Absorption-based Circumgalactic Medium Line Emission Estimates

Motivated by integral field units (IFUs) on large ground telescopes and proposals for ultraviolet-sensitive space telescopes to probe circumgalactic medium (CGM) emission, we survey the most promising emission lines and how such observations can inform our understanding of the CGM and its relation to galaxy formation. We tie our emission estimates to both HST/COS absorption measurements of ions around $z\approx 0.2$ Milky Way mass halos and models for the density and temperature of gas. We also provide formulas that simplify extending our estimates to other samples and physical scenarios. We find that OIII 5007 A and NII 6583 A, which at fixed ionic column density are primarily sensitive to the thermal pressure of the gas they inhabit, may be detectable with KCWI and especially IFUs on 30 m telescopes out to half a virial radius. OV 630 A and OVI $1032,1038$ A are perhaps the most promising ultraviolet lines, with models predicting intensities $>100~\gamma$ cm$^{-2}$ s$^{-1}$ sr$^{-1}$ in the inner 100 kpc of Milky Way-like systems. A detection of OVI would confirm the collisionally ionized picture and constrain the density profile of the CGM. Other ultraviolet metal lines constrain the amount of gas that is actively cooling and mixing. We find that CIII 978 A and CIV 1548 A may be detectable if an appreciable fraction of the observed OVI column is associated with mixing or cooling gas. H$\alpha$ emission within $100\;$kpc of Milky Way-like galaxies is within reach of current IFUs even for the minimum signal from ionizing background fluorescence, while Hydrogen $n>2$ Lyman-series lines are too weak to be detectable.

==> LINES_1e4.5K_1e-3.0cm-3_Q18.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	1.63403e-11	H	1	1215.67A	-15.378	0.35217936577612763
1	2.03317e-11	C	3	977.020A	-16.191	0.054170632568753194
2	3.96746e-12	O	3	5006.84A	-16.195	0.05367399322416907
3	6.53902e-11	He	2	303.784A	-16.256	0.046640576193584006
4	1.04183e-11	C	3	1906.68A	-16.334	0.03897300623940334
5	1.64645e-11	Si	3	1206.50A	-16.423	0.03175147514441291
6	1.93663e-11	H	1	1025.72A	-16.425	0.031605590367650795
7	1.0551e-11	Si	3	1882.71A	-16.496	0.026838850242204972
8	1.04071e-11	C	3	1908.73A	-16.526	0.02504747241698409
9	4.00581e-12	O	3	4958.91A	-16.67	0.017978932711687996
10	1.0499e-11	Si	3	1892.03A	-16.688	0.017248999397576046
11	1.19224e-11	O	3	1666.15A	-16.845	0.012016110322232149
12	3.0268200000000002e-12	H	1	6562.81A	-16.892	0.010783603401068783
13	2.04254e-11	H	1	972.537A	-16.915	0.01022736856648799
14	5.32728e-12	O	2	3728.81A	-16.98	0.00880570043703531
15	1.28308e-11	C	4	1548.19A	-16.992	0.008565720653537699
16	1.4885e-11	C	2	1334.53A	-17.075	0.007075610325299197
17	5.33126e-12	O	2	3726.03A	-17.147000000000002	0.0059946510393697056
18	2.38264e-11	O	3	833.715A	-17.16	0.005817868583866858
19	8.536760000000001e-12	C	2	2326.93A	-17.172	0.005659315513255703
20	1.21093e-11	He	2	1640.43A	-17.187	0.005467186726061352
21	2.08428e-12	S	3	9530.62A	-17.221	0.005055497582168235
22	2.09156e-11	H	1	949.743A	-17.243	0.004805780235926881
23	5.13457e-12	Ne	3	3868.76A	-17.248	0.004750768924466644
24	1.48724e-11	C	2	1335.66A	-17.256	0.0046640576193584015
25	2.38489e-11	O	3	832.929A	-17.266	0.0045578907063195985
26	3.17545e-11	He	1	625.563A	-17.277	0.004443896208509962
27	1.28094e-11	C	4	1550.78A	-17.292	0.0042930298383705425
28	8.542389999999999e-12	C	2	2325.40A	-17.293	0.004283156143734439
29	1.48719e-11	C	2	1335.71A	-17.293	0.004283156143734439
30	7.674639999999999e-14	O	4	25.8832m	-17.302	0.004195308548729622
31	2.00692e-11	N	3	989.799A	-17.304000000000002	0.004176032856866614
32	1.42525e-11	Si	4	1393.75A	-17.31	0.00411873553804947
33	1.19607e-11	O	3	1660.81A	-17.312	0.004099811667212676
34	1.91554e-11	C	2	1037.02A	-17.375	0.0035462055651612626
35	4.0862199999999995e-12	H	1	4861.33A	-17.387999999999998	0.003441627846890445
36	1.13532e-11	N	3	1749.67A	-17.396	0.003378811059324971
37	2.2488299999999997e-14	O	3	88.3323m	-17.397000000000002	0.0033710400095328633
38	4.55272e-12	O	3	4363.21A	-17.414	0.0032416334640893913
39	8.19397e-12	Ne	4	2424.28A	-17.434	0.0030957359248043564
40	2.82226e-11	O	3	703.851A	-17.447	0.003004442570982575
41	1.13371e-11	N	3	1752.16A	-17.454	0.0029564048564683773
42	2.3805e-11	O	2	834.465A	-17.483	0.002765437877817899
43	1.41406e-11	O	4	1404.78A	-17.51	0.0025987464377038765
44	1.41772e-11	O	4	1401.16A	-17.518	0.002551313969646298
45	2.5218e-11	O	4	787.710A	-17.53	0.0024817835809568217
46	7.0050300000000005e-12	Fe	4	2835.74A	-17.544	0.0024030560854732415
47	2.97796e-11	S	3	667.049A	-17.545	0.002397529209845821
48	8.53239e-12	C	2	2328.12A	-17.558	0.0023268259949175826
49	2.19705e-11	C	2	904.142A	-17.567999999999998	0.002273860968921008
50	3.83481e-14	O	3	51.8004m	-17.573	0.0022478322976464747
51	6.41665e-12	Fe	4	3095.77A	-17.574	0.0022426624268242785
52	8.20284e-12	Ne	4	2421.66A	-17.590999999999998	0.002156571725903953
53	1.41609e-11	Si	4	1402.77A	-17.602999999999998	0.0020977991592489665
54	8.545e-12	C	2	2324.69A	-17.611	0.0020595100094617127
55	3.01733e-12	N	2	6583.45A	-17.614	0.0020453324422799756
56	1.63475e-11	He	2	1215.13A	-17.619	0.002021919715418109
57	2.19046e-12	S	3	9068.62A	-17.621	0.0020126298381770488
58	2.82609e-11	O	3	702.896A	-17.656	0.0018567947821412592
59	2.38374e-11	O	2	833.330A	-17.662	0.0018313186026529958
60	2.19623e-11	C	2	904.480A	-17.699	0.001681759567362999
61	3.90896e-11	O	3	508.178A	-17.7	0.0016778916276922625
62	4.57658e-12	H	1	4340.46A	-17.706	0.0016548700915052384
63	1.14894e-11	S	3	1728.94A	-17.737000000000002	0.0015408625750766881
64	5.934930000000001e-14	S	3	33.4704m	-17.755	0.0014783045276078512
65	2.19749e-11	C	2	903.962A	-17.758	0.001468127950820684
66	5.00683e-12	Ne	3	3967.47A	-17.766	0.0014413315958083542
67	2.00332e-11	N	3	991.577A	-17.778	0.0014020513083645978
68	7.74994e-11	He	2	256.317A	-17.781	0.0013923996550464493
69	6.41832e-12	Fe	4	3094.96A	-17.787	0.0013732952155722862
70	2.37815e-11	O	3	835.289A	-17.79	0.001363841517804523
71	2.95759e-12	S	2	6716.44A	-17.792	0.0013575752352315434
72	1.33919e-11	N	4	1483.32A	-17.825	0.0012582412154938365
73	2.00345e-11	N	3	991.511A	-17.852	0.0011823986005127392
74	1.13253e-11	N	3	1753.99A	-17.869	0.001137009012196713
75	1.06183e-13	S	3	18.7078m	-17.87	0.0011343939640354758
76	1.13599e-11	N	3	1748.65A	-17.884	0.0010984085556519727
77	4.69921e-12	Fe	5	4227.19A	-17.887999999999998	0.0010883382854835052
78	6.419219999999999e-12	Fe	4	3094.53A	-17.89	0.0010833378252813478
79	2.64746e-11	S	2	750.323A	-17.897000000000002	0.0010660164513679575
80	2.38255e-11	O	3	833.749A	-17.899	0.0010611185506775181
81	7.02084e-12	Fe	4	2829.36A	-17.91	0.0010345795913002738
82	3.91279e-11	O	3	507.680A	-17.922	0.0010063844252136476
83	2.59616e-11	N	4	765.147A	-17.925	0.0009994565235605503
84	2.51385e-11	O	4	790.201A	-17.926	0.0009971578373442335
85	2.9512700000000002e-12	S	2	6730.82A	-17.936	0.0009744597538205816
86	1.83092e-11	He	2	1084.94A	-17.941	0.0009633052052579769
87	1.41913e-11	O	4	1399.77A	-17.944000000000003	0.0009566738588691105
88	1.41145e-11	O	4	1407.38A	-17.954	0.0009348973032023253
89	8.54937e-12	C	2	2323.50A	-17.955	0.0009327470990724978
90	2.38538e-11	O	2	832.758A	-17.964000000000002	0.000913616442460519
91	2.89647e-11	N	3	685.817A	-17.97	0.0009010811549341838
92	3.46531e-14	N	3	57.3238m	-17.971	0.0008990087257871328
93	3.3995e-11	He	1	584.334A	-17.988	0.0008644978290909611
94	1.33633e-11	N	4	1486.50A	-18.007	0.0008274921966531281
95	8.55876e-12	O	3	2320.95A	-18.012999999999998	0.0008161385780788938
96	1.29543e-11	Si	2	1533.43A	-18.046	0.0007564215741739322
97	1.18893e-11	Al	2	1670.79A	-18.047	0.0007546818528300863
98	2.82077e-11	S	3	704.220A	-18.051	0.0007477628880149156
99	3.1470599999999997e-12	S	3	6312.06A	-18.054000000000002	0.0007426153245011919
100	1.89048e-13	S	4	10.5076m	-18.055999999999997	0.0007392033170167565
101	7.0354e-12	Fe	4	2823.50A	-18.061	0.0007307417266175846
102	1.0593799999999999e-12	H	1	1.87510m	-18.076	0.0007059336873134506
103	2.59887e-11	N	3	764.351A	-18.079	0.0007010740739919529
104	8.70474e-11	He	2	228.203A	-18.08	0.0006994616483661126
105	3.03364e-12	N	2	6548.05A	-18.084	0.0006930489454284943
106	2.89428e-11	N	3	686.336A	-18.087	0.0006882780300462415
107	1.0933e-11	Si	2	1816.93A	-18.094	0.0006772732254168947
108	1.83156e-11	N	2	1084.56A	-18.096	0.0006741614376071206
109	1.2773900000000002e-13	Ne	3	15.5509m	-18.1	0.0006679806883959654
110	2.51413e-11	O	4	790.114A	-18.113	0.0006482819160157908
111	4.23944e-12	He	2	4685.64A	-18.115	0.0006453033311731475
112	1.66361e-11	S	3	1194.06A	-18.115	0.0006453033311731475
113	1.65404e-11	S	3	1200.97A	-18.135	0.0006162598970052867
114	9.27039e-12	N	2	2142.78A	-18.143	0.0006050118862506488
115	3.58232e-11	O	4	554.514A	-18.153	0.00059124013436482
116	2.78378e-12	Ar	3	7135.79A	-18.17	0.0005685437726784145
117	1.15955e-11	S	3	1713.11A	-18.188	0.0005454612545521256
118	7.1058e-12	Mg	2	2795.53A	-18.195	0.0005367399322416906
119	1.93749e-11	He	2	1025.27A	-18.195	0.0005367399322416906
120	1.66306e-11	S	3	1194.45A	-18.202	0.0005281580542313001
121	8.04118e-12	O	2	2470.34A	-18.204	0.0005257313883996792
122	1.66299e-11	Si	2	1194.50A	-18.230999999999998	0.0004940420407746929
123	3.57748e-11	O	4	555.264A	-18.250999999999998	0.0004718064861227321
124	3.25738e-11	O	4	609.830A	-18.259	0.00046319504725447617
125	1.57031e-11	Si	2	1265.00A	-18.283	0.000438292366672769
126	1.13718e-11	N	3	1746.82A	-18.294	0.00042733051579657983
127	2.87383e-11	S	3	691.219A	-18.295	0.0004263476828835712
128	1.26015e-14	C	2	157.636m	-18.304000000000002	0.00041760328568666135
129	1.54973e-12	H	1	1.28180m	-18.317	0.0004052881511133723
130	5.33757e-12	S	3	3721.63A	-18.328	0.0003951517476251772
131	1.669e-11	S	3	1190.20A	-18.33	0.00039333619026202574
132	1.84416e-11	S	3	1077.16A	-18.338	0.0003861569957050586
133	1.2404e-11	Ne	4	1601.45A	-18.339000000000002	0.00038526885926046137
134	1.65897e-11	Si	2	1197.39A	-18.34	0.00038438276547300666
135	2.3137e-11	C	2	858.559A	-18.345	0.000379982772341134
136	4.84294e-12	H	1	4101.73A	-18.364	0.00036371725687911043
137	2.37881e-11	O	3	835.059A	-18.365	0.0003628807304016544
138	1.09869e-11	Si	2	1808.01A	-18.378	0.00035217936577612764
139	4.26458e-12	Fe	3	4658.01A	-18.387999999999998	0.0003441627846890445
140	1.42174e-11	O	4	1397.20A	-18.396	0.00033788110593249715
141	2.71373e-12	O	2	7319.99A	-18.398	0.0003363286832659337
142	2.89774e-11	N	3	685.515A	-18.401	0.00033401341289567975
143	2.37871e-11	O	3	835.092A	-18.405	0.0003309511595196964
144	2.00174e-11	He	2	992.360A	-18.405	0.0003309511595196964
145	6.20175e-12	He	2	3203.04A	-18.409000000000002	0.00032791698105141636
146	1.63654e-11	O	5	1213.81A	-18.41	0.0003271627929234988
147	7.81506e-12	Si	3	2541.82A	-18.415	0.0003234177914011328
148	1.07102e-11	Al	3	1854.72A	-18.436	0.00030815123102400033
149	8.64849e-12	C	3	2296.87A	-18.447	0.0003004442570982574
150	1.09473e-11	Ne	3	1814.56A	-18.454	0.0002956404856468377
151	7.73656e-12	Fe	4	2567.61A	-18.456	0.0002942821410012993
152	7.46685e-12	Al	2	2660.35A	-18.465999999999998	0.00028758346164903714
153	8.473869999999999e-12	Si	2	2344.20A	-18.469	0.0002856037510241025
154	1.94538e-11	S	3	1021.11A	-18.475	0.0002816851206543959
155	1.57715e-11	S	2	1259.52A	-18.480999999999998	0.0002778202559089852
156	7.0876e-12	Mg	2	2802.71A	-18.495	0.00026900720181750204
157	1.51721e-11	Si	2	1309.28A	-18.495	0.00026900720181750204
158	1.41282e-11	S	4	1406.02A	-18.500999999999998	0.0002653162846396592
159	1.94497e-11	S	3	1021.32A	-18.505	0.0002628838503212358
160	2.17522e-11	H	1	913.215A	-18.507	0.0002616760087439846
161	2.16693e-11	N	2	916.710A	-18.532	0.0002470380821178499
162	9.28676e-12	N	2	2139.01A	-18.534000000000002	0.0002459030452322377
163	5.7981e-12	Ne	5	3426.03A	-18.545	0.00023975292098458214
164	8.5087e-12	Si	2	2334.60A	-18.552	0.00023591953688750154
165	5.17401e-12	Fe	5	3839.27A	-18.562	0.00023054935259712303
166	2.89e-11	C	2	687.352A	-18.565	0.0002289622620172593
167	4.88238e-12	S	2	4068.60A	-18.566	0.00022843566342757704
168	1.40198e-11	S	4	1416.89A	-18.566	0.00022843566342757704
169	3.76906e-12	Fe	3	5270.40A	-18.566	0.00022843566342757704
170	5.2344599999999995e-12	Fe	5	3794.94A	-18.569000000000003	0.0002268631233816078
171	1.86931e-11	S	4	1062.66A	-18.579	0.0002216990882307986
172	1.63045e-11	O	5	1218.34A	-18.581	0.00022068047344683163
173	5.00355e-12	H	1	3970.07A	-18.584	0.0002191613197531782
174	1.58433e-11	S	2	1253.81A	-18.585	0.00021865726270518029
175	2.04344e-11	He	2	972.108A	-18.585	0.00021865726270518029
176	4.7945300000000006e-12	Fe	5	4143.15A	-18.597	0.00021269824525513441
177	1.85135e-11	S	4	1072.97A	-18.601	0.00021074821602142478
178	3.13102e-11	N	2	634.441A	-18.614	0.00020453324422799757
179	1.68401e-11	Si	2	1179.59A	-18.625999999999998	0.000198959145492882
180	1.68862e-11	C	3	1176.37A	-18.631	0.0001966816789872875
181	2.71015e-12	O	2	7329.67A	-18.637999999999998	0.00019353695642323806
182	7.44223e-12	Al	2	2669.15A	-18.657	0.00018525242726477134
183	7.26772e-12	He	2	2733.24A	-18.659000000000002	0.00018440126967687203
184	1.09298e-11	Si	2	1817.45A	-18.662	0.00018313186026529957
185	2.70975e-12	O	2	7330.73A	-18.667	0.00018103556719554294
186	4.87921e-12	Fe	5	4071.24A	-18.671	0.00017937582313912602
187	1.956e-11	S	3	1015.57A	-18.678	0.00017650780207394438
188	4.427e-13	Mg	4	4.48712m	-18.688	0.00017248999397576046
189	2.2098699999999999e-13	Ar	3	8.98898m	-18.698	0.00016856364235555608
190	1.65299e-11	S	3	1201.73A	-18.706	0.00016548700915052384
191	1.24028e-11	Ne	4	1601.61A	-18.715	0.00016209286817817566
192	2.41494e-11	S	3	822.565A	-18.724	0.00015876834108669531
193	3.4519199999999997e-12	N	2	5754.61A	-18.726	0.00015803886682161196
194	3.69895e-11	He	1	537.030A	-18.732	0.00015587049227855872
195	1.06638e-11	Al	3	1862.79A	-18.737000000000002	0.0001540862575076688
196	1.83416e-12	He	1	1.08303m	-18.739	0.00015337829546255633
197	2.07203e-11	He	2	958.694A	-18.742	0.00015232244670331232
198	2.16856e-11	N	2	916.020A	-18.747	0.00015057882607427637
199	1.77076e-11	Si	3	1121.81A	-18.749000000000002	0.00014988697921276722
200	8.206239999999999e-14	Ne	5	24.2065m	-18.754	0.00014817123714956165
201	1.9622400000000003e-12	He	2	1.01233m	-18.76	0.0001461382515612097
202	4.04855e-12	Fe	4	4906.56A	-18.764	0.00014479844801762264
203	5.10486e-12	Fe	5	3891.28A	-18.775	0.00014117698637474205
204	8.04158e-12	O	2	2470.22A	-18.777	0.00014052833704278014
205	5.1078e-12	H	1	3889.05A	-18.778	0.0001402051308364598
206	2.5627900000000002e-12	Ar	3	7751.11A	-18.795	0.00013482297530472697
207	3.15443e-11	O	5	629.732A	-18.795	0.00013482297530472697
208	2.23588e-11	S	2	888.439A	-18.803	0.00013236217867725012
209	4.04534e-11	Ne	3	491.045A	-18.817	0.00012816336661967636
210	2.82224e-11	O	3	703.854A	-18.82	0.00012728109620965637
211	1.52414e-11	Si	3	1303.32A	-18.824	0.0001261141761054969
212	1.38691e-13	Ne	5	14.3228m	-18.828	0.00012495795438915912
213	3.8603599999999995e-12	Fe	6	5145.76A	-18.83	0.00012438382474013433
214	3.83776e-12	Fe	6	5176.05A	-18.833	0.00012352757251340413
215	4.90343e-13	H	1	4.05113m	-18.834	0.00012324346698046806
216	5.707419999999999e-14	Si	2	34.8046m	-18.838	0.00012211356408358437
217	3.99488e-12	Fe	6	4972.48A	-18.846	0.00011988474035389823
218	2.18026e-11	Fe	3	911.104A	-18.847	0.00011960901310243416
219	1.68974e-11	C	3	1175.59A	-18.851	0.00011851243107898997
220	2.41988e-11	S	3	820.885A	-18.851	0.00011851243107898997
221	5.28914e-12	Fe	5	3755.70A	-18.851	0.00011851243107898997
222	1.83153e-11	N	2	1084.58A	-18.852999999999998	0.00011796791591952638
223	7.00532e-13	Fe	4	2.83562m	-18.86	0.00011608173938830922
224	2.71412e-12	O	2	7318.92A	-18.86	0.00011608173938830922
225	5.46819e-14	Fe	5	36.3273m	-18.86	0.00011608173938830922
226	2.10762e-11	He	2	942.508A	-18.861	0.00011581475879634879
227	4.22502e-12	Fe	3	4701.62A	-18.865	0.00011475296270547362
228	7.91049e-12	He	2	2511.15A	-18.868	0.00011396300886665473
229	4.21638e-12	Ar	4	4711.26A	-18.872	0.00011291818972117888
230	8.452339999999999e-12	Si	2	2350.17A	-18.873	0.00011265848509154701
231	1.6035e-11	N	5	1238.82A	-18.875999999999998	0.00011188294953520675
232	2.09248e-11	He	2	949.324A	-18.881	0.00011060223600237409
233	2.31496e-11	C	2	858.092A	-18.89	0.00010833378252813479
234	1.58841e-11	S	2	1250.58A	-18.897000000000002	0.00010660164513679574
235	2.16572e-11	He	2	917.221A	-18.899	0.00010611185506775182
236	2.2009e-11	S	3	902.561A	-18.901	0.0001056243153796605
237	1.8160900000000002e-12	H	1	1.09380m	-18.905	0.00010465594583559575
238	2.95818e-11	S	3	671.510A	-18.906	0.00010441524383958414
239	7.6658e-14	Fe	5	25.9131m	-18.91	0.00010345795913002739
240	1.0159400000000001e-13	Fe	6	19.5527m	-18.91	0.00010345795913002739
241	2.061e-11	P	2	963.828A	-18.913	0.00010274575954890724
242	1.57064e-11	Si	2	1264.74A	-18.916	0.00010203846271521815
243	4.75159e-12	Fe	5	4180.59A	-18.919	0.00010133603487868422
244	1.77578e-11	Si	3	1118.63A	-18.922	0.00010063844252136476
245	2.82351e-14	Fe	5	70.3538m	-18.923	0.00010040698052656852
246	1.82964e-11	N	2	1085.70A	-18.927	9.948644379594982e-05
247	7.1384100000000005e-12	Mg	5	2782.76A	-18.933	9.812143861434769e-05
248	5.94356e-12	Ne	3	3342.18A	-18.936	9.744597538205816e-05
249	5.0997e-12	Fe	5	3895.22A	-18.936	9.744597538205816e-05
250	5.17927e-12	H	1	3835.38A	-18.945	9.54473570051085e-05
251	2.37898e-11	O	3R	835.000A	-18.948	9.479030202113546e-05
252	1.99974e-11	Si	2	993.354A	-18.953	9.370524640645957e-05
253	3.32984e-11	C	2	596.559A	-18.955	9.327470990724978e-05
254	7.0236199999999995e-12	Fe	5	2828.24A	-18.955	9.327470990724978e-05
255	2.11913e-11	He	2	937.389A	-18.969	9.031583615238112e-05
256	5.2506699999999995e-12	Fe	5	3783.22A	-18.974	8.92819993249656e-05
257	3.02816e-12	He	2	6559.91A	-18.977999999999998	8.846345703507088e-05
258	5.1083400000000004e-12	He	1	3888.63A	-18.979	8.825999672985366e-05
259	1.95612e-11	S	3	1015.50A	-18.983	8.745082421606994e-05
260	4.19071e-12	Ar	4	4740.12A	-18.983	8.745082421606994e-05
261	2.82632e-11	O	3	702.838A	-18.99	8.605258223657794e-05
262	2.94733e-12	Fe	4	6739.82A	-18.991	8.585466678952908e-05
263	5.9368e-12	Ne	5	3345.99A	-18.992	8.565720653537697e-05
264	8.50942e-12	Si	2	2334.41A	-18.998	8.448194560231792e-05
265	1.83253e-11	N	2	1083.99A	-19.002	8.370741046947008e-05
266	1.95559e-11	S	3	1015.78A	-19.004	8.332280985377798e-05
267	1.63135e-14	N	2	121.767m	-19.006	8.293997631740199e-05
268	8.66724e-14	Fe	3	22.9190m	-19.007	8.274921966531281e-05
269	1.77586e-11	Si	3	1118.58A	-19.014	8.14261511437358e-05
270	2.64781e-11	S	4	750.221A	-19.021	8.01242370248204e-05
271	1.41403e-11	S	4	1404.81A	-19.028	7.884313907306108e-05
272	9.678459999999999e-15	N	2	205.244m	-19.028	7.884313907306108e-05
273	2.16354e-11	P	3	918.147A	-19.034000000000002	7.7761370650528e-05
274	1.52934e-11	Si	3	1298.89A	-19.039	7.687124360134488e-05
275	2.20657e-11	S	3	900.242A	-19.041	7.65180523193278e-05
276	8.32767e-12	He	2	2385.35A	-19.047	7.546818528300864e-05
277	4.8731e-12	S	2	4076.35A	-19.057000000000002	7.37503196565453e-05
278	1.34519e-13	Fe	6	14.7670m	-19.059	7.341146771753219e-05
279	1.92476e-12	S	2	1.03205m	-19.059	7.341146771753219e-05
280	2.12808e-11	He	2	933.444A	-19.067	7.207155742576536e-05
281	9.53158e-14	Fe	5	20.8407m	-19.084	6.930489454284943e-05
282	5.23039e-12	H	1	3797.89A	-19.092	6.803993765865951e-05
283	4.06966e-12	Fe	3	4881.12A	-19.105	6.603343766849056e-05
284	3.3808199999999997e-12	He	1	5875.64A	-19.105999999999998	6.588156497627597e-05
285	3.68484e-11	O	2	539.086A	-19.112000000000002	6.497763601738008e-05
286	6.19582e-13	Ca	4	3.20610m	-19.115	6.453033311731475e-05
287	1.9767e-12	H	1	1.00493m	-19.116	6.438191746963536e-05
288	6.38898e-12	Ar	3	3109.18A	-19.117	6.423384316847338e-05
289	4.17791e-12	Fe	3	4754.64A	-19.125999999999998	6.291640610783312e-05
290	1.51338e-11	Si	3	1312.59A	-19.142	6.0640658268841754e-05
291	6.12815e-12	Na	4	3241.51A	-19.148	5.980863724573123e-05
292	5.26821e-12	H	1	3770.63A	-19.152	5.92603083635737e-05
293	3.72329e-12	Fe	6	5335.19A	-19.158	5.844722645117236e-05
294	5.1578e-12	Fe	5	3851.34A	-19.158	5.844722645117236e-05
295	2.13519e-11	He	2	930.337A	-19.158	5.844722645117236e-05
296	2.63538e-11	S	4	753.760A	-19.16	5.817868583866858e-05
297	5.51735e-14	Ne	3	36.0036m	-19.160999999999998	5.804487857435223e-05
298	1.39513e-11	S	4	1423.84A	-19.165	5.751271992888977e-05
299	2.21485e-11	Fe	3	896.877A	-19.169	5.698544014321472e-05
300	7.3372e-12	Fe	5	2707.36A	-19.171	5.672361582871724e-05
301	4.0514e-11	Ne	3	490.311A	-19.171	5.672361582871724e-05
302	1.59836e-11	N	5	1242.80A	-19.172	5.6593155132557033e-05
303	3.31301e-11	O	3	599.590A	-19.172	5.6593155132557033e-05
304	3.6001300000000003e-12	Cl	3	5517.71A	-19.176	5.607430596760988e-05
305	1.19801e-11	C	1	1658.12A	-19.177	5.594533864268961e-05
306	3.67088e-12	He	2	5411.37A	-19.180999999999997	5.543242869502093e-05
307	2.31083e-11	Fe	3	859.623A	-19.180999999999997	5.543242869502093e-05
308	4.051430000000001e-12	Fe	4	4903.07A	-19.182000000000002	5.530493764686091e-05
309	1.93108e-12	S	2	1.02867m	-19.192	5.4046043571153e-05
310	1.92179e-12	S	2	1.03364m	-19.195	5.367399322416907e-05
311	1.80199e-11	S	2	1102.36A	-19.195999999999998	5.355054646536505e-05
312	5.7353599999999995e-12	Fe	5	3463.51A	-19.195999999999998	5.355054646536505e-05
313	3.8039e-11	He	1	522.213A	-19.2	5.3059592104348016e-05
314	4.054e-12	Fe	4	4899.97A	-19.202	5.281580542313003e-05
315	8.6137e-12	He	2	2306.15A	-19.203	5.269433244149667e-05
316	3.99917e-12	Fe	6	4967.15A	-19.204	5.257313883996791e-05
317	3.65232e-11	Ne	4	543.886A	-19.208	5.209114540592318e-05
318	7.2758e-12	Fe	5	2730.21A	-19.212	5.1613570914242655e-05
319	5.7651300000000005e-12	Fe	5	3445.62A	-19.214000000000002	5.137642809689405e-05
320	3.5428000000000003e-13	Mg	5	5.60700m	-19.215999999999998	5.114037485182009e-05
321	1.48797e-11	C	2R	1335.00A	-19.218	5.090540617288922e-05
322	7.73718e-12	Fe	4	2567.40A	-19.222	5.043870260383998e-05
323	7.30897e-12	Fe	5	2717.82A	-19.222	5.043870260383998e-05
324	8.70355e-11	He	2	228.234A	-19.223	5.03226968069782e-05
325	1.12814e-11	C	2	1760.82A	-19.226	4.997627779883091e-05
326	2.52577e-11	S	5	786.470A	-19.24	4.839092313096873e-05
327	2.14092e-11	He	2	927.846A	-19.242	4.8168587035207313e-05
328	2.75026e-12	Fe	4	7222.76A	-19.246	4.7726974774831264e-05
329	2.05381e-11	P	2	967.202A	-19.250999999999998	4.718064861227321e-05
330	3.49914e-12	Fe	6	5676.96A	-19.252	4.707213613165431e-05
331	5.29698e-12	H	1	3750.15A	-19.27	4.5161037131513044e-05
332	2.43455e-11	S	4	815.941A	-19.272000000000002	4.495354101392129e-05
333	4.03915e-12	Fe	4	4917.98A	-19.272000000000002	4.495354101392129e-05
334	2.24578e-11	C	3	884.524A	-19.273	4.485015073863928e-05
335	4.39259e-11	N	3	452.227A	-19.277	4.443896208509962e-05
336	1.06591e-12	He	2	1.86362m	-19.277	4.443896208509962e-05
337	6.934779999999999e-13	Fe	4	2.86447m	-19.277	4.443896208509962e-05
338	7.56703e-13	H	1	2.62513m	-19.279	4.4234783600987385e-05
339	4.20486e-12	Ne	4	4724.17A	-19.281	4.4031543231795436e-05
340	3.68169e-11	O	2	539.547A	-19.285	4.362785961698972e-05
341	1.82993e-11	N	2	1085.53A	-19.285999999999998	4.352751832431227e-05
342	4.05691e-11	Ne	3	489.645A	-19.293	4.2831561437344386e-05
343	6.9610399999999996e-12	Ar	4	2853.66A	-19.297	4.243887932175787e-05
344	2.0809400000000002e-12	H	1	9545.93A	-19.301	4.204979733744702e-05
345	1.85041e-11	S	4	1073.52A	-19.302	4.1953085487296214e-05
346	3.5870199999999998e-12	Cl	3	5537.87A	-19.303	4.1856596068228345e-05
347	7.22112e-12	Fe	5	2750.88A	-19.303	4.1856596068228345e-05
348	2.82607e-11	O	3	702.900A	-19.305999999999997	4.156845728763046e-05
349	2.40927e-11	S	3	824.501A	-19.307000000000002	4.147285248887354e-05
350	5.41346e-12	H	1	3669.46A	-19.31	4.1187355380494696e-05
351	8.339269999999999e-12	Fe	2	2382.04A	-19.311	4.109262709180163e-05
352	3.96404e-12	Fe	3	5011.16A	-19.313	4.090382362038557e-05
353	4.2036e-12	Ne	4	4725.58A	-19.315	4.071588762212292e-05
354	5.4237400000000005e-12	Fe	6	3662.50A	-19.316	4.0622243679184156e-05
355	2.14561e-11	He	2	925.817A	-19.32	4.024981671055385e-05
356	1.6716900000000001e-12	P	2	1.18828m	-19.32	4.024981671055385e-05
357	1.61403e-13	Fe	6	12.3074m	-19.320999999999998	4.0157244700965866e-05
358	4.2137199999999995e-12	Ne	4	4714.23A	-19.323	3.99727389212521e-05
359	5.58679e-12	Fe	6	3555.61A	-19.331	3.9243154212814194e-05
360	3.52765e-12	Fe	6	5631.08A	-19.334	3.897300623940334e-05
361	7.70562e-12	Fe	4	2577.92A	-19.338	3.861569957050586e-05
362	4.164869999999999e-12	Fe	3	4769.52A	-19.34	3.843827654730067e-05
363	1.68957e-11	C	3	1175.71A	-19.342	3.8261668708839324e-05
364	8.81829e-12	He	2	2252.64A	-19.342	3.8261668708839324e-05
365	1.8299e-11	N	2	1085.55A	-19.344	3.808587230968786e-05
366	1.99165e-11	Si	3	997.386A	-19.35	3.756331455141488e-05
367	1.52928e-11	Si	3	1298.95A	-19.354	3.721893201359739e-05
368	3.66217e-12	Fe	6	5424.23A	-19.355	3.7133330845373286e-05
369	4.08803e-12	He	2	4859.18A	-19.359	3.67928904218677e-05
370	4.08048e-12	Fe	4	4868.16A	-19.362000000000002	3.6539609945749666e-05
371	3.00315e-11	S	4	661.455A	-19.364	3.637172568791104e-05
372	6.23152e-12	He	1	3187.74A	-19.364	3.637172568791104e-05
373	8.96967e-12	He	2	2214.62A	-19.375999999999998	3.538049518689305e-05
374	5.31937e-12	H	1	3734.36A	-19.378	3.5217936577612765e-05
375	3.02204e-11	S	4	657.319A	-19.383	3.481480019123098e-05
376	2.65428e-11	S	4	748.393A	-19.39	3.425815003302601e-05
377	2.1495e-11	He	2	924.142A	-19.392	3.410074813131557e-05
378	3.66452e-11	Ne	4	542.076A	-19.394000000000002	3.394406942565129e-05
379	1.19855e-11	C	1	1657.38A	-19.399	3.3555514875977634e-05
380	3.62169e-12	Fe	6	5484.85A	-19.412	3.2565961643190734e-05
381	9.55097e-12	He	2	2079.84A	-19.412	3.2565961643190734e-05
382	3.72727e-11	Fe	4	532.950A	-19.414	3.241633464089391e-05
383	1.96193e-11	S	3	1012.50A	-19.415	3.2341779140113275e-05
384	8.70221e-11	He	2	228.269A	-19.427	3.146037587055292e-05
385	5.07869e-12	Fe	5	3911.33A	-19.43	3.12438041664008e-05
386	1.73398e-11	Ne	5	1145.60A	-19.433	3.102872333137346e-05
387	1.70862e-12	He	2	1.16260m	-19.444000000000003	3.0252683719688648e-05
388	5.20018e-12	Fe	5	3819.95A	-19.445	3.018310447793705e-05
389	1.4722200000000002e-12	Fe	6	1.34929m	-19.445999999999998	3.011368526400075e-05
390	4.1962699999999994e-12	Fe	3	4733.84A	-19.451	2.976897675925282e-05
391	3.82611e-12	Ar	3	5191.82A	-19.453	2.9632200735172035e-05
392	3.79545e-12	Fe	4	5233.76A	-19.456	2.9428214100129935e-05
393	2.15276e-11	He	2	922.743A	-19.459	2.9225631699206238e-05
394	2.1524e-12	H	1	9228.97A	-19.462	2.9024443865721273e-05
395	3.53486e-11	C	2	561.959A	-19.476	2.81037262854756e-05
396	5.33713e-12	H	1	3721.93A	-19.477	2.8039089508670495e-05
397	4.08066e-12	Fe	4	4867.95A	-19.477999999999998	2.797460139232699e-05
398	7.08043e-13	Fe	4	2.80554m	-19.48	2.7846069774171694e-05
399	9.17309e-13	H	1	2.16551m	-19.480999999999998	2.7782025590898523e-05
400	9.08481e-12	He	2	2186.56A	-19.483	2.765437877817899e-05
401	1.59249e-11	C	3	1247.38A	-19.485	2.752731844929054e-05
402	2.08955e-11	P	4	950.657A	-19.485	2.752731844929054e-05
403	1.65245e-11	S	3	1202.12A	-19.491	2.714962948097279e-05
404	7.14445e-12	Fe	5	2780.40A	-19.491	2.714962948097279e-05
405	2.9379299999999998e-12	Fe	4	6761.38A	-19.492	2.7087187065925152e-05
406	1.81147e-11	S	2	1096.60A	-19.492	2.7087187065925152e-05
407	1.77066e-11	Si	3	1121.87A	-19.494	2.6962732746236175e-05
408	2.16695e-11	N	2	916.701A	-19.495	2.6900720181750207e-05
409	6.784110000000001e-12	Mg	5	2928.09A	-19.498	2.6715536926577022e-05
410	4.44247e-12	He	1	4471.49A	-19.504	2.634898601830598e-05
411	1.12841e-11	C	2	1760.40A	-19.504	2.634898601830598e-05
412	8.17377e-11	He	2	243.027A	-19.505	2.6288385032123582e-05
413	4.37402e-12	He	2	4541.46A	-19.515	2.5689988332208687e-05
414	1.91548e-12	S	2	1.03705m	-19.517	2.557195355757811e-05
415	2.15552e-11	He	2	921.562A	-19.521	2.5337508478162565e-05
416	2.95602e-11	N	2	672.001A	-19.528	2.493238973482897e-05
417	7.00043e-12	C	2	2837.60A	-19.528	2.493238973482897e-05
418	2.7651e-12	Fe	4	7183.99A	-19.531	2.4760756371143994e-05
419	3.85256e-11	He	1	515.617A	-19.535	2.4533748392236516e-05
420	7.1956e-12	Fe	5	2760.64A	-19.535999999999998	2.4477322336740967e-05
421	2.26059e-11	Ar	3	878.731A	-19.541	2.419713274490055e-05
422	8.70067e-11	He	2	228.309A	-19.542	2.414148088391001e-05
423	2.81159e-12	He	1	7065.22A	-19.551	2.3646338758725573e-05
424	1.92501e-11	O	6	1031.91A	-19.555999999999997	2.3375661357244535e-05
425	4.72222e-12	Fe	4	4206.59A	-19.558	2.3268259949175827e-05
426	1.27278e-11	C	1	1560.71A	-19.562	2.3054935259712303e-05
427	7.64195e-12	Fe	2	2599.40A	-19.562	2.3054935259712303e-05
428	3.93611e-11	He	1	504.672A	-19.563	2.300191038003992e-05
429	7.118939999999999e-12	Fe	5	2790.37A	-19.566	2.2843566342757703e-05
430	5.35146e-12	H	1	3711.97A	-19.569000000000003	2.268631233816078e-05
431	7.3147e-13	Fe	4	2.71569m	-19.572	2.2530140862517484e-05
432	1.99685e-11	Si	3	994.790A	-19.574	2.2426624268242783e-05
433	6.01461e-14	Fe	3	33.0270m	-19.575	2.2375044463750368e-05
434	2.15787e-11	He	2	920.556A	-19.578	2.222101574108245e-05
435	9.17441e-12	He	2	2165.20A	-19.582	2.201729224422946e-05
436	5.84179e-12	Fe	5	3400.41A	-19.582	2.201729224422946e-05
437	3.66054e-12	Fe	6	5426.65A	-19.583	2.196665387726766e-05
438	3.6796e-11	O	2	539.854A	-19.584	2.191613197531782e-05
439	3.13958e-11	S	2	632.711A	-19.59	2.161543137164217e-05
440	4.71966e-12	Fe	4	4208.88A	-19.590999999999998	2.156571725903953e-05
441	2.66359e-13	H	1	7.45777m	-19.590999999999998	2.156571725903953e-05
442	2.18175e-11	S	2	910.485A	-19.593	2.146663178871915e-05
443	9.70564e-13	Fe	5	2.04669m	-19.596	2.131885653491996e-05
444	2.51768e-11	O	4R	789.000A	-19.598	2.1220905286599387e-05
445	3.74158e-12	Ca	5	5309.11A	-19.601	2.107482160214248e-05
446	4.96213e-12	Fe	5	4003.21A	-19.602999999999998	2.0977991592489664e-05
447	2.20352e-12	H	1	9014.87A	-19.604	2.0929743550695867e-05
448	3.67046e-12	Fe	3	5411.98A	-19.609	2.0690162757416384e-05
449	2.76232e-12	Fe	4	7191.23A	-19.61	2.0642576703573453e-05
450	2.12576e-12	He	2	9344.62A	-19.612000000000002	2.0547732678831327e-05
451	8.69892e-11	He	2	228.356A	-19.618	2.0265807217365528e-05
452	8.53095e-12	Si	2	2328.52A	-19.618	2.0265807217365528e-05
453	6.8392e-13	Al	5	2.90450m	-19.622	2.0080009180004112e-05
454	2.1599e-11	He	2	919.693A	-19.627	1.985015521563285e-05
455	2.1687e-11	N	2	915.962A	-19.628	1.9804501125524427e-05
456	4.3117e-12	Fe	3	4607.11A	-19.631	1.966816789872875e-05
457	2.97454e-12	He	1	6678.15A	-19.635	1.9487849051574848e-05
458	1.6110299999999999e-12	Fe	6	1.23303m	-19.64	1.926477348814165e-05
459	5.68839e-12	Fe	6	3492.10A	-19.64	1.926477348814165e-05
460	3.73279e-11	N	2	532.161A	-19.641	1.922046573864606e-05
461	5.04986e-12	Ca	2	3933.66A	-19.642	1.9176259894146318e-05
462	1.64943e-11	S	2	1204.32A	-19.648	1.891315174472903e-05
463	6.925710000000001e-12	Ar	4	2868.22A	-19.649	1.8869652702801738e-05
464	5.36319e-12	H	1	3703.85A	-19.653	1.869665468696821e-05
465	2.15181e-11	H	1	923.150A	-19.653	1.869665468696821e-05
466	4.5786e-12	He	2	4338.55A	-19.654	1.865365357445637e-05
467	1.40163e-11	Si	3	1417.24A	-19.658	1.8482635850534474e-05
468	1.55069e-13	Ne	2	12.8101m	-19.658	1.8482635850534474e-05
469	2.15692e-11	H	1	920.963A	-19.66	1.839771585255761e-05
470	1.02155e-12	H	1	1.94454m	-19.66	1.839771585255761e-05
471	2.12823e-11	S	6	933.380A	-19.660999999999998	1.8355402280286027e-05
472	2.16454e-11	He	2	917.724A	-19.662	1.831318602652996e-05
473	2.16166e-11	He	2	918.945A	-19.666	1.814528972784968e-05
474	2.2413400000000002e-12	H	1	8862.74A	-19.667	1.8103556719554292e-05
475	9.24551e-12	He	2	2148.55A	-19.672	1.7896327019412857e-05
476	8.69689e-11	He	2	228.409A	-19.673	1.785516660945759e-05
477	2.01664e-12	C	1	9850.26A	-19.675	1.777312957076808e-05
478	6.7449100000000006e-12	He	1	2945.10A	-19.678	1.7650780207394437e-05
479	2.55997e-11	N	2	775.965A	-19.686	1.7328617161307378e-05
480	3.7637699999999994e-12	Fe	6	5277.81A	-19.686	1.7328617161307378e-05
481	2.16319e-11	He	2	918.295A	-19.687	1.7288762447792915e-05
482	5.90818e-12	Na	4	3362.19A	-19.689	1.7209327799836758e-05
483	2.19959e-13	Na	4	9.03098m	-19.692	1.7090859620554396e-05
484	3.67095e-11	Ne	4	541.126A	-19.701	1.6740325840358935e-05
485	9.26047e-12	Fe	6	2145.08A	-19.703	1.6663411029723078e-05
486	4.07959e-12	Fe	4	4869.23A	-19.708	1.6472666540973356e-05
487	6.33256e-11	Ne	3	313.688A	-19.709	1.643478045925671e-05
488	6.42709e-13	He	2	3.09074m	-19.712	1.63216442263626e-05
489	4.33589e-11	Ar	3	458.140A	-19.715	1.620928681781757e-05
490	8.69454e-11	He	2	228.471A	-19.72	1.6023740645935518e-05
491	1.51654e-13	Ar	5	13.0985m	-19.721	1.598688706512586e-05
492	5.10732e-12	Fe	6	3889.41A	-19.73	1.5658995778150636e-05
493	2.60469e-11	Fe	3	762.643A	-19.732	1.5587049227855873e-05
494	5.3729099999999996e-12	H	1	3697.15A	-19.732	1.5587049227855873e-05
495	5.83068e-12	Fe	5	3406.89A	-19.733	1.5551200009437043e-05
496	3.87903e-11	He	1	512.099A	-19.735	1.5479748735710786e-05
497	2.46898e-12	Cl	4	8045.62A	-19.739	1.533782954625563e-05
498	7.09952e-12	Mg	2	2798.00A	-19.739	1.533782954625563e-05
499	2.00651e-11	N	3R	990.000A	-19.74	1.530255351719877e-05
500	8.98708e-12	P	2	2210.34A	-19.74	1.530255351719877e-05
501	5.94246e-12	Cl	3	3342.80A	-19.742	1.5232244670331232e-05
502	1.7321400000000001e-12	P	2	1.14682m	-19.743	1.5197211479750299e-05
503	4.72996e-12	He	2	4199.71A	-19.746	1.5092594611786865e-05
504	3.26344e-12	Fe	7	6086.97A	-19.752	1.488551645055352e-05
505	9.30287e-12	He	2	2135.31A	-19.756	1.4749045215435187e-05
506	2.95765e-11	N	2	671.630A	-19.756	1.4749045215435187e-05
507	7.00265e-12	C	2	2836.71A	-19.759	1.4647513502334667e-05
508	2.94969e-12	Fe	4	6734.42A	-19.76	1.461382515612097e-05
509	1.77833e-11	Si	3	1117.03A	-19.765	1.444654208285884e-05
510	2.41176e-12	He	2	8236.51A	-19.765	1.444654208285884e-05
511	1.29332e-11	P	2	1535.92A	-19.768	1.4347092786675492e-05
512	8.69178e-11	He	2	228.543A	-19.769000000000002	1.4314095388934192e-05
513	4.26966e-13	H	1	4.65247m	-19.771	1.4248328094631643e-05
514	1.7605e-11	Si	4	1128.34A	-19.772000000000002	1.4215557849378631e-05
515	4.157819999999999e-12	Fe	3	4777.61A	-19.775	1.4117698637474204e-05
516	5.31119e-12	He	2	3740.11A	-19.779	1.3988266798378497e-05
517	2.27011e-12	H	1	8750.43A	-19.785	1.3796340582776877e-05
518	1.68917e-11	C	3	1175.99A	-19.787	1.3732952155722861e-05
519	2.83896e-12	Fe	4	6997.10A	-19.788	1.3701367242236732e-05
520	1.89356e-11	S	2	1049.05A	-19.791	1.3607047693574168e-05
521	2.0893200000000002e-13	Fe	7	9.50763m	-19.791	1.3607047693574168e-05
522	7.16289e-13	Fe	4	2.77325m	-19.795	1.3482297530472698e-05
523	5.28461e-12	Fe	7	3758.92A	-19.801	1.3297313473481652e-05
524	3.64547e-11	C	2	544.909A	-19.802	1.3266730501161106e-05
525	7.67274e-12	Mn	2	2588.97A	-19.802	1.3266730501161106e-05
526	7.60544e-12	Fe	2	2611.87A	-19.803	1.3236217867725014e-05
527	5.38106e-12	H	1	3691.55A	-19.804000000000002	1.3205775411398427e-05
528	2.27955e-11	Fe	3	871.422A	-19.805	1.3175402970778589e-05
529	5.16369e-12	Fe	6	3846.95A	-19.811	1.299462966500342e-05
530	8.29197e-12	Fe	2	2395.63A	-19.811	1.299462966500342e-05
531	4.9338e-12	He	1	4026.20A	-19.814	1.2905175263601637e-05
532	3.69014e-11	C	3	538.312A	-19.817999999999998	1.278685990561651e-05
533	1.69069e-11	C	3	1174.93A	-19.817999999999998	1.278685990561651e-05
534	1.0930200000000001e-12	H	1	1.81740m	-19.817999999999998	1.278685990561651e-05
535	2.71482e-13	Na	3	7.31706m	-19.82	1.2728109620965636e-05
536	2.38658e-12	H	1	8323.38A	-19.824	1.2611417610549689e-05
537	1.53447e-11	Si	3	1294.54A	-19.826	1.2553473410023642e-05
538	7.565489999999999e-12	Fe	2	2625.67A	-19.826	1.2553473410023642e-05
539	9.101589999999999e-14	Ar	3	21.8253m	-19.827	1.252460122237528e-05
540	5.09257e-12	Al	2	3900.67A	-19.827	1.252460122237528e-05
541	4.778109999999999e-13	Ca	5	4.15739m	-19.828	1.2495795438915913e-05
542	1.0361100000000001e-12	Fe	5	1.91721m	-19.829	1.2467055906919942e-05
543	8.68852e-11	He	2	228.629A	-19.832	1.238123329772319e-05
544	9.34981e-12	He	2	2124.58A	-19.834	1.2324346698046807e-05
545	5.91089e-13	Fe	5	3.36066m	-19.838	1.2211356408358435e-05
546	1.05985e-12	He	2	1.87427m	-19.843	1.2071574167441602e-05
547	4.0634e-12	Fe	4	4888.63A	-19.846	1.1988474035389825e-05
548	2.17493e-11	H	1	913.339A	-19.847	1.1960901310243419e-05
549	3.0175900000000003e-12	C	2	6582.88A	-19.847	1.1960901310243419e-05
550	2.83542e-12	Ar	5	7005.83A	-19.848	1.1933392000605181e-05
551	2.14467e-11	H	1	926.226A	-19.848	1.1933392000605181e-05
552	1.91443e-11	O	6	1037.62A	-19.848	1.1933392000605181e-05
553	2.17636e-11	S	2	912.736A	-19.851	1.1851243107898997e-05
554	1.26143e-11	Ne	5	1574.76A	-19.851	1.1851243107898997e-05
555	2.22309e-11	Si	2	893.551A	-19.852	1.1823986005127391e-05
556	4.8450800000000006e-12	He	2	4099.92A	-19.852	1.1823986005127391e-05
557	3.02813e-11	Ca	4	655.998A	-19.855999999999998	1.1715583049845299e-05
558	4.21246e-12	Ne	4	4715.64A	-19.858	1.1661754835247668e-05
559	2.96619e-11	Ca	4	669.696A	-19.859	1.1634933543409537e-05
560	1.54134e-12	Fe	6	1.28877m	-19.862000000000002	1.155483922427105e-05
561	2.45344e-11	S	4	809.656A	-19.863	1.152826383151463e-05
562	3.00341e-11	S	4	661.396A	-19.865	1.1475296270547362e-05
563	1.48818e-11	P	3	1334.81A	-19.867	1.1422572073416555e-05
564	3.98298e-12	Fe	3	4987.33A	-19.87	1.1343939640354757e-05
565	1.0122200000000001e-12	Si	6	1.96247m	-19.872	1.1291818972117886e-05
566	5.38795e-12	H	1	3686.83A	-19.872	1.1291818972117886e-05
567	1.42088e-11	S	4	1398.04A	-19.874000000000002	1.1239937776598832e-05
568	1.52669e-11	Si	3	1301.15A	-19.875999999999998	1.1188294953520674e-05
569	1.83083e-11	N	2R	1085.00A	-19.875999999999998	1.1188294953520674e-05
570	1.7138e-11	P	2	1159.09A	-19.877	1.1162562589193097e-05
571	2.76188e-12	Fe	4	7192.37A	-19.884	1.0984085556519726e-05
572	3.74292e-11	C	2	530.721A	-19.885	1.0958822860772087e-05
573	1.74785e-11	Ne	5	1136.51A	-19.886	1.0933618267612425e-05
574	4.6719e-11	O	2	425.190A	-19.886	1.0933618267612425e-05
575	2.51458e-13	Ar	5	7.89971m	-19.889	1.0858351768874183e-05
576	1.29618e-11	P	2	1532.53A	-19.89	1.0833378252813478e-05
577	1.5673100000000001e-12	Fe	6	1.26742m	-19.891	1.0808462174245927e-05
578	3.12969e-12	Si	2	6347.11A	-19.891	1.0808462174245927e-05
579	2.2925e-12	H	1	8664.98A	-19.893	1.0758801801483399e-05
580	1.6495e-11	S	2	1204.27A	-19.901	1.056243153796605e-05
581	2.61633e-12	He	2	7592.50A	-19.903	1.0513901573296055e-05
582	9.60058e-12	Na	5	2069.09A	-19.906	1.0441524383958413e-05
583	9.38872e-12	He	2	2115.78A	-19.906	1.0441524383958413e-05
584	8.399960000000001e-12	Fe	2	2364.83A	-19.913	1.0274575954890724e-05
585	6.07303e-13	Fe	5	3.27093m	-19.92	1.0110296846598746e-05
586	3.11777e-12	Si	2	6371.37A	-19.923	1.0040698052656853e-05
587	3.47238e-12	Fe	7	5720.71A	-19.926	9.971578373442336e-06
588	7.021530000000001e-12	He	1	2829.08A	-19.927	9.948644379594981e-06
589	8.68463e-11	He	2	228.731A	-19.93	9.880158393408499e-06
590	5.20892e-12	Fe	6	3813.55A	-19.932000000000002	9.834763189089924e-06
591	5.39384e-12	H	1	3682.80A	-19.933	9.812143861434767e-06
592	3.7109e-11	C	2	535.300A	-19.936	9.744597538205815e-06
593	2.87674e-11	C	3	690.521A	-19.937	9.722185585793011e-06
594	2.10312e-11	S	6	944.524A	-19.94	9.655258530977713e-06
595	5.312050000000001e-13	H	1	3.73951m	-19.942999999999998	9.588792198767172e-06
596	2.37495e-12	Fe	5	8364.15A	-19.944000000000003	9.566738588691105e-06
597	5.00557e-12	Ca	2	3968.47A	-19.944000000000003	9.566738588691105e-06
598	2.23849e-11	Ar	3	887.403A	-19.947	9.500881623477046e-06
599	4.93467e-12	He	2	4025.48A	-19.95	9.435478014422589e-06
600	5.53896e-12	Fe	7	3586.32A	-19.955	9.327470990724978e-06
601	2.33533e-11	Ar	4	850.605A	-19.955	9.327470990724978e-06
602	1.1441299999999999e-12	H	1	1.73620m	-19.958	9.26326113206968e-06
603	1.15157e-11	Al	2	1724.98A	-19.963	9.157225458722767e-06
604	4.3026199999999997e-13	K	3	4.61683m	-19.971	8.990087257871329e-06
605	1.67169e-11	S	5	1188.28A	-19.972	8.969410630948523e-06
606	8.786110000000001e-12	Fe	6	2260.89A	-19.973	8.948781558948078e-06
607	9.42132e-12	He	2	2108.46A	-19.973	8.948781558948078e-06
608	2.16858e-11	N	2	916.012A	-19.977	8.866738636473028e-06
609	3.33901e-11	Cr	5	594.921A	-19.98	8.80570043703531e-06
610	4.08215e-12	Fe	4	4866.17A	-19.982	8.765241918599678e-06
611	5.36187e-12	He	1	3704.76A	-19.983	8.745082421606995e-06
612	1.29291e-11	P	2	1536.42A	-19.983	8.745082421606995e-06
613	1.34584e-12	He	2	1.47599m	-19.985	8.704902417653234e-06
614	5.39891e-12	H	1	3679.35A	-19.988	8.644978290909611e-06
615	9.609119999999999e-12	Na	5	2067.25A	-19.988	8.644978290909611e-06
616	7.1179e-12	Mg	2	2790.78A	-19.992	8.565720653537698e-06
617	2.31026e-12	H	1	8598.35A	-19.992	8.565720653537698e-06
618	4.033669999999999e-12	Fe	3	4924.66A	-20.002	8.370741046947008e-06
619	4.25642e-12	Fe	3	4666.94A	-20.005	8.31311727089892e-06
620	5.14277e-12	Si	2	3862.60A	-20.006	8.2939976317402e-06
621	6.4855099999999995e-12	N	2	3062.90A	-20.007	8.274921966531282e-06
622	1.93983e-11	Si	2	1024.03A	-20.014	8.14261511437358e-06
623	5.42845e-13	Al	6	3.65932m	-20.014	8.14261511437358e-06
624	3.11365e-11	C	2	637.979A	-20.018	8.067963170287995e-06
625	2.72434e-12	Ca	2	7291.47A	-20.022000000000002	7.993995639339648e-06
626	5.15155e-12	Si	2	3856.02A	-20.025	7.93896536043523e-06
627	1.76969e-11	Si	4	1122.48A	-20.026	7.920706246791247e-06
628	1.15408e-11	Al	2	1721.24A	-20.029	7.866180488516326e-06
629	5.4033e-12	H	1	3676.36A	-20.033	7.794062912314147e-06
630	3.58547e-11	S	4	554.027A	-20.034000000000002	7.7761370650528e-06
631	1.60606e-13	H	1	12.3684m	-20.034000000000002	7.7761370650528e-06
632	1.111e-13	P	3	17.8797m	-20.034000000000002	7.7761370650528e-06
633	2.7676799999999998e-12	He	2	7177.28A	-20.035	7.758252446096143e-06
634	9.448910000000001e-12	He	2	2102.30A	-20.035	7.758252446096143e-06
635	1.18196e-12	H	1	1.68064m	-20.035999999999998	7.740408960621642e-06
636	5.00576e-12	He	2	3968.32A	-20.04	7.669444464718125e-06
637	3.69126e-11	C	3	538.149A	-20.04	7.669444464718125e-06
638	6.76465e-12	Mg	2	2936.51A	-20.044	7.599130575223707e-06
639	5.41049e-12	H	1	3671.47A	-20.045	7.581653059896588e-06
640	3.60935e-11	C	2	550.361A	-20.048	7.529461327343039e-06
641	5.20065e-12	He	1	3819.61A	-20.055999999999997	7.392033170167565e-06
642	4.7575099999999996e-12	Fe	5	4175.39A	-20.058	7.358069862826935e-06
643	5.407130000000001e-12	H	1	3673.75A	-20.061	7.307417266175846e-06
644	4.03591e-12	He	1	4921.93A	-20.062	7.290610672841648e-06
645	1.02168e-11	Fe	6	1944.30A	-20.062	7.290610672841648e-06
646	3.3489e-12	He	2	5931.63A	-20.065	7.240422461987981e-06
647	5.66981e-12	Fe	5	3503.55A	-20.065	7.240422461987981e-06
648	1.0631e-12	He	1	1.86854m	-20.067	7.2071557425765355e-06
649	1.28797e-11	P	2	1542.30A	-20.067	7.2071557425765355e-06
650	3.01981e-12	C	2	6578.05A	-20.078	7.026902166427494e-06
651	2.3246e-12	H	1	8545.34A	-20.083	6.946465882473463e-06
652	3.90674e-12	Fe	3	5084.66A	-20.083	6.946465882473463e-06
653	9.77598e-14	Cl	4	20.3197m	-20.084	6.930489454284944e-06
654	1.9179e-11	Cr	3	1035.74A	-20.087	6.882780300462415e-06
655	4.1714300000000004e-13	He	2	4.76203m	-20.087	6.882780300462415e-06
656	3.69895e-12	Fe	6	5370.30A	-20.088	6.866950345047945e-06
657	9.47247e-12	He	2	2097.07A	-20.090999999999998	6.819678591376837e-06
658	3.27654e-14	P	2	60.6263m	-20.094	6.7727322541689465e-06
659	1.00102e-11	Fe	6	1984.42A	-20.096	6.741614376071205e-06
660	6.02672e-13	H	1	3.29607m	-20.097	6.726109093273265e-06
661	2.52215e-12	P	2	7875.99A	-20.099	6.6952054291415925e-06
662	1.71985e-11	P	2	1155.01A	-20.1	6.679806883959653e-06
663	1.77058e-11	Si	3	1121.92A	-20.101	6.664443754448914e-06
664	2.63785e-12	Cl	4	7530.54A	-20.102999999999998	6.633823416813015e-06
665	4.07977e-12	Fe	4	4869.01A	-20.105999999999998	6.588156497627596e-06
666	1.23238e-11	Al	3	1611.87A	-20.105999999999998	6.588156497627596e-06
667	2.77013e-12	Fe	4	7170.96A	-20.105999999999998	6.588156497627596e-06
668	3.48647e-11	Ne	5	569.759A	-20.109	6.542803947302563e-06
669	5.32702e-12	O	2R	3729.00A	-20.109	6.542803947302563e-06
670	1.65656e-11	S	5	1199.14A	-20.112000000000002	6.497763601738006e-06
671	3.79506e-12	Fe	6	5234.29A	-20.115	6.453033311731475e-06
672	2.72813e-12	He	1	7281.35A	-20.115	6.453033311731475e-06
673	3.98201e-12	Fe	7	4988.55A	-20.116	6.438191746963537e-06
674	1.55041e-12	He	2	1.28124m	-20.117	6.423384316847339e-06
675	7.32085e-13	Fe	4	2.71341m	-20.118	6.408610942875412e-06
676	7.54923e-12	Fe	2	2631.32A	-20.118	6.408610942875412e-06
677	1.37262e-11	Si	3	1447.19A	-20.118	6.408610942875412e-06
678	6.30471e-13	Fe	5	3.15073m	-20.12	6.379166050236426e-06
679	1.13886e-11	Ni	2	1744.24A	-20.124000000000002	6.320681504349654e-06
680	5.0631199999999995e-12	He	2	3923.37A	-20.124000000000002	6.320681504349654e-06
681	3.77799e-11	O	3	525.794A	-20.125999999999998	6.291640610783311e-06
682	8.67994e-11	He	2	228.855A	-20.133	6.19104423446852e-06
683	3.76122e-11	N	2	528.139A	-20.133	6.19104423446852e-06
684	4.0283e-12	O	3	4931.23A	-20.133	6.19104423446852e-06
685	1.2863200000000001e-12	Fe	4	1.54429m	-20.137999999999998	6.120175937141868e-06
686	9.49274e-12	He	2	2092.59A	-20.14	6.092056282975441e-06
687	2.88281e-12	He	2	6890.67A	-20.14	6.092056282975441e-06
688	1.96427e-11	Cl	3	1011.29A	-20.141	6.0780449423352165e-06
689	5.92408e-12	Cl	3	3353.17A	-20.143	6.050118862506489e-06
690	2.35425e-11	Ar	4	843.770A	-20.146	6.008470137209398e-06
691	2.77023e-12	Ar	4	7170.70A	-20.146	6.008470137209398e-06
692	1.66786e-12	Ni	2	1.19102m	-20.149	5.9671081197205814e-06
693	3.8199e-12	N	1	5200.26A	-20.151	5.9396917482921664e-06
694	2.0220099999999998e-12	C	1	9824.13A	-20.151	5.9396917482921664e-06
695	1.2107200000000001e-12	H	1	1.64071m	-20.154	5.8988031979023415e-06
696	1.68874e-13	Cl	4	11.7629m	-20.155	5.885236327023831e-06
697	7.05368e-12	Al	2	2816.18A	-20.155	5.885236327023831e-06
698	2.40093e-11	Ar	5	827.366A	-20.155	5.885236327023831e-06
699	5.46615e-12	He	1	3634.08A	-20.16	5.817868583866858e-06
700	2.41609e-11	Ar	5	822.174A	-20.16	5.817868583866858e-06
701	2.33632e-12	H	1	8502.44A	-20.167	5.7248472983837695e-06
702	3.96047e-12	He	1	5015.68A	-20.169	5.698544014321471e-06
703	5.08691e-12	Fe	6	3905.01A	-20.173	5.646299448767211e-06
704	4.9495900000000003e-14	Fe	3	40.1336m	-20.173	5.646299448767211e-06
705	9.5391e-12	He	2	2082.42A	-20.175	5.620357059291792e-06
706	6.04481e-14	P	2	32.8620m	-20.175	5.620357059291792e-06
707	4.21479e-12	He	1	4713.03A	-20.175	5.620357059291792e-06
708	4.03659e-12	Fe	4	4921.10A	-20.178	5.581666793438562e-06
709	3.08688e-12	Ar	5	6435.12A	-20.179000000000002	5.568829316049865e-06
710	9.51032e-12	He	2	2088.73A	-20.179000000000002	5.568829316049865e-06
711	1.36723e-11	P	2	1452.90A	-20.182000000000002	5.530493764686091e-06
712	2.64846e-13	H	1	7.50038m	-20.182000000000002	5.530493764686091e-06
713	3.84482e-14	Fe	3	51.6655m	-20.183	5.517773981997576e-06
714	1.51652e-11	P	2	1309.87A	-20.186	5.479789893081272e-06
715	6.32704e-11	Ne	3	313.961A	-20.189	5.442067284793842e-06
716	8.34374e-12	Fe	2	2380.76A	-20.19	5.429550877365431e-06
717	1.3272e-12	H	1	1.49672m	-20.191	5.4170632568753195e-06
718	7.03134e-13	He	2	2.82513m	-20.192	5.4046043571153e-06
719	1.51556e-11	P	2	1310.70A	-20.192	5.4046043571153e-06
720	9.04753e-12	P	2	2195.57A	-20.192999999999998	5.392174112029613e-06
721	5.23138e-12	S	3	3797.17A	-20.195	5.367399322416907e-06
722	2.71228e-12	Ca	2	7323.89A	-20.195	5.367399322416907e-06
723	1.92287e-11	Cr	3	1033.06A	-20.195999999999998	5.355054646536505e-06
724	5.55826e-12	Fe	6	3573.86A	-20.195999999999998	5.355054646536505e-06
725	4.05233e-12	Fe	4	4901.99A	-20.198	5.330450405375875e-06
726	2.58514e-11	Fe	3	768.409A	-20.2	5.305959210434801e-06
727	9.52565e-12	He	2	2085.37A	-20.2	5.305959210434801e-06
728	5.11005e-12	He	2	3887.33A	-20.202	5.281580542313002e-06
729	4.9481e-12	Fe	6	4014.57A	-20.204	5.257313883996792e-06
730	1.60957e-11	S	2	1234.15A	-20.206	5.233158720847817e-06
731	2.7349e-12	Ar	4	7263.33A	-20.208	5.209114540592317e-06
732	4.46714e-11	Ar	4	444.680A	-20.219	5.0788326987604435e-06
733	1.15406e-11	Al	2	1721.27A	-20.222	5.043870260383997e-06
734	2.59898e-13	Ne	6	7.64318m	-20.223	5.03226968069782e-06
735	1.2888799999999999e-12	Fe	4	1.54122m	-20.226	4.9976277798830914e-06
736	1.12373e-11	Al	2	1767.73A	-20.226	4.9976277798830914e-06
737	2.31556e-12	Cl	2	8578.70A	-20.226	4.9976277798830914e-06
738	5.23104e-12	Fe	5	3797.42A	-20.226	4.9976277798830914e-06
739	1.06666e-11	Al	2	1862.31A	-20.232	4.929057756119341e-06
740	3.8505300000000006e-12	Fe	7	5158.89A	-20.235	4.8951263611957935e-06
741	6.53791e-13	H	1	3.03835m	-20.235	4.8951263611957935e-06
742	2.9724e-12	He	2	6682.98A	-20.238	4.8614285483519095e-06
743	4.02894e-12	Fe	3	4930.44A	-20.243	4.805780235926881e-06
744	2.34604e-12	H	1	8467.21A	-20.246	4.772697477483126e-06
745	5.82983e-14	Fe	5	34.0738m	-20.250999999999998	4.718064861227321e-06
746	1.23311e-12	H	1	1.61092m	-20.261	4.610668593275033e-06
747	3.4256400000000003e-12	Fe	4	5798.75A	-20.264	4.578928973931804e-06
748	1.5298e-11	Ti	3	1298.50A	-20.269000000000002	4.52651440739458e-06
749	3.42475e-12	Fe	4	5800.27A	-20.27	4.516103713151305e-06
750	3.79288e-12	Fe	4	5237.30A	-20.273	4.485015073863929e-06
751	1.7017700000000001e-12	He	2	1.16728m	-20.273	4.485015073863929e-06
752	5.14895e-12	He	2	3857.96A	-20.274	4.474699825439143e-06
753	6.6811600000000006e-12	Ne	5	2973.20A	-20.276	4.454140447264066e-06
754	2.74455e-12	Ar	4	7237.77A	-20.282	4.3930273492567705e-06
755	2.65437e-11	N	2	748.369A	-20.284000000000002	4.372843222023583e-06
756	2.55726e-12	Fe	5	7767.87A	-20.285	4.362785961698972e-06
757	1.78426e-12	Fe	4	1.11332m	-20.287	4.342740781020359e-06
758	1.47708e-11	P	3	1344.85A	-20.289	4.3227876995810425e-06
759	1.49985e-11	Mg	5	1324.43A	-20.299	4.224389038320559e-06
760	2.28299e-12	He	2	8701.09A	-20.3	4.214673213143704e-06
761	5.77836e-11	He	1	343.773A	-20.301	4.2049797337447025e-06
762	1.77682e-11	P	5	1117.98A	-20.303	4.185659606822835e-06
763	1.4664000000000002e-13	Mg	5	13.5464m	-20.305999999999997	4.156845728763046e-06
764	2.2492e-11	Ar	3	883.180A	-20.312	4.099811667212676e-06
765	2.54334e-13	Fe	7	7.81037m	-20.312	4.099811667212676e-06
766	3.26376e-12	Ca	5	6086.37A	-20.313	4.090382362038557e-06
767	9.077030000000001e-13	He	2	2.18843m	-20.313	4.090382362038557e-06
768	5.53765e-12	He	1	3587.16A	-20.314	4.080974743664503e-06
769	2.35419e-12	H	1	8437.91A	-20.317999999999998	4.043560142323384e-06
770	1.58071e-12	Fe	2	1.25668m	-20.319000000000003	4.034260212066328e-06
771	6.14415e-11	Mg	4	323.307A	-20.32	4.0249816710553855e-06
772	2.17459e-11	H	1	913.480A	-20.322	4.006488560109142e-06
773	3.82163e-12	N	1	5197.90A	-20.323	3.99727389212521e-06
774	4.11285e-11	Ne	5	482.985A	-20.323	3.99727389212521e-06
775	2.04465e-12	Fe	5	9715.32A	-20.324	3.988080417289537e-06
776	6.91614e-13	H	1	2.87219m	-20.325	3.978908086859267e-06
777	3.04348e-12	He	2	6526.88A	-20.328	3.951517476251772e-06
778	1.13393e-11	Ni	2	1751.83A	-20.329	3.942429238252317e-06
779	3.36312e-13	H	1	5.90655m	-20.33	3.933361902620258e-06
780	3.38061e-11	S	2	587.599A	-20.333	3.906284829739675e-06
781	2.84454e-13	Ar	2	6.98337m	-20.335	3.8883370812409375e-06
782	2.0191400000000002e-12	Fe	5	9838.08A	-20.337	3.870471795156064e-06
783	2.50655e-12	Fe	4	7925.02A	-20.338	3.861569957050586e-06
784	5.18155e-12	He	2	3833.69A	-20.340999999999998	3.834987096447103e-06
785	6.782839999999999e-12	Mg	2	2928.63A	-20.340999999999998	3.834987096447103e-06
786	3.94638e-12	Fe	4	5033.59A	-20.351	3.747692132533348e-06
787	3.72077e-13	Fe	2	5.33881m	-20.355	3.7133330845373287e-06
788	1.25088e-12	H	1	1.58804m	-20.36	3.6708269122113807e-06
789	1.28728e-11	P	2	1543.13A	-20.362000000000002	3.6539609945749662e-06
790	4.05946e-12	Fe	7	4893.37A	-20.368	3.603826770245932e-06
791	9.08207e-12	Fe	6	2187.22A	-20.371	3.579018201260215e-06
792	5.31646e-11	O	3	373.640A	-20.372	3.570786687819386e-06
793	3.15294e-12	O	1	6300.30A	-20.372	3.570786687819386e-06
794	2.03321e-11	C	3R	977.000A	-20.373	3.562574106334116e-06
795	2.28039e-11	Ar	3	871.100A	-20.373	3.562574106334116e-06
796	1.19494e-12	Fe	4	1.66239m	-20.373	3.562574106334116e-06
797	4.52707e-12	He	1	4387.93A	-20.375999999999998	3.5380495186893045e-06
798	1.8168900000000001e-12	He	2	1.09332m	-20.378	3.5217936577612764e-06
799	1.7916900000000002e-12	Fe	6	1.10870m	-20.378	3.5217936577612764e-06
800	2.36108e-12	H	1	8413.28A	-20.385	3.46548407143621e-06
801	1.37782e-11	Si	3	1441.73A	-20.39	3.425815003302601e-06
802	2.34355e-11	Si	2	847.623A	-20.39	3.425815003302601e-06
803	1.2086299999999999e-12	Fe	2	1.64355m	-20.392	3.410074813131557e-06
804	1.52256e-11	P	2	1304.68A	-20.397000000000002	3.3710400095328635e-06
805	8.2327e-12	Ca	5	2412.87A	-20.398	3.3632868326593365e-06
806	5.20914e-12	He	2	3813.38A	-20.402	3.3324520336360762e-06
807	6.36956e-12	Cl	4	3118.66A	-20.403	3.3247876066443283e-06
808	3.51825e-11	Si	3	564.611A	-20.403	3.3247876066443283e-06
809	1.55374e-12	He	1	1.27849m	-20.408	3.286729077625269e-06
810	2.7617e-12	Fe	4	7192.83A	-20.41	3.2716279292349883e-06
811	3.10083e-12	He	2	6406.17A	-20.410999999999998	3.2641033938014136e-06
812	2.02733e-11	N	3	979.832A	-20.412	3.256596164319074e-06
813	1.0424e-13	H	1	19.0565m	-20.412	3.256596164319074e-06
814	5.01029e-12	He	1	3964.73A	-20.413	3.249106200985413e-06
815	2.7932599999999998e-12	Fe	4	7111.58A	-20.414	3.2416334640893915e-06
816	1.80262e-11	S	2	1101.98A	-20.418	3.2119139898531874e-06
817	2.85992e-13	He	2	6.94582m	-20.418	3.2119139898531874e-06
818	2.7341599999999997e-12	Fe	4	7265.28A	-20.42	3.197156585567002e-06
819	1.29891e-11	Na	4	1529.31A	-20.422	3.1824669853945132e-06
820	4.2027e-11	Ar	3	472.659A	-20.425	3.1605590367650795e-06
821	1.03407e-12	Fe	5	1.92100m	-20.432000000000002	3.1100251925905393e-06
822	2.2583e-11	Ar	3	879.622A	-20.433	3.102872333137346e-06
823	3.42833e-11	Fe	3	579.421A	-20.436	3.081512310240004e-06
824	7.203810000000001e-13	H	1	2.75749m	-20.442	3.039232376309752e-06
825	2.36697e-12	H	1	8392.35A	-20.447	3.0044425709825748e-06
826	1.06912e-11	Al	2	1858.03A	-20.448	2.997532544820502e-06
827	6.9647899999999994e-12	Mg	1	2852.13A	-20.449	2.9906384112775874e-06
828	1.12619e-11	Al	2	1763.87A	-20.449	2.9906384112775874e-06
829	1.26521e-12	H	1	1.57006m	-20.451	2.9768976759252822e-06
830	5.5275e-11	Ne	5	359.375A	-20.451	2.9768976759252822e-06
831	5.5887900000000005e-12	He	1	3554.34A	-20.451	2.9768976759252822e-06
832	9.02432e-12	Fe	6	2201.21A	-20.454	2.956404856468377e-06
833	3.03408e-11	S	2	654.712A	-20.456	2.9428214100129934e-06
834	2.36473e-11	Ar	4	840.032A	-20.457	2.9360531085883316e-06
835	5.2327e-12	He	2	3796.22A	-20.458	2.9293003738250004e-06
836	9.73942e-13	Fe	5	2.03959m	-20.458	2.9293003738250004e-06
837	1.12836e-11	C	2	1760.47A	-20.46	2.9158414611552417e-06
838	4.3870299999999995e-13	Ar	6	4.52800m	-20.465	2.8824640999540312e-06
839	3.8743200000000004e-13	H	1	5.12722m	-20.465	2.8824640999540312e-06
840	1.9064799999999998e-12	He	2	1.04194m	-20.474	2.8233447192050703e-06
841	2.95702e-11	N	2	671.773A	-20.474	2.8233447192050703e-06
842	8.36853e-13	H	1	2.37371m	-20.477	2.803908950867049e-06
843	1.0590600000000001e-12	He	2	1.87567m	-20.477	2.803908950867049e-06
844	8.18008e-12	Al	6	2428.39A	-20.477999999999998	2.797460139232699e-06
845	4.40365e-11	Ar	3	451.091A	-20.484	2.759077547196217e-06
846	2.02718e-11	N	3	979.905A	-20.486	2.7464007373720843e-06
847	3.14777e-12	He	2	6310.64A	-20.488000000000003	2.7337821721983854e-06
848	1.50021e-11	Ni	2	1324.11A	-20.489	2.727494647679302e-06
849	2.7625e-12	Fe	4	7190.76A	-20.491	2.714962948097279e-06
850	9.363879999999999e-13	Fe	4	2.12139m	-20.494	2.6962732746236176e-06
851	4.18075e-11	N	2	475.141A	-20.496	2.6838850242204972e-06
852	1.64027e-12	He	2	1.21105m	-20.498	2.671553692657702e-06
853	1.52235e-11	O	1	1304.86A	-20.498	2.671553692657702e-06
854	2.37204e-12	H	1	8374.43A	-20.500999999999998	2.653162846396592e-06
855	4.27495e-11	Ar	3	464.671A	-20.503	2.6409726704189497e-06
856	4.905600000000001e-13	He	2	4.04934m	-20.503	2.6409726704189497e-06
857	1.9994e-11	Si	3	993.519A	-20.506	2.622792342434148e-06
858	5.25297e-12	He	2	3781.57A	-20.506999999999998	2.6167600874398674e-06
859	2.92448e-12	Fe	4	6792.48A	-20.506999999999998	2.6167600874398674e-06
860	1.44392e-11	Ni	2	1375.73A	-20.508000000000003	2.6107417062470373e-06
861	4.12671e-11	Ne	5	481.363A	-20.511	2.5927694867558046e-06
862	2.35538e-12	Cl	3	8433.66A	-20.511999999999997	2.586806282413449e-06
863	3.3216500000000003e-13	K	4	5.98030m	-20.511999999999997	2.586806282413449e-06
864	3.4938e-12	Fe	4	5685.64A	-20.513	2.5808567930604515e-06
865	2.82316e-12	Fe	4	7036.25A	-20.514	2.574920987153296e-06
866	4.79331e-12	Fe	4	4144.20A	-20.516	2.5630902998645396e-06
867	1.06243e-12	He	1	1.86972m	-20.518	2.5513139696462978e-06
868	5.31002e-12	Fe	6	3740.94A	-20.519000000000002	2.545446110347476e-06
869	8.520410000000001e-12	O	3	2331.40A	-20.523000000000003	2.522109320135312e-06
870	2.34227e-12	Cl	3	8480.86A	-20.524	2.516308629666471e-06
871	1.59234e-11	C	1	1247.50A	-20.526	2.504747241698409e-06
872	1.53435e-11	P	2	1294.65A	-20.535	2.4533748392236514e-06
873	1.27694e-12	H	1	1.55563m	-20.535	2.4533748392236514e-06
874	1.75706e-13	H	1	11.3055m	-20.535999999999998	2.4477322336740966e-06
875	1.04057e-11	C	3R	1909.00A	-20.538	2.4364859256251357e-06
876	5.29932e-12	He	2	3748.49A	-20.541999999999998	2.4141480883910207e-06
877	2.14981e-11	Cr	3	924.009A	-20.545	2.397529209845821e-06
878	2.37643e-12	H	1	8358.96A	-20.546	2.3920150456796245e-06
879	5.27054e-12	He	2	3768.96A	-20.546	2.3920150456796245e-06
880	7.42769e-13	H	1	2.67438m	-20.549	2.3755485299287675e-06
881	2.33699e-12	Cl	3	8500.01A	-20.549	2.3755485299287675e-06
882	2.32548e-12	Ca	2	8542.09A	-20.557	2.33218988280172e-06
883	7.2084e-12	Fe	2	2755.74A	-20.558000000000003	2.3268259949175636e-06
884	2.38362e-12	H	1	8333.74A	-20.559	2.3214744436332417e-06
885	3.18667e-12	He	2	6233.61A	-20.56	2.316135200575324e-06
886	1.09965e-11	Mg	6	1806.43A	-20.561	2.310808237435657e-06
887	9.15886e-12	Fe	6	2168.88A	-20.561	2.310808237435657e-06
888	1.97757e-12	He	2	1.00449m	-20.564	2.294900745420642e-06
889	4.25254e-13	H	1	4.67119m	-20.564	2.294900745420642e-06
890	5.28587e-12	He	2	3758.03A	-20.566999999999997	2.279102759810421e-06
891	2.07782e-12	Fe	5	9560.26A	-20.568	2.2738609689209897e-06
892	2.3802599999999998e-12	H	1	8345.51A	-20.574	2.2426624268242783e-06
893	5.626630000000001e-12	He	1	3530.43A	-20.575	2.237504446375037e-06
894	4.82051e-12	He	1	4120.82A	-20.575	2.237504446375037e-06
895	1.23707e-11	Al	3	1605.77A	-20.576999999999998	2.2272240472698466e-06
896	3.55262e-12	Fe	6	5591.49A	-20.576999999999998	2.2272240472698466e-06
897	1.70143e-11	S	2	1167.51A	-20.578000000000003	2.222101574108227e-06
898	1.17418e-12	He	2	1.69177m	-20.58	2.2118919447727083e-06
899	4.79383e-12	He	1	4143.76A	-20.58	2.2118919447727083e-06
900	3.731619999999999e-12	Cl	4	5323.28A	-20.581	2.2068047344683163e-06
901	1.76102e-11	P	5	1128.01A	-20.589000000000002	2.166526008711019e-06
902	1.15588e-11	N	4	1718.55A	-20.589000000000002	2.166526008711019e-06
903	2.69245e-12	Ni	2	7377.83A	-20.607	2.07856642095306e-06
904	7.19613e-12	He	1	2760.44A	-20.609	2.069016275741638e-06
905	7.156729999999999e-13	Fe	4	2.77563m	-20.612	2.0547732678831495e-06
906	1.28666e-12	H	1	1.54388m	-20.613000000000003	2.050047420507872e-06
907	4.9549099999999995e-12	He	1	4009.05A	-20.62	2.017269429116721e-06
908	3.3734400000000002e-12	Co	3	5888.48A	-20.621	2.012629838177049e-06
909	1.52277e-11	P	2	1304.49A	-20.625	1.9941779369101753e-06
910	3.21927e-12	He	2	6170.48A	-20.627	1.985015521563285e-06
911	4.0191300000000005e-12	Fe	7	4942.48A	-20.629	1.9758952036909494e-06
912	4.27101e-12	O	2R	4651.00A	-20.63	1.971350770829148e-06
913	3.93539e-12	He	1	5047.64A	-20.64	1.9264773488141648e-06
914	1.51087e-11	C	1	1314.77A	-20.642	1.917625989414632e-06
915	7.60533e-13	H	1	2.61191m	-20.647	1.8956751062304129e-06
916	2.03492e-12	He	2	9761.80A	-20.647	1.8956751062304129e-06
917	4.81841e-12	K	5	4122.62A	-20.648000000000003	1.8913151744728877e-06
918	1.44511e-12	Fe	6	1.37459m	-20.649	1.8869652702801738e-06
919	5.65986e-12	Fe	6	3509.71A	-20.65	1.8826253705894808e-06
920	1.54156e-11	Ti	3	1288.59A	-20.654	1.8653653574456371e-06
921	1.16831e-12	He	1	1.70027m	-20.655	1.8610751361758869e-06
922	6.41917e-13	He	2	3.09455m	-20.659000000000002	1.8440126967687207e-06
923	2.02439e-11	Cl	4	981.258A	-20.660999999999998	1.8355402280286027e-06
924	1.82025e-12	He	1	1.09130m	-20.662	1.8313186026529958e-06
925	5.49707e-12	He	1	3613.64A	-20.662	1.8313186026529958e-06
926	1.09991e-11	Mg	6	1806.00A	-20.662	1.8313186026529958e-06
927	5.9037e-12	Ti	2	3364.74A	-20.664	1.8229044579774103e-06
928	2.26825e-13	H	1	8.75760m	-20.665	1.818711894066489e-06
929	7.381669999999999e-12	Ar	5	2691.05A	-20.666999999999998	1.8103556719554442e-06
930	1.2231299999999999e-12	He	2	1.62407m	-20.671	1.7937582313912605e-06
931	1.61934e-11	S	2	1226.70A	-20.671	1.7937582313912605e-06
932	3.86449e-12	Fe	5	5140.25A	-20.673000000000002	1.7855166609457444e-06
933	5.54136e-11	Ne	5	358.476A	-20.675	1.7773129570768079e-06
934	1.26377e-12	He	2	1.57184m	-20.676	1.7732252507081919e-06
935	5.471430000000001e-12	Fe	6	3630.58A	-20.676	1.7732252507081919e-06
936	5.20054e-14	Si	3	38.1969m	-20.677	1.769146945803321e-06
937	4.54022e-13	H	1	4.37522m	-20.68	1.7569682238921577e-06
938	6.867229999999999e-13	Fe	5	2.89265m	-20.68	1.7569682238921577e-06
939	1.5216e-11	P	2	1305.50A	-20.680999999999997	1.7529273091114133e-06
940	1.2948e-12	H	1	1.53417m	-20.686	1.7328617161307378e-06
941	5.1143e-11	O	2	388.410A	-20.686	1.7328617161307378e-06
942	5.65541e-12	He	1	3512.47A	-20.686999999999998	1.7288762447793056e-06
943	3.2468599999999998e-12	He	2	6118.06A	-20.689	1.7209327799836758e-06
944	4.12007e-11	S	3	482.139A	-20.694000000000003	1.7012334253494216e-06
945	7.0997e-12	Mg	2	2797.93A	-20.695	1.6973206970481878e-06
946	1.1516e-11	Al	2	1724.95A	-20.698	1.6856364235555605e-06
947	2.19963e-11	Si	2	903.081A	-20.708000000000002	1.6472666540973222e-06
948	4.73162e-12	Fe	4	4198.24A	-20.71	1.6396981513110025e-06
949	5.70493e-13	H	1	3.48198m	-20.711	1.6359269502127186e-06
950	2.04568e-13	He	2	9.71043m	-20.712	1.6321644226362597e-06
951	2.747e-12	C	2	7231.33A	-20.717	1.613481190986034e-06
952	5.77457e-12	He	1	3439.99A	-20.718000000000004	1.609770287223238e-06
953	9.518810000000001e-12	Al	2	2086.86A	-20.719	1.6060679183022832e-06
954	3.94727e-12	Fe	4	5032.45A	-20.72	1.6023740645935518e-06
955	1.45485e-11	Na	5	1365.39A	-20.723000000000003	1.5913433991213247e-06
956	2.08185e-12	He	2	9541.71A	-20.724	1.5876834108669533e-06
957	3.93585e-11	He	1	504.706A	-20.725	1.5840318403519639e-06
958	1.34881e-11	Ni	2	1472.74A	-20.728	1.5731274418632815e-06
959	2.71932e-12	Fe	4	7304.94A	-20.733	1.555120000943704e-06
960	1.76053e-11	Si	4	1128.32A	-20.734	1.5515433241932581e-06
961	4.7713e-12	K	5	4163.32A	-20.734	1.5515433241932581e-06
962	2.42804e-11	Si	4	818.128A	-20.736	1.5444146301575698e-06
963	1.31815e-12	Fe	4	1.50700m	-20.737	1.5408625750767008e-06
964	2.73355e-12	Fe	4	7266.92A	-20.738000000000003	1.5373186894957913e-06
965	7.748640000000001e-13	H	1	2.56361m	-20.738000000000003	1.5373186894957913e-06
966	1.27225e-11	C	1	1561.37A	-20.739	1.533782954625563e-06
967	1.51787e-11	C	3	1308.71A	-20.74	1.530255351719877e-06
968	7.146630000000001e-14	H	1	27.7955m	-20.743000000000002	1.5197211479750175e-06
969	3.27041e-12	He	2	6073.99A	-20.745	1.5127386635580178e-06
970	1.3017e-12	H	1	1.52604m	-20.753	1.4851280712748874e-06
971	7.57037e-13	He	2	2.62397m	-20.758000000000003	1.4681279508206722e-06
972	3.43266e-11	C	2	578.690A	-20.761	1.4580214290953602e-06
973	4.48779e-12	Fe	5	4426.34A	-20.761	1.4580214290953602e-06
974	1.69059e-11	C	3R	1175.00A	-20.761999999999997	1.4546680728630993e-06
975	2.33135e-11	Fe	3	852.057A	-20.765	1.4446542082858838e-06
976	1.33486e-12	He	2	1.48813m	-20.765	1.4446542082858838e-06
977	2.64648e-13	H	1	7.50599m	-20.768	1.4347092786675492e-06
978	4.90733e-13	He	1	4.04791m	-20.769000000000002	1.431409538893419e-06
979	9.31895e-14	Na	4	21.3162m	-20.774	1.4150243293945546e-06
980	2.4153e-11	Si	2	822.443A	-20.774	1.4150243293945546e-06
981	7.30042e-12	He	1	2721.00A	-20.774	1.4150243293945546e-06
982	1.04144e-12	Fe	4	1.90740m	-20.778000000000002	1.4020513083645863e-06
983	8.476419999999999e-12	Fe	2	2343.50A	-20.778000000000002	1.4020513083645863e-06
984	7.64573e-14	Fe	2	25.9811m	-20.781	1.3923996550464493e-06
985	4.76409e-13	H	1	4.16962m	-20.785999999999998	1.3764609879954246e-06
986	5.67781e-12	He	1	3498.61A	-20.789	1.366985497203579e-06
987	5.36487e-15	C	1	370.269m	-20.794	1.3513377436117555e-06
988	3.2906800000000003e-12	He	2	6036.58A	-20.794	1.3513377436117555e-06
989	3.76479e-12	Fe	7	5276.38A	-20.795	1.3482297530472698e-06
990	2.12075e-12	He	2	9366.69A	-20.796	1.3451289106627335e-06
991	5.05919e-12	He	1	3926.41A	-20.799	1.335869108374129e-06
992	1.981e-12	He	1	1.00275m	-20.8	1.332796694683442e-06
993	1.65006e-11	S	2	1203.86A	-20.801	1.3297313473481653e-06
994	5.65519e-11	Ca	3	351.260A	-20.805999999999997	1.3145100384833725e-06
995	1.6596299999999999e-12	He	1	1.19692m	-20.81	1.302458538011543e-06
996	2.17726e-12	Cl	2	9123.60A	-20.811	1.299462966500342e-06
997	1.91831e-11	P	4	1035.52A	-20.811	1.299462966500342e-06
998	1.96605e-11	C	2	1010.37A	-20.811999999999998	1.2964742846124426e-06
999	1.30758e-12	H	1	1.51917m	-20.814	1.2905175263601637e-06
1000	2.4756099999999998e-12	Fe	4	8024.06A	-20.815	1.2875494184136552e-06
1001	4.35376e-12	Mg	1	4562.60A	-20.815	1.2875494184136552e-06
1002	2.14917e-11	N	4	924.284A	-20.815	1.2875494184136552e-06
1003	5.13627e-12	He	1	3867.48A	-20.816999999999997	1.281633666196774e-06
1004	7.251e-12	Fe	2	2739.55A	-20.816999999999997	1.281633666196774e-06
1005	4.78392e-12	Fe	4	4152.34A	-20.818	1.2786859905616406e-06
1006	4.85283e-12	Fe	5	4093.38A	-20.818	1.2786859905616406e-06
1007	4.30852e-11	Ne	2	461.050A	-20.818	1.2786859905616406e-06
1008	2.29325e-12	Ca	2	8662.14A	-20.82	1.2728109620965635e-06
1009	7.86593e-13	H	1	2.52538m	-20.822	1.2669629269353318e-06
1010	9.371379999999998e-13	He	2	2.11969m	-20.823	1.2640489930641859e-06
1011	3.50882e-11	S	2	566.130A	-20.825	1.2582412154938365e-06
1012	3.55925e-13	He	2	5.58107m	-20.828000000000003	1.249579543891581e-06
1013	7.72893e-12	Fe	4	2570.14A	-20.828000000000003	1.249579543891581e-06
1014	3.3370300000000004e-12	He	2	5952.73A	-20.828000000000003	1.249579543891581e-06
1015	1.5404e-11	P	2	1289.57A	-20.831999999999997	1.2381233297723292e-06
1016	3.30825e-12	He	2	6004.52A	-20.833000000000002	1.2352757251340313e-06
1017	1.28241e-11	C	4R	1549.00A	-20.840999999999998	1.2127294022128672e-06
1018	2.06314e-11	S	3	962.825A	-20.840999999999998	1.2127294022128672e-06
1019	1.39221e-12	He	2	1.42683m	-20.846999999999998	1.1960901310243515e-06
1020	1.22586e-13	H	1	16.2045m	-20.848000000000003	1.1933392000605086e-06
1021	4.25432e-12	P	2	4669.25A	-20.848000000000003	1.1933392000605086e-06
1022	8.466270000000001e-13	He	2	2.34631m	-20.851999999999997	1.1823986005127488e-06
1023	3.76612e-11	Ar	3	527.451A	-20.853	1.1796791591952544e-06
1024	3.3235800000000003e-12	He	2	5976.82A	-20.854	1.1769659724192476e-06
1025	2.26127e-11	C	3	878.464A	-20.855	1.1742590257996536e-06
1026	6.13641e-12	Ti	2	3237.15A	-20.855	1.1742590257996536e-06
1027	1.45798e-11	B	2	1362.46A	-20.855999999999998	1.1715583049845298e-06
1028	2.9130299999999998e-12	Fe	5	6819.17A	-20.857	1.1688637956549045e-06
1029	1.58568e-12	He	1	1.25274m	-20.859	1.1634933543409536e-06
1030	2.15335e-12	He	2	9224.90A	-20.862	1.1554839224271144e-06
1031	4.55294e-12	O	3R	4363.00A	-20.865	1.1475296270547361e-06
1032	6.5044e-11	O	3	305.400A	-20.866999999999997	1.1422572073416649e-06
1033	3.1214900000000003e-12	O	1	6363.78A	-20.868000000000002	1.1396300886665378e-06
1034	1.55306e-12	He	1	1.27905m	-20.868000000000002	1.1396300886665378e-06
1035	1.31265e-12	H	1	1.51331m	-20.869	1.137009012196713e-06
1036	2.08769e-12	He	1	9515.06A	-20.87	1.1343939640354759e-06
1037	2.1071e-11	Co	3	942.738A	-20.875999999999998	1.1188294953520675e-06
1038	3.60031e-12	Fe	6	5517.42A	-20.877	1.1162562589193096e-06
1039	5.7618400000000004e-12	He	1	3447.59A	-20.878	1.1136889407661167e-06
1040	1.98655e-12	Fe	5	9999.46A	-20.88	1.1085720048830792e-06
1041	9.10751e-12	Fe	6	2181.11A	-20.881	1.106022360023741e-06
1042	2.93415e-13	H	1	6.77008m	-20.881999999999998	1.1034785791848633e-06
1043	5.695580000000001e-12	He	1	3487.70A	-20.883000000000003	1.1009406488795465e-06
1044	4.941729999999999e-13	H	1	4.01974m	-20.883000000000003	1.1009406488795465e-06
1045	3.02061e-12	Co	3	6576.31A	-20.888	1.0883382854834965e-06
1046	9.08232e-13	Fe	4	2.18716m	-20.89	1.0833378252813479e-06
1047	1.65599e-11	N	1	1199.55A	-20.89	1.0833378252813479e-06
1048	4.5533400000000005e-12	Fe	5	4362.61A	-20.891	1.0808462174245926e-06
1049	1.71694e-11	P	2	1156.97A	-20.894000000000002	1.0734057243994158e-06
1050	2.0197200000000002e-12	Fe	5	9835.27A	-20.894000000000002	1.0734057243994158e-06
1051	3.2586599999999996e-15	C	1	609.590m	-20.897	1.066016451367966e-06
1052	1.50425e-12	Fe	2	1.32055m	-20.897	1.066016451367966e-06
1053	1.90995e-12	Fe	5	1.04005m	-20.898000000000003	1.0635646815657e-06
1054	7.96313e-13	H	1	2.49455m	-20.9	1.0586780457342609e-06
1055	3.12678e-11	Fe	3	635.300A	-20.906	1.0441524383958413e-06
1056	4.57601e-12	O	2R	4341.00A	-20.91	1.034579591300274e-06
1057	4.0988699999999997e-13	H	1	4.84633m	-20.91	1.034579591300274e-06
1058	1.31704e-12	H	1	1.50827m	-20.913	1.0274575954890723e-06
1059	1.69804e-11	Al	2	1169.85A	-20.915	1.0227368566487991e-06
1060	4.710449999999999e-13	He	2	4.21710m	-20.92	1.0110296846598745e-06
1061	3.19958e-12	Fe	5	6208.46A	-20.921	1.0087043809116582e-06
1062	7.37192e-12	He	1	2694.61A	-20.921	1.0087043809116582e-06
1063	1.4391399999999999e-12	He	2	1.38030m	-20.924	1.00176050879587e-06
1064	2.18094e-12	He	2	9108.20A	-20.924	1.00176050879587e-06
1065	8.560160000000001e-12	Fe	6	2320.57A	-20.926	9.971578373442336e-07
1066	1.32423e-12	H	1	1.50008m	-20.926	9.971578373442336e-07
1067	3.47077e-11	Ne	5	572.336A	-20.929000000000002	9.90293451075261e-07
1068	7.8562e-12	Si	1	2528.51A	-20.929000000000002	9.90293451075261e-07
1069	3.85061e-12	Fe	2	5158.78A	-20.93	9.8801583934085e-07
1070	2.2573e-12	Fe	5	8800.09A	-20.93	9.8801583934085e-07
1071	1.43516e-11	Al	3	1384.13A	-20.930999999999997	9.857434659680648e-07
1072	1.89293e-11	S	2	1049.40A	-20.934	9.789576556789514e-07
1073	3.93555e-11	He	1	504.744A	-20.936	9.744597538205815e-07
1074	2.0990400000000003e-12	He	1	9463.57A	-20.936	9.744597538205815e-07
1075	4.18824e-11	N	2	474.291A	-20.939	9.677516200595315e-07
1076	9.17714e-13	He	2	2.16456m	-20.94	9.655258530977713e-07
1077	1.32087e-12	H	1	1.50389m	-20.941	9.633052052579769e-07
1078	9.543430000000001e-12	Al	2	2081.48A	-20.941	9.633052052579769e-07
1079	1.41852e-11	Ni	2	1400.37A	-20.943	9.588792198767095e-07
1080	4.89285e-12	F	4	4059.90A	-20.944000000000003	9.566738588691106e-07
1081	2.74613e-11	Ar	2	723.361A	-20.944000000000003	9.566738588691106e-07
1082	3.69173e-11	C	3	538.080A	-20.945999999999998	9.52278341756913e-07
1083	2.54975e-11	Ti	4	779.074A	-20.948	9.479030202113545e-07
1084	1.60408e-13	H	1	12.3837m	-20.95	9.435478014422587e-07
1085	7.55671e-13	Fe	7	2.62872m	-20.95	9.435478014422587e-07
1086	1.76315e-12	Fe	6	1.12664m	-20.951	9.413777017185688e-07
1087	5.13069e-12	He	1	3871.69A	-20.954	9.348973032023254e-07
1088	1.7304700000000001e-13	Ca	5	11.4792m	-20.954	9.348973032023254e-07
1089	3.78617e-11	C	2	524.659A	-20.955	9.327470990724979e-07
1090	2.7092299999999998e-12	Ar	4	7332.15A	-20.956999999999997	9.284615154356883e-07
1091	7.32569e-13	He	2	2.71161m	-20.96	9.220700313203946e-07
1092	3.89666e-12	Fe	6	5097.82A	-20.96	9.220700313203946e-07
1093	3.88071e-12	Fe	5	5118.77A	-20.965	9.115151829521989e-07
1094	4.06302e-11	Ar	3	488.909A	-20.968000000000004	9.052403565691644e-07
1095	4.62546e-13	He	1	4.29459m	-20.968000000000004	9.052403565691644e-07
1096	5.7099199999999996e-12	He	1	3478.94A	-20.971	8.990087257871328e-07
1097	8.04459e-13	H	1	2.46929m	-20.971999999999998	8.969410630948596e-07
1098	1.6105e-11	S	2	1233.44A	-20.971999999999998	8.969410630948596e-07
1099	5.08504e-13	H	1	3.90645m	-20.974	8.928199932496559e-07
1100	4.8176400000000005e-12	Fe	5	4123.28A	-20.975	8.907665642472309e-07
1101	3.83839e-11	Ar	3	517.521A	-20.975	8.907665642472309e-07
1102	1.52098e-11	O	1	1306.03A	-20.976	8.887178580004635e-07
1103	1.64887e-11	S	2	1204.73A	-20.976999999999997	8.866738636473101e-07
1104	5.15469e-12	Si	2	3853.66A	-20.979	8.825999672985367e-07
1105	2.2045e-12	He	2	9010.89A	-20.98	8.80570043703531e-07
1106	4.38538e-11	N	2	452.970A	-20.980999999999998	8.785447888032461e-07
1107	3.5717800000000004e-12	Fe	6	5561.50A	-20.985	8.704902417653234e-07
1108	2.73073e-11	K	5	727.442A	-20.985	8.704902417653234e-07
1109	3.80669e-11	C	2	521.831A	-20.985	8.704902417653234e-07
1110	2.0852900000000003e-12	He	1	9526.01A	-20.985	8.704902417653234e-07
1111	1.96662e-11	C	2	1010.08A	-20.986	8.684881697661706e-07
1112	3.1580300000000004e-13	H	1	6.29014m	-20.987	8.664907024048456e-07
1113	4.2717e-12	C	3	4650.25A	-20.988000000000003	8.644978290909541e-07
1114	2.10442e-11	C	1	943.939A	-20.991	8.585466678952909e-07
1115	9.40639e-13	He	1	2.11180m	-20.991999999999997	8.565720653537768e-07
1116	1.61069e-11	C	1	1233.29A	-20.993000000000002	8.5460200427207e-07
1117	1.47804e-12	He	2	1.34397m	-20.995	8.506754647318933e-07
1118	1.92647e-12	He	1	1.03113m	-20.996	8.487189654552947e-07
1119	3.478e-12	Fe	4	5711.46A	-20.996	8.487189654552947e-07
1120	1.03487e-11	Fe	6	1919.51A	-20.997	8.467669660021566e-07
1121	3.32285e-11	O	3	597.814A	-21.000999999999998	8.390037597948692e-07
1122	2.9099099999999997e-12	Fe	4	6826.48A	-21.002	8.370741046947008e-07
1123	2.24932e-11	Cl	5	883.131A	-21.002	8.370741046947008e-07
1124	4.47644e-12	He	1	4437.55A	-21.002	8.370741046947008e-07
1125	1.48559e-12	Fe	6	1.33714m	-21.004	8.332280985377797e-07
1126	4.24944e-11	C	2	467.460A	-21.006999999999998	8.274921966531348e-07
1127	1.5135699999999998e-13	He	2	13.1242m	-21.006999999999998	8.274921966531348e-07
1128	5.606350000000001e-13	He	2	3.54320m	-21.01	8.217957804393125e-07
1129	3.93881e-12	Fe	5	5043.26A	-21.014	8.14261511437358e-07
1130	3.79378e-12	Fe	4	5236.06A	-21.015	8.123887619292985e-07
1131	1.38294e-13	Cl	2	14.3639m	-21.016	8.105203196255906e-07
1132	3.38075e-12	Fe	6	5875.76A	-21.019000000000002	8.049407369914318e-07
1133	1.70367e-11	C	1	1165.98A	-21.021	8.012423702482041e-07
1134	9.75064e-13	He	2	2.03725m	-21.022	7.993995639339714e-07
1135	9.05175e-12	Fe	6	2194.54A	-21.023000000000003	7.975609959566358e-07
1136	2.30528e-12	Fe	2	8616.95A	-21.024	7.95726656568319e-07
1137	1.92763e-11	P	4	1030.51A	-21.026999999999997	7.902489127943365e-07
1138	1.44408e-11	S	3	1375.58A	-21.028000000000002	7.884313907306043e-07
1139	5.59044e-11	Mg	5	355.329A	-21.029	7.866180488516326e-07
1140	2.22477e-12	He	2	8928.79A	-21.029	7.866180488516326e-07
1141	2.19197e-12	He	1	9062.39A	-21.031	7.830038672134052e-07
1142	2.32388e-12	Cl	3	8547.96A	-21.033	7.794062912314149e-07
1143	2.15203e-11	N	4	923.056A	-21.035	7.758252446096142e-07
1144	5.11195e-14	H	1	38.8589m	-21.037	7.722606514024855e-07
1145	2.4372e-11	Si	4	815.053A	-21.037	7.722606514024855e-07
1146	8.11353e-13	H	1	2.44831m	-21.039	7.687124360134489e-07
1147	2.42773e-11	Si	3	818.233A	-21.041	7.65180523193278e-07
1148	1.31222e-12	Fe	6	1.51380m	-21.041999999999998	7.634206568257122e-07
1149	2.99427e-13	Ni	2	6.63416m	-21.045	7.581653059896587e-07
1150	7.08475e-12	Na	4	2803.83A	-21.046	7.564215741739322e-07
1151	1.61841e-11	S	2	1227.40A	-21.046	7.564215741739322e-07
1152	4.28357e-11	N	4	463.736A	-21.046	7.564215741739322e-07
1153	1.457e-11	S	2	1363.38A	-21.051	7.477628880149156e-07
1154	6.26676e-13	Fe	4	3.16981m	-21.051	7.477628880149156e-07
1155	7.423060000000001e-12	He	1	2676.05A	-21.052	7.46043081096616e-07
1156	5.72165e-12	He	1	3471.80A	-21.052	7.46043081096616e-07
1157	3.93521e-11	He	1	504.787A	-21.053	7.443272296244659e-07
1158	5.20233e-13	H	1	3.81838m	-21.057	7.37503196565459e-07
1159	4.81861e-11	Na	4	412.244A	-21.059	7.341146771753218e-07
1160	1.89176e-13	H	1	10.5005m	-21.06	7.324262602708957e-07
1161	2.17973e-13	Al	6	9.11329m	-21.061	7.307417266175846e-07
1162	5.2261e-11	Na	3	380.101A	-21.061999999999998	7.290610672841709e-07
1163	1.51064e-12	He	2	1.31497m	-21.061999999999998	7.290610672841709e-07
1164	2.27111e-12	He	2	8746.57A	-21.063000000000002	7.273842733599481e-07
1165	2.94027e-12	Fe	4	6755.99A	-21.064	7.257113359547456e-07
1166	2.2423299999999998e-12	He	2	8858.83A	-21.066999999999997	7.207155742576595e-07
1167	4.97475e-12	Ni	2	3993.06A	-21.066999999999997	7.207155742576595e-07
1168	1.65506e-11	N	1	1200.22A	-21.066999999999997	7.207155742576595e-07
1169	1.13286e-11	Mg	2	1753.47A	-21.069000000000003	7.174041869856811e-07
1170	2.46135e-11	Si	2	807.057A	-21.07	7.157542031421847e-07
1171	2.66477e-13	He	2	7.45447m	-21.073	7.108269858652406e-07
1172	7.572100000000001e-13	He	1	2.62338m	-21.073	7.108269858652406e-07
1173	6.60998e-12	Ar	3	3005.22A	-21.073	7.108269858652406e-07
1174	7.637189999999999e-12	Al	6	2601.02A	-21.075	7.075610325299196e-07
1175	7.96411e-12	K	5	2494.25A	-21.08	6.994616483661127e-07
1176	3.05647e-13	H	1	6.49914m	-21.081999999999997	6.962479140132591e-07
1177	2.3156e-12	Fe	5	8578.53A	-21.081999999999997	6.962479140132591e-07
1178	3.33567e-13	H	1	5.95517m	-21.084	6.930489454284943e-07
1179	5.812119999999999e-13	He	2	3.41776m	-21.084	6.930489454284943e-07
1180	1.14319e-11	Mg	2	1737.63A	-21.086	6.898646747692878e-07
1181	1.65695e-11	Mn	2	1198.85A	-21.086	6.898646747692878e-07
1182	1.81958e-12	He	1	1.09171m	-21.087	6.882780300462415e-07
1183	2.25766e-12	He	2	8798.68A	-21.088	6.866950345047945e-07
1184	5.18183e-12	He	1	3833.48A	-21.092	6.803993765865951e-07
1185	1.01645e-12	He	1	1.95430m	-21.093000000000004	6.78834501445264e-07
1186	2.38105e-12	Fe	5	8342.72A	-21.094	6.772732254168947e-07
1187	5.77644e-12	Ni	2	3438.88A	-21.094	6.772732254168947e-07
1188	1.52584e-11	P	2	1301.87A	-21.095	6.75715540223746e-07
1189	1.09785e-12	Fe	2	1.80939m	-21.095	6.75715540223746e-07
1190	4.18852e-11	S	3	474.260A	-21.095	6.75715540223746e-07
1191	1.45414e-11	Na	5	1366.06A	-21.096	6.741614376071205e-07
1192	1.0406e-12	He	1	1.90894m	-21.096	6.741614376071205e-07
1193	6.31722e-13	He	2	3.14449m	-21.096	6.741614376071205e-07
1194	9.64396e-12	Cr	2	2059.78A	-21.096999999999998	6.726109093273321e-07
1195	1.022e-12	He	2	1.94368m	-21.098000000000003	6.710639471636175e-07
1196	3.46564e-12	Fe	4	5731.83A	-21.098000000000003	6.710639471636175e-07
1197	8.17239e-13	H	1	2.43068m	-21.1	6.679806883959654e-07
1198	2.1549099999999998e-12	Mg	2	9218.25A	-21.101999999999997	6.649115959155534e-07
1199	7.2542800000000005e-12	Fe	5	2738.31A	-21.103	6.633823416812961e-07
1200	2.37564e-12	He	1	8361.73A	-21.104	6.618566046341875e-07
1201	4.59163e-12	Ni	2	4326.24A	-21.104	6.618566046341875e-07
1202	6.248e-12	Ca	2	3179.33A	-21.104	6.618566046341875e-07
1203	5.92012e-12	He	1	3355.42A	-21.105	6.603343766849055e-07
1204	1.7502e-11	N	1	1134.98A	-21.107	6.573004158156004e-07
1205	2.4086e-11	P	4	824.731A	-21.109	6.542803947302563e-07
1206	1.6714500000000002e-13	Co	3	11.8845m	-21.11	6.527755915802256e-07
1207	5.87075e-13	Fe	7	3.38363m	-21.112	6.49776360173806e-07
1208	3.01708e-12	N	2R	6584.00A	-21.114	6.467909089839598e-07
1209	2.57184e-11	N	3	772.384A	-21.118000000000002	6.40861094287536e-07
1210	8.894210000000001e-14	H	1	22.3342m	-21.118000000000002	6.40861094287536e-07
1211	2.19393e-11	Fe	3	905.428A	-21.119	6.393871546720695e-07
1212	3.52354e-12	Fe	6	5637.65A	-21.12	6.379166050236425e-07
1213	7.017239999999999e-13	Fe	4	2.83081m	-21.121	6.364494375455582e-07
1214	1.44804e-12	Fe	2	1.37182m	-21.121	6.364494375455582e-07
1215	3.48599e-11	Ne	5	569.837A	-21.122	6.349856444590298e-07
1216	4.7648300000000004e-12	He	1	4168.97A	-21.122	6.349856444590298e-07
1217	1.53823e-12	He	2	1.29138m	-21.123	6.335252180031774e-07
1218	8.947539999999999e-12	Fe	6	2220.10A	-21.125999999999998	6.291640610783311e-07
1219	3.87025e-11	Fe	3	513.260A	-21.125999999999998	6.291640610783311e-07
1220	1.3377e-11	Ni	2	1484.97A	-21.125999999999998	6.291640610783311e-07
1221	3.93483e-11	He	1	504.836A	-21.125999999999998	6.291640610783311e-07
1222	5.73138e-12	He	1	3465.91A	-21.127	6.27717023892706e-07
1223	1.2872100000000001e-12	Fe	4	1.54322m	-21.133000000000003	6.19104423446847e-07
1224	4.05125e-12	Fe	6	4903.29A	-21.133000000000003	6.19104423446847e-07
1225	5.29954e-13	H	1	3.74834m	-21.135	6.162598970052867e-07
1226	1.91866e-12	Fe	5	1.03533m	-21.136	6.14842538573458e-07
1227	2.76995e-12	Fe	4	7171.42A	-21.138	6.120175937141819e-07
1228	1.88565e-14	Fe	3	105.345m	-21.14	6.09205628297544e-07
1229	2.41314e-11	P	4	823.180A	-21.141	6.078044942335216e-07
1230	2.68018e-12	Ni	2	7411.61A	-21.143	6.05011886250649e-07
1231	1.0149e-11	Fe	6	1957.29A	-21.143	6.05011886250649e-07
1232	7.88522e-12	Si	1	2519.20A	-21.144000000000002	6.036203975256742e-07
1233	1.80671e-11	S	4	1099.48A	-21.144000000000002	6.036203975256742e-07
1234	3.2063e-12	Co	3	6195.45A	-21.144000000000002	6.036203975256742e-07
1235	2.15678e-12	He	1	9210.23A	-21.145	6.022321091359632e-07
1236	2.11906e-11	Co	3	937.418A	-21.146	6.008470137209398e-07
1237	2.2498099999999997e-12	S	3	8829.39A	-21.149	5.967108119720582e-07
1238	1.80762e-11	S	4	1098.93A	-21.154	5.898803197902341e-07
1239	3.56067e-13	He	2	5.57885m	-21.155	5.885236327023831e-07
1240	2.33183e-11	Si	2	851.883A	-21.155	5.885236327023831e-07
1241	4.92104e-13	He	1	4.03664m	-21.155	5.885236327023831e-07
1242	4.29465e-12	Ar	5	4625.39A	-21.155	5.885236327023831e-07
1243	8.223040000000001e-13	H	1	2.41571m	-21.155	5.885236327023831e-07
1244	3.99549e-12	Fe	6	4971.72A	-21.16	5.817868583866858e-07
1245	3.3605900000000003e-12	Fe	4	5911.01A	-21.160999999999998	5.804487857435223e-07
1246	2.11563e-13	H	1	9.38937m	-21.163	5.777818658242147e-07
1247	5.31704e-11	O	2	373.600A	-21.165	5.751271992888977e-07
1248	1.12613e-11	Al	2	1763.95A	-21.166	5.738044434366181e-07
1249	4.43292e-12	Mg	2	4481.13A	-21.168000000000003	5.711680514971842e-07
1250	1.0609e-12	He	2	1.87242m	-21.169	5.698544014321472e-07
1251	3.93439e-11	He	1	504.893A	-21.171999999999997	5.65931551325575e-07
1252	2.54109e-11	Ti	4	781.730A	-21.171999999999997	5.65931551325575e-07
1253	3.47898e-13	H	1	5.70985m	-21.174	5.633313320396279e-07
1254	2.2634599999999997e-12	He	1	8776.14A	-21.176	5.607430596760988e-07
1255	6.890720000000001e-13	He	2	2.88278m	-21.177	5.59453386426896e-07
1256	7.460910000000001e-12	He	1	2662.47A	-21.178	5.581666793438563e-07
1257	4.6332199999999995e-12	Fe	2	4287.39A	-21.178	5.581666793438563e-07
1258	1.5617799999999998e-12	He	2	1.27191m	-21.179000000000002	5.568829316049864e-07
1259	9.03968e-12	Fe	6	2197.47A	-21.183000000000003	5.51777398199753e-07
1260	3.58468e-11	S	2	554.149A	-21.186999999999998	5.467186726061397e-07
1261	4.66092e-13	He	2	4.26191m	-21.197	5.342738362622718e-07
1262	1.72555e-11	V	3	1151.20A	-21.197	5.342738362622718e-07
1263	5.73953e-12	He	1	3460.99A	-21.198	5.330450405375874e-07
1264	8.26695e-13	H	1	2.40288m	-21.2	5.305959210434802e-07
1265	2.44118e-12	Fe	5	8137.24A	-21.201	5.293755842890651e-07
1266	3.62087e-11	Ar	2	548.610A	-21.201	5.293755842890651e-07
1267	3.93388e-11	He	1	504.958A	-21.201	5.293755842890651e-07
1268	4.6806300000000004e-12	Fe	2	4243.97A	-21.201999999999998	5.281580542313045e-07
1269	1.15161e-11	Al	2	1724.92A	-21.205	5.245222397598823e-07
1270	5.381e-13	H	1	3.69159m	-21.206999999999997	5.221122789783447e-07
1271	1.46537e-11	O	1	1355.60A	-21.206999999999997	5.221122789783447e-07
1272	4.27249e-11	Si	3	464.939A	-21.21	5.185180833310173e-07
1273	4.95166e-12	Ne	3	4011.68A	-21.211	5.173255248325069e-07
1274	4.90731e-13	He	1	4.04793m	-21.211	5.173255248325069e-07
1275	8.338860000000001e-13	H	1	2.38215m	-21.212	5.161357091424265e-07
1276	9.85651e-12	Fe	7	2015.36A	-21.213	5.149486299524963e-07
1277	5.219669999999999e-12	He	1	3805.69A	-21.215999999999998	5.114037485182009e-07
1278	8.26004e-12	Fe	2	2404.89A	-21.22	5.067151707697392e-07
1279	3.9333e-11	He	1	505.033A	-21.22	5.067151707697392e-07
1280	1.17709e-13	H	1	16.8759m	-21.221999999999998	5.043870260384038e-07
1281	8.65652e-12	Fe	6	2294.74A	-21.221999999999998	5.043870260384038e-07
1282	4.13739e-11	S	3	480.121A	-21.224	5.020695781604501e-07
1283	4.49473e-11	N	2	441.950A	-21.224	5.020695781604501e-07
1284	4.9904099999999995e-12	Fe	4	3980.53A	-21.225	5.00914850174042e-07
1285	1.58829e-11	C	1	1250.68A	-21.226	4.997627779883092e-07
1286	1.4398e-11	Al	3	1379.67A	-21.226	4.997627779883092e-07
1287	1.58205e-12	He	2	1.25561m	-21.228	4.974665766002085e-07
1288	8.30525e-13	H	1	2.39180m	-21.228	4.974665766002085e-07
1289	4.34567e-12	Mg	1	4571.10A	-21.228	4.974665766002085e-07
1290	2.15328e-11	N	4	922.519A	-21.229	4.963224352236178e-07
1291	3.93261e-11	He	1	505.122A	-21.229	4.963224352236178e-07
1292	4.22806e-12	Fe	7	4698.24A	-21.232	4.929057756119341e-07
1293	6.54832e-13	Fe	4	3.03352m	-21.234	4.906410792879726e-07
1294	2.34181e-13	H	1	8.48253m	-21.235	4.895126361195794e-07
1295	1.0935e-12	He	2	1.81660m	-21.235	4.895126361195794e-07
1296	3.93179e-11	He	1	505.227A	-21.236	4.883867882984492e-07
1297	8.6742e-11	He	2	229.006A	-21.236	4.883867882984492e-07
1298	3.58947e-11	C	2	553.410A	-21.238000000000003	4.86142854835187e-07
1299	4.27154e-13	He	2	4.65042m	-21.238000000000003	4.86142854835187e-07
1300	1.1512e-13	He	2	17.2555m	-21.239	4.850247572959469e-07
1301	1.93612e-12	Fe	5	1.02599m	-21.241999999999997	4.81685870352077e-07
1302	3.93082e-11	He	1	505.352A	-21.241999999999997	4.81685870352077e-07
1303	4.0633e-11	Ne	3	488.875A	-21.244	4.794727248101402e-07
1304	3.92965e-11	He	1	505.502A	-21.25	4.728941123999397e-07
1305	5.01435e-12	Al	1	3961.52A	-21.250999999999998	4.7180648612273206e-07
1306	7.36008e-13	He	2	2.69895m	-21.252	4.707213613165431e-07
1307	3.59627e-13	H	1	5.52363m	-21.256999999999998	4.653330584505967e-07
1308	2.29327e-13	H	1	8.66206m	-21.259	4.6319504725447617e-07
1309	1.6284e-12	He	2	1.21987m	-21.261999999999997	4.600064349775167e-07
1310	5.74642e-12	He	1	3456.84A	-21.263	4.5894844953584856e-07
1311	1.59962e-12	He	2	1.24182m	-21.266	4.557890706319599e-07
1312	7.5862e-13	He	1	2.61850m	-21.266	4.557890706319599e-07
1313	1.94483e-12	Fe	5	1.02140m	-21.267	4.547407848591274e-07
1314	6.0244e-12	He	1	3297.33A	-21.271	4.505716962840314e-07
1315	3.92821e-11	He	1	505.687A	-21.271	4.505716962840314e-07
1316	3.17407e-12	Fe	5	6258.36A	-21.272	4.4953541013921665e-07
1317	1.53175e-12	He	1	1.29684m	-21.274	4.474699825439142e-07
1318	4.79459e-13	Fe	6	4.14310m	-21.274	4.474699825439142e-07
1319	5.44994e-13	H	1	3.64490m	-21.274	4.474699825439142e-07
1320	5.31576e-12	Ca	2	3736.90A	-21.275	4.4644083014274243e-07
1321	1.28687e-11	P	2	1543.63A	-21.276	4.454140447264066e-07
1322	4.72831e-12	Ni	2	4201.17A	-21.276	4.454140447264066e-07
1323	3.90956e-11	N	2	508.099A	-21.276999999999997	4.4438962085099984e-07
1324	1.23243e-11	Al	3	1611.81A	-21.281	4.403154323179544e-07
1325	1.54634e-12	He	1	1.28461m	-21.281	4.403154323179544e-07
1326	1.75108e-11	N	1	1134.41A	-21.284000000000002	4.372843222023583e-07
1327	1.98033e-12	He	1	1.00309m	-21.285	4.362785961698972e-07
1328	2.20792e-12	He	1	8996.90A	-21.285999999999998	4.352751832431227e-07
1329	1.96705e-11	C	2	1009.86A	-21.287	4.342740781020359e-07
1330	1.61495e-12	He	2	1.23003m	-21.287	4.342740781020359e-07
1331	7.48969e-12	He	1	2652.24A	-21.287	4.342740781020359e-07
1332	9.25375e-12	Si	7	2146.64A	-21.291999999999998	4.2930298383705774e-07
1333	4.41464e-12	Co	3	4499.67A	-21.291999999999998	4.2930298383705774e-07
1334	2.57345e-11	N	3	771.901A	-21.293000000000003	4.2831561437344035e-07
1335	8.00756e-13	Si	7	2.48071m	-21.294	4.273305157965799e-07
1336	3.67056e-12	Fe	4	5411.83A	-21.294	4.273305157965799e-07
1337	2.0471e-13	He	2	9.70372m	-21.295	4.263476828835712e-07
1338	1.12109e-12	He	2	1.77189m	-21.296	4.25367110423539e-07
1339	3.78226e-14	H	1	52.5201m	-21.298000000000002	4.2341272607875346e-07
1340	7.64497e-12	Fe	2	2598.37A	-21.298000000000002	4.2341272607875346e-07
1341	1.44567e-11	S	3	1374.07A	-21.298000000000002	4.2341272607875346e-07
1342	2.6313e-11	Ar	6	754.930A	-21.3	4.214673213143705e-07
1343	3.76502e-13	He	2	5.27605m	-21.302	4.195308548729621e-07
1344	7.60885e-12	He	1	2610.71A	-21.305999999999997	4.156845728763046e-07
1345	2.3146e-12	He	1	8582.23A	-21.305999999999997	4.156845728763046e-07
1346	8.21883e-12	Mg	5	2416.94A	-21.308000000000003	4.137746757505235e-07
1347	9.179e-13	He	1	2.16412m	-21.308000000000003	4.137746757505235e-07
1348	1.84595e-12	Fe	4	1.07611m	-21.308000000000003	4.137746757505235e-07
1349	3.97447e-12	Fe	6	4998.02A	-21.309	4.128230204044558e-07
1350	3.00563e-11	Ca	5	660.908A	-21.309	4.128230204044558e-07
1351	2.49259e-11	Si	2	796.940A	-21.31	4.1187355380494697e-07
1352	2.05253e-11	S	3	967.805A	-21.31	4.1187355380494697e-07
1353	3.92644e-11	He	1	505.916A	-21.311	4.109262709180163e-07
1354	4.55677e-12	Fe	2	4359.33A	-21.313000000000002	4.090382362038523e-07
1355	1.02459e-12	Ni	2	1.93877m	-21.315	4.071588762212291e-07
1356	6.01262e-14	Fe	5	33.0380m	-21.315	4.071588762212291e-07
1357	4.84504e-13	He	2	4.09996m	-21.316999999999997	4.052881511133757e-07
1358	1.4009700000000001e-13	H	1	14.1791m	-21.320999999999998	4.015724470096586e-07
1359	4.432719999999999e-12	Mg	2	4481.32A	-21.323	3.9972738921252094e-07
1360	7.74908e-13	He	2	2.56346m	-21.323	3.9972738921252094e-07
1361	3.33816e-11	S	2	595.072A	-21.323	3.9972738921252094e-07
1362	5.75231e-12	He	1	3453.30A	-21.324	3.9880804172895364e-07
1363	2.54731e-11	O	4	779.820A	-21.326999999999998	3.960626664803525e-07
1364	5.24845e-12	He	1	3784.82A	-21.328000000000003	3.95151747625174e-07
1365	5.4051199999999995e-12	Fe	6	3675.12A	-21.33	3.933361902620258e-07
1366	5.50879e-13	H	1	3.60595m	-21.335	3.8883370812409374e-07
1367	3.6934699999999997e-13	H	1	5.37826m	-21.335	3.8883370812409374e-07
1368	2.37579e-11	Ar	5	836.121A	-21.335	3.8883370812409374e-07
1369	2.6649e-13	He	1	7.45411m	-21.338	3.8615699570505865e-07
1370	1.14502e-11	Mg	2	1734.85A	-21.34	3.843827654730067e-07
1371	9.193700000000002e-13	He	1	2.16066m	-21.340999999999998	3.834987096447104e-07
1372	6.93475e-11	O	5	286.448A	-21.342	3.8261668708839326e-07
1373	4.98874e-12	Fe	4	3981.86A	-21.343000000000004	3.8173669312765967e-07
1374	1.1410700000000001e-12	Co	3	1.74087m	-21.346	3.79108836216219e-07
1375	3.4726e-11	Ne	5	572.034A	-21.346999999999998	3.7823691008861764e-07
1376	2.43658e-13	H	1	8.15259m	-21.348000000000003	3.7736698933545504e-07
1377	1.1075e-11	Ne	3	1793.64A	-21.349	3.7649906934451035e-07
1378	4.53806e-11	N	2	437.731A	-21.35	3.756331455141488e-07
1379	1.14464e-12	He	2	1.73543m	-21.351999999999997	3.7390726798158215e-07
1380	2.02747e-11	N	3	979.768A	-21.351999999999997	3.7390726798158215e-07
1381	8.45975e-12	Fe	2	2348.12A	-21.355999999999998	3.704792655437312e-07
1382	6.28847e-12	Ca	2	3158.87A	-21.355999999999998	3.704792655437312e-07
1383	3.04332e-12	N	2	6527.23A	-21.355999999999998	3.704792655437312e-07
1384	1.96505e-12	Fe	6	1.01089m	-21.36	3.670826912211381e-07
1385	2.9796099999999997e-12	Ni	2	6666.80A	-21.362	3.653960994574996e-07
1386	3.77535e-12	Fe	2	5261.62A	-21.362	3.653960994574996e-07
1387	5.3676e-12	He	1	3700.80A	-21.363000000000003	3.6455571174925536e-07
1388	2.97134e-13	Fe	5	6.68535m	-21.366	3.6204612788170436e-07
1389	2.56994e-11	N	3	772.955A	-21.366	3.6204612788170436e-07
1390	1.13468e-11	Mg	2	1750.66A	-21.368000000000002	3.603826770245902e-07
1391	2.75797e-13	He	2	7.20257m	-21.37	3.5872686902992367e-07
1392	1.65439e-11	N	1	1200.71A	-21.37	3.5872686902992367e-07
1393	1.1078099999999999e-13	Fe	2	17.9314m	-21.372	3.5707866878193863e-07
1394	1.83061e-13	H	1	10.8512m	-21.372	3.5707866878193863e-07
1395	4.98785e-12	Fe	4	3982.57A	-21.373	3.5625741063341157e-07
1396	6.658980000000001e-14	H	1	29.8311m	-21.374000000000002	3.554380413262113e-07
1397	8.98392e-12	Fe	6	2211.11A	-21.374000000000002	3.554380413262113e-07
1398	1.15322e-11	Si	4	1722.53A	-21.375	3.546205565161263e-07
1399	1.75472e-11	C	1	1132.06A	-21.375	3.546205565161263e-07
1400	4.07025e-11	Fe	3	488.041A	-21.375999999999998	3.538049518689304e-07
1401	5.75738e-12	He	1	3450.26A	-21.379	3.513693757118279e-07
1402	1.8600999999999998e-13	Ni	2	10.6793m	-21.381999999999998	3.489505659430637e-07
1403	1.05494e-11	Fe	6	1883.00A	-21.384	3.4734728372760494e-07
1404	1.91046e-12	N	1	1.03977m	-21.384	3.4734728372760494e-07
1405	5.60793e-11	Mg	5	354.221A	-21.385	3.46548407143621e-07
1406	2.14884e-12	Mg	2	9244.27A	-21.386	3.4575136792479673e-07
1407	8.41715e-12	Fe	2	2360.00A	-21.386999999999997	3.449561618453066e-07
1408	7.51208e-12	He	1	2644.33A	-21.386999999999997	3.449561618453066e-07
1409	3.9242e-11	He	1	506.204A	-21.388	3.441627846890417e-07
1410	8.075060000000001e-13	He	2	2.45998m	-21.389	3.4337123224960643e-07
1411	3.17734e-11	Ar	3	625.191A	-21.39	3.4258150033026013e-07
1412	5.55945e-13	H	1	3.57310m	-21.39	3.4258150033026013e-07
1413	5.3144e-13	He	2	3.73786m	-21.391	3.417935847439284e-07
1414	1.52982e-12	He	1	1.29849m	-21.392	3.4100748131315573e-07
1415	7.90011e-12	K	5	2514.45A	-21.394000000000002	3.394406942565129e-07
1416	4.96994e-12	F	4	3996.92A	-21.394000000000002	3.394406942565129e-07
1417	4.47246e-11	Ne	2	444.150A	-21.397	3.3710400095328913e-07
1418	3.56164e-12	O	1	5577.34A	-21.398000000000003	3.363286832659309e-07
1419	3.05415e-13	He	2	6.50408m	-21.399	3.355551487597764e-07
1420	3.09461e-11	Ca	6	641.904A	-21.399	3.355551487597764e-07
1421	1.1649100000000001e-12	He	2	1.70524m	-21.4	3.3478339333361707e-07
1422	5.477e-12	Ni	2	3626.89A	-21.401	3.340134128956798e-07
1423	4.06733e-11	Fe	3	488.391A	-21.401	3.340134128956798e-07
1424	3.2237900000000003e-12	Cl	2	6161.84A	-21.406	3.301899929749509e-07
1425	3.77493e-13	H	1	5.26220m	-21.406999999999996	3.294305770646787e-07
1426	2.8984299999999998e-12	Co	3	6853.53A	-21.408	3.2867290776252685e-07
1427	4.79101e-11	O	2	414.619A	-21.409000000000002	3.279169810514164e-07
1428	4.82928e-11	Na	4	411.334A	-21.413	3.249106200985413e-07
1429	1.57861e-13	H	1	12.5835m	-21.415	3.234177914011328e-07
1430	2.24576e-12	He	1	8845.32A	-21.416	3.226739511222585e-07
1431	2.74478e-12	C	2	7237.17A	-21.416999999999998	3.2193182162855447e-07
1432	6.0959e-12	He	1	3258.66A	-21.416999999999998	3.2193182162855447e-07
1433	2.54701e-11	O	4	779.912A	-21.418000000000003	3.2119139898531613e-07
1434	4.96875e-12	Ca	5	3997.88A	-21.42	3.197156585567002e-07
1435	5.79161e-12	Fe	5	3429.87A	-21.421	3.189803329470912e-07
1436	5.26467e-12	Fe	6	3773.16A	-21.426	3.1532899526954845e-07
1437	8.5887e-12	Fe	6	2312.86A	-21.426	3.1532899526954845e-07
1438	1.95958e-12	He	1	1.01371m	-21.426	3.1532899526954845e-07
1439	4.23595e-12	Fe	5	4689.49A	-21.427	3.146037587055292e-07
1440	2.35244e-12	He	1	8444.19A	-21.427	3.146037587055292e-07
1441	5.7617699999999996e-12	He	1	3447.63A	-21.428	3.138801901393208e-07
1442	1.7985099999999998e-12	He	1	1.10450m	-21.428	3.138801901393208e-07
1443	5.27085e-12	He	1	3768.74A	-21.430999999999997	3.1171945410877604e-07
1444	2.5538699999999997e-13	H	1	7.77818m	-21.430999999999997	3.1171945410877604e-07
1445	9.40092e-13	He	1	2.11303m	-21.430999999999997	3.1171945410877604e-07
1446	3.74109e-11	Fe	3	530.980A	-21.430999999999997	3.1171945410877604e-07
1447	9.65171e-13	He	1	2.05813m	-21.432	3.1100251925905645e-07
1448	3.30658e-11	K	2	600.755A	-21.434	3.0957359248043565e-07
1449	5.603350000000001e-13	H	1	3.54510m	-21.434	3.0957359248043565e-07
1450	4.38887e-11	N	2	452.610A	-21.434	3.0957359248043565e-07
1451	1.85421e-11	Cl	2	1071.32A	-21.434	3.0957359248043565e-07
1452	1.21126e-12	He	2	1.63998m	-21.434	3.0957359248043565e-07
1453	2.59483e-11	Si	2	765.539A	-21.439	3.060299328706014e-07
1454	1.18248e-12	He	2	1.67990m	-21.439	3.060299328706014e-07
1455	2.93245e-11	Ar	2	677.401A	-21.441999999999997	3.0392323763097774e-07
1456	3.33146e-13	He	2	5.96268m	-21.445999999999998	3.011368526400075e-07
1457	1.45737e-11	S	2	1363.03A	-21.447	3.0044425709825746e-07
1458	4.12594e-12	Fe	2	4814.53A	-21.447	3.0044425709825746e-07
1459	5.675270000000001e-13	H	1	3.50018m	-21.447	3.0044425709825746e-07
1460	4.49802e-12	Fe	2	4416.27A	-21.448	2.9975325448205023e-07
1461	8.35094e-13	He	2	2.37871m	-21.45	2.9837601338018443e-07
1462	8.959019999999999e-14	He	2	22.1726m	-21.451	2.9768976759252826e-07
1463	5.62105e-14	Fe	2	35.3394m	-21.451	2.9768976759252826e-07
1464	5.4011e-12	Cl	2	3677.86A	-21.451999999999998	2.9700510012638806e-07
1465	2.73773e-12	Ni	2	7255.82A	-21.459	2.922563169920624e-07
1466	1.1978100000000001e-12	He	2	1.65840m	-21.46	2.915841461155242e-07
1467	1.9752e-11	Ne	6	1005.69A	-21.46	2.915841461155242e-07
1468	5.7034e-13	He	2	3.48292m	-21.461	2.9091352118910473e-07
1469	1.5630700000000001e-12	Fe	4	1.27087m	-21.461	2.9091352118910473e-07
1470	1.93216e-11	P	4	1028.09A	-21.461	2.9091352118910473e-07
1471	5.641649999999999e-13	H	1	3.52103m	-21.462	2.902444386572127e-07
1472	5.42655e-11	O	2	366.060A	-21.465	2.882464099954031e-07
1473	5.7656e-12	He	1	3445.34A	-21.467	2.8692203804155434e-07
1474	8.89775e-14	H	1	22.3253m	-21.467	2.8692203804155434e-07
1475	4.50055e-12	Fe	2	4413.78A	-21.467	2.8692203804155434e-07
1476	5.06493e-12	Fe	6	3921.96A	-21.468000000000004	2.862621356661527e-07
1477	5.77194e-12	He	1	3441.56A	-21.468000000000004	2.862621356661527e-07
1478	2.08461e-12	He	1	9529.10A	-21.47	2.849468806247092e-07
1479	3.63305e-11	S	2	546.771A	-21.471	2.8429152098530903e-07
1480	3.84387e-13	H	1	5.16782m	-21.474	2.8233447192050705e-07
1481	9.40864e-12	S	3	2111.30A	-21.474	2.8233447192050705e-07
1482	2.85346e-12	Co	3	6961.53A	-21.478	2.797460139232676e-07
1483	2.40863e-11	Si	2	824.722A	-21.478	2.797460139232676e-07
1484	5.16307e-12	Fe	6	3847.41A	-21.478	2.797460139232676e-07
1485	4.49574e-11	Ar	5	441.850A	-21.478	2.797460139232676e-07
1486	5.49014e-11	O	2	361.821A	-21.478	2.797460139232676e-07
1487	9.61597e-12	B	3	2065.78A	-21.478	2.797460139232676e-07
1488	7.52986e-12	He	1	2638.09A	-21.479	2.7910261594535046e-07
1489	2.17421e-11	H	1	913.641A	-21.482	2.771812870515919e-07
1490	2.7177e-11	Ar	2	730.930A	-21.485	2.7527318449290537e-07
1491	1.8621e-12	He	1	1.06678m	-21.486	2.7464007373720843e-07
1492	2.2339900000000003e-12	Fe	2	8891.91A	-21.487	2.740084190958451e-07
1493	5.76897e-12	He	1	3443.33A	-21.49	2.7212215840653275e-07
1494	2.48066e-13	He	2	8.00774m	-21.49	2.7212215840653275e-07
1495	1.98807e-11	Ne	6	999.183A	-21.491	2.714962948097279e-07
1496	7.572069999999999e-13	He	1	2.62338m	-21.491	2.714962948097279e-07
1497	1.15822e-12	Ti	6	1.71509m	-21.493000000000002	2.702488826444689e-07
1498	6.8955699999999995e-12	Fe	2	2880.76A	-21.495	2.6900720181750205e-07
1499	3.66618e-11	Ar	2	541.829A	-21.495	2.6900720181750205e-07
1500	1.70051e-11	S	2	1168.15A	-21.496	2.6838850242204973e-07
1501	1.45239e-13	H	1	13.6771m	-21.496	2.6838850242204973e-07
1502	1.60677e-13	He	2	12.3630m	-21.5	2.6592790184169596e-07
1503	1.02365e-12	He	1	1.94055m	-21.5	2.6592790184169596e-07
1504	1.13651e-11	N	3	1747.85A	-21.500999999999998	2.653162846396592e-07
1505	1.7219200000000001e-13	H	1	11.5362m	-21.503	2.64097267041895e-07
1506	2.33754e-12	Ca	2	8498.02A	-21.504	2.6348986018305976e-07
1507	8.586479999999999e-13	He	2	2.31346m	-21.505	2.6288385032123584e-07
1508	5.62259e-11	Mg	5	353.297A	-21.505	2.6288385032123584e-07
1509	5.05597e-12	Fe	6	3928.91A	-21.506	2.622792342434148e-07
1510	2.6510799999999997e-13	H	1	7.49298m	-21.508000000000003	2.610741706247037e-07
1511	2.51474e-11	Si	2	789.921A	-21.509	2.604737166946885e-07
1512	1.02218e-12	He	1	1.94334m	-21.513	2.580856793060452e-07
1513	6.99947e-11	Ne	3	283.799A	-21.515	2.568998833220869e-07
1514	5.07511e-11	Fe	5	391.409A	-21.517	2.557195355757811e-07
1515	3.80083e-13	He	2	5.22635m	-21.519000000000002	2.545446110347476e-07
1516	6.83047e-13	Fe	4	2.90821m	-21.52	2.5395917467505604e-07
1517	1.13404e-11	N	3	1751.66A	-21.521	2.5337508478162566e-07
1518	4.12664e-11	Fe	3	481.371A	-21.522	2.5279233825767413e-07
1519	4.2921900000000005e-12	Ni	2	4628.05A	-21.526	2.504747241698409e-07
1520	5.288619999999999e-12	He	1	3756.08A	-21.526	2.504747241698409e-07
1521	6.02938e-13	He	2	3.29461m	-21.526999999999997	2.4989864829018804e-07
1522	2.27454e-12	He	1	8733.40A	-21.53	2.481783580956822e-07
1523	9.51231e-13	Fe	4	2.08829m	-21.531999999999996	2.4703808211785193e-07
1524	8.316260000000001e-12	Fe	2	2388.63A	-21.531999999999996	2.4703808211785193e-07
1525	4.8386e-11	Na	4	410.542A	-21.534000000000002	2.459030452322377e-07
1526	3.90273e-13	H	1	5.08989m	-21.534000000000002	2.459030452322377e-07
1527	2.3812200000000002e-12	He	1	8342.14A	-21.535	2.453374839223651e-07
1528	1.765e-11	V	3	1125.46A	-21.535999999999998	2.447732233674096e-07
1529	1.9703400000000003e-12	Fe	5	1.00817m	-21.538	2.436485925625136e-07
1530	3.1208400000000003e-12	Ni	2	6365.10A	-21.541	2.4197132744900553e-07
1531	1.66911e-11	Mg	6	1190.12A	-21.541	2.4197132744900553e-07
1532	2.8767200000000006e-14	H	1	69.0524m	-21.541	2.4197132744900553e-07
1533	2.36194e-11	C	1	841.022A	-21.543000000000003	2.40859570186479e-07
1534	4.67531e-12	Ni	2	4248.80A	-21.543000000000003	2.40859570186479e-07
1535	2.51565e-12	Mg	2	7896.37A	-21.544	2.403056085473241e-07
1536	9.80727e-12	Zn	2	2025.48A	-21.546	2.3920150456796246e-07
1537	6.14704e-12	He	1	3231.55A	-21.549	2.3755485299287675e-07
1538	1.3187600000000001e-12	Fe	4	1.50629m	-21.55	2.3700849199234974e-07
1539	2.50037e-12	He	1	7944.61A	-21.552	2.3591953688750153e-07
1540	8.78918e-13	He	2	2.26010m	-21.553	2.3537693700964682e-07
1541	7.22522e-12	Fe	2	2749.32A	-21.555999999999997	2.3375661357244535e-07
1542	9.64555e-13	He	1	2.05944m	-21.557	2.3321898828017203e-07
1543	1.06741e-13	H	1	18.6099m	-21.557	2.3321898828017203e-07
1544	7.55002e-12	Fe	2	2631.05A	-21.557	2.3321898828017203e-07
1545	4.98816e-12	Fe	6	3982.33A	-21.563000000000002	2.3001910380039734e-07
1546	7.544189999999999e-12	He	1	2633.08A	-21.565	2.2896226201725934e-07
1547	2.5512899999999997e-13	Fe	3	7.78604m	-21.565	2.2896226201725934e-07
1548	2.18027e-13	He	2	9.11102m	-21.568	2.27386096892099e-07
1549	1.04147e-11	Ti	2	1907.36A	-21.569000000000003	2.2686312338160778e-07
1550	5.36004e-12	Ca	2	3706.02A	-21.572	2.2530140862517486e-07
1551	2.39369e-12	He	1	8298.68A	-21.572	2.2530140862517486e-07
1552	2.59666e-11	N	4R	765.000A	-21.573	2.2478322976464747e-07
1553	2.0113e-13	He	2	9.87645m	-21.575	2.237504446375037e-07
1554	1.8435900000000002e-12	Fe	4	1.07749m	-21.576	2.232358328951615e-07
1555	4.92543e-12	Ni	2	4033.04A	-21.578000000000003	2.2221015741082272e-07
1556	3.0189099999999997e-12	C	2R	6580.00A	-21.578000000000003	2.2221015741082272e-07
1557	1.82005e-12	Mg	2	1.09142m	-21.579	2.2169908823079862e-07
1558	3.92132e-11	He	1	506.576A	-21.58	2.2118919447727082e-07
1559	2.73254e-13	H	1	7.26960m	-21.58	2.2118919447727082e-07
1560	2.73785e-11	Ar	2	725.549A	-21.581999999999997	2.201729224422964e-07
1561	1.83921e-13	H	1	10.8006m	-21.586	2.1815436495622434e-07
1562	6.305260000000001e-13	He	2	3.15046m	-21.587	2.1765262383999302e-07
1563	9.25268e-13	He	2	2.14689m	-21.587	2.1765262383999302e-07
1564	1.75146e-11	N	1	1134.17A	-21.588	2.171520366963066e-07
1565	3.22005e-11	Ar	2	616.899A	-21.588	2.171520366963066e-07
1566	4.18982e-13	He	2	4.74112m	-21.588	2.171520366963066e-07
1567	3.95338e-13	H	1	5.02467m	-21.589000000000002	2.1665260087110192e-07
1568	2.06387e-12	He	1	9624.88A	-21.59	2.1615431371642173e-07
1569	4.14755e-12	F	2	4789.45A	-21.592	2.151611748572282e-07
1570	8.964879999999999e-13	He	2	2.21581m	-21.592	2.151611748572282e-07
1571	2.57463e-11	N	3	771.545A	-21.593000000000004	2.1466631788718978e-07
1572	2.68184e-13	Fe	4	7.40704m	-21.594	2.141725990566029e-07
1573	1.70898e-11	C	1	1162.36A	-21.594	2.141725990566029e-07
1574	1.91965e-12	Fe	5	1.03480m	-21.596	2.1318856534919963e-07
1575	1.04816e-11	Fe	6	1895.18A	-21.596999999999998	2.1269824525513618e-07
1576	3.67806e-11	C	2	540.079A	-21.596999999999998	2.1269824525513618e-07
1577	3.13397e-11	Ca	6	633.844A	-21.598000000000003	2.1220905286599213e-07
1578	8.98135e-12	Si	1	2211.75A	-21.601	2.107482160214248e-07
1579	2.6009e-12	Fe	2	7637.54A	-21.601999999999997	2.1026350857506589e-07
1580	1.78632e-11	C	1	1112.03A	-21.605	2.0881606476318878e-07
1581	5.11549e-14	H	1	38.8320m	-21.607	2.0785664209530595e-07
1582	7.00498e-11	Ne	3	283.576A	-21.607	2.0785664209530595e-07
1583	1.16472e-13	H	1	17.0552m	-21.609	2.0690162757416383e-07
1584	9.11815e-13	He	2	2.17856m	-21.612	2.0547732678831493e-07
1585	7.61941e-12	Fe	2	2607.09A	-21.612	2.0547732678831493e-07
1586	5.30296e-12	He	1	3745.92A	-21.614	2.0453324422799753e-07
1587	4.91715e-13	He	1	4.03983m	-21.614	2.0453324422799753e-07
1588	5.883680000000001e-12	Fe	2	3376.20A	-21.615	2.0406283082010816e-07
1589	4.78984e-10	C	5	41.4721A	-21.616	2.0359349933303223e-07
1590	3.76695e-12	Fe	2	5273.35A	-21.616999999999997	2.031252472784243e-07
1591	4.19718e-11	Fe	3	473.281A	-21.62	2.017269429116721e-07
1592	3.5269599999999997e-12	Fe	4	5632.18A	-21.62	2.017269429116721e-07
1593	2.66575e-13	He	1	7.45174m	-21.621	2.012629838177049e-07
1594	1.14998e-11	Si	4	1727.38A	-21.622	2.008000918000411e-07
1595	2.71831e-12	Ni	2	7307.65A	-21.624000000000002	1.9987749918244372e-07
1596	2.02705e-11	N	3	979.969A	-21.625999999999998	1.98959145492882e-07
1597	3.36299e-12	Co	3	5906.78A	-21.629	1.9758952036909497e-07
1598	2.1561e-12	He	1	9213.12A	-21.63	1.971350770829148e-07
1599	1.73701e-11	S	3	1143.60A	-21.633000000000003	1.9577800875773886e-07
1600	9.77817e-13	Fe	5	2.03151m	-21.633000000000003	1.9577800875773886e-07
1601	3.99729e-13	H	1	4.96948m	-21.633000000000003	1.9577800875773886e-07
1602	4.84555e-11	Ca	3	409.953A	-21.634	1.9532773183264952e-07
1603	2.29693e-12	He	1	8648.25A	-21.634	1.9532773183264952e-07
1604	2.4036200000000002e-12	He	1	8264.41A	-21.634	1.9532773183264952e-07
1605	2.6496300000000003e-13	He	2	7.49707m	-21.636999999999997	1.939831051846663e-07
1606	1.12859e-11	Al	2	1760.11A	-21.636999999999997	1.939831051846663e-07
1607	4.51618e-11	C	2	439.850A	-21.638	1.935369564232365e-07
1608	4.64467e-12	Fe	2	4276.83A	-21.639	1.930918337754868e-07
1609	2.15165e-11	N	4	923.219A	-21.641	1.922046573864606e-07
1610	6.5408e-13	He	2	3.03701m	-21.642	1.917625989414632e-07
1611	1.38691e-13	Na	6	14.3228m	-21.643	1.9132155720267598e-07
1612	1.09515e-12	He	1	1.81386m	-21.644000000000002	1.9088152983173957e-07
1613	1.12494e-11	Al	2	1765.82A	-21.644000000000002	1.9088152983173957e-07
1614	1.21072e-13	H	1	16.4071m	-21.644000000000002	1.9088152983173957e-07
1615	7.55593e-12	He	1	2628.99A	-21.645	1.9044251449567422e-07
1616	4.06921e-13	H	1	4.88165m	-21.645	1.9044251449567422e-07
1617	7.1087e-14	He	2	27.9439m	-21.646	1.9000450886686117e-07
1618	1.78228e-11	C	1	1114.55A	-21.647	1.8956751062304127e-07
1619	2.80148e-13	H	1	7.09071m	-21.647	1.8956751062304127e-07
1620	6.566399999999999e-13	Fe	5	3.02517m	-21.649	1.8869652702801735e-07
1621	1.8064099999999998e-12	He	1	1.09966m	-21.65	1.882625370589481e-07
1622	7.0593e-11	Al	5	281.394A	-21.65	1.882625370589481e-07
1623	4.5158000000000003e-13	He	2	4.39887m	-21.651999999999997	1.8739754927282005e-07
1624	4.67629e-11	C	2	424.791A	-21.653000000000002	1.8696654686968057e-07
1625	3.4781800000000004e-12	Fe	4	5711.17A	-21.653000000000002	1.8696654686968057e-07
1626	1.6223e-13	He	2	12.2446m	-21.655	1.8610751361758868e-07
1627	1.54668e-11	P	2	1284.33A	-21.655	1.8610751361758868e-07
1628	2.7772e-12	Co	3	7152.69A	-21.656999999999996	1.8525242726477285e-07
1629	5.90734e-12	Fe	5	3362.67A	-21.656999999999996	1.8525242726477285e-07
1630	5.23702e-11	Ne	3	379.308A	-21.656999999999996	1.8525242726477285e-07
1631	2.21971e-11	Cl	5	894.911A	-21.658	1.8482635850534475e-07
1632	4.27167e-13	He	1	4.65028m	-21.659000000000002	1.8440126967687206e-07
1633	1.86098e-12	Fe	5	1.06742m	-21.66	1.839771585255761e-07
1634	4.0355900000000003e-13	H	1	4.92232m	-21.660999999999998	1.835540228028603e-07
1635	1.9364100000000002e-13	H	1	10.2584m	-21.662	1.8313186026529958e-07
1636	6.68593e-12	Na	6	2971.08A	-21.662	1.8313186026529958e-07
1637	3.47212e-11	Ne	5	572.113A	-21.662	1.8313186026529958e-07
1638	4.46182e-12	Fe	2	4452.10A	-21.664	1.82290445797741e-07
1639	6.18488e-12	He	1	3211.78A	-21.665	1.818711894066489e-07
1640	2.5945e-11	K	3	765.638A	-21.666999999999998	1.810355671955444e-07
1641	9.26933e-12	Fe	7	2143.03A	-21.669	1.8020378431975025e-07
1642	4.5092600000000004e-13	Fe	6	4.40526m	-21.67	1.7978932711687998e-07
1643	5.58083e-12	Ni	2	3559.41A	-21.671	1.79375823139126e-07
1644	1.70246e-11	C	1	1166.81A	-21.673000000000002	1.7855166609457443e-07
1645	1.92458e-12	Fe	6	1.03215m	-21.678	1.7650780207394437e-07
1646	2.1945e-12	Fe	2	9051.95A	-21.682	1.7488956881767486e-07
1647	1.48113e-12	He	1	1.34117m	-21.684	1.7408602423938527e-07
1648	5.89647e-12	Fe	5	3368.87A	-21.684	1.7408602423938527e-07
1649	1.44859e-11	O	5	1371.30A	-21.686999999999998	1.7288762447793055e-07
1650	1.0936799999999998e-12	He	1	1.81630m	-21.686999999999998	1.7288762447793055e-07
1651	1.31695e-12	He	1	1.50837m	-21.686999999999998	1.7288762447793055e-07
1652	1.28436e-13	He	2	15.4664m	-21.688000000000002	1.7248999397575906e-07
1653	6.89188e-14	H	1	28.8230m	-21.69	1.7169747444240327e-07
1654	6.7435e-13	He	2	2.94572m	-21.691	1.7130258120935788e-07
1655	7.5823e-13	He	1	2.61985m	-21.691	1.7130258120935788e-07
1656	5.88027e-12	Ni	2	3378.16A	-21.691999999999997	1.7090859620554538e-07
1657	1.06884e-12	He	1	1.85851m	-21.691999999999997	1.7090859620554538e-07
1658	5.31469e-12	He	1	3737.65A	-21.695	1.6973206970481878e-07
1659	1.46222e-11	O	1	1358.51A	-21.697	1.6895222168246405e-07
1660	4.626e-12	Ni	2	4294.09A	-21.698	1.6856364235555608e-07
1661	3.66577e-11	S	2	541.891A	-21.701999999999998	1.670182415933654e-07
1662	3.03863e-13	He	2	6.53732m	-21.704	1.6625086247856107e-07
1663	1.07957e-11	Ca	2	1840.03A	-21.706999999999997	1.6510639959128198e-07
1664	4.2726499999999995e-13	He	1	4.64921m	-21.706999999999997	1.6510639959128198e-07
1665	2.8603400000000003e-13	H	1	6.94480m	-21.708000000000002	1.647266654097322e-07
1666	4.79168e-13	He	2	4.14561m	-21.712	1.6321644226362597e-07
1667	9.4084e-14	H	1	21.1135m	-21.713	1.6284105486330927e-07
1668	2.13823e-11	Al	2	929.014A	-21.715	1.620928681781757e-07
1669	5.118280000000001e-12	Fe	5	3881.08A	-21.715	1.620928681781757e-07
1670	4.94387e-12	Na	5	4018.00A	-21.715999999999998	1.6172006492654747e-07
1671	7.56565e-12	He	1	2625.61A	-21.719	1.606067918302283e-07
1672	2.91542e-12	Ni	2	6813.57A	-21.72	1.6023740645935518e-07
1673	1.07199e-11	Si	1	1853.05A	-21.721	1.5986887065125864e-07
1674	1.3289e-13	Fe	6	14.9481m	-21.723000000000003	1.591343399121325e-07
1675	4.35719e-11	Ar	5	455.901A	-21.724	1.587683410866953e-07
1676	1.90865e-12	N	1	1.04076m	-21.724	1.587683410866953e-07
1677	7.20699e-13	He	2	2.75628m	-21.724	1.587683410866953e-07
1678	1.32801e-13	H	1	14.9580m	-21.725	1.584031840351964e-07
1679	2.42139e-12	He	1	8203.75A	-21.726	1.5803886682161195e-07
1680	2.45719e-11	Si	2	808.421A	-21.728	1.5731274418632814e-07
1681	6.91919e-13	He	2	2.87092m	-21.729	1.5695093491480145e-07
1682	4.42888e-12	Ni	2	4485.21A	-21.729	1.5695093491480145e-07
1683	2.31471e-12	He	1	8581.85A	-21.73	1.5658995778150638e-07
1684	1.90873e-12	N	1	1.04072m	-21.732	1.558704922785587e-07
1685	1.29632e-13	He	2	15.3238m	-21.732	1.558704922785587e-07
1686	4.062580000000001e-12	Fe	2	4889.62A	-21.733	1.5551200009437043e-07
1687	2.01787e-13	H	1	9.84425m	-21.734	1.5515433241932583e-07
1688	4.23705e-13	Fe	6	4.68828m	-21.734	1.5515433241932583e-07
1689	5.365010000000001e-13	He	1	3.70260m	-21.735	1.5479748735710787e-07
1690	2.13536e-12	He	1	9302.62A	-21.737	1.5408625750767007e-07
1691	1.04281e-13	He	1	19.0490m	-21.739	1.5337829546255632e-07
1692	2.03364e-11	O	1	976.791A	-21.741	1.5267358620757208e-07
1693	1.19954e-11	C	1R	1656.00A	-21.741999999999997	1.5232244670331357e-07
1694	2.15295e-12	Fe	2	9226.62A	-21.743000000000002	1.5197211479750177e-07
1695	1.85387e-12	Ni	2	1.07151m	-21.744	1.5162258863271672e-07
1696	9.839739999999999e-12	Co	2	2018.80A	-21.744	1.5162258863271672e-07
1697	2.5502299999999997e-12	He	1	7789.27A	-21.746	1.5092594611786866e-07
1698	2.6649e-13	He	1	7.45412m	-21.749000000000002	1.4988697921276724e-07
1699	7.07247e-13	He	2	2.80870m	-21.749000000000002	1.4988697921276724e-07
1700	1.75373e-13	He	2	11.3270m	-21.75	1.495422487267484e-07
1701	9.63871e-12	Co	2	2060.90A	-21.75	1.495422487267484e-07
1702	1.01883e-11	Co	2	1949.74A	-21.752	1.488551645055352e-07
1703	4.99981e-12	Fe	4	3973.04A	-21.752	1.488551645055352e-07
1704	1.35115e-11	Co	2	1470.18A	-21.753	1.4851280712748872e-07
1705	1.40083e-11	Fe	6	1418.05A	-21.754	1.4817123714956164e-07
1706	1.29539e-12	Fe	2	1.53347m	-21.755	1.478304527607851e-07
1707	3.14471e-14	O	1	63.1679m	-21.755	1.478304527607851e-07
1708	2.15969e-11	Ar	2	919.781A	-21.756999999999998	1.4715123352761488e-07
1709	1.56102e-13	Ni	2	12.7253m	-21.758000000000003	1.468127950820672e-07
1710	1.42105e-11	Fe	6	1397.87A	-21.758000000000003	1.468127950820672e-07
1711	4.49769e-11	N	2	441.659A	-21.758000000000003	1.468127950820672e-07
1712	1.21226e-13	Co	3	16.3863m	-21.76	1.461382515612097e-07
1713	1.8037200000000001e-12	He	1	1.10131m	-21.76	1.461382515612097e-07
1714	2.9109899999999997e-13	H	1	6.82396m	-21.761	1.4580214290953602e-07
1715	2.2387599999999996e-14	H	1	88.7295m	-21.761999999999997	1.4546680728630992e-07
1716	4.10984e-11	Fe	3	483.339A	-21.766	1.4413315958083543e-07
1717	5.027229999999999e-13	He	2	3.95138m	-21.767	1.4380166251274536e-07
1718	8.03337e-13	He	1	2.47274m	-21.767	1.4380166251274536e-07
1719	1.7695099999999998e-12	He	1	1.12259m	-21.767	1.4380166251274536e-07
1720	3.3646100000000003e-13	He	2	5.90394m	-21.768	1.4347092786675492e-07
1721	5.32442e-12	He	1	3730.82A	-21.771	1.4248328094631643e-07
1722	2.20725e-12	He	1	8999.66A	-21.772	1.4215557849378746e-07
1723	8.324980000000001e-14	H	1	23.8613m	-21.773000000000003	1.4182862973598219e-07
1724	1.14629e-12	He	1	1.73294m	-21.774	1.4150243293945546e-07
1725	3.2417599999999997e-12	Co	3	6127.67A	-21.774	1.4150243293945546e-07
1726	4.49059e-14	F	4	44.2357m	-21.774	1.4150243293945546e-07
1727	6.21366e-12	He	1	3196.90A	-21.774	1.4150243293945546e-07
1728	9.609189999999999e-12	B	3	2067.24A	-21.778000000000002	1.4020513083645864e-07
1729	3.15309e-11	O	5R	630.000A	-21.781	1.3923996550464492e-07
1730	5.536939999999999e-13	Fe	4	3.58762m	-21.783	1.386002159751625e-07
1731	6.78759e-12	Fe	2	2926.59A	-21.784000000000002	1.3828144432423893e-07
1732	9.178969999999998e-13	He	1	2.16413m	-21.785	1.3796340582776876e-07
1733	7.58875e-12	Fe	2	2617.62A	-21.787	1.3732952155722863e-07
1734	7.57381e-12	He	1	2622.78A	-21.789	1.366985497203579e-07
1735	9.80562e-12	Mg	1	2025.82A	-21.79	1.363841517804523e-07
1736	8.34895e-12	Fe	2	2379.28A	-21.794	1.3513377436117554e-07
1737	3.48792e-11	S	2	569.521A	-21.795	1.3482297530472696e-07
1738	6.33282e-12	He	1	3136.75A	-21.795	1.3482297530472696e-07
1739	2.5218099999999997e-12	Mg	2	7877.05A	-21.798000000000002	1.3389486047098356e-07
1740	2.55148e-11	K	3	778.546A	-21.799	1.3358691083741286e-07
1741	2.08681e-13	H	1	9.51904m	-21.8	1.332796694683442e-07
1742	1.42522e-13	H	1	13.9378m	-21.801	1.3297313473481653e-07
1743	1.32274e-11	S	5	1501.77A	-21.802	1.3266730501161105e-07
1744	1.02044e-13	He	2	19.4666m	-21.805	1.317540297077859e-07
1745	3.842969999999999e-12	Fe	2	5169.03A	-21.805999999999997	1.3145100384833726e-07
1746	2.9548899999999996e-13	H	1	6.72257m	-21.805999999999997	1.3145100384833726e-07
1747	7.63201e-14	H	1	26.0278m	-21.811	1.299462966500342e-07
1748	1.5348e-12	Fe	2	1.29427m	-21.811	1.299462966500342e-07
1749	2.43572e-12	He	1	8155.46A	-21.811999999999998	1.2964742846124426e-07
1750	2.77078e-12	Co	3	7169.26A	-21.814	1.2905175263601635e-07
1751	2.1427199999999997e-13	He	2	9.27066m	-21.814	1.2905175263601635e-07
1752	5.22993e-13	He	2	3.79823m	-21.815	1.2875494184136554e-07
1753	1.81381e-12	Mg	2	1.09518m	-21.816999999999997	1.281633666196774e-07
1754	3.02681e-13	H	1	6.56284m	-21.818	1.2786859905616405e-07
1755	2.3290400000000003e-12	He	1	8529.02A	-21.819000000000003	1.27574509439235e-07
1756	4.0151599999999994e-14	H	1	49.4737m	-21.819000000000003	1.27574509439235e-07
1757	3.46361e-12	Fe	4	5735.18A	-21.82	1.2728109620965637e-07
1758	2.2520500000000002e-13	K	6	8.82061m	-21.82	1.2728109620965637e-07
1759	1.1403299999999998e-12	He	1	1.74199m	-21.820999999999998	1.2698835781177938e-07
1760	3.8321699999999994e-12	Mg	1	5183.60A	-21.825	1.2582412154938365e-07
1761	4.97279e-12	Fe	6	3994.63A	-21.826	1.2553473410023643e-07
1762	1.66694e-11	Mg	6	1191.67A	-21.826999999999998	1.252460122237538e-07
1763	3.64049e-13	He	2	5.45654m	-21.826999999999998	1.252460122237538e-07
1764	5.73494e-14	He	2	34.6376m	-21.826999999999998	1.252460122237538e-07
1765	4.68182e-13	He	1	4.24289m	-21.828000000000003	1.249579543891581e-07
1766	9.18978e-13	He	1	2.16158m	-21.829	1.2467055906919942e-07
1767	2.3049e-13	Na	6	8.61836m	-21.83	1.2438382474013433e-07
1768	3.79592e-11	Fe	3	523.311A	-21.831999999999997	1.238123329772329e-07
1769	1.04321e-11	Ti	2	1904.17A	-21.833000000000002	1.2352757251340314e-07
1770	9.63357e-12	Zn	2	2062.00A	-21.833000000000002	1.2352757251340314e-07
1771	4.9367199999999996e-12	Na	5	4023.82A	-21.833000000000002	1.2352757251340314e-07
1772	2.9932e-13	H	1	6.63654m	-21.834	1.2324346698046807e-07
1773	4.06476e-11	Fe	3	488.699A	-21.835	1.2296001487212538e-07
1774	1.1448200000000002e-12	He	1	1.73517m	-21.837	1.2239506492133822e-07
1775	5.33257e-12	He	1	3725.12A	-21.840999999999998	1.2127294022128672e-07
1776	2.58418e-12	Fe	2	7686.94A	-21.844	1.2043810317295138e-07
1777	6.53902e-11	He	1	303.784A	-21.846999999999998	1.1960901310243515e-07
1778	5.69342e-13	He	2	3.48902m	-21.848000000000003	1.1933392000605084e-07
1779	1.99236e-11	Ne	6	997.031A	-21.849	1.1905945960623305e-07
1780	1.60677e-13	He	1	12.3630m	-21.849	1.1905945960623305e-07
1781	1.26051e-11	Co	2	1575.91A	-21.85	1.1878563044781709e-07
1782	3.86596e-11	Fe	3	513.830A	-21.851	1.1851243107898998e-07
1783	9.49787e-14	H	1	20.9147m	-21.851999999999997	1.1823986005127489e-07
1784	5.40562e-13	He	2	3.67478m	-21.853	1.1796791591952543e-07
1785	1.75776e-13	He	1	11.3010m	-21.853	1.1796791591952543e-07
1786	7.5807e-12	He	1	2620.40A	-21.854	1.1769659724192476e-07
1787	3.21934e-11	O	4	617.036A	-21.855999999999998	1.1715583049845299e-07
1788	5.3170400000000005e-12	O	2R	3736.00A	-21.858	1.1661754835247669e-07
1789	5.31546e-13	He	1	3.73711m	-21.859	1.1634933543409536e-07
1790	2.14567e-13	H	1	9.25792m	-21.861	1.158147587963488e-07
1791	1.08076e-11	Ca	2	1838.01A	-21.863000000000003	1.1528263831514537e-07
1792	1.0428599999999999e-13	He	2	19.0481m	-21.863000000000003	1.1528263831514537e-07
1793	4.56985e-12	Fe	2	4346.85A	-21.865	1.1475296270547363e-07
1794	4.95242e-12	Na	5	4011.06A	-21.866	1.1448903821507779e-07
1795	5.36351e-12	Fe	6	3703.63A	-21.866	1.1448903821507779e-07
1796	5.0996e-11	Fe	5	389.529A	-21.868000000000002	1.1396300886665379e-07
1797	4.18266e-11	K	3	474.924A	-21.868000000000002	1.1396300886665379e-07
1798	1.7912e-11	C	1	1109.00A	-21.868000000000002	1.1396300886665379e-07
1799	2.1865e-12	He	1	9085.04A	-21.869	1.137009012196713e-07
1800	1.79884e-11	C	1	1104.29A	-21.872	1.1291818972117888e-07
1801	1.50668e-13	H	1	13.1843m	-21.872	1.1291818972117888e-07
1802	5.5589e-13	He	2	3.57345m	-21.873	1.1265848509154702e-07
1803	1.69803e-11	Al	6	1169.85A	-21.873	1.1265848509154702e-07
1804	3.88613e-12	Fe	2	5111.63A	-21.873	1.1265848509154702e-07
1805	3.4516900000000002e-12	N	2R	5755.00A	-21.874000000000002	1.1239937776598832e-07
1806	6.2360599999999996e-12	He	1	3185.42A	-21.875	1.1214086637074243e-07
1807	2.46871e-13	He	2	8.04650m	-21.875999999999998	1.1188294953520675e-07
1808	7.848960000000001e-14	He	2	25.3084m	-21.875999999999998	1.1188294953520675e-07
1809	2.58744e-11	Ar	6	767.726A	-21.879	1.1111275272808233e-07
1810	5.73041e-12	N	1	3466.50A	-21.88	1.1085720048830793e-07
1811	3.87603e-13	He	2	5.12495m	-21.881999999999998	1.1034785791848632e-07
1812	2.29037e-11	O	1	867.303A	-21.886	1.0933618267612427e-07
1813	3.51232e-11	O	3	565.565A	-21.889	1.0858351768874186e-07
1814	2.65452e-12	He	1	7483.27A	-21.889	1.0858351768874186e-07
1815	2.60687e-11	O	5	762.004A	-21.889	1.0858351768874186e-07
1816	4.21259e-11	K	3	471.549A	-21.891	1.0808462174245926e-07
1817	4.28054e-13	He	1	4.64065m	-21.891	1.0808462174245926e-07
1818	1.7366e-11	S	3	1143.87A	-21.891	1.0808462174245926e-07
1819	1.19881e-11	C	1	1657.01A	-21.891	1.0808462174245926e-07
1820	2.4474599999999998e-12	He	1	8116.37A	-21.892	1.0783603401068784e-07
1821	4.12589e-11	Fe	3	481.459A	-21.892	1.0783603401068784e-07
1822	1.18461e-12	Fe	2	1.67688m	-21.895	1.0709369597407968e-07
1823	5.50919e-11	O	2	360.570A	-21.895	1.0709369597407968e-07
1824	5.4482600000000004e-14	H	1	36.4602m	-21.895	1.0709369597407968e-07
1825	3.73301e-11	C	2	532.130A	-21.895	1.0709369597407968e-07
1826	4.59656e-11	N	2	432.160A	-21.895	1.0709369597407968e-07
1827	5.45227e-12	Fe	6	3643.34A	-21.896	1.0684738730833215e-07
1828	4.45597e-12	Fe	2	4457.94A	-21.896	1.0684738730833215e-07
1829	1.18412e-12	He	1	1.67757m	-21.896	1.0684738730833215e-07
1830	3.68891e-11	S	2	538.491A	-21.898000000000003	1.0635646815657e-07
1831	1.60207e-11	Mg	2	1239.93A	-21.898000000000003	1.0635646815657e-07
1832	2.24508e-12	He	1	8847.98A	-21.9	1.0586780457342608e-07
1833	2.34078e-12	He	1	8486.27A	-21.901	1.0562431537966051e-07
1834	3.7015e-12	Fe	4	5366.60A	-21.901	1.0562431537966051e-07
1835	6.19891e-14	H	1	32.0451m	-21.901	1.0562431537966051e-07
1836	1.96638e-11	Ne	6	1010.21A	-21.901	1.0562431537966051e-07
1837	2.3930200000000002e-12	Ni	2	8300.99A	-21.903000000000002	1.0513901573295967e-07
1838	2.55734e-11	Ti	4	776.762A	-21.905	1.0465594583559576e-07
1839	5.31448e-13	He	1	3.73780m	-21.905	1.0465594583559576e-07
1840	9.60767e-12	Ti	4	2067.56A	-21.906	1.0441524383958413e-07
1841	5.3394599999999995e-12	He	1	3720.31A	-21.906999999999996	1.041750954428011e-07
1842	4.45611e-11	Fe	3	445.780A	-21.908	1.0393549937200211e-07
1843	1.9103799999999998e-12	N	1	1.03982m	-21.910999999999998	1.0322001242697999e-07
1844	6.4227300000000004e-12	Al	1	3092.84A	-21.912	1.0298261298616241e-07
1845	1.85592e-11	C	3	1070.33A	-21.913	1.0274575954890725e-07
1846	2.06847e-12	He	1	9603.44A	-21.913	1.0274575954890725e-07
1847	7.586589999999999e-12	He	1	2618.36A	-21.914	1.0250945085944119e-07
1848	2.1963200000000001e-13	H	1	9.04441m	-21.914	1.0250945085944119e-07
1849	2.4123e-12	Mg	2	8234.64A	-21.918000000000003	1.0156963856494938e-07
1850	1.4318499999999999e-13	He	2	13.8733m	-21.919	1.0133603487868422e-07
1851	3.83914e-11	Ar	3	517.419A	-21.919	1.0133603487868422e-07
1852	2.85334e-12	Co	3	6961.82A	-21.92	1.0110296846598745e-07
1853	4.25501e-11	Fe	3	466.849A	-21.92	1.0110296846598745e-07
1854	3.19264e-12	K	5	6221.94A	-21.923000000000002	1.0040698052656771e-07
1855	3.18925e-12	K	6	6228.57A	-21.923000000000002	1.0040698052656771e-07
1856	4.19649e-11	Fe	3	473.359A	-21.925	9.994565235605502e-08
1857	8.45289e-12	Si	7	2350.02A	-21.926	9.971578373442336e-08
1858	1.04699e-13	H	1	18.9729m	-21.927	9.948644379594982e-08
1859	1.05898e-11	Fe	6	1875.80A	-21.928	9.925763132469772e-08
1860	4.56267e-11	N	2	435.369A	-21.928	9.925763132469772e-08
1861	1.90831e-11	O	1	1040.94A	-21.929000000000002	9.902934510752611e-08
1862	4.07873e-13	He	2	4.87026m	-21.929000000000002	9.902934510752611e-08
1863	3.3447900000000003e-12	Fe	4	5938.93A	-21.929000000000002	9.902934510752611e-08
1864	3.7243699999999994e-12	Fe	2	5333.65A	-21.933000000000003	9.812143861434687e-08
1865	2.48981e-11	Si	2	797.830A	-21.933000000000003	9.812143861434687e-08
1866	2.74459e-13	He	2	7.23769m	-21.934	9.789576556789515e-08
1867	2.25559e-12	Mg	1	8806.76A	-21.934	9.789576556789515e-08
1868	3.15508e-11	Ca	6	629.602A	-21.935	9.767061155504724e-08
1869	1.5756199999999998e-13	H	1	12.6074m	-21.938000000000002	9.699825179440367e-08
1870	8.51529e-12	Fe	2	2332.80A	-21.94	9.655258530977715e-08
1871	1.1914700000000002e-12	He	1	1.66722m	-21.941	9.63305205257977e-08
1872	1.8991400000000003e-12	Ni	2	1.04597m	-21.941999999999997	9.610896647664865e-08
1873	7.70951e-14	F	4	25.7662m	-21.943	9.588792198767095e-08
1874	4.0495599999999996e-12	Fe	2	4905.34A	-21.944000000000003	9.566738588691105e-08
1875	3.5642600000000004e-13	K	6	5.57324m	-21.944000000000003	9.566738588691105e-08
1876	5.82195e-14	He	2	34.1199m	-21.945	9.544735700510849e-08
1877	3.2082799999999997e-12	Fe	5	6191.62A	-21.945999999999998	9.522783417569129e-08
1878	7.55793e-12	Fe	2	2628.29A	-21.948	9.479030202113546e-08
1879	4.28788e-11	Na	5	463.270A	-21.948	9.479030202113546e-08
1880	1.34503e-12	Fe	5	1.47688m	-21.95	9.435478014422588e-08
1881	2.60938e-12	Ni	2	7612.72A	-21.951999999999998	9.392125930857497e-08
1882	2.33691e-12	C	3	8500.32A	-21.951999999999998	9.392125930857497e-08
1883	2.24023e-13	H	1	8.86716m	-21.959	9.241956222670873e-08
1884	3.21977e-11	O	4	616.952A	-21.959	9.241956222670873e-08
1885	4.54222e-13	He	2	4.37329m	-21.961	9.199493290972265e-08
1886	4.55774e-11	Si	3	435.840A	-21.961	9.199493290972265e-08
1887	2.45718e-12	He	1	8084.24A	-21.965999999999998	9.0941875620664e-08
1888	1.80578e-11	S	4	1100.05A	-21.965999999999998	9.0941875620664e-08
1889	1.77639e-14	H	1	111.825m	-21.965999999999998	9.0941875620664e-08
1890	4.25442e-13	He	2	4.66913m	-21.967	9.073271511087891e-08
1891	6.25383e-12	He	1	3176.37A	-21.967	9.073271511087891e-08
1892	7.59977e-12	Fe	2	2613.82A	-21.968000000000004	9.052403565691645e-08
1893	7.59166e-12	He	1	2616.62A	-21.968000000000004	9.052403565691645e-08
1894	5.34535e-12	He	1	3716.21A	-21.968000000000004	9.052403565691645e-08
1895	1.6119899999999999e-12	Ni	2	1.23230m	-21.97	9.010811549341839e-08
1896	1.11871e-11	Al	1	1775.65A	-21.97	9.010811549341839e-08
1897	1.18265e-12	He	1	1.67965m	-21.97	9.010811549341839e-08
1898	6.62115e-14	H	1	30.0015m	-21.971	8.99008725787133e-08
1899	2.31215e-13	H	1	8.59135m	-21.971	8.99008725787133e-08
1900	2.67304e-13	He	1	7.43142m	-21.971999999999998	8.969410630948596e-08
1901	9.84432e-12	Fe	4	2017.86A	-21.971999999999998	8.969410630948596e-08
1902	4.2321e-13	He	1	4.69376m	-21.974	8.92819993249656e-08
1903	2.26915e-13	He	1	8.75412m	-21.975	8.907665642472308e-08
1904	4.69743e-11	Si	3	422.879A	-21.975	8.907665642472308e-08
1905	2.3505e-12	He	1	8451.16A	-21.976999999999997	8.866738636473102e-08
1906	4.43908e-12	Fe	2	4474.90A	-21.976999999999997	8.866738636473102e-08
1907	3.55557e-11	Ne	6	558.685A	-21.978	8.846345703507015e-08
1908	1.75784e-13	He	2	11.3005m	-21.978	8.846345703507015e-08
1909	3.68129e-13	Fe	4	5.39606m	-21.979	8.825999672985366e-08
1910	2.13126e-11	Ar	2	932.054A	-21.98	8.80570043703531e-08
1911	1.7572e-11	C	1	1130.46A	-21.984	8.724969290170764e-08
1912	4.56363e-12	Fe	2	4352.78A	-21.984	8.724969290170764e-08
1913	5.53516e-13	Fe	4	3.58878m	-21.984	8.724969290170764e-08
1914	7.44776e-13	He	1	2.66717m	-21.985	8.704902417653234e-08
1915	6.15562e-11	Ne	3	322.704A	-21.986	8.684881697661706e-08
1916	2.27853e-13	H	1	8.71810m	-21.986	8.684881697661706e-08
1917	5.02602e-14	H	1	39.5233m	-21.986	8.684881697661706e-08
1918	4.4077e-13	He	2	4.50676m	-21.987	8.664907024048456e-08
1919	1.82306e-13	Fe	5	10.8962m	-21.988000000000003	8.644978290909541e-08
1920	1.02326e-12	He	1	1.94129m	-21.988000000000003	8.644978290909541e-08
1921	2.98013e-13	He	2	6.66564m	-21.988000000000003	8.644978290909541e-08
1922	2.22434e-12	He	1	8930.50A	-21.989	8.625095392585083e-08
1923	5.216239999999999e-13	Fe	4	3.80820m	-21.99	8.605258223657793e-08
1924	1.02218e-12	He	1	1.94335m	-21.99	8.605258223657793e-08
1925	4.05643e-13	Fe	5	4.89702m	-21.991999999999997	8.565720653537767e-08
1926	5.52393e-12	Fe	5	3596.07A	-21.993000000000002	8.546020042720699e-08
1927	4.6936300000000003e-14	He	2	42.3222m	-21.995	8.506754647318934e-08
1928	1.1284500000000001e-13	H	1	17.6033m	-21.997	8.467669660021567e-08
1929	5.323350000000001e-13	He	1	3.73157m	-21.997	8.467669660021567e-08
1930	2.28226e-12	Ni	2	8703.87A	-21.997	8.467669660021567e-08
1931	1.63448e-13	H	1	12.1534m	-21.998	8.448194560231792e-08
1932	2.6284900000000002e-12	Fe	4	7557.36A	-21.999000000000002	8.428764251928582e-08
1933	7.04913e-12	Fe	5	2818.00A	-22.0	8.409378632094448e-08
1934	1.2129e-12	He	1	1.63776m	-22.005	8.31311727089892e-08
1935	6.03041e-13	He	1	3.29405m	-22.005	8.31311727089892e-08
1936	9.7245e-13	He	1	2.04272m	-22.011	8.199057025934116e-08
1937	2.07932e-11	N	4	955.334A	-22.011999999999997	8.180199718059265e-08
1938	8.45907e-12	Fe	2	2348.30A	-22.013	8.161385780788871e-08
1939	2.2738599999999998e-12	He	1	8736.00A	-22.014	8.14261511437358e-08
1940	4.06502e-14	He	2	48.8668m	-22.014	8.14261511437358e-08
1941	3.20949e-14	H	1	61.8928m	-22.015	8.123887619292985e-08
1942	1.75432e-11	C	1	1132.32A	-22.016	8.105203196255905e-08
1943	7.59605e-12	He	1	2615.10A	-22.017	8.086561746199257e-08
1944	1.3562600000000002e-10	Mg	5	146.465A	-22.018	8.067963170287995e-08
1945	4.72142e-11	S	3	420.730A	-22.019000000000002	8.049407369914318e-08
1946	2.42562e-11	O	3	818.944A	-22.019000000000002	8.049407369914318e-08
1947	2.72601e-12	He	1	7287.00A	-22.022	7.993995639339713e-08
1948	2.8122e-12	Al	2	7063.68A	-22.022	7.993995639339713e-08
1949	1.28147e-11	S	2	1550.13A	-22.023000000000003	7.975609959566358e-08
1950	5.35042e-12	He	1	3712.69A	-22.023000000000003	7.975609959566358e-08
1951	1.70657e-11	V	3	1164.00A	-22.025	7.93896536043523e-08
1952	8.58359e-14	He	2	23.1424m	-22.025	7.93896536043523e-08
1953	1.33205e-12	He	1	1.49127m	-22.028000000000002	7.884313907306043e-08
1954	3.1286400000000003e-12	K	5	6349.22A	-22.03	7.848088775432441e-08
1955	7.97371e-11	Si	6	249.124A	-22.031999999999996	7.812030082921246e-08
1956	2.0337200000000001e-13	He	2	9.76757m	-22.034000000000002	7.7761370650528e-08
1957	3.18283e-13	He	2	6.24114m	-22.035	7.758252446096143e-08
1958	3.43331e-12	Fe	4	5785.80A	-22.035	7.758252446096143e-08
1959	3.82494e-11	Ar	2	519.340A	-22.035	7.758252446096143e-08
1960	2.46533e-12	He	1	8057.52A	-22.035999999999998	7.740408960621643e-08
1961	2.15059e-11	N	4	923.676A	-22.035999999999998	7.740408960621643e-08
1962	6.06114e-12	Fe	2	3277.35A	-22.035999999999998	7.740408960621643e-08
1963	3.1339e-11	Ar	2	633.858A	-22.037	7.722606514024854e-08
1964	4.4547e-11	Fe	3	445.921A	-22.038	7.704845011919042e-08
1965	2.66574e-13	He	1	7.45178m	-22.039	7.687124360134488e-08
1966	2.94029e-12	Fe	4	6755.94A	-22.041	7.65180523193278e-08
1967	4.94229e-11	Ne	6	401.928A	-22.041999999999998	7.634206568257122e-08
1968	1.1432e-11	Mg	2	1737.61A	-22.041999999999998	7.634206568257122e-08
1969	7.59321e-14	H	1	26.1608m	-22.044	7.599130575223707e-08
1970	5.4196199999999995e-12	Fe	6	3665.28A	-22.045	7.581653059896587e-08
1971	3.84026e-12	Mg	1	5172.68A	-22.046	7.564215741739323e-08
1972	4.34168e-12	Mg	1	4575.29A	-22.046999999999997	7.546818528300924e-08
1973	2.35865e-12	He	1	8421.96A	-22.048000000000002	7.529461327342978e-08
1974	1.6851300000000002e-13	H	1	11.7881m	-22.052	7.46043081096616e-08
1975	6.26817e-12	He	1	3169.10A	-22.053	7.44327229624466e-08
1976	3.17398e-11	O	4	625.854A	-22.054000000000002	7.42615324501192e-08
1977	7.606210000000001e-12	He	1	2611.61A	-22.055999999999997	7.392033170167566e-08
1978	1.4960700000000001e-12	Fe	2	1.32778m	-22.055999999999997	7.392033170167566e-08
1979	1.22931e-12	He	1	1.61591m	-22.055999999999997	7.392033170167566e-08
1980	7.59988e-12	He	1	2613.78A	-22.055999999999997	7.392033170167566e-08
1981	2.3930099999999997e-12	He	1	8301.03A	-22.057	7.37503196565459e-08
1982	7.95842e-12	O	3	2496.03A	-22.057	7.37503196565459e-08
1983	1.43121e-11	Fe	6	1387.95A	-22.06	7.324262602708957e-08
1984	1.6069000000000002e-13	He	1	12.3619m	-22.06	7.324262602708957e-08
1985	1.80954e-11	C	1	1097.76A	-22.061	7.307417266175846e-08
1986	6.24418e-12	Ca	2	3181.27A	-22.061	7.307417266175846e-08
1987	1.19739e-13	H	1	16.5898m	-22.063000000000002	7.273842733599481e-08
1988	9.09788e-13	He	1	2.18342m	-22.065	7.240422461987982e-08
1989	3.6463200000000003e-13	He	2	5.44781m	-22.066	7.223769952427697e-08
1990	7.38968e-13	He	1	2.68814m	-22.066	7.223769952427697e-08
1991	7.14947e-14	He	1	27.7845m	-22.066999999999997	7.207155742576595e-08
1992	4.0539599999999993e-14	H	1	49.0002m	-22.066999999999997	7.207155742576595e-08
1993	1.1035700000000001e-12	Fe	2	1.80002m	-22.066999999999997	7.207155742576595e-08
1994	4.60669e-11	N	2	431.209A	-22.069000000000003	7.17404186985681e-08
1995	3.35852e-13	He	2	5.91465m	-22.072	7.12465611299858e-08
1996	5.35481e-12	He	1	3709.65A	-22.072	7.12465611299858e-08
1997	8.59491e-13	Sc	5	2.31119m	-22.075	7.075610325299196e-08
1998	1.18434e-13	He	2	16.7726m	-22.076	7.059336873134506e-08
1999	7.60325e-12	He	1	2612.63A	-22.078000000000003	7.026902166427437e-08
2000	4.3823800000000007e-14	H	1	45.3280m	-22.083000000000002	6.946465882473406e-08
2001	2.64753e-13	He	1	7.50301m	-22.087	6.882780300462415e-08
2002	2.26926e-13	He	2	8.75373m	-22.087	6.882780300462415e-08
2003	1.33084e-11	N	1	1492.63A	-22.087	6.882780300462415e-08
2004	6.95856e-13	He	1	2.85468m	-22.088	6.866950345047945e-08
2005	8.10399e-14	Fe	2	24.5120m	-22.088	6.866950345047945e-08
2006	4.25846e-11	N	2	466.470A	-22.088	6.866950345047945e-08
2007	8.7128e-12	Fe	2	2279.92A	-22.089000000000002	6.85115679752062e-08
2008	5.77289e-12	Fe	2	3440.99A	-22.089000000000002	6.85115679752062e-08
2009	2.5322400000000003e-14	He	2	78.4462m	-22.089000000000002	6.85115679752062e-08
2010	1.21143e-12	He	1	1.63975m	-22.09	6.83539957414468e-08
2011	6.9164399999999996e-12	Na	6	2872.06A	-22.09	6.83539957414468e-08
2012	5.11325e-11	Ar	3	388.490A	-22.09	6.83539957414468e-08
2013	4.73438e-11	C	2	419.579A	-22.090999999999998	6.819678591376837e-08
2014	3.5118e-13	He	2	5.65649m	-22.092	6.803993765865952e-08
2015	1.72903e-13	H	1	11.4888m	-22.096	6.741614376071205e-08
2016	4.91536e-11	Ne	2	404.130A	-22.096999999999998	6.726109093273322e-08
2017	2.25312e-12	He	1	8816.43A	-22.098000000000003	6.710639471636175e-08
2018	3.72435e-12	Co	3	5333.67A	-22.098000000000003	6.710639471636175e-08
2019	2.47223e-12	He	1	8035.04A	-22.1	6.679806883959654e-08
2020	5.14444e-12	Fe	5	3861.34A	-22.103	6.63382341681296e-08
2021	1.2353e-12	He	1	1.60807m	-22.105	6.603343766849056e-08
2022	6.02942e-13	He	1	3.29459m	-22.105	6.603343766849056e-08
2023	2.51283e-11	Si	2	790.520A	-22.105999999999998	6.588156497627597e-08
2024	2.61296e-11	O	5	760.227A	-22.105999999999998	6.588156497627597e-08
2025	1.60146e-11	Mg	2	1240.40A	-22.107	6.573004158156005e-08
2026	1.80095e-13	H	1	11.0300m	-22.107	6.573004158156005e-08
2027	1.24194e-12	Fe	2	1.59947m	-22.107	6.573004158156005e-08
2028	1.0923700000000001e-12	Fe	5	1.81848m	-22.109	6.542803947302563e-08
2029	4.27057e-12	C	3	4651.47A	-22.109	6.542803947302563e-08
2030	2.2267400000000003e-12	He	1	8920.86A	-22.11	6.527755915802255e-08
2031	6.42468e-11	Fe	4	309.190A	-22.111	6.512742493813941e-08
2032	5.35864e-12	He	1	3706.99A	-22.111	6.512742493813941e-08
2033	4.92585e-11	Ne	6	403.270A	-22.112	6.497763601738059e-08
2034	5.3649699999999995e-12	He	1	3702.62A	-22.113000000000003	6.482819160157854e-08
2035	8.407810000000001e-14	H	1	23.6262m	-22.113000000000003	6.482819160157854e-08
2036	1.79556e-11	C	1	1106.31A	-22.114	6.467909089839598e-08
2037	6.03829e-13	He	1	3.28975m	-22.115	6.453033311731475e-08
2038	2.36555e-12	He	1	8397.41A	-22.115	6.453033311731475e-08
2039	2.15451e-11	N	4	921.994A	-22.116	6.438191746963537e-08
2040	3.14553e-12	K	5	6315.13A	-22.116	6.438191746963537e-08
2041	4.11275e-11	Ne	5	482.997A	-22.116999999999997	6.42338431684739e-08
2042	4.81959e-13	He	1	4.12160m	-22.119	6.393871546720694e-08
2043	8.54101e-12	Fe	6	2325.77A	-22.119	6.393871546720694e-08
2044	2.37227e-12	He	1	8373.61A	-22.119	6.393871546720694e-08
2045	2.2962599999999997e-12	He	1	8650.79A	-22.119	6.393871546720694e-08
2046	1.04165e-11	Fe	6	1907.01A	-22.122	6.349856444590297e-08
2047	9.40215e-12	Ca	2	2112.76A	-22.122	6.349856444590297e-08
2048	1.25625e-13	H	1	15.8125m	-22.123	6.335252180031774e-08
2049	1.7673399999999998e-13	H	1	11.2398m	-22.123	6.335252180031774e-08
2050	3.26754e-11	K	2	607.932A	-22.123	6.335252180031774e-08
2051	8.1043e-12	Fe	2	2451.10A	-22.129	6.248329261465739e-08
2052	1.46022e-13	He	2	13.6037m	-22.129	6.248329261465739e-08
2053	3.57294e-11	S	2	555.969A	-22.131	6.219620796259079e-08
2054	1.17284e-11	Si	1	1693.70A	-22.131	6.219620796259079e-08
2055	3.656169999999999e-12	Fe	2	5433.13A	-22.131999999999998	6.205316065379796e-08
2056	2.47196e-13	He	2	8.03592m	-22.133000000000003	6.19104423446847e-08
2057	1.09475e-12	He	1	1.81451m	-22.133000000000003	6.19104423446847e-08
2058	6.2799e-12	He	1	3163.18A	-22.133000000000003	6.19104423446847e-08
2059	5.362e-12	He	1	3704.67A	-22.134	6.176805227857475e-08
2060	5.9703e-14	Cl	2	33.2721m	-22.135	6.162598970052867e-08
2061	4.27166e-13	He	1	4.65029m	-22.136	6.14842538573458e-08
2062	7.48709e-13	He	1	2.65316m	-22.136	6.14842538573458e-08
2063	4.30846e-11	Na	5	461.057A	-22.138	6.120175937141818e-08
2064	6.54181e-13	He	1	3.03654m	-22.139	6.10609992309168e-08
2065	3.23936e-14	H	1	61.3222m	-22.143	6.05011886250649e-08
2066	2.77715e-12	He	1	7152.82A	-22.144000000000002	6.03620397525674e-08
2067	1.67912e-11	N	3	1183.03A	-22.146	6.008470137209398e-08
2068	1.44462e-11	S	3	1375.06A	-22.15	5.953384151881332e-08
2069	4.50993e-11	Fe	3	440.461A	-22.15	5.953384151881332e-08
2070	3.88996e-14	He	2	51.0659m	-22.151999999999997	5.926030836357419e-08
2071	5.3544399999999995e-14	H	1	37.0990m	-22.153000000000002	5.912401343648151e-08
2072	1.4331e-14	H	1	138.612m	-22.154	5.8988031979023416e-08
2073	1.33058e-12	He	1	1.49291m	-22.154	5.8988031979023416e-08
2074	1.28294e-12	Co	3	1.54836m	-22.156	5.871700659082517e-08
2075	1.3772399999999999e-12	He	1	1.44234m	-22.156	5.871700659082517e-08
2076	5.6492e-13	Fe	5	3.51633m	-22.156	5.871700659082517e-08
2077	5.7539699999999996e-12	Fe	2	3452.31A	-22.156	5.871700659082517e-08
2078	4.68005e-11	S	3	424.450A	-22.156	5.871700659082517e-08
2079	4.51187e-13	He	1	4.40271m	-22.158	5.844722645117236e-08
2080	1.25809e-12	He	1	1.57894m	-22.159000000000002	5.831280156058573e-08
2081	2.47812e-12	He	1	8015.95A	-22.16	5.817868583866857e-08
2082	2.64971e-13	He	1	7.49683m	-22.162	5.791137905820341e-08
2083	1.22634e-13	He	1	16.1981m	-22.163	5.7778186582421465e-08
2084	2.93545e-13	He	2	6.76709m	-22.163	5.7778186582421465e-08
2085	1.88607e-11	S	2	1053.22A	-22.164	5.764530044083313e-08
2086	1.0936700000000001e-12	He	1	1.81631m	-22.164	5.764530044083313e-08
2087	5.37226e-11	Fe	5	369.760A	-22.166999999999998	5.724847298383816e-08
2088	2.6495799999999997e-13	He	1	7.49722m	-22.166999999999998	5.724847298383816e-08
2089	4.59866e-12	Fe	2	4319.62A	-22.168000000000003	5.711680514971843e-08
2090	1.5534e-12	Fe	2	1.27878m	-22.168000000000003	5.711680514971843e-08
2091	2.6476500000000003e-13	He	2	7.50268m	-22.17	5.685437726784145e-08
2092	4.16034e-12	Fe	2	4774.72A	-22.171	5.672361582871725e-08
2093	3.76934e-11	C	2	527.001A	-22.171999999999997	5.6593155132557495e-08
2094	3.79475e-13	Fe	5	5.23472m	-22.175	5.6203570592917915e-08
2095	2.3714400000000002e-12	He	1	8376.56A	-22.176	5.607430596760988e-08
2096	1.3069000000000002e-13	H	1	15.1996m	-22.176	5.607430596760988e-08
2097	7.14979e-14	He	2	27.7833m	-22.176	5.607430596760988e-08
2098	1.94923e-13	Fe	3	10.1909m	-22.177	5.594533864268961e-08
2099	9.097200000000001e-14	H	1	21.8358m	-22.178	5.581666793438562e-08
2100	2.73223e-12	Co	3	7270.41A	-22.179000000000002	5.568829316049865e-08
2101	2.30834e-11	Si	4	860.551A	-22.179000000000002	5.568829316049865e-08
2102	1.69576e-13	He	2	11.7142m	-22.18	5.556021364039886e-08
2103	2.93353e-11	F	4	677.151A	-22.180999999999997	5.5432428695020934e-08
2104	2.2055599999999998e-13	Mg	7	9.00655m	-22.183000000000003	5.5177739819975306e-08
2105	4.2726400000000003e-13	He	1	4.64923m	-22.184	5.505083453997391e-08
2106	1.1870299999999999e-14	He	2	167.345m	-22.186999999999998	5.4671867260613974e-08
2107	2.80093e-13	He	2	7.09210m	-22.19	5.4295508773654305e-08
2108	5.67292e-12	Fe	2	3501.63A	-22.191	5.41706325687532e-08
2109	2.93532e-13	He	1	6.76740m	-22.194000000000003	5.3797724557142057e-08
2110	9.44506e-12	Ti	4	2103.16A	-22.195	5.367399322416906e-08
2111	2.60599e-14	H	1	76.2261m	-22.195999999999998	5.355054646536505e-08
2112	2.27551e-12	He	1	8729.66A	-22.198	5.330450405375874e-08
2113	1.23383e-12	He	1	1.60998m	-22.198	5.330450405375874e-08
2114	1.25307e-12	He	1	1.58526m	-22.198	5.330450405375874e-08
2115	4.47052e-11	K	3	444.344A	-22.2	5.3059592104348016e-08
2116	4.63559e-11	N	2	428.521A	-22.201	5.2937558428906514e-08
2117	7.014910000000001e-12	Fe	5	2831.75A	-22.201999999999998	5.2815805423130454e-08
2118	4.5274900000000005e-12	Co	3	4387.52A	-22.201999999999998	5.2815805423130454e-08
2119	2.66545e-11	K	4	745.258A	-22.203000000000003	5.2694332441496225e-08
2120	4.20139e-12	Fe	2	4728.07A	-22.203000000000003	5.2694332441496225e-08
2121	1.2232299999999998e-12	Fe	5	1.62393m	-22.205	5.245222397598823e-08
2122	1.0140700000000001e-12	He	1	1.95889m	-22.206	5.233158720847817e-08
2123	6.2896300000000005e-12	He	1	3158.29A	-22.208000000000002	5.209114540592274e-08
2124	4.56539e-11	N	2	435.110A	-22.209	5.1971339096079306e-08
2125	1.6794200000000001e-12	Mg	1	1.18282m	-22.213	5.149486299524964e-08
2126	6.01766e-11	He	1	330.103A	-22.213	5.149486299524964e-08
2127	1.13432e-11	N	3	1751.22A	-22.214000000000002	5.137642809689405e-08
2128	2.31403e-12	He	1	8584.36A	-22.215	5.12582655912463e-08
2129	2.48318e-12	He	1	7999.59A	-22.215	5.12582655912463e-08
2130	3.4939800000000004e-12	Fe	4	5685.35A	-22.215999999999998	5.114037485182009e-08
2131	2.41837e-12	Mg	2	8213.99A	-22.215999999999998	5.114037485182009e-08
2132	2.5499700000000002e-14	H	1	77.9009m	-22.217	5.1022755253570064e-08
2133	4.1268100000000004e-13	He	1	4.81351m	-22.217	5.1022755253570064e-08
2134	3.52959e-11	Ne	6	562.798A	-22.217	5.1022755253570064e-08
2135	3.8732300000000005e-14	Fe	2	51.2865m	-22.218000000000004	5.090540617288881e-08
2136	3.5456800000000003e-12	K	6	5602.44A	-22.218000000000004	5.090540617288881e-08
2137	1.35081e-13	H	1	14.7056m	-22.22	5.067151707697393e-08
2138	6.16904e-14	H	1	32.2002m	-22.221	5.0554975821682343e-08
2139	3.5448e-11	Ne	3	560.383A	-22.221	5.0554975821682343e-08
2140	1.71054e-12	Ni	2	1.16129m	-22.221	5.0554975821682343e-08
2141	9.908580000000001e-14	He	2	20.0477m	-22.221999999999998	5.043870260384038e-08
2142	1.9951e-12	Ni	2	9956.63A	-22.223000000000003	5.032269680697778e-08
2143	1.81686e-11	C	1	1093.34A	-22.225	5.0091485017404205e-08
2144	2.6946400000000003e-12	Co	3	7371.84A	-22.226	4.997627779883091e-08
2145	1.89846e-13	He	2	10.4634m	-22.226	4.997627779883091e-08
2146	3.17763e-11	O	4	625.134A	-22.228	4.974665766002085e-08
2147	6.549689999999999e-13	He	1	3.03289m	-22.229	4.963224352236179e-08
2148	2.85479e-11	Al	3	695.829A	-22.230999999999998	4.940420407746928e-08
2149	2.3765e-12	He	1	8358.70A	-22.230999999999998	4.940420407746928e-08
2150	3.72427e-11	Fe	3	533.379A	-22.230999999999998	4.940420407746928e-08
2151	1.42273e-13	H	1	13.9623m	-22.230999999999998	4.940420407746928e-08
2152	4.933080000000001e-10	C	5	40.2678A	-22.232	4.9290577561193416e-08
2153	4.55982e-11	Ne	6	435.641A	-22.233	4.917721237865305e-08
2154	4.9339e-12	Fe	5	4026.12A	-22.236	4.883867882984493e-08
2155	2.52257e-11	O	1	787.470A	-22.236	4.883867882984493e-08
2156	6.31497e-11	He	1	314.562A	-22.237	4.8726352985545726e-08
2157	9.685789999999999e-14	H	1	20.5089m	-22.237	4.8726352985545726e-08
2158	6.25577e-12	Fe	2	3175.38A	-22.237	4.8726352985545726e-08
2159	2.3417900000000003e-12	Fe	5	8482.60A	-22.238000000000003	4.86142854835187e-08
2160	4.75545e-12	Fe	2	4177.20A	-22.239	4.85024757295947e-08
2161	1.38469e-11	Fe	6	1434.58A	-22.24	4.839092313096872e-08
2162	2.81597e-12	Ni	2	7054.20A	-22.241999999999997	4.816858703520771e-08
2163	4.07519e-12	Fe	2	4874.48A	-22.243000000000002	4.805780235926842e-08
2164	5.55468e-13	He	1	3.57616m	-22.244	4.794727248101401e-08
2165	1.3891099999999998e-13	H	1	14.3001m	-22.247	4.76172057789064e-08
2166	4.11673e-12	C	3	4825.31A	-22.248	4.750768924466644e-08
2167	4.85819e-12	Si	4	4088.86A	-22.249000000000002	4.7398424591465605e-08
2168	3.94894e-12	Fe	4	5030.32A	-22.249000000000002	4.7398424591465605e-08
2169	2.3518400000000002e-12	O	1	8446.36A	-22.25	4.728941123999397e-08
2170	2.36195e-13	He	2	8.41018m	-22.254	4.6855859311756985e-08
2171	3.64179e-12	Co	3	5454.59A	-22.255	4.674809382580077e-08
2172	1.28048e-12	He	1	1.55133m	-22.255	4.674809382580077e-08
2173	2.54759e-11	O	4	779.736A	-22.256999999999998	4.6533305845059677e-08
2174	2.33103e-12	He	1	8521.77A	-22.256999999999998	4.6533305845059677e-08
2175	3.57805e-14	H	1	55.5175m	-22.258000000000003	4.6426282211489925e-08
2176	6.920180000000001e-13	He	1	2.87051m	-22.26	4.6212972820808016e-08
2177	2.0741599999999998e-13	He	2	9.57713m	-22.261999999999997	4.600064349775167e-08
2178	1.1458899999999999e-12	He	1	1.73353m	-22.263	4.5894844953584866e-08
2179	2.8149900000000003e-12	He	1	7056.67A	-22.263	4.5894844953584866e-08
2180	2.4875799999999998e-12	He	1	7985.47A	-22.263	4.5894844953584866e-08
2181	1.41241e-12	Fe	5	1.40642m	-22.263	4.5894844953584866e-08
2182	1.78888e-11	C	1	1110.44A	-22.266	4.557890706319599e-08
2183	2.47177e-12	Ar	3	8036.52A	-22.268	4.53694910076668e-08
2184	1.60472e-13	He	1	12.3788m	-22.268	4.53694910076668e-08
2185	2.80649e-12	Ni	2	7078.04A	-22.269000000000002	4.5265144073945806e-08
2186	1.2264000000000002e-13	He	2	16.1974m	-22.27	4.516103713151305e-08
2187	6.82477e-13	Ni	2	2.91064m	-22.27	4.516103713151305e-08
2188	4.2934099999999996e-12	Co	3	4626.73A	-22.27	4.516103713151305e-08
2189	4.11758e-11	Fe	3	482.430A	-22.27	4.516103713151305e-08
2190	6.54082e-13	He	1	3.03700m	-22.275	4.464408301427425e-08
2191	1.78368e-11	C	1	1113.68A	-22.275	4.464408301427425e-08
2192	6.297780000000001e-12	He	1	3154.20A	-22.278000000000002	4.433675530851179e-08
2193	2.2274299999999998e-13	He	2	8.91809m	-22.281	4.403154323179544e-08
2194	3.99206e-11	Ar	2	497.599A	-22.281	4.403154323179544e-08
2195	1.78213e-11	C	1	1114.65A	-22.281	4.403154323179544e-08
2196	2.38089e-12	He	1	8343.28A	-22.281	4.403154323179544e-08
2197	5.51541e-12	Al	3	3601.63A	-22.281	4.403154323179544e-08
2198	3.61056e-13	Mg	7	5.50177m	-22.281999999999996	4.393027349256806e-08
2199	6.85844e-14	H	1	28.9635m	-22.284000000000002	4.372843222023583e-08
2200	1.26741e-12	He	1	1.56733m	-22.285	4.3627859616989714e-08
2201	2.39929e-11	P	4	827.931A	-22.285999999999998	4.352751832431227e-08
2202	1.67788e-12	Ca	2	1.18390m	-22.285999999999998	4.352751832431227e-08
2203	1.96137e-14	H	1	101.278m	-22.287	4.3427407810203594e-08
2204	1.6075e-13	He	1	12.3574m	-22.288	4.332752754388805e-08
2205	1.09125e-11	S	1	1820.34A	-22.289	4.322787699581042e-08
2206	1.8248900000000002e-13	He	1	10.8853m	-22.29	4.312845563763378e-08
2207	1.01923e-13	H	1	19.4896m	-22.29	4.312845563763378e-08
2208	2.95875e-11	Cl	6	671.380A	-22.29	4.312845563763378e-08
2209	1.01115e-11	S	4	1964.54A	-22.291	4.3029262942235254e-08
2210	1.02174e-11	S	4	1944.18A	-22.291	4.3029262942235254e-08
2211	2.2932900000000002e-12	He	1	8662.01A	-22.291	4.3029262942235254e-08
2212	1.42239e-11	S	3	1396.55A	-22.293000000000003	4.283156143734404e-08
2213	2.10818e-11	N	1	942.258A	-22.293000000000003	4.283156143734404e-08
2214	4.35614e-11	Fe	3	456.011A	-22.293000000000003	4.283156143734404e-08
2215	3.15928e-13	He	1	6.28765m	-22.293000000000003	4.283156143734404e-08
2216	2.65031e-13	He	1	7.49515m	-22.296999999999997	4.243887932175822e-08
2217	1.2516e-12	He	1	1.58712m	-22.296999999999997	4.243887932175822e-08
2218	3.25983e-14	He	2	60.9371m	-22.298000000000002	4.234127260787535e-08
2219	4.01515e-12	Fe	2	4947.37A	-22.298000000000002	4.234127260787535e-08
2220	5.3173800000000005e-12	Fe	5	3735.76A	-22.301	4.204979733744703e-08
2221	5.5368800000000005e-12	Fe	6	3587.66A	-22.301	4.204979733744703e-08
2222	2.4977400000000002e-12	He	1	7952.98A	-22.302	4.195308548729621e-08
2223	1.80856e-11	S	4	1098.36A	-22.302	4.195308548729621e-08
2224	2.4914099999999998e-12	He	1	7973.19A	-22.302	4.195308548729621e-08
2225	2.32837e-12	He	1	8531.50A	-22.303	4.1856596068228344e-08
2226	5.46563e-12	Fe	5	3634.43A	-22.305	4.1664282478209225e-08
2227	2.04989e-11	O	1	969.049A	-22.305999999999997	4.1568457287630454e-08
2228	3.36466e-13	He	1	5.90385m	-22.308000000000003	4.137746757505235e-08
2229	2.09741e-12	Fe	2	9470.94A	-22.309	4.128230204044558e-08
2230	3.85119e-12	Fe	2	5158.00A	-22.311999999999998	4.0998116672127094e-08
2231	1.4291e-13	He	2	13.9000m	-22.313000000000002	4.0903823620385234e-08
2232	8.42033e-12	Fe	2	2359.11A	-22.314	4.080974743664503e-08
2233	9.93253e-12	Si	1	1999.94A	-22.314	4.080974743664503e-08
2234	1.14481e-12	He	1	1.73517m	-22.315	4.0715887622122915e-08
2235	1.32902e-11	N	1	1494.68A	-22.315	4.0715887622122915e-08
2236	1.4421200000000003e-10	Mg	5	137.745A	-22.316	4.0622243679184163e-08
2237	6.01862e-14	He	2	33.0050m	-22.316999999999997	4.0528815111337567e-08
2238	3.80541e-12	Fe	2	5220.06A	-22.318	4.0435601423233506e-08
2239	7.41018e-11	O	3	268.070A	-22.318	4.0435601423233506e-08
2240	6.46935e-12	N	2	3070.55A	-22.32	4.024981671055385e-08
2241	2.38473e-12	He	1	8329.87A	-22.32	4.024981671055385e-08
2242	1.97048e-11	O	3	1008.10A	-22.320999999999998	4.0157244700965866e-08
2243	2.3910599999999997e-12	He	1	8307.82A	-22.322	4.006488560109142e-08
2244	8.607e-13	Ni	2	2.30794m	-22.323	3.99727389212521e-08
2245	1.53336e-11	C	3	1295.48A	-22.323	3.99727389212521e-08
2246	4.39265e-14	H	1	45.2220m	-22.323	3.99727389212521e-08
2247	2.49477e-12	He	1	7962.44A	-22.324	3.988080417289537e-08
2248	1.60676e-13	He	1	12.3630m	-22.326	3.9697568522035535e-08
2249	5.53666e-11	O	2	358.780A	-22.326	3.9697568522035535e-08
2250	4.42156e-12	Fe	2	4492.63A	-22.328000000000003	3.95151747625174e-08
2251	7.19718e-13	He	1	2.76003m	-22.328000000000003	3.95151747625174e-08
2252	1.17289e-14	H	1	169.363m	-22.329	3.9424292382523166e-08
2253	1.15319e-11	Si	4	1722.56A	-22.329	3.9424292382523166e-08
2254	3.8208199999999995e-12	N	1R	5199.00A	-22.33	3.9333619026202575e-08
2255	2.30927e-11	N	2	860.205A	-22.331	3.9243154212814195e-08
2256	1.70808e-11	Mn	2	1162.97A	-22.331	3.9243154212814195e-08
2257	1.48396e-11	O	4	1338.61A	-22.333000000000002	3.9062848297396426e-08
2258	1.8941400000000002e-12	Fe	5	1.04873m	-22.334	3.8973006239403344e-08
2259	1.0631400000000002e-13	H	1	18.6848m	-22.334	3.8973006239403344e-08
2260	8.24073e-12	Fe	2	2410.52A	-22.335	3.8883370812409374e-08
2261	2.75846e-11	K	6	720.129A	-22.335	3.8883370812409374e-08
2262	5.315449999999999e-13	He	1	3.73712m	-22.336	3.879394154117705e-08
2263	9.92103e-13	Co	3	2.00226m	-22.337	3.870471795156064e-08
2264	1.08556e-12	He	1	1.82988m	-22.338	3.861569957050586e-08
2265	2.92491e-12	Ni	2	6791.48A	-22.338	3.861569957050586e-08
2266	6.928069999999999e-13	He	1	2.86724m	-22.339000000000002	3.852688592604614e-08
2267	1.89259e-13	He	2	10.4959m	-22.34	3.843827654730066e-08
2268	4.65647e-11	N	2	426.599A	-22.340999999999998	3.8349870964471035e-08
2269	6.3046800000000006e-12	He	1	3150.75A	-22.342	3.826166870883933e-08
2270	3.99415e-12	Fe	2	4973.39A	-22.343000000000004	3.817366931276597e-08
2271	7.44703e-14	H	1	26.6743m	-22.343000000000004	3.817366931276597e-08
2272	2.38809e-12	He	1	8318.14A	-22.343000000000004	3.817366931276597e-08
2273	1.29825e-12	He	1	1.53009m	-22.344	3.808587230968786e-08
2274	1.1350499999999999e-13	H	1	17.5009m	-22.345	3.7998277234113395e-08
2275	4.45492e-11	Fe	3	445.899A	-22.346	3.79108836216219e-08
2276	6.26963e-13	He	1	3.16836m	-22.346999999999998	3.7823691008861764e-08
2277	2.62911e-12	Fe	4	7555.59A	-22.348000000000003	3.773669893354551e-08
2278	6.68323e-12	O	1	2972.29A	-22.348000000000003	3.773669893354551e-08
2279	1.60479e-13	He	2	12.3782m	-22.349	3.7649906934451035e-08
2280	4.87119e-12	Fe	5	4077.95A	-22.351	3.7476921325333473e-08
2281	1.98217e-11	O	3	1002.16A	-22.355999999999998	3.7047926554373116e-08
2282	1.45485e-14	H	1	136.540m	-22.355999999999998	3.7047926554373116e-08
2283	8.37403e-14	He	2	23.7215m	-22.357	3.6962718687791224e-08
2284	4.3133500000000005e-13	He	1	4.60534m	-22.358	3.687770679386428e-08
2285	5.11397e-14	He	1	38.8435m	-22.358	3.687770679386428e-08
2286	1.1014400000000001e-13	H	1	18.0350m	-22.361	3.662384244594831e-08
2287	2.14495e-14	H	1	92.6103m	-22.364	3.637172568791104e-08
2288	4.03749e-12	Fe	4	4920.01A	-22.364	3.637172568791104e-08
2289	2.2754599999999997e-12	Fe	7	8729.85A	-22.364	3.637172568791104e-08
2290	1.27914e-12	He	1	1.55295m	-22.365	3.628807304016544e-08
2291	1.57496e-11	Si	1	1261.27A	-22.365	3.628807304016544e-08
2292	2.96292e-12	He	1	6704.35A	-22.366	3.620461278817044e-08
2293	2.84377e-12	He	1	6985.26A	-22.366	3.620461278817044e-08
2294	1.75807e-13	He	2	11.2990m	-22.366999999999997	3.612134448942867e-08
2295	2.42762e-11	C	3	818.269A	-22.366999999999997	3.612134448942867e-08
2296	1.82208e-11	C	1	1090.21A	-22.37	3.587268690299236e-08
2297	5.91153e-11	He	1	336.029A	-22.371	3.579018201260215e-08
2298	7.20797e-13	He	1	2.75590m	-22.372	3.570786687819387e-08
2299	1.89251e-13	He	1	10.4964m	-22.372	3.570786687819387e-08
2300	9.44471e-12	Ca	2	2103.24A	-22.373	3.5625741063341155e-08
2301	5.88693e-12	Fe	5	3374.33A	-22.373	3.5625741063341155e-08
2302	5.56537e-11	O	2	356.930A	-22.373	3.5625741063341155e-08
2303	3.2734e-12	Fe	5	6068.45A	-22.374000000000002	3.554380413262113e-08
2304	1.47854e-11	O	4	1343.51A	-22.375	3.5462055651612624e-08
2305	4.42539e-12	Fe	2	4488.75A	-22.375	3.5462055651612624e-08
2306	5.16738e-11	O	2	384.420A	-22.375999999999998	3.538049518689305e-08
2307	2.3076200000000002e-12	He	1	8608.19A	-22.377	3.5299122306036633e-08
2308	1.1198700000000001e-14	C	3	177.382m	-22.378	3.521793657761277e-08
2309	5.86475e-12	Fe	2	3387.09A	-22.379	3.5136937571182787e-08
2310	4.73284e-11	C	4	419.715A	-22.38	3.505612485729833e-08
2311	8.286239999999999e-12	Al	1	2397.28A	-22.381	3.4975498007497843e-08
2312	3.96852e-12	Fe	2	5005.51A	-22.381999999999998	3.4895056594306374e-08
2313	4.78362e-11	C	2	415.260A	-22.381999999999998	3.4895056594306374e-08
2314	5.31447e-13	He	1	3.73781m	-22.381999999999998	3.4895056594306374e-08
2315	8.520739999999999e-12	Fe	2	2331.31A	-22.383000000000003	3.481480019123069e-08
2316	4.34871e-11	Fe	3	456.790A	-22.384	3.473472837276049e-08
2317	4.2782799999999996e-13	He	1	4.64309m	-22.384	3.473472837276049e-08
2318	1.1837299999999998e-12	He	1	1.67812m	-22.384	3.473472837276049e-08
2319	5.08204e-14	H	1	39.0875m	-22.385	3.46548407143621e-08
2320	2.3401e-12	He	1	8488.72A	-22.385	3.46548407143621e-08
2321	3.3369899999999996e-13	He	1	5.95280m	-22.386	3.457513679247967e-08
2322	4.45971e-11	Fe	3	445.420A	-22.388	3.441627846890417e-08
2323	3.084e-13	He	1	6.44113m	-22.388	3.441627846890417e-08
2324	4.40435e-11	N	2	451.019A	-22.389	3.433712322496064e-08
2325	3.36525e-13	He	1	5.90281m	-22.389	3.433712322496064e-08
2326	6.20067e-12	Cl	4	3203.60A	-22.389	3.433712322496064e-08
2327	1.26594e-12	He	1	1.56915m	-22.389	3.433712322496064e-08
2328	4.6969e-12	Fe	5	4229.27A	-22.39	3.4258150033026016e-08
2329	2.0035e-12	Fe	5	9914.87A	-22.391	3.417935847439284e-08
2330	2.40252e-12	He	1	8268.17A	-22.392	3.410074813131557e-08
2331	8.62799e-12	Fe	6	2302.33A	-22.392	3.410074813131557e-08
2332	6.657390000000001e-13	Co	2	2.98382m	-22.394000000000002	3.394406942565129e-08
2333	6.68205e-13	Fe	4	2.97281m	-22.394000000000002	3.394406942565129e-08
2334	3.62582e-11	S	2	547.861A	-22.395	3.386600023236965e-08
2335	7.95355e-14	H	1	24.9756m	-22.396	3.378811059324971e-08
2336	2.67079e-13	He	1	7.43766m	-22.396	3.378811059324971e-08
2337	8.27947e-12	Fe	2	2399.24A	-22.397	3.371040009532891e-08
2338	1.0400999999999999e-13	He	2	19.0985m	-22.398000000000003	3.363286832659309e-08
2339	1.38811e-13	Fe	6	14.3105m	-22.401	3.340134128956798e-08
2340	6.31057e-12	He	1	3147.81A	-22.403000000000002	3.324787606644302e-08
2341	5.62384e-12	F	4	3532.18A	-22.405	3.309511595196964e-08
2342	1.90695e-11	O	1	1041.69A	-22.406	3.3018999297495086e-08
2343	1.93341e-11	O	1	1027.43A	-22.406999999999996	3.294305770646787e-08
2344	8.39947e-13	He	1	2.36497m	-22.409000000000002	3.2791698105141634e-08
2345	1.05908e-11	F	4	1875.64A	-22.410999999999998	3.2641033938014134e-08
2346	2.00118e-11	Ne	6	992.636A	-22.414	3.241633464089391e-08
2347	3.36452e-13	He	1	5.90409m	-22.416	3.226739511222585e-08
2348	6.919199999999999e-13	He	1	2.87092m	-22.42	3.1971565855670023e-08
2349	2.95955e-14	H	1	67.1199m	-22.421	3.189803329470912e-08
2350	1.5036e-13	He	2	13.2113m	-22.421	3.189803329470912e-08
2351	2.48769e-11	C	1	798.512A	-22.425	3.160559036765079e-08
2352	8.9941e-12	Ca	2	2208.61A	-22.425	3.160559036765079e-08
2353	1.01581e-14	H	1	195.553m	-22.426	3.153289952695484e-08
2354	1.31259e-12	He	1	1.51338m	-22.427	3.146037587055292e-08
2355	2.30682e-11	Si	4	861.118A	-22.428	3.1388019013932076e-08
2356	8.30635e-12	Fe	2	2391.48A	-22.429000000000002	3.131582857346346e-08
2357	4.31929e-11	Na	5	459.901A	-22.43	3.12438041664008e-08
2358	6.14239e-11	Ca	4	323.400A	-22.43	3.12438041664008e-08
2359	1.2158e-13	He	2	16.3386m	-22.430999999999997	3.1171945410877606e-08
2360	1.08933e-13	Ni	2	18.2356m	-22.430999999999997	3.1171945410877606e-08
2361	6.09409e-14	O	5	32.5963m	-22.432	3.110025192590564e-08
2362	3.46889e-11	F	4	572.646A	-22.434	3.095735924804356e-08
2363	2.42914e-11	C	3	817.758A	-22.434	3.095735924804356e-08
2364	2.7587900000000002e-14	He	2	72.0042m	-22.435	3.0886159297550945e-08
2365	8.897739999999999e-14	He	1	22.3253m	-22.436999999999998	3.074425028596452e-08
2366	5.13275e-12	Fe	6	3870.14A	-22.436999999999998	3.074425028596452e-08
2367	8.407350000000001e-13	He	1	2.36275m	-22.439	3.060299328706014e-08
2368	8.39259e-14	H	1	23.6690m	-22.439	3.060299328706014e-08
2369	3.53019e-11	Ne	6	562.703A	-22.439	3.060299328706014e-08
2370	1.98152e-11	O	3	1002.49A	-22.439	3.060299328706014e-08
2371	2.21622e-11	N	1	896.322A	-22.439	3.060299328706014e-08
2372	1.28886e-12	He	1	1.54124m	-22.44	3.053260835566099e-08
2373	4.6797e-12	Fe	2	4244.81A	-22.44	3.053260835566099e-08
2374	5.61271e-12	Fe	2	3539.19A	-22.441	3.046238530511215e-08
2375	7.21585e-13	He	1	2.75289m	-22.441	3.046238530511215e-08
2376	5.67064e-14	H	1	35.0304m	-22.441999999999997	3.039232376309777e-08
2377	5.7493e-12	Fe	2	3455.11A	-22.445999999999998	3.011368526400075e-08
2378	2.5241e-12	Fe	5	7869.93A	-22.447	3.004442570982575e-08
2379	1.18265e-12	He	1	1.67966m	-22.448	2.9975325448205025e-08
2380	5.1142e-14	He	2	38.8417m	-22.448	2.9975325448205025e-08
2381	3.87606e-13	He	1	5.12491m	-22.449	2.990638411277588e-08
2382	1.36907e-13	He	2	14.5094m	-22.449	2.990638411277588e-08
2383	9.11177e-14	H	1	21.8009m	-22.45	2.9837601338018444e-08
2384	2.13842e-12	Fe	4	9289.32A	-22.451	2.976897675925282e-08
2385	6.78103e-13	He	1	2.92942m	-22.451	2.976897675925282e-08
2386	1.07054e-12	He	1	1.85556m	-22.453000000000003	2.9632200735171792e-08
2387	7.55621e-12	Mg	7	2628.89A	-22.453000000000003	2.9632200735171792e-08
2388	1.97453e-11	N	3	1006.04A	-22.454	2.956404856468377e-08
2389	1.67693e-11	N	3	1184.57A	-22.454	2.956404856468377e-08
2390	2.5346e-13	He	1	7.83731m	-22.454	2.956404856468377e-08
2391	5.7479e-12	Fe	7	3455.95A	-22.455	2.9496053139838223e-08
2392	3.36014e-11	N	4	591.180A	-22.456	2.9428214100129934e-08
2393	2.31936e-12	He	1	8564.64A	-22.456999999999997	2.9360531085883556e-08
2394	6.315630000000001e-12	He	1	3145.28A	-22.456999999999997	2.9360531085883556e-08
2395	3.0500300000000003e-13	Si	7	6.51288m	-22.459	2.922563169920624e-08
2396	2.11345e-12	Fe	2	9399.04A	-22.459	2.922563169920624e-08
2397	1.2218e-11	Si	1	1625.84A	-22.46	2.9158414611552416e-08
2398	1.1367e-12	He	1	1.74755m	-22.46	2.9158414611552416e-08
2399	1.10536e-12	Fe	2	1.79710m	-22.461	2.9091352118910477e-08
2400	2.34982e-12	He	1	8453.59A	-22.462	2.902444386572127e-08
2401	5.86241e-11	He	1	338.845A	-22.462	2.902444386572127e-08
2402	2.86617e-12	He	1	6930.67A	-22.463	2.8957689497244147e-08
2403	4.543119999999999e-12	Fe	2	4372.43A	-22.464000000000002	2.8891088659554085e-08
2404	3.0091e-12	Fe	7	6601.45A	-22.464000000000002	2.8891088659554085e-08
2405	1.81948e-12	Ni	2	1.09177m	-22.465	2.8824640999540316e-08
2406	8.77562e-14	H	1	22.6360m	-22.465999999999998	2.8758346164903712e-08
2407	2.07071e-11	Mg	2	959.306A	-22.465999999999998	2.8758346164903712e-08
2408	1.5637e-12	Fe	2	1.27035m	-22.465999999999998	2.8758346164903712e-08
2409	3.79463e-11	C	2	523.489A	-22.467	2.8692203804155433e-08
2410	4.41354e-11	Fe	3	450.079A	-22.468000000000004	2.8626213566615268e-08
2411	4.4328900000000005e-12	Mg	2	4481.15A	-22.469	2.8560375102410247e-08
2412	7.30404e-12	Fe	5	2719.65A	-22.469	2.8560375102410247e-08
2413	6.14285e-11	Ne	3	323.375A	-22.47	2.8494688062470918e-08
2414	1.02876e-11	C	1	1930.90A	-22.47	2.8494688062470918e-08
2415	2.1164699999999997e-13	He	1	9.38565m	-22.47	2.8494688062470918e-08
2416	3.66995e-12	Fe	4	5412.74A	-22.47	2.8494688062470918e-08
2417	1.11974e-11	P	2	1774.02A	-22.47	2.8494688062470918e-08
2418	3.48036e-13	He	1	5.70759m	-22.471999999999998	2.8363766863125514e-08
2419	5.6935800000000005e-12	Mg	6	3488.92A	-22.473000000000003	2.8298532009588033e-08
2420	1.2776700000000001e-12	He	1	1.55474m	-22.473000000000003	2.8298532009588033e-08
2421	7.40046e-12	V	2	2684.22A	-22.473000000000003	2.8298532009588033e-08
2422	7.43194e-13	He	1	2.67285m	-22.475	2.8168512065439594e-08
2423	1.65532e-13	S	3	12.0004m	-22.475	2.8168512065439594e-08
2424	3.14421e-11	P	4	631.780A	-22.476	2.8103726285475597e-08
2425	1.5910100000000001e-12	Fe	2	1.24854m	-22.479	2.791026159453505e-08
2426	1.09664e-12	Fe	2	1.81139m	-22.479	2.791026159453505e-08
2427	3.64894e-14	H	1	54.4390m	-22.48	2.7846069774171695e-08
2428	9.18368e-12	Fe	6	2163.02A	-22.48	2.7846069774171695e-08
2429	4.89283e-11	Fe	3	405.991A	-22.48	2.7846069774171695e-08
2430	7.141210000000001e-14	He	2	27.8167m	-22.480999999999998	2.7782025590898524e-08
2431	1.89604e-12	Fe	6	1.04768m	-22.480999999999998	2.7782025590898524e-08
2432	6.030390000000001e-13	He	1	3.29406m	-22.482	2.771812870515919e-08
2433	3.86626e-11	Fe	3	513.790A	-22.482	2.771812870515919e-08
2434	8.55796e-13	Ca	8	2.32117m	-22.483	2.765437877817899e-08
2435	3.22865e-13	Ca	7	6.15256m	-22.485	2.752731844929054e-08
2436	4.4449300000000005e-12	Co	3	4469.02A	-22.486	2.7464007373720842e-08
2437	2.30908e-13	Fe	3	8.60277m	-22.488000000000003	2.7337821721983854e-08
2438	3.70891e-12	Fe	3	5355.87A	-22.488000000000003	2.7337821721983854e-08
2439	2.65498e-13	He	1	7.48195m	-22.489	2.7274946476793023e-08
2440	2.93802e-11	F	4	676.117A	-22.489	2.7274946476793023e-08
2441	5.262330000000001e-12	Fe	6	3774.84A	-22.489	2.7274946476793023e-08
2442	5.32109e-13	He	1	3.73316m	-22.49	2.7212215840653272e-08
2443	3.47585e-12	Fe	6	5715.00A	-22.491	2.714962948097279e-08
2444	9.720619999999999e-15	H	1	204.354m	-22.491	2.714962948097279e-08
2445	7.52869e-11	O	3	263.850A	-22.491999999999997	2.708718706592537e-08
2446	1.21251e-12	He	1	1.63829m	-22.493000000000002	2.702488826444689e-08
2447	6.17716e-14	H	1	32.1579m	-22.494	2.6962732746236177e-08
2448	3.87665e-13	He	1	5.12413m	-22.495	2.6900720181750203e-08
2449	7.99632e-12	Fe	2	2484.20A	-22.495	2.6900720181750203e-08
2450	5.58602e-11	O	2	355.610A	-22.495	2.6900720181750203e-08
2451	1.3547999999999998e-10	Mg	5	146.623A	-22.498	2.6715536926577017e-08
2452	1.17761e-13	He	2	16.8684m	-22.498	2.6715536926577017e-08
2453	4.86116e-13	Ca	7	4.08636m	-22.498	2.6715536926577017e-08
2454	1.98212e-11	Cl	6	1002.18A	-22.498	2.6715536926577017e-08
2455	3.54522e-11	Al	3	560.317A	-22.499000000000002	2.6654092896699595e-08
2456	2.15131e-11	O	4	923.367A	-22.499000000000002	2.6654092896699595e-08
2457	1.79876e-11	C	1	1104.34A	-22.499000000000002	2.6654092896699595e-08
2458	6.3278100000000006e-15	H	1	313.923m	-22.5	2.6592790184169597e-08
2459	9.96401e-12	C	1	1993.62A	-22.5	2.6592790184169597e-08
2460	2.51575e-12	Mg	2	7896.04A	-22.500999999999998	2.653162846396592e-08
2461	1.46194e-11	Cu	2	1358.77A	-22.503	2.64097267041895e-08
2462	4.20308e-13	Fe	4	4.72617m	-22.503	2.64097267041895e-08
2463	1.3243200000000002e-12	He	1	1.49997m	-22.504	2.634898601830598e-08
2464	6.32002e-12	He	1	3143.10A	-22.506	2.6227923424341477e-08
2465	1.19395e-12	Fe	2	1.66377m	-22.506	2.6227923424341477e-08
2466	2.65983e-12	N	1	7468.31A	-22.508000000000003	2.610741706247037e-08
2467	3.77015e-12	Fe	2	5268.87A	-22.508000000000003	2.610741706247037e-08
2468	1.3137e-12	Fe	5	1.51210m	-22.509	2.604737166946885e-08
2469	1.79969e-11	C	1	1103.77A	-22.509	2.604737166946885e-08
2470	1.29701e-12	He	1	1.53155m	-22.51	2.5987464377038762e-08
2471	6.15429e-12	Fe	2	3227.74A	-22.511	2.5927694867558045e-08
2472	8.898139999999999e-14	He	2	22.3243m	-22.511	2.5927694867558045e-08
2473	5.4964e-12	Fe	6	3614.08A	-22.513	2.5808567930604514e-08
2474	4.88215e-11	Si	3	406.880A	-22.515	2.5689988332208684e-08
2475	1.27227e-11	C	1	1561.34A	-22.515	2.5689988332208684e-08
2476	2.45366e-12	He	1	8095.85A	-22.516	2.5630902998645398e-08
2477	1.33166e-12	He	1	1.49171m	-22.516	2.5630902998645398e-08
2478	2.63224e-11	K	4	754.659A	-22.516	2.5630902998645398e-08
2479	1.95905e-11	Cl	6	1013.98A	-22.517	2.5571953557578112e-08
2480	3.84714e-11	Si	4	516.344A	-22.518	2.5513139696462977e-08
2481	1.61217e-13	He	1	12.3215m	-22.519000000000002	2.545446110347476e-08
2482	3.84425e-12	Mg	1	5167.32A	-22.52	2.5395917467505606e-08
2483	1.78666e-14	H	1	111.182m	-22.521	2.533750847816257e-08
2484	9.10071e-12	Fe	7	2182.74A	-22.523000000000003	2.5221093201353126e-08
2485	5.5663e-11	Ne	2	356.870A	-22.524	2.516308629666471e-08
2486	8.25593e-14	Co	3	24.0608m	-22.526	2.5047472416984093e-08
2487	3.50095e-11	Ar	2	567.402A	-22.526	2.5047472416984093e-08
2488	3.18024e-11	O	4	624.621A	-22.526999999999997	2.4989864829018804e-08
2489	1.0430899999999999e-13	He	2	19.0438m	-22.526999999999997	2.4989864829018804e-08
2490	2.58162e-12	Ni	2	7694.56A	-22.529	2.487504682968757e-08
2491	4.39976e-12	Fe	2	4514.90A	-22.53	2.4817835809568218e-08
2492	4.19261e-12	C	2	4737.97A	-22.53	2.4817835809568218e-08
2493	5.49903e-12	Al	3	3612.35A	-22.53	2.4817835809568218e-08
2494	2.4830299999999998e-12	Cr	2	8000.08A	-22.531	2.4760756371143997e-08
2495	1.53066e-12	Fe	2	1.29777m	-22.531	2.4760756371143997e-08
2496	2.32908e-12	He	1	8528.88A	-22.531999999999996	2.4703808211785192e-08
2497	6.64887e-12	Si	1	2987.64A	-22.533	2.4646991029557925e-08
2498	2.35797e-12	He	1	8424.38A	-22.533	2.4646991029557925e-08
2499	1.1775599999999998e-13	He	1	16.8692m	-22.533	2.4646991029557925e-08
2500	1.81988e-12	Mg	2	1.09153m	-22.533	2.4646991029557925e-08
2501	2.8532e-11	Al	3	696.217A	-22.535	2.4533748392236515e-08
2502	7.43982e-13	He	1	2.67002m	-22.535999999999998	2.4477322336740967e-08
2503	4.2375300000000005e-14	H	1	46.8774m	-22.535999999999998	2.4477322336740967e-08
2504	6.6162e-14	H	1	30.0240m	-22.537	2.44210260575716e-08
2505	1.6069000000000002e-13	He	1	12.3620m	-22.538	2.4364859256251357e-08
2506	2.15598e-11	O	4	921.365A	-22.538	2.4364859256251357e-08
2507	6.27488e-12	Si	4	3165.71A	-22.538	2.4364859256251357e-08
2508	5.83573e-11	He	1	340.394A	-22.538	2.4364859256251357e-08
2509	2.3690500000000004e-13	He	1	8.38497m	-22.54	2.425291289668016e-08
2510	4.12733e-11	Ne	5	481.291A	-22.545	2.3975292098458215e-08
2511	6.32386e-12	He	1	3141.19A	-22.545	2.3975292098458215e-08
2512	6.3301900000000005e-12	He	1	3138.05A	-22.545	2.3975292098458215e-08
2513	1.04528e-11	Fe	4	1900.39A	-22.546	2.3920150456796246e-08
2514	7.33538e-14	H	1	27.0803m	-22.546999999999997	2.386513563739082e-08
2515	1.23916e-11	Sc	3	1603.06A	-22.546999999999997	2.386513563739082e-08
2516	7.20699e-13	He	1	2.75628m	-22.55	2.3700849199234974e-08
2517	1.28739e-12	He	1	1.54300m	-22.551	2.364633875872557e-08
2518	3.59769e-13	He	1	5.52144m	-22.552	2.3591953688750156e-08
2519	4.82604e-12	Si	4	4116.10A	-22.552	2.3591953688750156e-08
2520	2.8839400000000003e-12	He	1	6887.97A	-22.552	2.3591953688750156e-08
2521	2.35173e-12	O	1	8446.76A	-22.552	2.3591953688750156e-08
2522	5.67192e-12	Mg	6	3502.24A	-22.552	2.3591953688750156e-08
2523	7.46676e-12	Al	1	2660.39A	-22.553	2.3537693700964687e-08
2524	2.54674e-11	O	4	779.997A	-22.554000000000002	2.348355850768811e-08
2525	8.674380000000001e-12	Al	1	2290.01A	-22.555	2.3429547821901218e-08
2526	2.8997e-13	He	1	6.85052m	-22.555	2.3429547821901218e-08
2527	3.36993e-13	He	1	5.89462m	-22.555	2.3429547821901218e-08
2528	5.73034e-12	N	1	3466.54A	-22.557	2.3321898828017202e-08
2529	7.1594e-13	He	1	2.77460m	-22.558000000000003	2.3268259949175635e-08
2530	2.29418e-13	He	1	8.65862m	-22.561	2.3108082374356568e-08
2531	2.3554099999999998e-14	He	2	84.3354m	-22.561	2.3108082374356568e-08
2532	1.86238e-11	Si	4	1066.61A	-22.561	2.3108082374356568e-08
2533	6.99923e-14	H	1	28.3809m	-22.563000000000002	2.3001910380039736e-08
2534	3.27362e-11	F	2	606.804A	-22.564	2.294900745420642e-08
2535	4.51453e-12	Co	3	4400.11A	-22.565	2.2896226201725934e-08
2536	6.40025e-11	Ca	4	310.370A	-22.566999999999997	2.2791027598104215e-08
2537	1.21143e-12	He	1	1.63975m	-22.566999999999997	2.2791027598104215e-08
2538	6.327219999999999e-12	He	1	3139.52A	-22.566999999999997	2.2791027598104215e-08
2539	4.38242e-14	He	2	45.3276m	-22.568	2.2738609689209898e-08
2540	1.14704e-12	He	1	1.73180m	-22.569000000000003	2.268631233816078e-08
2541	4.75021e-11	Fe	3	418.181A	-22.569000000000003	2.268631233816078e-08
2542	7.60965e-13	He	1	2.61043m	-22.57	2.263413526768151e-08
2543	9.017339999999999e-14	He	2	22.0292m	-22.572	2.2530140862517486e-08
2544	2.42857e-11	C	3	817.950A	-22.572	2.2530140862517486e-08
2545	3.12003e-13	Ar	3	6.36676m	-22.573	2.2478322976464748e-08
2546	2.4760499999999998e-14	H	1	80.2263m	-22.573	2.2478322976464748e-08
2547	1.17454e-12	He	1	1.69125m	-22.574	2.2426624268242787e-08
2548	1.30391e-12	He	1	1.52345m	-22.575	2.237504446375037e-08
2549	4.2544399999999994e-13	He	1	4.66912m	-22.576999999999998	2.2272240472698462e-08
2550	1.33405e-12	He	1	1.48904m	-22.576999999999998	2.2272240472698462e-08
2551	7.577030000000001e-12	Fe	2	2621.67A	-22.578000000000003	2.2221015741082267e-08
2552	2.10687e-12	Fe	4	9428.44A	-22.578000000000003	2.2221015741082267e-08
2553	2.9237400000000002e-12	Ni	2	6794.20A	-22.581999999999997	2.201729224422964e-08
2554	6.02942e-13	He	1	3.29459m	-22.583000000000002	2.196665387726748e-08
2555	4.53243e-12	Fe	2	4382.74A	-22.584	2.1916131975317822e-08
2556	4.193869999999999e-12	P	2	4736.55A	-22.584	2.1916131975317822e-08
2557	3.5783400000000003e-12	Fe	2	5551.31A	-22.585	2.1865726270518028e-08
2558	3.4508e-12	Fe	4	5756.48A	-22.585	2.1865726270518028e-08
2559	4.7440600000000003e-14	H	1	41.8723m	-22.587	2.17652623839993e-08
2560	2.61567e-11	O	5	759.442A	-22.587	2.17652623839993e-08
2561	3.54103e-11	Si	4	560.980A	-22.587	2.17652623839993e-08
2562	6.55508e-14	Fe	5	30.3039m	-22.587	2.17652623839993e-08
2563	6.13934e-14	He	2	32.3560m	-22.59	2.161543137164217e-08
2564	5.66905e-12	Fe	2	3504.02A	-22.590999999999998	2.1565717259039532e-08
2565	1.0147700000000001e-12	Co	3	1.95752m	-22.590999999999998	2.1565717259039532e-08
2566	2.14344e-12	Fe	2	9267.56A	-22.592	2.151611748572282e-08
2567	1.28928e-11	S	2	1540.74A	-22.592	2.151611748572282e-08
2568	1.23491e-12	He	1	1.60858m	-22.593000000000004	2.1466631788718978e-08
2569	4.81691e-11	C	2	412.390A	-22.594	2.141725990566029e-08
2570	1.6623299999999998e-12	Ca	2	1.19497m	-22.595	2.13680015747816e-08
2571	8.49632e-12	Fe	2	2338.01A	-22.596999999999998	2.1269824525513615e-08
2572	2.96627e-15	H	1	669.677m	-22.599	2.1172098558812508e-08
2573	2.36487e-12	He	1	8399.81A	-22.599	2.1172098558812508e-08
2574	4.2550299999999997e-13	He	1	4.66847m	-22.6	2.1123404083384567e-08
2575	2.3372299999999997e-12	He	1	8499.15A	-22.601	2.107482160214248e-08
2576	8.385780000000001e-13	Ni	2	2.36883m	-22.601999999999997	2.102635085750659e-08
2577	5.17534e-12	Mg	1	3838.29A	-22.601999999999997	2.102635085750659e-08
2578	1.94417e-12	Fe	5	1.02174m	-22.601999999999997	2.102635085750659e-08
2579	7.67213e-14	He	2	25.8917m	-22.603	2.0977991592489493e-08
2580	3.80484e-12	Fe	4	5220.83A	-22.603	2.0977991592489493e-08
2581	3.925e-11	Ar	2	506.101A	-22.603	2.0977991592489493e-08
2582	3.26685e-11	F	2	608.062A	-22.604	2.0929743550695867e-08
2583	1.04057e-11	C	3H	1909.00A	-22.605	2.088160647631888e-08
2584	7.1301899999999995e-12	Ar	5	2785.96A	-22.605999999999998	2.08335801141409e-08
2585	3.95688e-12	Fe	2	5020.23A	-22.605999999999998	2.08335801141409e-08
2586	6.03604e-13	He	1	3.29098m	-22.607	2.0785664209530597e-08
2587	1.52703e-11	O	3	1300.86A	-22.607	2.0785664209530597e-08
2588	5.60595e-12	Fe	6	3543.46A	-22.607	2.0785664209530597e-08
2589	5.1606599999999995e-12	Fe	5	3849.21A	-22.608	2.073785850844278e-08
2590	7.49546e-11	O	3	265.020A	-22.609	2.0690162757416386e-08
2591	3.66104e-11	S	2	542.591A	-22.61	2.0642576703573454e-08
2592	5.866779999999999e-13	Fe	4	3.38592m	-22.611	2.059510009461713e-08
2593	2.44477e-12	Cr	2	8125.30A	-22.611	2.059510009461713e-08
2594	3.5260699999999997e-12	Fe	4	5633.60A	-22.612	2.0547732678831494e-08
2595	2.42035e-13	Fe	3	8.20727m	-22.613000000000003	2.050047420507872e-08
2596	2.30855e-11	S	5	860.473A	-22.613000000000003	2.050047420507872e-08
2597	3.53014e-12	Co	3	5627.10A	-22.614	2.0453324422799757e-08
2598	2.61221e-11	O	5	760.446A	-22.614	2.0453324422799757e-08
2599	3.7837599999999996e-14	He	1	52.4992m	-22.616	2.0359349933303222e-08
2600	6.54179e-13	He	1	3.03655m	-22.616	2.0359349933303222e-08
2601	4.21085e-12	Co	3	4717.44A	-22.616	2.0359349933303222e-08
2602	3.87592e-13	He	1	5.12509m	-22.619	2.0219197154181093e-08
2603	4.0124199999999996e-12	Fe	2	4950.74A	-22.619	2.0219197154181093e-08
2604	5.05071e-12	Ca	2R	3933.00A	-22.619	2.0219197154181093e-08
2605	4.12662e-11	Ne	5	481.374A	-22.621	2.0126298381770488e-08
2606	4.42652e-11	N	2	448.761A	-22.621	2.0126298381770488e-08
2607	1.88132e-11	S	2	1055.88A	-22.621	2.0126298381770488e-08
2608	2.8715599999999997e-13	Ni	2	6.91766m	-22.622	2.008000918000411e-08
2609	4.63548e-12	Ni	2	4285.31A	-22.623	2.0033826440447504e-08
2610	1.29554e-12	He	1	1.53329m	-22.624000000000002	1.9987749918244373e-08
2611	8.638690000000001e-13	He	1	2.29948m	-22.625	1.9941779369101753e-08
2612	7.61753e-13	He	1	2.60773m	-22.625	1.9941779369101753e-08
2613	3.06465e-14	H	1	64.8181m	-22.625	1.9941779369101753e-08
2614	1.13985e-11	N	1	1742.73A	-22.625999999999998	1.98959145492882e-08
2615	1.40153e-13	He	1	14.1735m	-22.627	1.985015521563285e-08
2616	2.4915e-12	He	1	7972.90A	-22.627	1.985015521563285e-08
2617	3.69494e-13	He	1	5.37613m	-22.627	1.985015521563285e-08
2618	3.9386099999999995e-12	Fe	2	5043.52A	-22.628	1.980450112552443e-08
2619	5.1830999999999995e-14	H	1	38.3254m	-22.629	1.9758952036909497e-08
2620	1.33058e-12	He	1	1.49292m	-22.631	1.9668167898728753e-08
2621	1.69994e-11	N	1	1168.54A	-22.634	1.9532773183264952e-08
2622	3.78833e-11	Fe	3	524.359A	-22.634	1.9532773183264952e-08
2623	4.23025e-13	He	1	4.69581m	-22.635	1.9487849051574844e-08
2624	2.89827e-12	He	1	6853.89A	-22.635	1.9487849051574844e-08
2625	1.3098e-12	He	1	1.51660m	-22.635	1.9487849051574844e-08
2626	1.74867e-12	Ni	2	1.13597m	-22.635	1.9487849051574844e-08
2627	3.24252e-11	K	2	612.624A	-22.636	1.9443028242520614e-08
2628	5.902280000000001e-14	H	1	33.6556m	-22.638	1.9353695642323647e-08
2629	1.28865e-11	S	2	1541.49A	-22.639	1.9309183377548677e-08
2630	2.64971e-13	He	1	7.49684m	-22.639	1.9309183377548677e-08
2631	4.63895e-11	Fe	3	428.211A	-22.642	1.9176259894146318e-08
2632	3.88133e-13	He	1	5.11796m	-22.643	1.9132155720267596e-08
2633	8.14597e-15	H	1	243.856m	-22.643	1.9132155720267596e-08
2634	2.64957e-13	He	1	7.49723m	-22.644000000000002	1.9088152983173956e-08
2635	6.66192e-14	He	2	29.8179m	-22.645	1.904425144956742e-08
2636	1.3422e-12	He	1	1.47999m	-22.645	1.904425144956742e-08
2637	2.43755e-13	He	1	8.14936m	-22.646	1.9000450886686116e-08
2638	9.47138e-13	Co	3	2.09731m	-22.646	1.9000450886686116e-08
2639	6.10109e-12	Fe	2	3255.89A	-22.647	1.895675106230413e-08
2640	3.69471e-12	Fe	2	5376.45A	-22.649	1.8869652702801737e-08
2641	1.08905e-11	S	2	1824.02A	-22.65	1.8826253705894812e-08
2642	1.9623700000000003e-12	Al	2	1.01227m	-22.65	1.8826253705894812e-08
2643	6.22574e-11	Ca	4	319.070A	-22.65	1.8826253705894812e-08
2644	8.39848e-13	He	1	2.36524m	-22.653000000000002	1.8696654686968057e-08
2645	7.44719e-13	He	1	2.66738m	-22.654	1.865365357445637e-08
2646	5.5661300000000005e-14	H	1	35.6881m	-22.655	1.861075136175887e-08
2647	8.71057e-12	Ca	5	2280.50A	-22.656	1.8567947821412594e-08
2648	7.17762e-12	Fe	5	2767.56A	-22.656999999999996	1.8525242726477282e-08
2649	3.30685e-12	Ni	2	6007.06A	-22.656999999999996	1.8525242726477282e-08
2650	7.75301e-13	He	1	2.56216m	-22.658	1.8482635850534476e-08
2651	1.24757e-11	Ne	5	1592.26A	-22.658	1.8482635850534476e-08
2652	6.8936100000000006e-12	Si	1	2881.58A	-22.659000000000002	1.8440126967687204e-08
2653	2.37076e-12	He	1	8378.95A	-22.66	1.839771585255761e-08
2654	3.4766e-11	F	4	571.377A	-22.66	1.839771585255761e-08
2655	2.9353700000000002e-12	Fe	4	6767.28A	-22.660999999999998	1.8355402280286025e-08
2656	6.45265e-11	Ca	4	307.850A	-22.660999999999998	1.8355402280286025e-08
2657	3.4870699999999996e-12	Al	3	5696.60A	-22.662	1.8313186026529958e-08
2658	4.55778e-12	Fe	2	4358.36A	-22.665	1.818711894066489e-08
2659	2.34413e-12	He	1	8474.14A	-22.666	1.814528972784968e-08
2660	7.43095e-13	He	1	2.67321m	-22.666	1.814528972784968e-08
2661	6.8088e-12	Fe	2	2917.47A	-22.666999999999998	1.810355671955444e-08
2662	1.50399e-14	H	1	132.078m	-22.668000000000003	1.806191969451448e-08
2663	8.47358e-12	Fe	2	2344.28A	-22.669	1.8020378431975027e-08
2664	2.2560100000000001e-13	He	1	8.80514m	-22.673000000000002	1.785516660945744e-08
2665	1.2513299999999999e-12	He	1	1.58747m	-22.673000000000002	1.785516660945744e-08
2666	3.57117e-14	H	1	55.6245m	-22.674	1.781410086581811e-08
2667	3.7839300000000006e-14	He	2	52.4969m	-22.674	1.781410086581811e-08
2668	4.9452599999999995e-12	Na	5	4016.87A	-22.674	1.781410086581811e-08
2669	1.23383e-12	He	1	1.60999m	-22.676	1.773225250708192e-08
2670	1.8576600000000001e-13	He	1	10.6933m	-22.676	1.773225250708192e-08
2671	2.027e-14	He	2	97.9991m	-22.677	1.7691469458033212e-08
2672	2.76629e-11	Ar	2	718.090A	-22.677	1.7691469458033212e-08
2673	5.31672e-14	He	2	37.3623m	-22.678	1.765078020739444e-08
2674	1.2033200000000002e-12	He	1	1.65080m	-22.678	1.765078020739444e-08
2675	4.73499e-11	C	4	419.525A	-22.679000000000002	1.761018453943524e-08
2676	8.25395e-12	Fe	2	2406.66A	-22.68	1.7569682238921577e-08
2677	1.3224700000000001e-12	He	1	1.50207m	-22.682	1.7488956881767487e-08
2678	5.69616e-12	Mg	6	3487.34A	-22.683000000000003	1.7448733397129115e-08
2679	1.5573e-12	He	1	1.27557m	-22.684	1.7408602423938527e-08
2680	1.23926e-11	Al	7	1602.93A	-22.684	1.7408602423938527e-08
2681	1.8095e-11	C	1	1097.79A	-22.685	1.7368563749425017e-08
2682	6.661619999999999e-14	He	1	29.8192m	-22.686	1.7328617161307376e-08
2683	1.2526799999999999e-12	He	1	1.58576m	-22.686	1.7328617161307376e-08
2684	2.55592e-12	O	1	7771.94A	-22.688000000000002	1.7248999397575905e-08
2685	1.1609e-12	Fe	2	1.71113m	-22.688000000000002	1.7248999397575905e-08
2686	2.43704e-13	Fe	4	8.15106m	-22.688000000000002	1.7248999397575905e-08
2687	6.36199e-11	Al	6	312.237A	-22.689	1.7209327799836758e-08
2688	1.31487e-12	He	1	1.51076m	-22.69	1.7169747444240325e-08
2689	3.29712e-11	F	2	602.479A	-22.69	1.7169747444240325e-08
2690	1.30244e-12	He	1	1.52517m	-22.691	1.7130258120935786e-08
2691	3.15352e-11	P	4	629.915A	-22.693	1.7051551734209375e-08
2692	2.47269e-12	Ni	2	8033.54A	-22.694000000000003	1.7012334253494215e-08
2693	6.01759e-11	He	1	330.106A	-22.694000000000003	1.7012334253494215e-08
2694	4.54222e-13	He	1	4.37329m	-22.695999999999998	1.693416967772327e-08
2695	3.7764299999999996e-13	He	1	5.26011m	-22.697	1.6895222168246404e-08
2696	2.19898e-12	Fe	2	9033.50A	-22.697	1.6895222168246404e-08
2697	3.75929e-11	C	2	528.410A	-22.699	1.681759567362999e-08
2698	1.09623e-11	S	2	1812.08A	-22.7	1.6778916276922626e-08
2699	1.8867e-11	S	2	1052.87A	-22.7	1.6778916276922626e-08
2700	6.07457e-11	He	1	327.010A	-22.701	1.6740325840358937e-08
2701	4.5428100000000003e-13	He	1	4.37272m	-22.701	1.6740325840358937e-08
2702	2.52271e-12	Fe	2	7874.25A	-22.701999999999998	1.670182415933654e-08
2703	1.81011e-11	C	1	1097.42A	-22.703000000000003	1.6663411029722946e-08
2704	8.39041e-12	K	6	2367.52A	-22.703000000000003	1.6663411029722946e-08
2705	5.734310000000001e-13	He	1	3.46414m	-22.703000000000003	1.6663411029722946e-08
2706	6.09116e-11	Fe	4	326.120A	-22.706999999999997	1.6510639959128198e-08
2707	5.91604e-11	He	1	335.773A	-22.706999999999997	1.6510639959128198e-08
2708	7.71317e-12	Al	1	2575.40A	-22.706999999999997	1.6510639959128198e-08
2709	7.7609e-13	He	1	2.55956m	-22.708000000000002	1.647266654097322e-08
2710	1.34909e-12	He	1	1.47243m	-22.709	1.643478045925671e-08
2711	6.02833e-11	He	1	329.519A	-22.71	1.6396981513110025e-08
2712	9.115460000000001e-12	Fe	5	2179.21A	-22.712	1.6321644226362598e-08
2713	5.2796900000000005e-12	Si	4	3762.43A	-22.713	1.6284105486330927e-08
2714	2.0925799999999998e-14	H	1	94.9279m	-22.713	1.6284105486330927e-08
2715	2.91001e-12	He	1	6826.26A	-22.713	1.6284105486330927e-08
2716	4.87702e-10	C	5	40.7307A	-22.714000000000002	1.624665308300551e-08
2717	4.0102099999999995e-14	H	1	49.5347m	-22.715	1.6209286817817568e-08
2718	1.86232e-11	Si	4	1066.65A	-22.715999999999998	1.6172006492654747e-08
2719	2.3243e-12	Fe	5	8546.41A	-22.715999999999998	1.6172006492654747e-08
2720	8.6122e-13	He	1	2.30655m	-22.715999999999998	1.6172006492654747e-08
2721	2.37583e-12	He	1	8361.07A	-22.715999999999998	1.6172006492654747e-08
2722	4.63492e-14	He	2	42.8583m	-22.717	1.613481190986034e-08
2723	1.5792300000000001e-13	He	1	12.5785m	-22.717	1.613481190986034e-08
2724	9.03839e-12	Ca	2	2197.79A	-22.721	1.5986887065125862e-08
2725	4.40205e-12	Fe	4	4512.55A	-22.721	1.5986887065125862e-08
2726	2.31628e-12	Fe	5	8576.03A	-22.721	1.5986887065125862e-08
2727	2.41376e-12	Cr	2	8229.67A	-22.721999999999998	1.5950118245200112e-08
2728	6.54743e-13	He	1	3.03393m	-22.721999999999998	1.5950118245200112e-08
2729	4.22567e-11	K	3	470.090A	-22.723000000000003	1.591343399121325e-08
2730	4.7293900000000004e-14	H	1	42.0022m	-22.723000000000003	1.591343399121325e-08
2731	2.66913e-12	N	1	7442.30A	-22.723000000000003	1.591343399121325e-08
2732	5.61351e-12	Fe	2	3538.69A	-22.723000000000003	1.591343399121325e-08
2733	2.68671e-11	Al	2	739.361A	-22.723000000000003	1.591343399121325e-08
2734	4.1866e-12	C	2	4744.77A	-22.724	1.5876834108669533e-08
2735	1.24864e-11	Si	1	1590.89A	-22.724	1.5876834108669533e-08
2736	4.69353e-11	S	3	423.230A	-22.724	1.5876834108669533e-08
2737	2.55488e-13	He	1	7.77509m	-22.725	1.584031840351964e-08
2738	1.16108e-12	Mg	1	1.71087m	-22.725	1.584031840351964e-08
2739	2.68341e-11	Ar	2	740.269A	-22.725	1.584031840351964e-08
2740	7.32753e-12	V	2	2710.94A	-22.726	1.5803886682161194e-08
2741	2.35001e-12	He	1	8452.91A	-22.726999999999997	1.5767538751436707e-08
2742	2.99557e-11	S	5	663.128A	-22.728	1.5731274418632814e-08
2743	5.27306e-13	He	1	3.76716m	-22.728	1.5731274418632814e-08
2744	1.13614e-12	Fe	2	1.74842m	-22.729	1.5695093491480143e-08
2745	5.66825e-12	Fe	2	3504.51A	-22.73	1.5658995778150636e-08
2746	3.07153e-12	Ni	2	6467.29A	-22.732	1.558704922785587e-08
2747	2.52028e-12	He	1	7881.85A	-22.732	1.558704922785587e-08
2748	1.08303e-11	Si	1	1834.15A	-22.733	1.555120000943704e-08
2749	1.12624e-12	Co	3	1.76378m	-22.734	1.5515433241932584e-08
2750	2.6394299999999998e-12	He	1	7526.05A	-22.736	1.5444146301575698e-08
2751	1.41427e-11	Fe	6	1404.57A	-22.736	1.5444146301575698e-08
2752	4.63634e-11	N	2	428.451A	-22.736	1.5444146301575698e-08
2753	2.16105e-11	Mg	2	919.202A	-22.737	1.5408625750767006e-08
2754	1.31926e-12	He	1	1.50573m	-22.738000000000003	1.537318689495791e-08
2755	6.92017e-13	He	1	2.87052m	-22.738000000000003	1.537318689495791e-08
2756	7.87035e-13	He	1	2.52396m	-22.739	1.533782954625563e-08
2757	1.23193e-12	Fe	5	1.61246m	-22.739	1.533782954625563e-08
2758	5.964649999999999e-13	He	1	3.33037m	-22.74	1.530255351719877e-08
2759	1.70024e-11	N	1	1168.33A	-22.741	1.526735862075721e-08
2760	4.39324e-14	H	1	45.2160m	-22.741	1.526735862075721e-08
2761	3.35882e-11	He	1	591.412A	-22.741999999999997	1.5232244670331355e-08
2762	7.99615e-12	Fe	1	2484.25A	-22.744	1.516225886327167e-08
2763	9.28537e-12	V	2	2139.33A	-22.744	1.516225886327167e-08
2764	7.67115e-13	He	1	2.58950m	-22.744	1.516225886327167e-08
2765	2.21643e-12	Fe	4	8962.37A	-22.745	1.512738663558018e-08
2766	6.17931e-12	Fe	2	3214.67A	-22.746	1.5092594611786865e-08
2767	2.2884599999999997e-12	N	1	8680.28A	-22.747	1.505788260742764e-08
2768	4.61759e-11	N	2	430.191A	-22.748	1.5023250438463027e-08
2769	3.495e-12	Fe	6	5683.68A	-22.749000000000002	1.4988697921276724e-08
2770	4.2597e-13	He	1	4.66334m	-22.752	1.488551645055352e-08
2771	6.54081e-13	He	1	3.03700m	-22.752	1.488551645055352e-08
2772	1.30833e-12	He	1	1.51831m	-22.753	1.4851280712748873e-08
2773	6.1041699999999994e-12	Fe	2	3254.24A	-22.754	1.4817123714956164e-08
2774	1.09307e-11	Mg	1	1817.31A	-22.758000000000003	1.4681279508206721e-08
2775	2.78874e-13	He	1	7.12309m	-22.758000000000003	1.4681279508206721e-08
2776	2.09898e-11	O	1	946.387A	-22.758000000000003	1.4681279508206721e-08
2777	4.64948e-11	C	2	427.241A	-22.758000000000003	1.4681279508206721e-08
2778	3.28971e-14	He	2	60.3836m	-22.758000000000003	1.4681279508206721e-08
2779	2.59911e-14	H	1	76.4279m	-22.759	1.4647513502334668e-08
2780	5.00553e-11	Si	3	396.851A	-22.761	1.4580214290953605e-08
2781	3.8454e-13	He	1	5.16577m	-22.761999999999997	1.4546680728630993e-08
2782	5.733720000000001e-13	He	1	3.46450m	-22.763	1.4513224291361289e-08
2783	1.60749e-13	He	1	12.3575m	-22.765	1.4446542082858837e-08
2784	2.38022e-12	He	1	8345.65A	-22.765	1.4446542082858837e-08
2785	4.84051e-11	C	2	410.379A	-22.768	1.4347092786675491e-08
2786	1.35498e-12	He	1	1.46603m	-22.768	1.4347092786675491e-08
2787	2.2659e-11	N	1	876.670A	-22.768	1.4347092786675491e-08
2788	5.20133e-11	Fe	6	381.911A	-22.769000000000002	1.4314095388934192e-08
2789	4.19231e-11	Ar	2	473.830A	-22.77	1.4281173883101838e-08
2790	2.266e-12	Fe	5	8766.29A	-22.77	1.4281173883101838e-08
2791	1.68596e-13	Fe	7	11.7823m	-22.771	1.4248328094631644e-08
2792	7.60866e-13	He	1	2.61077m	-22.771	1.4248328094631644e-08
2793	1.08772e-11	S	1	1826.24A	-22.772	1.4215557849378746e-08
2794	1.26701e-12	He	1	1.56782m	-22.772	1.4215557849378746e-08
2795	8.90128e-14	He	1	22.3164m	-22.773000000000003	1.418286297359822e-08
2796	2.6503000000000003e-13	He	1	7.49518m	-22.774	1.4150243293945547e-08
2797	5.12822e-11	N	4	387.356A	-22.774	1.4150243293945547e-08
2798	1.2516e-12	He	1	1.58713m	-22.775	1.4117698637474206e-08
2799	1.2257200000000002e-12	He	1	1.62064m	-22.775	1.4117698637474206e-08
2800	1.02202e-11	Fe	5	1943.64A	-22.775	1.4117698637474206e-08
2801	8.9084e-12	Al	1	2229.86A	-22.776	1.408522883163555e-08
2802	1.32309e-12	He	1	1.50137m	-22.776999999999997	1.4052833704278132e-08
2803	1.32942e-12	He	1	1.49422m	-22.778000000000002	1.4020513083645866e-08
2804	6.7679e-11	N	3	293.510A	-22.778000000000002	1.4020513083645866e-08
2805	1.7569299999999998e-14	He	2	113.064m	-22.78	1.3956094677509093e-08
2806	4.72144e-11	F	4	420.729A	-22.78	1.3956094677509093e-08
2807	1.9498099999999997e-12	Co	2	1.01879m	-22.781	1.3923996550464493e-08
2808	2.35508e-12	He	1	8434.72A	-22.781	1.3923996550464493e-08
2809	5.06746e-11	Ar	4	392.000A	-22.783	1.3860021597516251e-08
2810	1.32282e-12	He	1	1.50168m	-22.783	1.3860021597516251e-08
2811	6.89393e-15	H	1	288.144m	-22.785	1.3796340582776878e-08
2812	6.3070599999999996e-12	Si	4	3149.56A	-22.785	1.3796340582776878e-08
2813	1.45645e-11	S	2	1363.90A	-22.785	1.3796340582776878e-08
2814	3.36466e-13	He	1	5.90386m	-22.785	1.3796340582776878e-08
2815	7.87823e-13	He	1	2.52144m	-22.785999999999998	1.3764609879954247e-08
2816	2.91973e-12	He	1	6803.52A	-22.785999999999998	1.3764609879954247e-08
2817	6.01886e-12	Ne	5	3300.37A	-22.785999999999998	1.3764609879954247e-08
2818	4.2543000000000004e-13	He	1	4.66927m	-22.787	1.373295215572286e-08
2819	3.81561e-11	K	3	520.611A	-22.788	1.3701367242236731e-08
2820	1.3653e-14	O	1	145.495m	-22.788	1.3701367242236731e-08
2821	5.19118e-11	Fe	6	382.658A	-22.789	1.366985497203579e-08
2822	1.74593e-13	He	1	11.3776m	-22.791999999999998	1.3575752352315546e-08
2823	3.68563e-11	S	2	538.970A	-22.793000000000003	1.354452898834425e-08
2824	1.23367e-11	Sc	3	1610.19A	-22.794	1.3513377436117552e-08
2825	2.8779900000000004e-14	He	2	69.0220m	-22.794	1.3513377436117552e-08
2826	4.76678e-13	He	1	4.16727m	-22.796	1.3451289106627335e-08
2827	3.03815e-14	H	1	65.3834m	-22.798000000000002	1.3389486047098357e-08
2828	1.47928e-13	He	1	13.4284m	-22.799	1.3358691083741288e-08
2829	1.32645e-12	He	1	1.49756m	-22.8	1.332796694683442e-08
2830	2.65213e-13	He	1	7.49001m	-22.8	1.332796694683442e-08
2831	1.7226e-13	He	1	11.5317m	-22.801	1.3297313473481654e-08
2832	3.54448e-11	Al	3	560.433A	-22.802	1.3266730501161104e-08
2833	3.7573300000000003e-14	H	1	52.8686m	-22.804000000000002	1.3205775411398429e-08
2834	1.27799e-14	H	1	155.436m	-22.804000000000002	1.3205775411398429e-08
2835	2.10993e-11	Si	3	941.475A	-22.804000000000002	1.3205775411398429e-08
2836	1.8933e-11	Si	7	1049.20A	-22.804000000000002	1.3205775411398429e-08
2837	4.76619e-13	He	1	4.16779m	-22.804000000000002	1.3205775411398429e-08
2838	2.38405e-12	He	1	8332.23A	-22.805	1.3175402970778587e-08
2839	6.35823e-11	C	4	312.421A	-22.805999999999997	1.3145100384833725e-08
2840	2.3903799999999998e-12	He	1	8310.17A	-22.805999999999997	1.3145100384833725e-08
2841	5.86472e-11	He	1	338.711A	-22.809	1.3054610150282456e-08
2842	1.19104e-11	Si	1	1667.83A	-22.809	1.3054610150282456e-08
2843	1.3134e-12	He	1	1.51245m	-22.81	1.3024585380115428e-08
2844	6.22688e-10	C	5	31.9011A	-22.811	1.299462966500342e-08
2845	5.83202e-11	Ne	3	340.610A	-22.811999999999998	1.2964742846124428e-08
2846	4.4816e-12	Fe	2	4432.45A	-22.811999999999998	1.2964742846124428e-08
2847	5.738989999999999e-13	He	1	3.46132m	-22.813000000000002	1.2934924765021191e-08
2848	3.5036900000000003e-13	He	1	5.66958m	-22.813000000000002	1.2934924765021191e-08
2849	1.13841e-12	Fe	2	1.74494m	-22.815	1.2875494184136553e-08
2850	4.65679e-11	N	2	426.570A	-22.815	1.2875494184136553e-08
2851	5.00288e-11	S	3	397.060A	-22.816	1.2845881369260021e-08
2852	7.967590000000001e-13	He	1	2.49316m	-22.816	1.2845881369260021e-08
2853	8.40994e-12	Fe	2	2362.02A	-22.818	1.2786859905616405e-08
2854	3.8563e-11	Si	4	515.118A	-22.818	1.2786859905616405e-08
2855	2.78581e-11	Al	2	713.058A	-22.82	1.2728109620965636e-08
2856	5.2867300000000004e-12	Fe	6	3757.42A	-22.820999999999998	1.269883578117794e-08
2857	2.90184e-14	Si	1	68.4548m	-22.820999999999998	1.269883578117794e-08
2858	2.50705e-11	Al	2	792.343A	-22.822	1.2669629269353317e-08
2859	8.8629e-12	Fe	6	2241.31A	-22.822	1.2669629269353317e-08
2860	1.36005e-12	He	1	1.46057m	-22.822	1.2669629269353317e-08
2861	3.4211800000000004e-14	H	1	58.0633m	-22.822	1.2669629269353317e-08
2862	3.9042800000000004e-13	He	1	5.08787m	-22.823	1.2640489930641859e-08
2863	2.32368e-11	S	5	854.870A	-22.825	1.2582412154938365e-08
2864	1.04958e-11	Fe	4	1892.61A	-22.826	1.2553473410023644e-08
2865	5.91149e-11	He	1	336.031A	-22.826	1.2553473410023644e-08
2866	2.00933e-11	Na	6	988.613A	-22.826	1.2553473410023644e-08
2867	2.20746e-11	N	1	899.879A	-22.826999999999998	1.2524601222375381e-08
2868	7.99351e-12	Fe	2	2485.07A	-22.828000000000003	1.249579543891581e-08
2869	2.38741e-12	He	1	8320.50A	-22.828000000000003	1.249579543891581e-08
2870	2.89775e-11	C	3	685.513A	-22.829	1.246705590691994e-08
2871	7.84886e-13	He	1	2.53087m	-22.829	1.246705590691994e-08
2872	2.54267e-12	He	1	7812.43A	-22.829	1.246705590691994e-08
2873	6.92581e-13	He	1	2.86818m	-22.83	1.2438382474013433e-08
2874	2.3594700000000002e-12	He	1	8419.02A	-22.83	1.2438382474013433e-08
2875	2.85153e-11	S	5	696.624A	-22.831	1.2409774988172496e-08
2876	5.50353e-11	Ar	3	360.940A	-22.831	1.2409774988172496e-08
2877	1.12946e-11	S	3	1758.76A	-22.831	1.2409774988172496e-08
2878	7.250289999999999e-12	Fe	5	2739.82A	-22.831999999999997	1.2381233297723291e-08
2879	8.53505e-12	Fe	2	2327.40A	-22.833000000000002	1.2352757251340313e-08
2880	7.35975e-12	Sc	3	2699.07A	-22.834	1.2324346698046806e-08
2881	3.5984300000000004e-14	Fe	3	55.2031m	-22.835	1.2296001487212539e-08
2882	2.55519e-12	O	1	7774.17A	-22.835	1.2296001487212539e-08
2883	5.98801e-13	He	1	3.31737m	-22.835	1.2296001487212539e-08
2884	7.05464e-11	Ne	3	281.580A	-22.836	1.2267721468554224e-08
2885	8.2679e-12	Fe	2	2402.60A	-22.836	1.2267721468554224e-08
2886	1.23783e-11	Al	7	1604.78A	-22.838	1.2211356408358437e-08
2887	8.95233e-12	Si	1	2218.92A	-22.839000000000002	1.2183271067979123e-08
2888	1.27948e-12	Fe	5	1.55254m	-22.840999999999998	1.2127294022128672e-08
2889	3.5751300000000003e-12	Fe	2	5556.29A	-22.842	1.2099402019872613e-08
2890	1.78451e-14	H	1	111.316m	-22.842	1.2099402019872613e-08
2891	2.47608e-11	O	4	802.253A	-22.842	1.2099402019872613e-08
2892	4.54749e-13	He	1	4.36823m	-22.843000000000004	1.2071574167441503e-08
2893	3.96764e-12	Fe	2	5006.62A	-22.844	1.2043810317295138e-08
2894	1.81684e-11	C	1	1093.35A	-22.845	1.201611032223215e-08
2895	9.31945e-12	Ca	2	2131.51A	-22.846	1.1988474035389824e-08
2896	1.3220899999999999e-12	Mg	1	1.50250m	-22.849	1.1905945960623305e-08
2897	1.01949e-12	He	1	1.94847m	-22.85	1.1878563044781708e-08
2898	7.20795e-13	He	1	2.75591m	-22.85	1.1878563044781708e-08
2899	3.5594099999999997e-12	Fe	2	5580.82A	-22.851999999999997	1.1823986005127489e-08
2900	7.1102300000000005e-12	Fe	5	2793.78A	-22.851999999999997	1.1823986005127489e-08
2901	2.15115e-11	O	4	923.436A	-22.853	1.1796791591952543e-08
2902	1.27875e-12	He	1	1.55343m	-22.853	1.1796791591952543e-08
2903	2.87786e-14	He	1	69.0251m	-22.853	1.1796791591952543e-08
2904	6.36457e-11	N	3	312.110A	-22.854	1.1769659724192476e-08
2905	5.17068e-11	C	4	384.175A	-22.854	1.1769659724192476e-08
2906	3.5388400000000003e-12	Fe	2	5613.27A	-22.855	1.1742590257996536e-08
2907	2.92788e-12	He	1	6784.58A	-22.855	1.1742590257996536e-08
2908	7.9173e-12	Mg	7	2508.99A	-22.858	1.1661754835247668e-08
2909	2.58746e-11	O	1	767.719A	-22.858	1.1661754835247668e-08
2910	7.975479999999999e-13	He	1	2.49069m	-22.859	1.1634933543409537e-08
2911	1.0678399999999999e-13	He	1	18.6025m	-22.859	1.1634933543409537e-08
2912	1.31779e-12	He	1	1.50741m	-22.86	1.1608173938830923e-08
2913	4.80255e-12	Fe	5	4136.23A	-22.861	1.158147587963488e-08
2914	6.84735e-13	Fe	4	2.90104m	-22.861	1.158147587963488e-08
2915	5.44084e-11	Ar	3	365.099A	-22.862	1.1554839224271143e-08
2916	2.61946e-13	He	1	7.58341m	-22.862	1.1554839224271143e-08
2917	1.5327799999999998e-14	He	2	129.597m	-22.862	1.1554839224271143e-08
2918	1.9871200000000002e-10	Si	6	99.9661A	-22.862	1.1554839224271143e-08
2919	2.47624e-11	O	4	802.201A	-22.862	1.1554839224271143e-08
2920	1.24349e-12	He	1	1.59748m	-22.865	1.1475296270547363e-08
2921	1.2659299999999998e-12	He	1	1.56915m	-22.866	1.1448903821507779e-08
2922	4.0964699999999994e-12	Fe	6	4849.16A	-22.866	1.1448903821507779e-08
2923	3.36524e-13	He	1	5.90283m	-22.866	1.1448903821507779e-08
2924	9.69632e-13	Ni	2	2.04866m	-22.866	1.1448903821507779e-08
2925	7.75203e-13	He	1	2.56249m	-22.866999999999997	1.1422572073416649e-08
2926	3.4734499999999997e-13	Fe	5	5.71894m	-22.868000000000002	1.1396300886665379e-08
2927	2.36964e-12	He	1	8382.91A	-22.869	1.137009012196713e-08
2928	2.36331e-12	He	1	8405.37A	-22.869	1.137009012196713e-08
2929	1.36444e-12	He	1	1.45587m	-22.869	1.137009012196713e-08
2930	3.55019e-11	Si	4	559.533A	-22.869	1.137009012196713e-08
2931	2.73362e-13	He	1	7.26672m	-22.87	1.1343939640354758e-08
2932	4.73674e-11	Fe	3	419.370A	-22.871	1.1317849303181195e-08
2933	4.87951e-11	Fe	3	407.100A	-22.873	1.1265848509154703e-08
2934	2.7934299999999997e-12	Fe	4	7111.12A	-22.873	1.1265848509154703e-08
2935	8.23886e-12	Fe	2	2411.07A	-22.873	1.1265848509154703e-08
2936	1.81726e-11	C	1	1093.10A	-22.873	1.1265848509154703e-08
2937	7.269839999999999e-12	Fe	2	2732.45A	-22.875	1.1214086637074243e-08
2938	2.12627e-12	Co	2	9342.40A	-22.875999999999998	1.1188294953520674e-08
2939	6.41146e-11	He	1	309.828A	-22.877	1.1162562589193097e-08
2940	4.20616e-11	Fe	3	472.271A	-22.878	1.1136889407661167e-08
2941	3.9549499999999997e-13	He	1	5.02268m	-22.878	1.1136889407661167e-08
2942	2.2235499999999998e-14	H	1	89.3366m	-22.878	1.1136889407661167e-08
2943	1.53227e-14	Si	1	129.641m	-22.879	1.1111275272808233e-08
2944	1.83994e-13	He	1	10.7963m	-22.88	1.1085720048830792e-08
2945	9.5097e-14	Fe	6	20.8886m	-22.88	1.1085720048830792e-08
2946	2.9427299999999994e-14	H	1	67.5035m	-22.881	1.106022360023741e-08
2947	5.93429e-11	He	1	334.740A	-22.881999999999998	1.1034785791848633e-08
2948	1.9944400000000002e-10	Si	6	99.5993A	-22.884	1.0984085556519726e-08
2949	4.94449e-13	He	1	4.01749m	-22.885	1.0958822860772087e-08
2950	8.04909e-13	He	1	2.46791m	-22.886	1.0933618267612426e-08
2951	8.399450000000001e-13	He	1	2.36497m	-22.886	1.0933618267612426e-08
2952	1.3739600000000001e-12	He	1	1.44578m	-22.89	1.0833378252813479e-08
2953	2.36667e-12	He	1	8393.42A	-22.891	1.0808462174245927e-08
2954	5.81859e-11	O	5	341.396A	-22.891	1.0808462174245927e-08
2955	4.01509e-13	He	1	4.94745m	-22.892	1.0783603401068784e-08
2956	1.19817e-11	C	1	1657.91A	-22.892	1.0783603401068784e-08
2957	2.64867e-11	K	4	749.979A	-22.893	1.0758801801483398e-08
2958	3.36452e-13	He	1	5.90410m	-22.894000000000002	1.0734057243994157e-08
2959	1.10124e-11	S	2	1803.82A	-22.894000000000002	1.0734057243994157e-08
2960	1.3452100000000001e-14	He	2	147.668m	-22.895	1.0709369597407969e-08
2961	3.01041e-11	S	5	659.858A	-22.897	1.0660164513679662e-08
2962	5.55385e-14	Fe	2	35.7670m	-22.897	1.0660164513679662e-08
2963	2.00368e-12	S	8	9914.00A	-22.898000000000003	1.0635646815657e-08
2964	2.91729e-12	Fe	2	6809.23A	-22.898000000000003	1.0635646815657e-08
2965	1.68842e-11	N	1	1176.51A	-22.898000000000003	1.0635646815657e-08
2966	6.91919e-13	He	1	2.87092m	-22.898000000000003	1.0635646815657e-08
2967	3.2195e-11	O	4	617.005A	-22.899	1.0611185506775181e-08
2968	6.65632e-11	Ca	3	298.430A	-22.899	1.0611185506775181e-08
2969	1.32162e-12	He	1	1.50304m	-22.9	1.0586780457342607e-08
2970	2.6065800000000002e-14	H	1	76.2089m	-22.901	1.056243153796605e-08
2971	4.1843900000000005e-12	C	2	4747.28A	-22.901999999999997	1.0538138619550135e-08
2972	2.84612e-11	Al	2	697.949A	-22.901999999999997	1.0538138619550135e-08
2973	3.5353800000000002e-12	Ca	7	5618.76A	-22.903000000000002	1.0513901573295969e-08
2974	4.9439e-13	He	1	4.01798m	-22.903000000000002	1.0513901573295969e-08
2975	1.32795e-12	He	1	1.49587m	-22.903000000000002	1.0513901573295969e-08
2976	3.2070900000000002e-12	Fe	4	6193.92A	-22.905	1.0465594583559576e-08
2977	1.4076e-11	Fe	6	1411.22A	-22.906	1.0441524383958414e-08
2978	2.22532e-12	Ca	2	8926.56A	-22.906999999999996	1.0417509544280112e-08
2979	1.3746e-12	He	1	1.44510m	-22.906999999999996	1.0417509544280112e-08
2980	1.36827e-12	He	1	1.45179m	-22.908	1.039354993720021e-08
2981	5.6173800000000004e-12	Fe	2	3536.25A	-22.909000000000002	1.0369645435687517e-08
2982	8.2312e-12	Fe	2	2413.31A	-22.909000000000002	1.0369645435687517e-08
2983	7.992229999999999e-13	He	1	2.48547m	-22.909000000000002	1.0369645435687517e-08
2984	3.44984e-12	Fe	4	5758.08A	-22.91	1.0345795913002738e-08
2985	4.38665e-12	Fe	2	4528.38A	-22.91	1.0345795913002738e-08
2986	1.82206e-12	He	1	1.09022m	-22.91	1.0345795913002738e-08
2987	1.1915e-13	He	1	16.6719m	-22.912	1.029826129861624e-08
2988	5.83707e-11	He	1	340.316A	-22.912	1.029826129861624e-08
2989	7.98843e-11	C	5	248.665A	-22.912	1.029826129861624e-08
2990	8.02183e-11	Fe	7	247.630A	-22.912	1.029826129861624e-08
2991	5.1175099999999995e-14	He	1	38.8166m	-22.913	1.0274575954890724e-08
2992	2.3908599999999998e-12	Cr	2	8308.49A	-22.914	1.025094508594412e-08
2993	5.88593e-15	H	1	337.491m	-22.916999999999998	1.0180378076332893e-08
2994	2.9347799999999997e-12	He	1	6768.64A	-22.918000000000003	1.0156963856494938e-08
2995	2.5604400000000003e-12	He	1	7758.21A	-22.919	1.0133603487868421e-08
2996	1.85704e-11	C	3	1069.69A	-22.921999999999997	1.0063844252136559e-08
2997	2.32956e-13	He	1	8.52714m	-22.921999999999997	1.0063844252136559e-08
2998	1.3249799999999999e-12	He	1	1.49922m	-22.923000000000002	1.004069805265677e-08
2999	3.99887e-13	He	1	4.96751m	-22.926	9.971578373442335e-09
3000	3.8760500000000004e-13	He	1	5.12492m	-22.926	9.971578373442335e-09
3001	5.86239e-11	He	1	338.846A	-22.926	9.971578373442335e-09
3002	8.056970000000001e-13	He	1	2.46550m	-22.927	9.948644379594982e-09
3003	1.28847e-12	He	1	1.54171m	-22.928	9.925763132469773e-09
3004	8.40509e-13	He	1	2.36338m	-22.929000000000002	9.902934510752612e-09
3005	1.37164e-12	He	1	1.44823m	-22.929000000000002	9.902934510752612e-09
3006	1.09512e-14	H	1	181.391m	-22.929000000000002	9.902934510752612e-09
3007	5.69185e-12	Fe	2	3489.98A	-22.93	9.880158393408498e-09
3008	4.77145e-13	He	1	4.16319m	-22.930999999999997	9.857434659680648e-09
3009	7.213600000000001e-13	He	1	2.75375m	-22.932	9.834763189090005e-09
3010	2.17682e-11	S	5	912.545A	-22.933000000000003	9.812143861434688e-09
3011	1.56116e-12	Co	3	1.27242m	-22.933000000000003	9.812143861434688e-09
3012	1.22952e-11	Si	1	1615.62A	-22.933000000000003	9.812143861434688e-09
3013	1.35377e-11	Ti	4	1467.34A	-22.933000000000003	9.812143861434688e-09
3014	2.8025900000000004e-13	He	1	7.08790m	-22.934	9.789576556789515e-09
3015	4.54208e-13	He	1	4.37342m	-22.934	9.789576556789515e-09
3016	5.21876e-12	Fe	5	3806.35A	-22.934	9.789576556789515e-09
3017	4.99333e-11	S	3	397.820A	-22.935	9.767061155504723e-09
3018	2.96474e-12	Ni	2	6700.24A	-22.935	9.767061155504723e-09
3019	6.01552e-11	He	1	330.220A	-22.935	9.767061155504723e-09
3020	5.538e-11	Ne	4	358.694A	-22.936	9.744597538205816e-09
3021	6.06077e-12	Fe	2	3277.55A	-22.938000000000002	9.699825179440368e-09
3022	5.25928e-12	Fe	5	3777.03A	-22.938000000000002	9.699825179440368e-09
3023	6.77563e-14	F	2	29.3175m	-22.939	9.677516200595317e-09
3024	7.96715e-12	Fe	2	2493.29A	-22.94	9.655258530977713e-09
3025	6.15536e-11	N	4	322.718A	-22.941	9.63305205257977e-09
3026	1.2112e-13	He	1	16.4006m	-22.941	9.63305205257977e-09
3027	1.88828e-13	Co	2	10.5199m	-22.941999999999997	9.610896647664864e-09
3028	6.4994e-13	He	1	3.05635m	-22.941999999999997	9.610896647664864e-09
3029	5.91138e-11	He	1	336.038A	-22.945	9.544735700510849e-09
3030	4.22805e-11	Ne	4	469.825A	-22.945999999999998	9.52278341756913e-09
3031	1.26492e-11	Si	1	1570.41A	-22.945999999999998	9.52278341756913e-09
3032	1.4645e-11	Na	6	1356.40A	-22.945999999999998	9.52278341756913e-09
3033	2.06065e-11	N	1	963.990A	-22.947	9.500881623477046e-09
3034	5.12948e-11	Ar	3	387.261A	-22.947	9.500881623477046e-09
3035	2.5914799999999998e-12	Fe	2	7665.30A	-22.948	9.479030202113547e-09
3036	4.431530000000001e-12	Fe	5	4482.52A	-22.948	9.479030202113547e-09
3037	1.25782e-12	He	1	1.57927m	-22.949	9.457229037624568e-09
3038	2.8612599999999996e-14	N	4	69.4255m	-22.949	9.457229037624568e-09
3039	1.2776700000000001e-12	He	1	1.55474m	-22.95	9.435478014422587e-09
3040	3.76306e-11	Ar	2	527.880A	-22.951	9.413777017185687e-09
3041	8.11805e-13	He	1	2.44695m	-22.951999999999998	9.392125930857497e-09
3042	1.94511e-11	S	2	1021.25A	-22.951999999999998	9.392125930857497e-09
3043	1.04677e-11	Fe	4	1897.70A	-22.951999999999998	9.392125930857497e-09
3044	7.43192e-13	He	1	2.67286m	-22.951999999999998	9.392125930857497e-09
3045	1.9371800000000001e-13	He	1	10.2543m	-22.953000000000003	9.37052464064588e-09
3046	2.47158e-11	Cl	7	803.716A	-22.954	9.348973032023253e-09
3047	7.86936e-13	He	1	2.52428m	-22.955	9.327470990724979e-09
3048	2.4081599999999997e-12	Ca	2	8248.80A	-22.956	9.306018402749299e-09
3049	2.25334e-14	H	1	88.1557m	-22.956	9.306018402749299e-09
3050	1.53416e-14	H	1	129.481m	-22.956999999999997	9.284615154356882e-09
3051	4.19559e-11	Fe	3	473.460A	-22.958000000000002	9.263261132069606e-09
3052	6.22778e-13	K	7	3.18966m	-22.96	9.220700313203947e-09
3053	5.26469e-12	Si	4	3773.15A	-22.962	9.178335043538152e-09
3054	1.33944e-11	S	1	1483.04A	-22.964000000000002	9.13616442460519e-09
3055	2.21687e-11	Mg	2	896.057A	-22.964000000000002	9.13616442460519e-09
3056	1.1237700000000002e-12	He	1	1.76766m	-22.965	9.115151829521988e-09
3057	3.27002e-11	F	2	607.472A	-22.965	9.115151829521988e-09
3058	2.88547e-11	Al	2	688.430A	-22.965	9.115151829521988e-09
3059	4.03719e-13	He	1	4.92036m	-22.965999999999998	9.0941875620664e-09
3060	2.08298e-11	N	1	953.655A	-22.965999999999998	9.0941875620664e-09
3061	3.47115e-12	Al	3	5722.73A	-22.967	9.073271511087893e-09
3062	4.10049e-13	He	1	4.84441m	-22.967	9.073271511087893e-09
3063	1.42539e-11	O	4	1393.62A	-22.968000000000004	9.052403565691645e-09
3064	2.04036e-11	O	1	973.577A	-22.968000000000004	9.052403565691645e-09
3065	5.08786e-13	He	1	3.90429m	-22.968000000000004	9.052403565691645e-09
3066	2.8558e-12	Ni	2	6955.82A	-22.969	9.031583615238112e-09
3067	1.37925e-12	Fe	5	1.44024m	-22.971	8.990087257871329e-09
3068	2.00997e-12	Ni	2	9882.95A	-22.971	8.990087257871329e-09
3069	3.42731e-12	Fe	4	5795.93A	-22.971	8.990087257871329e-09
3070	3.8766399999999997e-13	He	1	5.12414m	-22.971999999999998	8.969410630948596e-09
3071	5.56653e-12	Fe	6	3568.56A	-22.974	8.92819993249656e-09
3072	2.9406700000000002e-12	He	1	6755.09A	-22.976999999999997	8.8667386364731e-09
3073	1.9171900000000004e-14	H	1	103.613m	-22.976999999999997	8.8667386364731e-09
3074	2.55831e-12	Fe	2	7764.68A	-22.978	8.846345703507015e-09
3075	1.64081e-11	Si	4	1210.65A	-22.978	8.846345703507015e-09
3076	9.05661e-12	Al	1	2193.36A	-22.98	8.805700437035311e-09
3077	8.67596e-14	Fe	2	22.8960m	-22.98	8.805700437035311e-09
3078	5.0881e-11	Si	3	390.410A	-22.980999999999998	8.785447888032461e-09
3079	1.46056e-11	Ca	2	1360.06A	-22.983	8.745082421606995e-09
3080	3.08153e-12	K	5	6446.29A	-22.984	8.724969290170762e-09
3081	2.27391e-14	Fe	2	87.3582m	-22.984	8.724969290170762e-09
3082	8.10957e-13	He	1	2.44951m	-22.984	8.724969290170762e-09
3083	9.170139999999999e-12	Fe	5	2166.21A	-22.984	8.724969290170762e-09
3084	5.34537e-11	O	2	371.620A	-22.985	8.704902417653233e-09
3085	5.1882e-11	Fe	6	382.878A	-22.986	8.684881697661708e-09
3086	1.82208e-11	C	1	1090.21A	-22.987	8.664907024048455e-09
3087	2.6536e-13	He	1	7.48586m	-22.987	8.664907024048455e-09
3088	5.58038e-11	Ne	2	355.969A	-22.988000000000003	8.64497829090954e-09
3089	4.07082e-13	He	1	4.87972m	-22.988000000000003	8.64497829090954e-09
3090	4.0302e-11	Fe	3	492.890A	-22.989	8.625095392585082e-09
3091	6.53715e-11	Ca	4	303.870A	-22.99	8.605258223657794e-09
3092	6.894610000000001e-14	He	1	28.8116m	-22.991	8.585466678952907e-09
3093	8.12593e-13	He	1	2.44458m	-22.991	8.585466678952907e-09
3094	5.87373e-11	He	1	338.191A	-22.991999999999997	8.565720653537767e-09
3095	4.72915e-11	F	4	420.043A	-22.994	8.526364742051308e-09
3096	5.08726e-13	He	1	3.90474m	-22.994	8.526364742051308e-09
3097	2.86147e-13	He	1	6.94205m	-22.995	8.506754647318934e-09
3098	2.34982e-12	Fe	5	8453.62A	-22.995	8.506754647318934e-09
3099	2.28764e-12	N	1	8683.40A	-22.996	8.487189654552948e-09
3100	1.29662e-12	He	1	1.53202m	-22.997	8.467669660021566e-09
3101	3.01052e-11	S	5	659.834A	-22.998	8.448194560231791e-09
3102	3.66751e-13	He	1	5.41633m	-22.999000000000002	8.428764251928582e-09
3103	1.4118e-12	He	1	1.40703m	-22.999000000000002	8.428764251928582e-09
3104	1.1382e-11	N	1	1745.25A	-22.999000000000002	8.428764251928582e-09
3105	5.83572e-11	He	1	340.394A	-23.000999999999998	8.390037597948693e-09
3106	3.83111e-13	Ni	2	5.18504m	-23.002	8.370741046947007e-09
3107	1.2821e-11	S	2	1549.37A	-23.002	8.370741046947007e-09
3108	2.57478e-12	He	1	7715.01A	-23.003	8.351488876781073e-09
3109	4.6133199999999996e-12	Fe	2	4305.89A	-23.003	8.351488876781073e-09
3110	1.07955e-11	Ca	2	1840.06A	-23.008000000000003	8.255890174134884e-09
3111	3.39126e-11	Ar	7	585.754A	-23.01	8.217957804393126e-09
3112	8.17694e-13	He	1	2.42933m	-23.013	8.161385780788871e-09
3113	4.94916e-13	He	1	4.01370m	-23.015	8.123887619292985e-09
3114	2.91255e-11	Al	2	682.031A	-23.015	8.123887619292985e-09
3115	9.6753e-14	He	1	20.5311m	-23.016	8.105203196255905e-09
3116	7.08307e-11	O	3	280.450A	-23.018	8.067963170287995e-09
3117	5.183419999999999e-12	Mg	1	3832.30A	-23.019000000000002	8.049407369914318e-09
3118	2.41768e-12	N	1	8216.34A	-23.019000000000002	8.049407369914318e-09
3119	1.32854e-13	He	1	14.9521m	-23.019000000000002	8.049407369914318e-09
3120	1.82236e-11	C	1	1090.04A	-23.02	8.03089424669729e-09
3121	1.6107899999999998e-13	He	1	12.3321m	-23.021	8.01242370248204e-09
3122	4.19951e-11	Ar	2	473.019A	-23.021	8.01242370248204e-09
3123	2.01867e-13	He	1	9.84035m	-23.023000000000003	7.975609959566357e-09
3124	5.16242e-11	S	3	384.790A	-23.026	7.920706246791247e-09
3125	1.28406e-12	Co	2	1.54700m	-23.026	7.920706246791247e-09
3126	7.20698e-13	He	1	2.75628m	-23.026999999999997	7.902489127943366e-09
3127	2.29284e-11	N	1	866.371A	-23.026999999999997	7.902489127943366e-09
3128	7.437560000000001e-13	He	1	2.67083m	-23.026999999999997	7.902489127943366e-09
3129	1.26956e-12	He	1	1.56468m	-23.026999999999997	7.902489127943366e-09
3130	1.28739e-12	He	1	1.54300m	-23.028000000000002	7.884313907306043e-09
3131	1.66475e-14	H	1	119.324m	-23.028000000000002	7.884313907306043e-09
3132	5.91057e-11	He	1	336.084A	-23.029	7.866180488516326e-09
3133	2.66157e-11	K	4	746.343A	-23.029	7.866180488516326e-09
3134	1.29453e-11	P	2	1534.49A	-23.029	7.866180488516326e-09
3135	3.9161900000000005e-12	Fe	2	5072.39A	-23.029	7.866180488516326e-09
3136	2.12568e-11	O	1	934.501A	-23.03	7.84808877543244e-09
3137	2.94573e-12	He	1	6743.47A	-23.031	7.830038672134052e-09
3138	3.71461e-12	Fe	2	5347.65A	-23.033	7.794062912314149e-09
3139	2.56475e-11	O	5	774.518A	-23.033	7.794062912314149e-09
3140	1.75995e-12	O	1	1.12869m	-23.035	7.758252446096142e-09
3141	4.1399199999999996e-12	Fe	2	4798.27A	-23.035999999999998	7.740408960621643e-09
3142	7.966609999999999e-13	He	1	2.49346m	-23.037	7.722606514024855e-09
3143	5.06527e-15	H	1	392.169m	-23.038	7.704845011919043e-09
3144	1.51349e-13	S	5	13.1249m	-23.038	7.704845011919043e-09
3145	5.17636e-12	Fe	5	3837.54A	-23.038	7.704845011919043e-09
3146	9.45565e-15	H	1	210.080m	-23.041	7.65180523193278e-09
3147	4.56749e-11	Fe	3	434.909A	-23.045	7.581653059896586e-09
3148	1.03155e-11	Fe	5	1925.68A	-23.046	7.564215741739322e-09
3149	2.67584e-12	N	1	7423.64A	-23.046	7.564215741739322e-09
3150	4.51782e-11	Ca	3	439.692A	-23.046	7.564215741739322e-09
3151	6.3892e-11	Al	6	310.907A	-23.046999999999997	7.546818528300926e-09
3152	5.205189999999999e-13	He	1	3.81628m	-23.046999999999997	7.546818528300926e-09
3153	7.60963e-13	He	1	2.61044m	-23.046999999999997	7.546818528300926e-09
3154	6.87778e-13	He	1	2.88821m	-23.048000000000002	7.529461327342979e-09
3155	2.9121399999999996e-13	He	1	6.82125m	-23.05	7.494866594976038e-09
3156	4.39346e-13	He	1	4.52137m	-23.05	7.494866594976038e-09
3157	6.31561e-11	Ca	5	314.530A	-23.05	7.494866594976038e-09
3158	1.9457900000000003e-12	Ni	2	1.02090m	-23.05	7.494866594976038e-09
3159	8.18482e-13	He	1	2.42699m	-23.05	7.494866594976038e-09
3160	1.32859e-14	H	1	149.515m	-23.052	7.46043081096616e-09
3161	3.36854e-13	He	1	5.89704m	-23.052	7.46043081096616e-09
3162	2.35187e-12	O	1	8446.25A	-23.052	7.46043081096616e-09
3163	4.25443e-13	He	1	4.66912m	-23.054000000000002	7.42615324501192e-09
3164	8.20681e-13	He	1	2.42048m	-23.055	7.409073566504493e-09
3165	1.47912e-11	O	4	1342.99A	-23.055999999999997	7.392033170167566e-09
3166	4.7777e-12	F	2	4157.75A	-23.055999999999997	7.392033170167566e-09
3167	2.5547900000000003e-12	O	1	7775.39A	-23.057	7.37503196565459e-09
3168	3.05718e-11	O	3	649.764A	-23.058000000000003	7.358069862826874e-09
3169	2.22894e-12	Ca	2	8912.07A	-23.06	7.324262602708956e-09
3170	1.3338699999999998e-13	Fe	4	14.8924m	-23.06	7.324262602708956e-09
3171	1.30352e-12	He	1	1.52391m	-23.063000000000002	7.2738427335994815e-09
3172	2.60987e-11	O	5	761.128A	-23.063000000000002	7.2738427335994815e-09
3173	4.766050000000001e-13	He	1	4.16791m	-23.063000000000002	7.2738427335994815e-09
3174	8.709959999999999e-13	Co	3	2.28066m	-23.064	7.2571133595474566e-09
3175	2.6367400000000003e-12	Fe	4	7533.72A	-23.065	7.2404224619879825e-09
3176	5.86233e-11	He	1	338.849A	-23.065	7.2404224619879825e-09
3177	2.67158e-13	He	1	7.43549m	-23.066	7.223769952427697e-09
3178	1.33067e-11	N	1	1492.82A	-23.066999999999997	7.207155742576595e-09
3179	2.23965e-14	He	1	88.6944m	-23.068	7.190579744347671e-09
3180	3.27298e-11	F	2	606.923A	-23.068	7.190579744347671e-09
3181	1.5597299999999999e-12	He	1	1.27359m	-23.069000000000003	7.17404186985681e-09
3182	8.227610000000001e-13	He	1	2.41437m	-23.069000000000003	7.17404186985681e-09
3183	8.32828e-14	He	1	23.8518m	-23.07	7.157542031421848e-09
3184	6.06544e-12	Fe	2	3275.02A	-23.07	7.157542031421848e-09
3185	2.4614599999999997e-14	Al	2	80.7020m	-23.072	7.12465611299858e-09
3186	4.959529999999999e-13	He	1	4.00531m	-23.074	7.091921291645418e-09
3187	7.862410000000001e-12	Fe	1	2526.51A	-23.076	7.059336873134505e-09
3188	4.2550200000000005e-13	He	1	4.66848m	-23.076999999999998	7.043100848871238e-09
3189	2.93201e-11	Al	2	677.502A	-23.078000000000003	7.026902166427437e-09
3190	5.84217e-11	He	1	340.019A	-23.078000000000003	7.026902166427437e-09
3191	1.00931e-11	S	4	1968.12A	-23.078000000000003	7.026902166427437e-09
3192	5.204600000000001e-13	He	1	3.81671m	-23.079	7.0107407399195295e-09
3193	2.95013e-12	He	1	6733.43A	-23.079	7.0107407399195295e-09
3194	2.10748e-12	Fe	4	9425.69A	-23.081	6.97852931216297e-09
3195	5.87275e-13	He	1	3.38248m	-23.081	6.97852931216297e-09
3196	2.58652e-12	He	1	7680.01A	-23.081	6.97852931216297e-09
3197	5.74135e-11	Ar	3	345.990A	-23.081	6.97852931216297e-09
3198	6.10445e-11	Ca	5	325.410A	-23.081	6.97852931216297e-09
3199	9.40042e-12	Ca	2	2113.15A	-23.081	6.97852931216297e-09
3200	1.19527e-12	He	1	1.66193m	-23.081999999999997	6.962479140132592e-09
3201	4.5201e-11	N	2	439.470A	-23.086	6.8986467476928785e-09
3202	2.64967e-12	Co	3	7496.94A	-23.087	6.882780300462415e-09
3203	2.08764e-13	He	1	9.51527m	-23.087	6.882780300462415e-09
3204	2.6183e-11	O	5	758.677A	-23.087	6.882780300462415e-09
3205	2.42845e-11	C	3	817.988A	-23.087	6.882780300462415e-09
3206	6.03883e-12	Fe	2	3289.46A	-23.09	6.835399574144679e-09
3207	5.2118e-11	Fe	6	381.144A	-23.090999999999998	6.819678591376836e-09
3208	1.42578e-13	He	1	13.9323m	-23.092	6.803993765865951e-09
3209	6.72511e-12	Fe	2	2953.77A	-23.093000000000004	6.78834501445264e-09
3210	5.09253e-13	He	1	3.90070m	-23.094	6.772732254168947e-09
3211	5.86191e-11	He	1	338.874A	-23.094	6.772732254168947e-09
3212	2.78732e-11	S	6	712.672A	-23.095	6.7571554022374595e-09
3213	1.44058e-12	He	1	1.37892m	-23.096	6.741614376071206e-09
3214	3.74945e-11	K	3	529.797A	-23.096	6.741614376071206e-09
3215	3.87592e-13	He	1	5.12510m	-23.096	6.741614376071206e-09
3216	2.18861e-11	S	2	907.630A	-23.096	6.741614376071206e-09
3217	4.28687e-11	Ar	2	463.379A	-23.096999999999998	6.726109093273321e-09
3218	2.95606e-13	He	1	6.71990m	-23.098000000000003	6.710639471636175e-09
3219	4.84264e-11	Ca	4	410.199A	-23.098000000000003	6.710639471636175e-09
3220	1.9610400000000003e-12	Fe	5	1.01295m	-23.099	6.695205429141593e-09
3221	1.15822e-14	H	1	171.509m	-23.1	6.679806883959654e-09
3222	1.27928e-12	He	1	1.55278m	-23.1	6.679806883959654e-09
3223	1.29554e-12	He	1	1.53329m	-23.101	6.664443754448913e-09
3224	5.733579999999999e-13	He	1	3.46458m	-23.101999999999997	6.649115959155534e-09
3225	4.41345e-11	Fe	3	450.090A	-23.104	6.618566046341875e-09
3226	8.23549e-13	He	1	2.41206m	-23.104	6.618566046341875e-09
3227	6.3576e-11	C	4	312.452A	-23.107	6.573004158156004e-09
3228	1.46488e-11	S	1	1356.05A	-23.107	6.573004158156004e-09
3229	9.31281e-14	P	4	21.3302m	-23.108	6.5578866680981354e-09
3230	5.17262e-11	C	4	384.031A	-23.109	6.542803947302563e-09
3231	3.4023699999999998e-12	Fe	4	5838.41A	-23.109	6.542803947302563e-09
3232	4.98681e-11	S	3	398.340A	-23.11	6.5277559158022555e-09
3233	8.048100000000001e-13	He	1	2.46822m	-23.112	6.49776360173806e-09
3234	5.30536e-12	Fe	5	3744.23A	-23.113000000000003	6.482819160157855e-09
3235	7.8982e-14	He	1	25.1506m	-23.113000000000003	6.482819160157855e-09
3236	2.36392e-13	Ni	4	8.40319m	-23.116	6.438191746963536e-09
3237	7.615270000000001e-13	He	1	2.60850m	-23.116	6.438191746963536e-09
3238	1.0522e-11	Fe	6	1887.89A	-23.116999999999997	6.423384316847391e-09
3239	2.96029e-12	He	1	6710.31A	-23.116999999999997	6.423384316847391e-09
3240	2.9539599999999997e-12	He	1	6724.69A	-23.116999999999997	6.423384316847391e-09
3241	3.75025e-12	Fe	2	5296.83A	-23.116999999999997	6.423384316847391e-09
3242	8.271530000000001e-13	He	1	2.40155m	-23.118000000000002	6.40861094287536e-09
3243	4.01675e-14	He	1	49.4541m	-23.12	6.379166050236426e-09
3244	5.30244e-13	He	1	3.74629m	-23.12	6.379166050236426e-09
3245	3.5018899999999997e-13	Fe	2	5.67249m	-23.12	6.379166050236426e-09
3246	8.288299999999999e-13	He	1	2.39669m	-23.121	6.364494375455582e-09
3247	6.1231e-12	Fe	2	3244.19A	-23.122	6.349856444590298e-09
3248	1.30941e-12	He	1	1.51706m	-23.123	6.3352521800317735e-09
3249	4.5392699999999996e-14	P	4	43.7613m	-23.123	6.3352521800317735e-09
3250	8.35706e-13	He	1	2.37697m	-23.124000000000002	6.3206815043496525e-09
3251	4.64284e-11	Ne	3	427.852A	-23.125999999999998	6.2916406107833115e-09
3252	1.33247e-11	Fe	7	1490.80A	-23.128	6.262733148002542e-09
3253	4.6564099999999995e-12	Co	3	4266.05A	-23.129	6.24832926146574e-09
3254	8.398469999999999e-13	He	1	2.36525m	-23.13	6.233958502948728e-09
3255	8.22065e-15	H	1	241.641m	-23.131999999999998	6.205316065379795e-09
3256	2.30832e-11	Si	4	860.560A	-23.134	6.176805227857476e-09
3257	7.265589999999999e-12	Sc	3	2734.05A	-23.134	6.176805227857476e-09
3258	4.2263e-11	Ar	2	470.020A	-23.134	6.176805227857476e-09
3259	4.68125e-13	He	1	4.24341m	-23.134	6.176805227857476e-09
3260	1.27551e-11	Si	1	1557.37A	-23.135	6.162598970052868e-09
3261	7.75299e-13	He	1	2.56217m	-23.135	6.162598970052868e-09
3262	4.2276e-11	Ne	4	469.875A	-23.136999999999997	6.13428439975563e-09
3263	2.99438e-13	He	1	6.63391m	-23.136999999999997	6.13428439975563e-09
3264	3.05769e-13	He	1	6.49657m	-23.138	6.120175937141819e-09
3265	3.87994e-13	He	1	5.11978m	-23.139	6.10609992309168e-09
3266	2.95732e-12	He	1	6717.05A	-23.139	6.10609992309168e-09
3267	1.29337e-11	S	2	1535.87A	-23.14	6.092056282975439e-09
3268	3.4738900000000003e-12	Fe	2	5718.22A	-23.14	6.092056282975439e-09
3269	2.05244e-12	Fe	4	9678.45A	-23.141	6.078044942335216e-09
3270	4.7727e-11	Ne	5	416.210A	-23.142	6.064065826884176e-09
3271	7.43094e-13	He	1	2.67321m	-23.143	6.050118862506489e-09
3272	7.98635e-11	O	3	248.730A	-23.143	6.050118862506489e-09
3273	9.31596e-12	Ca	2	2132.30A	-23.145	6.022321091359633e-09
3274	7.16557e-13	He	1	2.77221m	-23.145	6.022321091359633e-09
3275	9.50163e-14	He	1	20.9064m	-23.146	6.008470137209397e-09
3276	4.390379999999999e-15	H	1	452.454m	-23.147	5.9946510393697536e-09
3277	2.14652e-13	He	1	9.25425m	-23.147	5.9946510393697536e-09
3278	2.05929e-11	N	1	964.626A	-23.148000000000003	5.980863724573074e-09
3279	4.98957e-11	Fe	3	398.119A	-23.148000000000003	5.980863724573074e-09
3280	5.83544e-11	He	1	340.411A	-23.149	5.967108119720582e-09
3281	8.27941e-13	He	1	2.39926m	-23.151	5.939691748292166e-09
3282	7.22004e-11	Fe	4	275.130A	-23.151	5.939691748292166e-09
3283	4.0215e-12	Ca	7	4939.56A	-23.151999999999997	5.92603083635742e-09
3284	1.2072299999999999e-12	Si	1	1.64545m	-23.154	5.898803197902342e-09
3285	4.68557e-11	Si	3	423.950A	-23.154	5.898803197902342e-09
3286	2.5962400000000003e-12	He	1	7651.24A	-23.155	5.885236327023831e-09
3287	2.25374e-11	Mg	2	881.399A	-23.156	5.871700659082517e-09
3288	5.301840000000001e-13	He	1	3.74671m	-23.156999999999996	5.858196122313587e-09
3289	2.55767e-11	C	1	776.663A	-23.158	5.844722645117237e-09
3290	8.30985e-13	He	1	2.39047m	-23.158	5.844722645117237e-09
3291	1.5105200000000001e-12	Al	1	1.31507m	-23.158	5.844722645117237e-09
3292	8.37315e-13	He	1	2.37240m	-23.159000000000002	5.831280156058573e-09
3293	1.98208e-11	O	3	1002.20A	-23.159000000000002	5.831280156058573e-09
3294	1.5072799999999999e-13	He	1	13.1790m	-23.16	5.817868583866859e-09
3295	3.02801e-13	He	1	6.56023m	-23.16	5.817868583866859e-09
3296	4.92538e-11	Mg	6	403.308A	-23.160999999999998	5.804487857435223e-09
3297	2.41213e-11	C	3	823.525A	-23.160999999999998	5.804487857435223e-09
3298	9.15532e-12	Al	1	2169.72A	-23.160999999999998	5.804487857435223e-09
3299	6.15822e-11	N	4	322.568A	-23.163	5.7778186582421465e-09
3300	6.411e-11	Al	6	309.850A	-23.165	5.7512719928889784e-09
3301	8.74346e-11	C	5	227.192A	-23.166	5.73804443436618e-09
3302	4.898470000000001e-13	He	1	4.05524m	-23.166	5.73804443436618e-09
3303	1.7649099999999998e-12	P	2	1.12553m	-23.166999999999998	5.724847298383816e-09
3304	4.40492e-12	Fe	2	4509.60A	-23.166999999999998	5.724847298383816e-09
3305	1.25258e-11	Si	1	1585.88A	-23.168000000000003	5.7116805149718426e-09
3306	1.30244e-12	He	1	1.52518m	-23.168000000000003	5.7116805149718426e-09
3307	5.20987e-13	He	1	3.81285m	-23.169	5.698544014321472e-09
3308	3.84558e-12	Co	3	5165.53A	-23.169	5.698544014321472e-09
3309	1.2874299999999999e-12	He	1	1.54295m	-23.169	5.698544014321472e-09
3310	5.20165e-11	Fe	6	381.888A	-23.17	5.685437726784145e-09
3311	5.14571e-11	Si	3	386.039A	-23.17	5.685437726784145e-09
3312	1.36832e-11	Ti	4	1451.74A	-23.17	5.685437726784145e-09
3313	1.1236e-11	Si	1	1767.93A	-23.171999999999997	5.65931551325575e-09
3314	4.54222e-13	He	1	4.37330m	-23.173000000000002	5.646299448767166e-09
3315	7.191800000000001e-15	H	1	276.210m	-23.177	5.59453386426896e-09
3316	4.94376e-13	He	1	4.01809m	-23.178	5.581666793438562e-09
3317	1.3144700000000002e-12	He	1	1.51121m	-23.178	5.581666793438562e-09
3318	4.5428e-13	He	1	4.37273m	-23.178	5.581666793438562e-09
3319	1.58644e-12	Fe	2	1.25214m	-23.179000000000002	5.568829316049864e-09
3320	8.81639e-12	Fe	2	2253.13A	-23.18	5.556021364039885e-09
3321	5.7343e-13	He	1	3.46415m	-23.18	5.556021364039885e-09
3322	8.343479999999999e-13	He	1	2.38084m	-23.18	5.556021364039885e-09
3323	8.11707e-13	He	1	2.44725m	-23.180999999999997	5.543242869502093e-09
3324	2.4460599999999998e-12	Co	2	8121.00A	-23.183000000000003	5.517773981997531e-09
3325	8.35727e-13	He	1	2.37691m	-23.183000000000003	5.517773981997531e-09
3326	1.46297e-12	He	1	1.35781m	-23.186999999999998	5.467186726061397e-09
3327	5.38393e-13	He	1	3.68958m	-23.189	5.442067284793842e-09
3328	8.38103e-13	He	1	2.37017m	-23.189	5.442067284793842e-09
3329	5.54332e-11	O	2	358.350A	-23.189	5.442067284793842e-09
3330	8.317729999999999e-13	He	1	2.38821m	-23.19	5.429550877365431e-09
3331	3.09049e-11	Si	2	642.760A	-23.19	5.429550877365431e-09
3332	1.38935e-11	Al	1	1429.77A	-23.191	5.41706325687532e-09
3333	1.69364e-11	S	2	1172.88A	-23.191	5.41706325687532e-09
3334	5.450419999999999e-14	He	1	36.4457m	-23.191999999999997	5.404604357115344e-09
3335	5.5011e-11	O	2	361.099A	-23.193	5.392174112029569e-09
3336	1.24641e-12	He	1	1.59374m	-23.193	5.392174112029569e-09
3337	7.758640000000001e-13	He	1	2.56030m	-23.199	5.318190709646449e-09
3338	2.69478e-11	K	4	737.146A	-23.199	5.318190709646449e-09
3339	7.60709e-13	He	1	2.61131m	-23.2	5.3059592104348014e-09
3340	2.26159e-11	N	1	878.341A	-23.2	5.3059592104348014e-09
3341	6.04223e-11	He	1	328.760A	-23.201999999999998	5.281580542313045e-09
3342	2.1971999999999997e-13	He	1	9.04082m	-23.201999999999998	5.281580542313045e-09
3343	6.46453e-14	He	1	30.7284m	-23.204	5.257313883996792e-09
3344	9.34839e-12	Al	6	2124.91A	-23.206	5.2331587208478165e-09
3345	7.45721e-11	N	5	266.379A	-23.206	5.2331587208478165e-09
3346	5.83569e-11	He	1	340.396A	-23.21	5.185180833310174e-09
3347	8.35136e-13	He	1	2.37859m	-23.211	5.173255248325069e-09
3348	2.4219900000000003e-12	Ca	2	8201.72A	-23.211	5.173255248325069e-09
3349	9.01572e-14	He	1	22.0331m	-23.212	5.161357091424266e-09
3350	4.11719e-11	C	3	482.476A	-23.214000000000002	5.137642809689405e-09
3351	2.1148599999999997e-12	N	1	9392.79A	-23.215999999999998	5.11403748518201e-09
3352	4.905220000000001e-13	He	1	4.04966m	-23.215999999999998	5.11403748518201e-09
3353	7.870329999999999e-13	He	1	2.52397m	-23.217	5.102275525357006e-09
3354	2.03237e-11	Na	6	977.404A	-23.217	5.102275525357006e-09
3355	5.11877e-11	N	2	388.071A	-23.217	5.102275525357006e-09
3356	1.0474100000000001e-13	He	1	18.9653m	-23.218000000000004	5.090540617288881e-09
3357	8.76018e-12	Fe	2	2267.59A	-23.218000000000004	5.090540617288881e-09
3358	2.11891e-12	Ni	2	9374.87A	-23.219	5.078832698760444e-09
3359	4.04368e-11	Na	6	491.247A	-23.22	5.0671517076973924e-09
3360	2.62551e-13	He	1	7.56595m	-23.22	5.0671517076973924e-09
3361	4.64296e-11	N	2	427.840A	-23.221999999999998	5.043870260384039e-09
3362	2.15614e-11	O	4	921.296A	-23.223000000000003	5.032269680697778e-09
3363	2.60439e-12	He	1	7627.30A	-23.223000000000003	5.032269680697778e-09
3364	1.42443e-11	Fe	6	1394.56A	-23.223000000000003	5.032269680697778e-09
3365	1.9977400000000003e-12	Co	2	9943.48A	-23.224	5.0206957816045005e-09
3366	1.57624e-13	He	1	12.6024m	-23.225	5.00914850174042e-09
3367	2.3768e-12	Cr	2	8357.64A	-23.226	4.9976277798830915e-09
3368	1.31887e-12	He	1	1.50618m	-23.226	4.9976277798830915e-09
3369	6.31663e-15	S	2	314.479m	-23.228	4.974665766002085e-09
3370	4.2583199999999996e-13	He	1	4.66486m	-23.229	4.9632243522361784e-09
3371	2.43793e-11	Cl	7	814.810A	-23.229	4.9632243522361784e-09
3372	1.30833e-12	He	1	1.51831m	-23.23	4.951809252991672e-09
3373	5.38334e-13	He	1	3.68999m	-23.23	4.951809252991672e-09
3374	6.1704e-13	Fe	4	3.21932m	-23.230999999999998	4.9404204077469285e-09
3375	4.48337e-11	Fe	3	443.070A	-23.232	4.929057756119341e-09
3376	5.737959999999999e-17	He	2	3.46194c	-23.233	4.9177212378653045e-09
3377	1.29433e-12	He	1	1.53473m	-23.233	4.9177212378653045e-09
3378	5.51495e-12	Al	3	3601.93A	-23.235	4.8951263611957935e-09
3379	6.35565e-11	He	1	312.548A	-23.235	4.8951263611957935e-09
3380	3.83027e-15	H	1	518.618m	-23.236	4.883867882984493e-09
3381	3.03293e-11	F	5	654.960A	-23.236	4.883867882984493e-09
3382	7.38953e-13	He	1	2.68819m	-23.237	4.872635298554573e-09
3383	5.307109999999999e-13	He	1	3.74299m	-23.24	4.839092313096873e-09
3384	5.73371e-13	He	1	3.46450m	-23.24	4.839092313096873e-09
3385	2.33102e-11	S	5	852.178A	-23.241	4.827962709619963e-09
3386	8.416149999999999e-13	He	1	2.36028m	-23.241	4.827962709619963e-09
3387	2.30906e-11	N	1	860.282A	-23.241999999999997	4.816858703520771e-09
3388	2.19195e-11	S	5	906.245A	-23.243000000000002	4.805780235926842e-09
3389	7.86956e-14	S	1	25.2421m	-23.243000000000002	4.805780235926842e-09
3390	1.51619e-12	Co	3	1.31015m	-23.245	4.78369968144249e-09
3391	8.17595e-13	He	1	2.42962m	-23.246	4.772697477483126e-09
3392	7.799610000000001e-12	Ti	4	2546.85A	-23.248	4.750768924466644e-09
3393	7.60865e-13	He	1	2.61077m	-23.248	4.750768924466644e-09
3394	2.14179e-11	O	1	927.472A	-23.249000000000002	4.73984245914656e-09
3395	4.28144e-12	Fe	2	4639.67A	-23.249000000000002	4.73984245914656e-09
3396	2.2411199999999998e-13	He	1	8.86364m	-23.25	4.728941123999397e-09
3397	1.63931e-11	Si	4	1211.76A	-23.25	4.728941123999397e-09
3398	5.4529e-13	He	1	3.64292m	-23.253	4.696387322281528e-09
3399	1.5827000000000002e-13	He	1	12.5510m	-23.253	4.696387322281528e-09
3400	1.59716e-11	Ca	2	1243.74A	-23.254	4.685585931175699e-09
3401	1.82074e-11	Si	1	1091.01A	-23.256999999999998	4.653330584505967e-09
3402	5.5394e-12	Cl	2	3586.03A	-23.258000000000003	4.642628221148993e-09
3403	5.06187e-11	Cl	5	392.433A	-23.261	4.610668593275033e-09
3404	1.44513e-12	P	7	1.37458m	-23.261	4.610668593275033e-09
3405	6.62377e-14	He	1	29.9896m	-23.264	4.578928973931805e-09
3406	4.25429e-13	He	1	4.66927m	-23.264	4.578928973931805e-09
3407	1.3227e-12	He	1	1.50181m	-23.265	4.568397729530687e-09
3408	1.3290299999999998e-12	He	1	1.49466m	-23.266	4.557890706319599e-09
3409	1.7771e-14	He	1	111.780m	-23.267	4.547407848591274e-09
3410	4.243980000000001e-12	Fe	5	4680.62A	-23.267	4.547407848591274e-09
3411	2.08351e-11	N	1	953.415A	-23.268	4.536949100766681e-09
3412	1.14223e-11	Mg	1	1739.09A	-23.268	4.536949100766681e-09
3413	9.26751e-13	Fe	4	2.14345m	-23.269000000000002	4.526514407394581e-09
3414	1.48074e-12	He	1	1.34152m	-23.272	4.495354101392166e-09
3415	4.76677e-13	He	1	4.16728m	-23.273000000000003	4.485015073863892e-09
3416	5.20344e-11	Fe	6	381.756A	-23.274	4.474699825439142e-09
3417	1.18113e-11	Si	1	1681.82A	-23.276	4.454140447264066e-09
3418	7.87597e-13	He	1	2.52216m	-23.276999999999997	4.4438962085099985e-09
3419	3.3615299999999996e-15	H	1	590.935m	-23.278000000000002	4.433675530851179e-09
3420	7.01702e-11	N	3	283.090A	-23.278000000000002	4.433675530851179e-09
3421	3.3404499999999997e-13	He	1	5.94664m	-23.28	4.413304642188182e-09
3422	4.76618e-13	He	1	4.16779m	-23.281	4.403154323179544e-09
3423	5.08713e-13	He	1	3.90485m	-23.281999999999996	4.393027349256807e-09
3424	1.6351300000000002e-13	He	1	12.1486m	-23.284000000000002	4.372843222023583e-09
3425	6.16039e-12	Fe	2	3224.55A	-23.285999999999998	4.352751832431227e-09
3426	1.1289000000000001e-13	He	1	17.5963m	-23.285999999999998	4.352751832431227e-09
3427	2.00017e-12	Ca	2	9931.38A	-23.287	4.3427407810203595e-09
3428	1.31339e-12	He	1	1.51245m	-23.287	4.3427407810203595e-09
3429	1.3260600000000001e-12	He	1	1.49800m	-23.287	4.3427407810203595e-09
3430	2.6112900000000003e-12	He	1	7607.16A	-23.287	4.3427407810203595e-09
3431	5.29118e-14	He	1	37.5426m	-23.288	4.332752754388805e-09
3432	2.27944e-13	He	1	8.71464m	-23.289	4.322787699581042e-09
3433	7.011090000000001e-13	Fe	4	2.83329m	-23.289	4.322787699581042e-09
3434	1.1257299999999999e-12	Ni	2	1.76458m	-23.289	4.322787699581042e-09
3435	8.30698e-11	O	4	239.130A	-23.29	4.312845563763378e-09
3436	5.737600000000001e-13	He	1	3.46215m	-23.29	4.312845563763378e-09
3437	2.3427399999999996e-13	He	1	8.47916m	-23.29	4.312845563763378e-09
3438	2.63307e-11	O	1	754.421A	-23.291	4.302926294223526e-09
3439	4.82857e-13	Fe	2	4.11394m	-23.291999999999998	4.293029838370577e-09
3440	5.55134e-11	Ne	4	357.832A	-23.291999999999998	4.293029838370577e-09
3441	1.30022e-12	He	1	1.52778m	-23.291999999999998	4.293029838370577e-09
3442	1.32075e-12	Mg	1	1.50402m	-23.293000000000003	4.283156143734404e-09
3443	7.96757e-13	He	1	2.49316m	-23.293000000000003	4.283156143734404e-09
3444	8.46683e-13	He	1	2.34615m	-23.294	4.273305157965799e-09
3445	5.08292e-13	He	1	3.90808m	-23.295	4.263476828835712e-09
3446	4.60913e-11	N	2	430.981A	-23.295	4.263476828835712e-09
3447	2.65497e-11	Ar	2	748.198A	-23.295	4.263476828835712e-09
3448	1.28424e-12	He	1	1.54678m	-23.296	4.2536711042353895e-09
3449	6.65402e-13	Fe	5	2.98533m	-23.296999999999997	4.243887932175822e-09
3450	5.4523e-13	He	1	3.64332m	-23.298000000000002	4.234127260787535e-09
3451	1.28278e-11	Si	1	1548.55A	-23.299	4.224389038320559e-09
3452	9.94244e-12	Fe	4	1997.95A	-23.301	4.204979733744703e-09
3453	5.41344e-13	He	1	3.66947m	-23.302	4.1953085487296206e-09
3454	3.08392e-12	Ni	2	6441.29A	-23.302	4.1953085487296206e-09
3455	1.18814e-12	Al	1	1.67189m	-23.302	4.1953085487296206e-09
3456	2.23881e-11	Ne	7	887.279A	-23.303	4.185659606822835e-09
3457	8.226620000000001e-13	He	1	2.41466m	-23.304000000000002	4.176032856866613e-09
3458	3.30519e-11	Si	2	601.008A	-23.305	4.1664282478209225e-09
3459	5.3886e-13	He	1	3.68638m	-23.307	4.147285248887387e-09
3460	9.9205e-13	Fe	2	2.00237m	-23.308000000000003	4.137746757505235e-09
3461	1.93204e-11	O	1	1028.16A	-23.308000000000003	4.137746757505235e-09
3462	2.31306e-13	He	1	8.58794m	-23.311	4.109262709180163e-09
3463	5.511779999999999e-13	He	1	3.60400m	-23.311999999999998	4.0998116672127086e-09
3464	3.21077e-14	He	1	61.8683m	-23.311999999999998	4.0998116672127086e-09
3465	9.33711e-12	Si	4	2127.47A	-23.314	4.080974743664503e-09
3466	5.36877e-11	S	4	370.000A	-23.315	4.0715887622122915e-09
3467	1.13819e-11	N	1	1745.26A	-23.318	4.043560142323351e-09
3468	4.5461e-13	He	1	4.36956m	-23.320999999999998	4.015724470096586e-09
3469	1.13985e-11	N	1	1742.72A	-23.320999999999998	4.015724470096586e-09
3470	2.27939e-11	Mg	2	871.482A	-23.322	4.006488560109143e-09
3471	7.56724e-13	He	1	2.62506m	-23.323	3.99727389212521e-09
3472	7.91664e-11	Ne	3	250.920A	-23.323	3.99727389212521e-09
3473	9.22396e-12	Al	1	2153.57A	-23.324	3.988080417289536e-09
3474	6.45625e-13	He	1	3.07678m	-23.324	3.988080417289536e-09
3475	2.41568e-12	N	1	8223.13A	-23.325	3.978908086859267e-09
3476	7.58067e-12	Fe	2	2620.41A	-23.325	3.978908086859267e-09
3477	2.9516900000000003e-12	Fe	2	6729.86A	-23.326	3.9697568522035525e-09
3478	3.8334e-12	Fe	2	5181.95A	-23.326	3.9697568522035525e-09
3479	6.637460000000001e-12	Mg	5	2992.78A	-23.329	3.942429238252317e-09
3480	5.91138e-11	He	1	336.038A	-23.333000000000002	3.906284829739643e-09
3481	5.92154e-11	He	1	335.461A	-23.334	3.897300623940334e-09
3482	6.03803e-12	Fe	2	3289.89A	-23.334	3.897300623940334e-09
3483	5.26601e-11	S	3	377.220A	-23.334	3.897300623940334e-09
3484	7.59622e-14	He	1	26.1504m	-23.335	3.888337081240937e-09
3485	1.31779e-12	He	1	1.50741m	-23.337	3.870471795156063e-09
3486	1.6858e-13	He	1	11.7834m	-23.339000000000002	3.852688592604614e-09
3487	2.81179e-11	S	6	706.471A	-23.339000000000002	3.852688592604614e-09
3488	8.51075e-13	He	1	2.33404m	-23.340999999999998	3.834987096447104e-09
3489	7.75202e-13	He	1	2.56249m	-23.344	3.8085872309687855e-09
3490	7.11428e-11	Fe	6	279.220A	-23.345	3.7998277234113395e-09
3491	1.3052799999999999e-12	He	1	1.52185m	-23.346	3.79108836216219e-09
3492	2.6171700000000002e-12	He	1	7590.04A	-23.346	3.79108836216219e-09
3493	6.50858e-13	Ca	5	3.05204m	-23.346999999999998	3.7823691008861765e-09
3494	1.19787e-13	He	1	16.5832m	-23.35	3.756331455141489e-09
3495	7.97322e-13	He	1	2.49140m	-23.35	3.756331455141489e-09
3496	8.69738e-11	Ne	4	228.396A	-23.35	3.756331455141489e-09
3497	5.81961e-11	He	1	341.336A	-23.351	3.747692132533348e-09
3498	1.49508e-12	He	1	1.32865m	-23.351999999999997	3.7390726798158216e-09
3499	3.51604e-12	Fe	2	5649.66A	-23.353	3.73047305128937e-09
3500	2.09429e-11	O	1	948.506A	-23.354	3.7218932013597394e-09
3501	8.270540000000001e-13	He	1	2.40183m	-23.355	3.713333084537329e-09
3502	2.41004e-12	N	1	8242.39A	-23.355	3.713333084537329e-09
3503	7.56683e-13	He	1	2.62520m	-23.357	3.696271868779122e-09
3504	4.28039e-11	Ar	2	464.080A	-23.358	3.6877706793864285e-09
3505	6.345619999999999e-12	Be	2	3130.42A	-23.359	3.67928904218677e-09
3506	6.49909e-11	N	3	305.650A	-23.359	3.67928904218677e-09
3507	5.51119e-13	He	1	3.60439m	-23.361	3.662384244594831e-09
3508	1.53526e-11	Mg	5	1293.88A	-23.361	3.662384244594831e-09
3509	4.944479999999999e-13	He	1	4.01750m	-23.362	3.6539609945749963e-09
3510	3.85185e-13	He	1	5.15712m	-23.363000000000003	3.645557117492554e-09
3511	8.049069999999999e-13	He	1	2.46792m	-23.364	3.6371725687911043e-09
3512	2.8905599999999998e-12	Fe	2	6872.18A	-23.364	3.6371725687911043e-09
3513	5.33883e-11	Na	2	372.075A	-23.364	3.6371725687911043e-09
3514	5.4765e-12	Sc	2	3627.22A	-23.365	3.6288073040165446e-09
3515	5.56245e-13	He	1	3.57117m	-23.366	3.6204612788170437e-09
3516	1.06397e-10	C	5	186.702A	-23.366999999999997	3.6121344489428667e-09
3517	1.10031e-11	S	2	1805.35A	-23.368000000000002	3.6038267702459024e-09
3518	4.18597e-12	Fe	2	4745.48A	-23.368000000000002	3.6038267702459024e-09
3519	4.3187300000000003e-14	He	1	45.9960m	-23.369	3.595538198679782e-09
3520	5.45757e-13	He	1	3.63980m	-23.369	3.595538198679782e-09
3521	5.22629e-13	He	1	3.80087m	-23.371	3.579018201260215e-09
3522	5.85784e-13	Fe	4	3.39109m	-23.371	3.579018201260215e-09
3523	5.05419e-11	Fe	3	393.029A	-23.371	3.579018201260215e-09
3524	3.51525e-12	Fe	2	5650.94A	-23.372	3.5707866878193866e-09
3525	2.42604e-12	N	1	8188.01A	-23.373	3.5625741063341154e-09
3526	2.2802e-12	N	1	8711.70A	-23.373	3.5625741063341154e-09
3527	3.97795e-15	O	2	499.364m	-23.374000000000002	3.554380413262113e-09
3528	5.99772e-11	Ne	2	331.200A	-23.375	3.5462055651612625e-09
3529	8.612370000000001e-13	He	1	2.30650m	-23.375999999999998	3.5380495186893047e-09
3530	2.83678e-11	Ar	8	700.246A	-23.375999999999998	3.5380495186893047e-09
3531	5.20446e-13	He	1	3.81681m	-23.375999999999998	3.5380495186893047e-09
3532	1.32162e-12	He	1	1.50304m	-23.377	3.5299122306036633e-09
3533	2.83317e-11	Ne	4	701.139A	-23.377	3.5299122306036633e-09
3534	1.4321700000000001e-12	He	1	1.38702m	-23.377	3.5299122306036633e-09
3535	4.38412e-14	He	1	45.3100m	-23.377	3.5299122306036633e-09
3536	8.549069999999999e-13	He	1	2.32358m	-23.378	3.5217936577612765e-09
3537	1.60712e-11	Si	2	1236.03A	-23.378	3.5217936577612765e-09
3538	9.59003e-13	Fe	2	2.07137m	-23.378	3.5217936577612765e-09
3539	4.94389e-13	He	1	4.01798m	-23.38	3.505612485729833e-09
3540	5.8149900000000004e-12	Na	4	3416.08A	-23.38	3.505612485729833e-09
3541	1.32795e-12	He	1	1.49588m	-23.38	3.505612485729833e-09
3542	5.51437e-11	Ar	3	360.231A	-23.381999999999998	3.4895056594306375e-09
3543	2.92583e-11	F	4	678.935A	-23.386	3.457513679247967e-09
3544	5.21689e-11	Fe	6	380.772A	-23.386	3.457513679247967e-09
3545	4.8291e-11	Fe	6	411.349A	-23.386	3.457513679247967e-09
3546	1.15009e-11	Al	2	1727.21A	-23.386	3.457513679247967e-09
3547	2.11666e-12	Fe	2	9384.81A	-23.386	3.457513679247967e-09
3548	1.72972e-13	He	1	11.4842m	-23.386999999999997	3.4495616184530664e-09
3549	7.815239999999999e-12	Ti	4	2541.76A	-23.389	3.433712322496064e-09
3550	1.27687e-11	Si	1	1555.71A	-23.389	3.433712322496064e-09
3551	5.20681e-11	Fe	6	381.509A	-23.39	3.425815003302601e-09
3552	7.1712e-13	He	1	2.77003m	-23.394000000000002	3.394406942565129e-09
3553	1.3209e-11	Na	4	1503.85A	-23.394000000000002	3.394406942565129e-09
3554	1.30968e-12	He	1	1.51675m	-23.394000000000002	3.394406942565129e-09
3555	1.31302e-12	He	1	1.51288m	-23.395	3.3866000232369653e-09
3556	1.5236200000000001e-12	V	7	1.30376m	-23.395	3.3866000232369653e-09
3557	4.9579e-11	Mg	6	400.663A	-23.397	3.371040009532891e-09
3558	8.30886e-13	He	1	2.39076m	-23.397	3.371040009532891e-09
3559	8.582690000000001e-13	He	1	2.31448m	-23.399	3.355551487597764e-09
3560	1.12085e-11	P	2	1772.27A	-23.4	3.3478339333361707e-09
3561	1.3249799999999999e-12	He	1	1.49923m	-23.401	3.3401341289567976e-09
3562	8.37216e-13	He	1	2.37268m	-23.401	3.3401341289567976e-09
3563	3.5547400000000003e-12	Fe	2	5588.15A	-23.401	3.3401341289567976e-09
3564	2.6222400000000003e-12	He	1	7575.37A	-23.401	3.3401341289567976e-09
3565	1.267e-11	Si	1	1567.83A	-23.401	3.3401341289567976e-09
3566	8.41114e-14	He	1	23.6168m	-23.401999999999997	3.3324520336361033e-09
3567	4.75692e-11	Na	6	417.591A	-23.403000000000002	3.3247876066443015e-09
3568	1.34843e-11	P	2	1473.15A	-23.403000000000002	3.3247876066443015e-09
3569	7.710609999999999e-13	He	1	2.57625m	-23.404	3.3171408073454716e-09
3570	2.70369e-13	Ni	3	7.34716m	-23.408	3.2867290776252694e-09
3571	5.024869999999999e-12	Fe	6	3953.22A	-23.408	3.2867290776252694e-09
3572	4.77007e-13	He	1	4.16440m	-23.409000000000002	3.2791698105141636e-09
3573	1.25675e-13	He	1	15.8062m	-23.409000000000002	3.2791698105141636e-09
3574	4.31667e-11	Fe	3	460.181A	-23.409000000000002	3.2791698105141636e-09
3575	4.54208e-13	He	1	4.37343m	-23.410999999999998	3.2641033938014135e-09
3576	2.27962e-11	P	5	871.394A	-23.410999999999998	3.2641033938014135e-09
3577	7.27705e-12	Fe	1	2729.74A	-23.412	3.2565961643190743e-09
3578	2.96219e-11	Ne	3	670.601A	-23.413	3.249106200985413e-09
3579	2.11621e-12	N	1	9386.80A	-23.413	3.249106200985413e-09
3580	2.69936e-11	Ne	1	735.896A	-23.414	3.2416334640893917e-09
3581	5.02555e-11	Fe	3	395.269A	-23.414	3.2416334640893917e-09
3582	5.60637e-13	He	1	3.54319m	-23.414	3.2416334640893917e-09
3583	3.41196e-11	Si	2	582.201A	-23.414	3.2416334640893917e-09
3584	4.07962e-11	Ar	2	486.919A	-23.416999999999998	3.219318216285545e-09
3585	5.56186e-13	He	1	3.57155m	-23.418000000000003	3.211913989853161e-09
3586	8.05471e-13	He	1	2.46619m	-23.418000000000003	3.211913989853161e-09
3587	8.85775e-12	F	2	2242.61A	-23.419	3.204526792669068e-09
3588	1.92835e-12	Fe	5	1.03013m	-23.42	3.1971565855670027e-09
3589	8.342489999999999e-13	He	1	2.38112m	-23.421	3.1898033294709117e-09
3590	2.28691e-12	N	1	8686.15A	-23.421999999999997	3.182466985394539e-09
3591	4.48926e-12	Co	3	4424.89A	-23.423000000000002	3.175147514441265e-09
3592	2.31959e-11	N	1	856.377A	-23.424	3.1678448778040893e-09
3593	1.8313399999999998e-13	He	1	10.8469m	-23.426	3.153289952695484e-09
3594	1.76804e-13	He	1	11.2353m	-23.426	3.153289952695484e-09
3595	2.66005e-12	Fe	4	7467.71A	-23.427	3.146037587055292e-09
3596	5.51645e-13	He	1	3.60095m	-23.427	3.146037587055292e-09
3597	1.5068100000000001e-12	He	1	1.31831m	-23.428	3.1388019013932076e-09
3598	7.43245e-11	C	5	267.267A	-23.428	3.1388019013932076e-09
3599	8.118029999999999e-13	He	1	2.44695m	-23.43	3.12438041664008e-09
3600	2.28242e-12	N	1	8703.25A	-23.432	3.110025192590565e-09
3601	1.31984e-12	He	1	1.50507m	-23.432	3.110025192590565e-09
3602	7.86935e-13	He	1	2.52428m	-23.432	3.110025192590565e-09
3603	1.3135100000000001e-12	He	1	1.51232m	-23.432	3.110025192590565e-09
3604	1.93341e-11	O	1	1027.43A	-23.432	3.110025192590565e-09
3605	8.32889e-12	Fe	2	2385.01A	-23.433000000000003	3.1028723331373206e-09
3606	5.86233e-11	He	1	338.849A	-23.433000000000003	3.1028723331373206e-09
3607	2.15223e-11	O	1	922.969A	-23.434	3.0957359248043567e-09
3608	1.3481600000000001e-13	Co	2	14.7345m	-23.436	3.0815123102400038e-09
3609	3.9256e-12	Fe	3	5060.24A	-23.436999999999998	3.074425028596452e-09
3610	4.58824e-12	Fe	2	4329.43A	-23.438000000000002	3.0673540472483016e-09
3611	6.06178e-11	Ne	2	327.700A	-23.439	3.060299328706014e-09
3612	1.31725e-12	Fe	4	1.50802m	-23.441	3.0462385305112157e-09
3613	5.1873e-11	Fe	6	382.944A	-23.441999999999997	3.0392323763097772e-09
3614	5.356569999999999e-14	He	1	37.0843m	-23.444000000000003	3.025268371968865e-09
3615	2.21906e-11	Ne	7	895.174A	-23.444000000000003	3.025268371968865e-09
3616	5.34363e-13	He	1	3.71741m	-23.444000000000003	3.025268371968865e-09
3617	1.28798e-11	Si	1	1542.30A	-23.445	3.018310447793705e-09
3618	3.5038099999999996e-14	He	1	56.6938m	-23.445	3.018310447793705e-09
3619	1.61896e-11	S	1	1226.99A	-23.445	3.018310447793705e-09
3620	5.62256e-11	Ne	2	353.299A	-23.445999999999998	3.011368526400075e-09
3621	5.08785e-13	He	1	3.90430m	-23.445999999999998	3.011368526400075e-09
3622	2.05868e-10	Si	6	96.4912A	-23.445999999999998	3.011368526400075e-09
3623	1.05052e-13	Fe	4	18.9092m	-23.445999999999998	3.011368526400075e-09
3624	7.99502e-11	O	5	248.460A	-23.448	2.9975325448205024e-09
3625	3.06254e-11	S	6	648.627A	-23.448	2.9975325448205024e-09
3626	2.62663e-12	He	1	7562.71A	-23.448	2.9975325448205024e-09
3627	1.8016700000000001e-13	He	1	11.0256m	-23.448	2.9975325448205024e-09
3628	2.0584e-11	N	1	965.041A	-23.449	2.9906384112775876e-09
3629	1.4336700000000003e-14	He	1	138.557m	-23.451	2.9768976759252818e-09
3630	5.70799e-13	He	1	3.48011m	-23.453000000000003	2.963220073517179e-09
3631	5.644689999999999e-13	He	1	3.51914m	-23.453000000000003	2.963220073517179e-09
3632	1.9655099999999998e-12	Cr	8	1.01065m	-23.454	2.9564048564683768e-09
3633	1.31687e-12	He	1	1.50846m	-23.454	2.9564048564683768e-09
3634	2.27834e-12	N	1	8718.84A	-23.456	2.9428214100129936e-09
3635	2.302e-12	N	1	8629.24A	-23.456	2.9428214100129936e-09
3636	2.42698e-12	N	1	8184.86A	-23.456999999999997	2.9360531085883555e-09
3637	6.35565e-11	He	1	312.548A	-23.459	2.922563169920624e-09
3638	1.30742e-13	He	1	15.1936m	-23.463	2.895768949724415e-09
3639	5.30171e-13	He	1	3.74680m	-23.463	2.895768949724415e-09
3640	3.88894e-12	Fe	2	5107.94A	-23.464000000000002	2.8891088659554085e-09
3641	2.5687400000000002e-12	Fe	2	7733.16A	-23.464000000000002	2.8891088659554085e-09
3642	9.10081e-14	He	1	21.8271m	-23.464000000000002	2.8891088659554085e-09
3643	5.42967e-11	Fe	5	365.850A	-23.465999999999998	2.8758346164903714e-09
3644	5.60578e-13	He	1	3.54357m	-23.468000000000004	2.8626213566615272e-09
3645	5.08726e-13	He	1	3.90475m	-23.471	2.8429152098530906e-09
3646	5.55579e-12	Sc	2	3575.45A	-23.471	2.8429152098530906e-09
3647	2.6348900000000003e-12	Co	2	7539.01A	-23.471	2.8429152098530906e-09
3648	2.47155e-12	Fe	2	8037.25A	-23.473000000000003	2.8298532009588035e-09
3649	5.67832e-13	He	1	3.49830m	-23.475	2.8168512065439596e-09
3650	8.2616e-12	Fe	2	2404.43A	-23.476	2.81037262854756e-09
3651	7.6826e-13	He	1	2.58564m	-23.478	2.7974601392326756e-09
3652	4.44366e-12	Fe	2	4470.29A	-23.479	2.7910261594535044e-09
3653	6.07217e-11	Ne	2	327.139A	-23.479	2.7910261594535044e-09
3654	7.827939999999999e-13	He	1	2.53763m	-23.48	2.7846069774171696e-09
3655	5.56713e-13	He	1	3.56817m	-23.48	2.7846069774171696e-09
3656	2.29041e-11	N	1	867.288A	-23.48	2.7846069774171696e-09
3657	5.06248e-12	Fe	5	3923.86A	-23.482	2.7718128705159187e-09
3658	8.123680000000001e-13	He	1	2.44525m	-23.482	2.7718128705159187e-09
3659	2.99539e-11	S	5	663.167A	-23.483	2.765437877817899e-09
3660	7.1990100000000004e-12	Fe	2	2759.33A	-23.485	2.752731844929054e-09
3661	5.0043800000000005e-12	Fe	5	3969.42A	-23.485	2.752731844929054e-09
3662	2.6368e-12	He	1	7533.56A	-23.486	2.7464007373720844e-09
3663	1.33542e-12	He	1	1.48751m	-23.487	2.740084190958451e-09
3664	2.63047e-12	He	1	7551.69A	-23.487	2.740084190958451e-09
3665	4.2302299999999996e-13	He	1	4.69584m	-23.488000000000003	2.7337821721983855e-09
3666	8.29268e-12	Fe	2	2395.42A	-23.488000000000003	2.7337821721983855e-09
3667	5.86745e-11	He	1	338.554A	-23.489	2.727494647679302e-09
3668	2.6070199999999998e-14	He	1	76.1959m	-23.49	2.721221584065327e-09
3669	8.17692e-13	He	1	2.42933m	-23.49	2.721221584065327e-09
3670	7.54643e-11	O	3	263.230A	-23.49	2.721221584065327e-09
3671	4.41031e-11	Fe	3	450.410A	-23.49	2.721221584065327e-09
3672	6.2749099999999996e-12	Si	4	3165.70A	-23.491	2.714962948097279e-09
3673	4.94778e-13	He	1	4.01482m	-23.491999999999997	2.708718706592537e-09
3674	1.18477e-12	Ni	2	1.67665m	-23.493000000000002	2.7024888264446886e-09
3675	3.70964e-11	O	3	535.481A	-23.494	2.6962732746236176e-09
3676	5.17533e-12	Mg	1	3838.29A	-23.497	2.6777122599571777e-09
3677	1.51654e-12	He	1	1.30986m	-23.498	2.671553692657702e-09
3678	1.24308e-11	Sc	3	1598.00A	-23.499000000000002	2.66540928966996e-09
3679	4.16266e-12	Fe	2	4772.06A	-23.500999999999998	2.653162846396592e-09
3680	9.22878e-11	O	5	215.245A	-23.502	2.6470607411814994e-09
3681	4.784520000000001e-13	He	1	4.15182m	-23.502	2.6470607411814994e-09
3682	1.67596e-11	Ca	2	1185.26A	-23.503	2.64097267041895e-09
3683	2.49188e-12	C	3	7971.68A	-23.506	2.622792342434148e-09
3684	7.46235e-11	N	5	266.196A	-23.506	2.622792342434148e-09
3685	4.09346e-12	Fe	2	4852.73A	-23.506999999999998	2.6167600874398675e-09
3686	2.475e-12	Fe	4	8026.05A	-23.508000000000003	2.6107417062470373e-09
3687	2.63383e-12	He	1	7542.05A	-23.508000000000003	2.6107417062470373e-09
3688	5.6441e-13	He	1	3.51951m	-23.508000000000003	2.6107417062470373e-09
3689	6.17149e-14	He	1	32.1875m	-23.509	2.604737166946885e-09
3690	5.707399999999999e-13	He	1	3.48047m	-23.511	2.5927694867558046e-09
3691	1.35134e-13	He	1	14.6998m	-23.511	2.5927694867558046e-09
3692	5.440869999999999e-13	He	1	3.65097m	-23.511999999999997	2.586806282413449e-09
3693	7.966600000000001e-13	He	1	2.49347m	-23.514	2.5749209871532965e-09
3694	2.22664e-14	Al	1	89.2128m	-23.515	2.568998833220869e-09
3695	5.10038e-11	Fe	3	389.470A	-23.517	2.557195355757811e-09
3696	2.8141500000000002e-14	He	1	70.5879m	-23.517	2.557195355757811e-09
3697	2.46075e-11	O	1	807.252A	-23.517	2.557195355757811e-09
3698	1.93891e-12	Co	2	1.02452m	-23.517	2.557195355757811e-09
3699	7.48163e-11	Ne	3	265.510A	-23.519000000000002	2.5454461103474762e-09
3700	1.27219e-11	C	1	1561.44A	-23.522	2.5279233825767415e-09
3701	9.68963e-14	He	1	20.5007m	-23.523000000000003	2.5221093201353122e-09
3702	2.9615999999999997e-13	Cl	5	6.70733m	-23.523000000000003	2.5221093201353122e-09
3703	5.20518e-13	He	1	3.81629m	-23.524	2.516308629666471e-09
3704	1.2837e-11	Si	1	1547.44A	-23.526	2.5047472416984088e-09
3705	5.80919e-11	He	1	341.949A	-23.526	2.5047472416984088e-09
3706	5.51928e-11	Ne	2	359.910A	-23.526	2.5047472416984088e-09
3707	5.611050000000001e-13	He	1	3.54024m	-23.526999999999997	2.4989864829018806e-09
3708	7.74528e-14	Fe	7	25.6472m	-23.526999999999997	2.4989864829018806e-09
3709	6.33138e-11	Na	6	313.746A	-23.529	2.4875046829687567e-09
3710	1.22681e-11	Si	1	1619.19A	-23.53	2.481783580956822e-09
3711	4.80911e-11	Fe	3	413.059A	-23.531	2.4760756371143995e-09
3712	2.0659699999999998e-13	Ni	2	9.61508m	-23.531999999999996	2.4703808211785188e-09
3713	5.677729999999999e-13	He	1	3.49866m	-23.531999999999996	2.4703808211785188e-09
3714	1.37899e-11	Si	8	1440.51A	-23.537	2.4421026057571606e-09
3715	5.79528e-11	Ca	4	342.770A	-23.539	2.430882163498944e-09
3716	3.54103e-11	Si	4	560.980A	-23.539	2.430882163498944e-09
3717	4.766050000000001e-13	He	1	4.16791m	-23.54	2.425291289668016e-09
3718	6.01244e-11	Ca	6	330.390A	-23.541	2.419713274490055e-09
3719	8.18256e-13	He	1	2.42766m	-23.541	2.419713274490055e-09
3720	5.3832e-13	He	1	3.69009m	-23.541999999999998	2.4141480883910208e-09
3721	3.2018299999999997e-13	He	1	6.20410m	-23.544	2.403056085473241e-09
3722	4.19483e-12	C	2	4735.46A	-23.544	2.403056085473241e-09
3723	5.79887e-12	Fe	2	3425.57A	-23.545	2.3975292098458215e-09
3724	5.98182e-11	Ca	5	332.080A	-23.546	2.3920150456796248e-09
3725	8.22759e-13	He	1	2.41437m	-23.546	2.3920150456796248e-09
3726	4.84452e-12	K	6	4100.40A	-23.546	2.3920150456796248e-09
3727	2.41191e-11	Ne	4	823.597A	-23.548000000000002	2.381024734855845e-09
3728	3.57947e-14	He	1	55.4955m	-23.549	2.3755485299287678e-09
3729	5.57021e-11	O	2	356.619A	-23.549	2.3755485299287678e-09
3730	1.38966e-13	He	1	14.2945m	-23.549	2.3755485299287678e-09
3731	1.45296e-13	He	1	13.6717m	-23.549	2.3755485299287678e-09
3732	7.92519e-13	He	1	2.50650m	-23.551	2.364633875872557e-09
3733	1.45213e-11	Cu	2	1367.95A	-23.551	2.364633875872557e-09
3734	2.66048e-13	He	1	7.46649m	-23.552	2.3591953688750155e-09
3735	1.04809e-12	Ni	2	1.89531m	-23.553	2.3537693700964684e-09
3736	5.82733e-13	He	1	3.40884m	-23.554000000000002	2.3483558507688113e-09
3737	5.20459e-13	He	1	3.81672m	-23.555999999999997	2.3375661357244535e-09
3738	6.014330000000001e-12	Fe	2	3302.86A	-23.559	2.3214744436332417e-09
3739	1.2529700000000002e-10	C	5	158.539A	-23.559	2.3214744436332417e-09
3740	2.20818e-12	Fe	4	8995.84A	-23.561	2.3108082374356568e-09
3741	5.70951e-13	He	1	3.47919m	-23.561	2.3108082374356568e-09
3742	5.71267e-13	He	1	3.47726m	-23.564	2.294900745420642e-09
3743	2.41422e-12	Fe	2	8228.10A	-23.564	2.294900745420642e-09
3744	1.52469e-12	He	1	1.30285m	-23.565	2.289622620172593e-09
3745	5.64937e-13	He	1	3.51623m	-23.565	2.289622620172593e-09
3746	4.6560800000000005e-12	Fe	2	4266.35A	-23.566	2.28435663427577e-09
3747	7.456810000000001e-13	Ca	2	2.66394m	-23.566999999999997	2.279102759810421e-09
3748	1.55444e-12	Ni	2	1.27792m	-23.568	2.2738609689209894e-09
3749	2.41286e-11	N	4	823.274A	-23.569000000000003	2.268631233816078e-09
3750	5.83569e-11	He	1	340.396A	-23.569000000000003	2.268631233816078e-09
3751	6.86115e-14	He	1	28.9521m	-23.570999999999998	2.2582078201134267e-09
3752	1.42329e-13	He	1	13.9567m	-23.570999999999998	2.2582078201134267e-09
3753	8.03221e-11	C	5	247.310A	-23.570999999999998	2.2582078201134267e-09
3754	8.060979999999999e-13	He	1	2.46427m	-23.572	2.2530140862517486e-09
3755	5.09115e-13	He	1	3.90177m	-23.572	2.2530140862517486e-09
3756	4.00637e-12	Fe	2	4958.22A	-23.573	2.2478322976464747e-09
3757	1.68826e-11	S	2	1176.62A	-23.573	2.2478322976464747e-09
3758	1.25183e-11	Si	1	1586.83A	-23.573	2.2478322976464747e-09
3759	4.48035e-13	Fe	2	4.43368m	-23.573	2.2478322976464747e-09
3760	1.35319e-12	He	1	1.46797m	-23.574	2.2426624268242783e-09
3761	2.65888e-11	O	1	747.099A	-23.574	2.2426624268242783e-09
3762	1.01964e-13	He	1	19.4819m	-23.576999999999998	2.2272240472698467e-09
3763	4.5180100000000003e-13	He	1	4.39672m	-23.576999999999998	2.2272240472698467e-09
3764	4.77996e-11	Na	6	415.578A	-23.578000000000003	2.222101574108227e-09
3765	5.52236e-13	He	1	3.59709m	-23.578000000000003	2.222101574108227e-09
3766	1.4407e-10	Mg	5	137.881A	-23.579	2.216990882307986e-09
3767	5.733579999999999e-13	He	1	3.46458m	-23.579	2.216990882307986e-09
3768	4.90069e-13	He	1	4.05340m	-23.583000000000002	2.1966653877267476e-09
3769	2.0157200000000002e-12	Ca	2	9854.76A	-23.583000000000002	2.1966653877267476e-09
3770	4.79068e-11	Ca	7	414.648A	-23.583000000000002	2.1966653877267476e-09
3771	1.8371e-11	Cr	2	1081.29A	-23.584	2.191613197531782e-09
3772	2.32678e-11	N	1	853.730A	-23.585	2.1865726270518027e-09
3773	5.04583e-11	Fe	3	393.681A	-23.585	2.1865726270518027e-09
3774	4.04941e-11	Ca	3	490.552A	-23.586	2.1815436495622434e-09
3775	5.682989999999999e-13	He	1	3.49542m	-23.586	2.1815436495622434e-09
3776	3.11036e-11	C	3	638.654A	-23.587	2.1765262383999303e-09
3777	2.22532e-14	He	1	89.2657m	-23.587	2.1765262383999303e-09
3778	8.04809e-13	He	1	2.46822m	-23.589000000000002	2.166526008711019e-09
3779	4.77572e-11	Fe	6	415.947A	-23.59	2.161543137164217e-09
3780	4.0474699999999996e-14	Fe	6	49.0787m	-23.590999999999998	2.156571725903953e-09
3781	5.51591e-12	Fe	5	3601.30A	-23.593000000000004	2.146663178871898e-09
3782	5.18742e-12	Mg	1	3829.35A	-23.593000000000004	2.146663178871898e-09
3783	1.14637e-10	C	5	173.281A	-23.594	2.141725990566029e-09
3784	8.23323e-13	He	1	2.41272m	-23.594	2.141725990566029e-09
3785	1.23625e-12	Si	1	1.60683m	-23.594	2.141725990566029e-09
3786	8.27151e-13	He	1	2.40155m	-23.595	2.1368001574781598e-09
3787	5.33603e-11	S	3	372.270A	-23.596	2.131885653491996e-09
3788	9.11081e-12	Fe	1	2180.32A	-23.596	2.131885653491996e-09
3789	2.15939e-11	O	1	919.912A	-23.596	2.131885653491996e-09
3790	5.30243e-13	He	1	3.74630m	-23.596999999999998	2.1269824525513617e-09
3791	5.50506e-11	Ar	3	360.840A	-23.596999999999998	2.1269824525513617e-09
3792	9.12266e-13	Fe	5	2.17749m	-23.596999999999998	2.1269824525513617e-09
3793	2.42411e-11	Ne	4	819.453A	-23.599	2.1172098558812508e-09
3794	9.54026e-13	He	1	2.08217m	-23.599	2.1172098558812508e-09
3795	2.8744099999999997e-12	Ni	2	6910.79A	-23.599	2.1172098558812508e-09
3796	3.47767e-11	Si	2	571.200A	-23.601	2.107482160214248e-09
3797	2.4746e-12	Co	2	8027.34A	-23.601999999999997	2.102635085750659e-09
3798	7.84709e-12	Fe	5	2531.44A	-23.605999999999998	2.0833580114140902e-09
3799	4.31229e-13	Fe	2	4.60647m	-23.607	2.0785664209530597e-09
3800	4.93678e-11	Fe	6	402.377A	-23.608	2.073785850844278e-09
3801	1.18119e-10	Fe	8	168.173A	-23.609	2.069016275741638e-09
3802	1.5136700000000002e-12	Al	1	1.31234m	-23.609	2.069016275741638e-09
3803	4.83552e-11	Fe	6	410.803A	-23.61	2.0642576703573456e-09
3804	1.18239e-10	Fe	8	168.003A	-23.61	2.0642576703573456e-09
3805	4.3943900000000005e-14	He	1	45.2041m	-23.611	2.059510009461713e-09
3806	9.03879e-12	Fe	5	2197.69A	-23.611	2.059510009461713e-09
3807	7.13412e-11	Si	7	278.443A	-23.613000000000003	2.050047420507872e-09
3808	9.45955e-12	Zn	2	2099.94A	-23.614	2.045332442279976e-09
3809	3.33798e-13	Ni	2	5.95104m	-23.614	2.045332442279976e-09
3810	7.3098e-12	Fe	2	2717.51A	-23.615	2.0406283082010814e-09
3811	8.335689999999999e-12	Fe	2	2383.06A	-23.615	2.0406283082010814e-09
3812	9.36927e-12	Si	4	2120.17A	-23.615	2.0406283082010814e-09
3813	5.45217e-13	He	1	3.64341m	-23.616	2.0359349933303223e-09
3814	1.80842e-10	Al	6	109.844A	-23.616999999999997	2.0312524727842432e-09
3815	2.2088e-12	Fe	4	8993.33A	-23.616999999999997	2.0312524727842432e-09
3816	5.83862e-11	He	1	340.225A	-23.618000000000002	2.0265807217365364e-09
3817	8.00668e-13	He	1	2.48098m	-23.618000000000002	2.0265807217365364e-09
3818	1.38975e-10	Mg	5	142.935A	-23.621	2.012629838177049e-09
3819	8.03121e-13	Co	3	2.47341m	-23.621	2.012629838177049e-09
3820	6.44196e-11	Ca	3	308.360A	-23.621	2.012629838177049e-09
3821	3.15939e-11	N	5	628.744A	-23.622	2.008000918000411e-09
3822	1.1733499999999999e-14	He	1	169.296m	-23.622	2.008000918000411e-09
3823	1.0635599999999999e-13	He	1	18.6774m	-23.624000000000002	1.9987749918244372e-09
3824	1.7174700000000002e-12	N	1	1.15661m	-23.625	1.9941779369101753e-09
3825	1.53158e-12	He	1	1.29699m	-23.627	1.985015521563285e-09
3826	1.16915e-11	Mg	1	1699.05A	-23.629	1.9758952036909497e-09
3827	3.84844e-11	Al	3	516.169A	-23.629	1.9758952036909497e-09
3828	7.449980000000001e-14	He	1	26.6638m	-23.629	1.9758952036909497e-09
3829	2.78287e-11	Ar	8	713.813A	-23.629	1.9758952036909497e-09
3830	6.88542e-11	C	3	288.500A	-23.63	1.971350770829148e-09
3831	1.7043599999999998e-12	Fe	2	1.16551m	-23.631	1.966816789872875e-09
3832	1.42679e-11	S	1	1392.25A	-23.631	1.966816789872875e-09
3833	1.51575e-11	N	1	1310.54A	-23.631999999999998	1.9622932367834476e-09
3834	4.69257e-12	Fe	2	4233.17A	-23.634	1.953277318326495e-09
3835	5.301840000000001e-13	He	1	3.74671m	-23.634	1.953277318326495e-09
3836	8.30983e-13	He	1	2.39048m	-23.635	1.9487849051574846e-09
3837	8.373129999999999e-13	He	1	2.37240m	-23.636	1.9443028242520613e-09
3838	1.44216e-10	Mg	5	137.741A	-23.636999999999997	1.9398310518466628e-09
3839	2.14932e-11	S	5	924.222A	-23.636999999999997	1.9398310518466628e-09
3840	8.3e-13	Fe	2	2.39331m	-23.636999999999997	1.9398310518466628e-09
3841	5.12754e-12	Fe	2	3874.07A	-23.638	1.935369564232365e-09
3842	5.59133e-13	He	1	3.55272m	-23.639	1.930918337754868e-09
3843	2.6955799999999997e-13	He	1	7.36926m	-23.639	1.930918337754868e-09
3844	6.54228e-13	He	1	3.03632m	-23.639	1.930918337754868e-09
3845	1.0789e-10	O	6	184.117A	-23.64	1.9264773488141648e-09
3846	7.16662e-11	N	3	277.180A	-23.64	1.9264773488141648e-09
3847	4.40415e-11	Ar	2	451.040A	-23.641	1.922046573864606e-09
3848	8.277159999999999e-13	He	1	2.39991m	-23.642	1.917625989414632e-09
3849	1.88468e-11	Al	7	1054.00A	-23.643	1.9132155720267596e-09
3850	6.02475e-13	Fe	4	3.29714m	-23.643	1.9132155720267596e-09
3851	8.23568e-11	O	3	241.200A	-23.645	1.904425144956742e-09
3852	2.12301e-11	O	1	935.672A	-23.645	1.904425144956742e-09
3853	5.20848e-13	He	1	3.81387m	-23.646	1.9000450886686116e-09
3854	5.44336e-11	O	2	364.930A	-23.648000000000003	1.8913151744728876e-09
3855	2.59489e-11	C	1	765.521A	-23.648000000000003	1.8913151744728876e-09
3856	3.76792e-13	Si	2	5.27199m	-23.651	1.8782954523910783e-09
3857	1.26724e-11	Si	1	1567.54A	-23.651999999999997	1.8739754927282002e-09
3858	1.71859e-14	He	1	115.586m	-23.654	1.865365357445637e-09
3859	1.60831e-11	Si	2	1235.12A	-23.654	1.865365357445637e-09
3860	1.75921e-12	N	1	1.12917m	-23.654	1.865365357445637e-09
3861	2.1458e-14	He	1	92.5736m	-23.655	1.8610751361758868e-09
3862	4.94376e-13	He	1	4.01809m	-23.655	1.8610751361758868e-09
3863	1.36753e-12	He	1	1.45258m	-23.656	1.8567947821412593e-09
3864	8.343459999999999e-13	He	1	2.38084m	-23.656999999999996	1.8525242726477285e-09
3865	4.33359e-12	Fe	2	4583.84A	-23.658	1.8482635850534474e-09
3866	8.11706e-13	He	1	2.44725m	-23.659000000000002	1.8440126967687204e-09
3867	8.34876e-13	He	1	2.37933m	-23.659000000000002	1.8440126967687204e-09
3868	6.34431e-12	Be	2	3131.07A	-23.66	1.839771585255761e-09
3869	2.29528e-11	P	5	865.449A	-23.66	1.839771585255761e-09
3870	2.12774e-12	Co	2	9335.96A	-23.660999999999998	1.8355402280286026e-09
3871	1.16518e-13	He	1	17.0484m	-23.662	1.831318602652996e-09
3872	8.01451e-12	C	1	2478.56A	-23.662	1.831318602652996e-09
3873	1.1018800000000001e-13	He	1	18.0279m	-23.663	1.827106686746318e-09
3874	4.74198e-13	He	1	4.18907m	-23.663	1.827106686746318e-09
3875	1.66947e-11	Mg	7	1189.87A	-23.664	1.8229044579774104e-09
3876	5.38392e-13	He	1	3.68959m	-23.666	1.8145289727849677e-09
3877	3.4692199999999996e-12	Fe	2	5725.91A	-23.666999999999998	1.810355671955444e-09
3878	5.27966e-12	Si	4	3762.45A	-23.668000000000003	1.8061919694514482e-09
3879	5.62515e-14	Fe	5	35.3136m	-23.669	1.8020378431975029e-09
3880	3.01775e-11	S	5	658.253A	-23.669	1.8020378431975029e-09
3881	5.08406e-14	He	1	39.0720m	-23.671	1.79375823139126e-09
3882	5.11674e-11	Ne	4	388.225A	-23.673000000000002	1.7855166609457442e-09
3883	3.76641e-12	Ni	2	5274.11A	-23.675	1.7773129570768081e-09
3884	8.315469999999999e-13	He	1	2.38885m	-23.68	1.7569682238921575e-09
3885	8.37878e-13	He	1	2.37081m	-23.68	1.7569682238921575e-09
3886	5.80204e-11	He	1	342.370A	-23.68	1.7569682238921575e-09
3887	8.07565e-13	He	1	2.45980m	-23.680999999999997	1.7529273091114133e-09
3888	7.95671e-14	He	1	24.9657m	-23.682	1.7488956881767486e-09
3889	5.51105e-13	He	1	3.60448m	-23.683000000000003	1.7448733397129114e-09
3890	1.5374700000000001e-12	He	1	1.29202m	-23.685	1.7368563749425017e-09
3891	1.1355e-13	He	1	17.4940m	-23.685	1.7368563749425017e-09
3892	4.97504e-11	Mg	6	399.282A	-23.685	1.7368563749425017e-09
3893	3.55637e-11	Ne	3	558.560A	-23.686	1.7328617161307377e-09
3894	1.17859e-10	Fe	8	168.545A	-23.691	1.7130258120935786e-09
3895	4.11831e-11	C	3	482.345A	-23.691	1.7130258120935786e-09
3896	4.86768e-13	Fe	2	4.08089m	-23.691999999999997	1.7090859620554538e-09
3897	3.05409e-11	S	6	650.422A	-23.693	1.7051551734209373e-09
3898	3.55233e-13	Fe	5	5.59195m	-23.693	1.7051551734209373e-09
3899	1.374e-11	Si	8	1445.74A	-23.693	1.7051551734209373e-09
3900	5.65021e-13	He	1	3.51570m	-23.695999999999998	1.6934169677723268e-09
3901	6.07179e-11	Ne	2	327.160A	-23.697	1.6895222168246405e-09
3902	7.32762e-11	C	3	271.090A	-23.698	1.6856364235555608e-09
3903	1.18675e-10	C	5	167.385A	-23.698	1.6856364235555608e-09
3904	7.315210000000001e-12	P	2	2715.50A	-23.698	1.6856364235555608e-09
3905	5.17773e-11	Fe	6	383.652A	-23.699	1.6817595673629988e-09
3906	7.63588e-11	C	5	260.146A	-23.7	1.6778916276922626e-09
3907	2.5671899999999998e-14	Ar	4	77.3783m	-23.701999999999998	1.6701824159336539e-09
3908	8.3491e-13	He	1	2.37923m	-23.701999999999998	1.6701824159336539e-09
3909	5.38333e-13	He	1	3.68999m	-23.706999999999997	1.6510639959128197e-09
3910	1.5089e-12	O	1	1.31649m	-23.706999999999997	1.6510639959128197e-09
3911	1.96393e-12	N	1	1.01146m	-23.708000000000002	1.6472666540973221e-09
3912	2.30757e-11	N	1	860.837A	-23.708000000000002	1.6472666540973221e-09
3913	2.96072e-14	He	1	67.0933m	-23.709	1.643478045925671e-09
3914	1.72556e-11	Ca	2	1151.19A	-23.714000000000002	1.6246653083005512e-09
3915	5.305729999999999e-13	He	1	3.74397m	-23.717	1.6134811909860343e-09
3916	2.4256e-11	O	3	818.949A	-23.717	1.6134811909860343e-09
3917	2.8515e-12	Fe	2	6966.31A	-23.717	1.6134811909860343e-09
3918	5.18343e-12	Mg	1	3832.30A	-23.718000000000004	1.6097702872232378e-09
3919	1.0954e-12	Fe	2	1.81344m	-23.719	1.606067918302283e-09
3920	1.2793799999999999e-14	He	1	155.266m	-23.72	1.602374064593552e-09
3921	1.70041e-11	N	1	1168.22A	-23.72	1.602374064593552e-09
3922	4.7947e-11	Fe	3	414.300A	-23.721	1.598688706512586e-09
3923	9.23487e-11	O	5	215.103A	-23.721999999999998	1.5950118245200113e-09
3924	4.51199e-12	Fe	2	4402.60A	-23.721999999999998	1.5950118245200113e-09
3925	7.76578e-12	Zn	2	2557.95A	-23.723000000000003	1.591343399121325e-09
3926	8.175939999999999e-13	He	1	2.42962m	-23.723000000000003	1.591343399121325e-09
3927	4.38218e-12	Fe	2	4533.00A	-23.723000000000003	1.591343399121325e-09
3928	2.33195e-11	N	1	851.840A	-23.726999999999997	1.5767538751436709e-09
3929	5.67289e-14	He	1	35.0165m	-23.728	1.5731274418632815e-09
3930	7.66968e-12	Ne	3	2590.00A	-23.729	1.5695093491480144e-09
3931	8.39592e-14	He	1	23.6597m	-23.729	1.5695093491480144e-09
3932	5.45288e-13	He	1	3.64293m	-23.73	1.5658995778150636e-09
3933	7.568180000000001e-13	He	1	2.62473m	-23.73	1.5658995778150636e-09
3934	7.05368e-13	He	1	2.81619m	-23.730999999999998	1.5622981087258066e-09
3935	1.3792600000000001e-12	He	1	1.44023m	-23.732	1.5587049227855874e-09
3936	8.74784e-12	C	5	2270.79A	-23.732	1.5587049227855874e-09
3937	1.54254e-12	He	1	1.28778m	-23.738000000000003	1.5373186894957912e-09
3938	2.16453e-11	O	1	917.726A	-23.739	1.533782954625563e-09
3939	8.134529999999999e-13	He	1	2.44199m	-23.739	1.533782954625563e-09
3940	4.71115e-14	Fe	3	42.1648m	-23.739	1.533782954625563e-09
3941	8.57273e-13	He	1	2.31717m	-23.741999999999997	1.5232244670331357e-09
3942	6.19795e-11	Ne	2	320.500A	-23.743000000000002	1.5197211479750176e-09
3943	5.56172e-13	He	1	3.57164m	-23.744	1.5162258863271673e-09
3944	4.064e-13	Fe	2	4.88791m	-23.746	1.5092594611786868e-09
3945	4.91969e-13	He	1	4.03775m	-23.747	1.5057882607427637e-09
3946	4.43681e-11	Ar	2	447.720A	-23.748	1.5023250438463027e-09
3947	5.700890000000001e-13	He	1	3.48445m	-23.749000000000002	1.4988697921276724e-09
3948	2.41364e-11	C	3	823.007A	-23.75	1.4954224872674838e-09
3949	1.28533e-13	Co	2	15.4548m	-23.750999999999998	1.4919831109884581e-09
3950	6.35443e-11	Na	6	312.608A	-23.750999999999998	1.4919831109884581e-09
3951	2.41933e-12	N	1	8210.71A	-23.752	1.488551645055352e-09
3952	1.7609799999999998e-12	Co	2	1.12804m	-23.752	1.488551645055352e-09
3953	4.2587e-12	Fe	2	4664.44A	-23.753	1.4851280712748873e-09
3954	4.13369e-12	Fe	6	4805.50A	-23.754	1.4817123714956162e-09
3955	1.0334300000000001e-13	Fe	3	19.2218m	-23.755	1.4783045276078512e-09
3956	2.65416e-11	C	5	748.426A	-23.755	1.4783045276078512e-09
3957	3.09631e-11	Ar	2	641.552A	-23.758000000000003	1.468127950820672e-09
3958	5.08712e-13	He	1	3.90485m	-23.759	1.4647513502334667e-09
3959	2.73561e-12	Cl	4	7261.43A	-23.759	1.4647513502334667e-09
3960	7.69076e-12	C	1	2582.90A	-23.764	1.4479844801762266e-09
3961	1.8206400000000002e-12	Fe	2	1.09107m	-23.764	1.4479844801762266e-09
3962	3.65039e-14	He	1	54.4174m	-23.766	1.4413315958083544e-09
3963	5.15038e-11	S	3	385.689A	-23.766	1.4413315958083544e-09
3964	9.412130000000001e-14	He	1	21.1052m	-23.767	1.4380166251274536e-09
3965	8.7791e-14	He	1	22.6270m	-23.768	1.4347092786675491e-09
3966	8.6965e-11	Ne	4	228.419A	-23.77	1.4281173883101835e-09
3967	3.52032e-11	Si	2	564.280A	-23.77	1.4281173883101835e-09
3968	2.41307e-11	C	3	823.202A	-23.771	1.4248328094631642e-09
3969	2.66417e-13	He	1	7.45615m	-23.774	1.4150243293945549e-09
3970	1.3198200000000001e-12	Fe	4	1.50509m	-23.775	1.4117698637474206e-09
3971	5.69053e-13	Co	3	3.49079m	-23.775	1.4117698637474206e-09
3972	7.1822e-11	Mg	5	276.579A	-23.775	1.4117698637474206e-09
3973	3.8313e-12	Fe	2	5184.79A	-23.775	1.4117698637474206e-09
3974	5.4523e-13	He	1	3.64332m	-23.775	1.4117698637474206e-09
3975	2.3836099999999998e-12	Co	2	8333.76A	-23.775	1.4117698637474206e-09
3976	1.69457e-11	S	2	1172.24A	-23.776999999999997	1.4052833704278131e-09
3977	9.331510000000001e-12	Ca	2	2128.75A	-23.779	1.39882667983785e-09
3978	1.46263e-12	N	1	1.35813m	-23.78	1.3956094677509094e-09
3979	1.35374e-12	Fe	5	1.46738m	-23.78	1.3956094677509094e-09
3980	8.22661e-13	He	1	2.41466m	-23.781	1.3923996550464492e-09
3981	6.179610000000001e-14	He	1	32.1451m	-23.781	1.3923996550464492e-09
3982	2.2177e-12	Si	4	8957.25A	-23.781999999999996	1.3891972247063512e-09
3983	9.72447e-15	He	1	204.273m	-23.781999999999996	1.3891972247063512e-09
3984	4.82505e-11	Fe	6	411.694A	-23.783	1.3860021597516252e-09
3985	5.38722e-13	He	1	3.68733m	-23.784000000000002	1.3828144432423894e-09
3986	1.54693e-12	He	1	1.28412m	-23.785	1.3796340582776878e-09
3987	5.3877e-11	S	3	368.700A	-23.785999999999998	1.3764609879954247e-09
3988	3.25753e-11	Si	2	609.801A	-23.785999999999998	1.3764609879954247e-09
3989	2.67459e-11	O	1	742.710A	-23.787	1.373295215572286e-09
3990	8.962e-15	He	1	221.652m	-23.787	1.373295215572286e-09
3991	8.68889e-11	Ne	4	228.619A	-23.788	1.3701367242236732e-09
3992	5.511770000000001e-13	He	1	3.60401m	-23.789	1.366985497203579e-09
3993	9.11539e-14	He	1	21.7922m	-23.789	1.366985497203579e-09
3994	2.31753e-12	Co	2	8571.41A	-23.791	1.3607047693574165e-09
3995	8.1852e-13	He	1	2.42687m	-23.791999999999998	1.3575752352315545e-09
3996	5.40486e-11	N	2	367.530A	-23.794	1.3513377436117554e-09
3997	5.6745e-12	Mg	6	3500.65A	-23.794	1.3513377436117554e-09
3998	3.51959e-12	Fe	2	5643.97A	-23.794	1.3513377436117554e-09
3999	8.7554e-12	Fe	2	2268.82A	-23.795	1.3482297530472696e-09
4000	4.8744e-13	Fe	2	4.07526m	-23.795	1.3482297530472696e-09
4001	5.744810000000001e-13	He	1	3.45781m	-23.795	1.3482297530472696e-09
4002	5.605640000000001e-13	He	1	3.54365m	-23.796999999999997	1.342035200017778e-09
4003	4.42918e-11	Ar	2	448.491A	-23.796999999999997	1.342035200017778e-09
4004	3.68157e-13	Si	2	5.39565m	-23.798000000000002	1.3389486047098355e-09
4005	8.27666e-12	Al	1	2400.06A	-23.8	1.3327966946834418e-09
4006	7.73295e-12	Na	6	2568.81A	-23.802	1.3266730501161106e-09
4007	1.3498400000000002e-10	C	5	147.162A	-23.802	1.3266730501161106e-09
4008	1.38898e-12	He	1	1.43014m	-23.803	1.3236217867725012e-09
4009	4.14547e-11	K	3	479.185A	-23.805	1.3175402970778586e-09
4010	4.83928e-11	Ca	7	410.483A	-23.805	1.3175402970778586e-09
4011	5.17048e-11	C	4	384.190A	-23.808000000000003	1.3084704134692953e-09
4012	4.91223e-11	Mg	5	404.388A	-23.808000000000003	1.3084704134692953e-09
4013	4.7904900000000005e-12	Fe	2	4146.65A	-23.808000000000003	1.3084704134692953e-09
4014	1.78737e-14	He	1	111.138m	-23.81	1.302458538011543e-09
4015	7.65195e-11	Fe	4	259.600A	-23.811	1.2994629665003421e-09
4016	3.23854e-12	Ar	5	6133.78A	-23.816999999999997	1.2816336661967742e-09
4017	5.79693e-11	He	1	342.672A	-23.816999999999997	1.2816336661967742e-09
4018	1.34939e-11	P	2	1472.10A	-23.816999999999997	1.2816336661967742e-09
4019	6.0615699999999996e-12	Fe	2	3277.12A	-23.818	1.2786859905616405e-09
4020	5.84902e-13	Mg	1	3.39620m	-23.818	1.2786859905616405e-09
4021	1.55709e-12	He	1	1.27574m	-23.82	1.2728109620965635e-09
4022	3.7363e-12	Fe	2	5316.62A	-23.82	1.2728109620965635e-09
4023	1.60435e-12	N	1	1.23816m	-23.822	1.2669629269353318e-09
4024	7.432050000000001e-13	He	1	2.67281m	-23.822	1.2669629269353318e-09
4025	8.750440000000001e-13	He	1	2.27011m	-23.822	1.2669629269353318e-09
4026	4.23921e-14	He	1	46.8588m	-23.822	1.2669629269353318e-09
4027	1.55076e-12	He	1	1.28095m	-23.822	1.2669629269353318e-09
4028	8.264539999999999e-14	Fe	1	24.0358m	-23.826	1.2553473410023642e-09
4029	5.06305e-13	He	1	3.92341m	-23.826	1.2553473410023642e-09
4030	6.618830000000001e-14	He	1	30.0121m	-23.826999999999998	1.2524601222375382e-09
4031	5.82092e-11	S	4	341.260A	-23.826999999999998	1.2524601222375382e-09
4032	3.14916e-11	Ca	7	630.786A	-23.828000000000003	1.2495795438915812e-09
4033	2.26268e-11	Ar	7	877.917A	-23.829	1.2467055906919942e-09
4034	1.99818e-11	Si	3	994.125A	-23.83	1.2438382474013432e-09
4035	3.8068e-11	Ne	4	521.815A	-23.83	1.2438382474013432e-09
4036	8.270540000000001e-13	He	1	2.40183m	-23.831999999999997	1.238123329772329e-09
4037	5.84643e-13	He	1	3.39771m	-23.831999999999997	1.238123329772329e-09
4038	5.78313e-13	He	1	3.43490m	-23.833000000000002	1.2352757251340314e-09
4039	1.68825e-11	N	1	1176.63A	-23.833000000000002	1.2352757251340314e-09
4040	5.70277e-11	Ar	3	348.330A	-23.834	1.2324346698046805e-09
4041	2.79676e-12	Ni	2	7102.66A	-23.836	1.2267721468554226e-09
4042	3.78557e-12	Co	3	5247.42A	-23.837	1.2239506492133824e-09
4043	5.51118e-13	He	1	3.60439m	-23.838	1.2211356408358437e-09
4044	8.229129999999999e-13	He	1	2.41392m	-23.839000000000002	1.2183271067979123e-09
4045	1.76005e-12	O	1	1.12863m	-23.839000000000002	1.2183271067979123e-09
4046	5.64396e-13	He	1	3.51960m	-23.840999999999998	1.2127294022128674e-09
4047	2.0977400000000003e-12	Fe	2	9469.46A	-23.842	1.2099402019872614e-09
4048	7.33948e-13	Ca	2	2.70652m	-23.842	1.2099402019872614e-09
4049	7.15166e-11	Ca	3	277.760A	-23.843000000000004	1.2071574167441502e-09
4050	1.70875e-12	N	1	1.16252m	-23.843000000000004	1.2071574167441502e-09
4051	1.55413e-12	He	1	1.27817m	-23.843000000000004	1.2071574167441502e-09
4052	2.16223e-11	O	1	918.704A	-23.844	1.2043810317295139e-09
4053	5.562439999999999e-13	He	1	3.57118m	-23.844	1.2043810317295139e-09
4054	5.45619e-13	He	1	3.64072m	-23.846	1.1988474035389825e-09
4055	5.53712e-11	Ne	4	358.751A	-23.846999999999998	1.1960901310243516e-09
4056	1.29828e-12	Fe	4	1.53006m	-23.846999999999998	1.1960901310243516e-09
4057	4.24221e-13	Na	7	4.68257m	-23.846999999999998	1.1960901310243516e-09
4058	2.08229e-11	N	1	953.970A	-23.848000000000003	1.1933392000605086e-09
4059	5.70726e-13	He	1	3.48056m	-23.849	1.1905945960623305e-09
4060	1.00988e-12	Fe	2	1.96701m	-23.851	1.1851243107899e-09
4061	2.32395e-11	S	5	854.770A	-23.853	1.1796791591952542e-09
4062	5.20446e-13	He	1	3.81682m	-23.853	1.1796791591952542e-09
4063	5.81675e-13	He	1	3.41504m	-23.854	1.1769659724192476e-09
4064	4.41826e-12	Fe	5	4495.99A	-23.854	1.1769659724192476e-09
4065	2.9005900000000003e-12	Ni	2	6848.42A	-23.855	1.1742590257996534e-09
4066	3.63739e-11	K	3	546.118A	-23.855	1.1742590257996534e-09
4067	2.31143e-12	N	1	8594.00A	-23.857	1.1688637956549046e-09
4068	9.62318e-12	Zn	2	2064.23A	-23.858	1.1661754835247669e-09
4069	2.47703e-14	He	1	80.1945m	-23.859	1.1634933543409536e-09
4070	5.59913e-15	He	1	354.777m	-23.859	1.1634933543409536e-09
4071	6.08364e-14	O	3	32.6523m	-23.861	1.158147587963488e-09
4072	1.0435799999999999e-12	Co	2	1.90349m	-23.862	1.1554839224271143e-09
4073	1.86235e-11	Si	4	1066.64A	-23.863000000000003	1.1528263831514535e-09
4074	7.635039999999999e-14	He	1	26.0175m	-23.864	1.1501749560465347e-09
4075	7.002e-14	He	1	28.3697m	-23.865	1.1475296270547362e-09
4076	8.91134e-13	He	1	2.22912m	-23.866	1.144890382150778e-09
4077	5.67759e-13	He	1	3.49875m	-23.866999999999997	1.1422572073416648e-09
4078	1.11916e-11	P	1	1774.95A	-23.866999999999997	1.1422572073416648e-09
4079	1.03922e-11	Fe	5	1911.48A	-23.866999999999997	1.1422572073416648e-09
4080	4.83957e-11	Fe	6	410.459A	-23.87	1.1343939640354758e-09
4081	1.39713e-12	He	1	1.42180m	-23.871	1.1317849303181194e-09
4082	4.85078e-11	Fe	6	409.511A	-23.872	1.1291818972117886e-09
4083	4.40737e-11	Ar	2	450.710A	-23.873	1.12658485091547e-09
4084	4.74594e-14	He	1	41.8557m	-23.873	1.12658485091547e-09
4085	8.30885e-13	He	1	2.39076m	-23.874000000000002	1.1239937776598831e-09
4086	8.33075e-13	He	1	2.38448m	-23.875	1.1214086637074243e-09
4087	7.23839e-13	Fe	4	2.74432m	-23.877	1.1162562589193095e-09
4088	8.267440000000001e-13	He	1	2.40273m	-23.877	1.1162562589193095e-09
4089	8.37216e-13	He	1	2.37268m	-23.878	1.1136889407661166e-09
4090	2.14014e-11	O	1	928.186A	-23.878	1.1136889407661166e-09
4091	6.01752e-11	S	4	330.110A	-23.878	1.1136889407661166e-09
4092	1.0661000000000001e-10	C	5	186.329A	-23.88	1.1085720048830792e-09
4093	1.96435e-12	N	1	1.01125m	-23.881999999999998	1.1034785791848632e-09
4094	5.73278e-14	Fe	2	34.6507m	-23.883000000000003	1.1009406488795466e-09
4095	2.29607e-11	Ar	7	865.149A	-23.885	1.0958822860772087e-09
4096	7.33829e-14	He	1	27.0696m	-23.886	1.0933618267612427e-09
4097	1.35207e-11	Ti	4	1469.19A	-23.886	1.0933618267612427e-09
4098	1.9037499999999998e-10	Al	6	104.344A	-23.886999999999997	1.090847164340841e-09
4099	4.33969e-11	Ar	2	457.739A	-23.891	1.0808462174245926e-09
4100	6.72164e-11	Fe	6	295.530A	-23.891	1.0808462174245926e-09
4101	5.606359999999999e-13	He	1	3.54320m	-23.891	1.0808462174245926e-09
4102	5.56185e-13	He	1	3.57155m	-23.895	1.070936959740797e-09
4103	1.75882e-11	Ca	2	1129.42A	-23.896	1.0684738730833213e-09
4104	4.43097e-11	Ar	2	448.310A	-23.897	1.0660164513679662e-09
4105	9.1769e-13	Fe	5	2.16461m	-23.897	1.0660164513679662e-09
4106	1.62999e-12	N	1	1.21868m	-23.897	1.0660164513679662e-09
4107	8.34248e-13	He	1	2.38112m	-23.898000000000003	1.0635646815657e-09
4108	8.30107e-13	He	1	2.39300m	-23.898000000000003	1.0635646815657e-09
4109	8.893799999999999e-13	He	1	2.23352m	-23.898000000000003	1.0635646815657e-09
4110	4.10246e-11	K	3	484.209A	-23.899	1.0611185506775181e-09
4111	1.00822e-10	C	5	197.024A	-23.9	1.0586780457342607e-09
4112	2.31858e-11	N	1	856.751A	-23.9	1.0586780457342607e-09
4113	4.3909e-11	Fe	3	452.401A	-23.901	1.056243153796605e-09
4114	1.61123e-12	N	1	1.23288m	-23.901999999999997	1.0538138619550134e-09
4115	5.18039e-13	He	1	3.83455m	-23.901999999999997	1.0538138619550134e-09
4116	2.86703e-13	Fe	4	6.92859m	-23.901999999999997	1.0538138619550134e-09
4117	6.5416800000000005e-12	S	4	3036.60A	-23.904	1.0489720270701487e-09
4118	5.515069999999999e-13	He	1	3.60185m	-23.904	1.0489720270701487e-09
4119	1.18541e-11	Mg	1	1675.74A	-23.905	1.0465594583559575e-09
4120	2.66522e-11	Ar	2	745.322A	-23.905	1.0465594583559575e-09
4121	1.7557599999999998e-12	N	1	1.13139m	-23.906999999999996	1.041750954428011e-09
4122	4.26991e-11	Ne	7	465.220A	-23.906999999999996	1.041750954428011e-09
4123	7.50877e-11	N	3	264.550A	-23.908	1.039354993720021e-09
4124	1.0566800000000001e-13	Co	2	18.7989m	-23.908	1.039354993720021e-09
4125	3.86813e-12	Co	3	5135.42A	-23.909000000000002	1.0369645435687517e-09
4126	4.01351e-11	Ar	2	494.939A	-23.91	1.034579591300274e-09
4127	3.06586e-14	He	1	64.7924m	-23.910999999999998	1.0322001242698e-09
4128	7.71984e-13	He	1	2.57317m	-23.912	1.029826129861624e-09
4129	2.40643e-12	Ca	2	8254.73A	-23.914	1.025094508594412e-09
4130	1.29312e-10	C	5	153.616A	-23.914	1.025094508594412e-09
4131	7.26332e-11	N	3	273.490A	-23.915	1.0227368566487991e-09
4132	2.58547e-13	Fe	4	7.68312m	-23.916	1.0203846271521816e-09
4133	6.2152800000000006e-12	Fe	2	3196.07A	-23.916999999999998	1.0180378076332893e-09
4134	1.2714599999999999e-10	C	5	156.233A	-23.918000000000003	1.0156963856494938e-09
4135	5.18516e-14	He	1	38.3102m	-23.919	1.0133603487868422e-09
4136	7.39556e-11	C	3	268.600A	-23.92	1.0110296846598744e-09
4137	7.77809e-11	O	3	255.390A	-23.92	1.0110296846598744e-09
4138	3.54944e-11	Si	2	559.650A	-23.921	1.008704380911658e-09
4139	1.9711300000000002e-13	Ni	2	10.0777m	-23.921999999999997	1.006384425213656e-09
4140	5.09932e-14	He	1	38.9551m	-23.921999999999997	1.006384425213656e-09
4141	3.15874e-11	N	5	628.874A	-23.923000000000002	1.004069805265677e-09
4142	1.15434e-11	Ne	5	1720.85A	-23.923000000000002	1.004069805265677e-09
4143	7.94482e-13	Fe	2	2.50030m	-23.924	1.0017605087958701e-09
4144	8.01937e-11	N	5	247.706A	-23.924	1.0017605087958701e-09
4145	2.66185e-13	He	1	7.46266m	-23.924	1.0017605087958701e-09
4146	8.2761e-11	Ne	4	240.022A	-23.925	9.994565235605501e-10
4147	2.8184599999999997e-12	Fe	2	7047.99A	-23.927	9.948644379594982e-10
4148	5.22295e-11	Fe	6	380.330A	-23.927	9.948644379594982e-10
4149	1.50901e-12	O	1	1.31639m	-23.928	9.925763132469773e-10
4150	5.707979999999999e-13	He	1	3.48012m	-23.93	9.8801583934085e-10
4151	5.644680000000001e-13	He	1	3.51915m	-23.93	9.8801583934085e-10
4152	8.0206e-12	Fe	2	2476.68A	-23.932	9.834763189090004e-10
4153	8.1492e-15	He	1	243.760m	-23.932	9.834763189090004e-10
4154	1.40403e-12	He	1	1.41482m	-23.933000000000003	9.812143861434688e-10
4155	6.55742e-12	S	4	3029.31A	-23.936999999999998	9.72218558579309e-10
4156	9.41007e-12	Ca	7	2110.98A	-23.939	9.677516200595316e-10
4157	4.84952e-11	Na	4	409.617A	-23.94	9.655258530977713e-10
4158	5.3017e-13	He	1	3.74681m	-23.94	9.655258530977713e-10
4159	6.35563e-11	He	1	312.549A	-23.94	9.655258530977713e-10
4160	1.87947e-11	Al	7	1056.92A	-23.941	9.633052052579768e-10
4161	1.5918700000000002e-12	Fe	6	1.24787m	-23.941999999999997	9.610896647664866e-10
4162	5.79315e-11	He	1	342.896A	-23.941999999999997	9.610896647664866e-10
4163	1.85414e-12	N	1	1.07135m	-23.941999999999997	9.610896647664866e-10
4164	1.07996e-10	O	6	183.937A	-23.943	9.588792198767095e-10
4165	4.01362e-13	He	1	4.94926m	-23.943	9.588792198767095e-10
4166	4.95471e-11	Fe	3	400.921A	-23.944000000000003	9.566738588691105e-10
4167	5.60577e-13	He	1	3.54357m	-23.945	9.544735700510851e-10
4168	2.27617e-12	C	1	8727.13A	-23.949	9.457229037624569e-10
4169	1.2881799999999999e-12	Fe	5	1.54205m	-23.951	9.413777017185688e-10
4170	3.60185e-11	Ca	7	551.508A	-23.951999999999998	9.392125930857496e-10
4171	5.678310000000001e-13	He	1	3.49831m	-23.951999999999998	9.392125930857496e-10
4172	6.20137e-14	He	1	32.0324m	-23.954	9.348973032023252e-10
4173	1.50459e-14	He	1	132.026m	-23.954	9.348973032023252e-10
4174	1.70674e-11	N	1	1163.88A	-23.954	9.348973032023252e-10
4175	3.29868e-13	He	1	6.02195m	-23.955	9.32747099072498e-10
4176	2.63168e-15	He	1	754.820m	-23.955	9.32747099072498e-10
4177	6.33849e-14	Cr	4	31.3394m	-23.955	9.32747099072498e-10
4178	1.3107900000000001e-14	Cl	3	151.546m	-23.955	9.32747099072498e-10
4179	5.568330000000001e-14	He	1	35.6740m	-23.956	9.306018402749299e-10
4180	2.68486e-11	O	1	739.869A	-23.956999999999997	9.284615154356883e-10
4181	5.56574e-13	He	1	3.56906m	-23.956999999999997	9.284615154356883e-10
4182	6.00189e-11	Ne	2	330.970A	-23.958000000000002	9.263261132069605e-10
4183	1.4370400000000001e-10	C	5	138.232A	-23.959	9.241956222670872e-10
4184	2.16513e-11	O	1	917.473A	-23.96	9.220700313203947e-10
4185	3.57259e-14	He	1	55.6024m	-23.961	9.199493290972264e-10
4186	2.6092400000000003e-12	Fe	2	7613.12A	-23.962	9.178335043538153e-10
4187	5.89776e-12	Sc	2	3368.13A	-23.964000000000002	9.13616442460519e-10
4188	9.01114e-13	He	1	2.20443m	-23.97	9.010811549341839e-10
4189	7.17546e-11	Si	7	276.839A	-23.971	8.990087257871328e-10
4190	5.27763e-13	He	1	3.76389m	-23.973000000000003	8.948781558948003e-10
4191	1.7818900000000002e-12	Fe	4	1.11480m	-23.975	8.907665642472308e-10
4192	3.65044e-11	Ca	7	544.165A	-23.976	8.887178580004634e-10
4193	5.90462e-14	He	1	33.6422m	-23.976999999999997	8.866738636473101e-10
4194	5.64409e-13	He	1	3.51951m	-23.985	8.704902417653235e-10
4195	2.95862e-14	F	2	67.1409m	-23.985	8.704902417653235e-10
4196	4.5250200000000003e-13	He	1	4.38992m	-23.986	8.684881697661706e-10
4197	7.65916e-12	Ne	3	2593.56A	-23.986	8.684881697661706e-10
4198	1.15191e-12	Ni	2	1.72448m	-23.987	8.664907024048456e-10
4199	5.707399999999999e-13	He	1	3.48048m	-23.989	8.625095392585082e-10
4200	1.0496e-11	Fe	4	1892.58A	-23.99	8.605258223657794e-10
4201	4.71158e-11	Ne	4	421.609A	-23.99	8.605258223657794e-10
4202	1.4099200000000001e-12	He	1	1.40891m	-23.991999999999997	8.565720653537768e-10
4203	4.56465e-12	Fe	2	4351.81A	-23.995	8.506754647318934e-10
4204	1.27992e-12	Fe	5	1.55201m	-23.995	8.506754647318934e-10
4205	4.03112e-13	Ar	5	4.92778m	-23.996	8.487189654552949e-10
4206	1.86467e-12	N	1	1.06530m	-23.997	8.467669660021567e-10
4207	7.93946e-12	Zn	2	2501.99A	-23.998	8.448194560231792e-10
4208	2.09341e-14	He	1	94.8903m	-23.999000000000002	8.428764251928583e-10
4209	7.9438e-13	He	1	2.50062m	-23.999000000000002	8.428764251928583e-10
4210	2.61643e-11	C	1	759.221A	-24.000999999999998	8.390037597948691e-10
4211	1.40711e-12	Fe	5	1.41172m	-24.003	8.351488876781073e-10
4212	8.38552e-11	O	3	236.890A	-24.004	8.332280985377796e-10
4213	5.60966e-13	He	1	3.54111m	-24.004	8.332280985377796e-10
4214	5.08625e-12	Si	1	3905.52A	-24.004	8.332280985377796e-10
4215	4.0118e-14	He	1	49.5151m	-24.006	8.293997631740199e-10
4216	1.18499e-12	Al	1	1.67633m	-24.006	8.293997631740199e-10
4217	3.68614e-11	He	1	538.896A	-24.006	8.293997631740199e-10
4218	1.57033e-11	S	1	1264.99A	-24.006	8.293997631740199e-10
4219	5.677720000000001e-13	He	1	3.49867m	-24.009	8.236902153646408e-10
4220	2.34607e-12	Co	2	8467.14A	-24.015	8.123887619292986e-10
4221	5.54683e-13	Fe	2	3.58123m	-24.016	8.105203196255905e-10
4222	4.54721e-11	Ar	2	436.849A	-24.017	8.086561746199257e-10
4223	8.39242e-13	Fe	2	2.36695m	-24.019000000000002	8.049407369914319e-10
4224	5.38319e-13	He	1	3.69009m	-24.019000000000002	8.049407369914319e-10
4225	1.14925e-12	Co	2	1.72847m	-24.022	7.993995639339714e-10
4226	1.51341e-10	Fe	8	131.257A	-24.022	7.993995639339714e-10
4227	3.11319e-12	N	4	6380.75A	-24.023000000000003	7.975609959566357e-10
4228	1.70613e-12	Fe	6	1.16430m	-24.024	7.957266565683189e-10
4229	4.43688e-11	O	6	447.713A	-24.026999999999997	7.902489127943365e-10
4230	2.97732e-12	Fe	2	6671.92A	-24.028000000000002	7.884313907306043e-10
4231	1.69826e-11	N	1	1169.69A	-24.033	7.794062912314148e-10
4232	4.29362e-11	F	5	462.650A	-24.034000000000002	7.7761370650528e-10
4233	4.97307e-11	Fe	3	399.441A	-24.037	7.722606514024855e-10
4234	6.21452e-11	Na	4	319.646A	-24.037	7.722606514024855e-10
4235	1.34913e-11	Cu	2	1472.39A	-24.038	7.704845011919042e-10
4236	9.108379999999998e-13	He	1	2.18090m	-24.039	7.687124360134489e-10
4237	5.0280099999999996e-14	He	1	39.5076m	-24.04	7.669444464718125e-10
4238	4.675e-12	Fe	2	4249.08A	-24.04	7.669444464718125e-10
4239	5.35913e-13	He	1	3.70666m	-24.041	7.65180523193278e-10
4240	5.71128e-13	He	1	3.47811m	-24.041	7.65180523193278e-10
4241	5.647979999999999e-13	He	1	3.51709m	-24.041999999999998	7.634206568257123e-10
4242	4.39498e-14	He	1	45.1981m	-24.041999999999998	7.634206568257123e-10
4243	1.47915e-12	N	1	1.34296m	-24.043000000000003	7.616648380384603e-10
4244	4.04103e-11	Al	3	491.570A	-24.044	7.599130575223707e-10
4245	1.41499e-12	He	1	1.40386m	-24.045	7.581653059896588e-10
4246	2.60014e-14	He	1	76.3976m	-24.045	7.581653059896588e-10
4247	4.857e-11	Fe	6	408.986A	-24.046	7.564215741739322e-10
4248	5.7008e-11	Ar	3	348.450A	-24.048000000000002	7.529461327342977e-10
4249	1.34017e-10	C	5	148.223A	-24.051	7.477628880149156e-10
4250	2.06081e-12	Co	2	9639.13A	-24.052	7.46043081096616e-10
4251	4.83749e-11	Fe	6	410.636A	-24.052	7.46043081096616e-10
4252	2.715e-11	Sc	3	731.655A	-24.053	7.44327229624466e-10
4253	2.78668e-11	S	6	712.837A	-24.053	7.44327229624466e-10
4254	1.78221e-11	Ca	2	1114.60A	-24.054000000000002	7.426153245011919e-10
4255	1.49743e-11	N	1	1326.57A	-24.054000000000002	7.426153245011919e-10
4256	5.79027e-11	He	1	343.066A	-24.055999999999997	7.392033170167565e-10
4257	7.91246e-12	Fe	2	2510.53A	-24.055999999999997	7.392033170167565e-10
4258	3.5703e-11	Si	2	556.381A	-24.057	7.375031965654591e-10
4259	1.89805e-12	Fe	2	1.04657m	-24.057	7.375031965654591e-10
4260	1.11421e-11	P	1	1782.83A	-24.058000000000003	7.358069862826874e-10
4261	4.34529e-11	Ar	2	457.149A	-24.06	7.324262602708957e-10
4262	8.41614e-12	Fe	1	2360.28A	-24.061999999999998	7.290610672841709e-10
4263	4.7312699999999996e-14	He	1	41.9855m	-24.063000000000002	7.27384273359948e-10
4264	5.681609999999999e-13	He	1	3.49627m	-24.063000000000002	7.27384273359948e-10
4265	4.94855e-11	S	3	401.419A	-24.063000000000002	7.27384273359948e-10
4266	2.32611e-11	N	1	853.978A	-24.065	7.240422461987982e-10
4267	8.86227e-15	Ne	4	224.146m	-24.066	7.223769952427697e-10
4268	7.885530000000001e-12	Fe	2	2519.10A	-24.066	7.223769952427697e-10
4269	4.69436e-12	Fe	2	4231.55A	-24.066999999999997	7.207155742576595e-10
4270	1.93228e-12	Co	2	1.02803m	-24.066999999999997	7.207155742576595e-10
4271	2.9776e-11	K	7	667.129A	-24.068	7.190579744347671e-10
4272	1.86793e-11	Cr	2	1063.45A	-24.07	7.157542031421848e-10
4273	5.45863e-11	S	6	363.909A	-24.07	7.157542031421848e-10
4274	6.89667e-15	He	1	288.030m	-24.072	7.124656112998579e-10
4275	2.42239e-12	N	1	8200.36A	-24.072	7.124656112998579e-10
4276	4.44962e-11	Ar	2	446.431A	-24.073	7.108269858652407e-10
4277	2.15114e-11	O	1	923.438A	-24.073	7.108269858652407e-10
4278	3.09071e-12	Ca	5	6427.15A	-24.073	7.108269858652407e-10
4279	1.94455e-11	S	2	1021.55A	-24.073	7.108269858652407e-10
4280	1.70012e-11	N	1	1168.42A	-24.074	7.091921291645418e-10
4281	1.14416e-12	Co	2	1.73616m	-24.075	7.075610325299197e-10
4282	3.95829e-12	Fe	2	5018.44A	-24.076999999999998	7.043100848871239e-10
4283	5.4823e-13	Zn	4	3.62338m	-24.078000000000003	7.026902166427437e-10
4284	2.99528e-11	S	5	663.191A	-24.08	6.994616483661126e-10
4285	8.12151e-13	He	1	2.44591m	-24.081	6.97852931216297e-10
4286	7.15905e-12	Fe	2	2774.73A	-24.081	6.97852931216297e-10
4287	5.0092e-13	Mg	5	3.96560m	-24.081999999999997	6.962479140132591e-10
4288	3.1912900000000002e-12	Fe	4	6224.58A	-24.083000000000002	6.946465882473405e-10
4289	4.82557e-11	Fe	6	411.650A	-24.087	6.882780300462415e-10
4290	7.20595e-11	Si	7	275.667A	-24.088	6.866950345047945e-10
4291	2.20272e-12	Si	4	9018.14A	-24.088	6.866950345047945e-10
4292	3.03935e-14	He	1	65.3575m	-24.088	6.866950345047945e-10
4293	4.44853e-11	Ar	2	446.540A	-24.088	6.866950345047945e-10
4294	1.2784899999999998e-14	He	1	155.374m	-24.089000000000002	6.85115679752062e-10
4295	4.28828e-12	Fe	2	4632.27A	-24.09	6.835399574144679e-10
4296	1.41938e-12	He	1	1.39952m	-24.092	6.803993765865951e-10
4297	5.45216e-13	He	1	3.64341m	-24.093000000000004	6.78834501445264e-10
4298	4.17846e-11	O	3	475.401A	-24.093000000000004	6.78834501445264e-10
4299	3.6558e-11	F	2	543.369A	-24.095	6.75715540223746e-10
4300	1.0131599999999999e-13	Fe	4	19.6064m	-24.096	6.741614376071205e-10
4301	4.07979e-12	F	2	4868.99A	-24.096999999999998	6.726109093273321e-10
4302	1.8062400000000003e-10	Al	6	109.977A	-24.096999999999998	6.726109093273321e-10
4303	1.3191899999999999e-10	C	5	150.581A	-24.096999999999998	6.726109093273321e-10
4304	2.69191e-11	O	1	737.931A	-24.098000000000003	6.710639471636175e-10
4305	4.60685e-11	Mg	7	431.194A	-24.099	6.695205429141594e-10
4306	4.29099e-12	Fe	2	4629.34A	-24.101	6.664443754448913e-10
4307	1.0097899999999999e-13	Cr	5	19.6719m	-24.101999999999997	6.649115959155533e-10
4308	7.30633e-11	C	5	271.880A	-24.101999999999997	6.649115959155533e-10
4309	9.18988e-13	He	1	2.16156m	-24.103	6.633823416812961e-10
4310	5.42809e-13	He	1	3.65956m	-24.104	6.618566046341875e-10
4311	1.0609e-10	Fe	8	187.241A	-24.107	6.573004158156005e-10
4312	9.405210000000001e-18	H	1	21.1207c	-24.109	6.542803947302562e-10
4313	3.8804e-11	C	5	511.918A	-24.113000000000003	6.482819160157855e-10
4314	5.17205e-11	Fe	6	384.073A	-24.113000000000003	6.482819160157855e-10
4315	2.9435e-13	He	1	6.74858m	-24.114	6.467909089839598e-10
4316	4.79666e-11	Fe	6	414.131A	-24.115	6.453033311731474e-10
4317	6.02318e-11	Si	4	329.800A	-24.115	6.453033311731474e-10
4318	7.06418e-11	Fe	4	281.200A	-24.116	6.438191746963536e-10
4319	6.30597e-11	Ne	2	315.010A	-24.116	6.438191746963536e-10
4320	1.1012100000000001e-12	Fe	4	1.80388m	-24.116	6.438191746963536e-10
4321	8.50973e-13	Ni	2	2.33432m	-24.116999999999997	6.42338431684739e-10
4322	8.72085e-12	C	5	2277.81A	-24.116999999999997	6.42338431684739e-10
4323	3.80736e-11	Ne	4	521.738A	-24.118000000000002	6.408610942875359e-10
4324	3.58452e-11	K	2	554.173A	-24.119	6.393871546720694e-10
4325	4.0555599999999997e-14	He	1	48.9808m	-24.12	6.379166050236426e-10
4326	4.22849e-11	Ne	4	469.777A	-24.121	6.364494375455581e-10
4327	3.4225300000000003e-14	He	1	58.0402m	-24.124000000000002	6.320681504349654e-10
4328	7.44321e-11	C	3	266.880A	-24.125	6.306144340291715e-10
4329	5.67961e-11	Ar	3	349.751A	-24.125999999999998	6.291640610783312e-10
4330	1.7852200000000002e-14	He	1	111.272m	-24.128	6.262733148002542e-10
4331	1.42954e-12	He	1	1.38957m	-24.128	6.262733148002542e-10
4332	4.22796e-11	Na	4	469.835A	-24.128	6.262733148002542e-10
4333	9.38607e-13	Al	1	2.11638m	-24.129	6.24832926146574e-10
4334	1.19598e-11	Mg	1	1660.94A	-24.129	6.24832926146574e-10
4335	1.42321e-12	He	1	1.39575m	-24.13	6.233958502948729e-10
4336	7.32951e-11	N	3	271.020A	-24.13	6.233958502948729e-10
4337	5.04931e-11	Fe	3	393.410A	-24.13	6.233958502948729e-10
4338	1.19693e-10	C	5	165.961A	-24.131	6.219620796259078e-10
4339	4.934919999999999e-12	Ni	2	4025.29A	-24.131999999999998	6.205316065379795e-10
4340	1.94862e-11	Si	1	1019.41A	-24.131999999999998	6.205316065379795e-10
4341	3.65845e-13	He	1	5.42975m	-24.135	6.162598970052868e-10
4342	6.78407e-11	Fe	6	292.810A	-24.136999999999997	6.13428439975563e-10
4343	8.57211e-11	Mg	3	231.734A	-24.14	6.09205628297544e-10
4344	7.16423e-12	Fe	2	2772.73A	-24.141	6.078044942335216e-10
4345	3.7588199999999997e-14	He	1	52.8476m	-24.144000000000002	6.036203975256741e-10
4346	3.18144e-11	Ca	7	624.386A	-24.144000000000002	6.036203975256741e-10
4347	1.81037e-12	Co	2	1.09726m	-24.145	6.022321091359633e-10
4348	3.53321e-11	Ne	5	562.222A	-24.146	6.008470137209398e-10
4349	4.87348e-13	Fe	3	4.07603m	-24.147	5.994651039369754e-10
4350	1.09702e-13	He	1	18.1076m	-24.149	5.967108119720581e-10
4351	5.98182e-11	Ar	3	332.080A	-24.149	5.967108119720581e-10
4352	2.29491e-12	N	1	8655.88A	-24.151	5.939691748292166e-10
4353	1.42657e-12	He	1	1.39246m	-24.151	5.939691748292166e-10
4354	5.13109e-11	Ne	4	387.139A	-24.151	5.939691748292166e-10
4355	3.85853e-11	Fe	3	514.819A	-24.156	5.871700659082518e-10
4356	1.1879299999999998e-10	C	5	167.218A	-24.156999999999996	5.858196122313588e-10
4357	3.4634300000000003e-12	Fe	4	5735.48A	-24.156999999999996	5.858196122313588e-10
4358	4.22716e-11	Ne	4	469.924A	-24.158	5.844722645117236e-10
4359	8.264879999999999e-13	He	1	2.40348m	-24.159000000000002	5.831280156058574e-10
4360	5.51104e-13	He	1	3.60448m	-24.16	5.817868583866857e-10
4361	5.78803e-11	He	1	343.199A	-24.16	5.817868583866857e-10
4362	2.99031e-11	Ti	4	664.295A	-24.16	5.817868583866857e-10
4363	6.20027e-11	Ne	2	320.380A	-24.163	5.777818658242146e-10
4364	9.25884e-13	He	1	2.14546m	-24.164	5.764530044083313e-10
4365	5.486979999999999e-13	He	1	3.62029m	-24.164	5.764530044083313e-10
4366	5.78969e-11	Ar	3	343.100A	-24.166999999999998	5.724847298383816e-10
4367	6.76273e-12	Ti	4	2937.34A	-24.168000000000003	5.711680514971843e-10
4368	2.2244299999999997e-14	He	1	89.3012m	-24.168000000000003	5.711680514971843e-10
4369	4.71114e-14	K	5	42.1649m	-24.168000000000003	5.711680514971843e-10
4370	1.61647e-12	N	1	1.22888m	-24.168000000000003	5.711680514971843e-10
4371	1.7576900000000002e-12	Fe	2	1.13015m	-24.169	5.698544014321472e-10
4372	5.15344e-11	S	3	385.460A	-24.17	5.685437726784146e-10
4373	2.28785e-11	Mg	7	868.260A	-24.171	5.672361582871726e-10
4374	1.7048900000000002e-12	N	1	1.16515m	-24.171999999999997	5.65931551325575e-10
4375	2.11511e-12	Fe	4	9391.68A	-24.171999999999997	5.65931551325575e-10
4376	1.48695e-11	S	1	1335.92A	-24.173000000000002	5.646299448767166e-10
4377	2.0996900000000003e-12	N	1	9460.68A	-24.173000000000002	5.646299448767166e-10
4378	4.23612e-11	Ar	2	468.931A	-24.174	5.633313320396279e-10
4379	4.57695e-11	N	2	434.011A	-24.176	5.607430596760989e-10
4380	8.02407e-11	N	5	247.561A	-24.179000000000002	5.568829316049865e-10
4381	1.42453e-12	Fe	6	1.39446m	-24.18	5.556021364039886e-10
4382	2.2558699999999999e-13	He	1	8.80569m	-24.180999999999997	5.543242869502093e-10
4383	2.3151e-12	Co	2	8580.39A	-24.180999999999997	5.543242869502093e-10
4384	8.6964e-12	Al	1	2284.22A	-24.182	5.530493764686137e-10
4385	4.95335e-11	Fe	6	401.031A	-24.183000000000003	5.517773981997531e-10
4386	1.81555e-12	Fe	2	1.09413m	-24.186	5.479789893081273e-10
4387	5.43334e-11	Ne	5	365.603A	-24.188000000000002	5.454612545521212e-10
4388	5.54874e-11	N	2	358.000A	-24.19	5.429550877365431e-10
4389	7.42736e-11	N	3	267.450A	-24.191	5.417063256875319e-10
4390	2.31852e-12	N	1	8567.74A	-24.191999999999997	5.404604357115343e-10
4391	8.643139999999999e-12	Fe	1	2298.29A	-24.193	5.392174112029568e-10
4392	2.27571e-12	N	1	8728.90A	-24.194000000000003	5.379772455714206e-10
4393	3.24064e-14	He	1	61.2979m	-24.195999999999998	5.355054646536506e-10
4394	4.16985e-13	He	1	4.76383m	-24.195999999999998	5.355054646536506e-10
4395	3.1078400000000002e-12	O	1	6391.73A	-24.195999999999998	5.355054646536506e-10
4396	8.69918e-12	Fe	2	2283.49A	-24.195999999999998	5.355054646536506e-10
4397	5.11549e-11	P	4	388.319A	-24.197	5.342738362622717e-10
4398	3.97818e-12	Fe	2	4993.36A	-24.197	5.342738362622717e-10
4399	2.66417e-13	He	1	7.45615m	-24.199	5.318190709646449e-10
4400	3.5285900000000006e-14	S	1	56.2957m	-24.201	5.293755842890651e-10
4401	2.6076099999999996e-14	He	1	76.1787m	-24.201999999999998	5.281580542313046e-10
4402	5.88826e-15	He	1	337.357m	-24.203000000000003	5.269433244149623e-10
4403	2.83229e-11	Ne	4	701.358A	-24.203000000000003	5.269433244149623e-10
4404	1.8465e-12	N	1	1.07579m	-24.205	5.245222397598822e-10
4405	6.02751e-13	He	1	3.29563m	-24.205	5.245222397598822e-10
4406	2.22512e-12	Ca	2	8927.36A	-24.208000000000002	5.209114540592275e-10
4407	2.71893e-11	Sc	3	730.600A	-24.208000000000002	5.209114540592275e-10
4408	4.37668e-11	Ar	2	453.871A	-24.21	5.185180833310174e-10
4409	4.11708e-11	C	3	482.489A	-24.21	5.185180833310174e-10
4410	2.33143e-11	N	1	852.028A	-24.211	5.173255248325069e-10
4411	2.697e-11	O	1	736.540A	-24.213	5.149486299524963e-10
4412	6.09414e-11	Ar	3	325.960A	-24.214000000000002	5.137642809689406e-10
4413	1.09555e-14	He	1	181.319m	-24.215	5.12582655912463e-10
4414	4.54822e-13	He	1	4.36752m	-24.215999999999998	5.114037485182009e-10
4415	1.8905900000000003e-12	N	1	1.05070m	-24.218000000000004	5.090540617288881e-10
4416	5.53765e-13	He	1	3.58716m	-24.219	5.078832698760444e-10
4417	9.317729999999999e-13	He	1	2.13190m	-24.22	5.067151707697392e-10
4418	2.9438999999999996e-14	He	1	67.4767m	-24.221	5.055497582168234e-10
4419	5.56172e-13	He	1	3.57164m	-24.221	5.055497582168234e-10
4420	1.9558400000000003e-12	Fe	2	1.01565m	-24.223000000000003	5.032269680697778e-10
4421	4.37717e-11	Ar	2	453.819A	-24.223000000000003	5.032269680697778e-10
4422	1.03808e-12	Fe	2	1.91358m	-24.224	5.020695781604501e-10
4423	1.33705e-10	C	5	148.569A	-24.224	5.020695781604501e-10
4424	4.12323e-11	Fe	3	481.770A	-24.224	5.020695781604501e-10
4425	1.38033e-10	C	5	143.911A	-24.224	5.020695781604501e-10
4426	7.90981e-12	Fe	2	2511.37A	-24.225	5.00914850174042e-10
4427	6.687210000000001e-12	Fe	2	2970.52A	-24.226	4.997627779883092e-10
4428	2.1175599999999997e-12	Cl	2	9380.83A	-24.226	4.997627779883092e-10
4429	1.88815e-12	N	1	1.05206m	-24.229	4.963224352236179e-10
4430	5.40253e-11	Mg	7	367.688A	-24.230999999999998	4.940420407746928e-10
4431	8.38222e-13	He	1	2.36983m	-24.232	4.929057756119342e-10
4432	1.16549e-11	S	3	1704.39A	-24.232	4.929057756119342e-10
4433	2.64981e-11	C	5	749.657A	-24.233	4.917721237865305e-10
4434	6.29502e-13	Fe	2	3.15558m	-24.233	4.917721237865305e-10
4435	4.51797e-11	S	5	439.677A	-24.233	4.917721237865305e-10
4436	8.34809e-11	Fe	7	237.952A	-24.238000000000003	4.86142854835187e-10
4437	1.90069e-13	He	1	10.4512m	-24.239	4.850247572959469e-10
4438	1.1308499999999999e-10	C	5	175.659A	-24.24	4.839092313096873e-10
4439	7.13328e-14	Mn	5	27.8476m	-24.24	4.839092313096873e-10
4440	7.65298e-12	Ne	3	2595.65A	-24.24	4.839092313096873e-10
4441	2.15861e-11	O	1	920.243A	-24.241	4.827962709619964e-10
4442	1.76319e-12	N	1	1.12662m	-24.245	4.78369968144249e-10
4443	1.3201e-12	Mg	1	1.50477m	-24.247	4.76172057789064e-10
4444	1.53477e-14	He	1	129.430m	-24.248	4.750768924466644e-10
4445	1.89507e-11	Ar	1	1048.22A	-24.249000000000002	4.73984245914656e-10
4446	1.88295e-12	N	1	1.05496m	-24.25	4.728941123999398e-10
4447	1.66201e-11	Ti	4	1195.20A	-24.25	4.728941123999398e-10
4448	1.56694e-13	Co	3	12.6772m	-24.25	4.728941123999398e-10
4449	4.44336e-11	Fe	3	447.059A	-24.250999999999998	4.71806486122732e-10
4450	2.86493e-12	Fe	2	6933.66A	-24.250999999999998	4.71806486122732e-10
4451	5.38931e-11	Ca	5	368.590A	-24.252	4.707213613165431e-10
4452	5.78625e-11	He	1	343.304A	-24.256999999999998	4.6533305845059674e-10
4453	1.88475e-12	N	1	1.05396m	-24.259	4.631950472544762e-10
4454	3.55554e-12	Fe	2	5586.90A	-24.26	4.6212972820808016e-10
4455	1.09725e-11	P	2	1810.39A	-24.261999999999997	4.6000643497751665e-10
4456	1.99119e-11	P	5	997.615A	-24.265	4.5683977295306876e-10
4457	5.58157e-13	He	1	3.55894m	-24.267	4.5474078485912737e-10
4458	1.0495900000000001e-10	C	5	189.258A	-24.267	4.5474078485912737e-10
4459	8.4822e-11	O	3	234.190A	-24.269000000000002	4.5265144073945804e-10
4460	3.92497e-13	Fe	2	5.06105m	-24.269000000000002	4.5265144073945804e-10
4461	4.71171e-11	Ne	4	421.598A	-24.269000000000002	4.5265144073945804e-10
4462	7.91191e-11	Fe	4	251.070A	-24.269000000000002	4.5265144073945804e-10
4463	1.7800599999999998e-12	Fe	2	1.11594m	-24.27	4.516103713151304e-10
4464	2.5509799999999998e-14	He	1	77.8700m	-24.27	4.516103713151304e-10
4465	6.92413e-12	Fe	2	2868.87A	-24.27	4.516103713151304e-10
4466	1.17923e-11	Si	3	1684.53A	-24.271	4.5057169628403136e-10
4467	9.368399999999999e-13	He	1	2.12037m	-24.272	4.495354101392166e-10
4468	2.31567e-11	S	5	857.828A	-24.273000000000003	4.485015073863892e-10
4469	2.6299e-11	C	1	755.333A	-24.273000000000003	4.485015073863892e-10
4470	5.63631e-12	Fe	2	3524.38A	-24.273000000000003	4.485015073863892e-10
4471	2.84448e-11	Ne	4	698.351A	-24.273000000000003	4.485015073863892e-10
4472	1.7502599999999999e-12	Co	3	1.13494m	-24.274	4.474699825439143e-10
4473	1.33574e-11	S	1	1487.15A	-24.274	4.474699825439143e-10
4474	5.605640000000001e-13	He	1	3.54366m	-24.274	4.474699825439143e-10
4475	5.50993e-11	C	5	360.521A	-24.275	4.464408301427424e-10
4476	7.32911e-11	O	5	271.035A	-24.276	4.454140447264066e-10
4477	2.57619e-12	Fe	2	7710.78A	-24.276999999999997	4.4438962085099986e-10
4478	1.91795e-14	He	1	103.572m	-24.278000000000002	4.43367553085118e-10
4479	1.63763e-12	N	1	1.21300m	-24.278000000000002	4.43367553085118e-10
4480	6.05385e-12	Fe	2	3281.29A	-24.281	4.4031543231795436e-10
4481	5.13096e-11	Ne	4	387.149A	-24.283	4.3829236667276897e-10
4482	1.80727e-12	Si	1	1.09914m	-24.284000000000002	4.3728432220235833e-10
4483	9.53492e-12	Fe	1	2083.34A	-24.284000000000002	4.3728432220235833e-10
4484	2.09767e-11	S	2	946.978A	-24.287	4.342740781020359e-10
4485	4.39412e-11	Ar	2	452.069A	-24.288	4.332752754388805e-10
4486	2.6560900000000002e-12	Zn	2	7478.82A	-24.288	4.332752754388805e-10
4487	4.9229e-11	Fe	6	403.511A	-24.29	4.3128455637633776e-10
4488	6.550100000000001e-13	Fe	4	3.03269m	-24.291	4.302926294223526e-10
4489	4.82224e-11	Fe	6	411.934A	-24.291	4.302926294223526e-10
4490	2.5916099999999997e-12	K	1	7664.90A	-24.291999999999998	4.2930298383705775e-10
4491	1.7543200000000001e-12	N	1	1.13232m	-24.291999999999998	4.2930298383705775e-10
4492	5.05108e-12	Fe	2	3932.71A	-24.293000000000003	4.283156143734404e-10
4493	1.3178700000000001e-12	Fe	4	1.50732m	-24.293000000000003	4.283156143734404e-10
4494	6.07068e-11	Ar	3	327.220A	-24.294	4.273305157965799e-10
4495	4.836010000000001e-13	He	1	4.10761m	-24.294	4.273305157965799e-10
4496	1.53264e-11	Al	1	1296.09A	-24.294	4.273305157965799e-10
4497	7.37661e-11	N	3	269.290A	-24.295	4.263476828835712e-10
4498	2.25423e-14	He	1	88.1207m	-24.295	4.263476828835712e-10
4499	4.54123e-11	C	5	437.425A	-24.296	4.25367110423539e-10
4500	5.28478e-11	S	3	375.880A	-24.298000000000002	4.234127260787535e-10
4501	6.38268e-13	He	1	3.11224m	-24.302	4.195308548729621e-10
4502	8.479459999999999e-13	He	1	2.34266m	-24.302	4.195308548729621e-10
4503	4.47427e-12	Fe	2	4439.71A	-24.302	4.195308548729621e-10
4504	5.08611e-12	Fe	2	3905.63A	-24.303	4.185659606822835e-10
4505	4.33716e-12	Fe	2	4580.06A	-24.304000000000002	4.176032856866614e-10
4506	4.61652e-11	Ar	2	430.291A	-24.304000000000002	4.176032856866614e-10
4507	5.61989e-13	He	1	3.53467m	-24.307	4.1472852488873875e-10
4508	5.68319e-13	He	1	3.49530m	-24.309	4.1282302040445574e-10
4509	4.84152e-12	Si	1	4102.94A	-24.311	4.1092627091801634e-10
4510	3.1162200000000002e-12	Fe	10	6374.54A	-24.311	4.1092627091801634e-10
4511	1.62771e-12	N	1	1.22039m	-24.314	4.080974743664503e-10
4512	1.20321e-11	Mg	1	1650.95A	-24.315	4.0715887622122916e-10
4513	1.75994e-12	O	1	1.12870m	-24.316	4.0622243679184155e-10
4514	9.41232e-13	He	1	2.11047m	-24.316999999999997	4.052881511133757e-10
4515	5.64396e-13	He	1	3.51960m	-24.318	4.043560142323351e-10
4516	1.42217e-12	Fe	2	1.39677m	-24.318	4.043560142323351e-10
4517	1.7588099999999999e-12	N	1	1.12943m	-24.319000000000003	4.034260212066329e-10
4518	2.33909e-11	S	5	849.240A	-24.319000000000003	4.034260212066329e-10
4519	2.90883e-12	Fe	2	6829.01A	-24.32	4.024981671055385e-10
4520	5.4549e-11	S	6	364.158A	-24.32	4.024981671055385e-10
4521	5.0672800000000006e-15	He	1	392.014m	-24.325	3.9789080868592676e-10
4522	3.4565099999999998e-12	Fe	2	5746.97A	-24.326	3.969756852203553e-10
4523	1.0204600000000002e-10	Fe	8	194.661A	-24.326	3.969756852203553e-10
4524	5.70726e-13	He	1	3.48056m	-24.326	3.969756852203553e-10
4525	4.43561e-11	O	6	447.841A	-24.328000000000003	3.9515174762517394e-10
4526	2.09307e-12	Fe	2	9490.59A	-24.328000000000003	3.9515174762517394e-10
4527	5.653520000000001e-13	He	1	3.51365m	-24.33	3.9333619026202574e-10
4528	9.45941e-15	He	1	209.997m	-24.331	3.92431542128142e-10
4529	3.5938599999999998e-12	Fe	2	5527.34A	-24.333000000000002	3.906284829739643e-10
4530	5.11687e-11	Ne	4	388.215A	-24.338	3.861569957050586e-10
4531	1.96215e-14	He	1	101.238m	-24.34	3.843827654730066e-10
4532	5.25751e-11	S	3	377.830A	-24.343000000000004	3.817366931276597e-10
4533	7.13512e-11	Mg	7	278.404A	-24.343000000000004	3.817366931276597e-10
4534	1.14771e-10	O	6	173.080A	-24.344	3.8085872309687855e-10
4535	5.67758e-13	He	1	3.49875m	-24.344	3.8085872309687855e-10
4536	1.11121e-11	P	1	1787.65A	-24.345	3.79982772341134e-10
4537	4.38625e-12	Fe	4	4528.80A	-24.345	3.79982772341134e-10
4538	4.64797e-11	Ca	4	427.380A	-24.346	3.79108836216219e-10
4539	1.0668099999999999e-13	He	1	18.6205m	-24.346	3.79108836216219e-10
4540	5.78482e-11	He	1	343.389A	-24.346999999999998	3.782369100886177e-10
4541	3.83833e-12	Fe	5	5175.29A	-24.348000000000003	3.7736698933545503e-10
4542	6.0241e-11	Ne	2	329.750A	-24.349	3.764990693445103e-10
4543	9.513940000000001e-13	He	1	2.08793m	-24.351	3.747692132533348e-10
4544	1.08595e-11	Cr	2	1829.22A	-24.351	3.747692132533348e-10
4545	1.61642e-12	N	1	1.22892m	-24.351999999999997	3.739072679815822e-10
4546	1.40639e-10	C	5	141.244A	-24.353	3.73047305128937e-10
4547	1.3291200000000001e-14	He	1	149.456m	-24.354	3.721893201359739e-10
4548	9.45064e-13	He	1	2.10192m	-24.354	3.721893201359739e-10
4549	1.3461e-12	N	1	1.47571m	-24.355	3.713333084537329e-10
4550	4.16097e-11	Al	3	477.400A	-24.355999999999998	3.704792655437312e-10
4551	1.61519e-12	N	1	1.22985m	-24.355999999999998	3.704792655437312e-10
4552	1.43939e-11	P	1	1380.06A	-24.357	3.6962718687791223e-10
4553	7.33755e-11	O	5	270.723A	-24.36	3.6708269122113807e-10
4554	1.1793e-11	Si	3	1684.42A	-24.364	3.637172568791104e-10
4555	8.560950000000001e-13	He	1	2.32036m	-24.366999999999997	3.612134448942867e-10
4556	1.66541e-14	He	1	119.277m	-24.366999999999997	3.612134448942867e-10
4557	5.72399e-14	Fe	1	34.7038m	-24.369	3.5955381986797817e-10
4558	1.2215100000000001e-12	Co	2	1.62622m	-24.369	3.5955381986797817e-10
4559	1.7693299999999999e-12	N	1	1.12271m	-24.369	3.5955381986797817e-10
4560	2.27948e-11	P	5	871.448A	-24.37	3.587268690299237e-10
4561	5.059979999999999e-13	He	1	3.92580m	-24.371	3.579018201260215e-10
4562	1.5941e-12	N	1	1.24613m	-24.371	3.579018201260215e-10
4563	9.484270000000001e-13	He	1	2.09446m	-24.374000000000002	3.554380413262113e-10
4564	6.17081e-11	S	4	321.910A	-24.374000000000002	3.554380413262113e-10
4565	3.5818300000000003e-12	Fe	2	5545.90A	-24.377	3.529912230603663e-10
4566	1.85338e-12	N	1	1.07180m	-24.381	3.4975498007497846e-10
4567	1.32718e-12	Co	2	1.49674m	-24.381	3.4975498007497846e-10
4568	6.10369e-11	Ar	3	325.450A	-24.381	3.4975498007497846e-10
4569	4.90201e-11	Fe	3	405.231A	-24.381999999999998	3.489505659430637e-10
4570	4.3473800000000004e-12	Co	3	4569.29A	-24.383000000000003	3.481480019123069e-10
4571	1.07318e-11	Fe	1	1851.00A	-24.383000000000003	3.481480019123069e-10
4572	5.43864e-11	Mg	7	365.247A	-24.383000000000003	3.481480019123069e-10
4573	3.86731e-11	Ti	6	513.650A	-24.386999999999997	3.4495616184530664e-10
4574	2.98404e-11	Ti	4	665.690A	-24.386999999999997	3.4495616184530664e-10
4575	2.16395e-11	O	1	917.970A	-24.389	3.433712322496064e-10
4576	1.78547e-11	S	1	1112.56A	-24.39	3.425815003302601e-10
4577	4.5817900000000004e-12	Co	3	4335.52A	-24.393	3.4022318587010266e-10
4578	3.95203e-11	F	5	502.639A	-24.393	3.4022318587010266e-10
4579	1.33927e-11	S	1	1483.23A	-24.396	3.3788110593249713e-10
4580	5.62696e-11	C	5	353.023A	-24.396	3.3788110593249713e-10
4581	2.96648e-11	O	5	669.630A	-24.397	3.371040009532891e-10
4582	1.85504e-12	Fe	2	1.07084m	-24.397	3.371040009532891e-10
4583	6.37089e-11	Ne	2	311.800A	-24.398000000000003	3.3632868326593093e-10
4584	1.84118e-12	Fe	2	1.07890m	-24.399	3.355551487597764e-10
4585	3.06319e-11	S	6	648.490A	-24.401999999999997	3.3324520336361036e-10
4586	6.50122e-11	Ne	2	305.550A	-24.404	3.317140807345472e-10
4587	1.50887e-12	O	1	1.31651m	-24.406	3.301899929749509e-10
4588	3.51992e-12	Fe	2	5643.44A	-24.406999999999996	3.294305770646787e-10
4589	1.89885e-12	Fe	2	1.04613m	-24.406999999999996	3.294305770646787e-10
4590	1.45542e-14	He	1	136.486m	-24.409000000000002	3.2791698105141633e-10
4591	2.43067e-11	Ne	4	817.241A	-24.41	3.2716279292349886e-10
4592	1.51979e-12	Fe	7	1.30705m	-24.41	3.2716279292349886e-10
4593	5.22705e-11	Fe	6	380.032A	-24.410999999999998	3.264103393801414e-10
4594	8.483870000000001e-13	Fe	2	2.34144m	-24.414	3.241633464089391e-10
4595	6.33735e-11	Fe	7	313.450A	-24.414	3.241633464089391e-10
4596	2.59723e-11	N	5	764.833A	-24.414	3.241633464089391e-10
4597	3.80075e-13	Si	2	5.22646m	-24.414	3.241633464089391e-10
4598	8.26852e-11	Ne	4	240.242A	-24.415	3.234177914011328e-10
4599	6.11347e-11	Ne	2	324.930A	-24.416999999999998	3.2193182162855447e-10
4600	2.3210400000000001e-10	Si	7	85.5842A	-24.416999999999998	3.2193182162855447e-10
4601	6.71707e-12	Ti	4	2957.31A	-24.419	3.204526792669068e-10
4602	1.2938e-10	C	5	153.536A	-24.421	3.1898033294709117e-10
4603	2.89296e-11	Ne	5	686.649A	-24.421999999999997	3.182466985394539e-10
4604	3.13944e-14	Fe	3	63.2739m	-24.423000000000002	3.1751475144412654e-10
4605	1.68919e-11	S	2	1175.97A	-24.423000000000002	3.1751475144412654e-10
4606	2.83324e-12	Fe	2	7011.23A	-24.425	3.160559036765079e-10
4607	3.0485299999999997e-12	Fe	2	6516.08A	-24.426	3.1532899526954844e-10
4608	5.88787e-11	Ar	5	337.380A	-24.426	3.1532899526954844e-10
4609	1.8662599999999998e-12	N	1	1.06440m	-24.426	3.1532899526954844e-10
4610	8.62992e-13	He	1	2.30181m	-24.428	3.1388019013932076e-10
4611	9.41753e-13	Al	1	2.10931m	-24.429000000000002	3.131582857346346e-10
4612	1.42426e-10	C	5	139.472A	-24.429000000000002	3.131582857346346e-10
4613	5.78365e-11	He	1	343.459A	-24.430999999999997	3.1171945410877605e-10
4614	7.95303e-12	B	1	2497.72A	-24.430999999999997	3.1171945410877605e-10
4615	5.703269999999999e-12	N	4	3483.00A	-24.432	3.1100251925905645e-10
4616	8.723339999999999e-12	C	5	2277.16A	-24.432	3.1100251925905645e-10
4617	3.19788e-13	Co	2	6.21176m	-24.432	3.1100251925905645e-10
4618	8.22391e-15	He	1	241.545m	-24.434	3.0957359248043565e-10
4619	4.39212e-15	He	1	452.275m	-24.436999999999998	3.074425028596452e-10
4620	1.22635e-11	C	5	1619.80A	-24.436999999999998	3.074425028596452e-10
4621	5.4224e-11	Ca	5	366.341A	-24.44	3.053260835566099e-10
4622	1.15868e-14	He	1	171.441m	-24.44	3.053260835566099e-10
4623	2.6663400000000003e-13	Cl	4	7.45009m	-24.441	3.0462385305112157e-10
4624	7.579239999999999e-12	Si	2	2620.90A	-24.443	3.0322423358158016e-10
4625	4.65826e-11	C	5	426.435A	-24.445	3.018310447793705e-10
4626	5.237689999999999e-13	He	1	3.79260m	-24.445999999999998	3.011368526400075e-10
4627	5.72297e-11	S	3	347.100A	-24.445999999999998	3.011368526400075e-10
4628	4.3375e-11	Ar	2	457.970A	-24.445999999999998	3.011368526400075e-10
4629	6.59342e-13	Co	3	3.01277m	-24.447	3.004442570982575e-10
4630	4.3239e-11	Ar	2	459.411A	-24.447	3.004442570982575e-10
4631	1.4003e-11	Si	3	1418.59A	-24.449	2.9906384112775876e-10
4632	1.04827e-11	Si	7	1894.97A	-24.451	2.976897675925282e-10
4633	7.127560000000001e-12	O	5	2786.99A	-24.451	2.976897675925282e-10
4634	4.53309e-11	S	5	438.210A	-24.456	2.9428214100129935e-10
4635	9.93223e-17	Al	3	2.00000c	-24.456999999999997	2.936053108588356e-10
4636	4.1017e-11	C	3	484.299A	-24.456999999999997	2.936053108588356e-10
4637	4.09105e-11	Ar	2	485.559A	-24.458000000000002	2.929300373824976e-10
4638	5.0044e-12	Fe	2	3969.39A	-24.458000000000002	2.929300373824976e-10
4639	7.42486e-11	Ca	3	267.540A	-24.465	2.8824640999540315e-10
4640	1.9568e-11	S	1	1015.15A	-24.465	2.8824640999540315e-10
4641	7.61414e-14	Co	3	26.0889m	-24.465999999999998	2.875834616490371e-10
4642	2.76827e-11	C	5	717.576A	-24.467	2.8692203804155433e-10
4643	8.93014e-12	Al	1	2224.43A	-24.468000000000004	2.862621356661527e-10
4644	3.657469999999999e-12	Ni	2	5431.19A	-24.469	2.8560375102410247e-10
4645	3.48328e-13	Co	2	5.70281m	-24.475	2.8168512065439593e-10
4646	1.35011e-10	C	5	147.132A	-24.479	2.7910261594535046e-10
4647	1.20839e-11	Mg	1	1643.88A	-24.479	2.7910261594535046e-10
4648	1.0162100000000002e-14	He	1	195.476m	-24.479	2.7910261594535046e-10
4649	1.70423e-11	N	1	1165.59A	-24.48	2.7846069774171695e-10
4650	1.6741200000000001e-12	Co	3	1.18656m	-24.48	2.7846069774171695e-10
4651	1.41871e-13	Co	3	14.0018m	-24.480999999999998	2.7782025590898524e-10
4652	1.51011e-11	N	1	1315.43A	-24.482	2.7718128705159187e-10
4653	2.67096e-11	Ne	1	743.720A	-24.483	2.765437877817899e-10
4654	8.688799999999999e-13	He	1	2.28621m	-24.485	2.752731844929054e-10
4655	4.02064e-11	Na	6	494.062A	-24.485	2.752731844929054e-10
4656	3.3700699999999996e-12	Zn	2	5894.37A	-24.485	2.752731844929054e-10
4657	4.9428e-11	C	5	401.887A	-24.485	2.752731844929054e-10
4658	2.41572e-11	N	4	822.299A	-24.486	2.7464007373720847e-10
4659	5.63132e-11	N	2	352.750A	-24.486	2.7464007373720847e-10
4660	7.1179600000000005e-12	Fe	2	2790.75A	-24.489	2.7274946476793025e-10
4661	4.08499e-11	Ar	2	486.280A	-24.49	2.721221584065327e-10
4662	8.54827e-11	O	3	232.380A	-24.491	2.7149629480972786e-10
4663	2.63885e-11	C	1	752.768A	-24.493000000000002	2.7024888264446886e-10
4664	1.6855099999999998e-10	Si	5	117.854A	-24.496	2.6838850242204974e-10
4665	7.33445e-11	O	5	270.838A	-24.499000000000002	2.66540928966996e-10
4666	4.47834e-11	K	4	443.567A	-24.5	2.65927901841696e-10
4667	2.2709099999999997e-12	N	1	8747.37A	-24.500999999999998	2.6531628463965915e-10
4668	1.90272e-12	Fe	2	1.04400m	-24.503	2.64097267041895e-10
4669	6.30128e-13	Fe	2	3.15245m	-24.508000000000003	2.6107417062470373e-10
4670	1.23709e-10	C	5	160.574A	-24.508000000000003	2.6107417062470373e-10
4671	5.78268e-11	He	1	343.517A	-24.51	2.5987464377038766e-10
4672	1.98569e-11	P	5	1000.38A	-24.511	2.5927694867558046e-10
4673	1.3742600000000003e-10	Mg	5	144.547A	-24.511999999999997	2.586806282413449e-10
4674	7.494979999999999e-13	Ca	2	2.65037m	-24.513	2.580856793060451e-10
4675	7.19465e-15	He	1	276.100m	-24.517	2.557195355757811e-10
4676	5.381050000000001e-13	He	1	3.69156m	-24.519000000000002	2.545446110347476e-10
4677	1.8699099999999997e-12	N	1	1.06232m	-24.522	2.5279233825767416e-10
4678	4.9034e-13	He	1	4.05116m	-24.524	2.5163086296664707e-10
4679	4.82e-11	Fe	6	412.126A	-24.525	2.5105212804154935e-10
4680	8.45511e-11	Mg	3	234.940A	-24.528000000000002	2.493238973482877e-10
4681	3.92251e-12	Ni	2	5064.22A	-24.53	2.481783580956822e-10
4682	8.73948e-13	He	1	2.27296m	-24.537	2.44210260575716e-10
4683	3.83179e-15	He	1	518.412m	-24.537	2.44210260575716e-10
4684	1.67741e-11	N	1	1184.24A	-24.538	2.4364859256251357e-10
4685	7.79821e-12	Ti	4	2547.31A	-24.539	2.430882163498944e-10
4686	4.66159e-11	Ar	2	426.130A	-24.54	2.4252912896680157e-10
4687	5.99158e-11	Ar	3	331.540A	-24.544	2.4030560854732413e-10
4688	8.4795e-11	Mg	3	234.264A	-24.548000000000002	2.3810247348558455e-10
4689	2.0222900000000003e-12	N	1	9822.75A	-24.55	2.3700849199234974e-10
4690	7.734810000000001e-14	Co	2	25.6819m	-24.551	2.364633875872557e-10
4691	1.50087e-12	Fe	6	1.32353m	-24.551	2.364633875872557e-10
4692	5.08576e-11	Fe	3	390.590A	-24.552	2.359195368875015e-10
4693	6.30718e-11	Ne	2	314.950A	-24.553	2.3537693700964684e-10
4694	7.7743e-12	Sc	2	2555.14A	-24.553	2.3537693700964684e-10
4695	1.67827e-11	Ti	4	1183.63A	-24.553	2.3537693700964684e-10
4696	6.33032e-15	He	1	313.799m	-24.553	2.3537693700964684e-10
4697	3.40768e-13	Al	8	5.82933m	-24.555	2.342954782190122e-10
4698	5.27778e-11	Na	2	376.379A	-24.555999999999997	2.3375661357244533e-10
4699	4.12032e-11	K	3	482.109A	-24.559	2.321474443633242e-10
4700	5.64016e-11	Mg	5	352.197A	-24.561	2.310808237435657e-10
4701	5.191180000000001e-13	He	1	3.82658m	-24.565	2.289622620172593e-10
4702	7.17121e-11	Mg	7	277.003A	-24.568	2.2738609689209896e-10
4703	1.21547e-12	Co	2	1.63430m	-24.568	2.2738609689209896e-10
4704	2.75333e-12	Fe	2	7214.71A	-24.572	2.2530140862517483e-10
4705	2.17898e-12	Fe	2	9116.41A	-24.572	2.2530140862517483e-10
4706	8.0166e-13	Ni	2	2.47792m	-24.576999999999998	2.2272240472698466e-10
4707	3.6267300000000002e-12	Fe	2	5477.24A	-24.58	2.2118919447727083e-10
4708	4.23532e-11	F	2	469.019A	-24.581	2.2068047344683166e-10
4709	4.89671e-11	Fe	3	405.670A	-24.581999999999997	2.2017292244229641e-10
4710	9.44948e-12	Zn	2	2102.17A	-24.581999999999997	2.2017292244229641e-10
4711	8.7834e-13	He	1	2.26159m	-24.583000000000002	2.196665387726748e-10
4712	5.78186e-11	He	1	343.565A	-24.584	2.191613197531782e-10
4713	1.25324e-10	C	5	158.505A	-24.587	2.17652623839993e-10
4714	4.94784e-11	Ne	5	401.477A	-24.587	2.17652623839993e-10
4715	5.49839e-13	He	1	3.61278m	-24.588	2.1715203669630658e-10
4716	6.56484e-11	Fe	7	302.589A	-24.588	2.1715203669630658e-10
4717	3.87604e-11	C	5	512.494A	-24.588	2.1715203669630658e-10
4718	8.27624e-11	Ne	4	240.018A	-24.589000000000002	2.1665260087110194e-10
4719	6.15933e-11	Ar	3	322.510A	-24.59	2.1615431371642172e-10
4720	2.58015e-12	K	1	7698.96A	-24.592	2.151611748572282e-10
4721	4.81093e-11	Fe	6	412.903A	-24.593000000000004	2.1466631788718978e-10
4722	2.86528e-11	Ne	5	693.281A	-24.598000000000003	2.1220905286599211e-10
4723	1.93868e-11	S	1	1024.64A	-24.599	2.1172098558812507e-10
4724	2.32394e-11	Mg	7	854.774A	-24.599	2.1172098558812507e-10
4725	5.27684e-12	Fe	5	3764.46A	-24.601999999999997	2.102635085750659e-10
4726	4.24064e-11	Al	3	468.430A	-24.601999999999997	2.102635085750659e-10
4727	9.28524e-13	Ca	2	2.13936m	-24.603	2.0977991592489492e-10
4728	1.50912e-11	N	1	1316.29A	-24.605999999999998	2.08335801141409e-10
4729	8.08025e-11	Fe	4	245.840A	-24.61	2.0642576703573454e-10
4730	3.7040699999999996e-12	Fe	2	5362.87A	-24.611	2.0595100094617127e-10
4731	4.17463e-11	O	3	475.838A	-24.613000000000003	2.0500474205078718e-10
4732	1.8918099999999998e-12	N	1	1.05003m	-24.614	2.0453324422799755e-10
4733	5.415149999999999e-13	He	1	3.66831m	-24.615	2.0406283082010818e-10
4734	2.00015e-12	N	1	9931.47A	-24.616999999999997	2.031252472784243e-10
4735	3.31625e-14	Fe	5	59.9004m	-24.618000000000002	2.0265807217365362e-10
4736	3.37612e-11	B	2	588.381A	-24.618000000000002	2.0265807217365362e-10
4737	8.88502e-13	He	1	2.23572m	-24.618000000000002	2.0265807217365362e-10
4738	3.36287e-15	He	1	590.700m	-24.618000000000002	2.0265807217365362e-10
4739	8.821719999999999e-13	He	1	2.25177m	-24.62	2.0172694291167206e-10
4740	2.01397e-12	N	1	9863.33A	-24.623	2.0033826440447502e-10
4741	1.98584e-12	N	1	1.00030m	-24.624000000000002	1.9987749918244373e-10
4742	6.34971e-11	Ar	3	312.840A	-24.625	1.9941779369101751e-10
4743	4.699730000000001e-12	Ca	1	4226.73A	-24.625999999999998	1.9895914549288205e-10
4744	1.77929e-13	Co	2	11.1643m	-24.625999999999998	1.9895914549288205e-10
4745	1.76162e-11	C	2	1127.63A	-24.625999999999998	1.9895914549288205e-10
4746	5.05983e-11	C	5	392.591A	-24.627	1.985015521563285e-10
4747	9.11227e-13	Si	2	2.17997m	-24.629	1.9758952036909496e-10
4748	4.37522e-12	Cr	5	4540.22A	-24.629	1.9758952036909496e-10
4749	6.41306e-11	Ne	2	309.750A	-24.631999999999998	1.9622932367834477e-10
4750	1.72328e-12	Fe	2	1.15271m	-24.633000000000003	1.9577800875773886e-10
4751	3.15041e-11	Ca	7	630.536A	-24.636999999999997	1.9398310518466625e-10
4752	5.20343e-11	C	5	381.757A	-24.636999999999997	1.9398310518466625e-10
4753	1.9163400000000003e-12	Fe	2	1.03658m	-24.641	1.9220465738646058e-10
4754	8.855340000000001e-13	He	1	2.24322m	-24.641	1.9220465738646058e-10
4755	6.47033e-12	Al	7	3070.08A	-24.651	1.878295452391078e-10
4756	2.9674499999999997e-15	He	1	669.412m	-24.651999999999997	1.8739754927282e-10
4757	5.01462e-11	Fe	3	396.131A	-24.651999999999997	1.8739754927282e-10
4758	3.99615e-11	C	5	497.090A	-24.653000000000002	1.8696654686968057e-10
4759	5.59563e-13	He	1	3.54999m	-24.654	1.865365357445637e-10
4760	8.4072e-12	Al	8	2362.79A	-24.655	1.8610751361758868e-10
4761	5.78117e-11	He	1	343.606A	-24.655	1.8610751361758868e-10
4762	1.32725e-12	N	1	1.49666m	-24.659000000000002	1.8440126967687205e-10
4763	2.10325e-11	Si	8	944.467A	-24.662	1.831318602652996e-10
4764	1.8821e-11	S	1	1055.44A	-24.664	1.8229044579774104e-10
4765	9.45618e-11	Li	2	210.069A	-24.666	1.8145289727849679e-10
4766	2.64699e-13	Ni	1	7.50454m	-24.666	1.8145289727849679e-10
4767	4.03427e-12	Fe	2	4923.93A	-24.666999999999998	1.810355671955444e-10
4768	1.02092e-11	Fe	4	1945.74A	-24.666999999999998	1.810355671955444e-10
4769	8.993090000000001e-13	Si	2	2.20886m	-24.666999999999998	1.810355671955444e-10
4770	5.592859999999999e-13	He	1	3.55176m	-24.668000000000003	1.806191969451448e-10
4771	2.59701e-11	N	5	764.896A	-24.669	1.8020378431975025e-10
4772	1.88944e-12	N	1	1.05134m	-24.67	1.7978932711687999e-10
4773	1.93533e-11	F	6	1026.41A	-24.671999999999997	1.7896327019413002e-10
4774	1.79515e-12	Fe	2	1.10656m	-24.671999999999997	1.7896327019413002e-10
4775	1.50525e-11	N	1	1319.68A	-24.673000000000002	1.7855166609457444e-10
4776	1.1486599999999999e-10	O	6	172.936A	-24.675	1.7773129570768077e-10
4777	1.1127799999999998e-12	Fe	2	1.78512m	-24.677	1.7691469458033213e-10
4778	2.64513e-11	C	1	750.982A	-24.677	1.7691469458033213e-10
4779	2.42569e-10	Si	7	81.8920A	-24.678	1.765078020739444e-10
4780	6.35255e-11	Si	4	312.700A	-24.679000000000002	1.7610184539435243e-10
4781	1.17948e-10	C	5	168.417A	-24.682	1.7488956881767487e-10
4782	7.06895e-11	Ca	3	281.010A	-24.682	1.7488956881767487e-10
4783	1.8134200000000002e-12	Fe	2	1.09541m	-24.683000000000003	1.7448733397129115e-10
4784	1.3229e-12	Fe	5	1.50159m	-24.686999999999998	1.7288762447793057e-10
4785	7.60818e-13	Al	6	2.61094m	-24.688000000000002	1.7248999397575906e-10
4786	1.55412e-12	Cr	9	1.27818m	-24.691	1.7130258120935786e-10
4787	5.23783e-11	Ne	3	379.250A	-24.694000000000003	1.7012334253494213e-10
4788	2.23294e-12	Ni	2	8896.09A	-24.697	1.6895222168246405e-10
4789	1.26315e-10	C	5	157.261A	-24.7	1.6778916276922626e-10
4790	9.0737e-12	Al	1	2189.23A	-24.7	1.6778916276922626e-10
4791	5.09033e-11	Fe	3	390.239A	-24.701999999999998	1.6701824159336537e-10
4792	2.22503e-11	Ne	5	892.771A	-24.706	1.6548700915052383e-10
4793	5.33017e-11	S	3	372.680A	-24.706999999999997	1.6510639959128197e-10
4794	4.5081099999999995e-12	Fe	2	4406.38A	-24.708000000000002	1.6472666540973222e-10
4795	4.77764e-11	Fe	6	415.780A	-24.709	1.643478045925671e-10
4796	1.96179e-11	S	1	1012.57A	-24.709	1.643478045925671e-10
4797	5.25945e-11	S	3	377.691A	-24.71	1.6396981513110025e-10
4798	1.0023000000000001e-10	C	5	198.189A	-24.715	1.6209286817817567e-10
4799	1.66468e-10	Si	5	119.329A	-24.715	1.6209286817817567e-10
4800	5.215019999999999e-12	He	1	3809.08A	-24.715999999999998	1.6172006492654746e-10
4801	5.67712e-13	He	1	3.49904m	-24.717	1.6134811909860342e-10
4802	5.68302e-11	N	2	349.540A	-24.721999999999998	1.5950118245200113e-10
4803	5.78058e-11	He	1	343.641A	-24.721999999999998	1.5950118245200113e-10
4804	2.01173e-11	Si	1	987.430A	-24.721999999999998	1.5950118245200113e-10
4805	5.73622e-13	He	1	3.46298m	-24.721999999999998	1.5950118245200113e-10
4806	6.70666e-11	Fe	6	296.190A	-24.721999999999998	1.5950118245200113e-10
4807	3.5889800000000003e-12	Fe	2	5534.85A	-24.723000000000003	1.5913433991213248e-10
4808	4.54478e-11	N	4	437.083A	-24.724	1.5876834108669533e-10
4809	3.68041e-11	K	3	539.735A	-24.726	1.5803886682161196e-10
4810	4.42056e-11	Fe	6	449.365A	-24.726	1.5803886682161196e-10
4811	4.6774900000000005e-12	Sc	2	4246.82A	-24.726	1.5803886682161196e-10
4812	4.13386e-12	Fe	4	4805.31A	-24.729	1.5695093491480142e-10
4813	3.4950699999999996e-12	Fe	2	5683.57A	-24.729	1.5695093491480142e-10
4814	5.38212e-11	C	5	369.083A	-24.730999999999998	1.5622981087258067e-10
4815	3.1314899999999996e-13	Na	4	6.34346m	-24.733	1.555120000943704e-10
4816	6.21152e-11	Ne	2	319.800A	-24.737	1.5408625750767007e-10
4817	1.33208e-13	Fe	4	14.9123m	-24.737	1.5408625750767007e-10
4818	4.69242e-11	Ar	2	423.331A	-24.737	1.5408625750767007e-10
4819	1.18262e-11	P	1	1679.70A	-24.738000000000003	1.5373186894957914e-10
4820	1.75989e-12	O	1	1.12873m	-24.738000000000003	1.5373186894957914e-10
4821	9.6901e-12	C	5	2049.98A	-24.741	1.5267358620757207e-10
4822	1.62406e-12	N	1	1.22314m	-24.741999999999997	1.5232244670331357e-10
4823	2.6177099999999998e-12	Zn	2	7588.48A	-24.743000000000002	1.5197211479750175e-10
4824	1.2934000000000002e-10	C	5	153.583A	-24.744	1.5162258863271672e-10
4825	2.01985e-12	N	1	9834.61A	-24.748	1.5023250438463028e-10
4826	9.33081e-12	Si	3	2128.91A	-24.749000000000002	1.4988697921276722e-10
4827	3.1409e-12	Fe	5	6324.44A	-24.749000000000002	1.4988697921276722e-10
4828	2.95577e-11	C	5	672.057A	-24.75	1.495422487267484e-10
4829	4.57388e-11	N	4	434.302A	-24.75	1.495422487267484e-10
4830	5.50557e-11	C	5	360.806A	-24.752	1.488551645055352e-10
4831	1.3878399999999999e-12	N	1	1.43132m	-24.756999999999998	1.471512335276149e-10
4832	1.3105200000000002e-12	Fe	4	1.51577m	-24.758000000000003	1.468127950820672e-10
4833	3.88429e-12	O	5	5114.06A	-24.761	1.4580214290953604e-10
4834	6.4182699999999995e-12	Al	7	3094.99A	-24.761	1.4580214290953604e-10
4835	9.26994e-13	Ca	2	2.14289m	-24.764	1.4479844801762266e-10
4836	1.92387e-11	F	6	1032.52A	-24.764	1.4479844801762266e-10
4837	2.85869e-11	C	5	694.879A	-24.765	1.4446542082858838e-10
4838	5.32046e-11	C	5	373.360A	-24.765	1.4446542082858838e-10
4839	1.65668e-12	Fe	2	1.19905m	-24.767	1.4380166251274535e-10
4840	1.88707e-11	C	5	1052.66A	-24.768	1.4347092786675492e-10
4841	6.77027e-11	Fe	7	293.407A	-24.771	1.4248328094631645e-10
4842	7.44349e-11	Na	3	266.870A	-24.771	1.4248328094631645e-10
4843	2.84537e-11	Ne	4	698.133A	-24.773000000000003	1.4182862973598219e-10
4844	5.74609e-13	He	1	3.45704m	-24.776	1.408522883163555e-10
4845	8.11112e-11	C	4	244.904A	-24.776	1.408522883163555e-10
4846	5.853560000000001e-13	He	1	3.39357m	-24.776	1.408522883163555e-10
4847	6.725889999999999e-10	N	6	29.5343A	-24.776999999999997	1.4052833704278128e-10
4848	2.69366e-11	Ar	2	737.454A	-24.778000000000002	1.4020513083645865e-10
4849	3.83307e-11	B	3	518.239A	-24.779	1.3988266798378499e-10
4850	5.86248e-11	C	5	338.841A	-24.784000000000002	1.3828144432423892e-10
4851	5.78008e-11	He	1	343.671A	-24.785	1.379634058277688e-10
4852	4.7221e-11	Fe	3	420.670A	-24.791	1.3607047693574168e-10
4853	6.2767e-12	He	1	3164.79A	-24.795	1.3482297530472698e-10
4854	1.58862e-11	S	1	1250.42A	-24.796	1.3451289106627335e-10
4855	4.72055e-12	Fe	4	4208.08A	-24.798000000000002	1.3389486047098356e-10
4856	1.6787299999999999e-12	Fe	2	1.18331m	-24.801	1.3297313473481653e-10
4857	3.3726e-12	Na	1	5889.95A	-24.804000000000002	1.3205775411398426e-10
4858	8.12996e-12	Si	1	2443.36A	-24.804000000000002	1.3205775411398426e-10
4859	4.29632e-11	Al	3	462.359A	-24.805	1.3175402970778588e-10
4860	6.53898e-12	S	4	3037.85A	-24.807	1.3114867492902444e-10
4861	4.2529600000000003e-13	Fe	2	4.67073m	-24.807	1.3114867492902444e-10
4862	5.38404e-11	S	3	368.951A	-24.813000000000002	1.293492476502119e-10
4863	8.63049e-13	Fe	2	2.30166m	-24.813000000000002	1.293492476502119e-10
4864	2.85577e-11	C	5	695.591A	-24.815	1.2875494184136552e-10
4865	7.44743e-13	Fe	4	2.66729m	-24.815	1.2875494184136552e-10
4866	6.66737e-12	Fe	2	2979.35A	-24.816999999999997	1.281633666196774e-10
4867	3.3691800000000004e-12	Na	1	5895.92A	-24.819000000000003	1.27574509439235e-10
4868	4.78049e-11	Fe	6	415.532A	-24.82	1.2728109620965636e-10
4869	1.36685e-13	Ni	2	14.5330m	-24.82	1.2728109620965636e-10
4870	4.61706e-11	F	2	430.241A	-24.823	1.2640489930641858e-10
4871	4.74329e-11	S	3	418.790A	-24.826	1.2553473410023644e-10
4872	3.37867e-11	Sc	5	587.936A	-24.826	1.2553473410023644e-10
4873	2.89113e-11	Ne	5	687.083A	-24.829	1.246705590691994e-10
4874	5.9508e-13	He	1	3.33811m	-24.829	1.246705590691994e-10
4875	5.91026e-11	Ne	3	336.101A	-24.829	1.246705590691994e-10
4876	1.8623e-11	Ar	1	1066.66A	-24.829	1.246705590691994e-10
4877	6.02717e-12	Fe	2	3295.82A	-24.829	1.246705590691994e-10
4878	4.58125e-11	Ca	7	433.603A	-24.831	1.2409774988172496e-10
4879	5.80497e-13	He	1	3.42197m	-24.831	1.2409774988172496e-10
4880	4.55954e-13	Fe	3	4.35668m	-24.831999999999997	1.238123329772329e-10
4881	1.457e-11	Fe	7	1363.38A	-24.833000000000002	1.2352757251340312e-10
4882	1.95423e-12	N	1	1.01648m	-24.834	1.2324346698046804e-10
4883	1.2810200000000002e-10	C	5	155.067A	-24.835	1.2296001487212537e-10
4884	6.44196e-11	Ne	2	308.360A	-24.837	1.2239506492133823e-10
4885	9.548e-13	Ni	2	2.08048m	-24.839000000000002	1.2183271067979125e-10
4886	5.0299e-12	Fe	2	3949.27A	-24.839000000000002	1.2183271067979125e-10
4887	2.01217e-12	N	1	9872.15A	-24.839000000000002	1.2183271067979125e-10
4888	6.71467e-12	O	1	2958.36A	-24.84	1.2155250322090304e-10
4889	4.5778e-11	N	4	433.930A	-24.84	1.2155250322090304e-10
4890	1.6697900000000002e-10	Si	5	118.964A	-24.84	1.2155250322090304e-10
4891	4.55463e-11	Ca	8	436.138A	-24.840999999999998	1.2127294022128674e-10
4892	1.27705e-11	Si	1	1555.49A	-24.840999999999998	1.2127294022128674e-10
4893	2.85092e-11	Ne	4	696.774A	-24.843000000000004	1.2071574167441502e-10
4894	8.69301e-13	Fe	2	2.28511m	-24.844	1.204381031729514e-10
4895	3.74883e-11	O	6	529.884A	-24.845	1.201611032223215e-10
4896	5.77964e-11	He	1	343.697A	-24.846	1.1988474035389824e-10
4897	1.95017e-13	Fe	2	10.1860m	-24.846	1.1988474035389824e-10
4898	5.43946e-11	N	4	365.192A	-24.846999999999998	1.1960901310243513e-10
4899	6.37172e-11	Ne	2	311.760A	-24.846999999999998	1.1960901310243513e-10
4900	1.47532e-12	N	1	1.34645m	-24.848000000000003	1.1933392000605086e-10
4901	4.82795e-12	Fe	2	4114.47A	-24.849	1.1905945960623305e-10
4902	8.03394e-12	K	6	2472.57A	-24.85	1.1878563044781708e-10
4903	7.10125e-12	Mn	1	2797.32A	-24.851999999999997	1.1823986005127488e-10
4904	5.49915e-11	C	5	361.228A	-24.853	1.1796791591952543e-10
4905	1.97572e-12	N	1	1.00543m	-24.854	1.1769659724192475e-10
4906	1.22916e-11	C	5	1616.10A	-24.857	1.1688637956549045e-10
4907	8.10884e-12	Fe	2	2449.73A	-24.858	1.166175483524767e-10
4908	1.50942e-11	N	1	1316.04A	-24.86	1.1608173938830924e-10
4909	5.3728e-13	Al	8	3.69722m	-24.861	1.1581475879634879e-10
4910	1.45693e-11	Cl	1	1363.45A	-24.863000000000003	1.1528263831514534e-10
4911	1.76003e-12	O	1	1.12864m	-24.863000000000003	1.1528263831514534e-10
4912	9.08859e-11	Fe	8	218.565A	-24.87	1.1343939640354757e-10
4913	7.92925e-12	Fe	2	2505.21A	-24.871	1.1317849303181195e-10
4914	3.94208e-12	Fe	2	5039.08A	-24.871	1.1317849303181195e-10
4915	1.3194599999999999e-10	C	5	150.550A	-24.872	1.1291818972117887e-10
4916	1.76262e-11	C	2	1126.99A	-24.872	1.1291818972117887e-10
4917	2.02728e-12	N	1	9798.56A	-24.877	1.1162562589193096e-10
4918	9.88075e-12	Sc	3	2010.42A	-24.878	1.1136889407661167e-10
4919	8.01893e-11	N	5	247.719A	-24.879	1.1111275272808234e-10
4920	6.0323e-13	He	1	3.29302m	-24.879	1.1111275272808234e-10
4921	8.19592e-11	Fe	4	242.370A	-24.88	1.1085720048830793e-10
4922	1.43778e-13	Co	3	13.8160m	-24.88	1.1085720048830793e-10
4923	6.456019999999999e-12	Al	7	3076.89A	-24.881	1.106022360023741e-10
4924	5.855649999999999e-13	He	1	3.39236m	-24.881	1.106022360023741e-10
4925	1.59426e-11	Al	1	1246.00A	-24.881999999999998	1.1034785791848633e-10
4926	6.8668e-12	Fe	2	2892.83A	-24.884	1.0984085556519728e-10
4927	3.84676e-12	Fe	2	5163.95A	-24.884	1.0984085556519728e-10
4928	3.99603e-11	K	3	497.104A	-24.886	1.0933618267612426e-10
4929	2.69498e-12	Fe	2	7370.92A	-24.886	1.0933618267612426e-10
4930	1.62348e-11	S	1	1223.57A	-24.888	1.0883382854834965e-10
4931	4.53687e-11	C	5	437.845A	-24.891	1.0808462174245926e-10
4932	2.57159e-11	Ca	8	772.457A	-24.891	1.0808462174245926e-10
4933	1.88999e-11	C	5	1051.03A	-24.891	1.0808462174245926e-10
4934	1.75322e-13	Cl	1	11.3303m	-24.892	1.0783603401068784e-10
4935	9.16824e-12	Al	1	2166.66A	-24.893	1.0758801801483399e-10
4936	1.49744e-11	N	1	1326.56A	-24.893	1.0758801801483399e-10
4937	2.31799e-10	Si	7	85.6968A	-24.895	1.070936959740797e-10
4938	5.17534e-12	Mg	1	3838.29A	-24.896	1.0684738730833212e-10
4939	4.80807e-11	Fe	6	413.148A	-24.899	1.061118550677518e-10
4940	8.782489999999999e-12	Mg	7	2261.82A	-24.9	1.0586780457342607e-10
4941	6.4836e-11	S	4	306.380A	-24.9	1.0586780457342607e-10
4942	2.01846e-11	Zn	2	984.142A	-24.9	1.0586780457342607e-10
4943	1.7624e-11	C	2	1127.13A	-24.9	1.0586780457342607e-10
4944	5.77925e-11	He	1	343.720A	-24.904	1.0489720270701486e-10
4945	8.26866e-11	Ne	4	240.238A	-24.905	1.0465594583559576e-10
4946	7.58852e-11	Ca	3	261.770A	-24.906	1.0441524383958413e-10
4947	4.71413e-11	Ar	2	421.381A	-24.906	1.0441524383958413e-10
4948	3.71348e-11	O	3	534.929A	-24.906999999999996	1.041750954428011e-10
4949	1.48229e-13	Mn	6	13.4012m	-24.908	1.039354993720021e-10
4950	3.40827e-11	Ca	8	582.832A	-24.909000000000002	1.0369645435687516e-10
4951	3.679330000000001e-12	Ti	4	5398.93A	-24.91	1.0345795913002739e-10
4952	1.88051e-12	N	1	1.05633m	-24.91	1.0345795913002739e-10
4953	4.50345e-11	Ca	8	441.094A	-24.91	1.0345795913002739e-10
4954	1.18622e-11	P	1	1674.60A	-24.91	1.0345795913002739e-10
4955	3.76506e-12	Fe	2	5276.00A	-24.913	1.0274575954890724e-10
4956	2.52469e-11	Ca	8	786.807A	-24.913	1.0274575954890724e-10
4957	6.3986e-11	Ar	3	310.450A	-24.913	1.0274575954890724e-10
4958	1.7523e-11	Al	6	1133.62A	-24.914	1.025094508594412e-10
4959	1.22635e-11	C	5	1619.80A	-24.914	1.025094508594412e-10
4960	5.71755e-11	N	2	347.430A	-24.919	1.0133603487868422e-10
4961	6.50444e-11	Ne	3	305.398A	-24.921999999999997	1.0063844252136559e-10
4962	7.56597e-11	Fe	4	262.550A	-24.921999999999997	1.0063844252136559e-10
4963	4.76542e-11	Ne	5	416.846A	-24.925	9.994565235605501e-11
4964	5.899569999999999e-13	He	1	3.36710m	-24.926	9.971578373442335e-11
4965	6.68947e-11	C	4	296.951A	-24.927	9.948644379594982e-11
4966	6.101260000000001e-13	He	1	3.25579m	-24.928	9.925763132469773e-11
4967	5.4689e-11	C	5	363.226A	-24.928	9.925763132469773e-11
4968	6.72688e-11	S	4	295.300A	-24.929000000000002	9.902934510752612e-11
4969	4.2067e-11	C	5	472.210A	-24.929000000000002	9.902934510752612e-11
4970	4.3601699999999996e-12	Fe	2	4555.89A	-24.93	9.8801583934085e-11
4971	4.75356e-12	Fe	2	4178.86A	-24.930999999999997	9.857434659680649e-11
4972	2.46426e-13	Ni	2	8.06101m	-24.930999999999997	9.857434659680649e-11
4973	5.83568e-11	He	1	340.397A	-24.930999999999997	9.857434659680649e-11
4974	2.61313e-11	C	5	760.179A	-24.932	9.834763189090003e-11
4975	2.09218e-11	Zn	2	949.463A	-24.933000000000003	9.812143861434688e-11
4976	4.81177e-11	Fe	6	412.831A	-24.936	9.744597538205816e-11
4977	4.10282e-11	C	3	484.166A	-24.936999999999998	9.72218558579309e-11
4978	1.46964e-11	Cl	1	1351.66A	-24.939	9.677516200595317e-11
4979	2.76469e-11	O	2	718.505A	-24.94	9.655258530977714e-11
4980	2.34067e-13	Co	3	8.48665m	-24.944000000000003	9.566738588691105e-11
4981	5.86232e-11	He	1	338.850A	-24.945999999999998	9.52278341756913e-11
4982	5.87706e-11	Ca	7	338.000A	-24.945999999999998	9.52278341756913e-11
4983	9.38219e-12	Si	3	2117.25A	-24.945999999999998	9.52278341756913e-11
4984	3.32793e-11	Ne	1	596.901A	-24.945999999999998	9.52278341756913e-11
4985	1.33733e-10	C	5	148.538A	-24.948	9.479030202113546e-11
4986	2.09242e-11	Si	8	949.354A	-24.949	9.457229037624569e-11
4987	5.67296e-12	C	5	3501.60A	-24.949	9.457229037624569e-11
4988	1.00649e-10	Fe	8	197.363A	-24.954	9.348973032023252e-11
4989	6.81187e-12	Fe	2	2916.15A	-24.954	9.348973032023252e-11
4990	5.98039e-11	S	4	332.160A	-24.955	9.32747099072498e-11
4991	6.00119e-13	He	1	3.31009m	-24.956999999999997	9.284615154356882e-11
4992	1.96368e-10	Si	6	101.159A	-24.956999999999997	9.284615154356882e-11
4993	3.16546e-11	Sc	3	627.538A	-24.958000000000002	9.263261132069605e-11
4994	4.19838e-12	Fe	2	4731.45A	-24.958000000000002	9.263261132069605e-11
4995	5.77892e-11	He	1	343.740A	-24.959	9.241956222670872e-11
4996	2.00988e-12	N	1	9883.38A	-24.96	9.220700313203946e-11
4997	7.28902e-11	O	5	272.526A	-24.96	9.220700313203946e-11
4998	4.5002e-11	C	5	441.412A	-24.962	9.178335043538154e-11
4999	5.937890000000001e-13	He	1	3.34538m	-24.962	9.178335043538154e-11
5000	9.30428e-12	Si	3	2134.98A	-24.962	9.178335043538154e-11
5001	4.93844e-11	C	5	402.242A	-24.963	9.157225458722767e-11
5002	5.5427099999999995e-14	He	1	35.8389m	-24.965999999999998	9.0941875620664e-11
5003	4.57636e-11	N	4	434.067A	-24.967	9.073271511087892e-11
5004	3.27414e-12	He	1	6067.08A	-24.97	9.01081154934184e-11
5005	3.71556e-11	P	5	534.629A	-24.971999999999998	8.969410630948596e-11
5006	6.16015e-13	He	1	3.22467m	-24.973000000000003	8.948781558948004e-11
5007	7.94629e-11	Fe	7	249.984A	-24.973000000000003	8.948781558948004e-11
5008	1.67635e-11	N	1	1184.98A	-24.975	8.90766564247231e-11
5009	1.37426e-12	N	1	1.44546m	-24.98	8.80570043703531e-11
5010	5.97151e-13	He	1	3.32654m	-24.980999999999998	8.785447888032461e-11
5011	1.69765e-12	Fe	2	1.17012m	-24.980999999999998	8.785447888032461e-11
5012	6.76805e-12	He	1	2935.04A	-24.982	8.765241918599679e-11
5013	2.90671e-11	C	5	683.401A	-24.985	8.704902417653234e-11
5014	2.28863e-11	C	5	867.962A	-24.985	8.704902417653234e-11
5015	5.3313e-11	S	3	372.600A	-24.989	8.625095392585083e-11
5016	9.32135e-14	P	2	21.3107m	-24.993000000000002	8.5460200427207e-11
5017	1.97997e-13	Cl	2	10.0327m	-24.997	8.467669660021567e-11
5018	9.483979999999999e-15	Ni	2	209.453m	-24.998	8.448194560231792e-11
5019	6.79116e-11	Fe	7	292.505A	-24.999000000000002	8.428764251928583e-11
5020	1.0136399999999998e-10	Fe	8	195.972A	-24.999000000000002	8.428764251928583e-11
5021	2.79155e-11	C	5	711.592A	-25.002	8.370741046947008e-11
5022	4.25659e-12	Fe	2	4666.76A	-25.004	8.332280985377797e-11
5023	6.39449e-11	Ar	3	310.650A	-25.006	8.2939976317402e-11
5024	2.16272e-11	Ar	1	918.493A	-25.006	8.2939976317402e-11
5025	1.5633399999999999e-12	Fe	6	1.27064m	-25.009	8.236902153646408e-11
5026	4.89378e-11	C	5	405.913A	-25.01	8.217957804393125e-11
5027	6.40396e-11	Ar	3	310.190A	-25.01	8.217957804393125e-11
5028	5.2364e-11	Fe	6	379.353A	-25.011	8.199057025934115e-11
5029	3.64536e-11	P	5	544.924A	-25.011999999999997	8.180199718059266e-11
5030	5.77862e-11	He	1	343.758A	-25.013	8.161385780788872e-11
5031	3.08499e-12	Ca	1	6439.08A	-25.014	8.142615114373579e-11
5032	6.21082e-13	He	1	3.19836m	-25.015	8.123887619292985e-11
5033	9.525530000000001e-13	Fe	2	2.08539m	-25.015	8.123887619292985e-11
5034	6.77839e-11	Fe	7	293.056A	-25.015	8.123887619292985e-11
5035	7.7924e-12	Fe	5	2549.21A	-25.016	8.105203196255906e-11
5036	2.10651e-11	S	2	943.003A	-25.016	8.105203196255906e-11
5037	7.311989999999999e-12	Fe	2	2716.70A	-25.021	8.012423702482041e-11
5038	3.80724e-11	Ne	4	521.755A	-25.023000000000003	7.975609959566357e-11
5039	8.94455e-12	Al	8	2220.84A	-25.024	7.957266565683189e-11
5040	2.96142e-12	Li	1	6707.76A	-25.024	7.957266565683189e-11
5041	5.45928e-11	S	6	363.866A	-25.024	7.957266565683189e-11
5042	1.08763e-11	B	1	1826.40A	-25.026999999999997	7.902489127943366e-11
5043	6.4625e-11	Ne	2	307.380A	-25.029	7.866180488516326e-11
5044	1.3198200000000001e-12	N	1	1.50509m	-25.029	7.866180488516326e-11
5045	2.29156e-11	C	5	866.853A	-25.029	7.866180488516326e-11
5046	2.62455e-11	C	5	756.870A	-25.029	7.866180488516326e-11
5047	1.79523e-12	Co	3	1.10652m	-25.03	7.84808877543244e-11
5048	3.4700199999999998e-12	Fe	2	5724.60A	-25.031999999999996	7.812030082921246e-11
5049	6.09245e-11	Ar	3	326.050A	-25.034000000000002	7.7761370650528e-11
5050	4.01677e-12	C	5	4945.38A	-25.035	7.758252446096142e-11
5051	4.04291e-11	Na	6	491.341A	-25.035	7.758252446096142e-11
5052	1.26607e-12	Co	2	1.56899m	-25.035999999999998	7.740408960621642e-11
5053	1.71974e-13	Fe	5	11.5509m	-25.037	7.722606514024855e-11
5054	2.4928799999999998e-12	Mn	9	7968.49A	-25.037	7.722606514024855e-11
5055	4.41462e-11	Ar	2	449.970A	-25.038	7.704845011919042e-11
5056	6.0995e-12	Fe	2	3256.73A	-25.041	7.65180523193278e-11
5057	3.31551e-12	Fe	2	5991.38A	-25.043000000000003	7.616648380384603e-11
5058	6.94974e-11	S	5	285.830A	-25.044	7.599130575223706e-11
5059	1.4433e-11	P	1	1376.32A	-25.046	7.564215741739323e-11
5060	3.6481e-13	Fe	8	5.44515m	-25.048000000000002	7.529461327342979e-11
5061	6.254739999999999e-13	He	1	3.17590m	-25.051	7.477628880149156e-11
5062	3.9496100000000004e-14	Fe	2	50.2947m	-25.052	7.460430810966161e-11
5063	1.33598e-12	N	1	1.48689m	-25.054000000000002	7.42615324501192e-11
5064	6.56102e-13	Mg	8	3.02765m	-25.055999999999997	7.392033170167566e-11
5065	6.6090600000000005e-12	C	5	3005.64A	-25.06	7.324262602708957e-11
5066	9.233739999999999e-12	Al	1	2151.29A	-25.06	7.324262602708957e-11
5067	6.356359999999999e-13	He	1	3.12513m	-25.061	7.307417266175845e-11
5068	6.97484e-11	O	5	284.802A	-25.061	7.307417266175845e-11
5069	2.56893e-12	Zn	2	7732.57A	-25.069000000000003	7.17404186985681e-11
5070	1.85945e-12	Fe	2	1.06830m	-25.069000000000003	7.17404186985681e-11
5071	1.61884e-12	N	1	1.22708m	-25.07	7.157542031421848e-11
5072	6.16315e-11	Ar	3	322.310A	-25.072	7.124656112998578e-11
5073	1.88579e-12	N	1	1.05338m	-25.074	7.091921291645418e-11
5074	6.36055e-11	Mg	5	312.307A	-25.076	7.059336873134505e-11
5075	8.11085e-11	C	4	244.912A	-25.076999999999998	7.043100848871239e-11
5076	1.68672e-11	N	1	1177.69A	-25.076999999999998	7.043100848871239e-11
5077	6.293060000000001e-13	He	1	3.15657m	-25.08	6.994616483661126e-11
5078	1.51528e-11	N	1	1310.94A	-25.08	6.994616483661126e-11
5079	3.83287e-11	B	3	518.266A	-25.08	6.994616483661126e-11
5080	5.38825e-12	Ca	7	3686.63A	-25.081	6.97852931216297e-11
5081	1.51282e-11	N	1	1313.07A	-25.081	6.97852931216297e-11
5082	6.55875e-11	Si	4	302.870A	-25.081999999999997	6.962479140132591e-11
5083	1.76768e-12	N	1	1.12376m	-25.081999999999997	6.962479140132591e-11
5084	1.70388e-11	N	1	1165.84A	-25.085	6.914549770861601e-11
5085	1.36798e-12	Fe	6	1.45210m	-25.086	6.898646747692877e-11
5086	5.74166e-11	N	2	345.970A	-25.086	6.898646747692877e-11
5087	6.85334e-11	Sc	4	289.851A	-25.088	6.866950345047944e-11
5088	6.01694e-12	Cr	9	3301.42A	-25.089000000000002	6.85115679752062e-11
5089	6.77344e-11	Na	2	293.270A	-25.089000000000002	6.85115679752062e-11
5090	1.46194e-12	N	1	1.35877m	-25.090999999999998	6.819678591376836e-11
5091	6.32669e-13	He	1	3.13979m	-25.092	6.803993765865951e-11
5092	3.32779e-11	Ca	8	596.926A	-25.092	6.803993765865951e-11
5093	6.41348e-11	Ne	2	309.730A	-25.094	6.772732254168946e-11
5094	1.05137e-11	F	4	1889.39A	-25.094	6.772732254168946e-11
5095	8.805719999999999e-13	Fe	2	2.25586m	-25.095	6.75715540223746e-11
5096	5.38142e-11	S	3	369.130A	-25.095	6.75715540223746e-11
5097	6.314e-11	Ne	2	314.610A	-25.099	6.695205429141593e-11
5098	8.27823e-11	Fe	4	239.960A	-25.099	6.695205429141593e-11
5099	1.3134e-13	Fe	5	15.1245m	-25.1	6.679806883959654e-11
5100	3.74858e-11	O	6	529.920A	-25.101	6.664443754448913e-11
5101	4.12275e-11	Mg	5	481.826A	-25.103	6.63382341681296e-11
5102	2.01358e-11	Zn	2	986.525A	-25.104	6.618566046341876e-11
5103	5.29534e-11	C	5	375.131A	-25.108	6.557886668098135e-11
5104	4.11636e-12	Fe	2	4825.74A	-25.111	6.512742493813942e-11
5105	2.2397400000000003e-12	Fe	4	8869.10A	-25.112	6.49776360173806e-11
5106	1.31597e-12	N	1	1.50950m	-25.113000000000003	6.482819160157855e-11
5107	6.77976e-12	Ti	4	2929.97A	-25.113000000000003	6.482819160157855e-11
5108	3.30464e-14	Fe	2	60.1108m	-25.114	6.467909089839599e-11
5109	5.19907e-11	C	5	382.077A	-25.115	6.453033311731475e-11
5110	4.299180000000001e-12	Fe	2	4620.52A	-25.115	6.453033311731475e-11
5111	4.3945699999999995e-12	Fe	2	4520.22A	-25.116	6.438191746963536e-11
5112	6.26618e-11	Ar	3	317.010A	-25.116	6.438191746963536e-11
5113	1.62953e-11	C	5	1219.03A	-25.116999999999997	6.423384316847391e-11
5114	2.04485e-11	Si	1	971.440A	-25.116999999999997	6.423384316847391e-11
5115	4.75489e-12	Fe	2	4177.69A	-25.118000000000002	6.40861094287536e-11
5116	5.01485e-12	F	4	3961.13A	-25.119	6.393871546720694e-11
5117	1.31147e-12	N	1	1.51467m	-25.12	6.379166050236427e-11
5118	9.96268e-12	Sc	3	1993.89A	-25.12	6.379166050236427e-11
5119	6.8681e-11	C	4	289.228A	-25.121	6.364494375455583e-11
5120	3.7613e-12	Ni	2	5281.27A	-25.122	6.349856444590298e-11
5121	1.1124100000000001e-12	Fe	6	1.78571m	-25.122	6.349856444590298e-11
5122	6.560119999999999e-12	S	4	3028.06A	-25.124000000000002	6.320681504349653e-11
5123	7.602160000000001e-12	Si	2	2613.00A	-25.133000000000003	6.191044234468469e-11
5124	3.59368e-12	Fe	2	5527.61A	-25.134	6.176805227857476e-11
5125	3.83942e-11	C	5	517.381A	-25.134	6.176805227857476e-11
5126	2.03583e-12	Ni	2	9757.43A	-25.135	6.162598970052868e-11
5127	4.00992e-11	C	5	495.383A	-25.136	6.14842538573458e-11
5128	6.6239e-12	C	5	2998.91A	-25.136999999999997	6.134284399755631e-11
5129	6.74485e-11	Fe	7	294.513A	-25.136999999999997	6.134284399755631e-11
5130	1.27481e-12	N	1	1.55823m	-25.138	6.120175937141819e-11
5131	3.9151e-11	Fe	6	507.380A	-25.138	6.120175937141819e-11
5132	3.06587e-12	C	5	6479.22A	-25.138	6.120175937141819e-11
5133	2.1971799999999997e-12	Fe	5	9040.91A	-25.139	6.10609992309168e-11
5134	3.94014e-12	Ni	4	5041.56A	-25.143	6.05011886250649e-11
5135	8.14898e-11	Al	6	243.766A	-25.144000000000002	6.036203975256742e-11
5136	1.70093e-11	N	1	1167.86A	-25.145	6.022321091359633e-11
5137	1.12754e-10	C	5	176.176A	-25.146	6.008470137209398e-11
5138	4.90177e-11	C	5	405.251A	-25.146	6.008470137209398e-11
5139	3.71155e-11	F	6	535.206A	-25.148000000000003	5.980863724573073e-11
5140	7.82877e-12	Fe	2	2537.37A	-25.148000000000003	5.980863724573073e-11
5141	5.52323e-11	Ca	8	359.653A	-25.15	5.953384151881332e-11
5142	2.57588e-12	Fe	2	7711.72A	-25.15	5.953384151881332e-11
5143	2.55219e-11	C	5	778.330A	-25.154	5.898803197902342e-11
5144	1.43192e-11	N	3	1387.26A	-25.155	5.885236327023831e-11
5145	1.57781e-11	Fe	7	1258.99A	-25.156	5.871700659082517e-11
5146	2.54926e-11	C	5	779.224A	-25.156	5.871700659082517e-11
5147	1.472e-10	Li	3	134.949A	-25.156999999999996	5.858196122313587e-11
5148	1.90157e-10	Al	6	104.464A	-25.163	5.777818658242146e-11
5149	2.82026e-12	Sc	2	7043.49A	-25.163	5.777818658242146e-11
5150	6.14827e-11	S	3	323.090A	-25.164	5.764530044083313e-11
5151	4.96722e-11	Fe	6	399.911A	-25.164	5.764530044083313e-11
5152	7.32323e-12	Si	3	2712.53A	-25.165	5.751271992888978e-11
5153	3.07377e-12	Ca	1	6462.57A	-25.166999999999998	5.7248472983838164e-11
5154	4.27992e-11	Ne	5	464.131A	-25.166999999999998	5.7248472983838164e-11
5155	5.70605e-11	Ca	7	348.130A	-25.168000000000003	5.711680514971843e-11
5156	6.33978e-11	Ar	3	313.330A	-25.169	5.6985440143214716e-11
5157	1.93801e-11	C	5	1024.99A	-25.169	5.6985440143214716e-11
5158	2.30689e-13	Cl	6	8.61092m	-25.171	5.6723615828717254e-11
5159	2.43055e-11	Ne	4	817.283A	-25.173000000000002	5.646299448767165e-11
5160	3.59908e-11	B	2	551.931A	-25.173000000000002	5.646299448767165e-11
5161	4.80617e-11	Fe	6	413.312A	-25.173000000000002	5.646299448767165e-11
5162	4.43979e-11	Ar	2	447.419A	-25.174	5.633313320396279e-11
5163	3.12586e-11	C	3	635.489A	-25.174	5.633313320396279e-11
5164	1.5101e-11	N	1	1315.44A	-25.175	5.6203570592917916e-11
5165	3.84104e-12	Fe	2	5171.64A	-25.178	5.581666793438562e-11
5166	3.37652e-11	Ne	1	588.311A	-25.179000000000002	5.568829316049864e-11
5167	7.41919e-12	Al	6	2677.44A	-25.179000000000002	5.568829316049864e-11
5168	7.0349e-12	He	1	2823.70A	-25.18	5.5560213640398855e-11
5169	6.19158e-13	Fe	2	3.20830m	-25.182	5.5304937646861364e-11
5170	2.0249200000000002e-12	N	1	9810.00A	-25.186999999999998	5.467186726061396e-11
5171	3.67394e-14	Ti	3	54.0686m	-25.189	5.4420672847938424e-11
5172	1.6557900000000002e-12	Fe	2	1.19970m	-25.189	5.4420672847938424e-11
5173	2.7762400000000003e-12	Fe	2	7155.16A	-25.189	5.4420672847938424e-11
5174	8.38334e-11	O	5	236.952A	-25.189	5.4420672847938424e-11
5175	5.5985e-11	Al	6	354.818A	-25.19	5.4295508773654305e-11
5176	4.45867e-11	Fe	6	445.524A	-25.191999999999997	5.4046043571153434e-11
5177	5.70814e-12	Ni	1	3480.03A	-25.199	5.31819070964645e-11
5178	3.5097300000000002e-12	Fe	2	5659.83A	-25.201	5.293755842890651e-11
5179	1.50526e-11	N	1	1319.67A	-25.203000000000003	5.2694332441496234e-11
5180	1.29055e-13	K	4	15.3923m	-25.205	5.2452223975988234e-11
5181	3.7037400000000005e-12	Ni	4	5363.34A	-25.205	5.2452223975988234e-11
5182	1.4523e-11	B	1	1367.79A	-25.206	5.233158720847817e-11
5183	1.48641e-11	N	1	1336.40A	-25.206	5.233158720847817e-11
5184	6.58701e-11	S	4	301.570A	-25.206999999999997	5.221122789783447e-11
5185	5.37776e-11	C	5	369.382A	-25.208000000000002	5.2091145405922755e-11
5186	1.4553e-12	N	1	1.36497m	-25.208000000000002	5.2091145405922755e-11
5187	8.411419999999999e-12	C	5	2361.61A	-25.209	5.197133909607931e-11
5188	1.9037499999999998e-10	Al	6	104.344A	-25.21	5.185180833310174e-11
5189	7.85284e-11	Ti	5	252.959A	-25.211	5.1732552483250687e-11
5190	3.6166400000000002e-12	Ti	4	5492.51A	-25.211	5.1732552483250687e-11
5191	5.55597e-11	C	5	357.533A	-25.212	5.1613570914242654e-11
5192	6.77228e-11	Fe	7	293.320A	-25.215	5.1258265591246296e-11
5193	9.45316e-13	Ni	2	2.10136m	-25.218000000000004	5.090540617288881e-11
5194	1.4676799999999999e-12	N	1	1.35346m	-25.219	5.078832698760444e-11
5195	1.99133e-11	P	5	997.545A	-25.22	5.0671517076973926e-11
5196	1.63597e-11	S	1	1214.23A	-25.22	5.0671517076973926e-11
5197	3.661480000000001e-12	Fe	2	5425.26A	-25.221	5.055497582168234e-11
5198	1.63081e-11	C	5	1218.07A	-25.221999999999998	5.043870260384038e-11
5199	3.71304e-11	P	5	534.992A	-25.221999999999998	5.043870260384038e-11
5200	1.99327e-12	N	1	9965.75A	-25.224	5.0206957816045005e-11
5201	4.71717e-12	Fe	2	4211.10A	-25.224	5.0206957816045005e-11
5202	8.74273e-13	Fe	2	2.27211m	-25.226999999999997	4.9861335549507524e-11
5203	1.1883e-11	P	1	1671.67A	-25.226999999999997	4.9861335549507524e-11
5204	6.69161e-11	C	4	296.856A	-25.228	4.974665766002086e-11
5205	2.73088e-11	C	5	727.402A	-25.230999999999998	4.9404204077469286e-11
5206	6.37663e-11	Ar	3	311.520A	-25.233	4.9177212378653045e-11
5207	4.58913e-11	F	2	432.859A	-25.235	4.895126361195794e-11
5208	2.02972e-12	N	1	9786.78A	-25.236	4.8838678829844925e-11
5209	2.55126e-14	Fe	5	77.8613m	-25.237	4.872635298554573e-11
5210	7.69404e-11	Ca	3	258.180A	-25.238000000000003	4.86142854835187e-11
5211	1.50603e-11	N	1	1319.00A	-25.238000000000003	4.86142854835187e-11
5212	4.5308e-12	Fe	2	4384.32A	-25.238000000000003	4.86142854835187e-11
5213	2.85577e-11	C	5	695.589A	-25.243000000000002	4.805780235926842e-11
5214	4.21683e-11	Ca	8	471.076A	-25.245	4.78369968144249e-11
5215	5.95097e-13	Fe	2	3.33802m	-25.245	4.78369968144249e-11
5216	1.88707e-11	C	5	1052.66A	-25.246	4.772697477483126e-11
5217	2.89518e-11	N	3	686.122A	-25.247	4.7617205778906405e-11
5218	4.50963e-11	Ca	5	440.490A	-25.247	4.7617205778906405e-11
5219	3.35882e-11	He	1	591.412A	-25.248	4.7507689244666444e-11
5220	4.88231e-12	Sc	3	4068.66A	-25.250999999999998	4.718064861227321e-11
5221	1.62941e-11	C	5	1219.12A	-25.252	4.707213613165431e-11
5222	2.03178e-12	N	1	9776.90A	-25.253	4.696387322281529e-11
5223	2.2566e-11	Na	7	880.283A	-25.255	4.6748093825800776e-11
5224	3.94377e-12	Fe	2	5036.92A	-25.256	4.664057619358401e-11
5225	3.939730000000001e-12	He	1	5042.09A	-25.259	4.6319504725447614e-11
5226	2.72795e-11	C	5	728.182A	-25.261999999999997	4.6000643497751674e-11
5227	1.14213e-12	P	8	1.73925m	-25.267	4.547407848591274e-11
5228	4.64872e-12	Co	3	4273.11A	-25.268	4.5369491007666805e-11
5229	5.73466e-11	C	5	346.393A	-25.269000000000002	4.52651440739458e-11
5230	4.51849e-14	He	1	43.9626m	-25.269000000000002	4.52651440739458e-11
5231	3.1964e-12	Zn	2	6214.63A	-25.271	4.5057169628403145e-11
5232	2.57886e-11	Ca	8	770.280A	-25.276	4.454140447264066e-11
5233	3.10056e-11	Ca	7	640.673A	-25.276999999999997	4.4438962085099985e-11
5234	1.62607e-11	Al	1	1221.62A	-25.276999999999997	4.4438962085099985e-11
5235	6.00889e-13	Fe	2	3.30584m	-25.276999999999997	4.4438962085099985e-11
5236	5.62258e-11	Na	7	353.298A	-25.276999999999997	4.4438962085099985e-11
5237	1.4551e-12	N	1	1.36516m	-25.278000000000002	4.4336755308511795e-11
5238	4.49655e-14	Co	3	44.1771m	-25.283	4.382923666727689e-11
5239	3.36614e-12	Fe	2	5901.26A	-25.283	4.382923666727689e-11
5240	1.69625e-11	N	1	1171.08A	-25.285	4.3627859616989715e-11
5241	1.96505e-12	N	1	1.01089m	-25.287	4.342740781020359e-11
5242	6.01322e-12	Fe	2	3303.46A	-25.288	4.3327527543888056e-11
5243	9.80426e-11	S	8	202.610A	-25.288	4.3327527543888056e-11
5244	5.1624e-11	C	5	384.791A	-25.289	4.3227876995810425e-11
5245	3.8702e-12	Fe	2	5132.67A	-25.289	4.3227876995810425e-11
5246	3.51281e-12	Fe	2	5654.86A	-25.29	4.3128455637633775e-11
5247	1.51064e-11	N	1	1314.97A	-25.29	4.3128455637633775e-11
5248	2.33957e-11	C	5	849.064A	-25.291	4.302926294223526e-11
5249	2.85577e-11	C	5	695.591A	-25.291999999999998	4.2930298383705775e-11
5250	1.65658e-12	Fe	2	1.19912m	-25.291999999999998	4.2930298383705775e-11
5251	3.4646e-11	Sc	5	573.355A	-25.294	4.273305157965799e-11
5252	1.69702e-11	S	1	1170.55A	-25.299	4.2243890383205595e-11
5253	8.67864e-12	P	2	2288.89A	-25.301	4.2049797337447024e-11
5254	2.61685e-14	Fe	5	75.9099m	-25.301	4.2049797337447024e-11
5255	7.15749e-12	Fe	2	2775.34A	-25.303	4.185659606822835e-11
5256	7.86141e-12	Fe	2	2526.83A	-25.304000000000002	4.1760328568666135e-11
5257	7.38483e-11	Ca	3	268.990A	-25.31	4.11873553804947e-11
5258	6.7575e-11	Fe	7	293.962A	-25.31	4.11873553804947e-11
5259	7.2385399999999996e-12	Fe	2	2744.26A	-25.31	4.11873553804947e-11
5260	1.36539e-12	N	1	1.45485m	-25.31	4.11873553804947e-11
5261	8.282270000000001e-13	Fe	2	2.39843m	-25.311	4.109262709180163e-11
5262	2.0046400000000002e-12	N	1	9909.22A	-25.311	4.109262709180163e-11
5263	6.27055e-11	Ar	3	316.790A	-25.311999999999998	4.099811667212709e-11
5264	6.61028e-12	C	5	3005.09A	-25.313000000000002	4.090382362038524e-11
5265	3.66116e-11	P	5	542.573A	-25.313000000000002	4.090382362038524e-11
5266	1.03804e-11	P	8	1913.66A	-25.313000000000002	4.090382362038524e-11
5267	6.36847e-11	Fe	7	311.919A	-25.315	4.0715887622122913e-11
5268	2.72802e-12	Fe	2	7281.63A	-25.316	4.062224367918416e-11
5269	5.375399999999999e-13	Fe	5	3.69544m	-25.32	4.024981671055385e-11
5270	1.59456e-11	Cl	6	1245.76A	-25.322	4.0064885601091424e-11
5271	9.28865e-12	Zn	1	2138.57A	-25.323	3.99727389212521e-11
5272	6.44218e-11	Ne	2	308.350A	-25.323	3.99727389212521e-11
5273	2.96135e-12	Li	1	6707.91A	-25.325	3.978908086859267e-11
5274	5.99964e-12	Ni	1	3310.94A	-25.326999999999998	3.960626664803525e-11
5275	3.4524e-12	Fe	2	5753.81A	-25.331999999999997	3.915289746272323e-11
5276	1.27849e-12	C	5	1.55374m	-25.333000000000002	3.906284829739643e-11
5277	3.059e-12	Ca	1	6493.78A	-25.333000000000002	3.906284829739643e-11
5278	4.43724e-11	Ca	7	447.676A	-25.334	3.897300623940334e-11
5279	1.69118e-11	S	1	1174.59A	-25.334	3.897300623940334e-11
5280	3.92341e-11	C	5	506.306A	-25.336	3.879394154117705e-11
5281	1.06228e-11	C	5	1869.98A	-25.336	3.879394154117705e-11
5282	2.02941e-12	N	1	9788.29A	-25.337	3.8704717951560635e-11
5283	1.22624e-11	C	5	1619.95A	-25.34	3.8438276547300665e-11
5284	2.715e-11	Sc	3	731.656A	-25.344	3.8085872309687855e-11
5285	4.56544e-12	Fe	2	4351.05A	-25.345	3.79982772341134e-11
5286	1.69742e-11	N	1	1170.28A	-25.345	3.79982772341134e-11
5287	9.625370000000001e-13	Fe	5	2.06376m	-25.346	3.79108836216219e-11
5288	5.59606e-11	Na	7	354.972A	-25.348000000000003	3.77366989335455e-11
5289	6.9005e-10	N	6	28.7870A	-25.351999999999997	3.739072679815822e-11
5290	1.12016e-11	P	2	1773.36A	-25.355	3.713333084537329e-11
5291	8.53006e-11	Fe	8	232.876A	-25.357	3.696271868779122e-11
5292	9.96816e-11	Li	2	199.279A	-25.359	3.67928904218677e-11
5293	7.13803e-11	Ar	4	278.290A	-25.359	3.67928904218677e-11
5294	1.28844e-10	Mg	5	154.174A	-25.36	3.670826912211381e-11
5295	1.70609e-11	N	1	1164.32A	-25.36	3.670826912211381e-11
5296	5.63169e-11	C	5	352.726A	-25.362	3.6539609945749965e-11
5297	1.46659e-12	N	1	1.35446m	-25.363000000000003	3.6455571174925543e-11
5298	2.59767e-11	N	5	764.704A	-25.368000000000002	3.6038267702459025e-11
5299	2.57843e-11	Ne	8	770.410A	-25.374000000000002	3.554380413262113e-11
5300	6.37621e-11	Ne	2	311.540A	-25.375	3.546205565161262e-11
5301	1.1476e-10	O	6	173.095A	-25.375	3.546205565161262e-11
5302	1.63836e-12	N	1	1.21246m	-25.375	3.546205565161262e-11
5303	7.62368e-12	Si	2	2605.62A	-25.375999999999998	3.5380495186893045e-11
5304	6.87016e-11	C	4	289.141A	-25.375999999999998	3.5380495186893045e-11
5305	2.60703e-12	C	5	7619.57A	-25.379	3.513693757118279e-11
5306	5.34109e-11	C	5	371.918A	-25.381	3.497549800749784e-11
5307	1.6408e-12	N	1	1.21066m	-25.383000000000003	3.481480019123069e-11
5308	6.36376e-11	F	3	312.150A	-25.384	3.473472837276049e-11
5309	1.7767599999999998e-12	N	1	1.11801m	-25.384	3.473472837276049e-11
5310	1.0624e-11	C	5	1869.77A	-25.385	3.46548407143621e-11
5311	5.83568e-11	He	1	340.397A	-25.386999999999997	3.449561618453066e-11
5312	6.69649e-11	Si	4	296.640A	-25.39	3.425815003302601e-11
5313	3.6104e-11	Ca	7	550.201A	-25.391	3.417935847439284e-11
5314	1.60142e-12	N	1	1.24043m	-25.394000000000002	3.394406942565129e-11
5315	2.6002e-11	C	5	763.958A	-25.394000000000002	3.394406942565129e-11
5316	3.53968e-11	Na	4	561.193A	-25.394000000000002	3.394406942565129e-11
5317	2.6159e-12	Fe	5	7593.75A	-25.394000000000002	3.394406942565129e-11
5318	9.55747e-13	Sc	2	2.07842m	-25.395	3.386600023236966e-11
5319	2.11614e-11	Zn	2	938.713A	-25.395	3.386600023236966e-11
5320	2.58464e-12	Fe	2	7685.58A	-25.397	3.3710400095328905e-11
5321	4.89127e-12	Sc	3	4061.21A	-25.398000000000003	3.363286832659309e-11
5322	5.86232e-11	He	1	338.850A	-25.401	3.340134128956798e-11
5323	1.67724e-11	N	1	1184.36A	-25.403000000000002	3.3247876066443015e-11
5324	8.913689999999999e-12	Mg	2	2228.53A	-25.403000000000002	3.3247876066443015e-11
5325	5.50626e-11	Na	4	360.761A	-25.404	3.3171408073454716e-11
5326	2.54435e-11	Sc	3	780.728A	-25.406	3.3018999297495084e-11
5327	4.87729e-10	C	5	40.7285A	-25.406	3.3018999297495084e-11
5328	4.94438e-11	Mg	5	401.758A	-25.406999999999996	3.294305770646787e-11
5329	1.45803e-12	N	1	1.36242m	-25.41	3.2716279292349884e-11
5330	4.57076e-11	Mg	7	434.599A	-25.410999999999998	3.2641033938014134e-11
5331	2.06427e-11	Si	1	962.297A	-25.416	3.226739511222585e-11
5332	6.67503e-12	Fe	2	2975.94A	-25.418000000000003	3.211913989853161e-11
5333	8.93796e-12	Mg	2	2222.48A	-25.421	3.189803329470912e-11
5334	6.70807e-12	Fe	2	2961.28A	-25.421999999999997	3.1824669853945386e-11
5335	2.9105e-11	Si	4	682.509A	-25.423000000000002	3.1751475144412654e-11
5336	3.87024e-12	Ni	2	5132.62A	-25.423000000000002	3.1751475144412654e-11
5337	4.39443e-12	C	5	4520.38A	-25.424	3.167844877804089e-11
5338	9.50654e-12	B	1	2089.56A	-25.425	3.16055903676508e-11
5339	8.91976e-12	Mg	2	2227.02A	-25.425	3.16055903676508e-11
5340	8.02779e-12	Fe	2	2474.46A	-25.429000000000002	3.131582857346346e-11
5341	2.92288e-11	Si	4	679.620A	-25.43	3.12438041664008e-11
5342	6.75775e-12	Fe	2	2939.51A	-25.432	3.1100251925905644e-11
5343	2.1088900000000003e-12	N	1	9419.39A	-25.434	3.0957359248043564e-11
5344	2.27787e-11	Na	7	872.062A	-25.435	3.0886159297550943e-11
5345	2.26973e-11	Ar	1	875.189A	-25.435	3.0886159297550943e-11
5346	2.91372e-11	Si	4	681.756A	-25.436	3.0815123102400034e-11
5347	3.10181e-11	Ca	7	640.416A	-25.436999999999998	3.074425028596452e-11
5348	4.42824e-11	Fe	6	448.586A	-25.44	3.0532608355660984e-11
5349	1.67405e-12	Fe	2	1.18661m	-25.441999999999997	3.0392323763097775e-11
5350	5.20967e-11	Na	7	381.300A	-25.444000000000003	3.025268371968865e-11
5351	3.00241e-11	C	5	661.617A	-25.447	3.004442570982575e-11
5352	3.75999e-12	Fe	2	5283.11A	-25.451999999999998	2.9700510012638805e-11
5353	7.85965e-11	Fe	4	252.740A	-25.454	2.9564048564683766e-11
5354	6.76675e-11	S	4	293.560A	-25.454	2.9564048564683766e-11
5355	1.8512099999999997e-12	N	1	1.07305m	-25.456	2.9428214100129934e-11
5356	5.04456e-12	Fe	2	3937.79A	-25.456999999999997	2.936053108588356e-11
5357	2.77889e-11	C	5	714.834A	-25.459	2.922563169920624e-11
5358	6.39307e-11	Fe	7	310.719A	-25.46	2.915841461155242e-11
5359	2.28863e-11	C	5	867.962A	-25.462	2.9024443865721274e-11
5360	2.58494e-11	C	3	768.467A	-25.463	2.8957689497244148e-11
5361	2.0167e-12	C	1R	9850.00A	-25.464000000000002	2.8891088659554085e-11
5362	1.70405e-11	N	1	1165.72A	-25.464000000000002	2.8891088659554085e-11
5363	2.37975e-12	Sc	2	8347.28A	-25.467	2.869220380415543e-11
5364	1.04468e-11	Fe	5	1901.48A	-25.467	2.869220380415543e-11
5365	1.2409700000000002e-10	Al	4	160.072A	-25.468000000000004	2.8626213566615266e-11
5366	5.05959e-14	Co	2	39.2610m	-25.468000000000004	2.8626213566615266e-11
5367	4.31486e-12	N	5	4603.74A	-25.469	2.8560375102410252e-11
5368	1.80406e-11	O	4	1101.10A	-25.471999999999998	2.8363766863125512e-11
5369	2.55387e-11	C	5	777.817A	-25.474	2.8233447192050702e-11
5370	8.98795e-10	O	7	22.1012A	-25.475	2.8168512065439598e-11
5371	1.68304e-11	S	1	1180.27A	-25.476	2.8103726285475598e-11
5372	6.48929e-11	Fe	7	306.111A	-25.476	2.8103726285475598e-11
5373	6.37256e-11	Fe	7	311.719A	-25.476999999999997	2.8039089508670726e-11
5374	2.84014e-11	C	5	699.418A	-25.482	2.7718128705159188e-11
5375	1.97295e-11	S	1	1006.84A	-25.485	2.7527318449290537e-11
5376	1.65578e-11	C	5	1199.70A	-25.485	2.7527318449290537e-11
5377	6.72854e-13	Fe	5	2.95227m	-25.486	2.7464007373720845e-11
5378	7.24981e-11	S	4	274.000A	-25.488000000000003	2.7337821721983852e-11
5379	1.88707e-11	C	5	1052.66A	-25.491999999999997	2.7087187065925372e-11
5380	2.84935e-11	Fe	8	697.157A	-25.493000000000002	2.7024888264446887e-11
5381	5.05624e-11	S	4	392.870A	-25.493000000000002	2.7024888264446887e-11
5382	1.0441299999999999e-10	N	5	190.249A	-25.495	2.6900720181750206e-11
5383	5.715169999999999e-12	Fe	2	3475.74A	-25.496	2.6838850242204974e-11
5384	2.78535e-12	Fe	2	7131.76A	-25.497	2.6777122599571776e-11
5385	1.91687e-11	Be	2	1036.30A	-25.500999999999998	2.653162846396592e-11
5386	7.76561e-11	Ca	3	255.800A	-25.500999999999998	2.653162846396592e-11
5387	1.32303e-11	C	5	1501.43A	-25.502	2.6470607411814997e-11
5388	7.755610000000001e-14	Si	3	25.6130m	-25.506	2.622792342434148e-11
5389	2.28864e-11	C	5	867.959A	-25.506	2.622792342434148e-11
5390	1.9829099999999997e-12	N	1	1.00178m	-25.506999999999998	2.6167600874398676e-11
5391	1.40078e-11	S	1	1418.10A	-25.506999999999998	2.6167600874398676e-11
5392	6.83004e-10	N	6	29.0840A	-25.506999999999998	2.6167600874398676e-11
5393	2.18481e-11	Fe	8	909.208A	-25.508000000000003	2.6107417062470376e-11
5394	1.51063e-11	N	1	1314.98A	-25.511999999999997	2.5868062824134487e-11
5395	7.94705e-11	Na	3	249.960A	-25.513	2.5808567930604513e-11
5396	7.6356e-12	Si	2	2601.56A	-25.514	2.5749209871532965e-11
5397	4.66299e-11	C	5	426.002A	-25.516	2.5630902998645396e-11
5398	6.40293e-11	S	3	310.240A	-25.516	2.5630902998645396e-11
5399	1.09244e-11	B	1	1818.35A	-25.516	2.5630902998645396e-11
5400	6.1696e-14	Fe	4	32.1973m	-25.518	2.5513139696462976e-11
5401	2.26634e-11	Ar	1	876.501A	-25.519000000000002	2.5454461103474763e-11
5402	1.98292e-11	S	1	1001.78A	-25.52	2.5395917467505605e-11
5403	6.34302e-11	Ar	3	313.170A	-25.52	2.5395917467505605e-11
5404	1.671e-11	Cl	1	1188.77A	-25.524	2.5163086296664712e-11
5405	4.39728e-12	He	1	4517.44A	-25.526	2.504747241698409e-11
5406	1.24153e-16	P	5	1.60000c	-25.526	2.504747241698409e-11
5407	4.03877e-11	Na	7	491.844A	-25.526999999999997	2.4989864829018803e-11
5408	4.9261900000000004e-12	Mn	1	4032.42A	-25.526999999999997	2.4989864829018803e-11
5409	1.0909200000000002e-12	Co	3	1.82090m	-25.529	2.4875046829687566e-11
5410	4.64121e-11	Fe	6	428.002A	-25.531	2.4760756371143992e-11
5411	3.10794e-11	Ca	7	639.151A	-25.531999999999996	2.470380821178519e-11
5412	2.76446e-11	O	2	718.567A	-25.534000000000002	2.4590304523223775e-11
5413	2.49331e-11	Ca	8	796.711A	-25.537	2.4421026057571602e-11
5414	6.6090600000000005e-12	C	5	3005.64A	-25.537	2.4421026057571602e-11
5415	3.46337e-11	Ne	1	573.559A	-25.538	2.436485925625136e-11
5416	3.32813e-11	Na	5	596.865A	-25.539	2.4308821634989442e-11
5417	1.27589e-11	C	5	1556.90A	-25.539	2.4308821634989442e-11
5418	6.831310000000001e-12	Fe	2	2907.86A	-25.541	2.4197132744900553e-11
5419	1.50602e-11	N	1	1319.01A	-25.541999999999998	2.4141480883910208e-11
5420	4.1378199999999997e-13	Co	2	4.80070m	-25.545	2.3975292098458213e-11
5421	6.9427800000000004e-12	Fe	2	2861.17A	-25.546	2.3920150456796246e-11
5422	1.66182e-11	S	1	1195.34A	-25.546999999999997	2.386513563739082e-11
5423	1.32291e-11	C	5	1501.57A	-25.548000000000002	2.3810247348558452e-11
5424	3.34866e-12	Fe	2	5932.05A	-25.548000000000002	2.3810247348558452e-11
5425	2.97257e-11	O	5	668.258A	-25.551	2.3646338758725575e-11
5426	6.46272e-11	Ne	2	307.370A	-25.555999999999997	2.3375661357244537e-11
5427	2.89248e-11	Ne	5	686.763A	-25.559	2.3214744436332417e-11
5428	7.96314e-11	Fe	7	249.455A	-25.561999999999998	2.3054935259712494e-11
5429	9.569040000000002e-13	Sc	2	2.07591m	-25.561999999999998	2.3054935259712494e-11
5430	6.46566e-14	V	4	30.7230m	-25.561999999999998	2.3054935259712494e-11
5431	2.60322e-11	C	5	763.071A	-25.563000000000002	2.3001910380039733e-11
5432	9.58802e-11	Ne	4	207.180A	-25.564	2.294900745420642e-11
5433	6.64533e-13	Fe	2	2.98924m	-25.565	2.289622620172593e-11
5434	3.48274e-11	Ne	1	570.369A	-25.566999999999997	2.2791027598104213e-11
5435	6.39057e-11	Ar	3	310.840A	-25.568	2.2738609689209893e-11
5436	9.77612e-13	Sc	2	2.03194m	-25.57	2.263413526768151e-11
5437	1.64469e-11	Al	1	1207.79A	-25.572	2.2530140862517486e-11
5438	8.97173e-11	Cr	8	221.412A	-25.572	2.2530140862517486e-11
5439	1.45895e-12	N	1	1.36156m	-25.573	2.247832297646475e-11
5440	1.99272e-12	N	1	9968.51A	-25.575	2.2375044463750367e-11
5441	3.60223e-11	Ca	7	551.449A	-25.576999999999998	2.2272240472698463e-11
5442	3.95232e-11	Fe	6	502.602A	-25.578000000000003	2.2221015741082268e-11
5443	6.044949999999999e-13	Fe	2	3.28612m	-25.578000000000003	2.2221015741082268e-11
5444	1.50172e-11	C	5	1322.78A	-25.581	2.2068047344683164e-11
5445	1.06368e-11	C	5	1867.53A	-25.581999999999997	2.2017292244229638e-11
5446	6.62305e-12	C	5	2999.29A	-25.583000000000002	2.1966653877267477e-11
5447	8.414889999999999e-13	Ni	2	2.36063m	-25.589000000000002	2.1665260087110195e-11
5448	1.62953e-11	C	5	1219.03A	-25.594	2.141725990566029e-11
5449	1.76218e-11	C	2	1127.27A	-25.596	2.131885653491996e-11
5450	6.57198e-11	Ar	3	302.260A	-25.598000000000003	2.1220905286599213e-11
5451	6.67152e-11	Ar	3	297.750A	-25.599	2.1172098558812505e-11
5452	9.19838e-12	Fe	5	2159.56A	-25.6	2.1123404083384566e-11
5453	6.41658e-11	Ne	2	309.580A	-25.601	2.107482160214248e-11
5454	4.01986e-11	Na	6	494.158A	-25.601	2.107482160214248e-11
5455	3.32271e-11	Ca	8	597.839A	-25.601	2.107482160214248e-11
5456	9.94132e-11	O	5	199.817A	-25.605	2.088160647631888e-11
5457	5.56596e-11	Al	7	356.892A	-25.605	2.088160647631888e-11
5458	1.6214099999999998e-14	Fe	5	122.513m	-25.608	2.073785850844278e-11
5459	2.36252e-10	Si	7	84.0816A	-25.614	2.0453324422799758e-11
5460	3.22317e-11	O	2	616.303A	-25.615	2.0406283082010812e-11
5461	5.53343e-12	Cr	1	3589.90A	-25.615	2.0406283082010812e-11
5462	5.888e-10	C	6	33.7372A	-25.615	2.0406283082010812e-11
5463	2.54566e-11	Ne	8	780.325A	-25.618000000000002	2.0265807217365363e-11
5464	1.51527e-11	N	1	1310.95A	-25.618000000000002	2.0265807217365363e-11
5465	3.7592800000000005e-12	Fe	2	5284.11A	-25.619	2.0219197154181094e-11
5466	2.01215e-11	C	3	987.224A	-25.619	2.0219197154181094e-11
5467	3.04353e-12	Si	1	6526.78A	-25.62	2.0172694291167208e-11
5468	8.88495e-12	P	1	2235.74A	-25.62	2.0172694291167208e-11
5469	3.17998e-14	He	1	62.4673m	-25.621	2.012629838177049e-11
5470	2.28449e-11	Na	7	869.537A	-25.621	2.012629838177049e-11
5471	2.24208e-11	Na	7	885.984A	-25.625999999999998	1.98959145492882e-11
5472	1.11357e-11	Fe	4	1783.86A	-25.629	1.9758952036909494e-11
5473	9.39623e-11	Cr	8	211.409A	-25.629	1.9758952036909494e-11
5474	2.54927e-11	C	5	779.221A	-25.631	1.966816789872875e-11
5475	2.54926e-11	C	5	779.224A	-25.633000000000003	1.957780087577389e-11
5476	6.79289e-11	Si	4	292.430A	-25.635	1.9487849051574845e-11
5477	5.06456e-11	C	5	392.225A	-25.636999999999997	1.9398310518466626e-11
5478	1.78737e-12	C	5	1.11138m	-25.64	1.9264773488141648e-11
5479	6.54351e-12	Ni	1	3035.75A	-25.641	1.922046573864606e-11
5480	1.21028e-11	O	1	1641.31A	-25.642	1.917625989414632e-11
5481	6.39805e-12	Ni	1	3104.77A	-25.642	1.917625989414632e-11
5482	1.70364e-11	N	1	1166.00A	-25.643	1.91321557202676e-11
5483	2.22047e-12	Fe	2	8946.05A	-25.644000000000002	1.9088152983173956e-11
5484	1.98988e-11	S	1	998.273A	-25.646	1.9000450886686115e-11
5485	2.40162e-12	Sc	2	8271.28A	-25.648000000000003	1.8913151744728877e-11
5486	3.45727e-12	Fe	2	5745.70A	-25.648000000000003	1.8913151744728877e-11
5487	2.07657e-11	Si	1	956.599A	-25.65	1.8826253705894812e-11
5488	3.66904e-12	Fe	2	5414.07A	-25.651999999999997	1.8739754927282002e-11
5489	6.68499e-11	Ar	3	297.150A	-25.651999999999997	1.8739754927282002e-11
5490	6.0845e-12	Fe	2	3264.76A	-25.651999999999997	1.8739754927282002e-11
5491	1.32431e-11	C	5	1499.99A	-25.654	1.865365357445637e-11
5492	1.97135e-11	Cl	1	1007.66A	-25.654	1.865365357445637e-11
5493	7.1869e-12	Fe	5	2763.98A	-25.656999999999996	1.8525242726477282e-11
5494	4.60264e-14	Fe	2	43.1589m	-25.656999999999996	1.8525242726477282e-11
5495	5.29789e-11	F	2	374.950A	-25.659000000000002	1.8440126967687206e-11
5496	1.87144e-11	C	5	1061.45A	-25.659000000000002	1.8440126967687206e-11
5497	7.29459e-12	Si	8	2723.18A	-25.66	1.839771585255761e-11
5498	5.04545e-11	F	2	393.710A	-25.66	1.839771585255761e-11
5499	2.54478e-11	Sc	3	780.597A	-25.662	1.8313186026529957e-11
5500	4.00026e-12	Fe	2	4965.79A	-25.666	1.8145289727849677e-11
5501	5.5795e-11	Fe	7	356.026A	-25.67	1.7978932711687997e-11
5502	2.0938299999999998e-12	Fe	5	9487.14A	-25.671	1.79375823139126e-11
5503	1.51259e-11	N	1	1313.28A	-25.673000000000002	1.7855166609457442e-11
5504	1.65351e-11	Cl	1	1201.35A	-25.678	1.765078020739444e-11
5505	3.3302300000000004e-12	Fe	4	5964.90A	-25.68	1.7569682238921576e-11
5506	1.5016e-11	C	5	1322.89A	-25.680999999999997	1.7529273091114132e-11
5507	4.24795e-11	Na	4	467.625A	-25.682	1.7488956881767487e-11
5508	1.17687e-10	Li	2	168.791A	-25.682	1.7488956881767487e-11
5509	1.6451599999999998e-12	N	1	1.20745m	-25.683000000000003	1.7448733397129112e-11
5510	1.76196e-11	C	2	1127.41A	-25.686999999999998	1.7288762447793057e-11
5511	8.10094e-12	Si	1	2452.12A	-25.688000000000002	1.7248999397575908e-11
5512	1.51306e-11	N	1	1312.87A	-25.691999999999997	1.7090859620554538e-11
5513	2.66546e-12	Fe	2	7452.54A	-25.691999999999997	1.7090859620554538e-11
5514	1.3478e-11	Al	2	1473.84A	-25.691999999999997	1.7090859620554538e-11
5515	9.54325e-13	Sc	2	2.08152m	-25.695	1.697320697048188e-11
5516	3.18373e-12	Fe	2	6239.37A	-25.695	1.697320697048188e-11
5517	4.69105e-11	Fe	6	423.454A	-25.695	1.697320697048188e-11
5518	1.62948e-11	C	5	1219.07A	-25.7	1.6778916276922624e-11
5519	1.46175e-12	Fe	4	1.35895m	-25.703000000000003	1.6663411029722944e-11
5520	1.503e-11	C	5	1321.66A	-25.705	1.658684961054158e-11
5521	3.18138e-10	B	4	62.4397A	-25.706	1.6548700915052383e-11
5522	4.3788e-11	Ar	2	453.651A	-25.706999999999997	1.65106399591282e-11
5523	2.72796e-11	C	5	728.180A	-25.709	1.643478045925671e-11
5524	7.20249e-11	Na	2	275.800A	-25.71	1.6396981513110026e-11
5525	8.88838e-11	P	7	223.488A	-25.711	1.6359269502127186e-11
5526	4.85602e-11	Fe	6	409.069A	-25.712	1.63216442263626e-11
5527	2.27913e-12	Fe	2	8715.79A	-25.712	1.63216442263626e-11
5528	2.76972e-12	Fe	2	7172.00A	-25.715	1.6209286817817567e-11
5529	3.64314e-11	O	4	545.256A	-25.715999999999998	1.6172006492654745e-11
5530	7.81635e-11	Ca	3	254.140A	-25.719	1.606067918302283e-11
5531	7.81352e-12	Fe	2	2542.32A	-25.719	1.606067918302283e-11
5532	9.11938e-11	Si	7	217.827A	-25.721999999999998	1.5950118245200113e-11
5533	2.56667e-11	K	8	773.940A	-25.724	1.5876834108669534e-11
5534	4.7063e-11	Fe	6	422.082A	-25.728	1.5731274418632814e-11
5535	1.62941e-11	C	5	1219.12A	-25.729	1.5695093491480143e-11
5536	6.44383e-11	Na	5	308.271A	-25.733	1.555120000943704e-11
5537	4.36803e-12	Co	3	4547.69A	-25.736	1.5444146301575698e-11
5538	7.56625e-11	Ca	3	262.540A	-25.737	1.5408625750767005e-11
5539	1.92461e-12	Fe	2	1.03213m	-25.738000000000003	1.5373186894957913e-11
5540	2.72795e-11	C	5	728.182A	-25.739	1.533782954625563e-11
5541	1.50639e-11	P	1	1318.68A	-25.739	1.533782954625563e-11
5542	4.3345300000000005e-12	Fe	2	4582.83A	-25.74	1.530255351719877e-11
5543	8.457960000000001e-12	Be	1	2348.61A	-25.741999999999997	1.5232244670331357e-11
5544	3.82464e-11	K	8	519.381A	-25.741999999999997	1.5232244670331357e-11
5545	3.3991800000000005e-12	Fe	2	5843.89A	-25.743000000000002	1.5197211479750175e-11
5546	2.31918e-11	Ar	1	856.531A	-25.747	1.505788260742764e-11
5547	6.04627e-12	Fe	2	3285.41A	-25.748	1.5023250438463025e-11
5548	4.5007400000000005e-12	Fe	2	4413.60A	-25.749000000000002	1.4988697921276723e-11
5549	2.03371e-11	C	5	976.758A	-25.753	1.4851280712748874e-11
5550	1.03747e-11	S	1	1914.70A	-25.756999999999998	1.4715123352761487e-11
5551	5.32519e-11	C	5	373.028A	-25.758000000000003	1.468127950820672e-11
5552	1.8426400000000003e-12	Sc	2	1.07804m	-25.761	1.45802142909536e-11
5553	8.94345e-12	Fe	5	2221.12A	-25.761999999999997	1.4546680728630993e-11
5554	5.08234e-11	S	6	390.853A	-25.763	1.4513224291361288e-11
5555	2.40456e-12	Sc	2	8261.17A	-25.763	1.4513224291361288e-11
5556	6.79771e-11	Fe	7	292.223A	-25.763	1.4513224291361288e-11
5557	2.1924299999999998e-12	N	1	9060.48A	-25.764	1.4479844801762265e-11
5558	5.27874e-11	F	2	376.311A	-25.767	1.4380166251274535e-11
5559	5.01984e-12	Ni	5	3957.19A	-25.768	1.4347092786675492e-11
5560	6.00366e-12	S	2	3308.73A	-25.77	1.4281173883101836e-11
5561	3.92188e-11	Fe	6	506.503A	-25.77	1.4281173883101836e-11
5562	5.64071e-12	Fe	2	3521.63A	-25.771	1.4248328094631643e-11
5563	1.2819e-12	N	1	1.54962m	-25.773000000000003	1.4182862973598219e-11
5564	2.27301e-11	C	5	873.929A	-25.775	1.4117698637474206e-11
5565	4.29969e-12	N	5	4619.97A	-25.776	1.4085228831635547e-11
5566	1.48554e-11	N	1	1337.19A	-25.778000000000002	1.4020513083645865e-11
5567	1.17522e-11	B	1	1690.27A	-25.779	1.39882667983785e-11
5568	7.18629e-12	Si	8	2764.22A	-25.78	1.3956094677509092e-11
5569	2.36924e-12	Sc	2	8384.33A	-25.78	1.3956094677509092e-11
5570	4.64694e-11	Fe	6	427.474A	-25.781999999999996	1.3891972247063512e-11
5571	1.5789200000000001e-12	N	1	1.25810m	-25.785999999999998	1.3764609879954247e-11
5572	2.4934e-11	O	2	796.683A	-25.788	1.3701367242236733e-11
5573	2.02409e-12	N	1	9814.02A	-25.788	1.3701367242236733e-11
5574	2.61832e-11	B	3	758.671A	-25.79	1.3638415178045228e-11
5575	2.4994799999999998e-12	Fe	5	7947.45A	-25.791	1.3607047693574168e-11
5576	6.61028e-12	C	5	3005.09A	-25.791999999999998	1.3575752352315545e-11
5577	6.44449e-11	Ne	2	308.240A	-25.796	1.3451289106627336e-11
5578	1.04464e-10	N	5	190.155A	-25.796	1.3451289106627336e-11
5579	2.05167e-12	Fe	2	9682.08A	-25.796999999999997	1.342035200017778e-11
5580	4.5601e-12	Fe	2	4356.14A	-25.798000000000002	1.3389486047098354e-11
5581	3.80626e-11	C	5	521.890A	-25.798000000000002	1.3389486047098354e-11
5582	5.786919999999999e-12	Ni	5	3432.65A	-25.8	1.332796694683442e-11
5583	1.91683e-11	Be	2	1036.32A	-25.802	1.3266730501161107e-11
5584	7.0108899999999994e-12	Fe	2	2833.37A	-25.803	1.323621786772501e-11
5585	3.70464e-12	Fe	2	5362.05A	-25.807	1.3114867492902442e-11
5586	9.84953e-13	Fe	2	2.01679m	-25.807	1.3114867492902442e-11
5587	1.65653e-11	Al	1	1199.16A	-25.809	1.3054610150282456e-11
5588	1.67749e-11	S	1	1184.18A	-25.813000000000002	1.293492476502119e-11
5589	1.06228e-11	C	5	1869.98A	-25.813000000000002	1.293492476502119e-11
5590	3.2863400000000003e-12	Fe	2	6044.55A	-25.813000000000002	1.293492476502119e-11
5591	1.34663e-11	C	5	1475.12A	-25.819000000000003	1.27574509439235e-11
5592	1.21907e-13	Co	2	16.2947m	-25.822	1.2669629269353318e-11
5593	5.9941199999999995e-12	Fe	2	3313.99A	-25.822	1.2669629269353318e-11
5594	4.78838e-11	Fe	6	414.847A	-25.823	1.264048993064186e-11
5595	1.8274000000000003e-10	Al	6	108.704A	-25.825	1.2582412154938367e-11
5596	5.61495e-11	Al	7	353.778A	-25.825	1.2582412154938367e-11
5597	2.43528e-11	C	5	815.695A	-25.826999999999998	1.252460122237538e-11
5598	5.0011e-12	He	1	3972.02A	-25.826999999999998	1.252460122237538e-11
5599	6.39591e-11	Fe	7	310.581A	-25.826999999999998	1.252460122237538e-11
5600	5.6833e-12	Fe	2	3495.23A	-25.828000000000003	1.249579543891581e-11
5601	6.140619999999999e-12	Fe	2	3234.93A	-25.828000000000003	1.249579543891581e-11
5602	8.81369e-13	Fe	2	2.25382m	-25.831	1.2409774988172495e-11
5603	5.50388e-11	C	5	360.918A	-25.831	1.2409774988172495e-11
5604	4.67501e-11	Fe	6	424.907A	-25.831	1.2409774988172495e-11
5605	5.4062e-12	Ni	5	3674.38A	-25.835	1.2296001487212538e-11
5606	9.350389999999998e-13	Sc	2	2.12445m	-25.837	1.2239506492133823e-11
5607	1.67485e-12	Fe	2	1.18604m	-25.837	1.2239506492133823e-11
5608	8.0462e-11	Fe	4	246.880A	-25.837	1.2239506492133823e-11
5609	7.72488e-11	Fe	7	257.149A	-25.840999999999998	1.2127294022128674e-11
5610	9.87174e-12	Sc	3	2012.25A	-25.842	1.2099402019872613e-11
5611	1.31533e-12	N	1	1.51023m	-25.842	1.2099402019872613e-11
5612	2.68868e-12	Fe	2	7388.18A	-25.845	1.2016110322232149e-11
5613	8.766080000000001e-10	N	6	22.6606A	-25.845	1.2016110322232149e-11
5614	2.08485e-11	Si	1	952.798A	-25.846	1.1988474035389824e-11
5615	3.68543e-17	C	4	5.39000c	-25.846999999999998	1.1960901310243516e-11
5616	4.04258e-11	Ca	7	491.381A	-25.848000000000003	1.1933392000605087e-11
5617	1.99034e-12	N	1	9980.42A	-25.848000000000003	1.1933392000605087e-11
5618	3.85415e-11	C	5	515.405A	-25.848000000000003	1.1933392000605087e-11
5619	6.7004199999999994e-12	Fe	2	2964.66A	-25.848000000000003	1.1933392000605087e-11
5620	4.78135e-12	Fe	4	4154.57A	-25.849	1.1905945960623304e-11
5621	5.04393e-12	Fe	2	3938.29A	-25.851999999999997	1.1823986005127487e-11
5622	1.69928e-11	C	4	1168.99A	-25.853	1.1796791591952542e-11
5623	1.59059e-11	Fe	7	1248.88A	-25.854	1.1769659724192476e-11
5624	8.22647e-11	Fe	5	241.470A	-25.855999999999998	1.17155830498453e-11
5625	6.44402e-11	Fe	7	308.262A	-25.855999999999998	1.17155830498453e-11
5626	1.44146e-11	Na	6	1378.08A	-25.86	1.1608173938830923e-11
5627	8.45296e-11	O	3	235.000A	-25.861	1.1581475879634879e-11
5628	1.0624e-11	C	5	1869.77A	-25.862	1.1554839224271143e-11
5629	4.7918e-11	Fe	6	414.551A	-25.863000000000003	1.1528263831514537e-11
5630	6.64319e-11	S	3	299.020A	-25.865	1.1475296270547363e-11
5631	9.65963e-11	Cr	8	205.644A	-25.868000000000002	1.139630088666538e-11
5632	9.40869e-13	Sc	2	2.11129m	-25.868000000000002	1.139630088666538e-11
5633	3.5319e-11	Ne	1	562.430A	-25.873	1.1265848509154702e-11
5634	6.81363e-11	Ar	4	291.540A	-25.874000000000002	1.123993777659883e-11
5635	1.7755e-11	Si	5	1118.81A	-25.878	1.1136889407661167e-11
5636	1.1057600000000001e-12	Si	7	1.79645m	-25.88	1.1085720048830792e-11
5637	6.28909e-11	Si	7	315.856A	-25.88	1.1085720048830792e-11
5638	4.70966e-11	F	2	421.781A	-25.881	1.1060223600237409e-11
5639	2.2409599999999998e-12	N	1	8864.25A	-25.881	1.1060223600237409e-11
5640	4.61199e-11	Cr	8	430.714A	-25.881999999999998	1.1034785791848632e-11
5641	2.53364e-11	C	5	784.029A	-25.884	1.0984085556519725e-11
5642	1.39935e-12	Fe	2	1.41955m	-25.888	1.0883382854834964e-11
5643	2.31755e-11	Ar	1	857.133A	-25.888	1.0883382854834964e-11
5644	1.50534e-11	Si	5	1319.60A	-25.888	1.0883382854834964e-11
5645	4.91067e-12	He	1	4045.17A	-25.892	1.0783603401068783e-11
5646	5.32789e-12	Fe	2	3728.39A	-25.893	1.0758801801483398e-11
5647	2.24937e-11	F	7	883.111A	-25.896	1.0684738730833213e-11
5648	1.40639e-10	Ne	7	141.244A	-25.896	1.0684738730833213e-11
5649	2.3856599999999998e-12	Sc	2	8326.62A	-25.897	1.0660164513679662e-11
5650	1.08865e-11	C	5	1824.69A	-25.898000000000003	1.0635646815656998e-11
5651	8.925510000000001e-12	F	2	2225.58A	-25.901999999999997	1.0538138619550136e-11
5652	6.7445399999999995e-12	Fe	2	2945.26A	-25.901999999999997	1.0538138619550136e-11
5653	6.54254e-11	S	3	303.620A	-25.901999999999997	1.0538138619550136e-11
5654	6.87283e-12	C	5	2890.29A	-25.903000000000002	1.0513901573295968e-11
5655	9.28723e-13	Ca	2	2.13890m	-25.904	1.0489720270701486e-11
5656	2.69591e-11	C	5	736.837A	-25.904	1.0489720270701486e-11
5657	1.95762e-12	N	1	1.01473m	-25.904	1.0489720270701486e-11
5658	7.2447100000000005e-12	Si	8	2741.93A	-25.906999999999996	1.041750954428011e-11
5659	6.23277e-11	S	3	318.710A	-25.908	1.039354993720021e-11
5660	2.83303e-11	Na	5	701.174A	-25.908	1.039354993720021e-11
5661	1.90004e-10	Be	3	104.548A	-25.91	1.034579591300274e-11
5662	4.11e-12	Fe	2	4833.20A	-25.910999999999998	1.0322001242698e-11
5663	1.37433e-10	Mg	5	144.539A	-25.913	1.0274575954890725e-11
5664	9.70359e-13	Sc	2	2.04712m	-25.916999999999998	1.0180378076332893e-11
5665	5.816310000000001e-13	K	6	3.41530m	-25.921	1.0087043809116581e-11
5666	3.82573e-11	Mg	6	519.233A	-25.921999999999997	1.0063844252136559e-11
5667	1.7011e-11	N	1	1167.74A	-25.924	1.0017605087958701e-11
5668	3.52225e-11	Ne	1	563.971A	-25.925	9.994565235605501e-12
5669	3.7157e-11	P	5	534.609A	-25.926	9.971578373442335e-12
5670	8.33493e-11	Fe	8	238.328A	-25.927	9.948644379594982e-12
5671	3.85943e-11	Ar	2	514.700A	-25.928	9.925763132469773e-12
5672	5.809919999999999e-14	Fe	5	34.1906m	-25.928	9.925763132469773e-12
5673	1.97336e-11	Si	7	1006.63A	-25.929000000000002	9.902934510752612e-12
5674	2.85361e-11	Na	5	696.117A	-25.93	9.8801583934085e-12
5675	7.168060000000001e-13	Co	2	2.77125m	-25.93	9.8801583934085e-12
5676	7.8482e-12	Fe	2	2531.09A	-25.930999999999997	9.857434659680648e-12
5677	1.0386e-11	Sc	3	1912.62A	-25.930999999999997	9.857434659680648e-12
5678	2.2413400000000002e-12	Al	2	8862.77A	-25.936	9.744597538205816e-12
5679	2.74712e-11	Ca	7	723.101A	-25.939	9.677516200595316e-12
5680	6.80218e-12	Al	2	2920.31A	-25.94	9.655258530977714e-12
5681	2.8746e-11	C	5	691.034A	-25.944000000000003	9.566738588691105e-12
5682	1.34928e-11	C	5	1472.23A	-25.944000000000003	9.566738588691105e-12
5683	1.67121e-11	S	1	1188.63A	-25.945	9.54473570051085e-12
5684	1.80472e-11	Cl	1	1100.70A	-25.945999999999998	9.52278341756913e-12
5685	4.08118e-11	Na	7	486.733A	-25.945999999999998	9.52278341756913e-12
5686	3.43351e-13	Cr	9	5.78547m	-25.945999999999998	9.52278341756913e-12
5687	2.61381e-11	K	8	759.982A	-25.949	9.457229037624569e-12
5688	2.5890900000000002e-12	Fe	2	7672.37A	-25.95	9.435478014422588e-12
5689	7.71714e-11	Fe	7	257.407A	-25.951	9.413777017185688e-12
5690	2.66543e-11	C	5	745.262A	-25.953000000000003	9.37052464064588e-12
5691	2.71233e-11	C	5	732.377A	-25.953000000000003	9.37052464064588e-12
5692	2.4226400000000003e-10	Si	7	81.9951A	-25.955	9.32747099072498e-12
5693	1.92261e-10	Li	3	103.320A	-25.955	9.32747099072498e-12
5694	3.16819e-12	Fe	2	6269.97A	-25.955	9.32747099072498e-12
5695	1.86335e-12	Sc	2	1.06606m	-25.961	9.199493290972263e-12
5696	1.62177e-11	C	5	1224.86A	-25.961	9.199493290972263e-12
5697	2.0053900000000002e-12	N	1	9905.52A	-25.961	9.199493290972263e-12
5698	3.08435e-12	Fe	2	6440.40A	-25.962	9.178335043538153e-12
5699	3.54271e-12	Fe	2	5607.14A	-25.964000000000002	9.13616442460519e-12
5700	1.14038e-11	Fe	4	1741.92A	-25.964000000000002	9.13616442460519e-12
5701	3.64774e-11	Ca	7	544.569A	-25.968000000000004	9.052403565691644e-12
5702	1.48642e-11	N	1	1336.39A	-25.971	8.990087257871328e-12
5703	1.92558e-11	S	1	1031.61A	-25.971999999999998	8.969410630948596e-12
5704	2.7643e-11	O	2	718.608A	-25.973000000000003	8.948781558948004e-12
5705	7.8949e-12	Si	1	2516.11A	-25.974	8.928199932496559e-12
5706	7.18814e-12	Fe	2	2763.50A	-25.978	8.846345703507016e-12
5707	1.52797e-11	C	5	1300.06A	-25.978	8.846345703507016e-12
5708	2.29901e-11	Na	7	864.044A	-25.978	8.846345703507016e-12
5709	1.69949e-11	C	4	1168.85A	-25.978	8.846345703507016e-12
5710	6.44179e-11	Mn	6	308.369A	-25.979	8.825999672985366e-12
5711	2.42569e-10	Si	7	81.8920A	-25.979	8.825999672985366e-12
5712	1.32303e-11	C	5	1501.43A	-25.979	8.825999672985366e-12
5713	1.21066e-11	C	5	1640.80A	-25.982	8.765241918599679e-12
5714	1.87774e-11	Al	8	1057.89A	-25.986	8.684881697661707e-12
5715	2.91503e-11	C	5	681.450A	-25.987	8.664907024048457e-12
5716	1.51258e-11	N	1	1313.28A	-25.987	8.664907024048457e-12
5717	9.24145e-12	P	8	2149.50A	-25.989	8.625095392585083e-12
5718	7.055139999999999e-12	Na	6	2815.60A	-25.989	8.625095392585083e-12
5719	8.90224e-11	C	4	223.140A	-25.995	8.506754647318934e-12
5720	8.16191e-11	Ca	4	243.380A	-25.997	8.467669660021568e-12
5721	9.0803e-12	P	2	2187.64A	-25.997	8.467669660021568e-12
5722	1.20315e-11	C	5	1651.04A	-25.997	8.467669660021568e-12
5723	4.6525699999999994e-12	Cr	1	4269.56A	-25.999000000000002	8.428764251928582e-12
5724	2.34599e-11	Ar	1	846.740A	-26.0	8.409378632094448e-12
5725	6.72553e-11	N	4	295.359A	-26.000999999999998	8.390037597948691e-12
5726	6.90973e-12	Fe	2	2874.85A	-26.002	8.370741046947008e-12
5727	1.66451e-11	Al	1	1193.41A	-26.005	8.31311727089892e-12
5728	6.9844e-12	C	3	2844.12A	-26.006	8.2939976317402e-12
5729	1.45144e-12	N	1	1.36860m	-26.006	8.2939976317402e-12
5730	1.29326e-11	C	5	1536.00A	-26.006	8.2939976317402e-12
5731	4.68059e-11	Fe	6	424.401A	-26.006	8.2939976317402e-12
5732	2.26053e-12	P	1	8787.54A	-26.011999999999997	8.180199718059266e-12
5733	9.70889e-13	Fe	2	2.04601m	-26.014	8.14261511437358e-12
5734	2.09069e-11	Si	1	950.137A	-26.014	8.14261511437358e-12
5735	1.1424799999999999e-10	N	6	173.871A	-26.016	8.105203196255906e-12
5736	9.32472e-11	Cr	8	213.030A	-26.022	7.993995639339714e-12
5737	9.19566e-10	O	7	21.6020A	-26.023000000000003	7.975609959566357e-12
5738	6.3557e-11	Fe	7	312.546A	-26.023000000000003	7.975609959566357e-12
5739	1.32291e-11	C	5	1501.57A	-26.025	7.93896536043523e-12
5740	8.96303e-12	Mn	1	2216.27A	-26.025	7.93896536043523e-12
5741	2.31337e-14	He	1	85.8682m	-26.026	7.920706246791248e-12
5742	4.4627599999999995e-12	Cr	9	4451.16A	-26.028000000000002	7.884313907306044e-12
5743	3.6326100000000003e-13	Fe	5	5.46837m	-26.031999999999996	7.812030082921246e-12
5744	3.07985e-12	Ca	1	6449.81A	-26.033	7.794062912314148e-12
5745	1.68768e-11	S	1	1177.03A	-26.035999999999998	7.740408960621643e-12
5746	3.73003e-12	Fe	2	5325.55A	-26.037	7.722606514024855e-12
5747	4.60432e-12	Fe	2	4314.31A	-26.039	7.687124360134488e-12
5748	1.75992e-12	O	1	1.12871m	-26.039	7.687124360134488e-12
5749	4.31267e-11	N	4	460.607A	-26.04	7.669444464718125e-12
5750	3.77089e-12	K	6	5267.85A	-26.043000000000003	7.616648380384603e-12
5751	9.49563e-12	Mg	3	2091.96A	-26.044	7.599130575223707e-12
5752	7.68035e-11	Ca	3	258.640A	-26.053	7.44327229624466e-12
5753	3.97289e-17	Si	4	5.00000c	-26.055999999999997	7.392033170167565e-12
5754	1.50172e-11	C	5	1322.78A	-26.058000000000003	7.358069862826875e-12
5755	1.06235e-11	C	5	1869.87A	-26.06	7.324262602708957e-12
5756	9.109199999999999e-10	O	7	21.8070A	-26.061	7.307417266175845e-12
5757	1.70657e-11	N	1	1164.00A	-26.063000000000002	7.273842733599481e-12
5758	2.57334e-13	Fe	2	7.71934m	-26.063000000000002	7.273842733599481e-12
5759	7.48188e-14	Fe	2	26.5501m	-26.064	7.257113359547457e-12
5760	5.10745e-11	S	6	388.931A	-26.065	7.240422461987982e-12
5761	1.84357e-12	N	1	1.07750m	-26.066999999999997	7.207155742576595e-12
5762	6.38533e-11	Fe	7	311.095A	-26.068	7.1905797443476714e-12
5763	4.9254e-12	Mn	1	4033.06A	-26.069000000000003	7.1740418698568105e-12
5764	3.06945e-12	Ca	1	6471.66A	-26.069000000000003	7.1740418698568105e-12
5765	3.0562400000000003e-12	Ca	1	6499.65A	-26.069000000000003	7.1740418698568105e-12
5766	1.70356e-11	C	5	1166.06A	-26.07	7.157542031421848e-12
5767	2.69632e-11	Cl	6	736.724A	-26.072	7.124656112998579e-12
5768	6.868e-11	C	4	289.232A	-26.075	7.075610325299196e-12
5769	4.08084e-12	Fe	2	4867.74A	-26.076999999999998	7.043100848871238e-12
5770	6.1167800000000005e-12	Cu	1	3247.54A	-26.078000000000003	7.026902166427436e-12
5771	1.69684e-11	N	1	1170.67A	-26.08	6.994616483661126e-12
5772	2.95187e-11	O	2	672.945A	-26.081	6.978529312162969e-12
5773	9.94741e-11	O	5	199.695A	-26.081	6.978529312162969e-12
5774	1.32855e-12	N	1	1.49520m	-26.084	6.930489454284944e-12
5775	4.29821e-12	C	1	4621.57A	-26.085	6.914549770861602e-12
5776	1.70381e-11	N	1	1165.88A	-26.089000000000002	6.85115679752062e-12
5777	6.41276e-11	Fe	7	309.764A	-26.089000000000002	6.85115679752062e-12
5778	4.86359e-12	Fe	2	4084.32A	-26.089000000000002	6.85115679752062e-12
5779	2.619e-11	B	3	758.475A	-26.092	6.803993765865951e-12
5780	4.98329e-11	Ca	7	398.621A	-26.093000000000004	6.78834501445264e-12
5781	3.31633e-11	Cr	5	598.990A	-26.094	6.772732254168947e-12
5782	4.5045599999999995e-12	Fe	2	4409.85A	-26.095	6.75715540223746e-12
5783	4.73211e-12	Fe	2	4197.80A	-26.096999999999998	6.7261090932733214e-12
5784	1.6201e-12	N	1	1.22612m	-26.096999999999998	6.7261090932733214e-12
5785	2.0788499999999998e-10	Si	6	95.5548A	-26.099	6.695205429141593e-12
5786	4.80226e-11	Fe	6	413.648A	-26.1	6.6798068839596535e-12
5787	4.97004e-11	Fe	6	399.684A	-26.1	6.6798068839596535e-12
5788	3.1317000000000007e-10	S	8	63.4302A	-26.104	6.618566046341875e-12
5789	9.220619999999999e-12	Mg	1	2154.35A	-26.105	6.603343766849054e-12
5790	8.85801e-12	P	1	2242.54A	-26.105	6.603343766849054e-12
5791	8.3714e-11	Fe	8	237.290A	-26.105	6.603343766849054e-12
5792	3.08805e-12	Fe	2	6432.68A	-26.105	6.603343766849054e-12
5793	2.0987e-11	F	1	946.513A	-26.108	6.557886668098135e-12
5794	8.14785e-12	Si	7	2438.00A	-26.108	6.557886668098135e-12
5795	2.72593e-11	Li	3	728.723A	-26.11	6.527755915802255e-12
5796	7.1988e-12	Fe	5	2759.41A	-26.113000000000003	6.482819160157855e-12
5797	4.99135e-12	Fe	2	3979.78A	-26.118000000000002	6.408610942875359e-12
5798	3.5586e-11	Ne	1	558.210A	-26.122	6.3498564445902975e-12
5799	2.8086e-12	Fe	4	7072.74A	-26.127	6.27717023892706e-12
5800	3.64738e-11	O	4	544.623A	-26.13	6.23395850294873e-12
5801	3.02881e-12	Fe	2	6558.50A	-26.13	6.23395850294873e-12
5802	5.29592e-11	F	2	375.090A	-26.131	6.219620796259079e-12
5803	1.32298e-11	C	5	1501.50A	-26.131999999999998	6.205316065379795e-12
5804	7.09167e-11	S	4	280.110A	-26.133000000000003	6.191044234468469e-12
5805	4.68548e-11	Fe	6	423.958A	-26.134	6.176805227857477e-12
5806	5.6989800000000004e-12	Ni	5	3485.62A	-26.134	6.176805227857477e-12
5807	3.5953e-12	Fe	2	5525.12A	-26.135	6.162598970052868e-12
5808	8.17232e-11	Fe	4	243.070A	-26.135	6.162598970052868e-12
5809	2.61025e-11	Ca	8	761.018A	-26.136	6.1484253857345805e-12
5810	3.11791e-10	S	8	63.7108A	-26.138	6.120175937141818e-12
5811	7.34658e-11	Mg	6	270.391A	-26.138	6.120175937141818e-12
5812	5.35878e-11	F	2	370.690A	-26.141	6.078044942335217e-12
5813	3.24841e-11	Ca	7	611.514A	-26.144000000000002	6.036203975256741e-12
5814	7.1326e-12	Fe	2	2785.02A	-26.146	6.0084701372093985e-12
5815	6.44791e-13	Fe	2	3.08076m	-26.146	6.0084701372093985e-12
5816	1.47712e-12	N	1	1.34481m	-26.147	5.994651039369754e-12
5817	5.64076e-11	Al	7	352.159A	-26.148000000000003	5.980863724573074e-12
5818	1.22424e-11	B	1	1622.59A	-26.15	5.9533841518813324e-12
5819	7.82898e-11	F	3	253.730A	-26.151	5.939691748292165e-12
5820	5.1779e-11	Al	8	383.639A	-26.154	5.898803197902342e-12
5821	1.96736e-10	Si	6	100.970A	-26.156999999999996	5.858196122313587e-12
5822	1.5016e-11	C	5	1322.89A	-26.158	5.844722645117237e-12
5823	2.5712e-11	Cl	6	772.577A	-26.159000000000002	5.831280156058573e-12
5824	3.65083e-11	Ca	7	544.108A	-26.159000000000002	5.831280156058573e-12
5825	3.83062e-11	B	2	518.570A	-26.163	5.7778186582421465e-12
5826	1.49591e-11	N	1	1327.92A	-26.165	5.751271992888978e-12
5827	3.24069e-12	Fe	2	6129.70A	-26.166	5.73804443436618e-12
5828	4.3213300000000005e-12	Ni	3	4596.84A	-26.166999999999998	5.724847298383816e-12
5829	5.13195e-11	Ne	4	387.074A	-26.166999999999998	5.724847298383816e-12
5830	2.34508e-11	Ar	1	847.070A	-26.168000000000003	5.711680514971843e-12
5831	6.38257e-11	Ar	3	311.230A	-26.17	5.685437726784145e-12
5832	1.82137e-11	Cl	1	1090.63A	-26.171	5.672361582871726e-12
5833	6.89109e-11	Fe	7	288.263A	-26.171	5.672361582871726e-12
5834	7.53669e-11	Ca	5	263.570A	-26.171999999999997	5.65931551325575e-12
5835	1.67017e-11	Al	1	1189.37A	-26.175	5.620357059291792e-12
5836	1.33053e-11	Li	2	1492.98A	-26.180999999999997	5.543242869502093e-12
5837	2.22998e-11	F	7	890.789A	-26.180999999999997	5.543242869502093e-12
5838	1.50167e-11	C	5	1322.83A	-26.182	5.530493764686137e-12
5839	4.60551e-11	Mg	7	431.319A	-26.183000000000003	5.517773981997531e-12
5840	6.21654e-11	Fe	7	319.542A	-26.184	5.50508345399739e-12
5841	5.1872699999999996e-12	He	1	3829.46A	-26.186	5.4797898930812715e-12
5842	6.60974e-12	C	5	3005.33A	-26.186999999999998	5.467186726061397e-12
5843	6.75962e-11	Ar	3	293.870A	-26.186999999999998	5.467186726061397e-12
5844	6.7001e-11	S	3	296.480A	-26.189	5.442067284793843e-12
5845	1.63599e-12	N	1	1.21421m	-26.19	5.4295508773654305e-12
5846	3.89857e-11	Ca	7	509.531A	-26.19	5.4295508773654305e-12
5847	1.48553e-11	N	1	1337.20A	-26.191	5.4170632568753195e-12
5848	7.72739e-12	Zn	2	2570.65A	-26.191999999999997	5.4046043571153445e-12
5849	8.103780000000001e-12	Fe	2	2451.26A	-26.193	5.392174112029569e-12
5850	3.8838e-11	C	5	511.470A	-26.193	5.392174112029569e-12
5851	2.53328e-12	Fe	2	7841.39A	-26.206999999999997	5.2211227897834465e-12
5852	2.36214e-11	Ar	1	840.951A	-26.211	5.1732552483250685e-12
5853	3.25628e-11	Mg	6	610.036A	-26.214000000000002	5.137642809689405e-12
5854	1.04801e-11	Sc	3	1895.44A	-26.214000000000002	5.137642809689405e-12
5855	3.55312e-11	Ne	1	559.071A	-26.215	5.125826559124629e-12
5856	5.05688e-13	Si	9	3.92820m	-26.218000000000004	5.090540617288881e-12
5857	6.71687e-11	Ne	2	295.740A	-26.219	5.078832698760443e-12
5858	3.28879e-11	Mg	6	604.004A	-26.221999999999998	5.043870260384039e-12
5859	3.34013e-13	Ar	7	5.94722m	-26.221999999999998	5.043870260384039e-12
5860	2.41507e-12	Sc	2	8225.20A	-26.226	4.9976277798830914e-12
5861	2.5948e-12	Fe	2	7655.49A	-26.226999999999997	4.986133554950752e-12
5862	3.57604e-11	Cl	6	555.488A	-26.226999999999997	4.986133554950752e-12
5863	2.04095e-11	Sc	3	973.294A	-26.226999999999997	4.986133554950752e-12
5864	1.69469e-11	S	1	1172.16A	-26.23	4.951809252991672e-12
5865	2.20009e-12	N	1	9028.92A	-26.23	4.951809252991672e-12
5866	8.92389e-12	Ca	7	2225.99A	-26.23	4.951809252991672e-12
5867	1.65801e-11	Li	2	1198.09A	-26.235	4.895126361195793e-12
5868	1.72439e-11	Si	5	1151.97A	-26.237	4.872635298554572e-12
5869	1.7359700000000001e-12	Fe	2	1.14429m	-26.238000000000003	4.86142854835187e-12
5870	9.29905e-12	P	1	2136.18A	-26.239	4.8502475729594695e-12
5871	5.4922699999999996e-12	He	1	3616.80A	-26.24	4.839092313096873e-12
5872	1.56705e-11	Si	5	1267.64A	-26.246	4.772697477483126e-12
5873	1.94633e-11	C	5	1020.61A	-26.246	4.772697477483126e-12
5874	6.40396e-12	Al	7	3101.90A	-26.246	4.772697477483126e-12
5875	9.93076e-12	Mn	1	2000.30A	-26.25	4.728941123999397e-12
5876	2.32219e-13	Fe	3	8.55418m	-26.252	4.707213613165431e-12
5877	9.73963e-12	Mg	3	2039.55A	-26.255	4.674809382580077e-12
5878	4.64312e-11	Fe	6	427.826A	-26.261999999999997	4.600064349775167e-12
5879	7.553539999999999e-12	Ti	3	2629.82A	-26.261999999999997	4.600064349775167e-12
5880	4.92367e-12	Mn	1	4034.48A	-26.264	4.5789289739318045e-12
5881	3.656280000000001e-12	Fe	2	5432.97A	-26.265	4.568397729530687e-12
5882	1.20291e-11	C	5	1651.36A	-26.265	4.568397729530687e-12
5883	2.9952900000000003e-12	He	1	6631.90A	-26.267	4.547407848591274e-12
5884	4.57604e-11	N	4	434.097A	-26.275	4.464408301427425e-12
5885	2.55272e-11	N	5	778.169A	-26.276	4.454140447264066e-12
5886	3.87327e-11	B	2	512.860A	-26.276999999999997	4.4438962085099985e-12
5887	2.71938e-11	Cl	6	730.476A	-26.278000000000002	4.43367553085118e-12
5888	4.0799400000000005e-12	Fe	2	4868.81A	-26.281	4.403154323179544e-12
5889	3.22277e-11	O	2	616.379A	-26.283	4.3829236667276896e-12
5890	7.12891e-13	Fe	5	2.78646m	-26.283	4.3829236667276896e-12
5891	1.2321299999999998e-10	N	6	161.220A	-26.284000000000002	4.372843222023584e-12
5892	3.91814e-12	Fe	2	5069.87A	-26.287	4.342740781020359e-12
5893	1.8250099999999997e-12	N	1	1.08846m	-26.289	4.322787699581042e-12
5894	2.74461e-11	Fe	8	723.763A	-26.29	4.312845563763378e-12
5895	1.7419200000000001e-12	Na	1	1.14038m	-26.291999999999998	4.293029838370577e-12
5896	7.526789999999999e-12	Ti	3	2639.17A	-26.294	4.2733051579657995e-12
5897	4.451e-11	Fe	6	446.292A	-26.296	4.2536711042353895e-12
5898	8.88805e-12	P	1	2234.96A	-26.298000000000002	4.234127260787535e-12
5899	1.70328e-12	B	1	1.16625m	-26.299	4.224389038320559e-12
5900	8.93444e-12	P	1	2223.36A	-26.299	4.224389038320559e-12
5901	2.2462e-12	N	1	8843.57A	-26.3	4.214673213143704e-12
5902	4.7474e-12	Fe	2	4184.28A	-26.3	4.214673213143704e-12
5903	1.66269e-11	Si	5	1194.72A	-26.302	4.195308548729621e-12
5904	7.75651e-11	Ca	3	256.100A	-26.302	4.195308548729621e-12
5905	3.53286e-14	Ar	4	56.2276m	-26.302	4.195308548729621e-12
5906	1.71379e-11	Si	5	1159.10A	-26.302	4.195308548729621e-12
5907	7.29436e-11	O	5	272.326A	-26.303	4.1856596068228344e-12
5908	1.93652e-12	Fe	6	1.02578m	-26.304000000000002	4.176032856866614e-12
5909	4.187919999999999e-12	Fe	2	4743.27A	-26.31	4.118735538049469e-12
5910	2.6988e-11	C	3	736.047A	-26.31	4.118735538049469e-12
5911	4.81751e-11	Fe	6	412.339A	-26.311999999999998	4.099811667212709e-12
5912	6.04455e-12	S	2	3286.34A	-26.313000000000002	4.090382362038523e-12
5913	2.80889e-17	N	5	7.07200c	-26.314	4.080974743664503e-12
5914	2.3479e-11	C	5	846.054A	-26.315	4.0715887622122915e-12
5915	5.9965199999999996e-12	Fe	2	3312.66A	-26.316	4.062224367918416e-12
5916	6.46705e-11	Na	5	307.164A	-26.318	4.043560142323351e-12
5917	6.423e-12	Al	1	3092.71A	-26.318	4.043560142323351e-12
5918	2.25742e-12	P	1	8799.61A	-26.319000000000003	4.034260212066329e-12
5919	9.31393e-13	Fe	2	2.13277m	-26.32	4.024981671055385e-12
5920	4.75685e-11	Na	6	417.597A	-26.320999999999998	4.015724470096586e-12
5921	7.10195e-12	Fe	2	2797.04A	-26.324	3.988080417289537e-12
5922	1.74459e-10	Li	3	113.863A	-26.326	3.969756852203553e-12
5923	1.1158899999999999e-10	Li	2	178.014A	-26.326999999999998	3.960626664803525e-12
5924	6.05198e-11	Al	8	328.231A	-26.329	3.942429238252316e-12
5925	3.77035e-11	B	2	526.859A	-26.329	3.942429238252316e-12
5926	3.57467e-11	Ne	1	555.701A	-26.33	3.933361902620257e-12
5927	4.39948e-12	Fe	2	4515.19A	-26.33	3.933361902620257e-12
5928	5.87469e-12	Fe	2	3381.36A	-26.331999999999997	3.915289746272324e-12
5929	4.95719e-11	Na	5	400.720A	-26.333000000000002	3.9062848297396425e-12
5930	4.25347e-12	Fe	2	4670.18A	-26.335	3.8883370812409375e-12
5931	1.70627e-11	N	1	1164.21A	-26.337	3.870471795156063e-12
5932	5.7001e-12	N	4	3484.93A	-26.34	3.843827654730067e-12
5933	2.72022e-11	Cl	6	730.252A	-26.340999999999998	3.834987096447104e-12
5934	3.21152e-12	Fe	2	6185.37A	-26.345	3.79982772341134e-12
5935	1.35985e-12	Fe	2	1.46078m	-26.348000000000003	3.7736698933545505e-12
5936	1.69759e-11	N	1	1170.16A	-26.349	3.764990693445103e-12
5937	3.69936e-11	B	2	536.970A	-26.35	3.7563314551414886e-12
5938	1.2921700000000002e-10	Mg	5	153.729A	-26.35	3.7563314551414886e-12
5939	3.2934899999999994e-10	B	4	60.3144A	-26.351	3.747692132533348e-12
5940	1.86766e-11	Ar	7	1063.60A	-26.355	3.713333084537329e-12
5941	2.2393900000000002e-12	Fe	2	8870.46A	-26.355999999999998	3.704792655437312e-12
5942	1.05464e-11	C	5	1883.53A	-26.357	3.696271868779122e-12
5943	8.08981e-13	Ca	7	2.45549m	-26.359	3.67928904218677e-12
5944	5.51225e-11	Na	5	360.369A	-26.363000000000003	3.645557117492554e-12
5945	4.78081e-11	Na	6	415.504A	-26.365	3.6288073040165445e-12
5946	4.6724099999999995e-12	Fe	2	4251.44A	-26.368000000000002	3.6038267702459024e-12
5947	6.06742e-12	Cu	1	3273.95A	-26.37	3.587268690299237e-12
5948	5.62685e-11	F	2	353.030A	-26.37	3.587268690299237e-12
5949	8.26137e-11	Fe	4	240.450A	-26.37	3.587268690299237e-12
5950	1.24595e-11	Zn	2	1594.33A	-26.37	3.587268690299237e-12
5951	1.75423e-11	Li	2	1132.38A	-26.373	3.5625741063341155e-12
5952	2.51947e-12	Cr	5	7884.39A	-26.373	3.5625741063341155e-12
5953	6.53264e-12	C	5	3040.80A	-26.373	3.5625741063341155e-12
5954	7.89936e-13	Fe	2	2.51469m	-26.374000000000002	3.554380413262113e-12
5955	5.33616e-11	Fe	6	372.261A	-26.375	3.546205565161263e-12
5956	4.93469e-11	Ca	7	402.547A	-26.375999999999998	3.538049518689304e-12
5957	3.32728e-11	Na	5	597.018A	-26.375999999999998	3.538049518689304e-12
5958	5.12763e-16	C	6	3874.00m	-26.377	3.529912230603663e-12
5959	7.42011e-12	P	1	2677.11A	-26.377	3.529912230603663e-12
5960	3.21919e-11	O	2	617.063A	-26.378	3.5217936577612767e-12
5961	3.17526e-12	Sc	3	6256.01A	-26.379	3.5136937571182792e-12
5962	1.3154199999999998e-10	Ni	9	151.012A	-26.38	3.505612485729833e-12
5963	2.54828e-11	Sc	3	779.526A	-26.38	3.505612485729833e-12
5964	5.07458e-12	Fe	2	3914.50A	-26.381	3.497549800749784e-12
5965	1.95039e-11	Li	2	1018.49A	-26.385	3.46548407143621e-12
5966	5.4478900000000005e-12	Ti	1	3646.27A	-26.386999999999997	3.449561618453066e-12
5967	5.06087e-11	O	4	392.511A	-26.388	3.441627846890417e-12
5968	1.24415e-11	B	3	1596.63A	-26.389	3.433712322496064e-12
5969	2.37261e-11	Ar	1	837.240A	-26.39	3.425815003302601e-12
5970	7.21443e-11	Al	6	275.343A	-26.391	3.417935847439284e-12
5971	5.94872e-11	Na	5	333.928A	-26.393	3.4022318587010264e-12
5972	3.832369999999999e-12	He	1	5183.33A	-26.394000000000002	3.3944069425651287e-12
5973	2.36159e-11	Ar	1	841.149A	-26.394000000000002	3.3944069425651287e-12
5974	2.34119e-10	Si	7	84.8478A	-26.396	3.3788110593249715e-12
5975	3.59819e-11	Cl	6	552.068A	-26.396	3.3788110593249715e-12
5976	7.1517e-12	Fe	2	2777.59A	-26.397	3.371040009532891e-12
5977	4.64115e-12	Fe	2	4280.08A	-26.397	3.371040009532891e-12
5978	1.40869e-12	N	1	1.41014m	-26.398000000000003	3.363286832659309e-12
5979	1.58661e-12	S	9	1.25201m	-26.401	3.3401341289567976e-12
5980	2.9592199999999996e-13	Fe	6	6.71275m	-26.406	3.301899929749509e-12
5981	2.60853e-11	C	5	761.520A	-26.409000000000002	3.2791698105141635e-12
5982	1.31527e-11	C	5	1510.29A	-26.41	3.271627929234988e-12
5983	4.63266e-11	Fe	6	428.792A	-26.412	3.256596164319074e-12
5984	3.90311e-11	B	2	508.940A	-26.419	3.2045267926690682e-12
5985	3.86919e-11	C	3	513.401A	-26.419	3.2045267926690682e-12
5986	1.47573e-12	Fe	2	1.34608m	-26.421999999999997	3.1824669853945387e-12
5987	3.28826e-11	Cl	7	604.102A	-26.423000000000002	3.1751475144412653e-12
5988	4.25937e-12	Fe	2	4663.71A	-26.427	3.1460375870552915e-12
5989	2.67645e-12	N	1	7421.94A	-26.428	3.138801901393208e-12
5990	3.34785e-11	Na	5	593.349A	-26.428	3.138801901393208e-12
5991	1.03853e-10	Co	8	191.276A	-26.43	3.12438041664008e-12
5992	9.77315e-13	Fe	2	2.03256m	-26.43	3.12438041664008e-12
5993	1.25107e-11	B	1	1587.80A	-26.432	3.1100251925905647e-12
5994	7.56353e-12	Ti	3	2626.35A	-26.436	3.0815123102400036e-12
5995	2.0393900000000003e-12	N	1	9740.38A	-26.438000000000002	3.067354047248302e-12
5996	6.97807e-11	S	4	284.670A	-26.44	3.053260835566099e-12
5997	6.99702e-11	Sc	5	283.899A	-26.441	3.0462385305112157e-12
5998	7.43088e-11	Cr	6	267.323A	-26.441	3.0462385305112157e-12
5999	7.10105e-11	S	4	279.740A	-26.441999999999997	3.039232376309777e-12
6000	4.93134e-14	Ni	2	40.2821m	-26.445	3.0183104477937047e-12
6001	5.0541800000000006e-12	Fe	2	3930.30A	-26.448	2.9975325448205023e-12
6002	3.2554900000000003e-12	K	4	6101.83A	-26.448	2.9975325448205023e-12
6003	1.49396e-11	C	5	1329.65A	-26.45	2.9837601338018446e-12
6004	3.57127e-11	Ne	1	556.229A	-26.45	2.9837601338018446e-12
6005	5.73757e-11	Ne	3	346.218A	-26.453000000000003	2.96322007351718e-12
6006	4.31827e-11	Cl	7	460.009A	-26.455	2.949605313983822e-12
6007	1.70327e-12	Fe	2	1.16626m	-26.455	2.949605313983822e-12
6008	1.17749e-11	C	5	1687.01A	-26.456	2.9428214100129936e-12
6009	2.35913e-11	Be	2	842.025A	-26.456	2.9428214100129936e-12
6010	4.14836e-12	Cr	5	4788.51A	-26.459	2.9225631699206238e-12
6011	6.10568e-11	Al	8	325.344A	-26.459	2.9225631699206238e-12
6012	7.68766e-13	Si	9	2.58394m	-26.46	2.915841461155242e-12
6013	3.5527e-12	Fe	2	5591.37A	-26.461	2.909135211891047e-12
6014	5.03508e-12	Fe	2	3945.21A	-26.462	2.9024443865721275e-12
6015	1.1736700000000001e-09	O	7	16.9251A	-26.462	2.9024443865721275e-12
6016	8.45439e-11	Ca	4	234.960A	-26.462	2.9024443865721275e-12
6017	3.3136300000000003e-12	Fe	2	5994.77A	-26.463	2.895768949724415e-12
6018	4.95708e-11	Na	5	400.729A	-26.463	2.895768949724415e-12
6019	7.94137e-11	Al	8	250.139A	-26.464000000000002	2.889108865955409e-12
6020	2.78722e-11	C	5	712.699A	-26.467	2.8692203804155434e-12
6021	3.86008e-12	Fe	2	5146.13A	-26.468000000000004	2.8626213566615267e-12
6022	2.66715e-12	N	1	7447.81A	-26.468000000000004	2.8626213566615267e-12
6023	2.55422e-12	Fe	2	7777.11A	-26.468000000000004	2.8626213566615267e-12
6024	2.59426e-11	Cl	6	765.708A	-26.47	2.8494688062470922e-12
6025	8.986940000000001e-13	Fe	2	2.21037m	-26.47	2.8494688062470922e-12
6026	4.75345e-12	Fe	2	4178.96A	-26.47	2.8494688062470922e-12
6027	6.81152e-11	Ar	3	291.630A	-26.47	2.8494688062470922e-12
6028	4.82314e-11	Fe	6	411.857A	-26.471	2.8429152098530905e-12
6029	1.03458e-10	Fe	8	192.005A	-26.473000000000003	2.8298532009588032e-12
6030	5.06143e-11	O	4	392.467A	-26.473000000000003	2.8298532009588032e-12
6031	1.52459e-10	N	6	130.293A	-26.473000000000003	2.8298532009588032e-12
6032	6.7284e-11	N	4	295.233A	-26.476999999999997	2.803908950867073e-12
6033	9.24148e-13	Zn	2	2.14949m	-26.476999999999997	2.803908950867073e-12
6034	1.42242e-11	Cl	1	1396.53A	-26.476999999999997	2.803908950867073e-12
6035	1.67877e-11	N	1	1183.28A	-26.479	2.7910261594535046e-12
6036	1.22316e-12	B	1	1.62403m	-26.480999999999998	2.7782025590898525e-12
6037	4.2403e-12	Si	2	4684.69A	-26.483	2.765437877817899e-12
6038	4.65645e-11	Fe	6	426.601A	-26.484	2.759077547196217e-12
6039	2.01231e-11	Cl	1	987.147A	-26.484	2.759077547196217e-12
6040	2.01044e-12	Fe	5	9880.67A	-26.485	2.7527318449290537e-12
6041	3.94554e-11	Fe	6	503.466A	-26.485	2.7527318449290537e-12
6042	7.77216e-10	C	6	25.5585A	-26.487	2.7400841909584508e-12
6043	3.26497e-12	Fe	2	6084.11A	-26.488000000000003	2.7337821721983854e-12
6044	1.66265e-11	C	5	1194.75A	-26.488000000000003	2.7337821721983854e-12
6045	3.59849e-11	Cl	6	552.023A	-26.489	2.7274946476793024e-12
6046	4.0451e-12	He	1	4910.75A	-26.489	2.7274946476793024e-12
6047	3.62199e-12	Li	2	5484.40A	-26.49	2.721221584065327e-12
6048	7.79265e-12	Fe	2	2549.13A	-26.491	2.7149629480972787e-12
6049	6.8176e-11	S	4	291.370A	-26.491999999999997	2.7087187065925372e-12
6050	5.74429e-12	Fe	2	3458.12A	-26.493000000000002	2.702488826444689e-12
6051	5.096229999999999e-13	Fe	7	3.89788m	-26.494	2.6962732746236175e-12
6052	1.4959e-11	N	1	1327.92A	-26.495	2.6900720181750204e-12
6053	1.18782e-13	Fe	2	16.7235m	-26.498	2.671553692657702e-12
6054	5.69511e-12	Fe	2	3487.99A	-26.498	2.671553692657702e-12
6055	7.35074e-12	C	5	2702.38A	-26.499000000000002	2.6654092896699597e-12
6056	5.00443e-12	Fe	2	3969.37A	-26.500999999999998	2.653162846396592e-12
6057	7.13827e-12	Zn	2	2782.81A	-26.502	2.6470607411814992e-12
6058	7.309529999999999e-13	Fe	5	2.71761m	-26.503	2.64097267041895e-12
6059	5.75903e-12	He	1	3449.27A	-26.504	2.634898601830598e-12
6060	5.89001e-11	Ar	8	337.257A	-26.504	2.634898601830598e-12
6061	5.24308e-11	F	2	378.870A	-26.504	2.634898601830598e-12
6062	7.80989e-11	Ca	3	254.350A	-26.506	2.622792342434148e-12
6063	2.74961e-12	Si	2	7224.47A	-26.506999999999998	2.6167600874398673e-12
6064	2.3911e-12	Sc	2	8307.66A	-26.509	2.6047371669468846e-12
6065	2.57082e-11	Al	8	772.691A	-26.509	2.6047371669468846e-12
6066	3.58512e-11	Ne	1	554.081A	-26.51	2.5987464377038766e-12
6067	2.49352e-11	O	2	796.645A	-26.51	2.5987464377038766e-12
6068	2.66668e-12	Sc	3	7449.14A	-26.511	2.5927694867558046e-12
6069	5.18725e-13	Si	2	3.82948m	-26.513	2.580856793060451e-12
6070	1.13642e-11	C	5	1747.98A	-26.513	2.580856793060451e-12
6071	1.09037e-10	C	6	182.181A	-26.513	2.580856793060451e-12
6072	3.72074e-11	S	5	533.884A	-26.517	2.557195355757811e-12
6073	1.69612e-11	Cl	1	1171.17A	-26.518	2.551313969646298e-12
6074	7.4005e-11	Na	2	268.420A	-26.522	2.5279233825767417e-12
6075	7.43133e-14	Fe	5	26.7307m	-26.523000000000003	2.522109320135312e-12
6076	4.1110399999999997e-13	P	8	4.83197m	-26.526999999999997	2.4989864829018803e-12
6077	1.0726399999999998e-10	N	6	185.192A	-26.528000000000002	2.4932389734828766e-12
6078	1.28274e-11	B	1	1548.60A	-26.53	2.481783580956822e-12
6079	4.815880000000001e-12	Fe	2	4124.79A	-26.535999999999998	2.4477322336740968e-12
6080	2.93357e-11	B	3	677.143A	-26.537	2.4421026057571603e-12
6081	3.68e-11	Li	3	539.795A	-26.538	2.4364859256251356e-12
6082	4.88226e-12	Sc	3	4068.70A	-26.539	2.430882163498944e-12
6083	2.03745e-11	Sc	3	974.965A	-26.541999999999998	2.4141480883910204e-12
6084	4.94463e-12	Fe	2	4017.38A	-26.543000000000003	2.40859570186479e-12
6085	3.71448e-13	Fe	5	5.34785m	-26.543000000000003	2.40859570186479e-12
6086	7.49572e-11	Fe	7	265.011A	-26.543000000000003	2.40859570186479e-12
6087	1.39705e-11	C	5	1421.88A	-26.546	2.3920150456796245e-12
6088	1.17256e-11	Cr	9	1694.11A	-26.546999999999997	2.386513563739082e-12
6089	2.3798e-11	Ar	1	834.711A	-26.548000000000002	2.381024734855845e-12
6090	5.69917e-11	F	2	348.550A	-26.551	2.3646338758725572e-12
6091	3.92454e-11	B	2	506.160A	-26.554000000000002	2.348355850768811e-12
6092	3.41625e-11	Cl	6	581.470A	-26.559	2.3214744436332417e-12
6093	6.64278e-11	Sc	4	299.039A	-26.564	2.2949007454206416e-12
6094	7.70795e-11	Fe	7	257.714A	-26.565	2.2896226201725933e-12
6095	6.70394e-11	Sc	4	296.310A	-26.568	2.27386096892099e-12
6096	3.1437799999999998e-12	Fe	2	6318.66A	-26.568	2.27386096892099e-12
6097	1.47931e-13	F	5	13.4282m	-26.57	2.263413526768151e-12
6098	1.55676e-11	Si	5	1276.01A	-26.570999999999998	2.2582078201134268e-12
6099	1.57574e-11	C	5	1260.64A	-26.570999999999998	2.2582078201134268e-12
6100	1.9813900000000002e-10	Be	3	100.255A	-26.570999999999998	2.2582078201134268e-12
6101	3.89448e-12	Fe	2	5100.66A	-26.573	2.247832297646475e-12
6102	1.2809e-11	Mg	3	1550.82A	-26.574	2.2426624268242784e-12
6103	8.932799999999999e-13	Fe	2	2.22377m	-26.574	2.2426624268242784e-12
6104	2.55423e-11	N	5	777.707A	-26.576	2.232358328951615e-12
6105	1.98645e-16	Li	3	10000.0m	-26.58	2.2118919447727086e-12
6106	4.27558e-11	Fe	6	464.603A	-26.58	2.2118919447727086e-12
6107	2.68316e-12	N	1	7403.39A	-26.581999999999997	2.201729224422964e-12
6108	4.97636e-12	Ti	1	3991.76A	-26.583000000000002	2.196665387726748e-12
6109	5.05542e-12	Fe	2	3929.34A	-26.583000000000002	2.196665387726748e-12
6110	4.71296e-11	Al	6	421.486A	-26.583000000000002	2.196665387726748e-12
6111	1.234e-11	C	5	1609.76A	-26.585	2.186572627051803e-12
6112	2.37225e-11	Ar	1	837.367A	-26.585	2.186572627051803e-12
6113	1.7193e-11	B	1	1155.38A	-26.586	2.1815436495622434e-12
6114	2.95326e-12	O	1	6726.28A	-26.587	2.17652623839993e-12
6115	4.80363e-11	Fe	6	413.530A	-26.588	2.1715203669630657e-12
6116	8.87321e-11	Cr	9	223.870A	-26.59	2.161543137164217e-12
6117	1.7453400000000001e-12	Na	1	1.13814m	-26.593000000000004	2.146663178871898e-12
6118	9.00618e-13	Na	1	2.20565m	-26.594	2.141725990566029e-12
6119	1.6531e-11	S	1	1201.65A	-26.595	2.13680015747816e-12
6120	2.92333e-12	K	4	6795.16A	-26.595	2.13680015747816e-12
6121	7.35637e-11	Fe	7	270.031A	-26.596999999999998	2.1269824525513615e-12
6122	7.63137e-11	Ar	4	260.300A	-26.596999999999998	2.1269824525513615e-12
6123	1.03826e-13	Ni	2	19.1324m	-26.598000000000003	2.1220905286599214e-12
6124	6.33634e-11	Ar	3	313.500A	-26.599	2.1172098558812505e-12
6125	1.27639e-11	B	1	1556.30A	-26.601	2.1074821602142478e-12
6126	3.4950099999999997e-12	Fe	4	5683.66A	-26.605	2.088160647631888e-12
6127	2.17487e-12	Fe	2	9133.62A	-26.605999999999998	2.08335801141409e-12
6128	1.98369e-12	Fe	2	1.00139m	-26.605999999999998	2.08335801141409e-12
6129	3.21177e-13	Fe	5	6.18490m	-26.607	2.0785664209530597e-12
6130	1.22856e-10	Al	4	161.688A	-26.607	2.0785664209530597e-12
6131	1.4575799999999998e-10	Mg	5	136.284A	-26.608	2.073785850844278e-12
6132	9.28122e-15	S	2	214.029m	-26.609	2.0690162757416384e-12
6133	1.76495e-11	Fe	8	1125.49A	-26.609	2.0690162757416384e-12
6134	5.21991e-12	Fe	2	3805.52A	-26.614	2.0453324422799754e-12
6135	1.46336e-12	Fe	5	1.35746m	-26.614	2.0453324422799754e-12
6136	2.42756e-12	Si	2	8182.89A	-26.614	2.0453324422799754e-12
6137	5.51296e-11	Na	5	360.323A	-26.618000000000002	2.0265807217365363e-12
6138	8.03124e-11	Ar	4	247.340A	-26.62	2.017269429116721e-12
6139	6.69875e-11	Ar	3	296.540A	-26.621	2.012629838177049e-12
6140	1.3917899999999999e-12	N	1	1.42726m	-26.622	2.008000918000411e-12
6141	3.77328e-11	Ar	8	526.450A	-26.622	2.008000918000411e-12
6142	6.72652e-12	O	5	2953.15A	-26.625	1.9941779369101753e-12
6143	4.31956e-11	O	4	459.872A	-26.625	1.9941779369101753e-12
6144	7.88757e-11	Fe	7	251.845A	-26.625	1.9941779369101753e-12
6145	5.57904e-12	Fe	2	3560.55A	-26.625999999999998	1.98959145492882e-12
6146	3.1492900000000002e-12	Sc	3	6307.60A	-26.627	1.985015521563285e-12
6147	3.32891e-11	Cr	5	596.725A	-26.63	1.971350770829148e-12
6148	4.80805e-12	Fe	2	4131.50A	-26.631	1.966816789872875e-12
6149	4.27424e-12	Cr	5	4647.48A	-26.631	1.966816789872875e-12
6150	2.88058e-12	Cr	4	6895.98A	-26.631999999999998	1.9622932367834475e-12
6151	5.30661e-12	Ti	1	3743.34A	-26.631999999999998	1.9622932367834475e-12
6152	2.75414e-11	Fe	8	721.257A	-26.633000000000003	1.957780087577389e-12
6153	6.44297e-11	Na	5	308.312A	-26.633000000000003	1.957780087577389e-12
6154	7.90108e-11	Fe	7	251.415A	-26.633000000000003	1.957780087577389e-12
6155	1.83969e-11	Cr	2	1079.77A	-26.634	1.953277318326495e-12
6156	3.14932e-12	Fe	2	6307.53A	-26.636	1.9443028242520616e-12
6157	1.5863399999999999e-12	K	1	1.25222m	-26.636999999999997	1.9398310518466626e-12
6158	7.506739999999999e-12	Ti	3	2646.22A	-26.638	1.935369564232365e-12
6159	4.30276e-11	V	7	461.668A	-26.638	1.935369564232365e-12
6160	3.04028e-12	Ni	3	6533.76A	-26.638	1.935369564232365e-12
6161	2.86515e-11	Na	5	693.313A	-26.641	1.922046573864606e-12
6162	7.18867e-11	S	4	276.330A	-26.643	1.9132155720267595e-12
6163	1.51282e-11	N	1	1313.08A	-26.643	1.9132155720267595e-12
6164	3.58285e-11	Ne	1	554.431A	-26.646	1.9000450886686113e-12
6165	9.11267e-12	Cu	1	2179.87A	-26.646	1.9000450886686113e-12
6166	7.97225e-12	Fe	2	2491.70A	-26.647	1.8956751062304127e-12
6167	3.86313e-11	Ti	8	514.206A	-26.647	1.8956751062304127e-12
6168	1.3376e-14	He	1	148.508m	-26.647	1.8956751062304127e-12
6169	1.158e-11	S	9	1715.41A	-26.65	1.882625370589481e-12
6170	1.0484e-10	Co	8	189.474A	-26.65	1.882625370589481e-12
6171	3.82547e-11	Mg	6	519.268A	-26.651999999999997	1.8739754927282e-12
6172	2.70974e-11	Ca	7	733.077A	-26.654	1.865365357445637e-12
6173	7.77839e-11	S	4	255.380A	-26.655	1.861075136175887e-12
6174	4.24344e-12	Si	2	4681.21A	-26.656999999999996	1.8525242726477285e-12
6175	3.3637699999999995e-12	Ni	4	5905.42A	-26.656999999999996	1.8525242726477285e-12
6176	4.50612e-11	Li	3	440.833A	-26.66	1.839771585255761e-12
6177	4.27355e-12	Fe	2	4648.24A	-26.660999999999998	1.835540228028603e-12
6178	6.97817e-12	Ca	2	2846.66A	-26.660999999999998	1.835540228028603e-12
6179	4.68073e-11	Fe	6	424.388A	-26.662	1.831318602652996e-12
6180	1.26727e-11	B	1	1567.50A	-26.662	1.831318602652996e-12
6181	2.17527e-11	Fe	8	913.194A	-26.663	1.827106686746318e-12
6182	1.16362e-11	S	1	1707.13A	-26.664	1.82290445797741e-12
6183	4.03804e-11	Na	7	491.933A	-26.664	1.82290445797741e-12
6184	6.43125e-11	Fe	7	308.874A	-26.666	1.8145289727849678e-12
6185	3.31931e-11	Cl	7	598.451A	-26.666	1.8145289727849678e-12
6186	3.59233e-11	Ne	1	552.969A	-26.666999999999998	1.8103556719554441e-12
6187	7.03802e-12	Ca	2	2822.45A	-26.666999999999998	1.8103556719554441e-12
6188	1.7792099999999998e-12	Fe	2	1.11648m	-26.668000000000003	1.806191969451448e-12
6189	6.99373e-12	Ca	2	2840.33A	-26.668000000000003	1.806191969451448e-12
6190	1.1183e-11	Be	2	1776.31A	-26.668000000000003	1.806191969451448e-12
6191	5.6101300000000005e-12	Ni	5	3540.82A	-26.669	1.8020378431975028e-12
6192	5.57077e-12	Co	1	3565.84A	-26.669	1.8020378431975028e-12
6193	9.620030000000001e-12	Mg	3	2064.91A	-26.669	1.8020378431975028e-12
6194	1.63337e-11	Mg	7	1216.16A	-26.67	1.7978932711688e-12
6195	9.37101e-11	Cr	9	211.978A	-26.671999999999997	1.7896327019413005e-12
6196	1.5469299999999998e-10	O	7	128.412A	-26.676	1.7732252507081916e-12
6197	5.41813e-11	F	2	366.629A	-26.677	1.769146945803321e-12
6198	4.29372e-11	Fe	6	462.640A	-26.678	1.7650780207394437e-12
6199	3.92589e-12	Ni	4	5059.86A	-26.678	1.7650780207394437e-12
6200	2.08795e-12	Fe	2	9513.84A	-26.679000000000002	1.761018453943524e-12
6201	6.86331e-11	S	4	289.430A	-26.683000000000003	1.7448733397129112e-12
6202	8.85366e-13	Fe	2	2.24364m	-26.684	1.7408602423938528e-12
6203	6.31323e-11	Mg	6	314.648A	-26.686	1.7328617161307376e-12
6204	1.9807700000000003e-12	Fe	2	1.00286m	-26.686999999999998	1.7288762447793058e-12
6205	2.38493e-11	Ar	1	832.917A	-26.688000000000002	1.7248999397575908e-12
6206	7.99507e-11	Al	8	248.459A	-26.689	1.720932779983676e-12
6207	1.24407e-11	B	3	1596.73A	-26.69	1.7169747444240327e-12
6208	1.7965499999999999e-10	N	6	110.570A	-26.691999999999997	1.7090859620554539e-12
6209	1.37118e-12	Fe	2	1.44871m	-26.695	1.6973206970481879e-12
6210	2.04088e-11	Ne	7	973.330A	-26.7	1.6778916276922624e-12
6211	4.3086e-11	Cl	7	461.042A	-26.701	1.6740325840358936e-12
6212	8.93525e-12	Ca	1	2223.16A	-26.705	1.658684961054158e-12
6213	7.93077e-11	Ti	6	250.473A	-26.706	1.6548700915052383e-12
6214	5.08876e-11	F	2	390.360A	-26.708000000000002	1.6472666540973222e-12
6215	4.54333e-12	Fe	2	4372.22A	-26.708000000000002	1.6472666540973222e-12
6216	9.33699e-11	C	4	212.750A	-26.708000000000002	1.6472666540973222e-12
6217	8.7748e-12	Ca	1	2263.81A	-26.711	1.6359269502127188e-12
6218	1.62239e-10	N	6	122.439A	-26.712	1.6321644226362596e-12
6219	1.60787e-11	Si	5	1235.45A	-26.712	1.6321644226362596e-12
6220	3.6215400000000003e-12	Li	2	5485.09A	-26.712	1.6321644226362596e-12
6221	1.18124e-11	Li	2	1681.66A	-26.713	1.6284105486330926e-12
6222	2.8805e-12	Fe	2	6896.17A	-26.714000000000002	1.6246653083005512e-12
6223	5.85868e-11	O	5	339.060A	-26.717	1.6134811909860343e-12
6224	4.3443699999999996e-12	Ca	7	4572.46A	-26.717	1.6134811909860343e-12
6225	9.242969999999999e-12	P	1	2149.14A	-26.717	1.6134811909860343e-12
6226	4.53187e-12	He	1	4383.28A	-26.718000000000004	1.609770287223238e-12
6227	1.59788e-11	N	1	1243.18A	-26.726999999999997	1.5767538751436709e-12
6228	7.10466e-11	Cr	6	279.598A	-26.729	1.5695093491480143e-12
6229	1.17829e-11	B	1	1685.87A	-26.729	1.5695093491480143e-12
6230	1.1583899999999999e-12	Fe	2	1.71483m	-26.73	1.5658995778150636e-12
6231	2.5177e-12	Ni	3	7889.93A	-26.730999999999998	1.5622981087258067e-12
6232	2.004e-12	N	1	9912.40A	-26.736	1.5444146301575698e-12
6233	6.73354e-12	Ti	1	2950.08A	-26.737	1.5408625750767008e-12
6234	1.1464100000000001e-10	N	6	173.275A	-26.739	1.5337829546255631e-12
6235	8.04823e-12	Fe	2	2468.18A	-26.74	1.5302553517198768e-12
6236	5.35286e-11	F	2	371.100A	-26.741999999999997	1.5232244670331357e-12
6237	5.8732e-11	Ar	8	338.222A	-26.749000000000002	1.4988697921276722e-12
6238	6.87581e-11	Cr	7	288.903A	-26.75	1.4954224872674838e-12
6239	2.37954e-11	Ar	1	834.801A	-26.75	1.4954224872674838e-12
6240	1.7036400000000002e-12	B	1	1.16600m	-26.753	1.4851280712748873e-12
6241	2.35911e-11	Be	2	842.031A	-26.755	1.4783045276078513e-12
6242	5.35235e-11	Ne	5	371.135A	-26.756	1.4749045215435185e-12
6243	5.38076e-13	Fe	5	3.69176m	-26.758000000000003	1.468127950820672e-12
6244	7.58272e-11	S	5	261.970A	-26.759	1.4647513502334668e-12
6245	7.88265e-11	V	5	252.002A	-26.761	1.4580214290953602e-12
6246	1.1320600000000001e-10	O	6	175.471A	-26.761	1.4580214290953602e-12
6247	1.13069e-10	O	6	175.684A	-26.761999999999997	1.4546680728630992e-12
6248	1.13101e-10	O	6	175.635A	-26.761999999999997	1.4546680728630992e-12
6249	2.6368599999999997e-12	Fe	2	7533.37A	-26.763	1.451322429136129e-12
6250	3.20785e-12	Fe	5	6192.46A	-26.763	1.451322429136129e-12
6251	1.26672e-11	B	1	1568.18A	-26.767	1.4380166251274537e-12
6252	3.47737e-11	Sc	7	571.249A	-26.772	1.4215557849378745e-12
6253	3.02036e-11	Cr	5	657.685A	-26.773000000000003	1.418286297359822e-12
6254	2.95183e-11	O	2	672.954A	-26.774	1.4150243293945548e-12
6255	4.57843e-12	Fe	2	4338.70A	-26.776999999999997	1.405283370427813e-12
6256	8.17502e-11	N	3	242.990A	-26.78	1.3956094677509092e-12
6257	4.8642300000000006e-12	Fe	2	4083.78A	-26.781999999999996	1.389197224706351e-12
6258	2.65578e-12	Fe	2	7479.69A	-26.784000000000002	1.3828144432423894e-12
6259	1.28757e-11	B	1	1542.79A	-26.785	1.3796340582776876e-12
6260	2.26573e-12	N	1	8767.35A	-26.785999999999998	1.3764609879954248e-12
6261	8.4735e-12	Ca	2	2344.30A	-26.787	1.373295215572286e-12
6262	7.834189999999999e-12	P	1	2535.61A	-26.787	1.373295215572286e-12
6263	1.69607e-11	N	1	1171.20A	-26.787	1.373295215572286e-12
6264	6.14199e-11	S	4	323.421A	-26.788	1.3701367242236732e-12
6265	5.35315e-11	Fe	6	371.080A	-26.788	1.3701367242236732e-12
6266	2.93419e-11	B	3	677.000A	-26.793000000000003	1.354452898834425e-12
6267	5.7768300000000005e-12	Co	1	3438.64A	-26.796	1.3451289106627334e-12
6268	4.56942e-11	Mg	7	434.726A	-26.796	1.3451289106627334e-12
6269	4.65837e-11	Fe	6	426.425A	-26.796	1.3451289106627334e-12
6270	5.875769999999999e-12	Ni	5	3380.74A	-26.798000000000002	1.3389486047098354e-12
6271	8.85434e-13	Zn	2	2.24347m	-26.798000000000002	1.3389486047098354e-12
6272	1.63348e-12	N	1	1.21608m	-26.799	1.3358691083741289e-12
6273	1.424e-12	Sc	2	1.39497m	-26.8	1.3327966946834419e-12
6274	2.79839e-12	Sc	2	7098.52A	-26.801	1.3297313473481652e-12
6275	1.09957e-10	N	6	180.656A	-26.804000000000002	1.3205775411398427e-12
6276	1.7008900000000005e-10	N	6	116.788A	-26.805	1.3175402970778587e-12
6277	3.59739e-11	Ne	1	552.190A	-26.805999999999997	1.3145100384833726e-12
6278	2.74328e-11	Cl	6	724.113A	-26.805999999999997	1.3145100384833726e-12
6279	6.71154e-13	Fe	2	2.95975m	-26.808000000000003	1.3084704134692951e-12
6280	6.14313e-11	Ti	5	323.361A	-26.813000000000002	1.2934924765021192e-12
6281	3.5907e-11	Ne	1	553.220A	-26.814	1.2905175263601638e-12
6282	3.16539e-12	Fe	2	6275.51A	-26.818	1.2786859905616406e-12
6283	3.20508e-10	S	8	61.9781A	-26.82	1.2728109620965637e-12
6284	7.73256e-13	Fe	4	2.56894m	-26.820999999999998	1.2698835781177939e-12
6285	6.81859e-11	Fe	7	291.328A	-26.824	1.261141761054969e-12
6286	2.31249e-11	Li	2	859.008A	-26.824	1.261141761054969e-12
6287	6.39675e-11	Ar	3	310.540A	-26.83	1.2438382474013433e-12
6288	6.77712e-11	Mg	6	293.110A	-26.831999999999997	1.2381233297723292e-12
6289	8.07992e-11	Fe	7	245.850A	-26.835	1.2296001487212537e-12
6290	9.88447e-13	Fe	4	2.00966m	-26.836	1.2267721468554225e-12
6291	2.6317e-12	Sc	3	7548.15A	-26.836	1.2267721468554225e-12
6292	4.47485e-12	Fe	2	4439.13A	-26.837	1.2239506492133824e-12
6293	2.63467e-12	Fe	2	7539.65A	-26.838	1.2211356408358436e-12
6294	5.7346099999999995e-12	Fe	2	3463.96A	-26.838	1.2211356408358436e-12
6295	2.40712e-12	Fe	2	8252.36A	-26.838	1.2211356408358436e-12
6296	7.72219e-11	Fe	7	257.239A	-26.838	1.2211356408358436e-12
6297	4.7799e-11	Na	6	415.583A	-26.839000000000002	1.2183271067979125e-12
6298	9.045239999999999e-12	Ca	1	2196.12A	-26.84	1.2155250322090304e-12
6299	3.07709e-12	Ca	1	6455.60A	-26.840999999999998	1.2127294022128674e-12
6300	1.25157e-12	Si	1	1.58716m	-26.843000000000004	1.2071574167441504e-12
6301	1.2948799999999998e-12	Fe	4	1.53408m	-26.843000000000004	1.2071574167441504e-12
6302	3.75644e-12	Ni	4	5288.11A	-26.844	1.2043810317295137e-12
6303	5.91419e-12	Fe	2	3358.78A	-26.844	1.2043810317295137e-12
6304	4.2845699999999996e-13	Fe	2	4.63628m	-26.845	1.2016110322232151e-12
6305	1.4603799999999999e-12	N	1	1.36023m	-26.848000000000003	1.1933392000605086e-12
6306	8.13788e-12	Mg	7	2440.99A	-26.848000000000003	1.1933392000605086e-12
6307	6.97494e-12	C	3	2847.97A	-26.848000000000003	1.1933392000605086e-12
6308	1.24968e-11	Zn	1	1589.56A	-26.849	1.1905945960623306e-12
6309	7.869889999999999e-12	Si	1	2524.11A	-26.849	1.1905945960623306e-12
6310	1.83579e-11	B	2	1082.06A	-26.851	1.1851243107898998e-12
6311	1.29996e-11	Zn	2	1528.08A	-26.851	1.1851243107898998e-12
6312	1.27779e-11	B	1	1554.60A	-26.855	1.1742590257996534e-12
6313	3.82093e-11	N	6	519.886A	-26.855	1.1742590257996534e-12
6314	3.3835800000000004e-12	Fe	2	5870.84A	-26.855999999999998	1.17155830498453e-12
6315	4.1216e-11	Li	3	481.960A	-26.857	1.1688637956549046e-12
6316	1.9657799999999997e-12	N	1	1.01051m	-26.859	1.1634933543409536e-12
6317	2.48129e-11	F	1	800.570A	-26.86	1.1608173938830923e-12
6318	3.8242e-11	Ar	8	519.441A	-26.86	1.1608173938830923e-12
6319	7.50763e-11	Na	2	264.590A	-26.863000000000003	1.1528263831514535e-12
6320	4.08851e-11	Na	6	485.860A	-26.869	1.137009012196713e-12
6321	3.38762e-11	Fe	8	586.384A	-26.869	1.137009012196713e-12
6322	5.64751e-11	Al	6	351.739A	-26.869	1.137009012196713e-12
6323	2.68233e-12	N	1	7405.68A	-26.87	1.1343939640354757e-12
6324	1.93604e-10	N	6	102.603A	-26.871	1.1317849303181193e-12
6325	2.5236e-11	Cl	6	787.147A	-26.871	1.1317849303181193e-12
6326	3.64372e-11	O	4	545.170A	-26.872	1.1291818972117888e-12
6327	3.67e-12	Fe	2	5412.65A	-26.873	1.1265848509154702e-12
6328	3.1187e-12	Fe	2	6369.46A	-26.874000000000002	1.1239937776598832e-12
6329	8.29359e-12	Mg	3	2395.16A	-26.878	1.1136889407661167e-12
6330	2.62453e-11	Al	8	756.878A	-26.881	1.1060223600237408e-12
6331	3.88706e-12	Fe	1	5110.41A	-26.881	1.1060223600237408e-12
6332	2.70683e-11	Cl	6	733.864A	-26.881	1.1060223600237408e-12
6333	1.25134e-11	B	1	1587.45A	-26.881	1.1060223600237408e-12
6334	1.22562e-11	B	1	1620.77A	-26.881999999999998	1.1034785791848633e-12
6335	3.01853e-11	S	5	658.084A	-26.883000000000003	1.1009406488795464e-12
6336	7.12933e-11	S	4	278.630A	-26.884	1.0984085556519726e-12
6337	3.93511e-11	Ti	8	504.801A	-26.885	1.0958822860772086e-12
6338	8.95579e-12	Si	1	2218.06A	-26.889	1.0858351768874185e-12
6339	9.89909e-13	Fe	2	2.00670m	-26.89	1.0833378252813479e-12
6340	5.18016e-12	Fe	2	3834.72A	-26.89	1.0833378252813479e-12
6341	2.0461e-12	N	1	9708.45A	-26.89	1.0833378252813479e-12
6342	6.47145e-11	Fe	7	306.955A	-26.891	1.0808462174245927e-12
6343	2.38475e-11	Ar	1	832.979A	-26.895	1.0709369597407968e-12
6344	8.99508e-13	Na	1	2.20837m	-26.897	1.0660164513679662e-12
6345	2.11633e-11	Li	2	938.630A	-26.899	1.061118550677518e-12
6346	5.70832e-12	Fe	2	3479.91A	-26.901	1.0562431537966049e-12
6347	5.47006e-13	Si	2	3.63149m	-26.901	1.0562431537966049e-12
6348	2.7065e-12	Cr	4	7339.53A	-26.901999999999997	1.0538138619550135e-12
6349	5.73239e-11	F	2	346.530A	-26.901999999999997	1.0538138619550135e-12
6350	4.97409e-11	Fe	6	399.359A	-26.908	1.0393549937200212e-12
6351	8.06293e-11	Fe	7	246.368A	-26.912	1.029826129861624e-12
6352	1.09551e-11	C	5	1813.26A	-26.912	1.029826129861624e-12
6353	5.00048e-11	Fe	6	397.251A	-26.914	1.025094508594412e-12
6354	5.92261e-11	F	2	335.401A	-26.914	1.025094508594412e-12
6355	1.5402e-12	N	1	1.28973m	-26.914	1.025094508594412e-12
6356	8.51535e-12	Ca	1	2332.78A	-26.914	1.025094508594412e-12
6357	1.09715e-11	S	2	1810.54A	-26.916	1.0203846271521818e-12
6358	8.97015e-12	Ca	6	2214.51A	-26.916999999999998	1.0180378076332892e-12
6359	5.51764e-12	Ni	5	3600.18A	-26.916999999999998	1.0180378076332892e-12
6360	3.725230000000001e-12	P	1	5332.42A	-26.919	1.0133603487868421e-12
6361	4.49348e-12	Fe	2	4420.73A	-26.919	1.0133603487868421e-12
6362	6.3154e-11	Mg	6	314.540A	-26.921999999999997	1.0063844252136559e-12
6363	3.34871e-11	Na	5	593.197A	-26.921999999999997	1.0063844252136559e-12
6364	1.0473e-11	N	6	1896.74A	-26.921999999999997	1.0063844252136559e-12
6365	2.08678e-11	P	8	951.921A	-26.923000000000002	1.004069805265677e-12
6366	1.3947200000000001e-12	N	1	1.42426m	-26.925	9.994565235605501e-13
6367	5.57971e-12	Ni	5	3560.12A	-26.925	9.994565235605501e-13
6368	3.85799e-11	Mg	6	514.892A	-26.925	9.994565235605501e-13
6369	6.86566e-11	Fe	7	289.331A	-26.927	9.948644379594982e-13
6370	1.59781e-12	K	1	1.24323m	-26.929000000000002	9.90293451075261e-13
6371	3.5331e-11	Ne	5	562.238A	-26.929000000000002	9.90293451075261e-13
6372	4.79663e-12	He	1	4141.33A	-26.929000000000002	9.90293451075261e-13
6373	9.190040000000001e-13	Sc	2	2.16152m	-26.933000000000003	9.812143861434688e-13
6374	2.2680900000000003e-12	N	1	8758.21A	-26.933000000000003	9.812143861434688e-13
6375	5.46026e-11	F	2	363.800A	-26.934	9.789576556789513e-13
6376	7.3848e-11	Mg	6	268.991A	-26.935	9.767061155504722e-13
6377	1.0845399999999999e-10	Co	8	183.160A	-26.936	9.744597538205816e-13
6378	8.76889e-12	Zn	2	2265.33A	-26.936	9.744597538205816e-13
6379	1.20162e-11	Li	2	1653.14A	-26.94	9.655258530977715e-13
6380	8.07111e-11	Si	7	246.118A	-26.941	9.63305205257977e-13
6381	1.472e-10	C	6	134.949A	-26.944000000000003	9.566738588691105e-13
6382	4.45248e-12	Fe	2	4461.44A	-26.945	9.54473570051085e-13
6383	8.15083e-11	V	8	243.711A	-26.945	9.54473570051085e-13
6384	4.78765e-12	Fe	2	4149.10A	-26.945999999999998	9.522783417569129e-13
6385	1.73126e-15	N	1	1147.40m	-26.945999999999998	9.522783417569129e-13
6386	4.36148e-11	Li	3	455.452A	-26.947	9.500881623477047e-13
6387	3.08274e-11	Ar	7	644.376A	-26.951	9.413777017185688e-13
6388	5.58924e-13	Si	2	3.55406m	-26.951	9.413777017185688e-13
6389	2.63988e-11	Fe	8	752.475A	-26.953000000000003	9.37052464064588e-13
6390	1.6508000000000001e-10	O	7	120.333A	-26.954	9.348973032023252e-13
6391	1.35614e-11	C	5	1464.77A	-26.954	9.348973032023252e-13
6392	1.97506e-13	Ne	7	10.0576m	-26.954	9.348973032023252e-13
6393	7.29746e-11	O	5	272.211A	-26.955	9.327470990724979e-13
6394	1.43582e-12	N	1	1.38350m	-26.955	9.327470990724979e-13
6395	2.73049e-11	Cl	6	727.506A	-26.956999999999997	9.284615154356882e-13
6396	7.49638e-11	Fe	7	264.987A	-26.959	9.241956222670873e-13
6397	7.04288e-11	S	4	282.050A	-26.96	9.220700313203947e-13
6398	7.61408e-12	Si	2	2608.91A	-26.961	9.199493290972265e-13
6399	3.59628e-11	Ne	1	552.361A	-26.962	9.178335043538152e-13
6400	7.0001100000000006e-12	Fe	2	2837.73A	-26.964000000000002	9.13616442460519e-13
6401	4.05909e-12	Fe	2	4893.82A	-26.965	9.115151829521987e-13
6402	1.11843e-11	Be	2	1776.10A	-26.969	9.031583615238111e-13
6403	1.4016e-12	N	1	1.41727m	-26.969	9.031583615238111e-13
6404	4.26056e-11	Ca	9	466.240A	-26.97	9.010811549341839e-13
6405	7.339109999999999e-13	K	1	2.70666m	-26.971	8.990087257871328e-13
6406	2.96284e-11	Ar	7	670.453A	-26.971	8.990087257871328e-13
6407	1.28387e-11	Si	1	1547.23A	-26.973000000000003	8.948781558948004e-13
6408	3.57542e-11	Cl	6	555.583A	-26.975	8.907665642472308e-13
6409	7.87803e-11	Ar	4	252.150A	-26.976	8.887178580004636e-13
6410	4.7746099999999996e-12	Si	2	4160.44A	-26.976999999999997	8.866738636473101e-13
6411	2.2754e-13	Fe	2	8.73010m	-26.976999999999997	8.866738636473101e-13
6412	1.85021e-12	N	1	1.07363m	-26.98	8.805700437035309e-13
6413	5.2934e-12	Ni	5	3752.69A	-26.984	8.724969290170763e-13
6414	1.53483e-11	C	5	1294.24A	-26.984	8.724969290170763e-13
6415	6.941510000000001e-12	C	5	2861.69A	-26.984	8.724969290170763e-13
6416	3.3081e-11	Mg	6	600.479A	-26.986	8.684881697661707e-13
6417	1.60435e-11	Li	2	1238.17A	-26.989	8.625095392585083e-13
6418	5.35201e-11	Sc	4	371.159A	-26.994	8.526364742051308e-13
6419	3.53143e-11	Sc	7	562.504A	-26.996	8.487189654552948e-13
6420	2.6088499999999998e-14	O	4	76.1425m	-27.0	8.409378632094448e-13
6421	1.0746700000000002e-10	Co	8	184.843A	-27.0	8.409378632094448e-13
6422	1.22495e-11	C	5	1621.65A	-27.002	8.370741046947008e-13
6423	1.45416e-10	N	6	136.605A	-27.002	8.370741046947008e-13
6424	6.9692399999999995e-12	C	3	2850.30A	-27.004	8.332280985377797e-13
6425	4.88382e-11	S	3	406.741A	-27.004	8.332280985377797e-13
6426	9.54378e-12	Li	3	2081.40A	-27.004	8.332280985377797e-13
6427	7.34632e-11	Mg	6	270.400A	-27.011	8.199057025934116e-13
6428	3.13903e-12	Fe	2	6328.22A	-27.013	8.161385780788871e-13
6429	6.65074e-11	Ar	3	298.680A	-27.014	8.142615114373579e-13
6430	8.51759e-12	Ca	2	2332.17A	-27.015	8.123887619292985e-13
6431	1.66928e-16	O	6	1.19000c	-27.016	8.105203196255906e-13
6432	3.35868e-11	Na	5	591.436A	-27.018	8.067963170287995e-13
6433	1.28499e-11	B	1	1545.88A	-27.021	8.01242370248204e-13
6434	1.80051e-11	Li	2	1103.27A	-27.021	8.01242370248204e-13
6435	2.04019e-10	N	6	97.3656A	-27.022	7.993995639339714e-13
6436	5.66994e-12	Fe	2	3503.47A	-27.025	7.938965360435231e-13
6437	5.08436e-11	P	5	390.697A	-27.026999999999997	7.902489127943366e-13
6438	1.6183e-12	N	1	1.22749m	-27.028000000000002	7.884313907306044e-13
6439	2.45925e-12	Si	2	8077.46A	-27.031	7.830038672134052e-13
6440	1.85437e-10	N	6	107.122A	-27.033	7.794062912314148e-13
6441	1.80208e-10	N	6	110.230A	-27.035	7.758252446096142e-13
6442	9.29194e-12	B	3	2137.82A	-27.037	7.722606514024856e-13
6443	4.59358e-11	Cr	9	432.440A	-27.038	7.704845011919042e-13
6444	9.71635e-13	Al	9	2.04444m	-27.039	7.687124360134488e-13
6445	5.66229e-12	Fe	2	3508.20A	-27.04	7.669444464718125e-13
6446	9.12499e-12	Ca	1	2176.93A	-27.041999999999998	7.634206568257122e-13
6447	1.96553e-12	Zn	2	1.01064m	-27.041999999999998	7.634206568257122e-13
6448	1.75352e-12	N	5	1.13283m	-27.044	7.599130575223707e-13
6449	1.5246700000000002e-10	N	6	130.287A	-27.048000000000002	7.529461327342977e-13
6450	7.51468e-11	Fe	7	264.342A	-27.05	7.494866594976038e-13
6451	1.9914e-12	Mn	10	9975.13A	-27.052	7.46043081096616e-13
6452	5.94944e-11	Na	5	333.888A	-27.052	7.46043081096616e-13
6453	7.87565e-11	Fe	7	252.226A	-27.053	7.44327229624466e-13
6454	2.94825e-11	O	2	673.770A	-27.053	7.44327229624466e-13
6455	3.0276e-11	Cr	5	656.112A	-27.054000000000002	7.42615324501192e-13
6456	3.31702e-11	Cr	5	598.864A	-27.055	7.409073566504493e-13
6457	1.39803e-11	Li	2	1420.89A	-27.055999999999997	7.392033170167564e-13
6458	6.2004199999999995e-12	Li	2	3203.73A	-27.057	7.37503196565459e-13
6459	5.16023e-11	B	4	384.953A	-27.057	7.37503196565459e-13
6460	2.53903e-11	Mg	8	782.364A	-27.057	7.37503196565459e-13
6461	4.2382e-12	Li	2	4687.01A	-27.057	7.37503196565459e-13
6462	6.51389e-11	Fe	7	304.956A	-27.057	7.37503196565459e-13
6463	7.42514e-12	P	1	2675.30A	-27.059	7.341146771753218e-13
6464	1.9474099999999997e-12	Fe	2	1.02004m	-27.063000000000002	7.273842733599482e-13
6465	7.70029e-11	Fe	7	257.970A	-27.063000000000002	7.273842733599482e-13
6466	2.44177e-12	Fe	2	8135.25A	-27.064	7.257113359547457e-13
6467	6.69704e-11	Cl	7	296.615A	-27.065	7.240422461987981e-13
6468	1.43419e-12	Sc	2	1.38506m	-27.068	7.190579744347672e-13
6469	4.3159e-11	O	4	460.262A	-27.070999999999998	7.141080141562224e-13
6470	1.7034e-11	N	1	1166.16A	-27.070999999999998	7.141080141562224e-13
6471	1.83612e-11	B	2	1081.87A	-27.072	7.124656112998579e-13
6472	6.21075e-11	Si	8	319.840A	-27.073	7.108269858652407e-13
6473	2.51427e-12	Fe	2	7900.68A	-27.081	6.97852931216297e-13
6474	4.98905e-12	Fe	2	3981.61A	-27.081	6.97852931216297e-13
6475	2.88429e-11	Fe	8	688.711A	-27.084	6.930489454284943e-13
6476	1.0326799999999999e-10	Co	8	192.359A	-27.084	6.930489454284943e-13
6477	3.31077e-11	Cr	5	599.994A	-27.086	6.898646747692879e-13
6478	4.66646e-11	Fe	6	425.686A	-27.086	6.898646747692879e-13
6479	6.67893e-11	S	4	297.420A	-27.089000000000002	6.85115679752062e-13
6480	9.17486e-12	Cu	1	2165.10A	-27.089000000000002	6.85115679752062e-13
6481	3.58791e-11	Ne	6	553.650A	-27.090999999999998	6.819678591376836e-13
6482	1.97279e-12	N	1	1.00692m	-27.095	6.75715540223746e-13
6483	1.6873099999999998e-12	K	1	1.17729m	-27.098000000000003	6.710639471636175e-13
6484	2.70807e-12	Cl	9	7335.27A	-27.1	6.679806883959654e-13
6485	7.62099e-12	Ti	1	2606.55A	-27.101999999999997	6.649115959155533e-13
6486	7.37323e-11	Fe	7	269.413A	-27.105	6.603343766849055e-13
6487	1.6556e-12	N	1	1.19983m	-27.105999999999998	6.588156497627597e-13
6488	1.8399999999999998e-10	Li	3	107.959A	-27.107	6.573004158156004e-13
6489	5.97352e-11	Na	5	332.542A	-27.107	6.573004158156004e-13
6490	9.93143e-11	Ar	8	200.016A	-27.11	6.527755915802255e-13
6491	1.96215e-12	Li	2	1.01238m	-27.112	6.49776360173806e-13
6492	2.57224e-11	Mg	8	772.262A	-27.113000000000003	6.482819160157855e-13
6493	4.32201e-11	O	4	459.612A	-27.118000000000002	6.408610942875359e-13
6494	2.3371e-12	Ni	3	8499.62A	-27.123	6.335252180031774e-13
6495	7.51323e-11	Fe	7	264.393A	-27.123	6.335252180031774e-13
6496	3.58952e-12	Ar	10	5534.02A	-27.125999999999998	6.291640610783311e-13
6497	7.57231e-11	Na	2	262.330A	-27.125999999999998	6.291640610783311e-13
6498	2.1125e-12	Fe	2	9403.31A	-27.127	6.27717023892706e-13
6499	8.78543e-11	Cl	7	226.107A	-27.129	6.24832926146574e-13
6500	5.49877e-11	Na	6	361.253A	-27.13	6.233958502948729e-13
6501	5.37443e-11	S	3	369.611A	-27.131	6.219620796259078e-13
6502	2.53527e-12	B	3	7835.25A	-27.131999999999998	6.205316065379796e-13
6503	1.38038e-11	Si	3	1439.06A	-27.133000000000003	6.19104423446847e-13
6504	1.40688e-11	N	1	1411.95A	-27.133000000000003	6.19104423446847e-13
6505	2.06699e-10	O	7	96.1034A	-27.134	6.176805227857476e-13
6506	1.11762e-12	Fe	2	1.77738m	-27.134	6.176805227857476e-13
6507	1.01748e-12	Fe	2	1.95233m	-27.138	6.120175937141818e-13
6508	2.89902e-12	Mn	6	6852.12A	-27.138	6.120175937141818e-13
6509	1.78052e-11	Si	4	1115.65A	-27.141	6.078044942335217e-13
6510	5.32271e-11	Fe	6	373.202A	-27.142	6.064065826884176e-13
6511	5.48909e-11	F	2	361.890A	-27.142	6.064065826884176e-13
6512	2.20845e-11	Ca	7	899.476A	-27.143	6.050118862506489e-13
6513	5.73347e-11	O	4	346.465A	-27.145	6.022321091359632e-13
6514	1.1392e-12	Fe	2	1.74372m	-27.146	6.008470137209398e-13
6515	3.61446e-12	Fe	2	5495.82A	-27.15	5.953384151881332e-13
6516	4.82475e-12	Ni	5	4117.20A	-27.151999999999997	5.926030836357418e-13
6517	2.95315e-12	O	1	6726.54A	-27.151999999999997	5.926030836357418e-13
6518	2.94766e-11	P	5	673.905A	-27.154	5.898803197902341e-13
6519	1.35177e-12	N	1	1.46951m	-27.156999999999996	5.858196122313587e-13
6520	3.11613e-11	Ar	7	637.471A	-27.159000000000002	5.831280156058573e-13
6521	3.84502e-12	Fe	1	5166.28A	-27.160999999999998	5.804487857435223e-13
6522	1.83892e-12	N	1	1.08022m	-27.162	5.791137905820342e-13
6523	6.02976e-11	F	2	329.440A	-27.164	5.764530044083312e-13
6524	1.41393e-12	N	1	1.40492m	-27.166	5.738044434366181e-13
6525	1.29015e-11	B	1	1539.70A	-27.168000000000003	5.711680514971843e-13
6526	2.24111e-12	He	1	8863.66A	-27.171999999999997	5.65931551325575e-13
6527	7.39007e-12	P	1	2687.99A	-27.173000000000002	5.646299448767165e-13
6528	3.01451e-12	Si	1	6589.61A	-27.173000000000002	5.646299448767165e-13
6529	1.04727e-12	Fe	2	1.89679m	-27.173000000000002	5.646299448767165e-13
6530	6.85896e-11	B	4	289.613A	-27.174	5.633313320396278e-13
6531	6.809e-11	Cr	7	291.738A	-27.175	5.620357059291792e-13
6532	1.7802e-11	Li	3	1115.86A	-27.18	5.556021364039885e-13
6533	1.9007e-10	N	6	104.511A	-27.182	5.530493764686136e-13
6534	1.2228e-12	B	1	1.62450m	-27.183000000000003	5.517773981997531e-13
6535	9.009e-13	Ti	7	2.20496m	-27.184	5.50508345399739e-13
6536	1.46256e-10	O	7	135.820A	-27.185	5.492422113401708e-13
6537	9.59866e-11	C	4	206.950A	-27.186	5.479789893081271e-13
6538	8.089820000000001e-15	Mg	1	245.549m	-27.186999999999998	5.467186726061397e-13
6539	3.62261e-12	Li	2	5483.46A	-27.189	5.442067284793843e-13
6540	4.05078e-12	Fe	2	4903.86A	-27.19	5.42955087736543e-13
6541	1.99513e-12	N	1	9956.48A	-27.191	5.417063256875319e-13
6542	5.66299e-11	Na	6	350.777A	-27.191999999999997	5.404604357115344e-13
6543	7.41992e-12	B	2	2677.18A	-27.193	5.392174112029569e-13
6544	5.9728e-11	Na	5	332.582A	-27.194000000000003	5.379772455714206e-13
6545	7.423130000000001e-12	B	2	2676.02A	-27.194000000000003	5.379772455714206e-13
6546	3.58595e-11	Ne	6	553.953A	-27.195	5.367399322416907e-13
6547	7.39509e-12	P	1	2686.17A	-27.195	5.367399322416907e-13
6548	3.995680000000001e-12	Cr	4	4971.49A	-27.195999999999998	5.355054646536506e-13
6549	9.24224e-12	Si	9	2149.31A	-27.195999999999998	5.355054646536506e-13
6550	1.89747e-12	Cr	9	1.04689m	-27.195999999999998	5.355054646536506e-13
6551	1.27099e-12	B	1	1.56291m	-27.199	5.31819070964645e-13
6552	1.3860799999999999e-12	Fe	2	1.43313m	-27.199	5.31819070964645e-13
6553	7.18705e-12	Zn	2	2763.92A	-27.2	5.305959210434802e-13
6554	3.18885e-12	Fe	2	6229.35A	-27.201	5.293755842890651e-13
6555	5.45648e-12	Ti	3	3640.52A	-27.201999999999998	5.281580542313045e-13
6556	5.64497e-12	Ni	5	3518.97A	-27.203000000000003	5.269433244149624e-13
6557	2.5578e-12	Fe	5	7766.24A	-27.203000000000003	5.269433244149624e-13
6558	1.8919e-10	N	6	104.997A	-27.206999999999997	5.221122789783446e-13
6559	3.82328e-12	Ti	1	5195.65A	-27.206999999999997	5.221122789783446e-13
6560	4.4621e-11	Na	5	445.182A	-27.206999999999997	5.221122789783446e-13
6561	5.18239e-12	Sc	2	3833.07A	-27.208000000000002	5.209114540592275e-13
6562	1.46558e-10	Ne	7	135.540A	-27.208000000000002	5.209114540592275e-13
6563	1.15016e-11	O	1	1727.11A	-27.209	5.197133909607931e-13
6564	5.58668e-11	N	6	355.568A	-27.211	5.173255248325069e-13
6565	4.5334300000000004e-12	Fe	2	4381.77A	-27.215	5.125826559124629e-13
6566	7.49928e-11	Fe	7	264.885A	-27.215999999999998	5.114037485182009e-13
6567	2.15802e-12	O	1	9204.93A	-27.215999999999998	5.114037485182009e-13
6568	9.71696e-11	Mn	9	204.431A	-27.218000000000004	5.090540617288881e-13
6569	4.17545e-11	Ar	7	475.744A	-27.219	5.078832698760444e-13
6570	3.20566e-12	Fe	2	6196.69A	-27.219	5.078832698760444e-13
6571	7.47476e-11	Cl	7	265.754A	-27.221	5.055497582168234e-13
6572	3.97197e-11	Ti	8	500.116A	-27.221	5.055497582168234e-13
6573	3.35224e-11	Na	6	592.573A	-27.221999999999998	5.043870260384038e-13
6574	2.69162e-12	N	1	7380.10A	-27.223000000000003	5.032269680697779e-13
6575	1.8697e-11	Fe	8	1062.44A	-27.224	5.0206957816045e-13
6576	1.27481e-12	Fe	2	1.55823m	-27.229	4.963224352236179e-13
6577	4.83071e-12	Mn	5	4112.12A	-27.23	4.951809252991672e-13
6578	8.57367e-12	Ca	2	2316.92A	-27.230999999999998	4.940420407746928e-13
6579	1.0567100000000002e-10	N	6	187.984A	-27.232	4.929057756119342e-13
6580	1.46186e-12	N	1	1.35885m	-27.234	4.906410792879727e-13
6581	4.30896e-11	Fe	6	461.003A	-27.235	4.895126361195794e-13
6582	6.23519e-12	V	1	3185.86A	-27.236	4.883867882984493e-13
6583	2.8413899999999997e-13	Co	8	6.99110m	-27.237	4.872635298554573e-13
6584	6.06251e-11	F	2	327.660A	-27.245	4.783699681442489e-13
6585	1.83855e-14	Cl	3	108.044m	-27.245	4.783699681442489e-13
6586	2.68775e-12	Cr	4	7390.75A	-27.246	4.772697477483126e-13
6587	1.01953e-10	F	6	194.840A	-27.247	4.76172057789064e-13
6588	1.88416e-10	C	6	105.429A	-27.250999999999998	4.71806486122732e-13
6589	1.72609e-10	N	6	115.083A	-27.253	4.696387322281529e-13
6590	1.47765e-11	P	3	1344.33A	-27.254	4.685585931175698e-13
6591	8.08433e-11	Fe	7	245.716A	-27.255	4.674809382580077e-13
6592	6.91198e-11	Fe	7	287.392A	-27.255	4.674809382580077e-13
6593	8.17645e-14	Ca	6	24.2947m	-27.255	4.674809382580077e-13
6594	9.18404e-12	Ca	1	2162.93A	-27.255	4.674809382580077e-13
6595	4.1042300000000006e-12	Fe	2	4840.00A	-27.258000000000003	4.642628221148992e-13
6596	5.31265e-11	Si	7	373.909A	-27.264	4.578928973931805e-13
6597	1.6486400000000002e-10	C	6	120.490A	-27.266	4.557890706319599e-13
6598	1.8108400000000002e-12	Fe	6	1.09697m	-27.266	4.557890706319599e-13
6599	5.77412e-11	B	4	344.026A	-27.266	4.557890706319599e-13
6600	9.38774e-11	N	4	211.600A	-27.268	4.5369491007666804e-13
6601	4.28604e-11	Fe	6	463.469A	-27.27	4.516103713151304e-13
6602	4.28325e-11	Fe	6	463.771A	-27.272	4.4953541013921663e-13
6603	2.7106e-12	Fe	2	7328.43A	-27.272	4.4953541013921663e-13
6604	3.62645e-12	Fe	2	5477.67A	-27.274	4.4746998254391424e-13
6605	8.0496e-12	Mg	3	2467.76A	-27.274	4.4746998254391424e-13
6606	1.0206999999999999e-10	Mn	9	194.616A	-27.278000000000002	4.43367553085118e-13
6607	7.64361e-11	B	4	259.883A	-27.279	4.423478360098739e-13
6608	1.4683500000000002e-10	Ne	7	135.284A	-27.28	4.413304642188182e-13
6609	2.2365400000000003e-10	Si	7	88.8178A	-27.28	4.413304642188182e-13
6610	6.54667e-12	Li	2	3034.28A	-27.281	4.403154323179544e-13
6611	2.49356e-11	O	2	796.632A	-27.281999999999996	4.3930273492568067e-13
6612	5.10007e-11	P	5	389.494A	-27.283	4.3829236667276894e-13
6613	3.31545e-11	Na	6	599.148A	-27.284000000000002	4.3728432220235834e-13
6614	1.36694e-12	N	1	1.45320m	-27.291999999999998	4.293029838370577e-13
6615	3.85825e-11	Mg	6	514.857A	-27.291999999999998	4.293029838370577e-13
6616	9.29175e-12	B	3	2137.86A	-27.293000000000003	4.283156143734403e-13
6617	1.48777e-11	N	1	1335.18A	-27.294	4.273305157965799e-13
6618	5.53644e-12	Fe	2	3587.95A	-27.295	4.2634768288357116e-13
6619	7.52098e-11	Fe	7	264.121A	-27.296	4.25367110423539e-13
6620	2.09237e-12	N	1	9493.77A	-27.296	4.25367110423539e-13
6621	1.85544e-12	N	1	1.07060m	-27.296999999999997	4.2438879321758223e-13
6622	7.70533e-11	Fe	7	257.801A	-27.3	4.2146732131437045e-13
6623	2.50902e-11	F	1	791.722A	-27.301	4.2049797337447026e-13
6624	2.46239e-12	Si	2	8067.14A	-27.302	4.195308548729621e-13
6625	7.30184e-13	K	1	2.72047m	-27.303	4.1856596068228347e-13
6626	5.22362e-12	Fe	2	3802.81A	-27.303	4.1856596068228347e-13
6627	6.28189e-11	Si	8	316.218A	-27.305	4.166428247820923e-13
6628	1.4646899999999999e-12	P	1	1.35623m	-27.305	4.166428247820923e-13
6629	2.94028e-11	Be	3	675.598A	-27.305999999999997	4.1568457287630457e-13
6630	1.39567e-11	Li	3	1423.29A	-27.305999999999997	4.1568457287630457e-13
6631	2.94779e-11	P	5	673.877A	-27.309	4.1282302040445576e-13
6632	9.97206e-12	C	1	1992.01A	-27.309	4.1282302040445576e-13
6633	5.6048e-11	Ca	7	354.419A	-27.31	4.11873553804947e-13
6634	3.19431e-12	Ni	4	6218.69A	-27.315	4.071588762212292e-13
6635	1.96129e-12	N	1	1.01283m	-27.316	4.0622243679184156e-13
6636	5.50979e-11	F	2	360.531A	-27.32	4.024981671055385e-13
6637	3.55966e-11	Sc	7	558.044A	-27.32	4.024981671055385e-13
6638	5.76423e-12	Ni	5	3446.16A	-27.320999999999998	4.0157244700965866e-13
6639	6.30586e-11	Mg	8	315.016A	-27.322	4.0064885601091427e-13
6640	3.18427e-12	Sc	3	6238.32A	-27.322	4.0064885601091427e-13
6641	1.91764e-10	N	6	103.588A	-27.322	4.0064885601091427e-13
6642	1.13982e-13	S	1	17.4278m	-27.324	3.9880804172895363e-13
6643	1.7020199999999998e-10	N	6	116.711A	-27.324	3.9880804172895363e-13
6644	9.66413e-12	Mg	3	2055.48A	-27.324	3.9880804172895363e-13
6645	1.24647e-10	Ne	7	159.366A	-27.329	3.9424292382523164e-13
6646	1.8274000000000003e-10	Al	6	108.704A	-27.329	3.9424292382523164e-13
6647	1.4068399999999999e-12	N	1	1.41199m	-27.329	3.9424292382523164e-13
6648	7.93559e-11	N	6	250.321A	-27.331	3.9243154212814197e-13
6649	1.44471e-12	Sc	2	1.37498m	-27.331999999999997	3.9152897462723236e-13
6650	3.81497e-11	N	6	520.698A	-27.333000000000002	3.906284829739643e-13
6651	2.54539e-11	F	1	780.409A	-27.333000000000002	3.906284829739643e-13
6652	1.44479e-12	Sc	2	1.37491m	-27.335	3.888337081240938e-13
6653	7.64137e-12	Ca	2	2599.59A	-27.336	3.879394154117705e-13
6654	3.87513e-11	Mg	6	512.614A	-27.337	3.8704717951560636e-13
6655	5.63259e-12	C	5	3526.70A	-27.338	3.861569957050586e-13
6656	1.9585299999999997e-10	N	6	101.426A	-27.339000000000002	3.8526885926046137e-13
6657	1.45023e-12	Sc	2	1.36975m	-27.34	3.8438276547300663e-13
6658	7.61411e-11	Na	2	260.890A	-27.34	3.8438276547300663e-13
6659	1.63063e-10	N	6	121.820A	-27.340999999999998	3.8349870964471035e-13
6660	4.7714599999999995e-12	Si	2	4163.18A	-27.343000000000004	3.8173669312765974e-13
6661	2.94829e-11	O	2	673.761A	-27.343000000000004	3.8173669312765974e-13
6662	9.79386e-11	Cr	7	202.826A	-27.344	3.8085872309687857e-13
6663	3.00946e-11	Cr	5	660.067A	-27.346	3.7910883621621904e-13
6664	1.59771e-11	N	1	1243.31A	-27.346	3.7910883621621904e-13
6665	2.8596799999999998e-12	Ni	3	6946.39A	-27.349	3.764990693445103e-13
6666	1.7378799999999999e-12	N	1	1.14303m	-27.35	3.7563314551414884e-13
6667	1.747e-12	N	5	1.13706m	-27.351	3.7476921325333473e-13
6668	9.11738e-13	Fe	2	2.17875m	-27.351	3.7476921325333473e-13
6669	1.74459e-10	C	6	113.863A	-27.354	3.7218932013597395e-13
6670	9.71947e-14	Mg	2	20.4378m	-27.355	3.713333084537329e-13
6671	9.12178e-12	Mg	3	2177.70A	-27.355999999999998	3.7047926554373115e-13
6672	4.37468e-11	Ne	6	454.078A	-27.357	3.696271868779122e-13
6673	6.26584e-11	Mg	8	317.028A	-27.357	3.696271868779122e-13
6674	9.92548e-11	Ar	8	200.136A	-27.358	3.6877706793864285e-13
6675	7.55186e-12	Ti	3	2630.41A	-27.359	3.6792890421867696e-13
6676	3.6468e-11	O	4	544.709A	-27.361	3.662384244594831e-13
6677	2.79369e-12	Cr	4	7110.47A	-27.363000000000003	3.645557117492554e-13
6678	2.34019e-11	Fe	8	848.840A	-27.365	3.6288073040165447e-13
6679	3.51877e-11	Ne	7	564.528A	-27.365	3.6288073040165447e-13
6680	9.30215e-12	P	1	2135.47A	-27.366	3.620461278817044e-13
6681	3.01395e-12	Cr	5	6590.83A	-27.366	3.620461278817044e-13
6682	6.73069e-11	Cl	7	295.132A	-27.366999999999997	3.612134448942867e-13
6683	2.4375900000000004e-10	O	7	81.4923A	-27.368000000000002	3.603826770245902e-13
6684	3.69182e-13	Na	6	5.38067m	-27.37	3.5872686902992373e-13
6685	2.99624e-11	Ar	7	662.980A	-27.371	3.5790182012602147e-13
6686	1.7805e-11	Si	4	1115.67A	-27.373	3.5625741063341157e-13
6687	1.50668e-10	N	6	131.843A	-27.373	3.5625741063341157e-13
6688	2.5191900000000003e-12	Fe	2	7885.25A	-27.373	3.5625741063341157e-13
6689	1.35307e-12	N	1	1.46811m	-27.373	3.5625741063341157e-13
6690	1.6310399999999999e-12	N	1	1.21790m	-27.374000000000002	3.554380413262113e-13
6691	2.47337e-12	Fe	2	8031.32A	-27.374000000000002	3.554380413262113e-13
6692	4.63266e-13	Fe	7	4.28791m	-27.375999999999998	3.538049518689305e-13
6693	2.00777e-11	Li	2	989.377A	-27.375999999999998	3.538049518689305e-13
6694	9.99381e-12	S	9	1987.68A	-27.38	3.505612485729833e-13
6695	2.18104e-10	O	7	91.0780A	-27.381	3.4975498007497843e-13
6696	1.69923e-12	K	1	1.16902m	-27.381	3.4975498007497843e-13
6697	8.81791e-11	Cl	7	225.274A	-27.381999999999998	3.4895056594306373e-13
6698	8.10713e-11	Fe	7	245.024A	-27.383000000000003	3.4814800191230697e-13
6699	3.28566e-11	Cl	7	604.580A	-27.383000000000003	3.4814800191230697e-13
6700	5.950669999999999e-12	Fe	2	3338.19A	-27.385	3.46548407143621e-13
6701	4.51e-14	O	1	44.0453m	-27.386	3.457513679247967e-13
6702	2.57918e-11	Na	6	770.186A	-27.386	3.457513679247967e-13
6703	1.7122099999999998e-12	N	1	1.16016m	-27.386999999999997	3.449561618453066e-13
6704	6.16612e-12	Ni	7	3221.55A	-27.392	3.410074813131557e-13
6705	2.07438e-14	He	1	95.7610m	-27.392	3.410074813131557e-13
6706	4.48264e-12	Mn	5	4431.42A	-27.392	3.410074813131557e-13
6707	1.9475e-12	N	1	1.02000m	-27.393	3.4022318587010266e-13
6708	2.44442e-12	Li	1	8126.45A	-27.393	3.4022318587010266e-13
6709	5.52762e-11	Ca	8	359.367A	-27.396	3.3788110593249715e-13
6710	5.2677e-11	F	2	377.099A	-27.396	3.3788110593249715e-13
6711	1.02889e-11	Mg	3	1930.67A	-27.399	3.3555514875977637e-13
6712	7.7835e-11	Fe	7	255.212A	-27.4	3.347833933336171e-13
6713	4.64714e-11	Mg	7	427.456A	-27.401	3.3401341289567976e-13
6714	4.66122e-11	Fe	6	426.164A	-27.404	3.3171408073454717e-13
6715	1.95234e-12	Fe	5	1.01747m	-27.406999999999996	3.2943057706467867e-13
6716	8.50181e-11	Ar	4	233.650A	-27.406999999999996	3.2943057706467867e-13
6717	4.32088e-11	Cl	7	459.732A	-27.408	3.286729077625269e-13
6718	8.8605e-11	C	5	224.191A	-27.408	3.286729077625269e-13
6719	2.8248599999999997e-12	B	2	7032.03A	-27.41	3.2716279292349883e-13
6720	5.068069999999999e-13	Si	2	3.91953m	-27.412	3.256596164319074e-13
6721	9.34214e-13	Zn	2	2.12633m	-27.413	3.249106200985413e-13
6722	1.16464e-12	N	1	1.70563m	-27.413	3.249106200985413e-13
6723	4.68338e-11	Cr	9	424.147A	-27.414	3.241633464089392e-13
6724	3.89447e-11	Be	3	510.069A	-27.414	3.241633464089392e-13
6725	1.34093e-11	Na	6	1481.40A	-27.415	3.2341779140113274e-13
6726	1.45329e-12	N	1	1.36686m	-27.416	3.226739511222585e-13
6727	2.75784e-10	S	7	72.0290A	-27.416	3.226739511222585e-13
6728	6.54066e-11	N	6	303.707A	-27.416	3.226739511222585e-13
6729	1.46733e-10	Ne	7	135.378A	-27.416999999999998	3.2193182162855447e-13
6730	1.35075e-12	Fe	2	1.47063m	-27.416999999999998	3.2193182162855447e-13
6731	6.40004e-14	K	5	31.0380m	-27.419	3.2045267926690677e-13
6732	1.67859e-11	N	1	1183.40A	-27.419	3.2045267926690677e-13
6733	3.8163e-11	C	6	520.517A	-27.423000000000002	3.1751475144412653e-13
6734	7.01998e-13	Fe	2	2.82970m	-27.423000000000002	3.1751475144412653e-13
6735	1.50622e-11	N	1	1318.83A	-27.423000000000002	3.1751475144412653e-13
6736	7.88178e-11	Ar	5	252.030A	-27.424	3.167844877804089e-13
6737	2.89383e-11	Fe	8	686.442A	-27.427	3.146037587055292e-13
6738	2.07019e-12	Ti	3	9595.49A	-27.427	3.146037587055292e-13
6739	3.22436e-12	Na	1	6160.75A	-27.43	3.1243804166400803e-13
6740	2.1412e-11	S	5	927.725A	-27.430999999999997	3.1171945410877604e-13
6741	4.07788e-12	Fe	2	4871.28A	-27.430999999999997	3.1171945410877604e-13
6742	6.09338e-11	F	2	326.000A	-27.430999999999997	3.1171945410877604e-13
6743	7.89752e-11	Fe	7	251.528A	-27.435	3.088615929755094e-13
6744	2.53328e-12	B	3	7841.40A	-27.435	3.088615929755094e-13
6745	3.65438e-12	Fe	2	5435.80A	-27.436999999999998	3.074425028596452e-13
6746	5.5355800000000005e-12	Ni	5	3588.51A	-27.436999999999998	3.074425028596452e-13
6747	3.2299400000000003e-12	Fe	2	6150.10A	-27.438000000000002	3.0673540472483015e-13
6748	3.30444e-11	Cr	5	601.145A	-27.438000000000002	3.0673540472483015e-13
6749	1.42604e-12	Fe	2	1.39298m	-27.441	3.0462385305112154e-13
6750	3.4651e-12	Fe	2	5732.72A	-27.443	3.032242335815802e-13
6751	2.55656e-11	Be	2	777.001A	-27.443	3.032242335815802e-13
6752	7.78004e-12	P	1	2553.26A	-27.443	3.032242335815802e-13
6753	4.46354e-11	Na	5	445.038A	-27.443	3.032242335815802e-13
6754	5.6534e-11	Ca	7	351.372A	-27.445	3.0183104477937047e-13
6755	7.78662e-11	Fe	8	255.110A	-27.445999999999998	3.011368526400075e-13
6756	1.54977e-10	O	7	128.177A	-27.445999999999998	3.011368526400075e-13
6757	5.3666e-11	F	2	370.150A	-27.448	2.9975325448205025e-13
6758	1.91745e-12	N	1	1.03598m	-27.449	2.990638411277588e-13
6759	4.9872e-11	Fe	6	398.309A	-27.45	2.9837601338018445e-13
6760	2.58196e-11	Mg	8	769.356A	-27.451	2.9768976759252823e-13
6761	5.225779999999999e-13	Ni	3	3.80124m	-27.451999999999998	2.9700510012638805e-13
6762	1.8274000000000003e-10	Al	6	108.704A	-27.453000000000003	2.9632200735171793e-13
6763	1.81161e-11	Li	2	1096.51A	-27.456	2.9428214100129933e-13
6764	3.20987e-12	Fe	2	6188.55A	-27.456	2.9428214100129933e-13
6765	8.0806e-11	N	6	245.829A	-27.456999999999997	2.9360531085883557e-13
6766	1.99606e-10	N	6	99.5185A	-27.456999999999997	2.9360531085883557e-13
6767	5.89299e-11	Ar	8	337.086A	-27.459	2.922563169920624e-13
6768	4.58444e-12	Li	2	4333.02A	-27.46	2.9158414611552423e-13
6769	4.95793e-11	Na	5	400.660A	-27.461	2.9091352118910474e-13
6770	1.64694e-12	Ti	3	1.20615m	-27.462	2.902444386572127e-13
6771	1.4960700000000001e-10	O	7	132.777A	-27.463	2.8957689497244147e-13
6772	7.83921e-12	P	1	2533.99A	-27.463	2.8957689497244147e-13
6773	5.30657e-11	Fe	6	374.337A	-27.464000000000002	2.8891088659554084e-13
6774	6.50614e-11	Fe	7	305.318A	-27.464000000000002	2.8891088659554084e-13
6775	3.86065e-11	Fe	8	514.537A	-27.465	2.8824640999540314e-13
6776	6.77929e-11	Mg	6	293.017A	-27.467	2.8692203804155437e-13
6777	2.30791e-10	O	7	86.0711A	-27.467	2.8692203804155437e-13
6778	8.58191e-12	Ca	2	2314.69A	-27.468000000000004	2.8626213566615265e-13
6779	1.13166e-11	Li	2	1755.33A	-27.469	2.856037510241025e-13
6780	1.56304e-12	N	1	1.27089m	-27.469	2.856037510241025e-13
6781	1.7247900000000002e-12	N	1	1.15170m	-27.469	2.856037510241025e-13
6782	1.63556e-11	Li	3	1214.54A	-27.47	2.849468806247092e-13
6783	7.47152e-11	Cl	7	265.869A	-27.471999999999998	2.836376686312551e-13
6784	1.86558e-10	N	6	106.478A	-27.473000000000003	2.8298532009588037e-13
6785	7.28124e-12	C	3	2728.17A	-27.474	2.8233447192050703e-13
6786	5.45986e-12	Ti	3	3638.27A	-27.475	2.8168512065439595e-13
6787	2.11417e-12	N	1	9395.85A	-27.476	2.81037262854756e-13
6788	3.77871e-12	Fe	2	5256.94A	-27.476999999999997	2.8039089508670725e-13
6789	6.13733e-11	Ne	3	323.666A	-27.480999999999998	2.778202559089852e-13
6790	3.41267e-11	Be	3	582.079A	-27.480999999999998	2.778202559089852e-13
6791	4.3266e-12	Fe	2	4591.24A	-27.482	2.7718128705159184e-13
6792	1.43117e-12	N	1	1.38799m	-27.482	2.7718128705159184e-13
6793	3.78059e-11	Fe	6	525.433A	-27.484	2.7590775471962166e-13
6794	1.46779e-12	P	1	1.35336m	-27.484	2.7590775471962166e-13
6795	1.2062799999999998e-10	Mg	5	164.676A	-27.485	2.7527318449290537e-13
6796	2.5104e-12	Fe	1	7912.87A	-27.489	2.7274946476793024e-13
6797	7.90676e-11	P	8	251.234A	-27.49	2.721221584065327e-13
6798	5.73362e-11	O	4	346.456A	-27.49	2.721221584065327e-13
6799	2.93351e-11	B	3	677.157A	-27.491999999999997	2.708718706592537e-13
6800	8.84834e-11	V	6	224.499A	-27.491999999999997	2.708718706592537e-13
6801	2.42442e-12	Si	2	8193.50A	-27.493000000000002	2.702488826444689e-13
6802	4.41918e-11	Fe	8	449.506A	-27.495	2.6900720181750203e-13
6803	5.12418e-11	Al	8	387.661A	-27.498	2.6715536926577023e-13
6804	1.7312400000000002e-12	N	1	1.14741m	-27.498	2.6715536926577023e-13
6805	8.1884e-13	Si	4	2.42593m	-27.499000000000002	2.6654092896699597e-13
6806	1.27135e-12	B	1	1.56247m	-27.5	2.65927901841696e-13
6807	3.25166e-10	B	4	61.0903A	-27.502	2.6470607411814993e-13
6808	1.55038e-11	Fe	7	1281.26A	-27.503	2.6409726704189495e-13
6809	2.62745e-10	O	7	75.6035A	-27.505	2.628838503212358e-13
6810	8.67778e-11	Ti	5	228.912A	-27.506	2.622792342434148e-13
6811	5.68915e-11	Mg	6	349.164A	-27.506	2.622792342434148e-13
6812	1.4449600000000001e-12	Fe	2	1.37474m	-27.506999999999998	2.6167600874398677e-13
6813	5.86e-11	Mg	8	338.984A	-27.506999999999998	2.6167600874398677e-13
6814	3.1941e-12	Mn	5	6219.12A	-27.508000000000003	2.6107417062470373e-13
6815	6.71983e-12	Mn	10	2956.09A	-27.51	2.5987464377038764e-13
6816	8.40859e-11	Ar	4	236.240A	-27.511	2.5927694867558043e-13
6817	5.20026e-11	O	7	381.989A	-27.511	2.5927694867558043e-13
6818	8.937539999999999e-12	P	1	2222.59A	-27.511	2.5927694867558043e-13
6819	9.7069e-14	Mg	2	20.4643m	-27.511999999999997	2.5868062824134487e-13
6820	8.91702e-11	S	5	222.770A	-27.513	2.580856793060452e-13
6821	7.65343e-12	Ca	2	2595.50A	-27.513	2.580856793060452e-13
6822	2.76485e-11	O	2	718.463A	-27.514	2.5749209871532964e-13
6823	4.71771e-11	Cr	9	421.061A	-27.515	2.5689988332208686e-13
6824	3.8795099999999995e-12	Fe	2	5120.35A	-27.516	2.5630902998645394e-13
6825	1.42914e-11	Cl	1	1389.96A	-27.519000000000002	2.545446110347476e-13
6826	5.90464e-12	Fe	2	3364.21A	-27.52	2.5395917467505604e-13
6827	2.02179e-10	N	6	98.2520A	-27.521	2.533750847816257e-13
6828	4.3334300000000004e-12	Fe	2	4584.00A	-27.521	2.533750847816257e-13
6829	7.64283e-11	Na	2	259.910A	-27.522	2.5279233825767413e-13
6830	1.7336400000000002e-13	Fe	6	11.4582m	-27.523000000000003	2.5221093201353125e-13
6831	8.10534e-11	Fe	7	245.079A	-27.525	2.510521280415493e-13
6832	3.1319099999999997e-12	Fe	2	6342.60A	-27.526	2.504747241698409e-13
6833	9.30834e-12	Mg	3	2134.05A	-27.526999999999997	2.4989864829018804e-13
6834	4.38755e-11	Ne	6	452.746A	-27.528000000000002	2.4932389734828763e-13
6835	9.46858e-12	Mg	3	2097.93A	-27.528000000000002	2.4932389734828763e-13
6836	1.00079e-11	Si	9	1984.88A	-27.533	2.464699102955793e-13
6837	7.82199e-11	Fe	8	253.956A	-27.535	2.4533748392236515e-13
6838	6.1944699999999996e-12	Li	2	3206.81A	-27.535	2.4533748392236515e-13
6839	1.8024499999999998e-10	C	6	110.208A	-27.535	2.4533748392236515e-13
6840	4.23224e-12	Li	2	4693.60A	-27.535	2.4533748392236515e-13
6841	3.8538800000000005e-12	Fe	2	5154.41A	-27.538	2.436485925625136e-13
6842	1.9341499999999997e-10	N	6	102.704A	-27.538	2.436485925625136e-13
6843	4.33583e-11	Be	3	458.147A	-27.539	2.430882163498944e-13
6844	1.7607e-11	N	6	1128.22A	-27.539	2.430882163498944e-13
6845	3.73554e-13	Ni	9	5.31770m	-27.541	2.4197132744900556e-13
6846	3.76046e-11	B	3	528.246A	-27.544	2.4030560854732416e-13
6847	1.5977e-11	N	1	1243.31A	-27.549	2.375548529928768e-13
6848	2.51636e-11	Mg	8	789.411A	-27.549	2.375548529928768e-13
6849	6.32947e-13	K	1	3.13841m	-27.552	2.3591953688750154e-13
6850	1.83624e-11	B	2	1081.80A	-27.553	2.3537693700964684e-13
6851	4.25746e-12	Fe	2	4665.80A	-27.555	2.3429547821901216e-13
6852	3.3535199999999996e-12	Fe	2	5923.46A	-27.555	2.3429547821901216e-13
6853	1.86593e-12	N	1	1.06459m	-27.555	2.3429547821901216e-13
6854	8.26374e-12	Li	3	2403.81A	-27.555999999999997	2.3375661357244534e-13
6855	4.95634e-11	Na	5	400.789A	-27.557	2.3321898828017204e-13
6856	5.70503e-11	P	5	348.192A	-27.558000000000003	2.326825994917564e-13
6857	3.45095e-11	Fe	8	575.623A	-27.558000000000003	2.326825994917564e-13
6858	1.26663e-12	N	1	1.56829m	-27.56	2.3161352005753245e-13
6859	7.77929e-11	Fe	8	255.351A	-27.561	2.310808237435657e-13
6860	5.02296e-11	Mn	9	395.473A	-27.561	2.310808237435657e-13
6861	4.32025e-11	V	8	459.799A	-27.561	2.310808237435657e-13
6862	1.91837e-12	N	1	1.03548m	-27.563000000000002	2.3001910380039736e-13
6863	9.83884e-12	Al	8	2018.98A	-27.563000000000002	2.3001910380039736e-13
6864	8.4733e-12	Ca	2	2344.36A	-27.565	2.289622620172593e-13
6865	3.6050300000000004e-12	Fe	2	5510.21A	-27.566	2.28435663427577e-13
6866	7.13641e-12	Si	8	2783.54A	-27.566	2.28435663427577e-13
6867	3.96614e-11	N	6	500.851A	-27.566	2.28435663427577e-13
6868	1.64232e-12	Be	2	1.20954m	-27.566999999999997	2.2791027598104216e-13
6869	4.0502e-12	F	2	4904.56A	-27.570999999999998	2.258207820113427e-13
6870	4.74474e-11	B	4	418.662A	-27.572	2.2530140862517485e-13
6871	3.84307e-12	Fe	1	5168.90A	-27.573	2.247832297646475e-13
6872	6.68568e-11	N	6	297.120A	-27.574	2.2426624268242784e-13
6873	3.64998e-11	O	4	544.234A	-27.574	2.2426624268242784e-13
6874	5.40268e-11	Mg	7	367.678A	-27.574	2.2426624268242784e-13
6875	3.53852e-11	Ne	7	561.378A	-27.576	2.232358328951615e-13
6876	2.74837e-11	Ca	7	722.773A	-27.578000000000003	2.222101574108227e-13
6877	1.0500600000000001e-10	Mn	9	189.174A	-27.578000000000003	2.222101574108227e-13
6878	1.8357e-12	S	1	1.08212m	-27.581	2.2068047344683165e-13
6879	3.57513e-11	Cl	6	555.630A	-27.581999999999997	2.2017292244229641e-13
6880	3.77028e-11	Ar	8	526.869A	-27.581999999999997	2.2017292244229641e-13
6881	1.1021799999999999e-12	Fe	2	1.80229m	-27.584	2.191613197531782e-13
6882	3.38924e-11	N	4	586.104A	-27.587	2.1765262383999303e-13
6883	2.04915e-12	N	1	9694.01A	-27.587	2.1765262383999303e-13
6884	3.80261e-11	Fe	6	522.390A	-27.587	2.1765262383999303e-13
6885	7.11892e-11	N	6	279.038A	-27.594	2.141725990566029e-13
6886	1.70145e-11	N	1	1167.50A	-27.596	2.1318856534919961e-13
6887	6.36092e-11	Si	7	312.289A	-27.596999999999998	2.126982452551362e-13
6888	3.05192e-12	Ca	1	6508.85A	-27.598000000000003	2.1220905286599215e-13
6889	3.48299e-14	Si	2	57.0328m	-27.598000000000003	2.1220905286599215e-13
6890	1.55537e-12	N	1	1.27715m	-27.598000000000003	2.1220905286599215e-13
6891	4.30129e-11	Fe	6	461.826A	-27.599	2.1172098558812506e-13
6892	1.36781e-12	N	1	1.45228m	-27.599	2.1172098558812506e-13
6893	4.10336e-12	Cr	4	4841.03A	-27.603	2.0977991592489492e-13
6894	4.83703e-11	Fe	6	410.675A	-27.603	2.0977991592489492e-13
6895	2.48077e-12	Si	2	8007.37A	-27.605	2.088160647631888e-13
6896	6.25378e-11	Na	6	317.639A	-27.608	2.073785850844278e-13
6897	7.43192e-11	Fe	7	267.286A	-27.608	2.073785850844278e-13
6898	7.87415e-11	C	5	252.274A	-27.609	2.0690162757416384e-13
6899	1.86102e-12	N	1	1.06739m	-27.611	2.059510009461713e-13
6900	6.3950300000000005e-12	Ni	7	3106.23A	-27.612	2.0547732678831493e-13
6901	1.8591e-12	N	1	1.06850m	-27.612	2.0547732678831493e-13
6902	1.7839199999999998e-10	N	6	111.353A	-27.613000000000003	2.050047420507872e-13
6903	1.0569e-11	Mg	3	1879.49A	-27.616999999999997	2.0312524727842432e-13
6904	5.26936e-11	B	3	376.980A	-27.616999999999997	2.0312524727842432e-13
6905	1.22628e-11	C	5	1619.89A	-27.618000000000002	2.0265807217365362e-13
6906	1.04152e-11	N	6	1907.26A	-27.618000000000002	2.0265807217365362e-13
6907	3.95171e-13	Fe	6	5.02679m	-27.622	2.0080009180004112e-13
6908	1.04134e-11	N	6	1907.58A	-27.622	2.0080009180004112e-13
6909	3.7202e-12	P	1	5339.62A	-27.622	2.0080009180004112e-13
6910	6.3191e-11	Si	8	314.356A	-27.623	2.0033826440447503e-13
6911	1.36285e-11	Zn	1	1457.57A	-27.624000000000002	1.9987749918244372e-13
6912	5.6400300000000006e-12	Fe	2	3522.05A	-27.625	1.9941779369101753e-13
6913	8.57445e-11	O	3	231.670A	-27.625	1.9941779369101753e-13
6914	5.73205e-11	Ne	3	346.551A	-27.629	1.9758952036909495e-13
6915	1.43345e-12	N	1	1.38578m	-27.633000000000003	1.9577800875773887e-13
6916	4.54917e-11	Mg	8	436.661A	-27.634	1.9532773183264952e-13
6917	4.41724e-12	Li	3	4497.03A	-27.635	1.9487849051574848e-13
6918	8.44649e-11	S	5	235.180A	-27.636	1.9443028242520615e-13
6919	5.64231e-11	Ne	3	352.063A	-27.642	1.917625989414632e-13
6920	5.40696e-12	Ti	1	3673.87A	-27.642	1.917625989414632e-13
6921	9.85769e-13	Fe	2	2.01512m	-27.643	1.9132155720267596e-13
6922	5.91523e-12	Si	3	3358.19A	-27.644000000000002	1.9088152983173956e-13
6923	5.43962e-11	Mg	7	365.181A	-27.645	1.904425144956742e-13
6924	5.33701e-11	Fe	6	372.202A	-27.645	1.904425144956742e-13
6925	1.82592e-12	N	1	1.08792m	-27.647	1.8956751062304128e-13
6926	2.14131e-11	S	5	927.677A	-27.647	1.8956751062304128e-13
6927	8.69342e-11	F	3	228.500A	-27.648000000000003	1.8913151744728875e-13
6928	2.7487e-10	O	7	72.2684A	-27.65	1.882625370589481e-13
6929	1.4627600000000001e-12	P	1	1.35801m	-27.651999999999997	1.8739754927282003e-13
6930	1.22348e-11	O	7	1623.61A	-27.653000000000002	1.8696654686968056e-13
6931	6.02684e-11	Ne	5	329.600A	-27.653000000000002	1.8696654686968056e-13
6932	1.45447e-11	S	5	1365.75A	-27.654	1.865365357445637e-13
6933	5.56914e-12	Ni	5	3566.88A	-27.655	1.861075136175887e-13
6934	3.00847e-11	Cr	5	660.284A	-27.655	1.861075136175887e-13
6935	8.184279999999999e-13	Si	4	2.42715m	-27.656	1.8567947821412596e-13
6936	1.96769e-10	Si	6	100.953A	-27.656	1.8567947821412596e-13
6937	4.1620300000000006e-12	Fe	2	4772.78A	-27.656999999999996	1.8525242726477284e-13
6938	5.92091e-12	Ni	7	3354.97A	-27.659000000000002	1.8440126967687203e-13
6939	4.14379e-11	Ar	7	479.379A	-27.659000000000002	1.8440126967687203e-13
6940	1.9814200000000002e-10	O	7	100.254A	-27.66	1.839771585255761e-13
6941	8.85965e-12	Ca	6	2242.13A	-27.66	1.839771585255761e-13
6942	2.76506e-12	Cr	4	7184.10A	-27.663	1.8271066867463182e-13
6943	5.2113e-11	B	4	381.180A	-27.664	1.8229044579774104e-13
6944	1.85751e-11	C	3	1069.41A	-27.666	1.8145289727849675e-13
6945	3.51465e-16	N	7	5651.90m	-27.668000000000003	1.8061919694514479e-13
6946	1.37429e-10	Mg	5	144.543A	-27.669	1.8020378431975025e-13
6947	4.03346e-12	Fe	2	4924.92A	-27.669	1.8020378431975025e-13
6948	5.29135e-13	S	9	3.75414m	-27.671	1.7937582313912602e-13
6949	1.41201e-10	Ne	7	140.682A	-27.673000000000002	1.7855166609457442e-13
6950	5.45869e-11	Fe	7	363.905A	-27.673000000000002	1.7855166609457442e-13
6951	1.8399999999999998e-10	C	6	107.959A	-27.673000000000002	1.7855166609457442e-13
6952	2.02799e-12	Fe	2	9795.16A	-27.673000000000002	1.7855166609457442e-13
6953	5.2441900000000005e-12	Fe	2	3787.90A	-27.674	1.7814100865818107e-13
6954	5.68979e-11	Mg	6	349.125A	-27.674	1.7814100865818107e-13
6955	3.3615199999999996e-12	Fe	2	5909.37A	-27.676	1.7732252507081918e-13
6956	3.70561e-11	S	5	536.064A	-27.676	1.7732252507081918e-13
6957	1.0452899999999999e-10	Fe	10	190.037A	-27.676	1.7732252507081918e-13
6958	3.55595e-12	Ca	6	5586.26A	-27.678	1.7650780207394436e-13
6959	6.407890000000001e-17	S	6	3.10000c	-27.679000000000002	1.7610184539435244e-13
6960	7.66317e-11	Na	2	259.220A	-27.679000000000002	1.7610184539435244e-13
6961	5.00815e-12	Fe	2	3966.43A	-27.68	1.7569682238921577e-13
6962	2.8787599999999997e-12	N	1	6900.36A	-27.680999999999997	1.7529273091114132e-13
6963	1.95611e-12	N	1	1.01551m	-27.680999999999997	1.7529273091114132e-13
6964	4.75849e-12	Fe	2	4174.53A	-27.683000000000003	1.7448733397129115e-13
6965	5.58052e-11	N	6	355.961A	-27.685	1.736856374942502e-13
6966	9.29457e-13	Fe	2	2.13721m	-27.685	1.736856374942502e-13
6967	9.402060000000001e-12	Mg	3	2112.78A	-27.686	1.732861716130738e-13
6968	3.1314e-12	Mn	5	6343.62A	-27.689	1.7209327799836758e-13
6969	5.71597e-12	Fe	2	3475.25A	-27.689	1.7209327799836758e-13
6970	8.043089999999999e-12	Ca	1	2469.76A	-27.689	1.7209327799836758e-13
6971	2.87299e-11	Ca	9	691.421A	-27.691	1.7130258120935785e-13
6972	2.4444900000000002e-12	Li	1	8126.22A	-27.691999999999997	1.709085962055454e-13
6973	5.43312e-12	Ti	3	3656.18A	-27.693	1.7051551734209374e-13
6974	1.6603299999999999e-12	N	1	1.19641m	-27.693	1.7051551734209374e-13
6975	1.14215e-11	Zn	2	1739.21A	-27.694000000000003	1.7012334253494216e-13
6976	4.2729e-12	Fe	2	4648.94A	-27.699	1.6817595673629987e-13
6977	6.564130000000001e-12	Ni	7	3026.21A	-27.699	1.6817595673629987e-13
6978	5.49619e-12	Ti	3	3614.23A	-27.701	1.6740325840358935e-13
6979	2.5162900000000003e-10	O	7	78.9433A	-27.701999999999998	1.6701824159336538e-13
6980	3.91509e-11	Ti	9	507.382A	-27.701999999999998	1.6701824159336538e-13
6981	1.90815e-10	Li	3	104.103A	-27.701999999999998	1.6701824159336538e-13
6982	2.4250500000000003e-10	O	7	81.9135A	-27.703000000000003	1.6663411029722943e-13
6983	2.40185e-11	Ar	5	827.049A	-27.703000000000003	1.6663411029722943e-13
6984	9.90123e-11	O	5	200.626A	-27.704	1.662508624785611e-13
6985	1.31343e-11	Be	2	1512.41A	-27.704	1.662508624785611e-13
6986	7.913e-11	Fe	7	251.036A	-27.704	1.662508624785611e-13
6987	5.14743e-11	Sc	5	385.910A	-27.705	1.6586849610541582e-13
6988	8.83847e-11	F	3	224.750A	-27.708000000000002	1.6472666540973222e-13
6989	1.36015e-12	N	1	1.46046m	-27.709	1.6434780459256709e-13
6990	1.97759e-11	Cl	7	1004.48A	-27.71	1.6396981513110025e-13
6991	2.7545e-11	Ca	7	721.163A	-27.711	1.6359269502127187e-13
6992	1.97442e-11	Fe	8	1006.09A	-27.711	1.6359269502127187e-13
6993	1.7946599999999997e-10	N	6	110.687A	-27.712	1.6321644226362599e-13
6994	7.56203e-11	B	4	262.687A	-27.714000000000002	1.6246653083005512e-13
6995	1.0220099999999999e-13	Al	1	19.4366m	-27.717	1.6134811909860343e-13
6996	4.4341e-14	Si	1	44.7993m	-27.718000000000004	1.609770287223238e-13
6997	3.19644e-11	K	9	621.455A	-27.719	1.606067918302283e-13
6998	7.76913e-11	Fe	8	255.684A	-27.719	1.606067918302283e-13
6999	3.24937e-12	Fe	2	6113.32A	-27.721	1.5986887065125864e-13
7000	3.35515e-12	Zn	2	5920.58A	-27.721999999999998	1.595011824520011e-13
7001	1.10358e-16	Cl	7	1.80000c	-27.721999999999998	1.595011824520011e-13
7002	2.88986e-12	Fe	2	6873.84A	-27.723000000000003	1.5913433991213248e-13
7003	5.5827e-11	C	6	355.822A	-27.724	1.587683410866953e-13
7004	8.34667e-11	B	4	237.993A	-27.725	1.584031840351964e-13
7005	1.84847e-12	Na	1	1.07464m	-27.725	1.584031840351964e-13
7006	3.03751e-15	B	1	653.972m	-27.726	1.5803886682161195e-13
7007	6.8156e-11	Mg	6	291.456A	-27.726999999999997	1.576753875143671e-13
7008	3.81536e-11	Mg	7	520.645A	-27.726999999999997	1.576753875143671e-13
7009	4.3194e-11	O	4	459.889A	-27.728	1.5731274418632814e-13
7010	3.2398900000000002e-12	Fe	2	6131.22A	-27.728	1.5731274418632814e-13
7011	3.22778e-12	Na	1	6154.23A	-27.729	1.5695093491480142e-13
7012	1.11331e-12	Fe	2	1.78427m	-27.729	1.5695093491480142e-13
7013	1.46987e-11	S	5	1351.44A	-27.73	1.5658995778150634e-13
7014	2.86425e-11	Ne	3	693.531A	-27.73	1.5658995778150634e-13
7015	6.11637e-12	S	2	3247.75A	-27.733	1.5551200009437039e-13
7016	7.8714e-11	C	5	252.363A	-27.734	1.5515433241932585e-13
7017	7.49423e-11	N	6	265.063A	-27.735	1.5479748735710788e-13
7018	1.03251e-11	Mg	3	1923.89A	-27.736	1.5444146301575696e-13
7019	7.26393e-11	N	6	273.467A	-27.74	1.530255351719877e-13
7020	1.04084e-11	Mg	3	1908.50A	-27.741	1.5267358620757207e-13
7021	1.7805e-11	Si	4	1115.67A	-27.741999999999997	1.5232244670331357e-13
7022	1.78053e-11	Si	4	1115.65A	-27.741999999999997	1.5232244670331357e-13
7023	6.81777e-11	Mg	6	291.363A	-27.744	1.516225886327167e-13
7024	1.1711600000000001e-09	O	7	16.9613A	-27.745	1.5127386635580178e-13
7025	3.78736e-11	Fe	6	524.493A	-27.746	1.5092594611786865e-13
7026	2.04676e-12	Ti	3	9705.32A	-27.747	1.5057882607427636e-13
7027	1.5066e-11	N	1	1318.50A	-27.749000000000002	1.4988697921276722e-13
7028	6.44097e-11	B	4	308.408A	-27.75	1.4954224872674838e-13
7029	1.3766399999999999e-12	Fe	1	1.44297m	-27.75	1.4954224872674838e-13
7030	6.0459e-12	Na	2	3285.61A	-27.75	1.4954224872674838e-13
7031	7.04005e-12	B	4	2821.64A	-27.750999999999998	1.491983110988458e-13
7032	5.42671e-11	F	2	366.050A	-27.750999999999998	1.491983110988458e-13
7033	4.06598e-11	Cl	7	488.553A	-27.750999999999998	1.491983110988458e-13
7034	3.22601e-12	Mn	5	6157.60A	-27.753	1.4851280712748873e-13
7035	1.1008799999999999e-10	Fe	10	180.441A	-27.754	1.4817123714956165e-13
7036	5.72911e-11	N	6	346.729A	-27.754	1.4817123714956165e-13
7037	2.0653499999999997e-10	O	7	96.1797A	-27.754	1.4817123714956165e-13
7038	1.8657400000000002e-10	C	6	106.469A	-27.755	1.4783045276078514e-13
7039	1.0116799999999998e-10	Mn	9	196.351A	-27.761	1.4580214290953603e-13
7040	2.65206e-11	F	1	749.019A	-27.764	1.4479844801762265e-13
7041	5.17548e-12	V	1	3838.18A	-27.765	1.4446542082858838e-13
7042	2.02182e-12	Si	2	9825.04A	-27.765	1.4446542082858838e-13
7043	7.93789e-11	C	6	250.248A	-27.767	1.4380166251274537e-13
7044	8.10975e-11	Fe	7	244.945A	-27.771	1.4248328094631644e-13
7045	5.75564e-12	B	2	3451.30A	-27.778000000000002	1.4020513083645865e-13
7046	9.81285e-12	Cu	1	2024.33A	-27.779	1.39882667983785e-13
7047	1.0036e-11	Mg	3	1979.32A	-27.78	1.3956094677509093e-13
7048	3.53631e-11	Ne	7	561.728A	-27.78	1.3956094677509093e-13
7049	6.72521e-11	N	4	295.373A	-27.783	1.3860021597516252e-13
7050	1.6921099999999999e-10	N	6	117.394A	-27.783	1.3860021597516252e-13
7051	3.60018e-12	Fe	2	5517.63A	-27.783	1.3860021597516252e-13
7052	3.96415e-11	Ar	7	501.102A	-27.784000000000002	1.3828144432423893e-13
7053	3.71536e-12	Fe	2	5346.57A	-27.784000000000002	1.3828144432423893e-13
7054	6.06625e-12	Be	2	3274.59A	-27.785999999999998	1.3764609879954247e-13
7055	7.57127e-11	Fe	7	262.366A	-27.787	1.373295215572286e-13
7056	2.93905e-11	F	1	675.881A	-27.789	1.366985497203579e-13
7057	4.88993e-11	Na	6	406.232A	-27.793000000000003	1.3544528988344248e-13
7058	1.88416e-10	Li	3	105.429A	-27.794	1.3513377436117553e-13
7059	3.09348e-10	S	8	64.2140A	-27.794	1.3513377436117553e-13
7060	1.8214500000000002e-10	N	6	109.059A	-27.794	1.3513377436117553e-13
7061	1.39493e-11	N	6	1424.05A	-27.798000000000002	1.3389486047098357e-13
7062	4.07834e-12	Fe	2	4870.72A	-27.798000000000002	1.3389486047098357e-13
7063	5.29854e-12	Ni	1	3749.04A	-27.8	1.3327966946834419e-13
7064	6.42295e-12	Na	2	3092.73A	-27.801	1.3297313473481653e-13
7065	6.09924e-12	Li	2	3256.87A	-27.804000000000002	1.3205775411398427e-13
7066	2.1525e-14	Si	2	92.2854m	-27.804000000000002	1.3205775411398427e-13
7067	8.81491e-11	Ti	5	225.351A	-27.805	1.317540297077859e-13
7068	8.25022e-11	Al	7	240.775A	-27.809	1.3054610150282456e-13
7069	7.92943e-11	N	6	250.515A	-27.809	1.3054610150282456e-13
7070	5.96724e-12	Si	3	3328.92A	-27.81	1.302458538011543e-13
7071	4.32669e-11	Al	7	459.114A	-27.811	1.299462966500342e-13
7072	3.12369e-12	Fe	2	6359.29A	-27.811999999999998	1.2964742846124426e-13
7073	2.66591e-11	Be	2	745.129A	-27.811999999999998	1.2964742846124426e-13
7074	1.4069e-11	N	1	1411.93A	-27.813000000000002	1.2934924765021191e-13
7075	7.4899e-12	Li	2	2652.17A	-27.813000000000002	1.2934924765021191e-13
7076	1.02366e-11	Cr	1	1940.53A	-27.815	1.2875494184136554e-13
7077	6.2054099999999995e-12	Si	3	3201.15A	-27.816999999999997	1.281633666196774e-13
7078	7.75154e-11	N	6	256.265A	-27.816999999999997	1.281633666196774e-13
7079	7.775010000000001e-12	P	1	2554.91A	-27.818	1.2786859905616406e-13
7080	6.13764e-11	F	2	323.650A	-27.818	1.2786859905616406e-13
7081	6.64866e-13	Sc	6	2.98774m	-27.820999999999998	1.2698835781177938e-13
7082	4.11446e-11	N	6	482.796A	-27.822	1.2669629269353318e-13
7083	3.76916e-11	Mg	7	527.026A	-27.822	1.2669629269353318e-13
7084	1.69873e-11	B	4	1169.37A	-27.822	1.2669629269353318e-13
7085	3.83445e-12	Fe	2	5180.53A	-27.825	1.2582412154938366e-13
7086	6.51684e-12	Ni	7	3048.17A	-27.825	1.2582412154938366e-13
7087	4.39638e-11	Ne	6	451.837A	-27.826	1.2553473410023642e-13
7088	2.42402e-12	Na	1	8194.82A	-27.826	1.2553473410023642e-13
7089	2.80327e-12	Cr	4	7086.17A	-27.826	1.2553473410023642e-13
7090	2.662e-11	Be	3	746.224A	-27.828000000000003	1.249579543891581e-13
7091	3.86709e-12	Fe	2	5136.80A	-27.83	1.2438382474013433e-13
7092	1.4475799999999998e-10	N	6	137.225A	-27.83	1.2438382474013433e-13
7093	3.01938e-11	Cr	5	657.898A	-27.83	1.2438382474013433e-13
7094	4.89707e-11	Fe	3	405.640A	-27.831	1.2409774988172495e-13
7095	7.25233e-12	Na	1	2739.04A	-27.831999999999997	1.238123329772329e-13
7096	2.10473e-11	Si	3	943.800A	-27.833000000000002	1.2352757251340313e-13
7097	8.58573e-12	Ca	2	2313.66A	-27.833000000000002	1.2352757251340313e-13
7098	3.52837e-11	Ne	7	562.993A	-27.835	1.2296001487212536e-13
7099	4.51968e-11	Ti	9	439.510A	-27.835	1.2296001487212536e-13
7100	2.96048e-12	Cr	5	6709.87A	-27.836	1.2267721468554226e-13
7101	8.56985e-12	Ca	2	2317.95A	-27.836	1.2267721468554226e-13
7102	1.25876e-13	Cr	5	15.7810m	-27.84	1.2155250322090305e-13
7103	4.72806e-12	Mn	5	4201.40A	-27.84	1.2155250322090305e-13
7104	4.09108e-12	Fe	2	4855.55A	-27.843000000000004	1.2071574167441505e-13
7105	6.28761e-13	K	1	3.15930m	-27.845	1.201611032223215e-13
7106	3.76114e-11	B	3	528.151A	-27.845	1.201611032223215e-13
7107	8.36466e-11	N	6	237.481A	-27.845	1.201611032223215e-13
7108	6.69465e-12	C	1	2967.21A	-27.846999999999998	1.1960901310243514e-13
7109	7.85407e-12	Mg	3	2529.19A	-27.846999999999998	1.1960901310243514e-13
7110	7.96708e-11	P	8	249.332A	-27.848000000000003	1.1933392000605086e-13
7111	3.64013e-11	Ne	7	545.708A	-27.851	1.1851243107898998e-13
7112	8.569180000000001e-12	Mg	3	2318.13A	-27.851	1.1851243107898998e-13
7113	6.816810000000001e-12	Li	3	2914.04A	-27.854	1.1769659724192475e-13
7114	3.00222e-11	Cr	5	661.658A	-27.854	1.1769659724192475e-13
7115	1.8524799999999996e-10	N	6	107.232A	-27.855	1.1742590257996534e-13
7116	4.18663e-11	N	6	474.473A	-27.857	1.1688637956549046e-13
7117	2.55884e-10	O	7	77.6307A	-27.857	1.1688637956549046e-13
7118	5.3387e-12	Be	3	3720.84A	-27.858	1.166175483524767e-13
7119	3.84629e-12	Li	3	5164.57A	-27.859	1.1634933543409537e-13
7120	5.72082e-11	P	5	347.231A	-27.859	1.1634933543409537e-13
7121	2.51517e-11	Na	8	789.785A	-27.86	1.1608173938830924e-13
7122	3.11818e-11	Ar	7	637.052A	-27.86	1.1608173938830924e-13
7123	4.01244e-11	Ca	7	495.072A	-27.864	1.1501749560465345e-13
7124	7.60366e-11	O	7	261.248A	-27.866	1.144890382150778e-13
7125	3.6151400000000003e-12	Co	8	5494.79A	-27.866999999999997	1.1422572073416646e-13
7126	8.39709e-12	Cr	1	2365.64A	-27.866999999999997	1.1422572073416646e-13
7127	7.63924e-11	N	6	260.032A	-27.866999999999997	1.1422572073416646e-13
7128	1.6419400000000002e-12	Be	2	1.20982m	-27.868000000000002	1.139630088666538e-13
7129	2.56738e-10	O	7	77.3725A	-27.868000000000002	1.139630088666538e-13
7130	7.22562e-11	B	4	274.917A	-27.869	1.137009012196713e-13
7131	5.16239e-12	Mg	1	3847.92A	-27.872	1.1291818972117888e-13
7132	4.11466e-11	N	6	482.772A	-27.872	1.1291818972117888e-13
7133	6.54222e-11	C	6	303.635A	-27.877	1.1162562589193097e-13
7134	9.52327e-12	Mg	3	2085.89A	-27.878	1.1136889407661168e-13
7135	1.0725200000000001e-10	Fe	8	185.213A	-27.88	1.1085720048830791e-13
7136	7.59865e-12	Ti	3	2614.21A	-27.88	1.1085720048830791e-13
7137	2.11295e-12	V	4	9401.31A	-27.883000000000003	1.1009406488795465e-13
7138	6.37972e-11	Mg	7	311.369A	-27.884	1.0984085556519726e-13
7139	2.71974e-11	N	6	730.382A	-27.886999999999997	1.090847164340841e-13
7140	1.6286700000000002e-12	N	1	1.21967m	-27.888	1.0883382854834964e-13
7141	5.1200400000000005e-12	V	1	3879.74A	-27.889	1.0858351768874185e-13
7142	1.02508e-11	Mg	3	1937.84A	-27.889	1.0858351768874185e-13
7143	2.63766e-11	F	1	753.108A	-27.893	1.0758801801483398e-13
7144	1.25955e-12	N	1	1.57711m	-27.894000000000002	1.0734057243994158e-13
7145	5.3666e-11	Fe	6	370.150A	-27.896	1.0684738730833213e-13
7146	6.2402e-11	Ar	3	318.330A	-27.898000000000003	1.0635646815656999e-13
7147	8.78104e-11	Ar	4	226.220A	-27.901	1.056243153796605e-13
7148	5.74782e-12	Fe	2	3456.00A	-27.901	1.056243153796605e-13
7149	1.5593899999999999e-12	Ni	4	1.27386m	-27.901999999999997	1.0538138619550136e-13
7150	1.33285e-11	C	2	1490.38A	-27.903000000000002	1.0513901573295967e-13
7151	4.43698e-11	Ti	9	447.702A	-27.905	1.0465594583559575e-13
7152	1.36073e-12	N	1	1.45984m	-27.906	1.0441524383958413e-13
7153	1.44458e-10	O	7	137.510A	-27.909000000000002	1.0369645435687515e-13
7154	2.99954e-13	Fe	2	6.62249m	-27.91	1.0345795913002739e-13
7155	7.753739999999999e-10	C	6	25.6192A	-27.910999999999998	1.0322001242698e-13
7156	7.39013e-13	Li	1	2.68797m	-27.912	1.0298261298616239e-13
7157	2.48338e-11	B	4	799.896A	-27.912	1.0298261298616239e-13
7158	1.38052e-12	N	1	1.43891m	-27.914	1.025094508594412e-13
7159	5.23644e-12	He	1	3793.50A	-27.915	1.0227368566487992e-13
7160	3.19387e-12	Fe	2	6219.56A	-27.915	1.0227368566487992e-13
7161	3.00374e-11	Be	3	661.323A	-27.916	1.0203846271521816e-13
7162	1.0455299999999999e-12	Cr	4	1.89994m	-27.916	1.0203846271521816e-13
7163	1.84718e-10	N	6	107.539A	-27.916999999999998	1.0180378076332893e-13
7164	4.17622e-11	Ar	7	475.656A	-27.916999999999998	1.0180378076332893e-13
7165	5.98618e-12	Fe	2	3318.38A	-27.916999999999998	1.0180378076332893e-13
7166	6.80868e-12	Na	2	2917.52A	-27.919	1.0133603487868421e-13
7167	4.88272e-11	B	4	406.832A	-27.919	1.0133603487868421e-13
7168	2.35113e-10	O	7	84.4888A	-27.921	1.008704380911658e-13
7169	1.14649e-13	F	6	17.3263m	-27.924	1.0017605087958702e-13
7170	1.06902e-11	Mg	3	1858.19A	-27.927	9.948644379594983e-14
7171	4.32848e-11	Fe	6	458.925A	-27.927	9.948644379594983e-14
7172	2.75289e-12	Si	2	7215.86A	-27.928	9.925763132469774e-14
7173	8.73893e-11	Ca	6	227.310A	-27.930999999999997	9.857434659680647e-14
7174	3.16322e-12	Fe	2	6279.83A	-27.932	9.834763189090005e-14
7175	1.45966e-12	P	1	1.36090m	-27.934	9.789576556789515e-14
7176	1.16285e-12	N	1	1.70825m	-27.936999999999998	9.722185585793092e-14
7177	1.74326e-11	F	6	1139.50A	-27.938000000000002	9.699825179440368e-14
7178	2.93738e-11	Mg	7	676.265A	-27.938000000000002	9.699825179440368e-14
7179	2.02497e-12	Si	2	9809.77A	-27.939	9.677516200595317e-14
7180	4.71512e-13	K	8	4.21293m	-27.941	9.633052052579769e-14
7181	1.71607e-12	N	1	1.15756m	-27.941	9.633052052579769e-14
7182	2.8694599999999998e-12	N	1	6922.71A	-27.941	9.633052052579769e-14
7183	1.06861e-11	P	1	1858.90A	-27.941	9.633052052579769e-14
7184	1.22001e-13	F	4	16.2822m	-27.941999999999997	9.610896647664866e-14
7185	2.86444e-11	Na	5	693.486A	-27.943	9.588792198767095e-14
7186	1.37351e-11	Mg	3	1446.26A	-27.943	9.588792198767095e-14
7187	7.89655e-11	N	6	251.559A	-27.943	9.588792198767095e-14
7188	1.2229e-11	B	2	1624.38A	-27.944000000000003	9.566738588691106e-14
7189	1.0045e-11	Mg	3	1977.55A	-27.945999999999998	9.522783417569129e-14
7190	8.83034e-11	Mg	5	224.957A	-27.945999999999998	9.522783417569129e-14
7191	1.64042e-12	N	1	1.21093m	-27.948	9.479030202113547e-14
7192	6.1664e-11	F	2	322.140A	-27.95	9.435478014422588e-14
7193	4.4281e-11	Be	3	448.600A	-27.951	9.413777017185688e-14
7194	3.12173e-11	K	9	636.328A	-27.953000000000003	9.37052464064588e-14
7195	2.61595e-10	Be	4	75.9358A	-27.955	9.327470990724979e-14
7196	4.67597e-11	Fe	6	424.820A	-27.955	9.327470990724979e-14
7197	1.0805200000000001e-10	O	7	183.841A	-27.955	9.327470990724979e-14
7198	4.13703e-12	Li	2	4801.63A	-27.955	9.327470990724979e-14
7199	1.76555e-11	N	6	1125.11A	-27.956	9.3060184027493e-14
7200	4.52846e-12	Fe	2	4386.58A	-27.956999999999997	9.284615154356882e-14
7201	1.31355e-11	Be	2	1512.27A	-27.958000000000002	9.263261132069605e-14
7202	6.830619999999999e-10	N	6	29.0815A	-27.958000000000002	9.263261132069605e-14
7203	1.66765e-12	N	1	1.19116m	-27.96	9.220700313203947e-14
7204	3.2989699999999996e-12	Fe	2	6021.41A	-27.96	9.220700313203947e-14
7205	1.97292e-11	Cl	7	1006.86A	-27.961	9.199493290972264e-14
7206	1.95377e-12	O	1	1.01673m	-27.961	9.199493290972264e-14
7207	1.20589e-14	Ca	2	164.728m	-27.961	9.199493290972264e-14
7208	8.00818e-11	P	8	248.052A	-27.963	9.157225458722767e-14
7209	5.43397e-11	Fe	10	365.561A	-27.964000000000002	9.13616442460519e-14
7210	3.73028e-11	Al	7	532.519A	-27.964000000000002	9.13616442460519e-14
7211	5.08427e-11	P	5	390.704A	-27.967	9.073271511087891e-14
7212	3.68128e-11	Al	7	539.608A	-27.968000000000004	9.052403565691645e-14
7213	7.84882e-12	B	4	2530.88A	-27.968000000000004	9.052403565691645e-14
7214	7.78088e-11	Fe	7	255.298A	-27.97	9.01081154934184e-14
7215	2.0939700000000002e-12	Ti	3	9486.50A	-27.971	8.990087257871329e-14
7216	1.8900099999999995e-10	N	6	105.102A	-27.973000000000003	8.948781558948005e-14
7217	1.4263700000000001e-12	N	1	1.39266m	-27.973000000000003	8.948781558948005e-14
7218	2.6024e-10	O	7	76.3313A	-27.975	8.907665642472308e-14
7219	5.46612e-11	F	2	363.410A	-27.978	8.846345703507014e-14
7220	5.1543e-12	Mg	1	3853.96A	-27.982	8.765241918599679e-14
7221	4.32217e-11	O	4	459.595A	-27.982	8.765241918599679e-14
7222	7.87739e-11	N	6	252.171A	-27.984	8.724969290170763e-14
7223	3.84385e-12	Co	11	5167.85A	-27.985	8.704902417653236e-14
7224	4.86947e-11	Be	3	407.939A	-27.985	8.704902417653236e-14
7225	3.1562e-12	Fe	2	6293.80A	-27.985	8.704902417653236e-14
7226	6.62347e-11	S	3	299.910A	-27.987	8.664907024048456e-14
7227	5.19197e-11	O	7	382.599A	-27.989	8.625095392585083e-14
7228	7.57482e-11	Fe	7	262.243A	-27.991999999999997	8.565720653537767e-14
7229	9.29252e-12	B	3	2137.68A	-27.991999999999997	8.565720653537767e-14
7230	3.58731e-11	Ne	6	553.742A	-27.993000000000002	8.5460200427207e-14
7231	2.86258e-11	Ne	3	693.936A	-27.993000000000002	8.5460200427207e-14
7232	8.72242e-11	Ar	4	227.740A	-27.996	8.487189654552948e-14
7233	2.2228900000000003e-10	O	7	89.3632A	-27.998	8.448194560231791e-14
7234	3.85647e-12	Fe	2	5150.94A	-27.998	8.448194560231791e-14
7235	2.54784e-11	F	1	779.660A	-27.999000000000002	8.428764251928582e-14
7236	2.19166e-11	Ne	6	906.365A	-27.999000000000002	8.428764251928582e-14
7237	5.5276400000000005e-12	Li	2	3593.66A	-28.000999999999998	8.390037597948692e-14
7238	7.02952e-12	B	4	2825.86A	-28.002	8.370741046947009e-14
7239	6.04773e-12	S	2	3284.61A	-28.003	8.351488876781073e-14
7240	1.9552e-13	Mg	3	10.1598m	-28.004	8.332280985377797e-14
7241	1.17172e-12	N	1	1.69532m	-28.004	8.332280985377797e-14
7242	8.16921e-12	N	6	2431.63A	-28.005	8.31311727089892e-14
7243	2.63755e-10	O	7	75.3142A	-28.005	8.31311727089892e-14
7244	3.10694e-12	Mn	5	6393.57A	-28.006	8.2939976317402e-14
7245	3.0782099999999997e-12	Cr	5	6453.24A	-28.006	8.2939976317402e-14
7246	1.87424e-11	B	1	1059.87A	-28.006999999999998	8.274921966531348e-14
7247	3.61461e-11	Be	3	549.559A	-28.008000000000003	8.255890174134883e-14
7248	1.6945e-13	Ni	4	11.7229m	-28.01	8.217957804393126e-14
7249	4.429169999999999e-12	Fe	2	4484.92A	-28.01	8.217957804393126e-14
7250	2.71954e-11	N	6	730.435A	-28.011999999999997	8.180199718059264e-14
7251	3.97996e-12	Fe	2	4991.13A	-28.015	8.123887619292985e-14
7252	1.35807e-12	N	1	1.46269m	-28.016	8.105203196255905e-14
7253	1.7605e-11	N	6	1128.34A	-28.016	8.105203196255905e-14
7254	3.9723e-12	Fe	2	5000.74A	-28.017	8.086561746199258e-14
7255	6.53451e-11	N	6	303.993A	-28.019000000000002	8.049407369914318e-14
7256	2.60462e-11	Mg	8	762.662A	-28.02	8.03089424669729e-14
7257	2.34119e-10	Si	7	84.8478A	-28.021	8.012423702482041e-14
7258	7.99554e-11	C	5	248.444A	-28.022	7.993995639339713e-14
7259	3.50145e-12	Fe	2	5673.21A	-28.028000000000002	7.884313907306043e-14
7260	2.30442e-10	O	7	86.2017A	-28.028000000000002	7.884313907306043e-14
7261	2.35578e-12	C	5	8432.23A	-28.028000000000002	7.884313907306043e-14
7262	3.30594e-11	Mg	6	600.872A	-28.03	7.84808877543244e-14
7263	3.07935e-12	Ni	4	6450.87A	-28.03	7.84808877543244e-14
7264	1.84798e-12	Na	1	1.07493m	-28.031999999999996	7.812030082921246e-14
7265	2.0473500000000002e-10	O	7	97.0252A	-28.033	7.794062912314148e-14
7266	4.51745e-12	Fe	2	4397.28A	-28.034000000000002	7.776137065052799e-14
7267	4.06014e-11	Cl	7	489.256A	-28.035	7.758252446096142e-14
7268	5.36622e-11	Ne	5	370.176A	-28.035	7.758252446096142e-14
7269	3.8992900000000004e-12	Co	8	5094.38A	-28.035999999999998	7.740408960621644e-14
7270	5.98357e-11	N	6	331.983A	-28.037	7.722606514024855e-14
7271	1.9157400000000003e-10	N	6	103.691A	-28.037	7.722606514024855e-14
7272	3.76312e-11	N	6	527.872A	-28.037	7.722606514024855e-14
7273	1.36535e-12	N	1	1.45490m	-28.037	7.722606514024855e-14
7274	4.21465e-12	Fe	2	4713.19A	-28.038	7.704845011919042e-14
7275	1.2277200000000001e-12	Cr	4	1.61800m	-28.041	7.65180523193278e-14
7276	1.0594400000000001e-10	C	5	187.499A	-28.043000000000003	7.616648380384603e-14
7277	4.17803e-11	N	6	475.450A	-28.043000000000003	7.616648380384603e-14
7278	2.93726e-11	Ca	9	676.291A	-28.046	7.564215741739321e-14
7279	2.73374e-10	S	7	72.6640A	-28.052	7.46043081096616e-14
7280	3.84882e-12	Fe	2	5161.18A	-28.053	7.44327229624466e-14
7281	3.3872099999999997e-12	Fe	2	5864.54A	-28.053	7.44327229624466e-14
7282	7.12078e-11	C	6	278.964A	-28.055	7.409073566504494e-14
7283	1.80597e-13	Ni	3	10.9993m	-28.055999999999997	7.392033170167566e-14
7284	1.7664e-11	C	6	1124.57A	-28.058000000000003	7.358069862826874e-14
7285	1.1334100000000001e-10	Fe	10	175.263A	-28.058000000000003	7.358069862826874e-14
7286	4.08874e-11	O	5	485.834A	-28.06	7.324262602708956e-14
7287	3.1889e-12	Fe	2	6229.26A	-28.06	7.324262602708956e-14
7288	1.7265900000000002e-12	N	1	1.15050m	-28.063000000000002	7.273842733599482e-14
7289	9.93441e-11	Ar	8	199.956A	-28.064	7.257113359547456e-14
7290	2.17384e-11	Ne	6	913.794A	-28.07	7.157542031421847e-14
7291	7.11276e-11	N	6	279.279A	-28.070999999999998	7.141080141562223e-14
7292	3.1056099999999997e-12	Fe	2	6396.31A	-28.072	7.124656112998578e-14
7293	8.78426e-11	Cl	7	226.137A	-28.073	7.108269858652407e-14
7294	9.54492e-12	Be	3	2081.16A	-28.078000000000003	7.026902166427435e-14
7295	9.40005e-11	Cr	9	211.323A	-28.079	7.01074073991953e-14
7296	9.22131e-13	Fe	2	2.15419m	-28.079	7.01074073991953e-14
7297	5.33572e-12	Be	3	3722.92A	-28.081999999999997	6.96247914013259e-14
7298	1.09791e-10	O	7	180.930A	-28.084	6.930489454284944e-14
7299	2.70147e-11	F	1	735.321A	-28.085	6.914549770861601e-14
7300	2.42745e-12	Na	1	8183.26A	-28.085	6.914549770861601e-14
7301	8.90657e-11	O	7	223.032A	-28.086	6.898646747692878e-14
7302	7.21199e-11	Cr	7	275.436A	-28.087	6.882780300462416e-14
7303	6.0660900000000005e-12	Be	2	3274.67A	-28.087	6.882780300462416e-14
7304	9.86977e-13	Cr	4	2.01266m	-28.087	6.882780300462416e-14
7305	6.48246e-11	N	6	306.434A	-28.087	6.882780300462416e-14
7306	2.31658e-12	Fe	2	8574.89A	-28.087	6.882780300462416e-14
7307	6.18696e-11	F	2	321.070A	-28.088	6.866950345047946e-14
7308	2.73156e-11	Be	2	727.220A	-28.088	6.866950345047946e-14
7309	1.68777e-12	K	1	1.17697m	-28.089000000000002	6.85115679752062e-14
7310	5.15296e-12	Mg	1	3854.96A	-28.090999999999998	6.819678591376837e-14
7311	7.72723e-12	Li	1	2570.71A	-28.090999999999998	6.819678591376837e-14
7312	2.37671e-11	Ar	5	835.797A	-28.090999999999998	6.819678591376837e-14
7313	8.59571e-11	Fe	8	231.097A	-28.092	6.803993765865951e-14
7314	3.29799e-11	N	6	602.320A	-28.093000000000004	6.78834501445264e-14
7315	3.83579e-12	Fe	2	5178.71A	-28.093000000000004	6.78834501445264e-14
7316	2.541e-10	O	7	78.1758A	-28.094	6.772732254168946e-14
7317	3.52972e-11	Sc	8	562.777A	-28.095	6.75715540223746e-14
7318	8.42706e-11	Cr	9	235.722A	-28.096	6.741614376071206e-14
7319	2.11797e-12	Fe	2	9379.02A	-28.101	6.664443754448914e-14
7320	1.41473e-11	Zn	1	1404.12A	-28.101999999999997	6.649115959155533e-14
7321	4.10944e-12	Fe	2	4833.87A	-28.101999999999997	6.649115959155533e-14
7322	8.9614e-12	Si	1	2216.67A	-28.104	6.618566046341875e-14
7323	5.43877e-11	Mg	7	365.238A	-28.105999999999998	6.588156497627597e-14
7324	3.99547e-12	Li	1	4971.74A	-28.107	6.573004158156005e-14
7325	1.42941e-11	Cl	1	1389.69A	-28.108	6.557886668098135e-14
7326	1.53245e-11	Mg	7	1296.25A	-28.108	6.557886668098135e-14
7327	1.73001e-11	Fe	8	1148.23A	-28.108	6.557886668098135e-14
7328	1.7570099999999998e-12	S	1	1.13059m	-28.112	6.49776360173806e-14
7329	5.25136e-11	Ca	7	378.273A	-28.113000000000003	6.482819160157855e-14
7330	9.09779e-12	Cl	7	2183.44A	-28.114	6.467909089839598e-14
7331	2.547e-11	Na	8	779.917A	-28.115	6.453033311731474e-14
7332	2.6886299999999996e-10	O	7	73.8832A	-28.115	6.453033311731474e-14
7333	5.99017e-12	Fe	2	3316.18A	-28.123	6.335252180031774e-14
7334	5.51469e-11	B	3	360.210A	-28.128	6.262733148002543e-14
7335	8.856e-11	Fe	8	224.305A	-28.13	6.233958502948729e-14
7336	3.78696e-11	N	6	524.549A	-28.131	6.219620796259079e-14
7337	6.96974e-11	N	6	285.010A	-28.131999999999998	6.205316065379796e-14
7338	3.58223e-12	Fe	2	5545.27A	-28.134	6.176805227857475e-14
7339	5.9939e-12	S	2	3314.11A	-28.136999999999997	6.134284399755631e-14
7340	4.1216e-11	C	6	481.960A	-28.136999999999997	6.134284399755631e-14
7341	1.4468e-12	Li	3	1.37299m	-28.136999999999997	6.134284399755631e-14
7342	3.6603800000000003e-13	Na	1	5.42688m	-28.136999999999997	6.134284399755631e-14
7343	3.29779e-11	N	6	602.356A	-28.138	6.120175937141819e-14
7344	2.1557e-12	Fe	2	9214.84A	-28.14	6.09205628297544e-14
7345	7.84573e-11	Mg	5	253.188A	-28.141	6.078044942335216e-14
7346	9.91655e-12	C	3	2003.16A	-28.143	6.050118862506489e-14
7347	5.7842e-12	N	6	3434.26A	-28.143	6.050118862506489e-14
7348	7.46912e-11	C	5	265.955A	-28.144000000000002	6.036203975256741e-14
7349	2.57255e-11	B	4	772.170A	-28.145	6.022321091359633e-14
7350	1.15117e-10	C	5	172.558A	-28.146	6.008470137209398e-14
7351	4.05598e-11	Be	3	489.757A	-28.15	5.953384151881332e-14
7352	2.85101e-11	Ne	3	696.753A	-28.151	5.939691748292166e-14
7353	2.73768e-11	Be	3	725.595A	-28.155	5.885236327023831e-14
7354	9.1103e-10	O	7	21.8044A	-28.16	5.817868583866859e-14
7355	2.4604899999999997e-13	Fe	7	8.07339m	-28.160999999999998	5.804487857435224e-14
7356	9.908139999999999e-12	Mg	3	2004.86A	-28.162	5.791137905820342e-14
7357	7.38277e-13	Fe	2	2.69065m	-28.162	5.791137905820342e-14
7358	7.038720000000001e-13	Fe	2	2.82217m	-28.163	5.777818658242146e-14
7359	3.99397e-11	N	6	497.361A	-28.163	5.777818658242146e-14
7360	2.62209e-10	O	7	75.7582A	-28.163	5.777818658242146e-14
7361	1.22322e-11	B	2	1623.95A	-28.164	5.764530044083312e-14
7362	6.84679e-11	S	6	290.128A	-28.165	5.751271992888978e-14
7363	1.4607399999999999e-12	Sc	2	1.35989m	-28.165	5.751271992888978e-14
7364	5.49334e-11	F	2	361.610A	-28.166	5.73804443436618e-14
7365	3.25452e-12	Li	1	6103.64A	-28.166999999999998	5.724847298383816e-14
7366	3.06314e-11	F	6	648.500A	-28.168000000000003	5.711680514971842e-14
7367	3.89076e-12	Cu	1	5105.55A	-28.169	5.698544014321471e-14
7368	2.19128e-10	P	6	90.6523A	-28.169	5.698544014321471e-14
7369	1.0507999999999999e-13	Al	1	18.9041m	-28.169	5.698544014321471e-14
7370	3.6377199999999996e-12	Ca	6	5460.69A	-28.17	5.685437726784146e-14
7371	2.72365e-10	O	7	72.9332A	-28.17	5.685437726784146e-14
7372	2.34891e-11	N	6	845.688A	-28.173000000000002	5.646299448767166e-14
7373	7.47736e-11	Cl	7	265.661A	-28.174	5.6333133203962785e-14
7374	9.59346e-12	N	6	2070.63A	-28.176	5.6074305967609885e-14
7375	4.56735e-11	Mg	7	434.923A	-28.176	5.6074305967609885e-14
7376	6.34774e-12	Na	2	3129.38A	-28.178	5.581666793438562e-14
7377	2.1818e-12	Fe	2	9104.62A	-28.179000000000002	5.568829316049865e-14
7378	1.0591700000000001e-10	C	5	187.548A	-28.18	5.556021364039885e-14
7379	3.0863599999999998e-12	Cr	5	6436.21A	-28.182	5.530493764686137e-14
7380	4.94326e-12	Fe	2	4018.49A	-28.183000000000003	5.5177739819975303e-14
7381	2.39947e-12	Li	3	8278.67A	-28.184	5.5050834539973905e-14
7382	6.88243e-11	Mg	6	288.626A	-28.186	5.479789893081272e-14
7383	4.95676e-11	Fe	6	400.755A	-28.186	5.479789893081272e-14
7384	1.39555e-11	Be	3	1423.41A	-28.189	5.442067284793842e-14
7385	8.81509e-13	Fe	2	2.25346m	-28.189	5.442067284793842e-14
7386	7.4963e-11	C	6	264.990A	-28.19	5.4295508773654305e-14
7387	8.92486e-11	Cr	9	222.574A	-28.191	5.41706325687532e-14
7388	1.1724e-11	Ca	2	1694.34A	-28.193	5.392174112029569e-14
7389	4.414869999999999e-12	N	6	4499.44A	-28.194000000000003	5.379772455714206e-14
7390	1.4599700000000001e-10	Ne	7	136.061A	-28.195	5.367399322416906e-14
7391	2.40095e-11	O	7	827.359A	-28.195	5.367399322416906e-14
7392	2.44127e-12	S	2	8136.92A	-28.197	5.342738362622718e-14
7393	8.67779e-11	Ti	5	228.912A	-28.199	5.3181907096464497e-14
7394	4.11433e-12	Be	2	4828.12A	-28.208000000000002	5.2091145405922746e-14
7395	1.99494e-12	Fe	2	9957.42A	-28.208000000000002	5.2091145405922746e-14
7396	6.0065e-11	Na	5	330.716A	-28.211	5.1732552483250686e-14
7397	4.50984e-11	Ne	6	440.469A	-28.212	5.1613570914242655e-14
7398	7.48807e-11	N	6	265.281A	-28.213	5.149486299524963e-14
7399	7.390119999999999e-13	Li	1	2.68797m	-28.213	5.149486299524963e-14
7400	4.081419999999999e-12	V	1	4867.05A	-28.215	5.125826559124629e-14
7401	4.27473e-11	S	6	464.695A	-28.218000000000004	5.090540617288881e-14
7402	7.54799e-11	N	6	263.175A	-28.221	5.0554975821682344e-14
7403	5.16637e-12	Mg	1	3844.95A	-28.223000000000003	5.0322696806977785e-14
7404	5.37444e-11	O	7	369.610A	-28.223000000000003	5.0322696806977785e-14
7405	1.04754e-11	Mg	3	1896.30A	-28.225	5.00914850174042e-14
7406	9.43438e-11	Cr	9	210.554A	-28.226	4.997627779883092e-14
7407	1.09432e-11	O	5	1815.23A	-28.226999999999997	4.986133554950752e-14
7408	1.7879e-11	B	4	1111.05A	-28.229	4.9632243522361785e-14
7409	9.53867e-12	N	6	2082.52A	-28.235	4.8951263611957934e-14
7410	2.85432e-11	Na	5	695.943A	-28.236	4.8838678829844925e-14
7411	9.19103e-15	He	1	216.129m	-28.236	4.8838678829844925e-14
7412	5.52788e-11	N	6	359.350A	-28.237	4.8726352985545725e-14
7413	1.0689e-12	Cr	4	1.85840m	-28.239	4.85024757295947e-14
7414	1.4731500000000001e-13	Fe	2	13.4844m	-28.24	4.8390923130968726e-14
7415	3.07703e-11	Cr	5	645.572A	-28.24	4.8390923130968726e-14
7416	7.49749e-12	Na	1	2649.48A	-28.241999999999997	4.816858703520771e-14
7417	6.88316e-11	B	4	288.595A	-28.245	4.7836996814424895e-14
7418	4.414869999999999e-12	Be	3	4499.44A	-28.245	4.7836996814424895e-14
7419	3.55606e-11	Ne	7	558.609A	-28.245	4.7836996814424895e-14
7420	9.08043e-11	O	7	218.761A	-28.246	4.772697477483126e-14
7421	3.32087e-11	Cr	5	598.171A	-28.247	4.761720577890641e-14
7422	1.62736e-10	N	6	122.066A	-28.250999999999998	4.71806486122732e-14
7423	7.6678e-11	B	4	259.063A	-28.252	4.7072136131654305e-14
7424	1.70153e-11	N	1	1167.45A	-28.252	4.7072136131654305e-14
7425	3.6731e-11	N	6	540.809A	-28.252	4.7072136131654305e-14
7426	3.6733e-11	N	6	540.780A	-28.254	4.685585931175698e-14
7427	9.69363e-11	O	7	204.923A	-28.254	4.685585931175698e-14
7428	8.79819e-11	Mg	5	225.779A	-28.255	4.674809382580077e-14
7429	7.06072e-11	N	6	281.338A	-28.255	4.674809382580077e-14
7430	1.58585e-12	K	1	1.25261m	-28.256999999999998	4.6533305845059675e-14
7431	9.90733e-11	O	5	200.503A	-28.261	4.610668593275032e-14
7432	2.72593e-11	C	6	728.723A	-28.261999999999997	4.600064349775167e-14
7433	2.09355e-12	Ti	3	9488.40A	-28.261999999999997	4.600064349775167e-14
7434	7.57192e-11	Fe	7	262.344A	-28.261999999999997	4.600064349775167e-14
7435	3.5948099999999997e-12	Zn	2	5525.88A	-28.263	4.5894844953584856e-14
7436	7.29901e-13	Fe	4	2.72153m	-28.265	4.568397729530687e-14
7437	8.91702e-11	Ar	4	222.770A	-28.267	4.547407848591274e-14
7438	1.72986e-11	Si	6	1148.33A	-28.269000000000002	4.526514407394581e-14
7439	8.747669999999999e-10	N	6	22.7083A	-28.271	4.5057169628403137e-14
7440	7.86667e-11	C	5	252.514A	-28.271	4.5057169628403137e-14
7441	7.75374e-11	C	6	256.192A	-28.271	4.5057169628403137e-14
7442	1.08961e-10	Fe	10	182.307A	-28.272	4.4953541013921666e-14
7443	2.42984e-10	O	7	81.7521A	-28.272	4.4953541013921666e-14
7444	1.25661e-12	Mn	5	1.58080m	-28.275	4.4644083014274245e-14
7445	2.35149e-11	N	6	844.759A	-28.278000000000002	4.43367553085118e-14
7446	6.83822e-12	Na	2	2904.92A	-28.278000000000002	4.43367553085118e-14
7447	4.08193e-11	Sc	8	486.644A	-28.28	4.4133046421881826e-14
7448	1.65926e-11	Be	2	1197.19A	-28.281	4.4031543231795445e-14
7449	7.97083e-12	Cu	1	2492.14A	-28.281	4.4031543231795445e-14
7450	2.69434e-11	F	1	737.267A	-28.281999999999996	4.393027349256806e-14
7451	5.48071e-11	Na	6	362.443A	-28.283	4.38292366672769e-14
7452	2.13678e-12	Fe	2	9296.44A	-28.285	4.3627859616989716e-14
7453	4.086069999999999e-12	Ca	2	4861.51A	-28.288	4.332752754388805e-14
7454	5.79435e-12	Fe	2	3428.24A	-28.291999999999998	4.293029838370577e-14
7455	4.08795e-10	B	5	48.5927A	-28.293000000000003	4.283156143734404e-14
7456	8.95764e-11	Ar	4	221.760A	-28.293000000000003	4.283156143734404e-14
7457	7.74538e-11	N	6	256.468A	-28.294	4.273305157965799e-14
7458	1.21087e-11	N	6	1640.51A	-28.295	4.2634768288357114e-14
7459	2.7831e-11	N	6	713.752A	-28.295	4.2634768288357114e-14
7460	4.32861e-12	V	1	4589.11A	-28.296999999999997	4.243887932175822e-14
7461	5.76747e-11	N	6	344.423A	-28.296999999999997	4.243887932175822e-14
7462	5.48323e-12	Ti	3	3622.77A	-28.298000000000002	4.234127260787535e-14
7463	4.11427e-11	N	6	482.819A	-28.299	4.224389038320559e-14
7464	1.69623e-11	B	4	1171.09A	-28.3	4.214673213143705e-14
7465	4.01765e-11	Sc	8	494.430A	-28.303	4.185659606822835e-14
7466	8.30628e-11	F	3	239.150A	-28.303	4.185659606822835e-14
7467	4.50955e-11	Ne	6	440.498A	-28.303	4.185659606822835e-14
7468	3.04871e-12	Fe	2	6515.70A	-28.305999999999997	4.1568457287630456e-14
7469	1.04463e-11	Mg	3	1901.58A	-28.307	4.1472852488873874e-14
7470	2.35397e-11	N	6	843.872A	-28.308000000000003	4.137746757505235e-14
7471	2.77405e-11	Be	2	716.081A	-28.313000000000002	4.090382362038524e-14
7472	7.9233e-11	N	6	250.709A	-28.314	4.080974743664503e-14
7473	3.58654e-11	Ne	6	553.861A	-28.314	4.080974743664503e-14
7474	5.81808e-13	Na	1	3.41426m	-28.315	4.0715887622122914e-14
7475	2.3547099999999998e-12	Fe	2	8436.05A	-28.316	4.062224367918416e-14
7476	3.93041e-11	N	6	505.404A	-28.318	4.0435601423233505e-14
7477	5.11565e-12	Fe	2	3883.08A	-28.319000000000003	4.034260212066329e-14
7478	6.2275099999999996e-12	Na	2	3189.79A	-28.319000000000003	4.034260212066329e-14
7479	1.87336e-12	N	1	1.06036m	-28.320999999999998	4.0157244700965866e-14
7480	2.8854700000000002e-12	N	1	6884.31A	-28.322	4.006488560109142e-14
7481	5.97591e-12	S	2	3324.09A	-28.322	4.006488560109142e-14
7482	2.44545e-12	Fe	2	8123.04A	-28.325	3.978908086859267e-14
7483	3.15158e-11	Ar	7	630.302A	-28.325	3.978908086859267e-14
7484	4.3157800000000004e-12	Fe	2	4602.75A	-28.325	3.978908086859267e-14
7485	1.69704e-11	N	1	1170.54A	-28.328000000000003	3.9515174762517397e-14
7486	1.1859e-12	Al	1	1.67505m	-28.328000000000003	3.9515174762517397e-14
7487	3.96384e-11	Ca	7	501.142A	-28.335	3.8883370812409375e-14
7488	5.1197e-11	Mg	6	388.001A	-28.335	3.8883370812409375e-14
7489	4.96176e-11	Mn	6	400.351A	-28.338	3.861569957050586e-14
7490	2.72826e-11	F	1	728.099A	-28.339000000000002	3.852688592604613e-14
7491	4.77474e-12	Si	2	4160.32A	-28.340999999999998	3.834987096447103e-14
7492	2.40663e-12	Be	1	8254.07A	-28.340999999999998	3.834987096447103e-14
7493	7.59518e-11	O	7	261.540A	-28.340999999999998	3.834987096447103e-14
7494	8.00018e-12	Li	1	2483.00A	-28.343000000000004	3.817366931276597e-14
7495	7.0757e-11	Mg	7	280.742A	-28.343000000000004	3.817366931276597e-14
7496	8.88953e-12	B	3	2234.59A	-28.344	3.808587230968786e-14
7497	1.02315e-11	Mg	3	1941.51A	-28.344	3.808587230968786e-14
7498	9.92775e-12	C	3	2000.90A	-28.346999999999998	3.782369100886177e-14
7499	2.84462e-11	Ne	3	698.317A	-28.346999999999998	3.782369100886177e-14
7500	3.93061e-11	N	6	505.378A	-28.348000000000003	3.7736698933545505e-14
7501	4.11446e-11	N	6	482.796A	-28.349	3.764990693445103e-14
7502	4.95321e-11	Mn	6	401.042A	-28.351	3.747692132533347e-14
7503	2.4792400000000002e-12	Fe	2	8012.32A	-28.351999999999997	3.739072679815822e-14
7504	1.21135e-11	O	7	1639.86A	-28.354	3.7218932013597395e-14
7505	4.77751e-12	Fe	2	4157.91A	-28.354	3.7218932013597395e-14
7506	2.5587200000000002e-12	Fe	2	7763.45A	-28.355	3.7133330845373287e-14
7507	2.44702e-10	Si	7	81.1781A	-28.355999999999998	3.7047926554373117e-14
7508	8.18061e-11	N	6	242.824A	-28.359	3.6792890421867695e-14
7509	1.18453e-10	C	5	167.699A	-28.36	3.670826912211381e-14
7510	5.19074e-12	Fe	2	3826.90A	-28.363000000000003	3.6455571174925544e-14
7511	2.71954e-11	N	6	730.435A	-28.366	3.6204612788170433e-14
7512	4.54841e-11	Mg	8	436.734A	-28.37	3.5872686902992366e-14
7513	1.4848799999999998e-12	K	1	1.33778m	-28.371	3.579018201260215e-14
7514	2.43078e-12	Fe	2	8172.05A	-28.372	3.570786687819387e-14
7515	4.27537e-11	S	6	464.625A	-28.373	3.5625741063341156e-14
7516	2.34119e-10	Si	7	84.8478A	-28.374000000000002	3.5543804132621127e-14
7517	5.46827e-11	Cr	9	363.268A	-28.375	3.546205565161262e-14
7518	6.990289999999999e-12	Na	2	2841.72A	-28.38	3.505612485729833e-14
7519	4.46283e-11	Na	5	445.109A	-28.38	3.505612485729833e-14
7520	2.4322200000000003e-10	O	7	81.6720A	-28.381	3.497549800749785e-14
7521	3.0746e-11	F	6	646.082A	-28.384	3.473472837276049e-14
7522	9.48464e-11	Cr	9	209.438A	-28.386999999999997	3.4495616184530663e-14
7523	7.43602e-11	N	6	267.138A	-28.386999999999997	3.4495616184530663e-14
7524	1.03314e-10	Cl	7	192.272A	-28.389	3.433712322496064e-14
7525	1.02045e-10	O	7	194.664A	-28.389	3.433712322496064e-14
7526	1.84103e-12	N	6	1.07898m	-28.39	3.425815003302601e-14
7527	2.48088e-11	B	4	800.703A	-28.39	3.425815003302601e-14
7528	6.69039e-12	Li	2	2969.10A	-28.391	3.417935847439284e-14
7529	2.6533e-11	F	1	748.671A	-28.391	3.417935847439284e-14
7530	1.15577e-12	N	1	1.71873m	-28.391	3.417935847439284e-14
7531	4.28531e-12	O	5	4635.48A	-28.391	3.417935847439284e-14
7532	8.544819999999999e-12	O	1	2324.74A	-28.393	3.4022318587010265e-14
7533	4.14743e-11	Cr	9	478.959A	-28.394000000000002	3.394406942565129e-14
7534	6.568310000000001e-12	Ni	7	3024.29A	-28.395	3.386600023236965e-14
7535	5.50174e-11	Mg	7	361.058A	-28.395	3.386600023236965e-14
7536	3.52173e-13	Mn	10	5.64054m	-28.396	3.378811059324971e-14
7537	3.36136e-11	N	6	590.965A	-28.399	3.3555514875977634e-14
7538	3.22162e-12	Mn	5	6165.99A	-28.399	3.3555514875977634e-14
7539	5.85644e-13	Fe	2	3.39190m	-28.4	3.347833933336171e-14
7540	9.29506e-11	F	3	213.710A	-28.4	3.347833933336171e-14
7541	4.7636800000000006e-12	Fe	2	4169.98A	-28.401999999999997	3.3324520336361036e-14
7542	2.37925e-11	Ar	5	834.903A	-28.401999999999997	3.3324520336361036e-14
7543	9.8675e-11	O	7	201.312A	-28.403000000000002	3.3247876066443016e-14
7544	6.17425e-12	K	1	3217.31A	-28.403000000000002	3.3247876066443016e-14
7545	4.14283e-11	Ar	7	479.490A	-28.404	3.317140807345472e-14
7546	2.1392e-12	Fe	2	9285.91A	-28.406999999999996	3.2943057706467875e-14
7547	4.14206e-11	Ar	7	479.579A	-28.406999999999996	3.2943057706467875e-14
7548	3.99554e-12	Li	1	4971.66A	-28.408	3.286729077625269e-14
7549	3.42895e-12	Fe	2	5793.16A	-28.409000000000002	3.2791698105141636e-14
7550	4.12276e-12	Fe	2	4818.24A	-28.41	3.271627929234988e-14
7551	1.34459e-11	Fe	7	1477.37A	-28.410999999999998	3.2641033938014134e-14
7552	7.78368e-11	O	7	255.207A	-28.412	3.256596164319074e-14
7553	7.11569e-11	Al	7	279.164A	-28.413	3.2491062009854135e-14
7554	4.32812e-11	Al	7	458.963A	-28.414	3.241633464089391e-14
7555	8.08877e-11	N	6	245.581A	-28.416999999999998	3.219318216285545e-14
7556	1.45679e-11	Be	3	1363.57A	-28.419	3.204526792669068e-14
7557	8.68126e-11	Ar	4	228.820A	-28.42	3.197156585567002e-14
7558	6.87157e-11	S	6	289.082A	-28.42	3.197156585567002e-14
7559	7.75014e-11	Fe	8	256.311A	-28.421	3.189803329470912e-14
7560	1.89865e-11	O	7	1046.24A	-28.421	3.189803329470912e-14
7561	3.25458e-12	Li	1	6103.53A	-28.423000000000002	3.1751475144412654e-14
7562	4.64451e-11	B	4	427.698A	-28.424	3.167844877804089e-14
7563	4.05406e-12	Fe	2	4899.90A	-28.426	3.153289952695484e-14
7564	7.86042e-11	Mg	5	252.715A	-28.427	3.146037587055292e-14
7565	2.3552e-11	C	6	843.430A	-28.427	3.146037587055292e-14
7566	2.23636e-10	Si	7	88.8250A	-28.43	3.12438041664008e-14
7567	3.30449e-11	C	6	601.135A	-28.430999999999997	3.11719454108776e-14
7568	8.97498e-12	Cl	7	2213.32A	-28.430999999999997	3.11719454108776e-14
7569	9.54288e-12	N	6	2081.60A	-28.432	3.1100251925905646e-14
7570	5.64131e-11	N	6	352.125A	-28.433000000000003	3.102872333137321e-14
7571	1.07844e-10	O	7	184.196A	-28.433000000000003	3.102872333137321e-14
7572	1.5761200000000002e-12	N	1	1.26034m	-28.433000000000003	3.102872333137321e-14
7573	9.15742e-11	Si	8	216.922A	-28.434	3.095735924804357e-14
7574	1.17343e-11	Ca	2	1692.85A	-28.435	3.088615929755094e-14
7575	2.27875e-11	S	9	871.726A	-28.436	3.0815123102400036e-14
7576	4.98733e-14	Si	8	39.8299m	-28.436999999999998	3.074425028596452e-14
7577	2.85162e-11	Ne	3	696.602A	-28.436999999999998	3.074425028596452e-14
7578	1.76535e-11	N	6	1125.24A	-28.44	3.053260835566099e-14
7579	2.2981799999999997e-10	O	7	86.4356A	-28.443	3.032242335815802e-14
7580	3.65547e-13	Na	1	5.43417m	-28.443	3.032242335815802e-14
7581	1.53729e-11	N	6	1292.17A	-28.443	3.032242335815802e-14
7582	1.35503e-12	Ni	4	1.46598m	-28.445	3.018310447793705e-14
7583	2.05658e-12	N	1	9658.98A	-28.445	3.018310447793705e-14
7584	2.48093e-10	O	7	80.0687A	-28.445	3.018310447793705e-14
7585	5.60465e-11	O	7	354.428A	-28.445	3.018310447793705e-14
7586	1.95337e-12	O	1	1.01693m	-28.445999999999998	3.011368526400075e-14
7587	2.33579e-12	Fe	2	8504.38A	-28.447	3.004442570982575e-14
7588	3.01571e-11	Cr	5	658.699A	-28.447	3.004442570982575e-14
7589	1.90743e-12	N	1	1.04142m	-28.448	2.997532544820503e-14
7590	5.7614199999999995e-12	Ne	3	3447.84A	-28.449	2.990638411277588e-14
7591	9.459270000000001e-17	Cl	7	2.10000c	-28.449	2.990638411277588e-14
7592	2.09891e-12	N	1	9464.17A	-28.45	2.9837601338018446e-14
7593	7.0327e-12	B	4	2824.59A	-28.45	2.9837601338018446e-14
7594	3.66388e-11	S	5	542.170A	-28.455	2.949605313983822e-14
7595	1.19374e-12	V	8	1.66405m	-28.455	2.949605313983822e-14
7596	2.94765e-11	P	5	673.909A	-28.455	2.949605313983822e-14
7597	1.40689e-11	N	1	1411.94A	-28.458000000000002	2.9293003738249763e-14
7598	1.0554700000000001e-10	O	7	188.205A	-28.461	2.909135211891048e-14
7599	9.73425e-14	F	2	20.4068m	-28.463	2.895768949724415e-14
7600	4.1142699999999996e-12	Be	2	4828.18A	-28.463	2.895768949724415e-14
7601	1.00979e-10	C	5	196.719A	-28.465	2.8824640999540316e-14
7602	4.79465e-12	Ti	7	4143.05A	-28.465999999999998	2.875834616490371e-14
7603	7.69333e-11	N	6	258.203A	-28.467	2.869220380415543e-14
7604	4.08434e-12	Ca	2	4863.57A	-28.468000000000004	2.862621356661527e-14
7605	2.29266e-12	N	1	8664.39A	-28.47	2.849468806247092e-14
7606	1.1313799999999999e-10	O	7	175.577A	-28.471	2.8429152098530904e-14
7607	3.24792e-12	Fe	2	6116.06A	-28.471	2.8429152098530904e-14
7608	3.75414e-12	N	6	5291.35A	-28.476999999999997	2.8039089508670726e-14
7609	3.09744e-11	Ar	7	641.318A	-28.480999999999998	2.778202559089852e-14
7610	7.60481e-11	Al	7	261.209A	-28.482	2.7718128705159188e-14
7611	1.51446e-12	Mn	5	1.31165m	-28.483	2.7654378778178992e-14
7612	4.83177e-11	Si	8	411.122A	-28.483	2.7654378778178992e-14
7613	1.01543e-11	Be	3	1956.26A	-28.484	2.7590775471962165e-14
7614	4.0977699999999994e-12	Fe	2	4847.62A	-28.484	2.7590775471962165e-14
7615	1.9145200000000002e-12	N	1	1.03757m	-28.485	2.7527318449290538e-14
7616	2.90001e-11	Ar	7	684.978A	-28.488000000000003	2.7337821721983857e-14
7617	6.24397e-11	Fe	7	318.138A	-28.488000000000003	2.7337821721983857e-14
7618	6.01297e-11	Ne	5	330.360A	-28.49	2.721221584065327e-14
7619	5.66213e-11	B	3	350.830A	-28.491999999999997	2.7087187065925374e-14
7620	3.93793e-11	Be	3	504.439A	-28.491999999999997	2.7087187065925374e-14
7621	2.51058e-12	Fe	2	7912.31A	-28.491999999999997	2.7087187065925374e-14
7622	1.53224e-11	N	6	1296.43A	-28.493000000000002	2.702488826444689e-14
7623	3.73667e-11	N	6	531.609A	-28.493000000000002	2.702488826444689e-14
7624	1.9271e-12	N	1	1.03080m	-28.495	2.6900720181750205e-14
7625	5.60495e-11	O	7	354.409A	-28.495	2.6900720181750205e-14
7626	4.29744e-12	Fe	2	4622.40A	-28.495	2.6900720181750205e-14
7627	5.31904e-13	K	1	3.73459m	-28.497	2.6777122599571776e-14
7628	1.9743299999999998e-10	O	7	100.614A	-28.498	2.6715536926577018e-14
7629	3.4041099999999997e-12	Fe	2	5835.43A	-28.502	2.6470607411814995e-14
7630	2.80313e-11	Be	2	708.652A	-28.502	2.6470607411814995e-14
7631	4.29364e-11	N	6	462.648A	-28.506999999999998	2.6167600874398677e-14
7632	2.7507900000000002e-12	Fe	2	7221.37A	-28.506999999999998	2.6167600874398677e-14
7633	6.6566e-12	Na	2	2984.17A	-28.509	2.604737166946885e-14
7634	1.18426e-10	C	5	167.738A	-28.51	2.5987464377038765e-14
7635	1.3372399999999999e-12	Ni	4	1.48548m	-28.511	2.5927694867558046e-14
7636	6.32803e-12	N	6	3139.12A	-28.511	2.5927694867558046e-14
7637	4.09874e-12	Fe	2	4846.48A	-28.511999999999997	2.5868062824134486e-14
7638	6.65912e-12	Ni	7	2983.05A	-28.511999999999997	2.5868062824134486e-14
7639	1.99658e-12	Fe	2	9949.26A	-28.517	2.557195355757811e-14
7640	2.51093e-10	O	7	79.1120A	-28.517	2.557195355757811e-14
7641	5.63714e-11	O	7	352.386A	-28.518	2.551313969646298e-14
7642	6.7905e-11	Fe	7	292.533A	-28.521	2.533750847816257e-14
7643	4.37929e-11	Be	3	453.600A	-28.522	2.5279233825767415e-14
7644	6.32488e-13	K	1	3.14068m	-28.522	2.5279233825767415e-14
7645	1.0378299999999998e-10	O	7	191.403A	-28.523000000000003	2.522109320135312e-14
7646	5.33037e-12	Ni	5	3726.65A	-28.523000000000003	2.522109320135312e-14
7647	3.4396900000000003e-12	Mn	6	5775.07A	-28.526999999999997	2.4989864829018805e-14
7648	1.91129e-12	N	1	1.03932m	-28.526999999999997	2.4989864829018805e-14
7649	4.10367e-12	Fe	2	4840.66A	-28.528000000000002	2.4932389734828767e-14
7650	3.1756e-12	Fe	2	6255.35A	-28.53	2.4817835809568217e-14
7651	4.72835e-12	Mn	10	4201.14A	-28.531999999999996	2.470380821178519e-14
7652	2.26648e-12	Cr	7	8764.46A	-28.531999999999996	2.470380821178519e-14
7653	2.26884e-11	Ar	3	875.535A	-28.535999999999998	2.447732233674097e-14
7654	4.0948e-11	N	6	485.114A	-28.537	2.4421026057571605e-14
7655	1.1664e-12	Mn	5	1.70305m	-28.539	2.430882163498944e-14
7656	4.6975e-12	Fe	2	4228.73A	-28.539	2.430882163498944e-14
7657	2.38109e-11	N	6	834.258A	-28.54	2.4252912896680158e-14
7658	3.99398e-11	N	6	497.360A	-28.546	2.3920150456796248e-14
7659	2.5659599999999997e-12	V	4	7741.52A	-28.549	2.3755485299287674e-14
7660	7.6471e-12	Na	1	2597.65A	-28.55	2.3700849199234973e-14
7661	1.0425899999999999e-13	Fe	2	19.0530m	-28.55	2.3700849199234973e-14
7662	2.74443e-11	F	1	723.809A	-28.552	2.3591953688750154e-14
7663	6.54643e-11	O	5	303.439A	-28.553	2.3537693700964684e-14
7664	9.1978e-11	Cr	9	215.970A	-28.553	2.3537693700964684e-14
7665	9.68947e-11	Cr	8	205.011A	-28.553	2.3537693700964684e-14
7666	3.29096e-11	Mg	6	603.607A	-28.554000000000002	2.348355850768811e-14
7667	8.79838e-14	O	5	22.5774m	-28.554000000000002	2.348355850768811e-14
7668	9.52922e-12	Be	3	2084.58A	-28.555	2.3429547821901218e-14
7669	3.7063e-11	O	7	535.964A	-28.555999999999997	2.3375661357244536e-14
7670	5.33791e-12	Be	3	3721.40A	-28.557	2.33218988280172e-14
7671	8.16415e-12	Li	1	2433.13A	-28.558000000000003	2.3268259949175638e-14
7672	2.51595e-10	O	7	78.9542A	-28.558000000000003	2.3268259949175638e-14
7673	4.60934e-11	Mn	6	430.961A	-28.558000000000003	2.3268259949175638e-14
7674	3.8207e-12	Fe	2	5199.17A	-28.559	2.321474443633242e-14
7675	1.95386e-12	N	1	1.01668m	-28.559	2.321474443633242e-14
7676	6.22644e-11	Mg	7	319.034A	-28.56	2.3161352005753243e-14
7677	5.82501e-16	F	7	3410.20m	-28.561	2.310808237435657e-14
7678	7.66426e-11	Cr	7	259.183A	-28.561	2.310808237435657e-14
7679	1.22669e-11	Fe	8	1619.36A	-28.561999999999998	2.305493525971249e-14
7680	2.23359e-11	Fe	8	889.349A	-28.563000000000002	2.3001910380039736e-14
7681	3.68e-11	C	6	539.795A	-28.563000000000002	2.3001910380039736e-14
7682	5.10103e-11	Fe	3	389.420A	-28.566	2.28435663427577e-14
7683	5.16105e-12	Mg	1	3848.92A	-28.566	2.28435663427577e-14
7684	3.77012e-11	Fe	6	526.892A	-28.566999999999997	2.2791027598104214e-14
7685	9.93246e-12	C	3	1999.95A	-28.568	2.2738609689209898e-14
7686	3.785830000000001e-12	Fe	1	5247.05A	-28.57	2.263413526768151e-14
7687	3.29779e-11	N	6	602.356A	-28.57	2.263413526768151e-14
7688	2.1517599999999997e-12	Fe	2	9231.71A	-28.572	2.2530140862517488e-14
7689	2.72421e-11	F	1	729.182A	-28.574	2.2426624268242786e-14
7690	3.4178599999999997e-12	Fe	2	5811.95A	-28.579	2.216990882307986e-14
7691	1.65939e-11	Be	2	1197.09A	-28.581	2.2068047344683163e-14
7692	3.86807e-11	C	3	513.550A	-28.586	2.1815436495622434e-14
7693	3.69737e-11	N	6	537.259A	-28.587	2.17652623839993e-14
7694	4.03982e-11	Ne	3	491.716A	-28.588	2.171520366963066e-14
7695	1.5626899999999999e-12	N	1	1.27117m	-28.590999999999998	2.156571725903953e-14
7696	9.598319999999999e-12	C	6	2069.58A	-28.590999999999998	2.156571725903953e-14
7697	1.0728599999999999e-10	O	7	185.155A	-28.590999999999998	2.156571725903953e-14
7698	5.1477e-12	Ni	4	3858.90A	-28.593000000000004	2.146663178871898e-14
7699	1.44646e-11	S	5	1373.32A	-28.6	2.1123404083384568e-14
7700	1.90755e-11	N	6	1041.36A	-28.6	2.1123404083384568e-14
7701	3.2347099999999997e-12	Fe	2	6141.03A	-28.601	2.107482160214248e-14
7702	3.06515e-11	Cr	5	648.076A	-28.601	2.107482160214248e-14
7703	1.5841700000000001e-12	K	1	1.25393m	-28.603	2.0977991592489493e-14
7704	2.95738e-11	F	1	671.691A	-28.605999999999998	2.08335801141409e-14
7705	1.0723200000000002e-10	O	7	185.247A	-28.607	2.0785664209530598e-14
7706	8.6808e-11	S	9	228.832A	-28.611	2.059510009461713e-14
7707	1.8263900000000003e-12	Fe	2	1.08763m	-28.611	2.059510009461713e-14
7708	1.28852e-12	Mn	5	1.54165m	-28.611	2.059510009461713e-14
7709	2.4031e-11	O	7	826.619A	-28.612	2.0547732678831494e-14
7710	3.29759e-11	N	6	602.393A	-28.615	2.0406283082010815e-14
7711	5.829189999999999e-13	Na	1	3.40776m	-28.615	2.0406283082010815e-14
7712	6.343569999999999e-12	Ni	7	3131.43A	-28.616	2.0359349933303222e-14
7713	1.92762e-11	P	4	1030.51A	-28.618000000000002	2.0265807217365365e-14
7714	2.40549e-12	Fe	2	8257.95A	-28.62	2.0172694291167208e-14
7715	2.71934e-11	N	6	730.489A	-28.622	2.008000918000411e-14
7716	4.36306e-11	Fe	8	455.287A	-28.624000000000002	1.998774991824437e-14
7717	9.07841e-11	Ar	4	218.810A	-28.624000000000002	1.998774991824437e-14
7718	3.76202e-12	Fe	2	5280.26A	-28.625999999999998	1.9895914549288202e-14
7719	5.12276e-11	Mg	6	387.769A	-28.625999999999998	1.9895914549288202e-14
7720	8.83077e-11	Mg	5	224.946A	-28.625999999999998	1.9895914549288202e-14
7721	2.5620099999999996e-10	O	7	77.5345A	-28.628	1.980450112552443e-14
7722	1.11158e-11	O	7	1787.04A	-28.629	1.9758952036909494e-14
7723	8.31069e-11	Al	7	239.023A	-28.63	1.9713507708291482e-14
7724	1.39941e-11	Si	5	1419.49A	-28.63	1.9713507708291482e-14
7725	6.2316e-12	C	2	3187.70A	-28.631	1.966816789872875e-14
7726	4.7281599999999995e-12	Li	2	4201.31A	-28.631	1.966816789872875e-14
7727	3.06841e-12	Fe	2	6473.86A	-28.636	1.9443028242520614e-14
7728	6.69384e-11	N	6	296.757A	-28.636	1.9443028242520614e-14
7729	7.1209e-11	Al	7	278.960A	-28.636	1.9443028242520614e-14
7730	1.82654e-11	N	6	1087.55A	-28.636999999999997	1.9398310518466627e-14
7731	9.0511e-11	Ar	4	219.470A	-28.639	1.9309183377548678e-14
7732	3.24879e-11	Ca	7	611.442A	-28.64	1.926477348814165e-14
7733	7.58185e-16	B	5	2620.00m	-28.641	1.922046573864606e-14
7734	2.09081e-11	Si	9	950.083A	-28.641	1.922046573864606e-14
7735	3.4354900000000003e-12	Cu	1	5782.13A	-28.642	1.9176259894146316e-14
7736	3.93745e-11	C	6	504.501A	-28.643	1.9132155720267597e-14
7737	1.27396e-10	C	5	155.927A	-28.643	1.9132155720267597e-14
7738	1.9126e-11	N	6	1038.61A	-28.644000000000002	1.9088152983173958e-14
7739	8.89152e-12	B	3	2234.09A	-28.645	1.904425144956742e-14
7740	8.25166e-11	Al	7	240.733A	-28.648000000000003	1.891315174472888e-14
7741	4.10278e-11	Fe	8	484.171A	-28.649	1.8869652702801736e-14
7742	2.34891e-11	N	6	845.688A	-28.65	1.882625370589481e-14
7743	7.36076e-12	P	4	2698.70A	-28.65	1.882625370589481e-14
7744	2.4565e-11	B	4	808.648A	-28.651	1.8782954523910782e-14
7745	9.59346e-12	N	6	2070.63A	-28.653000000000002	1.8696654686968057e-14
7746	3.83561e-12	Fe	2	5178.96A	-28.656999999999996	1.8525242726477286e-14
7747	1.31342e-11	Be	2	1512.42A	-28.658	1.8482635850534476e-14
7748	4.17864e-11	Si	8	475.381A	-28.66	1.839771585255761e-14
7749	5.66888e-13	Cr	5	3.50413m	-28.665	1.818711894066489e-14
7750	2.82391e-11	Be	2	703.438A	-28.665	1.818711894066489e-14
7751	1.97876e-11	Cl	7	1003.89A	-28.665	1.818711894066489e-14
7752	2.39156e-12	Fe	2	8306.05A	-28.666	1.8145289727849677e-14
7753	1.03054e-12	Li	1	1.92758m	-28.666	1.8145289727849677e-14
7754	2.16486e-11	N	6	917.587A	-28.666	1.8145289727849677e-14
7755	1.39398e-11	Be	3	1425.01A	-28.666999999999998	1.8103556719554442e-14
7756	1.39567e-11	C	6	1423.29A	-28.666999999999998	1.8103556719554442e-14
7757	5.50498e-12	Ti	3	3608.46A	-28.666999999999998	1.8103556719554442e-14
7758	5.67666e-11	O	7	349.932A	-28.668000000000003	1.806191969451448e-14
7759	2.94807e-11	Ne	3	673.812A	-28.668000000000003	1.806191969451448e-14
7760	2.8603e-12	Fe	2	6944.88A	-28.668000000000003	1.806191969451448e-14
7761	1.48275e-12	K	1	1.33971m	-28.671999999999997	1.7896327019413005e-14
7762	4.67936e-14	Ti	3	42.4513m	-28.673000000000002	1.7855166609457444e-14
7763	2.58737e-11	Be	3	767.748A	-28.673000000000002	1.7855166609457444e-14
7764	2.38843e-11	O	7	831.694A	-28.675	1.777312957076808e-14
7765	4.94482e-13	Cr	5	4.01723m	-28.678	1.765078020739444e-14
7766	3.706e-11	O	7	536.008A	-28.680999999999997	1.7529273091114132e-14
7767	3.09774e-11	Ne	6	641.257A	-28.682	1.7488956881767485e-14
7768	7.731369999999999e-14	Cr	4	25.6933m	-28.683000000000003	1.7448733397129113e-14
7769	5.4703900000000005e-12	Na	2	3631.27A	-28.683000000000003	1.7448733397129113e-14
7770	2.5970400000000003e-10	O	7	76.4889A	-28.683000000000003	1.7448733397129113e-14
7771	1.09485e-12	Be	1	1.81436m	-28.684	1.7408602423938528e-14
7772	8.88576e-11	O	7	223.554A	-28.685	1.736856374942502e-14
7773	1.69721e-11	N	1	1170.42A	-28.685	1.736856374942502e-14
7774	4.1075e-11	Si	8	483.614A	-28.686999999999998	1.7288762447793056e-14
7775	7.15462e-11	Cr	7	277.645A	-28.686999999999998	1.7288762447793056e-14
7776	4.28611e-12	Fe	2	4634.62A	-28.689	1.7209327799836757e-14
7777	3.75756e-11	N	6	528.653A	-28.69	1.7169747444240325e-14
7778	1.53482e-11	N	6	1294.25A	-28.69	1.7169747444240325e-14
7779	5.69004e-11	Mg	6	349.109A	-28.691999999999997	1.7090859620554537e-14
7780	3.79583e-11	Fe	6	523.323A	-28.693	1.7051551734209375e-14
7781	2.2021e-12	N	1	9020.69A	-28.693	1.7051551734209375e-14
7782	1.0365100000000001e-10	Cl	7	191.648A	-28.695999999999998	1.693416967772327e-14
7783	5.12741e-11	O	7	387.417A	-28.695999999999998	1.693416967772327e-14
7784	1.46556e-12	Fe	2	1.35542m	-28.698	1.6856364235555607e-14
7785	8.07729e-11	O	7	245.930A	-28.698	1.6856364235555607e-14
7786	1.8238e-12	N	1	1.08918m	-28.699	1.6817595673629988e-14
7787	1.46273e-10	Ne	7	135.804A	-28.7	1.6778916276922627e-14
7788	2.70214e-11	F	1	735.137A	-28.701	1.6740325840358936e-14
7789	4.01519e-12	Fe	2	4947.33A	-28.701999999999998	1.6701824159336537e-14
7790	9.56872e-12	N	6	2075.98A	-28.703000000000003	1.6663411029722944e-14
7791	7.91602e-11	Ar	7	250.940A	-28.704	1.662508624785611e-14
7792	2.76089e-11	B	4	719.496A	-28.704	1.662508624785611e-14
7793	5.8754e-12	Fe	2	3380.96A	-28.706	1.6548700915052384e-14
7794	1.51704e-12	Fe	2	1.30942m	-28.708000000000002	1.647266654097322e-14
7795	2.7856e-12	Fe	2	7131.12A	-28.709	1.643478045925671e-14
7796	1.67186e-11	B	4	1188.17A	-28.712	1.63216442263626e-14
7797	1.0850700000000001e-12	Cr	4	1.83070m	-28.713	1.6284105486330928e-14
7798	3.2003099999999997e-13	K	1	6.20705m	-28.713	1.6284105486330928e-14
7799	4.94343e-11	Mn	6	401.836A	-28.713	1.6284105486330928e-14
7800	6.3258800000000005e-12	Ni	7	3140.19A	-28.721	1.5986887065125862e-14
7801	4.09117e-12	Fe	2	4855.45A	-28.721999999999998	1.5950118245200113e-14
7802	9.22667e-12	P	1	2152.94A	-28.724	1.587683410866953e-14
7803	2.57382e-12	N	6	7717.90A	-28.726	1.5803886682161195e-14
7804	4.82266e-12	Mn	5	4118.98A	-28.73	1.5658995778150636e-14
7805	3.6729e-11	N	6	540.838A	-28.73	1.5658995778150636e-14
7806	1.81249e-12	N	1	1.09598m	-28.730999999999998	1.5622981087258067e-14
7807	3.6731e-11	N	6	540.809A	-28.730999999999998	1.5622981087258067e-14
7808	4.84436e-11	Be	4	410.053A	-28.732	1.5587049227855872e-14
7809	9.67283e-11	O	7	205.363A	-28.733	1.555120000943704e-14
7810	3.68223e-12	Mn	1	5394.68A	-28.734	1.551543324193258e-14
7811	1.53809e-11	C	6	1291.50A	-28.734	1.551543324193258e-14
7812	2.7549e-11	F	1	721.059A	-28.735	1.5479748735710785e-14
7813	1.92278e-11	P	4	1033.11A	-28.736	1.54441463015757e-14
7814	3.7769e-11	Fe	6	525.946A	-28.737	1.5408625750767007e-14
7815	5.62246e-12	Na	2	3533.06A	-28.741	1.5267358620757205e-14
7816	8.27032e-12	Li	1	2401.90A	-28.741	1.5267358620757205e-14
7817	3.21528e-12	Fe	2	6178.15A	-28.741	1.5267358620757205e-14
7818	2.42128e-12	Fe	1	8204.10A	-28.741	1.5267358620757205e-14
7819	7.2721e-11	N	6	273.160A	-28.743000000000002	1.5197211479750175e-14
7820	1.13162e-10	C	5	175.539A	-28.745	1.5127386635580178e-14
7821	2.17521e-11	Ne	6	913.219A	-28.747	1.5057882607427637e-14
7822	1.13161e-11	Ca	2	1755.41A	-28.750999999999998	1.491983110988458e-14
7823	1.91013e-11	N	6	1039.95A	-28.752	1.4885516450553523e-14
7824	4.49337e-11	O	7	442.084A	-28.753	1.4851280712748873e-14
7825	1.59303e-12	N	1	1.24696m	-28.755	1.4783045276078514e-14
7826	1.95338e-10	Be	3	101.693A	-28.755	1.4783045276078514e-14
7827	8.82458e-11	O	7	225.104A	-28.756	1.4749045215435186e-14
7828	2.34951e-11	N	6	845.473A	-28.756	1.4749045215435186e-14
7829	8.20456e-11	Mn	7	242.115A	-28.758000000000003	1.468127950820672e-14
7830	3.49222e-12	Na	1	5688.20A	-28.761999999999997	1.4546680728630993e-14
7831	2.16991e-11	N	6	915.449A	-28.765	1.4446542082858837e-14
7832	8.135730000000001e-12	Cu	1	2441.63A	-28.765	1.4446542082858837e-14
7833	2.35938e-12	Fe	2	8419.34A	-28.766	1.4413315958083543e-14
7834	3.10275e-12	Fe	2	6402.21A	-28.766	1.4413315958083543e-14
7835	3.75205e-12	Cr	4	5294.30A	-28.767	1.4380166251274535e-14
7836	1.21252e-11	O	7	1638.28A	-28.768	1.4347092786675492e-14
7837	1.1789e-11	Cl	7	1685.01A	-28.771	1.4248328094631644e-14
7838	5.75765e-11	B	3	345.010A	-28.774	1.4150243293945548e-14
7839	6.645210000000001e-12	Ni	7	2989.29A	-28.776	1.4085228831635549e-14
7840	1.81828e-12	N	1	1.09249m	-28.776	1.4085228831635549e-14
7841	2.69987e-11	N	6	735.756A	-28.784000000000002	1.3828144432423894e-14
7842	2.4240400000000002e-12	Na	1	8194.79A	-28.785	1.3796340582776877e-14
7843	2.35397e-11	N	6	843.872A	-28.785	1.3796340582776877e-14
7844	5.68889e-11	Mg	6	349.180A	-28.785999999999998	1.3764609879954246e-14
7845	5.17807e-11	O	7	383.627A	-28.787	1.3732952155722861e-14
7846	2.16744e-11	N	6	916.494A	-28.79	1.3638415178045228e-14
7847	1.7399700000000001e-12	N	1	1.14166m	-28.791999999999998	1.3575752352315545e-14
7848	8.88756e-11	F	6	223.509A	-28.791999999999998	1.3575752352315545e-14
7849	3.79192e-12	Fe	2	5238.62A	-28.794	1.3513377436117553e-14
7850	7.74511e-12	Na	1	2564.77A	-28.795	1.3482297530472698e-14
7851	1.8161400000000002e-12	N	1	1.09377m	-28.795	1.3482297530472698e-14
7852	3.93021e-11	N	6	505.430A	-28.795	1.3482297530472698e-14
7853	3.20155e-11	O	7	620.463A	-28.796	1.3451289106627336e-14
7854	1.17361e-11	Ca	2	1692.60A	-28.796999999999997	1.3420352000177782e-14
7855	4.49307e-11	O	7	442.114A	-28.798000000000002	1.3389486047098355e-14
7856	2.4086e-11	P	4	824.731A	-28.799	1.3358691083741286e-14
7857	5.35844e-13	K	1	3.70714m	-28.799	1.3358691083741286e-14
7858	9.41515e-11	O	7	210.984A	-28.8	1.3327966946834418e-14
7859	1.17223e-11	Ca	2	1694.59A	-28.801	1.3297313473481653e-14
7860	8.184520000000001e-13	Si	4	2.42708m	-28.802	1.3266730501161105e-14
7861	5.17603e-11	Al	8	383.778A	-28.802	1.3266730501161105e-14
7862	7.87305e-12	O	7	2523.10A	-28.804000000000002	1.3205775411398428e-14
7863	6.79586e-11	Na	4	292.302A	-28.805	1.3175402970778588e-14
7864	2.74189e-11	F	1	724.480A	-28.805	1.3175402970778588e-14
7865	3.7633699999999995e-12	Fe	2	5278.37A	-28.807	1.3114867492902441e-14
7866	4.6355e-11	Fe	6	428.529A	-28.808000000000003	1.3084704134692952e-14
7867	3.19469e-12	Fe	2	6217.96A	-28.808000000000003	1.3084704134692952e-14
7868	7.67991e-11	Cr	7	258.655A	-28.808000000000003	1.3084704134692952e-14
7869	6.19741e-13	Ti	9	3.20528m	-28.811999999999998	1.2964742846124428e-14
7870	1.97624e-11	B	4	1005.16A	-28.816	1.2845881369260022e-14
7871	4.83125e-11	Na	8	411.166A	-28.816	1.2845881369260022e-14
7872	6.0091800000000005e-12	O	7	3305.69A	-28.818	1.2786859905616405e-14
7873	9.48034e-12	Cr	1	2095.33A	-28.818	1.2786859905616405e-14
7874	2.0518400000000003e-12	N	1	9681.27A	-28.820999999999998	1.269883578117794e-14
7875	3.76129e-11	Al	7	528.129A	-28.823	1.2640489930641859e-14
7876	4.38921e-12	Fe	2	4525.74A	-28.823	1.2640489930641859e-14
7877	1.04516e-12	Ni	9	1.90062m	-28.824	1.2611417610549689e-14
7878	4.8262e-12	Si	1	4115.96A	-28.825	1.2582412154938365e-14
7879	3.93041e-11	N	6	505.404A	-28.825	1.2582412154938365e-14
7880	7.71089e-11	O	5	257.616A	-28.829	1.2467055906919941e-14
7881	1.33181e-11	Fe	7	1491.54A	-28.83	1.2438382474013432e-14
7882	2.50453e-12	Fe	2	7931.42A	-28.833000000000002	1.2352757251340314e-14
7883	4.07198e-11	Ne	7	487.833A	-28.838	1.2211356408358437e-14
7884	1.51925e-11	P	9	1307.52A	-28.838	1.2211356408358437e-14
7885	1.7799799999999999e-12	Fe	2	1.11599m	-28.839000000000002	1.2183271067979122e-14
7886	1.30535e-11	O	7	1521.77A	-28.845	1.201611032223215e-14
7887	7.26625e-12	Cr	9	2733.80A	-28.846	1.1988474035389824e-14
7888	1.46575e-12	Fe	1	1.35524m	-28.848000000000003	1.1933392000605087e-14
7889	1.79099e-11	Si	6	1109.13A	-28.849	1.1905945960623305e-14
7890	4.14073e-12	Ni	3	4797.33A	-28.849	1.1905945960623305e-14
7891	1.16292e-11	P	8	1708.15A	-28.851999999999997	1.1823986005127489e-14
7892	2.74652e-12	Cr	4	7232.59A	-28.851999999999997	1.1823986005127489e-14
7893	3.0222299999999997e-12	Ca	1	6572.78A	-28.851999999999997	1.1823986005127489e-14
7894	2.95061e-11	Ne	3	673.232A	-28.853	1.1796791591952542e-14
7895	7.6474e-11	N	6	259.754A	-28.854	1.1769659724192475e-14
7896	1.1611700000000001e-10	Fe	9	171.073A	-28.854	1.1769659724192475e-14
7897	5.75863e-11	Si	9	344.951A	-28.855	1.1742590257996534e-14
7898	1.9136e-11	C	6	1038.07A	-28.859	1.1634933543409536e-14
7899	2.39359e-12	Cr	5	8299.02A	-28.864	1.1501749560465346e-14
7900	8.21731e-11	Fe	9	241.739A	-28.865	1.1475296270547362e-14
7901	5.39678e-11	O	7	368.080A	-28.865	1.1475296270547362e-14
7902	3.4044e-12	Fe	2	5834.94A	-28.865	1.1475296270547362e-14
7903	9.46005e-14	Mn	5	20.9983m	-28.866	1.144890382150778e-14
7904	3.10937e-12	Fe	2	6388.57A	-28.866	1.144890382150778e-14
7905	1.0183700000000001e-10	O	7	195.062A	-28.866999999999997	1.1422572073416646e-14
7906	2.28148e-12	Fe	2	8706.83A	-28.866999999999997	1.1422572073416646e-14
7907	4.77689e-12	Fe	2	4158.45A	-28.868000000000002	1.1396300886665379e-14
7908	2.89871e-11	N	6	685.285A	-28.87	1.1343939640354758e-14
7909	3.44547e-12	Ca	6	5765.38A	-28.87	1.1343939640354758e-14
7910	5.34632e-11	Fe	6	371.554A	-28.871	1.1317849303181195e-14
7911	6.40538e-12	K	1	3101.21A	-28.871	1.1317849303181195e-14
7912	8.17358e-12	C	6	2430.33A	-28.875	1.1214086637074244e-14
7913	2.18518e-13	Na	1	9.09055m	-28.875	1.1214086637074244e-14
7914	1.08898e-11	O	5	1824.14A	-28.881	1.1060223600237409e-14
7915	3.27813e-11	N	6	605.970A	-28.881999999999998	1.1034785791848634e-14
7916	6.4998099999999995e-12	Na	2	3056.16A	-28.883000000000003	1.1009406488795466e-14
7917	1.02022e-10	O	7	194.707A	-28.885	1.0958822860772087e-14
7918	1.05833e-10	C	5	187.696A	-28.885	1.0958822860772087e-14
7919	4.60655e-11	Mn	6	431.222A	-28.886999999999997	1.0908471643408411e-14
7920	1.02039e-12	B	3	1.94674m	-28.886999999999997	1.0908471643408411e-14
7921	1.29791e-11	O	7	1530.50A	-28.888	1.0883382854834963e-14
7922	1.00938e-11	O	4	1967.99A	-28.888	1.0883382854834963e-14
7923	4.7072200000000004e-17	B	3	4.22000c	-28.891	1.0808462174245928e-14
7924	2.76209e-11	F	1	719.181A	-28.893	1.0758801801483399e-14
7925	1.0645299999999998e-10	C	5	186.602A	-28.893	1.0758801801483399e-14
7926	2.9407299999999997e-12	Fe	2	6754.94A	-28.894000000000002	1.0734057243994158e-14
7927	7.54214e-11	O	7	263.380A	-28.895	1.070936959740797e-14
7928	6.60815e-12	Ni	5	3006.05A	-28.898000000000003	1.0635646815657e-14
7929	3.11329e-11	Ne	6	638.053A	-28.898000000000003	1.0635646815657e-14
7930	9.54334e-11	F	3	208.150A	-28.899	1.061118550677518e-14
7931	8.8303e-11	Cr	9	224.958A	-28.899	1.061118550677518e-14
7932	8.34293e-12	Li	1	2380.99A	-28.9	1.0586780457342608e-14
7933	5.49511e-11	N	6	361.494A	-28.9	1.0586780457342608e-14
7934	3.19541e-11	O	7	621.656A	-28.903000000000002	1.0513901573295969e-14
7935	1.9637700000000002e-12	N	1	1.01155m	-28.904	1.0489720270701488e-14
7936	5.0039e-11	O	7	396.979A	-28.905	1.0465594583559577e-14
7937	1.51513e-12	Fe	2	1.31107m	-28.905	1.0465594583559577e-14
7938	1.75475e-12	Cr	5	1.13204m	-28.905	1.0465594583559577e-14
7939	5.00421e-11	O	7	396.955A	-28.906999999999996	1.0417509544280112e-14
7940	2.21646e-10	O	7	89.6225A	-28.909000000000002	1.0369645435687515e-14
7941	9.54288e-12	N	6	2081.60A	-28.910999999999998	1.0322001242698e-14
7942	9.61165e-11	O	7	206.671A	-28.915	1.0227368566487991e-14
7943	1.9269799999999997e-10	Ne	8	103.086A	-28.916	1.0203846271521815e-14
7944	7.90471e-11	N	6	251.299A	-28.916	1.0203846271521815e-14
7945	5.66616e-12	Fe	2	3505.80A	-28.916999999999998	1.0180378076332892e-14
7946	5.1523e-12	Mg	1	3855.45A	-28.918000000000003	1.0156963856494938e-14
7947	1.91255e-11	N	6	1038.64A	-28.919	1.013360348786842e-14
7948	1.53729e-11	N	6	1292.17A	-28.92	1.0110296846598745e-14
7949	1.03055e-12	Li	1	1.92757m	-28.921999999999997	1.0063844252136558e-14
7950	7.94941e-11	Ar	7	249.886A	-28.921999999999997	1.0063844252136558e-14
7951	5.59582e-11	O	7	354.988A	-28.923000000000002	1.0040698052656771e-14
7952	6.91084e-11	V	6	287.439A	-28.923000000000002	1.0040698052656771e-14
7953	4.25397e-12	Co	8	4669.63A	-28.925	9.994565235605502e-15
7954	1.54018e-12	Fe	2	1.28975m	-28.927	9.948644379594982e-15
7955	3.204e-11	O	7	619.988A	-28.930999999999997	9.857434659680647e-15
7956	1.37555e-11	Be	3	1444.11A	-28.933000000000003	9.812143861434687e-15
7957	2.17105e-11	C	6	914.971A	-28.935	9.767061155504723e-15
7958	1.94456e-11	B	1	1021.54A	-28.936999999999998	9.722185585793091e-15
7959	1.05339e-10	O	7	188.577A	-28.939	9.677516200595317e-15
7960	3.47697e-11	N	6	571.315A	-28.939	9.677516200595317e-15
7961	2.9650200000000002e-12	Fe	2	6699.61A	-28.94	9.655258530977713e-15
7962	1.13282e-11	Ca	2	1753.54A	-28.94	9.655258530977713e-15
7963	1.64813e-11	O	7	1205.27A	-28.94	9.655258530977713e-15
7964	3.4043e-12	N	4	5835.10A	-28.943	9.588792198767094e-15
7965	8.120180000000001e-13	Li	1	2.44631m	-28.943	9.588792198767094e-15
7966	4.77789e-12	Si	2	4157.58A	-28.945999999999998	9.522783417569129e-15
7967	5.90647e-13	He	1	3.36317m	-28.949	9.457229037624568e-15
7968	4.25232e-11	V	9	467.143A	-28.949	9.457229037624568e-15
7969	2.72868e-11	F	1	727.987A	-28.951	9.413777017185688e-15
7970	5.52834e-12	Ti	3	3593.20A	-28.951	9.413777017185688e-15
7971	1.81083e-11	S	2	1096.98A	-28.954	9.348973032023253e-15
7972	4.80302e-15	He	1	413.582m	-28.954	9.348973032023253e-15
7973	1.4617200000000001e-10	Ne	7	135.898A	-28.955	9.327470990724978e-15
7974	6.80517e-11	Na	4	291.902A	-28.956999999999997	9.284615154356882e-15
7975	8.78103e-11	Mg	5	226.220A	-28.958000000000002	9.263261132069605e-15
7976	9.50648e-12	B	1	2089.57A	-28.961	9.199493290972264e-15
7977	5.35413e-11	O	7	371.012A	-28.962	9.178335043538153e-15
7978	6.10294e-11	F	2	325.490A	-28.962	9.178335043538153e-15
7979	2.40743e-13	Cr	4	8.25130m	-28.962	9.178335043538153e-15
7980	3.77801e-11	O	7	525.791A	-28.965999999999998	9.0941875620664e-15
7981	7.75817e-11	Fe	7	256.046A	-28.968000000000004	9.052403565691645e-15
7982	1.59815e-11	Be	3	1242.97A	-28.968000000000004	9.052403565691645e-15
7983	3.0589e-11	Cr	5	649.400A	-28.969	9.031583615238113e-15
7984	4.0730199999999995e-12	Fe	2	4877.09A	-28.969	9.031583615238113e-15
7985	1.53224e-11	N	6	1296.43A	-28.97	9.01081154934184e-15
7986	1.6615799999999999e-12	Zn	2	1.19552m	-28.97	9.01081154934184e-15
7987	5.70161e-12	Fe	2	3484.01A	-28.971	8.990087257871328e-15
7988	1.0713099999999999e-10	O	7	185.423A	-28.971	8.990087257871328e-15
7989	8.76712e-11	S	9	226.579A	-28.971	8.990087257871328e-15
7990	5.5545e-11	N	6	357.628A	-28.973000000000003	8.948781558948004e-15
7991	5.59244e-11	O	7	355.202A	-28.973000000000003	8.948781558948004e-15
7992	1.96147e-12	Fe	2	1.01273m	-28.973000000000003	8.948781558948004e-15
7993	4.69074e-12	Fe	2	4234.82A	-28.974	8.92819993249656e-15
7994	1.50763e-11	P	9	1317.59A	-28.974	8.92819993249656e-15
7995	9.3448e-12	Be	3	2125.72A	-28.974	8.92819993249656e-15
7996	3.89372e-12	Ti	7	5101.66A	-28.978	8.846345703507015e-15
7997	3.3162199999999998e-12	Mn	5	5990.10A	-28.978	8.846345703507015e-15
7998	1.9163700000000002e-12	N	1	1.03657m	-28.978	8.846345703507015e-15
7999	2.88972e-11	Cr	5	687.418A	-28.979	8.825999672985366e-15
8000	5.75524e-12	Ne	3	3451.54A	-28.979	8.825999672985366e-15
8001	2.17176e-10	P	6	91.4670A	-28.980999999999998	8.785447888032461e-15
8002	7.51258e-11	Fe	7	264.416A	-28.980999999999998	8.785447888032461e-15
8003	3.65343e-11	N	6	543.720A	-28.980999999999998	8.785447888032461e-15
8004	1.2949200000000003e-10	Fe	8	153.402A	-28.982	8.765241918599679e-15
8005	1.62834e-12	C	5	1.21992m	-28.983	8.745082421606996e-15
8006	5.9065e-12	Ti	3	3363.15A	-28.991	8.585466678952907e-15
8007	1.0683e-11	P	1	1859.44A	-28.991999999999997	8.565720653537767e-15
8008	5.35444e-11	O	7	370.991A	-28.991999999999997	8.565720653537767e-15
8009	5.4798199999999996e-12	Ni	5	3625.02A	-28.997	8.467669660021567e-15
8010	7.81275e-12	Na	1	2542.57A	-28.999000000000002	8.428764251928582e-15
8011	7.78746e-11	O	7	255.083A	-28.999000000000002	8.428764251928582e-15
8012	5.82279e-11	B	3	341.150A	-29.0	8.409378632094447e-15
8013	2.75321e-11	F	1	721.501A	-29.000999999999998	8.390037597948692e-15
8014	7.2098e-11	Na	2	275.520A	-29.002	8.370741046947008e-15
8015	1.56442e-11	N	6	1269.77A	-29.003	8.351488876781073e-15
8016	5.05495e-11	Fe	3	392.971A	-29.004	8.332280985377798e-15
8017	8.42343e-11	O	5	235.824A	-29.004	8.332280985377798e-15
8018	1.19e-11	Cl	7	1669.28A	-29.005	8.313117270898921e-15
8019	3.85228e-11	N	6	515.655A	-29.006	8.2939976317402e-15
8020	4.83674e-11	Si	8	410.699A	-29.006	8.2939976317402e-15
8021	1.10633e-10	O	7	179.553A	-29.006	8.2939976317402e-15
8022	3.39719e-12	Fe	2	5847.32A	-29.008000000000003	8.255890174134883e-15
8023	1.8036099999999998e-12	Ni	3	1.10137m	-29.009	8.236902153646408e-15
8024	2.89602e-13	Li	1	6.85924m	-29.011999999999997	8.180199718059265e-15
8025	5.7873e-12	C	6	3432.42A	-29.011999999999997	8.180199718059265e-15
8026	2.50585e-12	O	7	7927.22A	-29.013	8.161385780788872e-15
8027	1.12725e-11	Fe	7	1762.21A	-29.013	8.161385780788872e-15
8028	3.5332800000000005e-12	Mn	6	5622.10A	-29.018	8.067963170287994e-15
8029	2.23557e-12	Fe	2	8885.62A	-29.019000000000002	8.049407369914319e-15
8030	3.65656e-12	Mn	1	5432.55A	-29.021	8.01242370248204e-15
8031	3.4956400000000002e-12	Na	1	5682.63A	-29.023000000000003	7.975609959566356e-15
8032	4.53812e-12	Co	8	4377.25A	-29.024	7.95726656568319e-15
8033	1.47101e-12	Fe	2	1.35040m	-29.024	7.95726656568319e-15
8034	6.74953e-12	Ni	7	2943.09A	-29.025	7.938965360435231e-15
8035	1.2306e-12	Cr	4	1.61421m	-29.025	7.938965360435231e-15
8036	3.48021e-11	Ne	6	570.784A	-29.028000000000002	7.884313907306043e-15
8037	9.86483e-12	N	6	2013.66A	-29.028000000000002	7.884313907306043e-15
8038	2.3213e-11	N	6	855.747A	-29.029	7.866180488516326e-15
8039	4.10959e-11	N	6	483.368A	-29.033	7.794062912314148e-15
8040	4.37713e-11	Al	7	453.824A	-29.033	7.794062912314148e-15
8041	1.69782e-16	Be	4	1.17000c	-29.033	7.794062912314148e-15
8042	3.1814099999999997e-13	K	1	6.24391m	-29.034000000000002	7.7761370650528e-15
8043	2.76722e-11	F	1	717.849A	-29.035	7.758252446096142e-15
8044	3.69379e-11	O	7	537.780A	-29.035999999999998	7.740408960621642e-15
8045	3.15385e-12	Ca	2	6298.48A	-29.037	7.722606514024855e-15
8046	3.91075e-11	N	6	507.946A	-29.037	7.722606514024855e-15
8047	1.73423e-12	N	1	1.14543m	-29.039	7.687124360134488e-15
8048	1.93973e-11	N	6	1024.08A	-29.039	7.687124360134488e-15
8049	1.0122499999999999e-10	O	7	196.241A	-29.04	7.669444464718124e-15
8050	2.86755e-11	Si	9	692.732A	-29.041	7.65180523193278e-15
8051	4.18002e-11	N	6	475.224A	-29.043000000000003	7.616648380384604e-15
8052	8.39478e-12	Li	1	2366.29A	-29.043000000000003	7.616648380384604e-15
8053	1.09642e-10	O	7	181.176A	-29.044	7.599130575223707e-15
8054	5.26317e-12	Ni	4	3774.24A	-29.046999999999997	7.546818528300925e-15
8055	6.19771e-11	Mg	7	320.513A	-29.049	7.512144046839577e-15
8056	6.773260000000001e-12	F	3	2932.78A	-29.05	7.494866594976038e-15
8057	5.35879e-12	Ni	5	3706.89A	-29.051	7.477628880149157e-15
8058	1.25209e-10	Ne	7	158.650A	-29.052	7.46043081096616e-15
8059	1.15679e-11	Be	3	1717.21A	-29.053	7.443272296244661e-15
8060	9.81823e-11	Li	2	202.322A	-29.054000000000002	7.42615324501192e-15
8061	7.88547e-11	S	6	251.912A	-29.055	7.409073566504494e-15
8062	2.1173599999999998e-12	Fe	2	9381.72A	-29.055999999999997	7.392033170167566e-15
8063	4.56508e-11	O	7	435.139A	-29.061	7.307417266175846e-15
8064	2.19704e-11	N	6	904.147A	-29.061999999999998	7.290610672841709e-15
8065	5.03383e-12	Ni	1	3946.19A	-29.061999999999998	7.290610672841709e-15
8066	4.41724e-12	C	6	4497.03A	-29.064	7.257113359547457e-15
8067	3.3934699999999997e-12	Fe	2	5853.73A	-29.066999999999997	7.207155742576594e-15
8068	4.62335e-11	Mn	6	429.655A	-29.068	7.190579744347671e-15
8069	1.82403e-11	Al	8	1089.04A	-29.070999999999998	7.141080141562223e-15
8070	1.90755e-11	N	6	1041.36A	-29.076999999999998	7.043100848871237e-15
8071	6.702780000000001e-12	Si	2	2963.61A	-29.08	6.994616483661126e-15
8072	3.48485e-12	Cu	1	5700.24A	-29.083000000000002	6.946465882473406e-15
8073	8.82002e-11	S	9	225.220A	-29.083000000000002	6.946465882473406e-15
8074	4.86875e-12	Fe	2	4079.99A	-29.085	6.914549770861601e-15
8075	1.74529e-11	N	6	1138.17A	-29.087	6.8827803004624154e-15
8076	5.62733e-17	Li	3	3.53000c	-29.088	6.8669503450479454e-15
8077	7.68635e-11	O	7	258.438A	-29.089000000000002	6.851156797520619e-15
8078	1.73874e-11	N	6	1142.47A	-29.090999999999998	6.819678591376836e-15
8079	2.95965e-11	Ne	3	671.177A	-29.093000000000004	6.7883450144526395e-15
8080	7.61003e-11	Al	7	261.030A	-29.094	6.772732254168946e-15
8081	2.22409e-12	Fe	2	8931.48A	-29.094	6.772732254168946e-15
8082	7.92022e-11	Si	8	250.807A	-29.094	6.772732254168946e-15
8083	4.598e-11	Mn	6	432.024A	-29.094	6.772732254168946e-15
8084	2.40658e-11	O	7	825.423A	-29.098000000000003	6.710639471636175e-15
8085	1.3029e-11	O	7	1524.63A	-29.099	6.6952054291415925e-15
8086	3.7687699999999995e-12	Be	2	5270.81A	-29.099	6.6952054291415925e-15
8087	1.26174e-11	Mn	10	1574.37A	-29.101999999999997	6.649115959155534e-15
8088	2.09242e-11	O	7	949.352A	-29.103	6.633823416812961e-15
8089	9.28537e-12	Al	8	2139.33A	-29.104	6.618566046341876e-15
8090	6.84646e-11	S	6	290.142A	-29.108	6.557886668098135e-15
8091	6.70614e-11	Si	9	296.213A	-29.109	6.5428039473025625e-15
8092	1.95162e-12	N	1	1.01785m	-29.109	6.5428039473025625e-15
8093	1.08763e-11	B	1	1826.40A	-29.11	6.527755915802255e-15
8094	2.43929e-11	N	6	814.353A	-29.11	6.527755915802255e-15
8095	9.54378e-12	C	6	2081.40A	-29.11	6.527755915802255e-15
8096	3.2247399999999996e-10	S	8	61.6001A	-29.111	6.512742493813942e-15
8097	1.04727e-10	O	7	189.678A	-29.111	6.512742493813942e-15
8098	2.0708400000000002e-14	Sc	2	95.9247m	-29.113000000000003	6.482819160157854e-15
8099	3.83463e-11	N	6	518.027A	-29.116	6.4381917469635366e-15
8100	5.92208e-12	S	2	3354.31A	-29.116	6.4381917469635366e-15
8101	2.1798e-12	Fe	2	9112.95A	-29.116999999999997	6.423384316847391e-15
8102	1.05347e-13	Al	1	18.8562m	-29.12	6.379166050236426e-15
8103	2.72491e-11	Cl	7	728.996A	-29.121	6.364494375455582e-15
8104	1.9126e-11	N	6	1038.61A	-29.121	6.364494375455582e-15
8105	3.25452e-12	Li	1	6103.66A	-29.122	6.349856444590298e-15
8106	8.75085e-11	Si	9	227.000A	-29.124000000000002	6.3206815043496525e-15
8107	8.01904e-13	Fe	2	2.47716m	-29.125	6.306144340291715e-15
8108	5.33937e-10	B	5	37.2038A	-29.125999999999998	6.291640610783311e-15
8109	8.43319e-11	Si	8	235.551A	-29.127	6.27717023892706e-15
8110	1.18445e-17	Mg	2	16.7710c	-29.129	6.2483292614657395e-15
8111	5.109819999999999e-12	O	7	3887.50A	-29.13	6.233958502948729e-15
8112	2.2143099999999997e-12	Fe	2	8970.93A	-29.13	6.233958502948729e-15
8113	5.80102e-11	O	7	342.431A	-29.134	6.1768052278574754e-15
8114	6.780369999999999e-12	F	3	2929.70A	-29.134	6.1768052278574754e-15
8115	4.51044e-11	Ne	6	440.411A	-29.136999999999997	6.134284399755631e-15
8116	3.14495e-12	Fe	2	6316.31A	-29.139	6.1060999230916796e-15
8117	2.1739699999999997e-13	Na	1	9.13742m	-29.139	6.1060999230916796e-15
8118	5.9350199999999995e-12	S	2	3346.99A	-29.142	6.064065826884176e-15
8119	2.16486e-11	N	6	917.587A	-29.143	6.0501188625064896e-15
8120	2.87167e-12	N	1	6917.38A	-29.143	6.0501188625064896e-15
8121	5.07592e-11	O	7	391.347A	-29.147	5.994651039369753e-15
8122	1.05541e-11	Zn	2	1882.16A	-29.147	5.994651039369753e-15
8123	6.307630000000001e-12	Na	2	3149.27A	-29.148000000000003	5.980863724573073e-15
8124	2.5966600000000002e-17	N	5	7.65000c	-29.15	5.953384151881333e-15
8125	4.96083e-11	Mn	6	400.426A	-29.151999999999997	5.9260308363574194e-15
8126	7.57028e-11	B	5	262.400A	-29.151999999999997	5.9260308363574194e-15
8127	2.08997e-11	O	7	950.466A	-29.153000000000002	5.9124013436481505e-15
8128	7.40438e-11	Na	2	268.280A	-29.153000000000002	5.9124013436481505e-15
8129	6.50293e-12	Ni	7	3054.69A	-29.154	5.898803197902342e-15
8130	8.613310000000001e-12	O	7	2306.25A	-29.155	5.885236327023831e-15
8131	1.03804e-11	Zn	2	1913.64A	-29.156	5.871700659082517e-15
8132	2.72499e-11	C	5	728.975A	-29.156	5.871700659082517e-15
8133	1.03317e-11	Zn	2	1922.68A	-29.156	5.871700659082517e-15
8134	5.55538e-12	Fe	2	3575.72A	-29.158	5.844722645117236e-15
8135	6.2398300000000005e-12	C	2	3183.50A	-29.158	5.844722645117236e-15
8136	2.74465e-11	F	1	723.751A	-29.159000000000002	5.831280156058573e-15
8137	4.114430000000001e-12	Be	2	4827.99A	-29.160999999999998	5.804487857435223e-15
8138	1.85872e-11	N	6	1068.72A	-29.162	5.791137905820342e-15
8139	5.56741e-11	O	7	356.799A	-29.163	5.777818658242146e-15
8140	7.55602e-11	Fe	7	262.896A	-29.163	5.777818658242146e-15
8141	3.23651e-11	O	7	613.761A	-29.164	5.764530044083313e-15
8142	6.53988e-11	Be	4	303.743A	-29.164	5.764530044083313e-15
8143	2.7609e-11	F	1	719.492A	-29.168000000000003	5.711680514971842e-15
8144	1.53283e-11	N	6	1295.93A	-29.168000000000003	5.711680514971842e-15
8145	1.4844399999999999e-12	N	1	1.33818m	-29.169	5.698544014321471e-15
8146	2.2214499999999998e-13	Ni	4	8.94211m	-29.169	5.698544014321471e-15
8147	3.57485e-11	Sc	8	555.672A	-29.171	5.6723615828717245e-15
8148	4.40293e-11	Al	7	451.165A	-29.171	5.6723615828717245e-15
8149	5.03416e-11	Fe	8	394.593A	-29.171	5.6723615828717245e-15
8150	9.22164e-12	P	1	2154.11A	-29.171999999999997	5.6593155132557495e-15
8151	4.27735e-12	Fe	2	4644.10A	-29.171999999999997	5.6593155132557495e-15
8152	2.57306e-12	Fe	2	7720.18A	-29.173000000000002	5.646299448767166e-15
8153	2.87838e-12	N	1	6901.26A	-29.174	5.633313320396279e-15
8154	2.39929e-11	P	4	827.931A	-29.175	5.620357059291791e-15
8155	1.21152e-11	C	6	1639.63A	-29.178	5.5816667934385615e-15
8156	3.35146e-11	Na	6	592.710A	-29.178	5.5816667934385615e-15
8157	2.07785e-11	O	4	956.012A	-29.179000000000002	5.5688293160498645e-15
8158	7.12321e-12	Mg	3	2788.69A	-29.18	5.556021364039885e-15
8159	1.33948e-11	Fe	7	1483.00A	-29.180999999999997	5.543242869502093e-15
8160	4.3208e-11	Fe	6	459.740A	-29.189	5.4420672847938424e-15
8161	5.86941e-11	B	3	338.440A	-29.189	5.4420672847938424e-15
8162	1.32087e-12	Mn	5	1.50389m	-29.19	5.429550877365431e-15
8163	1.01962e-12	B	3	1.94823m	-29.19	5.429550877365431e-15
8164	2.7458599999999998e-12	Ca	2	7234.34A	-29.19	5.429550877365431e-15
8165	5.42615e-11	O	7	366.088A	-29.191	5.4170632568753195e-15
8166	4.34662e-11	V	9	457.009A	-29.193	5.392174112029569e-15
8167	3.5272400000000002e-12	Ca	6	5631.73A	-29.195999999999998	5.355054646536506e-15
8168	3.36975e-12	Mn	6	5894.94A	-29.195999999999998	5.355054646536506e-15
8169	4.25079e-12	Sc	6	4673.12A	-29.195999999999998	5.355054646536506e-15
8170	1.91271e-12	N	1	1.03855m	-29.197	5.342738362622718e-15
8171	6.783e-11	Si	9	292.857A	-29.197	5.342738362622718e-15
8172	1.17821e-12	N	1	1.68598m	-29.199	5.3181907096464495e-15
8173	8.3422e-11	Ar	4	238.120A	-29.203000000000003	5.269433244149623e-15
8174	6.54746e-12	K	1	3033.92A	-29.203000000000003	5.269433244149623e-15
8175	6.8007e-12	Na	2	2920.94A	-29.208000000000002	5.209114540592275e-15
8176	9.519e-11	O	5	208.682A	-29.211	5.173255248325069e-15
8177	2.58111e-11	B	4	769.608A	-29.213	5.1494862995249636e-15
8178	2.34357e-12	Mn	10	8476.14A	-29.214000000000002	5.137642809689405e-15
8179	4.2584e-12	Fe	2	4664.77A	-29.214000000000002	5.137642809689405e-15
8180	5.1593599999999995e-12	Fe	2	3850.18A	-29.215	5.125826559124629e-15
8181	3.07327e-11	F	6	646.362A	-29.217	5.102275525357006e-15
8182	1.93026e-10	Ne	8	102.911A	-29.218000000000004	5.090540617288881e-15
8183	3.05098e-11	F	6	651.084A	-29.219	5.078832698760443e-15
8184	5.07959e-12	Sc	1	3910.64A	-29.221999999999998	5.0438702603840384e-15
8185	4.81101e-13	Fe	2	4.12895m	-29.225	5.0091485017404205e-15
8186	1.87785e-12	N	1	1.05783m	-29.226	4.997627779883092e-15
8187	3.83239e-11	Ti	9	518.331A	-29.228	4.974665766002085e-15
8188	8.38183e-13	Fe	2	2.36994m	-29.23	4.9518092529916726e-15
8189	1.90814e-11	N	6	1041.04A	-29.23	4.9518092529916726e-15
8190	2.43569e-12	S	2	8155.59A	-29.23	4.9518092529916726e-15
8191	4.48086e-11	O	7	443.318A	-29.232	4.929057756119342e-15
8192	3.3434099999999998e-12	Fe	2	5941.37A	-29.236	4.8838678829844925e-15
8193	7.60176e-11	Cr	7	261.314A	-29.239	4.850247572959469e-15
8194	2.07322e-12	Li	2	9581.43A	-29.24	4.839092313096873e-15
8195	5.13993e-12	Fe	2	3864.73A	-29.241	4.827962709619964e-15
8196	4.93851e-12	Sc	1	4022.36A	-29.241	4.827962709619964e-15
8197	2.16991e-11	N	6	915.449A	-29.243000000000002	4.805780235926842e-15
8198	3.09684e-11	Ne	6	641.442A	-29.244	4.794727248101401e-15
8199	5.21151e-11	Al	8	381.165A	-29.244	4.794727248101401e-15
8200	8.120180000000001e-13	Li	1	2.44631m	-29.245	4.78369968144249e-15
8201	1.08589e-11	O	5	1829.33A	-29.245	4.78369968144249e-15
8202	8.89068e-11	Al	6	223.430A	-29.247	4.761720577890641e-15
8203	3.26325e-11	Ca	8	608.732A	-29.247	4.761720577890641e-15
8204	9.1624e-11	Si	8	216.804A	-29.248	4.750768924466644e-15
8205	1.51789e-11	O	5	1308.69A	-29.249000000000002	4.73984245914656e-15
8206	5.7562e-12	Si	3	3450.97A	-29.250999999999998	4.718064861227321e-15
8207	2.60081e-11	O	7	763.780A	-29.252	4.707213613165431e-15
8208	9.04615e-11	F	3	219.590A	-29.253	4.696387322281529e-15
8209	2.54405e-12	Fe	2	7808.19A	-29.253	4.696387322281529e-15
8210	5.0565e-11	O	7	392.850A	-29.253	4.696387322281529e-15
8211	5.35275e-12	Na	2	3711.07A	-29.255	4.674809382580078e-15
8212	4.5148e-12	Fe	2	4399.86A	-29.258000000000003	4.642628221148992e-15
8213	1.8420200000000003e-12	C	6	1.07841m	-29.259	4.631950472544762e-15
8214	9.573309999999999e-13	C	5	2.07498m	-29.263	4.589484495358486e-15
8215	2.16545e-11	N	6	917.334A	-29.268	4.536949100766681e-15
8216	7.53462e-11	Fe	7	263.642A	-29.268	4.536949100766681e-15
8217	5.87975e-12	Ti	3	3378.45A	-29.27	4.516103713151304e-15
8218	2.87258e-12	Cr	4	6915.20A	-29.27	4.516103713151304e-15
8219	3.15594e-12	Ca	2	6294.31A	-29.274	4.474699825439143e-15
8220	3.18924e-11	O	7	622.859A	-29.275	4.464408301427425e-15
8221	2.45995e-12	Fe	1	8075.15A	-29.275	4.464408301427425e-15
8222	2.6074900000000002e-12	V	4	7618.23A	-29.275	4.464408301427425e-15
8223	4.48423e-11	O	7	442.984A	-29.276	4.454140447264066e-15
8224	1.41348e-12	Fe	2	1.40535m	-29.276	4.454140447264066e-15
8225	2.85437e-12	Fe	2	6959.32A	-29.279	4.423478360098739e-15
8226	8.11096e-11	Fe	9	244.909A	-29.28	4.413304642188182e-15
8227	7.93103e-11	Si	8	250.465A	-29.281999999999996	4.393027349256806e-15
8228	2.24278e-12	Fe	2	8857.05A	-29.283	4.38292366672769e-15
8229	9.24965e-11	Si	8	214.759A	-29.289	4.322787699581043e-15
8230	4.67235e-12	Fe	2	4251.49A	-29.289	4.322787699581043e-15
8231	3.69717e-11	O	7	537.289A	-29.291	4.3029262942235256e-15
8232	2.48126e-11	O	7	800.581A	-29.291	4.3029262942235256e-15
8233	3.17267e-12	Fe	2	6261.12A	-29.291999999999998	4.293029838370577e-15
8234	3.32764e-12	Fe	2	5969.54A	-29.291999999999998	4.293029838370577e-15
8235	9.14276e-11	Ar	4	217.270A	-29.291999999999998	4.293029838370577e-15
8236	2.60326e-11	O	7	763.061A	-29.298000000000002	4.234127260787535e-15
8237	4.37569e-11	Al	7	453.973A	-29.299	4.2243890383205595e-15
8238	3.4130800000000002e-12	Ni	4	5820.09A	-29.299	4.2243890383205595e-15
8239	3.47932e-11	Ne	6	570.930A	-29.301	4.204979733744702e-15
8240	9.06553e-11	O	7	219.121A	-29.302	4.195308548729621e-15
8241	5.95128e-12	Cu	1	3337.84A	-29.305999999999997	4.156845728763046e-15
8242	2.18689e-12	Fe	2	9083.42A	-29.305999999999997	4.156845728763046e-15
8243	5.33894e-12	Fe	2	3720.67A	-29.308000000000003	4.137746757505235e-15
8244	2.95104e-11	O	7	673.135A	-29.31	4.11873553804947e-15
8245	2.17513e-12	Fe	2	9132.52A	-29.31	4.11873553804947e-15
8246	5.01924e-12	Fe	2	3957.66A	-29.31	4.11873553804947e-15
8247	1.2909100000000002e-10	F	6	153.880A	-29.311999999999998	4.0998116672127094e-15
8248	2.89601e-13	Li	1	6.85924m	-29.313000000000002	4.0903823620385235e-15
8249	7.66385e-11	Al	7	259.197A	-29.315	4.0715887622122916e-15
8250	2.76636e-11	F	1	718.071A	-29.316	4.062224367918416e-15
8251	9.54884e-12	N	6	2080.30A	-29.316	4.062224367918416e-15
8252	1.1835700000000002e-10	C	5	167.835A	-29.316999999999997	4.052881511133757e-15
8253	2.71868e-12	Fe	2	7306.65A	-29.316999999999997	4.052881511133757e-15
8254	3.2462099999999998e-12	Ni	4	6119.27A	-29.319000000000003	4.034260212066328e-15
8255	1.16336e-11	Fe	8	1707.51A	-29.32	4.024981671055385e-15
8256	7.63211e-11	Ne	8	260.275A	-29.32	4.024981671055385e-15
8257	3.48061e-13	Mn	5	5.70718m	-29.320999999999998	4.015724470096586e-15
8258	2.15517e-12	Fe	2	9217.12A	-29.323	3.99727389212521e-15
8259	1.30535e-11	O	7	1521.77A	-29.323	3.99727389212521e-15
8260	3.41429e-12	Fe	2	5818.04A	-29.326	3.969756852203553e-15
8261	1.6892599999999998e-12	Fe	2	1.17593m	-29.326	3.969756852203553e-15
8262	1.48442e-12	K	1	1.33819m	-29.326	3.969756852203553e-15
8263	3.55315e-12	Mn	6	5590.66A	-29.326999999999998	3.960626664803524e-15
8264	3.4167599999999997e-10	Be	4	58.1384A	-29.329	3.942429238252316e-15
8265	3.54764e-12	Fe	2	5599.35A	-29.329	3.942429238252316e-15
8266	2.05634e-12	N	1	9660.12A	-29.333000000000002	3.906284829739643e-15
8267	4.38804e-12	Mn	5	4526.96A	-29.334	3.8973006239403345e-15
8268	2.43069e-12	Fe	2	8172.36A	-29.334	3.8973006239403345e-15
8269	1.4306299999999998e-14	Al	7	138.851m	-29.337	3.870471795156063e-15
8270	3.26716e-11	Ca	8	608.003A	-29.338	3.8615699570505865e-15
8271	2.75508e-11	F	1	721.012A	-29.34	3.8438276547300664e-15
8272	6.4530199999999995e-12	Na	2	3078.32A	-29.344	3.8085872309687854e-15
8273	1.3328e-11	C	2	1490.44A	-29.345	3.7998277234113395e-15
8274	2.52817e-12	V	4	7857.25A	-29.345	3.7998277234113395e-15
8275	1.79647e-11	B	4	1105.75A	-29.346	3.7910883621621906e-15
8276	1.31314e-10	Ni	9	151.274A	-29.349	3.7649906934451034e-15
8277	4.20495e-12	Fe	2	4724.07A	-29.35	3.756331455141488e-15
8278	2.08383e-11	O	7	953.269A	-29.351999999999997	3.739072679815821e-15
8279	3.75615e-12	C	6	5288.52A	-29.351999999999997	3.739072679815821e-15
8280	8.82771e-11	Si	9	225.024A	-29.353	3.73047305128937e-15
8281	5.60813e-11	N	6	354.208A	-29.354	3.7218932013597395e-15
8282	3.97591e-11	C	5	499.620A	-29.357	3.696271868779122e-15
8283	7.9106e-11	S	6	251.112A	-29.357	3.696271868779122e-15
8284	4.2324799999999994e-13	Ti	3	4.69334m	-29.359	3.67928904218677e-15
8285	3.68061e-12	S	2	5397.06A	-29.36	3.670826912211381e-15
8286	1.00955e-10	P	8	196.766A	-29.36	3.670826912211381e-15
8287	6.29537e-12	Cr	7	3155.41A	-29.362	3.653960994574996e-15
8288	7.34734e-11	Fe	7	270.363A	-29.363000000000003	3.645557117492554e-15
8289	2.78509e-11	N	6	713.243A	-29.364	3.637172568791104e-15
8290	1.9113e-12	Zn	2	1.03932m	-29.365	3.628807304016545e-15
8291	1.48915e-12	Fe	2	1.33394m	-29.365	3.628807304016545e-15
8292	2.74967e-12	Ca	2	7224.29A	-29.365	3.628807304016545e-15
8293	2.5747e-12	Fe	2	7715.25A	-29.365	3.628807304016545e-15
8294	5.12855e-11	O	7	387.331A	-29.366	3.620461278817043e-15
8295	6.81073e-12	Ni	7	2916.64A	-29.369	3.595538198679782e-15
8296	3.5032599999999998e-12	O	7	5670.28A	-29.371	3.5790182012602154e-15
8297	7.50992e-11	Na	2	264.510A	-29.372	3.570786687819386e-15
8298	1.5389e-12	Fe	2	1.29082m	-29.372	3.570786687819386e-15
8299	4.4661499999999996e-13	Ti	3	4.44778m	-29.372	3.570786687819386e-15
8300	1.29676e-11	O	7	1531.86A	-29.374000000000002	3.554380413262113e-15
8301	6.1840800000000004e-12	Na	2	3212.19A	-29.375999999999998	3.538049518689304e-15
8302	1.14967e-13	Ni	4	17.2784m	-29.379	3.5136937571182795e-15
8303	1.10337e-11	Fe	7	1800.34A	-29.38	3.505612485729833e-15
8304	3.18109e-11	O	7	624.454A	-29.381999999999998	3.489505659430637e-15
8305	4.99507e-11	O	7	397.681A	-29.383000000000003	3.4814800191230694e-15
8306	4.6461e-11	Cr	10	427.551A	-29.385	3.46548407143621e-15
8307	4.99169e-11	O	7	397.950A	-29.385	3.46548407143621e-15
8308	1.5057799999999999e-12	Fe	2	1.31922m	-29.385	3.46548407143621e-15
8309	1.30764e-11	Fe	7	1519.11A	-29.388	3.4416278468904167e-15
8310	1.73337e-11	N	6	1146.00A	-29.389	3.4337123224960643e-15
8311	9.04778e-12	C	2	2195.51A	-29.39	3.425815003302601e-15
8312	6.6875699999999995e-12	Si	1	2970.35A	-29.391	3.4179358474392846e-15
8313	3.54515e-11	Cr	9	560.328A	-29.391	3.4179358474392846e-15
8314	6.33142e-12	C	6	3137.44A	-29.393	3.4022318587010267e-15
8315	2.94441e-11	Si	9	674.650A	-29.393	3.4022318587010267e-15
8316	1.0454200000000001e-13	Fe	2	19.0014m	-29.394000000000002	3.394406942565129e-15
8317	4.51424e-13	Sc	8	4.40040m	-29.394000000000002	3.394406942565129e-15
8318	7.66905e-11	Al	7	259.021A	-29.395	3.386600023236965e-15
8319	2.58382e-11	C	3	768.800A	-29.395	3.386600023236965e-15
8320	3.90746e-12	Fe	2	5083.73A	-29.401	3.340134128956798e-15
8321	3.76915e-12	Be	2	5270.27A	-29.401	3.340134128956798e-15
8322	3.4720800000000003e-12	F	3	5721.20A	-29.404	3.317140807345472e-15
8323	1.7194900000000003e-10	Ne	7	115.525A	-29.404	3.317140807345472e-15
8324	2.59466e-11	O	7	765.589A	-29.406	3.301899929749509e-15
8325	4.1194e-12	Cr	9	4822.17A	-29.406	3.301899929749509e-15
8326	9.8526e-11	O	7	201.616A	-29.406999999999996	3.2943057706467867e-15
8327	3.3611800000000004e-12	Ni	4	5909.96A	-29.406999999999996	3.2943057706467867e-15
8328	3.5262599999999997e-10	S	9	56.3330A	-29.406999999999996	3.2943057706467867e-15
8329	3.204e-11	O	7	619.988A	-29.408	3.286729077625269e-15
8330	2.79338e-12	Fe	2	7111.26A	-29.409000000000002	3.2791698105141634e-15
8331	2.95349e-11	O	7	672.576A	-29.41	3.271627929234988e-15
8332	9.48537e-12	Mg	3	2094.22A	-29.41	3.271627929234988e-15
8333	1.52669e-11	O	5	1301.15A	-29.412	3.2565961643190742e-15
8334	1.6629200000000001e-12	N	1	1.19455m	-29.413	3.249106200985413e-15
8335	4.35761e-12	Fe	2	4558.57A	-29.416999999999998	3.2193182162855446e-15
8336	1.14669e-13	Mn	5	17.3233m	-29.419	3.204526792669068e-15
8337	2.24569e-13	Cr	4	8.84558m	-29.421	3.1898033294709115e-15
8338	2.73718e-11	Cl	7	725.726A	-29.421999999999997	3.1824669853945393e-15
8339	3.36334e-11	N	6	590.616A	-29.423000000000002	3.175147514441265e-15
8340	8.00802e-11	Be	4	248.057A	-29.423000000000002	3.175147514441265e-15
8341	3.41762e-13	Cl	6	5.81237m	-29.426	3.1532899526954845e-15
8342	1.32793e-11	Cr	9	1495.90A	-29.426	3.1532899526954845e-15
8343	2.94489e-11	O	7	674.540A	-29.435	3.0886159297550942e-15
8344	2.97276e-12	Ni	3	6682.16A	-29.436	3.0815123102400033e-15
8345	5.3453e-11	O	7	371.625A	-29.44	3.0532608355660985e-15
8346	2.8229e-11	Al	9	703.691A	-29.441999999999997	3.039232376309777e-15
8347	3.09719e-10	S	8	64.1371A	-29.445999999999998	3.0113685264000748e-15
8348	5.12232e-11	Al	8	387.802A	-29.447	3.0044425709825743e-15
8349	3.4041e-12	Fe	2	5835.45A	-29.449	2.9906384112775874e-15
8350	1.0911499999999999e-10	V	6	182.050A	-29.45	2.9837601338018447e-15
8351	1.9787900000000003e-12	Fe	2	1.00387m	-29.451	2.9768976759252825e-15
8352	7.28049e-12	Ni	7	2728.45A	-29.451999999999998	2.970051001263881e-15
8353	3.75608e-11	Al	7	528.861A	-29.455	2.949605313983822e-15
8354	3.66876e-11	O	7	541.449A	-29.456	2.9428214100129934e-15
8355	1.52398e-11	O	5	1303.46A	-29.456	2.9428214100129934e-15
8356	1.01421e-11	O	4	1958.61A	-29.458000000000002	2.929300373824976e-15
8357	6.55086e-13	Be	2	3.03234m	-29.461	2.9091352118910474e-15
8358	1.74992e-12	Fe	2	1.13516m	-29.463	2.895768949724415e-15
8359	7.2725899999999994e-12	Cr	7	2731.41A	-29.465999999999998	2.8758346164903712e-15
8360	3.11419e-11	Ne	6	637.870A	-29.467	2.8692203804155436e-15
8361	1.95928e-12	N	1	1.01387m	-29.467	2.8692203804155436e-15
8362	6.64068e-12	K	1	2991.33A	-29.469	2.8560375102410252e-15
8363	5.34192e-11	O	7	371.860A	-29.47	2.849468806247092e-15
8364	5.06477e-12	C	2	3922.08A	-29.47	2.849468806247092e-15
8365	2.14099e-11	K	8	927.816A	-29.471999999999998	2.8363766863125513e-15
8366	2.30084e-12	Fe	2	8633.58A	-29.471999999999998	2.8363766863125513e-15
8367	4.68e-12	Fe	2	4244.54A	-29.473000000000003	2.8298532009588035e-15
8368	7.77583e-11	Fe	7	255.464A	-29.473000000000003	2.8298532009588035e-15
8369	5.47434e-12	Fe	2	3628.65A	-29.476999999999997	2.8039089508670726e-15
8370	8.08802e-11	Fe	10	245.604A	-29.483	2.765437877817899e-15
8371	1.50463e-11	N	6	1320.22A	-29.484	2.7590775471962163e-15
8372	7.32467e-11	Be	4	271.199A	-29.488000000000003	2.7337821721983854e-15
8373	4.22667e-11	Si	8	469.979A	-29.496	2.6838850242204974e-15
8374	2.76221e-11	F	1	719.150A	-29.497	2.6777122599571773e-15
8375	3.29908e-12	Fe	2	6021.21A	-29.499000000000002	2.6654092896699597e-15
8376	1.46861e-11	Be	3	1352.60A	-29.499000000000002	2.6654092896699597e-15
8377	5.22219e-13	Cr	7	3.80386m	-29.502	2.6470607411814994e-15
8378	9.01088e-11	Ar	4	220.450A	-29.502	2.6470607411814994e-15
8379	3.73865e-11	N	6	531.327A	-29.506999999999998	2.6167600874398674e-15
8380	9.26664e-12	N	6	2143.65A	-29.508000000000003	2.6107417062470372e-15
8381	5.32117e-13	K	1	3.73310m	-29.509	2.604737166946885e-15
8382	1.03634e-10	O	7	191.678A	-29.51	2.5987464377038765e-15
8383	4.98696e-11	Mn	10	398.328A	-29.51	2.5987464377038765e-15
8384	1.1871600000000002e-10	C	5	167.327A	-29.513	2.5808567930604514e-15
8385	2.87235e-11	Al	9	691.574A	-29.514	2.5749209871532963e-15
8386	1.6365799999999999e-12	Mn	5	1.21378m	-29.515	2.5689988332208685e-15
8387	5.31231e-12	Ni	4	3739.32A	-29.518	2.5513139696462978e-15
8388	4.27473e-11	S	6	464.695A	-29.519000000000002	2.545446110347476e-15
8389	1.87994e-11	N	6	1056.66A	-29.523000000000003	2.522109320135312e-15
8390	1.14727e-10	F	6	173.146A	-29.526999999999997	2.4989864829018807e-15
8391	3.24363e-12	Ni	4	6124.14A	-29.526999999999997	2.4989864829018807e-15
8392	9.16383e-11	Ar	4	216.770A	-29.529	2.4875046829687568e-15
8393	1.2920500000000002e-10	F	6	153.743A	-29.533	2.464699102955793e-15
8394	4.31696e-12	Cl	7	4601.49A	-29.534000000000002	2.4590304523223777e-15
8395	4.92429e-12	Fe	2	4033.97A	-29.534000000000002	2.4590304523223777e-15
8396	3.90237e-11	O	7	509.036A	-29.535999999999998	2.447732233674097e-15
8397	6.99391e-11	Al	9	284.025A	-29.544	2.403056085473241e-15
8398	2.38228e-11	N	6	833.841A	-29.545	2.3975292098458214e-15
8399	7.73177e-11	Cr	7	256.920A	-29.546	2.3920150456796244e-15
8400	4.45583e-11	O	7	445.809A	-29.546	2.3920150456796244e-15
8401	2.13725e-11	N	6	929.442A	-29.549	2.3755485299287674e-15
8402	6.3353800000000004e-12	Na	2	3135.48A	-29.55	2.3700849199234974e-15
8403	4.3935e-11	V	9	452.133A	-29.55	2.3700849199234974e-15
8404	2.19222e-12	Fe	2	9061.35A	-29.55	2.3700849199234974e-15
8405	2.0633e-11	Cl	6	962.751A	-29.551	2.364633875872557e-15
8406	8.91247e-11	Al	6	222.884A	-29.551	2.364633875872557e-15
8407	3.99596e-11	N	6	497.113A	-29.553	2.3537693700964683e-15
8408	7.75097e-11	Be	4	256.283A	-29.553	2.3537693700964683e-15
8409	1.4727200000000002e-10	F	7	134.883A	-29.553	2.3537693700964683e-15
8410	1.71251e-11	N	6	1159.96A	-29.554000000000002	2.348355850768811e-15
8411	2.92462e-11	F	4	679.214A	-29.554000000000002	2.348355850768811e-15
8412	3.06878e-11	F	6	647.308A	-29.555999999999997	2.3375661357244537e-15
8413	2.8092e-15	He	1	707.121m	-29.555999999999997	2.3375661357244537e-15
8414	7.47781e-11	O	7	265.645A	-29.555999999999997	2.3375661357244537e-15
8415	6.0725300000000006e-12	Sc	1	3271.20A	-29.561999999999998	2.305493525971249e-15
8416	1.34963e-11	Fe	7	1471.84A	-29.561999999999998	2.305493525971249e-15
8417	1.0713699999999999e-10	O	7	185.412A	-29.563000000000002	2.3001910380039735e-15
8418	1.44976e-12	Fe	2	1.37019m	-29.565	2.289622620172593e-15
8419	6.93649e-11	Al	9	286.376A	-29.568	2.2738609689209894e-15
8420	6.9829e-11	P	8	284.473A	-29.568	2.2738609689209894e-15
8421	7.60287e-11	Cr	7	261.276A	-29.569000000000003	2.268631233816078e-15
8422	2.3615e-12	Fe	2	8411.78A	-29.570999999999998	2.258207820113427e-15
8423	7.57376e-11	Na	2	262.280A	-29.572	2.2530140862517487e-15
8424	3.46545e-11	Sc	8	573.215A	-29.572	2.2530140862517487e-15
8425	1.14068e-11	Fe	7	1741.46A	-29.572	2.2530140862517487e-15
8426	2.1562099999999998e-12	Fe	2	9212.66A	-29.573	2.247832297646475e-15
8427	2.5645e-11	O	7	774.593A	-29.578000000000003	2.2221015741082267e-15
8428	2.1883400000000003e-12	Fe	2	9077.39A	-29.578000000000003	2.2221015741082267e-15
8429	8.98823e-11	Cr	9	221.005A	-29.579	2.216990882307986e-15
8430	6.67715e-12	Na	2	2974.99A	-29.581	2.2068047344683166e-15
8431	9.93392e-11	Si	7	199.966A	-29.581	2.2068047344683166e-15
8432	2.09242e-11	O	7	949.352A	-29.581	2.2068047344683166e-15
8433	4.97825e-12	Ni	4	3990.25A	-29.581999999999997	2.201729224422964e-15
8434	1.29059e-11	O	7	1539.18A	-29.583000000000002	2.1966653877267477e-15
8435	3.58591e-12	Sc	6	5539.58A	-29.583000000000002	2.1966653877267477e-15
8436	4.90057e-12	Ni	5	4053.50A	-29.584	2.191613197531782e-15
8437	6.918339999999999e-12	Na	2	2871.28A	-29.584	2.191613197531782e-15
8438	7.33372e-11	O	5	270.865A	-29.586	2.1815436495622434e-15
8439	1.0711200000000001e-10	Mn	8	185.456A	-29.588	2.171520366963066e-15
8440	1.0219900000000001e-10	B	5	194.371A	-29.59	2.1615431371642173e-15
8441	1.98064e-11	B	1	1002.93A	-29.59	2.1615431371642173e-15
8442	3.46496e-12	F	3	5732.95A	-29.596999999999998	2.1269824525513616e-15
8443	4.33521e-12	Fe	2	4582.12A	-29.599	2.1172098558812507e-15
8444	1.62262e-11	N	6	1224.22A	-29.6	2.112340408338457e-15
8445	7.261639999999999e-12	Cr	7	2735.53A	-29.601	2.107482160214248e-15
8446	2.0444099999999998e-12	N	1	9716.46A	-29.604	2.0929743550695864e-15
8447	1.75639e-11	Si	6	1130.99A	-29.604	2.0929743550695864e-15
8448	4.68943e-11	O	7	423.600A	-29.604	2.0929743550695864e-15
8449	2.13229e-12	Fe	2	9316.01A	-29.605	2.088160647631888e-15
8450	4.44395e-16	B	5	4470.00m	-29.605999999999998	2.08335801141409e-15
8451	4.46869e-12	Fe	2	4445.25A	-29.607	2.07856642095306e-15
8452	2.57519e-12	C	6	7713.77A	-29.609	2.0690162757416386e-15
8453	8.27183e-13	Ti	9	2.40146m	-29.611	2.059510009461713e-15
8454	1.04437e-11	N	6	1902.06A	-29.611	2.059510009461713e-15
8455	8.49666e-13	Na	1	2.33791m	-29.613000000000003	2.050047420507872e-15
8456	1.02725e-11	Be	3	1933.75A	-29.616	2.0359349933303225e-15
8457	6.42829e-11	Al	7	309.016A	-29.616999999999997	2.031252472784243e-15
8458	5.8382e-12	Fe	2	3402.50A	-29.618000000000002	2.0265807217365362e-15
8459	7.63012e-11	Ne	8	260.343A	-29.619	2.0219197154181093e-15
8460	5.40659e-13	Mn	6	3.67412m	-29.62	2.0172694291167206e-15
8461	1.03055e-12	Li	1	1.92757m	-29.621	2.0126298381770487e-15
8462	1.2223e-12	Fe	2	1.62516m	-29.622	2.008000918000411e-15
8463	1.99793e-11	N	6	994.252A	-29.624000000000002	1.998774991824437e-15
8464	1.7214799999999998e-10	Ne	7	115.392A	-29.624000000000002	1.998774991824437e-15
8465	2.07765e-11	O	7	956.100A	-29.633000000000003	1.957780087577389e-15
8466	4.67194e-11	Mn	6	425.186A	-29.633000000000003	1.957780087577389e-15
8467	8.73768e-12	Mg	3	2273.43A	-29.635	1.9487849051574846e-15
8468	4.96666e-11	O	7	399.956A	-29.636999999999997	1.9398310518466627e-15
8469	1.5064200000000002e-12	Mn	5	1.31866m	-29.636999999999997	1.9398310518466627e-15
8470	2.25524e-11	N	6	880.813A	-29.639	1.930918337754868e-15
8471	8.79861e-11	Mg	5	225.768A	-29.64	1.9264773488141647e-15
8472	1.9040900000000002e-12	Fe	2	1.04325m	-29.642	1.917625989414632e-15
8473	7.54834e-11	Mn	8	263.163A	-29.643	1.91321557202676e-15
8474	3.15212e-12	Ca	2	6301.93A	-29.644000000000002	1.9088152983173958e-15
8475	3.17672e-11	O	7	625.313A	-29.644000000000002	1.9088152983173958e-15
8476	2.98445e-12	Fe	2	6656.00A	-29.645	1.9044251449567418e-15
8477	4.0182199999999994e-12	Fe	2	4943.60A	-29.648000000000003	1.8913151744728877e-15
8478	7.5687e-11	O	7	262.455A	-29.649	1.886965270280174e-15
8479	1.17289e-11	Fe	8	1693.63A	-29.651999999999997	1.8739754927282003e-15
8480	2.96456e-12	Fe	2	6700.64A	-29.653000000000002	1.8696654686968056e-15
8481	3.5371099999999997e-12	Fe	2	5616.02A	-29.654	1.865365357445637e-15
8482	7.54248e-12	Cr	5	2633.68A	-29.655	1.8610751361758867e-15
8483	4.17802e-12	Fe	2	4754.51A	-29.656999999999996	1.8525242726477284e-15
8484	9.64395e-11	Cr	9	205.979A	-29.659000000000002	1.8440126967687205e-15
8485	2.12493e-11	O	7	934.828A	-29.660999999999998	1.835540228028603e-15
8486	5.20027e-11	O	7	381.989A	-29.662	1.831318602652996e-15
8487	3.19818e-13	K	1	6.21117m	-29.666	1.8145289727849674e-15
8488	5.66673e-11	O	7	350.545A	-29.669	1.8020378431975025e-15
8489	4.76721e-11	Cr	10	416.689A	-29.67	1.7978932711687995e-15
8490	4.61789e-11	Mn	6	430.163A	-29.67	1.7978932711687995e-15
8491	2.94989e-12	Cr	4	6733.96A	-29.671	1.79375823139126e-15
8492	2.33e-12	Fe	2	8525.51A	-29.671999999999997	1.7896327019413005e-15
8493	1.06905e-10	F	6	185.814A	-29.671999999999997	1.7896327019413005e-15
8494	4.97916e-11	Mn	6	398.952A	-29.673000000000002	1.785516660945744e-15
8495	2.1930099999999998e-12	Fe	2	9058.06A	-29.675	1.777312957076808e-15
8496	5.5505e-11	O	7	357.886A	-29.680999999999997	1.752927309111413e-15
8497	1.71842e-12	Fe	2	1.15597m	-29.680999999999997	1.752927309111413e-15
8498	1.29588e-10	Fe	8	153.290A	-29.683000000000003	1.7448733397129113e-15
8499	5.31689e-11	O	7	373.610A	-29.684	1.7408602423938527e-15
8500	1.94419e-12	N	1	1.02174m	-29.685	1.7368563749425018e-15
8501	1.74358e-11	Cl	6	1139.29A	-29.688000000000002	1.7248999397575904e-15
8502	2.2095400000000003e-12	Si	3	8990.30A	-29.688000000000002	1.7248999397575904e-15
8503	3.08473e-11	F	6	643.961A	-29.688000000000002	1.7248999397575904e-15
8504	5.65837e-12	Si	2	3510.63A	-29.689	1.7209327799836757e-15
8505	3.3752300000000004e-12	Mn	5	5885.36A	-29.69	1.7169747444240326e-15
8506	2.63577e-11	O	7	753.649A	-29.691	1.7130258120935786e-15
8507	2.20067e-12	Fe	2	9026.56A	-29.693	1.7051551734209375e-15
8508	1.33786e-11	O	7	1484.79A	-29.697	1.6895222168246405e-15
8509	2.02162e-10	Ne	8	98.2601A	-29.699	1.6817595673629987e-15
8510	6.54116e-13	Mn	6	3.03684m	-29.706	1.6548700915052383e-15
8511	6.70568e-12	K	1	2962.33A	-29.706	1.6548700915052383e-15
8512	2.986e-11	O	7	665.254A	-29.706	1.6548700915052383e-15
8513	3.6752e-12	Fe	2	5405.00A	-29.706999999999997	1.6510639959128199e-15
8514	7.4696e-12	P	1	2659.37A	-29.708000000000002	1.6472666540973221e-15
8515	1.69553e-11	Be	4	1171.58A	-29.711	1.6359269502127186e-15
8516	8.44401e-11	Si	8	235.249A	-29.712	1.63216442263626e-15
8517	1.40881e-10	Ni	9	141.002A	-29.715	1.6209286817817569e-15
8518	8.79897e-11	Mg	5	225.759A	-29.715999999999998	1.6172006492654747e-15
8519	1.25141e-10	B	5	158.736A	-29.717	1.613481190986034e-15
8520	2.39929e-11	P	4	827.931A	-29.718000000000004	1.609770287223238e-15
8521	2.2358700000000002e-12	Fe	2	8884.44A	-29.718000000000004	1.609770287223238e-15
8522	1.17772e-11	Cl	7	1686.68A	-29.719	1.6060679183022832e-15
8523	5.12059e-11	Mg	6	387.933A	-29.719	1.6060679183022832e-15
8524	6.51146e-11	Al	9	305.069A	-29.72	1.6023740645935517e-15
8525	1.3665e-12	N	1	1.45368m	-29.721	1.5986887065125863e-15
8526	3.4922300000000004e-12	Na	1	5688.19A	-29.721999999999998	1.595011824520011e-15
8527	6.38817e-13	Co	8	3.10957m	-29.724	1.5876834108669532e-15
8528	1.0721799999999999e-10	Cl	9	185.272A	-29.725	1.5840318403519638e-15
8529	5.75715e-12	Fe	2	3450.40A	-29.725	1.5840318403519638e-15
8530	1.5532299999999998e-12	P	8	1.27891m	-29.725	1.5840318403519638e-15
8531	3.64455e-12	Fe	2	5450.45A	-29.726	1.5803886682161193e-15
8532	3.29273e-11	O	7	603.282A	-29.73	1.5658995778150637e-15
8533	7.76253e-11	Al	7	255.902A	-29.730999999999998	1.5622981087258065e-15
8534	2.19987e-12	Fe	2	9029.83A	-29.730999999999998	1.5622981087258065e-15
8535	2.58849e-11	O	7	767.414A	-29.732	1.5587049227855873e-15
8536	4.22795e-11	Al	8	469.837A	-29.733	1.555120000943704e-15
8537	2.71562e-12	Mn	6	7314.88A	-29.734	1.5515433241932583e-15
8538	2.70994e-12	Fe	2	7330.22A	-29.735	1.5479748735710788e-15
8539	1.82462e-12	Fe	2	1.08869m	-29.736	1.5444146301575698e-15
8540	4.28372e-11	Al	8	463.720A	-29.738000000000003	1.5373186894957912e-15
8541	6.10725e-13	Fe	2	3.25261m	-29.74	1.5302553517198771e-15
8542	1.79297e-11	N	6	1107.91A	-29.743000000000002	1.5197211479750177e-15
8543	2.38632e-11	O	7	832.432A	-29.745	1.5127386635580177e-15
8544	2.38393e-11	O	7	833.264A	-29.745	1.5127386635580177e-15
8545	1.57036e-12	N	1	1.26497m	-29.745	1.5127386635580177e-15
8546	4.34842e-12	Fe	2	4568.20A	-29.746	1.5092594611786865e-15
8547	6.78896e-11	Na	2	292.600A	-29.747	1.5057882607427637e-15
8548	6.42926e-13	Ca	9	3.08970m	-29.749000000000002	1.4988697921276721e-15
8549	2.97329e-11	Cr	5	668.097A	-29.75	1.4954224872674837e-15
8550	1.07065e-10	F	6	185.537A	-29.75	1.4954224872674837e-15
8551	7.61498e-11	Na	2	260.860A	-29.75	1.4954224872674837e-15
8552	4.05512e-12	Fe	2	4898.61A	-29.756	1.4749045215435187e-15
8553	6.36825e-11	S	4	311.930A	-29.756	1.4749045215435187e-15
8554	3.3181800000000003e-12	Fe	2	5986.56A	-29.764	1.4479844801762267e-15
8555	6.54925e-13	Be	2	3.03309m	-29.764	1.4479844801762267e-15
8556	4.7293400000000005e-12	Ti	3	4200.26A	-29.766	1.4413315958083544e-15
8557	1.60467e-12	Mn	5	1.23791m	-29.767	1.4380166251274538e-15
8558	6.7243100000000005e-12	Si	2	2954.13A	-29.771	1.4248328094631644e-15
8559	5.73704e-12	Na	2	3462.49A	-29.771	1.4248328094631644e-15
8560	3.30016e-11	Al	8	601.925A	-29.772	1.4215557849378746e-15
8561	4.64597e-11	Fe	6	427.563A	-29.772	1.4215557849378746e-15
8562	1.5381e-12	Fe	2	1.29149m	-29.774	1.4150243293945547e-15
8563	2.60326e-11	O	7	763.061A	-29.775	1.4117698637474205e-15
8564	5.81798e-12	Ni	7	3414.32A	-29.779	1.39882667983785e-15
8565	1.22283e-12	B	1	1.62447m	-29.779	1.39882667983785e-15
8566	4.94509e-11	Si	8	401.701A	-29.783	1.386002159751625e-15
8567	4.62395e-11	Mn	6	429.599A	-29.784000000000002	1.3828144432423892e-15
8568	2.93872e-11	O	7	675.956A	-29.789	1.3669854972035792e-15
8569	5.19734e-12	Ni	4	3822.04A	-29.802	1.3266730501161106e-15
8570	4.92942e-11	Fe	8	402.978A	-29.804000000000002	1.3205775411398428e-15
8571	2.88606e-11	Al	9	688.289A	-29.805	1.3175402970778587e-15
8572	3.82212e-11	Fe	6	519.723A	-29.807	1.3114867492902442e-15
8573	2.85217e-12	K	1	6964.69A	-29.807	1.3114867492902442e-15
8574	1.53163e-12	S	2	1.29694m	-29.807	1.3114867492902442e-15
8575	2.2542700000000002e-12	Fe	2	8811.94A	-29.808000000000003	1.3084704134692952e-15
8576	1.57187e-13	Fe	2	12.6375m	-29.811999999999998	1.2964742846124429e-15
8577	4.65354e-12	Fe	2	4268.67A	-29.811999999999998	1.2964742846124429e-15
8578	2.6095e-12	V	4	7612.37A	-29.813000000000002	1.2934924765021191e-15
8579	3.5233e-11	Cl	6	563.803A	-29.816999999999997	1.2816336661967742e-15
8580	5.217e-11	O	7	380.764A	-29.819000000000003	1.2757450943923499e-15
8581	3.48895e-11	Fe	8	569.354A	-29.82	1.2728109620965636e-15
8582	2.43625e-13	Cr	4	8.15372m	-29.822	1.2669629269353318e-15
8583	1.36273e-12	N	1	1.45769m	-29.823	1.264048993064186e-15
8584	2.34972e-11	Fe	8	845.396A	-29.824	1.2611417610549688e-15
8585	3.64907e-10	S	9	54.4370A	-29.826	1.2553473410023644e-15
8586	2.18508e-13	Na	1	9.09097m	-29.829	1.2467055906919942e-15
8587	5.06231e-11	Al	9	392.399A	-29.831	1.2409774988172496e-15
8588	2.06951e-11	O	7	959.863A	-29.833000000000002	1.2352757251340312e-15
8589	2.21054e-12	Si	3	8986.26A	-29.834	1.2324346698046805e-15
8590	3.1571199999999997e-13	Mn	5	6.29195m	-29.840999999999998	1.2127294022128672e-15
8591	3.54348e-12	Fe	2	5605.91A	-29.840999999999998	1.2127294022128672e-15
8592	1.42873e-12	N	1	1.39036m	-29.844	1.204381031729514e-15
8593	1.19445e-10	Ni	9	166.306A	-29.849	1.1905945960623304e-15
8594	4.2932e-12	Ni	4	4626.96A	-29.849	1.1905945960623304e-15
8595	1.47466e-10	F	7	134.705A	-29.85	1.1878563044781709e-15
8596	1.6001399999999999e-12	Ti	3	1.24142m	-29.851	1.1851243107898997e-15
8597	4.90788e-11	Si	8	404.746A	-29.854	1.1769659724192475e-15
8598	1.6034999999999998e-14	Sc	2	123.882m	-29.854	1.1769659724192475e-15
8599	1.13119e-12	Ni	4	1.75606m	-29.855	1.1742590257996536e-15
8600	4.25854e-12	Cl	7	4664.61A	-29.855	1.1742590257996536e-15
8601	1.33686e-11	Fe	7	1485.91A	-29.86	1.1608173938830923e-15
8602	1.93693e-11	P	4	1025.56A	-29.861	1.158147587963488e-15
8603	6.752389999999999e-12	K	1	2941.84A	-29.863000000000003	1.1528263831514535e-15
8604	2.49001e-11	O	7	797.766A	-29.864	1.1501749560465346e-15
8605	5.20669e-12	S	2	3815.18A	-29.873	1.12658485091547e-15
8606	2.00999e-12	Fe	2	9882.85A	-29.874000000000002	1.1239937776598832e-15
8607	8.50783e-13	Na	1	2.33484m	-29.874000000000002	1.1239937776598832e-15
8608	3.14872e-11	Cr	5	630.875A	-29.875	1.1214086637074242e-15
8609	1.79874e-12	Fe	2	1.10436m	-29.877	1.1162562589193097e-15
8610	1.80015e-12	Fe	2	1.10349m	-29.878	1.1136889407661168e-15
8611	1.80485e-12	N	1	1.10062m	-29.879	1.1111275272808233e-15
8612	3.52094e-10	S	9	56.4180A	-29.881	1.106022360023741e-15
8613	9.96441e-11	Si	7	199.354A	-29.883000000000003	1.1009406488795463e-15
8614	8.52044e-11	Si	8	233.139A	-29.883000000000003	1.1009406488795463e-15
8615	1.80665e-12	Fe	2	1.09952m	-29.884	1.0984085556519727e-15
8616	3.35183e-11	K	8	592.645A	-29.884	1.0984085556519727e-15
8617	5.10673e-11	Mn	10	388.986A	-29.884	1.0984085556519727e-15
8618	2.58035e-11	O	7	769.837A	-29.886	1.0933618267612426e-15
8619	2.51567e-12	Fe	2	7896.29A	-29.886999999999997	1.0908471643408411e-15
8620	1.72262e-12	N	1	1.15315m	-29.886999999999997	1.0908471643408411e-15
8621	2.95349e-11	O	7	672.576A	-29.886999999999997	1.0908471643408411e-15
8622	9.43166e-13	Li	2	2.10615m	-29.89	1.0833378252813478e-15
8623	1.0700599999999999e-10	F	6	185.638A	-29.891	1.0808462174245927e-15
8624	7.65018e-12	Ni	3	2596.60A	-29.891	1.0808462174245927e-15
8625	5.80758e-12	Si	3	3420.44A	-29.894000000000002	1.0734057243994157e-15
8626	4.79119e-11	Cr	9	414.604A	-29.897	1.0660164513679662e-15
8627	3.87019e-11	Fe	8	513.269A	-29.9	1.058678045734261e-15
8628	3.4873599999999998e-12	Fe	2	5696.13A	-29.904	1.0489720270701487e-15
8629	2.06993e-12	Fe	2	9596.68A	-29.905	1.0465594583559576e-15
8630	7.64341e-11	Na	2	259.890A	-29.906999999999996	1.0417509544280112e-15
8631	1.67165e-12	Zn	2	1.18832m	-29.909000000000002	1.0369645435687517e-15
8632	9.106790000000001e-13	Fe	2	2.18128m	-29.912	1.029826129861624e-15
8633	1.14463e-10	B	5	173.545A	-29.914	1.0250945085944118e-15
8634	6.2777699999999994e-12	Fe	2	3164.25A	-29.914	1.0250945085944118e-15
8635	2.93058e-11	O	7	677.835A	-29.915	1.0227368566487993e-15
8636	4.4837699999999996e-12	Cr	7	4430.31A	-29.92	1.0110296846598746e-15
8637	2.78893e-11	Al	9	712.262A	-29.926	9.971578373442335e-16
8638	3.38405e-12	Fe	2	5870.02A	-29.927	9.948644379594982e-16
8639	1.99299e-11	Si	3	996.719A	-29.927	9.948644379594982e-16
8640	4.42871e-11	Fe	8	448.538A	-29.929000000000002	9.902934510752611e-16
8641	1.57525e-11	Si	6	1261.03A	-29.93	9.880158393408497e-16
8642	1.8581e-12	N	1	1.06907m	-29.933000000000003	9.812143861434687e-16
8643	1.8789900000000003e-12	Fe	2	1.05719m	-29.934	9.789576556789513e-16
8644	3.25817e-11	Ca	8	609.682A	-29.936	9.744597538205817e-16
8645	4.863280000000001e-12	Ni	4	4084.58A	-29.939	9.677516200595317e-16
8646	5.37924e-12	V	8	3692.80A	-29.941999999999997	9.610896647664866e-16
8647	4.90289e-11	Si	8	405.158A	-29.943	9.588792198767096e-16
8648	3.16366e-11	Be	4	627.894A	-29.943	9.588792198767096e-16
8649	5.740399999999999e-13	Cr	7	3.46047m	-29.944000000000003	9.566738588691104e-16
8650	6.5818199999999995e-12	Sc	1	3018.08A	-29.945999999999998	9.52278341756913e-16
8651	4.41595e-11	Cl	6	449.834A	-29.945999999999998	9.52278341756913e-16
8652	1.82578e-12	Fe	2	1.08800m	-29.948	9.479030202113545e-16
8653	2.0246e-10	Ne	8	98.1156A	-29.951999999999998	9.392125930857496e-16
8654	7.2555e-12	Si	2	2737.85A	-29.954	9.348973032023252e-16
8655	3.06008e-11	F	1	649.148A	-29.955	9.32747099072498e-16
8656	3.46481e-12	F	3	5733.21A	-29.955	9.32747099072498e-16
8657	3.46828e-11	K	8	572.747A	-29.96	9.220700313203948e-16
8658	3.1031099999999997e-12	Ni	3	6401.47A	-29.96	9.220700313203948e-16
8659	2.6081599999999997e-12	Fe	2	7616.28A	-29.961	9.199493290972264e-16
8660	5.92734e-11	F	7	335.133A	-29.962	9.178335043538154e-16
8661	2.32698e-11	P	9	853.659A	-29.964000000000002	9.13616442460519e-16
8662	3.99912e-12	Fe	2	4967.21A	-29.965	9.115151829521987e-16
8663	2.58967e-11	Ar	6	767.066A	-29.965999999999998	9.0941875620664e-16
8664	5.66152e-12	Si	2	3508.68A	-29.97	9.01081154934184e-16
8665	1.21125e-10	B	5	164.000A	-29.97	9.01081154934184e-16
8666	4.1988900000000005e-12	Fe	2	4730.89A	-29.971	8.990087257871327e-16
8667	1.31205e-11	Fe	7	1514.00A	-29.973000000000003	8.948781558948004e-16
8668	5.84957e-12	Fe	8	3395.89A	-29.974	8.928199932496559e-16
8669	9.60773e-12	Fe	7	2067.55A	-29.978	8.846345703507015e-16
8670	4.46982e-11	Mn	6	444.413A	-29.979	8.8259996729853665e-16
8671	5.14194e-11	Mn	10	386.322A	-29.982	8.765241918599678e-16
8672	2.3398299999999997e-12	Fe	2	8489.69A	-29.985	8.704902417653234e-16
8673	8.40575e-12	Cu	1	2363.20A	-29.988000000000003	8.64497829090954e-16
8674	1.17604e-12	Cr	4	1.68910m	-29.989	8.625095392585082e-16
8675	7.805860000000001e-12	Fe	2	2544.81A	-29.989	8.625095392585082e-16
8676	1.28244e-11	O	7	1548.96A	-29.991	8.585466678952908e-16
8677	2.77726e-12	Ti	3	7152.54A	-29.991999999999997	8.565720653537767e-16
8678	2.24428e-12	Fe	2	8851.15A	-29.993000000000002	8.5460200427207e-16
8679	1.48448e-12	Fe	2	1.33814m	-29.998	8.448194560231791e-16
8680	4.66339e-11	Mn	6	425.966A	-29.999000000000002	8.428764251928583e-16
8681	3.81402e-11	Mg	7	520.827A	-30.000999999999998	8.390037597948692e-16
8682	3.49027e-12	Fe	2	5691.39A	-30.002	8.370741046947008e-16
8683	1.17067e-12	C	5	1.69685m	-30.002	8.370741046947008e-16
8684	3.3867400000000007e-10	Cl	8	58.6537A	-30.004	8.332280985377797e-16
8685	6.78745e-12	K	1	2926.65A	-30.006999999999998	8.274921966531348e-16
8686	1.41651e-11	Be	1	1402.35A	-30.01	8.217957804393125e-16
8687	1.6281299999999998e-12	Fe	2	1.22008m	-30.011	8.199057025934115e-16
8688	9.40552e-11	F	3	211.200A	-30.011	8.199057025934115e-16
8689	1.34127e-13	Ni	1	14.8101m	-30.015	8.123887619292985e-16
8690	7.46326e-11	Mn	8	266.163A	-30.019000000000002	8.049407369914319e-16
8691	4.1782300000000005e-12	Ni	4	4754.28A	-30.019000000000002	8.049407369914319e-16
8692	7.49101e-13	C	5	2.65177m	-30.021	8.012423702482041e-16
8693	6.0244300000000004e-12	Fe	8	3297.32A	-30.022	7.9939956393397125e-16
8694	1.56561e-11	N	6	1268.80A	-30.022	7.9939956393397125e-16
8695	8.27165e-12	B	2	2401.51A	-30.022	7.9939956393397125e-16
8696	5.19906e-12	Cr	7	3820.78A	-30.024	7.957266565683189e-16
8697	2.48031e-11	Be	4	800.886A	-30.026	7.920706246791247e-16
8698	3.76808e-11	O	7	527.177A	-30.028000000000002	7.884313907306042e-16
8699	3.6032e-12	S	2	5513.00A	-30.034000000000002	7.7761370650528e-16
8700	1.52605e-12	S	2	1.30169m	-30.038	7.704845011919042e-16
8701	1.7353599999999998e-12	Fe	2	1.14469m	-30.038	7.704845011919042e-16
8702	1.5970799999999999e-12	Fe	2	1.24380m	-30.038	7.704845011919042e-16
8703	1.32353e-12	Fe	2	1.50087m	-30.038	7.704845011919042e-16
8704	4.82551e-11	Cr	10	411.655A	-30.04	7.669444464718124e-16
8705	1.4955e-11	Si	6	1328.28A	-30.041999999999998	7.634206568257123e-16
8706	4.34209e-12	Fe	2	4574.86A	-30.044	7.599130575223707e-16
8707	6.90854e-11	Ne	3	287.535A	-30.046	7.564215741739322e-16
8708	1.83991e-12	Fe	2	1.07965m	-30.046	7.564215741739322e-16
8709	7.66375e-11	Na	2	259.200A	-30.046999999999997	7.546818528300925e-16
8710	5.63008e-12	Fe	2	3528.27A	-30.048000000000002	7.529461327342978e-16
8711	5.64235e-11	Fe	9	352.060A	-30.05	7.494866594976039e-16
8712	4.63529e-11	Mn	6	428.548A	-30.051	7.477628880149157e-16
8713	1.77596e-11	Si	3	1118.52A	-30.052	7.460430810966161e-16
8714	1.94092e-11	N	6	1023.46A	-30.053	7.44327229624466e-16
8715	2.21133e-12	Si	3	8983.03A	-30.054000000000002	7.426153245011919e-16
8716	7.60769e-11	O	7	261.110A	-30.055999999999997	7.392033170167565e-16
8717	1.82581e-12	N	1	1.08798m	-30.057	7.375031965654591e-16
8718	8.53127e-11	Si	8	232.843A	-30.06	7.324262602708957e-16
8719	1.3846e-11	Be	1	1434.67A	-30.06	7.324262602708957e-16
8720	2.36813e-11	O	7	838.823A	-30.061999999999998	7.290610672841708e-16
8721	2.71193e-11	C	5	732.483A	-30.064	7.257113359547457e-16
8722	4.78455e-12	Fe	2	4151.80A	-30.066999999999997	7.207155742576594e-16
8723	3.3892800000000003e-12	Mn	5	5860.97A	-30.066999999999997	7.207155742576594e-16
8724	1.82015e-12	N	1	1.09136m	-30.069000000000003	7.17404186985681e-16
8725	2.19823e-11	N	6	903.657A	-30.070999999999998	7.141080141562223e-16
8726	2.04362e-13	Ni	4	9.72025m	-30.072	7.124656112998578e-16
8727	6.429489999999999e-13	Sc	8	3.08958m	-30.072	7.124656112998578e-16
8728	2.90161e-11	Cr	5	684.602A	-30.073	7.108269858652407e-16
8729	3.4899e-12	Mn	5	5691.98A	-30.074	7.091921291645419e-16
8730	2.6496e-11	B	5	749.715A	-30.075	7.075610325299196e-16
8731	2.90662e-11	Be	4	683.422A	-30.076	7.059336873134506e-16
8732	5.1348699999999995e-12	S	2	3868.54A	-30.081999999999997	6.962479140132592e-16
8733	2.43536e-12	Fe	2	8156.68A	-30.081999999999997	6.962479140132592e-16
8734	3.6128800000000003e-12	Fe	2	5498.23A	-30.084	6.930489454284943e-16
8735	2.00142e-11	B	1	992.516A	-30.084	6.930489454284943e-16
8736	4.55515e-11	O	7	436.088A	-30.086	6.898646747692878e-16
8737	2.55768e-11	Ne	6	776.658A	-30.088	6.866950345047945e-16
8738	1.73035e-11	Al	8	1148.00A	-30.09	6.835399574144679e-16
8739	3.4838800000000003e-12	Mn	5	5701.82A	-30.093000000000004	6.788345014452641e-16
8740	7.23397e-12	Si	2	2746.00A	-30.099	6.695205429141594e-16
8741	1.53929e-11	Si	6	1290.49A	-30.1	6.679806883959655e-16
8742	9.876760000000001e-12	N	6	2011.23A	-30.101	6.664443754448913e-16
8743	1.76317e-11	N	6	1126.63A	-30.101	6.664443754448913e-16
8744	1.43532e-11	Be	1	1383.97A	-30.101999999999997	6.649115959155533e-16
8745	4.5962099999999995e-12	Fe	2	4321.92A	-30.101999999999997	6.649115959155533e-16
8746	1.11529e-11	Fe	7	1781.10A	-30.103	6.63382341681296e-16
8747	8.83116e-11	Mg	5	224.936A	-30.103	6.63382341681296e-16
8748	1.46918e-12	N	1	1.35208m	-30.104	6.618566046341875e-16
8749	2.57156e-12	Fe	2	7724.67A	-30.113000000000003	6.482819160157855e-16
8750	9.81812e-14	Na	1	20.2324m	-30.114	6.467909089839598e-16
8751	1.22305e-11	B	2	1624.17A	-30.114	6.467909089839598e-16
8752	4.53013e-13	V	4	4.38496m	-30.115	6.453033311731474e-16
8753	6.85424e-13	Fe	2	2.89813m	-30.115	6.453033311731474e-16
8754	1.5198e-12	Fe	2	1.30704m	-30.115	6.453033311731474e-16
8755	1.16636e-12	Na	1	1.70311m	-30.116999999999997	6.423384316847391e-16
8756	2.86385e-12	K	1	6936.29A	-30.119	6.393871546720694e-16
8757	2.36842e-12	Fe	2	8387.23A	-30.119	6.393871546720694e-16
8758	4.61431e-11	Fe	8	430.497A	-30.122	6.349856444590298e-16
8759	6.60304e-12	Ti	3	3008.38A	-30.123	6.335252180031774e-16
8760	3.1286599999999997e-12	Ni	4	6349.18A	-30.123	6.335252180031774e-16
8761	8.76603e-13	Fe	2	2.26607m	-30.124000000000002	6.320681504349654e-16
8762	8.61758e-11	Fe	9	230.511A	-30.128	6.262733148002543e-16
8763	3.60879e-12	S	2	5504.46A	-30.129	6.248329261465739e-16
8764	2.06514e-11	O	7	961.894A	-30.131	6.219620796259078e-16
8765	1.1794e-11	Si	3	1684.28A	-30.131999999999998	6.205316065379795e-16
8766	2.5343599999999997e-12	Fe	2	7838.06A	-30.133000000000003	6.191044234468469e-16
8767	2.20096e-11	P	8	902.537A	-30.136	6.14842538573458e-16
8768	2.4345599999999997e-12	Fe	2	8159.35A	-30.136	6.14842538573458e-16
8769	8.56203e-12	Cr	7	2320.06A	-30.141	6.078044942335217e-16
8770	1.22316e-11	B	2	1624.02A	-30.142	6.064065826884175e-16
8771	7.1202699999999995e-12	O	5	2789.85A	-30.143	6.050118862506489e-16
8772	4.7787e-13	C	5	4.15687m	-30.145	6.022321091359633e-16
8773	9.248830000000001e-14	Fe	2	21.4778m	-30.147	5.994651039369754e-16
8774	3.3451999999999995e-10	Cl	8	59.3820A	-30.149	5.967108119720581e-16
8775	1.82216e-12	N	1	1.09016m	-30.15	5.953384151881332e-16
8776	2.08251e-11	Ca	8	953.871A	-30.151	5.939691748292166e-16
8777	8.953180000000001e-12	B	2	2218.71A	-30.153000000000002	5.91240134364815e-16
8778	7.17517e-11	Si	8	276.850A	-30.155	5.885236327023831e-16
8779	3.51541e-11	K	8	565.068A	-30.156999999999996	5.858196122313587e-16
8780	5.00534e-12	Fe	2	3968.66A	-30.158	5.844722645117236e-16
8781	3.24542e-11	O	7	612.077A	-30.162	5.791137905820342e-16
8782	5.06599e-11	O	7	392.114A	-30.163	5.777818658242146e-16
8783	1.09886e-12	Ni	4	1.80773m	-30.163	5.777818658242146e-16
8784	8.64943e-11	Si	8	229.662A	-30.163	5.777818658242146e-16
8785	2.57598e-11	O	7	771.143A	-30.166	5.738044434366181e-16
8786	1.25925e-11	C	5	1577.49A	-30.168000000000003	5.711680514971842e-16
8787	4.43181e-12	Co	8	4482.24A	-30.171999999999997	5.65931551325575e-16
8788	1.0539299999999998e-10	Mn	9	188.480A	-30.171999999999997	5.65931551325575e-16
8789	2.7887e-12	Cr	7	7123.20A	-30.171999999999997	5.65931551325575e-16
8790	1.27807e-11	O	7	1554.25A	-30.174	5.63331332039628e-16
8791	3.18315e-13	Na	8	6.24051m	-30.179000000000002	5.568829316049865e-16
8792	6.68577e-11	Ne	8	297.116A	-30.179000000000002	5.568829316049865e-16
8793	4.75237e-11	Fe	3	417.990A	-30.18	5.556021364039886e-16
8794	7.10721e-12	Ni	7	2794.97A	-30.180999999999997	5.543242869502093e-16
8795	4.53219e-12	Fe	2	4382.97A	-30.180999999999997	5.543242869502093e-16
8796	7.10089e-11	Al	8	279.746A	-30.180999999999997	5.543242869502093e-16
8797	2.82405e-12	Ti	3	7034.02A	-30.184	5.505083453997389e-16
8798	2.92621e-11	O	7	678.847A	-30.184	5.505083453997389e-16
8799	5.82264e-11	Fe	9	341.159A	-30.184	5.505083453997389e-16
8800	4.1912300000000005e-12	Fe	2	4739.52A	-30.186	5.479789893081271e-16
8801	1.12553e-12	Cr	4	1.76490m	-30.188000000000002	5.454612545521211e-16
8802	2.36328e-12	Fe	2	8405.47A	-30.191	5.41706325687532e-16
8803	2.33562e-12	Fe	2	8505.01A	-30.191	5.41706325687532e-16
8804	3.35634e-10	Cl	8	59.1849A	-30.197	5.342738362622717e-16
8805	5.41622e-11	O	7	366.759A	-30.199	5.31819070964645e-16
8806	3.39897e-11	K	8	584.426A	-30.2	5.305959210434801e-16
8807	5.18244e-12	S	2	3833.03A	-30.2	5.305959210434801e-16
8808	2.93324e-11	F	4	677.219A	-30.206	5.233158720847817e-16
8809	1.99702e-12	N	1	9947.07A	-30.21	5.185180833310175e-16
8810	2.32199e-11	O	7	855.492A	-30.213	5.149486299524963e-16
8811	2.93695e-12	Fe	2	6763.63A	-30.215	5.125826559124629e-16
8812	3.4719199999999996e-12	F	3	5721.46A	-30.215999999999998	5.114037485182009e-16
8813	3.25176e-10	B	4	61.0883A	-30.217	5.102275525357006e-16
8814	1.83399e-13	Mn	6	10.8313m	-30.22	5.067151707697393e-16
8815	1.44731e-11	Be	1	1372.51A	-30.221999999999998	5.043870260384038e-16
8816	8.83029e-12	P	8	2249.58A	-30.224	5.020695781604501e-16
8817	2.30646e-11	P	9	861.254A	-30.226	4.997627779883091e-16
8818	1.1079899999999999e-10	S	9	179.283A	-30.232	4.929057756119341e-16
8819	6.794789999999999e-12	Na	2	2923.48A	-30.235	4.895126361195794e-16
8820	4.94386e-11	B	5	401.801A	-30.236	4.883867882984492e-16
8821	5.68177e-11	Si	9	349.617A	-30.237	4.872635298554573e-16
8822	1.36596e-12	C	1	1.45425m	-30.238000000000003	4.861428548351871e-16
8823	2.03162e-12	V	4	9777.65A	-30.24	4.839092313096873e-16
8824	2.08709e-12	Fe	2	9517.77A	-30.241	4.827962709619963e-16
8825	6.42364e-16	Na	9	3092.40m	-30.243000000000002	4.805780235926842e-16
8826	2.08594e-11	Ne	3	952.304A	-30.244	4.794727248101401e-16
8827	2.1785e-11	C	3	911.841A	-30.246	4.772697477483125e-16
8828	9.07314e-11	Fe	9	218.937A	-30.247	4.761720577890641e-16
8829	5.403e-13	Zn	2	3.67656m	-30.249000000000002	4.739842459146561e-16
8830	8.95752e-12	B	2	2217.63A	-30.250999999999998	4.718064861227321e-16
8831	2.063e-11	Cl	6	962.890A	-30.250999999999998	4.718064861227321e-16
8832	4.21584e-11	Si	8	471.186A	-30.250999999999998	4.718064861227321e-16
8833	2.09751e-11	Ne	3	947.050A	-30.252	4.70721361316543e-16
8834	1.62009e-12	S	2	1.22613m	-30.254	4.685585931175698e-16
8835	2.18115e-11	O	7	910.734A	-30.256999999999998	4.653330584505968e-16
8836	3.45705e-12	Cr	7	5746.07A	-30.256999999999998	4.653330584505968e-16
8837	1.66393e-12	C	3	1.19383m	-30.26	4.621297282080802e-16
8838	3.40711e-12	Fe	2	5830.29A	-30.26	4.621297282080802e-16
8839	1.50623e-11	N	1	1318.82A	-30.261999999999997	4.600064349775167e-16
8840	5.92501e-11	F	7	335.264A	-30.264	4.578928973931805e-16
8841	4.74598e-11	K	8	418.554A	-30.268	4.536949100766681e-16
8842	2.04034e-11	Ca	8	973.587A	-30.274	4.474699825439143e-16
8843	2.69199e-11	O	7	737.911A	-30.274	4.474699825439143e-16
8844	1.39408e-11	O	7	1424.92A	-30.275	4.464408301427425e-16
8845	3.47649e-11	F	4	571.393A	-30.276	4.454140447264066e-16
8846	3.04221e-11	O	7	652.961A	-30.279	4.4234783600987387e-16
8847	2.34253e-12	Fe	2	8479.91A	-30.28	4.4133046421881824e-16
8848	7.59426e-11	Cl	7	261.572A	-30.281999999999996	4.393027349256806e-16
8849	1.7839e-12	Ni	4	1.11354m	-30.283	4.38292366672769e-16
8850	6.05284e-11	Al	8	328.184A	-30.285	4.3627859616989716e-16
8851	8.5499e-12	F	6	2323.35A	-30.285999999999998	4.3527518324312272e-16
8852	7.64019e-11	Cl	7	260.000A	-30.288	4.3327527543888047e-16
8853	6.16717e-11	Na	6	322.100A	-30.289	4.3227876995810426e-16
8854	7.60654e-11	Cl	7	261.150A	-30.29	4.3128455637633775e-16
8855	2.9237400000000002e-12	Fe	2	6794.18A	-30.295	4.263476828835712e-16
8856	1.43241e-11	C	5	1386.79A	-30.298000000000002	4.234127260787535e-16
8857	1.58048e-12	Fe	2	1.25687m	-30.299	4.224389038320559e-16
8858	5.54904e-12	Fe	2	3579.80A	-30.302	4.195308548729621e-16
8859	1.71897e-12	N	1	1.15560m	-30.303	4.185659606822835e-16
8860	6.67025e-12	Sc	1	2978.07A	-30.304000000000002	4.1760328568666133e-16
8861	6.57763e-12	Si	1	3020.00A	-30.305	4.1664282478209225e-16
8862	1.68805e-11	C	3	1176.77A	-30.305999999999997	4.1568457287630455e-16
8863	3.51801e-12	Fe	2	5646.50A	-30.309	4.1282302040445576e-16
8864	5.85406e-13	Ni	3	3.39328m	-30.31	4.11873553804947e-16
8865	3.73549e-11	Al	7	531.777A	-30.311	4.1092627091801625e-16
8866	1.9869e-12	N	1	9997.73A	-30.311999999999998	4.099811667212709e-16
8867	3.10936e-10	S	8	63.8861A	-30.319000000000003	4.034260212066328e-16
8868	1.46814e-11	Be	4	1353.04A	-30.319000000000003	4.034260212066328e-16
8869	8.4649e-12	Zn	2	2346.69A	-30.320999999999998	4.0157244700965864e-16
8870	3.51947e-11	K	8	564.417A	-30.320999999999998	4.0157244700965864e-16
8871	8.14246e-12	Si	2	2439.61A	-30.322	4.0064885601091423e-16
8872	3.51949e-11	F	6	564.414A	-30.322	4.0064885601091423e-16
8873	1.1260899999999999e-10	N	6	176.402A	-30.322	4.0064885601091423e-16
8874	7.90289e-11	Al	8	251.357A	-30.324	3.9880804172895367e-16
8875	5.84529e-11	Fe	9	339.837A	-30.325	3.978908086859267e-16
8876	5.37675e-11	Fe	6	369.451A	-30.326	3.969756852203553e-16
8877	3.40013e-13	Mn	5	5.84226m	-30.326999999999998	3.9606266648035245e-16
8878	1.02443e-10	F	6	193.907A	-30.328000000000003	3.9515174762517394e-16
8879	4.76921e-12	Ti	3	4165.15A	-30.334	3.8973006239403346e-16
8880	1.16586e-12	Na	1	1.70384m	-30.34	3.8438276547300666e-16
8881	6.3963199999999995e-12	Ti	8	3105.61A	-30.340999999999998	3.834987096447103e-16
8882	3.11054e-11	F	1	638.619A	-30.343000000000004	3.817366931276597e-16
8883	1.45541e-11	Be	1	1364.87A	-30.344	3.8085872309687856e-16
8884	5.21657e-11	Fe	8	380.795A	-30.348000000000003	3.7736698933545505e-16
8885	5.27377e-11	Mg	5	376.665A	-30.349	3.7649906934451035e-16
8886	7.85022e-12	Be	4	2530.43A	-30.349	3.7649906934451035e-16
8887	2.12427e-12	Fe	2	9351.19A	-30.351999999999997	3.7390726798158217e-16
8888	1.5548399999999999e-12	Fe	2	1.27759m	-30.355	3.7133330845373284e-16
8889	1.30943e-11	Fe	7	1517.04A	-30.355	3.7133330845373284e-16
8890	4.30669e-11	V	10	461.246A	-30.359	3.6792890421867705e-16
8891	1.47737e-11	Si	6	1344.58A	-30.362	3.653960994574996e-16
8892	4.07568e-10	Ar	9	48.7390A	-30.363000000000003	3.645557117492554e-16
8893	1.3082899999999999e-12	N	5	1.51835m	-30.364	3.6371725687911043e-16
8894	2.92251e-12	Ni	3	6797.05A	-30.368000000000002	3.6038267702459023e-16
8895	5.0939800000000005e-12	S	2	3899.59A	-30.368000000000002	3.6038267702459023e-16
8896	1.85904e-12	C	1	1.06853m	-30.369	3.595538198679782e-16
8897	5.2545800000000004e-12	Cr	7	3780.41A	-30.37	3.587268690299237e-16
8898	3.36759e-12	Fe	2	5898.72A	-30.378	3.5217936577612766e-16
8899	9.768350000000001e-14	Na	1	20.3355m	-30.379	3.5136937571182794e-16
8900	8.95584e-12	B	2	2218.05A	-30.379	3.5136937571182794e-16
8901	4.23411e-12	Fe	2	4691.53A	-30.38	3.505612485729833e-16
8902	6.11734e-11	Al	8	324.724A	-30.381	3.497549800749784e-16
8903	3.96432e-11	C	5	501.081A	-30.381	3.497549800749784e-16
8904	2.4907599999999998e-12	Fe	2	7975.25A	-30.383000000000003	3.481480019123069e-16
8905	4.09172e-11	Ne	7	485.479A	-30.383000000000003	3.481480019123069e-16
8906	6.10686e-11	Al	8	325.281A	-30.384	3.4734728372760494e-16
8907	1.2466299999999999e-10	N	6	159.345A	-30.384	3.4734728372760494e-16
8908	7.1991399999999996e-12	Si	2	2759.28A	-30.386	3.4575136792479666e-16
8909	3.87599e-11	B	5	512.501A	-30.39	3.4258150033026013e-16
8910	5.42587e-12	Ti	3	3661.07A	-30.397	3.371040009532891e-16
8911	2.92003e-11	Al	9	680.283A	-30.399	3.3555514875977636e-16
8912	1.81948e-12	Fe	2	1.09177m	-30.403000000000002	3.3247876066443013e-16
8913	1.37798e-12	Mn	5	1.44157m	-30.410999999999998	3.2641033938014135e-16
8914	1.85768e-12	N	1	1.06932m	-30.414	3.241633464089391e-16
8915	2.75895e-17	B	3	7.20000c	-30.42	3.1971565855670022e-16
8916	5.70615e-11	Fe	9	348.123A	-30.423000000000002	3.1751475144412653e-16
8917	2.9043099999999998e-12	Fe	2	6839.64A	-30.429000000000002	3.131582857346346e-16
8918	4.96546e-11	V	10	400.053A	-30.430999999999997	3.1171945410877602e-16
8919	6.68676e-11	Ne	8	297.071A	-30.432	3.1100251925905644e-16
8920	2.67274e-12	Fe	2	7432.25A	-30.432	3.1100251925905644e-16
8921	1.76966e-11	Si	4	1122.50A	-30.435	3.088615929755094e-16
8922	1.19484e-12	Cr	4	1.66253m	-30.436	3.081512310240004e-16
8923	3.46879e-11	F	4	572.663A	-30.438000000000002	3.0673540472483015e-16
8924	3.27225e-11	Ca	8	607.058A	-30.438000000000002	3.0673540472483015e-16
8925	4.68052e-12	Cr	7	4244.07A	-30.439	3.060299328706014e-16
8926	2.41909e-11	O	7	821.153A	-30.447	3.004442570982575e-16
8927	1.1581399999999998e-10	Ar	10	171.520A	-30.451	2.976897675925282e-16
8928	1.44208e-10	Mg	5	137.749A	-30.459	2.922563169920624e-16
8929	2.30969e-12	Fe	2	8600.50A	-30.459	2.922563169920624e-16
8930	6.90959e-11	Ne	3	287.491A	-30.46	2.915841461155242e-16
8931	4.65491e-12	Fe	2	4267.42A	-30.46	2.915841461155242e-16
8932	1.21109e-11	Be	4	1640.21A	-30.461	2.9091352118910476e-16
8933	9.60842e-11	F	3	206.740A	-30.462	2.902444386572127e-16
8934	6.66795e-12	Si	2	2979.10A	-30.462	2.902444386572127e-16
8935	1.46113e-11	Be	1	1359.53A	-30.463	2.8957689497244147e-16
8936	7.06473e-12	Ni	3	2811.78A	-30.464000000000002	2.8891088659554083e-16
8937	6.26128e-12	S	3	3172.59A	-30.467	2.8692203804155436e-16
8938	2.67609e-12	Fe	2	7422.95A	-30.468000000000004	2.8626213566615266e-16
8939	1.06415e-10	F	6	186.670A	-30.468000000000004	2.8626213566615266e-16
8940	1.52226e-12	Fe	2	1.30493m	-30.469	2.856037510241025e-16
8941	1.04955e-12	Ni	4	1.89267m	-30.471	2.8429152098530907e-16
8942	1.52149e-11	Si	3	1305.59A	-30.471999999999998	2.836376686312551e-16
8943	2.07128e-12	Fe	2	9590.45A	-30.473000000000003	2.8298532009588037e-16
8944	2.1658099999999997e-14	Mg	6	91.7183m	-30.473000000000003	2.8298532009588037e-16
8945	2.01445e-11	B	1	986.096A	-30.473000000000003	2.8298532009588037e-16
8946	1.7345799999999999e-12	Ni	4	1.14520m	-30.483	2.765437877817899e-16
8947	4.4335800000000006e-12	Fe	2	4480.45A	-30.484	2.7590775471962167e-16
8948	1.1763e-13	Na	2	16.8873m	-30.484	2.7590775471962167e-16
8949	5.57577e-11	Mg	5	356.264A	-30.487	2.740084190958451e-16
8950	4.0311e-12	Cr	7	4927.80A	-30.487	2.740084190958451e-16
8951	7.267630000000001e-12	P	4	2733.28A	-30.491	2.714962948097279e-16
8952	4.44941e-12	Si	2	4464.52A	-30.493000000000002	2.702488826444689e-16
8953	4.54217e-11	B	5	437.334A	-30.493000000000002	2.702488826444689e-16
8954	7.63912e-11	K	9	260.036A	-30.494	2.6962732746236176e-16
8955	5.70172e-12	Si	2	3483.94A	-30.495	2.6900720181750207e-16
8956	7.68142e-11	S	9	258.604A	-30.498	2.671553692657702e-16
8957	1.86259e-12	N	1	1.06650m	-30.502	2.6470607411814993e-16
8958	7.35926e-11	Fe	7	269.925A	-30.505	2.6288385032123584e-16
8959	2.09864e-12	Fe	2	9465.40A	-30.509	2.604737166946885e-16
8960	1.8552200000000002e-12	C	1	1.07073m	-30.51	2.5987464377038764e-16
8961	4.96548e-13	V	4	4.00051m	-30.514	2.5749209871532965e-16
8962	5.62278e-12	Fe	2	3532.86A	-30.518	2.551313969646298e-16
8963	1.2810299999999998e-12	Ni	3	1.55066m	-30.519000000000002	2.545446110347476e-16
8964	1.09002e-11	Si	9	1822.39A	-30.529	2.487504682968757e-16
8965	4.34787e-12	Cr	7	4568.78A	-30.539	2.4308821634989444e-16
8966	5.2233300000000005e-12	S	2	3803.02A	-30.541999999999998	2.4141480883910207e-16
8967	5.78665e-11	Al	7	343.281A	-30.545	2.3975292098458214e-16
8968	4.44543e-12	Fe	2	4468.51A	-30.548000000000002	2.3810247348558454e-16
8969	3.3011400000000002e-12	Fe	2	6017.46A	-30.549	2.3755485299287674e-16
8970	4.18546e-12	V	8	4746.06A	-30.551	2.3646338758725574e-16
8971	4.86135e-11	V	10	408.620A	-30.553	2.3537693700964687e-16
8972	7.93004e-12	Cr	7	2504.96A	-30.557	2.33218988280172e-16
8973	3.06723e-11	Cl	6	647.635A	-30.559	2.321474443633242e-16
8974	3.2745700000000003e-12	Co	8	6066.28A	-30.561	2.310808237435657e-16
8975	4.73742e-12	Mn	6	4193.10A	-30.563000000000002	2.3001910380039737e-16
8976	9.35685e-13	Fe	2	2.12299m	-30.565	2.2896226201725934e-16
8977	2.77967e-12	Fe	2	7146.34A	-30.569000000000003	2.268631233816078e-16
8978	1.51412e-11	Si	6	1311.94A	-30.570999999999998	2.2582078201134267e-16
8979	8.49673e-13	Na	1	2.33790m	-30.573	2.247832297646475e-16
8980	1.13816e-10	Fe	10	174.531A	-30.575	2.237504446375037e-16
8981	1.1308e-11	Fe	7	1756.67A	-30.576	2.2323583289516145e-16
8982	3.6767e-12	Si	2	5402.80A	-30.578000000000003	2.2221015741082266e-16
8983	1.09982e-11	Fe	7	1806.16A	-30.579	2.2169908823079862e-16
8984	2.91966e-11	Si	4	680.368A	-30.58	2.2118919447727083e-16
8985	8.12093e-12	Si	2	2446.08A	-30.581	2.2068047344683166e-16
8986	4.68978e-12	Si	3	4235.69A	-30.584	2.191613197531782e-16
8987	3.12673e-12	Fe	2	6353.12A	-30.586	2.1815436495622434e-16
8988	3.6495400000000005e-10	S	9	54.4300A	-30.590999999999998	2.1565717259039533e-16
8989	8.93257e-11	P	8	222.382A	-30.594	2.141725990566029e-16
8990	1.14002e-11	Fe	7	1742.46A	-30.595	2.13680015747816e-16
8991	5.006e-12	Cr	7	3968.13A	-30.596	2.1318856534919961e-16
8992	5.0691e-11	Fe	8	391.873A	-30.601999999999997	2.102635085750659e-16
8993	1.90981e-12	N	1	1.04013m	-30.604	2.0929743550695866e-16
8994	1.3190799999999999e-12	N	5	1.50593m	-30.605	2.088160647631888e-16
8995	3.90971e-12	Cr	7	5080.80A	-30.607	2.0785664209530595e-16
8996	4.56344e-11	Mn	6	435.296A	-30.607	2.0785664209530595e-16
8997	2.29426e-11	B	5	865.833A	-30.613000000000003	2.050047420507872e-16
8998	4.82469e-11	Fe	8	411.725A	-30.613000000000003	2.050047420507872e-16
8999	3.67502e-12	S	2	5405.26A	-30.614	2.0453324422799755e-16
9000	8.72895e-12	Mn	6	2275.70A	-30.616999999999997	2.031252472784243e-16
9001	1.22348e-11	B	2	1623.60A	-30.616999999999997	2.031252472784243e-16
9002	4.51191e-11	Na	4	440.268A	-30.619	2.0219197154181092e-16
9003	6.83551e-12	Be	4	2906.07A	-30.622	2.0080009180004112e-16
9004	5.93999e-12	Ni	7	3344.19A	-30.623	2.0033826440447503e-16
9005	1.03196e-12	Fe	2	1.92493m	-30.624000000000002	1.9987749918244372e-16
9006	1.30664e-12	Mn	5	1.52027m	-30.624000000000002	1.9987749918244372e-16
9007	2.29379e-12	Fe	2	8660.10A	-30.625999999999998	1.9895914549288203e-16
9008	1.27937e-11	S	9	1552.67A	-30.628	1.980450112552443e-16
9009	4.10329e-11	C	3	484.111A	-30.629	1.9758952036909494e-16
9010	9.88219e-12	Fe	7	2010.13A	-30.629	1.9758952036909494e-16
9011	6.90302e-11	Ne	3	287.765A	-30.631	1.966816789872875e-16
9012	2.59849e-11	Cl	6	764.462A	-30.634	1.9532773183264953e-16
9013	4.9147e-12	Fe	2	4041.85A	-30.635	1.9487849051574843e-16
9014	7.04796e-12	Cr	5	2818.47A	-30.635	1.9487849051574843e-16
9015	3.5623199999999997e-12	S	2	5576.28A	-30.638	1.9353695642323648e-16
9016	2.11575e-12	S	9	9388.86A	-30.642	1.9176259894146318e-16
9017	2.07955e-11	Ne	3	955.228A	-30.643	1.9132155720267597e-16
9018	7.127560000000001e-12	Ni	3	2786.99A	-30.643	1.9132155720267597e-16
9019	2.31112e-11	Cr	5	859.516A	-30.645	1.904425144956742e-16
9020	1.06713e-10	N	5	186.149A	-30.645	1.904425144956742e-16
9021	6.42686e-11	Al	7	309.085A	-30.647	1.8956751062304128e-16
9022	1.52418e-10	O	7	130.329A	-30.65	1.882625370589481e-16
9023	1.39057e-13	He	1	14.2851m	-30.65	1.882625370589481e-16
9024	1.7427e-12	Fe	2	1.13986m	-30.651	1.878295452391078e-16
9025	2.02132e-10	Ne	8	98.2746A	-30.651999999999997	1.8739754927282003e-16
9026	1.60359e-12	Fe	2	1.23875m	-30.653000000000002	1.8696654686968058e-16
9027	3.64425e-10	S	9	54.5090A	-30.656	1.8567947821412594e-16
9028	2.41233e-12	Fe	9	8234.56A	-30.656	1.8567947821412594e-16
9029	8.71187e-12	Cr	7	2280.16A	-30.656	1.8567947821412594e-16
9030	8.16113e-12	Si	2	2434.03A	-30.656999999999996	1.8525242726477283e-16
9031	7.327110000000001e-12	K	4	2711.09A	-30.656999999999996	1.8525242726477283e-16
9032	2.48392e-12	Si	2	7997.23A	-30.656999999999996	1.8525242726477283e-16
9033	4.8093e-11	Na	4	413.043A	-30.662	1.8313186026529958e-16
9034	2.988e-12	Fe	2	6648.07A	-30.664	1.82290445797741e-16
9035	5.95161e-12	Ti	3	3337.66A	-30.666999999999998	1.810355671955444e-16
9036	2.13383e-11	O	7	930.928A	-30.671999999999997	1.7896327019413002e-16
9037	6.24723e-13	Fe	2	3.17972m	-30.676	1.773225250708192e-16
9038	3.93496e-12	Fe	2	5048.19A	-30.678	1.7650780207394437e-16
9039	9.029299999999999e-17	K	9	2.20000c	-30.684	1.7408602423938526e-16
9040	4.25513e-11	K	9	466.835A	-30.688000000000002	1.7248999397575907e-16
9041	4.08846e-11	Na	6	485.867A	-30.69	1.7169747444240323e-16
9042	1.12798e-10	N	6	176.106A	-30.695	1.697320697048188e-16
9043	4.92082e-12	Mn	6	4036.82A	-30.698	1.6856364235555607e-16
9044	2.03903e-12	N	1	9742.12A	-30.698	1.6856364235555607e-16
9045	2.64467e-11	O	7	751.112A	-30.698	1.6856364235555607e-16
9046	1.07794e-11	B	2	1842.82A	-30.699	1.6817595673629988e-16
9047	1.38912e-16	Ne	8	1.43000c	-30.699	1.6817595673629988e-16
9048	1.22639e-11	B	5	1619.76A	-30.701	1.6740325840358936e-16
9049	1.2835799999999999e-12	Fe	2	1.54758m	-30.706999999999997	1.6510639959128199e-16
9050	7.331560000000001e-12	Sc	1	2709.44A	-30.708000000000002	1.647266654097322e-16
9051	2.9949e-11	O	7	663.276A	-30.708000000000002	1.647266654097322e-16
9052	4.03872e-10	Ar	9	49.1850A	-30.714000000000002	1.624665308300551e-16
9053	6.706410000000001e-12	Ni	7	2962.01A	-30.718000000000004	1.609770287223238e-16
9054	1.76496e-11	N	6	1125.49A	-30.723000000000003	1.5913433991213247e-16
9055	4.8597e-12	Na	2	4087.59A	-30.724	1.587683410866953e-16
9056	1.14213e-11	Fe	7	1739.25A	-30.726	1.5803886682161195e-16
9057	1.6733900000000002e-12	C	3	1.18708m	-30.73	1.5658995778150637e-16
9058	3.2942699999999996e-16	N	7	6030.00m	-30.730999999999998	1.5622981087258065e-16
9059	3.13805e-11	F	1	633.020A	-30.734	1.5515433241932583e-16
9060	7.61592e-11	K	9	260.828A	-30.738000000000003	1.5373186894957912e-16
9061	4.51426e-11	Mn	10	440.038A	-30.741999999999997	1.5232244670331355e-16
9062	4.49916e-11	K	8	441.515A	-30.743000000000002	1.5197211479750177e-16
9063	8.52803e-11	Fe	9	232.931A	-30.743000000000002	1.5197211479750177e-16
9064	2.97528e-11	O	5	667.651A	-30.744	1.516225886327167e-16
9065	1.22922e-12	Fe	2	1.61603m	-30.75	1.4954224872674837e-16
9066	1.51635e-10	N	6	131.002A	-30.754	1.4817123714956163e-16
9067	2.40955e-11	O	7	824.407A	-30.755	1.478304527607851e-16
9068	8.1263e-12	Si	2	2444.47A	-30.756	1.4749045215435187e-16
9069	6.68342e-13	Cr	7	2.97220m	-30.758000000000003	1.468127950820672e-16
9070	1.34677e-11	O	7	1474.97A	-30.759	1.4647513502334666e-16
9071	8.13274e-14	V	4	24.4253m	-30.761999999999997	1.4546680728630991e-16
9072	4.70301e-11	K	8	422.378A	-30.764	1.4479844801762266e-16
9073	5.69857e-12	Si	2	3485.86A	-30.765	1.4446542082858838e-16
9074	2.0537099999999997e-12	Fe	2	9672.48A	-30.768	1.4347092786675492e-16
9075	3.5666e-11	K	8	556.957A	-30.778000000000002	1.4020513083645863e-16
9076	6.94523e-11	Na	6	286.016A	-30.779	1.3988266798378498e-16
9077	4.76556e-11	Mn	6	416.834A	-30.784000000000002	1.3828144432423893e-16
9078	5.12806e-11	Ne	6	387.368A	-30.789	1.366985497203579e-16
9079	4.26423e-12	Be	4	4658.39A	-30.79	1.3638415178045229e-16
9080	4.27156e-11	Cr	9	465.040A	-30.791	1.3607047693574167e-16
9081	2.02316e-11	B	1	981.855A	-30.793000000000003	1.354452898834425e-16
9082	5.95105e-11	Mn	10	333.797A	-30.793000000000003	1.354452898834425e-16
9083	1.12536e-11	Fe	8	1765.17A	-30.804000000000002	1.3205775411398427e-16
9084	4.0885e-13	C	5	4.85862m	-30.805	1.317540297077859e-16
9085	6.85843e-12	N	6	2896.36A	-30.805999999999997	1.3145100384833724e-16
9086	4.4728199999999995e-12	Cr	7	4441.15A	-30.808000000000003	1.3084704134692952e-16
9087	7.924539999999999e-12	Zn	2	2506.70A	-30.811	1.2994629665003422e-16
9088	9.50348e-13	Fe	2	2.09023m	-30.811	1.2994629665003422e-16
9089	1.10513e-11	Ti	8	1797.47A	-30.811999999999998	1.2964742846124429e-16
9090	9.14989e-11	Fe	9	217.101A	-30.811999999999998	1.2964742846124429e-16
9091	4.11878e-11	C	3	482.290A	-30.813000000000002	1.2934924765021192e-16
9092	8.9548e-12	C	3	2218.30A	-30.815	1.2875494184136553e-16
9093	2.35429e-12	Fe	2	8437.57A	-30.818	1.2786859905616404e-16
9094	2.59879e-11	Cl	6	764.374A	-30.820999999999998	1.269883578117794e-16
9095	2.42278e-12	Fe	2	8199.03A	-30.822	1.2669629269353316e-16
9096	3.40457e-12	Fe	1	5834.65A	-30.824	1.2611417610549688e-16
9097	2.85238e-12	K	1	6964.17A	-30.828000000000003	1.249579543891581e-16
9098	3.23403e-12	Be	3	6142.32A	-30.837	1.2239506492133824e-16
9099	1.36073e-12	Fe	2	1.45983m	-30.839000000000002	1.2183271067979125e-16
9100	6.10656e-11	Al	8	325.297A	-30.84	1.2155250322090304e-16
9101	2.1748900000000002e-12	Fe	2	9133.56A	-30.843000000000004	1.2071574167441505e-16
9102	1.71969e-11	Cl	6	1155.12A	-30.843000000000004	1.2071574167441505e-16
9103	1.40726e-12	Mn	5	1.41156m	-30.846999999999998	1.1960901310243517e-16
9104	4.09059e-11	Mg	5	485.614A	-30.853	1.1796791591952544e-16
9105	6.71539e-11	Mg	5	295.805A	-30.855	1.1742590257996537e-16
9106	2.27417e-12	Fe	2	8734.82A	-30.862	1.1554839224271143e-16
9107	5.92141e-11	P	8	335.469A	-30.864	1.1501749560465348e-16
9108	1.01909e-12	Ni	4	1.94924m	-30.871	1.1317849303181196e-16
9109	2.03428e-12	Fe	2	9764.87A	-30.875	1.1214086637074243e-16
9110	1.89257e-11	B	5	1049.60A	-30.877	1.1162562589193096e-16
9111	6.90792e-11	Ne	3	287.561A	-30.883000000000003	1.1009406488795463e-16
9112	7.95187e-12	Fe	9	2498.08A	-30.893	1.0758801801483397e-16
9113	1.5966299999999998e-12	Mn	5	1.24415m	-30.893	1.0758801801483397e-16
9114	2.64701e-12	Fe	2	7504.48A	-30.894000000000002	1.0734057243994157e-16
9115	2.8632e-11	Ne	3	693.786A	-30.899	1.0611185506775181e-16
9116	1.06762e-10	N	5	186.063A	-30.9	1.0586780457342609e-16
9117	2.57118e-12	Be	4	7725.80A	-30.9	1.0586780457342609e-16
9118	2.5682e-12	Fe	2	7734.79A	-30.901	1.056243153796605e-16
9119	3.9508599999999996e-12	Fe	2	5027.88A	-30.905	1.0465594583559576e-16
9120	3.2866e-12	Fe	2	6044.08A	-30.906	1.0441524383958413e-16
9121	1.1938500000000002e-10	F	6	166.389A	-30.906	1.0441524383958413e-16
9122	1.70713e-11	Cl	6	1163.62A	-30.906999999999996	1.0417509544280112e-16
9123	4.74186e-11	Cr	9	418.917A	-30.906999999999996	1.0417509544280112e-16
9124	2.023e-11	Ar	7	981.932A	-30.913	1.0274575954890725e-16
9125	1.06787e-11	B	5	1860.19A	-30.916	1.0203846271521816e-16
9126	1.21866e-11	Fe	7	1630.02A	-30.916999999999998	1.0180378076332894e-16
9127	4.65992e-12	F	6	4262.83A	-30.919	1.0133603487868422e-16
9128	4.32478e-11	K	9	459.317A	-30.921999999999997	1.0063844252136559e-16
9129	3.48842e-11	K	8	569.440A	-30.928	9.925763132469774e-17
9130	1.6681799999999996e-10	O	7	119.078A	-30.930999999999997	9.857434659680647e-17
9131	2.27868e-11	S	8	871.752A	-30.933000000000003	9.812143861434687e-17
9132	8.19597e-12	P	9	2423.69A	-30.941999999999997	9.610896647664866e-17
9133	3.31594e-12	Fe	2	5990.60A	-30.945	9.544735700510849e-17
9134	9.31997e-13	Ni	4	2.13139m	-30.947	9.500881623477045e-17
9135	4.0224500000000004e-10	Ar	9	49.3840A	-30.958000000000002	9.263261132069604e-17
9136	8.92958e-13	Fe	2	2.22457m	-30.965	9.115151829521989e-17
9137	1.4204e-12	Fe	2	1.39852m	-30.971	8.990087257871329e-17
9138	1.1271600000000002e-10	N	6	176.234A	-30.975	8.907665642472308e-17
9139	1.1412100000000001e-10	N	6	174.066A	-30.979	8.825999672985365e-17
9140	9.02092e-14	Mn	5	22.0204m	-30.98	8.805700437035311e-17
9141	5.478680000000001e-12	Fe	2	3625.77A	-30.98	8.805700437035311e-17
9142	4.65816e-12	Ti	8	4264.45A	-30.983	8.745082421606995e-17
9143	1.07572e-10	Cl	7	184.662A	-30.985	8.704902417653234e-17
9144	1.1114200000000001e-10	Li	2	178.731A	-30.986	8.684881697661707e-17
9145	8.15842e-12	Sc	1	2434.84A	-30.986	8.684881697661707e-17
9146	1.1187000000000001e-10	Co	11	177.568A	-30.986	8.684881697661707e-17
9147	1.0763e-10	Cl	7	184.562A	-30.986	8.684881697661707e-17
9148	5.16995e-11	Fe	8	384.229A	-30.987	8.664907024048456e-17
9149	4.18947e-11	Si	8	474.152A	-30.987	8.664907024048456e-17
9150	3.5509e-10	S	9	55.9420A	-30.988000000000003	8.64497829090954e-17
9151	6.91932e-11	Al	8	287.087A	-30.989	8.625095392585082e-17
9152	1.0796700000000002e-10	Cl	7	183.987A	-30.991999999999997	8.565720653537767e-17
9153	1.27273e-12	Fe	2	1.56078m	-30.991999999999997	8.565720653537767e-17
9154	4.48424e-12	Si	2	4429.84A	-30.995	8.506754647318934e-17
9155	1.24406e-11	C	5	1596.75A	-30.995	8.506754647318934e-17
9156	7.91724e-11	Mn	8	250.901A	-31.004	8.332280985377797e-17
9157	3.5197e-11	Na	4	564.380A	-31.006	8.2939976317402e-17
9158	1.50254e-11	Si	6	1322.06A	-31.008000000000003	8.255890174134884e-17
9159	2.43798e-12	Fe	2	8147.93A	-31.009	8.236902153646409e-17
9160	1.519e-12	Fe	2	1.30773m	-31.014	8.14261511437358e-17
9161	1.11616e-11	O	5	1779.71A	-31.015	8.123887619292985e-17
9162	7.2024199999999995e-12	Si	2	2758.03A	-31.018	8.067963170287995e-17
9163	4.21585e-11	Ca	8	471.185A	-31.02	8.030894246697291e-17
9164	8.18266e-12	Si	2	2427.63A	-31.024	7.95726656568319e-17
9165	5.06187e-11	Al	9	392.433A	-31.025	7.93896536043523e-17
9166	4.74755e-11	K	8	418.415A	-31.025	7.93896536043523e-17
9167	4.16515e-12	Sc	1	4769.20A	-31.025	7.93896536043523e-17
9168	1.34313e-12	Mg	1	1.47896m	-31.026999999999997	7.902489127943365e-17
9169	8.26182e-11	Cr	9	240.437A	-31.031999999999996	7.812030082921246e-17
9170	1.37638e-10	F	6	144.324A	-31.035999999999998	7.740408960621643e-17
9171	7.46646e-11	Fe	10	266.049A	-31.038	7.704845011919042e-17
9172	4.68934e-11	Mn	6	423.609A	-31.038	7.704845011919042e-17
9173	3.56276e-11	Ne	3	557.559A	-31.038	7.704845011919042e-17
9174	3.50836e-12	Fe	2	5662.03A	-31.048000000000002	7.529461327342978e-17
9175	2.26116e-11	C	3	878.508A	-31.05	7.494866594976039e-17
9176	2.03134e-11	Ca	8	977.899A	-31.051	7.477628880149156e-17
9177	3.28793e-12	Fe	2	6041.64A	-31.059	7.341146771753218e-17
9178	2.02923e-11	B	1	978.914A	-31.06	7.324262602708957e-17
9179	3.27869e-11	K	8	605.866A	-31.061999999999998	7.290610672841708e-17
9180	3.89876e-12	Cr	7	5095.07A	-31.063000000000002	7.273842733599481e-17
9181	1.31773e-10	Si	6	150.748A	-31.064	7.257113359547457e-17
9182	7.990689999999999e-12	P	9	2485.95A	-31.065	7.240422461987982e-17
9183	1.69604e-10	N	6	117.123A	-31.068	7.190579744347671e-17
9184	9.817430000000001e-14	Na	1	20.2339m	-31.069000000000003	7.17404186985681e-17
9185	1.16635e-12	Na	1	1.70312m	-31.072	7.124656112998579e-17
9186	8.754989999999999e-12	Sc	1	2268.93A	-31.075	7.075610325299197e-17
9187	4.46265e-12	Ni	4	4451.27A	-31.078000000000003	7.026902166427437e-17
9188	2.05442e-10	O	7	96.6912A	-31.079	7.010740739919529e-17
9189	8.164219999999999e-12	Zn	2	2433.11A	-31.083000000000002	6.946465882473405e-17
9190	3.15459e-11	F	1	629.699A	-31.084	6.930489454284944e-17
9191	8.567989999999999e-12	Sc	1	2318.45A	-31.085	6.914549770861601e-17
9192	4.42307e-12	B	4	4491.10A	-31.087	6.882780300462414e-17
9193	7.38097e-11	Fe	7	269.131A	-31.089000000000002	6.85115679752062e-17
9194	4.377430000000001e-12	Ni	4	4537.93A	-31.090999999999998	6.819678591376837e-17
9195	6.45675e-11	Si	8	307.654A	-31.092	6.803993765865952e-17
9196	2.2497900000000003e-12	Fe	2	8829.46A	-31.093000000000004	6.788345014452639e-17
9197	4.4349e-12	Fe	2	4479.12A	-31.099	6.695205429141593e-17
9198	5.91117e-13	Li	2	3.36050m	-31.103	6.63382341681296e-17
9199	4.802550000000001e-13	C	5	4.13623m	-31.103	6.63382341681296e-17
9200	2.41947e-12	Fe	2	8210.24A	-31.112	6.49776360173806e-17
9201	8.04345e-12	Cr	7	2469.64A	-31.114	6.467909089839598e-17
9202	5.53601e-12	Fe	2	3588.23A	-31.115	6.453033311731474e-17
9203	3.15026e-12	Sc	1	6305.66A	-31.12	6.379166050236426e-17
9204	3.08125e-12	Fe	2	6446.89A	-31.121	6.364494375455581e-17
9205	1.46912e-15	He	1	1352.13m	-31.121	6.364494375455581e-17
9206	1.26554e-10	K	9	156.964A	-31.123	6.335252180031774e-17
9207	6.85034e-13	Ni	4	2.89978m	-31.131	6.219620796259078e-17
9208	3.30879e-12	Fe	2	6003.54A	-31.134	6.176805227857476e-17
9209	6.68875e-11	Ne	8	296.983A	-31.135	6.162598970052868e-17
9210	1.5182399999999998e-10	N	6	130.839A	-31.136999999999997	6.134284399755631e-17
9211	1.45793e-11	S	2	1362.51A	-31.136999999999997	6.134284399755631e-17
9212	5.1991e-11	Fe	8	382.075A	-31.141	6.078044942335216e-17
9213	1.49966e-13	B	1	13.2460m	-31.143	6.05011886250649e-17
9214	3.43696e-12	Fe	2	5779.66A	-31.149	5.967108119720581e-17
9215	1.62875e-10	N	6	121.962A	-31.15	5.953384151881333e-17
9216	8.33429e-12	Fe	9	2383.46A	-31.151	5.939691748292166e-17
9217	6.27044e-12	Ni	7	3167.95A	-31.151	5.939691748292166e-17
9218	2.9695400000000003e-12	Fe	2	6689.41A	-31.151	5.939691748292166e-17
9219	1.4406499999999998e-10	Mg	5	137.885A	-31.151	5.939691748292166e-17
9220	8.08836e-11	Fe	7	245.593A	-31.151999999999997	5.926030836357419e-17
9221	1.0778499999999999e-10	N	6	184.298A	-31.154	5.898803197902341e-17
9222	7.72146e-11	Fe	10	257.263A	-31.159000000000002	5.831280156058572e-17
9223	9.3012e-13	Fe	2	2.13569m	-31.165	5.751271992888979e-17
9224	2.41891e-11	Ca	9	821.215A	-31.169	5.698544014321472e-17
9225	9.94059e-11	O	5	199.832A	-31.171	5.672361582871725e-17
9226	2.10412e-12	Fe	2	9440.74A	-31.171	5.672361582871725e-17
9227	5.1423e-11	Ne	6	386.295A	-31.171999999999997	5.65931551325575e-17
9228	4.26275e-11	Ca	8	466.001A	-31.178	5.581666793438563e-17
9229	3.83042e-12	Fe	2	5185.97A	-31.18	5.556021364039885e-17
9230	3.09204e-11	Cr	5	642.438A	-31.184	5.505083453997391e-17
9231	7.86717e-11	Mg	7	252.498A	-31.185	5.4924221134017077e-17
9232	2.13667e-10	Si	6	92.9693A	-31.185	5.4924221134017077e-17
9233	8.15737e-12	Si	1	2435.15A	-31.186	5.4797898930812713e-17
9234	3.3458699999999998e-12	Fe	1	5937.00A	-31.186	5.4797898930812713e-17
9235	4.01801e-12	B	5	4943.86A	-31.194000000000003	5.3797724557142064e-17
9236	3.3473300000000004e-12	Fe	1	5934.42A	-31.194000000000003	5.3797724557142064e-17
9237	6.60813e-12	Ti	8	3006.06A	-31.195999999999998	5.355054646536505e-17
9238	1.29129e-11	B	2	1538.34A	-31.197	5.342738362622717e-17
9239	3.36275e-12	Cr	7	5907.21A	-31.198	5.330450405375874e-17
9240	3.2562399999999997e-13	Fe	2	6.10043m	-31.199	5.31819070964645e-17
9241	2.23309e-12	Fe	2	8895.51A	-31.201	5.293755842890652e-17
9242	7.35163e-12	Sc	1	2702.05A	-31.201999999999998	5.2815805423130455e-17
9243	9.162e-14	Si	4	21.6814m	-31.201999999999998	5.2815805423130455e-17
9244	8.07972e-12	P	9	2458.56A	-31.203000000000003	5.2694332441496234e-17
9245	3.16402e-12	Fe	2	6278.23A	-31.206	5.233158720847817e-17
9246	6.66379e-12	B	5	2980.95A	-31.206999999999997	5.2211227897834464e-17
9247	6.27821e-11	Fe	9	316.403A	-31.21	5.185180833310174e-17
9248	7.17017e-11	Si	8	277.043A	-31.215	5.125826559124629e-17
9249	9.726260000000001e-12	Fe	9	2042.35A	-31.215	5.125826559124629e-17
9250	4.39289e-11	Cl	6	452.196A	-31.215999999999998	5.1140374851820094e-17
9251	1.29257e-10	F	6	153.682A	-31.22	5.067151707697393e-17
9252	3.24464e-12	B	2	6122.24A	-31.221	5.0554975821682345e-17
9253	7.24058e-14	Cr	5	27.4349m	-31.223000000000003	5.0322696806977786e-17
9254	2.15868e-12	Fe	2	9202.15A	-31.223000000000003	5.0322696806977786e-17
9255	3.85293e-11	Ca	9	515.567A	-31.224	5.0206957816045005e-17
9256	1.32545e-11	Ti	3	1498.70A	-31.228	4.974665766002086e-17
9257	5.87412e-12	Sc	7	3381.69A	-31.23	4.951809252991673e-17
9258	1.52954e-10	O	7	129.872A	-31.232	4.929057756119341e-17
9259	8.14275e-12	Zn	2	2439.53A	-31.236	4.883867882984493e-17
9260	1.4502600000000001e-12	Fe	6	1.36972m	-31.236	4.883867882984493e-17
9261	5.91442e-11	Cr	9	335.865A	-31.239	4.850247572959469e-17
9262	5.76173e-13	Mg	1	3.44765m	-31.24	4.8390923130968733e-17
9263	8.12357e-11	V	9	244.529A	-31.24	4.8390923130968733e-17
9264	9.18963e-11	Fe	9	216.162A	-31.24	4.8390923130968733e-17
9265	4.62384e-11	Fe	8	429.609A	-31.243000000000002	4.8057802359268416e-17
9266	7.94099e-12	Cr	7	2501.51A	-31.243000000000002	4.8057802359268416e-17
9267	2.39469e-11	Cr	5	829.520A	-31.247	4.76172057789064e-17
9268	3.37162e-13	Ni	1	5.89167m	-31.247	4.76172057789064e-17
9269	2.36913e-11	Ca	8	838.469A	-31.249000000000002	4.73984245914656e-17
9270	1.6145e-12	S	2	1.23038m	-31.256	4.664057619358401e-17
9271	4.4924e-12	Ni	4	4421.80A	-31.256	4.664057619358401e-17
9272	1.28931e-12	Cr	7	1.54070m	-31.256	4.664057619358401e-17
9273	1.1685200000000002e-12	Fe	2	1.69997m	-31.256	4.664057619358401e-17
9274	1.41803e-12	Si	2	1.40084m	-31.26	4.6212972820808016e-17
9275	5.99126e-12	Ni	7	3315.58A	-31.261	4.610668593275033e-17
9276	3.9541e-16	O	2	5023.76m	-31.261999999999997	4.600064349775167e-17
9277	2.65464e-11	N	5	748.291A	-31.265	4.5683977295306874e-17
9278	1.84063e-12	Li	1	1.07922m	-31.266	4.557890706319599e-17
9279	1.15845e-12	Fe	2	1.71474m	-31.268	4.536949100766681e-17
9280	7.89818e-11	Fe	7	251.507A	-31.269000000000002	4.526514407394581e-17
9281	1.07644e-11	Ti	8	1845.39A	-31.27	4.516103713151304e-17
9282	1.27581e-11	B	2	1557.01A	-31.276	4.4541404472640653e-17
9283	8.18823e-12	Mn	6	2425.98A	-31.276999999999997	4.4438962085099984e-17
9284	3.92572e-12	Fe	2	5060.08A	-31.281	4.4031543231795444e-17
9285	5.84581e-11	Co	11	339.807A	-31.285999999999998	4.3527518324312276e-17
9286	8.30561e-13	V	10	2.39169m	-31.287	4.342740781020359e-17
9287	9.23046e-12	Cr	7	2152.05A	-31.291999999999998	4.293029838370577e-17
9288	3.27461e-12	Mn	5	6066.21A	-31.293000000000003	4.283156143734404e-17
9289	1.05185e-11	P	4	1888.52A	-31.293000000000003	4.283156143734404e-17
9290	1.5310299999999997e-10	O	7	129.745A	-31.294	4.273305157965799e-17
9291	1.00643e-11	Fe	7	1973.75A	-31.295	4.263476828835712e-17
9292	5.8801e-11	Cr	9	337.825A	-31.296	4.2536711042353904e-17
9293	2.23329e-12	Fe	2	8894.72A	-31.296	4.2536711042353904e-17
9294	4.44636e-12	Ti	8	4467.58A	-31.296	4.2536711042353904e-17
9295	6.42603e-11	Al	7	309.125A	-31.296999999999997	4.2438879321758216e-17
9296	7.08433e-11	P	8	280.400A	-31.298000000000002	4.234127260787535e-17
9297	1.69262e-11	Li	2	1173.59A	-31.305	4.166428247820922e-17
9298	2.46507e-12	Si	3	8058.38A	-31.305999999999997	4.1568457287630463e-17
9299	2.27049e-12	Fe	2	8748.98A	-31.308000000000003	4.137746757505235e-17
9300	3.0508e-12	Fe	2	6511.23A	-31.308000000000003	4.137746757505235e-17
9301	2.40508e-12	Fe	2	8259.37A	-31.31	4.11873553804947e-17
9302	3.5551900000000003e-12	Fe	2	5587.45A	-31.315	4.0715887622122916e-17
9303	4.4872900000000005e-10	Ar	10	44.2683A	-31.318	4.043560142323351e-17
9304	1.34313e-12	Mg	1	1.47897m	-31.320999999999998	4.0157244700965867e-17
9305	1.3039200000000002e-12	N	5	1.52344m	-31.323	3.99727389212521e-17
9306	5.02732e-13	Ni	1	3.95130m	-31.323	3.99727389212521e-17
9307	2.10388e-14	Mg	1	94.4181m	-31.324	3.988080417289536e-17
9308	1.1755e-13	Ni	4	16.8987m	-31.329	3.9424292382523166e-17
9309	3.06441e-12	Fe	2	6482.31A	-31.331	3.9243154212814194e-17
9310	1.51557e-12	Si	3	1.31070m	-31.331	3.9243154212814194e-17
9311	1.7357900000000002e-12	Fe	2	1.14440m	-31.333000000000002	3.906284829739643e-17
9312	3.10961e-13	Fe	2	6.38808m	-31.34	3.843827654730067e-17
9313	3.07359e-12	Fe	2	6462.94A	-31.344	3.808587230968786e-17
9314	8.935290000000001e-13	Fe	2	2.22315m	-31.344	3.808587230968786e-17
9315	6.58659e-11	Fe	7	301.589A	-31.345	3.7998277234113394e-17
9316	9.992e-12	Sc	7	1988.04A	-31.346999999999998	3.782369100886177e-17
9317	1.81452e-12	N	1	1.09475m	-31.349	3.764990693445103e-17
9318	4.4956e-12	Co	8	4418.65A	-31.35	3.756331455141488e-17
9319	2.52686e-11	Cl	8	786.133A	-31.355999999999998	3.704792655437312e-17
9320	6.97555e-12	Cr	5	2847.73A	-31.358	3.687770679386428e-17
9321	1.9534099999999998e-10	Be	3	101.691A	-31.358	3.687770679386428e-17
9322	4.97619e-11	Na	7	399.190A	-31.361	3.6623842445948313e-17
9323	5.84232e-12	Na	2	3400.10A	-31.362	3.653960994574996e-17
9324	2.16777e-18	H	1	91.6354c	-31.368000000000002	3.6038267702459025e-17
9325	1.2646700000000003e-10	K	9	157.072A	-31.37	3.587268690299237e-17
9326	3.3824599999999997e-12	Fe	1	5872.78A	-31.374000000000002	3.554380413262113e-17
9327	2.41135e-11	O	7	823.791A	-31.374000000000002	3.554380413262113e-17
9328	1.8290099999999997e-12	Fe	2	1.08608m	-31.381	3.4975498007497844e-17
9329	1.3698200000000001e-12	N	1	1.45015m	-31.386	3.457513679247967e-17
9330	3.16534e-11	F	1	627.561A	-31.386999999999997	3.4495616184530665e-17
9331	2.2984400000000001e-10	O	7	86.4259A	-31.392	3.410074813131557e-17
9332	4.40366e-12	K	4	4510.90A	-31.392	3.410074813131557e-17
9333	2.22113e-11	Cl	5	894.338A	-31.401	3.340134128956798e-17
9334	3.91721e-11	Ca	9	507.108A	-31.415	3.234177914011328e-17
9335	1.27445e-12	Si	9	1.55866m	-31.416999999999998	3.219318216285545e-17
9336	8.40934e-11	Mn	8	236.219A	-31.418000000000003	3.211913989853161e-17
9337	3.81196e-11	Mg	7	521.109A	-31.418000000000003	3.211913989853161e-17
9338	7.736719999999999e-12	Ti	3	2567.56A	-31.419	3.204526792669068e-17
9339	2.65498e-11	N	5	748.195A	-31.421	3.189803329470912e-17
9340	4.34064e-12	Fe	2	4576.39A	-31.424	3.167844877804089e-17
9341	4.02859e-11	Ar	7	493.087A	-31.425	3.1605590367650797e-17
9342	3.6365e-12	Si	2	5462.52A	-31.425	3.1605590367650797e-17
9343	2.75945e-11	Cl	8	719.870A	-31.428	3.1388019013932074e-17
9344	3.74221e-11	Ca	9	530.822A	-31.430999999999997	3.11719454108776e-17
9345	4.01437e-11	Ca	8	494.834A	-31.438000000000002	3.067354047248302e-17
9346	4.47088e-10	Ar	10	44.4308A	-31.439	3.0602993287060143e-17
9347	2.52258e-12	Fe	2	7874.65A	-31.445	3.018310447793705e-17
9348	2.8414e-12	N	6	6991.08A	-31.449	2.9906384112775874e-17
9349	7.64417e-11	K	9	259.864A	-31.449	2.9906384112775874e-17
9350	9.05049e-11	Fe	9	219.485A	-31.453000000000003	2.9632200735171795e-17
9351	9.81828e-11	Li	2	202.321A	-31.454	2.956404856468377e-17
9352	9.80061e-11	S	9	202.686A	-31.455	2.949605313983822e-17
9353	2.35319e-12	Mn	8	8441.50A	-31.459	2.9225631699206236e-17
9354	6.03731e-12	Fe	2	3290.28A	-31.459	2.9225631699206236e-17
9355	7.8721e-11	Fe	7	252.340A	-31.459	2.9225631699206236e-17
9356	4.69884e-11	K	8	422.753A	-31.459	2.9225631699206236e-17
9357	7.18177e-14	S	2	27.6596m	-31.461	2.909135211891048e-17
9358	6.95883e-11	Al	8	285.457A	-31.464000000000002	2.8891088659554084e-17
9359	4.29414e-11	Ca	8	462.595A	-31.465	2.882464099954031e-17
9360	1.69793e-10	N	6	116.992A	-31.465	2.882464099954031e-17
9361	1.72172e-12	S	1	1.15376m	-31.47	2.849468806247092e-17
9362	1.4561e-10	N	6	136.422A	-31.471999999999998	2.836376686312551e-17
9363	3.7170800000000006e-12	Sc	1	5344.11A	-31.475	2.8168512065439595e-17
9364	3.45065e-12	Fe	2	5756.74A	-31.475	2.8168512065439595e-17
9365	9.98435e-12	Ni	3	1989.56A	-31.475	2.8168512065439595e-17
9366	7.72157e-11	Fe	10	257.259A	-31.476999999999997	2.8039089508670723e-17
9367	4.37115e-12	Ti	8	4544.45A	-31.478	2.797460139232676e-17
9368	2.1229899999999998e-17	Ca	2	9.35682c	-31.484	2.7590775471962165e-17
9369	5.31155e-11	Ca	9	373.986A	-31.488000000000003	2.7337821721983857e-17
9370	3.79932e-11	Mn	6	522.843A	-31.489	2.7274946476793024e-17
9371	2.2552300000000001e-10	Ne	8	88.0817A	-31.49	2.7212215840653273e-17
9372	1.3323700000000001e-12	Fe	2	1.49091m	-31.491	2.714962948097279e-17
9373	6.956640000000001e-13	Fe	9	2.85547m	-31.491	2.714962948097279e-17
9374	8.48313e-12	Sc	1	2341.64A	-31.496	2.683885024220497e-17
9375	6.36775e-11	Fe	9	311.954A	-31.496	2.683885024220497e-17
9376	6.92219e-11	Na	6	286.968A	-31.496	2.683885024220497e-17
9377	3.28409e-11	Fe	9	604.869A	-31.498	2.671553692657702e-17
9378	1.90507e-12	N	1	1.04271m	-31.506999999999998	2.6167600874398673e-17
9379	5.7731199999999995e-12	Cr	7	3440.85A	-31.508000000000003	2.6107417062470375e-17
9380	1.84257e-12	N	1	1.07808m	-31.51	2.5987464377038766e-17
9381	1.5436500000000001e-10	O	7	128.685A	-31.511999999999997	2.5868062824134487e-17
9382	6.98184e-11	Mg	7	284.516A	-31.513	2.5808567930604513e-17
9383	1.37752e-10	F	6	144.204A	-31.513	2.5808567930604513e-17
9384	3.53095e-11	F	6	562.582A	-31.513	2.5808567930604513e-17
9385	4.70041e-11	K	8	422.611A	-31.518	2.5513139696462978e-17
9386	2.67736e-11	K	4	741.943A	-31.521	2.533750847816257e-17
9387	3.4057e-13	Co	8	5.83272m	-31.526	2.504747241698409e-17
9388	6.04546e-11	Fe	8	328.585A	-31.528000000000002	2.4932389734828767e-17
9389	4.99747e-11	Na	7	397.490A	-31.528000000000002	2.4932389734828767e-17
9390	6.36859e-13	Ni	1	3.11913m	-31.531	2.4760756371143995e-17
9391	3.328e-12	Fe	1	5968.88A	-31.531999999999996	2.470380821178519e-17
9392	9.25343e-11	Fe	9	214.671A	-31.546	2.3920150456796246e-17
9393	5.2059000000000004e-14	Al	7	38.1576m	-31.55	2.3700849199234977e-17
9394	1.75755e-12	O	1	1.13024m	-31.552	2.3591953688750153e-17
9395	1.61586e-12	N	1	1.22934m	-31.554000000000002	2.348355850768811e-17
9396	1.6557e-13	Ni	1	11.9976m	-31.554000000000002	2.348355850768811e-17
9397	7.89272e-12	Mn	10	2516.81A	-31.555	2.342954782190122e-17
9398	1.84063e-12	Li	1	1.07922m	-31.561	2.3108082374356572e-17
9399	5.22609e-12	Fe	9	3801.01A	-31.569000000000003	2.268631233816078e-17
9400	1.21604e-11	Fe	7	1633.53A	-31.573	2.247832297646475e-17
9401	1.51804e-10	N	6	130.856A	-31.575	2.237504446375037e-17
9402	5.4527199999999994e-12	Fe	9	3643.04A	-31.576	2.2323583289516147e-17
9403	3.06301e-12	Fe	2	6485.28A	-31.579	2.2169908823079858e-17
9404	5.076e-12	Fe	2	3913.41A	-31.58	2.2118919447727083e-17
9405	2.41548e-12	Si	3	8223.80A	-31.585	2.1865726270518026e-17
9406	8.228519999999999e-12	Zn	2	2414.10A	-31.586	2.1815436495622432e-17
9407	6.09286e-12	Fe	2	3260.29A	-31.586	2.1815436495622432e-17
9408	4.12072e-12	Sc	7	4820.63A	-31.593000000000004	2.146663178871898e-17
9409	6.0434e-11	Al	6	328.697A	-31.598000000000003	2.1220905286599213e-17
9410	1.06711e-10	N	5	186.152A	-31.6	2.1123404083384568e-17
9411	7.25878e-12	Si	2	2736.61A	-31.605999999999998	2.08335801141409e-17
9412	1.64354e-12	Fe	2	1.20864m	-31.605999999999998	2.08335801141409e-17
9413	7.84489e-11	Mn	8	253.215A	-31.614	2.0453324422799755e-17
9414	5.0588e-12	Ni	4	3926.71A	-31.615	2.0406283082010814e-17
9415	9.51291e-11	O	5	208.816A	-31.623	2.0033826440447503e-17
9416	4.525e-11	Fe	8	438.994A	-31.623	2.0033826440447503e-17
9417	1.17711e-12	Ti	3	1.68756m	-31.629	1.9758952036909495e-17
9418	2.1438e-12	O	1	9266.01A	-31.631999999999998	1.9622932367834473e-17
9419	1.5136e-10	Fe	8	131.240A	-31.633000000000003	1.9577800875773887e-17
9420	2.23761e-14	Mg	1	88.7755m	-31.635	1.9487849051574846e-17
9421	2.32024e-11	S	8	856.137A	-31.636	1.9443028242520613e-17
9422	1.50383e-13	B	1	13.2092m	-31.636	1.9443028242520613e-17
9423	5.13678e-11	Fe	8	386.710A	-31.636	1.9443028242520613e-17
9424	1.9697e-15	O	8	1008.50m	-31.638	1.9353695642323647e-17
9425	1.05134e-11	Si	9	1889.43A	-31.638	1.9353695642323647e-17
9426	6.67847e-11	Fe	9	297.440A	-31.641	1.922046573864606e-17
9427	1.21637e-10	Co	11	163.309A	-31.642	1.9176259894146317e-17
9428	8.27641e-11	V	7	240.013A	-31.642	1.9176259894146317e-17
9429	1.3202399999999998e-10	Si	6	150.461A	-31.643	1.9132155720267597e-17
9430	3.4441800000000004e-12	Fe	2	5767.54A	-31.644000000000002	1.9088152983173957e-17
9431	3.18353e-12	Sc	1	6239.76A	-31.645	1.904425144956742e-17
9432	2.2553e-12	Fe	2	8807.90A	-31.645	1.904425144956742e-17
9433	5.20863e-11	Fe	8	381.376A	-31.646	1.9000450886686116e-17
9434	7.52032e-11	Fe	7	264.144A	-31.651	1.8782954523910782e-17
9435	4.25007e-11	K	9	467.391A	-31.651	1.8782954523910782e-17
9436	2.145e-12	O	1	9260.81A	-31.653000000000002	1.8696654686968057e-17
9437	3.17273e-11	F	1	626.100A	-31.653000000000002	1.8696654686968057e-17
9438	9.91003e-11	O	5	200.448A	-31.655	1.8610751361758867e-17
9439	6.1739e-12	Fe	2	3217.49A	-31.656999999999996	1.8525242726477284e-17
9440	4.64728e-11	Mg	7	427.443A	-31.66	1.839771585255761e-17
9441	1.29591e-11	Li	2	1532.86A	-31.666999999999998	1.8103556719554442e-17
9442	4.42816e-11	K	3	448.594A	-31.668000000000003	1.806191969451448e-17
9443	3.67195e-14	Cr	5	54.0978m	-31.668000000000003	1.806191969451448e-17
9444	2.0597900000000001e-10	O	7	96.4394A	-31.671	1.7937582313912602e-17
9445	1.80504e-10	N	6	110.050A	-31.671999999999997	1.7896327019413004e-17
9446	4.1182e-11	C	3	482.358A	-31.671999999999997	1.7896327019413004e-17
9447	7.744960000000001e-12	Si	1	2564.82A	-31.673000000000002	1.7855166609457445e-17
9448	9.467819999999999e-12	S	9	2098.10A	-31.674	1.781410086581811e-17
9449	5.09372e-12	Ni	4	3899.80A	-31.675	1.777312957076808e-17
9450	7.88218e-16	He	1	2520.17m	-31.675	1.777312957076808e-17
9451	7.51613e-11	Fe	7	264.291A	-31.678	1.7650780207394437e-17
9452	2.8428e-11	Ar	9	698.763A	-31.680999999999997	1.7529273091114135e-17
9453	4.87464e-12	Mg	1	4075.06A	-31.682	1.7488956881767488e-17
9454	4.99505e-12	Cr	7	3976.83A	-31.686	1.732861716130738e-17
9455	3.12574e-11	C	3	635.512A	-31.695	1.6973206970481878e-17
9456	6.65533e-12	Ti	3	2984.74A	-31.695999999999998	1.6934169677723267e-17
9457	1.0829100000000001e-13	Si	8	18.3437m	-31.697	1.6895222168246403e-17
9458	1.41394e-12	Be	3	1.40490m	-31.697	1.6895222168246403e-17
9459	1.7582799999999999e-12	O	1	1.12977m	-31.699	1.6817595673629987e-17
9460	6.36038e-12	Fe	9	3123.16A	-31.7	1.6778916276922627e-17
9461	4.02337e-11	Ca	8	493.727A	-31.701	1.6740325840358936e-17
9462	1.36306e-12	Fe	2	1.45735m	-31.704	1.662508624785611e-17
9463	6.19021e-11	Na	6	320.901A	-31.706999999999997	1.6510639959128196e-17
9464	1.00067e-11	Fe	7	1985.11A	-31.71	1.6396981513110026e-17
9465	1.84717e-12	C	1	1.07540m	-31.711	1.635926950212719e-17
9466	1.03611e-11	Fe	9	1917.21A	-31.711	1.635926950212719e-17
9467	9.09635e-13	S	2	2.18378m	-31.715	1.6209286817817567e-17
9468	3.8802e-11	Mn	10	511.944A	-31.717	1.6134811909860342e-17
9469	1.2503299999999998e-10	Co	10	158.874A	-31.719	1.6060679183022832e-17
9470	2.18824e-10	O	7	90.7783A	-31.721	1.598688706512586e-17
9471	1.46868e-10	O	7	135.254A	-31.726	1.5803886682161194e-17
9472	8.19891e-13	Ni	4	2.42282m	-31.726999999999997	1.5767538751436708e-17
9473	2.2509200000000003e-12	Fe	2	8825.05A	-31.729	1.5695093491480143e-17
9474	3.40059e-11	Cr	5	584.147A	-31.73	1.5658995778150637e-17
9475	2.43737e-11	S	9	814.996A	-31.732	1.5587049227855873e-17
9476	2.28098e-12	Fe	2	8708.75A	-31.732	1.5587049227855873e-17
9477	5.12944e-11	Ne	6	387.264A	-31.733	1.5551200009437042e-17
9478	1.06516e-10	F	6	186.492A	-31.734	1.5515433241932584e-17
9479	6.00872e-12	Sc	7	3305.94A	-31.735	1.5479748735710786e-17
9480	5.86329e-11	B	4	338.794A	-31.735	1.5479748735710786e-17
9481	7.23725e-12	Si	2	2744.75A	-31.737	1.5408625750767008e-17
9482	3.80648e-11	Ca	9	521.859A	-31.739	1.533782954625563e-17
9483	2.64803e-11	Cl	8	750.159A	-31.74	1.530255351719877e-17
9484	2.78268e-11	N	5	713.860A	-31.746	1.5092594611786865e-17
9485	4.86638e-12	Fe	2	4081.98A	-31.75	1.4954224872674838e-17
9486	1.63345e-10	N	6	121.610A	-31.750999999999998	1.4919831109884582e-17
9487	2.01396e-11	Si	9	986.339A	-31.76	1.461382515612097e-17
9488	2.14499e-12	O	1	9260.85A	-31.765	1.444654208285884e-17
9489	1.3431399999999999e-12	Mg	1	1.47896m	-31.766	1.441331595808354e-17
9490	8.11133e-12	O	7	2448.98A	-31.769000000000002	1.431409538893419e-17
9491	5.78221e-11	Si	9	343.545A	-31.771	1.4248328094631643e-17
9492	2.06239e-11	Cl	6	963.178A	-31.773000000000003	1.4182862973598218e-17
9493	4.556980000000001e-12	Fe	9	4359.13A	-31.78	1.3956094677509092e-17
9494	9.985269999999999e-12	Ti	7	1989.38A	-31.781	1.3923996550464492e-17
9495	6.54127e-11	S	9	303.679A	-31.781	1.3923996550464492e-17
9496	1.77591e-11	P	4	1118.55A	-31.785999999999998	1.3764609879954247e-17
9497	2.2542599999999998e-10	Ne	8	88.1196A	-31.789	1.366985497203579e-17
9498	2.06864e-12	Ni	4	9602.68A	-31.789	1.366985497203579e-17
9499	2.57997e-12	Fe	2	7699.49A	-31.79	1.3638415178045229e-17
9500	2.57144e-12	S	1	7725.05A	-31.79	1.3638415178045229e-17
9501	1.75522e-12	Fe	2	1.13174m	-31.791	1.3607047693574166e-17
9502	3.714169999999999e-12	Ni	1	5348.28A	-31.796	1.3451289106627336e-17
9503	2.41449e-12	Si	3	8227.19A	-31.796	1.3451289106627336e-17
9504	4.86655e-12	Mg	1	4081.83A	-31.796	1.3451289106627336e-17
9505	1.02614e-11	Al	3	1935.84A	-31.799	1.3358691083741288e-17
9506	4.6819e-12	Mn	5	4242.82A	-31.802	1.3266730501161105e-17
9507	5.09273e-11	Ar	7	390.055A	-31.803	1.3236217867725012e-17
9508	1.06304e-13	Co	8	18.6865m	-31.804000000000002	1.3205775411398428e-17
9509	2.0950400000000003e-12	Fe	2	9481.66A	-31.805	1.3175402970778588e-17
9510	2.14455e-12	O	1	9262.78A	-31.808000000000003	1.3084704134692953e-17
9511	2.27959e-12	Fe	2	8714.07A	-31.808000000000003	1.3084704134692953e-17
9512	3.32034e-12	Fe	2	5982.65A	-31.808000000000003	1.3084704134692953e-17
9513	2.45984e-11	Cl	8	807.552A	-31.809	1.3054610150282456e-17
9514	1.56694e-12	Si	3	1.26772m	-31.816	1.2845881369260022e-17
9515	8.80434e-13	Co	8	2.25621m	-31.816	1.2845881369260022e-17
9516	3.04687e-11	Ar	7	651.963A	-31.816999999999997	1.2816336661967741e-17
9517	7.709969999999999e-12	Ti	3	2576.46A	-31.819000000000003	1.27574509439235e-17
9518	8.10209e-11	Fe	7	245.177A	-31.82	1.2728109620965637e-17
9519	5.01199e-11	Na	7	396.339A	-31.823	1.2640489930641858e-17
9520	2.41369e-12	Si	3	8229.90A	-31.825	1.2582412154938365e-17
9521	2.46686e-12	Si	3	8052.54A	-31.826	1.2553473410023642e-17
9522	1.02608e-11	Al	3	1935.95A	-31.829	1.246705590691994e-17
9523	1.29161e-11	B	2	1537.96A	-31.83	1.2438382474013433e-17
9524	8.43525e-11	Mn	8	235.494A	-31.833000000000002	1.2352757251340314e-17
9525	1.9510900000000003e-12	Ni	4	1.01812m	-31.835	1.2296001487212538e-17
9526	9.92007e-13	Fe	2	2.00245m	-31.84	1.2155250322090305e-17
9527	4.29037e-12	Mg	1	4630.02A	-31.842	1.2099402019872612e-17
9528	1.4794799999999999e-12	Fe	2	1.34267m	-31.846	1.1988474035389823e-17
9529	1.9037499999999998e-10	Al	6	104.344A	-31.849	1.1905945960623305e-17
9530	5.78144e-11	Al	7	343.590A	-31.853	1.1796791591952543e-17
9531	4.63841e-12	Si	3	4282.60A	-31.857	1.1688637956549045e-17
9532	5.0287e-11	Ca	9	395.022A	-31.859	1.1634933543409536e-17
9533	3.31074e-12	Fe	1	6000.00A	-31.861	1.1581475879634881e-17
9534	8.32266e-11	Fe	7	238.679A	-31.861	1.1581475879634881e-17
9535	8.246839999999999e-12	Cr	7	2408.74A	-31.862	1.1554839224271144e-17
9536	4.50577e-12	Si	2	4408.68A	-31.864	1.1501749560465346e-17
9537	3.91074e-11	N	6	507.947A	-31.866	1.144890382150778e-17
9538	2.14457e-12	O	1	9262.67A	-31.868000000000002	1.1396300886665378e-17
9539	1.5227200000000002e-10	N	6	130.454A	-31.868000000000002	1.1396300886665378e-17
9540	3.98612e-12	Sc	7	4983.41A	-31.871	1.1317849303181194e-17
9541	2.6636900000000003e-17	F	1	7.45751c	-31.874000000000002	1.1239937776598832e-17
9542	3.47703e-11	F	4	571.305A	-31.875	1.1214086637074243e-17
9543	1.68912e-12	Fe	2	1.17603m	-31.875999999999998	1.1188294953520675e-17
9544	4.70016e-11	Mn	6	422.633A	-31.875999999999998	1.1188294953520675e-17
9545	4.33064e-12	Fe	2	4586.96A	-31.881	1.1060223600237408e-17
9546	1.88387e-12	B	4	1.05445m	-31.884	1.0984085556519727e-17
9547	2.0607799999999998e-10	O	7	96.3929A	-31.885	1.0958822860772087e-17
9548	4.155019999999999e-12	Co	8	4780.84A	-31.885	1.0958822860772087e-17
9549	3.17796e-11	F	1	625.070A	-31.888	1.0883382854834963e-17
9550	4.99069e-11	Fe	3	398.031A	-31.892	1.0783603401068784e-17
9551	6.43773e-11	Al	6	308.563A	-31.893	1.0758801801483399e-17
9552	1.57236e-12	N	1	1.26335m	-31.897	1.0660164513679662e-17
9553	3.53005e-12	Fe	2	5627.25A	-31.898000000000003	1.0635646815657e-17
9554	2.2637400000000002e-12	Fe	2	8775.07A	-31.9	1.0586780457342606e-17
9555	2.57126e-11	Cl	8	772.559A	-31.901999999999997	1.0538138619550135e-17
9556	8.957139999999999e-13	Fe	9	2.21772m	-31.901999999999997	1.0538138619550135e-17
9557	1.1279e-11	Fe	7	1761.18A	-31.904	1.0489720270701487e-17
9558	2.12256e-11	Zn	2	935.870A	-31.905	1.0465594583559576e-17
9559	2.4976399999999997e-13	C	5	7.95328m	-31.906999999999996	1.0417509544280112e-17
9560	2.07945e-12	Fe	2	9552.75A	-31.906999999999996	1.0417509544280112e-17
9561	4.10995e-11	Na	7	483.326A	-31.908	1.0393549937200211e-17
9562	4.09265e-11	Ca	8	485.369A	-31.908	1.0393549937200211e-17
9563	4.20258e-11	V	10	472.672A	-31.914	1.0250945085944118e-17
9564	3.4397e-12	Fe	1	5775.05A	-31.916	1.0203846271521816e-17
9565	3.4263199999999995e-10	S	9	57.9760A	-31.916999999999998	1.0180378076332893e-17
9566	8.03999e-12	Sc	1	2470.71A	-31.916999999999998	1.0180378076332893e-17
9567	1.11177e-11	Zn	2	1786.75A	-31.918000000000003	1.0156963856494938e-17
9568	1.75868e-12	O	1	1.12951m	-31.921	1.0087043809116582e-17
9569	9.02867e-12	Cr	7	2200.15A	-31.921999999999997	1.0063844252136558e-17
9570	7.3725e-12	Cr	10	2694.40A	-31.924	1.00176050879587e-17
9571	7.2729399999999995e-12	Sc	1	2731.28A	-31.93	9.880158393408498e-18
9572	9.813639999999999e-12	Sc	7	2024.17A	-31.930999999999997	9.857434659680647e-18
9573	1.17097e-11	Ne	3	1696.41A	-31.930999999999997	9.857434659680647e-18
9574	6.3402e-11	Al	6	313.310A	-31.932	9.834763189090004e-18
9575	1.1345699999999999e-13	Mn	6	17.5084m	-31.934	9.789576556789515e-18
9576	8.0861e-12	Si	2	2456.62A	-31.936	9.744597538205816e-18
9577	4.3761699999999995e-12	Mn	10	4539.24A	-31.936999999999998	9.72218558579309e-18
9578	1.14685e-11	Fe	8	1732.08A	-31.94	9.655258530977713e-18
9579	2.6710299999999998e-12	Fe	2	7437.01A	-31.944000000000003	9.566738588691104e-18
9580	1.93557e-12	Fe	1	1.02629m	-31.944000000000003	9.566738588691104e-18
9581	4.4866e-12	Fe	2	4427.51A	-31.945	9.54473570051085e-18
9582	1.17028e-12	Mg	3	1.69742m	-31.947	9.500881623477045e-18
9583	6.60399e-11	Fe	8	300.795A	-31.949	9.457229037624569e-18
9584	3.84042e-12	Fe	2	5172.47A	-31.95	9.435478014422589e-18
9585	3.00843e-12	Fe	2	6602.93A	-31.951	9.413777017185688e-18
9586	1.02505e-12	Fe	2	1.93791m	-31.951	9.413777017185688e-18
9587	1.77105e-10	Al	6	112.162A	-31.953000000000003	9.370524640645879e-18
9588	3.89293e-11	Mn	6	510.270A	-31.958000000000002	9.263261132069606e-18
9589	3.60962e-11	K	3	550.320A	-31.965	9.115151829521989e-18
9590	2.49239e-12	Si	3	7970.03A	-31.967	9.073271511087892e-18
9591	8.945339999999999e-12	C	3	2220.65A	-31.969	9.031583615238112e-18
9592	6.924649999999999e-13	K	8	2.86866m	-31.971999999999998	8.969410630948596e-18
9593	1.12913e-11	Zn	2	1759.27A	-31.974	8.928199932496559e-18
9594	6.72068e-12	Fe	2	2955.72A	-31.975	8.907665642472308e-18
9595	3.5691e-12	Fe	1	5565.68A	-31.976999999999997	8.866738636473101e-18
9596	9.62494e-12	Fe	9	2063.85A	-31.978	8.846345703507015e-18
9597	1.38851e-11	Li	2	1430.64A	-31.982	8.765241918599679e-18
9598	1.9348e-12	Fe	2	1.02669m	-31.983	8.745082421606994e-18
9599	5.42049e-12	Fe	2	3664.70A	-31.984	8.724969290170763e-18
9600	2.11056e-12	Fe	1	9411.92A	-31.985	8.704902417653235e-18
9601	7.7475e-11	Fe	10	256.398A	-31.988000000000003	8.644978290909541e-18
9602	4.11092e-11	Na	7	483.212A	-31.993000000000002	8.546020042720699e-18
9603	2.28722e-11	Ne	3	868.498A	-31.995	8.506754647318934e-18
9604	3.16315e-12	Fe	2	6279.95A	-31.996	8.487189654552948e-18
9605	2.6459599999999998e-12	Na	1	7507.46A	-31.997	8.467669660021567e-18
9606	1.69781e-10	N	6	117.000A	-31.997	8.467669660021567e-18
9607	2.3037999999999998e-10	O	7	86.2247A	-31.998	8.448194560231792e-18
9608	2.78402e-11	N	5	713.518A	-32.0	8.409378632094449e-18
9609	2.64254e-12	Na	1	7517.17A	-32.0	8.409378632094449e-18
9610	2.64143e-12	Na	1	7520.33A	-32.0	8.409378632094449e-18
9611	1.9919500000000002e-13	Ni	4	9.97234m	-32.001999999999995	8.370741046947077e-18
9612	3.5065e-12	Fe	2	5665.04A	-32.014	8.142615114373513e-18
9613	8.93658e-11	F	6	222.282A	-32.021	8.01242370248204e-18
9614	2.86939e-12	Fe	2	6922.88A	-32.022	7.993995639339713e-18
9615	4.75784e-11	Si	9	417.510A	-32.029	7.866180488516262e-18
9616	4.87863e-12	Mg	1	4071.73A	-32.03	7.84808877543244e-18
9617	5.07106e-11	B	4	391.722A	-32.031	7.830038672134051e-18
9618	1.98756e-11	Ar	7	999.440A	-32.032	7.812030082921246e-18
9619	2.83084e-11	Cl	8	701.715A	-32.033	7.794062912314148e-18
9620	2.1557400000000003e-12	Fe	2	9214.68A	-32.035	7.758252446096206e-18
9621	3.10332e-12	Fe	2	6401.03A	-32.039	7.687124360134488e-18
9622	1.33625e-12	Fe	7	1.48658m	-32.042	7.63420656825706e-18
9623	1.9842599999999997e-10	O	7	100.110A	-32.043	7.616648380384665e-18
9624	2.69038e-13	Ti	7	7.38351m	-32.045	7.581653059896588e-18
9625	6.89658e-12	V	9	2880.34A	-32.046	7.564215741739323e-18
9626	1.49414e-12	Fe	2	1.32949m	-32.047	7.546818528300924e-18
9627	1.33918e-12	Fe	2	1.48333m	-32.05	7.494866594976098e-18
9628	1.52501e-13	Fe	6	13.0258m	-32.052	7.460430810966159e-18
9629	1.19304e-12	Fe	6	1.66503m	-32.052	7.460430810966159e-18
9630	1.46082e-11	Mn	10	1359.81A	-32.054	7.426153245011918e-18
9631	5.70768e-11	N	6	348.031A	-32.064	7.257113359547457e-18
9632	4.34595e-12	Ti	3	4570.80A	-32.065	7.240422461988042e-18
9633	1.30233e-12	Fe	6	1.52531m	-32.067	7.207155742576536e-18
9634	1.2660400000000002e-10	K	9	156.902A	-32.077	7.043100848871239e-18
9635	3.15064e-11	Cl	7	630.489A	-32.078	7.026902166427436e-18
9636	3.34052e-13	Ni	4	5.94651m	-32.079	7.010740739919529e-18
9637	3.16876e-11	Cl	7	626.885A	-32.079	7.010740739919529e-18
9638	3.15648e-11	Cl	7	629.323A	-32.080999999999996	6.978529312163027e-18
9639	2.94226e-11	Cl	8	675.142A	-32.084	6.930489454284887e-18
9640	5.7806e-11	Al	7	343.640A	-32.086	6.898646747692878e-18
9641	3.4115e-11	Fe	8	582.280A	-32.088	6.866950345047945e-18
9642	2.14497e-12	O	1	9260.94A	-32.089	6.851156797520676e-18
9643	2.83697e-12	Ni	1	7002.01A	-32.091	6.8196785913767805e-18
9644	1.7115099999999998e-12	Fe	2	1.16064m	-32.096	6.741614376071261e-18
9645	8.07476e-12	Mn	6	2460.07A	-32.096	6.741614376071261e-18
9646	1.45823e-12	Si	2	1.36223m	-32.097	6.726109093273266e-18
9647	4.9058800000000005e-12	Fe	2	4049.11A	-32.097	6.726109093273266e-18
9648	3.93915e-12	Sc	7	5042.83A	-32.098	6.71063947163623e-18
9649	6.27805e-11	Fe	8	316.411A	-32.103	6.633823416812961e-18
9650	1.07867e-11	Fe	9	1841.57A	-32.104	6.618566046341875e-18
9651	1.08126e-15	He	1	1837.16m	-32.108000000000004	6.5578866680980814e-18
9652	7.79435e-11	Fe	7	254.857A	-32.109	6.542803947302563e-18
9653	2.14382e-12	O	1	9265.93A	-32.111	6.5127424938139955e-18
9654	5.49717e-11	Cl	7	361.358A	-32.117	6.423384316847391e-18
9655	3.0351599999999998e-12	Fe	2	6544.77A	-32.117	6.423384316847391e-18
9656	3.5495699999999996e-10	S	9	55.9630A	-32.118	6.408610942875359e-18
9657	3.46235e-13	Li	2	5.73728m	-32.118	6.408610942875359e-18
9658	2.4219799999999997e-12	Ni	1	8201.74A	-32.119	6.3938715467206935e-18
9659	7.83107e-11	Mg	7	253.662A	-32.119	6.3938715467206935e-18
9660	9.70937e-13	Ne	3	2.04591m	-32.129	6.2483292614657906e-18
9661	3.5436900000000002e-12	O	5	5605.58A	-32.132	6.205316065379795e-18
9662	4.38588e-12	Al	3	4529.19A	-32.132	6.205316065379795e-18
9663	3.4255e-12	Fe	2	5798.99A	-32.135	6.162598970052918e-18
9664	3.18371e-12	Sc	1	6239.41A	-32.139	6.1060999230916294e-18
9665	9.97953e-18	Al	1	19.9052c	-32.154	5.898803197902294e-18
9666	2.34405e-11	Cl	8	847.443A	-32.157	5.8581961223135865e-18
9667	3.108e-12	Fe	9	6391.40A	-32.157	5.8581961223135865e-18
9668	2.3036900000000002e-14	Mg	1	86.2287m	-32.159	5.831280156058621e-18
9669	4.33035e-12	Fe	9	4587.26A	-32.165	5.751271992888978e-18
9670	2.26382e-11	P	4	877.474A	-32.166	5.738044434366228e-18
9671	2.11795e-12	Ni	4	9379.08A	-32.167	5.7248472983837685e-18
9672	1.65003e-12	Fe	6	1.20388m	-32.167	5.7248472983837685e-18
9673	7.43596e-11	Fe	10	267.140A	-32.17	5.685437726784145e-18
9674	3.47392e-11	Be	3	571.817A	-32.174	5.633313320396279e-18
9675	8.84567e-14	S	2	22.4567m	-32.177	5.594533864268961e-18
9676	1.13573e-11	Zn	2	1749.05A	-32.177	5.594533864268961e-18
9677	2.94422e-12	Fe	2	6746.93A	-32.178000000000004	5.581666793438517e-18
9678	2.73216e-11	Ar	9	727.061A	-32.18	5.556021364039886e-18
9679	1.25025e-12	Si	1	1.58884m	-32.181999999999995	5.5304937646861814e-18
9680	1.00999e-11	Fe	7	1966.80A	-32.185	5.4924221134016635e-18
9681	3.47311e-10	S	9	57.1950A	-32.185	5.4924221134016635e-18
9682	3.09737e-12	Sc	1	6413.32A	-32.187	5.467186726061397e-18
9683	4.12703e-12	Ni	1	4813.25A	-32.189	5.4420672847938426e-18
9684	5.28752e-11	O	7	375.686A	-32.192	5.4046043571153004e-18
9685	4.674789999999999e-16	He	1	4249.28m	-32.194	5.3797724557142054e-18
9686	6.78482e-11	Fe	9	292.778A	-32.195	5.367399322416906e-18
9687	1.04138e-12	V	10	1.90751m	-32.201	5.293755842890652e-18
9688	1.34554e-12	Fe	6	1.47632m	-32.201	5.293755842890652e-18
9689	9.42357e-13	N	1	2.10795m	-32.205	5.245222397598823e-18
9690	5.09525e-11	B	4	389.862A	-32.205999999999996	5.23315872084786e-18
9691	3.02517e-12	Fe	2	6566.40A	-32.207	5.221122789783404e-18
9692	4.40203e-12	Al	3	4512.57A	-32.209	5.197133909607888e-18
9693	7.5112e-11	Fe	7	264.465A	-32.211	5.173255248325069e-18
9694	6.82159e-11	Si	7	291.200A	-32.218	5.0905406172888804e-18
9695	2.10352e-14	Mg	1	94.4342m	-32.219	5.078832698760444e-18
9696	4.32847e-12	S	1	4589.26A	-32.229	4.9632243522361784e-18
9697	3.94496e-12	Fe	2	5035.40A	-32.23	4.951809252991713e-18
9698	1.95203e-13	Fe	6	10.1763m	-32.232	4.9290577561193416e-18
9699	3.3593099999999997e-12	Fe	2	5913.26A	-32.24	4.839092313096833e-18
9700	1.32751e-12	Fe	2	1.49637m	-32.24	4.839092313096833e-18
9701	5.14093e-11	Ne	6	386.398A	-32.24	4.839092313096833e-18
9702	1.06574e-10	F	6	186.391A	-32.241	4.827962709619964e-18
9703	2.1445900000000003e-12	O	1	9262.58A	-32.243	4.805780235926842e-18
9704	2.45922e-12	Fe	2	8077.54A	-32.246	4.772697477483087e-18
9705	7.18914e-13	O	1	2.76312m	-32.258	4.642628221148992e-18
9706	2.27306e-12	Fe	2	8739.07A	-32.258	4.642628221148992e-18
9707	2.89465e-11	Ar	9	686.248A	-32.258	4.642628221148992e-18
9708	7.18542e-13	O	1	2.76455m	-32.258	4.642628221148992e-18
9709	7.18676e-13	O	1	2.76403m	-32.258	4.642628221148992e-18
9710	3.1141299999999998e-12	Sc	1	6378.81A	-32.259	4.6319504725447616e-18
9711	5.15112e-11	Ne	6	385.634A	-32.26	4.6212972820808395e-18
9712	3.25647e-16	Ca	10	6100.00m	-32.260999999999996	4.61066859327507e-18
9713	2.42916e-10	O	7	81.7749A	-32.262	4.6000643497751296e-18
9714	4.54747e-12	O	1	4368.24A	-32.265	4.5683977295306875e-18
9715	4.54746e-12	O	1	4368.26A	-32.266	4.557890706319599e-18
9716	4.5475199999999996e-12	O	1	4368.19A	-32.266999999999996	4.547407848591311e-18
9717	8.79517e-11	Fe	10	225.856A	-32.266999999999996	4.547407848591311e-18
9718	6.06484e-11	Ne	6	327.535A	-32.268	4.536949100766681e-18
9719	6.1564e-12	Ti	3	3226.64A	-32.27	4.5161037131512674e-18
9720	5.46422e-14	Mn	6	36.3537m	-32.272	4.495354101392167e-18
9721	2.33729e-11	S	8	849.891A	-32.278	4.4336755308512154e-18
9722	5.89038e-11	Fe	10	337.236A	-32.279	4.4234783600987025e-18
9723	1.26538e-12	B	2	1.56985m	-32.283	4.38292366672769e-18
9724	7.82062e-11	S	9	254.001A	-32.284	4.3728432220236185e-18
9725	2.04047e-10	F	7	97.3524A	-32.285	4.3627859616990076e-18
9726	5.45354e-12	Fe	2	3642.49A	-32.288000000000004	4.332752754388769e-18
9727	1.49898e-12	Ti	10	1.32519m	-32.289	4.322787699581042e-18
9728	8.250110000000001e-12	Ti	3	2407.78A	-32.293	4.2831561437344386e-18
9729	1.44688e-12	Fe	1	1.37292m	-32.293	4.2831561437344386e-18
9730	4.56766e-10	Ar	10	43.4894A	-32.294000000000004	4.273305157965764e-18
9731	2.30291e-10	O	7	86.2580A	-32.297	4.2438879321758216e-18
9732	3.97461e-11	Na	8	499.784A	-32.299	4.224389038320559e-18
9733	6.831469999999999e-12	Fe	2	2907.79A	-32.3	4.214673213143739e-18
9734	5.6354899999999996e-14	Si	2	35.2488m	-32.3	4.214673213143739e-18
9735	7.092689999999999e-12	Mn	8	2800.69A	-32.302	4.195308548729621e-18
9736	5.05933e-11	Ar	7	392.630A	-32.302	4.195308548729621e-18
9737	4.66396e-11	Al	6	425.914A	-32.305	4.166428247820922e-18
9738	2.04552e-12	Fe	2	9711.19A	-32.306999999999995	4.147285248887421e-18
9739	1.7688700000000002e-10	Al	6	112.300A	-32.315	4.071588762212325e-18
9740	5.69097e-11	Ne	7	349.052A	-32.317	4.052881511133724e-18
9741	5.3498e-12	Al	3	3713.12A	-32.318000000000005	4.043560142323318e-18
9742	1.30935e-12	Fe	2	1.51713m	-32.321	4.015724470096586e-18
9743	2.2233300000000002e-10	O	7	89.3456A	-32.321	4.015724470096586e-18
9744	1.06273e-11	Ca	8	1869.19A	-32.325	3.9789080868592344e-18
9745	2.23822e-14	Mg	1	88.7511m	-32.335	3.888337081240938e-18
9746	5.4986e-11	Cl	7	361.264A	-32.341	3.834987096447072e-18
9747	6.9007e-11	O	5	287.861A	-32.342	3.826166870883933e-18
9748	2.03438e-11	S	8	976.439A	-32.346	3.7910883621622216e-18
9749	7.825160000000001e-12	Mn	8	2538.54A	-32.346	3.7910883621622216e-18
9750	4.69218e-11	Si	9	423.352A	-32.351	3.747692132533347e-18
9751	6.86755e-13	O	1	2.89251m	-32.353	3.73047305128937e-18
9752	6.86687e-13	O	1	2.89280m	-32.353	3.73047305128937e-18
9753	3.01689e-12	Fe	2	6584.41A	-32.354	3.7218932013597395e-18
9754	6.86703e-13	O	1	2.89273m	-32.354	3.7218932013597395e-18
9755	2.94211e-11	Cl	6	675.178A	-32.355	3.713333084537359e-18
9756	4.01805e-11	Na	6	494.380A	-32.355	3.713333084537359e-18
9757	5.03242e-12	O	1	3947.29A	-32.355	3.713333084537359e-18
9758	2.27565e-11	Ne	3	872.915A	-32.357	3.696271868779122e-18
9759	5.03219e-12	O	1	3947.48A	-32.357	3.696271868779122e-18
9760	5.03205e-12	O	1	3947.59A	-32.358000000000004	3.6877706793863985e-18
9761	9.11637e-12	Sc	6	2178.99A	-32.359	3.67928904218677e-18
9762	5.18693e-11	B	4	382.972A	-32.36	3.670826912211381e-18
9763	3.34809e-12	O	7	5933.07A	-32.371	3.579018201260186e-18
9764	7.01943e-12	Fe	2	2829.92A	-32.372	3.570786687819387e-18
9765	1.13732e-11	Fe	8	1746.61A	-32.372	3.570786687819387e-18
9766	6.12985e-13	Mn	8	3.24061m	-32.376	3.538049518689305e-18
9767	1.06385e-12	Fe	9	1.86722m	-32.376999999999995	3.529912230603692e-18
9768	3.1015799999999998e-12	Fe	2	6404.61A	-32.378	3.5217936577612765e-18
9769	5.185229999999999e-13	Cr	7	3.83097m	-32.379	3.5136937571183076e-18
9770	7.72767e-11	O	7	257.056A	-32.389	3.4337123224960355e-18
9771	2.05658e-12	Fe	1	9658.98A	-32.389	3.4337123224960355e-18
9772	1.00999e-10	Fe	8	196.680A	-32.391	3.4179358474392843e-18
9773	1.20847e-12	Fe	2	1.64377m	-32.394	3.3944069425651563e-18
9774	5.45148e-12	Mg	1	3643.87A	-32.394	3.3944069425651563e-18
9775	5.69017e-12	B	1	3491.01A	-32.395	3.3866000232369377e-18
9776	8.75701e-11	Fe	10	226.841A	-32.396	3.378811059324971e-18
9777	6.1186300000000006e-12	F	7	3246.55A	-32.4	3.347833933336171e-18
9778	1.43091e-12	Fe	2	1.38824m	-32.403	3.3247876066443287e-18
9779	5.56233e-13	N	1	3.57125m	-32.406	3.301899929749509e-18
9780	8.33942e-11	Mn	8	238.199A	-32.407	3.294305770646787e-18
9781	6.61793e-12	Fe	9	3001.61A	-32.408	3.2867290776252686e-18
9782	4.28185e-11	Al	8	463.922A	-32.409	3.27916981051419e-18
9783	4.40887e-11	Fe	8	450.557A	-32.411	3.2641033938013868e-18
9784	4.11782e-11	K	3	482.402A	-32.412	3.2565961643190738e-18
9785	2.0625099999999997e-10	O	7	96.3122A	-32.415	3.234177914011328e-18
9786	1.0471400000000001e-13	Fe	6	18.9702m	-32.416	3.226739511222611e-18
9787	2.11437e-12	N	6	9394.98A	-32.416	3.226739511222611e-18
9788	7.97219e-11	Mg	5	249.172A	-32.417	3.2193182162855184e-18
9789	3.84928e-12	Fe	1	5160.57A	-32.418	3.211913989853187e-18
9790	1.3029e-12	Fe	2	1.52464m	-32.422	3.182466985394539e-18
9791	1.15e-11	Si	4	1727.34A	-32.428000000000004	3.138801901393182e-18
9792	4.59077e-12	Fe	2	4327.04A	-32.429	3.1315828573463465e-18
9793	3.66781e-11	Si	9	541.589A	-32.433	3.102872333137346e-18
9794	4.08264e-11	O	5	486.559A	-32.436	3.081512310240004e-18
9795	8.74283e-11	Fe	10	227.209A	-32.437	3.0744250285964517e-18
9796	3.5491300000000004e-10	S	9	55.9700A	-32.438	3.0673540472483017e-18
9797	2.17945e-11	C	3	911.445A	-32.438	3.0673540472483017e-18
9798	1.50412e-12	Fe	1	1.32067m	-32.439	3.060299328706014e-18
9799	3.92448e-11	Ca	9	506.167A	-32.443000000000005	3.032242335815777e-18
9800	3.34931e-12	Fe	2	5930.91A	-32.443000000000005	3.032242335815777e-18
9801	4.76912e-11	B	4	416.523A	-32.452	2.970051001263881e-18
9802	1.06734e-11	Ca	8	1861.12A	-32.457	2.9360531085883317e-18
9803	1.10476e-13	Ca	6	17.9807m	-32.458	2.929300373825e-18
9804	1.20755e-14	Mg	1	164.502m	-32.458	2.929300373825e-18
9805	3.04487e-13	Fe	6	6.52392m	-32.463	2.8957689497244148e-18
9806	2.61093e-12	Mg	1	7608.21A	-32.467	2.8692203804155432e-18
9807	8.059460000000001e-12	F	6	2464.74A	-32.471	2.842915209853114e-18
9808	3.38801e-11	Cr	5	586.316A	-32.472	2.836376686312528e-18
9809	5.05538e-11	Mn	6	392.937A	-32.473	2.8298532009588267e-18
9810	2.9444e-12	Fe	2	6746.53A	-32.474000000000004	2.8233447192050473e-18
9811	9.7695e-12	Cl	6	2033.31A	-32.476	2.8103726285475596e-18
9812	3.24916e-12	Fe	2	6113.72A	-32.477	2.8039089508670723e-18
9813	4.216919999999999e-12	Ni	1	4710.66A	-32.481	2.7782025590898294e-18
9814	3.07413e-11	K	4	646.181A	-32.485	2.7527318449290537e-18
9815	4.088819999999999e-14	S	2	48.5823m	-32.486	2.7464007373721067e-18
9816	7.6024e-12	Zn	2	2612.92A	-32.493	2.7024888264446883e-18
9817	5.77682e-12	Cr	7	3438.65A	-32.495	2.6900720181750427e-18
9818	2.42751e-11	C	3	818.307A	-32.495	2.6900720181750427e-18
9819	3.1793e-12	Fe	2	6248.06A	-32.501999999999995	2.6470607411815214e-18
9820	1.6992e-10	N	6	116.905A	-32.503	2.64097267041895e-18
9821	2.04043e-11	S	8	973.541A	-32.506	2.622792342434148e-18
9822	4.00643e-11	Na	8	495.814A	-32.506	2.622792342434148e-18
9823	1.19076e-11	Li	2	1668.22A	-32.508	2.610741706247037e-18
9824	1.96887e-11	Ar	7	1008.93A	-32.51	2.5987464377038977e-18
9825	2.74167e-10	Co	10	72.4538A	-32.512	2.586806282413428e-18
9826	2.24625e-12	Ni	1	8843.37A	-32.512	2.586806282413428e-18
9827	2.87904e-11	Be	3	689.969A	-32.513000000000005	2.5808567930604303e-18
9828	6.18039e-13	B	3	3.21411m	-32.516	2.5630902998645395e-18
9829	9.82464e-11	Ca	4	202.190A	-32.523	2.5221093201353123e-18
9830	4.3948199999999995e-13	Mg	3	4.51997m	-32.536	2.4477322336740765e-18
9831	6.9024e-11	Ne	3	287.791A	-32.538000000000004	2.4364859256251157e-18
9832	9.30904e-13	Be	3	2.13389m	-32.538000000000004	2.4364859256251157e-18
9833	2.34647e-12	Fe	2	8465.69A	-32.539	2.430882163498944e-18
9834	8.56093e-12	Fe	9	2320.36A	-32.54	2.425291289668016e-18
9835	8.673510000000001e-12	Fe	7	2290.24A	-32.54	2.425291289668016e-18
9836	2.02145e-12	Fe	1	9826.84A	-32.542	2.4141480883910006e-18
9837	5.4595699999999995e-12	Mg	1	3638.47A	-32.542	2.4141480883910006e-18
9838	1.9867799999999997e-12	Fe	1	9998.33A	-32.545	2.397529209845821e-18
9839	5.7221599999999995e-12	Fe	9	3471.49A	-32.547	2.386513563739082e-18
9840	1.08425e-12	Fe	2	1.83209m	-32.549	2.3755485299287676e-18
9841	1.90157e-10	Al	6	104.464A	-32.55	2.370084919923517e-18
9842	3.37537e-11	Ar	9	588.512A	-32.552	2.3591953688750153e-18
9843	8.33064e-11	Mn	8	238.451A	-32.555	2.3429547821901217e-18
9844	3.0693400000000003e-12	Fe	2	6471.90A	-32.556999999999995	2.332189882801739e-18
9845	8.211780000000001e-13	S	2	2.41902m	-32.56	2.3161352005753056e-18
9846	3.10169e-15	P	1	640.440m	-32.561	2.310808237435657e-18
9847	3.15008e-12	Sc	1	6306.02A	-32.563	2.3001910380039735e-18
9848	7.73266e-11	Fe	8	256.890A	-32.565	2.289622620172612e-18
9849	6.260600000000001e-13	Zn	2	3.17293m	-32.566	2.2843566342757514e-18
9850	2.65455e-11	N	5	748.318A	-32.567	2.2791027598104028e-18
9851	3.19249e-11	Fe	8	622.224A	-32.577	2.2272240472698464e-18
9852	2.59727e-12	Fe	2	7648.21A	-32.582	2.2017292244229462e-18
9853	3.5971e-12	O	5	5522.35A	-32.584	2.191613197531764e-18
9854	2.0424099999999997e-10	F	7	97.2600A	-32.585	2.1865726270518026e-18
9855	3.21288e-11	Ar	9	618.276A	-32.588	2.171520366963066e-18
9856	2.61902e-12	Mg	1	7584.71A	-32.588	2.171520366963066e-18
9857	7.29752e-13	Al	1	2.72208m	-32.592	2.151611748572282e-18
9858	1.5032e-13	B	1	13.2147m	-32.594	2.1417259905660293e-18
9859	1.4002600000000001e-12	Fe	2	1.41863m	-32.595	2.13680015747816e-18
9860	5.48177e-12	Ni	4	3623.73A	-32.595	2.13680015747816e-18
9861	9.26314e-13	Mg	3	2.14446m	-32.597	2.1269824525513443e-18
9862	7.91319e-12	Mn	8	2510.30A	-32.599000000000004	2.1172098558812335e-18
9863	3.42166e-10	S	9	58.0550A	-32.603	2.0977991592489493e-18
9864	6.63964e-12	Fe	2	2991.80A	-32.603	2.0977991592489493e-18
9865	1.32431e-11	Be	1	1499.99A	-32.607	2.0785664209530597e-18
9866	4.5261e-12	Fe	2	4388.87A	-32.607	2.0785664209530597e-18
9867	5.77762e-11	Cl	7	343.817A	-32.608000000000004	2.073785850844261e-18
9868	6.16037e-11	Mg	6	322.455A	-32.613	2.050047420507889e-18
9869	2.4658599999999998e-12	Si	3	8055.78A	-32.615	2.0406283082010646e-18
9870	1.3511e-12	Fe	2	1.47024m	-32.615	2.0406283082010646e-18
9871	5.3657199999999995e-12	Al	3	3702.11A	-32.616	2.035934993330322e-18
9872	6.563830000000001e-18	O	1	30.2635c	-32.618	2.0265807217365365e-18
9873	3.0069e-12	Fe	2	6606.30A	-32.623000000000005	2.0033826440447338e-18
9874	1.24874e-12	Ni	4	1.59076m	-32.629	1.9758952036909656e-18
9875	5.92179e-12	Fe	9	3354.47A	-32.631	1.966816789872875e-18
9876	2.02995e-12	Fe	9	9785.69A	-32.633	1.9577800875773885e-18
9877	6.05196e-11	Ne	6	328.232A	-32.633	1.9577800875773885e-18
9878	6.42744e-11	Al	7	309.057A	-32.635	1.9487849051575005e-18
9879	9.99699e-12	Cl	6	1987.04A	-32.639	1.930918337754852e-18
9880	3.34817e-11	Fe	8	593.293A	-32.639	1.930918337754852e-18
9881	5.04812e-11	Ne	3	393.502A	-32.641	1.922046573864606e-18
9882	2.623e-12	Mg	1	7573.18A	-32.641999999999996	1.9176259894146473e-18
9883	4.4331500000000004e-10	Ar	10	44.8089A	-32.641999999999996	1.9176259894146473e-18
9884	9.34083e-13	Fe	7	2.12663m	-32.646	1.9000450886686116e-18
9885	3.66798e-13	C	5	5.41564m	-32.646	1.9000450886686116e-18
9886	1.4529100000000001e-12	Fe	1	1.36722m	-32.663000000000004	1.8271066867463033e-18
9887	5.10953e-12	Zn	2	3887.72A	-32.669000000000004	1.802037843197488e-18
9888	6.44592e-11	Si	8	308.171A	-32.677	1.7691469458033213e-18
9889	1.15643e-12	N	6	1.71774m	-32.679	1.7610184539435243e-18
9890	5.311520000000001e-13	Si	2	3.73989m	-32.68	1.7569682238921577e-18
9891	1.68968e-12	C	1	1.17564m	-32.68	1.7569682238921577e-18
9892	9.64757e-13	Ne	3	2.05901m	-32.68	1.7569682238921577e-18
9893	2.04123e-11	S	8	973.162A	-32.68	1.7569682238921577e-18
9894	2.26926e-11	Ne	3	875.371A	-32.686	1.732861716130738e-18
9895	5.24727e-11	Ca	9	378.567A	-32.686	1.732861716130738e-18
9896	2.05431e-12	Fe	2	9669.66A	-32.688	1.7248999397575904e-18
9897	5.68689e-11	Fe	10	349.303A	-32.694	1.7012334253494214e-18
9898	6.963889999999999e-12	Fe	2	2852.49A	-32.694	1.7012334253494214e-18
9899	8.9532e-11	Mg	5	221.870A	-32.698	1.685636423555561e-18
9900	2.7825e-11	N	5	713.907A	-32.7	1.6778916276922488e-18
9901	3.25844e-11	Mg	6	609.631A	-32.702	1.6701824159336539e-18
9902	5.92456e-11	Fe	9	335.290A	-32.703	1.6663411029722942e-18
9903	1.21618e-11	V	9	1633.35A	-32.705999999999996	1.6548700915052519e-18
9904	5.496e-11	Cl	7	361.435A	-32.709	1.6434780459256576e-18
9905	2.78595e-12	Ni	1	7130.24A	-32.709	1.6434780459256576e-18
9906	1.2464399999999999e-12	B	4	1.59370m	-32.711	1.6359269502127186e-18
9907	9.95012e-11	O	5	199.640A	-32.711999999999996	1.6321644226362732e-18
9908	6.56039e-11	Mg	5	302.794A	-32.711999999999996	1.6321644226362732e-18
9909	3.10295e-11	Cr	5	640.179A	-32.714	1.6246653083005643e-18
9910	3.46751e-12	Fe	2	5728.75A	-32.714	1.6246653083005643e-18
9911	2.66124e-12	Ni	1	7464.37A	-32.716	1.6172006492654614e-18
9912	6.0618e-12	F	7	3276.99A	-32.717	1.613481190986034e-18
9913	3.5165e-12	Fe	2	5648.93A	-32.717	1.613481190986034e-18
9914	5.49977e-11	Cl	7	361.187A	-32.718	1.609770287223238e-18
9915	5.645030000000001e-16	He	1	3518.93m	-32.718	1.609770287223238e-18
9916	9.01916e-11	Fe	10	220.247A	-32.719	1.606067918302283e-18
9917	8.49267e-11	Mn	8	233.901A	-32.734	1.5515433241932584e-18
9918	1.3533e-11	Li	2	1467.86A	-32.742	1.5232244670331356e-18
9919	2.4975700000000002e-12	Fe	2	7953.51A	-32.742	1.5232244670331356e-18
9920	2.52541e-11	Na	7	786.585A	-32.745	1.5127386635580303e-18
9921	1.33404e-11	Cr	10	1489.05A	-32.746	1.5092594611786743e-18
9922	4.77445e-12	Ti	3	4160.57A	-32.746	1.5092594611786743e-18
9923	9.60379e-13	N	1	2.06840m	-32.749	1.4988697921276723e-18
9924	2.23211e-10	Co	10	88.9941A	-32.751	1.491983110988458e-18
9925	3.90059e-11	N	6	509.269A	-32.753	1.4851280712748873e-18
9926	4.79293e-12	P	2	4144.53A	-32.755	1.478304527607839e-18
9927	1.1623900000000002e-13	P	9	17.0894m	-32.756	1.4749045215435187e-18
9928	1.61282e-11	Si	2	1231.66A	-32.758	1.468127950820672e-18
9929	5.77986e-11	Cl	7	343.684A	-32.763000000000005	1.4513224291361168e-18
9930	6.21115e-11	Mg	6	319.819A	-32.763000000000005	1.4513224291361168e-18
9931	2.20754e-13	Sc	6	8.99845m	-32.764	1.4479844801762147e-18
9932	4.32258e-12	Ti	3	4595.50A	-32.766	1.4413315958083543e-18
9933	9.270809999999999e-13	Si	2	2.14269m	-32.766	1.4413315958083543e-18
9934	6.19447e-13	B	3	3.20680m	-32.768	1.4347092786675491e-18
9935	3.25916e-12	Fe	2	6094.96A	-32.775	1.4117698637474203e-18
9936	7.10048e-12	Fe	2	2797.62A	-32.78	1.395609467750909e-18
9937	6.07275e-11	Ne	6	327.108A	-32.781	1.3923996550464494e-18
9938	8.86882e-13	Si	2	2.23981m	-32.782	1.389197224706351e-18
9939	1.14472e-12	Sc	9	1.73531m	-32.784	1.3828144432424007e-18
9940	1.49753e-12	Fe	6	1.32648m	-32.785	1.379634058277699e-18
9941	5.971780000000001e-12	Cr	10	3326.39A	-32.789	1.3669854972035789e-18
9942	4.85882e-12	Mn	8	4088.33A	-32.792	1.3575752352315435e-18
9943	7.23858e-13	Mn	8	2.74425m	-32.793	1.354452898834436e-18
9944	5.26876e-12	V	9	3770.24A	-32.797	1.3420352000177779e-18
9945	5.23612e-11	Mn	10	379.374A	-32.799	1.3358691083741286e-18
9946	6.53834e-11	Fe	8	303.815A	-32.803000000000004	1.3236217867724905e-18
9947	5.0567800000000005e-18	O	1	39.2828c	-32.804	1.3205775411398428e-18
9948	5.95164e-12	Ne	3	3337.64A	-32.805	1.3175402970778586e-18
9949	3.6246800000000003e-12	Ti	7	5480.33A	-32.805	1.3175402970778586e-18
9950	2.1438400000000003e-12	O	1	9265.83A	-32.81	1.302458538011532e-18
9951	2.7786400000000004e-10	Co	10	71.4898A	-32.814	1.2905175263601638e-18
9952	4.9661099999999995e-17	K	9	4.00000c	-32.818000000000005	1.27868599056163e-18
9953	4.17187e-12	Fe	9	4761.53A	-32.818000000000005	1.27868599056163e-18
9954	7.01793e-11	Mg	7	283.053A	-32.82	1.2728109620965636e-18
9955	2.6453900000000003e-12	Fe	2	7509.07A	-32.821	1.2698835781177938e-18
9956	1.27041e-12	Fe	2	1.56363m	-32.821	1.2698835781177938e-18
9957	5.25395e-11	Ca	9	378.086A	-32.823	1.2640489930641858e-18
9958	2.98531e-11	Be	3	665.407A	-32.825	1.2582412154938264e-18
9959	6.8031699999999996e-12	Zn	2	2919.88A	-32.825	1.2582412154938264e-18
9960	1.48649e-12	Fe	2	1.33633m	-32.827	1.2524601222375382e-18
9961	3.55019e-11	Si	4	559.533A	-32.832	1.238123329772319e-18
9962	4.48722e-11	Mn	6	442.689A	-32.833	1.2352757251340415e-18
9963	6.73689e-11	Si	9	294.861A	-32.841	1.2127294022128574e-18
9964	3.773069999999999e-12	Fe	7	5264.80A	-32.843	1.2071574167441504e-18
9965	5.0142900000000004e-12	Ca	7	3961.57A	-32.844	1.2043810317295138e-18
9966	2.55363e-11	Na	7	777.891A	-32.848	1.1933392000605182e-18
9967	5.70221e-11	Mg	5	348.364A	-32.848	1.1933392000605182e-18
9968	4.78293e-13	Fe	2	4.15320m	-32.851	1.1851243107898997e-18
9969	7.307939999999999e-13	Mg	3	2.71820m	-32.861	1.1581475879634975e-18
9970	3.39086e-12	Fe	2	5858.24A	-32.864000000000004	1.1501749560465252e-18
9971	2.42067e-12	Fe	2	8206.20A	-32.866	1.144890382150778e-18
9972	3.74881e-12	Fe	2	5298.88A	-32.869	1.137009012196713e-18
9973	3.40878e-11	Cl	7	582.744A	-32.874	1.1239937776598832e-18
9974	2.3367e-14	Ti	3	85.0108m	-32.875	1.1214086637074243e-18
9975	4.11166e-11	Na	7	483.125A	-32.875	1.1214086637074243e-18
9976	1.24554e-11	Cl	6	1594.85A	-32.876	1.1188294953520674e-18
9977	1.50521e-11	Ne	7	1319.71A	-32.876	1.1188294953520674e-18
9978	4.22977e-11	Cr	5	469.634A	-32.876999999999995	1.1162562589193188e-18
9979	1.79893e-11	N	6	1104.24A	-32.878	1.1136889407661168e-18
9980	4.68022e-12	Fe	2	4244.34A	-32.878	1.1136889407661168e-18
9981	6.34163e-11	Fe	9	313.239A	-32.879	1.1111275272808324e-18
9982	1.17035e-11	Ne	3	1697.31A	-32.882	1.1034785791848633e-18
9983	2.3129400000000002e-10	S	8	85.8840A	-32.884	1.0984085556519727e-18
9984	1.0108e-11	Cl	6	1965.22A	-32.888000000000005	1.0883382854834876e-18
9985	3.04764e-11	Ar	7	651.797A	-32.891999999999996	1.078360340106887e-18
9986	2.62713e-12	Fe	2	7561.29A	-32.894	1.0734057243994245e-18
9987	3.29382e-11	Fe	8	603.083A	-32.896	1.0684738730833212e-18
9988	1.22168e-12	Fe	2	1.62600m	-32.898	1.0635646815657e-18
9989	3.98876e-11	Ca	9	498.011A	-32.898	1.0635646815657e-18
9990	2.406e-12	Fe	2	8256.21A	-32.909	1.03696454356876e-18
9991	1.34643e-12	Fe	2	1.47534m	-32.911	1.0322001242697915e-18
9992	3.13082e-12	Sc	1	6344.80A	-32.913000000000004	1.027457595489064e-18
9993	4.38611e-12	Al	3	4528.94A	-32.913000000000004	1.027457595489064e-18
9994	6.5608e-11	Mg	5	302.775A	-32.914	1.025094508594412e-18
9995	4.04571e-11	F	4	491.001A	-32.914	1.025094508594412e-18
9996	5.74589e-11	Fe	9	345.716A	-32.915	1.0227368566487991e-18
9997	2.1956e-10	Co	10	90.4740A	-32.916	1.0203846271521899e-18
9998	3.87539e-11	Mg	6	512.580A	-32.916	1.0203846271521899e-18
9999	3.6585400000000006e-14	Fe	1	54.2961m	-32.917	1.018037807633281e-18
10000	7.0365e-11	Fe	7	282.306A	-32.919000000000004	1.013360348786834e-18
10001	8.60399e-11	Ar	8	230.875A	-32.921	1.0087043809116582e-18
10002	6.55895e-12	Fe	2	3028.60A	-32.924	1.0017605087958701e-18
10003	5.02509e-14	Ni	3	39.5305m	-32.937	9.722185585793091e-19
10004	6.86091e-11	P	9	289.531A	-32.944	9.566738588691104e-19
10005	1.0978299999999998e-10	P	8	180.944A	-32.946999999999996	9.500881623477123e-19
10006	5.85222e-11	Fe	10	339.435A	-32.948	9.479030202113545e-19
10007	5.5108699999999995e-12	Fe	2	3604.60A	-32.949	9.457229037624646e-19
10008	1.47577e-11	O	5	1346.04A	-32.954	9.348973032023253e-19
10009	1.7759700000000002e-12	Fe	2	1.11851m	-32.955	9.327470990724978e-19
10010	5.75121e-12	Fe	10	3453.96A	-32.955999999999996	9.306018402749376e-19
10011	4.50295e-11	Mg	6	441.143A	-32.957	9.284615154356806e-19
10012	1.20849e-12	Fe	7	1.64375m	-32.958	9.263261132069682e-19
10013	3.4752699999999996e-12	Fe	1	5715.95A	-32.968	9.052403565691645e-19
10014	7.82692e-11	Si	9	253.797A	-32.97	9.01081154934184e-19
10015	5.66149e-11	Cl	6	350.870A	-32.971	8.990087257871401e-19
10016	2.42411e-12	Ni	1	8194.53A	-32.971	8.990087257871401e-19
10017	2.68043e-11	Be	3	741.092A	-32.972	8.969410630948523e-19
10018	1.02613e-11	Al	3	1935.86A	-32.975	8.90766564247231e-19
10019	8.9605e-11	Fe	10	221.689A	-32.975	8.90766564247231e-19
10020	4.66924e-11	Mn	10	425.432A	-32.978	8.846345703507014e-19
10021	1.27003e-11	Cr	10	1564.09A	-32.978	8.846345703507014e-19
10022	1.30026e-12	Cr	7	1.52773m	-32.98	8.805700437035381e-19
10023	2.10504e-12	Fe	2	9436.63A	-32.982	8.76524191859968e-19
10024	5.71504e-13	N	1	3.47582m	-32.985	8.704902417653235e-19
10025	1.69223e-11	Ne	3	1173.87A	-32.988	8.644978290909611e-19
10026	5.06761e-12	Fe	9	3919.89A	-32.989000000000004	8.625095392585011e-19
10027	7.25615e-12	Fe	9	2737.60A	-32.991	8.585466678952907e-19
10028	3.10273e-12	Ne	1	6402.25A	-32.992	8.565720653537768e-19
10029	4.82035e-12	Fe	2	4120.96A	-32.996	8.4871896545528785e-19
10030	3.38828e-12	Mn	1	5862.69A	-33.0	8.409378632094448e-19
10031	1.2468200000000001e-12	Fe	2	1.59321m	-33.001	8.390037597948691e-19
10032	5.46355e-12	Mg	1	3635.81A	-33.001999999999995	8.370741046947077e-19
10033	6.82084e-11	Ar	7	291.232A	-33.008	8.255890174134883e-19
10034	2.30863e-11	K	8	860.445A	-33.01	8.217957804393193e-19
10035	8.79706e-11	Al	8	225.808A	-33.012	8.180199718059198e-19
10036	1.00828e-12	Fe	2	1.97014m	-33.013000000000005	8.161385780788805e-19
10037	2.92685e-12	Ni	1	6786.98A	-33.014	8.142615114373512e-19
10038	4.10921e-11	Na	7	483.413A	-33.015	8.123887619292985e-19
10039	3.32135e-10	S	8	59.8084A	-33.016	8.105203196255906e-19
10040	2.9661799999999998e-12	Mn	8	6696.98A	-33.016	8.105203196255906e-19
10041	2.8616400000000003e-12	Ni	1	6941.64A	-33.024	7.95726656568319e-19
10042	5.75578e-12	Mn	8	3451.22A	-33.028	7.884313907306108e-19
10043	3.691e-13	N	1	5.38186m	-33.032	7.812030082921246e-19
10044	3.053e-12	Ne	1	6506.53A	-33.036	7.740408960621579e-19
10045	6.614489999999999e-12	Fe	2	3003.17A	-33.038000000000004	7.704845011918979e-19
10046	1.24836e-12	Fe	2	1.59124m	-33.041	7.651805231932842e-19
10047	3.41138e-11	Cl	7	582.299A	-33.049	7.512144046839576e-19
10048	3.0806799999999998e-12	Sc	1	6448.07A	-33.056	7.392033170167565e-19
10049	9.23798e-13	Si	2	2.15030m	-33.056	7.392033170167565e-19
10050	2.09091e-12	Fe	2	9500.39A	-33.056	7.392033170167565e-19
10051	1.06457e-12	Fe	2	1.86596m	-33.059	7.341146771753279e-19
10052	2.3039799999999998e-10	O	7	86.2180A	-33.059	7.341146771753279e-19
10053	5.69832e-11	N	6	348.602A	-33.06	7.324262602708896e-19
10054	5.31235e-11	O	7	373.930A	-33.062	7.290610672841709e-19
10055	8.93564e-11	Mg	5	222.306A	-33.063	7.273842733599481e-19
10056	2.96788e-11	Fe	8	669.314A	-33.068000000000005	7.190579744347612e-19
10057	1.71527e-12	Fe	2	1.15810m	-33.07	7.157542031421848e-19
10058	2.9225e-11	Be	3	679.708A	-33.071	7.141080141562224e-19
10059	9.44614e-12	Mn	8	2102.92A	-33.071	7.141080141562224e-19
10060	1.17256e-11	V	9	1694.11A	-33.071999999999996	7.124656112998637e-19
10061	4.56922e-12	Zn	2	4347.45A	-33.074	7.091921291645476e-19
10062	1.0070200000000002e-10	Ca	4	197.260A	-33.08	6.994616483661126e-19
10063	2.82977e-11	Fe	8	701.982A	-33.08	6.994616483661126e-19
10064	7.2167e-12	V	9	2752.57A	-33.080999999999996	6.978529312163027e-19
10065	5.31421e-11	Ca	9	373.799A	-33.083	6.946465882473464e-19
10066	4.07027e-11	Ca	8	488.038A	-33.086	6.898646747692879e-19
10067	3.43393e-12	Mn	1	5784.76A	-33.088	6.866950345047945e-19
10068	9.57556e-11	Fe	10	207.449A	-33.089	6.851156797520676e-19
10069	3.1120900000000003e-12	Ne	1	6382.99A	-33.095	6.757155402237459e-19
10070	1.96181e-11	S	8	1012.56A	-33.097	6.726109093273267e-19
10071	7.94004e-11	Mg	5	250.181A	-33.099000000000004	6.695205429141539e-19
10072	4.62506e-12	Si	3	4294.96A	-33.099000000000004	6.695205429141539e-19
10073	5.858469999999999e-12	Fe	2	3390.73A	-33.104	6.618566046341876e-19
10074	7.58674e-11	Fe	7	261.831A	-33.106	6.588156497627543e-19
10075	1.67427e-11	Ne	3	1186.46A	-33.107	6.573004158156003e-19
10076	5.57294e-12	Fe	9	3564.45A	-33.108000000000004	6.557886668098081e-19
10077	3.09928e-11	Cr	5	640.937A	-33.113	6.482819160157908e-19
10078	3.46761e-12	Mn	1	5728.57A	-33.118	6.40861094287536e-19
10079	5.06579e-11	F	7	392.129A	-33.12	6.379166050236478e-19
10080	4.09122e-11	Fe	8	485.539A	-33.121	6.364494375455529e-19
10081	7.87444e-12	P	9	2522.65A	-33.128	6.262733148002543e-19
10082	5.0625e-11	B	4	392.385A	-33.129	6.24832926146579e-19
10083	1.30493e-11	Si	6	1522.26A	-33.132	6.205316065379796e-19
10084	8.55521e-12	Cr	7	2321.91A	-33.134	6.176805227857476e-19
10085	6.961e-11	P	9	285.368A	-33.135999999999996	6.148425385734631e-19
10086	4.94864e-12	V	9	4014.12A	-33.139	6.10609992309163e-19
10087	1.69356e-12	Zn	2	1.17294m	-33.14	6.09205628297544e-19
10088	1.37148e-10	F	6	144.840A	-33.141	6.078044942335216e-19
10089	2.31649e-12	Fe	2	8575.23A	-33.143	6.050118862506489e-19
10090	4.15935e-12	Ti	8	4775.86A	-33.145	6.0223210913595835e-19
10091	8.203310000000001e-12	Ti	3	2421.52A	-33.145	6.0223210913595835e-19
10092	4.9317e-14	Ni	4	40.2791m	-33.152	5.92603083635737e-19
10093	4.00373e-12	Fe	9	4961.49A	-33.16	5.817868583866906e-19
10094	5.16202e-11	Mn	10	384.820A	-33.163000000000004	5.777818658242099e-19
10095	7.83888e-12	Cr	10	2534.09A	-33.164	5.7645300440833125e-19
10096	1.09471e-14	Cr	7	181.459m	-33.166	5.7380444343662275e-19
10097	6.9738899999999995e-12	Fe	2	2848.41A	-33.17	5.685437726784145e-19
10098	2.95732e-12	Ne	1	6717.04A	-33.17	5.685437726784145e-19
10099	4.35733e-13	O	1	4.55886m	-33.17	5.685437726784145e-19
10100	2.4692200000000003e-12	Fe	2	8044.84A	-33.174	5.633313320396279e-19
10101	4.70296e-12	Si	3	4223.82A	-33.174	5.633313320396279e-19
10102	5.50542e-12	Cr	10	3608.17A	-33.175	5.620357059291838e-19
10103	2.86666e-12	Ne	1	6929.47A	-33.177	5.594533864268961e-19
10104	5.80526e-12	Co	8	3421.80A	-33.181	5.543242869502093e-19
10105	4.87638e-12	Fe	2	4073.61A	-33.186	5.4797898930812715e-19
10106	1.03094e-10	Fe	8	192.684A	-33.188	5.454612545521212e-19
10107	2.34263e-11	Na	8	847.955A	-33.189	5.442067284793842e-19
10108	6.23527e-11	Fe	9	318.582A	-33.19	5.429550877365475e-19
10109	3.5961900000000002e-12	Fe	7	5523.75A	-33.192	5.4046043571153e-19
10110	1.99887e-11	S	8	993.782A	-33.192	5.4046043571153e-19
10111	1.3603e-12	Fe	2	1.46030m	-33.196	5.355054646536506e-19
10112	1.11264e-12	C	1	1.78534m	-33.2	5.305959210434758e-19
10113	2.96543e-12	Al	1	6698.67A	-33.202	5.281580542313046e-19
10114	3.97295e-11	K	4	499.992A	-33.202	5.281580542313046e-19
10115	2.96661e-12	Al	1	6696.02A	-33.203	5.269433244149623e-19
10116	2.43022e-11	O	7	817.394A	-33.203	5.269433244149623e-19
10117	5.9158e-12	Fe	2	3357.87A	-33.208	5.209114540592317e-19
10118	1.68065e-11	Ne	3	1181.95A	-33.208	5.209114540592317e-19
10119	8.75448e-12	Zn	2	2269.06A	-33.21	5.185180833310174e-19
10120	5.69229e-12	B	1	3489.72A	-33.211	5.173255248325069e-19
10121	1.0515100000000001e-14	Sc	2	188.913m	-33.211	5.173255248325069e-19
10122	1.2955200000000002e-14	Ti	3	153.332m	-33.211999999999996	5.161357091424307e-19
10123	8.73697e-11	Si	9	227.361A	-33.217	5.102275525357006e-19
10124	2.63396e-11	Fe	8	754.166A	-33.219	5.078832698760444e-19
10125	5.03704e-11	Mn	6	394.367A	-33.221	5.055497582168276e-19
10126	5.9054e-12	Mn	8	3363.78A	-33.223	5.03226968069782e-19
10127	8.65788e-11	Ar	8	229.438A	-33.224000000000004	5.020695781604459e-19
10128	2.60378e-11	O	5	762.909A	-33.225	5.009148501740421e-19
10129	6.25278e-12	Zn	2	3176.90A	-33.225	5.009148501740421e-19
10130	4.46146e-12	Fe	2	4452.46A	-33.227	4.986133554950753e-19
10131	3.3009800000000004e-16	He	1	6017.74m	-33.227	4.986133554950753e-19
10132	7.49783e-11	Fe	7	264.936A	-33.228	4.974665766002085e-19
10133	9.516540000000002e-13	N	1	2.08736m	-33.229	4.963224352236179e-19
10134	1.14247e-11	Fe	9	1738.73A	-33.233000000000004	4.917721237865264e-19
10135	4.51614e-11	Mg	6	439.855A	-33.236	4.883867882984533e-19
10136	5.15881e-11	Na	7	385.059A	-33.239000000000004	4.85024757295943e-19
10137	2.78139e-12	Ni	9	7141.91A	-33.244	4.794727248101401e-19
10138	4.2214e-11	Cr	5	470.566A	-33.244	4.794727248101401e-19
10139	1.02544e-10	Fe	10	193.715A	-33.244	4.794727248101401e-19
10140	4.35649e-13	O	1	4.55974m	-33.246	4.772697477483087e-19
10141	1.75726e-13	Ni	1	11.3042m	-33.247	4.76172057789064e-19
10142	2.01334e-11	Fe	8	986.643A	-33.251	4.718064861227321e-19
10143	3.58606e-18	O	1	55.3936c	-33.253	4.696387322281528e-19
10144	4.99364e-11	Fe	10	397.795A	-33.254	4.685585931175736e-19
10145	3.0102400000000003e-12	Ne	1	6598.95A	-33.254	4.685585931175736e-19
10146	8.06402e-11	P	8	246.334A	-33.255	4.674809382580038e-19
10147	5.15614e-11	Na	7	385.258A	-33.260999999999996	4.61066859327507e-19
10148	4.1498199999999996e-13	Ni	1	4.78683m	-33.260999999999996	4.61066859327507e-19
10149	3.45418e-12	Fe	2	5750.85A	-33.262	4.60006434977513e-19
10150	8.836e-13	Si	2	2.24813m	-33.263000000000005	4.589484495358448e-19
10151	2.1151e-10	Si	6	93.9175A	-33.264	4.578928973931768e-19
10152	1.25447e-12	Fe	2	1.58349m	-33.266999999999996	4.547407848591311e-19
10153	7.390010000000001e-13	Al	1	2.68801m	-33.268	4.536949100766681e-19
10154	8.08171e-11	Fe	7	245.795A	-33.272	4.495354101392167e-19
10155	4.07374e-11	Fe	8	487.623A	-33.273	4.485015073863892e-19
10156	1.05834e-11	Ca	8	1876.95A	-33.277	4.443896208509963e-19
10157	1.10193e-10	P	8	180.269A	-33.278	4.433675530851215e-19
10158	2.74175e-12	Ne	1	7245.17A	-33.28	4.413304642188182e-19
10159	1.0070299999999999e-10	P	9	197.257A	-33.287	4.342740781020359e-19
10160	3.49085e-12	Mn	1	5690.43A	-33.289	4.3227876995810428e-19
10161	2.0217599999999997e-12	Mn	6	9825.32A	-33.289	4.3227876995810428e-19
10162	5.33155e-12	Cr	10	3725.83A	-33.291	4.302926294223561e-19
10163	2.85891e-11	Fe	8	694.827A	-33.292	4.2930298383705427e-19
10164	4.71972e-12	Fe	2	4208.82A	-33.294000000000004	4.273305157965764e-19
10165	4.3565100000000004e-13	O	1	4.55972m	-33.295	4.2634768288357117e-19
10166	6.09438e-12	Ti	7	3259.47A	-33.297	4.2438879321758223e-19
10167	3.81722e-12	Mn	8	5203.91A	-33.298	4.2341272607875354e-19
10168	1.41889e-15	Sc	11	1400.00m	-33.301	4.2049797337446684e-19
10169	6.14585e-12	Co	8	3232.17A	-33.301	4.2049797337446684e-19
10170	4.8324e-12	V	9	4110.68A	-33.302	4.1953085487296214e-19
10171	1.4561099999999998e-10	Mg	5	136.421A	-33.303000000000004	4.1856596068228002e-19
10172	1.5315e-12	C	1	1.29706m	-33.303000000000004	4.1856596068228002e-19
10173	4.06126e-11	Ca	8	489.120A	-33.304	4.176032856866614e-19
10174	4.67643e-12	Si	3	4247.78A	-33.305	4.1664282478209226e-19
10175	2.73529e-11	Fe	8	726.228A	-33.309	4.1282302040445914e-19
10176	9.477420000000001e-13	Fe	2	2.09598m	-33.315	4.0715887622123245e-19
10177	1.39177e-12	Fe	9	1.42728m	-33.316	4.0622243679183823e-19
10178	6.7262300000000005e-12	Ne	3	2953.28A	-33.317	4.0528815111337235e-19
10179	7.70354e-11	Fe	7	257.861A	-33.325	3.9789080868592346e-19
10180	2.76128e-12	Ni	1	7193.94A	-33.327	3.9606266648035246e-19
10181	2.11793e-13	Ti	8	9.37919m	-33.327	3.9606266648035246e-19
10182	2.95152e-12	Ni	1	6730.25A	-33.329	3.942429238252316e-19
10183	3.27023e-12	Ne	1	6074.34A	-33.33	3.9333619026202574e-19
10184	5.18151e-12	Mn	8	3833.72A	-33.334	3.8973006239403022e-19
10185	6.56117e-11	Mg	5	302.758A	-33.334	3.8973006239403022e-19
10186	1.7541099999999999e-12	Fe	7	1.13245m	-33.335	3.888337081240938e-19
10187	7.509989999999999e-12	Fe	8	2645.07A	-33.338	3.8615699570505866e-19
10188	1.74609e-11	N	6	1137.66A	-33.343	3.817366931276597e-19
10189	1.6834900000000001e-12	Zn	2	1.17995m	-33.344	3.808587230968786e-19
10190	4.41543e-12	Fe	2	4498.87A	-33.347	3.7823691008861453e-19
10191	4.83035e-12	Fe	2	4112.43A	-33.349000000000004	3.7649906934450726e-19
10192	1.03555e-11	Fe	10	1918.25A	-33.349000000000004	3.7649906934450726e-19
10193	6.35097e-11	Fe	10	312.778A	-33.351	3.7476921325333477e-19
10194	1.69714e-11	Cl	7	1170.47A	-33.353	3.7304730512893698e-19
10195	3.3651599999999998e-12	Sc	6	5902.98A	-33.354	3.7218932013597394e-19
10196	1.4505e-12	N	6	1.36949m	-33.355	3.7133330845373594e-19
10197	3.39419e-12	Ne	1	5852.49A	-33.358000000000004	3.687770679386398e-19
10198	7.73367e-11	O	7	256.857A	-33.359	3.67928904218677e-19
10199	1.80333e-12	Fe	9	1.10154m	-33.359	3.67928904218677e-19
10200	1.17226e-10	Fe	8	169.455A	-33.361999999999995	3.653960994575026e-19
10201	2.3171799999999999e-10	S	8	85.7270A	-33.363	3.6455571174925834e-19
10202	8.98535e-11	Mg	5	221.076A	-33.37	3.587268690299266e-19
10203	2.43962e-13	Mg	3	8.14243m	-33.371	3.579018201260186e-19
10204	7.72481e-11	Fe	7	257.151A	-33.371	3.579018201260186e-19
10205	2.08839e-11	Cl	7	951.185A	-33.373000000000005	3.562574106334087e-19
10206	2.97449e-12	Ne	1	6678.28A	-33.376	3.538049518689304e-19
10207	6.771180000000001e-12	Fe	10	2933.68A	-33.379	3.513693757118308e-19
10208	7.0128e-11	P	9	283.260A	-33.383	3.481480019123069e-19
10209	2.4102200000000002e-12	O	7	8241.76A	-33.384	3.4734728372760492e-19
10210	1.49497e-12	Si	1	1.32876m	-33.384	3.4734728372760492e-19
10211	1.08506e-11	Co	8	1830.73A	-33.385	3.465484071436238e-19
10212	7.77909e-11	Fe	7	255.357A	-33.389	3.4337123224960356e-19
10213	1.15762e-13	Ne	3	17.1598m	-33.394	3.3944069425651568e-19
10214	1.82677e-12	Fe	2	1.08741m	-33.395	3.3866000232369375e-19
10215	4.71697e-11	Mn	6	421.128A	-33.397	3.371040009532891e-19
10216	1.18904e-12	Fe	2	1.67063m	-33.399	3.355551487597764e-19
10217	2.68591e-12	Ni	1	7395.81A	-33.4	3.3478339333361703e-19
10218	8.51025e-13	Mn	8	2.33418m	-33.400999999999996	3.340134128956825e-19
10219	1.65761e-11	Fe	8	1198.38A	-33.402	3.332452033636076e-19
10220	5.62823e-11	Fe	10	352.944A	-33.405	3.309511595196964e-19
10221	4.13494e-12	Mn	8	4804.05A	-33.407	3.294305770646787e-19
10222	3.14038e-12	Fe	2	6325.50A	-33.412	3.256596164319074e-19
10223	5.07148e-11	F	7	391.690A	-33.419000000000004	3.204526792669042e-19
10224	1.00621e-13	Mn	5	19.7419m	-33.42	3.1971565855670024e-19
10225	9.70942e-13	N	1	2.04590m	-33.42	3.1971565855670024e-19
10226	1.08526e-11	V	8	1830.39A	-33.426	3.1532899526954586e-19
10227	4.3965200000000004e-13	Ni	1	4.51823m	-33.436	3.0815123102400036e-19
10228	5.37944e-11	Fe	9	369.266A	-33.439	3.0602993287060143e-19
10229	6.79311e-12	Zn	2	2924.21A	-33.439	3.0602993287060143e-19
10230	5.34166e-11	P	9	371.878A	-33.44	3.053260835566124e-19
10231	3.25852e-12	Ne	1	6096.16A	-33.446	3.011368526400075e-19
10232	8.09268e-13	Fe	2	2.45462m	-33.448	2.9975325448205025e-19
10233	7.55161e-11	Fe	7	263.049A	-33.453	2.963220073517179e-19
10234	6.28285e-14	Ni	3	31.6169m	-33.463	2.8957689497244146e-19
10235	2.5118599999999998e-12	Ni	1	7908.26A	-33.464	2.8891088659554324e-19
10236	5.71407e-13	N	1	3.47641m	-33.466	2.8758346164903476e-19
10237	5.26296e-11	Fe	9	377.439A	-33.467	2.8692203804155436e-19
10238	1.42046e-11	Ne	6	1398.45A	-33.472	2.836376686312528e-19
10239	6.17458e-13	B	3	3.21713m	-33.472	2.836376686312528e-19
10240	1.22077e-11	Fe	8	1627.21A	-33.472	2.836376686312528e-19
10241	3.97241e-11	Fe	8	500.061A	-33.473	2.829853200958827e-19
10242	6.06393e-11	Ne	6	327.584A	-33.477	2.8039089508670725e-19
10243	1.23175e-11	Si	6	1612.70A	-33.478	2.797460139232676e-19
10244	9.39829e-12	Fe	9	2113.63A	-33.479	2.7910261594535047e-19
10245	3.09535e-13	Be	2	6.41751m	-33.481	2.7782025590898294e-19
10246	1.68888e-11	Ca	7	1176.19A	-33.481	2.7782025590898294e-19
10247	4.0491e-13	Fe	2	4.90590m	-33.486999999999995	2.740084190958473e-19
10248	4.6341900000000005e-12	Fe	2	4286.50A	-33.488	2.733782172198408e-19
10249	3.19017e-11	Fe	8	622.678A	-33.492	2.708718706592537e-19
10250	4.36722e-12	Be	1	4548.54A	-33.494	2.6962732746236177e-19
10251	2.31285e-14	V	4	85.8872m	-33.495	2.6900720181750426e-19
10252	2.54199e-12	Mg	1	7814.53A	-33.501999999999995	2.647060741181521e-19
10253	8.524180000000001e-13	N	6	2.33037m	-33.508	2.6107417062470373e-19
10254	2.41618e-13	Co	8	8.22144m	-33.514	2.5749209871532756e-19
10255	8.76431e-12	Mn	8	2266.52A	-33.516999999999996	2.557195355757832e-19
10256	4.55461e-11	Mg	6	436.139A	-33.518	2.551313969646298e-19
10257	4.35349e-14	V	4	45.6288m	-33.519	2.545446110347497e-19
10258	9.670870000000002e-13	N	1	2.05405m	-33.521	2.533750847816257e-19
10259	6.42375e-11	Mn	10	309.234A	-33.522	2.527923382576742e-19
10260	6.15948e-11	Mg	6	322.502A	-33.523	2.5221093201353124e-19
10261	4.54109e-12	Mn	8	4374.38A	-33.523	2.5221093201353124e-19
10262	3.64426e-12	Fe	2	5450.89A	-33.531	2.4760756371143993e-19
10263	4.9404300000000006e-12	Ca	7	4020.80A	-33.537	2.4421026057571603e-19
10264	1.22464e-13	S	2	16.2207m	-33.538000000000004	2.4364859256251157e-19
10265	4.04928e-11	F	4	490.568A	-33.541	2.419713274490075e-19
10266	2.08722e-11	Cl	7	951.719A	-33.543	2.4085957018648093e-19
10267	2.15617e-12	S	1	9212.86A	-33.545	2.397529209845821e-19
10268	1.0127e-11	Fe	9	1961.53A	-33.546	2.3920150456796247e-19
10269	2.15041e-12	S	1	9237.54A	-33.546	2.3920150456796247e-19
10270	2.15261e-12	S	1	9228.09A	-33.546	2.3920150456796247e-19
10271	3.80455e-12	Sc	7	5221.24A	-33.549	2.3755485299287675e-19
10272	5.143270000000001e-13	Al	1	3.86222m	-33.551	2.364633875872538e-19
10273	4.25887e-11	Na	4	466.425A	-33.551	2.364633875872538e-19
10274	7.31364e-12	Fe	9	2716.08A	-33.552	2.359195368875015e-19
10275	5.13154e-13	Al	1	3.87105m	-33.552	2.359195368875015e-19
10276	5.82187e-13	N	6	3.41204m	-33.553000000000004	2.353769370096449e-19
10277	1.23361e-12	Fe	2	1.61027m	-33.556999999999995	2.3321898828017395e-19
10278	7.817369999999999e-13	Cr	7	2.54107m	-33.563	2.3001910380039733e-19
10279	9.722980000000001e-12	Mn	8	2043.04A	-33.566	2.284356634275751e-19
10280	4.00296e-11	Na	8	496.244A	-33.567	2.2791027598104028e-19
10281	3.12315e-13	V	8	6.36040m	-33.567	2.2791027598104028e-19
10282	6.26284e-12	Zn	2	3171.80A	-33.574	2.2426624268242965e-19
10283	2.2416799999999998e-12	Fe	2	8861.43A	-33.574	2.2426624268242965e-19
10284	3.25803e-12	Fe	2	6097.08A	-33.576	2.232358328951615e-19
10285	5.24994e-11	Ca	9	378.375A	-33.580999999999996	2.2068047344683345e-19
10286	3.5045e-12	Mn	1	5668.28A	-33.582	2.201729224422946e-19
10287	1.02119e-11	Co	8	1945.22A	-33.586999999999996	2.176526238399948e-19
10288	1.69166e-11	Cl	7	1174.26A	-33.588	2.1715203669630663e-19
10289	4.9488300000000004e-12	Mn	8	4013.97A	-33.592	2.151611748572282e-19
10290	3.9857e-15	Mg	1	498.393m	-33.6	2.1123404083384567e-19
10291	1.3611e-12	Fe	2	1.45944m	-33.607	2.0785664209530598e-19
10292	1.20265e-10	S	9	165.173A	-33.61	2.0642576703573454e-19
10293	5.835419999999999e-12	Fe	2	3404.12A	-33.614000000000004	2.045332442279959e-19
10294	2.10414e-14	Mg	1	94.4065m	-33.618	2.0265807217365366e-19
10295	2.52711e-11	Na	7	786.054A	-33.622	2.0080009180004112e-19
10296	4.53666e-11	K	8	437.865A	-33.624	1.9987749918244375e-19
10297	1.69012e-11	Ca	7	1175.33A	-33.626999999999995	1.9850155215633012e-19
10298	1.8992e-12	S	1	1.04594m	-33.628	1.980450112552443e-19
10299	1.89968e-12	S	1	1.04568m	-33.628	1.980450112552443e-19
10300	1.8999099999999997e-12	S	1	1.04554m	-33.628	1.980450112552443e-19
10301	5.53017e-12	Sc	6	3592.01A	-33.632	1.9622932367834476e-19
10302	6.38854e-11	Mn	10	310.939A	-33.635999999999996	1.9443028242520772e-19
10303	1.11242e-12	C	1	1.78570m	-33.635999999999996	1.9443028242520772e-19
10304	1.56376e-13	C	5	12.7030m	-33.637	1.939831051846647e-19
10305	1.24385e-12	O	7	1.59701m	-33.637	1.939831051846647e-19
10306	4.63401e-11	P	9	428.667A	-33.638000000000005	1.9353695642323492e-19
10307	1.07173e-11	Ca	8	1853.50A	-33.64	1.9264773488141648e-19
10308	3.3266300000000003e-13	O	1	5.97135m	-33.641999999999996	1.9176259894146475e-19
10309	3.57427e-11	Na	7	555.763A	-33.646	1.9000450886686116e-19
10310	7.97089e-11	Fe	7	249.213A	-33.649	1.8869652702801739e-19
10311	9.98279e-13	Fe	2	1.98987m	-33.66	1.8397715852557761e-19
10312	3.7628200000000003e-13	N	1	5.27914m	-33.666	1.8145289727849825e-19
10313	5.90456e-11	Fe	10	336.426A	-33.666	1.8145289727849825e-19
10314	1.79575e-11	N	6	1106.19A	-33.672	1.7896327019413005e-19
10315	6.19206e-12	Si	3	3208.06A	-33.673	1.7855166609457444e-19
10316	5.47182e-12	Mn	8	3630.32A	-33.674	1.781410086581811e-19
10317	2.00416e-11	S	8	991.161A	-33.676	1.773225250708177e-19
10318	2.00057e-11	C	3	992.940A	-33.683	1.7448733397129255e-19
10319	3.22817e-11	Fe	8	615.348A	-33.684	1.740860242393867e-19
10320	5.3027e-11	Fe	9	374.610A	-33.688	1.7248999397575904e-19
10321	4.53394e-11	P	9	438.128A	-33.691	1.7130258120935646e-19
10322	4.46447e-11	Mg	6	444.946A	-33.694	1.7012334253494214e-19
10323	5.69342e-11	Fe	10	348.902A	-33.701	1.6740325840358936e-19
10324	1.75306e-11	Fe	8	1133.13A	-33.701	1.6740325840358936e-19
10325	9.41551e-13	Ca	9	2.10976m	-33.701	1.6740325840358936e-19
10326	1.73671e-13	Zn	2	11.4380m	-33.702	1.670182415933654e-19
10327	5.68925e-12	B	1	3491.58A	-33.704	1.6625086247856109e-19
10328	1.3726200000000002e-10	F	6	144.719A	-33.708	1.6472666540973357e-19
10329	2.00913e-12	Ni	1	9887.11A	-33.711999999999996	1.6321644226362733e-19
10330	2.78706e-11	Fe	8	712.739A	-33.718	1.6097702872232378e-19
10331	1.29213e-10	Mg	5	153.734A	-33.727	1.576753875143671e-19
10332	5.75714e-11	K	8	345.041A	-33.727	1.576753875143671e-19
10333	1.6192600000000001e-12	Mg	1	1.22676m	-33.731	1.562298108725794e-19
10334	3.0981300000000004e-13	Be	2	6.41176m	-33.732	1.5587049227855873e-19
10335	7.51158e-11	Mg	5	264.451A	-33.735	1.5479748735710787e-19
10336	1.69349e-12	C	1	1.17299m	-33.736999999999995	1.5408625750767134e-19
10337	6.3803e-11	Fe	7	311.341A	-33.751	1.491983110988458e-19
10338	6.12588e-13	Be	3	3.24271m	-33.751	1.491983110988458e-19
10339	3.21621e-11	Fe	8	617.636A	-33.751999999999995	1.4885516450553642e-19
10340	7.80151e-12	Fe	8	2546.23A	-33.753	1.4851280712748873e-19
10341	1.23904e-11	Fe	10	1603.21A	-33.758	1.4681279508206722e-19
10342	3.15069e-12	Ne	1	6304.79A	-33.758	1.4681279508206722e-19
10343	1.68274e-11	Ca	7	1180.48A	-33.771	1.4248328094631644e-19
10344	1.0398600000000001e-10	Ca	4	191.030A	-33.771	1.4248328094631644e-19
10345	4.3566499999999994e-13	O	1	4.55957m	-33.773	1.4182862973598218e-19
10346	6.24901e-11	Fe	10	317.882A	-33.773	1.4182862973598218e-19
10347	6.79911e-11	Fe	8	292.162A	-33.778	1.4020513083645978e-19
10348	1.20826e-11	Cr	5	1644.05A	-33.778	1.4020513083645978e-19
10349	3.32408e-13	O	1	5.97592m	-33.781	1.3923996550464493e-19
10350	1.83422e-11	C	3	1082.99A	-33.783	1.3860021597516252e-19
10351	3.87938e-11	Ca	9	512.052A	-33.785	1.379634058277699e-19
10352	5.86846e-12	Fe	2	3384.95A	-33.792	1.3575752352315434e-19
10353	1.7871400000000004e-14	Fe	1	111.152m	-33.797	1.342035200017778e-19
10354	1.66311e-13	F	6	11.9442m	-33.799	1.3358691083741288e-19
10355	3.26579e-11	Fe	10	608.259A	-33.803000000000004	1.3236217867724904e-19
10356	4.71151e-11	Mn	6	421.616A	-33.805	1.3175402970778588e-19
10357	3.59886e-11	Na	7	551.966A	-33.806	1.3145100384833727e-19
10358	4.94684e-12	Mn	8	4015.58A	-33.812	1.2964742846124428e-19
10359	1.211e-11	Fe	7	1640.34A	-33.817	1.2816336661967637e-19
10360	2.3265599999999997e-12	Fe	8	8538.11A	-33.827	1.2524601222375383e-19
10361	3.29427e-12	Ne	1	6030.00A	-33.830999999999996	1.2409774988172596e-19
10362	1.28154e-11	Li	2	1550.04A	-33.835	1.2296001487212537e-19
10363	1.69013e-12	Fe	2	1.17532m	-33.842	1.2099402019872612e-19
10364	1.46402e-12	Fe	2	1.35684m	-33.842	1.2099402019872612e-19
10365	2.8247e-12	Ne	1	7032.41A	-33.846	1.1988474035389922e-19
10366	6.19272e-12	Ti	3	3207.71A	-33.85	1.1878563044781709e-19
10367	5.63843e-11	Cl	6	352.305A	-33.853	1.1796791591952542e-19
10368	6.5774399999999995e-12	Fe	10	3020.09A	-33.859	1.1634933543409536e-19
10369	7.02943e-12	Fe	2	2825.90A	-33.869	1.137009012196713e-19
10370	3.98244e-12	Si	3	4988.01A	-33.87	1.134393964035485e-19
10371	2.07899e-11	Fe	8	955.486A	-33.872	1.1291818972117885e-19
10372	8.91959e-13	B	4	2.22706m	-33.875	1.1214086637074244e-19
10373	7.64694e-11	Si	9	259.770A	-33.875	1.1214086637074244e-19
10374	3.32229e-13	O	1	5.97914m	-33.876999999999995	1.116256258919319e-19
10375	5.35328e-11	P	9	371.071A	-33.88	1.1085720048830702e-19
10376	4.83866e-11	F	6	410.536A	-33.885	1.0958822860772174e-19
10377	2.03965e-12	Fe	7	9739.17A	-33.885999999999996	1.0933618267612514e-19
10378	1.22194e-10	Co	11	162.565A	-33.889	1.0858351768874095e-19
10379	2.15585e-11	Cl	8	921.421A	-33.895	1.0709369597407882e-19
10380	5.77726e-11	Cl	7	343.839A	-33.909	1.0369645435687601e-19
10381	2.00209e-11	C	3	992.189A	-33.91	1.0345795913002825e-19
10382	5.15033e-12	F	6	3856.93A	-33.912	1.029826129861624e-19
10383	3.7801400000000005e-12	Fe	1	5254.96A	-33.919000000000004	1.0133603487868339e-19
10384	3.7451900000000005e-12	Fe	1	5303.99A	-33.92	1.0110296846598745e-19
10385	7.161010000000001e-12	B	2	2773.98A	-33.921	1.0087043809116582e-19
10386	4.96684e-11	Mg	6	399.941A	-33.921	1.0087043809116582e-19
10387	4.91587e-12	Fe	2	4040.88A	-33.921	1.0087043809116582e-19
10388	1.20793e-10	S	9	164.450A	-33.941	9.63305205257969e-20
10389	8.74335e-11	Al	8	227.195A	-33.943000000000005	9.588792198767016e-20
10390	1.51638e-10	Ne	7	130.999A	-33.948	9.479030202113546e-20
10391	2.07705e-11	O	7	956.380A	-33.948	9.479030202113546e-20
10392	2.00152e-11	C	3	992.471A	-33.96	9.220700313203946e-20
10393	5.21239e-11	Al	8	381.101A	-33.969	9.031583615238112e-20
10394	2.43125e-11	O	7	817.048A	-33.973	8.948781558948076e-20
10395	5.56329e-13	N	1	3.57063m	-33.973	8.948781558948076e-20
10396	5.48466e-13	Fe	2	3.62182m	-33.979	8.825999672985366e-20
10397	1.0742600000000001e-12	Fe	2	1.84914m	-33.981	8.785447888032391e-20
10398	1.51792e-11	Fe	8	1308.66A	-33.981	8.785447888032391e-20
10399	3.3238400000000003e-13	O	1	5.97636m	-33.985	8.704902417653234e-20
10400	3.3225e-13	O	1	5.97877m	-33.985	8.704902417653234e-20
10401	3.0392700000000002e-12	Fe	2	6535.93A	-33.992	8.565720653537767e-20
10402	3.98986e-11	Na	8	497.873A	-33.992	8.565720653537767e-20
10403	4.35667e-13	O	1	4.55955m	-33.994	8.526364742051308e-20
10404	2.49924e-12	F	7	7948.20A	-33.996	8.487189654552879e-20
10405	2.84425e-12	Fe	2	6984.08A	-33.996	8.487189654552879e-20
10406	1.27976e-11	Si	6	1552.20A	-33.997	8.467669660021566e-20
10407	8.72672e-11	P	9	227.628A	-34.001	8.390037597948693e-20
10408	1.93229e-11	Fe	10	1028.03A	-34.001999999999995	8.370741046947077e-20
10409	7.73275e-11	Fe	7	256.887A	-34.003	8.351488876781074e-20
10410	2.83257e-11	Ne	6	701.288A	-34.004	8.332280985377867e-20
10411	9.26263e-11	P	9	214.458A	-34.005	8.313117270898854e-20
10412	4.50096e-12	Fe	2	4413.39A	-34.007	8.274921966531348e-20
10413	1.12919e-11	Fe	9	1759.18A	-34.014	8.142615114373513e-20
10414	2.54333e-12	Mg	1	7810.41A	-34.015	8.123887619292986e-20
10415	1.2249299999999998e-10	Al	4	162.168A	-34.019	8.049407369914385e-20
10416	4.96195e-11	Mg	5	400.336A	-34.022	7.993995639339712e-20
10417	1.05114e-10	Ca	4	188.980A	-34.025999999999996	7.920706246791312e-20
10418	3.98719e-11	Na	7	498.207A	-34.027	7.902489127943302e-20
10419	4.03479e-11	Na	8	492.330A	-34.028	7.884313907306108e-20
10420	1.26742e-11	Ne	3	1567.31A	-34.036	7.740408960621579e-20
10421	2.14125e-18	O	1	92.7702c	-34.037	7.722606514024855e-20
10422	7.1654300000000005e-12	B	2	2772.26A	-34.039	7.687124360134488e-20
10423	1.48916e-12	Fe	2	1.33393m	-34.041	7.651805231932841e-20
10424	1.18845e-11	Ca	7	1671.45A	-34.041	7.651805231932841e-20
10425	7.72993e-11	Fe	7	256.981A	-34.048	7.529461327342978e-20
10426	3.29837e-10	S	9	60.2250A	-34.055	7.409073566504493e-20
10427	3.54852e-13	Fe	2	5.59795m	-34.059	7.341146771753278e-20
10428	2.86722e-11	Be	3	692.813A	-34.06	7.324262602708897e-20
10429	4.22297e-12	Mn	8	4703.91A	-34.061	7.307417266175845e-20
10430	3.488e-11	K	8	569.508A	-34.066	7.223769952427638e-20
10431	1.35643e-12	Fe	2	1.46447m	-34.068000000000005	7.190579744347612e-20
10432	3.69005e-12	Mn	8	5383.25A	-34.071	7.141080141562225e-20
10433	5.4021e-11	Fe	9	367.718A	-34.075	7.075610325299138e-20
10434	1.0082e-10	P	9	197.029A	-34.076	7.059336873134506e-20
10435	1.23893e-11	Fe	10	1603.35A	-34.077	7.043100848871238e-20
10436	1.20201e-11	Cr	5	1652.60A	-34.082	6.962479140132534e-20
10437	6.07364e-11	Ne	6	327.060A	-34.086	6.898646747692878e-20
10438	5.344340000000001e-13	Si	2	3.71691m	-34.088	6.866950345047945e-20
10439	1.73623e-12	Ni	9	1.14411m	-34.088	6.866950345047945e-20
10440	7.10823e-14	Li	1	27.9457m	-34.088	6.866950345047945e-20
10441	8.87182e-12	Mn	8	2239.05A	-34.091	6.81967859137678e-20
10442	2.7689799999999998e-12	Ne	1	7173.94A	-34.098	6.710639471636229e-20
10443	1.19155e-11	Ca	7	1667.12A	-34.1	6.679806883959654e-20
10444	1.6207799999999999e-12	Mn	8	1.22561m	-34.1	6.679806883959654e-20
10445	1.1987600000000002e-10	F	6	165.709A	-34.101	6.664443754448913e-20
10446	7.92246e-11	Mg	5	250.736A	-34.106	6.588156497627543e-20
10447	6.30704e-12	Si	4	3149.57A	-34.107	6.573004158156003e-20
10448	3.4795199999999997e-12	Fe	1	5708.97A	-34.107	6.573004158156003e-20
10449	4.60726e-12	Fe	10	4311.56A	-34.11	6.527755915802255e-20
10450	1.35734e-11	Fe	10	1463.49A	-34.11	6.527755915802255e-20
10451	9.71161e-12	Ca	7	2045.43A	-34.111999999999995	6.497763601738113e-20
10452	1.07956e-11	Zn	2	1840.04A	-34.113	6.482819160157908e-20
10453	5.83501e-11	Fe	9	340.436A	-34.115	6.453033311731422e-20
10454	1.43691e-11	Ne	6	1382.44A	-34.115	6.453033311731422e-20
10455	7.16422e-12	B	2	2772.73A	-34.116	6.438191746963537e-20
10456	7.79928e-11	Al	8	254.696A	-34.119	6.393871546720694e-20
10457	1.03544e-11	Fe	10	1918.45A	-34.119	6.393871546720694e-20
10458	4.3515e-13	Ni	9	4.56497m	-34.124	6.320681504349653e-20
10459	2.82556e-12	B	2	7030.27A	-34.125	6.306144340291715e-20
10460	2.82473e-12	B	2	7032.33A	-34.125	6.306144340291715e-20
10461	1.20895e-11	Fe	8	1643.12A	-34.128	6.262733148002542e-20
10462	1.2666e-11	Fe	8	1568.34A	-34.129	6.24832926146579e-20
10463	1.6975e-11	Cl	7	1170.22A	-34.131	6.219620796259079e-20
10464	7.40138e-11	Fe	8	268.388A	-34.132	6.205316065379795e-20
10465	1.83288e-11	Ca	7	1083.78A	-34.135999999999996	6.14842538573463e-20
10466	5.62284e-12	Fe	10	3532.82A	-34.139	6.10609992309163e-20
10467	2.7440300000000004e-13	Fe	7	7.23916m	-34.14	6.09205628297544e-20
10468	4.59059e-10	Ar	10	43.2721A	-34.141999999999996	6.064065826884225e-20
10469	5.15807e-11	Na	7	385.114A	-34.145	6.022321091359583e-20
10470	8.39838e-11	Fe	10	236.527A	-34.146	6.008470137209398e-20
10471	8.74724e-11	P	9	227.094A	-34.146	6.008470137209398e-20
10472	3.57234e-11	Na	7	556.063A	-34.150999999999996	5.939691748292215e-20
10473	2.44778e-12	Ar	1	8115.31A	-34.157	5.858196122313588e-20
10474	3.21693e-13	Mg	5	6.17497m	-34.158	5.844722645117236e-20
10475	2.60536e-11	Cl	6	762.445A	-34.159	5.831280156058621e-20
10476	1.83375e-12	Ti	3	1.08327m	-34.169000000000004	5.698544014321425e-20
10477	6.92582e-11	Fe	10	286.817A	-34.171	5.672361582871725e-20
10478	6.10005e-13	N	6	3.25644m	-34.172	5.659315513255751e-20
10479	2.42206e-11	Fe	9	820.147A	-34.177	5.594533864268961e-20
10480	7.16978e-11	Si	8	277.058A	-34.179	5.568829316049864e-20
10481	8.2772e-18	Be	2	23.9990c	-34.179	5.568829316049864e-20
10482	1.02806e-12	Fe	2	1.93222m	-34.184	5.505083453997435e-20
10483	1.02069e-10	P	9	194.617A	-34.187	5.467186726061397e-20
10484	1.75893e-11	Fe	8	1129.35A	-34.192	5.4046043571153e-20
10485	2.3579e-12	Ar	1	8424.65A	-34.193000000000005	5.392174112029525e-20
10486	1.21483e-11	Fe	8	1635.17A	-34.196	5.355054646536506e-20
10487	1.0357200000000002e-12	Fe	2	1.91794m	-34.196	5.355054646536506e-20
10488	1.08106e-11	Cr	5	1837.50A	-34.198	5.330450405375874e-20
10489	6.1797599999999995e-12	Ti	3	3214.44A	-34.205999999999996	5.2331587208478596e-20
10490	1.17308e-17	Na	1	16.9336c	-34.211	5.173255248325069e-20
10491	3.98526e-11	Na	7	498.448A	-34.211999999999996	5.1613570914243076e-20
10492	1.34599e-13	Sc	7	14.7583m	-34.22	5.067151707697393e-20
10493	1.73915e-12	O	7	1.14220m	-34.226	4.997627779883092e-20
10494	3.32646e-13	O	1	5.97166m	-34.228	4.9746657660020857e-20
10495	4.00659e-11	Fe	8	495.794A	-34.228	4.9746657660020857e-20
10496	6.14841e-12	Fe	9	3230.83A	-34.228	4.9746657660020857e-20
10497	3.3221999999999997e-13	O	1	5.97931m	-34.229	4.963224352236179e-20
10498	1.1132799999999999e-10	F	6	178.431A	-34.231	4.940420407746888e-20
10499	6.20376e-11	Fe	7	320.200A	-34.232	4.9290577561193417e-20
10500	1.52046e-11	Fe	8	1306.47A	-34.232	4.9290577561193417e-20
10501	5.58008e-11	Mg	8	355.989A	-34.235	4.8951263611957935e-20
10502	2.02514e-12	Fe	7	9808.93A	-34.236	4.8838678829845327e-20
10503	3.9319300000000006e-12	Fe	1	5052.09A	-34.236	4.8838678829845327e-20
10504	1.04138e-12	Zn	2	1.90751m	-34.236999999999995	4.872635298554612e-20
10505	3.8167199999999995e-12	Fe	1	5204.58A	-34.242	4.8168587035207714e-20
10506	3.4574e-12	Fe	1	5745.50A	-34.246	4.772697477483087e-20
10507	4.76876e-14	Fe	6	41.6554m	-34.251999999999995	4.707213613165469e-20
10508	2.25744e-11	K	8	879.956A	-34.259	4.631950472544762e-20
10509	3.89765e-13	Fe	2	5.09652m	-34.266	4.557890706319599e-20
10510	2.17718e-11	Fe	8	912.394A	-34.268	4.536949100766681e-20
10511	3.98145e-12	Si	3	4989.26A	-34.272	4.495354101392166e-20
10512	1.18884e-11	Ca	7	1670.91A	-34.279	4.4234783600987026e-20
10513	5.00181e-12	Ca	7	3971.46A	-34.284	4.372843222023619e-20
10514	2.95592e-11	Fe	8	672.022A	-34.284	4.372843222023619e-20
10515	3.51185e-12	Fe	1	5656.40A	-34.285	4.3627859616990074e-20
10516	2.55921e-11	Fe	8	776.194A	-34.289	4.3227876995810424e-20
10517	2.72357e-11	Ti	4	729.353A	-34.295	4.263476828835712e-20
10518	1.13489e-11	Fe	8	1750.34A	-34.299	4.2243890383205596e-20
10519	2.4759900000000002e-12	F	7	8022.83A	-34.301	4.204979733744668e-20
10520	1.1199e-11	B	2	1773.76A	-34.305	4.166428247820923e-20
10521	2.26997e-11	Mg	5	875.097A	-34.308	4.1377467575052685e-20
10522	1.0253200000000001e-10	Ca	4	193.740A	-34.31	4.118735538049436e-20
10523	1.44386e-12	Fe	1	1.37579m	-34.313	4.090382362038523e-20
10524	2.45128e-12	Ar	1	8103.69A	-34.315	4.071588762212325e-20
10525	2.35826e-11	Fe	9	842.335A	-34.315	4.071588762212325e-20
10526	3.1454e-15	Si	2	631.540m	-34.319	4.034260212066329e-20
10527	6.47848e-11	Na	4	306.622A	-34.33	3.933361902620257e-20
10528	1.43985e-17	Sc	2	13.7962c	-34.334	3.8973006239403025e-20
10529	7.082760000000001e-12	Fe	8	2804.62A	-34.334	3.8973006239403025e-20
10530	2.0462e-12	Fe	7	9707.96A	-34.344	3.808587230968786e-20
10531	5.16503e-12	Mg	1	3845.95A	-34.344	3.808587230968786e-20
10532	7.10745e-14	Li	1	27.9488m	-34.344	3.808587230968786e-20
10533	3.4222800000000002e-12	Fe	1	5804.45A	-34.346	3.7910883621622214e-20
10534	5.07182e-11	Fe	10	391.663A	-34.349000000000004	3.764990693445072e-20
10535	2.3311099999999997e-12	Ar	1	8521.44A	-34.351	3.747692132533348e-20
10536	3.28186e-11	Fe	8	605.280A	-34.352	3.739072679815822e-20
10537	3.6919699999999997e-13	N	1	5.38046m	-34.352	3.739072679815822e-20
10538	4.63886e-11	Mg	8	428.219A	-34.354	3.721893201359739e-20
10539	4.39294e-11	Fe	10	452.191A	-34.356	3.704792655437281e-20
10540	2.82806e-12	Ne	1	7024.05A	-34.366	3.620461278817044e-20
10541	5.01851e-11	Mg	6	395.824A	-34.368	3.603826770245902e-20
10542	1.02696e-10	Ca	4	193.430A	-34.374	3.554380413262113e-20
10543	1.02939e-11	Mn	8	1929.72A	-34.375	3.5462055651612626e-20
10544	3.5873199999999997e-12	Fe	10	5537.41A	-34.376999999999995	3.529912230603692e-20
10545	8.67628e-12	Mn	8	2289.51A	-34.376999999999995	3.529912230603692e-20
10546	7.04318e-11	Cl	7	282.038A	-34.38	3.5056124857298043e-20
10547	1.56983e-11	Fe	8	1265.39A	-34.385	3.465484071436238e-20
10548	3.98065e-12	Si	3	4990.25A	-34.385999999999996	3.457513679247995e-20
10549	6.356569999999999e-13	Ni	3	3.12503m	-34.389	3.433712322496036e-20
10550	6.47967e-12	Mn	8	3065.66A	-34.394	3.3944069425651566e-20
10551	7.70951e-14	C	5	25.7662m	-34.397	3.3710400095328907e-20
10552	1.48045e-12	Fe	1	1.34179m	-34.405	3.309511595196964e-20
10553	5.61328e-11	Mg	8	353.883A	-34.408	3.286729077625269e-20
10554	3.87314e-12	V	8	5128.78A	-34.409	3.27916981051419e-20
10555	2.92988e-11	Fe	8	677.995A	-34.413000000000004	3.2491062009853864e-20
10556	2.91821e-11	Cl	6	680.707A	-34.418	3.211913989853188e-20
10557	2.53854e-11	Fe	9	782.514A	-34.422	3.1824669853945385e-20
10558	1.29705e-11	F	6	1531.51A	-34.422	3.1824669853945385e-20
10559	2.4035799999999997e-12	Ar	1	8264.52A	-34.423	3.1751475144412657e-20
10560	9.65375e-11	Fe	10	205.769A	-34.423	3.1751475144412657e-20
10561	6.35836e-13	N	6	3.12415m	-34.428000000000004	3.138801901393182e-20
10562	9.72941e-11	F	6	204.169A	-34.429	3.131582857346346e-20
10563	7.62733e-13	Na	2	2.60438m	-34.429	3.131582857346346e-20
10564	4.0198699999999996e-14	Si	2	49.4156m	-34.429	3.131582857346346e-20
10565	1.03893e-11	Fe	9	1912.01A	-34.43	3.1243804166400803e-20
10566	3.60079e-11	Na	7	551.670A	-34.431	3.11719454108776e-20
10567	2.58511e-11	Ti	4	768.418A	-34.431	3.11719454108776e-20
10568	4.63785e-11	Mg	8	428.312A	-34.434	3.0957359248043816e-20
10569	3.0943000000000003e-13	Be	2	6.41969m	-34.434	3.0957359248043816e-20
10570	6.40799e-11	Ne	3	309.995A	-34.44	3.053260835566124e-20
10571	2.22025e-11	Mg	5	894.694A	-34.445	3.0183104477937044e-20
10572	1.3394700000000001e-12	Zn	2	1.48301m	-34.446	3.011368526400075e-20
10573	2.5612e-11	Fe	9	775.592A	-34.45	2.98376013380182e-20
10574	4.70634e-11	P	9	422.079A	-34.45	2.98376013380182e-20
10575	5.44434e-15	Sc	2	364.864m	-34.452	2.9700510012638804e-20
10576	2.44479e-12	Fe	8	8125.22A	-34.459	2.9225631699206e-20
10577	1.47043e-11	O	5	1350.93A	-34.461999999999996	2.902444386572151e-20
10578	2.05683e-12	Ar	1	9657.79A	-34.461999999999996	2.902444386572151e-20
10579	9.934940000000001e-13	O	7	1.99945m	-34.463	2.8957689497244146e-20
10580	9.97037e-12	Co	8	1992.35A	-34.473	2.829853200958827e-20
10581	5.92702e-13	Fe	2	3.35151m	-34.478	2.797460139232676e-20
10582	4.03264e-11	Fe	8	492.592A	-34.482	2.7718128705159184e-20
10583	1.1135e-11	Fe	8	1783.97A	-34.491	2.714962948097279e-20
10584	5.73607e-13	Fe	2	3.46308m	-34.491	2.714962948097279e-20
10585	2.6006e-11	Ti	4	763.842A	-34.491	2.714962948097279e-20
10586	6.73207e-11	Fe	7	295.072A	-34.492	2.708718706592537e-20
10587	3.98989e-11	Fe	8	497.870A	-34.493	2.7024888264446886e-20
10588	3.15654e-11	Ca	7	629.311A	-34.493	2.7024888264446886e-20
10589	2.6434299999999998e-12	Ar	1	7514.65A	-34.507	2.6167600874398676e-20
10590	5.17949e-11	Fe	8	383.522A	-34.509	2.604737166946885e-20
10591	1.0199200000000002e-12	Fe	10	1.94765m	-34.523	2.5221093201353123e-20
10592	2.23044e-11	K	8	890.607A	-34.531	2.4760756371143993e-20
10593	1.68599e-11	Fe	8	1178.21A	-34.533	2.4646991029557927e-20
10594	2.4618e-11	Fe	9	806.907A	-34.54	2.4252912896680157e-20
10595	8.39565e-13	Fe	2	2.36604m	-34.542	2.414148088391001e-20
10596	2.64723e-12	Ar	1	7503.87A	-34.542	2.414148088391001e-20
10597	5.17817e-13	Fe	2	3.83619m	-34.543	2.4085957018648096e-20
10598	2.23781e-11	Mg	5	887.674A	-34.546	2.3920150456796245e-20
10599	8.270960000000001e-12	Ca	7	2401.71A	-34.546	2.3920150456796245e-20
10600	4.06178e-11	Fe	8	489.058A	-34.55	2.370084919923517e-20
10601	1.30759e-10	Mg	5	151.916A	-34.551	2.3646338758725377e-20
10602	4.93015e-12	Fe	8	4029.18A	-34.551	2.3646338758725377e-20
10603	5.623170000000001e-13	O	7	3.53261m	-34.556	2.3375661357244535e-20
10604	2.3625099999999998e-12	Ar	1	8408.21A	-34.556	2.3375661357244535e-20
10605	7.04578e-11	Cl	7	281.934A	-34.556999999999995	2.332189882801739e-20
10606	9.28315e-11	P	9	213.984A	-34.558	2.3268259949175826e-20
10607	1.51029e-12	Si	1	1.31527m	-34.56	2.3161352005753053e-20
10608	5.12124e-12	Li	2	3878.84A	-34.571	2.2582078201134267e-20
10609	3.32363e-13	O	1	5.97673m	-34.575	2.2375044463750185e-20
10610	1.12105e-11	B	4	1771.95A	-34.576	2.2323583289516147e-20
10611	1.4890399999999999e-12	Si	3	1.33405m	-34.576	2.2323583289516147e-20
10612	1.93218e-11	Fe	10	1028.08A	-34.577	2.2272240472698468e-20
10613	9.51082e-13	N	1	2.08862m	-34.580999999999996	2.2068047344683344e-20
10614	1.09693e-11	Zn	2	1810.92A	-34.585	2.186572627051803e-20
10615	2.48115e-12	Ar	1	8006.16A	-34.591	2.1565717259039356e-20
10616	9.642340000000001e-13	N	1	2.06013m	-34.593	2.146663178871898e-20
10617	3.08366e-11	Fe	9	644.184A	-34.599000000000004	2.117209855881233e-20
10618	6.770089999999999e-12	Fe	10	2934.15A	-34.6	2.1123404083384567e-20
10619	2.73983e-11	Ti	4	725.026A	-34.601	2.1074821602142478e-20
10620	5.69143e-12	B	1	3490.24A	-34.603	2.0977991592489496e-20
10621	1.83413e-11	Ca	7	1083.05A	-34.609	2.0690162757416387e-20
10622	5.55424e-12	Ti	4	3576.45A	-34.611999999999995	2.054773267883166e-20
10623	3.3243e-12	Ne	1	5975.53A	-34.623000000000005	2.003382644044734e-20
10624	3.25582e-11	Fe	8	610.122A	-34.625	1.994177936910175e-20
10625	6.41627e-11	Ca	9	309.595A	-34.626	1.9895914549288202e-20
10626	3.50073e-11	Fe	9	567.437A	-34.626999999999995	1.9850155215633013e-20
10627	1.24075e-10	Li	2	160.100A	-34.628	1.980450112552443e-20
10628	2.94169e-11	Ne	3	675.274A	-34.635999999999996	1.944302824252077e-20
10629	4.43959e-18	Cl	1	44.7439c	-34.637	1.9398310518466468e-20
10630	3.24135e-12	Ne	1	6128.45A	-34.64	1.926477348814165e-20
10631	2.0873299999999998e-12	Fe	7	9516.67A	-34.641	1.922046573864606e-20
10632	2.15345e-12	Ar	1	9224.50A	-34.641999999999996	1.9176259894146477e-20
10633	1.23251e-11	Fe	10	1611.71A	-34.646	1.9000450886686115e-20
10634	3.25269e-13	Mg	6	6.10708m	-34.653	1.869665468696821e-20
10635	9.583620000000001e-13	N	1	2.07275m	-34.656	1.8567947821412593e-20
10636	2.66766e-13	Al	1	7.44640m	-34.66	1.839771585255776e-20
10637	9.63325e-12	Zn	2	2062.07A	-34.66	1.839771585255776e-20
10638	3.55125e-11	Fe	9	559.365A	-34.662	1.831318602652996e-20
10639	3.05607e-16	Ti	12	6500.00m	-34.662	1.831318602652996e-20
10640	2.78276e-10	S	9	71.3840A	-34.67	1.7978932711687998e-20
10641	8.187020000000001e-13	Fe	2	2.42634m	-34.676	1.7732252507081774e-20
10642	1.1025799999999999e-17	Sc	2	18.0164c	-34.676	1.7732252507081774e-20
10643	4.0539699999999994e-16	Ti	12	4900.00m	-34.678000000000004	1.7650780207394292e-20
10644	1.50653e-14	Al	1	131.855m	-34.679	1.7610184539435243e-20
10645	9.38761e-11	P	9	211.603A	-34.681	1.7529273091114133e-20
10646	5.50517e-11	P	9	360.833A	-34.681999999999995	1.748895688176763e-20
10647	7.54067e-13	Al	1	2.63431m	-34.681999999999995	1.748895688176763e-20
10648	1.55711e-12	Al	1	1.27573m	-34.683	1.7448733397129256e-20
10649	4.00189e-11	Fe	8	496.377A	-34.687	1.7288762447793056e-20
10650	8.54488e-11	Al	6	232.472A	-34.687	1.7288762447793056e-20
10651	6.642810000000001e-12	Fe	10	2990.37A	-34.689	1.7209327799836757e-20
10652	3.69073e-12	Fe	1	5382.26A	-34.691	1.7130258120935646e-20
10653	5.60926e-12	Ti	4	3541.37A	-34.692	1.7090859620554396e-20
10654	2.4916e-12	Si	3	7972.58A	-34.692	1.7090859620554396e-20
10655	4.66346e-13	Cr	10	4.25960m	-34.694	1.7012334253494215e-20
10656	3.7394699999999997e-13	Fe	2	5.31210m	-34.694	1.7012334253494215e-20
10657	1.2776300000000002e-13	Fe	7	15.5479m	-34.696	1.693416967772327e-20
10658	2.67034e-13	Al	1	7.43892m	-34.705999999999996	1.654870091505252e-20
10659	5.63595e-11	Mg	8	352.460A	-34.707	1.6510639959128063e-20
10660	9.54937e-13	N	1	2.08019m	-34.707	1.6510639959128063e-20
10661	3.22111e-13	Zn	2	6.16697m	-34.708	1.6472666540973355e-20
10662	1.34864e-11	Fe	8	1472.93A	-34.71	1.6396981513110025e-20
10663	2.23282e-11	Ca	8	889.656A	-34.713	1.6284105486330928e-20
10664	9.24943e-15	Al	1	214.764m	-34.716	1.6172006492654614e-20
10665	1.28692e-11	F	6	1543.57A	-34.717	1.6134811909860344e-20
10666	7.70791e-13	Cr	7	2.57715m	-34.722	1.595011824519998e-20
10667	2.72333e-11	Fe	8	729.417A	-34.727	1.576753875143671e-20
10668	1.55802e-12	Al	1	1.27498m	-34.729	1.5695093491480143e-20
10669	1.7793e-11	Fe	8	1116.42A	-34.739000000000004	1.5337829546255506e-20
10670	6.8946300000000005e-12	Na	2	2881.15A	-34.742	1.5232244670331357e-20
10671	8.41908e-13	Fe	2	2.35946m	-34.763000000000005	1.4513224291361167e-20
10672	3.0394899999999996e-13	Zn	2	6.53545m	-34.768	1.4347092786675492e-20
10673	3.96389e-11	Fe	8	501.136A	-34.779	1.3988266798378383e-20
10674	2.6942e-11	K	8	737.305A	-34.782	1.389197224706351e-20
10675	9.29334e-12	Cl	6	2137.49A	-34.788000000000004	1.370136724223662e-20
10676	1.47652e-11	Fe	8	1345.35A	-34.791	1.3607047693574278e-20
10677	2.36208e-11	Ar	9	840.972A	-34.802	1.3266730501161105e-20
10678	5.55985e-12	Mn	8	3572.84A	-34.803000000000004	1.3236217867724905e-20
10679	7.3839e-11	Fe	8	269.024A	-34.803000000000004	1.3236217867724905e-20
10680	3.98993e-11	Fe	8	497.865A	-34.814	1.2905175263601638e-20
10681	5.16039e-12	Mg	1	3849.41A	-34.818000000000005	1.2786859905616301e-20
10682	2.44878e-12	Ni	1	8111.98A	-34.818000000000005	1.2786859905616301e-20
10683	1.08945e-11	Fe	9	1823.35A	-34.824	1.2611417610549791e-20
10684	9.54604e-11	P	9	208.091A	-34.839	1.2183271067979223e-20
10685	1.16515e-12	Fe	9	1.70488m	-34.843	1.2071574167441505e-20
10686	1.924e-12	Fe	7	1.03245m	-34.845	1.201611032223215e-20
10687	7.96762e-12	Na	2	2493.15A	-34.85	1.1878563044781708e-20
10688	5.8186e-11	Fe	9	341.396A	-34.855	1.1742590257996632e-20
10689	1.77622e-11	F	6	1118.36A	-34.855	1.1742590257996632e-20
10690	1.9989100000000002e-13	Na	4	9.93767m	-34.865	1.1475296270547269e-20
10691	7.35476e-11	Fe	8	270.090A	-34.868	1.1396300886665378e-20
10692	5.58687e-12	Fe	8	3555.56A	-34.868	1.1396300886665378e-20
10693	4.94426e-12	Ca	7	4017.68A	-34.873000000000005	1.1265848509154611e-20
10694	5.44174e-11	P	9	365.039A	-34.875	1.1214086637074244e-20
10695	1.60892e-11	Fe	8	1234.65A	-34.88	1.1085720048830702e-20
10696	4.64578e-12	He	1	4275.81A	-34.882	1.1034785791848633e-20
10697	5.13736e-14	Si	3	38.6667m	-34.888000000000005	1.0883382854834874e-20
10698	3.59914e-11	Ca	7	551.922A	-34.89	1.0833378252813479e-20
10699	7.93334e-11	P	9	250.392A	-34.891999999999996	1.0783603401068873e-20
10700	1.32604e-10	F	6	149.803A	-34.898	1.0635646815657e-20
10701	3.20104e-13	V	9	6.20563m	-34.899	1.061118550677518e-20
10702	1.54601e-11	Cl	7	1284.88A	-34.899	1.061118550677518e-20
10703	1.58125e-11	Fe	8	1256.25A	-34.91	1.0345795913002824e-20
10704	2.60119e-11	Ca	9	763.669A	-34.911	1.0322001242697916e-20
10705	4.85255e-12	Ni	1	4093.62A	-34.911	1.0322001242697916e-20
10706	2.6902099999999997e-12	Ar	1	7383.98A	-34.92	1.0110296846598744e-20
10707	5.98086e-12	Be	1	3321.34A	-34.924	1.00176050879587e-20
10708	3.9513e-12	Ni	1	5027.32A	-34.935	9.767061155504642e-21
10709	2.09667e-12	Fe	7	9474.28A	-34.943000000000005	9.588792198767016e-21
10710	1.01275e-11	Mn	8	1961.44A	-34.945	9.54473570051085e-21
10711	6.10669e-13	Na	2	3.25290m	-34.948	9.479030202113545e-21
10712	6.44552e-11	Si	8	308.190A	-34.954	9.348973032023252e-21
10713	9.40815e-11	P	9	211.141A	-34.961	9.199493290972265e-21
10714	1.00709e-11	Fe	7	1972.46A	-34.968	9.052403565691646e-21
10715	1.80293e-11	Ne	6	1101.79A	-34.969	9.031583615238112e-21
10716	2.1774099999999997e-12	Ar	1	9122.97A	-34.969	9.031583615238112e-21
10717	1.98656e-11	Na	4	999.942A	-34.97	9.01081154934184e-21
10718	3.3856900000000003e-12	Fe	1	5867.18A	-34.973	8.948781558948077e-21
10719	1.51452e-11	Fe	8	1311.60A	-34.974000000000004	8.928199932496487e-21
10720	1.79285e-11	F	6	1107.98A	-34.976	8.887178580004635e-21
10721	3.48957e-11	K	8	569.252A	-34.983000000000004	8.745082421606924e-21
10722	6.381810000000001e-13	Fe	9	3.11267m	-34.984	8.724969290170763e-21
10723	3.46474e-11	Ca	8	573.332A	-34.984	8.724969290170763e-21
10724	2.76884e-10	S	9	71.7430A	-34.986	8.684881697661777e-21
10725	1.3093e-11	Fe	8	1517.18A	-34.99	8.605258223657723e-21
10726	3.24465e-12	Ca	1	6122.22A	-34.991	8.585466678952908e-21
10727	3.66326e-11	Ca	9	542.262A	-34.993	8.546020042720699e-21
10728	3.00781e-12	Ni	1	6604.29A	-34.994	8.526364742051307e-21
10729	4.36768e-12	Be	1	4548.05A	-34.995	8.506754647319004e-21
10730	1.2456e-10	Mg	5	159.477A	-34.997	8.467669660021567e-21
10731	9.32867e-12	Fe	9	2129.40A	-34.999	8.428764251928583e-21
10732	5.55747e-12	Fe	10	3574.37A	-35.004	8.332280985377865e-21
10733	9.52164e-14	Li	2	20.8624m	-35.013000000000005	8.161385780788805e-21
10734	5.00564e-12	Ca	7	3968.41A	-35.014	8.142615114373514e-21
10735	2.0432200000000003e-12	Fe	7	9722.12A	-35.018	8.067963170287994e-21
10736	2.87e-13	Ti	8	6.92140m	-35.021	8.012423702482039e-21
10737	7.68656e-11	Fe	7	258.431A	-35.025	7.93896536043523e-21
10738	4.63727e-12	Si	6	4283.65A	-35.025	7.93896536043523e-21
10739	1.7339400000000002e-10	Al	6	114.562A	-35.025	7.93896536043523e-21
10740	5.45336e-11	P	9	364.261A	-35.031	7.830038672134052e-21
10741	6.939310000000001e-12	Ti	4	2862.60A	-35.032	7.812030082921248e-21
10742	3.2089799999999995e-15	B	2	619.026m	-35.032	7.812030082921248e-21
10743	7.10743e-14	Li	1	27.9488m	-35.042	7.634206568257061e-21
10744	1.67909e-12	C	3	1.18305m	-35.046	7.564215741739322e-21
10745	2.94003e-11	Na	7	675.654A	-35.05	7.4948665949761e-21
10746	2.03547e-12	Fe	10	9759.15A	-35.051	7.477628880149095e-21
10747	1.78768e-11	F	6	1111.19A	-35.058	7.358069862826935e-21
10748	6.92593e-11	Fe	10	286.813A	-35.063	7.273842733599481e-21
10749	1.21084e-11	K	8	1640.55A	-35.064	7.257113359547457e-21
10750	3.32213e-11	Fe	8	597.944A	-35.064	7.257113359547457e-21
10751	7.74349e-11	Si	8	256.531A	-35.065	7.240422461988041e-21
10752	2.34629e-12	Ni	1	8466.32A	-35.071	7.141080141562224e-21
10753	9.58005e-11	Si	7	207.352A	-35.071	7.141080141562224e-21
10754	1.54718e-11	Cl	7	1283.91A	-35.071999999999996	7.124656112998636e-21
10755	3.32621e-13	O	1	5.97209m	-35.074	7.091921291645476e-21
10756	8.13736e-12	Be	3	2441.14A	-35.077	7.043100848871238e-21
10757	3.29336e-10	S	8	60.3166A	-35.078	7.026902166427436e-21
10758	5.71e-11	K	8	347.889A	-35.080999999999996	6.978529312163027e-21
10759	4.22695e-12	Ti	9	4699.48A	-35.082	6.962479140132535e-21
10760	2.71012e-11	Ca	7	732.974A	-35.089	6.851156797520675e-21
10761	5.3246300000000005e-12	Fe	9	3730.67A	-35.09	6.835399574144624e-21
10762	1.72399e-11	Fe	8	1152.24A	-35.092	6.803993765865951e-21
10763	1.95565e-11	Na	4	1015.75A	-35.096	6.741614376071261e-21
10764	1.72093e-11	Fe	8	1154.28A	-35.096	6.741614376071261e-21
10765	3.92398e-11	Ca	9	506.233A	-35.1	6.679806883959654e-21
10766	7.57337e-11	Fe	7	262.293A	-35.11	6.5277559158022554e-21
10767	4.62688e-11	Na	8	429.327A	-35.113	6.4828191601579076e-21
10768	9.1721e-12	Mn	8	2165.75A	-35.113	6.4828191601579076e-21
10769	2.2490599999999997e-12	Ni	1	8832.35A	-35.114000000000004	6.467909089839545e-21
10770	1.15176e-11	Ti	9	1724.70A	-35.118	6.4086109428753594e-21
10771	1.20287e-11	Fe	8	1651.42A	-35.123000000000005	6.335252180031722e-21
10772	8.50795e-11	C	5	233.481A	-35.126999999999995	6.2771702389271116e-21
10773	1.31159e-11	Fe	7	1514.54A	-35.126999999999995	6.2771702389271116e-21
10774	8.89738e-11	S	9	223.262A	-35.134	6.176805227857476e-21
10775	2.65303e-14	Si	3	74.8747m	-35.135	6.162598970052918e-21
10776	4.45091e-10	Ar	10	44.6301A	-35.135	6.162598970052918e-21
10777	6.871350000000001e-13	O	7	2.89091m	-35.14	6.0920562829754404e-21
10778	1.69984e-11	Sc	3	1168.61A	-35.14	6.0920562829754404e-21
10779	5.981319999999999e-12	Be	1	3321.08A	-35.146	6.008470137209398e-21
10780	5.87011e-11	Na	7	338.400A	-35.147	5.994651039369754e-21
10781	1.28007e-11	K	8	1551.83A	-35.149	5.967108119720581e-21
10782	8.624019999999999e-12	Ne	3	2303.39A	-35.150999999999996	5.939691748292214e-21
10783	3.97517e-13	Fe	9	4.99714m	-35.152	5.92603083635737e-21
10784	2.69694e-13	Na	2	7.36556m	-35.153	5.912401343648199e-21
10785	4.9019e-13	Al	6	4.05240m	-35.155	5.885236327023831e-21
10786	1.7050299999999999e-12	Ni	1	1.16505m	-35.165	5.751271992888978e-21
10787	6.67025e-12	V	8	2978.07A	-35.168	5.711680514971888e-21
10788	4.3568100000000004e-13	O	1	4.55940m	-35.17	5.6854377267841456e-21
10789	4.05322e-11	Fe	8	490.091A	-35.177	5.5945338642689605e-21
10790	4.93039e-13	Na	2	4.02898m	-35.178000000000004	5.581666793438516e-21
10791	2.57669e-11	Fe	8	770.928A	-35.185	5.492422113401663e-21
10792	4.51229e-12	V	9	4402.30A	-35.186	5.4797898930812715e-21
10793	2.99411e-11	Fe	9	663.450A	-35.188	5.4546125455212114e-21
10794	7.31205e-11	Fe	8	271.667A	-35.192	5.4046043571153e-21
10795	6.32522e-11	Fe	9	314.052A	-35.194	5.379772455714206e-21
10796	4.50895e-11	Fe	10	440.557A	-35.198	5.330450405375874e-21
10797	2.92219e-11	Mg	8	679.779A	-35.198	5.330450405375874e-21
10798	2.28566e-11	Fe	8	869.091A	-35.198	5.330450405375874e-21
10799	1.96658e-11	Na	4	1010.10A	-35.198	5.330450405375874e-21
10800	2.87639e-11	Fe	8	690.604A	-35.199	5.318190709646493e-21
10801	1.79692e-11	S	8	1105.47A	-35.2	5.305959210434758e-21
10802	2.92882e-14	C	5	67.8241m	-35.2	5.305959210434758e-21
10803	3.67822e-12	Ne	1	5400.56A	-35.203	5.269433244149624e-21
10804	1.72058e-11	Sc	3	1154.52A	-35.208	5.2091145405923175e-21
10805	4.63961e-11	Mg	8	428.149A	-35.209	5.197133909607889e-21
10806	1.25798e-11	K	8	1579.08A	-35.209	5.197133909607889e-21
10807	2.58434e-11	Ti	4	768.646A	-35.21	5.1851808333101736e-21
10808	3.39437e-11	Fe	9	585.217A	-35.211	5.173255248325069e-21
10809	2.45773e-12	Ne	1	8082.46A	-35.219	5.078832698760443e-21
10810	9.46383e-12	Mn	8	2098.99A	-35.221	5.0554975821682756e-21
10811	1.70885e-11	Sc	3	1162.44A	-35.222	5.043870260383997e-21
10812	9.11208e-12	Fe	10	2180.01A	-35.223	5.0322696806978194e-21
10813	2.72497e-10	S	7	72.8980A	-35.225	5.00914850174042e-21
10814	4.66179e-11	Cl	6	426.112A	-35.244	4.7947272481014015e-21
10815	5.05415e-12	Ti	9	3930.32A	-35.244	4.7947272481014015e-21
10816	2.8804e-11	Mg	8	689.642A	-35.25	4.728941123999397e-21
10817	1.15309e-11	Zn	2	1722.72A	-35.25	4.728941123999397e-21
10818	4.03108e-11	Na	8	492.782A	-35.251	4.718064861227321e-21
10819	2.42535e-11	Fe	8	819.036A	-35.265	4.5683977295306876e-21
10820	2.55048e-11	Al	6	778.853A	-35.265	4.5683977295306876e-21
10821	4.43915e-11	Ti	9	447.483A	-35.269	4.526514407394617e-21
10822	1.9681099999999998e-12	Fe	7	1.00931m	-35.274	4.474699825439142e-21
10823	5.74238e-13	Mn	8	3.45927m	-35.277	4.443896208509962e-21
10824	2.96061e-13	N	6	6.70958m	-35.281	4.403154323179544e-21
10825	5.8948800000000004e-12	Si	6	3369.78A	-35.286	4.352751832431192e-21
10826	1.05053e-11	Zn	2	1890.90A	-35.288000000000004	4.3327527543887695e-21
10827	2.73128e-12	Ar	1	7272.94A	-35.29	4.3128455637633776e-21
10828	7.85725e-11	Si	8	252.817A	-35.292	4.293029838370543e-21
10829	6.2623e-11	O	5	317.207A	-35.302	4.1953085487296216e-21
10830	3.45965e-11	Ca	8	574.175A	-35.304	4.1760328568666134e-21
10831	1.0726399999999998e-10	Na	4	185.192A	-35.306999999999995	4.147285248887421e-21
10832	2.39651e-13	Zn	2	8.28893m	-35.313	4.090382362038524e-21
10833	1.33246e-11	Ca	7	1490.81A	-35.32	4.024981671055385e-21
10834	7.20349e-13	O	7	2.75762m	-35.324	3.988080417289569e-21
10835	1.74698e-11	Fe	8	1137.08A	-35.327	3.960626664803524e-21
10836	1.2811e-11	F	6	1550.58A	-35.336999999999996	3.870471795156095e-21
10837	3.3772199999999996e-12	Ne	1	5881.90A	-35.339	3.852688592604645e-21
10838	4.45091e-10	Ar	10	44.6301A	-35.34	3.843827654730035e-21
10839	7.002e-12	Ti	4	2836.97A	-35.34	3.843827654730035e-21
10840	4.68582e-11	P	9	423.927A	-35.343	3.8173669312765965e-21
10841	7.11341e-15	F	3	279.254m	-35.345	3.799827723411339e-21
10842	1.35642e-12	Be	1	1.46448m	-35.353	3.73047305128937e-21
10843	4.86519e-12	Cr	10	4082.98A	-35.357	3.696271868779122e-21
10844	9.85347e-17	He	1	2.01599c	-35.359	3.67928904218677e-21
10845	6.11654e-13	Zn	2	3.24766m	-35.361999999999995	3.653960994575026e-21
10846	1.99202e-11	B	2	997.202A	-35.364000000000004	3.6371725687910745e-21
10847	5.44591e-11	Fe	7	364.759A	-35.365	3.628807304016515e-21
10848	5.28629e-11	Fe	9	375.773A	-35.368	3.603826770245902e-21
10849	5.75583e-11	Si	8	345.119A	-35.379	3.5136937571183076e-21
10850	3.6171e-12	Ca	7	5491.82A	-35.385999999999996	3.457513679247995e-21
10851	5.5465699999999995e-12	Ti	4	3581.40A	-35.39	3.425815003302601e-21
10852	3.34966e-11	Na	6	593.029A	-35.399	3.3555514875977637e-21
10853	8.970189999999999e-12	Fe	10	2214.50A	-35.400999999999996	3.340134128956825e-21
10854	2.78101e-10	S	9	71.4290A	-35.400999999999996	3.340134128956825e-21
10855	8.588439999999999e-12	Fe	10	2312.93A	-35.407	3.2943057706467874e-21
10856	4.04121e-11	K	8	491.548A	-35.412	3.2565961643190738e-21
10857	2.57062e-11	Ca	8	772.750A	-35.413000000000004	3.2491062009853862e-21
10858	1.472e-10	Li	2	134.949A	-35.413000000000004	3.2491062009853862e-21
10859	8.58428e-12	Mg	5	2314.05A	-35.415	3.234177914011328e-21
10860	2.06111e-12	Fe	7	9637.77A	-35.42	3.1971565855670024e-21
10861	2.0302e-12	Ar	1	9784.50A	-35.423	3.1751475144412654e-21
10862	2.47473e-11	Al	6	802.691A	-35.423	3.1751475144412654e-21
10863	1.0607e-11	Fe	8	1872.77A	-35.424	3.167844877804089e-21
10864	1.08674e-11	Fe	8	1827.89A	-35.425	3.160559036765105e-21
10865	8.07666e-11	Fe	7	245.949A	-35.425	3.160559036765105e-21
10866	6.90407e-11	Ne	3	287.721A	-35.429	3.131582857346346e-21
10867	3.36596e-13	Cl	7	5.90158m	-35.431999999999995	3.11002519259059e-21
10868	4.9872e-12	Ca	7	3983.09A	-35.443000000000005	3.0322423358157766e-21
10869	1.0987e-11	Fe	8	1807.99A	-35.446999999999996	3.004442570982599e-21
10870	8.70458e-12	Zn	2	2282.07A	-35.451	2.9768976759252823e-21
10871	6.04843e-11	Mn	6	328.423A	-35.452	2.9700510012638805e-21
10872	1.34953e-12	Zn	2	1.47195m	-35.455	2.949605313983822e-21
10873	3.6794099999999996e-18	Cl	1	53.9881c	-35.457	2.9360531085883316e-21
10874	2.69263e-11	K	8	737.735A	-35.463	2.895768949724415e-21
10875	5.18343e-12	Mg	1	3832.30A	-35.466	2.8758346164903477e-21
10876	1.9701e-12	Fe	10	1.00830m	-35.468	2.8626213566615267e-21
10877	1.67457e-11	Fe	8	1186.24A	-35.471	2.8429152098531142e-21
10878	2.54133e-12	Mg	1	7816.55A	-35.476	2.81037262854756e-21
10879	4.51113e-12	Ti	4	4403.43A	-35.491	2.714962948097279e-21
10880	2.85267e-11	Ne	3	696.345A	-35.492	2.7087187065925373e-21
10881	7.85299e-11	Al	8	252.954A	-35.494	2.6962732746236178e-21
10882	2.69729e-11	Fe	8	736.460A	-35.507	2.6167600874398677e-21
10883	1.61925e-11	Fe	8	1226.77A	-35.51	2.5987464377038976e-21
10884	4.51741e-12	Ti	4	4397.31A	-35.513000000000005	2.5808567930604302e-21
10885	2.50147e-11	Al	6	794.111A	-35.514	2.574920987153275e-21
10886	1.6947e-10	Al	6	117.215A	-35.515	2.5689988332208686e-21
10887	4.0446e-11	Fe	8	491.136A	-35.52	2.5395917467505397e-21
10888	1.72999e-11	Sc	3	1148.24A	-35.525999999999996	2.5047472416984293e-21
10889	3.02444e-11	Mg	6	656.798A	-35.528	2.4932389734828972e-21
10890	4.63709e-11	Mg	8	428.382A	-35.529	2.4875046829687364e-21
10891	6.93452e-12	Fe	10	2864.58A	-35.53	2.4817835809568216e-21
10892	2.83029e-11	Si	7	701.853A	-35.53	2.4817835809568216e-21
10893	2.35387e-18	Cl	1	84.3906c	-35.535	2.4533748392236714e-21
10894	1.69573e-11	Ti	9	1171.44A	-35.544000000000004	2.4030560854732217e-21
10895	6.51842e-12	Mn	8	3047.43A	-35.544000000000004	2.4030560854732217e-21
10896	7.18495e-13	Si	7	2.76473m	-35.544000000000004	2.4030560854732217e-21
10897	6.4205e-11	Fe	7	309.391A	-35.549	2.3755485299287676e-21
10898	2.85186e-12	Ar	1	6965.43A	-35.552	2.3591953688750154e-21
10899	9.7667e-12	Fe	8	2033.90A	-35.556	2.3375661357244535e-21
10900	2.34974e-11	Fe	8	845.389A	-35.556999999999995	2.332189882801739e-21
10901	8.58846e-12	Mg	5	2312.92A	-35.559	2.321474443633261e-21
10902	5.77194e-12	Ne	3	3441.55A	-35.563	2.3001910380039735e-21
10903	1.33844e-11	Fe	8	1484.14A	-35.566	2.2843566342757517e-21
10904	5.01812e-12	Ca	7	3958.55A	-35.573	2.2478322976464747e-21
10905	7.17478e-11	Si	8	276.865A	-35.578	2.2221015741082268e-21
10906	3.87846e-12	Sc	8	5121.73A	-35.593	2.1466631788718977e-21
10907	8.81908e-11	Cl	7	225.244A	-35.614000000000004	2.045332442279959e-21
10908	1.04472e-11	Sc	8	1901.41A	-35.621	2.012629838177032e-21
10909	1.65897e-11	S	8	1197.39A	-35.626	1.9895914549288202e-21
10910	8.37083e-11	Fe	9	237.306A	-35.632	1.9622932367834473e-21
10911	2.67939e-13	Al	1	7.41379m	-35.653	1.8696654686968212e-21
10912	5.0270800000000004e-15	P	1	395.149m	-35.661	1.8355402280285876e-21
10913	7.89963e-11	Fe	7	251.461A	-35.664	1.82290445797741e-21
10914	1.55828e-12	Al	1	1.27477m	-35.681999999999995	1.748895688176763e-21
10915	2.7517900000000003e-12	Ni	1	7218.74A	-35.685	1.7368563749424875e-21
10916	2.9862e-12	Ne	1	6652.09A	-35.687	1.7288762447793056e-21
10917	2.53007e-11	Fe	8	785.134A	-35.689	1.720932779983676e-21
10918	4.97472e-12	Ca	7	3993.08A	-35.689	1.720932779983676e-21
10919	2.22389e-12	Si	3	8932.32A	-35.692	1.7090859620554398e-21
10920	1.73121e-19	N	1	1147.43c	-35.694	1.7012334253494216e-21
10921	2.37161e-12	Cl	1	8375.94A	-35.7	1.6778916276922487e-21
10922	5.8931e-11	Na	7	337.080A	-35.701	1.6740325840358937e-21
10923	9.73776e-11	Si	9	203.994A	-35.707	1.6510639959128063e-21
10924	2.81521e-11	Ar	10	705.611A	-35.711999999999996	1.6321644226362732e-21
10925	3.2457e-11	Ca	7	612.024A	-35.723	1.5913433991213378e-21
10926	7.49387e-12	Be	1	2650.76A	-35.727	1.576753875143671e-21
10927	5.78274e-11	Si	8	343.513A	-35.727	1.576753875143671e-21
10928	3.9475699999999995e-12	Sc	3	5032.07A	-35.73	1.5658995778150765e-21
10929	6.61657e-11	O	5	300.223A	-35.734	1.5515433241932581e-21
10930	5.931159999999999e-17	He	1	3.34917c	-35.735	1.5479748735710787e-21
10931	5.48612e-11	Fe	7	362.086A	-35.735	1.5479748735710787e-21
10932	1.0113e-11	Fe	8	1964.25A	-35.736999999999995	1.5408625750767132e-21
10933	2.84524e-11	Ne	3	698.165A	-35.743	1.5197211479750174e-21
10934	2.12358e-12	Ar	1	9354.22A	-35.75	1.4954224872674839e-21
10935	2.56437e-12	Mg	1	7746.33A	-35.772	1.4215557849378748e-21
10936	6.9999e-12	Fe	10	2837.82A	-35.773	1.4182862973598219e-21
10937	2.09012e-12	Fe	7	9504.00A	-35.774	1.4150243293945547e-21
10938	5.18741e-12	Mg	1	3829.36A	-35.777	1.4052833704278016e-21
10939	5.81208e-11	Mg	8	341.779A	-35.78	1.395609467750909e-21
10940	3.31017e-11	Fe	8	600.104A	-35.78	1.395609467750909e-21
10941	1.82675e-11	Ca	7	1087.42A	-35.78	1.395609467750909e-21
10942	6.03704e-11	Mn	6	329.043A	-35.781	1.3923996550464493e-21
10943	2.75846e-11	Si	7	720.129A	-35.793	1.354452898834436e-21
10944	3.97855e-12	Sc	3	4992.89A	-35.797	1.342035200017778e-21
10945	2.16112e-12	Cl	1	9191.73A	-35.803000000000004	1.3236217867724903e-21
10946	1.71477e-13	Mg	6	11.5843m	-35.806	1.3145100384833728e-21
10947	7.52388e-11	Fe	7	264.019A	-35.806999999999995	1.311486749290255e-21
10948	9.75809e-17	He	1	2.03569c	-35.812	1.2964742846124427e-21
10949	1.53488e-11	Fe	8	1294.20A	-35.817	1.2816336661967636e-21
10950	2.7422e-12	Ni	1	7243.98A	-35.821999999999996	1.266962926935342e-21
10951	4.52143e-12	Sc	8	4393.40A	-35.828	1.249579543891581e-21
10952	7.1345e-11	P	9	278.428A	-35.834	1.2324346698046705e-21
10953	1.82169e-11	Cl	6	1090.44A	-35.835	1.2296001487212539e-21
10954	3.62094e-12	Ca	7	5486.00A	-35.856	1.1715583049845202e-21
10955	2.7593400000000003e-10	S	9	71.9900A	-35.859	1.1634933543409536e-21
10956	2.17785e-12	Cl	1	9121.14A	-35.86	1.1608173938830923e-21
10957	1.5013299999999998e-10	O	6	132.312A	-35.861999999999995	1.1554839224271236e-21
10958	2.31359e-12	Cl	1	8585.98A	-35.866	1.144890382150778e-21
10959	2.27326e-11	Si	5	873.831A	-35.869	1.1370090121967132e-21
10960	5.80749e-11	Mg	8	342.049A	-35.869	1.1370090121967132e-21
10961	2.2097e-11	Ca	7	898.968A	-35.869	1.1370090121967132e-21
10962	5.98145e-12	Be	1	3321.01A	-35.874	1.1239937776598833e-21
10963	7.87275e-11	Fe	7	252.319A	-35.875	1.1214086637074242e-21
10964	3.94327e-11	Fe	8	503.756A	-35.876	1.1188294953520675e-21
10965	8.06011e-11	Fe	9	246.454A	-35.878	1.1136889407661167e-21
10966	2.83316e-11	Ne	6	701.141A	-35.879	1.1111275272808324e-21
10967	1.03436e-12	Mg	1	1.92046m	-35.882	1.1034785791848634e-21
10968	8.80234e-14	Mn	8	22.5673m	-35.887	1.0908471643408321e-21
10969	3.88848e-11	B	3	510.855A	-35.895	1.0709369597407882e-21
10970	1.97539e-12	Fe	1	1.00560m	-35.896	1.0684738730833213e-21
10971	1.45627e-12	Si	1	1.36407m	-35.9	1.0586780457342608e-21
10972	8.62298e-12	Ca	7	2303.67A	-35.906	1.0441524383958413e-21
10973	4.52185e-11	Ti	9	439.300A	-35.909	1.03696454356876e-21
10974	2.4102200000000002e-12	Fe	7	8241.76A	-35.911	1.0322001242697915e-21
10975	7.60863e-11	P	8	261.078A	-35.911	1.0322001242697915e-21
10976	1.46923e-11	Fe	8	1352.03A	-35.912	1.029826129861624e-21
10977	6.44659e-11	Fe	7	308.139A	-35.912	1.029826129861624e-21
10978	1.1918e-14	Si	2	166.677m	-35.915	1.022736856648799e-21
10979	1.33284e-11	Ca	7	1490.38A	-35.918	1.0156963856495022e-21
10980	1.5295500000000002e-10	O	6	129.871A	-35.918	1.0156963856495022e-21
10981	1.69944e-11	Sc	3	1168.88A	-35.923	1.0040698052656771e-21
10982	8.0238e-11	Mg	6	247.569A	-35.926	9.971578373442253e-22
10983	1.4208000000000001e-10	Li	2	139.812A	-35.928000000000004	9.92576313246969e-22
10984	6.91898e-11	Na	7	287.101A	-35.93	9.880158393408498e-22
10985	2.9149099999999997e-13	Fe	8	6.81479m	-35.93	9.880158393408498e-22
10986	5.87183e-11	Na	7	338.301A	-35.93	9.880158393408498e-22
10987	6.94025e-11	Na	7	286.221A	-35.93	9.880158393408498e-22
10988	1.74855e-13	Fe	8	11.3606m	-35.93	9.880158393408498e-22
10989	1.12801e-10	Mg	6	176.102A	-35.93	9.880158393408498e-22
10990	7.97638e-12	Fe	8	2490.41A	-35.93	9.880158393408498e-22
10991	1.86918e-11	Fe	8	1062.74A	-35.93	9.880158393408498e-22
10992	6.93831e-11	Na	7	286.301A	-35.93	9.880158393408498e-22
10993	5.89139e-11	Na	7	337.178A	-35.93	9.880158393408498e-22
10994	9.97839e-13	Fe	6	1.99075m	-35.93	9.880158393408498e-22
10995	1.1282200000000001e-10	Mg	6	176.068A	-35.93	9.880158393408498e-22
10996	3.2153e-11	Na	7	617.811A	-35.93	9.880158393408498e-22
10997	3.21603e-11	Na	7	617.670A	-35.93	9.880158393408498e-22
10998	2.04441e-11	Na	7	971.649A	-35.93	9.880158393408498e-22
10999	1.658e-11	Na	7	1198.09A	-35.93	9.880158393408498e-22
11000	1.63149e-11	Na	7	1217.57A	-35.93	9.880158393408498e-22
11001	4.2720200000000003e-13	Fe	8	4.64990m	-35.93	9.880158393408498e-22
11002	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	9.880158393408498e-22
11003	1.63659e-11	Fe	8	1213.77A	-35.93	9.880158393408498e-22
11004	5.20695e-12	Fe	8	3814.99A	-35.93	9.880158393408498e-22
11005	5.12186e-11	Mg	6	387.837A	-35.93	9.880158393408498e-22
11006	8.45828e-12	Fe	8	2348.52A	-35.93	9.880158393408498e-22
11007	6.95478e-11	Na	7	285.623A	-35.93	9.880158393408498e-22
11008	7.97057e-11	Fe	9	249.223A	-35.93	9.880158393408498e-22
11009	8.16675e-12	Fe	8	2432.36A	-35.93	9.880158393408498e-22
11010	1.28288e-11	Mn	6	1548.43A	-35.93	9.880158393408498e-22
11011	5.9941e-11	Fe	9	331.400A	-35.93	9.880158393408498e-22
11012	5.74476e-10	C	5	34.5784A	-35.93	9.880158393408498e-22
11013	5.9777e-11	Fe	9	332.310A	-35.93	9.880158393408498e-22
11014	3.15321e-11	Fe	9	629.976A	-35.93	9.880158393408498e-22
11015	1.42223e-11	Mn	6	1396.71A	-35.93	9.880158393408498e-22
11016	5.86232e-11	Fe	9	338.850A	-35.93	9.880158393408498e-22
11017	7.85516e-11	Fe	9	252.884A	-35.93	9.880158393408498e-22
11018	1.41368e-11	Mn	6	1405.16A	-35.93	9.880158393408498e-22
11019	7.9554e-11	Fe	9	249.698A	-35.93	9.880158393408498e-22
11020	7.96085e-11	Fe	9	249.527A	-35.93	9.880158393408498e-22
11021	7.73951e-12	Fe	8	2566.63A	-35.93	9.880158393408498e-22
11022	1.69036e-11	Na	8	1175.16A	-35.93	9.880158393408498e-22
11023	1.6738e-11	Na	8	1186.79A	-35.93	9.880158393408498e-22
11024	1.75474e-12	Fe	6	1.13204m	-35.93	9.880158393408498e-22
11025	4.6587e-11	Na	8	426.395A	-35.93	9.880158393408498e-22
11026	3.2602599999999997e-12	Fe	8	6092.91A	-35.93	9.880158393408498e-22
11027	1.034e-11	Fe	8	1921.12A	-35.93	9.880158393408498e-22
11028	1.07671e-11	Fe	8	1844.92A	-35.93	9.880158393408498e-22
11029	1.10585e-11	Fe	8	1796.30A	-35.93	9.880158393408498e-22
11030	6.56698e-13	Fe	8	3.02490m	-35.93	9.880158393408498e-22
11031	1.13339e-10	Mg	6	175.266A	-35.93	9.880158393408498e-22
11032	7.38506e-11	Mg	6	268.982A	-35.93	9.880158393408498e-22
11033	1.13317e-10	Mg	6	175.299A	-35.93	9.880158393408498e-22
11034	4.96746e-13	Mg	6	3.99892m	-35.93	9.880158393408498e-22
11035	1.63299e-10	K	9	121.645A	-35.93	9.880158393408498e-22
11036	9.65377e-11	K	9	205.769A	-35.93	9.880158393408498e-22
11037	9.6487e-11	K	9	205.877A	-35.93	9.880158393408498e-22
11038	9.6495e-11	K	9	205.860A	-35.93	9.880158393408498e-22
11039	9.37603e-12	Mg	3	2118.64A	-35.93	9.880158393408498e-22
11040	9.30007e-12	Mg	3	2135.95A	-35.93	9.880158393408498e-22
11041	1.3134200000000003e-10	Mg	5	151.242A	-35.93	9.880158393408498e-22
11042	4.97343e-13	Mg	5	3.99412m	-35.93	9.880158393408498e-22
11043	7.54373e-11	Mg	5	263.324A	-35.93	9.880158393408498e-22
11044	1.7565e-13	Mg	5	11.3091m	-35.93	9.880158393408498e-22
11045	8.78142e-11	Mg	5	226.210A	-35.93	9.880158393408498e-22
11046	8.592230000000001e-12	Mg	5	2311.91A	-35.93	9.880158393408498e-22
11047	1.01319e-11	Mg	5	1960.59A	-35.93	9.880158393408498e-22
11048	1.55065e-12	Mg	5	1.28104m	-35.93	9.880158393408498e-22
11049	1.54647e-12	Mg	5	1.28450m	-35.93	9.880158393408498e-22
11050	6.4373e-11	Fe	9	308.584A	-35.93	9.880158393408498e-22
11051	1.5427e-12	Mg	5	1.28764m	-35.93	9.880158393408498e-22
11052	1.44162e-11	Mg	5	1377.92A	-35.93	9.880158393408498e-22
11053	1.18493e-10	Mg	6	167.643A	-35.93	9.880158393408498e-22
11054	1.19009e-10	Mg	6	166.915A	-35.93	9.880158393408498e-22
11055	1.81465e-11	Mg	6	1094.67A	-35.93	9.880158393408498e-22
11056	1.3430100000000003e-10	K	9	147.910A	-35.93	9.880158393408498e-22
11057	1.34275e-10	K	9	147.939A	-35.93	9.880158393408498e-22
11058	1.06867e-10	K	9	185.881A	-35.93	9.880158393408498e-22
11059	1.8309e-11	Mg	6	1084.95A	-35.93	9.880158393408498e-22
11060	1.86342e-11	Mg	6	1066.02A	-35.93	9.880158393408498e-22
11061	1.86432e-11	Mg	6	1065.51A	-35.93	9.880158393408498e-22
11062	3.05696e-11	Mg	6	649.812A	-35.93	9.880158393408498e-22
11063	3.52085e-11	Mg	6	564.195A	-35.93	9.880158393408498e-22
11064	3.55933e-11	Mg	6	558.096A	-35.93	9.880158393408498e-22
11065	8.44959e-12	Mg	3	2350.94A	-35.93	9.880158393408498e-22
11066	8.07546e-11	Mg	6	245.985A	-35.93	9.880158393408498e-22
11067	1.2776299999999999e-14	C	5	155.479m	-35.93	9.880158393408498e-22
11068	1.0761399999999999e-10	K	9	184.590A	-35.93	9.880158393408498e-22
11069	1.8318e-11	Mg	6	1084.42A	-35.93	9.880158393408498e-22
11070	6.88268e-11	Mg	6	288.615A	-35.93	9.880158393408498e-22
11071	3.48833e-11	Mg	6	569.454A	-35.93	9.880158393408498e-22
11072	3.52681e-11	Mg	6	563.242A	-35.93	9.880158393408498e-22
11073	2.60494e-13	Fe	8	7.62570m	-35.93	9.880158393408498e-22
11074	8.93944e-13	Fe	8	2.22211m	-35.93	9.880158393408498e-22
11075	7.99128e-11	Mg	6	248.577A	-35.93	9.880158393408498e-22
11076	8.04294e-11	Mg	6	246.980A	-35.93	9.880158393408498e-22
11077	1.19012e-10	Mg	6	166.911A	-35.93	9.880158393408498e-22
11078	1.81376e-11	Mg	6	1095.21A	-35.93	9.880158393408498e-22
11079	1.1849500000000001e-10	Mg	6	167.639A	-35.93	9.880158393408498e-22
11080	6.02142e-11	Fe	9	329.897A	-35.93	9.880158393408498e-22
11081	7.42225e-11	Fe	9	267.634A	-35.93	9.880158393408498e-22
11082	8.01426e-11	Fe	9	247.864A	-35.93	9.880158393408498e-22
11083	4.96128e-11	Fe	9	400.389A	-35.93	9.880158393408498e-22
11084	2.66484e-11	Cl	8	745.429A	-35.93	9.880158393408498e-22
11085	2.54658e-11	Cl	8	780.043A	-35.93	9.880158393408498e-22
11086	2.16324e-11	Cl	8	918.274A	-35.93	9.880158393408498e-22
11087	4.155219999999999e-12	Cl	8	4780.61A	-35.93	9.880158393408498e-22
11088	2.6576e-12	Cl	8	7474.58A	-35.93	9.880158393408498e-22
11089	4.86105e-11	Fe	9	408.646A	-35.93	9.880158393408498e-22
11090	1.25537e-11	Fe	10	1582.36A	-35.93	9.880158393408498e-22
11091	1.54532e-11	Si	5	1285.46A	-35.93	9.880158393408498e-22
11092	1.2542e-11	Fe	10	1583.84A	-35.93	9.880158393408498e-22
11093	1.0928399999999999e-13	Na	4	18.1769m	-35.93	9.880158393408498e-22
11094	7.94471e-11	Fe	9	250.034A	-35.93	9.880158393408498e-22
11095	8.04494e-11	Fe	9	246.919A	-35.93	9.880158393408498e-22
11096	2.38264e-11	Fe	8	833.717A	-35.93	9.880158393408498e-22
11097	8.05039e-11	Fe	9	246.751A	-35.93	9.880158393408498e-22
11098	2.45449e-11	Fe	8	809.312A	-35.93	9.880158393408498e-22
11099	2.47197e-11	Fe	8	803.589A	-35.93	9.880158393408498e-22
11100	3.4951e-13	Fe	8	5.68351m	-35.93	9.880158393408498e-22
11101	8.07268e-11	Fe	9	246.070A	-35.93	9.880158393408498e-22
11102	2.3206e-11	Fe	8	856.005A	-35.93	9.880158393408498e-22
11103	8.08892e-11	Fe	9	245.576A	-35.93	9.880158393408498e-22
11104	2.36722e-11	Fe	8	839.146A	-35.93	9.880158393408498e-22
11105	7.32838e-11	O	5	271.062A	-35.93	9.880158393408498e-22
11106	2.8639e-11	Cl	8	693.616A	-35.93	9.880158393408498e-22
11107	8.11994e-11	Fe	9	244.638A	-35.93	9.880158393408498e-22
11108	2.92095e-11	Cl	8	680.069A	-35.93	9.880158393408498e-22
11109	3.47119e-11	Mg	6	572.267A	-35.93	9.880158393408498e-22
11110	1.22796e-13	Cl	7	16.1768m	-35.93	9.880158393408498e-22
11111	3.62804e-12	O	5	5475.26A	-35.93	9.880158393408498e-22
11112	8.434760000000002e-14	O	5	23.5507m	-35.93	9.880158393408498e-22
11113	1.26556e-11	Cl	7	1569.61A	-35.93	9.880158393408498e-22
11114	1.6913e-11	Cl	7	1174.51A	-35.93	9.880158393408498e-22
11115	5.841739999999999e-14	Cl	7	34.0043m	-35.93	9.880158393408498e-22
11116	1.1145e-12	Cl	8	1.78236m	-35.93	9.880158393408498e-22
11117	2.80953e-11	Cl	8	707.039A	-35.93	9.880158393408498e-22
11118	2.75248e-11	Cl	8	721.693A	-35.93	9.880158393408498e-22
11119	2.55342e-11	Cl	8	777.956A	-35.93	9.880158393408498e-22
11120	2.43516e-11	Cl	8	815.734A	-35.93	9.880158393408498e-22
11121	2.05182e-11	Cl	8	968.139A	-35.93	9.880158393408498e-22
11122	3.0407e-12	Cl	8	6532.86A	-35.93	9.880158393408498e-22
11123	4.31565e-12	Li	1	4602.89A	-35.93	9.880158393408498e-22
11124	4.31565e-12	Li	1	4602.89A	-35.93	9.880158393408498e-22
11125	1.5431e-12	Cl	8	1.28731m	-35.93	9.880158393408498e-22
11126	2.97045e-11	Cl	8	668.735A	-35.93	9.880158393408498e-22
11127	4.3157099999999996e-12	Li	1	4602.82A	-35.93	9.880158393408498e-22
11128	3.6344e-11	Cl	7	546.568A	-35.93	9.880158393408498e-22
11129	6.97411e-11	O	5	284.831A	-35.93	9.880158393408498e-22
11130	8.26027e-11	Fe	9	240.482A	-35.93	9.880158393408498e-22
11131	8.27254e-11	Fe	9	240.125A	-35.93	9.880158393408498e-22
11132	1.23622e-11	Fe	8	1606.87A	-35.93	9.880158393408498e-22
11133	2.24295e-11	Fe	8	885.639A	-35.93	9.880158393408498e-22
11134	9.58523e-13	Mn	8	2.07240m	-35.93	9.880158393408498e-22
11135	6.9942e-13	Mn	8	2.84013m	-35.93	9.880158393408498e-22
11136	1.53276e-12	Mn	8	1.29599m	-35.93	9.880158393408498e-22
11137	1.04754e-12	Fe	8	1.89630m	-35.93	9.880158393408498e-22
11138	2.09528e-12	Fe	8	9480.58A	-35.93	9.880158393408498e-22
11139	6.22039e-12	Fe	9	3193.44A	-35.93	9.880158393408498e-22
11140	5.90815e-11	Fe	9	336.221A	-35.93	9.880158393408498e-22
11141	1.13171e-10	Na	4	175.526A	-35.93	9.880158393408498e-22
11142	5.95187e-11	Fe	9	333.752A	-35.93	9.880158393408498e-22
11143	3.09175e-13	Na	4	6.42499m	-35.93	9.880158393408498e-22
11144	1.04774e-12	Fe	8	1.89594m	-35.93	9.880158393408498e-22
11145	6.95283e-11	Na	7	285.703A	-35.93	9.880158393408498e-22
11146	1.35593e-11	Fe	8	1465.01A	-35.93	9.880158393408498e-22
11147	2.60355e-12	Fe	8	7629.75A	-35.93	9.880158393408498e-22
11148	1.71871e-11	Na	8	1155.78A	-35.93	9.880158393408498e-22
11149	8.34209e-11	Fe	9	238.123A	-35.93	9.880158393408498e-22
11150	8.32981e-11	Fe	9	238.474A	-35.93	9.880158393408498e-22
11151	8.15847e-11	Fe	9	243.483A	-35.93	9.880158393408498e-22
11152	8.14222e-11	Fe	9	243.968A	-35.93	9.880158393408498e-22
11153	5.800549999999999e-10	C	5	34.2458A	-35.93	9.880158393408498e-22
11154	8.12966e-11	Fe	9	244.345A	-35.93	9.880158393408498e-22
11155	1.04654e-12	Mn	8	1.89810m	-35.93	9.880158393408498e-22
11156	1.97407e-14	Mn	1	100.627m	-35.93	9.880158393408498e-22
11157	3.38424e-14	Mn	1	58.6970m	-35.93	9.880158393408498e-22
11158	1.39725e-12	Fe	8	1.42168m	-35.93	9.880158393408498e-22
11159	2.64942e-11	Fe	8	749.767A	-35.93	9.880158393408498e-22
11160	2.3148e-11	Fe	8	858.150A	-35.93	9.880158393408498e-22
11161	2.33228e-11	Fe	8	851.718A	-35.93	9.880158393408498e-22
11162	6.03157e-11	Mn	6	329.341A	-35.93	9.880158393408498e-22
11163	5.888e-10	C	5	33.7372A	-35.93	9.880158393408498e-22
11164	5.80107e-10	C	5	34.2428A	-35.93	9.880158393408498e-22
11165	5.80082e-10	C	5	34.2442A	-35.93	9.880158393408498e-22
11166	1.11604e-11	Fe	8	1779.90A	-35.93	9.880158393408498e-22
11167	5.90763e-11	Na	7	336.251A	-35.93	9.880158393408498e-22
11168	6.49847e-11	Na	4	305.679A	-35.93	9.880158393408498e-22
11169	5.01774e-14	Mn	1	39.5885m	-35.93	9.880158393408498e-22
11170	2.12947e-11	Fe	8	932.838A	-35.93	9.880158393408498e-22
11171	2.19512e-11	Fe	8	904.938A	-35.93	9.880158393408498e-22
11172	2.90319e-11	Fe	8	684.230A	-35.93	9.880158393408498e-22
11173	2.94589e-11	Fe	8	674.310A	-35.93	9.880158393408498e-22
11174	2.97503e-11	Fe	8	667.705A	-35.93	9.880158393408498e-22
11175	2.99777e-12	Fe	8	6626.41A	-35.93	9.880158393408498e-22
11176	4.0453300000000005e-12	Fe	8	4910.47A	-35.93	9.880158393408498e-22
11177	5.0930900000000005e-12	Fe	8	3900.28A	-35.93	9.880158393408498e-22
11178	5.4426099999999996e-12	Fe	8	3649.80A	-35.93	9.880158393408498e-22
11179	3.00729e-11	Mg	6	660.542A	-35.93	9.880158393408498e-22
11180	8.38339e-11	Fe	9	236.950A	-35.93	9.880158393408498e-22
11181	2.88217e-11	Mg	8	689.219A	-35.93	9.880158393408498e-22
11182	2.43061e-11	Si	5	817.262A	-35.93	9.880158393408498e-22
11183	4.15499e-12	Sc	3	4780.86A	-35.93	9.880158393408498e-22
11184	3.3732e-10	S	9	58.8890A	-35.93	9.880158393408498e-22
11185	3.46784e-10	S	9	57.2820A	-35.93	9.880158393408498e-22
11186	4.189969999999999e-12	Sc	3	4740.95A	-35.93	9.880158393408498e-22
11187	8.86816e-12	S	8	2239.98A	-35.93	9.880158393408498e-22
11188	8.83177e-12	S	8	2249.21A	-35.93	9.880158393408498e-22
11189	9.25549e-12	S	8	2146.24A	-35.93	9.880158393408498e-22
11190	1.1834e-11	S	8	1678.59A	-35.93	9.880158393408498e-22
11191	1.16635e-11	S	8	1703.13A	-35.93	9.880158393408498e-22
11192	2.0484900000000001e-10	S	9	96.9710A	-35.93	9.880158393408498e-22
11193	3.27132e-11	Be	3	607.231A	-35.93	9.880158393408498e-22
11194	1.94855e-10	S	9	101.945A	-35.93	9.880158393408498e-22
11195	1.18041e-10	S	9	168.284A	-35.93	9.880158393408498e-22
11196	1.16649e-10	S	9	170.293A	-35.93	9.880158393408498e-22
11197	1.26037e-10	Li	2	157.608A	-35.93	9.880158393408498e-22
11198	2.56259e-10	Be	3	77.5171A	-35.93	9.880158393408498e-22
11199	1.30173e-10	Li	2	152.601A	-35.93	9.880158393408498e-22
11200	1.30274e-10	Li	2	152.482A	-35.93	9.880158393408498e-22
11201	1.3062e-10	Li	2	152.078A	-35.93	9.880158393408498e-22
11202	1.30764e-10	Li	2	151.911A	-35.93	9.880158393408498e-22
11203	8.36178e-11	Fe	9	237.563A	-35.93	9.880158393408498e-22
11204	1.25507e-11	Si	5	1582.74A	-35.93	9.880158393408498e-22
11205	1.7444e-11	Si	5	1138.76A	-35.93	9.880158393408498e-22
11206	4.0508e-11	Mg	8	490.384A	-35.93	9.880158393408498e-22
11207	1.73249e-11	Si	5	1146.58A	-35.93	9.880158393408498e-22
11208	1.99012e-11	S	8	998.154A	-35.93	9.880158393408498e-22
11209	1.75457e-11	S	8	1132.16A	-35.93	9.880158393408498e-22
11210	2.60504e-10	S	9	76.2540A	-35.93	9.880158393408498e-22
11211	2.59111e-10	S	9	76.6640A	-35.93	9.880158393408498e-22
11212	2.76706e-10	S	9	71.7890A	-35.93	9.880158393408498e-22
11213	4.09324e-11	Fe	8	485.299A	-35.93	9.880158393408498e-22
11214	2.78144e-10	S	9	71.4180A	-35.93	9.880158393408498e-22
11215	2.76752e-10	S	9	71.7770A	-35.93	9.880158393408498e-22
11216	1.6010399999999998e-10	S	9	124.072A	-35.93	9.880158393408498e-22
11217	7.43825e-11	Fe	9	267.058A	-35.93	9.880158393408498e-22
11218	1.35545e-11	Si	5	1465.53A	-35.93	9.880158393408498e-22
11219	1.58739e-11	Si	5	1251.39A	-35.93	9.880158393408498e-22
11220	1.6457e-11	Si	5	1207.05A	-35.93	9.880158393408498e-22
11221	1.74668e-11	Si	5	1137.27A	-35.93	9.880158393408498e-22
11222	1.7955e-11	Si	5	1106.34A	-35.93	9.880158393408498e-22
11223	4.92896e-13	Si	5	4.03015m	-35.93	9.880158393408498e-22
11224	1.30434e-11	Si	5	1522.95A	-35.93	9.880158393408498e-22
11225	1.59459e-11	Si	5	1245.74A	-35.93	9.880158393408498e-22
11226	7.82077e-13	Fe	10	2.53996m	-35.93	9.880158393408498e-22
11227	6.34773e-12	Fe	10	3129.38A	-35.93	9.880158393408498e-22
11228	1.69557e-11	Si	5	1171.55A	-35.93	9.880158393408498e-22
11229	5.86956e-17	He	1	3.38432c	-35.93	9.880158393408498e-22
11230	1.3156299999999998e-10	Li	2	150.988A	-35.93	9.880158393408498e-22
11231	1.4357900000000003e-10	Li	2	138.352A	-35.93	9.880158393408498e-22
11232	1.4357900000000003e-10	Li	2	138.352A	-35.93	9.880158393408498e-22
11233	7.52756e-11	Fe	9	263.890A	-35.93	9.880158393408498e-22
11234	1.06246e-12	Li	1	1.86967m	-35.93	9.880158393408498e-22
11235	1.06247e-12	Li	1	1.86966m	-35.93	9.880158393408498e-22
11236	1.13219e-12	Li	1	1.75452m	-35.93	9.880158393408498e-22
11237	1.53056e-10	O	6	129.785A	-35.93	9.880158393408498e-22
11238	1.5295099999999998e-10	O	6	129.875A	-35.93	9.880158393408498e-22
11239	6.79403e-11	Ne	8	292.381A	-35.93	9.880158393408498e-22
11240	1.55597e-10	Ne	7	127.666A	-35.93	9.880158393408498e-22
11241	1.7610600000000002e-10	Ne	7	112.798A	-35.93	9.880158393408498e-22
11242	1.46707e-10	Ne	7	135.402A	-35.93	9.880158393408498e-22
11243	8.17072e-11	Fe	9	243.118A	-35.93	9.880158393408498e-22
11244	8.18299e-11	Fe	9	242.753A	-35.93	9.880158393408498e-22
11245	1.5913799999999998e-12	Fe	9	1.24825m	-35.93	9.880158393408498e-22
11246	2.2661599999999999e-13	Fe	9	8.76569m	-35.93	9.880158393408498e-22
11247	9.94249e-13	Fe	9	1.99794m	-35.93	9.880158393408498e-22
11248	8.58325e-11	Fe	9	231.433A	-35.93	9.880158393408498e-22
11249	8.57098e-11	Fe	9	231.764A	-35.93	9.880158393408498e-22
11250	8.39964e-11	Fe	9	236.492A	-35.93	9.880158393408498e-22
11251	1.19117e-11	Cl	7	1667.64A	-35.93	9.880158393408498e-22
11252	5.38569e-11	Fe	9	368.838A	-35.93	9.880158393408498e-22
11253	5.42941e-11	Fe	9	365.868A	-35.93	9.880158393408498e-22
11254	7.515e-11	Fe	9	264.331A	-35.93	9.880158393408498e-22
11255	3.70325e-11	O	6	536.406A	-35.93	9.880158393408498e-22
11256	3.70636e-11	O	6	535.956A	-35.93	9.880158393408498e-22
11257	7.676329999999999e-13	Fe	9	2.58775m	-35.93	9.880158393408498e-22
11258	1.43578e-10	Li	2	138.353A	-35.93	9.880158393408498e-22
11259	1.44153e-10	Li	2	137.801A	-35.93	9.880158393408498e-22
11260	8.40557e-11	S	9	236.325A	-35.93	9.880158393408498e-22
11261	1.30268e-10	Li	2	152.489A	-35.93	9.880158393408498e-22
11262	2.56694e-10	Be	3	77.3859A	-35.93	9.880158393408498e-22
11263	8.46746e-11	Fe	9	234.598A	-35.93	9.880158393408498e-22
11264	2.61595e-10	Be	3	75.9358A	-35.93	9.880158393408498e-22
11265	6.79105e-11	Ne	8	292.509A	-35.93	9.880158393408498e-22
11266	6.79204e-11	Ne	8	292.467A	-35.93	9.880158393408498e-22
11267	5.36303e-11	Fe	9	370.396A	-35.93	9.880158393408498e-22
11268	5.22611e-11	Fe	8	380.100A	-35.93	9.880158393408498e-22
11269	5.40675e-11	Fe	9	367.401A	-35.93	9.880158393408498e-22
11270	1.06246e-12	Li	1	1.86967m	-35.93	9.880158393408498e-22
11271	7.39959e-11	Fe	9	268.453A	-35.93	9.880158393408498e-22
11272	7.49983e-11	Fe	9	264.866A	-35.93	9.880158393408498e-22
11273	2.85889e-11	Fe	8	694.832A	-35.93	9.880158393408498e-22
11274	7.50528e-11	Fe	9	264.673A	-35.93	9.880158393408498e-22
11275	3.30301e-11	He	1	601.404A	-35.93	9.880158393408498e-22
11276	3.35884e-11	He	1	591.409A	-35.93	9.880158393408498e-22
11277	1.50239e-10	O	6	132.219A	-35.93	9.880158393408498e-22
11278	2.03168e-11	S	8	977.736A	-35.93	9.880158393408498e-22
11279	2.52842e-11	S	7	785.646A	-35.93	9.880158393408498e-22
11280	2.30894e-11	S	7	860.328A	-35.93	9.880158393408498e-22
11281	4.07926e-11	Fe	8	486.962A	-35.93	9.880158393408498e-22
11282	1.17683e-11	Fe	8	1687.97A	-35.93	9.880158393408498e-22
11283	3.50967e-11	Mg	6	565.993A	-35.93	9.880158393408498e-22
11284	7.97414e-11	Mg	6	249.111A	-35.93	9.880158393408498e-22
11285	8.0258e-11	Mg	6	247.507A	-35.93	9.880158393408498e-22
11286	8.941429999999999e-15	Mg	6	222.162m	-35.93	9.880158393408498e-22
11287	1.50256e-11	Fe	8	1322.04A	-35.93	9.880158393408498e-22
11288	1.60729e-11	Fe	8	1235.90A	-35.93	9.880158393408498e-22
11289	1.71203e-11	Fe	8	1160.28A	-35.93	9.880158393408498e-22
11290	1.19353e-11	Mg	6	1664.34A	-35.93	9.880158393408498e-22
11291	1.65743e-11	Mg	6	1198.51A	-35.93	9.880158393408498e-22
11292	1.69591e-11	Mg	6	1171.32A	-35.93	9.880158393408498e-22
11293	6.21204e-11	Mg	6	319.773A	-35.93	9.880158393408498e-22
11294	6.60426e-12	Fe	8	3007.82A	-35.93	9.880158393408498e-22
11295	1.19264e-11	Mg	6	1665.59A	-35.93	9.880158393408498e-22
11296	1.69501e-11	Mg	6	1171.94A	-35.93	9.880158393408498e-22
11297	4.64024e-12	Mg	6	4280.91A	-35.93	9.880158393408498e-22
11298	5.02513e-12	Mg	6	3953.02A	-35.93	9.880158393408498e-22
11299	3.84879e-13	Mg	6	5.16122m	-35.93	9.880158393408498e-22
11300	5.16815e-13	Mg	6	3.84363m	-35.93	9.880158393408498e-22
11301	2.18672e-11	Fe	8	908.415A	-35.93	9.880158393408498e-22
11302	5.81131e-11	Mg	8	341.824A	-35.93	9.880158393408498e-22
11303	4.50048e-11	Mg	8	441.385A	-35.93	9.880158393408498e-22
11304	4.09082e-11	Mg	8	485.586A	-35.93	9.880158393408498e-22
11305	4.09465e-11	Mg	8	485.132A	-35.93	9.880158393408498e-22
11306	4.03574e-11	Fe	8	492.214A	-35.93	9.880158393408498e-22
11307	4.05462e-11	Mg	8	489.921A	-35.93	9.880158393408498e-22
11308	1.68477e-13	Mg	3	11.7906m	-35.93	9.880158393408498e-22
11309	1.19577e-13	Mg	3	16.6123m	-35.93	9.880158393408498e-22
11310	5.36487e-16	C	5	3702.69m	-35.93	9.880158393408498e-22
11311	1.21206e-15	C	5	1638.90m	-35.93	9.880158393408498e-22
11312	1.24544e-12	Mn	1	1.59497m	-35.93	9.880158393408498e-22
11313	1.24529e-12	Mn	1	1.59517m	-35.93	9.880158393408498e-22
11314	1.24195e-12	Mn	1	1.59946m	-35.93	9.880158393408498e-22
11315	1.24075e-12	Mn	1	1.60100m	-35.93	9.880158393408498e-22
11316	1.21206e-15	C	5	1638.90m	-35.93	9.880158393408498e-22
11317	1.16159e-12	Fe	8	1.71011m	-35.93	9.880158393408498e-22
11318	1.2283e-12	Mn	1	1.61723m	-35.93	9.880158393408498e-22
11319	1.41319e-11	Fe	8	1405.64A	-35.93	9.880158393408498e-22
11320	1.2222e-12	Mn	1	1.62530m	-35.93	9.880158393408498e-22
11321	1.62266e-11	Fe	8	1224.19A	-35.93	9.880158393408498e-22
11322	1.2116e-12	Mn	1	1.63952m	-35.93	9.880158393408498e-22
11323	1.20856e-12	Mn	1	1.64365m	-35.93	9.880158393408498e-22
11324	1.19511e-12	Mn	1	1.66215m	-35.93	9.880158393408498e-22
11325	1.18836e-12	Mn	1	1.67158m	-35.93	9.880158393408498e-22
11326	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	9.880158393408498e-22
11327	6.80102e-11	Fe	8	292.081A	-35.93	9.880158393408498e-22
11328	6.3345e-13	Fe	8	3.13591m	-35.93	9.880158393408498e-22
11329	2.46448e-11	S	7	806.031A	-35.93	9.880158393408498e-22
11330	4.49665e-11	Mg	8	441.761A	-35.93	9.880158393408498e-22
11331	2.19957e-11	S	7	903.107A	-35.93	9.880158393408498e-22
11332	2.22376e-11	S	7	893.281A	-35.93	9.880158393408498e-22
11333	2.26656e-10	Be	3	87.6414A	-35.93	9.880158393408498e-22
11334	2.55262e-11	S	7	778.199A	-35.93	9.880158393408498e-22
11335	7.42853e-11	Fe	9	267.408A	-35.93	9.880158393408498e-22
11336	1.9955300000000003e-15	Mg	1	995.447m	-35.93	9.880158393408498e-22
11337	2.5626099999999996e-10	Be	3	77.5165A	-35.93	9.880158393408498e-22
11338	2.56258e-10	Be	3	77.5174A	-35.93	9.880158393408498e-22
11339	5.33001e-11	Fe	9	372.691A	-35.93	9.880158393408498e-22
11340	2.5346e-10	Be	3	78.3730A	-35.93	9.880158393408498e-22
11341	2.28882e-10	Be	3	86.7890A	-35.93	9.880158393408498e-22
11342	2.2758700000000004e-10	Be	3	87.2830A	-35.93	9.880158393408498e-22
11343	2.2746900000000003e-10	Be	3	87.3283A	-35.93	9.880158393408498e-22
11344	7.32285e-11	Fe	9	271.267A	-35.93	9.880158393408498e-22
11345	2.26856e-10	Be	3	87.5641A	-35.93	9.880158393408498e-22
11346	7.42309e-11	Fe	9	267.604A	-35.93	9.880158393408498e-22
11347	2.26841e-10	Be	3	87.5701A	-35.93	9.880158393408498e-22
11348	1.88909e-11	S	7	1051.54A	-35.93	9.880158393408498e-22
11349	2.23761e-11	S	7	887.754A	-35.93	9.880158393408498e-22
11350	2.21252e-11	S	7	897.821A	-35.93	9.880158393408498e-22
11351	2.39787e-11	S	7	828.420A	-35.93	9.880158393408498e-22
11352	8.46201e-11	Fe	9	234.749A	-35.93	9.880158393408498e-22
11353	2.19089e-11	S	7	906.686A	-35.93	9.880158393408498e-22
11354	1.98009e-11	S	7	1003.21A	-35.93	9.880158393408498e-22
11355	2.22108e-11	S	7	894.360A	-35.93	9.880158393408498e-22
11356	1.65653e-11	Mg	6	1199.16A	-35.93	9.880158393408498e-22
11357	1.20373e-10	N	6	165.025A	-35.93	9.880158393408498e-22
11358	7.98313e-11	Fe	9	248.830A	-35.93	9.880158393408498e-22
11359	7.99938e-11	Fe	9	248.325A	-35.93	9.880158393408498e-22
11360	1.1123100000000001e-12	S	7	1.78587m	-35.93	9.880158393408498e-22
11361	1.80123e-11	S	7	1102.83A	-35.93	9.880158393408498e-22
11362	2.14975e-11	S	7	924.037A	-35.93	9.880158393408498e-22
11363	2.31001e-11	S	7	859.928A	-35.93	9.880158393408498e-22
11364	2.37662e-11	S	7	835.828A	-35.93	9.880158393408498e-22
11365	2.43188e-11	S	7	816.835A	-35.93	9.880158393408498e-22
11366	2.13562e-11	S	7	930.148A	-35.93	9.880158393408498e-22
11367	2.44056e-11	S	7	813.929A	-35.93	9.880158393408498e-22
11368	2.46476e-11	S	7	805.940A	-35.93	9.880158393408498e-22
11369	3.50607e-11	S	7	566.573A	-35.93	9.880158393408498e-22
11370	1.69003e-11	S	7	1175.39A	-35.93	9.880158393408498e-22
11371	2.26542e-11	S	7	876.856A	-35.93	9.880158393408498e-22
11372	2.10988e-11	S	7	941.497A	-35.93	9.880158393408498e-22
11373	2.35356e-11	S	7	844.019A	-35.93	9.880158393408498e-22
11374	1.90875e-11	S	7	1040.70A	-35.93	9.880158393408498e-22
11375	2.06902e-11	S	7	960.091A	-35.93	9.880158393408498e-22
11376	6.625e-11	O	5	299.841A	-35.93	9.880158393408498e-22
11377	2.0745e-11	Si	8	957.553A	-35.93	9.880158393408498e-22
11378	1.47126e-11	Cl	7	1350.17A	-35.93	9.880158393408498e-22
11379	1.00951e-11	Fe	10	1967.73A	-35.93	9.880158393408498e-22
11380	2.33802e-11	Si	8	849.626A	-35.93	9.880158393408498e-22
11381	2.33842e-11	Si	8	849.482A	-35.93	9.880158393408498e-22
11382	3.8127e-11	Si	8	521.008A	-35.93	9.880158393408498e-22
11383	4.32568e-11	Si	8	459.222A	-35.93	9.880158393408498e-22
11384	6.510669999999999e-12	Fe	10	3051.06A	-35.93	9.880158393408498e-22
11385	4.41292e-11	Si	8	450.143A	-35.93	9.880158393408498e-22
11386	3.72162e-13	Si	8	5.33758m	-35.93	9.880158393408498e-22
11387	2.26689e-11	Si	8	876.288A	-35.93	9.880158393408498e-22
11388	5.75011e-12	Fe	10	3454.62A	-35.93	9.880158393408498e-22
11389	2.11197e-12	Fe	10	9405.66A	-35.93	9.880158393408498e-22
11390	2.26729e-11	Si	8	876.134A	-35.93	9.880158393408498e-22
11391	1.0010399999999999e-10	Si	8	198.439A	-35.93	9.880158393408498e-22
11392	1.00815e-10	Si	8	197.038A	-35.93	9.880158393408498e-22
11393	1.90625e-11	Fe	10	1042.07A	-35.93	9.880158393408498e-22
11394	1.69512e-11	Si	5	1171.86A	-35.93	9.880158393408498e-22
11395	1.14699e-11	Si	5	1731.87A	-35.93	9.880158393408498e-22
11396	1.43724e-11	Si	5	1382.12A	-35.93	9.880158393408498e-22
11397	1.53822e-11	Si	5	1291.39A	-35.93	9.880158393408498e-22
11398	1.57514e-11	Si	5	1261.12A	-35.93	9.880158393408498e-22
11399	1.58705e-11	Si	5	1251.66A	-35.93	9.880158393408498e-22
11400	8.70763e-11	Fe	10	228.127A	-35.93	9.880158393408498e-22
11401	1.0837e-12	Si	8	1.83302m	-35.93	9.880158393408498e-22
11402	7.11539e-13	Si	8	2.79176m	-35.93	9.880158393408498e-22
11403	3.70436e-11	Si	8	536.246A	-35.93	9.880158393408498e-22
11404	5.86997e-11	Si	8	338.408A	-35.93	9.880158393408498e-22
11405	5.0357e-11	Cr	10	394.473A	-35.93	9.880158393408498e-22
11406	5.12725e-11	Fe	8	387.429A	-35.93	9.880158393408498e-22
11407	2.00566e-11	Ca	7	990.420A	-35.93	9.880158393408498e-22
11408	1.65019e-12	Co	8	1.20376m	-35.93	9.880158393408498e-22
11409	1.33555e-11	Ca	7	1487.36A	-35.93	9.880158393408498e-22
11410	3.64802e-12	Ca	7	5445.27A	-35.93	9.880158393408498e-22
11411	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	9.880158393408498e-22
11412	2.00257e-11	Ca	7	991.949A	-35.93	9.880158393408498e-22
11413	1.61542e-12	Cl	8	1.22968m	-35.93	9.880158393408498e-22
11414	2.49181e-11	Ca	9	797.189A	-35.93	9.880158393408498e-22
11415	7.38879e-11	Fe	9	268.846A	-35.93	9.880158393408498e-22
11416	9.97317e-11	Si	8	199.179A	-35.93	9.880158393408498e-22
11417	7.7431e-11	Si	8	256.544A	-35.93	9.880158393408498e-22
11418	1.2324e-11	Fe	10	1611.85A	-35.93	9.880158393408498e-22
11419	6.26882e-11	Si	8	316.877A	-35.93	9.880158393408498e-22
11420	1.07371e-11	Fe	10	1850.07A	-35.93	9.880158393408498e-22
11421	5.66859e-11	Si	8	350.430A	-35.93	9.880158393408498e-22
11422	1.01245e-10	Si	8	196.202A	-35.93	9.880158393408498e-22
11423	1.0087299999999998e-10	Si	8	196.925A	-35.93	9.880158393408498e-22
11424	6.38296e-11	Si	8	311.211A	-35.93	9.880158393408498e-22
11425	3.5756e-12	Fe	10	5555.57A	-35.93	9.880158393408498e-22
11426	7.45082e-11	Fe	9	266.608A	-35.93	9.880158393408498e-22
11427	6.537180000000001e-14	Fe	10	30.3869m	-35.93	9.880158393408498e-22
11428	7.46706e-11	Fe	9	266.028A	-35.93	9.880158393408498e-22
11429	1.6537700000000001e-12	Fe	10	1.20116m	-35.93	9.880158393408498e-22
11430	7.38334e-11	Fe	9	269.044A	-35.93	9.880158393408498e-22
11431	1.5541599999999998e-10	F	7	127.815A	-35.93	9.880158393408498e-22
11432	7.8742e-11	Fe	7	252.273A	-35.93	9.880158393408498e-22
11433	1.90746e-11	Ca	9	1041.41A	-35.93	9.880158393408498e-22
11434	3.00551e-11	Ca	9	660.935A	-35.93	9.880158393408498e-22
11435	3.00952e-11	Ca	9	660.054A	-35.93	9.880158393408498e-22
11436	3.01218e-11	Ca	9	659.471A	-35.93	9.880158393408498e-22
11437	4.33497e-11	Ca	9	458.237A	-35.93	9.880158393408498e-22
11438	4.40652e-11	Ca	9	450.797A	-35.93	9.880158393408498e-22
11439	4.51725e-11	Ca	9	439.747A	-35.93	9.880158393408498e-22
11440	6.93616e-11	Ca	9	286.390A	-35.93	9.880158393408498e-22
11441	1.55433e-10	F	7	127.800A	-35.93	9.880158393408498e-22
11442	3.92664e-11	Ca	9	505.889A	-35.93	9.880158393408498e-22
11443	1.5561000000000002e-10	F	7	127.655A	-35.93	9.880158393408498e-22
11444	5.29027e-11	Fe	9	375.490A	-35.93	9.880158393408498e-22
11445	5.58579e-11	B	4	355.625A	-35.93	9.880158393408498e-22
11446	5.24655e-11	Fe	9	378.620A	-35.93	9.880158393408498e-22
11447	1.1417200000000001e-12	Si	8	1.73987m	-35.93	9.880158393408498e-22
11448	7.41003e-11	Fe	10	268.075A	-35.93	9.880158393408498e-22
11449	2.22968e-11	Si	8	890.910A	-35.93	9.880158393408498e-22
11450	2.23008e-11	Si	8	890.751A	-35.93	9.880158393408498e-22
11451	3.8739699999999995e-12	Fe	1	5127.68A	-35.93	9.880158393408498e-22
11452	1.28616e-11	Fe	7	1544.48A	-35.93	9.880158393408498e-22
11453	3.7086e-12	Fe	1	5356.32A	-35.93	9.880158393408498e-22
11454	7.63841e-11	Fe	9	260.060A	-35.93	9.880158393408498e-22
11455	2.17314e-10	Be	3	91.4089A	-35.93	9.880158393408498e-22
11456	2.17734e-12	Fe	10	9123.26A	-35.93	9.880158393408498e-22
11457	5.61112e-12	Fe	10	3540.20A	-35.93	9.880158393408498e-22
11458	1.55485e-11	Si	6	1277.58A	-35.93	9.880158393408498e-22
11459	1.49372e-11	Si	6	1329.86A	-35.93	9.880158393408498e-22
11460	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	9.880158393408498e-22
11461	1.25936e-11	Si	6	1577.34A	-35.93	9.880158393408498e-22
11462	2.12901e-10	Be	3	93.3039A	-35.93	9.880158393408498e-22
11463	1.213e-11	Fe	10	1637.63A	-35.93	9.880158393408498e-22
11464	7.65068e-11	Fe	9	259.643A	-35.93	9.880158393408498e-22
11465	2.0266e-12	Fe	1	9801.88A	-35.93	9.880158393408498e-22
11466	1.5884e-12	Fe	10	1.25060m	-35.93	9.880158393408498e-22
11467	3.74157e-11	Si	8	530.913A	-35.93	9.880158393408498e-22
11468	4.25454e-11	Si	8	466.900A	-35.93	9.880158393408498e-22
11469	4.34179e-11	Si	8	457.518A	-35.93	9.880158393408498e-22
11470	7.28311e-11	Fe	9	272.747A	-35.93	9.880158393408498e-22
11471	2.43803e-13	B	4	8.14774m	-35.93	9.880158393408498e-22
11472	1.94182e-12	Fe	1	1.02298m	-35.93	9.880158393408498e-22
11473	1.37897e-17	He	1	14.4053c	-35.93	9.880158393408498e-22
11474	3.5187300000000003e-12	Fe	7	5645.34A	-35.93	9.880158393408498e-22
11475	2.00295e-11	Ca	7	991.759A	-35.93	9.880158393408498e-22
11476	5.01645e-11	Cr	10	395.986A	-35.93	9.880158393408498e-22
11477	4.98908e-11	Cr	10	398.159A	-35.93	9.880158393408498e-22
11478	1.75393e-11	F	6	1132.57A	-35.93	9.880158393408498e-22
11479	4.0176800000000003e-10	B	4	49.4426A	-35.93	9.880158393408498e-22
11480	1.76406e-11	F	6	1126.06A	-35.93	9.880158393408498e-22
11481	1.0185799999999998e-10	F	6	195.022A	-35.93	9.880158393408498e-22
11482	8.25945e-11	Ca	9	240.506A	-35.93	9.880158393408498e-22
11483	2.30308e-14	Mg	1	86.2518m	-35.93	9.880158393408498e-22
11484	7.42732e-11	Fe	9	267.451A	-35.93	9.880158393408498e-22
11485	2.76126e-13	Mg	1	7.19399m	-35.93	9.880158393408498e-22
11486	1.4306299999999998e-14	F	6	138.851m	-35.93	9.880158393408498e-22
11487	4.90389e-13	F	6	4.05076m	-35.93	9.880158393408498e-22
11488	4.76082e-13	F	6	4.17248m	-35.93	9.880158393408498e-22
11489	8.5356e-12	F	6	2327.25A	-35.93	9.880158393408498e-22
11490	7.59867e-11	Fe	9	261.420A	-35.93	9.880158393408498e-22
11491	7.61094e-11	Fe	9	260.999A	-35.93	9.880158393408498e-22
11492	8.08185e-11	F	6	245.791A	-35.93	9.880158393408498e-22
11493	5.18275e-11	Fe	9	383.280A	-35.93	9.880158393408498e-22
11494	1.02429e-10	F	6	193.935A	-35.93	9.880158393408498e-22
11495	9.38957e-11	F	6	211.559A	-35.93	9.880158393408498e-22
11496	8.32373e-11	Ca	9	238.648A	-35.93	9.880158393408498e-22
11497	1.30772e-11	F	6	1519.02A	-35.93	9.880158393408498e-22
11498	1.06891e-10	F	6	185.839A	-35.93	9.880158393408498e-22
11499	1.01756e-10	F	6	195.216A	-35.93	9.880158393408498e-22
11500	4.56474e-12	F	6	4351.71A	-35.93	9.880158393408498e-22
11501	4.020069999999999e-10	B	4	49.4132A	-35.93	9.880158393408498e-22
11502	7.31954e-11	Fe	9	271.389A	-35.93	9.880158393408498e-22
11503	1.3248900000000002e-10	F	6	149.933A	-35.93	9.880158393408498e-22
11504	1.01336e-13	F	6	19.6025m	-35.93	9.880158393408498e-22
11505	9.85174e-11	F	6	201.634A	-35.93	9.880158393408498e-22
11506	4.6229599999999995e-12	F	6	4296.91A	-35.93	9.880158393408498e-22
11507	1.59555e-13	F	6	12.4499m	-35.93	9.880158393408498e-22
11508	5.82187e-14	F	6	34.1204m	-35.93	9.880158393408498e-22
11509	1.1986100000000002e-10	F	6	165.729A	-35.93	9.880158393408498e-22
11510	1.37624e-10	F	6	144.339A	-35.93	9.880158393408498e-22
11511	1.25982e-11	Ca	8	1576.77A	-35.93	9.880158393408498e-22
11512	1.26421e-11	Ca	8	1571.29A	-35.93	9.880158393408498e-22
11513	2.284e-11	Ca	8	869.724A	-35.93	9.880158393408498e-22
11514	4.08795e-10	B	4	48.5927A	-35.93	9.880158393408498e-22
11515	4.8272e-11	F	6	411.511A	-35.93	9.880158393408498e-22
11516	3.05732e-11	F	6	649.735A	-35.93	9.880158393408498e-22
11517	5.19916e-11	Fe	9	382.071A	-35.93	9.880158393408498e-22
11518	5.22647e-11	Fe	9	380.074A	-35.93	9.880158393408498e-22
11519	1.37738e-10	F	6	144.219A	-35.93	9.880158393408498e-22
11520	1.37804e-10	F	6	144.150A	-35.93	9.880158393408498e-22
11521	1.37314e-10	F	6	144.665A	-35.93	9.880158393408498e-22
11522	3.53611e-11	F	6	561.760A	-35.93	9.880158393408498e-22
11523	7.21931e-11	Fe	9	275.157A	-35.93	9.880158393408498e-22
11524	9.83579e-11	F	6	201.961A	-35.93	9.880158393408498e-22
11525	4.46341e-12	F	6	4450.52A	-35.93	9.880158393408498e-22
11526	4.96983e-11	Cr	10	399.701A	-35.93	9.880158393408498e-22
11527	5.05083e-11	Ca	9	393.291A	-35.93	9.880158393408498e-22
11528	3.9372199999999996e-13	O	5	5.04531m	-35.93	9.880158393408498e-22
11529	5.70663e-13	Cl	8	3.48094m	-35.93	9.880158393408498e-22
11530	2.11058e-12	Cl	8	9411.84A	-35.93	9.880158393408498e-22
11531	1.82863e-12	Cl	8	1.08630m	-35.93	9.880158393408498e-22
11532	3.47699e-11	Fe	8	571.312A	-35.93	9.880158393408498e-22
11533	2.53063e-12	Co	8	7849.60A	-35.93	9.880158393408498e-22
11534	2.49685e-11	Ca	7	795.579A	-35.93	9.880158393408498e-22
11535	2.7085000000000002e-14	Ca	7	73.3412m	-35.93	9.880158393408498e-22
11536	3.97585e-10	B	4	49.9628A	-35.93	9.880158393408498e-22
11537	2.2405799999999997e-12	Sc	3	8865.75A	-35.93	9.880158393408498e-22
11538	2.24054e-12	Sc	3	8865.94A	-35.93	9.880158393408498e-22
11539	2.2365900000000003e-12	Sc	3	8881.59A	-35.93	9.880158393408498e-22
11540	7.34728e-11	Fe	9	270.365A	-35.93	9.880158393408498e-22
11541	6.402069999999999e-13	Cr	10	3.10282m	-35.93	9.880158393408498e-22
11542	4.41944e-11	Cr	10	449.479A	-35.93	9.880158393408498e-22
11543	8.1436e-12	Ca	7	2439.27A	-35.93	9.880158393408498e-22
11544	6.70304e-12	Ca	7	2963.50A	-35.93	9.880158393408498e-22
11545	1.64096e-11	Ca	7	1210.54A	-35.93	9.880158393408498e-22
11546	4.43869e-11	Cr	10	447.529A	-35.93	9.880158393408498e-22
11547	7.41108e-11	Fe	9	268.037A	-35.93	9.880158393408498e-22
11548	4.48345e-11	Cr	10	443.062A	-35.93	9.880158393408498e-22
11549	4.01014e-13	O	5	4.95356m	-35.93	9.880158393408498e-22
11550	7.838670000000001e-13	Cl	8	2.53416m	-35.93	9.880158393408498e-22
11551	1.06582e-12	Cl	8	1.86377m	-35.93	9.880158393408498e-22
11552	1.04227e-10	Co	8	190.589A	-35.93	9.880158393408498e-22
11553	1.06992e-10	F	6	185.663A	-35.93	9.880158393408498e-22
11554	9.84592e-11	F	6	201.753A	-35.93	9.880158393408498e-22
11555	7.32499e-11	Fe	9	271.187A	-35.93	9.880158393408498e-22
11556	4.0175699999999994e-10	B	4	49.4439A	-35.93	9.880158393408498e-22
11557	7.33471e-11	Fe	9	270.828A	-35.93	9.880158393408498e-22
11558	8.56159e-12	Ca	7	2320.18A	-35.93	9.880158393408498e-22
11559	1.03588e-10	Co	8	191.764A	-35.93	9.880158393408498e-22
11560	1.03649e-10	Co	8	191.652A	-35.93	9.880158393408498e-22
11561	1.04238e-10	Co	8	190.569A	-35.93	9.880158393408498e-22
11562	1.07802e-10	Co	8	184.267A	-35.93	9.880158393408498e-22
11563	2.13204e-13	Cl	8	9.31712m	-35.93	9.880158393408498e-22
11564	1.0839100000000001e-10	Co	8	183.266A	-35.93	9.880158393408498e-22
11565	7.36352e-11	Fe	9	269.768A	-35.93	9.880158393408498e-22
11566	7.53487e-11	Fe	9	263.634A	-35.93	9.880158393408498e-22
11567	7.54714e-11	Fe	9	263.205A	-35.93	9.880158393408498e-22
11568	2.82449e-11	Fe	9	703.294A	-35.93	9.880158393408498e-22
11569	7.29224e-15	O	5	272.405m	-35.93	9.880158393408498e-22
11570	2.81954e-13	Cl	8	7.04530m	-35.93	9.880158393408498e-22
11571	4.95157e-13	Cl	8	4.01175m	-35.93	9.880158393408498e-22
11572	1.56372e-11	Li	2	1270.33A	-35.93	9.880158393408498e-22
11573	4.35353e-11	Fe	8	456.284A	-35.93	9.880158393408498e-22
11574	4.21734e-11	Si	8	471.019A	-35.93	9.880158393408498e-22
11575	1.47162e-11	Cl	7	1349.84A	-35.93	9.880158393408498e-22
11576	2.04737e-12	Cl	1	9702.44A	-35.93	9.880158393408498e-22
11577	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	9.880158393408498e-22
11578	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	9.880158393408498e-22
11579	2.36884e-11	Cl	7	838.574A	-35.93	9.880158393408498e-22
11580	3.09374e-14	O	5	64.2086m	-35.93	9.880158393408498e-22
11581	2.50554e-11	Cl	8	792.820A	-35.93	9.880158393408498e-22
11582	8.63546e-12	Ca	7	2300.34A	-35.93	9.880158393408498e-22
11583	2.44849e-11	Cl	8	811.293A	-35.93	9.880158393408498e-22
11584	2.8409e-11	Fe	9	699.232A	-35.93	9.880158393408498e-22
11585	2.24943e-11	Cl	8	883.088A	-35.93	9.880158393408498e-22
11586	2.13118e-11	Cl	8	932.088A	-35.93	9.880158393408498e-22
11587	2.86821e-11	Fe	9	692.574A	-35.93	9.880158393408498e-22
11588	7.38568e-14	Ca	7	26.8959m	-35.93	9.880158393408498e-22
11589	1.74783e-11	Cl	8	1136.52A	-35.93	9.880158393408498e-22
11590	1.24777e-14	Ca	7	159.200m	-35.93	9.880158393408498e-22
11591	2.70476e-11	Cl	8	734.425A	-35.93	9.880158393408498e-22
11592	4.71269e-11	Ca	7	421.510A	-35.93	9.880158393408498e-22
11593	3.07173e-11	Ca	7	646.687A	-35.93	9.880158393408498e-22
11594	2.67658e-11	Cl	8	742.159A	-35.93	9.880158393408498e-22
11595	2.39025e-11	Fe	8	831.063A	-35.93	9.880158393408498e-22
11596	2.59821e-11	Cl	8	764.544A	-35.93	9.880158393408498e-22
11597	2.49376e-11	Cl	8	796.565A	-35.93	9.880158393408498e-22
11598	2.0725e-12	Cl	1	9584.80A	-35.93	9.880158393408498e-22
11599	2.14812e-11	Fe	9	924.737A	-35.93	9.880158393408498e-22
11600	1.47428e-11	Si	8	1347.40A	-35.93	9.880158393408498e-22
11601	2.13556e-11	Fe	9	930.177A	-35.93	9.880158393408498e-22
11602	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	9.880158393408498e-22
11603	2.33571e-11	Fe	9	850.468A	-35.93	9.880158393408498e-22
11604	2.16437e-11	Fe	9	917.796A	-35.93	9.880158393408498e-22
11605	2.1368e-11	Fe	9	929.638A	-35.93	9.880158393408498e-22
11606	1.2516e-12	Cl	6	1.58712m	-35.93	9.880158393408498e-22
11607	1.12603e-12	Cl	6	1.76412m	-35.93	9.880158393408498e-22
11608	2.14224e-11	Fe	9	927.273A	-35.93	9.880158393408498e-22
11609	2.15196e-11	Fe	9	923.085A	-35.93	9.880158393408498e-22
11610	2.16453e-11	Fe	9	917.727A	-35.93	9.880158393408498e-22
11611	2.5994e-11	Cl	6	764.193A	-35.93	9.880158393408498e-22
11612	2.18077e-11	Fe	9	910.890A	-35.93	9.880158393408498e-22
11613	2.35212e-11	Fe	9	844.535A	-35.93	9.880158393408498e-22
11614	2.36848e-11	Cl	7	838.701A	-35.93	9.880158393408498e-22
11615	2.36439e-11	Fe	9	840.151A	-35.93	9.880158393408498e-22
11616	4.4332e-12	Fe	9	4480.84A	-35.93	9.880158393408498e-22
11617	2.02015e-11	Fe	9	983.315A	-35.93	9.880158393408498e-22
11618	2.12039e-11	Fe	9	936.831A	-35.93	9.880158393408498e-22
11619	3.50024e-11	Cl	6	567.518A	-35.93	9.880158393408498e-22
11620	2.68377e-11	Cl	6	740.171A	-35.93	9.880158393408498e-22
11621	3.5991e-11	Cl	6	551.928A	-35.93	9.880158393408498e-22
11622	2.12584e-11	Fe	9	934.430A	-35.93	9.880158393408498e-22
11623	2.39915e-11	Cl	8	827.979A	-35.93	9.880158393408498e-22
11624	2.30557e-11	Cl	8	861.586A	-35.93	9.880158393408498e-22
11625	2.2809e-11	Cl	8	870.906A	-35.93	9.880158393408498e-22
11626	1.89755e-11	Cl	8	1046.85A	-35.93	9.880158393408498e-22
11627	6.13791e-14	Ca	7	32.3635m	-35.93	9.880158393408498e-22
11628	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	9.880158393408498e-22
11629	2.50424e-11	Ca	7	793.234A	-35.93	9.880158393408498e-22
11630	4.0813e-12	Cl	8	4867.19A	-35.93	9.880158393408498e-22
11631	2.85903e-11	Cl	8	694.797A	-35.93	9.880158393408498e-22
11632	1.26592e-11	Cl	7	1569.17A	-35.93	9.880158393408498e-22
11633	4.96673e-11	Fe	9	399.950A	-35.93	9.880158393408498e-22
11634	6.90604e-11	O	5	287.639A	-35.93	9.880158393408498e-22
11635	6.62191e-11	O	5	299.981A	-35.93	9.880158393408498e-22
11636	3.57658e-15	Cl	7	555.404m	-35.93	9.880158393408498e-22
11637	1.97175e-11	Cl	7	1007.46A	-35.93	9.880158393408498e-22
11638	5.34102e-14	O	5	37.1922m	-35.93	9.880158393408498e-22
11639	4.97645e-11	Fe	9	399.169A	-35.93	9.880158393408498e-22
11640	2.8052400000000003e-12	Cl	7	7081.20A	-35.93	9.880158393408498e-22
11641	2.80166e-12	Cl	7	7090.24A	-35.93	9.880158393408498e-22
11642	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	9.880158393408498e-22
11643	2.81338e-12	Cl	7	7060.70A	-35.93	9.880158393408498e-22
11644	1.1723200000000001e-14	Cl	7	169.445m	-35.93	9.880158393408498e-22
11645	1.45934e-11	Cl	7	1361.19A	-35.93	9.880158393408498e-22
11646	1.45898e-11	Cl	7	1361.53A	-35.93	9.880158393408498e-22
11647	3.16292e-11	Cl	7	628.042A	-35.93	9.880158393408498e-22
11648	7.00865e-12	Cl	8	2834.28A	-35.93	9.880158393408498e-22
11649	7.57936e-12	Cl	8	2620.86A	-35.93	9.880158393408498e-22
11650	7.79258e-12	Cl	8	2549.15A	-35.93	9.880158393408498e-22
11651	3.49791e-12	Cl	8	5678.95A	-35.93	9.880158393408498e-22
11652	1.4975899999999999e-12	Cl	8	1.32643m	-35.93	9.880158393408498e-22
11653	2.55505e-11	Cl	8	777.460A	-35.93	9.880158393408498e-22
11654	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	9.880158393408498e-22
11655	5.01739e-12	Cl	8	3959.12A	-35.93	9.880158393408498e-22
11656	2.56183e-12	Cl	8	7754.01A	-35.93	9.880158393408498e-22
11657	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	9.880158393408498e-22
11658	9.46402e-13	Cl	8	2.09894m	-35.93	9.880158393408498e-22
11659	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	9.880158393408498e-22
11660	3.71112e-12	Cl	8	5352.69A	-35.93	9.880158393408498e-22
11661	2.92724e-12	Cl	8	6786.07A	-35.93	9.880158393408498e-22
11662	8.07456e-12	Cl	8	2460.13A	-35.93	9.880158393408498e-22
11663	1.88247e-12	Cl	8	1.05523m	-35.93	9.880158393408498e-22
11664	9.3607e-13	Cl	8	2.12211m	-35.93	9.880158393408498e-22
11665	4.23986e-12	Cl	8	4685.16A	-35.93	9.880158393408498e-22
11666	3.9579e-12	Cl	8	5018.93A	-35.93	9.880158393408498e-22
11667	3.17403e-12	Cl	8	6258.44A	-35.93	9.880158393408498e-22
11668	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	9.880158393408498e-22
11669	2.50299e-11	Ca	7	793.629A	-35.93	9.880158393408498e-22
11670	1.18285e-12	Cl	8	1.67937m	-35.93	9.880158393408498e-22
11671	2.46784e-13	Cl	8	8.04934m	-35.93	9.880158393408498e-22
11672	2.34798e-11	Fe	9	846.022A	-35.93	9.880158393408498e-22
11673	3.24796e-12	N	1	6115.98A	-35.93	9.880158393408498e-22
11674	1.67719e-11	Fe	9	1184.39A	-35.93	9.880158393408498e-22
11675	2.98048e-15	Cl	6	666.485m	-35.93	9.880158393408498e-22
11676	1.67267e-11	Cl	6	1187.59A	-35.93	9.880158393408498e-22
11677	8.56083e-12	Cl	6	2320.39A	-35.93	9.880158393408498e-22
11678	8.55467e-12	Cl	6	2322.06A	-35.93	9.880158393408498e-22
11679	8.551689999999999e-12	Cl	6	2322.87A	-35.93	9.880158393408498e-22
11680	7.802519999999999e-12	Cl	6	2545.90A	-35.93	9.880158393408498e-22
11681	1.69656e-11	Cl	6	1170.86A	-35.93	9.880158393408498e-22
11682	8.7999e-12	Cl	6	2257.35A	-35.93	9.880158393408498e-22
11683	8.79374e-12	Cl	6	2258.93A	-35.93	9.880158393408498e-22
11684	9.94669e-11	O	5	199.709A	-35.93	9.880158393408498e-22
11685	8.79076e-12	Cl	6	2259.70A	-35.93	9.880158393408498e-22
11686	8.04158e-12	Cl	6	2470.22A	-35.93	9.880158393408498e-22
11687	2.39035e-13	Cl	6	8.31029m	-35.93	9.880158393408498e-22
11688	2.95466e-11	Cl	6	672.310A	-35.93	9.880158393408498e-22
11689	1.70912e-11	Cl	6	1162.26A	-35.93	9.880158393408498e-22
11690	8.919330000000001e-12	Cl	6	2227.12A	-35.93	9.880158393408498e-22
11691	8.91635e-12	Cl	6	2227.87A	-35.93	9.880158393408498e-22
11692	3.64612e-13	Cl	6	5.44811m	-35.93	9.880158393408498e-22
11693	1.25578e-13	Cl	6	15.8185m	-35.93	9.880158393408498e-22
11694	2.27412e-11	Fe	8	873.501A	-35.93	9.880158393408498e-22
11695	7.52075e-13	Cl	6	2.64129m	-35.93	9.880158393408498e-22
11696	1.00484e-11	Cl	6	1976.87A	-35.93	9.880158393408498e-22
11697	2.03656e-11	Fe	9	975.393A	-35.93	9.880158393408498e-22
11698	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	9.880158393408498e-22
11699	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	9.880158393408498e-22
11700	1.49183e-10	Si	8	133.155A	-35.93	9.880158393408498e-22
11701	1.98726e-11	Si	8	999.592A	-35.93	9.880158393408498e-22
11702	3.94357e-12	Sc	3	5037.17A	-35.93	9.880158393408498e-22
11703	1.47467e-11	Si	8	1347.04A	-35.93	9.880158393408498e-22
11704	7.39851e-11	Fe	9	268.493A	-35.93	9.880158393408498e-22
11705	1.98765e-11	Si	8	999.392A	-35.93	9.880158393408498e-22
11706	5.13124e-12	Si	8	3871.28A	-35.93	9.880158393408498e-22
11707	6.00396e-12	Si	8	3308.56A	-35.93	9.880158393408498e-22
11708	6.251060000000001e-13	Cr	7	3.17777m	-35.93	9.880158393408498e-22
11709	8.72683e-13	Si	8	2.27625m	-35.93	9.880158393408498e-22
11710	1.4913299999999998e-10	Si	8	133.200A	-35.93	9.880158393408498e-22
11711	1.64125e-13	Fe	9	12.1032m	-35.93	9.880158393408498e-22
11712	1.41999e-10	Si	8	139.892A	-35.93	9.880158393408498e-22
11713	1.4189e-10	Si	8	139.999A	-35.93	9.880158393408498e-22
11714	1.5032399999999999e-10	Si	8	132.144A	-35.93	9.880158393408498e-22
11715	1.50274e-10	Si	8	132.188A	-35.93	9.880158393408498e-22
11716	1.43031e-10	Si	8	138.882A	-35.93	9.880158393408498e-22
11717	2.0749e-11	Si	8	957.370A	-35.93	9.880158393408498e-22
11718	1.6463e-11	Si	5	1206.61A	-35.93	9.880158393408498e-22
11719	1.04476e-12	Cl	8	1.90134m	-35.93	9.880158393408498e-22
11720	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	9.880158393408498e-22
11721	8.92927e-12	Cl	6	2224.65A	-35.93	9.880158393408498e-22
11722	7.46892e-11	Cl	7	265.962A	-35.93	9.880158393408498e-22
11723	1.57696e-11	Fe	9	1259.67A	-35.93	9.880158393408498e-22
11724	3.25467e-12	N	1	6103.38A	-35.93	9.880158393408498e-22
11725	1.49064e-12	Cl	6	1.33261m	-35.93	9.880158393408498e-22
11726	2.11462e-12	Cl	1	9393.86A	-35.93	9.880158393408498e-22
11727	3.8011e-13	Fe	8	5.22598m	-35.93	9.880158393408498e-22
11728	3.31207e-11	Fe	8	599.759A	-35.93	9.880158393408498e-22
11729	2.21997e-12	Cl	1	8948.06A	-35.93	9.880158393408498e-22
11730	3.32403e-11	Fe	8	597.601A	-35.93	9.880158393408498e-22
11731	3.71637e-11	Sc	7	534.512A	-35.93	9.880158393408498e-22
11732	2.31649e-12	Cl	1	8575.25A	-35.93	9.880158393408498e-22
11733	2.38374e-12	Cl	1	8333.31A	-35.93	9.880158393408498e-22
11734	3.71036e-11	Sc	7	535.378A	-35.93	9.880158393408498e-22
11735	2.41894e-12	Cl	1	8212.04A	-35.93	9.880158393408498e-22
11736	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	9.880158393408498e-22
11737	4.15999e-12	Fe	9	4775.13A	-35.93	9.880158393408498e-22
11738	1.99284e-11	Fe	9	996.792A	-35.93	9.880158393408498e-22
11739	2.09852e-11	Fe	9	946.592A	-35.93	9.880158393408498e-22
11740	2.10824e-11	Fe	9	942.228A	-35.93	9.880158393408498e-22
11741	2.12081e-11	Fe	9	936.646A	-35.93	9.880158393408498e-22
11742	2.13705e-11	Fe	9	929.526A	-35.93	9.880158393408498e-22
11743	2.30839e-11	Fe	9	860.531A	-35.93	9.880158393408498e-22
11744	1.6404599999999998e-10	K	9	121.091A	-35.93	9.880158393408498e-22
11745	1.3630699999999998e-17	He	1	14.5733c	-35.93	9.880158393408498e-22
11746	1.00393e-11	Cl	6	1978.67A	-35.93	9.880158393408498e-22
11747	1.00423e-11	Cl	6	1978.08A	-35.93	9.880158393408498e-22
11748	2.13819e-11	Cl	6	929.031A	-35.93	9.880158393408498e-22
11749	3.72983e-11	Sc	7	532.583A	-35.93	9.880158393408498e-22
11750	4.306e-11	Cl	7	461.321A	-35.93	9.880158393408498e-22
11751	5.78022e-11	Cl	7	343.663A	-35.93	9.880158393408498e-22
11752	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	9.880158393408498e-22
11753	9.06588e-11	Cl	7	219.112A	-35.93	9.880158393408498e-22
11754	9.06552e-11	Cl	7	219.121A	-35.93	9.880158393408498e-22
11755	8.4227e-11	O	5	235.844A	-35.93	9.880158393408498e-22
11756	4.98902e-11	Fe	9	398.164A	-35.93	9.880158393408498e-22
11757	5.00526e-11	Fe	9	396.872A	-35.93	9.880158393408498e-22
11758	5.18888e-11	Fe	9	382.828A	-35.93	9.880158393408498e-22
11759	1.0790799999999998e-10	Cl	7	184.086A	-35.93	9.880158393408498e-22
11760	9.14014e-15	Cl	6	217.332m	-35.93	9.880158393408498e-22
11761	3.72382e-11	Sc	7	533.443A	-35.93	9.880158393408498e-22
11762	9.09953e-11	Cl	7	218.302A	-35.93	9.880158393408498e-22
11763	9.09917e-11	Cl	7	218.311A	-35.93	9.880158393408498e-22
11764	7.62791e-11	Cl	7	260.418A	-35.93	9.880158393408498e-22
11765	3.32191e-11	Cl	7	597.982A	-35.93	9.880158393408498e-22
11766	8.170939999999999e-12	Cl	6	2431.11A	-35.93	9.880158393408498e-22
11767	8.1771e-12	Cl	6	2429.28A	-35.93	9.880158393408498e-22
11768	6.15966e-15	Cl	6	322.493m	-35.93	9.880158393408498e-22
11769	8.18008e-12	Cl	6	2428.39A	-35.93	9.880158393408498e-22
11770	3.98812e-11	O	6	498.091A	-35.93	9.880158393408498e-22
11771	4.0947e-11	V	9	485.126A	-35.93	9.880158393408498e-22
11772	8.36111e-11	Fe	9	237.582A	-35.93	9.880158393408498e-22
11773	5.450309999999999e-14	Fe	9	36.4465m	-35.93	9.880158393408498e-22
11774	7.52805e-11	Fe	7	263.872A	-35.93	9.880158393408498e-22
11775	7.70341e-11	Fe	7	257.866A	-35.93	9.880158393408498e-22
11776	7.7204e-11	Fe	7	257.298A	-35.93	9.880158393408498e-22
11777	4.39899e-13	Fe	9	4.51568m	-35.93	9.880158393408498e-22
11778	1.44253e-12	Fe	9	1.37705m	-35.93	9.880158393408498e-22
11779	4.1532e-13	Zn	2	4.78293m	-35.93	9.880158393408498e-22
11780	5.70265e-15	C	3	348.337m	-35.93	9.880158393408498e-22
11781	2.07901e-11	Ar	9	955.475A	-35.93	9.880158393408498e-22
11782	1.59963e-11	Ar	10	1241.81A	-35.93	9.880158393408498e-22
11783	2.43799e-11	Ar	10	814.787A	-35.93	9.880158393408498e-22
11784	5.69986e-13	O	1	3.48508m	-35.93	9.880158393408498e-22
11785	2.99646e-11	Ar	10	662.932A	-35.93	9.880158393408498e-22
11786	4.71467e-10	Ar	10	42.1333A	-35.93	9.880158393408498e-22
11787	1.53411e-11	Ar	10	1294.85A	-35.93	9.880158393408498e-22
11788	2.93094e-11	Ar	10	677.751A	-35.93	9.880158393408498e-22
11789	1.21106e-11	Ar	10	1640.26A	-35.93	9.880158393408498e-22
11790	2.01474e-11	Ar	10	985.957A	-35.93	9.880158393408498e-22
11791	2.17891e-11	Ar	10	911.671A	-35.93	9.880158393408498e-22
11792	2.37852e-11	Ar	10	835.161A	-35.93	9.880158393408498e-22
11793	2.55613e-11	Ar	10	777.131A	-35.93	9.880158393408498e-22
11794	3.53062e-10	Ar	10	56.2633A	-35.93	9.880158393408498e-22
11795	1.51726e-13	Fe	9	13.0923m	-35.93	9.880158393408498e-22
11796	1.68838e-12	Fe	7	1.17654m	-35.93	9.880158393408498e-22
11797	2.95583e-11	Ar	9	672.043A	-35.93	9.880158393408498e-22
11798	3.27922e-12	Fe	9	6057.68A	-35.93	9.880158393408498e-22
11799	9.46005e-15	C	3	209.983m	-35.93	9.880158393408498e-22
11800	9.72233e-14	Fe	9	20.4318m	-35.93	9.880158393408498e-22
11801	2.27658e-12	Fe	9	8725.59A	-35.93	9.880158393408498e-22
11802	3.31787e-11	Sc	7	598.711A	-35.93	9.880158393408498e-22
11803	3.33001e-11	Sc	7	596.528A	-35.93	9.880158393408498e-22
11804	1.72117e-11	Fe	9	1154.13A	-35.93	9.880158393408498e-22
11805	7.76211e-11	Fe	7	255.916A	-35.93	9.880158393408498e-22
11806	3.23857e-12	N	1	6133.72A	-35.93	9.880158393408498e-22
11807	1.76584e-12	Fe	7	1.12493m	-35.93	9.880158393408498e-22
11808	1.90479e-11	Fe	9	1042.87A	-35.93	9.880158393408498e-22
11809	1.00263e-12	Fe	9	1.98123m	-35.93	9.880158393408498e-22
11810	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	9.880158393408498e-22
11811	1.15436e-12	Fe	9	1.72082m	-35.93	9.880158393408498e-22
11812	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	9.880158393408498e-22
11813	3.35007e-11	Fe	8	592.956A	-35.93	9.880158393408498e-22
11814	7.53579e-11	Fe	7	263.601A	-35.93	9.880158393408498e-22
11815	1.5162700000000002e-14	C	3	131.009m	-35.93	9.880158393408498e-22
11816	7.71116e-11	Fe	7	257.607A	-35.93	9.880158393408498e-22
11817	7.72814e-11	Fe	7	257.041A	-35.93	9.880158393408498e-22
11818	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	9.880158393408498e-22
11819	7.73255e-11	Fe	7	256.894A	-35.93	9.880158393408498e-22
11820	1.1153e-11	Ar	10	1781.08A	-35.93	9.880158393408498e-22
11821	1.24479e-11	Ar	10	1595.81A	-35.93	9.880158393408498e-22
11822	1.91898e-11	Ar	10	1035.16A	-35.93	9.880158393408498e-22
11823	2.08315e-11	Ar	10	953.578A	-35.93	9.880158393408498e-22
11824	1.83667e-12	Fe	9	1.08154m	-35.93	9.880158393408498e-22
11825	1.22776e-13	Fe	9	16.1794m	-35.93	9.880158393408498e-22
11826	2.8742900000000003e-12	K	1	6911.08A	-35.93	9.880158393408498e-22
11827	2.76128e-13	Mg	1	7.19392m	-35.93	9.880158393408498e-22
11828	2.76132e-13	Mg	1	7.19383m	-35.93	9.880158393408498e-22
11829	2.86282e-12	K	1	6938.76A	-35.93	9.880158393408498e-22
11830	3.1893200000000003e-13	O	1	6.22843m	-35.93	9.880158393408498e-22
11831	1.68304e-11	K	8	1180.28A	-35.93	9.880158393408498e-22
11832	2.67119e-12	N	1	7436.54A	-35.93	9.880158393408498e-22
11833	1.68163e-12	C	1	1.18126m	-35.93	9.880158393408498e-22
11834	1.10727e-10	Ar	8	179.400A	-35.93	9.880158393408498e-22
11835	8.849440000000001e-13	Mg	1	2.24471m	-35.93	9.880158393408498e-22
11836	5.61761e-13	Zn	2	3.53610m	-35.93	9.880158393408498e-22
11837	1.02586e-12	Zn	2	1.93637m	-35.93	9.880158393408498e-22
11838	1.01687e-11	B	3	1953.49A	-35.93	9.880158393408498e-22
11839	3.83406e-11	Ti	9	518.105A	-35.93	9.880158393408498e-22
11840	3.8481e-11	Ti	9	516.214A	-35.93	9.880158393408498e-22
11841	3.91675e-11	Ti	9	507.166A	-35.93	9.880158393408498e-22
11842	5.46288e-13	K	1	3.63626m	-35.93	9.880158393408498e-22
11843	4.51728e-11	Ti	9	439.744A	-35.93	9.880158393408498e-22
11844	3.88845e-11	B	3	510.858A	-35.93	9.880158393408498e-22
11845	1.7139e-12	Fe	9	1.15902m	-35.93	9.880158393408498e-22
11846	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	9.880158393408498e-22
11847	1.93599e-11	Ar	9	1026.06A	-35.93	9.880158393408498e-22
11848	2.6711e-12	N	1	7436.81A	-35.93	9.880158393408498e-22
11849	2.28276e-11	Ar	10	870.193A	-35.93	9.880158393408498e-22
11850	2.46037e-11	Ar	10	807.377A	-35.93	9.880158393408498e-22
11851	2.64162e-11	Ar	10	751.981A	-35.93	9.880158393408498e-22
11852	3.52105e-10	Ar	10	56.4163A	-35.93	9.880158393408498e-22
11853	4.679190000000001e-10	Ar	10	42.4528A	-35.93	9.880158393408498e-22
11854	2.41912e-11	Ar	10	821.145A	-35.93	9.880158393408498e-22
11855	5.698520000000001e-13	O	1	3.48590m	-35.93	9.880158393408498e-22
11856	2.69003e-11	K	8	738.449A	-35.93	9.880158393408498e-22
11857	5.20591e-13	N	6	3.81575m	-35.93	9.880158393408498e-22
11858	2.30606e-11	Ar	9	861.401A	-35.93	9.880158393408498e-22
11859	1.1018799999999999e-10	Ar	8	180.278A	-35.93	9.880158393408498e-22
11860	2.46856e-11	Ar	9	804.699A	-35.93	9.880158393408498e-22
11861	2.27113e-12	Ar	9	8746.50A	-35.93	9.880158393408498e-22
11862	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	9.880158393408498e-22
11863	1.33023e-10	Ar	8	149.331A	-35.93	9.880158393408498e-22
11864	1.33562e-10	Ar	8	148.728A	-35.93	9.880158393408498e-22
11865	7.63043e-11	Ar	8	260.332A	-35.93	9.880158393408498e-22
11866	7.62976e-11	Ar	8	260.355A	-35.93	9.880158393408498e-22
11867	7.63275e-11	Ar	8	260.253A	-35.93	9.880158393408498e-22
11868	1.10205e-10	Ar	8	180.250A	-35.93	9.880158393408498e-22
11869	2.87598e-11	Ar	9	690.703A	-35.93	9.880158393408498e-22
11870	2.58576e-11	Ar	9	768.226A	-35.93	9.880158393408498e-22
11871	8.35566e-11	Fe	9	237.737A	-35.93	9.880158393408498e-22
11872	6.79555e-11	Fe	7	292.316A	-35.93	9.880158393408498e-22
11873	2.99163e-13	Mg	1	6.64002m	-35.93	9.880158393408498e-22
11874	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	9.880158393408498e-22
11875	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	9.880158393408498e-22
11876	3.0877e-13	Mg	1	6.43341m	-35.93	9.880158393408498e-22
11877	4.02166e-13	Fe	7	4.93936m	-35.93	9.880158393408498e-22
11878	3.08774e-13	Mg	1	6.43334m	-35.93	9.880158393408498e-22
11879	1.4405700000000003e-14	Zn	2	137.893m	-35.93	9.880158393408498e-22
11880	1.4824000000000001e-18	Ti	1	134.002c	-35.93	9.880158393408498e-22
11881	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	9.880158393408498e-22
11882	7.802680000000001e-18	V	1	25.4585c	-35.93	9.880158393408498e-22
11883	9.15907e-18	V	1	21.6883c	-35.93	9.880158393408498e-22
11884	1.04843e-17	V	1	18.9468c	-35.93	9.880158393408498e-22
11885	1.11125e-17	V	1	17.8757c	-35.93	9.880158393408498e-22
11886	1.4835599999999998e-17	V	1	13.3897c	-35.93	9.880158393408498e-22
11887	1.2716700000000001e-14	Si	9	156.207m	-35.93	9.880158393408498e-22
11888	1.18354e-11	K	8	1678.39A	-35.93	9.880158393408498e-22
11889	1.85748e-17	V	1	10.6943c	-35.93	9.880158393408498e-22
11890	9.770809999999999e-13	Zn	2	2.03304m	-35.93	9.880158393408498e-22
11891	7.37431e-13	Zn	2	2.69374m	-35.93	9.880158393408498e-22
11892	8.8495e-13	Mg	1	2.24470m	-35.93	9.880158393408498e-22
11893	6.77677e-11	Fe	7	293.126A	-35.93	9.880158393408498e-22
11894	6.79817e-11	Fe	7	292.203A	-35.93	9.880158393408498e-22
11895	6.79376e-11	Fe	7	292.393A	-35.93	9.880158393408498e-22
11896	2.78539e-11	Ar	9	713.165A	-35.93	9.880158393408498e-22
11897	6.95026e-11	Al	7	285.809A	-35.93	9.880158393408498e-22
11898	4.53304e-11	Al	9	438.215A	-35.93	9.880158393408498e-22
11899	3.23961e-11	Al	9	613.175A	-35.93	9.880158393408498e-22
11900	3.24082e-11	Al	9	612.945A	-35.93	9.880158393408498e-22
11901	4.5976e-11	Al	9	432.061A	-35.93	9.880158393408498e-22
11902	4.59045e-11	Al	9	432.734A	-35.93	9.880158393408498e-22
11903	3.29823e-11	Al	9	602.276A	-35.93	9.880158393408498e-22
11904	5.02264e-11	Al	9	395.498A	-35.93	9.880158393408498e-22
11905	5.01549e-11	Al	9	396.062A	-35.93	9.880158393408498e-22
11906	6.47224e-11	Al	9	306.918A	-35.93	9.880158393408498e-22
11907	5.17165e-11	Al	9	384.103A	-35.93	9.880158393408498e-22
11908	5.17286e-11	Al	9	384.013A	-35.93	9.880158393408498e-22
11909	6.47179e-11	Al	9	306.939A	-35.93	9.880158393408498e-22
11910	6.46463e-11	Al	9	307.279A	-35.93	9.880158393408498e-22
11911	5.1712e-11	Al	9	384.136A	-35.93	9.880158393408498e-22
11912	2.85739e-13	Mg	1	6.95195m	-35.93	9.880158393408498e-22
11913	5.17242e-11	Al	9	384.046A	-35.93	9.880158393408498e-22
11914	6.1873e-11	Al	9	321.052A	-35.93	9.880158393408498e-22
11915	6.23678e-11	Al	9	318.505A	-35.93	9.880158393408498e-22
11916	1.56972e-14	K	8	126.548m	-35.93	9.880158393408498e-22
11917	5.61517e-11	Al	7	353.764A	-35.93	9.880158393408498e-22
11918	6.94943e-11	Al	7	285.843A	-35.93	9.880158393408498e-22
11919	6.60141e-11	Fe	7	300.912A	-35.93	9.880158393408498e-22
11920	6.58949e-11	Fe	7	301.457A	-35.93	9.880158393408498e-22
11921	3.04188e-18	Ti	1	65.3033c	-35.93	9.880158393408498e-22
11922	8.9748e-11	Al	7	221.336A	-35.93	9.880158393408498e-22
11923	1.00959e-11	K	8	1967.57A	-35.93	9.880158393408498e-22
11924	1.00699e-11	K	8	1972.66A	-35.93	9.880158393408498e-22
11925	2.60036e-11	Ar	10	763.911A	-35.93	9.880158393408498e-22
11926	2.229e-13	Fe	9	8.91181m	-35.93	9.880158393408498e-22
11927	3.85396e-13	Fe	9	5.15430m	-35.93	9.880158393408498e-22
11928	2.0993e-12	Fe	9	9462.44A	-35.93	9.880158393408498e-22
11929	2.22207e-12	Fe	9	8939.61A	-35.93	9.880158393408498e-22
11930	2.68772e-12	N	1	7390.83A	-35.93	9.880158393408498e-22
11931	1.25677e-13	Fe	9	15.8060m	-35.93	9.880158393408498e-22
11932	2.88173e-13	Fe	9	6.89325m	-35.93	9.880158393408498e-22
11933	1.54971e-13	C	3	12.8182m	-35.93	9.880158393408498e-22
11934	2.00207e-12	Fe	9	9921.95A	-35.93	9.880158393408498e-22
11935	2.12485e-12	Fe	9	9348.65A	-35.93	9.880158393408498e-22
11936	2.76334e-11	Ar	9	718.856A	-35.93	9.880158393408498e-22
11937	3.13342e-11	Ar	9	633.955A	-35.93	9.880158393408498e-22
11938	1.62496e-13	Fe	9	12.2246m	-35.93	9.880158393408498e-22
11939	2.71964e-11	Ar	9	730.407A	-35.93	9.880158393408498e-22
11940	2.86267e-11	Ar	9	693.914A	-35.93	9.880158393408498e-22
11941	3.08972e-11	Ar	9	642.921A	-35.93	9.880158393408498e-22
11942	2.41532e-11	Ar	9	822.436A	-35.93	9.880158393408498e-22
11943	2.55834e-11	Ar	9	776.458A	-35.93	9.880158393408498e-22
11944	7.20444e-11	Fe	7	275.725A	-35.93	9.880158393408498e-22
11945	6.58594e-11	Fe	7	301.619A	-35.93	9.880158393408498e-22
11946	9.28445e-19	Ti	1	213.954c	-35.93	9.880158393408498e-22
11947	7.58075e-12	Fe	7	2620.38A	-35.93	9.880158393408498e-22
11948	9.00058e-11	Al	7	220.702A	-35.93	9.880158393408498e-22
11949	9.04958e-11	Al	7	219.507A	-35.93	9.880158393408498e-22
11950	1.97534e-18	Cl	1	100.562c	-35.93	9.880158393408498e-22
11951	3.05937e-18	K	1	64.9298c	-35.93	9.880158393408498e-22
11952	8.51974e-18	K	1	23.3158c	-35.93	9.880158393408498e-22
11953	1.6831099999999999e-18	K	1	118.022c	-35.93	9.880158393408498e-22
11954	1.81571e-13	Sc	7	10.9403m	-35.93	9.880158393408498e-22
11955	5.48321e-18	Sc	1	36.2278c	-35.93	9.880158393408498e-22
11956	7.194400000000001e-18	Sc	1	27.6110c	-35.93	9.880158393408498e-22
11957	2.6029500000000002e-14	K	8	76.3151m	-35.93	9.880158393408498e-22
11958	1.5048400000000002e-18	Ti	1	132.004c	-35.93	9.880158393408498e-22
11959	8.80579e-18	Sc	1	22.5584c	-35.93	9.880158393408498e-22
11960	7.34378e-11	Fe	7	270.493A	-35.93	9.880158393408498e-22
11961	7.34444e-11	Fe	7	270.469A	-35.93	9.880158393408498e-22
11962	7.34589e-11	Fe	7	270.416A	-35.93	9.880158393408498e-22
11963	4.08299e-11	Sc	8	486.517A	-35.93	9.880158393408498e-22
11964	7.54835e-11	Fe	7	263.163A	-35.93	9.880158393408498e-22
11965	2.4405e-18	Ti	1	81.3952c	-35.93	9.880158393408498e-22
11966	7.55339e-11	Fe	7	262.987A	-35.93	9.880158393408498e-22
11967	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	9.880158393408498e-22
11968	3.88913e-11	B	3	510.769A	-35.93	9.880158393408498e-22
11969	1.68695e-15	B	2	1177.54m	-35.93	9.880158393408498e-22
11970	2.66058e-15	B	2	746.622m	-35.93	9.880158393408498e-22
11971	1.73786e-11	Be	2	1143.04A	-35.93	9.880158393408498e-22
11972	2.24172e-11	K	8	886.124A	-35.93	9.880158393408498e-22
11973	1.31165e-13	Be	2	15.1446m	-35.93	9.880158393408498e-22
11974	7.67861e-12	Zn	2	2586.99A	-35.93	9.880158393408498e-22
11975	3.92476e-11	K	8	506.132A	-35.93	9.880158393408498e-22
11976	7.86211e-13	Zn	2	2.52661m	-35.93	9.880158393408498e-22
11977	4.64101e-13	Zn	2	4.28020m	-35.93	9.880158393408498e-22
11978	4.87805e-14	Zn	2	40.7221m	-35.93	9.880158393408498e-22
11979	1.95113e-12	Zn	2	1.01810m	-35.93	9.880158393408498e-22
11980	1.90123e-12	Zn	2	1.04482m	-35.93	9.880158393408498e-22
11981	2.46285e-18	Cr	1	80.6564c	-35.93	9.880158393408498e-22
11982	8.75367e-13	Zn	2	2.26927m	-35.93	9.880158393408498e-22
11983	1.9756e-12	Zn	2	1.00549m	-35.93	9.880158393408498e-22
11984	1.18094e-11	K	8	1682.09A	-35.93	9.880158393408498e-22
11985	1.00661e-14	Zn	2	197.341m	-35.93	9.880158393408498e-22
11986	3.65911e-12	Zn	2	5428.77A	-35.93	9.880158393408498e-22
11987	1.73799e-11	Be	2	1142.96A	-35.93	9.880158393408498e-22
11988	3.03304e-12	Zn	2	6549.36A	-35.93	9.880158393408498e-22
11989	4.08054e-11	Sc	8	486.810A	-35.93	9.880158393408498e-22
11990	1.36832e-18	Cr	1	145.174c	-35.93	9.880158393408498e-22
11991	2.39937e-18	Mn	1	82.7904c	-35.93	9.880158393408498e-22
11992	1.91944e-18	Mn	1	103.491c	-35.93	9.880158393408498e-22
11993	1.73786e-11	Be	2	1143.04A	-35.93	9.880158393408498e-22
11994	4.3634200000000003e-13	V	9	4.55249m	-35.93	9.880158393408498e-22
11995	5.12047e-13	K	8	3.87942m	-35.93	9.880158393408498e-22
11996	6.53015e-12	V	10	3041.96A	-35.93	9.880158393408498e-22
11997	1.15869e-11	V	10	1714.38A	-35.93	9.880158393408498e-22
11998	6.40477e-12	V	10	3101.51A	-35.93	9.880158393408498e-22
11999	1.23474e-11	K	8	1608.80A	-35.93	9.880158393408498e-22
12000	1.31278e-13	Be	2	15.1316m	-35.93	9.880158393408498e-22
12001	1.7464799999999998e-12	O	1	1.13740m	-35.93	9.880158393408498e-22
12002	1.7464900000000002e-12	O	1	1.13739m	-35.93	9.880158393408498e-22
12003	4.25049e-12	Be	2	4673.45A	-35.93	9.880158393408498e-22
12004	4.01871e-11	Sc	8	494.299A	-35.93	9.880158393408498e-22
12005	1.23213e-11	K	8	1612.20A	-35.93	9.880158393408498e-22
12006	1.23056e-11	K	8	1614.26A	-35.93	9.880158393408498e-22
12007	4.2505199999999995e-12	Be	2	4673.42A	-35.93	9.880158393408498e-22
12008	4.2506e-12	Be	2	4673.33A	-35.93	9.880158393408498e-22
12009	4.55499e-12	Be	2	4361.03A	-35.93	9.880158393408498e-22
12010	1.14358e-11	Fe	7	1737.05A	-35.93	9.880158393408498e-22
12011	1.1555e-11	Fe	7	1719.13A	-35.93	9.880158393408498e-22
12012	1.33086e-11	Fe	7	1492.60A	-35.93	9.880158393408498e-22
12013	2.82977e-12	Zn	2	7019.82A	-35.93	9.880158393408498e-22
12014	4.55504e-12	Be	2	4360.99A	-35.93	9.880158393408498e-22
12015	1.02125e-11	K	8	1945.11A	-35.93	9.880158393408498e-22
12016	3.53112e-11	Sc	8	562.554A	-35.93	9.880158393408498e-22
12017	1.34784e-11	Fe	7	1473.80A	-35.93	9.880158393408498e-22
12018	1.43952e-18	Mn	1	137.994c	-35.93	9.880158393408498e-22
12019	1.17937e-11	K	8	1684.32A	-35.93	9.880158393408498e-22
12020	9.596540000000001e-19	Mn	1	206.996c	-35.93	9.880158393408498e-22
12021	4.7986e-19	Mn	1	413.964c	-35.93	9.880158393408498e-22
12022	4.5876e-12	V	10	4330.04A	-35.93	9.880158393408498e-22
12023	9.5633e-12	B	3	2077.15A	-35.93	9.880158393408498e-22
12024	2.56437e-12	Mg	1	7746.34A	-35.93	9.880158393408498e-22
12025	5.62901e-12	V	10	3528.94A	-35.93	9.880158393408498e-22
12026	6.36701e-12	V	10	3119.90A	-35.93	9.880158393408498e-22
12027	7.49474e-12	Be	1	2650.45A	-35.93	9.880158393408498e-22
12028	1.94725e-13	N	6	10.2013m	-35.93	9.880158393408498e-22
12029	4.98852e-11	V	8	398.203A	-35.93	9.880158393408498e-22
12030	1.3502200000000003e-10	K	9	147.120A	-35.93	9.880158393408498e-22
12031	1.98699e-15	N	6	999.727m	-35.93	9.880158393408498e-22
12032	1.3565e-12	Be	1	1.46440m	-35.93	9.880158393408498e-22
12033	1.35513e-15	Li	1	1465.88m	-35.93	9.880158393408498e-22
12034	4.09006e-12	Be	1	4856.77A	-35.93	9.880158393408498e-22
12035	4.06449e-11	V	9	488.732A	-35.93	9.880158393408498e-22
12036	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	9.880158393408498e-22
12037	4.5458e-11	V	9	436.985A	-35.93	9.880158393408498e-22
12038	4.55921e-11	V	9	435.699A	-35.93	9.880158393408498e-22
12039	4.5778e-11	V	9	433.930A	-35.93	9.880158393408498e-22
12040	1.35135e-15	Li	1	1469.97m	-35.93	9.880158393408498e-22
12041	1.35115e-15	Li	1	1470.19m	-35.93	9.880158393408498e-22
12042	4.59121e-11	V	9	432.663A	-35.93	9.880158393408498e-22
12043	2.60671e-13	B	3	7.62051m	-35.93	9.880158393408498e-22
12044	2.60138e-13	B	3	7.63611m	-35.93	9.880158393408498e-22
12045	2.22543e-13	V	10	8.92614m	-35.93	9.880158393408498e-22
12046	8.41673e-11	V	8	236.012A	-35.93	9.880158393408498e-22
12047	1.13543e-18	Fe	1	174.951c	-35.93	9.880158393408498e-22
12048	1.31117e-13	Be	2	15.1501m	-35.93	9.880158393408498e-22
12049	9.70372e-12	K	8	2047.10A	-35.93	9.880158393408498e-22
12050	1.9156099999999998e-18	Cr	1	103.698c	-35.93	9.880158393408498e-22
12051	1.98699e-15	N	6	999.727m	-35.93	9.880158393408498e-22
12052	4.555369999999999e-12	Be	2	4360.66A	-35.93	9.880158393408498e-22
12053	1.35642e-12	Be	1	1.46448m	-35.93	9.880158393408498e-22
12054	4.09065e-12	Be	1	4856.06A	-35.93	9.880158393408498e-22
12055	4.65949e-16	Be	1	4263.23m	-35.93	9.880158393408498e-22
12056	8.68689e-11	V	8	228.672A	-35.93	9.880158393408498e-22
12057	2.59894e-13	B	3	7.64329m	-35.93	9.880158393408498e-22
12058	1.31006e-12	K	1	1.51631m	-35.93	9.880158393408498e-22
12059	1.31006e-12	K	1	1.51631m	-35.93	9.880158393408498e-22
12060	7.494060000000001e-12	Be	1	2650.70A	-35.93	9.880158393408498e-22
12061	1.3096e-12	K	1	1.51684m	-35.93	9.880158393408498e-22
12062	7.49427e-12	Be	1	2650.62A	-35.93	9.880158393408498e-22
12063	7.49434e-12	Be	1	2650.60A	-35.93	9.880158393408498e-22
12064	4.0905199999999994e-12	Be	1	4856.21A	-35.93	9.880158393408498e-22
12065	3.4762e-11	Sc	8	571.442A	-35.93	9.880158393408498e-22
12066	2.0505700000000002e-13	V	10	9.68728m	-35.93	9.880158393408498e-22
12067	6.54764e-12	V	10	3033.83A	-35.93	9.880158393408498e-22
12068	9.8076e-12	Sc	8	2025.41A	-35.93	9.880158393408498e-22
12069	1.79383e-11	B	2	1107.38A	-35.93	9.880158393408498e-22
12070	5.51627e-13	B	1	3.60106m	-35.93	9.880158393408498e-22
12071	4.22483e-11	V	10	470.183A	-35.93	9.880158393408498e-22
12072	4.30844e-11	V	10	461.059A	-35.93	9.880158393408498e-22
12073	4.86512e-11	V	10	408.303A	-35.93	9.880158393408498e-22
12074	5.425609999999999e-13	K	1	3.66124m	-35.93	9.880158393408498e-22
12075	4.96127e-11	V	10	400.391A	-35.93	9.880158393408498e-22
12076	1.4048e-13	Ti	9	14.1404m	-35.93	9.880158393408498e-22
12077	1.57171e-13	Ti	9	12.6388m	-35.93	9.880158393408498e-22
12078	9.563889999999999e-12	B	3	2077.03A	-35.93	9.880158393408498e-22
12079	1.01667e-11	B	3	1953.87A	-35.93	9.880158393408498e-22
12080	5.89051e-12	Ti	9	3372.28A	-35.93	9.880158393408498e-22
12081	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	9.880158393408498e-22
12082	6.00695e-12	Ti	9	3306.91A	-35.93	9.880158393408498e-22
12083	6.02364e-12	Ti	9	3297.75A	-35.93	9.880158393408498e-22
12084	6.031e-12	Ti	9	3293.73A	-35.93	9.880158393408498e-22
12085	6.0476900000000005e-12	Ti	9	3284.64A	-35.93	9.880158393408498e-22
12086	6.05266e-12	Ti	9	3281.94A	-35.93	9.880158393408498e-22
12087	4.96923e-11	V	10	399.749A	-35.93	9.880158393408498e-22
12088	4.5109e-11	Ti	7	440.366A	-35.93	9.880158393408498e-22
12089	1.35225e-11	Fe	7	1468.99A	-35.93	9.880158393408498e-22
12090	2.56437e-12	Mg	1	7746.33A	-35.93	9.880158393408498e-22
12091	1.25776e-15	B	1	1579.35m	-35.93	9.880158393408498e-22
12092	4.20433e-11	V	10	472.476A	-35.93	9.880158393408498e-22
12093	9.56343e-12	B	3	2077.13A	-35.93	9.880158393408498e-22
12094	3.7662e-11	V	10	527.440A	-35.93	9.880158393408498e-22
12095	2.26872e-11	K	8	875.580A	-35.93	9.880158393408498e-22
12096	3.95176e-11	K	8	502.674A	-35.93	9.880158393408498e-22
12097	4.34753e-15	B	2	456.914m	-35.93	9.880158393408498e-22
12098	3.69067e-11	Ti	8	538.235A	-35.93	9.880158393408498e-22
12099	3.71033e-11	Ti	8	535.382A	-35.93	9.880158393408498e-22
12100	4.12615e-11	Ti	8	481.428A	-35.93	9.880158393408498e-22
12101	4.13518e-11	Ti	8	480.378A	-35.93	9.880158393408498e-22
12102	4.14732e-11	Ti	8	478.971A	-35.93	9.880158393408498e-22
12103	4.15635e-11	Ti	8	477.930A	-35.93	9.880158393408498e-22
12104	6.81439e-13	B	2	2.91507m	-35.93	9.880158393408498e-22
12105	6.841e-13	B	2	2.90374m	-35.93	9.880158393408498e-22
12106	1.2628e-11	V	10	1573.04A	-35.93	9.880158393408498e-22
12107	6.85787e-13	B	2	2.89659m	-35.93	9.880158393408498e-22
12108	1.0167e-11	B	3	1953.83A	-35.93	9.880158393408498e-22
12109	1.06907e-11	Ti	9	1858.11A	-35.93	9.880158393408498e-22
12110	6.4667699999999995e-12	Ti	9	3071.78A	-35.93	9.880158393408498e-22
12111	6.06935e-12	Ti	9	3272.91A	-35.93	9.880158393408498e-22
12112	6.58957e-12	V	10	3014.53A	-35.93	9.880158393408498e-22
12113	6.609839999999999e-12	V	10	3005.29A	-35.93	9.880158393408498e-22
12114	6.62732e-12	V	10	2997.36A	-35.93	9.880158393408498e-22
12115	7.0026899999999995e-12	V	10	2836.69A	-35.93	9.880158393408498e-22
12116	2.17973e-15	B	1	911.329m	-35.93	9.880158393408498e-22
12117	5.51753e-13	B	1	3.60024m	-35.93	9.880158393408498e-22
12118	1.33507e-11	Fe	7	1487.90A	-35.93	9.880158393408498e-22
12119	5.9982e-13	B	1	3.31174m	-35.93	9.880158393408498e-22
12120	1.25913e-11	K	8	1577.64A	-35.93	9.880158393408498e-22
12121	5.02682e-12	B	2	3951.70A	-35.93	9.880158393408498e-22
12122	5.0698300000000004e-12	B	2	3918.17A	-35.93	9.880158393408498e-22
12123	5.07151e-12	B	2	3916.87A	-35.93	9.880158393408498e-22
12124	5.07417e-12	B	2	3914.82A	-35.93	9.880158393408498e-22
12125	4.5188e-12	Ti	4	4395.96A	-35.93	9.880158393408498e-22
12126	5.70828e-12	B	2	3479.94A	-35.93	9.880158393408498e-22
12127	5.71094e-12	B	2	3478.32A	-35.93	9.880158393408498e-22
12128	1.25756e-11	K	8	1579.60A	-35.93	9.880158393408498e-22
12129	8.272360000000001e-12	B	2	2401.31A	-35.93	9.880158393408498e-22
12130	1.79415e-11	B	2	1107.18A	-35.93	9.880158393408498e-22
12131	7.82078e-13	K	8	2.53996m	-35.93	9.880158393408498e-22
12132	2.70032e-13	K	8	7.35635m	-35.93	9.880158393408498e-22
12133	8.953880000000001e-12	B	2	2218.53A	-35.93	9.880158393408498e-22
12134	8.955710000000001e-12	B	2	2218.08A	-35.93	9.880158393408498e-22
12135	8.95654e-12	B	2	2217.87A	-35.93	9.880158393408498e-22
12136	1.22273e-11	B	2	1624.60A	-35.93	9.880158393408498e-22
12137	1.12935e-11	Fe	7	1758.92A	-35.93	9.880158393408498e-22
12138	1.14272e-11	Fe	7	1738.34A	-35.93	9.880158393408498e-22
12139	1.31809e-11	Fe	7	1507.07A	-35.93	9.880158393408498e-22
12140	1.29173e-11	B	2	1537.82A	-35.93	9.880158393408498e-22
12141	3.46684e-11	Sc	8	572.984A	-35.93	9.880158393408498e-22
12142	5.92876e-12	Sc	8	3350.52A	-35.93	9.880158393408498e-22
12143	2.58308e-14	N	6	76.9021m	-35.93	9.880158393408498e-22
12144	1.9729400000000003e-12	B	1	1.00684m	-35.93	9.880158393408498e-22
12145	5.53425e-12	Sc	8	3589.37A	-35.93	9.880158393408498e-22
12146	5.99917e-13	B	1	3.31120m	-35.93	9.880158393408498e-22
12147	5.99946e-13	B	1	3.31104m	-35.93	9.880158393408498e-22
12148	5.96096e-15	N	6	333.242m	-35.93	9.880158393408498e-22
12149	2.82152e-13	N	6	7.04033m	-35.93	9.880158393408498e-22
12150	1.19608e-10	Ni	9	166.080A	-35.93	9.880158393408498e-22
12151	9.21962e-16	B	1	2154.59m	-35.93	9.880158393408498e-22
12152	1.2007299999999998e-10	Ni	9	165.436A	-35.93	9.880158393408498e-22
12153	5.05672e-14	N	6	39.2833m	-35.93	9.880158393408498e-22
12154	1.97307e-12	B	1	1.00678m	-35.93	9.880158393408498e-22
12155	6.57208e-12	V	10	3022.55A	-35.93	9.880158393408498e-22
12156	1.97313e-12	B	1	1.00675m	-35.93	9.880158393408498e-22
12157	1.3170300000000002e-10	Ni	9	150.827A	-35.93	9.880158393408498e-22
12158	3.5262699999999997e-12	B	1	5633.27A	-35.93	9.880158393408498e-22
12159	3.5264e-12	B	1	5633.07A	-35.93	9.880158393408498e-22
12160	1.40529e-10	Ni	9	141.355A	-35.93	9.880158393408498e-22
12161	5.05672e-14	N	6	39.2833m	-35.93	9.880158393408498e-22
12162	1.45204e-13	K	1	13.6804m	-35.93	9.880158393408498e-22
12163	1.72913e-12	Ar	1	1.14881m	-35.93	9.880158393408498e-22
12164	1.2007299999999998e-10	Ni	9	165.437A	-35.93	9.880158393408498e-22
12165	4.54019e-11	Al	9	437.525A	-35.93	9.880158393408498e-22
12166	4.17267e-14	K	8	47.6061m	-35.93	9.880158393408498e-22
12167	5.320399999999999e-18	Li	1	37.3364c	-35.93	9.880158393408498e-22
12168	2.07223e-12	Fe	7	9586.02A	-35.93	9.880158393408498e-22
12169	2.07561e-12	Fe	7	9570.42A	-35.93	9.880158393408498e-22
12170	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	9.880158393408498e-22
12171	4.48586e-12	Fe	7	4428.24A	-35.93	9.880158393408498e-22
12172	1.19219e-13	Fe	7	16.6621m	-35.93	9.880158393408498e-22
12173	1.87333e-12	Fe	7	1.06038m	-35.93	9.880158393408498e-22
12174	2.01064e-12	Fe	7	9879.69A	-35.93	9.880158393408498e-22
12175	4.47135e-12	Fe	7	4442.60A	-35.93	9.880158393408498e-22
12176	1.394e-11	Al	4	1425.00A	-35.93	9.880158393408498e-22
12177	1.39677e-11	Al	4	1422.17A	-35.93	9.880158393408498e-22
12178	1.41408e-11	Al	4	1404.76A	-35.93	9.880158393408498e-22
12179	1.43034e-11	Al	4	1388.79A	-35.93	9.880158393408498e-22
12180	2.1163400000000002e-12	Fe	7	9386.21A	-35.93	9.880158393408498e-22
12181	4.50036e-12	Fe	7	4413.97A	-35.93	9.880158393408498e-22
12182	1.77547e-11	Al	4	1118.83A	-35.93	9.880158393408498e-22
12183	1.8995e-11	Al	4	1045.77A	-35.93	9.880158393408498e-22
12184	1.05211e-14	Ne	3	188.806m	-35.93	9.880158393408498e-22
12185	6.18033e-15	Ne	3	321.414m	-35.93	9.880158393408498e-22
12186	1.89762e-12	Ne	3	1.04681m	-35.93	9.880158393408498e-22
12187	1.17202e-11	Ne	3	1694.89A	-35.93	9.880158393408498e-22
12188	7.94795e-17	C	5	2.49932c	-35.93	9.880158393408498e-22
12189	6.386180000000001e-14	Ne	3	31.1054m	-35.93	9.880158393408498e-22
12190	2.05773e-12	Fe	7	9653.59A	-35.93	9.880158393408498e-22
12191	1.90234e-12	Fe	7	1.04421m	-35.93	9.880158393408498e-22
12192	1.03994e-11	Si	9	1910.15A	-35.93	9.880158393408498e-22
12193	1.54866e-12	Fe	7	1.28269m	-35.93	9.880158393408498e-22
12194	3.49056e-12	Fe	7	5690.91A	-35.93	9.880158393408498e-22
12195	3.51679e-12	Fe	7	5648.47A	-35.93	9.880158393408498e-22
12196	5.9008400000000005e-12	Fe	7	3366.38A	-35.93	9.880158393408498e-22
12197	6.55706e-15	Fe	7	302.948m	-35.93	9.880158393408498e-22
12198	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	9.880158393408498e-22
12199	3.55671e-14	Fe	7	55.8507m	-35.93	9.880158393408498e-22
12200	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	9.880158393408498e-22
12201	1.9089e-12	Fe	7	1.04062m	-35.93	9.880158393408498e-22
12202	1.09231e-11	Al	4	1818.57A	-35.93	9.880158393408498e-22
12203	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	9.880158393408498e-22
12204	5.49572e-12	Sc	8	3614.53A	-35.93	9.880158393408498e-22
12205	5.42669e-12	Sc	8	3660.51A	-35.93	9.880158393408498e-22
12206	5.4160800000000005e-12	Sc	8	3667.68A	-35.93	9.880158393408498e-22
12207	1.13159e-11	Al	4	1755.44A	-35.93	9.880158393408498e-22
12208	2.1229e-12	Fe	7	9357.22A	-35.93	9.880158393408498e-22
12209	1.15739e-11	Al	4	1716.32A	-35.93	9.880158393408498e-22
12210	4.50692e-12	Fe	7	4407.54A	-35.93	9.880158393408498e-22
12211	1.4505e-14	Fe	7	136.949m	-35.93	9.880158393408498e-22
12212	2.901e-14	Fe	7	68.4745m	-35.93	9.880158393408498e-22
12213	3.34165e-12	Si	3	5944.50A	-35.93	9.880158393408498e-22
12214	9.93494e-16	Si	3	1999.45m	-35.93	9.880158393408498e-22
12215	5.81381e-11	Ne	3	341.677A	-35.93	9.880158393408498e-22
12216	5.81319e-11	Ne	3	341.714A	-35.93	9.880158393408498e-22
12217	6.40905e-11	Ne	3	309.944A	-35.93	9.880158393408498e-22
12218	6.40738e-11	Ne	3	310.025A	-35.93	9.880158393408498e-22
12219	5.67762e-11	Si	9	349.873A	-35.93	9.880158393408498e-22
12220	5.67889e-11	Si	9	349.795A	-35.93	9.880158393408498e-22
12221	5.7534e-11	Si	9	345.265A	-35.93	9.880158393408498e-22
12222	5.75575e-11	Si	9	345.124A	-35.93	9.880158393408498e-22
12223	1.1377e-11	K	8	1746.02A	-35.93	9.880158393408498e-22
12224	5.78437e-11	Si	9	343.416A	-35.93	9.880158393408498e-22
12225	5.8833e-11	Si	9	337.642A	-35.93	9.880158393408498e-22
12226	2.95259e-11	Si	9	672.780A	-35.93	9.880158393408498e-22
12227	6.70831e-11	Si	9	296.117A	-35.93	9.880158393408498e-22
12228	2.94334e-11	Si	9	674.896A	-35.93	9.880158393408498e-22
12229	2.93918e-11	Si	9	675.849A	-35.93	9.880158393408498e-22
12230	2.65882e-12	Ar	1	7471.16A	-35.93	9.880158393408498e-22
12231	1.29929e-12	Si	9	1.52887m	-35.93	9.880158393408498e-22
12232	9.10335e-12	Si	9	2182.10A	-35.93	9.880158393408498e-22
12233	1.02437e-11	Si	9	1939.19A	-35.93	9.880158393408498e-22
12234	1.02568e-11	Si	9	1936.71A	-35.93	9.880158393408498e-22
12235	1.02654e-11	Si	9	1935.10A	-35.93	9.880158393408498e-22
12236	1.02725e-11	Si	9	1933.75A	-35.93	9.880158393408498e-22
12237	1.69236e-11	Fe	9	1173.77A	-35.93	9.880158393408498e-22
12238	1.02856e-11	Si	9	1931.28A	-35.93	9.880158393408498e-22
12239	1.02942e-11	Si	9	1929.68A	-35.93	9.880158393408498e-22
12240	1.34701e-11	K	8	1474.71A	-35.93	9.880158393408498e-22
12241	4.75496e-11	Si	9	417.763A	-35.93	9.880158393408498e-22
12242	4.75369e-11	Si	9	417.875A	-35.93	9.880158393408498e-22
12243	2.95476e-11	Si	9	672.287A	-35.93	9.880158393408498e-22
12244	1.47719e-13	O	7	13.4474m	-35.93	9.880158393408498e-22
12245	2.45261e-14	O	7	80.9930m	-35.93	9.880158393408498e-22
12246	4.3713699999999994e-14	O	7	45.4422m	-35.93	9.880158393408498e-22
12247	4.48953e-11	K	8	442.462A	-35.93	9.880158393408498e-22
12248	3.44128e-11	K	8	577.241A	-35.93	9.880158393408498e-22
12249	1.42944e-12	Fe	7	1.38967m	-35.93	9.880158393408498e-22
12250	1.41493e-12	Fe	7	1.40391m	-35.93	9.880158393408498e-22
12251	1.40043e-12	Fe	7	1.41845m	-35.93	9.880158393408498e-22
12252	2.95345e-11	Si	9	672.585A	-35.93	9.880158393408498e-22
12253	3.06908e-11	Si	9	647.245A	-35.93	9.880158393408498e-22
12254	1.34858e-11	K	8	1472.99A	-35.93	9.880158393408498e-22
12255	3.07196e-11	Si	9	646.638A	-35.93	9.880158393408498e-22
12256	3.07323e-11	Si	9	646.371A	-35.93	9.880158393408498e-22
12257	1.35118e-11	K	8	1470.16A	-35.93	9.880158393408498e-22
12258	3.83859e-11	Si	9	517.494A	-35.93	9.880158393408498e-22
12259	3.8399e-11	Si	9	517.317A	-35.93	9.880158393408498e-22
12260	3.84075e-11	Si	9	517.202A	-35.93	9.880158393408498e-22
12261	3.97913e-11	Si	9	499.216A	-35.93	9.880158393408498e-22
12262	3.98201e-11	Si	9	498.855A	-35.93	9.880158393408498e-22
12263	3.98328e-11	Si	9	498.696A	-35.93	9.880158393408498e-22
12264	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	9.880158393408498e-22
12265	3.44009e-12	Fe	7	5774.41A	-35.93	9.880158393408498e-22
12266	3.30278e-12	Fe	7	6014.46A	-35.93	9.880158393408498e-22
12267	7.71515e-11	Fe	9	257.473A	-35.93	9.880158393408498e-22
12268	8.50599e-11	Fe	9	233.535A	-35.93	9.880158393408498e-22
12269	6.39317e-11	P	9	310.714A	-35.93	9.880158393408498e-22
12270	6.26819e-11	P	9	316.909A	-35.93	9.880158393408498e-22
12271	1.11828e-10	P	9	177.634A	-35.93	9.880158393408498e-22
12272	1.1131e-10	P	9	178.461A	-35.93	9.880158393408498e-22
12273	8.70279e-11	P	9	228.254A	-35.93	9.880158393408498e-22
12274	7.09007e-11	P	9	280.173A	-35.93	9.880158393408498e-22
12275	6.55415e-11	P	9	303.082A	-35.93	9.880158393408498e-22
12276	6.42919e-11	P	9	308.973A	-35.93	9.880158393408498e-22
12277	8.48975e-11	Fe	9	233.982A	-35.93	9.880158393408498e-22
12278	8.47718e-11	Fe	9	234.329A	-35.93	9.880158393408498e-22
12279	1.84392e-13	Be	3	10.7729m	-35.93	9.880158393408498e-22
12280	7.92243e-11	P	9	250.737A	-35.93	9.880158393408498e-22
12281	7.9217e-11	P	9	250.760A	-35.93	9.880158393408498e-22
12282	7.93404e-11	P	9	250.370A	-35.93	9.880158393408498e-22
12283	2.0525500000000002e-13	P	9	9.67792m	-35.93	9.880158393408498e-22
12284	3.82193e-11	O	6	519.749A	-35.93	9.880158393408498e-22
12285	1.5299200000000002e-10	O	6	129.840A	-35.93	9.880158393408498e-22
12286	3.98912e-11	O	6	497.966A	-35.93	9.880158393408498e-22
12287	8.68961e-11	Fe	9	228.600A	-35.93	9.880158393408498e-22
12288	3.82212e-11	O	6	519.724A	-35.93	9.880158393408498e-22
12289	6.92909e-11	P	9	286.682A	-35.93	9.880158393408498e-22
12290	8.67734e-11	Fe	9	228.923A	-35.93	9.880158393408498e-22
12291	8.54183e-11	P	9	232.555A	-35.93	9.880158393408498e-22
12292	7.52248e-11	Fe	9	264.068A	-35.93	9.880158393408498e-22
12293	8.25542e-11	Fe	9	240.623A	-35.93	9.880158393408498e-22
12294	7.52793e-11	Fe	9	263.877A	-35.93	9.880158393408498e-22
12295	6.26258e-11	Fe	9	317.193A	-35.93	9.880158393408498e-22
12296	7.53765e-11	Fe	9	263.536A	-35.93	9.880158393408498e-22
12297	7.55022e-11	Fe	9	263.098A	-35.93	9.880158393408498e-22
12298	6.21886e-11	Fe	9	319.423A	-35.93	9.880158393408498e-22
12299	7.56646e-11	Fe	9	262.533A	-35.93	9.880158393408498e-22
12300	7.7378e-11	Fe	9	256.720A	-35.93	9.880158393408498e-22
12301	7.75008e-11	Fe	9	256.313A	-35.93	9.880158393408498e-22
12302	3.24786e-12	N	1	6116.16A	-35.93	9.880158393408498e-22
12303	8.5411e-11	P	9	232.575A	-35.93	9.880158393408498e-22
12304	3.98501e-11	O	6	498.480A	-35.93	9.880158393408498e-22
12305	3.82295e-11	O	6	519.611A	-35.93	9.880158393408498e-22
12306	4.65453e-11	P	9	426.777A	-35.93	9.880158393408498e-22
12307	2.22406e-11	Fe	8	893.162A	-35.93	9.880158393408498e-22
12308	7.11399e-11	P	9	279.231A	-35.93	9.880158393408498e-22
12309	7.1147e-11	P	9	279.203A	-35.93	9.880158393408498e-22
12310	1.1121899999999998e-10	P	9	178.607A	-35.93	9.880158393408498e-22
12311	1.1021799999999998e-10	P	9	180.229A	-35.93	9.880158393408498e-22
12312	1.097e-10	P	9	181.080A	-35.93	9.880158393408498e-22
12313	7.54381e-11	Fe	9	263.321A	-35.93	9.880158393408498e-22
12314	7.72742e-11	Fe	9	257.064A	-35.93	9.880158393408498e-22
12315	1.21194e-11	Al	4	1639.06A	-35.93	9.880158393408498e-22
12316	1.0357e-12	Fe	9	1.91798m	-35.93	9.880158393408498e-22
12317	1.26322e-11	Al	4	1572.52A	-35.93	9.880158393408498e-22
12318	1.26997e-11	Al	4	1564.16A	-35.93	9.880158393408498e-22
12319	1.27561e-11	Al	4	1557.25A	-35.93	9.880158393408498e-22
12320	1.28141e-11	Al	4	1550.20A	-35.93	9.880158393408498e-22
12321	2.48618e-12	Ni	1	7989.94A	-35.93	9.880158393408498e-22
12322	2.50507e-12	Ni	1	7929.69A	-35.93	9.880158393408498e-22
12323	1.29197e-11	Al	4	1537.54A	-35.93	9.880158393408498e-22
12324	4.5269e-11	Fe	8	438.809A	-35.93	9.880158393408498e-22
12325	7.79038e-14	Si	3	25.4987m	-35.93	9.880158393408498e-22
12326	1.31776e-11	Al	4	1507.44A	-35.93	9.880158393408498e-22
12327	4.93132e-11	Fe	8	402.822A	-35.93	9.880158393408498e-22
12328	1.32891e-11	Al	4	1494.79A	-35.93	9.880158393408498e-22
12329	1.33597e-11	Al	4	1486.89A	-35.93	9.880158393408498e-22
12330	1.36042e-11	Al	4	1460.17A	-35.93	9.880158393408498e-22
12331	1.36249e-11	Al	4	1457.95A	-35.93	9.880158393408498e-22
12332	1.37232e-11	Al	4	1447.51A	-35.93	9.880158393408498e-22
12333	1.37773e-11	Al	4	1441.82A	-35.93	9.880158393408498e-22
12334	1.38725e-11	Al	4	1431.93A	-35.93	9.880158393408498e-22
12335	7.947949999999999e-16	Si	3	2499.32m	-35.93	9.880158393408498e-22
12336	1.48229e-13	Fe	7	13.4012m	-35.93	9.880158393408498e-22
12337	1.78829e-15	Si	3	1110.81m	-35.93	9.880158393408498e-22
12338	1.25562e-11	Al	4	1582.04A	-35.93	9.880158393408498e-22
12339	1.25371e-11	Al	4	1584.46A	-35.93	9.880158393408498e-22
12340	7.39303e-11	K	8	268.692A	-35.93	9.880158393408498e-22
12341	1.07212e-10	P	8	185.282A	-35.93	9.880158393408498e-22
12342	1.8627999999999998e-10	P	8	106.638A	-35.93	9.880158393408498e-22
12343	7.86565e-11	P	8	252.547A	-35.93	9.880158393408498e-22
12344	3.98543e-11	O	6	498.427A	-35.93	9.880158393408498e-22
12345	7.14017e-11	P	8	278.207A	-35.93	9.880158393408498e-22
12346	1.13219e-12	Li	1	1.75452m	-35.93	9.880158393408498e-22
12347	5.81998e-11	P	8	341.315A	-35.93	9.880158393408498e-22
12348	1.01455e-12	P	8	1.95795m	-35.93	9.880158393408498e-22
12349	1.5731e-12	P	8	1.26276m	-35.93	9.880158393408498e-22
12350	3.1126e-11	P	8	638.196A	-35.93	9.880158393408498e-22
12351	1.13219e-12	Li	1	1.75452m	-35.93	9.880158393408498e-22
12352	1.24991e-11	Al	4	1589.28A	-35.93	9.880158393408498e-22
12353	5.58541e-13	P	8	3.55649m	-35.93	9.880158393408498e-22
12354	3.01117e-11	P	8	659.693A	-35.93	9.880158393408498e-22
12355	1.0619799999999999e-10	P	8	187.051A	-35.93	9.880158393408498e-22
12356	2.95533e-11	P	8	672.157A	-35.93	9.880158393408498e-22
12357	1.77041e-10	P	8	112.202A	-35.93	9.880158393408498e-22
12358	1.68264e-11	Fe	9	1180.55A	-35.93	9.880158393408498e-22
12359	2.32067e-11	Fe	9	855.980A	-35.93	9.880158393408498e-22
12360	1.70492e-11	Fe	9	1165.12A	-35.93	9.880158393408498e-22
12361	1.2364e-11	Al	4	1606.64A	-35.93	9.880158393408498e-22
12362	1.03069e-11	Si	9	1927.30A	-35.93	9.880158393408498e-22
12363	2.7794e-12	Ar	1	7147.04A	-35.93	9.880158393408498e-22
12364	1.51105e-18	Li	1	131.461c	-35.93	9.880158393408498e-22
12365	6.39214e-11	Fe	9	310.764A	-35.93	9.880158393408498e-22
12366	3.98151e-12	Fe	9	4989.18A	-35.93	9.880158393408498e-22
12367	4.1527999999999995e-14	Si	9	47.8339m	-35.93	9.880158393408498e-22
12368	3.41748e-13	Na	2	5.81260m	-35.93	9.880158393408498e-22
12369	2.61716e-13	Na	2	7.59008m	-35.93	9.880158393408498e-22
12370	7.44017e-11	K	8	266.989A	-35.93	9.880158393408498e-22
12371	5.07101e-11	Fe	8	391.726A	-35.93	9.880158393408498e-22
12372	4.41111e-14	Fe	7	45.0328m	-35.93	9.880158393408498e-22
12373	4.75015e-11	K	8	418.186A	-35.93	9.880158393408498e-22
12374	4.35213e-12	Fe	7	4564.31A	-35.93	9.880158393408498e-22
12375	1.6988699999999998e-13	Fe	7	11.6927m	-35.93	9.880158393408498e-22
12376	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	9.880158393408498e-22
12377	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	9.880158393408498e-22
12378	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	9.880158393408498e-22
12379	5.04695e-14	Fe	7	39.3593m	-35.93	9.880158393408498e-22
12380	7.66977e-14	Fe	7	25.8997m	-35.93	9.880158393408498e-22
12381	2.46069e-12	Fe	7	8072.72A	-35.93	9.880158393408498e-22
12382	1.78829e-14	Fe	7	111.081m	-35.93	9.880158393408498e-22
12383	3.2825000000000004e-15	Si	2	605.162m	-35.93	9.880158393408498e-22
12384	6.04737e-11	Fe	8	328.481A	-35.93	9.880158393408498e-22
12385	8.146649999999999e-14	O	7	24.3836m	-35.93	9.880158393408498e-22
12386	1.07556e-13	Sc	8	18.4690m	-35.93	9.880158393408498e-22
12387	6.83534e-11	Fe	9	290.614A	-35.93	9.880158393408498e-22
12388	1.0757700000000002e-12	Na	1	1.84653m	-35.93	9.880158393408498e-22
12389	1.91265e-11	Si	9	1038.58A	-35.93	9.880158393408498e-22
12390	3.4168199999999998e-15	Na	1	581.372m	-35.93	9.880158393408498e-22
12391	7.74842e-12	Si	1	2563.68A	-35.93	9.880158393408498e-22
12392	9.53752e-14	Fe	8	20.8277m	-35.93	9.880158393408498e-22
12393	7.75403e-12	Si	1	2561.82A	-35.93	9.880158393408498e-22
12394	1.19616e-13	Fe	8	16.6068m	-35.93	9.880158393408498e-22
12395	5.6070799999999996e-15	Si	1	354.275m	-35.93	9.880158393408498e-22
12396	3.4655e-15	Si	1	573.205m	-35.93	9.880158393408498e-22
12397	3.04605e-15	O	7	652.138m	-35.93	9.880158393408498e-22
12398	8.4123e-11	Fe	9	236.136A	-35.93	9.880158393408498e-22
12399	7.35667e-11	Fe	8	270.020A	-35.93	9.880158393408498e-22
12400	3.42106e-11	K	8	580.653A	-35.93	9.880158393408498e-22
12401	7.38581e-11	Fe	8	268.954A	-35.93	9.880158393408498e-22
12402	5.51449e-13	N	5	3.60223m	-35.93	9.880158393408498e-22
12403	5.46759e-13	N	5	3.63313m	-35.93	9.880158393408498e-22
12404	1.56917e-12	Fe	9	1.26593m	-35.93	9.880158393408498e-22
12405	5.449310000000001e-13	N	5	3.64531m	-35.93	9.880158393408498e-22
12406	2.84139e-14	N	5	69.9110m	-35.93	9.880158393408498e-22
12407	2.7539599999999995e-14	N	5	72.1304m	-35.93	9.880158393408498e-22
12408	2.6585900000000003e-14	N	5	74.7180m	-35.93	9.880158393408498e-22
12409	2.64485e-12	Na	1	7510.62A	-35.93	9.880158393408498e-22
12410	6.28393e-12	Na	2	3161.15A	-35.93	9.880158393408498e-22
12411	8.578360000000001e-12	Na	2	2315.65A	-35.93	9.880158393408498e-22
12412	2.37028e-14	Na	2	83.8065m	-35.93	9.880158393408498e-22
12413	4.3425599999999995e-14	Na	2	45.7436m	-35.93	9.880158393408498e-22
12414	7.685470000000001e-14	Na	2	25.8468m	-35.93	9.880158393408498e-22
12415	8.01133e-14	Na	2	24.7954m	-35.93	9.880158393408498e-22
12416	2.87735e-13	Mg	1	6.90373m	-35.93	9.880158393408498e-22
12417	1.0387300000000001e-19	N	1	1912.38c	-35.93	9.880158393408498e-22
12418	2.97167e-13	Mg	1	6.68460m	-35.93	9.880158393408498e-22
12419	2.98508e-13	Mg	1	6.65458m	-35.93	9.880158393408498e-22
12420	1.94084e-19	N	1	1023.50c	-35.93	9.880158393408498e-22
12421	7.29675e-19	P	1	272.237c	-35.93	9.880158393408498e-22
12422	9.94869e-19	Cl	1	199.669c	-35.93	9.880158393408498e-22
12423	2.19053e-11	K	8	906.832A	-35.93	9.880158393408498e-22
12424	8.441860000000001e-19	Cl	1	235.309c	-35.93	9.880158393408498e-22
12425	5.14537e-11	Al	7	386.065A	-35.93	9.880158393408498e-22
12426	5.2044e-11	Al	7	381.686A	-35.93	9.880158393408498e-22
12427	5.69352e-11	Al	7	348.896A	-35.93	9.880158393408498e-22
12428	7.02779e-11	Al	7	282.656A	-35.93	9.880158393408498e-22
12429	9.05312e-11	Al	7	219.421A	-35.93	9.880158393408498e-22
12430	9.07894e-11	Al	7	218.797A	-35.93	9.880158393408498e-22
12431	5.06701e-11	Al	7	392.035A	-35.93	9.880158393408498e-22
12432	1.22047e-11	K	8	1627.60A	-35.93	9.880158393408498e-22
12433	5.12605e-11	Al	7	387.520A	-35.93	9.880158393408498e-22
12434	2.90351e-11	K	8	684.154A	-35.93	9.880158393408498e-22
12435	6.27074e-11	Al	9	316.780A	-35.93	9.880158393408498e-22
12436	1.01116e-11	K	8	1964.52A	-35.93	9.880158393408498e-22
12437	5.12034e-11	Al	8	387.952A	-35.93	9.880158393408498e-22
12438	4.8513e-18	B	1	40.9467c	-35.93	9.880158393408498e-22
12439	2.8429e-18	B	1	69.8739c	-35.93	9.880158393408498e-22
12440	2.4281e-12	Fe	7	8181.06A	-35.93	9.880158393408498e-22
12441	9.35672e-14	Sc	8	21.2301m	-35.93	9.880158393408498e-22
12442	9.98362e-14	Na	2	19.8971m	-35.93	9.880158393408498e-22
12443	6.14635e-14	O	7	32.3191m	-35.93	9.880158393408498e-22
12444	1.05277e-13	Na	2	18.8688m	-35.93	9.880158393408498e-22
12445	1.23539e-13	Na	2	16.0795m	-35.93	9.880158393408498e-22
12446	1.38177e-13	Na	2	14.3761m	-35.93	9.880158393408498e-22
12447	1.81603e-13	Na	2	10.9384m	-35.93	9.880158393408498e-22
12448	4.1117299999999997e-13	O	7	4.83116m	-35.93	9.880158393408498e-22
12449	2.03571e-13	Na	2	9.75801m	-35.93	9.880158393408498e-22
12450	3.08847e-13	Na	2	6.43180m	-35.93	9.880158393408498e-22
12451	3.87357e-11	K	8	512.820A	-35.93	9.880158393408498e-22
12452	2.6228199999999998e-14	Fe	7	75.7369m	-35.93	9.880158393408498e-22
12453	2.21845e-12	Si	2	8954.20A	-35.93	9.880158393408498e-22
12454	2.3839900000000002e-12	Fe	7	8332.43A	-35.93	9.880158393408498e-22
12455	2.88113e-14	Si	9	68.9467m	-35.93	9.880158393408498e-22
12456	1.02852e-11	Si	9	1931.36A	-35.93	9.880158393408498e-22
12457	8.54405e-15	Si	9	232.495m	-35.93	9.880158393408498e-22
12458	2.10939e-12	K	8	9417.16A	-35.93	9.880158393408498e-22
12459	2.86394e-13	Mg	1	6.93605m	-35.93	9.880158393408498e-22
12460	4.27987e-11	Al	8	464.137A	-35.93	9.880158393408498e-22
12461	2.8413899999999997e-13	O	7	6.99110m	-35.93	9.880158393408498e-22
12462	3.3778800000000004e-14	O	7	58.8075m	-35.93	9.880158393408498e-22
12463	6.36894e-11	Fe	9	311.896A	-35.93	9.880158393408498e-22
12464	8.94741e-13	K	8	2.22014m	-35.93	9.880158393408498e-22
12465	1.02191e-11	Fe	7	1943.86A	-35.93	9.880158393408498e-22
12466	1.19727e-11	Fe	7	1659.15A	-35.93	9.880158393408498e-22
12467	5.62923e-14	Ni	1	35.2880m	-35.93	9.880158393408498e-22
12468	1.21425e-11	Fe	7	1635.94A	-35.93	9.880158393408498e-22
12469	2.39927e-13	Ni	1	8.27936m	-35.93	9.880158393408498e-22
12470	1.4499100000000002e-13	K	1	13.7005m	-35.93	9.880158393408498e-22
12471	3.1517600000000004e-13	Al	4	6.30266m	-35.93	9.880158393408498e-22
12472	9.32235e-12	Al	4	2130.84A	-35.93	9.880158393408498e-22
12473	5.50965e-12	Sc	8	3605.40A	-35.93	9.880158393408498e-22
12474	1.39387e-12	Fe	7	1.42513m	-35.93	9.880158393408498e-22
12475	1.02446e-11	Al	4	1939.02A	-35.93	9.880158393408498e-22
12476	1.05597e-11	Al	4	1881.16A	-35.93	9.880158393408498e-22
12477	1.6786000000000003e-10	Si	7	118.339A	-35.93	9.880158393408498e-22
12478	1.5941e-10	Si	7	124.613A	-35.93	9.880158393408498e-22
12479	5.67424e-11	Al	6	350.081A	-35.93	9.880158393408498e-22
12480	1.32695e-11	Al	6	1497.01A	-35.93	9.880158393408498e-22
12481	6.79335e-11	Si	9	292.410A	-35.93	9.880158393408498e-22
12482	1.6768200000000001e-12	K	8	1.18465m	-35.93	9.880158393408498e-22
12483	7.69702e-11	Si	9	258.080A	-35.93	9.880158393408498e-22
12484	7.57638e-13	Al	6	2.62189m	-35.93	9.880158393408498e-22
12485	1.16477e-12	K	8	1.70544m	-35.93	9.880158393408498e-22
12486	2.46698e-14	Ni	1	80.5212m	-35.93	9.880158393408498e-22
12487	1.00854e-11	Fe	7	1969.63A	-35.93	9.880158393408498e-22
12488	1.73207e-10	Al	6	114.686A	-35.93	9.880158393408498e-22
12489	2.94206e-11	Si	9	675.188A	-35.93	9.880158393408498e-22
12490	1.9135e-11	Si	9	1038.12A	-35.93	9.880158393408498e-22
12491	1.91481e-11	Si	9	1037.41A	-35.93	9.880158393408498e-22
12492	2.35817e-11	K	8	842.368A	-35.93	9.880158393408498e-22
12493	2.04254e-11	Si	9	972.536A	-35.93	9.880158393408498e-22
12494	2.0434e-11	Si	9	972.129A	-35.93	9.880158393408498e-22
12495	2.04471e-11	Si	9	971.506A	-35.93	9.880158393408498e-22
12496	2.81007e-11	Si	9	706.904A	-35.93	9.880158393408498e-22
12497	2.81134e-11	Si	9	706.584A	-35.93	9.880158393408498e-22
12498	2.81422e-11	Si	9	705.861A	-35.93	9.880158393408498e-22
12499	2.97493e-12	Ar	1	6677.28A	-35.93	9.880158393408498e-22
12500	1.6012499999999998e-10	Al	6	124.056A	-35.93	9.880158393408498e-22
12501	6.78431e-11	Si	9	292.800A	-35.93	9.880158393408498e-22
12502	2.6744899999999996e-13	Al	6	7.42740m	-35.93	9.880158393408498e-22
12503	5.52026e-12	Sc	8	3598.47A	-35.93	9.880158393408498e-22
12504	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	9.880158393408498e-22
12505	1.45204e-13	K	1	13.6804m	-35.93	9.880158393408498e-22
12506	3.21514e-14	Si	4	61.7840m	-35.93	9.880158393408498e-22
12507	8.59388e-11	Al	6	231.147A	-35.93	9.880158393408498e-22
12508	1.4192400000000002e-10	Al	6	139.966A	-35.93	9.880158393408498e-22
12509	1.49559e-10	Al	6	132.820A	-35.93	9.880158393408498e-22
12510	9.6609e-11	Si	9	205.617A	-35.93	9.880158393408498e-22
12511	3.9243e-13	Si	7	5.06191m	-35.93	9.880158393408498e-22
12512	1.06817e-12	Na	1	1.85967m	-35.93	9.880158393408498e-22
12513	3.7379400000000005e-12	Al	6	5314.28A	-35.93	9.880158393408498e-22
12514	4.47025e-13	Na	2	4.44371m	-35.93	9.880158393408498e-22
12515	4.65287e-13	Na	2	4.26929m	-35.93	9.880158393408498e-22
12516	4.9045e-13	Na	2	4.05025m	-35.93	9.880158393408498e-22
12517	5.67305e-13	Na	2	3.50155m	-35.93	9.880158393408498e-22
12518	5.70564e-13	Na	2	3.48155m	-35.93	9.880158393408498e-22
12519	1.18616e-12	Na	2	1.67469m	-35.93	9.880158393408498e-22
12520	1.36776e-12	Na	2	1.45233m	-35.93	9.880158393408498e-22
12521	1.42417e-12	Na	2	1.39481m	-35.93	9.880158393408498e-22
12522	1.4478799999999999e-12	Na	2	1.37197m	-35.93	9.880158393408498e-22
12523	6.27996e-11	Fe	8	316.315A	-35.93	9.880158393408498e-22
12524	1.65238e-14	N	1	120.217m	-35.93	9.880158393408498e-22
12525	9.636889999999999e-17	N	1	2.06129c	-35.93	9.880158393408498e-22
12526	6.11992e-13	O	7	3.24587m	-35.93	9.880158393408498e-22
12527	9.07258e-15	Si	1	218.950m	-35.93	9.880158393408498e-22
12528	8.5277e-11	Fe	9	232.940A	-35.93	9.880158393408498e-22
12529	1.0757700000000002e-12	Na	1	1.84653m	-35.93	9.880158393408498e-22
12530	3.47619e-12	Fe	9	5714.43A	-35.93	9.880158393408498e-22
12531	1.07576e-12	Na	1	1.84655m	-35.93	9.880158393408498e-22
12532	1.06819e-12	Na	1	1.85964m	-35.93	9.880158393408498e-22
12533	1.06818e-12	Na	1	1.85965m	-35.93	9.880158393408498e-22
12534	1.06818e-12	Na	1	1.85965m	-35.93	9.880158393408498e-22
12535	4.41584e-13	Na	2	4.49845m	-35.93	9.880158393408498e-22
12536	3.85702e-13	Na	2	5.15021m	-35.93	9.880158393408498e-22
12537	3.85174e-13	Na	2	5.15728m	-35.93	9.880158393408498e-22
12538	7.24518e-11	Si	7	274.175A	-35.93	9.880158393408498e-22
12539	6.1822e-11	K	8	321.317A	-35.93	9.880158393408498e-22
12540	1.10047e-11	Fe	7	1805.09A	-35.93	9.880158393408498e-22
12541	1.11093e-12	Si	7	1.78810m	-35.93	9.880158393408498e-22
12542	1.29065e-11	Fe	7	1539.10A	-35.93	9.880158393408498e-22
12543	4.41078e-11	Fe	8	450.362A	-35.93	9.880158393408498e-22
12544	9.535589999999999e-12	Al	6	2083.19A	-35.93	9.880158393408498e-22
12545	9.535589999999999e-12	Al	6	2083.19A	-35.93	9.880158393408498e-22
12546	1.6173199999999998e-10	O	7	122.823A	-35.93	9.880158393408498e-22
12547	1.30438e-11	Fe	7	1522.90A	-35.93	9.880158393408498e-22
12548	5.52364e-12	Sc	8	3596.26A	-35.93	9.880158393408498e-22
12549	7.66977e-17	N	1	2.58997c	-35.93	9.880158393408498e-22
12550	3.49217e-11	K	8	568.828A	-35.93	9.880158393408498e-22
12551	1.32695e-11	Al	6	1497.01A	-35.93	9.880158393408498e-22
12552	1.32695e-11	Al	6	1497.01A	-35.93	9.880158393408498e-22
12553	1.10192e-11	Fe	7	1802.71A	-35.93	9.880158393408498e-22
12554	1.89142e-12	Fe	7	1.05024m	-35.93	9.880158393408498e-22
12555	1.9418900000000003e-12	Fe	7	1.02295m	-35.93	9.880158393408498e-22
12556	6.60589e-11	Fe	8	300.708A	-35.93	9.880158393408498e-22
12557	7.31396e-11	Fe	8	271.596A	-35.93	9.880158393408498e-22
12558	6.54024e-11	Fe	8	303.727A	-35.93	9.880158393408498e-22
12559	1.01356e-12	Fe	8	1.95987m	-35.93	9.880158393408498e-22


==> LINES_1e4.5K_1e-3.0cm-3_Q18_col15.5.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	1.63403e-11	H	1	1215.67A	-10.177999999999999	0.4219275353839205
1	6.53902e-11	He	2	303.784A	-10.765	0.10920382963393724
2	2.03317e-11	C	3	977.020A	-11.186	0.041422648996665486
3	3.96746e-12	O	3	5006.84A	-11.195	0.0405730698613335
4	1.04183e-11	C	3	1906.68A	-11.334000000000001	0.029460347737746907
5	1.93663e-11	H	1	1025.72A	-11.39	0.025896309015147386
6	1.64645e-11	Si	3	1206.50A	-11.415999999999999	0.0243914640497081
7	1.0551e-11	Si	3	1882.71A	-11.495999999999999	0.020287936120700432
8	1.04071e-11	C	3	1908.73A	-11.526	0.018933803638938252
9	4.00581e-12	O	3	4958.91A	-11.669	0.01362190567775683
10	1.0499e-11	Si	3	1892.03A	-11.687999999999999	0.013038807354486467
11	7.74994e-11	He	2	256.317A	-11.817	0.009688083399731675
12	1.19224e-11	O	3	1666.15A	-11.845	0.009083178915517723
13	3.0268200000000002e-12	H	1	6562.81A	-11.889000000000001	0.008208009846733087
14	2.04254e-11	H	1	972.537A	-11.907	0.007874769830444741
15	5.32728e-12	O	2	3728.81A	-11.98	0.006656376348181416
16	1.28308e-11	C	4	1548.19A	-11.992	0.006474971613108119
17	1.4885e-11	C	2	1334.53A	-12.074000000000002	0.00536090200733267
18	5.33126e-12	O	2	3726.03A	-12.147	0.004531457057775654
19	1.21093e-11	He	2	1640.43A	-12.158	0.004418123675092588
20	2.38264e-11	O	3	833.715A	-12.159	0.004407962272615797
21	8.536760000000001e-12	C	2	2326.93A	-12.173	0.004268132259808894
22	2.08428e-12	S	3	9530.62A	-12.220999999999998	0.003821535240138464
23	2.09156e-11	H	1	949.743A	-12.24	0.0036579508751048415
24	5.13457e-12	Ne	3	3868.76A	-12.248	0.003591185747302337
25	1.48724e-11	C	2	1335.66A	-12.255	0.0035337666581965847
26	2.38489e-11	O	3	832.929A	-12.265999999999998	0.003445385873852889
27	3.17545e-11	He	1	625.563A	-12.277000000000001	0.0033592155249444096
28	1.28094e-11	C	4	1550.78A	-12.292	0.003245173110588783
29	8.542389999999999e-12	C	2	2325.40A	-12.293	0.0032377094195496668
30	1.48719e-11	C	2	1335.71A	-12.293	0.0032377094195496668
31	7.674639999999999e-14	O	4	25.8832m	-12.302	0.0031713039521123077
32	2.00692e-11	N	3	989.799A	-12.304	0.003156733134000894
33	1.42525e-11	Si	4	1393.75A	-12.309000000000001	0.003120598308622675
34	1.19607e-11	O	3	1660.81A	-12.312000000000001	0.0030991162609684
35	1.91554e-11	C	2	1037.02A	-12.375	0.0026806361422937524
36	4.0862199999999995e-12	H	1	4861.33A	-12.386	0.002613592461227124
37	1.13532e-11	N	3	1749.67A	-12.395999999999999	0.0025540998335206533
38	2.2488299999999997e-14	O	3	88.3323m	-12.397	0.0025482255669127215
39	4.55272e-12	O	3	4363.21A	-12.414000000000001	0.0024504049932344407
40	8.19397e-12	Ne	4	2424.28A	-12.434000000000001	0.0023401186012888
41	2.82226e-11	O	3	703.851A	-12.447000000000001	0.0022711084270873546
42	1.13371e-11	N	3	1752.16A	-12.454	0.0022347959146416588
43	2.3805e-11	O	2	834.465A	-12.482999999999999	0.002090440779117585
44	1.41406e-11	O	4	1404.78A	-12.51	0.001964435929491693
45	1.41772e-11	O	4	1401.16A	-12.517999999999999	0.0019285809329730244
46	2.5218e-11	O	4	787.710A	-12.53	0.0018760217483786968
47	7.0050300000000005e-12	Fe	4	2835.74A	-12.544	0.0018165103168196002
48	2.97796e-11	S	3	667.049A	-12.544	0.0018165103168196002
49	8.53239e-12	C	2	2328.12A	-12.558	0.0017588867154465276
50	2.19705e-11	C	2	904.142A	-12.568	0.0017188495657790594
51	3.83481e-14	O	3	51.8004m	-12.573	0.0016991740575006218
52	6.41665e-12	Fe	4	3095.77A	-12.574000000000002	0.0016952660656139923
53	8.17377e-11	He	2	243.027A	-12.591	0.001630188663821591
54	8.20284e-12	Ne	4	2421.66A	-12.591	0.001630188663821591
55	1.41609e-11	Si	4	1402.77A	-12.603	0.0015857614969651314
56	1.63475e-11	He	2	1215.13A	-12.603	0.0015857614969651314
57	8.545e-12	C	2	2324.69A	-12.610999999999999	0.001556818087765812
58	3.01733e-12	N	2	6583.45A	-12.614	0.001546101027432211
59	2.19046e-12	S	3	9068.62A	-12.620999999999999	0.0015213805816220024
60	2.82609e-11	O	3	702.896A	-12.655	0.0014068178456909343
61	2.38374e-11	O	2	833.330A	-12.662	0.0013843243839428275
62	2.19623e-11	C	2	904.480A	-12.699000000000002	0.001271270205881748
63	3.90896e-11	O	3	508.178A	-12.7	0.0012683463655439372
64	4.57658e-12	H	1	4340.46A	-12.706	0.001250944001010889
65	1.14894e-11	S	3	1728.94A	-12.737	0.0011647638111104747
66	5.934930000000001e-14	S	3	33.4704m	-12.755	0.0011174751359462928
67	2.19749e-11	C	2	903.962A	-12.757	0.0011123408040765769
68	5.00683e-12	Ne	3	3967.47A	-12.765999999999998	0.00108952667795447
69	2.00332e-11	N	3	991.577A	-12.777999999999999	0.0010598340512111492
70	6.41832e-12	Fe	4	3094.96A	-12.787	0.0010380968393564457
71	2.37815e-11	O	3	835.289A	-12.79	0.001030950630979938
72	2.95759e-12	S	2	6716.44A	-12.792	0.0010262138430994039
73	1.33919e-11	N	4	1483.32A	-12.825	0.0009511255949492649
74	2.00345e-11	N	3	991.511A	-12.852	0.0008937948928484817
75	1.13253e-11	N	3	1753.99A	-12.869000000000002	0.0008594841433197095
76	1.06183e-13	S	3	18.7078m	-12.87	0.0008575073846445513
77	1.13599e-11	N	3	1748.65A	-12.884	0.0008303054121318145
78	4.69921e-12	Fe	5	4227.19A	-12.888	0.0008226931263575575
79	6.419219999999999e-12	Fe	4	3094.53A	-12.89	0.0008189131947941758
80	2.64746e-11	S	2	750.323A	-12.897	0.0008058196783318002
81	2.38255e-11	O	3	833.749A	-12.899000000000001	0.0008021172732199375
82	7.02084e-12	Fe	4	2829.36A	-12.91	0.0007820560296235667
83	3.91279e-11	O	3	507.680A	-12.922	0.0007607428316543595
84	2.59616e-11	N	4	765.147A	-12.924000000000001	0.000757247535840089
85	2.51385e-11	O	4	790.201A	-12.925999999999998	0.0007537682994513243
86	1.83092e-11	He	2	1084.94A	-12.931	0.0007451399850769034
87	2.9512700000000002e-12	S	2	6730.82A	-12.936	0.0007366104382003967
88	1.41913e-11	O	4	1399.77A	-12.944	0.0007231657825102875
89	1.41145e-11	O	4	1407.38A	-12.954	0.0007067045195906878
90	8.54937e-12	C	2	2323.50A	-12.955	0.000705079144299317
91	3.3995e-11	He	1	584.334A	-12.957	0.0007018395998971181
92	2.38538e-11	O	2	832.758A	-12.964	0.0006906179607617153
93	2.89647e-11	N	3	685.817A	-12.969000000000001	0.0006827125223366568
94	3.46531e-14	N	3	57.3238m	-12.970999999999998	0.000679575743227638
95	1.33633e-11	N	4	1486.50A	-13.007	0.0006255152018277207
96	8.55876e-12	O	3	2320.95A	-13.013	0.0006169328115131468
97	1.29543e-11	Si	2	1533.43A	-13.046	0.0005717917287316558
98	1.18893e-11	Al	2	1670.79A	-13.047	0.0005704766442487795
99	2.82077e-11	S	3	704.220A	-13.050999999999998	0.0005652464829369206
100	3.1470599999999997e-12	S	3	6312.06A	-13.054	0.0005613553535181429
101	1.89048e-13	S	4	10.5076m	-13.056	0.0005587761599512424
102	7.0354e-12	Fe	4	2823.50A	-13.061	0.0005523799021403203
103	1.0593799999999999e-12	H	1	1.87510m	-13.075999999999999	0.000533627089998965
104	2.59887e-11	N	3	764.351A	-13.079	0.0005299536269501318
105	8.70474e-11	He	2	228.203A	-13.08	0.0005287347674311409
106	3.03364e-12	N	2	6548.05A	-13.084000000000001	0.0005238872979462209
107	2.89428e-11	N	3	686.336A	-13.085999999999999	0.0005214802544573252
108	1.0933e-11	Si	2	1816.93A	-13.094000000000001	0.0005119621671390139
109	1.83156e-11	N	2	1084.56A	-13.095999999999998	0.0005096099146492057
110	1.2773900000000002e-13	Ne	3	15.5509m	-13.1	0.0005049377828685082
111	4.23944e-12	He	2	4685.64A	-13.11	0.0004934439956860098
112	2.51413e-11	O	4	790.114A	-13.112	0.0004911768264654368
113	1.66361e-11	S	3	1194.06A	-13.115	0.00048779558897528924
114	1.65404e-11	S	3	1200.97A	-13.135	0.0004658411709653613
115	9.27039e-12	N	2	2142.78A	-13.142999999999999	0.0004573386113692653
116	3.58232e-11	O	4	554.514A	-13.152999999999999	0.00044692831361029065
117	2.78378e-12	Ar	3	7135.79A	-13.17	0.0004297717539249593
118	1.15955e-11	S	3	1713.11A	-13.187999999999999	0.0004123232921233172
119	1.93749e-11	He	2	1025.27A	-13.189	0.0004113749748669577
120	7.1058e-12	Mg	2	2795.53A	-13.195	0.00040573069861333497
121	1.66306e-11	S	3	1194.45A	-13.202	0.00039924351338374537
122	8.04118e-12	O	2	2470.34A	-13.205	0.00039649514036935526
123	8.36994e-11	He	2	237.331A	-13.214	0.00038836301925499947
124	1.66299e-11	Si	2	1194.50A	-13.231	0.0003734546477857595
125	3.57748e-11	O	4	555.264A	-13.25	0.0003574685747580332
126	3.25738e-11	O	4	609.830A	-13.258	0.0003509440379629854
127	1.57031e-11	Si	2	1265.00A	-13.283	0.00033131253600665605
128	2.87383e-11	S	3	691.219A	-13.294	0.00032302628945235756
129	1.13718e-11	N	3	1746.82A	-13.294	0.00032302628945235756
130	1.26015e-14	C	2	157.636m	-13.304	0.0003156733134000894
131	1.54973e-12	H	1	1.28180m	-13.317	0.000306364097048196
132	5.33757e-12	S	3	3721.63A	-13.328	0.0002987018199906355
133	1.669e-11	S	3	1190.20A	-13.33	0.0002973294097914388
134	1.84416e-11	S	3	1077.16A	-13.338	0.0002919025364620916
135	1.2404e-11	Ne	4	1601.45A	-13.339	0.00029123117925819317
136	1.65897e-11	Si	2	1197.39A	-13.34	0.0002905613661330172
137	2.3137e-11	C	2	858.559A	-13.345	0.0002872353376785415
138	2.37881e-11	O	3	835.059A	-13.363	0.00027557376436248567
139	4.84294e-12	H	1	4101.73A	-13.364	0.00027493996229227243
140	1.09869e-11	Si	2	1808.01A	-13.378	0.0002662182772889106
141	4.26458e-12	Fe	3	4658.01A	-13.388	0.0002601584094654586
142	1.42174e-11	O	4	1397.20A	-13.395999999999999	0.0002554099833520653
143	2.71373e-12	O	2	7319.99A	-13.398	0.0002542364810743087
144	2.89774e-11	N	3	685.515A	-13.4	0.0002530683705497555
145	2.00174e-11	He	2	992.360A	-13.401	0.00025248632944896096
146	2.37871e-11	O	3	835.092A	-13.405	0.00025017152086675027
147	6.20175e-12	He	2	3203.04A	-13.405999999999999	0.0002495961423353423
148	1.63654e-11	O	5	1213.81A	-13.41	0.0002473078311478585
149	7.81506e-12	Si	3	2541.82A	-13.415	0.00024447692181411173
150	1.07102e-11	Al	3	1854.72A	-13.436	0.00023293667329679554
151	8.64849e-12	C	3	2296.87A	-13.447000000000001	0.00022711084270873546
152	1.09473e-11	Ne	3	1814.56A	-13.454	0.00022347959146416587
153	7.73656e-12	Fe	4	2567.61A	-13.456	0.00022245279601093736
154	7.46685e-12	Al	2	2660.35A	-13.466	0.00021738915216757836
155	8.473869999999999e-12	Si	2	2344.20A	-13.469000000000001	0.00021589265577024155
156	1.94538e-11	S	3	1021.11A	-13.474	0.000213421352975378
157	1.57715e-11	S	2	1259.52A	-13.481	0.00021000898153433908
158	7.0876e-12	Mg	2	2802.71A	-13.495	0.00020334704643567843
159	1.51721e-11	Si	2	1309.28A	-13.495	0.00020334704643567843
160	1.41282e-11	S	4	1406.02A	-13.501	0.0002005570203632067
161	1.94497e-11	S	3	1021.32A	-13.505	0.00019871830254837385
162	2.17522e-11	H	1	913.215A	-13.507	0.00019780527488355158
163	2.16693e-11	N	2	916.710A	-13.532	0.0001867402211405435
164	9.28676e-12	N	2	2139.01A	-13.534	0.00018588222776071885
165	5.7981e-12	Ne	5	3426.03A	-13.544	0.00018165103168196002
166	8.5087e-12	Si	2	2334.60A	-13.552	0.00017833552670122263
167	5.17401e-12	Fe	5	3839.27A	-13.562000000000001	0.00017427611451119296
168	2.89e-11	C	2	687.352A	-13.564	0.000173475388499417
169	4.88238e-12	S	2	4068.60A	-13.565999999999999	0.00017267834148948087
170	3.76906e-12	Fe	3	5270.40A	-13.565999999999999	0.00017267834148948087
171	1.40198e-11	S	4	1416.89A	-13.565999999999999	0.00017267834148948087
172	5.2344599999999995e-12	Fe	5	3794.94A	-13.569	0.00017148963214791307
173	1.86931e-11	S	4	1062.66A	-13.579	0.0001675860515429609
174	1.63045e-11	O	5	1218.34A	-13.581	0.00016681606357841594
175	2.04344e-11	He	2	972.108A	-13.582	0.00016643239727881222
176	5.00355e-12	H	1	3970.07A	-13.584000000000001	0.00016566770987413098
177	1.58433e-11	S	2	1253.81A	-13.585	0.00016528668471475693
178	4.7945300000000006e-12	Fe	5	4143.15A	-13.597000000000001	0.00016078216368357816
179	1.85135e-11	S	4	1072.97A	-13.600999999999999	0.00015930810394666786
180	3.13102e-11	N	2	634.441A	-13.614	0.0001546101027432211
181	1.68401e-11	Si	2	1179.59A	-13.625	0.0001507432480610614
182	1.68862e-11	C	3	1176.37A	-13.630999999999998	0.0001486749731600421
183	2.71015e-12	O	2	7329.67A	-13.638	0.00014629782473821944
184	7.26772e-12	He	2	2733.24A	-13.655999999999999	0.00014035822544325539
185	7.44223e-12	Al	2	2669.15A	-13.657	0.00014003541048275583
186	1.09298e-11	Si	2	1817.45A	-13.662	0.00013843243839428275
187	2.70975e-12	O	2	7330.73A	-13.667	0.00013684781537557457
188	4.87921e-12	Fe	5	4071.24A	-13.671	0.00013559318706290706
189	1.956e-11	S	3	1015.57A	-13.677999999999999	0.00013342520193544753
190	4.427e-13	Mg	4	4.48712m	-13.687999999999999	0.00013038807354486467
191	2.2098699999999999e-13	Ar	3	8.98898m	-13.698	0.00012742007863676496
192	3.69895e-11	He	1	537.030A	-13.703	0.00012596151305780477
193	1.65299e-11	S	3	1201.73A	-13.706	0.00012509440010108892
194	1.24028e-11	Ne	4	1601.61A	-13.715	0.00012252871212972542
195	2.41494e-11	S	3	822.565A	-13.724	0.00012001564645609132
196	3.4519199999999997e-12	N	2	5754.61A	-13.725999999999999	0.00011946422464933919
197	1.06638e-11	Al	3	1862.79A	-13.737	0.00011647638111104747
198	1.83416e-12	He	1	1.08303m	-13.739	0.00011594122075143754
199	2.07203e-11	He	2	958.694A	-13.74	0.00011567456334337412
200	2.16856e-11	N	2	916.020A	-13.747	0.00011382505498394997
201	1.77076e-11	Si	3	1121.81A	-13.749	0.00011330207636135906
202	8.206239999999999e-14	Ne	5	24.2065m	-13.754000000000001	0.00011200511821807809
203	1.9622400000000003e-12	He	2	1.01233m	-13.758	0.00011097824912196322
204	8.4765e-11	He	2	234.347A	-13.763	0.00010970789160912526
205	4.04855e-12	Fe	4	4906.56A	-13.764000000000001	0.00010945557046026171
206	5.10486e-12	Fe	5	3891.28A	-13.775	0.00010671804698920069
207	8.04158e-12	O	2	2470.22A	-13.777000000000001	0.000106227722102225
208	5.1078e-12	H	1	3889.05A	-13.777999999999999	0.00010598340512111492
209	3.15443e-11	O	5	629.732A	-13.795	0.00010191494366937398
210	2.5627900000000002e-12	Ar	3	7751.11A	-13.795	0.00010191494366937398
211	2.23588e-11	S	2	888.439A	-13.802999999999999	0.00010005478631040568
212	4.04534e-11	Ne	3	491.045A	-13.817	9.688083399731676e-05
213	2.82224e-11	O	3	703.854A	-13.819	9.643570699846293e-05
214	1.52414e-11	Si	3	1303.32A	-13.824000000000002	9.533181658876017e-05
215	1.38691e-13	Ne	5	14.3228m	-13.828	9.445780924080232e-05
216	3.8603599999999995e-12	Fe	6	5145.76A	-13.83	9.402381502945162e-05
217	3.83776e-12	Fe	6	5176.05A	-13.833	9.337655963950976e-05
218	4.90343e-13	H	1	4.05113m	-13.833	9.337655963950976e-05
219	5.707419999999999e-14	Si	2	34.8046m	-13.838	9.230768700005581e-05
220	3.99488e-12	Fe	6	4972.48A	-13.845999999999998	9.062288183723754e-05
221	2.18026e-11	Fe	3	911.104A	-13.847000000000001	9.041445499279498e-05
222	2.41988e-11	S	3	820.885A	-13.850999999999999	8.95855302869311e-05
223	1.68974e-11	C	3	1175.59A	-13.850999999999999	8.95855302869311e-05
224	5.28914e-12	Fe	5	3755.70A	-13.850999999999999	8.95855302869311e-05
225	1.83153e-11	N	2	1084.58A	-13.853	8.917392216392037e-05
226	7.00532e-13	Fe	4	2.83562m	-13.86	8.774812975357662e-05
227	2.10762e-11	He	2	942.508A	-13.86	8.774812975357662e-05
228	5.46819e-14	Fe	5	36.3273m	-13.86	8.774812975357662e-05
229	2.71412e-12	O	2	7318.92A	-13.86	8.774812975357662e-05
230	4.22502e-12	Fe	3	4701.62A	-13.865	8.674368521825661e-05
231	7.91049e-12	He	2	2511.15A	-13.866	8.654418027845821e-05
232	4.21638e-12	Ar	4	4711.26A	-13.872	8.535674960941247e-05
233	8.452339999999999e-12	Si	2	2350.17A	-13.873	8.516043453299664e-05
234	1.6035e-11	N	5	1238.82A	-13.875	8.476915787815478e-05
235	2.09248e-11	He	2	949.324A	-13.879000000000001	8.399198956733391e-05
236	2.31496e-11	C	2	858.092A	-13.89	8.189131947941758e-05
237	1.58841e-11	S	2	1250.58A	-13.897	8.058196783318002e-05
238	2.16572e-11	He	2	917.221A	-13.899000000000001	8.021172732199375e-05
239	2.2009e-11	S	3	902.561A	-13.901	7.984318791143628e-05
240	1.8160900000000002e-12	H	1	1.09380m	-13.905	7.91111811647272e-05
241	2.95818e-11	S	3	671.510A	-13.905999999999999	7.8929230497126e-05
242	7.6658e-14	Fe	5	25.9131m	-13.91	7.820560296235667e-05
243	1.0159400000000001e-13	Fe	6	19.5527m	-13.91	7.820560296235667e-05
244	2.061e-11	P	2	963.828A	-13.913	7.766723937835209e-05
245	1.57064e-11	Si	2	1264.74A	-13.915999999999999	7.713258186319207e-05
246	4.75159e-12	Fe	5	4180.59A	-13.919	7.660160490447716e-05
247	1.77578e-11	Si	3	1118.63A	-13.922	7.607428316543595e-05
248	2.82351e-14	Fe	5	70.3538m	-13.923	7.589931716941054e-05
249	1.82964e-11	N	2	1085.70A	-13.927999999999999	7.50305048701695e-05
250	7.1384100000000005e-12	Mg	5	2782.76A	-13.933	7.417163778307844e-05
251	5.0997e-12	Fe	5	3895.22A	-13.936	7.366104382003968e-05
252	5.94356e-12	Ne	3	3342.18A	-13.936	7.366104382003968e-05
253	5.17927e-12	H	1	3835.38A	-13.945	7.215025473648012e-05
254	2.37898e-11	O	3R	835.000A	-13.948	7.16535758764569e-05
255	1.99974e-11	Si	2	993.354A	-13.953	7.08333641759074e-05
256	3.32984e-11	C	2	596.559A	-13.954	7.067045195906878e-05
257	7.0236199999999995e-12	Fe	5	2828.24A	-13.955	7.05079144299317e-05
258	2.11913e-11	He	2	937.389A	-13.968	6.842863372394081e-05
259	5.2506699999999995e-12	Fe	5	3783.22A	-13.974	6.748975767169481e-05
260	3.02816e-12	He	2	6559.91A	-13.977	6.702516144779993e-05
261	5.1083400000000004e-12	He	1	3888.63A	-13.979000000000001	6.671720880400067e-05
262	1.95612e-11	S	3	1015.50A	-13.982999999999999	6.61055417570852e-05
263	4.19071e-12	Ar	4	4740.12A	-13.982999999999999	6.61055417570852e-05
264	2.82632e-11	O	3	702.838A	-13.99	6.504858724132798e-05
265	2.94733e-12	Fe	4	6739.82A	-13.991	6.489897964223994e-05
266	5.9368e-12	Ne	5	3345.99A	-13.992	6.474971613108119e-05
267	8.50942e-12	Si	2	2334.41A	-13.998	6.386131672052988e-05
268	1.83253e-11	N	2	1083.99A	-14.002	6.327583264961544e-05
269	1.95559e-11	S	3	1015.78A	-14.004000000000001	6.298510660685574e-05
270	1.63135e-14	N	2	121.767m	-14.005999999999998	6.269571632892807e-05
271	8.66724e-14	Fe	3	22.9190m	-14.007	6.255152018277205e-05
272	1.77586e-11	Si	3	1118.58A	-14.014000000000001	6.155139054208921e-05
273	2.64781e-11	S	4	750.221A	-14.020999999999999	6.056725186845688e-05
274	1.41403e-11	S	4	1404.81A	-14.027999999999999	5.9598848483993393e-05
275	9.678459999999999e-15	N	2	205.244m	-14.027999999999999	5.9598848483993393e-05
276	2.16354e-11	P	3	918.147A	-14.034	5.878112162700518e-05
277	1.52934e-11	Si	3	1298.89A	-14.039000000000001	5.8108259691781785e-05
278	2.20657e-11	S	3	900.242A	-14.040999999999999	5.784127649006934e-05
279	8.32767e-12	He	2	2385.35A	-14.045	5.731098447973554e-05
280	4.8731e-12	S	2	4076.35A	-14.057	5.574910104458742e-05
281	1.92476e-12	S	2	1.03205m	-14.059000000000001	5.549295719225991e-05
282	1.34519e-13	Fe	6	14.7670m	-14.059000000000001	5.549295719225991e-05
283	2.12808e-11	He	2	933.444A	-14.067	5.4480096575597325e-05
284	9.53158e-14	Fe	5	20.8407m	-14.084000000000001	5.2388729794622074e-05
285	5.23039e-12	H	1	3797.89A	-14.092	5.14325277133001e-05
286	4.06966e-12	Fe	3	4881.12A	-14.105	4.991578078638763e-05
287	3.3808199999999997e-12	He	1	5875.64A	-14.106	4.980097767633159e-05
288	3.68484e-11	O	2	539.086A	-14.112	4.911768264654369e-05
289	6.19582e-13	Ca	4	3.20610m	-14.115	4.8779558897528926e-05
290	1.9767e-12	H	1	1.00493m	-14.116	4.866736902530067e-05
291	6.38898e-12	Ar	3	3109.18A	-14.117	4.8555437182618095e-05
292	4.17791e-12	Fe	3	4754.64A	-14.126	4.7559564457515745e-05
293	1.51338e-11	Si	3	1312.59A	-14.142000000000001	4.583928857506851e-05
294	6.12815e-12	Na	4	3241.51A	-14.148	4.5210349957519346e-05
295	5.26821e-12	H	1	3770.63A	-14.152000000000001	4.479585897769141e-05
296	2.13519e-11	He	2	930.337A	-14.157	4.428308502021276e-05
297	5.1578e-12	Fe	5	3851.34A	-14.158	4.418123675092589e-05
298	3.72329e-12	Fe	6	5335.19A	-14.158	4.418123675092589e-05
299	2.63538e-11	S	4	753.760A	-14.16	4.3978242407161934e-05
300	5.51735e-14	Ne	3	36.0036m	-14.161	4.387709525642924e-05
301	1.39513e-11	S	4	1423.84A	-14.165	4.347482762917305e-05
302	2.21485e-11	Fe	3	896.877A	-14.169	4.3076248013691235e-05
303	7.3372e-12	Fe	5	2707.36A	-14.171	4.287833063200631e-05
304	4.0514e-11	Ne	3	490.311A	-14.171	4.287833063200631e-05
305	1.59836e-11	N	5	1242.80A	-14.172	4.277971320815712e-05
306	3.31301e-11	O	3	599.590A	-14.172	4.277971320815712e-05
307	3.6001300000000003e-12	Cl	3	5517.71A	-14.175999999999998	4.2387506439993355e-05
308	1.19801e-11	C	1	1658.12A	-14.177	4.229001788046014e-05
309	3.67088e-12	He	2	5411.37A	-14.18	4.1998895445093196e-05
310	2.31083e-11	Fe	3	859.623A	-14.181	4.190230066604628e-05
311	4.051430000000001e-12	Fe	4	4903.07A	-14.182	4.180592804882607e-05
312	3.8039e-11	He	1	522.213A	-14.187000000000001	4.132737954767226e-05
313	1.93108e-12	S	2	1.02867m	-14.192	4.085430894591339e-05
314	1.92179e-12	S	2	1.03364m	-14.195	4.05730698613335e-05
315	1.80199e-11	S	2	1102.36A	-14.196	4.04797543901294e-05
316	5.7353599999999995e-12	Fe	5	3463.51A	-14.196	4.04797543901294e-05
317	4.054e-12	Fe	4	4899.97A	-14.202	3.992435133837454e-05
318	8.6137e-12	He	2	2306.15A	-14.202	3.992435133837454e-05
319	3.99917e-12	Fe	6	4967.15A	-14.204	3.9740915606463636e-05
320	3.65232e-11	Ne	4	543.886A	-14.207	3.9467341067720975e-05
321	7.2758e-12	Fe	5	2730.21A	-14.212	3.901556215037655e-05
322	5.7651300000000005e-12	Fe	5	3445.62A	-14.214	3.883630192549995e-05
323	3.5428000000000003e-13	Mg	5	5.60700m	-14.216	3.8657865326542286e-05
324	1.48797e-11	C	2R	1335.00A	-14.218	3.8480248569285886e-05
325	7.73718e-12	Fe	4	2567.40A	-14.222000000000001	3.8127459529862556e-05
326	7.30897e-12	Fe	5	2717.82A	-14.222000000000001	3.8127459529862556e-05
327	8.70355e-11	He	2	228.234A	-14.222999999999999	3.8039768806335894e-05
328	1.12814e-11	C	2	1760.82A	-14.225999999999999	3.77779048797942e-05
329	2.52577e-11	S	5	786.470A	-14.24	3.657950875104841e-05
330	2.14092e-11	He	2	927.846A	-14.241	3.649537821551869e-05
331	2.75026e-12	Fe	4	7222.76A	-14.245999999999999	3.607761907562652e-05
332	2.05381e-11	P	2	967.202A	-14.251	3.566464198506474e-05
333	3.49914e-12	Fe	6	5676.96A	-14.252	3.558261558470751e-05
334	5.29698e-12	H	1	3750.15A	-14.27	3.413798386295715e-05
335	2.43455e-11	S	4	815.941A	-14.270999999999999	3.405946867884569e-05
336	2.24578e-11	C	3	884.524A	-14.272	3.3981134074646505e-05
337	4.03915e-12	Fe	4	4917.98A	-14.272	3.3981134074646505e-05
338	1.06591e-12	He	2	1.86362m	-14.276	3.366959316484393e-05
339	4.39259e-11	N	3	452.227A	-14.277000000000001	3.35921552494441e-05
340	6.934779999999999e-13	Fe	4	2.86447m	-14.277000000000001	3.35921552494441e-05
341	7.56703e-13	H	1	2.62513m	-14.279000000000002	3.343781331581013e-05
342	4.20486e-12	Ne	4	4724.17A	-14.280999999999999	3.3284180518946655e-05
343	3.68169e-11	O	2	539.547A	-14.285	3.297902931774978e-05
344	1.82993e-11	N	2	1085.53A	-14.286	3.2903179655124856e-05
345	4.05691e-11	Ne	3	489.645A	-14.293	3.237709419549667e-05
346	6.9610399999999996e-12	Ar	4	2853.66A	-14.297	3.2080259211700205e-05
347	2.0809400000000002e-12	H	1	9545.93A	-14.300999999999998	3.17861456273932e-05
348	1.85041e-11	S	4	1073.52A	-14.302	3.171303952112308e-05
349	3.5870199999999998e-12	Cl	3	5537.87A	-14.302999999999999	3.164010155423169e-05
350	7.22112e-12	Fe	5	2750.88A	-14.302999999999999	3.164010155423169e-05
351	2.82607e-11	O	3	702.900A	-14.306	3.1422292627175616e-05
352	2.40927e-11	S	3	824.501A	-14.307	3.1350023359583964e-05
353	8.54075e-11	He	2	232.584A	-14.309000000000001	3.120598308622675e-05
354	5.41346e-12	H	1	3669.46A	-14.31	3.113421131677399e-05
355	8.339269999999999e-12	Fe	2	2382.04A	-14.311	3.106260461781031e-05
356	3.96404e-12	Fe	3	5011.16A	-14.312999999999999	3.091988491361702e-05
357	4.2036e-12	Ne	4	4725.58A	-14.315	3.077782094690009e-05
358	5.4237400000000005e-12	Fe	6	3662.50A	-14.315999999999999	3.070703392304137e-05
359	2.14561e-11	He	2	925.817A	-14.32	3.042551014385518e-05
360	1.6716900000000001e-12	P	2	1.18828m	-14.32	3.042551014385518e-05
361	1.61403e-13	Fe	6	12.3074m	-14.321	3.0355533412358093e-05
362	4.2137199999999995e-12	Ne	4	4714.23A	-14.323	3.021606240525648e-05
363	5.58679e-12	Fe	6	3555.61A	-14.331	2.966455711252409e-05
364	3.52765e-12	Fe	6	5631.08A	-14.334000000000001	2.9460347737746908e-05
365	7.70562e-12	Fe	4	2577.92A	-14.338	2.9190253646209163e-05
366	4.164869999999999e-12	Fe	3	4769.52A	-14.34	2.905613661330172e-05
367	8.81829e-12	He	2	2252.64A	-14.341	2.8989309353527986e-05
368	1.68957e-11	C	3	1175.71A	-14.342	2.8922635792186533e-05
369	1.8299e-11	N	2	1085.55A	-14.344000000000001	2.8789748351627606e-05
370	1.99165e-11	Si	3	997.386A	-14.35	2.8394738195695367e-05
371	3.66217e-12	Fe	6	5424.23A	-14.354000000000001	2.8134413671161706e-05
372	1.52928e-11	Si	3	1298.95A	-14.354000000000001	2.8134413671161706e-05
373	4.08803e-12	He	2	4859.18A	-14.357999999999999	2.7876475816214966e-05
374	4.08048e-12	Fe	4	4868.16A	-14.362	2.7620902749736384e-05
375	3.00315e-11	S	4	661.455A	-14.363	2.7557376436248567e-05
376	6.23152e-12	He	1	3187.74A	-14.364	2.7493996229227245e-05
377	8.96967e-12	He	2	2214.62A	-14.375	2.6806361422937525e-05
378	5.31937e-12	H	1	3734.36A	-14.378	2.6621827728891062e-05
379	3.02204e-11	S	4	657.319A	-14.382	2.637775734521737e-05
380	2.65428e-11	S	4	748.393A	-14.39	2.5896309015147384e-05
381	2.1495e-11	He	2	924.142A	-14.392000000000001	2.577732628308685e-05
382	3.66452e-11	Ne	4	542.076A	-14.394	2.565889022702262e-05
383	1.19855e-11	C	1	1657.38A	-14.399000000000001	2.536517533938585e-05
384	3.72727e-11	Fe	4	532.950A	-14.409	2.47877934577183e-05
385	9.55097e-12	He	2	2079.84A	-14.412	2.4617155487803468e-05
386	3.62169e-12	Fe	6	5484.85A	-14.412	2.4617155487803468e-05
387	1.96193e-11	S	3	1012.50A	-14.415	2.444769218141118e-05
388	8.70221e-11	He	2	228.269A	-14.427	2.378142469722151e-05
389	5.07869e-12	Fe	5	3911.33A	-14.43	2.3617714521124624e-05
390	1.73398e-11	Ne	5	1145.60A	-14.433	2.3455131317952987e-05
391	1.70862e-12	He	2	1.16260m	-14.443	2.292122734630999e-05
392	5.20018e-12	Fe	5	3819.95A	-14.445	2.2815913872862894e-05
393	1.4722200000000002e-12	Fe	6	1.34929m	-14.446	2.2763438727125215e-05
394	4.1962699999999994e-12	Fe	3	4733.84A	-14.452	2.2451112638986624e-05
395	3.82611e-12	Ar	3	5191.82A	-14.453	2.2399476512804316e-05
396	3.79545e-12	Fe	4	5233.76A	-14.456	2.2245279601093734e-05
397	2.15276e-11	He	2	922.743A	-14.459000000000001	2.209214417345692e-05
398	2.1524e-12	H	1	9228.97A	-14.462	2.1940062922689178e-05
399	3.53486e-11	C	2	561.959A	-14.475999999999999	2.1244077093018423e-05
400	5.33713e-12	H	1	3721.93A	-14.477	2.1195217071555663e-05
401	4.08066e-12	Fe	4	4867.95A	-14.478	2.1146469425023986e-05
402	7.08043e-13	Fe	4	2.80554m	-14.48	2.104931022352727e-05
403	9.17309e-13	H	1	2.16551m	-14.481	2.1000898153433908e-05
404	9.08481e-12	He	2	2186.56A	-14.482999999999999	2.0904407791175846e-05
405	2.08955e-11	P	4	950.657A	-14.485	2.0808360761861873e-05
406	1.59249e-11	C	3	1247.38A	-14.485	2.0808360761861873e-05
407	7.14445e-12	Fe	5	2780.40A	-14.491	2.0522859349037782e-05
408	1.65245e-11	S	3	1202.12A	-14.491	2.0522859349037782e-05
409	2.9379299999999998e-12	Fe	4	6761.38A	-14.492	2.047565808235622e-05
410	1.81147e-11	S	2	1096.60A	-14.492	2.047565808235622e-05
411	1.77066e-11	Si	3	1121.87A	-14.494000000000002	2.0381580979014928e-05
412	2.16695e-11	N	2	916.701A	-14.495	2.0334704643567842e-05
413	6.784110000000001e-12	Mg	5	2928.09A	-14.498	2.01947215214269e-05
414	4.44247e-12	He	1	4471.49A	-14.504000000000001	1.991763955461837e-05
415	1.12841e-11	C	2	1760.40A	-14.504000000000001	1.991763955461837e-05
416	4.37402e-12	He	2	4541.46A	-14.514000000000001	1.94642587263548e-05
417	1.91548e-12	S	2	1.03705m	-14.517000000000001	1.9330267711760146e-05
418	2.15552e-11	He	2	921.562A	-14.520999999999999	1.9153046752141273e-05
419	3.85256e-11	He	1	515.617A	-14.527999999999999	1.8846810713269238e-05
420	7.00043e-12	C	2	2837.60A	-14.527999999999999	1.8846810713269238e-05
421	2.95602e-11	N	2	672.001A	-14.527999999999999	1.8846810713269238e-05
422	2.7651e-12	Fe	4	7183.99A	-14.530999999999999	1.8717070180899263e-05
423	7.1956e-12	Fe	5	2760.64A	-14.536	1.8502817650239043e-05
424	2.26059e-11	Ar	3	878.731A	-14.540999999999999	1.8291017648016876e-05
425	8.70067e-11	He	2	228.309A	-14.542	1.8248949474805835e-05
426	2.81159e-12	He	1	7065.22A	-14.550999999999998	1.787466325480171e-05
427	1.92501e-11	O	6	1031.91A	-14.556	1.767005367648487e-05
428	4.72222e-12	Fe	4	4206.59A	-14.558	1.758886715446528e-05
429	1.27278e-11	C	1	1560.71A	-14.562000000000001	1.7427611451119298e-05
430	7.64195e-12	Fe	2	2599.40A	-14.562000000000001	1.7427611451119298e-05
431	3.93611e-11	He	1	504.672A	-14.562999999999999	1.7387529057056477e-05
432	7.118939999999999e-12	Fe	5	2790.37A	-14.565999999999999	1.7267834148948088e-05
433	5.35146e-12	H	1	3711.97A	-14.569	1.714896321479131e-05
434	7.3147e-13	Fe	4	2.71569m	-14.572000000000001	1.703091058238949e-05
435	1.99685e-11	Si	3	994.790A	-14.574000000000002	1.6952660656139926e-05
436	6.01461e-14	Fe	3	33.0270m	-14.575	1.691367061859298e-05
437	2.15787e-11	He	2	920.556A	-14.577	1.6835959361046778e-05
438	9.17441e-12	He	2	2165.20A	-14.581	1.6681606357841594e-05
439	5.84179e-12	Fe	5	3400.41A	-14.582	1.6643239727881223e-05
440	3.66054e-12	Fe	6	5426.65A	-14.583	1.6604961338721172e-05
441	3.6796e-11	O	2	539.854A	-14.584000000000001	1.6566770987413097e-05
442	3.13958e-11	S	2	632.711A	-14.589	1.6377132728080045e-05
443	2.66359e-13	H	1	7.45777m	-14.591	1.630188663821591e-05
444	4.71966e-12	Fe	4	4208.88A	-14.591	1.630188663821591e-05
445	2.18175e-11	S	2	910.485A	-14.593	1.6226986272730566e-05
446	9.70564e-13	Fe	5	2.04669m	-14.595999999999998	1.611528048495498e-05
447	2.51768e-11	O	4R	789.000A	-14.597999999999999	1.6041237496863502e-05
448	3.74158e-12	Ca	5	5309.11A	-14.600999999999999	1.593081039466679e-05
449	4.96213e-12	Fe	5	4003.21A	-14.603	1.5857614969651314e-05
450	2.20352e-12	H	1	9014.87A	-14.604000000000001	1.5821143467294546e-05
451	3.67046e-12	Fe	3	5411.98A	-14.61	1.5604069241020908e-05
452	2.76232e-12	Fe	4	7191.23A	-14.61	1.5604069241020908e-05
453	2.12576e-12	He	2	9344.62A	-14.612	1.5532375055240516e-05
454	8.69892e-11	He	2	228.356A	-14.617	1.535457742823023e-05
455	8.53095e-12	Si	2	2328.52A	-14.618	1.5319262880113653e-05
456	6.8392e-13	Al	5	2.90450m	-14.622	1.5178815033826607e-05
457	2.1599e-11	He	2	919.693A	-14.626	1.503965482113401e-05
458	2.1687e-11	N	2	915.962A	-14.628	1.4970553884053783e-05
459	4.3117e-12	Fe	3	4607.11A	-14.630999999999998	1.4867497316004213e-05
460	2.97454e-12	He	1	6678.15A	-14.635	1.473119128130441e-05
461	2.15181e-11	H	1	923.150A	-14.639000000000001	1.4596134907842183e-05
462	1.6110299999999999e-12	Fe	6	1.23303m	-14.64	1.4562564729116762e-05
463	5.68839e-12	Fe	6	3492.10A	-14.64	1.4562564729116762e-05
464	3.73279e-11	N	2	532.161A	-14.64	1.4562564729116762e-05
465	5.04986e-12	Ca	2	3933.66A	-14.642999999999999	1.446231673865456e-05
466	6.925710000000001e-12	Ar	4	2868.22A	-14.648	1.4296767967905789e-05
467	1.64943e-11	S	2	1204.32A	-14.648	1.4296767967905789e-05
468	2.15692e-11	H	1	920.963A	-14.652000000000001	1.4165694411320669e-05
469	4.5786e-12	He	2	4338.55A	-14.652999999999999	1.4133114218265495e-05
470	5.36319e-12	H	1	3703.85A	-14.652999999999999	1.4133114218265495e-05
471	1.55069e-13	Ne	2	12.8101m	-14.658	1.3971333797606311e-05
472	1.40163e-11	Si	3	1417.24A	-14.658	1.3971333797606311e-05
473	1.02155e-12	H	1	1.94454m	-14.66	1.3907141349763785e-05
474	2.12823e-11	S	6	933.380A	-14.661	1.3875155812248613e-05
475	2.16454e-11	He	2	917.724A	-14.662	1.3843243839428276e-05
476	2.16166e-11	He	2	918.945A	-14.665999999999999	1.371632821704561e-05
477	2.2413400000000002e-12	H	1	8862.74A	-14.667	1.3684781537557457e-05
478	9.24551e-12	He	2	2148.55A	-14.672	1.3528133138656541e-05
479	8.69689e-11	He	2	228.409A	-14.672	1.3528133138656541e-05
480	2.01664e-12	C	1	9850.26A	-14.675999999999998	1.3404106468543428e-05
481	6.7449100000000006e-12	He	1	2945.10A	-14.679	1.331183324865327e-05
482	2.55997e-11	N	2	775.965A	-14.686	1.309899175471514e-05
483	3.7637699999999994e-12	Fe	6	5277.81A	-14.686	1.309899175471514e-05
484	2.16319e-11	He	2	918.295A	-14.687000000000001	1.3068864909690357e-05
485	5.90818e-12	Na	4	3362.19A	-14.689	1.3008818929741089e-05
486	2.19959e-13	Na	4	9.03098m	-14.692	1.2919266850127908e-05
487	6.5044e-11	O	3	305.400A	-14.696	1.2800822299700907e-05
488	3.67095e-11	Ne	4	541.126A	-14.700999999999999	1.2654292498522913e-05
489	9.26047e-12	Fe	6	2145.08A	-14.703	1.2596151305780479e-05
490	4.07959e-12	Fe	4	4869.23A	-14.708	1.2451964354096311e-05
491	6.33256e-11	Ne	3	313.688A	-14.709000000000001	1.2423325630798013e-05
492	6.42709e-13	He	2	3.09074m	-14.710999999999999	1.2366245634418499e-05
493	4.33589e-11	Ar	3	458.140A	-14.714	1.228111699825627e-05
494	8.69454e-11	He	2	228.471A	-14.718	1.2168523040837901e-05
495	1.51654e-13	Ar	5	13.0985m	-14.720999999999998	1.2084755517436066e-05
496	5.10732e-12	Fe	6	3889.41A	-14.73	1.1836897005441087e-05
497	3.87903e-11	He	1	512.099A	-14.732000000000001	1.1782511403848107e-05
498	5.3729099999999996e-12	H	1	3697.15A	-14.732000000000001	1.1782511403848107e-05
499	2.60469e-11	Fe	3	762.643A	-14.732000000000001	1.1782511403848107e-05
500	5.83068e-12	Fe	5	3406.89A	-14.732999999999999	1.1755412379609285e-05
501	2.46898e-12	Cl	4	8045.62A	-14.739	1.1594122075143755e-05
502	7.09952e-12	Mg	2	2798.00A	-14.739	1.1594122075143755e-05
503	2.00651e-11	N	3R	990.000A	-14.739	1.1594122075143755e-05
504	8.98708e-12	P	2	2210.34A	-14.74	1.1567456334337415e-05
505	5.94246e-12	Cl	3	3342.80A	-14.742	1.1514308700176678e-05
506	1.7321400000000001e-12	P	2	1.14682m	-14.743	1.148782652503887e-05
507	4.72996e-12	He	2	4199.71A	-14.745	1.1435044756618286e-05
508	3.26344e-12	Fe	7	6086.97A	-14.752	1.1252211035387977e-05
509	9.30287e-12	He	2	2135.31A	-14.755999999999998	1.1149050144537387e-05
510	2.95765e-11	N	2	671.630A	-14.755999999999998	1.1149050144537387e-05
511	7.00265e-12	C	2	2836.71A	-14.759	1.1072300623189762e-05
512	2.94969e-12	Fe	4	6734.42A	-14.76	1.1046835038418938e-05
513	1.77833e-11	Si	3	1117.03A	-14.765	1.0920382963393724e-05
514	2.41176e-12	He	2	8236.51A	-14.765	1.0920382963393724e-05
515	8.69178e-11	He	2	228.543A	-14.765999999999998	1.08952667795447e-05
516	1.29332e-11	P	2	1535.92A	-14.767999999999999	1.0845207575848903e-05
517	4.26966e-13	H	1	4.65247m	-14.770999999999999	1.0770549692031836e-05
518	1.7605e-11	Si	4	1128.34A	-14.772	1.0745778115144113e-05
519	4.157819999999999e-12	Fe	3	4777.61A	-14.775	1.0671804698920069e-05
520	5.31119e-12	He	2	3740.11A	-14.779000000000002	1.0573965005346716e-05
521	2.27011e-12	H	1	8750.43A	-14.785	1.0428884766555816e-05
522	1.68917e-11	C	3	1175.99A	-14.787	1.0380968393564457e-05
523	2.83896e-12	Fe	4	6997.10A	-14.788	1.035709282879918e-05
524	2.0893200000000002e-13	Fe	7	9.50763m	-14.790999999999999	1.0285795103265871e-05
525	1.89356e-11	S	2	1049.05A	-14.792	1.0262138430994038e-05
526	7.16289e-13	Fe	4	2.77325m	-14.795	1.0191494366937398e-05
527	2.14467e-11	H	1	926.226A	-14.8	1.0074833295614708e-05
528	5.28461e-12	Fe	7	3758.92A	-14.800999999999998	1.0051661822036431e-05
529	3.64547e-11	C	2	544.909A	-14.802	1.0028543641368443e-05
530	7.67274e-12	Mn	2	2588.97A	-14.802	1.0028543641368443e-05
531	7.60544e-12	Fe	2	2611.87A	-14.802999999999999	1.0005478631040568e-05
532	5.38106e-12	H	1	3691.55A	-14.804	9.98246666876434e-06
533	2.27955e-11	Fe	3	871.422A	-14.805	9.959507632532706e-06
534	5.16369e-12	Fe	6	3846.95A	-14.811	9.822858064954468e-06
535	8.29197e-12	Fe	2	2395.63A	-14.811	9.822858064954468e-06
536	4.9338e-12	He	1	4026.20A	-14.814	9.755237985667278e-06
537	1.0930200000000001e-12	H	1	1.81740m	-14.818	9.665801426230524e-06
538	3.69014e-11	C	3	538.312A	-14.818	9.665801426230524e-06
539	1.69069e-11	C	3	1174.93A	-14.818	9.665801426230524e-06
540	2.71482e-13	Na	3	7.31706m	-14.82	9.621391102713964e-06
541	2.38658e-12	H	1	8323.38A	-14.824000000000002	9.533181658876018e-06
542	1.53447e-11	Si	3	1294.54A	-14.825999999999999	9.489380667841467e-06
543	5.09257e-12	Al	2	3900.67A	-14.827	9.467555697941909e-06
544	7.565489999999999e-12	Fe	2	2625.67A	-14.827	9.467555697941909e-06
545	8.68852e-11	He	2	228.629A	-14.827	9.467555697941909e-06
546	9.101589999999999e-14	Ar	3	21.8253m	-14.828	9.445780924080234e-06
547	4.778109999999999e-13	Ca	5	4.15739m	-14.828	9.445780924080234e-06
548	1.0361100000000001e-12	Fe	5	1.91721m	-14.829	9.424056230808678e-06
549	9.34981e-12	He	2	2124.58A	-14.833	9.337655963950977e-06
550	5.91089e-13	Fe	5	3.36066m	-14.838	9.23076870000558e-06
551	1.05985e-12	He	2	1.87427m	-14.842	9.146140503881785e-06
552	4.0634e-12	Fe	4	4888.63A	-14.845999999999998	9.062288183723752e-06
553	2.17493e-11	H	1	913.339A	-14.847000000000001	9.041445499279496e-06
554	3.0175900000000003e-12	C	2	6582.88A	-14.847000000000001	9.041445499279496e-06
555	2.83542e-12	Ar	5	7005.83A	-14.847999999999999	9.02065075167934e-06
556	1.91443e-11	O	6	1037.62A	-14.847999999999999	9.02065075167934e-06
557	1.26143e-11	Ne	5	1574.76A	-14.850999999999999	8.95855302869311e-06
558	2.17636e-11	S	2	912.736A	-14.850999999999999	8.95855302869311e-06
559	4.8450800000000006e-12	He	2	4099.92A	-14.852	8.937948928484819e-06
560	2.22309e-11	Si	2	893.551A	-14.852	8.937948928484819e-06
561	3.02813e-11	Ca	4	655.998A	-14.856	8.85600532016285e-06
562	4.6719e-11	O	2	425.190A	-14.856	8.85600532016285e-06
563	4.21246e-12	Ne	4	4715.64A	-14.857999999999999	8.815315671784068e-06
564	2.96619e-11	Ca	4	669.696A	-14.859000000000002	8.795041008354857e-06
565	1.54134e-12	Fe	6	1.28877m	-14.862	8.734496371917474e-06
566	2.45344e-11	S	4	809.656A	-14.863	8.714407587719934e-06
567	3.00341e-11	S	4	661.396A	-14.864	8.694365006443898e-06
568	1.48818e-11	P	3	1334.81A	-14.867	8.634513418728809e-06
569	3.98298e-12	Fe	3	4987.33A	-14.87	8.575073846445514e-06
570	1.0122200000000001e-12	Si	6	1.96247m	-14.872	8.535674960941248e-06
571	5.38795e-12	H	1	3686.83A	-14.872	8.535674960941248e-06
572	1.42088e-11	S	4	1398.04A	-14.874	8.496457096872688e-06
573	1.52669e-11	Si	3	1301.15A	-14.876	8.457419422521923e-06
574	1.83083e-11	N	2R	1085.00A	-14.876	8.457419422521923e-06
575	1.7138e-11	P	2	1159.09A	-14.877	8.4379678976242e-06
576	2.76188e-12	Fe	4	7192.37A	-14.884	8.303054121318145e-06
577	3.74292e-11	C	2	530.721A	-14.884	8.303054121318145e-06
578	1.74785e-11	Ne	5	1136.51A	-14.886	8.264905052923025e-06
579	2.51458e-13	Ar	5	7.89971m	-14.888	8.226931263575575e-06
580	1.29618e-11	P	2	1532.53A	-14.89	8.189131947941757e-06
581	3.12969e-12	Si	2	6347.11A	-14.890999999999998	8.170297467112847e-06
582	1.5673100000000001e-12	Fe	6	1.26742m	-14.890999999999998	8.170297467112847e-06
583	2.2925e-12	H	1	8664.98A	-14.892999999999999	8.132758360137573e-06
584	1.6495e-11	S	2	1204.27A	-14.901	7.984318791143628e-06
585	2.61633e-12	He	2	7592.50A	-14.902000000000001	7.965955367503586e-06
586	9.60058e-12	Na	5	2069.09A	-14.905999999999999	7.8929230497126e-06
587	9.38872e-12	He	2	2115.78A	-14.905999999999999	7.8929230497126e-06
588	8.399960000000001e-12	Fe	2	2364.83A	-14.913	7.76672393783521e-06
589	6.07303e-13	Fe	5	3.27093m	-14.92	7.642542610210697e-06
590	8.68463e-11	He	2	228.731A	-14.921	7.624965249973806e-06
591	3.11777e-12	Si	2	6371.37A	-14.923	7.5899317169410555e-06
592	3.47238e-12	Fe	7	5720.71A	-14.925999999999998	7.5376829945132425e-06
593	7.021530000000001e-12	He	1	2829.08A	-14.927	7.520346804700016e-06
594	5.20892e-12	Fe	6	3813.55A	-14.932	7.434262106679609e-06
595	5.39384e-12	H	1	3682.80A	-14.933	7.417163778307845e-06
596	3.7109e-11	C	2	535.300A	-14.935	7.383085006311137e-06
597	2.87674e-11	C	3	690.521A	-14.937000000000001	7.349162812048927e-06
598	2.10312e-11	S	6	944.524A	-14.94	7.298571531104137e-06
599	5.312050000000001e-13	H	1	3.73951m	-14.942	7.265037640988675e-06
600	5.00557e-12	Ca	2	3968.47A	-14.944	7.231657825102873e-06
601	2.37495e-12	Fe	5	8364.15A	-14.944	7.231657825102873e-06
602	2.23849e-11	Ar	3	887.403A	-14.947000000000001	7.181875442798488e-06
603	4.93467e-12	He	2	4025.48A	-14.95	7.1324357600034066e-06
604	5.53896e-12	Fe	7	3586.32A	-14.955	7.05079144299317e-06
605	2.33533e-11	Ar	4	850.605A	-14.955	7.05079144299317e-06
606	1.1441299999999999e-12	H	1	1.73620m	-14.958	7.0022541361055085e-06
607	1.15157e-11	Al	2	1724.98A	-14.963	6.9220999958214655e-06
608	4.3026199999999997e-13	K	3	4.61683m	-14.970999999999998	6.79575743227638e-06
609	1.67169e-11	S	5	1188.28A	-14.972000000000001	6.780127623904688e-06
610	9.42132e-12	He	2	2108.46A	-14.972999999999999	6.764533763094802e-06
611	8.786110000000001e-12	Fe	6	2260.89A	-14.972999999999999	6.764533763094802e-06
612	2.16858e-11	N	2	916.012A	-14.977	6.7025161447799936e-06
613	3.33901e-11	Cr	5	594.921A	-14.979000000000001	6.671720880400067e-06
614	4.08215e-12	Fe	4	4866.17A	-14.982000000000001	6.625793076910346e-06
615	1.29291e-11	P	2	1536.42A	-14.982999999999999	6.6105541757085195e-06
616	5.36187e-12	He	1	3704.76A	-14.982999999999999	6.6105541757085195e-06
617	1.34584e-12	He	2	1.47599m	-14.984000000000002	6.5953503230067906e-06
618	9.609119999999999e-12	Na	5	2067.25A	-14.988	6.534883787793995e-06
619	5.39891e-12	H	1	3679.35A	-14.988	6.534883787793995e-06
620	7.1179e-12	Mg	2	2790.78A	-14.992	6.47497161310812e-06
621	2.31026e-12	H	1	8598.35A	-14.992	6.47497161310812e-06
622	4.033669999999999e-12	Fe	3	4924.66A	-15.003	6.313030227294662e-06
623	4.25642e-12	Fe	3	4666.94A	-15.005	6.284024488153038e-06
624	8.58246e-11	He	2	231.454A	-15.005	6.284024488153038e-06
625	5.14277e-12	Si	2	3862.60A	-15.005999999999998	6.269571632892807e-06
626	6.4855099999999995e-12	N	2	3062.90A	-15.007	6.255152018277205e-06
627	1.93983e-11	Si	2	1024.03A	-15.014000000000001	6.15513905420892e-06
628	5.42845e-13	Al	6	3.65932m	-15.014000000000001	6.15513905420892e-06
629	3.11365e-11	C	2	637.979A	-15.017999999999999	6.098708400167285e-06
630	2.72434e-12	Ca	2	7291.47A	-15.022	6.042795105471593e-06
631	5.15155e-12	Si	2	3856.02A	-15.025	6.001196796563306e-06
632	1.76969e-11	Si	4	1122.48A	-15.026	5.987394426942921e-06
633	1.15408e-11	Al	2	1721.24A	-15.029000000000002	5.946177493623048e-06
634	5.4033e-12	H	1	3676.36A	-15.033	5.8916626106841565e-06
635	3.58547e-11	S	4	554.027A	-15.034	5.878112162700519e-06
636	1.60606e-13	H	1	12.3684m	-15.034	5.878112162700519e-06
637	2.7676799999999998e-12	He	2	7177.28A	-15.034	5.878112162700519e-06
638	1.111e-13	P	3	17.8797m	-15.034	5.878112162700519e-06
639	9.448910000000001e-12	He	2	2102.30A	-15.035	5.8645928798824404e-06
640	1.18196e-12	H	1	1.68064m	-15.036	5.851104690552011e-06
641	3.69126e-11	C	3	538.149A	-15.04	5.79746144031085e-06
642	5.00576e-12	He	2	3968.32A	-15.04	5.79746144031085e-06
643	6.76465e-12	Mg	2	2936.51A	-15.044	5.744309994344007e-06
644	5.41049e-12	H	1	3671.47A	-15.045	5.731098447973554e-06
645	3.60935e-11	C	2	550.361A	-15.048	5.6916458437628415e-06
646	5.20065e-12	He	1	3819.61A	-15.056	5.587761599512424e-06
647	4.7575099999999996e-12	Fe	5	4175.39A	-15.058	5.562088167023492e-06
648	5.407130000000001e-12	H	1	3673.75A	-15.061	5.523799021403203e-06
649	4.03591e-12	He	1	4921.93A	-15.062000000000001	5.511094636196918e-06
650	1.02168e-11	Fe	6	1944.30A	-15.062000000000001	5.511094636196918e-06
651	3.3489e-12	He	2	5931.63A	-15.065	5.473156527573708e-06
652	5.66981e-12	Fe	5	3503.55A	-15.065	5.473156527573708e-06
653	1.28797e-11	P	2	1542.30A	-15.067	5.448009657559733e-06
654	1.0631e-12	He	1	1.86854m	-15.067	5.448009657559733e-06
655	3.01981e-12	C	2	6578.05A	-15.078	5.311752962304999e-06
656	9.77598e-14	Cl	4	20.3197m	-15.083	5.250949828939758e-06
657	2.3246e-12	H	1	8545.34A	-15.083	5.250949828939758e-06
658	3.90674e-12	Fe	3	5084.66A	-15.083	5.250949828939758e-06
659	4.1714300000000004e-13	He	2	4.76203m	-15.087	5.202808831542731e-06
660	1.9179e-11	Cr	3	1035.74A	-15.087	5.202808831542731e-06
661	3.69895e-12	Fe	6	5370.30A	-15.088	5.190842703286734e-06
662	9.47247e-12	He	2	2097.07A	-15.091	5.155109193462758e-06
663	3.27654e-14	P	2	60.6263m	-15.094000000000001	5.119621671390139e-06
664	1.00102e-11	Fe	6	1984.42A	-15.095999999999998	5.096099146492056e-06
665	6.02672e-13	H	1	3.29607m	-15.097000000000001	5.08437844370115e-06
666	2.52215e-12	P	2	7875.99A	-15.099	5.061017846725463e-06
667	1.71985e-11	P	2	1155.01A	-15.1	5.049377828685082e-06
668	1.77058e-11	Si	3	1121.92A	-15.100999999999999	5.037764581943298e-06
669	2.63785e-12	Cl	4	7530.54A	-15.103	5.014618156208001e-06
670	1.23238e-11	Al	3	1611.87A	-15.106	4.980097767633159e-06
671	2.77013e-12	Fe	4	7170.96A	-15.106	4.980097767633159e-06
672	4.07977e-12	Fe	4	4869.01A	-15.106	4.980097767633159e-06
673	3.48647e-11	Ne	5	569.759A	-15.109000000000002	4.945815015741734e-06
674	5.32702e-12	O	2R	3729.00A	-15.109000000000002	4.945815015741734e-06
675	8.67994e-11	He	2	228.855A	-15.112	4.911768264654368e-06
676	1.65656e-11	S	5	1199.14A	-15.112	4.911768264654368e-06
677	2.72813e-12	He	1	7281.35A	-15.115	4.877955889752892e-06
678	3.79506e-12	Fe	6	5234.29A	-15.115	4.877955889752892e-06
679	3.98201e-12	Fe	7	4988.55A	-15.116	4.866736902530066e-06
680	1.55041e-12	He	2	1.28124m	-15.117	4.855543718261809e-06
681	7.32085e-13	Fe	4	2.71341m	-15.118	4.844376277603011e-06
682	1.37262e-11	Si	3	1447.19A	-15.118	4.844376277603011e-06
683	7.54923e-12	Fe	2	2631.32A	-15.119000000000002	4.8332345213449736e-06
684	6.30471e-13	Fe	5	3.15073m	-15.12	4.822118390415274e-06
685	5.0631199999999995e-12	He	2	3923.37A	-15.124	4.777908943278333e-06
686	1.13886e-11	Ni	2	1744.24A	-15.124	4.777908943278333e-06
687	3.77799e-11	O	3	525.794A	-15.126	4.755956445751575e-06
688	4.0283e-12	O	3	4931.23A	-15.133	4.679913961135802e-06
689	3.76122e-11	N	2	528.139A	-15.133	4.679913961135802e-06
690	1.2863200000000001e-12	Fe	4	1.54429m	-15.138	4.626343429009002e-06
691	9.49274e-12	He	2	2092.59A	-15.14	4.605087311764193e-06
692	2.88281e-12	He	2	6890.67A	-15.14	4.605087311764193e-06
693	1.96427e-11	Cl	3	1011.29A	-15.140999999999998	4.594495904855591e-06
694	5.92408e-12	Cl	3	3353.17A	-15.142999999999999	4.573386113692654e-06
695	2.35425e-11	Ar	4	843.770A	-15.145999999999999	4.541903145133618e-06
696	2.77023e-12	Ar	4	7170.70A	-15.145999999999999	4.541903145133618e-06
697	1.66786e-12	Ni	2	1.19102m	-15.149000000000001	4.5106369038056895e-06
698	2.0220099999999998e-12	C	1	9824.13A	-15.151	4.489912409753914e-06
699	3.8199e-12	N	1	5200.26A	-15.151	4.489912409753914e-06
700	1.2107200000000001e-12	H	1	1.64071m	-15.154000000000002	4.4590040701309e-06
701	1.68874e-13	Cl	4	11.7629m	-15.155	4.448748645354647e-06
702	7.05368e-12	Al	2	2816.18A	-15.155	4.448748645354647e-06
703	2.40093e-11	Ar	5	827.366A	-15.155	4.448748645354647e-06
704	5.46615e-12	He	1	3634.08A	-15.16	4.397824240716193e-06
705	2.41609e-11	Ar	5	822.174A	-15.16	4.397824240716193e-06
706	2.33632e-12	H	1	8502.44A	-15.167	4.3275078940502635e-06
707	3.96047e-12	He	1	5015.68A	-15.167	4.3275078940502635e-06
708	5.08691e-12	Fe	6	3905.01A	-15.173	4.2681322598088945e-06
709	4.9495900000000003e-14	Fe	3	40.1336m	-15.174000000000001	4.2583158280144205e-06
710	9.5391e-12	He	2	2082.42A	-15.175	4.248521973386582e-06
711	6.04481e-14	P	2	32.8620m	-15.175	4.248521973386582e-06
712	4.21479e-12	He	1	4713.03A	-15.175999999999998	4.238750643999335e-06
713	4.03659e-12	Fe	4	4921.10A	-15.177999999999999	4.219275353839206e-06
714	9.51032e-12	He	2	2088.73A	-15.179	4.20957128981029e-06
715	3.08688e-12	Ar	5	6435.12A	-15.179	4.20957128981029e-06
716	1.36723e-11	P	2	1452.90A	-15.182	4.1805928048826075e-06
717	2.64846e-13	H	1	7.50038m	-15.182	4.1805928048826075e-06
718	3.84482e-14	Fe	3	51.6655m	-15.183	4.17097770824749e-06
719	1.51652e-11	P	2	1309.87A	-15.186	4.142264899666548e-06
720	6.32704e-11	Ne	3	313.961A	-15.189	4.1137497486695776e-06
721	8.34374e-12	Fe	2	2380.76A	-15.19	4.104288386797656e-06
722	1.3272e-12	H	1	1.49672m	-15.190999999999999	4.0948487854541905e-06
723	7.03134e-13	He	2	2.82513m	-15.192	4.085430894591339e-06
724	1.51556e-11	P	2	1310.70A	-15.192	4.085430894591339e-06
725	9.04753e-12	P	2	2195.57A	-15.193	4.076034664276415e-06
726	2.71228e-12	Ca	2	7323.89A	-15.195	4.05730698613335e-06
727	5.23138e-12	S	3	3797.17A	-15.195	4.05730698613335e-06
728	5.55826e-12	Fe	6	3573.86A	-15.196	4.04797543901294e-06
729	1.92287e-11	Cr	3	1033.06A	-15.196	4.04797543901294e-06
730	4.05233e-12	Fe	4	4901.99A	-15.198	4.029376681299399e-06
731	9.52565e-12	He	2	2085.37A	-15.2	4.01086337711535e-06
732	2.58514e-11	Fe	3	768.409A	-15.2	4.01086337711535e-06
733	5.11005e-12	He	2	3887.33A	-15.200999999999999	4.001638647331531e-06
734	4.9481e-12	Fe	6	4014.57A	-15.204	3.974091560646364e-06
735	1.60957e-11	S	2	1234.15A	-15.206	3.955832268518385e-06
736	2.7349e-12	Ar	4	7263.33A	-15.207	3.946734106772097e-06
737	4.46714e-11	Ar	4	444.680A	-15.218	3.8480248569285885e-06
738	1.15406e-11	Al	2	1721.27A	-15.222000000000001	3.8127459529862553e-06
739	2.59898e-13	Ne	6	7.64318m	-15.222999999999999	3.8039768806335894e-06
740	2.31556e-12	Cl	2	8578.70A	-15.225999999999999	3.7777904879794195e-06
741	5.23104e-12	Fe	5	3797.42A	-15.225999999999999	3.7777904879794195e-06
742	1.2888799999999999e-12	Fe	4	1.54122m	-15.225999999999999	3.7777904879794195e-06
743	1.12373e-11	Al	2	1767.73A	-15.225999999999999	3.7777904879794195e-06
744	1.06666e-11	Al	2	1862.31A	-15.232000000000001	3.7259572593068047e-06
745	6.53791e-13	H	1	3.03835m	-15.235	3.7003079499480805e-06
746	3.8505300000000006e-12	Fe	7	5158.89A	-15.235	3.7003079499480805e-06
747	2.9724e-12	He	2	6682.98A	-15.237	3.6833065792472364e-06
748	4.02894e-12	Fe	3	4930.44A	-15.243	3.632769718402015e-06
749	2.34604e-12	H	1	8467.21A	-15.245	3.6160786576879567e-06
750	5.82983e-14	Fe	5	34.0738m	-15.251	3.566464198506474e-06
751	1.23311e-12	H	1	1.61092m	-15.261	3.4852815619868614e-06
752	5.31646e-11	O	3	373.640A	-15.264000000000001	3.461289052474716e-06
753	3.4256400000000003e-12	Fe	4	5798.75A	-15.264000000000001	3.461289052474716e-06
754	1.5298e-11	Ti	3	1298.50A	-15.269	3.421668004326072e-06
755	3.42475e-12	Fe	4	5800.27A	-15.27	3.413798386295715e-06
756	1.7017700000000001e-12	He	2	1.16728m	-15.272	3.3981134074646507e-06
757	3.79288e-12	Fe	4	5237.30A	-15.273	3.3902979635037604e-06
758	5.14895e-12	He	2	3857.96A	-15.274000000000001	3.3825004945651646e-06
759	6.6811600000000006e-12	Ne	5	2973.20A	-15.276	3.3669593164843927e-06
760	2.74455e-12	Ar	4	7237.77A	-15.282	3.320762902803437e-06
761	2.65437e-11	N	2	748.369A	-15.284	3.305505383190518e-06
762	2.55726e-12	Fe	5	7767.87A	-15.285	3.297902931774978e-06
763	1.78426e-12	Fe	4	1.11332m	-15.287	3.282750444188291e-06
764	1.47708e-11	P	3	1344.85A	-15.289000000000001	3.2676675759581513e-06
765	1.49985e-11	Mg	5	1324.43A	-15.299000000000001	3.1932863809367555e-06
766	2.28299e-12	He	2	8701.09A	-15.3	3.1859420260642958e-06
767	5.77836e-11	He	1	343.773A	-15.302	3.1713039521123076e-06
768	1.77682e-11	P	5	1117.98A	-15.302999999999999	3.1640101554231694e-06
769	1.4664000000000002e-13	Mg	5	13.5464m	-15.306	3.142229262717561e-06
770	2.2492e-11	Ar	3	883.180A	-15.312000000000001	3.0991162609683994e-06
771	2.54334e-13	Fe	7	7.81037m	-15.312000000000001	3.0991162609683994e-06
772	3.26376e-12	Ca	5	6086.37A	-15.312999999999999	3.0919884913617018e-06
773	9.077030000000001e-13	He	2	2.18843m	-15.312999999999999	3.0919884913617018e-06
774	5.53765e-12	He	1	3587.16A	-15.314	3.0848771151701617e-06
775	2.35419e-12	H	1	8437.91A	-15.318	3.056594791779244e-06
776	1.58071e-12	Fe	2	1.25668m	-15.319	3.0495648188378275e-06
777	6.14415e-11	Mg	4	323.307A	-15.32	3.042551014385518e-06
778	2.17459e-11	H	1	913.480A	-15.322000000000001	3.028571762287723e-06
779	4.11285e-11	Ne	5	482.985A	-15.323	3.021606240525648e-06
780	3.82163e-12	N	1	5197.90A	-15.324000000000002	3.014656739019056e-06
781	2.04465e-12	Fe	5	9715.32A	-15.324000000000002	3.014656739019056e-06
782	6.91614e-13	H	1	2.87219m	-15.325	3.007723220922419e-06
783	3.04348e-12	He	2	6526.88A	-15.327	2.993903988000155e-06
784	1.13393e-11	Ni	2	1751.83A	-15.329	2.9801482486856903e-06
785	3.36312e-13	H	1	5.90655m	-15.33	2.973294097914388e-06
786	3.38061e-11	S	2	587.599A	-15.333	2.952826085314021e-06
787	2.84454e-13	Ar	2	6.98337m	-15.335	2.939259081818474e-06
788	2.0191400000000002e-12	Fe	5	9838.08A	-15.337	2.9257544130417915e-06
789	2.50655e-12	Fe	4	7925.02A	-15.338	2.919025364620916e-06
790	6.782839999999999e-12	Mg	2	2928.63A	-15.341	2.898930935352799e-06
791	5.18155e-12	He	2	3833.69A	-15.341	2.898930935352799e-06
792	3.94638e-12	Fe	4	5033.59A	-15.350999999999999	2.832943211006999e-06
793	3.72077e-13	Fe	2	5.33881m	-15.355	2.8069706315328183e-06
794	1.25088e-12	H	1	1.58804m	-15.36	2.774839504412916e-06
795	1.28728e-11	P	2	1543.13A	-15.362	2.762090274973639e-06
796	4.05946e-12	Fe	7	4893.37A	-15.368	2.7241929756679678e-06
797	9.08207e-12	Fe	6	2187.22A	-15.370999999999999	2.705439763131447e-06
798	1.19494e-12	Fe	4	1.66239m	-15.372	2.699217424344311e-06
799	2.03321e-11	C	3R	977.000A	-15.373	2.693009396539271e-06
800	2.28039e-11	Ar	3	871.100A	-15.373	2.693009396539271e-06
801	3.15294e-12	O	1	6300.30A	-15.373	2.693009396539271e-06
802	4.52707e-12	He	1	4387.93A	-15.376	2.674470850251523e-06
803	1.8168900000000001e-12	He	2	1.09332m	-15.377	2.6683197379874954e-06
804	1.7916900000000002e-12	Fe	6	1.10870m	-15.378	2.6621827728891062e-06
805	2.36108e-12	H	1	8413.28A	-15.385	2.6196174140888526e-06
806	2.34355e-11	Si	2	847.623A	-15.39	2.5896309015147384e-06
807	1.37782e-11	Si	3	1441.73A	-15.39	2.5896309015147384e-06
808	1.2086299999999999e-12	Fe	2	1.64355m	-15.392000000000001	2.577732628308685e-06
809	1.52256e-11	P	2	1304.68A	-15.397	2.5482255669127214e-06
810	8.2327e-12	Ca	5	2412.87A	-15.398	2.5423648107430872e-06
811	5.20914e-12	He	2	3813.38A	-15.402000000000001	2.5190562700554986e-06
812	6.36956e-12	Cl	4	3118.66A	-15.402999999999999	2.5132626014069874e-06
813	3.51825e-11	Si	3	564.611A	-15.402999999999999	2.5132626014069874e-06
814	1.55374e-12	He	1	1.27849m	-15.408	2.4844935223064215e-06
815	2.7617e-12	Fe	4	7192.83A	-15.41	2.473078311478585e-06
816	3.10083e-12	He	2	6406.17A	-15.411	2.4673903892003598e-06
817	5.01029e-12	He	1	3964.73A	-15.412	2.4617155487803466e-06
818	1.0424e-13	H	1	19.0565m	-15.412	2.4617155487803466e-06
819	2.02733e-11	N	3	979.832A	-15.412	2.4617155487803466e-06
820	2.7932599999999998e-12	Fe	4	7111.58A	-15.414000000000001	2.4504049932344406e-06
821	2.85992e-13	He	2	6.94582m	-15.417	2.4335365239119217e-06
822	1.80262e-11	S	2	1101.98A	-15.418	2.427939545221442e-06
823	2.7341599999999997e-12	Fe	4	7265.28A	-15.42	2.4167841763154224e-06
824	1.29891e-11	Na	4	1529.31A	-15.422	2.4056800616738157e-06
825	4.2027e-11	Ar	3	472.659A	-15.424000000000001	2.394626965804668e-06
826	1.03407e-12	Fe	5	1.92100m	-15.432	2.3509200979789238e-06
827	2.2583e-11	Ar	3	879.622A	-15.433	2.345513131795299e-06
828	3.42833e-11	Fe	3	579.421A	-15.436	2.329366732967955e-06
829	7.203810000000001e-13	H	1	2.75749m	-15.442	2.2974066232380868e-06
830	2.36697e-12	H	1	8392.35A	-15.447000000000001	2.271108427087355e-06
831	1.06912e-11	Al	2	1858.03A	-15.448	2.2658850226529953e-06
832	6.9647899999999994e-12	Mg	1	2852.13A	-15.449000000000002	2.260673631715455e-06
833	1.12619e-11	Al	2	1763.87A	-15.449000000000002	2.260673631715455e-06
834	1.26521e-12	H	1	1.57006m	-15.450999999999999	2.2502867798733294e-06
835	5.5275e-11	Ne	5	359.375A	-15.450999999999999	2.2502867798733294e-06
836	5.5887900000000005e-12	He	1	3554.34A	-15.450999999999999	2.2502867798733294e-06
837	9.02432e-12	Fe	6	2201.21A	-15.454	2.2347959146416588e-06
838	3.03408e-11	S	2	654.712A	-15.456	2.2245279601093734e-06
839	2.36473e-11	Ar	4	840.032A	-15.456	2.2245279601093734e-06
840	5.2327e-12	He	2	3796.22A	-15.458	2.2143071825428085e-06
841	9.73942e-13	Fe	5	2.03959m	-15.458	2.2143071825428085e-06
842	1.12836e-11	C	2	1760.47A	-15.46	2.2041333651835046e-06
843	4.3870299999999995e-13	Ar	6	4.52800m	-15.465	2.1789028591887714e-06
844	3.8743200000000004e-13	H	1	5.12722m	-15.465	2.1789028591887714e-06
845	1.9064799999999998e-12	He	2	1.04194m	-15.474	2.1342135297537802e-06
846	2.95702e-11	N	2	671.773A	-15.474	2.1342135297537802e-06
847	1.0590600000000001e-12	He	2	1.87567m	-15.475999999999999	2.124407709301842e-06
848	8.36853e-13	H	1	2.37371m	-15.477	2.1195217071555664e-06
849	8.18008e-12	Al	6	2428.39A	-15.478	2.1146469425023984e-06
850	4.40365e-11	Ar	3	451.091A	-15.484000000000002	2.085632898742868e-06
851	2.02718e-11	N	3	979.905A	-15.485999999999999	2.0760502860152332e-06
852	3.14777e-12	He	2	6310.64A	-15.488	2.066511701393747e-06
853	1.50021e-11	Ni	2	1324.11A	-15.49	2.0570169425876535e-06
854	2.7625e-12	Fe	4	7190.76A	-15.491	2.052285934903778e-06
855	9.363879999999999e-13	Fe	4	2.12139m	-15.493	2.0428565375575604e-06
856	4.18075e-11	N	2	475.141A	-15.495	2.0334704643567844e-06
857	1.64027e-12	He	2	1.21105m	-15.498	2.01947215214269e-06
858	1.52235e-11	O	1	1304.86A	-15.498	2.01947215214269e-06
859	4.27495e-11	Ar	3	464.671A	-15.5	2.0101935204333777e-06
860	2.37204e-12	H	1	8374.43A	-15.501	2.005570203632067e-06
861	4.905600000000001e-13	He	2	4.04934m	-15.502	2.0009575201643185e-06
862	1.9994e-11	Si	3	993.519A	-15.505999999999998	1.982612631352231e-06
863	5.25297e-12	He	2	3781.57A	-15.507	1.9780527488355157e-06
864	2.92448e-12	Fe	4	6792.48A	-15.507	1.9780527488355157e-06
865	1.44392e-11	Ni	2	1375.73A	-15.509	1.968964421997949e-06
866	4.12671e-11	Ne	5	481.363A	-15.511	1.9599178522291813e-06
867	2.35538e-12	Cl	3	8433.66A	-15.512	1.9554101662560104e-06
868	3.3216500000000003e-13	K	4	5.98030m	-15.512	1.9554101662560104e-06
869	3.4938e-12	Fe	4	5685.64A	-15.513	1.9509128476728935e-06
870	2.82316e-12	Fe	4	7036.25A	-15.514000000000001	1.9464258726354796e-06
871	4.79331e-12	Fe	4	4144.20A	-15.515999999999998	1.9374828580945424e-06
872	1.06243e-12	He	1	1.86972m	-15.517999999999999	1.9285809329730244e-06
873	5.31002e-12	Fe	6	3740.94A	-15.519	1.9241453199141405e-06
874	8.520410000000001e-12	O	3	2331.40A	-15.523	1.9065046495868461e-06
875	2.34227e-12	Cl	3	8480.86A	-15.524000000000001	1.9021198105707857e-06
876	1.59234e-11	C	1	1247.50A	-15.526	1.8933803638938253e-06
877	1.27694e-12	H	1	1.55563m	-15.535	1.8545471050034782e-06
878	1.53435e-11	P	2	1294.65A	-15.535	1.8545471050034782e-06
879	1.75706e-13	H	1	11.3055m	-15.536	1.8502817650239045e-06
880	1.04057e-11	C	3R	1909.00A	-15.537	1.8460262350540506e-06
881	5.29932e-12	He	2	3748.49A	-15.542	1.8248949474805837e-06
882	2.14981e-11	Cr	3	924.009A	-15.545	1.8123324590252442e-06
883	2.37643e-12	H	1	8358.96A	-15.546	1.8081642100371732e-06
884	5.27054e-12	He	2	3768.96A	-15.546	1.8081642100371732e-06
885	7.42769e-13	H	1	2.67438m	-15.549000000000001	1.795716895168269e-06
886	2.33699e-12	Cl	3	8500.01A	-15.55	1.7915868609166217e-06
887	7.2084e-12	Fe	2	2755.74A	-15.558	1.7588867154465278e-06
888	2.32548e-12	Ca	2	8542.09A	-15.558	1.7588867154465278e-06
889	2.38362e-12	H	1	8333.74A	-15.559000000000001	1.754841388257637e-06
890	3.18667e-12	He	2	6233.61A	-15.56	1.7508053650631047e-06
891	9.15886e-12	Fe	6	2168.88A	-15.561	1.7467786244643307e-06
892	1.09965e-11	Mg	6	1806.43A	-15.561	1.7467786244643307e-06
893	1.97757e-12	He	2	1.00449m	-15.562999999999999	1.7387529057056476e-06
894	4.25254e-13	H	1	4.67119m	-15.564	1.7347538849941697e-06
895	5.28587e-12	He	2	3758.03A	-15.567	1.7228119232482723e-06
896	2.07782e-12	Fe	5	9560.26A	-15.568	1.7188495657790595e-06
897	2.3802599999999998e-12	H	1	8345.51A	-15.574000000000002	1.6952660656139925e-06
898	5.626630000000001e-12	He	1	3530.43A	-15.575	1.691367061859298e-06
899	4.82051e-12	He	1	4120.82A	-15.575	1.691367061859298e-06
900	1.23707e-11	Al	3	1605.77A	-15.577	1.683595936104678e-06
901	3.55262e-12	Fe	6	5591.49A	-15.577	1.683595936104678e-06
902	1.70143e-11	S	2	1167.51A	-15.578	1.6797237729030308e-06
903	1.17418e-12	He	2	1.69177m	-15.58	1.6720061432018202e-06
904	4.79383e-12	He	1	4143.76A	-15.58	1.6720061432018202e-06
905	3.731619999999999e-12	Cl	4	5323.28A	-15.581	1.6681606357841596e-06
906	1.15588e-11	N	4	1718.55A	-15.589	1.6377132728080047e-06
907	1.76102e-11	P	5	1128.01A	-15.589	1.6377132728080047e-06
908	2.69245e-12	Ni	2	7377.83A	-15.607000000000001	1.5712231481740227e-06
909	7.19613e-12	He	1	2760.44A	-15.609000000000002	1.5640040335605407e-06
910	7.156729999999999e-13	Fe	4	2.77563m	-15.612	1.5532375055240517e-06
911	1.28666e-12	H	1	1.54388m	-15.613	1.5496651583929318e-06
912	4.9549099999999995e-12	He	1	4009.05A	-15.62	1.5248877260697326e-06
913	3.3734400000000002e-12	Co	3	5888.48A	-15.620999999999999	1.5213805816220023e-06
914	1.52277e-11	P	2	1304.49A	-15.625	1.5074324806106138e-06
915	3.21927e-12	He	2	6170.48A	-15.627	1.5005064574914533e-06
916	4.0191300000000005e-12	Fe	7	4942.48A	-15.629000000000001	1.4936122565579389e-06
917	4.27101e-12	O	2R	4651.00A	-15.63	1.4901770436940054e-06
918	3.93539e-12	He	1	5047.64A	-15.64	1.4562564729116764e-06
919	1.51087e-11	C	1	1314.77A	-15.642000000000001	1.4495655821895077e-06
920	2.03492e-12	He	2	9761.80A	-15.645999999999999	1.4362758850504541e-06
921	7.60533e-13	H	1	2.61191m	-15.647	1.4329725421816282e-06
922	4.81841e-12	K	5	4122.62A	-15.648	1.4296767967905788e-06
923	1.44511e-12	Fe	6	1.37459m	-15.649000000000001	1.42638863140358e-06
924	5.65986e-12	Fe	6	3509.71A	-15.65	1.4231080285871182e-06
925	1.54156e-11	Ti	3	1288.59A	-15.654000000000002	1.4100608957574823e-06
926	1.16831e-12	He	1	1.70027m	-15.655	1.4068178456909342e-06
927	6.41917e-13	He	2	3.09455m	-15.658	1.3971333797606311e-06
928	5.1143e-11	O	2	388.410A	-15.658	1.3971333797606311e-06
929	2.02439e-11	Cl	4	981.258A	-15.661	1.3875155812248616e-06
930	1.82025e-12	He	1	1.09130m	-15.662	1.3843243839428276e-06
931	5.49707e-12	He	1	3613.64A	-15.662	1.3843243839428276e-06
932	1.09991e-11	Mg	6	1806.00A	-15.662	1.3843243839428276e-06
933	5.9037e-12	Ti	2	3364.74A	-15.664000000000001	1.3779639911485036e-06
934	2.26825e-13	H	1	8.75760m	-15.665	1.3747947619140497e-06
935	7.381669999999999e-12	Ar	5	2691.05A	-15.667	1.3684781537557456e-06
936	1.61934e-11	S	2	1226.70A	-15.671	1.3559318706290706e-06
937	1.2231299999999999e-12	He	2	1.62407m	-15.671	1.3559318706290706e-06
938	3.86449e-12	Fe	5	5140.25A	-15.673	1.3497019295837646e-06
939	5.54136e-11	Ne	5	358.476A	-15.675	1.3435006125174866e-06
940	1.26377e-12	He	2	1.57184m	-15.675	1.3435006125174866e-06
941	5.471430000000001e-12	Fe	6	3630.58A	-15.675999999999998	1.340410646854343e-06
942	5.20054e-14	Si	3	38.1969m	-15.677	1.3373277879150042e-06
943	4.54022e-13	H	1	4.37522m	-15.68	1.3281216881776573e-06
944	6.867229999999999e-13	Fe	5	2.89265m	-15.68	1.3281216881776573e-06
945	1.5216e-11	P	2	1305.50A	-15.681	1.3250670930589675e-06
946	1.2948e-12	H	1	1.53417m	-15.686	1.309899175471514e-06
947	5.65541e-12	He	1	3512.47A	-15.687000000000001	1.3068864909690358e-06
948	3.2468599999999998e-12	He	2	6118.06A	-15.689	1.300881892974109e-06
949	4.12007e-11	S	3	482.139A	-15.694	1.2859908210827298e-06
950	7.0997e-12	Mg	2	2797.93A	-15.695	1.2830331242694589e-06
951	1.1516e-11	Al	2	1724.95A	-15.698	1.2742007863676495e-06
952	2.19963e-11	Si	2	903.081A	-15.708	1.2451964354096311e-06
953	4.73162e-12	Fe	4	4198.24A	-15.71	1.2394752774735557e-06
954	2.04568e-13	He	2	9.71043m	-15.710999999999999	1.23662456344185e-06
955	5.70493e-13	H	1	3.48198m	-15.710999999999999	1.23662456344185e-06
956	2.747e-12	C	2	7231.33A	-15.716	1.2224690391192247e-06
957	5.77457e-12	He	1	3439.99A	-15.718	1.2168523040837901e-06
958	9.518810000000001e-12	Al	2	2086.86A	-15.719000000000001	1.214053621447015e-06
959	3.94727e-12	Fe	4	5032.45A	-15.72	1.2112613756016904e-06
960	1.45485e-11	Na	5	1365.39A	-15.722999999999999	1.2029231109424598e-06
961	2.08185e-12	He	2	9541.71A	-15.724	1.2001564645609133e-06
962	3.93585e-11	He	1	504.706A	-15.725	1.1973961812894745e-06
963	1.34881e-11	Ni	2	1472.74A	-15.728	1.1891533639565186e-06
964	2.71932e-12	Fe	4	7304.94A	-15.732000000000001	1.1782511403848109e-06
965	1.76053e-11	Si	4	1128.32A	-15.734000000000002	1.1728375681396534e-06
966	4.7713e-12	K	5	4163.32A	-15.734000000000002	1.1728375681396534e-06
967	2.42804e-11	Si	4	818.128A	-15.735999999999999	1.1674488689996095e-06
968	1.31815e-12	Fe	4	1.50700m	-15.737	1.1647638111104747e-06
969	7.748640000000001e-13	H	1	2.56361m	-15.738	1.1620849286831226e-06
970	2.73355e-12	Fe	4	7266.92A	-15.738	1.1620849286831226e-06
971	1.27225e-11	C	1	1561.37A	-15.739	1.1594122075143754e-06
972	1.51787e-11	C	3	1308.71A	-15.74	1.1567456334337413e-06
973	7.146630000000001e-14	H	1	27.7955m	-15.743	1.1487826525038869e-06
974	3.27041e-12	He	2	6073.99A	-15.745	1.1435044756618285e-06
975	1.3017e-12	H	1	1.52604m	-15.753	1.1226331668151437e-06
976	7.57037e-13	He	2	2.62397m	-15.758	1.1097824912196323e-06
977	3.43266e-11	C	2	578.690A	-15.761	1.1021428022867806e-06
978	4.48779e-12	Fe	5	4426.34A	-15.761	1.1021428022867806e-06
979	1.69059e-11	C	3R	1175.00A	-15.762	1.0996079441830856e-06
980	1.33486e-12	He	2	1.48813m	-15.764000000000001	1.0945557046026173e-06
981	2.33135e-11	Fe	3	852.057A	-15.765	1.0920382963393723e-06
982	2.64648e-13	H	1	7.50599m	-15.767999999999999	1.0845207575848904e-06
983	4.90733e-13	He	1	4.04791m	-15.77	1.0795378373301804e-06
984	9.31895e-14	Na	4	21.3162m	-15.774000000000001	1.0696405749471915e-06
985	2.4153e-11	Si	2	822.443A	-15.774000000000001	1.0696405749471915e-06
986	7.30042e-12	He	1	2721.00A	-15.774000000000001	1.0696405749471915e-06
987	1.04144e-12	Fe	4	1.90740m	-15.777999999999999	1.0598340512111492e-06
988	8.476419999999999e-12	Fe	2	2343.50A	-15.777999999999999	1.0598340512111492e-06
989	7.64573e-14	Fe	2	25.9811m	-15.780999999999999	1.0525382049207659e-06
990	5.65519e-11	Ca	3	351.260A	-15.785	1.0428884766555814e-06
991	4.76409e-13	H	1	4.16962m	-15.786	1.0404898997190803e-06
992	5.67781e-12	He	1	3498.61A	-15.789000000000001	1.0333272176309022e-06
993	3.2906800000000003e-12	He	2	6036.58A	-15.794	1.021498818782275e-06
994	5.36487e-15	C	1	370.269m	-15.794	1.021498818782275e-06
995	2.12075e-12	He	2	9366.69A	-15.795	1.0191494366937398e-06
996	3.76479e-12	Fe	7	5276.38A	-15.795	1.0191494366937398e-06
997	5.05919e-12	He	1	3926.41A	-15.799000000000001	1.0098058184956235e-06
998	1.981e-12	He	1	1.00275m	-15.8	1.0074833295614707e-06
999	1.65006e-11	S	2	1203.86A	-15.800999999999998	1.0051661822036433e-06
1000	1.6596299999999999e-12	He	1	1.19692m	-15.81	9.845502091399593e-07
1001	2.17726e-12	Cl	2	9123.60A	-15.811	9.822858064954468e-07
1002	1.91831e-11	P	4	1035.52A	-15.811	9.822858064954468e-07
1003	1.96605e-11	C	2	1010.37A	-15.812000000000001	9.800266118324928e-07
1004	1.30758e-12	H	1	1.51917m	-15.814	9.755237985667279e-07
1005	2.4756099999999998e-12	Fe	4	8024.06A	-15.815	9.732801560904454e-07
1006	4.35376e-12	Mg	1	4562.60A	-15.815	9.732801560904454e-07
1007	2.14917e-11	N	4	924.284A	-15.815	9.732801560904454e-07
1008	5.13627e-12	He	1	3867.48A	-15.817	9.688083399731676e-07
1009	7.251e-12	Fe	2	2739.55A	-15.817	9.688083399731676e-07
1010	4.85283e-12	Fe	5	4093.38A	-15.818	9.665801426230524e-07
1011	4.78392e-12	Fe	4	4152.34A	-15.818	9.665801426230524e-07
1012	4.30852e-11	Ne	2	461.050A	-15.818	9.665801426230524e-07
1013	2.29325e-12	Ca	2	8662.14A	-15.82	9.621391102713964e-07
1014	7.86593e-13	H	1	2.52538m	-15.822000000000001	9.577184826099246e-07
1015	9.371379999999998e-13	He	2	2.11969m	-15.823	9.55515791223962e-07
1016	3.50882e-11	S	2	566.130A	-15.825	9.511255949492648e-07
1017	3.55925e-13	He	2	5.58107m	-15.827	9.467555697941909e-07
1018	7.72893e-12	Fe	4	2570.14A	-15.828	9.445780924080234e-07
1019	3.3370300000000004e-12	He	2	5952.73A	-15.828	9.445780924080234e-07
1020	1.5404e-11	P	2	1289.57A	-15.832	9.359181484037392e-07
1021	3.30825e-12	He	2	6004.52A	-15.833	9.337655963950977e-07
1022	2.06314e-11	S	3	962.825A	-15.841	9.16722453523718e-07
1023	1.28241e-11	C	4R	1549.00A	-15.841	9.16722453523718e-07
1024	1.39221e-12	He	2	1.42683m	-15.847000000000001	9.041445499279497e-07
1025	1.22586e-13	H	1	16.2045m	-15.847999999999999	9.02065075167934e-07
1026	4.25432e-12	P	2	4669.25A	-15.847999999999999	9.02065075167934e-07
1027	8.466270000000001e-13	He	2	2.34631m	-15.852	8.937948928484818e-07
1028	3.3235800000000003e-12	He	2	5976.82A	-15.853	8.917392216392037e-07
1029	3.76612e-11	Ar	3	527.451A	-15.853	8.917392216392037e-07
1030	6.13641e-12	Ti	2	3237.15A	-15.855	8.876420520844959e-07
1031	2.26127e-11	C	3	878.464A	-15.855	8.876420520844959e-07
1032	1.45798e-11	B	2	1362.46A	-15.856	8.856005320162849e-07
1033	2.9130299999999998e-12	Fe	5	6819.17A	-15.857000000000001	8.835637073139322e-07
1034	1.58568e-12	He	1	1.25274m	-15.859000000000002	8.795041008354858e-07
1035	2.15335e-12	He	2	9224.90A	-15.862	8.734496371917473e-07
1036	4.55294e-12	O	3R	4363.00A	-15.865	8.674368521825662e-07
1037	1.55306e-12	He	1	1.27905m	-15.868	8.614654588942435e-07
1038	3.1214900000000003e-12	O	1	6363.78A	-15.868	8.614654588942435e-07
1039	1.31265e-12	H	1	1.51331m	-15.869000000000002	8.594841433197096e-07
1040	2.08769e-12	He	1	9515.06A	-15.87	8.575073846445514e-07
1041	2.1071e-11	Co	3	942.738A	-15.876	8.457419422521923e-07
1042	3.60031e-12	Fe	6	5517.42A	-15.877	8.4379678976242e-07
1043	5.7618400000000004e-12	He	1	3447.59A	-15.878	8.418561109992331e-07
1044	1.98655e-12	Fe	5	9999.46A	-15.88	8.379881335191238e-07
1045	9.10751e-12	Fe	6	2181.11A	-15.880999999999998	8.360608142945765e-07
1046	2.93415e-13	H	1	6.77008m	-15.882	8.341379277812327e-07
1047	4.941729999999999e-13	H	1	4.01974m	-15.883	8.322194637841493e-07
1048	5.695580000000001e-12	He	1	3487.70A	-15.883	8.322194637841493e-07
1049	3.02061e-12	Co	3	6576.31A	-15.888	8.226931263575574e-07
1050	9.08232e-13	Fe	4	2.18716m	-15.89	8.189131947941758e-07
1051	1.65599e-11	N	1	1199.55A	-15.89	8.189131947941758e-07
1052	4.5533400000000005e-12	Fe	5	4362.61A	-15.890999999999998	8.170297467112846e-07
1053	1.71694e-11	P	2	1156.97A	-15.894	8.114053534962638e-07
1054	2.0197200000000002e-12	Fe	5	9835.27A	-15.894	8.114053534962638e-07
1055	1.50425e-12	Fe	2	1.32055m	-15.897	8.058196783318002e-07
1056	1.90995e-12	Fe	5	1.04005m	-15.898	8.039663445011075e-07
1057	3.2586599999999996e-15	C	1	609.590m	-15.898	8.039663445011075e-07
1058	7.96313e-13	H	1	2.49455m	-15.9	8.002724546847051e-07
1059	3.12678e-11	Fe	3	635.300A	-15.905999999999999	7.8929230497126e-07
1060	4.57601e-12	O	2R	4341.00A	-15.91	7.820560296235666e-07
1061	4.0988699999999997e-13	H	1	4.84633m	-15.91	7.820560296235666e-07
1062	1.31704e-12	H	1	1.50827m	-15.913	7.766723937835211e-07
1063	1.69804e-11	Al	2	1169.85A	-15.915	7.731039082794972e-07
1064	4.710449999999999e-13	He	2	4.21710m	-15.919	7.660160490447717e-07
1065	7.37192e-12	He	1	2694.61A	-15.921	7.624965249973807e-07
1066	3.19958e-12	Fe	5	6208.46A	-15.921	7.624965249973807e-07
1067	1.4391399999999999e-12	He	2	1.38030m	-15.924000000000001	7.57247535840089e-07
1068	2.18094e-12	He	2	9108.20A	-15.924000000000001	7.57247535840089e-07
1069	1.32423e-12	H	1	1.50008m	-15.925999999999998	7.537682994513242e-07
1070	8.560160000000001e-12	Fe	6	2320.57A	-15.925999999999998	7.537682994513242e-07
1071	3.47077e-11	Ne	5	572.336A	-15.929	7.48579394976063e-07
1072	7.8562e-12	Si	1	2528.51A	-15.929	7.48579394976063e-07
1073	3.85061e-12	Fe	2	5158.78A	-15.93	7.468577101438673e-07
1074	2.2573e-12	Fe	5	8800.09A	-15.93	7.468577101438673e-07
1075	1.43516e-11	Al	3	1384.13A	-15.931	7.451399850769035e-07
1076	1.89293e-11	S	2	1049.40A	-15.934000000000001	7.400104775000047e-07
1077	2.0990400000000003e-12	He	1	9463.57A	-15.936	7.366104382003968e-07
1078	3.93555e-11	He	1	504.744A	-15.936	7.366104382003968e-07
1079	9.17714e-13	He	2	2.16456m	-15.939	7.315396476111903e-07
1080	4.18824e-11	N	2	474.291A	-15.939	7.315396476111903e-07
1081	9.543430000000001e-12	Al	2	2081.48A	-15.940999999999999	7.281785282396076e-07
1082	1.32087e-12	H	1	1.50389m	-15.940999999999999	7.281785282396076e-07
1083	8.6742e-11	He	2	229.006A	-15.942	7.265037640988674e-07
1084	1.41852e-11	Ni	2	1400.37A	-15.943	7.248328518087662e-07
1085	4.89285e-12	F	4	4059.90A	-15.944	7.231657825102875e-07
1086	2.74613e-11	Ar	2	723.361A	-15.944	7.231657825102875e-07
1087	3.69173e-11	C	3	538.080A	-15.946	7.198431375539979e-07
1088	2.54975e-11	Ti	4	779.074A	-15.948	7.165357587645689e-07
1089	1.60408e-13	H	1	12.3837m	-15.949000000000002	7.1488777225055e-07
1090	7.55671e-13	Fe	7	2.62872m	-15.95	7.132435760003406e-07
1091	1.76315e-12	Fe	6	1.12664m	-15.950999999999999	7.116031612965669e-07
1092	1.7304700000000001e-13	Ca	5	11.4792m	-15.954	7.067045195906878e-07
1093	5.13069e-12	He	1	3871.69A	-15.954	7.067045195906878e-07
1094	3.78617e-11	C	2	524.659A	-15.955	7.05079144299317e-07
1095	2.7092299999999998e-12	Ar	4	7332.15A	-15.956	7.034575072673807e-07
1096	3.89666e-12	Fe	6	5097.82A	-15.96	6.970081700751548e-07
1097	7.32569e-13	He	2	2.71161m	-15.96	6.970081700751548e-07
1098	3.88071e-12	Fe	5	5118.77A	-15.965	6.890295835289659e-07
1099	4.06302e-11	Ar	3	488.909A	-15.968	6.842863372394082e-07
1100	4.62546e-13	He	1	4.29459m	-15.968	6.842863372394082e-07
1101	5.7099199999999996e-12	He	1	3478.94A	-15.970999999999998	6.795757432276381e-07
1102	1.6105e-11	S	2	1233.44A	-15.972000000000001	6.780127623904689e-07
1103	8.04459e-13	H	1	2.46929m	-15.972000000000001	6.780127623904689e-07
1104	5.08504e-13	H	1	3.90645m	-15.972999999999999	6.764533763094802e-07
1105	4.8176400000000005e-12	Fe	5	4123.28A	-15.975	6.733453553641865e-07
1106	3.83839e-11	Ar	3	517.521A	-15.975	6.733453553641865e-07
1107	1.52098e-11	O	1	1306.03A	-15.975999999999999	6.717967040214697e-07
1108	1.64887e-11	S	2	1204.73A	-15.977	6.702516144779993e-07
1109	5.15469e-12	Si	2	3853.66A	-15.979000000000001	6.671720880400067e-07
1110	2.2045e-12	He	2	9010.89A	-15.98	6.656376348181417e-07
1111	4.38538e-11	N	2	452.970A	-15.98	6.656376348181417e-07
1112	3.5717800000000004e-12	Fe	6	5561.50A	-15.985	6.580181438196008e-07
1113	2.73073e-11	K	5	727.442A	-15.985	6.580181438196008e-07
1114	3.80669e-11	C	2	521.831A	-15.985	6.580181438196008e-07
1115	2.0852900000000003e-12	He	1	9526.01A	-15.985	6.580181438196008e-07
1116	1.96662e-11	C	2	1010.08A	-15.985999999999999	6.565047440852146e-07
1117	3.1580300000000004e-13	H	1	6.29014m	-15.987	6.549948250736258e-07
1118	4.2717e-12	C	3	4650.25A	-15.988	6.534883787793994e-07
1119	2.10442e-11	C	1	943.939A	-15.991	6.489897964223994e-07
1120	8.30698e-11	O	4	239.130A	-15.992	6.47497161310812e-07
1121	9.40639e-13	He	1	2.11180m	-15.992	6.47497161310812e-07
1122	1.61069e-11	C	1	1233.29A	-15.993	6.4600795916472e-07
1123	1.47804e-12	He	2	1.34397m	-15.995	6.43039822204768e-07
1124	1.03487e-11	Fe	6	1919.51A	-15.995999999999999	6.415608716541412e-07
1125	3.478e-12	Fe	4	5711.46A	-15.995999999999999	6.415608716541412e-07
1126	1.92647e-12	He	1	1.03113m	-15.995999999999999	6.415608716541412e-07
1127	3.32285e-11	O	3	597.814A	-16.000999999999998	6.342169850845058e-07
1128	2.9099099999999997e-12	Fe	4	6826.48A	-16.000999999999998	6.342169850845058e-07
1129	2.24932e-11	Cl	5	883.131A	-16.002	6.32758326496157e-07
1130	4.47644e-12	He	1	4437.55A	-16.003	6.313030227294661e-07
1131	1.48559e-12	Fe	6	1.33714m	-16.004	6.298510660685574e-07
1132	1.5135699999999998e-13	He	2	13.1242m	-16.006	6.269571632892782e-07
1133	4.24944e-11	C	2	467.460A	-16.007	6.25515201827718e-07
1134	5.606350000000001e-13	He	2	3.54320m	-16.01	6.21209185466366e-07
1135	3.93881e-12	Fe	5	5043.26A	-16.014	6.155139054208945e-07
1136	3.79378e-12	Fe	4	5236.06A	-16.015	6.140982627220938e-07
1137	1.38294e-13	Cl	2	14.3639m	-16.016	6.126858759111554e-07
1138	3.38075e-12	Fe	6	5875.76A	-16.019000000000002	6.084681760082001e-07
1139	1.70367e-11	C	1	1165.98A	-16.021	6.056725186845663e-07
1140	9.75064e-13	He	2	2.03725m	-16.021	6.056725186845663e-07
1141	9.05175e-12	Fe	6	2194.54A	-16.023	6.028897062395628e-07
1142	2.30528e-12	Fe	2	8616.95A	-16.024	6.015030983931706e-07
1143	1.92763e-11	P	4	1030.51A	-16.027	5.973623801891735e-07
1144	1.44408e-11	S	3	1375.58A	-16.028	5.959884848399339e-07
1145	2.22477e-12	He	2	8928.79A	-16.028	5.959884848399339e-07
1146	5.59044e-11	Mg	5	355.329A	-16.029	5.946177493623072e-07
1147	2.19197e-12	He	1	9062.39A	-16.031	5.918857289686147e-07
1148	2.32388e-12	Cl	3	8547.96A	-16.033	5.891662610684133e-07
1149	2.15203e-11	N	4	923.056A	-16.035	5.864592879882442e-07
1150	5.11195e-14	H	1	38.8589m	-16.037	5.837647523196191e-07
1151	2.4372e-11	Si	4	815.053A	-16.037	5.837647523196191e-07
1152	8.11353e-13	H	1	2.44831m	-16.039	5.810825969178178e-07
1153	2.42773e-11	Si	3	818.233A	-16.041	5.784127649006911e-07
1154	1.31222e-12	Fe	6	1.51380m	-16.042	5.770824524571974e-07
1155	2.99427e-13	Ni	2	6.63416m	-16.045	5.731098447973531e-07
1156	1.61841e-11	S	2	1227.40A	-16.046	5.717917287316559e-07
1157	7.08475e-12	Na	4	2803.83A	-16.046	5.717917287316559e-07
1158	4.28357e-11	N	4	463.736A	-16.046	5.717917287316559e-07
1159	6.26676e-13	Fe	4	3.16981m	-16.051	5.652464829369207e-07
1160	7.423060000000001e-12	He	1	2676.05A	-16.052	5.639464521016379e-07
1161	5.72165e-12	He	1	3471.80A	-16.052	5.639464521016379e-07
1162	1.457e-11	S	2	1363.38A	-16.052	5.639464521016379e-07
1163	3.93521e-11	He	1	504.787A	-16.053	5.62649411254305e-07
1164	5.20233e-13	H	1	3.81838m	-16.057000000000002	5.57491010445872e-07
1165	4.81861e-11	Na	4	412.244A	-16.059	5.549295719225991e-07
1166	1.89176e-13	H	1	10.5005m	-16.06	5.536532693242023e-07
1167	2.17973e-13	Al	6	9.11329m	-16.061	5.523799021403204e-07
1168	1.51064e-12	He	2	1.31497m	-16.062	5.511094636196919e-07
1169	5.2261e-11	Na	3	380.101A	-16.062	5.511094636196919e-07
1170	2.27111e-12	He	2	8746.57A	-16.063	5.498419470265827e-07
1171	2.94027e-12	Fe	4	6755.99A	-16.064	5.485773456407369e-07
1172	1.65506e-11	N	1	1200.22A	-16.067	5.448009657559733e-07
1173	2.2423299999999998e-12	He	2	8858.83A	-16.067	5.448009657559733e-07
1174	4.97475e-12	Ni	2	3993.06A	-16.067999999999998	5.435479583053261e-07
1175	1.13286e-11	Mg	2	1753.47A	-16.069000000000003	5.422978326918364e-07
1176	2.46135e-11	Si	2	807.057A	-16.07	5.410505822874805e-07
1177	2.66477e-13	He	2	7.45447m	-16.072	5.385646806701575e-07
1178	6.60998e-12	Ar	3	3005.22A	-16.073	5.373260162771877e-07
1179	7.572100000000001e-13	He	1	2.62338m	-16.073	5.373260162771877e-07
1180	7.637189999999999e-12	Al	6	2601.02A	-16.075	5.348572274862288e-07
1181	7.96411e-12	K	5	2494.25A	-16.08	5.28734767431143e-07
1182	3.05647e-13	H	1	6.49914m	-16.082	5.263054518430565e-07
1183	2.3156e-12	Fe	5	8578.53A	-16.082	5.263054518430565e-07
1184	5.812119999999999e-13	He	2	3.41776m	-16.084	5.238872979462229e-07
1185	3.33567e-13	H	1	5.95517m	-16.084	5.238872979462229e-07
1186	1.14319e-11	Mg	2	1737.63A	-16.086	5.214802544573251e-07
1187	1.65695e-11	Mn	2	1198.85A	-16.086	5.214802544573251e-07
1188	1.81958e-12	He	1	1.09171m	-16.087	5.202808831542731e-07
1189	2.25766e-12	He	2	8798.68A	-16.088	5.190842703286713e-07
1190	5.18183e-12	He	1	3833.48A	-16.092	5.143252771330031e-07
1191	1.01645e-12	He	1	1.95430m	-16.093	5.131423618211482e-07
1192	4.18852e-11	S	3	474.260A	-16.094	5.119621671390138e-07
1193	2.38105e-12	Fe	5	8342.72A	-16.094	5.119621671390138e-07
1194	5.77644e-12	Ni	2	3438.88A	-16.094	5.119621671390138e-07
1195	1.09785e-12	Fe	2	1.80939m	-16.095	5.107846868293296e-07
1196	1.52584e-11	P	2	1301.87A	-16.095	5.107846868293296e-07
1197	1.45414e-11	Na	5	1366.06A	-16.096	5.096099146492036e-07
1198	1.0406e-12	He	1	1.90894m	-16.096	5.096099146492036e-07
1199	6.31722e-13	He	2	3.14449m	-16.096	5.096099146492036e-07
1200	9.64396e-12	Cr	2	2059.78A	-16.097	5.084378443701149e-07
1201	3.46564e-12	Fe	4	5731.83A	-16.098	5.072684697778678e-07
1202	1.022e-12	He	2	1.94368m	-16.098	5.072684697778678e-07
1203	8.17239e-13	H	1	2.43068m	-16.1	5.049377828685062e-07
1204	2.1549099999999998e-12	Mg	2	9218.25A	-16.102	5.026178044927813e-07
1205	7.2542800000000005e-12	Fe	5	2738.31A	-16.102999999999998	5.014618156208023e-07
1206	2.37564e-12	He	1	8361.73A	-16.104	5.003084854494464e-07
1207	6.248e-12	Ca	2	3179.33A	-16.104	5.003084854494464e-07
1208	4.59163e-12	Ni	2	4326.24A	-16.104	5.003084854494464e-07
1209	5.92012e-12	He	1	3355.42A	-16.105	4.991578078638763e-07
1210	1.7502e-11	N	1	1134.98A	-16.107	4.968643860610164e-07
1211	2.4086e-11	P	4	824.731A	-16.108	4.957216296842284e-07
1212	1.6714500000000002e-13	Co	3	11.8845m	-16.11	4.934439956860097e-07
1213	5.87075e-13	Fe	7	3.38363m	-16.112000000000002	4.911768264654348e-07
1214	3.01708e-12	N	2R	6584.00A	-16.114	4.889200739412259e-07
1215	8.894210000000001e-14	H	1	22.3342m	-16.118	4.844376277603031e-07
1216	2.57184e-11	N	3	772.384A	-16.118	4.844376277603031e-07
1217	2.19393e-11	Fe	3	905.428A	-16.119	4.833234521344993e-07
1218	3.52354e-12	Fe	6	5637.65A	-16.12	4.822118390415254e-07
1219	1.44804e-12	Fe	2	1.37182m	-16.121	4.811027825877233e-07
1220	7.017239999999999e-13	Fe	4	2.83081m	-16.121	4.811027825877233e-07
1221	3.48599e-11	Ne	5	569.837A	-16.122	4.799962768929782e-07
1222	4.7648300000000004e-12	He	1	4168.97A	-16.123	4.788923160907109e-07
1223	1.53823e-12	He	2	1.29138m	-16.123	4.788923160907109e-07
1224	3.87025e-11	Fe	3	513.260A	-16.125999999999998	4.755956445751595e-07
1225	8.947539999999999e-12	Fe	6	2220.10A	-16.125999999999998	4.755956445751595e-07
1226	3.93483e-11	He	1	504.836A	-16.125999999999998	4.755956445751595e-07
1227	1.3377e-11	Ni	2	1484.97A	-16.125999999999998	4.755956445751595e-07
1228	5.73138e-12	He	1	3465.91A	-16.127	4.745018049463636e-07
1229	4.05125e-12	Fe	6	4903.29A	-16.133	4.679913961135802e-07
1230	1.2872100000000001e-12	Fe	4	1.54322m	-16.133	4.679913961135802e-07
1231	7.41018e-11	O	3	268.070A	-16.134	4.6691504577092346e-07
1232	5.29954e-13	H	1	3.74834m	-16.135	4.658411709653595e-07
1233	1.91866e-12	Fe	5	1.03533m	-16.136	4.647697660033146e-07
1234	2.76995e-12	Fe	4	7171.42A	-16.137999999999998	4.626343429009021e-07
1235	1.88565e-14	Fe	3	105.345m	-16.14	4.6050873117641927e-07
1236	2.41314e-11	P	4	823.180A	-16.141	4.5944959048555904e-07
1237	1.0149e-11	Fe	6	1957.29A	-16.143	4.5733861136926347e-07
1238	2.68018e-12	Ni	2	7411.61A	-16.143	4.5733861136926347e-07
1239	5.31704e-11	O	2	373.600A	-16.143	4.5733861136926347e-07
1240	1.80671e-11	S	4	1099.48A	-16.144000000000002	4.562867617516308e-07
1241	7.88522e-12	Si	1	2519.20A	-16.144000000000002	4.562867617516308e-07
1242	3.2063e-12	Co	3	6195.45A	-16.144000000000002	4.562867617516308e-07
1243	2.15678e-12	He	1	9210.23A	-16.145	4.552373313209906e-07
1244	2.11906e-11	Co	3	937.418A	-16.146	4.5419031451335993e-07
1245	2.2498099999999997e-12	S	3	8829.39A	-16.149	4.51063690380569e-07
1246	1.80762e-11	S	4	1098.93A	-16.153	4.469283136102906e-07
1247	2.33183e-11	Si	2	851.883A	-16.155	4.44874864535463e-07
1248	4.29465e-12	Ar	5	4625.39A	-16.155	4.44874864535463e-07
1249	3.56067e-13	He	2	5.57885m	-16.155	4.44874864535463e-07
1250	8.223040000000001e-13	H	1	2.41571m	-16.155	4.44874864535463e-07
1251	4.92104e-13	He	1	4.03664m	-16.156	4.438516807400835e-07
1252	3.99549e-12	Fe	6	4971.72A	-16.16	4.397824240716193e-07
1253	3.3605900000000003e-12	Fe	4	5911.01A	-16.160999999999998	4.387709525642942e-07
1254	2.11563e-13	H	1	9.38937m	-16.163	4.367549831589858e-07
1255	1.12613e-11	Al	2	1763.95A	-16.166	4.3374838300300335e-07
1256	4.43292e-12	Mg	2	4481.13A	-16.168	4.317554902086556e-07
1257	1.0609e-12	He	2	1.87242m	-16.169	4.307624801369123e-07
1258	2.54109e-11	Ti	4	781.730A	-16.172	4.2779713208157126e-07
1259	3.93439e-11	He	1	504.893A	-16.172	4.2779713208157126e-07
1260	3.47898e-13	H	1	5.70985m	-16.174	4.258315828014438e-07
1261	2.2634599999999997e-12	He	1	8776.14A	-16.176	4.2387506439993354e-07
1262	6.890720000000001e-13	He	2	2.88278m	-16.176	4.2387506439993354e-07
1263	4.6332199999999995e-12	Fe	2	4287.39A	-16.178	4.2192753538391887e-07
1264	1.5617799999999998e-12	He	2	1.27191m	-16.179000000000002	4.2095712898102725e-07
1265	7.460910000000001e-12	He	1	2662.47A	-16.179000000000002	4.2095712898102725e-07
1266	9.03968e-12	Fe	6	2197.47A	-16.183	4.17097770824749e-07
1267	3.58468e-11	S	2	554.149A	-16.187	4.132737954767226e-07
1268	1.72555e-11	V	3	1151.20A	-16.197	4.0386653538553436e-07
1269	4.66092e-13	He	2	4.26191m	-16.197	4.0386653538553436e-07
1270	5.73953e-12	He	1	3460.99A	-16.198	4.0293766812994e-07
1271	8.26695e-13	H	1	2.40288m	-16.2	4.01086337711535e-07
1272	2.44118e-12	Fe	5	8137.24A	-16.201	4.001638647331515e-07
1273	3.93388e-11	He	1	504.958A	-16.201	4.001638647331515e-07
1274	3.62087e-11	Ar	2	548.610A	-16.201	4.001638647331515e-07
1275	4.6806300000000004e-12	Fe	2	4243.97A	-16.202	3.9924351338374373e-07
1276	1.15161e-11	Al	2	1724.92A	-16.205	3.964951403693569e-07
1277	5.381e-13	H	1	3.69159m	-16.207	3.946734106772098e-07
1278	1.46537e-11	O	1	1355.60A	-16.207	3.946734106772098e-07
1279	4.27249e-11	Si	3	464.939A	-16.209	3.928600510726996e-07
1280	4.95166e-12	Ne	3	4011.68A	-16.211	3.910550230987637e-07
1281	4.90731e-13	He	1	4.04793m	-16.211	3.910550230987637e-07
1282	9.85651e-12	Fe	7	2015.36A	-16.212	3.901556215037655e-07
1283	8.338860000000001e-13	H	1	2.38215m	-16.212	3.901556215037655e-07
1284	5.219669999999999e-12	He	1	3805.69A	-16.215999999999998	3.865786532654245e-07
1285	3.9333e-11	He	1	505.033A	-16.219	3.8391746453484135e-07
1286	8.26004e-12	Fe	2	2404.89A	-16.22	3.8303447886900615e-07
1287	8.65652e-12	Fe	6	2294.74A	-16.222	3.812745952986256e-07
1288	1.17709e-13	H	1	16.8759m	-16.222	3.812745952986256e-07
1289	4.49473e-11	N	2	441.950A	-16.223	3.8039768806335893e-07
1290	4.13739e-11	S	3	480.121A	-16.223	3.8039768806335893e-07
1291	4.9904099999999995e-12	Fe	4	3980.53A	-16.225	3.786499194462617e-07
1292	1.58829e-11	C	1	1250.68A	-16.226	3.7777904879794196e-07
1293	1.4398e-11	Al	3	1379.67A	-16.226	3.7777904879794196e-07
1294	1.58205e-12	He	2	1.25561m	-16.227	3.7691018109652907e-07
1295	4.34567e-12	Mg	1	4571.10A	-16.227999999999998	3.7604331173537925e-07
1296	8.30525e-13	H	1	2.39180m	-16.227999999999998	3.7604331173537925e-07
1297	2.15328e-11	N	4	922.519A	-16.229	3.751784361184312e-07
1298	3.93261e-11	He	1	505.122A	-16.229	3.751784361184312e-07
1299	4.22806e-12	Fe	7	4698.24A	-16.232	3.7259572593068194e-07
1300	6.54832e-13	Fe	4	3.03352m	-16.234	3.7088380407342355e-07
1301	1.0935e-12	He	2	1.81660m	-16.235	3.70030794994808e-07
1302	3.93179e-11	He	1	505.227A	-16.235	3.70030794994808e-07
1303	2.34181e-13	H	1	8.48253m	-16.235	3.70030794994808e-07
1304	3.58947e-11	C	2	553.410A	-16.238	3.674835209193003e-07
1305	4.27154e-13	He	2	4.65042m	-16.238	3.674835209193003e-07
1306	1.1512e-13	He	2	17.2555m	-16.238	3.674835209193003e-07
1307	3.93082e-11	He	1	505.352A	-16.241	3.649537821551869e-07
1308	1.93612e-12	Fe	5	1.02599m	-16.242	3.6411441174851117e-07
1309	4.0633e-11	Ne	3	488.875A	-16.244	3.6244145799023345e-07
1310	3.92965e-11	He	1	505.502A	-16.249000000000002	3.582926249282161e-07
1311	5.01435e-12	Al	1	3961.52A	-16.250999999999998	3.5664641985064887e-07
1312	7.36008e-13	He	2	2.69895m	-16.252	3.5582615584707647e-07
1313	3.59627e-13	H	1	5.52363m	-16.257	3.517530475225076e-07
1314	2.29327e-13	H	1	8.66206m	-16.259	3.501368890738141e-07
1315	1.6284e-12	He	2	1.21987m	-16.262	3.47726563683385e-07
1316	5.74642e-12	He	1	3456.84A	-16.262999999999998	3.469268147797122e-07
1317	7.5862e-13	He	1	2.61850m	-16.266	3.4453858738528887e-07
1318	1.59962e-12	He	2	1.24182m	-16.266	3.4453858738528887e-07
1319	1.94483e-12	Fe	5	1.02140m	-16.267	3.4374617062363417e-07
1320	7.52869e-11	O	3	263.850A	-16.268	3.4295557636995714e-07
1321	3.92821e-11	He	1	505.687A	-16.269000000000002	3.421668004326058e-07
1322	6.0244e-12	He	1	3297.33A	-16.271	3.405946867884555e-07
1323	3.17407e-12	Fe	5	6258.36A	-16.272000000000002	3.398113407464637e-07
1324	4.79459e-13	Fe	6	4.14310m	-16.274	3.382500494565164e-07
1325	1.53175e-12	He	1	1.29684m	-16.274	3.382500494565164e-07
1326	5.44994e-13	H	1	3.64490m	-16.274	3.382500494565164e-07
1327	4.72831e-12	Ni	2	4201.17A	-16.276	3.3669593164843924e-07
1328	5.31576e-12	Ca	2	3736.90A	-16.276	3.3669593164843924e-07
1329	3.90956e-11	N	2	508.099A	-16.277	3.3592155249444095e-07
1330	1.28687e-11	P	2	1543.63A	-16.277	3.3592155249444095e-07
1331	1.23243e-11	Al	3	1611.81A	-16.281	3.3284180518946654e-07
1332	1.54634e-12	He	1	1.28461m	-16.281	3.3284180518946654e-07
1333	1.98033e-12	He	1	1.00309m	-16.285	3.2979029317749776e-07
1334	1.75108e-11	N	1	1134.41A	-16.285	3.2979029317749776e-07
1335	2.20792e-12	He	1	8996.90A	-16.285999999999998	3.2903179655124987e-07
1336	1.61495e-12	He	2	1.23003m	-16.287	3.282750444188304e-07
1337	1.96705e-11	C	2	1009.86A	-16.287	3.282750444188304e-07
1338	7.48969e-12	He	1	2652.24A	-16.287	3.282750444188304e-07
1339	9.25375e-12	Si	7	2146.64A	-16.292	3.24517311058877e-07
1340	4.41464e-12	Co	3	4499.67A	-16.292	3.24517311058877e-07
1341	2.57345e-11	N	3	771.901A	-16.293	3.237709419549667e-07
1342	8.00756e-13	Si	7	2.48071m	-16.294	3.2302628945235756e-07
1343	3.67056e-12	Fe	4	5411.83A	-16.294	3.2302628945235756e-07
1344	2.0471e-13	He	2	9.70372m	-16.295	3.2228334960297885e-07
1345	1.12109e-12	He	2	1.77189m	-16.296	3.215421184678399e-07
1346	7.64497e-12	Fe	2	2598.37A	-16.298	3.200647666295752e-07
1347	1.44567e-11	S	3	1374.07A	-16.298	3.200647666295752e-07
1348	3.78226e-14	H	1	52.5201m	-16.298	3.200647666295752e-07
1349	2.6313e-11	Ar	6	754.930A	-16.3	3.185942026064295e-07
1350	3.76502e-13	He	2	5.27605m	-16.302	3.171303952112308e-07
1351	2.3146e-12	He	1	8582.23A	-16.305999999999997	3.1422292627175744e-07
1352	7.60885e-12	He	1	2610.71A	-16.305999999999997	3.1422292627175744e-07
1353	9.179e-13	He	1	2.16412m	-16.308	3.12779203066955e-07
1354	3.00563e-11	Ca	5	660.908A	-16.308	3.12779203066955e-07
1355	8.21883e-12	Mg	5	2416.94A	-16.308	3.12779203066955e-07
1356	1.84595e-12	Fe	4	1.07611m	-16.308	3.12779203066955e-07
1357	3.92644e-11	He	1	505.916A	-16.309	3.120598308622675e-07
1358	3.97447e-12	Fe	6	4998.02A	-16.309	3.120598308622675e-07
1359	2.05253e-11	S	3	967.805A	-16.31	3.1134211316774113e-07
1360	2.49259e-11	Si	2	796.940A	-16.31	3.1134211316774113e-07
1361	4.55677e-12	Fe	2	4359.33A	-16.314	3.0848771151701614e-07
1362	6.01262e-14	Fe	5	33.0380m	-16.315	3.0777820946899953e-07
1363	1.02459e-12	Ni	2	1.93877m	-16.315	3.0777820946899953e-07
1364	4.84504e-13	He	2	4.09996m	-16.317	3.0636409704819595e-07
1365	1.4009700000000001e-13	H	1	14.1791m	-16.320999999999998	3.035553341235822e-07
1366	3.33816e-11	S	2	595.072A	-16.323	3.0216062405256484e-07
1367	4.432719999999999e-12	Mg	2	4481.32A	-16.323	3.0216062405256484e-07
1368	7.74908e-13	He	2	2.56346m	-16.323	3.0216062405256484e-07
1369	5.75231e-12	He	1	3453.30A	-16.324	3.014656739019056e-07
1370	2.54731e-11	O	4	779.820A	-16.327	2.9939039880001425e-07
1371	5.24845e-12	He	1	3784.82A	-16.329	2.98014824868569e-07
1372	5.4051199999999995e-12	Fe	6	3675.12A	-16.33	2.9732940979143995e-07
1373	2.37579e-11	Ar	5	836.121A	-16.335	2.939259081818474e-07
1374	3.6934699999999997e-13	H	1	5.37826m	-16.335	2.939259081818474e-07
1375	5.50879e-13	H	1	3.60595m	-16.335	2.939259081818474e-07
1376	2.6649e-13	He	1	7.45411m	-16.338	2.919025364620904e-07
1377	1.14502e-11	Mg	2	1734.85A	-16.34	2.9056136613301716e-07
1378	9.193700000000002e-13	He	1	2.16066m	-16.340999999999998	2.8989309353528105e-07
1379	6.93475e-11	O	5	286.448A	-16.342	2.892263579218665e-07
1380	4.98874e-12	Fe	4	3981.86A	-16.343	2.8856115575781004e-07
1381	1.1410700000000001e-12	Co	3	1.74087m	-16.347	2.859156111800149e-07
1382	3.4726e-11	Ne	5	572.034A	-16.347	2.859156111800149e-07
1383	2.43658e-13	H	1	8.15259m	-16.348	2.852580235221667e-07
1384	1.1075e-11	Ne	3	1793.64A	-16.349	2.846019482739604e-07
1385	4.53806e-11	N	2	437.731A	-16.35	2.8394738195695244e-07
1386	1.14464e-12	He	2	1.73543m	-16.352	2.8264276224273445e-07
1387	2.02747e-11	N	3	979.768A	-16.352	2.8264276224273445e-07
1388	8.45975e-12	Fe	2	2348.12A	-16.355999999999998	2.8005147782283404e-07
1389	6.28847e-12	Ca	2	3158.87A	-16.355999999999998	2.8005147782283404e-07
1390	3.04332e-12	N	2	6527.23A	-16.355999999999998	2.8005147782283404e-07
1391	1.96505e-12	Fe	6	1.01089m	-16.36	2.774839504412916e-07
1392	2.9796099999999997e-12	Ni	2	6666.80A	-16.362000000000002	2.7620902749736274e-07
1393	3.77535e-12	Fe	2	5261.62A	-16.362000000000002	2.7620902749736274e-07
1394	5.3676e-12	He	1	3700.80A	-16.363	2.755737643624857e-07
1395	2.97134e-13	Fe	5	6.68535m	-16.366	2.7367672791215325e-07
1396	2.56994e-11	N	3	772.955A	-16.366	2.7367672791215325e-07
1397	1.13468e-11	Mg	2	1750.66A	-16.368	2.7241929756679786e-07
1398	1.65439e-11	N	1	1200.71A	-16.37	2.7116764458908673e-07
1399	2.75797e-13	He	2	7.20257m	-16.37	2.7116764458908673e-07
1400	1.1078099999999999e-13	Fe	2	17.9314m	-16.372	2.699217424344311e-07
1401	1.83061e-13	H	1	10.8512m	-16.372	2.699217424344311e-07
1402	4.98785e-12	Fe	4	3982.57A	-16.373	2.69300939653926e-07
1403	6.658980000000001e-14	H	1	29.8311m	-16.374000000000002	2.686815646801947e-07
1404	8.98392e-12	Fe	6	2211.11A	-16.374000000000002	2.686815646801947e-07
1405	1.15322e-11	Si	4	1722.53A	-16.375	2.680636142293752e-07
1406	1.75472e-11	C	1	1132.06A	-16.375	2.680636142293752e-07
1407	4.07025e-11	Fe	3	488.041A	-16.375999999999998	2.6744708502515343e-07
1408	5.75738e-12	He	1	3450.26A	-16.379	2.656059922418756e-07
1409	1.8600999999999998e-13	Ni	2	10.6793m	-16.382	2.6377757345217264e-07
1410	1.05494e-11	Fe	6	1883.00A	-16.383	2.631709018681923e-07
1411	5.60793e-11	Mg	5	354.221A	-16.385	2.619617414088842e-07
1412	3.9242e-11	He	1	506.204A	-16.385	2.619617414088842e-07
1413	1.91046e-12	N	1	1.03977m	-16.385	2.619617414088842e-07
1414	2.14884e-12	Mg	2	9244.27A	-16.386	2.613592461227124e-07
1415	7.51208e-12	He	1	2644.33A	-16.387	2.6075813653724386e-07
1416	8.41715e-12	Fe	2	2360.00A	-16.387999999999998	2.601584094654596e-07
1417	8.075060000000001e-13	He	2	2.45998m	-16.389	2.5956006172766233e-07
1418	5.55945e-13	H	1	3.57310m	-16.39	2.5896309015147387e-07
1419	3.17734e-11	Ar	3	625.191A	-16.39	2.5896309015147387e-07
1420	5.3144e-13	He	2	3.73786m	-16.391	2.5836749157181247e-07
1421	1.52982e-12	He	1	1.29849m	-16.392	2.577732628308696e-07
1422	7.90011e-12	K	5	2514.45A	-16.394000000000002	2.5658890227022515e-07
1423	4.96994e-12	F	4	3996.92A	-16.394000000000002	2.5658890227022515e-07
1424	4.47246e-11	Ne	2	444.150A	-16.397000000000002	2.5482255669127106e-07
1425	3.09461e-11	Ca	6	641.904A	-16.399	2.5365175339385847e-07
1426	3.56164e-12	O	1	5577.34A	-16.399	2.5365175339385847e-07
1427	3.05415e-13	He	2	6.50408m	-16.399	2.5365175339385847e-07
1428	1.1649100000000001e-12	He	2	1.70524m	-16.4	2.530683705497565e-07
1429	4.06733e-11	Fe	3	488.391A	-16.401	2.5248632944896095e-07
1430	5.477e-12	Ni	2	3626.89A	-16.402	2.5190562700554987e-07
1431	3.2237900000000003e-12	Cl	2	6161.84A	-16.406	2.495961423353423e-07
1432	3.77493e-13	H	1	5.26220m	-16.407	2.490220871378334e-07
1433	4.79101e-11	O	2	414.619A	-16.408	2.4844935223064115e-07
1434	2.8984299999999998e-12	Co	3	6853.53A	-16.408	2.4844935223064115e-07
1435	4.82928e-11	Na	4	411.334A	-16.413	2.456053760131127e-07
1436	1.57861e-13	H	1	12.5835m	-16.415	2.4447692181411177e-07
1437	2.74478e-12	C	2	7237.17A	-16.416	2.4391464049708003e-07
1438	2.24576e-12	He	1	8845.32A	-16.416	2.4391464049708003e-07
1439	6.0959e-12	He	1	3258.66A	-16.417	2.433536523911912e-07
1440	2.54701e-11	O	4	779.912A	-16.418	2.427939545221442e-07
1441	4.96875e-12	Ca	5	3997.88A	-16.42	2.4167841763154126e-07
1442	5.79161e-12	Fe	5	3429.87A	-16.421	2.411225726955237e-07
1443	5.26467e-12	Fe	6	3773.16A	-16.426	2.3836246542980317e-07
1444	1.95958e-12	He	1	1.01371m	-16.426	2.3836246542980317e-07
1445	8.5887e-12	Fe	6	2312.86A	-16.426	2.3836246542980317e-07
1446	4.23595e-12	Fe	5	4689.49A	-16.427	2.3781424697221513e-07
1447	2.35244e-12	He	1	8444.19A	-16.427	2.3781424697221513e-07
1448	5.7617699999999996e-12	He	1	3447.63A	-16.428	2.372672893820908e-07
1449	1.7985099999999998e-12	He	1	1.10450m	-16.428	2.372672893820908e-07
1450	9.65171e-13	He	1	2.05813m	-16.429000000000002	2.3672158975951556e-07
1451	5.27085e-12	He	1	3768.74A	-16.430999999999997	2.3563395285069008e-07
1452	9.40092e-13	He	1	2.11303m	-16.430999999999997	2.3563395285069008e-07
1453	3.74109e-11	Fe	3	530.980A	-16.430999999999997	2.3563395285069008e-07
1454	2.5538699999999997e-13	H	1	7.77818m	-16.430999999999997	2.3563395285069008e-07
1455	1.85421e-11	Cl	2	1071.32A	-16.434	2.3401186012887997e-07
1456	3.30658e-11	K	2	600.755A	-16.434	2.3401186012887997e-07
1457	4.38887e-11	N	2	452.610A	-16.434	2.3401186012887997e-07
1458	1.21126e-12	He	2	1.63998m	-16.434	2.3401186012887997e-07
1459	5.603350000000001e-13	H	1	3.54510m	-16.434	2.3401186012887997e-07
1460	1.18248e-12	He	2	1.67990m	-16.439	2.3133314851683153e-07
1461	2.59483e-11	Si	2	765.539A	-16.439	2.3133314851683153e-07
1462	2.93245e-11	Ar	2	677.401A	-16.442999999999998	2.2921227346310082e-07
1463	3.33146e-13	He	2	5.96268m	-16.445999999999998	2.276343872712531e-07
1464	1.45737e-11	S	2	1363.03A	-16.447	2.2711084270873638e-07
1465	5.675270000000001e-13	H	1	3.50018m	-16.447	2.2711084270873638e-07
1466	4.12594e-12	Fe	2	4814.53A	-16.447	2.2711084270873638e-07
1467	4.49802e-12	Fe	2	4416.27A	-16.448	2.2658850226529955e-07
1468	5.42655e-11	O	2	366.060A	-16.448	2.2658850226529955e-07
1469	8.35094e-13	He	2	2.37871m	-16.449	2.2606736317154546e-07
1470	5.62105e-14	Fe	2	35.3394m	-16.451	2.2502867798733203e-07
1471	8.959019999999999e-14	He	2	22.1726m	-16.451	2.2502867798733203e-07
1472	5.4011e-12	Cl	2	3677.86A	-16.452	2.245111263898653e-07
1473	5.49014e-11	O	2	361.821A	-16.457	2.21941168777617e-07
1474	2.73773e-12	Ni	2	7255.82A	-16.459	2.209214417345701e-07
1475	1.9752e-11	Ne	6	1005.69A	-16.46	2.2041333651835047e-07
1476	1.1978100000000001e-12	He	2	1.65840m	-16.46	2.2041333651835047e-07
1477	1.5630700000000001e-12	Fe	4	1.27087m	-16.461	2.1990639991170137e-07
1478	1.93216e-11	P	4	1028.09A	-16.461	2.1990639991170137e-07
1479	5.7034e-13	He	2	3.48292m	-16.461	2.1990639991170137e-07
1480	5.641649999999999e-13	H	1	3.52103m	-16.462	2.1940062922689175e-07
1481	4.50055e-12	Fe	2	4413.78A	-16.467	2.1688917099192398e-07
1482	5.7656e-12	He	1	3445.34A	-16.467	2.1688917099192398e-07
1483	8.89775e-14	H	1	22.3253m	-16.467	2.1688917099192398e-07
1484	5.06493e-12	Fe	6	3921.96A	-16.468	2.163903397410626e-07
1485	5.77194e-12	He	1	3441.56A	-16.468	2.163903397410626e-07
1486	2.08461e-12	He	1	9529.10A	-16.47	2.153961164407917e-07
1487	3.63305e-11	S	2	546.771A	-16.471	2.1490071912010738e-07
1488	3.84387e-13	H	1	5.16782m	-16.474	2.13421352975378e-07
1489	9.40864e-12	S	3	2111.30A	-16.474	2.13421352975378e-07
1490	2.17421e-11	H	1	913.641A	-16.474	2.13421352975378e-07
1491	2.85346e-12	Co	3	6961.53A	-16.477999999999998	2.1146469425024074e-07
1492	2.40863e-11	Si	2	824.722A	-16.477999999999998	2.1146469425024074e-07
1493	4.49574e-11	Ar	5	441.850A	-16.477999999999998	2.1146469425024074e-07
1494	9.61597e-12	B	3	2065.78A	-16.477999999999998	2.1146469425024074e-07
1495	5.16307e-12	Fe	6	3847.41A	-16.477999999999998	2.1146469425024074e-07
1496	7.52986e-12	He	1	2638.09A	-16.479	2.1097833894968128e-07
1497	2.7177e-11	Ar	2	730.930A	-16.485	2.0808360761861874e-07
1498	1.8621e-12	He	1	1.06678m	-16.486	2.0760502860152247e-07
1499	2.2339900000000003e-12	Fe	2	8891.91A	-16.487000000000002	2.071275502856214e-07
1500	2.48066e-13	He	2	8.00774m	-16.49	2.057016942587662e-07
1501	5.76897e-12	He	1	3443.33A	-16.49	2.057016942587662e-07
1502	1.98807e-11	Ne	6	999.183A	-16.491	2.052285934903778e-07
1503	7.572069999999999e-13	He	1	2.62338m	-16.491	2.052285934903778e-07
1504	1.15822e-12	Ti	6	1.71509m	-16.493	2.042856537557569e-07
1505	3.66618e-11	Ar	2	541.829A	-16.495	2.033470464356776e-07
1506	6.8955699999999995e-12	Fe	2	2880.76A	-16.495	2.033470464356776e-07
1507	1.70051e-11	S	2	1168.15A	-16.496	2.0287936120700433e-07
1508	1.45239e-13	H	1	13.6771m	-16.496	2.0287936120700433e-07
1509	1.60677e-13	He	2	12.3630m	-16.499000000000002	2.014827495080617e-07
1510	1.02365e-12	He	1	1.94055m	-16.5	2.010193520433378e-07
1511	1.13651e-11	N	3	1747.85A	-16.500999999999998	2.005570203632075e-07
1512	1.7219200000000001e-13	H	1	11.5362m	-16.503	1.9963554455741612e-07
1513	2.33754e-12	Ca	2	8498.02A	-16.504	1.991763955461837e-07
1514	5.62259e-11	Mg	5	353.297A	-16.505	1.9871830254837467e-07
1515	8.586479999999999e-13	He	2	2.31346m	-16.505	1.9871830254837467e-07
1516	5.05597e-12	Fe	6	3928.91A	-16.506	1.982612631352223e-07
1517	2.6510799999999997e-13	H	1	7.49298m	-16.508	1.9735033537575737e-07
1518	2.51474e-11	Si	2	789.921A	-16.509	1.9689644219979488e-07
1519	5.07511e-11	Fe	5	391.409A	-16.51	1.9644359294916846e-07
1520	1.02218e-12	He	1	1.94334m	-16.512999999999998	1.9509128476729015e-07
1521	6.99947e-11	Ne	3	283.799A	-16.515	1.9419492173542898e-07
1522	7.49546e-11	O	3	265.020A	-16.517	1.9330267711760225e-07
1523	3.80083e-13	He	2	5.22635m	-16.519000000000002	1.9241453199141327e-07
1524	6.83047e-13	Fe	4	2.90821m	-16.52	1.9197199084822076e-07
1525	1.13404e-11	N	3	1751.66A	-16.521	1.9153046752141196e-07
1526	4.12664e-11	Fe	3	481.371A	-16.522000000000002	1.9108995967007562e-07
1527	5.288619999999999e-12	He	1	3756.08A	-16.526	1.8933803638938255e-07
1528	4.2921900000000005e-12	Ni	2	4628.05A	-16.526	1.8933803638938255e-07
1529	6.02938e-13	He	2	3.29461m	-16.527	1.8890257098972333e-07
1530	2.27454e-12	He	1	8733.40A	-16.53	1.876021748378689e-07
1531	8.316260000000001e-12	Fe	2	2388.63A	-16.532	1.8674022114054352e-07
1532	9.51231e-13	Fe	4	2.08829m	-16.532	1.8674022114054352e-07
1533	3.90273e-13	H	1	5.08989m	-16.534000000000002	1.8588222776071812e-07
1534	4.8386e-11	Na	4	410.542A	-16.534000000000002	1.8588222776071812e-07
1535	2.3812200000000002e-12	He	1	8342.14A	-16.535	1.8545471050034784e-07
1536	1.765e-11	V	3	1125.46A	-16.535999999999998	1.8502817650239119e-07
1537	1.9703400000000003e-12	Fe	5	1.00817m	-16.538	1.8417804925315365e-07
1538	1.66911e-11	Mg	6	1190.12A	-16.541	1.8291017648016801e-07
1539	2.8767200000000006e-14	H	1	69.0524m	-16.541	1.8291017648016801e-07
1540	3.1208400000000003e-12	Ni	2	6365.10A	-16.542	1.8248949474805763e-07
1541	2.36194e-11	C	1	841.022A	-16.543	1.8206978055708355e-07
1542	4.67531e-12	Ni	2	4248.80A	-16.543	1.8206978055708355e-07
1543	2.51565e-12	Mg	2	7896.37A	-16.544	1.8165103168196004e-07
1544	9.80727e-12	Zn	2	2025.48A	-16.546	1.8081642100371732e-07
1545	6.14704e-12	He	1	3231.55A	-16.549	1.7957168951682766e-07
1546	1.3187600000000001e-12	Fe	4	1.50629m	-16.55	1.7915868609166217e-07
1547	2.50037e-12	He	1	7944.61A	-16.552	1.7833552670122262e-07
1548	8.78918e-13	He	2	2.26010m	-16.553	1.7792536637163799e-07
1549	7.22522e-12	Fe	2	2749.32A	-16.555999999999997	1.7670053676484942e-07
1550	7.55002e-12	Fe	2	2631.05A	-16.557000000000002	1.7629413680776775e-07
1551	9.64555e-13	He	1	2.05944m	-16.557000000000002	1.7629413680776775e-07
1552	1.06741e-13	H	1	18.6099m	-16.557000000000002	1.7629413680776775e-07
1553	4.98816e-12	Fe	6	3982.33A	-16.563	1.7387529057056476e-07
1554	2.5512899999999997e-13	Fe	3	7.78604m	-16.565	1.7307640617751005e-07
1555	7.544189999999999e-12	He	1	2633.08A	-16.565	1.7307640617751005e-07
1556	2.18027e-13	He	2	9.11102m	-16.567	1.7228119232482725e-07
1557	1.04147e-11	Ti	2	1907.36A	-16.569000000000003	1.7148963214791238e-07
1558	2.39369e-12	He	1	8298.68A	-16.572	1.7030910582389564e-07
1559	5.36004e-12	Ca	2	3706.02A	-16.572	1.7030910582389564e-07
1560	2.59666e-11	N	4R	765.000A	-16.573	1.6991740575006217e-07
1561	3.92132e-11	He	1	506.576A	-16.573	1.6991740575006217e-07
1562	2.0113e-13	He	2	9.87645m	-16.575	1.6913670618592983e-07
1563	1.8435900000000002e-12	Fe	4	1.07749m	-16.576	1.6874770255643815e-07
1564	3.0189099999999997e-12	C	2R	6580.00A	-16.578	1.6797237729030308e-07
1565	4.92543e-12	Ni	2	4033.04A	-16.578	1.6797237729030308e-07
1566	1.82005e-12	Mg	2	1.09142m	-16.579	1.675860515429609e-07
1567	2.73254e-13	H	1	7.26960m	-16.58	1.672006143201827e-07
1568	2.73785e-11	Ar	2	725.549A	-16.582	1.6643239727881223e-07
1569	1.83921e-13	H	1	10.8006m	-16.586	1.6490653588893214e-07
1570	6.305260000000001e-13	He	2	3.15046m	-16.587	1.645272613811433e-07
1571	9.25268e-13	He	2	2.14689m	-16.587	1.645272613811433e-07
1572	1.75146e-11	N	1	1134.17A	-16.588	1.6414885918051613e-07
1573	4.18982e-13	He	2	4.74112m	-16.588	1.6414885918051613e-07
1574	3.22005e-11	Ar	2	616.899A	-16.588	1.6414885918051613e-07
1575	3.95338e-13	H	1	5.02467m	-16.589000000000002	1.637713272807998e-07
1576	2.06387e-12	He	1	9624.88A	-16.59	1.6339466368035908e-07
1577	8.964879999999999e-13	He	2	2.21581m	-16.592	1.6264393339376064e-07
1578	4.14755e-12	F	2	4789.45A	-16.593	1.6226986272730565e-07
1579	2.57463e-11	N	3	771.545A	-16.593	1.6226986272730565e-07
1580	1.70898e-11	C	1	1162.36A	-16.594	1.6189665239950935e-07
1581	2.68184e-13	Fe	4	7.40704m	-16.594	1.6189665239950935e-07
1582	1.91965e-12	Fe	5	1.03480m	-16.596	1.611528048495491e-07
1583	1.04816e-11	Fe	6	1895.18A	-16.597	1.6078216368357817e-07
1584	3.67806e-11	C	2	540.079A	-16.597	1.6078216368357817e-07
1585	3.13397e-11	Ca	6	633.844A	-16.598	1.60412374968635e-07
1586	8.98135e-12	Si	1	2211.75A	-16.601	1.5930810394666786e-07
1587	2.6009e-12	Fe	2	7637.54A	-16.602	1.5894170547504007e-07
1588	1.78632e-11	C	1	1112.03A	-16.605	1.5784755847065561e-07
1589	5.11549e-14	H	1	38.8320m	-16.607	1.5712231481740294e-07
1590	7.00498e-11	Ne	3	283.576A	-16.607	1.5712231481740294e-07
1591	1.16472e-13	H	1	17.0552m	-16.609	1.564004033560541e-07
1592	9.11815e-13	He	2	2.17856m	-16.612000000000002	1.5532375055240454e-07
1593	7.61941e-12	Fe	2	2607.09A	-16.613	1.5496651583929319e-07
1594	5.30296e-12	He	1	3745.92A	-16.614	1.546101027432211e-07
1595	4.91715e-13	He	1	4.03983m	-16.614	1.546101027432211e-07
1596	5.883680000000001e-12	Fe	2	3376.20A	-16.615	1.5425450937452405e-07
1597	4.78984e-10	C	5	41.4721A	-16.616	1.5389973384787885e-07
1598	3.76695e-12	Fe	2	5273.35A	-16.617	1.5354577428230228e-07
1599	3.5269599999999997e-12	Fe	4	5632.18A	-16.62	1.5248877260697262e-07
1600	4.19718e-11	Fe	3	473.281A	-16.62	1.5248877260697262e-07
1601	2.66575e-13	He	1	7.45174m	-16.621	1.5213805816220023e-07
1602	1.14998e-11	Si	4	1727.38A	-16.622	1.5178815033826607e-07
1603	2.71831e-12	Ni	2	7307.65A	-16.624000000000002	1.510907471364772e-07
1604	2.02705e-11	N	3	979.969A	-16.625999999999998	1.5039654821134072e-07
1605	3.36299e-12	Co	3	5906.78A	-16.629	1.493612256557939e-07
1606	2.1561e-12	He	1	9213.12A	-16.631	1.4867497316004148e-07
1607	9.77817e-13	Fe	5	2.03151m	-16.633	1.4799187370809856e-07
1608	3.99729e-13	H	1	4.96948m	-16.633	1.4799187370809856e-07
1609	1.73701e-11	S	3	1143.60A	-16.633	1.4799187370809856e-07
1610	4.84555e-11	Ca	3	409.953A	-16.634	1.4765150184378878e-07
1611	2.29693e-12	He	1	8648.25A	-16.634	1.4765150184378878e-07
1612	2.4036200000000002e-12	He	1	8264.41A	-16.635	1.473119128130435e-07
1613	2.6496300000000003e-13	He	2	7.49707m	-16.637	1.4663507605451967e-07
1614	1.12859e-11	Al	2	1760.11A	-16.637	1.4663507605451967e-07
1615	4.51618e-11	C	2	439.850A	-16.637999999999998	1.4629782473822003e-07
1616	4.64467e-12	Fe	2	4276.83A	-16.639	1.4596134907842243e-07
1617	2.15165e-11	N	4	923.219A	-16.641	1.4529071759659935e-07
1618	6.5408e-13	He	2	3.03701m	-16.642	1.4495655821895135e-07
1619	1.38691e-13	Na	6	14.3228m	-16.643	1.4462316738654503e-07
1620	1.21072e-13	H	1	16.4071m	-16.644000000000002	1.4429054333177538e-07
1621	1.09515e-12	He	1	1.81386m	-16.644000000000002	1.4429054333177538e-07
1622	1.12494e-11	Al	2	1765.82A	-16.644000000000002	1.4429054333177538e-07
1623	7.55593e-12	He	1	2628.99A	-16.645	1.4395868429110396e-07
1624	4.06921e-13	H	1	4.88165m	-16.645	1.4395868429110396e-07
1625	7.1087e-14	He	2	27.9439m	-16.646	1.436275885050448e-07
1626	2.80148e-13	H	1	7.09071m	-16.647000000000002	1.4329725421816224e-07
1627	1.78228e-11	C	1	1114.55A	-16.648	1.4296767967905788e-07
1628	6.566399999999999e-13	Fe	5	3.02517m	-16.649	1.42638863140358e-07
1629	7.0593e-11	Al	5	281.394A	-16.65	1.423108028587124e-07
1630	1.8064099999999998e-12	He	1	1.09966m	-16.65	1.423108028587124e-07
1631	4.5158000000000003e-13	He	2	4.39887m	-16.652	1.4165694411320669e-07
1632	4.67629e-11	C	2	424.791A	-16.652	1.4165694411320669e-07
1633	3.4781800000000004e-12	Fe	4	5711.17A	-16.653	1.4133114218265495e-07
1634	1.54668e-11	P	2	1284.33A	-16.655	1.4068178456909285e-07
1635	1.6223e-13	He	2	12.2446m	-16.655	1.4068178456909285e-07
1636	5.90734e-12	Fe	5	3362.67A	-16.657	1.4003541048275584e-07
1637	2.7772e-12	Co	3	7152.69A	-16.657	1.4003541048275584e-07
1638	2.21971e-11	Cl	5	894.911A	-16.657	1.4003541048275584e-07
1639	5.23702e-11	Ne	3	379.308A	-16.657	1.4003541048275584e-07
1640	4.27167e-13	He	1	4.65028m	-16.659000000000002	1.3939200621557918e-07
1641	1.86098e-12	Fe	5	1.06742m	-16.66	1.3907141349763782e-07
1642	4.0355900000000003e-13	H	1	4.92232m	-16.660999999999998	1.3875155812248672e-07
1643	6.68593e-12	Na	6	2971.08A	-16.662	1.3843243839428333e-07
1644	1.9364100000000002e-13	H	1	10.2584m	-16.662	1.3843243839428333e-07
1645	3.47212e-11	Ne	5	572.113A	-16.662	1.3843243839428333e-07
1646	4.46182e-12	Fe	2	4452.10A	-16.664	1.3779639911485035e-07
1647	6.18488e-12	He	1	3211.78A	-16.665	1.3747947619140498e-07
1648	2.5945e-11	K	3	765.638A	-16.667	1.36847815375574e-07
1649	9.26933e-12	Fe	7	2143.03A	-16.669	1.362190567775683e-07
1650	4.5092600000000004e-13	Fe	6	4.40526m	-16.67	1.3590576164082752e-07
1651	5.58083e-12	Ni	2	3559.41A	-16.671	1.3559318706290708e-07
1652	1.70246e-11	C	1	1166.81A	-16.673	1.3497019295837702e-07
1653	1.92458e-12	Fe	6	1.03215m	-16.678	1.33425201935447e-07
1654	2.1945e-12	Fe	2	9051.95A	-16.682000000000002	1.322019523314088e-07
1655	5.89647e-12	Fe	5	3368.87A	-16.684	1.31594539535133e-07
1656	1.48113e-12	He	1	1.34117m	-16.684	1.31594539535133e-07
1657	1.31695e-12	He	1	1.50837m	-16.686	1.309899175471514e-07
1658	1.0936799999999998e-12	He	1	1.81630m	-16.687	1.3068864909690357e-07
1659	1.44859e-11	O	5	1371.30A	-16.687	1.3068864909690357e-07
1660	1.28436e-13	He	2	15.4664m	-16.688	1.3038807354486468e-07
1661	6.7435e-13	He	2	2.94572m	-16.69	1.297889947645869e-07
1662	6.89188e-14	H	1	28.8230m	-16.69	1.297889947645869e-07
1663	7.5823e-13	He	1	2.61985m	-16.691	1.2949048836009406e-07
1664	1.06884e-12	He	1	1.85851m	-16.692	1.291926685012791e-07
1665	5.88027e-12	Ni	2	3378.16A	-16.692	1.291926685012791e-07
1666	5.31469e-12	He	1	3737.65A	-16.695	1.283033124269459e-07
1667	1.46222e-11	O	1	1358.51A	-16.698	1.2742007863676496e-07
1668	4.626e-12	Ni	2	4294.09A	-16.699	1.271270205881748e-07
1669	3.66577e-11	S	2	541.891A	-16.702	1.2625188433405483e-07
1670	3.03863e-13	He	2	6.53732m	-16.704	1.2567180961695687e-07
1671	4.2726499999999995e-13	He	1	4.64921m	-16.707	1.2480669096470007e-07
1672	1.07957e-11	Ca	2	1840.03A	-16.707	1.2480669096470007e-07
1673	2.8603400000000003e-13	H	1	6.94480m	-16.708	1.2451964354096363e-07
1674	4.79168e-13	He	2	4.14561m	-16.712	1.2337804058704674e-07
1675	9.4084e-14	H	1	21.1135m	-16.713	1.2309427896799776e-07
1676	5.118280000000001e-12	Fe	5	3881.08A	-16.715	1.225287121297254e-07
1677	2.13823e-11	Al	2	929.014A	-16.715	1.225287121297254e-07
1678	4.94387e-12	Na	5	4018.00A	-16.715999999999998	1.2224690391192297e-07
1679	7.56565e-12	He	1	2625.61A	-16.719	1.214053621447015e-07
1680	2.91542e-12	Ni	2	6813.57A	-16.72	1.2112613756016953e-07
1681	1.07199e-11	Si	1	1853.05A	-16.721	1.2084755517436017e-07
1682	1.3289e-13	Fe	6	14.9481m	-16.723	1.20292311094246e-07
1683	4.35719e-11	Ar	5	455.901A	-16.724	1.2001564645609132e-07
1684	7.20699e-13	He	2	2.75628m	-16.724	1.2001564645609132e-07
1685	1.90865e-12	N	1	1.04076m	-16.724	1.2001564645609132e-07
1686	1.32801e-13	H	1	14.9580m	-16.725	1.1973961812894698e-07
1687	2.42139e-12	He	1	8203.75A	-16.727	1.1918946455715723e-07
1688	2.45719e-11	Si	2	808.421A	-16.727999999999998	1.1891533639565235e-07
1689	4.42888e-12	Ni	2	4485.21A	-16.729	1.1864183871142242e-07
1690	6.91919e-13	He	2	2.87092m	-16.729	1.1864183871142242e-07
1691	2.31471e-12	He	1	8581.85A	-16.73	1.1836897005441088e-07
1692	1.29632e-13	He	2	15.3238m	-16.732	1.1782511403848157e-07
1693	1.90873e-12	N	1	1.04072m	-16.733	1.1755412379609235e-07
1694	4.062580000000001e-12	Fe	2	4889.62A	-16.733	1.1755412379609235e-07
1695	2.01787e-13	H	1	9.84425m	-16.734	1.1728375681396535e-07
1696	4.23705e-13	Fe	6	4.68828m	-16.734	1.1728375681396535e-07
1697	5.365010000000001e-13	He	1	3.70260m	-16.735	1.1701401165864267e-07
1698	2.13536e-12	He	1	9302.62A	-16.737000000000002	1.16476381111047e-07
1699	1.04281e-13	He	1	19.0490m	-16.739	1.1594122075143755e-07
1700	2.03364e-11	O	1	976.791A	-16.741	1.1540851923033049e-07
1701	1.19954e-11	C	1R	1656.00A	-16.742	1.1514308700176679e-07
1702	2.15295e-12	Fe	2	9226.62A	-16.743	1.1487826525038915e-07
1703	9.839739999999999e-12	Co	2	2018.80A	-16.744	1.1461405257213715e-07
1704	1.85387e-12	Ni	2	1.07151m	-16.745	1.1435044756618239e-07
1705	2.5502299999999997e-12	He	1	7789.27A	-16.746	1.1408744883491833e-07
1706	7.98635e-11	O	3	248.730A	-16.746	1.1408744883491833e-07
1707	7.07247e-13	He	2	2.80870m	-16.749000000000002	1.1330207636135858e-07
1708	2.6649e-13	He	1	7.45412m	-16.749000000000002	1.1330207636135858e-07
1709	9.63871e-12	Co	2	2060.90A	-16.75	1.1304148881695588e-07
1710	1.75373e-13	He	2	11.3270m	-16.75	1.1304148881695588e-07
1711	4.99981e-12	Fe	4	3973.04A	-16.752	1.1252211035388022e-07
1712	1.01883e-11	Co	2	1949.74A	-16.752	1.1252211035388022e-07
1713	1.35115e-11	Co	2	1470.18A	-16.754	1.1200511821807808e-07
1714	1.40083e-11	Fe	6	1418.05A	-16.754	1.1200511821807808e-07
1715	3.14471e-14	O	1	63.1679m	-16.755	1.1174751359462972e-07
1716	1.29539e-12	Fe	2	1.53347m	-16.756	1.1149050144537342e-07
1717	2.15969e-11	Ar	2	919.781A	-16.757	1.1123408040765723e-07
1718	4.49769e-11	N	2	441.659A	-16.758	1.1097824912196323e-07
1719	1.42105e-11	Fe	6	1397.87A	-16.758	1.1097824912196323e-07
1720	1.56102e-13	Ni	2	12.7253m	-16.759	1.1072300623189762e-07
1721	1.8037200000000001e-12	He	1	1.10131m	-16.76	1.1046835038418891e-07
1722	1.21226e-13	Co	3	16.3863m	-16.761	1.1021428022867806e-07
1723	2.9109899999999997e-13	H	1	6.82396m	-16.761	1.1021428022867806e-07
1724	2.2387599999999996e-14	H	1	88.7295m	-16.762	1.0996079441830857e-07
1725	4.10984e-11	Fe	3	483.339A	-16.766	1.0895266779544702e-07
1726	1.7695099999999998e-12	He	1	1.12259m	-16.767	1.0870208361315463e-07
1727	8.03337e-13	He	1	2.47274m	-16.767	1.0870208361315463e-07
1728	5.027229999999999e-13	He	2	3.95138m	-16.767	1.0870208361315463e-07
1729	3.3646100000000003e-13	He	2	5.90394m	-16.768	1.0845207575848859e-07
1730	5.32442e-12	He	1	3730.82A	-16.771	1.0770549692031789e-07
1731	2.20725e-12	He	1	8999.66A	-16.772000000000002	1.0745778115144068e-07
1732	8.324980000000001e-14	H	1	23.8613m	-16.773	1.0721063511302292e-07
1733	4.49059e-14	F	4	44.2357m	-16.774	1.0696405749471913e-07
1734	3.2417599999999997e-12	Co	3	6127.67A	-16.774	1.0696405749471913e-07
1735	6.21366e-12	He	1	3196.90A	-16.774	1.0696405749471913e-07
1736	1.14629e-12	He	1	1.73294m	-16.775	1.0671804698920113e-07
1737	9.609189999999999e-12	B	3	2067.24A	-16.778	1.0598340512111493e-07
1738	3.15309e-11	O	5R	630.000A	-16.781	1.0525382049207658e-07
1739	5.536939999999999e-13	Fe	4	3.58762m	-16.782	1.0501174342251209e-07
1740	6.78759e-12	Fe	2	2926.59A	-16.784000000000002	1.0452925828829652e-07
1741	9.178969999999998e-13	He	1	2.16413m	-16.785	1.0428884766555814e-07
1742	7.58875e-12	Fe	2	2617.62A	-16.788	1.035709282879918e-07
1743	7.57381e-12	He	1	2622.78A	-16.789	1.0333272176309022e-07
1744	9.80562e-12	Mg	1	2025.82A	-16.79	1.0309506309799381e-07
1745	8.34895e-12	Fe	2	2379.28A	-16.794	1.0214988187822749e-07
1746	6.33282e-12	He	1	3136.75A	-16.795	1.0191494366937356e-07
1747	3.48792e-11	S	2	569.521A	-16.795	1.0191494366937356e-07
1748	2.5218099999999997e-12	Mg	2	7877.05A	-16.798	1.0121336613197113e-07
1749	2.55148e-11	K	3	778.546A	-16.799	1.0098058184956277e-07
1750	2.08681e-13	H	1	9.51904m	-16.8	1.0074833295614708e-07
1751	1.42522e-13	H	1	13.9378m	-16.801	1.0051661822036432e-07
1752	1.32274e-11	S	5	1501.77A	-16.802	1.0028543641368443e-07
1753	1.02044e-13	He	2	19.4666m	-16.805	9.959507632532706e-08
1754	2.9548899999999996e-13	H	1	6.72257m	-16.805999999999997	9.936601400619143e-08
1755	3.842969999999999e-12	Fe	2	5169.03A	-16.807000000000002	9.913747851576881e-08
1756	7.63201e-14	H	1	26.0278m	-16.811	9.822858064954467e-08
1757	1.5348e-12	Fe	2	1.29427m	-16.811	9.822858064954467e-08
1758	2.43572e-12	He	1	8155.46A	-16.812	9.800266118324927e-08
1759	2.1427199999999997e-13	He	2	9.27066m	-16.814	9.755237985667279e-08
1760	5.22993e-13	He	2	3.79823m	-16.815	9.732801560904412e-08
1761	2.77078e-12	Co	3	7169.26A	-16.815	9.732801560904412e-08
1762	1.81381e-12	Mg	2	1.09518m	-16.817	9.688083399731676e-08
1763	3.02681e-13	H	1	6.56284m	-16.817999999999998	9.665801426230562e-08
1764	2.2520500000000002e-13	K	6	8.82061m	-16.819000000000003	9.643570699846254e-08
1765	2.3290400000000003e-12	He	1	8529.02A	-16.819000000000003	9.643570699846254e-08
1766	4.0151599999999994e-14	H	1	49.4737m	-16.819000000000003	9.643570699846254e-08
1767	3.46361e-12	Fe	4	5735.18A	-16.82	9.621391102713964e-08
1768	1.1403299999999998e-12	He	1	1.74199m	-16.820999999999998	9.599262517239521e-08
1769	6.42468e-11	Fe	4	309.190A	-16.824	9.533181658876016e-08
1770	3.8321699999999994e-12	Mg	1	5183.60A	-16.825	9.511255949492649e-08
1771	4.97279e-12	Fe	6	3994.63A	-16.826	9.489380667841428e-08
1772	3.64049e-13	He	2	5.45654m	-16.827	9.46755569794187e-08
1773	5.73494e-14	He	2	34.6376m	-16.827	9.46755569794187e-08
1774	1.66694e-11	Mg	6	1191.67A	-16.827	9.46755569794187e-08
1775	4.68182e-13	He	1	4.24289m	-16.828	9.445780924080233e-08
1776	2.3049e-13	Na	6	8.61836m	-16.83	9.402381502945201e-08
1777	9.18978e-13	He	1	2.16158m	-16.83	9.402381502945201e-08
1778	3.79592e-11	Fe	3	523.311A	-16.832	9.359181484037391e-08
1779	9.63357e-12	Zn	2	2062.00A	-16.833	9.337655963951016e-08
1780	1.04321e-11	Ti	2	1904.17A	-16.833	9.337655963951016e-08
1781	4.9367199999999996e-12	Na	5	4023.82A	-16.833	9.337655963951016e-08
1782	2.9932e-13	H	1	6.63654m	-16.834	9.316179951186947e-08
1783	4.06476e-11	Fe	3	488.699A	-16.835	9.294753331881582e-08
1784	1.1448200000000002e-12	He	1	1.73517m	-16.838	9.230768700005543e-08
1785	5.33257e-12	He	1	3725.12A	-16.840999999999998	9.167224535237217e-08
1786	2.58418e-12	Fe	2	7686.94A	-16.844	9.10411780542214e-08
1787	6.53902e-11	He	1	303.784A	-16.847	9.041445499279497e-08
1788	5.69342e-13	He	2	3.48902m	-16.848	9.02065075167934e-08
1789	1.60677e-13	He	1	12.3630m	-16.849	8.999903830671415e-08
1790	1.99236e-11	Ne	6	997.031A	-16.849	8.999903830671415e-08
1791	1.26051e-11	Co	2	1575.91A	-16.85	8.979204626257687e-08
1792	3.86596e-11	Fe	3	513.830A	-16.852	8.937948928484819e-08
1793	9.49787e-14	H	1	20.9147m	-16.852	8.937948928484819e-08
1794	5.40562e-13	He	2	3.67478m	-16.852999999999998	8.917392216392072e-08
1795	1.75776e-13	He	1	11.3010m	-16.852999999999998	8.917392216392072e-08
1796	7.5807e-12	He	1	2620.40A	-16.854	8.896882783425086e-08
1797	3.21934e-11	O	4	617.036A	-16.855999999999998	8.856005320162886e-08
1798	5.3170400000000005e-12	O	2R	3736.00A	-16.858	8.815315671784031e-08
1799	5.31546e-13	He	1	3.73711m	-16.859	8.795041008354857e-08
1800	2.14567e-13	H	1	9.25792m	-16.861	8.754631465545283e-08
1801	1.0428599999999999e-13	He	2	19.0481m	-16.862000000000002	8.734496371917439e-08
1802	1.08076e-11	Ca	2	1838.01A	-16.863	8.714407587719935e-08
1803	5.0996e-11	Fe	5	389.529A	-16.865	8.674368521825697e-08
1804	4.56985e-12	Fe	2	4346.85A	-16.865	8.674368521825697e-08
1805	4.95242e-12	Na	5	4011.06A	-16.866	8.654418027845822e-08
1806	5.36351e-12	Fe	6	3703.63A	-16.866	8.654418027845822e-08
1807	1.7912e-11	C	1	1109.00A	-16.868	8.614654588942471e-08
1808	4.18266e-11	K	3	474.924A	-16.868	8.614654588942471e-08
1809	2.1865e-12	He	1	9085.04A	-16.869	8.594841433197131e-08
1810	1.50668e-13	H	1	13.1843m	-16.872	8.535674960941247e-08
1811	5.5589e-13	He	2	3.57345m	-16.873	8.516043453299628e-08
1812	1.69803e-11	Al	6	1169.85A	-16.873	8.516043453299628e-08
1813	1.79884e-11	C	1	1104.29A	-16.873	8.516043453299628e-08
1814	3.4516900000000002e-12	N	2R	5755.00A	-16.874000000000002	8.496457096872652e-08
1815	3.88613e-12	Fe	2	5111.63A	-16.874000000000002	8.496457096872652e-08
1816	6.2360599999999996e-12	He	1	3185.42A	-16.875	8.476915787815477e-08
1817	7.848960000000001e-14	He	2	25.3084m	-16.875999999999998	8.457419422521956e-08
1818	2.46871e-13	He	2	8.04650m	-16.875999999999998	8.457419422521956e-08
1819	2.58744e-11	Ar	6	767.726A	-16.879	8.399198956733391e-08
1820	5.73041e-12	N	1	3466.50A	-16.88	8.379881335191272e-08
1821	3.87603e-13	He	2	5.12495m	-16.881	8.360608142945731e-08
1822	2.29037e-11	O	1	867.303A	-16.886	8.264905052923025e-08
1823	5.50919e-11	O	2	360.570A	-16.887	8.245896298788622e-08
1824	3.51232e-11	O	3	565.565A	-16.887999999999998	8.226931263575609e-08
1825	2.65452e-12	He	1	7483.27A	-16.889	8.208009846733121e-08
1826	2.60687e-11	O	5	762.004A	-16.889	8.208009846733121e-08
1827	1.7366e-11	S	3	1143.87A	-16.891	8.170297467112846e-08
1828	4.28054e-13	He	1	4.64065m	-16.891	8.170297467112846e-08
1829	4.21259e-11	K	3	471.549A	-16.891	8.170297467112846e-08
1830	1.19881e-11	C	1	1657.01A	-16.891	8.170297467112846e-08
1831	4.12589e-11	Fe	3	481.459A	-16.892	8.151506304387709e-08
1832	2.4474599999999998e-12	He	1	8116.37A	-16.892	8.151506304387709e-08
1833	5.4482600000000004e-14	H	1	36.4602m	-16.895	8.09539172969185e-08
1834	1.18461e-12	Fe	2	1.67688m	-16.895	8.09539172969185e-08
1835	4.59656e-11	N	2	432.160A	-16.895	8.09539172969185e-08
1836	3.73301e-11	C	2	532.130A	-16.895	8.09539172969185e-08
1837	5.45227e-12	Fe	6	3643.34A	-16.896	8.076772845382105e-08
1838	4.45597e-12	Fe	2	4457.94A	-16.896	8.076772845382105e-08
1839	1.18412e-12	He	1	1.67757m	-16.896	8.076772845382105e-08
1840	3.68891e-11	S	2	538.491A	-16.898	8.039663445011075e-08
1841	1.60207e-11	Mg	2	1239.93A	-16.898	8.039663445011075e-08
1842	2.24508e-12	He	1	8847.98A	-16.9	8.002724546847085e-08
1843	6.19891e-14	H	1	32.0451m	-16.901	7.984318791143628e-08
1844	2.34078e-12	He	1	8486.27A	-16.901	7.984318791143628e-08
1845	3.7015e-12	Fe	4	5366.60A	-16.901	7.984318791143628e-08
1846	1.96638e-11	Ne	6	1010.21A	-16.901	7.984318791143628e-08
1847	2.3930200000000002e-12	Ni	2	8300.99A	-16.903	7.947634178565982e-08
1848	2.55734e-11	Ti	4	776.762A	-16.905	7.911118116472687e-08
1849	5.31448e-13	He	1	3.73780m	-16.905	7.911118116472687e-08
1850	9.60767e-12	Ti	4	2067.56A	-16.906	7.8929230497126e-08
1851	5.3394599999999995e-12	He	1	3720.31A	-16.907	7.874769830444741e-08
1852	4.45611e-11	Fe	3	445.780A	-16.908	7.856658362422613e-08
1853	1.9103799999999998e-12	N	1	1.03982m	-16.910999999999998	7.802573506682492e-08
1854	6.4227300000000004e-12	Al	1	3092.84A	-16.912	7.784628085597264e-08
1855	1.85592e-11	C	3	1070.33A	-16.913	7.76672393783521e-08
1856	2.06847e-12	He	1	9603.44A	-16.913	7.76672393783521e-08
1857	7.586589999999999e-12	He	1	2618.36A	-16.914	7.74886096847032e-08
1858	2.1963200000000001e-13	H	1	9.04441m	-16.914	7.74886096847032e-08
1859	2.4123e-12	Mg	2	8234.64A	-16.918	7.677818984093141e-08
1860	3.83914e-11	Ar	3	517.419A	-16.919	7.660160490447717e-08
1861	1.4318499999999999e-13	He	2	13.8733m	-16.919	7.660160490447717e-08
1862	2.85334e-12	Co	3	6961.82A	-16.92	7.642542610210667e-08
1863	4.25501e-11	Fe	3	466.849A	-16.92	7.642542610210667e-08
1864	3.19264e-12	K	5	6221.94A	-16.922	7.607428316543595e-08
1865	3.18925e-12	K	6	6228.57A	-16.923	7.589931716941086e-08
1866	4.19649e-11	Fe	3	473.359A	-16.925	7.55505914837129e-08
1867	8.45289e-12	Si	7	2350.02A	-16.926	7.537682994513243e-08
1868	1.04699e-13	H	1	18.9729m	-16.927	7.520346804700016e-08
1869	4.56267e-11	N	2	435.369A	-16.927	7.520346804700016e-08
1870	1.05898e-11	Fe	6	1875.80A	-16.928	7.50305048701692e-08
1871	4.07873e-13	He	2	4.87026m	-16.929000000000002	7.4857939497606e-08
1872	1.90831e-11	O	1	1040.94A	-16.929000000000002	7.4857939497606e-08
1873	3.3447900000000003e-12	Fe	4	5938.93A	-16.929000000000002	7.4857939497606e-08
1874	2.48981e-11	Si	2	797.830A	-16.933	7.417163778307844e-08
1875	3.7243699999999994e-12	Fe	2	5333.65A	-16.933	7.417163778307844e-08
1876	2.74459e-13	He	2	7.23769m	-16.934	7.400104775000047e-08
1877	2.25559e-12	Mg	1	8806.76A	-16.934	7.400104775000047e-08
1878	3.15508e-11	Ca	6	629.602A	-16.935	7.383085006311168e-08
1879	1.5756199999999998e-13	H	1	12.6074m	-16.938	7.33226020662359e-08
1880	8.51529e-12	Fe	2	2332.80A	-16.94	7.298571531104106e-08
1881	1.1914700000000002e-12	He	1	1.66722m	-16.941	7.281785282396077e-08
1882	7.70951e-14	F	4	25.7662m	-16.942999999999998	7.248328518087693e-08
1883	1.8991400000000003e-12	Ni	2	1.04597m	-16.942999999999998	7.248328518087693e-08
1884	4.0495599999999996e-12	Fe	2	4905.34A	-16.944000000000003	7.231657825102845e-08
1885	3.5642600000000004e-13	K	6	5.57324m	-16.944000000000003	7.231657825102845e-08
1886	5.82195e-14	He	2	34.1199m	-16.945	7.215025473648013e-08
1887	3.2082799999999997e-12	Fe	5	6191.62A	-16.945999999999998	7.198431375540009e-08
1888	4.28788e-11	Na	5	463.270A	-16.948	7.16535758764569e-08
1889	8.61105e-11	He	2	230.686A	-16.949	7.148877722505501e-08
1890	7.55793e-12	Fe	2	2628.29A	-16.949	7.148877722505501e-08
1891	1.34503e-12	Fe	5	1.47688m	-16.95	7.132435760003406e-08
1892	2.33691e-12	C	3	8500.32A	-16.951	7.11603161296564e-08
1893	2.60938e-12	Ni	2	7612.72A	-16.952	7.099665194419106e-08
1894	3.21977e-11	O	4	616.952A	-16.959	6.986149398494213e-08
1895	2.24023e-13	H	1	8.86716m	-16.959	6.986149398494213e-08
1896	4.55774e-11	Si	3	435.840A	-16.96	6.970081700751549e-08
1897	4.54222e-13	He	2	4.37329m	-16.961	6.954050957688269e-08
1898	1.80578e-11	S	4	1100.05A	-16.965999999999998	6.874448594624803e-08
1899	1.77639e-14	H	1	111.825m	-16.965999999999998	6.874448594624803e-08
1900	2.45718e-12	He	1	8084.24A	-16.965999999999998	6.874448594624803e-08
1901	6.25383e-12	He	1	3176.37A	-16.967	6.858637801602009e-08
1902	4.25442e-13	He	2	4.66913m	-16.967	6.858637801602009e-08
1903	7.59977e-12	Fe	2	2613.82A	-16.968	6.842863372394081e-08
1904	5.34535e-12	He	1	3716.21A	-16.968	6.842863372394081e-08
1905	7.59166e-12	He	1	2616.62A	-16.968	6.842863372394081e-08
1906	1.6119899999999999e-12	Ni	2	1.23230m	-16.97	6.811423271077426e-08
1907	1.18265e-12	He	1	1.67965m	-16.97	6.811423271077426e-08
1908	1.11871e-11	Al	1	1775.65A	-16.97	6.811423271077426e-08
1909	2.31215e-13	H	1	8.59135m	-16.971	6.795757432276353e-08
1910	6.62115e-14	H	1	30.0015m	-16.971	6.795757432276353e-08
1911	2.67304e-13	He	1	7.43142m	-16.972	6.78012762390469e-08
1912	9.84432e-12	Fe	4	2017.86A	-16.972	6.78012762390469e-08
1913	4.2321e-13	He	1	4.69376m	-16.974	6.748975767169482e-08
1914	4.69743e-11	Si	3	422.879A	-16.975	6.733453553641839e-08
1915	2.26915e-13	He	1	8.75412m	-16.976	6.717967040214696e-08
1916	2.3505e-12	He	1	8451.16A	-16.977	6.702516144779994e-08
1917	1.75784e-13	He	2	11.3005m	-16.977	6.702516144779994e-08
1918	3.55557e-11	Ne	6	558.685A	-16.977999999999998	6.68710078541873e-08
1919	4.43908e-12	Fe	2	4474.90A	-16.977999999999998	6.68710078541873e-08
1920	3.68129e-13	Fe	4	5.39606m	-16.979	6.671720880400094e-08
1921	2.13126e-11	Ar	2	932.054A	-16.98	6.656376348181416e-08
1922	4.56363e-12	Fe	2	4352.78A	-16.984	6.59535032300679e-08
1923	5.53516e-13	Fe	4	3.58878m	-16.984	6.59535032300679e-08
1924	1.7572e-11	C	1	1130.46A	-16.984	6.59535032300679e-08
1925	7.44776e-13	He	1	2.66717m	-16.985	6.580181438196008e-08
1926	2.27853e-13	H	1	8.71810m	-16.986	6.565047440852119e-08
1927	5.02602e-14	H	1	39.5233m	-16.986	6.565047440852119e-08
1928	6.15562e-11	Ne	3	322.704A	-16.986	6.565047440852119e-08
1929	4.4077e-13	He	2	4.50676m	-16.987000000000002	6.549948250736232e-08
1930	2.98013e-13	He	2	6.66564m	-16.987000000000002	6.549948250736232e-08
1931	1.82306e-13	Fe	5	10.8962m	-16.988	6.534883787793995e-08
1932	1.02326e-12	He	1	1.94129m	-16.988	6.534883787793995e-08
1933	2.22434e-12	He	1	8930.50A	-16.989	6.519853972155019e-08
1934	5.216239999999999e-13	Fe	4	3.80820m	-16.99	6.504858724132825e-08
1935	1.02218e-12	He	1	1.94335m	-16.991	6.489897964223995e-08
1936	4.05643e-13	Fe	5	4.89702m	-16.992	6.47497161310812e-08
1937	5.52393e-12	Fe	5	3596.07A	-16.993	6.460079591647227e-08
1938	4.6936300000000003e-14	He	2	42.3222m	-16.995	6.430398222047653e-08
1939	5.323350000000001e-13	He	1	3.73157m	-16.997	6.400853225953877e-08
1940	2.28226e-12	Ni	2	8703.87A	-16.997	6.400853225953877e-08
1941	1.1284500000000001e-13	H	1	17.6033m	-16.997	6.400853225953877e-08
1942	1.63448e-13	H	1	12.1534m	-16.998	6.386131672052962e-08
1943	2.6284900000000002e-12	Fe	4	7557.36A	-16.999000000000002	6.371443976786451e-08
1944	7.04913e-12	Fe	5	2818.00A	-17.0	6.3567900622817e-08
1945	1.2129e-12	He	1	1.63776m	-17.005	6.284024488153064e-08
1946	6.03041e-13	He	1	3.29405m	-17.005	6.284024488153064e-08
1947	2.07932e-11	N	4	955.334A	-17.011	6.197804439869531e-08
1948	9.7245e-13	He	1	2.04272m	-17.011	6.197804439869531e-08
1949	8.45907e-12	Fe	2	2348.30A	-17.012999999999998	6.169328115131493e-08
1950	4.06502e-14	He	2	48.8668m	-17.014	6.155139054208946e-08
1951	2.2738599999999998e-12	He	1	8736.00A	-17.014	6.155139054208946e-08
1952	3.20949e-14	H	1	61.8928m	-17.015	6.140982627220939e-08
1953	1.75432e-11	C	1	1132.32A	-17.016	6.126858759111554e-08
1954	7.59605e-12	He	1	2615.10A	-17.017	6.11276737499735e-08
1955	1.3562600000000002e-10	Mg	5	146.465A	-17.018	6.098708400167261e-08
1956	2.42562e-11	O	3	818.944A	-17.019000000000002	6.084681760082e-08
1957	4.72142e-11	S	3	420.730A	-17.019000000000002	6.084681760082e-08
1958	2.72601e-12	He	1	7287.00A	-17.022000000000002	6.042795105471567e-08
1959	2.8122e-12	Al	2	7063.68A	-17.022000000000002	6.042795105471567e-08
1960	5.35042e-12	He	1	3712.69A	-17.023	6.028897062395629e-08
1961	1.28147e-11	S	2	1550.13A	-17.023	6.028897062395629e-08
1962	8.58359e-14	He	2	23.1424m	-17.025	6.00119679656333e-08
1963	1.70657e-11	V	3	1164.00A	-17.026	5.987394426942921e-08
1964	1.33205e-12	He	1	1.49127m	-17.028	5.9598848483993396e-08
1965	3.1286400000000003e-12	K	5	6349.22A	-17.03	5.932501664887953e-08
1966	7.97371e-11	Si	6	249.124A	-17.032	5.9052442956764365e-08
1967	2.0337200000000001e-13	He	2	9.76757m	-17.034000000000002	5.878112162700495e-08
1968	3.18283e-13	He	2	6.24114m	-17.035	5.8645928798824416e-08
1969	3.82494e-11	Ar	2	519.340A	-17.035	5.8645928798824416e-08
1970	3.43331e-12	Fe	4	5785.80A	-17.035	5.8645928798824416e-08
1971	2.15059e-11	N	4	923.676A	-17.035	5.8645928798824416e-08
1972	2.46533e-12	He	1	8057.52A	-17.035999999999998	5.8511046905520356e-08
1973	3.1339e-11	Ar	2	633.858A	-17.037	5.83764752319619e-08
1974	6.06114e-12	Fe	2	3277.35A	-17.037	5.83764752319619e-08
1975	4.4547e-11	Fe	3	445.921A	-17.038	5.824221306466393e-08
1976	2.66574e-13	He	1	7.45178m	-17.039	5.810825969178179e-08
1977	2.94029e-12	Fe	4	6755.94A	-17.041	5.7841276490069107e-08
1978	4.94229e-11	Ne	6	401.928A	-17.042	5.7708245245719737e-08
1979	1.1432e-11	Mg	2	1737.61A	-17.042	5.7708245245719737e-08
1980	7.59321e-14	H	1	26.1608m	-17.044	5.7443099943440075e-08
1981	5.4196199999999995e-12	Fe	6	3665.28A	-17.045	5.7310984479735305e-08
1982	3.84026e-12	Mg	1	5172.68A	-17.046	5.717917287316558e-08
1983	4.34168e-12	Mg	1	4575.29A	-17.047	5.7047664424877954e-08
1984	2.35865e-12	He	1	8421.96A	-17.049	5.678555421577564e-08
1985	1.6851300000000002e-13	H	1	11.7881m	-17.052	5.639464521016379e-08
1986	6.26817e-12	He	1	3169.10A	-17.053	5.6264941125430504e-08
1987	3.17398e-11	O	4	625.854A	-17.054000000000002	5.6135535351814064e-08
1988	7.606210000000001e-12	He	1	2611.61A	-17.055999999999997	5.587761599512447e-08
1989	1.4960700000000001e-12	Fe	2	1.32778m	-17.055999999999997	5.587761599512447e-08
1990	7.59988e-12	He	1	2613.78A	-17.055999999999997	5.587761599512447e-08
1991	1.22931e-12	He	1	1.61591m	-17.055999999999997	5.587761599512447e-08
1992	7.95842e-12	O	3	2496.03A	-17.057000000000002	5.574910104458719e-08
1993	2.3930099999999997e-12	He	1	8301.03A	-17.057000000000002	5.574910104458719e-08
1994	1.43121e-11	Fe	6	1387.95A	-17.06	5.5365326932420226e-08
1995	6.24418e-12	Ca	2	3181.27A	-17.061	5.5237990214032035e-08
1996	1.6069000000000002e-13	He	1	12.3619m	-17.061	5.5237990214032035e-08
1997	1.80954e-11	C	1	1097.76A	-17.062	5.511094636196918e-08
1998	1.19739e-13	H	1	16.5898m	-17.063	5.498419470265826e-08
1999	9.09788e-13	He	1	2.18342m	-17.065	5.473156527573685e-08
2000	3.6463200000000003e-13	He	2	5.44781m	-17.066	5.46056861687112e-08
2001	7.38968e-13	He	1	2.68814m	-17.066	5.46056861687112e-08
2002	4.0539599999999993e-14	H	1	49.0002m	-17.067	5.448009657559732e-08
2003	1.1035700000000001e-12	Fe	2	1.80002m	-17.067	5.448009657559732e-08
2004	7.14947e-14	He	1	27.7845m	-17.067999999999998	5.435479583053261e-08
2005	4.60669e-11	N	2	431.209A	-17.069000000000003	5.4229783269183646e-08
2006	3.35852e-13	He	2	5.91465m	-17.072	5.385646806701576e-08
2007	5.35481e-12	He	1	3709.65A	-17.072	5.385646806701576e-08
2008	8.59491e-13	Sc	5	2.31119m	-17.075	5.348572274862288e-08
2009	1.18434e-13	He	2	16.7726m	-17.076	5.336270899989629e-08
2010	7.60325e-12	He	1	2612.63A	-17.078	5.3117529623049985e-08
2011	4.3823800000000007e-14	H	1	45.3280m	-17.083	5.2509498289397803e-08
2012	2.26926e-13	He	2	8.75373m	-17.086	5.214802544573251e-08
2013	2.64753e-13	He	1	7.50301m	-17.087	5.2028088315427317e-08
2014	1.33084e-11	N	1	1492.63A	-17.087	5.2028088315427317e-08
2015	4.25846e-11	N	2	466.470A	-17.088	5.1908427032867126e-08
2016	8.10399e-14	Fe	2	24.5120m	-17.088	5.1908427032867126e-08
2017	5.11325e-11	Ar	3	388.490A	-17.088	5.1908427032867126e-08
2018	8.7128e-12	Fe	2	2279.92A	-17.089000000000002	5.1789040963619734e-08
2019	5.77289e-12	Fe	2	3440.99A	-17.089000000000002	5.1789040963619734e-08
2020	6.95856e-13	He	1	2.85468m	-17.089000000000002	5.1789040963619734e-08
2021	2.5322400000000003e-14	He	2	78.4462m	-17.089000000000002	5.1789040963619734e-08
2022	6.9164399999999996e-12	Na	6	2872.06A	-17.09	5.1669929474712514e-08
2023	1.21143e-12	He	1	1.63975m	-17.09	5.1669929474712514e-08
2024	4.73438e-11	C	2	419.579A	-17.090999999999998	5.155109193462779e-08
2025	3.5118e-13	He	2	5.65649m	-17.092	5.1432527713300315e-08
2026	4.91536e-11	Ne	2	404.130A	-17.096	5.096099146492035e-08
2027	1.72903e-13	H	1	11.4888m	-17.096	5.096099146492035e-08
2028	3.72435e-12	Co	3	5333.67A	-17.098	5.072684697778679e-08
2029	2.25312e-12	He	1	8816.43A	-17.098	5.072684697778679e-08
2030	2.47223e-12	He	1	8035.04A	-17.1	5.049377828685062e-08
2031	5.14444e-12	Fe	5	3861.34A	-17.102999999999998	5.0146181562080224e-08
2032	2.61296e-11	O	5	760.227A	-17.105	4.991578078638763e-08
2033	6.02942e-13	He	1	3.29459m	-17.105999999999998	4.980097767633179e-08
2034	2.51283e-11	Si	2	790.520A	-17.105999999999998	4.980097767633179e-08
2035	1.2353e-12	He	1	1.60807m	-17.105999999999998	4.980097767633179e-08
2036	1.80095e-13	H	1	11.0300m	-17.107	4.9686438606101645e-08
2037	1.60146e-11	Mg	2	1240.40A	-17.107	4.9686438606101645e-08
2038	1.24194e-12	Fe	2	1.59947m	-17.107	4.9686438606101645e-08
2039	4.27057e-12	C	3	4651.47A	-17.109	4.945815015741735e-08
2040	1.0923700000000001e-12	Fe	5	1.81848m	-17.109	4.945815015741735e-08
2041	2.2267400000000003e-12	He	1	8920.86A	-17.11	4.9344399568600975e-08
2042	5.35864e-12	He	1	3706.99A	-17.111	4.923091059887863e-08
2043	4.92585e-11	Ne	6	403.270A	-17.112000000000002	4.9117682646543486e-08
2044	8.407810000000001e-14	H	1	23.6262m	-17.113	4.9004715111272613e-08
2045	5.3649699999999995e-12	He	1	3702.62A	-17.113	4.9004715111272613e-08
2046	1.79556e-11	C	1	1106.31A	-17.114	4.8892007394122595e-08
2047	6.03829e-13	He	1	3.28975m	-17.115	4.877955889752912e-08
2048	2.36555e-12	He	1	8397.41A	-17.115	4.877955889752912e-08
2049	3.14553e-12	K	5	6315.13A	-17.116	4.8667369025300666e-08
2050	2.15451e-11	N	4	921.994A	-17.116	4.8667369025300666e-08
2051	4.11275e-11	Ne	5	482.997A	-17.117	4.85554371826181e-08
2052	4.81959e-13	He	1	4.12160m	-17.119	4.833234521344994e-08
2053	8.54101e-12	Fe	6	2325.77A	-17.119	4.833234521344994e-08
2054	2.37227e-12	He	1	8373.61A	-17.119	4.833234521344994e-08
2055	2.2962599999999997e-12	He	1	8650.79A	-17.119	4.833234521344994e-08
2056	9.40215e-12	Ca	2	2112.76A	-17.122	4.799962768929782e-08
2057	1.04165e-11	Fe	6	1907.01A	-17.122	4.799962768929782e-08
2058	3.26754e-11	K	2	607.932A	-17.123	4.7889231609071095e-08
2059	1.7673399999999998e-13	H	1	11.2398m	-17.123	4.7889231609071095e-08
2060	1.25625e-13	H	1	15.8125m	-17.123	4.7889231609071095e-08
2061	8.1043e-12	Fe	2	2451.10A	-17.129	4.723216671866852e-08
2062	1.46022e-13	He	2	13.6037m	-17.129	4.723216671866852e-08
2063	1.17284e-11	Si	1	1693.70A	-17.131	4.701515462501327e-08
2064	3.57294e-11	S	2	555.969A	-17.131	4.701515462501327e-08
2065	3.656169999999999e-12	Fe	2	5433.13A	-17.132	4.690702277000281e-08
2066	6.2799e-12	He	1	3163.18A	-17.133	4.679913961135802e-08
2067	2.47196e-13	He	2	8.03592m	-17.133	4.679913961135802e-08
2068	1.09475e-12	He	1	1.81451m	-17.133	4.679913961135802e-08
2069	5.362e-12	He	1	3704.67A	-17.134	4.6691504577092354e-08
2070	5.9703e-14	Cl	2	33.2721m	-17.135	4.6584117096535944e-08
2071	7.48709e-13	He	1	2.65316m	-17.136	4.647697660033146e-08
2072	4.27166e-13	He	1	4.65029m	-17.136	4.647697660033146e-08
2073	4.30846e-11	Na	5	461.057A	-17.137999999999998	4.6263434290090204e-08
2074	6.54181e-13	He	1	3.03654m	-17.139	4.6157031343873375e-08
2075	7.91664e-11	Ne	3	250.920A	-17.143	4.5733861136926347e-08
2076	3.23936e-14	H	1	61.3222m	-17.143	4.5733861136926347e-08
2077	2.77715e-12	He	1	7152.82A	-17.144000000000002	4.562867617516308e-08
2078	1.67912e-11	N	3	1183.03A	-17.146	4.541903145133599e-08
2079	1.44462e-11	S	3	1375.06A	-17.15	4.500262726807325e-08
2080	4.50993e-11	Fe	3	440.461A	-17.15	4.500262726807325e-08
2081	3.88996e-14	He	2	51.0659m	-17.152	4.479585897769141e-08
2082	5.3544399999999995e-14	H	1	37.0990m	-17.153	4.469283136102906e-08
2083	1.4331e-14	H	1	138.612m	-17.154	4.459004070130918e-08
2084	1.33058e-12	He	1	1.49291m	-17.154	4.459004070130918e-08
2085	5.7539699999999996e-12	Fe	2	3452.31A	-17.156	4.438516807400835e-08
2086	5.6492e-13	Fe	5	3.51633m	-17.156	4.438516807400835e-08
2087	1.28294e-12	Co	3	1.54836m	-17.156	4.438516807400835e-08
2088	4.68005e-11	S	3	424.450A	-17.156	4.438516807400835e-08
2089	1.3772399999999999e-12	He	1	1.44234m	-17.157	4.4283085020212765e-08
2090	4.51187e-13	He	1	4.40271m	-17.158	4.4181236750925703e-08
2091	1.25809e-12	He	1	1.57894m	-17.159000000000002	4.4079622726157786e-08
2092	2.47812e-12	He	1	8015.95A	-17.16	4.397824240716193e-08
2093	2.64971e-13	He	1	7.49683m	-17.162	4.377618073768776e-08
2094	5.37226e-11	Fe	5	369.760A	-17.162	4.377618073768776e-08
2095	2.93545e-13	He	2	6.76709m	-17.163	4.367549831589858e-08
2096	1.88607e-11	S	2	1053.22A	-17.164	4.357504745725371e-08
2097	1.0936700000000001e-12	He	1	1.81631m	-17.164	4.357504745725371e-08
2098	1.22634e-13	He	1	16.1981m	-17.164	4.357504745725371e-08
2099	2.6495799999999997e-13	He	1	7.49722m	-17.167	4.327507894050245e-08
2100	4.59866e-12	Fe	2	4319.62A	-17.168	4.3175549020865566e-08
2101	1.5534e-12	Fe	2	1.27878m	-17.168	4.3175549020865566e-08
2102	2.6476500000000003e-13	He	2	7.50268m	-17.17	4.297717539249576e-08
2103	4.16034e-12	Fe	2	4774.72A	-17.171	4.2878330632006316e-08
2104	3.76934e-11	C	2	527.001A	-17.172	4.2779713208157124e-08
2105	3.79475e-13	Fe	5	5.23472m	-17.175	4.248521973386582e-08
2106	2.3714400000000002e-12	He	1	8376.56A	-17.176	4.238750643999335e-08
2107	1.3069000000000002e-13	H	1	15.1996m	-17.176	4.238750643999335e-08
2108	7.14979e-14	He	2	27.7833m	-17.176	4.238750643999335e-08
2109	1.94923e-13	Fe	3	10.1909m	-17.177	4.229001788046014e-08
2110	9.097200000000001e-14	H	1	21.8358m	-17.178	4.2192753538391886e-08
2111	2.73223e-12	Co	3	7270.41A	-17.179000000000002	4.2095712898102724e-08
2112	2.30834e-11	Si	4	860.551A	-17.179000000000002	4.2095712898102724e-08
2113	1.69576e-13	He	2	11.7142m	-17.18	4.1998895445093196e-08
2114	2.93353e-11	F	4	677.151A	-17.180999999999997	4.1902300666046455e-08
2115	2.2055599999999998e-13	Mg	7	9.00655m	-17.182000000000002	4.1805928048825905e-08
2116	4.2726400000000003e-13	He	1	4.64923m	-17.184	4.161384725720956e-08
2117	1.1870299999999999e-14	He	2	167.345m	-17.187	4.132737954767226e-08
2118	2.80093e-13	He	2	7.09210m	-17.189	4.113749748669577e-08
2119	5.67292e-12	Fe	2	3501.63A	-17.191	4.0948487854541904e-08
2120	2.93532e-13	He	1	6.76740m	-17.194000000000003	4.066660044691491e-08
2121	9.44506e-12	Ti	4	2103.16A	-17.195	4.05730698613335e-08
2122	2.60599e-14	H	1	76.2261m	-17.195999999999998	4.047975439012956e-08
2123	1.23383e-12	He	1	1.60998m	-17.198	4.0293766812994e-08
2124	2.27551e-12	He	1	8729.66A	-17.198	4.0293766812994e-08
2125	1.25307e-12	He	1	1.58526m	-17.198	4.0293766812994e-08
2126	4.47052e-11	K	3	444.344A	-17.2	4.01086337711535e-08
2127	4.63559e-11	N	2	428.521A	-17.201	4.001638647331515e-08
2128	7.014910000000001e-12	Fe	5	2831.75A	-17.202	3.992435133837437e-08
2129	4.5274900000000005e-12	Co	3	4387.52A	-17.203	3.983252787837037e-08
2130	4.20139e-12	Fe	2	4728.07A	-17.203	3.983252787837037e-08
2131	2.66545e-11	K	4	745.258A	-17.203	3.983252787837037e-08
2132	1.2232299999999998e-12	Fe	5	1.62393m	-17.205	3.964951403693569e-08
2133	1.0140700000000001e-12	He	1	1.95889m	-17.206	3.955832268518385e-08
2134	6.2896300000000005e-12	He	1	3158.29A	-17.208	3.937656870217191e-08
2135	4.56539e-11	N	2	435.110A	-17.209	3.9286005107269957e-08
2136	6.01766e-11	He	1	330.103A	-17.213	3.892582884750337e-08
2137	1.6794200000000001e-12	Mg	1	1.18282m	-17.213	3.892582884750337e-08
2138	2.48318e-12	He	1	7999.59A	-17.215	3.8746980909703303e-08
2139	2.31403e-12	He	1	8584.36A	-17.215	3.8746980909703303e-08
2140	1.13432e-11	N	3	1751.22A	-17.215	3.8746980909703303e-08
2141	3.4939800000000004e-12	Fe	4	5685.35A	-17.215999999999998	3.8657865326542445e-08
2142	2.41837e-12	Mg	2	8213.99A	-17.215999999999998	3.8657865326542445e-08
2143	4.1268100000000004e-13	He	1	4.81351m	-17.217	3.8568954703534956e-08
2144	3.52959e-11	Ne	6	562.798A	-17.217	3.8568954703534956e-08
2145	2.5499700000000002e-14	H	1	77.9009m	-17.217	3.8568954703534956e-08
2146	3.5456800000000003e-12	K	6	5602.44A	-17.218	3.8480248569285885e-08
2147	3.8732300000000005e-14	Fe	2	51.2865m	-17.218	3.8480248569285885e-08
2148	1.35081e-13	H	1	14.7056m	-17.22	3.8303447886900613e-08
2149	3.5448e-11	Ne	3	560.383A	-17.221	3.8215352401384484e-08
2150	6.16904e-14	H	1	32.2002m	-17.221	3.8215352401384484e-08
2151	1.71054e-12	Ni	2	1.16129m	-17.222	3.812745952986256e-08
2152	9.908580000000001e-14	He	2	20.0477m	-17.222	3.812745952986256e-08
2153	1.9951e-12	Ni	2	9956.63A	-17.223	3.8039768806335893e-08
2154	1.89846e-13	He	2	10.4634m	-17.225	3.786499194462617e-08
2155	1.81686e-11	C	1	1093.34A	-17.225	3.786499194462617e-08
2156	2.6946400000000003e-12	Co	3	7371.84A	-17.226	3.7777904879794195e-08
2157	3.17763e-11	O	4	625.134A	-17.227999999999998	3.7604331173537927e-08
2158	6.549689999999999e-13	He	1	3.03289m	-17.23	3.743155496602034e-08
2159	3.72427e-11	Fe	3	533.379A	-17.230999999999998	3.7345464778576105e-08
2160	1.42273e-13	H	1	13.9623m	-17.230999999999998	3.7345464778576105e-08
2161	2.85479e-11	Al	3	695.829A	-17.230999999999998	3.7345464778576105e-08
2162	2.3765e-12	He	1	8358.70A	-17.232	3.72595725930682e-08
2163	4.933080000000001e-10	C	5	40.2678A	-17.232	3.72595725930682e-08
2164	4.55982e-11	Ne	6	435.641A	-17.233	3.7173877954105095e-08
2165	4.9339e-12	Fe	5	4026.12A	-17.236	3.691797477826291e-08
2166	2.52257e-11	O	1	787.470A	-17.236	3.691797477826291e-08
2167	6.31497e-11	He	1	314.562A	-17.237000000000002	3.683306579247221e-08
2168	6.25577e-12	Fe	2	3175.38A	-17.237000000000002	3.683306579247221e-08
2169	9.685789999999999e-14	H	1	20.5089m	-17.237000000000002	3.683306579247221e-08
2170	2.3417900000000003e-12	Fe	5	8482.60A	-17.238	3.6748352091930027e-08
2171	4.75545e-12	Fe	2	4177.20A	-17.239	3.6663833227492145e-08
2172	1.38469e-11	Fe	6	1434.58A	-17.24	3.657950875104856e-08
2173	4.07519e-12	Fe	2	4874.48A	-17.243	3.63276971840203e-08
2174	2.81597e-12	Ni	2	7054.20A	-17.243	3.63276971840203e-08
2175	5.55468e-13	He	1	3.57616m	-17.244	3.6244145799023345e-08
2176	1.3891099999999998e-13	H	1	14.3001m	-17.247	3.599464285431824e-08
2177	3.94894e-12	Fe	4	5030.32A	-17.248	3.591185747302322e-08
2178	4.11673e-12	C	3	4825.31A	-17.248	3.591185747302322e-08
2179	4.85819e-12	Si	4	4088.86A	-17.249000000000002	3.582926249282161e-08
2180	2.3518400000000002e-12	O	1	8446.36A	-17.250999999999998	3.566464198506489e-08
2181	2.36195e-13	He	2	8.41018m	-17.254	3.541912831655467e-08
2182	1.28048e-12	He	1	1.55133m	-17.255	3.5337666581965985e-08
2183	3.64179e-12	Co	3	5454.59A	-17.255	3.5337666581965985e-08
2184	2.33103e-12	He	1	8521.77A	-17.257	3.517530475225077e-08
2185	2.54759e-11	O	4	779.736A	-17.257	3.517530475225077e-08
2186	3.57805e-14	H	1	55.5175m	-17.258	3.509440379629854e-08
2187	6.920180000000001e-13	He	1	2.87051m	-17.261	3.485281561986861e-08
2188	2.0741599999999998e-13	He	2	9.57713m	-17.262	3.47726563683385e-08
2189	1.41241e-12	Fe	5	1.40642m	-17.262999999999998	3.469268147797122e-08
2190	2.4875799999999998e-12	He	1	7985.47A	-17.262999999999998	3.469268147797122e-08
2191	1.1458899999999999e-12	He	1	1.73353m	-17.262999999999998	3.469268147797122e-08
2192	2.8149900000000003e-12	He	1	7056.67A	-17.262999999999998	3.469268147797122e-08
2193	1.78888e-11	C	1	1110.44A	-17.266	3.4453858738528893e-08
2194	2.47177e-12	Ar	3	8036.52A	-17.268	3.429555763699571e-08
2195	1.60472e-13	He	1	12.3788m	-17.268	3.429555763699571e-08
2196	1.2264000000000002e-13	He	2	16.1974m	-17.269000000000002	3.421668004326058e-08
2197	2.80649e-12	Ni	2	7078.04A	-17.269000000000002	3.421668004326058e-08
2198	4.2934099999999996e-12	Co	3	4626.73A	-17.27	3.413798386295715e-08
2199	4.11758e-11	Fe	3	482.430A	-17.27	3.413798386295715e-08
2200	6.82477e-13	Ni	2	2.91064m	-17.271	3.4059468678845554e-08
2201	6.54082e-13	He	1	3.03700m	-17.275	3.374720959307501e-08
2202	1.78368e-11	C	1	1113.68A	-17.275	3.374720959307501e-08
2203	6.297780000000001e-12	He	1	3154.20A	-17.278	3.351489543630767e-08
2204	2.2274299999999998e-13	He	2	8.91809m	-17.281	3.328418051894665e-08
2205	3.99206e-11	Ar	2	497.599A	-17.281	3.328418051894665e-08
2206	1.78213e-11	C	1	1114.65A	-17.281	3.328418051894665e-08
2207	2.38089e-12	He	1	8343.28A	-17.281	3.328418051894665e-08
2208	5.51541e-12	Al	3	3601.63A	-17.281	3.328418051894665e-08
2209	3.61056e-13	Mg	7	5.50177m	-17.282	3.320762902803437e-08
2210	6.85844e-14	H	1	28.9635m	-17.284000000000002	3.3055053831905046e-08
2211	1.26741e-12	He	1	1.56733m	-17.285	3.297902931774978e-08
2212	1.67788e-12	Ca	2	1.18390m	-17.285999999999998	3.290317965512499e-08
2213	2.39929e-11	P	4	827.931A	-17.285999999999998	3.290317965512499e-08
2214	1.96137e-14	H	1	101.278m	-17.287	3.282750444188304e-08
2215	1.6075e-13	He	1	12.3574m	-17.288	3.2752003276801776e-08
2216	8.23568e-11	O	3	241.200A	-17.289	3.2676675759581515e-08
2217	1.09125e-11	S	1	1820.34A	-17.289	3.2676675759581515e-08
2218	1.02174e-11	S	4	1944.18A	-17.29	3.260152149084353e-08
2219	1.01923e-13	H	1	19.4896m	-17.29	3.260152149084353e-08
2220	1.8248900000000002e-13	He	1	10.8853m	-17.29	3.260152149084353e-08
2221	2.95875e-11	Cl	6	671.380A	-17.29	3.260152149084353e-08
2222	2.2932900000000002e-12	He	1	8662.01A	-17.291	3.2526540072126844e-08
2223	1.01115e-11	S	4	1964.54A	-17.291	3.2526540072126844e-08
2224	2.10818e-11	N	1	942.258A	-17.293	3.237709419549667e-08
2225	1.42239e-11	S	3	1396.55A	-17.293	3.237709419549667e-08
2226	3.15928e-13	He	1	6.28765m	-17.294	3.230262894523576e-08
2227	4.35614e-11	Fe	3	456.011A	-17.294	3.230262894523576e-08
2228	2.65031e-13	He	1	7.49515m	-17.297	3.20802592117002e-08
2229	1.2516e-12	He	1	1.58712m	-17.298	3.2006476662957516e-08
2230	3.25983e-14	He	2	60.9371m	-17.298	3.2006476662957516e-08
2231	4.01515e-12	Fe	2	4947.37A	-17.298	3.2006476662957516e-08
2232	5.5368800000000005e-12	Fe	6	3587.66A	-17.301	3.1786145627393195e-08
2233	5.3173800000000005e-12	Fe	5	3735.76A	-17.301	3.1786145627393195e-08
2234	2.4977400000000002e-12	He	1	7952.98A	-17.302	3.171303952112308e-08
2235	2.4914099999999998e-12	He	1	7973.19A	-17.302	3.171303952112308e-08
2236	1.80856e-11	S	4	1098.36A	-17.302	3.171303952112308e-08
2237	2.32837e-12	He	1	8531.50A	-17.303	3.164010155423156e-08
2238	5.46563e-12	Fe	5	3634.43A	-17.304000000000002	3.156733134000881e-08
2239	2.04989e-11	O	1	969.049A	-17.305999999999997	3.142229262717574e-08
2240	3.36466e-13	He	1	5.90385m	-17.308	3.12779203066955e-08
2241	2.09741e-12	Fe	2	9470.94A	-17.309	3.120598308622675e-08
2242	3.85119e-12	Fe	2	5158.00A	-17.312	3.0991162609684e-08
2243	1.4291e-13	He	2	13.9000m	-17.313	3.0919884913617014e-08
2244	8.42033e-12	Fe	2	2359.11A	-17.314	3.084877115170161e-08
2245	9.93253e-12	Si	1	1999.94A	-17.314	3.084877115170161e-08
2246	1.14481e-12	He	1	1.73517m	-17.315	3.077782094689996e-08
2247	1.32902e-11	N	1	1494.68A	-17.315	3.077782094689996e-08
2248	1.4421200000000003e-10	Mg	5	137.745A	-17.316	3.070703392304137e-08
2249	6.01862e-14	He	2	33.0050m	-17.317	3.0636409704819595e-08
2250	3.80541e-12	Fe	2	5220.06A	-17.317999999999998	3.056594791779257e-08
2251	1.97048e-11	O	3	1008.10A	-17.32	3.042551014385518e-08
2252	2.38473e-12	He	1	8329.87A	-17.32	3.042551014385518e-08
2253	6.46935e-12	N	2	3070.55A	-17.32	3.042551014385518e-08
2254	2.3910599999999997e-12	He	1	8307.82A	-17.322	3.0285717622877354e-08
2255	5.53666e-11	O	2	358.780A	-17.323	3.0216062405256485e-08
2256	1.53336e-11	C	3	1295.48A	-17.323	3.0216062405256485e-08
2257	8.607e-13	Ni	2	2.30794m	-17.323	3.0216062405256485e-08
2258	4.39265e-14	H	1	45.2220m	-17.323	3.0216062405256485e-08
2259	2.49477e-12	He	1	7962.44A	-17.324	3.014656739019056e-08
2260	1.60676e-13	He	1	12.3630m	-17.326	3.000805649474865e-08
2261	4.42156e-12	Fe	2	4492.63A	-17.328	2.987018199906355e-08
2262	7.19718e-13	He	1	2.76003m	-17.328	2.987018199906355e-08
2263	1.17289e-14	H	1	169.363m	-17.329	2.9801482486856904e-08
2264	1.15319e-11	Si	4	1722.56A	-17.329	2.9801482486856904e-08
2265	2.30927e-11	N	2	860.205A	-17.331	2.966455711252409e-08
2266	1.70808e-11	Mn	2	1162.97A	-17.331	2.966455711252409e-08
2267	3.8208199999999995e-12	N	1R	5199.00A	-17.331	2.966455711252409e-08
2268	1.48396e-11	O	4	1338.61A	-17.333	2.952826085314033e-08
2269	1.8941400000000002e-12	Fe	5	1.04873m	-17.333	2.952826085314033e-08
2270	1.0631400000000002e-13	H	1	18.6848m	-17.334	2.9460347737747028e-08
2271	8.24073e-12	Fe	2	2410.52A	-17.335	2.939259081818474e-08
2272	2.75846e-11	K	6	720.129A	-17.335	2.939259081818474e-08
2273	5.315449999999999e-13	He	1	3.73712m	-17.336	2.9324989735213265e-08
2274	9.92103e-13	Co	3	2.00226m	-17.337	2.9257544130417914e-08
2275	2.92491e-12	Ni	2	6791.48A	-17.338	2.9190253646209042e-08
2276	1.08556e-12	He	1	1.82988m	-17.338	2.9190253646209042e-08
2277	6.928069999999999e-13	He	1	2.86724m	-17.34	2.9056136613301716e-08
2278	1.89259e-13	He	2	10.4959m	-17.34	2.9056136613301716e-08
2279	4.65647e-11	N	2	426.599A	-17.340999999999998	2.8989309353528108e-08
2280	7.44703e-14	H	1	26.6743m	-17.343	2.8856115575781006e-08
2281	3.99415e-12	Fe	2	4973.39A	-17.343	2.8856115575781006e-08
2282	6.3046800000000006e-12	He	1	3150.75A	-17.343	2.8856115575781006e-08
2283	2.38809e-12	He	1	8318.14A	-17.343	2.8856115575781006e-08
2284	1.29825e-12	He	1	1.53009m	-17.344	2.8789748351627604e-08
2285	1.1350499999999999e-13	H	1	17.5009m	-17.345	2.8723533767854262e-08
2286	4.45492e-11	Fe	3	445.899A	-17.346	2.8657471473397385e-08
2287	6.26963e-13	He	1	3.16836m	-17.347	2.8591561118001488e-08
2288	2.62911e-12	Fe	4	7555.59A	-17.348	2.8525802352216674e-08
2289	1.60479e-13	He	2	12.3782m	-17.348	2.8525802352216674e-08
2290	6.68323e-12	O	1	2972.29A	-17.348	2.8525802352216674e-08
2291	4.87119e-12	Fe	5	4077.95A	-17.351	2.8329432110069993e-08
2292	1.98217e-11	O	3	1002.16A	-17.355	2.8069706315328186e-08
2293	1.45485e-14	H	1	136.540m	-17.355999999999998	2.800514778228341e-08
2294	8.37403e-14	He	2	23.7215m	-17.357	2.7940737729744117e-08
2295	4.3133500000000005e-13	He	1	4.60534m	-17.358	2.7876475816214848e-08
2296	5.11397e-14	He	1	38.8435m	-17.358	2.7876475816214848e-08
2297	1.1014400000000001e-13	H	1	18.0350m	-17.361	2.7684575506501006e-08
2298	2.2754599999999997e-12	Fe	7	8729.85A	-17.364	2.7493996229227242e-08
2299	4.03749e-12	Fe	4	4920.01A	-17.364	2.7493996229227242e-08
2300	2.14495e-14	H	1	92.6103m	-17.364	2.7493996229227242e-08
2301	1.27914e-12	He	1	1.55295m	-17.365	2.7430761792637212e-08
2302	1.57496e-11	Si	1	1261.27A	-17.365	2.7430761792637212e-08
2303	2.96292e-12	He	1	6704.35A	-17.366	2.7367672791215324e-08
2304	1.75807e-13	He	2	11.2990m	-17.367	2.730472889047021e-08
2305	2.84377e-12	He	1	6985.26A	-17.367	2.730472889047021e-08
2306	2.42762e-11	C	3	818.269A	-17.367	2.730472889047021e-08
2307	5.56537e-11	O	2	356.930A	-17.369	2.7179275056888863e-08
2308	1.82208e-11	C	1	1090.21A	-17.37	2.711676445890867e-08
2309	5.91153e-11	He	1	336.029A	-17.371	2.7054397631314477e-08
2310	7.20797e-13	He	1	2.75590m	-17.372	2.699217424344311e-08
2311	1.89251e-13	He	1	10.4964m	-17.372	2.699217424344311e-08
2312	5.88693e-12	Fe	5	3374.33A	-17.373	2.6930093965392593e-08
2313	9.44471e-12	Ca	2	2103.24A	-17.373	2.6930093965392593e-08
2314	3.2734e-12	Fe	5	6068.45A	-17.373	2.6930093965392593e-08
2315	1.47854e-11	O	4	1343.51A	-17.375	2.680636142293752e-08
2316	4.42539e-12	Fe	2	4488.75A	-17.375	2.680636142293752e-08
2317	5.16738e-11	O	2	384.420A	-17.375999999999998	2.6744708502515337e-08
2318	2.3076200000000002e-12	He	1	8608.19A	-17.377	2.668319737987506e-08
2319	1.1198700000000001e-14	C	3	177.382m	-17.378	2.6621827728891064e-08
2320	5.86475e-12	Fe	2	3387.09A	-17.379	2.656059922418756e-08
2321	4.73284e-11	C	4	419.715A	-17.38	2.6499511541137333e-08
2322	8.286239999999999e-12	Al	1	2397.28A	-17.381	2.6438564355859127e-08
2323	5.31447e-13	He	1	3.73781m	-17.382	2.6377757345217262e-08
2324	3.96852e-12	Fe	2	5005.51A	-17.382	2.6377757345217262e-08
2325	4.78362e-11	C	2	415.260A	-17.382	2.6377757345217262e-08
2326	8.520739999999999e-12	Fe	2	2331.31A	-17.383	2.6317090186819227e-08
2327	4.34871e-11	Fe	3	456.790A	-17.384	2.6256562559013364e-08
2328	1.1837299999999998e-12	He	1	1.67812m	-17.384	2.6256562559013364e-08
2329	4.2782799999999996e-13	He	1	4.64309m	-17.384	2.6256562559013364e-08
2330	2.3401e-12	He	1	8488.72A	-17.385	2.619617414088842e-08
2331	5.08204e-14	H	1	39.0875m	-17.385	2.619617414088842e-08
2332	3.3369899999999996e-13	He	1	5.95280m	-17.386	2.613592461227124e-08
2333	3.084e-13	He	1	6.44113m	-17.387999999999998	2.6015840946545963e-08
2334	4.40435e-11	N	2	451.019A	-17.389	2.5956006172766233e-08
2335	6.20067e-12	Cl	4	3203.60A	-17.389	2.5956006172766233e-08
2336	4.45971e-11	Fe	3	445.420A	-17.389	2.5956006172766233e-08
2337	3.36525e-13	He	1	5.90281m	-17.389	2.5956006172766233e-08
2338	1.26594e-12	He	1	1.56915m	-17.389	2.5956006172766233e-08
2339	4.6969e-12	Fe	5	4229.27A	-17.39	2.5896309015147386e-08
2340	2.0035e-12	Fe	5	9914.87A	-17.391	2.5836749157181245e-08
2341	8.62799e-12	Fe	6	2302.33A	-17.392	2.577732628308696e-08
2342	2.40252e-12	He	1	8268.17A	-17.392	2.577732628308696e-08
2343	6.68205e-13	Fe	4	2.97281m	-17.394000000000002	2.565889022702251e-08
2344	6.657390000000001e-13	Co	2	2.98382m	-17.395	2.559987641711639e-08
2345	3.62582e-11	S	2	547.861A	-17.395	2.559987641711639e-08
2346	2.67079e-13	He	1	7.43766m	-17.396	2.5540998335206426e-08
2347	7.95355e-14	H	1	24.9756m	-17.396	2.5540998335206426e-08
2348	8.27947e-12	Fe	2	2399.24A	-17.397000000000002	2.5482255669127108e-08
2349	1.0400999999999999e-13	He	2	19.0985m	-17.398	2.5423648107430873e-08
2350	1.38811e-13	Fe	6	14.3105m	-17.401	2.5248632944896092e-08
2351	6.31057e-12	He	1	3147.81A	-17.403	2.5132626014069876e-08
2352	5.62384e-12	F	4	3532.18A	-17.405	2.5017152086674926e-08
2353	1.90695e-11	O	1	1041.69A	-17.406	2.4959614233534232e-08
2354	1.93341e-11	O	1	1027.43A	-17.408	2.4844935223064113e-08
2355	8.39947e-13	He	1	2.36497m	-17.409000000000002	2.47877934577182e-08
2356	1.05908e-11	F	4	1875.64A	-17.410999999999998	2.46739038920037e-08
2357	2.00118e-11	Ne	6	992.636A	-17.413	2.456053760131127e-08
2358	3.36452e-13	He	1	5.90409m	-17.417	2.4335365239119118e-08
2359	6.919199999999999e-13	He	1	2.87092m	-17.42	2.4167841763154124e-08
2360	1.5036e-13	He	2	13.2113m	-17.421	2.4112257269552367e-08
2361	2.95955e-14	H	1	67.1199m	-17.421	2.4112257269552367e-08
2362	2.48769e-11	C	1	798.512A	-17.425	2.3891194766145276e-08
2363	8.9941e-12	Ca	2	2208.61A	-17.425	2.3891194766145276e-08
2364	6.14239e-11	Ca	4	323.400A	-17.426	2.383624654298032e-08
2365	1.01581e-14	H	1	195.553m	-17.426	2.383624654298032e-08
2366	1.31259e-12	He	1	1.51338m	-17.427	2.3781424697221515e-08
2367	2.30682e-11	Si	4	861.118A	-17.428	2.372672893820908e-08
2368	4.31929e-11	Na	5	459.901A	-17.43	2.361771452112462e-08
2369	8.30635e-12	Fe	2	2391.48A	-17.43	2.361771452112462e-08
2370	1.2158e-13	He	2	16.3386m	-17.430999999999997	2.356339528506901e-08
2371	1.08933e-13	Ni	2	18.2356m	-17.430999999999997	2.356339528506901e-08
2372	6.09409e-14	O	5	32.5963m	-17.432000000000002	2.3509200979789142e-08
2373	2.42914e-11	C	3	817.758A	-17.434	2.3401186012887995e-08
2374	2.7587900000000002e-14	He	2	72.0042m	-17.434	2.3401186012887995e-08
2375	3.46889e-11	F	4	572.646A	-17.434	2.3401186012887995e-08
2376	5.13275e-12	Fe	6	3870.14A	-17.437	2.324009338148255e-08
2377	8.897739999999999e-14	He	1	22.3253m	-17.437	2.324009338148255e-08
2378	1.98152e-11	O	3	1002.49A	-17.439	2.3133314851683155e-08
2379	8.39259e-14	H	1	23.6690m	-17.439	2.3133314851683155e-08
2380	8.407350000000001e-13	He	1	2.36275m	-17.439	2.3133314851683155e-08
2381	3.53019e-11	Ne	6	562.703A	-17.439	2.3133314851683155e-08
2382	2.21622e-11	N	1	896.322A	-17.44	2.3080109703951438e-08
2383	1.28886e-12	He	1	1.54124m	-17.44	2.3080109703951438e-08
2384	4.6797e-12	Fe	2	4244.81A	-17.44	2.3080109703951438e-08
2385	5.61271e-12	Fe	2	3539.19A	-17.441	2.3027026924664007e-08
2386	7.21585e-13	He	1	2.75289m	-17.441	2.3027026924664007e-08
2387	5.67064e-14	H	1	35.0304m	-17.442	2.2974066232380868e-08
2388	5.7493e-12	Fe	2	3455.11A	-17.445999999999998	2.2763438727125313e-08
2389	2.5241e-12	Fe	5	7869.93A	-17.447	2.271108427087364e-08
2390	5.1142e-14	He	2	38.8417m	-17.448	2.2658850226529952e-08
2391	1.36907e-13	He	2	14.5094m	-17.448	2.2658850226529952e-08
2392	1.18265e-12	He	1	1.67966m	-17.448	2.2658850226529952e-08
2393	3.87606e-13	He	1	5.12491m	-17.449	2.2606736317154547e-08
2394	9.11177e-14	H	1	21.8009m	-17.45	2.2554742266444847e-08
2395	2.13842e-12	Fe	4	9289.32A	-17.451	2.25028677987332e-08
2396	6.78103e-13	He	1	2.92942m	-17.451	2.25028677987332e-08
2397	1.07054e-12	He	1	1.85556m	-17.452	2.2451112638986534e-08
2398	7.55621e-12	Mg	7	2628.89A	-17.453	2.2399476512804315e-08
2399	1.67693e-11	N	3	1184.57A	-17.454	2.234795914641659e-08
2400	1.97453e-11	N	3	1006.04A	-17.454	2.234795914641659e-08
2401	2.5346e-13	He	1	7.83731m	-17.454	2.234795914641659e-08
2402	5.7479e-12	Fe	7	3455.95A	-17.455	2.2296560266683764e-08
2403	3.36014e-11	N	4	591.180A	-17.456	2.2245279601093736e-08
2404	2.31936e-12	He	1	8564.64A	-17.457	2.2194116877761702e-08
2405	6.315630000000001e-12	He	1	3145.28A	-17.457	2.2194116877761702e-08
2406	3.0500300000000003e-13	Si	7	6.51288m	-17.459	2.2092144173457008e-08
2407	2.11345e-12	Fe	2	9399.04A	-17.459	2.2092144173457008e-08
2408	1.2218e-11	Si	1	1625.84A	-17.46	2.2041333651835044e-08
2409	1.1367e-12	He	1	1.74755m	-17.46	2.2041333651835044e-08
2410	1.10536e-12	Fe	2	1.79710m	-17.462	2.1940062922689176e-08
2411	5.86241e-11	He	1	338.845A	-17.462	2.1940062922689176e-08
2412	2.34982e-12	He	1	8453.59A	-17.462	2.1940062922689176e-08
2413	2.86617e-12	He	1	6930.67A	-17.463	2.1889602178237763e-08
2414	4.543119999999999e-12	Fe	2	4372.43A	-17.464000000000002	2.183925749027806e-08
2415	3.0091e-12	Fe	7	6601.45A	-17.464000000000002	2.183925749027806e-08
2416	1.81948e-12	Ni	2	1.09177m	-17.465	2.1789028591887714e-08
2417	1.5637e-12	Fe	2	1.27035m	-17.465999999999998	2.1738915216757925e-08
2418	8.77562e-14	H	1	22.6360m	-17.465999999999998	2.1738915216757925e-08
2419	2.07071e-11	Mg	2	959.306A	-17.465999999999998	2.1738915216757925e-08
2420	3.79463e-11	C	2	523.489A	-17.467	2.1688917099192395e-08
2421	4.41354e-11	Fe	3	450.079A	-17.468	2.163903397410626e-08
2422	7.30404e-12	Fe	5	2719.65A	-17.469	2.1589265577024153e-08
2423	4.4328900000000005e-12	Mg	2	4481.15A	-17.469	2.1589265577024153e-08
2424	3.66995e-12	Fe	4	5412.74A	-17.47	2.153961164407917e-08
2425	1.02876e-11	C	1	1930.90A	-17.47	2.153961164407917e-08
2426	2.1164699999999997e-13	He	1	9.38565m	-17.47	2.153961164407917e-08
2427	6.14285e-11	Ne	3	323.375A	-17.47	2.153961164407917e-08
2428	1.11974e-11	P	2	1774.02A	-17.47	2.153961164407917e-08
2429	3.48036e-13	He	1	5.70759m	-17.472	2.1440646118164315e-08
2430	1.2776700000000001e-12	He	1	1.55474m	-17.473	2.139133400048943e-08
2431	5.6935800000000005e-12	Mg	6	3488.92A	-17.473	2.139133400048943e-08
2432	7.40046e-12	V	2	2684.22A	-17.473	2.139133400048943e-08
2433	1.65532e-13	S	3	12.0004m	-17.475	2.1293049748462972e-08
2434	7.43194e-13	He	1	2.67285m	-17.475	2.1293049748462972e-08
2435	3.14421e-11	P	4	631.780A	-17.476	2.124407709301842e-08
2436	1.5910100000000001e-12	Fe	2	1.24854m	-17.479	2.109783389496813e-08
2437	1.09664e-12	Fe	2	1.81139m	-17.479	2.109783389496813e-08
2438	3.64894e-14	H	1	54.4390m	-17.48	2.104931022352727e-08
2439	9.18368e-12	Fe	6	2163.02A	-17.48	2.104931022352727e-08
2440	4.89283e-11	Fe	3	405.991A	-17.48	2.104931022352727e-08
2441	7.141210000000001e-14	He	2	27.8167m	-17.480999999999998	2.1000898153433994e-08
2442	1.89604e-12	Fe	6	1.04768m	-17.480999999999998	2.1000898153433994e-08
2443	6.030390000000001e-13	He	1	3.29406m	-17.482	2.095259742801198e-08
2444	3.86626e-11	Fe	3	513.790A	-17.482	2.095259742801198e-08
2445	8.55796e-13	Ca	8	2.32117m	-17.483	2.090440779117576e-08
2446	3.22865e-13	Ca	7	6.15256m	-17.485	2.080836076186187e-08
2447	4.4449300000000005e-12	Co	3	4469.02A	-17.487000000000002	2.071275502856214e-08
2448	2.30908e-13	Fe	3	8.60277m	-17.488	2.0665117013937468e-08
2449	2.93802e-11	F	4	676.117A	-17.489	2.0617588563705887e-08
2450	7.05464e-11	Ne	3	281.580A	-17.489	2.0617588563705887e-08
2451	5.262330000000001e-12	Fe	6	3774.84A	-17.489	2.0617588563705887e-08
2452	3.70891e-12	Fe	3	5355.87A	-17.489	2.0617588563705887e-08
2453	2.65498e-13	He	1	7.48195m	-17.489	2.0617588563705887e-08
2454	5.32109e-13	He	1	3.73316m	-17.49	2.0570169425876618e-08
2455	9.720619999999999e-15	H	1	204.354m	-17.491	2.0522859349037782e-08
2456	3.47585e-12	Fe	6	5715.00A	-17.491	2.0522859349037782e-08
2457	5.58602e-11	O	2	355.610A	-17.492	2.047565808235622e-08
2458	1.21251e-12	He	1	1.63829m	-17.493	2.042856537557569e-08
2459	6.17716e-14	H	1	32.1579m	-17.494	2.0381580979015012e-08
2460	3.87665e-13	He	1	5.12413m	-17.495	2.033470464356776e-08
2461	7.99632e-12	Fe	2	2484.20A	-17.495	2.033470464356776e-08
2462	1.17761e-13	He	2	16.8684m	-17.498	2.019472152142682e-08
2463	1.3547999999999998e-10	Mg	5	146.623A	-17.498	2.019472152142682e-08
2464	4.86116e-13	Ca	7	4.08636m	-17.498	2.019472152142682e-08
2465	1.98212e-11	Cl	6	1002.18A	-17.498	2.019472152142682e-08
2466	1.79876e-11	C	1	1104.34A	-17.499000000000002	2.0148274950806174e-08
2467	2.15131e-11	O	4	923.367A	-17.499000000000002	2.0148274950806174e-08
2468	3.54522e-11	Al	3	560.317A	-17.499000000000002	2.0148274950806174e-08
2469	9.96401e-12	C	1	1993.62A	-17.5	2.010193520433378e-08
2470	6.3278100000000006e-15	H	1	313.923m	-17.5	2.010193520433378e-08
2471	2.51575e-12	Mg	2	7896.04A	-17.500999999999998	2.0055702036320748e-08
2472	4.20308e-13	Fe	4	4.72617m	-17.503	1.9963554455741613e-08
2473	1.46194e-11	Cu	2	1358.77A	-17.503	1.9963554455741613e-08
2474	1.3243200000000002e-12	He	1	1.49997m	-17.505	1.9871830254837465e-08
2475	6.32002e-12	He	1	3143.10A	-17.506	1.9826126313522233e-08
2476	1.19395e-12	Fe	2	1.66377m	-17.507	1.9780527488355077e-08
2477	2.65983e-12	N	1	7468.31A	-17.508	1.9735033537575738e-08
2478	3.77015e-12	Fe	2	5268.87A	-17.508	1.9735033537575738e-08
2479	1.79969e-11	C	1	1103.77A	-17.509	1.9689644219979488e-08
2480	1.3137e-12	Fe	5	1.51210m	-17.509	1.9689644219979488e-08
2481	1.29701e-12	He	1	1.53155m	-17.51	1.9644359294916847e-08
2482	8.898139999999999e-14	He	2	22.3243m	-17.511	1.959917852229181e-08
2483	6.15429e-12	Fe	2	3227.74A	-17.511	1.959917852229181e-08
2484	5.4964e-12	Fe	6	3614.08A	-17.512999999999998	1.9509128476729016e-08
2485	1.27227e-11	C	1	1561.34A	-17.515	1.9419492173542894e-08
2486	4.88215e-11	Si	3	406.880A	-17.515	1.9419492173542894e-08
2487	2.63224e-11	K	4	754.659A	-17.516	1.9374828580945426e-08
2488	1.33166e-12	He	1	1.49171m	-17.516	1.9374828580945426e-08
2489	2.45366e-12	He	1	8095.85A	-17.516	1.9374828580945426e-08
2490	1.95905e-11	Cl	6	1013.98A	-17.517	1.9330267711760228e-08
2491	3.84714e-11	Si	4	516.344A	-17.518	1.9285809329730167e-08
2492	1.61217e-13	He	1	12.3215m	-17.519000000000002	1.9241453199141326e-08
2493	3.84425e-12	Mg	1	5167.32A	-17.52	1.9197199084822075e-08
2494	1.78666e-14	H	1	111.182m	-17.521	1.9153046752141194e-08
2495	5.5663e-11	Ne	2	356.870A	-17.521	1.9153046752141194e-08
2496	9.10071e-12	Fe	7	2182.74A	-17.523	1.9065046495868463e-08
2497	8.25593e-14	Co	3	24.0608m	-17.526	1.8933803638938253e-08
2498	3.50095e-11	Ar	2	567.402A	-17.526	1.8933803638938253e-08
2499	1.0430899999999999e-13	He	2	19.0438m	-17.527	1.8890257098972334e-08
2500	3.18024e-11	O	4	624.621A	-17.527	1.8890257098972334e-08
2501	2.58162e-12	Ni	2	7694.56A	-17.529	1.880346425148025e-08
2502	5.49903e-12	Al	3	3612.35A	-17.53	1.876021748378689e-08
2503	4.39976e-12	Fe	2	4514.90A	-17.53	1.876021748378689e-08
2504	4.19261e-12	C	2	4737.97A	-17.53	1.876021748378689e-08
2505	2.4830299999999998e-12	Cr	2	8000.08A	-17.531	1.8717070180899262e-08
2506	1.53066e-12	Fe	2	1.29777m	-17.531	1.8717070180899262e-08
2507	2.32908e-12	He	1	8528.88A	-17.532	1.8674022114054352e-08
2508	1.1775599999999998e-13	He	1	16.8692m	-17.533	1.8631073055015746e-08
2509	1.81988e-12	Mg	2	1.09153m	-17.533	1.8631073055015746e-08
2510	2.35797e-12	He	1	8424.38A	-17.533	1.8631073055015746e-08
2511	6.64887e-12	Si	1	2987.64A	-17.533	1.8631073055015746e-08
2512	2.8532e-11	Al	3	696.217A	-17.535	1.8545471050034785e-08
2513	4.2375300000000005e-14	H	1	46.8774m	-17.535999999999998	1.8502817650239117e-08
2514	7.43982e-13	He	1	2.67002m	-17.535999999999998	1.8502817650239117e-08
2515	6.6162e-14	H	1	30.0240m	-17.537	1.8460262350540584e-08
2516	5.83573e-11	He	1	340.394A	-17.538	1.8417804925315365e-08
2517	1.6069000000000002e-13	He	1	12.3620m	-17.538	1.8417804925315365e-08
2518	6.27488e-12	Si	4	3165.71A	-17.538	1.8417804925315365e-08
2519	2.15598e-11	O	4	921.365A	-17.538	1.8417804925315365e-08
2520	2.3690500000000004e-13	He	1	8.38497m	-17.54	1.8333182798382595e-08
2521	6.3301900000000005e-12	He	1	3138.05A	-17.545	1.8123324590252365e-08
2522	4.12733e-11	Ne	5	481.291A	-17.545	1.8123324590252365e-08
2523	6.32386e-12	He	1	3141.19A	-17.545	1.8123324590252365e-08
2524	1.04528e-11	Fe	4	1900.39A	-17.546	1.8081642100371734e-08
2525	7.33538e-14	H	1	27.0803m	-17.547	1.8040055477557396e-08
2526	1.23916e-11	Sc	3	1603.06A	-17.548	1.799856450132151e-08
2527	7.20699e-13	He	1	2.75628m	-17.55	1.7915868609166218e-08
2528	1.28739e-12	He	1	1.54300m	-17.551	1.787466325480171e-08
2529	5.67192e-12	Mg	6	3502.24A	-17.552	1.7833552670122264e-08
2530	2.35173e-12	O	1	8446.76A	-17.552	1.7833552670122264e-08
2531	3.59769e-13	He	1	5.52144m	-17.552	1.7833552670122264e-08
2532	2.8839400000000003e-12	He	1	6887.97A	-17.552	1.7833552670122264e-08
2533	4.82604e-12	Si	4	4116.10A	-17.552	1.7833552670122264e-08
2534	7.46676e-12	Al	1	2660.39A	-17.553	1.77925366371638e-08
2535	2.54674e-11	O	4	779.997A	-17.554000000000002	1.775161493846339e-08
2536	8.674380000000001e-12	Al	1	2290.01A	-17.555	1.771078735705841e-08
2537	2.8997e-13	He	1	6.85052m	-17.555	1.771078735705841e-08
2538	3.36993e-13	He	1	5.89462m	-17.555	1.771078735705841e-08
2539	5.73034e-12	N	1	3466.54A	-17.557000000000002	1.7629413680776776e-08
2540	7.1594e-13	He	1	2.77460m	-17.558	1.7588867154465276e-08
2541	6.40025e-11	Ca	4	310.370A	-17.559	1.754841388257637e-08
2542	2.29418e-13	He	1	8.65862m	-17.561	1.7467786244643304e-08
2543	2.3554099999999998e-14	He	2	84.3354m	-17.561	1.7467786244643304e-08
2544	1.86238e-11	Si	4	1066.61A	-17.561	1.7467786244643304e-08
2545	6.99923e-14	H	1	28.3809m	-17.563	1.7387529057056475e-08
2546	3.27362e-11	F	2	606.804A	-17.564	1.7347538849941697e-08
2547	4.51453e-12	Co	3	4400.11A	-17.565	1.7307640617751005e-08
2548	1.21143e-12	He	1	1.63975m	-17.567	1.7228119232482726e-08
2549	6.327219999999999e-12	He	1	3139.52A	-17.567	1.7228119232482726e-08
2550	4.38242e-14	He	2	45.3276m	-17.567999999999998	1.7188495657790663e-08
2551	1.14704e-12	He	1	1.73180m	-17.569000000000003	1.714896321479124e-08
2552	4.75021e-11	Fe	3	418.181A	-17.569000000000003	1.714896321479124e-08
2553	7.60965e-13	He	1	2.61043m	-17.57	1.710952169388793e-08
2554	9.017339999999999e-14	He	2	22.0292m	-17.572	1.7030910582389563e-08
2555	2.42857e-11	C	3	817.950A	-17.572	1.7030910582389563e-08
2556	3.12003e-13	Ar	3	6.36676m	-17.573	1.6991740575006216e-08
2557	2.4760499999999998e-14	H	1	80.2263m	-17.573	1.6991740575006216e-08
2558	1.17454e-12	He	1	1.69125m	-17.574	1.6952660656139925e-08
2559	1.30391e-12	He	1	1.52345m	-17.575	1.691367061859298e-08
2560	4.2544399999999994e-13	He	1	4.66912m	-17.577	1.683595936104671e-08
2561	1.33405e-12	He	1	1.48904m	-17.577	1.683595936104671e-08
2562	2.10687e-12	Fe	4	9428.44A	-17.578	1.6797237729030307e-08
2563	7.577030000000001e-12	Fe	2	2621.67A	-17.578	1.6797237729030307e-08
2564	2.9237400000000002e-12	Ni	2	6794.20A	-17.582	1.6643239727881225e-08
2565	6.02942e-13	He	1	3.29459m	-17.583	1.6604961338721242e-08
2566	4.53243e-12	Fe	2	4382.74A	-17.584	1.6566770987413165e-08
2567	4.193869999999999e-12	P	2	4736.55A	-17.584	1.6566770987413165e-08
2568	3.4508e-12	Fe	4	5756.48A	-17.584	1.6566770987413165e-08
2569	3.5783400000000003e-12	Fe	2	5551.31A	-17.585	1.6528668471475693e-08
2570	2.61567e-11	O	5	759.442A	-17.587	1.645272613811433e-08
2571	4.7440600000000003e-14	H	1	41.8723m	-17.587	1.645272613811433e-08
2572	3.54103e-11	Si	4	560.980A	-17.587	1.645272613811433e-08
2573	6.55508e-14	Fe	5	30.3039m	-17.587	1.645272613811433e-08
2574	6.13934e-14	He	2	32.3560m	-17.59	1.633946636803591e-08
2575	5.66905e-12	Fe	2	3504.02A	-17.590999999999998	1.630188663821598e-08
2576	1.0147700000000001e-12	Co	3	1.95752m	-17.590999999999998	1.630188663821598e-08
2577	1.28928e-11	S	2	1540.74A	-17.592	1.6264393339376064e-08
2578	2.14344e-12	Fe	2	9267.56A	-17.592	1.6264393339376064e-08
2579	1.23491e-12	He	1	1.60858m	-17.593	1.6226986272730566e-08
2580	4.81691e-11	C	2	412.390A	-17.594	1.6189665239950935e-08
2581	1.6623299999999998e-12	Ca	2	1.19497m	-17.595	1.6152430043164908e-08
2582	8.49632e-12	Fe	2	2338.01A	-17.597	1.6078216368357817e-08
2583	2.36487e-12	He	1	8399.81A	-17.599	1.6004343674413405e-08
2584	2.96627e-15	H	1	669.677m	-17.599	1.6004343674413405e-08
2585	4.2550299999999997e-13	He	1	4.66847m	-17.6	1.5967534705400285e-08
2586	1.94417e-12	Fe	5	1.02174m	-17.602	1.5894170547504003e-08
2587	5.17534e-12	Mg	1	3838.29A	-17.602	1.5894170547504003e-08
2588	2.3372299999999997e-12	He	1	8499.15A	-17.602	1.5894170547504003e-08
2589	8.385780000000001e-13	Ni	2	2.36883m	-17.602	1.5894170547504003e-08
2590	7.67213e-14	He	2	25.8917m	-17.602999999999998	1.5857614969651377e-08
2591	3.80484e-12	Fe	4	5220.83A	-17.602999999999998	1.5857614969651377e-08
2592	3.925e-11	Ar	2	506.101A	-17.602999999999998	1.5857614969651377e-08
2593	3.26685e-11	F	2	608.062A	-17.604	1.5821143467294613e-08
2594	1.04057e-11	C	3H	1909.00A	-17.605	1.578475584706556e-08
2595	1.52703e-11	O	3	1300.86A	-17.605	1.578475584706556e-08
2596	7.1301899999999995e-12	Ar	5	2785.96A	-17.605999999999998	1.574845191604082e-08
2597	6.03604e-13	He	1	3.29098m	-17.607	1.571223148174029e-08
2598	5.60595e-12	Fe	6	3543.46A	-17.607	1.571223148174029e-08
2599	3.95688e-12	Fe	2	5020.23A	-17.607	1.571223148174029e-08
2600	5.1606599999999995e-12	Fe	5	3849.21A	-17.608	1.5676094352126976e-08
2601	3.66104e-11	S	2	542.591A	-17.61	1.5604069241020907e-08
2602	2.44477e-12	Cr	2	8125.30A	-17.611	1.5568180877658057e-08
2603	5.866779999999999e-13	Fe	4	3.38592m	-17.611	1.5568180877658057e-08
2604	3.5260699999999997e-12	Fe	4	5633.60A	-17.612000000000002	1.553237505524045e-08
2605	2.42035e-13	Fe	3	8.20727m	-17.613	1.5496651583929318e-08
2606	2.30855e-11	S	5	860.473A	-17.613	1.5496651583929318e-08
2607	2.61221e-11	O	5	760.446A	-17.614	1.546101027432211e-08
2608	3.53014e-12	Co	3	5627.10A	-17.615	1.5425450937452403e-08
2609	6.54179e-13	He	1	3.03655m	-17.616	1.5389973384787886e-08
2610	4.21085e-12	Co	3	4717.44A	-17.616	1.5389973384787886e-08
2611	3.7837599999999996e-14	He	1	52.4992m	-17.616	1.5389973384787886e-08
2612	3.87592e-13	He	1	5.12509m	-17.619	1.5284029553203884e-08
2613	5.05071e-12	Ca	2R	3933.00A	-17.619	1.5284029553203884e-08
2614	4.0124199999999996e-12	Fe	2	4950.74A	-17.62	1.5248877260697263e-08
2615	1.88132e-11	S	2	1055.88A	-17.621	1.5213805816220023e-08
2616	4.42652e-11	N	2	448.761A	-17.621	1.5213805816220023e-08
2617	4.12662e-11	Ne	5	481.374A	-17.621	1.5213805816220023e-08
2618	2.8715599999999997e-13	Ni	2	6.91766m	-17.622	1.517881503382661e-08
2619	4.63548e-12	Ni	2	4285.31A	-17.623	1.5143904727999496e-08
2620	1.29554e-12	He	1	1.53329m	-17.624000000000002	1.510907471364772e-08
2621	3.06465e-14	H	1	64.8181m	-17.625	1.507432480610614e-08
2622	8.638690000000001e-13	He	1	2.29948m	-17.625	1.507432480610614e-08
2623	7.61753e-13	He	1	2.60773m	-17.625	1.507432480610614e-08
2624	1.13985e-11	N	1	1742.73A	-17.625999999999998	1.5039654821134074e-08
2625	2.4915e-12	He	1	7972.90A	-17.627	1.5005064574914595e-08
2626	3.69494e-13	He	1	5.37613m	-17.627	1.5005064574914595e-08
2627	1.40153e-13	He	1	14.1735m	-17.627	1.5005064574914595e-08
2628	3.9386099999999995e-12	Fe	2	5043.52A	-17.628	1.497055388405378e-08
2629	5.1830999999999995e-14	H	1	38.3254m	-17.629	1.4936122565579392e-08
2630	1.33058e-12	He	1	1.49292m	-17.631	1.486749731600415e-08
2631	1.69994e-11	N	1	1168.54A	-17.634	1.4765150184378876e-08
2632	3.78833e-11	Fe	3	524.359A	-17.634	1.4765150184378876e-08
2633	4.23025e-13	He	1	4.69581m	-17.635	1.4731191281304348e-08
2634	1.3098e-12	He	1	1.51660m	-17.635	1.4731191281304348e-08
2635	1.74867e-12	Ni	2	1.13597m	-17.635	1.4731191281304348e-08
2636	2.89827e-12	He	1	6853.89A	-17.635	1.4731191281304348e-08
2637	3.24252e-11	K	2	612.624A	-17.636	1.4697310481539669e-08
2638	5.902280000000001e-14	H	1	33.6556m	-17.637999999999998	1.4629782473822003e-08
2639	2.64971e-13	He	1	7.49684m	-17.639	1.4596134907842243e-08
2640	1.28865e-11	S	2	1541.49A	-17.639	1.4596134907842243e-08
2641	4.63895e-11	Fe	3	428.211A	-17.642	1.4495655821895136e-08
2642	8.14597e-15	H	1	243.856m	-17.643	1.4462316738654503e-08
2643	3.88133e-13	He	1	5.11796m	-17.643	1.4462316738654503e-08
2644	6.66192e-14	He	2	29.8179m	-17.644000000000002	1.4429054333177537e-08
2645	2.64957e-13	He	1	7.49723m	-17.644000000000002	1.4429054333177537e-08
2646	6.7679e-11	N	3	293.510A	-17.644000000000002	1.4429054333177537e-08
2647	2.43755e-13	He	1	8.14936m	-17.646	1.4362758850504482e-08
2648	9.47138e-13	Co	3	2.09731m	-17.646	1.4362758850504482e-08
2649	1.3422e-12	He	1	1.47999m	-17.646	1.4362758850504482e-08
2650	6.10109e-12	Fe	2	3255.89A	-17.647000000000002	1.4329725421816225e-08
2651	6.22574e-11	Ca	4	319.070A	-17.647000000000002	1.4329725421816225e-08
2652	3.69471e-12	Fe	2	5376.45A	-17.649	1.42638863140358e-08
2653	1.9623700000000003e-12	Al	2	1.01227m	-17.65	1.4231080285871238e-08
2654	1.08905e-11	S	2	1824.02A	-17.65	1.4231080285871238e-08
2655	8.39848e-13	He	1	2.36524m	-17.653	1.4133114218265493e-08
2656	6.45265e-11	Ca	4	307.850A	-17.653	1.4133114218265493e-08
2657	7.44719e-13	He	1	2.66738m	-17.654	1.4100608957574879e-08
2658	5.5661300000000005e-14	H	1	35.6881m	-17.655	1.4068178456909285e-08
2659	8.71057e-12	Ca	5	2280.50A	-17.656	1.4035822544325539e-08
2660	7.17762e-12	Fe	5	2767.56A	-17.657	1.4003541048275583e-08
2661	3.30685e-12	Ni	2	6007.06A	-17.657	1.4003541048275583e-08
2662	1.24757e-11	Ne	5	1592.26A	-17.658	1.3971333797606255e-08
2663	7.75301e-13	He	1	2.56216m	-17.658	1.3971333797606255e-08
2664	6.8936100000000006e-12	Si	1	2881.58A	-17.659000000000002	1.3939200621557918e-08
2665	2.37076e-12	He	1	8378.95A	-17.66	1.3907141349763782e-08
2666	3.4766e-11	F	4	571.377A	-17.66	1.3907141349763782e-08
2667	2.9353700000000002e-12	Fe	4	6767.28A	-17.660999999999998	1.387515581224867e-08
2668	3.4870699999999996e-12	Al	3	5696.60A	-17.662	1.3843243839428332e-08
2669	4.55778e-12	Fe	2	4358.36A	-17.665	1.3747947619140498e-08
2670	2.34413e-12	He	1	8474.14A	-17.666	1.3716328217045556e-08
2671	7.43095e-13	He	1	2.67321m	-17.666	1.3716328217045556e-08
2672	6.8088e-12	Fe	2	2917.47A	-17.667	1.3684781537557399e-08
2673	1.50399e-14	H	1	132.078m	-17.668	1.3653307413418792e-08
2674	8.47358e-12	Fe	2	2344.28A	-17.669	1.362190567775683e-08
2675	1.2513299999999999e-12	He	1	1.58747m	-17.673	1.3497019295837703e-08
2676	2.2560100000000001e-13	He	1	8.80514m	-17.673	1.3497019295837703e-08
2677	4.9452599999999995e-12	Na	5	4016.87A	-17.674	1.3465977012871472e-08
2678	3.57117e-14	H	1	55.6245m	-17.674	1.3465977012871472e-08
2679	3.7839300000000006e-14	He	2	52.4969m	-17.674	1.3465977012871472e-08
2680	1.23383e-12	He	1	1.60999m	-17.676	1.3404106468543431e-08
2681	1.8576600000000001e-13	He	1	10.6933m	-17.676	1.3404106468543431e-08
2682	2.76629e-11	Ar	2	718.090A	-17.677	1.3373277879150043e-08
2683	2.027e-14	He	2	97.9991m	-17.677	1.3373277879150043e-08
2684	5.31672e-14	He	2	37.3623m	-17.678	1.3342520193544699e-08
2685	1.2033200000000002e-12	He	1	1.65080m	-17.678	1.3342520193544699e-08
2686	4.73499e-11	C	4	419.525A	-17.679000000000002	1.3311833248653217e-08
2687	8.25395e-12	Fe	2	2406.66A	-17.68	1.3281216881776572e-08
2688	6.09116e-11	Fe	4	326.120A	-17.680999999999997	1.3250670930589728e-08
2689	7.22004e-11	Fe	4	275.130A	-17.682000000000002	1.322019523314088e-08
2690	1.3224700000000001e-12	He	1	1.50207m	-17.682000000000002	1.322019523314088e-08
2691	5.69616e-12	Mg	6	3487.34A	-17.683	1.3189789627851342e-08
2692	1.23926e-11	Al	7	1602.93A	-17.684	1.31594539535133e-08
2693	1.5573e-12	He	1	1.27557m	-17.684	1.31594539535133e-08
2694	1.8095e-11	C	1	1097.79A	-17.685	1.312918804929024e-08
2695	6.661619999999999e-14	He	1	29.8192m	-17.686	1.309899175471514e-08
2696	1.2526799999999999e-12	He	1	1.58576m	-17.686	1.309899175471514e-08
2697	2.55592e-12	O	1	7771.94A	-17.688	1.3038807354486466e-08
2698	2.43704e-13	Fe	4	8.15106m	-17.688	1.3038807354486466e-08
2699	1.1609e-12	Fe	2	1.71113m	-17.688	1.3038807354486466e-08
2700	6.36199e-11	Al	6	312.237A	-17.689	1.3008818929741088e-08
2701	1.31487e-12	He	1	1.51076m	-17.69	1.2978899476458689e-08
2702	3.29712e-11	F	2	602.479A	-17.69	1.2978899476458689e-08
2703	1.30244e-12	He	1	1.52517m	-17.691	1.2949048836009405e-08
2704	3.15352e-11	P	4	629.915A	-17.692999999999998	1.288955336091328e-08
2705	6.01759e-11	He	1	330.106A	-17.694000000000003	1.2859908210827246e-08
2706	2.47269e-12	Ni	2	8033.54A	-17.694000000000003	1.2859908210827246e-08
2707	4.54222e-13	He	1	4.37329m	-17.695999999999998	1.280082229970096e-08
2708	3.7764299999999996e-13	He	1	5.26011m	-17.697	1.2771381225392775e-08
2709	2.19898e-12	Fe	2	9033.50A	-17.697	1.2771381225392775e-08
2710	3.75929e-11	C	2	528.410A	-17.699	1.271270205881748e-08
2711	1.8867e-11	S	2	1052.87A	-17.7	1.2683463655439372e-08
2712	1.09623e-11	S	2	1812.08A	-17.7	1.2683463655439372e-08
2713	4.5428100000000003e-13	He	1	4.37272m	-17.701	1.2654292498522863e-08
2714	6.07457e-11	He	1	327.010A	-17.701	1.2654292498522863e-08
2715	2.52271e-12	Fe	2	7874.25A	-17.702	1.262518843340548e-08
2716	8.39041e-12	K	6	2367.52A	-17.703	1.2596151305780478e-08
2717	5.734310000000001e-13	He	1	3.46414m	-17.703	1.2596151305780478e-08
2718	1.81011e-11	C	1	1097.42A	-17.703	1.2596151305780478e-08
2719	5.91604e-11	He	1	335.773A	-17.707	1.2480669096470008e-08
2720	7.71317e-12	Al	1	2575.40A	-17.707	1.2480669096470008e-08
2721	7.7609e-13	He	1	2.55956m	-17.708	1.2451964354096361e-08
2722	1.34909e-12	He	1	1.47243m	-17.709	1.2423325630798063e-08
2723	6.02833e-11	He	1	329.519A	-17.71	1.2394752774735557e-08
2724	9.115460000000001e-12	Fe	5	2179.21A	-17.712	1.2337804058704674e-08
2725	5.2796900000000005e-12	Si	4	3762.43A	-17.713	1.2309427896799777e-08
2726	2.0925799999999998e-14	H	1	94.9279m	-17.713	1.2309427896799777e-08
2727	2.91001e-12	He	1	6826.26A	-17.713	1.2309427896799777e-08
2728	4.87702e-10	C	5	40.7307A	-17.714000000000002	1.228111699825622e-08
2729	4.0102099999999995e-14	H	1	49.5347m	-17.715	1.225287121297254e-08
2730	2.3243e-12	Fe	5	8546.41A	-17.715999999999998	1.2224690391192296e-08
2731	2.37583e-12	He	1	8361.07A	-17.715999999999998	1.2224690391192296e-08
2732	8.6122e-13	He	1	2.30655m	-17.715999999999998	1.2224690391192296e-08
2733	1.86232e-11	Si	4	1066.65A	-17.715999999999998	1.2224690391192296e-08
2734	4.63492e-14	He	2	42.8583m	-17.717	1.2196574383503474e-08
2735	1.5792300000000001e-13	He	1	12.5785m	-17.717	1.2196574383503474e-08
2736	4.40205e-12	Fe	4	4512.55A	-17.721	1.2084755517436018e-08
2737	2.31628e-12	Fe	5	8576.03A	-17.721	1.2084755517436018e-08
2738	9.03839e-12	Ca	2	2197.79A	-17.722	1.2056961351025835e-08
2739	6.54743e-13	He	1	3.03393m	-17.722	1.2056961351025835e-08
2740	2.68671e-11	Al	2	739.361A	-17.723	1.2029231109424597e-08
2741	2.66913e-12	N	1	7442.30A	-17.723	1.2029231109424597e-08
2742	4.7293900000000004e-14	H	1	42.0022m	-17.723	1.2029231109424597e-08
2743	2.41376e-12	Cr	2	8229.67A	-17.723	1.2029231109424597e-08
2744	4.22567e-11	K	3	470.090A	-17.723	1.2029231109424597e-08
2745	4.1866e-12	C	2	4744.77A	-17.724	1.2001564645609133e-08
2746	5.61351e-12	Fe	2	3538.69A	-17.724	1.2001564645609133e-08
2747	1.24864e-11	Si	1	1590.89A	-17.724	1.2001564645609133e-08
2748	4.69353e-11	S	3	423.230A	-17.724	1.2001564645609133e-08
2749	1.16108e-12	Mg	1	1.71087m	-17.725	1.1973961812894697e-08
2750	2.68341e-11	Ar	2	740.269A	-17.725	1.1973961812894697e-08
2751	2.55488e-13	He	1	7.77509m	-17.726	1.194642246493392e-08
2752	7.32753e-12	V	2	2710.94A	-17.727	1.1918946455715723e-08
2753	2.35001e-12	He	1	8452.91A	-17.727	1.1918946455715723e-08
2754	2.99557e-11	S	5	663.128A	-17.727999999999998	1.1891533639565235e-08
2755	5.27306e-13	He	1	3.76716m	-17.727999999999998	1.1891533639565235e-08
2756	1.13614e-12	Fe	2	1.74842m	-17.729	1.1864183871142241e-08
2757	5.66825e-12	Fe	2	3504.51A	-17.73	1.1836897005441089e-08
2758	2.52028e-12	He	1	7881.85A	-17.732	1.1782511403848157e-08
2759	3.07153e-12	Ni	2	6467.29A	-17.732	1.1782511403848157e-08
2760	8.38552e-11	O	3	236.890A	-17.733	1.1755412379609234e-08
2761	1.08303e-11	Si	1	1834.15A	-17.733	1.1755412379609234e-08
2762	1.12624e-12	Co	3	1.76378m	-17.735	1.1701401165864267e-08
2763	2.6394299999999998e-12	He	1	7526.05A	-17.736	1.1674488689996047e-08
2764	1.41427e-11	Fe	6	1404.57A	-17.736	1.1674488689996047e-08
2765	2.16105e-11	Mg	2	919.202A	-17.737000000000002	1.16476381111047e-08
2766	4.63634e-11	N	2	428.451A	-17.737000000000002	1.16476381111047e-08
2767	6.92017e-13	He	1	2.87052m	-17.738	1.1620849286831225e-08
2768	1.31926e-12	He	1	1.50573m	-17.738	1.1620849286831225e-08
2769	1.23193e-12	Fe	5	1.61246m	-17.739	1.1594122075143754e-08
2770	5.964649999999999e-13	He	1	3.33037m	-17.74	1.156745633433746e-08
2771	7.87035e-13	He	1	2.52396m	-17.74	1.156745633433746e-08
2772	1.70024e-11	N	1	1168.33A	-17.741	1.1540851923033049e-08
2773	4.39324e-14	H	1	45.2160m	-17.741	1.1540851923033049e-08
2774	3.35882e-11	He	1	591.412A	-17.742	1.1514308700176678e-08
2775	7.67115e-13	He	1	2.58950m	-17.744	1.1461405257213713e-08
2776	9.28537e-12	V	2	2139.33A	-17.744	1.1461405257213713e-08
2777	7.99615e-12	Fe	1	2484.25A	-17.744	1.1461405257213713e-08
2778	2.21643e-12	Fe	4	8962.37A	-17.745	1.1435044756618239e-08
2779	6.17931e-12	Fe	2	3214.67A	-17.746	1.1408744883491832e-08
2780	2.2884599999999997e-12	N	1	8680.28A	-17.747	1.1382505498394998e-08
2781	4.61759e-11	N	2	430.191A	-17.748	1.135632646220922e-08
2782	3.495e-12	Fe	6	5683.68A	-17.749000000000002	1.133020763613586e-08
2783	6.54081e-13	He	1	3.03700m	-17.752	1.1252211035388024e-08
2784	4.2597e-13	He	1	4.66334m	-17.752	1.1252211035388024e-08
2785	1.30833e-12	He	1	1.51831m	-17.753	1.1226331668151436e-08
2786	6.1041699999999994e-12	Fe	2	3254.24A	-17.754	1.1200511821807808e-08
2787	3.28971e-14	He	2	60.3836m	-17.758	1.1097824912196323e-08
2788	2.78874e-13	He	1	7.12309m	-17.758	1.1097824912196323e-08
2789	4.64948e-11	C	2	427.241A	-17.758	1.1097824912196323e-08
2790	1.09307e-11	Mg	1	1817.31A	-17.758	1.1097824912196323e-08
2791	2.09898e-11	O	1	946.387A	-17.758	1.1097824912196323e-08
2792	2.59911e-14	H	1	76.4279m	-17.759	1.1072300623189763e-08
2793	5.00553e-11	Si	3	396.851A	-17.76	1.1046835038418892e-08
2794	3.8454e-13	He	1	5.16577m	-17.762	1.0996079441830856e-08
2795	5.733720000000001e-13	He	1	3.46450m	-17.762999999999998	1.0970789160912571e-08
2796	1.60749e-13	He	1	12.3575m	-17.765	1.0920382963393725e-08
2797	2.38022e-12	He	1	8345.65A	-17.765	1.0920382963393725e-08
2798	7.08307e-11	O	3	280.450A	-17.767	1.0870208361315464e-08
2799	1.35498e-12	He	1	1.46603m	-17.768	1.084520757584886e-08
2800	4.84051e-11	C	2	410.379A	-17.768	1.084520757584886e-08
2801	2.2659e-11	N	1	876.670A	-17.768	1.084520757584886e-08
2802	5.20133e-11	Fe	6	381.911A	-17.769000000000002	1.0820264290593215e-08
2803	2.266e-12	Fe	5	8766.29A	-17.77	1.0795378373301803e-08
2804	4.19231e-11	Ar	2	473.830A	-17.77	1.0795378373301803e-08
2805	1.68596e-13	Fe	7	11.7823m	-17.771	1.077054969203179e-08
2806	7.60866e-13	He	1	2.61077m	-17.771	1.077054969203179e-08
2807	1.26701e-12	He	1	1.56782m	-17.772000000000002	1.0745778115144068e-08
2808	6.35823e-11	C	4	312.421A	-17.772000000000002	1.0745778115144068e-08
2809	1.08772e-11	S	1	1826.24A	-17.772000000000002	1.0745778115144068e-08
2810	5.12822e-11	N	4	387.356A	-17.773	1.0721063511302292e-08
2811	8.90128e-14	He	1	22.3164m	-17.773	1.0721063511302292e-08
2812	2.6503000000000003e-13	He	1	7.49518m	-17.774	1.0696405749471914e-08
2813	1.2257200000000002e-12	He	1	1.62064m	-17.775	1.0671804698920113e-08
2814	1.2516e-12	He	1	1.58713m	-17.775	1.0671804698920113e-08
2815	1.02202e-11	Fe	5	1943.64A	-17.775	1.0671804698920113e-08
2816	8.9084e-12	Al	1	2229.86A	-17.776	1.0647260229214391e-08
2817	1.32309e-12	He	1	1.50137m	-17.777	1.0622772210222502e-08
2818	1.32942e-12	He	1	1.49422m	-17.778	1.0598340512111492e-08
2819	1.7569299999999998e-14	He	2	113.064m	-17.78	1.0549645560691876e-08
2820	4.72144e-11	F	4	420.729A	-17.78	1.0549645560691876e-08
2821	2.35508e-12	He	1	8434.72A	-17.781	1.0525382049207659e-08
2822	1.9498099999999997e-12	Co	2	1.01879m	-17.781	1.0525382049207659e-08
2823	1.32282e-12	He	1	1.50168m	-17.783	1.047702231147576e-08
2824	5.06746e-11	Ar	4	392.000A	-17.783	1.047702231147576e-08
2825	3.36466e-13	He	1	5.90386m	-17.785	1.0428884766555814e-08
2826	1.45645e-11	S	2	1363.90A	-17.785	1.0428884766555814e-08
2827	6.3070599999999996e-12	Si	4	3149.56A	-17.785	1.0428884766555814e-08
2828	6.89393e-15	H	1	288.144m	-17.785	1.0428884766555814e-08
2829	6.01886e-12	Ne	5	3300.37A	-17.785999999999998	1.0404898997190847e-08
2830	2.91973e-12	He	1	6803.52A	-17.785999999999998	1.0404898997190847e-08
2831	7.87823e-13	He	1	2.52144m	-17.785999999999998	1.0404898997190847e-08
2832	4.2543000000000004e-13	He	1	4.66927m	-17.787	1.0380968393564499e-08
2833	3.81561e-11	K	3	520.611A	-17.788	1.0357092828799181e-08
2834	6.65632e-11	Ca	3	298.430A	-17.789	1.0333272176309023e-08
2835	1.3653e-14	O	1	145.495m	-17.789	1.0333272176309023e-08
2836	5.19118e-11	Fe	6	382.658A	-17.789	1.0333272176309023e-08
2837	1.74593e-13	He	1	11.3776m	-17.792	1.0262138430993997e-08
2838	3.68563e-11	S	2	538.970A	-17.793	1.0238536167558642e-08
2839	1.23367e-11	Sc	3	1610.19A	-17.794	1.0214988187822749e-08
2840	2.8779900000000004e-14	He	2	69.0220m	-17.794	1.0214988187822749e-08
2841	4.76678e-13	He	1	4.16727m	-17.796	1.0168054580340648e-08
2842	3.03815e-14	H	1	65.3834m	-17.798	1.0121336613197114e-08
2843	1.47928e-13	He	1	13.4284m	-17.799	1.0098058184956277e-08
2844	1.32645e-12	He	1	1.49756m	-17.8	1.0074833295614706e-08
2845	2.65213e-13	He	1	7.49001m	-17.8	1.0074833295614706e-08
2846	1.7226e-13	He	1	11.5317m	-17.801	1.0051661822036432e-08
2847	3.54448e-11	Al	3	560.433A	-17.802	1.0028543641368442e-08
2848	1.27799e-14	H	1	155.436m	-17.804000000000002	9.9824666687643e-09
2849	3.7573300000000003e-14	H	1	52.8686m	-17.804000000000002	9.9824666687643e-09
2850	1.8933e-11	Si	7	1049.20A	-17.804000000000002	9.9824666687643e-09
2851	4.76619e-13	He	1	4.16779m	-17.804000000000002	9.9824666687643e-09
2852	2.10993e-11	Si	3	941.475A	-17.804000000000002	9.9824666687643e-09
2853	2.38405e-12	He	1	8332.23A	-17.805	9.959507632532707e-09
2854	2.3903799999999998e-12	He	1	8310.17A	-17.807000000000002	9.913747851576881e-09
2855	5.86472e-11	He	1	338.711A	-17.809	9.868198317716715e-09
2856	1.19104e-11	Si	1	1667.83A	-17.809	9.868198317716715e-09
2857	1.3134e-12	He	1	1.51245m	-17.81	9.845502091399632e-09
2858	6.22688e-10	C	5	31.9011A	-17.811	9.822858064954468e-09
2859	5.83202e-11	Ne	3	340.610A	-17.812	9.800266118324928e-09
2860	4.4816e-12	Fe	2	4432.45A	-17.812	9.800266118324928e-09
2861	3.5036900000000003e-13	He	1	5.66958m	-17.813	9.77772613173084e-09
2862	5.738989999999999e-13	He	1	3.46132m	-17.813	9.77772613173084e-09
2863	4.65679e-11	N	2	426.570A	-17.815	9.732801560904413e-09
2864	1.13841e-12	Fe	2	1.74494m	-17.815	9.732801560904413e-09
2865	7.967590000000001e-13	He	1	2.49316m	-17.816	9.71041673848663e-09
2866	5.00288e-11	S	3	397.060A	-17.816	9.71041673848663e-09
2867	3.8563e-11	Si	4	515.118A	-17.817999999999998	9.665801426230564e-09
2868	8.40994e-12	Fe	2	2362.02A	-17.817999999999998	9.665801426230564e-09
2869	2.78581e-11	Al	2	713.058A	-17.82	9.621391102713964e-09
2870	5.2867300000000004e-12	Fe	6	3757.42A	-17.820999999999998	9.59926251723952e-09
2871	2.90184e-14	Si	1	68.4548m	-17.820999999999998	9.59926251723952e-09
2872	3.4211800000000004e-14	H	1	58.0633m	-17.822	9.577184826099285e-09
2873	8.8629e-12	Fe	6	2241.31A	-17.822	9.577184826099285e-09
2874	2.50705e-11	Al	2	792.343A	-17.822	9.577184826099285e-09
2875	1.36005e-12	He	1	1.46057m	-17.822	9.577184826099285e-09
2876	3.9042800000000004e-13	He	1	5.08787m	-17.823	9.55515791223962e-09
2877	2.32368e-11	S	5	854.870A	-17.825	9.511255949492648e-09
2878	6.36457e-11	N	3	312.110A	-17.825	9.511255949492648e-09
2879	5.91149e-11	He	1	336.031A	-17.826	9.489380667841428e-09
2880	2.00933e-11	Na	6	988.613A	-17.826	9.489380667841428e-09
2881	1.04958e-11	Fe	4	1892.61A	-17.826	9.489380667841428e-09
2882	2.20746e-11	N	1	899.879A	-17.827	9.46755569794187e-09
2883	7.99351e-12	Fe	2	2485.07A	-17.828	9.445780924080232e-09
2884	2.38741e-12	He	1	8320.50A	-17.828	9.445780924080232e-09
2885	5.50353e-11	Ar	3	360.940A	-17.829	9.424056230808678e-09
2886	2.54267e-12	He	1	7812.43A	-17.829	9.424056230808678e-09
2887	7.84886e-13	He	1	2.53087m	-17.829	9.424056230808678e-09
2888	6.92581e-13	He	1	2.86818m	-17.83	9.402381502945201e-09
2889	2.3594700000000002e-12	He	1	8419.02A	-17.83	9.402381502945201e-09
2890	2.89775e-11	C	3	685.513A	-17.83	9.402381502945201e-09
2891	2.85153e-11	S	5	696.624A	-17.831	9.380756625572394e-09
2892	1.12946e-11	S	3	1758.76A	-17.831	9.380756625572394e-09
2893	7.250289999999999e-12	Fe	5	2739.82A	-17.832	9.359181484037392e-09
2894	8.53505e-12	Fe	2	2327.40A	-17.833	9.337655963951014e-09
2895	3.5984300000000004e-14	Fe	3	55.2031m	-17.835	9.294753331881583e-09
2896	2.55519e-12	O	1	7774.17A	-17.835	9.294753331881583e-09
2897	5.98801e-13	He	1	3.31737m	-17.835	9.294753331881583e-09
2898	7.35975e-12	Sc	3	2699.07A	-17.835	9.294753331881583e-09
2899	8.2679e-12	Fe	2	2402.60A	-17.836	9.273375992433195e-09
2900	1.23783e-11	Al	7	1604.78A	-17.838	9.230768700005543e-09
2901	8.95233e-12	Si	1	2218.92A	-17.839000000000002	9.209538521126732e-09
2902	2.47608e-11	O	4	802.253A	-17.840999999999998	9.167224535237217e-09
2903	1.27948e-12	Fe	5	1.55254m	-17.840999999999998	9.167224535237217e-09
2904	1.78451e-14	H	1	111.316m	-17.842	9.146140503881823e-09
2905	3.5751300000000003e-12	Fe	2	5556.29A	-17.843	9.125104964452908e-09
2906	4.54749e-13	He	1	4.36823m	-17.844	9.104117805422139e-09
2907	1.81684e-11	C	1	1093.35A	-17.845	9.083178915517761e-09
2908	3.96764e-12	Fe	2	5006.62A	-17.845	9.083178915517761e-09
2909	9.31945e-12	Ca	2	2131.51A	-17.846	9.062288183723716e-09
2910	1.3220899999999999e-12	Mg	1	1.50250m	-17.849	8.999903830671414e-09
2911	7.20795e-13	He	1	2.75591m	-17.85	8.979204626257688e-09
2912	1.01949e-12	He	1	1.94847m	-17.85	8.979204626257688e-09
2913	3.5594099999999997e-12	Fe	2	5580.82A	-17.852	8.937948928484819e-09
2914	7.1102300000000005e-12	Fe	5	2793.78A	-17.852	8.937948928484819e-09
2915	2.87786e-14	He	1	69.0251m	-17.852999999999998	8.917392216392073e-09
2916	2.15115e-11	O	4	923.436A	-17.852999999999998	8.917392216392073e-09
2917	1.27875e-12	He	1	1.55343m	-17.852999999999998	8.917392216392073e-09
2918	5.17068e-11	C	4	384.175A	-17.854	8.896882783425086e-09
2919	2.92788e-12	He	1	6784.58A	-17.855	8.87642052084496e-09
2920	3.5388400000000003e-12	Fe	2	5613.27A	-17.855	8.87642052084496e-09
2921	2.58746e-11	O	1	767.719A	-17.858	8.815315671784032e-09
2922	7.9173e-12	Mg	7	2508.99A	-17.858	8.815315671784032e-09
2923	1.0678399999999999e-13	He	1	18.6025m	-17.859	8.795041008354857e-09
2924	7.975479999999999e-13	He	1	2.49069m	-17.859	8.795041008354857e-09
2925	6.84735e-13	Fe	4	2.90104m	-17.86	8.774812975357662e-09
2926	1.31779e-12	He	1	1.50741m	-17.86	8.774812975357662e-09
2927	5.44084e-11	Ar	3	365.099A	-17.861	8.754631465545283e-09
2928	4.80255e-12	Fe	5	4136.23A	-17.861	8.754631465545283e-09
2929	1.5327799999999998e-14	He	2	129.597m	-17.862000000000002	8.734496371917438e-09
2930	2.47624e-11	O	4	802.201A	-17.862000000000002	8.734496371917438e-09
2931	1.9871200000000002e-10	Si	6	99.9661A	-17.862000000000002	8.734496371917438e-09
2932	2.61946e-13	He	1	7.58341m	-17.863	8.714407587719935e-09
2933	1.24349e-12	He	1	1.59748m	-17.865	8.674368521825697e-09
2934	4.0964699999999994e-12	Fe	6	4849.16A	-17.866	8.654418027845823e-09
2935	3.36524e-13	He	1	5.90283m	-17.866	8.654418027845823e-09
2936	1.2659299999999998e-12	He	1	1.56915m	-17.866	8.654418027845823e-09
2937	9.69632e-13	Ni	2	2.04866m	-17.867	8.634513418728808e-09
2938	7.75203e-13	He	1	2.56249m	-17.867	8.634513418728808e-09
2939	3.4734499999999997e-13	Fe	5	5.71894m	-17.868	8.61465458894247e-09
2940	1.36444e-12	He	1	1.45587m	-17.869	8.59484143319713e-09
2941	2.36331e-12	He	1	8405.37A	-17.869	8.59484143319713e-09
2942	3.55019e-11	Si	4	559.533A	-17.869	8.59484143319713e-09
2943	2.36964e-12	He	1	8382.91A	-17.869	8.59484143319713e-09
2944	2.73362e-13	He	1	7.26672m	-17.87	8.57507384644548e-09
2945	4.73674e-11	Fe	3	419.370A	-17.871	8.555351723881809e-09
2946	2.7934299999999997e-12	Fe	4	7111.12A	-17.873	8.516043453299628e-09
2947	8.23886e-12	Fe	2	2411.07A	-17.873	8.516043453299628e-09
2948	4.87951e-11	Fe	3	407.100A	-17.873	8.516043453299628e-09
2949	1.81726e-11	C	1	1093.10A	-17.873	8.516043453299628e-09
2950	7.269839999999999e-12	Fe	2	2732.45A	-17.875	8.476915787815477e-09
2951	6.41146e-11	He	1	309.828A	-17.877	8.437967897624235e-09
2952	2.12627e-12	Co	2	9342.40A	-17.877	8.437967897624235e-09
2953	3.9549499999999997e-13	He	1	5.02268m	-17.878	8.418561109992332e-09
2954	4.20616e-11	Fe	3	472.271A	-17.878	8.418561109992332e-09
2955	2.2235499999999998e-14	H	1	89.3366m	-17.878	8.418561109992332e-09
2956	1.53227e-14	Si	1	129.641m	-17.879	8.39919895673339e-09
2957	9.5097e-14	Fe	6	20.8886m	-17.88	8.379881335191272e-09
2958	1.83994e-13	He	1	10.7963m	-17.88	8.379881335191272e-09
2959	2.9427299999999994e-14	H	1	67.5035m	-17.881	8.360608142945732e-09
2960	5.93429e-11	He	1	334.740A	-17.882	8.341379277812293e-09
2961	1.9944400000000002e-10	Si	6	99.5993A	-17.884	8.303054121318144e-09
2962	4.94449e-13	He	1	4.01749m	-17.885	8.283957626761203e-09
2963	8.04909e-13	He	1	2.46791m	-17.887	8.245896298788622e-09
2964	8.399450000000001e-13	He	1	2.36497m	-17.887	8.245896298788622e-09
2965	1.3739600000000001e-12	He	1	1.44578m	-17.89	8.189131947941758e-09
2966	2.36667e-12	He	1	8393.42A	-17.891	8.170297467112846e-09
2967	5.81859e-11	O	5	341.396A	-17.891	8.170297467112846e-09
2968	4.01509e-13	He	1	4.94745m	-17.892	8.151506304387709e-09
2969	1.19817e-11	C	1	1657.91A	-17.892	8.151506304387709e-09
2970	2.64867e-11	K	4	749.979A	-17.893	8.13275836013754e-09
2971	1.10124e-11	S	2	1803.82A	-17.894000000000002	8.114053534962605e-09
2972	3.36452e-13	He	1	5.90410m	-17.894000000000002	8.114053534962605e-09
2973	1.3452100000000001e-14	He	2	147.668m	-17.895	8.095391729691848e-09
2974	3.01041e-11	S	5	659.858A	-17.897000000000002	8.058196783317969e-09
2975	5.55385e-14	Fe	2	35.7670m	-17.897000000000002	8.058196783317969e-09
2976	2.91729e-12	Fe	2	6809.23A	-17.898	8.039663445011074e-09
2977	2.00368e-12	S	8	9914.00A	-17.898	8.039663445011074e-09
2978	6.91919e-13	He	1	2.87092m	-17.898	8.039663445011074e-09
2979	3.2195e-11	O	4	617.005A	-17.899	8.021172732199375e-09
2980	1.68842e-11	N	1	1176.51A	-17.899	8.021172732199375e-09
2981	1.32162e-12	He	1	1.50304m	-17.9	8.002724546847085e-09
2982	2.6065800000000002e-14	H	1	76.2089m	-17.901	7.984318791143628e-09
2983	4.1843900000000005e-12	C	2	4747.28A	-17.902	7.965955367503587e-09
2984	2.84612e-11	Al	2	697.949A	-17.902	7.965955367503587e-09
2985	3.5353800000000002e-12	Ca	7	5618.76A	-17.903	7.947634178565982e-09
2986	1.32795e-12	He	1	1.49587m	-17.903	7.947634178565982e-09
2987	4.9439e-13	He	1	4.01798m	-17.903	7.947634178565982e-09
2988	3.2070900000000002e-12	Fe	4	6193.92A	-17.905	7.911118116472687e-09
2989	1.4076e-11	Fe	6	1411.22A	-17.906	7.8929230497126e-09
2990	2.22532e-12	Ca	2	8926.56A	-17.907	7.874769830444742e-09
2991	1.3746e-12	He	1	1.44510m	-17.907	7.874769830444742e-09
2992	1.36827e-12	He	1	1.45179m	-17.908	7.856658362422613e-09
2993	7.992229999999999e-13	He	1	2.48547m	-17.909000000000002	7.838588549621018e-09
2994	8.2312e-12	Fe	2	2413.31A	-17.909000000000002	7.838588549621018e-09
2995	5.6173800000000004e-12	Fe	2	3536.25A	-17.909000000000002	7.838588549621018e-09
2996	4.38665e-12	Fe	2	4528.38A	-17.91	7.820560296235666e-09
2997	3.44984e-12	Fe	4	5758.08A	-17.91	7.820560296235666e-09
2998	1.82206e-12	He	1	1.09022m	-17.91	7.820560296235666e-09
2999	1.1915e-13	He	1	16.6719m	-17.912	7.784628085597264e-09
3000	8.02183e-11	Fe	7	247.630A	-17.912	7.784628085597264e-09
3001	7.98843e-11	C	5	248.665A	-17.912	7.784628085597264e-09
3002	5.83707e-11	He	1	340.316A	-17.912	7.784628085597264e-09
3003	5.1175099999999995e-14	He	1	38.8166m	-17.913	7.76672393783521e-09
3004	2.3908599999999998e-12	Cr	2	8308.49A	-17.914	7.74886096847032e-09
3005	5.88593e-15	H	1	337.491m	-17.917	7.695518184770452e-09
3006	2.9347799999999997e-12	He	1	6768.64A	-17.918	7.677818984093141e-09
3007	2.5604400000000003e-12	He	1	7758.21A	-17.919	7.660160490447717e-09
3008	1.85704e-11	C	3	1069.69A	-17.922	7.607428316543595e-09
3009	2.32956e-13	He	1	8.52714m	-17.923	7.589931716941086e-09
3010	1.3249799999999999e-12	He	1	1.49922m	-17.924	7.572475358400922e-09
3011	5.86239e-11	He	1	338.846A	-17.926	7.537682994513242e-09
3012	6.53715e-11	Ca	4	303.870A	-17.926	7.537682994513242e-09
3013	3.8760500000000004e-13	He	1	5.12492m	-17.926	7.537682994513242e-09
3014	3.99887e-13	He	1	4.96751m	-17.927	7.520346804700016e-09
3015	8.056970000000001e-13	He	1	2.46550m	-17.927	7.520346804700016e-09
3016	1.28847e-12	He	1	1.54171m	-17.928	7.50305048701692e-09
3017	1.09512e-14	H	1	181.391m	-17.929000000000002	7.485793949760599e-09
3018	8.40509e-13	He	1	2.36338m	-17.929000000000002	7.485793949760599e-09
3019	1.37164e-12	He	1	1.44823m	-17.929000000000002	7.485793949760599e-09
3020	5.69185e-12	Fe	2	3489.98A	-17.93	7.468577101438674e-09
3021	4.77145e-13	He	1	4.16319m	-17.932000000000002	7.434262106679578e-09
3022	7.213600000000001e-13	He	1	2.75375m	-17.932000000000002	7.434262106679578e-09
3023	1.35377e-11	Ti	4	1467.34A	-17.933	7.417163778307844e-09
3024	2.17682e-11	S	5	912.545A	-17.933	7.417163778307844e-09
3025	1.22952e-11	Si	1	1615.62A	-17.933	7.417163778307844e-09
3026	1.56116e-12	Co	3	1.27242m	-17.933	7.417163778307844e-09
3027	5.21876e-12	Fe	5	3806.35A	-17.934	7.400104775000047e-09
3028	4.99333e-11	S	3	397.820A	-17.934	7.400104775000047e-09
3029	4.54208e-13	He	1	4.37342m	-17.934	7.400104775000047e-09
3030	2.8025900000000004e-13	He	1	7.08790m	-17.935	7.3830850063111685e-09
3031	2.96474e-12	Ni	2	6700.24A	-17.935	7.3830850063111685e-09
3032	6.01552e-11	He	1	330.220A	-17.935	7.3830850063111685e-09
3033	5.538e-11	Ne	4	358.694A	-17.936	7.3661043820039676e-09
3034	6.06077e-12	Fe	2	3277.55A	-17.938	7.33226020662359e-09
3035	5.25928e-12	Fe	5	3777.03A	-17.938	7.33226020662359e-09
3036	7.96715e-12	Fe	2	2493.29A	-17.94	7.2985715311041066e-09
3037	6.77563e-14	F	2	29.3175m	-17.94	7.2985715311041066e-09
3038	6.15536e-11	N	4	322.718A	-17.941	7.281785282396077e-09
3039	1.2112e-13	He	1	16.4006m	-17.941	7.281785282396077e-09
3040	1.88828e-13	Co	2	10.5199m	-17.942	7.265037640988675e-09
3041	6.4994e-13	He	1	3.05635m	-17.942999999999998	7.2483285180876916e-09
3042	5.91138e-11	He	1	336.038A	-17.945	7.215025473648014e-09
3043	4.22805e-11	Ne	4	469.825A	-17.945999999999998	7.198431375540009e-09
3044	1.26492e-11	Si	1	1570.41A	-17.945999999999998	7.198431375540009e-09
3045	1.4645e-11	Na	6	1356.40A	-17.945999999999998	7.198431375540009e-09
3046	2.06065e-11	N	1	963.990A	-17.947	7.181875442798517e-09
3047	5.12948e-11	Ar	3	387.261A	-17.947	7.181875442798517e-09
3048	4.431530000000001e-12	Fe	5	4482.52A	-17.948	7.165357587645689e-09
3049	1.25782e-12	He	1	1.57927m	-17.949	7.148877722505501e-09
3050	2.8612599999999996e-14	N	4	69.4255m	-17.949	7.148877722505501e-09
3051	2.5914799999999998e-12	Fe	2	7665.30A	-17.949	7.148877722505501e-09
3052	1.2776700000000001e-12	He	1	1.55474m	-17.95	7.132435760003406e-09
3053	3.76306e-11	Ar	2	527.880A	-17.951	7.11603161296564e-09
3054	7.43192e-13	He	1	2.67286m	-17.952	7.099665194419106e-09
3055	1.94511e-11	S	2	1021.25A	-17.952	7.099665194419106e-09
3056	1.04677e-11	Fe	4	1897.70A	-17.952	7.099665194419106e-09
3057	8.11805e-13	He	1	2.44695m	-17.952	7.099665194419106e-09
3058	1.9371800000000001e-13	He	1	10.2543m	-17.954	7.067045195906878e-09
3059	2.47158e-11	Cl	7	803.716A	-17.954	7.067045195906878e-09
3060	7.86936e-13	He	1	2.52428m	-17.955	7.050791442993198e-09
3061	2.25334e-14	H	1	88.1557m	-17.956	7.034575072673807e-09
3062	2.4081599999999997e-12	Ca	2	8248.80A	-17.956	7.034575072673807e-09
3063	1.53416e-14	H	1	129.481m	-17.957	7.018395998971181e-09
3064	4.19559e-11	Fe	3	473.460A	-17.958	7.0022541361055374e-09
3065	6.22778e-13	K	7	3.18966m	-17.96	6.970081700751549e-09
3066	5.26469e-12	Si	4	3773.15A	-17.962	6.9380570843108536e-09
3067	2.21687e-11	Mg	2	896.057A	-17.964000000000002	6.906179607617125e-09
3068	1.33944e-11	S	1	1483.04A	-17.964000000000002	6.906179607617125e-09
3069	2.88547e-11	Al	2	688.430A	-17.965	6.890295835289659e-09
3070	1.1237700000000002e-12	He	1	1.76766m	-17.965	6.890295835289659e-09
3071	4.03719e-13	He	1	4.92036m	-17.965999999999998	6.8744485946248025e-09
3072	3.27002e-11	F	2	607.472A	-17.965999999999998	6.8744485946248025e-09
3073	2.08298e-11	N	1	953.655A	-17.965999999999998	6.8744485946248025e-09
3074	3.47115e-12	Al	3	5722.73A	-17.967	6.858637801602008e-09
3075	4.10049e-13	He	1	4.84441m	-17.967	6.858637801602008e-09
3076	2.04036e-11	O	1	973.577A	-17.968	6.842863372394081e-09
3077	1.42539e-11	O	4	1393.62A	-17.968	6.842863372394081e-09
3078	5.08786e-13	He	1	3.90429m	-17.969	6.827125223366568e-09
3079	2.8558e-12	Ni	2	6955.82A	-17.97	6.811423271077425e-09
3080	1.37925e-12	Fe	5	1.44024m	-17.971	6.795757432276353e-09
3081	3.42731e-12	Fe	4	5795.93A	-17.971	6.795757432276353e-09
3082	2.00997e-12	Ni	2	9882.95A	-17.971	6.795757432276353e-09
3083	8.57211e-11	Mg	3	231.734A	-17.972	6.780127623904689e-09
3084	3.8766399999999997e-13	He	1	5.12414m	-17.972	6.780127623904689e-09
3085	5.56653e-12	Fe	6	3568.56A	-17.974	6.748975767169481e-09
3086	1.9171900000000004e-14	H	1	103.613m	-17.977	6.702516144779993e-09
3087	2.9406700000000002e-12	He	1	6755.09A	-17.977	6.702516144779993e-09
3088	1.64081e-11	Si	4	1210.65A	-17.977999999999998	6.687100785418729e-09
3089	2.55831e-12	Fe	2	7764.68A	-17.977999999999998	6.687100785418729e-09
3090	8.67596e-14	Fe	2	22.8960m	-17.98	6.656376348181417e-09
3091	9.05661e-12	Al	1	2193.36A	-17.98	6.656376348181417e-09
3092	5.0881e-11	Si	3	390.410A	-17.980999999999998	6.641067107407569e-09
3093	1.46056e-11	Ca	2	1360.06A	-17.983	6.610554175708492e-09
3094	8.10957e-13	He	1	2.44951m	-17.984	6.59535032300679e-09
3095	3.08153e-12	K	5	6446.29A	-17.984	6.59535032300679e-09
3096	9.170139999999999e-12	Fe	5	2166.21A	-17.984	6.59535032300679e-09
3097	2.27391e-14	Fe	2	87.3582m	-17.985	6.580181438196008e-09
3098	5.34537e-11	O	2	371.620A	-17.985	6.580181438196008e-09
3099	5.1882e-11	Fe	6	382.878A	-17.986	6.565047440852119e-09
3100	2.6536e-13	He	1	7.48586m	-17.987000000000002	6.549948250736231e-09
3101	5.58038e-11	Ne	2	355.969A	-17.987000000000002	6.549948250736231e-09
3102	1.82208e-11	C	1	1090.21A	-17.987000000000002	6.549948250736231e-09
3103	4.07082e-13	He	1	4.87972m	-17.988	6.534883787793995e-09
3104	4.0302e-11	Fe	3	492.890A	-17.989	6.519853972155019e-09
3105	8.12593e-13	He	1	2.44458m	-17.991	6.489897964223995e-09
3106	6.894610000000001e-14	He	1	28.8116m	-17.991	6.489897964223995e-09
3107	5.87373e-11	He	1	338.191A	-17.992	6.4749716131081195e-09
3108	5.08726e-13	He	1	3.90474m	-17.994	6.445221820885194e-09
3109	4.72915e-11	F	4	420.043A	-17.994	6.445221820885194e-09
3110	2.34982e-12	Fe	5	8453.62A	-17.995	6.430398222047653e-09
3111	2.86147e-13	He	1	6.94205m	-17.995	6.430398222047653e-09
3112	2.28764e-12	N	1	8683.40A	-17.996	6.4156087165414115e-09
3113	3.01052e-11	S	5	659.834A	-17.998	6.386131672052962e-09
3114	1.29662e-12	He	1	1.53202m	-17.998	6.386131672052962e-09
3115	1.4118e-12	He	1	1.40703m	-17.999000000000002	6.371443976786451e-09
3116	3.66751e-13	He	1	5.41633m	-17.999000000000002	6.371443976786451e-09
3117	1.1382e-11	N	1	1745.25A	-18.0	6.3567900622817e-09
3118	5.83572e-11	He	1	340.394A	-18.000999999999998	6.342169850845058e-09
3119	1.2821e-11	S	2	1549.37A	-18.002	6.3275832649615706e-09
3120	3.83111e-13	Ni	2	5.18504m	-18.003	6.313030227294661e-09
3121	2.57478e-12	He	1	7715.01A	-18.003	6.313030227294661e-09
3122	4.6133199999999996e-12	Fe	2	4305.89A	-18.003	6.313030227294661e-09
3123	1.07955e-11	Ca	2	1840.06A	-18.008	6.240765567854949e-09
3124	3.39126e-11	Ar	7	585.754A	-18.01	6.212091854663661e-09
3125	8.17694e-13	He	1	2.42933m	-18.012999999999998	6.1693281151314926e-09
3126	2.91255e-11	Al	2	682.031A	-18.015	6.140982627220938e-09
3127	4.94916e-13	He	1	4.01370m	-18.015	6.140982627220938e-09
3128	9.6753e-14	He	1	20.5311m	-18.016	6.126858759111555e-09
3129	1.32854e-13	He	1	14.9521m	-18.019000000000002	6.0846817600820014e-09
3130	5.183419999999999e-12	Mg	1	3832.30A	-18.019000000000002	6.0846817600820014e-09
3131	2.41768e-12	N	1	8216.34A	-18.019000000000002	6.0846817600820014e-09
3132	1.6107899999999998e-13	He	1	12.3321m	-18.021	6.056725186845664e-09
3133	1.82236e-11	C	1	1090.04A	-18.021	6.056725186845664e-09
3134	4.19951e-11	Ar	2	473.019A	-18.021	6.056725186845664e-09
3135	2.01867e-13	He	1	9.84035m	-18.023	6.0288970623956274e-09
3136	5.16242e-11	S	3	384.790A	-18.026	5.98739442694292e-09
3137	7.437560000000001e-13	He	1	2.67083m	-18.027	5.973623801891735e-09
3138	1.28406e-12	Co	2	1.54700m	-18.027	5.973623801891735e-09
3139	1.26956e-12	He	1	1.56468m	-18.027	5.973623801891735e-09
3140	7.20698e-13	He	1	2.75628m	-18.027	5.973623801891735e-09
3141	2.29284e-11	N	1	866.371A	-18.028	5.959884848399339e-09
3142	1.28739e-12	He	1	1.54300m	-18.028	5.959884848399339e-09
3143	1.66475e-14	H	1	119.324m	-18.028	5.959884848399339e-09
3144	5.91057e-11	He	1	336.084A	-18.029	5.946177493623072e-09
3145	2.66157e-11	K	4	746.343A	-18.029	5.946177493623072e-09
3146	1.29453e-11	P	2	1534.49A	-18.029	5.946177493623072e-09
3147	3.9161900000000005e-12	Fe	2	5072.39A	-18.03	5.932501664887953e-09
3148	2.12568e-11	O	1	934.501A	-18.03	5.932501664887953e-09
3149	2.94573e-12	He	1	6743.47A	-18.031	5.918857289686146e-09
3150	2.56475e-11	O	5	774.518A	-18.033	5.891662610684133e-09
3151	3.71461e-12	Fe	2	5347.65A	-18.033	5.891662610684133e-09
3152	1.75995e-12	O	1	1.12869m	-18.035	5.8645928798824414e-09
3153	4.1399199999999996e-12	Fe	2	4798.27A	-18.035999999999998	5.851104690552035e-09
3154	7.966609999999999e-13	He	1	2.49346m	-18.037	5.83764752319619e-09
3155	5.06527e-15	H	1	392.169m	-18.038	5.8242213064663934e-09
3156	5.17636e-12	Fe	5	3837.54A	-18.038	5.8242213064663934e-09
3157	1.51349e-13	S	5	13.1249m	-18.038	5.8242213064663934e-09
3158	7.54643e-11	O	3	263.230A	-18.039	5.810825969178178e-09
3159	9.45565e-15	H	1	210.080m	-18.041	5.78412764900691e-09
3160	4.56749e-11	Fe	3	434.909A	-18.046	5.717917287316558e-09
3161	1.03155e-11	Fe	5	1925.68A	-18.046	5.717917287316558e-09
3162	4.51782e-11	Ca	3	439.692A	-18.046	5.717917287316558e-09
3163	2.67584e-12	N	1	7423.64A	-18.047	5.704766442487795e-09
3164	7.60963e-13	He	1	2.61044m	-18.047	5.704766442487795e-09
3165	5.205189999999999e-13	He	1	3.81628m	-18.047	5.704766442487795e-09
3166	6.3892e-11	Al	6	310.907A	-18.047	5.704766442487795e-09
3167	6.87778e-13	He	1	2.88821m	-18.048	5.691645843762865e-09
3168	6.31561e-11	Ca	5	314.530A	-18.048	5.691645843762865e-09
3169	1.9457900000000003e-12	Ni	2	1.02090m	-18.05	5.665495106527825e-09
3170	4.39346e-13	He	1	4.52137m	-18.05	5.665495106527825e-09
3171	8.18482e-13	He	1	2.42699m	-18.05	5.665495106527825e-09
3172	2.9121399999999996e-13	He	1	6.82125m	-18.05	5.665495106527825e-09
3173	2.35187e-12	O	1	8446.25A	-18.052	5.639464521016378e-09
3174	1.32859e-14	H	1	149.515m	-18.052	5.639464521016378e-09
3175	3.36854e-13	He	1	5.89704m	-18.052	5.639464521016378e-09
3176	4.25443e-13	He	1	4.66912m	-18.055	5.6006427203218385e-09
3177	8.20681e-13	He	1	2.42048m	-18.055	5.6006427203218385e-09
3178	4.7777e-12	F	2	4157.75A	-18.055999999999997	5.587761599512448e-09
3179	1.47912e-11	O	4	1342.99A	-18.055999999999997	5.587761599512448e-09
3180	2.5547900000000003e-12	O	1	7775.39A	-18.057000000000002	5.574910104458719e-09
3181	3.05718e-11	O	3	649.764A	-18.057000000000002	5.574910104458719e-09
3182	1.3338699999999998e-13	Fe	4	14.8924m	-18.06	5.536532693242023e-09
3183	2.22894e-12	Ca	2	8912.07A	-18.06	5.536532693242023e-09
3184	2.67158e-13	He	1	7.43549m	-18.063	5.498419470265826e-09
3185	4.766050000000001e-13	He	1	4.16791m	-18.063	5.498419470265826e-09
3186	1.30352e-12	He	1	1.52391m	-18.063	5.498419470265826e-09
3187	2.60987e-11	O	5	761.128A	-18.063	5.498419470265826e-09
3188	5.86233e-11	He	1	338.849A	-18.065	5.473156527573685e-09
3189	2.6367400000000003e-12	Fe	4	7533.72A	-18.065	5.473156527573685e-09
3190	8.709959999999999e-13	Co	3	2.28066m	-18.065	5.473156527573685e-09
3191	1.33067e-11	N	1	1492.82A	-18.067	5.448009657559733e-09
3192	2.23965e-14	He	1	88.6944m	-18.067999999999998	5.435479583053261e-09
3193	3.27298e-11	F	2	606.923A	-18.069000000000003	5.422978326918364e-09
3194	8.227610000000001e-13	He	1	2.41437m	-18.069000000000003	5.422978326918364e-09
3195	6.06544e-12	Fe	2	3275.02A	-18.07	5.410505822874805e-09
3196	1.5597299999999999e-12	He	1	1.27359m	-18.07	5.410505822874805e-09
3197	8.32828e-14	He	1	23.8518m	-18.07	5.410505822874805e-09
3198	2.4614599999999997e-14	Al	2	80.7020m	-18.072	5.385646806701575e-09
3199	4.959529999999999e-13	He	1	4.00531m	-18.074	5.36090200733267e-09
3200	7.862410000000001e-12	Fe	1	2526.51A	-18.076	5.336270899989629e-09
3201	4.2550200000000005e-13	He	1	4.66848m	-18.077	5.323997817494072e-09
3202	5.84217e-11	He	1	340.019A	-18.078	5.311752962304998e-09
3203	1.00931e-11	S	4	1968.12A	-18.078	5.311752962304998e-09
3204	2.93201e-11	Al	2	677.502A	-18.078	5.311752962304998e-09
3205	2.95013e-12	He	1	6733.43A	-18.079	5.299536269501319e-09
3206	5.74135e-11	Ar	3	345.990A	-18.079	5.299536269501319e-09
3207	5.204600000000001e-13	He	1	3.81671m	-18.079	5.299536269501319e-09
3208	8.4822e-11	O	3	234.190A	-18.079	5.299536269501319e-09
3209	6.10445e-11	Ca	5	325.410A	-18.08	5.28734767431143e-09
3210	5.87275e-13	He	1	3.38248m	-18.081	5.275187112112528e-09
3211	2.10748e-12	Fe	4	9425.69A	-18.081	5.275187112112528e-09
3212	2.58652e-12	He	1	7680.01A	-18.081	5.275187112112528e-09
3213	9.40042e-12	Ca	2	2113.15A	-18.082	5.263054518430565e-09
3214	1.19527e-12	He	1	1.66193m	-18.082	5.263054518430565e-09
3215	4.5201e-11	N	2	439.470A	-18.086	5.214802544573251e-09
3216	2.6183e-11	O	5	758.677A	-18.087	5.202808831542732e-09
3217	2.08764e-13	He	1	9.51527m	-18.087	5.202808831542732e-09
3218	2.64967e-12	Co	3	7496.94A	-18.087	5.202808831542732e-09
3219	2.42845e-11	C	3	817.988A	-18.087	5.202808831542732e-09
3220	6.3576e-11	C	4	312.452A	-18.089000000000002	5.178904096361974e-09
3221	6.03883e-12	Fe	2	3289.46A	-18.09	5.166992947471252e-09
3222	5.2118e-11	Fe	6	381.144A	-18.090999999999998	5.155109193462779e-09
3223	1.42578e-13	He	1	13.9323m	-18.092	5.143252771330031e-09
3224	6.72511e-12	Fe	2	2953.77A	-18.093	5.131423618211482e-09
3225	5.86191e-11	He	1	338.874A	-18.094	5.1196216713901386e-09
3226	2.78732e-11	S	6	712.672A	-18.094	5.1196216713901386e-09
3227	5.09253e-13	He	1	3.90070m	-18.095	5.1078468682932954e-09
3228	1.44058e-12	He	1	1.37892m	-18.096	5.096099146492036e-09
3229	3.87592e-13	He	1	5.12510m	-18.096	5.096099146492036e-09
3230	3.74945e-11	K	3	529.797A	-18.096	5.096099146492036e-09
3231	2.18861e-11	S	2	907.630A	-18.096	5.096099146492036e-09
3232	4.28687e-11	Ar	2	463.379A	-18.097	5.08437844370115e-09
3233	4.84264e-11	Ca	4	410.199A	-18.098	5.072684697778678e-09
3234	2.95606e-13	He	1	6.71990m	-18.098	5.072684697778678e-09
3235	1.9610400000000003e-12	Fe	5	1.01295m	-18.099	5.061017846725462e-09
3236	1.27928e-12	He	1	1.55278m	-18.1	5.049377828685061e-09
3237	1.15822e-14	H	1	171.509m	-18.1	5.049377828685061e-09
3238	1.29554e-12	He	1	1.53329m	-18.101	5.037764581943299e-09
3239	5.733579999999999e-13	He	1	3.46458m	-18.102	5.026178044927813e-09
3240	8.23549e-13	He	1	2.41206m	-18.104	5.003084854494464e-09
3241	4.41345e-11	Fe	3	450.090A	-18.105	4.9915780786387634e-09
3242	1.46488e-11	S	1	1356.05A	-18.107	4.968643860610164e-09
3243	9.31281e-14	P	4	21.3302m	-18.108	4.957216296842284e-09
3244	5.17262e-11	C	4	384.031A	-18.108	4.957216296842284e-09
3245	3.4023699999999998e-12	Fe	4	5838.41A	-18.109	4.945815015741734e-09
3246	4.98681e-11	S	3	398.340A	-18.11	4.934439956860098e-09
3247	8.048100000000001e-13	He	1	2.46822m	-18.112000000000002	4.9117682646543484e-09
3248	7.8982e-14	He	1	25.1506m	-18.113	4.9004715111272615e-09
3249	5.30536e-12	Fe	5	3744.23A	-18.113	4.9004715111272615e-09
3250	2.36392e-13	Ni	4	8.40319m	-18.115	4.877955889752912e-09
3251	7.615270000000001e-13	He	1	2.60850m	-18.116	4.866736902530066e-09
3252	2.96029e-12	He	1	6710.31A	-18.117	4.855543718261809e-09
3253	1.0522e-11	Fe	6	1887.89A	-18.117	4.855543718261809e-09
3254	3.75025e-12	Fe	2	5296.83A	-18.117	4.855543718261809e-09
3255	2.9539599999999997e-12	He	1	6724.69A	-18.117	4.855543718261809e-09
3256	8.271530000000001e-13	He	1	2.40155m	-18.118	4.844376277603031e-09
3257	4.01675e-14	He	1	49.4541m	-18.12	4.8221183904152545e-09
3258	3.5018899999999997e-13	Fe	2	5.67249m	-18.12	4.8221183904152545e-09
3259	5.30244e-13	He	1	3.74629m	-18.12	4.8221183904152545e-09
3260	8.288299999999999e-13	He	1	2.39669m	-18.121	4.8110278258772335e-09
3261	6.1231e-12	Fe	2	3244.19A	-18.122	4.799962768929782e-09
3262	4.5392699999999996e-14	P	4	43.7613m	-18.123	4.78892316090711e-09
3263	1.30941e-12	He	1	1.51706m	-18.123	4.78892316090711e-09
3264	7.48163e-11	Ne	3	265.510A	-18.123	4.78892316090711e-09
3265	8.35706e-13	He	1	2.37697m	-18.124000000000002	4.7779089432783136e-09
3266	4.64284e-11	Ne	3	427.852A	-18.125999999999998	4.7559564457515945e-09
3267	1.33247e-11	Fe	7	1490.80A	-18.128	4.734104810789023e-09
3268	4.6564099999999995e-12	Co	3	4266.05A	-18.129	4.723216671866852e-09
3269	8.398469999999999e-13	He	1	2.36525m	-18.13	4.712353574969332e-09
3270	8.22065e-15	H	1	241.641m	-18.132	4.690702277000281e-09
3271	4.2263e-11	Ar	2	470.020A	-18.134	4.669150457709235e-09
3272	2.30832e-11	Si	4	860.560A	-18.134	4.669150457709235e-09
3273	7.265589999999999e-12	Sc	3	2734.05A	-18.134	4.669150457709235e-09
3274	4.68125e-13	He	1	4.24341m	-18.134	4.669150457709235e-09
3275	7.75299e-13	He	1	2.56217m	-18.135	4.658411709653595e-09
3276	1.27551e-11	Si	1	1557.37A	-18.135	4.658411709653595e-09
3277	2.99438e-13	He	1	6.63391m	-18.137	4.637008252042989e-09
3278	4.2276e-11	Ne	4	469.875A	-18.137	4.637008252042989e-09
3279	3.05769e-13	He	1	6.49657m	-18.137999999999998	4.626343429009021e-09
3280	2.95732e-12	He	1	6717.05A	-18.139	4.615703134387338e-09
3281	3.87994e-13	He	1	5.11978m	-18.139	4.615703134387338e-09
3282	1.29337e-11	S	2	1535.87A	-18.14	4.605087311764193e-09
3283	3.4738900000000003e-12	Fe	2	5718.22A	-18.14	4.605087311764193e-09
3284	2.05244e-12	Fe	4	9678.45A	-18.141	4.5944959048555905e-09
3285	4.7727e-11	Ne	5	416.210A	-18.142	4.5839288575068696e-09
3286	7.43094e-13	He	1	2.67321m	-18.143	4.573386113692635e-09
3287	7.16557e-13	He	1	2.77221m	-18.145	4.552373313209906e-09
3288	9.31596e-12	Ca	2	2132.30A	-18.146	4.5419031451336e-09
3289	9.50163e-14	He	1	20.9064m	-18.146	4.5419031451336e-09
3290	4.390379999999999e-15	H	1	452.454m	-18.147000000000002	4.531457057775635e-09
3291	2.14652e-13	He	1	9.25425m	-18.147000000000002	4.531457057775635e-09
3292	2.05929e-11	N	1	964.626A	-18.148	4.521034995751935e-09
3293	4.98957e-11	Fe	3	398.119A	-18.148	4.521034995751935e-09
3294	5.83544e-11	He	1	340.411A	-18.149	4.51063690380569e-09
3295	8.27941e-13	He	1	2.39926m	-18.151	4.489912409753913e-09
3296	4.0215e-12	Ca	7	4939.56A	-18.152	4.479585897769142e-09
3297	1.2072299999999999e-12	Si	1	1.64545m	-18.154	4.459004070130918e-09
3298	4.68557e-11	Si	3	423.950A	-18.154	4.459004070130918e-09
3299	2.5962400000000003e-12	He	1	7651.24A	-18.155	4.448748645354629e-09
3300	2.25374e-11	Mg	2	881.399A	-18.156	4.438516807400835e-09
3301	5.301840000000001e-13	He	1	3.74671m	-18.157	4.428308502021276e-09
3302	2.55767e-11	C	1	776.663A	-18.158	4.41812367509257e-09
3303	8.30985e-13	He	1	2.39047m	-18.158	4.41812367509257e-09
3304	1.5105200000000001e-12	Al	1	1.31507m	-18.158	4.41812367509257e-09
3305	1.98208e-11	O	3	1002.20A	-18.159000000000002	4.407962272615779e-09
3306	7.01702e-11	N	3	283.090A	-18.159000000000002	4.407962272615779e-09
3307	8.37315e-13	He	1	2.37240m	-18.159000000000002	4.407962272615779e-09
3308	3.02801e-13	He	1	6.56023m	-18.16	4.397824240716193e-09
3309	2.41213e-11	C	3	823.525A	-18.16	4.397824240716193e-09
3310	9.15532e-12	Al	1	2169.72A	-18.160999999999998	4.387709525642942e-09
3311	4.92538e-11	Mg	6	403.308A	-18.160999999999998	4.387709525642942e-09
3312	1.5072799999999999e-13	He	1	13.1790m	-18.160999999999998	4.387709525642942e-09
3313	6.15822e-11	N	4	322.568A	-18.163	4.367549831589858e-09
3314	6.411e-11	Al	6	309.850A	-18.165	4.347482762917305e-09
3315	4.898470000000001e-13	He	1	4.05524m	-18.166	4.337483830030033e-09
3316	8.74346e-11	C	5	227.192A	-18.166	4.337483830030033e-09
3317	4.40492e-12	Fe	2	4509.60A	-18.167	4.327507894050246e-09
3318	1.7649099999999998e-12	P	2	1.12553m	-18.167	4.327507894050246e-09
3319	1.25258e-11	Si	1	1585.88A	-18.168	4.317554902086556e-09
3320	1.30244e-12	He	1	1.52518m	-18.168	4.317554902086556e-09
3321	1.2874299999999999e-12	He	1	1.54295m	-18.169	4.307624801369124e-09
3322	3.84558e-12	Co	3	5165.53A	-18.169	4.307624801369124e-09
3323	5.20987e-13	He	1	3.81285m	-18.169	4.307624801369124e-09
3324	5.20165e-11	Fe	6	381.888A	-18.17	4.297717539249576e-09
3325	1.36832e-11	Ti	4	1451.74A	-18.17	4.297717539249576e-09
3326	5.14571e-11	Si	3	386.039A	-18.17	4.297717539249576e-09
3327	1.1236e-11	Si	1	1767.93A	-18.172	4.277971320815712e-09
3328	4.54222e-13	He	1	4.37330m	-18.173	4.268132259808912e-09
3329	7.191800000000001e-15	H	1	276.210m	-18.177	4.229001788046014e-09
3330	4.94376e-13	He	1	4.01809m	-18.178	4.219275353839188e-09
3331	1.3144700000000002e-12	He	1	1.51121m	-18.178	4.219275353839188e-09
3332	4.5428e-13	He	1	4.37273m	-18.178	4.219275353839188e-09
3333	1.58644e-12	Fe	2	1.25214m	-18.179000000000002	4.209571289810273e-09
3334	8.343479999999999e-13	He	1	2.38084m	-18.18	4.19988954450932e-09
3335	8.81639e-12	Fe	2	2253.13A	-18.18	4.19988954450932e-09
3336	5.7343e-13	He	1	3.46415m	-18.18	4.19988954450932e-09
3337	8.11707e-13	He	1	2.44725m	-18.182000000000002	4.18059280488259e-09
3338	2.4460599999999998e-12	Co	2	8121.00A	-18.184	4.161384725720956e-09
3339	8.35727e-13	He	1	2.37691m	-18.184	4.161384725720956e-09
3340	1.46297e-12	He	1	1.35781m	-18.187	4.132737954767226e-09
3341	5.54332e-11	O	2	358.350A	-18.188	4.123232921233172e-09
3342	8.38103e-13	He	1	2.37017m	-18.189	4.113749748669578e-09
3343	5.38393e-13	He	1	3.68958m	-18.189	4.113749748669578e-09
3344	8.317729999999999e-13	He	1	2.38821m	-18.19	4.104288386797638e-09
3345	3.09049e-11	Si	2	642.760A	-18.19	4.104288386797638e-09
3346	1.69364e-11	S	2	1172.88A	-18.191	4.0948487854541904e-09
3347	1.38935e-11	Al	1	1429.77A	-18.191	4.0948487854541904e-09
3348	5.5011e-11	O	2	361.099A	-18.192	4.085430894591339e-09
3349	5.450419999999999e-14	He	1	36.4457m	-18.192	4.085430894591339e-09
3350	1.24641e-12	He	1	1.59374m	-18.192999999999998	4.076034664276432e-09
3351	7.758640000000001e-13	He	1	2.56030m	-18.199	4.020109372097508e-09
3352	2.69478e-11	K	4	737.146A	-18.199	4.020109372097508e-09
3353	7.60709e-13	He	1	2.61131m	-18.199	4.020109372097508e-09
3354	2.26159e-11	N	1	878.341A	-18.2	4.01086337711535e-09
3355	2.1971999999999997e-13	He	1	9.04082m	-18.202	3.992435133837437e-09
3356	6.04223e-11	He	1	328.760A	-18.202	3.992435133837437e-09
3357	6.46453e-14	He	1	30.7284m	-18.204	3.974091560646364e-09
3358	9.34839e-12	Al	6	2124.91A	-18.206	3.955832268518385e-09
3359	7.45721e-11	N	5	266.379A	-18.206	3.955832268518385e-09
3360	8.35136e-13	He	1	2.37859m	-18.211	3.9105502309876366e-09
3361	5.83569e-11	He	1	340.396A	-18.211	3.9105502309876366e-09
3362	2.4219900000000003e-12	Ca	2	8201.72A	-18.211	3.9105502309876366e-09
3363	9.01572e-14	He	1	22.0331m	-18.212	3.9015562150376554e-09
3364	4.11719e-11	C	3	482.476A	-18.214000000000002	3.8836301925499794e-09
3365	4.905220000000001e-13	He	1	4.04966m	-18.215999999999998	3.8657865326542445e-09
3366	2.1148599999999997e-12	N	1	9392.79A	-18.215999999999998	3.8657865326542445e-09
3367	2.03237e-11	Na	6	977.404A	-18.217	3.856895470353496e-09
3368	5.11877e-11	N	2	388.071A	-18.217	3.856895470353496e-09
3369	7.870329999999999e-13	He	1	2.52397m	-18.217	3.856895470353496e-09
3370	1.0474100000000001e-13	He	1	18.9653m	-18.218	3.8480248569285885e-09
3371	8.76018e-12	Fe	2	2267.59A	-18.218	3.8480248569285885e-09
3372	2.62551e-13	He	1	7.56595m	-18.22	3.830344788690061e-09
3373	4.04368e-11	Na	6	491.247A	-18.22	3.830344788690061e-09
3374	2.11891e-12	Ni	2	9374.87A	-18.22	3.830344788690061e-09
3375	2.15614e-11	O	4	921.296A	-18.223	3.80397688063359e-09
3376	2.60439e-12	He	1	7627.30A	-18.223	3.80397688063359e-09
3377	4.64296e-11	N	2	427.840A	-18.223	3.80397688063359e-09
3378	1.42443e-11	Fe	6	1394.56A	-18.223	3.80397688063359e-09
3379	1.9977400000000003e-12	Co	2	9943.48A	-18.224	3.795227976587639e-09
3380	1.57624e-13	He	1	12.6024m	-18.225	3.786499194462617e-09
3381	1.31887e-12	He	1	1.50618m	-18.226	3.77779048797942e-09
3382	2.3768e-12	Cr	2	8357.64A	-18.226	3.77779048797942e-09
3383	2.43793e-11	Cl	7	814.810A	-18.227999999999998	3.760433117353792e-09
3384	6.31663e-15	S	2	314.479m	-18.229	3.751784361184311e-09
3385	4.2583199999999996e-13	He	1	4.66486m	-18.229	3.751784361184311e-09
3386	5.38334e-13	He	1	3.68999m	-18.23	3.743155496602035e-09
3387	1.30833e-12	He	1	1.51831m	-18.230999999999998	3.734546477857611e-09
3388	6.1704e-13	Fe	4	3.21932m	-18.230999999999998	3.734546477857611e-09
3389	4.48337e-11	Fe	3	443.070A	-18.232	3.725957259306819e-09
3390	1.29433e-12	He	1	1.53473m	-18.233	3.7173877954105094e-09
3391	5.737959999999999e-17	He	2	3.46194c	-18.233	3.7173877954105094e-09
3392	5.51495e-12	Al	3	3601.93A	-18.235	3.7003079499480797e-09
3393	6.35565e-11	He	1	312.548A	-18.235	3.7003079499480797e-09
3394	3.83027e-15	H	1	518.618m	-18.236	3.6917974778262905e-09
3395	3.03293e-11	F	5	654.960A	-18.236	3.6917974778262905e-09
3396	7.38953e-13	He	1	2.68819m	-18.237000000000002	3.6833065792472216e-09
3397	5.307109999999999e-13	He	1	3.74299m	-18.24	3.657950875104856e-09
3398	5.73371e-13	He	1	3.46450m	-18.24	3.657950875104856e-09
3399	2.33102e-11	S	5	852.178A	-18.241	3.64953782155187e-09
3400	8.416149999999999e-13	He	1	2.36028m	-18.241	3.64953782155187e-09
3401	2.30906e-11	N	1	860.282A	-18.242	3.6411441174851123e-09
3402	7.86956e-14	S	1	25.2421m	-18.243	3.6327697184020306e-09
3403	2.19195e-11	S	5	906.245A	-18.243	3.6327697184020306e-09
3404	1.51619e-12	Co	3	1.31015m	-18.245	3.6160786576879417e-09
3405	8.17595e-13	He	1	2.42962m	-18.246	3.607761907562652e-09
3406	7.799610000000001e-12	Ti	4	2546.85A	-18.248	3.5911857473023223e-09
3407	7.60865e-13	He	1	2.61077m	-18.248	3.5911857473023223e-09
3408	4.28144e-12	Fe	2	4639.67A	-18.249000000000002	3.582926249282161e-09
3409	2.14179e-11	O	1	927.472A	-18.249000000000002	3.582926249282161e-09
3410	2.2411199999999998e-13	He	1	8.86364m	-18.25	3.5746857475803326e-09
3411	1.63931e-11	Si	4	1211.76A	-18.25	3.5746857475803326e-09
3412	1.5827000000000002e-13	He	1	12.5510m	-18.253	3.5500777839836103e-09
3413	5.4529e-13	He	1	3.64292m	-18.253	3.5500777839836103e-09
3414	1.59716e-11	Ca	2	1243.74A	-18.254	3.5419128316554666e-09
3415	1.82074e-11	Si	1	1091.01A	-18.257	3.5175304752250764e-09
3416	5.5394e-12	Cl	2	3586.03A	-18.258	3.5094403796298535e-09
3417	5.06187e-11	Cl	5	392.433A	-18.261	3.4852815619868615e-09
3418	1.44513e-12	P	7	1.37458m	-18.261	3.4852815619868615e-09
3419	7.65195e-11	Fe	4	259.600A	-18.262	3.47726563683385e-09
3420	6.62377e-14	He	1	29.9896m	-18.264	3.4612890524747303e-09
3421	4.25429e-13	He	1	4.66927m	-18.265	3.453328308562334e-09
3422	1.3227e-12	He	1	1.50181m	-18.265	3.453328308562334e-09
3423	1.3290299999999998e-12	He	1	1.49466m	-18.266	3.4453858738528893e-09
3424	4.243980000000001e-12	Fe	5	4680.62A	-18.267	3.4374617062363412e-09
3425	1.7771e-14	He	1	111.780m	-18.267	3.4374617062363412e-09
3426	1.14223e-11	Mg	1	1739.09A	-18.268	3.429555763699571e-09
3427	2.08351e-11	N	1	953.415A	-18.268	3.429555763699571e-09
3428	9.26751e-13	Fe	4	2.14345m	-18.269000000000002	3.4216680043260583e-09
3429	1.48074e-12	He	1	1.34152m	-18.272000000000002	3.3981134074646365e-09
3430	4.76677e-13	He	1	4.16728m	-18.273	3.3902979635037602e-09
3431	5.20344e-11	Fe	6	381.756A	-18.274	3.3825004945651645e-09
3432	1.18113e-11	Si	1	1681.82A	-18.276	3.3669593164843922e-09
3433	7.87597e-13	He	1	2.52216m	-18.277	3.35921552494441e-09
3434	3.3615299999999996e-15	H	1	590.935m	-18.278	3.3514895436307674e-09
3435	3.3404499999999997e-13	He	1	5.94664m	-18.28	3.3360908479270437e-09
3436	4.76618e-13	He	1	4.16779m	-18.281	3.3284180518946652e-09
3437	5.08713e-13	He	1	3.90485m	-18.282	3.320762902803437e-09
3438	1.6351300000000002e-13	He	1	12.1486m	-18.284000000000002	3.305505383190505e-09
3439	1.1289000000000001e-13	He	1	17.5963m	-18.285999999999998	3.290317965512499e-09
3440	6.16039e-12	Fe	2	3224.55A	-18.285999999999998	3.290317965512499e-09
3441	1.31339e-12	He	1	1.51245m	-18.287	3.2827504441883045e-09
3442	2.00017e-12	Ca	2	9931.38A	-18.287	3.2827504441883045e-09
3443	2.6112900000000003e-12	He	1	7607.16A	-18.287	3.2827504441883045e-09
3444	1.3260600000000001e-12	He	1	1.49800m	-18.288	3.275200327680178e-09
3445	1.1257299999999999e-12	Ni	2	1.76458m	-18.289	3.2676675759581516e-09
3446	5.29118e-14	He	1	37.5426m	-18.289	3.2676675759581516e-09
3447	2.27944e-13	He	1	8.71464m	-18.289	3.2676675759581516e-09
3448	7.011090000000001e-13	Fe	4	2.83329m	-18.289	3.2676675759581516e-09
3449	5.737600000000001e-13	He	1	3.46215m	-18.29	3.2601521490843533e-09
3450	2.3427399999999996e-13	He	1	8.47916m	-18.29	3.2601521490843533e-09
3451	2.63307e-11	O	1	754.421A	-18.291	3.2526540072126844e-09
3452	1.30022e-12	He	1	1.52778m	-18.292	3.24517311058877e-09
3453	5.55134e-11	Ne	4	357.832A	-18.292	3.24517311058877e-09
3454	4.82857e-13	Fe	2	4.11394m	-18.292	3.24517311058877e-09
3455	1.32075e-12	Mg	1	1.50402m	-18.293	3.237709419549667e-09
3456	7.96757e-13	He	1	2.49316m	-18.293	3.237709419549667e-09
3457	8.46683e-13	He	1	2.34615m	-18.294	3.2302628945235755e-09
3458	5.08292e-13	He	1	3.90808m	-18.295	3.2228334960297882e-09
3459	2.65497e-11	Ar	2	748.198A	-18.295	3.2228334960297882e-09
3460	4.60913e-11	N	2	430.981A	-18.295	3.2228334960297882e-09
3461	1.28424e-12	He	1	1.54678m	-18.296	3.2154211846784e-09
3462	6.65402e-13	Fe	5	2.98533m	-18.297	3.2080259211700203e-09
3463	5.4523e-13	He	1	3.64332m	-18.298	3.200647666295752e-09
3464	1.28278e-11	Si	1	1548.55A	-18.299	3.193286380936769e-09
3465	9.94244e-12	Fe	4	1997.95A	-18.301	3.1786145627393195e-09
3466	1.18814e-12	Al	1	1.67189m	-18.302	3.171303952112308e-09
3467	5.41344e-13	He	1	3.66947m	-18.302	3.171303952112308e-09
3468	3.08392e-12	Ni	2	6441.29A	-18.302	3.171303952112308e-09
3469	2.23881e-11	Ne	7	887.279A	-18.303	3.164010155423156e-09
3470	8.226620000000001e-13	He	1	2.41466m	-18.304000000000002	3.1567331340008805e-09
3471	3.30519e-11	Si	2	601.008A	-18.305	3.1494728492634647e-09
3472	5.3886e-13	He	1	3.68638m	-18.307000000000002	3.135002335958384e-09
3473	9.9205e-13	Fe	2	2.00237m	-18.308	3.1277920306695503e-09
3474	1.93204e-11	O	1	1028.16A	-18.308	3.1277920306695503e-09
3475	2.31306e-13	He	1	8.58794m	-18.311	3.106260461781031e-09
3476	5.511779999999999e-13	He	1	3.60400m	-18.312	3.0991162609684e-09
3477	3.21077e-14	He	1	61.8683m	-18.312	3.0991162609684e-09
3478	5.36877e-11	S	4	370.000A	-18.314	3.0848771151701617e-09
3479	9.33711e-12	Si	4	2127.47A	-18.314	3.0848771151701617e-09
3480	1.13819e-11	N	1	1745.26A	-18.317999999999998	3.0565947917792574e-09
3481	4.5461e-13	He	1	4.36956m	-18.320999999999998	3.035553341235822e-09
3482	1.13985e-11	N	1	1742.72A	-18.320999999999998	3.035553341235822e-09
3483	2.27939e-11	Mg	2	871.482A	-18.322	3.0285717622877355e-09
3484	7.56724e-13	He	1	2.62506m	-18.323	3.021606240525648e-09
3485	6.45625e-13	He	1	3.07678m	-18.324	3.014656739019056e-09
3486	9.22396e-12	Al	1	2153.57A	-18.324	3.014656739019056e-09
3487	7.58067e-12	Fe	2	2620.41A	-18.325	3.007723220922419e-09
3488	3.8334e-12	Fe	2	5181.95A	-18.326	3.0008056494748648e-09
3489	2.9516900000000003e-12	Fe	2	6729.86A	-18.326	3.0008056494748648e-09
3490	2.41568e-12	N	1	8223.13A	-18.326	3.0008056494748648e-09
3491	6.637460000000001e-12	Mg	5	2992.78A	-18.329	2.980148248685691e-09
3492	5.26601e-11	S	3	377.220A	-18.333	2.9528260853140328e-09
3493	5.91138e-11	He	1	336.038A	-18.333	2.9528260853140328e-09
3494	6.03803e-12	Fe	2	3289.89A	-18.334	2.946034773774702e-09
3495	5.92154e-11	He	1	335.461A	-18.334	2.946034773774702e-09
3496	7.59622e-14	He	1	26.1504m	-18.335	2.939259081818474e-09
3497	1.31779e-12	He	1	1.50741m	-18.337	2.9257544130417914e-09
3498	1.6858e-13	He	1	11.7834m	-18.339000000000002	2.91231179258192e-09
3499	2.81179e-11	S	6	706.471A	-18.339000000000002	2.91231179258192e-09
3500	8.51075e-13	He	1	2.33404m	-18.340999999999998	2.898930935352811e-09
3501	6.49909e-11	N	3	305.650A	-18.343	2.8856115575781006e-09
3502	7.11428e-11	Fe	6	279.220A	-18.344	2.8789748351627604e-09
3503	7.75202e-13	He	1	2.56249m	-18.344	2.8789748351627604e-09
3504	6.50858e-13	Ca	5	3.05204m	-18.346	2.8657471473397382e-09
3505	1.3052799999999999e-12	He	1	1.52185m	-18.346	2.8657471473397382e-09
3506	2.6171700000000002e-12	He	1	7590.04A	-18.347	2.859156111800149e-09
3507	7.97322e-13	He	1	2.49140m	-18.35	2.839473819569525e-09
3508	1.19787e-13	He	1	16.5832m	-18.35	2.839473819569525e-09
3509	8.69738e-11	Ne	4	228.396A	-18.35	2.839473819569525e-09
3510	5.81961e-11	He	1	341.336A	-18.351	2.8329432110069993e-09
3511	1.49508e-12	He	1	1.32865m	-18.352	2.8264276224273444e-09
3512	2.09429e-11	O	1	948.506A	-18.354	2.813441367116182e-09
3513	3.51604e-12	Fe	2	5649.66A	-18.354	2.813441367116182e-09
3514	8.270540000000001e-13	He	1	2.40183m	-18.355	2.806970631532819e-09
3515	2.41004e-12	N	1	8242.39A	-18.355	2.806970631532819e-09
3516	7.56683e-13	He	1	2.62520m	-18.357	2.7940737729744117e-09
3517	4.28039e-11	Ar	2	464.080A	-18.358	2.7876475816214853e-09
3518	6.345619999999999e-12	Be	2	3130.42A	-18.359	2.781236170098534e-09
3519	1.53526e-11	Mg	5	1293.88A	-18.361	2.768457550650101e-09
3520	5.51119e-13	He	1	3.60439m	-18.361	2.768457550650101e-09
3521	4.944479999999999e-13	He	1	4.01750m	-18.362000000000002	2.762090274973628e-09
3522	3.85185e-13	He	1	5.15712m	-18.363	2.755737643624857e-09
3523	2.8905599999999998e-12	Fe	2	6872.18A	-18.364	2.7493996229227244e-09
3524	8.049069999999999e-13	He	1	2.46792m	-18.364	2.7493996229227244e-09
3525	5.33883e-11	Na	2	372.075A	-18.365	2.7430761792637207e-09
3526	5.4765e-12	Sc	2	3627.22A	-18.365	2.7430761792637207e-09
3527	1.06397e-10	C	5	186.702A	-18.367	2.7304728890470208e-09
3528	5.56245e-13	He	1	3.57117m	-18.367	2.7304728890470208e-09
3529	1.10031e-11	S	2	1805.35A	-18.368	2.724192975667979e-09
3530	5.45757e-13	He	1	3.63980m	-18.369	2.7179275056888862e-09
3531	4.18597e-12	Fe	2	4745.48A	-18.369	2.7179275056888862e-09
3532	4.3187300000000003e-14	He	1	45.9960m	-18.369	2.7179275056888862e-09
3533	5.85784e-13	Fe	4	3.39109m	-18.371	2.7054397631314476e-09
3534	5.05419e-11	Fe	3	393.029A	-18.371	2.7054397631314476e-09
3535	5.22629e-13	He	1	3.80087m	-18.371	2.7054397631314476e-09
3536	5.99772e-11	Ne	2	331.200A	-18.372	2.699217424344311e-09
3537	3.51525e-12	Fe	2	5650.94A	-18.372	2.699217424344311e-09
3538	2.42604e-12	N	1	8188.01A	-18.373	2.6930093965392597e-09
3539	2.2802e-12	N	1	8711.70A	-18.374000000000002	2.686815646801947e-09
3540	3.97795e-15	O	2	499.364m	-18.374000000000002	2.686815646801947e-09
3541	5.20446e-13	He	1	3.81681m	-18.375999999999998	2.674470850251534e-09
3542	2.83678e-11	Ar	8	700.246A	-18.375999999999998	2.674470850251534e-09
3543	8.612370000000001e-13	He	1	2.30650m	-18.375999999999998	2.674470850251534e-09
3544	1.4321700000000001e-12	He	1	1.38702m	-18.377	2.6683197379875066e-09
3545	2.83317e-11	Ne	4	701.139A	-18.377	2.6683197379875066e-09
3546	4.38412e-14	He	1	45.3100m	-18.377	2.6683197379875066e-09
3547	1.32162e-12	He	1	1.50304m	-18.377	2.6683197379875066e-09
3548	1.60712e-11	Si	2	1236.03A	-18.378	2.6621827728891067e-09
3549	9.59003e-13	Fe	2	2.07137m	-18.378	2.6621827728891067e-09
3550	8.549069999999999e-13	He	1	2.32358m	-18.378	2.6621827728891067e-09
3551	4.94389e-13	He	1	4.01798m	-18.38	2.649951154113733e-09
3552	5.8149900000000004e-12	Na	4	3416.08A	-18.38	2.649951154113733e-09
3553	1.32795e-12	He	1	1.49588m	-18.38	2.649951154113733e-09
3554	5.51437e-11	Ar	3	360.231A	-18.381	2.6438564355859127e-09
3555	1.15009e-11	Al	2	1727.21A	-18.386	2.6135924612271237e-09
3556	2.11666e-12	Fe	2	9384.81A	-18.386	2.6135924612271237e-09
3557	4.8291e-11	Fe	6	411.349A	-18.386	2.6135924612271237e-09
3558	5.21689e-11	Fe	6	380.772A	-18.386	2.6135924612271237e-09
3559	2.92583e-11	F	4	678.935A	-18.386	2.6135924612271237e-09
3560	1.72972e-13	He	1	11.4842m	-18.387	2.6075813653724385e-09
3561	7.815239999999999e-12	Ti	4	2541.76A	-18.389	2.595600617276623e-09
3562	1.27687e-11	Si	1	1555.71A	-18.389	2.595600617276623e-09
3563	5.20681e-11	Fe	6	381.509A	-18.39	2.5896309015147387e-09
3564	1.30968e-12	He	1	1.51675m	-18.394000000000002	2.5658890227022513e-09
3565	7.1712e-13	He	1	2.77003m	-18.394000000000002	2.5658890227022513e-09
3566	1.3209e-11	Na	4	1503.85A	-18.394000000000002	2.5658890227022513e-09
3567	1.5236200000000001e-12	V	7	1.30376m	-18.395	2.559987641711639e-09
3568	1.31302e-12	He	1	1.51288m	-18.395	2.559987641711639e-09
3569	8.30886e-13	He	1	2.39076m	-18.397000000000002	2.548225566912711e-09
3570	4.9579e-11	Mg	6	400.663A	-18.397000000000002	2.548225566912711e-09
3571	8.54827e-11	O	3	232.380A	-18.398	2.5423648107430874e-09
3572	8.582690000000001e-13	He	1	2.31448m	-18.399	2.5365175339385847e-09
3573	1.12085e-11	P	2	1772.27A	-18.4	2.530683705497565e-09
3574	1.3249799999999999e-12	He	1	1.49923m	-18.401	2.5248632944896095e-09
3575	8.37216e-13	He	1	2.37268m	-18.401	2.5248632944896095e-09
3576	2.6222400000000003e-12	He	1	7575.37A	-18.401	2.5248632944896095e-09
3577	1.267e-11	Si	1	1567.83A	-18.401	2.5248632944896095e-09
3578	8.41114e-14	He	1	23.6168m	-18.402	2.5190562700554984e-09
3579	3.5547400000000003e-12	Fe	2	5588.15A	-18.402	2.5190562700554984e-09
3580	1.34843e-11	P	2	1473.15A	-18.403	2.5132626014069876e-09
3581	4.75692e-11	Na	6	417.591A	-18.403	2.5132626014069876e-09
3582	7.710609999999999e-13	He	1	2.57625m	-18.404	2.5074822578265807e-09
3583	5.024869999999999e-12	Fe	6	3953.22A	-18.408	2.4844935223064115e-09
3584	4.77007e-13	He	1	4.16440m	-18.409000000000002	2.4787793457718198e-09
3585	2.70369e-13	Ni	3	7.34716m	-18.409000000000002	2.4787793457718198e-09
3586	1.25675e-13	He	1	15.8062m	-18.409000000000002	2.4787793457718198e-09
3587	4.31667e-11	Fe	3	460.181A	-18.409000000000002	2.4787793457718198e-09
3588	2.27962e-11	P	5	871.394A	-18.410999999999998	2.46739038920037e-09
3589	4.54208e-13	He	1	4.37343m	-18.410999999999998	2.46739038920037e-09
3590	7.27705e-12	Fe	1	2729.74A	-18.412	2.461715548780357e-09
3591	2.96219e-11	Ne	3	670.601A	-18.413	2.456053760131127e-09
3592	2.11621e-12	N	1	9386.80A	-18.414	2.4504049932344402e-09
3593	5.02555e-11	Fe	3	395.269A	-18.414	2.4504049932344402e-09
3594	3.41196e-11	Si	2	582.201A	-18.414	2.4504049932344402e-09
3595	5.60637e-13	He	1	3.54319m	-18.414	2.4504049932344402e-09
3596	2.69936e-11	Ne	1	735.896A	-18.414	2.4504049932344402e-09
3597	4.07962e-11	Ar	2	486.919A	-18.417	2.4335365239119117e-09
3598	8.05471e-13	He	1	2.46619m	-18.418	2.427939545221442e-09
3599	5.56186e-13	He	1	3.57155m	-18.418	2.427939545221442e-09
3600	1.92835e-12	Fe	5	1.03013m	-18.42	2.4167841763154125e-09
3601	8.85775e-12	F	2	2242.61A	-18.42	2.4167841763154125e-09
3602	8.342489999999999e-13	He	1	2.38112m	-18.421	2.4112257269552366e-09
3603	2.28691e-12	N	1	8686.15A	-18.422	2.4056800616738154e-09
3604	4.48926e-12	Co	3	4424.89A	-18.424	2.3946269658046776e-09
3605	2.31959e-11	N	1	856.377A	-18.425	2.3891194766145275e-09
3606	1.8313399999999998e-13	He	1	10.8469m	-18.426	2.383624654298032e-09
3607	1.76804e-13	He	1	11.2353m	-18.426	2.383624654298032e-09
3608	2.66005e-12	Fe	4	7467.71A	-18.427	2.3781424697221515e-09
3609	5.51645e-13	He	1	3.60095m	-18.427	2.3781424697221515e-09
3610	1.5068100000000001e-12	He	1	1.31831m	-18.428	2.3726728938209082e-09
3611	7.43245e-11	C	5	267.267A	-18.428	2.3726728938209082e-09
3612	8.118029999999999e-13	He	1	2.44695m	-18.43	2.3617714521124624e-09
3613	1.31984e-12	He	1	1.50507m	-18.432000000000002	2.3509200979789145e-09
3614	1.3135100000000001e-12	He	1	1.51232m	-18.432000000000002	2.3509200979789145e-09
3615	1.93341e-11	O	1	1027.43A	-18.432000000000002	2.3509200979789145e-09
3616	7.86935e-13	He	1	2.52428m	-18.432000000000002	2.3509200979789145e-09
3617	2.28242e-12	N	1	8703.25A	-18.432000000000002	2.3509200979789145e-09
3618	8.32889e-12	Fe	2	2385.01A	-18.433	2.3455131317952985e-09
3619	5.86233e-11	He	1	338.849A	-18.433	2.3455131317952985e-09
3620	2.15223e-11	O	1	922.969A	-18.434	2.3401186012888e-09
3621	6.06178e-11	Ne	2	327.700A	-18.436	2.329366732967955e-09
3622	1.3481600000000001e-13	Co	2	14.7345m	-18.437	2.324009338148255e-09
3623	3.9256e-12	Fe	3	5060.24A	-18.437	2.324009338148255e-09
3624	4.58824e-12	Fe	2	4329.43A	-18.438	2.3186642649947365e-09
3625	1.31725e-12	Fe	4	1.50802m	-18.441	2.302702692466401e-09
3626	5.1873e-11	Fe	6	382.944A	-18.442	2.297406623238087e-09
3627	2.21906e-11	Ne	7	895.174A	-18.444000000000003	2.286850998630457e-09
3628	5.34363e-13	He	1	3.71741m	-18.444000000000003	2.286850998630457e-09
3629	5.356569999999999e-14	He	1	37.0843m	-18.444000000000003	2.286850998630457e-09
3630	5.62256e-11	Ne	2	353.299A	-18.445	2.2815913872862892e-09
3631	1.61896e-11	S	1	1226.99A	-18.445	2.2815913872862892e-09
3632	3.5038099999999996e-14	He	1	56.6938m	-18.445	2.2815913872862892e-09
3633	1.28798e-11	Si	1	1542.30A	-18.445	2.2815913872862892e-09
3634	1.05052e-13	Fe	4	18.9092m	-18.445999999999998	2.276343872712531e-09
3635	2.05868e-10	Si	6	96.4912A	-18.445999999999998	2.276343872712531e-09
3636	5.08785e-13	He	1	3.90430m	-18.445999999999998	2.276343872712531e-09
3637	7.99502e-11	O	5	248.460A	-18.448	2.2658850226529954e-09
3638	2.62663e-12	He	1	7562.71A	-18.448	2.2658850226529954e-09
3639	3.06254e-11	S	6	648.627A	-18.448	2.2658850226529954e-09
3640	1.8016700000000001e-13	He	1	11.0256m	-18.448	2.2658850226529954e-09
3641	2.0584e-11	N	1	965.041A	-18.449	2.2606736317154548e-09
3642	1.4336700000000003e-14	He	1	138.557m	-18.451	2.2502867798733204e-09
3643	5.644689999999999e-13	He	1	3.51914m	-18.453	2.2399476512804317e-09
3644	5.70799e-13	He	1	3.48011m	-18.453	2.2399476512804317e-09
3645	1.31687e-12	He	1	1.50846m	-18.454	2.2347959146416586e-09
3646	1.9655099999999998e-12	Cr	8	1.01065m	-18.454	2.2347959146416586e-09
3647	2.302e-12	N	1	8629.24A	-18.456	2.2245279601093735e-09
3648	2.27834e-12	N	1	8718.84A	-18.457	2.2194116877761698e-09
3649	2.42698e-12	N	1	8184.86A	-18.458	2.2143071825428175e-09
3650	6.35565e-11	He	1	312.548A	-18.459	2.209214417345701e-09
3651	5.30171e-13	He	1	3.74680m	-18.463	2.1889602178237763e-09
3652	1.30742e-13	He	1	15.1936m	-18.463	2.1889602178237763e-09
3653	2.5687400000000002e-12	Fe	2	7733.16A	-18.464000000000002	2.1839257490278057e-09
3654	3.88894e-12	Fe	2	5107.94A	-18.464000000000002	2.1839257490278057e-09
3655	5.42967e-11	Fe	5	365.850A	-18.465	2.178902859188771e-09
3656	9.10081e-14	He	1	21.8271m	-18.465	2.178902859188771e-09
3657	5.60578e-13	He	1	3.54357m	-18.468	2.1639033974106263e-09
3658	5.08726e-13	He	1	3.90475m	-18.471	2.149007191201074e-09
3659	2.6348900000000003e-12	Co	2	7539.01A	-18.471	2.149007191201074e-09
3660	5.55579e-12	Sc	2	3575.45A	-18.471	2.149007191201074e-09
3661	2.47155e-12	Fe	2	8037.25A	-18.473	2.139133400048943e-09
3662	5.67832e-13	He	1	3.49830m	-18.475	2.129304974846297e-09
3663	7.77809e-11	O	3	255.390A	-18.476	2.1244077093018422e-09
3664	8.2616e-12	Fe	2	2404.43A	-18.476	2.1244077093018422e-09
3665	6.07217e-11	Ne	2	327.139A	-18.477	2.1195217071555663e-09
3666	7.6826e-13	He	1	2.58564m	-18.477999999999998	2.114646942502407e-09
3667	4.44366e-12	Fe	2	4470.29A	-18.479	2.109783389496813e-09
3668	2.29041e-11	N	1	867.288A	-18.48	2.104931022352727e-09
3669	7.827939999999999e-13	He	1	2.53763m	-18.48	2.104931022352727e-09
3670	5.56713e-13	He	1	3.56817m	-18.48	2.104931022352727e-09
3671	9.58802e-11	Ne	4	207.180A	-18.482	2.095259742801198e-09
3672	8.123680000000001e-13	He	1	2.44525m	-18.482	2.095259742801198e-09
3673	5.06248e-12	Fe	5	3923.86A	-18.482	2.095259742801198e-09
3674	2.99539e-11	S	5	663.167A	-18.483	2.090440779117576e-09
3675	5.0043800000000005e-12	Fe	5	3969.42A	-18.485	2.0808360761861874e-09
3676	7.1990100000000004e-12	Fe	2	2759.33A	-18.486	2.076050286015225e-09
3677	2.6368e-12	He	1	7533.56A	-18.486	2.076050286015225e-09
3678	2.63047e-12	He	1	7551.69A	-18.487000000000002	2.071275502856214e-09
3679	4.2302299999999996e-13	He	1	4.69584m	-18.488	2.066511701393747e-09
3680	8.29268e-12	Fe	2	2395.42A	-18.488	2.066511701393747e-09
3681	1.33542e-12	He	1	1.48751m	-18.488	2.066511701393747e-09
3682	5.86745e-11	He	1	338.554A	-18.489	2.0617588563705887e-09
3683	2.6070199999999998e-14	He	1	76.1959m	-18.49	2.057016942587662e-09
3684	4.41031e-11	Fe	3	450.410A	-18.49	2.057016942587662e-09
3685	8.17692e-13	He	1	2.42933m	-18.491	2.052285934903778e-09
3686	6.2749099999999996e-12	Si	4	3165.70A	-18.491	2.052285934903778e-09
3687	4.94778e-13	He	1	4.01482m	-18.492	2.047565808235622e-09
3688	1.18477e-12	Ni	2	1.67665m	-18.493	2.042856537557569e-09
3689	3.70964e-11	O	3	535.481A	-18.494	2.0381580979015012e-09
3690	5.17533e-12	Mg	1	3838.29A	-18.497	2.024127516245065e-09
3691	1.24308e-11	Sc	3	1598.00A	-18.499000000000002	2.0148274950806173e-09
3692	1.51654e-12	He	1	1.30986m	-18.499000000000002	2.0148274950806173e-09
3693	4.16266e-12	Fe	2	4772.06A	-18.500999999999998	2.005570203632075e-09
3694	9.22878e-11	O	5	215.245A	-18.502	2.0009575201643267e-09
3695	4.784520000000001e-13	He	1	4.15182m	-18.502	2.0009575201643267e-09
3696	1.67596e-11	Ca	2	1185.26A	-18.503	1.9963554455741616e-09
3697	2.49188e-12	C	3	7971.68A	-18.506	1.982612631352223e-09
3698	7.46235e-11	N	5	266.196A	-18.506	1.982612631352223e-09
3699	5.6441e-13	He	1	3.51951m	-18.508	1.973503353757574e-09
3700	4.09346e-12	Fe	2	4852.73A	-18.508	1.973503353757574e-09
3701	2.475e-12	Fe	4	8026.05A	-18.508	1.973503353757574e-09
3702	2.63383e-12	He	1	7542.05A	-18.509	1.968964421997949e-09
3703	6.17149e-14	He	1	32.1875m	-18.509	1.968964421997949e-09
3704	5.707399999999999e-13	He	1	3.48047m	-18.511	1.959917852229181e-09
3705	1.35134e-13	He	1	14.6998m	-18.511	1.959917852229181e-09
3706	5.440869999999999e-13	He	1	3.65097m	-18.512999999999998	1.9509128476729014e-09
3707	7.966600000000001e-13	He	1	2.49347m	-18.514	1.946425872635488e-09
3708	2.22664e-14	Al	1	89.2128m	-18.515	1.9419492173542894e-09
3709	2.8141500000000002e-14	He	1	70.5879m	-18.517	1.9330267711760227e-09
3710	5.10038e-11	Fe	3	389.470A	-18.517	1.9330267711760227e-09
3711	2.46075e-11	O	1	807.252A	-18.517	1.9330267711760227e-09
3712	1.93891e-12	Co	2	1.02452m	-18.517	1.9330267711760227e-09
3713	1.27219e-11	C	1	1561.44A	-18.522000000000002	1.910899596700756e-09
3714	2.9615999999999997e-13	Cl	5	6.70733m	-18.523	1.9065046495868463e-09
3715	9.68963e-14	He	1	20.5007m	-18.523	1.9065046495868463e-09
3716	5.20518e-13	He	1	3.81629m	-18.524	1.902119810570786e-09
3717	1.2837e-11	Si	1	1547.44A	-18.526	1.8933803638938252e-09
3718	5.51928e-11	Ne	2	359.910A	-18.526	1.8933803638938252e-09
3719	5.80919e-11	He	1	341.949A	-18.526	1.8933803638938252e-09
3720	7.74528e-14	Fe	7	25.6472m	-18.527	1.8890257098972333e-09
3721	5.611050000000001e-13	He	1	3.54024m	-18.527	1.8890257098972333e-09
3722	6.33138e-11	Na	6	313.746A	-18.529	1.880346425148025e-09
3723	1.22681e-11	Si	1	1619.19A	-18.53	1.8760217483786892e-09
3724	4.80911e-11	Fe	3	413.059A	-18.531	1.871707018089926e-09
3725	2.0659699999999998e-13	Ni	2	9.61508m	-18.532	1.867402211405435e-09
3726	5.677729999999999e-13	He	1	3.49866m	-18.532	1.867402211405435e-09
3727	1.37899e-11	Si	8	1440.51A	-18.537	1.8460262350540583e-09
3728	5.79528e-11	Ca	4	342.770A	-18.538	1.8417804925315366e-09
3729	3.54103e-11	Si	4	560.980A	-18.539	1.8375445149458424e-09
3730	6.01244e-11	Ca	6	330.390A	-18.54	1.8333182798382597e-09
3731	4.766050000000001e-13	He	1	4.16791m	-18.54	1.8333182798382597e-09
3732	8.18256e-13	He	1	2.42766m	-18.541	1.82910176480168e-09
3733	7.16662e-11	N	3	277.180A	-18.542	1.8248949474805762e-09
3734	5.3832e-13	He	1	3.69009m	-18.542	1.8248949474805762e-09
3735	3.2018299999999997e-13	He	1	6.20410m	-18.543	1.8206978055708357e-09
3736	4.19483e-12	C	2	4735.46A	-18.544	1.8165103168196003e-09
3737	5.79887e-12	Fe	2	3425.57A	-18.545	1.8123324590252368e-09
3738	8.22759e-13	He	1	2.41437m	-18.546	1.8081642100371733e-09
3739	5.98182e-11	Ca	5	332.080A	-18.546	1.8081642100371733e-09
3740	4.84452e-12	K	6	4100.40A	-18.546	1.8081642100371733e-09
3741	5.57021e-11	O	2	356.619A	-18.548	1.7998564501321511e-09
3742	2.41191e-11	Ne	4	823.597A	-18.548	1.7998564501321511e-09
3743	1.38966e-13	He	1	14.2945m	-18.549	1.7957168951682762e-09
3744	1.45296e-13	He	1	13.6717m	-18.549	1.7957168951682762e-09
3745	3.57947e-14	He	1	55.4955m	-18.549	1.7957168951682762e-09
3746	1.45213e-11	Cu	2	1367.95A	-18.551	1.7874663254801708e-09
3747	7.92519e-13	He	1	2.50650m	-18.551	1.7874663254801708e-09
3748	2.66048e-13	He	1	7.46649m	-18.552	1.7833552670122267e-09
3749	1.04809e-12	Ni	2	1.89531m	-18.553	1.77925366371638e-09
3750	5.82733e-13	He	1	3.40884m	-18.554000000000002	1.775161493846339e-09
3751	5.20459e-13	He	1	3.81672m	-18.555999999999997	1.7670053676484942e-09
3752	6.014330000000001e-12	Fe	2	3302.86A	-18.559	1.7548413882576368e-09
3753	1.2529700000000002e-10	C	5	158.539A	-18.559	1.7548413882576368e-09
3754	5.70951e-13	He	1	3.47919m	-18.561	1.7467786244643305e-09
3755	2.20818e-12	Fe	4	8995.84A	-18.561	1.7467786244643305e-09
3756	2.41422e-12	Fe	2	8228.10A	-18.564	1.7347538849941697e-09
3757	5.71267e-13	He	1	3.47726m	-18.564	1.7347538849941697e-09
3758	1.52469e-12	He	1	1.30285m	-18.565	1.7307640617751005e-09
3759	5.64937e-13	He	1	3.51623m	-18.565	1.7307640617751005e-09
3760	4.6560800000000005e-12	Fe	2	4266.35A	-18.566	1.7267834148948088e-09
3761	7.32762e-11	C	3	271.090A	-18.566	1.7267834148948088e-09
3762	7.456810000000001e-13	Ca	2	2.66394m	-18.567999999999998	1.7188495657790663e-09
3763	2.41286e-11	N	4	823.274A	-18.567999999999998	1.7188495657790663e-09
3764	1.55444e-12	Ni	2	1.27792m	-18.569000000000003	1.714896321479124e-09
3765	5.83569e-11	He	1	340.396A	-18.569000000000003	1.714896321479124e-09
3766	8.03221e-11	C	5	247.310A	-18.570999999999998	1.707017088596544e-09
3767	6.86115e-14	He	1	28.9521m	-18.570999999999998	1.707017088596544e-09
3768	1.42329e-13	He	1	13.9567m	-18.570999999999998	1.707017088596544e-09
3769	8.060979999999999e-13	He	1	2.46427m	-18.572	1.7030910582389562e-09
3770	5.09115e-13	He	1	3.90177m	-18.572	1.7030910582389562e-09
3771	4.00637e-12	Fe	2	4958.22A	-18.573	1.6991740575006216e-09
3772	4.48035e-13	Fe	2	4.43368m	-18.573	1.6991740575006216e-09
3773	1.68826e-11	S	2	1176.62A	-18.573	1.6991740575006216e-09
3774	1.25183e-11	Si	1	1586.83A	-18.573	1.6991740575006216e-09
3775	2.65888e-11	O	1	747.099A	-18.574	1.6952660656139922e-09
3776	1.35319e-12	He	1	1.46797m	-18.574	1.6952660656139922e-09
3777	1.01964e-13	He	1	19.4819m	-18.577	1.683595936104671e-09
3778	4.5180100000000003e-13	He	1	4.39672m	-18.577	1.683595936104671e-09
3779	4.77996e-11	Na	6	415.578A	-18.578	1.6797237729030308e-09
3780	5.52236e-13	He	1	3.59709m	-18.578	1.6797237729030308e-09
3781	5.733579999999999e-13	He	1	3.46458m	-18.579	1.675860515429609e-09
3782	1.4407e-10	Mg	5	137.881A	-18.579	1.675860515429609e-09
3783	4.90069e-13	He	1	4.05340m	-18.583	1.6604961338721242e-09
3784	2.0157200000000002e-12	Ca	2	9854.76A	-18.583	1.6604961338721242e-09
3785	4.79068e-11	Ca	7	414.648A	-18.583	1.6604961338721242e-09
3786	1.8371e-11	Cr	2	1081.29A	-18.584	1.6566770987413165e-09
3787	5.04583e-11	Fe	3	393.681A	-18.585	1.6528668471475693e-09
3788	2.32678e-11	N	1	853.730A	-18.585	1.6528668471475693e-09
3789	4.04941e-11	Ca	3	490.552A	-18.586	1.6490653588893212e-09
3790	3.11036e-11	C	3	638.654A	-18.586	1.6490653588893212e-09
3791	5.682989999999999e-13	He	1	3.49542m	-18.586	1.6490653588893212e-09
3792	2.22532e-14	He	1	89.2657m	-18.587	1.6452726138114329e-09
3793	8.04809e-13	He	1	2.46822m	-18.589000000000002	1.637713272807998e-09
3794	4.77572e-11	Fe	6	415.947A	-18.59	1.633946636803591e-09
3795	4.0474699999999996e-14	Fe	6	49.0787m	-18.590999999999998	1.6301886638215975e-09
3796	5.51591e-12	Fe	5	3601.30A	-18.593	1.6226986272730563e-09
3797	5.18742e-12	Mg	1	3829.35A	-18.593	1.6226986272730563e-09
3798	1.23625e-12	Si	1	1.60683m	-18.594	1.6189665239950936e-09
3799	1.14637e-10	C	5	173.281A	-18.594	1.6189665239950936e-09
3800	8.27151e-13	He	1	2.40155m	-18.595	1.6152430043164907e-09
3801	8.23323e-13	He	1	2.41272m	-18.595	1.6152430043164907e-09
3802	5.33603e-11	S	3	372.270A	-18.595	1.6152430043164907e-09
3803	2.15939e-11	O	1	919.912A	-18.596	1.611528048495491e-09
3804	5.50506e-11	Ar	3	360.840A	-18.596	1.611528048495491e-09
3805	9.12266e-13	Fe	5	2.17749m	-18.597	1.6078216368357817e-09
3806	9.11081e-12	Fe	1	2180.32A	-18.597	1.6078216368357817e-09
3807	5.30243e-13	He	1	3.74630m	-18.597	1.6078216368357817e-09
3808	2.8744099999999997e-12	Ni	2	6910.79A	-18.599	1.6004343674413404e-09
3809	2.42411e-11	Ne	4	819.453A	-18.599	1.6004343674413404e-09
3810	9.54026e-13	He	1	2.08217m	-18.599	1.6004343674413404e-09
3811	3.47767e-11	Si	2	571.200A	-18.601	1.5930810394666787e-09
3812	2.4746e-12	Co	2	8027.34A	-18.602	1.5894170547504004e-09
3813	6.88542e-11	C	3	288.500A	-18.602999999999998	1.5857614969651378e-09
3814	7.84709e-12	Fe	5	2531.44A	-18.605999999999998	1.5748451916040817e-09
3815	4.31229e-13	Fe	2	4.60647m	-18.607	1.571223148174029e-09
3816	4.93678e-11	Fe	6	402.377A	-18.608	1.5676094352126977e-09
3817	1.5136700000000002e-12	Al	1	1.31234m	-18.609	1.564004033560541e-09
3818	1.18119e-10	Fe	8	168.173A	-18.609	1.564004033560541e-09
3819	6.44196e-11	Ca	3	308.360A	-18.609	1.564004033560541e-09
3820	4.83552e-11	Fe	6	410.803A	-18.61	1.5604069241020907e-09
3821	1.18239e-10	Fe	8	168.003A	-18.61	1.5604069241020907e-09
3822	9.03879e-12	Fe	5	2197.69A	-18.611	1.5568180877658056e-09
3823	4.3943900000000005e-14	He	1	45.2041m	-18.611	1.5568180877658056e-09
3824	7.13412e-11	Si	7	278.443A	-18.613	1.549665158392932e-09
3825	3.33798e-13	Ni	2	5.95104m	-18.614	1.546101027432211e-09
3826	9.45955e-12	Zn	2	2099.94A	-18.614	1.546101027432211e-09
3827	8.335689999999999e-12	Fe	2	2383.06A	-18.615	1.5425450937452404e-09
3828	7.3098e-12	Fe	2	2717.51A	-18.615	1.5425450937452404e-09
3829	9.36927e-12	Si	4	2120.17A	-18.615	1.5425450937452404e-09
3830	5.45217e-13	He	1	3.64341m	-18.616	1.5389973384787885e-09
3831	2.2088e-12	Fe	4	8993.33A	-18.617	1.5354577428230227e-09
3832	1.80842e-10	Al	6	109.844A	-18.617	1.5354577428230227e-09
3833	8.00668e-13	He	1	2.48098m	-18.618	1.5319262880113715e-09
3834	5.83862e-11	He	1	340.225A	-18.618	1.5319262880113715e-09
3835	8.03121e-13	Co	3	2.47341m	-18.621	1.5213805816220024e-09
3836	1.38975e-10	Mg	5	142.935A	-18.621	1.5213805816220024e-09
3837	3.15939e-11	N	5	628.744A	-18.622	1.5178815033826608e-09
3838	1.1733499999999999e-14	He	1	169.296m	-18.622	1.5178815033826608e-09
3839	1.0635599999999999e-13	He	1	18.6774m	-18.625	1.5074324806106137e-09
3840	1.7174700000000002e-12	N	1	1.15661m	-18.625	1.5074324806106137e-09
3841	1.53158e-12	He	1	1.29699m	-18.627	1.5005064574914596e-09
3842	1.16915e-11	Mg	1	1699.05A	-18.629	1.4936122565579388e-09
3843	3.84844e-11	Al	3	516.169A	-18.629	1.4936122565579388e-09
3844	2.78287e-11	Ar	8	713.813A	-18.629	1.4936122565579388e-09
3845	7.449980000000001e-14	He	1	26.6638m	-18.629	1.4936122565579388e-09
3846	1.42679e-11	S	1	1392.25A	-18.631	1.486749731600415e-09
3847	1.7043599999999998e-12	Fe	2	1.16551m	-18.631	1.486749731600415e-09
3848	1.51575e-11	N	1	1310.54A	-18.632	1.4833303021058939e-09
3849	4.69257e-12	Fe	2	4233.17A	-18.634	1.4765150184378877e-09
3850	5.301840000000001e-13	He	1	3.74671m	-18.635	1.473119128130435e-09
3851	8.30983e-13	He	1	2.39048m	-18.635	1.473119128130435e-09
3852	8.373129999999999e-13	He	1	2.37240m	-18.636	1.469731048153967e-09
3853	1.44216e-10	Mg	5	137.741A	-18.637	1.4663507605451967e-09
3854	2.14932e-11	S	5	924.222A	-18.637	1.4663507605451967e-09
3855	5.12754e-12	Fe	2	3874.07A	-18.637999999999998	1.4629782473822003e-09
3856	8.3e-13	Fe	2	2.39331m	-18.637999999999998	1.4629782473822003e-09
3857	6.54228e-13	He	1	3.03632m	-18.639	1.4596134907842244e-09
3858	2.6955799999999997e-13	He	1	7.36926m	-18.639	1.4596134907842244e-09
3859	5.59133e-13	He	1	3.55272m	-18.639	1.4596134907842244e-09
3860	1.0789e-10	O	6	184.117A	-18.64	1.4562564729116765e-09
3861	4.40415e-11	Ar	2	451.040A	-18.641	1.4529071759659938e-09
3862	8.277159999999999e-13	He	1	2.39991m	-18.642	1.4495655821895135e-09
3863	6.02475e-13	Fe	4	3.29714m	-18.643	1.44623167386545e-09
3864	1.88468e-11	Al	7	1054.00A	-18.643	1.44623167386545e-09
3865	2.12301e-11	O	1	935.672A	-18.645	1.4395868429110396e-09
3866	5.20848e-13	He	1	3.81387m	-18.647000000000002	1.4329725421816225e-09
3867	2.59489e-11	C	1	765.521A	-18.648	1.429676796790579e-09
3868	5.44336e-11	O	2	364.930A	-18.648	1.429676796790579e-09
3869	3.76792e-13	Si	2	5.27199m	-18.651	1.4198349709477576e-09
3870	1.26724e-11	Si	1	1567.54A	-18.652	1.4165694411320668e-09
3871	1.75921e-12	N	1	1.12917m	-18.654	1.410060895757488e-09
3872	1.71859e-14	He	1	115.586m	-18.654	1.410060895757488e-09
3873	1.60831e-11	Si	2	1235.12A	-18.654	1.410060895757488e-09
3874	2.1458e-14	He	1	92.5736m	-18.655	1.4068178456909286e-09
3875	4.94376e-13	He	1	4.01809m	-18.655	1.4068178456909286e-09
3876	1.36753e-12	He	1	1.45258m	-18.656	1.4035822544325537e-09
3877	8.343459999999999e-13	He	1	2.38084m	-18.657	1.4003541048275585e-09
3878	4.33359e-12	Fe	2	4583.84A	-18.658	1.3971333797606256e-09
3879	8.34876e-13	He	1	2.37933m	-18.659000000000002	1.3939200621557916e-09
3880	8.11706e-13	He	1	2.44725m	-18.659000000000002	1.3939200621557916e-09
3881	6.34431e-12	Be	2	3131.07A	-18.66	1.3907141349763782e-09
3882	2.29528e-11	P	5	865.449A	-18.66	1.3907141349763782e-09
3883	2.12774e-12	Co	2	9335.96A	-18.662	1.3843243839428332e-09
3884	8.01451e-12	C	1	2478.56A	-18.662	1.3843243839428332e-09
3885	1.1018800000000001e-13	He	1	18.0279m	-18.663	1.3811405262108775e-09
3886	1.16518e-13	He	1	17.0484m	-18.663	1.3811405262108775e-09
3887	4.74198e-13	He	1	4.18907m	-18.664	1.3779639911485037e-09
3888	1.66947e-11	Mg	7	1189.87A	-18.664	1.3779639911485037e-09
3889	5.38392e-13	He	1	3.68959m	-18.666	1.3716328217045555e-09
3890	5.27966e-12	Si	4	3762.45A	-18.668	1.3653307413418791e-09
3891	3.4692199999999996e-12	Fe	2	5725.91A	-18.668	1.3653307413418791e-09
3892	3.01775e-11	S	5	658.253A	-18.669	1.362190567775683e-09
3893	5.62515e-14	Fe	5	35.3136m	-18.669	1.362190567775683e-09
3894	5.08406e-14	He	1	39.0720m	-18.671	1.3559318706290708e-09
3895	5.11674e-11	Ne	4	388.225A	-18.673	1.3497019295837703e-09
3896	3.76641e-12	Ni	2	5274.11A	-18.676	1.340410646854343e-09
3897	8.37878e-13	He	1	2.37081m	-18.68	1.3281216881776573e-09
3898	5.80204e-11	He	1	342.370A	-18.68	1.3281216881776573e-09
3899	8.07565e-13	He	1	2.45980m	-18.680999999999997	1.325067093058973e-09
3900	8.315469999999999e-13	He	1	2.38885m	-18.680999999999997	1.325067093058973e-09
3901	7.95671e-14	He	1	24.9657m	-18.682000000000002	1.322019523314088e-09
3902	5.51105e-13	He	1	3.60448m	-18.683	1.3189789627851343e-09
3903	1.5374700000000001e-12	He	1	1.29202m	-18.685	1.312918804929024e-09
3904	4.97504e-11	Mg	6	399.282A	-18.685	1.312918804929024e-09
3905	1.1355e-13	He	1	17.4940m	-18.685	1.312918804929024e-09
3906	3.55637e-11	Ne	3	558.560A	-18.686	1.309899175471514e-09
3907	4.11831e-11	C	3	482.345A	-18.691	1.2949048836009407e-09
3908	1.17859e-10	Fe	8	168.545A	-18.691	1.2949048836009407e-09
3909	4.86768e-13	Fe	2	4.08089m	-18.692	1.2919266850127908e-09
3910	3.55233e-13	Fe	5	5.59195m	-18.692999999999998	1.288955336091328e-09
3911	1.374e-11	Si	8	1445.74A	-18.692999999999998	1.288955336091328e-09
3912	3.05409e-11	S	6	650.422A	-18.692999999999998	1.288955336091328e-09
3913	6.07179e-11	Ne	2	327.160A	-18.695	1.283033124269459e-09
3914	5.65021e-13	He	1	3.51570m	-18.695999999999998	1.280082229970096e-09
3915	7.315210000000001e-12	P	2	2715.50A	-18.698	1.2742007863676496e-09
3916	1.18675e-10	C	5	167.385A	-18.698	1.2742007863676496e-09
3917	5.17773e-11	Fe	6	383.652A	-18.699	1.271270205881748e-09
3918	7.63588e-11	C	5	260.146A	-18.7	1.2683463655439373e-09
3919	2.5671899999999998e-14	Ar	4	77.3783m	-18.702	1.2625188433405481e-09
3920	8.3491e-13	He	1	2.37923m	-18.702	1.2625188433405481e-09
3921	1.5089e-12	O	1	1.31649m	-18.707	1.2480669096470008e-09
3922	1.96393e-12	N	1	1.01146m	-18.708	1.2451964354096361e-09
3923	2.30757e-11	N	1	860.837A	-18.708	1.2451964354096361e-09
3924	5.38333e-13	He	1	3.68999m	-18.708	1.2451964354096361e-09
3925	2.96072e-14	He	1	67.0933m	-18.71	1.2394752774735557e-09
3926	7.91191e-11	Fe	4	251.070A	-18.712	1.2337804058704675e-09
3927	7.50877e-11	N	3	264.550A	-18.713	1.2309427896799776e-09
3928	1.72556e-11	Ca	2	1151.19A	-18.715	1.2252871212972541e-09
3929	5.305729999999999e-13	He	1	3.74397m	-18.717	1.2196574383503474e-09
3930	2.4256e-11	O	3	818.949A	-18.717	1.2196574383503474e-09
3931	2.8515e-12	Fe	2	6966.31A	-18.717	1.2196574383503474e-09
3932	5.18343e-12	Mg	1	3832.30A	-18.718	1.2168523040837902e-09
3933	1.0954e-12	Fe	2	1.81344m	-18.719	1.2140536214470151e-09
3934	1.2793799999999999e-14	He	1	155.266m	-18.72	1.2112613756016954e-09
3935	1.70041e-11	N	1	1168.22A	-18.72	1.2112613756016954e-09
3936	4.7947e-11	Fe	3	414.300A	-18.721	1.2084755517436018e-09
3937	9.23487e-11	O	5	215.103A	-18.722	1.2056961351025834e-09
3938	4.51199e-12	Fe	2	4402.60A	-18.722	1.2056961351025834e-09
3939	8.175939999999999e-13	He	1	2.42962m	-18.723	1.2029231109424598e-09
3940	7.76578e-12	Zn	2	2557.95A	-18.723	1.2029231109424598e-09
3941	4.38218e-12	Fe	2	4533.00A	-18.723	1.2029231109424598e-09
3942	5.67289e-14	He	1	35.0165m	-18.727999999999998	1.1891533639565236e-09
3943	2.33195e-11	N	1	851.840A	-18.727999999999998	1.1891533639565236e-09
3944	7.66968e-12	Ne	3	2590.00A	-18.729	1.1864183871142243e-09
3945	8.39592e-14	He	1	23.6597m	-18.73	1.183689700544109e-09
3946	5.45288e-13	He	1	3.64293m	-18.73	1.183689700544109e-09
3947	7.568180000000001e-13	He	1	2.62473m	-18.73	1.183689700544109e-09
3948	7.05368e-13	He	1	2.81619m	-18.730999999999998	1.1809672897789627e-09
3949	1.3792600000000001e-12	He	1	1.44023m	-18.732	1.1782511403848158e-09
3950	8.74784e-12	C	5	2270.79A	-18.732	1.1782511403848158e-09
3951	1.54254e-12	He	1	1.28778m	-18.738	1.1620849286831227e-09
3952	4.71115e-14	Fe	3	42.1648m	-18.739	1.1594122075143756e-09
3953	2.16453e-11	O	1	917.726A	-18.739	1.1594122075143756e-09
3954	8.134529999999999e-13	He	1	2.44199m	-18.739	1.1594122075143756e-09
3955	6.19795e-11	Ne	2	320.500A	-18.74	1.156745633433746e-09
3956	8.57273e-13	He	1	2.31717m	-18.742	1.151430870017668e-09
3957	5.56172e-13	He	1	3.57164m	-18.744	1.1461405257213713e-09
3958	7.15166e-11	Ca	3	277.760A	-18.745	1.143504475661824e-09
3959	4.064e-13	Fe	2	4.88791m	-18.746	1.1408744883491832e-09
3960	4.91969e-13	He	1	4.03775m	-18.747	1.1382505498394997e-09
3961	4.43681e-11	Ar	2	447.720A	-18.748	1.1356326462209221e-09
3962	5.700890000000001e-13	He	1	3.48445m	-18.749000000000002	1.1330207636135858e-09
3963	2.41364e-11	C	3	823.007A	-18.75	1.1304148881695588e-09
3964	1.28533e-13	Co	2	15.4548m	-18.750999999999998	1.1278150060727394e-09
3965	6.35443e-11	Na	6	312.608A	-18.750999999999998	1.1278150060727394e-09
3966	2.41933e-12	N	1	8210.71A	-18.752	1.1252211035388022e-09
3967	1.7609799999999998e-12	Co	2	1.12804m	-18.752	1.1252211035388022e-09
3968	4.2587e-12	Fe	2	4664.44A	-18.753	1.1226331668151436e-09
3969	4.13369e-12	Fe	6	4805.50A	-18.754	1.1200511821807808e-09
3970	2.65416e-11	C	5	748.426A	-18.755	1.1174751359462972e-09
3971	1.0334300000000001e-13	Fe	3	19.2218m	-18.755	1.1174751359462972e-09
3972	3.09631e-11	Ar	2	641.552A	-18.758	1.1097824912196323e-09
3973	2.73561e-12	Cl	4	7261.43A	-18.759	1.1072300623189762e-09
3974	5.08712e-13	He	1	3.90485m	-18.759	1.1072300623189762e-09
3975	1.8206400000000002e-12	Fe	2	1.09107m	-18.765	1.0920382963393723e-09
3976	7.69076e-12	C	1	2582.90A	-18.765	1.0920382963393723e-09
3977	3.65039e-14	He	1	54.4174m	-18.766	1.0895266779544702e-09
3978	5.15038e-11	S	3	385.689A	-18.766	1.0895266779544702e-09
3979	9.412130000000001e-14	He	1	21.1052m	-18.767	1.0870208361315462e-09
3980	8.7791e-14	He	1	22.6270m	-18.768	1.084520757584886e-09
3981	3.52032e-11	Si	2	564.280A	-18.77	1.0795378373301803e-09
3982	2.41307e-11	C	3	823.202A	-18.77	1.0795378373301803e-09
3983	8.6965e-11	Ne	4	228.419A	-18.77	1.0795378373301803e-09
3984	2.66417e-13	He	1	7.45615m	-18.774	1.0696405749471914e-09
3985	5.4523e-13	He	1	3.64332m	-18.775	1.0671804698920112e-09
3986	1.3198200000000001e-12	Fe	4	1.50509m	-18.775	1.0671804698920112e-09
3987	5.69053e-13	Co	3	3.49079m	-18.775	1.0671804698920112e-09
3988	3.8313e-12	Fe	2	5184.79A	-18.775	1.0671804698920112e-09
3989	2.3836099999999998e-12	Co	2	8333.76A	-18.775	1.0671804698920112e-09
3990	7.1822e-11	Mg	5	276.579A	-18.775	1.0671804698920112e-09
3991	1.69457e-11	S	2	1172.24A	-18.777	1.06227722102225e-09
3992	9.331510000000001e-12	Ca	2	2128.75A	-18.779	1.0573965005346757e-09
3993	1.35374e-12	Fe	5	1.46738m	-18.78	1.0549645560691878e-09
3994	1.46263e-12	N	1	1.35813m	-18.78	1.0549645560691878e-09
3995	8.22661e-13	He	1	2.41466m	-18.781	1.0525382049207657e-09
3996	6.179610000000001e-14	He	1	32.1451m	-18.781	1.0525382049207657e-09
3997	9.72447e-15	He	1	204.273m	-18.782	1.0501174342251207e-09
3998	2.2177e-12	Si	4	8957.25A	-18.782	1.0501174342251207e-09
3999	4.82505e-11	Fe	6	411.694A	-18.783	1.047702231147576e-09
4000	5.38722e-13	He	1	3.68733m	-18.784000000000002	1.0452925828829653e-09
4001	1.54693e-12	He	1	1.28412m	-18.785	1.0428884766555816e-09
4002	5.3877e-11	S	3	368.700A	-18.785999999999998	1.0404898997190847e-09
4003	3.25753e-11	Si	2	609.801A	-18.785999999999998	1.0404898997190847e-09
4004	2.67459e-11	O	1	742.710A	-18.787	1.03809683935645e-09
4005	8.962e-15	He	1	221.652m	-18.787	1.03809683935645e-09
4006	8.68889e-11	Ne	4	228.619A	-18.788	1.035709282879918e-09
4007	9.11539e-14	He	1	21.7922m	-18.789	1.0333272176309024e-09
4008	5.511770000000001e-13	He	1	3.60401m	-18.789	1.0333272176309024e-09
4009	2.31753e-12	Co	2	8571.41A	-18.791	1.028579510326583e-09
4010	8.1852e-13	He	1	2.42687m	-18.792	1.0262138430993997e-09
4011	5.40486e-11	N	2	367.530A	-18.794	1.021498818782275e-09
4012	5.6745e-12	Mg	6	3500.65A	-18.794	1.021498818782275e-09
4013	3.51959e-12	Fe	2	5643.97A	-18.794	1.021498818782275e-09
4014	5.744810000000001e-13	He	1	3.45781m	-18.795	1.0191494366937356e-09
4015	8.7554e-12	Fe	2	2268.82A	-18.795	1.0191494366937356e-09
4016	4.8744e-13	Fe	2	4.07526m	-18.795	1.0191494366937356e-09
4017	4.42918e-11	Ar	2	448.491A	-18.797	1.014466870375704e-09
4018	5.605640000000001e-13	He	1	3.54365m	-18.797	1.014466870375704e-09
4019	3.68157e-13	Si	2	5.39565m	-18.798	1.0121336613197113e-09
4020	8.27666e-12	Al	1	2400.06A	-18.8	1.0074833295614707e-09
4021	1.3498400000000002e-10	C	5	147.162A	-18.802	1.0028543641368443e-09
4022	7.73295e-12	Na	6	2568.81A	-18.802	1.0028543641368443e-09
4023	1.38898e-12	He	1	1.43014m	-18.804000000000002	9.982466668764301e-10
4024	4.14547e-11	K	3	479.185A	-18.805	9.959507632532707e-10
4025	4.83928e-11	Ca	7	410.483A	-18.805	9.959507632532707e-10
4026	4.7904900000000005e-12	Fe	2	4146.65A	-18.808	9.890946864239009e-10
4027	4.91223e-11	Mg	5	404.388A	-18.808	9.890946864239009e-10
4028	5.17048e-11	C	4	384.190A	-18.808	9.890946864239009e-10
4029	1.78737e-14	He	1	111.138m	-18.81	9.845502091399631e-10
4030	7.39556e-11	C	3	268.600A	-18.812	9.800266118324927e-10
4031	3.23854e-12	Ar	5	6133.78A	-18.817	9.688083399731674e-10
4032	1.34939e-11	P	2	1472.10A	-18.817	9.688083399731674e-10
4033	5.79693e-11	He	1	342.672A	-18.817999999999998	9.665801426230563e-10
4034	6.0615699999999996e-12	Fe	2	3277.12A	-18.817999999999998	9.665801426230563e-10
4035	5.84902e-13	Mg	1	3.39620m	-18.817999999999998	9.665801426230563e-10
4036	3.7363e-12	Fe	2	5316.62A	-18.82	9.621391102713964e-10
4037	1.55709e-12	He	1	1.27574m	-18.820999999999998	9.59926251723952e-10
4038	4.23921e-14	He	1	46.8588m	-18.822	9.577184826099287e-10
4039	1.60435e-12	N	1	1.23816m	-18.822	9.577184826099287e-10
4040	7.432050000000001e-13	He	1	2.67281m	-18.822	9.577184826099287e-10
4041	8.750440000000001e-13	He	1	2.27011m	-18.822	9.577184826099287e-10
4042	1.55076e-12	He	1	1.28095m	-18.822	9.577184826099287e-10
4043	5.82092e-11	S	4	341.260A	-18.826	9.489380667841428e-10
4044	5.06305e-13	He	1	3.92341m	-18.826	9.489380667841428e-10
4045	8.264539999999999e-14	Fe	1	24.0358m	-18.826	9.489380667841428e-10
4046	6.618830000000001e-14	He	1	30.0121m	-18.827	9.46755569794187e-10
4047	3.14916e-11	Ca	7	630.786A	-18.827	9.46755569794187e-10
4048	2.26268e-11	Ar	7	877.917A	-18.829	9.424056230808679e-10
4049	3.8068e-11	Ne	4	521.815A	-18.83	9.4023815029452e-10
4050	1.99818e-11	Si	3	994.125A	-18.83	9.4023815029452e-10
4051	5.84643e-13	He	1	3.39771m	-18.832	9.359181484037392e-10
4052	8.270540000000001e-13	He	1	2.40183m	-18.832	9.359181484037392e-10
4053	5.78313e-13	He	1	3.43490m	-18.833	9.337655963951014e-10
4054	5.70277e-11	Ar	3	348.330A	-18.833	9.337655963951014e-10
4055	1.68825e-11	N	1	1176.63A	-18.833	9.337655963951014e-10
4056	7.26332e-11	N	3	273.490A	-18.836	9.273375992433196e-10
4057	2.79676e-12	Ni	2	7102.66A	-18.836	9.273375992433196e-10
4058	3.78557e-12	Co	3	5247.42A	-18.837	9.252047819501106e-10
4059	5.51118e-13	He	1	3.60439m	-18.838	9.230768700005542e-10
4060	8.229129999999999e-13	He	1	2.41392m	-18.839000000000002	9.209538521126733e-10
4061	1.76005e-12	O	1	1.12863m	-18.84	9.188357170304453e-10
4062	5.64396e-13	He	1	3.51960m	-18.840999999999998	9.167224535237218e-10
4063	7.33948e-13	Ca	2	2.70652m	-18.842	9.146140503881823e-10
4064	2.0977400000000003e-12	Fe	2	9469.46A	-18.842	9.146140503881823e-10
4065	1.55413e-12	He	1	1.27817m	-18.843	9.125104964452908e-10
4066	1.70875e-12	N	1	1.16252m	-18.843	9.125104964452908e-10
4067	2.16223e-11	O	1	918.704A	-18.844	9.10411780542214e-10
4068	5.562439999999999e-13	He	1	3.57118m	-18.844	9.10411780542214e-10
4069	5.45619e-13	He	1	3.64072m	-18.846	9.062288183723715e-10
4070	5.53712e-11	Ne	4	358.751A	-18.847	9.041445499279496e-10
4071	4.24221e-13	Na	7	4.68257m	-18.847	9.041445499279496e-10
4072	1.29828e-12	Fe	4	1.53006m	-18.847	9.041445499279496e-10
4073	2.08229e-11	N	1	953.970A	-18.848	9.02065075167934e-10
4074	5.70726e-13	He	1	3.48056m	-18.849	8.999903830671415e-10
4075	1.00988e-12	Fe	2	1.96701m	-18.851	8.95855302869311e-10
4076	2.32395e-11	S	5	854.770A	-18.852999999999998	8.917392216392073e-10
4077	5.20446e-13	He	1	3.81682m	-18.852999999999998	8.917392216392073e-10
4078	4.41826e-12	Fe	5	4495.99A	-18.854	8.896882783425087e-10
4079	5.81675e-13	He	1	3.41504m	-18.854	8.896882783425087e-10
4080	3.63739e-11	K	3	546.118A	-18.855	8.87642052084496e-10
4081	2.9005900000000003e-12	Ni	2	6848.42A	-18.855	8.87642052084496e-10
4082	2.31143e-12	N	1	8594.00A	-18.857	8.835637073139359e-10
4083	2.47703e-14	He	1	80.1945m	-18.859	8.795041008354858e-10
4084	9.62318e-12	Zn	2	2064.23A	-18.859	8.795041008354858e-10
4085	5.59913e-15	He	1	354.777m	-18.859	8.795041008354858e-10
4086	6.08364e-14	O	3	32.6523m	-18.861	8.754631465545283e-10
4087	1.0435799999999999e-12	Co	2	1.90349m	-18.862000000000002	8.734496371917439e-10
4088	1.86235e-11	Si	4	1066.64A	-18.863	8.714407587719936e-10
4089	7.635039999999999e-14	He	1	26.0175m	-18.864	8.694365006443898e-10
4090	7.002e-14	He	1	28.3697m	-18.865	8.674368521825698e-10
4091	8.91134e-13	He	1	2.22912m	-18.866	8.654418027845822e-10
4092	5.67759e-13	He	1	3.49875m	-18.867	8.634513418728808e-10
4093	1.03922e-11	Fe	5	1911.48A	-18.867	8.634513418728808e-10
4094	1.11916e-11	P	1	1774.95A	-18.867	8.634513418728808e-10
4095	4.83957e-11	Fe	6	410.459A	-18.87	8.575073846445479e-10
4096	1.39713e-12	He	1	1.42180m	-18.871	8.555351723881808e-10
4097	6.72164e-11	Fe	6	295.530A	-18.872	8.535674960941248e-10
4098	4.85078e-11	Fe	6	409.511A	-18.872	8.535674960941248e-10
4099	4.40737e-11	Ar	2	450.710A	-18.873	8.516043453299628e-10
4100	4.74594e-14	He	1	41.8557m	-18.873	8.516043453299628e-10
4101	8.30885e-13	He	1	2.39076m	-18.874000000000002	8.496457096872653e-10
4102	8.33075e-13	He	1	2.38448m	-18.875	8.476915787815478e-10
4103	6.01752e-11	S	4	330.110A	-18.877	8.437967897624235e-10
4104	7.23839e-13	Fe	4	2.74432m	-18.877	8.437967897624235e-10
4105	8.267440000000001e-13	He	1	2.40273m	-18.877	8.437967897624235e-10
4106	2.14014e-11	O	1	928.186A	-18.878	8.418561109992331e-10
4107	8.37216e-13	He	1	2.37268m	-18.879	8.399198956733392e-10
4108	1.0661000000000001e-10	C	5	186.329A	-18.88	8.379881335191273e-10
4109	5.73278e-14	Fe	2	34.6507m	-18.883	8.322194637841493e-10
4110	1.96435e-12	N	1	1.01125m	-18.883	8.322194637841493e-10
4111	2.29607e-11	Ar	7	865.149A	-18.885	8.283957626761203e-10
4112	1.35207e-11	Ti	4	1469.19A	-18.886	8.264905052923024e-10
4113	7.33829e-14	He	1	27.0696m	-18.886	8.264905052923024e-10
4114	1.9037499999999998e-10	Al	6	104.344A	-18.887	8.245896298788621e-10
4115	4.33969e-11	Ar	2	457.739A	-18.891	8.170297467112845e-10
4116	5.606359999999999e-13	He	1	3.54320m	-18.892	8.151506304387709e-10
4117	5.56185e-13	He	1	3.57155m	-18.895	8.095391729691849e-10
4118	1.75882e-11	Ca	2	1129.42A	-18.896	8.076772845382106e-10
4119	9.1769e-13	Fe	5	2.16461m	-18.897000000000002	8.05819678331797e-10
4120	4.43097e-11	Ar	2	448.310A	-18.897000000000002	8.05819678331797e-10
4121	1.62999e-12	N	1	1.21868m	-18.897000000000002	8.05819678331797e-10
4122	8.30107e-13	He	1	2.39300m	-18.898	8.039663445011075e-10
4123	8.34248e-13	He	1	2.38112m	-18.898	8.039663445011075e-10
4124	8.893799999999999e-13	He	1	2.23352m	-18.898	8.039663445011075e-10
4125	4.10246e-11	K	3	484.209A	-18.899	8.021172732199376e-10
4126	2.31858e-11	N	1	856.751A	-18.9	8.002724546847085e-10
4127	1.00822e-10	C	5	197.024A	-18.9	8.002724546847085e-10
4128	4.3909e-11	Fe	3	452.401A	-18.901	7.984318791143627e-10
4129	2.86703e-13	Fe	4	6.92859m	-18.901	7.984318791143627e-10
4130	1.61123e-12	N	1	1.23288m	-18.902	7.965955367503586e-10
4131	5.18039e-13	He	1	3.83455m	-18.902	7.965955367503586e-10
4132	6.5416800000000005e-12	S	4	3036.60A	-18.903	7.947634178565982e-10
4133	5.515069999999999e-13	He	1	3.60185m	-18.904	7.929355127193564e-10
4134	1.18541e-11	Mg	1	1675.74A	-18.905	7.911118116472687e-10
4135	2.66522e-11	Ar	2	745.322A	-18.905	7.911118116472687e-10
4136	4.26991e-11	Ne	7	465.220A	-18.907	7.874769830444741e-10
4137	1.7557599999999998e-12	N	1	1.13139m	-18.907	7.874769830444741e-10
4138	1.0566800000000001e-13	Co	2	18.7989m	-18.908	7.856658362422614e-10
4139	4.01351e-11	Ar	2	494.939A	-18.91	7.820560296235665e-10
4140	3.86813e-12	Co	3	5135.42A	-18.91	7.820560296235665e-10
4141	3.06586e-14	He	1	64.7924m	-18.910999999999998	7.802573506682492e-10
4142	7.71984e-13	He	1	2.57317m	-18.912	7.784628085597265e-10
4143	1.29312e-10	C	5	153.616A	-18.914	7.748860968470319e-10
4144	2.40643e-12	Ca	2	8254.73A	-18.915	7.731039082794972e-10
4145	2.58547e-13	Fe	4	7.68312m	-18.916	7.713258186319176e-10
4146	6.2152800000000006e-12	Fe	2	3196.07A	-18.917	7.695518184770452e-10
4147	1.2714599999999999e-10	C	5	156.233A	-18.918	7.67781898409314e-10
4148	5.18516e-14	He	1	38.3102m	-18.919	7.660160490447716e-10
4149	3.54944e-11	Si	2	559.650A	-18.921	7.624965249973807e-10
4150	5.09932e-14	He	1	38.9551m	-18.922	7.607428316543596e-10
4151	1.9711300000000002e-13	Ni	2	10.0777m	-18.922	7.607428316543596e-10
4152	3.15874e-11	N	5	628.874A	-18.923	7.589931716941085e-10
4153	1.15434e-11	Ne	5	1720.85A	-18.923	7.589931716941085e-10
4154	2.66185e-13	He	1	7.46266m	-18.924	7.572475358400921e-10
4155	7.94482e-13	Fe	2	2.50030m	-18.924	7.572475358400921e-10
4156	8.01937e-11	N	5	247.706A	-18.924	7.572475358400921e-10
4157	8.2761e-11	Ne	4	240.022A	-18.925	7.555059148371291e-10
4158	2.8184599999999997e-12	Fe	2	7047.99A	-18.927	7.520346804700015e-10
4159	5.22295e-11	Fe	6	380.330A	-18.927	7.520346804700015e-10
4160	1.50901e-12	O	1	1.31639m	-18.929000000000002	7.485793949760598e-10
4161	5.644680000000001e-13	He	1	3.51915m	-18.93	7.468577101438674e-10
4162	5.707979999999999e-13	He	1	3.48012m	-18.93	7.468577101438674e-10
4163	8.1492e-15	He	1	243.760m	-18.932000000000002	7.434262106679578e-10
4164	1.40403e-12	He	1	1.41482m	-18.933	7.417163778307845e-10
4165	8.0206e-12	Fe	2	2476.68A	-18.933	7.417163778307845e-10
4166	6.55742e-12	S	4	3029.31A	-18.937	7.349162812048928e-10
4167	9.41007e-12	Ca	7	2110.98A	-18.939	7.315396476111903e-10
4168	4.84952e-11	Na	4	409.617A	-18.94	7.298571531104107e-10
4169	5.3017e-13	He	1	3.74681m	-18.94	7.298571531104107e-10
4170	6.35563e-11	He	1	312.549A	-18.94	7.298571531104107e-10
4171	1.87947e-11	Al	7	1056.92A	-18.941	7.281785282396077e-10
4172	1.85414e-12	N	1	1.07135m	-18.942	7.265037640988674e-10
4173	1.5918700000000002e-12	Fe	6	1.24787m	-18.942	7.265037640988674e-10
4174	5.79315e-11	He	1	342.896A	-18.942	7.265037640988674e-10
4175	1.07996e-10	O	6	183.937A	-18.942999999999998	7.248328518087692e-10
4176	4.01362e-13	He	1	4.94926m	-18.942999999999998	7.248328518087692e-10
4177	4.95471e-11	Fe	3	400.921A	-18.944000000000003	7.231657825102845e-10
4178	5.60577e-13	He	1	3.54357m	-18.945	7.215025473648013e-10
4179	2.27617e-12	C	1	8727.13A	-18.949	7.148877722505501e-10
4180	1.2881799999999999e-12	Fe	5	1.54205m	-18.951	7.116031612965639e-10
4181	5.678310000000001e-13	He	1	3.49831m	-18.952	7.099665194419105e-10
4182	3.60185e-11	Ca	7	551.508A	-18.952	7.099665194419105e-10
4183	6.20137e-14	He	1	32.0324m	-18.954	7.067045195906878e-10
4184	1.70674e-11	N	1	1163.88A	-18.954	7.067045195906878e-10
4185	1.50459e-14	He	1	132.026m	-18.954	7.067045195906878e-10
4186	1.3107900000000001e-14	Cl	3	151.546m	-18.955	7.050791442993198e-10
4187	2.63168e-15	He	1	754.820m	-18.955	7.050791442993198e-10
4188	6.33849e-14	Cr	4	31.3394m	-18.955	7.050791442993198e-10
4189	3.29868e-13	He	1	6.02195m	-18.955	7.050791442993198e-10
4190	5.568330000000001e-14	He	1	35.6740m	-18.956	7.034575072673808e-10
4191	2.68486e-11	O	1	739.869A	-18.957	7.01839599897118e-10
4192	5.56574e-13	He	1	3.56906m	-18.957	7.01839599897118e-10
4193	6.00189e-11	Ne	2	330.970A	-18.957	7.01839599897118e-10
4194	1.4370400000000001e-10	C	5	138.232A	-18.959	6.986149398494213e-10
4195	2.16513e-11	O	1	917.473A	-18.96	6.970081700751548e-10
4196	3.57259e-14	He	1	55.6024m	-18.961	6.954050957688269e-10
4197	2.6092400000000003e-12	Fe	2	7613.12A	-18.962	6.938057084310854e-10
4198	5.89776e-12	Sc	2	3368.13A	-18.964000000000002	6.906179607617124e-10
4199	7.17546e-11	Si	7	276.839A	-18.971	6.795757432276353e-10
4200	9.01114e-13	He	1	2.20443m	-18.971	6.795757432276353e-10
4201	5.27763e-13	He	1	3.76389m	-18.973	6.764533763094801e-10
4202	1.7818900000000002e-12	Fe	4	1.11480m	-18.975	6.733453553641838e-10
4203	3.65044e-11	Ca	7	544.165A	-18.976	6.717967040214697e-10
4204	5.90462e-14	He	1	33.6422m	-18.977	6.702516144779993e-10
4205	2.95862e-14	F	2	67.1409m	-18.985	6.580181438196007e-10
4206	5.64409e-13	He	1	3.51951m	-18.985	6.580181438196007e-10
4207	7.65916e-12	Ne	3	2593.56A	-18.986	6.565047440852119e-10
4208	1.15191e-12	Ni	2	1.72448m	-18.987000000000002	6.549948250736231e-10
4209	4.5250200000000003e-13	He	1	4.38992m	-18.987000000000002	6.549948250736231e-10
4210	5.707399999999999e-13	He	1	3.48048m	-18.989	6.519853972155019e-10
4211	1.0496e-11	Fe	4	1892.58A	-18.99	6.504858724132825e-10
4212	4.71158e-11	Ne	4	421.609A	-18.99	6.504858724132825e-10
4213	1.4099200000000001e-12	He	1	1.40891m	-18.992	6.47497161310812e-10
4214	4.56465e-12	Fe	2	4351.81A	-18.995	6.430398222047654e-10
4215	1.27992e-12	Fe	5	1.55201m	-18.995	6.430398222047654e-10
4216	4.03112e-13	Ar	5	4.92778m	-18.996	6.415608716541411e-10
4217	1.86467e-12	N	1	1.06530m	-18.997	6.400853225953878e-10
4218	7.93946e-12	Zn	2	2501.99A	-18.998	6.386131672052963e-10
4219	2.09341e-14	He	1	94.8903m	-18.999000000000002	6.371443976786451e-10
4220	7.9438e-13	He	1	2.50062m	-18.999000000000002	6.371443976786451e-10
4221	2.61643e-11	C	1	759.221A	-19.000999999999998	6.342169850845058e-10
4222	1.40711e-12	Fe	5	1.41172m	-19.003	6.313030227294662e-10
4223	5.60966e-13	He	1	3.54111m	-19.004	6.298510660685574e-10
4224	5.08625e-12	Si	1	3905.52A	-19.004	6.298510660685574e-10
4225	4.0118e-14	He	1	49.5151m	-19.006	6.269571632892782e-10
4226	1.18499e-12	Al	1	1.67633m	-19.006	6.269571632892782e-10
4227	3.68614e-11	He	1	538.896A	-19.006	6.269571632892782e-10
4228	1.57033e-11	S	1	1264.99A	-19.006	6.269571632892782e-10
4229	5.677720000000001e-13	He	1	3.49867m	-19.009	6.226412205350459e-10
4230	2.34607e-12	Co	2	8467.14A	-19.015	6.140982627220939e-10
4231	5.54683e-13	Fe	2	3.58123m	-19.016	6.126858759111554e-10
4232	4.54721e-11	Ar	2	436.849A	-19.017	6.11276737499735e-10
4233	8.39242e-13	Fe	2	2.36695m	-19.019000000000002	6.084681760082001e-10
4234	5.38319e-13	He	1	3.69009m	-19.02	6.070687380373771e-10
4235	1.51341e-10	Fe	8	131.257A	-19.022000000000002	6.042795105471568e-10
4236	3.11319e-12	N	4	6380.75A	-19.023	6.028897062395628e-10
4237	1.14925e-12	Co	2	1.72847m	-19.023	6.028897062395628e-10
4238	1.70613e-12	Fe	6	1.16430m	-19.024	6.015030983931705e-10
4239	4.43688e-11	O	6	447.713A	-19.027	5.973623801891735e-10
4240	2.97732e-12	Fe	2	6671.92A	-19.029	5.946177493623073e-10
4241	1.69826e-11	N	1	1169.69A	-19.033	5.891662610684133e-10
4242	4.29362e-11	F	5	462.650A	-19.034000000000002	5.878112162700494e-10
4243	4.97307e-11	Fe	3	399.441A	-19.037	5.83764752319619e-10
4244	6.21452e-11	Na	4	319.646A	-19.037	5.83764752319619e-10
4245	1.34913e-11	Cu	2	1472.39A	-19.039	5.810825969178178e-10
4246	9.108379999999998e-13	He	1	2.18090m	-19.039	5.810825969178178e-10
4247	4.675e-12	Fe	2	4249.08A	-19.04	5.79746144031085e-10
4248	5.0280099999999996e-14	He	1	39.5076m	-19.04	5.79746144031085e-10
4249	5.35913e-13	He	1	3.70666m	-19.041	5.784127649006911e-10
4250	5.71128e-13	He	1	3.47811m	-19.041	5.784127649006911e-10
4251	7.44321e-11	C	3	266.880A	-19.041	5.784127649006911e-10
4252	4.39498e-14	He	1	45.1981m	-19.042	5.770824524571974e-10
4253	5.647979999999999e-13	He	1	3.51709m	-19.042	5.770824524571974e-10
4254	4.04103e-11	Al	3	491.570A	-19.044	5.744309994344007e-10
4255	1.47915e-12	N	1	1.34296m	-19.044	5.744309994344007e-10
4256	1.41499e-12	He	1	1.40386m	-19.045	5.731098447973531e-10
4257	2.60014e-14	He	1	76.3976m	-19.045	5.731098447973531e-10
4258	4.857e-11	Fe	6	408.986A	-19.046	5.717917287316558e-10
4259	5.7008e-11	Ar	3	348.450A	-19.048	5.691645843762865e-10
4260	1.34017e-10	C	5	148.223A	-19.051	5.652464829369206e-10
4261	2.06081e-12	Co	2	9639.13A	-19.052	5.639464521016378e-10
4262	4.83749e-11	Fe	6	410.636A	-19.052	5.639464521016378e-10
4263	2.715e-11	Sc	3	731.655A	-19.053	5.62649411254305e-10
4264	2.78668e-11	S	6	712.837A	-19.053	5.62649411254305e-10
4265	1.78221e-11	Ca	2	1114.60A	-19.054000000000002	5.613553535181406e-10
4266	1.49743e-11	N	1	1326.57A	-19.054000000000002	5.613553535181406e-10
4267	5.79027e-11	He	1	343.066A	-19.055999999999997	5.587761599512447e-10
4268	7.91246e-12	Fe	2	2510.53A	-19.055999999999997	5.587761599512447e-10
4269	1.89805e-12	Fe	2	1.04657m	-19.057000000000002	5.57491010445872e-10
4270	3.5703e-11	Si	2	556.381A	-19.057000000000002	5.57491010445872e-10
4271	1.11421e-11	P	1	1782.83A	-19.058	5.562088167023493e-10
4272	4.34529e-11	Ar	2	457.149A	-19.06	5.536532693242023e-10
4273	8.41614e-12	Fe	1	2360.28A	-19.062	5.511094636196917e-10
4274	5.681609999999999e-13	He	1	3.49627m	-19.063	5.498419470265826e-10
4275	4.94855e-11	S	3	401.419A	-19.063	5.498419470265826e-10
4276	4.7312699999999996e-14	He	1	41.9855m	-19.063	5.498419470265826e-10
4277	2.32611e-11	N	1	853.978A	-19.065	5.473156527573685e-10
4278	7.32951e-11	N	3	271.020A	-19.065	5.473156527573685e-10
4279	8.86227e-15	Ne	4	224.146m	-19.066	5.46056861687112e-10
4280	7.885530000000001e-12	Fe	2	2519.10A	-19.067	5.448009657559733e-10
4281	1.93228e-12	Co	2	1.02803m	-19.067	5.448009657559733e-10
4282	2.9776e-11	K	7	667.129A	-19.067999999999998	5.435479583053261e-10
4283	4.69436e-12	Fe	2	4231.55A	-19.067999999999998	5.435479583053261e-10
4284	7.06418e-11	Fe	4	281.200A	-19.07	5.410505822874804e-10
4285	5.45863e-11	S	6	363.909A	-19.07	5.410505822874804e-10
4286	1.86793e-11	Cr	2	1063.45A	-19.07	5.410505822874804e-10
4287	2.42239e-12	N	1	8200.36A	-19.072	5.385646806701575e-10
4288	6.89667e-15	He	1	288.030m	-19.072	5.385646806701575e-10
4289	2.15114e-11	O	1	923.438A	-19.073	5.373260162771877e-10
4290	3.09071e-12	Ca	5	6427.15A	-19.073	5.373260162771877e-10
4291	4.44962e-11	Ar	2	446.431A	-19.073	5.373260162771877e-10
4292	1.94455e-11	S	2	1021.55A	-19.073	5.373260162771877e-10
4293	1.70012e-11	N	1	1168.42A	-19.074	5.36090200733267e-10
4294	1.14416e-12	Co	2	1.73616m	-19.075	5.348572274862287e-10
4295	8.08025e-11	Fe	4	245.840A	-19.077	5.323997817494072e-10
4296	3.95829e-12	Fe	2	5018.44A	-19.077	5.323997817494072e-10
4297	5.4823e-13	Zn	4	3.62338m	-19.078	5.311752962304998e-10
4298	2.99528e-11	S	5	663.191A	-19.08	5.28734767431143e-10
4299	8.12151e-13	He	1	2.44591m	-19.081	5.275187112112528e-10
4300	7.15905e-12	Fe	2	2774.73A	-19.081	5.275187112112528e-10
4301	5.0092e-13	Mg	5	3.96560m	-19.082	5.263054518430564e-10
4302	3.1912900000000002e-12	Fe	4	6224.58A	-19.083	5.250949828939781e-10
4303	4.82557e-11	Fe	6	411.650A	-19.087	5.202808831542731e-10
4304	3.03935e-14	He	1	65.3575m	-19.088	5.190842703286712e-10
4305	4.44853e-11	Ar	2	446.540A	-19.088	5.190842703286712e-10
4306	7.20595e-11	Si	7	275.667A	-19.088	5.190842703286712e-10
4307	2.20272e-12	Si	4	9018.14A	-19.088	5.190842703286712e-10
4308	1.2784899999999998e-14	He	1	155.374m	-19.09	5.166992947471251e-10
4309	4.28828e-12	Fe	2	4632.27A	-19.09	5.166992947471251e-10
4310	1.41938e-12	He	1	1.39952m	-19.092	5.143252771330031e-10
4311	4.17846e-11	O	3	475.401A	-19.093	5.131423618211481e-10
4312	5.45216e-13	He	1	3.64341m	-19.093	5.131423618211481e-10
4313	3.6558e-11	F	2	543.369A	-19.095	5.107846868293296e-10
4314	1.0131599999999999e-13	Fe	4	19.6064m	-19.096	5.096099146492037e-10
4315	1.8062400000000003e-10	Al	6	109.977A	-19.097	5.084378443701149e-10
4316	4.07979e-12	F	2	4868.99A	-19.097	5.084378443701149e-10
4317	1.3191899999999999e-10	C	5	150.581A	-19.097	5.084378443701149e-10
4318	4.60685e-11	Mg	7	431.194A	-19.099	5.061017846725463e-10
4319	2.69191e-11	O	1	737.931A	-19.099	5.061017846725463e-10
4320	4.29099e-12	Fe	2	4629.34A	-19.101	5.037764581943298e-10
4321	1.0097899999999999e-13	Cr	5	19.6719m	-19.102	5.026178044927813e-10
4322	7.30633e-11	C	5	271.880A	-19.102	5.026178044927813e-10
4323	9.18988e-13	He	1	2.16156m	-19.102999999999998	5.014618156208022e-10
4324	5.42809e-13	He	1	3.65956m	-19.105	4.991578078638763e-10
4325	1.0609e-10	Fe	8	187.241A	-19.107	4.968643860610164e-10
4326	7.42736e-11	N	3	267.450A	-19.107	4.968643860610164e-10
4327	9.405210000000001e-18	H	1	21.1207c	-19.109	4.945815015741734e-10
4328	3.8804e-11	C	5	511.918A	-19.112000000000002	4.911768264654349e-10
4329	5.17205e-11	Fe	6	384.073A	-19.113	4.900471511127262e-10
4330	6.30597e-11	Ne	2	315.010A	-19.114	4.88920073941226e-10
4331	2.9435e-13	He	1	6.74858m	-19.114	4.88920073941226e-10
4332	6.02318e-11	Si	4	329.800A	-19.114	4.88920073941226e-10
4333	4.79666e-11	Fe	6	414.131A	-19.115	4.877955889752912e-10
4334	1.1012100000000001e-12	Fe	4	1.80388m	-19.116	4.866736902530067e-10
4335	8.72085e-12	C	5	2277.81A	-19.117	4.855543718261809e-10
4336	8.50973e-13	Ni	2	2.33432m	-19.117	4.855543718261809e-10
4337	3.80736e-11	Ne	4	521.738A	-19.118	4.84437627760303e-10
4338	3.58452e-11	K	2	554.173A	-19.119	4.833234521344994e-10
4339	4.0555599999999997e-14	He	1	48.9808m	-19.12	4.822118390415254e-10
4340	4.22849e-11	Ne	4	469.777A	-19.121	4.811027825877233e-10
4341	6.78407e-11	Fe	6	292.810A	-19.122	4.799962768929783e-10
4342	3.4225300000000003e-14	He	1	58.0402m	-19.124000000000002	4.777908943278314e-10
4343	5.67961e-11	Ar	3	349.751A	-19.125	4.766920057647148e-10
4344	4.22796e-11	Na	4	469.835A	-19.128	4.734104810789023e-10
4345	1.42954e-12	He	1	1.38957m	-19.128	4.734104810789023e-10
4346	1.19598e-11	Mg	1	1660.94A	-19.129	4.723216671866853e-10
4347	1.7852200000000002e-14	He	1	111.272m	-19.129	4.723216671866853e-10
4348	9.38607e-13	Al	1	2.11638m	-19.129	4.723216671866853e-10
4349	5.04931e-11	Fe	3	393.410A	-19.13	4.712353574969332e-10
4350	1.42321e-12	He	1	1.39575m	-19.13	4.712353574969332e-10
4351	1.19693e-10	C	5	165.961A	-19.131	4.701515462501327e-10
4352	1.94862e-11	Si	1	1019.41A	-19.132	4.690702277000281e-10
4353	4.934919999999999e-12	Ni	2	4025.29A	-19.132	4.690702277000281e-10
4354	3.65845e-13	He	1	5.42975m	-19.136	4.647697660033146e-10
4355	7.16423e-12	Fe	2	2772.73A	-19.141	4.5944959048555904e-10
4356	3.7588199999999997e-14	He	1	52.8476m	-19.144000000000002	4.5628676175163076e-10
4357	3.18144e-11	Ca	7	624.386A	-19.144000000000002	4.5628676175163076e-10
4358	1.81037e-12	Co	2	1.09726m	-19.145	4.5523733132099066e-10
4359	3.53321e-11	Ne	5	562.222A	-19.146	4.5419031451335994e-10
4360	5.98182e-11	Ar	3	332.080A	-19.147000000000002	4.5314570577756356e-10
4361	4.87348e-13	Fe	3	4.07603m	-19.147000000000002	4.5314570577756356e-10
4362	1.09702e-13	He	1	18.1076m	-19.148	4.5210349957519354e-10
4363	5.13109e-11	Ne	4	387.139A	-19.151	4.489912409753914e-10
4364	2.29491e-12	N	1	8655.88A	-19.151	4.489912409753914e-10
4365	1.42657e-12	He	1	1.39246m	-19.151	4.489912409753914e-10
4366	3.4634300000000003e-12	Fe	4	5735.48A	-19.157	4.428308502021276e-10
4367	1.1879299999999998e-10	C	5	167.218A	-19.157	4.428308502021276e-10
4368	3.85853e-11	Fe	3	514.819A	-19.157	4.428308502021276e-10
4369	4.22716e-11	Ne	4	469.924A	-19.158	4.4181236750925703e-10
4370	8.264879999999999e-13	He	1	2.40348m	-19.159000000000002	4.4079622726157787e-10
4371	2.99031e-11	Ti	4	664.295A	-19.16	4.397824240716194e-10
4372	5.78803e-11	He	1	343.199A	-19.16	4.397824240716194e-10
4373	5.51104e-13	He	1	3.60448m	-19.16	4.397824240716194e-10
4374	6.20027e-11	Ne	2	320.380A	-19.160999999999998	4.3877095256429414e-10
4375	5.486979999999999e-13	He	1	3.62029m	-19.164	4.3575047457253717e-10
4376	9.25884e-13	He	1	2.14546m	-19.164	4.3575047457253717e-10
4377	5.78969e-11	Ar	3	343.100A	-19.166	4.337483830030034e-10
4378	2.2244299999999997e-14	He	1	89.3012m	-19.168	4.317554902086556e-10
4379	1.61647e-12	N	1	1.22888m	-19.168	4.317554902086556e-10
4380	6.76273e-12	Ti	4	2937.34A	-19.168	4.317554902086556e-10
4381	4.71114e-14	K	5	42.1649m	-19.168	4.317554902086556e-10
4382	1.7576900000000002e-12	Fe	2	1.13015m	-19.169	4.307624801369123e-10
4383	5.15344e-11	S	3	385.460A	-19.17	4.297717539249576e-10
4384	2.28785e-11	Mg	7	868.260A	-19.171	4.287833063200631e-10
4385	1.7048900000000002e-12	N	1	1.16515m	-19.172	4.277971320815712e-10
4386	2.11511e-12	Fe	4	9391.68A	-19.172	4.277971320815712e-10
4387	1.48695e-11	S	1	1335.92A	-19.173	4.268132259808912e-10
4388	2.0996900000000003e-12	N	1	9460.68A	-19.174	4.2583158280144383e-10
4389	4.23612e-11	Ar	2	468.931A	-19.174	4.2583158280144383e-10
4390	4.57695e-11	N	2	434.011A	-19.177	4.2290017880460137e-10
4391	8.02407e-11	N	5	247.561A	-19.179000000000002	4.2095712898102727e-10
4392	1.42453e-12	Fe	6	1.39446m	-19.18	4.1998895445093195e-10
4393	2.2558699999999999e-13	He	1	8.80569m	-19.180999999999997	4.190230066604645e-10
4394	2.3151e-12	Co	2	8580.39A	-19.180999999999997	4.190230066604645e-10
4395	8.6964e-12	Al	1	2284.22A	-19.182000000000002	4.18059280488259e-10
4396	4.95335e-11	Fe	6	401.031A	-19.183	4.17097770824749e-10
4397	1.81555e-12	Fe	2	1.09413m	-19.186	4.1422648996665485e-10
4398	5.43334e-11	Ne	5	365.603A	-19.188	4.123232921233172e-10
4399	5.54874e-11	N	2	358.000A	-19.19	4.1042883867976386e-10
4400	8.643139999999999e-12	Fe	1	2298.29A	-19.192999999999998	4.0760346642764317e-10
4401	2.31852e-12	N	1	8567.74A	-19.192999999999998	4.0760346642764317e-10
4402	2.27571e-12	N	1	8728.90A	-19.194000000000003	4.0666600446914913e-10
4403	8.69918e-12	Fe	2	2283.49A	-19.195999999999998	4.047975439012956e-10
4404	4.16985e-13	He	1	4.76383m	-19.195999999999998	4.047975439012956e-10
4405	5.11549e-11	P	4	388.319A	-19.197	4.038665353855343e-10
4406	3.24064e-14	He	1	61.2979m	-19.197	4.038665353855343e-10
4407	3.97818e-12	Fe	2	4993.36A	-19.197	4.038665353855343e-10
4408	3.1078400000000002e-12	O	1	6391.73A	-19.197	4.038665353855343e-10
4409	2.66417e-13	He	1	7.45615m	-19.199	4.020109372097508e-10
4410	3.5285900000000006e-14	S	1	56.2957m	-19.201	4.001638647331515e-10
4411	2.6076099999999996e-14	He	1	76.1787m	-19.202	3.992435133837438e-10
4412	5.88826e-15	He	1	337.357m	-19.203	3.983252787837037e-10
4413	2.83229e-11	Ne	4	701.358A	-19.203	3.983252787837037e-10
4414	1.8465e-12	N	1	1.07579m	-19.205	3.9649514036935686e-10
4415	6.02751e-13	He	1	3.29563m	-19.205	3.9649514036935686e-10
4416	2.71893e-11	Sc	3	730.600A	-19.208	3.937656870217191e-10
4417	2.22512e-12	Ca	2	8927.36A	-19.209	3.9286005107269955e-10
4418	4.11708e-11	C	3	482.489A	-19.21	3.919564980285628e-10
4419	4.37668e-11	Ar	2	453.871A	-19.21	3.919564980285628e-10
4420	2.33143e-11	N	1	852.028A	-19.211	3.9105502309876373e-10
4421	2.697e-11	O	1	736.540A	-19.213	3.8925828847503375e-10
4422	6.09414e-11	Ar	3	325.960A	-19.213	3.8925828847503375e-10
4423	1.09555e-14	He	1	181.319m	-19.215	3.8746980909703304e-10
4424	4.54822e-13	He	1	4.36752m	-19.215999999999998	3.865786532654244e-10
4425	1.8905900000000003e-12	N	1	1.05070m	-19.218	3.8480248569285885e-10
4426	5.53765e-13	He	1	3.58716m	-19.219	3.839174645348414e-10
4427	9.317729999999999e-13	He	1	2.13190m	-19.22	3.8303447886900615e-10
4428	5.56172e-13	He	1	3.57164m	-19.221	3.821535240138448e-10
4429	2.9438999999999996e-14	He	1	67.4767m	-19.221	3.821535240138448e-10
4430	1.9558400000000003e-12	Fe	2	1.01565m	-19.223	3.8039768806335894e-10
4431	4.37717e-11	Ar	2	453.819A	-19.223	3.8039768806335894e-10
4432	1.03808e-12	Fe	2	1.91358m	-19.224	3.795227976587639e-10
4433	1.38033e-10	C	5	143.911A	-19.224	3.795227976587639e-10
4434	1.33705e-10	C	5	148.569A	-19.224	3.795227976587639e-10
4435	4.12323e-11	Fe	3	481.770A	-19.224	3.795227976587639e-10
4436	7.90981e-12	Fe	2	2511.37A	-19.225	3.7864991944626166e-10
4437	6.687210000000001e-12	Fe	2	2970.52A	-19.226	3.7777904879794193e-10
4438	2.1175599999999997e-12	Cl	2	9380.83A	-19.226	3.7777904879794193e-10
4439	1.88815e-12	N	1	1.05206m	-19.229	3.7517843611843116e-10
4440	5.40253e-11	Mg	7	367.688A	-19.230999999999998	3.7345464778576113e-10
4441	1.16549e-11	S	3	1704.39A	-19.232	3.7259572593068197e-10
4442	8.38222e-13	He	1	2.36983m	-19.232	3.7259572593068197e-10
4443	4.51797e-11	S	5	439.677A	-19.233	3.71738779541051e-10
4444	2.64981e-11	C	5	749.657A	-19.233	3.71738779541051e-10
4445	6.29502e-13	Fe	2	3.15558m	-19.233	3.71738779541051e-10
4446	8.34809e-11	Fe	7	237.952A	-19.238	3.674835209193003e-10
4447	1.90069e-13	He	1	10.4512m	-19.239	3.666383322749214e-10
4448	7.65298e-12	Ne	3	2595.65A	-19.24	3.657950875104856e-10
4449	7.13328e-14	Mn	5	27.8476m	-19.24	3.657950875104856e-10
4450	7.37661e-11	N	3	269.290A	-19.24	3.657950875104856e-10
4451	1.1308499999999999e-10	C	5	175.659A	-19.24	3.657950875104856e-10
4452	2.15861e-11	O	1	920.243A	-19.241	3.6495378215518693e-10
4453	1.76319e-12	N	1	1.12662m	-19.245	3.616078657687942e-10
4454	1.3201e-12	Mg	1	1.50477m	-19.247	3.5994642854318243e-10
4455	1.53477e-14	He	1	129.430m	-19.248	3.591185747302322e-10
4456	1.89507e-11	Ar	1	1048.22A	-19.249000000000002	3.582926249282161e-10
4457	1.56694e-13	Co	3	12.6772m	-19.25	3.5746857475803325e-10
4458	1.66201e-11	Ti	4	1195.20A	-19.25	3.5746857475803325e-10
4459	1.88295e-12	N	1	1.05496m	-19.25	3.5746857475803325e-10
4460	5.38931e-11	Ca	5	368.590A	-19.250999999999998	3.566464198506489e-10
4461	4.44336e-11	Fe	3	447.059A	-19.250999999999998	3.566464198506489e-10
4462	2.86493e-12	Fe	2	6933.66A	-19.250999999999998	3.566464198506489e-10
4463	5.78625e-11	He	1	343.304A	-19.257	3.517530475225076e-10
4464	1.88475e-12	N	1	1.05396m	-19.26	3.493315965755736e-10
4465	3.55554e-12	Fe	2	5586.90A	-19.26	3.493315965755736e-10
4466	1.09725e-11	P	2	1810.39A	-19.262	3.4772656368338494e-10
4467	1.99119e-11	P	5	997.615A	-19.265	3.453328308562334e-10
4468	1.0495900000000001e-10	C	5	189.258A	-19.267	3.4374617062363413e-10
4469	5.58157e-13	He	1	3.55894m	-19.267	3.4374617062363413e-10
4470	3.92497e-13	Fe	2	5.06105m	-19.269000000000002	3.4216680043260577e-10
4471	4.71171e-11	Ne	4	421.598A	-19.269000000000002	3.4216680043260577e-10
4472	2.5509799999999998e-14	He	1	77.8700m	-19.27	3.413798386295715e-10
4473	1.7800599999999998e-12	Fe	2	1.11594m	-19.27	3.413798386295715e-10
4474	6.92413e-12	Fe	2	2868.87A	-19.271	3.4059468678845547e-10
4475	1.17923e-11	Si	3	1684.53A	-19.271	3.4059468678845547e-10
4476	9.368399999999999e-13	He	1	2.12037m	-19.272000000000002	3.3981134074646367e-10
4477	2.84448e-11	Ne	4	698.351A	-19.272000000000002	3.3981134074646367e-10
4478	5.63631e-12	Fe	2	3524.38A	-19.273	3.39029796350376e-10
4479	2.6299e-11	C	1	755.333A	-19.273	3.39029796350376e-10
4480	2.31567e-11	S	5	857.828A	-19.273	3.39029796350376e-10
4481	1.33574e-11	S	1	1487.15A	-19.274	3.3825004945651645e-10
4482	5.605640000000001e-13	He	1	3.54366m	-19.274	3.3825004945651645e-10
4483	1.7502599999999999e-12	Co	3	1.13494m	-19.274	3.3825004945651645e-10
4484	5.50993e-11	C	5	360.521A	-19.275	3.374720959307501e-10
4485	7.32911e-11	O	5	271.035A	-19.276	3.3669593164843923e-10
4486	1.91795e-14	He	1	103.572m	-19.278	3.351489543630767e-10
4487	1.63763e-12	N	1	1.21300m	-19.278	3.351489543630767e-10
4488	2.57619e-12	Fe	2	7710.78A	-19.278	3.351489543630767e-10
4489	6.05385e-12	Fe	2	3281.29A	-19.281	3.3284180518946653e-10
4490	5.13096e-11	Ne	4	387.149A	-19.283	3.313125360066547e-10
4491	9.53492e-12	Fe	1	2083.34A	-19.284000000000002	3.305505383190505e-10
4492	1.80727e-12	Si	1	1.09914m	-19.284000000000002	3.305505383190505e-10
4493	2.09767e-11	S	2	946.978A	-19.287	3.2827504441883043e-10
4494	4.39412e-11	Ar	2	452.069A	-19.288	3.2752003276801775e-10
4495	2.6560900000000002e-12	Zn	2	7478.82A	-19.289	3.2676675759581515e-10
4496	4.9229e-11	Fe	6	403.511A	-19.29	3.260152149084353e-10
4497	4.82224e-11	Fe	6	411.934A	-19.291	3.2526540072126844e-10
4498	6.550100000000001e-13	Fe	4	3.03269m	-19.291	3.2526540072126844e-10
4499	2.5916099999999997e-12	K	1	7664.90A	-19.292	3.24517311058877e-10
4500	5.05108e-12	Fe	2	3932.71A	-19.293	3.237709419549667e-10
4501	1.6855099999999998e-10	Si	5	117.854A	-19.293	3.237709419549667e-10
4502	1.3178700000000001e-12	Fe	4	1.50732m	-19.293	3.237709419549667e-10
4503	1.7543200000000001e-12	N	1	1.13232m	-19.293	3.237709419549667e-10
4504	6.07068e-11	Ar	3	327.220A	-19.293	3.237709419549667e-10
4505	4.836010000000001e-13	He	1	4.10761m	-19.294	3.2302628945235757e-10
4506	1.53264e-11	Al	1	1296.09A	-19.294	3.2302628945235757e-10
4507	2.25423e-14	He	1	88.1207m	-19.295	3.222833496029788e-10
4508	4.54123e-11	C	5	437.425A	-19.296	3.2154211846783997e-10
4509	5.28478e-11	S	3	375.880A	-19.298	3.200647666295752e-10
4510	4.47427e-12	Fe	2	4439.71A	-19.302	3.171303952112308e-10
4511	8.479459999999999e-13	He	1	2.34266m	-19.302	3.171303952112308e-10
4512	6.38268e-13	He	1	3.11224m	-19.303	3.1640101554231557e-10
4513	5.08611e-12	Fe	2	3905.63A	-19.303	3.1640101554231557e-10
4514	4.61652e-11	Ar	2	430.291A	-19.304000000000002	3.156733134000881e-10
4515	4.33716e-12	Fe	2	4580.06A	-19.304000000000002	3.156733134000881e-10
4516	5.61989e-13	He	1	3.53467m	-19.307000000000002	3.135002335958384e-10
4517	5.68319e-13	He	1	3.49530m	-19.309	3.120598308622675e-10
4518	3.1162200000000002e-12	Fe	10	6374.54A	-19.311	3.106260461781031e-10
4519	4.84152e-12	Si	1	4102.94A	-19.311	3.106260461781031e-10
4520	1.62771e-12	N	1	1.22039m	-19.314	3.084877115170162e-10
4521	1.20321e-11	Mg	1	1650.95A	-19.315	3.077782094689996e-10
4522	1.75994e-12	O	1	1.12870m	-19.317	3.06364097048196e-10
4523	5.64396e-13	He	1	3.51960m	-19.317999999999998	3.056594791779257e-10
4524	1.42217e-12	Fe	2	1.39677m	-19.317999999999998	3.056594791779257e-10
4525	9.41232e-13	He	1	2.11047m	-19.317999999999998	3.056594791779257e-10
4526	1.7588099999999999e-12	N	1	1.12943m	-19.319000000000003	3.049564818837815e-10
4527	2.33909e-11	S	5	849.240A	-19.319000000000003	3.049564818837815e-10
4528	5.4549e-11	S	6	364.158A	-19.32	3.0425510143855175e-10
4529	2.90883e-12	Fe	2	6829.01A	-19.320999999999998	3.0355533412358217e-10
4530	5.0672800000000006e-15	He	1	392.014m	-19.325	3.007723220922419e-10
4531	1.0204600000000002e-10	Fe	8	194.661A	-19.326	3.000805649474865e-10
4532	3.4565099999999998e-12	Fe	2	5746.97A	-19.326	3.000805649474865e-10
4533	5.70726e-13	He	1	3.48056m	-19.326	3.000805649474865e-10
4534	4.43561e-11	O	6	447.841A	-19.328	2.987018199906355e-10
4535	2.09307e-12	Fe	2	9490.59A	-19.328	2.987018199906355e-10
4536	5.653520000000001e-13	He	1	3.51365m	-19.33	2.9732940979143996e-10
4537	9.45941e-15	He	1	209.997m	-19.331	2.9664557112524095e-10
4538	3.5938599999999998e-12	Fe	2	5527.34A	-19.333	2.952826085314033e-10
4539	5.11687e-11	Ne	4	388.215A	-19.338	2.9190253646209045e-10
4540	1.96215e-14	He	1	101.238m	-19.34	2.9056136613301716e-10
4541	7.13512e-11	Mg	7	278.404A	-19.342	2.892263579218665e-10
4542	5.25751e-11	S	3	377.830A	-19.343	2.8856115575781005e-10
4543	5.67758e-13	He	1	3.49875m	-19.344	2.8789748351627603e-10
4544	1.14771e-10	O	6	173.080A	-19.344	2.8789748351627603e-10
4545	4.38625e-12	Fe	4	4528.80A	-19.345	2.8723533767854264e-10
4546	1.11121e-11	P	1	1787.65A	-19.345	2.8723533767854264e-10
4547	1.0668099999999999e-13	He	1	18.6205m	-19.346	2.8657471473397384e-10
4548	4.64797e-11	Ca	4	427.380A	-19.346	2.8657471473397384e-10
4549	5.78482e-11	He	1	343.389A	-19.347	2.859156111800149e-10
4550	3.83833e-12	Fe	5	5175.29A	-19.348	2.852580235221667e-10
4551	6.0241e-11	Ne	2	329.750A	-19.349	2.8460194827396035e-10
4552	1.08595e-11	Cr	2	1829.22A	-19.351	2.832943211006999e-10
4553	9.513940000000001e-13	He	1	2.08793m	-19.351	2.832943211006999e-10
4554	1.61642e-12	N	1	1.22892m	-19.352	2.8264276224273444e-10
4555	1.40639e-10	C	5	141.244A	-19.352999999999998	2.8199270192856044e-10
4556	9.45064e-13	He	1	2.10192m	-19.354	2.813441367116182e-10
4557	1.3291200000000001e-14	He	1	149.456m	-19.354	2.813441367116182e-10
4558	1.3461e-12	N	1	1.47571m	-19.355	2.8069706315328183e-10
4559	1.61519e-12	N	1	1.22985m	-19.355999999999998	2.800514778228341e-10
4560	4.16097e-11	Al	3	477.400A	-19.355999999999998	2.800514778228341e-10
4561	1.43939e-11	P	1	1380.06A	-19.358	2.787647581621485e-10
4562	7.33755e-11	O	5	270.723A	-19.36	2.7748395044129163e-10
4563	1.1793e-11	Si	3	1684.42A	-19.364	2.749399622922725e-10
4564	1.66541e-14	He	1	119.277m	-19.367	2.730472889047021e-10
4565	8.560950000000001e-13	He	1	2.32036m	-19.367	2.730472889047021e-10
4566	5.72399e-14	Fe	1	34.7038m	-19.369	2.717927505688886e-10
4567	1.7693299999999999e-12	N	1	1.12271m	-19.369	2.717927505688886e-10
4568	1.2215100000000001e-12	Co	2	1.62622m	-19.369	2.717927505688886e-10
4569	2.27948e-11	P	5	871.448A	-19.37	2.711676445890867e-10
4570	5.059979999999999e-13	He	1	3.92580m	-19.371	2.7054397631314473e-10
4571	1.5941e-12	N	1	1.24613m	-19.371	2.7054397631314473e-10
4572	6.17081e-11	S	4	321.910A	-19.373	2.69300939653926e-10
4573	9.484270000000001e-13	He	1	2.09446m	-19.374000000000002	2.6868156468019475e-10
4574	3.5818300000000003e-12	Fe	2	5545.90A	-19.377	2.6683197379875064e-10
4575	6.10369e-11	Ar	3	325.450A	-19.38	2.6499511541137333e-10
4576	1.85338e-12	N	1	1.07180m	-19.381	2.643856435585913e-10
4577	1.32718e-12	Co	2	1.49674m	-19.382	2.637775734521726e-10
4578	4.90201e-11	Fe	3	405.231A	-19.382	2.637775734521726e-10
4579	4.3473800000000004e-12	Co	3	4569.29A	-19.383	2.631709018681923e-10
4580	5.43864e-11	Mg	7	365.247A	-19.383	2.631709018681923e-10
4581	1.07318e-11	Fe	1	1851.00A	-19.384	2.625656255901336e-10
4582	8.19592e-11	Fe	4	242.370A	-19.386	2.6135924612271235e-10
4583	2.98404e-11	Ti	4	665.690A	-19.387	2.6075813653724383e-10
4584	3.86731e-11	Ti	6	513.650A	-19.387	2.6075813653724383e-10
4585	2.16395e-11	O	1	917.970A	-19.389	2.595600617276623e-10
4586	7.42486e-11	Ca	3	267.540A	-19.39	2.5896309015147385e-10
4587	1.78547e-11	S	1	1112.56A	-19.39	2.5896309015147385e-10
4588	3.95203e-11	F	5	502.639A	-19.393	2.5718040077810565e-10
4589	4.5817900000000004e-12	Co	3	4335.52A	-19.393	2.5718040077810565e-10
4590	1.33927e-11	S	1	1483.23A	-19.396	2.5540998335206425e-10
4591	5.62696e-11	C	5	353.023A	-19.396	2.5540998335206425e-10
4592	2.96648e-11	O	5	669.630A	-19.397000000000002	2.5482255669127107e-10
4593	6.37089e-11	Ne	2	311.800A	-19.397000000000002	2.5482255669127107e-10
4594	1.85504e-12	Fe	2	1.07084m	-19.397000000000002	2.5482255669127107e-10
4595	1.84118e-12	Fe	2	1.07890m	-19.399	2.5365175339385845e-10
4596	3.06319e-11	S	6	648.490A	-19.402	2.5190562700554987e-10
4597	6.50122e-11	Ne	2	305.550A	-19.402	2.5190562700554987e-10
4598	1.50887e-12	O	1	1.31651m	-19.406	2.495961423353423e-10
4599	1.89885e-12	Fe	2	1.04613m	-19.407	2.490220871378334e-10
4600	3.51992e-12	Fe	2	5643.44A	-19.407	2.490220871378334e-10
4601	2.43067e-11	Ne	4	817.241A	-19.409000000000002	2.47877934577182e-10
4602	1.45542e-14	He	1	136.486m	-19.41	2.4730783114785853e-10
4603	1.51979e-12	Fe	7	1.30705m	-19.41	2.4730783114785853e-10
4604	5.22705e-11	Fe	6	380.032A	-19.410999999999998	2.46739038920037e-10
4605	3.80075e-13	Si	2	5.22646m	-19.414	2.4504049932344403e-10
4606	2.59723e-11	N	5	764.833A	-19.414	2.4504049932344403e-10
4607	6.33735e-11	Fe	7	313.450A	-19.414	2.4504049932344403e-10
4608	8.26852e-11	Ne	4	240.242A	-19.415	2.4447692181411177e-10
4609	8.483870000000001e-13	Fe	2	2.34144m	-19.415	2.4447692181411177e-10
4610	6.11347e-11	Ne	2	324.930A	-19.416	2.4391464049708e-10
4611	2.3210400000000001e-10	Si	7	85.5842A	-19.416	2.4391464049708e-10
4612	6.71707e-12	Ti	4	2957.31A	-19.419	2.422355439224727e-10
4613	1.2938e-10	C	5	153.536A	-19.421	2.411225726955237e-10
4614	2.89296e-11	Ne	5	686.649A	-19.422	2.405680061673816e-10
4615	1.68919e-11	S	2	1175.97A	-19.423	2.4001471510686227e-10
4616	3.13944e-14	Fe	3	63.2739m	-19.423	2.4001471510686227e-10
4617	5.88787e-11	Ar	5	337.380A	-19.425	2.3891194766145273e-10
4618	2.83324e-12	Fe	2	7011.23A	-19.425	2.3891194766145273e-10
4619	3.0485299999999997e-12	Fe	2	6516.08A	-19.426	2.3836246542980316e-10
4620	1.8662599999999998e-12	N	1	1.06440m	-19.426	2.3836246542980316e-10
4621	8.62992e-13	He	1	2.30181m	-19.428	2.3726728938209083e-10
4622	9.41753e-13	Al	1	2.10931m	-19.429000000000002	2.367215897595156e-10
4623	1.42426e-10	C	5	139.472A	-19.429000000000002	2.367215897595156e-10
4624	5.78365e-11	He	1	343.459A	-19.430999999999997	2.3563395285069007e-10
4625	8.723339999999999e-12	C	5	2277.16A	-19.432000000000002	2.3509200979789147e-10
4626	5.703269999999999e-12	N	4	3483.00A	-19.432000000000002	2.3509200979789147e-10
4627	7.95303e-12	B	1	2497.72A	-19.432000000000002	2.3509200979789147e-10
4628	3.19788e-13	Co	2	6.21176m	-19.433	2.3455131317952984e-10
4629	8.22391e-15	He	1	241.545m	-19.434	2.3401186012888e-10
4630	4.39212e-15	He	1	452.275m	-19.437	2.3240093381482552e-10
4631	1.22635e-11	C	5	1619.80A	-19.437	2.3240093381482552e-10
4632	5.4224e-11	Ca	5	366.341A	-19.439	2.3133314851683157e-10
4633	1.15868e-14	He	1	171.441m	-19.44	2.3080109703951442e-10
4634	2.6663400000000003e-13	Cl	4	7.45009m	-19.441	2.3027026924664007e-10
4635	7.579239999999999e-12	Si	2	2620.90A	-19.442999999999998	2.2921227346310086e-10
4636	4.65826e-11	C	5	426.435A	-19.445	2.2815913872862894e-10
4637	5.72297e-11	S	3	347.100A	-19.445	2.2815913872862894e-10
4638	5.237689999999999e-13	He	1	3.79260m	-19.445999999999998	2.276343872712531e-10
4639	4.3375e-11	Ar	2	457.970A	-19.445999999999998	2.276343872712531e-10
4640	6.59342e-13	Co	3	3.01277m	-19.447	2.271108427087364e-10
4641	4.3239e-11	Ar	2	459.411A	-19.447	2.271108427087364e-10
4642	1.4003e-11	Si	3	1418.59A	-19.449	2.2606736317154546e-10
4643	7.127560000000001e-12	O	5	2786.99A	-19.451	2.2502867798733198e-10
4644	1.04827e-11	Si	7	1894.97A	-19.451	2.2502867798733198e-10
4645	4.53309e-11	S	5	438.210A	-19.456	2.2245279601093737e-10
4646	4.1017e-11	C	3	484.299A	-19.456	2.2245279601093737e-10
4647	9.93223e-17	Al	3	2.00000c	-19.457	2.21941168777617e-10
4648	5.0044e-12	Fe	2	3969.39A	-19.458	2.2143071825428175e-10
4649	4.09105e-11	Ar	2	485.559A	-19.458	2.2143071825428175e-10
4650	1.9568e-11	S	1	1015.15A	-19.465	2.1789028591887714e-10
4651	7.61414e-14	Co	3	26.0889m	-19.465999999999998	2.1738915216757923e-10
4652	2.76827e-11	C	5	717.576A	-19.467	2.1688917099192396e-10
4653	8.93014e-12	Al	1	2224.43A	-19.468	2.1639033974106262e-10
4654	3.657469999999999e-12	Ni	2	5431.19A	-19.47	2.1539611644079168e-10
4655	3.48328e-13	Co	2	5.70281m	-19.475	2.1293049748462972e-10
4656	1.35011e-10	C	5	147.132A	-19.479	2.109783389496813e-10
4657	1.20839e-11	Mg	1	1643.88A	-19.479	2.109783389496813e-10
4658	1.0162100000000002e-14	He	1	195.476m	-19.479	2.109783389496813e-10
4659	1.70423e-11	N	1	1165.59A	-19.48	2.104931022352727e-10
4660	1.6741200000000001e-12	Co	3	1.18656m	-19.48	2.104931022352727e-10
4661	1.41871e-13	Co	3	14.0018m	-19.482	2.095259742801198e-10
4662	1.51011e-11	N	1	1315.43A	-19.482	2.095259742801198e-10
4663	2.67096e-11	Ne	1	743.720A	-19.483	2.090440779117576e-10
4664	2.41572e-11	N	4	822.299A	-19.485	2.0808360761861872e-10
4665	4.9428e-11	C	5	401.887A	-19.485	2.0808360761861872e-10
4666	4.02064e-11	Na	6	494.062A	-19.485	2.0808360761861872e-10
4667	8.688799999999999e-13	He	1	2.28621m	-19.485	2.0808360761861872e-10
4668	3.3700699999999996e-12	Zn	2	5894.37A	-19.486	2.0760502860152248e-10
4669	5.63132e-11	N	2	352.750A	-19.486	2.0760502860152248e-10
4670	7.1179600000000005e-12	Fe	2	2790.75A	-19.489	2.061758856370589e-10
4671	4.08499e-11	Ar	2	486.280A	-19.49	2.057016942587662e-10
4672	2.63885e-11	C	1	752.768A	-19.494	2.0381580979015012e-10
4673	7.33445e-11	O	5	270.838A	-19.499000000000002	2.0148274950806174e-10
4674	4.47834e-11	K	4	443.567A	-19.5	2.0101935204333778e-10
4675	8.4795e-11	Mg	3	234.264A	-19.500999999999998	2.005570203632075e-10
4676	2.2709099999999997e-12	N	1	8747.37A	-19.500999999999998	2.005570203632075e-10
4677	1.90272e-12	Fe	2	1.04400m	-19.503	1.9963554455741614e-10
4678	1.23709e-10	C	5	160.574A	-19.508	1.9735033537575738e-10
4679	6.30128e-13	Fe	2	3.15245m	-19.508	1.9735033537575738e-10
4680	5.78268e-11	He	1	343.517A	-19.51	1.9644359294916848e-10
4681	1.98569e-11	P	5	1000.38A	-19.511	1.9599178522291812e-10
4682	1.3742600000000003e-10	Mg	5	144.547A	-19.512	1.9554101662560104e-10
4683	7.494979999999999e-13	Ca	2	2.65037m	-19.514	1.9464258726354875e-10
4684	7.19465e-15	He	1	276.100m	-19.517	1.9330267711760227e-10
4685	5.381050000000001e-13	He	1	3.69156m	-19.519000000000002	1.9241453199141326e-10
4686	1.8699099999999997e-12	N	1	1.06232m	-19.522000000000002	1.9108995967007564e-10
4687	4.9034e-13	He	1	4.05116m	-19.524	1.9021198105707857e-10
4688	4.82e-11	Fe	6	412.126A	-19.525	1.8977450564046262e-10
4689	8.45511e-11	Mg	3	234.940A	-19.528	1.8846810713269238e-10
4690	3.92251e-12	Ni	2	5064.22A	-19.531	1.871707018089926e-10
4691	3.83179e-15	He	1	518.412m	-19.537	1.846026235054058e-10
4692	8.73948e-13	He	1	2.27296m	-19.537	1.846026235054058e-10
4693	1.67741e-11	N	1	1184.24A	-19.538	1.8417804925315365e-10
4694	7.79821e-12	Ti	4	2547.31A	-19.539	1.8375445149458427e-10
4695	4.66159e-11	Ar	2	426.130A	-19.54	1.8333182798382595e-10
4696	5.99158e-11	Ar	3	331.540A	-19.544	1.8165103168196003e-10
4697	2.0222900000000003e-12	N	1	9822.75A	-19.55	1.7915868609166217e-10
4698	1.50087e-12	Fe	6	1.32353m	-19.551	1.787466325480171e-10
4699	7.734810000000001e-14	Co	2	25.6819m	-19.551	1.787466325480171e-10
4700	5.08576e-11	Fe	3	390.590A	-19.552	1.7833552670122263e-10
4701	6.30718e-11	Ne	2	314.950A	-19.552	1.7833552670122263e-10
4702	1.67827e-11	Ti	4	1183.63A	-19.553	1.77925366371638e-10
4703	7.7743e-12	Sc	2	2555.14A	-19.553	1.77925366371638e-10
4704	6.33032e-15	He	1	313.799m	-19.553	1.77925366371638e-10
4705	3.40768e-13	Al	8	5.82933m	-19.555	1.7710787357058412e-10
4706	5.27778e-11	Na	2	376.379A	-19.555999999999997	1.7670053676484942e-10
4707	4.12032e-11	K	3	482.109A	-19.559	1.754841388257637e-10
4708	5.64016e-11	Mg	5	352.197A	-19.561	1.7467786244643305e-10
4709	5.191180000000001e-13	He	1	3.82658m	-19.565	1.7307640617751006e-10
4710	1.21547e-12	Co	2	1.63430m	-19.567999999999998	1.7188495657790663e-10
4711	7.17121e-11	Mg	7	277.003A	-19.567999999999998	1.7188495657790663e-10
4712	2.17898e-12	Fe	2	9116.41A	-19.572	1.7030910582389562e-10
4713	2.75333e-12	Fe	2	7214.71A	-19.573	1.6991740575006216e-10
4714	8.0166e-13	Ni	2	2.47792m	-19.577	1.683595936104671e-10
4715	3.6267300000000002e-12	Fe	2	5477.24A	-19.58	1.672006143201827e-10
4716	4.23532e-11	F	2	469.019A	-19.581	1.6681606357841595e-10
4717	4.89671e-11	Fe	3	405.670A	-19.582	1.6643239727881223e-10
4718	9.44948e-12	Zn	2	2102.17A	-19.583	1.660496133872124e-10
4719	8.7834e-13	He	1	2.26159m	-19.583	1.660496133872124e-10
4720	5.78186e-11	He	1	343.565A	-19.584	1.6566770987413167e-10
4721	1.25324e-10	C	5	158.505A	-19.587	1.6452726138114328e-10
4722	4.94784e-11	Ne	5	401.477A	-19.587	1.6452726138114328e-10
4723	6.56484e-11	Fe	7	302.589A	-19.588	1.6414885918051613e-10
4724	3.87604e-11	C	5	512.494A	-19.588	1.6414885918051613e-10
4725	5.49839e-13	He	1	3.61278m	-19.588	1.6414885918051613e-10
4726	6.15933e-11	Ar	3	322.510A	-19.589000000000002	1.637713272807998e-10
4727	8.27624e-11	Ne	4	240.018A	-19.589000000000002	1.637713272807998e-10
4728	2.58015e-12	K	1	7698.96A	-19.592	1.6264393339376065e-10
4729	4.81093e-11	Fe	6	412.903A	-19.593	1.6226986272730562e-10
4730	2.32394e-11	Mg	7	854.774A	-19.598	1.6041237496863502e-10
4731	2.86528e-11	Ne	5	693.281A	-19.598	1.6041237496863502e-10
4732	1.93868e-11	S	1	1024.64A	-19.6	1.596753470540029e-10
4733	4.24064e-11	Al	3	468.430A	-19.602	1.5894170547504005e-10
4734	5.27684e-12	Fe	5	3764.46A	-19.602	1.5894170547504005e-10
4735	9.28524e-13	Ca	2	2.13936m	-19.602999999999998	1.5857614969651376e-10
4736	1.50912e-11	N	1	1316.29A	-19.605999999999998	1.5748451916040817e-10
4737	3.7040699999999996e-12	Fe	2	5362.87A	-19.611	1.5568180877658056e-10
4738	4.17463e-11	O	3	475.838A	-19.613	1.5496651583929317e-10
4739	1.8918099999999998e-12	N	1	1.05003m	-19.614	1.546101027432211e-10
4740	5.415149999999999e-13	He	1	3.66831m	-19.615	1.5425450937452404e-10
4741	2.00015e-12	N	1	9931.47A	-19.617	1.5354577428230227e-10
4742	3.37612e-11	B	2	588.381A	-19.618	1.5319262880113715e-10
4743	8.88502e-13	He	1	2.23572m	-19.618	1.5319262880113715e-10
4744	3.36287e-15	He	1	590.700m	-19.618	1.5319262880113715e-10
4745	3.31625e-14	Fe	5	59.9004m	-19.618	1.5319262880113715e-10
4746	8.821719999999999e-13	He	1	2.25177m	-19.62	1.5248877260697265e-10
4747	2.01397e-12	N	1	9863.33A	-19.623	1.5143904727999495e-10
4748	1.98584e-12	N	1	1.00030m	-19.624000000000002	1.5109074713647722e-10
4749	6.34971e-11	Ar	3	312.840A	-19.624000000000002	1.5109074713647722e-10
4750	1.76162e-11	C	2	1127.63A	-19.625999999999998	1.5039654821134073e-10
4751	4.699730000000001e-12	Ca	1	4226.73A	-19.625999999999998	1.5039654821134073e-10
4752	1.77929e-13	Co	2	11.1643m	-19.625999999999998	1.5039654821134073e-10
4753	5.05983e-11	C	5	392.591A	-19.627	1.5005064574914594e-10
4754	4.37522e-12	Cr	5	4540.22A	-19.629	1.493612256557939e-10
4755	9.11227e-13	Si	2	2.17997m	-19.63	1.4901770436940117e-10
4756	6.41306e-11	Ne	2	309.750A	-19.631	1.486749731600415e-10
4757	1.72328e-12	Fe	2	1.15271m	-19.633	1.4799187370809857e-10
4758	3.15041e-11	Ca	7	630.536A	-19.636	1.469731048153967e-10
4759	5.20343e-11	C	5	381.757A	-19.637	1.4663507605451968e-10
4760	8.855340000000001e-13	He	1	2.24322m	-19.641	1.4529071759659935e-10
4761	1.9163400000000003e-12	Fe	2	1.03658m	-19.642	1.4495655821895137e-10
4762	8.27823e-11	Fe	4	239.960A	-19.65	1.4231080285871238e-10
4763	6.47033e-12	Al	7	3070.08A	-19.651	1.4198349709477575e-10
4764	2.9674499999999997e-15	He	1	669.412m	-19.652	1.416569441132067e-10
4765	5.01462e-11	Fe	3	396.131A	-19.652	1.416569441132067e-10
4766	3.99615e-11	C	5	497.090A	-19.653	1.4133114218265494e-10
4767	5.59563e-13	He	1	3.54999m	-19.654	1.410060895757488e-10
4768	5.78117e-11	He	1	343.606A	-19.655	1.4068178456909284e-10
4769	8.4072e-12	Al	8	2362.79A	-19.655	1.4068178456909284e-10
4770	1.32725e-12	N	1	1.49666m	-19.659000000000002	1.3939200621557917e-10
4771	2.10325e-11	Si	8	944.467A	-19.662	1.3843243839428332e-10
4772	1.8821e-11	S	1	1055.44A	-19.664	1.3779639911485036e-10
4773	9.45618e-11	Li	2	210.069A	-19.666	1.3716328217045557e-10
4774	2.64699e-13	Ni	1	7.50454m	-19.666	1.3716328217045557e-10
4775	1.02092e-11	Fe	4	1945.74A	-19.667	1.36847815375574e-10
4776	8.993090000000001e-13	Si	2	2.20886m	-19.667	1.36847815375574e-10
4777	4.03427e-12	Fe	2	4923.93A	-19.667	1.36847815375574e-10
4778	5.592859999999999e-13	He	1	3.55176m	-19.668	1.3653307413418792e-10
4779	2.59701e-11	N	5	764.896A	-19.669	1.362190567775683e-10
4780	1.88944e-12	N	1	1.05134m	-19.67	1.3590576164082752e-10
4781	7.06895e-11	Ca	3	281.010A	-19.671	1.3559318706290706e-10
4782	1.93533e-11	F	6	1026.41A	-19.672	1.352813313865654e-10
4783	1.79515e-12	Fe	2	1.10656m	-19.672	1.352813313865654e-10
4784	1.50525e-11	N	1	1319.68A	-19.673	1.3497019295837702e-10
4785	8.11112e-11	C	4	244.904A	-19.674	1.3465977012871472e-10
4786	1.1486599999999999e-10	O	6	172.936A	-19.675	1.3435006125174865e-10
4787	1.1127799999999998e-12	Fe	2	1.78512m	-19.677	1.337327787915004e-10
4788	2.64513e-11	C	1	750.982A	-19.677	1.337327787915004e-10
4789	6.35255e-11	Si	4	312.700A	-19.678	1.3342520193544701e-10
4790	2.42569e-10	Si	7	81.8920A	-19.678	1.3342520193544701e-10
4791	1.17948e-10	C	5	168.417A	-19.682000000000002	1.3220195233140878e-10
4792	1.8134200000000002e-12	Fe	2	1.09541m	-19.683	1.318978962785134e-10
4793	1.3229e-12	Fe	5	1.50159m	-19.687	1.3068864909690357e-10
4794	7.60818e-13	Al	6	2.61094m	-19.688	1.3038807354486467e-10
4795	1.55412e-12	Cr	9	1.27818m	-19.691	1.2949048836009406e-10
4796	5.23783e-11	Ne	3	379.250A	-19.694000000000003	1.2859908210827246e-10
4797	2.23294e-12	Ni	2	8896.09A	-19.698	1.2742007863676495e-10
4798	9.0737e-12	Al	1	2189.23A	-19.7	1.2683463655439372e-10
4799	1.26315e-10	C	5	157.261A	-19.7	1.2683463655439372e-10
4800	5.09033e-11	Fe	3	390.239A	-19.702	1.262518843340548e-10
4801	2.22503e-11	Ne	5	892.771A	-19.706	1.250944001010889e-10
4802	5.33017e-11	S	3	372.680A	-19.707	1.2480669096470008e-10
4803	4.5081099999999995e-12	Fe	2	4406.38A	-19.708	1.2451964354096362e-10
4804	1.96179e-11	S	1	1012.57A	-19.709	1.2423325630798063e-10
4805	4.77764e-11	Fe	6	415.780A	-19.709	1.2423325630798063e-10
4806	5.25945e-11	S	3	377.691A	-19.71	1.2394752774735556e-10
4807	1.66468e-10	Si	5	119.329A	-19.715	1.225287121297254e-10
4808	1.0023000000000001e-10	C	5	198.189A	-19.715	1.225287121297254e-10
4809	5.215019999999999e-12	He	1	3809.08A	-19.715999999999998	1.2224690391192296e-10
4810	5.67712e-13	He	1	3.49904m	-19.717	1.2196574383503474e-10
4811	6.70666e-11	Fe	6	296.190A	-19.719	1.214053621447015e-10
4812	5.73622e-13	He	1	3.46298m	-19.722	1.2056961351025834e-10
4813	5.78058e-11	He	1	343.641A	-19.722	1.2056961351025834e-10
4814	2.01173e-11	Si	1	987.430A	-19.722	1.2056961351025834e-10
4815	5.68302e-11	N	2	349.540A	-19.722	1.2056961351025834e-10
4816	3.5889800000000003e-12	Fe	2	5534.85A	-19.723	1.2029231109424596e-10
4817	4.54478e-11	N	4	437.083A	-19.724	1.200156464560913e-10
4818	3.68041e-11	K	3	539.735A	-19.726	1.194642246493392e-10
4819	4.6774900000000005e-12	Sc	2	4246.82A	-19.726	1.194642246493392e-10
4820	4.42056e-11	Fe	6	449.365A	-19.726	1.194642246493392e-10
4821	4.13386e-12	Fe	4	4805.31A	-19.729	1.186418387114224e-10
4822	3.4950699999999996e-12	Fe	2	5683.57A	-19.729	1.186418387114224e-10
4823	5.38212e-11	C	5	369.083A	-19.730999999999998	1.180967289778963e-10
4824	7.44349e-11	Na	3	266.870A	-19.730999999999998	1.180967289778963e-10
4825	3.1314899999999996e-13	Na	4	6.34346m	-19.733	1.1755412379609235e-10
4826	6.21152e-11	Ne	2	319.800A	-19.736	1.1674488689996045e-10
4827	4.69242e-11	Ar	2	423.331A	-19.737000000000002	1.16476381111047e-10
4828	1.33208e-13	Fe	4	14.9123m	-19.737000000000002	1.16476381111047e-10
4829	1.18262e-11	P	1	1679.70A	-19.738	1.1620849286831226e-10
4830	1.75989e-12	O	1	1.12873m	-19.738	1.1620849286831226e-10
4831	9.6901e-12	C	5	2049.98A	-19.741	1.1540851923033049e-10
4832	2.6177099999999998e-12	Zn	2	7588.48A	-19.743	1.1487826525038916e-10
4833	1.62406e-12	N	1	1.22314m	-19.743	1.1487826525038916e-10
4834	1.2934000000000002e-10	C	5	153.583A	-19.744	1.1461405257213714e-10
4835	2.01985e-12	N	1	9834.61A	-19.748	1.135632646220922e-10
4836	3.1409e-12	Fe	5	6324.44A	-19.749000000000002	1.1330207636135859e-10
4837	4.57388e-11	N	4	434.302A	-19.749000000000002	1.1330207636135859e-10
4838	9.33081e-12	Si	3	2128.91A	-19.749000000000002	1.1330207636135859e-10
4839	2.95577e-11	C	5	672.057A	-19.75	1.1304148881695588e-10
4840	5.50557e-11	C	5	360.806A	-19.752	1.1252211035388022e-10
4841	1.3878399999999999e-12	N	1	1.43132m	-19.757	1.1123408040765721e-10
4842	1.3105200000000002e-12	Fe	4	1.51577m	-19.758	1.1097824912196322e-10
4843	6.4182699999999995e-12	Al	7	3094.99A	-19.761	1.1021428022867805e-10
4844	3.88429e-12	O	5	5114.06A	-19.761	1.1021428022867805e-10
4845	9.26994e-13	Ca	2	2.14289m	-19.764	1.0945557046026218e-10
4846	1.92387e-11	F	6	1032.52A	-19.764	1.0945557046026218e-10
4847	5.32046e-11	C	5	373.360A	-19.765	1.0920382963393724e-10
4848	2.85869e-11	C	5	694.879A	-19.765	1.0920382963393724e-10
4849	1.88707e-11	C	5	1052.66A	-19.768	1.084520757584886e-10
4850	1.65668e-12	Fe	2	1.19905m	-19.768	1.084520757584886e-10
4851	6.77027e-11	Fe	7	293.407A	-19.771	1.077054969203179e-10
4852	2.84537e-11	Ne	4	698.133A	-19.773	1.0721063511302293e-10
4853	5.853560000000001e-13	He	1	3.39357m	-19.776	1.064726022921439e-10
4854	5.74609e-13	He	1	3.45704m	-19.776	1.064726022921439e-10
4855	6.725889999999999e-10	N	6	29.5343A	-19.777	1.06227722102225e-10
4856	2.69366e-11	Ar	2	737.454A	-19.778	1.0598340512111493e-10
4857	3.83307e-11	B	3	518.239A	-19.779	1.0573965005346758e-10
4858	5.86248e-11	C	5	338.841A	-19.784000000000002	1.0452925828829652e-10
4859	5.78008e-11	He	1	343.671A	-19.785	1.0428884766555814e-10
4860	4.7221e-11	Fe	3	420.670A	-19.791	1.0285795103265831e-10
4861	6.2767e-12	He	1	3164.79A	-19.795	1.0191494366937357e-10
4862	1.58862e-11	S	1	1250.42A	-19.796	1.0168054580340647e-10
4863	4.72055e-12	Fe	4	4208.08A	-19.797	1.0144668703757042e-10
4864	1.6787299999999999e-12	Fe	2	1.18331m	-19.802	1.0028543641368444e-10
4865	3.3726e-12	Na	1	5889.95A	-19.804000000000002	9.9824666687643e-11
4866	8.12996e-12	Si	1	2443.36A	-19.804000000000002	9.9824666687643e-11
4867	4.29632e-11	Al	3	462.359A	-19.805	9.959507632532708e-11
4868	4.2529600000000003e-13	Fe	2	4.67073m	-19.807000000000002	9.913747851576882e-11
4869	6.53898e-12	S	4	3037.85A	-19.807000000000002	9.913747851576882e-11
4870	5.38404e-11	S	3	368.951A	-19.813	9.777726131730838e-11
4871	8.63049e-13	Fe	2	2.30166m	-19.813	9.777726131730838e-11
4872	2.85577e-11	C	5	695.591A	-19.815	9.732801560904413e-11
4873	7.44743e-13	Fe	4	2.66729m	-19.815	9.732801560904413e-11
4874	6.66737e-12	Fe	2	2979.35A	-19.817999999999998	9.665801426230564e-11
4875	3.3691800000000004e-12	Na	1	5895.92A	-19.819000000000003	9.643570699846253e-11
4876	1.36685e-13	Ni	2	14.5330m	-19.82	9.621391102713964e-11
4877	4.78049e-11	Fe	6	415.532A	-19.82	9.621391102713964e-11
4878	4.61706e-11	F	2	430.241A	-19.823	9.555157912239619e-11
4879	6.44196e-11	Ne	2	308.360A	-19.825	9.511255949492648e-11
4880	4.74329e-11	S	3	418.790A	-19.826	9.48938066784143e-11
4881	3.37867e-11	Sc	5	587.936A	-19.826	9.48938066784143e-11
4882	1.8623e-11	Ar	1	1066.66A	-19.829	9.42405623080868e-11
4883	2.89113e-11	Ne	5	687.083A	-19.829	9.42405623080868e-11
4884	5.91026e-11	Ne	3	336.101A	-19.829	9.42405623080868e-11
4885	5.9508e-13	He	1	3.33811m	-19.829	9.42405623080868e-11
4886	6.02717e-12	Fe	2	3295.82A	-19.829	9.42405623080868e-11
4887	5.80497e-13	He	1	3.42197m	-19.831	9.380756625572395e-11
4888	4.58125e-11	Ca	7	433.603A	-19.831	9.380756625572395e-11
4889	4.55954e-13	Fe	3	4.35668m	-19.832	9.359181484037392e-11
4890	1.457e-11	Fe	7	1363.38A	-19.833	9.337655963951016e-11
4891	1.6697900000000002e-10	Si	5	118.964A	-19.834	9.316179951186949e-11
4892	1.95423e-12	N	1	1.01648m	-19.834	9.316179951186949e-11
4893	1.2810200000000002e-10	C	5	155.067A	-19.835	9.294753331881582e-11
4894	9.548e-13	Ni	2	2.08048m	-19.839000000000002	9.209538521126732e-11
4895	5.0299e-12	Fe	2	3949.27A	-19.839000000000002	9.209538521126732e-11
4896	2.01217e-12	N	1	9872.15A	-19.839000000000002	9.209538521126732e-11
4897	4.5778e-11	N	4	433.930A	-19.84	9.188357170304453e-11
4898	6.71467e-12	O	1	2958.36A	-19.84	9.188357170304453e-11
4899	4.55463e-11	Ca	8	436.138A	-19.840999999999998	9.167224535237217e-11
4900	1.27705e-11	Si	1	1555.49A	-19.840999999999998	9.167224535237217e-11
4901	2.85092e-11	Ne	4	696.774A	-19.843	9.125104964452909e-11
4902	8.69301e-13	Fe	2	2.28511m	-19.844	9.10411780542214e-11
4903	3.74883e-11	O	6	529.884A	-19.845	9.08317891551776e-11
4904	5.77964e-11	He	1	343.697A	-19.846	9.062288183723716e-11
4905	1.95017e-13	Fe	2	10.1860m	-19.846	9.062288183723716e-11
4906	6.37172e-11	Ne	2	311.760A	-19.847	9.041445499279497e-11
4907	5.43946e-11	N	4	365.192A	-19.847	9.041445499279497e-11
4908	1.47532e-12	N	1	1.34645m	-19.848	9.020650751679339e-11
4909	4.82795e-12	Fe	2	4114.47A	-19.849	8.999903830671415e-11
4910	8.03394e-12	K	6	2472.57A	-19.85	8.979204626257687e-11
4911	8.90224e-11	C	4	223.140A	-19.851	8.95855302869311e-11
4912	7.58852e-11	Ca	3	261.770A	-19.851	8.95855302869311e-11
4913	7.10125e-12	Mn	1	2797.32A	-19.852	8.937948928484818e-11
4914	5.49915e-11	C	5	361.228A	-19.852999999999998	8.917392216392074e-11
4915	1.97572e-12	N	1	1.00543m	-19.854	8.896882783425087e-11
4916	1.22916e-11	C	5	1616.10A	-19.857	8.835637073139358e-11
4917	8.10884e-12	Fe	2	2449.73A	-19.858	8.81531567178403e-11
4918	5.3728e-13	Al	8	3.69722m	-19.861	8.754631465545284e-11
4919	1.50942e-11	N	1	1316.04A	-19.861	8.754631465545284e-11
4920	1.45693e-11	Cl	1	1363.45A	-19.863	8.714407587719935e-11
4921	1.76003e-12	O	1	1.12864m	-19.863	8.714407587719935e-11
4922	7.56597e-11	Fe	4	262.550A	-19.865	8.674368521825697e-11
4923	9.08859e-11	Fe	8	218.565A	-19.87	8.575073846445479e-11
4924	3.94208e-12	Fe	2	5039.08A	-19.871	8.555351723881808e-11
4925	7.92925e-12	Fe	2	2505.21A	-19.871	8.555351723881808e-11
4926	1.3194599999999999e-10	C	5	150.550A	-19.872	8.535674960941248e-11
4927	1.76262e-11	C	2	1126.99A	-19.872	8.535674960941248e-11
4928	2.02728e-12	N	1	9798.56A	-19.877	8.437967897624235e-11
4929	9.88075e-12	Sc	3	2010.42A	-19.878	8.418561109992332e-11
4930	8.01893e-11	N	5	247.719A	-19.879	8.399198956733391e-11
4931	1.43778e-13	Co	3	13.8160m	-19.88	8.379881335191273e-11
4932	6.0323e-13	He	1	3.29302m	-19.88	8.379881335191273e-11
4933	6.456019999999999e-12	Al	7	3076.89A	-19.881	8.360608142945733e-11
4934	5.855649999999999e-13	He	1	3.39236m	-19.881	8.360608142945733e-11
4935	1.59426e-11	Al	1	1246.00A	-19.882	8.341379277812293e-11
4936	3.84676e-12	Fe	2	5163.95A	-19.884	8.303054121318144e-11
4937	6.8668e-12	Fe	2	2892.83A	-19.884	8.303054121318144e-11
4938	3.99603e-11	K	3	497.104A	-19.886	8.264905052923025e-11
4939	2.69498e-12	Fe	2	7370.92A	-19.886	8.264905052923025e-11
4940	1.62348e-11	S	1	1223.57A	-19.887999999999998	8.226931263575609e-11
4941	1.88999e-11	C	5	1051.03A	-19.891	8.170297467112846e-11
4942	4.53687e-11	C	5	437.845A	-19.891	8.170297467112846e-11
4943	2.57159e-11	Ca	8	772.457A	-19.891	8.170297467112846e-11
4944	1.75322e-13	Cl	1	11.3303m	-19.892	8.151506304387709e-11
4945	9.16824e-12	Al	1	2166.66A	-19.893	8.13275836013754e-11
4946	1.49744e-11	N	1	1326.56A	-19.893	8.13275836013754e-11
4947	2.31799e-10	Si	7	85.6968A	-19.895	8.095391729691849e-11
4948	5.17534e-12	Mg	1	3838.29A	-19.896	8.076772845382105e-11
4949	4.80807e-11	Fe	6	413.148A	-19.899	8.021172732199375e-11
4950	6.4836e-11	S	4	306.380A	-19.899	8.021172732199375e-11
4951	1.7624e-11	C	2	1127.13A	-19.9	8.002724546847084e-11
4952	8.782489999999999e-12	Mg	7	2261.82A	-19.9	8.002724546847084e-11
4953	2.01846e-11	Zn	2	984.142A	-19.901	7.984318791143628e-11
4954	5.77925e-11	He	1	343.720A	-19.904	7.929355127193565e-11
4955	8.26866e-11	Ne	4	240.238A	-19.905	7.911118116472688e-11
4956	4.71413e-11	Ar	2	421.381A	-19.906	7.8929230497126e-11
4957	3.71348e-11	O	3	534.929A	-19.907	7.874769830444742e-11
4958	1.48229e-13	Mn	6	13.4012m	-19.908	7.856658362422614e-11
4959	4.50345e-11	Ca	8	441.094A	-19.909000000000002	7.838588549621016e-11
4960	3.40827e-11	Ca	8	582.832A	-19.909000000000002	7.838588549621016e-11
4961	3.679330000000001e-12	Ti	4	5398.93A	-19.91	7.820560296235666e-11
4962	1.88051e-12	N	1	1.05633m	-19.91	7.820560296235666e-11
4963	1.18622e-11	P	1	1674.60A	-19.910999999999998	7.802573506682492e-11
4964	3.76506e-12	Fe	2	5276.00A	-19.913	7.766723937835209e-11
4965	2.52469e-11	Ca	8	786.807A	-19.913	7.766723937835209e-11
4966	6.3986e-11	Ar	3	310.450A	-19.913	7.766723937835209e-11
4967	1.22635e-11	C	5	1619.80A	-19.914	7.74886096847032e-11
4968	1.7523e-11	Al	6	1133.62A	-19.914	7.74886096847032e-11
4969	5.71755e-11	N	2	347.430A	-19.918	7.67781898409314e-11
4970	6.50444e-11	Ne	3	305.398A	-19.922	7.607428316543595e-11
4971	4.76542e-11	Ne	5	416.846A	-19.925	7.55505914837129e-11
4972	5.899569999999999e-13	He	1	3.36710m	-19.926	7.537682994513243e-11
4973	6.68947e-11	C	4	296.951A	-19.927	7.520346804700015e-11
4974	6.72688e-11	S	4	295.300A	-19.928	7.50305048701692e-11
4975	5.4689e-11	C	5	363.226A	-19.928	7.50305048701692e-11
4976	6.101260000000001e-13	He	1	3.25579m	-19.928	7.50305048701692e-11
4977	4.2067e-11	C	5	472.210A	-19.929000000000002	7.4857939497606e-11
4978	4.3601699999999996e-12	Fe	2	4555.89A	-19.93	7.468577101438674e-11
4979	2.46426e-13	Ni	2	8.06101m	-19.930999999999997	7.451399850769065e-11
4980	5.83568e-11	He	1	340.397A	-19.930999999999997	7.451399850769065e-11
4981	2.61313e-11	C	5	760.179A	-19.932000000000002	7.434262106679578e-11
4982	4.75356e-12	Fe	2	4178.86A	-19.932000000000002	7.434262106679578e-11
4983	2.09218e-11	Zn	2	949.463A	-19.933	7.417163778307845e-11
4984	4.81177e-11	Fe	6	412.831A	-19.936	7.366104382003967e-11
4985	4.10282e-11	C	3	484.166A	-19.937	7.349162812048927e-11
4986	1.46964e-11	Cl	1	1351.66A	-19.94	7.298571531104107e-11
4987	2.76469e-11	O	2	718.505A	-19.94	7.298571531104107e-11
4988	2.34067e-13	Co	3	8.48665m	-19.944000000000003	7.231657825102845e-11
4989	5.86232e-11	He	1	338.850A	-19.945999999999998	7.19843137554001e-11
4990	9.38219e-12	Si	3	2117.25A	-19.945999999999998	7.19843137554001e-11
4991	5.87706e-11	Ca	7	338.000A	-19.945999999999998	7.19843137554001e-11
4992	3.32793e-11	Ne	1	596.901A	-19.945999999999998	7.19843137554001e-11
4993	5.67296e-12	C	5	3501.60A	-19.948	7.16535758764569e-11
4994	1.33733e-10	C	5	148.538A	-19.948	7.16535758764569e-11
4995	2.09242e-11	Si	8	949.354A	-19.949	7.148877722505501e-11
4996	5.98039e-11	S	4	332.160A	-19.954	7.067045195906878e-11
4997	1.00649e-10	Fe	8	197.363A	-19.954	7.067045195906878e-11
4998	6.81187e-12	Fe	2	2916.15A	-19.954	7.067045195906878e-11
4999	1.96368e-10	Si	6	101.159A	-19.957	7.018395998971181e-11
5000	6.00119e-13	He	1	3.31009m	-19.958	7.002254136105537e-11
5001	4.19838e-12	Fe	2	4731.45A	-19.958	7.002254136105537e-11
5002	3.16546e-11	Sc	3	627.538A	-19.958	7.002254136105537e-11
5003	7.28902e-11	O	5	272.526A	-19.96	6.970081700751548e-11
5004	5.77892e-11	He	1	343.740A	-19.96	6.970081700751548e-11
5005	2.00988e-12	N	1	9883.38A	-19.961	6.954050957688269e-11
5006	5.937890000000001e-13	He	1	3.34538m	-19.962	6.938057084310855e-11
5007	9.30428e-12	Si	3	2134.98A	-19.962	6.938057084310855e-11
5008	4.5002e-11	C	5	441.412A	-19.962	6.938057084310855e-11
5009	4.93844e-11	C	5	402.242A	-19.963	6.922099995821437e-11
5010	4.57636e-11	N	4	434.067A	-19.965999999999998	6.874448594624802e-11
5011	5.5427099999999995e-14	He	1	35.8389m	-19.965999999999998	6.874448594624802e-11
5012	3.27414e-12	He	1	6067.08A	-19.97	6.811423271077425e-11
5013	3.71556e-11	P	5	534.629A	-19.972	6.78012762390469e-11
5014	6.16015e-13	He	1	3.22467m	-19.973	6.764533763094802e-11
5015	7.94629e-11	Fe	7	249.984A	-19.973	6.764533763094802e-11
5016	1.67635e-11	N	1	1184.98A	-19.975	6.733453553641838e-11
5017	1.37426e-12	N	1	1.44546m	-19.98	6.656376348181417e-11
5018	1.69765e-12	Fe	2	1.17012m	-19.982	6.625793076910373e-11
5019	5.97151e-13	He	1	3.32654m	-19.982	6.625793076910373e-11
5020	6.76805e-12	He	1	2935.04A	-19.982	6.625793076910373e-11
5021	2.28863e-11	C	5	867.962A	-19.985	6.580181438196008e-11
5022	2.90671e-11	C	5	683.401A	-19.985	6.580181438196008e-11
5023	5.3313e-11	S	3	372.600A	-19.989	6.519853972155019e-11
5024	9.32135e-14	P	2	21.3107m	-19.993	6.460079591647227e-11
5025	1.97997e-13	Cl	2	10.0327m	-19.997	6.400853225953877e-11
5026	9.483979999999999e-15	Ni	2	209.453m	-19.998	6.386131672052962e-11
5027	6.79116e-11	Fe	7	292.505A	-19.999000000000002	6.371443976786451e-11
5028	1.0136399999999998e-10	Fe	8	195.972A	-19.999000000000002	6.371443976786451e-11
5029	2.79155e-11	C	5	711.592A	-20.002	6.32758326496157e-11
5030	4.25659e-12	Fe	2	4666.76A	-20.004	6.298510660685574e-11
5031	6.39449e-11	Ar	3	310.650A	-20.006	6.269571632892782e-11
5032	2.16272e-11	Ar	1	918.493A	-20.006	6.269571632892782e-11
5033	6.40396e-11	Ar	3	310.190A	-20.009	6.226412205350459e-11
5034	1.5633399999999999e-12	Fe	6	1.27064m	-20.009	6.226412205350459e-11
5035	4.89378e-11	C	5	405.913A	-20.01	6.212091854663661e-11
5036	5.2364e-11	Fe	6	379.353A	-20.011	6.197804439869531e-11
5037	3.64536e-11	P	5	544.924A	-20.012	6.183549885217518e-11
5038	5.77862e-11	He	1	343.758A	-20.012999999999998	6.169328115131493e-11
5039	6.21082e-13	He	1	3.19836m	-20.015	6.140982627220939e-11
5040	3.08499e-12	Ca	1	6439.08A	-20.015	6.140982627220939e-11
5041	6.77839e-11	Fe	7	293.056A	-20.015	6.140982627220939e-11
5042	8.11085e-11	C	4	244.912A	-20.016	6.126858759111554e-11
5043	7.7924e-12	Fe	5	2549.21A	-20.016	6.126858759111554e-11
5044	2.10651e-11	S	2	943.003A	-20.016	6.126858759111554e-11
5045	9.525530000000001e-13	Fe	2	2.08539m	-20.016	6.126858759111554e-11
5046	7.311989999999999e-12	Fe	2	2716.70A	-20.021	6.056725186845663e-11
5047	3.80724e-11	Ne	4	521.755A	-20.023	6.028897062395627e-11
5048	2.96142e-12	Li	1	6707.76A	-20.024	6.015030983931706e-11
5049	5.45928e-11	S	6	363.866A	-20.024	6.015030983931706e-11
5050	8.94455e-12	Al	8	2220.84A	-20.024	6.015030983931706e-11
5051	6.4625e-11	Ne	2	307.380A	-20.028	5.959884848399339e-11
5052	1.08763e-11	B	1	1826.40A	-20.028	5.959884848399339e-11
5053	2.62455e-11	C	5	756.870A	-20.029	5.946177493623073e-11
5054	2.29156e-11	C	5	866.853A	-20.029	5.946177493623073e-11
5055	1.79523e-12	Co	3	1.10652m	-20.03	5.932501664887953e-11
5056	1.3198200000000001e-12	N	1	1.50509m	-20.03	5.932501664887953e-11
5057	3.4700199999999998e-12	Fe	2	5724.60A	-20.032	5.905244295676436e-11
5058	6.09245e-11	Ar	3	326.050A	-20.033	5.891662610684133e-11
5059	4.01677e-12	C	5	4945.38A	-20.035	5.864592879882441e-11
5060	4.04291e-11	Na	6	491.341A	-20.035	5.864592879882441e-11
5061	1.26607e-12	Co	2	1.56899m	-20.035999999999998	5.851104690552035e-11
5062	2.4928799999999998e-12	Mn	9	7968.49A	-20.037	5.83764752319619e-11
5063	1.71974e-13	Fe	5	11.5509m	-20.037	5.83764752319619e-11
5064	4.41462e-11	Ar	2	449.970A	-20.038	5.824221306466393e-11
5065	6.0995e-12	Fe	2	3256.73A	-20.041	5.78412764900691e-11
5066	6.94974e-11	S	5	285.830A	-20.041	5.78412764900691e-11
5067	3.31551e-12	Fe	2	5991.38A	-20.043	5.757551996474244e-11
5068	1.4433e-11	P	1	1376.32A	-20.046	5.717917287316559e-11
5069	3.6481e-13	Fe	8	5.44515m	-20.048	5.691645843762864e-11
5070	6.254739999999999e-13	He	1	3.17590m	-20.051	5.6524648293692063e-11
5071	3.9496100000000004e-14	Fe	2	50.2947m	-20.052	5.639464521016379e-11
5072	1.33598e-12	N	1	1.48689m	-20.054000000000002	5.613553535181406e-11
5073	6.56102e-13	Mg	8	3.02765m	-20.055999999999997	5.587761599512447e-11
5074	6.6090600000000005e-12	C	5	3005.64A	-20.06	5.536532693242023e-11
5075	9.233739999999999e-12	Al	1	2151.29A	-20.06	5.536532693242023e-11
5076	6.356359999999999e-13	He	1	3.12513m	-20.061	5.523799021403203e-11
5077	6.97484e-11	O	5	284.802A	-20.061	5.523799021403203e-11
5078	1.85945e-12	Fe	2	1.06830m	-20.069000000000003	5.422978326918365e-11
5079	1.61884e-12	N	1	1.22708m	-20.07	5.410505822874804e-11
5080	2.56893e-12	Zn	2	7732.57A	-20.07	5.410505822874804e-11
5081	6.16315e-11	Ar	3	322.310A	-20.070999999999998	5.3980620047945185e-11
5082	1.88579e-12	N	1	1.05338m	-20.074	5.3609020073326704e-11
5083	6.36055e-11	Mg	5	312.307A	-20.076	5.336270899989628e-11
5084	1.68672e-11	N	1	1177.69A	-20.077	5.3239978174940714e-11
5085	5.38825e-12	Ca	7	3686.63A	-20.08	5.2873476743114296e-11
5086	6.293060000000001e-13	He	1	3.15657m	-20.08	5.2873476743114296e-11
5087	1.51528e-11	N	1	1310.94A	-20.08	5.2873476743114296e-11
5088	3.83287e-11	B	3	518.266A	-20.08	5.2873476743114296e-11
5089	6.55875e-11	Si	4	302.870A	-20.081	5.275187112112528e-11
5090	1.51282e-11	N	1	1313.07A	-20.081	5.275187112112528e-11
5091	1.76768e-12	N	1	1.12376m	-20.082	5.263054518430565e-11
5092	1.70388e-11	N	1	1165.84A	-20.085	5.226823905967702e-11
5093	5.74166e-11	N	2	345.970A	-20.086	5.2148025445732515e-11
5094	1.36798e-12	Fe	6	1.45210m	-20.086	5.2148025445732515e-11
5095	6.85334e-11	Sc	4	289.851A	-20.087	5.202808831542732e-11
5096	6.01694e-12	Cr	9	3301.42A	-20.089000000000002	5.178904096361974e-11
5097	6.77344e-11	Na	2	293.270A	-20.089000000000002	5.178904096361974e-11
5098	3.32779e-11	Ca	8	596.926A	-20.092	5.1432527713300314e-11
5099	1.46194e-12	N	1	1.35877m	-20.092	5.1432527713300314e-11
5100	6.32669e-13	He	1	3.13979m	-20.092	5.1432527713300314e-11
5101	1.05137e-11	F	4	1889.39A	-20.094	5.119621671390138e-11
5102	6.41348e-11	Ne	2	309.730A	-20.094	5.119621671390138e-11
5103	5.38142e-11	S	3	369.130A	-20.095	5.1078468682932955e-11
5104	8.805719999999999e-13	Fe	2	2.25586m	-20.095	5.1078468682932955e-11
5105	6.314e-11	Ne	2	314.610A	-20.099	5.0610178467254624e-11
5106	1.3134e-13	Fe	5	15.1245m	-20.1	5.049377828685061e-11
5107	3.74858e-11	O	6	529.920A	-20.101	5.037764581943298e-11
5108	4.12275e-11	Mg	5	481.826A	-20.102999999999998	5.014618156208023e-11
5109	2.01358e-11	Zn	2	986.525A	-20.104	5.003084854494464e-11
5110	5.29534e-11	C	5	375.131A	-20.108	4.9572162968422843e-11
5111	4.11636e-12	Fe	2	4825.74A	-20.111	4.9230910598878624e-11
5112	2.2397400000000003e-12	Fe	4	8869.10A	-20.112000000000002	4.9117682646543476e-11
5113	6.77976e-12	Ti	4	2929.97A	-20.113	4.900471511127262e-11
5114	1.31597e-12	N	1	1.50950m	-20.113	4.900471511127262e-11
5115	3.30464e-14	Fe	2	60.1108m	-20.114	4.889200739412259e-11
5116	5.19907e-11	C	5	382.077A	-20.114	4.889200739412259e-11
5117	4.3945699999999995e-12	Fe	2	4520.22A	-20.116	4.866736902530067e-11
5118	4.299180000000001e-12	Fe	2	4620.52A	-20.116	4.866736902530067e-11
5119	6.26618e-11	Ar	3	317.010A	-20.116	4.866736902530067e-11
5120	1.62953e-11	C	5	1219.03A	-20.117	4.85554371826181e-11
5121	4.75489e-12	Fe	2	4177.69A	-20.118	4.8443762776030306e-11
5122	2.04485e-11	Si	1	971.440A	-20.118	4.8443762776030306e-11
5123	5.01485e-12	F	4	3961.13A	-20.119	4.833234521344994e-11
5124	9.96268e-12	Sc	3	1993.89A	-20.12	4.822118390415254e-11
5125	1.31147e-12	N	1	1.51467m	-20.12	4.822118390415254e-11
5126	6.8681e-11	C	4	289.228A	-20.121	4.811027825877233e-11
5127	3.7613e-12	Ni	2	5281.27A	-20.122	4.799962768929782e-11
5128	1.1124100000000001e-12	Fe	6	1.78571m	-20.122	4.799962768929782e-11
5129	6.560119999999999e-12	S	4	3028.06A	-20.124000000000002	4.7779089432783145e-11
5130	3.83942e-11	C	5	517.381A	-20.133	4.679913961135802e-11
5131	7.602160000000001e-12	Si	2	2613.00A	-20.133	4.679913961135802e-11
5132	3.59368e-12	Fe	2	5527.61A	-20.135	4.6584117096535946e-11
5133	2.03583e-12	Ni	2	9757.43A	-20.136	4.6476976600331464e-11
5134	6.6239e-12	C	5	2998.91A	-20.136	4.6476976600331464e-11
5135	4.00992e-11	C	5	495.383A	-20.136	4.6476976600331464e-11
5136	3.06587e-12	C	5	6479.22A	-20.137	4.637008252042988e-11
5137	6.74485e-11	Fe	7	294.513A	-20.137	4.637008252042988e-11
5138	1.27481e-12	N	1	1.55823m	-20.137999999999998	4.626343429009021e-11
5139	3.9151e-11	Fe	6	507.380A	-20.137999999999998	4.626343429009021e-11
5140	2.1971799999999997e-12	Fe	5	9040.91A	-20.139	4.615703134387337e-11
5141	3.94014e-12	Ni	4	5041.56A	-20.142	4.5839288575068695e-11
5142	1.2409700000000002e-10	Al	4	160.072A	-20.144000000000002	4.5628676175163075e-11
5143	8.14898e-11	Al	6	243.766A	-20.144000000000002	4.5628676175163075e-11
5144	1.70093e-11	N	1	1167.86A	-20.146	4.5419031451336e-11
5145	1.12754e-10	C	5	176.176A	-20.146	4.5419031451336e-11
5146	4.90177e-11	C	5	405.251A	-20.146	4.5419031451336e-11
5147	3.71155e-11	F	6	535.206A	-20.148	4.521034995751935e-11
5148	7.82877e-12	Fe	2	2537.37A	-20.148	4.521034995751935e-11
5149	5.52323e-11	Ca	8	359.653A	-20.15	4.500262726807326e-11
5150	2.57588e-12	Fe	2	7711.72A	-20.151	4.489912409753914e-11
5151	2.55219e-11	C	5	778.330A	-20.154	4.459004070130918e-11
5152	1.43192e-11	N	3	1387.26A	-20.155	4.448748645354629e-11
5153	1.57781e-11	Fe	7	1258.99A	-20.156	4.438516807400835e-11
5154	2.54926e-11	C	5	779.224A	-20.156	4.438516807400835e-11
5155	1.472e-10	Li	3	134.949A	-20.157	4.428308502021276e-11
5156	2.82026e-12	Sc	2	7043.49A	-20.163	4.3675498315898586e-11
5157	1.90157e-10	Al	6	104.464A	-20.163	4.3675498315898586e-11
5158	6.14827e-11	S	3	323.090A	-20.163	4.3675498315898586e-11
5159	4.96722e-11	Fe	6	399.911A	-20.164	4.357504745725372e-11
5160	7.32323e-12	Si	3	2712.53A	-20.165	4.347482762917305e-11
5161	4.27992e-11	Ne	5	464.131A	-20.167	4.327507894050246e-11
5162	5.70605e-11	Ca	7	348.130A	-20.168	4.317554902086556e-11
5163	3.07377e-12	Ca	1	6462.57A	-20.168	4.317554902086556e-11
5164	1.93801e-11	C	5	1024.99A	-20.169	4.307624801369123e-11
5165	6.33978e-11	Ar	3	313.330A	-20.169	4.307624801369123e-11
5166	2.30689e-13	Cl	6	8.61092m	-20.171	4.287833063200631e-11
5167	2.43055e-11	Ne	4	817.283A	-20.173	4.268132259808911e-11
5168	3.59908e-11	B	2	551.931A	-20.173	4.268132259808911e-11
5169	4.80617e-11	Fe	6	413.312A	-20.173	4.268132259808911e-11
5170	4.43979e-11	Ar	2	447.419A	-20.174	4.2583158280144377e-11
5171	3.12586e-11	C	3	635.489A	-20.174	4.2583158280144377e-11
5172	1.5101e-11	N	1	1315.44A	-20.175	4.248521973386582e-11
5173	3.84104e-12	Fe	2	5171.64A	-20.178	4.2192753538391884e-11
5174	7.41919e-12	Al	6	2677.44A	-20.179000000000002	4.2095712898102725e-11
5175	7.0349e-12	He	1	2823.70A	-20.18	4.1998895445093195e-11
5176	3.37652e-11	Ne	1	588.311A	-20.18	4.1998895445093195e-11
5177	6.19158e-13	Fe	2	3.20830m	-20.183	4.17097770824749e-11
5178	2.0249200000000002e-12	N	1	9810.00A	-20.187	4.1327379547672264e-11
5179	3.67394e-14	Ti	3	54.0686m	-20.189	4.1137497486695775e-11
5180	1.6557900000000002e-12	Fe	2	1.19970m	-20.189	4.1137497486695775e-11
5181	8.38334e-11	O	5	236.952A	-20.189	4.1137497486695775e-11
5182	2.7762400000000003e-12	Fe	2	7155.16A	-20.189	4.1137497486695775e-11
5183	5.5985e-11	Al	6	354.818A	-20.19	4.104288386797638e-11
5184	4.45867e-11	Fe	6	445.524A	-20.192	4.085430894591339e-11
5185	7.69404e-11	Ca	3	258.180A	-20.197	4.0386653538553434e-11
5186	5.70814e-12	Ni	1	3480.03A	-20.2	4.01086337711535e-11
5187	3.5097300000000002e-12	Fe	2	5659.83A	-20.201	4.001638647331515e-11
5188	1.50526e-11	N	1	1319.67A	-20.203	3.9832527878370366e-11
5189	7.85284e-11	Ti	5	252.959A	-20.205	3.9649514036935686e-11
5190	3.7037400000000005e-12	Ni	4	5363.34A	-20.205	3.9649514036935686e-11
5191	1.29055e-13	K	4	15.3923m	-20.205	3.9649514036935686e-11
5192	1.4523e-11	B	1	1367.79A	-20.206	3.955832268518385e-11
5193	1.48641e-11	N	1	1336.40A	-20.207	3.9467341067720977e-11
5194	6.58701e-11	S	4	301.570A	-20.207	3.9467341067720977e-11
5195	1.4553e-12	N	1	1.36497m	-20.208	3.937656870217191e-11
5196	5.37776e-11	C	5	369.382A	-20.208	3.937656870217191e-11
5197	8.411419999999999e-12	C	5	2361.61A	-20.209	3.928600510726995e-11
5198	1.9037499999999998e-10	Al	6	104.344A	-20.21	3.919564980285628e-11
5199	3.6166400000000002e-12	Ti	4	5492.51A	-20.211	3.910550230987637e-11
5200	5.55597e-11	C	5	357.533A	-20.212	3.901556215037655e-11
5201	6.77228e-11	Fe	7	293.320A	-20.215	3.87469809097033e-11
5202	9.45316e-13	Ni	2	2.10136m	-20.218	3.848024856928589e-11
5203	1.4676799999999999e-12	N	1	1.35346m	-20.22	3.8303447886900615e-11
5204	1.99133e-11	P	5	997.545A	-20.22	3.8303447886900615e-11
5205	1.63597e-11	S	1	1214.23A	-20.22	3.8303447886900615e-11
5206	3.661480000000001e-12	Fe	2	5425.26A	-20.222	3.8127459529862557e-11
5207	1.63081e-11	C	5	1218.07A	-20.222	3.8127459529862557e-11
5208	3.71304e-11	P	5	534.992A	-20.222	3.8127459529862557e-11
5209	4.71717e-12	Fe	2	4211.10A	-20.224	3.795227976587639e-11
5210	1.99327e-12	N	1	9965.75A	-20.224	3.795227976587639e-11
5211	1.1883e-11	P	1	1671.67A	-20.227	3.769101810965291e-11
5212	8.74273e-13	Fe	2	2.27211m	-20.227	3.769101810965291e-11
5213	6.69161e-11	C	4	296.856A	-20.227999999999998	3.760433117353793e-11
5214	2.73088e-11	C	5	727.402A	-20.230999999999998	3.734546477857611e-11
5215	6.37663e-11	Ar	3	311.520A	-20.233	3.7173877954105094e-11
5216	4.58913e-11	F	2	432.859A	-20.235	3.70030794994808e-11
5217	2.02972e-12	N	1	9786.78A	-20.236	3.69179747782629e-11
5218	2.55126e-14	Fe	5	77.8613m	-20.237000000000002	3.6833065792472213e-11
5219	1.50603e-11	N	1	1319.00A	-20.238	3.674835209193003e-11
5220	4.5308e-12	Fe	2	4384.32A	-20.238	3.674835209193003e-11
5221	2.85577e-11	C	5	695.589A	-20.243	3.6327697184020306e-11
5222	4.21683e-11	Ca	8	471.076A	-20.245	3.616078657687942e-11
5223	5.95097e-13	Fe	2	3.33802m	-20.245	3.616078657687942e-11
5224	4.50963e-11	Ca	5	440.490A	-20.246	3.6077619075626514e-11
5225	1.88707e-11	C	5	1052.66A	-20.246	3.6077619075626514e-11
5226	2.89518e-11	N	3	686.122A	-20.247	3.5994642854318245e-11
5227	3.35882e-11	He	1	591.412A	-20.249000000000002	3.582926249282161e-11
5228	4.88231e-12	Sc	3	4068.66A	-20.250999999999998	3.5664641985064886e-11
5229	1.62941e-11	C	5	1219.12A	-20.252	3.558261558470765e-11
5230	2.03178e-12	N	1	9776.90A	-20.253	3.5500777839836104e-11
5231	2.2566e-11	Na	7	880.283A	-20.255	3.533766658196599e-11
5232	3.94377e-12	Fe	2	5036.92A	-20.256	3.525639220416748e-11
5233	3.939730000000001e-12	He	1	5042.09A	-20.259	3.501368890738141e-11
5234	2.72795e-11	C	5	728.182A	-20.262	3.47726563683385e-11
5235	1.14213e-12	P	8	1.73925m	-20.267	3.437461706236342e-11
5236	4.64872e-12	Co	3	4273.11A	-20.268	3.429555763699571e-11
5237	5.73466e-11	C	5	346.393A	-20.269000000000002	3.421668004326058e-11
5238	4.51849e-14	He	1	43.9626m	-20.269000000000002	3.421668004326058e-11
5239	3.1964e-12	Zn	2	6214.63A	-20.272000000000002	3.3981134074646365e-11
5240	2.57886e-11	Ca	8	770.280A	-20.276	3.366959316484393e-11
5241	5.62258e-11	Na	7	353.298A	-20.277	3.3592155249444095e-11
5242	1.62607e-11	Al	1	1221.62A	-20.277	3.3592155249444095e-11
5243	6.00889e-13	Fe	2	3.30584m	-20.277	3.3592155249444095e-11
5244	3.10056e-11	Ca	7	640.673A	-20.277	3.3592155249444095e-11
5245	1.4551e-12	N	1	1.36516m	-20.278	3.351489543630767e-11
5246	3.36614e-12	Fe	2	5901.26A	-20.283	3.313125360066547e-11
5247	4.49655e-14	Co	3	44.1771m	-20.283	3.313125360066547e-11
5248	1.69625e-11	N	1	1171.08A	-20.285	3.2979029317749775e-11
5249	1.96505e-12	N	1	1.01089m	-20.287	3.282750444188304e-11
5250	6.01322e-12	Fe	2	3303.46A	-20.288	3.275200327680177e-11
5251	9.80426e-11	S	8	202.610A	-20.288	3.275200327680177e-11
5252	5.1624e-11	C	5	384.791A	-20.289	3.2676675759581517e-11
5253	3.8702e-12	Fe	2	5132.67A	-20.289	3.2676675759581517e-11
5254	3.51281e-12	Fe	2	5654.86A	-20.29	3.260152149084353e-11
5255	1.51064e-11	N	1	1314.97A	-20.29	3.260152149084353e-11
5256	2.33957e-11	C	5	849.064A	-20.291	3.252654007212684e-11
5257	1.65658e-12	Fe	2	1.19912m	-20.292	3.24517311058877e-11
5258	2.85577e-11	C	5	695.591A	-20.292	3.24517311058877e-11
5259	3.4646e-11	Sc	5	573.355A	-20.294	3.230262894523576e-11
5260	1.69702e-11	S	1	1170.55A	-20.3	3.185942026064295e-11
5261	7.38483e-11	Ca	3	268.990A	-20.3	3.185942026064295e-11
5262	8.67864e-12	P	2	2288.89A	-20.301	3.1786145627393196e-11
5263	2.61685e-14	Fe	5	75.9099m	-20.301	3.1786145627393196e-11
5264	7.15749e-12	Fe	2	2775.34A	-20.303	3.164010155423156e-11
5265	7.86141e-12	Fe	2	2526.83A	-20.304000000000002	3.156733134000881e-11
5266	7.2385399999999996e-12	Fe	2	2744.26A	-20.31	3.1134211316774116e-11
5267	6.7575e-11	Fe	7	293.962A	-20.31	3.1134211316774116e-11
5268	1.36539e-12	N	1	1.45485m	-20.31	3.1134211316774116e-11
5269	6.27055e-11	Ar	3	316.790A	-20.311	3.106260461781031e-11
5270	8.282270000000001e-13	Fe	2	2.39843m	-20.311	3.106260461781031e-11
5271	2.0046400000000002e-12	N	1	9909.22A	-20.312	3.0991162609684e-11
5272	3.66116e-11	P	5	542.573A	-20.313	3.091988491361702e-11
5273	1.03804e-11	P	8	1913.66A	-20.313	3.091988491361702e-11
5274	6.61028e-12	C	5	3005.09A	-20.313	3.091988491361702e-11
5275	6.36847e-11	Fe	7	311.919A	-20.315	3.077782094689995e-11
5276	2.72802e-12	Fe	2	7281.63A	-20.317	3.0636409704819596e-11
5277	5.375399999999999e-13	Fe	5	3.69544m	-20.32	3.042551014385518e-11
5278	1.59456e-11	Cl	6	1245.76A	-20.320999999999998	3.035553341235821e-11
5279	6.44218e-11	Ne	2	308.350A	-20.322	3.0285717622877356e-11
5280	9.28865e-12	Zn	1	2138.57A	-20.323	3.021606240525648e-11
5281	2.96135e-12	Li	1	6707.91A	-20.325	3.007723220922419e-11
5282	5.99964e-12	Ni	1	3310.94A	-20.327	2.993903988000142e-11
5283	3.4524e-12	Fe	2	5753.81A	-20.332	2.959633052443299e-11
5284	3.059e-12	Ca	1	6493.78A	-20.333	2.952826085314033e-11
5285	1.27849e-12	C	5	1.55374m	-20.333	2.952826085314033e-11
5286	4.43724e-11	Ca	7	447.676A	-20.334	2.946034773774702e-11
5287	1.69118e-11	S	1	1174.59A	-20.334	2.946034773774702e-11
5288	3.92341e-11	C	5	506.306A	-20.336	2.932498973521327e-11
5289	1.06228e-11	C	5	1869.98A	-20.336	2.932498973521327e-11
5290	2.02941e-12	N	1	9788.29A	-20.337	2.925754413041792e-11
5291	1.22624e-11	C	5	1619.95A	-20.34	2.9056136613301714e-11
5292	2.715e-11	Sc	3	731.656A	-20.344	2.87897483516276e-11
5293	4.56544e-12	Fe	2	4351.05A	-20.345	2.8723533767854265e-11
5294	1.69742e-11	N	1	1170.28A	-20.345	2.8723533767854265e-11
5295	9.625370000000001e-13	Fe	5	2.06376m	-20.346	2.8657471473397382e-11
5296	5.59606e-11	Na	7	354.972A	-20.348	2.8525802352216672e-11
5297	6.9005e-10	N	6	28.7870A	-20.352	2.8264276224273445e-11
5298	7.13803e-11	Ar	4	278.290A	-20.355	2.8069706315328185e-11
5299	1.12016e-11	P	2	1773.36A	-20.355	2.8069706315328185e-11
5300	8.53006e-11	Fe	8	232.876A	-20.357	2.7940737729744115e-11
5301	9.96816e-11	Li	2	199.279A	-20.359	2.781236170098534e-11
5302	1.28844e-10	Mg	5	154.174A	-20.36	2.774839504412916e-11
5303	1.70609e-11	N	1	1164.32A	-20.36	2.774839504412916e-11
5304	5.63169e-11	C	5	352.726A	-20.362000000000002	2.762090274973627e-11
5305	1.46659e-12	N	1	1.35446m	-20.363	2.7557376436248567e-11
5306	2.59767e-11	N	5	764.704A	-20.368	2.724192975667979e-11
5307	2.57843e-11	Ne	8	770.410A	-20.374000000000002	2.6868156468019474e-11
5308	1.1476e-10	O	6	173.095A	-20.375	2.6806361422937523e-11
5309	1.63836e-12	N	1	1.21246m	-20.375	2.6806361422937523e-11
5310	6.37621e-11	Ne	2	311.540A	-20.375	2.6806361422937523e-11
5311	6.87016e-11	C	4	289.141A	-20.375999999999998	2.674470850251534e-11
5312	7.62368e-12	Si	2	2605.62A	-20.375999999999998	2.674470850251534e-11
5313	2.60703e-12	C	5	7619.57A	-20.379	2.656059922418756e-11
5314	5.34109e-11	C	5	371.918A	-20.381	2.6438564355859128e-11
5315	1.6408e-12	N	1	1.21066m	-20.383	2.631709018681923e-11
5316	1.7767599999999998e-12	N	1	1.11801m	-20.384	2.625656255901336e-11
5317	6.36376e-11	F	3	312.150A	-20.384	2.625656255901336e-11
5318	1.0624e-11	C	5	1869.77A	-20.385	2.6196174140888422e-11
5319	5.83568e-11	He	1	340.397A	-20.387	2.607581365372438e-11
5320	6.69649e-11	Si	4	296.640A	-20.389	2.595600617276623e-11
5321	3.6104e-11	Ca	7	550.201A	-20.39	2.5896309015147384e-11
5322	2.6159e-12	Fe	5	7593.75A	-20.394000000000002	2.5658890227022515e-11
5323	1.60142e-12	N	1	1.24043m	-20.394000000000002	2.5658890227022515e-11
5324	3.53968e-11	Na	4	561.193A	-20.394000000000002	2.5658890227022515e-11
5325	2.6002e-11	C	5	763.958A	-20.394000000000002	2.5658890227022515e-11
5326	9.55747e-13	Sc	2	2.07842m	-20.395	2.559987641711639e-11
5327	2.11614e-11	Zn	2	938.713A	-20.395	2.559987641711639e-11
5328	7.85965e-11	Fe	4	252.740A	-20.397000000000002	2.548225566912711e-11
5329	2.58464e-12	Fe	2	7685.58A	-20.397000000000002	2.548225566912711e-11
5330	4.89127e-12	Sc	3	4061.21A	-20.398	2.5423648107430874e-11
5331	5.86232e-11	He	1	338.850A	-20.401	2.5248632944896096e-11
5332	8.913689999999999e-12	Mg	2	2228.53A	-20.403	2.5132626014069872e-11
5333	1.67724e-11	N	1	1184.36A	-20.403	2.5132626014069872e-11
5334	5.50626e-11	Na	4	360.761A	-20.404	2.507482257826581e-11
5335	4.87729e-10	C	5	40.7285A	-20.406	2.495961423353423e-11
5336	2.54435e-11	Sc	3	780.728A	-20.406	2.495961423353423e-11
5337	4.94438e-11	Mg	5	401.758A	-20.407	2.490220871378334e-11
5338	4.57076e-11	Mg	7	434.599A	-20.410999999999998	2.46739038920037e-11
5339	1.45803e-12	N	1	1.36242m	-20.410999999999998	2.46739038920037e-11
5340	2.06427e-11	Si	1	962.297A	-20.416	2.4391464049708e-11
5341	6.67503e-12	Fe	2	2975.94A	-20.418	2.4279395452214418e-11
5342	8.93796e-12	Mg	2	2222.48A	-20.421	2.4112257269552366e-11
5343	6.70807e-12	Fe	2	2961.28A	-20.422	2.4056800616738158e-11
5344	2.9105e-11	Si	4	682.509A	-20.423	2.4001471510686228e-11
5345	3.87024e-12	Ni	2	5132.62A	-20.424	2.3946269658046776e-11
5346	4.39443e-12	C	5	4520.38A	-20.424	2.3946269658046776e-11
5347	8.91976e-12	Mg	2	2227.02A	-20.425	2.3891194766145274e-11
5348	9.50654e-12	B	1	2089.56A	-20.425	2.3891194766145274e-11
5349	2.92288e-11	Si	4	679.620A	-20.43	2.3617714521124623e-11
5350	8.02779e-12	Fe	2	2474.46A	-20.43	2.3617714521124623e-11
5351	6.75775e-12	Fe	2	2939.51A	-20.432000000000002	2.3509200979789146e-11
5352	2.1088900000000003e-12	N	1	9419.39A	-20.434	2.3401186012887998e-11
5353	2.27787e-11	Na	7	872.062A	-20.435	2.3347364778581922e-11
5354	2.26973e-11	Ar	1	875.189A	-20.435	2.3347364778581922e-11
5355	2.91372e-11	Si	4	681.756A	-20.436	2.3293667329679552e-11
5356	3.10181e-11	Ca	7	640.416A	-20.437	2.324009338148255e-11
5357	4.42824e-11	Fe	6	448.586A	-20.44	2.308010970395144e-11
5358	1.67405e-12	Fe	2	1.18661m	-20.442	2.2974066232380868e-11
5359	5.20967e-11	Na	7	381.300A	-20.444000000000003	2.286850998630457e-11
5360	3.00241e-11	C	5	661.617A	-20.447	2.271108427087364e-11
5361	3.75999e-12	Fe	2	5283.11A	-20.452	2.245111263898653e-11
5362	6.76675e-11	S	4	293.560A	-20.453	2.2399476512804316e-11
5363	1.8512099999999997e-12	N	1	1.07305m	-20.456	2.2245279601093736e-11
5364	5.04456e-12	Fe	2	3937.79A	-20.457	2.21941168777617e-11
5365	2.77889e-11	C	5	714.834A	-20.459	2.209214417345701e-11
5366	6.39307e-11	Fe	7	310.719A	-20.46	2.2041333651835043e-11
5367	2.28863e-11	C	5	867.962A	-20.462	2.1940062922689175e-11
5368	2.58494e-11	C	3	768.467A	-20.463	2.188960217823776e-11
5369	1.70405e-11	N	1	1165.72A	-20.464000000000002	2.183925749027806e-11
5370	2.0167e-12	C	1R	9850.00A	-20.464000000000002	2.183925749027806e-11
5371	7.94705e-11	Na	3	249.960A	-20.465	2.1789028591887712e-11
5372	2.37975e-12	Sc	2	8347.28A	-20.467	2.1688917099192397e-11
5373	1.04468e-11	Fe	5	1901.48A	-20.467	2.1688917099192397e-11
5374	5.05959e-14	Co	2	39.2610m	-20.468	2.1639033974106262e-11
5375	4.31486e-12	N	5	4603.74A	-20.469	2.1589265577024156e-11
5376	7.76561e-11	Ca	3	255.800A	-20.471	2.1490071912010738e-11
5377	1.80406e-11	O	4	1101.10A	-20.472	2.1440646118164315e-11
5378	2.55387e-11	C	5	777.817A	-20.474	2.13421352975378e-11
5379	8.98795e-10	O	7	22.1012A	-20.475	2.1293049748462972e-11
5380	6.48929e-11	Fe	7	306.111A	-20.476	2.124407709301842e-11
5381	1.68304e-11	S	1	1180.27A	-20.476	2.124407709301842e-11
5382	6.37256e-11	Fe	7	311.719A	-20.477	2.1195217071555663e-11
5383	2.84014e-11	C	5	699.418A	-20.482	2.095259742801198e-11
5384	7.24981e-11	S	4	274.000A	-20.485	2.0808360761861873e-11
5385	1.65578e-11	C	5	1199.70A	-20.485	2.0808360761861873e-11
5386	1.97295e-11	S	1	1006.84A	-20.485	2.0808360761861873e-11
5387	9.33699e-11	C	4	212.750A	-20.486	2.0760502860152245e-11
5388	6.72854e-13	Fe	5	2.95227m	-20.486	2.0760502860152245e-11
5389	1.88707e-11	C	5	1052.66A	-20.491999999999997	2.0475658082356387e-11
5390	2.84935e-11	Fe	8	697.157A	-20.493000000000002	2.0428565375575524e-11
5391	5.05624e-11	S	4	392.870A	-20.493000000000002	2.0428565375575524e-11
5392	1.0441299999999999e-10	N	5	190.249A	-20.495	2.033470464356776e-11
5393	5.715169999999999e-12	Fe	2	3475.74A	-20.496	2.0287936120700433e-11
5394	2.78535e-12	Fe	2	7131.76A	-20.497	2.0241275162450652e-11
5395	1.91687e-11	Be	2	1036.30A	-20.500999999999998	2.005570203632075e-11
5396	1.32303e-11	C	5	1501.43A	-20.502	2.000957520164327e-11
5397	2.28864e-11	C	5	867.959A	-20.506	1.9826126313522232e-11
5398	7.755610000000001e-14	Si	3	25.6130m	-20.506	1.9826126313522232e-11
5399	6.83004e-10	N	6	29.0840A	-20.506999999999998	1.9780527488355238e-11
5400	1.9829099999999997e-12	N	1	1.00178m	-20.506999999999998	1.9780527488355238e-11
5401	1.40078e-11	S	1	1418.10A	-20.506999999999998	1.9780527488355238e-11
5402	2.18481e-11	Fe	8	909.208A	-20.508000000000003	1.9735033537575575e-11
5403	1.51063e-11	N	1	1314.98A	-20.513	1.9509128476728857e-11
5404	7.6356e-12	Si	2	2601.56A	-20.514	1.9464258726354875e-11
5405	4.66299e-11	C	5	426.002A	-20.515	1.9419492173542896e-11
5406	1.09244e-11	B	1	1818.35A	-20.516	1.9374828580945425e-11
5407	6.40293e-11	S	3	310.240A	-20.516	1.9374828580945425e-11
5408	6.1696e-14	Fe	4	32.1973m	-20.518	1.9285809329730167e-11
5409	2.26634e-11	Ar	1	876.501A	-20.519000000000002	1.9241453199141327e-11
5410	6.34302e-11	Ar	3	313.170A	-20.52	1.9197199084822077e-11
5411	1.98292e-11	S	1	1001.78A	-20.52	1.9197199084822077e-11
5412	1.671e-11	Cl	1	1188.77A	-20.524	1.9021198105707856e-11
5413	1.24153e-16	P	5	1.60000c	-20.525	1.897745056404626e-11
5414	4.39728e-12	He	1	4517.44A	-20.526	1.8933803638938252e-11
5415	4.9261900000000004e-12	Mn	1	4032.42A	-20.526999999999997	1.889025709897249e-11
5416	4.03877e-11	Na	7	491.844A	-20.526999999999997	1.889025709897249e-11
5417	1.0909200000000002e-12	Co	3	1.82090m	-20.529	1.8803464251480247e-11
5418	4.64121e-11	Fe	6	428.002A	-20.531	1.8717070180899262e-11
5419	3.10794e-11	Ca	7	639.151A	-20.531	1.8717070180899262e-11
5420	2.76446e-11	O	2	718.567A	-20.534000000000002	1.858822277607181e-11
5421	2.49331e-11	Ca	8	796.711A	-20.537	1.8460262350540583e-11
5422	6.6090600000000005e-12	C	5	3005.64A	-20.537	1.8460262350540583e-11
5423	3.46337e-11	Ne	1	573.559A	-20.538	1.8417804925315364e-11
5424	1.27589e-11	C	5	1556.90A	-20.539	1.8375445149458424e-11
5425	3.32813e-11	Na	5	596.865A	-20.539	1.8375445149458424e-11
5426	1.50602e-11	N	1	1319.01A	-20.541999999999998	1.824894947480591e-11
5427	6.831310000000001e-12	Fe	2	2907.86A	-20.541999999999998	1.824894947480591e-11
5428	4.1378199999999997e-13	Co	2	4.80070m	-20.546	1.8081642100371732e-11
5429	6.9427800000000004e-12	Fe	2	2861.17A	-20.546	1.8081642100371732e-11
5430	1.66182e-11	S	1	1195.34A	-20.546999999999997	1.8040055477557543e-11
5431	3.34866e-12	Fe	2	5932.05A	-20.548000000000002	1.7998564501321367e-11
5432	1.32291e-11	C	5	1501.57A	-20.548000000000002	1.7998564501321367e-11
5433	2.97257e-11	O	5	668.258A	-20.551	1.787466325480171e-11
5434	6.46272e-11	Ne	2	307.370A	-20.555999999999997	1.7670053676484943e-11
5435	2.89248e-11	Ne	5	686.763A	-20.559	1.754841388257637e-11
5436	7.96314e-11	Fe	7	249.455A	-20.561999999999998	1.7427611451119438e-11
5437	6.46566e-14	V	4	30.7230m	-20.561999999999998	1.7427611451119438e-11
5438	9.569040000000002e-13	Sc	2	2.07591m	-20.561999999999998	1.7427611451119438e-11
5439	2.60322e-11	C	5	763.071A	-20.561999999999998	1.7427611451119438e-11
5440	6.64533e-13	Fe	2	2.98924m	-20.565	1.7307640617751006e-11
5441	3.48274e-11	Ne	1	570.369A	-20.566999999999997	1.7228119232482864e-11
5442	6.39057e-11	Ar	3	310.840A	-20.568	1.7188495657790523e-11
5443	9.77612e-13	Sc	2	2.03194m	-20.57	1.7109521693887928e-11
5444	8.97173e-11	Cr	8	221.412A	-20.570999999999998	1.707017088596544e-11
5445	1.64469e-11	Al	1	1207.79A	-20.572	1.703091058238956e-11
5446	1.45895e-12	N	1	1.36156m	-20.573	1.6991740575006218e-11
5447	1.99272e-12	N	1	9968.51A	-20.576	1.6874770255643816e-11
5448	3.60223e-11	Ca	7	551.449A	-20.576999999999998	1.683595936104685e-11
5449	3.95232e-11	Fe	6	502.602A	-20.578000000000003	1.679723772903017e-11
5450	6.044949999999999e-13	Fe	2	3.28612m	-20.578000000000003	1.679723772903017e-11
5451	1.50172e-11	C	5	1322.78A	-20.58	1.672006143201827e-11
5452	1.06368e-11	C	5	1867.53A	-20.581999999999997	1.664323972788136e-11
5453	6.62305e-12	C	5	2999.29A	-20.583000000000002	1.6604961338721104e-11
5454	8.414889999999999e-13	Ni	2	2.36063m	-20.589000000000002	1.637713272807998e-11
5455	1.62953e-11	C	5	1219.03A	-20.594	1.6189665239950935e-11
5456	1.76218e-11	C	2	1127.27A	-20.596	1.611528048495491e-11
5457	6.57198e-11	Ar	3	302.260A	-20.596999999999998	1.607821636835795e-11
5458	6.67152e-11	Ar	3	297.750A	-20.598000000000003	1.604123749686337e-11
5459	9.19838e-12	Fe	5	2159.56A	-20.6	1.5967534705400287e-11
5460	4.01986e-11	Na	6	494.158A	-20.601	1.5930810394666785e-11
5461	6.41658e-11	Ne	2	309.580A	-20.601	1.5930810394666785e-11
5462	3.32271e-11	Ca	8	597.839A	-20.601	1.5930810394666785e-11
5463	5.56596e-11	Al	7	356.892A	-20.605	1.578475584706556e-11
5464	9.94132e-11	O	5	199.817A	-20.605	1.578475584706556e-11
5465	1.6214099999999998e-14	Fe	5	122.513m	-20.607	1.5712231481740294e-11
5466	2.36252e-10	Si	7	84.0816A	-20.614	1.546101027432211e-11
5467	5.53343e-12	Cr	1	3589.90A	-20.615	1.5425450937452405e-11
5468	3.22317e-11	O	2	616.303A	-20.615	1.5425450937452405e-11
5469	5.888e-10	C	6	33.7372A	-20.615	1.5425450937452405e-11
5470	2.54566e-11	Ne	8	780.325A	-20.618000000000002	1.5319262880113592e-11
5471	3.7592800000000005e-12	Fe	2	5284.11A	-20.619	1.5284029553203883e-11
5472	2.01215e-11	C	3	987.224A	-20.619	1.5284029553203883e-11
5473	1.51527e-11	N	1	1310.95A	-20.619	1.5284029553203883e-11
5474	3.17998e-14	He	1	62.4673m	-20.62	1.5248877260697263e-11
5475	3.04353e-12	Si	1	6526.78A	-20.62	1.5248877260697263e-11
5476	8.88495e-12	P	1	2235.74A	-20.62	1.5248877260697263e-11
5477	2.28449e-11	Na	7	869.537A	-20.621	1.5213805816220024e-11
5478	2.24208e-11	Na	7	885.984A	-20.625999999999998	1.5039654821134072e-11
5479	1.11357e-11	Fe	4	1783.86A	-20.629	1.493612256557939e-11
5480	9.39623e-11	Cr	8	211.409A	-20.629	1.493612256557939e-11
5481	2.54927e-11	C	5	779.221A	-20.631	1.486749731600415e-11
5482	2.54926e-11	C	5	779.224A	-20.633000000000003	1.4799187370809733e-11
5483	6.79289e-11	Si	4	292.430A	-20.634	1.4765150184378878e-11
5484	5.06456e-11	C	5	392.225A	-20.636999999999997	1.466350760545209e-11
5485	1.78737e-12	C	5	1.11138m	-20.64	1.4562564729116764e-11
5486	6.54351e-12	Ni	1	3035.75A	-20.641	1.4529071759659937e-11
5487	1.70364e-11	N	1	1166.00A	-20.643	1.4462316738654503e-11
5488	6.39805e-12	Ni	1	3104.77A	-20.643	1.4462316738654503e-11
5489	1.21028e-11	O	1	1641.31A	-20.643	1.4462316738654503e-11
5490	2.22047e-12	Fe	2	8946.05A	-20.644000000000002	1.4429054333177538e-11
5491	1.98988e-11	S	1	998.273A	-20.646	1.4362758850504482e-11
5492	2.40162e-12	Sc	2	8271.28A	-20.648000000000003	1.4296767967905672e-11
5493	3.45727e-12	Fe	2	5745.70A	-20.648000000000003	1.4296767967905672e-11
5494	2.07657e-11	Si	1	956.599A	-20.65	1.4231080285871239e-11
5495	6.68499e-11	Ar	3	297.150A	-20.651	1.4198349709477576e-11
5496	3.66904e-12	Fe	2	5414.07A	-20.651999999999997	1.4165694411320785e-11
5497	6.0845e-12	Fe	2	3264.76A	-20.651999999999997	1.4165694411320785e-11
5498	1.97135e-11	Cl	1	1007.66A	-20.654	1.410060895757488e-11
5499	1.32431e-11	C	5	1499.99A	-20.654	1.410060895757488e-11
5500	7.1869e-12	Fe	5	2763.98A	-20.656999999999996	1.4003541048275697e-11
5501	4.60264e-14	Fe	2	43.1589m	-20.656999999999996	1.4003541048275697e-11
5502	5.29789e-11	F	2	374.950A	-20.659000000000002	1.3939200621557918e-11
5503	1.87144e-11	C	5	1061.45A	-20.659000000000002	1.3939200621557918e-11
5504	7.29459e-12	Si	8	2723.18A	-20.66	1.3907141349763783e-11
5505	5.04545e-11	F	2	393.710A	-20.66	1.3907141349763783e-11
5506	2.54478e-11	Sc	3	780.597A	-20.662	1.3843243839428332e-11
5507	4.00026e-12	Fe	2	4965.79A	-20.666	1.3716328217045556e-11
5508	5.5795e-11	Fe	7	356.026A	-20.67	1.3590576164082751e-11
5509	2.0938299999999998e-12	Fe	5	9487.14A	-20.671	1.3559318706290707e-11
5510	1.51259e-11	N	1	1313.28A	-20.673000000000002	1.3497019295837593e-11
5511	1.65351e-11	Cl	1	1201.35A	-20.678	1.33425201935447e-11
5512	3.3302300000000004e-12	Fe	4	5964.90A	-20.68	1.3281216881776571e-11
5513	1.5016e-11	C	5	1322.89A	-20.680999999999997	1.325067093058973e-11
5514	4.24795e-11	Na	4	467.625A	-20.682	1.3220195233140988e-11
5515	1.17687e-10	Li	2	168.791A	-20.682	1.3220195233140988e-11
5516	1.6451599999999998e-12	N	1	1.20745m	-20.683000000000003	1.3189789627851234e-11
5517	1.76196e-11	C	2	1127.41A	-20.686999999999998	1.3068864909690465e-11
5518	8.10094e-12	Si	1	2452.12A	-20.688000000000002	1.303880735448636e-11
5519	2.66546e-12	Fe	2	7452.54A	-20.691999999999997	1.2919266850128015e-11
5520	1.3478e-11	Al	2	1473.84A	-20.691999999999997	1.2919266850128015e-11
5521	1.51306e-11	N	1	1312.87A	-20.693	1.2889553360913176e-11
5522	3.18373e-12	Fe	2	6239.37A	-20.695	1.2830331242694588e-11
5523	7.81635e-11	Ca	3	254.140A	-20.695	1.2830331242694588e-11
5524	4.69105e-11	Fe	6	423.454A	-20.695	1.2830331242694588e-11
5525	9.54325e-13	Sc	2	2.08152m	-20.695	1.2830331242694588e-11
5526	1.62948e-11	C	5	1219.07A	-20.7	1.2683463655439371e-11
5527	1.46175e-12	Fe	4	1.35895m	-20.703000000000003	1.2596151305780375e-11
5528	1.503e-11	C	5	1321.66A	-20.705	1.2538277247553431e-11
5529	3.18138e-10	B	4	62.4397A	-20.706	1.250944001010889e-11
5530	4.3788e-11	Ar	2	453.651A	-20.706999999999997	1.2480669096470109e-11
5531	7.20249e-11	Na	2	275.800A	-20.709	1.2423325630798063e-11
5532	2.72796e-11	C	5	728.180A	-20.709	1.2423325630798063e-11
5533	8.88838e-11	P	7	223.488A	-20.711	1.23662456344185e-11
5534	4.85602e-11	Fe	6	409.069A	-20.712	1.2337804058704674e-11
5535	2.27913e-12	Fe	2	8715.79A	-20.712	1.2337804058704674e-11
5536	2.76972e-12	Fe	2	7172.00A	-20.715	1.225287121297254e-11
5537	3.64314e-11	O	4	545.256A	-20.715999999999998	1.2224690391192296e-11
5538	7.81352e-12	Fe	2	2542.32A	-20.719	1.214053621447015e-11
5539	9.11938e-11	Si	7	217.827A	-20.721999999999998	1.2056961351025932e-11
5540	2.56667e-11	K	8	773.940A	-20.724	1.2001564645609132e-11
5541	4.7063e-11	Fe	6	422.082A	-20.728	1.1891533639565138e-11
5542	7.56625e-11	Ca	3	262.540A	-20.729	1.186418387114224e-11
5543	1.62941e-11	C	5	1219.12A	-20.729	1.186418387114224e-11
5544	6.44383e-11	Na	5	308.271A	-20.733	1.1755412379609235e-11
5545	4.36803e-12	Co	3	4547.69A	-20.736	1.1674488689996047e-11
5546	1.92461e-12	Fe	2	1.03213m	-20.738000000000003	1.162084928683113e-11
5547	1.50639e-11	P	1	1318.68A	-20.739	1.1594122075143754e-11
5548	2.72795e-11	C	5	728.182A	-20.739	1.1594122075143754e-11
5549	4.3345300000000005e-12	Fe	2	4582.83A	-20.74	1.156745633433746e-11
5550	8.45296e-11	O	3	235.000A	-20.741	1.154085192303305e-11
5551	3.82464e-11	K	8	519.381A	-20.741999999999997	1.1514308700176773e-11
5552	8.457960000000001e-12	Be	1	2348.61A	-20.741999999999997	1.1514308700176773e-11
5553	3.3991800000000005e-12	Fe	2	5843.89A	-20.743000000000002	1.1487826525038821e-11
5554	2.31918e-11	Ar	1	856.531A	-20.747	1.1382505498394997e-11
5555	6.04627e-12	Fe	2	3285.41A	-20.748	1.135632646220922e-11
5556	4.5007400000000005e-12	Fe	2	4413.60A	-20.749000000000002	1.1330207636135858e-11
5557	2.03371e-11	C	5	976.758A	-20.753	1.1226331668151438e-11
5558	1.03747e-11	S	1	1914.70A	-20.756999999999998	1.1123408040765814e-11
5559	8.22647e-11	Fe	5	241.470A	-20.756999999999998	1.1123408040765814e-11
5560	5.32519e-11	C	5	373.028A	-20.756999999999998	1.1123408040765814e-11
5561	1.8426400000000003e-12	Sc	2	1.07804m	-20.761	1.1021428022867805e-11
5562	8.94345e-12	Fe	5	2221.12A	-20.761999999999997	1.0996079441830946e-11
5563	6.79771e-11	Fe	7	292.223A	-20.763	1.097078916091248e-11
5564	5.08234e-11	S	6	390.853A	-20.763	1.097078916091248e-11
5565	2.40456e-12	Sc	2	8261.17A	-20.763	1.097078916091248e-11
5566	2.1924299999999998e-12	N	1	9060.48A	-20.764	1.0945557046026215e-11
5567	5.01984e-12	Ni	5	3957.19A	-20.768	1.0845207575848859e-11
5568	5.27874e-11	F	2	376.311A	-20.768	1.0845207575848859e-11
5569	3.92188e-11	Fe	6	506.503A	-20.77	1.0795378373301804e-11
5570	6.00366e-12	S	2	3308.73A	-20.77	1.0795378373301804e-11
5571	5.64071e-12	Fe	2	3521.63A	-20.771	1.0770549692031791e-11
5572	1.2819e-12	N	1	1.54962m	-20.773000000000003	1.0721063511302204e-11
5573	2.27301e-11	C	5	873.929A	-20.775	1.0671804698920113e-11
5574	4.29969e-12	N	5	4619.97A	-20.776	1.0647260229214391e-11
5575	1.48554e-11	N	1	1337.19A	-20.778000000000002	1.0598340512111405e-11
5576	1.17522e-11	B	1	1690.27A	-20.779	1.0573965005346758e-11
5577	2.36924e-12	Sc	2	8384.33A	-20.78	1.0549645560691877e-11
5578	7.18629e-12	Si	8	2764.22A	-20.78	1.0549645560691877e-11
5579	4.64694e-11	Fe	6	427.474A	-20.781999999999996	1.0501174342251294e-11
5580	8.0462e-11	Fe	4	246.880A	-20.784000000000002	1.045292582882965e-11
5581	1.5789200000000001e-12	N	1	1.25810m	-20.785999999999998	1.0404898997190846e-11
5582	2.02409e-12	N	1	9814.02A	-20.788	1.035709282879918e-11
5583	2.4934e-11	O	2	796.683A	-20.789	1.0333272176309024e-11
5584	2.61832e-11	B	3	758.671A	-20.79	1.0309506309799381e-11
5585	2.4994799999999998e-12	Fe	5	7947.45A	-20.791	1.028579510326583e-11
5586	6.61028e-12	C	5	3005.09A	-20.791999999999998	1.026213843099408e-11
5587	6.44449e-11	Ne	2	308.240A	-20.795	1.0191494366937357e-11
5588	1.04464e-10	N	5	190.155A	-20.796	1.0168054580340647e-11
5589	2.05167e-12	Fe	2	9682.08A	-20.796999999999997	1.0144668703757124e-11
5590	4.5601e-12	Fe	2	4356.14A	-20.798000000000002	1.012133661319703e-11
5591	3.80626e-11	C	5	521.890A	-20.798000000000002	1.012133661319703e-11
5592	5.786919999999999e-12	Ni	5	3432.65A	-20.8	1.0074833295614706e-11
5593	1.91683e-11	Be	2	1036.32A	-20.802	1.0028543641368442e-11
5594	7.0108899999999994e-12	Fe	2	2833.37A	-20.804000000000002	9.9824666687643e-12
5595	9.84953e-13	Fe	2	2.01679m	-20.807	9.913747851576961e-12
5596	3.70464e-12	Fe	2	5362.05A	-20.807	9.913747851576961e-12
5597	1.65653e-11	Al	1	1199.16A	-20.809	9.868198317716714e-12
5598	3.2863400000000003e-12	Fe	2	6044.55A	-20.813000000000002	9.77772613173076e-12
5599	1.06228e-11	C	5	1869.98A	-20.813000000000002	9.77772613173076e-12
5600	1.67749e-11	S	1	1184.18A	-20.813000000000002	9.77772613173076e-12
5601	1.34663e-11	C	5	1475.12A	-20.819000000000003	9.643570699846253e-12
5602	5.9941199999999995e-12	Fe	2	3313.99A	-20.822	9.577184826099286e-12
5603	4.78838e-11	Fe	6	414.847A	-20.823	9.55515791223962e-12
5604	1.21907e-13	Co	2	16.2947m	-20.823	9.55515791223962e-12
5605	5.61495e-11	Al	7	353.778A	-20.825	9.511255949492648e-12
5606	1.8274000000000003e-10	Al	6	108.704A	-20.825	9.511255949492648e-12
5607	6.39591e-11	Fe	7	310.581A	-20.826999999999998	9.467555697941947e-12
5608	5.0011e-12	He	1	3972.02A	-20.826999999999998	9.467555697941947e-12
5609	2.43528e-11	C	5	815.695A	-20.826999999999998	9.467555697941947e-12
5610	5.6833e-12	Fe	2	3495.23A	-20.828000000000003	9.445780924080156e-12
5611	6.140619999999999e-12	Fe	2	3234.93A	-20.828000000000003	9.445780924080156e-12
5612	5.50388e-11	C	5	360.918A	-20.831	9.380756625572395e-12
5613	4.67501e-11	Fe	6	424.907A	-20.831	9.380756625572395e-12
5614	8.81369e-13	Fe	2	2.25382m	-20.831	9.380756625572395e-12
5615	5.4062e-12	Ni	5	3674.38A	-20.834	9.316179951186948e-12
5616	9.350389999999998e-13	Sc	2	2.12445m	-20.837	9.252047819501106e-12
5617	1.67485e-12	Fe	2	1.18604m	-20.837	9.252047819501106e-12
5618	7.72488e-11	Fe	7	257.149A	-20.840999999999998	9.167224535237217e-12
5619	9.87174e-12	Sc	3	2012.25A	-20.842	9.146140503881822e-12
5620	1.31533e-12	N	1	1.51023m	-20.842	9.146140503881822e-12
5621	2.68868e-12	Fe	2	7388.18A	-20.845	9.083178915517762e-12
5622	8.766080000000001e-10	N	6	22.6606A	-20.845	9.083178915517762e-12
5623	2.08485e-11	Si	1	952.798A	-20.846	9.062288183723716e-12
5624	3.68543e-17	C	4	5.39000c	-20.846999999999998	9.04144549927957e-12
5625	3.85415e-11	C	5	515.405A	-20.848000000000003	9.020650751679266e-12
5626	1.99034e-12	N	1	9980.42A	-20.848000000000003	9.020650751679266e-12
5627	4.04258e-11	Ca	7	491.381A	-20.848000000000003	9.020650751679266e-12
5628	6.7004199999999994e-12	Fe	2	2964.66A	-20.848000000000003	9.020650751679266e-12
5629	4.78135e-12	Fe	4	4154.57A	-20.849	8.999903830671415e-12
5630	5.04393e-12	Fe	2	3938.29A	-20.851999999999997	8.93794892848489e-12
5631	1.69928e-11	C	4	1168.99A	-20.851999999999997	8.93794892848489e-12
5632	1.59059e-11	Fe	7	1248.88A	-20.854	8.896882783425087e-12
5633	6.44402e-11	Fe	7	308.262A	-20.855999999999998	8.856005320162885e-12
5634	1.44146e-11	Na	6	1378.08A	-20.86	8.774812975357661e-12
5635	1.0624e-11	C	5	1869.77A	-20.862	8.734496371917509e-12
5636	4.7918e-11	Fe	6	414.551A	-20.863000000000003	8.714407587719864e-12
5637	6.64319e-11	S	3	299.020A	-20.864	8.694365006443898e-12
5638	9.40869e-13	Sc	2	2.11129m	-20.868000000000002	8.6146545889424e-12
5639	9.65963e-11	Cr	8	205.644A	-20.868000000000002	8.6146545889424e-12
5640	3.5319e-11	Ne	1	562.430A	-20.873	8.516043453299629e-12
5641	6.81363e-11	Ar	4	291.540A	-20.874000000000002	8.496457096872653e-12
5642	1.7755e-11	Si	5	1118.81A	-20.878	8.418561109992332e-12
5643	6.28909e-11	Si	7	315.856A	-20.879	8.39919895673339e-12
5644	1.1057600000000001e-12	Si	7	1.79645m	-20.88	8.379881335191272e-12
5645	4.70966e-11	F	2	421.781A	-20.881	8.360608142945732e-12
5646	2.2409599999999998e-12	N	1	8864.25A	-20.881999999999998	8.341379277812362e-12
5647	4.61199e-11	Cr	8	430.714A	-20.881999999999998	8.341379277812362e-12
5648	2.53364e-11	C	5	784.029A	-20.884	8.303054121318144e-12
5649	1.39935e-12	Fe	2	1.41955m	-20.888	8.22693126357554e-12
5650	1.50534e-11	Si	5	1319.60A	-20.888	8.22693126357554e-12
5651	2.31755e-11	Ar	1	857.133A	-20.888	8.22693126357554e-12
5652	4.91067e-12	He	1	4045.17A	-20.892	8.15150630438771e-12
5653	5.32789e-12	Fe	2	3728.39A	-20.893	8.13275836013754e-12
5654	1.40639e-10	Ne	7	141.244A	-20.896	8.076772845382105e-12
5655	2.24937e-11	F	7	883.111A	-20.896	8.076772845382105e-12
5656	2.3856599999999998e-12	Sc	2	8326.62A	-20.897	8.058196783318036e-12
5657	1.08865e-11	C	5	1824.69A	-20.897	8.058196783318036e-12
5658	6.7445399999999995e-12	Fe	2	2945.26A	-20.901999999999997	7.965955367503653e-12
5659	6.54254e-11	S	3	303.620A	-20.901999999999997	7.965955367503653e-12
5660	6.87283e-12	C	5	2890.29A	-20.901999999999997	7.965955367503653e-12
5661	8.925510000000001e-12	F	2	2225.58A	-20.901999999999997	7.965955367503653e-12
5662	2.69591e-11	C	5	736.837A	-20.904	7.929355127193564e-12
5663	9.28723e-13	Ca	2	2.13890m	-20.904	7.929355127193564e-12
5664	1.95762e-12	N	1	1.01473m	-20.905	7.911118116472687e-12
5665	7.2447100000000005e-12	Si	8	2741.93A	-20.906999999999996	7.874769830444806e-12
5666	6.23277e-11	S	3	318.710A	-20.906999999999996	7.874769830444806e-12
5667	2.83303e-11	Na	5	701.174A	-20.908	7.856658362422614e-12
5668	1.90004e-10	Be	3	104.548A	-20.91	7.820560296235666e-12
5669	9.59866e-11	C	4	206.950A	-20.910999999999998	7.802573506682492e-12
5670	4.11e-12	Fe	2	4833.20A	-20.910999999999998	7.802573506682492e-12
5671	1.37433e-10	Mg	5	144.539A	-20.913	7.766723937835209e-12
5672	9.70359e-13	Sc	2	2.04712m	-20.918000000000003	7.677818984093078e-12
5673	5.816310000000001e-13	K	6	3.41530m	-20.921	7.624965249973805e-12
5674	3.82573e-11	Mg	6	519.233A	-20.921999999999997	7.607428316543658e-12
5675	1.7011e-11	N	1	1167.74A	-20.924	7.572475358400922e-12
5676	3.52225e-11	Ne	1	563.971A	-20.925	7.555059148371291e-12
5677	3.7157e-11	P	5	534.609A	-20.926	7.537682994513242e-12
5678	8.33493e-11	Fe	8	238.328A	-20.927	7.520346804700015e-12
5679	5.809919999999999e-14	Fe	5	34.1906m	-20.928	7.503050487016919e-12
5680	3.85943e-11	Ar	2	514.700A	-20.928	7.503050487016919e-12
5681	1.97336e-11	Si	7	1006.63A	-20.929000000000002	7.485793949760599e-12
5682	2.85361e-11	Na	5	696.117A	-20.93	7.468577101438673e-12
5683	7.8482e-12	Fe	2	2531.09A	-20.930999999999997	7.451399850769066e-12
5684	1.0386e-11	Sc	3	1912.62A	-20.930999999999997	7.451399850769066e-12
5685	7.168060000000001e-13	Co	2	2.77125m	-20.930999999999997	7.451399850769066e-12
5686	2.2413400000000002e-12	Al	2	8862.77A	-20.936	7.366104382003968e-12
5687	2.74712e-11	Ca	7	723.101A	-20.939	7.315396476111903e-12
5688	6.80218e-12	Al	2	2920.31A	-20.94	7.298571531104107e-12
5689	1.34928e-11	C	5	1472.23A	-20.944000000000003	7.231657825102844e-12
5690	2.8746e-11	C	5	691.034A	-20.944000000000003	7.231657825102844e-12
5691	8.16191e-11	Ca	4	243.380A	-20.945	7.215025473648013e-12
5692	1.67121e-11	S	1	1188.63A	-20.945	7.215025473648013e-12
5693	3.43351e-13	Cr	9	5.78547m	-20.945999999999998	7.198431375540009e-12
5694	1.80472e-11	Cl	1	1100.70A	-20.945999999999998	7.198431375540009e-12
5695	4.08118e-11	Na	7	486.733A	-20.945999999999998	7.198431375540009e-12
5696	2.61381e-11	K	8	759.982A	-20.949	7.1488777225055e-12
5697	2.5890900000000002e-12	Fe	2	7672.37A	-20.95	7.1324357600034056e-12
5698	7.71714e-11	Fe	7	257.407A	-20.951	7.11603161296564e-12
5699	2.66543e-11	C	5	745.262A	-20.951999999999998	7.099665194419163e-12
5700	2.71233e-11	C	5	732.377A	-20.953000000000003	7.083336417590682e-12
5701	3.16819e-12	Fe	2	6269.97A	-20.955	7.050791442993199e-12
5702	1.92261e-10	Li	3	103.320A	-20.955	7.050791442993199e-12
5703	2.4226400000000003e-10	Si	7	81.9951A	-20.955	7.050791442993199e-12
5704	1.62177e-11	C	5	1224.86A	-20.961	6.954050957688268e-12
5705	1.86335e-12	Sc	2	1.06606m	-20.961	6.954050957688268e-12
5706	3.08435e-12	Fe	2	6440.40A	-20.962	6.938057084310854e-12
5707	2.0053900000000002e-12	N	1	9905.52A	-20.962	6.938057084310854e-12
5708	1.14038e-11	Fe	4	1741.92A	-20.964000000000002	6.906179607617125e-12
5709	3.54271e-12	Fe	2	5607.14A	-20.964000000000002	6.906179607617125e-12
5710	3.64774e-11	Ca	7	544.569A	-20.968000000000004	6.842863372394025e-12
5711	1.48642e-11	N	1	1336.39A	-20.971	6.795757432276353e-12
5712	1.92558e-11	S	1	1031.61A	-20.971999999999998	6.780127623904744e-12
5713	2.7643e-11	O	2	718.608A	-20.973000000000003	6.764533763094746e-12
5714	7.8949e-12	Si	1	2516.11A	-20.974	6.74897576716948e-12
5715	1.69949e-11	C	4	1168.85A	-20.976999999999997	6.702516144780049e-12
5716	1.52797e-11	C	5	1300.06A	-20.978	6.687100785418675e-12
5717	2.29901e-11	Na	7	864.044A	-20.978	6.687100785418675e-12
5718	2.42569e-10	Si	7	81.8920A	-20.979	6.671720880400095e-12
5719	6.44179e-11	Mn	6	308.369A	-20.979	6.671720880400095e-12
5720	7.18814e-12	Fe	2	2763.50A	-20.979	6.671720880400095e-12
5721	1.32303e-11	C	5	1501.43A	-20.979	6.671720880400095e-12
5722	1.21066e-11	C	5	1640.80A	-20.982	6.625793076910372e-12
5723	1.87774e-11	Al	8	1057.89A	-20.986	6.5650474408521195e-12
5724	2.91503e-11	C	5	681.450A	-20.986	6.5650474408521195e-12
5725	1.51258e-11	N	1	1313.28A	-20.987	6.549948250736285e-12
5726	9.24145e-12	P	8	2149.50A	-20.989	6.519853972155019e-12
5727	7.055139999999999e-12	Na	6	2815.60A	-20.989	6.519853972155019e-12
5728	9.0803e-12	P	2	2187.64A	-20.997	6.4008532259538765e-12
5729	1.20315e-11	C	5	1651.04A	-20.997	6.4008532259538765e-12
5730	4.6525699999999994e-12	Cr	1	4269.56A	-20.999000000000002	6.371443976786452e-12
5731	6.72553e-11	N	4	295.359A	-21.0	6.356790062281699e-12
5732	2.34599e-11	Ar	1	846.740A	-21.0	6.356790062281699e-12
5733	6.90973e-12	Fe	2	2874.85A	-21.002	6.32758326496157e-12
5734	1.66451e-11	Al	1	1193.41A	-21.005	6.2840244881530634e-12
5735	6.9844e-12	C	3	2844.12A	-21.006	6.269571632892782e-12
5736	4.68059e-11	Fe	6	424.401A	-21.006	6.269571632892782e-12
5737	1.29326e-11	C	5	1536.00A	-21.006	6.269571632892782e-12
5738	1.45144e-12	N	1	1.36860m	-21.006	6.269571632892782e-12
5739	2.26053e-12	P	1	8787.54A	-21.011999999999997	6.183549885217568e-12
5740	2.09069e-11	Si	1	950.137A	-21.014	6.155139054208946e-12
5741	9.70889e-13	Fe	2	2.04601m	-21.015	6.140982627220938e-12
5742	1.1424799999999999e-10	N	6	173.871A	-21.016	6.1268587591115545e-12
5743	9.32472e-11	Cr	8	213.030A	-21.022	6.042795105471617e-12
5744	6.3557e-11	Fe	7	312.546A	-21.023000000000003	6.028897062395579e-12
5745	9.19566e-10	O	7	21.6020A	-21.023000000000003	6.028897062395579e-12
5746	1.32291e-11	C	5	1501.57A	-21.025	6.001196796563331e-12
5747	8.96303e-12	Mn	1	2216.27A	-21.026	5.98739442694292e-12
5748	2.31337e-14	He	1	85.8682m	-21.026	5.98739442694292e-12
5749	4.4627599999999995e-12	Cr	9	4451.16A	-21.026999999999997	5.973623801891783e-12
5750	3.6326100000000003e-13	Fe	5	5.46837m	-21.031999999999996	5.9052442956764845e-12
5751	3.07985e-12	Ca	1	6449.81A	-21.033	5.891662610684133e-12
5752	1.68768e-11	S	1	1177.03A	-21.035999999999998	5.851104690552035e-12
5753	3.73003e-12	Fe	2	5325.55A	-21.037	5.83764752319619e-12
5754	1.75992e-12	O	1	1.12871m	-21.039	5.810825969178178e-12
5755	4.60432e-12	Fe	2	4314.31A	-21.039	5.810825969178178e-12
5756	4.31267e-11	N	4	460.607A	-21.04	5.79746144031085e-12
5757	3.77089e-12	K	6	5267.85A	-21.043000000000003	5.757551996474198e-12
5758	9.49563e-12	Mg	3	2091.96A	-21.044	5.744309994344007e-12
5759	7.68035e-11	Ca	3	258.640A	-21.046	5.717917287316558e-12
5760	3.97289e-17	Si	4	5.00000c	-21.055999999999997	5.587761599512448e-12
5761	9.38774e-11	N	4	211.600A	-21.058000000000003	5.5620881670234456e-12
5762	1.50172e-11	C	5	1322.78A	-21.058000000000003	5.5620881670234456e-12
5763	1.06235e-11	C	5	1869.87A	-21.06	5.536532693242023e-12
5764	9.109199999999999e-10	O	7	21.8070A	-21.061	5.523799021403204e-12
5765	1.70657e-11	N	1	1164.00A	-21.063000000000002	5.4984194702657804e-12
5766	2.57334e-13	Fe	2	7.71934m	-21.063000000000002	5.4984194702657804e-12
5767	7.48188e-14	Fe	2	26.5501m	-21.064	5.4857734564073684e-12
5768	5.10745e-11	S	6	388.931A	-21.065	5.473156527573686e-12
5769	1.84357e-12	N	1	1.07750m	-21.066999999999997	5.4480096575597774e-12
5770	6.38533e-11	Fe	7	311.095A	-21.068	5.435479583053216e-12
5771	3.0562400000000003e-12	Ca	1	6499.65A	-21.069000000000003	5.4229783269183645e-12
5772	4.9254e-12	Mn	1	4033.06A	-21.07	5.410505822874804e-12
5773	3.06945e-12	Ca	1	6471.66A	-21.07	5.410505822874804e-12
5774	1.70356e-11	C	5	1166.06A	-21.07	5.410505822874804e-12
5775	2.69632e-11	Cl	6	736.724A	-21.072	5.385646806701575e-12
5776	6.868e-11	C	4	289.232A	-21.075	5.3485722748622876e-12
5777	4.08084e-12	Fe	2	4867.74A	-21.076999999999998	5.323997817494115e-12
5778	6.1167800000000005e-12	Cu	1	3247.54A	-21.078000000000003	5.311752962304955e-12
5779	1.69684e-11	N	1	1170.67A	-21.08	5.28734767431143e-12
5780	9.94741e-11	O	5	199.695A	-21.081	5.275187112112528e-12
5781	2.95187e-11	O	2	672.945A	-21.081	5.275187112112528e-12
5782	1.32855e-12	N	1	1.49520m	-21.084	5.238872979462229e-12
5783	4.29821e-12	C	1	4621.57A	-21.085	5.226823905967701e-12
5784	6.41276e-11	Fe	7	309.764A	-21.089000000000002	5.178904096361974e-12
5785	8.17232e-11	Fe	4	243.070A	-21.089000000000002	5.178904096361974e-12
5786	4.86359e-12	Fe	2	4084.32A	-21.089000000000002	5.178904096361974e-12
5787	1.70381e-11	N	1	1165.88A	-21.09	5.1669929474712516e-12
5788	2.0788499999999998e-10	Si	6	95.5548A	-21.092	5.1432527713300306e-12
5789	2.619e-11	B	3	758.475A	-21.092	5.1432527713300306e-12
5790	4.98329e-11	Ca	7	398.621A	-21.093000000000004	5.13142361821144e-12
5791	3.31633e-11	Cr	5	598.990A	-21.094	5.119621671390139e-12
5792	4.5045599999999995e-12	Fe	2	4409.85A	-21.095	5.107846868293296e-12
5793	1.6201e-12	N	1	1.22612m	-21.096999999999998	5.084378443701191e-12
5794	4.73211e-12	Fe	2	4197.80A	-21.096999999999998	5.084378443701191e-12
5795	4.80226e-11	Fe	6	413.648A	-21.1	5.049377828685061e-12
5796	4.97004e-11	Fe	6	399.684A	-21.1	5.049377828685061e-12
5797	3.1317000000000007e-10	S	8	63.4302A	-21.104	5.003084854494464e-12
5798	8.3714e-11	Fe	8	237.290A	-21.105	4.991578078638764e-12
5799	8.85801e-12	P	1	2242.54A	-21.105	4.991578078638764e-12
5800	3.08805e-12	Fe	2	6432.68A	-21.105	4.991578078638764e-12
5801	9.220619999999999e-12	Mg	1	2154.35A	-21.105	4.991578078638764e-12
5802	8.14785e-12	Si	7	2438.00A	-21.108	4.9572162968422845e-12
5803	2.0987e-11	F	1	946.513A	-21.108	4.9572162968422845e-12
5804	2.72593e-11	Li	3	728.723A	-21.11	4.934439956860097e-12
5805	7.1988e-12	Fe	5	2759.41A	-21.113000000000003	4.900471511127221e-12
5806	4.99135e-12	Fe	2	3979.78A	-21.118000000000002	4.844376277602992e-12
5807	3.5586e-11	Ne	1	558.210A	-21.122	4.799962768929782e-12
5808	2.8086e-12	Fe	4	7072.74A	-21.127	4.745018049463636e-12
5809	3.64738e-11	O	4	544.623A	-21.13	4.712353574969332e-12
5810	3.02881e-12	Fe	2	6558.50A	-21.131	4.7015154625013265e-12
5811	5.29592e-11	F	2	375.090A	-21.131	4.7015154625013265e-12
5812	1.32298e-11	C	5	1501.50A	-21.131999999999998	4.69070227700032e-12
5813	7.09167e-11	S	4	280.110A	-21.133000000000003	4.679913961135764e-12
5814	4.68548e-11	Fe	6	423.958A	-21.134	4.6691504577092345e-12
5815	5.6989800000000004e-12	Ni	5	3485.62A	-21.134	4.6691504577092345e-12
5816	3.5953e-12	Fe	2	5525.12A	-21.135	4.658411709653594e-12
5817	2.61025e-11	Ca	8	761.018A	-21.136	4.647697660033146e-12
5818	3.11791e-10	S	8	63.7108A	-21.138	4.626343429008983e-12
5819	7.34658e-11	Mg	6	270.391A	-21.138	4.626343429008983e-12
5820	5.35878e-11	F	2	370.690A	-21.142	4.583928857506869e-12
5821	3.24841e-11	Ca	7	611.514A	-21.144000000000002	4.562867617516308e-12
5822	7.82898e-11	F	3	253.730A	-21.144000000000002	4.562867617516308e-12
5823	7.1326e-12	Fe	2	2785.02A	-21.146	4.5419031451336e-12
5824	6.44791e-13	Fe	2	3.08076m	-21.146	4.5419031451336e-12
5825	1.47712e-12	N	1	1.34481m	-21.147	4.531457057775672e-12
5826	5.64076e-11	Al	7	352.159A	-21.148000000000003	4.521034995751898e-12
5827	1.22424e-11	B	1	1622.59A	-21.15	4.5002627268073254e-12
5828	5.1779e-11	Al	8	383.639A	-21.154	4.459004070130918e-12
5829	1.96736e-10	Si	6	100.970A	-21.156999999999996	4.4283085020213124e-12
5830	2.5712e-11	Cl	6	772.577A	-21.158	4.41812367509257e-12
5831	1.5016e-11	C	5	1322.89A	-21.158	4.41812367509257e-12
5832	3.65083e-11	Ca	7	544.108A	-21.159000000000002	4.4079622726157785e-12
5833	3.83062e-11	B	2	518.570A	-21.163	4.367549831589858e-12
5834	1.49591e-11	N	1	1327.92A	-21.165	4.347482762917305e-12
5835	3.24069e-12	Fe	2	6129.70A	-21.166	4.337483830030034e-12
5836	5.13195e-11	Ne	4	387.074A	-21.166999999999998	4.327507894050281e-12
5837	4.3213300000000005e-12	Ni	3	4596.84A	-21.166999999999998	4.327507894050281e-12
5838	2.34508e-11	Ar	1	847.070A	-21.168000000000003	4.317554902086521e-12
5839	7.53669e-11	Ca	5	263.570A	-21.169	4.307624801369123e-12
5840	6.38257e-11	Ar	3	311.230A	-21.17	4.297717539249575e-12
5841	1.82137e-11	Cl	1	1090.63A	-21.171	4.287833063200631e-12
5842	6.89109e-11	Fe	7	288.263A	-21.171	4.287833063200631e-12
5843	1.67017e-11	Al	1	1189.37A	-21.175	4.2485219733865815e-12
5844	1.33053e-11	Li	2	1492.98A	-21.180999999999997	4.190230066604645e-12
5845	2.22998e-11	F	7	890.789A	-21.180999999999997	4.190230066604645e-12
5846	1.50167e-11	C	5	1322.83A	-21.182	4.180592804882624e-12
5847	4.60551e-11	Mg	7	431.319A	-21.183000000000003	4.170977708247456e-12
5848	6.21654e-11	Fe	7	319.542A	-21.184	4.161384725720956e-12
5849	6.75962e-11	Ar	3	293.870A	-21.186	4.142264899666549e-12
5850	6.60974e-12	C	5	3005.33A	-21.186999999999998	4.13273795476726e-12
5851	5.1872699999999996e-12	He	1	3829.46A	-21.186999999999998	4.13273795476726e-12
5852	6.7001e-11	S	3	296.480A	-21.189	4.1137497486695775e-12
5853	3.89857e-11	Ca	7	509.531A	-21.19	4.104288386797638e-12
5854	1.63599e-12	N	1	1.21421m	-21.19	4.104288386797638e-12
5855	7.72739e-12	Zn	2	2570.65A	-21.191999999999997	4.0854308945913725e-12
5856	1.48553e-11	N	1	1337.20A	-21.191999999999997	4.0854308945913725e-12
5857	8.103780000000001e-12	Fe	2	2451.26A	-21.193	4.076034664276398e-12
5858	3.8838e-11	C	5	511.470A	-21.193	4.076034664276398e-12
5859	2.53328e-12	Fe	2	7841.39A	-21.206999999999997	3.946734106772129e-12
5860	2.36214e-11	Ar	1	840.951A	-21.211	3.910550230987637e-12
5861	1.04801e-11	Sc	3	1895.44A	-21.214000000000002	3.883630192549979e-12
5862	3.25628e-11	Mg	6	610.036A	-21.214000000000002	3.883630192549979e-12
5863	3.55312e-11	Ne	1	559.071A	-21.215999999999998	3.865786532654244e-12
5864	5.05688e-13	Si	9	3.92820m	-21.218000000000004	3.848024856928557e-12
5865	6.71687e-11	Ne	2	295.740A	-21.219	3.839174645348414e-12
5866	3.28879e-11	Mg	6	604.004A	-21.221999999999998	3.812745952986286e-12
5867	3.34013e-13	Ar	7	5.94722m	-21.221999999999998	3.812745952986286e-12
5868	2.41507e-12	Sc	2	8225.20A	-21.226	3.77779048797942e-12
5869	2.5948e-12	Fe	2	7655.49A	-21.226999999999997	3.769101810965322e-12
5870	2.04095e-11	Sc	3	973.294A	-21.226999999999997	3.769101810965322e-12
5871	3.57604e-11	Cl	6	555.488A	-21.226999999999997	3.769101810965322e-12
5872	8.92389e-12	Ca	7	2225.99A	-21.229	3.7517843611843116e-12
5873	1.69469e-11	S	1	1172.16A	-21.23	3.743155496602034e-12
5874	2.20009e-12	N	1	9028.92A	-21.23	3.743155496602034e-12
5875	1.65801e-11	Li	2	1198.09A	-21.235	3.700307949948081e-12
5876	1.72439e-11	Si	5	1151.97A	-21.237	3.683306579247251e-12
5877	1.7359700000000001e-12	Fe	2	1.14429m	-21.238000000000003	3.6748352091929725e-12
5878	9.29905e-12	P	1	2136.18A	-21.239	3.666383322749215e-12
5879	5.4922699999999996e-12	He	1	3616.80A	-21.24	3.657950875104856e-12
5880	1.56705e-11	Si	5	1267.64A	-21.246	3.607761907562652e-12
5881	1.94633e-11	C	5	1020.61A	-21.246	3.607761907562652e-12
5882	6.40396e-12	Al	7	3101.90A	-21.246	3.607761907562652e-12
5883	9.93076e-12	Mn	1	2000.30A	-21.25	3.5746857475803327e-12
5884	2.32219e-13	Fe	3	8.55418m	-21.253	3.55007778398361e-12
5885	9.73963e-12	Mg	3	2039.55A	-21.255	3.533766658196599e-12
5886	7.553539999999999e-12	Ti	3	2629.82A	-21.261999999999997	3.4772656368338786e-12
5887	4.64312e-11	Fe	6	427.826A	-21.261999999999997	3.4772656368338786e-12
5888	2.9952900000000003e-12	He	1	6631.90A	-21.264	3.46128905247473e-12
5889	4.92367e-12	Mn	1	4034.48A	-21.264	3.46128905247473e-12
5890	1.20291e-11	C	5	1651.36A	-21.265	3.453328308562334e-12
5891	3.656280000000001e-12	Fe	2	5432.97A	-21.265	3.453328308562334e-12
5892	4.57604e-11	N	4	434.097A	-21.275	3.3747209593075006e-12
5893	2.55272e-11	N	5	778.169A	-21.275	3.3747209593075006e-12
5894	2.71938e-11	Cl	6	730.476A	-21.276999999999997	3.359215524944437e-12
5895	3.87327e-11	B	2	512.860A	-21.276999999999997	3.359215524944437e-12
5896	4.0799400000000005e-12	Fe	2	4868.81A	-21.281	3.3284180518946654e-12
5897	1.2321299999999998e-10	N	6	161.220A	-21.283	3.3131253600665467e-12
5898	7.12891e-13	Fe	5	2.78646m	-21.283	3.3131253600665467e-12
5899	3.22277e-11	O	2	616.379A	-21.283	3.3131253600665467e-12
5900	3.91814e-12	Fe	2	5069.87A	-21.287	3.2827504441883047e-12
5901	1.8250099999999997e-12	N	1	1.08846m	-21.289	3.2676675759581516e-12
5902	2.74461e-11	Fe	8	723.763A	-21.29	3.260152149084353e-12
5903	1.7419200000000001e-12	Na	1	1.14038m	-21.293000000000003	3.2377094195496403e-12
5904	7.526789999999999e-12	Ti	3	2639.17A	-21.294	3.2302628945235757e-12
5905	4.451e-11	Fe	6	446.292A	-21.296	3.2154211846783996e-12
5906	7.75651e-11	Ca	3	256.100A	-21.296	3.2154211846783996e-12
5907	8.93444e-12	P	1	2223.36A	-21.299	3.1932863809367685e-12
5908	8.88805e-12	P	1	2234.96A	-21.299	3.1932863809367685e-12
5909	1.70328e-12	B	1	1.16625m	-21.299	3.1932863809367685e-12
5910	2.2462e-12	N	1	8843.57A	-21.3	3.185942026064296e-12
5911	4.7474e-12	Fe	2	4184.28A	-21.3	3.185942026064296e-12
5912	1.71379e-11	Si	5	1159.10A	-21.302	3.1713039521123078e-12
5913	1.66269e-11	Si	5	1194.72A	-21.302	3.1713039521123078e-12
5914	3.53286e-14	Ar	4	56.2276m	-21.302	3.1713039521123078e-12
5915	7.29436e-11	O	5	272.326A	-21.303	3.1640101554231557e-12
5916	1.93652e-12	Fe	6	1.02578m	-21.304000000000002	3.1567331340008804e-12
5917	4.187919999999999e-12	Fe	2	4743.27A	-21.31	3.1134211316774116e-12
5918	2.6988e-11	C	3	736.047A	-21.31	3.1134211316774116e-12
5919	4.81751e-11	Fe	6	412.339A	-21.311999999999998	3.099116260968425e-12
5920	6.04455e-12	S	2	3286.34A	-21.313000000000002	3.0919884913616765e-12
5921	2.80889e-17	N	5	7.07200c	-21.314	3.0848771151701613e-12
5922	2.3479e-11	C	5	846.054A	-21.315	3.0777820946899955e-12
5923	5.9965199999999996e-12	Fe	2	3312.66A	-21.316	3.070703392304137e-12
5924	6.423e-12	Al	1	3092.71A	-21.318	3.056594791779232e-12
5925	6.46705e-11	Na	5	307.164A	-21.318	3.056594791779232e-12
5926	2.25742e-12	P	1	8799.61A	-21.319000000000003	3.0495648188378156e-12
5927	9.31393e-13	Fe	2	2.13277m	-21.320999999999998	3.0355533412358213e-12
5928	4.75685e-11	Na	6	417.597A	-21.320999999999998	3.0355533412358213e-12
5929	7.10195e-12	Fe	2	2797.04A	-21.324	3.014656739019056e-12
5930	1.74459e-10	Li	3	113.863A	-21.326	3.0008056494748646e-12
5931	1.1158899999999999e-10	Li	2	178.014A	-21.326999999999998	2.993903988000167e-12
5932	3.77035e-11	B	2	526.859A	-21.329	2.9801482486856906e-12
5933	6.05198e-11	Al	8	328.231A	-21.329	2.9801482486856906e-12
5934	8.26137e-11	Fe	4	240.450A	-21.33	2.9732940979144e-12
5935	3.57467e-11	Ne	1	555.701A	-21.33	2.9732940979144e-12
5936	4.39948e-12	Fe	2	4515.19A	-21.331	2.9664557112524095e-12
5937	5.87469e-12	Fe	2	3381.36A	-21.331999999999997	2.9596330524433224e-12
5938	4.95719e-11	Na	5	400.720A	-21.333000000000002	2.9528260853140086e-12
5939	4.25347e-12	Fe	2	4670.18A	-21.335	2.939259081818474e-12
5940	1.70627e-11	N	1	1164.21A	-21.337	2.9257544130417914e-12
5941	5.7001e-12	N	4	3484.93A	-21.339000000000002	2.9123117925819198e-12
5942	2.72022e-11	Cl	6	730.252A	-21.340999999999998	2.8989309353528106e-12
5943	3.21152e-12	Fe	2	6185.37A	-21.345	2.872353376785426e-12
5944	1.35985e-12	Fe	2	1.46078m	-21.349	2.8460194827396036e-12
5945	1.69759e-11	N	1	1170.16A	-21.35	2.8394738195695245e-12
5946	3.2934899999999994e-10	B	4	60.3144A	-21.35	2.8394738195695245e-12
5947	1.2921700000000002e-10	Mg	5	153.729A	-21.35	2.8394738195695245e-12
5948	3.69936e-11	B	2	536.970A	-21.35	2.8394738195695245e-12
5949	1.86766e-11	Ar	7	1063.60A	-21.355	2.806970631532819e-12
5950	2.2393900000000002e-12	Fe	2	8870.46A	-21.355999999999998	2.800514778228341e-12
5951	1.05464e-11	C	5	1883.53A	-21.357	2.7940737729744118e-12
5952	8.08981e-13	Ca	7	2.45549m	-21.359	2.781236170098534e-12
5953	5.51225e-11	Na	5	360.369A	-21.363000000000003	2.755737643624834e-12
5954	4.78081e-11	Na	6	415.504A	-21.365	2.7430761792637213e-12
5955	4.6724099999999995e-12	Fe	2	4251.44A	-21.368000000000002	2.7241929756679565e-12
5956	1.24595e-11	Zn	2	1594.33A	-21.37	2.711676445890867e-12
5957	5.62685e-11	F	2	353.030A	-21.37	2.711676445890867e-12
5958	6.06742e-12	Cu	1	3273.95A	-21.371	2.705439763131447e-12
5959	1.75423e-11	Li	2	1132.38A	-21.373	2.6930093965392594e-12
5960	2.51947e-12	Cr	5	7884.39A	-21.373	2.6930093965392594e-12
5961	6.53264e-12	C	5	3040.80A	-21.373	2.6930093965392594e-12
5962	7.89936e-13	Fe	2	2.51469m	-21.374000000000002	2.6868156468019477e-12
5963	5.33616e-11	Fe	6	372.261A	-21.375	2.6806361422937523e-12
5964	4.93469e-11	Ca	7	402.547A	-21.375999999999998	2.674470850251534e-12
5965	3.32728e-11	Na	5	597.018A	-21.375999999999998	2.674470850251534e-12
5966	7.42011e-12	P	1	2677.11A	-21.377	2.6683197379875066e-12
5967	5.12763e-16	C	6	3874.00m	-21.377	2.6683197379875066e-12
5968	3.21919e-11	O	2	617.063A	-21.378	2.6621827728891064e-12
5969	3.17526e-12	Sc	3	6256.01A	-21.379	2.656059922418756e-12
5970	1.3154199999999998e-10	Ni	9	151.012A	-21.38	2.649951154113733e-12
5971	2.54828e-11	Sc	3	779.526A	-21.38	2.649951154113733e-12
5972	5.07458e-12	Fe	2	3914.50A	-21.381	2.643856435585913e-12
5973	1.95039e-11	Li	2	1018.49A	-21.385	2.619617414088842e-12
5974	5.4478900000000005e-12	Ti	1	3646.27A	-21.386999999999997	2.6075813653724595e-12
5975	5.06087e-11	O	4	392.511A	-21.388	2.6015840946545754e-12
5976	1.24415e-11	B	3	1596.63A	-21.389	2.595600617276623e-12
5977	2.37261e-11	Ar	1	837.240A	-21.39	2.5896309015147384e-12
5978	7.21443e-11	Al	6	275.343A	-21.391	2.583674915718125e-12
5979	5.94872e-11	Na	5	333.928A	-21.393	2.5718040077810565e-12
5980	2.36159e-11	Ar	1	841.149A	-21.394000000000002	2.5658890227022513e-12
5981	3.832369999999999e-12	He	1	5183.33A	-21.394000000000002	2.5658890227022513e-12
5982	3.59819e-11	Cl	6	552.068A	-21.395	2.559987641711639e-12
5983	2.34119e-10	Si	7	84.8478A	-21.396	2.5540998335206426e-12
5984	4.64115e-12	Fe	2	4280.08A	-21.397	2.5482255669127317e-12
5985	7.1517e-12	Fe	2	2777.59A	-21.397	2.5482255669127317e-12
5986	1.40869e-12	N	1	1.41014m	-21.398000000000003	2.542364810743067e-12
5987	1.58661e-12	S	9	1.25201m	-21.401	2.5248632944896096e-12
5988	8.45439e-11	Ca	4	234.960A	-21.401999999999997	2.519056270055519e-12
5989	8.91702e-11	S	5	222.770A	-21.403000000000002	2.5132626014069668e-12
5990	2.9592199999999996e-13	Fe	6	6.71275m	-21.406	2.495961423353423e-12
5991	2.60853e-11	C	5	761.520A	-21.409000000000002	2.47877934577182e-12
5992	1.31527e-11	C	5	1510.29A	-21.41	2.473078311478585e-12
5993	4.63266e-11	Fe	6	428.792A	-21.412	2.461715548780357e-12
5994	3.90311e-11	B	2	508.940A	-21.419	2.422355439224727e-12
5995	3.86919e-11	C	3	513.401A	-21.419	2.422355439224727e-12
5996	1.47573e-12	Fe	2	1.34608m	-21.421999999999997	2.4056800616738355e-12
5997	3.28826e-11	Cl	7	604.102A	-21.423000000000002	2.400147151068603e-12
5998	4.25937e-12	Fe	2	4663.71A	-21.428	2.372672893820908e-12
5999	2.67645e-12	N	1	7421.94A	-21.428	2.372672893820908e-12
6000	3.34785e-11	Na	5	593.349A	-21.428	2.372672893820908e-12
6001	1.03853e-10	Co	8	191.276A	-21.43	2.3617714521124625e-12
6002	9.77315e-13	Fe	2	2.03256m	-21.430999999999997	2.356339528506901e-12
6003	1.25107e-11	B	1	1587.80A	-21.432	2.3509200979789335e-12
6004	7.56353e-12	Ti	3	2626.35A	-21.436	2.3293667329679553e-12
6005	2.0393900000000003e-12	N	1	9740.38A	-21.438000000000002	2.3186642649947175e-12
6006	6.97807e-11	S	4	284.670A	-21.439	2.3133314851683154e-12
6007	7.10105e-11	S	4	279.740A	-21.441	2.3027026924664007e-12
6008	6.99702e-11	Sc	5	283.899A	-21.441	2.3027026924664007e-12
6009	7.43088e-11	Cr	6	267.323A	-21.441	2.3027026924664007e-12
6010	4.93134e-14	Ni	2	40.2821m	-21.445999999999998	2.276343872712531e-12
6011	3.2554900000000003e-12	K	4	6101.83A	-21.448	2.2658850226529955e-12
6012	5.0541800000000006e-12	Fe	2	3930.30A	-21.448	2.2658850226529955e-12
6013	3.57127e-11	Ne	1	556.229A	-21.45	2.2554742266444846e-12
6014	1.49396e-11	C	5	1329.65A	-21.45	2.2554742266444846e-12
6015	5.73757e-11	Ne	3	346.218A	-21.453000000000003	2.2399476512804132e-12
6016	4.31827e-11	Cl	7	460.009A	-21.455	2.229656026668376e-12
6017	1.17749e-11	C	5	1687.01A	-21.455	2.229656026668376e-12
6018	1.70327e-12	Fe	2	1.16626m	-21.455	2.229656026668376e-12
6019	2.35913e-11	Be	2	842.025A	-21.456	2.2245279601093734e-12
6020	4.14836e-12	Cr	5	4788.51A	-21.458000000000002	2.214307182542799e-12
6021	6.10568e-11	Al	8	325.344A	-21.459	2.209214417345701e-12
6022	7.68766e-13	Si	9	2.58394m	-21.46	2.2041333651835045e-12
6023	3.5527e-12	Fe	2	5591.37A	-21.461	2.1990639991170134e-12
6024	1.1736700000000001e-09	O	7	16.9251A	-21.462	2.1940062922689173e-12
6025	5.03508e-12	Fe	2	3945.21A	-21.462	2.1940062922689173e-12
6026	4.95708e-11	Na	5	400.729A	-21.463	2.1889602178237765e-12
6027	3.3136300000000003e-12	Fe	2	5994.77A	-21.463	2.1889602178237765e-12
6028	7.94137e-11	Al	8	250.139A	-21.464000000000002	2.183925749027806e-12
6029	2.78722e-11	C	5	712.699A	-21.465999999999998	2.1738915216757928e-12
6030	3.86008e-12	Fe	2	5146.13A	-21.468000000000004	2.1639033974106085e-12
6031	2.66715e-12	N	1	7447.81A	-21.468000000000004	2.1639033974106085e-12
6032	2.55422e-12	Fe	2	7777.11A	-21.468000000000004	2.1639033974106085e-12
6033	2.59426e-11	Cl	6	765.708A	-21.47	2.153961164407917e-12
6034	4.75345e-12	Fe	2	4178.96A	-21.47	2.153961164407917e-12
6035	8.986940000000001e-13	Fe	2	2.21037m	-21.47	2.153961164407917e-12
6036	6.81152e-11	Ar	3	291.630A	-21.47	2.153961164407917e-12
6037	4.82314e-11	Fe	6	411.857A	-21.471	2.1490071912010738e-12
6038	1.03458e-10	Fe	8	192.005A	-21.471999999999998	2.144064611816449e-12
6039	1.52459e-10	N	6	130.293A	-21.473000000000003	2.1391334000489256e-12
6040	5.06143e-11	O	4	392.467A	-21.473000000000003	2.1391334000489256e-12
6041	6.7284e-11	N	4	295.233A	-21.476999999999997	2.1195217071555837e-12
6042	9.24148e-13	Zn	2	2.14949m	-21.478	2.11464694250239e-12
6043	1.42242e-11	Cl	1	1396.53A	-21.478	2.11464694250239e-12
6044	1.67877e-11	N	1	1183.28A	-21.479	2.109783389496813e-12
6045	1.22316e-12	B	1	1.62403m	-21.480999999999998	2.1000898153433995e-12
6046	4.2403e-12	Si	2	4684.69A	-21.483	2.090440779117576e-12
6047	2.01231e-11	Cl	1	987.147A	-21.484	2.085632898742868e-12
6048	4.65645e-11	Fe	6	426.601A	-21.484	2.085632898742868e-12
6049	3.94554e-11	Fe	6	503.466A	-21.485	2.080836076186187e-12
6050	2.01044e-12	Fe	5	9880.67A	-21.485	2.080836076186187e-12
6051	7.77216e-10	C	6	25.5585A	-21.487	2.0712755028562307e-12
6052	1.66265e-11	C	5	1194.75A	-21.488000000000003	2.06651170139373e-12
6053	3.26497e-12	Fe	2	6084.11A	-21.488000000000003	2.06651170139373e-12
6054	4.0451e-12	He	1	4910.75A	-21.488000000000003	2.06651170139373e-12
6055	3.59849e-11	Cl	6	552.023A	-21.489	2.0617588563705885e-12
6056	3.62199e-12	Li	2	5484.40A	-21.49	2.057016942587662e-12
6057	7.79265e-12	Fe	2	2549.13A	-21.491	2.052285934903778e-12
6058	6.8176e-11	S	4	291.370A	-21.491999999999997	2.0475658082356387e-12
6059	5.74429e-12	Fe	2	3458.12A	-21.493000000000002	2.042856537557552e-12
6060	5.096229999999999e-13	Fe	7	3.89788m	-21.494	2.038158097901501e-12
6061	1.22856e-10	Al	4	161.688A	-21.494	2.038158097901501e-12
6062	1.4959e-11	N	1	1327.92A	-21.495	2.0334704643567758e-12
6063	1.18782e-13	Fe	2	16.7235m	-21.498	2.0194721521426822e-12
6064	7.35074e-12	C	5	2702.38A	-21.498	2.0194721521426822e-12
6065	5.69511e-12	Fe	2	3487.99A	-21.498	2.0194721521426822e-12
6066	5.00443e-12	Fe	2	3969.37A	-21.500999999999998	2.005570203632075e-12
6067	7.80989e-11	Ca	3	254.350A	-21.502	2.000957520164327e-12
6068	7.309529999999999e-13	Fe	5	2.71761m	-21.503	1.9963554455741616e-12
6069	7.13827e-12	Zn	2	2782.81A	-21.503	1.9963554455741616e-12
6070	5.89001e-11	Ar	8	337.257A	-21.504	1.991763955461837e-12
6071	5.75903e-12	He	1	3449.27A	-21.504	1.991763955461837e-12
6072	5.24308e-11	F	2	378.870A	-21.504	1.991763955461837e-12
6073	2.74961e-12	Si	2	7224.47A	-21.506999999999998	1.978052748835524e-12
6074	2.3911e-12	Sc	2	8307.66A	-21.509	1.968964421997949e-12
6075	2.57082e-11	Al	8	772.691A	-21.509	1.968964421997949e-12
6076	2.49352e-11	O	2	796.645A	-21.511	1.9599178522291814e-12
6077	2.66668e-12	Sc	3	7449.14A	-21.511	1.9599178522291814e-12
6078	5.18725e-13	Si	2	3.82948m	-21.513	1.9509128476728855e-12
6079	1.13642e-11	C	5	1747.98A	-21.513	1.9509128476728855e-12
6080	1.09037e-10	C	6	182.181A	-21.513	1.9509128476728855e-12
6081	3.72074e-11	S	5	533.884A	-21.517	1.933026771176023e-12
6082	1.69612e-11	Cl	1	1171.17A	-21.518	1.9285809329730166e-12
6083	7.4005e-11	Na	2	268.420A	-21.522	1.910899596700772e-12
6084	3.58512e-11	Ne	1	554.081A	-21.523000000000003	1.9065046495868304e-12
6085	7.43133e-14	Fe	5	26.7307m	-21.523000000000003	1.9065046495868304e-12
6086	4.1110399999999997e-13	P	8	4.83197m	-21.526999999999997	1.8890257098972488e-12
6087	1.0726399999999998e-10	N	6	185.192A	-21.528000000000002	1.8846810713269087e-12
6088	1.28274e-11	B	1	1548.60A	-21.53	1.8760217483786894e-12
6089	4.815880000000001e-12	Fe	2	4124.79A	-21.535999999999998	1.8502817650239117e-12
6090	2.93357e-11	B	3	677.143A	-21.537	1.8460262350540582e-12
6091	3.68e-11	Li	3	539.795A	-21.538	1.8417804925315366e-12
6092	4.88226e-12	Sc	3	4068.70A	-21.539	1.8375445149458423e-12
6093	2.03745e-11	Sc	3	974.965A	-21.541999999999998	1.824894947480591e-12
6094	7.49572e-11	Fe	7	265.011A	-21.543000000000003	1.8206978055708208e-12
6095	4.94463e-12	Fe	2	4017.38A	-21.543000000000003	1.8206978055708208e-12
6096	3.71448e-13	Fe	5	5.34785m	-21.543000000000003	1.8206978055708208e-12
6097	1.39705e-11	C	5	1421.88A	-21.545	1.8123324590252366e-12
6098	1.17256e-11	Cr	9	1694.11A	-21.546999999999997	1.8040055477557543e-12
6099	2.3798e-11	Ar	1	834.711A	-21.548000000000002	1.7998564501321364e-12
6100	5.69917e-11	F	2	348.550A	-21.551	1.787466325480171e-12
6101	3.92454e-11	B	2	506.160A	-21.555	1.7710787357058413e-12
6102	3.41625e-11	Cl	6	581.470A	-21.559	1.754841388257637e-12
6103	6.64278e-11	Sc	4	299.039A	-21.564	1.7347538849941697e-12
6104	7.70795e-11	Fe	7	257.714A	-21.565	1.7307640617751007e-12
6105	6.70394e-11	Sc	4	296.310A	-21.566999999999997	1.7228119232482866e-12
6106	3.1437799999999998e-12	Fe	2	6318.66A	-21.568	1.7188495657790524e-12
6107	1.57574e-11	C	5	1260.64A	-21.57	1.7109521693887928e-12
6108	1.47931e-13	F	5	13.4282m	-21.57	1.7109521693887928e-12
6109	1.55676e-11	Si	5	1276.01A	-21.570999999999998	1.7070170885965439e-12
6110	1.9813900000000002e-10	Be	3	100.255A	-21.570999999999998	1.7070170885965439e-12
6111	3.89448e-12	Fe	2	5100.66A	-21.573	1.6991740575006216e-12
6112	1.2809e-11	Mg	3	1550.82A	-21.574	1.6952660656139924e-12
6113	8.932799999999999e-13	Fe	2	2.22377m	-21.574	1.6952660656139924e-12
6114	2.55423e-11	N	5	777.707A	-21.576	1.6874770255643816e-12
6115	1.98645e-16	Li	3	10000.0m	-21.58	1.6720061432018271e-12
6116	4.27558e-11	Fe	6	464.603A	-21.58	1.6720061432018271e-12
6117	2.68316e-12	N	1	7403.39A	-21.581999999999997	1.6643239727881358e-12
6118	4.97636e-12	Ti	1	3991.76A	-21.583000000000002	1.6604961338721103e-12
6119	5.05542e-12	Fe	2	3929.34A	-21.583000000000002	1.6604961338721103e-12
6120	4.71296e-11	Al	6	421.486A	-21.583000000000002	1.6604961338721103e-12
6121	1.234e-11	C	5	1609.76A	-21.585	1.6528668471475692e-12
6122	2.37225e-11	Ar	1	837.367A	-21.585	1.6528668471475692e-12
6123	1.7193e-11	B	1	1155.38A	-21.586	1.6490653588893212e-12
6124	4.80363e-11	Fe	6	413.530A	-21.588	1.641488591805161e-12
6125	2.95326e-12	O	1	6726.28A	-21.588	1.641488591805161e-12
6126	8.87321e-11	Cr	9	223.870A	-21.59	1.6339466368035909e-12
6127	1.7453400000000001e-12	Na	1	1.13814m	-21.593000000000004	1.6226986272730432e-12
6128	9.00618e-13	Na	1	2.20565m	-21.594	1.6189665239950934e-12
6129	2.92333e-12	K	4	6795.16A	-21.595	1.6152430043164908e-12
6130	1.6531e-11	S	1	1201.65A	-21.595	1.6152430043164908e-12
6131	7.63137e-11	Ar	4	260.300A	-21.595	1.6152430043164908e-12
6132	7.35637e-11	Fe	7	270.031A	-21.596999999999998	1.6078216368357948e-12
6133	1.03826e-13	Ni	2	19.1324m	-21.598000000000003	1.6041237496863372e-12
6134	6.33634e-11	Ar	3	313.500A	-21.599	1.6004343674413405e-12
6135	1.27639e-11	B	1	1556.30A	-21.601	1.5930810394666788e-12
6136	3.4950099999999997e-12	Fe	4	5683.66A	-21.605	1.5784755847065562e-12
6137	2.17487e-12	Fe	2	9133.62A	-21.605999999999998	1.5748451916040818e-12
6138	1.98369e-12	Fe	2	1.00139m	-21.607	1.5712231481740291e-12
6139	3.21177e-13	Fe	5	6.18490m	-21.607	1.5712231481740291e-12
6140	8.83847e-11	F	3	224.750A	-21.608	1.5676094352126975e-12
6141	1.4575799999999998e-10	Mg	5	136.284A	-21.608	1.5676094352126975e-12
6142	9.28122e-15	S	2	214.029m	-21.609	1.5640040335605407e-12
6143	1.76495e-11	Fe	8	1125.49A	-21.609	1.5640040335605407e-12
6144	8.03124e-11	Ar	4	247.340A	-21.611	1.5568180877658058e-12
6145	5.21991e-12	Fe	2	3805.52A	-21.614	1.546101027432211e-12
6146	1.46336e-12	Fe	5	1.35746m	-21.614	1.546101027432211e-12
6147	2.42756e-12	Si	2	8182.89A	-21.615	1.5425450937452404e-12
6148	5.51296e-11	Na	5	360.323A	-21.618000000000002	1.5319262880113592e-12
6149	6.69875e-11	Ar	3	296.540A	-21.621	1.5213805816220023e-12
6150	1.3917899999999999e-12	N	1	1.42726m	-21.622	1.5178815033826607e-12
6151	3.77328e-11	Ar	8	526.450A	-21.622	1.5178815033826607e-12
6152	7.77839e-11	S	4	255.380A	-21.624000000000002	1.5109074713647719e-12
6153	4.31956e-11	O	4	459.872A	-21.625	1.5074324806106138e-12
6154	7.88757e-11	Fe	7	251.845A	-21.625	1.5074324806106138e-12
6155	6.72652e-12	O	5	2953.15A	-21.625	1.5074324806106138e-12
6156	5.57904e-12	Fe	2	3560.55A	-21.627	1.5005064574914594e-12
6157	3.1492900000000002e-12	Sc	3	6307.60A	-21.627	1.5005064574914594e-12
6158	3.32891e-11	Cr	5	596.725A	-21.63	1.4901770436940118e-12
6159	4.27424e-12	Cr	5	4647.48A	-21.631	1.486749731600415e-12
6160	4.80805e-12	Fe	2	4131.50A	-21.631	1.486749731600415e-12
6161	5.30661e-12	Ti	1	3743.34A	-21.631999999999998	1.483330302105906e-12
6162	2.88058e-12	Cr	4	6895.98A	-21.631999999999998	1.483330302105906e-12
6163	6.44297e-11	Na	5	308.312A	-21.633000000000003	1.4799187370809735e-12
6164	2.75414e-11	Fe	8	721.257A	-21.633000000000003	1.4799187370809735e-12
6165	7.90108e-11	Fe	7	251.415A	-21.633000000000003	1.4799187370809735e-12
6166	1.83969e-11	Cr	2	1079.77A	-21.634	1.4765150184378878e-12
6167	3.14932e-12	Fe	2	6307.53A	-21.636	1.4697310481539668e-12
6168	1.5863399999999999e-12	K	1	1.25222m	-21.636999999999997	1.466350760545209e-12
6169	4.30276e-11	V	7	461.668A	-21.638	1.4629782473821885e-12
6170	3.04028e-12	Ni	3	6533.76A	-21.638	1.4629782473821885e-12
6171	7.506739999999999e-12	Ti	3	2646.22A	-21.638	1.4629782473821885e-12
6172	2.86515e-11	Na	5	693.313A	-21.641	1.4529071759659938e-12
6173	7.18867e-11	S	4	276.330A	-21.643	1.4462316738654502e-12
6174	1.51282e-11	N	1	1313.08A	-21.643	1.4462316738654502e-12
6175	9.11267e-12	Cu	1	2179.87A	-21.646	1.4362758850504483e-12
6176	1.3376e-14	He	1	148.508m	-21.647	1.432972542181634e-12
6177	3.86313e-11	Ti	8	514.206A	-21.647	1.432972542181634e-12
6178	7.97225e-12	Fe	2	2491.70A	-21.647	1.432972542181634e-12
6179	3.58285e-11	Ne	1	554.431A	-21.647	1.432972542181634e-12
6180	1.158e-11	S	9	1715.41A	-21.65	1.423108028587124e-12
6181	1.0484e-10	Co	8	189.474A	-21.65	1.423108028587124e-12
6182	3.82547e-11	Mg	6	519.268A	-21.651999999999997	1.4165694411320785e-12
6183	2.70974e-11	Ca	7	733.077A	-21.654	1.4100608957574878e-12
6184	4.24344e-12	Si	2	4681.21A	-21.656999999999996	1.4003541048275698e-12
6185	3.3637699999999995e-12	Ni	4	5905.42A	-21.656999999999996	1.4003541048275698e-12
6186	4.50612e-11	Li	3	440.833A	-21.66	1.3907141349763784e-12
6187	4.27355e-12	Fe	2	4648.24A	-21.660999999999998	1.3875155812248673e-12
6188	6.97817e-12	Ca	2	2846.66A	-21.660999999999998	1.3875155812248673e-12
6189	1.26727e-11	B	1	1567.50A	-21.662	1.3843243839428334e-12
6190	4.68073e-11	Fe	6	424.388A	-21.662	1.3843243839428334e-12
6191	2.17527e-11	Fe	8	913.194A	-21.663	1.3811405262108777e-12
6192	4.03804e-11	Na	7	491.933A	-21.664	1.3779639911485036e-12
6193	1.16362e-11	S	1	1707.13A	-21.664	1.3779639911485036e-12
6194	3.31931e-11	Cl	7	598.451A	-21.666	1.3716328217045556e-12
6195	6.43125e-11	Fe	7	308.874A	-21.666	1.3716328217045556e-12
6196	7.03802e-12	Ca	2	2822.45A	-21.666999999999998	1.3684781537557514e-12
6197	3.59233e-11	Ne	1	552.969A	-21.666999999999998	1.3684781537557514e-12
6198	6.99373e-12	Ca	2	2840.33A	-21.668000000000003	1.365330741341868e-12
6199	1.7792099999999998e-12	Fe	2	1.11648m	-21.668000000000003	1.365330741341868e-12
6200	1.1183e-11	Be	2	1776.31A	-21.668000000000003	1.365330741341868e-12
6201	5.57077e-12	Co	1	3565.84A	-21.669	1.3621905677756828e-12
6202	9.620030000000001e-12	Mg	3	2064.91A	-21.669	1.3621905677756828e-12
6203	5.6101300000000005e-12	Ni	5	3540.82A	-21.669	1.3621905677756828e-12
6204	1.63337e-11	Mg	7	1216.16A	-21.67	1.3590576164082754e-12
6205	9.37101e-11	Cr	9	211.978A	-21.671999999999997	1.3528133138656654e-12
6206	1.5469299999999998e-10	O	7	128.412A	-21.676	1.340410646854343e-12
6207	5.41813e-11	F	2	366.629A	-21.677	1.3373277879150042e-12
6208	3.92589e-12	Ni	4	5059.86A	-21.678	1.33425201935447e-12
6209	4.29372e-11	Fe	6	462.640A	-21.678	1.33425201935447e-12
6210	2.08795e-12	Fe	2	9513.84A	-21.679000000000002	1.3311833248653217e-12
6211	6.86331e-11	S	4	289.430A	-21.683000000000003	1.3189789627851234e-12
6212	8.85366e-13	Fe	2	2.24364m	-21.684	1.3159453953513298e-12
6213	6.31323e-11	Mg	6	314.648A	-21.686	1.309899175471514e-12
6214	1.9807700000000003e-12	Fe	2	1.00286m	-21.686999999999998	1.3068864909690463e-12
6215	7.99507e-11	Al	8	248.459A	-21.689	1.300881892974109e-12
6216	1.24407e-11	B	3	1596.73A	-21.69	1.2978899476458688e-12
6217	1.7965499999999999e-10	N	6	110.570A	-21.691999999999997	1.2919266850128014e-12
6218	2.38493e-11	Ar	1	832.917A	-21.691999999999997	1.2919266850128014e-12
6219	1.37118e-12	Fe	2	1.44871m	-21.695999999999998	1.280082229970096e-12
6220	2.04088e-11	Ne	7	973.330A	-21.7	1.2683463655439373e-12
6221	4.3086e-11	Cl	7	461.042A	-21.701	1.2654292498522862e-12
6222	8.93525e-12	Ca	1	2223.16A	-21.705	1.2538277247553432e-12
6223	7.93077e-11	Ti	6	250.473A	-21.706	1.250944001010889e-12
6224	4.54333e-12	Fe	2	4372.22A	-21.708000000000002	1.2451964354096259e-12
6225	8.81491e-11	Ti	5	225.351A	-21.708000000000002	1.2451964354096259e-12
6226	5.08876e-11	F	2	390.360A	-21.709	1.2423325630798064e-12
6227	8.7748e-12	Ca	1	2263.81A	-21.711	1.23662456344185e-12
6228	1.62239e-10	N	6	122.439A	-21.712	1.2337804058704673e-12
6229	3.6215400000000003e-12	Li	2	5485.09A	-21.712	1.2337804058704673e-12
6230	1.60787e-11	Si	5	1235.45A	-21.712	1.2337804058704673e-12
6231	1.18124e-11	Li	2	1681.66A	-21.713	1.2309427896799776e-12
6232	2.8805e-12	Fe	2	6896.17A	-21.714000000000002	1.228111699825622e-12
6233	4.3443699999999996e-12	Ca	7	4572.46A	-21.715999999999998	1.2224690391192297e-12
6234	9.242969999999999e-12	P	1	2149.14A	-21.717	1.2196574383503473e-12
6235	4.53187e-12	He	1	4383.28A	-21.717	1.2196574383503473e-12
6236	5.85868e-11	O	5	339.060A	-21.717	1.2196574383503473e-12
6237	1.59788e-11	N	1	1243.18A	-21.726999999999997	1.191894645571582e-12
6238	7.10466e-11	Cr	6	279.598A	-21.728	1.1891533639565138e-12
6239	1.17829e-11	B	1	1685.87A	-21.729	1.1864183871142242e-12
6240	1.1583899999999999e-12	Fe	2	1.71483m	-21.73	1.183689700544109e-12
6241	2.5177e-12	Ni	3	7889.93A	-21.732	1.1782511403848156e-12
6242	2.004e-12	N	1	9912.40A	-21.736	1.1674488689996046e-12
6243	6.73354e-12	Ti	1	2950.08A	-21.737	1.1647638111104795e-12
6244	1.1464100000000001e-10	N	6	173.275A	-21.739	1.1594122075143755e-12
6245	8.04823e-12	Fe	2	2468.18A	-21.74	1.156745633433746e-12
6246	5.35286e-11	F	2	371.100A	-21.741999999999997	1.1514308700176773e-12
6247	5.8732e-11	Ar	8	338.222A	-21.749000000000002	1.1330207636135858e-12
6248	2.37954e-11	Ar	1	834.801A	-21.75	1.1304148881695587e-12
6249	6.87581e-11	Cr	7	288.903A	-21.75	1.1304148881695587e-12
6250	1.7036400000000002e-12	B	1	1.16600m	-21.753	1.1226331668151436e-12
6251	2.35911e-11	Be	2	842.031A	-21.755	1.1174751359462973e-12
6252	5.35235e-11	Ne	5	371.135A	-21.756	1.114905014453734e-12
6253	5.38076e-13	Fe	5	3.69176m	-21.758000000000003	1.1097824912196232e-12
6254	7.58272e-11	S	5	261.970A	-21.759	1.1072300623189762e-12
6255	8.17502e-11	N	3	242.990A	-21.76	1.1046835038418893e-12
6256	7.88265e-11	V	5	252.002A	-21.76	1.1046835038418893e-12
6257	1.1320600000000001e-10	O	6	175.471A	-21.761	1.1021428022867806e-12
6258	3.20785e-12	Fe	5	6192.46A	-21.761999999999997	1.0996079441830947e-12
6259	1.13069e-10	O	6	175.684A	-21.761999999999997	1.0996079441830947e-12
6260	1.13101e-10	O	6	175.635A	-21.761999999999997	1.0996079441830947e-12
6261	2.6368599999999997e-12	Fe	2	7533.37A	-21.763	1.097078916091248e-12
6262	1.26672e-11	B	1	1568.18A	-21.767	1.0870208361315462e-12
6263	3.47737e-11	Sc	7	571.249A	-21.772	1.0745778115144157e-12
6264	3.02036e-11	Cr	5	657.685A	-21.773000000000003	1.0721063511302204e-12
6265	2.95183e-11	O	2	672.954A	-21.774	1.0696405749471915e-12
6266	4.57843e-12	Fe	2	4338.70A	-21.776999999999997	1.0622772210222589e-12
6267	4.8642300000000006e-12	Fe	2	4083.78A	-21.781999999999996	1.0501174342251293e-12
6268	1.28757e-11	B	1	1542.79A	-21.785	1.0428884766555815e-12
6269	2.65578e-12	Fe	2	7479.69A	-21.785	1.0428884766555815e-12
6270	2.26573e-12	N	1	8767.35A	-21.785999999999998	1.0404898997190846e-12
6271	8.4735e-12	Ca	2	2344.30A	-21.787	1.03809683935645e-12
6272	7.834189999999999e-12	P	1	2535.61A	-21.787	1.03809683935645e-12
6273	6.14199e-11	S	4	323.421A	-21.787	1.03809683935645e-12
6274	5.35315e-11	Fe	6	371.080A	-21.788	1.035709282879918e-12
6275	1.69607e-11	N	1	1171.20A	-21.788	1.035709282879918e-12
6276	2.93419e-11	B	3	677.000A	-21.793000000000003	1.0238536167558558e-12
6277	4.56942e-11	Mg	7	434.726A	-21.796	1.0168054580340648e-12
6278	4.65837e-11	Fe	6	426.425A	-21.796	1.0168054580340648e-12
6279	5.7768300000000005e-12	Co	1	3438.64A	-21.796999999999997	1.0144668703757125e-12
6280	5.875769999999999e-12	Ni	5	3380.74A	-21.798000000000002	1.012133661319703e-12
6281	1.63348e-12	N	1	1.21608m	-21.799	1.0098058184956277e-12
6282	8.85434e-13	Zn	2	2.24347m	-21.799	1.0098058184956277e-12
6283	1.424e-12	Sc	2	1.39497m	-21.8	1.0074833295614707e-12
6284	2.79839e-12	Sc	2	7098.52A	-21.801	1.0051661822036432e-12
6285	8.78104e-11	Ar	4	226.220A	-21.804000000000002	9.9824666687643e-13
6286	1.09957e-10	N	6	180.656A	-21.804000000000002	9.9824666687643e-13
6287	1.7008900000000005e-10	N	6	116.788A	-21.805	9.959507632532708e-13
6288	3.59739e-11	Ne	1	552.190A	-21.805999999999997	9.936601400619142e-13
6289	2.74328e-11	Cl	6	724.113A	-21.805999999999997	9.936601400619142e-13
6290	6.71154e-13	Fe	2	2.95975m	-21.808000000000003	9.890946864238928e-13
6291	6.14313e-11	Ti	5	323.361A	-21.813000000000002	9.777726131730759e-13
6292	3.5907e-11	Ne	1	553.220A	-21.814	9.755237985667279e-13
6293	3.16539e-12	Fe	2	6275.51A	-21.819000000000003	9.643570699846255e-13
6294	3.20508e-10	S	8	61.9781A	-21.82	9.621391102713964e-13
6295	7.73256e-13	Fe	4	2.56894m	-21.820999999999998	9.59926251723952e-13
6296	6.81859e-11	Fe	7	291.328A	-21.824	9.533181658876018e-13
6297	2.31249e-11	Li	2	859.008A	-21.824	9.533181658876018e-13
6298	6.39675e-11	Ar	3	310.540A	-21.829	9.424056230808678e-13
6299	6.77712e-11	Mg	6	293.110A	-21.831999999999997	9.359181484037469e-13
6300	8.07992e-11	Fe	7	245.850A	-21.834	9.316179951186948e-13
6301	2.6317e-12	Sc	3	7548.15A	-21.836	9.273375992433194e-13
6302	9.88447e-13	Fe	4	2.00966m	-21.836	9.273375992433194e-13
6303	4.47485e-12	Fe	2	4439.13A	-21.837	9.252047819501105e-13
6304	7.72219e-11	Fe	7	257.239A	-21.838	9.230768700005543e-13
6305	2.40712e-12	Fe	2	8252.36A	-21.838	9.230768700005543e-13
6306	2.63467e-12	Fe	2	7539.65A	-21.838	9.230768700005543e-13
6307	5.7346099999999995e-12	Fe	2	3463.96A	-21.838	9.230768700005543e-13
6308	8.73893e-11	Ca	6	227.310A	-21.839000000000002	9.209538521126732e-13
6309	4.7799e-11	Na	6	415.583A	-21.839000000000002	9.209538521126732e-13
6310	9.045239999999999e-12	Ca	1	2196.12A	-21.84	9.188357170304453e-13
6311	3.07709e-12	Ca	1	6455.60A	-21.840999999999998	9.167224535237217e-13
6312	1.25157e-12	Si	1	1.58716m	-21.843000000000004	9.125104964452834e-13
6313	1.2948799999999998e-12	Fe	4	1.53408m	-21.843000000000004	9.125104964452834e-13
6314	3.75644e-12	Ni	4	5288.11A	-21.844	9.104117805422139e-13
6315	5.91419e-12	Fe	2	3358.78A	-21.844	9.104117805422139e-13
6316	4.2845699999999996e-13	Fe	2	4.63628m	-21.845	9.083178915517761e-13
6317	8.13788e-12	Mg	7	2440.99A	-21.848000000000003	9.020650751679265e-13
6318	1.4603799999999999e-12	N	1	1.36023m	-21.848000000000003	9.020650751679265e-13
6319	6.97494e-12	C	3	2847.97A	-21.848000000000003	9.020650751679265e-13
6320	7.869889999999999e-12	Si	1	2524.11A	-21.849	8.999903830671415e-13
6321	1.24968e-11	Zn	1	1589.56A	-21.849	8.999903830671415e-13
6322	1.83579e-11	B	2	1082.06A	-21.851	8.958553028693109e-13
6323	1.29996e-11	Zn	2	1528.08A	-21.851	8.958553028693109e-13
6324	3.82093e-11	N	6	519.886A	-21.855	8.87642052084496e-13
6325	1.27779e-11	B	1	1554.60A	-21.855	8.87642052084496e-13
6326	3.3835800000000004e-12	Fe	2	5870.84A	-21.855999999999998	8.856005320162885e-13
6327	4.1216e-11	Li	3	481.960A	-21.857	8.835637073139358e-13
6328	1.9657799999999997e-12	N	1	1.01051m	-21.859	8.795041008354857e-13
6329	3.8242e-11	Ar	8	519.441A	-21.86	8.774812975357662e-13
6330	2.48129e-11	F	1	800.570A	-21.86	8.774812975357662e-13
6331	7.50763e-11	Na	2	264.590A	-21.862	8.734496371917509e-13
6332	5.64751e-11	Al	6	351.739A	-21.869	8.594841433197131e-13
6333	3.38762e-11	Fe	8	586.384A	-21.869	8.594841433197131e-13
6334	4.08851e-11	Na	6	485.860A	-21.869	8.594841433197131e-13
6335	2.68233e-12	N	1	7405.68A	-21.87	8.575073846445479e-13
6336	1.93604e-10	N	6	102.603A	-21.871	8.555351723881808e-13
6337	2.5236e-11	Cl	6	787.147A	-21.871	8.555351723881808e-13
6338	3.64372e-11	O	4	545.170A	-21.872	8.535674960941248e-13
6339	3.67e-12	Fe	2	5412.65A	-21.873	8.516043453299628e-13
6340	3.1187e-12	Fe	2	6369.46A	-21.874000000000002	8.496457096872653e-13
6341	8.29359e-12	Mg	3	2395.16A	-21.878	8.418561109992331e-13
6342	1.25134e-11	B	1	1587.45A	-21.881	8.360608142945732e-13
6343	2.70683e-11	Cl	6	733.864A	-21.881	8.360608142945732e-13
6344	2.62453e-11	Al	8	756.878A	-21.881	8.360608142945732e-13
6345	3.88706e-12	Fe	1	5110.41A	-21.881	8.360608142945732e-13
6346	1.22562e-11	B	1	1620.77A	-21.881999999999998	8.34137927781236e-13
6347	3.01853e-11	S	5	658.084A	-21.883000000000003	8.322194637841424e-13
6348	7.12933e-11	S	4	278.630A	-21.883000000000003	8.322194637841424e-13
6349	3.93511e-11	Ti	8	504.801A	-21.885	8.283957626761204e-13
6350	8.95579e-12	Si	1	2218.06A	-21.889	8.208009846733122e-13
6351	2.0461e-12	N	1	9708.45A	-21.89	8.189131947941757e-13
6352	9.89909e-13	Fe	2	2.00670m	-21.89	8.189131947941757e-13
6353	5.18016e-12	Fe	2	3834.72A	-21.89	8.189131947941757e-13
6354	6.47145e-11	Fe	7	306.955A	-21.891	8.170297467112845e-13
6355	2.38475e-11	Ar	1	832.979A	-21.895	8.095391729691848e-13
6356	8.99508e-13	Na	1	2.20837m	-21.898000000000003	8.03966344501101e-13
6357	2.11633e-11	Li	2	938.630A	-21.899	8.021172732199376e-13
6358	5.70832e-12	Fe	2	3479.91A	-21.901	7.984318791143629e-13
6359	5.47006e-13	Si	2	3.63149m	-21.901	7.984318791143629e-13
6360	5.73239e-11	F	2	346.530A	-21.901999999999997	7.965955367503653e-13
6361	2.7065e-12	Cr	4	7339.53A	-21.901999999999997	7.965955367503653e-13
6362	4.97409e-11	Fe	6	399.359A	-21.908	7.856658362422613e-13
6363	8.72242e-11	Ar	4	227.740A	-21.91	7.820560296235667e-13
6364	1.09551e-11	C	5	1813.26A	-21.912	7.784628085597265e-13
6365	8.06293e-11	Fe	7	246.368A	-21.912	7.784628085597265e-13
6366	5.92261e-11	F	2	335.401A	-21.914	7.748860968470319e-13
6367	8.51535e-12	Ca	1	2332.78A	-21.914	7.748860968470319e-13
6368	5.00048e-11	Fe	6	397.251A	-21.914	7.748860968470319e-13
6369	1.5402e-12	N	1	1.28973m	-21.915	7.731039082794972e-13
6370	1.09715e-11	S	2	1810.54A	-21.916	7.713258186319177e-13
6371	5.51764e-12	Ni	5	3600.18A	-21.916999999999998	7.695518184770515e-13
6372	8.97015e-12	Ca	6	2214.51A	-21.916999999999998	7.695518184770515e-13
6373	4.49348e-12	Fe	2	4420.73A	-21.919	7.660160490447716e-13
6374	3.725230000000001e-12	P	1	5332.42A	-21.919	7.660160490447716e-13
6375	1.0473e-11	N	6	1896.74A	-21.921	7.624965249973806e-13
6376	3.34871e-11	Na	5	593.197A	-21.921999999999997	7.607428316543658e-13
6377	6.3154e-11	Mg	6	314.540A	-21.921999999999997	7.607428316543658e-13
6378	2.08678e-11	P	8	951.921A	-21.923000000000002	7.589931716941024e-13
6379	5.57971e-12	Ni	5	3560.12A	-21.925	7.555059148371291e-13
6380	1.3947200000000001e-12	N	1	1.42426m	-21.925	7.555059148371291e-13
6381	3.85799e-11	Mg	6	514.892A	-21.925	7.555059148371291e-13
6382	6.86566e-11	Fe	7	289.331A	-21.927	7.520346804700015e-13
6383	3.5331e-11	Ne	5	562.238A	-21.929000000000002	7.485793949760599e-13
6384	1.59781e-12	K	1	1.24323m	-21.929000000000002	7.485793949760599e-13
6385	4.79663e-12	He	1	4141.33A	-21.929000000000002	7.485793949760599e-13
6386	9.190040000000001e-13	Sc	2	2.16152m	-21.933000000000003	7.417163778307784e-13
6387	2.2680900000000003e-12	N	1	8758.21A	-21.933000000000003	7.417163778307784e-13
6388	5.46026e-11	F	2	363.800A	-21.934	7.400104775000046e-13
6389	7.3848e-11	Mg	6	268.991A	-21.934	7.400104775000046e-13
6390	1.0845399999999999e-10	Co	8	183.160A	-21.936	7.366104382003969e-13
6391	8.76889e-12	Zn	2	2265.33A	-21.936	7.366104382003969e-13
6392	1.20162e-11	Li	2	1653.14A	-21.94	7.298571531104107e-13
6393	8.07111e-11	Si	7	246.118A	-21.941	7.281785282396077e-13
6394	1.472e-10	C	6	134.949A	-21.944000000000003	7.231657825102844e-13
6395	4.45248e-12	Fe	2	4461.44A	-21.945	7.215025473648012e-13
6396	8.15083e-11	V	8	243.711A	-21.945	7.215025473648012e-13
6397	1.73126e-15	N	1	1147.40m	-21.945999999999998	7.198431375540009e-13
6398	4.78765e-12	Fe	2	4149.10A	-21.945999999999998	7.198431375540009e-13
6399	4.36148e-11	Li	3	455.452A	-21.947	7.181875442798517e-13
6400	5.58924e-13	Si	2	3.55406m	-21.951	7.11603161296564e-13
6401	3.08274e-11	Ar	7	644.376A	-21.951	7.11603161296564e-13
6402	2.63988e-11	Fe	8	752.475A	-21.953000000000003	7.083336417590682e-13
6403	1.35614e-11	C	5	1464.77A	-21.953000000000003	7.083336417590682e-13
6404	1.97506e-13	Ne	7	10.0576m	-21.954	7.067045195906877e-13
6405	1.6508000000000001e-10	O	7	120.333A	-21.954	7.067045195906877e-13
6406	1.43582e-12	N	1	1.38350m	-21.955	7.050791442993199e-13
6407	7.29746e-11	O	5	272.211A	-21.955	7.050791442993199e-13
6408	2.73049e-11	Cl	6	727.506A	-21.956999999999997	7.018395998971238e-13
6409	7.49638e-11	Fe	7	264.987A	-21.959	6.986149398494213e-13
6410	7.04288e-11	S	4	282.050A	-21.96	6.970081700751549e-13
6411	7.61408e-12	Si	2	2608.91A	-21.961	6.954050957688269e-13
6412	3.59628e-11	Ne	1	552.361A	-21.963	6.922099995821438e-13
6413	7.0001100000000006e-12	Fe	2	2837.73A	-21.965	6.890295835289659e-13
6414	4.05909e-12	Fe	2	4893.82A	-21.965999999999998	6.874448594624803e-13
6415	1.11843e-11	Be	2	1776.10A	-21.969	6.827125223366568e-13
6416	1.4016e-12	N	1	1.41727m	-21.969	6.827125223366568e-13
6417	4.26056e-11	Ca	9	466.240A	-21.97	6.811423271077425e-13
6418	7.339109999999999e-13	K	1	2.70666m	-21.971	6.795757432276353e-13
6419	2.96284e-11	Ar	7	670.453A	-21.971	6.795757432276353e-13
6420	7.87803e-11	Ar	4	252.150A	-21.973000000000003	6.764533763094746e-13
6421	1.28387e-11	Si	1	1547.23A	-21.973000000000003	6.764533763094746e-13
6422	3.57542e-11	Cl	6	555.583A	-21.975	6.733453553641838e-13
6423	4.7746099999999996e-12	Si	2	4160.44A	-21.976999999999997	6.702516144780048e-13
6424	2.2754e-13	Fe	2	8.73010m	-21.976999999999997	6.702516144780048e-13
6425	1.85021e-12	N	1	1.07363m	-21.980999999999998	6.64106710740757e-13
6426	1.53483e-11	C	5	1294.24A	-21.984	6.595350323006791e-13
6427	6.941510000000001e-12	C	5	2861.69A	-21.984	6.595350323006791e-13
6428	5.2934e-12	Ni	5	3752.69A	-21.984	6.595350323006791e-13
6429	3.3081e-11	Mg	6	600.479A	-21.986	6.565047440852119e-13
6430	1.60435e-11	Li	2	1238.17A	-21.989	6.51985397215502e-13
6431	5.35201e-11	Sc	4	371.159A	-21.994	6.445221820885193e-13
6432	3.53143e-11	Sc	7	562.504A	-21.996	6.415608716541411e-13
6433	1.0746700000000002e-10	Co	8	184.843A	-22.0	6.3567900622817e-13
6434	2.6088499999999998e-14	O	4	76.1425m	-22.0	6.3567900622817e-13
6435	1.22495e-11	C	5	1621.65A	-22.002	6.32758326496157e-13
6436	1.45416e-10	N	6	136.605A	-22.002	6.32758326496157e-13
6437	8.84834e-11	V	6	224.499A	-22.002	6.32758326496157e-13
6438	4.88382e-11	S	3	406.741A	-22.003	6.313030227294661e-13
6439	6.9692399999999995e-12	C	3	2850.30A	-22.004	6.298510660685573e-13
6440	9.54378e-12	Li	3	2081.40A	-22.004	6.298510660685573e-13
6441	7.34632e-11	Mg	6	270.400A	-22.011	6.197804439869531e-13
6442	3.13903e-12	Fe	2	6328.22A	-22.013	6.169328115131442e-13
6443	6.65074e-11	Ar	3	298.680A	-22.014	6.155139054208946e-13
6444	8.51759e-12	Ca	2	2332.17A	-22.015	6.140982627220938e-13
6445	1.66928e-16	O	6	1.19000c	-22.016	6.126858759111553e-13
6446	3.35868e-11	Na	5	591.436A	-22.018	6.098708400167261e-13
6447	1.80051e-11	Li	2	1103.27A	-22.021	6.056725186845663e-13
6448	1.28499e-11	B	1	1545.88A	-22.021	6.056725186845663e-13
6449	2.04019e-10	N	6	97.3656A	-22.022	6.042795105471617e-13
6450	9.79386e-11	Cr	7	202.826A	-22.025	6.00119679656333e-13
6451	5.66994e-12	Fe	2	3503.47A	-22.025	6.00119679656333e-13
6452	5.08436e-11	P	5	390.697A	-22.026999999999997	5.973623801891784e-13
6453	1.6183e-12	N	1	1.22749m	-22.028000000000002	5.959884848399291e-13
6454	2.45925e-12	Si	2	8077.46A	-22.031	5.918857289686146e-13
6455	1.85437e-10	N	6	107.122A	-22.033	5.891662610684133e-13
6456	1.80208e-10	N	6	110.230A	-22.034000000000002	5.878112162700494e-13
6457	9.29194e-12	B	3	2137.82A	-22.037	5.83764752319619e-13
6458	4.59358e-11	Cr	9	432.440A	-22.038	5.824221306466393e-13
6459	9.71635e-13	Al	9	2.04444m	-22.039	5.810825969178178e-13
6460	5.66229e-12	Fe	2	3508.20A	-22.04	5.79746144031085e-13
6461	9.12499e-12	Ca	1	2176.93A	-22.041999999999998	5.770824524572021e-13
6462	1.96553e-12	Zn	2	1.01064m	-22.041999999999998	5.770824524572021e-13
6463	1.75352e-12	N	5	1.13283m	-22.043000000000003	5.757551996474197e-13
6464	1.5246700000000002e-10	N	6	130.287A	-22.048000000000002	5.691645843762818e-13
6465	7.51468e-11	Fe	7	264.342A	-22.05	5.665495106527826e-13
6466	5.94944e-11	Na	5	333.888A	-22.052	5.639464521016379e-13
6467	1.9914e-12	Mn	10	9975.13A	-22.052	5.639464521016379e-13
6468	2.94825e-11	O	2	673.770A	-22.053	5.626494112543051e-13
6469	7.87565e-11	Fe	7	252.226A	-22.053	5.626494112543051e-13
6470	3.0276e-11	Cr	5	656.112A	-22.054000000000002	5.613553535181406e-13
6471	3.31702e-11	Cr	5	598.864A	-22.055	5.600642720321839e-13
6472	1.39803e-11	Li	2	1420.89A	-22.055999999999997	5.587761599512448e-13
6473	2.53903e-11	Mg	8	782.364A	-22.057	5.574910104458765e-13
6474	6.2004199999999995e-12	Li	2	3203.73A	-22.057	5.574910104458765e-13
6475	6.51389e-11	Fe	7	304.956A	-22.057	5.574910104458765e-13
6476	4.2382e-12	Li	2	4687.01A	-22.057	5.574910104458765e-13
6477	5.16023e-11	B	4	384.953A	-22.057	5.574910104458765e-13
6478	7.42514e-12	P	1	2675.30A	-22.059	5.54929571922599e-13
6479	7.70029e-11	Fe	7	257.970A	-22.063000000000002	5.498419470265781e-13
6480	1.9474099999999997e-12	Fe	2	1.02004m	-22.064	5.485773456407369e-13
6481	2.44177e-12	Fe	2	8135.25A	-22.064	5.485773456407369e-13
6482	6.69704e-11	Cl	7	296.615A	-22.065	5.473156527573686e-13
6483	1.43419e-12	Sc	2	1.38506m	-22.069000000000003	5.422978326918364e-13
6484	4.3159e-11	O	4	460.262A	-22.070999999999998	5.398062004794518e-13
6485	1.7034e-11	N	1	1166.16A	-22.072	5.385646806701576e-13
6486	1.83612e-11	B	2	1081.87A	-22.073	5.373260162771877e-13
6487	6.21075e-11	Si	8	319.840A	-22.073	5.373260162771877e-13
6488	2.51427e-12	Fe	2	7900.68A	-22.081999999999997	5.263054518430608e-13
6489	4.98905e-12	Fe	2	3981.61A	-22.081999999999997	5.263054518430608e-13
6490	2.88429e-11	Fe	8	688.711A	-22.084	5.238872979462229e-13
6491	1.0326799999999999e-10	Co	8	192.359A	-22.084	5.238872979462229e-13
6492	4.66646e-11	Fe	6	425.686A	-22.086	5.214802544573252e-13
6493	3.31077e-11	Cr	5	599.994A	-22.086	5.214802544573252e-13
6494	6.67893e-11	S	4	297.420A	-22.089000000000002	5.178904096361974e-13
6495	9.17486e-12	Cu	1	2165.10A	-22.09	5.166992947471252e-13
6496	3.58791e-11	Ne	6	553.650A	-22.090999999999998	5.155109193462779e-13
6497	1.97279e-12	N	1	1.00692m	-22.095	5.107846868293295e-13
6498	1.6873099999999998e-12	K	1	1.17729m	-22.098000000000003	5.072684697778636e-13
6499	2.70807e-12	Cl	9	7335.27A	-22.1	5.049377828685061e-13
6500	7.62099e-12	Ti	1	2606.55A	-22.101999999999997	5.026178044927854e-13
6501	7.37323e-11	Fe	7	269.413A	-22.105	4.991578078638763e-13
6502	1.6556e-12	N	1	1.19983m	-22.105999999999998	4.980097767633179e-13
6503	5.97352e-11	Na	5	332.542A	-22.107	4.968643860610164e-13
6504	1.8399999999999998e-10	Li	3	107.959A	-22.107	4.968643860610164e-13
6505	9.93143e-11	Ar	8	200.016A	-22.11	4.934439956860097e-13
6506	1.96215e-12	Li	2	1.01238m	-22.112	4.911768264654388e-13
6507	2.57224e-11	Mg	8	772.262A	-22.113000000000003	4.900471511127221e-13
6508	4.32201e-11	O	4	459.612A	-22.118000000000002	4.844376277602991e-13
6509	2.3371e-12	Ni	3	8499.62A	-22.123	4.78892316090711e-13
6510	7.51323e-11	Fe	7	264.393A	-22.123	4.78892316090711e-13
6511	3.58952e-12	Ar	10	5534.02A	-22.125999999999998	4.755956445751594e-13
6512	7.57231e-11	Na	2	262.330A	-22.125999999999998	4.755956445751594e-13
6513	2.1125e-12	Fe	2	9403.31A	-22.127	4.745018049463635e-13
6514	8.78543e-11	Cl	7	226.107A	-22.129	4.723216671866852e-13
6515	5.49877e-11	Na	6	361.253A	-22.13	4.712353574969332e-13
6516	5.37443e-11	S	3	369.611A	-22.131	4.701515462501327e-13
6517	2.53527e-12	B	3	7835.25A	-22.131999999999998	4.69070227700032e-13
6518	1.40688e-11	N	1	1411.95A	-22.133000000000003	4.679913961135764e-13
6519	1.38038e-11	Si	3	1439.06A	-22.133000000000003	4.679913961135764e-13
6520	1.11762e-12	Fe	2	1.77738m	-22.134	4.669150457709235e-13
6521	2.06699e-10	O	7	96.1034A	-22.134	4.669150457709235e-13
6522	2.89902e-12	Mn	6	6852.12A	-22.138	4.626343429008983e-13
6523	1.01748e-12	Fe	2	1.95233m	-22.138	4.626343429008983e-13
6524	1.78052e-11	Si	4	1115.65A	-22.141	4.59449590485559e-13
6525	5.48909e-11	F	2	361.890A	-22.142	4.58392885750687e-13
6526	2.20845e-11	Ca	7	899.476A	-22.142	4.58392885750687e-13
6527	5.32271e-11	Fe	6	373.202A	-22.142	4.58392885750687e-13
6528	5.73347e-11	O	4	346.465A	-22.145	4.552373313209907e-13
6529	1.1392e-12	Fe	2	1.74372m	-22.146	4.5419031451335997e-13
6530	3.61446e-12	Fe	2	5495.82A	-22.15	4.5002627268073255e-13
6531	4.82475e-12	Ni	5	4117.20A	-22.151999999999997	4.4795858977691777e-13
6532	2.95315e-12	O	1	6726.54A	-22.151999999999997	4.4795858977691777e-13
6533	8.91702e-11	Ar	4	222.770A	-22.154	4.4590040701309177e-13
6534	2.94766e-11	P	5	673.905A	-22.154	4.4590040701309177e-13
6535	1.35177e-12	N	1	1.46951m	-22.158	4.41812367509257e-13
6536	3.11613e-11	Ar	7	637.471A	-22.159000000000002	4.4079622726157787e-13
6537	3.84502e-12	Fe	1	5166.28A	-22.160999999999998	4.387709525642942e-13
6538	1.83892e-12	N	1	1.08022m	-22.163	4.367549831589858e-13
6539	6.02976e-11	F	2	329.440A	-22.164	4.3575047457253716e-13
6540	1.41393e-12	N	1	1.40492m	-22.166	4.337483830030034e-13
6541	1.29015e-11	B	1	1539.70A	-22.168000000000003	4.3175549020865213e-13
6542	2.24111e-12	He	1	8863.66A	-22.169	4.307624801369123e-13
6543	3.01451e-12	Si	1	6589.61A	-22.173000000000002	4.268132259808877e-13
6544	1.04727e-12	Fe	2	1.89679m	-22.173000000000002	4.268132259808877e-13
6545	7.39007e-12	P	1	2687.99A	-22.173000000000002	4.268132259808877e-13
6546	6.85896e-11	B	4	289.613A	-22.174	4.2583158280144385e-13
6547	6.809e-11	Cr	7	291.738A	-22.175	4.2485219733865817e-13
6548	1.7802e-11	Li	3	1115.86A	-22.18	4.19988954450932e-13
6549	8.95764e-11	Ar	4	221.760A	-22.180999999999997	4.1902300666046453e-13
6550	1.9007e-10	N	6	104.511A	-22.182	4.180592804882625e-13
6551	1.2228e-12	B	1	1.62450m	-22.183000000000003	4.1709777082474556e-13
6552	9.009e-13	Ti	7	2.20496m	-22.184	4.1613847257209567e-13
6553	1.46256e-10	O	7	135.820A	-22.185	4.1518138064420187e-13
6554	8.089820000000001e-15	Mg	1	245.549m	-22.186999999999998	4.1327379547672603e-13
6555	3.62261e-12	Li	2	5483.46A	-22.189	4.1137497486695775e-13
6556	4.05078e-12	Fe	2	4903.86A	-22.19	4.1042883867976386e-13
6557	1.99513e-12	N	1	9956.48A	-22.191	4.09484878545419e-13
6558	5.66299e-11	Na	6	350.777A	-22.191999999999997	4.0854308945913725e-13
6559	5.9728e-11	Na	5	332.582A	-22.193	4.076034664276398e-13
6560	7.41992e-12	B	2	2677.18A	-22.193	4.076034664276398e-13
6561	7.423130000000001e-12	B	2	2676.02A	-22.194000000000003	4.066660044691491e-13
6562	7.39509e-12	P	1	2686.17A	-22.195	4.05730698613335e-13
6563	3.58595e-11	Ne	6	553.953A	-22.195	4.05730698613335e-13
6564	1.89747e-12	Cr	9	1.04689m	-22.195999999999998	4.0479754390129564e-13
6565	9.24224e-12	Si	9	2149.31A	-22.195999999999998	4.0479754390129564e-13
6566	3.995680000000001e-12	Cr	4	4971.49A	-22.195999999999998	4.0479754390129564e-13
6567	1.27099e-12	B	1	1.56291m	-22.199	4.020109372097508e-13
6568	1.3860799999999999e-12	Fe	2	1.43313m	-22.199	4.020109372097508e-13
6569	7.18705e-12	Zn	2	2763.92A	-22.2	4.01086337711535e-13
6570	3.18885e-12	Fe	2	6229.35A	-22.201	4.001638647331515e-13
6571	5.45648e-12	Ti	3	3640.52A	-22.201999999999998	3.99243513383747e-13
6572	5.64497e-12	Ni	5	3518.97A	-22.203000000000003	3.983252787837004e-13
6573	2.5578e-12	Fe	5	7766.24A	-22.203000000000003	3.983252787837004e-13
6574	1.8919e-10	N	6	104.997A	-22.206	3.955832268518385e-13
6575	3.82328e-12	Ti	1	5195.65A	-22.206999999999997	3.94673410677213e-13
6576	4.4621e-11	Na	5	445.182A	-22.206999999999997	3.94673410677213e-13
6577	5.18239e-12	Sc	2	3833.07A	-22.208000000000002	3.937656870217158e-13
6578	1.46558e-10	Ne	7	135.540A	-22.208000000000002	3.937656870217158e-13
6579	1.15016e-11	O	1	1727.11A	-22.21	3.919564980285628e-13
6580	5.58668e-11	N	6	355.568A	-22.211	3.910550230987637e-13
6581	4.5334300000000004e-12	Fe	2	4381.77A	-22.215	3.8746980909703304e-13
6582	7.49928e-11	Fe	7	264.885A	-22.215999999999998	3.8657865326542445e-13
6583	2.15802e-12	O	1	9204.93A	-22.215999999999998	3.8657865326542445e-13
6584	9.71696e-11	Mn	9	204.431A	-22.218000000000004	3.8480248569285574e-13
6585	4.17545e-11	Ar	7	475.744A	-22.219	3.8391746453484143e-13
6586	3.20566e-12	Fe	2	6196.69A	-22.219	3.8391746453484143e-13
6587	7.47476e-11	Cl	7	265.754A	-22.22	3.830344788690062e-13
6588	3.97197e-11	Ti	8	500.116A	-22.221	3.8215352401384486e-13
6589	3.35224e-11	Na	6	592.573A	-22.221999999999998	3.812745952986287e-13
6590	2.69162e-12	N	1	7380.10A	-22.223000000000003	3.8039768806335584e-13
6591	1.8697e-11	Fe	8	1062.44A	-22.224	3.7952279765876386e-13
6592	1.27481e-12	Fe	2	1.55823m	-22.229	3.7517843611843115e-13
6593	4.83071e-12	Mn	5	4112.12A	-22.23	3.743155496602034e-13
6594	8.57367e-12	Ca	2	2316.92A	-22.230999999999998	3.734546477857611e-13
6595	9.29506e-11	F	3	213.710A	-22.230999999999998	3.734546477857611e-13
6596	1.0567100000000002e-10	N	6	187.984A	-22.232	3.72595725930682e-13
6597	1.46186e-12	N	1	1.35885m	-22.234	3.708838040734235e-13
6598	4.30896e-11	Fe	6	461.003A	-22.235	3.70030794994808e-13
6599	6.23519e-12	V	1	3185.86A	-22.236	3.691797477826291e-13
6600	2.8413899999999997e-13	Co	8	6.99110m	-22.237	3.6833065792472513e-13
6601	6.06251e-11	F	2	327.660A	-22.245	3.6160786576879416e-13
6602	1.83855e-14	Cl	3	108.044m	-22.245	3.6160786576879416e-13
6603	2.68775e-12	Cr	4	7390.75A	-22.246	3.607761907562652e-13
6604	1.01953e-10	F	6	194.840A	-22.247	3.599464285431824e-13
6605	1.88416e-10	C	6	105.429A	-22.250999999999998	3.566464198506489e-13
6606	1.72609e-10	N	6	115.083A	-22.253	3.5500777839836103e-13
6607	1.47765e-11	P	3	1344.33A	-22.254	3.541912831655467e-13
6608	6.91198e-11	Fe	7	287.392A	-22.255	3.5337666581965987e-13
6609	9.18404e-12	Ca	1	2162.93A	-22.255	3.5337666581965987e-13
6610	8.08433e-11	Fe	7	245.716A	-22.255	3.5337666581965987e-13
6611	8.17645e-14	Ca	6	24.2947m	-22.255	3.5337666581965987e-13
6612	4.1042300000000006e-12	Fe	2	4840.00A	-22.258000000000003	3.509440379629825e-13
6613	5.31265e-11	Si	7	373.909A	-22.264	3.461289052474731e-13
6614	5.77412e-11	B	4	344.026A	-22.265	3.4533283085623337e-13
6615	1.6486400000000002e-10	C	6	120.490A	-22.266	3.4453858738528893e-13
6616	1.8108400000000002e-12	Fe	6	1.09697m	-22.266	3.4453858738528893e-13
6617	4.28604e-11	Fe	6	463.469A	-22.27	3.4137983862957153e-13
6618	2.7106e-12	Fe	2	7328.43A	-22.272	3.398113407464664e-13
6619	4.28325e-11	Fe	6	463.771A	-22.272	3.398113407464664e-13
6620	3.62645e-12	Fe	2	5477.67A	-22.274	3.3825004945651646e-13
6621	8.0496e-12	Mg	3	2467.76A	-22.274	3.3825004945651646e-13
6622	1.0206999999999999e-10	Mn	9	194.616A	-22.278000000000002	3.35148954363074e-13
6623	7.64361e-11	B	4	259.883A	-22.279	3.3437813315810273e-13
6624	1.4683500000000002e-10	Ne	7	135.284A	-22.28	3.3360908479270435e-13
6625	2.2365400000000003e-10	Si	7	88.8178A	-22.28	3.3360908479270435e-13
6626	6.54667e-12	Li	2	3034.28A	-22.281	3.328418051894665e-13
6627	2.49356e-11	O	2	796.632A	-22.281999999999996	3.320762902803464e-13
6628	5.10007e-11	P	5	389.494A	-22.283	3.3131253600665473e-13
6629	3.31545e-11	Na	6	599.148A	-22.284000000000002	3.3055053831905047e-13
6630	3.85825e-11	Mg	6	514.857A	-22.291999999999998	3.2451731105887964e-13
6631	1.36694e-12	N	1	1.45320m	-22.291999999999998	3.2451731105887964e-13
6632	9.29175e-12	B	3	2137.86A	-22.293000000000003	3.2377094195496403e-13
6633	1.48777e-11	N	1	1335.18A	-22.294	3.2302628945235755e-13
6634	5.53644e-12	Fe	2	3587.95A	-22.295	3.2228334960297883e-13
6635	7.52098e-11	Fe	7	264.121A	-22.296	3.2154211846783995e-13
6636	2.09237e-12	N	1	9493.77A	-22.296	3.2154211846783995e-13
6637	1.85544e-12	N	1	1.07060m	-22.296999999999997	3.2080259211700465e-13
6638	7.70533e-11	Fe	7	257.801A	-22.3	3.1859420260642956e-13
6639	2.50902e-11	F	1	791.722A	-22.302	3.1713039521123077e-13
6640	2.46239e-12	Si	2	8067.14A	-22.302	3.1713039521123077e-13
6641	5.22362e-12	Fe	2	3802.81A	-22.303	3.164010155423156e-13
6642	7.30184e-13	K	1	2.72047m	-22.303	3.164010155423156e-13
6643	6.28189e-11	Si	8	316.218A	-22.304000000000002	3.1567331340008807e-13
6644	1.4646899999999999e-12	P	1	1.35623m	-22.305	3.149472849263464e-13
6645	1.39567e-11	Li	3	1423.29A	-22.305999999999997	3.142229262717574e-13
6646	2.94028e-11	Be	3	675.598A	-22.305999999999997	3.142229262717574e-13
6647	9.97206e-12	C	1	1992.01A	-22.309	3.120598308622675e-13
6648	2.94779e-11	P	5	673.877A	-22.309	3.120598308622675e-13
6649	5.6048e-11	Ca	7	354.419A	-22.31	3.1134211316774117e-13
6650	3.19431e-12	Ni	4	6218.69A	-22.315	3.0777820946899956e-13
6651	1.96129e-12	N	1	1.01283m	-22.316	3.070703392304137e-13
6652	5.50979e-11	F	2	360.531A	-22.32	3.0425510143855176e-13
6653	3.55966e-11	Sc	7	558.044A	-22.32	3.0425510143855176e-13
6654	5.76423e-12	Ni	5	3446.16A	-22.320999999999998	3.035553341235822e-13
6655	1.91764e-10	N	6	103.588A	-22.322	3.028571762287736e-13
6656	6.30586e-11	Mg	8	315.016A	-22.322	3.028571762287736e-13
6657	3.18427e-12	Sc	3	6238.32A	-22.322	3.028571762287736e-13
6658	1.7020199999999998e-10	N	6	116.711A	-22.323	3.0216062405256483e-13
6659	1.13982e-13	S	1	17.4278m	-22.324	3.014656739019056e-13
6660	9.66413e-12	Mg	3	2055.48A	-22.324	3.014656739019056e-13
6661	1.24647e-10	Ne	7	159.366A	-22.329	2.980148248685691e-13
6662	1.4068399999999999e-12	N	1	1.41199m	-22.329	2.980148248685691e-13
6663	1.8274000000000003e-10	Al	6	108.704A	-22.329	2.980148248685691e-13
6664	7.93559e-11	N	6	250.321A	-22.331	2.966455711252409e-13
6665	1.44471e-12	Sc	2	1.37498m	-22.331999999999997	2.9596330524433227e-13
6666	3.81497e-11	N	6	520.698A	-22.333000000000002	2.9528260853140085e-13
6667	2.54539e-11	F	1	780.409A	-22.333000000000002	2.9528260853140085e-13
6668	1.44479e-12	Sc	2	1.37491m	-22.335	2.939259081818474e-13
6669	7.64137e-12	Ca	2	2599.59A	-22.336	2.9324989735213264e-13
6670	3.87513e-11	Mg	6	512.614A	-22.337	2.9257544130417914e-13
6671	5.63259e-12	C	5	3526.70A	-22.338	2.919025364620904e-13
6672	1.9585299999999997e-10	N	6	101.426A	-22.339000000000002	2.91231179258192e-13
6673	7.61411e-11	Na	2	260.890A	-22.34	2.9056136613301714e-13
6674	1.45023e-12	Sc	2	1.36975m	-22.34	2.9056136613301714e-13
6675	1.63063e-10	N	6	121.820A	-22.340999999999998	2.8989309353528106e-13
6676	4.7714599999999995e-12	Si	2	4163.18A	-22.342	2.8922635792186655e-13
6677	2.94829e-11	O	2	673.761A	-22.343000000000004	2.885611557578077e-13
6678	1.59771e-11	N	1	1243.31A	-22.346	2.8657471473397386e-13
6679	3.00946e-11	Cr	5	660.067A	-22.346	2.8657471473397386e-13
6680	2.8596799999999998e-12	Ni	3	6946.39A	-22.349	2.8460194827396036e-13
6681	1.7378799999999999e-12	N	1	1.14303m	-22.35	2.839473819569525e-13
6682	9.11738e-13	Fe	2	2.17875m	-22.351	2.8329432110069995e-13
6683	1.747e-12	N	5	1.13706m	-22.351	2.8329432110069995e-13
6684	1.74459e-10	C	6	113.863A	-22.354	2.8134413671161817e-13
6685	9.71947e-14	Mg	2	20.4378m	-22.355	2.8069706315328187e-13
6686	9.12178e-12	Mg	3	2177.70A	-22.355999999999998	2.800514778228341e-13
6687	6.26584e-11	Mg	8	317.028A	-22.355999999999998	2.800514778228341e-13
6688	4.37468e-11	Ne	6	454.078A	-22.357	2.7940737729744116e-13
6689	9.92548e-11	Ar	8	200.136A	-22.358	2.787647581621485e-13
6690	7.55186e-12	Ti	3	2630.41A	-22.359	2.781236170098534e-13
6691	3.6468e-11	O	4	544.709A	-22.361	2.7684575506501005e-13
6692	2.79369e-12	Cr	4	7110.47A	-22.363000000000003	2.7557376436248344e-13
6693	3.51877e-11	Ne	7	564.528A	-22.365	2.7430761792637207e-13
6694	2.34019e-11	Fe	8	848.840A	-22.365	2.7430761792637207e-13
6695	6.73069e-11	Cl	7	295.132A	-22.366	2.7367672791215324e-13
6696	3.01395e-12	Cr	5	6590.83A	-22.366	2.7367672791215324e-13
6697	9.30215e-12	P	1	2135.47A	-22.366	2.7367672791215324e-13
6698	2.4375900000000004e-10	O	7	81.4923A	-22.368000000000002	2.724192975667957e-13
6699	3.69182e-13	Na	6	5.38067m	-22.37	2.7116764458908673e-13
6700	2.99624e-11	Ar	7	662.980A	-22.371	2.7054397631314473e-13
6701	1.50668e-10	N	6	131.843A	-22.372	2.699217424344311e-13
6702	1.7805e-11	Si	4	1115.67A	-22.373	2.6930093965392597e-13
6703	1.35307e-12	N	1	1.46811m	-22.373	2.6930093965392597e-13
6704	2.47337e-12	Fe	2	8031.32A	-22.374000000000002	2.6868156468019477e-13
6705	2.5191900000000003e-12	Fe	2	7885.25A	-22.374000000000002	2.6868156468019477e-13
6706	1.6310399999999999e-12	N	1	1.21790m	-22.374000000000002	2.6868156468019477e-13
6707	4.63266e-13	Fe	7	4.28791m	-22.375999999999998	2.6744708502515343e-13
6708	2.00777e-11	Li	2	989.377A	-22.375999999999998	2.6744708502515343e-13
6709	9.99381e-12	S	9	1987.68A	-22.379	2.656059922418756e-13
6710	1.69923e-12	K	1	1.16902m	-22.381	2.6438564355859125e-13
6711	2.18104e-10	O	7	91.0780A	-22.381	2.6438564355859125e-13
6712	8.81791e-11	Cl	7	225.274A	-22.381999999999998	2.6377757345217476e-13
6713	8.10713e-11	Fe	7	245.024A	-22.383000000000003	2.6317090186819013e-13
6714	3.28566e-11	Cl	7	604.580A	-22.383000000000003	2.6317090186819013e-13
6715	5.950669999999999e-12	Fe	2	3338.19A	-22.385	2.619617414088842e-13
6716	2.57918e-11	Na	6	770.186A	-22.385	2.619617414088842e-13
6717	4.51e-14	O	1	44.0453m	-22.386	2.613592461227124e-13
6718	1.7122099999999998e-12	N	1	1.16016m	-22.386999999999997	2.6075813653724596e-13
6719	2.07438e-14	He	1	95.7610m	-22.39	2.5896309015147384e-13
6720	6.16612e-12	Ni	7	3221.55A	-22.392	2.5777326283086956e-13
6721	4.48264e-12	Mn	5	4431.42A	-22.392	2.5777326283086956e-13
6722	2.44442e-12	Li	1	8126.45A	-22.393	2.571804007781057e-13
6723	1.9475e-12	N	1	1.02000m	-22.393	2.571804007781057e-13
6724	5.2677e-11	F	2	377.099A	-22.396	2.554099833520643e-13
6725	5.52762e-11	Ca	8	359.367A	-22.396	2.554099833520643e-13
6726	8.50181e-11	Ar	4	233.650A	-22.397	2.5482255669127317e-13
6727	1.02889e-11	Mg	3	1930.67A	-22.399	2.536517533938585e-13
6728	7.7835e-11	Fe	7	255.212A	-22.4	2.530683705497565e-13
6729	4.64714e-11	Mg	7	427.456A	-22.401	2.5248632944896095e-13
6730	4.66122e-11	Fe	6	426.164A	-22.404	2.5074822578265806e-13
6731	1.95234e-12	Fe	5	1.01747m	-22.406999999999996	2.4902208713783547e-13
6732	4.32088e-11	Cl	7	459.732A	-22.408	2.4844935223064115e-13
6733	8.8605e-11	C	5	224.191A	-22.408	2.4844935223064115e-13
6734	2.8248599999999997e-12	B	2	7032.03A	-22.41	2.473078311478585e-13
6735	2.75784e-10	S	7	72.0290A	-22.41	2.473078311478585e-13
6736	5.068069999999999e-13	Si	2	3.91953m	-22.412	2.4617155487803567e-13
6737	9.34214e-13	Zn	2	2.12633m	-22.413	2.456053760131127e-13
6738	3.89447e-11	Be	3	510.069A	-22.414	2.4504049932344403e-13
6739	4.68338e-11	Cr	9	424.147A	-22.414	2.4504049932344403e-13
6740	1.16464e-12	N	1	1.70563m	-22.414	2.4504049932344403e-13
6741	1.34093e-11	Na	6	1481.40A	-22.415	2.444769218141118e-13
6742	1.45329e-12	N	1	1.36686m	-22.416	2.4391464049708e-13
6743	6.54066e-11	N	6	303.707A	-22.416	2.4391464049708e-13
6744	1.46733e-10	Ne	7	135.378A	-22.416999999999998	2.4335365239119316e-13
6745	1.35075e-12	Fe	2	1.47063m	-22.416999999999998	2.4335365239119316e-13
6746	6.40004e-14	K	5	31.0380m	-22.419	2.422355439224727e-13
6747	1.67859e-11	N	1	1183.40A	-22.419	2.422355439224727e-13
6748	7.88178e-11	Ar	5	252.030A	-22.421999999999997	2.4056800616738353e-13
6749	7.01998e-13	Fe	2	2.82970m	-22.423000000000002	2.400147151068603e-13
6750	1.50622e-11	N	1	1318.83A	-22.423000000000002	2.400147151068603e-13
6751	3.8163e-11	C	6	520.517A	-22.423000000000002	2.400147151068603e-13
6752	2.89383e-11	Fe	8	686.442A	-22.427	2.3781424697221513e-13
6753	2.07019e-12	Ti	3	9595.49A	-22.427	2.3781424697221513e-13
6754	6.09338e-11	F	2	326.000A	-22.43	2.3617714521124623e-13
6755	2.1412e-11	S	5	927.725A	-22.430999999999997	2.356339528506901e-13
6756	3.22436e-12	Na	1	6160.75A	-22.430999999999997	2.356339528506901e-13
6757	4.07788e-12	Fe	2	4871.28A	-22.432	2.350920097978933e-13
6758	2.53328e-12	B	3	7841.40A	-22.435	2.3347364778581925e-13
6759	7.89752e-11	Fe	7	251.528A	-22.435	2.3347364778581925e-13
6760	5.5355800000000005e-12	Ni	5	3588.51A	-22.436999999999998	2.3240093381482736e-13
6761	3.65438e-12	Fe	2	5435.80A	-22.436999999999998	2.3240093381482736e-13
6762	3.2299400000000003e-12	Fe	2	6150.10A	-22.438000000000002	2.318664264994717e-13
6763	3.30444e-11	Cr	5	601.145A	-22.438000000000002	2.318664264994717e-13
6764	1.42604e-12	Fe	2	1.39298m	-22.441	2.3027026924664006e-13
6765	2.55656e-11	Be	2	777.001A	-22.443	2.2921227346309897e-13
6766	4.46354e-11	Na	5	445.038A	-22.443	2.2921227346309897e-13
6767	3.4651e-12	Fe	2	5732.72A	-22.443	2.2921227346309897e-13
6768	7.78004e-12	P	1	2553.26A	-22.443	2.2921227346309897e-13
6769	5.6534e-11	Ca	7	351.372A	-22.445	2.2815913872862894e-13
6770	7.78662e-11	Fe	8	255.110A	-22.445999999999998	2.276343872712531e-13
6771	1.54977e-10	O	7	128.177A	-22.445999999999998	2.276343872712531e-13
6772	1.91745e-12	N	1	1.03598m	-22.449	2.2606736317154548e-13
6773	5.3666e-11	F	2	370.150A	-22.449	2.2606736317154548e-13
6774	4.9872e-11	Fe	6	398.309A	-22.45	2.2554742266444848e-13
6775	2.58196e-11	Mg	8	769.356A	-22.451	2.25028677987332e-13
6776	5.225779999999999e-13	Ni	3	3.80124m	-22.453000000000003	2.2399476512804132e-13
6777	1.8274000000000003e-10	Al	6	108.704A	-22.453000000000003	2.2399476512804132e-13
6778	1.81161e-11	Li	2	1096.51A	-22.456	2.2245279601093735e-13
6779	1.99606e-10	N	6	99.5185A	-22.456999999999997	2.219411687776188e-13
6780	3.20987e-12	Fe	2	6188.55A	-22.456999999999997	2.219411687776188e-13
6781	8.0806e-11	N	6	245.829A	-22.456999999999997	2.219411687776188e-13
6782	5.89299e-11	Ar	8	337.086A	-22.458000000000002	2.2143071825427992e-13
6783	4.58444e-12	Li	2	4333.02A	-22.46	2.2041333651835045e-13
6784	4.95793e-11	Na	5	400.660A	-22.461	2.1990639991170138e-13
6785	1.64694e-12	Ti	3	1.20615m	-22.462	2.1940062922689176e-13
6786	1.4960700000000001e-10	O	7	132.777A	-22.463	2.1889602178237764e-13
6787	5.30657e-11	Fe	6	374.337A	-22.464000000000002	2.1839257490278057e-13
6788	7.83921e-12	P	1	2533.99A	-22.464000000000002	2.1839257490278057e-13
6789	6.50614e-11	Fe	7	305.318A	-22.464000000000002	2.1839257490278057e-13
6790	3.86065e-11	Fe	8	514.537A	-22.465	2.1789028591887713e-13
6791	6.77929e-11	Mg	6	293.017A	-22.467	2.1688917099192396e-13
6792	2.30791e-10	O	7	86.0711A	-22.467	2.1688917099192396e-13
6793	8.58191e-12	Ca	2	2314.69A	-22.468000000000004	2.1639033974106083e-13
6794	1.7247900000000002e-12	N	1	1.15170m	-22.469	2.1589265577024155e-13
6795	1.13166e-11	Li	2	1755.33A	-22.469	2.1589265577024155e-13
6796	1.56304e-12	N	1	1.27089m	-22.469	2.1589265577024155e-13
6797	1.63556e-11	Li	3	1214.54A	-22.47	2.1539611644079168e-13
6798	7.47152e-11	Cl	7	265.869A	-22.471	2.149007191201074e-13
6799	1.86558e-10	N	6	106.478A	-22.473000000000003	2.1391334000489255e-13
6800	7.28124e-12	C	3	2728.17A	-22.474	2.13421352975378e-13
6801	5.45986e-12	Ti	3	3638.27A	-22.476	2.1244077093018421e-13
6802	2.11417e-12	N	1	9395.85A	-22.476	2.1244077093018421e-13
6803	3.77871e-12	Fe	2	5256.94A	-22.478	2.1146469425023896e-13
6804	3.41267e-11	Be	3	582.079A	-22.480999999999998	2.1000898153433995e-13
6805	6.13733e-11	Ne	3	323.666A	-22.480999999999998	2.1000898153433995e-13
6806	4.3266e-12	Fe	2	4591.24A	-22.482	2.095259742801198e-13
6807	1.43117e-12	N	1	1.38799m	-22.482	2.095259742801198e-13
6808	3.78059e-11	Fe	6	525.433A	-22.484	2.0856328987428677e-13
6809	1.46779e-12	P	1	1.35336m	-22.484	2.0856328987428677e-13
6810	1.2062799999999998e-10	Mg	5	164.676A	-22.485	2.080836076186187e-13
6811	2.5104e-12	Fe	1	7912.87A	-22.489	2.0617588563705886e-13
6812	7.90676e-11	P	8	251.234A	-22.49	2.057016942587662e-13
6813	5.73362e-11	O	4	346.456A	-22.49	2.057016942587662e-13
6814	2.93351e-11	B	3	677.157A	-22.491999999999997	2.0475658082356388e-13
6815	2.42442e-12	Si	2	8193.50A	-22.493000000000002	2.0428565375575525e-13
6816	4.41918e-11	Fe	8	449.506A	-22.495	2.0334704643567758e-13
6817	1.7312400000000002e-12	N	1	1.14741m	-22.498	2.019472152142682e-13
6818	5.12418e-11	Al	8	387.661A	-22.498	2.019472152142682e-13
6819	9.07841e-11	Ar	4	218.810A	-22.499000000000002	2.014827495080617e-13
6820	8.1884e-13	Si	4	2.42593m	-22.499000000000002	2.014827495080617e-13
6821	1.27135e-12	B	1	1.56247m	-22.5	2.010193520433378e-13
6822	3.25166e-10	B	4	61.0903A	-22.502	2.000957520164327e-13
6823	8.40859e-11	Ar	4	236.240A	-22.503	1.9963554455741615e-13
6824	1.55038e-11	Fe	7	1281.26A	-22.503	1.9963554455741615e-13
6825	8.67778e-11	Ti	5	228.912A	-22.504	1.9917639554618368e-13
6826	2.62745e-10	O	7	75.6035A	-22.505	1.9871830254837468e-13
6827	5.68915e-11	Mg	6	349.164A	-22.506	1.982612631352223e-13
6828	5.86e-11	Mg	8	338.984A	-22.506999999999998	1.9780527488355238e-13
6829	1.4449600000000001e-12	Fe	2	1.37474m	-22.506999999999998	1.9780527488355238e-13
6830	3.1941e-12	Mn	5	6219.12A	-22.508000000000003	1.9735033537575576e-13
6831	6.71983e-12	Mn	10	2956.09A	-22.51	1.9644359294916848e-13
6832	5.20026e-11	O	7	381.989A	-22.511	1.9599178522291814e-13
6833	8.937539999999999e-12	P	1	2222.59A	-22.511	1.9599178522291814e-13
6834	9.7069e-14	Mg	2	20.4643m	-22.511999999999997	1.9554101662560263e-13
6835	9.0511e-11	Ar	4	219.470A	-22.511999999999997	1.9554101662560263e-13
6836	7.65343e-12	Ca	2	2595.50A	-22.513	1.9509128476728855e-13
6837	2.76485e-11	O	2	718.463A	-22.514	1.9464258726354875e-13
6838	4.71771e-11	Cr	9	421.061A	-22.515	1.9419492173542894e-13
6839	3.8795099999999995e-12	Fe	2	5120.35A	-22.517	1.9330267711760228e-13
6840	1.42914e-11	Cl	1	1389.96A	-22.519000000000002	1.9241453199141326e-13
6841	5.90464e-12	Fe	2	3364.21A	-22.52	1.9197199084822075e-13
6842	2.02179e-10	N	6	98.2520A	-22.521	1.9153046752141193e-13
6843	4.3334300000000004e-12	Fe	2	4584.00A	-22.522	1.9108995967007717e-13
6844	7.64283e-11	Na	2	259.910A	-22.522	1.9108995967007717e-13
6845	1.7336400000000002e-13	Fe	6	11.4582m	-22.523000000000003	1.9065046495868309e-13
6846	8.10534e-11	Fe	7	245.079A	-22.525	1.897745056404626e-13
6847	3.1319099999999997e-12	Fe	2	6342.60A	-22.526	1.8933803638938253e-13
6848	9.30834e-12	Mg	3	2134.05A	-22.526999999999997	1.8890257098972487e-13
6849	9.46858e-12	Mg	3	2097.93A	-22.528000000000002	1.8846810713269087e-13
6850	4.38755e-11	Ne	6	452.746A	-22.528000000000002	1.8846810713269087e-13
6851	1.00079e-11	Si	9	1984.88A	-22.533	1.8631073055015745e-13
6852	6.1944699999999996e-12	Li	2	3206.81A	-22.535	1.8545471050034785e-13
6853	4.23224e-12	Li	2	4693.60A	-22.535	1.8545471050034785e-13
6854	7.82199e-11	Fe	8	253.956A	-22.535	1.8545471050034785e-13
6855	1.8024499999999998e-10	C	6	110.208A	-22.535	1.8545471050034785e-13
6856	1.9341499999999997e-10	N	6	102.704A	-22.537	1.8460262350540582e-13
6857	3.8538800000000005e-12	Fe	2	5154.41A	-22.538	1.8417804925315364e-13
6858	4.33583e-11	Be	3	458.147A	-22.539	1.8375445149458425e-13
6859	1.7607e-11	N	6	1128.22A	-22.539	1.8375445149458425e-13
6860	3.73554e-13	Ni	9	5.31770m	-22.541	1.8291017648016801e-13
6861	3.76046e-11	B	3	528.246A	-22.544	1.8165103168196007e-13
6862	2.51636e-11	Mg	8	789.411A	-22.549	1.7957168951682764e-13
6863	1.5977e-11	N	1	1243.31A	-22.549	1.7957168951682764e-13
6864	6.32947e-13	K	1	3.13841m	-22.552	1.7833552670122266e-13
6865	1.83624e-11	B	2	1081.80A	-22.553	1.7792536637163802e-13
6866	1.86593e-12	N	1	1.06459m	-22.555	1.7710787357058412e-13
6867	4.25746e-12	Fe	2	4665.80A	-22.555	1.7710787357058412e-13
6868	3.3535199999999996e-12	Fe	2	5923.46A	-22.555	1.7710787357058412e-13
6869	8.26374e-12	Li	3	2403.81A	-22.555999999999997	1.7670053676484942e-13
6870	4.95634e-11	Na	5	400.789A	-22.557	1.7629413680776922e-13
6871	3.45095e-11	Fe	8	575.623A	-22.558000000000003	1.7588867154465132e-13
6872	5.70503e-11	P	5	348.192A	-22.558000000000003	1.7588867154465132e-13
6873	1.26663e-12	N	1	1.56829m	-22.56	1.7508053650631118e-13
6874	7.77929e-11	Fe	8	255.351A	-22.561	1.7467786244643306e-13
6875	4.32025e-11	V	8	459.799A	-22.561	1.7467786244643306e-13
6876	5.02296e-11	Mn	9	395.473A	-22.561	1.7467786244643306e-13
6877	9.83884e-12	Al	8	2018.98A	-22.563000000000002	1.7387529057056337e-13
6878	1.91837e-12	N	1	1.03548m	-22.564	1.73475388499417e-13
6879	8.4733e-12	Ca	2	2344.36A	-22.565	1.7307640617751007e-13
6880	7.13641e-12	Si	8	2783.54A	-22.566	1.726783414894809e-13
6881	3.96614e-11	N	6	500.851A	-22.566	1.726783414894809e-13
6882	1.64232e-12	Be	2	1.20954m	-22.566999999999997	1.7228119232482867e-13
6883	3.6050300000000004e-12	Fe	2	5510.21A	-22.566999999999997	1.7228119232482867e-13
6884	4.0502e-12	F	2	4904.56A	-22.570999999999998	1.7070170885965438e-13
6885	4.74474e-11	B	4	418.662A	-22.572	1.7030910582389563e-13
6886	5.40268e-11	Mg	7	367.678A	-22.573	1.6991740575006215e-13
6887	3.84307e-12	Fe	1	5168.90A	-22.573	1.6991740575006215e-13
6888	6.68568e-11	N	6	297.120A	-22.574	1.6952660656139924e-13
6889	3.64998e-11	O	4	544.234A	-22.574	1.6952660656139924e-13
6890	3.53852e-11	Ne	7	561.378A	-22.576	1.6874770255643813e-13
6891	2.74837e-11	Ca	7	722.773A	-22.578000000000003	1.679723772903017e-13
6892	1.0500600000000001e-10	Mn	9	189.174A	-22.578000000000003	1.679723772903017e-13
6893	1.8357e-12	S	1	1.08212m	-22.581	1.6681606357841596e-13
6894	3.77028e-11	Ar	8	526.869A	-22.581999999999997	1.6643239727881358e-13
6895	3.57513e-11	Cl	6	555.630A	-22.581999999999997	1.6643239727881358e-13
6896	1.1021799999999999e-12	Fe	2	1.80229m	-22.584	1.6566770987413166e-13
6897	3.80261e-11	Fe	6	522.390A	-22.587	1.645272613811433e-13
6898	2.04915e-12	N	1	9694.01A	-22.587	1.645272613811433e-13
6899	3.38924e-11	N	4	586.104A	-22.587	1.645272613811433e-13
6900	7.11892e-11	N	6	279.038A	-22.594	1.6189665239950935e-13
6901	1.70145e-11	N	1	1167.50A	-22.596	1.6115280484954912e-13
6902	6.36092e-11	Si	7	312.289A	-22.596999999999998	1.6078216368357947e-13
6903	3.48299e-14	Si	2	57.0328m	-22.598000000000003	1.604123749686337e-13
6904	3.05192e-12	Ca	1	6508.85A	-22.598000000000003	1.604123749686337e-13
6905	1.55537e-12	N	1	1.27715m	-22.598000000000003	1.604123749686337e-13
6906	4.30129e-11	Fe	6	461.826A	-22.599	1.6004343674413406e-13
6907	1.36781e-12	N	1	1.45228m	-22.599	1.6004343674413406e-13
6908	4.10336e-12	Cr	4	4841.03A	-22.603	1.5857614969651248e-13
6909	4.83703e-11	Fe	6	410.675A	-22.603	1.5857614969651248e-13
6910	2.48077e-12	Si	2	8007.37A	-22.605	1.5784755847065562e-13
6911	6.25378e-11	Na	6	317.639A	-22.608	1.5676094352126976e-13
6912	7.43192e-11	Fe	7	267.286A	-22.608	1.5676094352126976e-13
6913	7.87415e-11	C	5	252.274A	-22.609	1.5640040335605408e-13
6914	1.86102e-12	N	1	1.06739m	-22.611	1.5568180877658058e-13
6915	6.3950300000000005e-12	Ni	7	3106.23A	-22.611	1.5568180877658058e-13
6916	1.8591e-12	N	1	1.06850m	-22.612	1.553237505524058e-13
6917	1.7839199999999998e-10	N	6	111.353A	-22.613000000000003	1.5496651583929193e-13
6918	8.57445e-11	O	3	231.670A	-22.616	1.5389973384787886e-13
6919	1.0569e-11	Mg	3	1879.49A	-22.616999999999997	1.535457742823035e-13
6920	5.26936e-11	B	3	376.980A	-22.616999999999997	1.535457742823035e-13
6921	1.04152e-11	N	6	1907.26A	-22.618000000000002	1.5319262880113592e-13
6922	1.22628e-11	C	5	1619.89A	-22.618000000000002	1.5319262880113592e-13
6923	6.3191e-11	Si	8	314.356A	-22.622	1.5178815033826608e-13
6924	1.04134e-11	N	6	1907.58A	-22.622	1.5178815033826608e-13
6925	3.95171e-13	Fe	6	5.02679m	-22.622	1.5178815033826608e-13
6926	3.7202e-12	P	1	5339.62A	-22.622	1.5178815033826608e-13
6927	1.36285e-11	Zn	1	1457.57A	-22.624000000000002	1.5109074713647722e-13
6928	5.6400300000000006e-12	Fe	2	3522.05A	-22.625999999999998	1.5039654821134072e-13
6929	5.73205e-11	Ne	3	346.551A	-22.629	1.493612256557939e-13
6930	8.44649e-11	S	5	235.180A	-22.63	1.4901770436940116e-13
6931	1.43345e-12	N	1	1.38578m	-22.633000000000003	1.4799187370809737e-13
6932	4.54917e-11	Mg	8	436.661A	-22.634	1.4765150184378876e-13
6933	4.41724e-12	Li	3	4497.03A	-22.635	1.4731191281304348e-13
6934	8.69342e-11	F	3	228.500A	-22.636	1.469731048153967e-13
6935	5.91523e-12	Si	3	3358.19A	-22.639	1.4596134907842244e-13
6936	5.40696e-12	Ti	1	3673.87A	-22.642	1.4495655821895136e-13
6937	5.64231e-11	Ne	3	352.063A	-22.642	1.4495655821895136e-13
6938	9.85769e-13	Fe	2	2.01512m	-22.643	1.4462316738654503e-13
6939	5.43962e-11	Mg	7	365.181A	-22.645	1.4395868429110395e-13
6940	5.33701e-11	Fe	6	372.202A	-22.645	1.4395868429110395e-13
6941	1.82592e-12	N	1	1.08792m	-22.647	1.4329725421816342e-13
6942	2.14131e-11	S	5	927.677A	-22.647	1.4329725421816342e-13
6943	2.7487e-10	O	7	72.2684A	-22.65	1.423108028587124e-13
6944	1.4627600000000001e-12	P	1	1.35801m	-22.651999999999997	1.4165694411320784e-13
6945	1.22348e-11	O	7	1623.61A	-22.653000000000002	1.4133114218265379e-13
6946	6.02684e-11	Ne	5	329.600A	-22.653000000000002	1.4133114218265379e-13
6947	1.45447e-11	S	5	1365.75A	-22.654	1.410060895757488e-13
6948	3.00847e-11	Cr	5	660.284A	-22.655	1.4068178456909283e-13
6949	1.96769e-10	Si	6	100.953A	-22.655	1.4068178456909283e-13
6950	5.56914e-12	Ni	5	3566.88A	-22.655	1.4068178456909283e-13
6951	8.184279999999999e-13	Si	4	2.42715m	-22.656	1.4035822544325537e-13
6952	4.1620300000000006e-12	Fe	2	4772.78A	-22.658	1.3971333797606256e-13
6953	4.14379e-11	Ar	7	479.379A	-22.659000000000002	1.3939200621557918e-13
6954	5.92091e-12	Ni	7	3354.97A	-22.659000000000002	1.3939200621557918e-13
6955	8.85965e-12	Ca	6	2242.13A	-22.66	1.3907141349763784e-13
6956	1.9814200000000002e-10	O	7	100.254A	-22.66	1.3907141349763784e-13
6957	2.76506e-12	Cr	4	7184.10A	-22.663	1.3811405262108777e-13
6958	5.2113e-11	B	4	381.180A	-22.663	1.3811405262108777e-13
6959	1.85751e-11	C	3	1069.41A	-22.666	1.3716328217045557e-13
6960	3.51465e-16	N	7	5651.90m	-22.668000000000003	1.365330741341868e-13
6961	9.54334e-11	F	3	208.150A	-22.668000000000003	1.365330741341868e-13
6962	4.03346e-12	Fe	2	4924.92A	-22.669	1.3621905677756832e-13
6963	1.37429e-10	Mg	5	144.543A	-22.669	1.3621905677756832e-13
6964	5.29135e-13	S	9	3.75414m	-22.671	1.3559318706290707e-13
6965	1.8399999999999998e-10	C	6	107.959A	-22.671999999999997	1.3528133138656653e-13
6966	2.02799e-12	Fe	2	9795.16A	-22.673000000000002	1.349701929583759e-13
6967	5.45869e-11	Fe	7	363.905A	-22.673000000000002	1.349701929583759e-13
6968	1.41201e-10	Ne	7	140.682A	-22.673000000000002	1.349701929583759e-13
6969	5.2441900000000005e-12	Fe	2	3787.90A	-22.674	1.3465977012871472e-13
6970	5.68979e-11	Mg	6	349.125A	-22.674	1.3465977012871472e-13
6971	3.70561e-11	S	5	536.064A	-22.675	1.3435006125174865e-13
6972	1.0452899999999999e-10	Fe	10	190.037A	-22.676	1.3404106468543429e-13
6973	3.3615199999999996e-12	Fe	2	5909.37A	-22.676	1.3404106468543429e-13
6974	7.66317e-11	Na	2	259.220A	-22.678	1.33425201935447e-13
6975	3.55595e-12	Ca	6	5586.26A	-22.678	1.33425201935447e-13
6976	6.407890000000001e-17	S	6	3.10000c	-22.679000000000002	1.3311833248653216e-13
6977	5.00815e-12	Fe	2	3966.43A	-22.68	1.3281216881776573e-13
6978	2.8787599999999997e-12	N	1	6900.36A	-22.680999999999997	1.325067093058973e-13
6979	1.95611e-12	N	1	1.01551m	-22.682	1.322019523314099e-13
6980	4.75849e-12	Fe	2	4174.53A	-22.683000000000003	1.3189789627851233e-13
6981	5.58052e-11	N	6	355.961A	-22.685	1.312918804929024e-13
6982	9.29457e-13	Fe	2	2.13721m	-22.685	1.312918804929024e-13
6983	9.402060000000001e-12	Mg	3	2112.78A	-22.686	1.309899175471514e-13
6984	3.1314e-12	Mn	5	6343.62A	-22.689	1.300881892974109e-13
6985	5.71597e-12	Fe	2	3475.25A	-22.689	1.300881892974109e-13
6986	8.043089999999999e-12	Ca	1	2469.76A	-22.689	1.300881892974109e-13
6987	2.87299e-11	Ca	9	691.421A	-22.691	1.2949048836009405e-13
6988	2.4444900000000002e-12	Li	1	8126.22A	-22.691999999999997	1.2919266850128014e-13
6989	1.6603299999999999e-12	N	1	1.19641m	-22.693	1.2889553360913176e-13
6990	5.43312e-12	Ti	3	3656.18A	-22.693	1.2889553360913176e-13
6991	1.14215e-11	Zn	2	1739.21A	-22.695	1.283033124269459e-13
6992	6.564130000000001e-12	Ni	7	3026.21A	-22.699	1.271270205881748e-13
6993	4.2729e-12	Fe	2	4648.94A	-22.7	1.2683463655439372e-13
6994	5.49619e-12	Ti	3	3614.23A	-22.701	1.2654292498522862e-13
6995	1.90815e-10	Li	3	104.103A	-22.701999999999998	1.2625188433405587e-13
6996	3.91509e-11	Ti	9	507.382A	-22.701999999999998	1.2625188433405587e-13
6997	2.5162900000000003e-10	O	7	78.9433A	-22.701999999999998	1.2625188433405587e-13
6998	2.4250500000000003e-10	O	7	81.9135A	-22.703000000000003	1.2596151305780376e-13
6999	2.40185e-11	Ar	5	827.049A	-22.703000000000003	1.2596151305780376e-13
7000	7.913e-11	Fe	7	251.036A	-22.704	1.2567180961695686e-13
7001	1.31343e-11	Be	2	1512.41A	-22.704	1.2567180961695686e-13
7002	9.90123e-11	O	5	200.626A	-22.704	1.2567180961695686e-13
7003	5.14743e-11	Sc	5	385.910A	-22.705	1.2538277247553431e-13
7004	1.36015e-12	N	1	1.46046m	-22.709	1.2423325630798065e-13
7005	1.97759e-11	Cl	7	1004.48A	-22.71	1.2394752774735555e-13
7006	2.7545e-11	Ca	7	721.163A	-22.711	1.23662456344185e-13
7007	1.97442e-11	Fe	8	1006.09A	-22.711	1.23662456344185e-13
7008	1.7946599999999997e-10	N	6	110.687A	-22.712	1.2337804058704676e-13
7009	7.56203e-11	B	4	262.687A	-22.714000000000002	1.228111699825622e-13
7010	1.0220099999999999e-13	Al	1	19.4366m	-22.717	1.2196574383503474e-13
7011	4.4341e-14	Si	1	44.7993m	-22.718000000000004	1.2168523040837802e-13
7012	7.76913e-11	Fe	8	255.684A	-22.719	1.214053621447015e-13
7013	3.19644e-11	K	9	621.455A	-22.719	1.214053621447015e-13
7014	3.35515e-12	Zn	2	5920.58A	-22.721999999999998	1.2056961351025934e-13
7015	3.24937e-12	Fe	2	6113.32A	-22.721999999999998	1.2056961351025934e-13
7016	1.10358e-16	Cl	7	1.80000c	-22.721999999999998	1.2056961351025934e-13
7017	2.88986e-12	Fe	2	6873.84A	-22.723000000000003	1.20292311094245e-13
7018	5.5827e-11	C	6	355.822A	-22.724	1.2001564645609132e-13
7019	8.34667e-11	B	4	237.993A	-22.724	1.2001564645609132e-13
7020	1.84847e-12	Na	1	1.07464m	-22.725	1.1973961812894696e-13
7021	3.03751e-15	B	1	653.972m	-22.726	1.1946422464933918e-13
7022	6.8156e-11	Mg	6	291.456A	-22.726999999999997	1.1918946455715819e-13
7023	3.81536e-11	Mg	7	520.645A	-22.726999999999997	1.1918946455715819e-13
7024	4.3194e-11	O	4	459.889A	-22.728	1.1891533639565138e-13
7025	3.2398900000000002e-12	Fe	2	6131.22A	-22.728	1.1891533639565138e-13
7026	3.22778e-12	Na	1	6154.23A	-22.729	1.1864183871142243e-13
7027	1.46987e-11	S	5	1351.44A	-22.73	1.1836897005441088e-13
7028	2.86425e-11	Ne	3	693.531A	-22.73	1.1836897005441088e-13
7029	1.11331e-12	Fe	2	1.78427m	-22.73	1.1836897005441088e-13
7030	6.11637e-12	S	2	3247.75A	-22.733	1.1755412379609236e-13
7031	7.8714e-11	C	5	252.363A	-22.734	1.1728375681396535e-13
7032	7.49423e-11	N	6	265.063A	-22.735	1.1701401165864268e-13
7033	1.03251e-11	Mg	3	1923.89A	-22.736	1.1674488689996045e-13
7034	7.26393e-11	N	6	273.467A	-22.739	1.1594122075143754e-13
7035	1.04084e-11	Mg	3	1908.50A	-22.741	1.154085192303305e-13
7036	1.7805e-11	Si	4	1115.67A	-22.741999999999997	1.1514308700176771e-13
7037	1.78053e-11	Si	4	1115.65A	-22.741999999999997	1.1514308700176771e-13
7038	6.81777e-11	Mg	6	291.363A	-22.744	1.1461405257213714e-13
7039	1.1711600000000001e-09	O	7	16.9613A	-22.745	1.1435044756618237e-13
7040	3.78736e-11	Fe	6	524.493A	-22.746	1.1408744883491832e-13
7041	2.04676e-12	Ti	3	9705.32A	-22.747	1.1382505498394997e-13
7042	6.44097e-11	B	4	308.408A	-22.749000000000002	1.1330207636135859e-13
7043	1.5066e-11	N	1	1318.50A	-22.749000000000002	1.1330207636135859e-13
7044	6.0459e-12	Na	2	3285.61A	-22.75	1.1304148881695588e-13
7045	7.04005e-12	B	4	2821.64A	-22.75	1.1304148881695588e-13
7046	1.3766399999999999e-12	Fe	1	1.44297m	-22.75	1.1304148881695588e-13
7047	4.06598e-11	Cl	7	488.553A	-22.750999999999998	1.1278150060727394e-13
7048	5.42671e-11	F	2	366.050A	-22.750999999999998	1.1278150060727394e-13
7049	3.22601e-12	Mn	5	6157.60A	-22.752	1.1252211035388022e-13
7050	2.0653499999999997e-10	O	7	96.1797A	-22.754	1.1200511821807809e-13
7051	1.1008799999999999e-10	Fe	10	180.441A	-22.754	1.1200511821807809e-13
7052	5.72911e-11	N	6	346.729A	-22.754	1.1200511821807809e-13
7053	1.8657400000000002e-10	C	6	106.469A	-22.755	1.1174751359462973e-13
7054	1.0116799999999998e-10	Mn	9	196.351A	-22.761	1.1021428022867806e-13
7055	2.65206e-11	F	1	749.019A	-22.764	1.0945557046026218e-13
7056	2.02182e-12	Si	2	9825.04A	-22.765	1.0920382963393723e-13
7057	5.17548e-12	V	1	3838.18A	-22.765	1.0920382963393723e-13
7058	7.93789e-11	C	6	250.248A	-22.767	1.0870208361315464e-13
7059	8.10975e-11	Fe	7	244.945A	-22.771	1.0770549692031792e-13
7060	5.75564e-12	B	2	3451.30A	-22.778000000000002	1.0598340512111406e-13
7061	9.81285e-12	Cu	1	2024.33A	-22.78	1.0549645560691878e-13
7062	1.0036e-11	Mg	3	1979.32A	-22.78	1.0549645560691878e-13
7063	3.53631e-11	Ne	7	561.728A	-22.78	1.0549645560691878e-13
7064	6.72521e-11	N	4	295.373A	-22.781999999999996	1.0501174342251295e-13
7065	1.6921099999999999e-10	N	6	117.394A	-22.783	1.047702231147576e-13
7066	3.60018e-12	Fe	2	5517.63A	-22.783	1.047702231147576e-13
7067	3.96415e-11	Ar	7	501.102A	-22.784000000000002	1.045292582882965e-13
7068	3.71536e-12	Fe	2	5346.57A	-22.784000000000002	1.045292582882965e-13
7069	6.06625e-12	Be	2	3274.59A	-22.785999999999998	1.0404898997190846e-13
7070	7.57127e-11	Fe	7	262.366A	-22.787	1.0380968393564499e-13
7071	2.93905e-11	F	1	675.881A	-22.789	1.0333272176309023e-13
7072	4.88993e-11	Na	6	406.232A	-22.793000000000003	1.0238536167558559e-13
7073	1.8214500000000002e-10	N	6	109.059A	-22.794	1.0214988187822749e-13
7074	1.88416e-10	Li	3	105.429A	-22.794	1.0214988187822749e-13
7075	3.09348e-10	S	8	64.2140A	-22.794	1.0214988187822749e-13
7076	1.39493e-11	N	6	1424.05A	-22.796999999999997	1.0144668703757123e-13
7077	4.07834e-12	Fe	2	4870.72A	-22.798000000000002	1.0121336613197031e-13
7078	5.29854e-12	Ni	1	3749.04A	-22.801	1.0051661822036433e-13
7079	6.42295e-12	Na	2	3092.73A	-22.802	1.0028543641368441e-13
7080	2.1525e-14	Si	2	92.2854m	-22.804000000000002	9.982466668764301e-14
7081	5.96724e-12	Si	3	3328.92A	-22.804000000000002	9.982466668764301e-14
7082	6.09924e-12	Li	2	3256.87A	-22.804000000000002	9.982466668764301e-14
7083	8.25022e-11	Al	7	240.775A	-22.809	9.868198317716715e-14
7084	7.92943e-11	N	6	250.515A	-22.809	9.868198317716715e-14
7085	4.32669e-11	Al	7	459.114A	-22.811	9.822858064954467e-14
7086	2.66591e-11	Be	2	745.129A	-22.811999999999998	9.800266118325008e-14
7087	3.12369e-12	Fe	2	6359.29A	-22.811999999999998	9.800266118325008e-14
7088	7.4899e-12	Li	2	2652.17A	-22.813000000000002	9.77772613173076e-14
7089	1.4069e-11	N	1	1411.93A	-22.813000000000002	9.77772613173076e-14
7090	1.02366e-11	Cr	1	1940.53A	-22.816	9.71041673848663e-14
7091	7.75154e-11	N	6	256.265A	-22.816999999999997	9.688083399731755e-14
7092	6.2054099999999995e-12	Si	3	3201.15A	-22.816999999999997	9.688083399731755e-14
7093	7.775010000000001e-12	P	1	2554.91A	-22.818	9.665801426230484e-14
7094	6.13764e-11	F	2	323.650A	-22.818	9.665801426230484e-14
7095	6.64866e-13	Sc	6	2.98774m	-22.820999999999998	9.59926251723952e-14
7096	3.76916e-11	Mg	7	527.026A	-22.822	9.577184826099285e-14
7097	1.69873e-11	B	4	1169.37A	-22.822	9.577184826099285e-14
7098	4.11446e-11	N	6	482.796A	-22.822	9.577184826099285e-14
7099	3.83445e-12	Fe	2	5180.53A	-22.825	9.511255949492648e-14
7100	6.51684e-12	Ni	7	3048.17A	-22.825	9.511255949492648e-14
7101	4.39638e-11	Ne	6	451.837A	-22.826	9.489380667841429e-14
7102	2.80327e-12	Cr	4	7086.17A	-22.826	9.489380667841429e-14
7103	2.42402e-12	Na	1	8194.82A	-22.826	9.489380667841429e-14
7104	2.662e-11	Be	3	746.224A	-22.828000000000003	9.445780924080155e-14
7105	3.01938e-11	Cr	5	657.898A	-22.83	9.4023815029452e-14
7106	3.86709e-12	Fe	2	5136.80A	-22.83	9.4023815029452e-14
7107	1.4475799999999998e-10	N	6	137.225A	-22.83	9.4023815029452e-14
7108	4.89707e-11	Fe	3	405.640A	-22.831	9.380756625572394e-14
7109	7.25233e-12	Na	1	2739.04A	-22.831999999999997	9.359181484037468e-14
7110	8.58573e-12	Ca	2	2313.66A	-22.833000000000002	9.337655963950938e-14
7111	2.10473e-11	Si	3	943.800A	-22.833000000000002	9.337655963950938e-14
7112	4.51968e-11	Ti	9	439.510A	-22.835	9.294753331881583e-14
7113	3.52837e-11	Ne	7	562.993A	-22.835	9.294753331881583e-14
7114	8.56985e-12	Ca	2	2317.95A	-22.836	9.273375992433195e-14
7115	2.96048e-12	Cr	5	6709.87A	-22.836	9.273375992433195e-14
7116	4.72806e-12	Mn	5	4201.40A	-22.839000000000002	9.209538521126732e-14
7117	1.25876e-13	Cr	5	15.7810m	-22.84	9.188357170304452e-14
7118	4.09108e-12	Fe	2	4855.55A	-22.843000000000004	9.125104964452834e-14
7119	8.36466e-11	N	6	237.481A	-22.844	9.104117805422139e-14
7120	3.76114e-11	B	3	528.151A	-22.845	9.083178915517761e-14
7121	6.28761e-13	K	1	3.15930m	-22.845	9.083178915517761e-14
7122	7.85407e-12	Mg	3	2529.19A	-22.846999999999998	9.04144549927957e-14
7123	7.96708e-11	P	8	249.332A	-22.848000000000003	9.020650751679265e-14
7124	6.69465e-12	C	1	2967.21A	-22.848000000000003	9.020650751679265e-14
7125	3.64013e-11	Ne	7	545.708A	-22.851	8.95855302869311e-14
7126	8.569180000000001e-12	Mg	3	2318.13A	-22.851	8.95855302869311e-14
7127	3.00222e-11	Cr	5	661.658A	-22.853	8.917392216392e-14
7128	6.816810000000001e-12	Li	3	2914.04A	-22.854	8.896882783425087e-14
7129	1.8524799999999996e-10	N	6	107.232A	-22.855	8.87642052084496e-14
7130	2.55884e-10	O	7	77.6307A	-22.857	8.835637073139359e-14
7131	4.18663e-11	N	6	474.473A	-22.857	8.835637073139359e-14
7132	5.3387e-12	Be	3	3720.84A	-22.858	8.815315671784031e-14
7133	5.72082e-11	P	5	347.231A	-22.859	8.795041008354858e-14
7134	3.84629e-12	Li	3	5164.57A	-22.859	8.795041008354858e-14
7135	3.11818e-11	Ar	7	637.052A	-22.86	8.774812975357662e-14
7136	2.51517e-11	Na	8	789.785A	-22.86	8.774812975357662e-14
7137	4.01244e-11	Ca	7	495.072A	-22.864	8.694365006443897e-14
7138	7.60366e-11	O	7	261.248A	-22.866	8.654418027845821e-14
7139	7.63924e-11	N	6	260.032A	-22.866999999999997	8.634513418728879e-14
7140	8.39709e-12	Cr	1	2365.64A	-22.866999999999997	8.634513418728879e-14
7141	3.6151400000000003e-12	Co	8	5494.79A	-22.866999999999997	8.634513418728879e-14
7142	1.6419400000000002e-12	Be	2	1.20982m	-22.868000000000002	8.614654588942401e-14
7143	2.56738e-10	O	7	77.3725A	-22.868000000000002	8.614654588942401e-14
7144	7.22562e-11	B	4	274.917A	-22.869	8.594841433197131e-14
7145	4.11466e-11	N	6	482.772A	-22.871	8.555351723881809e-14
7146	5.16239e-12	Mg	1	3847.92A	-22.872	8.535674960941248e-14
7147	6.54222e-11	C	6	303.635A	-22.877	8.437967897624235e-14
7148	9.52327e-12	Mg	3	2085.89A	-22.878	8.418561109992331e-14
7149	7.59865e-12	Ti	3	2614.21A	-22.88	8.379881335191273e-14
7150	1.0725200000000001e-10	Fe	8	185.213A	-22.88	8.379881335191273e-14
7151	2.11295e-12	V	4	9401.31A	-22.883000000000003	8.322194637841424e-14
7152	6.37972e-11	Mg	7	311.369A	-22.884	8.303054121318145e-14
7153	2.71974e-11	N	6	730.382A	-22.886999999999997	8.24589629878869e-14
7154	1.6286700000000002e-12	N	1	1.21967m	-22.888	8.226931263575542e-14
7155	1.02508e-11	Mg	3	1937.84A	-22.889	8.208009846733122e-14
7156	5.1200400000000005e-12	V	1	3879.74A	-22.89	8.189131947941757e-14
7157	2.63766e-11	F	1	753.108A	-22.893	8.13275836013754e-14
7158	1.25955e-12	N	1	1.57711m	-22.894000000000002	8.114053534962605e-14
7159	5.3666e-11	Fe	6	370.150A	-22.896	8.076772845382105e-14
7160	6.2402e-11	Ar	3	318.330A	-22.898000000000003	8.03966344501101e-14
7161	5.74782e-12	Fe	2	3456.00A	-22.901	7.984318791143628e-14
7162	1.5593899999999999e-12	Ni	4	1.27386m	-22.901999999999997	7.965955367503652e-14
7163	1.33285e-11	C	2	1490.38A	-22.903000000000002	7.947634178565918e-14
7164	4.43698e-11	Ti	9	447.702A	-22.905	7.911118116472688e-14
7165	1.36073e-12	N	1	1.45984m	-22.906999999999996	7.874769830444806e-14
7166	1.44458e-10	O	7	137.510A	-22.909000000000002	7.838588549621017e-14
7167	2.99954e-13	Fe	2	6.62249m	-22.91	7.820560296235666e-14
7168	7.753739999999999e-10	C	6	25.6192A	-22.910999999999998	7.802573506682493e-14
7169	7.39013e-13	Li	1	2.68797m	-22.912	7.784628085597265e-14
7170	2.48338e-11	B	4	799.896A	-22.912	7.784628085597265e-14
7171	5.23644e-12	He	1	3793.50A	-22.913	7.766723937835209e-14
7172	1.38052e-12	N	1	1.43891m	-22.914	7.74886096847032e-14
7173	3.19387e-12	Fe	2	6219.56A	-22.915	7.731039082794971e-14
7174	3.00374e-11	Be	3	661.323A	-22.916	7.713258186319175e-14
7175	1.0455299999999999e-12	Cr	4	1.89994m	-22.916	7.713258186319175e-14
7176	1.84718e-10	N	6	107.539A	-22.916999999999998	7.695518184770514e-14
7177	4.17622e-11	Ar	7	475.656A	-22.916999999999998	7.695518184770514e-14
7178	5.98618e-12	Fe	2	3318.38A	-22.916999999999998	7.695518184770514e-14
7179	4.88272e-11	B	4	406.832A	-22.918000000000003	7.677818984093078e-14
7180	6.80868e-12	Na	2	2917.52A	-22.919	7.660160490447717e-14
7181	2.35113e-10	O	7	84.4888A	-22.921	7.624965249973806e-14
7182	1.14649e-13	F	6	17.3263m	-22.924	7.572475358400922e-14
7183	4.32848e-11	Fe	6	458.925A	-22.926	7.537682994513242e-14
7184	1.06902e-11	Mg	3	1858.19A	-22.927	7.520346804700016e-14
7185	2.75289e-12	Si	2	7215.86A	-22.928	7.50305048701692e-14
7186	3.16322e-12	Fe	2	6279.83A	-22.932	7.434262106679639e-14
7187	1.45966e-12	P	1	1.36090m	-22.934	7.400104775000046e-14
7188	1.16285e-12	N	1	1.70825m	-22.936999999999998	7.349162812048988e-14
7189	1.74326e-11	F	6	1139.50A	-22.938000000000002	7.33226020662353e-14
7190	2.93738e-11	Mg	7	676.265A	-22.938000000000002	7.33226020662353e-14
7191	2.02497e-12	Si	2	9809.77A	-22.939	7.315396476111903e-14
7192	1.06861e-11	P	1	1858.90A	-22.941	7.281785282396077e-14
7193	1.71607e-12	N	1	1.15756m	-22.941	7.281785282396077e-14
7194	1.22001e-13	F	4	16.2822m	-22.941	7.281785282396077e-14
7195	4.71512e-13	K	8	4.21293m	-22.941	7.281785282396077e-14
7196	2.8694599999999998e-12	N	1	6922.71A	-22.941999999999997	7.265037640988734e-14
7197	1.37351e-11	Mg	3	1446.26A	-22.943	7.248328518087633e-14
7198	7.89655e-11	N	6	251.559A	-22.943	7.248328518087633e-14
7199	2.86444e-11	Na	5	693.486A	-22.943	7.248328518087633e-14
7200	1.2229e-11	B	2	1624.38A	-22.944000000000003	7.231657825102844e-14
7201	8.83034e-11	Mg	5	224.957A	-22.945999999999998	7.19843137554001e-14
7202	1.0045e-11	Mg	3	1977.55A	-22.945999999999998	7.19843137554001e-14
7203	1.64042e-12	N	1	1.21093m	-22.948	7.16535758764569e-14
7204	6.1664e-11	F	2	322.140A	-22.949	7.1488777225055e-14
7205	4.4281e-11	Be	3	448.600A	-22.951	7.11603161296564e-14
7206	3.12173e-11	K	9	636.328A	-22.953000000000003	7.083336417590682e-14
7207	4.67597e-11	Fe	6	424.820A	-22.955	7.050791442993199e-14
7208	4.13703e-12	Li	2	4801.63A	-22.955	7.050791442993199e-14
7209	1.0805200000000001e-10	O	7	183.841A	-22.955	7.050791442993199e-14
7210	2.61595e-10	Be	4	75.9358A	-22.955	7.050791442993199e-14
7211	1.76555e-11	N	6	1125.11A	-22.956	7.034575072673806e-14
7212	6.830619999999999e-10	N	6	29.0815A	-22.956999999999997	7.018395998971237e-14
7213	4.52846e-12	Fe	2	4386.58A	-22.956999999999997	7.018395998971237e-14
7214	1.31355e-11	Be	2	1512.27A	-22.958000000000002	7.00225413610548e-14
7215	1.66765e-12	N	1	1.19116m	-22.96	6.970081700751549e-14
7216	3.2989699999999996e-12	Fe	2	6021.41A	-22.96	6.970081700751549e-14
7217	1.95377e-12	O	1	1.01673m	-22.961	6.954050957688269e-14
7218	1.97292e-11	Cl	7	1006.86A	-22.961	6.954050957688269e-14
7219	1.20589e-14	Ca	2	164.728m	-22.961	6.954050957688269e-14
7220	8.00818e-11	P	8	248.052A	-22.962	6.938057084310854e-14
7221	3.73028e-11	Al	7	532.519A	-22.964000000000002	6.906179607617125e-14
7222	5.43397e-11	Fe	10	365.561A	-22.964000000000002	6.906179607617125e-14
7223	5.08427e-11	P	5	390.704A	-22.967	6.85863780160201e-14
7224	3.68128e-11	Al	7	539.608A	-22.968000000000004	6.842863372394026e-14
7225	7.84882e-12	B	4	2530.88A	-22.968000000000004	6.842863372394026e-14
7226	7.78088e-11	Fe	7	255.298A	-22.97	6.811423271077425e-14
7227	2.0939700000000002e-12	Ti	3	9486.50A	-22.971	6.795757432276353e-14
7228	1.8900099999999995e-10	N	6	105.102A	-22.973000000000003	6.764533763094746e-14
7229	1.4263700000000001e-12	N	1	1.39266m	-22.973000000000003	6.764533763094746e-14
7230	2.6024e-10	O	7	76.3313A	-22.975	6.733453553641838e-14
7231	5.46612e-11	F	2	363.410A	-22.978	6.687100785418675e-14
7232	4.32217e-11	O	4	459.595A	-22.982	6.625793076910373e-14
7233	5.1543e-12	Mg	1	3853.96A	-22.982	6.625793076910373e-14
7234	7.87739e-11	N	6	252.171A	-22.984	6.59535032300679e-14
7235	4.86947e-11	Be	3	407.939A	-22.985	6.580181438196007e-14
7236	3.84385e-12	Co	11	5167.85A	-22.985	6.580181438196007e-14
7237	3.1562e-12	Fe	2	6293.80A	-22.985	6.580181438196007e-14
7238	6.62347e-11	S	3	299.910A	-22.987	6.549948250736285e-14
7239	5.19197e-11	O	7	382.599A	-22.989	6.519853972155019e-14
7240	9.29252e-12	B	3	2137.68A	-22.991999999999997	6.474971613108172e-14
7241	7.57482e-11	Fe	7	262.243A	-22.991999999999997	6.474971613108172e-14
7242	3.58731e-11	Ne	6	553.742A	-22.993000000000002	6.460079591647174e-14
7243	2.86258e-11	Ne	3	693.936A	-22.993000000000002	6.460079591647174e-14
7244	2.2228900000000003e-10	O	7	89.3632A	-22.998	6.386131672052962e-14
7245	3.85647e-12	Fe	2	5150.94A	-22.998	6.386131672052962e-14
7246	2.19166e-11	Ne	6	906.365A	-22.999000000000002	6.371443976786451e-14
7247	2.54784e-11	F	1	779.660A	-23.0	6.3567900622817e-14
7248	5.5276400000000005e-12	Li	2	3593.66A	-23.000999999999998	6.342169850845058e-14
7249	7.02952e-12	B	4	2825.86A	-23.000999999999998	6.342169850845058e-14
7250	6.04773e-12	S	2	3284.61A	-23.003	6.313030227294662e-14
7251	1.17172e-12	N	1	1.69532m	-23.004	6.298510660685574e-14
7252	1.9552e-13	Mg	3	10.1598m	-23.004	6.298510660685574e-14
7253	2.63755e-10	O	7	75.3142A	-23.005	6.284024488153064e-14
7254	8.16921e-12	N	6	2431.63A	-23.005	6.284024488153064e-14
7255	3.0782099999999997e-12	Cr	5	6453.24A	-23.006	6.269571632892781e-14
7256	3.10694e-12	Mn	5	6393.57A	-23.006	6.269571632892781e-14
7257	1.87424e-11	B	1	1059.87A	-23.006999999999998	6.255152018277231e-14
7258	3.61461e-11	Be	3	549.559A	-23.008000000000003	6.240765567854898e-14
7259	1.6945e-13	Ni	4	11.7229m	-23.01	6.212091854663661e-14
7260	4.429169999999999e-12	Fe	2	4484.92A	-23.011	6.19780443986953e-14
7261	2.71954e-11	N	6	730.435A	-23.011	6.19780443986953e-14
7262	3.97996e-12	Fe	2	4991.13A	-23.015	6.140982627220937e-14
7263	1.7605e-11	N	6	1128.34A	-23.016	6.126858759111555e-14
7264	1.35807e-12	N	1	1.46269m	-23.016	6.126858759111555e-14
7265	3.9723e-12	Fe	2	5000.74A	-23.017	6.11276737499735e-14
7266	6.53451e-11	N	6	303.993A	-23.019000000000002	6.084681760082e-14
7267	2.34119e-10	Si	7	84.8478A	-23.02	6.070687380373771e-14
7268	2.60462e-11	Mg	8	762.662A	-23.02	6.070687380373771e-14
7269	7.99554e-11	C	5	248.444A	-23.022	6.042795105471617e-14
7270	2.35578e-12	C	5	8432.23A	-23.028000000000002	5.959884848399291e-14
7271	2.30442e-10	O	7	86.2017A	-23.028000000000002	5.959884848399291e-14
7272	3.50145e-12	Fe	2	5673.21A	-23.028000000000002	5.959884848399291e-14
7273	3.07935e-12	Ni	4	6450.87A	-23.029	5.946177493623073e-14
7274	3.30594e-11	Mg	6	600.872A	-23.03	5.932501664887953e-14
7275	1.84798e-12	Na	1	1.07493m	-23.031999999999996	5.905244295676485e-14
7276	2.0473500000000002e-10	O	7	97.0252A	-23.033	5.891662610684133e-14
7277	4.51745e-12	Fe	2	4397.28A	-23.034000000000002	5.878112162700495e-14
7278	5.36622e-11	Ne	5	370.176A	-23.035	5.864592879882442e-14
7279	4.06014e-11	Cl	7	489.256A	-23.035	5.864592879882442e-14
7280	1.9157400000000003e-10	N	6	103.691A	-23.035999999999998	5.851104690552035e-14
7281	5.98357e-11	N	6	331.983A	-23.035999999999998	5.851104690552035e-14
7282	3.8992900000000004e-12	Co	8	5094.38A	-23.035999999999998	5.851104690552035e-14
7283	3.76312e-11	N	6	527.872A	-23.037	5.83764752319619e-14
7284	1.36535e-12	N	1	1.45490m	-23.037	5.83764752319619e-14
7285	4.21465e-12	Fe	2	4713.19A	-23.038	5.824221306466392e-14
7286	1.2277200000000001e-12	Cr	4	1.61800m	-23.041	5.78412764900691e-14
7287	4.17803e-11	N	6	475.450A	-23.041999999999998	5.770824524572021e-14
7288	1.0594400000000001e-10	C	5	187.499A	-23.043000000000003	5.757551996474197e-14
7289	2.93726e-11	Ca	9	676.291A	-23.046	5.717917287316559e-14
7290	2.73374e-10	S	7	72.6640A	-23.046999999999997	5.704766442487842e-14
7291	7.12078e-11	C	6	278.964A	-23.054000000000002	5.613553535181406e-14
7292	3.84882e-12	Fe	2	5161.18A	-23.054000000000002	5.613553535181406e-14
7293	3.3872099999999997e-12	Fe	2	5864.54A	-23.054000000000002	5.613553535181406e-14
7294	1.80597e-13	Ni	3	10.9993m	-23.057	5.5749101044587655e-14
7295	1.1334100000000001e-10	Fe	10	175.263A	-23.058000000000003	5.562088167023446e-14
7296	1.7664e-11	C	6	1124.57A	-23.058000000000003	5.562088167023446e-14
7297	4.08874e-11	O	5	485.834A	-23.06	5.536532693242023e-14
7298	3.1889e-12	Fe	2	6229.26A	-23.06	5.536532693242023e-14
7299	9.93441e-11	Ar	8	199.956A	-23.064	5.485773456407369e-14
7300	1.7265900000000002e-12	N	1	1.15050m	-23.064	5.485773456407369e-14
7301	2.17384e-11	Ne	6	913.794A	-23.07	5.4105058228748044e-14
7302	7.11276e-11	N	6	279.279A	-23.070999999999998	5.398062004794518e-14
7303	3.1056099999999997e-12	Fe	2	6396.31A	-23.072	5.385646806701576e-14
7304	8.78426e-11	Cl	7	226.137A	-23.073	5.3732601627718774e-14
7305	9.54492e-12	Be	3	2081.16A	-23.078000000000003	5.311752962304955e-14
7306	9.22131e-13	Fe	2	2.15419m	-23.079	5.299536269501319e-14
7307	9.40005e-11	Cr	9	211.323A	-23.079	5.299536269501319e-14
7308	5.33572e-12	Be	3	3722.92A	-23.081999999999997	5.263054518430608e-14
7309	1.09791e-10	O	7	180.930A	-23.084	5.238872979462229e-14
7310	2.42745e-12	Na	1	8183.26A	-23.085	5.226823905967702e-14
7311	2.70147e-11	F	1	735.321A	-23.085	5.226823905967702e-14
7312	6.48246e-11	N	6	306.434A	-23.086	5.214802544573252e-14
7313	8.90657e-11	O	7	223.032A	-23.086	5.214802544573252e-14
7314	6.0660900000000005e-12	Be	2	3274.67A	-23.087	5.202808831542732e-14
7315	2.31658e-12	Fe	2	8574.89A	-23.087	5.202808831542732e-14
7316	9.86977e-13	Cr	4	2.01266m	-23.087	5.202808831542732e-14
7317	7.21199e-11	Cr	7	275.436A	-23.087	5.202808831542732e-14
7318	6.18696e-11	F	2	321.070A	-23.088	5.190842703286713e-14
7319	2.73156e-11	Be	2	727.220A	-23.088	5.190842703286713e-14
7320	1.32351e-10	O	6	150.090A	-23.089000000000002	5.1789040963619744e-14
7321	1.68777e-12	K	1	1.17697m	-23.089000000000002	5.1789040963619744e-14
7322	5.15296e-12	Mg	1	3854.96A	-23.090999999999998	5.155109193462778e-14
7323	7.72723e-12	Li	1	2570.71A	-23.090999999999998	5.155109193462778e-14
7324	2.37671e-11	Ar	5	835.797A	-23.090999999999998	5.155109193462778e-14
7325	8.59571e-11	Fe	8	231.097A	-23.092	5.143252771330031e-14
7326	3.83579e-12	Fe	2	5178.71A	-23.093000000000004	5.13142361821144e-14
7327	3.29799e-11	N	6	602.320A	-23.093000000000004	5.13142361821144e-14
7328	2.541e-10	O	7	78.1758A	-23.094	5.1196216713901384e-14
7329	3.52972e-11	Sc	8	562.777A	-23.095	5.107846868293295e-14
7330	8.42706e-11	Cr	9	235.722A	-23.096	5.0960991464920365e-14
7331	2.11797e-12	Fe	2	9379.02A	-23.101	5.037764581943298e-14
7332	4.10944e-12	Fe	2	4833.87A	-23.101999999999997	5.0261780449278544e-14
7333	1.41473e-11	Zn	1	1404.12A	-23.101999999999997	5.0261780449278544e-14
7334	8.9614e-12	Si	1	2216.67A	-23.104	5.003084854494464e-14
7335	5.43877e-11	Mg	7	365.238A	-23.105999999999998	4.980097767633179e-14
7336	3.99547e-12	Li	1	4971.74A	-23.107	4.968643860610164e-14
7337	1.53245e-11	Mg	7	1296.25A	-23.108	4.9572162968422844e-14
7338	1.73001e-11	Fe	8	1148.23A	-23.108	4.9572162968422844e-14
7339	1.42941e-11	Cl	1	1389.69A	-23.108	4.9572162968422844e-14
7340	1.7570099999999998e-12	S	1	1.13059m	-23.112	4.911768264654388e-14
7341	5.25136e-11	Ca	7	378.273A	-23.113000000000003	4.9004715111272216e-14
7342	9.09779e-12	Cl	7	2183.44A	-23.114	4.88920073941226e-14
7343	2.6886299999999996e-10	O	7	73.8832A	-23.115	4.8779558897529126e-14
7344	2.547e-11	Na	8	779.917A	-23.115	4.8779558897529126e-14
7345	5.99017e-12	Fe	2	3316.18A	-23.123	4.7889231609071097e-14
7346	5.51469e-11	B	3	360.210A	-23.128	4.734104810789024e-14
7347	8.856e-11	Fe	8	224.305A	-23.13	4.712353574969332e-14
7348	3.78696e-11	N	6	524.549A	-23.131	4.7015154625013264e-14
7349	6.96974e-11	N	6	285.010A	-23.131999999999998	4.6907022770003197e-14
7350	9.91655e-12	C	3	2003.16A	-23.133000000000003	4.679913961135764e-14
7351	3.58223e-12	Fe	2	5545.27A	-23.134	4.6691504577092345e-14
7352	9.04615e-11	F	3	219.590A	-23.135	4.658411709653595e-14
7353	3.6603800000000003e-13	Na	1	5.42688m	-23.136999999999997	4.6370082520430264e-14
7354	1.4468e-12	Li	3	1.37299m	-23.136999999999997	4.6370082520430264e-14
7355	3.29779e-11	N	6	602.356A	-23.136999999999997	4.6370082520430264e-14
7356	4.1216e-11	C	6	481.960A	-23.136999999999997	4.6370082520430264e-14
7357	5.9939e-12	S	2	3314.11A	-23.136999999999997	4.6370082520430264e-14
7358	2.1557e-12	Fe	2	9214.84A	-23.14	4.605087311764192e-14
7359	7.84573e-11	Mg	5	253.188A	-23.141	4.5944959048555905e-14
7360	5.7842e-12	N	6	3434.26A	-23.143	4.5733861136926346e-14
7361	7.46912e-11	C	5	265.955A	-23.144000000000002	4.5628676175163076e-14
7362	2.57255e-11	B	4	772.170A	-23.145	4.5523733132099064e-14
7363	1.15117e-10	C	5	172.558A	-23.146	4.541903145133599e-14
7364	4.05598e-11	Be	3	489.757A	-23.15	4.5002627268073254e-14
7365	2.85101e-11	Ne	3	696.753A	-23.151	4.489912409753914e-14
7366	9.14276e-11	Ar	4	217.270A	-23.151999999999997	4.479585897769178e-14
7367	2.73768e-11	Be	3	725.595A	-23.155	4.4487486453546294e-14
7368	2.19128e-10	P	6	90.6523A	-23.156999999999996	4.428308502021313e-14
7369	9.1103e-10	O	7	21.8044A	-23.16	4.3978242407161936e-14
7370	2.4604899999999997e-13	Fe	7	8.07339m	-23.160999999999998	4.387709525642942e-14
7371	9.908139999999999e-12	Mg	3	2004.86A	-23.162	4.377618073768776e-14
7372	7.38277e-13	Fe	2	2.69065m	-23.162	4.377618073768776e-14
7373	2.62209e-10	O	7	75.7582A	-23.163	4.367549831589858e-14
7374	3.99397e-11	N	6	497.361A	-23.163	4.367549831589858e-14
7375	1.22322e-11	B	2	1623.95A	-23.164	4.357504745725372e-14
7376	7.038720000000001e-13	Fe	2	2.82217m	-23.164	4.357504745725372e-14
7377	1.4607399999999999e-12	Sc	2	1.35989m	-23.165	4.347482762917305e-14
7378	6.84679e-11	S	6	290.128A	-23.165	4.347482762917305e-14
7379	5.49334e-11	F	2	361.610A	-23.166	4.3374838300300334e-14
7380	3.25452e-12	Li	1	6103.64A	-23.166999999999998	4.327507894050281e-14
7381	3.06314e-11	F	6	648.500A	-23.168000000000003	4.317554902086521e-14
7382	1.0507999999999999e-13	Al	1	18.9041m	-23.169	4.3076248013691235e-14
7383	3.89076e-12	Cu	1	5105.55A	-23.17	4.2977175392495756e-14
7384	3.6377199999999996e-12	Ca	6	5460.69A	-23.17	4.2977175392495756e-14
7385	2.72365e-10	O	7	72.9332A	-23.17	4.2977175392495756e-14
7386	2.34891e-11	N	6	845.688A	-23.173000000000002	4.268132259808877e-14
7387	7.47736e-11	Cl	7	265.661A	-23.174	4.258315828014438e-14
7388	4.56735e-11	Mg	7	434.923A	-23.176	4.238750643999336e-14
7389	9.59346e-12	N	6	2070.63A	-23.176	4.238750643999336e-14
7390	6.34774e-12	Na	2	3129.38A	-23.178	4.2192753538391886e-14
7391	2.1818e-12	Fe	2	9104.62A	-23.179000000000002	4.209571289810273e-14
7392	1.0591700000000001e-10	C	5	187.548A	-23.179000000000002	4.209571289810273e-14
7393	3.0863599999999998e-12	Cr	5	6436.21A	-23.182	4.1805928048826244e-14
7394	4.94326e-12	Fe	2	4018.49A	-23.183000000000003	4.170977708247456e-14
7395	2.39947e-12	Li	3	8278.67A	-23.184	4.161384725720956e-14
7396	6.88243e-11	Mg	6	288.626A	-23.186	4.142264899666548e-14
7397	4.95676e-11	Fe	6	400.755A	-23.186	4.142264899666548e-14
7398	8.81509e-13	Fe	2	2.25346m	-23.189	4.1137497486695774e-14
7399	1.39555e-11	Be	3	1423.41A	-23.189	4.1137497486695774e-14
7400	7.4963e-11	C	6	264.990A	-23.19	4.1042883867976383e-14
7401	8.67779e-11	Ti	5	228.912A	-23.19	4.1042883867976383e-14
7402	8.92486e-11	Cr	9	222.574A	-23.191	4.0948487854541905e-14
7403	1.1724e-11	Ca	2	1694.34A	-23.193	4.076034664276398e-14
7404	4.414869999999999e-12	N	6	4499.44A	-23.194000000000003	4.0666600446914913e-14
7405	1.4599700000000001e-10	Ne	7	136.061A	-23.195	4.05730698613335e-14
7406	2.40095e-11	O	7	827.359A	-23.195	4.05730698613335e-14
7407	2.44127e-12	S	2	8136.92A	-23.197	4.0386653538553436e-14
7408	4.11433e-12	Be	2	4828.12A	-23.208000000000002	3.9376568702171584e-14
7409	1.99494e-12	Fe	2	9957.42A	-23.208000000000002	3.9376568702171584e-14
7410	6.0065e-11	Na	5	330.716A	-23.211	3.910550230987637e-14
7411	4.50984e-11	Ne	6	440.469A	-23.212	3.901556215037655e-14
7412	7.390119999999999e-13	Li	1	2.68797m	-23.213	3.892582884750337e-14
7413	7.48807e-11	N	6	265.281A	-23.213	3.892582884750337e-14
7414	4.081419999999999e-12	V	1	4867.05A	-23.215	3.87469809097033e-14
7415	4.27473e-11	S	6	464.695A	-23.218000000000004	3.848024856928557e-14
7416	7.54799e-11	N	6	263.175A	-23.221	3.821535240138448e-14
7417	5.37444e-11	O	7	369.610A	-23.223000000000003	3.803976880633558e-14
7418	5.16637e-12	Mg	1	3844.95A	-23.223000000000003	3.803976880633558e-14
7419	9.43438e-11	Cr	9	210.554A	-23.225	3.786499194462617e-14
7420	1.04754e-11	Mg	3	1896.30A	-23.225	3.786499194462617e-14
7421	1.09432e-11	O	5	1815.23A	-23.226999999999997	3.769101810965322e-14
7422	1.7879e-11	B	4	1111.05A	-23.229	3.751784361184311e-14
7423	9.19103e-15	He	1	216.129m	-23.235	3.70030794994808e-14
7424	9.53867e-12	N	6	2082.52A	-23.235	3.70030794994808e-14
7425	2.85432e-11	Na	5	695.943A	-23.236	3.6917974778262907e-14
7426	5.52788e-11	N	6	359.350A	-23.237	3.683306579247251e-14
7427	1.0689e-12	Cr	4	1.85840m	-23.239	3.6663833227492146e-14
7428	3.07703e-11	Cr	5	645.572A	-23.24	3.657950875104856e-14
7429	1.4731500000000001e-13	Fe	2	13.4844m	-23.24	3.657950875104856e-14
7430	7.49749e-12	Na	1	2649.48A	-23.241999999999997	3.641144117485142e-14
7431	4.414869999999999e-12	Be	3	4499.44A	-23.245	3.616078657687942e-14
7432	3.55606e-11	Ne	7	558.609A	-23.245	3.616078657687942e-14
7433	6.88316e-11	B	4	288.595A	-23.245	3.616078657687942e-14
7434	9.08043e-11	O	7	218.761A	-23.246	3.607761907562652e-14
7435	3.32087e-11	Cr	5	598.171A	-23.247	3.5994642854318245e-14
7436	1.62736e-10	N	6	122.066A	-23.250999999999998	3.566464198506488e-14
7437	7.6678e-11	B	4	259.063A	-23.252	3.5582615584707654e-14
7438	1.70153e-11	N	1	1167.45A	-23.252	3.5582615584707654e-14
7439	3.6731e-11	N	6	540.809A	-23.252	3.5582615584707654e-14
7440	3.6733e-11	N	6	540.780A	-23.254	3.541912831655467e-14
7441	9.69363e-11	O	7	204.923A	-23.254	3.541912831655467e-14
7442	8.79819e-11	Mg	5	225.779A	-23.255	3.5337666581965985e-14
7443	7.06072e-11	N	6	281.338A	-23.255	3.5337666581965985e-14
7444	1.58585e-12	K	1	1.25261m	-23.256999999999998	3.517530475225105e-14
7445	9.90733e-11	O	5	200.503A	-23.261	3.485281561986861e-14
7446	2.72593e-11	C	6	728.723A	-23.261999999999997	3.4772656368338785e-14
7447	7.57192e-11	Fe	7	262.344A	-23.261999999999997	3.4772656368338785e-14
7448	2.09355e-12	Ti	3	9488.40A	-23.261999999999997	3.4772656368338785e-14
7449	3.5948099999999997e-12	Zn	2	5525.88A	-23.264	3.46128905247473e-14
7450	7.29901e-13	Fe	4	2.72153m	-23.265	3.453328308562334e-14
7451	1.72986e-11	Si	6	1148.33A	-23.269000000000002	3.421668004326058e-14
7452	8.747669999999999e-10	N	6	22.7083A	-23.27	3.413798386295715e-14
7453	7.75374e-11	C	6	256.192A	-23.271	3.405946867884555e-14
7454	7.86667e-11	C	5	252.514A	-23.271	3.405946867884555e-14
7455	2.42984e-10	O	7	81.7521A	-23.272	3.398113407464664e-14
7456	1.08961e-10	Fe	10	182.307A	-23.272	3.398113407464664e-14
7457	1.25661e-12	Mn	5	1.58080m	-23.275	3.3747209593075005e-14
7458	2.35149e-11	N	6	844.759A	-23.278000000000002	3.3514895436307395e-14
7459	6.83822e-12	Na	2	2904.92A	-23.278000000000002	3.3514895436307395e-14
7460	4.08193e-11	Sc	8	486.644A	-23.28	3.336090847927044e-14
7461	1.65926e-11	Be	2	1197.19A	-23.281	3.328418051894665e-14
7462	7.97083e-12	Cu	1	2492.14A	-23.281	3.328418051894665e-14
7463	2.69434e-11	F	1	737.267A	-23.281999999999996	3.320762902803464e-14
7464	5.48071e-11	Na	6	362.443A	-23.283	3.313125360066547e-14
7465	2.13678e-12	Fe	2	9296.44A	-23.285999999999998	3.290317965512499e-14
7466	4.086069999999999e-12	Ca	2	4861.51A	-23.288	3.2752003276801773e-14
7467	5.79435e-12	Fe	2	3428.24A	-23.291999999999998	3.245173110588796e-14
7468	4.08795e-10	B	5	48.5927A	-23.293000000000003	3.237709419549641e-14
7469	7.74538e-11	N	6	256.468A	-23.294	3.230262894523576e-14
7470	1.21087e-11	N	6	1640.51A	-23.295	3.222833496029788e-14
7471	2.7831e-11	N	6	713.752A	-23.295	3.222833496029788e-14
7472	4.32861e-12	V	1	4589.11A	-23.296999999999997	3.2080259211700465e-14
7473	5.76747e-11	N	6	344.423A	-23.296999999999997	3.2080259211700465e-14
7474	5.48323e-12	Ti	3	3622.77A	-23.298000000000002	3.200647666295726e-14
7475	4.11427e-11	N	6	482.819A	-23.299	3.193286380936769e-14
7476	8.30628e-11	F	3	239.150A	-23.3	3.1859420260642956e-14
7477	1.69623e-11	B	4	1171.09A	-23.3	3.1859420260642956e-14
7478	4.01765e-11	Sc	8	494.430A	-23.303	3.164010155423156e-14
7479	4.50955e-11	Ne	6	440.498A	-23.303	3.164010155423156e-14
7480	3.04871e-12	Fe	2	6515.70A	-23.305999999999997	3.142229262717574e-14
7481	2.35397e-11	N	6	843.872A	-23.307	3.1350023359584096e-14
7482	1.04463e-11	Mg	3	1901.58A	-23.307	3.1350023359584096e-14
7483	2.77405e-11	Be	2	716.081A	-23.313000000000002	3.091988491361676e-14
7484	7.9233e-11	N	6	250.709A	-23.314	3.0848771151701615e-14
7485	3.58654e-11	Ne	6	553.861A	-23.314	3.0848771151701615e-14
7486	5.81808e-13	Na	1	3.41426m	-23.315	3.077782094689996e-14
7487	2.3547099999999998e-12	Fe	2	8436.05A	-23.316	3.070703392304137e-14
7488	3.93041e-11	N	6	505.404A	-23.318	3.056594791779232e-14
7489	6.2275099999999996e-12	Na	2	3189.79A	-23.319000000000003	3.049564818837815e-14
7490	5.11565e-12	Fe	2	3883.08A	-23.319000000000003	3.049564818837815e-14
7491	5.97591e-12	S	2	3324.09A	-23.322	3.028571762287736e-14
7492	2.8854700000000002e-12	N	1	6884.31A	-23.322	3.028571762287736e-14
7493	1.87336e-12	N	1	1.06036m	-23.322	3.028571762287736e-14
7494	4.3157800000000004e-12	Fe	2	4602.75A	-23.325	3.0077232209224185e-14
7495	3.15158e-11	Ar	7	630.302A	-23.325	3.0077232209224185e-14
7496	2.44545e-12	Fe	2	8123.04A	-23.326	3.0008056494748644e-14
7497	1.1859e-12	Al	1	1.67505m	-23.328000000000003	2.98701819990633e-14
7498	1.69704e-11	N	1	1170.54A	-23.328000000000003	2.98701819990633e-14
7499	5.1197e-11	Mg	6	388.001A	-23.335	2.9392590818184735e-14
7500	3.96384e-11	Ca	7	501.142A	-23.335	2.9392590818184735e-14
7501	9.92775e-12	C	3	2000.90A	-23.336	2.932498973521327e-14
7502	4.96176e-11	Mn	6	400.351A	-23.338	2.919025364620904e-14
7503	2.72826e-11	F	1	728.099A	-23.34	2.9056136613301715e-14
7504	4.77474e-12	Si	2	4160.32A	-23.340999999999998	2.8989309353528106e-14
7505	7.59518e-11	O	7	261.540A	-23.340999999999998	2.8989309353528106e-14
7506	2.40663e-12	Be	1	8254.07A	-23.342	2.892263579218665e-14
7507	7.0757e-11	Mg	7	280.742A	-23.343000000000004	2.885611557578077e-14
7508	8.00018e-12	Li	1	2483.00A	-23.343000000000004	2.885611557578077e-14
7509	8.88953e-12	B	3	2234.59A	-23.344	2.87897483516276e-14
7510	1.02315e-11	Mg	3	1941.51A	-23.344	2.87897483516276e-14
7511	2.84462e-11	Ne	3	698.317A	-23.346999999999998	2.8591561118001725e-14
7512	3.93061e-11	N	6	505.378A	-23.348000000000003	2.852580235221644e-14
7513	4.11446e-11	N	6	482.796A	-23.348000000000003	2.852580235221644e-14
7514	4.95321e-11	Mn	6	401.042A	-23.351	2.8329432110069995e-14
7515	2.4792400000000002e-12	Fe	2	8012.32A	-23.353	2.8199270192855812e-14
7516	1.21135e-11	O	7	1639.86A	-23.354	2.813441367116182e-14
7517	4.77751e-12	Fe	2	4157.91A	-23.354	2.813441367116182e-14
7518	2.5587200000000002e-12	Fe	2	7763.45A	-23.355	2.8069706315328186e-14
7519	2.44702e-10	Si	7	81.1781A	-23.355999999999998	2.800514778228341e-14
7520	8.18061e-11	N	6	242.824A	-23.359	2.7812361700985342e-14
7521	1.18453e-10	C	5	167.699A	-23.359	2.7812361700985342e-14
7522	5.19074e-12	Fe	2	3826.90A	-23.364	2.7493996229227244e-14
7523	2.71954e-11	N	6	730.435A	-23.365	2.7430761792637212e-14
7524	4.54841e-11	Mg	8	436.734A	-23.37	2.7116764458908675e-14
7525	1.4848799999999998e-12	K	1	1.33778m	-23.371	2.7054397631314477e-14
7526	4.27537e-11	S	6	464.625A	-23.373	2.6930093965392594e-14
7527	2.34119e-10	Si	7	84.8478A	-23.373	2.6930093965392594e-14
7528	2.43078e-12	Fe	2	8172.05A	-23.373	2.6930093965392594e-14
7529	5.46827e-11	Cr	9	363.268A	-23.375	2.680636142293752e-14
7530	4.46283e-11	Na	5	445.109A	-23.38	2.6499511541137333e-14
7531	6.990289999999999e-12	Na	2	2841.72A	-23.381	2.643856435585913e-14
7532	2.4322200000000003e-10	O	7	81.6720A	-23.381	2.643856435585913e-14
7533	3.0746e-11	F	6	646.082A	-23.383000000000003	2.6317090186819013e-14
7534	9.01088e-11	Ar	4	220.450A	-23.386	2.6135924612271237e-14
7535	7.43602e-11	N	6	267.138A	-23.386999999999997	2.6075813653724596e-14
7536	9.48464e-11	Cr	9	209.438A	-23.386999999999997	2.6075813653724596e-14
7537	1.02045e-10	O	7	194.664A	-23.389	2.595600617276623e-14
7538	1.84103e-12	N	6	1.07898m	-23.389	2.595600617276623e-14
7539	1.03314e-10	Cl	7	192.272A	-23.389	2.595600617276623e-14
7540	2.48088e-11	B	4	800.703A	-23.39	2.5896309015147383e-14
7541	6.69039e-12	Li	2	2969.10A	-23.391	2.583674915718125e-14
7542	1.15577e-12	N	1	1.71873m	-23.391	2.583674915718125e-14
7543	4.28531e-12	O	5	4635.48A	-23.391	2.583674915718125e-14
7544	2.6533e-11	F	1	748.671A	-23.392	2.5777326283086958e-14
7545	9.16383e-11	Ar	4	216.770A	-23.393	2.5718040077810566e-14
7546	8.544819999999999e-12	O	1	2324.74A	-23.393	2.5718040077810566e-14
7547	4.14743e-11	Cr	9	478.959A	-23.394000000000002	2.5658890227022515e-14
7548	6.568310000000001e-12	Ni	7	3024.29A	-23.395	2.5599876417116388e-14
7549	5.50174e-11	Mg	7	361.058A	-23.395	2.5599876417116388e-14
7550	3.52173e-13	Mn	10	5.64054m	-23.396	2.5540998335206425e-14
7551	3.22162e-12	Mn	5	6165.99A	-23.399	2.536517533938585e-14
7552	3.36136e-11	N	6	590.965A	-23.399	2.536517533938585e-14
7553	5.85644e-13	Fe	2	3.39190m	-23.4	2.5306837054975653e-14
7554	2.37925e-11	Ar	5	834.903A	-23.401999999999997	2.519056270055519e-14
7555	4.7636800000000006e-12	Fe	2	4169.98A	-23.401999999999997	2.519056270055519e-14
7556	6.17425e-12	K	1	3217.31A	-23.403000000000002	2.513262601406967e-14
7557	9.8675e-11	O	7	201.312A	-23.403000000000002	2.513262601406967e-14
7558	4.14283e-11	Ar	7	479.490A	-23.404	2.5074822578265806e-14
7559	4.14206e-11	Ar	7	479.579A	-23.406	2.495961423353423e-14
7560	2.1392e-12	Fe	2	9285.91A	-23.406999999999996	2.4902208713783542e-14
7561	3.99554e-12	Li	1	4971.66A	-23.408	2.4844935223064115e-14
7562	3.42895e-12	Fe	2	5793.16A	-23.409000000000002	2.47877934577182e-14
7563	1.34459e-11	Fe	7	1477.37A	-23.410999999999998	2.46739038920037e-14
7564	4.12276e-12	Fe	2	4818.24A	-23.410999999999998	2.46739038920037e-14
7565	8.68126e-11	Ar	4	228.820A	-23.412	2.4617155487803568e-14
7566	7.78368e-11	O	7	255.207A	-23.412	2.4617155487803568e-14
7567	7.11569e-11	Al	7	279.164A	-23.413	2.456053760131127e-14
7568	4.32812e-11	Al	7	458.963A	-23.414	2.4504049932344407e-14
7569	8.08877e-11	N	6	245.581A	-23.416999999999998	2.4335365239119317e-14
7570	1.45679e-11	Be	3	1363.57A	-23.419	2.422355439224727e-14
7571	6.87157e-11	S	6	289.082A	-23.42	2.4167841763154128e-14
7572	7.75014e-11	Fe	8	256.311A	-23.421	2.411225726955237e-14
7573	1.89865e-11	O	7	1046.24A	-23.421	2.411225726955237e-14
7574	3.25458e-12	Li	1	6103.53A	-23.423000000000002	2.400147151068603e-14
7575	4.64451e-11	B	4	427.698A	-23.424	2.3946269658046778e-14
7576	4.05406e-12	Fe	2	4899.90A	-23.426	2.3836246542980316e-14
7577	1.3232e-10	O	6	150.125A	-23.426	2.3836246542980316e-14
7578	2.3552e-11	C	6	843.430A	-23.427	2.3781424697221512e-14
7579	7.86042e-11	Mg	5	252.715A	-23.427	2.3781424697221512e-14
7580	9.68947e-11	Cr	8	205.011A	-23.428	2.3726728938209083e-14
7581	2.23636e-10	Si	7	88.8250A	-23.429000000000002	2.3672158975951557e-14
7582	8.97498e-12	Cl	7	2213.32A	-23.430999999999997	2.356339528506901e-14
7583	9.54288e-12	N	6	2081.60A	-23.430999999999997	2.356339528506901e-14
7584	3.30449e-11	C	6	601.135A	-23.430999999999997	2.356339528506901e-14
7585	5.64131e-11	N	6	352.125A	-23.433000000000003	2.3455131317952793e-14
7586	1.5761200000000002e-12	N	1	1.26034m	-23.433000000000003	2.3455131317952793e-14
7587	1.07844e-10	O	7	184.196A	-23.433000000000003	2.3455131317952793e-14
7588	9.15742e-11	Si	8	216.922A	-23.434	2.3401186012888e-14
7589	1.17343e-11	Ca	2	1692.85A	-23.435	2.3347364778581925e-14
7590	2.27875e-11	S	9	871.726A	-23.435	2.3347364778581925e-14
7591	4.98733e-14	Si	8	39.8299m	-23.436999999999998	2.3240093381482742e-14
7592	2.85162e-11	Ne	3	696.602A	-23.436999999999998	2.3240093381482742e-14
7593	1.76535e-11	N	6	1125.24A	-23.44	2.308010970395144e-14
7594	2.2981799999999997e-10	O	7	86.4356A	-23.443	2.2921227346309898e-14
7595	1.53729e-11	N	6	1292.17A	-23.443	2.2921227346309898e-14
7596	1.35503e-12	Ni	4	1.46598m	-23.444000000000003	2.286850998630457e-14
7597	3.65547e-13	Na	1	5.43417m	-23.444000000000003	2.286850998630457e-14
7598	5.60465e-11	O	7	354.428A	-23.445	2.2815913872862893e-14
7599	2.48093e-10	O	7	80.0687A	-23.445	2.2815913872862893e-14
7600	2.05658e-12	N	1	9658.98A	-23.445999999999998	2.276343872712531e-14
7601	1.95337e-12	O	1	1.01693m	-23.445999999999998	2.276343872712531e-14
7602	2.33579e-12	Fe	2	8504.38A	-23.447	2.2711084270873642e-14
7603	3.01571e-11	Cr	5	658.699A	-23.447	2.2711084270873642e-14
7604	1.90743e-12	N	1	1.04142m	-23.448	2.2658850226529954e-14
7605	9.459270000000001e-17	Cl	7	2.10000c	-23.449	2.260673631715455e-14
7606	5.7614199999999995e-12	Ne	3	3447.84A	-23.449	2.260673631715455e-14
7607	2.09891e-12	N	1	9464.17A	-23.45	2.2554742266444846e-14
7608	7.0327e-12	B	4	2824.59A	-23.45	2.2554742266444846e-14
7609	3.66388e-11	S	5	542.170A	-23.455	2.2296560266683764e-14
7610	1.19374e-12	V	8	1.66405m	-23.455	2.2296560266683764e-14
7611	2.94765e-11	P	5	673.909A	-23.455	2.2296560266683764e-14
7612	1.40689e-11	N	1	1411.94A	-23.458000000000002	2.214307182542799e-14
7613	1.0554700000000001e-10	O	7	188.205A	-23.461	2.1990639991170136e-14
7614	4.1142699999999996e-12	Be	2	4828.18A	-23.463	2.1889602178237768e-14
7615	9.73425e-14	F	2	20.4068m	-23.463	2.1889602178237768e-14
7616	1.00979e-10	C	5	196.719A	-23.464000000000002	2.1839257490278056e-14
7617	4.79465e-12	Ti	7	4143.05A	-23.465999999999998	2.1738915216757927e-14
7618	7.69333e-11	N	6	258.203A	-23.465999999999998	2.1738915216757927e-14
7619	4.08434e-12	Ca	2	4863.57A	-23.468000000000004	2.1639033974106086e-14
7620	2.29266e-12	N	1	8664.39A	-23.47	2.1539611644079168e-14
7621	3.24792e-12	Fe	2	6116.06A	-23.471	2.149007191201074e-14
7622	1.1313799999999999e-10	O	7	175.577A	-23.471	2.149007191201074e-14
7623	3.75414e-12	N	6	5291.35A	-23.476999999999997	2.1195217071555837e-14
7624	3.09744e-11	Ar	7	641.318A	-23.480999999999998	2.1000898153433996e-14
7625	7.60481e-11	Al	7	261.209A	-23.482	2.095259742801198e-14
7626	4.83177e-11	Si	8	411.122A	-23.483	2.090440779117576e-14
7627	1.51446e-12	Mn	5	1.31165m	-23.483	2.090440779117576e-14
7628	4.0977699999999994e-12	Fe	2	4847.62A	-23.484	2.0856328987428678e-14
7629	1.01543e-11	Be	3	1956.26A	-23.484	2.0856328987428678e-14
7630	1.9145200000000002e-12	N	1	1.03757m	-23.485	2.0808360761861873e-14
7631	2.90001e-11	Ar	7	684.978A	-23.487	2.071275502856231e-14
7632	6.24397e-11	Fe	7	318.138A	-23.488000000000003	2.06651170139373e-14
7633	6.01297e-11	Ne	5	330.360A	-23.49	2.0570169425876618e-14
7634	2.51058e-12	Fe	2	7912.31A	-23.491999999999997	2.0475658082356388e-14
7635	3.93793e-11	Be	3	504.439A	-23.491999999999997	2.0475658082356388e-14
7636	5.66213e-11	B	3	350.830A	-23.491999999999997	2.0475658082356388e-14
7637	3.73667e-11	N	6	531.609A	-23.491999999999997	2.0475658082356388e-14
7638	1.53224e-11	N	6	1296.43A	-23.493000000000002	2.0428565375575523e-14
7639	5.60495e-11	O	7	354.409A	-23.495	2.0334704643567758e-14
7640	4.29744e-12	Fe	2	4622.40A	-23.495	2.0334704643567758e-14
7641	1.9271e-12	N	1	1.03080m	-23.496	2.0287936120700433e-14
7642	5.31904e-13	K	1	3.73459m	-23.497	2.024127516245065e-14
7643	1.9743299999999998e-10	O	7	100.614A	-23.498	2.019472152142682e-14
7644	2.80313e-11	Be	2	708.652A	-23.502	2.000957520164327e-14
7645	3.4041099999999997e-12	Fe	2	5835.43A	-23.503	1.9963554455741614e-14
7646	4.29364e-11	N	6	462.648A	-23.506999999999998	1.9780527488355238e-14
7647	2.7507900000000002e-12	Fe	2	7221.37A	-23.506999999999998	1.9780527488355238e-14
7648	1.18426e-10	C	5	167.738A	-23.509	1.9689644219979487e-14
7649	6.6566e-12	Na	2	2984.17A	-23.509	1.9689644219979487e-14
7650	6.32803e-12	N	6	3139.12A	-23.51	1.9644359294916848e-14
7651	1.3372399999999999e-12	Ni	4	1.48548m	-23.511	1.959917852229181e-14
7652	6.65912e-12	Ni	7	2983.05A	-23.511999999999997	1.9554101662560263e-14
7653	4.09874e-12	Fe	2	4846.48A	-23.511999999999997	1.9554101662560263e-14
7654	2.51093e-10	O	7	79.1120A	-23.517	1.9330267711760228e-14
7655	5.63714e-11	O	7	352.386A	-23.518	1.9285809329730166e-14
7656	1.99658e-12	Fe	2	9949.26A	-23.518	1.9285809329730166e-14
7657	6.7905e-11	Fe	7	292.533A	-23.521	1.9153046752141194e-14
7658	4.37929e-11	Be	3	453.600A	-23.522	1.9108995967007717e-14
7659	6.32488e-13	K	1	3.14068m	-23.522	1.9108995967007717e-14
7660	1.0378299999999998e-10	O	7	191.403A	-23.523000000000003	1.9065046495868306e-14
7661	5.33037e-12	Ni	5	3726.65A	-23.523000000000003	1.9065046495868306e-14
7662	3.4396900000000003e-12	Mn	6	5775.07A	-23.526	1.893380363893825e-14
7663	1.91129e-12	N	1	1.03932m	-23.528000000000002	1.8846810713269085e-14
7664	4.10367e-12	Fe	2	4840.66A	-23.528000000000002	1.8846810713269085e-14
7665	3.1756e-12	Fe	2	6255.35A	-23.53	1.876021748378689e-14
7666	4.72835e-12	Mn	10	4201.14A	-23.531999999999996	1.8674022114054503e-14
7667	2.26648e-12	Cr	7	8764.46A	-23.531999999999996	1.8674022114054503e-14
7668	2.26884e-11	Ar	3	875.535A	-23.535999999999998	1.850281765023912e-14
7669	4.0948e-11	N	6	485.114A	-23.537	1.8460262350540584e-14
7670	4.6975e-12	Fe	2	4228.73A	-23.539	1.8375445149458423e-14
7671	1.1664e-12	Mn	5	1.70305m	-23.539	1.8375445149458423e-14
7672	2.38109e-11	N	6	834.258A	-23.54	1.8333182798382596e-14
7673	3.99398e-11	N	6	497.360A	-23.545	1.8123324590252368e-14
7674	9.93246e-12	C	3	1999.95A	-23.546999999999997	1.8040055477557542e-14
7675	2.5659599999999997e-12	V	4	7741.52A	-23.549	1.7957168951682767e-14
7676	1.0425899999999999e-13	Fe	2	19.0530m	-23.55	1.7915868609166217e-14
7677	7.6471e-12	Na	1	2597.65A	-23.55	1.7915868609166217e-14
7678	2.74443e-11	F	1	723.809A	-23.552	1.7833552670122265e-14
7679	6.54643e-11	O	5	303.439A	-23.553	1.77925366371638e-14
7680	9.1978e-11	Cr	9	215.970A	-23.553	1.77925366371638e-14
7681	3.29096e-11	Mg	6	603.607A	-23.554000000000002	1.7751614938463393e-14
7682	8.79838e-14	O	5	22.5774m	-23.554000000000002	1.7751614938463393e-14
7683	9.52922e-12	Be	3	2084.58A	-23.555	1.771078735705841e-14
7684	3.7063e-11	O	7	535.964A	-23.555999999999997	1.7670053676484942e-14
7685	5.33791e-12	Be	3	3721.40A	-23.557	1.762941368077692e-14
7686	8.16415e-12	Li	1	2433.13A	-23.558000000000003	1.7588867154465134e-14
7687	2.51595e-10	O	7	78.9542A	-23.558000000000003	1.7588867154465134e-14
7688	4.60934e-11	Mn	6	430.961A	-23.558000000000003	1.7588867154465134e-14
7689	1.95386e-12	N	1	1.01668m	-23.559	1.754841388257637e-14
7690	3.8207e-12	Fe	2	5199.17A	-23.559	1.754841388257637e-14
7691	6.22644e-11	Mg	7	319.034A	-23.56	1.7508053650631118e-14
7692	7.66426e-11	Cr	7	259.183A	-23.561	1.7467786244643306e-14
7693	5.82501e-16	F	7	3410.20m	-23.561	1.7467786244643306e-14
7694	1.22669e-11	Fe	8	1619.36A	-23.561999999999998	1.7427611451119438e-14
7695	2.23359e-11	Fe	8	889.349A	-23.563000000000002	1.7387529057056333e-14
7696	3.68e-11	C	6	539.795A	-23.563000000000002	1.7387529057056333e-14
7697	5.10103e-11	Fe	3	389.420A	-23.566	1.7267834148948088e-14
7698	5.16105e-12	Mg	1	3848.92A	-23.566	1.7267834148948088e-14
7699	3.77012e-11	Fe	6	526.892A	-23.566999999999997	1.7228119232482863e-14
7700	3.29779e-11	N	6	602.356A	-23.57	1.7109521693887928e-14
7701	3.785830000000001e-12	Fe	1	5247.05A	-23.57	1.7109521693887928e-14
7702	2.1517599999999997e-12	Fe	2	9231.71A	-23.573	1.6991740575006215e-14
7703	2.72421e-11	F	1	729.182A	-23.574	1.6952660656139924e-14
7704	3.4178599999999997e-12	Fe	2	5811.95A	-23.579	1.675860515429609e-14
7705	1.65939e-11	Be	2	1197.09A	-23.581	1.6681606357841594e-14
7706	3.86807e-11	C	3	513.550A	-23.586	1.649065358889321e-14
7707	3.69737e-11	N	6	537.259A	-23.587	1.645272613811433e-14
7708	4.03982e-11	Ne	3	491.716A	-23.587	1.645272613811433e-14
7709	1.0728599999999999e-10	O	7	185.155A	-23.590999999999998	1.6301886638215977e-14
7710	1.5626899999999999e-12	N	1	1.27117m	-23.590999999999998	1.6301886638215977e-14
7711	9.598319999999999e-12	C	6	2069.58A	-23.590999999999998	1.6301886638215977e-14
7712	5.1477e-12	Ni	4	3858.90A	-23.593000000000004	1.6226986272730433e-14
7713	1.90755e-11	N	6	1041.36A	-23.6	1.5967534705400285e-14
7714	1.44646e-11	S	5	1373.32A	-23.6	1.5967534705400285e-14
7715	3.06515e-11	Cr	5	648.076A	-23.601	1.5930810394666786e-14
7716	3.2347099999999997e-12	Fe	2	6141.03A	-23.601	1.5930810394666786e-14
7717	1.5841700000000001e-12	K	1	1.25393m	-23.603	1.5857614969651248e-14
7718	2.95738e-11	F	1	671.691A	-23.605999999999998	1.5748451916040818e-14
7719	1.0723200000000002e-10	O	7	185.247A	-23.607	1.5712231481740292e-14
7720	1.28852e-12	Mn	5	1.54165m	-23.611	1.5568180877658058e-14
7721	1.8263900000000003e-12	Fe	2	1.08763m	-23.611	1.5568180877658058e-14
7722	8.6808e-11	S	9	228.832A	-23.611	1.5568180877658058e-14
7723	2.4031e-11	O	7	826.619A	-23.612	1.553237505524058e-14
7724	3.29759e-11	N	6	602.393A	-23.615	1.5425450937452404e-14
7725	5.829189999999999e-13	Na	1	3.40776m	-23.615	1.5425450937452404e-14
7726	6.343569999999999e-12	Ni	7	3131.43A	-23.616	1.5389973384787887e-14
7727	1.92762e-11	P	4	1030.51A	-23.618000000000002	1.531926288011359e-14
7728	2.40549e-12	Fe	2	8257.95A	-23.62	1.5248877260697263e-14
7729	2.71934e-11	N	6	730.489A	-23.622	1.5178815033826605e-14
7730	4.36306e-11	Fe	8	455.287A	-23.624000000000002	1.510907471364772e-14
7731	8.83077e-11	Mg	5	224.946A	-23.625999999999998	1.5039654821134073e-14
7732	5.12276e-11	Mg	6	387.769A	-23.625999999999998	1.5039654821134073e-14
7733	3.76202e-12	Fe	2	5280.26A	-23.627	1.5005064574914595e-14
7734	2.5620099999999996e-10	O	7	77.5345A	-23.628	1.4970553884053782e-14
7735	1.11158e-11	O	7	1787.04A	-23.629	1.493612256557939e-14
7736	8.31069e-11	Al	7	239.023A	-23.63	1.4901770436940117e-14
7737	1.39941e-11	Si	5	1419.49A	-23.63	1.4901770436940117e-14
7738	6.2316e-12	C	2	3187.70A	-23.631	1.486749731600415e-14
7739	4.7281599999999995e-12	Li	2	4201.31A	-23.631	1.486749731600415e-14
7740	6.69384e-11	N	6	296.757A	-23.635	1.4731191281304348e-14
7741	3.06841e-12	Fe	2	6473.86A	-23.636	1.469731048153967e-14
7742	7.1209e-11	Al	7	278.960A	-23.636	1.469731048153967e-14
7743	1.82654e-11	N	6	1087.55A	-23.636999999999997	1.466350760545209e-14
7744	3.24879e-11	Ca	7	611.442A	-23.64	1.4562564729116763e-14
7745	7.58185e-16	B	5	2620.00m	-23.641	1.4529071759659937e-14
7746	2.09081e-11	Si	9	950.083A	-23.641	1.4529071759659937e-14
7747	1.27396e-10	C	5	155.927A	-23.642	1.4495655821895135e-14
7748	3.93745e-11	C	6	504.501A	-23.643	1.44623167386545e-14
7749	3.4354900000000003e-12	Cu	1	5782.13A	-23.643	1.44623167386545e-14
7750	1.9126e-11	N	6	1038.61A	-23.644000000000002	1.4429054333177538e-14
7751	8.89152e-12	B	3	2234.09A	-23.645	1.4395868429110396e-14
7752	8.25166e-11	Al	7	240.733A	-23.648000000000003	1.429676796790567e-14
7753	4.10278e-11	Fe	8	484.171A	-23.649	1.4263886314035803e-14
7754	7.36076e-12	P	4	2698.70A	-23.65	1.423108028587124e-14
7755	2.4565e-11	B	4	808.648A	-23.65	1.423108028587124e-14
7756	2.34891e-11	N	6	845.688A	-23.65	1.423108028587124e-14
7757	9.59346e-12	N	6	2070.63A	-23.653000000000002	1.4133114218265377e-14
7758	3.83561e-12	Fe	2	5178.96A	-23.656999999999996	1.4003541048275699e-14
7759	1.31342e-11	Be	2	1512.42A	-23.658	1.3971333797606254e-14
7760	4.17864e-11	Si	8	475.381A	-23.66	1.3907141349763785e-14
7761	2.82391e-11	Be	2	703.438A	-23.665	1.3747947619140498e-14
7762	5.66888e-13	Cr	5	3.50413m	-23.665	1.3747947619140498e-14
7763	1.97876e-11	Cl	7	1003.89A	-23.665	1.3747947619140498e-14
7764	1.03054e-12	Li	1	1.92758m	-23.666	1.3716328217045557e-14
7765	2.39156e-12	Fe	2	8306.05A	-23.666	1.3716328217045557e-14
7766	2.16486e-11	N	6	917.587A	-23.666	1.3716328217045557e-14
7767	1.39567e-11	C	6	1423.29A	-23.666999999999998	1.3684781537557512e-14
7768	5.50498e-12	Ti	3	3608.46A	-23.666999999999998	1.3684781537557512e-14
7769	1.39398e-11	Be	3	1425.01A	-23.666999999999998	1.3684781537557512e-14
7770	2.94807e-11	Ne	3	673.812A	-23.668000000000003	1.3653307413418682e-14
7771	2.8603e-12	Fe	2	6944.88A	-23.668000000000003	1.3653307413418682e-14
7772	5.67666e-11	O	7	349.932A	-23.668000000000003	1.3653307413418682e-14
7773	1.48275e-12	K	1	1.33971m	-23.671999999999997	1.352813313865665e-14
7774	2.58737e-11	Be	3	767.748A	-23.673000000000002	1.3497019295837592e-14
7775	4.67936e-14	Ti	3	42.4513m	-23.674	1.3465977012871471e-14
7776	2.38843e-11	O	7	831.694A	-23.675	1.3435006125174865e-14
7777	4.94482e-13	Cr	5	4.01723m	-23.678	1.3342520193544701e-14
7778	3.706e-11	O	7	536.008A	-23.680999999999997	1.325067093058973e-14
7779	3.09774e-11	Ne	6	641.257A	-23.682	1.3220195233140988e-14
7780	7.731369999999999e-14	Cr	4	25.6933m	-23.683000000000003	1.3189789627851235e-14
7781	2.5970400000000003e-10	O	7	76.4889A	-23.683000000000003	1.3189789627851235e-14
7782	5.4703900000000005e-12	Na	2	3631.27A	-23.684	1.3159453953513298e-14
7783	1.09485e-12	Be	1	1.81436m	-23.684	1.3159453953513298e-14
7784	8.88576e-11	O	7	223.554A	-23.685	1.3129188049290239e-14
7785	1.69721e-11	N	1	1170.42A	-23.685	1.3129188049290239e-14
7786	7.15462e-11	Cr	7	277.645A	-23.686999999999998	1.3068864909690464e-14
7787	4.1075e-11	Si	8	483.614A	-23.686999999999998	1.3068864909690464e-14
7788	4.28611e-12	Fe	2	4634.62A	-23.689	1.300881892974109e-14
7789	3.75756e-11	N	6	528.653A	-23.689	1.300881892974109e-14
7790	1.53482e-11	N	6	1294.25A	-23.69	1.2978899476458688e-14
7791	5.69004e-11	Mg	6	349.109A	-23.691999999999997	1.2919266850128013e-14
7792	3.79583e-11	Fe	6	523.323A	-23.693	1.2889553360913174e-14
7793	2.2021e-12	N	1	9020.69A	-23.693	1.2889553360913174e-14
7794	5.12741e-11	O	7	387.417A	-23.695999999999998	1.280082229970096e-14
7795	1.0365100000000001e-10	Cl	7	191.648A	-23.695999999999998	1.280082229970096e-14
7796	1.46556e-12	Fe	2	1.35542m	-23.698	1.2742007863676495e-14
7797	8.07729e-11	O	7	245.930A	-23.698	1.2742007863676495e-14
7798	1.8238e-12	N	1	1.08918m	-23.699	1.271270205881748e-14
7799	1.46273e-10	Ne	7	135.804A	-23.7	1.2683463655439373e-14
7800	2.70214e-11	F	1	735.137A	-23.701	1.2654292498522861e-14
7801	4.01519e-12	Fe	2	4947.33A	-23.703000000000003	1.2596151305780375e-14
7802	9.56872e-12	N	6	2075.98A	-23.703000000000003	1.2596151305780375e-14
7803	2.76089e-11	B	4	719.496A	-23.704	1.2567180961695686e-14
7804	7.91602e-11	Ar	7	250.940A	-23.704	1.2567180961695686e-14
7805	5.8754e-12	Fe	2	3380.96A	-23.706	1.250944001010889e-14
7806	1.51704e-12	Fe	2	1.30942m	-23.708000000000002	1.245196435409626e-14
7807	2.7856e-12	Fe	2	7131.12A	-23.709	1.2423325630798065e-14
7808	1.67186e-11	B	4	1188.17A	-23.712	1.2337804058704673e-14
7809	3.2003099999999997e-13	K	1	6.20705m	-23.713	1.2309427896799775e-14
7810	4.94343e-11	Mn	6	401.836A	-23.713	1.2309427896799775e-14
7811	1.0850700000000001e-12	Cr	4	1.83070m	-23.713	1.2309427896799775e-14
7812	6.3258800000000005e-12	Ni	7	3140.19A	-23.721	1.2084755517436017e-14
7813	4.09117e-12	Fe	2	4855.45A	-23.721999999999998	1.2056961351025933e-14
7814	9.22667e-12	P	1	2152.94A	-23.724	1.2001564645609131e-14
7815	2.57382e-12	N	6	7717.90A	-23.726	1.1946422464933919e-14
7816	3.6729e-11	N	6	540.838A	-23.729	1.1864183871142243e-14
7817	4.82266e-12	Mn	5	4118.98A	-23.73	1.1836897005441088e-14
7818	3.6731e-11	N	6	540.809A	-23.730999999999998	1.1809672897789629e-14
7819	1.81249e-12	N	1	1.09598m	-23.730999999999998	1.1809672897789629e-14
7820	4.84436e-11	Be	4	410.053A	-23.732	1.1782511403848159e-14
7821	9.67283e-11	O	7	205.363A	-23.733	1.1755412379609236e-14
7822	1.53809e-11	C	6	1291.50A	-23.734	1.1728375681396536e-14
7823	3.68223e-12	Mn	1	5394.68A	-23.734	1.1728375681396536e-14
7824	2.7549e-11	F	1	721.059A	-23.735	1.1701401165864269e-14
7825	1.92278e-11	P	4	1033.11A	-23.736	1.1674488689996047e-14
7826	3.7769e-11	Fe	6	525.946A	-23.737	1.1647638111104797e-14
7827	2.42128e-12	Fe	1	8204.10A	-23.741	1.154085192303305e-14
7828	3.21528e-12	Fe	2	6178.15A	-23.741	1.154085192303305e-14
7829	8.27032e-12	Li	1	2401.90A	-23.741	1.154085192303305e-14
7830	5.62246e-12	Na	2	3533.06A	-23.741999999999997	1.1514308700176773e-14
7831	7.2721e-11	N	6	273.160A	-23.743000000000002	1.1487826525038822e-14
7832	1.1611700000000001e-10	Fe	9	171.073A	-23.743000000000002	1.1487826525038822e-14
7833	1.13162e-10	C	5	175.539A	-23.745	1.1435044756618239e-14
7834	2.17521e-11	Ne	6	913.219A	-23.747	1.1382505498394996e-14
7835	1.13161e-11	Ca	2	1755.41A	-23.750999999999998	1.1278150060727393e-14
7836	1.91013e-11	N	6	1039.95A	-23.752	1.1252211035388021e-14
7837	4.49337e-11	O	7	442.084A	-23.753	1.1226331668151436e-14
7838	1.95338e-10	Be	3	101.693A	-23.755	1.1174751359462973e-14
7839	2.34951e-11	N	6	845.473A	-23.756	1.1149050144537341e-14
7840	8.82458e-11	O	7	225.104A	-23.756	1.1149050144537341e-14
7841	1.59303e-12	N	1	1.24696m	-23.756	1.1149050144537341e-14
7842	8.20456e-11	Mn	7	242.115A	-23.756999999999998	1.1123408040765813e-14
7843	3.49222e-12	Na	1	5688.20A	-23.761999999999997	1.0996079441830946e-14
7844	2.16991e-11	N	6	915.449A	-23.765	1.0920382963393725e-14
7845	2.35938e-12	Fe	2	8419.34A	-23.766	1.0895266779544701e-14
7846	8.135730000000001e-12	Cu	1	2441.63A	-23.766	1.0895266779544701e-14
7847	3.10275e-12	Fe	2	6402.21A	-23.766	1.0895266779544701e-14
7848	3.75205e-12	Cr	4	5294.30A	-23.767	1.0870208361315463e-14
7849	1.21252e-11	O	7	1638.28A	-23.768	1.084520757584886e-14
7850	1.1789e-11	Cl	7	1685.01A	-23.771	1.077054969203179e-14
7851	5.75765e-11	B	3	345.010A	-23.773000000000003	1.0721063511302203e-14
7852	6.645210000000001e-12	Ni	7	2989.29A	-23.776	1.0647260229214391e-14
7853	1.81828e-12	N	1	1.09249m	-23.776	1.0647260229214391e-14
7854	2.69987e-11	N	6	735.756A	-23.784000000000002	1.0452925828829651e-14
7855	2.35397e-11	N	6	843.872A	-23.784000000000002	1.0452925828829651e-14
7856	2.4240400000000002e-12	Na	1	8194.79A	-23.785	1.0428884766555816e-14
7857	5.68889e-11	Mg	6	349.180A	-23.785999999999998	1.0404898997190846e-14
7858	5.17807e-11	O	7	383.627A	-23.787	1.03809683935645e-14
7859	2.16744e-11	N	6	916.494A	-23.79	1.0309506309799381e-14
7860	1.7399700000000001e-12	N	1	1.14166m	-23.791999999999998	1.026213843099408e-14
7861	8.88756e-11	F	6	223.509A	-23.791999999999998	1.026213843099408e-14
7862	3.79192e-12	Fe	2	5238.62A	-23.794	1.021498818782275e-14
7863	3.93021e-11	N	6	505.430A	-23.795	1.0191494366937356e-14
7864	7.74511e-12	Na	1	2564.77A	-23.795	1.0191494366937356e-14
7865	1.8161400000000002e-12	N	1	1.09377m	-23.795	1.0191494366937356e-14
7866	3.20155e-11	O	7	620.463A	-23.796	1.0168054580340648e-14
7867	1.17361e-11	Ca	2	1692.60A	-23.796999999999997	1.0144668703757124e-14
7868	4.49307e-11	O	7	442.114A	-23.798000000000002	1.012133661319703e-14
7869	2.4086e-11	P	4	824.731A	-23.798000000000002	1.012133661319703e-14
7870	5.35844e-13	K	1	3.70714m	-23.799	1.0098058184956278e-14
7871	9.41515e-11	O	7	210.984A	-23.8	1.0074833295614706e-14
7872	1.17223e-11	Ca	2	1694.59A	-23.801	1.0051661822036431e-14
7873	8.184520000000001e-13	Si	4	2.42708m	-23.802	1.0028543641368443e-14
7874	5.17603e-11	Al	8	383.778A	-23.802	1.0028543641368443e-14
7875	7.87305e-12	O	7	2523.10A	-23.804000000000002	9.9824666687643e-15
7876	6.79586e-11	Na	4	292.302A	-23.805	9.959507632532707e-15
7877	2.74189e-11	F	1	724.480A	-23.805	9.959507632532707e-15
7878	3.7633699999999995e-12	Fe	2	5278.37A	-23.807	9.913747851576962e-15
7879	4.6355e-11	Fe	6	428.529A	-23.808000000000003	9.890946864238928e-15
7880	7.67991e-11	Cr	7	258.655A	-23.808000000000003	9.890946864238928e-15
7881	3.19469e-12	Fe	2	6217.96A	-23.808000000000003	9.890946864238928e-15
7882	6.19741e-13	Ti	9	3.20528m	-23.811999999999998	9.800266118325008e-15
7883	9.40552e-11	F	3	211.200A	-23.815	9.732801560904414e-15
7884	1.97624e-11	B	4	1005.16A	-23.816	9.710416738486631e-15
7885	4.83125e-11	Na	8	411.166A	-23.816	9.710416738486631e-15
7886	9.48034e-12	Cr	1	2095.33A	-23.818	9.665801426230483e-15
7887	6.0091800000000005e-12	O	7	3305.69A	-23.818	9.665801426230483e-15
7888	2.0518400000000003e-12	N	1	9681.27A	-23.822	9.577184826099285e-15
7889	4.38921e-12	Fe	2	4525.74A	-23.823	9.55515791223962e-15
7890	3.76129e-11	Al	7	528.129A	-23.823	9.55515791223962e-15
7891	1.04516e-12	Ni	9	1.90062m	-23.824	9.533181658876018e-15
7892	3.93041e-11	N	6	505.404A	-23.825	9.511255949492649e-15
7893	4.8262e-12	Si	1	4115.96A	-23.825	9.511255949492649e-15
7894	7.71089e-11	O	5	257.616A	-23.829	9.424056230808678e-15
7895	1.33181e-11	Fe	7	1491.54A	-23.83	9.4023815029452e-15
7896	2.50453e-12	Fe	2	7931.42A	-23.833000000000002	9.337655963950939e-15
7897	4.07198e-11	Ne	7	487.833A	-23.838	9.230768700005543e-15
7898	1.51925e-11	P	9	1307.52A	-23.838	9.230768700005543e-15
7899	1.7799799999999999e-12	Fe	2	1.11599m	-23.839000000000002	9.209538521126732e-15
7900	1.30535e-11	O	7	1521.77A	-23.845	9.083178915517761e-15
7901	7.26625e-12	Cr	9	2733.80A	-23.846	9.062288183723715e-15
7902	1.46575e-12	Fe	1	1.35524m	-23.848000000000003	9.020650751679266e-15
7903	1.79099e-11	Si	6	1109.13A	-23.849	8.999903830671415e-15
7904	4.14073e-12	Ni	3	4797.33A	-23.85	8.979204626257688e-15
7905	1.16292e-11	P	8	1708.15A	-23.851	8.958553028693109e-15
7906	2.74652e-12	Cr	4	7232.59A	-23.851999999999997	8.937948928484891e-15
7907	3.0222299999999997e-12	Ca	1	6572.78A	-23.851999999999997	8.937948928484891e-15
7908	2.95061e-11	Ne	3	673.232A	-23.853	8.917392216392e-15
7909	7.6474e-11	N	6	259.754A	-23.854	8.896882783425087e-15
7910	5.75863e-11	Si	9	344.951A	-23.855	8.87642052084496e-15
7911	1.9136e-11	C	6	1038.07A	-23.858	8.815315671784031e-15
7912	2.39359e-12	Cr	5	8299.02A	-23.864	8.694365006443897e-15
7913	5.39678e-11	O	7	368.080A	-23.865	8.674368521825697e-15
7914	8.21731e-11	Fe	9	241.739A	-23.865	8.674368521825697e-15
7915	3.4044e-12	Fe	2	5834.94A	-23.865	8.674368521825697e-15
7916	3.10937e-12	Fe	2	6388.57A	-23.866	8.65441802784582e-15
7917	9.46005e-14	Mn	5	20.9983m	-23.866	8.65441802784582e-15
7918	1.0183700000000001e-10	O	7	195.062A	-23.866999999999997	8.634513418728879e-15
7919	2.28148e-12	Fe	2	8706.83A	-23.866999999999997	8.634513418728879e-15
7920	4.77689e-12	Fe	2	4158.45A	-23.869	8.59484143319713e-15
7921	2.89871e-11	N	6	685.285A	-23.87	8.57507384644548e-15
7922	3.44547e-12	Ca	6	5765.38A	-23.87	8.57507384644548e-15
7923	5.34632e-11	Fe	6	371.554A	-23.871	8.555351723881807e-15
7924	6.40538e-12	K	1	3101.21A	-23.871	8.555351723881807e-15
7925	8.17358e-12	C	6	2430.33A	-23.875	8.476915787815477e-15
7926	2.18518e-13	Na	1	9.09055m	-23.875999999999998	8.457419422521957e-15
7927	1.08898e-11	O	5	1824.14A	-23.881	8.360608142945732e-15
7928	3.27813e-11	N	6	605.970A	-23.881999999999998	8.341379277812361e-15
7929	6.4998099999999995e-12	Na	2	3056.16A	-23.883000000000003	8.322194637841425e-15
7930	1.02022e-10	O	7	194.707A	-23.885	8.283957626761203e-15
7931	1.05833e-10	C	5	187.696A	-23.885	8.283957626761203e-15
7932	4.60655e-11	Mn	6	431.222A	-23.886999999999997	8.24589629878869e-15
7933	1.02039e-12	B	3	1.94674m	-23.886999999999997	8.24589629878869e-15
7934	1.29791e-11	O	7	1530.50A	-23.888	8.22693126357554e-15
7935	1.00938e-11	O	4	1967.99A	-23.888	8.22693126357554e-15
7936	4.7072200000000004e-17	B	3	4.22000c	-23.891	8.170297467112845e-15
7937	1.0645299999999998e-10	C	5	186.602A	-23.893	8.13275836013754e-15
7938	2.76209e-11	F	1	719.181A	-23.894000000000002	8.114053534962606e-15
7939	2.9407299999999997e-12	Fe	2	6754.94A	-23.894000000000002	8.114053534962606e-15
7940	7.54214e-11	O	7	263.380A	-23.895	8.09539172969185e-15
7941	3.11329e-11	Ne	6	638.053A	-23.898000000000003	8.039663445011009e-15
7942	6.60815e-12	Ni	5	3006.05A	-23.898000000000003	8.039663445011009e-15
7943	8.8303e-11	Cr	9	224.958A	-23.899	8.021172732199376e-15
7944	5.49511e-11	N	6	361.494A	-23.9	8.002724546847085e-15
7945	8.34293e-12	Li	1	2380.99A	-23.9	8.002724546847085e-15
7946	3.19541e-11	O	7	621.656A	-23.903000000000002	7.947634178565917e-15
7947	1.9637700000000002e-12	N	1	1.01155m	-23.904	7.929355127193564e-15
7948	1.75475e-12	Cr	5	1.13204m	-23.904	7.929355127193564e-15
7949	1.51513e-12	Fe	2	1.31107m	-23.905	7.911118116472688e-15
7950	5.0039e-11	O	7	396.979A	-23.905	7.911118116472688e-15
7951	5.00421e-11	O	7	396.955A	-23.906999999999996	7.874769830444806e-15
7952	2.21646e-10	O	7	89.6225A	-23.909000000000002	7.838588549621017e-15
7953	9.54288e-12	N	6	2081.60A	-23.910999999999998	7.802573506682492e-15
7954	9.61165e-11	O	7	206.671A	-23.915	7.731039082794972e-15
7955	7.90471e-11	N	6	251.299A	-23.916	7.713258186319175e-15
7956	1.9269799999999997e-10	Ne	8	103.086A	-23.916	7.713258186319175e-15
7957	1.91255e-11	N	6	1038.64A	-23.918000000000003	7.677818984093077e-15
7958	5.66616e-12	Fe	2	3505.80A	-23.918000000000003	7.677818984093077e-15
7959	5.1523e-12	Mg	1	3855.45A	-23.918000000000003	7.677818984093077e-15
7960	1.53729e-11	N	6	1292.17A	-23.92	7.642542610210666e-15
7961	1.03055e-12	Li	1	1.92757m	-23.921999999999997	7.607428316543659e-15
7962	7.94941e-11	Ar	7	249.886A	-23.921999999999997	7.607428316543659e-15
7963	6.91084e-11	V	6	287.439A	-23.923000000000002	7.589931716941023e-15
7964	5.59582e-11	O	7	354.988A	-23.923000000000002	7.589931716941023e-15
7965	4.25397e-12	Co	8	4669.63A	-23.925	7.55505914837129e-15
7966	1.54018e-12	Fe	2	1.28975m	-23.927	7.520346804700016e-15
7967	3.204e-11	O	7	619.988A	-23.930999999999997	7.451399850769065e-15
7968	1.37555e-11	Be	3	1444.11A	-23.933000000000003	7.417163778307784e-15
7969	2.17105e-11	C	6	914.971A	-23.935	7.383085006311167e-15
7970	1.94456e-11	B	1	1021.54A	-23.936999999999998	7.349162812048988e-15
7971	3.47697e-11	N	6	571.315A	-23.939	7.315396476111903e-15
7972	1.05339e-10	O	7	188.577A	-23.939	7.315396476111903e-15
7973	1.64813e-11	O	7	1205.27A	-23.939	7.315396476111903e-15
7974	1.13282e-11	Ca	2	1753.54A	-23.94	7.298571531104107e-15
7975	2.9650200000000002e-12	Fe	2	6699.61A	-23.941	7.281785282396077e-15
7976	3.4043e-12	N	4	5835.10A	-23.941999999999997	7.265037640988734e-15
7977	8.120180000000001e-13	Li	1	2.44631m	-23.943	7.248328518087633e-15
7978	4.77789e-12	Si	2	4157.58A	-23.945999999999998	7.19843137554001e-15
7979	5.90647e-13	He	1	3.36317m	-23.947	7.181875442798518e-15
7980	4.25232e-11	V	9	467.143A	-23.949	7.148877722505501e-15
7981	5.52834e-12	Ti	3	3593.20A	-23.951	7.11603161296564e-15
7982	2.72868e-11	F	1	727.987A	-23.951	7.11603161296564e-15
7983	4.80302e-15	He	1	413.582m	-23.954	7.067045195906878e-15
7984	1.81083e-11	S	2	1096.98A	-23.954	7.067045195906878e-15
7985	1.4617200000000001e-10	Ne	7	135.898A	-23.955	7.050791442993199e-15
7986	6.80517e-11	Na	4	291.902A	-23.956999999999997	7.018395998971238e-15
7987	8.78103e-11	Mg	5	226.220A	-23.958000000000002	7.00225413610548e-15
7988	9.50648e-12	B	1	2089.57A	-23.961	6.9540509576882684e-15
7989	6.10294e-11	F	2	325.490A	-23.962	6.938057084310854e-15
7990	5.35413e-11	O	7	371.012A	-23.962	6.938057084310854e-15
7991	2.40743e-13	Cr	4	8.25130m	-23.962	6.938057084310854e-15
7992	3.77801e-11	O	7	525.791A	-23.965999999999998	6.8744485946248025e-15
7993	7.75817e-11	Fe	7	256.046A	-23.968000000000004	6.842863372394026e-15
7994	3.0589e-11	Cr	5	649.400A	-23.968000000000004	6.842863372394026e-15
7995	1.59815e-11	Be	3	1242.97A	-23.968000000000004	6.842863372394026e-15
7996	2.17176e-10	P	6	91.4670A	-23.969	6.827125223366568e-15
7997	4.0730199999999995e-12	Fe	2	4877.09A	-23.969	6.827125223366568e-15
7998	1.53224e-11	N	6	1296.43A	-23.97	6.8114232710774246e-15
7999	1.0713099999999999e-10	O	7	185.423A	-23.971	6.795757432276352e-15
8000	1.6615799999999999e-12	Zn	2	1.19552m	-23.971	6.795757432276352e-15
8001	5.70161e-12	Fe	2	3484.01A	-23.971	6.795757432276352e-15
8002	8.76712e-11	S	9	226.579A	-23.971	6.795757432276352e-15
8003	5.59244e-11	O	7	355.202A	-23.973000000000003	6.764533763094746e-15
8004	1.96147e-12	Fe	2	1.01273m	-23.973000000000003	6.764533763094746e-15
8005	5.5545e-11	N	6	357.628A	-23.973000000000003	6.764533763094746e-15
8006	9.3448e-12	Be	3	2125.72A	-23.974	6.7489757671694805e-15
8007	1.50763e-11	P	9	1317.59A	-23.974	6.7489757671694805e-15
8008	4.69074e-12	Fe	2	4234.82A	-23.974	6.7489757671694805e-15
8009	3.3162199999999998e-12	Mn	5	5990.10A	-23.978	6.6871007854186745e-15
8010	1.9163700000000002e-12	N	1	1.03657m	-23.978	6.6871007854186745e-15
8011	3.89372e-12	Ti	7	5101.66A	-23.978	6.6871007854186745e-15
8012	2.88972e-11	Cr	5	687.418A	-23.978	6.6871007854186745e-15
8013	5.75524e-12	Ne	3	3451.54A	-23.979	6.671720880400094e-15
8014	3.65343e-11	N	6	543.720A	-23.98	6.656376348181416e-15
8015	7.51258e-11	Fe	7	264.416A	-23.980999999999998	6.64106710740757e-15
8016	1.2949200000000003e-10	Fe	8	153.402A	-23.982	6.625793076910373e-15
8017	1.62834e-12	C	5	1.21992m	-23.983	6.610554175708493e-15
8018	5.9065e-12	Ti	3	3363.15A	-23.991	6.489897964223994e-15
8019	1.0683e-11	P	1	1859.44A	-23.991999999999997	6.474971613108173e-15
8020	5.35444e-11	O	7	370.991A	-23.991999999999997	6.474971613108173e-15
8021	5.4798199999999996e-12	Ni	5	3625.02A	-23.997	6.400853225953877e-15
8022	7.78746e-11	O	7	255.083A	-23.999000000000002	6.371443976786451e-15
8023	7.81275e-12	Na	1	2542.57A	-23.999000000000002	6.371443976786451e-15
8024	5.82279e-11	B	3	341.150A	-24.0	6.356790062281699e-15
8025	2.75321e-11	F	1	721.501A	-24.000999999999998	6.342169850845058e-15
8026	1.56442e-11	N	6	1269.77A	-24.002	6.32758326496157e-15
8027	7.2098e-11	Na	2	275.520A	-24.002	6.32758326496157e-15
8028	5.05495e-11	Fe	3	392.971A	-24.004	6.2985106606855735e-15
8029	8.42343e-11	O	5	235.824A	-24.004	6.2985106606855735e-15
8030	1.19e-11	Cl	7	1669.28A	-24.005	6.2840244881530635e-15
8031	3.85228e-11	N	6	515.655A	-24.005	6.2840244881530635e-15
8032	1.10633e-10	O	7	179.553A	-24.006	6.269571632892781e-15
8033	4.83674e-11	Si	8	410.699A	-24.006	6.269571632892781e-15
8034	3.39719e-12	Fe	2	5847.32A	-24.008000000000003	6.2407655678548985e-15
8035	1.8036099999999998e-12	Ni	3	1.10137m	-24.009	6.226412205350458e-15
8036	2.89602e-13	Li	1	6.85924m	-24.011999999999997	6.183549885217568e-15
8037	5.7873e-12	C	6	3432.42A	-24.011999999999997	6.183549885217568e-15
8038	1.12725e-11	Fe	7	1762.21A	-24.013	6.1693281151314415e-15
8039	2.50585e-12	O	7	7927.22A	-24.013	6.1693281151314415e-15
8040	3.5332800000000005e-12	Mn	6	5622.10A	-24.017	6.11276737499735e-15
8041	2.23557e-12	Fe	2	8885.62A	-24.019000000000002	6.084681760082001e-15
8042	3.65656e-12	Mn	1	5432.55A	-24.021	6.056725186845663e-15
8043	3.4956400000000002e-12	Na	1	5682.63A	-24.023000000000003	6.0288970623955784e-15
8044	4.53812e-12	Co	8	4377.25A	-24.024	6.015030983931706e-15
8045	1.47101e-12	Fe	2	1.35040m	-24.024	6.015030983931706e-15
8046	6.74953e-12	Ni	7	2943.09A	-24.025	6.00119679656333e-15
8047	1.2306e-12	Cr	4	1.61421m	-24.025	6.00119679656333e-15
8048	3.48021e-11	Ne	6	570.784A	-24.028000000000002	5.959884848399291e-15
8049	9.86483e-12	N	6	2013.66A	-24.028000000000002	5.959884848399291e-15
8050	2.3213e-11	N	6	855.747A	-24.029	5.946177493623073e-15
8051	4.37713e-11	Al	7	453.824A	-24.033	5.891662610684133e-15
8052	4.10959e-11	N	6	483.368A	-24.033	5.891662610684133e-15
8053	1.69782e-16	Be	4	1.17000c	-24.033	5.891662610684133e-15
8054	3.1814099999999997e-13	K	1	6.24391m	-24.034000000000002	5.878112162700494e-15
8055	2.76722e-11	F	1	717.849A	-24.035	5.864592879882441e-15
8056	3.69379e-11	O	7	537.780A	-24.035999999999998	5.8511046905520345e-15
8057	3.91075e-11	N	6	507.946A	-24.037	5.83764752319619e-15
8058	3.15385e-12	Ca	2	6298.48A	-24.037	5.83764752319619e-15
8059	1.73423e-12	N	1	1.14543m	-24.039	5.810825969178179e-15
8060	1.93973e-11	N	6	1024.08A	-24.039	5.810825969178179e-15
8061	1.0122499999999999e-10	O	7	196.241A	-24.04	5.7974614403108505e-15
8062	2.86755e-11	Si	9	692.732A	-24.041	5.784127649006911e-15
8063	8.39478e-12	Li	1	2366.29A	-24.043000000000003	5.7575519964741975e-15
8064	4.18002e-11	N	6	475.224A	-24.043000000000003	5.7575519964741975e-15
8065	1.09642e-10	O	7	181.176A	-24.044	5.744309994344007e-15
8066	5.26317e-12	Ni	4	3774.24A	-24.046999999999997	5.704766442487842e-15
8067	6.19771e-11	Mg	7	320.513A	-24.049	5.678555421577564e-15
8068	6.773260000000001e-12	F	3	2932.78A	-24.05	5.665495106527826e-15
8069	5.35879e-12	Ni	5	3706.89A	-24.051	5.652464829369206e-15
8070	1.25209e-10	Ne	7	158.650A	-24.052	5.639464521016379e-15
8071	1.15679e-11	Be	3	1717.21A	-24.053	5.6264941125430506e-15
8072	9.81823e-11	Li	2	202.322A	-24.054000000000002	5.613553535181406e-15
8073	7.88547e-11	S	6	251.912A	-24.055	5.6006427203218384e-15
8074	2.1173599999999998e-12	Fe	2	9381.72A	-24.055999999999997	5.5877615995124465e-15
8075	4.56508e-11	O	7	435.139A	-24.061	5.523799021403203e-15
8076	5.03383e-12	Ni	1	3946.19A	-24.061999999999998	5.511094636196964e-15
8077	2.19704e-11	N	6	904.147A	-24.061999999999998	5.511094636196964e-15
8078	4.41724e-12	C	6	4497.03A	-24.064	5.485773456407368e-15
8079	3.3934699999999997e-12	Fe	2	5853.73A	-24.066999999999997	5.448009657559777e-15
8080	4.62335e-11	Mn	6	429.655A	-24.066999999999997	5.448009657559777e-15
8081	1.82403e-11	Al	8	1089.04A	-24.070999999999998	5.398062004794518e-15
8082	1.90755e-11	N	6	1041.36A	-24.076999999999998	5.323997817494116e-15
8083	6.702780000000001e-12	Si	2	2963.61A	-24.08	5.28734767431143e-15
8084	8.82002e-11	S	9	225.220A	-24.083000000000002	5.250949828939737e-15
8085	3.48485e-12	Cu	1	5700.24A	-24.083000000000002	5.250949828939737e-15
8086	4.86875e-12	Fe	2	4079.99A	-24.085	5.226823905967701e-15
8087	1.74529e-11	N	6	1138.17A	-24.087	5.202808831542732e-15
8088	5.62733e-17	Li	3	3.53000c	-24.088	5.1908427032867125e-15
8089	7.68635e-11	O	7	258.438A	-24.089000000000002	5.1789040963619745e-15
8090	1.73874e-11	N	6	1142.47A	-24.090999999999998	5.155109193462779e-15
8091	2.95965e-11	Ne	3	671.177A	-24.093000000000004	5.1314236182114395e-15
8092	7.92022e-11	Si	8	250.807A	-24.094	5.1196216713901384e-15
8093	7.61003e-11	Al	7	261.030A	-24.094	5.1196216713901384e-15
8094	2.22409e-12	Fe	2	8931.48A	-24.094	5.1196216713901384e-15
8095	4.598e-11	Mn	6	432.024A	-24.094	5.1196216713901384e-15
8096	2.40658e-11	O	7	825.423A	-24.098000000000003	5.072684697778637e-15
8097	1.3029e-11	O	7	1524.63A	-24.099	5.061017846725463e-15
8098	3.7687699999999995e-12	Be	2	5270.81A	-24.099	5.061017846725463e-15
8099	1.26174e-11	Mn	10	1574.37A	-24.101999999999997	5.026178044927854e-15
8100	2.09242e-11	O	7	949.352A	-24.103	5.014618156207982e-15
8101	9.28537e-12	Al	8	2139.33A	-24.104	5.003084854494465e-15
8102	6.84646e-11	S	6	290.142A	-24.108	4.957216296842284e-15
8103	6.70614e-11	Si	9	296.213A	-24.109	4.945815015741734e-15
8104	1.95162e-12	N	1	1.01785m	-24.109	4.945815015741734e-15
8105	1.08763e-11	B	1	1826.40A	-24.11	4.9344399568600975e-15
8106	3.2247399999999996e-10	S	8	61.6001A	-24.11	4.9344399568600975e-15
8107	9.54378e-12	C	6	2081.40A	-24.11	4.9344399568600975e-15
8108	2.43929e-11	N	6	814.353A	-24.11	4.9344399568600975e-15
8109	1.04727e-10	O	7	189.678A	-24.111	4.9230910598878625e-15
8110	2.0708400000000002e-14	Sc	2	95.9247m	-24.113000000000003	4.900471511127222e-15
8111	5.92208e-12	S	2	3354.31A	-24.116	4.866736902530067e-15
8112	3.83463e-11	N	6	518.027A	-24.116	4.866736902530067e-15
8113	2.1798e-12	Fe	2	9112.95A	-24.116999999999997	4.8555437182618485e-15
8114	1.05347e-13	Al	1	18.8562m	-24.12	4.822118390415255e-15
8115	1.9126e-11	N	6	1038.61A	-24.121	4.811027825877233e-15
8116	2.72491e-11	Cl	7	728.996A	-24.121	4.811027825877233e-15
8117	3.25452e-12	Li	1	6103.66A	-24.122	4.799962768929782e-15
8118	8.75085e-11	Si	9	227.000A	-24.124000000000002	4.777908943278314e-15
8119	8.01904e-13	Fe	2	2.47716m	-24.125	4.766920057647148e-15
8120	5.33937e-10	B	5	37.2038A	-24.125999999999998	4.755956445751594e-15
8121	8.43319e-11	Si	8	235.551A	-24.127	4.745018049463636e-15
8122	1.18445e-17	Mg	2	16.7710c	-24.129	4.723216671866853e-15
8123	5.109819999999999e-12	O	7	3887.50A	-24.13	4.712353574969332e-15
8124	2.2143099999999997e-12	Fe	2	8970.93A	-24.131	4.7015154625013264e-15
8125	5.80102e-11	O	7	342.431A	-24.134	4.669150457709235e-15
8126	6.780369999999999e-12	F	3	2929.70A	-24.134	4.669150457709235e-15
8127	4.51044e-11	Ne	6	440.411A	-24.136999999999997	4.637008252043026e-15
8128	2.1739699999999997e-13	Na	1	9.13742m	-24.139	4.615703134387337e-15
8129	3.14495e-12	Fe	2	6316.31A	-24.14	4.605087311764193e-15
8130	5.9350199999999995e-12	S	2	3346.99A	-24.142	4.5839288575068695e-15
8131	2.16486e-11	N	6	917.587A	-24.143	4.573386113692634e-15
8132	2.87167e-12	N	1	6917.38A	-24.144000000000002	4.562867617516307e-15
8133	5.07592e-11	O	7	391.347A	-24.147	4.531457057775672e-15
8134	1.05541e-11	Zn	2	1882.16A	-24.148000000000003	4.521034995751898e-15
8135	6.307630000000001e-12	Na	2	3149.27A	-24.148000000000003	4.521034995751898e-15
8136	2.5966600000000002e-17	N	5	7.65000c	-24.15	4.500262726807325e-15
8137	7.40438e-11	Na	2	268.280A	-24.151999999999997	4.479585897769178e-15
8138	4.96083e-11	Mn	6	400.426A	-24.151999999999997	4.479585897769178e-15
8139	7.57028e-11	B	5	262.400A	-24.151999999999997	4.479585897769178e-15
8140	2.08997e-11	O	7	950.466A	-24.153000000000002	4.4692831361028695e-15
8141	6.50293e-12	Ni	7	3054.69A	-24.154	4.459004070130918e-15
8142	8.613310000000001e-12	O	7	2306.25A	-24.155	4.44874864535463e-15
8143	1.03317e-11	Zn	2	1922.68A	-24.156	4.438516807400835e-15
8144	2.72499e-11	C	5	728.975A	-24.156	4.438516807400835e-15
8145	1.03804e-11	Zn	2	1913.64A	-24.156999999999996	4.428308502021312e-15
8146	6.2398300000000005e-12	C	2	3183.50A	-24.158	4.418123675092571e-15
8147	5.55538e-12	Fe	2	3575.72A	-24.159000000000002	4.4079622726157795e-15
8148	2.74465e-11	F	1	723.751A	-24.16	4.397824240716193e-15
8149	4.114430000000001e-12	Be	2	4827.99A	-24.160999999999998	4.387709525642942e-15
8150	1.85872e-11	N	6	1068.72A	-24.162	4.377618073768776e-15
8151	5.56741e-11	O	7	356.799A	-24.163	4.367549831589858e-15
8152	7.55602e-11	Fe	7	262.896A	-24.163	4.367549831589858e-15
8153	3.23651e-11	O	7	613.761A	-24.164	4.357504745725371e-15
8154	6.53988e-11	Be	4	303.743A	-24.164	4.357504745725371e-15
8155	1.53283e-11	N	6	1295.93A	-24.168000000000003	4.317554902086521e-15
8156	2.2214499999999998e-13	Ni	4	8.94211m	-24.169	4.307624801369124e-15
8157	1.4844399999999999e-12	N	1	1.33818m	-24.169	4.307624801369124e-15
8158	2.7609e-11	F	1	719.492A	-24.169	4.307624801369124e-15
8159	3.57485e-11	Sc	8	555.672A	-24.171	4.2878330632006315e-15
8160	4.40293e-11	Al	7	451.165A	-24.171	4.2878330632006315e-15
8161	5.03416e-11	Fe	8	394.593A	-24.171	4.2878330632006315e-15
8162	4.27735e-12	Fe	2	4644.10A	-24.171999999999997	4.277971320815747e-15
8163	9.22164e-12	P	1	2154.11A	-24.171999999999997	4.277971320815747e-15
8164	2.57306e-12	Fe	2	7720.18A	-24.173000000000002	4.268132259808877e-15
8165	2.87838e-12	N	1	6901.26A	-24.174	4.258315828014438e-15
8166	2.39929e-11	P	4	827.931A	-24.175	4.248521973386582e-15
8167	1.21152e-11	C	6	1639.63A	-24.178	4.219275353839189e-15
8168	3.35146e-11	Na	6	592.710A	-24.178	4.219275353839189e-15
8169	2.07785e-11	O	4	956.012A	-24.178	4.219275353839189e-15
8170	7.12321e-12	Mg	3	2788.69A	-24.18	4.19988954450932e-15
8171	1.33948e-11	Fe	7	1483.00A	-24.180999999999997	4.190230066604645e-15
8172	5.86941e-11	B	3	338.440A	-24.188000000000002	4.123232921233139e-15
8173	4.3208e-11	Fe	6	459.740A	-24.189	4.113749748669578e-15
8174	1.32087e-12	Mn	5	1.50389m	-24.19	4.104288386797639e-15
8175	1.01962e-12	B	3	1.94823m	-24.19	4.104288386797639e-15
8176	2.7458599999999998e-12	Ca	2	7234.34A	-24.19	4.104288386797639e-15
8177	5.42615e-11	O	7	366.088A	-24.191	4.09484878545419e-15
8178	4.34662e-11	V	9	457.009A	-24.193	4.0760346642763984e-15
8179	3.36975e-12	Mn	6	5894.94A	-24.195999999999998	4.047975439012957e-15
8180	4.25079e-12	Sc	6	4673.12A	-24.195999999999998	4.047975439012957e-15
8181	3.5272400000000002e-12	Ca	6	5631.73A	-24.195999999999998	4.047975439012957e-15
8182	1.91271e-12	N	1	1.03855m	-24.197	4.038665353855343e-15
8183	6.783e-11	Si	9	292.857A	-24.197	4.038665353855343e-15
8184	1.17821e-12	N	1	1.68598m	-24.199	4.020109372097508e-15
8185	8.3422e-11	Ar	4	238.120A	-24.199	4.020109372097508e-15
8186	6.54746e-12	K	1	3033.92A	-24.203000000000003	3.983252787837005e-15
8187	6.8007e-12	Na	2	2920.94A	-24.208000000000002	3.937656870217158e-15
8188	9.519e-11	O	5	208.682A	-24.211	3.910550230987638e-15
8189	2.58111e-11	B	4	769.608A	-24.213	3.8925828847503375e-15
8190	2.34357e-12	Mn	10	8476.14A	-24.214000000000002	3.883630192549979e-15
8191	5.1593599999999995e-12	Fe	2	3850.18A	-24.215	3.8746980909703304e-15
8192	4.2584e-12	Fe	2	4664.77A	-24.215	3.8746980909703304e-15
8193	3.07327e-11	F	6	646.362A	-24.217	3.8568954703534965e-15
8194	1.93026e-10	Ne	8	102.911A	-24.218000000000004	3.848024856928558e-15
8195	3.05098e-11	F	6	651.084A	-24.219	3.839174645348414e-15
8196	5.07959e-12	Sc	1	3910.64A	-24.221999999999998	3.812745952986287e-15
8197	4.81101e-13	Fe	2	4.12895m	-24.225	3.7864991944626166e-15
8198	9.60842e-11	F	3	206.740A	-24.226999999999997	3.769101810965322e-15
8199	1.87785e-12	N	1	1.05783m	-24.226999999999997	3.769101810965322e-15
8200	3.83239e-11	Ti	9	518.331A	-24.228	3.760433117353762e-15
8201	1.90814e-11	N	6	1041.04A	-24.229	3.751784361184312e-15
8202	8.38183e-13	Fe	2	2.36994m	-24.23	3.743155496602034e-15
8203	2.43569e-12	S	2	8155.59A	-24.23	3.743155496602034e-15
8204	4.48086e-11	O	7	443.318A	-24.232	3.72595725930682e-15
8205	3.3434099999999998e-12	Fe	2	5941.37A	-24.236	3.691797477826291e-15
8206	7.60176e-11	Cr	7	261.314A	-24.239	3.6663833227492146e-15
8207	2.07322e-12	Li	2	9581.43A	-24.24	3.657950875104856e-15
8208	5.13993e-12	Fe	2	3864.73A	-24.241	3.649537821551869e-15
8209	4.93851e-12	Sc	1	4022.36A	-24.241	3.649537821551869e-15
8210	2.16991e-11	N	6	915.449A	-24.241999999999997	3.641144117485142e-15
8211	5.21151e-11	Al	8	381.165A	-24.244	3.624414579902334e-15
8212	3.09684e-11	Ne	6	641.442A	-24.244	3.624414579902334e-15
8213	1.08589e-11	O	5	1829.33A	-24.245	3.616078657687942e-15
8214	8.120180000000001e-13	Li	1	2.44631m	-24.245	3.616078657687942e-15
8215	8.89068e-11	Al	6	223.430A	-24.247	3.599464285431824e-15
8216	3.26325e-11	Ca	8	608.732A	-24.247	3.599464285431824e-15
8217	9.1624e-11	Si	8	216.804A	-24.248	3.591185747302322e-15
8218	1.51789e-11	O	5	1308.69A	-24.249000000000002	3.582926249282161e-15
8219	5.7562e-12	Si	3	3450.97A	-24.250999999999998	3.566464198506488e-15
8220	2.60081e-11	O	7	763.780A	-24.252	3.5582615584707656e-15
8221	5.0565e-11	O	7	392.850A	-24.253	3.5500777839836102e-15
8222	2.54405e-12	Fe	2	7808.19A	-24.253	3.5500777839836102e-15
8223	5.35275e-12	Na	2	3711.07A	-24.255	3.533766658196599e-15
8224	4.5148e-12	Fe	2	4399.86A	-24.258000000000003	3.5094403796298255e-15
8225	1.8420200000000003e-12	C	6	1.07841m	-24.259	3.5013688907381412e-15
8226	9.573309999999999e-13	C	5	2.07498m	-24.263	3.4692681477970937e-15
8227	2.16545e-11	N	6	917.334A	-24.268	3.429555763699571e-15
8228	7.53462e-11	Fe	7	263.642A	-24.268	3.429555763699571e-15
8229	2.87258e-12	Cr	4	6915.20A	-24.27	3.413798386295715e-15
8230	5.87975e-12	Ti	3	3378.45A	-24.27	3.413798386295715e-15
8231	3.15594e-12	Ca	2	6294.31A	-24.274	3.3825004945651644e-15
8232	2.45995e-12	Fe	1	8075.15A	-24.275	3.3747209593075008e-15
8233	2.6074900000000002e-12	V	4	7618.23A	-24.275	3.3747209593075008e-15
8234	3.18924e-11	O	7	622.859A	-24.275	3.3747209593075008e-15
8235	1.41348e-12	Fe	2	1.40535m	-24.276	3.3669593164843924e-15
8236	4.48423e-11	O	7	442.984A	-24.276	3.3669593164843924e-15
8237	2.85437e-12	Fe	2	6959.32A	-24.279	3.343781331581027e-15
8238	8.11096e-11	Fe	9	244.909A	-24.28	3.3360908479270435e-15
8239	7.93103e-11	Si	8	250.465A	-24.281999999999996	3.320762902803464e-15
8240	2.24278e-12	Fe	2	8857.05A	-24.284000000000002	3.305505383190505e-15
8241	9.24965e-11	Si	8	214.759A	-24.289	3.2676675759581514e-15
8242	4.67235e-12	Fe	2	4251.49A	-24.289	3.2676675759581514e-15
8243	2.48126e-11	O	7	800.581A	-24.291	3.252654007212685e-15
8244	3.69717e-11	O	7	537.289A	-24.291	3.252654007212685e-15
8245	3.32764e-12	Fe	2	5969.54A	-24.291999999999998	3.2451731105887964e-15
8246	3.17267e-12	Fe	2	6261.12A	-24.293000000000003	3.237709419549641e-15
8247	2.60326e-11	O	7	763.061A	-24.298000000000002	3.2006476662957254e-15
8248	3.4130800000000002e-12	Ni	4	5820.09A	-24.299	3.193286380936769e-15
8249	4.37569e-11	Al	7	453.973A	-24.299	3.193286380936769e-15
8250	3.47932e-11	Ne	6	570.930A	-24.301	3.1786145627393193e-15
8251	9.06553e-11	O	7	219.121A	-24.302	3.1713039521123074e-15
8252	1.0911499999999999e-10	V	6	182.050A	-24.304000000000002	3.156733134000881e-15
8253	2.18689e-12	Fe	2	9083.42A	-24.305999999999997	3.142229262717574e-15
8254	5.95128e-12	Cu	1	3337.84A	-24.307	3.1350023359584094e-15
8255	5.33894e-12	Fe	2	3720.67A	-24.308000000000003	3.1277920306695247e-15
8256	5.01924e-12	Fe	2	3957.66A	-24.31	3.113421131677412e-15
8257	2.95104e-11	O	7	673.135A	-24.31	3.113421131677412e-15
8258	2.17513e-12	Fe	2	9132.52A	-24.31	3.113421131677412e-15
8259	1.2909100000000002e-10	F	6	153.880A	-24.311999999999998	3.099116260968425e-15
8260	2.89601e-13	Li	1	6.85924m	-24.313000000000002	3.0919884913616763e-15
8261	7.66385e-11	Al	7	259.197A	-24.315	3.0777820946899955e-15
8262	2.76636e-11	F	1	718.071A	-24.316	3.0707033923041366e-15
8263	9.54884e-12	N	6	2080.30A	-24.316	3.0707033923041366e-15
8264	2.71868e-12	Fe	2	7306.65A	-24.316999999999997	3.063640970481985e-15
8265	1.1835700000000002e-10	C	5	167.835A	-24.316999999999997	3.063640970481985e-15
8266	3.2462099999999998e-12	Ni	4	6119.27A	-24.319000000000003	3.0495648188378155e-15
8267	7.63211e-11	Ne	8	260.275A	-24.32	3.0425510143855175e-15
8268	1.16336e-11	Fe	8	1707.51A	-24.32	3.0425510143855175e-15
8269	3.48061e-13	Mn	5	5.70718m	-24.320999999999998	3.035553341235822e-15
8270	1.30535e-11	O	7	1521.77A	-24.323	3.0216062405256485e-15
8271	2.15517e-12	Fe	2	9217.12A	-24.323	3.0216062405256485e-15
8272	1.48442e-12	K	1	1.33819m	-24.326	3.0008056494748643e-15
8273	1.6892599999999998e-12	Fe	2	1.17593m	-24.326	3.0008056494748643e-15
8274	3.41429e-12	Fe	2	5818.04A	-24.326	3.0008056494748643e-15
8275	3.55315e-12	Mn	6	5590.66A	-24.326999999999998	2.993903988000167e-15
8276	3.54764e-12	Fe	2	5599.35A	-24.329	2.9801482486856907e-15
8277	3.4167599999999997e-10	Be	4	58.1384A	-24.329	2.9801482486856907e-15
8278	2.05634e-12	N	1	9660.12A	-24.333000000000002	2.9528260853140087e-15
8279	4.38804e-12	Mn	5	4526.96A	-24.334	2.9460347737747024e-15
8280	1.31314e-10	Ni	9	151.274A	-24.334	2.9460347737747024e-15
8281	2.43069e-12	Fe	2	8172.36A	-24.334	2.9460347737747024e-15
8282	1.4306299999999998e-14	Al	7	138.851m	-24.337	2.9257544130417915e-15
8283	3.26716e-11	Ca	8	608.003A	-24.338	2.919025364620904e-15
8284	2.75508e-11	F	1	721.012A	-24.34	2.9056136613301714e-15
8285	6.4530199999999995e-12	Na	2	3078.32A	-24.344	2.8789748351627604e-15
8286	1.3328e-11	C	2	1490.44A	-24.345	2.8723533767854265e-15
8287	2.52817e-12	V	4	7857.25A	-24.345	2.8723533767854265e-15
8288	1.79647e-11	B	4	1105.75A	-24.346	2.8657471473397384e-15
8289	4.20495e-12	Fe	2	4724.07A	-24.35	2.839473819569525e-15
8290	3.75615e-12	C	6	5288.52A	-24.351999999999997	2.8264276224273677e-15
8291	2.08383e-11	O	7	953.269A	-24.351999999999997	2.8264276224273677e-15
8292	5.60813e-11	N	6	354.208A	-24.353	2.819927019285581e-15
8293	8.82771e-11	Si	9	225.024A	-24.353	2.819927019285581e-15
8294	7.9106e-11	S	6	251.112A	-24.357	2.7940737729744117e-15
8295	3.97591e-11	C	5	499.620A	-24.357	2.7940737729744117e-15
8296	4.2324799999999994e-13	Ti	3	4.69334m	-24.359	2.7812361700985344e-15
8297	3.68061e-12	S	2	5397.06A	-24.36	2.774839504412916e-15
8298	1.00955e-10	P	8	196.766A	-24.36	2.774839504412916e-15
8299	6.29537e-12	Cr	7	3155.41A	-24.362	2.76209027497365e-15
8300	7.34734e-11	Fe	7	270.363A	-24.363000000000003	2.755737643624834e-15
8301	2.78509e-11	N	6	713.243A	-24.364	2.7493996229227243e-15
8302	1.48915e-12	Fe	2	1.33394m	-24.365	2.7430761792637213e-15
8303	2.5747e-12	Fe	2	7715.25A	-24.365	2.7430761792637213e-15
8304	2.74967e-12	Ca	2	7224.29A	-24.365	2.7430761792637213e-15
8305	1.9113e-12	Zn	2	1.03932m	-24.365	2.7430761792637213e-15
8306	5.12855e-11	O	7	387.331A	-24.366	2.736767279121532e-15
8307	6.81073e-12	Ni	7	2916.64A	-24.369	2.7179275056888862e-15
8308	3.5032599999999998e-12	O	7	5670.28A	-24.37	2.7116764458908675e-15
8309	7.50992e-11	Na	2	264.510A	-24.371	2.7054397631314473e-15
8310	1.5389e-12	Fe	2	1.29082m	-24.372	2.699217424344311e-15
8311	4.4661499999999996e-13	Ti	3	4.44778m	-24.372	2.699217424344311e-15
8312	1.29676e-11	O	7	1531.86A	-24.374000000000002	2.6868156468019478e-15
8313	6.1840800000000004e-12	Na	2	3212.19A	-24.375999999999998	2.6744708502515343e-15
8314	1.14967e-13	Ni	4	17.2784m	-24.379	2.656059922418756e-15
8315	1.10337e-11	Fe	7	1800.34A	-24.38	2.649951154113733e-15
8316	3.18109e-11	O	7	624.454A	-24.381999999999998	2.637775734521748e-15
8317	4.99507e-11	O	7	397.681A	-24.383000000000003	2.631709018681901e-15
8318	4.6461e-11	Cr	10	427.551A	-24.385	2.6196174140888422e-15
8319	4.99169e-11	O	7	397.950A	-24.385	2.6196174140888422e-15
8320	1.5057799999999999e-12	Fe	2	1.31922m	-24.385	2.6196174140888422e-15
8321	1.30764e-11	Fe	7	1519.11A	-24.388	2.601584094654575e-15
8322	1.73337e-11	N	6	1146.00A	-24.389	2.595600617276623e-15
8323	9.04778e-12	C	2	2195.51A	-24.39	2.5896309015147384e-15
8324	6.6875699999999995e-12	Si	1	2970.35A	-24.391	2.583674915718125e-15
8325	3.54515e-11	Cr	9	560.328A	-24.391	2.583674915718125e-15
8326	2.94441e-11	Si	9	674.650A	-24.393	2.5718040077810567e-15
8327	6.33142e-12	C	6	3137.44A	-24.393	2.5718040077810567e-15
8328	4.51424e-13	Sc	8	4.40040m	-24.394000000000002	2.5658890227022515e-15
8329	1.0454200000000001e-13	Fe	2	19.0014m	-24.394000000000002	2.5658890227022515e-15
8330	7.66905e-11	Al	7	259.021A	-24.395	2.559987641711639e-15
8331	2.58382e-11	C	3	768.800A	-24.395	2.559987641711639e-15
8332	3.76915e-12	Be	2	5270.27A	-24.401	2.5248632944896093e-15
8333	3.90746e-12	Fe	2	5083.73A	-24.401	2.5248632944896093e-15
8334	3.4720800000000003e-12	F	3	5721.20A	-24.404	2.5074822578265808e-15
8335	1.7194900000000003e-10	Ne	7	115.525A	-24.404	2.5074822578265808e-15
8336	4.1194e-12	Cr	9	4822.17A	-24.406	2.495961423353423e-15
8337	2.59466e-11	O	7	765.589A	-24.406	2.495961423353423e-15
8338	3.5262599999999997e-10	S	9	56.3330A	-24.406999999999996	2.4902208713783545e-15
8339	3.3611800000000004e-12	Ni	4	5909.96A	-24.406999999999996	2.4902208713783545e-15
8340	9.8526e-11	O	7	201.616A	-24.406999999999996	2.4902208713783545e-15
8341	3.204e-11	O	7	619.988A	-24.408	2.484493522306411e-15
8342	2.79338e-12	Fe	2	7111.26A	-24.409000000000002	2.4787793457718197e-15
8343	2.95349e-11	O	7	672.576A	-24.41	2.473078311478585e-15
8344	9.48537e-12	Mg	3	2094.22A	-24.41	2.473078311478585e-15
8345	1.52669e-11	O	5	1301.15A	-24.412	2.461715548780357e-15
8346	1.6629200000000001e-12	N	1	1.19455m	-24.413	2.4560537601311267e-15
8347	4.35761e-12	Fe	2	4558.57A	-24.416999999999998	2.4335365239119316e-15
8348	1.14669e-13	Mn	5	17.3233m	-24.419	2.4223554392247266e-15
8349	2.24569e-13	Cr	4	8.84558m	-24.421	2.4112257269552366e-15
8350	2.73718e-11	Cl	7	725.726A	-24.421999999999997	2.405680061673835e-15
8351	3.36334e-11	N	6	590.616A	-24.423000000000002	2.400147151068603e-15
8352	8.00802e-11	Be	4	248.057A	-24.423000000000002	2.400147151068603e-15
8353	1.0711200000000001e-10	Mn	8	185.456A	-24.425	2.389119476614527e-15
8354	3.41762e-13	Cl	6	5.81237m	-24.426	2.383624654298032e-15
8355	1.32793e-11	Cr	9	1495.90A	-24.426	2.383624654298032e-15
8356	2.94489e-11	O	7	674.540A	-24.435	2.3347364778581925e-15
8357	2.97276e-12	Ni	3	6682.16A	-24.436	2.3293667329679555e-15
8358	5.3453e-11	O	7	371.625A	-24.44	2.308010970395144e-15
8359	2.8229e-11	Al	9	703.691A	-24.441999999999997	2.2974066232381058e-15
8360	3.09719e-10	S	8	64.1371A	-24.445999999999998	2.2763438727125313e-15
8361	5.12232e-11	Al	8	387.802A	-24.447	2.271108427087364e-15
8362	3.4041e-12	Fe	2	5835.45A	-24.449	2.260673631715455e-15
8363	7.28049e-12	Ni	7	2728.45A	-24.451999999999998	2.2451112638986714e-15
8364	1.9787900000000003e-12	Fe	2	1.00387m	-24.451999999999998	2.2451112638986714e-15
8365	3.75608e-11	Al	7	528.861A	-24.455	2.229656026668376e-15
8366	3.66876e-11	O	7	541.449A	-24.456	2.2245279601093734e-15
8367	1.52398e-11	O	5	1303.46A	-24.456	2.2245279601093734e-15
8368	1.01421e-11	O	4	1958.61A	-24.458000000000002	2.2143071825427993e-15
8369	6.55086e-13	Be	2	3.03234m	-24.461	2.1990639991170133e-15
8370	1.74992e-12	Fe	2	1.13516m	-24.464000000000002	2.1839257490278058e-15
8371	7.2725899999999994e-12	Cr	7	2731.41A	-24.465999999999998	2.1738915216757922e-15
8372	3.11419e-11	Ne	6	637.870A	-24.467	2.1688917099192397e-15
8373	1.95928e-12	N	1	1.01387m	-24.468000000000004	2.1639033974106084e-15
8374	6.64068e-12	K	1	2991.33A	-24.469	2.1589265577024154e-15
8375	5.06477e-12	C	2	3922.08A	-24.47	2.153961164407917e-15
8376	5.34192e-11	O	7	371.860A	-24.47	2.153961164407917e-15
8377	2.30084e-12	Fe	2	8633.58A	-24.471999999999998	2.1440646118164492e-15
8378	2.14099e-11	K	8	927.816A	-24.471999999999998	2.1440646118164492e-15
8379	4.68e-12	Fe	2	4244.54A	-24.473000000000003	2.1391334000489254e-15
8380	7.77583e-11	Fe	7	255.464A	-24.473000000000003	2.1391334000489254e-15
8381	5.47434e-12	Fe	2	3628.65A	-24.478	2.1146469425023898e-15
8382	8.08802e-11	Fe	10	245.604A	-24.483	2.0904407791175762e-15
8383	1.50463e-11	N	6	1320.22A	-24.483	2.0904407791175762e-15
8384	7.32467e-11	Be	4	271.199A	-24.488000000000003	2.06651170139373e-15
8385	4.22667e-11	Si	8	469.979A	-24.496	2.0287936120700433e-15
8386	2.76221e-11	F	1	719.150A	-24.497	2.024127516245065e-15
8387	1.46861e-11	Be	3	1352.60A	-24.499000000000002	2.0148274950806173e-15
8388	3.29908e-12	Fe	2	6021.21A	-24.499000000000002	2.0148274950806173e-15
8389	5.22219e-13	Cr	7	3.80386m	-24.502	2.000957520164327e-15
8390	3.73865e-11	N	6	531.327A	-24.506999999999998	1.978052748835524e-15
8391	9.26664e-12	N	6	2143.65A	-24.508000000000003	1.9735033537575575e-15
8392	5.32117e-13	K	1	3.73310m	-24.509	1.9689644219979487e-15
8393	1.03634e-10	O	7	191.678A	-24.51	1.964435929491685e-15
8394	4.98696e-11	Mn	10	398.328A	-24.51	1.964435929491685e-15
8395	1.1871600000000002e-10	C	5	167.327A	-24.513	1.9509128476728854e-15
8396	2.87235e-11	Al	9	691.574A	-24.514	1.9464258726354876e-15
8397	1.6365799999999999e-12	Mn	5	1.21378m	-24.515	1.9419492173542896e-15
8398	5.31231e-12	Ni	4	3739.32A	-24.518	1.9285809329730165e-15
8399	4.27473e-11	S	6	464.695A	-24.519000000000002	1.924145319914133e-15
8400	1.87994e-11	N	6	1056.66A	-24.523000000000003	1.9065046495868306e-15
8401	1.14727e-10	F	6	173.146A	-24.526999999999997	1.8890257098972487e-15
8402	3.24363e-12	Ni	4	6124.14A	-24.526999999999997	1.8890257098972487e-15
8403	1.2920500000000002e-10	F	6	153.743A	-24.533	1.8631073055015744e-15
8404	4.31696e-12	Cl	7	4601.49A	-24.534000000000002	1.858822277607181e-15
8405	4.92429e-12	Fe	2	4033.97A	-24.535	1.8545471050034783e-15
8406	3.90237e-11	O	7	509.036A	-24.535999999999998	1.8502817650239118e-15
8407	6.99391e-11	Al	9	284.025A	-24.544	1.8165103168196003e-15
8408	2.38228e-11	N	6	833.841A	-24.545	1.8123324590252365e-15
8409	7.73177e-11	Cr	7	256.920A	-24.546	1.8081642100371733e-15
8410	4.45583e-11	O	7	445.809A	-24.546	1.8081642100371733e-15
8411	2.13725e-11	N	6	929.442A	-24.548000000000002	1.7998564501321364e-15
8412	6.3353800000000004e-12	Na	2	3135.48A	-24.55	1.791586860916622e-15
8413	4.3935e-11	V	9	452.133A	-24.55	1.791586860916622e-15
8414	2.19222e-12	Fe	2	9061.35A	-24.55	1.791586860916622e-15
8415	8.91247e-11	Al	6	222.884A	-24.551	1.787466325480171e-15
8416	2.0633e-11	Cl	6	962.751A	-24.551	1.787466325480171e-15
8417	3.99596e-11	N	6	497.113A	-24.552	1.7833552670122263e-15
8418	1.4727200000000002e-10	F	7	134.883A	-24.553	1.77925366371638e-15
8419	7.75097e-11	Be	4	256.283A	-24.553	1.77925366371638e-15
8420	2.92462e-11	F	4	679.214A	-24.554000000000002	1.775161493846339e-15
8421	1.71251e-11	N	6	1159.96A	-24.554000000000002	1.775161493846339e-15
8422	2.8092e-15	He	1	707.121m	-24.555999999999997	1.7670053676484941e-15
8423	7.47781e-11	O	7	265.645A	-24.555999999999997	1.7670053676484941e-15
8424	3.06878e-11	F	6	647.308A	-24.555999999999997	1.7670053676484941e-15
8425	6.0725300000000006e-12	Sc	1	3271.20A	-24.561999999999998	1.7427611451119438e-15
8426	1.34963e-11	Fe	7	1471.84A	-24.561999999999998	1.7427611451119438e-15
8427	1.0713699999999999e-10	O	7	185.412A	-24.563000000000002	1.7387529057056333e-15
8428	1.44976e-12	Fe	2	1.37019m	-24.566	1.7267834148948088e-15
8429	6.9829e-11	P	8	284.473A	-24.566999999999997	1.7228119232482866e-15
8430	6.93649e-11	Al	9	286.376A	-24.568	1.7188495657790524e-15
8431	7.60287e-11	Cr	7	261.276A	-24.569000000000003	1.7148963214791239e-15
8432	2.3615e-12	Fe	2	8411.78A	-24.570999999999998	1.7070170885965439e-15
8433	7.57376e-11	Na	2	262.280A	-24.570999999999998	1.7070170885965439e-15
8434	3.46545e-11	Sc	8	573.215A	-24.572	1.703091058238956e-15
8435	1.14068e-11	Fe	7	1741.46A	-24.572	1.703091058238956e-15
8436	2.1562099999999998e-12	Fe	2	9212.66A	-24.573	1.6991740575006218e-15
8437	2.1883400000000003e-12	Fe	2	9077.39A	-24.578000000000003	1.6797237729030171e-15
8438	2.5645e-11	O	7	774.593A	-24.578000000000003	1.6797237729030171e-15
8439	8.98823e-11	Cr	9	221.005A	-24.579	1.6758605154296092e-15
8440	9.93392e-11	Si	7	199.966A	-24.58	1.672006143201827e-15
8441	6.67715e-12	Na	2	2974.99A	-24.581	1.6681606357841594e-15
8442	2.09242e-11	O	7	949.352A	-24.581	1.6681606357841594e-15
8443	4.97825e-12	Ni	4	3990.25A	-24.581999999999997	1.6643239727881359e-15
8444	4.90057e-12	Ni	5	4053.50A	-24.583000000000002	1.6604961338721105e-15
8445	3.58591e-12	Sc	6	5539.58A	-24.583000000000002	1.6604961338721105e-15
8446	1.29059e-11	O	7	1539.18A	-24.583000000000002	1.6604961338721105e-15
8447	6.918339999999999e-12	Na	2	2871.28A	-24.585	1.6528668471475694e-15
8448	7.33372e-11	O	5	270.865A	-24.586	1.6490653588893212e-15
8449	1.0219900000000001e-10	B	5	194.371A	-24.589000000000002	1.6377132728079979e-15
8450	1.98064e-11	B	1	1002.93A	-24.59	1.6339466368035909e-15
8451	3.46496e-12	F	3	5732.95A	-24.596999999999998	1.6078216368357948e-15
8452	4.33521e-12	Fe	2	4582.12A	-24.599	1.6004343674413406e-15
8453	1.62262e-11	N	6	1224.22A	-24.6	1.5967534705400287e-15
8454	7.261639999999999e-12	Cr	7	2735.53A	-24.601	1.5930810394666786e-15
8455	4.68943e-11	O	7	423.600A	-24.604	1.5821143467294612e-15
8456	1.75639e-11	Si	6	1130.99A	-24.604	1.5821143467294612e-15
8457	2.13229e-12	Fe	2	9316.01A	-24.605	1.5784755847065563e-15
8458	2.0444099999999998e-12	N	1	9716.46A	-24.605	1.5784755847065563e-15
8459	4.44395e-16	B	5	4470.00m	-24.605999999999998	1.5748451916040818e-15
8460	4.46869e-12	Fe	2	4445.25A	-24.608	1.5676094352126978e-15
8461	2.57519e-12	C	6	7713.77A	-24.609	1.5640040335605409e-15
8462	1.04437e-11	N	6	1902.06A	-24.61	1.5604069241020907e-15
8463	8.27183e-13	Ti	9	2.40146m	-24.611	1.5568180877658058e-15
8464	8.49666e-13	Na	1	2.33791m	-24.613000000000003	1.549665158392919e-15
8465	1.02725e-11	Be	3	1933.75A	-24.616	1.5389973384787885e-15
8466	6.42829e-11	Al	7	309.016A	-24.616999999999997	1.5354577428230351e-15
8467	7.63012e-11	Ne	8	260.343A	-24.618000000000002	1.531926288011359e-15
8468	5.8382e-12	Fe	2	3402.50A	-24.618000000000002	1.531926288011359e-15
8469	5.40659e-13	Mn	6	3.67412m	-24.619	1.5284029553203884e-15
8470	1.03055e-12	Li	1	1.92757m	-24.621	1.5213805816220021e-15
8471	1.2223e-12	Fe	2	1.62516m	-24.622	1.5178815033826607e-15
8472	1.99793e-11	N	6	994.252A	-24.624000000000002	1.5109074713647722e-15
8473	1.7214799999999998e-10	Ne	7	115.392A	-24.624000000000002	1.5109074713647722e-15
8474	4.67194e-11	Mn	6	425.186A	-24.633000000000003	1.4799187370809735e-15
8475	2.07765e-11	O	7	956.100A	-24.633000000000003	1.4799187370809735e-15
8476	8.73768e-12	Mg	3	2273.43A	-24.635	1.4731191281304349e-15
8477	4.96666e-11	O	7	399.956A	-24.636999999999997	1.4663507605452087e-15
8478	1.5064200000000002e-12	Mn	5	1.31866m	-24.636999999999997	1.4663507605452087e-15
8479	2.25524e-11	N	6	880.813A	-24.638	1.4629782473821882e-15
8480	8.79861e-11	Mg	5	225.768A	-24.64	1.4562564729116765e-15
8481	1.9040900000000002e-12	Fe	2	1.04325m	-24.642	1.4495655821895136e-15
8482	7.54834e-11	Mn	8	263.163A	-24.643	1.4462316738654501e-15
8483	3.17672e-11	O	7	625.313A	-24.644000000000002	1.4429054333177538e-15
8484	3.15212e-12	Ca	2	6301.93A	-24.644000000000002	1.4429054333177538e-15
8485	2.98445e-12	Fe	2	6656.00A	-24.646	1.4362758850504483e-15
8486	4.0182199999999994e-12	Fe	2	4943.60A	-24.648000000000003	1.4296767967905671e-15
8487	7.5687e-11	O	7	262.455A	-24.649	1.42638863140358e-15
8488	1.17289e-11	Fe	8	1693.63A	-24.651999999999997	1.4165694411320783e-15
8489	2.96456e-12	Fe	2	6700.64A	-24.653000000000002	1.4133114218265378e-15
8490	3.5371099999999997e-12	Fe	2	5616.02A	-24.654	1.410060895757488e-15
8491	7.54248e-12	Cr	5	2633.68A	-24.655	1.4068178456909284e-15
8492	4.17802e-12	Fe	2	4754.51A	-24.656999999999996	1.4003541048275698e-15
8493	9.64395e-11	Cr	9	205.979A	-24.658	1.3971333797606256e-15
8494	2.12493e-11	O	7	934.828A	-24.660999999999998	1.387515581224867e-15
8495	5.20027e-11	O	7	381.989A	-24.662	1.3843243839428333e-15
8496	3.19818e-13	K	1	6.21117m	-24.666	1.3716328217045557e-15
8497	5.66673e-11	O	7	350.545A	-24.669	1.3621905677756829e-15
8498	4.76721e-11	Cr	10	416.689A	-24.67	1.3590576164082754e-15
8499	4.61789e-11	Mn	6	430.163A	-24.67	1.3590576164082754e-15
8500	2.94989e-12	Cr	4	6733.96A	-24.671	1.3559318706290706e-15
8501	1.06905e-10	F	6	185.814A	-24.671999999999997	1.3528133138656651e-15
8502	2.33e-12	Fe	2	8525.51A	-24.673000000000002	1.3497019295837592e-15
8503	4.97916e-11	Mn	6	398.952A	-24.673000000000002	1.3497019295837592e-15
8504	2.1930099999999998e-12	Fe	2	9058.06A	-24.675	1.3435006125174864e-15
8505	5.5505e-11	O	7	357.886A	-24.680999999999997	1.325067093058973e-15
8506	1.71842e-12	Fe	2	1.15597m	-24.680999999999997	1.325067093058973e-15
8507	1.29588e-10	Fe	8	153.290A	-24.683000000000003	1.3189789627851235e-15
8508	5.31689e-11	O	7	373.610A	-24.684	1.3159453953513297e-15
8509	1.94419e-12	N	1	1.02174m	-24.685	1.312918804929024e-15
8510	1.74358e-11	Cl	6	1139.29A	-24.688000000000002	1.3038807354486361e-15
8511	3.08473e-11	F	6	643.961A	-24.688000000000002	1.3038807354486361e-15
8512	2.2095400000000003e-12	Si	3	8990.30A	-24.688000000000002	1.3038807354486361e-15
8513	5.65837e-12	Si	2	3510.63A	-24.689	1.300881892974109e-15
8514	3.3752300000000004e-12	Mn	5	5885.36A	-24.69	1.2978899476458687e-15
8515	2.63577e-11	O	7	753.649A	-24.691	1.2949048836009407e-15
8516	2.20067e-12	Fe	2	9026.56A	-24.694000000000003	1.2859908210827245e-15
8517	1.33786e-11	O	7	1484.79A	-24.697	1.2771381225392776e-15
8518	2.02162e-10	Ne	8	98.2601A	-24.699	1.271270205881748e-15
8519	1.40881e-10	Ni	9	141.002A	-24.703000000000003	1.2596151305780375e-15
8520	2.986e-11	O	7	665.254A	-24.706	1.250944001010889e-15
8521	6.54116e-13	Mn	6	3.03684m	-24.706	1.250944001010889e-15
8522	6.70568e-12	K	1	2962.33A	-24.706	1.250944001010889e-15
8523	3.6752e-12	Fe	2	5405.00A	-24.706999999999997	1.248066909647011e-15
8524	7.4696e-12	P	1	2659.37A	-24.709	1.2423325630798064e-15
8525	8.44401e-11	Si	8	235.249A	-24.711	1.23662456344185e-15
8526	1.69553e-11	Be	4	1171.58A	-24.711	1.23662456344185e-15
8527	8.79897e-11	Mg	5	225.759A	-24.715999999999998	1.2224690391192296e-15
8528	1.25141e-10	B	5	158.736A	-24.715999999999998	1.2224690391192296e-15
8529	2.2358700000000002e-12	Fe	2	8884.44A	-24.718000000000004	1.21685230408378e-15
8530	2.39929e-11	P	4	827.931A	-24.718000000000004	1.21685230408378e-15
8531	5.12059e-11	Mg	6	387.933A	-24.719	1.214053621447015e-15
8532	1.17772e-11	Cl	7	1686.68A	-24.719	1.214053621447015e-15
8533	6.51146e-11	Al	9	305.069A	-24.72	1.2112613756016954e-15
8534	1.3665e-12	N	1	1.45368m	-24.721	1.2084755517436018e-15
8535	3.4922300000000004e-12	Na	1	5688.19A	-24.721999999999998	1.2056961351025933e-15
8536	6.38817e-13	Co	8	3.10957m	-24.724	1.2001564645609131e-15
8537	1.0721799999999999e-10	Cl	9	185.272A	-24.725	1.1973961812894697e-15
8538	1.5532299999999998e-12	P	8	1.27891m	-24.725	1.1973961812894697e-15
8539	5.75715e-12	Fe	2	3450.40A	-24.725	1.1973961812894697e-15
8540	3.64455e-12	Fe	2	5450.45A	-24.726	1.194642246493392e-15
8541	3.29273e-11	O	7	603.282A	-24.73	1.1836897005441089e-15
8542	2.19987e-12	Fe	2	9029.83A	-24.730999999999998	1.1809672897789628e-15
8543	7.76253e-11	Al	7	255.902A	-24.730999999999998	1.1809672897789628e-15
8544	2.58849e-11	O	7	767.414A	-24.732	1.1782511403848158e-15
8545	4.22795e-11	Al	8	469.837A	-24.733	1.1755412379609235e-15
8546	2.71562e-12	Mn	6	7314.88A	-24.734	1.1728375681396534e-15
8547	2.70994e-12	Fe	2	7330.22A	-24.735	1.1701401165864268e-15
8548	1.82462e-12	Fe	2	1.08869m	-24.736	1.1674488689996045e-15
8549	4.28372e-11	Al	8	463.720A	-24.738000000000003	1.1620849286831131e-15
8550	6.10725e-13	Fe	2	3.25261m	-24.74	1.1567456334337462e-15
8551	1.79297e-11	N	6	1107.91A	-24.743000000000002	1.1487826525038822e-15
8552	2.38632e-11	O	7	832.432A	-24.745	1.1435044756618239e-15
8553	2.38393e-11	O	7	833.264A	-24.745	1.1435044756618239e-15
8554	1.57036e-12	N	1	1.26497m	-24.745	1.1435044756618239e-15
8555	4.34842e-12	Fe	2	4568.20A	-24.746	1.140874488349183e-15
8556	6.78896e-11	Na	2	292.600A	-24.747	1.1382505498394995e-15
8557	6.42926e-13	Ca	9	3.08970m	-24.748	1.135632646220922e-15
8558	7.61498e-11	Na	2	260.860A	-24.749000000000002	1.133020763613586e-15
8559	2.97329e-11	Cr	5	668.097A	-24.75	1.1304148881695588e-15
8560	1.07065e-10	F	6	185.537A	-24.75	1.1304148881695588e-15
8561	6.36825e-11	S	4	311.930A	-24.755	1.1174751359462973e-15
8562	4.05512e-12	Fe	2	4898.61A	-24.756	1.1149050144537343e-15
8563	6.54925e-13	Be	2	3.03309m	-24.764	1.0945557046026217e-15
8564	3.3181800000000003e-12	Fe	2	5986.56A	-24.764	1.0945557046026217e-15
8565	1.60467e-12	Mn	5	1.23791m	-24.766	1.08952667795447e-15
8566	4.7293400000000005e-12	Ti	3	4200.26A	-24.766	1.08952667795447e-15
8567	6.7243100000000005e-12	Si	2	2954.13A	-24.771	1.077054969203179e-15
8568	5.73704e-12	Na	2	3462.49A	-24.772	1.0745778115144157e-15
8569	4.64597e-11	Fe	6	427.563A	-24.772	1.0745778115144157e-15
8570	3.30016e-11	Al	8	601.925A	-24.772	1.0745778115144157e-15
8571	1.5381e-12	Fe	2	1.29149m	-24.774	1.0696405749471915e-15
8572	2.60326e-11	O	7	763.061A	-24.775	1.0671804698920113e-15
8573	1.22283e-12	B	1	1.62447m	-24.779	1.0573965005346757e-15
8574	5.81798e-12	Ni	7	3414.32A	-24.779	1.0573965005346757e-15
8575	4.94509e-11	Si	8	401.701A	-24.783	1.047702231147576e-15
8576	4.62395e-11	Mn	6	429.599A	-24.784000000000002	1.0452925828829651e-15
8577	2.93872e-11	O	7	675.956A	-24.789	1.0333272176309023e-15
8578	5.19734e-12	Ni	4	3822.04A	-24.802	1.0028543641368443e-15
8579	4.92942e-11	Fe	8	402.978A	-24.804000000000002	9.9824666687643e-16
8580	2.88606e-11	Al	9	688.289A	-24.805	9.959507632532707e-16
8581	3.82212e-11	Fe	6	519.723A	-24.807	9.913747851576964e-16
8582	2.85217e-12	K	1	6964.69A	-24.807	9.913747851576964e-16
8583	1.53163e-12	S	2	1.29694m	-24.807	9.913747851576964e-16
8584	2.2542700000000002e-12	Fe	2	8811.94A	-24.808000000000003	9.890946864238928e-16
8585	1.57187e-13	Fe	2	12.6375m	-24.811999999999998	9.800266118325007e-16
8586	4.65354e-12	Fe	2	4268.67A	-24.811999999999998	9.800266118325007e-16
8587	2.6095e-12	V	4	7612.37A	-24.813000000000002	9.777726131730759e-16
8588	3.5233e-11	Cl	6	563.803A	-24.816999999999997	9.688083399731755e-16
8589	5.217e-11	O	7	380.764A	-24.819000000000003	9.643570699846254e-16
8590	3.48895e-11	Fe	8	569.354A	-24.82	9.621391102713964e-16
8591	2.43625e-13	Cr	4	8.15372m	-24.822	9.577184826099287e-16
8592	2.34972e-11	Fe	8	845.396A	-24.824	9.533181658876017e-16
8593	1.36273e-12	N	1	1.45769m	-24.824	9.533181658876017e-16
8594	3.64907e-10	S	9	54.4370A	-24.826	9.489380667841428e-16
8595	1.19445e-10	Ni	9	166.306A	-24.826999999999998	9.467555697941947e-16
8596	2.18508e-13	Na	1	9.09097m	-24.83	9.4023815029452e-16
8597	5.06231e-11	Al	9	392.399A	-24.831	9.380756625572396e-16
8598	2.06951e-11	O	7	959.863A	-24.833000000000002	9.337655963950938e-16
8599	2.21054e-12	Si	3	8986.26A	-24.834	9.316179951186947e-16
8600	3.1571199999999997e-13	Mn	5	6.29195m	-24.84	9.188357170304453e-16
8601	3.54348e-12	Fe	2	5605.91A	-24.840999999999998	9.167224535237217e-16
8602	1.42873e-12	N	1	1.39036m	-24.844	9.104117805422139e-16
8603	4.2932e-12	Ni	4	4626.96A	-24.849	8.999903830671415e-16
8604	1.47466e-10	F	7	134.705A	-24.85	8.979204626257688e-16
8605	1.6001399999999999e-12	Ti	3	1.24142m	-24.851	8.95855302869311e-16
8606	4.90788e-11	Si	8	404.746A	-24.854	8.896882783425088e-16
8607	1.6034999999999998e-14	Sc	2	123.882m	-24.854	8.896882783425088e-16
8608	4.25854e-12	Cl	7	4664.61A	-24.855	8.876420520844959e-16
8609	1.13119e-12	Ni	4	1.75606m	-24.855	8.876420520844959e-16
8610	1.33686e-11	Fe	7	1485.91A	-24.86	8.774812975357662e-16
8611	1.93693e-11	P	4	1025.56A	-24.861	8.754631465545284e-16
8612	6.752389999999999e-12	K	1	2941.84A	-24.863000000000003	8.714407587719863e-16
8613	2.49001e-11	O	7	797.766A	-24.864	8.694365006443898e-16
8614	5.20669e-12	S	2	3815.18A	-24.873	8.516043453299629e-16
8615	8.50783e-13	Na	1	2.33484m	-24.874000000000002	8.496457096872654e-16
8616	2.00999e-12	Fe	2	9882.85A	-24.874000000000002	8.496457096872654e-16
8617	3.14872e-11	Cr	5	630.875A	-24.875	8.476915787815477e-16
8618	1.79874e-12	Fe	2	1.10436m	-24.877	8.437967897624235e-16
8619	1.80015e-12	Fe	2	1.10349m	-24.878	8.418561109992331e-16
8620	1.80485e-12	N	1	1.10062m	-24.879	8.399198956733392e-16
8621	3.52094e-10	S	9	56.4180A	-24.881	8.360608142945732e-16
8622	9.96441e-11	Si	7	199.354A	-24.881999999999998	8.341379277812361e-16
8623	8.52044e-11	Si	8	233.139A	-24.883000000000003	8.322194637841423e-16
8624	1.80665e-12	Fe	2	1.09952m	-24.884	8.303054121318146e-16
8625	3.35183e-11	K	8	592.645A	-24.884	8.303054121318146e-16
8626	5.10673e-11	Mn	10	388.986A	-24.884	8.303054121318146e-16
8627	2.58035e-11	O	7	769.837A	-24.886	8.264905052923026e-16
8628	1.72262e-12	N	1	1.15315m	-24.886999999999997	8.2458962987886895e-16
8629	2.95349e-11	O	7	672.576A	-24.886999999999997	8.2458962987886895e-16
8630	2.51567e-12	Fe	2	7896.29A	-24.886999999999997	8.2458962987886895e-16
8631	9.43166e-13	Li	2	2.10615m	-24.89	8.189131947941759e-16
8632	1.0700599999999999e-10	F	6	185.638A	-24.891	8.170297467112846e-16
8633	7.65018e-12	Ni	3	2596.60A	-24.892	8.151506304387709e-16
8634	5.80758e-12	Si	3	3420.44A	-24.894000000000002	8.114053534962605e-16
8635	4.79119e-11	Cr	9	414.604A	-24.897	8.058196783318035e-16
8636	3.87019e-11	Fe	8	513.269A	-24.9	8.002724546847084e-16
8637	3.4873599999999998e-12	Fe	2	5696.13A	-24.905	7.911118116472688e-16
8638	2.06993e-12	Fe	2	9596.68A	-24.906	7.892923049712601e-16
8639	7.64341e-11	Na	2	259.890A	-24.906	7.892923049712601e-16
8640	1.67165e-12	Zn	2	1.18832m	-24.91	7.820560296235666e-16
8641	9.106790000000001e-13	Fe	2	2.18128m	-24.913	7.766723937835209e-16
8642	6.2777699999999994e-12	Fe	2	3164.25A	-24.914	7.74886096847032e-16
8643	1.14463e-10	B	5	173.545A	-24.914	7.74886096847032e-16
8644	2.93058e-11	O	7	677.835A	-24.915	7.731039082794971e-16
8645	4.4837699999999996e-12	Cr	7	4430.31A	-24.92	7.642542610210667e-16
8646	2.78893e-11	Al	9	712.262A	-24.926	7.537682994513242e-16
8647	1.99299e-11	Si	3	996.719A	-24.927	7.520346804700015e-16
8648	3.38405e-12	Fe	2	5870.02A	-24.927	7.520346804700015e-16
8649	4.42871e-11	Fe	8	448.538A	-24.929000000000002	7.4857939497606e-16
8650	1.57525e-11	Si	6	1261.03A	-24.93	7.468577101438673e-16
8651	1.8581e-12	N	1	1.06907m	-24.933000000000003	7.417163778307785e-16
8652	1.8789900000000003e-12	Fe	2	1.05719m	-24.934	7.400104775000047e-16
8653	3.25817e-11	Ca	8	609.682A	-24.936	7.366104382003968e-16
8654	4.863280000000001e-12	Ni	4	4084.58A	-24.939	7.315396476111903e-16
8655	5.37924e-12	V	8	3692.80A	-24.941999999999997	7.265037640988734e-16
8656	3.16366e-11	Be	4	627.894A	-24.943	7.248328518087633e-16
8657	4.90289e-11	Si	8	405.158A	-24.943	7.248328518087633e-16
8658	5.740399999999999e-13	Cr	7	3.46047m	-24.944000000000003	7.231657825102845e-16
8659	6.5818199999999995e-12	Sc	1	3018.08A	-24.945999999999998	7.19843137554001e-16
8660	4.41595e-11	Cl	6	449.834A	-24.945999999999998	7.19843137554001e-16
8661	1.82578e-12	Fe	2	1.08800m	-24.948	7.16535758764569e-16
8662	2.0246e-10	Ne	8	98.1156A	-24.951999999999998	7.099665194419164e-16
8663	7.2555e-12	Si	2	2737.85A	-24.954	7.067045195906878e-16
8664	3.06008e-11	F	1	649.148A	-24.955	7.050791442993199e-16
8665	3.46481e-12	F	3	5733.21A	-24.955	7.050791442993199e-16
8666	3.46828e-11	K	8	572.747A	-24.96	6.970081700751549e-16
8667	3.1031099999999997e-12	Ni	3	6401.47A	-24.961	6.954050957688269e-16
8668	2.6081599999999997e-12	Fe	2	7616.28A	-24.961	6.954050957688269e-16
8669	5.92734e-11	F	7	335.133A	-24.962	6.938057084310854e-16
8670	2.32698e-11	P	9	853.659A	-24.964000000000002	6.906179607617124e-16
8671	3.99912e-12	Fe	2	4967.21A	-24.965999999999998	6.874448594624803e-16
8672	2.58967e-11	Ar	6	767.066A	-24.965999999999998	6.874448594624803e-16
8673	1.21125e-10	B	5	164.000A	-24.97	6.811423271077425e-16
8674	5.66152e-12	Si	2	3508.68A	-24.97	6.811423271077425e-16
8675	4.1988900000000005e-12	Fe	2	4730.89A	-24.971	6.795757432276353e-16
8676	1.31205e-11	Fe	7	1514.00A	-24.973000000000003	6.7645337630947465e-16
8677	5.84957e-12	Fe	8	3395.89A	-24.974	6.748975767169482e-16
8678	9.60773e-12	Fe	7	2067.55A	-24.978	6.687100785418675e-16
8679	4.46982e-11	Mn	6	444.413A	-24.979	6.671720880400094e-16
8680	5.14194e-11	Mn	10	386.322A	-24.982	6.625793076910373e-16
8681	2.3398299999999997e-12	Fe	2	8489.69A	-24.985	6.580181438196008e-16
8682	1.17604e-12	Cr	4	1.68910m	-24.989	6.51985397215502e-16
8683	8.40575e-12	Cu	1	2363.20A	-24.989	6.51985397215502e-16
8684	7.805860000000001e-12	Fe	2	2544.81A	-24.99	6.504858724132825e-16
8685	1.28244e-11	O	7	1548.96A	-24.991	6.489897964223994e-16
8686	2.77726e-12	Ti	3	7152.54A	-24.991999999999997	6.474971613108172e-16
8687	2.24428e-12	Fe	2	8851.15A	-24.993000000000002	6.460079591647174e-16
8688	1.48448e-12	Fe	2	1.33814m	-24.998	6.386131672052962e-16
8689	4.66339e-11	Mn	6	425.966A	-24.999000000000002	6.371443976786452e-16
8690	3.81402e-11	Mg	7	520.827A	-25.000999999999998	6.342169850845059e-16
8691	3.49027e-12	Fe	2	5691.39A	-25.002	6.32758326496157e-16
8692	1.17067e-12	C	5	1.69685m	-25.002	6.32758326496157e-16
8693	3.3867400000000007e-10	Cl	8	58.6537A	-25.003	6.313030227294661e-16
8694	6.78745e-12	K	1	2926.65A	-25.006999999999998	6.255152018277232e-16
8695	1.41651e-11	Be	1	1402.35A	-25.01	6.21209185466366e-16
8696	1.6281299999999998e-12	Fe	2	1.22008m	-25.011	6.197804439869531e-16
8697	1.34127e-13	Ni	1	14.8101m	-25.016	6.126858759111554e-16
8698	7.46326e-11	Mn	8	266.163A	-25.019000000000002	6.084681760082002e-16
8699	4.1782300000000005e-12	Ni	4	4754.28A	-25.019000000000002	6.084681760082002e-16
8700	7.49101e-13	C	5	2.65177m	-25.021	6.056725186845663e-16
8701	8.27165e-12	B	2	2401.51A	-25.022	6.042795105471616e-16
8702	1.56561e-11	N	6	1268.80A	-25.022	6.042795105471616e-16
8703	6.0244300000000004e-12	Fe	8	3297.32A	-25.022	6.042795105471616e-16
8704	5.19906e-12	Cr	7	3820.78A	-25.024	6.0150309839317055e-16
8705	2.48031e-11	Be	4	800.886A	-25.026	5.98739442694292e-16
8706	3.76808e-11	O	7	527.177A	-25.028000000000002	5.959884848399291e-16
8707	3.6032e-12	S	2	5513.00A	-25.034000000000002	5.8781121627004945e-16
8708	1.5970799999999999e-12	Fe	2	1.24380m	-25.038	5.824221306466393e-16
8709	1.52605e-12	S	2	1.30169m	-25.038	5.824221306466393e-16
8710	1.32353e-12	Fe	2	1.50087m	-25.039	5.810825969178179e-16
8711	1.7353599999999998e-12	Fe	2	1.14469m	-25.039	5.810825969178179e-16
8712	4.82551e-11	Cr	10	411.655A	-25.04	5.797461440310851e-16
8713	1.4955e-11	Si	6	1328.28A	-25.041999999999998	5.770824524572021e-16
8714	4.34209e-12	Fe	2	4574.86A	-25.044	5.744309994344007e-16
8715	7.66375e-11	Na	2	259.200A	-25.046	5.717917287316559e-16
8716	6.90854e-11	Ne	3	287.535A	-25.046	5.717917287316559e-16
8717	1.83991e-12	Fe	2	1.07965m	-25.046999999999997	5.704766442487842e-16
8718	5.63008e-12	Fe	2	3528.27A	-25.048000000000002	5.691645843762818e-16
8719	5.64235e-11	Fe	9	352.060A	-25.05	5.665495106527826e-16
8720	4.63529e-11	Mn	6	428.548A	-25.051	5.652464829369206e-16
8721	1.77596e-11	Si	3	1118.52A	-25.052	5.639464521016379e-16
8722	1.94092e-11	N	6	1023.46A	-25.053	5.62649411254305e-16
8723	2.21133e-12	Si	3	8983.03A	-25.054000000000002	5.613553535181406e-16
8724	7.60769e-11	O	7	261.110A	-25.055999999999997	5.587761599512447e-16
8725	1.82581e-12	N	1	1.08798m	-25.057	5.574910104458765e-16
8726	8.53127e-11	Si	8	232.843A	-25.06	5.536532693242023e-16
8727	1.3846e-11	Be	1	1434.67A	-25.061	5.523799021403203e-16
8728	2.36813e-11	O	7	838.823A	-25.061999999999998	5.511094636196963e-16
8729	2.71193e-11	C	5	732.483A	-25.064	5.485773456407369e-16
8730	4.78455e-12	Fe	2	4151.80A	-25.066999999999997	5.448009657559777e-16
8731	3.3892800000000003e-12	Mn	5	5860.97A	-25.066999999999997	5.448009657559777e-16
8732	1.82015e-12	N	1	1.09136m	-25.069000000000003	5.422978326918364e-16
8733	2.19823e-11	N	6	903.657A	-25.070999999999998	5.398062004794518e-16
8734	2.90161e-11	Cr	5	684.602A	-25.072	5.385646806701575e-16
8735	2.04362e-13	Ni	4	9.72025m	-25.072	5.385646806701575e-16
8736	6.429489999999999e-13	Sc	8	3.08958m	-25.072	5.385646806701575e-16
8737	2.6496e-11	B	5	749.715A	-25.074	5.36090200733267e-16
8738	3.4899e-12	Mn	5	5691.98A	-25.074	5.36090200733267e-16
8739	2.90662e-11	Be	4	683.422A	-25.076	5.336270899989628e-16
8740	2.43536e-12	Fe	2	8156.68A	-25.081999999999997	5.263054518430608e-16
8741	5.1348699999999995e-12	S	2	3868.54A	-25.081999999999997	5.263054518430608e-16
8742	2.00142e-11	B	1	992.516A	-25.084	5.238872979462229e-16
8743	3.6128800000000003e-12	Fe	2	5498.23A	-25.084	5.238872979462229e-16
8744	4.55515e-11	O	7	436.088A	-25.086	5.214802544573251e-16
8745	2.55768e-11	Ne	6	776.658A	-25.088	5.190842703286713e-16
8746	1.73035e-11	Al	8	1148.00A	-25.09	5.166992947471252e-16
8747	3.4838800000000003e-12	Mn	5	5701.82A	-25.093000000000004	5.131423618211439e-16
8748	1.53929e-11	Si	6	1290.49A	-25.099	5.061017846725463e-16
8749	7.23397e-12	Si	2	2746.00A	-25.099	5.061017846725463e-16
8750	9.876760000000001e-12	N	6	2011.23A	-25.101	5.0377645819432985e-16
8751	1.76317e-11	N	6	1126.63A	-25.101	5.0377645819432985e-16
8752	4.5962099999999995e-12	Fe	2	4321.92A	-25.101999999999997	5.026178044927854e-16
8753	1.43532e-11	Be	1	1383.97A	-25.101999999999997	5.026178044927854e-16
8754	1.11529e-11	Fe	7	1781.10A	-25.103	5.014618156207982e-16
8755	8.83116e-11	Mg	5	224.936A	-25.103	5.014618156207982e-16
8756	1.46918e-12	N	1	1.35208m	-25.104	5.003084854494464e-16
8757	1.22305e-11	B	2	1624.17A	-25.114	4.889200739412259e-16
8758	2.57156e-12	Fe	2	7724.67A	-25.114	4.889200739412259e-16
8759	4.53013e-13	V	4	4.38496m	-25.115	4.877955889752912e-16
8760	6.85424e-13	Fe	2	2.89813m	-25.115	4.877955889752912e-16
8761	9.81812e-14	Na	1	20.2324m	-25.115	4.877955889752912e-16
8762	1.5198e-12	Fe	2	1.30704m	-25.116	4.866736902530067e-16
8763	1.16636e-12	Na	1	1.70311m	-25.116999999999997	4.855543718261849e-16
8764	1.0539299999999998e-10	Mn	9	188.480A	-25.119	4.833234521344993e-16
8765	2.36842e-12	Fe	2	8387.23A	-25.119	4.833234521344993e-16
8766	2.86385e-12	K	1	6936.29A	-25.119	4.833234521344993e-16
8767	4.61431e-11	Fe	8	430.497A	-25.122	4.799962768929782e-16
8768	3.1286599999999997e-12	Ni	4	6349.18A	-25.123	4.78892316090711e-16
8769	6.60304e-12	Ti	3	3008.38A	-25.123	4.78892316090711e-16
8770	8.76603e-13	Fe	2	2.26607m	-25.124000000000002	4.777908943278314e-16
8771	8.61758e-11	Fe	9	230.511A	-25.128	4.734104810789023e-16
8772	3.60879e-12	S	2	5504.46A	-25.129	4.723216671866853e-16
8773	2.06514e-11	O	7	961.894A	-25.131	4.701515462501326e-16
8774	1.1794e-11	Si	3	1684.28A	-25.131999999999998	4.69070227700032e-16
8775	2.5343599999999997e-12	Fe	2	7838.06A	-25.133000000000003	4.6799139611357635e-16
8776	2.4345599999999997e-12	Fe	2	8159.35A	-25.136	4.647697660033146e-16
8777	2.20096e-11	P	8	902.537A	-25.136	4.647697660033146e-16
8778	8.56203e-12	Cr	7	2320.06A	-25.14	4.605087311764193e-16
8779	1.22316e-11	B	2	1624.02A	-25.142	4.58392885750687e-16
8780	7.1202699999999995e-12	O	5	2789.85A	-25.143	4.573386113692634e-16
8781	4.7787e-13	C	5	4.15687m	-25.145	4.552373313209906e-16
8782	9.248830000000001e-14	Fe	2	21.4778m	-25.147	4.531457057775672e-16
8783	3.3451999999999995e-10	Cl	8	59.3820A	-25.149	4.51063690380569e-16
8784	2.08251e-11	Ca	8	953.871A	-25.151	4.489912409753913e-16
8785	1.82216e-12	N	1	1.09016m	-25.151	4.489912409753913e-16
8786	8.953180000000001e-12	B	2	2218.71A	-25.153000000000002	4.46928313610287e-16
8787	7.17517e-11	Si	8	276.850A	-25.155	4.44874864535463e-16
8788	3.51541e-11	K	8	565.068A	-25.156999999999996	4.4283085020213124e-16
8789	5.00534e-12	Fe	2	3968.66A	-25.159000000000002	4.407962272615779e-16
8790	3.24542e-11	O	7	612.077A	-25.162	4.3776180737687756e-16
8791	1.09886e-12	Ni	4	1.80773m	-25.163	4.3675498315898584e-16
8792	5.06599e-11	O	7	392.114A	-25.163	4.3675498315898584e-16
8793	8.64943e-11	Si	8	229.662A	-25.163	4.3675498315898584e-16
8794	2.57598e-11	O	7	771.143A	-25.166	4.3374838300300334e-16
8795	1.25925e-11	C	5	1577.49A	-25.168000000000003	4.3175549020865214e-16
8796	4.43181e-12	Co	8	4482.24A	-25.171999999999997	4.277971320815747e-16
8797	2.7887e-12	Cr	7	7123.20A	-25.171999999999997	4.277971320815747e-16
8798	1.27807e-11	O	7	1554.25A	-25.174	4.258315828014438e-16
8799	6.68577e-11	Ne	8	297.116A	-25.179000000000002	4.2095712898102725e-16
8800	3.18315e-13	Na	8	6.24051m	-25.179000000000002	4.2095712898102725e-16
8801	4.75237e-11	Fe	3	417.990A	-25.18	4.1998895445093194e-16
8802	7.10089e-11	Al	8	279.746A	-25.180999999999997	4.190230066604645e-16
8803	4.53219e-12	Fe	2	4382.97A	-25.180999999999997	4.190230066604645e-16
8804	7.10721e-12	Ni	7	2794.97A	-25.180999999999997	4.190230066604645e-16
8805	2.82405e-12	Ti	3	7034.02A	-25.184	4.161384725720956e-16
8806	5.82264e-11	Fe	9	341.159A	-25.184	4.161384725720956e-16
8807	2.92621e-11	O	7	678.847A	-25.184	4.161384725720956e-16
8808	4.1912300000000005e-12	Fe	2	4739.52A	-25.186	4.1422648996665487e-16
8809	1.12553e-12	Cr	4	1.76490m	-25.188000000000002	4.1232329212331385e-16
8810	2.36328e-12	Fe	2	8405.47A	-25.191	4.09484878545419e-16
8811	2.33562e-12	Fe	2	8505.01A	-25.191	4.09484878545419e-16
8812	3.35634e-10	Cl	8	59.1849A	-25.195999999999998	4.047975439012956e-16
8813	5.41622e-11	O	7	366.759A	-25.199	4.020109372097508e-16
8814	5.18244e-12	S	2	3833.03A	-25.2	4.0108633771153497e-16
8815	3.39897e-11	K	8	584.426A	-25.2	4.0108633771153497e-16
8816	2.93324e-11	F	4	677.219A	-25.206	3.9558322685183847e-16
8817	1.99702e-12	N	1	9947.07A	-25.211	3.9105502309876367e-16
8818	2.32199e-11	O	7	855.492A	-25.212	3.9015562150376547e-16
8819	2.93695e-12	Fe	2	6763.63A	-25.215	3.8746980909703303e-16
8820	3.4719199999999996e-12	F	3	5721.46A	-25.215999999999998	3.8657865326542445e-16
8821	3.25176e-10	B	4	61.0883A	-25.217	3.8568954703534963e-16
8822	1.83399e-13	Mn	6	10.8313m	-25.22	3.830344788690062e-16
8823	1.44731e-11	Be	1	1372.51A	-25.221999999999998	3.812745952986287e-16
8824	8.83029e-12	P	8	2249.58A	-25.224	3.795227976587639e-16
8825	2.30646e-11	P	9	861.254A	-25.226	3.7777904879794196e-16
8826	1.1079899999999999e-10	S	9	179.283A	-25.232	3.72595725930682e-16
8827	4.94386e-11	B	5	401.801A	-25.236	3.6917974778262905e-16
8828	6.794789999999999e-12	Na	2	2923.48A	-25.236	3.6917974778262905e-16
8829	5.68177e-11	Si	9	349.617A	-25.237	3.683306579247251e-16
8830	1.36596e-12	C	1	1.45425m	-25.238000000000003	3.6748352091929725e-16
8831	2.03162e-12	V	4	9777.65A	-25.24	3.657950875104856e-16
8832	2.08709e-12	Fe	2	9517.77A	-25.241	3.6495378215518693e-16
8833	6.42364e-16	Na	9	3092.40m	-25.243000000000002	3.632769718402001e-16
8834	2.08594e-11	Ne	3	952.304A	-25.244	3.624414579902335e-16
8835	2.1785e-11	C	3	911.841A	-25.246	3.607761907562652e-16
8836	9.07314e-11	Fe	9	218.937A	-25.247	3.5994642854318243e-16
8837	5.403e-13	Zn	2	3.67656m	-25.249000000000002	3.5829262492821604e-16
8838	2.063e-11	Cl	6	962.890A	-25.25	3.5746857475803327e-16
8839	8.95752e-12	B	2	2217.63A	-25.250999999999998	3.5664641985064885e-16
8840	4.21584e-11	Si	8	471.186A	-25.250999999999998	3.5664641985064885e-16
8841	2.09751e-11	Ne	3	947.050A	-25.252	3.5582615584707653e-16
8842	1.62009e-12	S	2	1.22613m	-25.254	3.5419128316554667e-16
8843	2.18115e-11	O	7	910.734A	-25.256999999999998	3.5175304752251053e-16
8844	3.45705e-12	Cr	7	5746.07A	-25.256999999999998	3.5175304752251053e-16
8845	1.66393e-12	C	3	1.19383m	-25.26	3.4933159657557365e-16
8846	3.40711e-12	Fe	2	5830.29A	-25.261	3.4852815619868613e-16
8847	1.50623e-11	N	1	1318.82A	-25.261999999999997	3.4772656368338786e-16
8848	5.92501e-11	F	7	335.264A	-25.263	3.469268147797094e-16
8849	4.74598e-11	K	8	418.554A	-25.268	3.429555763699571e-16
8850	2.04034e-11	Ca	8	973.587A	-25.274	3.3825004945651646e-16
8851	2.69199e-11	O	7	737.911A	-25.274	3.3825004945651646e-16
8852	1.39408e-11	O	7	1424.92A	-25.275	3.374720959307501e-16
8853	3.47649e-11	F	4	571.393A	-25.275	3.374720959307501e-16
8854	3.04221e-11	O	7	652.961A	-25.279	3.3437813315810274e-16
8855	2.34253e-12	Fe	2	8479.91A	-25.28	3.336090847927044e-16
8856	7.59426e-11	Cl	7	261.572A	-25.281999999999996	3.320762902803464e-16
8857	1.7839e-12	Ni	4	1.11354m	-25.283	3.313125360066547e-16
8858	6.05284e-11	Al	8	328.184A	-25.285	3.2979029317749773e-16
8859	8.5499e-12	F	6	2323.35A	-25.285999999999998	3.2903179655124987e-16
8860	7.64019e-11	Cl	7	260.000A	-25.288	3.2752003276801775e-16
8861	6.16717e-11	Na	6	322.100A	-25.289	3.2676675759581517e-16
8862	7.60654e-11	Cl	7	261.150A	-25.29	3.2601521490843533e-16
8863	2.9237400000000002e-12	Fe	2	6794.18A	-25.295	3.2228334960297885e-16
8864	1.43241e-11	C	5	1386.79A	-25.298000000000002	3.2006476662957255e-16
8865	1.58048e-12	Fe	2	1.25687m	-25.299	3.193286380936769e-16
8866	5.54904e-12	Fe	2	3579.80A	-25.302	3.171303952112308e-16
8867	1.71897e-12	N	1	1.15560m	-25.303	3.1640101554231563e-16
8868	6.67025e-12	Sc	1	2978.07A	-25.304000000000002	3.156733134000881e-16
8869	6.57763e-12	Si	1	3020.00A	-25.305	3.1494728492634644e-16
8870	1.68805e-11	C	3	1176.77A	-25.305999999999997	3.142229262717574e-16
8871	3.51801e-12	Fe	2	5646.50A	-25.309	3.120598308622675e-16
8872	3.73549e-11	Al	7	531.777A	-25.311	3.1062604617810307e-16
8873	5.85406e-13	Ni	3	3.39328m	-25.311	3.1062604617810307e-16
8874	1.9869e-12	N	1	9997.73A	-25.311999999999998	3.099116260968425e-16
8875	1.46814e-11	Be	4	1353.04A	-25.319000000000003	3.049564818837815e-16
8876	3.10936e-10	S	8	63.8861A	-25.319000000000003	3.049564818837815e-16
8877	3.51947e-11	K	8	564.417A	-25.320999999999998	3.035553341235822e-16
8878	8.4649e-12	Zn	2	2346.69A	-25.320999999999998	3.035553341235822e-16
8879	8.14246e-12	Si	2	2439.61A	-25.322	3.028571762287736e-16
8880	1.1260899999999999e-10	N	6	176.402A	-25.322	3.028571762287736e-16
8881	3.51949e-11	F	6	564.414A	-25.322	3.028571762287736e-16
8882	7.90289e-11	Al	8	251.357A	-25.324	3.014656739019056e-16
8883	5.84529e-11	Fe	9	339.837A	-25.325	3.007723220922419e-16
8884	5.37675e-11	Fe	6	369.451A	-25.326	3.0008056494748645e-16
8885	3.40013e-13	Mn	5	5.84226m	-25.326999999999998	2.993903988000167e-16
8886	1.02443e-10	F	6	193.907A	-25.328000000000003	2.987018199906331e-16
8887	4.76921e-12	Ti	3	4165.15A	-25.334	2.9460347737747024e-16
8888	1.16586e-12	Na	1	1.70384m	-25.34	2.9056136613301714e-16
8889	6.3963199999999995e-12	Ti	8	3105.61A	-25.340999999999998	2.898930935352811e-16
8890	3.11054e-11	F	1	638.619A	-25.343000000000004	2.885611557578077e-16
8891	1.45541e-11	Be	1	1364.87A	-25.344	2.8789748351627606e-16
8892	5.21657e-11	Fe	8	380.795A	-25.348000000000003	2.852580235221644e-16
8893	5.27377e-11	Mg	5	376.665A	-25.349	2.846019482739604e-16
8894	7.85022e-12	Be	4	2530.43A	-25.349	2.846019482739604e-16
8895	2.12427e-12	Fe	2	9351.19A	-25.351999999999997	2.8264276224273677e-16
8896	1.5548399999999999e-12	Fe	2	1.27759m	-25.355	2.8069706315328184e-16
8897	1.30943e-11	Fe	7	1517.04A	-25.355	2.8069706315328184e-16
8898	4.30669e-11	V	10	461.246A	-25.358	2.787647581621485e-16
8899	4.07568e-10	Ar	9	48.7390A	-25.362	2.7620902749736504e-16
8900	1.47737e-11	Si	6	1344.58A	-25.362	2.7620902749736504e-16
8901	1.3082899999999999e-12	N	5	1.51835m	-25.364	2.7493996229227246e-16
8902	2.92251e-12	Ni	3	6797.05A	-25.368000000000002	2.7241929756679564e-16
8903	5.0939800000000005e-12	S	2	3899.59A	-25.368000000000002	2.7241929756679564e-16
8904	1.85904e-12	C	1	1.06853m	-25.369	2.7179275056888864e-16
8905	5.2545800000000004e-12	Cr	7	3780.41A	-25.37	2.7116764458908675e-16
8906	8.95584e-12	B	2	2218.05A	-25.379	2.656059922418756e-16
8907	3.36759e-12	Fe	2	5898.72A	-25.379	2.656059922418756e-16
8908	9.768350000000001e-14	Na	1	20.3355m	-25.379	2.656059922418756e-16
8909	4.23411e-12	Fe	2	4691.53A	-25.38	2.649951154113733e-16
8910	3.96432e-11	C	5	501.081A	-25.381	2.6438564355859127e-16
8911	6.11734e-11	Al	8	324.724A	-25.381	2.6438564355859127e-16
8912	4.09172e-11	Ne	7	485.479A	-25.383000000000003	2.631709018681901e-16
8913	2.4907599999999998e-12	Fe	2	7975.25A	-25.383000000000003	2.631709018681901e-16
8914	1.2466299999999999e-10	N	6	159.345A	-25.383000000000003	2.631709018681901e-16
8915	6.10686e-11	Al	8	325.281A	-25.384	2.625656255901336e-16
8916	7.1991399999999996e-12	Si	2	2759.28A	-25.385	2.6196174140888423e-16
8917	3.87599e-11	B	5	512.501A	-25.39	2.589630901514738e-16
8918	5.42587e-12	Ti	3	3661.07A	-25.397	2.5482255669127316e-16
8919	2.92003e-11	Al	9	680.283A	-25.399	2.5365175339385846e-16
8920	1.81948e-12	Fe	2	1.09177m	-25.403000000000002	2.513262601406967e-16
8921	1.37798e-12	Mn	5	1.44157m	-25.410999999999998	2.4673903892003696e-16
8922	1.85768e-12	N	1	1.06932m	-25.415	2.4447692181411176e-16
8923	2.75895e-17	B	3	7.20000c	-25.42	2.4167841763154123e-16
8924	5.70615e-11	Fe	9	348.123A	-25.423000000000002	2.400147151068603e-16
8925	2.9043099999999998e-12	Fe	2	6839.64A	-25.429000000000002	2.367215897595156e-16
8926	4.96546e-11	V	10	400.053A	-25.430999999999997	2.356339528506901e-16
8927	2.67274e-12	Fe	2	7432.25A	-25.432	2.350920097978933e-16
8928	6.68676e-11	Ne	8	297.071A	-25.432	2.350920097978933e-16
8929	1.76966e-11	Si	4	1122.50A	-25.435	2.3347364778581925e-16
8930	1.19484e-12	Cr	4	1.66253m	-25.436	2.329366732967955e-16
8931	3.46879e-11	F	4	572.663A	-25.438000000000002	2.3186642649947175e-16
8932	3.27225e-11	Ca	8	607.058A	-25.438000000000002	2.3186642649947175e-16
8933	4.68052e-12	Cr	7	4244.07A	-25.439	2.313331485168316e-16
8934	2.41909e-11	O	7	821.153A	-25.447	2.271108427087364e-16
8935	1.1581399999999998e-10	Ar	10	171.520A	-25.451	2.25028677987332e-16
8936	1.44208e-10	Mg	5	137.749A	-25.459	2.2092144173457007e-16
8937	4.65491e-12	Fe	2	4267.42A	-25.46	2.2041333651835047e-16
8938	6.90959e-11	Ne	3	287.491A	-25.46	2.2041333651835047e-16
8939	2.30969e-12	Fe	2	8600.50A	-25.46	2.2041333651835047e-16
8940	1.21109e-11	Be	4	1640.21A	-25.461	2.1990639991170136e-16
8941	6.66795e-12	Si	2	2979.10A	-25.462	2.1940062922689177e-16
8942	1.46113e-11	Be	1	1359.53A	-25.463	2.1889602178237764e-16
8943	7.06473e-12	Ni	3	2811.78A	-25.464000000000002	2.1839257490278057e-16
8944	6.26128e-12	S	3	3172.59A	-25.467	2.1688917099192394e-16
8945	1.06415e-10	F	6	186.670A	-25.468000000000004	2.1639033974106084e-16
8946	2.67609e-12	Fe	2	7422.95A	-25.468000000000004	2.1639033974106084e-16
8947	1.52226e-12	Fe	2	1.30493m	-25.469	2.1589265577024158e-16
8948	1.04955e-12	Ni	4	1.89267m	-25.471	2.1490071912010738e-16
8949	1.52149e-11	Si	3	1305.59A	-25.471999999999998	2.144064611816449e-16
8950	2.1658099999999997e-14	Mg	6	91.7183m	-25.471999999999998	2.144064611816449e-16
8951	2.07128e-12	Fe	2	9590.45A	-25.473000000000003	2.1391334000489254e-16
8952	2.01445e-11	B	1	986.096A	-25.473000000000003	2.1391334000489254e-16
8953	1.7345799999999999e-12	Ni	4	1.14520m	-25.483	2.090440779117576e-16
8954	1.1763e-13	Na	2	16.8873m	-25.484	2.0856328987428676e-16
8955	4.4335800000000006e-12	Fe	2	4480.45A	-25.485	2.080836076186187e-16
8956	5.57577e-11	Mg	5	356.264A	-25.486	2.076050286015225e-16
8957	4.0311e-12	Cr	7	4927.80A	-25.487	2.0712755028562309e-16
8958	1.13816e-10	Fe	10	174.531A	-25.489	2.0617588563705888e-16
8959	7.267630000000001e-12	P	4	2733.28A	-25.491	2.052285934903778e-16
8960	4.44941e-12	Si	2	4464.52A	-25.493000000000002	2.0428565375575521e-16
8961	4.54217e-11	B	5	437.334A	-25.493000000000002	2.0428565375575521e-16
8962	7.63912e-11	K	9	260.036A	-25.494	2.0381580979015012e-16
8963	5.70172e-12	Si	2	3483.94A	-25.495	2.033470464356776e-16
8964	7.68142e-11	S	9	258.604A	-25.498	2.019472152142682e-16
8965	1.86259e-12	N	1	1.06650m	-25.502	2.000957520164327e-16
8966	7.35926e-11	Fe	7	269.925A	-25.505	1.9871830254837466e-16
8967	2.09864e-12	Fe	2	9465.40A	-25.509	1.968964421997949e-16
8968	1.8552200000000002e-12	C	1	1.07073m	-25.51	1.9644359294916849e-16
8969	4.96548e-13	V	4	4.00051m	-25.514	1.9464258726354878e-16
8970	1.2810299999999998e-12	Ni	3	1.55066m	-25.519000000000002	1.9241453199141327e-16
8971	5.62278e-12	Fe	2	3532.86A	-25.519000000000002	1.9241453199141327e-16
8972	1.09002e-11	Si	9	1822.39A	-25.529	1.8803464251480248e-16
8973	4.34787e-12	Cr	7	4568.78A	-25.539	1.8375445149458427e-16
8974	5.2233300000000005e-12	S	2	3803.02A	-25.541999999999998	1.824894947480591e-16
8975	5.78665e-11	Al	7	343.281A	-25.545	1.8123324590252368e-16
8976	4.44543e-12	Fe	2	4468.51A	-25.548000000000002	1.7998564501321365e-16
8977	3.3011400000000002e-12	Fe	2	6017.46A	-25.549	1.7957168951682767e-16
8978	4.18546e-12	V	8	4746.06A	-25.551	1.787466325480171e-16
8979	4.86135e-11	V	10	408.620A	-25.553	1.77925366371638e-16
8980	7.93004e-12	Cr	7	2504.96A	-25.557	1.7629413680776918e-16
8981	3.06723e-11	Cl	6	647.635A	-25.559	1.754841388257637e-16
8982	3.2745700000000003e-12	Co	8	6066.28A	-25.561	1.7467786244643307e-16
8983	4.73742e-12	Mn	6	4193.10A	-25.563000000000002	1.7387529057056333e-16
8984	9.35685e-13	Fe	2	2.12299m	-25.565	1.7307640617751007e-16
8985	2.77967e-12	Fe	2	7146.34A	-25.569000000000003	1.714896321479124e-16
8986	1.51412e-11	Si	6	1311.94A	-25.570999999999998	1.7070170885965438e-16
8987	8.49673e-13	Na	1	2.33790m	-25.573	1.6991740575006217e-16
8988	1.1308e-11	Fe	7	1756.67A	-25.576	1.6874770255643814e-16
8989	3.6767e-12	Si	2	5402.80A	-25.578000000000003	1.679723772903017e-16
8990	1.09982e-11	Fe	7	1806.16A	-25.579	1.675860515429609e-16
8991	2.91966e-11	Si	4	680.368A	-25.58	1.6720061432018272e-16
8992	8.12093e-12	Si	2	2446.08A	-25.581	1.6681606357841594e-16
8993	4.68978e-12	Si	3	4235.69A	-25.584	1.6566770987413165e-16
8994	3.12673e-12	Fe	2	6353.12A	-25.586	1.649065358889321e-16
8995	3.6495400000000005e-10	S	9	54.4300A	-25.590999999999998	1.6301886638215978e-16
8996	8.93257e-11	P	8	222.382A	-25.594	1.6189665239950934e-16
8997	1.14002e-11	Fe	7	1742.46A	-25.595	1.6152430043164908e-16
8998	5.006e-12	Cr	7	3968.13A	-25.596	1.611528048495491e-16
8999	5.0691e-11	Fe	8	391.873A	-25.601999999999997	1.5894170547504135e-16
9000	1.90981e-12	N	1	1.04013m	-25.604	1.582114346729461e-16
9001	1.3190799999999999e-12	N	5	1.50593m	-25.604	1.582114346729461e-16
9002	4.56344e-11	Mn	6	435.296A	-25.607	1.5712231481740291e-16
9003	3.90971e-12	Cr	7	5080.80A	-25.607	1.5712231481740291e-16
9004	4.82469e-11	Fe	8	411.725A	-25.613000000000003	1.5496651583929191e-16
9005	2.29426e-11	B	5	865.833A	-25.613000000000003	1.5496651583929191e-16
9006	3.67502e-12	S	2	5405.26A	-25.614	1.546101027432211e-16
9007	1.22348e-11	B	2	1623.60A	-25.616999999999997	1.5354577428230352e-16
9008	8.72895e-12	Mn	6	2275.70A	-25.616999999999997	1.5354577428230352e-16
9009	4.51191e-11	Na	4	440.268A	-25.619	1.5284029553203884e-16
9010	6.83551e-12	Be	4	2906.07A	-25.622	1.5178815033826608e-16
9011	5.93999e-12	Ni	7	3344.19A	-25.622	1.5178815033826608e-16
9012	1.03196e-12	Fe	2	1.92493m	-25.624000000000002	1.510907471364772e-16
9013	1.30664e-12	Mn	5	1.52027m	-25.624000000000002	1.510907471364772e-16
9014	9.14989e-11	Fe	9	217.101A	-25.625	1.5074324806106139e-16
9015	2.29379e-12	Fe	2	8660.10A	-25.625999999999998	1.5039654821134072e-16
9016	4.10329e-11	C	3	484.111A	-25.628	1.4970553884053782e-16
9017	1.27937e-11	S	9	1552.67A	-25.628	1.4970553884053782e-16
9018	9.88219e-12	Fe	7	2010.13A	-25.629	1.493612256557939e-16
9019	6.90302e-11	Ne	3	287.765A	-25.631	1.4867497316004152e-16
9020	2.59849e-11	Cl	6	764.462A	-25.634	1.4765150184378876e-16
9021	7.04796e-12	Cr	5	2818.47A	-25.634	1.4765150184378876e-16
9022	4.9147e-12	Fe	2	4041.85A	-25.635	1.473119128130435e-16
9023	3.5623199999999997e-12	S	2	5576.28A	-25.638	1.4629782473821883e-16
9024	2.11575e-12	S	9	9388.86A	-25.642	1.4495655821895136e-16
9025	2.07955e-11	Ne	3	955.228A	-25.643	1.4462316738654503e-16
9026	7.127560000000001e-12	Ni	3	2786.99A	-25.643	1.4462316738654503e-16
9027	2.31112e-11	Cr	5	859.516A	-25.645	1.4395868429110394e-16
9028	1.06713e-10	N	5	186.149A	-25.645	1.4395868429110394e-16
9029	6.42686e-11	Al	7	309.085A	-25.647	1.4329725421816342e-16
9030	1.39057e-13	He	1	14.2851m	-25.65	1.423108028587124e-16
9031	1.52418e-10	O	7	130.329A	-25.65	1.423108028587124e-16
9032	1.7427e-12	Fe	2	1.13986m	-25.651	1.4198349709477576e-16
9033	2.02132e-10	Ne	8	98.2746A	-25.651999999999997	1.4165694411320783e-16
9034	1.60359e-12	Fe	2	1.23875m	-25.653000000000002	1.4133114218265377e-16
9035	8.71187e-12	Cr	7	2280.16A	-25.655	1.4068178456909284e-16
9036	3.64425e-10	S	9	54.5090A	-25.656	1.4035822544325537e-16
9037	2.41233e-12	Fe	9	8234.56A	-25.656	1.4035822544325537e-16
9038	8.16113e-12	Si	2	2434.03A	-25.656999999999996	1.4003541048275696e-16
9039	7.327110000000001e-12	K	4	2711.09A	-25.656999999999996	1.4003541048275696e-16
9040	2.48392e-12	Si	2	7997.23A	-25.656999999999996	1.4003541048275696e-16
9041	4.8093e-11	Na	4	413.043A	-25.662	1.3843243839428333e-16
9042	2.988e-12	Fe	2	6648.07A	-25.664	1.3779639911485036e-16
9043	5.95161e-12	Ti	3	3337.66A	-25.666999999999998	1.3684781537557512e-16
9044	2.13383e-11	O	7	930.928A	-25.671999999999997	1.3528133138656652e-16
9045	6.24723e-13	Fe	2	3.17972m	-25.676	1.3404106468543428e-16
9046	3.93496e-12	Fe	2	5048.19A	-25.678	1.3342520193544702e-16
9047	9.029299999999999e-17	K	9	2.20000c	-25.684	1.3159453953513298e-16
9048	4.25513e-11	K	9	466.835A	-25.688000000000002	1.303880735448636e-16
9049	4.08846e-11	Na	6	485.867A	-25.69	1.297889947645869e-16
9050	1.12798e-10	N	6	176.106A	-25.695	1.283033124269459e-16
9051	2.64467e-11	O	7	751.112A	-25.698	1.2742007863676495e-16
9052	2.03903e-12	N	1	9742.12A	-25.698	1.2742007863676495e-16
9053	4.92082e-12	Mn	6	4036.82A	-25.698	1.2742007863676495e-16
9054	1.07794e-11	B	2	1842.82A	-25.699	1.2712702058817482e-16
9055	1.38912e-16	Ne	8	1.43000c	-25.699	1.2712702058817482e-16
9056	1.22639e-11	B	5	1619.76A	-25.701	1.2654292498522863e-16
9057	1.2835799999999999e-12	Fe	2	1.54758m	-25.706999999999997	1.2480669096470109e-16
9058	2.9949e-11	O	7	663.276A	-25.708000000000002	1.245196435409626e-16
9059	7.331560000000001e-12	Sc	1	2709.44A	-25.709	1.2423325630798064e-16
9060	4.03872e-10	Ar	9	49.1850A	-25.714000000000002	1.228111699825622e-16
9061	6.706410000000001e-12	Ni	7	2962.01A	-25.718000000000004	1.2168523040837801e-16
9062	1.76496e-11	N	6	1125.49A	-25.721999999999998	1.2056961351025933e-16
9063	4.8597e-12	Na	2	4087.59A	-25.725	1.1973961812894696e-16
9064	1.14213e-11	Fe	7	1739.25A	-25.726	1.1946422464933918e-16
9065	1.6733900000000002e-12	C	3	1.18708m	-25.73	1.183689700544109e-16
9066	3.2942699999999996e-16	N	7	6030.00m	-25.730999999999998	1.1809672897789628e-16
9067	3.13805e-11	F	1	633.020A	-25.734	1.1728375681396536e-16
9068	7.61592e-11	K	9	260.828A	-25.738000000000003	1.162084928683113e-16
9069	4.51426e-11	Mn	10	440.038A	-25.741999999999997	1.1514308700176772e-16
9070	8.52803e-11	Fe	9	232.931A	-25.743000000000002	1.1487826525038822e-16
9071	4.49916e-11	K	8	441.515A	-25.743000000000002	1.1487826525038822e-16
9072	2.97528e-11	O	5	667.651A	-25.744	1.1461405257213715e-16
9073	1.22922e-12	Fe	2	1.61603m	-25.75	1.1304148881695589e-16
9074	1.51635e-10	N	6	131.002A	-25.754	1.1200511821807808e-16
9075	2.40955e-11	O	7	824.407A	-25.755	1.1174751359462972e-16
9076	8.1263e-12	Si	2	2444.47A	-25.756	1.114905014453734e-16
9077	6.68342e-13	Cr	7	2.97220m	-25.758000000000003	1.1097824912196231e-16
9078	1.34677e-11	O	7	1474.97A	-25.759	1.1072300623189763e-16
9079	8.13274e-14	V	4	24.4253m	-25.761999999999997	1.0996079441830947e-16
9080	4.70301e-11	K	8	422.378A	-25.764	1.0945557046026217e-16
9081	5.69857e-12	Si	2	3485.86A	-25.765	1.0920382963393724e-16
9082	2.0537099999999997e-12	Fe	2	9672.48A	-25.768	1.0845207575848859e-16
9083	3.5666e-11	K	8	556.957A	-25.778000000000002	1.0598340512111405e-16
9084	6.94523e-11	Na	6	286.016A	-25.779	1.057396500534676e-16
9085	4.76556e-11	Mn	6	416.834A	-25.784000000000002	1.045292582882965e-16
9086	5.12806e-11	Ne	6	387.368A	-25.789	1.0333272176309023e-16
9087	4.26423e-12	Be	4	4658.39A	-25.79	1.030950630979938e-16
9088	4.27156e-11	Cr	9	465.040A	-25.791	1.0285795103265831e-16
9089	2.02316e-11	B	1	981.855A	-25.793000000000003	1.0238536167558558e-16
9090	5.95105e-11	Mn	10	333.797A	-25.793000000000003	1.0238536167558558e-16
9091	1.12536e-11	Fe	8	1765.17A	-25.804000000000002	9.982466668764301e-17
9092	4.0885e-13	C	5	4.85862m	-25.805	9.959507632532708e-17
9093	6.85843e-12	N	6	2896.36A	-25.805999999999997	9.936601400619142e-17
9094	4.4728199999999995e-12	Cr	7	4441.15A	-25.808000000000003	9.890946864238929e-17
9095	9.50348e-13	Fe	2	2.09023m	-25.811	9.822858064954467e-17
9096	1.10513e-11	Ti	8	1797.47A	-25.811999999999998	9.800266118325008e-17
9097	7.924539999999999e-12	Zn	2	2506.70A	-25.811999999999998	9.800266118325008e-17
9098	4.11878e-11	C	3	482.290A	-25.813000000000002	9.777726131730759e-17
9099	8.9548e-12	C	3	2218.30A	-25.815	9.732801560904413e-17
9100	2.35429e-12	Fe	2	8437.57A	-25.818	9.665801426230484e-17
9101	2.59879e-11	Cl	6	764.374A	-25.820999999999998	9.59926251723952e-17
9102	2.42278e-12	Fe	2	8199.03A	-25.822	9.577184826099287e-17
9103	3.40457e-12	Fe	1	5834.65A	-25.824	9.533181658876017e-17
9104	2.85238e-12	K	1	6964.17A	-25.828000000000003	9.445780924080156e-17
9105	3.23403e-12	Be	3	6142.32A	-25.837	9.252047819501106e-17
9106	1.36073e-12	Fe	2	1.45983m	-25.839000000000002	9.209538521126733e-17
9107	6.10656e-11	Al	8	325.297A	-25.84	9.188357170304452e-17
9108	1.71969e-11	Cl	6	1155.12A	-25.843000000000004	9.125104964452833e-17
9109	2.1748900000000002e-12	Fe	2	9133.56A	-25.843000000000004	9.125104964452833e-17
9110	1.40726e-12	Mn	5	1.41156m	-25.846999999999998	9.041445499279571e-17
9111	4.09059e-11	Mg	5	485.614A	-25.853	8.917392216392e-17
9112	6.71539e-11	Mg	5	295.805A	-25.855	8.87642052084496e-17
9113	2.27417e-12	Fe	2	8734.82A	-25.862	8.734496371917509e-17
9114	5.92141e-11	P	8	335.469A	-25.864	8.694365006443899e-17
9115	1.01909e-12	Ni	4	1.94924m	-25.871	8.555351723881808e-17
9116	2.03428e-12	Fe	2	9764.87A	-25.875	8.476915787815477e-17
9117	1.89257e-11	B	5	1049.60A	-25.877	8.437967897624235e-17
9118	6.90792e-11	Ne	3	287.561A	-25.883000000000003	8.322194637841425e-17
9119	7.95187e-12	Fe	9	2498.08A	-25.893	8.13275836013754e-17
9120	1.5966299999999998e-12	Mn	5	1.24415m	-25.893	8.13275836013754e-17
9121	2.64701e-12	Fe	2	7504.48A	-25.894000000000002	8.114053534962605e-17
9122	2.8632e-11	Ne	3	693.786A	-25.899	8.021172732199376e-17
9123	1.06762e-10	N	5	186.063A	-25.9	8.002724546847085e-17
9124	2.57118e-12	Be	4	7725.80A	-25.9	8.002724546847085e-17
9125	2.5682e-12	Fe	2	7734.79A	-25.901999999999997	7.965955367503652e-17
9126	3.9508599999999996e-12	Fe	2	5027.88A	-25.905	7.911118116472687e-17
9127	1.1938500000000002e-10	F	6	166.389A	-25.906	7.8929230497126e-17
9128	3.2866e-12	Fe	2	6044.08A	-25.906	7.8929230497126e-17
9129	4.74186e-11	Cr	9	418.917A	-25.906999999999996	7.874769830444805e-17
9130	1.70713e-11	Cl	6	1163.62A	-25.906999999999996	7.874769830444805e-17
9131	2.023e-11	Ar	7	981.932A	-25.913	7.76672393783521e-17
9132	1.06787e-11	B	5	1860.19A	-25.915	7.731039082794972e-17
9133	1.21866e-11	Fe	7	1630.02A	-25.916999999999998	7.695518184770514e-17
9134	4.65992e-12	F	6	4262.83A	-25.919	7.660160490447716e-17
9135	4.32478e-11	K	9	459.317A	-25.921999999999997	7.607428316543658e-17
9136	3.48842e-11	K	8	569.440A	-25.928	7.503050487016919e-17
9137	1.6681799999999996e-10	O	7	119.078A	-25.930999999999997	7.451399850769065e-17
9138	2.27868e-11	S	8	871.752A	-25.933000000000003	7.417163778307784e-17
9139	8.19597e-12	P	9	2423.69A	-25.941999999999997	7.265037640988735e-17
9140	3.31594e-12	Fe	2	5990.60A	-25.945	7.215025473648014e-17
9141	9.31997e-13	Ni	4	2.13139m	-25.947	7.181875442798518e-17
9142	4.0224500000000004e-10	Ar	9	49.3840A	-25.958000000000002	7.002254136105479e-17
9143	8.92958e-13	Fe	2	2.22457m	-25.965	6.890295835289658e-17
9144	1.4204e-12	Fe	2	1.39852m	-25.971	6.795757432276353e-17
9145	1.1271600000000002e-10	N	6	176.234A	-25.975	6.733453553641839e-17
9146	1.1412100000000001e-10	N	6	174.066A	-25.979	6.671720880400093e-17
9147	5.478680000000001e-12	Fe	2	3625.77A	-25.98	6.656376348181417e-17
9148	9.02092e-14	Mn	5	22.0204m	-25.98	6.656376348181417e-17
9149	4.65816e-12	Ti	8	4264.45A	-25.983	6.610554175708492e-17
9150	1.07572e-10	Cl	7	184.662A	-25.985	6.580181438196008e-17
9151	1.1114200000000001e-10	Li	2	178.731A	-25.986	6.56504744085212e-17
9152	8.15842e-12	Sc	1	2434.84A	-25.986	6.56504744085212e-17
9153	1.0763e-10	Cl	7	184.562A	-25.986	6.56504744085212e-17
9154	1.1187000000000001e-10	Co	11	177.568A	-25.986	6.56504744085212e-17
9155	5.16995e-11	Fe	8	384.229A	-25.987	6.549948250736284e-17
9156	4.18947e-11	Si	8	474.152A	-25.987	6.549948250736284e-17
9157	3.5509e-10	S	9	55.9420A	-25.988000000000003	6.534883787793942e-17
9158	6.91932e-11	Al	8	287.087A	-25.989	6.519853972155019e-17
9159	1.27273e-12	Fe	2	1.56078m	-25.991999999999997	6.474971613108173e-17
9160	1.0796700000000002e-10	Cl	7	183.987A	-25.991999999999997	6.474971613108173e-17
9161	1.24406e-11	C	5	1596.75A	-25.995	6.430398222047653e-17
9162	4.48424e-12	Si	2	4429.84A	-25.995	6.430398222047653e-17
9163	7.91724e-11	Mn	8	250.901A	-26.004	6.298510660685573e-17
9164	3.5197e-11	Na	4	564.380A	-26.006	6.269571632892782e-17
9165	1.50254e-11	Si	6	1322.06A	-26.008000000000003	6.240765567854899e-17
9166	2.43798e-12	Fe	2	8147.93A	-26.009	6.226412205350459e-17
9167	1.519e-12	Fe	2	1.30773m	-26.014	6.155139054208945e-17
9168	1.11616e-11	O	5	1779.71A	-26.015	6.140982627220938e-17
9169	7.2024199999999995e-12	Si	2	2758.03A	-26.018	6.098708400167261e-17
9170	4.21585e-11	Ca	8	471.185A	-26.02	6.070687380373771e-17
9171	4.74755e-11	K	8	418.415A	-26.024	6.015030983931705e-17
9172	8.18266e-12	Si	2	2427.63A	-26.024	6.015030983931705e-17
9173	5.06187e-11	Al	9	392.433A	-26.025	6.00119679656333e-17
9174	4.16515e-12	Sc	1	4769.20A	-26.025	6.00119679656333e-17
9175	1.34313e-12	Mg	1	1.47896m	-26.026999999999997	5.973623801891783e-17
9176	8.26182e-11	Cr	9	240.437A	-26.031999999999996	5.905244295676485e-17
9177	1.37638e-10	F	6	144.324A	-26.035999999999998	5.851104690552035e-17
9178	3.56276e-11	Ne	3	557.559A	-26.038	5.824221306466393e-17
9179	7.46646e-11	Fe	10	266.049A	-26.038	5.824221306466393e-17
9180	4.68934e-11	Mn	6	423.609A	-26.038	5.824221306466393e-17
9181	3.50836e-12	Fe	2	5662.03A	-26.049	5.678555421577564e-17
9182	2.26116e-11	C	3	878.508A	-26.05	5.665495106527826e-17
9183	2.03134e-11	Ca	8	977.899A	-26.051	5.652464829369206e-17
9184	3.28793e-12	Fe	2	6041.64A	-26.059	5.549295719225991e-17
9185	2.02923e-11	B	1	978.914A	-26.06	5.5365326932420234e-17
9186	3.89876e-12	Cr	7	5095.07A	-26.061999999999998	5.5110946361969634e-17
9187	3.27869e-11	K	8	605.866A	-26.061999999999998	5.5110946361969634e-17
9188	1.31773e-10	Si	6	150.748A	-26.064	5.485773456407369e-17
9189	7.990689999999999e-12	P	9	2485.95A	-26.065	5.4731565275736856e-17
9190	1.69604e-10	N	6	117.123A	-26.068	5.4354795830532166e-17
9191	9.817430000000001e-14	Na	1	20.2339m	-26.069000000000003	5.422978326918365e-17
9192	1.16635e-12	Na	1	1.70312m	-26.072	5.385646806701576e-17
9193	8.754989999999999e-12	Sc	1	2268.93A	-26.075	5.3485722748622877e-17
9194	4.46265e-12	Ni	4	4451.27A	-26.076999999999998	5.323997817494115e-17
9195	2.05442e-10	O	7	96.6912A	-26.079	5.299536269501319e-17
9196	8.164219999999999e-12	Zn	2	2433.11A	-26.084	5.2388729794622294e-17
9197	3.15459e-11	F	1	629.699A	-26.084	5.2388729794622294e-17
9198	8.567989999999999e-12	Sc	1	2318.45A	-26.085	5.226823905967702e-17
9199	4.42307e-12	B	4	4491.10A	-26.087	5.2028088315427316e-17
9200	7.38097e-11	Fe	7	269.131A	-26.089000000000002	5.178904096361974e-17
9201	4.377430000000001e-12	Ni	4	4537.93A	-26.090999999999998	5.1551091934627785e-17
9202	6.45675e-11	Si	8	307.654A	-26.092	5.143252771330031e-17
9203	2.2497900000000003e-12	Fe	2	8829.46A	-26.093000000000004	5.13142361821144e-17
9204	4.4349e-12	Fe	2	4479.12A	-26.099	5.061017846725462e-17
9205	5.91117e-13	Li	2	3.36050m	-26.103	5.0146181562079817e-17
9206	4.802550000000001e-13	C	5	4.13623m	-26.103	5.0146181562079817e-17
9207	2.41947e-12	Fe	2	8210.24A	-26.113000000000003	4.900471511127221e-17
9208	8.04345e-12	Cr	7	2469.64A	-26.114	4.889200739412259e-17
9209	5.53601e-12	Fe	2	3588.23A	-26.115	4.8779558897529124e-17
9210	3.15026e-12	Sc	1	6305.66A	-26.12	4.822118390415254e-17
9211	1.46912e-15	He	1	1352.13m	-26.121	4.811027825877234e-17
9212	3.08125e-12	Fe	2	6446.89A	-26.121	4.811027825877234e-17
9213	1.26554e-10	K	9	156.964A	-26.123	4.7889231609071097e-17
9214	6.85034e-13	Ni	4	2.89978m	-26.131	4.701515462501326e-17
9215	3.30879e-12	Fe	2	6003.54A	-26.134	4.6691504577092353e-17
9216	6.68875e-11	Ne	8	296.983A	-26.135	4.658411709653595e-17
9217	1.5182399999999998e-10	N	6	130.839A	-26.136999999999997	4.6370082520430264e-17
9218	1.45793e-11	S	2	1362.51A	-26.136999999999997	4.6370082520430264e-17
9219	5.1991e-11	Fe	8	382.075A	-26.141	4.5944959048555905e-17
9220	1.49966e-13	B	1	13.2460m	-26.143	4.573386113692635e-17
9221	3.43696e-12	Fe	2	5779.66A	-26.149	4.5106369038056906e-17
9222	1.62875e-10	N	6	121.962A	-26.15	4.5002627268073254e-17
9223	6.27044e-12	Ni	7	3167.95A	-26.151	4.4899124097539134e-17
9224	8.33429e-12	Fe	9	2383.46A	-26.151	4.4899124097539134e-17
9225	1.4406499999999998e-10	Mg	5	137.885A	-26.151	4.4899124097539134e-17
9226	8.08836e-11	Fe	7	245.593A	-26.151999999999997	4.479585897769178e-17
9227	2.9695400000000003e-12	Fe	2	6689.41A	-26.151999999999997	4.479585897769178e-17
9228	1.0778499999999999e-10	N	6	184.298A	-26.153000000000002	4.46928313610287e-17
9229	7.72146e-11	Fe	10	257.263A	-26.159000000000002	4.407962272615779e-17
9230	9.3012e-13	Fe	2	2.13569m	-26.165	4.347482762917305e-17
9231	2.41891e-11	Ca	9	821.215A	-26.169	4.307624801369123e-17
9232	9.94059e-11	O	5	199.832A	-26.171	4.2878330632006316e-17
9233	2.10412e-12	Fe	2	9440.74A	-26.171	4.2878330632006316e-17
9234	5.1423e-11	Ne	6	386.295A	-26.171999999999997	4.2779713208157475e-17
9235	4.26275e-11	Ca	8	466.001A	-26.177	4.229001788046015e-17
9236	3.83042e-12	Fe	2	5185.97A	-26.18	4.1998895445093195e-17
9237	3.09204e-11	Cr	5	642.438A	-26.184	4.161384725720956e-17
9238	7.86717e-11	Mg	7	252.498A	-26.185	4.151813806442018e-17
9239	2.13667e-10	Si	6	92.9693A	-26.185	4.151813806442018e-17
9240	8.15737e-12	Si	1	2435.15A	-26.186	4.1422648996665484e-17
9241	3.3458699999999998e-12	Fe	1	5937.00A	-26.186	4.1422648996665484e-17
9242	4.01801e-12	B	5	4943.86A	-26.193	4.0760346642763985e-17
9243	3.3473300000000004e-12	Fe	1	5934.42A	-26.194000000000003	4.066660044691491e-17
9244	6.60813e-12	Ti	8	3006.06A	-26.195999999999998	4.0479754390129565e-17
9245	1.29129e-11	B	2	1538.34A	-26.197	4.0386653538553433e-17
9246	3.36275e-12	Cr	7	5907.21A	-26.198	4.0293766812993995e-17
9247	3.2562399999999997e-13	Fe	2	6.10043m	-26.199	4.0201093720975076e-17
9248	2.23309e-12	Fe	2	8895.51A	-26.201	4.001638647331515e-17
9249	7.35163e-12	Sc	1	2702.05A	-26.201999999999998	3.9924351338374703e-17
9250	9.162e-14	Si	4	21.6814m	-26.201999999999998	3.9924351338374703e-17
9251	8.07972e-12	P	9	2458.56A	-26.203000000000003	3.9832527878370045e-17
9252	3.16402e-12	Fe	2	6278.23A	-26.206	3.955832268518385e-17
9253	6.66379e-12	B	5	2980.95A	-26.206999999999997	3.94673410677213e-17
9254	9.82464e-11	Ca	4	202.190A	-26.206999999999997	3.94673410677213e-17
9255	6.27821e-11	Fe	9	316.403A	-26.21	3.919564980285628e-17
9256	9.726260000000001e-12	Fe	9	2042.35A	-26.215	3.87469809097033e-17
9257	7.17017e-11	Si	8	277.043A	-26.215	3.87469809097033e-17
9258	4.39289e-11	Cl	6	452.196A	-26.215999999999998	3.8657865326542444e-17
9259	1.29257e-10	F	6	153.682A	-26.22	3.830344788690062e-17
9260	3.24464e-12	B	2	6122.24A	-26.221	3.8215352401384486e-17
9261	2.15868e-12	Fe	2	9202.15A	-26.223000000000003	3.8039768806335586e-17
9262	7.24058e-14	Cr	5	27.4349m	-26.223000000000003	3.8039768806335586e-17
9263	3.85293e-11	Ca	9	515.567A	-26.224	3.795227976587639e-17
9264	1.32545e-11	Ti	3	1498.70A	-26.228	3.7604331173537617e-17
9265	5.87412e-12	Sc	7	3381.69A	-26.23	3.743155496602034e-17
9266	1.52954e-10	O	7	129.872A	-26.232	3.72595725930682e-17
9267	1.4502600000000001e-12	Fe	6	1.36972m	-26.236	3.691797477826291e-17
9268	8.14275e-12	Zn	2	2439.53A	-26.237	3.683306579247251e-17
9269	8.12357e-11	V	9	244.529A	-26.239	3.666383322749215e-17
9270	5.91442e-11	Cr	9	335.865A	-26.239	3.666383322749215e-17
9271	9.18963e-11	Fe	9	216.162A	-26.24	3.657950875104856e-17
9272	5.76173e-13	Mg	1	3.44765m	-26.24	3.657950875104856e-17
9273	7.94099e-12	Cr	7	2501.51A	-26.243000000000002	3.6327697184020007e-17
9274	4.62384e-11	Fe	8	429.609A	-26.243000000000002	3.6327697184020007e-17
9275	2.39469e-11	Cr	5	829.520A	-26.247	3.599464285431824e-17
9276	3.37162e-13	Ni	1	5.89167m	-26.247	3.599464285431824e-17
9277	2.36913e-11	Ca	8	838.469A	-26.249000000000002	3.5829262492821604e-17
9278	1.1685200000000002e-12	Fe	2	1.69997m	-26.256	3.525639220416748e-17
9279	1.28931e-12	Cr	7	1.54070m	-26.256	3.525639220416748e-17
9280	1.6145e-12	S	2	1.23038m	-26.256	3.525639220416748e-17
9281	4.4924e-12	Ni	4	4421.80A	-26.256	3.525639220416748e-17
9282	1.41803e-12	Si	2	1.40084m	-26.26	3.493315965755736e-17
9283	5.99126e-12	Ni	7	3315.58A	-26.261	3.485281561986861e-17
9284	3.9541e-16	O	2	5023.76m	-26.263	3.4692681477970935e-17
9285	2.65464e-11	N	5	748.291A	-26.265	3.453328308562334e-17
9286	1.84063e-12	Li	1	1.07922m	-26.266	3.4453858738528896e-17
9287	1.15845e-12	Fe	2	1.71474m	-26.268	3.4295557636995714e-17
9288	7.89818e-11	Fe	7	251.507A	-26.269000000000002	3.421668004326058e-17
9289	1.07644e-11	Ti	8	1845.39A	-26.27	3.413798386295715e-17
9290	1.27581e-11	B	2	1557.01A	-26.276	3.366959316484393e-17
9291	8.18823e-12	Mn	6	2425.98A	-26.276999999999997	3.359215524944437e-17
9292	3.92572e-12	Fe	2	5060.08A	-26.281	3.3284180518946656e-17
9293	5.84581e-11	Co	11	339.807A	-26.285999999999998	3.2903179655124985e-17
9294	8.30561e-13	V	10	2.39169m	-26.287	3.282750444188304e-17
9295	9.23046e-12	Cr	7	2152.05A	-26.291999999999998	3.245173110588797e-17
9296	1.05185e-11	P	4	1888.52A	-26.293000000000003	3.237709419549641e-17
9297	3.27461e-12	Mn	5	6066.21A	-26.293000000000003	3.237709419549641e-17
9298	1.5310299999999997e-10	O	7	129.745A	-26.294	3.2302628945235756e-17
9299	1.00643e-11	Fe	7	1973.75A	-26.295	3.222833496029788e-17
9300	4.44636e-12	Ti	8	4467.58A	-26.296	3.2154211846783994e-17
9301	5.8801e-11	Cr	9	337.825A	-26.296	3.2154211846783994e-17
9302	2.23329e-12	Fe	2	8894.72A	-26.296	3.2154211846783994e-17
9303	6.42603e-11	Al	7	309.125A	-26.296999999999997	3.208025921170046e-17
9304	7.08433e-11	P	8	280.400A	-26.298000000000002	3.200647666295726e-17
9305	1.69262e-11	Li	2	1173.59A	-26.305	3.149472849263465e-17
9306	2.46507e-12	Si	3	8058.38A	-26.305999999999997	3.1422292627175743e-17
9307	2.27049e-12	Fe	2	8748.98A	-26.308000000000003	3.1277920306695246e-17
9308	3.0508e-12	Fe	2	6511.23A	-26.309	3.1205983086226755e-17
9309	2.40508e-12	Fe	2	8259.37A	-26.31	3.113421131677411e-17
9310	3.5551900000000003e-12	Fe	2	5587.45A	-26.315	3.077782094689996e-17
9311	4.4872900000000005e-10	Ar	10	44.2683A	-26.318	3.056594791779232e-17
9312	1.34313e-12	Mg	1	1.47897m	-26.320999999999998	3.035553341235822e-17
9313	1.3039200000000002e-12	N	5	1.52344m	-26.323	3.021606240525648e-17
9314	5.02732e-13	Ni	1	3.95130m	-26.323	3.021606240525648e-17
9315	2.10388e-14	Mg	1	94.4181m	-26.324	3.0146567390190564e-17
9316	1.1755e-13	Ni	4	16.8987m	-26.329	2.98014824868569e-17
9317	1.51557e-12	Si	3	1.31070m	-26.331	2.966455711252409e-17
9318	3.06441e-12	Fe	2	6482.31A	-26.331999999999997	2.9596330524433224e-17
9319	1.7357900000000002e-12	Fe	2	1.14440m	-26.333000000000002	2.9528260853140085e-17
9320	3.10961e-13	Fe	2	6.38808m	-26.34	2.9056136613301715e-17
9321	8.935290000000001e-13	Fe	2	2.22315m	-26.344	2.878974835162761e-17
9322	3.07359e-12	Fe	2	6462.94A	-26.345	2.8723533767854264e-17
9323	6.58659e-11	Fe	7	301.589A	-26.345	2.8723533767854264e-17
9324	9.992e-12	Sc	7	1988.04A	-26.346999999999998	2.8591561118001725e-17
9325	1.81452e-12	N	1	1.09475m	-26.349	2.846019482739604e-17
9326	4.4956e-12	Co	8	4418.65A	-26.349	2.846019482739604e-17
9327	2.52686e-11	Cl	8	786.133A	-26.355999999999998	2.800514778228341e-17
9328	6.97555e-12	Cr	5	2847.73A	-26.358	2.787647581621485e-17
9329	1.9534099999999998e-10	Be	3	101.691A	-26.358	2.787647581621485e-17
9330	4.97619e-11	Na	7	399.190A	-26.361	2.768457550650101e-17
9331	5.84232e-12	Na	2	3400.10A	-26.362	2.7620902749736498e-17
9332	2.16777e-18	H	1	91.6354c	-26.368000000000002	2.7241929756679568e-17
9333	1.2646700000000003e-10	K	9	157.072A	-26.37	2.7116764458908673e-17
9334	2.41135e-11	O	7	823.791A	-26.374000000000002	2.6868156468019475e-17
9335	3.3824599999999997e-12	Fe	1	5872.78A	-26.374000000000002	2.6868156468019475e-17
9336	1.8290099999999997e-12	Fe	2	1.08608m	-26.381	2.6438564355859126e-17
9337	1.3698200000000001e-12	N	1	1.45015m	-26.386	2.6135924612271236e-17
9338	3.16534e-11	F	1	627.561A	-26.386999999999997	2.6075813653724597e-17
9339	2.2984400000000001e-10	O	7	86.4259A	-26.392	2.577732628308696e-17
9340	4.40366e-12	K	4	4510.90A	-26.392	2.577732628308696e-17
9341	2.22113e-11	Cl	5	894.338A	-26.401	2.524863294489609e-17
9342	3.91721e-11	Ca	9	507.108A	-26.415	2.4447692181411178e-17
9343	1.27445e-12	Si	9	1.55866m	-26.416999999999998	2.4335365239119318e-17
9344	8.40934e-11	Mn	8	236.219A	-26.416999999999998	2.4335365239119318e-17
9345	3.81196e-11	Mg	7	521.109A	-26.418000000000003	2.4279395452214222e-17
9346	7.736719999999999e-12	Ti	3	2567.56A	-26.419	2.422355439224727e-17
9347	2.65498e-11	N	5	748.195A	-26.421	2.4112257269552368e-17
9348	4.34064e-12	Fe	2	4576.39A	-26.424	2.3946269658046778e-17
9349	3.6365e-12	Si	2	5462.52A	-26.425	2.3891194766145274e-17
9350	4.02859e-11	Ar	7	493.087A	-26.425	2.3891194766145274e-17
9351	2.75945e-11	Cl	8	719.870A	-26.428	2.3726728938209085e-17
9352	3.74221e-11	Ca	9	530.822A	-26.430999999999997	2.3563395285069007e-17
9353	4.01437e-11	Ca	8	494.834A	-26.438000000000002	2.3186642649947175e-17
9354	4.47088e-10	Ar	10	44.4308A	-26.439	2.313331485168316e-17
9355	2.52258e-12	Fe	2	7874.65A	-26.445	2.281591387286289e-17
9356	2.8414e-12	N	6	6991.08A	-26.449	2.2606736317154547e-17
9357	7.64417e-11	K	9	259.864A	-26.449	2.2606736317154547e-17
9358	9.05049e-11	Fe	9	219.485A	-26.453000000000003	2.2399476512804135e-17
9359	9.81828e-11	Li	2	202.321A	-26.454	2.2347959146416588e-17
9360	9.80061e-11	S	9	202.686A	-26.455	2.229656026668376e-17
9361	2.35319e-12	Mn	8	8441.50A	-26.459	2.209214417345701e-17
9362	7.8721e-11	Fe	7	252.340A	-26.459	2.209214417345701e-17
9363	4.69884e-11	K	8	422.753A	-26.459	2.209214417345701e-17
9364	6.03731e-12	Fe	2	3290.28A	-26.46	2.2041333651835046e-17
9365	7.18177e-14	S	2	27.6596m	-26.461	2.1990639991170135e-17
9366	6.95883e-11	Al	8	285.457A	-26.464000000000002	2.183925749027806e-17
9367	4.29414e-11	Ca	8	462.595A	-26.465	2.178902859188771e-17
9368	1.69793e-10	N	6	116.992A	-26.465	2.178902859188771e-17
9369	1.72172e-12	S	1	1.15376m	-26.47	2.153961164407917e-17
9370	1.4561e-10	N	6	136.422A	-26.471999999999998	2.144064611816449e-17
9371	3.7170800000000006e-12	Sc	1	5344.11A	-26.475	2.129304974846297e-17
9372	2.2552300000000001e-10	Ne	8	88.0817A	-26.475	2.129304974846297e-17
9373	9.98435e-12	Ni	3	1989.56A	-26.475	2.129304974846297e-17
9374	3.45065e-12	Fe	2	5756.74A	-26.475	2.129304974846297e-17
9375	7.72157e-11	Fe	10	257.259A	-26.476999999999997	2.119521707155584e-17
9376	4.37115e-12	Ti	8	4544.45A	-26.478	2.1146469425023898e-17
9377	2.1229899999999998e-17	Ca	2	9.35682c	-26.484	2.085632898742868e-17
9378	5.31155e-11	Ca	9	373.986A	-26.488000000000003	2.0665117013937298e-17
9379	3.79932e-11	Mn	6	522.843A	-26.488000000000003	2.0665117013937298e-17
9380	6.956640000000001e-13	Fe	9	2.85547m	-26.491	2.052285934903778e-17
9381	1.3323700000000001e-12	Fe	2	1.49091m	-26.491	2.052285934903778e-17
9382	6.92219e-11	Na	6	286.968A	-26.496	2.0287936120700432e-17
9383	6.36775e-11	Fe	9	311.954A	-26.496	2.0287936120700432e-17
9384	8.48313e-12	Sc	1	2341.64A	-26.496	2.0287936120700432e-17
9385	3.28409e-11	Fe	9	604.869A	-26.498	2.019472152142682e-17
9386	1.90507e-12	N	1	1.04271m	-26.506999999999998	1.978052748835524e-17
9387	5.7731199999999995e-12	Cr	7	3440.85A	-26.508000000000003	1.9735033537575574e-17
9388	1.84257e-12	N	1	1.07808m	-26.51	1.9644359294916848e-17
9389	1.5436500000000001e-10	O	7	128.685A	-26.511999999999997	1.9554101662560263e-17
9390	3.53095e-11	F	6	562.582A	-26.511999999999997	1.9554101662560263e-17
9391	6.98184e-11	Mg	7	284.516A	-26.513	1.9509128476728856e-17
9392	1.37752e-10	F	6	144.204A	-26.513	1.9509128476728856e-17
9393	4.70041e-11	K	8	422.611A	-26.518	1.9285809329730164e-17
9394	2.67736e-11	K	4	741.943A	-26.521	1.9153046752141195e-17
9395	3.4057e-13	Co	8	5.83272m	-26.526	1.893380363893825e-17
9396	6.04546e-11	Fe	8	328.585A	-26.528000000000002	1.8846810713269084e-17
9397	4.99747e-11	Na	7	397.490A	-26.528000000000002	1.8846810713269084e-17
9398	6.36859e-13	Ni	1	3.11913m	-26.531	1.8717070180899262e-17
9399	3.328e-12	Fe	1	5968.88A	-26.531999999999996	1.86740221140545e-17
9400	9.25343e-11	Fe	9	214.671A	-26.546	1.8081642100371733e-17
9401	5.2059000000000004e-14	Al	7	38.1576m	-26.55	1.7915868609166217e-17
9402	1.75755e-12	O	1	1.13024m	-26.552	1.7833552670122264e-17
9403	1.6557e-13	Ni	1	11.9976m	-26.554000000000002	1.775161493846339e-17
9404	1.61586e-12	N	1	1.22934m	-26.554000000000002	1.775161493846339e-17
9405	7.89272e-12	Mn	10	2516.81A	-26.555	1.771078735705841e-17
9406	1.84063e-12	Li	1	1.07922m	-26.561	1.7467786244643306e-17
9407	5.22609e-12	Fe	9	3801.01A	-26.569000000000003	1.714896321479124e-17
9408	1.21604e-11	Fe	7	1633.53A	-26.573	1.6991740575006218e-17
9409	1.51804e-10	N	6	130.856A	-26.575	1.691367061859298e-17
9410	5.4527199999999994e-12	Fe	9	3643.04A	-26.576	1.6874770255643813e-17
9411	3.06301e-12	Fe	2	6485.28A	-26.579	1.6758605154296092e-17
9412	5.076e-12	Fe	2	3913.41A	-26.58	1.672006143201827e-17
9413	2.41548e-12	Si	3	8223.80A	-26.585	1.652866847147569e-17
9414	6.09286e-12	Fe	2	3260.29A	-26.586	1.6490653588893212e-17
9415	8.228519999999999e-12	Zn	2	2414.10A	-26.586	1.6490653588893212e-17
9416	4.12072e-12	Sc	7	4820.63A	-26.593000000000004	1.622698627273043e-17
9417	6.0434e-11	Al	6	328.697A	-26.598000000000003	1.6041237496863372e-17
9418	1.06711e-10	N	5	186.152A	-26.599	1.6004343674413405e-17
9419	7.25878e-12	Si	2	2736.61A	-26.605999999999998	1.574845191604082e-17
9420	1.64354e-12	Fe	2	1.20864m	-26.605999999999998	1.574845191604082e-17
9421	7.84489e-11	Mn	8	253.215A	-26.614	1.5461010274322108e-17
9422	5.0588e-12	Ni	4	3926.71A	-26.615	1.5425450937452405e-17
9423	4.525e-11	Fe	8	438.994A	-26.623	1.5143904727999494e-17
9424	9.51291e-11	O	5	208.816A	-26.623	1.5143904727999494e-17
9425	1.17711e-12	Ti	3	1.68756m	-26.629	1.4936122565579388e-17
9426	2.1438e-12	O	1	9266.01A	-26.631999999999998	1.483330302105906e-17
9427	1.5136e-10	Fe	8	131.240A	-26.633000000000003	1.4799187370809735e-17
9428	1.2503299999999998e-10	Co	10	158.874A	-26.634	1.4765150184378877e-17
9429	2.23761e-14	Mg	1	88.7755m	-26.635	1.473119128130435e-17
9430	2.32024e-11	S	8	856.137A	-26.636	1.469731048153967e-17
9431	1.50383e-13	B	1	13.2092m	-26.636	1.469731048153967e-17
9432	5.13678e-11	Fe	8	386.710A	-26.636	1.469731048153967e-17
9433	1.05134e-11	Si	9	1889.43A	-26.638	1.462978247382188e-17
9434	1.9697e-15	O	8	1008.50m	-26.638	1.462978247382188e-17
9435	6.67847e-11	Fe	9	297.440A	-26.641	1.4529071759659938e-17
9436	8.27641e-11	V	7	240.013A	-26.641	1.4529071759659938e-17
9437	1.21637e-10	Co	11	163.309A	-26.642	1.4495655821895135e-17
9438	1.3202399999999998e-10	Si	6	150.461A	-26.643	1.4462316738654502e-17
9439	3.4441800000000004e-12	Fe	2	5767.54A	-26.644000000000002	1.4429054333177536e-17
9440	3.18353e-12	Sc	1	6239.76A	-26.645	1.4395868429110395e-17
9441	2.2553e-12	Fe	2	8807.90A	-26.645	1.4395868429110395e-17
9442	5.20863e-11	Fe	8	381.376A	-26.646	1.4362758850504482e-17
9443	4.25007e-11	K	9	467.391A	-26.65	1.4231080285871238e-17
9444	7.52032e-11	Fe	7	264.144A	-26.651	1.4198349709477575e-17
9445	2.145e-12	O	1	9260.81A	-26.653000000000002	1.413311421826538e-17
9446	3.17273e-11	F	1	626.100A	-26.653000000000002	1.413311421826538e-17
9447	9.91003e-11	O	5	200.448A	-26.654	1.410060895757488e-17
9448	6.1739e-12	Fe	2	3217.49A	-26.656999999999996	1.4003541048275697e-17
9449	4.64728e-11	Mg	7	427.443A	-26.66	1.3907141349763785e-17
9450	1.29591e-11	Li	2	1532.86A	-26.666999999999998	1.3684781537557512e-17
9451	3.67195e-14	Cr	5	54.0978m	-26.666999999999998	1.3684781537557512e-17
9452	4.42816e-11	K	3	448.594A	-26.668000000000003	1.365330741341868e-17
9453	2.0597900000000001e-10	O	7	96.4394A	-26.671	1.3559318706290707e-17
9454	4.1182e-11	C	3	482.358A	-26.671999999999997	1.3528133138656654e-17
9455	1.80504e-10	N	6	110.050A	-26.671999999999997	1.3528133138656654e-17
9456	7.744960000000001e-12	Si	1	2564.82A	-26.673000000000002	1.3497019295837593e-17
9457	9.467819999999999e-12	S	9	2098.10A	-26.674	1.346597701287147e-17
9458	7.88218e-16	He	1	2520.17m	-26.675	1.3435006125174864e-17
9459	5.09372e-12	Ni	4	3899.80A	-26.675	1.3435006125174864e-17
9460	7.51613e-11	Fe	7	264.291A	-26.678	1.3342520193544699e-17
9461	2.8428e-11	Ar	9	698.763A	-26.680999999999997	1.3250670930589728e-17
9462	4.87464e-12	Mg	1	4075.06A	-26.682	1.3220195233140988e-17
9463	4.99505e-12	Cr	7	3976.83A	-26.686	1.3098991754715139e-17
9464	3.12574e-11	C	3	635.512A	-26.695	1.283033124269459e-17
9465	6.65533e-12	Ti	3	2984.74A	-26.695999999999998	1.2800822299700959e-17
9466	1.41394e-12	Be	3	1.40490m	-26.697	1.2771381225392775e-17
9467	1.0829100000000001e-13	Si	8	18.3437m	-26.697	1.2771381225392775e-17
9468	1.7582799999999999e-12	O	1	1.12977m	-26.699	1.271270205881748e-17
9469	6.36038e-12	Fe	9	3123.16A	-26.7	1.2683463655439372e-17
9470	4.02337e-11	Ca	8	493.727A	-26.701	1.2654292498522863e-17
9471	1.0070200000000002e-10	Ca	4	197.260A	-26.701	1.2654292498522863e-17
9472	1.36306e-12	Fe	2	1.45735m	-26.704	1.2567180961695685e-17
9473	6.19021e-11	Na	6	320.901A	-26.706999999999997	1.2480669096470108e-17
9474	1.00067e-11	Fe	7	1985.11A	-26.71	1.2394752774735556e-17
9475	1.84717e-12	C	1	1.07540m	-26.711	1.23662456344185e-17
9476	1.03611e-11	Fe	9	1917.21A	-26.711	1.23662456344185e-17
9477	9.09635e-13	S	2	2.18378m	-26.715	1.2252871212972542e-17
9478	3.8802e-11	Mn	10	511.944A	-26.717	1.2196574383503476e-17
9479	2.18824e-10	O	7	90.7783A	-26.721	1.2084755517436017e-17
9480	1.46868e-10	O	7	135.254A	-26.726	1.1946422464933919e-17
9481	8.19891e-13	Ni	4	2.42282m	-26.726999999999997	1.191894645571582e-17
9482	3.40059e-11	Cr	5	584.147A	-26.73	1.183689700544109e-17
9483	2.2509200000000003e-12	Fe	2	8825.05A	-26.73	1.183689700544109e-17
9484	2.28098e-12	Fe	2	8708.75A	-26.732	1.1782511403848157e-17
9485	2.43737e-11	S	9	814.996A	-26.732	1.1782511403848157e-17
9486	5.12944e-11	Ne	6	387.264A	-26.733	1.1755412379609234e-17
9487	1.06516e-10	F	6	186.492A	-26.734	1.1728375681396535e-17
9488	5.86329e-11	B	4	338.794A	-26.734	1.1728375681396535e-17
9489	6.00872e-12	Sc	7	3305.94A	-26.735	1.1701401165864266e-17
9490	7.23725e-12	Si	2	2744.75A	-26.737	1.1647638111104795e-17
9491	3.80648e-11	Ca	9	521.859A	-26.738000000000003	1.1620849286831131e-17
9492	2.64803e-11	Cl	8	750.159A	-26.74	1.156745633433746e-17
9493	2.78268e-11	N	5	713.860A	-26.746	1.1408744883491832e-17
9494	4.86638e-12	Fe	2	4081.98A	-26.75	1.1304148881695588e-17
9495	1.63345e-10	N	6	121.610A	-26.750999999999998	1.1278150060727393e-17
9496	2.01396e-11	Si	9	986.339A	-26.76	1.1046835038418891e-17
9497	2.14499e-12	O	1	9260.85A	-26.765	1.0920382963393725e-17
9498	1.3431399999999999e-12	Mg	1	1.47896m	-26.766	1.08952667795447e-17
9499	8.11133e-12	O	7	2448.98A	-26.769000000000002	1.0820264290593215e-17
9500	5.78221e-11	Si	9	343.545A	-26.771	1.077054969203179e-17
9501	2.06239e-11	Cl	6	963.178A	-26.773000000000003	1.0721063511302204e-17
9502	2.2542599999999998e-10	Ne	8	88.1196A	-26.774	1.0696405749471916e-17
9503	4.556980000000001e-12	Fe	9	4359.13A	-26.78	1.0549645560691876e-17
9504	9.985269999999999e-12	Ti	7	1989.38A	-26.781	1.0525382049207659e-17
9505	6.54127e-11	S	9	303.679A	-26.781	1.0525382049207659e-17
9506	1.77591e-11	P	4	1118.55A	-26.785999999999998	1.0404898997190846e-17
9507	2.06864e-12	Ni	4	9602.68A	-26.789	1.0333272176309023e-17
9508	2.57144e-12	S	1	7725.05A	-26.79	1.0309506309799382e-17
9509	2.57997e-12	Fe	2	7699.49A	-26.79	1.0309506309799382e-17
9510	1.75522e-12	Fe	2	1.13174m	-26.791	1.028579510326583e-17
9511	2.41449e-12	Si	3	8227.19A	-26.796	1.0168054580340647e-17
9512	4.86655e-12	Mg	1	4081.83A	-26.796	1.0168054580340647e-17
9513	3.714169999999999e-12	Ni	1	5348.28A	-26.796	1.0168054580340647e-17
9514	1.02614e-11	Al	3	1935.84A	-26.799	1.0098058184956278e-17
9515	4.6819e-12	Mn	5	4242.82A	-26.802	1.0028543641368442e-17
9516	5.09273e-11	Ar	7	390.055A	-26.803	1.000547863104053e-17
9517	1.06304e-13	Co	8	18.6865m	-26.804000000000002	9.982466668764299e-18
9518	2.0950400000000003e-12	Fe	2	9481.66A	-26.805999999999997	9.936601400619141e-18
9519	2.14455e-12	O	1	9262.78A	-26.808000000000003	9.890946864238928e-18
9520	2.27959e-12	Fe	2	8714.07A	-26.808000000000003	9.890946864238928e-18
9521	3.32034e-12	Fe	2	5982.65A	-26.809	9.868198317716715e-18
9522	2.45984e-11	Cl	8	807.552A	-26.809	9.868198317716715e-18
9523	1.56694e-12	Si	3	1.26772m	-26.816	9.710416738486632e-18
9524	8.80434e-13	Co	8	2.25621m	-26.816	9.710416738486632e-18
9525	3.04687e-11	Ar	7	651.963A	-26.816999999999997	9.688083399731754e-18
9526	7.709969999999999e-12	Ti	3	2576.46A	-26.819000000000003	9.643570699846254e-18
9527	8.10209e-11	Fe	7	245.177A	-26.82	9.621391102713964e-18
9528	5.01199e-11	Na	7	396.339A	-26.823	9.55515791223962e-18
9529	2.41369e-12	Si	3	8229.90A	-26.825	9.511255949492649e-18
9530	2.46686e-12	Si	3	8052.54A	-26.826	9.489380667841429e-18
9531	1.02608e-11	Al	3	1935.95A	-26.829	9.424056230808679e-18
9532	1.29161e-11	B	2	1537.96A	-26.83	9.4023815029452e-18
9533	8.43525e-11	Mn	8	235.494A	-26.831999999999997	9.359181484037468e-18
9534	1.9510900000000003e-12	Ni	4	1.01812m	-26.835	9.294753331881583e-18
9535	9.92007e-13	Fe	2	2.00245m	-26.84	9.188357170304453e-18
9536	4.29037e-12	Mg	1	4630.02A	-26.842	9.146140503881823e-18
9537	1.4794799999999999e-12	Fe	2	1.34267m	-26.846	9.062288183723715e-18
9538	1.9037499999999998e-10	Al	6	104.344A	-26.849	8.999903830671416e-18
9539	5.78144e-11	Al	7	343.590A	-26.853	8.917392216392e-18
9540	4.63841e-12	Si	3	4282.60A	-26.857	8.835637073139359e-18
9541	5.0287e-11	Ca	9	395.022A	-26.859	8.795041008354858e-18
9542	3.31074e-12	Fe	1	6000.00A	-26.861	8.754631465545283e-18
9543	8.32266e-11	Fe	7	238.679A	-26.861	8.754631465545283e-18
9544	8.246839999999999e-12	Cr	7	2408.74A	-26.862	8.73449637191751e-18
9545	4.50577e-12	Si	2	4408.68A	-26.864	8.694365006443897e-18
9546	3.91074e-11	N	6	507.947A	-26.866	8.654418027845822e-18
9547	2.14457e-12	O	1	9262.67A	-26.868000000000002	8.6146545889424e-18
9548	1.5227200000000002e-10	N	6	130.454A	-26.868000000000002	8.6146545889424e-18
9549	3.98612e-12	Sc	7	4983.41A	-26.871	8.555351723881808e-18
9550	2.6636900000000003e-17	F	1	7.45751c	-26.875	8.476915787815477e-18
9551	3.47703e-11	F	4	571.305A	-26.875	8.476915787815477e-18
9552	4.70016e-11	Mn	6	422.633A	-26.875999999999998	8.457419422521957e-18
9553	1.68912e-12	Fe	2	1.17603m	-26.877	8.437967897624235e-18
9554	4.33064e-12	Fe	2	4586.96A	-26.881	8.360608142945732e-18
9555	1.88387e-12	B	4	1.05445m	-26.884	8.303054121318145e-18
9556	2.0607799999999998e-10	O	7	96.3929A	-26.885	8.283957626761204e-18
9557	4.155019999999999e-12	Co	8	4780.84A	-26.885	8.283957626761204e-18
9558	3.17796e-11	F	1	625.070A	-26.888	8.22693126357554e-18
9559	4.99069e-11	Fe	3	398.031A	-26.892	8.151506304387709e-18
9560	6.43773e-11	Al	6	308.563A	-26.893	8.13275836013754e-18
9561	1.57236e-12	N	1	1.26335m	-26.897	8.058196783318035e-18
9562	3.53005e-12	Fe	2	5627.25A	-26.898000000000003	8.039663445011009e-18
9563	2.2637400000000002e-12	Fe	2	8775.07A	-26.9	8.002724546847084e-18
9564	8.957139999999999e-13	Fe	9	2.21772m	-26.901	7.984318791143627e-18
9565	2.57126e-11	Cl	8	772.559A	-26.901999999999997	7.965955367503651e-18
9566	1.1279e-11	Fe	7	1761.18A	-26.904	7.929355127193565e-18
9567	2.12256e-11	Zn	2	935.870A	-26.905	7.911118116472687e-18
9568	2.4976399999999997e-13	C	5	7.95328m	-26.906999999999996	7.874769830444805e-18
9569	2.07945e-12	Fe	2	9552.75A	-26.906999999999996	7.874769830444805e-18
9570	4.09265e-11	Ca	8	485.369A	-26.908	7.856658362422614e-18
9571	4.10995e-11	Na	7	483.326A	-26.908	7.856658362422614e-18
9572	4.20258e-11	V	10	472.672A	-26.914	7.74886096847032e-18
9573	3.4397e-12	Fe	1	5775.05A	-26.916	7.713258186319177e-18
9574	3.4263199999999995e-10	S	9	57.9760A	-26.916999999999998	7.695518184770515e-18
9575	8.03999e-12	Sc	1	2470.71A	-26.916999999999998	7.695518184770515e-18
9576	1.11177e-11	Zn	2	1786.75A	-26.918000000000003	7.677818984093078e-18
9577	1.75868e-12	O	1	1.12951m	-26.921	7.624965249973805e-18
9578	9.02867e-12	Cr	7	2200.15A	-26.921999999999997	7.607428316543658e-18
9579	7.3725e-12	Cr	10	2694.40A	-26.924	7.572475358400921e-18
9580	7.2729399999999995e-12	Sc	1	2731.28A	-26.93	7.468577101438674e-18
9581	1.17097e-11	Ne	3	1696.41A	-26.930999999999997	7.451399850769064e-18
9582	9.813639999999999e-12	Sc	7	2024.17A	-26.930999999999997	7.451399850769064e-18
9583	6.3402e-11	Al	6	313.310A	-26.932	7.434262106679639e-18
9584	1.1345699999999999e-13	Mn	6	17.5084m	-26.934	7.400104775000047e-18
9585	8.0861e-12	Si	2	2456.62A	-26.936	7.366104382003968e-18
9586	4.3761699999999995e-12	Mn	10	4539.24A	-26.936999999999998	7.349162812048987e-18
9587	1.14685e-11	Fe	8	1732.08A	-26.94	7.298571531104107e-18
9588	1.93557e-12	Fe	1	1.02629m	-26.944000000000003	7.231657825102845e-18
9589	2.6710299999999998e-12	Fe	2	7437.01A	-26.945	7.215025473648013e-18
9590	4.4866e-12	Fe	2	4427.51A	-26.945	7.215025473648013e-18
9591	1.17028e-12	Mg	3	1.69742m	-26.947	7.181875442798518e-18
9592	6.60399e-11	Fe	8	300.795A	-26.949	7.148877722505501e-18
9593	3.84042e-12	Fe	2	5172.47A	-26.95	7.132435760003406e-18
9594	3.00843e-12	Fe	2	6602.93A	-26.951	7.116031612965639e-18
9595	1.02505e-12	Fe	2	1.93791m	-26.951	7.116031612965639e-18
9596	1.77105e-10	Al	6	112.162A	-26.953000000000003	7.083336417590682e-18
9597	3.89293e-11	Mn	6	510.270A	-26.956999999999997	7.018395998971239e-18
9598	3.60962e-11	K	3	550.320A	-26.965	6.890295835289659e-18
9599	2.49239e-12	Si	3	7970.03A	-26.967	6.858637801602008e-18
9600	8.945339999999999e-12	C	3	2220.65A	-26.969	6.8271252233665675e-18
9601	6.924649999999999e-13	K	8	2.86866m	-26.971999999999998	6.780127623904744e-18
9602	1.12913e-11	Zn	2	1759.27A	-26.974	6.748975767169482e-18
9603	6.72068e-12	Fe	2	2955.72A	-26.976	6.717967040214697e-18
9604	3.5691e-12	Fe	1	5565.68A	-26.978	6.687100785418675e-18
9605	9.62494e-12	Fe	9	2063.85A	-26.978	6.687100785418675e-18
9606	1.38851e-11	Li	2	1430.64A	-26.982	6.625793076910372e-18
9607	1.9348e-12	Fe	2	1.02669m	-26.983	6.6105541757084924e-18
9608	5.42049e-12	Fe	2	3664.70A	-26.985	6.580181438196008e-18
9609	2.11056e-12	Fe	1	9411.92A	-26.986	6.56504744085212e-18
9610	7.7475e-11	Fe	10	256.398A	-26.988000000000003	6.534883787793941e-18
9611	4.11092e-11	Na	7	483.212A	-26.993000000000002	6.460079591647173e-18
9612	2.28722e-11	Ne	3	868.498A	-26.995	6.430398222047653e-18
9613	2.6459599999999998e-12	Na	1	7507.46A	-26.997	6.400853225953877e-18
9614	1.69781e-10	N	6	117.000A	-26.997	6.400853225953877e-18
9615	3.16315e-12	Fe	2	6279.95A	-26.997	6.400853225953877e-18
9616	2.3037999999999998e-10	O	7	86.2247A	-26.998	6.386131672052962e-18
9617	2.64143e-12	Na	1	7520.33A	-27.0	6.3567900622816996e-18
9618	2.78402e-11	N	5	713.518A	-27.0	6.3567900622816996e-18
9619	2.64254e-12	Na	1	7517.17A	-27.0	6.3567900622816996e-18
9620	1.9919500000000002e-13	Ni	4	9.97234m	-27.002	6.32758326496157e-18
9621	3.5065e-12	Fe	2	5665.04A	-27.014	6.155139054208945e-18
9622	8.93658e-11	F	6	222.282A	-27.02	6.070687380373771e-18
9623	2.86939e-12	Fe	2	6922.88A	-27.022	6.042795105471617e-18
9624	4.75784e-11	Si	9	417.510A	-27.029	5.946177493623073e-18
9625	4.87863e-12	Mg	1	4071.73A	-27.03	5.932501664887953e-18
9626	5.07106e-11	B	4	391.722A	-27.03	5.932501664887953e-18
9627	1.98756e-11	Ar	7	999.440A	-27.031999999999996	5.905244295676485e-18
9628	2.83084e-11	Cl	8	701.715A	-27.033	5.891662610684133e-18
9629	2.1557400000000003e-12	Fe	2	9214.68A	-27.035	5.864592879882442e-18
9630	3.10332e-12	Fe	2	6401.03A	-27.039	5.810825969178178e-18
9631	1.33625e-12	Fe	7	1.48658m	-27.041999999999998	5.770824524572021e-18
9632	1.9842599999999997e-10	O	7	100.110A	-27.043000000000003	5.757551996474198e-18
9633	2.69038e-13	Ti	7	7.38351m	-27.045	5.731098447973531e-18
9634	6.89658e-12	V	9	2880.34A	-27.046	5.717917287316558e-18
9635	1.49414e-12	Fe	2	1.32949m	-27.046999999999997	5.704766442487842e-18
9636	1.33918e-12	Fe	2	1.48333m	-27.05	5.6654951065278265e-18
9637	1.52501e-13	Fe	6	13.0258m	-27.051	5.652464829369206e-18
9638	1.19304e-12	Fe	6	1.66503m	-27.052	5.6394645210163796e-18
9639	1.46082e-11	Mn	10	1359.81A	-27.054000000000002	5.613553535181406e-18
9640	5.70768e-11	N	6	348.031A	-27.064	5.4857734564073695e-18
9641	4.34595e-12	Ti	3	4570.80A	-27.065	5.473156527573685e-18
9642	1.30233e-12	Fe	6	1.52531m	-27.066999999999997	5.448009657559777e-18
9643	1.2660400000000002e-10	K	9	156.902A	-27.076999999999998	5.323997817494116e-18
9644	3.15064e-11	Cl	7	630.489A	-27.078000000000003	5.3117529623049545e-18
9645	3.34052e-13	Ni	4	5.94651m	-27.078000000000003	5.3117529623049545e-18
9646	3.16876e-11	Cl	7	626.885A	-27.079	5.2995362695013186e-18
9647	3.15648e-11	Cl	7	629.323A	-27.081	5.275187112112528e-18
9648	2.94226e-11	Cl	8	675.142A	-27.084	5.23887297946223e-18
9649	5.7806e-11	Al	7	343.640A	-27.086	5.214802544573252e-18
9650	3.4115e-11	Fe	8	582.280A	-27.088	5.190842703286713e-18
9651	2.14497e-12	O	1	9260.94A	-27.09	5.166992947471253e-18
9652	2.83697e-12	Ni	1	7002.01A	-27.092	5.143252771330032e-18
9653	8.07476e-12	Mn	6	2460.07A	-27.096	5.096099146492036e-18
9654	1.7115099999999998e-12	Fe	2	1.16064m	-27.096	5.096099146492036e-18
9655	1.45823e-12	Si	2	1.36223m	-27.096999999999998	5.084378443701191e-18
9656	4.9058800000000005e-12	Fe	2	4049.11A	-27.096999999999998	5.084378443701191e-18
9657	3.93915e-12	Sc	7	5042.83A	-27.098000000000003	5.072684697778637e-18
9658	6.27805e-11	Fe	8	316.411A	-27.103	5.0146181562079815e-18
9659	1.07867e-11	Fe	9	1841.57A	-27.104	5.003084854494465e-18
9660	1.08126e-15	He	1	1837.16m	-27.108	4.957216296842284e-18
9661	7.79435e-11	Fe	7	254.857A	-27.109	4.945815015741735e-18
9662	2.14382e-12	O	1	9265.93A	-27.111	4.9230910598878626e-18
9663	5.49717e-11	Cl	7	361.358A	-27.116	4.866736902530067e-18
9664	3.0351599999999998e-12	Fe	2	6544.77A	-27.116999999999997	4.8555437182618485e-18
9665	3.46235e-13	Li	2	5.73728m	-27.118000000000002	4.844376277602992e-18
9666	3.5495699999999996e-10	S	9	55.9630A	-27.118000000000002	4.844376277602992e-18
9667	2.4219799999999997e-12	Ni	1	8201.74A	-27.119	4.833234521344994e-18
9668	7.83107e-11	Mg	7	253.662A	-27.119	4.833234521344994e-18
9669	9.70937e-13	Ne	3	2.04591m	-27.129	4.723216671866853e-18
9670	4.38588e-12	Al	3	4529.19A	-27.131999999999998	4.69070227700032e-18
9671	3.5436900000000002e-12	O	5	5605.58A	-27.131999999999998	4.69070227700032e-18
9672	3.4255e-12	Fe	2	5798.99A	-27.135	4.658411709653595e-18
9673	3.18371e-12	Sc	1	6239.41A	-27.139	4.615703134387337e-18
9674	9.97953e-18	Al	1	19.9052c	-27.154	4.459004070130918e-18
9675	3.108e-12	Fe	9	6391.40A	-27.156999999999996	4.428308502021312e-18
9676	2.34405e-11	Cl	8	847.443A	-27.156999999999996	4.428308502021312e-18
9677	2.3036900000000002e-14	Mg	1	86.2287m	-27.159000000000002	4.407962272615779e-18
9678	4.33035e-12	Fe	9	4587.26A	-27.165	4.347482762917305e-18
9679	2.26382e-11	P	4	877.474A	-27.166	4.337483830030034e-18
9680	1.65003e-12	Fe	6	1.20388m	-27.166	4.337483830030034e-18
9681	2.11795e-12	Ni	4	9379.08A	-27.166999999999998	4.327507894050281e-18
9682	7.43596e-11	Fe	10	267.140A	-27.17	4.297717539249575e-18
9683	3.47392e-11	Be	3	571.817A	-27.174	4.258315828014437e-18
9684	1.13573e-11	Zn	2	1749.05A	-27.177	4.229001788046014e-18
9685	8.84567e-14	S	2	22.4567m	-27.177	4.229001788046014e-18
9686	2.94422e-12	Fe	2	6746.93A	-27.178	4.219275353839188e-18
9687	2.73216e-11	Ar	9	727.061A	-27.18	4.1998895445093195e-18
9688	1.25025e-12	Si	1	1.58884m	-27.182	4.180592804882625e-18
9689	3.47311e-10	S	9	57.1950A	-27.185	4.151813806442019e-18
9690	1.00999e-11	Fe	7	1966.80A	-27.185	4.151813806442019e-18
9691	3.09737e-12	Sc	1	6413.32A	-27.186999999999998	4.13273795476726e-18
9692	4.12703e-12	Ni	1	4813.25A	-27.19	4.104288386797638e-18
9693	5.28752e-11	O	7	375.686A	-27.191999999999997	4.085430894591372e-18
9694	6.78482e-11	Fe	9	292.778A	-27.195	4.05730698613335e-18
9695	4.674789999999999e-16	He	1	4249.28m	-27.195	4.05730698613335e-18
9696	1.0398600000000001e-10	Ca	4	191.030A	-27.197	4.0386653538553435e-18
9697	1.34554e-12	Fe	6	1.47632m	-27.2	4.0108633771153505e-18
9698	1.04138e-12	V	10	1.90751m	-27.201	4.0016386473315146e-18
9699	9.42357e-13	N	1	2.10795m	-27.205	3.964951403693569e-18
9700	5.09525e-11	B	4	389.862A	-27.206	3.955832268518385e-18
9701	3.02517e-12	Fe	2	6566.40A	-27.206999999999997	3.94673410677213e-18
9702	4.40203e-12	Al	3	4512.57A	-27.209	3.928600510726996e-18
9703	7.5112e-11	Fe	7	264.465A	-27.211	3.910550230987637e-18
9704	6.82159e-11	Si	7	291.200A	-27.218000000000004	3.848024856928558e-18
9705	2.10352e-14	Mg	1	94.4342m	-27.219	3.839174645348414e-18
9706	4.32847e-12	S	1	4589.26A	-27.229	3.7517843611843116e-18
9707	3.94496e-12	Fe	2	5035.40A	-27.23	3.7431554966020344e-18
9708	1.95203e-13	Fe	6	10.1763m	-27.232	3.72595725930682e-18
9709	5.14093e-11	Ne	6	386.398A	-27.24	3.657950875104856e-18
9710	3.3593099999999997e-12	Fe	2	5913.26A	-27.24	3.657950875104856e-18
9711	1.32751e-12	Fe	2	1.49637m	-27.241	3.64953782155187e-18
9712	1.06574e-10	F	6	186.391A	-27.241	3.64953782155187e-18
9713	2.1445900000000003e-12	O	1	9262.58A	-27.244	3.624414579902335e-18
9714	2.45922e-12	Fe	2	8077.54A	-27.246	3.607761907562652e-18
9715	7.18914e-13	O	1	2.76312m	-27.258000000000003	3.5094403796298255e-18
9716	7.18542e-13	O	1	2.76455m	-27.258000000000003	3.5094403796298255e-18
9717	7.18676e-13	O	1	2.76403m	-27.258000000000003	3.5094403796298255e-18
9718	2.89465e-11	Ar	9	686.248A	-27.258000000000003	3.5094403796298255e-18
9719	2.27306e-12	Fe	2	8739.07A	-27.259	3.501368890738141e-18
9720	3.1141299999999998e-12	Sc	1	6378.81A	-27.259	3.501368890738141e-18
9721	8.79517e-11	Fe	10	225.856A	-27.26	3.4933159657557365e-18
9722	5.15112e-11	Ne	6	385.634A	-27.26	3.4933159657557365e-18
9723	3.25647e-16	Ca	10	6100.00m	-27.261	3.485281561986861e-18
9724	2.42916e-10	O	7	81.7749A	-27.261999999999997	3.477265636833878e-18
9725	4.54747e-12	O	1	4368.24A	-27.265	3.453328308562334e-18
9726	4.54746e-12	O	1	4368.26A	-27.266	3.4453858738528887e-18
9727	4.5475199999999996e-12	O	1	4368.19A	-27.267	3.4374617062363418e-18
9728	6.06484e-11	Ne	6	327.535A	-27.268	3.429555763699571e-18
9729	6.1564e-12	Ti	3	3226.64A	-27.27	3.413798386295715e-18
9730	5.46422e-14	Mn	6	36.3537m	-27.271	3.405946867884555e-18
9731	2.33729e-11	S	8	849.891A	-27.276999999999997	3.359215524944437e-18
9732	5.89038e-11	Fe	10	337.236A	-27.279	3.3437813315810275e-18
9733	1.26538e-12	B	2	1.56985m	-27.283	3.313125360066547e-18
9734	7.82062e-11	S	9	254.001A	-27.284000000000002	3.305505383190505e-18
9735	2.04047e-10	F	7	97.3524A	-27.285	3.2979029317749776e-18
9736	5.45354e-12	Fe	2	3642.49A	-27.288	3.2752003276801776e-18
9737	1.49898e-12	Ti	10	1.32519m	-27.289	3.2676675759581513e-18
9738	8.250110000000001e-12	Ti	3	2407.78A	-27.293000000000003	3.2377094195496404e-18
9739	1.44688e-12	Fe	1	1.37292m	-27.293000000000003	3.2377094195496404e-18
9740	4.56766e-10	Ar	10	43.4894A	-27.294	3.230262894523576e-18
9741	2.30291e-10	O	7	86.2580A	-27.296999999999997	3.2080259211700467e-18
9742	3.97461e-11	Na	8	499.784A	-27.299	3.193286380936769e-18
9743	5.6354899999999996e-14	Si	2	35.2488m	-27.3	3.1859420260642956e-18
9744	6.831469999999999e-12	Fe	2	2907.79A	-27.3	3.1859420260642956e-18
9745	7.092689999999999e-12	Mn	8	2800.69A	-27.301	3.1786145627393196e-18
9746	5.05933e-11	Ar	7	392.630A	-27.302	3.1713039521123076e-18
9747	4.66396e-11	Al	6	425.914A	-27.305	3.1494728492634642e-18
9748	2.04552e-12	Fe	2	9711.19A	-27.307	3.1350023359584095e-18
9749	1.7688700000000002e-10	Al	6	112.300A	-27.315	3.0777820946899957e-18
9750	5.69097e-11	Ne	7	349.052A	-27.316999999999997	3.0636409704819848e-18
9751	5.3498e-12	Al	3	3713.12A	-27.318	3.0565947917792316e-18
9752	2.2233300000000002e-10	O	7	89.3456A	-27.320999999999998	3.035553341235822e-18
9753	1.30935e-12	Fe	2	1.51713m	-27.320999999999998	3.035553341235822e-18
9754	1.06273e-11	Ca	8	1869.19A	-27.325	3.0077232209224187e-18
9755	2.23822e-14	Mg	1	88.7511m	-27.335	2.9392590818184743e-18
9756	5.4986e-11	Cl	7	361.264A	-27.340999999999998	2.898930935352811e-18
9757	6.9007e-11	O	5	287.861A	-27.342	2.8922635792186652e-18
9758	2.03438e-11	S	8	976.439A	-27.345	2.872353376785426e-18
9759	7.825160000000001e-12	Mn	8	2538.54A	-27.346	2.8657471473397385e-18
9760	4.69218e-11	Si	9	423.352A	-27.35	2.839473819569525e-18
9761	6.86755e-13	O	1	2.89251m	-27.354	2.813441367116182e-18
9762	6.86687e-13	O	1	2.89280m	-27.354	2.813441367116182e-18
9763	6.86703e-13	O	1	2.89273m	-27.354	2.813441367116182e-18
9764	3.01689e-12	Fe	2	6584.41A	-27.354	2.813441367116182e-18
9765	4.01805e-11	Na	6	494.380A	-27.355	2.8069706315328188e-18
9766	2.94211e-11	Cl	6	675.178A	-27.355	2.8069706315328188e-18
9767	5.03242e-12	O	1	3947.29A	-27.355999999999998	2.800514778228341e-18
9768	2.27565e-11	Ne	3	872.915A	-27.357	2.7940737729744115e-18
9769	5.03219e-12	O	1	3947.48A	-27.357	2.7940737729744115e-18
9770	5.03205e-12	O	1	3947.59A	-27.358	2.787647581621485e-18
9771	9.11637e-12	Sc	6	2178.99A	-27.359	2.781236170098534e-18
9772	5.18693e-11	B	4	382.972A	-27.36	2.7748395044129157e-18
9773	3.34809e-12	O	7	5933.07A	-27.371	2.7054397631314473e-18
9774	1.13732e-11	Fe	8	1746.61A	-27.372	2.699217424344311e-18
9775	7.01943e-12	Fe	2	2829.92A	-27.372	2.699217424344311e-18
9776	6.12985e-13	Mn	8	3.24061m	-27.375999999999998	2.674470850251534e-18
9777	1.06385e-12	Fe	9	1.86722m	-27.377	2.6683197379875064e-18
9778	3.1015799999999998e-12	Fe	2	6404.61A	-27.378	2.662182772889107e-18
9779	5.185229999999999e-13	Cr	7	3.83097m	-27.379	2.6560599224187562e-18
9780	2.05658e-12	Fe	1	9658.98A	-27.389	2.595600617276623e-18
9781	7.72767e-11	O	7	257.056A	-27.389	2.595600617276623e-18
9782	1.00999e-10	Fe	8	196.680A	-27.391	2.583674915718125e-18
9783	5.45148e-12	Mg	1	3643.87A	-27.394000000000002	2.5658890227022516e-18
9784	1.20847e-12	Fe	2	1.64377m	-27.394000000000002	2.5658890227022516e-18
9785	5.69017e-12	B	1	3491.01A	-27.395	2.5599876417116388e-18
9786	8.75701e-11	Fe	10	226.841A	-27.396	2.554099833520643e-18
9787	6.1186300000000006e-12	F	7	3246.55A	-27.4	2.5306837054975655e-18
9788	1.43091e-12	Fe	2	1.38824m	-27.403000000000002	2.5132626014069667e-18
9789	5.56233e-13	N	1	3.57125m	-27.406	2.495961423353423e-18
9790	8.33942e-11	Mn	8	238.199A	-27.406999999999996	2.4902208713783547e-18
9791	6.61793e-12	Fe	9	3001.61A	-27.408	2.4844935223064113e-18
9792	4.28185e-11	Al	8	463.922A	-27.409000000000002	2.47877934577182e-18
9793	4.40887e-11	Fe	8	450.557A	-27.410999999999998	2.46739038920037e-18
9794	4.11782e-11	K	3	482.402A	-27.412	2.461715548780357e-18
9795	8.74283e-11	Fe	10	227.209A	-27.412	2.461715548780357e-18
9796	2.0625099999999997e-10	O	7	96.3122A	-27.414	2.4504049932344407e-18
9797	1.0471400000000001e-13	Fe	6	18.9702m	-27.416	2.4391464049708e-18
9798	2.11437e-12	N	6	9394.98A	-27.416	2.4391464049708e-18
9799	7.97219e-11	Mg	5	249.172A	-27.416999999999998	2.433536523911932e-18
9800	3.84928e-12	Fe	1	5160.57A	-27.418000000000003	2.427939545221422e-18
9801	1.3029e-12	Fe	2	1.52464m	-27.421999999999997	2.4056800616738354e-18
9802	1.15e-11	Si	4	1727.34A	-27.428	2.372672893820908e-18
9803	4.59077e-12	Fe	2	4327.04A	-27.429000000000002	2.367215897595156e-18
9804	3.66781e-11	Si	9	541.589A	-27.433000000000003	2.3455131317952793e-18
9805	4.08264e-11	O	5	486.559A	-27.436	2.3293667329679555e-18
9806	2.17945e-11	C	3	911.445A	-27.438000000000002	2.3186642649947174e-18
9807	3.5491300000000004e-10	S	9	55.9700A	-27.438000000000002	2.3186642649947174e-18
9808	1.50412e-12	Fe	1	1.32067m	-27.439	2.3133314851683155e-18
9809	3.34931e-12	Fe	2	5930.91A	-27.443	2.2921227346309897e-18
9810	3.92448e-11	Ca	9	506.167A	-27.443	2.2921227346309897e-18
9811	4.76912e-11	B	4	416.523A	-27.451999999999998	2.2451112638986714e-18
9812	1.06734e-11	Ca	8	1861.12A	-27.456999999999997	2.2194116877761883e-18
9813	1.10476e-13	Ca	6	17.9807m	-27.458000000000002	2.2143071825427993e-18
9814	1.20755e-14	Mg	1	164.502m	-27.458000000000002	2.2143071825427993e-18
9815	3.04487e-13	Fe	6	6.52392m	-27.463	2.1889602178237764e-18
9816	2.61093e-12	Mg	1	7608.21A	-27.467	2.16889170991924e-18
9817	8.059460000000001e-12	F	6	2464.74A	-27.471	2.149007191201074e-18
9818	3.38801e-11	Cr	5	586.316A	-27.471999999999998	2.144064611816449e-18
9819	5.05538e-11	Mn	6	392.937A	-27.473000000000003	2.1391334000489258e-18
9820	2.9444e-12	Fe	2	6746.53A	-27.475	2.129304974846297e-18
9821	9.7695e-12	Cl	6	2033.31A	-27.476	2.1244077093018425e-18
9822	3.24916e-12	Fe	2	6113.72A	-27.476999999999997	2.1195217071555837e-18
9823	4.216919999999999e-12	Ni	1	4710.66A	-27.480999999999998	2.1000898153433996e-18
9824	3.07413e-11	K	4	646.181A	-27.485	2.0808360761861874e-18
9825	4.088819999999999e-14	S	2	48.5823m	-27.486	2.0760502860152248e-18
9826	7.6024e-12	Zn	2	2612.92A	-27.493000000000002	2.0428565375575523e-18
9827	5.77682e-12	Cr	7	3438.65A	-27.494	2.0381580979015015e-18
9828	2.42751e-11	C	3	818.307A	-27.495	2.0334704643567758e-18
9829	3.1793e-12	Fe	2	6248.06A	-27.502	2.000957520164327e-18
9830	1.6992e-10	N	6	116.905A	-27.503	1.9963554455741613e-18
9831	2.04043e-11	S	8	973.541A	-27.506	1.982612631352223e-18
9832	4.00643e-11	Na	8	495.814A	-27.506	1.982612631352223e-18
9833	2.74167e-10	Co	10	72.4538A	-27.506999999999998	1.978052748835524e-18
9834	1.19076e-11	Li	2	1668.22A	-27.508000000000003	1.9735033537575574e-18
9835	1.96887e-11	Ar	7	1008.93A	-27.51	1.9644359294916846e-18
9836	2.24625e-12	Ni	1	8843.37A	-27.511999999999997	1.9554101662560262e-18
9837	2.87904e-11	Be	3	689.969A	-27.513	1.9509128476728855e-18
9838	6.18039e-13	B	3	3.21411m	-27.516	1.9374828580945425e-18
9839	1.05114e-10	Ca	4	188.980A	-27.528000000000002	1.8846810713269084e-18
9840	4.3948199999999995e-13	Mg	3	4.51997m	-27.535999999999998	1.850281765023912e-18
9841	9.30904e-13	Be	3	2.13389m	-27.538	1.8417804925315364e-18
9842	6.9024e-11	Ne	3	287.791A	-27.538	1.8417804925315364e-18
9843	2.34647e-12	Fe	2	8465.69A	-27.54	1.8333182798382597e-18
9844	8.673510000000001e-12	Fe	7	2290.24A	-27.54	1.8333182798382597e-18
9845	8.56093e-12	Fe	9	2320.36A	-27.54	1.8333182798382597e-18
9846	5.4595699999999995e-12	Mg	1	3638.47A	-27.541999999999998	1.824894947480591e-18
9847	2.02145e-12	Fe	1	9826.84A	-27.541999999999998	1.824894947480591e-18
9848	1.9867799999999997e-12	Fe	1	9998.33A	-27.546	1.8081642100371735e-18
9849	5.7221599999999995e-12	Fe	9	3471.49A	-27.546999999999997	1.8040055477557543e-18
9850	1.08425e-12	Fe	2	1.83209m	-27.549	1.7957168951682764e-18
9851	1.90157e-10	Al	6	104.464A	-27.55	1.7915868609166217e-18
9852	3.37537e-11	Ar	9	588.512A	-27.552	1.7833552670122264e-18
9853	8.33064e-11	Mn	8	238.451A	-27.555	1.771078735705841e-18
9854	3.0693400000000003e-12	Fe	2	6471.90A	-27.557	1.762941368077692e-18
9855	8.211780000000001e-13	S	2	2.41902m	-27.56	1.750805365063112e-18
9856	3.10169e-15	P	1	640.440m	-27.561	1.7467786244643308e-18
9857	3.15008e-12	Sc	1	6306.02A	-27.563000000000002	1.7387529057056335e-18
9858	7.73266e-11	Fe	8	256.890A	-27.565	1.7307640617751006e-18
9859	6.260600000000001e-13	Zn	2	3.17293m	-27.566	1.7267834148948087e-18
9860	2.65455e-11	N	5	748.318A	-27.566999999999997	1.7228119232482866e-18
9861	3.19249e-11	Fe	8	622.224A	-27.576999999999998	1.683595936104685e-18
9862	2.59727e-12	Fe	2	7648.21A	-27.581999999999997	1.664323972788136e-18
9863	3.5971e-12	O	5	5522.35A	-27.584	1.6566770987413167e-18
9864	2.0424099999999997e-10	F	7	97.2600A	-27.585	1.6528668471475695e-18
9865	3.21288e-11	Ar	9	618.276A	-27.588	1.641488591805161e-18
9866	2.61902e-12	Mg	1	7584.71A	-27.588	1.641488591805161e-18
9867	7.29752e-13	Al	1	2.72208m	-27.592	1.6264393339376064e-18
9868	1.5032e-13	B	1	13.2147m	-27.594	1.6189665239950934e-18
9869	5.48177e-12	Ni	4	3623.73A	-27.594	1.6189665239950934e-18
9870	1.4002600000000001e-12	Fe	2	1.41863m	-27.595	1.6152430043164908e-18
9871	9.26314e-13	Mg	3	2.14446m	-27.596999999999998	1.607821636835795e-18
9872	7.91319e-12	Mn	8	2510.30A	-27.599	1.6004343674413404e-18
9873	6.63964e-12	Fe	2	2991.80A	-27.603	1.5857614969651248e-18
9874	3.42166e-10	S	9	58.0550A	-27.603	1.5857614969651248e-18
9875	4.5261e-12	Fe	2	4388.87A	-27.607	1.571223148174029e-18
9876	1.32431e-11	Be	1	1499.99A	-27.607	1.571223148174029e-18
9877	5.77762e-11	Cl	7	343.817A	-27.608	1.5676094352126976e-18
9878	6.16037e-11	Mg	6	322.455A	-27.613000000000003	1.5496651583929193e-18
9879	1.3511e-12	Fe	2	1.47024m	-27.615	1.5425450937452404e-18
9880	2.4658599999999998e-12	Si	3	8055.78A	-27.615	1.5425450937452404e-18
9881	5.3657199999999995e-12	Al	3	3702.11A	-27.616	1.5389973384787886e-18
9882	6.563830000000001e-18	O	1	30.2635c	-27.618000000000002	1.531926288011359e-18
9883	3.0069e-12	Fe	2	6606.30A	-27.623	1.5143904727999495e-18
9884	1.24874e-12	Ni	4	1.59076m	-27.629	1.493612256557939e-18
9885	5.92179e-12	Fe	9	3354.47A	-27.631	1.486749731600415e-18
9886	6.05196e-11	Ne	6	328.232A	-27.631999999999998	1.4833303021059059e-18
9887	2.02995e-12	Fe	9	9785.69A	-27.633000000000003	1.4799187370809736e-18
9888	6.42744e-11	Al	7	309.057A	-27.635	1.473119128130435e-18
9889	3.34817e-11	Fe	8	593.293A	-27.639	1.4596134907842242e-18
9890	9.99699e-12	Cl	6	1987.04A	-27.639	1.4596134907842242e-18
9891	5.04812e-11	Ne	3	393.502A	-27.641	1.4529071759659937e-18
9892	2.623e-12	Mg	1	7573.18A	-27.642	1.4495655821895136e-18
9893	4.4331500000000004e-10	Ar	10	44.8089A	-27.642	1.4495655821895136e-18
9894	9.34083e-13	Fe	7	2.12663m	-27.646	1.4362758850504483e-18
9895	3.66798e-13	C	5	5.41564m	-27.646	1.4362758850504483e-18
9896	1.4529100000000001e-12	Fe	1	1.36722m	-27.663	1.3811405262108777e-18
9897	5.10953e-12	Zn	2	3887.72A	-27.669	1.362190567775683e-18
9898	6.44592e-11	Si	8	308.171A	-27.677	1.3373277879150041e-18
9899	1.15643e-12	N	6	1.71774m	-27.679000000000002	1.3311833248653217e-18
9900	1.68968e-12	C	1	1.17564m	-27.68	1.3281216881776571e-18
9901	5.311520000000001e-13	Si	2	3.73989m	-27.68	1.3281216881776571e-18
9902	9.64757e-13	Ne	3	2.05901m	-27.68	1.3281216881776571e-18
9903	2.04123e-11	S	8	973.162A	-27.68	1.3281216881776571e-18
9904	2.26926e-11	Ne	3	875.371A	-27.686	1.309899175471514e-18
9905	5.24727e-11	Ca	9	378.567A	-27.686	1.309899175471514e-18
9906	2.05431e-12	Fe	2	9669.66A	-27.688000000000002	1.3038807354486361e-18
9907	6.963889999999999e-12	Fe	2	2852.49A	-27.694000000000003	1.2859908210827245e-18
9908	5.68689e-11	Fe	10	349.303A	-27.694000000000003	1.2859908210827245e-18
9909	8.9532e-11	Mg	5	221.870A	-27.698	1.2742007863676496e-18
9910	2.7825e-11	N	5	713.907A	-27.699	1.2712702058817479e-18
9911	3.25844e-11	Mg	6	609.631A	-27.701999999999998	1.2625188433405585e-18
9912	5.92456e-11	Fe	9	335.290A	-27.703000000000003	1.2596151305780375e-18
9913	1.21618e-11	V	9	1633.35A	-27.706	1.250944001010889e-18
9914	5.496e-11	Cl	7	361.435A	-27.709	1.2423325630798063e-18
9915	2.78595e-12	Ni	1	7130.24A	-27.71	1.2394752774735557e-18
9916	1.2464399999999999e-12	B	4	1.59370m	-27.71	1.2394752774735557e-18
9917	9.95012e-11	O	5	199.640A	-27.712	1.2337804058704675e-18
9918	6.56039e-11	Mg	5	302.794A	-27.712	1.2337804058704675e-18
9919	9.01916e-11	Fe	10	220.247A	-27.713	1.2309427896799777e-18
9920	3.10295e-11	Cr	5	640.179A	-27.714000000000002	1.2281116998256221e-18
9921	3.46751e-12	Fe	2	5728.75A	-27.714000000000002	1.2281116998256221e-18
9922	2.66124e-12	Ni	1	7464.37A	-27.715999999999998	1.2224690391192298e-18
9923	3.5165e-12	Fe	2	5648.93A	-27.717	1.2196574383503474e-18
9924	6.0618e-12	F	7	3276.99A	-27.717	1.2196574383503474e-18
9925	5.645030000000001e-16	He	1	3518.93m	-27.718000000000004	1.2168523040837803e-18
9926	5.49977e-11	Cl	7	361.187A	-27.718000000000004	1.2168523040837803e-18
9927	8.49267e-11	Mn	8	233.901A	-27.734	1.1728375681396534e-18
9928	2.23211e-10	Co	10	88.9941A	-27.741	1.154085192303305e-18
9929	1.3533e-11	Li	2	1467.86A	-27.741999999999997	1.1514308700176774e-18
9930	2.4975700000000002e-12	Fe	2	7953.51A	-27.741999999999997	1.1514308700176774e-18
9931	2.52541e-11	Na	7	786.585A	-27.745	1.1435044756618238e-18
9932	1.33404e-11	Cr	10	1489.05A	-27.746	1.1408744883491833e-18
9933	4.77445e-12	Ti	3	4160.57A	-27.746	1.1408744883491833e-18
9934	9.60379e-13	N	1	2.06840m	-27.749000000000002	1.133020763613586e-18
9935	3.90059e-11	N	6	509.269A	-27.753	1.1226331668151436e-18
9936	4.79293e-12	P	2	4144.53A	-27.755	1.1174751359462973e-18
9937	1.1623900000000002e-13	P	9	17.0894m	-27.756	1.114905014453734e-18
9938	1.61282e-11	Si	2	1231.66A	-27.758000000000003	1.1097824912196231e-18
9939	6.21115e-11	Mg	6	319.819A	-27.763	1.097078916091248e-18
9940	5.77986e-11	Cl	7	343.684A	-27.763	1.097078916091248e-18
9941	2.20754e-13	Sc	6	8.99845m	-27.764	1.0945557046026216e-18
9942	9.270809999999999e-13	Si	2	2.14269m	-27.766	1.0895266779544701e-18
9943	4.32258e-12	Ti	3	4595.50A	-27.766	1.0895266779544701e-18
9944	6.19447e-13	B	3	3.20680m	-27.768	1.0845207575848858e-18
9945	3.25916e-12	Fe	2	6094.96A	-27.775	1.0671804698920112e-18
9946	7.10048e-12	Fe	2	2797.62A	-27.78	1.0549645560691876e-18
9947	6.07275e-11	Ne	6	327.108A	-27.781	1.0525382049207658e-18
9948	8.86882e-13	Si	2	2.23981m	-27.781999999999996	1.0501174342251294e-18
9949	1.14472e-12	Sc	9	1.73531m	-27.784000000000002	1.0452925828829652e-18
9950	1.49753e-12	Fe	6	1.32648m	-27.785	1.0428884766555815e-18
9951	5.971780000000001e-12	Cr	10	3326.39A	-27.789	1.0333272176309023e-18
9952	4.85882e-12	Mn	8	4088.33A	-27.791999999999998	1.026213843099408e-18
9953	7.23858e-13	Mn	8	2.74425m	-27.793000000000003	1.0238536167558557e-18
9954	5.26876e-12	V	9	3770.24A	-27.796999999999997	1.0144668703757125e-18
9955	5.23612e-11	Mn	10	379.374A	-27.799	1.0098058184956277e-18
9956	6.53834e-11	Fe	8	303.815A	-27.803	1.0005478631040528e-18
9957	5.0567800000000005e-18	O	1	39.2828c	-27.804000000000002	9.9824666687643e-19
9958	5.95164e-12	Ne	3	3337.64A	-27.805	9.959507632532706e-19
9959	3.6246800000000003e-12	Ti	7	5480.33A	-27.805	9.959507632532706e-19
9960	2.1438400000000003e-12	O	1	9265.83A	-27.81	9.845502091399633e-19
9961	2.7786400000000004e-10	Co	10	71.4898A	-27.81	9.845502091399633e-19
9962	1.0253200000000001e-10	Ca	4	193.740A	-27.811	9.822858064954468e-19
9963	4.17187e-12	Fe	9	4761.53A	-27.818	9.665801426230484e-19
9964	4.9661099999999995e-17	K	9	4.00000c	-27.818	9.665801426230484e-19
9965	7.01793e-11	Mg	7	283.053A	-27.82	9.621391102713965e-19
9966	1.27041e-12	Fe	2	1.56363m	-27.820999999999998	9.59926251723952e-19
9967	2.6453900000000003e-12	Fe	2	7509.07A	-27.820999999999998	9.59926251723952e-19
9968	5.25395e-11	Ca	9	378.086A	-27.823	9.55515791223962e-19
9969	2.98531e-11	Be	3	665.407A	-27.825	9.511255949492647e-19
9970	6.8031699999999996e-12	Zn	2	2919.88A	-27.825	9.511255949492647e-19
9971	1.48649e-12	Fe	2	1.33633m	-27.828000000000003	9.445780924080155e-19
9972	3.55019e-11	Si	4	559.533A	-27.831999999999997	9.359181484037468e-19
9973	4.48722e-11	Mn	6	442.689A	-27.833000000000002	9.33765596395094e-19
9974	6.73689e-11	Si	9	294.861A	-27.840999999999998	9.167224535237218e-19
9975	3.773069999999999e-12	Fe	7	5264.80A	-27.843000000000004	9.125104964452834e-19
9976	5.0142900000000004e-12	Ca	7	3961.57A	-27.844	9.104117805422139e-19
9977	2.55363e-11	Na	7	777.891A	-27.848000000000003	9.020650751679267e-19
9978	5.70221e-11	Mg	5	348.364A	-27.848000000000003	9.020650751679267e-19
9979	4.78293e-13	Fe	2	4.15320m	-27.851	8.95855302869311e-19
9980	7.307939999999999e-13	Mg	3	2.71820m	-27.861	8.754631465545284e-19
9981	3.39086e-12	Fe	2	5858.24A	-27.865	8.674368521825696e-19
9982	2.42067e-12	Fe	2	8206.20A	-27.866	8.654418027845821e-19
9983	3.74881e-12	Fe	2	5298.88A	-27.869	8.59484143319713e-19
9984	3.40878e-11	Cl	7	582.744A	-27.874000000000002	8.496457096872653e-19
9985	4.11166e-11	Na	7	483.125A	-27.875	8.476915787815478e-19
9986	2.3367e-14	Ti	3	85.0108m	-27.875	8.476915787815478e-19
9987	1.24554e-11	Cl	6	1594.85A	-27.875999999999998	8.457419422521957e-19
9988	1.50521e-11	Ne	7	1319.71A	-27.875999999999998	8.457419422521957e-19
9989	4.22977e-11	Cr	5	469.634A	-27.877	8.437967897624235e-19
9990	1.79893e-11	N	6	1104.24A	-27.878	8.418561109992332e-19
9991	4.68022e-12	Fe	2	4244.34A	-27.878	8.418561109992332e-19
9992	6.34163e-11	Fe	9	313.239A	-27.879	8.39919895673339e-19
9993	1.17035e-11	Ne	3	1697.31A	-27.881999999999998	8.341379277812361e-19
9994	2.3129400000000002e-10	S	8	85.8840A	-27.884	8.303054121318144e-19
9995	1.0108e-11	Cl	6	1965.22A	-27.888	8.226931263575542e-19
9996	3.04764e-11	Ar	7	651.797A	-27.892	8.151506304387709e-19
9997	2.62713e-12	Fe	2	7561.29A	-27.894000000000002	8.114053534962606e-19
9998	3.29382e-11	Fe	8	603.083A	-27.896	8.076772845382105e-19
9999	1.22168e-12	Fe	2	1.62600m	-27.898000000000003	8.039663445011009e-19
10000	3.98876e-11	Ca	9	498.011A	-27.898000000000003	8.039663445011009e-19
10001	1.02696e-10	Ca	4	193.430A	-27.901	7.984318791143628e-19
10002	2.1956e-10	Co	10	90.4740A	-27.906	7.8929230497126e-19
10003	2.406e-12	Fe	2	8256.21A	-27.91	7.820560296235666e-19
10004	1.34643e-12	Fe	2	1.47534m	-27.910999999999998	7.802573506682493e-19
10005	4.38611e-12	Al	3	4528.94A	-27.913	7.76672393783521e-19
10006	3.13082e-12	Sc	1	6344.80A	-27.913	7.76672393783521e-19
10007	4.04571e-11	F	4	491.001A	-27.914	7.74886096847032e-19
10008	6.5608e-11	Mg	5	302.775A	-27.914	7.74886096847032e-19
10009	5.74589e-11	Fe	9	345.716A	-27.915	7.731039082794971e-19
10010	3.87539e-11	Mg	6	512.580A	-27.916	7.713258186319176e-19
10011	3.6585400000000006e-14	Fe	1	54.2961m	-27.916999999999998	7.695518184770514e-19
10012	7.0365e-11	Fe	7	282.306A	-27.919	7.660160490447716e-19
10013	8.60399e-11	Ar	8	230.875A	-27.921	7.624965249973805e-19
10014	6.55895e-12	Fe	2	3028.60A	-27.924	7.572475358400922e-19
10015	5.02509e-14	Ni	3	39.5305m	-27.936999999999998	7.349162812048988e-19
10016	6.86091e-11	P	9	289.531A	-27.944000000000003	7.231657825102845e-19
10017	1.0978299999999998e-10	P	8	180.944A	-27.947	7.181875442798517e-19
10018	5.85222e-11	Fe	10	339.435A	-27.948	7.16535758764569e-19
10019	5.5108699999999995e-12	Fe	2	3604.60A	-27.949	7.148877722505502e-19
10020	1.47577e-11	O	5	1346.04A	-27.954	7.067045195906877e-19
10021	1.7759700000000002e-12	Fe	2	1.11851m	-27.955	7.050791442993199e-19
10022	5.75121e-12	Fe	10	3453.96A	-27.956	7.034575072673807e-19
10023	4.50295e-11	Mg	6	441.143A	-27.956999999999997	7.0183959989712385e-19
10024	1.20849e-12	Fe	7	1.64375m	-27.958000000000002	7.00225413610548e-19
10025	3.4752699999999996e-12	Fe	1	5715.95A	-27.968000000000004	6.842863372394025e-19
10026	7.82692e-11	Si	9	253.797A	-27.97	6.811423271077426e-19
10027	5.66149e-11	Cl	6	350.870A	-27.971	6.795757432276353e-19
10028	2.42411e-12	Ni	1	8194.53A	-27.971999999999998	6.780127623904744e-19
10029	2.68043e-11	Be	3	741.092A	-27.971999999999998	6.780127623904744e-19
10030	1.02613e-11	Al	3	1935.86A	-27.975	6.733453553641839e-19
10031	8.9605e-11	Fe	10	221.689A	-27.975	6.733453553641839e-19
10032	1.27003e-11	Cr	10	1564.09A	-27.978	6.687100785418674e-19
10033	4.66924e-11	Mn	10	425.432A	-27.978	6.687100785418674e-19
10034	1.30026e-12	Cr	7	1.52773m	-27.98	6.656376348181417e-19
10035	2.10504e-12	Fe	2	9436.63A	-27.983	6.610554175708493e-19
10036	5.71504e-13	N	1	3.47582m	-27.985	6.580181438196009e-19
10037	1.69223e-11	Ne	3	1173.87A	-27.988000000000003	6.534883787793941e-19
10038	5.06761e-12	Fe	9	3919.89A	-27.989	6.519853972155019e-19
10039	7.25615e-12	Fe	9	2737.60A	-27.991	6.489897964223994e-19
10040	3.10273e-12	Ne	1	6402.25A	-27.991999999999997	6.474971613108173e-19
10041	4.82035e-12	Fe	2	4120.96A	-27.996	6.415608716541411e-19
10042	3.38828e-12	Mn	1	5862.69A	-28.0	6.3567900622817e-19
10043	5.46355e-12	Mg	1	3635.81A	-28.002	6.32758326496157e-19
10044	1.2468200000000001e-12	Fe	2	1.59321m	-28.002	6.32758326496157e-19
10045	6.82084e-11	Ar	7	291.232A	-28.008000000000003	6.240765567854899e-19
10046	2.30863e-11	K	8	860.445A	-28.01	6.21209185466366e-19
10047	8.79706e-11	Al	8	225.808A	-28.011999999999997	6.183549885217569e-19
10048	1.00828e-12	Fe	2	1.97014m	-28.013	6.169328115131443e-19
10049	2.92685e-12	Ni	1	6786.98A	-28.015	6.140982627220938e-19
10050	4.10921e-11	Na	7	483.413A	-28.015	6.140982627220938e-19
10051	2.9661799999999998e-12	Mn	8	6696.98A	-28.016	6.126858759111554e-19
10052	3.32135e-10	S	8	59.8084A	-28.016	6.126858759111554e-19
10053	2.8616400000000003e-12	Ni	1	6941.64A	-28.024	6.015030983931705e-19
10054	5.75578e-12	Mn	8	3451.22A	-28.028000000000002	5.959884848399291e-19
10055	9.57556e-11	Fe	10	207.449A	-28.029	5.946177493623073e-19
10056	3.691e-13	N	1	5.38186m	-28.031999999999996	5.905244295676484e-19
10057	3.053e-12	Ne	1	6506.53A	-28.035999999999998	5.851104690552035e-19
10058	6.614489999999999e-12	Fe	2	3003.17A	-28.038	5.824221306466393e-19
10059	1.24836e-12	Fe	2	1.59124m	-28.041	5.784127649006911e-19
10060	3.41138e-11	Cl	7	582.299A	-28.049	5.678555421577564e-19
10061	2.09091e-12	Fe	2	9500.39A	-28.055999999999997	5.587761599512447e-19
10062	3.0806799999999998e-12	Sc	1	6448.07A	-28.055999999999997	5.587761599512447e-19
10063	9.23798e-13	Si	2	2.15030m	-28.055999999999997	5.587761599512447e-19
10064	5.69832e-11	N	6	348.602A	-28.059	5.549295719225991e-19
10065	2.3039799999999998e-10	O	7	86.2180A	-28.059	5.549295719225991e-19
10066	1.06457e-12	Fe	2	1.86596m	-28.059	5.549295719225991e-19
10067	5.31235e-11	O	7	373.930A	-28.061999999999998	5.511094636196963e-19
10068	8.93564e-11	Mg	5	222.306A	-28.061999999999998	5.511094636196963e-19
10069	2.96788e-11	Fe	8	669.314A	-28.068	5.435479583053216e-19
10070	1.71527e-12	Fe	2	1.15810m	-28.07	5.4105058228748045e-19
10071	9.44614e-12	Mn	8	2102.92A	-28.070999999999998	5.398062004794518e-19
10072	2.9225e-11	Be	3	679.708A	-28.070999999999998	5.398062004794518e-19
10073	1.17256e-11	V	9	1694.11A	-28.072	5.385646806701575e-19
10074	4.56922e-12	Zn	2	4347.45A	-28.075	5.348572274862287e-19
10075	2.82977e-11	Fe	8	701.982A	-28.08	5.28734767431143e-19
10076	7.2167e-12	V	9	2752.57A	-28.081	5.275187112112527e-19
10077	5.31421e-11	Ca	9	373.799A	-28.083000000000002	5.250949828939738e-19
10078	4.07027e-11	Ca	8	488.038A	-28.086	5.214802544573252e-19
10079	3.43393e-12	Mn	1	5784.76A	-28.089000000000002	5.178904096361973e-19
10080	3.1120900000000003e-12	Ne	1	6382.99A	-28.095	5.107846868293296e-19
10081	1.96181e-11	S	8	1012.56A	-28.096999999999998	5.084378443701191e-19
10082	7.94004e-11	Mg	5	250.181A	-28.099	5.061017846725462e-19
10083	4.62506e-12	Si	3	4294.96A	-28.099	5.061017846725462e-19
10084	5.858469999999999e-12	Fe	2	3390.73A	-28.104	5.003084854494464e-19
10085	7.58674e-11	Fe	7	261.831A	-28.105999999999998	4.980097767633178e-19
10086	1.67427e-11	Ne	3	1186.46A	-28.107	4.9686438606101635e-19
10087	5.57294e-12	Fe	9	3564.45A	-28.108	4.957216296842284e-19
10088	3.09928e-11	Cr	5	640.937A	-28.113000000000003	4.900471511127222e-19
10089	3.46761e-12	Mn	1	5728.57A	-28.118000000000002	4.844376277602992e-19
10090	5.06579e-11	F	7	392.129A	-28.12	4.822118390415254e-19
10091	4.09122e-11	Fe	8	485.539A	-28.121	4.811027825877233e-19
10092	7.87444e-12	P	9	2522.65A	-28.128	4.734104810789024e-19
10093	5.0625e-11	B	4	392.385A	-28.129	4.723216671866852e-19
10094	1.30493e-11	Si	6	1522.26A	-28.131999999999998	4.69070227700032e-19
10095	8.55521e-12	Cr	7	2321.91A	-28.134	4.669150457709234e-19
10096	6.961e-11	P	9	285.368A	-28.135	4.658411709653595e-19
10097	4.94864e-12	V	9	4014.12A	-28.139	4.615703134387338e-19
10098	1.69356e-12	Zn	2	1.17294m	-28.14	4.605087311764192e-19
10099	1.37148e-10	F	6	144.840A	-28.141	4.59449590485559e-19
10100	2.31649e-12	Fe	2	8575.23A	-28.144000000000002	4.562867617516308e-19
10101	4.15935e-12	Ti	8	4775.86A	-28.145	4.552373313209907e-19
10102	8.203310000000001e-12	Ti	3	2421.52A	-28.145	4.552373313209907e-19
10103	1.02544e-10	Fe	10	193.715A	-28.15	4.500262726807325e-19
10104	4.9317e-14	Ni	4	40.2791m	-28.151999999999997	4.479585897769178e-19
10105	4.00373e-12	Fe	9	4961.49A	-28.16	4.3978242407161935e-19
10106	5.16202e-11	Mn	10	384.820A	-28.163	4.367549831589859e-19
10107	7.83888e-12	Cr	10	2534.09A	-28.164	4.357504745725372e-19
10108	1.09471e-14	Cr	7	181.459m	-28.166	4.337483830030033e-19
10109	2.95732e-12	Ne	1	6717.04A	-28.17	4.2977175392495754e-19
10110	4.35733e-13	O	1	4.55886m	-28.17	4.2977175392495754e-19
10111	6.9738899999999995e-12	Fe	2	2848.41A	-28.17	4.2977175392495754e-19
10112	4.70296e-12	Si	3	4223.82A	-28.174	4.2583158280144376e-19
10113	2.4692200000000003e-12	Fe	2	8044.84A	-28.174	4.2583158280144376e-19
10114	5.50542e-12	Cr	10	3608.17A	-28.175	4.2485219733865818e-19
10115	2.86666e-12	Ne	1	6929.47A	-28.177	4.229001788046014e-19
10116	5.80526e-12	Co	8	3421.80A	-28.180999999999997	4.190230066604645e-19
10117	4.87638e-12	Fe	2	4073.61A	-28.186	4.1422648996665485e-19
10118	1.03094e-10	Fe	8	192.684A	-28.188000000000002	4.1232329212331384e-19
10119	2.34263e-11	Na	8	847.955A	-28.189	4.113749748669577e-19
10120	6.23527e-11	Fe	9	318.582A	-28.19	4.104288386797638e-19
10121	1.99887e-11	S	8	993.782A	-28.191999999999997	4.0854308945913727e-19
10122	3.5961900000000002e-12	Fe	7	5523.75A	-28.191999999999997	4.0854308945913727e-19
10123	1.3603e-12	Fe	2	1.46030m	-28.195999999999998	4.0479754390129563e-19
10124	1.11264e-12	C	1	1.78534m	-28.201	4.001638647331515e-19
10125	2.96543e-12	Al	1	6698.67A	-28.201999999999998	3.99243513383747e-19
10126	3.97295e-11	K	4	499.992A	-28.201999999999998	3.99243513383747e-19
10127	2.43022e-11	O	7	817.394A	-28.203000000000003	3.983252787837004e-19
10128	2.96661e-12	Al	1	6696.02A	-28.203000000000003	3.983252787837004e-19
10129	5.9158e-12	Fe	2	3357.87A	-28.208000000000002	3.9376568702171583e-19
10130	1.68065e-11	Ne	3	1181.95A	-28.208000000000002	3.9376568702171583e-19
10131	8.75448e-12	Zn	2	2269.06A	-28.21	3.919564980285628e-19
10132	5.69229e-12	B	1	3489.72A	-28.211	3.910550230987637e-19
10133	1.0515100000000001e-14	Sc	2	188.913m	-28.211	3.910550230987637e-19
10134	1.2955200000000002e-14	Ti	3	153.332m	-28.212	3.9015562150376553e-19
10135	8.73697e-11	Si	9	227.361A	-28.217	3.8568954703534963e-19
10136	2.63396e-11	Fe	8	754.166A	-28.219	3.839174645348414e-19
10137	5.03704e-11	Mn	6	394.367A	-28.22	3.8303447886900616e-19
10138	5.9054e-12	Mn	8	3363.78A	-28.223000000000003	3.8039768806335583e-19
10139	8.65788e-11	Ar	8	229.438A	-28.224	3.795227976587639e-19
10140	2.60378e-11	O	5	762.909A	-28.225	3.7864991944626167e-19
10141	6.25278e-12	Zn	2	3176.90A	-28.225	3.7864991944626167e-19
10142	4.46146e-12	Fe	2	4452.46A	-28.226999999999997	3.769101810965322e-19
10143	3.3009800000000004e-16	He	1	6017.74m	-28.228	3.7604331173537616e-19
10144	7.49783e-11	Fe	7	264.936A	-28.228	3.7604331173537616e-19
10145	9.516540000000002e-13	N	1	2.08736m	-28.229	3.751784361184311e-19
10146	1.14247e-11	Fe	9	1738.73A	-28.233	3.7173877954105096e-19
10147	4.51614e-11	Mg	6	439.855A	-28.236	3.691797477826291e-19
10148	5.15881e-11	Na	7	385.059A	-28.239	3.666383322749215e-19
10149	4.2214e-11	Cr	5	470.566A	-28.244	3.6244145799023343e-19
10150	2.78139e-12	Ni	9	7141.91A	-28.244	3.6244145799023343e-19
10151	4.35649e-13	O	1	4.55974m	-28.246	3.6077619075626515e-19
10152	1.75726e-13	Ni	1	11.3042m	-28.248	3.5911857473023227e-19
10153	2.01334e-11	Fe	8	986.643A	-28.250999999999998	3.5664641985064886e-19
10154	3.58606e-18	O	1	55.3936c	-28.253	3.5500777839836104e-19
10155	3.0102400000000003e-12	Ne	1	6598.95A	-28.254	3.5419128316554666e-19
10156	4.99364e-11	Fe	10	397.795A	-28.254	3.5419128316554666e-19
10157	8.06402e-11	P	8	246.334A	-28.255	3.5337666581965986e-19
10158	4.1498199999999996e-13	Ni	1	4.78683m	-28.261	3.485281561986861e-19
10159	5.15614e-11	Na	7	385.258A	-28.261	3.485281561986861e-19
10160	3.45418e-12	Fe	2	5750.85A	-28.261999999999997	3.477265636833878e-19
10161	8.836e-13	Si	2	2.24813m	-28.263	3.4692681477970938e-19
10162	2.1151e-10	Si	6	93.9175A	-28.264	3.4612890524747303e-19
10163	1.25447e-12	Fe	2	1.58349m	-28.268	3.4295557636995707e-19
10164	7.390010000000001e-13	Al	1	2.68801m	-28.268	3.4295557636995707e-19
10165	8.08171e-11	Fe	7	245.795A	-28.272	3.3981134074646648e-19
10166	4.07374e-11	Fe	8	487.623A	-28.273000000000003	3.390297963503732e-19
10167	1.05834e-11	Ca	8	1876.95A	-28.276999999999997	3.359215524944437e-19
10168	1.10193e-10	P	8	180.269A	-28.278000000000002	3.35148954363074e-19
10169	2.74175e-12	Ne	1	7245.17A	-28.28	3.336090847927044e-19
10170	1.0070299999999999e-10	P	9	197.257A	-28.287	3.2827504441883043e-19
10171	2.0217599999999997e-12	Mn	6	9825.32A	-28.288	3.2752003276801773e-19
10172	3.49085e-12	Mn	1	5690.43A	-28.289	3.2676675759581514e-19
10173	5.33155e-12	Cr	10	3725.83A	-28.291	3.2526540072126844e-19
10174	2.85891e-11	Fe	8	694.827A	-28.291999999999998	3.245173110588796e-19
10175	4.71972e-12	Fe	2	4208.82A	-28.294	3.2302628945235754e-19
10176	4.3565100000000004e-13	O	1	4.55972m	-28.295	3.2228334960297877e-19
10177	6.09438e-12	Ti	7	3259.47A	-28.296999999999997	3.208025921170046e-19
10178	3.81722e-12	Mn	8	5203.91A	-28.298000000000002	3.2006476662957254e-19
10179	6.14585e-12	Co	8	3232.17A	-28.301	3.1786145627393193e-19
10180	1.41889e-15	Sc	11	1400.00m	-28.301	3.1786145627393193e-19
10181	4.8324e-12	V	9	4110.68A	-28.302	3.171303952112308e-19
10182	1.5315e-12	C	1	1.29706m	-28.303	3.164010155423156e-19
10183	4.06126e-11	Ca	8	489.120A	-28.303	3.164010155423156e-19
10184	1.4561099999999998e-10	Mg	5	136.421A	-28.303	3.164010155423156e-19
10185	4.67643e-12	Si	3	4247.78A	-28.305	3.149472849263464e-19
10186	2.73529e-11	Fe	8	726.228A	-28.309	3.120598308622675e-19
10187	9.477420000000001e-13	Fe	2	2.09598m	-28.315	3.0777820946899955e-19
10188	1.39177e-12	Fe	9	1.42728m	-28.316	3.070703392304137e-19
10189	6.7262300000000005e-12	Ne	3	2953.28A	-28.316999999999997	3.0636409704819848e-19
10190	7.70354e-11	Fe	7	257.861A	-28.325	3.007723220922419e-19
10191	2.76128e-12	Ni	1	7193.94A	-28.326999999999998	2.993903988000167e-19
10192	2.11793e-13	Ti	8	9.37919m	-28.326999999999998	2.993903988000167e-19
10193	3.27023e-12	Ne	1	6074.34A	-28.33	2.9732940979144e-19
10194	2.95152e-12	Ni	1	6730.25A	-28.33	2.9732940979144e-19
10195	6.56117e-11	Mg	5	302.758A	-28.334	2.9460347737747026e-19
10196	5.18151e-12	Mn	8	3833.72A	-28.334	2.9460347737747026e-19
10197	1.7541099999999999e-12	Fe	7	1.13245m	-28.335	2.9392590818184736e-19
10198	7.509989999999999e-12	Fe	8	2645.07A	-28.338	2.919025364620904e-19
10199	1.74609e-11	N	6	1137.66A	-28.343000000000004	2.885611557578077e-19
10200	1.6834900000000001e-12	Zn	2	1.17995m	-28.344	2.8789748351627606e-19
10201	4.41543e-12	Fe	2	4498.87A	-28.348000000000003	2.852580235221644e-19
10202	1.03555e-11	Fe	10	1918.25A	-28.349	2.846019482739604e-19
10203	4.83035e-12	Fe	2	4112.43A	-28.349	2.846019482739604e-19
10204	6.35097e-11	Fe	10	312.778A	-28.351	2.8329432110069993e-19
10205	1.69714e-11	Cl	7	1170.47A	-28.353	2.8199270192855815e-19
10206	3.3651599999999998e-12	Sc	6	5902.98A	-28.354	2.813441367116182e-19
10207	1.4505e-12	N	6	1.36949m	-28.355	2.8069706315328186e-19
10208	3.39419e-12	Ne	1	5852.49A	-28.358	2.787647581621485e-19
10209	1.80333e-12	Fe	9	1.10154m	-28.359	2.781236170098534e-19
10210	7.73367e-11	O	7	256.857A	-28.359	2.781236170098534e-19
10211	1.17226e-10	Fe	8	169.455A	-28.362	2.7620902749736503e-19
10212	2.3171799999999999e-10	S	8	85.7270A	-28.363000000000003	2.755737643624834e-19
10213	8.98535e-11	Mg	5	221.076A	-28.37	2.711676445890867e-19
10214	7.72481e-11	Fe	7	257.151A	-28.371	2.7054397631314474e-19
10215	2.43962e-13	Mg	3	8.14243m	-28.371	2.7054397631314474e-19
10216	2.08839e-11	Cl	7	951.185A	-28.373	2.693009396539259e-19
10217	2.97449e-12	Ne	1	6678.28A	-28.375999999999998	2.674470850251534e-19
10218	6.771180000000001e-12	Fe	10	2933.68A	-28.379	2.656059922418756e-19
10219	7.0128e-11	P	9	283.260A	-28.383000000000003	2.6317090186819013e-19
10220	2.4102200000000002e-12	O	7	8241.76A	-28.384	2.625656255901336e-19
10221	1.49497e-12	Si	1	1.32876m	-28.384	2.625656255901336e-19
10222	1.08506e-11	Co	8	1830.73A	-28.385	2.619617414088842e-19
10223	7.77909e-11	Fe	7	255.357A	-28.389	2.595600617276623e-19
10224	1.15762e-13	Ne	3	17.1598m	-28.394000000000002	2.5658890227022516e-19
10225	1.82677e-12	Fe	2	1.08741m	-28.395	2.559987641711639e-19
10226	4.71697e-11	Mn	6	421.128A	-28.397	2.548225566912732e-19
10227	1.18904e-12	Fe	2	1.67063m	-28.399	2.5365175339385844e-19
10228	2.68591e-12	Ni	1	7395.81A	-28.401	2.5248632944896095e-19
10229	8.51025e-13	Mn	8	2.33418m	-28.401	2.5248632944896095e-19
10230	1.65761e-11	Fe	8	1198.38A	-28.401999999999997	2.519056270055519e-19
10231	5.62823e-11	Fe	10	352.944A	-28.405	2.5017152086674926e-19
10232	4.13494e-12	Mn	8	4804.05A	-28.406999999999996	2.490220871378355e-19
10233	3.14038e-12	Fe	2	6325.50A	-28.412	2.4617155487803566e-19
10234	5.07148e-11	F	7	391.690A	-28.419	2.422355439224727e-19
10235	1.00621e-13	Mn	5	19.7419m	-28.42	2.416784176315412e-19
10236	9.70942e-13	N	1	2.04590m	-28.42	2.416784176315412e-19
10237	1.08526e-11	V	8	1830.39A	-28.425	2.3891194766145275e-19
10238	4.3965200000000004e-13	Ni	1	4.51823m	-28.436	2.3293667329679555e-19
10239	6.79311e-12	Zn	2	2924.21A	-28.439	2.3133314851683156e-19
10240	5.37944e-11	Fe	9	369.266A	-28.439	2.3133314851683156e-19
10241	5.34166e-11	P	9	371.878A	-28.44	2.308010970395144e-19
10242	3.25852e-12	Ne	1	6096.16A	-28.445999999999998	2.276343872712531e-19
10243	8.09268e-13	Fe	2	2.45462m	-28.448	2.2658850226529954e-19
10244	7.55161e-11	Fe	7	263.049A	-28.453000000000003	2.239947651280413e-19
10245	6.28285e-14	Ni	3	31.6169m	-28.463	2.1889602178237767e-19
10246	2.5118599999999998e-12	Ni	1	7908.26A	-28.464000000000002	2.1839257490278055e-19
10247	5.26296e-11	Fe	9	377.439A	-28.467	2.1688917099192394e-19
10248	5.71407e-13	N	1	3.47641m	-28.467	2.1688917099192394e-19
10249	1.42046e-11	Ne	6	1398.45A	-28.471999999999998	2.144064611816449e-19
10250	1.22077e-11	Fe	8	1627.21A	-28.471999999999998	2.144064611816449e-19
10251	6.17458e-13	B	3	3.21713m	-28.471999999999998	2.144064611816449e-19
10252	3.97241e-11	Fe	8	500.061A	-28.473000000000003	2.1391334000489259e-19
10253	6.06393e-11	Ne	6	327.584A	-28.476999999999997	2.1195217071555838e-19
10254	1.23175e-11	Si	6	1612.70A	-28.478	2.11464694250239e-19
10255	9.39829e-12	Fe	9	2113.63A	-28.479	2.1097833894968127e-19
10256	3.09535e-13	Be	2	6.41751m	-28.480999999999998	2.1000898153433994e-19
10257	1.68888e-11	Ca	7	1176.19A	-28.480999999999998	2.1000898153433994e-19
10258	4.0491e-13	Fe	2	4.90590m	-28.487	2.0712755028562308e-19
10259	4.6341900000000005e-12	Fe	2	4286.50A	-28.488000000000003	2.06651170139373e-19
10260	3.19017e-11	Fe	8	622.678A	-28.491999999999997	2.047565808235639e-19
10261	4.36722e-12	Be	1	4548.54A	-28.494	2.0381580979015013e-19
10262	2.31285e-14	V	4	85.8872m	-28.495	2.033470464356776e-19
10263	2.54199e-12	Mg	1	7814.53A	-28.502	2.000957520164327e-19
10264	8.524180000000001e-13	N	6	2.33037m	-28.506999999999998	1.9780527488355242e-19
10265	2.41618e-13	Co	8	8.22144m	-28.514	1.9464258726354875e-19
10266	8.76431e-12	Mn	8	2266.52A	-28.517	1.9330267711760227e-19
10267	4.55461e-11	Mg	6	436.139A	-28.518	1.9285809329730166e-19
10268	4.35349e-14	V	4	45.6288m	-28.519000000000002	1.9241453199141325e-19
10269	9.670870000000002e-13	N	1	2.05405m	-28.521	1.9153046752141193e-19
10270	6.42375e-11	Mn	10	309.234A	-28.521	1.9153046752141193e-19
10271	6.15948e-11	Mg	6	322.502A	-28.523000000000003	1.9065046495868305e-19
10272	4.54109e-12	Mn	8	4374.38A	-28.523000000000003	1.9065046495868305e-19
10273	3.64426e-12	Fe	2	5450.89A	-28.531	1.8717070180899262e-19
10274	4.9404300000000006e-12	Ca	7	4020.80A	-28.537	1.8460262350540584e-19
10275	1.22464e-13	S	2	16.2207m	-28.538	1.8417804925315366e-19
10276	4.04928e-11	F	4	490.568A	-28.541	1.8291017648016803e-19
10277	2.08722e-11	Cl	7	951.719A	-28.543000000000003	1.8206978055708206e-19
10278	2.15617e-12	S	1	9212.86A	-28.545	1.8123324590252368e-19
10279	1.0127e-11	Fe	9	1961.53A	-28.545	1.8123324590252368e-19
10280	2.15041e-12	S	1	9237.54A	-28.546	1.8081642100371734e-19
10281	2.15261e-12	S	1	9228.09A	-28.546	1.8081642100371734e-19
10282	3.80455e-12	Sc	7	5221.24A	-28.549	1.7957168951682765e-19
10283	5.143270000000001e-13	Al	1	3.86222m	-28.551	1.787466325480171e-19
10284	4.25887e-11	Na	4	466.425A	-28.551	1.787466325480171e-19
10285	7.31364e-12	Fe	9	2716.08A	-28.552	1.7833552670122265e-19
10286	5.13154e-13	Al	1	3.87105m	-28.552	1.7833552670122265e-19
10287	5.82187e-13	N	6	3.41204m	-28.553	1.77925366371638e-19
10288	1.23361e-12	Fe	2	1.61027m	-28.557	1.762941368077692e-19
10289	7.817369999999999e-13	Cr	7	2.54107m	-28.563000000000002	1.7387529057056334e-19
10290	9.722980000000001e-12	Mn	8	2043.04A	-28.566	1.7267834148948085e-19
10291	4.00296e-11	Na	8	496.244A	-28.566999999999997	1.7228119232482867e-19
10292	3.12315e-13	V	8	6.36040m	-28.566999999999997	1.7228119232482867e-19
10293	2.2416799999999998e-12	Fe	2	8861.43A	-28.574	1.6952660656139925e-19
10294	6.26284e-12	Zn	2	3171.80A	-28.575	1.6913670618592979e-19
10295	3.25803e-12	Fe	2	6097.08A	-28.576	1.6874770255643814e-19
10296	5.24994e-11	Ca	9	378.375A	-28.581	1.6681606357841593e-19
10297	3.5045e-12	Mn	1	5668.28A	-28.581999999999997	1.6643239727881358e-19
10298	1.02119e-11	Co	8	1945.22A	-28.587	1.6452726138114329e-19
10299	1.69166e-11	Cl	7	1174.26A	-28.588	1.6414885918051612e-19
10300	4.9488300000000004e-12	Mn	8	4013.97A	-28.592	1.6264393339376064e-19
10301	3.9857e-15	Mg	1	498.393m	-28.6	1.5967534705400288e-19
10302	1.3611e-12	Fe	2	1.45944m	-28.607	1.5712231481740292e-19
10303	1.20265e-10	S	9	165.173A	-28.61	1.5604069241020907e-19
10304	5.835419999999999e-12	Fe	2	3404.12A	-28.614	1.5461010274322108e-19
10305	2.10414e-14	Mg	1	94.4065m	-28.618000000000002	1.5319262880113592e-19
10306	2.52711e-11	Na	7	786.054A	-28.622	1.5178815033826606e-19
10307	4.53666e-11	K	8	437.865A	-28.624000000000002	1.510907471364772e-19
10308	1.69012e-11	Ca	7	1175.33A	-28.627	1.5005064574914594e-19
10309	1.8999099999999997e-12	S	1	1.04554m	-28.628	1.4970553884053784e-19
10310	1.89968e-12	S	1	1.04568m	-28.628	1.4970553884053784e-19
10311	1.8992e-12	S	1	1.04594m	-28.628	1.4970553884053784e-19
10312	5.53017e-12	Sc	6	3592.01A	-28.631999999999998	1.483330302105906e-19
10313	6.38854e-11	Mn	10	310.939A	-28.636	1.4697310481539668e-19
10314	1.11242e-12	C	1	1.78570m	-28.636	1.4697310481539668e-19
10315	1.56376e-13	C	5	12.7030m	-28.636999999999997	1.4663507605452087e-19
10316	1.24385e-12	O	7	1.59701m	-28.636999999999997	1.4663507605452087e-19
10317	4.63401e-11	P	9	428.667A	-28.638	1.4629782473821884e-19
10318	1.07173e-11	Ca	8	1853.50A	-28.64	1.4562564729116765e-19
10319	3.3266300000000003e-13	O	1	5.97135m	-28.642	1.4495655821895134e-19
10320	3.57427e-11	Na	7	555.763A	-28.646	1.4362758850504482e-19
10321	7.97089e-11	Fe	7	249.213A	-28.649	1.42638863140358e-19
10322	9.98279e-13	Fe	2	1.98987m	-28.660999999999998	1.3875155812248673e-19
10323	5.90456e-11	Fe	10	336.426A	-28.666	1.3716328217045555e-19
10324	3.7628200000000003e-13	N	1	5.27914m	-28.666	1.3716328217045555e-19
10325	1.79575e-11	N	6	1106.19A	-28.671999999999997	1.3528133138656653e-19
10326	5.47182e-12	Mn	8	3630.32A	-28.673000000000002	1.349701929583759e-19
10327	6.19206e-12	Si	3	3208.06A	-28.673000000000002	1.349701929583759e-19
10328	2.00416e-11	S	8	991.161A	-28.676	1.340410646854343e-19
10329	2.00057e-11	C	3	992.940A	-28.683000000000003	1.3189789627851233e-19
10330	3.22817e-11	Fe	8	615.348A	-28.684	1.31594539535133e-19
10331	5.3027e-11	Fe	9	374.610A	-28.688000000000002	1.303880735448636e-19
10332	4.53394e-11	P	9	438.128A	-28.691	1.2949048836009407e-19
10333	4.46447e-11	Mg	6	444.946A	-28.694000000000003	1.2859908210827245e-19
10334	5.69342e-11	Fe	10	348.902A	-28.701	1.2654292498522861e-19
10335	1.75306e-11	Fe	8	1133.13A	-28.701	1.2654292498522861e-19
10336	9.41551e-13	Ca	9	2.10976m	-28.701	1.2654292498522861e-19
10337	1.73671e-13	Zn	2	11.4380m	-28.703000000000003	1.2596151305780376e-19
10338	5.68925e-12	B	1	3491.58A	-28.704	1.2567180961695688e-19
10339	1.3726200000000002e-10	F	6	144.719A	-28.708000000000002	1.245196435409626e-19
10340	2.00913e-12	Ni	1	9887.11A	-28.713	1.2309427896799777e-19
10341	2.78706e-11	Fe	8	712.739A	-28.718000000000004	1.2168523040837802e-19
10342	1.29213e-10	Mg	5	153.734A	-28.726999999999997	1.191894645571582e-19
10343	5.75714e-11	K	8	345.041A	-28.726999999999997	1.191894645571582e-19
10344	1.6192600000000001e-12	Mg	1	1.22676m	-28.730999999999998	1.1809672897789627e-19
10345	3.0981300000000004e-13	Be	2	6.41176m	-28.732	1.1782511403848158e-19
10346	7.51158e-11	Mg	5	264.451A	-28.735	1.1701401165864266e-19
10347	1.69349e-12	C	1	1.17299m	-28.737	1.1647638111104795e-19
10348	6.12588e-13	Be	3	3.24271m	-28.750999999999998	1.1278150060727392e-19
10349	6.3803e-11	Fe	7	311.341A	-28.750999999999998	1.1278150060727392e-19
10350	3.21621e-11	Fe	8	617.636A	-28.752	1.1252211035388023e-19
10351	7.80151e-12	Fe	8	2546.23A	-28.753	1.1226331668151438e-19
10352	3.15069e-12	Ne	1	6304.79A	-28.758000000000003	1.109782491219623e-19
10353	1.23904e-11	Fe	10	1603.21A	-28.758000000000003	1.109782491219623e-19
10354	1.68274e-11	Ca	7	1180.48A	-28.771	1.077054969203179e-19
10355	6.24901e-11	Fe	10	317.882A	-28.773000000000003	1.0721063511302204e-19
10356	4.3566499999999994e-13	O	1	4.55957m	-28.773000000000003	1.0721063511302204e-19
10357	6.79911e-11	Fe	8	292.162A	-28.778000000000002	1.0598340512111406e-19
10358	1.20826e-11	Cr	5	1644.05A	-28.778000000000002	1.0598340512111406e-19
10359	3.32408e-13	O	1	5.97592m	-28.781	1.0525382049207658e-19
10360	1.83422e-11	C	3	1082.99A	-28.783	1.0477022311475759e-19
10361	3.87938e-11	Ca	9	512.052A	-28.785	1.0428884766555815e-19
10362	5.86846e-12	Fe	2	3384.95A	-28.791999999999998	1.026213843099408e-19
10363	1.7871400000000004e-14	Fe	1	111.152m	-28.798000000000002	1.0121336613197031e-19
10364	1.66311e-13	F	6	11.9442m	-28.799	1.0098058184956277e-19
10365	3.26579e-11	Fe	10	608.259A	-28.803	1.0005478631040529e-19
10366	4.71151e-11	Mn	6	421.616A	-28.805	9.959507632532707e-20
10367	3.59886e-11	Na	7	551.966A	-28.805999999999997	9.936601400619143e-20
10368	4.94684e-12	Mn	8	4015.58A	-28.811999999999998	9.800266118325008e-20
10369	1.211e-11	Fe	7	1640.34A	-28.816	9.710416738486632e-20
10370	1.22194e-10	Co	11	162.565A	-28.820999999999998	9.599262517239521e-20
10371	2.3265599999999997e-12	Fe	8	8538.11A	-28.826999999999998	9.467555697941947e-20
10372	3.29427e-12	Ne	1	6030.00A	-28.831999999999997	9.359181484037469e-20
10373	1.28154e-11	Li	2	1550.04A	-28.835	9.294753331881584e-20
10374	1.69013e-12	Fe	2	1.17532m	-28.842	9.146140503881822e-20
10375	1.46402e-12	Fe	2	1.35684m	-28.842	9.146140503881822e-20
10376	2.8247e-12	Ne	1	7032.41A	-28.846999999999998	9.041445499279571e-20
10377	6.19272e-12	Ti	3	3207.71A	-28.85	8.979204626257687e-20
10378	5.63843e-11	Cl	6	352.305A	-28.853	8.917392216391999e-20
10379	6.5774399999999995e-12	Fe	10	3020.09A	-28.859	8.795041008354857e-20
10380	7.02943e-12	Fe	2	2825.90A	-28.87	8.57507384644548e-20
10381	3.98244e-12	Si	3	4988.01A	-28.87	8.57507384644548e-20
10382	2.07899e-11	Fe	8	955.486A	-28.872	8.535674960941247e-20
10383	7.64694e-11	Si	9	259.770A	-28.875	8.476915787815479e-20
10384	8.91959e-13	B	4	2.22706m	-28.875	8.476915787815479e-20
10385	3.32229e-13	O	1	5.97914m	-28.877	8.437967897624236e-20
10386	5.35328e-11	P	9	371.071A	-28.88	8.379881335191271e-20
10387	4.83866e-11	F	6	410.536A	-28.885	8.283957626761204e-20
10388	2.03965e-12	Fe	7	9739.17A	-28.886	8.264905052923026e-20
10389	2.15585e-11	Cl	8	921.421A	-28.895	8.095391729691849e-20
10390	5.77726e-11	Cl	7	343.839A	-28.909000000000002	7.838588549621017e-20
10391	2.00209e-11	C	3	992.189A	-28.91	7.820560296235666e-20
10392	5.15033e-12	F	6	3856.93A	-28.912	7.784628085597264e-20
10393	3.7801400000000005e-12	Fe	1	5254.96A	-28.919	7.660160490447716e-20
10394	3.7451900000000005e-12	Fe	1	5303.99A	-28.92	7.642542610210667e-20
10395	4.96684e-11	Mg	6	399.941A	-28.921	7.624965249973806e-20
10396	4.91587e-12	Fe	2	4040.88A	-28.921	7.624965249973806e-20
10397	7.161010000000001e-12	B	2	2773.98A	-28.921	7.624965249973806e-20
10398	1.2249299999999998e-10	Al	4	162.168A	-28.927	7.520346804700015e-20
10399	1.20793e-10	S	9	164.450A	-28.941	7.281785282396077e-20
10400	8.74335e-11	Al	8	227.195A	-28.943	7.248328518087633e-20
10401	1.51638e-10	Ne	7	130.999A	-28.948	7.165357587645689e-20
10402	2.07705e-11	O	7	956.380A	-28.948	7.165357587645689e-20
10403	2.00152e-11	C	3	992.471A	-28.96	6.970081700751549e-20
10404	5.21239e-11	Al	8	381.101A	-28.969	6.827125223366569e-20
10405	2.43125e-11	O	7	817.048A	-28.973000000000003	6.764533763094746e-20
10406	5.56329e-13	N	1	3.57063m	-28.974	6.748975767169482e-20
10407	5.48466e-13	Fe	2	3.62182m	-28.98	6.656376348181417e-20
10408	1.0742600000000001e-12	Fe	2	1.84914m	-28.980999999999998	6.64106710740757e-20
10409	1.51792e-11	Fe	8	1308.66A	-28.980999999999998	6.64106710740757e-20
10410	3.3238400000000003e-13	O	1	5.97636m	-28.985	6.580181438196008e-20
10411	3.3225e-13	O	1	5.97877m	-28.985	6.580181438196008e-20
10412	3.98986e-11	Na	8	497.873A	-28.991999999999997	6.474971613108173e-20
10413	3.0392700000000002e-12	Fe	2	6535.93A	-28.991999999999997	6.474971613108173e-20
10414	4.35667e-13	O	1	4.55955m	-28.994	6.445221820885194e-20
10415	2.84425e-12	Fe	2	6984.08A	-28.996	6.415608716541411e-20
10416	2.49924e-12	F	7	7948.20A	-28.996	6.415608716541411e-20
10417	1.27976e-11	Si	6	1552.20A	-28.997	6.400853225953878e-20
10418	8.72672e-11	P	9	227.628A	-29.0	6.356790062281699e-20
10419	1.93229e-11	Fe	10	1028.03A	-29.002	6.327583264961571e-20
10420	7.73275e-11	Fe	7	256.887A	-29.002	6.327583264961571e-20
10421	2.83257e-11	Ne	6	701.288A	-29.004	6.298510660685575e-20
10422	9.26263e-11	P	9	214.458A	-29.005	6.284024488153064e-20
10423	4.50096e-12	Fe	2	4413.39A	-29.006999999999998	6.255152018277232e-20
10424	1.12919e-11	Fe	9	1759.18A	-29.014	6.155139054208945e-20
10425	2.54333e-12	Mg	1	7810.41A	-29.015	6.140982627220938e-20
10426	4.96195e-11	Mg	5	400.336A	-29.022	6.042795105471616e-20
10427	3.98719e-11	Na	7	498.207A	-29.026999999999997	5.973623801891784e-20
10428	4.03479e-11	Na	8	492.330A	-29.028000000000002	5.95988484839929e-20
10429	1.26742e-11	Ne	3	1567.31A	-29.035999999999998	5.851104690552035e-20
10430	2.14125e-18	O	1	92.7702c	-29.037	5.83764752319619e-20
10431	7.1654300000000005e-12	B	2	2772.26A	-29.039	5.810825969178178e-20
10432	1.18845e-11	Ca	7	1671.45A	-29.04	5.79746144031085e-20
10433	1.48916e-12	Fe	2	1.33393m	-29.041999999999998	5.770824524572021e-20
10434	7.72993e-11	Fe	7	256.981A	-29.048000000000002	5.691645843762818e-20
10435	3.29837e-10	S	9	60.2250A	-29.055	5.600642720321838e-20
10436	3.54852e-13	Fe	2	5.59795m	-29.059	5.549295719225991e-20
10437	2.86722e-11	Be	3	692.813A	-29.06	5.536532693242022e-20
10438	4.22297e-12	Mn	8	4703.91A	-29.061	5.523799021403203e-20
10439	3.488e-11	K	8	569.508A	-29.066	5.460568616871119e-20
10440	1.35643e-12	Fe	2	1.46447m	-29.068	5.435479583053217e-20
10441	3.69005e-12	Mn	8	5383.25A	-29.070999999999998	5.398062004794518e-20
10442	5.4021e-11	Fe	9	367.718A	-29.075	5.348572274862288e-20
10443	1.0082e-10	P	9	197.029A	-29.076	5.336270899989629e-20
10444	1.23893e-11	Fe	10	1603.35A	-29.076999999999998	5.323997817494115e-20
10445	1.20201e-11	Cr	5	1652.60A	-29.081	5.275187112112528e-20
10446	6.07364e-11	Ne	6	327.060A	-29.086	5.2148025445732514e-20
10447	5.344340000000001e-13	Si	2	3.71691m	-29.088	5.1908427032867134e-20
10448	7.10823e-14	Li	1	27.9457m	-29.088	5.1908427032867134e-20
10449	1.73623e-12	Ni	9	1.14411m	-29.088	5.1908427032867134e-20
10450	8.87182e-12	Mn	8	2239.05A	-29.090999999999998	5.1551091934627785e-20
10451	2.7689799999999998e-12	Ne	1	7173.94A	-29.098000000000003	5.0726846977786366e-20
10452	1.6207799999999999e-12	Mn	8	1.22561m	-29.1	5.0493778286850614e-20
10453	1.19155e-11	Ca	7	1667.12A	-29.1	5.0493778286850614e-20
10454	1.1987600000000002e-10	F	6	165.709A	-29.101	5.037764581943298e-20
10455	7.92246e-11	Mg	5	250.736A	-29.105999999999998	4.980097767633178e-20
10456	6.30704e-12	Si	4	3149.57A	-29.107	4.968643860610164e-20
10457	3.4795199999999997e-12	Fe	1	5708.97A	-29.108	4.9572162968422836e-20
10458	1.35734e-11	Fe	10	1463.49A	-29.11	4.934439956860097e-20
10459	4.60726e-12	Fe	10	4311.56A	-29.11	4.934439956860097e-20
10460	9.71161e-12	Ca	7	2045.43A	-29.112	4.911768264654388e-20
10461	1.07956e-11	Zn	2	1840.04A	-29.113000000000003	4.900471511127221e-20
10462	5.83501e-11	Fe	9	340.436A	-29.115	4.877955889752912e-20
10463	1.43691e-11	Ne	6	1382.44A	-29.115	4.877955889752912e-20
10464	7.16422e-12	B	2	2772.73A	-29.116	4.866736902530067e-20
10465	1.03544e-11	Fe	10	1918.45A	-29.119	4.833234521344994e-20
10466	7.79928e-11	Al	8	254.696A	-29.119	4.833234521344994e-20
10467	4.3515e-13	Ni	9	4.56497m	-29.124000000000002	4.777908943278314e-20
10468	2.82556e-12	B	2	7030.27A	-29.125999999999998	4.755956445751594e-20
10469	2.82473e-12	B	2	7032.33A	-29.125999999999998	4.755956445751594e-20
10470	1.20895e-11	Fe	8	1643.12A	-29.128	4.7341048107890243e-20
10471	1.2666e-11	Fe	8	1568.34A	-29.129	4.7232166718668524e-20
10472	1.6975e-11	Cl	7	1170.22A	-29.131	4.701515462501327e-20
10473	7.40138e-11	Fe	8	268.388A	-29.131999999999998	4.6907022770003195e-20
10474	1.83288e-11	Ca	7	1083.78A	-29.136	4.6476976600331463e-20
10475	5.62284e-12	Fe	10	3532.82A	-29.139	4.615703134387337e-20
10476	2.7440300000000004e-13	Fe	7	7.23916m	-29.14	4.605087311764192e-20
10477	4.59059e-10	Ar	10	43.2721A	-29.141	4.59449590485559e-20
10478	5.15807e-11	Na	7	385.114A	-29.145	4.552373313209907e-20
10479	8.74724e-11	P	9	227.094A	-29.146	4.541903145133599e-20
10480	8.39838e-11	Fe	10	236.527A	-29.146	4.541903145133599e-20
10481	3.57234e-11	Na	7	556.063A	-29.151	4.489912409753914e-20
10482	2.44778e-12	Ar	1	8115.31A	-29.156999999999996	4.428308502021313e-20
10483	3.21693e-13	Mg	5	6.17497m	-29.158	4.41812367509257e-20
10484	2.60536e-11	Cl	6	762.445A	-29.159000000000002	4.407962272615779e-20
10485	1.83375e-12	Ti	3	1.08327m	-29.169	4.3076248013691226e-20
10486	6.92582e-11	Fe	10	286.817A	-29.171	4.287833063200631e-20
10487	6.10005e-13	N	6	3.25644m	-29.171999999999997	4.277971320815747e-20
10488	2.42206e-11	Fe	9	820.147A	-29.177	4.229001788046014e-20
10489	7.16978e-11	Si	8	277.058A	-29.179000000000002	4.2095712898102727e-20
10490	8.2772e-18	Be	2	23.9990c	-29.179000000000002	4.2095712898102727e-20
10491	1.02806e-12	Fe	2	1.93222m	-29.184	4.161384725720956e-20
10492	1.02069e-10	P	9	194.617A	-29.186999999999998	4.13273795476726e-20
10493	1.75893e-11	Fe	8	1129.35A	-29.191999999999997	4.085430894591372e-20
10494	2.3579e-12	Ar	1	8424.65A	-29.193	4.076034664276398e-20
10495	1.0357200000000002e-12	Fe	2	1.91794m	-29.195999999999998	4.047975439012957e-20
10496	1.21483e-11	Fe	8	1635.17A	-29.195999999999998	4.047975439012957e-20
10497	1.08106e-11	Cr	5	1837.50A	-29.198	4.0293766812994e-20
10498	6.1797599999999995e-12	Ti	3	3214.44A	-29.206	3.9558322685183847e-20
10499	1.17308e-17	Na	1	16.9336c	-29.211	3.910550230987637e-20
10500	3.98526e-11	Na	7	498.448A	-29.212	3.901556215037655e-20
10501	1.34599e-13	Sc	7	14.7583m	-29.22	3.830344788690062e-20
10502	1.73915e-12	O	7	1.14220m	-29.226	3.7777904879794196e-20
10503	6.14841e-12	Fe	9	3230.83A	-29.228	3.7604331173537617e-20
10504	4.00659e-11	Fe	8	495.794A	-29.228	3.7604331173537617e-20
10505	3.32646e-13	O	1	5.97166m	-29.229	3.751784361184312e-20
10506	3.3221999999999997e-13	O	1	5.97931m	-29.229	3.751784361184312e-20
10507	1.1132799999999999e-10	F	6	178.431A	-29.230999999999998	3.734546477857611e-20
10508	1.52046e-11	Fe	8	1306.47A	-29.232	3.72595725930682e-20
10509	6.20376e-11	Fe	7	320.200A	-29.232	3.72595725930682e-20
10510	5.58008e-11	Mg	8	355.989A	-29.235	3.7003079499480803e-20
10511	3.9319300000000006e-12	Fe	1	5052.09A	-29.236	3.69179747782629e-20
10512	2.02514e-12	Fe	7	9808.93A	-29.236	3.69179747782629e-20
10513	1.04138e-12	Zn	2	1.90751m	-29.237	3.6833065792472514e-20
10514	3.8167199999999995e-12	Fe	1	5204.58A	-29.241999999999997	3.6411441174851423e-20
10515	3.4574e-12	Fe	1	5745.50A	-29.247	3.599464285431825e-20
10516	4.76876e-14	Fe	6	41.6554m	-29.252	3.558261558470765e-20
10517	2.25744e-11	K	8	879.956A	-29.259	3.5013688907381407e-20
10518	3.89765e-13	Fe	2	5.09652m	-29.267	3.437461706236341e-20
10519	2.17718e-11	Fe	8	912.394A	-29.268	3.4295557636995715e-20
10520	3.98145e-12	Si	3	4989.26A	-29.272	3.3981134074646645e-20
10521	1.18884e-11	Ca	7	1670.91A	-29.279	3.343781331581027e-20
10522	5.00181e-12	Ca	7	3971.46A	-29.284000000000002	3.3055053831905046e-20
10523	2.95592e-11	Fe	8	672.022A	-29.284000000000002	3.3055053831905046e-20
10524	3.51185e-12	Fe	1	5656.40A	-29.285999999999998	3.290317965512499e-20
10525	2.55921e-11	Fe	8	776.194A	-29.289	3.2676675759581514e-20
10526	2.72357e-11	Ti	4	729.353A	-29.295	3.2228334960297887e-20
10527	1.13489e-11	Fe	8	1750.34A	-29.299	3.193286380936769e-20
10528	2.4759900000000002e-12	F	7	8022.83A	-29.301	3.17861456273932e-20
10529	1.1199e-11	B	2	1773.76A	-29.305999999999997	3.1422292627175743e-20
10530	2.26997e-11	Mg	5	875.097A	-29.308000000000003	3.1277920306695244e-20
10531	1.44386e-12	Fe	1	1.37579m	-29.313000000000002	3.091988491361677e-20
10532	2.35826e-11	Fe	9	842.335A	-29.315	3.077782094689996e-20
10533	2.45128e-12	Ar	1	8103.69A	-29.315	3.077782094689996e-20
10534	3.1454e-15	Si	2	631.540m	-29.319000000000003	3.049564818837815e-20
10535	6.47848e-11	Na	4	306.622A	-29.33	2.9732940979143996e-20
10536	1.43985e-17	Sc	2	13.7962c	-29.334	2.9460347737747026e-20
10537	7.082760000000001e-12	Fe	8	2804.62A	-29.334	2.9460347737747026e-20
10538	5.16503e-12	Mg	1	3845.95A	-29.344	2.87897483516276e-20
10539	2.0462e-12	Fe	7	9707.96A	-29.344	2.87897483516276e-20
10540	7.10745e-14	Li	1	27.9488m	-29.344	2.87897483516276e-20
10541	3.4222800000000002e-12	Fe	1	5804.45A	-29.346	2.8657471473397386e-20
10542	5.07182e-11	Fe	10	391.663A	-29.349	2.846019482739604e-20
10543	3.6919699999999997e-13	N	1	5.38046m	-29.351999999999997	2.8264276224273673e-20
10544	2.3311099999999997e-12	Ar	1	8521.44A	-29.351999999999997	2.8264276224273673e-20
10545	3.28186e-11	Fe	8	605.280A	-29.351999999999997	2.8264276224273673e-20
10546	4.63886e-11	Mg	8	428.219A	-29.354	2.813441367116182e-20
10547	4.39294e-11	Fe	10	452.191A	-29.355999999999998	2.800514778228341e-20
10548	2.82806e-12	Ne	1	7024.05A	-29.366999999999997	2.730472889047043e-20
10549	5.01851e-11	Mg	6	395.824A	-29.368000000000002	2.7241929756679566e-20
10550	1.02939e-11	Mn	8	1929.72A	-29.375	2.6806361422937522e-20
10551	3.5873199999999997e-12	Fe	10	5537.41A	-29.377	2.6683197379875066e-20
10552	8.67628e-12	Mn	8	2289.51A	-29.377	2.6683197379875066e-20
10553	7.04318e-11	Cl	7	282.038A	-29.38	2.6499511541137333e-20
10554	1.56983e-11	Fe	8	1265.39A	-29.385	2.6196174140888424e-20
10555	3.98065e-12	Si	3	4990.25A	-29.386	2.6135924612271238e-20
10556	6.356569999999999e-13	Ni	3	3.12503m	-29.389	2.5956006172766232e-20
10557	6.47967e-12	Mn	8	3065.66A	-29.394000000000002	2.5658890227022516e-20
10558	7.70951e-14	C	5	25.7662m	-29.397	2.5482255669127316e-20
10559	1.48045e-12	Fe	1	1.34179m	-29.405	2.5017152086674925e-20
10560	5.61328e-11	Mg	8	353.883A	-29.408	2.4844935223064112e-20
10561	3.87314e-12	V	8	5128.78A	-29.409000000000002	2.47877934577182e-20
10562	2.92988e-11	Fe	8	677.995A	-29.413	2.4560537601311267e-20
10563	2.91821e-11	Cl	6	680.707A	-29.418000000000003	2.4279395452214222e-20
10564	1.29705e-11	F	6	1531.51A	-29.421999999999997	2.4056800616738355e-20
10565	2.53854e-11	Fe	9	782.514A	-29.421999999999997	2.4056800616738355e-20
10566	9.65375e-11	Fe	10	205.769A	-29.423000000000002	2.400147151068603e-20
10567	2.4035799999999997e-12	Ar	1	8264.52A	-29.423000000000002	2.400147151068603e-20
10568	6.35836e-13	N	6	3.12415m	-29.428	2.3726728938209083e-20
10569	4.0198699999999996e-14	Si	2	49.4156m	-29.429000000000002	2.3672158975951558e-20
10570	9.72941e-11	F	6	204.169A	-29.429000000000002	2.3672158975951558e-20
10571	7.62733e-13	Na	2	2.60438m	-29.429000000000002	2.3672158975951558e-20
10572	1.03893e-11	Fe	9	1912.01A	-29.43	2.3617714521124627e-20
10573	3.60079e-11	Na	7	551.670A	-29.430999999999997	2.3563395285069007e-20
10574	2.58511e-11	Ti	4	768.418A	-29.430999999999997	2.3563395285069007e-20
10575	4.63785e-11	Mg	8	428.312A	-29.434	2.3401186012887998e-20
10576	3.0943000000000003e-13	Be	2	6.41969m	-29.434	2.3401186012887998e-20
10577	6.40799e-11	Ne	3	309.995A	-29.44	2.3080109703951437e-20
10578	2.22025e-11	Mg	5	894.694A	-29.445	2.2815913872862892e-20
10579	1.3394700000000001e-12	Zn	2	1.48301m	-29.445999999999998	2.2763438727125307e-20
10580	4.70634e-11	P	9	422.079A	-29.45	2.2554742266444848e-20
10581	2.5612e-11	Fe	9	775.592A	-29.45	2.2554742266444848e-20
10582	5.44434e-15	Sc	2	364.864m	-29.451999999999998	2.2451112638986717e-20
10583	2.44479e-12	Fe	8	8125.22A	-29.459	2.209214417345701e-20
10584	2.05683e-12	Ar	1	9657.79A	-29.462	2.1940062922689178e-20
10585	1.47043e-11	O	5	1350.93A	-29.462	2.1940062922689178e-20
10586	9.934940000000001e-13	O	7	1.99945m	-29.463	2.1889602178237764e-20
10587	9.97037e-12	Co	8	1992.35A	-29.471999999999998	2.144064611816449e-20
10588	5.92702e-13	Fe	2	3.35151m	-29.478	2.11464694250239e-20
10589	4.03264e-11	Fe	8	492.592A	-29.482	2.0952597428011984e-20
10590	1.1135e-11	Fe	8	1783.97A	-29.491	2.052285934903778e-20
10591	2.6006e-11	Ti	4	763.842A	-29.491	2.052285934903778e-20
10592	5.73607e-13	Fe	2	3.46308m	-29.491	2.052285934903778e-20
10593	6.73207e-11	Fe	7	295.072A	-29.491999999999997	2.0475658082356388e-20
10594	3.98989e-11	Fe	8	497.870A	-29.493000000000002	2.0428565375575523e-20
10595	3.15654e-11	Ca	7	629.311A	-29.493000000000002	2.0428565375575523e-20
10596	2.6434299999999998e-12	Ar	1	7514.65A	-29.506999999999998	1.978052748835524e-20
10597	5.17949e-11	Fe	8	383.522A	-29.509	1.9689644219979488e-20
10598	1.0199200000000002e-12	Fe	10	1.94765m	-29.523000000000003	1.9065046495868305e-20
10599	2.23044e-11	K	8	890.607A	-29.531	1.8717070180899263e-20
10600	1.68599e-11	Fe	8	1178.21A	-29.533	1.8631073055015745e-20
10601	2.4618e-11	Fe	9	806.907A	-29.54	1.8333182798382595e-20
10602	2.64723e-12	Ar	1	7503.87A	-29.541999999999998	1.824894947480591e-20
10603	8.39565e-13	Fe	2	2.36604m	-29.541999999999998	1.824894947480591e-20
10604	5.17817e-13	Fe	2	3.83619m	-29.544	1.8165103168196004e-20
10605	8.270960000000001e-12	Ca	7	2401.71A	-29.546	1.8081642100371734e-20
10606	2.23781e-11	Mg	5	887.674A	-29.546	1.8081642100371734e-20
10607	4.06178e-11	Fe	8	489.058A	-29.549	1.7957168951682765e-20
10608	1.30759e-10	Mg	5	151.916A	-29.551	1.787466325480171e-20
10609	4.93015e-12	Fe	8	4029.18A	-29.551	1.787466325480171e-20
10610	2.3625099999999998e-12	Ar	1	8408.21A	-29.555999999999997	1.7670053676484942e-20
10611	5.623170000000001e-13	O	7	3.53261m	-29.555999999999997	1.7670053676484942e-20
10612	7.04578e-11	Cl	7	281.934A	-29.557	1.762941368077692e-20
10613	9.28315e-11	P	9	213.984A	-29.558000000000003	1.7588867154465135e-20
10614	1.51029e-12	Si	1	1.31527m	-29.56	1.750805365063112e-20
10615	5.12124e-12	Li	2	3878.84A	-29.570999999999998	1.707017088596544e-20
10616	3.32363e-13	O	1	5.97673m	-29.575	1.6913670618592982e-20
10617	1.12105e-11	B	4	1771.95A	-29.576	1.6874770255643814e-20
10618	1.4890399999999999e-12	Si	3	1.33405m	-29.576	1.6874770255643814e-20
10619	1.93218e-11	Fe	10	1028.08A	-29.576999999999998	1.683595936104685e-20
10620	9.51082e-13	N	1	2.08862m	-29.581	1.6681606357841594e-20
10621	1.09693e-11	Zn	2	1810.92A	-29.585	1.6528668471475693e-20
10622	2.48115e-12	Ar	1	8006.16A	-29.592	1.6264393339376064e-20
10623	9.642340000000001e-13	N	1	2.06013m	-29.593000000000004	1.622698627273043e-20
10624	3.08366e-11	Fe	9	644.184A	-29.599	1.6004343674413406e-20
10625	6.770089999999999e-12	Fe	10	2934.15A	-29.6	1.5967534705400288e-20
10626	2.73983e-11	Ti	4	725.026A	-29.601	1.593081039466679e-20
10627	5.69143e-12	B	1	3490.24A	-29.603	1.5857614969651248e-20
10628	1.83413e-11	Ca	7	1083.05A	-29.609	1.5640040335605408e-20
10629	5.55424e-12	Ti	4	3576.45A	-29.612	1.553237505524058e-20
10630	3.3243e-12	Ne	1	5975.53A	-29.624000000000002	1.5109074713647718e-20
10631	3.25582e-11	Fe	8	610.122A	-29.625	1.507432480610614e-20
10632	6.41627e-11	Ca	9	309.595A	-29.625999999999998	1.5039654821134074e-20
10633	3.50073e-11	Fe	9	567.437A	-29.627	1.5005064574914595e-20
10634	1.24075e-10	Li	2	160.100A	-29.628	1.4970553884053782e-20
10635	2.94169e-11	Ne	3	675.274A	-29.636	1.469731048153967e-20
10636	4.43959e-18	Cl	1	44.7439c	-29.636999999999997	1.4663507605452087e-20
10637	3.24135e-12	Ne	1	6128.45A	-29.641	1.4529071759659935e-20
10638	2.0873299999999998e-12	Fe	7	9516.67A	-29.641	1.4529071759659935e-20
10639	2.15345e-12	Ar	1	9224.50A	-29.642	1.4495655821895134e-20
10640	1.23251e-11	Fe	10	1611.71A	-29.646	1.4362758850504483e-20
10641	3.25269e-13	Mg	6	6.10708m	-29.653000000000002	1.4133114218265376e-20
10642	9.583620000000001e-13	N	1	2.07275m	-29.656999999999996	1.4003541048275697e-20
10643	2.66766e-13	Al	1	7.44640m	-29.66	1.3907141349763784e-20
10644	9.63325e-12	Zn	2	2062.07A	-29.66	1.3907141349763784e-20
10645	3.05607e-16	Ti	12	6500.00m	-29.662	1.3843243839428334e-20
10646	3.55125e-11	Fe	9	559.365A	-29.662	1.3843243839428334e-20
10647	2.78276e-10	S	9	71.3840A	-29.67	1.3590576164082753e-20
10648	1.1025799999999999e-17	Sc	2	18.0164c	-29.676	1.340410646854343e-20
10649	8.187020000000001e-13	Fe	2	2.42634m	-29.676	1.340410646854343e-20
10650	4.0539699999999994e-16	Ti	12	4900.00m	-29.678	1.3342520193544699e-20
10651	1.50653e-14	Al	1	131.855m	-29.679000000000002	1.3311833248653218e-20
10652	9.38761e-11	P	9	211.603A	-29.680999999999997	1.3250670930589728e-20
10653	5.50517e-11	P	9	360.833A	-29.682	1.3220195233140986e-20
10654	7.54067e-13	Al	1	2.63431m	-29.682	1.3220195233140986e-20
10655	1.55711e-12	Al	1	1.27573m	-29.683000000000003	1.3189789627851235e-20
10656	4.00189e-11	Fe	8	496.377A	-29.686999999999998	1.3068864909690463e-20
10657	8.54488e-11	Al	6	232.472A	-29.686999999999998	1.3068864909690463e-20
10658	6.642810000000001e-12	Fe	10	2990.37A	-29.689	1.3008818929741089e-20
10659	2.4916e-12	Si	3	7972.58A	-29.691999999999997	1.2919266850128015e-20
10660	3.69073e-12	Fe	1	5382.26A	-29.691999999999997	1.2919266850128015e-20
10661	5.60926e-12	Ti	4	3541.37A	-29.691999999999997	1.2919266850128015e-20
10662	3.7394699999999997e-13	Fe	2	5.31210m	-29.694000000000003	1.2859908210827246e-20
10663	4.66346e-13	Cr	10	4.25960m	-29.694000000000003	1.2859908210827246e-20
10664	1.2776300000000002e-13	Fe	7	15.5479m	-29.695999999999998	1.280082229970096e-20
10665	2.67034e-13	Al	1	7.43892m	-29.706	1.250944001010889e-20
10666	5.63595e-11	Mg	8	352.460A	-29.706999999999997	1.2480669096470109e-20
10667	9.54937e-13	N	1	2.08019m	-29.706999999999997	1.2480669096470109e-20
10668	3.22111e-13	Zn	2	6.16697m	-29.708000000000002	1.245196435409626e-20
10669	1.34864e-11	Fe	8	1472.93A	-29.71	1.2394752774735556e-20
10670	2.23282e-11	Ca	8	889.656A	-29.713	1.2309427896799777e-20
10671	9.24943e-15	Al	1	214.764m	-29.715999999999998	1.2224690391192297e-20
10672	1.28692e-11	F	6	1543.57A	-29.717	1.2196574383503474e-20
10673	7.70791e-13	Cr	7	2.57715m	-29.721	1.208475551743602e-20
10674	2.72333e-11	Fe	8	729.417A	-29.726999999999997	1.191894645571582e-20
10675	1.55802e-12	Al	1	1.27498m	-29.729	1.1864183871142241e-20
10676	1.7793e-11	Fe	8	1116.42A	-29.739	1.1594122075143756e-20
10677	6.8946300000000005e-12	Na	2	2881.15A	-29.741999999999997	1.1514308700176775e-20
10678	8.41908e-13	Fe	2	2.35946m	-29.763	1.097078916091248e-20
10679	3.0394899999999996e-13	Zn	2	6.53545m	-29.768	1.0845207575848858e-20
10680	3.96389e-11	Fe	8	501.136A	-29.779	1.0573965005346759e-20
10681	2.6942e-11	K	8	737.305A	-29.781999999999996	1.0501174342251293e-20
10682	9.29334e-12	Cl	6	2137.49A	-29.788	1.035709282879918e-20
10683	1.47652e-11	Fe	8	1345.35A	-29.791	1.028579510326583e-20
10684	2.36208e-11	Ar	9	840.972A	-29.802	1.0028543641368443e-20
10685	7.3839e-11	Fe	8	269.024A	-29.803	1.0005478631040527e-20
10686	5.55985e-12	Mn	8	3572.84A	-29.803	1.0005478631040527e-20
10687	3.98993e-11	Fe	8	497.865A	-29.814	9.755237985667278e-21
10688	2.44878e-12	Ni	1	8111.98A	-29.818	9.665801426230484e-21
10689	5.16039e-12	Mg	1	3849.41A	-29.818	9.665801426230484e-21
10690	1.08945e-11	Fe	9	1823.35A	-29.824	9.533181658876017e-21
10691	9.54604e-11	P	9	208.091A	-29.839000000000002	9.209538521126732e-21
10692	1.16515e-12	Fe	9	1.70488m	-29.843000000000004	9.125104964452834e-21
10693	1.924e-12	Fe	7	1.03245m	-29.845	9.083178915517762e-21
10694	7.96762e-12	Na	2	2493.15A	-29.85	8.979204626257687e-21
10695	1.77622e-11	F	6	1118.36A	-29.855	8.876420520844959e-21
10696	5.8186e-11	Fe	9	341.396A	-29.855	8.876420520844959e-21
10697	1.9989100000000002e-13	Na	4	9.93767m	-29.865	8.674368521825698e-21
10698	7.35476e-11	Fe	8	270.090A	-29.868000000000002	8.614654588942401e-21
10699	5.58687e-12	Fe	8	3555.56A	-29.868000000000002	8.614654588942401e-21
10700	4.94426e-12	Ca	7	4017.68A	-29.873	8.516043453299628e-21
10701	5.44174e-11	P	9	365.039A	-29.875	8.476915787815477e-21
10702	1.60892e-11	Fe	8	1234.65A	-29.88	8.379881335191273e-21
10703	4.64578e-12	He	1	4275.81A	-29.881999999999998	8.34137927781236e-21
10704	5.13736e-14	Si	3	38.6667m	-29.888	8.226931263575541e-21
10705	3.59914e-11	Ca	7	551.922A	-29.89	8.189131947941757e-21
10706	7.93334e-11	P	9	250.392A	-29.892	8.15150630438771e-21
10707	1.32604e-10	F	6	149.803A	-29.898000000000003	8.039663445011009e-21
10708	3.20104e-13	V	9	6.20563m	-29.899	8.021172732199376e-21
10709	1.54601e-11	Cl	7	1284.88A	-29.899	8.021172732199376e-21
10710	1.58125e-11	Fe	8	1256.25A	-29.91	7.820560296235666e-21
10711	4.85255e-12	Ni	1	4093.62A	-29.910999999999998	7.802573506682492e-21
10712	2.60119e-11	Ca	9	763.669A	-29.910999999999998	7.802573506682492e-21
10713	2.6902099999999997e-12	Ar	1	7383.98A	-29.92	7.642542610210667e-21
10714	5.98086e-12	Be	1	3321.34A	-29.924	7.572475358400922e-21
10715	3.9513e-12	Ni	1	5027.32A	-29.935	7.383085006311167e-21
10716	2.09667e-12	Fe	7	9474.28A	-29.943	7.248328518087633e-21
10717	1.01275e-11	Mn	8	1961.44A	-29.944000000000003	7.231657825102845e-21
10718	6.10669e-13	Na	2	3.25290m	-29.948	7.165357587645688e-21
10719	6.44552e-11	Si	8	308.190A	-29.954	7.067045195906877e-21
10720	9.40815e-11	P	9	211.141A	-29.961	6.954050957688269e-21
10721	1.80293e-11	Ne	6	1101.79A	-29.968000000000004	6.842863372394025e-21
10722	1.00709e-11	Fe	7	1972.46A	-29.968000000000004	6.842863372394025e-21
10723	2.1774099999999997e-12	Ar	1	9122.97A	-29.969	6.827125223366567e-21
10724	1.98656e-11	Na	4	999.942A	-29.97	6.811423271077425e-21
10725	3.3856900000000003e-12	Fe	1	5867.18A	-29.973000000000003	6.764533763094747e-21
10726	1.51452e-11	Fe	8	1311.60A	-29.974	6.7489757671694816e-21
10727	1.79285e-11	F	6	1107.98A	-29.976	6.717967040214697e-21
10728	3.48957e-11	K	8	569.252A	-29.983	6.610554175708492e-21
10729	6.381810000000001e-13	Fe	9	3.11267m	-29.984	6.595350323006791e-21
10730	3.46474e-11	Ca	8	573.332A	-29.984	6.595350323006791e-21
10731	2.76884e-10	S	9	71.7430A	-29.986	6.5650474408521196e-21
10732	1.3093e-11	Fe	8	1517.18A	-29.99	6.504858724132825e-21
10733	3.24465e-12	Ca	1	6122.22A	-29.991	6.489897964223994e-21
10734	3.66326e-11	Ca	9	542.262A	-29.993000000000002	6.460079591647174e-21
10735	3.00781e-12	Ni	1	6604.29A	-29.994	6.4452218208851944e-21
10736	4.36768e-12	Be	1	4548.05A	-29.995	6.4303982220476536e-21
10737	1.2456e-10	Mg	5	159.477A	-29.996	6.4156087165414116e-21
10738	9.32867e-12	Fe	9	2129.40A	-29.999000000000002	6.3714439767864515e-21
10739	5.55747e-12	Fe	10	3574.37A	-30.004	6.298510660685574e-21
10740	9.52164e-14	Li	2	20.8624m	-30.013	6.1693281151314425e-21
10741	5.00564e-12	Ca	7	3968.41A	-30.014	6.155139054208946e-21
10742	2.0432200000000003e-12	Fe	7	9722.12A	-30.018	6.098708400167261e-21
10743	2.87e-13	Ti	8	6.92140m	-30.021	6.056725186845663e-21
10744	1.7339400000000002e-10	Al	6	114.562A	-30.025	6.00119679656333e-21
10745	7.68656e-11	Fe	7	258.431A	-30.025	6.00119679656333e-21
10746	4.63727e-12	Si	6	4283.65A	-30.025	6.00119679656333e-21
10747	5.45336e-11	P	9	364.261A	-30.031	5.918857289686147e-21
10748	6.939310000000001e-12	Ti	4	2862.60A	-30.031999999999996	5.905244295676485e-21
10749	3.2089799999999995e-15	B	2	619.026m	-30.031999999999996	5.905244295676485e-21
10750	7.10743e-14	Li	1	27.9488m	-30.041999999999998	5.7708245245720214e-21
10751	1.67909e-12	C	3	1.18305m	-30.046	5.7179172873165585e-21
10752	2.94003e-11	Na	7	675.654A	-30.05	5.665495106527826e-21
10753	2.03547e-12	Fe	10	9759.15A	-30.051	5.652464829369206e-21
10754	1.78768e-11	F	6	1111.19A	-30.058000000000003	5.562088167023446e-21
10755	6.92593e-11	Fe	10	286.813A	-30.063000000000002	5.498419470265781e-21
10756	1.21084e-11	K	8	1640.55A	-30.064	5.485773456407369e-21
10757	3.32213e-11	Fe	8	597.944A	-30.064	5.485773456407369e-21
10758	7.74349e-11	Si	8	256.531A	-30.065	5.473156527573686e-21
10759	9.58005e-11	Si	7	207.352A	-30.07	5.410505822874805e-21
10760	2.34629e-12	Ni	1	8466.32A	-30.070999999999998	5.398062004794518e-21
10761	1.54718e-11	Cl	7	1283.91A	-30.072	5.385646806701575e-21
10762	3.32621e-13	O	1	5.97209m	-30.074	5.3609020073326705e-21
10763	8.13736e-12	Be	3	2441.14A	-30.076999999999998	5.323997817494115e-21
10764	3.29336e-10	S	8	60.3166A	-30.078000000000003	5.311752962304955e-21
10765	5.71e-11	K	8	347.889A	-30.081	5.275187112112528e-21
10766	4.22695e-12	Ti	9	4699.48A	-30.081999999999997	5.263054518430608e-21
10767	2.71012e-11	Ca	7	732.974A	-30.089000000000002	5.178904096361974e-21
10768	5.3246300000000005e-12	Fe	9	3730.67A	-30.09	5.1669929474712525e-21
10769	1.72399e-11	Fe	8	1152.24A	-30.092	5.1432527713300315e-21
10770	1.95565e-11	Na	4	1015.75A	-30.096	5.096099146492036e-21
10771	1.72093e-11	Fe	8	1154.28A	-30.096	5.096099146492036e-21
10772	3.92398e-11	Ca	9	506.233A	-30.1	5.049377828685062e-21
10773	7.57337e-11	Fe	7	262.293A	-30.11	4.9344399568600974e-21
10774	4.62688e-11	Na	8	429.327A	-30.113000000000003	4.900471511127222e-21
10775	9.1721e-12	Mn	8	2165.75A	-30.113000000000003	4.900471511127222e-21
10776	2.2490599999999997e-12	Ni	1	8832.35A	-30.114	4.889200739412259e-21
10777	1.15176e-11	Ti	9	1724.70A	-30.118000000000002	4.844376277602991e-21
10778	1.20287e-11	Fe	8	1651.42A	-30.123	4.78892316090711e-21
10779	8.50795e-11	C	5	233.481A	-30.127	4.745018049463636e-21
10780	1.31159e-11	Fe	7	1514.54A	-30.127	4.745018049463636e-21
10781	8.89738e-11	S	9	223.262A	-30.134	4.669150457709235e-21
10782	4.45091e-10	Ar	10	44.6301A	-30.135	4.6584117096535946e-21
10783	2.65303e-14	Si	3	74.8747m	-30.135	4.6584117096535946e-21
10784	1.69984e-11	Sc	3	1168.61A	-30.14	4.605087311764193e-21
10785	6.871350000000001e-13	O	7	2.89091m	-30.14	4.605087311764193e-21
10786	5.981319999999999e-12	Be	1	3321.08A	-30.146	4.541903145133599e-21
10787	5.87011e-11	Na	7	338.400A	-30.147	4.531457057775672e-21
10788	1.28007e-11	K	8	1551.83A	-30.149	4.51063690380569e-21
10789	8.624019999999999e-12	Ne	3	2303.39A	-30.151	4.489912409753913e-21
10790	3.97517e-13	Fe	9	4.99714m	-30.151999999999997	4.4795858977691776e-21
10791	2.69694e-13	Na	2	7.36556m	-30.153000000000002	4.469283136102869e-21
10792	4.9019e-13	Al	6	4.05240m	-30.155	4.44874864535463e-21
10793	1.7050299999999999e-12	Ni	1	1.16505m	-30.165	4.347482762917305e-21
10794	6.67025e-12	V	8	2978.07A	-30.168000000000003	4.317554902086521e-21
10795	4.3568100000000004e-13	O	1	4.55940m	-30.17	4.297717539249576e-21
10796	4.05322e-11	Fe	8	490.091A	-30.177	4.229001788046014e-21
10797	4.93039e-13	Na	2	4.02898m	-30.178	4.219275353839189e-21
10798	2.57669e-11	Fe	8	770.928A	-30.185	4.1518138064420186e-21
10799	4.51229e-12	V	9	4402.30A	-30.186	4.1422648996665486e-21
10800	2.99411e-11	Fe	9	663.450A	-30.188000000000002	4.123232921233138e-21
10801	7.31205e-11	Fe	8	271.667A	-30.191999999999997	4.0854308945913725e-21
10802	6.32522e-11	Fe	9	314.052A	-30.194000000000003	4.066660044691491e-21
10803	1.96658e-11	Na	4	1010.10A	-30.198	4.0293766812994e-21
10804	2.92219e-11	Mg	8	679.779A	-30.198	4.0293766812994e-21
10805	4.50895e-11	Fe	10	440.557A	-30.198	4.0293766812994e-21
10806	2.28566e-11	Fe	8	869.091A	-30.198	4.0293766812994e-21
10807	2.87639e-11	Fe	8	690.604A	-30.199	4.020109372097508e-21
10808	2.92882e-14	C	5	67.8241m	-30.2	4.010863377115349e-21
10809	1.79692e-11	S	8	1105.47A	-30.2	4.010863377115349e-21
10810	3.67822e-12	Ne	1	5400.56A	-30.203000000000003	3.9832527878370036e-21
10811	1.72058e-11	Sc	3	1154.52A	-30.208000000000002	3.937656870217158e-21
10812	4.63961e-11	Mg	8	428.149A	-30.209	3.928600510726996e-21
10813	1.25798e-11	K	8	1579.08A	-30.209	3.928600510726996e-21
10814	2.58434e-11	Ti	4	768.646A	-30.21	3.919564980285628e-21
10815	3.39437e-11	Fe	9	585.217A	-30.211	3.910550230987637e-21
10816	2.45773e-12	Ne	1	8082.46A	-30.219	3.8391746453484136e-21
10817	2.72497e-10	S	7	72.8980A	-30.22	3.830344788690062e-21
10818	9.46383e-12	Mn	8	2098.99A	-30.221	3.8215352401384484e-21
10819	1.70885e-11	Sc	3	1162.44A	-30.221999999999998	3.812745952986287e-21
10820	9.11208e-12	Fe	10	2180.01A	-30.223000000000003	3.8039768806335584e-21
10821	4.66179e-11	Cl	6	426.112A	-30.243000000000002	3.632769718402001e-21
10822	5.05415e-12	Ti	9	3930.32A	-30.243000000000002	3.632769718402001e-21
10823	1.15309e-11	Zn	2	1722.72A	-30.25	3.5746857475803325e-21
10824	2.8804e-11	Mg	8	689.642A	-30.25	3.5746857475803325e-21
10825	4.03108e-11	Na	8	492.782A	-30.250999999999998	3.5664641985064885e-21
10826	2.42535e-11	Fe	8	819.036A	-30.265	3.4533283085623334e-21
10827	2.55048e-11	Al	6	778.853A	-30.265	3.4533283085623334e-21
10828	4.43915e-11	Ti	9	447.483A	-30.269000000000002	3.421668004326058e-21
10829	1.9681099999999998e-12	Fe	7	1.00931m	-30.274	3.3825004945651642e-21
10830	5.74238e-13	Mn	8	3.45927m	-30.276999999999997	3.3592155249444366e-21
10831	2.96061e-13	N	6	6.70958m	-30.28	3.3360908479270438e-21
10832	5.8948800000000004e-12	Si	6	3369.78A	-30.285999999999998	3.2903179655124986e-21
10833	1.05053e-11	Zn	2	1890.90A	-30.288	3.275200327680177e-21
10834	2.73128e-12	Ar	1	7272.94A	-30.29	3.260152149084353e-21
10835	7.85725e-11	Si	8	252.817A	-30.291	3.252654007212684e-21
10836	6.2623e-11	O	5	317.207A	-30.302	3.171303952112308e-21
10837	3.45965e-11	Ca	8	574.175A	-30.304000000000002	3.1567331340008804e-21
10838	1.0726399999999998e-10	Na	4	185.192A	-30.307	3.1350023359584094e-21
10839	2.39651e-13	Zn	2	8.28893m	-30.313000000000002	3.0919884913616766e-21
10840	1.33246e-11	Ca	7	1490.81A	-30.32	3.042551014385518e-21
10841	7.20349e-13	O	7	2.75762m	-30.324	3.0146567390190564e-21
10842	1.74698e-11	Fe	8	1137.08A	-30.326999999999998	2.993903988000167e-21
10843	1.2811e-11	F	6	1550.58A	-30.337	2.9257544130417915e-21
10844	3.3772199999999996e-12	Ne	1	5881.90A	-30.339000000000002	2.91231179258192e-21
10845	7.002e-12	Ti	4	2836.97A	-30.34	2.9056136613301717e-21
10846	4.45091e-10	Ar	10	44.6301A	-30.34	2.9056136613301717e-21
10847	4.68582e-11	P	9	423.927A	-30.343000000000004	2.8856115575780773e-21
10848	7.11341e-15	F	3	279.254m	-30.345	2.8723533767854263e-21
10849	1.35642e-12	Be	1	1.46448m	-30.353	2.819927019285581e-21
10850	4.86519e-12	Cr	10	4082.98A	-30.357	2.794073772974412e-21
10851	9.85347e-17	He	1	2.01599c	-30.359	2.7812361700985342e-21
10852	6.11654e-13	Zn	2	3.24766m	-30.362	2.76209027497365e-21
10853	1.99202e-11	B	2	997.202A	-30.365	2.743076179263721e-21
10854	5.44591e-11	Fe	7	364.759A	-30.365	2.743076179263721e-21
10855	5.28629e-11	Fe	9	375.773A	-30.368000000000002	2.7241929756679566e-21
10856	5.75583e-11	Si	8	345.119A	-30.379	2.6560599224187562e-21
10857	3.6171e-12	Ca	7	5491.82A	-30.386	2.6135924612271236e-21
10858	5.5465699999999995e-12	Ti	4	3581.40A	-30.39	2.5896309015147387e-21
10859	3.34966e-11	Na	6	593.029A	-30.399	2.536517533938585e-21
10860	8.970189999999999e-12	Fe	10	2214.50A	-30.401	2.5248632944896095e-21
10861	2.78101e-10	S	9	71.4290A	-30.401	2.5248632944896095e-21
10862	8.588439999999999e-12	Fe	10	2312.93A	-30.406999999999996	2.4902208713783546e-21
10863	4.04121e-11	K	8	491.548A	-30.412	2.461715548780357e-21
10864	1.472e-10	Li	2	134.949A	-30.413	2.4560537601311267e-21
10865	2.57062e-11	Ca	8	772.750A	-30.413	2.4560537601311267e-21
10866	8.58428e-12	Mg	5	2314.05A	-30.415	2.4447692181411176e-21
10867	2.06111e-12	Fe	7	9637.77A	-30.42	2.4167841763154125e-21
10868	2.47473e-11	Al	6	802.691A	-30.423000000000002	2.400147151068603e-21
10869	2.0302e-12	Ar	1	9784.50A	-30.423000000000002	2.400147151068603e-21
10870	1.0607e-11	Fe	8	1872.77A	-30.424	2.3946269658046777e-21
10871	1.08674e-11	Fe	8	1827.89A	-30.425	2.389119476614527e-21
10872	8.07666e-11	Fe	7	245.949A	-30.425	2.389119476614527e-21
10873	6.90407e-11	Ne	3	287.721A	-30.429000000000002	2.3672158975951557e-21
10874	3.36596e-13	Cl	7	5.90158m	-30.432	2.3509200979789336e-21
10875	4.9872e-12	Ca	7	3983.09A	-30.443	2.2921227346309897e-21
10876	1.0987e-11	Fe	8	1807.99A	-30.447	2.271108427087364e-21
10877	8.70458e-12	Zn	2	2282.07A	-30.451	2.25028677987332e-21
10878	6.04843e-11	Mn	6	328.423A	-30.451999999999998	2.2451112638986715e-21
10879	1.34953e-12	Zn	2	1.47195m	-30.455	2.229656026668376e-21
10880	3.6794099999999996e-18	Cl	1	53.9881c	-30.456999999999997	2.219411687776188e-21
10881	2.69263e-11	K	8	737.735A	-30.463	2.1889602178237766e-21
10882	5.18343e-12	Mg	1	3832.30A	-30.465999999999998	2.1738915216757924e-21
10883	1.9701e-12	Fe	10	1.00830m	-30.468000000000004	2.163903397410608e-21
10884	1.67457e-11	Fe	8	1186.24A	-30.471	2.149007191201074e-21
10885	2.54133e-12	Mg	1	7816.55A	-30.476	2.1244077093018423e-21
10886	4.51113e-12	Ti	4	4403.43A	-30.491	2.052285934903778e-21
10887	2.85267e-11	Ne	3	696.345A	-30.491999999999997	2.0475658082356388e-21
10888	7.85299e-11	Al	8	252.954A	-30.494	2.0381580979015014e-21
10889	2.69729e-11	Fe	8	736.460A	-30.506999999999998	1.978052748835524e-21
10890	1.61925e-11	Fe	8	1226.77A	-30.51	1.9644359294916848e-21
10891	4.51741e-12	Ti	4	4397.31A	-30.513	1.9509128476728855e-21
10892	2.50147e-11	Al	6	794.111A	-30.514	1.946425872635488e-21
10893	1.6947e-10	Al	6	117.215A	-30.515	1.9419492173542897e-21
10894	4.0446e-11	Fe	8	491.136A	-30.52	1.9197199084822077e-21
10895	1.72999e-11	Sc	3	1148.24A	-30.526	1.8933803638938252e-21
10896	3.02444e-11	Mg	6	656.798A	-30.528000000000002	1.8846810713269084e-21
10897	4.63709e-11	Mg	8	428.382A	-30.529	1.880346425148025e-21
10898	6.93452e-12	Fe	10	2864.58A	-30.53	1.876021748378689e-21
10899	2.83029e-11	Si	7	701.853A	-30.53	1.876021748378689e-21
10900	2.35387e-18	Cl	1	84.3906c	-30.535	1.8545471050034784e-21
10901	6.51842e-12	Mn	8	3047.43A	-30.544	1.8165103168196004e-21
10902	7.18495e-13	Si	7	2.76473m	-30.544	1.8165103168196004e-21
10903	1.69573e-11	Ti	9	1171.44A	-30.544	1.8165103168196004e-21
10904	6.4205e-11	Fe	7	309.391A	-30.549	1.7957168951682765e-21
10905	2.85186e-12	Ar	1	6965.43A	-30.552	1.7833552670122266e-21
10906	9.7667e-12	Fe	8	2033.90A	-30.555999999999997	1.767005367648494e-21
10907	2.34974e-11	Fe	8	845.389A	-30.557	1.762941368077692e-21
10908	8.58846e-12	Mg	5	2312.92A	-30.559	1.7548413882576372e-21
10909	5.77194e-12	Ne	3	3441.55A	-30.563000000000002	1.7387529057056335e-21
10910	1.33844e-11	Fe	8	1484.14A	-30.566	1.7267834148948088e-21
10911	5.01812e-12	Ca	7	3958.55A	-30.573	1.699174057500622e-21
10912	7.17478e-11	Si	8	276.865A	-30.576999999999998	1.6835959361046848e-21
10913	3.87846e-12	Sc	8	5121.73A	-30.593000000000004	1.622698627273043e-21
10914	8.81908e-11	Cl	7	225.244A	-30.614	1.5461010274322108e-21
10915	1.04472e-11	Sc	8	1901.41A	-30.621	1.5213805816220021e-21
10916	1.65897e-11	S	8	1197.39A	-30.625	1.5074324806106138e-21
10917	8.37083e-11	Fe	9	237.306A	-30.631999999999998	1.4833303021059062e-21
10918	2.67939e-13	Al	1	7.41379m	-30.653000000000002	1.4133114218265379e-21
10919	5.0270800000000004e-15	P	1	395.149m	-30.660999999999998	1.3875155812248671e-21
10920	7.89963e-11	Fe	7	251.461A	-30.664	1.3779639911485036e-21
10921	1.55828e-12	Al	1	1.27477m	-30.682	1.3220195233140987e-21
10922	2.7517900000000003e-12	Ni	1	7218.74A	-30.685	1.312918804929024e-21
10923	2.9862e-12	Ne	1	6652.09A	-30.688000000000002	1.3038807354486362e-21
10924	4.97472e-12	Ca	7	3993.08A	-30.689	1.300881892974109e-21
10925	2.53007e-11	Fe	8	785.134A	-30.689	1.300881892974109e-21
10926	2.22389e-12	Si	3	8932.32A	-30.691999999999997	1.2919266850128014e-21
10927	1.73121e-19	N	1	1147.43c	-30.694000000000003	1.2859908210827245e-21
10928	2.37161e-12	Cl	1	8375.94A	-30.7	1.268346365543937e-21
10929	5.8931e-11	Na	7	337.080A	-30.701	1.2654292498522862e-21
10930	9.73776e-11	Si	9	203.994A	-30.706999999999997	1.248066909647011e-21
10931	2.81521e-11	Ar	10	705.611A	-30.712	1.2337804058704674e-21
10932	3.2457e-11	Ca	7	612.024A	-30.723000000000003	1.20292311094245e-21
10933	7.49387e-12	Be	1	2650.76A	-30.726999999999997	1.191894645571582e-21
10934	5.78274e-11	Si	8	343.513A	-30.726999999999997	1.191894645571582e-21
10935	3.9475699999999995e-12	Sc	3	5032.07A	-30.730999999999998	1.1809672897789628e-21
10936	6.61657e-11	O	5	300.223A	-30.734	1.1728375681396534e-21
10937	5.48612e-11	Fe	7	362.086A	-30.735	1.1701401165864267e-21
10938	5.931159999999999e-17	He	1	3.34917c	-30.735	1.1701401165864267e-21
10939	1.0113e-11	Fe	8	1964.25A	-30.737	1.1647638111104795e-21
10940	2.84524e-11	Ne	3	698.165A	-30.743000000000002	1.1487826525038822e-21
10941	2.12358e-12	Ar	1	9354.22A	-30.75	1.1304148881695588e-21
10942	2.56437e-12	Mg	1	7746.33A	-30.772	1.0745778115144158e-21
10943	6.9999e-12	Fe	10	2837.82A	-30.773000000000003	1.0721063511302205e-21
10944	2.09012e-12	Fe	7	9504.00A	-30.774	1.0696405749471913e-21
10945	5.18741e-12	Mg	1	3829.36A	-30.776999999999997	1.0622772210222587e-21
10946	1.82675e-11	Ca	7	1087.42A	-30.779	1.0573965005346757e-21
10947	3.31017e-11	Fe	8	600.104A	-30.78	1.0549645560691876e-21
10948	5.81208e-11	Mg	8	341.779A	-30.78	1.0549645560691876e-21
10949	6.03704e-11	Mn	6	329.043A	-30.781	1.0525382049207657e-21
10950	2.75846e-11	Si	7	720.129A	-30.793000000000003	1.023853616755856e-21
10951	3.97855e-12	Sc	3	4992.89A	-30.796999999999997	1.0144668703757124e-21
10952	2.16112e-12	Cl	1	9191.73A	-30.804000000000002	9.9824666687643e-22
10953	1.71477e-13	Mg	6	11.5843m	-30.805999999999997	9.936601400619142e-22
10954	7.52388e-11	Fe	7	264.019A	-30.807	9.913747851576961e-22
10955	9.75809e-17	He	1	2.03569c	-30.811999999999998	9.800266118325008e-22
10956	1.53488e-11	Fe	8	1294.20A	-30.816999999999997	9.688083399731755e-22
10957	2.7422e-12	Ni	1	7243.98A	-30.822	9.577184826099286e-22
10958	4.52143e-12	Sc	8	4393.40A	-30.828000000000003	9.445780924080155e-22
10959	7.1345e-11	P	9	278.428A	-30.834	9.316179951186946e-22
10960	1.82169e-11	Cl	6	1090.44A	-30.835	9.294753331881583e-22
10961	3.62094e-12	Ca	7	5486.00A	-30.855999999999998	8.856005320162884e-22
10962	2.7593400000000003e-10	S	9	71.9900A	-30.859	8.795041008354857e-22
10963	2.17785e-12	Cl	1	9121.14A	-30.86	8.774812975357662e-22
10964	1.5013299999999998e-10	O	6	132.312A	-30.862	8.73449637191751e-22
10965	2.31359e-12	Cl	1	8585.98A	-30.866	8.654418027845821e-22
10966	2.2097e-11	Ca	7	898.968A	-30.869	8.59484143319713e-22
10967	2.27326e-11	Si	5	873.831A	-30.869	8.59484143319713e-22
10968	5.80749e-11	Mg	8	342.049A	-30.869	8.59484143319713e-22
10969	5.98145e-12	Be	1	3321.01A	-30.874000000000002	8.496457096872652e-22
10970	7.87275e-11	Fe	7	252.319A	-30.875	8.476915787815479e-22
10971	3.94327e-11	Fe	8	503.756A	-30.875999999999998	8.457419422521958e-22
10972	8.06011e-11	Fe	9	246.454A	-30.878	8.418561109992332e-22
10973	2.83316e-11	Ne	6	701.141A	-30.879	8.399198956733391e-22
10974	1.03436e-12	Mg	1	1.92046m	-30.881999999999998	8.34137927781236e-22
10975	8.80234e-14	Mn	8	22.5673m	-30.886999999999997	8.24589629878869e-22
10976	3.88848e-11	B	3	510.855A	-30.895	8.095391729691848e-22
10977	1.97539e-12	Fe	1	1.00560m	-30.896	8.076772845382105e-22
10978	1.45627e-12	Si	1	1.36407m	-30.9	8.002724546847085e-22
10979	8.62298e-12	Ca	7	2303.67A	-30.905	7.911118116472687e-22
10980	4.52185e-11	Ti	9	439.300A	-30.909000000000002	7.838588549621016e-22
10981	7.60863e-11	P	8	261.078A	-30.910999999999998	7.802573506682492e-22
10982	2.4102200000000002e-12	Fe	7	8241.76A	-30.910999999999998	7.802573506682492e-22
10983	1.46923e-11	Fe	8	1352.03A	-30.912	7.784628085597264e-22
10984	6.44659e-11	Fe	7	308.139A	-30.912	7.784628085597264e-22
10985	1.1918e-14	Si	2	166.677m	-30.915	7.731039082794972e-22
10986	1.5295500000000002e-10	O	6	129.871A	-30.918000000000003	7.677818984093077e-22
10987	1.33284e-11	Ca	7	1490.38A	-30.918000000000003	7.677818984093077e-22
10988	1.69944e-11	Sc	3	1168.88A	-30.923000000000002	7.589931716941024e-22
10989	8.0238e-11	Mg	6	247.569A	-30.926	7.537682994513243e-22
10990	1.4208000000000001e-10	Li	2	139.812A	-30.928	7.50305048701692e-22
10991	1.32695e-11	Al	6	1497.01A	-30.941999999999997	7.265037640988735e-22
10992	7.7431e-11	Si	8	256.544A	-30.944000000000003	7.231657825102843e-22
10993	4.65453e-11	P	9	426.777A	-30.945	7.215025473648013e-22
10994	7.49434e-12	Be	1	2650.60A	-30.947	7.181875442798517e-22
10995	8.70763e-11	Fe	10	228.127A	-30.953000000000003	7.0833364175906815e-22
10996	1.17683e-11	Fe	8	1687.97A	-30.955	7.050791442993199e-22
10997	4.07926e-11	Fe	8	486.962A	-30.965999999999998	6.874448594624803e-22
10998	2.88217e-11	Mg	8	689.219A	-30.971999999999998	6.780127623904745e-22
10999	3.88913e-11	B	3	510.769A	-30.974	6.748975767169482e-22
11000	1.10205e-10	Ar	8	180.250A	-30.975	6.733453553641838e-22
11001	2.38374e-12	Cl	1	8333.31A	-30.976	6.717967040214696e-22
11002	7.9217e-11	P	9	250.760A	-30.980999999999998	6.64106710740757e-22
11003	2.21845e-12	Si	2	8954.20A	-30.982	6.625793076910372e-22
11004	1.213e-11	Fe	10	1637.63A	-30.988000000000003	6.53488378779394e-22
11005	1.94182e-12	Fe	1	1.02298m	-30.993000000000002	6.460079591647173e-22
11006	1.72913e-12	Ar	1	1.14881m	-30.994	6.445221820885194e-22
11007	5.86997e-11	Si	8	338.408A	-30.995	6.430398222047653e-22
11008	4.15499e-12	Sc	3	4780.86A	-30.996	6.415608716541411e-22
11009	1.53276e-12	Mn	8	1.29599m	-30.999000000000002	6.371443976786451e-22
11010	2.3839900000000002e-12	Fe	7	8332.43A	-31.0	6.3567900622817e-22
11011	3.8739699999999995e-12	Fe	1	5127.68A	-31.003	6.313030227294662e-22
11012	1.11604e-11	Fe	8	1779.90A	-31.004	6.298510660685574e-22
11013	1.16635e-11	S	8	1703.13A	-31.01	6.212091854663661e-22
11014	2.55505e-11	Cl	8	777.460A	-31.01	6.212091854663661e-22
11015	5.20591e-13	N	6	3.81575m	-31.014	6.155139054208945e-22
11016	2.21997e-12	Cl	1	8948.06A	-31.018	6.098708400167261e-22
11017	6.40905e-11	Ne	3	309.944A	-31.023000000000003	6.028897062395579e-22
11018	1.58739e-11	Si	5	1251.39A	-31.037	5.83764752319619e-22
11019	1.35545e-11	Si	5	1465.53A	-31.04	5.79746144031085e-22
11020	1.81571e-13	Sc	7	10.9403m	-31.055999999999997	5.5877615995124465e-22
11021	2.0266e-12	Fe	1	9801.88A	-31.055999999999997	5.5877615995124465e-22
11022	8.56159e-12	Ca	7	2320.18A	-31.069000000000003	5.422978326918364e-22
11023	7.41003e-11	Fe	10	268.075A	-31.070999999999998	5.398062004794518e-22
11024	4.306e-11	Cl	7	461.321A	-31.074	5.36090200733267e-22
11025	7.63043e-11	Ar	8	260.332A	-31.075	5.348572274862287e-22
11026	2.70476e-11	Cl	8	734.425A	-31.085	5.226823905967702e-22
11027	4.1117299999999997e-13	O	7	4.83116m	-31.088	5.190842703286713e-22
11028	6.62191e-11	O	5	299.981A	-31.090999999999998	5.155109193462779e-22
11029	7.76211e-11	Fe	7	255.916A	-31.096999999999998	5.084378443701191e-22
11030	8.592230000000001e-12	Mg	5	2311.91A	-31.1	5.049377828685061e-22
11031	2.31649e-12	Cl	1	8575.25A	-31.114	4.889200739412259e-22
11032	6.402069999999999e-13	Cr	10	3.10282m	-31.116999999999997	4.855543718261849e-22
11033	1.4405700000000003e-14	Zn	2	137.893m	-31.116999999999997	4.855543718261849e-22
11034	1.2776299999999999e-14	C	5	155.479m	-31.129	4.723216671866852e-22
11035	1.07371e-11	Fe	10	1850.07A	-31.129	4.723216671866852e-22
11036	5.24655e-11	Fe	9	378.620A	-31.14	4.6050873117641935e-22
11037	5.66859e-11	Si	8	350.430A	-31.141	4.59449590485559e-22
11038	1.73786e-11	Be	2	1143.04A	-31.143	4.573386113692635e-22
11039	2.76752e-10	S	9	71.7770A	-31.144000000000002	4.562867617516308e-22
11040	6.90604e-11	O	5	287.639A	-31.151999999999997	4.479585897769178e-22
11041	1.50239e-10	O	6	132.219A	-31.162	4.377618073768776e-22
11042	7.97638e-12	Fe	8	2490.41A	-31.165	4.347482762917306e-22
11043	2.7794e-12	Ar	1	7147.04A	-31.166999999999998	4.32750789405028e-22
11044	4.50036e-12	Fe	7	4413.97A	-31.168000000000003	4.317554902086521e-22
11045	3.50024e-11	Cl	6	567.518A	-31.169	4.307624801369123e-22
11046	2.33228e-11	Fe	8	851.718A	-31.171	4.287833063200632e-22
11047	4.05462e-11	Mg	8	489.921A	-31.171	4.287833063200632e-22
11048	1.53056e-10	O	6	129.785A	-31.171999999999997	4.277971320815747e-22
11049	5.86956e-17	He	1	3.38432c	-31.171999999999997	4.277971320815747e-22
11050	2.04737e-12	Cl	1	9702.44A	-31.173000000000002	4.268132259808877e-22
11051	6.21886e-11	Fe	9	319.423A	-31.178	4.2192753538391885e-22
11052	4.8513e-18	B	1	40.9467c	-31.179000000000002	4.2095712898102726e-22
11053	6.625e-11	O	5	299.841A	-31.19	4.104288386797638e-22
11054	3.07173e-11	Ca	7	646.687A	-31.198	4.0293766812993993e-22
11055	4.50692e-12	Fe	7	4407.54A	-31.198	4.0293766812993993e-22
11056	3.3732e-10	S	9	58.8890A	-31.201	4.0016386473315153e-22
11057	1.0757700000000002e-12	Na	1	1.84653m	-31.201999999999998	3.99243513383747e-22
11058	1.4192400000000002e-10	Al	6	139.966A	-31.209	3.928600510726996e-22
11059	7.53765e-11	Fe	9	263.536A	-31.22	3.830344788690062e-22
11060	6.03157e-11	Mn	6	329.341A	-31.221	3.8215352401384483e-22
11061	1.73799e-11	Be	2	1142.96A	-31.221999999999998	3.812745952986287e-22
11062	8.92927e-12	Cl	6	2224.65A	-31.226999999999997	3.769101810965322e-22
11063	1.10727e-10	Ar	8	179.400A	-31.228	3.760433117353762e-22
11064	2.41894e-12	Cl	1	8212.04A	-31.228	3.760433117353762e-22
11065	1.71203e-11	Fe	8	1160.28A	-31.229	3.7517843611843114e-22
11066	2.284e-11	Ca	8	869.724A	-31.229	3.7517843611843114e-22
11067	3.34165e-12	Si	3	5944.50A	-31.23	3.7431554966020345e-22
11068	1.07576e-12	Na	1	1.84655m	-31.232	3.7259572593068196e-22
11069	1.19353e-11	Mg	6	1664.34A	-31.238000000000003	3.674835209192973e-22
11070	2.97045e-11	Cl	8	668.735A	-31.241	3.64953782155187e-22
11071	2.2661599999999999e-13	Fe	9	8.76569m	-31.246	3.607761907562652e-22
11072	6.26882e-11	Si	8	316.877A	-31.253	3.550077783983611e-22
11073	2.97167e-13	Mg	1	6.68460m	-31.256999999999998	3.5175304752251053e-22
11074	2.0525500000000002e-13	P	9	9.67792m	-31.258000000000003	3.509440379629825e-22
11075	3.00729e-11	Mg	6	660.542A	-31.26	3.493315965755736e-22
11076	1.75457e-11	S	8	1132.16A	-31.273000000000003	3.3902979635037324e-22
11077	4.189969999999999e-12	Sc	3	4740.95A	-31.28	3.336090847927044e-22
11078	6.40738e-11	Ne	3	310.025A	-31.289	3.267667575958151e-22
11079	2.0725e-12	Cl	1	9584.80A	-31.291999999999998	3.2451731105887963e-22
11080	1.31006e-12	K	1	1.51631m	-31.295	3.2228334960297885e-22
11081	2.16324e-11	Cl	8	918.274A	-31.303	3.164010155423156e-22
11082	6.58594e-11	Fe	7	301.619A	-31.316	3.070703392304137e-22
11083	1.3096e-12	K	1	1.51684m	-31.323	3.0216062405256483e-22
11084	2.49685e-11	Ca	7	795.579A	-31.326	3.0008056494748645e-22
11085	7.74842e-12	Si	1	2563.68A	-31.329	2.98014824868569e-22
11086	1.97534e-18	Cl	1	100.562c	-31.335	2.939259081818474e-22
11087	1.84392e-13	Be	3	10.7729m	-31.34	2.905613661330172e-22
11088	1.73207e-10	Al	6	114.686A	-31.344	2.8789748351627603e-22
11089	9.58523e-13	Mn	8	2.07240m	-31.345	2.8723533767854263e-22
11090	2.98508e-13	Mg	1	6.65458m	-31.355	2.8069706315328187e-22
11091	7.24518e-11	Si	7	274.175A	-31.355999999999998	2.800514778228341e-22
11092	2.46069e-12	Fe	7	8072.72A	-31.362	2.76209027497365e-22
11093	1.7464799999999998e-12	O	1	1.13740m	-31.366	2.7367672791215323e-22
11094	4.5109e-11	Ti	7	440.366A	-31.366	2.7367672791215323e-22
11095	1.06818e-12	Na	1	1.85965m	-31.375	2.6806361422937524e-22
11096	8.04158e-12	Cl	6	2470.22A	-31.375999999999998	2.674470850251534e-22
11097	2.99163e-13	Mg	1	6.64002m	-31.381	2.6438564355859132e-22
11098	5.87183e-11	Na	7	338.301A	-31.381	2.6438564355859132e-22
11099	1.59459e-11	Si	5	1245.74A	-31.381999999999998	2.6377757345217476e-22
11100	4.09082e-11	Mg	8	485.586A	-31.388	2.601584094654575e-22
11101	9.56343e-12	B	3	2077.13A	-31.393	2.5718040077810567e-22
11102	2.86282e-12	K	1	6938.76A	-31.406	2.495961423353423e-22
11103	8.578360000000001e-12	Na	2	2315.65A	-31.415	2.4447692181411178e-22
11104	2.78144e-10	S	9	71.4180A	-31.418000000000003	2.427939545221422e-22
11105	1.19264e-11	Mg	6	1665.59A	-31.419	2.4223554392247267e-22
11106	9.563889999999999e-12	B	3	2077.03A	-31.423000000000002	2.400147151068603e-22
11107	1.0387300000000001e-19	N	1	1912.38c	-31.436999999999998	2.3240093381482738e-22
11108	1.04754e-12	Fe	8	1.89630m	-31.439	2.3133314851683157e-22
11109	5.320399999999999e-18	Li	1	37.3364c	-31.443	2.2921227346309894e-22
11110	1.2324e-11	Fe	10	1611.85A	-31.451	2.2502867798733202e-22
11111	6.0476900000000005e-12	Ti	9	3284.64A	-31.459	2.209214417345701e-22
11112	2.53063e-12	Co	8	7849.60A	-31.461	2.1990639991170136e-22
11113	4.3634200000000003e-13	V	9	4.55249m	-31.464000000000002	2.183925749027806e-22
11114	9.06588e-11	Cl	7	219.112A	-31.471999999999998	2.144064611816449e-22
11115	7.99128e-11	Mg	6	248.577A	-31.476	2.1244077093018427e-22
11116	8.955710000000001e-12	B	2	2218.08A	-31.491	2.052285934903778e-22
11117	3.52085e-11	Mg	6	564.195A	-31.498	2.019472152142682e-22
11118	2.43803e-13	B	4	8.14774m	-31.506	1.9826126313522233e-22
11119	3.94357e-12	Sc	3	5037.17A	-31.506999999999998	1.9780527488355238e-22
11120	1.30434e-11	Si	5	1522.95A	-31.506999999999998	1.9780527488355238e-22
11121	1.2212299999999998e-12	Mg	1	1.62659m	-31.509	1.9689644219979488e-22
11122	1.50256e-11	Fe	8	1322.04A	-31.513	1.9509128476728855e-22
11123	3.32191e-11	Cl	7	597.982A	-31.523000000000003	1.9065046495868307e-22
11124	4.50048e-11	Mg	8	441.385A	-31.525	1.8977450564046262e-22
11125	6.28393e-12	Na	2	3161.15A	-31.541	1.8291017648016802e-22
11126	7.63275e-11	Ar	8	260.253A	-31.544	1.8165103168196004e-22
11127	2.0938700000000002e-12	Cl	1	9486.96A	-31.548000000000002	1.7998564501321365e-22
11128	7.11539e-13	Si	8	2.79176m	-31.555	1.771078735705841e-22
11129	2.8742900000000003e-12	K	1	6911.08A	-31.561	1.7467786244643308e-22
11130	5.89139e-11	Na	7	337.178A	-31.564	1.7347538849941696e-22
11131	5.81381e-11	Ne	3	341.677A	-31.566999999999997	1.7228119232482866e-22
11132	2.36722e-11	Fe	8	839.146A	-31.568	1.7188495657790522e-22
11133	4.31565e-12	Li	1	4602.89A	-31.574	1.6952660656139925e-22
11134	1.33555e-11	Ca	7	1487.36A	-31.575	1.691367061859298e-22
11135	2.47197e-11	Fe	8	803.589A	-31.576999999999998	1.683595936104685e-22
11136	5.51753e-13	B	1	3.60024m	-31.576999999999998	1.683595936104685e-22
11137	5.51627e-13	B	1	3.60106m	-31.576999999999998	1.683595936104685e-22
11138	1.90625e-11	Fe	10	1042.07A	-31.584	1.6566770987413166e-22
11139	3.82212e-11	O	6	519.724A	-31.586	1.6490653588893211e-22
11140	3.7086e-12	Fe	1	5356.32A	-31.587	1.6452726138114332e-22
11141	2.99646e-11	Ar	10	662.932A	-31.589000000000002	1.637713272807998e-22
11142	7.67861e-12	Zn	2	2586.99A	-31.592	1.6264393339376062e-22
11143	5.0930900000000005e-12	Fe	8	3900.28A	-31.593000000000004	1.6226986272730433e-22
11144	3.70325e-11	O	6	536.406A	-31.594	1.6189665239950935e-22
11145	4.6587e-11	Na	8	426.395A	-31.595	1.6152430043164908e-22
11146	6.34773e-12	Fe	10	3129.38A	-31.598000000000003	1.6041237496863372e-22
11147	1.32695e-11	Al	6	1497.01A	-31.603	1.5857614969651247e-22
11148	2.8409e-11	Fe	9	699.232A	-31.605999999999998	1.5748451916040817e-22
11149	3.8481e-11	Ti	9	516.214A	-31.607	1.5712231481740294e-22
11150	2.00295e-11	Ca	7	991.759A	-31.607	1.5712231481740294e-22
11151	8.953880000000001e-12	B	2	2218.53A	-31.609	1.5640040335605407e-22
11152	7.86565e-11	P	8	252.547A	-31.609	1.5640040335605407e-22
11153	7.494060000000001e-12	Be	1	2650.70A	-31.61	1.5604069241020908e-22
11154	5.19916e-11	Fe	9	382.071A	-31.612	1.553237505524058e-22
11155	1.06818e-12	Na	1	1.85965m	-31.616	1.5389973384787886e-22
11156	2.50299e-11	Ca	7	793.629A	-31.619	1.5284029553203884e-22
11157	2.11462e-12	Cl	1	9393.86A	-31.627	1.5005064574914593e-22
11158	8.0258e-11	Mg	6	247.507A	-31.633000000000003	1.4799187370809735e-22
11159	6.02142e-11	Fe	9	329.897A	-31.639	1.4596134907842244e-22
11160	7.46892e-11	Cl	7	265.962A	-31.644000000000002	1.4429054333177538e-22
11161	4.2505199999999995e-12	Be	2	4673.42A	-31.645	1.4395868429110395e-22
11162	1.2542e-11	Fe	10	1583.84A	-31.646	1.4362758850504482e-22
11163	5.07151e-12	B	2	3916.87A	-31.651	1.4198349709477577e-22
11164	4.3157099999999996e-12	Li	1	4602.82A	-31.654	1.410060895757488e-22
11165	2.3148e-11	Fe	8	858.150A	-31.658	1.3971333797606254e-22
11166	1.65653e-11	Mg	6	1199.16A	-31.658	1.3971333797606254e-22
11167	5.81131e-11	Mg	8	341.824A	-31.664	1.3779639911485036e-22
11168	2.85889e-11	Fe	8	694.832A	-31.664	1.3779639911485036e-22
11169	2.56437e-12	Mg	1	7746.34A	-31.669	1.362190567775683e-22
11170	3.88845e-11	B	3	510.858A	-31.673000000000002	1.3497019295837593e-22
11171	4.2506e-12	Be	2	4673.33A	-31.675	1.3435006125174864e-22
11172	1.44153e-10	Li	2	137.801A	-31.691	1.2949048836009407e-22
11173	6.4667699999999995e-12	Ti	9	3071.78A	-31.691999999999997	1.2919266850128014e-22
11174	1.42223e-11	Mn	6	1396.71A	-31.695	1.2830331242694588e-22
11175	9.09917e-11	Cl	7	218.311A	-31.701	1.2654292498522863e-22
11176	2.38264e-11	Fe	8	833.717A	-31.704	1.2567180961695687e-22
11177	2.76706e-10	S	9	71.7890A	-31.709	1.2423325630798063e-22
11178	7.58075e-12	Fe	7	2620.38A	-31.711	1.23662456344185e-22
11179	5.9982e-13	B	1	3.31174m	-31.717	1.2196574383503474e-22
11180	4.03574e-11	Fe	8	492.214A	-31.717	1.2196574383503474e-22
11181	1.54532e-11	Si	5	1285.46A	-31.717	1.2196574383503474e-22
11182	6.386180000000001e-14	Ne	3	31.1054m	-31.718000000000004	1.21685230408378e-22
11183	3.5187300000000003e-12	Fe	7	5645.34A	-31.72	1.2112613756016952e-22
11184	1.02586e-12	Zn	2	1.93637m	-31.723000000000003	1.20292311094245e-22
11185	6.26258e-11	Fe	9	317.193A	-31.725	1.1973961812894696e-22
11186	5.07417e-12	B	2	3914.82A	-31.734	1.1728375681396534e-22
11187	7.49427e-12	Be	1	2650.62A	-31.735	1.1701401165864267e-22
11188	3.48833e-11	Mg	6	569.454A	-31.736	1.1674488689996049e-22
11189	3.01218e-11	Ca	9	659.471A	-31.736	1.1674488689996049e-22
11190	9.770809999999999e-13	Zn	2	2.03304m	-31.739	1.1594122075143753e-22
11191	3.82295e-11	O	6	519.611A	-31.741	1.1540851923033052e-22
11192	1.24075e-12	Mn	1	1.60100m	-31.758000000000003	1.1097824912196233e-22
11193	5.99917e-13	B	1	3.31120m	-31.761999999999997	1.0996079441830947e-22
11194	7.38506e-11	Mg	6	268.982A	-31.763	1.097078916091248e-22
11195	4.0508e-11	Mg	8	490.384A	-31.763	1.097078916091248e-22
11196	2.97493e-12	Ar	1	6677.28A	-31.767	1.0870208361315463e-22
11197	2.39937e-18	Mn	1	82.7904c	-31.776	1.064726022921439e-22
11198	1.25537e-11	Fe	10	1582.36A	-31.778000000000002	1.0598340512111405e-22
11199	1.7464900000000002e-12	O	1	1.13739m	-31.778000000000002	1.0598340512111405e-22
11200	2.5994e-11	Cl	6	764.193A	-31.781999999999996	1.0501174342251293e-22
11201	7.73951e-12	Fe	8	2566.63A	-31.795	1.0191494366937357e-22
11202	3.92664e-11	Ca	9	505.889A	-31.796	1.0168054580340648e-22
11203	8.40557e-11	S	9	236.325A	-31.799	1.0098058184956278e-22
11204	3.83859e-11	Si	9	517.494A	-31.802	1.0028543641368443e-22
11205	1.60729e-11	Fe	8	1235.90A	-31.81	9.845502091399633e-23
11206	2.55342e-11	Cl	8	777.956A	-31.811999999999998	9.800266118325008e-23
11207	5.12034e-11	Al	8	387.952A	-31.811999999999998	9.800266118325008e-23
11208	4.5188e-12	Ti	4	4395.96A	-31.82	9.621391102713965e-23
11209	5.90763e-11	Na	7	336.251A	-31.833000000000002	9.337655963950938e-23
11210	2.17734e-12	Fe	10	9123.26A	-31.838	9.230768700005542e-23
11211	2.3206e-11	Fe	8	856.005A	-31.839000000000002	9.209538521126732e-23
11212	3.5264e-12	B	1	5633.07A	-31.845	9.083178915517761e-23
11213	3.5262699999999997e-12	B	1	5633.27A	-31.846	9.062288183723716e-23
11214	7.29675e-19	P	1	272.237c	-31.848000000000003	9.020650751679264e-23
11215	4.2720200000000003e-13	Fe	8	4.64990m	-31.861	8.754631465545284e-23
11216	2.00566e-11	Ca	7	990.420A	-31.863000000000003	8.714407587719863e-23
11217	4.49665e-11	Mg	8	441.761A	-31.863000000000003	8.714407587719863e-23
11218	1.5295099999999998e-10	O	6	129.875A	-31.873	8.516043453299628e-23
11219	3.05937e-18	K	1	64.9298c	-31.88	8.379881335191273e-23
11220	1.5941e-10	Si	7	124.613A	-31.883000000000003	8.322194637841424e-23
11221	8.86816e-12	S	8	2239.98A	-31.884	8.303054121318145e-23
11222	9.535589999999999e-12	Al	6	2083.19A	-31.888	8.22693126357554e-23
11223	1.91944e-18	Mn	1	103.491c	-31.891	8.170297467112847e-23
11224	3.70636e-11	O	6	535.956A	-31.896	8.076772845382106e-23
11225	6.22039e-12	Fe	9	3193.44A	-31.901	7.984318791143627e-23
11226	7.92243e-11	P	9	250.737A	-31.905	7.911118116472688e-23
11227	1.65743e-11	Mg	6	1198.51A	-31.91	7.820560296235666e-23
11228	1.6012499999999998e-10	Al	6	124.056A	-31.913	7.76672393783521e-23
11229	6.38296e-11	Si	8	311.211A	-31.914	7.74886096847032e-23
11230	2.00257e-11	Ca	7	991.949A	-31.916	7.713258186319175e-23
11231	1.1018799999999999e-10	Ar	8	180.278A	-31.92	7.642542610210666e-23
11232	2.05182e-11	Cl	8	968.139A	-31.921	7.624965249973806e-23
11233	1.73786e-11	Be	2	1143.04A	-31.921999999999997	7.607428316543658e-23
11234	3.53611e-11	F	6	561.760A	-31.933000000000003	7.417163778307784e-23
11235	2.43061e-11	Si	5	817.262A	-31.934	7.400104775000047e-23
11236	2.43799e-11	Ar	10	814.787A	-31.936	7.366104382003968e-23
11237	1.85748e-17	V	1	10.6943c	-31.939	7.315396476111903e-23
11238	5.4426099999999996e-12	Fe	8	3649.80A	-31.941	7.281785282396078e-23
11239	5.61112e-12	Fe	10	3540.20A	-31.945999999999998	7.198431375540009e-23
11240	6.11992e-13	O	7	3.24587m	-31.945999999999998	7.198431375540009e-23
11241	3.4762e-11	Sc	8	571.442A	-31.945999999999998	7.198431375540009e-23
11242	1.04774e-12	Fe	8	1.89594m	-31.947	7.181875442798517e-23
11243	5.92876e-12	Sc	8	3350.52A	-31.951	7.11603161296564e-23
11244	7.7204e-11	Fe	7	257.298A	-31.951999999999998	7.099665194419164e-23
11245	8.78142e-11	Mg	5	226.210A	-31.955	7.050791442993199e-23
11246	2.4890900000000003e-12	Cl	1	7980.60A	-31.958000000000002	7.00225413610548e-23
11247	1.41368e-11	Mn	6	1405.16A	-31.976	6.717967040214697e-23
11248	1.06817e-12	Na	1	1.85967m	-31.976999999999997	6.702516144780049e-23
11249	3.47119e-11	Mg	6	572.267A	-31.982	6.625793076910374e-23
11250	1.06819e-12	Na	1	1.85964m	-31.983	6.610554175708493e-23
11251	9.46005e-15	C	3	209.983m	-31.985	6.580181438196008e-23
11252	7.54835e-11	Fe	7	263.163A	-31.986	6.565047440852119e-23
11253	7.33471e-11	Fe	9	270.828A	-31.997	6.400853225953878e-23
11254	2.24054e-12	Sc	3	8865.94A	-31.998	6.386131672052962e-23
11255	2.69003e-11	K	8	738.449A	-32.004	6.298510660685626e-23
11256	4.92896e-13	Si	5	4.03015m	-32.004	6.298510660685626e-23
11257	3.98543e-11	O	6	498.427A	-32.004	6.298510660685626e-23
11258	1.0167e-11	B	3	1953.83A	-32.006	6.269571632892782e-23
11259	5.70265e-15	C	3	348.337m	-32.006	6.269571632892782e-23
11260	2.2365900000000003e-12	Sc	3	8881.59A	-32.008	6.240765567854899e-23
11261	1.40043e-12	Fe	7	1.41845m	-32.009	6.226412205350459e-23
11262	7.37431e-13	Zn	2	2.69374m	-32.010999999999996	6.197804439869581e-23
11263	9.94869e-19	Cl	1	199.669c	-32.013000000000005	6.169328115131392e-23
11264	4.47135e-12	Fe	7	4442.60A	-32.02	6.070687380373722e-23
11265	2.68377e-11	Cl	6	740.171A	-32.03	5.932501664887953e-23
11266	1.53822e-11	Si	5	1291.39A	-32.031	5.918857289686146e-23
11267	2.93094e-11	Ar	10	677.751A	-32.033	5.891662610684133e-23
11268	3.21514e-14	Si	4	61.7840m	-32.041	5.784127649006958e-23
11269	5.81998e-11	P	8	341.315A	-32.043	5.757551996474245e-23
11270	5.52364e-12	Sc	8	3596.26A	-32.049	5.678555421577564e-23
11271	3.52105e-10	Ar	10	56.4163A	-32.049	5.678555421577564e-23
11272	6.94025e-11	Na	7	286.221A	-32.051	5.652464829369159e-23
11273	1.94725e-13	N	6	10.2013m	-32.058	5.562088167023492e-23
11274	1.39387e-12	Fe	7	1.42513m	-32.061	5.523799021403203e-23
11275	6.510669999999999e-12	Fe	10	3051.06A	-32.062	5.511094636196963e-23
11276	8.25542e-11	Fe	9	240.623A	-32.07	5.410505822874805e-23
11277	1.42944e-12	Fe	7	1.38967m	-32.07	5.410505822874805e-23
11278	1.06246e-12	Li	1	1.86967m	-32.073	5.373260162771878e-23
11279	9.25549e-12	S	8	2146.24A	-32.078	5.311752962304955e-23
11280	1.6463e-11	Si	5	1206.61A	-32.079	5.299536269501319e-23
11281	1.2222e-12	Mn	1	1.62530m	-32.082	5.263054518430565e-23
11282	4.09465e-11	Mg	8	485.132A	-32.083	5.250949828939781e-23
11283	8.95654e-12	B	2	2217.87A	-32.086999999999996	5.202808831542774e-23
11284	1.01687e-11	B	3	1953.49A	-32.086999999999996	5.202808831542774e-23
11285	2.65882e-12	Ar	1	7471.16A	-32.095	5.1078468682932954e-23
11286	7.97414e-11	Mg	6	249.111A	-32.098	5.072684697778678e-23
11287	5.9008400000000005e-12	Fe	7	3366.38A	-32.1	5.0493778286850613e-23
11288	1.5913799999999998e-12	Fe	9	1.24825m	-32.1	5.0493778286850613e-23
11289	1.86342e-11	Mg	6	1066.02A	-32.102	5.026178044927855e-23
11290	1.06247e-12	Li	1	1.86966m	-32.103	5.014618156207981e-23
11291	3.91675e-11	Ti	9	507.166A	-32.109	4.9458150157417347e-23
11292	1.25507e-11	Si	5	1582.74A	-32.114000000000004	4.889200739412219e-23
11293	5.42941e-11	Fe	9	365.868A	-32.116	4.8667369025300664e-23
11294	1.28288e-11	Mn	6	1548.43A	-32.116	4.8667369025300664e-23
11295	7.39851e-11	Fe	9	268.493A	-32.126	4.7559564457515944e-23
11296	8.79076e-12	Cl	6	2259.70A	-32.126	4.7559564457515944e-23
11297	1.4835599999999998e-17	V	1	13.3897c	-32.126999999999995	4.745018049463675e-23
11298	3.5991e-11	Cl	6	551.928A	-32.137	4.637008252042989e-23
11299	4.71467e-10	Ar	10	42.1333A	-32.149	4.51063690380569e-23
11300	2.59821e-11	Cl	8	764.544A	-32.157	4.4283085020213124e-23
11301	1.04654e-12	Mn	8	1.89810m	-32.157	4.4283085020213124e-23
11302	1.2116e-12	Mn	1	1.63952m	-32.158	4.4181236750925705e-23
11303	1.37314e-10	F	6	144.665A	-32.166	4.337483830030069e-23
11304	7.515e-11	Fe	9	264.331A	-32.168	4.3175549020865566e-23
11305	1.29173e-11	B	2	1537.82A	-32.169000000000004	4.3076248013690884e-23
11306	1.6457e-11	Si	5	1207.05A	-32.172	4.277971320815747e-23
11307	1.58705e-11	Si	5	1251.66A	-32.179	4.2095712898102727e-23
11308	7.75403e-12	Si	1	2561.82A	-32.181	4.1902300666046455e-23
11309	2.64162e-11	Ar	10	751.981A	-32.186	4.142264899666549e-23
11310	3.46784e-10	S	9	57.2820A	-32.19	4.104288386797672e-23
11311	2.50424e-11	Ca	7	793.234A	-32.194	4.066660044691491e-23
11312	2.85903e-11	Cl	8	694.797A	-32.194	4.066660044691491e-23
11313	5.69986e-13	O	1	3.48508m	-32.199	4.0201093720975405e-23
11314	2.49181e-11	Ca	9	797.189A	-32.202	3.9924351338374705e-23
11315	7.49474e-12	Be	1	2650.45A	-32.211	3.910550230987637e-23
11316	5.425609999999999e-13	K	1	3.66124m	-32.214	3.883630192550011e-23
11317	1.79415e-11	B	2	1107.18A	-32.216	3.8657865326542125e-23
11318	7.802519999999999e-12	Cl	6	2545.90A	-32.22	3.8303447886900615e-23
11319	3.50967e-11	Mg	6	565.993A	-32.223	3.8039768806335894e-23
11320	9.6609e-11	Si	9	205.617A	-32.223	3.8039768806335894e-23
11321	4.51725e-11	Ca	9	439.747A	-32.227	3.7691018109653216e-23
11322	1.30772e-11	F	6	1519.02A	-32.239000000000004	3.6663833227491846e-23
11323	1.43952e-18	Mn	1	137.994c	-32.24	3.657950875104826e-23
11324	6.1873e-11	Al	9	321.052A	-32.242	3.641144117485142e-23
11325	9.06552e-11	Cl	7	219.121A	-32.249	3.5829262492821606e-23
11326	2.44849e-11	Cl	8	811.293A	-32.253	3.5500777839836103e-23
11327	1.69512e-11	Si	5	1171.86A	-32.255	3.5337666581965695e-23
11328	3.98812e-11	O	6	498.091A	-32.258	3.509440379629825e-23
11329	1.5431e-12	Cl	8	1.28731m	-32.260999999999996	3.4852815619868893e-23
11330	4.55504e-12	Be	2	4360.99A	-32.262	3.47726563683385e-23
11331	5.12186e-11	Mg	6	387.837A	-32.264	3.461289052474702e-23
11332	9.535589999999999e-12	Al	6	2083.19A	-32.271	3.405946867884555e-23
11333	4.71269e-11	Ca	7	421.510A	-32.277	3.3592155249444093e-23
11334	6.95283e-11	Na	7	285.703A	-32.277	3.3592155249444093e-23
11335	3.92476e-11	K	8	506.132A	-32.28	3.3360908479270437e-23
11336	7.34378e-11	Fe	7	270.493A	-32.303000000000004	3.1640101554231304e-23
11337	1.19511e-12	Mn	1	1.66215m	-32.304	3.1567331340008804e-23
11338	1.30274e-10	Li	2	152.482A	-32.305	3.149472849263464e-23
11339	2.82977e-12	Zn	2	7019.82A	-32.306	3.1422292627175744e-23
11340	1.47719e-13	O	7	13.4474m	-32.31	3.113421131677386e-23
11341	2.24295e-11	Fe	8	885.639A	-32.313	3.0919884913616766e-23
11342	5.698520000000001e-13	O	1	3.48590m	-32.317	3.06364097048196e-23
11343	1.35593e-11	Fe	8	1465.01A	-32.32	3.0425510143855175e-23
11344	1.26037e-10	Li	2	157.608A	-32.323	3.021606240525648e-23
11345	2.45449e-11	Fe	8	809.312A	-32.330999999999996	2.966455711252434e-23
11346	1.63149e-11	Na	7	1217.57A	-32.334	2.946034773774678e-23
11347	6.251060000000001e-13	Cr	7	3.17777m	-32.336999999999996	2.9257544130418155e-23
11348	1.35642e-12	Be	1	1.46448m	-32.336999999999996	2.9257544130418155e-23
11349	1.3565e-12	Be	1	1.46440m	-32.336999999999996	2.9257544130418155e-23
11350	8.83177e-12	S	8	2249.21A	-32.338	2.919025364620904e-23
11351	4.555369999999999e-12	Be	2	4360.66A	-32.342	2.892263579218665e-23
11352	8.36178e-11	Fe	9	237.563A	-32.342	2.892263579218665e-23
11353	2.55613e-11	Ar	10	777.131A	-32.342	2.892263579218665e-23
11354	3.53062e-10	Ar	10	56.2633A	-32.344	2.8789748351627605e-23
11355	2.82152e-13	N	6	7.04033m	-32.349000000000004	2.8460194827395804e-23
11356	1.67267e-11	Cl	6	1187.59A	-32.35	2.8394738195695246e-23
11357	4.31565e-12	Li	1	4602.89A	-32.354	2.813441367116182e-23
11358	2.8052400000000003e-12	Cl	7	7081.20A	-32.364000000000004	2.749399622922702e-23
11359	1.7955e-11	Si	5	1106.34A	-32.365	2.7430761792636984e-23
11360	5.05083e-11	Ca	9	393.291A	-32.366	2.7367672791215327e-23
11361	3.74157e-11	Si	8	530.913A	-32.366	2.7367672791215327e-23
11362	6.97411e-11	O	5	284.831A	-32.376999999999995	2.6683197379875286e-23
11363	1.0757700000000002e-12	Na	1	1.84653m	-32.379	2.6560599224187775e-23
11364	1.56917e-12	Fe	9	1.26593m	-32.381	2.643856435585913e-23
11365	7.82077e-13	Fe	10	2.53996m	-32.383	2.6317090186819015e-23
11366	3.00952e-11	Ca	9	660.054A	-32.403	2.5132626014069874e-23
11367	3.53112e-11	Sc	8	562.554A	-32.409	2.4787793457718398e-23
11368	6.23678e-11	Al	9	318.505A	-32.416	2.43914640497082e-23
11369	1.18836e-12	Mn	1	1.67158m	-32.417	2.4335365239119118e-23
11370	4.35353e-11	Fe	8	456.284A	-32.43	2.3617714521124622e-23
11371	8.56083e-12	Cl	6	2320.39A	-32.437	2.324009338148274e-23
11372	4.09324e-11	Fe	8	485.299A	-32.438	2.3186642649947173e-23
11373	1.3248900000000002e-10	F	6	149.933A	-32.442	2.2974066232380868e-23
11374	8.04294e-11	Mg	6	246.980A	-32.446	2.276343872712531e-23
11375	1.70912e-11	Cl	6	1162.26A	-32.448	2.2658850226529953e-23
11376	5.22647e-11	Fe	9	380.074A	-32.451	2.25028677987332e-23
11377	8.63546e-12	Ca	7	2300.34A	-32.452	2.2451112638986717e-23
11378	1.20856e-12	Mn	1	1.64365m	-32.452	2.2451112638986717e-23
11379	7.43825e-11	Fe	9	267.058A	-32.465	2.1789028591887534e-23
11380	1.74855e-13	Fe	8	11.3606m	-32.467	2.1688917099192395e-23
11381	6.79555e-11	Fe	7	292.316A	-32.47	2.1539611644079168e-23
11382	1.73249e-11	Si	5	1146.58A	-32.471	2.1490071912010916e-23
11383	7.86211e-13	Zn	2	2.52661m	-32.481	2.1000898153433822e-23
11384	5.75011e-12	Fe	10	3454.62A	-32.483000000000004	2.090440779117559e-23
11385	1.06907e-11	Ti	9	1858.11A	-32.489000000000004	2.0617588563705716e-23
11386	1.31006e-12	K	1	1.51631m	-32.499	2.014827495080617e-23
11387	5.05672e-14	N	6	39.2833m	-32.503	1.9963554455741614e-23
11388	6.91898e-11	Na	7	287.101A	-32.505	1.9871830254837305e-23
11389	7.55339e-11	Fe	7	262.987A	-32.508	1.9735033537575575e-23
11390	1.87333e-12	Fe	7	1.06038m	-32.51	1.9644359294917007e-23
11391	2.81338e-12	Cl	7	7060.70A	-32.51	1.9644359294917007e-23
11392	5.46288e-13	K	1	3.63626m	-32.512	1.9554101662560104e-23
11393	2.66484e-11	Cl	8	745.429A	-32.513000000000005	1.9509128476728695e-23
11394	3.5756e-12	Fe	10	5555.57A	-32.514	1.9464258726354716e-23
11395	5.89051e-12	Ti	9	3372.28A	-32.516	1.9374828580945426e-23
11396	2.9149099999999997e-13	Fe	8	6.81479m	-32.516999999999996	1.9330267711760385e-23
11397	5.17242e-11	Al	9	384.046A	-32.548	1.7998564501321363e-23
11398	1.6988699999999998e-13	Fe	7	11.6927m	-32.548	1.7998564501321363e-23
11399	1.1614200000000001e-12	Mn	1	1.71035m	-32.555	1.771078735705841e-23
11400	1.32695e-11	Al	6	1497.01A	-32.559	1.7548413882576512e-23
11401	1.68304e-11	K	8	1180.28A	-32.559	1.7548413882576512e-23
11402	1.1834e-11	S	8	1678.59A	-32.568000000000005	1.7188495657790384e-23
11403	9.5633e-12	B	3	2077.15A	-32.568000000000005	1.7188495657790384e-23
11404	9.30007e-12	Mg	3	2135.95A	-32.575	1.6913670618592843e-23
11405	1.3062e-10	Li	2	152.078A	-32.583	1.660496133872124e-23
11406	1.69501e-11	Mg	6	1171.94A	-32.583	1.660496133872124e-23
11407	4.14732e-11	Ti	8	478.971A	-32.594	1.6189665239950937e-23
11408	1.1849500000000001e-10	Mg	6	167.639A	-32.596	1.6115280484955043e-23
11409	1.89755e-11	Cl	8	1046.85A	-32.609	1.5640040335605408e-23
11410	2.39915e-11	Cl	8	827.979A	-32.618	1.5319262880113592e-23
11411	5.46759e-13	N	5	3.63313m	-32.62	1.5248877260697386e-23
11412	6.95026e-11	Al	7	285.809A	-32.621	1.5213805816219898e-23
11413	5.17165e-11	Al	9	384.103A	-32.626	1.5039654821134074e-23
11414	4.13518e-11	Ti	8	480.378A	-32.631	1.486749731600415e-23
11415	4.5876e-12	V	10	4330.04A	-32.632	1.483330302105906e-23
11416	1.8318e-11	Mg	6	1084.42A	-32.643	1.44623167386545e-23
11417	4.155219999999999e-12	Cl	8	4780.61A	-32.644	1.4429054333177655e-23
11418	1.11125e-17	V	1	17.8757c	-32.647	1.4329725421816339e-23
11419	1.74668e-11	Si	5	1137.27A	-32.650999999999996	1.4198349709477692e-23
11420	8.55467e-12	Cl	6	2322.06A	-32.650999999999996	1.4198349709477692e-23
11421	1.68163e-12	C	1	1.18126m	-32.66	1.3907141349763898e-23
11422	8.7999e-12	Cl	6	2257.35A	-32.662	1.3843243839428333e-23
11423	7.1147e-11	P	9	279.203A	-32.67	1.3590576164082754e-23
11424	8.551689999999999e-12	Cl	6	2322.87A	-32.674	1.3465977012871472e-23
11425	1.54971e-13	C	3	12.8182m	-32.674	1.3465977012871472e-23
11426	3.72382e-11	Sc	7	533.443A	-32.677	1.337327787915004e-23
11427	8.16675e-12	Fe	8	2432.36A	-32.678000000000004	1.334252019354459e-23
11428	1.89762e-12	Ne	3	1.04681m	-32.681999999999995	1.3220195233141097e-23
11429	7.62976e-11	Ar	8	260.355A	-32.69	1.2978899476458794e-23
11430	1.13219e-12	Li	1	1.75452m	-32.69	1.2978899476458794e-23
11431	2.8429e-18	B	1	69.8739c	-32.692	1.2919266850127907e-23
11432	3.71637e-11	Sc	7	534.512A	-32.696999999999996	1.277138122539288e-23
11433	1.2628e-11	V	10	1573.04A	-32.7	1.2683463655439268e-23
11434	3.51679e-12	Fe	7	5648.47A	-32.702	1.2625188433405585e-23
11435	6.27074e-11	Al	9	316.780A	-32.715	1.2252871212972442e-23
11436	5.99946e-13	B	1	3.31104m	-32.716	1.2224690391192197e-23
11437	5.29027e-11	Fe	9	375.490A	-32.721	1.2084755517436116e-23
11438	3.72162e-13	Si	8	5.33758m	-32.721	1.2084755517436116e-23
11439	2.60504e-10	S	9	76.2540A	-32.74	1.1567456334337366e-23
11440	7.676329999999999e-13	Fe	9	2.58775m	-32.743	1.1487826525038821e-23
11441	3.4951e-13	Fe	8	5.68351m	-32.744	1.1461405257213714e-23
11442	5.62901e-12	V	10	3528.94A	-32.760999999999996	1.1021428022867895e-23
11443	2.22406e-11	Fe	8	893.162A	-32.766	1.0895266779544701e-23
11444	1.69557e-11	Si	5	1171.55A	-32.766999999999996	1.0870208361315551e-23
11445	2.59111e-10	S	9	76.6640A	-32.769	1.0820264290593302e-23
11446	9.37603e-12	Mg	3	2118.64A	-32.769	1.0820264290593302e-23
11447	1.13219e-12	Li	1	1.75452m	-32.771	1.077054969203179e-23
11448	1.20373e-10	N	6	165.025A	-32.772	1.0745778115144157e-23
11449	1.64096e-11	Ca	7	1210.54A	-32.773	1.0721063511302204e-23
11450	7.20444e-11	Fe	7	275.725A	-32.779	1.0573965005346671e-23
11451	1.7444e-11	Si	5	1138.76A	-32.779	1.0573965005346671e-23
11452	8.919330000000001e-12	Cl	6	2227.12A	-32.786	1.040489899719076e-23
11453	1.01667e-11	B	3	1953.87A	-32.787	1.03809683935645e-23
11454	1.69656e-11	Cl	6	1170.86A	-32.788000000000004	1.0357092828799095e-23
11455	1.30268e-10	Li	2	152.489A	-32.793	1.0238536167558644e-23
11456	8.441860000000001e-19	Cl	1	235.309c	-32.794000000000004	1.0214988187822665e-23
11457	1.2283e-12	Mn	1	1.61723m	-32.797	1.0144668703757123e-23
11458	1.6537700000000001e-12	Fe	10	1.20116m	-32.804	9.9824666687643e-24
11459	1.3156299999999998e-10	Li	2	150.988A	-32.806	9.93660140061914e-24
11460	1.24529e-12	Mn	1	1.59517m	-32.819	9.643570699846254e-24
11461	4.25049e-12	Be	2	4673.45A	-32.823	9.55515791223962e-24
11462	5.34102e-14	O	5	37.1922m	-32.823	9.55515791223962e-24
11463	3.09374e-14	O	5	64.2086m	-32.824	9.533181658876096e-24
11464	9.596540000000001e-19	Mn	1	206.996c	-32.824	9.533181658876096e-24
11465	5.0698300000000004e-12	B	2	3918.17A	-32.824	9.533181658876096e-24
11466	2.1229e-12	Fe	7	9357.22A	-32.832	9.359181484037391e-24
11467	4.51728e-11	Ti	9	439.744A	-32.836999999999996	9.252047819501181e-24
11468	8.4227e-11	O	5	235.844A	-32.843	9.125104964452834e-24
11469	6.3345e-13	Fe	8	3.13591m	-32.844	9.10411780542214e-24
11470	2.90319e-11	Fe	8	684.230A	-32.855	8.876420520845032e-24
11471	1.19009e-10	Mg	6	166.915A	-32.855	8.876420520845032e-24
11472	5.51449e-13	N	5	3.60223m	-32.859	8.795041008354857e-24
11473	1.01756e-10	F	6	195.216A	-32.861	8.754631465545354e-24
11474	1.97175e-11	Cl	7	1007.46A	-32.865	8.674368521825627e-24
11475	1.18493e-10	Mg	6	167.643A	-32.866	8.654418027845822e-24
11476	1.37804e-10	F	6	144.150A	-32.867	8.634513418728878e-24
11477	4.46341e-12	F	6	4450.52A	-32.868	8.6146545889424e-24
11478	8.51974e-18	K	1	23.3158c	-32.88	8.379881335191204e-24
11479	5.4160800000000005e-12	Sc	8	3667.68A	-32.88	8.379881335191204e-24
11480	1.8309e-11	Mg	6	1084.95A	-32.885999999999996	8.264905052923092e-24
11481	3.82193e-11	O	6	519.749A	-32.887	8.245896298788623e-24
11482	7.11399e-11	P	9	279.231A	-32.893	8.132758360137541e-24
11483	2.8413899999999997e-13	O	7	6.99110m	-32.895	8.095391729691783e-24
11484	1.658e-11	Na	7	1198.09A	-32.898	8.03966344501101e-24
11485	1.26421e-11	Ca	8	1571.29A	-32.899	8.021172732199376e-24
11486	8.46746e-11	Fe	9	234.598A	-32.904	7.9293551271935e-24
11487	1.02437e-11	Si	9	1939.19A	-32.919000000000004	7.660160490447654e-24
11488	1.00815e-10	Si	8	197.038A	-32.923	7.589931716941024e-24
11489	1.13543e-18	Fe	1	174.951c	-32.924	7.572475358400922e-24
11490	1.9756e-12	Zn	2	1.00549m	-32.931999999999995	7.4342621066797e-24
11491	4.93132e-11	Fe	8	402.822A	-32.931999999999995	7.4342621066797e-24
11492	8.36111e-11	Fe	9	237.582A	-32.935	7.383085006311107e-24
11493	1.01319e-11	Mg	5	1960.59A	-32.946	7.198431375540009e-24
11494	5.12605e-11	Al	7	387.520A	-32.946	7.198431375540009e-24
11495	1.30173e-10	Li	2	152.601A	-32.954	7.067045195906879e-24
11496	3.98501e-11	O	6	498.480A	-32.957	7.01839599897118e-24
11497	9.8076e-12	Sc	8	2025.41A	-32.957	7.01839599897118e-24
11498	2.46037e-11	Ar	10	807.377A	-32.958	7.002254136105538e-24
11499	9.94669e-11	O	5	199.709A	-32.967	6.858637801602009e-24
11500	3.87357e-11	K	8	512.820A	-32.973	6.764533763094802e-24
11501	7.02779e-11	Al	7	282.656A	-32.975	6.733453553641838e-24
11502	1.2516e-12	Cl	6	1.58712m	-32.978	6.687100785418674e-24
11503	5.05672e-14	N	6	39.2833m	-32.98	6.656376348181472e-24
11504	3.62804e-12	O	5	5475.26A	-32.98	6.656376348181472e-24
11505	2.46698e-14	Ni	1	80.5212m	-32.982	6.625793076910373e-24
11506	1.49064e-12	Cl	6	1.33261m	-32.989000000000004	6.519853972154965e-24
11507	6.4373e-11	Fe	9	308.584A	-32.996	6.415608716541359e-24
11508	3.1893200000000003e-13	O	1	6.22843m	-33.010999999999996	6.197804439869581e-24
11509	4.08054e-11	Sc	8	486.810A	-33.013000000000005	6.169328115131392e-24
11510	1.19012e-10	Mg	6	166.911A	-33.018	6.09870840016726e-24
11511	2.28276e-11	Ar	10	870.193A	-33.034	5.878112162700542e-24
11512	3.83406e-11	Ti	9	518.105A	-33.034	5.878112162700542e-24
11513	1.6173199999999998e-10	O	7	122.823A	-33.039	5.8108259691781784e-24
11514	4.55499e-12	Be	2	4361.03A	-33.041	5.7841276490069584e-24
11515	7.62791e-11	Cl	7	260.418A	-33.061	5.5237990214032036e-24
11516	2.56437e-12	Mg	1	7746.33A	-33.068000000000005	5.4354795830531725e-24
11517	5.36303e-11	Fe	9	370.396A	-33.074	5.3609020073327136e-24
11518	7.42225e-11	Fe	9	267.634A	-33.089	5.178904096362017e-24
11519	1.33023e-10	Ar	8	149.331A	-33.106	4.980097767633138e-24
11520	1.74783e-11	Cl	8	1136.52A	-33.107	4.968643860610163e-24
11521	1.28616e-11	Fe	7	1544.48A	-33.111999999999995	4.911768264654428e-24
11522	4.01871e-11	Sc	8	494.299A	-33.115	4.877955889752872e-24
11523	1.13317e-10	Mg	6	175.299A	-33.121	4.811027825877194e-24
11524	4.87805e-14	Zn	2	40.7221m	-33.125	4.7669200576471474e-24
11525	3.70436e-11	Si	8	536.246A	-33.128	4.734104810789024e-24
11526	8.44959e-12	Mg	3	2350.94A	-33.132	4.6907022770003195e-24
11527	2.75248e-11	Cl	8	721.693A	-33.137	4.6370082520429886e-24
11528	8.47718e-11	Fe	9	234.329A	-33.143	4.573386113692634e-24
11529	3.23857e-12	N	1	6133.72A	-33.156	4.438516807400835e-24
11530	1.4357900000000003e-10	Li	2	138.352A	-33.166	4.337483830030069e-24
11531	1.30764e-10	Li	2	151.911A	-33.17	4.297717539249575e-24
11532	2.8639e-11	Cl	8	693.616A	-33.171	4.287833063200631e-24
11533	1.19219e-13	Fe	7	16.6621m	-33.178000000000004	4.219275353839154e-24
11534	8.146649999999999e-14	O	7	24.3836m	-33.178000000000004	4.219275353839154e-24
11535	2.64942e-11	Fe	8	749.767A	-33.181	4.190230066604645e-24
11536	1.71871e-11	Na	8	1155.78A	-33.183	4.17097770824749e-24
11537	1.69036e-11	Na	8	1175.16A	-33.198	4.029376681299399e-24
11538	1.14699e-11	Si	5	1731.87A	-33.199	4.020109372097541e-24
11539	6.93831e-11	Na	7	286.301A	-33.203	3.983252787837004e-24
11540	3.42106e-11	K	8	580.653A	-33.205999999999996	3.9558322685184175e-24
11541	3.4726699999999996e-12	Fe	7	5720.22A	-33.211999999999996	3.901556215037687e-24
11542	4.0453300000000005e-12	Fe	8	4910.47A	-33.222	3.812745952986256e-24
11543	4.32568e-11	Si	8	459.222A	-33.224000000000004	3.795227976587608e-24
11544	4.64024e-12	Mg	6	4280.91A	-33.224000000000004	3.795227976587608e-24
11545	7.44017e-11	K	8	266.989A	-33.225	3.7864991944626165e-24
11546	4.01014e-13	O	5	4.95356m	-33.227	3.769101810965322e-24
11547	5.95187e-11	Fe	9	333.752A	-33.227	3.769101810965322e-24
11548	9.97839e-13	Fe	6	1.99075m	-33.238	3.674835209193003e-24
11549	6.031e-12	Ti	9	3293.73A	-33.242	3.641144117485142e-24
11550	1.81465e-11	Mg	6	1094.67A	-33.246	3.607761907562623e-24
11551	1.06246e-12	Li	1	1.86967m	-33.249	3.5829262492821606e-24
11552	5.81319e-11	Ne	3	341.714A	-33.257	3.517530475225105e-24
11553	3.44009e-12	Fe	7	5774.41A	-33.262	3.47726563683385e-24
11554	3.46684e-11	Sc	8	572.984A	-33.27	3.4137983862956875e-24
11555	2.0787900000000003e-12	Fe	7	9555.78A	-33.271	3.405946867884555e-24
11556	7.96085e-11	Fe	9	249.527A	-33.275	3.3747209593075e-24
11557	2.01064e-12	Fe	7	9879.69A	-33.275999999999996	3.36695931648442e-24
11558	2.54658e-11	Cl	8	780.043A	-33.287	3.2827504441883046e-24
11559	5.02513e-12	Mg	6	3953.02A	-33.301	3.1786145627392938e-24
11560	4.56474e-12	F	6	4351.71A	-33.304	3.156733134000881e-24
11561	2.48618e-12	Ni	1	7989.94A	-33.306	3.142229262717574e-24
11562	2.2405799999999997e-12	Sc	3	8865.75A	-33.306999999999995	3.1350023359584354e-24
11563	1.86432e-11	Mg	6	1065.51A	-33.314	3.0848771151701618e-24
11564	1.1282200000000001e-10	Mg	6	176.068A	-33.321	3.0355533412358214e-24
11565	6.14635e-14	O	7	32.3191m	-33.323	3.0216062405256484e-24
11566	2.99777e-12	Fe	8	6626.41A	-33.326	3.0008056494748648e-24
11567	5.40675e-11	Fe	9	367.401A	-33.328	2.9870181999063307e-24
11568	2.94589e-11	Fe	8	674.310A	-33.328	2.9870181999063307e-24
11569	1.41319e-11	Fe	8	1405.64A	-33.336999999999996	2.925754413041815e-24
11570	1.65019e-12	Co	8	1.20376m	-33.341	2.8989309353527865e-24
11571	3.05696e-11	Mg	6	649.812A	-33.347	2.859156111800149e-24
11572	2.1163400000000002e-12	Fe	7	9386.21A	-33.352	2.8264276224273677e-24
11573	5.67762e-11	Si	9	349.873A	-33.361	2.7684575506501238e-24
11574	3.29823e-11	Al	9	602.276A	-33.373000000000005	2.693009396539238e-24
11575	5.17286e-11	Al	9	384.013A	-33.374	2.6868156468019474e-24
11576	7.38879e-11	Fe	9	268.846A	-33.383	2.631709018681901e-24
11577	7.93404e-11	P	9	250.370A	-33.383	2.631709018681901e-24
11578	6.83534e-11	Fe	9	290.614A	-33.393	2.5718040077810567e-24
11579	6.70831e-11	Si	9	296.117A	-33.4	2.530683705497565e-24
11580	2.81422e-11	Si	9	705.861A	-33.402	2.5190562700554984e-24
11581	1.37897e-17	He	1	14.4053c	-33.409	2.4787793457718402e-24
11582	3.69067e-11	Ti	8	538.235A	-33.409	2.4787793457718402e-24
11583	1.33562e-10	Ar	8	148.728A	-33.409	2.4787793457718402e-24
11584	3.23961e-11	Al	9	613.175A	-33.425	2.389119476614547e-24
11585	1.12801e-10	Mg	6	176.102A	-33.427	2.3781424697221513e-24
11586	5.14537e-11	Al	7	386.065A	-33.429	2.3672158975951558e-24
11587	8.79374e-12	Cl	6	2258.93A	-33.431999999999995	2.3509200979789528e-24
11588	1.98726e-11	Si	8	999.592A	-33.437	2.324009338148274e-24
11589	1.0010399999999999e-10	Si	8	198.439A	-33.446	2.276343872712531e-24
11590	5.01774e-14	Mn	1	39.5885m	-33.454	2.234795914641659e-24
11591	1.00951e-11	Fe	10	1967.73A	-33.457	2.21941168777617e-24
11592	1.13219e-12	Li	1	1.75452m	-33.47	2.153961164407917e-24
11593	3.21603e-11	Na	7	617.670A	-33.472	2.1440646118164313e-24
11594	4.1532e-13	Zn	2	4.78293m	-33.476	2.1244077093018423e-24
11595	5.12725e-11	Fe	8	387.429A	-33.476	2.1244077093018423e-24
11596	2.37852e-11	Ar	10	835.161A	-33.476	2.1244077093018423e-24
11597	4.8272e-11	F	6	411.511A	-33.477	2.1195217071555838e-24
11598	1.4357900000000003e-10	Li	2	138.352A	-33.48	2.1049310223527446e-24
11599	6.78431e-11	Si	9	292.800A	-33.491	2.052285934903778e-24
11600	1.7565e-13	Mg	5	11.3091m	-33.492	2.047565808235639e-24
11601	3.0407e-12	Cl	8	6532.86A	-33.506	1.9826126313522228e-24
11602	6.94943e-11	Al	7	285.843A	-33.516999999999996	1.9330267711760383e-24
11603	1.24195e-12	Mn	1	1.59946m	-33.516999999999996	1.9330267711760383e-24
11604	4.25454e-11	Si	8	466.900A	-33.522	1.9108995967007722e-24
11605	3.31787e-11	Sc	7	598.711A	-33.525	1.897745056404626e-24
11606	1.94084e-19	N	1	1023.50c	-33.543	1.8206978055708354e-24
11607	1.0928399999999999e-13	Na	4	18.1769m	-33.546	1.8081642100371733e-24
11608	4.98852e-11	V	8	398.203A	-33.549	1.7957168951682766e-24
11609	8.849440000000001e-13	Mg	1	2.24471m	-33.562	1.742761145111944e-24
11610	5.67305e-13	Na	2	3.50155m	-33.563	1.7387529057056334e-24
11611	7.32838e-11	O	5	271.062A	-33.573	1.6991740575006218e-24
11612	1.6010399999999998e-10	S	9	124.072A	-33.573	1.6991740575006218e-24
11613	1.0790799999999998e-10	Cl	7	184.086A	-33.573	1.6991740575006218e-24
11614	5.449310000000001e-13	N	5	3.64531m	-33.579	1.6758605154296093e-24
11615	1.0619799999999999e-10	P	8	187.051A	-33.589	1.6377132728080113e-24
11616	2.19512e-11	Fe	8	904.938A	-33.605	1.578475584706569e-24
11617	1.36776e-12	Na	2	1.45233m	-33.61	1.5604069241020908e-24
11618	1.76406e-11	F	6	1126.06A	-33.616	1.5389973384787886e-24
11619	2.61595e-10	Be	3	75.9358A	-33.633	1.4799187370809735e-24
11620	1.0087299999999998e-10	Si	8	196.925A	-33.634	1.4765150184378876e-24
11621	5.50965e-12	Sc	8	3605.40A	-33.635	1.473119128130447e-24
11622	2.58308e-14	N	6	76.9021m	-33.637	1.466350760545197e-24
11623	7.50528e-11	Fe	9	264.673A	-33.639	1.4596134907842124e-24
11624	3.71033e-11	Ti	8	535.382A	-33.643	1.4462316738654502e-24
11625	1.19577e-13	Mg	3	16.6123m	-33.663000000000004	1.3811405262108662e-24
11626	2.80166e-12	Cl	7	7090.24A	-33.665	1.3747947619140496e-24
11627	1.86918e-11	Fe	8	1062.74A	-33.679	1.3311833248653214e-24
11628	1.98765e-11	Si	8	999.392A	-33.69	1.2978899476458794e-24
11629	3.33001e-11	Sc	7	596.528A	-33.693000000000005	1.288955336091307e-24
11630	5.06701e-11	Al	7	392.035A	-33.693000000000005	1.288955336091307e-24
11631	5.1712e-11	Al	9	384.136A	-33.701	1.2654292498522864e-24
11632	5.2044e-11	Al	7	381.686A	-33.704	1.2567180961695686e-24
11633	7.54373e-11	Mg	5	263.324A	-33.705999999999996	1.2509440010108994e-24
11634	2.76128e-13	Mg	1	7.19392m	-33.718	1.2168523040837801e-24
11635	4.08299e-11	Sc	8	486.517A	-33.731	1.1809672897789532e-24
11636	5.07101e-11	Fe	8	391.726A	-33.733000000000004	1.1755412379609139e-24
11637	4.21734e-11	Si	8	471.019A	-33.736999999999995	1.1647638111104891e-24
11638	5.02682e-12	B	2	3951.70A	-33.742	1.1514308700176774e-24
11639	1.47467e-11	Si	8	1347.04A	-33.771	1.077054969203179e-24
11640	1.65238e-14	N	1	120.217m	-33.773	1.0721063511302205e-24
11641	1.17202e-11	Ne	3	1694.89A	-33.774	1.0696405749471915e-24
11642	3.52681e-11	Mg	6	563.242A	-33.775999999999996	1.0647260229214478e-24
11643	1.55065e-12	Mg	5	1.28104m	-33.805	9.959507632532707e-25
11644	1.18616e-12	Na	2	1.67469m	-33.814	9.755237985667278e-25
11645	4.7986e-19	Mn	1	413.964c	-33.814	9.755237985667278e-25
11646	7.34444e-11	Fe	7	270.469A	-33.818000000000005	9.665801426230405e-25
11647	1.3630699999999998e-17	He	1	14.5733c	-33.818000000000005	9.665801426230405e-25
11648	1.57514e-11	Si	5	1261.12A	-33.836999999999996	9.252047819501182e-25
11649	5.61517e-11	Al	7	353.764A	-33.843	9.125104964452834e-25
11650	7.21931e-11	Fe	9	275.157A	-33.846	9.06228818372379e-25
11651	3.24786e-12	N	1	6116.16A	-33.854	8.896882783425087e-25
11652	1.24544e-12	Mn	1	1.59497m	-33.863	8.714407587719935e-25
11653	1.4478799999999999e-12	Na	2	1.37197m	-33.864000000000004	8.694365006443826e-25
11654	2.46285e-18	Cr	1	80.6564c	-33.88	8.379881335191204e-25
11655	2.6711e-12	N	1	7436.81A	-33.883	8.322194637841424e-25
11656	1.43724e-11	Si	5	1382.12A	-33.885	8.283957626761272e-25
11657	1.54866e-12	Fe	7	1.28269m	-33.888000000000005	8.226931263575474e-25
11658	3.38424e-14	Mn	1	58.6970m	-33.9	8.002724546847084e-25
11659	6.58957e-12	V	10	3014.53A	-33.903	7.947634178565982e-25
11660	1.9729400000000003e-12	B	1	1.00684m	-33.906	7.892923049712601e-25
11661	2.07561e-12	Fe	7	9570.42A	-33.909	7.838588549621081e-25
11662	3.1126e-11	P	8	638.196A	-33.919000000000004	7.6601604904476535e-25
11663	5.62923e-14	Ni	1	35.2880m	-33.922	7.607428316543658e-25
11664	2.04254e-11	Si	9	972.536A	-33.925	7.5550591483713525e-25
11665	7.97057e-11	Fe	9	249.223A	-33.933	7.417163778307845e-25
11666	1.47428e-11	Si	8	1347.40A	-33.951	7.11603161296564e-25
11667	3.71036e-11	Sc	7	535.378A	-33.953	7.083336417590683e-25
11668	3.00551e-11	Ca	9	660.935A	-33.953	7.083336417590683e-25
11669	9.97317e-11	Si	8	199.179A	-33.957	7.018395998971181e-25
11670	1.97313e-12	B	1	1.00675m	-33.958	7.002254136105537e-25
11671	4.12615e-11	Ti	8	481.428A	-33.964	6.906179607617181e-25
11672	1.01455e-12	P	8	1.95795m	-33.975	6.733453553641838e-25
11673	1.41493e-12	Fe	7	1.40391m	-33.979	6.671720880400094e-25
11674	6.70304e-12	Ca	7	2963.50A	-33.985	6.580181438196007e-25
11675	5.67889e-11	Si	9	349.795A	-34.009	6.2264122053504585e-25
11676	2.0434e-11	Si	9	972.129A	-34.014	6.155139054208895e-25
11677	2.12947e-11	Fe	8	932.838A	-34.015	6.1409826272209385e-25
11678	1.5427e-12	Mg	5	1.28764m	-34.016999999999996	6.1127673749974e-25
11679	1.00393e-11	Cl	6	1978.67A	-34.019	6.08468176008205e-25
11680	2.67119e-12	N	1	7436.54A	-34.038000000000004	5.824221306466345e-25
11681	3.49056e-12	Fe	7	5690.91A	-34.059	5.549295719226036e-25
11682	1.6831099999999999e-18	K	1	118.022c	-34.06	5.536532693241978e-25
11683	3.2153e-11	Na	7	617.811A	-34.065	5.47315652757373e-25
11684	4.40652e-11	Ca	9	450.797A	-34.074	5.360902007332714e-25
11685	1.9156099999999998e-18	Cr	1	103.698c	-34.084	5.2388729794621865e-25
11686	6.49847e-11	Na	4	305.679A	-34.086	5.214802544573252e-25
11687	1.06992e-10	F	6	185.663A	-34.086999999999996	5.2028088315427745e-25
11688	8.34209e-11	Fe	9	238.123A	-34.091	5.155109193462736e-25
11689	7.28311e-11	Fe	9	272.747A	-34.091	5.155109193462736e-25
11690	1.00484e-11	Cl	6	1976.87A	-34.092	5.143252771330031e-25
11691	1.07671e-11	Fe	8	1844.92A	-34.094	5.119621671390139e-25
11692	7.73255e-11	Fe	7	256.894A	-34.098	5.072684697778678e-25
11693	1.07802e-10	Co	8	184.267A	-34.099000000000004	5.061017846725422e-25
11694	2.95533e-11	P	8	672.157A	-34.107	4.968643860610164e-25
11695	1.1377e-11	K	8	1746.02A	-34.111	4.923091059887903e-25
11696	2.39927e-13	Ni	1	8.27936m	-34.115	4.877955889752872e-25
11697	2.5346e-10	Be	3	78.3730A	-34.117	4.855543718261849e-25
11698	6.46463e-11	Al	9	307.279A	-34.126999999999995	4.745018049463674e-25
11699	1.68477e-13	Mg	3	11.7906m	-34.129	4.723216671866892e-25
11700	1.02852e-11	Si	9	1931.36A	-34.132	4.69070227700032e-25
11701	6.9942e-13	Mn	8	2.84013m	-34.135999999999996	4.647697660033184e-25
11702	6.95478e-11	Na	7	285.623A	-34.141999999999996	4.583928857506907e-25
11703	7.39303e-11	K	8	268.692A	-34.141999999999996	4.583928857506907e-25
11704	2.04471e-11	Si	9	971.506A	-34.144	4.562867617516345e-25
11705	3.85702e-13	Na	2	5.15021m	-34.148	4.521034995751898e-25
11706	1.6738e-11	Na	8	1186.79A	-34.15	4.500262726807325e-25
11707	4.3713699999999994e-14	O	7	45.4422m	-34.158	4.41812367509257e-25
11708	8.15847e-11	Fe	9	243.483A	-34.159	4.407962272615815e-25
11709	3.24082e-11	Al	9	612.945A	-34.16	4.397824240716229e-25
11710	7.52805e-11	Fe	7	263.872A	-34.169000000000004	4.307624801369088e-25
11711	8.1436e-12	Ca	7	2439.27A	-34.174	4.258315828014438e-25
11712	6.47224e-11	Al	9	306.918A	-34.185	4.151813806441985e-25
11713	2.64485e-12	Na	1	7510.62A	-34.189	4.113749748669577e-25
11714	3.24796e-12	N	1	6115.98A	-34.191	4.0948487854541564e-25
11715	4.15635e-11	Ti	8	477.930A	-34.192	4.0854308945913392e-25
11716	3.01117e-11	P	8	659.693A	-34.194	4.066660044691491e-25
11717	3.72983e-11	Sc	7	532.583A	-34.195	4.0573069861333496e-25
11718	5.75575e-11	Si	9	345.124A	-34.198	4.0293766812993996e-25
11719	1.29065e-11	Fe	7	1539.10A	-34.199	4.0201093720975403e-25
11720	4.679190000000001e-10	Ar	10	42.4528A	-34.203	3.983252787837004e-25
11721	1.63659e-11	Fe	8	1213.77A	-34.204	3.9740915606463633e-25
11722	1.16649e-10	S	9	170.293A	-34.275999999999996	3.36695931648442e-25
11723	3.2825000000000004e-15	Si	2	605.162m	-34.287	3.2827504441883043e-25
11724	1.034e-11	Fe	8	1921.12A	-34.297	3.2080259211700464e-25
11725	1.69591e-11	Mg	6	1171.32A	-34.303000000000004	3.1640101554231305e-25
11726	1.90746e-11	Ca	9	1041.41A	-34.306	3.1422292627175743e-25
11727	1.06867e-10	K	9	185.881A	-34.309	3.120598308622701e-25
11728	2.50507e-12	Ni	1	7929.69A	-34.311	3.106260461781031e-25
11729	1.0839100000000001e-10	Co	8	183.266A	-34.314	3.0848771151701616e-25
11730	8.32981e-11	Fe	9	238.474A	-34.318000000000005	3.056594791779207e-25
11731	6.56698e-13	Fe	8	3.02490m	-34.318000000000005	3.056594791779207e-25
11732	4.22483e-11	V	10	470.183A	-34.321	3.0355533412358217e-25
11733	3.47699e-11	Fe	8	571.312A	-34.333	2.952826085314033e-25
11734	1.03588e-10	Co	8	191.764A	-34.336999999999996	2.9257544130418155e-25
11735	3.55671e-14	Fe	7	55.8507m	-34.344	2.8789748351627605e-25
11736	1.1145e-12	Cl	8	1.78236m	-34.353	2.819927019285581e-25
11737	7.39959e-11	Fe	9	268.453A	-34.357	2.7940737729744113e-25
11738	5.61761e-13	Zn	2	3.53610m	-34.378	2.6621827728891065e-25
11739	1.43578e-10	Li	2	138.353A	-34.379	2.656059922418778e-25
11740	2.0745e-11	Si	8	957.553A	-34.385999999999996	2.613592461227145e-25
11741	1.68838e-12	Fe	7	1.17654m	-34.398	2.5423648107430663e-25
11742	4.33497e-11	Ca	9	458.237A	-34.409	2.4787793457718404e-25
11743	3.07196e-11	Si	9	646.638A	-34.419000000000004	2.422355439224707e-25
11744	2.17891e-11	Ar	10	911.671A	-34.426	2.3836246542980126e-25
11745	1.00423e-11	Cl	6	1978.08A	-34.427	2.378142469722151e-25
11746	1.75474e-12	Fe	6	1.13204m	-34.433	2.3455131317952987e-25
11747	8.14222e-11	Fe	9	243.968A	-34.437	2.324009338148274e-25
11748	3.08774e-13	Mg	1	6.43334m	-34.454	2.2347959146416587e-25
11749	4.27987e-11	Al	8	464.137A	-34.455	2.2296560266683762e-25
11750	2.24943e-11	Cl	8	883.088A	-34.455999999999996	2.2245279601093917e-25
11751	2.76132e-13	Mg	1	7.19383m	-34.459	2.209214417345683e-25
11752	2.95466e-11	Cl	6	672.310A	-34.461999999999996	2.1940062922689354e-25
11753	2.82449e-11	Fe	9	703.294A	-34.474000000000004	2.1342135297537627e-25
11754	1.45204e-13	K	1	13.6804m	-34.477	2.119521707155584e-25
11755	7.0026899999999995e-12	V	10	2836.69A	-34.479	2.1097833894968126e-25
11756	8.46201e-11	Fe	9	234.749A	-34.505	1.9871830254837303e-25
11757	1.4975899999999999e-12	Cl	8	1.32643m	-34.512	1.9554101662560104e-25
11758	5.69352e-11	Al	7	348.896A	-34.521	1.9153046752141194e-25
11759	2.04441e-11	Na	7	971.649A	-34.525	1.8977450564046263e-25
11760	1.01356e-12	Fe	8	1.95987m	-34.532	1.8674022114054505e-25
11761	1.4499100000000002e-13	K	1	13.7005m	-34.536	1.8502817650238965e-25
11762	2.68772e-12	N	1	7390.83A	-34.548	1.7998564501321366e-25
11763	3.06908e-11	Si	9	647.245A	-34.549	1.7957168951682765e-25
11764	4.54019e-11	Al	9	437.525A	-34.552	1.7833552670122265e-25
11765	1.04227e-10	Co	8	190.589A	-34.558	1.7588867154465277e-25
11766	1.01245e-10	Si	8	196.202A	-34.558	1.7588867154465277e-25
11767	7.94471e-11	Fe	9	250.034A	-34.56	1.7508053650630976e-25
11768	1.33507e-11	Fe	7	1487.90A	-34.564	1.73475388499417e-25
11769	1.3170300000000002e-10	Ni	9	150.827A	-34.568000000000005	1.7188495657790382e-25
11770	2.26729e-11	Si	8	876.134A	-34.57	1.710952169388793e-25
11771	1.3134200000000003e-10	Mg	5	151.242A	-34.579	1.675860515429609e-25
11772	3.05732e-11	F	6	649.735A	-34.589	1.6377132728080111e-25
11773	8.38339e-11	Fe	9	236.950A	-34.613	1.5496651583929317e-25
11774	1.0761399999999999e-10	K	9	184.590A	-34.613	1.5496651583929317e-25
11775	1.36832e-18	Cr	1	145.174c	-34.618	1.531926288011359e-25
11776	4.59045e-11	Al	9	432.734A	-34.62	1.5248877260697388e-25
11777	1.9418900000000003e-12	Fe	7	1.02295m	-34.64	1.4562564729116763e-25
11778	3.08847e-13	Na	2	6.43180m	-34.649	1.42638863140358e-25
11779	2.39035e-13	Cl	6	8.31029m	-34.650999999999996	1.4198349709477693e-25
11780	4.09006e-12	Be	1	4856.77A	-34.666	1.3716328217045667e-25
11781	2.35817e-11	K	8	842.368A	-34.668	1.3653307413418793e-25
11782	3.55933e-11	Mg	6	558.096A	-34.686	1.3098991754715138e-25
11783	3.04188e-18	Ti	1	65.3033c	-34.714	1.2281116998256322e-25
11784	3.9579e-12	Cl	8	5018.93A	-34.714	1.2281116998256322e-25
11785	8.80579e-18	Sc	1	22.5584c	-34.729	1.1864183871142243e-25
11786	1.39725e-12	Fe	8	1.42168m	-34.733000000000004	1.1755412379609139e-25
11787	7.55022e-11	Fe	9	263.098A	-34.733000000000004	1.1755412379609139e-25
11788	1.51105e-18	Li	1	131.461c	-34.736999999999995	1.164763811110489e-25
11789	1.19117e-11	Cl	7	1667.64A	-34.746	1.1408744883491738e-25
11790	2.5636000000000004e-18	Ti	1	77.4866c	-34.756	1.1149050144537342e-25
11791	3.85174e-13	Na	2	5.15728m	-34.757	1.1123408040765811e-25
11792	8.59388e-11	Al	6	231.147A	-34.760999999999996	1.1021428022867896e-25
11793	7.79038e-14	Si	3	25.4987m	-34.766999999999996	1.0870208361315552e-25
11794	3.25467e-12	N	1	6103.38A	-34.775999999999996	1.0647260229214479e-25
11795	4.41111e-14	Fe	7	45.0328m	-34.778	1.0598340512111492e-25
11796	1.30438e-11	Fe	7	1522.90A	-34.789	1.0333272176309023e-25
11797	7.85516e-11	Fe	9	252.884A	-34.793	1.0238536167558642e-25
11798	8.170939999999999e-12	Cl	6	2431.11A	-34.798	1.0121336613197031e-25
11799	8.18008e-12	Cl	6	2428.39A	-34.817	9.688083399731674e-26
11800	4.0905199999999994e-12	Be	1	4856.21A	-34.83	9.402381502945201e-26
11801	2.56694e-10	Be	3	77.3859A	-34.832	9.359181484037391e-26
11802	4.09065e-12	Be	1	4856.06A	-34.835	9.294753331881583e-26
11803	3.0877600000000004e-13	Mg	1	6.43328m	-34.84	9.188357170304377e-26
11804	1.62266e-11	Fe	8	1224.19A	-34.845	9.083178915517762e-26
11805	1.5299200000000002e-10	O	6	129.840A	-34.849000000000004	8.999903830671341e-26
11806	8.75367e-13	Zn	2	2.26927m	-34.849000000000004	8.999903830671341e-26
11807	4.30844e-11	V	10	461.059A	-34.874	8.496457096872653e-26
11808	7.194400000000001e-18	Sc	1	27.6110c	-34.879	8.39919895673346e-26
11809	1.02725e-11	Si	9	1933.75A	-34.891	8.170297467112847e-26
11810	7.56646e-11	Fe	9	262.533A	-34.899	8.021172732199375e-26
11811	5.02264e-11	Al	9	395.498A	-34.904	7.9293551271935e-26
11812	1.97307e-12	B	1	1.00678m	-34.905	7.911118116472687e-26
11813	5.58579e-11	B	4	355.625A	-34.911	7.802573506682429e-26
11814	1.03649e-10	Co	8	191.652A	-34.928000000000004	7.503050487016858e-26
11815	1.40529e-10	Ni	9	141.355A	-34.93	7.468577101438674e-26
11816	1.14358e-11	Fe	7	1737.05A	-34.933	7.417163778307844e-26
11817	3.30301e-11	He	1	601.404A	-34.936	7.366104382003967e-26
11818	4.5778e-11	V	9	433.930A	-34.939	7.315396476111903e-26
11819	2.45261e-14	O	7	80.9930m	-34.953	7.083336417590682e-26
11820	1.81603e-13	Na	2	10.9384m	-34.958	7.002254136105537e-26
11821	2.01474e-11	Ar	10	985.957A	-34.959	6.986149398494155e-26
11822	4.96746e-13	Mg	6	3.99892m	-34.96	6.970081700751549e-26
11823	4.34179e-11	Si	8	457.518A	-34.963	6.922099995821438e-26
11824	2.27412e-11	Fe	8	873.501A	-34.967	6.858637801602009e-26
11825	1.35225e-11	Fe	7	1468.99A	-34.976	6.717967040214696e-26
11826	4.55921e-11	V	9	435.699A	-34.983000000000004	6.610554175708439e-26
11827	6.00396e-12	Si	8	3308.56A	-34.996	6.41560871654136e-26
11828	2.11197e-12	Fe	10	9405.66A	-35.001999999999995	6.327583264961622e-26
11829	5.13124e-12	Si	8	3871.28A	-35.007	6.255152018277232e-26
11830	1.55485e-11	Si	6	1277.58A	-35.016	6.126858759111554e-26
11831	4.53304e-11	Al	9	438.215A	-35.016999999999996	6.1127673749974e-26
11832	2.4405e-18	Ti	1	81.3952c	-35.021	6.056725186845663e-26
11833	6.1822e-11	K	8	321.317A	-35.022	6.042795105471617e-26
11834	1.55597e-10	Ne	7	127.666A	-35.022	6.042795105471617e-26
11835	2.03571e-13	Na	2	9.75801m	-35.027	5.973623801891734e-26
11836	1.02125e-11	K	8	1945.11A	-35.036	5.851104690551986e-26
11837	2.0404499999999998e-18	Ti	1	97.3532c	-35.039	5.810825969178178e-26
11838	2.87735e-13	Mg	1	6.90373m	-35.042	5.770824524571974e-26
11839	6.47179e-11	Al	9	306.939A	-35.048	5.691645843762818e-26
11840	7.42309e-11	Fe	9	267.604A	-35.068000000000005	5.435479583053172e-26
11841	1.95113e-12	Zn	2	1.01810m	-35.071999999999996	5.38564680670162e-26
11842	5.04695e-14	Fe	7	39.3593m	-35.078	5.311752962304954e-26
11843	3.07323e-11	Si	9	646.371A	-35.083	5.25094982893978e-26
11844	2.0173699999999998e-18	Ti	1	98.4673c	-35.084	5.238872979462187e-26
11845	1.15869e-11	V	10	1714.38A	-35.091	5.155109193462737e-26
11846	8.5356e-12	F	6	2327.25A	-35.092	5.1432527713300315e-26
11847	3.7379400000000005e-12	Al	6	5314.28A	-35.101	5.037764581943298e-26
11848	4.48586e-12	Fe	7	4428.24A	-35.102	5.0261780449278544e-26
11849	4.35213e-12	Fe	7	4564.31A	-35.114000000000004	4.8892007394122197e-26
11850	1.25578e-13	Cl	6	15.8185m	-35.116	4.866736902530067e-26
11851	2.7085000000000002e-14	Ca	7	73.3412m	-35.13	4.7123535749692936e-26
11852	4.48953e-11	K	8	442.462A	-35.14	4.605087311764193e-26
11853	6.13791e-14	Ca	7	32.3635m	-35.163000000000004	4.367549831589822e-26
11854	2.86394e-13	Mg	1	6.93605m	-35.17	4.2977175392495754e-26
11855	1.13171e-10	Na	4	175.526A	-35.175	4.2485219733866167e-26
11856	5.01549e-11	Al	9	396.062A	-35.178000000000004	4.219275353839154e-26
11857	1.4913299999999998e-10	Si	8	133.200A	-35.181	4.190230066604645e-26
11858	8.32373e-11	Ca	9	238.648A	-35.186	4.1422648996665486e-26
11859	2.23008e-11	Si	8	890.751A	-35.186	4.1422648996665486e-26
11860	7.32285e-11	Fe	9	271.267A	-35.189	4.1137497486695777e-26
11861	6.88268e-11	Mg	6	288.615A	-35.19	4.104288386797672e-26
11862	6.36701e-12	V	10	3119.90A	-35.192	4.085430894591339e-26
11863	4.47025e-13	Na	2	4.44371m	-35.194	4.066660044691491e-26
11864	1.05211e-14	Ne	3	188.806m	-35.204	3.9740915606463637e-26
11865	7.42853e-11	Fe	9	267.408A	-35.21	3.9195649802856275e-26
11866	3.3778800000000004e-14	O	7	58.8075m	-35.211	3.9105502309876374e-26
11867	6.58949e-11	Fe	7	301.457A	-35.225	3.7864991944626166e-26
11868	1.45934e-11	Cl	7	1361.19A	-35.248000000000005	3.591185747302293e-26
11869	1.21206e-15	C	5	1638.90m	-35.25	3.5746857475803324e-26
11870	2.33842e-11	Si	8	849.482A	-35.253	3.5500777839836103e-26
11871	3.64802e-12	Ca	7	5445.27A	-35.254	3.541912831655496e-26
11872	2.60355e-12	Fe	8	7629.75A	-35.278	3.351489543630767e-26
11873	7.79258e-12	Cl	8	2549.15A	-35.28	3.3360908479270435e-26
11874	7.34728e-11	Fe	9	270.365A	-35.286	3.290317965512472e-26
11875	1.75393e-11	F	6	1132.57A	-35.286	3.290317965512472e-26
11876	5.86232e-11	Fe	9	338.850A	-35.316	3.070703392304112e-26
11877	1.22047e-11	K	8	1627.60A	-35.323	3.0216062405256483e-26
11878	1.5884e-12	Fe	10	1.25060m	-35.323	3.0216062405256483e-26
11879	8.07268e-11	Fe	9	246.070A	-35.325	3.007723220922394e-26
11880	3.2602599999999997e-12	Fe	8	6092.91A	-35.326	3.0008056494748644e-26
11881	3.0877e-13	Mg	1	6.43341m	-35.341	2.898930935352787e-26
11882	1.04238e-10	Co	8	190.569A	-35.344	2.8789748351627603e-26
11883	6.27996e-11	Fe	8	316.315A	-35.354	2.813441367116182e-26
11884	1.27561e-11	Al	4	1557.25A	-35.355	2.806970631532842e-26
11885	5.22611e-11	Fe	8	380.100A	-35.366	2.7367672791215326e-26
11886	4.5973300000000006e-12	Fe	9	4320.87A	-35.366	2.7367672791215326e-26
11887	5.48321e-18	Sc	1	36.2278c	-35.368	2.724192975667957e-26
11888	5.8833e-11	Si	9	337.642A	-35.371	2.7054397631314255e-26
11889	8.45828e-12	Fe	8	2348.52A	-35.382	2.637775734521748e-26
11890	4.41078e-11	Fe	8	450.362A	-35.408	2.4844935223064112e-26
11891	3.8127e-11	Si	8	521.008A	-35.41	2.473078311478605e-26
11892	1.09231e-11	Al	4	1818.57A	-35.417	2.433536523911912e-26
11893	1.21425e-11	Fe	7	1635.94A	-35.429	2.3672158975951556e-26
11894	5.01645e-11	Cr	10	395.986A	-35.431	2.3563395285069006e-26
11895	9.38957e-11	F	6	211.559A	-35.436	2.329366732967955e-26
11896	2.61716e-13	Na	2	7.59008m	-35.442	2.297406623238087e-26
11897	1.5048400000000002e-18	Ti	1	132.004c	-35.446	2.276343872712531e-26
11898	1.19616e-13	Fe	8	16.6068m	-35.455	2.229656026668376e-26
11899	1.47126e-11	Cl	7	1350.17A	-35.46	2.2041333651835043e-26
11900	5.70564e-13	Na	2	3.48155m	-35.475	2.129304974846297e-26
11901	7.36352e-11	Fe	9	269.768A	-35.477	2.1195217071555838e-26
11902	1.49183e-10	Si	8	133.155A	-35.481	2.1000898153433823e-26
11903	4.98908e-11	Cr	10	398.159A	-35.482	2.095259742801198e-26
11904	1.38725e-11	Al	4	1431.93A	-35.483000000000004	2.090440779117559e-26
11905	1.04843e-17	V	1	18.9468c	-35.494	2.0381580979015013e-26
11906	5.9638300000000004e-12	Cl	8	3330.82A	-35.503	1.996355445574161e-26
11907	1.49559e-10	Al	6	132.820A	-35.504	1.9917639554618533e-26
11908	3.84879e-13	Mg	6	5.16122m	-35.51	1.9644359294917008e-26
11909	1.0357e-12	Fe	9	1.91798m	-35.519	1.9241453199141482e-26
11910	4.65287e-13	Na	2	4.26929m	-35.522	1.910899596700772e-26
11911	4.15999e-12	Fe	9	4775.13A	-35.523	1.9065046495868307e-26
11912	1.59963e-11	Ar	10	1241.81A	-35.527	1.8890257098972334e-26
11913	1.97407e-14	Mn	1	100.627m	-35.532	1.8674022114054502e-26
11914	1.16159e-12	Fe	8	1.71011m	-35.533	1.8631073055015745e-26
11915	8.1771e-12	Cl	6	2429.28A	-35.535	1.8545471050034936e-26
11916	9.15907e-18	V	1	21.6883c	-35.549	1.7957168951682766e-26
11917	4.02166e-13	Fe	7	4.93936m	-35.559	1.7548413882576514e-26
11918	1.14272e-11	Fe	7	1738.34A	-35.565	1.7307640617751147e-26
11919	4.5976e-11	Al	9	432.061A	-35.566	1.7267834148947948e-26
11920	6.79817e-11	Fe	7	292.203A	-35.571999999999996	1.7030910582389703e-26
11921	7.66977e-17	N	1	2.58997c	-35.589	1.6377132728080113e-26
11922	1.4824000000000001e-18	Ti	1	134.002c	-35.591	1.6301886638215845e-26
11923	1.25562e-11	Al	4	1582.04A	-35.595	1.6152430043164905e-26
11924	1.5032399999999999e-10	Si	8	132.144A	-35.601	1.5930810394666788e-26
11925	6.54024e-11	Fe	8	303.727A	-35.608000000000004	1.567609435212685e-26
11926	2.97503e-11	Fe	8	667.705A	-35.61	1.560406924102091e-26
11927	1.28141e-11	Al	4	1550.20A	-35.631	1.4867497316004152e-26
11928	1.23622e-11	Fe	8	1606.87A	-35.635999999999996	1.469731048153979e-26
11929	2.76126e-13	Mg	1	7.19399m	-35.646	1.436275885050448e-26
11930	1.56372e-11	Li	2	1270.33A	-35.652	1.416569441132067e-26
11931	1.25982e-11	Ca	8	1576.77A	-35.657	1.4003541048275695e-26
11932	1.45204e-13	K	1	13.6804m	-35.683	1.3189789627851343e-26
11933	1.77041e-10	P	8	112.202A	-35.689	1.3008818929741088e-26
11934	3.41748e-13	Na	2	5.81260m	-35.692	1.2919266850127908e-26
11935	1.50274e-10	Si	8	132.188A	-35.693000000000005	1.288955336091307e-26
11936	1.81376e-11	Mg	6	1095.21A	-35.694	1.2859908210827246e-26
11937	3.16292e-11	Cl	7	628.042A	-35.705	1.253827724755343e-26
11938	9.04958e-11	Al	7	219.507A	-35.713	1.2309427896799777e-26
11939	3.65911e-12	Zn	2	5428.77A	-35.716	1.2224690391192198e-26
11940	1.37624e-10	F	6	144.339A	-35.718	1.2168523040837802e-26
11941	1.21206e-15	C	5	1638.90m	-35.727	1.191894645571582e-26
11942	4.9045e-13	Na	2	4.05025m	-35.73	1.1836897005441186e-26
11943	1.49372e-11	Si	6	1329.86A	-35.733000000000004	1.1755412379609138e-26
11944	2.6228199999999998e-14	Fe	7	75.7369m	-35.74	1.1567456334337366e-26
11945	3.1517600000000004e-13	Al	4	6.30266m	-35.741	1.154085192303305e-26
11946	4.06449e-11	V	9	488.732A	-35.744	1.1461405257213715e-26
11947	3.8011e-13	Fe	8	5.22598m	-35.753	1.1226331668151436e-26
11948	3.35007e-11	Fe	8	592.956A	-35.765	1.0920382963393724e-26
11949	1.2364e-11	Al	4	1606.64A	-35.765	1.0920382963393724e-26
11950	4.96127e-11	V	10	400.391A	-35.77	1.0795378373301714e-26
11951	1.37232e-11	Al	4	1447.51A	-35.773	1.0721063511302204e-26
11952	1.43031e-10	Si	8	138.882A	-35.775999999999996	1.0647260229214478e-26
11953	1.29197e-11	Al	4	1537.54A	-35.782	1.0501174342251293e-26
11954	6.537180000000001e-14	Fe	10	30.3869m	-35.785	1.04288847665559e-26
11955	2.0749e-11	Si	8	957.370A	-35.81	9.845502091399552e-27
11956	7.75008e-11	Fe	9	256.313A	-35.819	9.643570699846252e-27
11957	1.6786000000000003e-10	Si	7	118.339A	-35.829	9.424056230808677e-27
11958	1.05597e-11	Al	4	1881.16A	-35.845	9.083178915517761e-27
11959	1.23056e-11	K	8	1614.26A	-35.848	9.02065075167934e-27
11960	7.54714e-11	Fe	9	263.205A	-35.85	8.979204626257688e-27
11961	1.25371e-11	Al	4	1584.46A	-35.859	8.795041008354857e-27
11962	4.86512e-11	V	10	408.303A	-35.864000000000004	8.694365006443826e-27
11963	3.27132e-11	Be	3	607.231A	-35.867	8.634513418728878e-27
11964	1.21194e-11	Al	4	1639.06A	-35.874	8.496457096872653e-27
11965	1.10585e-11	Fe	8	1796.30A	-35.879	8.39919895673346e-27
11966	7.802680000000001e-18	V	1	25.4585c	-35.884	8.303054121318146e-27
11967	1.24991e-11	Al	4	1589.28A	-35.891999999999996	8.151506304387776e-27
11968	1.77547e-11	Al	4	1118.83A	-35.895	8.095391729691783e-27
11969	3.44128e-11	K	8	577.241A	-35.897	8.058196783318035e-27
11970	1.22273e-11	B	2	1624.60A	-35.905	7.911118116472687e-27
11971	1.82863e-12	Cl	8	1.08630m	-35.905	7.911118116472687e-27
11972	6.57208e-12	V	10	3022.55A	-35.912	7.784628085597266e-27
11973	4.20433e-11	V	10	472.476A	-35.917	7.695518184770451e-27
11974	9.70372e-12	K	8	2047.10A	-35.93	7.468577101438673e-27
11975	3.15321e-11	Fe	9	629.976A	-35.93	7.468577101438673e-27
11976	3.95176e-11	K	8	502.674A	-35.93	7.468577101438673e-27
11977	1.00661e-14	Zn	2	197.341m	-35.93	7.468577101438673e-27
11978	2.26872e-11	K	8	875.580A	-35.93	7.468577101438673e-27
11979	1.1986100000000002e-10	F	6	165.729A	-35.93	7.468577101438673e-27
11980	5.82187e-14	F	6	34.1204m	-35.93	7.468577101438673e-27
11981	2.6744899999999996e-13	Al	6	7.42740m	-35.93	7.468577101438673e-27
11982	3.7662e-11	V	10	527.440A	-35.93	7.468577101438673e-27
11983	4.96923e-11	V	10	399.749A	-35.93	7.468577101438673e-27
11984	1.4048e-13	Ti	9	14.1404m	-35.93	7.468577101438673e-27
11985	1.57171e-13	Ti	9	12.6388m	-35.93	7.468577101438673e-27
11986	1.07212e-10	P	8	185.282A	-35.93	7.468577101438673e-27
11987	2.41532e-11	Ar	9	822.436A	-35.93	7.468577101438673e-27
11988	1.17937e-11	K	8	1684.32A	-35.93	7.468577101438673e-27
11989	1.98699e-15	N	6	999.727m	-35.93	7.468577101438673e-27
11990	5.12047e-13	K	8	3.87942m	-35.93	7.468577101438673e-27
11991	1.18094e-11	K	8	1682.09A	-35.93	7.468577101438673e-27
11992	1.23213e-11	K	8	1612.20A	-35.93	7.468577101438673e-27
11993	1.18354e-11	K	8	1678.39A	-35.93	7.468577101438673e-27
11994	2.85739e-13	Mg	1	6.95195m	-35.93	7.468577101438673e-27
11995	1.35135e-15	Li	1	1469.97m	-35.93	7.468577101438673e-27
11996	1.35115e-15	Li	1	1470.19m	-35.93	7.468577101438673e-27
11997	2.30308e-14	Mg	1	86.2518m	-35.93	7.468577101438673e-27
11998	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	7.468577101438673e-27
11999	2.87598e-11	Ar	9	690.703A	-35.93	7.468577101438673e-27
12000	8.41673e-11	V	8	236.012A	-35.93	7.468577101438673e-27
12001	3.03304e-12	Zn	2	6549.36A	-35.93	7.468577101438673e-27
12002	1.1153e-11	Ar	10	1781.08A	-35.93	7.468577101438673e-27
12003	1.5731e-12	P	8	1.26276m	-35.93	7.468577101438673e-27
12004	5.58541e-13	P	8	3.55649m	-35.93	7.468577101438673e-27
12005	6.62732e-12	V	10	2997.36A	-35.93	7.468577101438673e-27
12006	3.08972e-11	Ar	9	642.921A	-35.93	7.468577101438673e-27
12007	2.86267e-11	Ar	9	693.914A	-35.93	7.468577101438673e-27
12008	2.24172e-11	K	8	886.124A	-35.93	7.468577101438673e-27
12009	6.53015e-12	V	10	3041.96A	-35.93	7.468577101438673e-27
12010	7.94795e-17	C	5	2.49932c	-35.93	7.468577101438673e-27
12011	9.10335e-12	Si	9	2182.10A	-35.93	7.468577101438673e-27
12012	1.1021799999999998e-10	P	9	180.229A	-35.93	7.468577101438673e-27
12013	1.097e-10	P	9	181.080A	-35.93	7.468577101438673e-27
12014	8.5411e-11	P	9	232.575A	-35.93	7.468577101438673e-27
12015	8.54183e-11	P	9	232.555A	-35.93	7.468577101438673e-27
12016	6.92909e-11	P	9	286.682A	-35.93	7.468577101438673e-27
12017	1.02568e-11	Si	9	1936.71A	-35.93	7.468577101438673e-27
12018	1.03069e-11	Si	9	1927.30A	-35.93	7.468577101438673e-27
12019	1.02654e-11	Si	9	1935.10A	-35.93	7.468577101438673e-27
12020	6.26819e-11	P	9	316.909A	-35.93	7.468577101438673e-27
12021	1.15739e-11	Al	4	1716.32A	-35.93	7.468577101438673e-27
12022	1.11828e-10	P	9	177.634A	-35.93	7.468577101438673e-27
12023	8.58325e-11	Fe	9	231.433A	-35.93	7.468577101438673e-27
12024	1.02856e-11	Si	9	1931.28A	-35.93	7.468577101438673e-27
12025	1.02942e-11	Si	9	1929.68A	-35.93	7.468577101438673e-27
12026	8.57098e-11	Fe	9	231.764A	-35.93	7.468577101438673e-27
12027	1.13159e-11	Al	4	1755.44A	-35.93	7.468577101438673e-27
12028	1.29929e-12	Si	9	1.52887m	-35.93	7.468577101438673e-27
12029	3.9372199999999996e-13	O	5	5.04531m	-35.93	7.468577101438673e-27
12030	6.39317e-11	P	9	310.714A	-35.93	7.468577101438673e-27
12031	7.29224e-15	O	5	272.405m	-35.93	7.468577101438673e-27
12032	1.8627999999999998e-10	P	8	106.638A	-35.93	7.468577101438673e-27
12033	8.68689e-11	V	8	228.672A	-35.93	7.468577101438673e-27
12034	1.37738e-10	F	6	144.219A	-35.93	7.468577101438673e-27
12035	2.0505700000000002e-13	V	10	9.68728m	-35.93	7.468577101438673e-27
12036	2.22543e-13	V	10	8.92614m	-35.93	7.468577101438673e-27
12037	6.40477e-12	V	10	3101.51A	-35.93	7.468577101438673e-27
12038	3.98912e-11	O	6	497.966A	-35.93	7.468577101438673e-27
12039	6.54764e-12	V	10	3033.83A	-35.93	7.468577101438673e-27
12040	6.609839999999999e-12	V	10	3005.29A	-35.93	7.468577101438673e-27
12041	1.23474e-11	K	8	1608.80A	-35.93	7.468577101438673e-27
12042	7.14017e-11	P	8	278.207A	-35.93	7.468577101438673e-27
12043	2.32067e-11	Fe	9	855.980A	-35.93	7.468577101438673e-27
12044	2.13705e-11	Fe	9	929.526A	-35.93	7.468577101438673e-27
12045	1.41408e-11	Al	4	1404.76A	-35.93	7.468577101438673e-27
12046	4.5458e-11	V	9	436.985A	-35.93	7.468577101438673e-27
12047	1.9955300000000003e-15	Mg	1	995.447m	-35.93	7.468577101438673e-27
12048	2.27113e-12	Ar	9	8746.50A	-35.93	7.468577101438673e-27
12049	2.22207e-12	Fe	9	8939.61A	-35.93	7.468577101438673e-27
12050	9.72233e-14	Fe	9	20.4318m	-35.93	7.468577101438673e-27
12051	2.229e-13	Fe	9	8.91181m	-35.93	7.468577101438673e-27
12052	3.85396e-13	Fe	9	5.15430m	-35.93	7.468577101438673e-27
12053	8.941429999999999e-15	Mg	6	222.162m	-35.93	7.468577101438673e-27
12054	1.7139e-12	Fe	9	1.15902m	-35.93	7.468577101438673e-27
12055	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	7.468577101438673e-27
12056	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	7.468577101438673e-27
12057	1.62496e-13	Fe	9	12.2246m	-35.93	7.468577101438673e-27
12058	4.76082e-13	F	6	4.17248m	-35.93	7.468577101438673e-27
12059	2.12485e-12	Fe	9	9348.65A	-35.93	7.468577101438673e-27
12060	4.90389e-13	F	6	4.05076m	-35.93	7.468577101438673e-27
12061	1.4306299999999998e-14	F	6	138.851m	-35.93	7.468577101438673e-27
12062	2.00207e-12	Fe	9	9921.95A	-35.93	7.468577101438673e-27
12063	2.88173e-13	Fe	9	6.89325m	-35.93	7.468577101438673e-27
12064	1.25677e-13	Fe	9	15.8060m	-35.93	7.468577101438673e-27
12065	2.27658e-12	Fe	9	8725.59A	-35.93	7.468577101438673e-27
12066	1.57696e-11	Fe	9	1259.67A	-35.93	7.468577101438673e-27
12067	1.67719e-11	Fe	9	1184.39A	-35.93	7.468577101438673e-27
12068	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	7.468577101438673e-27
12069	4.39899e-13	Fe	9	4.51568m	-35.93	7.468577101438673e-27
12070	1.51726e-13	Fe	9	13.0923m	-35.93	7.468577101438673e-27
12071	5.450309999999999e-14	Fe	9	36.4465m	-35.93	7.468577101438673e-27
12072	3.27922e-12	Fe	9	6057.68A	-35.93	7.468577101438673e-27
12073	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	7.468577101438673e-27
12074	1.44253e-12	Fe	9	1.37705m	-35.93	7.468577101438673e-27
12075	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	7.468577101438673e-27
12076	1.68264e-11	Fe	9	1180.55A	-35.93	7.468577101438673e-27
12077	1.83667e-12	Fe	9	1.08154m	-35.93	7.468577101438673e-27
12078	1.00263e-12	Fe	9	1.98123m	-35.93	7.468577101438673e-27
12079	1.90479e-11	Fe	9	1042.87A	-35.93	7.468577101438673e-27
12080	1.72117e-11	Fe	9	1154.13A	-35.93	7.468577101438673e-27
12081	1.70492e-11	Fe	9	1165.12A	-35.93	7.468577101438673e-27
12082	1.69236e-11	Fe	9	1173.77A	-35.93	7.468577101438673e-27
12083	1.5561000000000002e-10	F	7	127.655A	-35.93	7.468577101438673e-27
12084	1.55433e-10	F	7	127.800A	-35.93	7.468577101438673e-27
12085	2.46856e-11	Ar	9	804.699A	-35.93	7.468577101438673e-27
12086	1.5541599999999998e-10	F	7	127.815A	-35.93	7.468577101438673e-27
12087	2.55834e-11	Ar	9	776.458A	-35.93	7.468577101438673e-27
12088	2.90351e-11	K	8	684.154A	-35.93	7.468577101438673e-27
12089	2.10939e-12	K	8	9417.16A	-35.93	7.468577101438673e-27
12090	2.19053e-11	K	8	906.832A	-35.93	7.468577101438673e-27
12091	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	7.468577101438673e-27
12092	2.58576e-11	Ar	9	768.226A	-35.93	7.468577101438673e-27
12093	1.35513e-15	Li	1	1465.88m	-35.93	7.468577101438673e-27
12094	2.95583e-11	Ar	9	672.043A	-35.93	7.468577101438673e-27
12095	1.91898e-11	Ar	10	1035.16A	-35.93	7.468577101438673e-27
12096	1.93599e-11	Ar	9	1026.06A	-35.93	7.468577101438673e-27
12097	2.07901e-11	Ar	9	955.475A	-35.93	7.468577101438673e-27
12098	1.24479e-11	Ar	10	1595.81A	-35.93	7.468577101438673e-27
12099	8.8495e-13	Mg	1	2.24470m	-35.93	7.468577101438673e-27
12100	4.0947e-11	V	9	485.126A	-35.93	7.468577101438673e-27
12101	2.30606e-11	Ar	9	861.401A	-35.93	7.468577101438673e-27
12102	2.78539e-11	Ar	9	713.165A	-35.93	7.468577101438673e-27
12103	1.56972e-14	K	8	126.548m	-35.93	7.468577101438673e-27
12104	4.17267e-14	K	8	47.6061m	-35.93	7.468577101438673e-27
12105	8.434760000000002e-14	O	5	23.5507m	-35.93	7.468577101438673e-27
12106	2.0993e-12	Fe	9	9462.44A	-35.93	7.468577101438673e-27
12107	1.25756e-11	K	8	1579.60A	-35.93	7.468577101438673e-27
12108	4.48345e-11	Cr	10	443.062A	-35.93	7.468577101438673e-27
12109	2.71964e-11	Ar	9	730.407A	-35.93	7.468577101438673e-27
12110	1.2007299999999998e-10	Ni	9	165.436A	-35.93	7.468577101438673e-27
12111	1.12603e-12	Cl	6	1.76412m	-35.93	7.468577101438673e-27
12112	1.00699e-11	K	8	1972.66A	-35.93	7.468577101438673e-27
12113	1.25913e-11	K	8	1577.64A	-35.93	7.468577101438673e-27
12114	1.00959e-11	K	8	1967.57A	-35.93	7.468577101438673e-27
12115	2.6029500000000002e-14	K	8	76.3151m	-35.93	7.468577101438673e-27
12116	1.01116e-11	K	8	1964.52A	-35.93	7.468577101438673e-27
12117	1.19608e-10	Ni	9	166.080A	-35.93	7.468577101438673e-27
12118	4.59121e-11	V	9	432.663A	-35.93	7.468577101438673e-27
12119	1.2007299999999998e-10	Ni	9	165.437A	-35.93	7.468577101438673e-27
12120	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	7.468577101438673e-27
12121	2.34798e-11	Fe	9	846.022A	-35.93	7.468577101438673e-27
12122	5.9777e-11	Fe	9	332.310A	-35.93	7.468577101438673e-27
12123	5.67424e-11	Al	6	350.081A	-35.93	7.468577101438673e-27
12124	2.33571e-11	Fe	9	850.468A	-35.93	7.468577101438673e-27
12125	2.16437e-11	Fe	9	917.796A	-35.93	7.468577101438673e-27
12126	1.21106e-11	Ar	10	1640.26A	-35.93	7.468577101438673e-27
12127	2.14812e-11	Fe	9	924.737A	-35.93	7.468577101438673e-27
12128	2.13556e-11	Fe	9	930.177A	-35.93	7.468577101438673e-27
12129	2.12584e-11	Fe	9	934.430A	-35.93	7.468577101438673e-27
12130	2.12039e-11	Fe	9	936.831A	-35.93	7.468577101438673e-27
12131	2.02015e-11	Fe	9	983.315A	-35.93	7.468577101438673e-27
12132	4.4332e-12	Fe	9	4480.84A	-35.93	7.468577101438673e-27
12133	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	7.468577101438673e-27
12134	5.80107e-10	C	5	34.2428A	-35.93	7.468577101438673e-27
12135	4.96128e-11	Fe	9	400.389A	-35.93	7.468577101438673e-27
12136	4.86105e-11	Fe	9	408.646A	-35.93	7.468577101438673e-27
12137	1.54647e-12	Mg	5	1.28450m	-35.93	7.468577101438673e-27
12138	7.63841e-11	Fe	9	260.060A	-35.93	7.468577101438673e-27
12139	1.15436e-12	Fe	9	1.72082m	-35.93	7.468577101438673e-27
12140	1.99284e-11	Fe	9	996.792A	-35.93	7.468577101438673e-27
12141	5.9941e-11	Fe	9	331.400A	-35.93	7.468577101438673e-27
12142	2.09852e-11	Fe	9	946.592A	-35.93	7.468577101438673e-27
12143	1.64125e-13	Fe	9	12.1032m	-35.93	7.468577101438673e-27
12144	5.18888e-11	Fe	9	382.828A	-35.93	7.468577101438673e-27
12145	5.00526e-11	Fe	9	396.872A	-35.93	7.468577101438673e-27
12146	4.98902e-11	Fe	9	398.164A	-35.93	7.468577101438673e-27
12147	4.97645e-11	Fe	9	399.169A	-35.93	7.468577101438673e-27
12148	1.53411e-11	Ar	10	1294.85A	-35.93	7.468577101438673e-27
12149	4.96673e-11	Fe	9	399.950A	-35.93	7.468577101438673e-27
12150	5.888e-10	C	5	33.7372A	-35.93	7.468577101438673e-27
12151	8.9748e-11	Al	7	221.336A	-35.93	7.468577101438673e-27
12152	8.07546e-11	Mg	6	245.985A	-35.93	7.468577101438673e-27
12153	9.00058e-11	Al	7	220.702A	-35.93	7.468577101438673e-27
12154	2.36439e-11	Fe	9	840.151A	-35.93	7.468577101438673e-27
12155	2.10824e-11	Fe	9	942.228A	-35.93	7.468577101438673e-27
12156	5.71094e-12	B	2	3478.32A	-35.93	7.468577101438673e-27
12157	5.70828e-12	B	2	3479.94A	-35.93	7.468577101438673e-27
12158	7.46706e-11	Fe	9	266.028A	-35.93	7.468577101438673e-27
12159	7.45082e-11	Fe	9	266.608A	-35.93	7.468577101438673e-27
12160	7.38568e-14	Ca	7	26.8959m	-35.93	7.468577101438673e-27
12161	1.24777e-14	Ca	7	159.200m	-35.93	7.468577101438673e-27
12162	5.74476e-10	C	5	34.5784A	-35.93	7.468577101438673e-27
12163	7.53487e-11	Fe	9	263.634A	-35.93	7.468577101438673e-27
12164	7.32499e-11	Fe	9	271.187A	-35.93	7.468577101438673e-27
12165	3.09175e-13	Na	4	6.42499m	-35.93	7.468577101438673e-27
12166	1.5162700000000002e-14	C	3	131.009m	-35.93	7.468577101438673e-27
12167	7.31954e-11	Fe	9	271.389A	-35.93	7.468577101438673e-27
12168	5.18275e-11	Fe	9	383.280A	-35.93	7.468577101438673e-27
12169	7.61094e-11	Fe	9	260.999A	-35.93	7.468577101438673e-27
12170	7.59867e-11	Fe	9	261.420A	-35.93	7.468577101438673e-27
12171	7.42732e-11	Fe	9	267.451A	-35.93	7.468577101438673e-27
12172	7.41108e-11	Fe	9	268.037A	-35.93	7.468577101438673e-27
12173	1.13339e-10	Mg	6	175.266A	-35.93	7.468577101438673e-27
12174	9.28445e-19	Ti	1	213.954c	-35.93	7.468577101438673e-27
12175	1.79383e-11	B	2	1107.38A	-35.93	7.468577101438673e-27
12176	1.98699e-15	N	6	999.727m	-35.93	7.468577101438673e-27
12177	2.86821e-11	Fe	9	692.574A	-35.93	7.468577101438673e-27
12178	5.800549999999999e-10	C	5	34.2458A	-35.93	7.468577101438673e-27
12179	7.38334e-11	Fe	9	269.044A	-35.93	7.468577101438673e-27
12180	7.7378e-11	Fe	9	256.720A	-35.93	7.468577101438673e-27
12181	5.33001e-11	Fe	9	372.691A	-35.93	7.468577101438673e-27
12182	7.72742e-11	Fe	9	257.064A	-35.93	7.468577101438673e-27
12183	7.71515e-11	Fe	9	257.473A	-35.93	7.468577101438673e-27
12184	7.54381e-11	Fe	9	263.321A	-35.93	7.468577101438673e-27
12185	7.52756e-11	Fe	9	263.890A	-35.93	7.468577101438673e-27
12186	7.49983e-11	Fe	9	264.866A	-35.93	7.468577101438673e-27
12187	7.52793e-11	Fe	9	263.877A	-35.93	7.468577101438673e-27
12188	5.80082e-10	C	5	34.2442A	-35.93	7.468577101438673e-27
12189	7.52248e-11	Fe	9	264.068A	-35.93	7.468577101438673e-27
12190	5.38569e-11	Fe	9	368.838A	-35.93	7.468577101438673e-27
12191	9.32235e-12	Al	4	2130.84A	-35.93	7.468577101438673e-27
12192	1.02446e-11	Al	4	1939.02A	-35.93	7.468577101438673e-27
12193	7.65068e-11	Fe	9	259.643A	-35.93	7.468577101438673e-27
12194	1.44162e-11	Mg	5	1377.92A	-35.93	7.468577101438673e-27
12195	9.94249e-13	Fe	9	1.99794m	-35.93	7.468577101438673e-27
12196	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	7.468577101438673e-27
12197	2.1368e-11	Fe	9	929.638A	-35.93	7.468577101438673e-27
12198	1.37773e-11	Al	4	1441.82A	-35.93	7.468577101438673e-27
12199	1.26997e-11	Al	4	1564.16A	-35.93	7.468577101438673e-27
12200	2.12081e-11	Fe	9	936.646A	-35.93	7.468577101438673e-27
12201	5.0357e-11	Cr	10	394.473A	-35.93	7.468577101438673e-27
12202	6.55415e-11	P	9	303.082A	-35.93	7.468577101438673e-27
12203	2.95345e-11	Si	9	672.585A	-35.93	7.468577101438673e-27
12204	1.32891e-11	Al	4	1494.79A	-35.93	7.468577101438673e-27
12205	6.42919e-11	P	9	308.973A	-35.93	7.468577101438673e-27
12206	1.33597e-11	Al	4	1486.89A	-35.93	7.468577101438673e-27
12207	8.5277e-11	Fe	9	232.940A	-35.93	7.468577101438673e-27
12208	4.96983e-11	Cr	10	399.701A	-35.93	7.468577101438673e-27
12209	8.4123e-11	Fe	9	236.136A	-35.93	7.468577101438673e-27
12210	3.04605e-15	O	7	652.138m	-35.93	7.468577101438673e-27
12211	1.03994e-11	Si	9	1910.15A	-35.93	7.468577101438673e-27
12212	1.36042e-11	Al	4	1460.17A	-35.93	7.468577101438673e-27
12213	1.36249e-11	Al	4	1457.95A	-35.93	7.468577101438673e-27
12214	5.78022e-11	Cl	7	343.663A	-35.93	7.468577101438673e-27
12215	8.01426e-11	Fe	9	247.864A	-35.93	7.468577101438673e-27
12216	8.11994e-11	Fe	9	244.638A	-35.93	7.468577101438673e-27
12217	7.98313e-11	Fe	9	248.830A	-35.93	7.468577101438673e-27
12218	2.88113e-14	Si	9	68.9467m	-35.93	7.468577101438673e-27
12219	4.1527999999999995e-14	Si	9	47.8339m	-35.93	7.468577101438673e-27
12220	8.18299e-11	Fe	9	242.753A	-35.93	7.468577101438673e-27
12221	1.1121899999999998e-10	P	9	178.607A	-35.93	7.468577101438673e-27
12222	8.17072e-11	Fe	9	243.118A	-35.93	7.468577101438673e-27
12223	7.99938e-11	Fe	9	248.325A	-35.93	7.468577101438673e-27
12224	7.9554e-11	Fe	9	249.698A	-35.93	7.468577101438673e-27
12225	8.12966e-11	Fe	9	244.345A	-35.93	7.468577101438673e-27
12226	8.27254e-11	Fe	9	240.125A	-35.93	7.468577101438673e-27
12227	8.26027e-11	Fe	9	240.482A	-35.93	7.468577101438673e-27
12228	8.08892e-11	Fe	9	245.576A	-35.93	7.468577101438673e-27
12229	8.05039e-11	Fe	9	246.751A	-35.93	7.468577101438673e-27
12230	8.04494e-11	Fe	9	246.919A	-35.93	7.468577101438673e-27
12231	5.90815e-11	Fe	9	336.221A	-35.93	7.468577101438673e-27
12232	6.39214e-11	Fe	9	310.764A	-35.93	7.468577101438673e-27
12233	2.95476e-11	Si	9	672.287A	-35.93	7.468577101438673e-27
12234	9.05312e-11	Al	7	219.421A	-35.93	7.468577101438673e-27
12235	3.98151e-12	Fe	9	4989.18A	-35.93	7.468577101438673e-27
12236	2.94206e-11	Si	9	675.188A	-35.93	7.468577101438673e-27
12237	2.94334e-11	Si	9	674.896A	-35.93	7.468577101438673e-27
12238	6.36894e-11	Fe	9	311.896A	-35.93	7.468577101438673e-27
12239	3.47619e-12	Fe	9	5714.43A	-35.93	7.468577101438673e-27
12240	1.1131e-10	P	9	178.461A	-35.93	7.468577101438673e-27
12241	1.2716700000000001e-14	Si	9	156.207m	-35.93	7.468577101438673e-27
12242	8.54405e-15	Si	9	232.495m	-35.93	7.468577101438673e-27
12243	4.97343e-13	Mg	5	3.99412m	-35.93	7.468577101438673e-27
12244	2.03656e-11	Fe	9	975.393A	-35.93	7.468577101438673e-27
12245	2.35212e-11	Fe	9	844.535A	-35.93	7.468577101438673e-27
12246	2.18077e-11	Fe	9	910.890A	-35.93	7.468577101438673e-27
12247	2.16453e-11	Fe	9	917.727A	-35.93	7.468577101438673e-27
12248	2.15196e-11	Fe	9	923.085A	-35.93	7.468577101438673e-27
12249	2.14224e-11	Fe	9	927.273A	-35.93	7.468577101438673e-27
12250	9.07894e-11	Al	7	218.797A	-35.93	7.468577101438673e-27
12251	2.93918e-11	Si	9	675.849A	-35.93	7.468577101438673e-27
12252	8.48975e-11	Fe	9	233.982A	-35.93	7.468577101438673e-27
12253	8.50599e-11	Fe	9	233.535A	-35.93	7.468577101438673e-27
12254	8.39964e-11	Fe	9	236.492A	-35.93	7.468577101438673e-27
12255	1.394e-11	Al	4	1425.00A	-35.93	7.468577101438673e-27
12256	1.39677e-11	Al	4	1422.17A	-35.93	7.468577101438673e-27
12257	7.09007e-11	P	9	280.173A	-35.93	7.468577101438673e-27
12258	1.31776e-11	Al	4	1507.44A	-35.93	7.468577101438673e-27
12259	2.95259e-11	Si	9	672.780A	-35.93	7.468577101438673e-27
12260	8.70279e-11	P	9	228.254A	-35.93	7.468577101438673e-27
12261	1.91265e-11	Si	9	1038.58A	-35.93	7.468577101438673e-27
12262	8.67734e-11	Fe	9	228.923A	-35.93	7.468577101438673e-27
12263	1.9135e-11	Si	9	1038.12A	-35.93	7.468577101438673e-27
12264	1.91481e-11	Si	9	1037.41A	-35.93	7.468577101438673e-27
12265	8.35566e-11	Fe	9	237.737A	-35.93	7.468577101438673e-27
12266	2.81007e-11	Si	9	706.904A	-35.93	7.468577101438673e-27
12267	2.81134e-11	Si	9	706.584A	-35.93	7.468577101438673e-27
12268	8.68961e-11	Fe	9	228.600A	-35.93	7.468577101438673e-27
12269	3.35884e-11	He	1	591.409A	-35.93	7.468577101438673e-27
12270	3.9243e-13	Si	7	5.06191m	-35.93	7.468577101438673e-27
12271	2.30839e-11	Fe	9	860.531A	-35.93	7.468577101438673e-27
12272	2.46476e-11	S	7	805.940A	-35.93	7.468577101438673e-27
12273	1.69003e-11	S	7	1175.39A	-35.93	7.468577101438673e-27
12274	2.26542e-11	S	7	876.856A	-35.93	7.468577101438673e-27
12275	2.10988e-11	S	7	941.497A	-35.93	7.468577101438673e-27
12276	2.35356e-11	S	7	844.019A	-35.93	7.468577101438673e-27
12277	6.79403e-11	Ne	8	292.381A	-35.93	7.468577101438673e-27
12278	1.90875e-11	S	7	1040.70A	-35.93	7.468577101438673e-27
12279	9.07258e-15	Si	1	218.950m	-35.93	7.468577101438673e-27
12280	2.06902e-11	S	7	960.091A	-35.93	7.468577101438673e-27
12281	2.60494e-13	Fe	8	7.62570m	-35.93	7.468577101438673e-27
12282	5.6070799999999996e-15	Si	1	354.275m	-35.93	7.468577101438673e-27
12283	8.93944e-13	Fe	8	2.22211m	-35.93	7.468577101438673e-27
12284	3.4655e-15	Si	1	573.205m	-35.93	7.468577101438673e-27
12285	2.22108e-11	S	7	894.360A	-35.93	7.468577101438673e-27
12286	2.31001e-11	S	7	859.928A	-35.93	7.468577101438673e-27
12287	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	7.468577101438673e-27
12288	3.50607e-11	S	7	566.573A	-35.93	7.468577101438673e-27
12289	2.44056e-11	S	7	813.929A	-35.93	7.468577101438673e-27
12290	1.22776e-13	Fe	9	16.1794m	-35.93	7.468577101438673e-27
12291	2.43188e-11	S	7	816.835A	-35.93	7.468577101438673e-27
12292	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	7.468577101438673e-27
12293	1.3502200000000003e-10	K	9	147.120A	-35.93	7.468577101438673e-27
12294	1.00854e-11	Fe	7	1969.63A	-35.93	7.468577101438673e-27
12295	2.56183e-12	Cl	8	7754.01A	-35.93	7.468577101438673e-27
12296	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	7.468577101438673e-27
12297	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	7.468577101438673e-27
12298	1.34275e-10	K	9	147.939A	-35.93	7.468577101438673e-27
12299	1.31278e-13	Be	2	15.1316m	-35.93	7.468577101438673e-27
12300	1.31165e-13	Be	2	15.1446m	-35.93	7.468577101438673e-27
12301	1.31117e-13	Be	2	15.1501m	-35.93	7.468577101438673e-27
12302	1.02191e-11	Fe	7	1943.86A	-35.93	7.468577101438673e-27
12303	5.841739999999999e-14	Cl	7	34.0043m	-35.93	7.468577101438673e-27
12304	8.91635e-12	Cl	6	2227.87A	-35.93	7.468577101438673e-27
12305	2.37662e-11	S	7	835.828A	-35.93	7.468577101438673e-27
12306	4.65949e-16	Be	1	4263.23m	-35.93	7.468577101438673e-27
12307	2.14975e-11	S	7	924.037A	-35.93	7.468577101438673e-27
12308	5.49572e-12	Sc	8	3614.53A	-35.93	7.468577101438673e-27
12309	1.68695e-15	B	2	1177.54m	-35.93	7.468577101438673e-27
12310	9.53752e-14	Fe	8	20.8277m	-35.93	7.468577101438673e-27
12311	2.80953e-11	Cl	8	707.039A	-35.93	7.468577101438673e-27
12312	1.4189e-10	Si	8	139.999A	-35.93	7.468577101438673e-27
12313	1.41999e-10	Si	8	139.892A	-35.93	7.468577101438673e-27
12314	8.72683e-13	Si	8	2.27625m	-35.93	7.468577101438673e-27
12315	8.25945e-11	Ca	9	240.506A	-35.93	7.468577101438673e-27
12316	1.78829e-15	Si	3	1110.81m	-35.93	7.468577101438673e-27
12317	2.84139e-14	N	5	69.9110m	-35.93	7.468577101438673e-27
12318	7.947949999999999e-16	Si	3	2499.32m	-35.93	7.468577101438673e-27
12319	2.7539599999999995e-14	N	5	72.1304m	-35.93	7.468577101438673e-27
12320	4.08795e-10	B	4	48.5927A	-35.93	7.468577101438673e-27
12321	2.6585900000000003e-14	N	5	74.7180m	-35.93	7.468577101438673e-27
12322	4.020069999999999e-10	B	4	49.4132A	-35.93	7.468577101438673e-27
12323	4.0176800000000003e-10	B	4	49.4426A	-35.93	7.468577101438673e-27
12324	1.7610600000000002e-10	Ne	7	112.798A	-35.93	7.468577101438673e-27
12325	2.22968e-11	Si	8	890.910A	-35.93	7.468577101438673e-27
12326	1.98009e-11	S	7	1003.21A	-35.93	7.468577101438673e-27
12327	2.13562e-11	S	7	930.148A	-35.93	7.468577101438673e-27
12328	5.96096e-15	N	6	333.242m	-35.93	7.468577101438673e-27
12329	2.28882e-10	Be	3	86.7890A	-35.93	7.468577101438673e-27
12330	5.42669e-12	Sc	8	3660.51A	-35.93	7.468577101438673e-27
12331	1.07556e-13	Sc	8	18.4690m	-35.93	7.468577101438673e-27
12332	9.35672e-14	Sc	8	21.2301m	-35.93	7.468577101438673e-27
12333	2.56259e-10	Be	3	77.5171A	-35.93	7.468577101438673e-27
12334	2.5626099999999996e-10	Be	3	77.5165A	-35.93	7.468577101438673e-27
12335	2.56258e-10	Be	3	77.5174A	-35.93	7.468577101438673e-27
12336	2.2758700000000004e-10	Be	3	87.2830A	-35.93	7.468577101438673e-27
12337	2.26656e-10	Be	3	87.6414A	-35.93	7.468577101438673e-27
12338	2.2746900000000003e-10	Be	3	87.3283A	-35.93	7.468577101438673e-27
12339	2.26856e-10	Be	3	87.5641A	-35.93	7.468577101438673e-27
12340	2.55262e-11	S	7	778.199A	-35.93	7.468577101438673e-27
12341	2.26841e-10	Be	3	87.5701A	-35.93	7.468577101438673e-27
12342	1.1123100000000001e-12	S	7	1.78587m	-35.93	7.468577101438673e-27
12343	1.80123e-11	S	7	1102.83A	-35.93	7.468577101438673e-27
12344	6.79335e-11	Si	9	292.410A	-35.93	7.468577101438673e-27
12345	2.07223e-12	Fe	7	9586.02A	-35.93	7.468577101438673e-27
12346	9.46402e-13	Cl	8	2.09894m	-35.93	7.468577101438673e-27
12347	9.6487e-11	K	9	205.877A	-35.93	7.468577101438673e-27
12348	1.06582e-12	Cl	8	1.86377m	-35.93	7.468577101438673e-27
12349	5.7534e-11	Si	9	345.265A	-35.93	7.468577101438673e-27
12350	2.05773e-12	Fe	7	9653.59A	-35.93	7.468577101438673e-27
12351	5.78437e-11	Si	9	343.416A	-35.93	7.468577101438673e-27
12352	2.81954e-13	Cl	8	7.04530m	-35.93	7.468577101438673e-27
12353	4.95157e-13	Cl	8	4.01175m	-35.93	7.468577101438673e-27
12354	2.13204e-13	Cl	8	9.31712m	-35.93	7.468577101438673e-27
12355	7.838670000000001e-13	Cl	8	2.53416m	-35.93	7.468577101438673e-27
12356	7.69702e-11	Si	9	258.080A	-35.93	7.468577101438673e-27
12357	9.65377e-11	K	9	205.769A	-35.93	7.468577101438673e-27
12358	5.70663e-13	Cl	8	3.48094m	-35.93	7.468577101438673e-27
12359	2.11058e-12	Cl	8	9411.84A	-35.93	7.468577101438673e-27
12360	1.61542e-12	Cl	8	1.22968m	-35.93	7.468577101438673e-27
12361	1.63299e-10	K	9	121.645A	-35.93	7.468577101438673e-27
12362	1.0837e-12	Si	8	1.83302m	-35.93	7.468577101438673e-27
12363	7.57936e-12	Cl	8	2620.86A	-35.93	7.468577101438673e-27
12364	1.6404599999999998e-10	K	9	121.091A	-35.93	7.468577101438673e-27
12365	2.08315e-11	Ar	10	953.578A	-35.93	7.468577101438673e-27
12366	7.00865e-12	Cl	8	2834.28A	-35.93	7.468577101438673e-27
12367	6.15966e-15	Cl	6	322.493m	-35.93	7.468577101438673e-27
12368	1.19727e-11	Fe	7	1659.15A	-35.93	7.468577101438673e-27
12369	3.64612e-13	Cl	6	5.44811m	-35.93	7.468577101438673e-27
12370	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	7.468577101438673e-27
12371	2.67658e-11	Cl	8	742.159A	-35.93	7.468577101438673e-27
12372	2.13118e-11	Cl	8	932.088A	-35.93	7.468577101438673e-27
12373	1.9089e-12	Fe	7	1.04062m	-35.93	7.468577101438673e-27
12374	4.0813e-12	Cl	8	4867.19A	-35.93	7.468577101438673e-27
12375	5.01739e-12	Cl	8	3959.12A	-35.93	7.468577101438673e-27
12376	3.30278e-12	Fe	7	6014.46A	-35.93	7.468577101438673e-27
12377	2.50554e-11	Cl	8	792.820A	-35.93	7.468577101438673e-27
12378	6.55706e-15	Fe	7	302.948m	-35.93	7.468577101438673e-27
12379	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	7.468577101438673e-27
12380	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	7.468577101438673e-27
12381	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	7.468577101438673e-27
12382	9.6495e-11	K	9	205.860A	-35.93	7.468577101438673e-27
12383	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	7.468577101438673e-27
12384	1.89142e-12	Fe	7	1.05024m	-35.93	7.468577101438673e-27
12385	8.07456e-12	Cl	8	2460.13A	-35.93	7.468577101438673e-27
12386	2.46784e-13	Cl	8	8.04934m	-35.93	7.468577101438673e-27
12387	2.901e-14	Fe	7	68.4745m	-35.93	7.468577101438673e-27
12388	1.48229e-13	Fe	7	13.4012m	-35.93	7.468577101438673e-27
12389	1.18285e-12	Cl	8	1.67937m	-35.93	7.468577101438673e-27
12390	1.90234e-12	Fe	7	1.04421m	-35.93	7.468577101438673e-27
12391	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	7.468577101438673e-27
12392	3.17403e-12	Cl	8	6258.44A	-35.93	7.468577101438673e-27
12393	4.23986e-12	Cl	8	4685.16A	-35.93	7.468577101438673e-27
12394	9.09953e-11	Cl	7	218.302A	-35.93	7.468577101438673e-27
12395	9.3607e-13	Cl	8	2.12211m	-35.93	7.468577101438673e-27
12396	1.88247e-12	Cl	8	1.05523m	-35.93	7.468577101438673e-27
12397	2.92724e-12	Cl	8	6786.07A	-35.93	7.468577101438673e-27
12398	3.71112e-12	Cl	8	5352.69A	-35.93	7.468577101438673e-27
12399	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	7.468577101438673e-27
12400	1.4505e-14	Fe	7	136.949m	-35.93	7.468577101438673e-27
12401	3.49791e-12	Cl	8	5678.95A	-35.93	7.468577101438673e-27
12402	1.3430100000000003e-10	K	9	147.910A	-35.93	7.468577101438673e-27
12403	6.18033e-15	Ne	3	321.414m	-35.93	7.468577101438673e-27
12404	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	7.468577101438673e-27
12405	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	7.468577101438673e-27
12406	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	7.468577101438673e-27
12407	7.66977e-14	Fe	7	25.8997m	-35.93	7.468577101438673e-27
12408	1.78829e-14	Fe	7	111.081m	-35.93	7.468577101438673e-27
12409	2.4281e-12	Fe	7	8181.06A	-35.93	7.468577101438673e-27
12410	4.75496e-11	Si	9	417.763A	-35.93	7.468577101438673e-27
12411	2.33802e-11	Si	8	849.626A	-35.93	7.468577101438673e-27
12412	4.75369e-11	Si	9	417.875A	-35.93	7.468577101438673e-27
12413	3.98328e-11	Si	9	498.696A	-35.93	7.468577101438673e-27
12414	3.98201e-11	Si	9	498.855A	-35.93	7.468577101438673e-27
12415	1.8995e-11	Al	4	1045.77A	-35.93	7.468577101438673e-27
12416	3.97913e-11	Si	9	499.216A	-35.93	7.468577101438673e-27
12417	1.04476e-12	Cl	8	1.90134m	-35.93	7.468577101438673e-27
12418	4.0175699999999994e-10	B	4	49.4439A	-35.93	7.468577101438673e-27
12419	3.97585e-10	B	4	49.9628A	-35.93	7.468577101438673e-27
12420	9.93494e-16	Si	3	1999.45m	-35.93	7.468577101438673e-27
12421	1.01336e-13	F	6	19.6025m	-35.93	7.468577101438673e-27
12422	2.39787e-11	S	7	828.420A	-35.93	7.468577101438673e-27
12423	4.41584e-13	Na	2	4.49845m	-35.93	7.468577101438673e-27
12424	9.21962e-16	B	1	2154.59m	-35.93	7.468577101438673e-27
12425	1.88909e-11	S	7	1051.54A	-35.93	7.468577101438673e-27
12426	2.23761e-11	S	7	887.754A	-35.93	7.468577101438673e-27
12427	3.31207e-11	Fe	8	599.759A	-35.93	7.468577101438673e-27
12428	3.32403e-11	Fe	8	597.601A	-35.93	7.468577101438673e-27
12429	2.21252e-11	S	7	897.821A	-35.93	7.468577101438673e-27
12430	3.84075e-11	Si	9	517.202A	-35.93	7.468577101438673e-27
12431	1.26322e-11	Al	4	1572.52A	-35.93	7.468577101438673e-27
12432	3.8399e-11	Si	9	517.317A	-35.93	7.468577101438673e-27
12433	9.83579e-11	F	6	201.961A	-35.93	7.468577101438673e-27
12434	7.57638e-13	Al	6	2.62189m	-35.93	7.468577101438673e-27
12435	4.6229599999999995e-12	F	6	4296.91A	-35.93	7.468577101438673e-27
12436	9.85174e-11	F	6	201.634A	-35.93	7.468577101438673e-27
12437	1.25776e-15	B	1	1579.35m	-35.93	7.468577101438673e-27
12438	2.43516e-11	Cl	8	815.734A	-35.93	7.468577101438673e-27
12439	2.92095e-11	Cl	8	680.069A	-35.93	7.468577101438673e-27
12440	6.79204e-11	Ne	8	292.467A	-35.93	7.468577101438673e-27
12441	5.53425e-12	Sc	8	3589.37A	-35.93	7.468577101438673e-27
12442	5.52026e-12	Sc	8	3598.47A	-35.93	7.468577101438673e-27
12443	1.94855e-10	S	9	101.945A	-35.93	7.468577101438673e-27
12444	2.0484900000000001e-10	S	9	96.9710A	-35.93	7.468577101438673e-27
12445	6.85787e-13	B	2	2.89659m	-35.93	7.468577101438673e-27
12446	6.841e-13	B	2	2.90374m	-35.93	7.468577101438673e-27
12447	6.04737e-11	Fe	8	328.481A	-35.93	7.468577101438673e-27
12448	1.38177e-13	Na	2	14.3761m	-35.93	7.468577101438673e-27
12449	4.5269e-11	Fe	8	438.809A	-35.93	7.468577101438673e-27
12450	2.39025e-11	Fe	8	831.063A	-35.93	7.468577101438673e-27
12451	9.98362e-14	Na	2	19.8971m	-35.93	7.468577101438673e-27
12452	1.05277e-13	Na	2	18.8688m	-35.93	7.468577101438673e-27
12453	1.23539e-13	Na	2	16.0795m	-35.93	7.468577101438673e-27
12454	2.17973e-15	B	1	911.329m	-35.93	7.468577101438673e-27
12455	4.64101e-13	Zn	2	4.28020m	-35.93	7.468577101438673e-27
12456	9.84592e-11	F	6	201.753A	-35.93	7.468577101438673e-27
12457	1.18041e-10	S	9	168.284A	-35.93	7.468577101438673e-27
12458	1.0185799999999998e-10	F	6	195.022A	-35.93	7.468577101438673e-27
12459	2.76334e-11	Ar	9	718.856A	-35.93	7.468577101438673e-27
12460	4.41944e-11	Cr	10	449.479A	-35.93	7.468577101438673e-27
12461	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	7.468577101438673e-27
12462	6.00695e-12	Ti	9	3306.91A	-35.93	7.468577101438673e-27
12463	6.02364e-12	Ti	9	3297.75A	-35.93	7.468577101438673e-27
12464	2.70032e-13	K	8	7.35635m	-35.93	7.468577101438673e-27
12465	6.05266e-12	Ti	9	3281.94A	-35.93	7.468577101438673e-27
12466	6.06935e-12	Ti	9	3272.91A	-35.93	7.468577101438673e-27
12467	1.35118e-11	K	8	1470.16A	-35.93	7.468577101438673e-27
12468	1.34858e-11	K	8	1472.99A	-35.93	7.468577101438673e-27
12469	1.34701e-11	K	8	1474.71A	-35.93	7.468577101438673e-27
12470	1.6768200000000001e-12	K	8	1.18465m	-35.93	7.468577101438673e-27
12471	1.16477e-12	K	8	1.70544m	-35.93	7.468577101438673e-27
12472	8.94741e-13	K	8	2.22014m	-35.93	7.468577101438673e-27
12473	1.02429e-10	F	6	193.935A	-35.93	7.468577101438673e-27
12474	4.43869e-11	Cr	10	447.529A	-35.93	7.468577101438673e-27
12475	3.13342e-11	Ar	9	633.955A	-35.93	7.468577101438673e-27
12476	7.82078e-13	K	8	2.53996m	-35.93	7.468577101438673e-27
12477	1.22796e-13	Cl	7	16.1768m	-35.93	7.468577101438673e-27
12478	4.75015e-11	K	8	418.186A	-35.93	7.468577101438673e-27
12479	1.06891e-10	F	6	185.839A	-35.93	7.468577101438673e-27
12480	8.08185e-11	F	6	245.791A	-35.93	7.468577101438673e-27
12481	2.36884e-11	Cl	7	838.574A	-35.93	7.468577101438673e-27
12482	1.25936e-11	Si	6	1577.34A	-35.93	7.468577101438673e-27
12483	3.6344e-11	Cl	7	546.568A	-35.93	7.468577101438673e-27
12484	1.47162e-11	Cl	7	1349.84A	-35.93	7.468577101438673e-27
12485	5.36487e-16	C	5	3702.69m	-35.93	7.468577101438673e-27
12486	5.16815e-13	Mg	6	3.84363m	-35.93	7.468577101438673e-27
12487	8.272360000000001e-12	B	2	2401.31A	-35.93	7.468577101438673e-27
12488	6.21204e-11	Mg	6	319.773A	-35.93	7.468577101438673e-27
12489	1.59555e-13	F	6	12.4499m	-35.93	7.468577101438673e-27
12490	3.49217e-11	K	8	568.828A	-35.93	7.468577101438673e-27
12491	1.90123e-12	Zn	2	1.04482m	-35.93	7.468577101438673e-27
12492	6.93616e-11	Ca	9	286.390A	-35.93	7.468577101438673e-27
12493	7.38581e-11	Fe	8	268.954A	-35.93	7.468577101438673e-27
12494	7.52075e-13	Cl	6	2.64129m	-35.93	7.468577101438673e-27
12495	1.6913e-11	Cl	7	1174.51A	-35.93	7.468577101438673e-27
12496	2.66058e-15	B	2	746.622m	-35.93	7.468577101438673e-27
12497	4.34753e-15	B	2	456.914m	-35.93	7.468577101438673e-27
12498	1.10192e-11	Fe	7	1802.71A	-35.93	7.468577101438673e-27
12499	6.80102e-11	Fe	8	292.081A	-35.93	7.468577101438673e-27
12500	7.70341e-11	Fe	7	257.866A	-35.93	7.468577101438673e-27
12501	7.72814e-11	Fe	7	257.041A	-35.93	7.468577101438673e-27
12502	7.71116e-11	Fe	7	257.607A	-35.93	7.468577101438673e-27
12503	7.53579e-11	Fe	7	263.601A	-35.93	7.468577101438673e-27
12504	1.76584e-12	Fe	7	1.12493m	-35.93	7.468577101438673e-27
12505	1.1723200000000001e-14	Cl	7	169.445m	-35.93	7.468577101438673e-27
12506	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	7.468577101438673e-27
12507	7.8742e-11	Fe	7	252.273A	-35.93	7.468577101438673e-27
12508	1.11093e-12	Si	7	1.78810m	-35.93	7.468577101438673e-27
12509	3.57658e-15	Cl	7	555.404m	-35.93	7.468577101438673e-27
12510	1.26592e-11	Cl	7	1569.17A	-35.93	7.468577101438673e-27
12511	9.636889999999999e-17	N	1	2.06129c	-35.93	7.468577101438673e-27
12512	1.46707e-10	Ne	7	135.402A	-35.93	7.468577101438673e-27
12513	2.09528e-12	Fe	8	9480.58A	-35.93	7.468577101438673e-27
12514	2.19957e-11	S	7	903.107A	-35.93	7.468577101438673e-27
12515	1.1417200000000001e-12	Si	8	1.73987m	-35.93	7.468577101438673e-27
12516	6.60426e-12	Fe	8	3007.82A	-35.93	7.468577101438673e-27
12517	3.4168199999999998e-15	Na	1	581.372m	-35.93	7.468577101438673e-27
12518	2.17314e-10	Be	3	91.4089A	-35.93	7.468577101438673e-27
12519	2.12901e-10	Be	3	93.3039A	-35.93	7.468577101438673e-27
12520	2.19089e-11	S	7	906.686A	-35.93	7.468577101438673e-27
12521	2.22376e-11	S	7	893.281A	-35.93	7.468577101438673e-27
12522	2.60671e-13	B	3	7.62051m	-35.93	7.468577101438673e-27
12523	5.20695e-12	Fe	8	3814.99A	-35.93	7.468577101438673e-27
12524	2.03168e-11	S	8	977.736A	-35.93	7.468577101438673e-27
12525	2.13819e-11	Cl	6	929.031A	-35.93	7.468577101438673e-27
12526	1.99012e-11	S	8	998.154A	-35.93	7.468577101438673e-27
12527	2.59894e-13	B	3	7.64329m	-35.93	7.468577101438673e-27
12528	2.60138e-13	B	3	7.63611m	-35.93	7.468577101438673e-27
12529	1.26556e-11	Cl	7	1569.61A	-35.93	7.468577101438673e-27
12530	1.43034e-11	Al	4	1388.79A	-35.93	7.468577101438673e-27
12531	7.35667e-11	Fe	8	270.020A	-35.93	7.468577101438673e-27
12532	9.14014e-15	Cl	6	217.332m	-35.93	7.468577101438673e-27
12533	2.41912e-11	Ar	10	821.145A	-35.93	7.468577101438673e-27
12534	6.77677e-11	Fe	7	293.126A	-35.93	7.468577101438673e-27
12535	6.60141e-11	Fe	7	300.912A	-35.93	7.468577101438673e-27
12536	2.2809e-11	Cl	8	870.906A	-35.93	7.468577101438673e-27
12537	2.6576e-12	Cl	8	7474.58A	-35.93	7.468577101438673e-27
12538	7.685470000000001e-14	Na	2	25.8468m	-35.93	7.468577101438673e-27
12539	8.01133e-14	Na	2	24.7954m	-35.93	7.468577101438673e-27
12540	2.98048e-15	Cl	6	666.485m	-35.93	7.468577101438673e-27
12541	1.42417e-12	Na	2	1.39481m	-35.93	7.468577101438673e-27
12542	6.60589e-11	Fe	8	300.708A	-35.93	7.468577101438673e-27
12543	6.79105e-11	Ne	8	292.509A	-35.93	7.468577101438673e-27
12544	7.31396e-11	Fe	8	271.596A	-35.93	7.468577101438673e-27
12545	2.46448e-11	S	7	806.031A	-35.93	7.468577101438673e-27
12546	2.30894e-11	S	7	860.328A	-35.93	7.468577101438673e-27
12547	2.52842e-11	S	7	785.646A	-35.93	7.468577101438673e-27
12548	6.79376e-11	Fe	7	292.393A	-35.93	7.468577101438673e-27
12549	2.26689e-11	Si	8	876.288A	-35.93	7.468577101438673e-27
12550	2.60036e-11	Ar	10	763.911A	-35.93	7.468577101438673e-27
12551	1.10047e-11	Fe	7	1805.09A	-35.93	7.468577101438673e-27
12552	2.37028e-14	Na	2	83.8065m	-35.93	7.468577101438673e-27
12553	4.3425599999999995e-14	Na	2	45.7436m	-35.93	7.468577101438673e-27
12554	1.45898e-11	Cl	7	1361.53A	-35.93	7.468577101438673e-27
12555	2.18672e-11	Fe	8	908.415A	-35.93	7.468577101438673e-27
12556	6.81439e-13	B	2	2.91507m	-35.93	7.468577101438673e-27
12557	7.34589e-11	Fe	7	270.416A	-35.93	7.468577101438673e-27
12558	1.31809e-11	Fe	7	1507.07A	-35.93	7.468577101438673e-27
12559	1.1555e-11	Fe	7	1719.13A	-35.93	7.468577101438673e-27
12560	1.12935e-11	Fe	7	1758.92A	-35.93	7.468577101438673e-27
12561	2.49376e-11	Cl	8	796.565A	-35.93	7.468577101438673e-27
12562	1.34784e-11	Fe	7	1473.80A	-35.93	7.468577101438673e-27
12563	4.41292e-11	Si	8	450.143A	-35.93	7.468577101438673e-27
12564	1.33086e-11	Fe	7	1492.60A	-35.93	7.468577101438673e-27
12565	2.30557e-11	Cl	8	861.586A	-35.93	7.468577101438673e-27
12566	2.36848e-11	Cl	7	838.701A	-35.93	7.468577101438673e-27


==> LINES_1e4.5K_1e-4.0cm-3_Q18.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	1.63403e-11	H	1	1215.67A	-16.971	0.1517009750875926
1	6.53902e-11	He	2	303.784A	-17.019000000000002	0.13582770799294655
2	1.28308e-11	C	4	1548.19A	-17.250999999999998	0.07961380345313394
3	2.03317e-11	C	3	977.020A	-17.463	0.04886392764619093
4	1.28094e-11	C	4	1550.78A	-17.551	0.03990142191122151
5	1.04183e-11	C	3	1906.68A	-17.612000000000002	0.03467275671310861
6	1.04071e-11	C	3	1908.73A	-17.794	0.02280281019509372
7	3.58232e-11	O	4	554.514A	-17.852	0.019952088950297778
8	7.674639999999999e-14	O	4	25.8832m	-17.863	0.019453079977355944
9	3.96746e-12	O	3	5006.84A	-17.92	0.017060367113913878
10	3.57748e-11	O	4	555.264A	-17.942999999999998	0.016180367161527504
11	1.21093e-11	He	2	1640.43A	-17.947	0.01603202466373532
12	1.63654e-11	O	5	1213.81A	-18.012999999999998	0.013771725963256667
13	3.0268200000000002e-12	H	1	6562.81A	-18.057000000000002	0.012444812918944526
14	3.25738e-11	O	4	609.830A	-18.070999999999998	0.012050036774728021
15	1.41406e-11	O	4	1404.78A	-18.074	0.011967084905044726
16	1.41772e-11	O	4	1401.16A	-18.081	0.011775744450150491
17	1.33919e-11	N	4	1483.32A	-18.125	0.010641145275066792
18	5.7981e-12	Ne	5	3426.03A	-18.172	0.009549670176310511
19	1.63045e-11	O	5	1218.34A	-18.176	0.009462118273878252
20	2.51413e-11	O	4	790.114A	-18.206	0.008830562573746656
21	2.59616e-11	N	4	765.147A	-18.223	0.00849157739595005
22	8.19397e-12	Ne	4	2424.28A	-18.261	0.007780157203626245
23	1.6035e-11	N	5	1238.82A	-18.273	0.0075681263203757785
24	1.33633e-11	N	4	1486.50A	-18.307000000000002	0.006998232588585242
25	1.63475e-11	He	2	1215.13A	-18.378	0.005942762473989456
26	8.206239999999999e-14	Ne	5	24.2065m	-18.381	0.005901852784872619
27	3.15443e-11	O	5	629.732A	-18.39	0.005780805698139166
28	2.38264e-11	O	3	833.715A	-18.393	0.005741010911625185
29	4.00581e-12	O	3	4958.91A	-18.395	0.005714633362505952
30	2.5218e-11	O	4	787.710A	-18.406	0.00557170831179738
31	1.92501e-11	O	6	1031.91A	-18.412	0.005495261607846657
32	8.20284e-12	Ne	4	2421.66A	-18.418	0.005419863791995937
33	2.82226e-11	O	3	703.851A	-18.444000000000003	0.00510491332025177
34	1.38691e-13	Ne	5	14.3228m	-18.455	0.004977237588690986
35	3.90896e-11	O	3	508.178A	-18.479	0.004709647167366073
36	2.51385e-11	O	4	790.201A	-18.49	0.004591857185486974
37	1.41913e-11	O	4	1399.77A	-18.508	0.004405430683587171
38	1.41145e-11	O	4	1407.38A	-18.518	0.004305150838342169
39	7.74994e-11	He	2	256.317A	-18.541	0.004083084542379052
40	1.59836e-11	N	5	1242.80A	-18.569000000000003	0.0038281449380009234
41	1.19224e-11	O	3	1666.15A	-18.570999999999998	0.0038105562096929857
42	4.0862199999999995e-12	H	1	4861.33A	-18.573	0.0037930482942508774
43	1.89048e-13	S	4	10.5076m	-18.61	0.0034832798886470333
44	5.9368e-12	Ne	5	3345.99A	-18.619	0.0034118377673052944
45	2.82609e-11	O	3	702.896A	-18.652	0.00316219299527055
46	2.89647e-11	N	3	685.817A	-18.686	0.002924074088366923
47	1.83092e-11	He	2	1084.94A	-18.7	0.002831316189832995
48	3.91279e-11	O	3	507.680A	-18.701	0.0028248043432981995
49	1.91443e-11	O	6	1037.62A	-18.704	0.0028053585269785983
50	1.48724e-11	C	2	1335.66A	-18.713	0.002747820582656434
51	2.00345e-11	N	3	991.511A	-18.764	0.0024433651337711893
52	7.1384100000000005e-12	Mg	5	2782.76A	-18.773	0.0023932516792256643
53	2.08428e-12	S	3	9530.62A	-18.778	0.0023658563537914514
54	2.89428e-11	N	3	686.336A	-18.784000000000002	0.0023333955876947434
55	1.64645e-11	Si	3	1206.50A	-18.794	0.0022802810195093723
56	1.13532e-11	N	3	1749.67A	-18.82	0.0021477729694243768
57	8.70474e-11	He	2	228.203A	-18.839000000000002	0.002055835552820328
58	1.91554e-11	C	2	1037.02A	-18.862000000000002	0.001949792395805207
59	1.0551e-11	Si	3	1882.71A	-18.867	0.0019274733068118085
60	2.59898e-13	Ne	6	7.64318m	-18.867	0.0019274733068118085
61	4.23944e-12	He	2	4685.64A	-18.875	0.0018922929541884243
62	1.13371e-11	N	3	1752.16A	-18.877	0.001883598657815287
63	1.42525e-11	Si	4	1393.75A	-18.878	0.0018792665011183826
64	2.59887e-11	N	3	764.351A	-18.893	0.001815467055261522
65	4.57658e-12	H	1	4340.46A	-18.910999999999998	0.001741760239314287
66	3.26344e-12	Fe	7	6086.97A	-18.923	0.0016942924372780734
67	2.64781e-11	S	4	750.221A	-18.94	0.0016292524108591693
68	3.48647e-11	Ne	5	569.759A	-18.942999999999998	0.0016180367161527506
69	4.69921e-12	Fe	5	4227.19A	-18.945	0.0016106025127321138
70	1.93749e-11	He	2	1025.27A	-18.955	0.0015739407236067837
71	1.42174e-11	O	4	1397.20A	-18.96	0.0015559239731280585
72	2.0893200000000002e-13	Fe	7	9.50763m	-18.962	0.0015487751518387853
73	3.8603599999999995e-12	Fe	6	5145.76A	-18.963	0.001545213067836336
74	3.83776e-12	Fe	6	5176.05A	-18.965999999999998	0.0015345758958980227
75	5.28461e-12	Fe	7	3758.92A	-18.972	0.0015135207252683427
76	3.99488e-12	Fe	6	4972.48A	-18.979	0.001489321202463702
77	4.11285e-11	Ne	5	482.985A	-19.027	0.0013334857292719464
78	1.19607e-11	O	3	1660.81A	-19.037	0.0013031318882579554
79	2.63538e-11	S	4	753.760A	-19.043	0.0012852522484606836
80	1.0159400000000001e-13	Fe	6	19.5527m	-19.043	0.0012852522484606836
81	1.0499e-11	Si	3	1892.03A	-19.054000000000002	0.0012531076241021307
82	3.5428000000000003e-13	Mg	5	5.60700m	-19.055	0.0012502255565432308
83	1.41282e-11	S	4	1406.02A	-19.059	0.0012387634197443683
84	1.73398e-11	Ne	5	1145.60A	-19.061	0.0012330718188304508
85	3.17545e-11	He	1	625.563A	-19.089000000000002	0.0011560812891464169
86	3.00315e-11	S	4	661.455A	-19.090999999999998	0.0011507695781150927
87	3.47238e-12	Fe	7	5720.71A	-19.097	0.001134980427583389
88	5.5275e-11	Ne	5	359.375A	-19.097	0.001134980427583389
89	2.97796e-11	S	3	667.049A	-19.102	0.0011219884140626173
90	2.2488299999999997e-14	O	3	88.3323m	-19.117	0.0010838978936215768
91	1.40198e-11	S	4	1416.89A	-19.124000000000002	0.0010665675648347279
92	5.53896e-12	Fe	7	3586.32A	-19.125999999999998	0.0010616671320079255
93	4.55272e-12	O	3	4363.21A	-19.139	0.0010303585335106208
94	1.85135e-11	S	4	1072.97A	-19.159000000000002	0.000983984760446555
95	2.00174e-11	He	2	992.360A	-19.165	0.0009704839834021855
96	1.2404e-11	Ne	4	1601.45A	-19.166	0.0009682519321791237
97	2.00692e-11	N	3	989.799A	-19.168	0.0009638032186521853
98	6.20175e-12	He	2	3203.04A	-19.169	0.0009615865327616649
99	1.41609e-11	Si	4	1402.77A	-19.172	0.0009549670176310512
100	2.19046e-12	S	3	9068.62A	-19.178	0.0009418643789439238
101	2.12823e-11	S	6	933.380A	-19.183	0.0009310829465521538
102	1.34519e-13	Fe	6	14.7670m	-19.192	0.0009119864217326568
103	2.51768e-11	O	4R	789.000A	-19.198	0.0008994734989291323
104	1.66306e-11	S	3	1194.45A	-19.201	0.0008932815669158506
105	2.00332e-11	N	3	991.577A	-19.201	0.0008932815669158506
106	2.19705e-11	C	2	904.142A	-19.209	0.0008769773408573067
107	4.12671e-11	Ne	5	481.363A	-19.215	0.0008649447606509708
108	1.0122200000000001e-12	Si	6	1.96247m	-19.23	0.0008355806463045029
109	1.0593799999999999e-12	H	1	1.87510m	-19.25	0.0007979733222438009
110	4.84294e-12	H	1	4101.73A	-19.262	0.000776226333860738
111	2.52577e-11	S	5	786.470A	-19.268	0.0007655761092935686
112	1.86931e-11	S	4	1062.66A	-19.281	0.0007429992447544338
113	3.98201e-12	Fe	7	4988.55A	-19.287	0.0007328049129407805
114	1.68862e-11	C	3	1176.37A	-19.287	0.0007328049129407805
115	3.72329e-12	Fe	6	5335.19A	-19.291	0.0007260865171160865
116	1.13253e-11	N	3	1753.99A	-19.292	0.0007244165644674129
117	3.83481e-14	O	3	51.8004m	-19.292	0.0007244165644674129
118	1.14894e-11	S	3	1728.94A	-19.294	0.0007210881726900463
119	1.13599e-11	N	3	1748.65A	-19.307000000000002	0.0006998232588585242
120	5.934930000000001e-14	S	3	33.4704m	-19.31	0.0006950057094306433
121	2.43455e-11	S	4	815.941A	-19.313	0.000690221323779748
122	2.19623e-11	C	2	904.480A	-19.314	0.0006886338587867399
123	5.54136e-11	Ne	5	358.476A	-19.322	0.0006760648743577976
124	3.99917e-12	Fe	6	4967.15A	-19.337	0.0006531130661274873
125	1.09965e-11	Mg	6	1806.43A	-19.337	0.0006531130661274873
126	6.784110000000001e-12	Mg	5	2928.09A	-19.338	0.0006516109477587357
127	2.04344e-11	He	2	972.108A	-19.344	0.0006426705103871511
128	5.13457e-12	Ne	3	3868.76A	-19.357	0.0006237181359854788
129	3.49914e-12	Fe	6	5676.96A	-19.386	0.0005834294834695513
130	3.46531e-14	N	3	57.3238m	-19.387999999999998	0.000580748868488196
131	3.8505300000000006e-12	Fe	7	5158.89A	-19.406	0.0005571708311797379
132	8.536760000000001e-12	C	2	2326.93A	-19.413	0.0005482622856870221
133	7.26772e-12	He	2	2733.24A	-19.418	0.0005419863791995937
134	1.06183e-13	S	3	18.7078m	-19.425	0.0005333206163036635
135	1.09991e-11	Mg	6	1806.00A	-19.438	0.0005175929738602151
136	5.4237400000000005e-12	Fe	6	3662.50A	-19.449	0.0005046477860690328
137	1.61403e-13	Fe	6	12.3074m	-19.454	0.0004988711306303164
138	2.10312e-11	S	6	944.524A	-19.463	0.0004886392764619093
139	5.58679e-12	Fe	6	3555.61A	-19.465	0.0004863941829209162
140	1.85041e-11	S	4	1073.52A	-19.465999999999998	0.00048527550734311936
141	3.52765e-12	Fe	6	5631.08A	-19.467	0.00048415940464775076
142	1.26143e-11	Ne	5	1574.76A	-19.477999999999998	0.00047205040253497715
143	2.54334e-13	Fe	7	7.81037m	-19.483	0.0004666468862600026
144	5.00355e-12	H	1	3970.07A	-19.483	0.0004666468862600026
145	1.51654e-13	Ar	5	13.0985m	-19.483	0.0004666468862600026
146	3.66217e-12	Fe	6	5424.23A	-19.488	0.00046130522352435117
147	1.94538e-11	S	3	1021.11A	-19.495	0.00045392946309358225
148	2.07203e-11	He	2	958.694A	-19.500999999999998	0.00044770131737279325
149	1.68974e-11	C	3	1175.59A	-19.507	0.00044155862501485
150	2.37898e-11	O	3R	835.000A	-19.511	0.0004375103912076423
151	1.74785e-11	Ne	5	1136.51A	-19.514	0.0004344985908592304
152	2.37815e-11	O	3	835.289A	-19.515	0.0004334992718310625
153	2.40093e-11	Ar	5	827.366A	-19.516	0.00043250225117288373
154	1.9622400000000003e-12	He	2	1.01233m	-19.519000000000002	0.00042952492661796885
155	9.25375e-12	Si	7	2146.64A	-19.522000000000002	0.0004265680978211287
156	1.54973e-12	H	1	1.28180m	-19.524	0.00042460819544048865
157	8.00756e-13	Si	7	2.48071m	-19.524	0.00042460819544048865
158	2.17522e-11	H	1	913.215A	-19.528	0.0004207153641057099
159	1.48719e-11	C	2	1335.71A	-19.533	0.0004158994751564179
160	8.542389999999999e-12	C	2	2325.40A	-19.534000000000002	0.00041494293290732334
161	4.05946e-12	Fe	7	4893.37A	-19.539	0.000410193120431562
162	1.24028e-11	Ne	4	1601.61A	-19.543	0.00040643244729883987
163	8.64849e-12	C	3	2296.87A	-19.544	0.0004054976786096079
164	3.62169e-12	Fe	6	5484.85A	-19.545	0.0004045650598287019
165	2.24578e-11	C	3	884.524A	-19.563	0.00038813997388894043
166	1.4722200000000002e-12	Fe	6	1.34929m	-19.579	0.0003741005720628094
167	4.21638e-12	Ar	4	4711.26A	-19.582	0.0003715252818390279
168	3.74158e-12	Ca	5	5309.11A	-19.587	0.0003672724671052633
169	1.41403e-11	S	4	1404.81A	-19.589000000000002	0.0003655850034006375
170	5.42845e-13	Al	6	3.65932m	-19.596	0.0003597397034459509
171	2.37881e-11	O	3	835.059A	-19.597	0.0003589123250875306
172	2.82077e-11	S	3	704.220A	-19.608	0.00034993579780939705
173	3.1470599999999997e-12	S	3	6312.06A	-19.611	0.0003475268567214952
174	2.83542e-12	Ar	5	7005.83A	-19.611	0.0003475268567214952
175	5.17401e-12	Fe	5	3839.27A	-19.619	0.00034118377673052945
176	2.10762e-11	He	2	942.508A	-19.621	0.0003396161796700237
177	2.38255e-11	O	3	833.749A	-19.624000000000002	0.000337278278333705
178	5.2344599999999995e-12	Fe	5	3794.94A	-19.625999999999998	0.00033572862540836966
179	7.91049e-12	He	2	2511.15A	-19.627	0.0003349564709969876
180	2.09248e-11	He	2	949.324A	-19.641	0.00032433093367779687
181	2.51458e-13	Ar	5	7.89971m	-19.651	0.0003169482602972924
182	4.7945300000000006e-12	Fe	5	4143.15A	-19.653	0.0003154920153200676
183	2.16572e-11	He	2	917.221A	-19.658	0.00031188060808420533
184	1.66361e-11	S	3	1194.06A	-19.671	0.0003026832387363068
185	5.1078e-12	H	1	3889.05A	-19.679000000000002	0.0002971586470159943
186	1.65404e-11	S	3	1200.97A	-19.692	0.0002883954287822078
187	4.19071e-12	Ar	4	4740.12A	-19.694000000000003	0.0002870703721492246
188	1.29543e-11	Si	2	1533.43A	-19.698	0.00028443849515770816
189	1.956e-11	S	3	1015.57A	-19.698	0.00028443849515770816
190	3.66054e-12	Fe	6	5426.65A	-19.715999999999998	0.00027289047188174876
191	1.13718e-11	N	3	1746.82A	-19.717	0.00027226284121298664
192	4.94229e-11	Ne	6	401.928A	-19.717	0.00027226284121298664
193	1.39513e-11	S	4	1423.84A	-19.72	0.00027038859699729734
194	3.58547e-11	S	4	554.027A	-19.72	0.00027038859699729734
195	2.11913e-11	He	2	937.389A	-19.727999999999998	0.00026545344891815674
196	4.87921e-12	Fe	5	4071.24A	-19.727999999999998	0.00026545344891815674
197	7.0050300000000005e-12	Fe	4	2835.74A	-19.727999999999998	0.00026545344891815674
198	8.55876e-12	O	3	2320.95A	-19.738	0.00025941099071391386
199	3.02816e-12	He	2	6559.91A	-19.738	0.00025941099071391386
200	4.3870299999999995e-13	Ar	6	4.52800m	-19.739	0.00025881436199154287
201	1.15955e-11	S	3	1713.11A	-19.745	0.0002552632958189887
202	6.41665e-12	Fe	4	3095.77A	-19.755	0.00024945279381817064
203	4.39259e-11	N	3	452.227A	-19.762999999999998	0.0002448997672115778
204	5.68839e-12	Fe	6	3492.10A	-19.774	0.00023877473531068715
205	1.6110299999999999e-12	Fe	6	1.23303m	-19.774	0.00023877473531068715
206	4.92585e-11	Ne	6	403.270A	-19.787	0.0002317332605454264
207	8.53239e-12	C	2	2328.12A	-19.798	0.00022593752774625455
208	4.0191300000000005e-12	Fe	7	4942.48A	-19.8	0.00022489943910163144
209	8.32767e-12	He	2	2385.35A	-19.805999999999997	0.0002218137031159065
210	4.778109999999999e-13	Ca	5	4.15739m	-19.813	0.00021826714727605424
211	3.7637699999999994e-12	Fe	6	5277.81A	-19.819000000000003	0.00021527240974561658
212	4.427e-13	Mg	4	4.48712m	-19.823	0.00021329878043000315
213	2.12808e-11	He	2	933.444A	-19.827	0.00021134324545671478
214	1.83156e-11	N	2	1084.56A	-19.828	0.00021085716948063103
215	5.10486e-12	Fe	5	3891.28A	-19.832	0.0002089240193310769
216	9.26047e-12	Fe	6	2145.08A	-19.836	0.00020700859240862612
217	3.3995e-11	He	1	584.334A	-19.840999999999998	0.00020463898464612474
218	1.8160900000000002e-12	H	1	1.09380m	-19.845	0.00020276284315780033
219	5.17927e-12	H	1	3835.38A	-19.849	0.0002009039022380299
220	8.545e-12	C	2	2324.69A	-19.851	0.00019998083265479702
221	2.87383e-11	S	3	691.219A	-19.852	0.00019952088950297777
222	5.10732e-12	Fe	6	3889.41A	-19.863	0.00019453079977355944
223	1.57031e-11	Si	2	1265.00A	-19.867	0.0001927473306811809
224	2.89e-11	C	2	687.352A	-19.87	0.0001914204673897773
225	5.00683e-12	Ne	3	3967.47A	-19.875	0.00018922929541884242
226	1.66299e-11	Si	2	1194.50A	-19.884	0.00018534819980870019
227	5.33757e-12	S	3	3721.63A	-19.885	0.00018492191077853503
228	5.32728e-12	O	2	3728.81A	-19.887	0.00018407227177594997
229	5.59044e-11	Mg	5	355.329A	-19.887999999999998	0.00018364891729882865
230	1.84416e-11	S	3	1077.16A	-19.895	0.00018071257418305478
231	6.6811600000000006e-12	Ne	5	2973.20A	-19.903	0.00017741419798206074
232	4.78984e-10	C	5	41.4721A	-19.906	0.0001761928872337133
233	5.28914e-12	Fe	5	3755.70A	-19.907	0.00017578765483815522
234	5.46819e-14	Fe	5	36.3273m	-19.916	0.00017218224747245388
235	2.13519e-11	He	2	930.337A	-19.917	0.00017178623929237744
236	4.55982e-11	Ne	6	435.641A	-19.925	0.0001686507870644307
237	3.67088e-12	He	2	5411.37A	-19.941	0.0001625505234297251
238	3.08688e-12	Ar	5	6435.12A	-19.942999999999998	0.00016180367161527505
239	5.16369e-12	Fe	6	3846.95A	-19.944000000000003	0.0001614315334972816
240	9.60058e-12	Na	5	2069.09A	-19.951	0.00015885042178137636
241	6.93475e-11	O	5	286.448A	-19.957	0.00015667091228683663
242	8.6137e-12	He	2	2306.15A	-19.963	0.00015452130678363362
243	3.76479e-12	Fe	7	5276.38A	-19.965999999999998	0.00015345758958980226
244	7.6658e-14	Fe	5	25.9131m	-19.967	0.0001531046469278005
245	4.90343e-13	H	1	4.05113m	-19.969	0.00015240119497362457
246	1.65897e-11	Si	2	1197.39A	-19.972	0.00015135207252683428
247	6.41832e-12	Fe	4	3094.96A	-19.972	0.00015135207252683428
248	4.75159e-12	Fe	5	4180.59A	-19.975	0.0001503101721881682
249	4.04534e-11	Ne	3	491.045A	-19.977	0.00014961955967914383
250	2.82351e-14	Fe	5	70.3538m	-19.98	0.00014858958587503135
251	8.70355e-11	He	2	228.234A	-19.983	0.00014756670236071407
252	5.0997e-12	Fe	5	3895.22A	-19.993	0.00014420767412059817
253	1.54134e-12	Fe	6	1.28877m	-19.995	0.00014354510004330618
254	5.23039e-12	H	1	3797.89A	-19.998	0.00014255694252519584
255	2.14092e-11	He	2	927.846A	-20.000999999999998	0.00014157558743559378
256	1.67169e-11	S	5	1188.28A	-20.000999999999998	0.00014157558743559378
257	6.9610399999999996e-12	Ar	4	2853.66A	-20.008	0.0001393119503412802
258	7.0236199999999995e-12	Fe	5	2828.24A	-20.012	0.00013803473070345492
259	1.5673100000000001e-12	Fe	6	1.26742m	-20.025	0.0001339640819737506
260	5.2506699999999995e-12	Fe	5	3783.22A	-20.031	0.000132126025862128
261	9.609119999999999e-12	Na	5	2067.25A	-20.033	0.00013151896191628942
262	3.65232e-11	Ne	4	543.886A	-20.035	0.00013091468717592398
263	1.06591e-12	He	2	1.86362m	-20.035999999999998	0.00013061359175072965
264	2.00651e-11	N	3R	990.000A	-20.039	0.00012971445410954861
265	2.78378e-12	Ar	3	7135.79A	-20.045	0.00012793470507809878
266	5.26821e-12	H	1	3770.63A	-20.049	0.0001267617926518159
267	5.33126e-12	O	2	3726.03A	-20.054000000000002	0.0001253107624102131
268	1.9767e-12	H	1	1.00493m	-20.054000000000002	0.0001253107624102131
269	2.2055599999999998e-13	Mg	7	9.00655m	-20.057000000000002	0.00012444812918944526
270	8.18008e-12	Al	6	2428.39A	-20.061	0.00012330718188304507
271	1.94497e-11	S	3	1021.32A	-20.061	0.00012330718188304507
272	6.19582e-13	Ca	4	3.20610m	-20.062	0.00012302358323449292
273	5.20892e-12	Fe	6	3813.55A	-20.066	0.00012189569624391052
274	6.419219999999999e-12	Fe	4	3094.53A	-20.074	0.00011967084905044727
275	3.52959e-11	Ne	6	562.798A	-20.079	0.0001183009881690433
276	3.01733e-12	N	2	6583.45A	-20.079	0.0001183009881690433
277	2.14561e-11	He	2	925.817A	-20.079	0.0001183009881690433
278	7.02084e-12	Fe	4	2829.36A	-20.094	0.00011428477360606763
279	8.81829e-12	He	2	2252.64A	-20.102	0.00011219884140626173
280	1.9752e-11	Ne	6	1005.69A	-20.105	0.00011142647001479367
281	8.786110000000001e-12	Fe	6	2260.89A	-20.107	0.0001109145118890834
282	4.20486e-12	Ne	4	4724.17A	-20.108	0.00011065941559058553
283	4.08803e-12	He	2	4859.18A	-20.118	0.0001081404997643384
284	7.55671e-13	Fe	7	2.62872m	-20.121	0.00010739606580022464
285	2.37871e-11	O	3	835.092A	-20.13	0.00010519337092361362
286	8.96967e-12	He	2	2214.62A	-20.136	0.00010375006376635472
287	1.98807e-11	Ne	6	999.183A	-20.136	0.00010375006376635472
288	1.49985e-11	Mg	5	1324.43A	-20.139	0.00010303585335106207
289	1.65656e-11	S	5	1199.14A	-20.139	0.00010303585335106207
290	9.53158e-14	Fe	5	20.8407m	-20.141	0.00010256244660708494
291	4.2036e-12	Ne	4	4725.58A	-20.142	0.00010232655952568557
292	1.4664000000000002e-13	Mg	5	13.5464m	-20.145	0.0001016221484446583
293	4.2137199999999995e-12	Ne	4	4714.23A	-20.151	0.00010022784029673604
294	2.1495e-11	He	2	924.142A	-20.152	9.999732266084994e-05
295	8.45289e-12	Si	7	2350.02A	-20.156	9.908054169612008e-05
296	3.61056e-13	Mg	7	5.50177m	-20.156	9.908054169612008e-05
297	5.29698e-12	H	1	3750.15A	-20.171	9.571684439632352e-05
298	9.55097e-12	He	2	2079.84A	-20.172	9.549670176310513e-05
299	2.96619e-11	Ca	4	669.696A	-20.175	9.483930709220735e-05
300	3.4726e-11	Ne	5	572.034A	-20.182000000000002	9.332293144142238e-05
301	1.51721e-11	Si	2	1309.28A	-20.183	9.310829465521538e-05
302	6.12815e-12	Na	4	3241.51A	-20.187	9.225467267887564e-05
303	8.70221e-11	He	2	228.269A	-20.187	9.225467267887564e-05
304	8.54937e-12	C	2	2323.50A	-20.195	9.05708351364683e-05
305	1.02168e-11	Fe	6	1944.30A	-20.195999999999998	9.036252799611687e-05
306	1.70862e-12	He	2	1.16260m	-20.204	8.871322598627294e-05
307	1.2773900000000002e-13	Ne	3	15.5509m	-20.205	8.850919122840957e-05
308	2.3137e-11	C	2	858.559A	-20.213	8.689371642685302e-05
309	5.1578e-12	Fe	5	3851.34A	-20.215	8.649447606509707e-05
310	2.15276e-11	He	2	922.743A	-20.219	8.570148994206081e-05
311	3.66452e-11	Ne	4	542.076A	-20.222	8.511152503504581e-05
312	3.69895e-12	Fe	6	5370.30A	-20.222	8.511152503504581e-05
313	7.3372e-12	Fe	5	2707.36A	-20.227	8.413726146436626e-05
314	1.00102e-11	Fe	6	1984.42A	-20.229	8.375068586275226e-05
315	7.56703e-13	H	1	2.62513m	-20.233	8.298285495949377e-05
316	2.0809400000000002e-12	H	1	9545.93A	-20.239	8.184428750565882e-05
317	2.95759e-12	S	2	6716.44A	-20.243	8.109393456759518e-05
318	9.08481e-12	He	2	2186.56A	-20.243	8.109393456759518e-05
319	5.60793e-11	Mg	5	354.221A	-20.244	8.090742369371144e-05
320	7.0354e-12	Fe	4	2823.50A	-20.245	8.072134178293404e-05
321	3.79506e-12	Fe	6	5234.29A	-20.248	8.016565997470305e-05
322	5.7353599999999995e-12	Fe	5	3463.51A	-20.253	7.924801125320878e-05
323	2.08955e-11	P	4	950.657A	-20.262999999999998	7.744410628336091e-05
324	1.65299e-11	S	3	1201.73A	-20.262999999999998	7.744410628336091e-05
325	7.2758e-12	Fe	5	2730.21A	-20.269000000000002	7.638153331032133e-05
326	5.7651300000000005e-12	Fe	5	3445.62A	-20.27	7.620586065857248e-05
327	4.37402e-12	He	2	4541.46A	-20.275	7.533353938502747e-05
328	7.30897e-12	Fe	5	2717.82A	-20.279	7.464287734452244e-05
329	2.41494e-11	S	3	822.565A	-20.281	7.429992447544338e-05
330	2.15552e-11	He	2	921.562A	-20.281	7.429992447544338e-05
331	8.17377e-11	He	2	243.027A	-20.283	7.395854733166523e-05
332	5.31937e-12	H	1	3734.36A	-20.283	7.395854733166523e-05
333	5.87075e-13	Fe	7	3.38363m	-20.283	7.395854733166523e-05
334	5.41346e-12	H	1	3669.46A	-20.289	7.294379802030629e-05
335	3.26376e-12	Ca	5	6086.37A	-20.298	7.144771965856542e-05
336	8.70067e-11	He	2	228.309A	-20.302	7.079268302744937e-05
337	5.08691e-12	Fe	6	3905.01A	-20.305999999999997	7.014365180826524e-05
338	1.66911e-11	Mg	6	1190.12A	-20.316	6.85469873608009e-05
339	7.55621e-12	Mg	7	2628.89A	-20.328	6.667889165349372e-05
340	5.55826e-12	Fe	6	3573.86A	-20.329	6.652553445830763e-05
341	4.0514e-11	Ne	3	490.311A	-20.33	6.637252997488334e-05
342	2.15787e-11	He	2	920.556A	-20.337	6.531130661274873e-05
343	4.9481e-12	Fe	6	4014.57A	-20.338	6.516109477587357e-05
344	9.17441e-12	He	2	2165.20A	-20.340999999999998	6.471252895459802e-05
345	2.64746e-11	S	2	750.323A	-20.348	6.367784717321317e-05
346	1.28241e-11	C	4R	1549.00A	-20.358	6.222836240799944e-05
347	7.22112e-12	Fe	5	2750.88A	-20.359	6.208524114603385e-05
348	6.925710000000001e-12	Ar	4	2868.22A	-20.359	6.208524114603385e-05
349	4.28357e-11	N	4	463.736A	-20.36	6.19424490538369e-05
350	5.62259e-11	Mg	5	353.297A	-20.364	6.137455726743421e-05
351	2.12576e-12	He	2	9344.62A	-20.372	6.025434535106589e-05
352	8.69892e-11	He	2	228.356A	-20.378	5.9427624739894554e-05
353	9.85651e-12	Fe	7	2015.36A	-20.384	5.861224716074777e-05
354	8.2327e-12	Ca	5	2412.87A	-20.384	5.861224716074777e-05
355	5.33713e-12	H	1	3721.93A	-20.385	5.847744273306116e-05
356	2.1599e-11	He	2	919.693A	-20.386	5.8342948346955135e-05
357	2.9512700000000002e-12	S	2	6730.82A	-20.387	5.82087632893529e-05
358	2.16693e-11	N	2	916.710A	-20.387999999999998	5.80748868488196e-05
359	2.3805e-11	O	2	834.465A	-20.39	5.780805698139166e-05
360	2.1524e-12	H	1	9228.97A	-20.401	5.6362256533433216e-05
361	2.46898e-12	Cl	4	8045.62A	-20.401	5.6362256533433216e-05
362	4.22806e-12	Fe	7	4698.24A	-20.403	5.610329548753605e-05
363	7.97371e-11	Si	6	249.124A	-20.404	5.597426148857014e-05
364	2.41988e-11	S	3	820.885A	-20.408	5.5461086374656115e-05
365	6.8392e-13	Al	5	2.90450m	-20.409000000000002	5.533352941566239e-05
366	4.5786e-12	He	2	4338.55A	-20.413	5.482622856870221e-05
367	2.16454e-11	He	2	917.724A	-20.421	5.382553712086701e-05
368	3.00341e-11	S	4	661.396A	-20.423	5.3578231241966874e-05
369	2.16166e-11	He	2	918.945A	-20.425	5.3332061630366355e-05
370	7.381669999999999e-12	Ar	5	2691.05A	-20.43	5.2721574569133366e-05
371	9.24551e-12	He	2	2148.55A	-20.432000000000002	5.2479340937417556e-05
372	8.69689e-11	He	2	228.409A	-20.433	5.23586418026273e-05
373	9.17309e-13	H	1	2.16551m	-20.433	5.23586418026273e-05
374	1.42088e-11	S	4	1398.04A	-20.433	5.23586418026273e-05
375	2.16319e-11	He	2	918.295A	-20.445999999999998	5.0814583740886376e-05
376	4.05691e-11	Ne	3	489.645A	-20.452	5.0117381514525045e-05
377	2.2009e-11	S	3	902.561A	-20.458	4.942974526132928e-05
378	2.95818e-11	S	3	671.510A	-20.463	4.8863927646190924e-05
379	3.69014e-11	C	3	538.312A	-20.463	4.8863927646190924e-05
380	6.42709e-13	He	2	3.09074m	-20.471	4.7972060454525386e-05
381	6.14415e-11	Mg	4	323.307A	-20.473	4.775164885794965e-05
382	5.35146e-12	H	1	3711.97A	-20.479	4.709647167366073e-05
383	8.69454e-11	He	2	228.471A	-20.48	4.698815279462826e-05
384	5.07869e-12	Fe	5	3911.33A	-20.487	4.623686418911549e-05
385	1.52414e-11	Si	3	1303.32A	-20.489	4.6024425095192105e-05
386	1.65245e-11	S	3	1202.12A	-20.491	4.5812962070243906e-05
387	1.48797e-11	C	2R	1335.00A	-20.493000000000002	4.560247062964055e-05
388	1.99236e-11	Ne	6	997.031A	-20.494	4.549758785765874e-05
389	2.00368e-12	S	8	9914.00A	-20.497	4.51843846658823e-05
390	5.20018e-12	Fe	5	3819.95A	-20.502	4.466716329162758e-05
391	9.08207e-12	Fe	6	2187.22A	-20.504	4.44619363182111e-05
392	4.72996e-12	He	2	4199.71A	-20.505	4.435967670235376e-05
393	1.26015e-14	C	2	157.636m	-20.506	4.425765227708605e-05
394	1.7916900000000002e-12	Fe	6	1.10870m	-20.511	4.3751039120764233e-05
395	1.83416e-12	He	1	1.08303m	-20.515	4.334992718310625e-05
396	9.30287e-12	He	2	2135.31A	-20.516	4.325022511728838e-05
397	2.41176e-12	He	2	8236.51A	-20.525	4.2363162369055695e-05
398	3.67095e-11	Ne	4	541.126A	-20.528000000000002	4.207153641057064e-05
399	8.69178e-11	He	2	228.543A	-20.529	4.197477456193943e-05
400	4.933080000000001e-10	C	5	40.2678A	-20.535999999999998	4.130364433076853e-05
401	5.31119e-12	He	2	3740.11A	-20.539	4.10193120431562e-05
402	1.95612e-11	S	3	1015.50A	-20.54	4.0924970243414396e-05
403	2.20352e-12	H	1	9014.87A	-20.544	4.05497678609608e-05
404	1.96638e-11	Ne	6	1010.21A	-20.545	4.045650598287019e-05
405	2.82224e-11	O	3	703.854A	-20.545	4.045650598287019e-05
406	2.66359e-13	H	1	7.45777m	-20.545	4.045650598287019e-05
407	7.14445e-12	Fe	5	2780.40A	-20.548000000000002	4.01780053546259e-05
408	3.03364e-12	N	2	6548.05A	-20.549	4.008559850657336e-05
409	3.47077e-11	Ne	5	572.336A	-20.557	3.9353953878553436e-05
410	3.69895e-11	He	1	537.030A	-20.561	3.899315466070726e-05
411	1.95559e-11	S	3	1015.78A	-20.561	3.899315466070726e-05
412	1.09473e-11	Ne	3	1814.56A	-20.563000000000002	3.881399738889373e-05
413	2.2413400000000002e-12	H	1	8862.74A	-20.564	3.87247276721079e-05
414	5.36319e-12	H	1	3703.85A	-20.566999999999997	3.8458148521900884e-05
415	2.38374e-11	O	2	833.330A	-20.568	3.836969723479733e-05
416	2.2098699999999999e-13	Ar	3	8.98898m	-20.573	3.7930482942508776e-05
417	1.59249e-11	C	3	1247.38A	-20.58	3.732401646231206e-05
418	9.02432e-12	Fe	6	2201.21A	-20.588	3.664277638711868e-05
419	1.44859e-11	O	5	1371.30A	-20.588	3.664277638711868e-05
420	8.68852e-11	He	2	228.629A	-20.593000000000004	3.6223329994308153e-05
421	9.34981e-12	He	2	2124.58A	-20.593000000000004	3.6223329994308153e-05
422	7.1956e-12	Fe	5	2760.64A	-20.593000000000004	3.6223329994308153e-05
423	2.20657e-11	S	3	900.242A	-20.598000000000003	3.580868496465292e-05
424	1.0933e-11	Si	2	1816.93A	-20.598000000000003	3.580868496465292e-05
425	1.05985e-12	He	2	1.87427m	-20.601999999999997	3.548038896757994e-05
426	2.16856e-11	N	2	916.020A	-20.603	3.5398786337403126e-05
427	1.66694e-11	Mg	6	1191.67A	-20.603	3.5398786337403126e-05
428	9.27039e-12	N	2	2142.78A	-20.609	3.491309678082306e-05
429	1.02155e-12	H	1	1.94454m	-20.611	3.475268567214952e-05
430	4.8450800000000006e-12	He	2	4099.92A	-20.612	3.46727567131089e-05
431	4.81841e-12	K	5	4122.62A	-20.614	3.451344986673992e-05
432	7.118939999999999e-12	Fe	5	2790.37A	-20.623	3.380557850637692e-05
433	1.15588e-11	N	4	1718.55A	-20.629	3.3341748580734914e-05
434	2.03321e-11	C	3R	977.000A	-20.631999999999998	3.3112225597943996e-05
435	1.68957e-11	C	3	1175.71A	-20.633000000000003	3.303606959237515e-05
436	3.15309e-11	O	5R	630.000A	-20.636999999999997	3.2733193085826326e-05
437	1.77682e-11	P	5	1117.98A	-20.636999999999997	3.2733193085826326e-05
438	5.84179e-12	Fe	5	3400.41A	-20.639	3.258279772484488e-05
439	7.73656e-12	Fe	4	2567.61A	-20.64	3.2507859369594995e-05
440	2.17973e-13	Al	6	9.11329m	-20.643	3.22840768397556e-05
441	1.77578e-11	Si	3	1118.63A	-20.643	3.22840768397556e-05
442	5.3729099999999996e-12	H	1	3697.15A	-20.648000000000003	3.191452406808262e-05
443	5.31002e-12	Fe	6	3740.94A	-20.651999999999997	3.162192995270576e-05
444	9.70564e-13	Fe	5	2.04669m	-20.653000000000002	3.15492015320065e-05
445	7.637189999999999e-12	Al	6	2601.02A	-20.656999999999996	3.12599567137723e-05
446	1.38691e-13	Na	6	14.3228m	-20.658	3.1188060808420535e-05
447	4.96213e-12	Fe	5	4003.21A	-20.66	3.104476468539072e-05
448	2.61633e-12	He	2	7592.50A	-20.662	3.090212694824138e-05
449	2.33533e-11	Ar	4	850.605A	-20.666	3.061881454544911e-05
450	9.38872e-12	He	2	2115.78A	-20.666	3.061881454544911e-05
451	3.09461e-11	Ca	6	641.904A	-20.666999999999998	3.0548393226165665e-05
452	2.5627900000000002e-12	Ar	3	7751.11A	-20.67	3.033809956637821e-05
453	2.58744e-11	Ar	6	767.726A	-20.671	3.0268323873630682e-05
454	6.68593e-12	Na	6	2971.08A	-20.677	2.985302690100334e-05
455	3.69126e-11	C	3	538.149A	-20.685	2.930814775298035e-05
456	4.21246e-12	Ne	4	4715.64A	-20.685	2.930814775298035e-05
457	2.27011e-12	H	1	8750.43A	-20.686	2.9240740883669235e-05
458	3.0500300000000003e-13	Si	7	6.51288m	-20.688000000000002	2.9106391882976467e-05
459	8.68463e-11	He	2	228.731A	-20.691	2.890602489061296e-05
460	9.15886e-12	Fe	6	2168.88A	-20.694000000000003	2.8707037214922456e-05
461	2.37579e-11	Ar	5	836.121A	-20.697	2.85094193607567e-05
462	4.7713e-12	K	5	4163.32A	-20.699	2.8378430477243565e-05
463	1.52934e-11	Si	3	1298.89A	-20.705	2.798906381411707e-05
464	3.55262e-12	Fe	6	5591.49A	-20.71	2.7668675649995807e-05
465	4.93467e-12	He	2	4025.48A	-20.71	2.7668675649995807e-05
466	2.82632e-11	O	3	702.838A	-20.715999999999998	2.7289047188174872e-05
467	2.14917e-11	N	4	924.284A	-20.718000000000004	2.716366540547035e-05
468	5.38106e-12	H	1	3691.55A	-20.723000000000003	2.6852725498803404e-05
469	4.26966e-13	H	1	4.65247m	-20.724	2.6790965943965808e-05
470	5.90818e-12	Na	4	3362.19A	-20.728	2.654534489181546e-05
471	2.19959e-13	Na	4	9.03098m	-20.729	2.6484292292756113e-05
472	7.9173e-12	Mg	7	2508.99A	-20.733	2.6241482841539993e-05
473	9.42132e-12	He	2	2108.46A	-20.733	2.6241482841539993e-05
474	1.34584e-12	He	2	1.47599m	-20.744	2.5585173848840153e-05
475	9.77598e-14	Cl	4	20.3197m	-20.746	2.5467620653016166e-05
476	5.1083400000000004e-12	He	1	3888.63A	-20.75	2.523413210341915e-05
477	3.48599e-11	Ne	5	569.837A	-20.75	2.523413210341915e-05
478	2.63785e-12	Cl	4	7530.54A	-20.765	2.4377455499053102e-05
479	1.45485e-11	Na	5	1365.39A	-20.768	2.4209642275776775e-05
480	2.16354e-11	P	3	918.147A	-20.768	2.4209642275776775e-05
481	1.0930200000000001e-12	H	1	1.81740m	-20.768	2.4209642275776775e-05
482	1.44511e-12	Fe	6	1.37459m	-20.783	2.338774620054307e-05
483	5.65986e-12	Fe	6	3509.71A	-20.784000000000002	2.333395587694743e-05
484	5.83068e-12	Fe	5	3406.89A	-20.789	2.3066854292744905e-05
485	7.81506e-12	Si	3	2541.82A	-20.789	2.3066854292744905e-05
486	5.38795e-12	H	1	3686.83A	-20.793000000000003	2.2855376101438446e-05
487	2.7676799999999998e-12	He	2	7177.28A	-20.794	2.280281019509372e-05
488	9.448910000000001e-12	He	2	2102.30A	-20.795	2.275036518697851e-05
489	1.04057e-11	C	3R	1909.00A	-20.796	2.2698040799034976e-05
490	2.2925e-12	H	1	8664.98A	-20.796999999999997	2.2645836753844237e-05
491	5.00576e-12	He	2	3968.32A	-20.8	2.2489943910163143e-05
492	2.38658e-12	H	1	8323.38A	-20.803	2.233512422526966e-05
493	5.471430000000001e-12	Fe	6	3630.58A	-20.809	2.2028674832408138e-05
494	3.33901e-11	Cr	5	594.921A	-20.813000000000002	2.1826714727605246e-05
495	1.68874e-13	Cl	4	11.7629m	-20.816999999999997	2.162660620417301e-05
496	3.3489e-12	He	2	5931.63A	-20.825	2.1231876155449953e-05
497	6.33256e-11	Ne	3	313.688A	-20.833000000000002	2.0844350742067916e-05
498	9.26933e-12	Fe	7	2143.03A	-20.84	2.051107262257526e-05
499	2.3049e-13	Na	6	8.61836m	-20.844	2.0323025978462984e-05
500	4.1714300000000004e-13	He	2	4.76203m	-20.846999999999998	2.01831232516873e-05
501	9.47247e-12	He	2	2097.07A	-20.851	1.9998083265479703e-05
502	2.77023e-12	Ar	4	7170.70A	-20.855999999999998	1.9769167099297144e-05
503	2.35425e-11	Ar	4	843.770A	-20.855999999999998	1.9769167099297144e-05
504	5.39384e-12	H	1	3682.80A	-20.857	1.9723699276687428e-05
505	7.13412e-11	Si	7	278.443A	-20.858	1.967833602716784e-05
506	2.40927e-11	S	3	824.501A	-20.864	1.9408339134953204e-05
507	3.13397e-11	Ca	6	633.844A	-20.866	1.9319165916728116e-05
508	2.38538e-11	O	2	832.758A	-20.871	1.9098021253172483e-05
509	1.3562600000000002e-10	Mg	5	146.465A	-20.872	1.9054097023174614e-05
510	1.37899e-11	Si	8	1440.51A	-20.873	1.901027381610238e-05
511	1.55041e-12	He	2	1.28124m	-20.877	1.883598657815287e-05
512	3.3808199999999997e-12	He	1	5875.64A	-20.878	1.8792665011183825e-05
513	5.0631199999999995e-12	He	2	3923.37A	-20.884	1.8534819980870017e-05
514	1.0361100000000001e-12	Fe	5	1.91721m	-20.885	1.8492191077853503e-05
515	1.09869e-11	Si	2	1808.01A	-20.885	1.8492191077853503e-05
516	5.91089e-13	Fe	5	3.36066m	-20.894000000000002	1.8112915969021584e-05
517	5.312050000000001e-13	H	1	3.73951m	-20.895	1.8071257418305476e-05
518	8.67994e-11	He	2	228.855A	-20.896	1.8029694679597114e-05
519	3.31301e-11	O	3	599.590A	-20.897	1.7988227532535288e-05
520	2.31026e-12	H	1	8598.35A	-20.899	1.7905579134437416e-05
521	2.88281e-12	He	2	6890.67A	-20.9	1.7864397445208082e-05
522	2.87674e-11	C	3	690.521A	-20.9	1.7864397445208082e-05
523	9.49274e-12	He	2	2092.59A	-20.9	1.7864397445208082e-05
524	3.6001300000000003e-12	Cl	3	5517.71A	-20.906999999999996	1.7578765483815664e-05
525	1.1441299999999999e-12	H	1	1.73620m	-20.909000000000002	1.7497998392941907e-05
526	5.39891e-12	H	1	3679.35A	-20.915	1.725791685456662e-05
527	2.6313e-11	Ar	6	754.930A	-20.918000000000003	1.7139114190584092e-05
528	4.29465e-12	Ar	5	4625.39A	-20.918000000000003	1.7139114190584092e-05
529	2.7349e-12	Ar	4	7263.33A	-20.918000000000003	1.7139114190584092e-05
530	1.76102e-11	P	5	1128.01A	-20.924	1.6903956728063987e-05
531	4.46714e-11	Ar	4	444.680A	-20.929000000000002	1.6710458735474538e-05
532	1.57715e-11	S	2	1259.52A	-20.932	1.659542474667568e-05
533	1.18196e-12	H	1	1.68064m	-20.933000000000003	1.6557256328920523e-05
534	9.5391e-12	He	2	2082.42A	-20.935	1.648118264628552e-05
535	2.15203e-11	N	4	923.056A	-20.936999999999998	1.6405458490472625e-05
536	1.7304700000000001e-13	Ca	5	11.4792m	-20.939	1.6330082255551963e-05
537	9.51032e-12	He	2	2088.73A	-20.939	1.6330082255551963e-05
538	4.04855e-12	Fe	4	4906.56A	-20.948	1.599515203021343e-05
539	2.73073e-11	K	5	727.442A	-20.95	1.5921660982235765e-05
540	7.03134e-13	He	2	2.82513m	-20.951999999999998	1.5848507594951953e-05
541	9.52565e-12	He	2	2085.37A	-20.96	1.5559239731280584e-05
542	5.11005e-12	He	2	3887.33A	-20.961	1.5523454472929132e-05
543	5.4033e-12	H	1	3676.36A	-20.964000000000002	1.5416591763997517e-05
544	2.59666e-11	N	4R	765.000A	-20.97	1.5205068195181943e-05
545	8.473869999999999e-12	Si	2	2344.20A	-20.973000000000003	1.5100397241969783e-05
546	6.07303e-13	Fe	5	3.27093m	-20.976	1.4996446838531518e-05
547	1.60606e-13	H	1	12.3684m	-20.98	1.4858958587503133e-05
548	8.55796e-13	Ca	8	2.32117m	-20.983	1.4756670236071408e-05
549	5.41049e-12	H	1	3671.47A	-20.991999999999997	1.4454010714210673e-05
550	6.38898e-12	Ar	3	3109.18A	-20.991999999999997	1.4454010714210673e-05
551	2.74455e-12	Ar	4	7237.77A	-20.991999999999997	1.4454010714210673e-05
552	2.3246e-12	H	1	8545.34A	-20.993000000000002	1.4420767412059698e-05
553	2.9724e-12	He	2	6682.98A	-20.997	1.4288557021737425e-05
554	5.407130000000001e-12	H	1	3673.75A	-20.998	1.4255694252519583e-05
555	9.28676e-12	N	2	2139.01A	-20.999000000000002	1.4222907065573555e-05
556	1.15822e-12	Ti	6	1.71509m	-21.0	1.4190195287065054e-05
557	2.37495e-12	Fe	5	8364.15A	-21.0	1.4190195287065054e-05
558	6.22688e-10	C	5	31.9011A	-21.002	1.4124997262020697e-05
559	4.87702e-10	C	5	40.7307A	-21.005	1.40277614648145e-05
560	2.24932e-11	Cl	5	883.131A	-21.009	1.3899154174673926e-05
561	3.60031e-12	Fe	6	5517.42A	-21.01	1.3867187007151646e-05
562	9.10751e-12	Fe	6	2181.11A	-21.014	1.3740051872487853e-05
563	2.2520500000000002e-13	K	6	8.82061m	-21.016	1.3676922068565436e-05
564	4.88238e-12	S	2	4068.60A	-21.017	1.3645466020703784e-05
565	1.82993e-11	N	2	1085.53A	-21.018	1.3614082319744612e-05
566	2.60687e-11	O	5	762.004A	-21.021	1.3520363636262064e-05
567	4.60685e-11	Mg	7	431.194A	-21.021	1.3520363636262064e-05
568	1.69059e-11	C	3R	1175.00A	-21.021	1.3520363636262064e-05
569	3.8039e-11	He	1	522.213A	-21.026	1.3365597313514036e-05
570	1.374e-11	Si	8	1445.74A	-21.029	1.3273589188782505e-05
571	1.51787e-11	C	3	1308.71A	-21.031	1.3212602586212797e-05
572	2.82607e-11	O	3	702.900A	-21.031999999999996	1.3182214443526613e-05
573	3.5870199999999998e-12	Cl	3	5537.87A	-21.033	1.3151896191628942e-05
574	1.7017700000000001e-12	He	2	1.16728m	-21.033	1.3151896191628942e-05
575	5.14895e-12	He	2	3857.96A	-21.033	1.3151896191628942e-05
576	1.8933e-11	Si	7	1049.20A	-21.034000000000002	1.3121647669775752e-05
577	1.58433e-11	S	2	1253.81A	-21.035999999999998	1.3061359175072967e-05
578	7.00532e-13	Fe	4	2.83562m	-21.045	1.2793470507809879e-05
579	5.94356e-12	Ne	3	3342.18A	-21.045	1.2793470507809879e-05
580	7.96411e-12	K	5	2494.25A	-21.045	1.2793470507809879e-05
581	6.02672e-13	H	1	3.29607m	-21.049	1.267617926518159e-05
582	1.07102e-11	Al	3	1854.72A	-21.054000000000002	1.2531076241021308e-05
583	1.2107200000000001e-12	H	1	1.64071m	-21.055	1.2502255565432308e-05
584	8.5087e-12	Si	2	2334.60A	-21.055	1.2502255565432308e-05
585	2.00118e-11	Ne	6	992.636A	-21.058000000000003	1.2416190643490655e-05
586	2.28299e-12	He	2	8701.09A	-21.059	1.2387634197443683e-05
587	8.560160000000001e-12	Fe	6	2320.57A	-21.06	1.2359143429400072e-05
588	6.36956e-12	Cl	4	3118.66A	-21.065	1.2217669484442342e-05
589	9.077030000000001e-13	He	2	2.18843m	-21.073	1.1994671884849327e-05
590	3.13102e-11	N	2	634.441A	-21.08	1.1802890344652625e-05
591	2.33632e-12	H	1	8502.44A	-21.081	1.177574445015049e-05
592	3.53019e-11	Ne	6	562.703A	-21.084	1.1694680795548193e-05
593	1.76315e-12	Fe	6	1.12664m	-21.084	1.1694680795548193e-05
594	2.95602e-11	N	2	672.001A	-21.086	1.1640948618085566e-05
595	3.04348e-12	He	2	6526.88A	-21.087	1.1614175179219e-05
596	3.89666e-12	Fe	6	5097.82A	-21.093000000000004	1.1454822721790787e-05
597	1.68917e-11	C	3	1175.99A	-21.093000000000004	1.1454822721790787e-05
598	8.02183e-11	Fe	7	247.630A	-21.096999999999998	1.1349804275833982e-05
599	5.18155e-12	He	2	3833.69A	-21.1	1.1271672772767168e-05
600	6.9164399999999996e-12	Na	6	2872.06A	-21.105	1.1142647001479368e-05
601	1.69069e-11	C	3	1174.93A	-21.109	1.1040490599729332e-05
602	8.04118e-12	O	2	2470.34A	-21.111	1.0989764153189215e-05
603	4.7575099999999996e-12	Fe	5	4175.39A	-21.115	1.0889009389817342e-05
604	3.5717800000000004e-12	Fe	6	5561.50A	-21.118000000000002	1.0814049976433753e-05
605	3.18925e-12	K	6	6228.57A	-21.119	1.0789178351668294e-05
606	5.66981e-12	Fe	5	3503.55A	-21.122	1.0714906170317497e-05
607	1.77076e-11	Si	3	1121.81A	-21.124000000000002	1.0665675648347278e-05
608	5.40253e-11	Mg	7	367.688A	-21.128	1.0567892146247418e-05
609	6.23152e-12	He	1	3187.74A	-21.129	1.054358666878088e-05
610	1.03487e-11	Fe	6	1919.51A	-21.13	1.0519337092361363e-05
611	1.68401e-11	Si	2	1179.59A	-21.13	1.0519337092361363e-05
612	2.64846e-13	H	1	7.50038m	-21.131	1.0495143288419855e-05
613	4.81861e-11	Na	4	412.244A	-21.134	1.0422895230207007e-05
614	1.8168900000000001e-12	He	2	1.09332m	-21.136999999999997	1.0351144524128663e-05
615	1.48559e-12	Fe	6	1.33714m	-21.136999999999997	1.0351144524128663e-05
616	3.5642600000000004e-13	K	6	5.57324m	-21.14	1.0279887746436559e-05
617	1.45414e-11	Na	5	1366.06A	-21.141	1.0256244660708495e-05
618	8.21883e-12	Mg	5	2416.94A	-21.148000000000003	1.0092258649540372e-05
619	3.38075e-12	Fe	6	5875.76A	-21.151999999999997	9.999732266085076e-06
620	9.05175e-12	Fe	6	2194.54A	-21.156	9.908054169612009e-06
621	1.09298e-11	Si	2	1817.45A	-21.159000000000002	9.83984760446555e-06
622	2.34604e-12	H	1	8467.21A	-21.162	9.772110570011096e-06
623	5.20914e-12	He	2	3813.38A	-21.162	9.772110570011096e-06
624	1.23311e-12	H	1	1.61092m	-21.166	9.682519321791236e-06
625	2.26127e-11	C	3	878.464A	-21.166999999999998	9.660250145314273e-06
626	2.36473e-11	Ar	4	840.032A	-21.166999999999998	9.660250145314273e-06
627	1.3272e-12	H	1	1.49672m	-21.17	9.593749451072182e-06
628	1.4421200000000003e-10	Mg	5	137.745A	-21.17	9.593749451072182e-06
629	3.10083e-12	He	2	6406.17A	-21.171	9.571684439632353e-06
630	1.31222e-12	Fe	6	1.51380m	-21.176	9.46211827387825e-06
631	2.85992e-13	He	2	6.94582m	-21.177	9.440356005744853e-06
632	2.94733e-12	Fe	4	6739.82A	-21.177	9.440356005744853e-06
633	5.707419999999999e-14	Si	2	34.8046m	-21.177	9.440356005744853e-06
634	6.30471e-13	Fe	5	3.15073m	-21.177	9.440356005744853e-06
635	2.21971e-11	Cl	5	894.911A	-21.180999999999997	9.353806301652339e-06
636	1.18119e-10	Fe	8	168.173A	-21.183000000000003	9.310829465521461e-06
637	1.18239e-10	Fe	8	168.003A	-21.184	9.289415151991721e-06
638	6.53791e-13	H	1	3.03835m	-21.188000000000002	9.204249281964273e-06
639	3.4519199999999997e-12	N	2	5754.61A	-21.191999999999997	9.119864217326642e-06
640	3.32984e-11	C	2	596.559A	-21.195	9.057083513646829e-06
641	3.15508e-11	Ca	6	629.602A	-21.203000000000003	8.891773109282933e-06
642	7.98843e-11	C	5	248.665A	-21.213	8.689371642685301e-06
643	7.17546e-11	Si	7	276.839A	-21.215999999999998	8.629554429044612e-06
644	5.2327e-12	He	2	3796.22A	-21.218000000000004	8.589905228000752e-06
645	6.91614e-13	H	1	2.87219m	-21.221999999999998	8.51115250350465e-06
646	6.725889999999999e-10	N	6	29.5343A	-21.223000000000003	8.49157739594998e-06
647	2.061e-11	P	2	963.828A	-21.23	8.35580646304503e-06
648	1.7605e-11	Si	4	1128.34A	-21.23	8.35580646304503e-06
649	7.13512e-11	Mg	7	278.404A	-21.232	8.317415019655945e-06
650	1.9064799999999998e-12	He	2	1.04194m	-21.234	8.279199968926439e-06
651	1.9871200000000002e-10	Si	6	99.9661A	-21.235	8.260158337397634e-06
652	1.0590600000000001e-12	He	2	1.87567m	-21.237	8.222206357227008e-06
653	2.35419e-12	H	1	8437.91A	-21.237	8.222206357227008e-06
654	2.61296e-11	O	5	760.227A	-21.238000000000003	8.203295807367498e-06
655	4.49574e-11	Ar	5	441.850A	-21.241	8.14682471624089e-06
656	3.731619999999999e-12	Cl	4	5323.28A	-21.243000000000002	8.10939345675945e-06
657	5.6935800000000005e-12	Mg	6	3488.92A	-21.248	8.016565997470305e-06
658	3.3216500000000003e-13	K	4	5.98030m	-21.248	8.016565997470305e-06
659	3.14777e-12	He	2	6310.64A	-21.248	8.016565997470305e-06
660	2.23588e-11	S	2	888.439A	-21.253	7.924801125320876e-06
661	3.52354e-12	Fe	6	5637.65A	-21.253	7.924801125320876e-06
662	1.9944400000000002e-10	Si	6	99.5993A	-21.256999999999998	7.852146111890118e-06
663	1.64027e-12	He	2	1.21105m	-21.258000000000003	7.834086676976699e-06
664	8.947539999999999e-12	Fe	6	2220.10A	-21.259	7.81606877761111e-06
665	1.18893e-11	Al	2	1670.79A	-21.261	7.780157203626246e-06
666	4.905600000000001e-13	He	2	4.04934m	-21.261999999999997	7.762263338607444e-06
667	1.17859e-10	Fe	8	168.545A	-21.265	7.708828293640444e-06
668	5.51735e-14	Ne	3	36.0036m	-21.266	7.691098480562218e-06
669	3.22865e-13	Ca	7	6.15256m	-21.266	7.691098480562218e-06
670	4.05125e-12	Fe	6	4903.29A	-21.267	7.673409444922446e-06
671	5.25297e-12	He	2	3781.57A	-21.267	7.673409444922446e-06
672	1.25088e-12	H	1	1.58804m	-21.268	7.655761092935686e-06
673	4.44247e-12	He	1	4471.49A	-21.27	7.620586065857247e-06
674	1.0149e-11	Fe	6	1957.29A	-21.276	7.516027705242052e-06
675	1.7138e-11	P	2	1159.09A	-21.276999999999997	7.498741321212115e-06
676	3.36312e-13	H	1	5.90655m	-21.279	7.464287734452244e-06
677	5.43864e-11	Mg	7	365.247A	-21.28	7.447120349052884e-06
678	4.86116e-13	Ca	7	4.08636m	-21.281	7.429992447544338e-06
679	1.23926e-11	Al	7	1602.93A	-21.281999999999996	7.412903939116115e-06
680	5.23104e-12	Fe	5	3797.42A	-21.281999999999996	7.412903939116115e-06
681	6.36199e-11	Al	6	312.237A	-21.287	7.3280491294078055e-06
682	3.47212e-11	Ne	5	572.113A	-21.289	7.294379802030629e-06
683	6.56102e-13	Mg	8	3.02765m	-21.29	7.2776031940319416e-06
684	3.00563e-11	Ca	5	660.908A	-21.294	7.210881726900464e-06
685	3.99549e-12	Fe	6	4971.72A	-21.294	7.210881726900464e-06
686	1.83083e-11	N	2R	1085.00A	-21.3	7.11194472055488e-06
687	4.2717e-12	C	3	4650.25A	-21.301	7.095587701600113e-06
688	5.29932e-12	He	2	3748.49A	-21.302	7.079268302744937e-06
689	2.71373e-12	O	2	7319.99A	-21.305	7.030534962533621e-06
690	5.27054e-12	He	2	3768.96A	-21.305999999999997	7.014365180826524e-06
691	2.36108e-12	H	1	8413.28A	-21.307	6.998232588585298e-06
692	5.82983e-14	Fe	5	34.0738m	-21.308000000000003	6.9821371002765486e-06
693	2.23881e-11	Ne	7	887.279A	-21.311	6.9340724065598976e-06
694	6.32704e-11	Ne	3	313.961A	-21.313000000000002	6.902213237797423e-06
695	2.95765e-11	N	2	671.630A	-21.315	6.870500448618995e-06
696	3.93611e-11	He	1	504.672A	-21.315	6.870500448618995e-06
697	9.03968e-12	Fe	6	2197.47A	-21.316	6.85469873608009e-06
698	1.83153e-11	N	2	1084.58A	-21.318	6.8232042562067475e-06
699	3.18667e-12	He	2	6233.61A	-21.32	6.79185448032421e-06
700	1.19801e-11	C	1	1658.12A	-21.322	6.760648743577976e-06
701	1.97757e-12	He	2	1.00449m	-21.323	6.745099682949592e-06
702	2.02439e-11	Cl	4	981.258A	-21.324	6.729586384168274e-06
703	5.28587e-12	He	2	3758.03A	-21.326999999999998	6.6832602373525695e-06
704	3.82611e-12	Ar	3	5191.82A	-21.328000000000003	6.667889165349318e-06
705	5.67192e-12	Mg	6	3502.24A	-21.328000000000003	6.667889165349318e-06
706	1.12814e-11	C	2	1760.82A	-21.329	6.6525534458307615e-06
707	7.20595e-11	Si	7	275.667A	-21.333000000000002	6.5915624692355555e-06
708	4.04368e-11	Na	6	491.247A	-21.339000000000002	6.501122841663632e-06
709	1.17418e-12	He	2	1.69177m	-21.34	6.4861706740461e-06
710	2.55726e-12	Fe	5	7767.87A	-21.340999999999998	6.471252895459803e-06
711	7.203810000000001e-13	H	1	2.75749m	-21.343000000000004	6.441520189192352e-06
712	1.58841e-11	S	2	1250.58A	-21.348000000000003	6.367784717321266e-06
713	1.0424e-13	H	1	19.0565m	-21.351	6.323949195661358e-06
714	1.3547999999999998e-10	Mg	5	146.623A	-21.351999999999997	6.309404516121955e-06
715	1.06638e-11	Al	3	1862.79A	-21.355	6.265970880940177e-06
716	8.65652e-12	Fe	6	2294.74A	-21.355999999999998	6.251559547824309e-06
717	7.90011e-12	K	5	2514.45A	-21.36	6.194244905383691e-06
718	1.26521e-12	H	1	1.57006m	-21.361	6.1799985374338175e-06
719	3.85256e-11	He	1	515.617A	-21.364	6.137455726743421e-06
720	2.81159e-12	He	1	7065.22A	-21.365	6.12333997028004e-06
721	4.051430000000001e-12	Fe	4	4903.07A	-21.366999999999997	6.095205778701904e-06
722	2.36697e-12	H	1	8392.35A	-21.371	6.0393245962328254e-06
723	8.452339999999999e-12	Si	2	2350.17A	-21.375999999999998	5.970193019243741e-06
724	1.47708e-11	P	3	1344.85A	-21.377	5.956461956332426e-06
725	2.04465e-12	Fe	5	9715.32A	-21.381	5.901852784872619e-06
726	7.1058e-12	Mg	2	2795.53A	-21.383000000000003	5.874736234473368e-06
727	3.21927e-12	He	2	6170.48A	-21.386999999999997	5.820876328935338e-06
728	4.054e-12	Fe	4	4899.97A	-21.386999999999997	5.820876328935338e-06
729	1.77586e-11	Si	3	1118.58A	-21.389	5.794131831555472e-06
730	1.82964e-11	N	2	1085.70A	-21.393	5.741010911625184e-06
731	2.0191400000000002e-12	Fe	5	9838.08A	-21.394000000000002	5.7278069529344055e-06
732	4.79068e-11	Ca	7	414.648A	-21.399	5.662241288920851e-06
733	4.96875e-12	Ca	5	3997.88A	-21.405	5.5845524259566555e-06
734	2.03492e-12	He	2	9761.80A	-21.406	5.5717083117973804e-06
735	7.73718e-12	Fe	4	2567.40A	-21.406999999999996	5.558893738280926e-06
736	4.79459e-13	Fe	6	4.14310m	-21.406999999999996	5.558893738280926e-06
737	3.5456800000000003e-12	K	6	5602.44A	-21.414	5.470013174214394e-06
738	3.8743200000000004e-13	H	1	5.12722m	-21.415	5.457432493023938e-06
739	6.41917e-13	He	2	3.09455m	-21.418000000000003	5.419863791995892e-06
740	1.57064e-11	Si	2	1264.74A	-21.42	5.394961779860114e-06
741	8.98795e-10	O	7	22.1012A	-21.423000000000002	5.357823124196643e-06
742	4.55294e-12	O	3R	4363.00A	-21.428	5.2964926300491124e-06
743	2.37204e-12	H	1	8374.43A	-21.429000000000002	5.2843110350356676e-06
744	2.75026e-12	Fe	4	7222.76A	-21.430999999999997	5.260031831245015e-06
745	1.2231299999999999e-12	He	2	1.62407m	-21.430999999999997	5.260031831245015e-06
746	2.97454e-12	He	1	6678.15A	-21.433000000000003	5.235864180262688e-06
747	1.26377e-12	He	2	1.57184m	-21.436	5.199820744771234e-06
748	1.23783e-11	Al	7	1604.78A	-21.436	5.199820744771234e-06
749	3.97447e-12	Fe	6	4998.02A	-21.441999999999997	5.128476529527509e-06
750	6.7449100000000006e-12	He	1	2945.10A	-21.441999999999997	5.128476529527509e-06
751	1.27694e-12	H	1	1.55563m	-21.448	5.058111193614083e-06
752	3.2468599999999998e-12	He	2	6118.06A	-21.449	5.046477860690328e-06
753	2.21906e-11	Ne	7	895.174A	-21.451	5.02329140107571e-06
754	7.0593e-11	Al	5	281.394A	-21.451999999999998	5.011738151452546e-06
755	8.74346e-11	C	5	227.192A	-21.451999999999998	5.011738151452546e-06
756	7.42769e-13	H	1	2.67438m	-21.454	4.988711306303164e-06
757	1.99974e-11	Si	2	993.354A	-21.456	4.965790259896995e-06
758	1.69803e-11	Al	6	1169.85A	-21.456	4.965790259896995e-06
759	8.36853e-13	H	1	2.37371m	-21.456	4.965790259896995e-06
760	7.17121e-11	Mg	7	277.003A	-21.456999999999997	4.954369259228672e-06
761	4.75692e-11	Na	6	417.591A	-21.456999999999997	4.954369259228672e-06
762	4.03915e-12	Fe	4	4917.98A	-21.456999999999997	4.954369259228672e-06
763	5.69616e-12	Mg	6	3487.34A	-21.458000000000002	4.942974526132888e-06
764	1.29891e-11	Na	4	1529.31A	-21.46	4.920263621143285e-06
765	6.934779999999999e-13	Fe	4	2.86447m	-21.461	4.90894732883847e-06
766	4.25254e-13	H	1	4.67119m	-21.461	4.90894732883847e-06
767	5.4051199999999995e-12	Fe	6	3675.12A	-21.464000000000002	4.875154373122517e-06
768	2.04568e-13	He	2	9.71043m	-21.471	4.797206045452539e-06
769	2.23849e-11	Ar	3	887.403A	-21.473000000000003	4.775164885794926e-06
770	5.94246e-12	Cl	3	3342.80A	-21.473000000000003	4.775164885794926e-06
771	1.63135e-14	N	2	121.767m	-21.475	4.753224996067067e-06
772	2.37643e-12	H	1	8358.96A	-21.478	4.720504025349733e-06
773	1.75706e-13	H	1	11.3055m	-21.479	4.7096471673660735e-06
774	1.76969e-11	Si	4	1122.48A	-21.480999999999998	4.6880083042104745e-06
775	2.08185e-12	He	2	9541.71A	-21.484	4.65573628204199e-06
776	9.678459999999999e-15	N	2	205.244m	-21.486	4.6343451169046655e-06
777	4.35719e-11	Ar	5	455.901A	-21.487	4.623686418911548e-06
778	1.03407e-12	Fe	5	1.92100m	-21.489	4.602442509519211e-06
779	4.82928e-11	Na	4	411.334A	-21.489	4.602442509519211e-06
780	1.96505e-12	Fe	6	1.01089m	-21.493000000000002	4.5602470629640554e-06
781	1.71985e-11	P	2	1155.01A	-21.5	4.487333754971245e-06
782	8.50942e-12	Si	2	2334.41A	-21.502	4.466716329162758e-06
783	3.27041e-12	He	2	6073.99A	-21.504	4.44619363182111e-06
784	5.81859e-11	O	5	341.396A	-21.505	4.435967670235375e-06
785	2.38362e-12	H	1	8333.74A	-21.505	4.435967670235375e-06
786	4.8731e-12	S	2	4076.35A	-21.508000000000003	4.405430683587135e-06
787	8.98392e-12	Fe	6	2211.11A	-21.508000000000003	4.405430683587135e-06
788	1.92476e-12	S	2	1.03205m	-21.509	4.395298474180743e-06
789	1.0789e-10	O	6	184.117A	-21.51	4.385189568209286e-06
790	2.3802599999999998e-12	H	1	8345.51A	-21.511	4.375103912076423e-06
791	1.51338e-11	Si	3	1312.59A	-21.513	4.355002135556706e-06
792	9.73942e-13	Fe	5	2.03959m	-21.515	4.334992718310625e-06
793	1.05494e-11	Fe	6	1883.00A	-21.517	4.315075235985829e-06
794	7.57037e-13	He	2	2.62397m	-21.518	4.305150838342169e-06
795	7.70562e-12	Fe	4	2577.92A	-21.522	4.265680978211322e-06
796	1.33486e-12	He	2	1.48813m	-21.524	4.246081954404886e-06
797	1.28666e-12	H	1	1.54388m	-21.529	4.197477456193943e-06
798	2.75846e-11	K	6	720.129A	-21.531	4.178191799106368e-06
799	2.2754599999999997e-12	Fe	7	8729.85A	-21.535	4.139885906443562e-06
800	1.66947e-11	Mg	7	1189.87A	-21.539	4.1019312043156195e-06
801	1.19855e-11	C	1	1657.38A	-21.543000000000003	4.0643244729883655e-06
802	2.71015e-12	O	2	7329.67A	-21.544	4.054976786096079e-06
803	1.99165e-11	Si	3	997.386A	-21.546	4.036345860114732e-06
804	4.08048e-12	Fe	4	4868.16A	-21.546	4.036345860114732e-06
805	3.1162200000000002e-12	Fe	10	6374.54A	-21.551	3.990142191122151e-06
806	3.2906800000000003e-12	He	2	6036.58A	-21.553	3.971809153045859e-06
807	7.60533e-13	H	1	2.61191m	-21.555	3.9535603476282375e-06
808	2.12075e-12	He	2	9366.69A	-21.555	3.9535603476282375e-06
809	1.91831e-11	P	4	1035.52A	-21.557	3.935395387855344e-06
810	8.5887e-12	Fe	6	2312.86A	-21.559	3.917313888491401e-06
811	5.26467e-12	Fe	6	3773.16A	-21.559	3.917313888491401e-06
812	6.33138e-11	Na	6	313.746A	-21.56	3.908304316560866e-06
813	2.05381e-11	P	2	967.202A	-21.569000000000003	3.828144938000923e-06
814	4.89285e-12	F	4	4059.90A	-21.57	3.8193404489655254e-06
815	2.70975e-12	O	2	7330.73A	-21.574	3.7843245252561168e-06
816	4.9338e-12	He	1	4026.20A	-21.578000000000003	3.749629629464906e-06
817	4.54022e-13	H	1	4.37522m	-21.581	3.7238173606562673e-06
818	9.371379999999998e-13	He	2	2.11969m	-21.583000000000002	3.7067079740248917e-06
819	1.44513e-12	P	7	1.37458m	-21.584	3.6981827822562216e-06
820	3.55925e-13	He	2	5.58107m	-21.587	3.672724671052633e-06
821	3.3370300000000004e-12	He	2	5952.73A	-21.588	3.6642776387118674e-06
822	4.33589e-11	Ar	3	458.140A	-21.59	3.647441812253864e-06
823	3.30825e-12	He	2	6004.52A	-21.592	3.630683339391976e-06
824	1.51341e-10	Fe	8	131.257A	-21.596	3.597397034459509e-06
825	3.72727e-11	Fe	4	532.950A	-21.596999999999998	3.589123250875335e-06
826	5.06493e-12	Fe	6	3921.96A	-21.601999999999997	3.548038896757993e-06
827	1.2948e-12	H	1	1.53417m	-21.604	3.5317371388068216e-06
828	1.39221e-12	He	2	1.42683m	-21.607	3.5074248313532848e-06
829	2.26825e-13	H	1	8.75760m	-21.61	3.4832798886470333e-06
830	4.8386e-11	Na	4	410.542A	-21.61	3.4832798886470333e-06
831	8.466270000000001e-13	He	2	2.34631m	-21.612	3.4672756713108897e-06
832	5.16307e-12	Fe	6	3847.41A	-21.612	3.4672756713108897e-06
833	3.3235800000000003e-12	He	2	5976.82A	-21.613000000000003	3.459301158557223e-06
834	7.45721e-11	N	5	266.379A	-21.618000000000002	3.4197028656420846e-06
835	4.83928e-11	Ca	7	410.483A	-21.62	3.40399075819268e-06
836	2.15335e-12	He	2	9224.90A	-21.622	3.388350841319534e-06
837	2.07782e-12	Fe	5	9560.26A	-21.624000000000002	3.3727827833370493e-06
838	5.7479e-12	Fe	7	3455.95A	-21.625999999999998	3.3572862540836965e-06
839	3.87903e-11	He	1	512.099A	-21.629	3.334174858073492e-06
840	7.00043e-12	C	2	2837.60A	-21.631	3.3188557161236206e-06
841	4.77996e-11	Na	6	415.578A	-21.631	3.3188557161236206e-06
842	3.0091e-12	Fe	7	6601.45A	-21.635	3.288428264025236e-06
843	1.6716900000000001e-12	P	2	1.18828m	-21.636	3.2808650888938834e-06
844	5.05597e-12	Fe	6	3928.91A	-21.64	3.2507859369594995e-06
845	3.79545e-12	Fe	4	5233.76A	-21.642	3.2358499322996534e-06
846	1.93108e-12	S	2	1.02867m	-21.643	3.2284076839755604e-06
847	6.3892e-11	Al	6	310.907A	-21.644000000000002	3.2209825523476286e-06
848	1.80199e-11	S	2	1102.36A	-21.646	3.2061834818015862e-06
849	1.92179e-12	S	2	1.03364m	-21.646	3.2061834818015862e-06
850	7.748640000000001e-13	H	1	2.56361m	-21.649	3.184112269959261e-06
851	1.06397e-10	C	5	186.702A	-21.659000000000002	3.1116330259062755e-06
852	2.3210400000000001e-10	Si	7	85.5842A	-21.660999999999998	3.097336370797064e-06
853	4.08066e-12	Fe	4	4867.95A	-21.662	3.090212694824138e-06
854	7.08043e-13	Fe	4	2.80554m	-21.665	3.068939820263952e-06
855	2.64648e-13	H	1	7.50599m	-21.665	3.068939820263952e-06
856	2.7092299999999998e-12	Ar	4	7332.15A	-21.666999999999998	3.054839322616567e-06
857	7.146630000000001e-14	H	1	27.7955m	-21.674	3.0059958197705106e-06
858	1.3017e-12	H	1	1.52604m	-21.674	3.0059958197705106e-06
859	2.9379299999999998e-12	Fe	4	6761.38A	-21.678	2.978436684442735e-06
860	4.710449999999999e-13	He	2	4.21710m	-21.679000000000002	2.9715864701599426e-06
861	7.46685e-12	Al	2	2660.35A	-21.680999999999997	2.95793327052574e-06
862	1.0609e-10	Fe	8	187.241A	-21.682	2.9511302127863764e-06
863	7.0876e-12	Mg	2	2802.71A	-21.683000000000003	2.944342801645601e-06
864	1.4391399999999999e-12	He	2	1.38030m	-21.683000000000003	2.944342801645601e-06
865	2.18094e-12	He	2	9108.20A	-21.684	2.937571001117307e-06
866	5.888e-10	C	6	33.7372A	-21.684	2.937571001117307e-06
867	8.04158e-12	O	2	2470.22A	-21.684	2.937571001117307e-06
868	3.5353800000000002e-12	Ca	7	5618.76A	-21.686	2.9240740883669234e-06
869	5.70493e-13	H	1	3.48198m	-21.69	2.8972660159871363e-06
870	4.76409e-13	H	1	4.16962m	-21.69	2.8972660159871363e-06
871	1.12841e-11	C	2	1760.40A	-21.693	2.8773213770214057e-06
872	9.10071e-12	Fe	7	2182.74A	-21.694000000000003	2.8707037214922453e-06
873	4.98816e-12	Fe	6	3982.33A	-21.697	2.8509419360756703e-06
874	7.021530000000001e-12	He	1	2829.08A	-21.698	2.844384951577082e-06
875	9.17714e-13	He	2	2.16456m	-21.699	2.837843047724357e-06
876	1.80671e-11	S	4	1099.48A	-21.701999999999998	2.8183074735948552e-06
877	9.101589999999999e-14	Ar	3	21.8253m	-21.701999999999998	2.8183074735948552e-06
878	1.27278e-11	C	1	1560.71A	-21.706	2.792469075367804e-06
879	2.26059e-11	Ar	3	878.731A	-21.706999999999997	2.786046574716979e-06
880	1.80762e-11	S	4	1098.93A	-21.712	2.754154963294818e-06
881	2.7651e-12	Fe	4	7183.99A	-21.715999999999998	2.7289047188174874e-06
882	3.53486e-11	C	2	561.959A	-21.717	2.7226284121298664e-06
883	7.32569e-13	He	2	2.71161m	-21.72	2.703885969972974e-06
884	7.43245e-11	C	5	267.267A	-21.73	2.642338011077786e-06
885	3.86449e-12	Fe	5	5140.25A	-21.73	2.642338011077786e-06
886	1.04816e-11	Fe	6	1895.18A	-21.730999999999998	2.6362608022930797e-06
887	4.26458e-12	Fe	3	4658.01A	-21.734	2.6181129105802815e-06
888	7.86593e-13	H	1	2.52538m	-21.735	2.6120914179806118e-06
889	6.867229999999999e-13	Fe	5	2.89265m	-21.737	2.600089948075339e-06
890	1.30758e-12	H	1	1.51917m	-21.738000000000003	2.594109907139117e-06
891	2.2045e-12	He	2	9010.89A	-21.739	2.588143619915429e-06
892	1.52928e-11	Si	3	1298.95A	-21.74	2.582191054771571e-06
893	4.72222e-12	Fe	4	4206.59A	-21.744	2.558517384884015e-06
894	4.11275e-11	Ne	5	482.997A	-21.745	2.552632958189887e-06
895	6.22778e-13	K	7	3.18966m	-21.746	2.546762065301617e-06
896	5.23138e-12	S	3	3797.17A	-21.750999999999998	2.517609521008816e-06
897	1.47804e-12	He	2	1.34397m	-21.755	2.4945279381817063e-06
898	7.3147e-13	Fe	4	2.71569m	-21.756999999999998	2.4830666234008123e-06
899	1.111e-13	P	3	17.8797m	-21.761	2.4603017317625363e-06
900	4.94387e-12	Na	5	4018.00A	-21.761	2.4603017317625363e-06
901	6.411e-11	Al	6	309.850A	-21.763	2.448997672115758e-06
902	1.5135699999999998e-13	He	2	13.1242m	-21.767	2.4265451265003292e-06
903	2.71412e-12	O	2	7318.92A	-21.767	2.4265451265003292e-06
904	5.36187e-12	He	1	3704.76A	-21.769000000000002	2.4153961643663606e-06
905	3.36014e-11	N	4	591.180A	-21.77	2.4098409073450813e-06
906	5.606350000000001e-13	He	2	3.54320m	-21.77	2.4098409073450813e-06
907	1.99685e-11	Si	3	994.790A	-21.77	2.4098409073450813e-06
908	1.92763e-11	P	4	1030.51A	-21.774	2.387747353106871e-06
909	4.71966e-12	Fe	4	4208.88A	-21.776999999999997	2.3713102159450588e-06
910	9.75064e-13	He	2	2.03725m	-21.781	2.349569913208924e-06
911	6.35443e-11	Na	6	312.608A	-21.781999999999996	2.344166052364107e-06
912	2.93415e-13	H	1	6.77008m	-21.783	2.338774620054307e-06
913	2.72434e-12	Ca	2	7291.47A	-21.783	2.338774620054307e-06
914	1.22586e-13	H	1	16.2045m	-21.784000000000002	2.3333955876947434e-06
915	2.22477e-12	He	2	8928.79A	-21.788	2.3120028883597967e-06
916	2.95875e-11	Cl	6	671.380A	-21.789	2.30668542927449e-06
917	4.941729999999999e-13	H	1	4.01974m	-21.791	2.2960871724256662e-06
918	2.76232e-12	Fe	4	7191.23A	-21.794	2.280281019509372e-06
919	1.31265e-12	H	1	1.51331m	-21.796	2.2698040799034974e-06
920	4.5092600000000004e-13	Fe	6	4.40526m	-21.803	2.2335124225269657e-06
921	2.57843e-11	Ne	8	770.410A	-21.805999999999997	2.218137031159065e-06
922	5.67999e-10	C	5	34.9727A	-21.808000000000003	2.2079456172437357e-06
923	6.9005e-10	N	6	28.7870A	-21.809	2.202867483240814e-06
924	1.8299e-11	N	2	1085.55A	-21.81	2.197801028621999e-06
925	9.31895e-14	Na	4	21.3162m	-21.811	2.1927462265254357e-06
926	1.92458e-12	Fe	6	1.03215m	-21.811999999999998	2.187703050151102e-06
927	1.07996e-10	O	6	183.937A	-21.814	2.1776514676768536e-06
928	7.96313e-13	H	1	2.49455m	-21.816	2.1676460680290495e-06
929	4.48779e-12	Fe	5	4426.34A	-21.818	2.1576866390168403e-06
930	2.05868e-10	Si	6	96.4912A	-21.819000000000003	2.152724097456166e-06
931	1.51064e-12	He	2	1.31497m	-21.822	2.137904849006206e-06
932	1.77058e-11	Si	3	1121.92A	-21.823	2.1329878043000317e-06
933	2.27111e-12	He	2	8746.57A	-21.823	2.1329878043000317e-06
934	2.2423299999999998e-12	He	2	8858.83A	-21.826999999999998	2.113432454567165e-06
935	3.77799e-11	O	3	525.794A	-21.826999999999998	2.113432454567165e-06
936	1.32274e-11	S	5	1501.77A	-21.831	2.094056389358273e-06
937	5.20065e-12	He	1	3819.61A	-21.831	2.094056389358273e-06
938	2.2492e-11	Ar	3	883.180A	-21.831999999999997	2.089240193310786e-06
939	2.66477e-13	He	2	7.45447m	-21.831999999999997	2.089240193310786e-06
940	2.56475e-11	O	5	774.518A	-21.833000000000002	2.084435074206792e-06
941	5.32702e-12	O	2R	3729.00A	-21.834	2.0796410065700962e-06
942	2.02733e-11	N	3	979.832A	-21.836	2.0700859240862615e-06
943	2.00933e-11	Na	6	988.613A	-21.840999999999998	2.0463898464612474e-06
944	2.65437e-11	N	2	748.369A	-21.843000000000004	2.036987539180657e-06
945	5.812119999999999e-13	He	2	3.41776m	-21.844	2.032302597846298e-06
946	1.31704e-12	H	1	1.50827m	-21.845	2.027628431578003e-06
947	2.07932e-11	N	4	955.334A	-21.845	2.027628431578003e-06
948	4.03591e-12	He	1	4921.93A	-21.846	2.0229650155937923e-06
949	1.60408e-13	H	1	12.3837m	-21.846	2.0229650155937923e-06
950	1.0631e-12	He	1	1.86854m	-21.846999999999998	2.0183123251687297e-06
951	2.25766e-12	He	2	8798.68A	-21.848000000000003	2.0136703356346652e-06
952	6.31722e-13	He	2	3.14449m	-21.855999999999998	1.976916709929715e-06
953	1.3289e-13	Fe	6	14.9481m	-21.857	1.972369927668743e-06
954	1.022e-12	He	2	1.94368m	-21.858	1.967833602716784e-06
955	4.0283e-12	O	3	4931.23A	-21.858	1.967833602716784e-06
956	7.44223e-12	Al	2	2669.15A	-21.858	1.967833602716784e-06
957	4.23705e-13	Fe	6	4.68828m	-21.866999999999997	1.9274733068118245e-06
958	1.77066e-11	Si	3	1121.87A	-21.87	1.914204673897773e-06
959	1.32423e-12	H	1	1.50008m	-21.872	1.9054097023174612e-06
960	1.96427e-11	Cl	3	1011.29A	-21.872	1.9054097023174612e-06
961	5.92408e-12	Cl	3	3353.17A	-21.874000000000002	1.8966551399609504e-06
962	4.85283e-12	Fe	5	4093.38A	-21.875	1.8922929541884243e-06
963	4.9367199999999996e-12	Na	5	4023.82A	-21.878	1.8792665011183825e-06
964	1.14637e-10	C	5	173.281A	-21.879	1.8749443081053915e-06
965	1.32087e-12	H	1	1.50389m	-21.879	1.8749443081053915e-06
966	1.53823e-12	He	2	1.29138m	-21.883000000000003	1.8577547153656836e-06
967	4.3026199999999997e-13	K	3	4.61683m	-21.883000000000003	1.8577547153656836e-06
968	5.08504e-13	H	1	3.90645m	-21.884	1.8534819980870018e-06
969	1.40083e-11	Fe	6	1418.05A	-21.886999999999997	1.8407227177595147e-06
970	3.19264e-12	K	5	6221.94A	-21.888	1.8364891729882713e-06
971	4.0988699999999997e-13	H	1	4.84633m	-21.889	1.8322653650998364e-06
972	2.54731e-11	O	4	779.820A	-21.889	1.8322653650998364e-06
973	8.04459e-13	H	1	2.46929m	-21.891	1.823846870445955e-06
974	3.1580300000000004e-13	H	1	6.29014m	-21.892	1.8196521390464886e-06
975	4.07959e-12	Fe	4	4869.23A	-21.892	1.8196521390464886e-06
976	1.42105e-11	Fe	6	1397.87A	-21.892	1.8196521390464886e-06
977	3.14916e-11	Ca	7	630.786A	-21.897	1.7988227532535287e-06
978	4.43688e-11	O	6	447.713A	-21.897	1.7988227532535287e-06
979	8.39041e-12	K	6	2367.52A	-21.899	1.7905579134437415e-06
980	1.0204600000000002e-10	Fe	8	194.661A	-21.9	1.7864397445208083e-06
981	9.80426e-11	S	8	202.610A	-21.901999999999997	1.7782317994680952e-06
982	4.26991e-11	Ne	7	465.220A	-21.901999999999997	1.7782317994680952e-06
983	2.02718e-11	N	3	979.905A	-21.91	1.745775411340517e-06
984	4.95242e-12	Na	5	4011.06A	-21.910999999999998	1.7417602393142872e-06
985	3.76906e-12	Fe	3	5270.40A	-21.910999999999998	1.7417602393142872e-06
986	2.9130299999999998e-12	Fe	5	6819.17A	-21.914	1.7297700461644901e-06
987	3.56067e-13	He	2	5.57885m	-21.915	1.7257916854566622e-06
988	3.96047e-12	He	1	5015.68A	-21.916	1.721822474724539e-06
989	7.46235e-11	N	5	266.196A	-21.918000000000003	1.7139114190584089e-06
990	3.39126e-11	Ar	7	585.754A	-21.92	1.7060367113913878e-06
991	2.78732e-11	S	6	712.672A	-21.921	1.7021129358388159e-06
992	2.42569e-10	Si	7	81.8920A	-21.923000000000002	1.6942924372780598e-06
993	1.2529700000000002e-10	C	5	158.539A	-21.924	1.6903956728063988e-06
994	1.0609e-12	He	2	1.87242m	-21.929000000000002	1.6710458735474537e-06
995	4.0215e-12	Ca	7	4939.56A	-21.936	1.6443276978070177e-06
996	6.890720000000001e-13	He	2	2.88278m	-21.936	1.6443276978070177e-06
997	1.98655e-12	Fe	5	9999.46A	-21.936999999999998	1.6405458490472623e-06
998	1.5617799999999998e-12	He	2	1.27191m	-21.938000000000002	1.6367726982982606e-06
999	2.83678e-11	Ar	8	700.246A	-21.939	1.6330082255551962e-06
1000	2.15165e-11	N	4	923.219A	-21.94	1.6292524108591694e-06
1001	3.60185e-11	Ca	7	551.508A	-21.941999999999997	1.6217666760022704e-06
1002	1.68596e-13	Fe	7	11.7823m	-21.941999999999997	1.6217666760022704e-06
1003	1.81147e-11	S	2	1096.60A	-21.943	1.6180367161527374e-06
1004	5.46615e-12	He	1	3634.08A	-21.947	1.6032024663735318e-06
1005	7.00265e-12	C	2	2836.71A	-21.948	1.5995152030213432e-06
1006	4.5533400000000005e-12	Fe	5	4362.61A	-21.948	1.5995152030213432e-06
1007	2.4086e-11	P	4	824.731A	-21.949	1.595836420139534e-06
1008	2.0197200000000002e-12	Fe	5	9835.27A	-21.95	1.5921660982235767e-06
1009	3.0175900000000003e-12	C	2	6582.88A	-21.95	1.5921660982235767e-06
1010	4.92538e-11	Mg	6	403.308A	-21.951	1.5885042178137637e-06
1011	2.94969e-12	Fe	4	6734.42A	-21.953000000000003	1.5812057038975613e-06
1012	2.2583e-11	Ar	3	879.622A	-21.953000000000003	1.5812057038975613e-06
1013	6.83004e-10	N	6	29.0840A	-21.954	1.5775690316951906e-06
1014	1.90995e-12	Fe	5	1.04005m	-21.955	1.573940723606784e-06
1015	2.32548e-12	Ca	2	8542.09A	-21.956	1.5703207603953996e-06
1016	4.66092e-13	He	2	4.26191m	-21.956999999999997	1.566709122868379e-06
1017	2.71228e-12	Ca	2	7323.89A	-21.959	1.5595107483172349e-06
1018	2.16695e-11	N	2	916.701A	-21.96	1.5559239731280585e-06
1019	4.97279e-12	Fe	6	3994.63A	-21.96	1.5559239731280585e-06
1020	1.89176e-13	H	1	10.5005m	-21.961	1.5523454472929133e-06
1021	6.214099999999999e-10	C	5	31.9667A	-21.961	1.5523454472929133e-06
1022	8.11353e-13	H	1	2.44831m	-21.961	1.5523454472929133e-06
1023	1.4645e-11	Na	6	1356.40A	-21.961	1.5523454472929133e-06
1024	5.11195e-14	H	1	38.8589m	-21.961	1.5523454472929133e-06
1025	3.65044e-11	Ca	7	544.165A	-21.965999999999998	1.5345758958980229e-06
1026	1.51652e-11	P	2	1309.87A	-21.967	1.5310464692780048e-06
1027	1.91548e-12	S	2	1.03705m	-21.968000000000004	1.5275251601139435e-06
1028	2.47158e-11	Cl	7	803.716A	-21.97	1.5205068195181944e-06
1029	5.20233e-13	H	1	3.81838m	-21.971	1.5170097508759261e-06
1030	2.42804e-11	Si	4	818.128A	-21.971999999999998	1.5135207252683552e-06
1031	2.83896e-12	Fe	4	6997.10A	-21.974	1.5065667292059243e-06
1032	3.19958e-12	Fe	5	6208.46A	-21.978	1.492754442409837e-06
1033	7.16289e-13	Fe	4	2.77325m	-21.979	1.4893212024637022e-06
1034	9.19566e-10	O	7	21.6020A	-21.98	1.4858958587503135e-06
1035	2.54701e-11	O	4	779.912A	-21.98	1.4858958587503135e-06
1036	4.21479e-12	He	1	4713.03A	-21.980999999999998	1.4824783931088633e-06
1037	2.72813e-12	He	1	7281.35A	-21.980999999999998	1.4824783931088633e-06
1038	7.63588e-11	C	5	260.146A	-21.984	1.4722730836336776e-06
1039	3.06254e-11	S	6	648.627A	-21.985	1.4688869495055552e-06
1040	1.58205e-12	He	2	1.25561m	-21.987	1.4621380270147925e-06
1041	2.2573e-12	Fe	5	8800.09A	-21.987	1.4621380270147925e-06
1042	1.18675e-10	C	5	167.385A	-21.988000000000003	1.4587752028700245e-06
1043	3.33567e-13	H	1	5.95517m	-21.991999999999997	1.4454010714210672e-06
1044	4.28788e-11	Na	5	463.270A	-21.994	1.4387600567382234e-06
1045	1.0935e-12	He	2	1.81660m	-21.995	1.4354510004330619e-06
1046	3.1286400000000003e-12	K	5	6349.22A	-21.995	1.4354510004330619e-06
1047	4.27154e-13	He	2	4.65042m	-21.998	1.4255694252519583e-06
1048	1.98212e-11	Cl	6	1002.18A	-21.998	1.4255694252519583e-06
1049	1.1512e-13	He	2	17.2555m	-21.999000000000002	1.4222907065573554e-06
1050	5.36351e-12	Fe	6	3703.63A	-21.999000000000002	1.4222907065573554e-06
1051	2.10325e-11	Si	8	944.467A	-21.999000000000002	1.4222907065573554e-06
1052	5.05688e-13	Si	9	3.92820m	-22.002	1.4124997262020698e-06
1053	1.29291e-11	P	2	1536.42A	-22.008000000000003	1.3931195034127909e-06
1054	9.109199999999999e-10	O	7	21.8070A	-22.01	1.3867187007151646e-06
1055	7.36008e-13	He	2	2.69895m	-22.011999999999997	1.3803473070345606e-06
1056	8.894210000000001e-14	H	1	22.3342m	-22.015	1.3708450630106285e-06
1057	1.95905e-11	Cl	6	1013.98A	-22.017	1.3645466020703784e-06
1058	3.68484e-11	O	2	539.086A	-22.019000000000002	1.3582770799294655e-06
1059	4.96994e-12	F	4	3996.92A	-22.021	1.3520363636262064e-06
1060	1.6284e-12	He	2	1.21987m	-22.021	1.3520363636262064e-06
1061	3.88071e-12	Fe	5	5118.77A	-22.022	1.3489267662802862e-06
1062	2.747e-12	C	2	7231.33A	-22.022	1.3489267662802862e-06
1063	8.74784e-12	C	5	2270.79A	-22.024	1.3427290107658663e-06
1064	8.17239e-13	H	1	2.43068m	-22.025	1.3396408197375059e-06
1065	1.59962e-12	He	2	1.24182m	-22.026	1.3365597313514035e-06
1066	1.44408e-11	S	3	1375.58A	-22.028000000000002	1.3304187972010813e-06
1067	1.40163e-11	Si	3	1417.24A	-22.03	1.324306078080262e-06
1068	5.45227e-12	Fe	6	3643.34A	-22.03	1.324306078080262e-06
1069	4.0634e-12	Fe	4	4888.63A	-22.031	1.3212602586212798e-06
1070	4.8176400000000005e-12	Fe	5	4123.28A	-22.031999999999996	1.3182214443526613e-06
1071	3.15939e-11	N	5	628.744A	-22.033	1.315189619162894e-06
1072	6.09409e-14	O	5	32.5963m	-22.035	1.3091468717592399e-06
1073	3.13958e-11	S	2	632.711A	-22.04	1.29416119143805e-06
1074	1.15322e-11	Si	4	1722.53A	-22.041	1.2911847032944106e-06
1075	3.64547e-11	C	2	544.909A	-22.043000000000003	1.285252248460673e-06
1076	2.28785e-11	Mg	7	868.260A	-22.046	1.276404634215394e-06
1077	5.77836e-11	He	1	343.773A	-22.046999999999997	1.2734689850201081e-06
1078	1.61495e-12	He	2	1.23003m	-22.046999999999997	1.2734689850201081e-06
1079	8.6742e-11	He	2	229.006A	-22.048000000000002	1.27054008763059e-06
1080	2.54566e-11	Ne	8	780.325A	-22.051	1.2617937511880886e-06
1081	5.29954e-13	H	1	3.74834m	-22.051	1.2617937511880886e-06
1082	2.18175e-11	S	2	910.485A	-22.053	1.255996335512921e-06
1083	2.0471e-13	He	2	9.70372m	-22.055	1.2502255565432307e-06
1084	1.12109e-12	He	2	1.77189m	-22.055999999999997	1.2473501175557753e-06
1085	8.98708e-12	P	2	2210.34A	-22.057	1.2444812918944629e-06
1086	1.7321400000000001e-12	P	2	1.14682m	-22.059	1.2387634197443682e-06
1087	3.76502e-13	He	2	5.27605m	-22.061999999999998	1.2302358323449392e-06
1088	7.99502e-11	O	5	248.460A	-22.061999999999998	1.2302358323449392e-06
1089	3.05647e-13	H	1	6.49914m	-22.061999999999998	1.2302358323449392e-06
1090	1.05898e-11	Fe	6	1875.80A	-22.061999999999998	1.2302358323449392e-06
1091	2.65416e-11	C	5	748.426A	-22.066	1.218956962439105e-06
1092	2.76188e-12	Fe	4	7192.37A	-22.068	1.2133563639302403e-06
1093	2.11563e-13	H	1	9.38937m	-22.068	1.2133563639302403e-06
1094	1.3498400000000002e-10	C	5	147.162A	-22.07	1.207781497834115e-06
1095	3.93881e-12	Fe	5	5043.26A	-22.07	1.207781497834115e-06
1096	4.84504e-13	He	2	4.09996m	-22.076999999999998	1.1884704072015918e-06
1097	3.14553e-12	K	5	6315.13A	-22.081	1.177574445015049e-06
1098	8.223040000000001e-13	H	1	2.41571m	-22.081999999999997	1.1748660989473284e-06
1099	7.74908e-13	He	2	2.56346m	-22.083000000000002	1.172163981902691e-06
1100	3.47898e-13	H	1	5.70985m	-22.085	1.1667783776102788e-06
1101	7.08475e-12	Na	4	2803.83A	-22.085	1.1667783776102788e-06
1102	1.29332e-11	P	2	1535.92A	-22.086	1.1640948618085566e-06
1103	8.03221e-11	C	5	247.310A	-22.09	1.153422375965446e-06
1104	2.1687e-11	N	2	915.962A	-22.093000000000004	1.1454822721790788e-06
1105	5.31646e-11	O	3	373.640A	-22.096999999999998	1.1349804275833984e-06
1106	1.64943e-11	S	2	1204.32A	-22.098000000000003	1.1323700450372928e-06
1107	5.53765e-12	He	1	3587.16A	-22.101999999999997	1.1219884140626266e-06
1108	3.73279e-11	N	2	532.161A	-22.107	1.109145118890834e-06
1109	1.14464e-12	He	2	1.73543m	-22.112	1.0964488397031746e-06
1110	1.9655099999999998e-12	Cr	8	1.01065m	-22.115	1.0889009389817344e-06
1111	5.12822e-11	N	4	387.356A	-22.116999999999997	1.0838978936215856e-06
1112	8.53095e-12	Si	2	2328.52A	-22.121	1.0739606580022464e-06
1113	9.22878e-11	O	5	215.245A	-22.123	1.0690262569978406e-06
1114	1.17709e-13	H	1	16.8759m	-22.123	1.0690262569978406e-06
1115	3.74292e-11	C	2	530.721A	-22.125	1.064114527506679e-06
1116	5.381e-13	H	1	3.69159m	-22.125999999999998	1.0616671320079256e-06
1117	2.75797e-13	He	2	7.20257m	-22.13	1.0519337092361363e-06
1118	8.26695e-13	H	1	2.40288m	-22.131	1.0495143288419854e-06
1119	2.3156e-12	Fe	5	8578.53A	-22.139	1.0303585335106208e-06
1120	2.31799e-10	Si	7	85.6968A	-22.14	1.0279887746436558e-06
1121	4.24221e-13	Na	7	4.68257m	-22.146	1.0138842398902027e-06
1122	8.075060000000001e-13	He	2	2.45998m	-22.148000000000003	1.0092258649540374e-06
1123	5.3144e-13	He	2	3.73786m	-22.151	1.0022784029673605e-06
1124	2.38105e-12	Fe	5	8342.72A	-22.151	1.0022784029673605e-06
1125	2.55997e-11	N	2	775.965A	-22.151999999999997	9.999732266085077e-07
1126	4.52707e-12	He	1	4387.93A	-22.156	9.908054169612008e-07
1127	5.01029e-12	He	1	3964.73A	-22.158	9.862530795844122e-07
1128	8.338860000000001e-13	H	1	2.38215m	-22.158	9.862530795844122e-07
1129	5.06187e-11	Cl	5	392.433A	-22.159000000000002	9.83984760446555e-07
1130	3.05415e-13	He	2	6.50408m	-22.159000000000002	9.83984760446555e-07
1131	7.2542800000000005e-12	Fe	5	2738.31A	-22.16	9.81721658297953e-07
1132	1.1649100000000001e-12	He	2	1.70524m	-22.16	9.81721658297953e-07
1133	2.81179e-11	S	6	706.471A	-22.163	9.74963533938109e-07
1134	8.30525e-13	H	1	2.39180m	-22.165	9.704839834021855e-07
1135	4.08215e-12	Fe	4	4866.17A	-22.166999999999998	9.660250145314275e-07
1136	2.29327e-13	H	1	8.66206m	-22.166999999999998	9.660250145314275e-07
1137	2.30855e-11	S	5	860.473A	-22.168000000000003	9.638032186521775e-07
1138	3.59627e-13	H	1	5.52363m	-22.171	9.571684439632354e-07
1139	4.12733e-11	Ne	5	481.291A	-22.173000000000002	9.527706544389305e-07
1140	3.7109e-11	C	2	535.300A	-22.177	9.440356005744852e-07
1141	1.52256e-11	P	2	1304.68A	-22.178	9.418643789439238e-07
1142	5.4196199999999995e-12	Fe	6	3665.28A	-22.179000000000002	9.396981509845397e-07
1143	2.54975e-11	Ti	4	779.074A	-22.18	9.375369052112157e-07
1144	1.55374e-12	He	1	1.27849m	-22.180999999999997	9.353806301652339e-07
1145	4.9579e-11	Mg	6	400.663A	-22.183000000000003	9.310829465521461e-07
1146	4.30846e-11	Na	5	461.057A	-22.184	9.289415151991722e-07
1147	1.76053e-11	Si	4	1128.32A	-22.189	9.183080096054495e-07
1148	2.78287e-11	Ar	8	713.813A	-22.191999999999997	9.119864217326641e-07
1149	3.68169e-11	O	2	539.547A	-22.191999999999997	9.119864217326641e-07
1150	1.91866e-12	Fe	5	1.03533m	-22.193	9.098889111679709e-07
1151	2.18026e-11	Fe	3	911.104A	-22.193	9.098889111679709e-07
1152	2.61221e-11	O	5	760.446A	-22.193	9.098889111679709e-07
1153	1.58661e-12	S	9	1.25201m	-22.193	9.098889111679709e-07
1154	1.21126e-12	He	2	1.63998m	-22.194000000000003	9.077962247437157e-07
1155	1.43121e-11	Fe	6	1387.95A	-22.194000000000003	9.077962247437157e-07
1156	1.00822e-10	C	5	197.024A	-22.194000000000003	9.077962247437157e-07
1157	3.78226e-14	H	1	52.5201m	-22.195	9.057083513646829e-07
1158	5.44994e-13	H	1	3.64490m	-22.195999999999998	9.036252799611685e-07
1159	4.43561e-11	O	6	447.841A	-22.199	8.974047672882882e-07
1160	1.18248e-12	He	2	1.67990m	-22.199	8.974047672882882e-07
1161	1.2714599999999999e-10	C	5	156.233A	-22.201999999999998	8.912270763234594e-07
1162	3.33146e-13	He	2	5.96268m	-22.206	8.830562573746656e-07
1163	2.93353e-11	F	4	677.151A	-22.206	8.830562573746656e-07
1164	8.35094e-13	He	2	2.37871m	-22.209	8.769773408573067e-07
1165	4.22502e-12	Fe	3	4701.62A	-22.211	8.72947995983902e-07
1166	8.959019999999999e-14	He	2	22.1726m	-22.211	8.72947995983902e-07
1167	1.53447e-11	Si	3	1294.54A	-22.212	8.709402713069066e-07
1168	1.14771e-10	O	6	173.080A	-22.214000000000002	8.669386642484985e-07
1169	1.80842e-10	Al	6	109.844A	-22.214000000000002	8.669386642484985e-07
1170	2.34181e-13	H	1	8.48253m	-22.214000000000002	8.669386642484985e-07
1171	2.29325e-12	Ca	2	8662.14A	-22.217	8.609707004617984e-07
1172	1.1978100000000001e-12	He	2	1.65840m	-22.219	8.570148994206081e-07
1173	5.7034e-13	He	2	3.48292m	-22.221	8.530772736342496e-07
1174	3.01041e-11	S	5	659.858A	-22.224	8.472047309893492e-07
1175	8.766080000000001e-10	N	6	22.6606A	-22.224	8.472047309893492e-07
1176	1.4009700000000001e-13	H	1	14.1791m	-22.226	8.433121788326435e-07
1177	1.4370400000000001e-10	C	5	138.232A	-22.226999999999997	8.413726146436693e-07
1178	3.05409e-11	S	6	650.422A	-22.23	8.35580646304503e-07
1179	2.03237e-11	Na	6	977.404A	-22.232	8.317415019655946e-07
1180	2.71482e-13	Na	3	7.31706m	-22.24	8.165605086790763e-07
1181	5.5887900000000005e-12	He	1	3554.34A	-22.24	8.165605086790763e-07
1182	1.88468e-11	Al	7	1054.00A	-22.241	8.146824716240888e-07
1183	1.89356e-11	S	2	1049.05A	-22.241999999999997	8.128087539344732e-07
1184	2.33691e-12	C	3	8500.32A	-22.243000000000002	8.109393456759451e-07
1185	2.35538e-12	Cl	3	8433.66A	-22.243000000000002	8.109393456759451e-07
1186	7.68766e-13	Si	9	2.58394m	-22.244	8.090742369371144e-07
1187	2.43793e-11	Cl	7	814.810A	-22.244	8.090742369371144e-07
1188	6.19623e-10	C	5	32.0589A	-22.244	8.090742369371144e-07
1189	8.520410000000001e-12	O	3	2331.40A	-22.248	8.016565997470304e-07
1190	4.12662e-11	Ne	5	481.374A	-22.249000000000002	7.998128407313811e-07
1191	2.48066e-13	He	2	8.00774m	-22.249000000000002	7.998128407313811e-07
1192	4.12007e-11	S	3	482.139A	-22.250999999999998	7.961380345313393e-07
1193	3.6934699999999997e-13	H	1	5.37826m	-22.250999999999998	7.961380345313393e-07
1194	8.54101e-12	Fe	6	2325.77A	-22.252	7.943069678634771e-07
1195	1.29312e-10	C	5	153.616A	-22.254	7.90657458851366e-07
1196	2.34227e-12	Cl	3	8480.86A	-22.255	7.888389971577898e-07
1197	1.04165e-11	Fe	6	1907.01A	-22.256	7.870247178100438e-07
1198	3.11365e-11	C	2	637.979A	-22.258000000000003	7.834086676976699e-07
1199	2.44118e-12	Fe	5	8137.24A	-22.258000000000003	7.834086676976699e-07
1200	2.43658e-13	H	1	8.15259m	-22.259	7.816068777611108e-07
1201	1.60677e-13	He	2	12.3630m	-22.259	7.816068777611108e-07
1202	5.50879e-13	H	1	3.60595m	-22.26	7.798092318264048e-07
1203	8.586479999999999e-13	He	2	2.31346m	-22.265	7.708828293640445e-07
1204	3.01981e-12	C	2	6578.05A	-22.267	7.673409444922446e-07
1205	1.52669e-11	Si	3	1301.15A	-22.268	7.655761092935686e-07
1206	2.4372e-11	Si	4	815.053A	-22.274	7.550720112856038e-07
1207	6.658980000000001e-14	H	1	29.8311m	-22.275	7.533353938502748e-07
1208	3.46889e-11	F	4	572.646A	-22.276999999999997	7.498741321212116e-07
1209	3.80083e-13	He	2	5.22635m	-22.278000000000002	7.481494694762062e-07
1210	2.33699e-12	Cl	3	8500.01A	-22.28	7.447120349052885e-07
1211	1.14998e-11	Si	4	1727.38A	-22.285	7.361873867338909e-07
1212	2.09242e-11	Si	8	949.354A	-22.285999999999998	7.344942027297655e-07
1213	1.24757e-11	Ne	5	1592.26A	-22.285999999999998	7.344942027297655e-07
1214	6.02938e-13	He	2	3.29461m	-22.287	7.328049129407805e-07
1215	3.60935e-11	C	2	550.361A	-22.289	7.294379802030629e-07
1216	2.77013e-12	Fe	4	7170.96A	-22.29	7.277603194031941e-07
1217	4.07977e-12	Fe	4	4869.01A	-22.29	7.277603194031941e-07
1218	6.15536e-11	N	4	322.718A	-22.291999999999998	7.244165644674189e-07
1219	1.33247e-11	Fe	7	1490.80A	-22.299	7.128339446332641e-07
1220	1.93612e-12	Fe	5	1.02599m	-22.299	7.128339446332641e-07
1221	4.2027e-11	Ar	3	472.659A	-22.299	7.128339446332641e-07
1222	7.32085e-13	Fe	4	2.71341m	-22.302	7.079268302744938e-07
1223	2.17636e-11	S	2	912.736A	-22.305999999999997	7.014365180826524e-07
1224	8.78918e-13	He	2	2.26010m	-22.313000000000002	6.902213237797422e-07
1225	5.55945e-13	H	1	3.57310m	-22.316999999999997	6.838933366471518e-07
1226	1.06243e-12	He	1	1.86972m	-22.320999999999998	6.776233648492995e-07
1227	1.2863200000000001e-12	Fe	4	1.54429m	-22.322	6.760648743577975e-07
1228	1.57861e-13	H	1	12.5835m	-22.323	6.745099682949593e-07
1229	1.94483e-12	Fe	5	1.02140m	-22.324	6.729586384168274e-07
1230	3.77493e-13	H	1	5.26220m	-22.325	6.714108764984109e-07
1231	2.18027e-13	He	2	9.11102m	-22.326999999999998	6.68326023735257e-07
1232	3.17407e-12	Fe	5	6258.36A	-22.329	6.652553445830762e-07
1233	4.57076e-11	Mg	7	434.599A	-22.331999999999997	6.606757590032565e-07
1234	2.15059e-11	N	4	923.676A	-22.334	6.576402296246697e-07
1235	3.15874e-11	N	5	628.874A	-22.334	6.576402296246697e-07
1236	2.0113e-13	He	2	9.87645m	-22.335	6.561276990688096e-07
1237	8.01937e-11	N	5	247.706A	-22.336	6.546186472367e-07
1238	9.23487e-11	O	5	215.103A	-22.343000000000004	6.441520189192353e-07
1239	2.5538699999999997e-13	H	1	7.77818m	-22.345	6.41192409230137e-07
1240	6.305260000000001e-13	He	2	3.15046m	-22.346999999999998	6.382463977123572e-07
1241	9.25268e-13	He	2	2.14689m	-22.346999999999998	6.382463977123572e-07
1242	4.18982e-13	He	2	4.74112m	-22.346999999999998	6.382463977123572e-07
1243	1.83061e-13	H	1	10.8512m	-22.351	6.323949195661357e-07
1244	1.6495e-11	S	2	1204.27A	-22.351	6.323949195661357e-07
1245	8.964879999999999e-13	He	2	2.21581m	-22.351999999999997	6.309404516121955e-07
1246	8.66724e-14	Fe	3	22.9190m	-22.351999999999997	6.309404516121955e-07
1247	4.27101e-12	O	2R	4651.00A	-22.355	6.265970880940177e-07
1248	2.22309e-11	Si	2	893.551A	-22.355999999999998	6.251559547824309e-07
1249	1.1736700000000001e-09	O	7	16.9251A	-22.359	6.208524114603384e-07
1250	4.40365e-11	Ar	3	451.091A	-22.359	6.208524114603384e-07
1251	4.03659e-12	Fe	4	4921.10A	-22.363000000000003	6.151604023386101e-07
1252	5.603350000000001e-13	H	1	3.54510m	-22.366	6.10925667915557e-07
1253	5.626630000000001e-12	He	1	3530.43A	-22.366	6.10925667915557e-07
1254	7.1301899999999995e-12	Ar	5	2785.96A	-22.369	6.067200851992175e-07
1255	8.89775e-14	H	1	22.3253m	-22.371	6.039324596232826e-07
1256	6.01262e-14	Fe	5	33.0380m	-22.372	6.025434535106589e-07
1257	9.11815e-13	He	2	2.17856m	-22.372	6.025434535106589e-07
1258	1.38469e-11	Fe	6	1434.58A	-22.373	6.011576420234444e-07
1259	4.82051e-12	He	1	4120.82A	-22.375999999999998	5.970193019243741e-07
1260	4.27495e-11	Ar	3	464.671A	-22.378	5.942762473989456e-07
1261	2.32368e-11	S	5	854.870A	-22.38	5.915457960642483e-07
1262	4.05233e-12	Fe	4	4901.99A	-22.383000000000003	5.874736234473368e-07
1263	1.28797e-11	P	2	1542.30A	-22.384	5.861224716074777e-07
1264	4.55463e-11	Ca	8	436.138A	-22.386	5.834294834695513e-07
1265	3.27654e-14	P	2	60.6263m	-22.392	5.754245308584316e-07
1266	5.675270000000001e-13	H	1	3.50018m	-22.393	5.741010911625184e-07
1267	7.19613e-12	He	1	2760.44A	-22.394000000000002	5.727806952934405e-07
1268	3.12969e-12	Si	2	6347.11A	-22.395	5.714633362505952e-07
1269	3.84387e-13	H	1	5.16782m	-22.395	5.714633362505952e-07
1270	2.6496300000000003e-13	He	2	7.49707m	-22.397	5.688377007216211e-07
1271	2.06314e-11	S	3	962.825A	-22.398000000000003	5.675294103146296e-07
1272	4.49059e-14	F	4	44.2357m	-22.398000000000003	5.675294103146296e-07
1273	1.0661000000000001e-10	C	5	186.329A	-22.398000000000003	5.675294103146296e-07
1274	5.641649999999999e-13	H	1	3.52103m	-22.399	5.66224128892085e-07
1275	4.79383e-12	He	1	4143.76A	-22.4	5.649218495335059e-07
1276	2.54109e-11	Ti	4	781.730A	-22.401999999999997	5.623262694058974e-07
1277	6.5408e-13	He	2	3.03701m	-22.401999999999997	5.623262694058974e-07
1278	4.9549099999999995e-12	He	1	4009.05A	-22.405	5.584552425956655e-07
1279	7.1087e-14	He	2	27.9439m	-22.406	5.57170831179738e-07
1280	5.49707e-12	He	1	3613.64A	-22.408	5.546108637465611e-07
1281	8.72085e-12	C	5	2277.81A	-22.409000000000002	5.533352941566239e-07
1282	1.2888799999999999e-12	Fe	4	1.54122m	-22.41	5.52062658295338e-07
1283	4.5158000000000003e-13	He	2	4.39887m	-22.412	5.495261607846657e-07
1284	3.8804e-11	C	5	511.918A	-22.413	5.482622856870222e-07
1285	1.7219200000000001e-13	H	1	11.5362m	-22.414	5.470013174214394e-07
1286	6.01886e-12	Ne	5	3300.37A	-22.414	5.470013174214394e-07
1287	2.15451e-11	N	4	921.994A	-22.415	5.457432493023938e-07
1288	1.6223e-13	He	2	12.2446m	-22.415	5.457432493023938e-07
1289	2.52215e-12	P	2	7875.99A	-22.416	5.444880746597243e-07
1290	1.34017e-10	C	5	148.223A	-22.416	5.444880746597243e-07
1291	1.3191899999999999e-10	C	5	150.581A	-22.42	5.394961779860114e-07
1292	3.21934e-11	O	4	617.036A	-22.42	5.394961779860114e-07
1293	1.16831e-12	He	1	1.70027m	-22.42	5.394961779860114e-07
1294	2.97134e-13	Fe	5	6.68535m	-22.421999999999997	5.370174182077252e-07
1295	8.34809e-11	Fe	7	237.952A	-22.424	5.345500472960972e-07
1296	2.6510799999999997e-13	H	1	7.49298m	-22.425	5.333206163036635e-07
1297	3.11777e-12	Si	2	6371.37A	-22.427	5.308702306539231e-07
1298	5.5368800000000005e-12	Fe	6	3587.66A	-22.434	5.223822026814332e-07
1299	1.4407e-10	Mg	5	137.881A	-22.434	5.223822026814332e-07
1300	1.158e-11	S	9	1715.41A	-22.441999999999997	5.12847652952751e-07
1301	2.8767200000000006e-14	H	1	69.0524m	-22.441999999999997	5.12847652952751e-07
1302	2.16858e-11	N	2	916.012A	-22.443	5.116681360822007e-07
1303	1.82025e-12	He	1	1.09130m	-22.445	5.093172345423822e-07
1304	9.08859e-11	Fe	8	218.565A	-22.445	5.093172345423822e-07
1305	1.28436e-13	He	2	15.4664m	-22.448	5.058111193614083e-07
1306	4.72144e-11	F	4	420.729A	-22.448	5.058111193614083e-07
1307	6.7435e-13	He	2	2.94572m	-22.45	5.03487128368987e-07
1308	3.4256400000000003e-12	Fe	4	5798.75A	-22.45	5.03487128368987e-07
1309	4.06966e-12	Fe	3	4881.12A	-22.451	5.023291401075709e-07
1310	4.50345e-11	Ca	8	441.094A	-22.455	4.977237588690987e-07
1311	3.42475e-12	Fe	4	5800.27A	-22.456	4.965790259896994e-07
1312	3.79288e-12	Fe	4	5237.30A	-22.459	4.931606000196064e-07
1313	3.90273e-13	H	1	5.08989m	-22.459	4.931606000196064e-07
1314	3.03863e-13	He	2	6.53732m	-22.464000000000002	4.875154373122518e-07
1315	1.06741e-13	H	1	18.6099m	-22.465	4.863941829209162e-07
1316	4.97504e-11	Mg	6	399.282A	-22.465	4.863941829209162e-07
1317	6.04481e-14	P	2	32.8620m	-22.467	4.841594046477507e-07
1318	5.77457e-12	He	1	3439.99A	-22.469	4.819348942480585e-07
1319	1.1424799999999999e-10	N	6	173.871A	-22.47	4.80826474749606e-07
1320	3.93539e-12	He	1	5047.64A	-22.47	4.80826474749606e-07
1321	4.17791e-12	Fe	3	4754.64A	-22.471	4.797206045452539e-07
1322	6.4855099999999995e-12	N	2	3062.90A	-22.471999999999998	4.786172777717963e-07
1323	4.79168e-13	He	2	4.14561m	-22.471999999999998	4.786172777717963e-07
1324	2.32394e-11	Mg	7	854.774A	-22.473000000000003	4.775164885794926e-07
1325	1.78426e-12	Fe	4	1.11332m	-22.473000000000003	4.775164885794926e-07
1326	8.59491e-13	Sc	5	2.31119m	-22.474	4.7641823113208385e-07
1327	1.38975e-10	Mg	5	142.935A	-22.475	4.753224996067067e-07
1328	4.31929e-11	Na	5	459.901A	-22.475	4.753224996067067e-07
1329	1.45239e-13	H	1	13.6771m	-22.475	4.753224996067067e-07
1330	5.79161e-12	Fe	5	3429.87A	-22.478	4.720504025349732e-07
1331	5.65541e-12	He	1	3512.47A	-22.479	4.7096471673660736e-07
1332	7.20699e-13	He	2	2.75628m	-22.483	4.666468862600026e-07
1333	1.9037499999999998e-10	Al	6	104.344A	-22.484	4.65573628204199e-07
1334	4.23595e-12	Fe	5	4689.49A	-22.484	4.65573628204199e-07
1335	7.30633e-11	C	5	271.880A	-22.487	4.6236864189115486e-07
1336	7.77216e-10	C	6	25.5585A	-22.488000000000003	4.6130522352434736e-07
1337	6.91919e-13	He	2	2.87092m	-22.489	4.6024425095192105e-07
1338	3.6796e-11	O	2	539.854A	-22.491	4.5812962070243906e-07
1339	1.44216e-10	Mg	5	137.741A	-22.491999999999997	4.570759518138281e-07
1340	1.29632e-13	He	2	15.3238m	-22.491999999999997	4.570759518138281e-07
1341	1.37262e-11	Si	3	1447.19A	-22.493000000000002	4.560247062964056e-07
1342	1.19693e-10	C	5	165.961A	-22.496	4.5288545429940677e-07
1343	1.36723e-11	P	2	1452.90A	-22.499000000000002	4.497678127611424e-07
1344	2.73254e-13	H	1	7.26960m	-22.499000000000002	4.497678127611424e-07
1345	1.83921e-13	H	1	10.8006m	-22.499000000000002	4.497678127611424e-07
1346	3.40768e-13	Al	8	5.82933m	-22.504	4.44619363182111e-07
1347	3.4766e-11	F	4	571.377A	-22.504	4.44619363182111e-07
1348	5.2261e-11	Na	3	380.101A	-22.506999999999998	4.415586250148536e-07
1349	7.07247e-13	He	2	2.80870m	-22.509	4.395298474180743e-07
1350	1.51556e-11	P	2	1310.70A	-22.509	4.395298474180743e-07
1351	5.14277e-12	Si	2	3862.60A	-22.51	4.3851895682092857e-07
1352	1.75373e-13	He	2	11.3270m	-22.51	4.3851895682092857e-07
1353	9.04753e-12	P	2	2195.57A	-22.511	4.3751039120764234e-07
1354	5.11549e-14	H	1	38.8320m	-22.511	4.3751039120764234e-07
1355	6.15822e-11	N	4	322.568A	-22.514	4.3449859085923043e-07
1356	1.5236200000000001e-12	V	7	1.30376m	-22.514	4.3449859085923043e-07
1357	2.21485e-11	Fe	3	896.877A	-22.514	4.3449859085923043e-07
1358	3.95338e-13	H	1	5.02467m	-22.516	4.325022511728838e-07
1359	1.93983e-11	Si	2	1024.03A	-22.518	4.305150838342169e-07
1360	3.21977e-11	O	4	616.952A	-22.519000000000002	4.2952492661796885e-07
1361	1.80578e-11	S	4	1100.05A	-22.524	4.2460819544048864e-07
1362	2.50655e-12	Fe	4	7925.02A	-22.524	4.2460819544048864e-07
1363	8.62799e-12	Fe	6	2302.33A	-22.525	4.2363162369055695e-07
1364	2.31083e-11	Fe	3	859.623A	-22.526	4.2265729799331944e-07
1365	5.027229999999999e-13	He	2	3.95138m	-22.526999999999997	4.21685213183005e-07
1366	5.15155e-12	Si	2	3856.02A	-22.528000000000002	4.2071536410570647e-07
1367	1.1308499999999999e-10	C	5	175.659A	-22.528000000000002	4.2071536410570647e-07
1368	3.3646100000000003e-13	He	2	5.90394m	-22.528000000000002	4.2071536410570647e-07
1369	1.00649e-10	Fe	8	197.363A	-22.529	4.1974774561939433e-07
1370	1.33705e-10	C	5	148.569A	-22.53	4.187823525938414e-07
1371	1.38811e-13	Fe	6	14.3105m	-22.534000000000002	4.149429329073234e-07
1372	3.01708e-12	N	2R	6584.00A	-22.538	4.1113871323207443e-07
1373	1.87947e-11	Al	7	1056.92A	-22.539	4.1019312043156195e-07
1374	4.11673e-12	C	3	4825.31A	-22.539	4.1019312043156195e-07
1375	2.57184e-11	N	3	772.384A	-22.541	4.083084542379052e-07
1376	3.94638e-12	Fe	4	5033.59A	-22.541999999999998	4.073693708524483e-07
1377	5.50993e-11	C	5	360.521A	-22.543000000000003	4.0643244729883656e-07
1378	2.64981e-11	C	5	749.657A	-22.544	4.05497678609608e-07
1379	1.1486599999999999e-10	O	6	172.936A	-22.545	4.0456505982870194e-07
1380	1.0495900000000001e-10	C	5	189.258A	-22.551	3.9901421911221506e-07
1381	1.21072e-13	H	1	16.4071m	-22.554000000000002	3.9626742454848434e-07
1382	1.19494e-12	Fe	4	1.66239m	-22.559	3.9173138884914013e-07
1383	4.90733e-13	He	1	4.04791m	-22.559	3.9173138884914013e-07
1384	7.30042e-12	He	1	2721.00A	-22.561	3.899315466070726e-07
1385	1.38033e-10	C	5	143.911A	-22.564	3.8724727672107904e-07
1386	3.99729e-13	H	1	4.96948m	-22.565	3.863566326997294e-07
1387	1.02044e-13	He	2	19.4666m	-22.565	3.863566326997294e-07
1388	7.70951e-14	F	4	25.7662m	-22.566999999999997	3.845814852190089e-07
1389	1.5298e-11	Ti	3	1298.50A	-22.566999999999997	3.845814852190089e-07
1390	2.80148e-13	H	1	7.09071m	-22.568	3.836969723479733e-07
1391	5.6745e-12	Mg	6	3500.65A	-22.57	3.8193404489655254e-07
1392	5.13275e-12	Fe	6	3870.14A	-22.570999999999998	3.8105562096929855e-07
1393	6.30586e-11	Mg	8	315.016A	-22.573	3.7930482942508773e-07
1394	5.07511e-11	Fe	5	391.409A	-22.573	3.7930482942508773e-07
1395	1.0136399999999998e-10	Fe	8	195.972A	-22.574	3.784324525256117e-07
1396	2.1427199999999997e-13	He	2	9.27066m	-22.574	3.784324525256117e-07
1397	5.22993e-13	He	2	3.79823m	-22.575	3.775620820373302e-07
1398	1.6596299999999999e-12	He	1	1.19692m	-22.575	3.775620820373302e-07
1399	1.9364100000000002e-13	H	1	10.2584m	-22.578000000000003	3.7496296294649057e-07
1400	5.67781e-12	He	1	3498.61A	-22.581999999999997	3.7152528183903095e-07
1401	1.981e-12	He	1	1.00275m	-22.585	3.68967719788449e-07
1402	5.05919e-12	He	1	3926.41A	-22.585	3.68967719788449e-07
1403	5.73494e-14	He	2	34.6376m	-22.587	3.672724671052633e-07
1404	3.64049e-13	He	2	5.45654m	-22.587	3.672724671052633e-07
1405	1.16472e-13	H	1	17.0552m	-22.588	3.6642776387118674e-07
1406	8.02407e-11	N	5	247.561A	-22.590999999999998	3.6390529288747486e-07
1407	6.5044e-11	O	3	305.400A	-22.592	3.630683339391976e-07
1408	4.06921e-13	H	1	4.88165m	-22.592	3.630683339391976e-07
1409	2.7617e-12	Fe	4	7192.83A	-22.595	3.6056898910846785e-07
1410	1.9703400000000003e-12	Fe	5	1.00817m	-22.595	3.6056898910846785e-07
1411	3.93585e-11	He	1	504.706A	-22.596999999999998	3.589123250875335e-07
1412	6.89188e-14	H	1	28.8230m	-22.598000000000003	3.580868496465293e-07
1413	4.0355900000000003e-13	H	1	4.92232m	-22.598000000000003	3.580868496465293e-07
1414	3.76122e-11	N	2	528.139A	-22.599	3.5726327274636125e-07
1415	5.62258e-11	Na	7	353.298A	-22.599	3.5726327274636125e-07
1416	2.7932599999999998e-12	Fe	4	7111.58A	-22.599	3.5726327274636125e-07
1417	4.02064e-11	Na	6	494.062A	-22.604	3.531737138806822e-07
1418	8.4072e-12	Al	8	2362.79A	-22.605	3.523614368792038e-07
1419	2.7341599999999997e-12	Fe	4	7265.28A	-22.605	3.523614368792038e-07
1420	5.69342e-13	He	2	3.48902m	-22.607	3.507424831353285e-07
1421	5.45863e-11	S	6	363.909A	-22.607	3.507424831353285e-07
1422	6.26584e-11	Mg	8	317.028A	-22.608	3.4993579780939707e-07
1423	2.60987e-11	O	5	761.128A	-22.611	3.475268567214952e-07
1424	5.40562e-13	He	2	3.67478m	-22.613000000000003	3.459301158557223e-07
1425	9.18368e-12	Fe	6	2163.02A	-22.613000000000003	3.459301158557223e-07
1426	1.89604e-12	Fe	6	1.04768m	-22.614	3.4513449866739926e-07
1427	1.14213e-12	P	8	1.73925m	-22.616	3.4354874968843343e-07
1428	3.17398e-11	O	4	625.854A	-22.618000000000002	3.4197028656420845e-07
1429	1.0428599999999999e-13	He	2	19.0481m	-22.622	3.3883508413195343e-07
1430	5.262330000000001e-12	Fe	6	3774.84A	-22.623	3.3805578506376925e-07
1431	3.47585e-12	Fe	6	5715.00A	-22.624000000000002	3.37278278333705e-07
1432	1.58568e-12	He	1	1.25274m	-22.624000000000002	3.37278278333705e-07
1433	5.7618400000000004e-12	He	1	3447.59A	-22.627	3.3495647099698757e-07
1434	1.5469299999999998e-10	O	7	128.412A	-22.63	3.326506468695493e-07
1435	1.09037e-10	C	6	182.181A	-22.631999999999998	3.3112225597944e-07
1436	2.8603400000000003e-13	H	1	6.94480m	-22.631999999999998	3.3112225597944e-07
1437	7.1822e-11	Mg	5	276.579A	-22.631999999999998	3.3112225597944e-07
1438	5.5589e-13	He	2	3.57345m	-22.633000000000003	3.303606959237515e-07
1439	7.848960000000001e-14	He	2	25.3084m	-22.635	3.2884282640252356e-07
1440	2.46871e-13	He	2	8.04650m	-22.635	3.2884282640252356e-07
1441	6.33735e-11	Fe	7	313.450A	-22.635	3.2884282640252356e-07
1442	1.53336e-11	C	3	1295.48A	-22.635	3.2884282640252356e-07
1443	4.57601e-12	O	2R	4341.00A	-22.636	3.2808650888938836e-07
1444	4.73284e-11	C	4	419.715A	-22.638	3.265790883084452e-07
1445	1.32801e-13	H	1	14.9580m	-22.638	3.265790883084452e-07
1446	3.87603e-13	He	2	5.12495m	-22.641	3.2433093367779687e-07
1447	8.71057e-12	Ca	5	2280.50A	-22.641	3.2433093367779687e-07
1448	6.99947e-11	Ne	3	283.799A	-22.642	3.2358499322996537e-07
1449	5.4964e-12	Fe	6	3614.08A	-22.646	3.206183481801586e-07
1450	1.12836e-11	C	2	1760.47A	-22.648000000000003	3.1914524068082617e-07
1451	1.91965e-12	Fe	5	1.03480m	-22.651999999999997	3.1621929952705763e-07
1452	2.01787e-13	H	1	9.84425m	-22.651999999999997	3.1621929952705763e-07
1453	4.18852e-11	S	3	474.260A	-22.651999999999997	3.1621929952705763e-07
1454	1.73701e-11	S	3	1143.60A	-22.654	3.147664038203365e-07
1455	1.55306e-12	He	1	1.27905m	-22.656	3.1332018356302214e-07
1456	2.08769e-12	He	1	9515.06A	-22.656	3.1332018356302214e-07
1457	5.13627e-12	He	1	3867.48A	-22.656999999999996	3.1259956713772295e-07
1458	1.60957e-11	S	2	1234.15A	-22.656999999999996	3.1259956713772295e-07
1459	3.96404e-12	Fe	3	5011.16A	-22.658	3.1188060808420534e-07
1460	4.54123e-11	C	5	437.425A	-22.662	3.0902126948241374e-07
1461	1.03804e-11	P	8	1913.66A	-22.662	3.0902126948241374e-07
1462	4.72915e-11	F	4	420.043A	-22.662	3.0902126948241374e-07
1463	5.62696e-11	C	5	353.023A	-22.664	3.07601445719639e-07
1464	2.6183e-11	O	5	758.677A	-22.666	3.0618814545449116e-07
1465	4.91223e-11	Mg	5	404.388A	-22.666999999999998	3.0548393226165666e-07
1466	4.58125e-11	Ca	7	433.603A	-22.666999999999998	3.0548393226165666e-07
1467	2.2387599999999996e-14	H	1	88.7295m	-22.666999999999998	3.0548393226165666e-07
1468	3.51232e-11	O	3	565.565A	-22.668000000000003	3.0478133871421605e-07
1469	5.52323e-11	Ca	8	359.653A	-22.67	3.0338099566378215e-07
1470	5.59606e-11	Na	7	354.972A	-22.67	3.0338099566378215e-07
1471	1.1879299999999998e-10	C	5	167.218A	-22.674	3.0059958197705107e-07
1472	2.7625e-12	Fe	4	7190.76A	-22.675	2.9990822212353584e-07
1473	1.40639e-10	C	5	141.244A	-22.676	2.992184523535618e-07
1474	5.695580000000001e-12	He	1	3487.70A	-22.678	2.9784366844427354e-07
1475	1.4318499999999999e-13	He	2	13.8733m	-22.679000000000002	2.9715864701599427e-07
1476	2.42762e-11	C	3	818.269A	-22.679000000000002	2.9715864701599427e-07
1477	1.28728e-11	P	2	1543.13A	-22.68	2.9647520109328265e-07
1478	9.363879999999999e-13	Fe	4	2.12139m	-22.68	2.9647520109328265e-07
1479	1.04827e-11	Si	7	1894.97A	-22.680999999999997	2.9579332705257404e-07
1480	8.324980000000001e-14	H	1	23.8613m	-22.684	2.937571001117307e-07
1481	4.164869999999999e-12	Fe	3	4769.52A	-22.685	2.930814775298035e-07
1482	4.07873e-13	He	2	4.87026m	-22.689	2.9039449039290023e-07
1483	2.9109899999999997e-13	H	1	6.82396m	-22.689	2.9039449039290023e-07
1484	9.77817e-13	Fe	5	2.03151m	-22.689	2.9039449039290023e-07
1485	1.2938e-10	C	5	153.536A	-22.689	2.9039449039290023e-07
1486	9.4084e-14	H	1	21.1135m	-22.693	2.877321377021406e-07
1487	1.8062400000000003e-10	Al	6	109.977A	-22.694000000000003	2.870703721492245e-07
1488	2.74459e-13	He	2	7.23769m	-22.694000000000003	2.870703721492245e-07
1489	2.92448e-12	Fe	4	6792.48A	-22.695999999999998	2.857514035984601e-07
1490	3.4938e-12	Fe	4	5685.64A	-22.697	2.8509419360756703e-07
1491	7.74528e-14	Fe	7	25.6472m	-22.698	2.844384951577082e-07
1492	2.0990400000000003e-12	He	1	9463.57A	-22.7	2.8313161898329955e-07
1493	2.82316e-12	Fe	4	7036.25A	-22.7	2.8313161898329955e-07
1494	3.32285e-11	O	3	597.814A	-22.701999999999998	2.8183074735948553e-07
1495	5.82195e-14	He	2	34.1199m	-22.705	2.798906381411707e-07
1496	2.2498099999999997e-12	S	3	8829.39A	-22.706	2.7924690753678036e-07
1497	6.566399999999999e-13	Fe	5	3.02517m	-22.706	2.7924690753678036e-07
1498	7.37192e-12	He	1	2694.61A	-22.709	2.7732458534669313e-07
1499	9.41007e-12	Ca	7	2110.98A	-22.711	2.760503946188649e-07
1500	4.79331e-12	Fe	4	4144.20A	-22.713	2.7478205826564343e-07
1501	5.90734e-12	Fe	5	3362.67A	-22.714000000000002	2.7415007706892425e-07
1502	3.74883e-11	O	6	529.884A	-22.715999999999998	2.7289047188174877e-07
1503	2.57345e-11	N	3	771.901A	-22.715999999999998	2.7289047188174877e-07
1504	1.23238e-11	Al	3	1611.87A	-22.715999999999998	2.7289047188174877e-07
1505	1.86098e-12	Fe	5	1.06742m	-22.717	2.722628412129866e-07
1506	1.42522e-13	H	1	13.9378m	-22.717	2.722628412129866e-07
1507	3.1317000000000007e-10	S	8	63.4302A	-22.718000000000004	2.716366540547035e-07
1508	4.9452599999999995e-12	Na	5	4016.87A	-22.719	2.710119070869239e-07
1509	2.08681e-13	H	1	9.51904m	-22.721	2.6976672048109346e-07
1510	4.54222e-13	He	2	4.37329m	-22.721	2.6976672048109346e-07
1511	2.74478e-12	C	2	7237.17A	-22.721999999999998	2.691462742411893e-07
1512	8.723339999999999e-12	C	5	2277.16A	-22.724	2.6790965943965806e-07
1513	4.0151599999999994e-14	H	1	49.4737m	-22.726999999999997	2.660653823165134e-07
1514	4.25442e-13	He	2	4.66913m	-22.726999999999997	2.660653823165134e-07
1515	1.2321299999999998e-10	N	6	161.220A	-22.728	2.654534489181546e-07
1516	3.76612e-11	Ar	3	527.451A	-22.728	2.654534489181546e-07
1517	7.00498e-11	Ne	3	283.576A	-22.733	2.6241482841539996e-07
1518	1.42426e-10	C	5	139.472A	-22.735	2.612091417980612e-07
1519	1.75784e-13	He	2	11.3005m	-22.737	2.600089948075339e-07
1520	2.9548899999999996e-13	H	1	6.72257m	-22.738000000000003	2.5941099071391167e-07
1521	4.62546e-13	He	1	4.29459m	-22.739	2.5881436199154287e-07
1522	2.26268e-11	Ar	7	877.917A	-22.739	2.5881436199154287e-07
1523	5.60595e-12	Fe	6	3543.46A	-22.74	2.5821910547715714e-07
1524	5.89647e-12	Fe	5	3368.87A	-22.741	2.576252180147616e-07
1525	7.60544e-12	Fe	2	2611.87A	-22.741999999999997	2.570326964556282e-07
1526	5.13069e-12	He	1	3871.69A	-22.741999999999997	2.570326964556282e-07
1527	4.84452e-12	K	6	4100.40A	-22.741999999999997	2.570326964556282e-07
1528	1.35011e-10	C	5	147.132A	-22.747	2.540904675092274e-07
1529	4.4077e-13	He	2	4.50676m	-22.747	2.540904675092274e-07
1530	2.98013e-13	He	2	6.66564m	-22.747	2.540904675092274e-07
1531	2.42914e-11	C	3	817.758A	-22.747	2.540904675092274e-07
1532	3.11791e-10	S	8	63.7108A	-22.752	2.5118191797907566e-07
1533	1.55069e-13	Ne	2	12.8101m	-22.752	2.5118191797907566e-07
1534	4.6936300000000003e-14	He	2	42.3222m	-22.755	2.4945279381817064e-07
1535	2.63224e-11	K	4	754.659A	-22.756	2.488790683131024e-07
1536	2.99557e-11	S	5	663.128A	-22.756999999999998	2.4830666234008123e-07
1537	2.76827e-11	C	5	717.576A	-22.759	2.471657968577918e-07
1538	5.86e-11	Mg	8	338.984A	-22.759	2.471657968577918e-07
1539	1.22635e-11	C	5	1619.80A	-22.76	2.4659733129977047e-07
1540	2.32388e-12	Cl	3	8547.96A	-22.764	2.4433651337711895e-07
1541	3.02681e-13	H	1	6.56284m	-22.764	2.4433651337711895e-07
1542	1.37782e-11	Si	3	1441.73A	-22.765	2.4377455499053104e-07
1543	9.49787e-14	H	1	20.9147m	-22.766	2.432138890723687e-07
1544	5.7099199999999996e-12	He	1	3478.94A	-22.766	2.432138890723687e-07
1545	4.7727e-11	Ne	5	416.210A	-22.77	2.4098409073450816e-07
1546	1.92647e-12	He	1	1.03113m	-22.771	2.4042984270603807e-07
1547	2.01664e-12	C	1	9850.26A	-22.771	2.4042984270603807e-07
1548	2.30834e-11	Si	4	860.551A	-22.771	2.4042984270603807e-07
1549	2.9932e-13	H	1	6.63654m	-22.771	2.4042984270603807e-07
1550	5.20967e-11	Na	7	381.300A	-22.772	2.3987686941266193e-07
1551	5.118280000000001e-12	Fe	5	3881.08A	-22.772	2.3987686941266193e-07
1552	2.0852900000000003e-12	He	1	9526.01A	-22.772	2.3987686941266193e-07
1553	3.51825e-11	Si	3	564.611A	-22.773000000000003	2.3932516792256447e-07
1554	4.06502e-14	He	2	48.8668m	-22.774	2.387747353106871e-07
1555	7.565489999999999e-12	Fe	2	2625.67A	-22.775	2.3822556865868712e-07
1556	8.782489999999999e-12	Mg	7	2261.82A	-22.775	2.3822556865868712e-07
1557	2.02747e-11	N	3	979.768A	-22.775	2.3822556865868712e-07
1558	4.13739e-11	S	3	480.121A	-22.781	2.3495699132089242e-07
1559	3.38061e-11	S	2	587.599A	-22.784000000000002	2.333395587694743e-07
1560	2.14567e-13	H	1	9.25792m	-22.785	2.3280289267663223e-07
1561	8.58359e-14	He	2	23.1424m	-22.785	2.3280289267663223e-07
1562	9.34839e-12	Al	6	2124.91A	-22.788	2.3120028883597966e-07
1563	1.50668e-13	H	1	13.1843m	-22.79	2.301380200005725e-07
1564	7.63201e-14	H	1	26.0278m	-22.79	2.301380200005725e-07
1565	2.56994e-11	N	3	772.955A	-22.79	2.301380200005725e-07
1566	3.17763e-11	O	4	625.134A	-22.791999999999998	2.2908063184712453e-07
1567	4.6719e-11	O	2	425.190A	-22.793000000000003	2.2855376101438448e-07
1568	1.15408e-11	Al	2	1721.24A	-22.794	2.2802810195093719e-07
1569	3.18283e-13	He	2	6.24114m	-22.794	2.2802810195093719e-07
1570	2.0337200000000001e-13	He	2	9.76757m	-22.794	2.2802810195093719e-07
1571	2.29607e-11	Ar	7	865.149A	-22.795	2.275036518697851e-07
1572	7.156729999999999e-13	Fe	4	2.77563m	-22.796999999999997	2.2645836753844236e-07
1573	5.65519e-11	Ca	3	351.260A	-22.796999999999997	2.2645836753844236e-07
1574	4.1962699999999994e-12	Fe	3	4733.84A	-22.796999999999997	2.2645836753844236e-07
1575	9.40639e-13	He	1	2.11180m	-22.796999999999997	2.2645836753844236e-07
1576	5.4482600000000004e-14	H	1	36.4602m	-22.805	2.22325036510528e-07
1577	4.21683e-11	Ca	8	471.076A	-22.805	2.22325036510528e-07
1578	5.3728e-13	Al	8	3.69722m	-22.809	2.2028674832408137e-07
1579	6.56484e-11	Fe	7	302.589A	-22.81	2.197801028621999e-07
1580	6.01244e-11	Ca	6	330.390A	-22.81	2.197801028621999e-07
1581	4.65826e-11	C	5	426.435A	-22.811	2.1927462265254356e-07
1582	7.73295e-12	Na	6	2568.81A	-22.816999999999997	2.1626606204173008e-07
1583	2.19197e-12	He	1	9062.39A	-22.818	2.1576866390168402e-07
1584	2.54759e-11	O	4	779.736A	-22.819000000000003	2.1527240974561658e-07
1585	4.47644e-12	He	1	4437.55A	-22.820999999999998	2.1428332286710672e-07
1586	2.59723e-11	N	5	764.833A	-22.825	2.1231876155449952e-07
1587	4.9428e-11	C	5	401.887A	-22.826	2.118304419536491e-07
1588	3.6463200000000003e-13	He	2	5.44781m	-22.826	2.118304419536491e-07
1589	3.35852e-13	He	2	5.91465m	-22.831999999999997	2.089240193310786e-07
1590	8.29197e-12	Fe	2	2395.63A	-22.836	2.0700859240862614e-07
1591	1.18434e-13	He	2	16.7726m	-22.836	2.0700859240862614e-07
1592	2.31556e-12	Cl	2	8578.70A	-22.84	2.051107262257526e-07
1593	7.423060000000001e-12	He	1	2676.05A	-22.842	2.041683280420206e-07
1594	2.1963200000000001e-13	H	1	9.04441m	-22.842	2.041683280420206e-07
1595	4.06302e-11	Ar	3	488.909A	-22.843000000000004	2.036987539180657e-07
1596	1.04699e-13	H	1	18.9729m	-22.843000000000004	2.036987539180657e-07
1597	3.03293e-11	F	5	654.960A	-22.846	2.022965015593792e-07
1598	2.26926e-13	He	2	8.75373m	-22.846	2.022965015593792e-07
1599	5.72165e-12	He	1	3471.80A	-22.848000000000003	2.0136703356346653e-07
1600	2.5322400000000003e-14	He	2	78.4462m	-22.848000000000003	2.0136703356346653e-07
1601	1.02174e-11	S	4	1944.18A	-22.849	2.009039022380299e-07
1602	1.23709e-10	C	5	160.574A	-22.849	2.009039022380299e-07
1603	1.01115e-11	S	4	1964.54A	-22.849	2.009039022380299e-07
1604	3.83839e-11	Ar	3	517.521A	-22.85	2.0044183608508187e-07
1605	3.53321e-11	Ne	5	562.222A	-22.851	1.9998083265479704e-07
1606	3.5118e-13	He	2	5.65649m	-22.851999999999997	1.995208895029794e-07
1607	3.0189099999999997e-12	C	2R	6580.00A	-22.853	1.9906200419105297e-07
1608	1.53435e-11	P	2	1294.65A	-22.853	1.9906200419105297e-07
1609	6.97837e-10	C	6	28.4658A	-22.853	1.9906200419105297e-07
1610	2.9776e-11	K	7	667.129A	-22.854	1.9860417428606e-07
1611	1.44567e-11	S	3	1374.07A	-22.855	1.9814739736062702e-07
1612	5.4549e-11	S	6	364.158A	-22.857	1.972369927668743e-07
1613	2.36252e-10	Si	7	84.0816A	-22.858	1.967833602716784e-07
1614	1.01645e-12	He	1	1.95430m	-22.858	1.967833602716784e-07
1615	1.5756199999999998e-13	H	1	12.6074m	-22.859	1.9633077110226952e-07
1616	2.85153e-11	S	5	696.624A	-22.86	1.9587922285906644e-07
1617	1.80856e-11	S	4	1098.36A	-22.86	1.9587922285906644e-07
1618	4.18266e-11	K	3	474.924A	-22.86	1.9587922285906644e-07
1619	7.572100000000001e-13	He	1	2.62338m	-22.866	1.9319165916728118e-07
1620	2.05253e-11	S	3	967.805A	-22.866999999999997	1.9274733068118245e-07
1621	1.41427e-11	Fe	6	1404.57A	-22.869	1.918617371400941e-07
1622	1.80262e-11	S	2	1101.98A	-22.869	1.918617371400941e-07
1623	1.77639e-14	H	1	111.825m	-22.874000000000002	1.8966551399609506e-07
1624	2.37564e-12	He	1	8361.73A	-22.875	1.8922929541884243e-07
1625	2.78668e-11	S	6	712.837A	-22.875999999999998	1.887940801164769e-07
1626	4.21259e-11	K	3	471.549A	-22.88	1.8706320558604922e-07
1627	6.19891e-14	H	1	32.0451m	-22.88	1.8706320558604922e-07
1628	1.0406e-12	He	1	1.90894m	-22.88	1.8706320558604922e-07
1629	5.18183e-12	He	1	3833.48A	-22.881	1.8663297215205219e-07
1630	8.399960000000001e-12	Fe	2	2364.83A	-22.881	1.8663297215205219e-07
1631	1.27225e-11	C	1	1561.37A	-22.883000000000003	1.8577547153656837e-07
1632	3.495e-12	Fe	6	5683.68A	-22.883000000000003	1.8577547153656837e-07
1633	2.42857e-11	C	3	817.950A	-22.884	1.853481998087002e-07
1634	6.62115e-14	H	1	30.0015m	-22.884	1.853481998087002e-07
1635	3.87604e-11	C	5	512.494A	-22.889	1.8322653650998365e-07
1636	1.46022e-13	He	2	13.6037m	-22.889	1.8322653650998365e-07
1637	2.24023e-13	H	1	8.86716m	-22.89	1.8280512716999555e-07
1638	7.32911e-11	O	5	271.035A	-22.89	1.8280512716999555e-07
1639	5.92012e-12	He	1	3355.42A	-22.891	1.8238468704459552e-07
1640	2.47196e-13	He	2	8.03592m	-22.893	1.8154670552615222e-07
1641	2.34355e-11	Si	2	847.623A	-22.894000000000002	1.8112915969021584e-07
1642	1.48396e-11	O	4	1338.61A	-22.895	1.8071257418305475e-07
1643	4.73162e-12	Fe	4	4198.24A	-22.896	1.8029694679597113e-07
1644	1.6508000000000001e-10	O	7	120.333A	-22.9	1.7864397445208084e-07
1645	2.33754e-12	Ca	2	8498.02A	-22.903000000000002	1.7741419798205927e-07
1646	3.03408e-11	S	2	654.712A	-22.906999999999996	1.7578765483815665e-07
1647	5.20133e-11	Fe	6	381.911A	-22.906999999999996	1.7578765483815665e-07
1648	3.94727e-12	Fe	4	5032.45A	-22.910999999999998	1.7417602393142873e-07
1649	3.88996e-14	He	2	51.0659m	-22.912	1.7377543019274455e-07
1650	9.61597e-12	B	3	2065.78A	-22.914	1.7297700461644905e-07
1651	1.81958e-12	He	1	1.09171m	-22.916	1.721822474724539e-07
1652	4.85819e-12	Si	4	4088.86A	-22.916	1.721822474724539e-07
1653	1.1284500000000001e-13	H	1	17.6033m	-22.916	1.721822474724539e-07
1654	2.71932e-12	Fe	4	7304.94A	-22.916999999999998	1.7178623929237883e-07
1655	2.31215e-13	H	1	8.59135m	-22.916999999999998	1.7178623929237883e-07
1656	1.40639e-10	Ne	7	141.244A	-22.918000000000003	1.7139114190584092e-07
1657	5.19118e-11	Fe	6	382.658A	-22.919	1.7099695321807868e-07
1658	1.31815e-12	Fe	4	1.50700m	-22.921	1.7021129358388156e-07
1659	6.01461e-14	Fe	3	33.0270m	-22.921	1.7021129358388156e-07
1660	1.52459e-10	N	6	130.293A	-22.921	1.7021129358388156e-07
1661	1.63448e-13	H	1	12.1534m	-22.921999999999997	1.6981981847195892e-07
1662	2.73355e-12	Fe	4	7266.92A	-22.923000000000002	1.6942924372780598e-07
1663	2.93545e-13	He	2	6.76709m	-22.923000000000002	1.6942924372780598e-07
1664	5.73138e-12	He	1	3465.91A	-22.924	1.6903956728063986e-07
1665	2.27853e-13	H	1	8.71810m	-22.924	1.6903956728063986e-07
1666	7.09952e-12	Mg	2	2798.00A	-22.924	1.6903956728063986e-07
1667	5.0996e-11	Fe	5	389.529A	-22.925	1.6865078706443071e-07
1668	1.13651e-11	N	3	1747.85A	-22.925	1.6865078706443071e-07
1669	3.20949e-14	H	1	61.8928m	-22.926	1.6826290101790727e-07
1670	4.54917e-11	Mg	8	436.661A	-22.928	1.6748980321250773e-07
1671	4.92104e-13	He	1	4.03664m	-22.928	1.6748980321250773e-07
1672	2.6476500000000003e-13	He	2	7.50268m	-22.93	1.6672025746887179e-07
1673	8.53006e-11	Fe	8	232.876A	-22.932	1.659542474667568e-07
1674	4.03877e-11	Na	7	491.844A	-22.932	1.659542474667568e-07
1675	2.15678e-12	He	1	9210.23A	-22.933000000000003	1.6557256328920524e-07
1676	7.14979e-14	He	2	27.7833m	-22.936	1.6443276978070175e-07
1677	1.47854e-11	O	4	1343.51A	-22.936999999999998	1.6405458490472624e-07
1678	4.73499e-11	C	4	419.525A	-22.938000000000002	1.6367726982982607e-07
1679	1.69576e-13	He	2	11.7142m	-22.94	1.6292524108591692e-07
1680	3.06319e-11	S	6	648.490A	-22.94	1.6292524108591692e-07
1681	2.95702e-11	N	2	671.773A	-22.94	1.6292524108591692e-07
1682	1.52277e-11	P	2	1304.49A	-22.941999999999997	1.6217666760022702e-07
1683	3.99615e-11	C	5	497.090A	-22.941999999999997	1.6217666760022702e-07
1684	1.13404e-11	N	3	1751.66A	-22.944000000000003	1.6143153349728162e-07
1685	1.1870299999999999e-14	He	2	167.345m	-22.947	1.6032024663735318e-07
1686	6.60998e-12	Ar	3	3005.22A	-22.948	1.5995152030213433e-07
1687	1.12373e-11	Al	2	1767.73A	-22.949	1.595836420139534e-07
1688	2.80093e-13	He	2	7.09210m	-22.949	1.595836420139534e-07
1689	3.08153e-12	K	5	6446.29A	-22.95	1.5921660982235763e-07
1690	1.25324e-10	C	5	158.505A	-22.951999999999998	1.5848507594951955e-07
1691	1.54156e-11	Ti	3	1288.59A	-22.951999999999998	1.5848507594951955e-07
1692	1.29618e-11	P	2	1532.53A	-22.954	1.5775690316951908e-07
1693	5.2867300000000004e-12	Fe	6	3757.42A	-22.954	1.5775690316951908e-07
1694	3.67046e-12	Fe	3	5411.98A	-22.955	1.573940723606784e-07
1695	8.8629e-12	Fe	6	2241.31A	-22.956	1.5703207603953996e-07
1696	3.93555e-11	He	1	504.744A	-22.959	1.5595107483172346e-07
1697	7.59321e-14	H	1	26.1608m	-22.96	1.5559239731280587e-07
1698	5.20343e-11	C	5	381.757A	-22.96	1.5559239731280587e-07
1699	4.18075e-11	N	2	475.141A	-22.961	1.552345447292913e-07
1700	2.17682e-11	S	5	912.545A	-22.961	1.552345447292913e-07
1701	1.17948e-10	C	5	168.417A	-22.964000000000002	1.5416591763997518e-07
1702	2.2634599999999997e-12	He	1	8776.14A	-22.964000000000002	1.5416591763997518e-07
1703	1.04144e-12	Fe	4	1.90740m	-22.964000000000002	1.5416591763997518e-07
1704	5.02602e-14	H	1	39.5233m	-22.965999999999998	1.534575895898023e-07
1705	9.11938e-11	Si	7	217.827A	-22.967	1.531046469278005e-07
1706	5.05983e-11	C	5	392.591A	-22.968000000000004	1.5275251601139435e-07
1707	7.460910000000001e-12	He	1	2662.47A	-22.969	1.5240119497362457e-07
1708	3.74858e-11	O	6	529.920A	-22.971999999999998	1.513520725268355e-07
1709	8.94455e-12	Al	8	2220.84A	-22.974	1.506566729205924e-07
1710	7.33755e-11	O	5	270.723A	-22.974	1.506566729205924e-07
1711	4.3117e-12	Fe	3	4607.11A	-22.976999999999997	1.4961955967914504e-07
1712	1.6851300000000002e-13	H	1	11.7881m	-22.979	1.489321202463702e-07
1713	9.24224e-12	Si	9	2149.31A	-22.980999999999998	1.4824783931088633e-07
1714	9.908580000000001e-14	He	2	20.0477m	-22.982	1.4790687874202652e-07
1715	1.0726399999999998e-10	N	6	185.192A	-22.983	1.4756670236071408e-07
1716	1.19739e-13	H	1	16.5898m	-22.984	1.4722730836336774e-07
1717	1.89846e-13	He	2	10.4634m	-22.985	1.4688869495055553e-07
1718	1.15319e-11	Si	4	1722.56A	-22.995	1.435451000433062e-07
1719	5.73953e-12	He	1	3460.99A	-22.995	1.435451000433062e-07
1720	4.3823800000000007e-14	H	1	45.3280m	-22.997	1.4288557021737425e-07
1721	7.29459e-12	Si	8	2723.18A	-22.997	1.4288557021737425e-07
1722	7.978339999999999e-10	N	6	24.8980A	-22.998	1.4255694252519582e-07
1723	1.5216e-11	P	2	1305.50A	-22.998	1.4255694252519582e-07
1724	4.0964699999999994e-12	Fe	6	4849.16A	-22.999000000000002	1.4222907065573552e-07
1725	3.43266e-11	C	2	578.690A	-23.000999999999998	1.4157558743559377e-07
1726	2.4756099999999998e-12	Fe	4	8024.06A	-23.000999999999998	1.4157558743559377e-07
1727	3.2082799999999997e-12	Fe	5	6191.62A	-23.003	1.4092510669811403e-07
1728	5.23702e-11	Ne	3	379.308A	-23.005	1.4027761464814502e-07
1729	5.219669999999999e-12	He	1	3805.69A	-23.006999999999998	1.396330975539138e-07
1730	1.34503e-12	Fe	5	1.47688m	-23.006999999999998	1.396330975539138e-07
1731	9.6901e-12	C	5	2049.98A	-23.009	1.3899154174673925e-07
1732	1.85592e-11	C	3	1070.33A	-23.01	1.3867187007151646e-07
1733	7.72893e-12	Fe	4	2570.14A	-23.011999999999997	1.3803473070345605e-07
1734	9.5097e-14	Fe	6	20.8886m	-23.013	1.3771725963256556e-07
1735	2.36195e-13	He	2	8.41018m	-23.014	1.3740051872487854e-07
1736	4.78392e-12	Fe	4	4152.34A	-23.014	1.3740051872487854e-07
1737	2.57463e-11	N	3	771.545A	-23.016	1.3676922068565435e-07
1738	2.42562e-11	O	3	818.944A	-23.016	1.3676922068565435e-07
1739	1.457e-11	Fe	7	1363.38A	-23.019000000000002	1.3582770799294653e-07
1740	2.30682e-11	Si	4	861.118A	-23.019000000000002	1.3582770799294653e-07
1741	5.50557e-11	C	5	360.806A	-23.02	1.3551531293343465e-07
1742	2.0741599999999998e-13	He	2	9.57713m	-23.022	1.348926766280286e-07
1743	1.26315e-10	C	5	157.261A	-23.023000000000003	1.3458243208097774e-07
1744	3.6481e-13	Fe	8	5.44515m	-23.024	1.3427290107658664e-07
1745	1.72903e-13	H	1	11.4888m	-23.026999999999997	1.3334857292719572e-07
1746	3.01052e-11	S	5	659.834A	-23.026999999999997	1.3334857292719572e-07
1747	1.70143e-11	S	2	1167.51A	-23.029	1.3273589188782503e-07
1748	1.2264000000000002e-13	He	2	16.1974m	-23.029	1.3273589188782503e-07
1749	9.40864e-12	S	3	2111.30A	-23.031	1.32126025862128e-07
1750	8.407810000000001e-14	H	1	23.6262m	-23.031999999999996	1.318221444352661e-07
1751	4.90731e-13	He	1	4.04793m	-23.031999999999996	1.318221444352661e-07
1752	5.62384e-12	F	4	3532.18A	-23.031999999999996	1.318221444352661e-07
1753	2.85869e-11	C	5	694.879A	-23.033	1.315189619162894e-07
1754	3.58952e-12	Ar	10	5534.02A	-23.034000000000002	1.3121647669775753e-07
1755	3.14421e-11	P	4	631.780A	-23.034000000000002	1.3121647669775753e-07
1756	2.9615999999999997e-13	Cl	5	6.70733m	-23.035	1.3091468717592396e-07
1757	6.31561e-11	Ca	5	314.530A	-23.035	1.3091468717592396e-07
1758	2.95577e-11	C	5	672.057A	-23.035999999999998	1.3061359175072965e-07
1759	5.38212e-11	C	5	369.083A	-23.037	1.3031318882579553e-07
1760	1.05908e-11	F	4	1875.64A	-23.038	1.3001347680841629e-07
1761	1.4076e-11	Fe	6	1411.22A	-23.04	1.29416119143805e-07
1762	2.2274299999999998e-13	He	2	8.91809m	-23.041	1.2911847032944107e-07
1763	1.0023000000000001e-10	C	5	198.189A	-23.043000000000003	1.285252248460673e-07
1764	1.82306e-13	Fe	5	10.8962m	-23.045	1.279347050780988e-07
1765	4.0539599999999993e-14	H	1	49.0002m	-23.046	1.276404634215394e-07
1766	1.25625e-13	H	1	15.8125m	-23.046999999999997	1.2734689850201081e-07
1767	5.20054e-14	Si	3	38.1969m	-23.048000000000002	1.27054008763059e-07
1768	4.05643e-13	Fe	5	4.89702m	-23.048000000000002	1.27054008763059e-07
1769	8.88838e-11	P	7	223.488A	-23.049	1.267617926518159e-07
1770	7.5862e-13	He	1	2.61850m	-23.049	1.267617926518159e-07
1771	2.02705e-11	N	3	979.969A	-23.05	1.2647024861897766e-07
1772	5.09257e-12	Al	2	3900.67A	-23.05	1.2647024861897766e-07
1773	5.52393e-12	Fe	5	3596.07A	-23.05	1.2647024861897766e-07
1774	6.20067e-12	Cl	4	3203.60A	-23.051	1.2617937511880886e-07
1775	5.86248e-11	C	5	338.841A	-23.052	1.2588917060912514e-07
1776	1.96605e-11	C	2	1010.37A	-23.052	1.2588917060912514e-07
1777	1.53175e-12	He	1	1.29684m	-23.054000000000002	1.2531076241021307e-07
1778	1.80095e-13	H	1	11.0300m	-23.054000000000002	1.2531076241021307e-07
1779	1.54668e-11	P	2	1284.33A	-23.055	1.2502255565432307e-07
1780	7.60885e-12	He	1	2610.71A	-23.055999999999997	1.2473501175557753e-07
1781	7.04913e-12	Fe	5	2818.00A	-23.057	1.244481291894463e-07
1782	7.54923e-12	Fe	2	2631.32A	-23.057	1.244481291894463e-07
1783	3.25983e-14	He	2	60.9371m	-23.058000000000003	1.2416190643490655e-07
1784	6.0244e-12	He	1	3297.33A	-23.058000000000003	1.2416190643490655e-07
1785	2.15131e-11	O	4	923.367A	-23.06	1.2359143429400074e-07
1786	1.7673399999999998e-13	H	1	11.2398m	-23.06	1.2359143429400074e-07
1787	5.74642e-12	He	1	3456.84A	-23.061	1.2330718188304508e-07
1788	1.472e-10	C	6	134.949A	-23.063000000000002	1.2274063684473244e-07
1789	4.7648300000000004e-12	He	1	4168.97A	-23.064	1.2245834121361106e-07
1790	1.4331e-14	H	1	138.612m	-23.065	1.2217669484442342e-07
1791	7.127560000000001e-12	O	5	2786.99A	-23.065	1.2217669484442342e-07
1792	6.35823e-11	C	4	312.421A	-23.066	1.2189569624391053e-07
1793	6.10445e-11	Ca	5	325.410A	-23.066	1.2189569624391053e-07
1794	1.51349e-13	S	5	13.1249m	-23.066999999999997	1.2161534392224476e-07
1795	2.84935e-11	Fe	8	697.157A	-23.068	1.2133563639302403e-07
1796	5.3544399999999995e-14	H	1	37.0990m	-23.069000000000003	1.2105657217326986e-07
1797	1.98033e-12	He	1	1.00309m	-23.07	1.2077814978341152e-07
1798	1.4291e-13	He	2	13.9000m	-23.073	1.1994671884849328e-07
1799	2.20792e-12	He	1	8996.90A	-23.075	1.1939561373533102e-07
1800	9.08232e-13	Fe	4	2.18716m	-23.076	1.1912101144387233e-07
1801	6.01862e-14	He	2	33.0050m	-23.076999999999998	1.1884704072015918e-07
1802	2.60469e-11	Fe	3	762.643A	-23.078000000000003	1.1857370011162311e-07
1803	7.48969e-12	He	1	2652.24A	-23.079	1.1830098816904331e-07
1804	2.59701e-11	N	5	764.896A	-23.081	1.1775744450150491e-07
1805	1.54634e-12	He	1	1.28461m	-23.081999999999997	1.1748660989473285e-07
1806	2.18481e-11	Fe	8	909.208A	-23.081999999999997	1.1748660989473285e-07
1807	2.85577e-11	C	5	695.591A	-23.083000000000002	1.1721639819026909e-07
1808	2.06699e-10	O	7	96.1034A	-23.084	1.1694680795548192e-07
1809	1.2934000000000002e-10	C	5	153.583A	-23.084	1.1694680795548192e-07
1810	8.339269999999999e-12	Fe	2	2382.04A	-23.086	1.1640948618085567e-07
1811	5.32046e-11	C	5	373.360A	-23.088	1.1587463317553079e-07
1812	3.18024e-11	O	4	624.621A	-23.090999999999998	1.1507695781150927e-07
1813	9.179e-13	He	1	2.16412m	-23.093000000000004	1.1454822721790789e-07
1814	2.3146e-12	He	1	8582.23A	-23.095	1.1402192592072035e-07
1815	1.89259e-13	He	2	10.4959m	-23.099	1.1297656662044607e-07
1816	9.097200000000001e-14	H	1	21.8358m	-23.099	1.1297656662044607e-07
1817	2.15598e-11	O	4	921.365A	-23.101	1.1245748644776798e-07
1818	8.747669999999999e-10	N	6	22.7083A	-23.101999999999997	1.1219884140626265e-07
1819	1.3069000000000002e-13	H	1	15.1996m	-23.104	1.1168333455635803e-07
1820	5.56653e-12	Fe	6	3568.56A	-23.107	1.1091451188908339e-07
1821	1.60479e-13	He	2	12.3782m	-23.108	1.1065941559058554e-07
1822	2.60599e-14	H	1	76.2261m	-23.109	1.1040490599729332e-07
1823	5.3676e-12	He	1	3700.80A	-23.113000000000003	1.0939270773500098e-07
1824	5.17068e-11	C	4	384.175A	-23.113000000000003	1.0939270773500098e-07
1825	7.33445e-11	O	5	270.838A	-23.113000000000003	1.0939270773500098e-07
1826	5.1882e-11	Fe	6	382.878A	-23.115	1.0889009389817345e-07
1827	2.54674e-11	O	4	779.997A	-23.116	1.0863965363185115e-07
1828	8.37403e-14	He	2	23.7215m	-23.116999999999997	1.0838978936215857e-07
1829	7.18629e-12	Si	8	2764.22A	-23.116999999999997	1.0838978936215857e-07
1830	6.77027e-11	Fe	7	293.407A	-23.12	1.0764363930052337e-07
1831	4.157819999999999e-12	Fe	3	4777.61A	-23.12	1.0764363930052337e-07
1832	5.24845e-12	He	1	3784.82A	-23.121	1.0739606580022465e-07
1833	1.61934e-11	S	2	1226.70A	-23.122	1.0714906170317496e-07
1834	5.75231e-12	He	1	3453.30A	-23.122	1.0714906170317496e-07
1835	2.64867e-11	K	4	749.979A	-23.122	1.0714906170317496e-07
1836	3.23936e-14	H	1	61.3222m	-23.123	1.0690262569978407e-07
1837	6.28909e-11	Si	7	315.856A	-23.124000000000002	1.0665675648347279e-07
1838	9.193700000000002e-13	He	1	2.16066m	-23.125999999999998	1.0616671320079255e-07
1839	1.75807e-13	He	2	11.2990m	-23.127	1.0592253653626115e-07
1840	2.39929e-11	P	4	827.931A	-23.127	1.0592253653626115e-07
1841	1.06643e-09	O	7	18.6270A	-23.129	1.054358666878088e-07
1842	5.1779e-11	Al	8	383.639A	-23.131	1.0495143288419853e-07
1843	1.88707e-11	C	5	1052.66A	-23.133000000000003	1.0446922485173583e-07
1844	6.16904e-14	H	1	32.2002m	-23.139	1.0303585335106206e-07
1845	1.2810200000000002e-10	C	5	155.067A	-23.14	1.0279887746436557e-07
1846	1.46256e-10	O	7	135.820A	-23.14	1.0279887746436557e-07
1847	2.6649e-13	He	1	7.45411m	-23.142	1.0232655952568558e-07
1848	1.9179e-11	Cr	3	1035.74A	-23.144000000000002	1.0185641169081032e-07
1849	1.55412e-12	Cr	9	1.27818m	-23.145	1.0162214844465827e-07
1850	4.43724e-11	Ca	7	447.676A	-23.149	1.00690470987602e-07
1851	1.5404e-11	P	2	1289.57A	-23.15	1.0045888933065401e-07
1852	2.27955e-11	Fe	3	871.422A	-23.151	1.0022784029673604e-07
1853	1.35081e-13	H	1	14.7056m	-23.151999999999997	9.999732266085077e-08
1854	1.62239e-10	N	6	122.439A	-23.155	9.930894593361636e-08
1855	1.52982e-12	He	1	1.29849m	-23.156	9.908054169612008e-08
1856	1.22916e-11	C	5	1616.10A	-23.156999999999996	9.885266277379269e-08
1857	1.0400999999999999e-13	He	2	19.0985m	-23.156999999999996	9.885266277379269e-08
1858	7.94629e-11	Fe	7	249.984A	-23.158	9.862530795844122e-08
1859	2.55734e-11	Ti	4	776.762A	-23.158	9.862530795844122e-08
1860	8.34374e-12	Fe	2	2380.76A	-23.158	9.862530795844122e-08
1861	5.49915e-11	C	5	361.228A	-23.159000000000002	9.839847604465551e-08
1862	5.14444e-12	Fe	5	3861.34A	-23.16	9.817216582979531e-08
1863	9.685789999999999e-14	H	1	20.5089m	-23.160999999999998	9.794637611398559e-08
1864	4.25432e-12	P	2	4669.25A	-23.165	9.704839834021856e-08
1865	1.0923700000000001e-12	Fe	5	1.81848m	-23.165	9.704839834021856e-08
1866	6.637460000000001e-12	Mg	5	2992.78A	-23.169	9.61586532761665e-08
1867	9.99381e-12	S	9	1987.68A	-23.171	9.571684439632353e-08
1868	1.12619e-11	Al	2	1763.87A	-23.171999999999997	9.549670176310589e-08
1869	3.57805e-14	H	1	55.5175m	-23.175	9.483930709220735e-08
1870	5.75738e-12	He	1	3450.26A	-23.177	9.440356005744852e-08
1871	7.1179e-12	Mg	2	2790.78A	-23.177	9.440356005744852e-08
1872	1.42273e-13	H	1	13.9623m	-23.178	9.418643789439238e-08
1873	2.84454e-13	Ar	2	6.98337m	-23.179000000000002	9.396981509845397e-08
1874	3.478e-12	Fe	4	5711.46A	-23.18	9.375369052112156e-08
1875	1.5036e-13	He	2	13.2113m	-23.18	9.375369052112156e-08
1876	7.51208e-12	He	1	2644.33A	-23.18	9.375369052112156e-08
1877	1.23707e-11	Al	3	1605.77A	-23.182	9.332293144142314e-08
1878	9.65171e-13	He	1	2.05813m	-23.182	9.332293144142314e-08
1879	1.3891099999999998e-13	H	1	14.3001m	-23.185	9.268050090016384e-08
1880	1.15157e-11	Al	2	1724.98A	-23.189	9.183080096054494e-08
1881	1.2158e-13	He	2	16.3386m	-23.191	9.140887675585649e-08
1882	2.9099099999999997e-12	Fe	4	6826.48A	-23.191	9.140887675585649e-08
1883	8.69738e-11	Ne	4	228.396A	-23.191999999999997	9.11986421732664e-08
1884	2.7587900000000002e-14	He	2	72.0042m	-23.194000000000003	9.077962247437158e-08
1885	1.52235e-11	O	1	1304.86A	-23.195	9.057083513646829e-08
1886	1.7965499999999999e-10	N	6	110.570A	-23.195999999999998	9.036252799611687e-08
1887	2.5499700000000002e-14	H	1	77.9009m	-23.195999999999998	9.036252799611687e-08
1888	5.4689e-11	C	5	363.226A	-23.195999999999998	9.036252799611687e-08
1889	3.78617e-11	C	2	524.659A	-23.195999999999998	9.036252799611687e-08
1890	1.3194599999999999e-10	C	5	150.550A	-23.195999999999998	9.036252799611687e-08
1891	2.4226400000000003e-10	Si	7	81.9951A	-23.2	8.953407935981935e-08
1892	1.53526e-11	Mg	5	1293.88A	-23.201	8.932815669158506e-08
1893	3.79378e-12	Fe	4	5236.06A	-23.201999999999998	8.912270763234594e-08
1894	1.1711600000000001e-09	O	7	16.9613A	-23.205	8.850919122840957e-08
1895	2.24576e-12	He	1	8845.32A	-23.206	8.830562573746656e-08
1896	1.06666e-11	Al	2	1862.31A	-23.206	8.830562573746656e-08
1897	6.0959e-12	He	1	3258.66A	-23.206	8.830562573746656e-08
1898	6.85844e-14	H	1	28.9635m	-23.206	8.830562573746656e-08
1899	5.1142e-14	He	2	38.8417m	-23.208000000000002	8.789989824169014e-08
1900	1.36907e-13	He	2	14.5094m	-23.208000000000002	8.789989824169014e-08
1901	1.71694e-11	P	2	1156.97A	-23.211	8.72947995983902e-08
1902	1.95958e-12	He	1	1.01371m	-23.211	8.72947995983902e-08
1903	2.19963e-11	Si	2	903.081A	-23.212	8.709402713069065e-08
1904	5.6492e-13	Fe	5	3.51633m	-23.213	8.689371642685302e-08
1905	9.609189999999999e-12	B	3	2067.24A	-23.214000000000002	8.669386642484985e-08
1906	6.76465e-12	Mg	2	2936.51A	-23.214000000000002	8.669386642484985e-08
1907	4.2067e-11	C	5	472.210A	-23.214000000000002	8.669386642484985e-08
1908	5.67296e-12	C	5	3501.60A	-23.215999999999998	8.629554429044614e-08
1909	3.98298e-12	Fe	3	4987.33A	-23.215999999999998	8.629554429044614e-08
1910	4.82604e-12	Si	4	4116.10A	-23.215999999999998	8.629554429044614e-08
1911	2.35244e-12	He	1	8444.19A	-23.218000000000004	8.589905228000752e-08
1912	1.01923e-13	H	1	19.4896m	-23.218000000000004	8.589905228000752e-08
1913	5.7617699999999996e-12	He	1	3447.63A	-23.224	8.472047309893492e-08
1914	2.42569e-10	Si	7	81.8920A	-23.224	8.472047309893492e-08
1915	5.37226e-11	Fe	5	369.760A	-23.224	8.472047309893492e-08
1916	2.61313e-11	C	5	760.179A	-23.225	8.452562141788405e-08
1917	3.80669e-11	C	2	521.831A	-23.225	8.452562141788405e-08
1918	5.27085e-12	He	1	3768.74A	-23.225	8.452562141788405e-08
1919	1.96662e-11	C	2	1010.08A	-23.226999999999997	8.413726146436694e-08
1920	3.79475e-13	Fe	5	5.23472m	-23.232	8.317415019655945e-08
1921	4.94784e-11	Ne	5	401.477A	-23.234	8.279199968926438e-08
1922	6.26676e-13	Fe	4	3.16981m	-23.236	8.241160500405992e-08
1923	5.2118e-11	Fe	6	381.144A	-23.236	8.241160500405992e-08
1924	1.22635e-11	C	5	1619.80A	-23.237	8.222206357227007e-08
1925	7.141210000000001e-14	He	2	27.8167m	-23.241	8.146824716240887e-08
1926	4.39265e-14	H	1	45.2220m	-23.241	8.146824716240887e-08
1927	1.17289e-14	H	1	169.363m	-23.241999999999997	8.128087539344733e-08
1928	7.2447100000000005e-12	Si	8	2741.93A	-23.243000000000002	8.109393456759451e-08
1929	2.55148e-11	K	3	778.546A	-23.244	8.090742369371143e-08
1930	1.1476e-10	O	6	173.095A	-23.245	8.072134178293404e-08
1931	1.09957e-10	N	6	180.656A	-23.246	8.053568784867586e-08
1932	2.0220099999999998e-12	C	1	9824.13A	-23.246	8.053568784867586e-08
1933	1.7985099999999998e-12	He	1	1.10450m	-23.248	8.016565997470305e-08
1934	1.45798e-11	B	2	1362.46A	-23.248	8.016565997470305e-08
1935	4.24944e-11	C	2	467.460A	-23.248	8.016565997470305e-08
1936	6.47033e-12	Al	7	3070.08A	-23.249000000000002	7.998128407313811e-08
1937	2.8612599999999996e-14	N	4	69.4255m	-23.249000000000002	7.998128407313811e-08
1938	8.97173e-11	Cr	8	221.412A	-23.249000000000002	7.998128407313811e-08
1939	1.0522e-11	Fe	6	1887.89A	-23.25	7.97973322243801e-08
1940	5.77194e-12	He	1	3441.56A	-23.25	7.97973322243801e-08
1941	1.7008900000000005e-10	N	6	116.788A	-23.250999999999998	7.961380345313393e-08
1942	1.65006e-11	S	2	1203.86A	-23.250999999999998	7.961380345313393e-08
1943	3.15352e-11	P	4	629.915A	-23.250999999999998	7.961380345313393e-08
1944	2.94027e-12	Fe	4	6755.99A	-23.253	7.924801125320877e-08
1945	2.90671e-11	C	5	683.401A	-23.253	7.924801125320877e-08
1946	1.92287e-11	Cr	3	1033.06A	-23.253	7.924801125320877e-08
1947	1.33733e-10	C	5	148.538A	-23.254	7.90657458851366e-08
1948	1.88999e-11	C	5	1051.03A	-23.256	7.870247178100436e-08
1949	2.89296e-11	Ne	5	686.649A	-23.256	7.870247178100436e-08
1950	2.08461e-12	He	1	9529.10A	-23.256999999999998	7.852146111890119e-08
1951	4.53687e-11	C	5	437.845A	-23.256999999999998	7.852146111890119e-08
1952	2.66157e-11	K	4	746.343A	-23.258000000000003	7.834086676976699e-08
1953	1.17761e-13	He	2	16.8684m	-23.258000000000003	7.834086676976699e-08
1954	7.014910000000001e-12	Fe	5	2831.75A	-23.258000000000003	7.834086676976699e-08
1955	9.40092e-13	He	1	2.11303m	-23.261	7.780157203626245e-08
1956	5.7656e-12	He	1	3445.34A	-23.261	7.780157203626245e-08
1957	1.2232299999999998e-12	Fe	5	1.62393m	-23.261999999999997	7.762263338607444e-08
1958	3.17734e-11	Ar	3	625.191A	-23.265	7.708828293640445e-08
1959	1.96137e-14	H	1	101.278m	-23.266	7.691098480562217e-08
1960	1.0631400000000002e-13	H	1	18.6848m	-23.266	7.691098480562217e-08
1961	7.44703e-14	H	1	26.6743m	-23.267	7.673409444922445e-08
1962	8.898139999999999e-14	He	2	22.3243m	-23.271	7.603059204271016e-08
1963	2.19195e-11	S	5	906.245A	-23.272	7.585572653347885e-08
1964	8.72194e-10	N	6	22.7753A	-23.273000000000003	7.568126320375717e-08
1965	6.27488e-12	Si	4	3165.71A	-23.273000000000003	7.568126320375717e-08
1966	7.52986e-12	He	1	2638.09A	-23.274	7.550720112856037e-08
1967	1.35377e-11	Ti	4	1467.34A	-23.275	7.533353938502746e-08
1968	3.50882e-11	S	2	566.130A	-23.276	7.516027705242053e-08
1969	2.4153e-11	Si	2	822.443A	-23.278000000000002	7.481494694762063e-08
1970	5.76897e-12	He	1	3443.33A	-23.28	7.447120349052885e-08
1971	2.14495e-14	H	1	92.6103m	-23.281	7.429992447544339e-08
1972	6.170169999999999e-10	C	5	32.1943A	-23.283	7.395854733166525e-08
1973	3.46564e-12	Fe	4	5731.83A	-23.283	7.395854733166525e-08
1974	5.538e-11	Ne	4	358.694A	-23.285	7.361873867338908e-08
1975	1.02365e-12	He	1	1.94055m	-23.285999999999998	7.344942027297655e-08
1976	1.0430899999999999e-13	He	2	19.0438m	-23.285999999999998	7.344942027297655e-08
1977	1.1350499999999999e-13	H	1	17.5009m	-23.291	7.260865171160866e-08
1978	8.01893e-11	N	5	247.719A	-23.291	7.260865171160866e-08
1979	2.53903e-11	Mg	8	782.364A	-23.293000000000003	7.227504526032508e-08
1980	4.9339e-12	Fe	5	4026.12A	-23.293000000000003	7.227504526032508e-08
1981	1.88416e-10	C	6	105.429A	-23.294	7.210881726900464e-08
1982	2.3417900000000003e-12	Fe	5	8482.60A	-23.295	7.194297159145456e-08
1983	9.71635e-13	Al	9	2.04444m	-23.295	7.194297159145456e-08
1984	6.05198e-11	Al	8	328.231A	-23.296	7.177750734837873e-08
1985	2.96648e-11	O	5	669.630A	-23.298000000000002	7.144771965856483e-08
1986	3.4516900000000002e-12	N	2R	5755.00A	-23.298000000000002	7.144771965856483e-08
1987	1.1014400000000001e-13	H	1	18.0350m	-23.298000000000002	7.144771965856483e-08
1988	1.93604e-10	N	6	102.603A	-23.3	7.111944720554881e-08
1989	5.20165e-11	Fe	6	381.888A	-23.3	7.111944720554881e-08
1990	1.02218e-12	He	1	1.94334m	-23.3	7.111944720554881e-08
1991	2.86528e-11	Ne	5	693.281A	-23.302	7.079268302744937e-08
1992	2.50037e-12	He	1	7944.61A	-23.302	7.079268302744937e-08
1993	1.28687e-11	P	2	1543.63A	-23.302	7.079268302744937e-08
1994	4.93844e-11	C	5	402.242A	-23.303	7.062986437465583e-08
1995	5.2796900000000005e-12	Si	4	3762.43A	-23.304000000000002	7.04674201943722e-08
1996	7.017239999999999e-13	Fe	4	2.83081m	-23.305	7.030534962533621e-08
1997	9.39623e-11	Cr	8	211.409A	-23.305999999999997	7.014365180826523e-08
1998	5.08204e-14	H	1	39.0875m	-23.305999999999997	7.014365180826523e-08
1999	2.62455e-11	C	5	756.870A	-23.313000000000002	6.902213237797422e-08
2000	1.42239e-11	S	3	1396.55A	-23.314	6.886338587867398e-08
2001	3.82093e-11	N	6	519.886A	-23.316	6.85469873608009e-08
2002	1.2872100000000001e-12	Fe	4	1.54322m	-23.316999999999997	6.838933366471517e-08
2003	1.97048e-11	O	3	1008.10A	-23.316999999999997	6.838933366471517e-08
2004	1.00079e-11	Si	9	1984.88A	-23.318	6.823204256206748e-08
2005	1.41241e-12	Fe	5	1.40642m	-23.32	6.791854480324211e-08
2006	4.95166e-12	Ne	3	4011.68A	-23.32	6.791854480324211e-08
2007	5.288619999999999e-12	He	1	3756.08A	-23.32	6.791854480324211e-08
2008	2.3554099999999998e-14	He	2	84.3354m	-23.320999999999998	6.776233648492995e-08
2009	3.84714e-11	Si	4	516.344A	-23.320999999999998	6.776233648492995e-08
2010	3.54103e-11	Si	4	560.980A	-23.322	6.760648743577976e-08
2011	2.27454e-12	He	1	8733.40A	-23.322	6.760648743577976e-08
2012	2.76995e-12	Fe	4	7171.42A	-23.322	6.760648743577976e-08
2013	2.39369e-12	He	1	8298.68A	-23.323	6.745099682949594e-08
2014	7.95355e-14	H	1	24.9756m	-23.323	6.745099682949594e-08
2015	2.28863e-11	C	5	867.962A	-23.325	6.714108764984109e-08
2016	1.8621e-12	He	1	1.06678m	-23.326	6.698666743336191e-08
2017	2.3812200000000002e-12	He	1	8342.14A	-23.326999999999998	6.683260237352569e-08
2018	4.51797e-11	S	5	439.677A	-23.326999999999998	6.683260237352569e-08
2019	2.18104e-10	O	7	91.0780A	-23.326999999999998	6.683260237352569e-08
2020	4.5002e-11	C	5	441.412A	-23.326999999999998	6.683260237352569e-08
2021	4.38242e-14	He	2	45.3276m	-23.326999999999998	6.683260237352569e-08
2022	1.96368e-10	Si	6	101.159A	-23.33	6.637252997488334e-08
2023	3.93521e-11	He	1	504.787A	-23.33	6.637252997488334e-08
2024	6.50858e-13	Ca	5	3.05204m	-23.331999999999997	6.606757590032565e-08
2025	9.017339999999999e-14	He	2	22.0292m	-23.331999999999997	6.606757590032565e-08
2026	2.83317e-11	Ne	4	701.139A	-23.334	6.576402296246696e-08
2027	7.572069999999999e-13	He	1	2.62338m	-23.336	6.546186472367e-08
2028	1.45485e-14	H	1	136.540m	-23.336	6.546186472367e-08
2029	3.11319e-12	N	4	6380.75A	-23.337	6.531130661274872e-08
2030	9.24145e-12	P	8	2149.50A	-23.338	6.516109477587357e-08
2031	6.14704e-12	He	1	3231.55A	-23.338	6.516109477587357e-08
2032	2.95955e-14	H	1	67.1199m	-23.34	6.4861706740461e-08
2033	4.033669999999999e-12	Fe	3	4924.66A	-23.34	6.4861706740461e-08
2034	1.57781e-11	Fe	7	1258.99A	-23.340999999999998	6.471252895459802e-08
2035	9.64555e-13	He	1	2.05944m	-23.342	6.45636942681211e-08
2036	2.27962e-11	P	5	871.394A	-23.343000000000004	6.441520189192352e-08
2037	1.16766e-09	O	7	17.0122A	-23.343000000000004	6.441520189192352e-08
2038	3.10056e-11	Ca	7	640.673A	-23.346999999999998	6.382463977123572e-08
2039	2.57224e-11	Mg	8	772.262A	-23.349	6.353139218879739e-08
2040	6.13934e-14	He	2	32.3560m	-23.35	6.338527404149865e-08
2041	3.3605900000000003e-12	Fe	4	5911.01A	-23.351	6.323949195661358e-08
2042	4.25642e-12	Fe	3	4666.94A	-23.351	6.323949195661358e-08
2043	6.79116e-11	Fe	7	292.505A	-23.351	6.323949195661358e-08
2044	4.0633e-11	Ne	3	488.875A	-23.353	6.294893288417111e-08
2045	6.248e-12	Ca	2	3179.33A	-23.353	6.294893288417111e-08
2046	8.01609e-10	N	7	24.7807A	-23.355999999999998	6.251559547824309e-08
2047	5.3173800000000005e-12	Fe	5	3735.76A	-23.357	6.237181359854787e-08
2048	1.42443e-11	Fe	6	1394.56A	-23.357	6.237181359854787e-08
2049	6.4182699999999995e-12	Al	7	3094.99A	-23.359	6.208524114603384e-08
2050	7.8562e-12	Si	1	2528.51A	-23.359	6.208524114603384e-08
2051	1.93533e-11	F	6	1026.41A	-23.359	6.208524114603384e-08
2052	7.544189999999999e-12	He	1	2633.08A	-23.36	6.194244905383691e-08
2053	5.46563e-12	Fe	5	3634.43A	-23.361	6.179998537433817e-08
2054	2.4375900000000004e-10	O	7	81.4923A	-23.362	6.165784935221038e-08
2055	7.67213e-14	He	2	25.8917m	-23.362	6.165784935221038e-08
2056	6.3576e-11	C	4	312.452A	-23.366	6.10925667915557e-08
2057	1.3742600000000003e-10	Mg	5	144.547A	-23.366	6.10925667915557e-08
2058	5.67064e-14	H	1	35.0304m	-23.366999999999997	6.095205778701905e-08
2059	5.17262e-11	C	4	384.031A	-23.366999999999997	6.095205778701905e-08
2060	1.0473e-11	N	6	1896.74A	-23.369	6.067200851992175e-08
2061	2.29156e-11	C	5	866.853A	-23.369	6.067200851992175e-08
2062	7.05368e-12	Al	2	2816.18A	-23.37	6.053246677256825e-08
2063	8.39259e-14	H	1	23.6690m	-23.371	6.039324596232826e-08
2064	4.01677e-12	C	5	4945.38A	-23.375	5.983955735524081e-08
2065	4.89378e-11	C	5	405.913A	-23.375	5.983955735524081e-08
2066	3.88429e-12	O	5	5114.06A	-23.375999999999998	5.970193019243741e-08
2067	2.06387e-12	He	1	9624.88A	-23.377	5.956461956332426e-08
2068	7.753739999999999e-10	C	6	25.6192A	-23.378	5.942762473989456e-08
2069	3.5448e-11	Ne	3	560.383A	-23.381	5.901852784872619e-08
2070	6.14239e-11	Ca	4	323.400A	-23.383000000000003	5.874736234473368e-08
2071	1.1464100000000001e-10	N	6	173.275A	-23.384	5.8612247160747774e-08
2072	1.6486400000000002e-10	C	6	120.490A	-23.384	5.8612247160747774e-08
2073	1.62953e-11	C	5	1219.03A	-23.385	5.8477442733061154e-08
2074	1.89293e-11	S	2	1049.40A	-23.385	5.8477442733061154e-08
2075	1.8941400000000002e-12	Fe	5	1.04873m	-23.39	5.780805698139166e-08
2076	2.57159e-11	Ca	8	772.457A	-23.393	5.741010911625184e-08
2077	9.11177e-14	H	1	21.8009m	-23.396	5.701490070494664e-08
2078	9.60767e-12	Ti	4	2067.56A	-23.399	5.6622412889208506e-08
2079	3.64894e-14	H	1	54.4390m	-23.401	5.636225653343321e-08
2080	8.77562e-14	H	1	22.6360m	-23.403000000000002	5.6103295487535595e-08
2081	4.91715e-13	He	1	4.03983m	-23.403000000000002	5.6103295487535595e-08
2082	6.66192e-14	He	2	29.8179m	-23.404	5.5974261488570135e-08
2083	3.06587e-12	C	5	6479.22A	-23.405	5.584552425956655e-08
2084	4.18824e-11	N	2	474.291A	-23.405	5.584552425956655e-08
2085	2.47608e-11	O	4	802.253A	-23.405	5.584552425956655e-08
2086	1.01581e-14	H	1	195.553m	-23.405	5.584552425956655e-08
2087	2.99528e-11	S	5	663.191A	-23.406999999999996	5.558893738280926e-08
2088	5.20344e-11	Fe	6	381.756A	-23.406999999999996	5.558893738280926e-08
2089	9.720619999999999e-15	H	1	204.354m	-23.406999999999996	5.558893738280926e-08
2090	4.87119e-12	Fe	5	4077.95A	-23.408	5.546108637465612e-08
2091	1.4960700000000001e-10	O	7	132.777A	-23.409000000000002	5.53335294156624e-08
2092	5.30296e-12	He	1	3745.92A	-23.409000000000002	5.53335294156624e-08
2093	2.92583e-11	F	4	678.935A	-23.410999999999998	5.5079294941531014e-08
2094	1.38904e-12	Si	10	1.43008m	-23.412	5.495261607846658e-08
2095	4.9904099999999995e-12	Fe	4	3980.53A	-23.412	5.495261607846658e-08
2096	2.52469e-11	Ca	8	786.807A	-23.414	5.470013174214394e-08
2097	2.66575e-13	He	1	7.45174m	-23.414	5.470013174214394e-08
2098	2.30791e-10	O	7	86.0711A	-23.415	5.4574324930239376e-08
2099	2.15115e-11	O	4	923.436A	-23.416	5.444880746597243e-08
2100	2.70807e-12	Cl	9	7335.27A	-23.416999999999998	5.432357868386291e-08
2101	6.54832e-13	Fe	4	3.03352m	-23.418000000000003	5.4198637919958925e-08
2102	8.6808e-11	S	9	228.832A	-23.418000000000003	5.4198637919958925e-08
2103	4.27057e-12	C	3	4651.47A	-23.418000000000003	5.4198637919958925e-08
2104	2.1561e-12	He	1	9213.12A	-23.419	5.407398451183877e-08
2105	1.8064099999999998e-12	He	1	1.09966m	-23.421	5.382553712086701e-08
2106	3.83942e-11	C	5	517.381A	-23.421	5.382553712086701e-08
2107	1.6105e-11	S	2	1233.44A	-23.421999999999997	5.370174182077251e-08
2108	6.17716e-14	H	1	32.1579m	-23.421999999999997	5.370174182077251e-08
2109	3.15041e-11	Ca	7	630.536A	-23.423000000000002	5.3578231241966425e-08
2110	2.47624e-11	O	4	802.201A	-23.423000000000002	5.3578231241966425e-08
2111	1.06912e-11	Al	2	1858.03A	-23.423000000000002	5.3578231241966425e-08
2112	6.6090600000000005e-12	C	5	3005.64A	-23.425	5.333206163036636e-08
2113	2.17726e-12	Cl	2	9123.60A	-23.425	5.333206163036636e-08
2114	6.10568e-11	Al	8	325.344A	-23.426	5.320940129240514e-08
2115	1.64887e-11	S	2	1204.73A	-23.427	5.308702306539231e-08
2116	2.29693e-12	He	1	8648.25A	-23.428	5.296492630049112e-08
2117	7.94137e-11	Al	8	250.139A	-23.428	5.296492630049112e-08
2118	2.4036200000000002e-12	He	1	8264.41A	-23.428	5.296492630049112e-08
2119	1.12754e-10	C	5	176.176A	-23.429000000000002	5.284311035035668e-08
2120	2.51708e-12	Fe	11	7891.87A	-23.429000000000002	5.284311035035668e-08
2121	3.90674e-12	Fe	3	5084.66A	-23.429000000000002	5.284311035035668e-08
2122	5.88693e-12	Fe	5	3374.33A	-23.43	5.2721574569133366e-08
2123	3.2734e-12	Fe	5	6068.45A	-23.43	5.2721574569133366e-08
2124	1.09515e-12	He	1	1.81386m	-23.432	5.2479340937417986e-08
2125	3.32271e-11	Ca	8	597.839A	-23.433000000000003	5.235864180262688e-08
2126	3.7839300000000006e-14	He	2	52.4969m	-23.433000000000003	5.235864180262688e-08
2127	1.31695e-12	He	1	1.50837m	-23.433000000000003	5.235864180262688e-08
2128	3.20508e-10	S	8	61.9781A	-23.434	5.223822026814333e-08
2129	2.027e-14	He	2	97.9991m	-23.436999999999998	5.187861488924125e-08
2130	5.31672e-14	He	2	37.3623m	-23.438000000000002	5.1759297386021084e-08
2131	5.19907e-11	C	5	382.077A	-23.438000000000002	5.1759297386021084e-08
2132	2.62745e-10	O	7	75.6035A	-23.439	5.164025430544403e-08
2133	1.78666e-14	H	1	111.182m	-23.44	5.152148501635425e-08
2134	7.55593e-12	He	1	2628.99A	-23.441	5.1402988889049636e-08
2135	4.27167e-13	He	1	4.65028m	-23.444000000000003	5.1049133202517705e-08
2136	2.0035e-12	Fe	5	9914.87A	-23.447	5.0697713441398675e-08
2137	4.6969e-12	Fe	5	4229.27A	-23.447	5.0697713441398675e-08
2138	1.92387e-11	F	6	1032.52A	-23.447	5.0697713441398675e-08
2139	4.38538e-11	N	2	452.970A	-23.447	5.0697713441398675e-08
2140	5.29534e-11	C	5	375.131A	-23.448	5.0581111936140834e-08
2141	1.7366e-11	S	3	1143.87A	-23.448	5.0581111936140834e-08
2142	1.45416e-10	N	6	136.605A	-23.451	5.0232914010757096e-08
2143	2.04019e-10	N	6	97.3656A	-23.451	5.0232914010757096e-08
2144	2.41213e-11	C	3	823.525A	-23.451999999999998	5.011738151452545e-08
2145	1.15406e-11	Al	2	1721.27A	-23.454	4.988711306303163e-08
2146	6.18488e-12	He	1	3211.78A	-23.456	4.965790259896994e-08
2147	1.1075e-11	Ne	3	1793.64A	-23.458000000000002	4.942974526132887e-08
2148	3.2195e-11	O	4	617.005A	-23.459	4.931606000196064e-08
2149	6.6239e-12	C	5	2998.91A	-23.46	4.9202636211432854e-08
2150	4.2375300000000005e-14	H	1	46.8774m	-23.46	4.9202636211432854e-08
2151	5.43334e-11	Ne	5	365.603A	-23.461	4.90894732883847e-08
2152	5.29135e-13	S	9	3.75414m	-23.462	4.89765706328368e-08
2153	6.6162e-14	H	1	30.0240m	-23.469	4.8193489424805844e-08
2154	5.20026e-11	O	7	381.989A	-23.471	4.797206045452539e-08
2155	1.0936799999999998e-12	He	1	1.81630m	-23.475	4.753224996067067e-08
2156	1.80208e-10	N	6	110.230A	-23.476999999999997	4.7313859109759e-08
2157	4.63492e-14	He	2	42.8583m	-23.476999999999997	4.7313859109759e-08
2158	2.55219e-11	C	5	778.330A	-23.476999999999997	4.7313859109759e-08
2159	7.11428e-11	Fe	6	279.220A	-23.478	4.7205040253497325e-08
2160	6.456019999999999e-12	Al	7	3076.89A	-23.478	4.7205040253497325e-08
2161	2.54926e-11	C	5	779.224A	-23.479	4.709647167366073e-08
2162	1.06884e-12	He	1	1.85851m	-23.479	4.709647167366073e-08
2163	6.3278100000000006e-15	H	1	313.923m	-23.479	4.709647167366073e-08
2164	3.58947e-11	C	2	553.410A	-23.479	4.709647167366073e-08
2165	3.67056e-12	Fe	4	5411.83A	-23.48	4.6988152794628255e-08
2166	1.74459e-10	C	6	113.863A	-23.480999999999998	4.688008304210475e-08
2167	5.15469e-12	Si	2	3853.66A	-23.483	4.6664688626000257e-08
2168	1.1625499999999999e-09	O	7	17.0870A	-23.485	4.6450283857342956e-08
2169	6.74485e-11	Fe	7	294.513A	-23.486	4.6343451169046655e-08
2170	4.90177e-11	C	5	405.251A	-23.487	4.6236864189115486e-08
2171	1.63081e-11	C	5	1218.07A	-23.49	4.591857185486974e-08
2172	5.31469e-12	He	1	3737.65A	-23.491	4.581296207024391e-08
2173	5.06746e-11	Ar	4	392.000A	-23.493000000000002	4.5602470629640556e-08
2174	7.33538e-14	H	1	27.0803m	-23.493000000000002	4.5602470629640556e-08
2175	4.2726499999999995e-13	He	1	4.64921m	-23.493000000000002	4.5602470629640556e-08
2176	5.31576e-12	Ca	2	3736.90A	-23.494	4.549758785765874e-08
2177	2.4760499999999998e-14	H	1	80.2263m	-23.494	4.549758785765874e-08
2178	1.61841e-11	S	2	1227.40A	-23.497	4.518438466588229e-08
2179	8.684410000000001e-10	N	6	22.8737A	-23.499000000000002	4.497678127611425e-08
2180	5.365010000000001e-13	He	1	3.70260m	-23.499000000000002	4.497678127611425e-08
2181	3.8199e-12	N	1	5200.26A	-23.5	4.487333754971245e-08
2182	1.457e-11	S	2	1363.38A	-23.500999999999998	4.4770131737279323e-08
2183	6.99923e-14	H	1	28.3809m	-23.500999999999998	4.4770131737279323e-08
2184	1.48113e-12	He	1	1.34117m	-23.502	4.4667163291627575e-08
2185	2.5241e-12	Fe	5	7869.93A	-23.504	4.4461936318211105e-08
2186	2.41191e-11	Ne	4	823.597A	-23.505	4.4359676702353755e-08
2187	8.33493e-11	Fe	8	238.328A	-23.505	4.4359676702353755e-08
2188	1.84595e-12	Fe	4	1.07611m	-23.505	4.4359676702353755e-08
2189	1.8037200000000001e-12	He	1	1.10131m	-23.506	4.425765227708605e-08
2190	7.728000000000001e-10	C	6	25.7045A	-23.509	4.3952984741807425e-08
2191	1.43516e-11	Al	3	1384.13A	-23.51	4.385189568209286e-08
2192	2.42773e-11	Si	3	818.233A	-23.51	4.385189568209286e-08
2193	2.85577e-11	C	5	695.589A	-23.511	4.375103912076423e-08
2194	2.99539e-11	S	5	663.167A	-23.511999999999997	4.365041452308973e-08
2195	6.782839999999999e-12	Mg	2	2928.63A	-23.511999999999997	4.365041452308973e-08
2196	3.8163e-11	C	6	520.517A	-23.513	4.355002135556706e-08
2197	1.36832e-11	Ti	4	1451.74A	-23.513	4.355002135556706e-08
2198	4.7440600000000003e-14	H	1	41.8723m	-23.514	4.344985908592305e-08
2199	5.37776e-11	C	5	369.382A	-23.514	4.344985908592305e-08
2200	8.411419999999999e-12	C	5	2361.61A	-23.515	4.334992718310625e-08
2201	6.3070599999999996e-12	Si	4	3149.56A	-23.516	4.3250225117288377e-08
2202	7.56565e-12	He	1	2625.61A	-23.516	4.3250225117288377e-08
2203	4.8291e-11	Fe	6	411.349A	-23.517	4.315075235985829e-08
2204	1.85437e-10	N	6	107.122A	-23.517	4.315075235985829e-08
2205	5.21689e-11	Fe	6	380.772A	-23.518	4.305150838342169e-08
2206	3.28971e-14	He	2	60.3836m	-23.518	4.305150838342169e-08
2207	4.9495900000000003e-14	Fe	3	40.1336m	-23.519000000000002	4.2952492661796885e-08
2208	7.5823e-13	He	1	2.61985m	-23.52	4.2853704670012735e-08
2209	6.40025e-11	Ca	4	310.370A	-23.52	4.2853704670012735e-08
2210	1.62941e-11	C	5	1219.12A	-23.52	4.2853704670012735e-08
2211	2.79155e-11	C	5	711.592A	-23.52	4.2853704670012735e-08
2212	2.42139e-12	He	1	8203.75A	-23.521	4.275514388430444e-08
2213	2.31471e-12	He	1	8581.85A	-23.524	4.246081954404886e-08
2214	5.20681e-11	Fe	6	381.509A	-23.524	4.246081954404886e-08
2215	2.13536e-12	He	1	9302.62A	-23.525	4.2363162369055695e-08
2216	4.11719e-11	C	3	482.476A	-23.526	4.226572979933194e-08
2217	1.04281e-13	He	1	19.0490m	-23.526	4.226572979933194e-08
2218	7.30404e-12	Fe	5	2719.65A	-23.526	4.226572979933194e-08
2219	1.96705e-11	C	2	1009.86A	-23.528000000000002	4.2071536410570646e-08
2220	3.84482e-14	Fe	3	51.6655m	-23.528000000000002	4.2071536410570646e-08
2221	4.98874e-12	Fe	4	3981.86A	-23.529	4.197477456193943e-08
2222	2.5502299999999997e-12	He	1	7789.27A	-23.531	4.178191799106368e-08
2223	1.42539e-11	O	4	1393.62A	-23.531999999999996	4.168582224631315e-08
2224	5.98182e-11	Ca	5	332.080A	-23.531999999999996	4.168582224631315e-08
2225	1.93801e-11	C	5	1024.99A	-23.534000000000002	4.149429329073234e-08
2226	5.55597e-11	C	5	357.533A	-23.535	4.139885906443562e-08
2227	5.9037e-12	Ti	2	3364.74A	-23.535999999999998	4.1303644330768526e-08
2228	2.73088e-11	C	5	727.402A	-23.537	4.120864858491169e-08
2229	2.22503e-11	Ne	5	892.771A	-23.54	4.0924970243414394e-08
2230	1.7569299999999998e-14	He	2	113.064m	-23.54	4.0924970243414394e-08
2231	5.024869999999999e-12	Fe	6	3953.22A	-23.541999999999998	4.0736937085244826e-08
2232	8.03337e-13	He	1	2.47274m	-23.541999999999998	4.0736937085244826e-08
2233	6.01694e-12	Cr	9	3301.42A	-23.544	4.0549767860960794e-08
2234	2.58514e-11	Fe	3	768.409A	-23.545	4.045650598287019e-08
2235	9.65963e-11	Cr	8	205.644A	-23.546	4.036345860114732e-08
2236	6.33282e-12	He	1	3136.75A	-23.546	4.036345860114732e-08
2237	4.53309e-11	S	5	438.210A	-23.55	3.999340418837338e-08
2238	3.06465e-14	H	1	64.8181m	-23.55	3.999340418837338e-08
2239	1.15434e-11	Ne	5	1720.85A	-23.551	3.990142191122151e-08
2240	2.8779900000000004e-14	He	2	69.0220m	-23.554000000000002	3.962674245484843e-08
2241	2.42411e-11	Ne	4	819.453A	-23.554000000000002	3.962674245484843e-08
2242	5.26469e-12	Si	4	3773.15A	-23.554000000000002	3.962674245484843e-08
2243	2.2566e-11	Na	7	880.283A	-23.557	3.935395387855344e-08
2244	4.98785e-12	Fe	4	3982.57A	-23.559	3.917313888491401e-08
2245	5.1830999999999995e-14	H	1	38.3254m	-23.56	3.908304316560866e-08
2246	2.85577e-11	C	5	695.591A	-23.56	3.908304316560866e-08
2247	2.20725e-12	He	1	8999.66A	-23.561	3.899315466070726e-08
2248	8.14597e-15	H	1	243.856m	-23.561999999999998	3.890347289363053e-08
2249	5.45928e-11	S	6	363.866A	-23.561999999999998	3.890347289363053e-08
2250	1.14629e-12	He	1	1.73294m	-23.564	3.87247276721079e-08
2251	1.54977e-10	O	7	128.177A	-23.566	3.854680371027889e-08
2252	6.21366e-12	He	1	3196.90A	-23.566	3.854680371027889e-08
2253	1.3137e-12	Fe	5	1.51210m	-23.566	3.854680371027889e-08
2254	2.72795e-11	C	5	728.182A	-23.568	3.8369697234797326e-08
2255	5.32442e-12	He	1	3730.82A	-23.568	3.8369697234797326e-08
2256	1.67912e-11	N	3	1183.03A	-23.569000000000003	3.828144938000923e-08
2257	1.64081e-11	Si	4	1210.65A	-23.569000000000003	3.828144938000923e-08
2258	9.178969999999998e-13	He	1	2.16413m	-23.57	3.819340448965526e-08
2259	7.67274e-12	Mn	2	2588.97A	-23.570999999999998	3.8105562096929855e-08
2260	7.88522e-12	Si	1	2519.20A	-23.574	3.784324525256117e-08
2261	2.46135e-11	Si	2	807.057A	-23.574	3.784324525256117e-08
2262	7.28902e-11	O	5	272.526A	-23.574	3.784324525256117e-08
2263	5.1873e-11	Fe	6	382.944A	-23.575	3.775620820373302e-08
2264	5.73466e-11	C	5	346.393A	-23.575	3.775620820373302e-08
2265	4.72142e-11	S	3	420.730A	-23.576	3.7669371334561934e-08
2266	2.96627e-15	H	1	669.677m	-23.578000000000003	3.7496296294649055e-08
2267	4.27249e-11	Si	3	464.939A	-23.58	3.732401646231206e-08
2268	3.23854e-12	Ar	5	6133.78A	-23.58	3.732401646231206e-08
2269	1.51979e-12	Fe	7	1.30705m	-23.581	3.723817360656267e-08
2270	5.3170400000000005e-12	O	2R	3736.00A	-23.584	3.698182782256222e-08
2271	5.902280000000001e-14	H	1	33.6556m	-23.584	3.698182782256222e-08
2272	2.7487e-10	O	7	72.2684A	-23.584	3.698182782256222e-08
2273	7.57381e-12	He	1	2622.78A	-23.587	3.672724671052633e-08
2274	2.29528e-11	P	5	865.449A	-23.588	3.6642776387118674e-08
2275	1.98217e-11	O	3	1002.16A	-23.588	3.6642776387118674e-08
2276	4.02894e-12	Fe	3	4930.44A	-23.589000000000002	3.6558500340063746e-08
2277	7.49966e-12	Fe	11	2648.71A	-23.589000000000002	3.6558500340063746e-08
2278	1.50399e-14	H	1	132.078m	-23.589000000000002	3.6558500340063746e-08
2279	7.799610000000001e-12	Ti	4	2546.85A	-23.589000000000002	3.6558500340063746e-08
2280	4.61199e-11	Cr	8	430.714A	-23.590999999999998	3.639052928874749e-08
2281	5.5661300000000005e-14	H	1	35.6881m	-23.592	3.6306833393919765e-08
2282	6.53902e-11	He	1	303.784A	-23.592	3.6306833393919765e-08
2283	4.68182e-13	He	1	4.24289m	-23.592	3.6306833393919765e-08
2284	3.32779e-11	Ca	8	596.926A	-23.593000000000004	3.622332999430816e-08
2285	5.1143e-11	O	2	388.410A	-23.593000000000004	3.622332999430816e-08
2286	3.55019e-11	Si	4	559.533A	-23.6	3.5644159002049786e-08
2287	1.27849e-12	C	5	1.55374m	-23.601	3.55621797112465e-08
2288	2.14981e-11	Cr	3	924.009A	-23.601	3.55621797112465e-08
2289	1.22348e-11	O	7	1623.61A	-23.601999999999997	3.548038896757993e-08
2290	3.57117e-14	H	1	55.6245m	-23.601999999999997	3.548038896757993e-08
2291	6.22574e-11	Ca	4	319.070A	-23.603	3.539878633740312e-08
2292	6.28847e-12	Ca	2	3158.87A	-23.604	3.531737138806822e-08
2293	2.43572e-12	He	1	8155.46A	-23.607	3.507424831353285e-08
2294	1.3154199999999998e-10	Ni	9	151.012A	-23.608	3.4993579780939705e-08
2295	1.1403299999999998e-12	He	1	1.74199m	-23.609	3.4913096780823056e-08
2296	2.41286e-11	N	4	823.274A	-23.609	3.4913096780823056e-08
2297	1.9814200000000002e-10	O	7	100.254A	-23.61	3.483279888647034e-08
2298	2.6649e-13	He	1	7.45412m	-23.611	3.475268567214952e-08
2299	5.1624e-11	C	5	384.791A	-23.612	3.4672756713108896e-08
2300	8.6965e-11	Ne	4	228.419A	-23.612	3.4672756713108896e-08
2301	1.88707e-11	C	5	1052.66A	-23.612	3.4672756713108896e-08
2302	2.3290400000000003e-12	He	1	8529.02A	-23.614	3.4513449866739923e-08
2303	6.45265e-11	Ca	4	307.850A	-23.614	3.4513449866739923e-08
2304	9.18978e-13	He	1	2.16158m	-23.615	3.44340711347831e-08
2305	1.99119e-11	P	5	997.615A	-23.616	3.4354874968843344e-08
2306	1.47912e-11	O	4	1342.99A	-23.616999999999997	3.427586094903103e-08
2307	3.92341e-11	C	5	506.306A	-23.618000000000002	3.419702865642084e-08
2308	1.5327799999999998e-14	He	2	129.597m	-23.621	3.396161796700237e-08
2309	3.8563e-11	Si	4	515.118A	-23.621	3.396161796700237e-08
2310	1.59234e-11	C	1	1247.50A	-23.623	3.380557850637692e-08
2311	4.84555e-11	Ca	3	409.953A	-23.624000000000002	3.37278278333705e-08
2312	6.77839e-11	Fe	7	293.056A	-23.625999999999998	3.357286254083697e-08
2313	1.1448200000000002e-12	He	1	1.73517m	-23.627	3.3495647099698757e-08
2314	2.4928799999999998e-12	Mn	9	7968.49A	-23.629	3.3341748580734915e-08
2315	8.68889e-11	Ne	4	228.619A	-23.629	3.3341748580734915e-08
2316	5.63169e-11	C	5	352.726A	-23.63	3.326506468695493e-08
2317	1.38294e-13	Cl	2	14.3639m	-23.63	3.326506468695493e-08
2318	2.33957e-11	C	5	849.064A	-23.631999999999998	3.3112225597944004e-08
2319	7.69045e-10	C	6	25.8300A	-23.631999999999998	3.3112225597944004e-08
2320	1.60677e-13	He	1	12.3630m	-23.634	3.296008874075917e-08
2321	1.00931e-11	S	4	1968.12A	-23.636	3.280865088893884e-08
2322	2.0925799999999998e-14	H	1	94.9279m	-23.636999999999997	3.2733193085826326e-08
2323	3.58468e-11	S	2	554.149A	-23.638	3.2657908830844524e-08
2324	1.13432e-11	N	3	1751.22A	-23.638	3.2657908830844524e-08
2325	5.33257e-12	He	1	3725.12A	-23.639	3.2582797724844884e-08
2326	1.22624e-11	C	5	1619.95A	-23.64	3.250785936959499e-08
2327	1.75776e-13	He	1	11.3010m	-23.641	3.243309336777969e-08
2328	2.34119e-10	Si	7	84.8478A	-23.641	3.243309336777969e-08
2329	4.29362e-11	F	5	462.650A	-23.644000000000002	3.220982552347628e-08
2330	6.55508e-14	Fe	5	30.3039m	-23.644000000000002	3.220982552347628e-08
2331	1.8024499999999998e-10	C	6	110.208A	-23.645	3.213574498048577e-08
2332	5.31546e-13	He	1	3.73711m	-23.646	3.206183481801586e-08
2333	4.0102099999999995e-14	H	1	49.5347m	-23.647	3.1988094644202754e-08
2334	1.5630700000000001e-12	Fe	4	1.27087m	-23.648000000000003	3.1914524068082614e-08
2335	2.4250500000000003e-10	O	7	81.9135A	-23.649	3.1841122699592615e-08
2336	7.359999999999999e-10	C	6	26.9898A	-23.65	3.176789014956547e-08
2337	7.5807e-12	He	1	2620.40A	-23.651999999999997	3.162192995270576e-08
2338	7.99507e-11	Al	8	248.459A	-23.653000000000002	3.15492015320065e-08
2339	4.00992e-11	C	5	495.383A	-23.653000000000002	3.15492015320065e-08
2340	1.3452100000000001e-14	He	2	147.668m	-23.654	3.1476640382033646e-08
2341	1.1198700000000001e-14	C	3	177.382m	-23.656	3.133201835630222e-08
2342	2.1865e-12	He	1	9085.04A	-23.658	3.1188060808420534e-08
2343	5.75863e-11	Si	9	344.951A	-23.658	3.1188060808420534e-08
2344	1.94417e-12	Fe	5	1.02174m	-23.659000000000002	3.111633025906275e-08
2345	2.33183e-11	Si	2	851.883A	-23.659000000000002	3.111633025906275e-08
2346	2.06847e-12	He	1	9603.44A	-23.662	3.0902126948241375e-08
2347	6.36847e-11	Fe	7	311.919A	-23.664	3.0760144571963906e-08
2348	5.58668e-11	N	6	355.568A	-23.665	3.0689398202639516e-08
2349	5.1606599999999995e-12	Fe	5	3849.21A	-23.665	3.0689398202639516e-08
2350	3.82163e-12	N	1	5197.90A	-23.666	3.0618814545449114e-08
2351	2.14932e-11	S	5	924.222A	-23.666	3.0618814545449114e-08
2352	6.2360599999999996e-12	He	1	3185.42A	-23.668000000000003	3.047813387142161e-08
2353	4.7293900000000004e-14	H	1	42.0022m	-23.67	3.0338099566378214e-08
2354	1.52098e-11	O	1	1306.03A	-23.673000000000002	3.012925355796237e-08
2355	6.97484e-11	O	5	284.802A	-23.675	2.9990822212353585e-08
2356	2.65452e-12	He	1	7483.27A	-23.676	2.992184523535618e-08
2357	1.06228e-11	C	5	1869.98A	-23.676	2.992184523535618e-08
2358	4.28054e-13	He	1	4.64065m	-23.676	2.992184523535618e-08
2359	1.8919e-10	N	6	104.997A	-23.677	2.985302690100334e-08
2360	6.61028e-12	C	5	3005.09A	-23.678	2.9784366844427353e-08
2361	4.39324e-14	H	1	45.2160m	-23.678	2.9784366844427353e-08
2362	2.5162900000000003e-10	O	7	78.9433A	-23.68	2.9647520109328264e-08
2363	8.3714e-11	Fe	8	237.290A	-23.683000000000003	2.944342801645601e-08
2364	4.04258e-11	Ca	7	491.381A	-23.684	2.937571001117307e-08
2365	1.9007e-10	N	6	104.511A	-23.686	2.9240740883669233e-08
2366	2.59911e-14	H	1	76.4279m	-23.686	2.9240740883669233e-08
2367	1.18412e-12	He	1	1.67757m	-23.686999999999998	2.9173489045855693e-08
2368	5.34109e-11	C	5	371.918A	-23.686999999999998	2.9173489045855693e-08
2369	2.58196e-11	Mg	8	769.356A	-23.688000000000002	2.9106391882976464e-08
2370	2.4474599999999998e-12	He	1	8116.37A	-23.688000000000002	2.9106391882976464e-08
2371	4.49473e-11	N	2	441.950A	-23.689	2.9039449039290027e-08
2372	2.24508e-12	He	1	8847.98A	-23.691	2.890602489061296e-08
2373	1.5246700000000002e-10	N	6	130.287A	-23.691	2.890602489061296e-08
2374	5.31448e-13	He	1	3.73780m	-23.691999999999997	2.883954287822102e-08
2375	2.34078e-12	He	1	8486.27A	-23.697	2.85094193607567e-08
2376	4.87729e-10	C	5	40.7285A	-23.697	2.85094193607567e-08
2377	6.48929e-11	Fe	7	306.111A	-23.698	2.8443849515770817e-08
2378	9.32472e-11	Cr	8	213.030A	-23.7	2.8313161898329953e-08
2379	2.60703e-12	C	5	7619.57A	-23.701999999999998	2.8183074735948552e-08
2380	5.3394599999999995e-12	He	1	3720.31A	-23.705	2.7989063814117065e-08
2381	6.83047e-13	Fe	4	2.90821m	-23.706	2.7924690753678036e-08
2382	6.89393e-15	H	1	288.144m	-23.706	2.7924690753678036e-08
2383	1.44462e-11	S	3	1375.06A	-23.706999999999997	2.786046574716979e-08
2384	1.7695099999999998e-12	He	1	1.12259m	-23.709	2.7732458534669315e-08
2385	7.586589999999999e-12	He	1	2618.36A	-23.712	2.7541549632948177e-08
2386	4.68005e-11	S	3	424.450A	-23.713	2.747820582656434e-08
2387	7.17762e-12	Fe	5	2767.56A	-23.714000000000002	2.7415007706892425e-08
2388	3.00241e-11	C	5	661.617A	-23.715	2.735195493886251e-08
2389	2.6002e-11	C	5	763.958A	-23.718000000000004	2.7163665405470347e-08
2390	9.51231e-13	Fe	4	2.08829m	-23.718000000000004	2.7163665405470347e-08
2391	4.77572e-11	Fe	6	415.947A	-23.723000000000003	2.6852725498803406e-08
2392	4.0474699999999996e-14	Fe	6	49.0787m	-23.725	2.6729348432162462e-08
2393	1.0624e-11	C	5	1869.77A	-23.725	2.6729348432162462e-08
2394	2.30832e-11	Si	4	860.560A	-23.726	2.6667872636703896e-08
2395	6.13641e-12	Ti	2	3237.15A	-23.726999999999997	2.6606538231651344e-08
2396	1.27799e-14	H	1	155.436m	-23.728	2.654534489181546e-08
2397	3.03815e-14	H	1	65.3834m	-23.73	2.6423380110777857e-08
2398	1.1914700000000002e-12	He	1	1.66722m	-23.73	2.6423380110777857e-08
2399	4.39443e-12	C	5	4520.38A	-23.73	2.6423380110777857e-08
2400	3.82573e-11	Mg	6	519.233A	-23.73	2.6423380110777857e-08
2401	7.815239999999999e-12	Ti	4	2541.76A	-23.730999999999998	2.6362608022930797e-08
2402	5.87706e-11	Ca	7	338.000A	-23.733	2.6241482841539993e-08
2403	1.3187600000000001e-12	Fe	4	1.50629m	-23.735	2.612091417980612e-08
2404	2.27787e-11	Na	7	872.062A	-23.738000000000003	2.5941099071391172e-08
2405	1.51087e-11	C	1	1314.77A	-23.739	2.5881436199154286e-08
2406	4.83552e-11	Fe	6	410.803A	-23.74	2.5821910547715713e-08
2407	4.93678e-11	Fe	6	402.377A	-23.741	2.5762521801476157e-08
2408	8.14898e-11	Al	6	243.766A	-23.741	2.5762521801476157e-08
2409	3.90956e-11	N	2	508.099A	-23.743000000000002	2.5644153765826043e-08
2410	6.9647899999999994e-12	Mg	1	2852.13A	-23.745	2.552632958189887e-08
2411	2.04088e-11	Ne	7	973.330A	-23.747	2.5409046750922733e-08
2412	7.96314e-11	Fe	7	249.455A	-23.748	2.5350607565065784e-08
2413	2.84014e-11	C	5	699.418A	-23.75	2.523413210341915e-08
2414	3.7573300000000003e-14	H	1	52.8686m	-23.750999999999998	2.5176095210088163e-08
2415	1.65578e-11	C	5	1199.70A	-23.753	2.5060421559879444e-08
2416	2.67304e-13	He	1	7.43142m	-23.755	2.4945279381817064e-08
2417	5.703269999999999e-12	N	4	3483.00A	-23.756	2.4887906831310236e-08
2418	9.44506e-12	Ti	4	2103.16A	-23.756	2.4887906831310236e-08
2419	1.0567100000000002e-10	N	6	187.984A	-23.756	2.4887906831310236e-08
2420	7.44776e-13	He	1	2.66717m	-23.756999999999998	2.4830666234008123e-08
2421	1.72609e-10	N	6	115.083A	-23.756999999999998	2.4830666234008123e-08
2422	4.03112e-13	Ar	5	4.92778m	-23.759	2.4716579685779183e-08
2423	7.93559e-11	N	6	250.321A	-23.76	2.4659733129977042e-08
2424	3.4211800000000004e-14	H	1	58.0633m	-23.76	2.4659733129977042e-08
2425	1.90157e-10	Al	6	104.464A	-23.76	2.4659733129977042e-08
2426	1.18265e-12	He	1	1.67965m	-23.761	2.4603017317625365e-08
2427	6.25383e-12	He	1	3176.37A	-23.761999999999997	2.4546431948022338e-08
2428	2.45718e-12	He	1	8084.24A	-23.763	2.448997672115758e-08
2429	2.77889e-11	C	5	714.834A	-23.765	2.4377455499053105e-08
2430	2.26915e-13	He	1	8.75412m	-23.765	2.4377455499053105e-08
2431	7.59166e-12	He	1	2616.62A	-23.766	2.4321388907236867e-08
2432	8.2761e-11	Ne	4	240.022A	-23.766	2.4321388907236867e-08
2433	5.34535e-12	He	1	3716.21A	-23.766	2.4321388907236867e-08
2434	1.8399999999999998e-10	C	6	107.959A	-23.768	2.4209642275776777e-08
2435	9.115460000000001e-12	Fe	5	2179.21A	-23.769000000000002	2.4153961643663606e-08
2436	1.78451e-14	H	1	111.316m	-23.769000000000002	2.4153961643663606e-08
2437	2.3243e-12	Fe	5	8546.41A	-23.772	2.3987686941266192e-08
2438	4.22805e-11	Ne	4	469.825A	-23.773000000000003	2.3932516792256443e-08
2439	1.8435900000000002e-12	Fe	4	1.07749m	-23.773000000000003	2.3932516792256443e-08
2440	2.3505e-12	He	1	8451.16A	-23.774	2.3877473531068715e-08
2441	3.33816e-11	S	2	595.072A	-23.774	2.3877473531068715e-08
2442	4.2321e-13	He	1	4.69376m	-23.775	2.382255686586871e-08
2443	1.02326e-12	He	1	1.94129m	-23.775	2.382255686586871e-08
2444	1.02218e-12	He	1	1.94335m	-23.776999999999997	2.371310215945059e-08
2445	8.76712e-11	S	9	226.579A	-23.776999999999997	2.371310215945059e-08
2446	2.31628e-12	Fe	5	8576.03A	-23.778000000000002	2.365856353791432e-08
2447	1.33205e-12	He	1	1.49127m	-23.779	2.3604150351727178e-08
2448	1.91764e-10	N	6	103.588A	-23.779	2.3604150351727178e-08
2449	2.59767e-11	N	5	764.704A	-23.78	2.354986231239528e-08
2450	2.22434e-12	He	1	8930.50A	-23.78	2.354986231239528e-08
2451	2.68184e-13	Fe	4	7.40704m	-23.781	2.349569913208924e-08
2452	3.42833e-11	Fe	3	579.421A	-23.781	2.349569913208924e-08
2453	7.95842e-12	O	3	2496.03A	-23.783	2.338774620054307e-08
2454	2.51636e-11	Mg	8	789.411A	-23.783	2.338774620054307e-08
2455	2.15614e-11	O	4	921.296A	-23.783	2.338774620054307e-08
2456	9.7245e-13	He	1	2.04272m	-23.783	2.338774620054307e-08
2457	2.57886e-11	Ca	8	770.280A	-23.784000000000002	2.3333955876947432e-08
2458	5.323350000000001e-13	He	1	3.73157m	-23.784000000000002	2.3333955876947432e-08
2459	1.63063e-10	N	6	121.820A	-23.785999999999998	2.3226746088155224e-08
2460	5.5985e-11	Al	6	354.818A	-23.788	2.3120028883597967e-08
2461	5.36004e-12	Ca	2	3706.02A	-23.79	2.301380200005725e-08
2462	6.03041e-13	He	1	3.29405m	-23.793000000000003	2.2855376101438445e-08
2463	3.83914e-11	Ar	3	517.419A	-23.794	2.2802810195093722e-08
2464	3.81497e-11	N	6	520.698A	-23.794	2.2802810195093722e-08
2465	1.23193e-12	Fe	5	1.61246m	-23.796	2.2698040799034977e-08
2466	1.2129e-12	He	1	1.63776m	-23.796999999999997	2.2645836753844236e-08
2467	2.28863e-11	C	5	867.962A	-23.802	2.2386612004108437e-08
2468	2.7177e-11	Ar	2	730.930A	-23.803	2.233512422526966e-08
2469	8.38334e-11	O	5	236.952A	-23.803	2.233512422526966e-08
2470	2.55387e-11	C	5	777.817A	-23.803	2.233512422526966e-08
2471	1.4398e-11	Al	3	1379.67A	-23.805	2.2232503651052802e-08
2472	2.2738599999999998e-12	He	1	8736.00A	-23.805999999999997	2.218137031159065e-08
2473	2.3930099999999997e-12	He	1	8301.03A	-23.807	2.213035457554562e-08
2474	1.9037499999999998e-10	Al	6	104.344A	-23.807	2.213035457554562e-08
2475	6.39307e-11	Fe	7	310.719A	-23.809	2.202867483240814e-08
2476	3.5269599999999997e-12	Fe	4	5632.18A	-23.809	2.202867483240814e-08
2477	7.93789e-11	C	6	250.248A	-23.809	2.202867483240814e-08
2478	5.5827e-11	C	6	355.822A	-23.81	2.1978010286219993e-08
2479	2.72601e-12	He	1	7287.00A	-23.81	2.1978010286219993e-08
2480	2.2235499999999998e-14	H	1	89.3366m	-23.81	2.1978010286219993e-08
2481	7.59605e-12	He	1	2615.10A	-23.813000000000002	2.1826714727605248e-08
2482	2.49259e-11	Si	2	796.940A	-23.814	2.177651467676854e-08
2483	1.50668e-10	N	6	131.843A	-23.814	2.177651467676854e-08
2484	4.27992e-11	Ne	5	464.131A	-23.814	2.177651467676854e-08
2485	4.53806e-11	N	2	437.731A	-23.816	2.1676460680290494e-08
2486	2.49188e-12	C	3	7971.68A	-23.818	2.15768663901684e-08
2487	7.60366e-11	O	7	261.248A	-23.82	2.1477729694243766e-08
2488	3.04332e-12	N	2	6527.23A	-23.820999999999998	2.1428332286710672e-08
2489	5.35042e-12	He	1	3712.69A	-23.820999999999998	2.1428332286710672e-08
2490	3.71155e-11	F	6	535.206A	-23.820999999999998	2.1428332286710672e-08
2491	1.9585299999999997e-10	N	6	101.426A	-23.823	2.1329878043000313e-08
2492	1.32303e-11	C	5	1501.43A	-23.825	2.1231876155449956e-08
2493	2.266e-12	Fe	5	8766.29A	-23.826999999999998	2.1134324545671648e-08
2494	2.9427299999999994e-14	H	1	67.5035m	-23.828000000000003	2.1085716948062928e-08
2495	1.27589e-11	C	5	1556.90A	-23.829	2.103722114482679e-08
2496	5.17773e-11	Fe	6	383.652A	-23.83	2.098883687884297e-08
2497	1.02202e-11	Fe	5	1943.64A	-23.831	2.094056389358273e-08
2498	1.12946e-11	S	3	1758.76A	-23.831	2.094056389358273e-08
2499	2.46533e-12	He	1	8057.52A	-23.833000000000002	2.084435074206792e-08
2500	4.71158e-11	Ne	4	421.609A	-23.834	2.079641006570096e-08
2501	1.8657400000000002e-10	C	6	106.469A	-23.834	2.079641006570096e-08
2502	2.56738e-10	O	7	77.3725A	-23.835	2.074857964982978e-08
2503	3.67806e-11	C	2	540.079A	-23.837	2.0653248585790264e-08
2504	3.4781800000000004e-12	Fe	4	5711.17A	-23.837	2.0653248585790264e-08
2505	3.05718e-11	O	3	649.764A	-23.837	2.0653248585790264e-08
2506	8.30698e-11	O	4	239.130A	-23.837	2.0653248585790264e-08
2507	7.606210000000001e-12	He	1	2611.61A	-23.838	2.0605747432185947e-08
2508	2.6065800000000002e-14	H	1	76.2089m	-23.838	2.0605747432185947e-08
2509	5.36487e-15	C	1	370.269m	-23.839000000000002	2.0558355528203276e-08
2510	1.52703e-11	O	3	1300.86A	-23.839000000000002	2.0558355528203276e-08
2511	5.88593e-15	H	1	337.491m	-23.840999999999998	2.0463898464612472e-08
2512	1.63931e-11	Si	4	1211.76A	-23.840999999999998	2.0463898464612472e-08
2513	2.35865e-12	He	1	8421.96A	-23.846	2.022965015593792e-08
2514	1.6069000000000002e-13	He	1	12.3619m	-23.846	2.022965015593792e-08
2515	2.28864e-11	C	5	867.959A	-23.846999999999998	2.0183123251687296e-08
2516	1.22931e-12	He	1	1.61591m	-23.846999999999998	2.0183123251687296e-08
2517	2.60322e-11	C	5	763.071A	-23.848000000000003	2.0136703356346657e-08
2518	6.26817e-12	He	1	3169.10A	-23.849	2.0090390223802988e-08
2519	7.59988e-12	He	1	2613.78A	-23.85	2.0044183608508188e-08
2520	9.09788e-13	He	1	2.18342m	-23.851	1.9998083265479705e-08
2521	2.55884e-10	O	7	77.6307A	-23.851	1.9998083265479705e-08
2522	6.95856e-13	He	1	2.85468m	-23.851999999999997	1.995208895029794e-08
2523	5.38825e-12	Ca	7	3686.63A	-23.853	1.99062004191053e-08
2524	1.88607e-11	S	2	1053.22A	-23.853	1.99062004191053e-08
2525	7.90676e-11	P	8	251.234A	-23.854	1.9860417428606e-08
2526	9.31281e-14	P	4	21.3302m	-23.854	1.9860417428606e-08
2527	1.09512e-14	H	1	181.391m	-23.855999999999998	1.9769167099297146e-08
2528	7.14947e-14	He	1	27.7845m	-23.855999999999998	1.9769167099297146e-08
2529	1.88707e-11	C	5	1052.66A	-23.858	1.967833602716784e-08
2530	1.04057e-11	C	3H	1909.00A	-23.86	1.9587922285906642e-08
2531	1.62953e-11	C	5	1219.03A	-23.862	1.9497923958052228e-08
2532	1.98569e-11	P	5	1000.38A	-23.862	1.9497923958052228e-08
2533	2.74461e-11	Fe	8	723.763A	-23.864	1.9408339134953206e-08
2534	7.60325e-12	He	1	2612.63A	-23.868000000000002	1.923040241222404e-08
2535	5.35481e-12	He	1	3709.65A	-23.868000000000002	1.923040241222404e-08
2536	2.37227e-12	He	1	8373.61A	-23.87	1.914204673897773e-08
2537	1.32291e-11	C	5	1501.57A	-23.871	1.9098021253172483e-08
2538	5.36877e-11	S	4	370.000A	-23.873	1.9010273816102378e-08
2539	2.0653499999999997e-10	O	7	96.1797A	-23.873	1.9010273816102378e-08
2540	4.1110399999999997e-13	P	8	4.83197m	-23.875999999999998	1.887940801164769e-08
2541	2.64753e-13	He	1	7.50301m	-23.877	1.8835986578152873e-08
2542	1.97453e-11	N	3	1006.04A	-23.878	1.8792665011183823e-08
2543	1.67693e-11	N	3	1184.57A	-23.878	1.8792665011183823e-08
2544	3.11036e-11	C	3	638.654A	-23.878	1.8792665011183823e-08
2545	4.51618e-11	C	2	439.850A	-23.879	1.8749443081053913e-08
2546	7.0997e-12	Mg	2	2797.93A	-23.88	1.8706320558604923e-08
2547	4.31486e-12	N	5	4603.74A	-23.881	1.866329721520522e-08
2548	4.66299e-11	C	5	426.002A	-23.881	1.866329721520522e-08
2549	1.21143e-12	He	1	1.63975m	-23.881999999999998	1.8620372822749628e-08
2550	5.55134e-11	Ne	4	357.832A	-23.881999999999998	1.8620372822749628e-08
2551	2.66574e-13	He	1	7.45178m	-23.884	1.8534819980870018e-08
2552	8.0806e-11	N	6	245.829A	-23.886	1.844966021859339e-08
2553	4.5392699999999996e-14	P	4	43.7613m	-23.886	1.844966021859339e-08
2554	1.50172e-11	C	5	1322.78A	-23.886	1.844966021859339e-08
2555	1.23243e-11	Al	3	1611.81A	-23.886	1.844966021859339e-08
2556	4.13369e-12	Fe	6	4805.50A	-23.886999999999997	1.8407227177595148e-08
2557	1.53416e-14	H	1	129.481m	-23.889	1.8322653650998365e-08
2558	1.0805200000000001e-10	O	7	183.841A	-23.889	1.8322653650998365e-08
2559	7.250289999999999e-12	Fe	5	2739.82A	-23.889	1.8322653650998365e-08
2560	2.32395e-11	S	5	854.770A	-23.889	1.8322653650998365e-08
2561	2.25312e-12	He	1	8816.43A	-23.89	1.8280512716999556e-08
2562	8.82002e-11	S	9	225.220A	-23.89	1.8280512716999556e-08
2563	2.30927e-11	N	2	860.205A	-23.89	1.8280512716999556e-08
2564	5.5795e-11	Fe	7	356.026A	-23.891	1.8238468704459552e-08
2565	2.73785e-11	Ar	2	725.549A	-23.892	1.8196521390464884e-08
2566	4.67629e-11	C	2	424.791A	-23.893	1.815467055261522e-08
2567	3.86731e-11	Ti	6	513.650A	-23.894000000000002	1.8112915969021584e-08
2568	5.3649699999999995e-12	He	1	3702.62A	-23.894000000000002	1.8112915969021584e-08
2569	6.02942e-13	He	1	3.29459m	-23.894000000000002	1.8112915969021584e-08
2570	2.2267400000000003e-12	He	1	8920.86A	-23.895	1.807125741830548e-08
2571	1.45737e-11	S	2	1363.03A	-23.898000000000003	1.794685575726487e-08
2572	2.47223e-12	He	1	8035.04A	-23.898000000000003	1.794685575726487e-08
2573	1.27948e-12	Fe	5	1.55254m	-23.898000000000003	1.794685575726487e-08
2574	1.2353e-12	He	1	1.60807m	-23.899	1.7905579134437416e-08
2575	4.81959e-13	He	1	4.12160m	-23.899	1.7905579134437416e-08
2576	4.38887e-11	N	2	452.610A	-23.9	1.7864397445208082e-08
2577	2.25334e-14	H	1	88.1557m	-23.901999999999997	1.778231799468095e-08
2578	6.6090600000000005e-12	C	5	3005.64A	-23.901999999999997	1.778231799468095e-08
2579	1.86558e-10	N	6	106.478A	-23.901999999999997	1.778231799468095e-08
2580	6.03829e-13	He	1	3.28975m	-23.903000000000002	1.7741419798205926e-08
2581	1.33058e-12	He	1	1.49291m	-23.904	1.7700615664972857e-08
2582	5.35864e-12	He	1	3706.99A	-23.906	1.761928872337133e-08
2583	7.38968e-13	He	1	2.68814m	-23.906	1.761928872337133e-08
2584	1.3772399999999999e-12	He	1	1.44234m	-23.906999999999996	1.7578765483815663e-08
2585	1.0441299999999999e-10	N	5	190.249A	-23.906999999999996	1.7578765483815663e-08
2586	6.7575e-11	Fe	7	293.962A	-23.909000000000002	1.7497998392941904e-08
2587	7.1102300000000005e-12	Fe	5	2793.78A	-23.909000000000002	1.7497998392941904e-08
2588	6.70614e-11	Si	9	296.213A	-23.909000000000002	1.7497998392941904e-08
2589	2.2962599999999997e-12	He	1	8650.79A	-23.912	1.737754301927445e-08
2590	3.2586599999999996e-15	C	1	609.590m	-23.913	1.7337575779409238e-08
2591	4.30852e-11	Ne	2	461.050A	-23.913	1.7337575779409238e-08
2592	2.36555e-12	He	1	8397.41A	-23.913	1.7337575779409238e-08
2593	4.82505e-11	Fe	6	411.694A	-23.914	1.7297700461644905e-08
2594	1.9171900000000004e-14	H	1	103.613m	-23.914	1.7297700461644905e-08
2595	2.35113e-10	O	7	84.4888A	-23.915	1.7257916854566625e-08
2596	4.80255e-12	Fe	5	4136.23A	-23.918000000000003	1.713911419058409e-08
2597	6.54066e-11	N	6	303.707A	-23.92	1.7060367113913877e-08
2598	4.27166e-13	He	1	4.65029m	-23.921	1.7021129358388155e-08
2599	5.0092e-13	Mg	5	3.96560m	-23.921	1.7021129358388155e-08
2600	3.63305e-11	S	2	546.771A	-23.921	1.7021129358388155e-08
2601	1.09475e-12	He	1	1.81451m	-23.921	1.7021129358388155e-08
2602	8.75085e-11	Si	9	227.000A	-23.923000000000002	1.6942924372780597e-08
2603	1.44458e-10	O	7	137.510A	-23.923000000000002	1.6942924372780597e-08
2604	1.06368e-11	C	5	1867.53A	-23.923000000000002	1.6942924372780597e-08
2605	3.4734499999999997e-13	Fe	5	5.71894m	-23.924	1.6903956728063986e-08
2606	5.362e-12	He	1	3704.67A	-23.924	1.6903956728063986e-08
2607	2.28449e-11	Na	7	869.537A	-23.925	1.686507870644307e-08
2608	2.24208e-11	Na	7	885.984A	-23.927	1.6787590708453357e-08
2609	6.54181e-13	He	1	3.03654m	-23.928	1.674898032125077e-08
2610	1.99606e-10	N	6	99.5185A	-23.928	1.674898032125077e-08
2611	6.2799e-12	He	1	3163.18A	-23.929000000000002	1.6710458735474538e-08
2612	4.98329e-11	Ca	7	398.621A	-23.929000000000002	1.6710458735474538e-08
2613	2.6024e-10	O	7	76.3313A	-23.930999999999997	1.663368115172068e-08
2614	1.1516e-11	Al	2	1724.95A	-23.930999999999997	1.663368115172068e-08
2615	7.2084e-12	Fe	2	2755.74A	-23.930999999999997	1.663368115172068e-08
2616	1.0452899999999999e-10	Fe	10	190.037A	-23.932	1.659542474667568e-08
2617	6.36055e-11	Mg	5	312.307A	-23.933000000000003	1.6557256328920522e-08
2618	7.34658e-11	Mg	6	270.391A	-23.933000000000003	1.6557256328920522e-08
2619	2.77715e-12	He	1	7152.82A	-23.933000000000003	1.6557256328920522e-08
2620	1.87774e-11	Al	8	1057.89A	-23.935	1.6481182646285522e-08
2621	5.83202e-11	Ne	3	340.610A	-23.936	1.6443276978070174e-08
2622	4.99981e-12	Fe	4	3973.04A	-23.938000000000002	1.6367726982982606e-08
2623	9.518810000000001e-12	Al	2	2086.86A	-23.941999999999997	1.62176667600227e-08
2624	6.53715e-11	Ca	4	303.870A	-23.941999999999997	1.62176667600227e-08
2625	4.51187e-13	He	1	4.40271m	-23.943	1.6180367161527374e-08
2626	2.59483e-11	Si	2	765.539A	-23.943	1.6180367161527374e-08
2627	2.2228900000000003e-10	O	7	89.3632A	-23.945	1.610602512732114e-08
2628	1.78737e-12	C	5	1.11138m	-23.945999999999998	1.606898229745603e-08
2629	1.70051e-11	S	2	1168.15A	-23.947	1.603202466373532e-08
2630	2.64971e-13	He	1	7.49683m	-23.949	1.5958364201395338e-08
2631	5.19197e-11	O	7	382.599A	-23.949	1.5958364201395338e-08
2632	6.62305e-12	C	5	2999.29A	-23.949	1.5958364201395338e-08
2633	1.25809e-12	He	1	1.57894m	-23.951	1.5885042178137636e-08
2634	1.0936700000000001e-12	He	1	1.81631m	-23.951999999999998	1.5848507594951955e-08
2635	1.22634e-13	He	1	16.1981m	-23.953000000000003	1.5812057038975613e-08
2636	2.6495799999999997e-13	He	1	7.49722m	-23.954	1.577569031695191e-08
2637	2.54927e-11	C	5	779.221A	-23.955	1.5739407236067838e-08
2638	5.70605e-11	Ca	7	348.130A	-23.955	1.5739407236067838e-08
2639	7.48709e-13	He	1	2.65316m	-23.956	1.5703207603953995e-08
2640	2.54926e-11	C	5	779.224A	-23.956	1.5703207603953995e-08
2641	6.01766e-11	He	1	330.103A	-23.958000000000002	1.563105791877141e-08
2642	2.47812e-12	He	1	8015.95A	-23.958000000000002	1.563105791877141e-08
2643	1.07957e-11	Ca	2	1840.03A	-23.96	1.555923973128059e-08
2644	4.12275e-11	Mg	5	481.826A	-23.962	1.5487751518387852e-08
2645	5.11325e-11	Ar	3	388.490A	-23.964000000000002	1.5416591763997517e-08
2646	4.2276e-11	Ne	4	469.875A	-23.965	1.5381134586866655e-08
2647	1.7020199999999998e-10	N	6	116.711A	-23.965999999999998	1.5345758958980226e-08
2648	5.06527e-15	H	1	392.169m	-23.965999999999998	1.5345758958980226e-08
2649	1.9341499999999997e-10	N	6	102.704A	-23.967	1.5310464692780047e-08
2650	5.536939999999999e-13	Fe	4	3.58762m	-23.967	1.5310464692780047e-08
2651	4.1268100000000004e-13	He	1	4.81351m	-23.968000000000004	1.5275251601139438e-08
2652	1.62948e-11	C	5	1219.07A	-23.968000000000004	1.5275251601139438e-08
2653	1.15161e-11	Al	2	1724.92A	-23.969	1.5240119497362458e-08
2654	4.2726400000000003e-13	He	1	4.64923m	-23.97	1.5205068195181942e-08
2655	9.45565e-15	H	1	210.080m	-23.971999999999998	1.5135207252683553e-08
2656	2.3714400000000002e-12	He	1	8376.56A	-23.974	1.506566729205924e-08
2657	1.66475e-14	H	1	119.324m	-23.974	1.506566729205924e-08
2658	2.0473500000000002e-10	O	7	97.0252A	-23.976999999999997	1.4961955967914502e-08
2659	5.06456e-11	C	5	392.225A	-23.976999999999997	1.4961955967914502e-08
2660	2.02179e-10	N	6	98.2520A	-23.978	1.492754442409837e-08
2661	1.32431e-11	C	5	1499.99A	-23.978	1.492754442409837e-08
2662	7.632589999999999e-10	C	6	26.0258A	-23.978	1.492754442409837e-08
2663	2.40863e-11	Si	2	824.722A	-23.980999999999998	1.4824783931088633e-08
2664	2.63755e-10	O	7	75.3142A	-23.982	1.479068787420265e-08
2665	6.31497e-11	He	1	314.562A	-23.982	1.479068787420265e-08
2666	1.19954e-11	C	1R	1656.00A	-23.983	1.475667023607141e-08
2667	2.93532e-13	He	1	6.76740m	-23.986	1.465508603269804e-08
2668	1.5016e-11	C	5	1322.89A	-23.987	1.4621380270147925e-08
2669	1.32859e-14	H	1	149.515m	-23.989	1.4554201130061895e-08
2670	2.27551e-12	He	1	8729.66A	-23.991	1.4487330650087361e-08
2671	5.21876e-12	Fe	5	3806.35A	-23.991	1.4487330650087361e-08
2672	1.23383e-12	He	1	1.60998m	-23.991999999999997	1.4454010714210672e-08
2673	1.0140700000000001e-12	He	1	1.95889m	-23.991999999999997	1.4454010714210672e-08
2674	1.25307e-12	He	1	1.58526m	-23.993000000000002	1.4420767412059699e-08
2675	5.25928e-12	Fe	5	3777.03A	-23.995	1.435451000433062e-08
2676	1.62941e-11	C	5	1219.12A	-23.997	1.4288557021737426e-08
2677	6.783e-11	Si	9	292.857A	-23.997	1.4288557021737426e-08
2678	4.83957e-11	Fe	6	410.459A	-24.0	1.4190195287065054e-08
2679	4.11831e-11	C	3	482.345A	-24.003	1.40925106698114e-08
2680	3.95203e-11	F	5	502.639A	-24.003	1.40925106698114e-08
2681	6.54222e-11	C	6	303.635A	-24.004	1.4060098794690809e-08
2682	6.2896300000000005e-12	He	1	3158.29A	-24.005	1.4027761464814501e-08
2683	4.431530000000001e-12	Fe	5	4482.52A	-24.005	1.4027761464814501e-08
2684	4.85078e-11	Fe	6	409.511A	-24.005	1.4027761464814501e-08
2685	3.46361e-12	Fe	4	5735.18A	-24.005	1.4027761464814501e-08
2686	3.89857e-11	Ca	7	509.531A	-24.006	1.399549850873294e-08
2687	2.31403e-12	He	1	8584.36A	-24.009	1.3899154174673927e-08
2688	1.1008799999999999e-10	Fe	10	180.441A	-24.009	1.3899154174673927e-08
2689	2.74712e-11	Ca	7	723.101A	-24.009	1.3899154174673927e-08
2690	1.7607e-11	N	6	1128.22A	-24.01	1.3867187007151646e-08
2691	1.503e-11	C	5	1321.66A	-24.011	1.3835293362074553e-08
2692	3.3734400000000002e-12	Co	3	5888.48A	-24.011999999999997	1.3803473070345605e-08
2693	2.48318e-12	He	1	7999.59A	-24.011999999999997	1.3803473070345605e-08
2694	2.51474e-11	Si	2	789.921A	-24.013	1.3771725963256554e-08
2695	3.96614e-11	N	6	500.851A	-24.014	1.3740051872487851e-08
2696	2.72796e-11	C	5	728.180A	-24.015	1.3708450630106286e-08
2697	1.09791e-10	O	7	180.930A	-24.018	1.361408231974461e-08
2698	1.85704e-11	C	3	1069.69A	-24.019000000000002	1.3582770799294654e-08
2699	6.549689999999999e-13	He	1	3.03289m	-24.019000000000002	1.3582770799294654e-08
2700	3.2237900000000003e-12	Cl	2	6161.84A	-24.021	1.3520363636262063e-08
2701	3.25628e-11	Mg	6	610.036A	-24.022	1.3489267662802863e-08
2702	5.11674e-11	Ne	4	388.225A	-24.022	1.3489267662802863e-08
2703	1.87144e-11	C	5	1061.45A	-24.024	1.3427290107658665e-08
2704	6.72164e-11	Fe	6	295.530A	-24.024	1.3427290107658665e-08
2705	1.58071e-12	Fe	2	1.25668m	-24.024	1.3427290107658665e-08
2706	2.49331e-11	Ca	8	796.711A	-24.026	1.3365597313514035e-08
2707	8.98135e-12	Si	1	2211.75A	-24.026	1.3365597313514035e-08
2708	3.28879e-11	Mg	6	604.004A	-24.028000000000002	1.3304187972010812e-08
2709	1.37925e-12	Fe	5	1.44024m	-24.028000000000002	1.3304187972010812e-08
2710	2.541e-10	O	7	78.1758A	-24.028000000000002	1.3304187972010812e-08
2711	2.3765e-12	He	1	8358.70A	-24.029	1.3273589188782504e-08
2712	5.55468e-13	He	1	3.57616m	-24.031	1.3212602586212796e-08
2713	1.65532e-13	S	3	12.0004m	-24.031	1.3212602586212796e-08
2714	3.15294e-12	O	1	6300.30A	-24.033	1.315189619162894e-08
2715	7.64573e-14	Fe	2	25.9811m	-24.034000000000002	1.3121647669775754e-08
2716	4.54478e-11	N	4	437.083A	-24.038	1.3001347680841627e-08
2717	1.59059e-11	Fe	7	1248.88A	-24.039	1.2971445410954861e-08
2718	9.170139999999999e-12	Fe	5	2166.21A	-24.041	1.2911847032944107e-08
2719	3.40827e-11	Ca	8	582.832A	-24.041	1.2911847032944107e-08
2720	2.41364e-11	C	3	823.007A	-24.041	1.2911847032944107e-08
2721	7.72488e-11	Fe	7	257.149A	-24.044	1.2822962503173007e-08
2722	2.33103e-12	He	1	8521.77A	-24.044	1.2822962503173007e-08
2723	7.41018e-11	O	3	268.070A	-24.045	1.279347050780988e-08
2724	2.72795e-11	C	5	728.182A	-24.045	1.279347050780988e-08
2725	8.03394e-12	K	6	2472.57A	-24.046	1.2764046342153939e-08
2726	3.62087e-11	Ar	2	548.610A	-24.046	1.2764046342153939e-08
2727	1.15822e-14	H	1	171.509m	-24.046999999999997	1.2734689850201082e-08
2728	1.28048e-12	He	1	1.55133m	-24.048000000000002	1.27054008763059e-08
2729	1.03458e-10	Fe	8	192.005A	-24.049	1.2676179265181589e-08
2730	1.85421e-11	Cl	2	1071.32A	-24.049	1.2676179265181589e-08
2731	4.04291e-11	Na	6	491.341A	-24.05	1.2647024861897763e-08
2732	4.84264e-11	Ca	4	410.199A	-24.051	1.2617937511880885e-08
2733	6.920180000000001e-13	He	1	2.87051m	-24.051	1.2617937511880885e-08
2734	2.34982e-12	Fe	5	8453.62A	-24.052	1.2588917060912513e-08
2735	1.1458899999999999e-12	He	1	1.73353m	-24.053	1.255996335512921e-08
2736	2.8149900000000003e-12	He	1	7056.67A	-24.054000000000002	1.2531076241021309e-08
2737	1.8248900000000002e-13	He	1	10.8853m	-24.055	1.2502255565432308e-08
2738	3.09071e-12	Ca	5	6427.15A	-24.058000000000003	1.2416190643490655e-08
2739	1.11799e-09	O	7	17.7680A	-24.058000000000003	1.2416190643490655e-08
2740	4.60551e-11	Mg	7	431.319A	-24.058000000000003	1.2416190643490655e-08
2741	1.60472e-13	He	1	12.3788m	-24.059	1.2387634197443683e-08
2742	2.4875799999999998e-12	He	1	7985.47A	-24.059	1.2387634197443683e-08
2743	5.22295e-11	Fe	6	380.330A	-24.061	1.2330718188304507e-08
2744	8.87321e-11	Cr	9	223.870A	-24.061	1.2330718188304507e-08
2745	2.41307e-11	C	3	823.202A	-24.061999999999998	1.2302358323449394e-08
2746	8.3566e-10	N	6	23.7710A	-24.061999999999998	1.2302358323449394e-08
2747	6.54082e-13	He	1	3.03700m	-24.064	1.2245834121361105e-08
2748	1.04152e-11	N	6	1907.26A	-24.066	1.2189569624391052e-08
2749	5.17048e-11	C	4	384.190A	-24.066	1.2189569624391052e-08
2750	5.4011e-12	Cl	2	3677.86A	-24.066999999999997	1.2161534392224476e-08
2751	8.22065e-15	H	1	241.641m	-24.069000000000003	1.2105657217326986e-08
2752	1.04134e-11	N	6	1907.58A	-24.07	1.2077814978341152e-08
2753	5.31704e-11	O	2	373.600A	-24.070999999999998	1.2050036774728021e-08
2754	1.6075e-13	He	1	12.3574m	-24.073	1.1994671884849327e-08
2755	4.57388e-11	N	4	434.302A	-24.074	1.1967084905044724e-08
2756	6.297780000000001e-12	He	1	3154.20A	-24.075	1.1939561373533101e-08
2757	1.5918700000000002e-12	Fe	6	1.24787m	-24.075	1.1939561373533101e-08
2758	6.37256e-11	Fe	7	311.719A	-24.076	1.1912101144387233e-08
2759	2.38089e-12	He	1	8343.28A	-24.076999999999998	1.1884704072015918e-08
2760	7.11892e-11	N	6	279.038A	-24.078000000000003	1.1857370011162311e-08
2761	6.68568e-11	N	6	297.120A	-24.078000000000003	1.1857370011162311e-08
2762	4.390379999999999e-15	H	1	452.454m	-24.079	1.183009881690433e-08
2763	8.90657e-11	O	7	223.032A	-24.08	1.1802890344652625e-08
2764	1.26741e-12	He	1	1.56733m	-24.08	1.1802890344652625e-08
2765	3.80626e-11	C	5	521.890A	-24.081	1.177574445015049e-08
2766	5.32519e-11	C	5	373.028A	-24.081	1.177574445015049e-08
2767	2.6886299999999996e-10	O	7	73.8832A	-24.081999999999997	1.1748660989473284e-08
2768	5.89001e-11	Ar	8	337.257A	-24.083000000000002	1.172163981902691e-08
2769	2.65031e-13	He	1	7.49515m	-24.084	1.1694680795548192e-08
2770	2.4977400000000002e-12	He	1	7952.98A	-24.084	1.1694680795548192e-08
2771	2.2932900000000002e-12	He	1	8662.01A	-24.085	1.1667783776102788e-08
2772	3.15928e-13	He	1	6.28765m	-24.087	1.1614175179219e-08
2773	1.65599e-11	N	1	1199.55A	-24.087	1.1614175179219e-08
2774	3.7015e-12	Fe	4	5366.60A	-24.087	1.1614175179219e-08
2775	2.10442e-11	C	1	943.939A	-24.088	1.1587463317553077e-08
2776	1.61069e-11	C	1	1233.29A	-24.09	1.153422375965446e-08
2777	3.72077e-13	Fe	2	5.33881m	-24.092	1.1481228815304777e-08
2778	1.2516e-12	He	1	1.58712m	-24.092	1.1481228815304777e-08
2779	5.17636e-12	Fe	5	3837.54A	-24.095	1.1402192592072035e-08
2780	2.4914099999999998e-12	He	1	7973.19A	-24.096	1.1375968276827281e-08
2781	3.36466e-13	He	1	5.90385m	-24.096	1.1375968276827281e-08
2782	1.7839199999999998e-10	N	6	111.353A	-24.096999999999998	1.1349804275833982e-08
2783	2.62209e-10	O	7	75.7582A	-24.096999999999998	1.1349804275833982e-08
2784	1.2086299999999999e-12	Fe	2	1.64355m	-24.096999999999998	1.1349804275833982e-08
2785	2.32837e-12	He	1	8531.50A	-24.099	1.1297656662044607e-08
2786	1.03155e-11	Fe	5	1925.68A	-24.103	1.1194079123184357e-08
2787	1.34663e-11	C	5	1475.12A	-24.103	1.1194079123184357e-08
2788	2.3910599999999997e-12	He	1	8307.82A	-24.104	1.1168333455635804e-08
2789	1.14481e-12	He	1	1.73517m	-24.104	1.1168333455635804e-08
2790	1.28147e-11	S	2	1550.13A	-24.109	1.104049059972933e-08
2791	9.1103e-10	O	7	21.8044A	-24.109	1.104049059972933e-08
2792	1.1057600000000001e-12	Si	7	1.79645m	-24.11	1.1015098175982314e-08
2793	2.33135e-11	Fe	3	852.057A	-24.11	1.1015098175982314e-08
2794	1.60676e-13	He	1	12.3630m	-24.111	1.0989764153189214e-08
2795	4.47052e-11	K	3	444.344A	-24.113000000000003	1.0939270773500098e-08
2796	4.71171e-11	Ne	4	421.598A	-24.114	1.09141111488933e-08
2797	2.38473e-12	He	1	8329.87A	-24.114	1.09141111488933e-08
2798	1.0581199999999999e-09	N	7	18.7733A	-24.114	1.09141111488933e-08
2799	2.49477e-12	He	1	7962.44A	-24.114	1.09141111488933e-08
2800	2.27301e-11	C	5	873.929A	-24.115	1.0889009389817343e-08
2801	1.08076e-11	Ca	2	1838.01A	-24.115	1.0889009389817343e-08
2802	5.91153e-11	He	1	336.029A	-24.116	1.0863965363185115e-08
2803	2.96292e-12	He	1	6704.35A	-24.116999999999997	1.0838978936215857e-08
2804	1.70367e-11	C	1	1165.98A	-24.118000000000002	1.0814049976433751e-08
2805	9.33711e-12	Si	4	2127.47A	-24.118000000000002	1.0814049976433751e-08
2806	2.03371e-11	C	5	976.758A	-24.119	1.0789178351668294e-08
2807	3.3447900000000003e-12	Fe	4	5938.93A	-24.12	1.0764363930052337e-08
2808	2.56667e-11	K	8	773.940A	-24.121	1.0739606580022466e-08
2809	5.315449999999999e-13	He	1	3.73712m	-24.123	1.0690262569978406e-08
2810	7.251e-12	Fe	2	2739.55A	-24.123	1.0690262569978406e-08
2811	7.191800000000001e-15	H	1	276.210m	-24.124000000000002	1.066567564834728e-08
2812	2.72365e-10	O	7	72.9332A	-24.125	1.064114527506679e-08
2813	1.08556e-12	He	1	1.82988m	-24.125999999999998	1.0616671320079256e-08
2814	6.928069999999999e-13	He	1	2.86724m	-24.13	1.0519337092361362e-08
2815	1.86238e-11	Si	4	1066.61A	-24.13	1.0519337092361362e-08
2816	2.24937e-11	F	7	883.111A	-24.131	1.0495143288419854e-08
2817	3.85415e-11	C	5	515.405A	-24.133000000000003	1.0446922485173584e-08
2818	2.38809e-12	He	1	8318.14A	-24.133000000000003	1.0446922485173584e-08
2819	4.71114e-14	K	5	42.1649m	-24.133000000000003	1.0446922485173584e-08
2820	6.21452e-11	Na	4	319.646A	-24.135	1.0398923236393288e-08
2821	3.24841e-11	Ca	7	611.514A	-24.135	1.0398923236393288e-08
2822	6.26963e-13	He	1	3.16836m	-24.135	1.0398923236393288e-08
2823	3.73301e-11	C	2	532.130A	-24.136	1.0375006376635472e-08
2824	5.50388e-11	C	5	360.918A	-24.136999999999997	1.0351144524128664e-08
2825	1.29825e-12	He	1	1.53009m	-24.138	1.0327337552359527e-08
2826	3.084e-13	He	1	6.44113m	-24.139	1.0303585335106208e-08
2827	5.58052e-11	N	6	355.961A	-24.139	1.0303585335106208e-08
2828	3.82464e-11	K	8	519.381A	-24.139	1.0303585335106208e-08
2829	6.3046800000000006e-12	He	1	3150.75A	-24.14	1.0279887746436559e-08
2830	6.15562e-11	Ne	3	322.704A	-24.14	1.0279887746436559e-08
2831	2.47177e-12	Ar	3	8036.52A	-24.143	1.020912149695185e-08
2832	9.37101e-11	Cr	9	211.978A	-24.143	1.020912149695185e-08
2833	1.7664e-11	C	6	1124.57A	-24.145	1.016221484446583e-08
2834	2.30442e-10	O	7	86.2017A	-24.146	1.0138842398902027e-08
2835	5.11397e-14	He	1	38.8435m	-24.147	1.0115523708471416e-08
2836	1.69804e-11	Al	2	1169.85A	-24.147	1.0115523708471416e-08
2837	1.72555e-11	V	3	1151.20A	-24.148000000000003	1.0092258649540373e-08
2838	8.82771e-11	Si	9	225.024A	-24.151999999999997	9.999732266085076e-09
2839	3.66577e-11	S	2	541.891A	-24.153000000000002	9.976733520081416e-09
2840	3.74945e-11	K	3	529.797A	-24.153000000000002	9.976733520081416e-09
2841	1.06228e-11	C	5	1869.98A	-24.154	9.95378766972589e-09
2842	7.71714e-11	Fe	7	257.407A	-24.155	9.930894593361637e-09
2843	1.9610400000000003e-12	Fe	5	1.01295m	-24.156	9.908054169612007e-09
2844	1.70613e-12	Fe	6	1.16430m	-24.156999999999996	9.885266277379268e-09
2845	6.61028e-12	C	5	3005.09A	-24.158	9.862530795844122e-09
2846	9.84432e-12	Fe	4	2017.86A	-24.158	9.862530795844122e-09
2847	1.97336e-11	Si	7	1006.63A	-24.159000000000002	9.839847604465551e-09
2848	2.84377e-12	He	1	6985.26A	-24.159000000000002	9.839847604465551e-09
2849	2.83229e-11	Ne	4	701.358A	-24.16	9.81721658297953e-09
2850	8.39947e-13	He	1	2.36497m	-24.16	9.81721658297953e-09
2851	5.43946e-11	N	4	365.192A	-24.160999999999998	9.79463761139856e-09
2852	1.27914e-12	He	1	1.55295m	-24.160999999999998	9.79463761139856e-09
2853	2.40095e-11	O	7	827.359A	-24.162	9.772110570011095e-09
2854	1.89251e-13	He	1	10.4964m	-24.164	9.727211800347108e-09
2855	9.543430000000001e-12	Al	2	2081.48A	-24.164	9.727211800347108e-09
2856	4.5778e-11	N	4	433.930A	-24.164	9.727211800347108e-09
2857	1.98152e-11	O	3	1002.49A	-24.164	9.727211800347108e-09
2858	7.20797e-13	He	1	2.75590m	-24.164	9.727211800347108e-09
2859	7.12078e-11	C	6	278.964A	-24.165	9.704839834021856e-09
2860	3.68129e-13	Fe	4	5.39606m	-24.165	9.704839834021856e-09
2861	2.43528e-11	C	5	815.695A	-24.166999999999998	9.660250145314273e-09
2862	5.31447e-13	He	1	3.73781m	-24.169	9.61586532761665e-09
2863	5.53516e-13	Fe	4	3.58878m	-24.169	9.61586532761665e-09
2864	5.30536e-12	Fe	5	3744.23A	-24.169	9.61586532761665e-09
2865	4.2782799999999996e-13	He	1	4.64309m	-24.169	9.61586532761665e-09
2866	2.3076200000000002e-12	He	1	8608.19A	-24.171999999999997	9.54967017631059e-09
2867	5.37444e-11	O	7	369.610A	-24.171999999999997	9.54967017631059e-09
2868	3.83027e-15	H	1	518.618m	-24.173000000000002	9.527706544389304e-09
2869	1.1837299999999998e-12	He	1	1.67812m	-24.174	9.50579342741982e-09
2870	4.3133500000000005e-13	He	1	4.60534m	-24.176	9.46211827387825e-09
2871	3.36525e-13	He	1	5.90281m	-24.177	9.440356005744854e-09
2872	3.6104e-11	Ca	7	550.201A	-24.177	9.440356005744854e-09
2873	4.1216e-11	C	6	481.960A	-24.179000000000002	9.396981509845397e-09
2874	4.857e-11	Fe	6	408.986A	-24.18	9.375369052112155e-09
2875	5.216239999999999e-13	Fe	4	3.80820m	-24.18	9.375369052112155e-09
2876	3.3369899999999996e-13	He	1	5.95280m	-24.18	9.375369052112155e-09
2877	2.40252e-12	He	1	8268.17A	-24.18	9.375369052112155e-09
2878	2.3401e-12	He	1	8488.72A	-24.182	9.332293144142314e-09
2879	1.76495e-11	Fe	8	1125.49A	-24.183000000000003	9.310829465521461e-09
2880	1.26594e-12	He	1	1.56915m	-24.184	9.28941515199172e-09
2881	4.83749e-11	Fe	6	410.636A	-24.184	9.28941515199172e-09
2882	8.07111e-11	Si	7	246.118A	-24.186	9.246734166319941e-09
2883	4.29969e-12	N	5	4619.97A	-24.186999999999998	9.22546726788764e-09
2884	5.88787e-11	Ar	5	337.380A	-24.189	9.183080096054497e-09
2885	8.407350000000001e-13	He	1	2.36275m	-24.189	9.183080096054497e-09
2886	2.6284900000000002e-12	Fe	4	7557.36A	-24.19	9.161959597921164e-09
2887	3.93483e-11	He	1	504.836A	-24.197	9.015469994889279e-09
2888	5.53712e-11	Ne	4	358.751A	-24.197	9.015469994889279e-09
2889	4.76542e-11	Ne	5	416.846A	-24.198	8.994734989291323e-09
2890	1.07054e-12	He	1	1.85556m	-24.199	8.974047672882882e-09
2891	5.72911e-11	N	6	346.729A	-24.2	8.953407935981935e-09
2892	6.31057e-12	He	1	3147.81A	-24.2	8.953407935981935e-09
2893	6.7679e-11	N	3	293.510A	-24.201	8.932815669158507e-09
2894	1.0624e-11	C	5	1869.77A	-24.201999999999998	8.912270763234595e-09
2895	4.35376e-12	Mg	1	4562.60A	-24.203000000000003	8.891773109282933e-09
2896	4.22796e-11	Na	4	469.835A	-24.203000000000003	8.891773109282933e-09
2897	6.44402e-11	Fe	7	308.262A	-24.205	8.850919122840956e-09
2898	3.36452e-13	He	1	5.90409m	-24.205	8.850919122840956e-09
2899	7.49423e-11	N	6	265.063A	-24.206	8.830562573746657e-09
2900	5.86241e-11	He	1	338.845A	-24.206999999999997	8.810252843416138e-09
2901	2.75414e-11	Fe	8	721.257A	-24.206999999999997	8.810252843416138e-09
2902	2.53364e-11	C	5	784.029A	-24.206999999999997	8.810252843416138e-09
2903	1.04464e-10	N	5	190.155A	-24.208000000000002	8.789989824169014e-09
2904	6.919199999999999e-13	He	1	2.87092m	-24.211	8.72947995983902e-09
2905	7.96708e-11	P	8	249.332A	-24.212	8.709402713069066e-09
2906	4.93469e-11	Ca	7	402.547A	-24.212	8.709402713069066e-09
2907	3.5262599999999997e-10	S	9	56.3330A	-24.213	8.689371642685302e-09
2908	3.77328e-11	Ar	8	526.450A	-24.215	8.649447606509709e-09
2909	1.28844e-10	Mg	5	154.174A	-24.215	8.649447606509709e-09
2910	1.7946599999999997e-10	N	6	110.687A	-24.215999999999998	8.629554429044613e-09
2911	7.52869e-11	O	3	263.850A	-24.217	8.609707004617984e-09
2912	9.94132e-11	O	5	199.817A	-24.219	8.57014899420608e-09
2913	3.43331e-12	Fe	4	5785.80A	-24.221	8.530772736342495e-09
2914	4.82557e-11	Fe	6	411.650A	-24.221	8.530772736342495e-09
2915	6.2749099999999996e-12	Si	4	3165.70A	-24.221999999999998	8.51115250350465e-09
2916	1.31259e-12	He	1	1.51338m	-24.221999999999998	8.51115250350465e-09
2917	4.49769e-11	N	2	441.659A	-24.224	8.472047309893494e-09
2918	7.26393e-11	N	6	273.467A	-24.224	8.472047309893494e-09
2919	3.10181e-11	Ca	7	640.416A	-24.224	8.472047309893494e-09
2920	1.6921099999999999e-10	N	6	117.394A	-24.224	8.472047309893494e-09
2921	3.3615299999999996e-15	H	1	590.935m	-24.225	8.452562141788404e-09
2922	2.67079e-13	He	1	7.43766m	-24.225	8.452562141788404e-09
2923	2.5346e-13	He	1	7.83731m	-24.225	8.452562141788404e-09
2924	2.27875e-11	S	9	871.726A	-24.226	8.433121788326434e-09
2925	2.69591e-11	C	5	736.837A	-24.226999999999997	8.413726146436694e-09
2926	1.39493e-11	N	6	1424.05A	-24.226999999999997	8.413726146436694e-09
2927	8.897739999999999e-14	He	1	22.3253m	-24.228	8.394375113285283e-09
2928	2.84448e-11	Ne	4	698.351A	-24.228	8.394375113285283e-09
2929	1.35207e-11	Ti	4	1469.19A	-24.229	8.375068586275225e-09
2930	1.46558e-10	Ne	7	135.540A	-24.229	8.375068586275225e-09
2931	2.1549099999999998e-12	Mg	2	9218.25A	-24.229	8.375068586275225e-09
2932	1.62177e-11	C	5	1224.86A	-24.229	8.375068586275225e-09
2933	2.45719e-11	Si	2	808.421A	-24.232	8.317415019655946e-09
2934	9.69363e-11	O	7	204.923A	-24.232	8.317415019655946e-09
2935	5.43397e-11	Fe	10	365.561A	-24.232	8.317415019655946e-09
2936	7.21585e-13	He	1	2.75289m	-24.233	8.298285495949377e-09
2937	2.94029e-12	Fe	4	6755.94A	-24.234	8.27919996892644e-09
2938	1.03853e-10	Co	8	191.276A	-24.236	8.241160500405991e-09
2939	5.38931e-11	Ca	5	368.590A	-24.237	8.222206357227007e-09
2940	1.28886e-12	He	1	1.54124m	-24.237	8.222206357227007e-09
2941	2.17527e-11	Fe	8	913.194A	-24.237	8.222206357227007e-09
2942	1.18265e-12	He	1	1.67966m	-24.238000000000003	8.2032958073675e-09
2943	1.65506e-11	N	1	1200.22A	-24.238000000000003	8.2032958073675e-09
2944	3.87606e-13	He	1	5.12491m	-24.238000000000003	8.2032958073675e-09
2945	1.08865e-11	C	5	1824.69A	-24.238000000000003	8.2032958073675e-09
2946	7.92943e-11	N	6	250.515A	-24.238000000000003	8.2032958073675e-09
2947	9.08043e-11	O	7	218.761A	-24.24	8.165605086790764e-09
2948	6.78103e-13	He	1	2.92942m	-24.241	8.14682471624089e-09
2949	5.17205e-11	Fe	6	384.073A	-24.241999999999997	8.128087539344733e-09
2950	3.48792e-11	S	2	569.521A	-24.246	8.053568784867586e-09
2951	4.79666e-11	Fe	6	414.131A	-24.249000000000002	7.998128407313811e-09
2952	1.1367e-12	He	1	1.74755m	-24.249000000000002	7.998128407313811e-09
2953	2.42984e-10	O	7	81.7521A	-24.25	7.979733222438009e-09
2954	2.8746e-11	C	5	691.034A	-24.25	7.979733222438009e-09
2955	4.11446e-11	N	6	482.796A	-24.250999999999998	7.961380345313394e-09
2956	3.12678e-11	Fe	3	635.300A	-24.252	7.943069678634773e-09
2957	2.31936e-12	He	1	8564.64A	-24.253	7.924801125320878e-09
2958	2.91503e-11	C	5	681.450A	-24.254	7.90657458851366e-09
2959	6.315630000000001e-12	He	1	3145.28A	-24.255	7.8883899715779e-09
2960	2.86617e-12	He	1	6930.67A	-24.256	7.870247178100438e-09
2961	2.60462e-11	Mg	8	762.662A	-24.256	7.870247178100438e-09
2962	8.26852e-11	Ne	4	240.242A	-24.256999999999998	7.852146111890117e-09
2963	1.13286e-11	Mg	2	1753.47A	-24.256999999999998	7.852146111890117e-09
2964	2.71233e-11	C	5	732.377A	-24.258000000000003	7.834086676976699e-09
2965	5.27966e-12	Si	4	3762.45A	-24.259	7.816068777611108e-09
2966	2.34982e-12	He	1	8453.59A	-24.259	7.816068777611108e-09
2967	2.1164699999999997e-13	He	1	9.38565m	-24.263	7.744410628336026e-09
2968	1.8214500000000002e-10	N	6	109.059A	-24.265	7.708828293640445e-09
2969	4.94438e-11	Mg	5	401.758A	-24.266	7.691098480562218e-09
2970	1.33166e-12	He	1	1.49171m	-24.266	7.691098480562218e-09
2971	2.1071e-11	Co	3	942.738A	-24.267	7.673409444922445e-09
2972	3.48036e-13	He	1	5.70759m	-24.267	7.673409444922445e-09
2973	1.34928e-11	C	5	1472.23A	-24.267	7.673409444922445e-09
2974	7.43194e-13	He	1	2.67285m	-24.268	7.655761092935685e-09
2975	6.87283e-12	C	5	2890.29A	-24.268	7.655761092935685e-09
2976	5.56596e-11	Al	7	356.892A	-24.269000000000002	7.638153331032134e-09
2977	1.2776700000000001e-12	He	1	1.55474m	-24.269000000000002	7.638153331032134e-09
2978	6.78407e-11	Fe	6	292.810A	-24.27	7.620586065857248e-09
2979	6.030390000000001e-13	He	1	3.29406m	-24.27	7.620586065857248e-09
2980	3.54103e-11	Si	4	560.980A	-24.27	7.620586065857248e-09
2981	7.19718e-13	He	1	2.76003m	-24.27	7.620586065857248e-09
2982	7.60818e-13	Al	6	2.61094m	-24.27	7.620586065857248e-09
2983	1.21066e-11	C	5	1640.80A	-24.27	7.620586065857248e-09
2984	2.08678e-11	P	8	951.921A	-24.272	7.585572653347884e-09
2985	7.75154e-11	N	6	256.265A	-24.273000000000003	7.568126320375716e-09
2986	8.36466e-11	N	6	237.481A	-24.274	7.550720112856039e-09
2987	1.14319e-11	Mg	2	1737.63A	-24.275	7.533353938502745e-09
2988	2.65498e-13	He	1	7.48195m	-24.276	7.516027705242052e-09
2989	6.36457e-11	N	3	312.110A	-24.276999999999997	7.498741321212116e-09
2990	5.32109e-13	He	1	3.73316m	-24.276999999999997	7.498741321212116e-09
2991	1.20315e-11	C	5	1651.04A	-24.278000000000002	7.481494694762064e-09
2992	3.02061e-12	Co	3	6576.31A	-24.279	7.464287734452244e-09
2993	2.29901e-11	Na	7	864.044A	-24.281	7.4299924475443384e-09
2994	4.69353e-11	S	3	423.230A	-24.281	7.4299924475443384e-09
2995	5.83573e-11	He	1	340.394A	-24.283	7.395854733166524e-09
2996	1.52797e-11	C	5	1300.06A	-24.284000000000002	7.378844739302553e-09
2997	1.21251e-12	He	1	1.63829m	-24.285	7.361873867338909e-09
2998	7.4963e-11	C	6	264.990A	-24.285	7.361873867338909e-09
2999	3.87665e-13	He	1	5.12413m	-24.285	7.361873867338909e-09
3000	1.86232e-11	Si	4	1066.65A	-24.285999999999998	7.344942027297655e-09
3001	2.93245e-11	Ar	2	677.401A	-24.288	7.311195084104952e-09
3002	2.3690500000000004e-13	He	1	8.38497m	-24.29	7.2776031940319415e-09
3003	4.57636e-11	N	4	434.067A	-24.29	7.2776031940319415e-09
3004	7.59518e-11	O	7	261.540A	-24.294	7.210881726900464e-09
3005	6.42468e-11	Fe	4	309.190A	-24.294	7.210881726900464e-09
3006	2.74613e-11	Ar	2	723.361A	-24.295	7.194297159145456e-09
3007	2.27948e-11	P	5	871.448A	-24.296999999999997	7.161242366250164e-09
3008	5.737959999999999e-17	He	2	3.46194c	-24.298000000000002	7.144771965856483e-09
3009	4.64714e-11	Mg	7	427.456A	-24.298000000000002	7.144771965856483e-09
3010	4.18663e-11	N	6	474.473A	-24.3	7.111944720554881e-09
3011	1.3243200000000002e-12	He	1	1.49997m	-24.301	7.095587701600113e-09
3012	1.4683500000000002e-10	Ne	7	135.284A	-24.301	7.095587701600113e-09
3013	4.11466e-11	N	6	482.772A	-24.301	7.095587701600113e-09
3014	1.32303e-11	C	5	1501.43A	-24.302	7.079268302744936e-09
3015	6.32002e-12	He	1	3143.10A	-24.302	7.079268302744936e-09
3016	1.21135e-11	O	7	1639.86A	-24.304000000000002	7.0467420194372205e-09
3017	2.45366e-12	He	1	8095.85A	-24.305	7.030534962533621e-09
3018	1.61217e-13	He	1	12.3215m	-24.305	7.030534962533621e-09
3019	1.29701e-12	He	1	1.53155m	-24.307	6.9982325885852985e-09
3020	1.4475799999999998e-10	N	6	137.225A	-24.308000000000003	6.982137100276549e-09
3021	6.24418e-12	Ca	2	3181.27A	-24.31	6.950057094306433e-09
3022	1.48446e-10	N	7	133.816A	-24.311999999999998	6.918124482575053e-09
3023	1.6855099999999998e-10	Si	5	117.854A	-24.311999999999998	6.918124482575053e-09
3024	1.1334100000000001e-10	Fe	10	175.263A	-24.313000000000002	6.902213237797423e-09
3025	1.42453e-12	Fe	6	1.39446m	-24.313000000000002	6.902213237797423e-09
3026	2.31567e-11	S	5	857.828A	-24.316	6.85469873608009e-09
3027	4.79101e-11	O	2	414.619A	-24.316	6.85469873608009e-09
3028	4.95335e-11	Fe	6	401.031A	-24.316999999999997	6.838933366471519e-09
3029	3.10794e-11	Ca	7	639.151A	-24.318	6.823204256206748e-09
3030	3.71556e-11	P	5	534.629A	-24.320999999999998	6.776233648492996e-09
3031	1.88132e-11	S	2	1055.88A	-24.322	6.760648743577976e-09
3032	1.6069000000000002e-13	He	1	12.3620m	-24.323	6.745099682949593e-09
3033	1.58829e-11	C	1	1250.68A	-24.323	6.745099682949593e-09
3034	4.243980000000001e-12	Fe	5	4680.62A	-24.324	6.729586384168274e-09
3035	1.1775599999999998e-13	He	1	16.8692m	-24.325	6.714108764984109e-09
3036	3.30658e-11	K	2	600.755A	-24.325	6.714108764984109e-09
3037	8.00818e-11	P	8	248.052A	-24.326	6.6986667433361906e-09
3038	6.3301900000000005e-12	He	1	3138.05A	-24.326999999999998	6.6832602373525685e-09
3039	5.8732e-11	Ar	8	338.222A	-24.328000000000003	6.667889165349317e-09
3040	2.32908e-12	He	1	8528.88A	-24.329	6.6525534458307616e-09
3041	7.43982e-13	He	1	2.67002m	-24.33	6.637252997488334e-09
3042	2.8997e-13	He	1	6.85052m	-24.33	6.637252997488334e-09
3043	4.55774e-11	Si	3	435.840A	-24.331	6.621987739200525e-09
3044	2.35797e-12	He	1	8424.38A	-24.331	6.621987739200525e-09
3045	4.73438e-11	C	2	419.579A	-24.331999999999997	6.606757590032564e-09
3046	7.49546e-11	O	3	265.020A	-24.335	6.5612769906880976e-09
3047	7.53664e-10	C	6	26.3572A	-24.335	6.5612769906880976e-09
3048	6.77228e-11	Fe	7	293.320A	-24.336	6.5461864723669996e-09
3049	7.63924e-11	N	6	260.032A	-24.338	6.5161094775873564e-09
3050	1.70356e-11	C	5	1166.06A	-24.338	6.5161094775873564e-09
3051	8.14785e-12	Si	7	2438.00A	-24.338	6.5161094775873564e-09
3052	1.8524799999999996e-10	N	6	107.232A	-24.339000000000002	6.5011228416636325e-09
3053	6.32386e-12	He	1	3141.19A	-24.339000000000002	6.5011228416636325e-09
3054	3.66618e-11	Ar	2	541.829A	-24.340999999999998	6.4712528954598025e-09
3055	7.20699e-13	He	1	2.75628m	-24.342	6.456369426812109e-09
3056	3.36993e-13	He	1	5.89462m	-24.343000000000004	6.441520189192353e-09
3057	4.69743e-11	Si	3	422.879A	-24.345	6.41192409230137e-09
3058	2.8839400000000003e-12	He	1	6887.97A	-24.346	6.397177076114426e-09
3059	2.61381e-11	K	8	759.982A	-24.346	6.397177076114426e-09
3060	1.28739e-12	He	1	1.54300m	-24.348000000000003	6.367784717321265e-09
3061	3.59769e-13	He	1	5.52144m	-24.348000000000003	6.367784717321265e-09
3062	1.32291e-11	C	5	1501.57A	-24.348000000000003	6.367784717321265e-09
3063	3.68891e-11	S	2	538.491A	-24.348000000000003	6.367784717321265e-09
3064	7.1594e-13	He	1	2.77460m	-24.349	6.35313921887974e-09
3065	7.75374e-11	C	6	256.192A	-24.351	6.323949195661359e-09
3066	1.24647e-10	Ne	7	159.366A	-24.351	6.323949195661359e-09
3067	6.65402e-13	Fe	5	2.98533m	-24.353	6.294893288417112e-09
3068	2.33909e-11	S	5	849.240A	-24.354	6.280415435609948e-09
3069	5.01435e-12	Al	1	3961.52A	-24.355	6.2659708809401774e-09
3070	1.14704e-12	He	1	1.73180m	-24.355	6.2659708809401774e-09
3071	2.29418e-13	He	1	8.65862m	-24.355	6.2659708809401774e-09
3072	1.02045e-10	O	7	194.664A	-24.355	6.2659708809401774e-09
3073	1.89865e-11	O	7	1046.24A	-24.355	6.2659708809401774e-09
3074	6.327219999999999e-12	He	1	3139.52A	-24.357	6.237181359854788e-09
3075	4.43292e-12	Mg	2	4481.13A	-24.357	6.237181359854788e-09
3076	1.21143e-12	He	1	1.63975m	-24.359	6.208524114603385e-09
3077	7.78368e-11	O	7	255.207A	-24.36	6.194244905383691e-09
3078	4.59656e-11	N	2	432.160A	-24.361	6.179998537433816e-09
3079	1.66468e-10	Si	5	119.329A	-24.361	6.179998537433816e-09
3080	1.9269799999999997e-10	Ne	8	103.086A	-24.363000000000003	6.1516040233861005e-09
3081	2.43067e-11	Ne	4	817.241A	-24.363000000000003	6.1516040233861005e-09
3082	7.60965e-13	He	1	2.61043m	-24.364	6.13745572674342e-09
3083	3.60223e-11	Ca	7	551.449A	-24.364	6.13745572674342e-09
3084	1.50172e-11	C	5	1322.78A	-24.364	6.13745572674342e-09
3085	1.17454e-12	He	1	1.69125m	-24.365	6.12333997028004e-09
3086	1.07844e-10	O	7	184.196A	-24.366999999999997	6.095205778701905e-09
3087	4.2544399999999994e-13	He	1	4.66912m	-24.368000000000002	6.08118719442242e-09
3088	6.02942e-13	He	1	3.29459m	-24.371	6.039324596232826e-09
3089	5.42655e-11	O	2	366.060A	-24.372	6.025434535106589e-09
3090	5.00288e-11	S	3	397.060A	-24.373	6.0115764202344435e-09
3091	1.84718e-10	N	6	107.539A	-24.373	6.0115764202344435e-09
3092	1.30391e-12	He	1	1.52345m	-24.373	6.0115764202344435e-09
3093	1.33405e-12	He	1	1.48904m	-24.374000000000002	5.997750178142045e-09
3094	9.40215e-12	Ca	2	2112.76A	-24.374000000000002	5.997750178142045e-09
3095	2.2177e-12	Si	4	8957.25A	-24.374000000000002	5.997750178142045e-09
3096	2.4322200000000003e-10	O	7	81.6720A	-24.375	5.983955735524081e-09
3097	8.638690000000001e-13	He	1	2.29948m	-24.375999999999998	5.970193019243742e-09
3098	5.60465e-11	O	7	354.428A	-24.379	5.929094499581538e-09
3099	9.8675e-11	O	7	201.312A	-24.38	5.9154579606424825e-09
3100	1.33058e-12	He	1	1.49292m	-24.381	5.901852784872619e-09
3101	5.82092e-11	S	4	341.260A	-24.385	5.847744273306116e-09
3102	5.49014e-11	O	2	361.821A	-24.385	5.847744273306116e-09
3103	1.23491e-12	He	1	1.60858m	-24.386	5.8342948346955134e-09
3104	2.2981799999999997e-10	O	7	86.4356A	-24.386999999999997	5.820876328935338e-09
3105	2.72593e-11	C	6	728.723A	-24.388	5.8074886848819125e-09
3106	1.8867e-11	S	2	1052.87A	-24.389	5.7941318315554724e-09
3107	2.71974e-11	N	6	730.382A	-24.391	5.7675102139792565e-09
3108	4.2550299999999997e-13	He	1	4.66847m	-24.391	5.7675102139792565e-09
3109	1.66061e-11	S	10	1196.22A	-24.391	5.7675102139792565e-09
3110	6.89109e-11	Fe	7	288.263A	-24.393	5.741010911625184e-09
3111	4.56267e-11	N	2	435.369A	-24.393	5.741010911625184e-09
3112	6.03604e-13	He	1	3.29098m	-24.395	5.714633362505951e-09
3113	2.42845e-11	C	3	817.988A	-24.396	5.7014900704946635e-09
3114	2.36487e-12	He	1	8399.81A	-24.397	5.688377007216211e-09
3115	2.3372299999999997e-12	He	1	8499.15A	-24.399	5.662241288920851e-09
3116	1.06235e-11	C	5	1869.87A	-24.4	5.649218495335059e-09
3117	3.4939800000000004e-12	Fe	4	5685.35A	-24.4	5.649218495335059e-09
3118	5.64016e-11	Mg	5	352.197A	-24.4	5.649218495335059e-09
3119	7.89655e-11	N	6	251.559A	-24.4	5.649218495335059e-09
3120	3.43351e-13	Cr	9	5.78547m	-24.401	5.636225653343321e-09
3121	8.39848e-13	He	1	2.36524m	-24.404	5.597426148857013e-09
3122	6.830619999999999e-10	N	6	29.0815A	-24.405	5.584552425956655e-09
3123	6.54179e-13	He	1	3.03655m	-24.405	5.584552425956655e-09
3124	1.1313799999999999e-10	O	7	175.577A	-24.405	5.584552425956655e-09
3125	4.26056e-11	Ca	9	466.240A	-24.406	5.5717083117973804e-09
3126	3.7837599999999996e-14	He	1	52.4992m	-24.406999999999996	5.5588937382809265e-09
3127	3.09348e-10	S	8	64.2140A	-24.408	5.546108637465611e-09
3128	3.87592e-13	He	1	5.12509m	-24.408	5.546108637465611e-09
3129	1.76555e-11	N	6	1125.11A	-24.41	5.5206265829533796e-09
3130	2.5671899999999998e-14	Ar	4	77.3783m	-24.412	5.495261607846657e-09
3131	2.48093e-10	O	7	80.0687A	-24.412	5.495261607846657e-09
3132	3.76934e-11	C	2	527.001A	-24.413	5.482622856870221e-09
3133	7.87739e-11	N	6	252.171A	-24.413	5.482622856870221e-09
3134	2.22998e-11	F	7	890.789A	-24.416	5.444880746597244e-09
3135	1.0554700000000001e-10	O	7	188.205A	-24.416	5.444880746597244e-09
3136	6.38533e-11	Fe	7	311.095A	-24.416999999999998	5.4323578683862904e-09
3137	2.4915e-12	He	1	7972.90A	-24.416999999999998	5.4323578683862904e-09
3138	9.36927e-12	Si	4	2120.17A	-24.419	5.407398451183876e-09
3139	7.61753e-13	He	1	2.60773m	-24.419	5.407398451183876e-09
3140	5.8149900000000004e-12	Na	4	3416.08A	-24.419	5.407398451183876e-09
3141	4.82224e-11	Fe	6	411.934A	-24.421	5.382553712086701e-09
3142	1.8274000000000003e-10	Al	6	108.704A	-24.421	5.382553712086701e-09
3143	4.23025e-13	He	1	4.69581m	-24.421	5.382553712086701e-09
3144	1.40153e-13	He	1	14.1735m	-24.421	5.382553712086701e-09
3145	2.73561e-12	Cl	4	7261.43A	-24.421	5.382553712086701e-09
3146	1.29554e-12	He	1	1.53329m	-24.421	5.382553712086701e-09
3147	4.9229e-11	Fe	6	403.511A	-24.423000000000002	5.357823124196643e-09
3148	3.69494e-13	He	1	5.37613m	-24.424	5.345500472960972e-09
3149	2.09081e-11	Si	9	950.083A	-24.425	5.333206163036635e-09
3150	5.4224e-11	Ca	5	366.341A	-24.425	5.333206163036635e-09
3151	2.64971e-13	He	1	7.49684m	-24.426	5.320940129240515e-09
3152	1.8576600000000001e-13	He	1	10.6933m	-24.426	5.320940129240515e-09
3153	5.60495e-11	O	7	354.409A	-24.429000000000002	5.284311035035668e-09
3154	1.29453e-11	P	2	1534.49A	-24.429000000000002	5.284311035035668e-09
3155	1.5573e-12	He	1	1.27557m	-24.43	5.272157456913336e-09
3156	2.89827e-12	He	1	6853.89A	-24.430999999999997	5.2600318312450145e-09
3157	8.27624e-11	Ne	4	240.018A	-24.430999999999997	5.2600318312450145e-09
3158	2.64957e-13	He	1	7.49723m	-24.430999999999997	5.2600318312450145e-09
3159	1.3209e-11	Na	4	1503.85A	-24.432	5.2479340937417986e-09
3160	1.3224700000000001e-12	He	1	1.50207m	-24.432	5.2479340937417986e-09
3161	1.3098e-12	He	1	1.51660m	-24.433000000000003	5.235864180262688e-09
3162	3.22005e-11	Ar	2	616.899A	-24.433000000000003	5.235864180262688e-09
3163	3.88133e-13	He	1	5.11796m	-24.433000000000003	5.235864180262688e-09
3164	8.16921e-12	N	6	2431.63A	-24.434	5.223822026814333e-09
3165	6.01752e-11	S	4	330.110A	-24.436	5.1998207447712335e-09
3166	2.48981e-11	Si	2	797.830A	-24.436999999999998	5.187861488924125e-09
3167	1.46733e-10	Ne	7	135.378A	-24.439	5.164025430544403e-09
3168	6.01759e-11	He	1	330.106A	-24.439	5.164025430544403e-09
3169	3.94894e-12	Fe	4	5030.32A	-24.439	5.164025430544403e-09
3170	1.7502e-11	N	1	1134.98A	-24.44	5.152148501635425e-09
3171	2.43755e-13	He	1	8.14936m	-24.441	5.140298888904963e-09
3172	1.04147e-11	Ti	2	1907.36A	-24.441999999999997	5.128476529527509e-09
3173	3.38762e-11	Fe	8	586.384A	-24.443	5.116681360822007e-09
3174	1.3422e-12	He	1	1.47999m	-24.443	5.116681360822007e-09
3175	1.8900099999999995e-10	N	6	105.102A	-24.443	5.116681360822007e-09
3176	9.50055e-10	N	7	20.9087A	-24.444000000000003	5.104913320251771e-09
3177	6.07457e-11	He	1	327.010A	-24.445999999999998	5.0814583740886375e-09
3178	7.44719e-13	He	1	2.66738m	-24.445999999999998	5.0814583740886375e-09
3179	3.12003e-13	Ar	3	6.36676m	-24.447	5.069771344139868e-09
3180	3.37867e-11	Sc	5	587.936A	-24.447	5.069771344139868e-09
3181	1.67788e-12	Ca	2	1.18390m	-24.448	5.058111193614083e-09
3182	2.97257e-11	O	5	668.258A	-24.451	5.0232914010757095e-09
3183	5.91604e-11	He	1	335.773A	-24.451999999999998	5.0117381514525454e-09
3184	3.8242e-11	Ar	8	519.441A	-24.453000000000003	5.000211473566075e-09
3185	7.75301e-13	He	1	2.56216m	-24.453000000000003	5.000211473566075e-09
3186	5.734310000000001e-13	He	1	3.46414m	-24.453000000000003	5.000211473566075e-09
3187	1.32298e-11	C	5	1501.50A	-24.455	4.977237588690986e-09
3188	6.02833e-11	He	1	329.519A	-24.455	4.977237588690986e-09
3189	1.0484e-10	Co	8	189.474A	-24.456999999999997	4.954369259228672e-09
3190	2.89113e-11	Ne	5	687.083A	-24.456999999999997	4.954369259228672e-09
3191	2.37076e-12	He	1	8378.95A	-24.458000000000002	4.942974526132887e-09
3192	7.43095e-13	He	1	2.67321m	-24.459	4.931606000196063e-09
3193	2.57082e-11	Al	8	772.691A	-24.459	4.931606000196063e-09
3194	1.2513299999999999e-12	He	1	1.58747m	-24.46	4.920263621143286e-09
3195	3.82547e-11	Mg	6	519.268A	-24.46	4.920263621143286e-09
3196	6.5416800000000005e-12	S	4	3036.60A	-24.462	4.8976570632836795e-09
3197	6.8955699999999995e-12	Fe	2	2880.76A	-24.462	4.8976570632836795e-09
3198	2.19393e-11	Fe	3	905.428A	-24.464000000000002	4.875154373122518e-09
3199	2.34413e-12	He	1	8474.14A	-24.464000000000002	4.875154373122518e-09
3200	5.63714e-11	O	7	352.386A	-24.464000000000002	4.875154373122518e-09
3201	1.5016e-11	C	5	1322.89A	-24.464000000000002	4.875154373122518e-09
3202	6.14285e-11	Ne	3	323.375A	-24.464000000000002	4.875154373122518e-09
3203	8.6122e-13	He	1	2.30655m	-24.465	4.863941829209162e-09
3204	2.81342e-11	Mg	9	706.061A	-24.468000000000004	4.8304586891734506e-09
3205	1.23383e-12	He	1	1.60999m	-24.469	4.8193489424805845e-09
3206	1.2033200000000002e-12	He	1	1.65080m	-24.47	4.8082647474960606e-09
3207	2.66543e-11	C	5	745.262A	-24.47	4.8082647474960606e-09
3208	2.3552e-11	C	6	843.430A	-24.47	4.8082647474960606e-09
3209	5.61495e-11	Al	7	353.778A	-24.471	4.797206045452538e-09
3210	3.87025e-11	Fe	3	513.260A	-24.471	4.797206045452538e-09
3211	4.17803e-11	N	6	475.450A	-24.471999999999998	4.786172777717962e-09
3212	1.75472e-11	C	1	1132.06A	-24.471999999999998	4.786172777717962e-09
3213	1.9743299999999998e-10	O	7	100.614A	-24.473000000000003	4.775164885794926e-09
3214	4.64284e-11	Ne	3	427.852A	-24.474	4.7641823113208384e-09
3215	5.12418e-11	Al	8	387.661A	-24.475	4.7532249960670666e-09
3216	2.13126e-11	Ar	2	932.054A	-24.475	4.7532249960670666e-09
3217	6.31323e-11	Mg	6	314.648A	-24.476	4.742292881939094e-09
3218	1.92835e-12	Fe	5	1.03013m	-24.476999999999997	4.7313859109759e-09
3219	6.661619999999999e-14	He	1	29.8192m	-24.478	4.720504025349733e-09
3220	5.98357e-11	N	6	331.983A	-24.479	4.7096471673660735e-09
3221	1.2526799999999999e-12	He	1	1.58576m	-24.480999999999998	4.688008304210475e-09
3222	4.4627599999999995e-12	Cr	9	4451.16A	-24.483	4.666468862600026e-09
3223	9.64396e-12	Cr	2	2059.78A	-24.484	4.65573628204199e-09
3224	5.964649999999999e-13	He	1	3.33037m	-24.485	4.6450283857342954e-09
3225	4.31827e-11	Cl	7	460.009A	-24.485	4.6450283857342954e-09
3226	3.76312e-11	N	6	527.872A	-24.485	4.6450283857342954e-09
3227	1.88565e-14	Fe	3	105.345m	-24.486	4.634345116904666e-09
3228	1.765e-11	V	3	1125.46A	-24.486	4.634345116904666e-09
3229	1.31487e-12	He	1	1.51076m	-24.487	4.623686418911548e-09
3230	2.6394299999999998e-12	He	1	7526.05A	-24.487	4.623686418911548e-09
3231	1.7605e-11	N	6	1128.34A	-24.487	4.623686418911548e-09
3232	4.54222e-13	He	1	4.37329m	-24.488000000000003	4.613052235243474e-09
3233	1.50167e-11	C	5	1322.83A	-24.488000000000003	4.613052235243474e-09
3234	1.30244e-12	He	1	1.52517m	-24.489	4.602442509519211e-09
3235	1.0378299999999998e-10	O	7	191.403A	-24.49	4.591857185486974e-09
3236	5.79528e-11	Ca	4	342.770A	-24.491	4.58129620702439e-09
3237	4.47246e-11	Ne	2	444.150A	-24.491999999999997	4.57075951813828e-09
3238	4.99333e-11	S	3	397.820A	-24.491999999999997	4.57075951813828e-09
3239	4.5428100000000003e-13	He	1	4.37272m	-24.493000000000002	4.560247062964055e-09
3240	1.9157400000000003e-10	N	6	103.691A	-24.493000000000002	4.560247062964055e-09
3241	6.55742e-12	S	4	3029.31A	-24.495	4.539294630935823e-09
3242	1.11974e-11	P	2	1774.02A	-24.495	4.539294630935823e-09
3243	1.51925e-11	P	9	1307.52A	-24.495	4.539294630935823e-09
3244	3.7764299999999996e-13	He	1	5.26011m	-24.495	4.539294630935823e-09
3245	2.51093e-10	O	7	79.1120A	-24.495	4.539294630935823e-09
3246	1.7523e-11	Al	6	1133.62A	-24.496	4.5288545429940684e-09
3247	1.63772e-11	S	10	1212.93A	-24.497	4.518438466588229e-09
3248	1.6714500000000002e-13	Co	3	11.8845m	-24.500999999999998	4.4770131737279325e-09
3249	7.7609e-13	He	1	2.55956m	-24.504	4.44619363182111e-09
3250	1.34909e-12	He	1	1.47243m	-24.506999999999998	4.415586250148536e-09
3251	2.99031e-11	Ti	4	664.295A	-24.506999999999998	4.415586250148536e-09
3252	5.31265e-11	Si	7	373.909A	-24.509	4.395298474180742e-09
3253	2.14884e-12	Mg	2	9244.27A	-24.509	4.395298474180742e-09
3254	2.91001e-12	He	1	6826.26A	-24.51	4.385189568209286e-09
3255	1.5792300000000001e-13	He	1	12.5785m	-24.511	4.375103912076423e-09
3256	1.12613e-11	Al	2	1763.95A	-24.511	4.375103912076423e-09
3257	3.56143e-11	Ca	10	557.766A	-24.511	4.375103912076423e-09
3258	6.54743e-13	He	1	3.03393m	-24.511	4.375103912076423e-09
3259	4.432719999999999e-12	Mg	2	4481.32A	-24.511999999999997	4.3650414523089735e-09
3260	5.733720000000001e-13	He	1	3.46450m	-24.513	4.355002135556706e-09
3261	1.6697900000000002e-10	Si	5	118.964A	-24.513	4.355002135556706e-09
3262	2.2560100000000001e-13	He	1	8.80514m	-24.513	4.355002135556706e-09
3263	2.37583e-12	He	1	8361.07A	-24.514	4.3449859085923045e-09
3264	2.51595e-10	O	7	78.9542A	-24.514	4.3449859085923045e-09
3265	5.27306e-13	He	1	3.76716m	-24.514	4.3449859085923045e-09
3266	2.71954e-11	N	6	730.435A	-24.515	4.334992718310625e-09
3267	6.76273e-12	Ti	4	2937.34A	-24.516	4.3250225117288375e-09
3268	3.35882e-11	He	1	591.412A	-24.518	4.3051508383421685e-09
3269	2.55488e-13	He	1	7.77509m	-24.522	4.2656809782113215e-09
3270	1.29326e-11	C	5	1536.00A	-24.523000000000003	4.255870184208041e-09
3271	5.42967e-11	Fe	5	365.850A	-24.523000000000003	4.255870184208041e-09
3272	6.53451e-11	N	6	303.993A	-24.523000000000003	4.255870184208041e-09
3273	2.52028e-12	He	1	7881.85A	-24.524	4.2460819544048866e-09
3274	2.35001e-12	He	1	8452.91A	-24.524	4.2460819544048866e-09
3275	2.2365400000000003e-10	Si	7	88.8178A	-24.525	4.23631623690557e-09
3276	2.41572e-11	N	4	822.299A	-24.526	4.226572979933194e-09
3277	1.08961e-10	Fe	10	182.307A	-24.526999999999997	4.2168521318300496e-09
3278	6.92017e-13	He	1	2.87052m	-24.528000000000002	4.2071536410570644e-09
3279	2.63988e-11	Fe	8	752.475A	-24.528000000000002	4.2071536410570644e-09
3280	3.1214900000000003e-12	O	1	6363.78A	-24.529	4.197477456193944e-09
3281	1.14502e-11	Mg	2	1734.85A	-24.529	4.197477456193944e-09
3282	1.96736e-10	Si	6	100.970A	-24.529	4.197477456193944e-09
3283	1.65439e-11	N	1	1200.71A	-24.531999999999996	4.168582224631315e-09
3284	6.21654e-11	Fe	7	319.542A	-24.531999999999996	4.168582224631315e-09
3285	4.60669e-11	N	2	431.209A	-24.534000000000002	4.149429329073233e-09
3286	1.31926e-12	He	1	1.50573m	-24.535	4.139885906443562e-09
3287	3.2063e-12	Co	3	6195.45A	-24.535	4.139885906443562e-09
3288	7.87035e-13	He	1	2.52396m	-24.535999999999998	4.130364433076853e-09
3289	2.11906e-11	Co	3	937.418A	-24.537	4.120864858491169e-09
3290	7.67115e-13	He	1	2.58950m	-24.537	4.120864858491169e-09
3291	5.06248e-12	Fe	5	3923.86A	-24.539	4.10193120431562e-09
3292	2.62911e-12	Fe	4	7555.59A	-24.539	4.10193120431562e-09
3293	3.30449e-11	C	6	601.135A	-24.541	4.0830845423790516e-09
3294	6.54081e-13	He	1	3.03700m	-24.541	4.0830845423790516e-09
3295	1.0723200000000002e-10	O	7	185.247A	-24.541	4.0830845423790516e-09
3296	5.0043800000000005e-12	Fe	5	3969.42A	-24.541999999999998	4.073693708524482e-09
3297	4.2597e-13	He	1	4.66334m	-24.543000000000003	4.064324472988366e-09
3298	2.78874e-13	He	1	7.12309m	-24.544	4.05497678609608e-09
3299	1.63337e-11	Mg	7	1216.16A	-24.545	4.045650598287019e-09
3300	1.0728599999999999e-10	O	7	185.155A	-24.546	4.036345860114732e-09
3301	5.51541e-12	Al	3	3601.63A	-24.546999999999997	4.0270625222463885e-09
3302	4.59358e-11	Cr	9	432.440A	-24.546999999999997	4.0270625222463885e-09
3303	4.03749e-12	Fe	4	4920.01A	-24.549	4.0085598506573365e-09
3304	3.28826e-11	Cl	7	604.102A	-24.549	4.0085598506573365e-09
3305	3.7063e-11	O	7	535.964A	-24.55	3.999340418837338e-09
3306	1.47928e-13	He	1	13.4284m	-24.55	3.999340418837338e-09
3307	1.20291e-11	C	5	1651.36A	-24.55	3.999340418837338e-09
3308	1.60749e-13	He	1	12.3575m	-24.55	3.999340418837338e-09
3309	1.30833e-12	He	1	1.51831m	-24.551	3.99014219112215e-09
3310	6.60974e-12	C	5	3005.33A	-24.553	3.971809153045859e-09
3311	4.25846e-11	N	2	466.470A	-24.553	3.971809153045859e-09
3312	5.86472e-11	He	1	338.711A	-24.554000000000002	3.962674245484843e-09
3313	5.66419e-10	C	5	35.0703A	-24.555999999999997	3.94446741115503e-09
3314	1.13468e-11	Mg	2	1750.66A	-24.555999999999997	3.94446741115503e-09
3315	7.11276e-11	N	6	279.279A	-24.555999999999997	3.94446741115503e-09
3316	2.51517e-11	Na	8	789.785A	-24.559	3.917313888491401e-09
3317	3.8454e-13	He	1	5.16577m	-24.56	3.908304316560866e-09
3318	1.32942e-12	He	1	1.49422m	-24.56	3.908304316560866e-09
3319	2.6503000000000003e-13	He	1	7.49518m	-24.561	3.899315466070726e-09
3320	2.38022e-12	He	1	8345.65A	-24.561999999999998	3.890347289363053e-09
3321	1.11158e-11	O	7	1787.04A	-24.563000000000002	3.881399738889372e-09
3322	5.738989999999999e-13	He	1	3.46132m	-24.564	3.87247276721079e-09
3323	2.4031e-11	O	7	826.619A	-24.565	3.863566326997294e-09
3324	7.60866e-13	He	1	2.61077m	-24.565	3.863566326997294e-09
3325	3.19644e-11	K	9	621.455A	-24.566	3.8546803710278885e-09
3326	1.35498e-12	He	1	1.46603m	-24.566	3.8546803710278885e-09
3327	8.90128e-14	He	1	22.3164m	-24.566	3.8546803710278885e-09
3328	1.26701e-12	He	1	1.56782m	-24.568	3.836969723479733e-09
3329	1.2257200000000002e-12	He	1	1.62064m	-24.568	3.836969723479733e-09
3330	1.2516e-12	He	1	1.58713m	-24.569000000000003	3.828144938000923e-09
3331	1.99133e-11	P	5	997.545A	-24.57	3.819340448965527e-09
3332	3.51877e-11	Ne	7	564.528A	-24.57	3.819340448965527e-09
3333	5.91149e-11	He	1	336.031A	-24.570999999999998	3.810556209692985e-09
3334	1.32282e-12	He	1	1.50168m	-24.570999999999998	3.810556209692985e-09
3335	1.32309e-12	He	1	1.50137m	-24.572	3.801792173610108e-09
3336	3.71304e-11	P	5	534.992A	-24.572	3.801792173610108e-09
3337	2.96219e-11	Ne	3	670.601A	-24.572	3.801792173610108e-09
3338	3.78696e-11	N	6	524.549A	-24.572	3.801792173610108e-09
3339	3.36466e-13	He	1	5.90386m	-24.573	3.793048294250877e-09
3340	1.74593e-13	He	1	11.3776m	-24.576999999999998	3.75827341846481e-09
3341	3.29799e-11	N	6	602.320A	-24.576999999999998	3.75827341846481e-09
3342	4.2543000000000004e-13	He	1	4.66927m	-24.578000000000003	3.749629629464906e-09
3343	2.35508e-12	He	1	8434.72A	-24.579	3.741005720628094e-09
3344	6.68205e-13	Fe	4	2.97281m	-24.58	3.732401646231206e-09
3345	7.87823e-13	He	1	2.52144m	-24.581999999999997	3.7152528183903095e-09
3346	3.57294e-11	S	2	555.969A	-24.581999999999997	3.7152528183903095e-09
3347	5.16242e-11	S	3	384.790A	-24.583000000000002	3.7067079740248923e-09
3348	2.91973e-12	He	1	6803.52A	-24.583000000000002	3.7067079740248923e-09
3349	4.14755e-12	F	2	4789.45A	-24.584	3.698182782256222e-09
3350	5.22705e-11	Fe	6	380.032A	-24.584	3.698182782256222e-09
3351	2.3903799999999998e-12	He	1	8310.17A	-24.588	3.6642776387118675e-09
3352	4.76678e-13	He	1	4.16727m	-24.589000000000002	3.655850034006375e-09
3353	1.32645e-12	He	1	1.49756m	-24.59	3.6474418122538637e-09
3354	6.48246e-11	N	6	306.434A	-24.590999999999998	3.6390529288747488e-09
3355	2.5620099999999996e-10	O	7	77.5345A	-24.594	3.614001864718685e-09
3356	1.7226e-13	He	1	11.5317m	-24.596	3.5973970344595087e-09
3357	4.76619e-13	He	1	4.16779m	-24.596999999999998	3.5891232508753353e-09
3358	2.65213e-13	He	1	7.49001m	-24.596999999999998	3.5891232508753353e-09
3359	1.66201e-11	Ti	4	1195.20A	-24.599	3.5726327274636122e-09
3360	2.38405e-12	He	1	8332.23A	-24.599	3.5726327274636122e-09
3361	3.5036900000000003e-13	He	1	5.66958m	-24.601	3.55621797112465e-09
3362	1.50425e-12	Fe	2	1.32055m	-24.601999999999997	3.5480388967579935e-09
3363	2.34891e-11	N	6	845.688A	-24.601999999999997	3.5480388967579935e-09
3364	5.67666e-11	O	7	349.932A	-24.601999999999997	3.5480388967579935e-09
3365	4.54841e-11	Mg	8	436.734A	-24.605	3.523614368792038e-09
3366	1.3134e-12	He	1	1.51245m	-24.607	3.507424831353285e-09
3367	2.51283e-11	Si	2	790.520A	-24.61	3.4832798886470333e-09
3368	5.05071e-12	Ca	2R	3933.00A	-24.61	3.4832798886470333e-09
3369	1.94633e-11	C	5	1020.61A	-24.611	3.4752685672149517e-09
3370	7.967590000000001e-13	He	1	2.49316m	-24.613000000000003	3.4593011585572225e-09
3371	1.02876e-11	C	1	1930.90A	-24.615	3.4434071134783106e-09
3372	4.01986e-11	Na	6	494.158A	-24.616	3.435487496884334e-09
3373	4.34567e-12	Mg	1	4571.10A	-24.616	3.435487496884334e-09
3374	1.75108e-11	N	1	1134.41A	-24.616999999999997	3.4275860949031026e-09
3375	2.38741e-12	He	1	8320.50A	-24.618000000000002	3.4197028656420844e-09
3376	1.36005e-12	He	1	1.46057m	-24.619	3.411837767305294e-09
3377	3.9042800000000004e-13	He	1	5.08787m	-24.621	3.396161796700237e-09
3378	6.92581e-13	He	1	2.86818m	-24.621	3.396161796700237e-09
3379	3.29779e-11	N	6	602.356A	-24.622	3.3883508413195344e-09
3380	6.41146e-11	He	1	309.828A	-24.622	3.3883508413195344e-09
3381	6.3557e-11	Fe	7	312.546A	-24.622	3.3883508413195344e-09
3382	2.54267e-12	He	1	7812.43A	-24.622	3.3883508413195344e-09
3383	5.98801e-13	He	1	3.31737m	-24.623	3.3805578506376925e-09
3384	4.78362e-11	C	2	415.260A	-24.623	3.3805578506376925e-09
3385	4.414869999999999e-12	N	6	4499.44A	-24.623	3.3805578506376925e-09
3386	7.84886e-13	He	1	2.53087m	-24.623	3.3805578506376925e-09
3387	9.44471e-12	Ca	2	2103.24A	-24.625999999999998	3.357286254083697e-09
3388	2.3594700000000002e-12	He	1	8419.02A	-24.625999999999998	3.357286254083697e-09
3389	6.77712e-11	Mg	6	293.110A	-24.627	3.349564709969876e-09
3390	5.93429e-11	He	1	334.740A	-24.627	3.349564709969876e-09
3391	5.7842e-12	N	6	3434.26A	-24.628	3.341860924914708e-09
3392	1.09125e-11	S	1	1820.34A	-24.628	3.341860924914708e-09
3393	1.50763e-11	P	9	1317.59A	-24.631	3.318855716123621e-09
3394	1.13069e-10	O	6	175.684A	-24.631999999999998	3.3112225597944004e-09
3395	1.1320600000000001e-10	O	6	175.471A	-24.631999999999998	3.3112225597944004e-09
3396	5.12763e-16	C	6	3874.00m	-24.631999999999998	3.3112225597944004e-09
3397	3.64907e-10	S	9	54.4370A	-24.633000000000003	3.303606959237515e-09
3398	4.19261e-12	C	2	4737.97A	-24.633000000000003	3.303606959237515e-09
3399	1.13101e-10	O	6	175.635A	-24.633000000000003	3.303606959237515e-09
3400	1.01949e-12	He	1	1.94847m	-24.635	3.288428264025236e-09
3401	6.96974e-11	N	6	285.010A	-24.636	3.2808650888938832e-09
3402	4.54749e-13	He	1	4.36823m	-24.636	3.2808650888938832e-09
3403	8.399450000000001e-13	He	1	2.36497m	-24.636999999999997	3.2733193085826323e-09
3404	2.13842e-12	Fe	4	9289.32A	-24.636999999999997	3.2733193085826323e-09
3405	2.5970400000000003e-10	O	7	76.4889A	-24.638	3.2657908830844522e-09
3406	2.36194e-11	C	1	841.022A	-24.64	3.2507859369594998e-09
3407	2.38843e-11	O	7	831.694A	-24.641	3.2433093367779686e-09
3408	2.61025e-11	Ca	8	761.018A	-24.642	3.2358499322996536e-09
3409	7.20795e-13	He	1	2.75591m	-24.642	3.2358499322996536e-09
3410	8.07729e-11	O	7	245.930A	-24.644000000000002	3.2209825523476285e-09
3411	2.87786e-14	He	1	69.0251m	-24.645	3.213574498048577e-09
3412	9.96401e-12	C	1	1993.62A	-24.645	3.213574498048577e-09
3413	2.70974e-11	Ca	7	733.077A	-24.645	3.213574498048577e-09
3414	5.12741e-11	O	7	387.417A	-24.646	3.206183481801586e-09
3415	3.81536e-11	Mg	7	520.645A	-24.649	3.184112269959261e-09
3416	1.27875e-12	He	1	1.55343m	-24.649	3.184112269959261e-09
3417	5.51591e-12	Fe	5	3601.30A	-24.65	3.176789014956547e-09
3418	2.36964e-12	He	1	8382.91A	-24.651	3.1694826029729244e-09
3419	2.92788e-12	He	1	6784.58A	-24.651999999999997	3.1621929952705758e-09
3420	1.0678399999999999e-13	He	1	18.6025m	-24.653000000000002	3.1549201532006502e-09
3421	3.36524e-13	He	1	5.90283m	-24.654	3.147664038203365e-09
3422	9.12266e-13	Fe	5	2.17749m	-24.654	3.147664038203365e-09
3423	2.3479e-11	C	5	846.054A	-24.655	3.1404246118074445e-09
3424	1.31779e-12	He	1	1.50741m	-24.656	3.1332018356302214e-09
3425	7.975479999999999e-13	He	1	2.49069m	-24.656	3.1332018356302214e-09
3426	3.8068e-11	Ne	4	521.815A	-24.656999999999996	3.12599567137723e-09
3427	3.66995e-12	Fe	4	5412.74A	-24.656999999999996	3.12599567137723e-09
3428	5.83707e-11	He	1	340.316A	-24.656999999999996	3.12599567137723e-09
3429	3.68e-11	C	6	539.795A	-24.658	3.1188060808420535e-09
3430	2.88429e-11	Fe	8	688.711A	-24.658	3.1188060808420535e-09
3431	4.82e-11	Fe	6	412.126A	-24.658	3.1188060808420535e-09
3432	1.82206e-12	He	1	1.09022m	-24.659000000000002	3.1116330259062753e-09
3433	1.24349e-12	He	1	1.59748m	-24.659000000000002	3.1116330259062753e-09
3434	1.90831e-11	O	1	1040.94A	-24.660999999999998	3.0973363707970635e-09
3435	1.2659299999999998e-12	He	1	1.56915m	-24.660999999999998	3.0973363707970635e-09
3436	7.75203e-13	He	1	2.56249m	-24.662	3.090212694824138e-09
3437	2.36331e-12	He	1	8405.37A	-24.663	3.0831054028512977e-09
3438	8.45975e-12	Fe	2	2348.12A	-24.663	3.0831054028512977e-09
3439	1.1915e-13	He	1	16.6719m	-24.663	3.0831054028512977e-09
3440	7.84709e-12	Fe	5	2531.44A	-24.663	3.0831054028512977e-09
3441	1.93026e-10	Ne	8	102.911A	-24.665	3.0689398202639517e-09
3442	1.36444e-12	He	1	1.45587m	-24.666	3.0618814545449114e-09
3443	2.73362e-13	He	1	7.26672m	-24.666999999999998	3.0548393226165663e-09
3444	4.63559e-11	N	2	428.521A	-24.666999999999998	3.0548393226165663e-09
3445	4.98681e-11	S	3	398.340A	-24.666999999999998	3.0548393226165663e-09
3446	9.03879e-12	Fe	5	2197.69A	-24.668000000000003	3.047813387142161e-09
3447	4.56942e-11	Mg	7	434.726A	-24.671	3.026832387363068e-09
3448	2.30689e-13	Cl	6	8.61092m	-24.671	3.026832387363068e-09
3449	5.86239e-11	He	1	338.846A	-24.671	3.026832387363068e-09
3450	4.56539e-11	N	2	435.110A	-24.674	3.005995819770511e-09
3451	3.9549499999999997e-13	He	1	5.02268m	-24.675	2.999082221235358e-09
3452	3.706e-11	O	7	536.008A	-24.675	2.999082221235358e-09
3453	1.83994e-13	He	1	10.7963m	-24.676	2.992184523535618e-09
3454	8.9941e-12	Ca	2	2208.61A	-24.677	2.9853026901003343e-09
3455	2.20272e-12	Si	4	9018.14A	-24.679000000000002	2.9715864701599427e-09
3456	8.88576e-11	O	7	223.554A	-24.679000000000002	2.9715864701599427e-09
3457	3.32813e-11	Na	5	596.865A	-24.679000000000002	2.9715864701599427e-09
3458	1.3739600000000001e-12	He	1	1.44578m	-24.679000000000002	2.9715864701599427e-09
3459	4.94449e-13	He	1	4.01749m	-24.679000000000002	2.9715864701599427e-09
3460	8.40509e-13	He	1	2.36338m	-24.68	2.9647520109328262e-09
3461	9.59346e-12	N	6	2070.63A	-24.68	2.9647520109328262e-09
3462	6.01552e-11	He	1	330.220A	-24.68	2.9647520109328262e-09
3463	2.36667e-12	He	1	8393.42A	-24.680999999999997	2.9579332705257405e-09
3464	4.01509e-13	He	1	4.94745m	-24.680999999999997	2.9579332705257405e-09
3465	5.52788e-11	N	6	359.350A	-24.682	2.9511302127863763e-09
3466	3.36452e-13	He	1	5.90410m	-24.682	2.9511302127863763e-09
3467	2.61946e-13	He	1	7.58341m	-24.683000000000003	2.9443428016456012e-09
3468	4.41464e-12	Co	3	4499.67A	-24.683000000000003	2.9443428016456012e-09
3469	7.48807e-11	N	6	265.281A	-24.683000000000003	2.9443428016456012e-09
3470	8.04909e-13	He	1	2.46791m	-24.684	2.937571001117307e-09
3471	1.50087e-12	Fe	6	1.32353m	-24.684	2.937571001117307e-09
3472	1.32795e-12	He	1	1.49587m	-24.685	2.930814775298035e-09
3473	2.55272e-11	N	5	778.169A	-24.686999999999998	2.9173489045855693e-09
3474	5.11687e-11	Ne	4	388.215A	-24.686999999999998	2.9173489045855693e-09
3475	6.91919e-13	He	1	2.87092m	-24.688000000000002	2.9106391882976467e-09
3476	3.52094e-10	S	9	56.4180A	-24.688000000000002	2.9106391882976467e-09
3477	9.93143e-11	Ar	8	200.016A	-24.689	2.9039449039290026e-09
3478	1.3746e-12	He	1	1.44510m	-24.689	2.9039449039290026e-09
3479	5.91138e-11	He	1	336.038A	-24.69	2.8972660159871362e-09
3480	1.70898e-11	C	1	1162.36A	-24.691	2.890602489061296e-09
3481	1.62736e-10	N	6	122.066A	-24.691999999999997	2.883954287822102e-09
3482	4.20308e-13	Fe	4	4.72617m	-24.693	2.877321377021406e-09
3483	1.32162e-12	He	1	1.50304m	-24.694000000000003	2.8707037214922455e-09
3484	9.94741e-11	O	5	199.695A	-24.695	2.8641012861484703e-09
3485	1.41201e-10	Ne	7	140.682A	-24.695	2.8641012861484703e-09
3486	1.05464e-11	C	5	1883.53A	-24.697	2.8509419360756703e-09
3487	4.9439e-13	He	1	4.01798m	-24.697	2.8509419360756703e-09
3488	1.9914e-12	Mn	10	9975.13A	-24.7	2.8313161898329954e-09
3489	3.81561e-11	K	3	520.611A	-24.701	2.8248043432982e-09
3490	1.36827e-12	He	1	1.45179m	-24.701999999999998	2.818307473594855e-09
3491	1.78632e-11	C	1	1112.03A	-24.701999999999998	2.818307473594855e-09
3492	7.01702e-11	N	3	283.090A	-24.701999999999998	2.818307473594855e-09
3493	3.85061e-12	Fe	2	5158.78A	-24.704	2.8053585269785985e-09
3494	7.992229999999999e-13	He	1	2.48547m	-24.704	2.8053585269785985e-09
3495	1.82005e-12	Mg	2	1.09142m	-24.705	2.7989063814117068e-09
3496	7.54799e-11	N	6	263.175A	-24.705	2.7989063814117068e-09
3497	9.53867e-12	N	6	2082.52A	-24.706	2.792469075367804e-09
3498	1.04321e-11	Ti	2	1904.17A	-24.706	2.792469075367804e-09
3499	5.1175099999999995e-14	He	1	38.8166m	-24.706	2.792469075367804e-09
3500	5.50353e-11	Ar	3	360.940A	-24.706	2.792469075367804e-09
3501	2.35149e-11	N	6	844.759A	-24.706999999999997	2.786046574716979e-09
3502	3.79463e-11	C	2	523.489A	-24.708000000000002	2.7796388454077056e-09
3503	9.67283e-11	O	7	205.363A	-24.71	2.766867564999581e-09
3504	3.8838e-11	C	5	511.470A	-24.71	2.766867564999581e-09
3505	1.39567e-11	C	6	1423.29A	-24.71	2.766867564999581e-09
3506	6.3154e-11	Mg	6	314.540A	-24.712	2.7541549632948178e-09
3507	2.5604400000000003e-12	He	1	7758.21A	-24.713	2.747820582656434e-09
3508	1.3249799999999999e-12	He	1	1.49922m	-24.714000000000002	2.741500770689242e-09
3509	3.8760500000000004e-13	He	1	5.12492m	-24.715	2.7351954938862506e-09
3510	2.9347799999999997e-12	He	1	6768.64A	-24.715999999999998	2.7289047188174873e-09
3511	9.598319999999999e-12	C	6	2069.58A	-24.718000000000004	2.716366540547035e-09
3512	1.21252e-11	O	7	1638.28A	-24.718000000000004	2.716366540547035e-09
3513	3.76916e-11	Mg	7	527.026A	-24.719	2.7101190708692398e-09
3514	1.37164e-12	He	1	1.44823m	-24.719	2.7101190708692398e-09
3515	1.28928e-11	S	2	1540.74A	-24.719	2.7101190708692398e-09
3516	1.6623299999999998e-12	Ca	2	1.19497m	-24.721999999999998	2.691462742411893e-09
3517	3.93745e-11	C	6	504.501A	-24.721999999999998	2.691462742411893e-09
3518	4.07025e-11	Fe	3	488.041A	-24.721999999999998	2.691462742411893e-09
3519	8.13788e-12	Mg	7	2440.99A	-24.723000000000003	2.6852725498803402e-09
3520	3.46064e-11	Ca	10	574.011A	-24.723000000000003	2.6852725498803402e-09
3521	3.99887e-13	He	1	4.96751m	-24.723000000000003	2.6852725498803402e-09
3522	3.6731e-11	N	6	540.809A	-24.723000000000003	2.6852725498803402e-09
3523	7.213600000000001e-13	He	1	2.75375m	-24.724	2.6790965943965806e-09
3524	3.6733e-11	N	6	540.780A	-24.724	2.6790965943965806e-09
3525	4.77145e-13	He	1	4.16319m	-24.725	2.6729348432162464e-09
3526	1.28847e-12	He	1	1.54171m	-24.725	2.6729348432162464e-09
3527	8.056970000000001e-13	He	1	2.46550m	-24.725	2.6729348432162464e-09
3528	5.62515e-14	Fe	5	35.3136m	-24.726	2.6667872636703896e-09
3529	4.54208e-13	He	1	4.37342m	-24.726	2.6667872636703896e-09
3530	4.81093e-11	Fe	6	412.903A	-24.726999999999997	2.6606538231651346e-09
3531	2.84537e-11	Ne	4	698.133A	-24.728	2.654534489181546e-09
3532	4.11427e-11	N	6	482.819A	-24.728	2.654534489181546e-09
3533	2.80889e-17	N	5	7.07200c	-24.729	2.6484292292756113e-09
3534	3.20155e-11	O	7	620.463A	-24.73	2.6423380110777856e-09
3535	4.49337e-11	O	7	442.084A	-24.730999999999998	2.6362608022930795e-09
3536	3.85799e-11	Mg	6	514.892A	-24.730999999999998	2.6362608022930795e-09
3537	5.17807e-11	O	7	383.627A	-24.730999999999998	2.6362608022930795e-09
3538	1.04528e-11	Fe	4	1900.39A	-24.730999999999998	2.6362608022930795e-09
3539	2.8025900000000004e-13	He	1	7.08790m	-24.732	2.630197570700694e-09
3540	1.91046e-12	N	1	1.03977m	-24.732	2.630197570700694e-09
3541	6.4994e-13	He	1	3.05635m	-24.732	2.630197570700694e-09
3542	4.3086e-11	Cl	7	461.042A	-24.732	2.630197570700694e-09
3543	2.51565e-12	Mg	2	7896.37A	-24.732	2.630197570700694e-09
3544	2.60853e-11	C	5	761.520A	-24.732	2.630197570700694e-09
3545	2.98404e-11	Ti	4	665.690A	-24.734	2.6181129105802818e-09
3546	1.31527e-11	C	5	1510.29A	-24.734	2.6181129105802818e-09
3547	1.08905e-11	S	2	1824.02A	-24.735	2.6120914179806118e-09
3548	1.2112e-13	He	1	16.4006m	-24.736	2.606083774429593e-09
3549	5.87373e-11	He	1	338.191A	-24.737	2.6000899480753396e-09
3550	5.44084e-11	Ar	3	365.099A	-24.737	2.6000899480753396e-09
3551	2.35397e-11	N	6	843.872A	-24.737	2.6000899480753396e-09
3552	1.1410700000000001e-12	Co	3	1.74087m	-24.737	2.6000899480753396e-09
3553	1.17749e-11	C	5	1687.01A	-24.739	2.5881436199154288e-09
3554	7.06072e-11	N	6	281.338A	-24.739	2.5881436199154288e-09
3555	7.3848e-11	Mg	6	268.991A	-24.739	2.5881436199154288e-09
3556	6.53264e-12	C	5	3040.80A	-24.739	2.5881436199154288e-09
3557	5.13109e-11	Ne	4	387.139A	-24.741	2.5762521801476156e-09
3558	7.08307e-11	O	3	280.450A	-24.743000000000002	2.5644153765826044e-09
3559	1.0845399999999999e-10	Co	8	183.160A	-24.743000000000002	2.5644153765826044e-09
3560	2.0040200000000002e-10	N	7	99.1229A	-24.744	2.5585173848840154e-09
3561	1.25782e-12	He	1	1.57927m	-24.744	2.5585173848840154e-09
3562	1.78228e-11	C	1	1114.55A	-24.745	2.552632958189887e-09
3563	1.2776700000000001e-12	He	1	1.55474m	-24.746	2.546762065301617e-09
3564	1.472e-10	Li	3	134.949A	-24.746	2.546762065301617e-09
3565	5.83572e-11	He	1	340.394A	-24.746	2.546762065301617e-09
3566	7.43192e-13	He	1	2.67286m	-24.746	2.546762065301617e-09
3567	8.26866e-11	Ne	4	240.238A	-24.747	2.5409046750922737e-09
3568	4.06733e-11	Fe	3	488.391A	-24.747	2.5409046750922737e-09
3569	4.1017e-11	C	3	484.299A	-24.748	2.5350607565065783e-09
3570	4.10049e-13	He	1	4.84441m	-24.749000000000002	2.5292302785606565e-09
3571	3.55233e-13	Fe	5	5.59195m	-24.75	2.523413210341915e-09
3572	8.82458e-11	O	7	225.104A	-24.75	2.523413210341915e-09
3573	8.11805e-13	He	1	2.44695m	-24.75	2.523413210341915e-09
3574	5.9703e-14	Cl	2	33.2721m	-24.75	2.523413210341915e-09
3575	7.74538e-11	N	6	256.468A	-24.750999999999998	2.517609521008816e-09
3576	7.86936e-13	He	1	2.52428m	-24.750999999999998	2.517609521008816e-09
3577	1.9371800000000001e-13	He	1	10.2543m	-24.750999999999998	2.517609521008816e-09
3578	6.0091800000000005e-12	O	7	3305.69A	-24.752	2.5118191797907566e-09
3579	1.1237700000000002e-12	He	1	1.76766m	-24.752	2.5118191797907566e-09
3580	1.21087e-11	N	6	1640.51A	-24.752	2.5118191797907566e-09
3581	3.64774e-11	Ca	7	544.569A	-24.755	2.4945279381817065e-09
3582	1.66265e-11	C	5	1194.75A	-24.756	2.488790683131024e-09
3583	1.49396e-11	C	5	1329.65A	-24.756	2.488790683131024e-09
3584	4.98245e-12	Fe	11	3986.88A	-24.756999999999998	2.483066623400812e-09
3585	8.41715e-12	Fe	2	2360.00A	-24.76	2.4659733129977046e-09
3586	4.03719e-13	He	1	4.92036m	-24.76	2.4659733129977046e-09
3587	4.6332199999999995e-12	Fe	2	4287.39A	-24.761	2.4603017317625365e-09
3588	7.41919e-12	Al	6	2677.44A	-24.761999999999997	2.4546431948022343e-09
3589	3.8766399999999997e-13	He	1	5.12414m	-24.761999999999997	2.4546431948022343e-09
3590	5.08786e-13	He	1	3.90429m	-24.764	2.4433651337711892e-09
3591	2.10687e-12	Fe	4	9428.44A	-24.764	2.4433651337711892e-09
3592	5.64076e-11	Al	7	352.159A	-24.765	2.4377455499053106e-09
3593	1.37433e-10	Mg	5	144.539A	-24.767	2.426545126500329e-09
3594	1.28865e-11	S	2	1541.49A	-24.767	2.426545126500329e-09
3595	9.6753e-14	He	1	20.5311m	-24.767	2.426545126500329e-09
3596	7.63211e-11	Ne	8	260.275A	-24.767	2.426545126500329e-09
3597	6.71707e-12	Ti	4	2957.31A	-24.768	2.4209642275776776e-09
3598	3.4508e-12	Fe	4	5756.48A	-24.769000000000002	2.4153961643663606e-09
3599	3.66751e-13	He	1	5.41633m	-24.77	2.4098409073450813e-09
3600	1.70246e-11	C	1	1166.81A	-24.771	2.4042984270603807e-09
3601	2.78722e-11	C	5	712.699A	-24.772	2.3987686941266193e-09
3602	3.842969999999999e-12	Fe	2	5169.03A	-24.774	2.3877473531068715e-09
3603	2.6536e-13	He	1	7.48586m	-24.774	2.3877473531068715e-09
3604	3.93041e-11	N	6	505.404A	-24.774	2.3877473531068715e-09
3605	5.91057e-11	He	1	336.084A	-24.774	2.3877473531068715e-09
3606	6.37972e-11	Mg	7	311.369A	-24.774	2.3877473531068715e-09
3607	2.9406700000000002e-12	He	1	6755.09A	-24.775	2.382255686586871e-09
3608	4.49307e-11	O	7	442.114A	-24.776	2.3767766505493554e-09
3609	3.74109e-11	Fe	3	530.980A	-24.776	2.3767766505493554e-09
3610	4.07082e-13	He	1	4.87972m	-24.778000000000002	2.365856353791432e-09
3611	4.11446e-11	N	6	482.796A	-24.778000000000002	2.365856353791432e-09
3612	8.10957e-13	He	1	2.44951m	-24.78	2.354986231239528e-09
3613	3.53852e-11	Ne	7	561.378A	-24.78	2.354986231239528e-09
3614	6.49909e-11	N	3	305.650A	-24.781999999999996	2.344166052364107e-09
3615	7.87305e-12	O	7	2523.10A	-24.781999999999996	2.344166052364107e-09
3616	6.894610000000001e-14	He	1	28.8116m	-24.785	2.328028926766322e-09
3617	9.15742e-11	Si	8	216.922A	-24.785	2.328028926766322e-09
3618	6.46935e-12	N	2	3070.55A	-24.785	2.328028926766322e-09
3619	7.9233e-11	N	6	250.709A	-24.785	2.328028926766322e-09
3620	3.80484e-12	Fe	4	5220.83A	-24.789	2.3066854292744904e-09
3621	8.12593e-13	He	1	2.44458m	-24.789	2.3066854292744904e-09
3622	2.30528e-12	Fe	2	8616.95A	-24.79	2.301380200005725e-09
3623	5.08726e-13	He	1	3.90474m	-24.79	2.301380200005725e-09
3624	1.4118e-12	He	1	1.40703m	-24.79	2.301380200005725e-09
3625	3.31931e-11	Cl	7	598.451A	-24.791	2.296087172425666e-09
3626	8.15083e-11	V	8	243.711A	-24.791999999999998	2.290806318471245e-09
3627	2.86147e-13	He	1	6.94205m	-24.793000000000003	2.2855376101438445e-09
3628	3.3081e-11	Mg	6	600.479A	-24.793000000000003	2.2855376101438445e-09
3629	9.41515e-11	O	7	210.984A	-24.794	2.280281019509372e-09
3630	5.866779999999999e-13	Fe	4	3.38592m	-24.795	2.2750365186978513e-09
3631	1.29662e-12	He	1	1.53202m	-24.795	2.2750365186978513e-09
3632	3.8208199999999995e-12	N	1R	5199.00A	-24.796	2.269804079903498e-09
3633	2.85092e-11	Ne	4	696.774A	-24.796999999999997	2.264583675384424e-09
3634	2.57478e-12	He	1	7715.01A	-24.798000000000002	2.259375277462527e-09
3635	2.7831e-11	N	6	713.752A	-24.799	2.2541788585234744e-09
3636	1.35402e-11	Fe	11	1467.07A	-24.799	2.2541788585234744e-09
3637	2.8984299999999998e-12	Co	3	6853.53A	-24.799	2.2541788585234744e-09
3638	1.8697e-11	Fe	8	1062.44A	-24.799	2.2541788585234744e-09
3639	3.12173e-11	K	9	636.328A	-24.8	2.2489943910163147e-09
3640	1.09785e-12	Fe	2	1.80939m	-24.8	2.2489943910163147e-09
3641	3.5260699999999997e-12	Fe	4	5633.60A	-24.801	2.2438218474535534e-09
3642	5.50919e-11	O	2	360.570A	-24.802	2.2386612004108434e-09
3643	5.49903e-12	Al	3	3612.35A	-24.803	2.2335124225269657e-09
3644	5.62105e-14	Fe	2	35.3394m	-24.805	2.2232503651052803e-09
3645	3.93061e-11	N	6	505.378A	-24.805	2.2232503651052803e-09
3646	3.99397e-11	N	6	497.361A	-24.805999999999997	2.218137031159065e-09
3647	1.6107899999999998e-13	He	1	12.3321m	-24.805999999999997	2.218137031159065e-09
3648	7.34632e-11	Mg	6	270.400A	-24.805999999999997	2.218137031159065e-09
3649	1.0746700000000002e-10	Co	8	184.843A	-24.807	2.213035457554562e-09
3650	4.65647e-11	N	2	426.599A	-24.807	2.213035457554562e-09
3651	6.78759e-12	Fe	2	2926.59A	-24.809	2.202867483240814e-09
3652	5.942869999999999e-10	C	5	33.4257A	-24.809	2.202867483240814e-09
3653	5.86233e-11	He	1	338.849A	-24.81	2.1978010286219992e-09
3654	4.94916e-13	He	1	4.01370m	-24.81	2.1978010286219992e-09
3655	8.17694e-13	He	1	2.42933m	-24.811	2.1927462265254355e-09
3656	2.67158e-13	He	1	7.43549m	-24.811999999999998	2.187703050151102e-09
3657	1.32854e-13	He	1	14.9521m	-24.815	2.1726430082844676e-09
3658	2.547e-11	Na	8	779.917A	-24.815	2.1726430082844676e-09
3659	6.99391e-11	Al	9	284.025A	-24.816	2.1676460680290496e-09
3660	8.18061e-11	N	6	242.824A	-24.816	2.1676460680290496e-09
3661	1.84103e-12	N	6	1.07898m	-24.819000000000003	2.152724097456166e-09
3662	7.20698e-13	He	1	2.75628m	-24.819000000000003	2.152724097456166e-09
3663	1.59456e-11	Cl	6	1245.76A	-24.819000000000003	2.152724097456166e-09
3664	2.01867e-13	He	1	9.84035m	-24.82	2.1477729694243767e-09
3665	7.437560000000001e-13	He	1	2.67083m	-24.82	2.1477729694243767e-09
3666	4.959529999999999e-13	He	1	4.00531m	-24.82	2.1477729694243767e-09
3667	1.5597299999999999e-12	He	1	1.27359m	-24.82	2.1477729694243767e-09
3668	5.12948e-11	Ar	3	387.261A	-24.822	2.137904849006206e-09
3669	1.26956e-12	He	1	1.56468m	-24.823	2.1329878043000312e-09
3670	5.84217e-11	He	1	340.019A	-24.823	2.1329878043000312e-09
3671	2.86755e-11	Si	9	692.732A	-24.825	2.123187615544995e-09
3672	1.28739e-12	He	1	1.54300m	-24.825	2.123187615544995e-09
3673	1.44804e-12	Fe	2	1.37182m	-24.826	2.118304419536491e-09
3674	9.71696e-11	Mn	9	204.431A	-24.826999999999998	2.113432454567165e-09
3675	1.09623e-11	S	2	1812.08A	-24.826999999999998	2.113432454567165e-09
3676	2.94573e-12	He	1	6743.47A	-24.829	2.103722114482679e-09
3677	2.62453e-11	Al	8	756.878A	-24.831	2.0940563893582732e-09
3678	5.87275e-13	He	1	3.38248m	-24.831999999999997	2.0892401933107858e-09
3679	1.0183700000000001e-10	O	7	195.062A	-24.833000000000002	2.0844350742067917e-09
3680	7.966609999999999e-13	He	1	2.49346m	-24.834	2.079641006570096e-09
3681	4.81691e-11	C	2	412.390A	-24.835	2.074857964982978e-09
3682	4.83177e-11	Si	8	411.122A	-24.836	2.0700859240862613e-09
3683	3.19541e-11	O	7	621.656A	-24.837	2.0653248585790263e-09
3684	1.35374e-12	Fe	5	1.46738m	-24.837	2.0653248585790263e-09
3685	6.87778e-13	He	1	2.88821m	-24.838	2.060574743218595e-09
3686	5.86191e-11	He	1	338.874A	-24.839000000000002	2.0558355528203278e-09
3687	6.93649e-11	Al	9	286.376A	-24.84	2.051107262257526e-09
3688	1.30535e-11	O	7	1521.77A	-24.84	2.051107262257526e-09
3689	3.36854e-13	He	1	5.89704m	-24.84	2.051107262257526e-09
3690	6.36092e-11	Si	7	312.289A	-24.840999999999998	2.0463898464612473e-09
3691	4.39346e-13	He	1	4.52137m	-24.840999999999998	2.0463898464612473e-09
3692	7.54214e-11	O	7	263.380A	-24.842	2.0416832804202057e-09
3693	7.60963e-13	He	1	2.61044m	-24.842	2.0416832804202057e-09
3694	4.77764e-11	Fe	6	415.780A	-24.842	2.0416832804202057e-09
3695	1.48229e-13	Mn	6	13.4012m	-24.842	2.0416832804202057e-09
3696	5.205189999999999e-13	He	1	3.81628m	-24.843000000000004	2.036987539180657e-09
3697	1.53809e-11	C	6	1291.50A	-24.844	2.032302597846298e-09
3698	6.40396e-12	Al	7	3101.90A	-24.844	2.032302597846298e-09
3699	4.25443e-13	He	1	4.66912m	-24.845	2.0276284315780036e-09
3700	3.55637e-11	Ne	3	558.560A	-24.845	2.0276284315780036e-09
3701	3.62582e-11	S	2	547.861A	-24.846	2.0229650155937923e-09
3702	8.08877e-11	N	6	245.581A	-24.846	2.0229650155937923e-09
3703	2.9121399999999996e-13	He	1	6.82125m	-24.846999999999998	2.0183123251687297e-09
3704	2.9353700000000002e-12	Fe	4	6767.28A	-24.846999999999998	2.0183123251687297e-09
3705	8.18482e-13	He	1	2.42699m	-24.848000000000003	2.0136703356346656e-09
3706	8.20681e-13	He	1	2.42048m	-24.851999999999997	1.995208895029794e-09
3707	5.733579999999999e-13	He	1	3.46458m	-24.851999999999997	1.995208895029794e-09
3708	2.21646e-10	O	7	89.6225A	-24.853	1.99062004191053e-09
3709	1.13642e-11	C	5	1747.98A	-24.854	1.9860417428606e-09
3710	4.40435e-11	N	2	451.019A	-24.855	1.98147397360627e-09
3711	6.70666e-11	Fe	6	296.190A	-24.855	1.98147397360627e-09
3712	1.29791e-11	O	7	1530.50A	-24.855	1.98147397360627e-09
3713	1.65695e-11	Mn	2	1198.85A	-24.855	1.98147397360627e-09
3714	4.766050000000001e-13	He	1	4.16791m	-24.855999999999998	1.9769167099297147e-09
3715	5.59582e-11	O	7	354.988A	-24.857	1.972369927668743e-09
3716	7.43602e-11	N	6	267.138A	-24.857	1.972369927668743e-09
3717	2.93738e-11	Mg	7	676.265A	-24.86	1.9587922285906644e-09
3718	1.30352e-12	He	1	1.52391m	-24.86	1.9587922285906644e-09
3719	4.42056e-11	Fe	6	449.365A	-24.86	1.9587922285906644e-09
3720	2.23965e-14	He	1	88.6944m	-24.862	1.949792395805223e-09
3721	1.02022e-10	O	7	194.707A	-24.863000000000003	1.9453079977355786e-09
3722	7.35074e-12	C	5	2702.38A	-24.864	1.940833913495321e-09
3723	2.32956e-13	He	1	8.52714m	-24.864	1.940833913495321e-09
3724	7.8982e-14	He	1	25.1506m	-24.864	1.940833913495321e-09
3725	3.204e-11	O	7	619.988A	-24.865	1.9363701193632675e-09
3726	8.32828e-14	He	1	23.8518m	-24.865	1.9363701193632675e-09
3727	8.227610000000001e-13	He	1	2.41437m	-24.866	1.931916591672812e-09
3728	4.12664e-11	Fe	3	481.371A	-24.868000000000002	1.923040241222404e-09
3729	1.46537e-11	O	1	1355.60A	-24.868000000000002	1.923040241222404e-09
3730	4.2550200000000005e-13	He	1	4.66848m	-24.868000000000002	1.923040241222404e-09
3731	2.71954e-11	N	6	730.435A	-24.869	1.918617371400941e-09
3732	2.85346e-12	Co	3	6961.53A	-24.869	1.918617371400941e-09
3733	1.39705e-11	C	5	1421.88A	-24.869	1.918617371400941e-09
3734	1.19527e-12	He	1	1.66193m	-24.87	1.914204673897773e-09
3735	2.43704e-13	Fe	4	8.15106m	-24.872	1.9054097023174613e-09
3736	5.0039e-11	O	7	396.979A	-24.872	1.9054097023174613e-09
3737	5.00421e-11	O	7	396.955A	-24.873	1.901027381610238e-09
3738	5.13096e-11	Ne	4	387.149A	-24.873	1.901027381610238e-09
3739	3.26685e-11	F	2	608.062A	-24.874000000000002	1.8966551399609507e-09
3740	7.98635e-11	O	3	248.730A	-24.874000000000002	1.8966551399609507e-09
3741	5.64131e-11	N	6	352.125A	-24.874000000000002	1.8966551399609507e-09
3742	1.0471e-09	O	8	18.9709A	-24.874000000000002	1.8966551399609507e-09
3743	8.35706e-13	He	1	2.37697m	-24.875	1.892292954188424e-09
3744	5.204600000000001e-13	He	1	3.81671m	-24.875	1.892292954188424e-09
3745	1.44146e-11	Na	6	1378.08A	-24.875	1.892292954188424e-09
3746	2.95013e-12	He	1	6733.43A	-24.875	1.892292954188424e-09
3747	1.57574e-11	C	5	1260.64A	-24.875999999999998	1.887940801164769e-09
3748	9.405210000000001e-18	H	1	21.1207c	-24.875999999999998	1.887940801164769e-09
3749	3.64013e-11	Ne	7	545.708A	-24.877	1.883598657815287e-09
3750	2.58652e-12	He	1	7680.01A	-24.877	1.883598657815287e-09
3751	1.69364e-11	S	2	1172.88A	-24.88	1.8706320558604923e-09
3752	3.82494e-11	Ar	2	519.340A	-24.88	1.8706320558604923e-09
3753	8.398469999999999e-13	He	1	2.36525m	-24.881	1.866329721520522e-09
3754	7.79821e-12	Ti	4	2547.31A	-24.881	1.866329721520522e-09
3755	3.1339e-11	Ar	2	633.858A	-24.883000000000003	1.8577547153656835e-09
3756	3.36136e-11	N	6	590.965A	-24.884	1.853481998087002e-09
3757	6.79771e-11	Fe	7	292.223A	-24.884	1.853481998087002e-09
3758	1.98208e-11	O	3	1002.20A	-24.884	1.853481998087002e-09
3759	3.87592e-13	He	1	5.12510m	-24.885	1.8492191077853504e-09
3760	4.88215e-11	Si	3	406.880A	-24.885	1.8492191077853504e-09
3761	2.08764e-13	He	1	9.51527m	-24.885	1.8492191077853504e-09
3762	1.0206999999999999e-10	Mn	9	194.616A	-24.886	1.8449660218593392e-09
3763	1.44058e-12	He	1	1.37892m	-24.888	1.8364891729882714e-09
3764	1.42578e-13	He	1	13.9323m	-24.889	1.8322653650998362e-09
3765	6.65632e-11	Ca	3	298.430A	-24.889	1.8322653650998362e-09
3766	5.09253e-13	He	1	3.90070m	-24.89	1.8280512716999556e-09
3767	6.44383e-11	Na	5	308.271A	-24.89	1.8280512716999556e-09
3768	1.0326799999999999e-10	Co	8	192.359A	-24.891	1.8238468704459552e-09
3769	6.09116e-11	Fe	4	326.120A	-24.891	1.8238468704459552e-09
3770	1.23916e-11	Sc	3	1603.06A	-24.891	1.8238468704459552e-09
3771	5.26601e-11	S	3	377.220A	-24.891	1.8238468704459552e-09
3772	9.61165e-11	O	7	206.671A	-24.893	1.8154670552615222e-09
3773	8.86227e-15	Ne	4	224.146m	-24.893	1.8154670552615222e-09
3774	5.83544e-11	He	1	340.411A	-24.894000000000002	1.8112915969021583e-09
3775	1.05339e-10	O	7	188.577A	-24.894000000000002	1.8112915969021583e-09
3776	2.95606e-13	He	1	6.71990m	-24.894000000000002	1.8112915969021583e-09
3777	1.76535e-11	N	6	1125.24A	-24.894000000000002	1.8112915969021583e-09
3778	1.64813e-11	O	7	1205.27A	-24.895	1.8071257418305478e-09
3779	1.27928e-12	He	1	1.55278m	-24.897	1.7988227532535287e-09
3780	4.55677e-12	Fe	2	4359.33A	-24.897	1.7988227532535287e-09
3781	1.29554e-12	He	1	1.53329m	-24.898000000000003	1.794685575726487e-09
3782	2.96029e-12	He	1	6710.31A	-24.898000000000003	1.794685575726487e-09
3783	3.52837e-11	Ne	7	562.993A	-24.899	1.7905579134437413e-09
3784	4.10246e-11	K	3	484.209A	-24.9	1.7864397445208082e-09
3785	4.193869999999999e-12	P	2	4736.55A	-24.901	1.782331047123551e-09
3786	8.23549e-13	He	1	2.41206m	-24.901	1.782331047123551e-09
3787	7.13641e-12	Si	8	2783.54A	-24.901999999999997	1.778231799468095e-09
3788	1.67827e-11	Ti	4	1183.63A	-24.901999999999997	1.778231799468095e-09
3789	6.88542e-11	C	3	288.500A	-24.905	1.765990537864186e-09
3790	5.59244e-11	O	7	355.202A	-24.906999999999996	1.7578765483815664e-09
3791	4.40205e-12	Fe	4	4512.55A	-24.906999999999996	1.7578765483815664e-09
3792	8.048100000000001e-13	He	1	2.46822m	-24.909000000000002	1.7497998392941906e-09
3793	2.5512899999999997e-13	Fe	3	7.78604m	-24.91	1.7457754113405169e-09
3794	7.615270000000001e-13	He	1	2.60850m	-24.91	1.7457754113405169e-09
3795	4.41826e-12	Fe	5	4495.99A	-24.91	1.7457754113405169e-09
3796	2.9539599999999997e-12	He	1	6724.69A	-24.910999999999998	1.7417602393142874e-09
3797	4.1866e-12	C	2	4744.77A	-24.913	1.7337575779409237e-09
3798	4.68338e-11	Cr	9	424.147A	-24.914	1.7297700461644904e-09
3799	8.271530000000001e-13	He	1	2.40155m	-24.914	1.7297700461644904e-09
3800	4.695080000000001e-12	Ni	12	4230.90A	-24.915	1.725791685456662e-09
3801	4.01675e-14	He	1	49.4541m	-24.915	1.725791685456662e-09
3802	3.53631e-11	Ne	7	561.728A	-24.916	1.7218224747245388e-09
3803	7.29436e-11	O	5	272.326A	-24.916999999999998	1.7178623929237886e-09
3804	5.35413e-11	O	7	371.012A	-24.916999999999998	1.7178623929237886e-09
3805	8.17358e-12	C	6	2430.33A	-24.916999999999998	1.7178623929237886e-09
3806	5.30244e-13	He	1	3.74629m	-24.916999999999998	1.7178623929237886e-09
3807	8.288299999999999e-13	He	1	2.39669m	-24.919	1.7099695321807868e-09
3808	3.05769e-13	He	1	6.49657m	-24.92	1.706036711391388e-09
3809	1.30941e-12	He	1	1.51706m	-24.921	1.7021129358388157e-09
3810	1.75146e-11	N	1	1134.17A	-24.921	1.7021129358388157e-09
3811	4.08851e-11	Na	6	485.860A	-24.923000000000002	1.6942924372780597e-09
3812	1.03922e-11	Fe	5	1911.48A	-24.923000000000002	1.6942924372780597e-09
3813	7.69333e-11	N	6	258.203A	-24.923000000000002	1.6942924372780597e-09
3814	4.68125e-13	He	1	4.24341m	-24.926	1.6826290101790728e-09
3815	3.4870699999999996e-12	Al	3	5696.60A	-24.927	1.6787590708453359e-09
3816	1.53729e-11	N	6	1292.17A	-24.927	1.6787590708453359e-09
3817	3.87994e-13	He	1	5.11978m	-24.928	1.674898032125077e-09
3818	2.5651499999999997e-10	N	7	77.4398A	-24.929000000000002	1.671045873547454e-09
3819	2.95732e-12	He	1	6717.05A	-24.929000000000002	1.671045873547454e-09
3820	7.75299e-13	He	1	2.56217m	-24.93	1.667202574688718e-09
3821	5.7343e-13	He	1	3.46415m	-24.93	1.667202574688718e-09
3822	2.13823e-11	Al	2	929.014A	-24.93	1.667202574688718e-09
3823	4.898470000000001e-13	He	1	4.05524m	-24.93	1.667202574688718e-09
3824	2.99438e-13	He	1	6.63391m	-24.930999999999997	1.663368115172068e-09
3825	6.17081e-11	S	4	321.910A	-24.932	1.6595424746675677e-09
3826	1.0097899999999999e-13	Cr	5	19.6719m	-24.934	1.651917569609047e-09
3827	2.21643e-12	Fe	4	8962.37A	-24.934	1.651917569609047e-09
3828	9.54288e-12	N	6	2081.60A	-24.935	1.648118264628552e-09
3829	3.63739e-11	K	3	546.118A	-24.935	1.648118264628552e-09
3830	7.43094e-13	He	1	2.67321m	-24.936	1.6443276978070178e-09
3831	4.29364e-11	N	6	462.648A	-24.936	1.6443276978070178e-09
3832	9.92548e-11	Ar	8	200.136A	-24.936999999999998	1.6405458490472625e-09
3833	1.0713099999999999e-10	O	7	185.423A	-24.936999999999998	1.6405458490472625e-09
3834	7.16557e-13	He	1	2.77221m	-24.936999999999998	1.6405458490472625e-09
3835	3.75929e-11	C	2	528.410A	-24.939	1.6330082255551962e-09
3836	5.76747e-11	N	6	344.423A	-24.939	1.6330082255551962e-09
3837	2.34019e-11	Fe	8	848.840A	-24.939	1.6330082255551962e-09
3838	1.81381e-12	Mg	2	1.09518m	-24.94	1.6292524108591693e-09
3839	8.37315e-13	He	1	2.37240m	-24.941	1.6255052342972508e-09
3840	9.50163e-14	He	1	20.9064m	-24.941999999999997	1.6217666760022702e-09
3841	7.05464e-11	Ne	3	281.580A	-24.945	1.6106025127321137e-09
3842	2.14652e-13	He	1	9.25425m	-24.945	1.6106025127321137e-09
3843	3.80736e-11	Ne	4	521.738A	-24.945	1.6106025127321137e-09
3844	1.01953e-10	F	6	194.840A	-24.945999999999998	1.6068982297456034e-09
3845	3.65083e-11	Ca	7	544.108A	-24.945999999999998	1.6068982297456034e-09
3846	6.39591e-11	Fe	7	310.581A	-24.947	1.603202466373532e-09
3847	2.50585e-12	O	7	7927.22A	-24.947	1.603202466373532e-09
3848	5.35444e-11	O	7	370.991A	-24.947	1.603202466373532e-09
3849	6.04223e-11	He	1	328.760A	-24.947	1.603202466373532e-09
3850	8.27941e-13	He	1	2.39926m	-24.948	1.5995152030213431e-09
3851	4.22849e-11	Ne	4	469.777A	-24.948	1.5995152030213431e-09
3852	3.75414e-12	N	6	5291.35A	-24.948	1.5995152030213431e-09
3853	7.60709e-13	He	1	2.61131m	-24.949	1.595836420139534e-09
3854	3.02801e-13	He	1	6.56023m	-24.95	1.5921660982235764e-09
3855	8.30985e-13	He	1	2.39047m	-24.951999999999998	1.5848507594951955e-09
3856	2.5962400000000003e-12	He	1	7651.24A	-24.951999999999998	1.5848507594951955e-09
3857	4.78049e-11	Fe	6	415.532A	-24.953000000000003	1.5812057038975611e-09
3858	1.19881e-11	C	1	1657.01A	-24.953000000000003	1.5812057038975611e-09
3859	5.301840000000001e-13	He	1	3.74671m	-24.954	1.5775690316951906e-09
3860	6.46453e-14	He	1	30.7284m	-24.954	1.5775690316951906e-09
3861	1.9136e-11	C	6	1038.07A	-24.954	1.5775690316951906e-09
3862	9.1769e-13	Fe	5	2.16461m	-24.954	1.5775690316951906e-09
3863	5.83569e-11	He	1	340.396A	-24.956	1.5703207603953997e-09
3864	5.74135e-11	Ar	3	345.990A	-24.956	1.5703207603953997e-09
3865	1.5072799999999999e-13	He	1	13.1790m	-24.958000000000002	1.563105791877141e-09
3866	3.77801e-11	O	7	525.791A	-24.96	1.5559239731280586e-09
3867	1.97506e-13	Ne	7	10.0576m	-24.961	1.552345447292913e-09
3868	1.10633e-10	O	7	179.553A	-24.962	1.5487751518387853e-09
3869	6.64887e-12	Si	1	2987.64A	-24.963	1.5452130678363363e-09
3870	3.73667e-11	N	6	531.609A	-24.963	1.5452130678363363e-09
3871	4.19718e-11	Fe	3	473.281A	-24.965	1.5381134586866656e-09
3872	1.05562e-09	N	7	18.8179A	-24.965	1.5381134586866656e-09
3873	4.54222e-13	He	1	4.37330m	-24.965	1.5381134586866656e-09
3874	4.0948e-11	N	6	485.114A	-24.965999999999998	1.5345758958980227e-09
3875	1.30244e-12	He	1	1.52518m	-24.965999999999998	1.5345758958980227e-09
3876	4.03804e-11	Na	7	491.933A	-24.965999999999998	1.5345758958980227e-09
3877	5.20987e-13	He	1	3.81285m	-24.965999999999998	1.5345758958980227e-09
3878	1.7912e-11	C	1	1109.00A	-24.965999999999998	1.5345758958980227e-09
3879	6.32803e-12	N	6	3139.12A	-24.967	1.5310464692780051e-09
3880	1.2874299999999999e-12	He	1	1.54295m	-24.967	1.5310464692780051e-09
3881	2.38109e-11	N	6	834.258A	-24.969	1.5240119497362458e-09
3882	8.26004e-12	Fe	2	2404.89A	-24.969	1.5240119497362458e-09
3883	1.79884e-11	C	1	1104.29A	-24.97	1.5205068195181944e-09
3884	8.343479999999999e-13	He	1	2.38084m	-24.97	1.5205068195181944e-09
3885	4.5428e-13	He	1	4.37273m	-24.97	1.5205068195181944e-09
3886	7.32762e-11	C	3	271.090A	-24.971	1.517009750875926e-09
3887	8.38103e-13	He	1	2.37017m	-24.971	1.517009750875926e-09
3888	4.94376e-13	He	1	4.01809m	-24.971999999999998	1.5135207252683552e-09
3889	9.03839e-12	Ca	2	2197.79A	-24.974	1.5065667292059244e-09
3890	4.6806300000000004e-12	Fe	2	4243.97A	-24.974	1.5065667292059244e-09
3891	1.3144700000000002e-12	He	1	1.51121m	-24.975	1.503101721881682e-09
3892	9.01572e-14	He	1	22.0331m	-24.976	1.4996446838531518e-09
3893	1.70657e-11	V	3	1164.00A	-24.976	1.4996446838531518e-09
3894	1.53224e-11	N	6	1296.43A	-24.976999999999997	1.4961955967914505e-09
3895	1.09642e-10	O	7	181.176A	-24.978	1.4927544424098368e-09
3896	4.84952e-11	Na	4	409.617A	-24.979	1.4893212024637022e-09
3897	8.11707e-13	He	1	2.44725m	-24.979	1.4893212024637022e-09
3898	6.35565e-11	He	1	312.548A	-24.98	1.4858958587503135e-09
3899	3.25508e-13	Fe	11	6.10261m	-24.98	1.4858958587503135e-09
3900	1.46297e-12	He	1	1.35781m	-24.98	1.4858958587503135e-09
3901	8.35727e-13	He	1	2.37691m	-24.980999999999998	1.4824783931088633e-09
3902	1.12859e-11	Al	2	1760.11A	-24.980999999999998	1.4824783931088633e-09
3903	1.24641e-12	He	1	1.59374m	-24.983	1.4756670236071408e-09
3904	8.317729999999999e-13	He	1	2.38821m	-24.984	1.4722730836336775e-09
3905	5.39678e-11	O	7	368.080A	-24.984	1.4722730836336775e-09
3906	6.06114e-12	Fe	2	3277.35A	-24.985	1.4688869495055554e-09
3907	4.22716e-11	Ne	4	469.924A	-24.985	1.4688869495055554e-09
3908	5.38393e-13	He	1	3.68958m	-24.986	1.465508603269804e-09
3909	2.5218099999999997e-12	Mg	2	7877.05A	-24.986	1.465508603269804e-09
3910	2.55423e-11	N	5	777.707A	-24.987	1.4621380270147922e-09
3911	5.450419999999999e-14	He	1	36.4457m	-24.987	1.4621380270147922e-09
3912	7.21443e-11	Al	6	275.343A	-24.988000000000003	1.4587752028700244e-09
3913	5.73371e-13	He	1	3.46450m	-24.99	1.4520727396349107e-09
3914	6.51146e-11	Al	9	305.069A	-24.993000000000002	1.4420767412059698e-09
3915	7.758640000000001e-13	He	1	2.56030m	-24.994	1.4387600567382235e-09
3916	4.64948e-11	C	2	427.241A	-24.998	1.4255694252519583e-09
3917	2.1971999999999997e-13	He	1	9.04082m	-24.999000000000002	1.4222907065573555e-09
3918	2.89383e-11	Fe	8	686.442A	-25.000999999999998	1.4157558743559377e-09
3919	8.35136e-13	He	1	2.37859m	-25.000999999999998	1.4157558743559377e-09
3920	3.99398e-11	N	6	497.360A	-25.002	1.4124997262020698e-09
3921	8.92389e-12	Ca	7	2225.99A	-25.002	1.4124997262020698e-09
3922	1.17256e-11	Cr	9	1694.11A	-25.002	1.4124997262020698e-09
3923	7.055139999999999e-12	Na	6	2815.60A	-25.004	1.406009879469081e-09
3924	4.1843900000000005e-12	C	2	4747.28A	-25.004	1.406009879469081e-09
3925	1.0122499999999999e-10	O	7	196.241A	-25.006999999999998	1.396330975539138e-09
3926	2.62551e-13	He	1	7.56595m	-25.006999999999998	1.396330975539138e-09
3927	9.31945e-12	Ca	2	2131.51A	-25.006999999999998	1.396330975539138e-09
3928	1.2881799999999999e-12	Fe	5	1.54205m	-25.008000000000003	1.393119503412791e-09
3929	4.84051e-11	C	2	410.379A	-25.009	1.3899154174673927e-09
3930	4.905220000000001e-13	He	1	4.04966m	-25.009	1.3899154174673927e-09
3931	1.04958e-11	Fe	4	1892.61A	-25.011	1.3835293362074555e-09
3932	6.4227300000000004e-12	Al	1	3092.84A	-25.011999999999997	1.3803473070345605e-09
3933	7.870329999999999e-13	He	1	2.52397m	-25.013	1.3771725963256556e-09
3934	4.17864e-11	Si	8	475.381A	-25.013	1.3771725963256556e-09
3935	2.17105e-11	C	6	914.971A	-25.014	1.3740051872487853e-09
3936	3.26754e-11	K	2	607.932A	-25.015	1.3708450630106285e-09
3937	1.0474100000000001e-13	He	1	18.9653m	-25.015	1.3708450630106285e-09
3938	4.71771e-11	Cr	9	421.061A	-25.016	1.3676922068565435e-09
3939	1.6794200000000001e-12	Mg	1	1.18282m	-25.018	1.361408231974461e-09
3940	4.2583199999999996e-13	He	1	4.66486m	-25.02	1.3551531293343462e-09
3941	3.36299e-12	Co	3	5906.78A	-25.02	1.3551531293343462e-09
3942	1.10124e-11	S	2	1803.82A	-25.02	1.3551531293343462e-09
3943	2.60439e-12	He	1	7627.30A	-25.021	1.3520363636262063e-09
3944	1.57624e-13	He	1	12.6024m	-25.023000000000003	1.3458243208097772e-09
3945	1.31887e-12	He	1	1.50618m	-25.023000000000003	1.3458243208097772e-09
3946	1.12494e-11	Al	2	1765.82A	-25.024	1.3427290107658664e-09
3947	5.11549e-11	P	4	388.319A	-25.025	1.3396408197375059e-09
3948	1.13886e-11	Ni	2	1744.24A	-25.025	1.3396408197375059e-09
3949	1.30833e-12	He	1	1.51831m	-25.028000000000002	1.3304187972010812e-09
3950	5.38334e-13	He	1	3.68999m	-25.028000000000002	1.3304187972010812e-09
3951	3.69379e-11	O	7	537.780A	-25.03	1.3243060780802621e-09
3952	7.38953e-13	He	1	2.68819m	-25.03	1.3243060780802621e-09
3953	1.29433e-12	He	1	1.53473m	-25.031	1.3212602586212797e-09
3954	2.69632e-11	Cl	6	736.724A	-25.031	1.3212602586212797e-09
3955	4.80807e-11	Fe	6	413.148A	-25.031999999999996	1.3182214443526612e-09
3956	7.68635e-11	O	7	258.438A	-25.033	1.315189619162894e-09
3957	4.51782e-11	Ca	3	439.692A	-25.037	1.3031318882579553e-09
3958	5.307109999999999e-13	He	1	3.74299m	-25.037	1.3031318882579553e-09
3959	5.89299e-11	Ar	8	337.086A	-25.038	1.3001347680841627e-09
3960	4.56508e-11	O	7	435.139A	-25.038	1.3001347680841627e-09
3961	5.29118e-14	He	1	37.5426m	-25.039	1.2971445410954862e-09
3962	3.86065e-11	Fe	8	514.537A	-25.039	1.2971445410954862e-09
3963	1.5827000000000002e-13	He	1	12.5510m	-25.039	1.2971445410954862e-09
3964	1.1079899999999999e-10	S	9	179.283A	-25.039	1.2971445410954862e-09
3965	8.416149999999999e-13	He	1	2.36028m	-25.039	1.2971445410954862e-09
3966	4.1075e-11	Si	8	483.614A	-25.04	1.2941611914380501e-09
3967	5.68177e-11	Si	9	349.617A	-25.04	1.2941611914380501e-09
3968	3.18138e-10	B	4	62.4397A	-25.04	1.2941611914380501e-09
3969	5.737600000000001e-13	He	1	3.46215m	-25.041	1.2911847032944107e-09
3970	8.17595e-13	He	1	2.42962m	-25.043000000000003	1.285252248460673e-09
3971	7.60865e-13	He	1	2.61077m	-25.043000000000003	1.285252248460673e-09
3972	2.86228e-11	Mg	9	694.007A	-25.044	1.2822962503173003e-09
3973	6.84735e-13	Fe	4	2.90104m	-25.045	1.279347050780988e-09
3974	2.2411199999999998e-13	He	1	8.86364m	-25.046	1.2764046342153939e-09
3975	2.7772e-12	Co	3	7152.69A	-25.048000000000002	1.2705400876305902e-09
3976	1.3290299999999998e-12	He	1	1.49466m	-25.048000000000002	1.2705400876305902e-09
3977	2.83303e-11	Na	5	701.174A	-25.048000000000002	1.2705400876305902e-09
3978	1.66786e-12	Ni	2	1.19102m	-25.05	1.2647024861897765e-09
3979	4.50055e-12	Fe	2	4413.78A	-25.05	1.2647024861897765e-09
3980	5.4529e-13	He	1	3.64292m	-25.051	1.2617937511880886e-09
3981	2.40658e-11	O	7	825.423A	-25.051	1.2617937511880886e-09
3982	1.27992e-12	Fe	5	1.55201m	-25.052	1.2588917060912514e-09
3983	3.29779e-11	N	6	602.356A	-25.054000000000002	1.2531076241021307e-09
3984	4.25429e-13	He	1	4.66927m	-25.055	1.2502255565432308e-09
3985	1.0721799999999999e-10	Cl	9	185.272A	-25.055999999999997	1.2473501175557753e-09
3986	2.7934299999999997e-12	Fe	4	7111.12A	-25.057	1.2444812918944628e-09
3987	1.3227e-12	He	1	1.50181m	-25.059	1.2387634197443682e-09
3988	3.56164e-12	O	1	5577.34A	-25.059	1.2387634197443682e-09
3989	7.70795e-11	Fe	7	257.714A	-25.06	1.2359143429400073e-09
3990	1.40711e-12	Fe	5	1.41172m	-25.06	1.2359143429400073e-09
3991	3.66104e-11	S	2	542.591A	-25.061	1.2330718188304508e-09
3992	6.62377e-14	He	1	29.9896m	-25.061	1.2330718188304508e-09
3993	1.7771e-14	He	1	111.780m	-25.061999999999998	1.2302358323449393e-09
3994	8.11112e-11	C	4	244.904A	-25.063000000000002	1.2274063684473245e-09
3995	1.0521099999999998e-09	N	7	18.8806A	-25.063000000000002	1.2274063684473245e-09
3996	1.24153e-16	P	5	1.60000c	-25.064	1.2245834121361106e-09
3997	7.16662e-11	N	3	277.180A	-25.064	1.2245834121361106e-09
3998	3.69737e-11	N	6	537.259A	-25.065	1.221766948444234e-09
3999	2.24451e-10	N	7	88.5026A	-25.065	1.221766948444234e-09
4000	1.04727e-10	O	7	189.678A	-25.066	1.2189569624391052e-09
4001	4.76677e-13	He	1	4.16728m	-25.066	1.2189569624391052e-09
4002	4.81177e-11	Fe	6	412.831A	-25.066	1.2189569624391052e-09
4003	7.63012e-11	Ne	8	260.343A	-25.066	1.2189569624391052e-09
4004	1.48074e-12	He	1	1.34152m	-25.066	1.2189569624391052e-09
4005	2.85361e-11	Na	5	696.117A	-25.068	1.2133563639302403e-09
4006	5.80102e-11	O	7	342.431A	-25.068	1.2133563639302403e-09
4007	3.3404499999999997e-13	He	1	5.94664m	-25.068	1.2133563639302403e-09
4008	4.41918e-11	Fe	8	449.506A	-25.069000000000003	1.2105657217326986e-09
4009	1.90755e-11	N	6	1041.36A	-25.07	1.2077814978341153e-09
4010	7.13328e-14	Mn	5	27.8476m	-25.070999999999998	1.205003677472802e-09
4011	1.90865e-12	N	1	1.04076m	-25.072	1.2022322459210227e-09
4012	2.3427399999999996e-13	He	1	8.47916m	-25.072	1.2022322459210227e-09
4013	6.94974e-11	S	5	285.830A	-25.073	1.1994671884849326e-09
4014	7.64497e-12	Fe	2	2598.37A	-25.073	1.1994671884849326e-09
4015	7.87597e-13	He	1	2.52216m	-25.073	1.1994671884849326e-09
4016	4.76618e-13	He	1	4.16779m	-25.074	1.1967084905044726e-09
4017	6.28189e-11	Si	8	316.218A	-25.076	1.1912101144387233e-09
4018	5.08713e-13	He	1	3.90485m	-25.076999999999998	1.1884704072015918e-09
4019	1.3260600000000001e-12	He	1	1.49800m	-25.078000000000003	1.185737001116231e-09
4020	5.91138e-11	He	1	336.038A	-25.078000000000003	1.185737001116231e-09
4021	1.69994e-11	N	1	1168.54A	-25.079	1.1830098816904328e-09
4022	2.34891e-11	N	6	845.688A	-25.079	1.1830098816904328e-09
4023	5.92154e-11	He	1	335.461A	-25.079	1.1830098816904328e-09
4024	1.90873e-12	N	1	1.04072m	-25.08	1.1802890344652625e-09
4025	1.7572e-11	C	1	1130.46A	-25.081	1.177574445015049e-09
4026	2.09242e-11	O	7	949.352A	-25.081	1.177574445015049e-09
4027	1.6351300000000002e-13	He	1	12.1486m	-25.081999999999997	1.1748660989473284e-09
4028	1.82654e-11	N	6	1087.55A	-25.083000000000002	1.172163981902691e-09
4029	2.27944e-13	He	1	8.71464m	-25.083000000000002	1.172163981902691e-09
4030	1.1289000000000001e-13	He	1	17.5963m	-25.084	1.1694680795548193e-09
4031	1.31339e-12	He	1	1.51245m	-25.084	1.1694680795548193e-09
4032	2.6112900000000003e-12	He	1	7607.16A	-25.085	1.1667783776102787e-09
4033	4.42652e-11	N	2	448.761A	-25.086	1.1640948618085566e-09
4034	1.28424e-12	He	1	1.54678m	-25.087	1.1614175179219e-09
4035	5.41344e-13	He	1	3.66947m	-25.087	1.1614175179219e-09
4036	1.2821e-11	S	2	1549.37A	-25.088	1.1587463317553078e-09
4037	1.07199e-11	Si	1	1853.05A	-25.088	1.1587463317553078e-09
4038	6.8936100000000006e-12	Si	1	2881.58A	-25.088	1.1587463317553078e-09
4039	7.96757e-13	He	1	2.49316m	-25.09	1.1534223759654462e-09
4040	5.08292e-13	He	1	3.90808m	-25.09	1.1534223759654462e-09
4041	1.30022e-12	He	1	1.52778m	-25.09	1.1534223759654462e-09
4042	3.2070900000000002e-12	Fe	4	6193.92A	-25.090999999999998	1.1507695781150927e-09
4043	8.46683e-13	He	1	2.34615m	-25.092	1.1481228815304777e-09
4044	1.3029e-11	O	7	1524.63A	-25.094	1.1428477360606763e-09
4045	3.44984e-12	Fe	4	5758.08A	-25.095	1.1402192592072035e-09
4046	5.4523e-13	He	1	3.64332m	-25.096	1.1375968276827282e-09
4047	5.81961e-11	He	1	341.336A	-25.096	1.1375968276827282e-09
4048	6.69704e-11	Cl	7	296.615A	-25.096	1.1375968276827282e-09
4049	5.109819999999999e-12	O	7	3887.50A	-25.096999999999998	1.1349804275833982e-09
4050	5.56741e-11	O	7	356.799A	-25.096999999999998	1.1349804275833982e-09
4051	8.1043e-12	Fe	2	2451.10A	-25.096999999999998	1.1349804275833982e-09
4052	3.23651e-11	O	7	613.761A	-25.098000000000003	1.1323700450372928e-09
4053	3.85825e-11	Mg	6	514.857A	-25.098000000000003	1.1323700450372928e-09
4054	3.29759e-11	N	6	602.393A	-25.099	1.1297656662044607e-09
4055	8.34895e-12	Fe	2	2379.28A	-25.101	1.12457486447768e-09
4056	2.31306e-13	He	1	8.58794m	-25.101	1.12457486447768e-09
4057	8.226620000000001e-13	He	1	2.41466m	-25.101	1.12457486447768e-09
4058	6.3191e-11	Si	8	314.356A	-25.101999999999997	1.1219884140626266e-09
4059	1.234e-11	C	5	1609.76A	-25.101999999999997	1.1219884140626266e-09
4060	2.6663400000000003e-13	Cl	4	7.45009m	-25.104	1.1168333455635804e-09
4061	5.3886e-13	He	1	3.68638m	-25.104	1.1168333455635804e-09
4062	4.41724e-12	C	6	4497.03A	-25.105999999999998	1.1117019624528207e-09
4063	2.4123e-12	Mg	2	8234.64A	-25.107	1.1091451188908337e-09
4064	3.21077e-14	He	1	61.8683m	-25.107	1.1091451188908337e-09
4065	3.51465e-16	N	7	5651.90m	-25.108	1.1065941559058552e-09
4066	8.613310000000001e-12	O	7	2306.25A	-25.11	1.1015098175982313e-09
4067	5.511779999999999e-13	He	1	3.60400m	-25.11	1.1015098175982313e-09
4068	6.45625e-13	He	1	3.07678m	-25.111	1.0989764153189215e-09
4069	1.08772e-11	S	1	1826.24A	-25.111	1.0989764153189215e-09
4070	4.10984e-11	Fe	3	483.339A	-25.111	1.0989764153189215e-09
4071	1.75432e-11	C	1	1132.32A	-25.113000000000003	1.0939270773500098e-09
4072	5.07592e-11	O	7	391.347A	-25.113000000000003	1.0939270773500098e-09
4073	4.5461e-13	He	1	4.36956m	-25.113000000000003	1.0939270773500098e-09
4074	2.15528e-12	Cl	10	9216.63A	-25.114	1.09141111488933e-09
4075	1.9126e-11	N	6	1038.61A	-25.115	1.0889009389817343e-09
4076	3.54522e-11	Al	3	560.317A	-25.116999999999997	1.0838978936215856e-09
4077	7.56724e-13	He	1	2.62506m	-25.116999999999997	1.0838978936215856e-09
4078	7.78746e-11	O	7	255.083A	-25.116999999999997	1.0838978936215856e-09
4079	5.816310000000001e-13	K	6	3.41530m	-25.118000000000002	1.0814049976433752e-09
4080	4.3187300000000003e-14	He	1	45.9960m	-25.119	1.0789178351668293e-09
4081	5.06231e-11	Al	9	392.399A	-25.119	1.0789178351668293e-09
4082	5.7873e-12	C	6	3432.42A	-25.122	1.0714906170317497e-09
4083	3.68543e-17	C	4	5.39000c	-25.123	1.0690262569978407e-09
4084	2.16486e-11	N	6	917.587A	-25.123	1.0690262569978407e-09
4085	1.06387e-09	O	7	18.6718A	-25.124000000000002	1.0665675648347278e-09
4086	1.1078099999999999e-13	Fe	2	17.9314m	-25.125	1.0641145275066792e-09
4087	3.59819e-11	Cl	6	552.068A	-25.125	1.0641145275066792e-09
4088	3.99206e-11	Ar	2	497.599A	-25.125999999999998	1.0616671320079255e-09
4089	2.71934e-11	N	6	730.489A	-25.125999999999998	1.0616671320079255e-09
4090	2.87299e-11	Ca	9	691.421A	-25.125999999999998	1.0616671320079255e-09
4091	2.43055e-11	Ne	4	817.283A	-25.127	1.0592253653626116e-09
4092	3.08274e-11	Ar	7	644.376A	-25.127	1.0592253653626116e-09
4093	1.047e-09	N	7	18.9727A	-25.127	1.0592253653626116e-09
4094	1.4321700000000001e-12	He	1	1.38702m	-25.128	1.0567892146247418e-09
4095	5.00553e-11	Si	3	396.851A	-25.131	1.0495143288419853e-09
4096	2.08997e-11	O	7	950.466A	-25.131	1.0495143288419853e-09
4097	1.00201e-09	N	7	19.8246A	-25.131999999999998	1.0471005128683388e-09
4098	7.59622e-14	He	1	26.1504m	-25.131999999999998	1.0471005128683388e-09
4099	7.56683e-13	He	1	2.62520m	-25.131999999999998	1.0471005128683388e-09
4100	1.31779e-12	He	1	1.50741m	-25.133000000000003	1.0446922485173583e-09
4101	3.75756e-11	N	6	528.653A	-25.133000000000003	1.0446922485173583e-09
4102	1.23367e-11	Sc	3	1610.19A	-25.133000000000003	1.0446922485173583e-09
4103	3.34013e-13	Ar	7	5.94722m	-25.133000000000003	1.0446922485173583e-09
4104	3.45095e-11	Fe	8	575.623A	-25.133000000000003	1.0446922485173583e-09
4105	1.6858e-13	He	1	11.7834m	-25.136	1.0375006376635472e-09
4106	3.77535e-12	Fe	2	5261.62A	-25.136	1.0375006376635472e-09
4107	1.04677e-11	Fe	4	1897.70A	-25.136999999999997	1.0351144524128665e-09
4108	8.51075e-13	He	1	2.33404m	-25.136999999999997	1.0351144524128665e-09
4109	1.90695e-11	O	1	1041.69A	-25.138	1.0327337552359527e-09
4110	6.69384e-11	N	6	296.757A	-25.139	1.0303585335106207e-09
4111	7.75202e-13	He	1	2.56249m	-25.14	1.0279887746436559e-09
4112	1.5633399999999999e-12	Fe	6	1.27064m	-25.142	1.0232655952568558e-09
4113	8.08981e-13	Ca	7	2.45549m	-25.142	1.0232655952568558e-09
4114	1.3052799999999999e-12	He	1	1.52185m	-25.144000000000002	1.0185641169081035e-09
4115	2.6171700000000002e-12	He	1	7590.04A	-25.144000000000002	1.0185641169081035e-09
4116	3.87513e-11	Mg	6	512.614A	-25.144000000000002	1.0185641169081035e-09
4117	5.2364e-11	Fe	6	379.353A	-25.144000000000002	1.0185641169081035e-09
4118	2.02162e-10	Ne	8	98.2601A	-25.146	1.0138842398902028e-09
4119	5.42615e-11	O	7	366.088A	-25.146	1.0138842398902028e-09
4120	7.97322e-13	He	1	2.49140m	-25.147	1.0115523708471416e-09
4121	1.49508e-12	He	1	1.32865m	-25.148000000000003	1.0092258649540372e-09
4122	1.19787e-13	He	1	16.5832m	-25.148000000000003	1.0092258649540372e-09
4123	6.86566e-11	Fe	7	289.331A	-25.149	1.0069047098760199e-09
4124	8.270540000000001e-13	He	1	2.40183m	-25.151	1.0022784029673602e-09
4125	1.21226e-13	Co	3	16.3863m	-25.151	1.0022784029673602e-09
4126	3.85185e-13	He	1	5.15712m	-25.151999999999997	9.999732266085075e-10
4127	5.33603e-11	S	3	372.270A	-25.151999999999997	9.999732266085075e-10
4128	4.944479999999999e-13	He	1	4.01750m	-25.156999999999996	9.885266277379267e-10
4129	3.42731e-12	Fe	4	5795.93A	-25.156999999999996	9.885266277379267e-10
4130	9.59346e-12	N	6	2070.63A	-25.156999999999996	9.885266277379267e-10
4131	8.612370000000001e-13	He	1	2.30650m	-25.158	9.862530795844121e-10
4132	2.37514e-10	N	7	83.6350A	-25.158	9.862530795844121e-10
4133	1.80954e-11	C	1	1097.76A	-25.159000000000002	9.83984760446555e-10
4134	5.51119e-13	He	1	3.60439m	-25.159000000000002	9.83984760446555e-10
4135	6.71983e-12	Mn	10	2956.09A	-25.159000000000002	9.83984760446555e-10
4136	8.78543e-11	Cl	7	226.107A	-25.16	9.81721658297953e-10
4137	2.22532e-12	Ca	2	8926.56A	-25.16	9.81721658297953e-10
4138	8.049069999999999e-13	He	1	2.46792m	-25.160999999999998	9.79463761139856e-10
4139	3.86313e-11	Ti	8	514.206A	-25.160999999999998	9.79463761139856e-10
4140	1.32795e-12	He	1	1.49588m	-25.162	9.772110570011096e-10
4141	7.35975e-12	Sc	3	2699.07A	-25.162	9.772110570011096e-10
4142	5.56245e-13	He	1	3.57117m	-25.164	9.727211800347108e-10
4143	1.93341e-11	O	1	1027.43A	-25.165	9.704839834021857e-10
4144	3.2417599999999997e-12	Co	3	6127.67A	-25.165	9.704839834021857e-10
4145	5.45757e-13	He	1	3.63980m	-25.166999999999998	9.660250145314275e-10
4146	5.22629e-13	He	1	3.80087m	-25.166999999999998	9.660250145314275e-10
4147	1.32162e-12	He	1	1.50304m	-25.171	9.571684439632353e-10
4148	5.20446e-13	He	1	3.81681m	-25.171999999999997	9.54967017631059e-10
4149	8.549069999999999e-13	He	1	2.32358m	-25.171999999999997	9.54967017631059e-10
4150	4.38412e-14	He	1	45.3100m	-25.173000000000002	9.527706544389304e-10
4151	4.94389e-13	He	1	4.01798m	-25.174	9.50579342741982e-10
4152	1.53482e-11	N	6	1294.25A	-25.174	9.50579342741982e-10
4153	2.10993e-11	Si	3	941.475A	-25.175	9.483930709220734e-10
4154	3.77028e-11	Ar	8	526.869A	-25.175	9.483930709220734e-10
4155	3.79592e-11	Fe	3	523.311A	-25.177	9.440356005744852e-10
4156	2.94441e-11	Si	9	674.650A	-25.178	9.418643789439238e-10
4157	5.86233e-11	He	1	338.849A	-25.178	9.418643789439238e-10
4158	4.71296e-11	Al	6	421.486A	-25.18	9.375369052112156e-10
4159	4.06476e-11	Fe	3	488.699A	-25.180999999999997	9.35380630165234e-10
4160	7.1712e-13	He	1	2.77003m	-25.182	9.332293144142315e-10
4161	5.02296e-11	Mn	9	395.473A	-25.183000000000003	9.31082946552146e-10
4162	1.72972e-13	He	1	11.4842m	-25.183000000000003	9.31082946552146e-10
4163	8.37216e-13	He	1	2.37268m	-25.183000000000003	9.31082946552146e-10
4164	5.19561e-11	N	7	382.331A	-25.183000000000003	9.31082946552146e-10
4165	2.57382e-12	N	6	7717.90A	-25.183000000000003	9.31082946552146e-10
4166	2.34951e-11	N	6	845.473A	-25.185	9.268050090016384e-10
4167	1.0500600000000001e-10	Mn	9	189.174A	-25.186	9.246734166319942e-10
4168	6.68947e-11	C	4	296.951A	-25.186	9.246734166319942e-10
4169	2.89248e-11	Ne	5	686.763A	-25.186	9.246734166319942e-10
4170	1.31302e-12	He	1	1.51288m	-25.186999999999998	9.225467267887639e-10
4171	1.70024e-11	N	1	1168.33A	-25.188000000000002	9.204249281964272e-10
4172	8.582690000000001e-13	He	1	2.31448m	-25.189	9.183080096054496e-10
4173	1.30968e-12	He	1	1.51675m	-25.19	9.161959597921163e-10
4174	8.30886e-13	He	1	2.39076m	-25.191	9.140887675585648e-10
4175	4.91536e-11	Ne	2	404.130A	-25.191	9.140887675585648e-10
4176	1.3249799999999999e-12	He	1	1.49923m	-25.191	9.140887675585648e-10
4177	7.39556e-11	C	3	268.600A	-25.193	9.09888911167971e-10
4178	3.5038099999999996e-14	He	1	56.6938m	-25.195	9.05708351364683e-10
4179	3.86596e-11	Fe	3	513.830A	-25.197	9.015469994889279e-10
4180	2.6222400000000003e-12	He	1	7575.37A	-25.198	8.994734989291325e-10
4181	7.710609999999999e-13	He	1	2.57625m	-25.199	8.974047672882882e-10
4182	8.41114e-14	He	1	23.6168m	-25.199	8.974047672882882e-10
4183	3.6729e-11	N	6	540.838A	-25.2	8.953407935981935e-10
4184	2.25559e-12	Mg	1	8806.76A	-25.201	8.932815669158507e-10
4185	4.77007e-13	He	1	4.16440m	-25.201999999999998	8.912270763234594e-10
4186	3.6731e-11	N	6	540.809A	-25.201999999999998	8.912270763234594e-10
4187	4.63634e-11	N	2	428.451A	-25.201999999999998	8.912270763234594e-10
4188	4.54208e-13	He	1	4.37343m	-25.203000000000003	8.891773109282933e-10
4189	6.35565e-11	He	1	312.548A	-25.204	8.871322598627294e-10
4190	1.2921700000000002e-10	Mg	5	153.729A	-25.204	8.871322598627294e-10
4191	2.77078e-12	Co	3	7169.26A	-25.205	8.850919122840958e-10
4192	9.54378e-12	C	6	2081.40A	-25.205	8.850919122840958e-10
4193	9.56872e-12	N	6	2075.98A	-25.206999999999997	8.810252843416138e-10
4194	1.25675e-13	He	1	15.8062m	-25.206999999999997	8.810252843416138e-10
4195	1.8313399999999998e-13	He	1	10.8469m	-25.208000000000002	8.789989824169016e-10
4196	2.4081599999999997e-12	Ca	2	8248.80A	-25.208000000000002	8.789989824169016e-10
4197	3.18924e-11	O	7	622.859A	-25.209	8.769773408573067e-10
4198	6.41276e-11	Fe	7	309.764A	-25.209	8.769773408573067e-10
4199	4.48086e-11	O	7	443.318A	-25.21	8.749603489442656e-10
4200	8.342489999999999e-13	He	1	2.38112m	-25.211	8.729479959839019e-10
4201	5.60637e-13	He	1	3.54319m	-25.211	8.729479959839019e-10
4202	1.79556e-11	C	1	1106.31A	-25.211	8.729479959839019e-10
4203	2.20845e-11	Ca	7	899.476A	-25.212	8.709402713069065e-10
4204	2.15969e-11	Ar	2	919.781A	-25.212	8.709402713069065e-10
4205	3.8321699999999994e-12	Mg	1	5183.60A	-25.213	8.689371642685301e-10
4206	7.54643e-11	O	3	263.230A	-25.214000000000002	8.669386642484985e-10
4207	1.31984e-12	He	1	1.50507m	-25.214000000000002	8.669386642484985e-10
4208	2.35397e-11	N	6	843.872A	-25.214000000000002	8.669386642484985e-10
4209	4.61759e-11	N	2	430.191A	-25.214000000000002	8.669386642484985e-10
4210	5.56186e-13	He	1	3.57155m	-25.215	8.649447606509709e-10
4211	8.05471e-13	He	1	2.46619m	-25.215	8.649447606509709e-10
4212	1.4599700000000001e-10	Ne	7	136.061A	-25.215999999999998	8.629554429044613e-10
4213	4.49802e-12	Fe	2	4416.27A	-25.217	8.609707004617984e-10
4214	4.12594e-12	Fe	2	4814.53A	-25.217	8.609707004617984e-10
4215	2.60081e-11	O	7	763.780A	-25.219	8.570148994206081e-10
4216	1.36798e-12	Fe	6	1.45210m	-25.219	8.570148994206081e-10
4217	3.70964e-11	O	3	535.481A	-25.22	8.550438198488244e-10
4218	1.76804e-13	He	1	11.2353m	-25.22	8.550438198488244e-10
4219	4.17545e-11	Ar	7	475.744A	-25.22	8.550438198488244e-10
4220	2.16991e-11	N	6	915.449A	-25.221999999999998	8.51115250350465e-10
4221	1.91013e-11	N	6	1039.95A	-25.221999999999998	8.51115250350465e-10
4222	5.66299e-11	Na	6	350.777A	-25.223000000000003	8.491577395949981e-10
4223	1.5068100000000001e-12	He	1	1.31831m	-25.224	8.472047309893493e-10
4224	2.36089e-10	Mg	9	84.1398A	-25.225	8.452562141788405e-10
4225	5.51645e-13	He	1	3.60095m	-25.225	8.452562141788405e-10
4226	7.49572e-11	Fe	7	265.011A	-25.226	8.433121788326435e-10
4227	1.3135100000000001e-12	He	1	1.51232m	-25.226999999999997	8.413726146436694e-10
4228	8.118029999999999e-13	He	1	2.44695m	-25.226999999999997	8.413726146436694e-10
4229	7.2721e-11	N	6	273.160A	-25.226999999999997	8.413726146436694e-10
4230	4.10282e-11	C	3	484.166A	-25.228	8.394375113285283e-10
4231	5.0565e-11	O	7	392.850A	-25.228	8.394375113285283e-10
4232	5.73041e-12	N	1	3466.50A	-25.228	8.394375113285283e-10
4233	7.86935e-13	He	1	2.52428m	-25.229	8.375068586275225e-10
4234	1.13393e-11	Ni	2	1751.83A	-25.229	8.375068586275225e-10
4235	1.1432e-11	Mg	2	1737.61A	-25.230999999999998	8.336588641468975e-10
4236	4.50963e-11	Ca	5	440.490A	-25.232	8.317415019655946e-10
4237	5.53666e-11	O	2	358.780A	-25.233	8.298285495949378e-10
4238	5.86745e-11	He	1	338.554A	-25.234	8.279199968926439e-10
4239	3.27002e-11	F	2	607.472A	-25.234	8.279199968926439e-10
4240	5.70799e-13	He	1	3.48011m	-25.235	8.260158337397634e-10
4241	1.46056e-11	Ca	2	1360.06A	-25.236	8.241160500405992e-10
4242	1.45645e-11	S	2	1363.90A	-25.236	8.241160500405992e-10
4243	2.71938e-11	Cl	6	730.476A	-25.237	8.222206357227007e-10
4244	4.47834e-11	K	4	443.567A	-25.237	8.222206357227007e-10
4245	1.8016700000000001e-13	He	1	11.0256m	-25.238000000000003	8.203295807367499e-10
4246	4.12589e-11	Fe	3	481.459A	-25.238000000000003	8.203295807367499e-10
4247	3.47115e-12	Al	3	5722.73A	-25.239	8.184428750565882e-10
4248	6.72652e-12	O	5	2953.15A	-25.239	8.184428750565882e-10
4249	2.48126e-11	O	7	800.581A	-25.239	8.184428750565882e-10
4250	3.77089e-12	K	6	5267.85A	-25.239	8.184428750565882e-10
4251	5.34363e-13	He	1	3.71741m	-25.24	8.165605086790763e-10
4252	5.08785e-13	He	1	3.90430m	-25.241	8.146824716240889e-10
4253	5.356569999999999e-14	He	1	37.0843m	-25.241	8.146824716240889e-10
4254	3.68563e-11	S	2	538.970A	-25.243000000000002	8.109393456759452e-10
4255	1.31687e-12	He	1	1.50846m	-25.244	8.090742369371145e-10
4256	1.3338699999999998e-13	Fe	4	14.8924m	-25.244	8.090742369371145e-10
4257	2.62663e-12	He	1	7562.71A	-25.245	8.072134178293404e-10
4258	7.0757e-11	Mg	7	280.742A	-25.245	8.072134178293404e-10
4259	1.16108e-12	Mg	1	1.71087m	-25.246	8.053568784867586e-10
4260	2.16744e-11	N	6	916.494A	-25.247	8.035046090661692e-10
4261	4.46182e-12	Fe	2	4452.10A	-25.247	8.035046090661692e-10
4262	1.4336700000000003e-14	He	1	138.557m	-25.247	8.035046090661692e-10
4263	5.644689999999999e-13	He	1	3.51914m	-25.247	8.035046090661692e-10
4264	1.0391199999999998e-09	N	7	19.1166A	-25.249000000000002	7.998128407313811e-10
4265	7.47476e-11	Cl	7	265.754A	-25.250999999999998	7.961380345313394e-10
4266	1.09551e-11	C	5	1813.26A	-25.252	7.943069678634772e-10
4267	3.93021e-11	N	6	505.430A	-25.252	7.943069678634772e-10
4268	4.45611e-11	Fe	3	445.780A	-25.254	7.906574588513659e-10
4269	4.48423e-11	O	7	442.984A	-25.254	7.906574588513659e-10
4270	1.1124100000000001e-12	Fe	6	1.78571m	-25.255	7.888389971577899e-10
4271	2.6367400000000003e-12	Fe	4	7533.72A	-25.256	7.870247178100436e-10
4272	9.45618e-11	Li	2	210.069A	-25.256	7.870247178100436e-10
4273	1.21152e-11	C	6	1639.63A	-25.256999999999998	7.852146111890118e-10
4274	5.51437e-11	Ar	3	360.231A	-25.256999999999998	7.852146111890118e-10
4275	3.679330000000001e-12	Ti	4	5398.93A	-25.258000000000003	7.834086676976698e-10
4276	1.9103799999999998e-12	N	1	1.03982m	-25.259	7.816068777611108e-10
4277	5.30171e-13	He	1	3.74680m	-25.26	7.798092318264048e-10
4278	1.30742e-13	He	1	15.1936m	-25.26	7.798092318264048e-10
4279	1.07955e-11	Ca	2	1840.06A	-25.261	7.780157203626245e-10
4280	6.77929e-11	Mg	6	293.017A	-25.261999999999997	7.762263338607444e-10
4281	9.10081e-14	He	1	21.8271m	-25.261999999999997	7.762263338607444e-10
4282	2.2339900000000003e-12	Fe	2	8891.91A	-25.261999999999997	7.762263338607444e-10
4283	5.60578e-13	He	1	3.54357m	-25.264	7.726598978158956e-10
4284	2.60326e-11	O	7	763.061A	-25.264	7.726598978158956e-10
4285	8.95233e-12	Si	1	2218.92A	-25.264	7.726598978158956e-10
4286	6.43125e-11	Fe	7	308.874A	-25.265	7.708828293640444e-10
4287	4.25501e-11	Fe	3	466.849A	-25.265	7.708828293640444e-10
4288	2.95104e-11	O	7	673.135A	-25.265	7.708828293640444e-10
4289	2.34119e-10	Si	7	84.8478A	-25.265	7.708828293640444e-10
4290	5.67832e-13	He	1	3.49830m	-25.265	7.708828293640444e-10
4291	1.86766e-11	Ar	7	1063.60A	-25.265	7.708828293640444e-10
4292	1.29337e-11	S	2	1535.87A	-25.266	7.691098480562218e-10
4293	5.08726e-13	He	1	3.90475m	-25.267	7.673409444922446e-10
4294	7.70029e-11	Fe	7	257.970A	-25.267	7.673409444922446e-10
4295	7.6826e-13	He	1	2.58564m	-25.267	7.673409444922446e-10
4296	2.10748e-12	Fe	4	9425.69A	-25.267	7.673409444922446e-10
4297	2.8141500000000002e-14	He	1	70.5879m	-25.268	7.655761092935685e-10
4298	2.6368e-12	He	1	7533.56A	-25.268	7.655761092935685e-10
4299	3.14471e-14	O	1	63.1679m	-25.27	7.620586065857248e-10
4300	4.19649e-11	Fe	3	473.359A	-25.27	7.620586065857248e-10
4301	3.9151e-11	Fe	6	507.380A	-25.271	7.603059204271016e-10
4302	5.80919e-11	He	1	341.949A	-25.271	7.603059204271016e-10
4303	9.31596e-12	Ca	2	2132.30A	-25.272	7.585572653347885e-10
4304	1.68826e-11	S	2	1176.62A	-25.274	7.550720112856038e-10
4305	7.22522e-12	Fe	2	2749.32A	-25.275	7.533353938502747e-10
4306	3.7157e-11	P	5	534.609A	-25.276	7.516027705242052e-10
4307	7.827939999999999e-13	He	1	2.53763m	-25.276	7.516027705242052e-10
4308	1.35614e-11	C	5	1464.77A	-25.276999999999997	7.498741321212115e-10
4309	5.56713e-13	He	1	3.56817m	-25.278000000000002	7.481494694762062e-10
4310	4.2302299999999996e-13	He	1	4.69584m	-25.279	7.464287734452245e-10
4311	5.56537e-11	O	2	356.930A	-25.279	7.464287734452245e-10
4312	6.51389e-11	Fe	7	304.956A	-25.279	7.464287734452245e-10
4313	8.123680000000001e-13	He	1	2.44525m	-25.279	7.464287734452245e-10
4314	4.65679e-11	N	2	426.570A	-25.28	7.447120349052884e-10
4315	1.33542e-12	He	1	1.48751m	-25.281	7.429992447544338e-10
4316	2.63047e-12	He	1	7551.69A	-25.281	7.429992447544338e-10
4317	3.93041e-11	N	6	505.404A	-25.281999999999996	7.412903939116116e-10
4318	8.316260000000001e-12	Fe	2	2388.63A	-25.281999999999996	7.412903939116116e-10
4319	5.16738e-11	O	2	384.420A	-25.283	7.395854733166523e-10
4320	3.69717e-11	O	7	537.289A	-25.285	7.361873867338908e-10
4321	5.50174e-11	Mg	7	361.058A	-25.285	7.361873867338908e-10
4322	2.6070199999999998e-14	He	1	76.1959m	-25.285999999999998	7.344942027297656e-10
4323	1.97442e-11	Fe	8	1006.09A	-25.285999999999998	7.344942027297656e-10
4324	5.08234e-11	S	6	390.853A	-25.285999999999998	7.344942027297656e-10
4325	4.94778e-13	He	1	4.01482m	-25.287	7.328049129407806e-10
4326	4.784520000000001e-13	He	1	4.15182m	-25.287	7.328049129407806e-10
4327	2.69987e-11	N	6	735.756A	-25.288	7.311195084104953e-10
4328	8.17692e-13	He	1	2.42933m	-25.288	7.311195084104953e-10
4329	1.53483e-11	C	5	1294.24A	-25.29	7.277603194031941e-10
4330	1.22495e-11	C	5	1621.65A	-25.291999999999998	7.244165644674189e-10
4331	5.707399999999999e-13	He	1	3.48047m	-25.293000000000003	7.227504526032507e-10
4332	3.2018299999999997e-13	He	1	6.20410m	-25.293000000000003	7.227504526032507e-10
4333	3.4023699999999998e-12	Fe	4	5838.41A	-25.295	7.194297159145456e-10
4334	1.51654e-12	He	1	1.30986m	-25.296	7.177750734837873e-10
4335	9.06553e-11	O	7	219.121A	-25.296	7.177750734837873e-10
4336	7.90108e-11	Fe	7	251.415A	-25.296999999999997	7.161242366250164e-10
4337	4.96722e-11	Fe	6	399.911A	-25.296999999999997	7.161242366250164e-10
4338	2.63383e-12	He	1	7542.05A	-25.299	7.128339446332641e-10
4339	4.64797e-11	Ca	4	427.380A	-25.299	7.128339446332641e-10
4340	1.33944e-11	S	1	1483.04A	-25.301	7.095587701600113e-10
4341	5.6441e-13	He	1	3.51951m	-25.302	7.079268302744938e-10
4342	1.8420200000000003e-12	C	6	1.07841m	-25.302	7.079268302744938e-10
4343	7.68142e-11	S	9	258.604A	-25.304000000000002	7.04674201943722e-10
4344	4.80617e-11	Fe	6	413.312A	-25.305999999999997	7.014365180826523e-10
4345	2.8122e-12	Al	2	7063.68A	-25.305999999999997	7.014365180826523e-10
4346	6.17149e-14	He	1	32.1875m	-25.307	6.998232588585299e-10
4347	1.35134e-13	He	1	14.6998m	-25.307	6.998232588585299e-10
4348	1.66928e-16	O	6	1.19000c	-25.307	6.998232588585299e-10
4349	5.440869999999999e-13	He	1	3.65097m	-25.31	6.950057094306433e-10
4350	2.85334e-12	Co	3	6961.82A	-25.311	6.934072406559898e-10
4351	5.70951e-13	He	1	3.47919m	-25.311	6.934072406559898e-10
4352	7.966600000000001e-13	He	1	2.49347m	-25.311	6.934072406559898e-10
4353	5.12855e-11	O	7	387.331A	-25.311999999999998	6.918124482575053e-10
4354	2.22894e-12	Ca	2	8912.07A	-25.311999999999998	6.918124482575053e-10
4355	5.83569e-11	He	1	340.396A	-25.314	6.886338587867398e-10
4356	3.18109e-11	O	7	624.454A	-25.316	6.854698736080091e-10
4357	2.4538999999999997e-10	N	7	80.9504A	-25.316	6.854698736080091e-10
4358	1.30535e-11	O	7	1521.77A	-25.316999999999997	6.838933366471518e-10
4359	5.20518e-13	He	1	3.81629m	-25.32	6.791854480324211e-10
4360	9.68963e-14	He	1	20.5007m	-25.320999999999998	6.776233648492996e-10
4361	5.677729999999999e-13	He	1	3.49866m	-25.322	6.760648743577976e-10
4362	1.81686e-11	C	1	1093.34A	-25.322	6.760648743577976e-10
4363	5.15038e-11	S	3	385.689A	-25.323	6.745099682949593e-10
4364	5.611050000000001e-13	He	1	3.54024m	-25.323	6.745099682949593e-10
4365	7.6474e-11	N	6	259.754A	-25.324	6.729586384168273e-10
4366	6.21075e-11	Si	8	319.840A	-25.325	6.714108764984109e-10
4367	6.72553e-11	N	4	295.359A	-25.325	6.714108764984109e-10
4368	4.45867e-11	Fe	6	445.524A	-25.326	6.698666743336191e-10
4369	3.5032599999999998e-12	O	7	5670.28A	-25.326	6.698666743336191e-10
4370	2.66048e-13	He	1	7.46649m	-25.326999999999998	6.683260237352569e-10
4371	2.05244e-12	Fe	4	9678.45A	-25.326999999999998	6.683260237352569e-10
4372	5.733579999999999e-13	He	1	3.46458m	-25.329	6.652553445830761e-10
4373	2.08383e-11	O	7	953.269A	-25.33	6.637252997488333e-10
4374	7.55002e-12	Fe	2	2631.05A	-25.331	6.621987739200525e-10
4375	5.85868e-11	O	5	339.060A	-25.331	6.621987739200525e-10
4376	1.45296e-13	He	1	13.6717m	-25.331	6.621987739200525e-10
4377	7.50877e-11	N	3	264.550A	-25.331999999999997	6.606757590032564e-10
4378	4.766050000000001e-13	He	1	4.16791m	-25.333000000000002	6.591562469235556e-10
4379	7.22004e-11	Fe	4	275.130A	-25.334	6.576402296246696e-10
4380	9.40042e-12	Ca	2	2113.15A	-25.334	6.576402296246696e-10
4381	3.11613e-11	Ar	7	637.471A	-25.335	6.561276990688097e-10
4382	4.75685e-11	Na	6	417.597A	-25.336	6.546186472367e-10
4383	7.95802e-10	N	6	24.9616A	-25.336	6.546186472367e-10
4384	3.27298e-11	F	2	606.923A	-25.337	6.531130661274873e-10
4385	2.22532e-14	He	1	89.2657m	-25.337	6.531130661274873e-10
4386	3.31545e-11	Na	6	599.148A	-25.337	6.531130661274873e-10
4387	7.26332e-11	N	3	273.490A	-25.338	6.516109477587357e-10
4388	8.18256e-13	He	1	2.42766m	-25.339000000000002	6.501122841663632e-10
4389	5.3832e-13	He	1	3.69009m	-25.34	6.486170674046099e-10
4390	5.82733e-13	He	1	3.40884m	-25.340999999999998	6.471252895459802e-10
4391	5.49511e-11	N	6	361.494A	-25.340999999999998	6.471252895459802e-10
4392	2.8425900000000003e-12	Fe	11	6988.16A	-25.342	6.456369426812109e-10
4393	3.91509e-11	Ti	9	507.382A	-25.342	6.456369426812109e-10
4394	3.35224e-11	Na	6	592.573A	-25.342	6.456369426812109e-10
4395	3.204e-11	O	7	619.988A	-25.342	6.456369426812109e-10
4396	5.3877e-11	S	3	368.700A	-25.343000000000004	6.441520189192353e-10
4397	8.22759e-13	He	1	2.41437m	-25.344	6.42670510387151e-10
4398	1.38966e-13	He	1	14.2945m	-25.344	6.42670510387151e-10
4399	3.57947e-14	He	1	55.4955m	-25.346	6.397177076114425e-10
4400	5.71267e-13	He	1	3.47726m	-25.346	6.397177076114425e-10
4401	3.64536e-11	P	5	544.924A	-25.346999999999998	6.382463977123572e-10
4402	7.92519e-13	He	1	2.50650m	-25.348000000000003	6.367784717321265e-10
4403	9.54026e-13	He	1	2.08217m	-25.35	6.338527404149865e-10
4404	6.941510000000001e-12	C	5	2861.69A	-25.35	6.338527404149865e-10
4405	4.99507e-11	O	7	397.681A	-25.35	6.338527404149865e-10
4406	4.99169e-11	O	7	397.950A	-25.351999999999997	6.309404516121955e-10
4407	5.20459e-13	He	1	3.81672m	-25.351999999999997	6.309404516121955e-10
4408	5.0881e-11	Si	3	390.410A	-25.351999999999997	6.309404516121955e-10
4409	1.46222e-11	O	1	1358.51A	-25.357	6.237181359854787e-10
4410	5.64937e-13	He	1	3.51623m	-25.359	6.208524114603384e-10
4411	4.83674e-11	Si	8	410.699A	-25.359	6.208524114603384e-10
4412	1.91255e-11	N	6	1038.64A	-25.361	6.179998537433818e-10
4413	1.42329e-13	He	1	13.9567m	-25.361	6.179998537433818e-10
4414	8.11085e-11	C	4	244.912A	-25.362	6.165784935221039e-10
4415	1.78888e-11	C	1	1110.44A	-25.363000000000003	6.151604023386101e-10
4416	4.90069e-13	He	1	4.05340m	-25.363000000000003	6.151604023386101e-10
4417	8.060979999999999e-13	He	1	2.46427m	-25.363000000000003	6.151604023386101e-10
4418	1.52469e-12	He	1	1.30285m	-25.363000000000003	6.151604023386101e-10
4419	4.31267e-11	N	4	460.607A	-25.364	6.137455726743421e-10
4420	5.83862e-11	He	1	340.225A	-25.364	6.137455726743421e-10
4421	6.53898e-12	S	4	3037.85A	-25.365	6.123339970280039e-10
4422	2.95349e-11	O	7	672.576A	-25.365	6.123339970280039e-10
4423	3.27813e-11	N	6	605.970A	-25.366	6.10925667915557e-10
4424	5.09115e-13	He	1	3.90177m	-25.366999999999997	6.095205778701905e-10
4425	2.6009e-12	Fe	2	7637.54A	-25.368000000000002	6.08118719442242e-10
4426	1.35319e-12	He	1	1.46797m	-25.369	6.067200851992175e-10
4427	1.29676e-11	O	7	1531.86A	-25.369	6.067200851992175e-10
4428	6.86115e-14	He	1	28.9521m	-25.369	6.067200851992175e-10
4429	4.5180100000000003e-13	He	1	4.39672m	-25.369	6.067200851992175e-10
4430	1.0116799999999998e-10	Mn	9	196.351A	-25.37	6.053246677256825e-10
4431	1.78368e-11	C	1	1113.68A	-25.372	6.025434535106589e-10
4432	3.50095e-11	Ar	2	567.402A	-25.372	6.025434535106589e-10
4433	7.90471e-11	N	6	251.299A	-25.372	6.025434535106589e-10
4434	2.59466e-11	O	7	765.589A	-25.373	6.011576420234444e-10
4435	2.89871e-11	N	6	685.285A	-25.374000000000002	5.997750178142044e-10
4436	1.01964e-13	He	1	19.4819m	-25.374000000000002	5.997750178142044e-10
4437	1.1581399999999998e-10	Ar	10	171.520A	-25.374000000000002	5.997750178142044e-10
4438	5.52236e-13	He	1	3.59709m	-25.375	5.98395573552408e-10
4439	5.682989999999999e-13	He	1	3.49542m	-25.375999999999998	5.970193019243741e-10
4440	8.23568e-11	O	3	241.200A	-25.377	5.956461956332427e-10
4441	1.78213e-11	C	1	1114.65A	-25.378	5.942762473989456e-10
4442	6.8681e-11	C	4	289.228A	-25.379	5.929094499581538e-10
4443	4.78081e-11	Na	6	415.504A	-25.38	5.915457960642482e-10
4444	2.36392e-13	Ni	4	8.40319m	-25.381	5.901852784872619e-10
4445	3.55606e-11	Ne	7	558.609A	-25.381999999999998	5.888278900138757e-10
4446	4.4547e-11	Fe	3	445.921A	-25.384	5.861224716074777e-10
4447	9.8526e-11	O	7	201.616A	-25.385	5.847744273306116e-10
4448	8.04809e-13	He	1	2.46822m	-25.386999999999997	5.820876328935338e-10
4449	3.76695e-12	Fe	2	5273.35A	-25.386999999999997	5.820876328935338e-10
4450	7.61941e-12	Fe	2	2607.09A	-25.386999999999997	5.820876328935338e-10
4451	5.883680000000001e-12	Fe	2	3376.20A	-25.388	5.807488684881913e-10
4452	2.6955799999999997e-13	He	1	7.36926m	-25.389	5.794131831555472e-10
4453	1.50021e-11	Ni	2	1324.11A	-25.39	5.780805698139166e-10
4454	8.27151e-13	He	1	2.40155m	-25.391	5.767510213979256e-10
4455	2.94489e-11	O	7	674.540A	-25.391	5.767510213979256e-10
4456	8.23323e-13	He	1	2.41272m	-25.392	5.754245308584316e-10
4457	5.30243e-13	He	1	3.74630m	-25.394000000000002	5.727806952934405e-10
4458	2.3518400000000002e-12	O	1	8446.36A	-25.395	5.714633362505951e-10
4459	5.3453e-11	O	7	371.625A	-25.395	5.714633362505951e-10
4460	3.6495400000000005e-10	S	9	54.4300A	-25.397	5.688377007216211e-10
4461	6.73069e-11	Cl	7	295.132A	-25.397	5.688377007216211e-10
4462	1.33084e-11	N	1	1492.63A	-25.398000000000003	5.675294103146296e-10
4463	7.68825e-11	Si	10	258.374A	-25.399	5.66224128892085e-10
4464	2.0246e-10	Ne	8	98.1156A	-25.399	5.66224128892085e-10
4465	3.93511e-11	Ti	8	504.801A	-25.4	5.649218495335059e-10
4466	7.44321e-11	C	3	266.880A	-25.401	5.636225653343321e-10
4467	2.03364e-11	O	1	976.791A	-25.401999999999997	5.623262694058974e-10
4468	5.58602e-11	O	2	355.610A	-25.401999999999997	5.623262694058974e-10
4469	3.83833e-12	Fe	5	5175.29A	-25.404	5.597426148857014e-10
4470	1.53729e-11	N	6	1292.17A	-25.404	5.597426148857014e-10
4471	2.41837e-12	Mg	2	8213.99A	-25.405	5.584552425956655e-10
4472	1.71859e-14	He	1	115.586m	-25.405	5.584552425956655e-10
4473	5.39691e-11	Mg	9	368.071A	-25.408	5.546108637465612e-10
4474	4.3943900000000005e-14	He	1	45.2041m	-25.409000000000002	5.533352941566239e-10
4475	1.44392e-11	Ni	2	1375.73A	-25.409000000000002	5.533352941566239e-10
4476	4.64467e-12	Fe	2	4276.83A	-25.412	5.495261607846657e-10
4477	4.51968e-11	Ti	9	439.510A	-25.413	5.482622856870222e-10
4478	8.81791e-11	Cl	7	225.274A	-25.413	5.482622856870222e-10
4479	5.45217e-13	He	1	3.64341m	-25.414	5.470013174214395e-10
4480	9.54288e-12	N	6	2081.60A	-25.415	5.457432493023937e-10
4481	6.1704e-13	Fe	4	3.21932m	-25.416	5.444880746597244e-10
4482	8.00668e-13	He	1	2.48098m	-25.416	5.444880746597244e-10
4483	5.5545e-11	N	6	357.628A	-25.416	5.444880746597244e-10
4484	8.373129999999999e-13	He	1	2.37240m	-25.418000000000003	5.419863791995892e-10
4485	1.1733499999999999e-14	He	1	169.296m	-25.419	5.407398451183877e-10
4486	3.54448e-11	Al	3	560.433A	-25.42	5.394961779860114e-10
4487	1.0635599999999999e-13	He	1	18.6774m	-25.421	5.382553712086701e-10
4488	8.25022e-11	Al	7	240.775A	-25.421	5.382553712086701e-10
4489	3.47697e-11	N	6	571.315A	-25.423000000000002	5.357823124196643e-10
4490	5.51225e-11	Na	5	360.369A	-25.425	5.333206163036636e-10
4491	5.80204e-11	He	1	342.370A	-25.425	5.333206163036636e-10
4492	1.53158e-12	He	1	1.29699m	-25.425	5.333206163036636e-10
4493	5.34192e-11	O	7	371.860A	-25.426	5.320940129240515e-10
4494	6.54228e-13	He	1	3.03632m	-25.427	5.308702306539231e-10
4495	7.449980000000001e-14	He	1	26.6638m	-25.427	5.308702306539231e-10
4496	8.30983e-13	He	1	2.39048m	-25.429000000000002	5.284311035035667e-10
4497	4.32669e-11	Al	7	459.114A	-25.43	5.272157456913337e-10
4498	7.91664e-11	Ne	3	250.920A	-25.430999999999997	5.260031831245015e-10
4499	2.50503e-10	N	7	79.2983A	-25.430999999999997	5.260031831245015e-10
4500	7.60925e-11	Si	10	261.057A	-25.430999999999997	5.260031831245015e-10
4501	5.301840000000001e-13	He	1	3.74671m	-25.432	5.247934093741798e-10
4502	1.86235e-11	Si	4	1066.64A	-25.432	5.247934093741798e-10
4503	3.84026e-12	Mg	1	5172.68A	-25.433000000000003	5.235864180262688e-10
4504	1.29055e-13	K	4	15.3923m	-25.434	5.223822026814332e-10
4505	4.34168e-12	Mg	1	4575.29A	-25.434	5.223822026814332e-10
4506	5.59133e-13	He	1	3.55272m	-25.436999999999998	5.187861488924124e-10
4507	8.277159999999999e-13	He	1	2.39991m	-25.438000000000002	5.175929738602109e-10
4508	2.91387e-11	Na	9	681.720A	-25.439	5.164025430544403e-10
4509	4.32088e-11	Cl	7	459.732A	-25.439	5.164025430544403e-10
4510	2.4256e-11	O	3	818.949A	-25.443	5.116681360822006e-10
4511	5.20848e-13	He	1	3.81387m	-25.443	5.116681360822006e-10
4512	1.16518e-13	He	1	17.0484m	-25.444000000000003	5.104913320251771e-10
4513	1.08069e-10	N	7	183.813A	-25.445	5.093172345423821e-10
4514	7.92022e-11	Si	8	250.807A	-25.445	5.093172345423821e-10
4515	8.343459999999999e-13	He	1	2.38084m	-25.447	5.069771344139867e-10
4516	3.75615e-12	C	6	5288.52A	-25.447	5.069771344139867e-10
4517	2.1945e-12	Fe	2	9051.95A	-25.448	5.058111193614084e-10
4518	5.40268e-11	Mg	7	367.678A	-25.448	5.058111193614084e-10
4519	4.94376e-13	He	1	4.01809m	-25.449	5.046477860690328e-10
4520	3.925e-11	Ar	2	506.101A	-25.449	5.046477860690328e-10
4521	3.66876e-11	O	7	541.449A	-25.45	5.03487128368987e-10
4522	8.34876e-13	He	1	2.37933m	-25.451	5.02329140107571e-10
4523	1.36753e-12	He	1	1.45258m	-25.451	5.02329140107571e-10
4524	3.65343e-11	N	6	543.720A	-25.451	5.02329140107571e-10
4525	2.1458e-14	He	1	92.5736m	-25.451999999999998	5.011738151452545e-10
4526	1.53224e-11	N	6	1296.43A	-25.454	4.988711306303163e-10
4527	9.26751e-13	Fe	4	2.14345m	-25.455	4.977237588690986e-10
4528	1.75352e-12	N	5	1.13283m	-25.455	4.977237588690986e-10
4529	8.11706e-13	He	1	2.44725m	-25.456	4.965790259896994e-10
4530	1.0725200000000001e-10	Fe	8	185.213A	-25.456	4.965790259896994e-10
4531	1.1018800000000001e-13	He	1	18.0279m	-25.456999999999997	4.954369259228672e-10
4532	4.74198e-13	He	1	4.18907m	-25.456999999999997	4.954369259228672e-10
4533	6.4836e-11	S	4	306.380A	-25.458000000000002	4.942974526132887e-10
4534	2.3213e-11	N	6	855.747A	-25.458000000000002	4.942974526132887e-10
4535	6.77976e-12	Ti	4	2929.97A	-25.461	4.90894732883847e-10
4536	8.37878e-13	He	1	2.37081m	-25.462	4.897657063283681e-10
4537	8.7128e-12	Fe	2	2279.92A	-25.462	4.897657063283681e-10
4538	3.64425e-10	S	9	54.5090A	-25.462	4.897657063283681e-10
4539	1.4575799999999998e-10	Mg	5	136.284A	-25.462	4.897657063283681e-10
4540	6.345619999999999e-12	Be	2	3130.42A	-25.463	4.886392764619093e-10
4541	2.4219900000000003e-12	Ca	2	8201.72A	-25.463	4.886392764619093e-10
4542	5.38392e-13	He	1	3.68959m	-25.463	4.886392764619093e-10
4543	1.69457e-11	S	2	1172.24A	-25.465999999999998	4.852755073431194e-10
4544	5.64751e-11	Al	6	351.739A	-25.467	4.841594046477508e-10
4545	1.82208e-11	C	1	1090.21A	-25.467	4.841594046477508e-10
4546	5.08406e-14	He	1	39.0720m	-25.469	4.819348942480585e-10
4547	3.53968e-11	Na	4	561.193A	-25.47	4.80826474749606e-10
4548	7.265589999999999e-12	Sc	3	2734.05A	-25.471	4.797206045452538e-10
4549	1.2793799999999999e-14	He	1	155.266m	-25.471	4.797206045452538e-10
4550	4.18002e-11	N	6	475.224A	-25.471999999999998	4.786172777717962e-10
4551	5.50506e-11	Ar	3	360.840A	-25.471999999999998	4.786172777717962e-10
4552	7.011090000000001e-13	Fe	4	2.83329m	-25.473000000000003	4.775164885794926e-10
4553	6.33142e-12	C	6	3137.44A	-25.473000000000003	4.775164885794926e-10
4554	3.84385e-12	Co	11	5167.85A	-25.473000000000003	4.775164885794926e-10
4555	8.315469999999999e-13	He	1	2.38885m	-25.475	4.753224996067067e-10
4556	1.1355e-13	He	1	17.4940m	-25.475	4.753224996067067e-10
4557	3.85228e-11	N	6	515.655A	-25.476	4.742292881939093e-10
4558	6.91198e-11	Fe	7	287.392A	-25.476999999999997	4.7313859109759e-10
4559	1.03634e-10	O	7	191.678A	-25.476999999999997	4.7313859109759e-10
4560	8.43319e-11	Si	8	235.551A	-25.478	4.720504025349732e-10
4561	8.07565e-13	He	1	2.45980m	-25.479	4.709647167366074e-10
4562	1.28864e-11	Cl	10	1541.50A	-25.479	4.709647167366074e-10
4563	7.95671e-14	He	1	24.9657m	-25.48	4.698815279462825e-10
4564	5.51105e-13	He	1	3.60448m	-25.480999999999998	4.688008304210475e-10
4565	7.60044e-11	N	7	261.359A	-25.480999999999998	4.688008304210475e-10
4566	2.93726e-11	Ca	9	676.291A	-25.480999999999998	4.688008304210475e-10
4567	1.5374700000000001e-12	He	1	1.29202m	-25.483	4.666468862600026e-10
4568	1.7649099999999998e-12	P	2	1.12553m	-25.483	4.666468862600026e-10
4569	4.43698e-11	Ti	9	447.702A	-25.483	4.666468862600026e-10
4570	3.12586e-11	C	3	635.489A	-25.487	4.623686418911548e-10
4571	6.69161e-11	C	4	296.856A	-25.487	4.623686418911548e-10
4572	6.72688e-11	S	4	295.300A	-25.487	4.623686418911548e-10
4573	1.56442e-11	N	6	1269.77A	-25.487	4.623686418911548e-10
4574	3.72435e-12	Co	3	5333.67A	-25.489	4.602442509519211e-10
4575	4.10959e-11	N	6	483.368A	-25.49	4.591857185486974e-10
4576	9.94244e-12	Fe	4	1997.95A	-25.49	4.591857185486974e-10
4577	2.5400799999999997e-10	N	7	78.2041A	-25.49	4.591857185486974e-10
4578	8.3491e-13	He	1	2.37923m	-25.491999999999997	4.570759518138281e-10
4579	1.10031e-11	S	2	1805.35A	-25.493000000000002	4.5602470629640555e-10
4580	3.25757e-11	Mg	10	609.794A	-25.494	4.549758785765874e-10
4581	5.65021e-13	He	1	3.51570m	-25.494	4.549758785765874e-10
4582	3.91075e-11	N	6	507.946A	-25.494	4.549758785765874e-10
4583	4.50993e-11	Fe	3	440.461A	-25.495	4.5392946309358226e-10
4584	1.17284e-11	Si	1	1693.70A	-25.499000000000002	4.497678127611425e-10
4585	4.3443699999999996e-12	Ca	7	4572.46A	-25.5	4.4873337549712443e-10
4586	7.47781e-11	O	7	265.645A	-25.500999999999998	4.4770131737279326e-10
4587	5.50626e-11	Na	4	360.761A	-25.500999999999998	4.4770131737279326e-10
4588	5.51495e-12	Al	3	3601.93A	-25.500999999999998	4.4770131737279326e-10
4589	7.47152e-11	Cl	7	265.869A	-25.502	4.466716329162758e-10
4590	4.062580000000001e-12	Fe	2	4889.62A	-25.502	4.466716329162758e-10
4591	2.57918e-11	Na	6	770.186A	-25.505	4.435967670235376e-10
4592	5.38333e-13	He	1	3.68999m	-25.505	4.435967670235376e-10
4593	2.96072e-14	He	1	67.0933m	-25.506999999999998	4.4155862501485363e-10
4594	1.59716e-11	Ca	2	1243.74A	-25.506999999999998	4.4155862501485363e-10
4595	2.69245e-12	Ni	2	7377.83A	-25.508000000000003	4.4054306835871354e-10
4596	3.28566e-11	Cl	7	604.580A	-25.508000000000003	4.4054306835871354e-10
4597	1.93973e-11	N	6	1024.08A	-25.51	4.385189568209286e-10
4598	4.37522e-12	Cr	5	4540.22A	-25.511999999999997	4.3650414523089734e-10
4599	9.83884e-12	Al	8	2018.98A	-25.511999999999997	4.3650414523089734e-10
4600	5.98039e-11	S	4	332.160A	-25.513	4.3550021355567055e-10
4601	1.29539e-12	Fe	2	1.53347m	-25.513	4.3550021355567055e-10
4602	5.305729999999999e-13	He	1	3.74397m	-25.514	4.344985908592305e-10
4603	4.83125e-11	Na	8	411.166A	-25.515	4.3349927183106247e-10
4604	3.32728e-11	Na	5	597.018A	-25.516	4.325022511728838e-10
4605	2.15295e-12	Fe	2	9226.62A	-25.517	4.315075235985829e-10
4606	4.11708e-11	C	3	482.489A	-25.519000000000002	4.295249266179689e-10
4607	1.0713699999999999e-10	O	7	185.412A	-25.519000000000002	4.295249266179689e-10
4608	2.19704e-11	N	6	904.147A	-25.519000000000002	4.295249266179689e-10
4609	5.43962e-11	Mg	7	365.181A	-25.52	4.2853704670012734e-10
4610	7.99632e-12	Fe	2	2484.20A	-25.52	4.2853704670012734e-10
4611	8.175939999999999e-13	He	1	2.42962m	-25.521	4.275514388430444e-10
4612	7.05368e-13	He	1	2.81619m	-25.521	4.275514388430444e-10
4613	2.48769e-11	C	1	798.512A	-25.523000000000003	4.2558701842080404e-10
4614	2.5645e-11	O	7	774.593A	-25.523000000000003	4.2558701842080404e-10
4615	1.94923e-13	Fe	3	10.1909m	-25.523000000000003	4.2558701842080404e-10
4616	1.7755e-11	Si	5	1118.81A	-25.524	4.246081954404887e-10
4617	4.68557e-11	Si	3	423.950A	-25.524	4.246081954404887e-10
4618	4.45583e-11	O	7	445.809A	-25.524	4.246081954404887e-10
4619	5.67289e-14	He	1	35.0165m	-25.526	4.2265729799331943e-10
4620	8.39592e-14	He	1	23.6597m	-25.526	4.2265729799331943e-10
4621	3.24252e-11	K	2	612.624A	-25.526999999999997	4.2168521318300494e-10
4622	5.45288e-13	He	1	3.64293m	-25.528000000000002	4.207153641057065e-10
4623	1.3792600000000001e-12	He	1	1.44023m	-25.528000000000002	4.207153641057065e-10
4624	3.90237e-11	O	7	509.036A	-25.53	4.1878235259384143e-10
4625	1.32902e-11	N	1	1494.68A	-25.53	4.1878235259384143e-10
4626	1.74529e-11	N	6	1138.17A	-25.531	4.1781917991063686e-10
4627	6.8156e-11	Mg	6	291.456A	-25.531999999999996	4.1685822246313146e-10
4628	9.86483e-12	N	6	2013.66A	-25.531999999999996	4.1685822246313146e-10
4629	1.73874e-11	N	6	1142.47A	-25.531999999999996	4.1685822246313146e-10
4630	1.50534e-11	Si	5	1319.60A	-25.534000000000002	4.1494293290732333e-10
4631	8.57273e-13	He	1	2.31717m	-25.535	4.139885906443562e-10
4632	1.54254e-12	He	1	1.28778m	-25.535999999999998	4.130364433076853e-10
4633	8.134529999999999e-13	He	1	2.44199m	-25.537	4.1208648584911685e-10
4634	8.962e-15	He	1	221.652m	-25.538	4.1113871323207453e-10
4635	2.43929e-11	N	6	814.353A	-25.539	4.1019312043156204e-10
4636	5.14571e-11	Si	3	386.039A	-25.54	4.0924970243414394e-10
4637	2.00017e-12	Ca	2	9931.38A	-25.54	4.0924970243414394e-10
4638	4.91969e-13	He	1	4.03775m	-25.541	4.0830845423790517e-10
4639	5.56172e-13	He	1	3.57164m	-25.541	4.0830845423790517e-10
4640	2.0788499999999998e-10	Si	6	95.5548A	-25.541999999999998	4.073693708524483e-10
4641	1.92261e-10	Li	3	103.320A	-25.544	4.0549767860960793e-10
4642	5.700890000000001e-13	He	1	3.48445m	-25.546	4.036345860114732e-10
4643	1.90755e-11	N	6	1041.36A	-25.546999999999997	4.027062522246388e-10
4644	2.29037e-11	O	1	867.303A	-25.546999999999997	4.027062522246388e-10
4645	1.28294e-12	Co	3	1.54836m	-25.546999999999997	4.027062522246388e-10
4646	2.18861e-11	S	2	907.630A	-25.546999999999997	4.027062522246388e-10
4647	6.81777e-11	Mg	6	291.363A	-25.548000000000002	4.0178005354625904e-10
4648	9.412130000000001e-14	He	1	21.1052m	-25.549	4.0085598506573367e-10
4649	5.94872e-11	Na	5	333.928A	-25.55	3.9993404188373385e-10
4650	7.568180000000001e-13	He	1	2.62473m	-25.55	3.9993404188373385e-10
4651	9.40005e-11	Cr	9	211.323A	-25.55	3.9993404188373385e-10
4652	4.5201e-11	N	2	439.470A	-25.552	3.980965118743621e-10
4653	7.32951e-11	N	3	271.020A	-25.554000000000002	3.9626742454848437e-10
4654	5.08712e-13	He	1	3.90485m	-25.554000000000002	3.9626742454848437e-10
4655	5.85784e-13	Fe	4	3.39109m	-25.555	3.9535603476282373e-10
4656	2.66417e-13	He	1	7.45615m	-25.557	3.935395387855344e-10
4657	2.09242e-11	O	7	949.352A	-25.558000000000003	3.9263442296302156e-10
4658	3.6166400000000002e-12	Ti	4	5492.51A	-25.56	3.9083043165608666e-10
4659	4.43908e-12	Fe	2	4474.90A	-25.56	3.9083043165608666e-10
4660	7.58875e-12	Fe	2	2617.62A	-25.561999999999998	3.890347289363053e-10
4661	1.27227e-11	C	1	1561.34A	-25.561999999999998	3.890347289363053e-10
4662	8.7791e-14	He	1	22.6270m	-25.561999999999998	3.890347289363053e-10
4663	5.79693e-11	He	1	342.672A	-25.563000000000002	3.8813997388893727e-10
4664	3.65039e-14	He	1	54.4174m	-25.564	3.87247276721079e-10
4665	3.34785e-11	Na	5	593.349A	-25.565	3.8635663269972937e-10
4666	8.42706e-11	Cr	9	235.722A	-25.566999999999997	3.8458148521900887e-10
4667	1.5348e-12	Fe	2	1.29427m	-25.568	3.8369697234797324e-10
4668	7.16445e-11	Si	10	277.264A	-25.568	3.8369697234797324e-10
4669	7.29746e-11	O	5	272.211A	-25.569000000000003	3.8281449380009233e-10
4670	2.73223e-12	Co	3	7270.41A	-25.57	3.8193404489655266e-10
4671	4.42824e-11	Fe	6	448.586A	-25.573	3.7930482942508774e-10
4672	5.4523e-13	He	1	3.64332m	-25.573	3.7930482942508774e-10
4673	7.85284e-11	Ti	5	252.959A	-25.574	3.7843245252561165e-10
4674	3.72427e-11	Fe	3	533.379A	-25.576	3.7669371334561936e-10
4675	1.29059e-11	O	7	1539.18A	-25.576999999999998	3.7582734184648103e-10
4676	4.04941e-11	Ca	3	490.552A	-25.576999999999998	3.7582734184648103e-10
4677	3.17672e-11	O	7	625.313A	-25.578000000000003	3.7496296294649057e-10
4678	6.179610000000001e-14	He	1	32.1451m	-25.578000000000003	3.7496296294649057e-10
4679	8.22661e-13	He	1	2.41466m	-25.578000000000003	3.7496296294649057e-10
4680	9.72447e-15	He	1	204.273m	-25.579	3.7410057206280935e-10
4681	9.11539e-14	He	1	21.7922m	-25.579	3.7410057206280935e-10
4682	5.38722e-13	He	1	3.68733m	-25.581	3.723817360656267e-10
4683	1.54693e-12	He	1	1.28412m	-25.581	3.723817360656267e-10
4684	4.68943e-11	O	7	423.600A	-25.581999999999997	3.715252818390309e-10
4685	3.73028e-11	Al	7	532.519A	-25.583000000000002	3.706707974024892e-10
4686	1.2072299999999999e-12	Si	1	1.64545m	-25.584	3.698182782256222e-10
4687	6.08364e-14	O	3	32.6523m	-25.584	3.698182782256222e-10
4688	6.10109e-12	Fe	2	3255.89A	-25.586	3.681191175813995e-10
4689	5.511770000000001e-13	He	1	3.60401m	-25.587	3.6727246710526325e-10
4690	5.10745e-11	S	6	388.931A	-25.588	3.6642776387118675e-10
4691	3.68128e-11	Al	7	539.608A	-25.588	3.6642776387118675e-10
4692	8.1852e-13	He	1	2.42687m	-25.589000000000002	3.655850034006375e-10
4693	1.9126e-11	N	6	1038.61A	-25.592	3.630683339391976e-10
4694	5.744810000000001e-13	He	1	3.45781m	-25.592	3.630683339391976e-10
4695	4.5274900000000005e-12	Co	3	4387.52A	-25.593000000000004	3.622332999430816e-10
4696	5.605640000000001e-13	He	1	3.54365m	-25.594	3.6140018647186855e-10
4697	7.5687e-11	O	7	262.455A	-25.594	3.6140018647186855e-10
4698	1.79876e-11	C	1	1104.34A	-25.596	3.597397034459509e-10
4699	1.38218e-09	O	8	14.3719A	-25.596999999999998	3.589123250875335e-10
4700	1.34939e-11	P	2	1472.10A	-25.598000000000003	3.5808684964652926e-10
4701	2.55862e-11	S	10	776.375A	-25.599	3.572632727463612e-10
4702	9.1624e-11	Si	8	216.804A	-25.599	3.572632727463612e-10
4703	1.38898e-12	He	1	1.43014m	-25.6	3.5644159002049786e-10
4704	2.16486e-11	N	6	917.587A	-25.6	3.5644159002049786e-10
4705	2.44702e-10	Si	7	81.1781A	-25.601	3.55621797112465e-10
4706	1.55709e-12	He	1	1.27574m	-25.601999999999997	3.5480388967579934e-10
4707	4.96666e-11	O	7	399.956A	-25.603	3.5398786337403127e-10
4708	7.31608e-13	P	10	2.71518m	-25.603	3.5398786337403127e-10
4709	5.66673e-11	O	7	350.545A	-25.603	3.5398786337403127e-10
4710	1.79969e-11	C	1	1103.77A	-25.605999999999998	3.515510280629901e-10
4711	1.78737e-14	He	1	111.138m	-25.607	3.507424831353285e-10
4712	5.59913e-15	He	1	354.777m	-25.609	3.491309678082306e-10
4713	2.07765e-11	O	7	956.100A	-25.61	3.4832798886470336e-10
4714	6.44196e-11	Ca	3	308.360A	-25.612	3.4672756713108895e-10
4715	7.432050000000001e-13	He	1	2.67281m	-25.613000000000003	3.459301158557223e-10
4716	7.42736e-11	N	3	267.450A	-25.614	3.451344986673993e-10
4717	5.84643e-13	He	1	3.39771m	-25.614	3.451344986673993e-10
4718	4.11758e-11	Fe	3	482.430A	-25.615	3.4434071134783097e-10
4719	4.19231e-11	Ar	2	473.830A	-25.615	3.4434071134783097e-10
4720	1.55076e-12	He	1	1.28095m	-25.616999999999997	3.4275860949031025e-10
4721	8.750440000000001e-13	He	1	2.27011m	-25.616999999999997	3.4275860949031025e-10
4722	8.91134e-13	He	1	2.22912m	-25.616999999999997	3.4275860949031025e-10
4723	2.6946400000000003e-12	Co	3	7371.84A	-25.616999999999997	3.4275860949031025e-10
4724	2.58418e-12	Fe	2	7686.94A	-25.618000000000002	3.4197028656420845e-10
4725	2.66005e-12	Fe	4	7467.71A	-25.618000000000002	3.4197028656420845e-10
4726	5.5663e-11	Ne	2	356.870A	-25.618000000000002	3.4197028656420845e-10
4727	2.34119e-10	Si	7	84.8478A	-25.618000000000002	3.4197028656420845e-10
4728	4.23921e-14	He	1	46.8588m	-25.619	3.4118377673052943e-10
4729	4.94855e-11	S	3	401.419A	-25.62	3.4039907581926806e-10
4730	2.32698e-11	P	9	853.659A	-25.62	3.4039907581926806e-10
4731	5.06305e-13	He	1	3.92341m	-25.621	3.3961617967002375e-10
4732	3.73554e-13	Ni	9	5.31770m	-25.622	3.388350841319535e-10
4733	6.618830000000001e-14	He	1	30.0121m	-25.624000000000002	3.37278278333705e-10
4734	1.31725e-12	Fe	4	1.50802m	-25.625	3.3650255981950015e-10
4735	6.68577e-11	Ne	8	297.116A	-25.625999999999998	3.3572862540836967e-10
4736	5.78313e-13	He	1	3.43490m	-25.627	3.3495647099698755e-10
4737	1.34881e-11	Ni	2	1472.74A	-25.628	3.341860924914708e-10
4738	5.20027e-11	O	7	381.989A	-25.629	3.3341748580734915e-10
4739	8.270540000000001e-13	He	1	2.40183m	-25.629	3.3341748580734915e-10
4740	7.48163e-11	Ne	3	265.510A	-25.629	3.3341748580734915e-10
4741	1.05052e-13	Fe	4	18.9092m	-25.63	3.3265064686954933e-10
4742	2.65983e-12	N	1	7468.31A	-25.631	3.3188557161236205e-10
4743	5.70726e-13	He	1	3.48056m	-25.631	3.3188557161236205e-10
4744	1.55413e-12	He	1	1.27817m	-25.633000000000003	3.303606959237515e-10
4745	7.93103e-11	Si	8	250.465A	-25.633000000000003	3.303606959237515e-10
4746	6.87016e-11	C	4	289.141A	-25.634	3.2960088740759173e-10
4747	6.8088e-12	Fe	2	2917.47A	-25.634	3.2960088740759173e-10
4748	5.64396e-13	He	1	3.51960m	-25.635	3.288428264025236e-10
4749	8.229129999999999e-13	He	1	2.41392m	-25.635	3.288428264025236e-10
4750	5.5505e-11	O	7	357.886A	-25.636	3.280865088893884e-10
4751	5.51118e-13	He	1	3.60439m	-25.636	3.280865088893884e-10
4752	4.56985e-12	Fe	2	4346.85A	-25.636999999999997	3.2733193085826323e-10
4753	2.65497e-11	Ar	2	748.198A	-25.638	3.2657908830844527e-10
4754	2.12493e-11	O	7	934.828A	-25.639	3.258279772484489e-10
4755	4.35614e-11	Fe	3	456.011A	-25.639	3.258279772484489e-10
4756	5.31689e-11	O	7	373.610A	-25.639	3.258279772484489e-10
4757	9.24965e-11	Si	8	214.759A	-25.64	3.2507859369594995e-10
4758	5.562439999999999e-13	He	1	3.57118m	-25.641	3.243309336777969e-10
4759	2.10818e-11	N	1	942.258A	-25.642	3.235849932299653e-10
4760	9.93441e-11	Ar	8	199.956A	-25.643	3.22840768397556e-10
4761	1.0260599999999999e-09	N	7	19.3599A	-25.643	3.22840768397556e-10
4762	7.77809e-11	O	3	255.390A	-25.644000000000002	3.220982552347629e-10
4763	5.81675e-13	He	1	3.41504m	-25.644000000000002	3.220982552347629e-10
4764	5.45619e-13	He	1	3.64072m	-25.644000000000002	3.220982552347629e-10
4765	7.635039999999999e-14	He	1	26.0175m	-25.646	3.206183481801586e-10
4766	3.64179e-12	Co	3	5454.59A	-25.646	3.206183481801586e-10
4767	3.66116e-11	P	5	542.573A	-25.648000000000003	3.1914524068082617e-10
4768	3.88613e-12	Fe	2	5111.63A	-25.648000000000003	3.1914524068082617e-10
4769	7.46676e-12	Al	1	2660.39A	-25.649	3.184112269959261e-10
4770	5.20446e-13	He	1	3.81682m	-25.65	3.1767890149565473e-10
4771	6.46705e-11	Na	5	307.164A	-25.651	3.169482602972924e-10
4772	1.89747e-12	Cr	9	1.04689m	-25.651	3.169482602972924e-10
4773	1.53283e-11	N	6	1295.93A	-25.651999999999997	3.162192995270576e-10
4774	1.18461e-12	Fe	2	1.67688m	-25.651999999999997	3.162192995270576e-10
4775	2.07071e-11	Mg	2	959.306A	-25.655	3.1404246118074447e-10
4776	2.5712e-11	Cl	6	772.577A	-25.656	3.133201835630221e-10
4777	8.33075e-13	He	1	2.38448m	-25.656999999999996	3.12599567137723e-10
4778	2.47703e-14	He	1	80.1945m	-25.656999999999996	3.12599567137723e-10
4779	5.67759e-13	He	1	3.49875m	-25.656999999999996	3.12599567137723e-10
4780	2.63577e-11	O	7	753.649A	-25.658	3.1188060808420533e-10
4781	4.4328900000000005e-12	Mg	2	4481.15A	-25.658	3.1188060808420533e-10
4782	5.27684e-12	Fe	5	3764.46A	-25.659000000000002	3.1116330259062753e-10
4783	7.002e-14	He	1	28.3697m	-25.659000000000002	3.1116330259062753e-10
4784	4.64121e-11	Fe	6	428.002A	-25.66	3.1044764685390723e-10
4785	8.37216e-13	He	1	2.37268m	-25.66	3.1044764685390723e-10
4786	1.81988e-12	Mg	2	1.09153m	-25.66	3.1044764685390723e-10
4787	4.2934099999999996e-12	Co	3	4626.73A	-25.660999999999998	3.097336370797064e-10
4788	2.986e-11	O	7	665.254A	-25.660999999999998	3.097336370797064e-10
4789	8.92486e-11	Cr	9	222.574A	-25.662	3.0902126948241376e-10
4790	3.29273e-11	O	7	603.282A	-25.664	3.0760144571963905e-10
4791	5.096229999999999e-13	Fe	7	3.89788m	-25.665	3.068939820263952e-10
4792	8.30885e-13	He	1	2.39076m	-25.668000000000003	3.0478133871421606e-10
4793	1.39713e-12	He	1	1.42180m	-25.668000000000003	3.0478133871421606e-10
4794	2.90184e-14	Si	1	68.4548m	-25.668000000000003	3.0478133871421606e-10
4795	4.45597e-12	Fe	2	4457.94A	-25.669	3.0408036108709823e-10
4796	4.74594e-14	He	1	41.8557m	-25.671	3.026832387363068e-10
4797	8.267440000000001e-13	He	1	2.40273m	-25.671	3.026832387363068e-10
4798	2.23636e-10	Si	7	88.8250A	-25.674	3.0059958197705107e-10
4799	3.31625e-14	Fe	5	59.9004m	-25.675	2.9990822212353583e-10
4800	7.33829e-14	He	1	27.0696m	-25.676	2.992184523535618e-10
4801	6.31663e-15	S	2	314.479m	-25.679000000000002	2.9715864701599425e-10
4802	5.51296e-11	Na	5	360.323A	-25.68	2.9647520109328267e-10
4803	9.93253e-12	Si	1	1999.94A	-25.680999999999997	2.9579332705257403e-10
4804	8.90677e-11	N	7	223.027A	-25.680999999999997	2.9579332705257403e-10
4805	3.29712e-11	F	2	602.479A	-25.680999999999997	2.9579332705257403e-10
4806	3.6151400000000003e-12	Co	8	5494.79A	-25.680999999999997	2.9579332705257403e-10
4807	1.73001e-11	Fe	8	1148.23A	-25.682	2.951130212786377e-10
4808	5.11877e-11	N	2	388.071A	-25.682	2.951130212786377e-10
4809	6.560119999999999e-12	S	4	3028.06A	-25.682	2.951130212786377e-10
4810	6.35563e-11	He	1	312.549A	-25.685	2.9308147752980347e-10
4811	2.86171e-11	Na	9	694.147A	-25.685	2.9308147752980347e-10
4812	6.02318e-11	Si	4	329.800A	-25.685	2.9308147752980347e-10
4813	1.3107900000000001e-14	Cl	3	151.546m	-25.686	2.9240740883669234e-10
4814	6.50614e-11	Fe	7	305.318A	-25.686	2.9240740883669234e-10
4815	5.79315e-11	He	1	342.896A	-25.686999999999998	2.9173489045855693e-10
4816	2.38393e-11	O	7	833.264A	-25.688000000000002	2.910639188297647e-10
4817	2.57519e-12	C	6	7713.77A	-25.688000000000002	2.910639188297647e-10
4818	4.64296e-11	N	2	427.840A	-25.688000000000002	2.910639188297647e-10
4819	8.30107e-13	He	1	2.39300m	-25.688000000000002	2.910639188297647e-10
4820	8.34248e-13	He	1	2.38112m	-25.688000000000002	2.910639188297647e-10
4821	1.55038e-11	Fe	7	1281.26A	-25.688000000000002	2.910639188297647e-10
4822	5.606359999999999e-13	He	1	3.54320m	-25.688000000000002	2.910639188297647e-10
4823	2.51575e-12	Mg	2	7896.04A	-25.689	2.9039449039290026e-10
4824	1.33786e-11	O	7	1484.79A	-25.691	2.890602489061296e-10
4825	4.45492e-11	Fe	3	445.899A	-25.691	2.890602489061296e-10
4826	3.2934899999999994e-10	B	4	60.3144A	-25.691999999999997	2.883954287822102e-10
4827	5.56185e-13	He	1	3.57155m	-25.691999999999997	2.883954287822102e-10
4828	2.38632e-11	O	7	832.432A	-25.691999999999997	2.883954287822102e-10
4829	5.09932e-14	He	1	38.9551m	-25.693	2.8773213770214056e-10
4830	2.475e-12	Fe	4	8026.05A	-25.694000000000003	2.870703721492245e-10
4831	3.09049e-11	Si	2	642.760A	-25.694000000000003	2.870703721492245e-10
4832	8.893799999999999e-13	He	1	2.23352m	-25.694000000000003	2.870703721492245e-10
4833	9.43438e-11	Cr	9	210.554A	-25.697	2.8509419360756703e-10
4834	2.72593e-11	Li	3	728.723A	-25.698	2.844384951577082e-10
4835	2.58849e-11	O	7	767.414A	-25.698	2.844384951577082e-10
4836	5.18039e-13	He	1	3.83455m	-25.698	2.844384951577082e-10
4837	2.8229e-11	Al	9	703.691A	-25.699	2.837843047724357e-10
4838	2.16991e-11	N	6	915.449A	-25.699	2.837843047724357e-10
4839	1.90814e-11	N	6	1041.04A	-25.7	2.8313161898329955e-10
4840	5.515069999999999e-13	He	1	3.60185m	-25.701999999999998	2.818307473594855e-10
4841	7.72219e-11	Fe	7	257.239A	-25.703000000000003	2.8118255462771347e-10
4842	3.17861e-11	Mg	10	624.943A	-25.704	2.8053585269785987e-10
4843	7.71984e-13	He	1	2.57317m	-25.704	2.8053585269785987e-10
4844	1.74326e-11	F	6	1139.50A	-25.705	2.798906381411707e-10
4845	2.63168e-15	He	1	754.820m	-25.705	2.798906381411707e-10
4846	1.53227e-14	Si	1	129.641m	-25.706	2.792469075367804e-10
4847	3.7243699999999994e-12	Fe	2	5333.65A	-25.706999999999997	2.7860465747169793e-10
4848	5.70277e-11	Ar	3	348.330A	-25.709	2.773245853466931e-10
4849	3.06586e-14	He	1	64.7924m	-25.709	2.773245853466931e-10
4850	8.8605e-11	C	5	224.191A	-25.709	2.773245853466931e-10
4851	3.95232e-11	Fe	6	502.602A	-25.711	2.7605039461886495e-10
4852	5.707979999999999e-13	He	1	3.48012m	-25.712	2.754154963294818e-10
4853	8.51529e-12	Fe	2	2332.80A	-25.714000000000002	2.741500770689242e-10
4854	1.45009e-09	Ne	9	13.6987A	-25.715	2.735195493886251e-10
4855	5.18516e-14	He	1	38.3102m	-25.715	2.735195493886251e-10
4856	7.37661e-11	N	3	269.290A	-25.717	2.7226284121298663e-10
4857	7.87565e-11	Fe	7	252.226A	-25.717	2.7226284121298663e-10
4858	4.0495599999999996e-12	Fe	2	4905.34A	-25.718000000000004	2.7163665405470347e-10
4859	1.12085e-11	P	2	1772.27A	-25.718000000000004	2.7163665405470347e-10
4860	6.25378e-11	Na	6	317.639A	-25.72	2.7038859699729736e-10
4861	1.05137e-11	F	4	1889.39A	-25.721	2.697667204810935e-10
4862	1.34843e-11	P	2	1473.15A	-25.721	2.697667204810935e-10
4863	1.46273e-10	Ne	7	135.804A	-25.721	2.697667204810935e-10
4864	8.38552e-11	O	3	236.890A	-25.721999999999998	2.6914627424118933e-10
4865	7.55793e-12	Fe	2	2628.29A	-25.723000000000003	2.6852725498803403e-10
4866	1.00955e-10	P	8	196.766A	-25.724	2.679096594396581e-10
4867	5.644680000000001e-13	He	1	3.51915m	-25.724	2.679096594396581e-10
4868	2.16545e-11	N	6	917.334A	-25.725	2.672934843216246e-10
4869	5.57913e-11	Si	10	356.050A	-25.725	2.672934843216246e-10
4870	3.57604e-11	Cl	6	555.488A	-25.726	2.6667872636703896e-10
4871	5.15344e-11	S	3	385.460A	-25.726999999999997	2.6606538231651345e-10
4872	9.92103e-13	Co	3	2.00226m	-25.728	2.654534489181546e-10
4873	8.1492e-15	He	1	243.760m	-25.729	2.6484292292756116e-10
4874	7.456810000000001e-13	Ca	2	2.66394m	-25.729	2.6484292292756116e-10
4875	4.34871e-11	Fe	3	456.790A	-25.729	2.6484292292756116e-10
4876	4.01362e-13	He	1	4.94926m	-25.730999999999998	2.6362608022930797e-10
4877	1.03482e-12	S	11	1.91960m	-25.730999999999998	2.6362608022930797e-10
4878	1.40403e-12	He	1	1.41482m	-25.730999999999998	2.6362608022930797e-10
4879	4.19483e-12	C	2	4735.46A	-25.732	2.6301975707006935e-10
4880	1.75995e-12	O	1	1.12869m	-25.733	2.6241482841539997e-10
4881	1.57496e-11	Si	1	1261.27A	-25.733	2.6241482841539997e-10
4882	4.45971e-11	Fe	3	445.420A	-25.734	2.6181129105802817e-10
4883	3.58791e-11	Ne	6	553.650A	-25.735	2.612091417980612e-10
4884	6.20137e-14	He	1	32.0324m	-25.736	2.606083774429593e-10
4885	3.97197e-11	Ti	8	500.116A	-25.736	2.606083774429593e-10
4886	5.3017e-13	He	1	3.74681m	-25.737	2.600089948075339e-10
4887	8.08802e-11	Fe	10	245.604A	-25.738000000000003	2.594109907139117e-10
4888	2.60326e-11	O	7	763.061A	-25.741	2.576252180147616e-10
4889	3.29868e-13	He	1	6.02195m	-25.741	2.576252180147616e-10
4890	5.60577e-13	He	1	3.54357m	-25.741	2.576252180147616e-10
4891	1.97759e-11	Cl	7	1004.48A	-25.741	2.576252180147616e-10
4892	7.59977e-12	Fe	2	2613.82A	-25.741999999999997	2.5703269645562824e-10
4893	5.678310000000001e-13	He	1	3.49831m	-25.741999999999997	2.5703269645562824e-10
4894	2.93872e-11	O	7	675.956A	-25.744	2.558517384884015e-10
4895	2.66185e-13	He	1	7.46266m	-25.744	2.558517384884015e-10
4896	1.3229e-12	Fe	5	1.50159m	-25.744	2.558517384884015e-10
4897	5.01485e-12	F	4	3961.13A	-25.745	2.552632958189887e-10
4898	6.33849e-14	Cr	4	31.3394m	-25.747	2.5409046750922737e-10
4899	2.20818e-12	Fe	4	8995.84A	-25.75	2.523413210341915e-10
4900	8.08433e-11	Fe	7	245.716A	-25.75	2.523413210341915e-10
4901	5.568330000000001e-14	He	1	35.6740m	-25.75	2.523413210341915e-10
4902	1.50459e-14	He	1	132.026m	-25.752	2.5118191797907563e-10
4903	5.56574e-13	He	1	3.56906m	-25.755	2.4945279381817066e-10
4904	1.67596e-11	Ca	2	1185.26A	-25.756	2.488790683131024e-10
4905	4.30276e-11	V	7	461.668A	-25.756999999999998	2.483066623400812e-10
4906	4.56363e-12	Fe	2	4352.78A	-25.756999999999998	2.483066623400812e-10
4907	4.24795e-11	Na	4	467.625A	-25.756999999999998	2.483066623400812e-10
4908	3.57259e-14	He	1	55.6024m	-25.758000000000003	2.477355728642615e-10
4909	3.83463e-11	N	6	518.027A	-25.759	2.4716579685779184e-10
4910	4.60913e-11	N	2	430.981A	-25.761	2.460301731762536e-10
4911	2.8722e-12	Ar	11	6916.11A	-25.761999999999997	2.4546431948022344e-10
4912	6.34431e-12	Be	2	3131.07A	-25.763	2.448997672115758e-10
4913	1.747e-12	N	5	1.13706m	-25.763	2.448997672115758e-10
4914	7.35637e-11	Fe	7	270.031A	-25.766	2.432138890723687e-10
4915	5.90462e-14	He	1	33.6422m	-25.767	2.426545126500329e-10
4916	9.01114e-13	He	1	2.20443m	-25.767	2.426545126500329e-10
4917	5.707399999999999e-13	He	1	3.48048m	-25.77	2.4098409073450816e-10
4918	3.1314899999999996e-13	Na	4	6.34346m	-25.77	2.4098409073450816e-10
4919	5.27763e-13	He	1	3.76389m	-25.77	2.4098409073450816e-10
4920	2.87235e-11	Al	9	691.574A	-25.771	2.4042984270603806e-10
4921	4.98733e-14	Si	8	39.8299m	-25.773000000000003	2.3932516792256446e-10
4922	4.5250200000000003e-13	He	1	4.38992m	-25.776	2.376776650549355e-10
4923	5.64409e-13	He	1	3.51951m	-25.78	2.354986231239528e-10
4924	2.86515e-11	Na	5	693.313A	-25.781	2.349569913208924e-10
4925	4.06598e-11	Cl	7	488.553A	-25.781	2.349569913208924e-10
4926	3.68614e-11	He	1	538.896A	-25.781999999999996	2.3441660523641073e-10
4927	1.8095e-11	C	1	1097.79A	-25.781999999999996	2.3441660523641073e-10
4928	8.45907e-12	Fe	2	2348.30A	-25.787	2.317332605454264e-10
4929	6.44297e-11	Na	5	308.312A	-25.789	2.3066854292744903e-10
4930	2.21622e-11	N	1	896.322A	-25.789	2.3066854292744903e-10
4931	1.4099200000000001e-12	He	1	1.40891m	-25.79	2.301380200005725e-10
4932	7.9438e-13	He	1	2.50062m	-25.791999999999998	2.2908063184712451e-10
4933	4.17846e-11	O	3	475.401A	-25.794	2.280281019509372e-10
4934	3.5509e-10	S	9	55.9420A	-25.795	2.2750365186978513e-10
4935	1.16549e-11	S	3	1704.39A	-25.795	2.2750365186978513e-10
4936	7.88757e-11	Fe	7	251.845A	-25.796	2.2698040799034978e-10
4937	3.76306e-11	Ar	2	527.880A	-25.796	2.2698040799034978e-10
4938	7.99351e-12	Fe	2	2485.07A	-25.796	2.2698040799034978e-10
4939	2.09341e-14	He	1	94.8903m	-25.796999999999997	2.2645836753844234e-10
4940	5.677720000000001e-13	He	1	3.49867m	-25.799	2.2541788585234742e-10
4941	1.81011e-11	C	1	1097.42A	-25.8	2.2489943910163145e-10
4942	6.7284e-11	N	4	295.233A	-25.801	2.2438218474535536e-10
4943	5.60966e-13	He	1	3.54111m	-25.801	2.2438218474535536e-10
4944	7.71317e-12	Al	1	2575.40A	-25.801	2.2438218474535536e-10
4945	5.79027e-11	He	1	343.066A	-25.801	2.2438218474535536e-10
4946	2.2884599999999997e-12	N	1	8680.28A	-25.801	2.2438218474535536e-10
4947	4.0118e-14	He	1	49.5151m	-25.802	2.2386612004108436e-10
4948	8.30635e-12	Fe	2	2391.48A	-25.802	2.2386612004108436e-10
4949	1.85872e-11	N	6	1068.72A	-25.804000000000002	2.2283754865036136e-10
4950	2.2088e-12	Fe	4	8993.33A	-25.805999999999997	2.2181370311590652e-10
4951	3.1409e-12	Fe	5	6324.44A	-25.805999999999997	2.2181370311590652e-10
4952	8.01451e-12	C	1	2478.56A	-25.807	2.213035457554562e-10
4953	3.30519e-11	Si	2	601.008A	-25.809	2.2028674832408138e-10
4954	2.06951e-11	O	7	959.863A	-25.81	2.197801028621999e-10
4955	1.4960700000000001e-12	Fe	2	1.32778m	-25.813000000000002	2.1826714727605248e-10
4956	4.41354e-11	Fe	3	450.079A	-25.813000000000002	2.1826714727605248e-10
4957	2.40483e-11	N	7	826.024A	-25.813000000000002	2.1826714727605248e-10
4958	5.61126e-11	N	7	354.010A	-25.815	2.1726430082844678e-10
4959	5.38319e-13	He	1	3.69009m	-25.816999999999997	2.162660620417301e-10
4960	5.23783e-11	Ne	3	379.250A	-25.818	2.1576866390168403e-10
4961	6.15429e-12	Fe	2	3227.74A	-25.818	2.1576866390168403e-10
4962	5.38094e-11	Fe	11	369.163A	-25.82	2.1477729694243766e-10
4963	9.54884e-12	N	6	2080.30A	-25.82	2.1477729694243766e-10
4964	5.0280099999999996e-14	He	1	39.5076m	-25.820999999999998	2.142833228671067e-10
4965	5.71128e-13	He	1	3.47811m	-25.823	2.1329878043000317e-10
4966	1.1035700000000001e-12	Fe	2	1.80002m	-25.824	2.1280820684828633e-10
4967	4.88993e-11	Na	6	406.232A	-25.824	2.1280820684828633e-10
4968	7.269839999999999e-12	Fe	2	2732.45A	-25.824	2.1280820684828633e-10
4969	4.69105e-11	Fe	6	423.454A	-25.825	2.1231876155449957e-10
4970	4.89283e-11	Fe	3	405.991A	-25.826	2.1183044195364908e-10
4971	3.86626e-11	Fe	3	513.790A	-25.826999999999998	2.1134324545671648e-10
4972	6.02475e-13	Fe	4	3.29714m	-25.826999999999998	2.1134324545671648e-10
4973	1.2218e-11	Si	1	1625.84A	-25.826999999999998	2.1134324545671648e-10
4974	1.73337e-11	N	6	1146.00A	-25.831999999999997	2.0892401933107861e-10
4975	1.93908e-10	O	8	102.443A	-25.833000000000002	2.0844350742067916e-10
4976	7.15166e-11	Ca	3	277.760A	-25.834	2.0796410065700962e-10
4977	2.30908e-13	Fe	3	8.60277m	-25.834	2.0796410065700962e-10
4978	3.70891e-12	Fe	3	5355.87A	-25.834	2.0796410065700962e-10
4979	2.0157200000000002e-12	Ca	2	9854.76A	-25.835	2.0748579649829782e-10
4980	9.69444e-11	N	7	204.906A	-25.835	2.0748579649829782e-10
4981	5.647979999999999e-13	He	1	3.51709m	-25.836	2.0700859240862614e-10
4982	4.39498e-14	He	1	45.1981m	-25.836	2.0700859240862614e-10
4983	9.108379999999998e-13	He	1	2.18090m	-25.836	2.0700859240862614e-10
4984	3.30594e-11	Mg	6	600.872A	-25.837	2.0653248585790263e-10
4985	5.35913e-13	He	1	3.70666m	-25.838	2.060574743218595e-10
4986	7.66968e-12	Ne	3	2590.00A	-25.838	2.060574743218595e-10
4987	3.58595e-11	Ne	6	553.953A	-25.84	2.051107262257526e-10
4988	2.72022e-11	Cl	6	730.252A	-25.840999999999998	2.0463898464612475e-10
4989	2.95349e-11	O	7	672.576A	-25.842	2.041683280420206e-10
4990	1.41499e-12	He	1	1.40386m	-25.842	2.041683280420206e-10
4991	1.41852e-11	Ni	2	1400.37A	-25.843000000000004	2.036987539180657e-10
4992	2.60014e-14	He	1	76.3976m	-25.843000000000004	2.036987539180657e-10
4993	2.66913e-12	N	1	7442.30A	-25.846	2.0229650155937921e-10
4994	4.85602e-11	Fe	6	409.069A	-25.846	2.0229650155937921e-10
4995	2.52229e-11	S	10	787.558A	-25.846999999999998	2.0183123251687299e-10
4996	4.22667e-11	Si	8	469.979A	-25.849	2.0090390223802987e-10
4997	3.80724e-11	Ne	4	521.755A	-25.85	2.004418360850819e-10
4998	3.8992900000000004e-12	Co	8	5094.38A	-25.85	2.004418360850819e-10
4999	5.681609999999999e-13	He	1	3.49627m	-25.853	1.9906200419105298e-10
5000	2.58035e-11	O	7	769.837A	-25.853	1.9906200419105298e-10
5001	4.7312699999999996e-14	He	1	41.9855m	-25.853	1.9906200419105298e-10
5002	4.7799e-11	Na	6	415.583A	-25.854	1.9860417428606e-10
5003	5.28478e-11	S	3	375.880A	-25.855	1.9814739736062702e-10
5004	5.46827e-11	Cr	9	363.268A	-25.858	1.967833602716784e-10
5005	8.10399e-14	Fe	2	24.5120m	-25.859	1.963307711022695e-10
5006	9.48464e-11	Cr	9	209.438A	-25.859	1.963307711022695e-10
5007	2.41768e-12	N	1	8216.34A	-25.86	1.9587922285906644e-10
5008	5.63259e-12	C	5	3526.70A	-25.86	1.9587922285906644e-10
5009	4.7063e-11	Fe	6	422.082A	-25.861	1.9542871314800217e-10
5010	5.77289e-12	Fe	2	3440.99A	-25.863000000000003	1.9453079977355788e-10
5011	4.19951e-11	Ar	2	473.019A	-25.866	1.9319165916728122e-10
5012	8.856e-11	Fe	8	224.305A	-25.866	1.9319165916728122e-10
5013	2.78509e-11	N	6	713.243A	-25.868000000000002	1.923040241222404e-10
5014	6.89667e-15	He	1	288.030m	-25.87	1.914204673897773e-10
5015	2.93058e-11	O	7	677.835A	-25.87	1.914204673897773e-10
5016	1.24308e-11	Sc	3	1598.00A	-25.87	1.914204673897773e-10
5017	8.59571e-11	Fe	8	231.097A	-25.872	1.905409702317461e-10
5018	5.5394e-12	Cl	2	3586.03A	-25.873	1.901027381610238e-10
5019	9.80727e-12	Zn	2	2025.48A	-25.873	1.901027381610238e-10
5020	8.12151e-13	He	1	2.44591m	-25.875	1.8922929541884243e-10
5021	4.4449300000000005e-12	Co	3	4469.02A	-25.877	1.8835986578152872e-10
5022	6.68676e-11	Ne	8	297.071A	-25.879	1.8749443081053914e-10
5023	7.96715e-12	Fe	2	2493.29A	-25.88	1.870632055860492e-10
5024	3.52972e-11	Sc	8	562.777A	-25.88	1.870632055860492e-10
5025	7.49928e-11	Fe	7	264.885A	-25.881	1.866329721520522e-10
5026	1.24194e-12	Fe	2	1.59947m	-25.881	1.866329721520522e-10
5027	2.96284e-11	Ar	7	670.453A	-25.881	1.866329721520522e-10
5028	1.60712e-11	Si	2	1236.03A	-25.881999999999998	1.8620372822749627e-10
5029	2.30646e-11	P	9	861.254A	-25.883000000000003	1.8577547153656837e-10
5030	1.72439e-11	Si	5	1151.97A	-25.883000000000003	1.8577547153656837e-10
5031	3.03935e-14	He	1	65.3575m	-25.885	1.8492191077853502e-10
5032	4.07198e-11	Ne	7	487.833A	-25.886	1.844966021859339e-10
5033	1.2784899999999998e-14	He	1	155.374m	-25.886999999999997	1.8407227177595145e-10
5034	1.41938e-12	He	1	1.39952m	-25.888	1.8364891729882713e-10
5035	5.45216e-13	He	1	3.64341m	-25.891	1.8238468704459552e-10
5036	5.34537e-11	O	2	371.620A	-25.892	1.8196521390464886e-10
5037	1.56705e-11	Si	5	1267.64A	-25.892	1.8196521390464886e-10
5038	3.47737e-11	Sc	7	571.249A	-25.895	1.8071257418305477e-10
5039	1.09702e-13	He	1	18.1076m	-25.895	1.8071257418305477e-10
5040	7.87415e-11	C	5	252.274A	-25.896	1.8029694679597113e-10
5041	7.7835e-11	Fe	7	255.212A	-25.896	1.8029694679597113e-10
5042	2.52257e-11	O	1	787.470A	-25.897	1.798822753253529e-10
5043	5.52762e-11	Ca	8	359.367A	-25.897	1.798822753253529e-10
5044	5.25751e-11	S	3	377.830A	-25.9	1.7864397445208083e-10
5045	2.9435e-13	He	1	6.74858m	-25.901	1.7823310471235512e-10
5046	9.18988e-13	He	1	2.16156m	-25.901	1.7823310471235512e-10
5047	4.0555599999999997e-14	He	1	48.9808m	-25.901999999999997	1.778231799468095e-10
5048	5.42809e-13	He	1	3.65956m	-25.901999999999997	1.778231799468095e-10
5049	3.656169999999999e-12	Fe	2	5433.13A	-25.901999999999997	1.778231799468095e-10
5050	4.14743e-11	Cr	9	478.959A	-25.903000000000002	1.7741419798205927e-10
5051	3.92188e-11	Fe	6	506.503A	-25.903000000000002	1.7741419798205927e-10
5052	5.73034e-12	N	1	3466.54A	-25.904	1.7700615664972858e-10
5053	5.78803e-11	He	1	343.199A	-25.905	1.765990537864186e-10
5054	1.22628e-11	C	5	1619.89A	-25.906	1.761928872337133e-10
5055	3.84425e-12	Mg	1	5167.32A	-25.906999999999996	1.7578765483815662e-10
5056	3.36334e-11	N	6	590.616A	-25.908	1.753833544512439e-10
5057	1.42954e-12	He	1	1.38957m	-25.91	1.745775411340517e-10
5058	7.69076e-12	C	1	2582.90A	-25.91	1.745775411340517e-10
5059	4.75021e-11	Fe	3	418.181A	-25.914	1.7297700461644902e-10
5060	2.35173e-12	O	1	8446.76A	-25.914	1.7297700461644902e-10
5061	4.64694e-11	Fe	6	427.474A	-25.914	1.7297700461644902e-10
5062	6.44179e-11	Mn	6	308.369A	-25.915	1.7257916854566623e-10
5063	1.74459e-10	Li	3	113.863A	-25.916	1.721822474724539e-10
5064	6.77563e-14	F	2	29.3175m	-25.916999999999998	1.7178623929237884e-10
5065	2.4830299999999998e-12	Cr	2	8000.08A	-25.916999999999998	1.7178623929237884e-10
5066	3.41196e-11	Si	2	582.201A	-25.916999999999998	1.7178623929237884e-10
5067	8.25593e-14	Co	3	24.0608m	-25.916999999999998	1.7178623929237884e-10
5068	3.4225300000000003e-14	He	1	58.0402m	-25.918000000000003	1.713911419058409e-10
5069	1.24101e-09	O	8	16.0067A	-25.921	1.7021129358388158e-10
5070	3.41625e-11	Cl	6	581.470A	-25.923000000000002	1.6942924372780596e-10
5071	5.7008e-11	Ar	3	348.450A	-25.923000000000002	1.6942924372780596e-10
5072	1.42321e-12	He	1	1.39575m	-25.924	1.6903956728063987e-10
5073	3.65845e-13	He	1	5.42975m	-25.924	1.6903956728063987e-10
5074	2.16105e-11	Mg	2	919.202A	-25.926	1.6826290101790726e-10
5075	1.7852200000000002e-14	He	1	111.272m	-25.926	1.6826290101790726e-10
5076	1.8274000000000003e-10	Al	6	108.704A	-25.926	1.6826290101790726e-10
5077	5.7539699999999996e-12	Fe	2	3452.31A	-25.930999999999997	1.663368115172068e-10
5078	6.9829e-11	P	8	284.473A	-25.930999999999997	1.663368115172068e-10
5079	2.8413899999999997e-13	Co	8	6.99110m	-25.930999999999997	1.663368115172068e-10
5080	1.9623700000000003e-12	Al	2	1.01227m	-25.934	1.651917569609047e-10
5081	3.7588199999999997e-14	He	1	52.8476m	-25.934	1.651917569609047e-10
5082	6.87581e-11	Cr	7	288.903A	-25.935	1.648118264628552e-10
5083	1.13985e-11	N	1	1742.73A	-25.936999999999998	1.6405458490472626e-10
5084	5.217e-11	O	7	380.764A	-25.938000000000002	1.6367726982982606e-10
5085	2.68671e-11	Al	2	739.361A	-25.938000000000002	1.6367726982982606e-10
5086	9.331510000000001e-12	Ca	2	2128.75A	-25.941	1.6255052342972508e-10
5087	1.42657e-12	He	1	1.39246m	-25.941	1.6255052342972508e-10
5088	1.5534e-12	Fe	2	1.27878m	-25.941999999999997	1.6217666760022704e-10
5089	4.59866e-12	Fe	2	4319.62A	-25.941999999999997	1.6217666760022704e-10
5090	1.81684e-11	C	1	1093.35A	-25.941999999999997	1.6217666760022704e-10
5091	4.28687e-11	Ar	2	463.379A	-25.943	1.6180367161527375e-10
5092	4.16034e-12	Fe	2	4774.72A	-25.944000000000003	1.614315334972816e-10
5093	2.99427e-13	Ni	2	6.63416m	-25.945999999999998	1.6068982297456034e-10
5094	1.66269e-11	Si	5	1194.72A	-25.948	1.599515203021343e-10
5095	1.71379e-11	Si	5	1159.10A	-25.948	1.599515203021343e-10
5096	1.02057e-10	N	7	194.641A	-25.949	1.595836420139534e-10
5097	6.19771e-11	Mg	7	320.513A	-25.95	1.5921660982235765e-10
5098	9.96816e-11	Li	2	199.279A	-25.951	1.5885042178137637e-10
5099	5.68979e-11	Mg	6	349.125A	-25.951999999999998	1.5848507594951956e-10
5100	4.78838e-11	Fe	6	414.847A	-25.951999999999998	1.5848507594951956e-10
5101	8.264879999999999e-13	He	1	2.40348m	-25.954	1.5775690316951907e-10
5102	5.91026e-11	Ne	3	336.101A	-25.955	1.573940723606784e-10
5103	4.51453e-12	Co	3	4400.11A	-25.956	1.5703207603953997e-10
5104	6.02751e-13	He	1	3.29563m	-25.956	1.5703207603953997e-10
5105	9.60801e-11	Ca	10	206.749A	-25.958000000000002	1.563105791877141e-10
5106	5.51104e-13	He	1	3.60448m	-25.958000000000002	1.563105791877141e-10
5107	2.42035e-13	Fe	3	8.20727m	-25.958000000000002	1.563105791877141e-10
5108	1.3198200000000001e-12	Fe	4	1.50509m	-25.959	1.5595107483172346e-10
5109	4.67501e-11	Fe	6	424.907A	-25.961	1.552345447292913e-10
5110	2.68341e-11	Ar	2	740.269A	-25.961	1.552345447292913e-10
5111	5.486979999999999e-13	He	1	3.62029m	-25.962	1.548775151838785e-10
5112	9.25884e-13	He	1	2.14546m	-25.962	1.548775151838785e-10
5113	4.08193e-11	Sc	8	486.644A	-25.963	1.5452130678363363e-10
5114	2.2244299999999997e-14	He	1	89.3012m	-25.965	1.5381134586866654e-10
5115	5.67292e-12	Fe	2	3501.63A	-25.965	1.5381134586866654e-10
5116	2.04989e-11	O	1	969.049A	-25.967	1.531046469278005e-10
5117	1.72556e-11	Ca	2	1151.19A	-25.967	1.531046469278005e-10
5118	2.2558699999999999e-13	He	1	8.80569m	-25.967	1.531046469278005e-10
5119	2.59426e-11	Cl	6	765.708A	-25.967	1.531046469278005e-10
5120	1.06284e-12	P	10	1.86900m	-25.968000000000004	1.5275251601139436e-10
5121	4.97475e-12	Ni	2	3993.06A	-25.968000000000004	1.5275251601139436e-10
5122	1.50463e-11	N	6	1320.22A	-25.968000000000004	1.5275251601139436e-10
5123	7.33948e-13	Ca	2	2.70652m	-25.969	1.5240119497362458e-10
5124	4.0160500000000003e-10	B	4	49.4627A	-25.969	1.5240119497362458e-10
5125	1.81726e-11	C	1	1093.10A	-25.97	1.5205068195181944e-10
5126	2.38228e-11	N	6	833.841A	-25.974	1.5065667292059243e-10
5127	6.88243e-11	Mg	6	288.626A	-25.976	1.4996446838531517e-10
5128	1.4617200000000001e-10	Ne	7	135.898A	-25.976	1.4996446838531517e-10
5129	4.20139e-12	Fe	2	4728.07A	-25.976999999999997	1.4961955967914504e-10
5130	3.24064e-14	He	1	61.2979m	-25.978	1.4927544424098367e-10
5131	3.73865e-11	N	6	531.327A	-25.978	1.4927544424098367e-10
5132	4.2263e-11	Ar	2	470.020A	-25.98	1.4858958587503134e-10
5133	3.78833e-11	Fe	3	524.359A	-25.98	1.4858958587503134e-10
5134	3.8732300000000005e-14	Fe	2	51.2865m	-25.980999999999998	1.4824783931088633e-10
5135	5.43877e-11	Mg	7	365.238A	-25.980999999999998	1.4824783931088633e-10
5136	1.0147700000000001e-12	Co	3	1.95752m	-25.982	1.479068787420265e-10
5137	2.49001e-11	O	7	797.766A	-25.982	1.479068787420265e-10
5138	1.53245e-11	Mg	7	1296.25A	-25.983	1.475667023607141e-10
5139	1.28244e-11	O	7	1548.96A	-25.985	1.4688869495055554e-10
5140	4.01765e-11	Sc	8	494.430A	-25.985	1.4688869495055554e-10
5141	4.16985e-13	He	1	4.76383m	-25.986	1.4655086032698042e-10
5142	7.77929e-11	Fe	8	255.351A	-25.988000000000003	1.4587752028700244e-10
5143	3.59849e-11	Cl	6	552.023A	-25.988000000000003	1.4587752028700244e-10
5144	4.63895e-11	Fe	3	428.211A	-25.988000000000003	1.4587752028700244e-10
5145	5.17534e-12	Mg	1	3838.29A	-25.989	1.4554201130061894e-10
5146	2.28764e-12	N	1	8683.40A	-25.99	1.4520727396349106e-10
5147	1.97292e-11	Cl	7	1006.86A	-25.991999999999997	1.4454010714210672e-10
5148	4.7918e-11	Fe	6	414.551A	-25.993000000000002	1.44207674120597e-10
5149	1.17923e-11	Si	3	1684.53A	-25.993000000000002	1.44207674120597e-10
5150	1.87994e-11	N	6	1056.66A	-25.994	1.4387600567382235e-10
5151	5.77644e-12	Ni	2	3438.88A	-25.995	1.435451000433062e-10
5152	7.65195e-11	Fe	4	259.600A	-25.995	1.435451000433062e-10
5153	8.4822e-11	O	3	234.190A	-25.996	1.4321495547462216e-10
5154	5.60813e-11	N	6	354.208A	-25.996	1.4321495547462216e-10
5155	2.6076099999999996e-14	He	1	76.1787m	-25.996	1.4321495547462216e-10
5156	1.71251e-11	N	6	1159.96A	-25.996	1.4321495547462216e-10
5157	2.44477e-12	Cr	2	8125.30A	-25.997	1.4288557021737425e-10
5158	1.11871e-11	Al	1	1775.65A	-26.000999999999998	1.4157558743559376e-10
5159	5.88826e-15	He	1	337.357m	-26.000999999999998	1.4157558743559376e-10
5160	5.67961e-11	Ar	3	349.751A	-26.000999999999998	1.4157558743559376e-10
5161	4.37468e-11	Ne	6	454.078A	-26.002	1.4124997262020698e-10
5162	5.78625e-11	He	1	343.304A	-26.002	1.4124997262020698e-10
5163	5.72297e-11	S	3	347.100A	-26.002	1.4124997262020698e-10
5164	2.13725e-11	N	6	929.442A	-26.005	1.40277614648145e-10
5165	3.53014e-12	Co	3	5627.10A	-26.005	1.40277614648145e-10
5166	4.59163e-12	Ni	2	4326.24A	-26.005	1.40277614648145e-10
5167	8.07992e-11	Fe	7	245.850A	-26.005	1.40277614648145e-10
5168	1.0556200000000001e-10	N	7	188.179A	-26.006	1.3995498508732943e-10
5169	4.54822e-13	He	1	4.36752m	-26.006999999999998	1.396330975539138e-10
5170	4.21085e-12	Co	3	4717.44A	-26.006999999999998	1.396330975539138e-10
5171	2.36813e-11	O	7	838.823A	-26.006999999999998	1.396330975539138e-10
5172	2.41568e-12	N	1	8223.13A	-26.008000000000003	1.393119503412791e-10
5173	3.99596e-11	N	6	497.113A	-26.009	1.3899154174673927e-10
5174	6.68323e-12	O	1	2972.29A	-26.009	1.3899154174673927e-10
5175	6.25577e-12	Fe	2	3175.38A	-26.01	1.3867187007151646e-10
5176	6.47145e-11	Fe	7	306.955A	-26.011	1.3835293362074554e-10
5177	2.9438999999999996e-14	He	1	67.4767m	-26.011	1.3835293362074554e-10
5178	5.13195e-11	Ne	4	387.074A	-26.011999999999997	1.3803473070345605e-10
5179	9.26664e-12	N	6	2143.65A	-26.011999999999997	1.3803473070345605e-10
5180	4.75545e-12	Fe	2	4177.20A	-26.011999999999997	1.3803473070345605e-10
5181	6.76675e-11	S	4	293.560A	-26.011999999999997	1.3803473070345605e-10
5182	1.09555e-14	He	1	181.319m	-26.013	1.3771725963256556e-10
5183	5.53765e-13	He	1	3.58716m	-26.016	1.3676922068565435e-10
5184	7.315210000000001e-12	P	2	2715.50A	-26.016	1.3676922068565435e-10
5185	4.07519e-12	Fe	2	4874.48A	-26.017	1.3645466020703786e-10
5186	9.317729999999999e-13	He	1	2.13190m	-26.018	1.361408231974461e-10
5187	5.56172e-13	He	1	3.57164m	-26.018	1.361408231974461e-10
5188	7.8714e-11	C	5	252.363A	-26.021	1.3520363636262064e-10
5189	5.45869e-11	Fe	7	363.905A	-26.022	1.3489267662802861e-10
5190	3.76808e-11	O	7	527.177A	-26.023000000000003	1.3458243208097772e-10
5191	1.23625e-12	Si	1	1.60683m	-26.023000000000003	1.3458243208097772e-10
5192	5.98182e-11	Ar	3	332.080A	-26.024	1.3427290107658664e-10
5193	1.90069e-13	He	1	10.4512m	-26.024	1.3427290107658664e-10
5194	9.1978e-11	Cr	9	215.970A	-26.024	1.3427290107658664e-10
5195	7.11569e-11	Al	7	279.164A	-26.026	1.3365597313514035e-10
5196	2.66417e-13	He	1	7.45615m	-26.026999999999997	1.333485729271957e-10
5197	1.3377e-11	Ni	2	1484.97A	-26.026999999999997	1.333485729271957e-10
5198	8.38222e-13	He	1	2.36983m	-26.028000000000002	1.3304187972010812e-10
5199	1.29828e-12	Fe	4	1.53006m	-26.031	1.32126025862128e-10
5200	4.32812e-11	Al	7	458.963A	-26.033	1.315189619162894e-10
5201	1.80406e-11	O	4	1101.10A	-26.034000000000002	1.3121647669775755e-10
5202	2.78581e-11	Al	2	713.058A	-26.035999999999998	1.3061359175072967e-10
5203	9.47138e-13	Co	3	2.09731m	-26.037	1.3031318882579552e-10
5204	2.50705e-11	Al	2	792.343A	-26.038	1.300134768084163e-10
5205	5.78969e-11	Ar	3	343.100A	-26.041	1.2911847032944107e-10
5206	1.09725e-11	P	2	1810.39A	-26.043000000000003	1.285252248460673e-10
5207	1.53477e-14	He	1	129.430m	-26.044	1.2822962503173004e-10
5208	2.68018e-12	Ni	2	7411.61A	-26.044	1.2822962503173004e-10
5209	3.52173e-13	Mn	10	5.64054m	-26.044	1.2822962503173004e-10
5210	7.24981e-11	S	4	274.000A	-26.046	1.2764046342153938e-10
5211	4.7777e-12	F	2	4157.75A	-26.046999999999997	1.273468985020108e-10
5212	6.50444e-11	Ne	3	305.398A	-26.048000000000002	1.27054008763059e-10
5213	1.8274000000000003e-10	Al	6	108.704A	-26.05	1.2647024861897764e-10
5214	5.05624e-11	S	4	392.870A	-26.051	1.2617937511880886e-10
5215	4.56735e-11	Mg	7	434.923A	-26.051	1.2617937511880886e-10
5216	5.68915e-11	Mg	6	349.164A	-26.052	1.2588917060912514e-10
5217	2.5509799999999998e-14	He	1	77.8700m	-26.052	1.2588917060912514e-10
5218	6.38268e-13	He	1	3.11224m	-26.053	1.255996335512921e-10
5219	3.34871e-11	Na	5	593.197A	-26.059	1.2387634197443682e-10
5220	3.09719e-10	S	8	64.1371A	-26.06	1.2359143429400074e-10
5221	7.23839e-13	Fe	4	2.74432m	-26.061999999999998	1.2302358323449393e-10
5222	8.44401e-11	Si	8	235.249A	-26.063000000000002	1.2274063684473244e-10
5223	4.55515e-11	O	7	436.088A	-26.064	1.2245834121361105e-10
5224	5.58157e-13	He	1	3.55894m	-26.064	1.2245834121361105e-10
5225	3.71115e-11	N	7	535.264A	-26.065	1.2217669484442343e-10
5226	4.06014e-11	Cl	7	489.256A	-26.066	1.218956962439105e-10
5227	4.01515e-12	Fe	2	4947.37A	-26.066999999999997	1.2161534392224475e-10
5228	2.88606e-11	Al	9	688.289A	-26.066999999999997	1.2161534392224475e-10
5229	9.368399999999999e-13	He	1	2.12037m	-26.069000000000003	1.2105657217326986e-10
5230	7.13803e-11	Ar	4	278.290A	-26.07	1.2077814978341152e-10
5231	5.605640000000001e-13	He	1	3.54366m	-26.070999999999998	1.2050036774728022e-10
5232	1.96769e-10	Si	6	100.953A	-26.072	1.202232245921023e-10
5233	1.91795e-14	He	1	103.572m	-26.072	1.202232245921023e-10
5234	7.7924e-12	Fe	5	2549.21A	-26.073	1.1994671884849327e-10
5235	2.41004e-12	N	1	8242.39A	-26.073	1.1994671884849327e-10
5236	1.25209e-10	Ne	7	158.650A	-26.074	1.1967084905044727e-10
5237	7.76913e-11	Fe	8	255.684A	-26.08	1.1802890344652626e-10
5238	1.4266600000000001e-12	S	11	1.39238m	-26.081999999999997	1.1748660989473283e-10
5239	8.06293e-11	Fe	7	246.368A	-26.083000000000002	1.1721639819026908e-10
5240	2.09741e-12	Fe	2	9470.94A	-26.083000000000002	1.1721639819026908e-10
5241	5.58038e-11	Ne	2	355.969A	-26.083000000000002	1.1721639819026908e-10
5242	1.62262e-11	N	6	1224.22A	-26.084	1.1694680795548193e-10
5243	1.82208e-11	C	1	1090.21A	-26.084	1.1694680795548193e-10
5244	2.25423e-14	He	1	88.1207m	-26.085	1.166778377610279e-10
5245	4.836010000000001e-13	He	1	4.10761m	-26.086	1.1640948618085566e-10
5246	2.86703e-13	Fe	4	6.92859m	-26.086	1.1640948618085566e-10
5247	3.85119e-12	Fe	2	5158.00A	-26.087	1.1614175179219e-10
5248	2.9105e-11	Si	4	682.509A	-26.087	1.1614175179219e-10
5249	8.42033e-12	Fe	2	2359.11A	-26.089000000000002	1.1560812891464168e-10
5250	6.09414e-11	Ar	3	325.960A	-26.089000000000002	1.1560812891464168e-10
5251	2.42604e-12	N	1	8188.01A	-26.09	1.153422375965446e-10
5252	5.68319e-13	He	1	3.49530m	-26.090999999999998	1.1507695781150927e-10
5253	5.78482e-11	He	1	343.389A	-26.092	1.1481228815304777e-10
5254	3.80541e-12	Fe	2	5220.06A	-26.092	1.1481228815304777e-10
5255	1.24864e-11	Si	1	1590.89A	-26.092	1.1481228815304777e-10
5256	1.71974e-13	Fe	5	11.5509m	-26.094	1.1428477360606764e-10
5257	2.27617e-12	C	1	8727.13A	-26.094	1.1428477360606764e-10
5258	7.65916e-12	Ne	3	2593.56A	-26.094	1.1428477360606764e-10
5259	7.60481e-11	Al	7	261.209A	-26.095	1.1402192592072036e-10
5260	2.25524e-11	N	6	880.813A	-26.095	1.1402192592072036e-10
5261	7.82199e-11	Fe	8	253.956A	-26.095	1.1402192592072036e-10
5262	1.99793e-11	N	6	994.252A	-26.095	1.1402192592072036e-10
5263	5.54332e-11	O	2	358.350A	-26.095	1.1402192592072036e-10
5264	3.24542e-11	O	7	612.077A	-26.096	1.1375968276827282e-10
5265	2.92288e-11	Si	4	679.620A	-26.096999999999998	1.1349804275833983e-10
5266	5.6048e-11	Ca	7	354.419A	-26.096999999999998	1.1349804275833983e-10
5267	7.75014e-11	Fe	8	256.311A	-26.096999999999998	1.1349804275833983e-10
5268	4.42156e-12	Fe	2	4492.63A	-26.096999999999998	1.1349804275833983e-10
5269	8.479459999999999e-13	He	1	2.34266m	-26.099	1.1297656662044607e-10
5270	2.02132e-10	Ne	8	98.2746A	-26.099	1.1297656662044607e-10
5271	5.5011e-11	O	2	361.099A	-26.099	1.1297656662044607e-10
5272	1.70808e-11	Mn	2	1162.97A	-26.1	1.1271672772767167e-10
5273	5.61989e-13	He	1	3.53467m	-26.101	1.12457486447768e-10
5274	1.08303e-11	Si	1	1834.15A	-26.101	1.12457486447768e-10
5275	2.58547e-13	Fe	4	7.68312m	-26.101	1.12457486447768e-10
5276	8.520739999999999e-12	Fe	2	2331.31A	-26.101999999999997	1.1219884140626266e-10
5277	2.91372e-11	Si	4	681.756A	-26.103	1.1194079123184357e-10
5278	8.78426e-11	Cl	7	226.137A	-26.104	1.1168333455635803e-10
5279	3.47767e-11	Si	2	571.200A	-26.105	1.1142647001479366e-10
5280	3.20644e-11	N	7	619.518A	-26.105	1.1142647001479366e-10
5281	9.93223e-17	Al	3	2.00000c	-26.105999999999998	1.1117019624528207e-10
5282	5.70726e-13	He	1	3.48056m	-26.108	1.1065941559058553e-10
5283	2.41376e-12	Cr	2	8229.67A	-26.109	1.1040490599729333e-10
5284	2.06514e-11	O	7	961.894A	-26.109	1.1040490599729333e-10
5285	8.24073e-12	Fe	2	2410.52A	-26.11	1.1015098175982313e-10
5286	1.69928e-11	C	4	1168.99A	-26.111	1.0989764153189214e-10
5287	5.64396e-13	He	1	3.51960m	-26.112	1.0964488397031747e-10
5288	9.41232e-13	He	1	2.11047m	-26.114	1.0914111148893298e-10
5289	1.04437e-11	N	6	1902.06A	-26.115	1.0889009389817343e-10
5290	8.257289999999999e-12	Fe	12	2405.69A	-26.115	1.0889009389817343e-10
5291	1.0668099999999999e-13	He	1	18.6205m	-26.116999999999997	1.0838978936215856e-10
5292	2.84612e-11	Al	2	697.949A	-26.116999999999997	1.0838978936215856e-10
5293	3.99415e-12	Fe	2	4973.39A	-26.118000000000002	1.0814049976433752e-10
5294	2.2659e-11	N	1	876.670A	-26.118000000000002	1.0814049976433752e-10
5295	1.82236e-11	C	1	1090.04A	-26.118000000000002	1.0814049976433752e-10
5296	7.89752e-11	Fe	7	251.528A	-26.118000000000002	1.0814049976433752e-10
5297	3.53143e-11	Sc	7	562.504A	-26.119	1.0789178351668294e-10
5298	5.653520000000001e-13	He	1	3.51365m	-26.12	1.0764363930052337e-10
5299	1.96215e-14	He	1	101.238m	-26.122	1.0714906170317496e-10
5300	5.0672800000000006e-15	He	1	392.014m	-26.122	1.0714906170317496e-10
5301	1.68919e-11	S	2	1175.97A	-26.124000000000002	1.0665675648347278e-10
5302	1.12624e-12	Co	3	1.76378m	-26.125	1.064114527506679e-10
5303	3.68e-11	Li	3	539.795A	-26.125999999999998	1.0616671320079256e-10
5304	9.45941e-15	He	1	209.997m	-26.127	1.0592253653626115e-10
5305	7.49638e-11	Fe	7	264.987A	-26.127	1.0592253653626115e-10
5306	5.06599e-11	O	7	392.114A	-26.129	1.054358666878088e-10
5307	2.57598e-11	O	7	771.143A	-26.133000000000003	1.0446922485173584e-10
5308	9.513940000000001e-13	He	1	2.08793m	-26.133000000000003	1.0446922485173584e-10
5309	5.67758e-13	He	1	3.49875m	-26.134	1.0422895230207009e-10
5310	4.94509e-11	Si	8	401.701A	-26.136	1.0375006376635472e-10
5311	1.22669e-11	Fe	8	1619.36A	-26.136	1.0375006376635472e-10
5312	4.68059e-11	Fe	6	424.401A	-26.136	1.0375006376635472e-10
5313	2.89902e-12	Mn	6	6852.12A	-26.136999999999997	1.0351144524128663e-10
5314	2.23359e-11	Fe	8	889.349A	-26.136999999999997	1.0351144524128663e-10
5315	2.92621e-11	O	7	678.847A	-26.139	1.0303585335106207e-10
5316	8.2679e-12	Fe	2	2402.60A	-26.143	1.0209121496951851e-10
5317	1.09307e-11	Mg	1	1817.31A	-26.145	1.0162214844465829e-10
5318	5.49877e-11	Na	6	361.253A	-26.145	1.0162214844465829e-10
5319	5.4765e-12	Sc	2	3627.22A	-26.145	1.0162214844465829e-10
5320	9.09779e-12	Cl	7	2183.44A	-26.145	1.0162214844465829e-10
5321	9.45064e-13	He	1	2.10192m	-26.148000000000003	1.0092258649540373e-10
5322	1.3291200000000001e-14	He	1	149.456m	-26.148000000000003	1.0092258649540373e-10
5323	1.75882e-11	Ca	2	1129.42A	-26.148000000000003	1.0092258649540373e-10
5324	4.42539e-12	Fe	2	4488.75A	-26.15	1.00458889330654e-10
5325	2.21687e-11	Mg	2	896.057A	-26.151999999999997	9.999732266085076e-11
5326	5.86475e-12	Fe	2	3387.09A	-26.153000000000002	9.976733520081416e-11
5327	7.53669e-11	Ca	5	263.570A	-26.153000000000002	9.976733520081416e-11
5328	5.41622e-11	O	7	366.759A	-26.154	9.95378766972589e-11
5329	3.76792e-13	Si	2	5.27199m	-26.155	9.930894593361637e-11
5330	3.96852e-12	Fe	2	5005.51A	-26.156	9.908054169612007e-11
5331	1.66541e-14	He	1	119.277m	-26.156999999999996	9.885266277379268e-11
5332	3.35868e-11	Na	5	591.436A	-26.156999999999996	9.885266277379268e-11
5333	1.3134e-13	Fe	5	15.1245m	-26.156999999999996	9.885266277379268e-11
5334	1.60831e-11	Si	2	1235.12A	-26.156999999999996	9.885266277379268e-11
5335	2.32199e-11	O	7	855.492A	-26.156999999999996	9.885266277379268e-11
5336	9.63357e-12	Zn	2	2062.00A	-26.16	9.817216582979532e-11
5337	1.7818900000000002e-12	Fe	4	1.11480m	-26.160999999999998	9.794637611398559e-11
5338	7.70533e-11	Fe	7	257.801A	-26.164	9.72721180034711e-11
5339	5.059979999999999e-13	He	1	3.92580m	-26.164	9.72721180034711e-11
5340	8.560950000000001e-13	He	1	2.32036m	-26.164	9.72721180034711e-11
5341	9.484270000000001e-13	He	1	2.09446m	-26.164	9.72721180034711e-11
5342	2.40643e-12	Ca	2	8254.73A	-26.166999999999998	9.660250145314273e-11
5343	1.70041e-11	N	1	1168.22A	-26.168000000000003	9.638032186521774e-11
5344	1.27807e-11	O	7	1554.25A	-26.168000000000003	9.638032186521774e-11
5345	2.67584e-12	N	1	7423.64A	-26.169	9.61586532761665e-11
5346	6.07068e-11	Ar	3	327.220A	-26.169	9.61586532761665e-11
5347	8.27947e-12	Fe	2	2399.24A	-26.171	9.571684439632354e-11
5348	2.65017e-11	Mg	9	749.554A	-26.171	9.571684439632354e-11
5349	1.68842e-11	N	1	1176.51A	-26.171999999999997	9.54967017631059e-11
5350	4.38755e-11	Ne	6	452.746A	-26.171999999999997	9.54967017631059e-11
5351	1.17687e-10	Li	2	168.791A	-26.173000000000002	9.527706544389305e-11
5352	1.0496e-11	Fe	4	1892.58A	-26.174	9.505793427419819e-11
5353	7.60769e-11	O	7	261.110A	-26.174	9.505793427419819e-11
5354	5.78365e-11	He	1	343.459A	-26.176	9.462118273878252e-11
5355	2.20746e-11	N	1	899.879A	-26.176	9.462118273878252e-11
5356	2.78893e-11	Al	9	712.262A	-26.177	9.440356005744854e-11
5357	1.19104e-11	Si	1	1667.83A	-26.177	9.440356005744854e-11
5358	4.72831e-12	Ni	2	4201.17A	-26.177	9.440356005744854e-11
5359	1.47931e-13	F	5	13.4282m	-26.179000000000002	9.396981509845397e-11
5360	2.88547e-11	Al	2	688.430A	-26.18	9.375369052112156e-11
5361	4.72835e-12	Mn	10	4201.14A	-26.18	9.375369052112156e-11
5362	3.5984300000000004e-14	Fe	3	55.2031m	-26.180999999999997	9.353806301652338e-11
5363	3.31633e-11	Cr	5	598.990A	-26.185	9.268050090016383e-11
5364	9.839739999999999e-12	Co	2	2018.80A	-26.189	9.183080096054496e-11
5365	1.10358e-16	Cl	7	1.80000c	-26.189	9.183080096054496e-11
5366	5.53923e-11	Fe	11	358.614A	-26.189	9.183080096054496e-11
5367	4.98696e-11	Mn	10	398.328A	-26.19	9.161959597921163e-11
5368	1.00613e-11	P	10	1974.34A	-26.191	9.140887675585648e-11
5369	1.75921e-12	N	1	1.12917m	-26.191	9.140887675585648e-11
5370	1.45542e-14	He	1	136.486m	-26.191	9.140887675585648e-11
5371	9.63871e-12	Co	2	2060.90A	-26.195	9.05708351364683e-11
5372	2.1971799999999997e-12	Fe	5	9040.91A	-26.195	9.05708351364683e-11
5373	1.01883e-11	Co	2	1949.74A	-26.197	9.01546999488928e-11
5374	4.36306e-11	Fe	8	455.287A	-26.199	8.974047672882882e-11
5375	1.35115e-11	Co	2	1470.18A	-26.199	8.974047672882882e-11
5376	9.57817e-11	Ca	10	207.393A	-26.2	8.953407935981935e-11
5377	1.16292e-11	P	8	1708.15A	-26.2	8.953407935981935e-11
5378	4.28039e-11	Ar	2	464.080A	-26.203000000000003	8.891773109282934e-11
5379	1.99818e-11	Si	3	994.125A	-26.203000000000003	8.891773109282934e-11
5380	7.78662e-11	Fe	8	255.110A	-26.204	8.871322598627294e-11
5381	7.47736e-11	Cl	7	265.661A	-26.205	8.850919122840958e-11
5382	4.90788e-11	Si	8	404.746A	-26.206	8.830562573746656e-11
5383	5.94944e-11	Na	5	333.888A	-26.209	8.769773408573067e-11
5384	8.54827e-11	O	3	232.380A	-26.209	8.769773408573067e-11
5385	3.06314e-11	F	6	648.500A	-26.21	8.749603489442655e-11
5386	4.7324e-11	Ca	10	419.754A	-26.21	8.749603489442655e-11
5387	5.21151e-11	Al	8	381.165A	-26.211	8.72947995983902e-11
5388	7.40046e-12	V	2	2684.22A	-26.212	8.709402713069066e-11
5389	4.49883e-11	N	7	441.548A	-26.212	8.709402713069066e-11
5390	4.6797e-12	Fe	2	4244.81A	-26.214000000000002	8.669386642484986e-11
5391	7.93077e-11	Ti	6	250.473A	-26.214000000000002	8.669386642484986e-11
5392	5.61271e-12	Fe	2	3539.19A	-26.215	8.649447606509707e-11
5393	1.1382e-11	N	1	1745.25A	-26.215	8.649447606509707e-11
5394	1.02459e-12	Ni	2	1.93877m	-26.215999999999998	8.629554429044612e-11
5395	1.55676e-11	Si	5	1276.01A	-26.217	8.609707004617983e-11
5396	4.73674e-11	Fe	3	419.370A	-26.217	8.609707004617983e-11
5397	4.87951e-11	Fe	3	407.100A	-26.219	8.570148994206081e-11
5398	7.51468e-11	Fe	7	264.342A	-26.221	8.530772736342496e-11
5399	5.7493e-12	Fe	2	3455.11A	-26.221	8.530772736342496e-11
5400	8.90224e-11	C	4	223.140A	-26.223000000000003	8.491577395949981e-11
5401	4.20616e-11	Fe	3	472.271A	-26.224	8.472047309893493e-11
5402	4.10278e-11	Fe	8	484.171A	-26.224	8.472047309893493e-11
5403	2.11345e-12	Fe	2	9399.04A	-26.225	8.452562141788405e-11
5404	9.009e-13	Ti	7	2.20496m	-26.226	8.433121788326434e-11
5405	8.62992e-13	He	1	2.30181m	-26.226	8.433121788326434e-11
5406	8.22391e-15	He	1	241.545m	-26.228	8.394375113285283e-11
5407	4.80226e-11	Fe	6	413.648A	-26.229	8.375068586275226e-11
5408	2.91255e-11	Al	2	682.031A	-26.23	8.35580646304503e-11
5409	1.15868e-14	He	1	171.441m	-26.23	8.35580646304503e-11
5410	5.6534e-11	Ca	7	351.372A	-26.232	8.317415019655945e-11
5411	1.4657e-09	Ne	9	13.5529A	-26.233	8.298285495949377e-11
5412	8.52044e-11	Si	8	233.139A	-26.234	8.279199968926439e-11
5413	4.97004e-11	Fe	6	399.684A	-26.234	8.279199968926439e-11
5414	4.39212e-15	He	1	452.275m	-26.234	8.279199968926439e-11
5415	3.04221e-11	O	7	652.961A	-26.235	8.260158337397634e-11
5416	2.18115e-11	O	7	910.734A	-26.235	8.260158337397634e-11
5417	1.10536e-12	Fe	2	1.79710m	-26.236	8.241160500405991e-11
5418	1.69949e-11	C	4	1168.85A	-26.236	8.241160500405991e-11
5419	1.5910100000000001e-12	Fe	2	1.24854m	-26.236	8.241160500405991e-11
5420	1.3220899999999999e-12	Mg	1	1.50250m	-26.236	8.241160500405991e-11
5421	4.543119999999999e-12	Fe	2	4372.43A	-26.238000000000003	8.203295807367499e-11
5422	4.4872900000000005e-10	Ar	10	44.2683A	-26.241	8.146824716240888e-11
5423	2.69199e-11	O	7	737.911A	-26.241	8.146824716240888e-11
5424	1.5637e-12	Fe	2	1.27035m	-26.241	8.146824716240888e-11
5425	5.237689999999999e-13	He	1	3.79260m	-26.241	8.146824716240888e-11
5426	8.31069e-11	Al	7	239.023A	-26.243000000000002	8.109393456759452e-11
5427	2.66522e-11	Ar	2	745.322A	-26.244	8.090742369371144e-11
5428	1.09664e-12	Fe	2	1.81139m	-26.245	8.072134178293404e-11
5429	3.84844e-11	Al	3	516.169A	-26.247	8.035046090661692e-11
5430	4.95719e-11	Na	5	400.720A	-26.248	8.016565997470304e-11
5431	8.10713e-11	Fe	7	245.024A	-26.248	8.016565997470304e-11
5432	7.1209e-11	Al	7	278.960A	-26.248	8.016565997470304e-11
5433	6.35255e-11	Si	4	312.700A	-26.248	8.016565997470304e-11
5434	4.50612e-11	Li	3	440.833A	-26.249000000000002	7.99812840731381e-11
5435	1.4772299999999999e-09	Ne	9	13.4471A	-26.25	7.979733222438009e-11
5436	5.55579e-12	Sc	2	3575.45A	-26.250999999999998	7.961380345313394e-11
5437	1.5105200000000001e-12	Al	1	1.31507m	-26.253	7.924801125320878e-11
5438	5.78268e-11	He	1	343.517A	-26.255	7.888389971577899e-11
5439	2.55767e-11	C	1	776.663A	-26.256	7.870247178100437e-11
5440	6.10369e-11	Ar	3	325.450A	-26.256	7.870247178100437e-11
5441	5.40486e-11	N	2	367.530A	-26.259	7.81606877761111e-11
5442	1.0162100000000002e-14	He	1	195.476m	-26.261	7.780157203626244e-11
5443	8.25166e-11	Al	7	240.733A	-26.261	7.780157203626244e-11
5444	4.07962e-11	Ar	2	486.919A	-26.261999999999997	7.762263338607444e-11
5445	9.80061e-11	S	9	202.686A	-26.261999999999997	7.762263338607444e-11
5446	2.75784e-10	S	7	72.0290A	-26.261999999999997	7.762263338607444e-11
5447	2.9796099999999997e-12	Ni	2	6666.80A	-26.263	7.744410628336028e-11
5448	5.33017e-11	S	3	372.680A	-26.264	7.726598978158956e-11
5449	4.68548e-11	Fe	6	423.958A	-26.264	7.726598978158956e-11
5450	2.61776e-10	O	8	75.8835A	-26.266	7.691098480562217e-11
5451	8.10975e-11	Fe	7	244.945A	-26.266	7.691098480562217e-11
5452	5.25945e-11	S	3	377.691A	-26.267	7.673409444922446e-11
5453	2.51947e-12	Cr	5	7884.39A	-26.267	7.673409444922446e-11
5454	3.1912900000000002e-12	Fe	4	6224.58A	-26.269000000000002	7.638153331032133e-11
5455	3.55595e-12	Ca	6	5586.26A	-26.269000000000002	7.638153331032133e-11
5456	1.07318e-11	Cl	10	1851.00A	-26.269000000000002	7.638153331032133e-11
5457	1.39408e-11	O	7	1424.92A	-26.27	7.620586065857247e-11
5458	1.60435e-12	N	1	1.23816m	-26.27	7.620586065857247e-11
5459	7.37323e-11	Fe	7	269.413A	-26.273000000000003	7.568126320375715e-11
5460	3.52032e-11	Si	2	564.280A	-26.274	7.550720112856037e-11
5461	4.6754199999999995e-12	K	11	4248.70A	-26.276	7.516027705242053e-11
5462	3.64314e-11	O	4	545.256A	-26.278000000000002	7.481494694762063e-11
5463	3.97795e-15	O	2	499.364m	-26.281	7.429992447544338e-11
5464	1.19395e-12	Fe	2	1.66377m	-26.281	7.429992447544338e-11
5465	2.99624e-11	Ar	7	662.980A	-26.281	7.429992447544338e-11
5466	3.77015e-12	Fe	2	5268.87A	-26.281999999999996	7.412903939116115e-11
5467	7.86956e-14	S	1	25.2421m	-26.281999999999996	7.412903939116115e-11
5468	1.8600999999999998e-13	Ni	2	10.6793m	-26.281999999999996	7.412903939116115e-11
5469	8.688799999999999e-13	He	1	2.28621m	-26.283	7.395854733166524e-11
5470	1.3653e-14	O	1	145.495m	-26.284000000000002	7.378844739302554e-11
5471	1.0131599999999999e-13	Fe	4	19.6064m	-26.285	7.361873867338908e-11
5472	2.4614599999999997e-14	Al	2	80.7020m	-26.287	7.328049129407805e-11
5473	3.25753e-11	Si	2	609.801A	-26.29	7.277603194031941e-11
5474	7.51323e-11	Fe	7	264.393A	-26.291	7.260865171160865e-11
5475	5.57178e-11	Fe	11	356.519A	-26.291999999999998	7.244165644674189e-11
5476	2.93201e-11	Al	2	677.502A	-26.293000000000003	7.227504526032507e-11
5477	2.55126e-14	Fe	5	77.8613m	-26.294	7.210881726900463e-11
5478	1.42694e-11	Ar	11	1392.10A	-26.295	7.194297159145456e-11
5479	1.26051e-11	Co	2	1575.91A	-26.296	7.177750734837873e-11
5480	4.90289e-11	Si	8	405.158A	-26.296	7.177750734837873e-11
5481	2.42698e-12	N	1	8184.86A	-26.298000000000002	7.144771965856482e-11
5482	9.157989999999999e-12	Fe	12	2169.09A	-26.299	7.128339446332641e-11
5483	2.3908599999999998e-12	Cr	2	8308.49A	-26.3	7.111944720554879e-11
5484	1.22952e-11	Si	1	1615.62A	-26.3	7.111944720554879e-11
5485	1.1012100000000001e-12	Fe	4	1.80388m	-26.3	7.111944720554879e-11
5486	7.06418e-11	Fe	4	281.200A	-26.301	7.095587701600112e-11
5487	3.68157e-13	Si	2	5.39565m	-26.302	7.079268302744937e-11
5488	5.477e-12	Ni	2	3626.89A	-26.302	7.079268302744937e-11
5489	4.39976e-12	Fe	2	4514.90A	-26.303	7.062986437465582e-11
5490	4.19559e-11	Fe	3	473.460A	-26.303	7.062986437465582e-11
5491	2.74328e-11	Cl	6	724.113A	-26.305	7.030534962533621e-11
5492	1.53066e-12	Fe	2	1.29777m	-26.305999999999997	7.014365180826524e-11
5493	1.78221e-11	Ca	2	1114.60A	-26.307	6.998232588585298e-11
5494	2.61832e-11	B	3	758.671A	-26.307	6.998232588585298e-11
5495	7.19465e-15	He	1	276.100m	-26.307	6.998232588585298e-11
5496	3.57513e-11	Cl	6	555.630A	-26.311	6.934072406559898e-11
5497	1.90004e-10	Be	3	104.548A	-26.311	6.934072406559898e-11
5498	1.26492e-11	Si	1	1570.41A	-26.313000000000002	6.902213237797422e-11
5499	1.09002e-11	Si	9	1822.39A	-26.313000000000002	6.902213237797422e-11
5500	5.381050000000001e-13	He	1	3.69156m	-26.314	6.886338587867398e-11
5501	4.17463e-11	O	3	475.838A	-26.315	6.870500448618996e-11
5502	4.9034e-13	He	1	4.05116m	-26.315	6.870500448618996e-11
5503	2.35578e-12	C	5	8432.23A	-26.315	6.870500448618996e-11
5504	9.90123e-11	O	5	200.626A	-26.318	6.823204256206748e-11
5505	5.01006e-11	N	7	396.492A	-26.322	6.760648743577976e-11
5506	1.56116e-12	Co	3	1.27242m	-26.324	6.729586384168274e-11
5507	7.99554e-11	C	5	248.444A	-26.325	6.714108764984109e-11
5508	2.2802e-12	N	1	8711.70A	-26.326	6.698666743336191e-11
5509	1.0594400000000001e-10	C	5	187.499A	-26.329	6.652553445830761e-11
5510	5.78186e-11	He	1	343.565A	-26.33	6.637252997488333e-11
5511	3.83179e-15	He	1	518.412m	-26.331	6.621987739200525e-11
5512	8.97015e-12	Ca	6	2214.51A	-26.331999999999997	6.606757590032565e-11
5513	6.868e-11	C	4	289.232A	-26.334	6.576402296246697e-11
5514	4.0302e-11	Fe	3	492.890A	-26.334	6.576402296246697e-11
5515	8.73948e-13	He	1	2.27296m	-26.335	6.561276990688097e-11
5516	6.33032e-15	He	1	313.799m	-26.335	6.561276990688097e-11
5517	4.08795e-10	B	5	48.5927A	-26.338	6.516109477587357e-11
5518	4.71512e-13	K	8	4.21293m	-26.338	6.516109477587357e-11
5519	1.2062799999999998e-10	Mg	5	164.676A	-26.339000000000002	6.501122841663632e-11
5520	6.407890000000001e-17	S	6	3.10000c	-26.339000000000002	6.501122841663632e-11
5521	6.81859e-11	Fe	7	291.328A	-26.34	6.4861706740461e-11
5522	5.84902e-13	Mg	1	3.39620m	-26.34	6.4861706740461e-11
5523	1.61123e-12	N	1	1.23288m	-26.342	6.456369426812109e-11
5524	3.4634300000000003e-12	Fe	4	5735.48A	-26.342	6.456369426812109e-11
5525	1.90011e-11	N	7	1045.44A	-26.345	6.41192409230137e-11
5526	2.25374e-11	Mg	2	881.399A	-26.345	6.41192409230137e-11
5527	7.65298e-12	Ne	3	2595.65A	-26.349	6.35313921887974e-11
5528	2.55592e-12	O	1	7771.94A	-26.349	6.35313921887974e-11
5529	7.577030000000001e-12	Fe	2	2621.67A	-26.351999999999997	6.309404516121956e-11
5530	5.191180000000001e-13	He	1	3.82658m	-26.357	6.237181359854787e-11
5531	2.61685e-14	Fe	5	75.9099m	-26.358	6.222836240799944e-11
5532	1.60787e-11	Si	5	1235.45A	-26.358	6.222836240799944e-11
5533	2.11511e-12	Fe	4	9391.68A	-26.358	6.222836240799944e-11
5534	4.53243e-12	Fe	2	4382.74A	-26.358	6.222836240799944e-11
5535	7.63912e-11	K	9	260.036A	-26.359	6.208524114603385e-11
5536	3.5783400000000003e-12	Fe	2	5551.31A	-26.359	6.208524114603385e-11
5537	2.73773e-12	Ni	2	7255.82A	-26.359	6.208524114603385e-11
5538	3.29096e-11	Mg	6	603.607A	-26.36	6.194244905383691e-11
5539	6.809e-11	Cr	7	291.738A	-26.36	6.194244905383691e-11
5540	4.47088e-10	Ar	10	44.4308A	-26.362	6.165784935221038e-11
5541	2.74837e-11	Ca	7	722.773A	-26.365	6.123339970280039e-11
5542	5.66905e-12	Fe	2	3504.02A	-26.366	6.10925667915557e-11
5543	2.14344e-12	Fe	2	9267.56A	-26.366	6.10925667915557e-11
5544	5.38404e-11	S	3	368.951A	-26.37	6.053246677256825e-11
5545	8.8303e-11	Cr	9	224.958A	-26.37	6.053246677256825e-11
5546	2.5236e-11	Cl	6	787.147A	-26.371	6.039324596232827e-11
5547	8.49632e-12	Fe	2	2338.01A	-26.371	6.039324596232827e-11
5548	2.28691e-12	N	1	8686.15A	-26.374000000000002	5.997750178142045e-11
5549	2.29284e-11	N	1	866.371A	-26.377	5.956461956332426e-11
5550	5.375399999999999e-13	Fe	5	3.69544m	-26.377	5.956461956332426e-11
5551	5.36055e-11	N	7	370.567A	-26.378	5.942762473989456e-11
5552	1.33067e-11	N	1	1492.82A	-26.378	5.942762473989456e-11
5553	8.7834e-13	He	1	2.26159m	-26.38	5.915457960642482e-11
5554	2.70683e-11	Cl	6	733.864A	-26.381	5.901852784872619e-11
5555	3.95688e-12	Fe	2	5020.23A	-26.381	5.901852784872619e-11
5556	4.74329e-11	S	3	418.790A	-26.383000000000003	5.874736234473368e-11
5557	5.35235e-11	Ne	5	371.135A	-26.384	5.861224716074777e-11
5558	5.49839e-13	He	1	3.61278m	-26.384	5.861224716074777e-11
5559	1.79297e-11	N	6	1107.91A	-26.385	5.847744273306116e-11
5560	3.69182e-13	Na	6	5.38067m	-26.385	5.847744273306116e-11
5561	1.85414e-12	N	1	1.07135m	-26.389	5.7941318315554715e-11
5562	4.56749e-11	Fe	3	434.909A	-26.391	5.7675102139792565e-11
5563	4.64312e-11	Fe	6	427.826A	-26.392	5.7542453085843166e-11
5564	4.32025e-11	V	8	459.799A	-26.393	5.7410109116251844e-11
5565	4.0124199999999996e-12	Fe	2	4950.74A	-26.394000000000002	5.7278069529344047e-11
5566	1.30633e-11	N	7	1520.64A	-26.395	5.714633362505951e-11
5567	5.48071e-11	Na	6	362.443A	-26.395	5.714633362505951e-11
5568	1.18814e-12	Al	1	1.67189m	-26.396	5.701490070494664e-11
5569	1.46488e-11	S	1	1356.05A	-26.396	5.701490070494664e-11
5570	1.93204e-11	O	1	1028.16A	-26.397	5.688377007216211e-11
5571	8.88502e-13	He	1	2.23572m	-26.399	5.6622412889208506e-11
5572	5.78117e-11	He	1	343.606A	-26.4	5.6492184953350585e-11
5573	3.9386099999999995e-12	Fe	2	5043.52A	-26.401999999999997	5.6232626940589743e-11
5574	9.625370000000001e-13	Fe	5	2.06376m	-26.403000000000002	5.61032954875356e-11
5575	5.183419999999999e-12	Mg	1	3832.30A	-26.406	5.57170831179738e-11
5576	5.415149999999999e-13	He	1	3.66831m	-26.408	5.546108637465611e-11
5577	3.36287e-15	He	1	590.700m	-26.408	5.546108637465611e-11
5578	4.14206e-11	Ar	7	479.579A	-26.408	5.546108637465611e-11
5579	8.53127e-11	Si	8	232.843A	-26.410999999999998	5.5079294941531015e-11
5580	8.85775e-12	F	2	2242.61A	-26.410999999999998	5.5079294941531015e-11
5581	8.286239999999999e-12	Al	1	2397.28A	-26.412	5.495261607846657e-11
5582	2.28242e-12	N	1	8703.25A	-26.413	5.482622856870222e-11
5583	8.821719999999999e-13	He	1	2.25177m	-26.414	5.470013174214394e-11
5584	5.16023e-11	B	4	384.953A	-26.414	5.470013174214394e-11
5585	9.33081e-12	Si	3	2128.91A	-26.415	5.457432493023938e-11
5586	3.3507300000000004e-10	O	8	59.2840A	-26.416999999999998	5.432357868386291e-11
5587	1.27937e-11	S	9	1552.67A	-26.418000000000003	5.419863791995893e-11
5588	2.09898e-11	O	1	946.387A	-26.418000000000003	5.419863791995893e-11
5589	5.99158e-11	Ar	3	331.540A	-26.419	5.407398451183877e-11
5590	1.03314e-10	Cl	7	192.272A	-26.42	5.3949617798601145e-11
5591	3.69471e-12	Fe	2	5376.45A	-26.423000000000002	5.357823124196643e-11
5592	7.1990100000000004e-12	Fe	2	2759.33A	-26.424	5.3455004729609716e-11
5593	3.54944e-11	Si	2	559.650A	-26.425	5.333206163036635e-11
5594	3.0746e-11	F	6	646.082A	-26.425	5.333206163036635e-11
5595	7.43088e-11	Cr	6	267.323A	-26.426	5.320940129240514e-11
5596	1.7194900000000003e-10	Ne	7	115.525A	-26.427	5.3087023065392306e-11
5597	4.2921900000000005e-12	Ni	2	4628.05A	-26.427	5.3087023065392306e-11
5598	4.451e-11	Fe	6	446.292A	-26.43	5.2721574569133365e-11
5599	1.34093e-11	Na	6	1481.40A	-26.43	5.2721574569133365e-11
5600	8.855340000000001e-13	He	1	2.24322m	-26.430999999999997	5.2600318312450145e-11
5601	1.3789e-09	O	8	14.4060A	-26.430999999999997	5.2600318312450145e-11
5602	5.08625e-12	Si	1	3905.52A	-26.433000000000003	5.2358641802626885e-11
5603	2.9674499999999997e-15	He	1	669.412m	-26.434	5.2238220268143325e-11
5604	2.11575e-12	S	9	9388.86A	-26.434	5.2238220268143325e-11
5605	1.62999e-12	N	1	1.21868m	-26.434	5.2238220268143325e-11
5606	6.22644e-11	Mg	7	319.034A	-26.435	5.211807569550347e-11
5607	1.86467e-12	N	1	1.06530m	-26.436999999999998	5.187861488924124e-11
5608	1.93652e-12	Fe	6	1.02578m	-26.438000000000002	5.1759297386021086e-11
5609	1.15117e-10	C	5	172.558A	-26.439	5.1640254305444035e-11
5610	1.5089e-12	O	1	1.31649m	-26.439	5.1640254305444035e-11
5611	4.55778e-12	Fe	2	4358.36A	-26.439	5.1640254305444035e-11
5612	5.97352e-11	Na	5	332.542A	-26.44	5.1521485016354244e-11
5613	4.82504e-11	Ca	10	411.695A	-26.441	5.140298888904963e-11
5614	3.76129e-11	Al	7	528.129A	-26.441	5.140298888904963e-11
5615	1.1169000000000001e-09	O	7	17.7854A	-26.441999999999997	5.128476529527509e-11
5616	3.55966e-11	Sc	7	558.044A	-26.441999999999997	5.128476529527509e-11
5617	3.1208400000000003e-12	Ni	2	6365.10A	-26.441999999999997	5.128476529527509e-11
5618	8.47358e-12	Fe	2	2344.28A	-26.443	5.116681360822007e-11
5619	4.67531e-12	Ni	2	4248.80A	-26.443	5.116681360822007e-11
5620	4.81751e-11	Fe	6	412.339A	-26.444000000000003	5.10491332025177e-11
5621	4.1216e-11	Li	3	481.960A	-26.445999999999998	5.081458374088638e-11
5622	3.83307e-11	B	3	518.239A	-26.448	5.058111193614083e-11
5623	4.41345e-11	Fe	3	450.090A	-26.45	5.03487128368987e-11
5624	1.7557599999999998e-12	N	1	1.13139m	-26.45	5.03487128368987e-11
5625	5.59563e-13	He	1	3.54999m	-26.451	5.02329140107571e-11
5626	2.27834e-12	N	1	8718.84A	-26.451	5.02329140107571e-11
5627	2.6159e-12	Fe	5	7593.75A	-26.451	5.02329140107571e-11
5628	7.42486e-11	Ca	3	267.540A	-26.454	4.988711306303164e-11
5629	8.25395e-12	Fe	2	2406.66A	-26.454	4.988711306303164e-11
5630	8.709959999999999e-13	Co	3	2.28066m	-26.455	4.977237588690986e-11
5631	7.91191e-11	Fe	4	251.070A	-26.455	4.977237588690986e-11
5632	5.57021e-11	O	2	356.619A	-26.455	4.977237588690986e-11
5633	6.517310000000001e-13	Cl	10	3.04795m	-26.455	4.977237588690986e-11
5634	2.22512e-12	Ca	2	8927.36A	-26.461	4.908947328838469e-11
5635	8.97498e-12	Cl	7	2213.32A	-26.461	4.908947328838469e-11
5636	5.592859999999999e-13	He	1	3.55176m	-26.462	4.89765706328368e-11
5637	1.1609e-12	Fe	2	1.71113m	-26.463	4.886392764619093e-11
5638	7.52098e-11	Fe	7	264.121A	-26.464000000000002	4.8751543731225185e-11
5639	1.0591700000000001e-10	C	5	187.548A	-26.465	4.863941829209162e-11
5640	6.15933e-11	Ar	3	322.510A	-26.465	4.863941829209162e-11
5641	1.51575e-11	N	1	1310.54A	-26.465	4.863941829209162e-11
5642	7.32753e-12	V	2	2710.94A	-26.465999999999998	4.852755073431194e-11
5643	5.78058e-11	He	1	343.641A	-26.467	4.8415940464775074e-11
5644	5.99772e-11	Ne	2	331.200A	-26.469	4.819348942480585e-11
5645	2.41933e-12	N	1	8210.71A	-26.47	4.8082647474960607e-11
5646	7.57127e-11	Fe	7	262.366A	-26.47	4.8082647474960607e-11
5647	4.39638e-11	Ne	6	451.837A	-26.471	4.7972060454525384e-11
5648	4.95708e-11	Na	5	400.729A	-26.471	4.7972060454525384e-11
5649	2.19898e-12	Fe	2	9033.50A	-26.471999999999998	4.7861727777179624e-11
5650	4.12032e-11	K	3	482.109A	-26.471999999999998	4.7861727777179624e-11
5651	3.57542e-11	Cl	6	555.583A	-26.475	4.7532249960670667e-11
5652	6.550100000000001e-13	Fe	4	3.03269m	-26.475	4.7532249960670667e-11
5653	2.52271e-12	Fe	2	7874.25A	-26.476	4.742292881939094e-11
5654	1.3178700000000001e-12	Fe	4	1.50732m	-26.476999999999997	4.7313859109759e-11
5655	4.92543e-12	Ni	2	4033.04A	-26.478	4.720504025349733e-11
5656	2.64967e-12	Co	3	7496.94A	-26.478	4.720504025349733e-11
5657	6.85334e-11	Sc	4	289.851A	-26.480999999999998	4.6880083042104753e-11
5658	9.28537e-12	V	2	2139.33A	-26.483	4.666468862600026e-11
5659	4.40415e-11	Ar	2	451.040A	-26.486	4.6343451169046656e-11
5660	5.215019999999999e-12	He	1	3809.08A	-26.487	4.6236864189115485e-11
5661	2.11621e-12	N	1	9386.80A	-26.488000000000003	4.6130522352434734e-11
5662	8.88756e-11	F	6	223.509A	-26.491	4.5812962070243905e-11
5663	1.11239e-11	P	10	1785.75A	-26.491	4.5812962070243905e-11
5664	4.98957e-11	Fe	3	398.119A	-26.494	4.549758785765874e-11
5665	2.55519e-12	O	1	7774.17A	-26.495	4.539294630935822e-11
5666	6.014330000000001e-12	Fe	2	3302.86A	-26.498	4.5080463464933436e-11
5667	5.61351e-12	Fe	2	3538.69A	-26.498	4.5080463464933436e-11
5668	2.7545e-11	Ca	7	721.163A	-26.498	4.5080463464933436e-11
5669	6.34971e-11	Ar	3	312.840A	-26.5	4.4873337549712443e-11
5670	9.211839999999999e-12	S	10	2156.40A	-26.5	4.4873337549712443e-11
5671	1.27551e-11	Si	1	1557.37A	-26.503	4.4564431666829115e-11
5672	1.13614e-12	Fe	2	1.74842m	-26.504	4.44619363182111e-11
5673	5.66825e-12	Fe	2	3504.51A	-26.505	4.4359676702353755e-11
5674	9.58802e-11	Ne	4	207.180A	-26.505	4.4359676702353755e-11
5675	1.56561e-11	N	6	1268.80A	-26.506	4.425765227708605e-11
5676	7.17517e-11	Si	8	276.850A	-26.506999999999998	4.415586250148536e-11
5677	5.33616e-11	Fe	6	372.261A	-26.509	4.395298474180743e-11
5678	2.27939e-11	Mg	2	871.482A	-26.51	4.385189568209286e-11
5679	5.4823e-13	Zn	4	3.62338m	-26.511	4.375103912076423e-11
5680	2.35187e-12	O	1	8446.25A	-26.511	4.375103912076423e-11
5681	5.79887e-12	Fe	2	3425.57A	-26.511999999999997	4.3650414523089735e-11
5682	5.67712e-13	He	1	3.49904m	-26.514	4.344985908592305e-11
5683	8.64943e-11	Si	8	229.662A	-26.514	4.344985908592305e-11
5684	2.094e-11	N	7	948.637A	-26.515	4.334992718310625e-11
5685	2.58746e-11	O	1	767.719A	-26.518	4.3051508383421686e-11
5686	1.37432e-09	O	8	14.4540A	-26.518	4.3051508383421686e-11
5687	5.73622e-13	He	1	3.46298m	-26.518	4.3051508383421686e-11
5688	1.70012e-11	N	1	1168.42A	-26.519000000000002	4.295249266179688e-11
5689	8.85965e-12	Ca	6	2242.13A	-26.519000000000002	4.295249266179688e-11
5690	6.17931e-12	Fe	2	3214.67A	-26.52	4.2853704670012734e-11
5691	4.6564099999999995e-12	Co	3	4266.05A	-26.52	4.2853704670012734e-11
5692	1.93341e-11	O	1	1027.43A	-26.521	4.2755143884304436e-11
5693	1.37429e-10	Mg	5	144.543A	-26.523000000000003	4.25587018420804e-11
5694	1.94092e-11	N	6	1023.46A	-26.523000000000003	4.25587018420804e-11
5695	1.04468e-11	Fe	5	1901.48A	-26.524	4.2460819544048866e-11
5696	2.71831e-12	Ni	2	7307.65A	-26.525	4.2363162369055696e-11
5697	5.9728e-11	Na	5	332.582A	-26.526999999999997	4.2168521318300496e-11
5698	2.19823e-11	N	6	903.657A	-26.528000000000002	4.207153641057064e-11
5699	6.1041699999999994e-12	Fe	2	3254.24A	-26.528000000000002	4.207153641057064e-11
5700	5.78008e-11	He	1	343.671A	-26.531	4.178191799106369e-11
5701	4.38625e-12	Fe	4	4528.80A	-26.531999999999996	4.168582224631315e-11
5702	6.06178e-11	Ne	2	327.700A	-26.533	4.1589947515641786e-11
5703	1.13819e-11	N	1	1745.26A	-26.534000000000002	4.1494293290732337e-11
5704	4.36148e-11	Li	3	455.452A	-26.535	4.139885906443562e-11
5705	1.25258e-11	Si	1	1585.88A	-26.535999999999998	4.130364433076853e-11
5706	8.40994e-12	Fe	2	2362.02A	-26.537	4.1208648584911684e-11
5707	2.9592199999999996e-13	Fe	6	6.71275m	-26.539	4.10193120431562e-11
5708	5.62256e-11	Ne	2	353.299A	-26.54	4.092497024341439e-11
5709	1.1236e-11	Si	1	1767.93A	-26.54	4.092497024341439e-11
5710	6.72854e-13	Fe	5	2.95227m	-26.541999999999998	4.073693708524483e-11
5711	4.63266e-11	Fe	6	428.792A	-26.543000000000003	4.0643244729883654e-11
5712	3.72074e-11	S	5	533.884A	-26.545	4.045650598287019e-11
5713	5.3313e-11	S	3	372.600A	-26.546	4.0363458601147315e-11
5714	1.76317e-11	N	6	1126.63A	-26.546999999999997	4.027062522246388e-11
5715	4.63266e-13	Fe	7	4.28791m	-26.546999999999997	4.027062522246388e-11
5716	2.1148599999999997e-12	N	1	9392.79A	-26.546999999999997	4.027062522246388e-11
5717	2.26159e-11	N	1	878.341A	-26.549	4.008559850657337e-11
5718	1.11244e-11	N	7	1785.67A	-26.553	3.9718091530458586e-11
5719	7.3098e-12	Fe	2	2717.51A	-26.554000000000002	3.962674245484843e-11
5720	5.44336e-11	O	2	364.930A	-26.554000000000002	3.962674245484843e-11
5721	4.25513e-11	K	9	466.835A	-26.555	3.953560347628238e-11
5722	1.2949200000000003e-10	Fe	8	153.402A	-26.555999999999997	3.94446741115503e-11
5723	3.5331e-11	Ne	5	562.238A	-26.555999999999997	3.94446741115503e-11
5724	2.58494e-11	C	3	768.467A	-26.558000000000003	3.9263442296302156e-11
5725	5.10673e-11	Mn	10	388.986A	-26.559	3.917313888491401e-11
5726	8.17645e-14	Ca	6	24.2947m	-26.559	3.917313888491401e-11
5727	6.2767e-12	He	1	3164.79A	-26.56	3.908304316560866e-11
5728	3.84558e-12	Co	3	5165.53A	-26.56	3.908304316560866e-11
5729	3.5703e-11	Si	2	556.381A	-26.561	3.8993154660707255e-11
5730	2.92333e-12	K	4	6795.16A	-26.561	3.8993154660707255e-11
5731	1.36764e-09	O	8	14.5246A	-26.561999999999998	3.8903472893630536e-11
5732	2.41909e-11	O	7	821.153A	-26.566	3.854680371027889e-11
5733	4.14379e-11	Ar	7	479.379A	-26.57	3.8193404489655263e-11
5734	5.78221e-11	Si	9	343.545A	-26.570999999999998	3.810556209692985e-11
5735	5.853560000000001e-13	He	1	3.39357m	-26.572	3.801792173610108e-11
5736	5.58083e-12	Ni	2	3559.41A	-26.572	3.801792173610108e-11
5737	6.07217e-11	Ne	2	327.139A	-26.574	3.784324525256117e-11
5738	5.74609e-13	He	1	3.45704m	-26.574	3.784324525256117e-11
5739	1.3088800000000001e-09	O	8	15.1767A	-26.575	3.775620820373302e-11
5740	4.57604e-11	N	4	434.097A	-26.576	3.766937133456193e-11
5741	4.48337e-11	Fe	3	443.070A	-26.578000000000003	3.749629629464906e-11
5742	1.43192e-11	N	3	1387.26A	-26.579	3.7410057206280935e-11
5743	1.19374e-12	V	8	1.66405m	-26.579	3.7410057206280935e-11
5744	9.4564e-11	Cl	10	210.064A	-26.58	3.7324016462312064e-11
5745	2.01215e-11	C	3	987.224A	-26.581	3.723817360656267e-11
5746	3.10903e-11	Si	10	638.929A	-26.581999999999997	3.715252818390309e-11
5747	6.68875e-11	Ne	8	296.983A	-26.581999999999997	3.715252818390309e-11
5748	1.89832e-09	Ne	9	10.4643A	-26.583000000000002	3.706707974024892e-11
5749	4.14836e-12	Cr	5	4788.51A	-26.583000000000002	3.706707974024892e-11
5750	6.81363e-11	Ar	4	291.540A	-26.585	3.68967719788449e-11
5751	8.674380000000001e-12	Al	1	2290.01A	-26.586	3.6811911758139955e-11
5752	4.4816e-12	Fe	2	4432.45A	-26.586	3.6811911758139955e-11
5753	6.54127e-11	S	9	303.679A	-26.588	3.6642776387118674e-11
5754	2.9318900000000004e-10	O	8	67.7531A	-26.588	3.6642776387118674e-11
5755	1.13841e-12	Fe	2	1.74494m	-26.589000000000002	3.655850034006375e-11
5756	5.77964e-11	He	1	343.697A	-26.590999999999998	3.639052928874749e-11
5757	5.77412e-11	B	4	344.026A	-26.592	3.630683339391976e-11
5758	2.30906e-11	N	1	860.282A	-26.592	3.630683339391976e-11
5759	9.54378e-12	Li	3	2081.40A	-26.592	3.630683339391976e-11
5760	4.43681e-11	Ar	2	447.720A	-26.593000000000004	3.622332999430816e-11
5761	7.64361e-11	B	4	259.883A	-26.593000000000004	3.622332999430816e-11
5762	5.88027e-12	Ni	2	3378.16A	-26.593000000000004	3.622332999430816e-11
5763	4.88798e-13	Mg	9	4.06394m	-26.595	3.605689891084678e-11
5764	1.76005e-12	O	1	1.12863m	-26.596999999999998	3.589123250875335e-11
5765	1.52418e-10	O	7	130.329A	-26.596999999999998	3.589123250875335e-11
5766	8.19597e-12	P	9	2423.69A	-26.598000000000003	3.580868496465293e-11
5767	4.626e-12	Ni	2	4294.09A	-26.599	3.572632727463612e-11
5768	1.15009e-11	Al	2	1727.21A	-26.601	3.5562179711246496e-11
5769	7.61592e-11	K	9	260.828A	-26.601999999999997	3.548038896757994e-11
5770	3.09631e-11	Ar	2	641.552A	-26.603	3.5398786337403126e-11
5771	1.61647e-12	N	1	1.22888m	-26.604	3.531737138806822e-11
5772	4.82314e-11	Fe	6	411.857A	-26.604	3.531737138806822e-11
5773	6.85896e-11	B	4	289.613A	-26.604	3.531737138806822e-11
5774	4.21584e-11	Si	8	471.186A	-26.604	3.531737138806822e-11
5775	1.56977e-10	Ca	10	126.544A	-26.605	3.523614368792038e-11
5776	9.876760000000001e-12	N	6	2011.23A	-26.605	3.523614368792038e-11
5777	8.53505e-12	Fe	2	2327.40A	-26.607	3.5074248313532844e-11
5778	2.619e-11	B	3	758.475A	-26.609	3.491309678082306e-11
5779	1.14649e-13	F	6	17.3263m	-26.61	3.483279888647034e-11
5780	1.33574e-11	S	1	1487.15A	-26.611	3.475268567214952e-11
5781	3.5751300000000003e-12	Fe	2	5556.29A	-26.612	3.4672756713108893e-11
5782	2.3768e-12	Cr	2	8357.64A	-26.613000000000003	3.4593011585572226e-11
5783	6.35059e-11	P	10	312.797A	-26.614	3.4513449866739924e-11
5784	3.96764e-12	Fe	2	5006.62A	-26.614	3.4513449866739924e-11
5785	9.79386e-11	Cr	7	202.826A	-26.615	3.44340711347831e-11
5786	1.34459e-11	Fe	7	1477.37A	-26.615	3.44340711347831e-11
5787	4.65645e-11	Fe	6	426.601A	-26.616	3.4354874968843343e-11
5788	2.60523e-11	N	7	762.484A	-26.616999999999997	3.427586094903102e-11
5789	2.22664e-14	Al	1	89.2128m	-26.618000000000002	3.419702865642084e-11
5790	3.94554e-11	Fe	6	503.466A	-26.619	3.411837767305295e-11
5791	5.51928e-11	Ne	2	359.910A	-26.621	3.396161796700237e-11
5792	2.91542e-12	Ni	2	6813.57A	-26.621	3.396161796700237e-11
5793	1.82074e-11	Si	1	1091.01A	-26.625	3.3650255981950015e-11
5794	5.9508e-13	He	1	3.33811m	-26.625999999999998	3.3572862540836965e-11
5795	3.5594099999999997e-12	Fe	2	5580.82A	-26.627	3.3495647099698756e-11
5796	2.04036e-11	O	1	973.577A	-26.628	3.3418609249147076e-11
5797	5.80497e-13	He	1	3.42197m	-26.629	3.334174858073492e-11
5798	3.5388400000000003e-12	Fe	2	5613.27A	-26.629	3.334174858073492e-11
5799	4.42888e-12	Ni	2	4485.21A	-26.63	3.326506468695493e-11
5800	1.13985e-11	N	1	1742.72A	-26.631999999999998	3.3112225597944e-11
5801	3.71348e-11	O	3	534.929A	-26.631999999999998	3.3112225597944e-11
5802	1.35736e-09	O	8	14.6347A	-26.633000000000003	3.303606959237515e-11
5803	1.51619e-12	Co	3	1.31015m	-26.636	3.280865088893884e-11
5804	3.58731e-11	Ne	6	553.742A	-26.636999999999997	3.273319308582632e-11
5805	7.91602e-11	Ar	7	250.940A	-26.64	3.2507859369595e-11
5806	5.7001e-12	N	4	3484.93A	-26.64	3.2507859369595e-11
5807	1.72986e-11	Si	6	1148.33A	-26.641	3.243309336777969e-11
5808	4.42918e-11	Ar	2	448.491A	-26.642	3.2358499322996534e-11
5809	4.57695e-11	N	2	434.011A	-26.642	3.2358499322996534e-11
5810	2.19166e-11	Ne	6	906.365A	-26.643	3.22840768397556e-11
5811	1.18113e-11	Si	1	1681.82A	-26.643	3.22840768397556e-11
5812	1.18453e-10	C	5	167.699A	-26.644000000000002	3.220982552347629e-11
5813	1.4003e-11	Si	3	1418.59A	-26.645	3.2135744980485767e-11
5814	8.84837e-12	S	10	2244.98A	-26.645	3.2135744980485767e-11
5815	1.85387e-12	Ni	2	1.07151m	-26.645	3.2135744980485767e-11
5816	1.7214799999999998e-10	Ne	7	115.392A	-26.646	3.206183481801586e-11
5817	8.23886e-12	Fe	2	2411.07A	-26.647	3.198809464420276e-11
5818	3.97289e-17	Si	4	5.00000c	-26.649	3.1841122699592615e-11
5819	5.77925e-11	He	1	343.720A	-26.649	3.1841122699592615e-11
5820	2.13383e-11	O	7	930.928A	-26.65	3.176789014956547e-11
5821	4.01244e-11	Ca	7	495.072A	-26.651	3.169482602972924e-11
5822	4.37713e-11	Al	7	453.824A	-26.651	3.169482602972924e-11
5823	6.55875e-11	Si	4	302.870A	-26.651	3.169482602972924e-11
5824	5.38142e-11	S	3	369.130A	-26.651999999999997	3.162192995270576e-11
5825	1.8465e-12	N	1	1.07579m	-26.653000000000002	3.15492015320065e-11
5826	5.54874e-11	N	2	358.000A	-26.655	3.140424611807445e-11
5827	1.14223e-11	Mg	1	1739.09A	-26.655	3.140424611807445e-11
5828	7.86667e-11	C	5	252.514A	-26.656	3.133201835630221e-11
5829	7.57482e-11	Fe	7	262.243A	-26.656	3.133201835630221e-11
5830	5.14194e-11	Mn	10	386.322A	-26.656999999999996	3.12599567137723e-11
5831	9.19838e-12	Fe	5	2159.56A	-26.656999999999996	3.12599567137723e-11
5832	2.92003e-11	Al	9	680.283A	-26.658	3.1188060808420533e-11
5833	1.56102e-13	Ni	2	12.7253m	-26.659000000000002	3.1116330259062757e-11
5834	1.50901e-12	O	1	1.31639m	-26.660999999999998	3.097336370797064e-11
5835	4.04103e-11	Al	3	491.570A	-26.663	3.083105402851298e-11
5836	7.46912e-11	C	5	265.955A	-26.663	3.083105402851298e-11
5837	2.9949e-11	O	7	663.276A	-26.663	3.083105402851298e-11
5838	1.6214099999999998e-14	Fe	5	122.513m	-26.664	3.07601445719639e-11
5839	2.64467e-11	O	7	751.112A	-26.664	3.07601445719639e-11
5840	1.8905900000000003e-12	N	1	1.05070m	-26.664	3.07601445719639e-11
5841	8.21731e-11	Fe	9	241.739A	-26.666	3.061881454544911e-11
5842	2.91729e-12	Fe	2	6809.23A	-26.666999999999998	3.0548393226165665e-11
5843	1.28278e-11	Si	1	1548.55A	-26.666999999999998	3.0548393226165665e-11
5844	2.95573e-11	N	7	672.067A	-26.67	3.0338099566378214e-11
5845	2.89518e-11	N	3	686.122A	-26.671	3.026832387363068e-11
5846	5.55385e-14	Fe	2	35.7670m	-26.671999999999997	3.019870866052321e-11
5847	7.06895e-11	Ca	3	281.010A	-26.673000000000002	3.012925355796237e-11
5848	7.494979999999999e-13	Ca	2	2.65037m	-26.675	2.999082221235358e-11
5849	1.88815e-12	N	1	1.05206m	-26.675	2.999082221235358e-11
5850	3.1025299999999996e-10	O	8	64.0267A	-26.677	2.9853026901003336e-11
5851	6.0323e-13	He	1	3.29302m	-26.677	2.9853026901003336e-11
5852	5.83568e-11	He	1	340.397A	-26.677	2.9853026901003336e-11
5853	5.855649999999999e-13	He	1	3.39236m	-26.679000000000002	2.971586470159942e-11
5854	1.32075e-12	Mg	1	1.50402m	-26.680999999999997	2.95793327052574e-11
5855	8.2312e-12	Fe	2	2413.31A	-26.683000000000003	2.944342801645601e-11
5856	5.6173800000000004e-12	Fe	2	3536.25A	-26.684	2.9375710011173076e-11
5857	4.38665e-12	Fe	2	4528.38A	-26.684	2.9375710011173076e-11
5858	2.12568e-11	O	1	934.501A	-26.69	2.897266015987136e-11
5859	5.86232e-11	He	1	338.850A	-26.691	2.890602489061296e-11
5860	3.64738e-11	O	4	544.623A	-26.691	2.890602489061296e-11
5861	7.09167e-11	S	4	280.110A	-26.691	2.890602489061296e-11
5862	3.96415e-11	Ar	7	501.102A	-26.694000000000003	2.8707037214922457e-11
5863	8.10534e-11	Fe	7	245.079A	-26.695999999999998	2.8575140359846006e-11
5864	1.88295e-12	N	1	1.05496m	-26.695999999999998	2.8575140359846006e-11
5865	1.97876e-11	Cl	7	1003.89A	-26.695999999999998	2.8575140359846006e-11
5866	6.78678e-11	O	8	292.694A	-26.698	2.844384951577082e-11
5867	1.8399999999999998e-10	Li	3	107.959A	-26.699	2.837843047724357e-11
5868	3.17986e-11	Si	10	624.695A	-26.7	2.831316189832995e-11
5869	4.22795e-11	Al	8	469.837A	-26.7	2.831316189832995e-11
5870	2.40955e-11	O	7	824.407A	-26.703000000000003	2.8118255462771347e-11
5871	6.19741e-13	Ti	9	3.20528m	-26.703000000000003	2.8118255462771347e-11
5872	5.69185e-12	Fe	2	3489.98A	-26.704	2.8053585269785982e-11
5873	1.5136700000000002e-12	Al	1	1.31234m	-26.705	2.7989063814117066e-11
5874	5.77892e-11	He	1	343.740A	-26.705	2.7989063814117066e-11
5875	7.61003e-11	Al	7	261.030A	-26.706	2.7924690753678037e-11
5876	4.7041e-11	Cr	11	422.279A	-26.709	2.7732458534669312e-11
5877	4.27558e-11	Fe	6	464.603A	-26.71	2.766867564999581e-11
5878	6.06077e-12	Fe	2	3277.55A	-26.712	2.7541549632948176e-11
5879	5.5427099999999995e-14	He	1	35.8389m	-26.712	2.7541549632948176e-11
5880	7.10466e-11	Cr	6	279.598A	-26.713	2.747820582656434e-11
5881	1.80727e-12	Si	1	1.09914m	-26.714000000000002	2.7415007706892422e-11
5882	7.1869e-12	Fe	5	2763.98A	-26.714000000000002	2.7415007706892422e-11
5883	2.17384e-11	Ne	6	913.794A	-26.714000000000002	2.7415007706892422e-11
5884	4.28372e-11	Al	8	463.720A	-26.715	2.7351954938862508e-11
5885	5.05419e-11	Fe	3	393.029A	-26.715999999999998	2.7289047188174874e-11
5886	2.5547900000000003e-12	O	1	7775.39A	-26.717	2.7226284121298666e-11
5887	9.88075e-12	Sc	3	2010.42A	-26.718000000000004	2.716366540547035e-11
5888	4.40737e-11	Ar	2	450.710A	-26.719	2.7101190708692396e-11
5889	4.80363e-11	Fe	6	413.530A	-26.72	2.7038859699729737e-11
5890	3.32891e-11	Cr	5	596.725A	-26.721	2.6976672048109346e-11
5891	6.14827e-11	S	3	323.090A	-26.721	2.6976672048109346e-11
5892	5.42018e-11	Cr	11	366.491A	-26.721	2.6976672048109346e-11
5893	7.990689999999999e-12	P	9	2485.95A	-26.721999999999998	2.691462742411893e-11
5894	5.899569999999999e-13	He	1	3.36710m	-26.721999999999998	2.691462742411893e-11
5895	2.5914799999999998e-12	Fe	2	7665.30A	-26.723000000000003	2.6852725498803405e-11
5896	3.4263199999999995e-10	S	9	57.9760A	-26.724	2.6790965943965807e-11
5897	6.7905e-11	Fe	7	292.533A	-26.724	2.6790965943965807e-11
5898	6.101260000000001e-13	He	1	3.25579m	-26.726	2.6667872636703897e-11
5899	1.0365100000000001e-10	Cl	7	191.648A	-26.726999999999997	2.6606538231651343e-11
5900	2.0938299999999998e-12	Fe	5	9487.14A	-26.728	2.654534489181546e-11
5901	4.25397e-12	Co	8	4669.63A	-26.732	2.630197570700694e-11
5902	1.61896e-11	S	1	1226.99A	-26.733	2.6241482841539994e-11
5903	1.33927e-11	S	1	1483.23A	-26.733	2.6241482841539994e-11
5904	4.33969e-11	Ar	2	457.739A	-26.737	2.6000899480753397e-11
5905	3.7037400000000005e-12	Ni	4	5363.34A	-26.737	2.6000899480753397e-11
5906	8.67596e-14	Fe	2	22.8960m	-26.737	2.6000899480753397e-11
5907	1.1793e-11	Si	3	1684.42A	-26.739	2.588143619915429e-11
5908	6.00119e-13	He	1	3.31009m	-26.739	2.588143619915429e-11
5909	3.27414e-12	He	1	6067.08A	-26.741	2.5762521801476157e-11
5910	4.84152e-12	Si	1	4102.94A	-26.741	2.5762521801476157e-11
5911	4.43097e-11	Ar	2	448.310A	-26.741999999999997	2.5703269645562823e-11
5912	6.0138e-12	N	7	3303.15A	-26.741999999999997	2.5703269645562823e-11
5913	5.89776e-12	Sc	2	3368.13A	-26.744	2.558517384884015e-11
5914	8.4795e-11	Mg	3	234.264A	-26.745	2.5526329581898867e-11
5915	5.03416e-11	Fe	8	394.593A	-26.745	2.5526329581898867e-11
5916	2.59489e-11	C	1	765.521A	-26.745	2.5526329581898867e-11
5917	2.27391e-14	Fe	2	87.3582m	-26.746	2.546762065301617e-11
5918	6.76805e-12	He	1	2935.04A	-26.747	2.5409046750922736e-11
5919	3.83287e-11	B	3	518.266A	-26.747	2.5409046750922736e-11
5920	2.55831e-12	Fe	2	7764.68A	-26.747	2.5409046750922736e-11
5921	1.7174700000000002e-12	N	1	1.15661m	-26.748	2.5350607565065785e-11
5922	1.26174e-11	Mn	10	1574.37A	-26.748	2.5350607565065785e-11
5923	3.30016e-11	Al	8	601.925A	-26.75	2.5234132103419148e-11
5924	5.17603e-11	Al	8	383.778A	-26.750999999999998	2.517609521008816e-11
5925	1.34677e-11	O	7	1474.97A	-26.753	2.5060421559879443e-11
5926	4.31667e-11	Fe	3	460.181A	-26.754	2.5002784189711743e-11
5927	4.27424e-12	Cr	5	4647.48A	-26.755	2.4945279381817068e-11
5928	2.42239e-12	N	1	8200.36A	-26.755	2.4945279381817068e-11
5929	4.01351e-11	Ar	2	494.939A	-26.756	2.4887906831310238e-11
5930	5.937890000000001e-13	He	1	3.34538m	-26.756	2.4887906831310238e-11
5931	1.27687e-11	Si	1	1555.71A	-26.756	2.4887906831310238e-11
5932	5.77862e-11	He	1	343.758A	-26.758000000000003	2.4773557286426148e-11
5933	2.1412e-11	S	5	927.725A	-26.759	2.4716579685779185e-11
5934	5.02555e-11	Fe	3	395.269A	-26.759	2.4716579685779185e-11
5935	5.82501e-16	F	7	3410.20m	-26.765	2.4377455499053106e-11
5936	1.1260899999999999e-10	N	6	176.402A	-26.767	2.4265451265003292e-11
5937	1.267e-11	Si	1	1567.83A	-26.768	2.4209642275776775e-11
5938	1.7802e-11	Li	3	1115.86A	-26.768	2.4209642275776775e-11
5939	5.33883e-11	Na	2	372.075A	-26.769000000000002	2.4153961643663605e-11
5940	6.16015e-13	He	1	3.22467m	-26.771	2.4042984270603806e-11
5941	5.97151e-13	He	1	3.32654m	-26.772	2.398768694126619e-11
5942	2.31959e-11	N	1	856.377A	-26.774	2.3877473531068714e-11
5943	3.11818e-11	Ar	7	637.052A	-26.775	2.382255686586871e-11
5944	7.43192e-11	Fe	7	267.286A	-26.776999999999997	2.371310215945059e-11
5945	1.33053e-11	Li	2	1492.98A	-26.778000000000002	2.365856353791432e-11
5946	8.98291e-12	S	10	2211.36A	-26.778000000000002	2.365856353791432e-11
5947	4.6133199999999996e-12	Fe	2	4305.89A	-26.778000000000002	2.365856353791432e-11
5948	2.302e-12	N	1	8629.24A	-26.78	2.354986231239528e-11
5949	3.9256e-12	Fe	3	5060.24A	-26.781999999999996	2.3441660523641068e-11
5950	7.95303e-12	B	1	2497.72A	-26.784000000000002	2.3333955876947434e-11
5951	1.70674e-11	N	1	1163.88A	-26.787	2.317332605454264e-11
5952	7.58272e-11	S	5	261.970A	-26.787	2.317332605454264e-11
5953	6.3950300000000005e-12	Ni	7	3106.23A	-26.788	2.312002888359797e-11
5954	6.3986e-11	Ar	3	310.450A	-26.788	2.312002888359797e-11
5955	1.76319e-12	N	1	1.12662m	-26.788	2.312002888359797e-11
5956	4.32478e-11	K	9	459.317A	-26.789	2.3066854292744903e-11
5957	4.40293e-11	Al	7	451.165A	-26.789	2.3066854292744903e-11
5958	2.1731e-10	Mg	9	91.4106A	-26.79	2.301380200005725e-11
5959	6.07179e-11	Ne	2	327.160A	-26.791	2.2960871724256658e-11
5960	7.8791e-12	N	7	2521.16A	-26.791999999999998	2.2908063184712453e-11
5961	1.18426e-10	C	5	167.738A	-26.794	2.2802810195093722e-11
5962	4.68073e-11	Fe	6	424.388A	-26.795	2.275036518697851e-11
5963	3.2247399999999996e-10	S	8	61.6001A	-26.796	2.2698040799034977e-11
5964	8.08025e-11	Fe	4	245.840A	-26.798000000000002	2.259375277462527e-11
5965	3.99603e-11	K	3	497.104A	-26.799	2.2541788585234744e-11
5966	8.83034e-11	Mg	5	224.957A	-26.8	2.2489943910163143e-11
5967	1.1789e-11	Cl	7	1685.01A	-26.802	2.2386612004108434e-11
5968	1.4727200000000002e-10	F	7	134.883A	-26.803	2.233512422526966e-11
5969	1.1158899999999999e-10	Li	2	178.014A	-26.803	2.233512422526966e-11
5970	3.9161900000000005e-12	Fe	2	5072.39A	-26.804000000000002	2.2283754865036134e-11
5971	2.3930200000000002e-12	Ni	2	8300.99A	-26.804000000000002	2.2283754865036134e-11
5972	8.9084e-12	Al	1	2229.86A	-26.807	2.2130354575545617e-11
5973	4.29372e-11	Fe	6	462.640A	-26.808000000000003	2.2079456172437356e-11
5974	3.71461e-12	Fe	2	5347.65A	-26.808000000000003	2.2079456172437356e-11
5975	4.1399199999999996e-12	Fe	2	4798.27A	-26.81	2.1978010286219988e-11
5976	6.21082e-13	He	1	3.19836m	-26.811999999999998	2.1877030501511018e-11
5977	1.28798e-11	Si	1	1542.30A	-26.813000000000002	2.1826714727605247e-11
5978	4.48926e-12	Co	3	4424.89A	-26.814	2.1776514676768538e-11
5979	1.76162e-11	C	2	1127.63A	-26.815	2.1726430082844678e-11
5980	1.63763e-12	N	1	1.21300m	-26.815	2.1726430082844678e-11
5981	1.5941e-12	N	1	1.24613m	-26.816	2.1676460680290495e-11
5982	8.94345e-12	Fe	5	2221.12A	-26.819000000000003	2.152724097456166e-11
5983	9.459270000000001e-17	Cl	7	2.10000c	-26.82	2.1477729694243767e-11
5984	1.85338e-12	N	1	1.07180m	-26.820999999999998	2.142833228671067e-11
5985	1.65801e-11	Li	2	1198.09A	-26.822	2.1379048490062056e-11
5986	9.93392e-11	Si	7	199.966A	-26.825	2.1231876155449953e-11
5987	4.17622e-11	Ar	7	475.656A	-26.828000000000003	2.108571694806293e-11
5988	2.29041e-11	N	1	867.288A	-26.83	2.098883687884297e-11
5989	3.2054200000000003e-10	O	8	61.9715A	-26.83	2.098883687884297e-11
5990	5.786919999999999e-12	Ni	5	3432.65A	-26.83	2.098883687884297e-11
5991	4.53812e-12	Co	8	4377.25A	-26.831	2.0940563893582733e-11
5992	4.75784e-11	Si	9	417.510A	-26.831999999999997	2.089240193310786e-11
5993	7.78088e-11	Fe	7	255.298A	-26.834	2.0796410065700963e-11
5994	4.41031e-11	Fe	3	450.410A	-26.835	2.074857964982978e-11
5995	6.19795e-11	Ne	2	320.500A	-26.837	2.0653248585790264e-11
5996	1.2466299999999999e-10	N	6	159.345A	-26.838	2.0605747432185948e-11
5997	1.7543200000000001e-12	N	1	1.13232m	-26.839000000000002	2.0558355528203277e-11
5998	3.25166e-10	B	4	61.0903A	-26.839000000000002	2.0558355528203277e-11
5999	6.657390000000001e-13	Co	2	2.98382m	-26.84	2.0511072622575262e-11
6000	6.99702e-11	Sc	5	283.899A	-26.840999999999998	2.046389846461247e-11
6001	2.1175599999999997e-12	Cl	2	9380.83A	-26.840999999999998	2.046389846461247e-11
6002	6.72511e-12	Fe	2	2953.77A	-26.842	2.0416832804202058e-11
6003	1.8991400000000003e-12	Ni	2	1.04597m	-26.843000000000004	2.0369875391806568e-11
6004	6.356359999999999e-13	He	1	3.12513m	-26.843000000000004	2.0369875391806568e-11
6005	6.06544e-12	Fe	2	3275.02A	-26.844	2.0323025978462982e-11
6006	2.09767e-11	S	2	946.978A	-26.844	2.0323025978462982e-11
6007	2.4994799999999998e-12	Fe	5	7947.45A	-26.848000000000003	2.0136703356346656e-11
6008	6.254739999999999e-13	He	1	3.17590m	-26.848000000000003	2.0136703356346656e-11
6009	7.99615e-12	Fe	1	2484.25A	-26.851	1.9998083265479702e-11
6010	6.16612e-12	Ni	7	3221.55A	-26.851999999999997	1.9952088950297942e-11
6011	1.56876e-10	Ca	10	126.625A	-26.851999999999997	1.9952088950297942e-11
6012	2.60938e-12	Ni	2	7612.72A	-26.853	1.9906200419105296e-11
6013	1.02092e-11	Fe	4	1945.74A	-26.854	1.9860417428606e-11
6014	9.28524e-13	Ca	2	2.13936m	-26.855	1.98147397360627e-11
6015	1.62771e-12	N	1	1.22039m	-26.857	1.972369927668743e-11
6016	4.50984e-11	Ne	6	440.469A	-26.857	1.972369927668743e-11
6017	7.94941e-11	Ar	7	249.886A	-26.858	1.9678336027167842e-11
6018	4.08874e-11	O	5	485.834A	-26.86	1.9587922285906642e-11
6019	8.07972e-12	P	9	2458.56A	-26.86	1.9587922285906642e-11
6020	1.1581099999999998e-09	F	8	17.1525A	-26.861	1.9542871314800217e-11
6021	2.36863e-10	Mg	9	83.8646A	-26.861	1.9542871314800217e-11
6022	9.56512e-11	P	10	207.676A	-26.861	1.9542871314800217e-11
6023	4.6461e-11	Cr	10	427.551A	-26.861	1.9542871314800217e-11
6024	4.54721e-11	Ar	2	436.849A	-26.862	1.9497923958052228e-11
6025	5.10038e-11	Fe	3	389.470A	-26.862	1.9497923958052228e-11
6026	1.8662599999999998e-12	N	1	1.06440m	-26.862	1.9497923958052228e-11
6027	2.34357e-12	Mn	10	8476.14A	-26.862	1.9497923958052228e-11
6028	1.24415e-11	B	3	1596.63A	-26.863000000000003	1.9453079977355787e-11
6029	6.03883e-12	Fe	2	3289.46A	-26.864	1.9408339134953203e-11
6030	3.02036e-11	Cr	5	657.685A	-26.864	1.9408339134953203e-11
6031	1.7588099999999999e-12	N	1	1.12943m	-26.865	1.9363701193632676e-11
6032	3.83239e-11	Ti	9	518.331A	-26.868000000000002	1.923040241222404e-11
6033	1.2989e-11	N	7	1529.33A	-26.869	1.918617371400941e-11
6034	1.6119899999999999e-12	Ni	2	1.23230m	-26.871	1.909802125317248e-11
6035	1.11916e-11	P	1	1774.95A	-26.871	1.909802125317248e-11
6036	3.5018899999999997e-13	Fe	2	5.67249m	-26.872	1.9054097023174613e-11
6037	4.88283e-11	Fe	11	406.822A	-26.873	1.901027381610238e-11
6038	6.293060000000001e-13	He	1	3.15657m	-26.874000000000002	1.8966551399609503e-11
6039	7.913e-11	Fe	7	251.036A	-26.875	1.8922929541884244e-11
6040	9.90733e-11	O	5	200.503A	-26.875	1.8922929541884244e-11
6041	8.45511e-11	Mg	3	234.940A	-26.875	1.8922929541884244e-11
6042	4.80911e-11	Fe	3	413.059A	-26.875999999999998	1.887940801164769e-11
6043	8.57211e-11	Mg	3	231.734A	-26.875999999999998	1.887940801164769e-11
6044	7.36722e-11	P	10	269.633A	-26.877	1.883598657815287e-11
6045	3.18315e-13	Na	8	6.24051m	-26.878	1.8792665011183825e-11
6046	6.39449e-11	Ar	3	310.650A	-26.881	1.8663297215205218e-11
6047	5.1197e-11	Mg	6	388.001A	-26.881	1.8663297215205218e-11
6048	6.32669e-13	He	1	3.13979m	-26.881999999999998	1.8620372822749627e-11
6049	6.40396e-11	Ar	3	310.190A	-26.885	1.8492191077853503e-11
6050	5.17533e-12	Mg	1	3838.29A	-26.885	1.8492191077853503e-11
6051	2.53991e-10	Ne	9	78.2092A	-26.885	1.8492191077853503e-11
6052	1.6681799999999996e-10	O	7	119.078A	-26.885	1.8492191077853503e-11
6053	5.01984e-12	Ni	5	3957.19A	-26.888	1.8364891729882712e-11
6054	1.19817e-11	C	1	1657.91A	-26.889	1.8322653650998365e-11
6055	3.75025e-12	Fe	2	5296.83A	-26.891	1.823846870445955e-11
6056	3.54515e-11	Cr	9	560.328A	-26.892	1.8196521390464886e-11
6057	2.73374e-10	S	7	72.6640A	-26.892	1.8196521390464886e-11
6058	1.39567e-11	Li	3	1423.29A	-26.894000000000002	1.8112915969021584e-11
6059	1.2837e-11	Si	1	1547.44A	-26.894000000000002	1.8112915969021584e-11
6060	1.16336e-11	Fe	8	1707.51A	-26.894000000000002	1.8112915969021584e-11
6061	6.1231e-12	Fe	2	3244.19A	-26.895	1.8071257418305475e-11
6062	1.61642e-12	N	1	1.22892m	-26.895	1.8071257418305475e-11
6063	1.22681e-11	Si	1	1619.19A	-26.897	1.7988227532535287e-11
6064	2.28226e-12	Ni	2	8703.87A	-26.897	1.7988227532535287e-11
6065	7.58852e-11	Ca	3	261.770A	-26.898000000000003	1.7946855757264868e-11
6066	8.81639e-12	Fe	2	2253.13A	-26.899	1.7905579134437413e-11
6067	5.25136e-11	Ca	7	378.273A	-26.9	1.7864397445208082e-11
6068	1.61519e-12	N	1	1.22985m	-26.901999999999997	1.778231799468095e-11
6069	5.12276e-11	Mg	6	387.769A	-26.904	1.770061566497286e-11
6070	8.22647e-11	Fe	5	241.470A	-26.905	1.7659905378641858e-11
6071	4.34529e-11	Ar	2	457.149A	-26.905	1.7659905378641858e-11
6072	1.7693299999999999e-12	N	1	1.12271m	-26.906	1.761928872337133e-11
6073	5.29217e-11	Cr	11	375.356A	-26.906999999999996	1.7578765483815666e-11
6074	6.09245e-11	Ar	3	326.050A	-26.909000000000002	1.7497998392941906e-11
6075	2.14179e-11	O	1	927.472A	-26.91	1.745775411340517e-11
6076	3.01853e-11	S	5	658.084A	-26.910999999999998	1.7417602393142872e-11
6077	3.38924e-11	N	4	586.104A	-26.910999999999998	1.7417602393142872e-11
6078	6.43812e-11	Fe	11	308.544A	-26.912	1.737754301927445e-11
6079	9.61615e-11	Ca	10	206.574A	-26.913	1.733757577940924e-11
6080	1.6494e-11	N	7	1204.34A	-26.913	1.733757577940924e-11
6081	3.4738900000000003e-12	Fe	2	5718.22A	-26.914	1.7297700461644903e-11
6082	4.13386e-12	Fe	4	4805.31A	-26.915	1.7257916854566623e-11
6083	4.37569e-11	Al	7	453.973A	-26.916999999999998	1.7178623929237884e-11
6084	3.80075e-13	Si	2	5.22646m	-26.918000000000003	1.713911419058409e-11
6085	1.42679e-11	S	1	1392.25A	-26.919	1.709969532180787e-11
6086	4.44962e-11	Ar	2	446.431A	-26.919	1.709969532180787e-11
6087	5.35315e-11	Fe	6	371.080A	-26.921	1.7021129358388158e-11
6088	1.33208e-13	Fe	4	14.9123m	-26.921999999999997	1.6981981847195894e-11
6089	1.51011e-11	N	1	1315.43A	-26.921999999999997	1.6981981847195894e-11
6090	3.5495699999999996e-10	S	9	55.9630A	-26.925	1.686507870644307e-11
6091	6.02684e-11	Ne	5	329.600A	-26.927	1.678759070845336e-11
6092	9.57761e-11	Cl	10	207.405A	-26.928	1.674898032125077e-11
6093	7.66385e-11	Al	7	259.197A	-26.928	1.674898032125077e-11
6094	4.65837e-11	Fe	6	426.425A	-26.928	1.674898032125077e-11
6095	4.74474e-11	B	4	418.662A	-26.929000000000002	1.6710458735474538e-11
6096	5.04583e-11	Fe	3	393.681A	-26.93	1.667202574688718e-11
6097	1.27396e-10	C	5	155.927A	-26.932	1.6595424746675677e-11
6098	1.41165e-10	O	8	140.718A	-26.933000000000003	1.6557256328920523e-11
6099	4.44853e-11	Ar	2	446.540A	-26.934	1.6519175696090467e-11
6100	2.32678e-11	N	1	853.730A	-26.935	1.648118264628552e-11
6101	2.50778e-12	N	7	7921.13A	-26.936999999999998	1.6405458490472624e-11
6102	8.76018e-12	Fe	2	2267.59A	-26.936999999999998	1.6405458490472624e-11
6103	1.25183e-11	Si	1	1586.83A	-26.94	1.6292524108591692e-11
6104	7.47346e-11	P	10	265.800A	-26.941	1.6255052342972505e-11
6105	4.69257e-12	Fe	2	4233.17A	-26.941	1.6255052342972505e-11
6106	3.2722000000000003e-10	O	8	60.7068A	-26.941	1.6255052342972505e-11
6107	4.40492e-12	Fe	2	4509.60A	-26.941	1.6255052342972505e-11
6108	1.3105200000000002e-12	Fe	4	1.51577m	-26.943	1.6180367161527372e-11
6109	6.16315e-11	Ar	3	322.310A	-26.947	1.6032024663735317e-11
6110	7.579239999999999e-12	Si	2	2620.90A	-26.947	1.6032024663735317e-11
6111	4.50955e-11	Ne	6	440.498A	-26.948	1.5995152030213434e-11
6112	5.06087e-11	O	4	392.511A	-26.95	1.5921660982235764e-11
6113	2.63307e-11	O	1	754.421A	-26.951	1.5885042178137633e-11
6114	3.05098e-11	F	6	651.084A	-26.951	1.5885042178137633e-11
6115	5.63132e-11	N	2	352.750A	-26.951999999999998	1.5848507594951953e-11
6116	8.16191e-11	Ca	4	243.380A	-26.951999999999998	1.5848507594951953e-11
6117	1.58644e-12	Fe	2	1.25214m	-26.953000000000003	1.5812057038975613e-11
6118	2.6988e-11	C	3	736.047A	-26.955	1.573940723606784e-11
6119	7.0349e-12	He	1	2823.70A	-26.955	1.573940723606784e-11
6120	8.93257e-11	P	8	222.382A	-26.958000000000002	1.5631057918771412e-11
6121	1.8699099999999997e-12	N	1	1.06232m	-26.958000000000002	1.5631057918771412e-11
6122	3.58654e-11	Ne	6	553.861A	-26.959	1.5595107483172348e-11
6123	6.69649e-11	Si	4	296.640A	-26.959	1.5595107483172348e-11
6124	9.96268e-12	Sc	3	1993.89A	-26.959	1.5595107483172348e-11
6125	2.95862e-14	F	2	67.1409m	-26.959	1.5595107483172348e-11
6126	3.19873e-11	Si	10	621.011A	-26.962	1.548775151838785e-11
6127	4.33359e-12	Fe	2	4583.84A	-26.965	1.5381134586866658e-11
6128	1.70875e-12	N	1	1.16252m	-26.965999999999998	1.5345758958980228e-11
6129	5.69004e-11	Mg	6	349.109A	-26.97	1.5205068195181946e-11
6130	1.8371e-11	Cr	2	1081.29A	-26.97	1.5205068195181946e-11
6131	3.7704e-10	B	4	52.6853A	-26.971	1.517009750875926e-11
6132	1.95039e-11	Li	2	1018.49A	-26.974	1.5065667292059243e-11
6133	4.16097e-11	Al	3	477.400A	-26.974	1.5065667292059243e-11
6134	4.30669e-11	V	10	461.246A	-26.975	1.503101721881682e-11
6135	2.4396900000000003e-10	Mg	9	81.4221A	-26.978	1.4927544424098367e-11
6136	3.10936e-10	S	8	63.8861A	-26.979	1.489321202463702e-11
6137	1.9813900000000002e-10	Be	3	100.255A	-26.979	1.489321202463702e-11
6138	5.18742e-12	Mg	1	3829.35A	-26.98	1.4858958587503134e-11
6139	1.00979e-10	C	5	196.719A	-26.982	1.4790687874202648e-11
6140	2.70369e-13	Ni	3	7.34716m	-26.983	1.4756670236071407e-11
6141	4.72055e-12	Fe	4	4208.08A	-26.984	1.4722730836336776e-11
6142	5.809919999999999e-14	Fe	5	34.1906m	-26.985	1.4688869495055554e-11
6143	2.61595e-10	Be	4	75.9358A	-26.987	1.4621380270147923e-11
6144	1.26554e-10	K	9	156.964A	-26.987	1.4621380270147923e-11
6145	6.564130000000001e-12	Ni	7	3026.21A	-26.99	1.4520727396349108e-11
6146	3.47311e-10	S	9	57.1950A	-26.991	1.4487330650087363e-11
6147	6.26618e-11	Ar	3	317.010A	-26.991	1.4487330650087363e-11
6148	1.1903e-10	Ni	12	166.886A	-26.993000000000002	1.4420767412059696e-11
6149	3.31798e-10	O	8	59.8691A	-26.994	1.4387600567382235e-11
6150	1.75423e-11	Li	2	1132.38A	-26.994	1.4387600567382235e-11
6151	2.0222900000000003e-12	N	1	9822.75A	-26.996	1.4321495547462216e-11
6152	9.92808e-11	O	8	200.084A	-26.997	1.4288557021737425e-11
6153	6.97807e-11	S	4	284.670A	-26.997	1.4288557021737425e-11
6154	7.84573e-11	Mg	5	253.188A	-26.998	1.4255694252519583e-11
6155	2.44659e-10	Mg	9	81.1924A	-27.000999999999998	1.4157558743559375e-11
6156	7.10105e-11	S	4	279.740A	-27.000999999999998	1.4157558743559375e-11
6157	1.7624e-11	C	2	1127.13A	-27.002	1.4124997262020698e-11
6158	4.28531e-12	O	5	4635.48A	-27.005	1.40277614648145e-11
6159	7.66905e-11	Al	7	259.021A	-27.008000000000003	1.393119503412791e-11
6160	3.58452e-11	K	2	554.173A	-27.01	1.3867187007151648e-11
6161	2.93357e-11	B	3	677.143A	-27.011	1.3835293362074554e-11
6162	3.37612e-11	B	2	588.381A	-27.011	1.3835293362074554e-11
6163	9.05661e-12	Al	1	2193.36A	-27.011	1.3835293362074554e-11
6164	3.53286e-14	Ar	4	56.2276m	-27.011999999999997	1.3803473070345606e-11
6165	7.44743e-13	Fe	4	2.66729m	-27.011999999999997	1.3803473070345606e-11
6166	8.03121e-13	Co	3	2.47341m	-27.011999999999997	1.3803473070345606e-11
6167	1.2909100000000002e-10	F	6	153.880A	-27.013	1.3771725963256554e-11
6168	4.96546e-11	V	10	400.053A	-27.014	1.3740051872487852e-11
6169	2.09429e-11	O	1	948.506A	-27.015	1.3708450630106285e-11
6170	1.16915e-11	Mg	1	1699.05A	-27.017	1.3645466020703784e-11
6171	9.26994e-13	Ca	2	2.14289m	-27.017	1.3645466020703784e-11
6172	1.26724e-11	Si	1	1567.54A	-27.019000000000002	1.3582770799294654e-11
6173	1.82403e-11	Al	8	1089.04A	-27.02	1.355153129334346e-11
6174	4.23612e-11	Ar	2	468.931A	-27.02	1.355153129334346e-11
6175	4.28144e-12	Fe	2	4639.67A	-27.023000000000003	1.3458243208097772e-11
6176	7.91246e-12	Fe	2	2510.53A	-27.024	1.3427290107658665e-11
6177	9.33699e-11	C	4	212.750A	-27.024	1.3427290107658665e-11
6178	2.05442e-10	O	7	96.6912A	-27.026	1.3365597313514037e-11
6179	5.33937e-10	B	5	37.2038A	-27.026999999999997	1.3334857292719573e-11
6180	3.35882e-11	He	1	591.412A	-27.03	1.324306078080262e-11
6181	8.56181e-12	Fe	11	2320.12A	-27.03	1.324306078080262e-11
6182	7.15905e-12	Fe	2	2774.73A	-27.03	1.324306078080262e-11
6183	1.33181e-11	Fe	7	1491.54A	-27.033	1.315189619162894e-11
6184	4.51849e-14	He	1	43.9626m	-27.034000000000002	1.3121647669775754e-11
6185	5.06143e-11	O	4	392.467A	-27.035	1.3091468717592398e-11
6186	1.19e-11	Cl	7	1669.28A	-27.035999999999998	1.3061359175072966e-11
6187	9.64277e-11	Cl	10	206.004A	-27.037	1.3031318882579555e-11
6188	1.04516e-12	Ni	9	1.90062m	-27.038	1.3001347680841627e-11
6189	8.34667e-11	B	4	237.993A	-27.039	1.297144541095486e-11
6190	4.97409e-11	Fe	6	399.359A	-27.041999999999998	1.288215060883545e-11
6191	4.82857e-13	Fe	2	4.11394m	-27.044	1.2822962503173005e-11
6192	6.33978e-11	Ar	3	313.330A	-27.044	1.2822962503173005e-11
6193	3.1147e-11	Al	10	637.764A	-27.044	1.2822962503173005e-11
6194	1.3402900000000001e-09	O	8	14.8210A	-27.044	1.2822962503173005e-11
6195	3.05986e-11	Si	10	649.195A	-27.046999999999997	1.2734689850201081e-11
6196	5.00048e-11	Fe	6	397.251A	-27.048000000000002	1.27054008763059e-11
6197	6.8176e-11	S	4	291.370A	-27.049	1.2676179265181591e-11
6198	8.98823e-11	Cr	9	221.005A	-27.05	1.2647024861897765e-11
6199	1.50912e-11	N	1	1316.29A	-27.051	1.2617937511880885e-11
6200	6.00189e-11	Ne	2	330.970A	-27.052	1.2588917060912514e-11
6201	9.28537e-12	Al	8	2139.33A	-27.054000000000002	1.2531076241021308e-11
6202	1.08776e-11	S	11	1826.19A	-27.054000000000002	1.2531076241021308e-11
6203	4.37668e-11	Ar	2	453.871A	-27.055	1.2502255565432308e-11
6204	2.00015e-12	N	1	9931.47A	-27.057	1.2444812918944627e-11
6205	3.939730000000001e-12	He	1	5042.09A	-27.057	1.2444812918944627e-11
6206	1.63556e-11	Li	3	1214.54A	-27.058000000000003	1.2416190643490656e-11
6207	1.96393e-12	N	1	1.01146m	-27.058000000000003	1.2416190643490656e-11
6208	2.30757e-11	N	1	860.837A	-27.058000000000003	1.2416190643490656e-11
6209	6.16039e-12	Fe	2	3224.55A	-27.06	1.2359143429400071e-11
6210	1.8918099999999998e-12	N	1	1.05003m	-27.06	1.2359143429400071e-11
6211	1.76262e-11	C	2	1126.99A	-27.061	1.233071818830451e-11
6212	4.7947e-11	Fe	3	414.300A	-27.066999999999997	1.2161534392224475e-11
6213	4.37717e-11	Ar	2	453.819A	-27.068	1.2133563639302403e-11
6214	8.19592e-11	Fe	4	242.370A	-27.070999999999998	1.2050036774728023e-11
6215	1.98584e-12	N	1	1.00030m	-27.070999999999998	1.2050036774728023e-11
6216	6.40293e-11	S	3	310.240A	-27.073	1.1994671884849327e-11
6217	3.75608e-11	Al	7	528.861A	-27.073	1.1994671884849327e-11
6218	1.75994e-12	O	1	1.12870m	-27.074	1.1967084905044725e-11
6219	1.5532299999999998e-12	P	8	1.27891m	-27.074	1.1967084905044725e-11
6220	2.33195e-11	N	1	851.840A	-27.076999999999998	1.188470407201592e-11
6221	3.62199e-12	Li	2	5484.40A	-27.081	1.1775744450150491e-11
6222	1.67741e-11	N	1	1184.24A	-27.081	1.1775744450150491e-11
6223	1.25873e-10	Ni	12	157.813A	-27.081999999999997	1.1748660989473286e-11
6224	9.9205e-13	Fe	2	2.00237m	-27.081999999999997	1.1748660989473286e-11
6225	2.86444e-11	Na	5	693.486A	-27.083000000000002	1.1721639819026908e-11
6226	4.71115e-14	Fe	3	42.1648m	-27.084	1.1694680795548193e-11
6227	4.88231e-12	Sc	3	4068.66A	-27.085	1.1667783776102788e-11
6228	3.6558e-11	F	2	543.369A	-27.086	1.1640948618085567e-11
6229	3.6326100000000003e-13	Fe	5	5.46837m	-27.088	1.158746331755308e-11
6230	7.04005e-12	B	4	2821.64A	-27.089000000000002	1.1560812891464169e-11
6231	4.07979e-12	F	2	4868.99A	-27.089000000000002	1.1560812891464169e-11
6232	9.67139e-11	P	10	205.394A	-27.090999999999998	1.1507695781150927e-11
6233	7.82062e-11	S	9	254.001A	-27.090999999999998	1.1507695781150927e-11
6234	7.885530000000001e-12	Fe	2	2519.10A	-27.092	1.1481228815304777e-11
6235	1.98645e-16	Li	3	10000.0m	-27.092	1.1481228815304777e-11
6236	1.46263e-12	N	1	1.35813m	-27.094	1.1428477360606765e-11
6237	2.15223e-11	O	1	922.969A	-27.095	1.1402192592072036e-11
6238	2.61643e-11	C	1	759.221A	-27.098000000000003	1.1323700450372927e-11
6239	7.58067e-12	Fe	2	2620.41A	-27.099	1.1297656662044606e-11
6240	2.9516900000000003e-12	Fe	2	6729.86A	-27.099	1.1297656662044606e-11
6241	1.47466e-10	F	7	134.705A	-27.099	1.1297656662044606e-11
6242	1.0334300000000001e-13	Fe	3	19.2218m	-27.1	1.1271672772767167e-11
6243	1.18499e-12	Al	1	1.67633m	-27.1	1.1271672772767167e-11
6244	3.8334e-12	Fe	2	5181.95A	-27.1	1.1271672772767167e-11
6245	8.7554e-12	Fe	2	2268.82A	-27.101999999999997	1.1219884140626265e-11
6246	5.18343e-12	Mg	1	3832.30A	-27.105	1.1142647001479367e-11
6247	1.68825e-11	N	1	1176.63A	-27.105999999999998	1.1117019624528207e-11
6248	7.56597e-11	Fe	4	262.550A	-27.107	1.1091451188908338e-11
6249	6.37663e-11	Ar	3	311.520A	-27.108	1.1065941559058554e-11
6250	6.03803e-12	Fe	2	3289.89A	-27.108	1.1065941559058554e-11
6251	8.79819e-11	Mg	5	225.779A	-27.11	1.1015098175982314e-11
6252	2.715e-11	Sc	3	731.655A	-27.11	1.1015098175982314e-11
6253	5.11375e-12	N	7	3884.52A	-27.111	1.0989764153189214e-11
6254	1.88944e-12	N	1	1.05134m	-27.115	1.0889009389817344e-11
6255	1.50525e-11	N	1	1319.68A	-27.118000000000002	1.0814049976433752e-11
6256	6.51684e-12	Ni	7	3048.17A	-27.12	1.0764363930052337e-11
6257	5.92091e-12	Ni	7	3354.97A	-27.121	1.0739606580022466e-11
6258	3.96384e-11	Ca	7	501.142A	-27.122	1.0714906170317497e-11
6259	1.71054e-12	Ni	2	1.16129m	-27.122	1.0714906170317497e-11
6260	4.4621e-11	Na	5	445.182A	-27.123	1.0690262569978407e-11
6261	1.9951e-12	Ni	2	9956.63A	-27.124000000000002	1.066567564834728e-11
6262	9.96441e-11	Si	7	199.354A	-27.127	1.0592253653626114e-11
6263	8.61993e-12	N	7	2304.48A	-27.128	1.0567892146247418e-11
6264	3.51604e-12	Fe	2	5649.66A	-27.128	1.0567892146247418e-11
6265	9.64395e-11	Cr	9	205.979A	-27.13	1.0519337092361363e-11
6266	5.14743e-11	Sc	5	385.910A	-27.13	1.0519337092361363e-11
6267	5.4062e-12	Ni	5	3674.38A	-27.131	1.0495143288419853e-11
6268	5.83568e-11	He	1	340.397A	-27.131999999999998	1.0471005128683387e-11
6269	9.11227e-13	Si	2	2.17997m	-27.133000000000003	1.0446922485173583e-11
6270	4.39412e-11	Ar	2	452.069A	-27.133000000000003	1.0446922485173583e-11
6271	4.86135e-11	V	10	408.620A	-27.136	1.0375006376635471e-11
6272	7.65388e-13	Ar	11	2.59535m	-27.136	1.0375006376635471e-11
6273	1.50887e-12	O	1	1.31651m	-27.138	1.0327337552359527e-11
6274	2.8905599999999998e-12	Fe	2	6872.18A	-27.139	1.0303585335106207e-11
6275	1.12798e-10	N	6	176.106A	-27.139	1.0303585335106207e-11
6276	1.1611700000000001e-10	Fe	9	171.073A	-27.142	1.0232655952568557e-11
6277	1.0233900000000001e-10	Ar	11	194.104A	-27.142	1.0232655952568557e-11
6278	2.81597e-12	Ni	2	7054.20A	-27.143	1.020912149695185e-11
6279	4.18597e-12	Fe	2	4745.48A	-27.143	1.020912149695185e-11
6280	8.26374e-12	Li	3	2403.81A	-27.145	1.0162214844465828e-11
6281	7.56203e-11	B	4	262.687A	-27.145	1.0162214844465828e-11
6282	7.10089e-11	Al	8	279.746A	-27.145	1.0162214844465828e-11
6283	5.86232e-11	He	1	338.850A	-27.146	1.0138842398902028e-11
6284	3.0276e-11	Cr	5	656.112A	-27.146	1.0138842398902028e-11
6285	4.76721e-11	Cr	10	416.689A	-27.146	1.0138842398902028e-11
6286	3.51525e-12	Fe	2	5650.94A	-27.147	1.0115523708471417e-11
6287	4.61652e-11	Ar	2	430.291A	-27.15	1.00458889330654e-11
6288	3.31702e-11	Cr	5	598.864A	-27.15	1.00458889330654e-11
6289	4.69218e-11	Si	9	423.352A	-27.15	1.00458889330654e-11
6290	2.72491e-11	Cl	7	728.996A	-27.151	1.0022784029673605e-11
6291	8.32889e-12	Fe	2	2385.01A	-27.151999999999997	9.999732266085076e-12
6292	9.59003e-13	Fe	2	2.07137m	-27.151999999999997	9.999732266085076e-12
6293	1.1398e-11	Ar	11	1742.80A	-27.155	9.930894593361637e-12
6294	2.11666e-12	Fe	2	9384.81A	-27.16	9.81721658297953e-12
6295	3.97818e-12	Fe	2	4993.36A	-27.164	9.727211800347107e-12
6296	4.83071e-12	Mn	5	4112.12A	-27.164	9.727211800347107e-12
6297	1.24407e-11	B	3	1596.73A	-27.164	9.727211800347107e-12
6298	5.69053e-13	Co	3	3.49079m	-27.166	9.682519321791236e-12
6299	2.444e-10	Mg	9	81.2784A	-27.166	9.682519321791236e-12
6300	1.46194e-11	Cu	2	1358.77A	-27.166	9.682519321791236e-12
6301	1.76496e-11	N	6	1125.49A	-27.166999999999998	9.660250145314273e-12
6302	6.54643e-11	O	5	303.439A	-27.166999999999998	9.660250145314273e-12
6303	2.80649e-12	Ni	2	7078.04A	-27.169	9.615865327616649e-12
6304	7.1988e-12	Fe	5	2759.41A	-27.17	9.593749451072182e-12
6305	8.993090000000001e-13	Si	2	2.20886m	-27.171	9.571684439632353e-12
6306	6.82477e-13	Ni	2	2.91064m	-27.171	9.571684439632353e-12
6307	6.14313e-11	Ti	5	323.361A	-27.171999999999997	9.54967017631059e-12
6308	2.27571e-12	N	1	8728.90A	-27.174	9.505793427419819e-12
6309	2.67138e-10	Ne	9	74.3603A	-27.174	9.505793427419819e-12
6310	4.72426e-11	Ca	10	420.478A	-27.175	9.483930709220734e-12
6311	3.5547400000000003e-12	Fe	2	5588.15A	-27.176	9.462118273878252e-12
6312	2.46075e-11	O	1	807.252A	-27.178	9.418643789439239e-12
6313	1.52954e-10	O	7	129.872A	-27.179000000000002	9.396981509845396e-12
6314	6.44097e-11	B	4	308.408A	-27.18	9.375369052112155e-12
6315	7.88178e-11	Ar	5	252.030A	-27.183000000000003	9.310829465521461e-12
6316	7.22562e-11	B	4	274.917A	-27.183000000000003	9.310829465521461e-12
6317	3.31077e-11	Cr	5	599.994A	-27.183000000000003	9.310829465521461e-12
6318	7.862410000000001e-12	Fe	1	2526.51A	-27.183000000000003	9.310829465521461e-12
6319	6.42926e-13	Ca	9	3.08970m	-27.184	9.289415151991721e-12
6320	4.31956e-11	O	4	459.872A	-27.185	9.268050090016384e-12
6321	1.0645299999999998e-10	C	5	186.602A	-27.186	9.246734166319941e-12
6322	2.31143e-12	N	1	8594.00A	-27.186	9.246734166319941e-12
6323	6.27055e-11	Ar	3	316.790A	-27.186999999999998	9.22546726788764e-12
6324	5.68302e-11	N	2	349.540A	-27.188000000000002	9.204249281964274e-12
6325	1.59938e-11	Fe	12	1242.01A	-27.191	9.140887675585648e-12
6326	8.27183e-13	Ti	9	2.40146m	-27.191999999999997	9.119864217326641e-12
6327	9.15532e-12	Al	1	2169.72A	-27.191999999999997	9.119864217326641e-12
6328	3.7363e-12	Fe	2	5316.62A	-27.193	9.098889111679709e-12
6329	7.44349e-11	Na	3	266.870A	-27.193	9.098889111679709e-12
6330	2.01985e-12	N	1	9834.61A	-27.194000000000003	9.077962247437158e-12
6331	1.51635e-10	N	6	131.002A	-27.198	8.994734989291322e-12
6332	1.1634500000000001e-10	O	8	170.738A	-27.2	8.953407935981937e-12
6333	7.18867e-11	S	4	276.330A	-27.201999999999998	8.912270763234595e-12
6334	1.27445e-12	Si	9	1.55866m	-27.201999999999998	8.912270763234595e-12
6335	6.79289e-11	Si	4	292.430A	-27.204	8.871322598627294e-12
6336	1.45447e-11	S	5	1365.75A	-27.209	8.769773408573067e-12
6337	6.30597e-11	Ne	2	315.010A	-27.21	8.749603489442656e-12
6338	7.77839e-11	S	4	255.380A	-27.212	8.709402713069065e-12
6339	4.58824e-12	Fe	2	4329.43A	-27.212	8.709402713069065e-12
6340	5.92734e-11	F	7	335.133A	-27.212	8.709402713069065e-12
6341	1.05833e-10	C	5	187.696A	-27.213	8.689371642685302e-12
6342	8.73893e-11	Ca	6	227.310A	-27.215	8.649447606509708e-12
6343	4.56766e-10	Ar	10	43.4894A	-27.217	8.609707004617983e-12
6344	4.24064e-11	Al	3	468.430A	-27.22	8.550438198488243e-12
6345	4.66646e-11	Fe	6	425.686A	-27.22	8.550438198488243e-12
6346	1.79099e-11	Si	6	1109.13A	-27.221999999999998	8.51115250350465e-12
6347	1.38935e-11	Al	1	1429.77A	-27.221999999999998	8.51115250350465e-12
6348	8.607e-13	Ni	2	2.30794m	-27.224	8.472047309893492e-12
6349	4.41724e-12	Li	3	4497.03A	-27.224	8.472047309893492e-12
6350	9.38607e-13	Al	1	2.11638m	-27.225	8.452562141788405e-12
6351	1.17289e-11	Fe	8	1693.63A	-27.226	8.433121788326436e-12
6352	2.48338e-11	B	4	799.896A	-27.226	8.433121788326436e-12
6353	1.14727e-10	F	6	173.146A	-27.226999999999997	8.413726146436694e-12
6354	1.9498099999999997e-12	Co	2	1.01879m	-27.226999999999997	8.413726146436694e-12
6355	5.2113e-11	B	4	381.180A	-27.226999999999997	8.413726146436694e-12
6356	3.78557e-12	Co	3	5247.42A	-27.228	8.394375113285283e-12
6357	5.92141e-11	P	8	335.469A	-27.228	8.394375113285283e-12
6358	1.47209e-11	Fe	12	1349.40A	-27.229	8.375068586275225e-12
6359	6.42829e-11	Al	7	309.016A	-27.230999999999998	8.336588641468975e-12
6360	4.89127e-12	Sc	3	4061.21A	-27.230999999999998	8.336588641468975e-12
6361	1.96435e-12	N	1	1.01125m	-27.232	8.317415019655946e-12
6362	8.12996e-12	Si	1	2443.36A	-27.233	8.298285495949378e-12
6363	7.69404e-11	Ca	3	258.180A	-27.233	8.298285495949378e-12
6364	1.2646700000000003e-10	K	9	157.072A	-27.234	8.27919996892644e-12
6365	2.5916099999999997e-12	K	1	7664.90A	-27.235	8.260158337397634e-12
6366	2.65888e-11	O	1	747.099A	-27.235	8.260158337397634e-12
6367	1.2920500000000002e-10	F	6	153.743A	-27.235	8.260158337397634e-12
6368	3.66781e-11	Si	9	541.589A	-27.236	8.241160500405992e-12
6369	2.92491e-12	Ni	2	6791.48A	-27.238000000000003	8.2032958073675e-12
6370	4.88272e-11	B	4	406.832A	-27.238000000000003	8.2032958073675e-12
6371	2.5687400000000002e-12	Fe	2	7733.16A	-27.238000000000003	8.2032958073675e-12
6372	3.88894e-12	Fe	2	5107.94A	-27.239	8.184428750565882e-12
6373	3.15158e-11	Ar	7	630.302A	-27.24	8.165605086790764e-12
6374	2.47155e-12	Fe	2	8037.25A	-27.241999999999997	8.128087539344732e-12
6375	3.5491300000000004e-10	S	9	55.9700A	-27.245	8.072134178293403e-12
6376	4.3909e-11	Fe	3	452.401A	-27.246	8.053568784867586e-12
6377	2.0996900000000003e-12	N	1	9460.68A	-27.248	8.016565997470306e-12
6378	2.31858e-11	N	1	856.751A	-27.249000000000002	7.998128407313812e-12
6379	8.2616e-12	Fe	2	2404.43A	-27.25	7.97973322243801e-12
6380	4.44366e-12	Fe	2	4470.29A	-27.253	7.924801125320877e-12
6381	1.69873e-11	B	4	1169.37A	-27.253	7.924801125320877e-12
6382	2.15939e-11	O	1	919.912A	-27.256	7.870247178100437e-12
6383	6.20027e-11	Ne	2	320.380A	-27.256999999999998	7.852146111890119e-12
6384	1.29588e-10	Fe	8	153.290A	-27.256999999999998	7.852146111890119e-12
6385	3.5285900000000006e-14	S	1	56.2957m	-27.258000000000003	7.8340866769767e-12
6386	8.29268e-12	Fe	2	2395.42A	-27.261999999999997	7.762263338607444e-12
6387	1.13162e-10	C	5	175.539A	-27.261999999999997	7.762263338607444e-12
6388	1.11421e-11	P	1	1782.83A	-27.265	7.708828293640445e-12
6389	7.57028e-11	B	5	262.400A	-27.265	7.708828293640445e-12
6390	2.93419e-11	B	3	677.000A	-27.267	7.673409444922447e-12
6391	5.6989800000000004e-12	Ni	5	3485.62A	-27.268	7.655761092935685e-12
6392	8.34828e-10	N	6	23.7947A	-27.269000000000002	7.638153331032132e-12
6393	4.33716e-12	Fe	2	4580.06A	-27.271	7.603059204271016e-12
6394	1.45693e-11	Cl	1	1363.45A	-27.271	7.603059204271016e-12
6395	7.21199e-11	Cr	7	275.436A	-27.272	7.585572653347884e-12
6396	6.0065e-11	Na	5	330.716A	-27.273000000000003	7.568126320375716e-12
6397	4.16266e-12	Fe	2	4772.06A	-27.275	7.533353938502746e-12
6398	5.32271e-11	Fe	6	373.202A	-27.276	7.516027705242053e-12
6399	5.06187e-11	Al	9	392.433A	-27.281999999999996	7.412903939116115e-12
6400	4.09346e-12	Fe	2	4852.73A	-27.281999999999996	7.412903939116115e-12
6401	7.84882e-12	B	4	2530.88A	-27.281999999999996	7.412903939116115e-12
6402	9.32135e-14	P	2	21.3107m	-27.284000000000002	7.378844739302553e-12
6403	2.01217e-12	N	1	9872.15A	-27.284000000000002	7.378844739302553e-12
6404	7.86042e-11	Mg	5	252.715A	-27.285	7.361873867338908e-12
6405	1.62406e-12	N	1	1.22314m	-27.285999999999998	7.344942027297655e-12
6406	8.27823e-11	Fe	4	239.960A	-27.287	7.328049129407804e-12
6407	7.90289e-11	Al	8	251.357A	-27.289	7.29437980203063e-12
6408	4.95471e-11	Fe	3	400.921A	-27.289	7.29437980203063e-12
6409	4.39728e-12	He	1	4517.44A	-27.29	7.277603194031941e-12
6410	3.01395e-12	Cr	5	6590.83A	-27.291999999999998	7.2441656446741885e-12
6411	4.3375e-11	Ar	2	457.970A	-27.291999999999998	7.2441656446741885e-12
6412	4.3239e-11	Ar	2	459.411A	-27.291999999999998	7.2441656446741885e-12
6413	1.18541e-11	Mg	1	1675.74A	-27.293000000000003	7.227504526032506e-12
6414	1.3878399999999999e-12	N	1	1.43132m	-27.294	7.210881726900464e-12
6415	1.57033e-11	S	1	1264.99A	-27.295	7.1942971591454556e-12
6416	1.7048900000000002e-12	N	1	1.16515m	-27.295	7.1942971591454556e-12
6417	6.9844e-12	C	3	2844.12A	-27.296999999999997	7.161242366250164e-12
6418	9.68947e-11	Cr	8	205.011A	-27.299	7.128339446332641e-12
6419	7.38483e-11	Ca	3	268.990A	-27.299	7.128339446332641e-12
6420	3.86813e-12	Co	3	5135.42A	-27.3	7.11194472055488e-12
6421	5.64235e-11	Fe	9	352.060A	-27.3	7.11194472055488e-12
6422	2.2397400000000003e-12	Fe	4	8869.10A	-27.301	7.095587701600113e-12
6423	7.26625e-12	Cr	9	2733.80A	-27.301	7.095587701600113e-12
6424	1.90815e-10	Li	3	104.103A	-27.301	7.095587701600113e-12
6425	1.97572e-12	N	1	1.00543m	-27.302	7.079268302744937e-12
6426	3.6215400000000003e-12	Li	2	5485.09A	-27.303	7.062986437465582e-12
6427	7.32972e-11	O	8	271.013A	-27.303	7.062986437465582e-12
6428	4.09105e-11	Ar	2	485.559A	-27.303	7.062986437465582e-12
6429	4.96176e-11	Mn	6	400.351A	-27.305	7.030534962533621e-12
6430	2.12301e-11	O	1	935.672A	-27.305999999999997	7.0143651808265235e-12
6431	3.16546e-11	Sc	3	627.538A	-27.307	6.9982325885852986e-12
6432	7.63137e-11	Ar	4	260.300A	-27.307	6.9982325885852986e-12
6433	1.5310299999999997e-10	O	7	129.745A	-27.308000000000003	6.982137100276548e-12
6434	1.50942e-11	N	1	1316.04A	-27.308000000000003	6.982137100276548e-12
6435	1.18124e-11	Li	2	1681.66A	-27.31	6.9500570943064326e-12
6436	7.46646e-11	Fe	10	266.049A	-27.31	6.9500570943064326e-12
6437	1.23038e-11	S	11	1614.49A	-27.311999999999998	6.918124482575052e-12
6438	7.64417e-11	K	9	259.864A	-27.313000000000002	6.902213237797423e-12
6439	4.14283e-11	Ar	7	479.490A	-27.315	6.870500448618996e-12
6440	4.95321e-11	Mn	6	401.042A	-27.318	6.8232042562067476e-12
6441	4.48264e-12	Mn	5	4431.42A	-27.318	6.8232042562067476e-12
6442	2.41135e-11	O	7	823.791A	-27.32	6.7918544803242095e-12
6443	2.12627e-12	Co	2	9342.40A	-27.322	6.7606487435779765e-12
6444	2.71893e-11	Sc	3	730.600A	-27.322	6.7606487435779765e-12
6445	2.02728e-12	N	1	9798.56A	-27.323	6.745099682949592e-12
6446	3.14131e-11	O	8	632.363A	-27.326	6.698666743336191e-12
6447	8.67864e-12	P	2	2288.89A	-27.326	6.698666743336191e-12
6448	3.09774e-11	Ne	6	641.257A	-27.326999999999998	6.68326023735257e-12
6449	1.49743e-11	N	1	1326.57A	-27.328000000000003	6.667889165349318e-12
6450	8.03124e-11	Ar	4	247.340A	-27.329	6.652553445830761e-12
6451	2.4604899999999997e-13	Fe	7	8.07339m	-27.331999999999997	6.606757590032565e-12
6452	5.68889e-11	Mg	6	349.180A	-27.331999999999997	6.606757590032565e-12
6453	7.7743e-12	Sc	2	2555.14A	-27.331999999999997	6.606757590032565e-12
6454	1.08933e-13	Ni	2	18.2356m	-27.331999999999997	6.606757590032565e-12
6455	9.38219e-12	Si	3	2117.25A	-27.333000000000002	6.5915624692355565e-12
6456	2.41422e-12	Fe	2	8228.10A	-27.333000000000002	6.5915624692355565e-12
6457	4.08499e-11	Ar	2	486.280A	-27.335	6.5612769906880974e-12
6458	2.2984400000000001e-10	O	7	86.4259A	-27.338	6.516109477587357e-12
6459	4.51424e-13	Sc	8	4.40040m	-27.339000000000002	6.501122841663632e-12
6460	4.18947e-11	Si	8	474.152A	-27.34	6.4861706740461e-12
6461	4.6560800000000005e-12	Fe	2	4266.35A	-27.34	6.4861706740461e-12
6462	7.12891e-13	Fe	5	2.78646m	-27.34	6.4861706740461e-12
6463	7.02952e-12	B	4	2825.86A	-27.34	6.4861706740461e-12
6464	3.89372e-12	Ti	7	5101.66A	-27.340999999999998	6.471252895459803e-12
6465	4.00637e-12	Fe	2	4958.22A	-27.342	6.45636942681211e-12
6466	7.76253e-11	Al	7	255.902A	-27.343000000000004	6.441520189192353e-12
6467	3.50595e-12	N	7	5665.93A	-27.344	6.426705103871511e-12
6468	3.4005000000000003e-10	Ne	9	58.4164A	-27.344	6.426705103871511e-12
6469	1.43939e-11	P	1	1380.06A	-27.345	6.411924092301369e-12
6470	6.11734e-11	Al	8	324.724A	-27.345	6.411924092301369e-12
6471	6.14199e-11	S	4	323.421A	-27.346	6.3971770761144255e-12
6472	4.48035e-13	Fe	2	4.43368m	-27.348000000000003	6.367784717321264e-12
6473	1.46964e-11	Cl	1	1351.66A	-27.348000000000003	6.367784717321264e-12
6474	1.26634e-10	O	8	156.865A	-27.35	6.3385274041498655e-12
6475	8.84834e-11	V	6	224.499A	-27.351	6.323949195661357e-12
6476	9.30428e-12	Si	3	2134.98A	-27.354	6.280415435609948e-12
6477	9.22396e-12	Al	1	2153.57A	-27.355	6.265970880940177e-12
6478	1.88051e-12	N	1	1.05633m	-27.355999999999998	6.251559547824309e-12
6479	3.46545e-11	Sc	8	573.215A	-27.355999999999998	6.251559547824309e-12
6480	3.44547e-12	Ca	6	5765.38A	-27.357	6.237181359854788e-12
6481	1.47915e-12	N	1	1.34296m	-27.358	6.222836240799944e-12
6482	5.08436e-11	P	5	390.697A	-27.362	6.165784935221038e-12
6483	2.7579000000000004e-10	Mg	9	72.0276A	-27.362	6.165784935221038e-12
6484	4.6774900000000005e-12	Sc	2	4246.82A	-27.364	6.13745572674342e-12
6485	3.0485299999999997e-12	Fe	2	6516.08A	-27.365	6.12333997028004e-12
6486	1.81948e-12	Ni	2	1.09177m	-27.365	6.12333997028004e-12
6487	4.30896e-11	Fe	6	461.003A	-27.368000000000002	6.081187194422419e-12
6488	1.08763e-11	B	1	1826.40A	-27.369	6.067200851992174e-12
6489	2.6299e-11	C	1	755.333A	-27.37	6.053246677256825e-12
6490	3.17998e-14	He	1	62.4673m	-27.37	6.053246677256825e-12
6491	2.47032e-11	Cl	10	804.125A	-27.371	6.039324596232825e-12
6492	1.06905e-10	F	6	185.814A	-27.371	6.039324596232825e-12
6493	2.85432e-11	Na	5	695.943A	-27.373	6.0115764202344445e-12
6494	4.31229e-13	Fe	2	4.60647m	-27.378	5.942762473989456e-12
6495	4.92942e-11	Fe	8	402.978A	-27.378	5.942762473989456e-12
6496	3.86919e-11	C	3	513.401A	-27.381999999999998	5.888278900138757e-12
6497	1.69826e-11	N	1	1169.69A	-27.381999999999998	5.888278900138757e-12
6498	4.699730000000001e-12	Ca	1	4226.73A	-27.381999999999998	5.888278900138757e-12
6499	1.1721500000000001e-09	F	8	16.9470A	-27.383000000000003	5.874736234473368e-12
6500	4.97307e-11	Fe	3	399.441A	-27.383000000000003	5.874736234473368e-12
6501	5.71755e-11	N	2	347.430A	-27.384	5.861224716074777e-12
6502	6.40004e-14	K	5	31.0380m	-27.384	5.861224716074777e-12
6503	4.66159e-11	Ar	2	426.130A	-27.386	5.834294834695514e-12
6504	2.43506e-10	Ne	9	81.5767A	-27.388	5.807488684881913e-12
6505	1.18192e-09	F	8	16.8070A	-27.388	5.807488684881913e-12
6506	1.88828e-13	Co	2	10.5199m	-27.388	5.807488684881913e-12
6507	8.335689999999999e-12	Fe	2	2383.06A	-27.389	5.794131831555472e-12
6508	1.88416e-10	Li	3	105.429A	-27.39	5.780805698139166e-12
6509	6.36376e-11	F	3	312.150A	-27.39	5.780805698139166e-12
6510	2.17521e-11	Ne	6	913.219A	-27.391	5.767510213979257e-12
6511	1.72037e-09	Ne	9	11.5466A	-27.393	5.741010911625184e-12
6512	3.48895e-11	Fe	8	569.354A	-27.394000000000002	5.727806952934405e-12
6513	8.11096e-11	Fe	9	244.909A	-27.394000000000002	5.727806952934405e-12
6514	6.34302e-11	Ar	3	313.170A	-27.395	5.714633362505951e-12
6515	2.00988e-12	N	1	9883.38A	-27.396	5.701490070494664e-12
6516	5.0044e-12	Fe	2	3969.39A	-27.397	5.688377007216211e-12
6517	5.12232e-11	Al	8	387.802A	-27.397	5.688377007216211e-12
6518	2.90001e-11	Ar	7	684.978A	-27.398000000000003	5.675294103146296e-12
6519	2.34972e-11	Fe	8	845.396A	-27.398000000000003	5.675294103146296e-12
6520	2.16453e-11	O	1	917.726A	-27.399	5.6622412889208506e-12
6521	1.8108400000000002e-12	Fe	6	1.09697m	-27.399	5.6622412889208506e-12
6522	4.28604e-11	Fe	6	463.469A	-27.4	5.649218495335059e-12
6523	3.09744e-11	Ar	7	641.318A	-27.401	5.636225653343321e-12
6524	4.28325e-11	Fe	6	463.771A	-27.401999999999997	5.623262694058974e-12
6525	1.7043599999999998e-12	Fe	2	1.16551m	-27.405	5.584552425956656e-12
6526	6.64866e-13	Sc	6	2.98774m	-27.406	5.57170831179738e-12
6527	1.3461e-12	N	1	1.47571m	-27.409000000000002	5.5333529415662395e-12
6528	3.1941e-12	Mn	5	6219.12A	-27.409000000000002	5.5333529415662395e-12
6529	8.3e-13	Fe	2	2.39331m	-27.41	5.520626582953379e-12
6530	6.46566e-14	V	4	30.7230m	-27.41	5.520626582953379e-12
6531	3.42166e-10	S	9	58.0550A	-27.41	5.520626582953379e-12
6532	5.12754e-12	Fe	2	3874.07A	-27.410999999999998	5.5079294941531005e-12
6533	1.89418e-09	Ne	9	10.4871A	-27.413	5.482622856870221e-12
6534	2.31249e-11	Li	2	859.008A	-27.413	5.482622856870221e-12
6535	4.07568e-10	Ar	9	48.7390A	-27.414	5.470013174214394e-12
6536	2.32611e-11	N	1	853.978A	-27.415	5.4574324930239375e-12
6537	6.64319e-11	S	3	299.020A	-27.421	5.382553712086701e-12
6538	1.05134e-11	Si	9	1889.43A	-27.421999999999997	5.370174182077252e-12
6539	4.51426e-11	Mn	10	440.038A	-27.423000000000002	5.357823124196643e-12
6540	4.29632e-11	Al	3	462.359A	-27.424	5.3455004729609716e-12
6541	3.24879e-11	Ca	7	611.442A	-27.427	5.308702306539231e-12
6542	7.1179600000000005e-12	Fe	2	2790.75A	-27.428	5.296492630049112e-12
6543	8.45439e-11	Ca	4	234.960A	-27.429000000000002	5.284311035035668e-12
6544	2.58162e-12	Ni	2	7694.56A	-27.43	5.272157456913337e-12
6545	7.57192e-11	Fe	7	262.344A	-27.43	5.272157456913337e-12
6546	4.09172e-11	Ne	7	485.479A	-27.43	5.272157456913337e-12
6547	1.11121e-11	P	1	1787.65A	-27.433000000000003	5.235864180262688e-12
6548	3.64372e-11	O	4	545.170A	-27.434	5.223822026814333e-12
6549	1.1412100000000001e-10	N	6	174.066A	-27.435	5.211807569550347e-12
6550	5.82264e-11	Fe	9	341.159A	-27.435	5.211807569550347e-12
6551	6.42364e-16	Na	9	3092.40m	-27.435	5.211807569550347e-12
6552	6.816810000000001e-12	Li	3	2914.04A	-27.441999999999997	5.12847652952751e-12
6553	3.4692199999999996e-12	Fe	2	5725.91A	-27.441999999999997	5.12847652952751e-12
6554	2.72499e-11	C	5	728.975A	-27.441999999999997	5.12847652952751e-12
6555	6.39057e-11	Ar	3	310.840A	-27.443	5.116681360822007e-12
6556	3.00946e-11	Cr	5	660.067A	-27.443	5.116681360822007e-12
6557	6.25701e-11	Ni	12	317.475A	-27.443	5.116681360822007e-12
6558	6.0241e-11	Ne	2	329.750A	-27.444000000000003	5.104913320251771e-12
6559	6.45675e-11	Si	8	307.654A	-27.444000000000003	5.104913320251771e-12
6560	7.16423e-12	Fe	2	2772.73A	-27.448	5.058111193614083e-12
6561	2.67459e-11	O	1	742.710A	-27.448	5.058111193614083e-12
6562	3.84629e-12	Li	3	5164.57A	-27.448	5.058111193614083e-12
6563	1.07065e-10	F	6	185.537A	-27.449	5.0464778606903284e-12
6564	7.71089e-11	O	5	257.616A	-27.45	5.0348712836898694e-12
6565	4.46354e-11	Na	5	445.038A	-27.451	5.02329140107571e-12
6566	2.73718e-11	Cl	7	725.726A	-27.453000000000003	5.000211473566075e-12
6567	6.85843e-12	N	6	2896.36A	-27.454	4.9887113063031635e-12
6568	2.2709099999999997e-12	N	1	8747.37A	-27.454	4.9887113063031635e-12
6569	5.9697800000000004e-12	Ca	12	3327.50A	-27.456	4.9657902598969944e-12
6570	4.25232e-11	V	9	467.143A	-27.456	4.9657902598969944e-12
6571	1.86793e-11	Cr	2	1063.45A	-27.456999999999997	4.9543692592286715e-12
6572	1.2409700000000002e-10	Al	4	160.072A	-27.456999999999997	4.9543692592286715e-12
6573	1.3331200000000002e-10	O	8	149.008A	-27.459	4.9316060001960636e-12
6574	5.95105e-11	Mn	10	333.797A	-27.459	4.9316060001960636e-12
6575	2.57255e-11	B	4	772.170A	-27.459	4.9316060001960636e-12
6576	6.54254e-11	S	3	303.620A	-27.459	4.9316060001960636e-12
6577	1.48695e-11	S	1	1335.92A	-27.462	4.89765706328368e-12
6578	4.52802e-11	Mg	9	438.701A	-27.464000000000002	4.875154373122518e-12
6579	9.59866e-11	C	4	206.950A	-27.465	4.8639418292091625e-12
6580	6.23277e-11	S	3	318.710A	-27.465	4.8639418292091625e-12
6581	9.467819999999999e-12	S	9	2098.10A	-27.465999999999998	4.852755073431193e-12
6582	1.47233e-09	F	8	13.4918A	-27.467	4.841594046477508e-12
6583	1.5436500000000001e-10	O	7	128.685A	-27.467	4.841594046477508e-12
6584	4.86768e-13	Fe	2	4.08089m	-27.467	4.841594046477508e-12
6585	8.88112e-11	Fe	11	223.671A	-27.468000000000004	4.830458689173451e-12
6586	4.95793e-11	Na	5	400.660A	-27.469	4.819348942480585e-12
6587	2.43194e-10	Mg	9	81.6815A	-27.47	4.80826474749606e-12
6588	1.28406e-12	Co	2	1.54700m	-27.471999999999998	4.786172777717962e-12
6589	4.95634e-11	Na	5	400.789A	-27.473000000000003	4.775164885794926e-12
6590	6.67152e-11	Ar	3	297.750A	-27.473000000000003	4.775164885794926e-12
6591	6.57198e-11	Ar	3	302.260A	-27.473000000000003	4.775164885794926e-12
6592	4.29099e-12	Fe	2	4629.34A	-27.473000000000003	4.775164885794926e-12
6593	2.69936e-11	Ne	1	735.896A	-27.475	4.753224996067067e-12
6594	3.87019e-11	Fe	8	513.269A	-27.475	4.753224996067067e-12
6595	5.04931e-11	Fe	3	393.410A	-27.475	4.753224996067067e-12
6596	3.01683e-10	Mg	10	65.8455A	-27.476999999999997	4.7313859109759e-12
6597	8.83077e-11	Mg	5	224.946A	-27.48	4.698815279462826e-12
6598	2.29491e-12	N	1	8655.88A	-27.48	4.698815279462826e-12
6599	2.38699e-10	Be	3	83.2198A	-27.483	4.666468862600025e-12
6600	2.9237400000000002e-12	Ni	2	6794.20A	-27.483	4.666468862600025e-12
6601	2.20096e-11	P	8	902.537A	-27.485	4.645028385734296e-12
6602	3.67394e-14	Ti	3	54.0686m	-27.485	4.645028385734296e-12
6603	2.88058e-12	Cr	4	6895.98A	-27.487	4.623686418911548e-12
6604	1.04016e-10	Ar	11	190.975A	-27.487	4.623686418911548e-12
6605	1.1187000000000001e-10	Co	11	177.568A	-27.488000000000003	4.6130522352434744e-12
6606	2.94766e-11	P	5	673.905A	-27.49	4.591857185486974e-12
6607	2.8515e-12	Fe	2	6966.31A	-27.491	4.581296207024391e-12
6608	7.76561e-11	Ca	3	255.800A	-27.491	4.581296207024391e-12
6609	4.87348e-13	Fe	3	4.07603m	-27.493000000000002	4.5602470629640556e-12
6610	6.37089e-11	Ne	2	311.800A	-27.493000000000002	4.5602470629640556e-12
6611	1.0954e-12	Fe	2	1.81344m	-27.493000000000002	4.5602470629640556e-12
6612	4.51199e-12	Fe	2	4402.60A	-27.496	4.528854542994068e-12
6613	4.38218e-12	Fe	2	4533.00A	-27.497	4.518438466588229e-12
6614	4.064e-13	Fe	2	4.88791m	-27.498	4.508046346493344e-12
6615	6.50122e-11	Ne	2	305.550A	-27.499000000000002	4.497678127611425e-12
6616	1.1271600000000002e-10	N	6	176.234A	-27.5	4.487333754971245e-12
6617	1.94862e-11	Si	1	1019.41A	-27.5	4.487333754971245e-12
6618	1.62834e-12	C	5	1.21992m	-27.502	4.466716329162758e-12
6619	8.385780000000001e-13	Ni	2	2.36883m	-27.502	4.466716329162758e-12
6620	3.85853e-11	Fe	3	514.819A	-27.502	4.466716329162758e-12
6621	8.69918e-12	Fe	2	2283.49A	-27.503	4.4564431666829115e-12
6622	4.42871e-11	Fe	8	448.538A	-27.503	4.4564431666829115e-12
6623	6.97494e-12	C	3	2847.97A	-27.505	4.435967670235376e-12
6624	2.16223e-11	O	1	918.704A	-27.505	4.435967670235376e-12
6625	1.3789e-10	O	8	144.060A	-27.51	4.385189568209286e-12
6626	9.29194e-12	B	3	2137.82A	-27.51	4.385189568209286e-12
6627	1.69604e-10	N	6	117.123A	-27.511	4.375103912076423e-12
6628	6.11347e-11	Ne	2	324.930A	-27.511	4.375103912076423e-12
6629	5.92501e-11	F	7	335.264A	-27.513	4.355002135556706e-12
6630	4.82551e-11	Cr	10	411.655A	-27.515	4.3349927183106246e-12
6631	1.19598e-11	Mg	1	1660.94A	-27.516	4.325022511728837e-12
6632	2.31852e-12	N	1	8567.74A	-27.517	4.315075235985829e-12
6633	4.25007e-11	K	9	467.391A	-27.517	4.315075235985829e-12
6634	7.04288e-11	S	4	282.050A	-27.519000000000002	4.295249266179688e-12
6635	7.27705e-12	Fe	1	2729.74A	-27.519000000000002	4.295249266179688e-12
6636	1.88579e-12	N	1	1.05338m	-27.519000000000002	4.295249266179688e-12
6637	2.11633e-11	Li	2	938.630A	-27.52	4.2853704670012736e-12
6638	3.24789e-11	Si	10	611.611A	-27.52	4.2853704670012736e-12
6639	1.67635e-11	N	1	1184.98A	-27.521	4.275514388430444e-12
6640	1.68672e-11	N	1	1177.69A	-27.521	4.275514388430444e-12
6641	2.8715599999999997e-13	Ni	2	6.91766m	-27.523000000000003	4.255870184208041e-12
6642	2.43737e-11	S	9	814.996A	-27.523000000000003	4.255870184208041e-12
6643	1.37426e-12	N	1	1.44546m	-27.523000000000003	4.255870184208041e-12
6644	4.63548e-12	Ni	2	4285.31A	-27.524	4.246081954404886e-12
6645	9.41753e-13	Al	1	2.10931m	-27.524	4.246081954404886e-12
6646	1.51528e-11	N	1	1310.94A	-27.526	4.226572979933194e-12
6647	1.20162e-11	Li	2	1653.14A	-27.526	4.226572979933194e-12
6648	4.60934e-11	Mn	6	430.961A	-27.526	4.226572979933194e-12
6649	1.51282e-11	N	1	1313.07A	-27.526999999999997	4.2168521318300495e-12
6650	6.68499e-11	Ar	3	297.150A	-27.526999999999997	4.2168521318300495e-12
6651	4.2587e-12	Fe	2	4664.44A	-27.526999999999997	4.2168521318300495e-12
6652	1.70388e-11	N	1	1165.84A	-27.53	4.187823525938414e-12
6653	6.38817e-13	Co	8	3.10957m	-27.531	4.178191799106369e-12
6654	3.4396900000000003e-12	Mn	6	5775.07A	-27.533	4.158994751564179e-12
6655	3.30444e-11	Cr	5	601.145A	-27.534000000000002	4.149429329073234e-12
6656	1.8206400000000002e-12	Fe	2	1.09107m	-27.534000000000002	4.149429329073234e-12
6657	1.74867e-12	Ni	2	1.13597m	-27.535999999999998	4.130364433076853e-12
6658	2.58015e-12	K	1	7698.96A	-27.535999999999998	4.130364433076853e-12
6659	8.91702e-11	S	5	222.770A	-27.535999999999998	4.130364433076853e-12
6660	7.32323e-12	Si	3	2712.53A	-27.535999999999998	4.130364433076853e-12
6661	4.66122e-11	Fe	6	426.164A	-27.537	4.120864858491169e-12
6662	2.14014e-11	O	1	928.186A	-27.539	4.10193120431562e-12
6663	1.88839e-09	Ne	9	10.5193A	-27.54	4.092497024341439e-12
6664	2.01044e-12	Fe	5	9880.67A	-27.541	4.083084542379052e-12
6665	3.11329e-11	Ne	6	638.053A	-27.541999999999998	4.073693708524482e-12
6666	2.01396e-11	Si	9	986.339A	-27.545	4.045650598287019e-12
6667	2.27868e-11	S	8	871.752A	-27.546999999999997	4.027062522246389e-12
6668	9.573309999999999e-13	C	5	2.07498m	-27.549	4.008559850657336e-12
6669	3.66388e-11	S	5	542.170A	-27.549	4.008559850657336e-12
6670	3.8313e-12	Fe	2	5184.79A	-27.549	4.008559850657336e-12
6671	3.3867400000000007e-10	Cl	8	58.6537A	-27.55	3.9993404188373385e-12
6672	5.84957e-12	Fe	8	3395.89A	-27.552	3.980965118743621e-12
6673	5.74166e-11	N	2	345.970A	-27.552	3.980965118743621e-12
6674	1.27219e-11	C	1	1561.44A	-27.553	3.9718091530458585e-12
6675	3.3451999999999995e-10	Cl	8	59.3820A	-27.555	3.9535603476282375e-12
6676	3.30685e-12	Ni	2	6007.06A	-27.558000000000003	3.926344229630215e-12
6677	7.309529999999999e-13	Fe	5	2.71761m	-27.559	3.917313888491401e-12
6678	1.5705700000000002e-10	Ca	10	126.479A	-27.56	3.908304316560866e-12
6679	2.33143e-11	N	1	852.028A	-27.561	3.899315466070726e-12
6680	3.51959e-12	Fe	2	5643.97A	-27.563000000000002	3.881399738889373e-12
6681	2.6088499999999998e-14	O	4	76.1425m	-27.564	3.8724727672107895e-12
6682	4.4331500000000004e-10	Ar	10	44.8089A	-27.564	3.8724727672107895e-12
6683	4.31696e-12	Cl	7	4601.49A	-27.565	3.8635663269972936e-12
6684	7.17017e-11	Si	8	277.043A	-27.566	3.854680371027888e-12
6685	3.59908e-11	B	2	551.931A	-27.566	3.854680371027888e-12
6686	4.8744e-13	Fe	2	4.07526m	-27.566	3.854680371027888e-12
6687	7.6678e-11	B	4	259.063A	-27.566	3.854680371027888e-12
6688	4.12323e-11	Fe	3	481.770A	-27.569000000000003	3.828144938000923e-12
6689	2.5966600000000002e-17	N	5	7.65000c	-27.570999999999998	3.810556209692985e-12
6690	4.23532e-11	F	2	469.019A	-27.573	3.7930482942508776e-12
6691	8.83029e-12	P	8	2249.58A	-27.574	3.7843245252561166e-12
6692	5.84529e-11	Fe	9	339.837A	-27.575	3.775620820373302e-12
6693	2.10651e-11	S	2	943.003A	-27.578000000000003	3.749629629464906e-12
6694	7.43133e-14	Fe	5	26.7307m	-27.58	3.732401646231206e-12
6695	1.5182399999999998e-10	N	6	130.839A	-27.58	3.732401646231206e-12
6696	3.46828e-11	K	8	572.747A	-27.58	3.732401646231206e-12
6697	4.69242e-11	Ar	2	423.331A	-27.581999999999997	3.71525281839031e-12
6698	4.7904900000000005e-12	Fe	2	4146.65A	-27.581999999999997	3.71525281839031e-12
6699	4.9872e-11	Fe	6	398.309A	-27.583000000000002	3.706707974024892e-12
6700	4.8477e-11	O	8	409.771A	-27.584	3.6981827822562225e-12
6701	2.76278e-10	Mg	9	71.9002A	-27.586	3.681191175813996e-12
6702	1.70093e-11	N	1	1167.86A	-27.586	3.681191175813996e-12
6703	1.0700599999999999e-10	F	6	185.638A	-27.590999999999998	3.639052928874749e-12
6704	2.63885e-11	C	1	752.768A	-27.590999999999998	3.639052928874749e-12
6705	8.45296e-11	O	3	235.000A	-27.592	3.630683339391976e-12
6706	6.0615699999999996e-12	Fe	2	3277.12A	-27.593000000000004	3.622332999430816e-12
6707	4.18841e-11	O	8	474.272A	-27.593000000000004	3.622332999430816e-12
6708	2.47269e-12	Ni	2	8033.54A	-27.594	3.614001864718685e-12
6709	1.0478100000000001e-10	Ar	11	189.580A	-27.595	3.6056898910846786e-12
6710	3.1314e-12	Mn	5	6343.62A	-27.596	3.597397034459509e-12
6711	4.44336e-11	Fe	3	447.059A	-27.596999999999998	3.5891232508753354e-12
6712	5.30657e-11	Fe	6	374.337A	-27.598000000000003	3.580868496465293e-12
6713	1.62875e-10	N	6	121.962A	-27.598000000000003	3.580868496465293e-12
6714	3.54422e-10	Ne	9	56.0475A	-27.599	3.572632727463612e-12
6715	6.0244300000000004e-12	Fe	8	3297.32A	-27.6	3.5644159002049788e-12
6716	1.1835700000000002e-10	C	5	167.835A	-27.6	3.5644159002049788e-12
6717	3.71448e-13	Fe	5	5.34785m	-27.6	3.5644159002049788e-12
6718	2.2890100000000004e-13	S	10	8.67821m	-27.601	3.5562179711246496e-12
6719	6.24397e-11	Fe	7	318.138A	-27.608	3.4993579780939707e-12
6720	1.88475e-12	N	1	1.05396m	-27.609	3.4913096780823058e-12
6721	1.80051e-11	Li	2	1103.27A	-27.61	3.483279888647033e-12
6722	1.60435e-11	Li	2	1238.17A	-27.611	3.475268567214952e-12
6723	5.0011e-12	He	1	3972.02A	-27.611	3.475268567214952e-12
6724	1.97997e-13	Cl	2	10.0327m	-27.612	3.4672756713108897e-12
6725	3.78059e-11	Fe	6	525.433A	-27.613000000000003	3.459301158557223e-12
6726	1.5101e-11	N	1	1315.44A	-27.615	3.44340711347831e-12
6727	2.0977400000000003e-12	Fe	2	9469.46A	-27.616	3.4354874968843347e-12
6728	1.00988e-12	Fe	2	1.96701m	-27.616999999999997	3.427586094903103e-12
6729	1.29673e-10	Ni	12	153.189A	-27.616999999999997	3.427586094903103e-12
6730	2.0597900000000001e-10	O	7	96.4394A	-27.616999999999997	3.427586094903103e-12
6731	1.61884e-12	N	1	1.22708m	-27.616999999999997	3.427586094903103e-12
6732	5.10007e-11	P	5	389.494A	-27.618000000000002	3.419702865642084e-12
6733	8.42343e-11	O	5	235.824A	-27.618000000000002	3.419702865642084e-12
6734	2.68486e-11	O	1	739.869A	-27.618000000000002	3.419702865642084e-12
6735	2.16513e-11	O	1	917.473A	-27.621	3.3961617967002374e-12
6736	4.0122999999999997e-10	Ne	9	49.5089A	-27.624000000000002	3.3727827833370497e-12
6737	1.76768e-12	N	1	1.12376m	-27.625	3.3650255981950016e-12
6738	2.4460599999999998e-12	Co	2	8121.00A	-27.629	3.3341748580734917e-12
6739	4.3159e-11	O	4	460.262A	-27.631	3.3188557161236204e-12
6740	9.07314e-11	Fe	9	218.937A	-27.631999999999998	3.3112225597943996e-12
6741	2.0249200000000002e-12	N	1	9810.00A	-27.631999999999998	3.3112225597943996e-12
6742	3.07153e-12	Ni	2	6467.29A	-27.633000000000003	3.303606959237515e-12
6743	1.3201e-12	Mg	1	1.50477m	-27.634	3.2960088740759176e-12
6744	6.2152800000000006e-12	Fe	2	3196.07A	-27.636	3.2808650888938837e-12
6745	7.602160000000001e-12	Si	2	2613.00A	-27.636999999999997	3.273319308582632e-12
6746	1.60566e-11	Fe	11	1237.15A	-27.639	3.258279772484488e-12
6747	7.85965e-11	Fe	4	252.740A	-27.64	3.2507859369595e-12
6748	1.56694e-13	Co	3	12.6772m	-27.641	3.243309336777969e-12
6749	6.73689e-11	Si	9	294.861A	-27.641	3.243309336777969e-12
6750	3.97591e-11	C	5	499.620A	-27.641	3.243309336777969e-12
6751	2.94779e-11	P	5	673.877A	-27.644000000000002	3.2209825523476284e-12
6752	6.2004199999999995e-12	Li	2	3203.73A	-27.646	3.2061834818015863e-12
6753	1.31314e-10	Ni	9	151.274A	-27.646	3.2061834818015863e-12
6754	6.30718e-11	Ne	2	314.950A	-27.647	3.198809464420276e-12
6755	6.67893e-11	S	4	297.420A	-27.647	3.198809464420276e-12
6756	1.50526e-11	N	1	1319.67A	-27.648000000000003	3.1914524068082614e-12
6757	9.38774e-11	N	4	211.600A	-27.649	3.1841122699592615e-12
6758	1.4660100000000002e-09	Ne	9	13.5500A	-27.651999999999997	3.1621929952705763e-12
6759	1.87994e-09	Ne	9	10.5665A	-27.653000000000002	3.1549201532006503e-12
6760	1.32725e-12	N	1	1.49666m	-27.653000000000002	3.1549201532006503e-12
6761	1.0990999999999999e-10	S	10	180.734A	-27.653000000000002	3.1549201532006503e-12
6762	4.91067e-12	He	1	4045.17A	-27.656	3.1332018356302215e-12
6763	1.7336400000000002e-13	Fe	6	11.4582m	-27.656999999999996	3.1259956713772298e-12
6764	8.88495e-12	P	1	2235.74A	-27.658	3.1188060808420534e-12
6765	5.73278e-14	Fe	2	34.6507m	-27.658	3.1188060808420534e-12
6766	7.55602e-11	Fe	7	262.896A	-27.658	3.1188060808420534e-12
6767	3.35634e-10	Cl	8	59.1849A	-27.659000000000002	3.1116330259062748e-12
6768	3.07327e-11	F	6	646.362A	-27.659000000000002	3.1116330259062748e-12
6769	3.22601e-12	Mn	5	6157.60A	-27.66	3.1044764685390725e-12
6770	1.7879e-11	B	4	1111.05A	-27.66	3.1044764685390725e-12
6771	6.568310000000001e-12	Ni	7	3024.29A	-27.660999999999998	3.097336370797064e-12
6772	5.36622e-11	Ne	5	370.176A	-27.662	3.0902126948241374e-12
6773	7.08433e-11	P	8	280.400A	-27.662	3.0902126948241374e-12
6774	4.3261599999999997e-10	Ne	9	45.9171A	-27.663	3.083105402851298e-12
6775	7.51258e-11	Fe	7	264.416A	-27.663	3.083105402851298e-12
6776	8.44649e-11	S	5	235.180A	-27.663	3.083105402851298e-12
6777	3.21177e-13	Fe	5	6.18490m	-27.664	3.0760144571963902e-12
6778	1.7502599999999999e-12	Co	3	1.13494m	-27.665	3.0689398202639515e-12
6779	2.4721200000000004e-10	Ne	9	80.3540A	-27.666999999999998	3.0548393226165667e-12
6780	1.9977400000000003e-12	Co	2	9943.48A	-27.669	3.0408036108709823e-12
6781	2.18824e-10	O	7	90.7783A	-27.67	3.033809956637821e-12
6782	1.99327e-12	N	1	9965.75A	-27.671	3.0268323873630678e-12
6783	1.46336e-12	Fe	5	1.35746m	-27.671	3.0268323873630678e-12
6784	7.88265e-11	V	5	252.002A	-27.671	3.0268323873630678e-12
6785	1.12016e-11	P	2	1773.36A	-27.673000000000002	3.0129253557962366e-12
6786	5.70615e-11	Fe	9	348.123A	-27.673000000000002	3.0129253557962366e-12
6787	3.48021e-11	Ne	6	570.784A	-27.673000000000002	3.0129253557962366e-12
6788	6.88316e-11	B	4	288.595A	-27.675	2.9990822212353583e-12
6789	2.14131e-11	S	5	927.677A	-27.676	2.992184523535618e-12
6790	1.33948e-11	Fe	7	1483.00A	-27.677	2.9853026901003337e-12
6791	7.77583e-11	Fe	7	255.464A	-27.677	2.9853026901003337e-12
6792	1.78547e-11	S	1	1112.56A	-27.678	2.978436684442735e-12
6793	3.7941000000000004e-10	Ne	9	52.3562A	-27.678	2.978436684442735e-12
6794	4.2382e-12	Li	2	4687.01A	-27.679000000000002	2.9715864701599427e-12
6795	4.94343e-11	Mn	6	401.836A	-27.68	2.9647520109328266e-12
6796	2.02972e-12	N	1	9786.78A	-27.680999999999997	2.95793327052574e-12
6797	9.87174e-12	Sc	3	2012.25A	-27.680999999999997	2.95793327052574e-12
6798	4.32201e-11	O	4	459.612A	-27.682	2.9511302127863764e-12
6799	8.0206e-12	Fe	2	2476.68A	-27.682	2.9511302127863764e-12
6800	7.87803e-11	Ar	4	252.150A	-27.683000000000003	2.944342801645601e-12
6801	1.50603e-11	N	1	1319.00A	-27.683000000000003	2.944342801645601e-12
6802	2.96142e-12	Li	1	6707.76A	-27.685	2.930814775298035e-12
6803	6.95565e-11	S	11	285.587A	-27.685	2.930814775298035e-12
6804	1.47532e-12	N	1	1.34645m	-27.688000000000002	2.910639188297647e-12
6805	6.84679e-11	S	6	290.128A	-27.688000000000002	2.910639188297647e-12
6806	2.30979e-11	P	10	860.010A	-27.689	2.9039449039290027e-12
6807	1.38912e-16	Ne	8	1.43000c	-27.693	2.8773213770214057e-12
6808	1.12725e-11	Fe	7	1762.21A	-27.695999999999998	2.8575140359846006e-12
6809	7.94482e-13	Fe	2	2.50030m	-27.695999999999998	2.8575140359846006e-12
6810	4.61431e-11	Fe	8	430.497A	-27.697	2.85094193607567e-12
6811	2.03178e-12	N	1	9776.90A	-27.698	2.8443849515770817e-12
6812	4.34662e-11	V	9	457.009A	-27.7	2.8313161898329954e-12
6813	1.96215e-12	Li	2	1.01238m	-27.701	2.8248043432982e-12
6814	2.8184599999999997e-12	Fe	2	7047.99A	-27.701	2.8248043432982e-12
6815	1.20321e-11	Mg	1	1650.95A	-27.701999999999998	2.818307473594855e-12
6816	2.48088e-11	B	4	800.703A	-27.704	2.8053585269785983e-12
6817	2.53527e-12	B	3	7835.25A	-27.704	2.8053585269785983e-12
6818	2.0167e-12	C	1R	9850.00A	-27.704	2.8053585269785983e-12
6819	3.70561e-11	S	5	536.064A	-27.704	2.8053585269785983e-12
6820	9.11081e-12	Fe	1	2180.32A	-27.704	2.8053585269785983e-12
6821	1.0219900000000001e-10	B	5	194.371A	-27.705	2.7989063814117065e-12
6822	5.73347e-11	O	4	346.465A	-27.709	2.7732458534669314e-12
6823	1.91687e-11	Be	2	1036.30A	-27.71	2.7668675649995808e-12
6824	7.81635e-11	Ca	3	254.140A	-27.711	2.7605039461886495e-12
6825	6.1696e-14	Fe	4	32.1973m	-27.715	2.735195493886251e-12
6826	5.85724e-11	S	10	339.143A	-27.715999999999998	2.7289047188174874e-12
6827	2.26648e-12	Cr	7	8764.46A	-27.718000000000004	2.716366540547035e-12
6828	8.59478e-11	Ne	9	231.122A	-27.718000000000004	2.716366540547035e-12
6829	3.80261e-11	Fe	6	522.390A	-27.719	2.7101190708692394e-12
6830	4.74598e-11	K	8	418.554A	-27.721	2.6976672048109347e-12
6831	4.47424e-11	Mg	9	443.974A	-27.721999999999998	2.691462742411893e-12
6832	1.18262e-11	P	1	1679.70A	-27.726	2.6667872636703897e-12
6833	6.41306e-11	Ne	2	309.750A	-27.726	2.6667872636703897e-12
6834	1.51064e-11	N	1	1314.97A	-27.726	2.6667872636703897e-12
6835	1.4468e-12	Li	3	1.37299m	-27.726	2.6667872636703897e-12
6836	5.8766e-11	O	8	338.027A	-27.726	2.6667872636703897e-12
6837	2.94028e-11	Be	3	675.598A	-27.726999999999997	2.6606538231651342e-12
6838	4.90201e-11	Fe	3	405.231A	-27.728	2.654534489181546e-12
6839	7.56625e-11	Ca	3	262.540A	-27.729	2.6484292292756116e-12
6840	1.69625e-11	N	1	1171.08A	-27.73	2.6423380110777856e-12
6841	9.005799999999999e-13	Fe	12	2.20574m	-27.730999999999998	2.6362608022930795e-12
6842	1.69623e-11	B	4	1171.09A	-27.730999999999998	2.6362608022930795e-12
6843	4.30129e-11	Fe	6	461.826A	-27.730999999999998	2.6362608022930795e-12
6844	1.96505e-12	N	1	1.01089m	-27.732	2.6301975707006937e-12
6845	4.4541e-11	Mg	9	445.981A	-27.732	2.6301975707006937e-12
6846	2.15114e-11	O	1	923.438A	-27.733	2.624148284153999e-12
6847	2.6092400000000003e-12	Fe	2	7613.12A	-27.736	2.606083774429593e-12
6848	4.844980000000001e-10	B	5	41.0001A	-27.736	2.606083774429593e-12
6849	1.08595e-11	Cr	2	1829.22A	-27.737	2.6000899480753394e-12
6850	4.83703e-11	Fe	6	410.675A	-27.737	2.6000899480753394e-12
6851	2.19128e-10	P	6	90.6523A	-27.739	2.5881436199154286e-12
6852	4.27473e-11	S	6	464.695A	-27.741	2.5762521801476157e-12
6853	7.74138e-12	Fe	12	2566.01A	-27.741	2.5762521801476157e-12
6854	1.39803e-11	Li	2	1420.89A	-27.741999999999997	2.5703269645562824e-12
6855	4.64451e-11	B	4	427.698A	-27.743000000000002	2.564415376582604e-12
6856	6.7001e-11	S	3	296.480A	-27.746	2.546762065301617e-12
6857	3.26325e-11	Ca	8	608.732A	-27.748	2.5350607565065784e-12
6858	7.66426e-11	Cr	7	259.183A	-27.748	2.5350607565065784e-12
6859	1.48641e-11	N	1	1336.40A	-27.75	2.5234132103419147e-12
6860	3.00847e-11	Cr	5	660.284A	-27.75	2.5234132103419147e-12
6861	1.17772e-11	Cl	7	1686.68A	-27.75	2.5234132103419147e-12
6862	4.71413e-11	Ar	2	421.381A	-27.752	2.5118191797907567e-12
6863	1.25141e-10	B	5	158.736A	-27.752	2.5118191797907567e-12
6864	2.0046400000000002e-12	N	1	9909.22A	-27.752	2.5118191797907567e-12
6865	1.9568e-11	S	1	1015.15A	-27.754	2.5002784189711743e-12
6866	2.7065e-12	Cr	4	7339.53A	-27.756	2.4887906831310238e-12
6867	3.95171e-13	Fe	6	5.02679m	-27.756	2.4887906831310238e-12
6868	2.69191e-11	O	1	737.931A	-27.759	2.471657968577918e-12
6869	6.429489999999999e-13	Sc	8	3.08958m	-27.76	2.4659733129977048e-12
6870	6.01297e-11	Ne	5	330.360A	-27.764	2.4433651337711897e-12
6871	9.29175e-12	B	3	2137.86A	-27.766	2.4321388907236868e-12
6872	1.46987e-11	S	5	1351.44A	-27.766	2.4321388907236868e-12
6873	9.69632e-13	Ni	2	2.04866m	-27.767	2.4265451265003295e-12
6874	5.6101300000000005e-12	Ni	5	3540.82A	-27.767	2.4265451265003295e-12
6875	3.13944e-14	Fe	3	63.2739m	-27.768	2.420964227577677e-12
6876	7.82692e-11	Si	9	253.797A	-27.769000000000002	2.4153961643663604e-12
6877	4.56465e-12	Fe	2	4351.81A	-27.769000000000002	2.4153961643663604e-12
6878	3.08499e-12	Ca	1	6439.08A	-27.77	2.4098409073450814e-12
6879	9.50654e-12	B	1	2089.56A	-27.771	2.4042984270603806e-12
6880	2.39947e-12	Li	3	8278.67A	-27.772	2.3987686941266194e-12
6881	4.72806e-12	Mn	5	4201.40A	-27.773000000000003	2.3932516792256448e-12
6882	2.64513e-11	C	1	750.982A	-27.774	2.3877473531068713e-12
6883	4.3473800000000004e-12	Co	3	4569.29A	-27.774	2.3877473531068713e-12
6884	4.03872e-10	Ar	9	49.1850A	-27.774	2.3877473531068713e-12
6885	3.51541e-11	K	8	565.068A	-27.776999999999997	2.371310215945059e-12
6886	5.33701e-11	Fe	6	372.202A	-27.779	2.3604150351727174e-12
6887	3.02473e-10	Mg	10	65.6736A	-27.78	2.354986231239528e-12
6888	3.62261e-12	Li	2	5483.46A	-27.78	2.354986231239528e-12
6889	4.51044e-11	Ne	6	440.411A	-27.781	2.349569913208924e-12
6890	2.02941e-12	N	1	9788.29A	-27.781999999999996	2.344166052364107e-12
6891	1.76218e-11	C	2	1127.27A	-27.784000000000002	2.3333955876947433e-12
6892	3.4167599999999997e-10	Be	4	58.1384A	-27.784000000000002	2.3333955876947433e-12
6893	4.5817900000000004e-12	Co	3	4335.52A	-27.784000000000002	2.3333955876947433e-12
6894	7.0327e-12	B	4	2824.59A	-27.788	2.3120028883597968e-12
6895	3.85293e-11	Ca	9	515.567A	-27.788	2.3120028883597968e-12
6896	5.54683e-13	Fe	2	3.58123m	-27.789	2.30668542927449e-12
6897	5.84581e-11	Co	11	339.807A	-27.789	2.30668542927449e-12
6898	1.0385799999999999e-10	S	11	191.266A	-27.79	2.301380200005725e-12
6899	1.69742e-11	N	1	1170.28A	-27.79	2.301380200005725e-12
6900	1.76196e-11	C	2	1127.41A	-27.79	2.301380200005725e-12
6901	2.31337e-14	He	1	85.8682m	-27.791	2.296087172425666e-12
6902	8.39242e-13	Fe	2	2.36695m	-27.791999999999998	2.290806318471245e-12
6903	4.11903e-11	Ti	10	482.260A	-27.791999999999998	2.290806318471245e-12
6904	4.43112e-11	Mg	9	448.295A	-27.796	2.2698040799034974e-12
6905	1.0778499999999999e-10	N	6	184.298A	-27.798000000000002	2.259375277462527e-12
6906	4.48223e-10	Ne	9	44.3183A	-27.8	2.2489943910163147e-12
6907	1.1871600000000002e-10	C	5	167.327A	-27.801	2.2438218474535534e-12
6908	5.18479e-11	Mg	9	383.129A	-27.801	2.2438218474535534e-12
6909	5.73757e-11	Ne	3	346.218A	-27.801	2.2438218474535534e-12
6910	2.97732e-12	Fe	2	6671.92A	-27.803	2.2335124225269663e-12
6911	9.49563e-12	Mg	3	2091.96A	-27.803	2.2335124225269663e-12
6912	1.9558400000000003e-12	Fe	2	1.01565m	-27.805999999999997	2.2181370311590652e-12
6913	1.09432e-11	O	5	1815.23A	-27.805999999999997	2.2181370311590652e-12
6914	1.70609e-11	N	1	1164.32A	-27.805999999999997	2.2181370311590652e-12
6915	8.61758e-11	Fe	9	230.511A	-27.807	2.213035457554562e-12
6916	8.78103e-11	Mg	5	226.220A	-27.813000000000002	2.182671472760525e-12
6917	4.675e-12	Fe	2	4249.08A	-27.814	2.177651467676854e-12
6918	5.38076e-13	Fe	5	3.69176m	-27.815	2.172643008284468e-12
6919	1.11357e-11	Fe	4	1783.86A	-27.815	2.172643008284468e-12
6920	4.61706e-11	F	2	430.241A	-27.815	2.172643008284468e-12
6921	3.20785e-12	Fe	5	6192.46A	-27.819000000000003	2.152724097456166e-12
6922	1.63836e-12	N	1	1.21246m	-27.820999999999998	2.142833228671067e-12
6923	9.519e-11	O	5	208.682A	-27.825	2.1231876155449954e-12
6924	1.75989e-12	O	1	1.12873m	-27.826999999999998	2.1134324545671647e-12
6925	1.6408e-12	N	1	1.21066m	-27.829	2.103722114482679e-12
6926	3.06878e-11	F	6	647.308A	-27.83	2.098883687884297e-12
6927	1.70423e-11	N	1	1165.59A	-27.83	2.098883687884297e-12
6928	6.21152e-11	Ne	2	319.800A	-27.831	2.094056389358273e-12
6929	8.27666e-12	Al	1	2400.06A	-27.831	2.094056389358273e-12
6930	1.89805e-12	Fe	2	1.04657m	-27.831	2.094056389358273e-12
6931	6.54439e-11	O	8	303.534A	-27.831999999999997	2.089240193310786e-12
6932	1.0386e-11	Sc	3	1912.62A	-27.831999999999997	2.089240193310786e-12
6933	2.5383799999999996e-10	Ne	9	78.2564A	-27.833000000000002	2.084435074206792e-12
6934	2.48202e-11	O	8	800.334A	-27.833000000000002	2.084435074206792e-12
6935	2.96474e-12	Ni	2	6700.24A	-27.835	2.074857964982978e-12
6936	6.59342e-13	Co	3	3.01277m	-27.838	2.060574743218595e-12
6937	1.60142e-12	N	1	1.24043m	-27.839000000000002	2.0558355528203277e-12
6938	3.26716e-11	Ca	8	608.003A	-27.839000000000002	2.0558355528203277e-12
6939	2.14099e-11	K	8	927.816A	-27.84	2.051107262257526e-12
6940	2.96048e-12	Cr	5	6709.87A	-27.84	2.051107262257526e-12
6941	4.69436e-12	Fe	2	4231.55A	-27.842	2.0416832804202057e-12
6942	8.89068e-11	Al	6	223.430A	-27.844	2.032302597846298e-12
6943	6.343569999999999e-12	Ni	7	3131.43A	-27.844	2.032302597846298e-12
6944	1.46868e-10	O	7	135.254A	-27.846	2.022965015593792e-12
6945	9.34669e-11	Fe	11	212.529A	-27.851	1.9998083265479703e-12
6946	3.95829e-12	Fe	2	5018.44A	-27.851999999999997	1.995208895029794e-12
6947	1.80383e-11	Cl	11	1101.24A	-27.851999999999997	1.995208895029794e-12
6948	4.60655e-11	Mn	6	431.222A	-27.855	1.98147397360627e-12
6949	1.36539e-12	N	1	1.45485m	-27.855999999999998	1.976916709929715e-12
6950	1.09244e-11	B	1	1818.35A	-27.857	1.9723699276687427e-12
6951	7.61414e-14	Co	3	26.0889m	-27.857	1.9723699276687427e-12
6952	3.1078400000000002e-12	O	1	6391.73A	-27.857	1.9723699276687427e-12
6953	8.88528e-11	Fe	11	223.566A	-27.858	1.9678336027167844e-12
6954	2.0607799999999998e-10	O	7	96.3929A	-27.859	1.963307711022695e-12
6955	4.1194e-12	Cr	9	4822.17A	-27.861	1.9542871314800215e-12
6956	3.2838e-10	Ne	9	60.4922A	-27.863000000000003	1.9453079977355785e-12
6957	4.0224500000000004e-10	Ar	9	49.3840A	-27.864	1.9408339134953206e-12
6958	4.28828e-12	Fe	2	4632.27A	-27.864	1.9408339134953206e-12
6959	1.1e-12	Cr	11	1.80587m	-27.865	1.9363701193632676e-12
6960	1.25617e-10	K	11	158.135A	-27.865	1.9363701193632676e-12
6961	1.20839e-11	Mg	1	1643.88A	-27.866	1.9319165916728117e-12
6962	6.54667e-12	Li	2	3034.28A	-27.869	1.918617371400941e-12
6963	2.8558e-12	Ni	2	6955.82A	-27.87	1.914204673897773e-12
6964	3.3302300000000004e-12	Fe	4	5964.90A	-27.87	1.914204673897773e-12
6965	2.00997e-12	Ni	2	9882.95A	-27.871	1.9098021253172482e-12
6966	1.6741200000000001e-12	Co	3	1.18656m	-27.871	1.9098021253172482e-12
6967	1.41871e-13	Co	3	14.0018m	-27.872	1.9054097023174615e-12
6968	7.15462e-11	Cr	7	277.645A	-27.873	1.901027381610238e-12
6969	2.697e-11	O	1	736.540A	-27.874000000000002	1.8966551399609505e-12
6970	5.875769999999999e-12	Ni	5	3380.74A	-27.875	1.8922929541884245e-12
6971	3.81402e-11	Mg	7	520.827A	-27.875999999999998	1.887940801164769e-12
6972	3.41267e-11	Be	3	582.079A	-27.875999999999998	1.887940801164769e-12
6973	3.78736e-11	Fe	6	524.493A	-27.875999999999998	1.887940801164769e-12
6974	1.78052e-11	Si	4	1115.65A	-27.875999999999998	1.887940801164769e-12
6975	7.755610000000001e-14	Si	3	25.6130m	-27.878	1.8792665011183824e-12
6976	8.67778e-11	Ti	5	228.912A	-27.879	1.8749443081053915e-12
6977	7.62368e-12	Si	2	2605.62A	-27.88	1.870632055860492e-12
6978	1.32793e-11	Cr	9	1495.90A	-27.881	1.866329721520522e-12
6979	7.00223e-11	O	8	283.688A	-27.881	1.866329721520522e-12
6980	1.3481600000000001e-13	Co	2	14.7345m	-27.881999999999998	1.8620372822749627e-12
6981	4.41462e-11	Ar	2	449.970A	-27.884	1.853481998087002e-12
6982	8.20456e-11	Mn	7	242.115A	-27.885	1.8492191077853504e-12
6983	4.25854e-12	Cl	7	4664.61A	-27.886	1.8449660218593387e-12
6984	3.89447e-11	Be	3	510.069A	-27.888	1.8364891729882716e-12
6985	1.93868e-11	S	1	1024.64A	-27.888	1.8364891729882716e-12
6986	3.09684e-11	Ne	6	641.442A	-27.888	1.8364891729882716e-12
6987	1.46175e-12	Fe	4	1.35895m	-27.889	1.8322653650998363e-12
6988	4.84436e-11	Be	4	410.053A	-27.89	1.8280512716999553e-12
6989	1.4553e-12	N	1	1.36497m	-27.89	1.8280512716999553e-12
6990	8.11133e-12	O	7	2448.98A	-27.891	1.823846870445955e-12
6991	7.58185e-16	B	5	2620.00m	-27.891	1.823846870445955e-12
6992	5.70503e-11	P	5	348.192A	-27.893	1.815467055261522e-12
6993	2.8414e-12	N	6	6991.08A	-27.894000000000002	1.8112915969021585e-12
6994	1.13816e-10	Fe	10	174.531A	-27.894000000000002	1.8112915969021585e-12
6995	4.27537e-11	S	6	464.625A	-27.896	1.8029694679597114e-12
6996	5.08576e-11	Fe	3	390.590A	-27.897	1.7988227532535287e-12
6997	1.16694e-10	Mg	10	170.228A	-27.898000000000003	1.7946855757264869e-12
6998	1.18622e-11	P	1	1674.60A	-27.898000000000003	1.7946855757264869e-12
6999	1.7633e-11	Cl	11	1126.55A	-27.899	1.7905579134437416e-12
7000	1.8512099999999997e-12	N	1	1.07305m	-27.901	1.7823310471235513e-12
7001	2.15861e-11	O	1	920.243A	-27.901999999999997	1.778231799468095e-12
7002	7.553539999999999e-12	Ti	3	2629.82A	-27.903000000000002	1.7741419798205926e-12
7003	3.83111e-13	Ni	2	5.18504m	-27.903000000000002	1.7741419798205926e-12
7004	1.69793e-10	N	6	116.992A	-27.908	1.7538335445124392e-12
7005	1.70405e-11	N	1	1165.72A	-27.91	1.7457754113405168e-12
7006	1.70639e-11	O	8	1164.12A	-27.914	1.7297700461644904e-12
7007	2.6348900000000003e-12	Co	2	7539.01A	-27.916999999999998	1.7178623929237884e-12
7008	3.7040699999999996e-12	Fe	2	5362.87A	-27.918000000000003	1.713911419058409e-12
7009	3.94662e-10	Ne	9	50.3329A	-27.919	1.7099695321807868e-12
7010	8.0371e-11	S	11	247.159A	-27.92	1.706036711391388e-12
7011	1.7767599999999998e-12	N	1	1.11801m	-27.921	1.7021129358388157e-12
7012	5.21657e-11	Fe	8	380.795A	-27.921999999999997	1.6981981847195892e-12
7013	8.17973e-11	S	11	242.850A	-27.923000000000002	1.6942924372780598e-12
7014	3.07377e-12	Ca	1	6462.57A	-27.923000000000002	1.6942924372780598e-12
7015	3.6468e-11	O	4	544.709A	-27.923000000000002	1.6942924372780598e-12
7016	3.01938e-11	Cr	5	657.898A	-27.925	1.686507870644307e-12
7017	4.89671e-11	Fe	3	405.670A	-27.927	1.6787590708453358e-12
7018	3.73549e-11	Al	7	531.777A	-27.929000000000002	1.6710458735474538e-12
7019	4.33583e-11	Be	3	458.147A	-27.930999999999997	1.663368115172068e-12
7020	6.44196e-11	Ne	2	308.360A	-27.932	1.659542474667568e-12
7021	1.4306299999999998e-14	Al	7	138.851m	-27.935	1.6481182646285523e-12
7022	7.526789999999999e-12	Ti	3	2639.17A	-27.936	1.6443276978070176e-12
7023	4.1424099999999997e-10	Ne	9	47.9539A	-27.936999999999998	1.6405458490472626e-12
7024	1.4676799999999999e-12	N	1	1.35346m	-27.936999999999998	1.6405458490472626e-12
7025	9.45955e-12	Zn	2	2099.94A	-27.938000000000002	1.6367726982982605e-12
7026	7.94705e-11	Na	3	249.960A	-27.938000000000002	1.6367726982982605e-12
7027	3.10694e-12	Mn	5	6393.57A	-27.939	1.6330082255551962e-12
7028	5.27778e-11	Na	2	376.379A	-27.941999999999997	1.6217666760022704e-12
7029	6.37172e-11	Ne	2	311.760A	-27.941999999999997	1.6217666760022704e-12
7030	1.2660400000000002e-10	K	9	156.902A	-27.941999999999997	1.6217666760022704e-12
7031	1.7576900000000002e-12	Fe	2	1.13015m	-27.943	1.6180367161527375e-12
7032	2.3037999999999998e-10	O	7	86.2247A	-27.943	1.6180367161527375e-12
7033	6.87157e-11	S	6	289.082A	-27.943	1.6180367161527375e-12
7034	2.82026e-12	Sc	2	7043.49A	-27.944000000000003	1.6143153349728163e-12
7035	1.67724e-11	N	1	1184.36A	-27.945999999999998	1.6068982297456032e-12
7036	3.47932e-11	Ne	6	570.930A	-27.945999999999998	1.6068982297456032e-12
7037	8.264539999999999e-14	Fe	1	24.0358m	-27.947	1.6032024663735318e-12
7038	1.51063e-11	N	1	1314.98A	-27.948	1.5995152030213433e-12
7039	6.65912e-12	Ni	7	2983.05A	-27.949	1.595836420139534e-12
7040	1.25876e-13	Cr	5	15.7810m	-27.95	1.5921660982235766e-12
7041	3.00222e-11	Cr	5	661.658A	-27.951	1.5885042178137636e-12
7042	1.9457900000000003e-12	Ni	2	1.02090m	-27.951	1.5885042178137636e-12
7043	1.76003e-12	O	1	1.12864m	-27.951999999999998	1.5848507594951954e-12
7044	1.24161e-10	Ni	12	159.990A	-27.951999999999998	1.5848507594951954e-12
7045	1.9829099999999997e-12	N	1	1.00178m	-27.951999999999998	1.5848507594951954e-12
7046	1.8821e-11	S	1	1055.44A	-27.953000000000003	1.5812057038975614e-12
7047	6.91932e-11	Al	8	287.087A	-27.954	1.5775690316951905e-12
7048	5.31155e-11	Ca	9	373.986A	-27.956999999999997	1.566709122868379e-12
7049	5.1872699999999996e-12	He	1	3829.46A	-27.958000000000002	1.563105791877141e-12
7050	1.81555e-12	Fe	2	1.09413m	-27.959	1.5595107483172346e-12
7051	6.64278e-11	Sc	4	299.039A	-27.959	1.5595107483172346e-12
7052	1.0070299999999999e-10	P	9	197.257A	-27.959	1.5595107483172346e-12
7053	2.5553400000000003e-10	Mg	9	77.7369A	-27.961	1.552345447292913e-12
7054	1.93891e-12	Co	2	1.02452m	-27.962	1.5487751518387852e-12
7055	6.70394e-11	Sc	4	296.310A	-27.962	1.5487751518387852e-12
7056	2.00777e-11	Li	2	989.377A	-27.965	1.5381134586866658e-12
7057	2.4565e-11	B	4	808.648A	-27.965	1.5381134586866658e-12
7058	2.93351e-11	B	3	677.157A	-27.965999999999998	1.5345758958980228e-12
7059	2.01397e-12	N	1	9863.33A	-27.971999999999998	1.5135207252683549e-12
7060	7.90981e-12	Fe	2	2511.37A	-27.974	1.506566729205924e-12
7061	1.75639e-11	Si	6	1130.99A	-27.976999999999997	1.4961955967914505e-12
7062	1.59134e-11	Ne	9	1248.28A	-27.976999999999997	1.4961955967914505e-12
7063	3.91721e-11	Ca	9	507.108A	-27.979	1.4893212024637024e-12
7064	1.3198200000000001e-12	N	1	1.50509m	-27.982	1.4790687874202651e-12
7065	2.96135e-12	Li	1	6707.91A	-27.985	1.4688869495055555e-12
7066	8.5499e-12	F	6	2323.35A	-27.986	1.465508603269804e-12
7067	1.50602e-11	N	1	1319.01A	-27.987	1.4621380270147924e-12
7068	4.43181e-12	Co	8	4482.24A	-27.989	1.4554201130061894e-12
7069	4.97918e-10	Ar	11	39.8950A	-27.994	1.4387600567382234e-12
7070	7.67991e-11	Cr	7	258.655A	-27.995	1.435451000433062e-12
7071	1.4551e-12	N	1	1.36516m	-27.996	1.4321495547462217e-12
7072	5.12059e-11	Mg	6	387.933A	-27.997	1.4288557021737426e-12
7073	5.01462e-11	Fe	3	396.131A	-27.997	1.4288557021737426e-12
7074	3.3637699999999995e-12	Ni	4	5905.42A	-27.997	1.4288557021737426e-12
7075	1.96179e-11	S	1	1012.57A	-27.998	1.4255694252519581e-12
7076	1.89507e-11	Ar	1	1048.22A	-27.998	1.4255694252519581e-12
7077	1.03808e-12	Fe	2	1.91358m	-27.998	1.4255694252519581e-12
7078	4.47998e-11	Mg	9	443.405A	-27.999000000000002	1.4222907065573553e-12
7079	6.687210000000001e-12	Fe	2	2970.52A	-28.000999999999998	1.4157558743559378e-12
7080	7.76578e-12	Zn	2	2557.95A	-28.002	1.4124997262020699e-12
7081	6.29502e-13	Fe	2	3.15558m	-28.006	1.3995498508732943e-12
7082	2.53328e-12	B	3	7841.40A	-28.006999999999998	1.3963309755391381e-12
7083	2.2552300000000001e-10	Ne	8	88.0817A	-28.006999999999998	1.3963309755391381e-12
7084	1.91683e-11	Be	2	1036.32A	-28.011	1.3835293362074555e-12
7085	1.20728e-10	Cl	10	164.539A	-28.013	1.3771725963256556e-12
7086	1.08898e-11	O	5	1824.14A	-28.013	1.3771725963256556e-12
7087	2.9952900000000003e-12	He	1	6631.90A	-28.013	1.3771725963256556e-12
7088	9.73963e-12	Mg	3	2039.55A	-28.014	1.3740051872487853e-12
7089	1.40881e-10	Ni	9	141.002A	-28.014	1.3740051872487853e-12
7090	8.73697e-11	Si	9	227.361A	-28.016	1.3676922068565436e-12
7091	6.468030000000001e-12	Fe	12	3071.18A	-28.016	1.3676922068565436e-12
7092	1.99272e-12	N	1	9968.51A	-28.016	1.3676922068565436e-12
7093	3.76046e-11	B	3	528.246A	-28.017	1.3645466020703785e-12
7094	7.6356e-12	Si	2	2601.56A	-28.018	1.3614082319744611e-12
7095	2.76089e-11	B	4	719.496A	-28.018	1.3614082319744611e-12
7096	4.43979e-11	Ar	2	447.419A	-28.019000000000002	1.3582770799294654e-12
7097	5.4922699999999996e-12	He	1	3616.80A	-28.02	1.3551531293343464e-12
7098	8.0462e-11	Fe	4	246.880A	-28.023000000000003	1.3458243208097771e-12
7099	3.5938599999999998e-12	Fe	2	5527.34A	-28.024	1.3427290107658662e-12
7100	2.86493e-12	Fe	2	6933.66A	-28.025	1.339640819737506e-12
7101	7.34734e-11	Fe	7	270.363A	-28.026999999999997	1.3334857292719573e-12
7102	1.0528399999999998e-10	S	11	188.675A	-28.026999999999997	1.3334857292719573e-12
7103	1.02443e-10	F	6	193.907A	-28.026999999999997	1.3334857292719573e-12
7104	2.73529e-11	O	8	726.229A	-28.029	1.3273589188782504e-12
7105	1.14463e-10	B	5	173.545A	-28.029	1.3273589188782504e-12
7106	5.3666e-11	Fe	6	370.150A	-28.029	1.3273589188782504e-12
7107	3.92589e-12	Ni	4	5059.86A	-28.03	1.324306078080262e-12
7108	1.4433e-11	P	1	1376.32A	-28.034000000000002	1.3121647669775754e-12
7109	3.55554e-12	Fe	2	5586.90A	-28.034000000000002	1.3121647669775754e-12
7110	4.62335e-11	Mn	6	429.655A	-28.035	1.3091468717592398e-12
7111	1.73035e-11	Al	8	1148.00A	-28.039	1.2971445410954862e-12
7112	3.92497e-13	Fe	2	5.06105m	-28.04	1.29416119143805e-12
7113	1.45312e-11	O	8	1367.02A	-28.041	1.2911847032944106e-12
7114	1.7800599999999998e-12	Fe	2	1.11594m	-28.044	1.2822962503173007e-12
7115	6.38257e-11	Ar	3	311.230A	-28.045	1.2793470507809879e-12
7116	1.10337e-11	Fe	7	1800.34A	-28.045	1.2793470507809879e-12
7117	7.68035e-11	Ca	3	258.640A	-28.045	1.2793470507809879e-12
7118	6.92413e-12	Fe	2	2868.87A	-28.045	1.2793470507809879e-12
7119	4.78135e-12	Fe	4	4154.57A	-28.046	1.2764046342153938e-12
7120	5.63631e-12	Fe	2	3524.38A	-28.046999999999997	1.2734689850201081e-12
7121	5.09033e-11	Fe	3	390.239A	-28.046999999999997	1.2734689850201081e-12
7122	1.33598e-12	N	1	1.48689m	-28.048000000000002	1.2705400876305901e-12
7123	2.4746e-12	Co	2	8027.34A	-28.048000000000002	1.2705400876305901e-12
7124	3.04353e-12	Si	1	6526.78A	-28.049	1.267617926518159e-12
7125	2.26053e-12	P	1	8787.54A	-28.05	1.2647024861897765e-12
7126	2.16395e-11	O	1	917.970A	-28.05	1.2647024861897765e-12
7127	5.09638e-11	S	10	389.776A	-28.05	1.2647024861897765e-12
7128	5.73362e-11	O	4	346.456A	-28.05	1.2647024861897765e-12
7129	4.11636e-12	Fe	2	4825.74A	-28.051	1.2617937511880886e-12
7130	2.57619e-12	Fe	2	7710.78A	-28.052	1.2588917060912513e-12
7131	1.51804e-10	N	6	130.856A	-28.053	1.255996335512921e-12
7132	1.13166e-11	Li	2	1755.33A	-28.054000000000002	1.253107624102131e-12
7133	6.05385e-12	Fe	2	3281.29A	-28.055	1.2502255565432308e-12
7134	4.3935e-11	V	9	452.133A	-28.057	1.244481291894463e-12
7135	4.32848e-11	Fe	6	458.925A	-28.06	1.2359143429400072e-12
7136	6.75962e-11	Ar	3	293.870A	-28.061	1.233071818830451e-12
7137	3.3726e-12	Na	1	5889.95A	-28.061999999999998	1.2302358323449392e-12
7138	4.598e-11	Mn	6	432.024A	-28.061999999999998	1.2302358323449392e-12
7139	1.51527e-11	N	1	1310.95A	-28.064	1.2245834121361106e-12
7140	5.05108e-12	Fe	2	3932.71A	-28.066	1.2189569624391052e-12
7141	1.31597e-12	N	1	1.50950m	-28.066	1.2189569624391052e-12
7142	2.01291e-10	F	8	98.6852A	-28.066	1.2189569624391052e-12
7143	3.31551e-12	Fe	2	5991.38A	-28.068	1.2133563639302402e-12
7144	1.25677e-10	Ne	9	158.060A	-28.07	1.207781497834115e-12
7145	3.995680000000001e-12	Cr	4	4971.49A	-28.070999999999998	1.205003677472802e-12
7146	6.24435e-11	P	10	318.119A	-28.074	1.1967084905044724e-12
7147	4.47427e-12	Fe	2	4439.71A	-28.076	1.1912101144387233e-12
7148	5.08611e-12	Fe	2	3905.63A	-28.076999999999998	1.1884704072015918e-12
7149	4.21775e-11	Fe	11	470.973A	-28.078000000000003	1.1857370011162308e-12
7150	1.81161e-11	Li	2	1096.51A	-28.078000000000003	1.1857370011162308e-12
7151	4.58444e-12	Li	2	4333.02A	-28.081999999999997	1.1748660989473284e-12
7152	6.72521e-11	N	4	295.373A	-28.083000000000002	1.172163981902691e-12
7153	1.58862e-11	S	1	1250.42A	-28.084	1.1694680795548193e-12
7154	1.21125e-10	B	5	164.000A	-28.084	1.1694680795548193e-12
7155	4.22685e-10	Ne	9	46.9958A	-28.086	1.1640948618085565e-12
7156	2.76502e-10	Mg	9	71.8420A	-28.086	1.1640948618085565e-12
7157	7.86717e-11	Mg	7	252.498A	-28.087	1.1614175179219e-12
7158	3.88295e-12	Ni	13	5115.82A	-28.088	1.158746331755308e-12
7159	1.42217e-12	Fe	2	1.39677m	-28.088	1.158746331755308e-12
7160	3.059e-12	Ca	1	6493.78A	-28.089000000000002	1.156081289146417e-12
7161	4.67597e-11	Fe	6	424.820A	-28.089000000000002	1.156081289146417e-12
7162	3.51949e-11	F	6	564.414A	-28.089000000000002	1.156081289146417e-12
7163	1.70364e-11	N	1	1166.00A	-28.089000000000002	1.156081289146417e-12
7164	2.01173e-11	Si	1	987.430A	-28.09	1.153422375965446e-12
7165	2.74961e-12	Si	2	7224.47A	-28.090999999999998	1.1507695781150928e-12
7166	1.65351e-11	Cl	1	1201.35A	-28.090999999999998	1.1507695781150928e-12
7167	3.5889800000000003e-12	Fe	2	5534.85A	-28.095	1.1402192592072035e-12
7168	2.90883e-12	Fe	2	6829.01A	-28.095	1.1402192592072035e-12
7169	1.51789e-11	O	5	1308.69A	-28.096	1.1375968276827282e-12
7170	1.03747e-11	S	1	1914.70A	-28.096999999999998	1.134980427583398e-12
7171	1.78625e-10	Ne	9	111.208A	-28.099	1.1297656662044606e-12
7172	1.31147e-12	N	1	1.51467m	-28.101	1.1245748644776799e-12
7173	8.50181e-11	Ar	4	233.650A	-28.101	1.1245748644776799e-12
7174	3.4565099999999998e-12	Fe	2	5746.97A	-28.101	1.1245748644776799e-12
7175	2.09307e-12	Fe	2	9490.59A	-28.101999999999997	1.1219884140626266e-12
7176	1.7805e-11	Si	4	1115.67A	-28.104	1.1168333455635803e-12
7177	2.12774e-12	Co	2	9335.96A	-28.107	1.109145118890834e-12
7178	2.68775e-12	Cr	4	7390.75A	-28.109	1.1040490599729331e-12
7179	5.34166e-11	P	9	371.878A	-28.112	1.0964488397031747e-12
7180	3.11419e-11	Ne	6	637.870A	-28.112	1.0964488397031747e-12
7181	4.1683699999999995e-10	Ne	9	47.6552A	-28.112	1.0964488397031747e-12
7182	1.04801e-11	Sc	3	1895.44A	-28.114	1.09141111488933e-12
7183	1.4561e-10	N	6	136.422A	-28.115	1.0889009389817344e-12
7184	8.10094e-12	Si	1	2452.12A	-28.116999999999997	1.0838978936215857e-12
7185	1.51259e-11	N	1	1313.28A	-28.118000000000002	1.0814049976433752e-12
7186	3.84104e-12	Fe	2	5171.64A	-28.118000000000002	1.0814049976433752e-12
7187	1.80504e-10	N	6	110.050A	-28.118000000000002	1.0814049976433752e-12
7188	4.96083e-11	Mn	6	400.426A	-28.118000000000002	1.0814049976433752e-12
7189	7.72146e-11	Fe	10	257.263A	-28.119	1.0789178351668294e-12
7190	2.11891e-12	Ni	2	9374.87A	-28.12	1.0764363930052337e-12
7191	6.4625e-11	Ne	2	307.380A	-28.123	1.0690262569978405e-12
7192	6.1944699999999996e-12	Li	2	3206.81A	-28.124000000000002	1.066567564834728e-12
7193	3.97461e-11	Na	8	499.784A	-28.125999999999998	1.0616671320079257e-12
7194	3.40308e-11	O	8	583.719A	-28.127	1.0592253653626115e-12
7195	3.08473e-11	F	6	643.961A	-28.13	1.0519337092361362e-12
7196	5.88013e-11	S	10	337.824A	-28.131	1.0495143288419855e-12
7197	4.7221e-11	Fe	3	420.670A	-28.136	1.0375006376635472e-12
7198	3.64998e-11	O	4	544.234A	-28.136	1.0375006376635472e-12
7199	7.75817e-11	Fe	7	256.046A	-28.136999999999997	1.0351144524128664e-12
7200	1.51306e-11	N	1	1312.87A	-28.138	1.0327337552359528e-12
7201	5.28752e-11	O	7	375.686A	-28.138	1.0327337552359528e-12
7202	3.39275e-10	Ne	9	58.5497A	-28.138	1.0327337552359528e-12
7203	1.67186e-11	B	4	1188.17A	-28.142	1.0232655952568557e-12
7204	8.85801e-12	P	1	2242.54A	-28.143	1.0209121496951851e-12
7205	4.95923e-11	S	10	400.555A	-28.144000000000002	1.0185641169081034e-12
7206	1.21637e-10	Co	11	163.309A	-28.144000000000002	1.0185641169081034e-12
7207	2.6496e-11	B	5	749.715A	-28.144000000000002	1.0185641169081034e-12
7208	5.18725e-13	Si	2	3.82948m	-28.146	1.0138842398902027e-12
7209	1.19445e-10	Ni	9	166.306A	-28.147	1.0115523708471418e-12
7210	8.91247e-11	Al	6	222.884A	-28.147	1.0115523708471418e-12
7211	1.14038e-11	Fe	4	1741.92A	-28.15	1.00458889330654e-12
7212	3.5818300000000003e-12	Fe	2	5545.90A	-28.151	1.0022784029673603e-12
7213	3.3691800000000004e-12	Na	1	5895.92A	-28.153000000000002	9.976733520081417e-13
7214	7.82898e-11	F	3	253.730A	-28.154	9.95378766972589e-13
7215	5.57971e-12	Ni	5	3560.12A	-28.154	9.95378766972589e-13
7216	5.112980000000001e-10	Ar	11	38.8510A	-28.155	9.930894593361637e-13
7217	8.81491e-11	Ti	5	225.351A	-28.156	9.908054169612006e-13
7218	4.23224e-12	Li	2	4693.60A	-28.156	9.908054169612006e-13
7219	9.28723e-13	Ca	2	2.13890m	-28.156	9.908054169612006e-13
7220	5.78665e-11	Al	7	343.281A	-28.159000000000002	9.83984760446555e-13
7221	8.79838e-14	O	5	22.5774m	-28.162	9.772110570011095e-13
7222	1.9842599999999997e-10	O	7	100.110A	-28.162	9.772110570011095e-13
7223	3.832369999999999e-12	He	1	5183.33A	-28.164	9.727211800347107e-13
7224	3.8969800000000004e-10	Ne	9	50.9739A	-28.166999999999998	9.660250145314274e-13
7225	1.49744e-11	N	1	1326.56A	-28.166999999999998	9.660250145314274e-13
7226	1.06415e-10	F	6	186.670A	-28.166999999999998	9.660250145314274e-13
7227	8.41614e-12	Fe	1	2360.28A	-28.169	9.615865327616649e-13
7228	1.75322e-13	Cl	1	11.3303m	-28.171	9.571684439632352e-13
7229	1.85504e-12	Fe	2	1.07084m	-28.171	9.571684439632352e-13
7230	4.2403e-12	Si	2	4684.69A	-28.171	9.571684439632352e-13
7231	3.2942699999999996e-16	N	7	6030.00m	-28.173000000000002	9.527706544389304e-13
7232	3.86092e-11	O	8	514.500A	-28.173000000000002	9.527706544389304e-13
7233	1.84118e-12	Fe	2	1.07890m	-28.174	9.505793427419819e-13
7234	4.28475e-10	Ne	9	46.3608A	-28.174	9.505793427419819e-13
7235	9.55747e-13	Sc	2	2.07842m	-28.176	9.462118273878252e-13
7236	5.0691e-11	Fe	8	391.873A	-28.176	9.462118273878252e-13
7237	1.62348e-11	S	1	1223.57A	-28.177	9.440356005744852e-13
7238	4.52311e-11	Mg	9	439.177A	-28.177	9.440356005744852e-13
7239	4.55954e-13	Fe	3	4.35668m	-28.178	9.418643789439237e-13
7240	2.40026e-10	Ne	9	82.7595A	-28.18	9.375369052112155e-13
7241	1.89885e-12	Fe	2	1.04613m	-28.180999999999997	9.35380630165234e-13
7242	3.51992e-12	Fe	2	5643.44A	-28.180999999999997	9.35380630165234e-13
7243	9.62318e-12	Zn	2	2064.23A	-28.183000000000003	9.31082946552146e-13
7244	4.82795e-12	Fe	2	4114.47A	-28.183000000000003	9.31082946552146e-13
7245	1.95423e-12	N	1	1.01648m	-28.184	9.289415151991723e-13
7246	3.0863599999999998e-12	Cr	5	6436.21A	-28.186	9.24673416631994e-13
7247	6.8407300000000005e-12	Fe	12	2903.85A	-28.186999999999998	9.22546726788764e-13
7248	4.82469e-11	Fe	8	411.725A	-28.188000000000002	9.204249281964273e-13
7249	6.41348e-11	Ne	2	309.730A	-28.189	9.183080096054495e-13
7250	1.1257299999999999e-12	Ni	2	1.76458m	-28.189	9.183080096054495e-13
7251	8.483870000000001e-13	Fe	2	2.34144m	-28.189	9.183080096054495e-13
7252	9.029299999999999e-17	K	9	2.20000c	-28.191999999999997	9.119864217326642e-13
7253	3.35146e-11	Na	6	592.710A	-28.193	9.09888911167971e-13
7254	6.314e-11	Ne	2	314.610A	-28.194000000000003	9.077962247437157e-13
7255	5.72082e-11	P	5	347.231A	-28.194000000000003	9.077962247437157e-13
7256	3.75644e-12	Ni	4	5288.11A	-28.195999999999998	9.036252799611687e-13
7257	1.16694e-10	Mg	10	170.228A	-28.195999999999998	9.036252799611687e-13
7258	1.7609799999999998e-12	Co	2	1.12804m	-28.197	9.01546999488928e-13
7259	1.28533e-13	Co	2	15.4548m	-28.197	9.01546999488928e-13
7260	8.58145e-11	Ne	9	231.481A	-28.198	8.994734989291323e-13
7261	2.83324e-12	Fe	2	7011.23A	-28.199	8.974047672882882e-13
7262	3.6811199999999995e-10	Ne	9	53.9631A	-28.199	8.974047672882882e-13
7263	1.25661e-12	Mn	5	1.58080m	-28.201	8.932815669158507e-13
7264	3.08392e-12	Ni	2	6441.29A	-28.201999999999998	8.912270763234596e-13
7265	3.00182e-10	F	8	66.1747A	-28.201999999999998	8.912270763234596e-13
7266	1.46659e-12	N	1	1.35446m	-28.203000000000003	8.891773109282932e-13
7267	7.45031e-11	Fe	11	266.626A	-28.204	8.871322598627293e-13
7268	3.36975e-12	Mn	6	5894.94A	-28.204	8.871322598627293e-13
7269	1.27705e-11	Si	1	1555.49A	-28.208000000000002	8.789989824169014e-13
7270	2.1924299999999998e-12	N	1	9060.48A	-28.209	8.769773408573067e-13
7271	2.42916e-10	O	7	81.7749A	-28.21	8.749603489442656e-13
7272	8.6964e-12	Al	1	2284.22A	-28.213	8.689371642685301e-13
7273	1.45213e-11	Cu	2	1367.95A	-28.214000000000002	8.669386642484985e-13
7274	1.1883e-11	P	1	1671.67A	-28.214000000000002	8.669386642484985e-13
7275	8.40859e-11	Ar	4	236.240A	-28.215999999999998	8.629554429044614e-13
7276	2.3836099999999998e-12	Co	2	8333.76A	-28.221	8.530772736342496e-13
7277	6.00366e-12	S	2	3308.73A	-28.221	8.530772736342496e-13
7278	3.94377e-12	Fe	2	5036.92A	-28.224	8.472047309893492e-13
7279	1.9163400000000003e-12	Fe	2	1.03658m	-28.224	8.472047309893492e-13
7280	4.58913e-11	F	2	432.859A	-28.226	8.433121788326435e-13
7281	4.29821e-12	C	1	4621.57A	-28.23	8.355806463045031e-13
7282	7.85563e-12	O	8	2528.69A	-28.23	8.355806463045031e-13
7283	1.5789200000000001e-12	N	1	1.25810m	-28.230999999999998	8.336588641468975e-13
7284	8.30561e-13	V	10	2.39169m	-28.232	8.317415019655946e-13
7285	4.21084e-10	Ne	9	47.1746A	-28.232	8.317415019655946e-13
7286	1.81085e-10	Ne	9	109.697A	-28.233	8.298285495949378e-13
7287	4.2984800000000005e-10	Ne	9	46.2128A	-28.234	8.279199968926439e-13
7288	6.05284e-11	Al	8	328.184A	-28.235	8.260158337397633e-13
7289	4.0451e-12	He	1	4910.75A	-28.235	8.260158337397633e-13
7290	2.31753e-12	Co	2	8571.41A	-28.236	8.241160500405992e-13
7291	3.37039e-10	Ne	9	58.9382A	-28.237	8.222206357227007e-13
7292	2.30291e-10	O	7	86.2580A	-28.241	8.146824716240888e-13
7293	1.45803e-12	N	1	1.36242m	-28.243000000000002	8.109393456759451e-13
7294	5.51764e-12	Ni	5	3600.18A	-28.244	8.090742369371143e-13
7295	3.73444e-11	Sc	9	531.926A	-28.245	8.072134178293403e-13
7296	1.97624e-11	B	4	1005.16A	-28.247	8.035046090661692e-13
7297	3.18683e-11	Al	10	623.330A	-28.248	8.016565997470306e-13
7298	2.662e-11	Be	3	746.224A	-28.249000000000002	7.998128407313812e-13
7299	2.32024e-11	S	8	856.137A	-28.25	7.979733222438009e-13
7300	3.35183e-11	K	8	592.645A	-28.253	7.924801125320877e-13
7301	2.37975e-12	Sc	2	8347.28A	-28.254	7.906574588513659e-13
7302	3.1383799999999996e-10	Mg	10	63.2953A	-28.258000000000003	7.834086676976699e-13
7303	2.5578e-12	Fe	5	7766.24A	-28.259	7.816068777611109e-13
7304	2.715e-11	Sc	3	731.656A	-28.261	7.780157203626245e-13
7305	6.42686e-11	Al	7	309.085A	-28.261	7.780157203626245e-13
7306	5.3387e-12	Be	3	3720.84A	-28.263	7.744410628336027e-13
7307	4.19838e-12	Fe	2	4731.45A	-28.265	7.708828293640444e-13
7308	2.88711e-10	Mg	9	68.8039A	-28.265	7.708828293640444e-13
7309	3.4043e-12	N	4	5835.10A	-28.267	7.673409444922445e-13
7310	1.43778e-13	Co	3	13.8160m	-28.271	7.603059204271015e-13
7311	4.94386e-11	B	5	401.801A	-28.272	7.585572653347885e-13
7312	9.29905e-12	P	1	2136.18A	-28.276	7.516027705242052e-13
7313	1.39941e-11	Si	5	1419.49A	-28.276	7.516027705242052e-13
7314	1.90272e-12	Fe	2	1.04400m	-28.276999999999997	7.498741321212115e-13
7315	7.93946e-12	Zn	2	2501.99A	-28.276999999999997	7.498741321212115e-13
7316	3.17526e-12	Sc	3	6256.01A	-28.279	7.464287734452245e-13
7317	4.5761e-11	Cr	11	434.092A	-28.279	7.464287734452245e-13
7318	7.506739999999999e-12	Ti	3	2646.22A	-28.28	7.447120349052885e-13
7319	6.30128e-13	Fe	2	3.15245m	-28.281999999999996	7.412903939116115e-13
7320	5.17534e-12	Mg	1	3838.29A	-28.283	7.395854733166524e-13
7321	1.1183e-11	Be	2	1776.31A	-28.285999999999998	7.344942027297656e-13
7322	6.645210000000001e-12	Ni	7	2989.29A	-28.287	7.328049129407805e-13
7323	7.95187e-12	Fe	9	2498.08A	-28.287	7.328049129407805e-13
7324	7.75651e-11	Ca	3	256.100A	-28.291	7.260865171160866e-13
7325	1.45895e-12	N	1	1.36156m	-28.291	7.260865171160866e-13
7326	4.27156e-11	Cr	9	465.040A	-28.291	7.260865171160866e-13
7327	8.38322e-11	Cl	10	236.955A	-28.291999999999998	7.244165644674188e-13
7328	4.3194e-11	O	4	459.889A	-28.291999999999998	7.244165644674188e-13
7329	1.99034e-12	N	1	9980.42A	-28.293000000000003	7.227504526032507e-13
7330	2.1305e-10	F	8	93.2384A	-28.296999999999997	7.161242366250164e-13
7331	2.68796e-10	F	8	73.9016A	-28.296999999999997	7.161242366250164e-13
7332	8.643139999999999e-12	Fe	1	2298.29A	-28.3	7.11194472055488e-13
7333	5.08427e-11	P	5	390.704A	-28.302	7.079268302744937e-13
7334	1.17067e-12	C	5	1.69685m	-28.303	7.062986437465583e-13
7335	1.52398e-11	O	5	1303.46A	-28.303	7.062986437465583e-13
7336	1.57525e-11	Si	6	1261.03A	-28.303	7.062986437465583e-13
7337	7.54834e-11	Mn	8	263.163A	-28.304000000000002	7.04674201943722e-13
7338	1.52669e-11	O	5	1301.15A	-28.305	7.030534962533621e-13
7339	1.0289e-11	O	8	1930.65A	-28.307	6.998232588585298e-13
7340	2.2542599999999998e-10	Ne	8	88.1196A	-28.308000000000003	6.982137100276548e-13
7341	1.0435799999999999e-12	Co	2	1.90349m	-28.308000000000003	6.982137100276548e-13
7342	4.31787e-10	Ne	9	46.0052A	-28.309	6.966078630563767e-13
7343	3.91074e-11	N	6	507.947A	-28.309	6.966078630563767e-13
7344	6.9692399999999995e-12	C	3	2850.30A	-28.31	6.950057094306433e-13
7345	1.8058e-09	Ne	9	11.0003A	-28.31	6.950057094306433e-13
7346	4.63401e-11	P	9	428.667A	-28.311	6.934072406559898e-13
7347	8.457960000000001e-12	Be	1	2348.61A	-28.311999999999998	6.918124482575052e-13
7348	2.8086e-12	Fe	4	7072.74A	-28.313000000000002	6.902213237797423e-13
7349	7.59426e-11	Cl	7	261.572A	-28.313000000000002	6.902213237797423e-13
7350	3.8702e-12	Fe	2	5132.67A	-28.314	6.886338587867399e-13
7351	5.53813e-11	Ti	10	358.685A	-28.314	6.886338587867399e-13
7352	4.49916e-11	K	8	441.515A	-28.314	6.886338587867399e-13
7353	1.5227200000000002e-10	N	6	130.454A	-28.316999999999997	6.838933366471518e-13
7354	9.0803e-12	P	2	2187.64A	-28.316999999999997	6.838933366471518e-13
7355	3.76114e-11	B	3	528.151A	-28.318	6.823204256206748e-13
7356	3.34809e-12	O	7	5933.07A	-28.318	6.823204256206748e-13
7357	4.95676e-11	Fe	6	400.755A	-28.319000000000003	6.80751132189177e-13
7358	7.64019e-11	Cl	7	260.000A	-28.319000000000003	6.80751132189177e-13
7359	7.60654e-11	Cl	7	261.150A	-28.32	6.79185448032421e-13
7360	8.17232e-11	Fe	4	243.070A	-28.322	6.760648743577976e-13
7361	2.2409599999999998e-12	N	1	8864.25A	-28.322	6.760648743577976e-13
7362	5.75903e-12	He	1	3449.27A	-28.324	6.729586384168274e-13
7363	1.86693e-09	Ne	9	10.6402A	-28.324	6.729586384168274e-13
7364	1.48554e-11	N	1	1337.19A	-28.324	6.729586384168274e-13
7365	1.53264e-11	Al	1	1296.09A	-28.325	6.714108764984109e-13
7366	6.53988e-11	Be	4	303.743A	-28.325	6.714108764984109e-13
7367	4.38292e-10	Ne	9	45.3224A	-28.326999999999998	6.683260237352569e-13
7368	1.47239e-10	Ne	9	134.913A	-28.33	6.637252997488333e-13
7369	3.07703e-11	Cr	5	645.572A	-28.331	6.621987739200525e-13
7370	1.0711200000000001e-10	Mn	8	185.456A	-28.331999999999997	6.606757590032565e-13
7371	3.22162e-12	Mn	5	6165.99A	-28.331999999999997	6.606757590032565e-13
7372	4.00643e-11	Na	8	495.814A	-28.333000000000002	6.591562469235556e-13
7373	5.0287e-11	Ca	9	395.022A	-28.333000000000002	6.591562469235556e-13
7374	6.10686e-11	Al	8	325.281A	-28.333000000000002	6.591562469235556e-13
7375	7.72767e-11	O	7	257.056A	-28.334	6.576402296246697e-13
7376	3.55315e-12	Mn	6	5590.66A	-28.334	6.576402296246697e-13
7377	2.34067e-13	Co	3	8.48665m	-28.335	6.561276990688096e-13
7378	8.88805e-12	P	1	2234.96A	-28.336	6.546186472367e-13
7379	8.93444e-12	P	1	2223.36A	-28.337	6.531130661274873e-13
7380	1.21028e-11	O	1	1641.31A	-28.34	6.4861706740461e-13
7381	9.569040000000002e-13	Sc	2	2.07591m	-28.344	6.426705103871511e-13
7382	4.24344e-12	Si	2	4681.21A	-28.345	6.41192409230137e-13
7383	6.81152e-11	Ar	3	291.630A	-28.346	6.397177076114426e-13
7384	2.17898e-12	Fe	2	9116.41A	-28.346	6.397177076114426e-13
7385	2.75333e-12	Fe	2	7214.71A	-28.346999999999998	6.382463977123572e-13
7386	1.95762e-12	N	1	1.01473m	-28.35	6.338527404149865e-13
7387	9.77612e-13	Sc	2	2.03194m	-28.351	6.323949195661358e-13
7388	4.79119e-11	Cr	9	414.604A	-28.354	6.280415435609949e-13
7389	3.6267300000000002e-12	Fe	2	5477.24A	-28.354	6.280415435609949e-13
7390	1.0566800000000001e-13	Co	2	18.7989m	-28.354	6.280415435609949e-13
7391	2.25742e-12	P	1	8799.61A	-28.355999999999998	6.251559547824309e-13
7392	4.44082e-10	Ne	9	44.7315A	-28.362	6.165784935221039e-13
7393	4.53394e-11	P	9	438.128A	-28.363000000000003	6.1516040233861e-13
7394	1.7011e-11	N	1	1167.74A	-28.364	6.137455726743421e-13
7395	2.0625099999999997e-10	O	7	96.3122A	-28.365	6.123339970280039e-13
7396	1.46194e-12	N	1	1.35877m	-28.365	6.123339970280039e-13
7397	2.79369e-12	Cr	4	7110.47A	-28.366	6.109256679155569e-13
7398	2.66299e-11	Ar	11	745.946A	-28.369	6.067200851992174e-13
7399	4.88226e-12	Sc	3	4068.70A	-28.372	6.025434535106589e-13
7400	3.2745700000000003e-12	Co	8	6066.28A	-28.375	5.98395573552408e-13
7401	2.04095e-11	Sc	3	973.294A	-28.375999999999998	5.970193019243741e-13
7402	4.25659e-12	Fe	2	4666.76A	-28.377	5.956461956332426e-13
7403	4.86947e-11	Be	3	407.939A	-28.377	5.956461956332426e-13
7404	1.12536e-11	Fe	8	1765.17A	-28.378	5.942762473989456e-13
7405	1.69669e-11	O	8	1170.77A	-28.379	5.929094499581538e-13
7406	5.35201e-11	Sc	4	371.159A	-28.388	5.807488684881913e-13
7407	4.46283e-11	Na	5	445.109A	-28.388	5.807488684881913e-13
7408	4.74186e-11	Cr	9	418.917A	-28.39	5.780805698139166e-13
7409	5.57931e-11	Si	10	356.038A	-28.391	5.767510213979256e-13
7410	9.53492e-12	Fe	1	2083.34A	-28.391	5.767510213979256e-13
7411	1.63345e-10	N	6	121.610A	-28.393	5.741010911625184e-13
7412	6.09924e-12	Li	2	3256.87A	-28.393	5.741010911625184e-13
7413	3.8802e-11	Mn	10	511.944A	-28.393	5.741010911625184e-13
7414	2.71193e-11	C	5	732.483A	-28.393	5.741010911625184e-13
7415	1.18477e-12	Ni	2	1.67665m	-28.394000000000002	5.727806952934405e-13
7416	2.0053900000000002e-12	N	1	9905.52A	-28.397	5.688377007216211e-13
7417	7.4899e-12	Li	2	2652.17A	-28.401999999999997	5.623262694058973e-13
7418	2.41233e-12	Fe	9	8234.56A	-28.404	5.597426148857014e-13
7419	1.0093000000000001e-10	S	10	196.814A	-28.405	5.584552425956656e-13
7420	3.97129e-11	Ne	9	500.202A	-28.406	5.57170831179738e-13
7421	1.72328e-12	Fe	2	1.15271m	-28.406999999999996	5.558893738280927e-13
7422	2.66668e-12	Sc	3	7449.14A	-28.410999999999998	5.507929494153101e-13
7423	1.27481e-12	N	1	1.55823m	-28.412	5.495261607846657e-13
7424	3.7887900000000003e-10	Ne	9	52.4296A	-28.412	5.495261607846657e-13
7425	3.15248e-11	P	10	630.121A	-28.413	5.482622856870222e-13
7426	1.1623900000000002e-13	P	9	17.0894m	-28.413	5.482622856870222e-13
7427	6.3258800000000005e-12	Ni	7	3140.19A	-28.414	5.470013174214393e-13
7428	7.42011e-12	P	1	2677.11A	-28.415	5.457432493023937e-13
7429	1.4955e-11	Si	6	1328.28A	-28.415	5.457432493023937e-13
7430	1.20265e-10	S	9	165.173A	-28.416	5.444880746597244e-13
7431	1.51446e-12	Mn	5	1.31165m	-28.416999999999998	5.432357868386291e-13
7432	6.44218e-11	Ne	2	308.350A	-28.416999999999998	5.432357868386291e-13
7433	2.15453e-11	O	8	921.985A	-28.416999999999998	5.432357868386291e-13
7434	1.79523e-12	Co	3	1.10652m	-28.421	5.382553712086701e-13
7435	1.3376e-14	He	1	148.508m	-28.421999999999997	5.370174182077252e-13
7436	4.299180000000001e-12	Fe	2	4620.52A	-28.421999999999997	5.370174182077252e-13
7437	6.3963199999999995e-12	Ti	8	3105.61A	-28.423000000000002	5.357823124196643e-13
7438	8.85182e-11	Ne	9	224.411A	-28.424	5.345500472960971e-13
7439	4.75489e-12	Fe	2	4177.69A	-28.425	5.333206163036636e-13
7440	4.4281e-11	Be	3	448.600A	-28.425	5.333206163036636e-13
7441	3.2758e-12	O	8	6064.01A	-28.426	5.320940129240514e-13
7442	7.60176e-11	Cr	7	261.314A	-28.426	5.320940129240514e-13
7443	1.3081299999999999e-10	Ar	11	151.854A	-28.427	5.308702306539231e-13
7444	1.34963e-11	Fe	7	1471.84A	-28.427	5.308702306539231e-13
7445	1.10139e-10	S	10	180.358A	-28.428	5.296492630049112e-13
7446	4.7787e-13	C	5	4.15687m	-28.429000000000002	5.284311035035667e-13
7447	1.51258e-11	N	1	1313.28A	-28.432	5.247934093741799e-13
7448	2.0659699999999998e-13	Ni	2	9.61508m	-28.433000000000003	5.235864180262688e-13
7449	2.40162e-12	Sc	2	8271.28A	-28.435	5.211807569550348e-13
7450	3.25817e-11	Ca	8	609.682A	-28.438000000000002	5.175929738602109e-13
7451	1.69781e-10	N	6	117.000A	-28.438000000000002	5.175929738602109e-13
7452	2.2233300000000002e-10	O	7	89.3456A	-28.439	5.164025430544403e-13
7453	7.53462e-11	Fe	7	263.642A	-28.439	5.164025430544403e-13
7454	8.00802e-11	Be	4	248.057A	-28.441	5.140298888904964e-13
7455	7.43596e-11	Fe	10	267.140A	-28.441999999999997	5.12847652952751e-13
7456	4.03427e-12	Fe	2	4923.93A	-28.441999999999997	5.12847652952751e-13
7457	6.50293e-12	Ni	7	3054.69A	-28.444000000000003	5.104913320251771e-13
7458	1.79515e-12	Fe	2	1.10656m	-28.445999999999998	5.081458374088638e-13
7459	1.3739400000000001e-09	F	8	14.4580A	-28.448	5.058111193614083e-13
7460	5.5355800000000005e-12	Ni	5	3588.51A	-28.449	5.046477860690328e-13
7461	1.29218e-11	Mg	9	1537.28A	-28.45	5.034871283689869e-13
7462	4.97146e-10	Ar	11	39.9570A	-28.451	5.023291401075709e-13
7463	1.1127799999999998e-12	Fe	2	1.78512m	-28.451	5.023291401075709e-13
7464	1.25925e-11	C	5	1577.49A	-28.451999999999998	5.011738151452546e-13
7465	1.04809e-12	Ni	2	1.89531m	-28.453000000000003	5.000211473566075e-13
7466	2.57588e-12	Fe	2	7711.72A	-28.456999999999997	4.954369259228672e-13
7467	3.58591e-12	Sc	6	5539.58A	-28.456999999999997	4.954369259228672e-13
7468	1.8134200000000002e-12	Fe	2	1.09541m	-28.458000000000002	4.942974526132887e-13
7469	3.87599e-11	B	5	512.501A	-28.458000000000002	4.942974526132887e-13
7470	2.34607e-12	Co	2	8467.14A	-28.461	4.90894732883847e-13
7471	2.37671e-11	Ar	5	835.797A	-28.461	4.90894732883847e-13
7472	6.27821e-11	Fe	9	316.403A	-28.461	4.90894732883847e-13
7473	4.53187e-12	He	1	4383.28A	-28.463	4.886392764619093e-13
7474	1.95234e-12	Fe	5	1.01747m	-28.464000000000002	4.875154373122517e-13
7475	1.1664e-12	Mn	5	1.70305m	-28.464000000000002	4.875154373122517e-13
7476	9.29252e-12	B	3	2137.68A	-28.465	4.863941829209162e-13
7477	1.14925e-12	Co	2	1.72847m	-28.468000000000004	4.83045868917345e-13
7478	1.31205e-11	Fe	7	1514.00A	-28.468000000000004	4.83045868917345e-13
7479	1.55444e-12	Ni	2	1.27792m	-28.469	4.819348942480585e-13
7480	7.4514e-11	Fe	11	266.587A	-28.469	4.819348942480585e-13
7481	6.37621e-11	Ne	2	311.540A	-28.47	4.80826474749606e-13
7482	1.53929e-11	Si	6	1290.49A	-28.471999999999998	4.786172777717962e-13
7483	1.78053e-11	Si	4	1115.65A	-28.473000000000003	4.775164885794927e-13
7484	6.33634e-11	Ar	3	313.500A	-28.474	4.764182311320839e-13
7485	3.00374e-11	Be	3	661.323A	-28.475	4.753224996067067e-13
7486	1.7805e-11	Si	4	1115.67A	-28.476999999999997	4.7313859109759e-13
7487	9.54325e-13	Sc	2	2.08152m	-28.478	4.720504025349733e-13
7488	1.6025000000000002e-10	Ne	9	123.959A	-28.478	4.720504025349733e-13
7489	3.61461e-11	Be	3	549.559A	-28.482	4.677226184311438e-13
7490	4.5081099999999995e-12	Fe	2	4406.38A	-28.483	4.666468862600026e-13
7491	4.65693e-12	Fe	11	4265.56A	-28.484	4.65573628204199e-13
7492	2.04485e-11	Si	1	971.440A	-28.485	4.645028385734295e-13
7493	5.33572e-12	Be	3	3722.92A	-28.487	4.623686418911548e-13
7494	9.37923e-11	Fe	11	211.792A	-28.489	4.602442509519211e-13
7495	4.02709e-10	Ne	9	49.3271A	-28.489	4.602442509519211e-13
7496	5.72399e-14	Fe	1	34.7038m	-28.49	4.591857185486974e-13
7497	1.07318e-11	Fe	1	1851.00A	-28.491	4.58129620702439e-13
7498	2.6258999999999997e-10	Mg	9	75.6481A	-28.493000000000002	4.560247062964056e-13
7499	2.41891e-11	Ca	9	821.215A	-28.493000000000002	4.560247062964056e-13
7500	8.79861e-11	Mg	5	225.768A	-28.494	4.549758785765874e-13
7501	1.4523e-11	B	1	1367.79A	-28.496	4.528854542994068e-13
7502	6.69875e-11	Ar	3	296.540A	-28.496	4.528854542994068e-13
7503	6.77344e-11	Na	2	293.270A	-28.496	4.528854542994068e-13
7504	2.06081e-12	Co	2	9639.13A	-28.497	4.518438466588229e-13
7505	5.5822e-11	Fe	11	355.853A	-28.497	4.518438466588229e-13
7506	1.4969899999999998e-10	Ne	9	132.696A	-28.498	4.5080463464933433e-13
7507	9.53452e-11	S	10	208.342A	-28.498	4.5080463464933433e-13
7508	7.80989e-11	Ca	3	254.350A	-28.498	4.5080463464933433e-13
7509	8.93014e-12	Al	1	2224.43A	-28.499000000000002	4.4976781276114245e-13
7510	2.8744099999999997e-12	Ni	2	6910.79A	-28.5	4.4873337549712447e-13
7511	6.71467e-12	O	1	2958.36A	-28.5	4.4873337549712447e-13
7512	3.4950699999999996e-12	Fe	2	5683.57A	-28.503	4.4564431666829117e-13
7513	8.26182e-11	Cr	9	240.437A	-28.503	4.4564431666829117e-13
7514	1.2804200000000001e-12	Cr	11	1.55141m	-28.503	4.4564431666829117e-13
7515	8.52803e-11	Fe	9	232.931A	-28.505	4.435967670235376e-13
7516	5.76423e-12	Ni	5	3446.16A	-28.506	4.425765227708605e-13
7517	5.70768e-11	N	6	348.031A	-28.506999999999998	4.4155862501485366e-13
7518	1.63597e-11	S	1	1214.23A	-28.508000000000003	4.405430683587135e-13
7519	3.1455e-10	Mg	10	63.1520A	-28.51	4.3851895682092864e-13
7520	5.2934e-12	Ni	5	3752.69A	-28.511999999999997	4.3650414523089733e-13
7521	1.84357e-12	N	1	1.07750m	-28.511999999999997	4.3650414523089733e-13
7522	1.93228e-12	Co	2	1.02803m	-28.513	4.355002135556706e-13
7523	1.48642e-11	N	1	1336.39A	-28.514	4.3449859085923046e-13
7524	3.33798e-13	Ni	2	5.95104m	-28.515	4.3349927183106245e-13
7525	1.6451599999999998e-12	N	1	1.20745m	-28.515	4.3349927183106245e-13
7526	3.34866e-12	Fe	2	5932.05A	-28.516	4.3250225117288376e-13
7527	5.58367e-10	Ca	11	35.5760A	-28.516	4.3250225117288376e-13
7528	6.74953e-12	Ni	7	2943.09A	-28.52	4.2853704670012736e-13
7529	1.14416e-12	Co	2	1.73616m	-28.521	4.275514388430444e-13
7530	2.4362499999999997e-10	Mg	9	81.5369A	-28.521	4.275514388430444e-13
7531	1.69684e-11	N	1	1170.67A	-28.525	4.2363162369055705e-13
7532	8.913689999999999e-12	Mg	2	2228.53A	-28.526	4.2265729799331945e-13
7533	2.76506e-12	Cr	4	7184.10A	-28.526999999999997	4.21685213183005e-13
7534	2.58111e-11	B	4	769.608A	-28.526999999999997	4.21685213183005e-13
7535	3.1492900000000002e-12	Sc	3	6307.60A	-28.528000000000002	4.2071536410570645e-13
7536	4.20258e-11	V	10	472.672A	-28.53	4.187823525938414e-13
7537	5.89038e-11	Fe	10	337.236A	-28.534000000000002	4.149429329073234e-13
7538	1.70381e-11	N	1	1165.88A	-28.535	4.1398859064435623e-13
7539	1.28852e-12	Mn	5	1.54165m	-28.537	4.1208648584911694e-13
7540	2.17176e-10	P	6	91.4670A	-28.537	4.1208648584911694e-13
7541	7.49101e-13	C	5	2.65177m	-28.539	4.10193120431562e-13
7542	1.8426400000000003e-12	Sc	2	1.07804m	-28.541	4.083084542379052e-13
7543	4.05598e-11	Be	3	489.757A	-28.541999999999998	4.073693708524483e-13
7544	3.01571e-11	Cr	5	658.699A	-28.541999999999998	4.073693708524483e-13
7545	4.32217e-11	O	4	459.595A	-28.541999999999998	4.073693708524483e-13
7546	1.65668e-12	Fe	2	1.19905m	-28.541999999999998	4.073693708524483e-13
7547	8.26137e-11	Fe	4	240.450A	-28.541999999999998	4.073693708524483e-13
7548	8.67779e-11	Ti	5	228.912A	-28.543000000000003	4.0643244729883653e-13
7549	2.67096e-11	Ne	1	743.720A	-28.544	4.0549767860960794e-13
7550	2.73768e-11	Be	3	725.595A	-28.545	4.0456505982870194e-13
7551	1.25543e-10	Ne	9	158.228A	-28.546	4.036345860114732e-13
7552	9.57086e-11	S	10	207.551A	-28.546999999999997	4.027062522246388e-13
7553	8.93796e-12	Mg	2	2222.48A	-28.546999999999997	4.027062522246388e-13
7554	6.29537e-12	Cr	7	3155.41A	-28.548000000000002	4.01780053546259e-13
7555	2.40456e-12	Sc	2	8261.17A	-28.549	4.0085598506573365e-13
7556	9.54492e-12	Be	3	2081.16A	-28.551	3.990142191122151e-13
7557	8.91976e-12	Mg	2	2227.02A	-28.552	3.9809651187436216e-13
7558	4.3788e-11	Ar	2	453.651A	-28.552	3.9809651187436216e-13
7559	5.35328e-11	P	9	371.071A	-28.553	3.9718091530458586e-13
7560	5.47006e-13	Si	2	3.63149m	-28.554000000000002	3.9626742454848436e-13
7561	3.83062e-11	B	2	518.570A	-28.555	3.953560347628238e-13
7562	2.97417e-16	Mg	10	6679.00m	-28.555999999999997	3.94446741115503e-13
7563	2.1088900000000003e-12	N	1	9419.39A	-28.557	3.935395387855344e-13
7564	4.71717e-12	Fe	2	4211.10A	-28.558000000000003	3.926344229630216e-13
7565	9.34577e-12	Ni	13	2125.50A	-28.559	3.917313888491401e-13
7566	2.7762400000000003e-12	Fe	2	7155.16A	-28.559	3.917313888491401e-13
7567	1.30764e-11	Fe	7	1519.11A	-28.559	3.917313888491401e-13
7568	4.88382e-11	S	3	406.741A	-28.56	3.9083043165608667e-13
7569	4.7746099999999996e-12	Si	2	4160.44A	-28.56	3.9083043165608667e-13
7570	5.16995e-11	Fe	8	384.229A	-28.561	3.899315466070726e-13
7571	1.91891e-10	F	8	103.520A	-28.564	3.8724727672107895e-13
7572	2.36924e-12	Sc	2	8384.33A	-28.566	3.854680371027888e-13
7573	3.13859e-11	Ne	9	632.911A	-28.566	3.854680371027888e-13
7574	1.22001e-13	F	4	16.2822m	-28.566999999999997	3.845814852190089e-13
7575	7.28124e-12	C	3	2728.17A	-28.568	3.8369697234797327e-13
7576	3.39897e-11	K	8	584.426A	-28.568	3.8369697234797327e-13
7577	8.79897e-11	Mg	5	225.759A	-28.57	3.819340448965526e-13
7578	3.76641e-12	Ni	2	5274.11A	-28.576	3.7669371334561936e-13
7579	1.6787299999999999e-12	Fe	2	1.18331m	-28.576	3.7669371334561936e-13
7580	1.8623e-11	Ar	1	1066.66A	-28.576999999999998	3.75827341846481e-13
7581	4.13703e-12	Li	2	4801.63A	-28.576999999999998	3.75827341846481e-13
7582	7.88547e-11	S	6	251.912A	-28.578000000000003	3.7496296294649057e-13
7583	1.77578e-10	Ne	9	111.864A	-28.579	3.7410057206280935e-13
7584	1.39555e-11	Be	3	1423.41A	-28.581	3.723817360656267e-13
7585	4.2529600000000003e-13	Fe	2	4.67073m	-28.581	3.723817360656267e-13
7586	3.0782099999999997e-12	Cr	5	6453.24A	-28.581	3.723817360656267e-13
7587	1.22856e-10	Al	4	161.688A	-28.581999999999997	3.7152528183903094e-13
7588	4.82475e-12	Ni	5	4117.20A	-28.586	3.6811911758139953e-13
7589	2.8428e-11	Ar	9	698.763A	-28.587	3.672724671052633e-13
7590	1.11843e-11	Be	2	1776.10A	-28.587	3.672724671052633e-13
7591	8.63049e-13	Fe	2	2.30166m	-28.587	3.672724671052633e-13
7592	9.726260000000001e-12	Fe	9	2042.35A	-28.587	3.672724671052633e-13
7593	7.41777e-11	Fe	11	267.796A	-28.588	3.664277638711867e-13
7594	1.69702e-11	S	1	1170.55A	-28.588	3.664277638711867e-13
7595	1.9697e-15	O	8	1008.50m	-28.589000000000002	3.655850034006375e-13
7596	9.25666e-11	Ne	9	214.596A	-28.59	3.647441812253864e-13
7597	1.81037e-12	Co	2	1.09726m	-28.59	3.647441812253864e-13
7598	6.66737e-12	Fe	2	2979.35A	-28.592	3.6306833393919763e-13
7599	3.661480000000001e-12	Fe	2	5425.26A	-28.594	3.614001864718686e-13
7600	1.6869400000000002e-10	Ne	9	117.754A	-28.594	3.614001864718686e-13
7601	5.96907e-11	Al	10	332.790A	-28.595	3.605689891084678e-13
7602	1.1188399999999999e-10	S	10	177.545A	-28.595	3.605689891084678e-13
7603	7.71294e-11	Fe	11	257.547A	-28.596999999999998	3.5891232508753353e-13
7604	4.67194e-11	Mn	6	425.186A	-28.6	3.5644159002049784e-13
7605	5.58924e-13	Si	2	3.55406m	-28.603	3.539878633740313e-13
7606	6.02717e-12	Fe	2	3295.82A	-28.603	3.539878633740313e-13
7607	4.94482e-13	Cr	5	4.01723m	-28.604	3.531737138806822e-13
7608	1.1938500000000002e-10	F	6	166.389A	-28.605	3.523614368792038e-13
7609	4.54217e-11	B	5	437.334A	-28.607	3.507424831353285e-13
7610	2.2494299999999997e-10	Be	3	88.3088A	-28.608	3.499357978093971e-13
7611	1.49591e-11	N	1	1327.92A	-28.609	3.491309678082306e-13
7612	2.22047e-12	Fe	2	8946.05A	-28.611	3.475268567214952e-13
7613	4.5308e-12	Fe	2	4384.32A	-28.611	3.475268567214952e-13
7614	5.0299e-12	Fe	2	3949.27A	-28.613000000000003	3.459301158557223e-13
7615	8.33429e-12	Fe	9	2383.46A	-28.613000000000003	3.459301158557223e-13
7616	9.18963e-11	Fe	9	216.162A	-28.613000000000003	3.459301158557223e-13
7617	7.94951e-11	Fe	11	249.883A	-28.615	3.4434071134783104e-13
7618	2.6560900000000002e-12	Zn	2	7478.82A	-28.615	3.4434071134783104e-13
7619	1.27879e-10	Ne	9	155.338A	-28.616999999999997	3.4275860949031026e-13
7620	2.18085e-10	Mg	9	91.0859A	-28.616999999999997	3.4275860949031026e-13
7621	8.69301e-13	Fe	2	2.28511m	-28.616999999999997	3.4275860949031026e-13
7622	7.72157e-11	Fe	10	257.259A	-28.618000000000002	3.4197028656420843e-13
7623	1.85404e-10	Ne	9	107.141A	-28.619	3.411837767305294e-13
7624	4.65992e-12	F	6	4262.83A	-28.619	3.411837767305294e-13
7625	9.350389999999998e-13	Sc	2	2.12445m	-28.619	3.411837767305294e-13
7626	1.95017e-13	Fe	2	10.1860m	-28.62	3.4039907581926804e-13
7627	6.6799e-12	O	8	2973.77A	-28.62	3.4039907581926804e-13
7628	3.98591e-12	Ni	13	4983.66A	-28.62	3.4039907581926804e-13
7629	5.5276400000000005e-12	Li	2	3593.66A	-28.622	3.3883508413195343e-13
7630	1.69118e-11	S	1	1174.59A	-28.622	3.3883508413195343e-13
7631	2.3151e-12	Co	2	8580.39A	-28.625999999999998	3.357286254083697e-13
7632	5.40659e-13	Mn	6	3.67412m	-28.625999999999998	3.357286254083697e-13
7633	4.0040100000000004e-10	Ne	9	49.6114A	-28.627	3.3495647099698757e-13
7634	1.6271e-10	Ne	9	122.085A	-28.629	3.334174858073492e-13
7635	6.84646e-11	S	6	290.142A	-28.631	3.3188557161236206e-13
7636	3.76506e-12	Fe	2	5276.00A	-28.631999999999998	3.3112225597944e-13
7637	1.12563e-11	O	8	1764.74A	-28.631999999999998	3.3112225597944e-13
7638	8.10884e-12	Fe	2	2449.73A	-28.631999999999998	3.3112225597944e-13
7639	3.18373e-12	Fe	2	6239.37A	-28.634	3.296008874075918e-13
7640	8.78104e-11	Ar	4	226.220A	-28.635	3.288428264025236e-13
7641	4.414869999999999e-12	Be	3	4499.44A	-28.636	3.2808650888938836e-13
7642	1.63599e-12	N	1	1.21421m	-28.636	3.2808650888938836e-13
7643	4.61789e-11	Mn	6	430.163A	-28.636999999999997	3.273319308582632e-13
7644	3.14228e-10	F	8	63.2167A	-28.638	3.2657908830844524e-13
7645	9.26769e-11	Ne	9	214.341A	-28.639	3.2582797724844884e-13
7646	4.97916e-11	Mn	6	398.952A	-28.64	3.2507859369595e-13
7647	1.70328e-12	B	1	1.16625m	-28.641	3.243309336777969e-13
7648	3.7815800000000005e-10	Ne	9	52.5295A	-28.641	3.243309336777969e-13
7649	1.44646e-11	S	5	1373.32A	-28.642	3.2358499322996535e-13
7650	5.04964e-11	Sc	9	393.383A	-28.645	3.213574498048577e-13
7651	4.11153e-10	Ne	9	48.3140A	-28.645	3.213574498048577e-13
7652	3.94208e-12	Fe	2	5039.08A	-28.646	3.2061834818015864e-13
7653	7.92925e-12	Fe	2	2505.21A	-28.646	3.2061834818015864e-13
7654	1.7448399999999998e-10	Ne	9	113.847A	-28.647	3.198809464420276e-13
7655	7.32467e-11	Be	4	271.199A	-28.648000000000003	3.191452406808262e-13
7656	2.29426e-11	B	5	865.833A	-28.648000000000003	3.191452406808262e-13
7657	4.3601699999999996e-12	Fe	2	4555.89A	-28.649	3.184112269959261e-13
7658	4.75356e-12	Fe	2	4178.86A	-28.65	3.176789014956547e-13
7659	6.46272e-11	Ne	2	307.370A	-28.651	3.1694826029729243e-13
7660	5.29789e-11	F	2	374.950A	-28.651	3.1694826029729243e-13
7661	7.2725899999999994e-12	Cr	7	2731.41A	-28.651	3.1694826029729243e-13
7662	9.40869e-13	Sc	2	2.11129m	-28.651999999999997	3.162192995270576e-13
7663	5.04545e-11	F	2	393.710A	-28.651999999999997	3.162192995270576e-13
7664	2.08251e-11	Ca	8	953.871A	-28.653000000000002	3.15492015320065e-13
7665	3.19431e-12	Ni	4	6218.69A	-28.655	3.140424611807444e-13
7666	3.84676e-12	Fe	2	5163.95A	-28.656999999999996	3.12599567137723e-13
7667	6.8668e-12	Fe	2	2892.83A	-28.658	3.1188060808420533e-13
7668	4.64872e-12	Co	3	4273.11A	-28.659000000000002	3.1116330259062754e-13
7669	2.69498e-12	Fe	2	7370.92A	-28.66	3.104476468539072e-13
7670	3.96432e-11	C	5	501.081A	-28.664	3.07601445719639e-13
7671	4.82266e-12	Mn	5	4118.98A	-28.664	3.07601445719639e-13
7672	1.23037e-11	C	1	1614.51A	-28.668000000000003	3.0478133871421607e-13
7673	5.66888e-13	Cr	5	3.50413m	-28.669	3.0408036108709823e-13
7674	3.87327e-11	B	2	512.860A	-28.67	3.033809956637821e-13
7675	8.72672e-11	P	9	227.628A	-28.671999999999997	3.019870866052321e-13
7676	1.83579e-11	B	2	1082.06A	-28.671999999999997	3.019870866052321e-13
7677	7.64694e-11	Si	9	259.770A	-28.674	3.0059958197705103e-13
7678	6.49548e-11	Cr	12	305.820A	-28.674	3.0059958197705103e-13
7679	4.49655e-14	Co	3	44.1771m	-28.674	3.0059958197705103e-13
7680	2.20009e-12	N	1	9028.92A	-28.675	2.9990822212353583e-13
7681	1.5547e-11	Ne	9	1277.70A	-28.676	2.992184523535618e-13
7682	9.26517e-11	Fe	12	214.399A	-28.677	2.985302690100334e-13
7683	9.26263e-11	P	9	214.458A	-28.677	2.985302690100334e-13
7684	4.79663e-12	He	1	4141.33A	-28.679000000000002	2.9715864701599425e-13
7685	7.46326e-11	Mn	8	266.163A	-28.68	2.964752010932827e-13
7686	2.80327e-12	Cr	4	7086.17A	-28.680999999999997	2.95793327052574e-13
7687	2.3856599999999998e-12	Sc	2	8326.62A	-28.683000000000003	2.944342801645601e-13
7688	8.72242e-11	Ar	4	227.740A	-28.685	2.930814775298035e-13
7689	1.5863399999999999e-12	K	1	1.25222m	-28.685	2.930814775298035e-13
7690	5.22219e-13	Cr	7	3.80386m	-28.686999999999998	2.9173489045855697e-13
7691	2.03745e-11	Sc	3	974.965A	-28.686999999999998	2.9173489045855697e-13
7692	5.37443e-11	S	3	369.611A	-28.688000000000002	2.910639188297647e-13
7693	1.45144e-12	N	1	1.36860m	-28.688000000000002	2.910639188297647e-13
7694	3.5332800000000005e-12	Mn	6	5622.10A	-28.689	2.9039449039290026e-13
7695	6.41658e-11	Ne	2	309.580A	-28.695	2.86410128614847e-13
7696	9.09412e-11	Ar	11	218.432A	-28.697	2.85094193607567e-13
7697	3.06515e-11	Cr	5	648.076A	-28.697	2.85094193607567e-13
7698	3.77012e-11	Fe	6	526.892A	-28.697	2.85094193607567e-13
7699	9.70359e-13	Sc	2	2.04712m	-28.7	2.831316189832995e-13
7700	1.34913e-11	Cu	2	1472.39A	-28.701	2.8248043432982e-13
7701	6.39675e-11	Ar	3	310.540A	-28.704	2.8053585269785983e-13
7702	6.81187e-12	Fe	2	2916.15A	-28.704	2.8053585269785983e-13
7703	5.64497e-12	Ni	5	3518.97A	-28.706999999999997	2.786046574716979e-13
7704	3.51947e-11	K	8	564.417A	-28.709	2.773245853466931e-13
7705	1.29257e-10	F	6	153.682A	-28.71	2.766867564999581e-13
7706	5.2992e-10	B	5	37.4858A	-28.711	2.7605039461886493e-13
7707	6.54116e-13	Mn	6	3.03684m	-28.713	2.747820582656434e-13
7708	3.18111e-11	Sc	10	624.450A	-28.713	2.747820582656434e-13
7709	5.1991e-11	Fe	8	382.075A	-28.715	2.735195493886251e-13
7710	7.75097e-11	Be	4	256.283A	-28.715999999999998	2.7289047188174874e-13
7711	4.18546e-12	V	8	4746.06A	-28.718000000000004	2.716366540547035e-13
7712	5.91442e-11	Cr	9	335.865A	-28.721	2.697667204810935e-13
7713	2.43884e-10	Mg	9	81.4504A	-28.721999999999998	2.691462742411893e-13
7714	3.77035e-11	B	2	526.859A	-28.721999999999998	2.691462742411893e-13
7715	1.33686e-11	Fe	7	1485.91A	-28.724	2.6790965943965804e-13
7716	9.16032e-11	Ne	9	216.853A	-28.725	2.6729348432162464e-13
7717	1.50639e-11	P	1	1318.68A	-28.726	2.6667872636703895e-13
7718	3.2726699999999997e-10	Ne	9	60.6980A	-28.729	2.648429229275611e-13
7719	9.0737e-12	Al	1	2189.23A	-28.730999999999998	2.6362608022930796e-13
7720	1.7115400000000003e-10	Ne	9	116.062A	-28.732	2.630197570700694e-13
7721	2.71562e-12	Mn	6	7314.88A	-28.733	2.6241482841539997e-13
7722	7.73177e-11	Cr	7	256.920A	-28.733	2.6241482841539997e-13
7723	2.55768e-11	Ne	6	776.658A	-28.733	2.6241482841539997e-13
7724	1.47737e-11	Si	6	1344.58A	-28.735	2.6120914179806117e-13
7725	2.2462e-12	N	1	8843.57A	-28.736	2.606083774429593e-13
7726	1.37638e-10	F	6	144.324A	-28.736	2.606083774429593e-13
7727	2.79676e-12	Ni	2	7102.66A	-28.737	2.6000899480753395e-13
7728	2.6317e-12	Sc	3	7548.15A	-28.737	2.6000899480753395e-13
7729	1.48553e-11	N	1	1337.20A	-28.738000000000003	2.5941099071391174e-13
7730	5.56914e-12	Ni	5	3566.88A	-28.738000000000003	2.5941099071391174e-13
7731	4.1694300000000004e-10	Ne	9	47.6431A	-28.738000000000003	2.5941099071391174e-13
7732	2.892e-10	Mg	9	68.6876A	-28.739	2.588143619915429e-13
7733	1.14068e-11	Fe	7	1741.46A	-28.74	2.5821910547715716e-13
7734	7.311989999999999e-12	Fe	2	2716.70A	-28.74	2.5821910547715716e-13
7735	3.69936e-11	B	2	536.970A	-28.741999999999997	2.570326964556282e-13
7736	1.86335e-12	Sc	2	1.06606m	-28.741999999999997	2.570326964556282e-13
7737	4.1341199999999994e-10	Ne	9	48.0500A	-28.743000000000002	2.5644153765826044e-13
7738	1.7794900000000003e-10	Ne	9	111.630A	-28.745	2.552632958189887e-13
7739	7.28049e-12	Ni	7	2728.45A	-28.745	2.552632958189887e-13
7740	6.36775e-11	Fe	9	311.954A	-28.746	2.5467620653016165e-13
7741	2.90419e-10	F	8	68.3994A	-28.747	2.5409046750922736e-13
7742	1.20793e-10	S	9	164.450A	-28.747	2.5409046750922736e-13
7743	2.5371e-11	S	11	782.958A	-28.747	2.5409046750922736e-13
7744	3.28409e-11	Fe	9	604.869A	-28.748	2.535060756506579e-13
7745	1.0082e-10	P	9	197.029A	-28.748	2.535060756506579e-13
7746	8.0328e-11	Fe	11	247.292A	-28.749000000000002	2.5292302785606566e-13
7747	3.25874e-11	P	10	609.575A	-28.75	2.5234132103419147e-13
7748	4.62395e-11	Mn	6	429.599A	-28.750999999999998	2.517609521008816e-13
7749	3.2863400000000003e-12	Fe	2	6044.55A	-28.753	2.5060421559879444e-13
7750	9.242969999999999e-12	P	1	2149.14A	-28.754	2.500278418971174e-13
7751	1.69765e-12	Fe	2	1.17012m	-28.755	2.4945279381817067e-13
7752	2.16272e-11	Ar	1	918.493A	-28.755	2.4945279381817067e-13
7753	2.9005900000000003e-12	Ni	2	6848.42A	-28.755	2.4945279381817067e-13
7754	3.74221e-11	Ca	9	530.822A	-28.755	2.4945279381817067e-13
7755	7.60287e-11	Cr	7	261.276A	-28.755	2.4945279381817067e-13
7756	2.39359e-12	Cr	5	8299.02A	-28.758000000000003	2.477355728642615e-13
7757	6.91084e-11	V	6	287.439A	-28.758000000000003	2.477355728642615e-13
7758	5.27874e-11	F	2	376.311A	-28.759	2.471657968577918e-13
7759	6.3752e-11	Cr	12	311.590A	-28.759	2.471657968577918e-13
7760	6.81073e-12	Ni	7	2916.64A	-28.761	2.4603017317625367e-13
7761	6.04455e-12	S	2	3286.34A	-28.763	2.448997672115758e-13
7762	2.52686e-11	Cl	8	786.133A	-28.763	2.448997672115758e-13
7763	1.68304e-11	S	1	1180.27A	-28.764	2.4433651337711897e-13
7764	5.20265e-11	S	10	381.814A	-28.765	2.43774554990531e-13
7765	1.22639e-11	B	5	1619.76A	-28.765	2.43774554990531e-13
7766	8.75701e-11	Fe	10	226.841A	-28.766	2.4321388907236867e-13
7767	7.10125e-12	Mn	1	2797.32A	-28.769000000000002	2.4153961643663607e-13
7768	3.85943e-11	Ar	2	514.700A	-28.773000000000003	2.393251679225644e-13
7769	1.83751e-11	Ne	9	1081.05A	-28.773000000000003	2.393251679225644e-13
7770	1.97295e-11	S	1	1006.84A	-28.773000000000003	2.393251679225644e-13
7771	7.55186e-12	Ti	3	2630.41A	-28.775	2.3822556865868707e-13
7772	2.04034e-11	Ca	8	973.587A	-28.775	2.3822556865868707e-13
7773	1.79647e-11	B	4	1105.75A	-28.776	2.376776650549355e-13
7774	1.3082899999999999e-12	N	5	1.51835m	-28.776	2.376776650549355e-13
7775	9.38186e-11	Fe	12	211.733A	-28.776999999999997	2.371310215945059e-13
7776	5.8801e-11	Cr	9	337.825A	-28.778000000000002	2.365856353791432e-13
7777	1.7694400000000002e-10	Ne	9	112.264A	-28.78	2.3549862312395283e-13
7778	1.0453799999999999e-10	Mg	10	190.021A	-28.781	2.349569913208924e-13
7779	9.91655e-12	C	3	2003.16A	-28.781	2.349569913208924e-13
7780	9.525530000000001e-13	Fe	2	2.08539m	-28.781	2.349569913208924e-13
7781	1.70627e-11	N	1	1164.21A	-28.781999999999996	2.344166052364107e-13
7782	2.06427e-11	Si	1	962.297A	-28.783	2.3387746200543067e-13
7783	7.87444e-12	P	9	2522.65A	-28.784000000000002	2.3333955876947435e-13
7784	1.04138e-12	V	10	1.90751m	-28.785	2.328028926766322e-13
7785	2.11295e-12	V	4	9401.31A	-28.785	2.328028926766322e-13
7786	1.92797e-12	P	11	1.03033m	-28.785	2.328028926766322e-13
7787	1.0455299999999999e-12	Cr	4	1.89994m	-28.785999999999998	2.3226746088155225e-13
7788	7.261639999999999e-12	Cr	7	2735.53A	-28.785999999999998	2.3226746088155225e-13
7789	6.97817e-12	Ca	2	2846.66A	-28.788	2.3120028883597967e-13
7790	3.07985e-12	Ca	1	6449.81A	-28.789	2.3066854292744904e-13
7791	6.10656e-11	Al	8	325.297A	-28.79	2.301380200005725e-13
7792	2.94765e-11	P	5	673.909A	-28.791	2.296087172425666e-13
7793	5.15336e-11	Ti	10	385.466A	-28.791999999999998	2.290806318471245e-13
7794	1.08589e-11	O	5	1829.33A	-28.793000000000003	2.2855376101438445e-13
7795	1.69759e-11	N	1	1170.16A	-28.794	2.2802810195093723e-13
7796	9.46005e-14	Mn	5	20.9983m	-28.794	2.2802810195093723e-13
7797	1.40078e-11	S	1	1418.10A	-28.795	2.275036518697851e-13
7798	1.69553e-11	Be	4	1171.58A	-28.796	2.2698040799034978e-13
7799	1.7419200000000001e-12	Na	1	1.14038m	-28.798000000000002	2.259375277462527e-13
7800	2.40185e-11	Ar	5	827.049A	-28.799	2.2541788585234743e-13
7801	6.12911e-11	Ne	9	324.100A	-28.8	2.2489943910163142e-13
7802	3.4950099999999997e-12	Fe	4	5683.66A	-28.802	2.2386612004108436e-13
7803	9.88908e-11	F	8	200.873A	-28.802	2.2386612004108436e-13
7804	3.4700199999999998e-12	Fe	2	5724.60A	-28.805999999999997	2.2181370311590652e-13
7805	1.98292e-11	S	1	1001.78A	-28.809	2.202867483240814e-13
7806	9.3801e-11	Ne	9	211.772A	-28.81	2.1978010286219992e-13
7807	1.45679e-11	Be	3	1363.57A	-28.81	2.1978010286219992e-13
7808	3.90311e-11	B	2	508.940A	-28.811	2.1927462265254357e-13
7809	3.3700699999999996e-12	Zn	2	5894.37A	-28.811999999999998	2.1877030501511018e-13
7810	1.2215100000000001e-12	Co	2	1.62622m	-28.815	2.1726430082844679e-13
7811	6.0995e-12	Fe	2	3256.73A	-28.815	2.1726430082844679e-13
7812	3.96186e-11	Ne	9	501.392A	-28.816	2.1676460680290495e-13
7813	4.62384e-11	Fe	8	429.609A	-28.816999999999997	2.162660620417301e-13
7814	8.74724e-11	P	9	227.094A	-28.816999999999997	2.162660620417301e-13
7815	1.64694e-12	Ti	3	1.20615m	-28.818	2.15768663901684e-13
7816	8.88953e-12	B	3	2234.59A	-28.818	2.15768663901684e-13
7817	4.65816e-12	Ti	8	4264.45A	-28.82	2.1477729694243769e-13
7818	1.43241e-11	C	5	1386.79A	-28.82	2.1477729694243769e-13
7819	1.9711300000000002e-13	Ni	2	10.0777m	-28.822	2.1379048490062054e-13
7820	1.31533e-12	N	1	1.51023m	-28.822	2.1379048490062054e-13
7821	1.22316e-12	B	1	1.62403m	-28.823	2.1329878043000313e-13
7822	7.834189999999999e-12	P	1	2535.61A	-28.824	2.1280820684828633e-13
7823	3.79583e-11	Fe	6	523.323A	-28.825	2.1231876155449953e-13
7824	3.06945e-12	Ca	1	6471.66A	-28.825	2.1231876155449953e-13
7825	3.0562400000000003e-12	Ca	1	6499.65A	-28.825	2.1231876155449953e-13
7826	3.9496100000000004e-14	Fe	2	50.2947m	-28.826	2.1183044195364908e-13
7827	1.32718e-12	Co	2	1.49674m	-28.826999999999998	2.113432454567165e-13
7828	6.99373e-12	Ca	2	2840.33A	-28.829	2.1037221144826788e-13
7829	7.03802e-12	Ca	2	2822.45A	-28.829	2.1037221144826788e-13
7830	2.35913e-11	Be	2	842.025A	-28.831	2.094056389358273e-13
7831	2.59033e-10	F	8	76.6871A	-28.831999999999997	2.089240193310786e-13
7832	2.75945e-11	Cl	8	719.870A	-28.834	2.079641006570096e-13
7833	2.82842e-10	F	8	70.2316A	-28.834	2.079641006570096e-13
7834	1.66182e-11	S	1	1195.34A	-28.835	2.0748579649829782e-13
7835	4.2185599999999994e-10	Ne	9	47.0882A	-28.835	2.0748579649829782e-13
7836	4.3945699999999995e-12	Fe	2	4520.22A	-28.835	2.0748579649829782e-13
7837	1.71723e-09	Ne	9	11.5677A	-28.836	2.0700859240862613e-13
7838	4.3213300000000005e-12	Ni	3	4596.84A	-28.837	2.0653248585790265e-13
7839	1.40869e-12	N	1	1.41014m	-28.838	2.0605747432185946e-13
7840	5.45648e-12	Ti	3	3640.52A	-28.843000000000004	2.0369875391806572e-13
7841	1.85945e-12	Fe	2	1.06830m	-28.844	2.032302597846298e-13
7842	4.57967e-12	O	8	4337.53A	-28.848000000000003	2.0136703356346656e-13
7843	7.8949e-12	Si	1	2516.11A	-28.85	2.0044183608508187e-13
7844	1.0539299999999998e-10	Mn	9	188.480A	-28.85	2.0044183608508187e-13
7845	4.44395e-16	B	5	4470.00m	-28.855	1.98147397360627e-13
7846	3.13859e-11	F	8	632.911A	-28.855	1.98147397360627e-13
7847	1.02069e-10	P	9	194.617A	-28.858	1.967833602716784e-13
7848	3.29837e-10	S	9	60.2250A	-28.861	1.954287131480022e-13
7849	5.32789e-12	Fe	2	3728.39A	-28.861	1.954287131480022e-13
7850	3.7769e-11	Fe	6	525.946A	-28.866999999999997	1.9274733068118243e-13
7851	8.805719999999999e-13	Fe	2	2.25586m	-28.869	1.918617371400941e-13
7852	4.2764599999999993e-10	Ne	9	46.4507A	-28.87	1.9142046738977731e-13
7853	4.70966e-11	F	2	421.781A	-28.873	1.901027381610238e-13
7854	2.07019e-12	Ti	3	9595.49A	-28.877	1.8835986578152872e-13
7855	3.19788e-13	Co	2	6.21176m	-28.878	1.8792665011183823e-13
7856	7.9106e-11	S	6	251.112A	-28.88	1.870632055860492e-13
7857	1.671e-11	Cl	1	1188.77A	-28.883000000000003	1.8577547153656838e-13
7858	1.42242e-11	Cl	1	1396.53A	-28.885	1.8492191077853504e-13
7859	1.15191e-12	Ni	2	1.72448m	-28.886999999999997	1.8407227177595147e-13
7860	6.65074e-11	Ar	3	298.680A	-28.888	1.8364891729882712e-13
7861	3.30464e-14	Fe	2	60.1108m	-28.888	1.8364891729882712e-13
7862	6.44449e-11	Ne	2	308.240A	-28.89	1.8280512716999557e-13
7863	2.33729e-11	S	8	849.891A	-28.891	1.8238468704459553e-13
7864	6.94523e-11	Na	6	286.016A	-28.891	1.8238468704459553e-13
7865	6.67847e-11	Fe	9	297.440A	-28.892	1.8196521390464883e-13
7866	1.83612e-11	B	2	1081.87A	-28.893	1.815467055261522e-13
7867	8.925510000000001e-12	F	2	2225.58A	-28.894000000000002	1.8112915969021584e-13
7868	3.87991e-11	Ne	9	511.982A	-28.894000000000002	1.8112915969021584e-13
7869	1.70657e-11	N	1	1164.00A	-28.895	1.8071257418305475e-13
7870	7.82877e-12	Fe	2	2537.37A	-28.898000000000003	1.794685575726487e-13
7871	2.5890900000000002e-12	Fe	2	7672.37A	-28.898000000000003	1.794685575726487e-13
7872	6.79586e-11	Na	4	292.302A	-28.901999999999997	1.778231799468095e-13
7873	8.52454e-11	Ne	9	233.027A	-28.901999999999997	1.778231799468095e-13
7874	3.54271e-12	Fe	2	5607.14A	-28.903000000000002	1.7741419798205927e-13
7875	1.31843e-10	Ne	9	150.667A	-28.905	1.765990537864186e-13
7876	1.9553400000000003e-10	F	8	101.591A	-28.905	1.765990537864186e-13
7877	9.44948e-12	Zn	2	2102.17A	-28.906999999999996	1.7578765483815664e-13
7878	3.59368e-12	Fe	2	5527.61A	-28.909000000000002	1.7497998392941904e-13
7879	3.3162199999999998e-12	Mn	5	5990.10A	-28.910999999999998	1.7417602393142873e-13
7880	6.42603e-11	Al	7	309.125A	-28.912	1.7377543019274451e-13
7881	1.46192e-10	Ne	9	135.879A	-28.912	1.7377543019274451e-13
7882	4.69884e-11	K	8	422.753A	-28.913	1.7337575779409237e-13
7883	4.37929e-11	Be	3	453.600A	-28.913	1.7337575779409237e-13
7884	1.59426e-11	Al	1	1246.00A	-28.913	1.7337575779409237e-13
7885	6.75049e-11	F	8	294.267A	-28.916	1.721822474724539e-13
7886	9.05049e-11	Fe	9	219.485A	-28.916	1.721822474724539e-13
7887	1.2277200000000001e-12	Cr	4	1.61800m	-28.916	1.721822474724539e-13
7888	1.0909200000000002e-12	Co	3	1.82090m	-28.92	1.7060367113913878e-13
7889	5.07367e-11	Fe	11	391.520A	-28.92	1.7060367113913878e-13
7890	3.48328e-13	Co	2	5.70281m	-28.921	1.7021129358388157e-13
7891	1.0129299999999999e-10	S	10	196.108A	-28.921999999999997	1.6981981847195892e-13
7892	2.24111e-12	He	1	8863.66A	-28.921999999999997	1.6981981847195892e-13
7893	9.16824e-12	Al	1	2166.66A	-28.924	1.6903956728063987e-13
7894	3.41762e-13	Cl	6	5.81237m	-28.925	1.686507870644307e-13
7895	4.7714599999999995e-12	Si	2	4163.18A	-28.926	1.6826290101790728e-13
7896	6.11807e-11	Ne	9	324.685A	-28.926	1.6826290101790728e-13
7897	2.6177099999999998e-12	Zn	2	7588.48A	-28.928	1.674898032125077e-13
7898	1.34873e-10	Ca	12	147.282A	-28.930999999999997	1.663368115172068e-13
7899	8.79517e-11	Fe	10	225.856A	-28.934	1.651917569609047e-13
7900	1.98988e-11	S	1	998.273A	-28.935	1.648118264628552e-13
7901	1.85751e-11	C	3	1069.41A	-28.935	1.648118264628552e-13
7902	4.11e-12	Fe	2	4833.20A	-28.936999999999998	1.6405458490472625e-13
7903	9.25343e-11	Fe	9	214.671A	-28.939	1.6330082255551962e-13
7904	1.4959e-11	N	1	1327.92A	-28.939	1.6330082255551962e-13
7905	4.6355e-11	Fe	6	428.529A	-28.939	1.6330082255551962e-13
7906	5.2948e-11	Ne	9	375.169A	-28.94	1.629252410859169e-13
7907	3.27225e-11	Ca	8	607.058A	-28.94	1.629252410859169e-13
7908	7.214739999999999e-13	Al	10	2.75332m	-28.941	1.6255052342972506e-13
7909	4.04071e-11	Cr	11	491.608A	-28.941	1.6255052342972506e-13
7910	1.51412e-11	Si	6	1311.94A	-28.944000000000003	1.614315334972816e-13
7911	5.62733e-17	Li	3	3.53000c	-28.945	1.610602512732114e-13
7912	4.46982e-11	Mn	6	444.413A	-28.945999999999998	1.6068982297456032e-13
7913	1.6992e-10	N	6	116.905A	-28.947	1.6032024663735317e-13
7914	6.08721e-11	S	10	326.331A	-28.947	1.6032024663735317e-13
7915	3.92454e-11	B	2	506.160A	-28.947	1.6032024663735317e-13
7916	5.68689e-11	Fe	10	349.303A	-28.949	1.5958364201395337e-13
7917	1.06787e-11	B	5	1860.19A	-28.951	1.5885042178137636e-13
7918	9.86977e-13	Cr	4	2.01266m	-28.956999999999997	1.566709122868379e-13
7919	8.83116e-11	Mg	5	224.936A	-28.956999999999997	1.566709122868379e-13
7920	3.725230000000001e-12	P	1	5332.42A	-28.956999999999997	1.566709122868379e-13
7921	1.01543e-11	Be	3	1956.26A	-28.956999999999997	1.566709122868379e-13
7922	6.19158e-13	Fe	2	3.20830m	-28.956999999999997	1.566709122868379e-13
7923	1.59202e-10	Ne	9	124.775A	-28.958000000000002	1.563105791877141e-13
7924	2.03438e-11	S	8	976.439A	-28.959	1.5595107483172347e-13
7925	3.66904e-12	Fe	2	5414.07A	-28.959	1.5595107483172347e-13
7926	4.10336e-12	Cr	4	4841.03A	-28.959	1.5595107483172347e-13
7927	5.4527199999999994e-12	Fe	9	3643.04A	-28.96	1.5559239731280585e-13
7928	3.16366e-11	Be	4	627.894A	-28.961	1.552345447292913e-13
7929	9.9339e-12	Ne	9	1999.66A	-28.962	1.5487751518387852e-13
7930	5.33791e-12	Be	3	3721.40A	-28.962	1.5487751518387852e-13
7931	1.6557900000000002e-12	Fe	2	1.19970m	-28.963	1.5452130678363363e-13
7932	3.93793e-11	Be	3	504.439A	-28.965999999999998	1.5345758958980228e-13
7933	4.66339e-11	Mn	6	425.966A	-28.965999999999998	1.5345758958980228e-13
7934	3.5097300000000002e-12	Fe	2	5659.83A	-28.975	1.5031017218816818e-13
7935	5.73205e-11	Ne	3	346.551A	-28.976	1.4996446838531519e-13
7936	1.3478e-11	Al	2	1473.84A	-28.976	1.4996446838531519e-13
7937	1.83855e-14	Cl	3	108.044m	-28.976	1.4996446838531519e-13
7938	1.59781e-12	K	1	1.24323m	-28.976999999999997	1.4961955967914503e-13
7939	7.43018e-11	Ne	9	267.348A	-28.976999999999997	1.4961955967914503e-13
7940	3.16819e-12	Fe	2	6269.97A	-28.98	1.4858958587503134e-13
7941	6.69039e-12	Li	2	2969.10A	-28.98	1.4858958587503134e-13
7942	3.51281e-12	Fe	2	5654.86A	-28.980999999999998	1.4824783931088634e-13
7943	2.0132400000000002e-10	F	8	98.6690A	-28.980999999999998	1.4824783931088634e-13
7944	5.14435e-11	Ti	11	386.141A	-28.984	1.4722730836336776e-13
7945	9.92775e-12	C	3	2000.90A	-28.985	1.4688869495055554e-13
7946	1.0267499999999998e-10	S	10	193.469A	-28.985	1.4688869495055554e-13
7947	5.81798e-12	Ni	7	3414.32A	-28.987	1.4621380270147925e-13
7948	8.55077e-11	Ne	9	232.312A	-28.988000000000003	1.4587752028700244e-13
7949	7.87385e-11	Cr	12	252.284A	-28.99	1.4520727396349108e-13
7950	9.14989e-11	Fe	9	217.101A	-28.99	1.4520727396349108e-13
7951	1.89257e-11	B	5	1049.60A	-28.991	1.448733065008736e-13
7952	8.95764e-11	Ar	4	221.760A	-28.993000000000002	1.44207674120597e-13
7953	7.734810000000001e-14	Co	2	25.6819m	-28.997	1.4288557021737426e-13
7954	8.74273e-13	Fe	2	2.27211m	-29.000999999999998	1.4157558743559378e-13
7955	1.16362e-11	S	1	1707.13A	-29.000999999999998	1.4157558743559378e-13
7956	8.91702e-11	Ar	4	222.770A	-29.000999999999998	1.4157558743559378e-13
7957	1.4656299999999998e-10	Ne	9	135.535A	-29.004	1.406009879469081e-13
7958	2.3039799999999998e-10	O	7	86.2180A	-29.006	1.3995498508732943e-13
7959	3.32793e-11	Ne	1	596.901A	-29.006999999999998	1.3963309755391382e-13
7960	7.73256e-13	Fe	4	2.56894m	-29.006999999999998	1.3963309755391382e-13
7961	8.61944e-12	S	10	2304.61A	-29.009	1.3899154174673926e-13
7962	1.21547e-12	Co	2	1.63430m	-29.013	1.3771725963256554e-13
7963	1.97135e-11	Cl	1	1007.66A	-29.013	1.3771725963256554e-13
7964	2.41507e-12	Sc	2	8225.20A	-29.013	1.3771725963256554e-13
7965	7.423130000000001e-12	B	2	2676.02A	-29.015	1.3708450630106286e-13
7966	1.07572e-10	Cl	7	184.662A	-29.015	1.3708450630106286e-13
7967	1.67877e-11	N	1	1183.28A	-29.016	1.3676922068565434e-13
7968	1.3190799999999999e-12	N	5	1.50593m	-29.016	1.3676922068565434e-13
7969	4.08084e-12	Fe	2	4867.74A	-29.017	1.3645466020703783e-13
7970	4.63529e-11	Mn	6	428.548A	-29.017	1.3645466020703783e-13
7971	1.0763e-10	Cl	7	184.562A	-29.017	1.3645466020703783e-13
7972	7.339109999999999e-13	K	1	2.70666m	-29.018	1.361408231974461e-13
7973	5.95097e-13	Fe	2	3.33802m	-29.018	1.361408231974461e-13
7974	2.07657e-11	Si	1	956.599A	-29.018	1.361408231974461e-13
7975	8.50973e-13	Ni	2	2.33432m	-29.018	1.361408231974461e-13
7976	7.83107e-11	Mg	7	253.662A	-29.021	1.3520363636262062e-13
7977	7.41915e-11	Ne	9	267.746A	-29.022	1.3489267662802862e-13
7978	1.0796700000000002e-10	Cl	7	183.987A	-29.023000000000003	1.345824320809777e-13
7979	7.36076e-12	P	4	2698.70A	-29.024	1.3427290107658665e-13
7980	1.04554e-10	S	10	189.992A	-29.024	1.3427290107658665e-13
7981	6.44592e-11	Si	8	308.171A	-29.028000000000002	1.330418797201081e-13
7982	4.70013e-11	Sc	10	422.636A	-29.028000000000002	1.330418797201081e-13
7983	1.30107e-11	Ne	9	1526.78A	-29.028000000000002	1.330418797201081e-13
7984	1.2948799999999998e-12	Fe	4	1.53408m	-29.029	1.3273589188782504e-13
7985	1.75475e-12	Cr	5	1.13204m	-29.029	1.3273589188782504e-13
7986	9.52922e-12	Be	3	2084.58A	-29.029	1.3273589188782504e-13
7987	5.22609e-12	Fe	9	3801.01A	-29.031	1.32126025862128e-13
7988	4.934919999999999e-12	Ni	2	4025.29A	-29.031999999999996	1.3182214443526611e-13
7989	9.88447e-13	Fe	4	2.00966m	-29.033	1.3151896191628941e-13
7990	1.04616e-10	Mg	10	189.880A	-29.033	1.3151896191628941e-13
7991	1.0829100000000001e-13	Si	8	18.3437m	-29.033	1.3151896191628941e-13
7992	5.31235e-11	O	7	373.930A	-29.035999999999998	1.3061359175072964e-13
7993	1.32855e-12	N	1	1.49520m	-29.037	1.3031318882579553e-13
7994	2.0633e-11	Cl	6	962.751A	-29.037	1.3031318882579553e-13
7995	8.4735e-12	Ca	2	2344.30A	-29.039	1.2971445410954862e-13
7996	5.99439e-11	S	10	331.384A	-29.041999999999998	1.2882150608835449e-13
7997	4.27473e-11	S	6	464.695A	-29.041999999999998	1.2882150608835449e-13
7998	1.09715e-11	S	2	1810.54A	-29.043000000000003	1.2852522484606732e-13
7999	5.32062e-11	Ne	9	373.348A	-29.043000000000003	1.2852522484606732e-13
8000	5.068069999999999e-13	Si	2	3.91953m	-29.045	1.279347050780988e-13
8001	1.01178e-10	F	8	196.332A	-29.045	1.279347050780988e-13
8002	1.54018e-10	Ne	9	128.975A	-29.046	1.276404634215394e-13
8003	1.2819e-12	N	1	1.54962m	-29.046	1.276404634215394e-13
8004	5.69106e-11	Fe	11	349.047A	-29.051	1.2617937511880886e-13
8005	6.60813e-12	Ti	8	3006.06A	-29.051	1.2617937511880886e-13
8006	5.23366e-11	Mg	9	379.552A	-29.051	1.2617937511880886e-13
8007	6.00889e-13	Fe	2	3.30584m	-29.051	1.2617937511880886e-13
8008	5.26936e-11	B	3	376.980A	-29.053	1.255996335512921e-13
8009	6.80517e-11	Na	4	291.902A	-29.054000000000002	1.2531076241021307e-13
8010	3.36614e-12	Fe	2	5901.26A	-29.057	1.244481291894463e-13
8011	1.39398e-11	Be	3	1425.01A	-29.058000000000003	1.2416190643490656e-13
8012	9.28122e-15	S	2	214.029m	-29.06	1.2359143429400072e-13
8013	2.11437e-12	N	6	9394.98A	-29.06	1.2359143429400072e-13
8014	1.42349e-11	F	8	1395.48A	-29.061	1.2330718188304507e-13
8015	2.66546e-12	Fe	2	7452.54A	-29.061999999999998	1.2302358323449392e-13
8016	6.01322e-12	Fe	2	3303.46A	-29.061999999999998	1.2302358323449392e-13
8017	2.58737e-11	Be	3	767.748A	-29.061999999999998	1.2302358323449392e-13
8018	3.80648e-11	Ca	9	521.859A	-29.063000000000002	1.2274063684473245e-13
8019	3.0589e-11	Cr	5	649.400A	-29.066	1.2189569624391052e-13
8020	9.27037e-11	Ne	9	214.279A	-29.066	1.2189569624391052e-13
8021	1.65658e-12	Fe	2	1.19912m	-29.066	1.2189569624391052e-13
8022	1.3917899999999999e-12	N	1	1.42726m	-29.066999999999997	1.2161534392224474e-13
8023	8.1884e-13	Si	4	2.42593m	-29.069000000000003	1.2105657217326985e-13
8024	1.17522e-11	B	1	1690.27A	-29.07	1.2077814978341152e-13
8025	1.77929e-13	Co	2	11.1643m	-29.072	1.202232245921023e-13
8026	5.64123e-10	Ca	11	35.2130A	-29.073	1.1994671884849327e-13
8027	1.67647e-10	Ne	9	118.490A	-29.074	1.1967084905044726e-13
8028	2.88972e-11	Cr	5	687.418A	-29.074	1.1967084905044726e-13
8029	5.2964e-11	Ne	9	375.056A	-29.076	1.1912101144387234e-13
8030	7.15749e-12	Fe	2	2775.34A	-29.078000000000003	1.185737001116231e-13
8031	7.86141e-12	Fe	2	2526.83A	-29.079	1.183009881690433e-13
8032	7.2385399999999996e-12	Fe	2	2744.26A	-29.084	1.1694680795548193e-13
8033	8.282270000000001e-13	Fe	2	2.39843m	-29.085	1.1667783776102787e-13
8034	2.73216e-11	Ar	9	727.061A	-29.086	1.1640948618085565e-13
8035	1.51282e-11	N	1	1313.08A	-29.088	1.158746331755308e-13
8036	2.15782e-11	Ne	9	920.581A	-29.09	1.153422375965446e-13
8037	2.72802e-12	Fe	2	7281.63A	-29.090999999999998	1.1507695781150928e-13
8038	9.233739999999999e-12	Al	1	2151.29A	-29.090999999999998	1.1507695781150928e-13
8039	5.34632e-11	Fe	6	371.554A	-29.092	1.1481228815304776e-13
8040	6.36038e-12	Fe	9	3123.16A	-29.094	1.1428477360606763e-13
8041	1.7036400000000002e-12	B	1	1.16600m	-29.094	1.1428477360606763e-13
8042	2.14552e-11	Ne	9	925.859A	-29.094	1.1428477360606763e-13
8043	7.42514e-12	P	1	2675.30A	-29.096999999999998	1.1349804275833983e-13
8044	1.2497700000000002e-10	Ne	9	158.945A	-29.098000000000003	1.1323700450372928e-13
8045	1.7453400000000001e-12	Na	1	1.13814m	-29.098000000000003	1.1323700450372928e-13
8046	9.00618e-13	Na	1	2.20565m	-29.099	1.1297656662044606e-13
8047	1.67749e-11	S	1	1184.18A	-29.101	1.1245748644776798e-13
8048	6.04546e-11	Fe	8	328.585A	-29.101999999999997	1.1219884140626266e-13
8049	4.4837699999999996e-12	Cr	7	4430.31A	-29.105	1.1142647001479367e-13
8050	1.03611e-11	Fe	9	1917.21A	-29.105	1.1142647001479367e-13
8051	3.4524e-12	Fe	2	5753.81A	-29.105999999999998	1.1117019624528206e-13
8052	2.48031e-11	Be	4	800.886A	-29.105999999999998	1.1117019624528206e-13
8053	7.3725e-12	Cr	10	2694.40A	-29.108	1.1065941559058552e-13
8054	1.0689e-12	Cr	4	1.85840m	-29.11	1.1015098175982313e-13
8055	3.6751e-10	Ne	9	54.0514A	-29.111	1.0989764153189213e-13
8056	8.26359e-11	Ne	9	240.385A	-29.112	1.0964488397031745e-13
8057	1.6702900000000003e-10	Ne	9	118.928A	-29.113000000000003	1.0939270773500098e-13
8058	8.27462e-11	Ne	9	240.065A	-29.113000000000003	1.0939270773500098e-13
8059	2.37925e-11	Ar	5	834.903A	-29.116	1.0863965363185115e-13
8060	7.20249e-11	Na	2	275.800A	-29.116	1.0863965363185115e-13
8061	5.45986e-12	Ti	3	3638.27A	-29.116999999999997	1.0838978936215856e-13
8062	2.42756e-12	Si	2	8182.89A	-29.118000000000002	1.0814049976433753e-13
8063	4.56544e-12	Fe	2	4351.05A	-29.119	1.0789178351668294e-13
8064	8.89152e-12	B	3	2234.09A	-29.119	1.0789178351668294e-13
8065	2.04043e-11	S	8	973.541A	-29.12	1.0764363930052337e-13
8066	9.17631e-11	Ne	9	216.475A	-29.121	1.0739606580022465e-13
8067	4.5007400000000005e-12	Fe	2	4413.60A	-29.121	1.0739606580022465e-13
8068	4.70634e-11	P	9	422.079A	-29.122	1.0714906170317496e-13
8069	5.29592e-11	F	2	375.090A	-29.123	1.0690262569978407e-13
8070	1.15643e-12	N	6	1.71774m	-29.123	1.0690262569978407e-13
8071	5.04506e-11	Mn	11	393.741A	-29.124000000000002	1.0665675648347279e-13
8072	3.45369e-11	S	11	575.167A	-29.125	1.064114527506679e-13
8073	2.72447e-11	Ne	9	729.114A	-29.125	1.064114527506679e-13
8074	1.17234e-09	F	8	16.9443A	-29.125999999999998	1.0616671320079255e-13
8075	4.36803e-12	Co	3	4547.69A	-29.127	1.0592253653626115e-13
8076	1.7343599999999996e-10	Ne	9	114.535A	-29.127	1.0592253653626115e-13
8077	1.75992e-12	O	1	1.12871m	-29.128	1.056789214624742e-13
8078	5.740399999999999e-13	Cr	7	3.46047m	-29.129	1.054358666878088e-13
8079	2.35911e-11	Be	2	842.031A	-29.129	1.054358666878088e-13
8080	2.05167e-12	Fe	2	9682.08A	-29.131	1.0495143288419855e-13
8081	1.59788e-11	N	1	1243.18A	-29.131	1.0495143288419855e-13
8082	1.59574e-10	Ne	9	124.484A	-29.131999999999998	1.0471005128683386e-13
8083	5.35878e-11	F	2	370.690A	-29.133000000000003	1.0446922485173583e-13
8084	4.44636e-12	Ti	8	4467.58A	-29.133000000000003	1.0446922485173583e-13
8085	5.6833e-12	Fe	2	3495.23A	-29.135	1.039892323639329e-13
8086	8.70614e-11	S	10	228.166A	-29.136	1.0375006376635472e-13
8087	2.02409e-12	N	1	9814.02A	-29.138	1.0327337552359527e-13
8088	2.07438e-14	He	1	95.7610m	-29.139	1.0303585335106206e-13
8089	8.68126e-11	Ar	4	228.820A	-29.141	1.0256244660708493e-13
8090	5.64071e-12	Fe	2	3521.63A	-29.144000000000002	1.0185641169081033e-13
8091	1.6873099999999998e-12	K	1	1.17729m	-29.145	1.0162214844465829e-13
8092	2.44442e-12	Li	1	8126.45A	-29.145	1.0162214844465829e-13
8093	2.4934e-11	O	2	796.683A	-29.146	1.0138842398902026e-13
8094	2.64803e-11	Cl	8	750.159A	-29.146	1.0138842398902026e-13
8095	9.60773e-12	Fe	7	2067.55A	-29.147	1.0115523708471416e-13
8096	8.84254e-11	Ne	9	224.646A	-29.148000000000003	1.0092258649540373e-13
8097	2.99715e-10	F	8	66.2778A	-29.149	1.0069047098760198e-13
8098	2.43022e-11	O	7	817.394A	-29.149	1.0069047098760198e-13
8099	1.32087e-12	Mn	5	1.50389m	-29.149	1.0069047098760198e-13
8100	5.24727e-11	Ca	9	378.567A	-29.154	9.953787669725891e-14
8101	2.80162e-11	Cl	11	709.035A	-29.155	9.930894593361637e-14
8102	1.95338e-10	Be	3	101.693A	-29.158	9.862530795844121e-14
8103	4.14235e-12	Ne	9	4795.46A	-29.158	9.862530795844121e-14
8104	4.70301e-11	K	8	422.378A	-29.162	9.772110570011096e-14
8105	4.556980000000001e-12	Fe	9	4359.13A	-29.164	9.727211800347108e-14
8106	2.89465e-11	Ar	9	686.248A	-29.164	9.727211800347108e-14
8107	7.41992e-12	B	2	2677.18A	-29.164	9.727211800347108e-14
8108	3.5666e-11	K	8	556.957A	-29.166	9.682519321791236e-14
8109	1.64232e-12	Be	2	1.20954m	-29.17	9.59374945107218e-14
8110	2.58464e-12	Fe	2	7685.58A	-29.171	9.571684439632351e-14
8111	8.85357e-11	Ne	9	224.367A	-29.178	9.418643789439237e-14
8112	1.7547400000000002e-10	Ne	9	113.205A	-29.18	9.375369052112155e-14
8113	2.76469e-11	O	2	718.505A	-29.180999999999997	9.353806301652339e-14
8114	1.49898e-12	Ti	10	1.32519m	-29.182	9.332293144142315e-14
8115	2.26973e-11	Ar	1	875.189A	-29.183000000000003	9.31082946552146e-14
8116	1.8105799999999998e-10	Ne	9	109.713A	-29.186	9.24673416631994e-14
8117	4.69834e-11	Sc	9	422.797A	-29.188000000000002	9.204249281964274e-14
8118	1.74358e-11	Cl	6	1139.29A	-29.188000000000002	9.204249281964274e-14
8119	9.3552e-11	Fe	12	212.336A	-29.188000000000002	9.204249281964274e-14
8120	3.24069e-12	Fe	2	6129.70A	-29.191	9.140887675585648e-14
8121	6.67503e-12	Fe	2	2975.94A	-29.191999999999997	9.119864217326642e-14
8122	1.17132e-10	Ni	13	169.590A	-29.191999999999997	9.119864217326642e-14
8123	7.33372e-11	O	5	270.865A	-29.195999999999998	9.036252799611687e-14
8124	6.70807e-12	Fe	2	2961.28A	-29.195999999999998	9.036252799611687e-14
8125	1.81263e-10	Ne	9	109.589A	-29.195999999999998	9.036252799611687e-14
8126	2.80702e-12	Cl	10	7076.71A	-29.197	9.01546999488928e-14
8127	4.525e-11	Fe	8	438.994A	-29.197	9.01546999488928e-14
8128	7.89272e-12	Mn	10	2516.81A	-29.2	8.953407935981935e-14
8129	5.91523e-12	Si	3	3358.19A	-29.203000000000003	8.891773109282934e-14
8130	8.02779e-12	Fe	2	2474.46A	-29.204	8.871322598627293e-14
8131	5.85222e-11	Fe	10	339.435A	-29.204	8.871322598627293e-14
8132	5.27377e-11	Mg	5	376.665A	-29.205	8.850919122840957e-14
8133	6.75775e-12	Fe	2	2939.51A	-29.206	8.830562573746656e-14
8134	1.5136e-10	Fe	8	131.240A	-29.208000000000002	8.789989824169015e-14
8135	5.19906e-12	Cr	7	3820.78A	-29.209	8.769773408573068e-14
8136	5.13678e-11	Fe	8	386.710A	-29.21	8.749603489442655e-14
8137	7.39007e-12	P	1	2687.99A	-29.211	8.72947995983902e-14
8138	3.1376e-10	Mg	10	63.3109A	-29.211	8.72947995983902e-14
8139	5.98882e-11	Cr	12	331.693A	-29.212	8.709402713069066e-14
8140	1.37752e-10	F	6	144.204A	-29.212	8.709402713069066e-14
8141	6.81302e-11	S	11	291.566A	-29.213	8.689371642685301e-14
8142	2.08485e-11	Si	1	952.798A	-29.214000000000002	8.669386642484986e-14
8143	6.24152e-11	Ne	9	318.263A	-29.214000000000002	8.669386642484986e-14
8144	2.45984e-11	Cl	8	807.552A	-29.215	8.649447606509707e-14
8145	1.67405e-12	Fe	2	1.18661m	-29.215999999999998	8.629554429044613e-14
8146	1.30943e-11	Fe	7	1517.04A	-29.219	8.57014899420608e-14
8147	2.2413400000000002e-12	Al	2	8862.77A	-29.22	8.550438198488244e-14
8148	2.56893e-12	Zn	2	7732.57A	-29.22	8.550438198488244e-14
8149	5.20863e-11	Fe	8	381.376A	-29.22	8.550438198488244e-14
8150	3.60341e-11	Ti	11	551.269A	-29.223000000000003	8.491577395949981e-14
8151	3.18427e-12	Sc	3	6238.32A	-29.223000000000003	8.491577395949981e-14
8152	3.75999e-12	Fe	2	5283.11A	-29.224	8.472047309893492e-14
8153	8.184279999999999e-13	Si	4	2.42715m	-29.226	8.433121788326435e-14
8154	1.06756e-10	Cl	10	186.073A	-29.226999999999997	8.413726146436694e-14
8155	4.01801e-12	B	5	4943.86A	-29.229	8.375068586275225e-14
8156	9.28315e-11	P	9	213.984A	-29.23	8.35580646304503e-14
8157	2.8248599999999997e-12	B	2	7032.03A	-29.23	8.35580646304503e-14
8158	3.90059e-11	N	6	509.269A	-29.230999999999998	8.336588641468974e-14
8159	2.26573e-12	N	1	8767.35A	-29.230999999999998	8.336588641468974e-14
8160	1.69607e-11	N	1	1171.20A	-29.232	8.317415019655946e-14
8161	5.04456e-12	Fe	2	3937.79A	-29.232	8.317415019655946e-14
8162	7.39509e-12	P	1	2686.17A	-29.233	8.298285495949377e-14
8163	1.67121e-11	S	1	1188.63A	-29.234	8.279199968926438e-14
8164	1.83399e-13	Mn	6	10.8313m	-29.234	8.279199968926438e-14
8165	3.76437e-12	K	12	5276.97A	-29.235	8.260158337397633e-14
8166	5.0015e-10	Ar	11	39.7170A	-29.237	8.222206357227007e-14
8167	2.90662e-11	Be	4	683.422A	-29.239	8.184428750565882e-14
8168	1.68018e-10	Ne	9	118.228A	-29.239	8.184428750565882e-14
8169	1.1308e-11	Fe	7	1756.67A	-29.24	8.165605086790764e-14
8170	4.4956e-12	Co	8	4418.65A	-29.241	8.146824716240889e-14
8171	3.37652e-11	Ne	1	588.311A	-29.241	8.146824716240889e-14
8172	8.85458e-11	Ne	9	224.341A	-29.244	8.090742369371144e-14
8173	1.63348e-12	N	1	1.21608m	-29.245	8.072134178293404e-14
8174	5.715169999999999e-12	Fe	2	3475.74A	-29.246	8.053568784867586e-14
8175	2.1658099999999997e-14	Mg	6	91.7183m	-29.248	8.016565997470305e-14
8176	3.26673e-11	Sc	10	608.084A	-29.252	7.943069678634772e-14
8177	4.7281599999999995e-12	Li	2	4201.31A	-29.252	7.943069678634772e-14
8178	6.956640000000001e-13	Fe	9	2.85547m	-29.253	7.924801125320878e-14
8179	3.91814e-12	Fe	2	5069.87A	-29.254	7.90657458851366e-14
8180	3.48061e-13	Mn	5	5.70718m	-29.255	7.888389971577899e-14
8181	2.76446e-11	O	2	718.567A	-29.259	7.816068777611108e-14
8182	4.38804e-12	Mn	5	4526.96A	-29.26	7.798092318264048e-14
8183	1.92558e-11	S	1	1031.61A	-29.261	7.780157203626245e-14
8184	1.09982e-11	Fe	7	1806.16A	-29.261999999999997	7.762263338607443e-14
8185	4.53475e-11	Fe	12	438.050A	-29.265	7.708828293640443e-14
8186	2.26634e-11	Ar	1	876.501A	-29.267	7.673409444922445e-14
8187	8.51759e-12	Ca	2	2332.17A	-29.267	7.673409444922445e-14
8188	2.95187e-11	O	2	672.945A	-29.268	7.655761092935686e-14
8189	2.78535e-12	Fe	2	7131.76A	-29.272	7.585572653347884e-14
8190	1.24176e-10	Ni	13	159.970A	-29.273000000000003	7.568126320375716e-14
8191	1.25157e-12	Si	1	1.58716m	-29.273000000000003	7.568126320375716e-14
8192	1.11529e-11	Fe	7	1781.10A	-29.274	7.550720112856039e-14
8193	1.2809e-11	Mg	3	1550.82A	-29.276	7.516027705242053e-14
8194	4.187919999999999e-12	Fe	2	4743.27A	-29.276999999999997	7.498741321212115e-14
8195	1.14002e-11	Fe	7	1742.46A	-29.276999999999997	7.498741321212115e-14
8196	1.24406e-11	C	5	1596.75A	-29.278000000000002	7.481494694762062e-14
8197	2.004e-12	N	1	9912.40A	-29.279	7.464287734452243e-14
8198	9.55771e-11	Ne	9	207.837A	-29.279	7.464287734452243e-14
8199	1.5593899999999999e-12	Ni	4	1.27386m	-29.279	7.464287734452243e-14
8200	7.54259e-11	Ne	9	263.364A	-29.28	7.447120349052885e-14
8201	3.53095e-11	F	6	562.582A	-29.28	7.447120349052885e-14
8202	8.60795e-11	Fe	12	230.769A	-29.281	7.429992447544339e-14
8203	3.04028e-12	Ni	3	6533.76A	-29.281	7.429992447544339e-14
8204	9.85279e-11	F	8	201.612A	-29.281	7.429992447544339e-14
8205	2.09218e-11	Zn	2	949.463A	-29.281999999999996	7.412903939116116e-14
8206	1.26627e-10	Ne	9	156.874A	-29.283	7.395854733166523e-14
8207	6.03773e-11	Ne	9	329.005A	-29.285	7.361873867338909e-14
8208	3.21152e-12	Fe	2	6185.37A	-29.285	7.361873867338909e-14
8209	1.7380799999999998e-10	Ne	9	114.290A	-29.29	7.27760319403194e-14
8210	3.81196e-11	Mg	7	521.109A	-29.293000000000003	7.227504526032507e-14
8211	1.4603799999999999e-12	N	1	1.36023m	-29.294	7.210881726900464e-14
8212	2.04123e-11	S	8	973.162A	-29.294	7.210881726900464e-14
8213	2.3911e-12	Sc	2	8307.66A	-29.295	7.194297159145456e-14
8214	7.59865e-12	Ti	3	2614.21A	-29.295	7.194297159145456e-14
8215	4.06694e-11	Ne	9	488.437A	-29.296999999999997	7.161242366250164e-14
8216	4.39948e-12	Fe	2	4515.19A	-29.298000000000002	7.144771965856483e-14
8217	9.2512e-11	Ne	9	214.723A	-29.299	7.12833944633264e-14
8218	7.10721e-12	Ni	7	2794.97A	-29.302	7.079268302744938e-14
8219	5.35611e-11	Ne	9	370.874A	-29.302	7.079268302744938e-14
8220	7.73367e-11	O	7	256.857A	-29.303	7.062986437465583e-14
8221	6.16717e-11	Na	6	322.100A	-29.304000000000002	7.046742019437221e-14
8222	1.9657799999999997e-12	N	1	1.01051m	-29.304000000000002	7.046742019437221e-14
8223	1.80472e-11	Cl	1	1100.70A	-29.305	7.030534962533621e-14
8224	4.0799400000000005e-12	Fe	2	4868.81A	-29.305999999999997	7.014365180826524e-14
8225	2.04676e-12	Ti	3	9705.32A	-29.307	6.9982325885853e-14
8226	1.62607e-11	Al	1	1221.62A	-29.308000000000003	6.982137100276548e-14
8227	9.07841e-11	Ar	4	218.810A	-29.308000000000003	6.982137100276548e-14
8228	2.57126e-11	Cl	8	772.559A	-29.309	6.966078630563767e-14
8229	4.41595e-11	Cl	6	449.834A	-29.31	6.950057094306432e-14
8230	1.0978299999999998e-10	P	8	180.944A	-29.311	6.934072406559898e-14
8231	1.44208e-10	Mg	5	137.749A	-29.313000000000002	6.902213237797423e-14
8232	4.37115e-12	Ti	8	4544.45A	-29.315	6.870500448618995e-14
8233	6.01727e-11	S	10	330.124A	-29.316	6.85469873608009e-14
8234	6.831310000000001e-12	Fe	2	2907.86A	-29.316	6.85469873608009e-14
8235	3.5233e-11	Cl	6	563.803A	-29.316999999999997	6.838933366471518e-14
8236	1.64714e-15	Al	11	1206.00m	-29.319000000000003	6.80751132189177e-14
8237	1.79893e-11	N	6	1104.24A	-29.32	6.79185448032421e-14
8238	6.80218e-12	Al	2	2920.31A	-29.32	6.79185448032421e-14
8239	6.66379e-12	B	5	2980.95A	-29.320999999999998	6.776233648492995e-14
8240	6.9427800000000004e-12	Fe	2	2861.17A	-29.320999999999998	6.776233648492995e-14
8241	4.0885e-13	C	5	4.85862m	-29.322	6.760648743577976e-14
8242	3.41948e-11	Si	11	580.920A	-29.322	6.760648743577976e-14
8243	2.2393900000000002e-12	Fe	2	8870.46A	-29.323	6.745099682949593e-14
8244	4.3208e-11	Fe	6	459.740A	-29.323	6.745099682949593e-14
8245	1.68768e-11	S	1	1177.03A	-29.325	6.714108764984108e-14
8246	1.37555e-11	Be	3	1444.11A	-29.325	6.714108764984108e-14
8247	8.56203e-12	Cr	7	2320.06A	-29.326	6.698666743336191e-14
8248	3.48842e-11	K	8	569.440A	-29.326	6.698666743336191e-14
8249	3.45889e-11	Ne	9	574.301A	-29.326999999999998	6.683260237352569e-14
8250	5.11049e-10	Ar	11	38.8700A	-29.326999999999998	6.683260237352569e-14
8251	6.9792e-11	F	8	284.624A	-29.328000000000003	6.667889165349317e-14
8252	1.69782e-16	Be	4	1.17000c	-29.33	6.637252997488334e-14
8253	7.64981e-11	Fe	11	259.673A	-29.331999999999997	6.606757590032564e-14
8254	5.43312e-12	Ti	3	3656.18A	-29.335	6.561276990688097e-14
8255	8.44704e-12	Ne	9	2351.65A	-29.336	6.546186472367e-14
8256	6.36108e-11	P	10	312.281A	-29.336	6.546186472367e-14
8257	1.46814e-11	Be	4	1353.04A	-29.337	6.531130661274872e-14
8258	3.45727e-12	Fe	2	5745.70A	-29.338	6.516109477587357e-14
8259	6.64533e-13	Fe	2	2.98924m	-29.339000000000002	6.501122841663632e-14
8260	1.42339e-11	Ne	9	1395.57A	-29.340999999999998	6.471252895459803e-14
8261	1.4646899999999999e-12	P	1	1.35623m	-29.342	6.45636942681211e-14
8262	2.15621e-11	Ne	9	921.266A	-29.343000000000004	6.441520189192353e-14
8263	5.69097e-11	Ne	7	349.052A	-29.343000000000004	6.441520189192353e-14
8264	5.49619e-12	Ti	3	3614.23A	-29.343000000000004	6.441520189192353e-14
8265	4.99969e-11	Mn	12	397.314A	-29.343000000000004	6.441520189192353e-14
8266	3.4057e-13	Co	8	5.83272m	-29.344	6.42670510387151e-14
8267	4.7072200000000004e-17	B	3	4.22000c	-29.345	6.41192409230137e-14
8268	5.57577e-11	Mg	5	356.264A	-29.346	6.397177076114426e-14
8269	2.68329e-10	F	8	74.0302A	-29.346999999999998	6.382463977123572e-14
8270	8.38703e-11	Ne	9	236.847A	-29.35	6.338527404149865e-14
8271	7.30184e-13	K	1	2.72047m	-29.35	6.338527404149865e-14
8272	6.044949999999999e-13	Fe	2	3.28612m	-29.351999999999997	6.309404516121955e-14
8273	3.49123e-11	Ti	11	568.981A	-29.353	6.294893288417111e-14
8274	9.38761e-11	P	9	211.603A	-29.353	6.294893288417111e-14
8275	5.88961e-11	Mn	12	337.280A	-29.353	6.294893288417111e-14
8276	5.50517e-11	P	9	360.833A	-29.354	6.280415435609948e-14
8277	2.74083e-11	Cl	11	724.760A	-29.355999999999998	6.251559547824309e-14
8278	4.00026e-12	Fe	2	4965.79A	-29.357	6.237181359854787e-14
8279	2.7887e-12	Cr	7	7123.20A	-29.357	6.237181359854787e-14
8280	1.59815e-11	Be	3	1242.97A	-29.359	6.208524114603385e-14
8281	1.5402e-12	N	1	1.28973m	-29.36	6.194244905383691e-14
8282	1.02039e-12	B	3	1.94674m	-29.361	6.179998537433817e-14
8283	5.62685e-11	F	2	353.030A	-29.362	6.165784935221039e-14
8284	2.59849e-11	Cl	6	764.462A	-29.363000000000003	6.1516040233861e-14
8285	9.62494e-12	Fe	9	2063.85A	-29.363000000000003	6.1516040233861e-14
8286	1.6945e-13	Ni	4	11.7229m	-29.366	6.109256679155569e-14
8287	1.0911499999999999e-10	V	6	182.050A	-29.366999999999997	6.095205778701904e-14
8288	9.0511e-11	Ar	4	219.470A	-29.366999999999997	6.095205778701904e-14
8289	2.76972e-12	Fe	2	7172.00A	-29.366999999999997	6.095205778701904e-14
8290	3.07935e-12	Ni	4	6450.87A	-29.369	6.067200851992174e-14
8291	1.14669e-13	Mn	5	17.3233m	-29.369	6.067200851992174e-14
8292	3.7592800000000005e-12	Fe	2	5284.11A	-29.369	6.067200851992174e-14
8293	5.96724e-12	Si	3	3328.92A	-29.369	6.067200851992174e-14
8294	3.657469999999999e-12	Ni	2	5431.19A	-29.37	6.053246677256826e-14
8295	9.620030000000001e-12	Mg	3	2064.91A	-29.371	6.039324596232826e-14
8296	9.01916e-11	Fe	10	220.247A	-29.372	6.025434535106589e-14
8297	1.3947200000000001e-12	N	1	1.42426m	-29.372	6.025434535106589e-14
8298	2.5177e-12	Ni	3	7889.93A	-29.372	6.025434535106589e-14
8299	8.96598e-11	Ne	9	221.554A	-29.375	5.98395573552408e-14
8300	3.45729e-11	Ne	9	574.568A	-29.375999999999998	5.970193019243741e-14
8301	2.2680900000000003e-12	N	1	8758.21A	-29.378	5.942762473989456e-14
8302	1.83624e-11	B	2	1081.80A	-29.378	5.942762473989456e-14
8303	1.2815e-10	Ne	9	155.010A	-29.378	5.942762473989456e-14
8304	8.9605e-11	Fe	10	221.689A	-29.38	5.915457960642483e-14
8305	1.50254e-11	Si	6	1322.06A	-29.381	5.901852784872619e-14
8306	2.09069e-11	Si	1	950.137A	-29.381999999999998	5.888278900138758e-14
8307	6.98184e-11	Mg	7	284.516A	-29.388	5.807488684881913e-14
8308	5.4478900000000005e-12	Ti	1	3646.27A	-29.392	5.754245308584317e-14
8309	1.89382e-10	F	8	104.891A	-29.393	5.741010911625185e-14
8310	4.802550000000001e-13	C	5	4.13623m	-29.395	5.714633362505952e-14
8311	6.71421e-11	F	8	295.857A	-29.396	5.701490070494663e-14
8312	1.43582e-12	N	1	1.38350m	-29.401	5.636225653343321e-14
8313	8.99508e-13	Na	1	2.20837m	-29.403000000000002	5.61032954875356e-14
8314	9.30215e-12	P	1	2135.47A	-29.403000000000002	5.61032954875356e-14
8315	2.55422e-12	Fe	2	7777.11A	-29.406999999999996	5.5588937382809265e-14
8316	2.7643e-11	O	2	718.608A	-29.409000000000002	5.5333529415662396e-14
8317	1.4016e-12	N	1	1.41727m	-29.41	5.5206265829533793e-14
8318	8.74283e-11	Fe	10	227.209A	-29.41	5.5206265829533793e-14
8319	1.21866e-11	Fe	7	1630.02A	-29.413	5.482622856870221e-14
8320	6.95883e-11	Al	8	285.457A	-29.414	5.470013174214394e-14
8321	1.0303899999999999e-10	S	10	192.787A	-29.416	5.4448807465972435e-14
8322	2.02182e-12	Si	2	9825.04A	-29.416999999999998	5.43235786838629e-14
8323	1.37947e-11	Cr	11	1440.01A	-29.416999999999998	5.43235786838629e-14
8324	1.47712e-12	N	1	1.34481m	-29.42	5.394961779860115e-14
8325	4.74755e-11	K	8	418.415A	-29.421999999999997	5.370174182077252e-14
8326	7.85022e-12	Be	4	2530.43A	-29.423000000000002	5.357823124196643e-14
8327	5.20342e-11	Ne	9	381.757A	-29.425	5.3332061630366354e-14
8328	1.31343e-11	Be	2	1512.41A	-29.426	5.320940129240515e-14
8329	6.0845e-12	Fe	2	3264.76A	-29.426	5.320940129240515e-14
8330	1.69923e-12	K	1	1.16902m	-29.429000000000002	5.284311035035668e-14
8331	3.3136300000000003e-12	Fe	2	5994.77A	-29.430999999999997	5.2600318312450144e-14
8332	3.92251e-12	Ni	2	5064.22A	-29.430999999999997	5.2600318312450144e-14
8333	4.60264e-14	Fe	2	43.1589m	-29.432	5.2479340937417985e-14
8334	7.50245e-11	Fe	11	264.773A	-29.432	5.2479340937417985e-14
8335	5.12806e-11	Ne	6	387.368A	-29.433000000000003	5.235864180262688e-14
8336	1.06516e-10	F	6	186.492A	-29.434	5.2238220268143325e-14
8337	3.59631e-11	S	11	552.356A	-29.436	5.1998207447712334e-14
8338	1.31773e-10	Si	6	150.748A	-29.436	5.1998207447712334e-14
8339	2.83084e-11	Cl	8	701.715A	-29.439	5.1640254305444027e-14
8340	6.76615e-11	Ti	10	293.586A	-29.439	5.1640254305444027e-14
8341	1.22424e-11	B	1	1622.59A	-29.44	5.1521485016354243e-14
8342	3.61151e-11	Al	11	550.032A	-29.441999999999997	5.1284765295275096e-14
8343	3.5953e-12	Fe	2	5525.12A	-29.441999999999997	5.1284765295275096e-14
8344	3.45705e-12	Cr	7	5746.07A	-29.441999999999997	5.1284765295275096e-14
8345	4.9261900000000004e-12	Mn	1	4032.42A	-29.444000000000003	5.104913320251771e-14
8346	2.4444900000000002e-12	Li	1	8126.22A	-29.444000000000003	5.104913320251771e-14
8347	6.78482e-11	Fe	9	292.778A	-29.445	5.0931723454238216e-14
8348	1.6201e-12	N	1	1.22612m	-29.445999999999998	5.081458374088637e-14
8349	9.3448e-12	Be	3	2125.72A	-29.448	5.058111193614084e-14
8350	5.19819e-11	Mn	11	382.142A	-29.449	5.0464778606903276e-14
8351	1.6365799999999999e-12	Mn	5	1.21378m	-29.449	5.0464778606903276e-14
8352	1.00938e-11	O	4	1967.99A	-29.451999999999998	5.011738151452546e-14
8353	2.5659599999999997e-12	V	4	7741.52A	-29.455	4.977237588690986e-14
8354	4.30173e-11	Ne	9	461.778A	-29.458000000000002	4.9429745261328867e-14
8355	3.37537e-11	Ar	9	588.512A	-29.458000000000002	4.9429745261328867e-14
8356	7.3388e-11	Ne	9	270.677A	-29.459	4.9316060001960636e-14
8357	4.3345300000000005e-12	Fe	2	4582.83A	-29.459	4.9316060001960636e-14
8358	3.27869e-11	K	8	605.866A	-29.459	4.9316060001960636e-14
8359	8.93525e-12	Ca	1	2223.16A	-29.461	4.908947328838469e-14
8360	6.82159e-11	Si	7	291.200A	-29.463	4.886392764619093e-14
8361	7.61408e-12	Si	2	2608.91A	-29.465	4.863941829209162e-14
8362	5.78144e-11	Al	7	343.590A	-29.465999999999998	4.852755073431194e-14
8363	8.7748e-12	Ca	1	2263.81A	-29.467	4.841594046477508e-14
8364	6.423e-12	Al	1	3092.71A	-29.471	4.797206045452539e-14
8365	1.6419400000000002e-12	Be	2	1.20982m	-29.471	4.797206045452539e-14
8366	1.6183e-12	N	1	1.22749m	-29.473000000000003	4.775164885794926e-14
8367	8.81545e-11	Cr	10	225.337A	-29.473000000000003	4.775164885794926e-14
8368	1.07867e-11	Fe	9	1841.57A	-29.476	4.742292881939094e-14
8369	6.13733e-11	Ne	3	323.666A	-29.476	4.742292881939094e-14
8370	2.78276e-10	S	9	71.3840A	-29.476999999999997	4.7313859109759003e-14
8371	8.0166e-13	Ni	2	2.47792m	-29.478	4.720504025349733e-14
8372	4.62478e-11	Fe	12	429.522A	-29.479	4.709647167366073e-14
8373	8.57367e-12	Ca	2	2316.92A	-29.48	4.6988152794628256e-14
8374	7.78004e-12	P	1	2553.26A	-29.48	4.6988152794628256e-14
8375	8.41319e-11	Ne	9	236.111A	-29.480999999999998	4.688008304210475e-14
8376	1.26607e-12	Co	2	1.56899m	-29.480999999999998	4.688008304210475e-14
8377	2.27913e-12	Fe	2	8715.79A	-29.485	4.6450283857342955e-14
8378	5.10287e-10	Ar	11	38.9280A	-29.487	4.623686418911548e-14
8379	2.94226e-11	Cl	8	675.142A	-29.49	4.591857185486973e-14
8380	7.81352e-12	Fe	2	2542.32A	-29.493000000000002	4.560247062964056e-14
8381	4.05948e-11	Ne	9	489.335A	-29.494	4.549758785765874e-14
8382	3.21288e-11	Ar	9	618.276A	-29.494	4.549758785765874e-14
8383	5.24308e-11	F	2	378.870A	-29.495	4.5392946309358225e-14
8384	2.31918e-11	Ar	1	856.531A	-29.496	4.528854542994068e-14
8385	4.88068e-11	Ne	9	407.002A	-29.496	4.528854542994068e-14
8386	3.70464e-12	Fe	2	5362.05A	-29.497	4.518438466588229e-14
8387	2.68868e-12	Fe	2	7388.18A	-29.497	4.518438466588229e-14
8388	7.43285e-11	Ne	9	267.252A	-29.498	4.508046346493343e-14
8389	2.3129400000000002e-10	S	8	85.8840A	-29.498	4.508046346493343e-14
8390	5.69832e-11	N	6	348.602A	-29.500999999999998	4.4770131737279326e-14
8391	7.83921e-12	P	1	2533.99A	-29.500999999999998	4.4770131737279326e-14
8392	2.67645e-12	N	1	7421.94A	-29.502	4.4667163291627576e-14
8393	4.30334e-11	Ne	9	461.606A	-29.503	4.4564431666829114e-14
8394	2.4102200000000002e-12	O	7	8241.76A	-29.504	4.44619363182111e-14
8395	8.02521e-11	Fe	11	247.526A	-29.506999999999998	4.4155862501485363e-14
8396	6.06625e-12	Be	2	3274.59A	-29.509	4.3952984741807426e-14
8397	4.99364e-11	Fe	10	397.795A	-29.509	4.3952984741807426e-14
8398	9.54604e-11	P	9	208.091A	-29.511	4.375103912076423e-14
8399	1.92461e-12	Fe	2	1.03213m	-29.511999999999997	4.365041452308974e-14
8400	1.14685e-11	Fe	8	1732.08A	-29.514	4.3449859085923046e-14
8401	3.1437799999999998e-12	Fe	2	6318.66A	-29.516	4.325022511728837e-14
8402	3.3991800000000005e-12	Fe	2	5843.89A	-29.517	4.315075235985829e-14
8403	1.7034e-11	N	1	1166.16A	-29.517	4.315075235985829e-14
8404	1.69469e-11	S	1	1172.16A	-29.518	4.305150838342169e-14
8405	6.13178e-11	Ne	9	323.959A	-29.52	4.2853704670012734e-14
8406	1.46779e-12	P	1	1.35336m	-29.522	4.265680978211322e-14
8407	4.21585e-11	Ca	8	471.185A	-29.522	4.265680978211322e-14
8408	5.29725e-11	Ne	9	374.996A	-29.523000000000003	4.2558701842080407e-14
8409	6.04627e-12	Fe	2	3285.41A	-29.523000000000003	4.2558701842080407e-14
8410	6.60399e-11	Fe	8	300.795A	-29.523000000000003	4.2558701842080407e-14
8411	1.2228e-12	B	1	1.62450m	-29.524	4.246081954404887e-14
8412	1.15679e-11	Be	3	1717.21A	-29.526999999999997	4.21685213183005e-14
8413	2.45925e-12	Si	2	8077.46A	-29.528000000000002	4.2071536410570647e-14
8414	1.82137e-11	Cl	1	1090.63A	-29.53	4.187823525938414e-14
8415	7.05792e-12	Mg	9	2814.49A	-29.531999999999996	4.168582224631315e-14
8416	2.04047e-10	F	7	97.3524A	-29.534000000000002	4.149429329073234e-14
8417	2.5948e-12	Fe	2	7655.49A	-29.534000000000002	4.149429329073234e-14
8418	4.64728e-11	Mg	7	427.443A	-29.535	4.139885906443562e-14
8419	8.73524e-11	Fe	12	227.406A	-29.535999999999998	4.130364433076853e-14
8420	1.27099e-12	B	1	1.56291m	-29.54	4.092497024341439e-14
8421	9.83908e-11	F	8	201.893A	-29.54	4.092497024341439e-14
8422	1.97279e-12	N	1	1.00692m	-29.54	4.092497024341439e-14
8423	2.66715e-12	N	1	7447.81A	-29.543000000000003	4.064324472988365e-14
8424	7.17245e-11	Cl	10	276.955A	-29.543000000000003	4.064324472988365e-14
8425	1.49672e-10	Ne	9	132.720A	-29.543000000000003	4.064324472988365e-14
8426	5.69917e-11	F	2	348.550A	-29.543000000000003	4.064324472988365e-14
8427	6.62347e-11	S	3	299.910A	-29.544	4.05497678609608e-14
8428	1.88345e-11	Ar	12	1054.69A	-29.546999999999997	4.0270625222463883e-14
8429	2.55656e-11	Be	2	777.001A	-29.546999999999997	4.0270625222463883e-14
8430	5.44174e-11	P	9	365.039A	-29.546999999999997	4.0270625222463883e-14
8431	3.22277e-11	O	2	616.379A	-29.546999999999997	4.0270625222463883e-14
8432	3.86807e-11	C	3	513.550A	-29.549	4.0085598506573366e-14
8433	8.937539999999999e-12	P	1	2222.59A	-29.549	4.0085598506573366e-14
8434	7.731369999999999e-14	Cr	4	25.6933m	-29.55	3.9993404188373384e-14
8435	1.6556e-12	N	1	1.19983m	-29.552	3.980965118743621e-14
8436	2.03134e-11	Ca	8	977.899A	-29.552	3.980965118743621e-14
8437	5.2964e-11	Ne	9	375.056A	-29.553	3.971809153045858e-14
8438	7.64137e-12	Ca	2	2599.59A	-29.554000000000002	3.9626742454848436e-14
8439	5.2545800000000004e-12	Cr	7	3780.41A	-29.554000000000002	3.9626742454848436e-14
8440	3.25176e-10	B	4	61.0883A	-29.554000000000002	3.9626742454848436e-14
8441	5.79115e-12	Ne	9	3430.14A	-29.555999999999997	3.94446741115503e-14
8442	2.13667e-10	Si	6	92.9693A	-29.558000000000003	3.926344229630216e-14
8443	4.56344e-11	Mn	6	435.296A	-29.56	3.9083043165608666e-14
8444	7.93334e-11	P	9	250.392A	-29.563000000000002	3.881399738889373e-14
8445	2.34405e-11	Cl	8	847.443A	-29.563000000000002	3.881399738889373e-14
8446	5.51469e-11	B	3	360.210A	-29.564	3.87247276721079e-14
8447	2.15782e-11	Ne	9	920.581A	-29.566999999999997	3.8458148521900883e-14
8448	3.48311e-11	Ne	9	570.308A	-29.57	3.819340448965526e-14
8449	1.5064200000000002e-12	Mn	5	1.31866m	-29.570999999999998	3.810556209692985e-14
8450	4.5601e-12	Fe	2	4356.14A	-29.572	3.8017921736101074e-14
8451	1.94993e-11	Ar	12	1018.73A	-29.572	3.8017921736101074e-14
8452	3.14932e-12	Fe	2	6307.53A	-29.575	3.775620820373302e-14
8453	9.05246e-11	Fe	12	219.437A	-29.576999999999998	3.7582734184648107e-14
8454	1.39935e-12	Fe	2	1.41955m	-29.578000000000003	3.7496296294649055e-14
8455	7.0108899999999994e-12	Fe	2	2833.37A	-29.578000000000003	3.7496296294649055e-14
8456	8.29359e-12	Mg	3	2395.16A	-29.579	3.7410057206280933e-14
8457	2.53328e-12	Fe	2	7841.39A	-29.579	3.7410057206280933e-14
8458	4.73742e-12	Mn	6	4193.10A	-29.58	3.732401646231206e-14
8459	8.957139999999999e-13	Fe	9	2.21772m	-29.58	3.732401646231206e-14
8460	9.84953e-13	Fe	2	2.01679m	-29.581	3.723817360656267e-14
8461	2.79839e-12	Sc	2	7098.52A	-29.581999999999997	3.7152528183903095e-14
8462	1.24385e-12	O	7	1.59701m	-29.583000000000002	3.706707974024892e-14
8463	4.3761699999999995e-12	Mn	10	4539.24A	-29.585	3.68967719788449e-14
8464	4.97636e-12	Ti	1	3991.76A	-29.587	3.672724671052633e-14
8465	1.424e-12	Sc	2	1.39497m	-29.587	3.672724671052633e-14
8466	8.2773e-11	Ne	9	239.987A	-29.588	3.664277638711868e-14
8467	2.02497e-12	Si	2	9809.77A	-29.590999999999998	3.6390529288747486e-14
8468	5.971780000000001e-12	Cr	10	3326.39A	-29.594	3.614001864718685e-14
8469	8.18325e-11	Ne	9	242.745A	-29.594	3.614001864718685e-14
8470	5.9941199999999995e-12	Fe	2	3313.99A	-29.596	3.597397034459509e-14
8471	8.48237e-11	Ne	9	234.185A	-29.596	3.597397034459509e-14
8472	4.88229e-11	Ne	9	406.868A	-29.596	3.597397034459509e-14
8473	9.045239999999999e-12	Ca	1	2196.12A	-29.596	3.597397034459509e-14
8474	3.07709e-12	Ca	1	6455.60A	-29.596999999999998	3.5891232508753353e-14
8475	3.1964e-12	Zn	2	6214.63A	-29.598000000000003	3.5808684964652927e-14
8476	2.32219e-13	Fe	3	8.55418m	-29.598000000000003	3.5808684964652927e-14
8477	2.23294e-12	Ni	2	8896.09A	-29.598000000000003	3.5808684964652927e-14
8478	6.32947e-13	K	1	3.13841m	-29.599	3.572632727463612e-14
8479	3.46337e-11	Ne	1	573.559A	-29.599	3.572632727463612e-14
8480	3.01451e-12	Si	1	6589.61A	-29.601999999999997	3.5480388967579934e-14
8481	6.140619999999999e-12	Fe	2	3234.93A	-29.601999999999997	3.5480388967579934e-14
8482	1.41393e-12	N	1	1.40492m	-29.601999999999997	3.5480388967579934e-14
8483	1.64469e-11	Al	1	1207.79A	-29.603	3.5398786337403127e-14
8484	6.67878e-11	Fe	11	297.427A	-29.604	3.5317371388068215e-14
8485	7.54248e-12	Cr	5	2633.68A	-29.604	3.5317371388068215e-14
8486	3.6376e-12	Ar	11	5460.87A	-29.605	3.523614368792038e-14
8487	5.73447e-11	Mn	12	346.404A	-29.605999999999998	3.515510280629901e-14
8488	6.35097e-11	Fe	10	312.778A	-29.605999999999998	3.515510280629901e-14
8489	8.81369e-13	Fe	2	2.25382m	-29.605999999999998	3.515510280629901e-14
8490	6.92219e-11	Na	6	286.968A	-29.608	3.4993579780939704e-14
8491	4.32756e-11	Ne	9	459.023A	-29.608	3.4993579780939704e-14
8492	1.0850700000000001e-12	Cr	4	1.83070m	-29.609	3.491309678082306e-14
8493	3.93275e-11	Sc	11	505.104A	-29.61	3.4832798886470334e-14
8494	8.569180000000001e-12	Mg	3	2318.13A	-29.61	3.4832798886470334e-14
8495	1.06304e-13	Co	8	18.6865m	-29.611	3.475268567214952e-14
8496	2.18204e-11	Ne	9	910.363A	-29.612	3.46727567131089e-14
8497	1.67485e-12	Fe	2	1.18604m	-29.612	3.46727567131089e-14
8498	1.04648e-10	F	8	189.821A	-29.615	3.44340711347831e-14
8499	4.9065e-11	Ne	9	404.860A	-29.616999999999997	3.427586094903103e-14
8500	1.38038e-11	Si	3	1439.06A	-29.618000000000002	3.419702865642084e-14
8501	6.7004199999999994e-12	Fe	2	2964.66A	-29.622	3.388350841319534e-14
8502	1.21109e-11	Be	4	1640.21A	-29.623	3.380557850637692e-14
8503	4.68052e-12	Cr	7	4244.07A	-29.623	3.380557850637692e-14
8504	8.85625e-11	Ne	9	224.299A	-29.624000000000002	3.3727827833370493e-14
8505	6.95646e-11	Fe	11	285.554A	-29.625	3.3650255981950015e-14
8506	1.62683e-10	Ne	9	122.106A	-29.625999999999998	3.3572862540836964e-14
8507	4.33035e-12	Fe	9	4587.26A	-29.627	3.3495647099698757e-14
8508	5.23821e-11	P	10	379.222A	-29.627	3.3495647099698757e-14
8509	5.04393e-12	Fe	2	3938.29A	-29.627	3.3495647099698757e-14
8510	3.48274e-11	Ne	1	570.369A	-29.628	3.341860924914708e-14
8511	3.32135e-10	S	8	59.8084A	-29.63	3.326506468695493e-14
8512	9.40815e-11	P	9	211.141A	-29.631999999999998	3.3112225597944e-14
8513	3.49652e-11	Al	11	568.122A	-29.634	3.2960088740759173e-14
8514	1.15581e-10	Ar	11	171.866A	-29.635	3.288428264025236e-14
8515	5.64231e-11	Ne	3	352.063A	-29.636999999999997	3.273319308582632e-14
8516	3.75205e-12	Cr	4	5294.30A	-29.636999999999997	3.273319308582632e-14
8517	5.30661e-12	Ti	1	3743.34A	-29.636999999999997	3.273319308582632e-14
8518	2.31755e-11	Ar	1	857.133A	-29.636999999999997	3.273319308582632e-14
8519	1.8250099999999997e-12	N	1	1.08846m	-29.638	3.2657908830844525e-14
8520	5.21991e-12	Fe	2	3805.52A	-29.639	3.2582797724844887e-14
8521	6.83551e-12	Be	4	2906.07A	-29.64	3.2507859369594996e-14
8522	1.10193e-10	P	8	180.269A	-29.642	3.2358499322996535e-14
8523	9.81823e-11	Li	2	202.322A	-29.642	3.2358499322996535e-14
8524	8.69342e-11	F	3	228.500A	-29.644000000000002	3.2209825523476285e-14
8525	6.93622e-11	Fe	11	286.387A	-29.644000000000002	3.2209825523476285e-14
8526	6.1186300000000006e-12	F	7	3246.55A	-29.649	3.184112269959261e-14
8527	4.66924e-11	Mn	10	425.432A	-29.654	3.147664038203365e-14
8528	6.16257e-11	Sc	9	322.340A	-29.655	3.1404246118074444e-14
8529	2.68316e-12	N	1	7403.39A	-29.656999999999996	3.12599567137723e-14
8530	8.7622e-11	Ne	9	226.706A	-29.659000000000002	3.111633025906275e-14
8531	3.7202e-12	P	1	5339.62A	-29.66	3.104476468539072e-14
8532	5.62823e-11	Fe	10	352.944A	-29.66	3.104476468539072e-14
8533	8.72895e-12	Mn	6	2275.70A	-29.660999999999998	3.097336370797064e-14
8534	5.23644e-12	He	1	3793.50A	-29.662	3.090212694824138e-14
8535	4.97619e-11	Na	7	399.190A	-29.663	3.083105402851298e-14
8536	1.01962e-12	B	3	1.94823m	-29.663	3.083105402851298e-14
8537	3.4115e-11	Fe	8	582.280A	-29.663	3.083105402851298e-14
8538	7.73177e-11	Fe	11	256.920A	-29.664	3.07601445719639e-14
8539	7.39013e-13	Li	1	2.68797m	-29.664	3.07601445719639e-14
8540	7.91724e-11	Mn	8	250.901A	-29.664	3.07601445719639e-14
8541	2.97329e-11	Cr	5	668.097A	-29.666	3.061881454544911e-14
8542	2.43625e-12	Cr	12	8153.70A	-29.668000000000003	3.0478133871421606e-14
8543	5.41813e-11	F	2	366.629A	-29.669	3.040803610870982e-14
8544	8.51535e-12	Ca	1	2332.78A	-29.67	3.033809956637821e-14
8545	4.0311e-12	Cr	7	4927.80A	-29.671999999999997	3.0198708660523206e-14
8546	4.7474e-12	Fe	2	4184.28A	-29.673000000000002	3.012925355796236e-14
8547	6.7445399999999995e-12	Fe	2	2945.26A	-29.676	2.992184523535618e-14
8548	7.35926e-11	Fe	7	269.925A	-29.676	2.992184523535618e-14
8549	6.27805e-11	Fe	8	316.411A	-29.677	2.9853026901003344e-14
8550	1.46186e-12	N	1	1.35885m	-29.679000000000002	2.9715864701599427e-14
8551	2.97528e-11	O	5	667.651A	-29.679000000000002	2.9715864701599427e-14
8552	4.26275e-11	Ca	8	466.001A	-29.679000000000002	2.9715864701599427e-14
8553	1.31355e-11	Be	2	1512.27A	-29.68	2.964752010932826e-14
8554	1.4627600000000001e-12	P	1	1.35801m	-29.69	2.897266015987136e-14
8555	6.04773e-12	S	2	3284.61A	-29.691	2.890602489061296e-14
8556	1.60467e-12	Mn	5	1.23791m	-29.7	2.8313161898329956e-14
8557	5.08876e-11	F	2	390.360A	-29.7	2.8313161898329956e-14
8558	1.46082e-11	Mn	10	1359.81A	-29.7	2.8313161898329956e-14
8559	5.7806e-11	Al	7	343.640A	-29.701	2.8248043432981998e-14
8560	1.35177e-12	N	1	1.46951m	-29.701	2.8248043432981998e-14
8561	5.45336e-11	P	9	364.261A	-29.703000000000003	2.8118255462771347e-14
8562	6.11262e-11	Ne	9	324.975A	-29.703000000000003	2.8118255462771347e-14
8563	4.08846e-11	Na	6	485.867A	-29.705	2.7989063814117067e-14
8564	7.8482e-12	Fe	2	2531.09A	-29.706	2.7924690753678038e-14
8565	8.80434e-13	Co	8	2.25621m	-29.708000000000002	2.7796388454077055e-14
8566	6.71539e-11	Mg	5	295.805A	-29.71	2.7668675649995807e-14
8567	1.96181e-11	S	8	1012.56A	-29.711	2.7605039461886493e-14
8568	4.09059e-11	Mg	5	485.614A	-29.712	2.754154963294818e-14
8569	1.71127e-10	Ne	9	116.080A	-29.713	2.7478205826564343e-14
8570	8.83847e-11	F	3	224.750A	-29.714000000000002	2.7415007706892424e-14
8571	4.92082e-12	Mn	6	4036.82A	-29.715	2.735195493886251e-14
8572	8.58191e-12	Ca	2	2314.69A	-29.717	2.7226284121298662e-14
8573	9.190040000000001e-13	Sc	2	2.16152m	-29.717	2.7226284121298662e-14
8574	6.17135e-11	Ni	13	321.882A	-29.718000000000004	2.7163665405470347e-14
8575	1.03555e-11	Fe	10	1918.25A	-29.718000000000004	2.7163665405470347e-14
8576	8.93658e-11	F	6	222.282A	-29.72	2.7038859699729737e-14
8577	1.36685e-13	Ni	2	14.5330m	-29.721	2.697667204810935e-14
8578	2.0939700000000002e-12	Ti	3	9486.50A	-29.723000000000003	2.6852725498803407e-14
8579	1.20589e-14	Ca	2	164.728m	-29.723000000000003	2.6852725498803407e-14
8580	1.25107e-11	B	1	1587.80A	-29.723000000000003	2.6852725498803407e-14
8581	4.34787e-12	Cr	7	4568.78A	-29.724	2.6790965943965804e-14
8582	3.92448e-11	Ca	9	506.167A	-29.725	2.672934843216246e-14
8583	5.87412e-12	Sc	7	3381.69A	-29.726	2.6667872636703896e-14
8584	3.08435e-12	Fe	2	6440.40A	-29.726	2.6667872636703896e-14
8585	7.65343e-12	Ca	2	2595.50A	-29.730999999999998	2.6362608022930793e-14
8586	2.95326e-12	O	1	6726.28A	-29.732	2.630197570700694e-14
8587	5.35286e-11	F	2	371.100A	-29.733	2.6241482841539994e-14
8588	1.3039200000000002e-12	N	5	1.52344m	-29.734	2.6181129105802817e-14
8589	1.99513e-12	N	1	9956.48A	-29.737	2.6000899480753396e-14
8590	2.063e-11	Cl	6	962.890A	-29.737	2.6000899480753396e-14
8591	4.76556e-11	Mn	6	416.834A	-29.738000000000003	2.5941099071391172e-14
8592	1.04616e-10	Mg	10	189.880A	-29.738000000000003	2.5941099071391172e-14
8593	9.548e-13	Ni	2	2.08048m	-29.739	2.588143619915429e-14
8594	2.11614e-11	Zn	2	938.713A	-29.74	2.5821910547715717e-14
8595	6.73354e-12	Ti	1	2950.08A	-29.741	2.576252180147616e-14
8596	7.93004e-12	Cr	7	2504.96A	-29.741999999999997	2.5703269645562825e-14
8597	2.07785e-11	O	4	956.012A	-29.741999999999997	2.5703269645562825e-14
8598	1.7691700000000002e-10	Ne	9	112.281A	-29.746	2.5467620653016167e-14
8599	8.12357e-11	V	9	244.529A	-29.746	2.5467620653016167e-14
8600	4.03982e-11	Ne	3	491.716A	-29.747	2.5409046750922736e-14
8601	5.75564e-12	B	2	3451.30A	-29.747	2.5409046750922736e-14
8602	2.34599e-11	Ar	1	846.740A	-29.749000000000002	2.5292302785606565e-14
8603	8.95579e-12	Si	1	2218.06A	-29.75	2.5234132103419148e-14
8604	2.36913e-11	Ca	8	838.469A	-29.75	2.5234132103419148e-14
8605	2.0393900000000003e-12	N	1	9740.38A	-29.753	2.5060421559879442e-14
8606	7.18814e-12	Fe	2	2763.50A	-29.753	2.5060421559879442e-14
8607	1.24375e-10	Ne	9	159.714A	-29.754	2.5002784189711744e-14
8608	7.1202699999999995e-12	O	5	2789.85A	-29.754	2.5002784189711744e-14
8609	3.73003e-12	Fe	2	5325.55A	-29.756	2.4887906831310243e-14
8610	4.60432e-12	Fe	2	4314.31A	-29.758000000000003	2.477355728642615e-14
8611	7.41369e-11	Ne	9	267.943A	-29.76	2.4659733129977046e-14
8612	1.96129e-12	N	1	1.01283m	-29.761	2.460301731762536e-14
8613	1.40164e-11	F	8	1417.23A	-29.761	2.460301731762536e-14
8614	1.2229e-11	B	2	1624.38A	-29.761	2.460301731762536e-14
8615	4.6724099999999995e-12	Fe	2	4251.44A	-29.764	2.4433651337711898e-14
8616	2.3371e-12	Ni	3	8499.62A	-29.764	2.4433651337711898e-14
8617	1.4068399999999999e-12	N	1	1.41199m	-29.765	2.4377455499053108e-14
8618	9.77315e-13	Fe	2	2.03256m	-29.765	2.4377455499053108e-14
8619	5.33037e-12	Ni	5	3726.65A	-29.768	2.4209642275776773e-14
8620	6.2402e-11	Ar	3	318.330A	-29.773000000000003	2.3932516792256447e-14
8621	4.2016e-11	Ne	9	472.783A	-29.775	2.382255686586871e-14
8622	3.1571199999999997e-13	Mn	5	6.29195m	-29.775	2.382255686586871e-14
8623	6.41913e-11	Ne	9	309.457A	-29.775	2.382255686586871e-14
8624	6.90973e-12	Fe	2	2874.85A	-29.776	2.3767766505493552e-14
8625	5.29083e-11	Ne	9	375.451A	-29.776	2.3767766505493552e-14
8626	4.155019999999999e-12	Co	8	4780.84A	-29.776999999999997	2.371310215945059e-14
8627	9.70889e-13	Fe	2	2.04601m	-29.778000000000002	2.3658563537914318e-14
8628	6.61793e-12	Fe	9	3001.61A	-29.781	2.3495699132089242e-14
8629	8.05627e-11	Fe	12	246.571A	-29.781999999999996	2.344166052364107e-14
8630	5.006e-12	Cr	7	3968.13A	-29.781999999999996	2.344166052364107e-14
8631	5.75121e-12	Fe	10	3453.96A	-29.785	2.328028926766322e-14
8632	3.14872e-11	Cr	5	630.875A	-29.791	2.296087172425666e-14
8633	2.87937e-10	Mg	9	68.9890A	-29.791999999999998	2.2908063184712452e-14
8634	2.76884e-10	S	9	71.7430A	-29.793000000000003	2.285537610143845e-14
8635	3.90971e-12	Cr	7	5080.80A	-29.793000000000003	2.285537610143845e-14
8636	2.94807e-11	Ne	3	673.812A	-29.794	2.2802810195093718e-14
8637	9.88219e-12	Fe	7	2010.13A	-29.796999999999997	2.2645836753844236e-14
8638	9.12499e-12	Ca	1	2176.93A	-29.798000000000002	2.259375277462527e-14
8639	4.0408e-11	P	10	491.597A	-29.8	2.2489943910163146e-14
8640	3.79979e-11	Sc	11	522.777A	-29.802	2.2386612004108436e-14
8641	1.71969e-11	Cl	6	1155.12A	-29.802	2.2386612004108436e-14
8642	3.45889e-11	Ne	9	574.301A	-29.804000000000002	2.2283754865036135e-14
8643	3.3835800000000004e-12	Fe	2	5870.84A	-29.805	2.2232503651052804e-14
8644	9.38171e-11	Ne	9	211.736A	-29.805	2.2232503651052804e-14
8645	2.46239e-12	Si	2	8067.14A	-29.805999999999997	2.218137031159065e-14
8646	1.99887e-11	S	8	993.782A	-29.805999999999997	2.218137031159065e-14
8647	6.0660900000000005e-12	Be	2	3274.67A	-29.809	2.202867483240814e-14
8648	1.4505e-12	N	6	1.36949m	-29.809	2.202867483240814e-14
8649	6.7005e-11	F	8	296.462A	-29.809	2.202867483240814e-14
8650	4.81052e-11	Cr	12	412.938A	-29.81	2.197801028621999e-14
8651	3.5567400000000006e-10	Si	11	55.8502A	-29.814	2.1776514676768538e-14
8652	1.11616e-11	O	5	1779.71A	-29.815	2.1726430082844678e-14
8653	5.1423e-11	Ne	6	386.295A	-29.816	2.1676460680290495e-14
8654	8.4733e-12	Ca	2	2344.36A	-29.816999999999997	2.1626606204173008e-14
8655	1.35307e-12	N	1	1.46811m	-29.818	2.1576866390168402e-14
8656	3.04687e-11	Ar	7	651.963A	-29.819000000000003	2.1527240974561658e-14
8657	1.6310399999999999e-12	N	1	1.21790m	-29.819000000000003	2.1527240974561658e-14
8658	1.35503e-12	Ni	4	1.46598m	-29.82	2.1477729694243766e-14
8659	1.85021e-12	N	1	1.07363m	-29.820999999999998	2.142833228671067e-14
8660	1.28274e-11	B	1	1548.60A	-29.820999999999998	2.142833228671067e-14
8661	2.09355e-12	Ti	3	9488.40A	-29.822	2.1379048490062057e-14
8662	6.12753e-10	Ca	12	32.4184A	-29.823	2.1329878043000315e-14
8663	1.39714e-11	Cl	10	1421.79A	-29.823	2.1329878043000315e-14
8664	2.023e-11	Ar	7	981.932A	-29.828000000000003	2.1085716948062928e-14
8665	7.7202e-11	Ne	9	257.305A	-29.829	2.103722114482679e-14
8666	5.26694e-11	Mn	11	377.154A	-29.83	2.0988836878842967e-14
8667	5.16202e-11	Mn	10	384.820A	-29.83	2.0988836878842967e-14
8668	2.46426e-13	Ni	2	8.06101m	-29.831	2.094056389358273e-14
8669	4.99747e-11	Na	7	397.490A	-29.831	2.094056389358273e-14
8670	1.48777e-11	N	1	1335.18A	-29.831	2.094056389358273e-14
8671	8.25814e-11	Ne	9	240.544A	-29.833000000000002	2.084435074206792e-14
8672	3.5527e-12	Fe	2	5591.37A	-29.834	2.079641006570096e-14
8673	2.0424099999999997e-10	F	7	97.2600A	-29.835	2.074857964982978e-14
8674	1.36694e-12	N	1	1.45320m	-29.835	2.074857964982978e-14
8675	2.40743e-13	Cr	4	8.25130m	-29.837	2.0653248585790265e-14
8676	7.48188e-14	Fe	2	26.5501m	-29.837	2.0653248585790265e-14
8677	2.57334e-13	Fe	2	7.71934m	-29.837	2.0653248585790265e-14
8678	5.9939e-12	S	2	3314.11A	-29.838	2.060574743218595e-14
8679	1.9475e-12	N	1	1.02000m	-29.838	2.060574743218595e-14
8680	2.86425e-11	Ne	3	693.531A	-29.839000000000002	2.055835552820328e-14
8681	8.71187e-12	Cr	7	2280.16A	-29.839000000000002	2.055835552820328e-14
8682	1.65653e-11	Al	1	1199.16A	-29.84	2.051107262257526e-14
8683	1.27135e-12	B	1	1.56247m	-29.840999999999998	2.0463898464612473e-14
8684	2.06484e-11	Ne	9	962.035A	-29.840999999999998	2.0463898464612473e-14
8685	2.01231e-11	Cl	1	987.147A	-29.843000000000004	2.0369875391806568e-14
8686	1.83892e-12	N	1	1.08022m	-29.845	2.0276284315780036e-14
8687	5.44577e-11	Ne	9	364.769A	-29.851999999999997	1.995208895029794e-14
8688	5.16368e-11	P	10	384.696A	-29.853	1.99062004191053e-14
8689	3.99547e-12	Li	1	4971.74A	-29.854	1.9860417428606e-14
8690	1.43419e-12	Sc	2	1.38506m	-29.854	1.9860417428606e-14
8691	7.775010000000001e-12	P	1	2554.91A	-29.855	1.9814739736062702e-14
8692	1.19741e-11	P	10	1658.96A	-29.855999999999998	1.9769167099297146e-14
8693	4.31142e-11	Ti	12	460.741A	-29.859	1.963307711022695e-14
8694	8.68606e-11	S	10	228.694A	-29.86	1.9587922285906644e-14
8695	8.83709e-11	Ne	9	224.785A	-29.861	1.954287131480022e-14
8696	4.86359e-12	Fe	2	4084.32A	-29.862	1.9497923958052227e-14
8697	1.45329e-12	N	1	1.36686m	-29.862	1.9497923958052227e-14
8698	3.36591e-11	Ne	9	590.166A	-29.865	1.9363701193632676e-14
8699	4.75345e-12	Fe	2	4178.96A	-29.866	1.931916591672812e-14
8700	4.49348e-12	Fe	2	4420.73A	-29.866999999999997	1.9274733068118246e-14
8701	9.14359e-11	Ne	9	217.250A	-29.868000000000002	1.923040241222404e-14
8702	2.49352e-11	O	2	796.645A	-29.868000000000002	1.923040241222404e-14
8703	4.5045599999999995e-12	Fe	2	4409.85A	-29.869	1.9186173714009412e-14
8704	1.50622e-11	N	1	1318.83A	-29.869	1.9186173714009412e-14
8705	8.56464e-11	Ne	9	231.936A	-29.87	1.914204673897773e-14
8706	5.53343e-12	Cr	1	3589.90A	-29.871	1.9098021253172483e-14
8707	4.73211e-12	Fe	2	4197.80A	-29.872	1.9054097023174612e-14
8708	1.58099e-11	K	12	1256.46A	-29.872	1.9054097023174612e-14
8709	3.5186e-11	Ne	9	564.556A	-29.874000000000002	1.8966551399609504e-14
8710	1.25064e-10	Ne	9	158.835A	-29.875999999999998	1.887940801164769e-14
8711	1.7193e-11	B	1	1155.38A	-29.875999999999998	1.887940801164769e-14
8712	1.69612e-11	Cl	1	1171.17A	-29.877	1.883598657815287e-14
8713	1.92762e-11	P	4	1030.51A	-29.88	1.870632055860492e-14
8714	3.08805e-12	Fe	2	6432.68A	-29.88	1.870632055860492e-14
8715	1.6531e-11	S	1	1201.65A	-29.884	1.853481998087002e-14
8716	4.942e-11	Ne	9	401.952A	-29.885	1.8492191077853505e-14
8717	1.3372399999999999e-12	Ni	4	1.48548m	-29.886999999999997	1.8407227177595146e-14
8718	2.34263e-11	Na	8	847.955A	-29.888	1.8364891729882714e-14
8719	4.36305e-11	Ne	9	455.289A	-29.889	1.8322653650998365e-14
8720	1.40688e-11	N	1	1411.95A	-29.89	1.8280512716999556e-14
8721	1.46861e-11	Be	3	1352.60A	-29.891	1.823846870445955e-14
8722	6.28761e-13	K	1	3.15930m	-29.892	1.8196521390464886e-14
8723	4.99135e-12	Fe	2	3979.78A	-29.892	1.8196521390464886e-14
8724	1.27639e-11	B	1	1556.30A	-29.892	1.8196521390464886e-14
8725	5.73239e-11	F	2	346.530A	-29.894000000000002	1.8112915969021584e-14
8726	3.02881e-12	Fe	2	6558.50A	-29.894000000000002	1.8112915969021584e-14
8727	1.14213e-11	Fe	7	1739.25A	-29.897	1.7988227532535288e-14
8728	9.483979999999999e-15	Ni	2	209.453m	-29.898000000000003	1.794685575726487e-14
8729	1.2306e-12	Cr	4	1.61421m	-29.9	1.7864397445208084e-14
8730	4.64597e-11	Fe	6	427.563A	-29.901999999999997	1.778231799468095e-14
8731	1.56068e-11	Ne	9	1272.81A	-29.903000000000002	1.7741419798205927e-14
8732	6.95221e-11	Fe	11	285.729A	-29.904	1.770061566497286e-14
8733	5.92261e-11	F	2	335.401A	-29.905	1.765990537864186e-14
8734	8.3422e-11	Ar	4	238.120A	-29.910999999999998	1.7417602393142873e-14
8735	4.04221e-11	Fe	12	491.426A	-29.912	1.7377543019274454e-14
8736	5.05959e-14	Co	2	39.2610m	-29.913	1.7337575779409237e-14
8737	3.25452e-12	Li	1	6103.64A	-29.914	1.7297700461644905e-14
8738	1.56304e-12	N	1	1.27089m	-29.914	1.7297700461644905e-14
8739	2.15802e-12	O	1	9204.93A	-29.914	1.7297700461644905e-14
8740	4.70041e-11	K	8	422.611A	-29.915	1.7257916854566623e-14
8741	2.66591e-11	Be	2	745.129A	-29.915	1.7257916854566623e-14
8742	2.34508e-11	Ar	1	847.070A	-29.916	1.721822474724539e-14
8743	2.43125e-11	O	7	817.048A	-29.916999999999998	1.7178623929237884e-14
8744	2.57118e-12	Be	4	7725.80A	-29.918000000000003	1.713911419058409e-14
8745	8.932799999999999e-13	Fe	2	2.22377m	-29.918000000000003	1.713911419058409e-14
8746	5.7221599999999995e-12	Fe	9	3471.49A	-29.919	1.709969532180787e-14
8747	3.108e-12	Fe	9	6391.40A	-29.919	1.709969532180787e-14
8748	7.1326e-12	Fe	2	2785.02A	-29.92	1.706036711391388e-14
8749	6.44791e-13	Fe	2	3.08076m	-29.92	1.706036711391388e-14
8750	1.8357e-12	S	1	1.08212m	-29.92	1.706036711391388e-14
8751	5.90456e-11	Fe	10	336.426A	-29.921	1.7021129358388157e-14
8752	7.81515e-11	Ar	11	254.179A	-29.921999999999997	1.6981981847195892e-14
8753	8.56093e-12	Fe	9	2320.36A	-29.924	1.6903956728063986e-14
8754	5.46026e-11	F	2	363.800A	-29.926	1.6826290101790728e-14
8755	1.43117e-12	N	1	1.38799m	-29.927	1.678759070845336e-14
8756	1.42914e-11	Cl	1	1389.96A	-29.927	1.678759070845336e-14
8757	7.4005e-11	Na	2	268.420A	-29.928	1.6748980321250772e-14
8758	2.07322e-12	Li	2	9581.43A	-29.928	1.6748980321250772e-14
8759	5.66213e-11	B	3	350.830A	-29.928	1.6748980321250772e-14
8760	4.11433e-12	Be	2	4828.12A	-29.93	1.6672025746887177e-14
8761	4.16159e-11	Ca	11	477.328A	-29.930999999999997	1.663368115172068e-14
8762	3.22436e-12	Na	1	6160.75A	-29.932	1.659542474667568e-14
8763	4.99898e-10	Ar	11	39.7370A	-29.932	1.659542474667568e-14
8764	5.57904e-12	Fe	2	3560.55A	-29.933000000000003	1.6557256328920524e-14
8765	3.5319e-11	Ne	1	562.430A	-29.934	1.6519175696090467e-14
8766	1.47765e-11	P	3	1344.33A	-29.936999999999998	1.6405458490472624e-14
8767	3.93433e-11	Ne	9	504.900A	-29.938000000000002	1.6367726982982607e-14
8768	4.01437e-11	Ca	8	494.834A	-29.939	1.6330082255551963e-14
8769	5.48323e-12	Ti	3	3622.77A	-29.939	1.6330082255551963e-14
8770	5.4625e-12	Ni	13	3636.51A	-29.939	1.6330082255551963e-14
8771	1.06574e-10	F	6	186.391A	-29.94	1.629252410859169e-14
8772	7.32623e-11	F	8	271.142A	-29.94	1.629252410859169e-14
8773	9.28865e-12	Zn	1	2138.57A	-29.941	1.6255052342972506e-14
8774	3.82212e-11	Fe	6	519.723A	-29.941	1.6255052342972506e-14
8775	9.985269999999999e-12	Ti	7	1989.38A	-29.941	1.6255052342972506e-14
8776	2.21753e-11	Ne	9	895.792A	-29.941999999999997	1.6217666760022703e-14
8777	8.96303e-12	Mn	1	2216.27A	-29.941999999999997	1.6217666760022703e-14
8778	6.68342e-13	Cr	7	2.97220m	-29.943	1.6180367161527374e-14
8779	4.21035e-11	Ne	9	471.800A	-29.944000000000003	1.614315334972816e-14
8780	1.13732e-11	Fe	8	1746.61A	-29.945999999999998	1.6068982297456032e-14
8781	9.14249e-11	Fe	12	217.276A	-29.947	1.603202466373532e-14
8782	3.95396e-11	Ne	9	502.395A	-29.95	1.5921660982235765e-14
8783	4.26423e-12	Be	4	4658.39A	-29.953000000000003	1.5812057038975613e-14
8784	1.26727e-11	B	1	1567.50A	-29.953000000000003	1.5812057038975613e-14
8785	3.13903e-12	Fe	2	6328.22A	-29.953000000000003	1.5812057038975613e-14
8786	5.92456e-11	Fe	9	335.290A	-29.953000000000003	1.5812057038975613e-14
8787	5.69342e-11	Fe	10	348.902A	-29.956	1.5703207603953994e-14
8788	1.67859e-11	N	1	1183.40A	-29.956	1.5703207603953994e-14
8789	1.16464e-12	N	1	1.70563m	-29.956999999999997	1.5667091228683788e-14
8790	6.82603e-11	Fe	12	291.010A	-29.958000000000002	1.563105791877141e-14
8791	2.36214e-11	Ar	1	840.951A	-29.96	1.5559239731280588e-14
8792	9.93246e-12	C	3	1999.95A	-29.961	1.5523454472929133e-14
8793	1.59771e-11	N	1	1243.31A	-29.961	1.5523454472929133e-14
8794	2.95183e-11	O	2	672.954A	-29.962	1.5487751518387852e-14
8795	6.96298e-11	Fe	11	285.287A	-29.963	1.5452130678363364e-14
8796	1.00999e-10	Fe	8	196.680A	-29.965	1.5381134586866656e-14
8797	7.390119999999999e-13	Li	1	2.68797m	-29.965	1.5381134586866656e-14
8798	6.0618e-12	F	7	3276.99A	-29.965999999999998	1.534575895898023e-14
8799	4.29414e-11	Ca	8	462.595A	-29.965999999999998	1.534575895898023e-14
8800	8.103780000000001e-12	Fe	2	2451.26A	-29.967	1.531046469278005e-14
8801	4.27355e-12	Fe	2	4648.24A	-29.968000000000004	1.5275251601139436e-14
8802	5.1477e-12	Ni	4	3858.90A	-29.97	1.5205068195181944e-14
8803	1.43599e-12	Cl	12	1.38333m	-29.97	1.5205068195181944e-14
8804	1.45966e-12	P	1	1.36090m	-29.971	1.5170097508759257e-14
8805	3.55374e-11	Ca	11	558.973A	-29.971999999999998	1.513520725268355e-14
8806	8.0496e-12	Mg	3	2467.76A	-29.975	1.503101721881682e-14
8807	2.3171799999999999e-10	S	8	85.7270A	-29.976999999999997	1.4961955967914504e-14
8808	1.06861e-11	P	1	1858.90A	-29.976999999999997	1.4961955967914504e-14
8809	8.79706e-11	Al	8	225.808A	-29.976999999999997	1.4961955967914504e-14
8810	1.00643e-11	Fe	7	1973.75A	-29.978	1.492754442409837e-14
8811	1.85544e-12	N	1	1.07060m	-29.98	1.4858958587503134e-14
8812	4.7893e-11	Ne	9	414.767A	-29.980999999999998	1.4824783931088633e-14
8813	5.50542e-12	Cr	10	3608.17A	-29.980999999999998	1.4824783931088633e-14
8814	4.30334e-11	Ne	9	461.606A	-29.980999999999998	1.4824783931088633e-14
8815	9.19103e-15	He	1	216.129m	-29.982	1.479068787420265e-14
8816	1.22322e-11	B	2	1623.95A	-29.982	1.479068787420265e-14
8817	3.656280000000001e-12	Fe	2	5432.97A	-29.984	1.4722730836336776e-14
8818	4.40887e-11	Fe	8	450.557A	-29.985	1.4688869495055552e-14
8819	3.52225e-11	Ne	1	563.971A	-29.986	1.465508603269804e-14
8820	4.9254e-12	Mn	1	4033.06A	-29.986	1.465508603269804e-14
8821	2.40663e-12	Be	1	8254.07A	-29.989	1.4554201130061895e-14
8822	1.74609e-11	N	6	1137.66A	-29.991	1.448733065008736e-14
8823	4.1378199999999997e-13	Co	2	4.80070m	-29.991	1.448733065008736e-14
8824	2.42442e-12	Si	2	8193.50A	-29.991	1.448733065008736e-14
8825	4.4728199999999995e-12	Cr	7	4441.15A	-29.993000000000002	1.44207674120597e-14
8826	2.8596799999999998e-12	Ni	3	6946.39A	-29.993000000000002	1.44207674120597e-14
8827	5.82187e-13	N	6	3.41204m	-29.996	1.4321495547462215e-14
8828	1.98369e-12	Fe	2	1.00139m	-30.003	1.4092510669811403e-14
8829	1.65926e-11	Be	2	1197.19A	-30.003	1.4092510669811403e-14
8830	4.68934e-11	Mn	6	423.609A	-30.004	1.406009879469081e-14
8831	2.64699e-13	Ni	1	7.50454m	-30.005	1.40277614648145e-14
8832	1.26663e-12	N	1	1.56829m	-30.005	1.40277614648145e-14
8833	1.4406499999999998e-10	Mg	5	137.885A	-30.006	1.3995498508732941e-14
8834	9.18404e-12	Ca	1	2162.93A	-30.011	1.3835293362074554e-14
8835	5.97591e-12	S	2	3324.09A	-30.011	1.3835293362074554e-14
8836	4.13945e-11	Ti	12	479.882A	-30.011	1.3835293362074554e-14
8837	2.44177e-12	Fe	2	8135.25A	-30.011999999999997	1.3803473070345606e-14
8838	1.50521e-11	Ne	7	1319.71A	-30.011999999999997	1.3803473070345606e-14
8839	1.7359700000000001e-12	Fe	2	1.14429m	-30.013	1.3771725963256556e-14
8840	2.95061e-11	Ne	3	673.232A	-30.013	1.3771725963256556e-14
8841	4.68582e-11	P	9	423.927A	-30.015	1.3708450630106285e-14
8842	4.54333e-12	Fe	2	4372.22A	-30.015	1.3708450630106285e-14
8843	1.3202399999999998e-10	Si	6	150.461A	-30.016	1.3676922068565436e-14
8844	1.17829e-11	B	1	1685.87A	-30.019000000000002	1.3582770799294653e-14
8845	1.83969e-11	Cr	2	1079.77A	-30.02	1.3551531293343462e-14
8846	1.01421e-11	O	4	1958.61A	-30.022	1.3489267662802861e-14
8847	3.7613e-12	Ni	2	5281.27A	-30.023000000000003	1.3458243208097773e-14
8848	8.10209e-11	Fe	7	245.177A	-30.024	1.3427290107658664e-14
8849	2.0987e-11	F	1	946.513A	-30.024	1.3427290107658664e-14
8850	9.66413e-12	Mg	3	2055.48A	-30.025	1.339640819737506e-14
8851	2.02995e-12	Fe	9	9785.69A	-30.026999999999997	1.333485729271957e-14
8852	6.24901e-11	Fe	10	317.882A	-30.028000000000002	1.330418797201081e-14
8853	2.51427e-12	Fe	2	7900.68A	-30.03	1.324306078080262e-14
8854	1.70145e-11	N	1	1167.50A	-30.031999999999996	1.3182214443526613e-14
8855	9.14276e-11	Ar	4	217.270A	-30.035999999999998	1.3061359175072966e-14
8856	2.03583e-12	Ni	2	9757.43A	-30.035999999999998	1.3061359175072966e-14
8857	1.66451e-11	Al	1	1193.41A	-30.035999999999998	1.3061359175072966e-14
8858	1.35985e-12	Fe	2	1.46078m	-30.039	1.2971445410954862e-14
8859	4.12072e-12	Sc	7	4820.63A	-30.04	1.29416119143805e-14
8860	7.83888e-12	Cr	10	2534.09A	-30.041	1.2911847032944105e-14
8861	1.06713e-10	N	5	186.149A	-30.041999999999998	1.2882150608835449e-14
8862	1.55537e-12	N	1	1.27715m	-30.043000000000003	1.285252248460673e-14
8863	1.36781e-12	N	1	1.45228m	-30.044	1.2822962503173004e-14
8864	3.06723e-11	Cl	6	647.635A	-30.045	1.2793470507809877e-14
8865	8.39101e-11	P	11	236.735A	-30.046999999999997	1.2734689850201082e-14
8866	8.32266e-11	Fe	7	238.679A	-30.046999999999997	1.2734689850201082e-14
8867	6.5129400000000005e-15	F	9	305.000m	-30.048000000000002	1.2705400876305902e-14
8868	1.86102e-12	N	1	1.06739m	-30.051	1.2617937511880886e-14
8869	3.45973e-11	Ne	9	574.161A	-30.051	1.2617937511880886e-14
8870	9.57556e-11	Fe	10	207.449A	-30.055999999999997	1.2473501175557753e-14
8871	9.12178e-12	Mg	3	2177.70A	-30.057	1.244481291894463e-14
8872	1.26672e-11	B	1	1568.18A	-30.058000000000003	1.2416190643490654e-14
8873	3.26579e-11	Fe	10	608.259A	-30.058000000000003	1.2416190643490654e-14
8874	1.03831e-11	Cl	11	1913.14A	-30.061	1.2330718188304507e-14
8875	1.1583899999999999e-12	Fe	2	1.71483m	-30.064	1.2245834121361106e-14
8876	6.09403e-10	Ca	12	32.5966A	-30.069000000000003	1.2105657217326985e-14
8877	7.53469e-11	Fe	11	263.640A	-30.069000000000003	1.2105657217326985e-14
8878	2.07705e-11	O	7	956.380A	-30.07	1.2077814978341153e-14
8879	4.88229e-11	Ne	9	406.868A	-30.073	1.1994671884849328e-14
8880	8.28729e-11	P	11	239.698A	-30.073	1.1994671884849328e-14
8881	4.9661099999999995e-17	K	9	4.00000c	-30.074	1.1967084905044727e-14
8882	3.03751e-15	B	1	653.972m	-30.075	1.1939561373533102e-14
8883	2.08795e-12	Fe	2	9513.84A	-30.075	1.1939561373533102e-14
8884	1.28757e-11	B	1	1542.79A	-30.076	1.1912101144387234e-14
8885	1.21471e-11	Mg	9	1635.33A	-30.076	1.1912101144387234e-14
8886	1.43345e-12	N	1	1.38578m	-30.079	1.183009881690433e-14
8887	5.50498e-12	Ti	3	3608.46A	-30.083000000000002	1.172163981902691e-14
8888	8.58573e-12	Ca	2	2313.66A	-30.083000000000002	1.172163981902691e-14
8889	9.31393e-13	Fe	2	2.13277m	-30.084	1.1694680795548193e-14
8890	4.25347e-12	Fe	2	4670.18A	-30.085	1.1667783776102788e-14
8891	8.56985e-12	Ca	2	2317.95A	-30.085	1.1667783776102788e-14
8892	1.14472e-12	Sc	9	1.73531m	-30.085	1.1667783776102788e-14
8893	4.30418e-11	Ne	9	461.515A	-30.087	1.1614175179219e-14
8894	8.40934e-11	Mn	8	236.219A	-30.089000000000002	1.156081289146417e-14
8895	5.9965199999999996e-12	Fe	2	3312.66A	-30.09	1.1534223759654461e-14
8896	1.02725e-11	Be	3	1933.75A	-30.09	1.1534223759654461e-14
8897	1.82592e-12	N	1	1.08792m	-30.092	1.1481228815304777e-14
8898	1.80452e-09	Ne	9	11.0082A	-30.092	1.1481228815304777e-14
8899	5.33155e-12	Cr	10	3725.83A	-30.093000000000004	1.1454822721790789e-14
8900	5.92179e-12	Fe	9	3354.47A	-30.093000000000004	1.1454822721790789e-14
8901	5.225779999999999e-13	Ni	3	3.80124m	-30.096	1.1375968276827282e-14
8902	4.88313e-11	Ne	9	406.798A	-30.096999999999998	1.1349804275833982e-14
8903	1.0103700000000001e-10	F	8	196.606A	-30.098000000000003	1.1323700450372928e-14
8904	7.10195e-12	Fe	2	2797.04A	-30.099	1.1297656662044608e-14
8905	1.02889e-11	Mg	3	1930.67A	-30.101	1.1245748644776799e-14
8906	2.86258e-11	Ne	3	693.936A	-30.101999999999997	1.1219884140626266e-14
8907	2.48077e-12	Si	2	8007.37A	-30.101999999999997	1.1219884140626266e-14
8908	3.48299e-14	Si	2	57.0328m	-30.101999999999997	1.1219884140626266e-14
8909	6.43798e-11	Ni	13	308.551A	-30.103	1.1194079123184355e-14
8910	6.706410000000001e-12	Ni	7	2962.01A	-30.105	1.1142647001479367e-14
8911	5.87469e-12	Fe	2	3381.36A	-30.105999999999998	1.1117019624528206e-14
8912	7.82158e-11	S	10	253.970A	-30.105999999999998	1.1117019624528206e-14
8913	7.62099e-12	Ti	1	2606.55A	-30.105999999999998	1.1117019624528206e-14
8914	3.15064e-11	Cl	7	630.489A	-30.109	1.1040490599729333e-14
8915	3.25647e-16	Ca	10	6100.00m	-30.109	1.1040490599729333e-14
8916	3.16876e-11	Cl	7	626.885A	-30.11	1.1015098175982315e-14
8917	6.55299e-11	Fe	12	303.136A	-30.111	1.0989764153189215e-14
8918	3.15648e-11	Cl	7	629.323A	-30.112	1.0964488397031746e-14
8919	1.79575e-11	N	6	1106.19A	-30.114	1.0914111148893298e-14
8920	4.45091e-10	Ar	10	44.6301A	-30.115	1.0889009389817344e-14
8921	1.44471e-12	Sc	2	1.37498m	-30.119	1.0789178351668293e-14
8922	9.45316e-13	Ni	2	2.10136m	-30.119	1.0789178351668293e-14
8923	2.35319e-12	Mn	8	8441.50A	-30.12	1.0764363930052337e-14
8924	1.44479e-12	Sc	2	1.37491m	-30.121	1.0739606580022465e-14
8925	5.93999e-12	Ni	7	3344.19A	-30.121	1.0739606580022465e-14
8926	1.45023e-12	Sc	2	1.36975m	-30.125999999999998	1.0616671320079255e-14
8927	1.95611e-12	N	1	1.01551m	-30.125999999999998	1.0616671320079255e-14
8928	5.01199e-11	Na	7	396.339A	-30.125999999999998	1.0616671320079255e-14
8929	6.60815e-12	Ni	5	3006.05A	-30.125999999999998	1.0616671320079255e-14
8930	6.34163e-11	Fe	9	313.239A	-30.13	1.0519337092361364e-14
8931	4.05078e-12	Fe	2	4903.86A	-30.13	1.0519337092361364e-14
8932	8.56959e-11	Cl	10	231.802A	-30.131	1.0495143288419853e-14
8933	1.3711600000000003e-09	F	8	14.4874A	-30.133000000000003	1.0446922485173583e-14
8934	5.48909e-11	F	2	361.890A	-30.134	1.0422895230207007e-14
8935	4.59059e-10	Ar	10	43.2721A	-30.135	1.0398923236393288e-14
8936	1.68777e-12	K	1	1.17697m	-30.136	1.0375006376635472e-14
8937	2.37261e-11	Ar	1	837.240A	-30.139	1.0303585335106207e-14
8938	1.02544e-10	Fe	10	193.715A	-30.14	1.0279887746436559e-14
8939	7.8721e-11	Fe	7	252.340A	-30.141	1.0256244660708494e-14
8940	2.69038e-13	Ti	7	7.38351m	-30.141	1.0256244660708494e-14
8941	2.36159e-11	Ar	1	841.149A	-30.143	1.0209121496951851e-14
8942	1.33285e-11	C	2	1490.38A	-30.144000000000002	1.0185641169081033e-14
8943	1.27779e-11	B	1	1554.60A	-30.145	1.0162214844465828e-14
8944	1.3860799999999999e-12	Fe	2	1.43313m	-30.147	1.0115523708471416e-14
8945	5.49717e-11	Cl	7	361.358A	-30.147	1.0115523708471416e-14
8946	4.25937e-12	Fe	2	4663.71A	-30.147	1.0115523708471416e-14
8947	5.2059000000000004e-14	Al	7	38.1576m	-30.148000000000003	1.0092258649540373e-14
8948	7.89936e-13	Fe	2	2.51469m	-30.148000000000003	1.0092258649540373e-14
8949	8.524180000000001e-13	N	6	2.33037m	-30.151	1.0022784029673602e-14
8950	6.94935e-11	S	11	285.846A	-30.151	1.0022784029673602e-14
8951	3.19249e-11	Fe	8	622.224A	-30.151	1.0022784029673602e-14
8952	2.1125e-12	Fe	2	9403.31A	-30.151999999999997	9.999732266085075e-15
8953	1.36015e-12	N	1	1.46046m	-30.154	9.95378766972589e-15
8954	4.5334300000000004e-12	Fe	2	4381.77A	-30.154	9.95378766972589e-15
8955	3.99554e-12	Li	1	4971.66A	-30.155	9.930894593361636e-15
8956	5.07458e-12	Fe	2	3914.50A	-30.155	9.930894593361636e-15
8957	6.02976e-11	F	2	329.440A	-30.156	9.908054169612007e-15
8958	1.23904e-11	Fe	10	1603.21A	-30.163	9.749635339381092e-15
8959	2.90161e-11	Cr	5	684.602A	-30.164	9.727211800347107e-15
8960	3.11437e-10	Mg	10	63.7832A	-30.164	9.727211800347107e-15
8961	3.10387e-10	Mg	10	63.9989A	-30.164	9.727211800347107e-15
8962	3.75879e-10	B	4	52.8479A	-30.165	9.704839834021854e-15
8963	2.58967e-11	Ar	6	767.066A	-30.166	9.682519321791235e-15
8964	9.93076e-12	Mn	1	2000.30A	-30.166	9.682519321791235e-15
8965	6.771180000000001e-12	Fe	10	2933.68A	-30.166	9.682519321791235e-15
8966	3.10648e-10	Mg	10	63.9453A	-30.166	9.682519321791235e-15
8967	5.74589e-11	Fe	9	345.716A	-30.166	9.682519321791235e-15
8968	6.773260000000001e-12	F	3	2932.78A	-30.168000000000003	9.638032186521775e-15
8969	3.25458e-12	Li	1	6103.53A	-30.17	9.593749451072182e-15
8970	8.059460000000001e-12	F	6	2464.74A	-30.17	9.593749451072182e-15
8971	7.1517e-12	Fe	2	2777.59A	-30.171999999999997	9.54967017631059e-15
8972	1.25134e-11	B	1	1587.45A	-30.171999999999997	9.54967017631059e-15
8973	4.64115e-12	Fe	2	4280.08A	-30.171999999999997	9.54967017631059e-15
8974	1.22562e-11	B	1	1620.77A	-30.173000000000002	9.527706544389305e-15
8975	6.0459e-12	Na	2	3285.61A	-30.174	9.50579342741982e-15
8976	1.06385e-12	Fe	9	1.86722m	-30.178	9.418643789439239e-15
8977	4.8642300000000006e-12	Fe	2	4083.78A	-30.178	9.418643789439239e-15
8978	3.98876e-11	Ca	9	498.011A	-30.179000000000002	9.396981509845396e-15
8979	4.47346e-11	Ca	11	444.051A	-30.179000000000002	9.396981509845396e-15
8980	1.73915e-12	O	7	1.14220m	-30.18	9.375369052112157e-15
8981	4.92367e-12	Mn	1	4034.48A	-30.180999999999997	9.353806301652339e-15
8982	4.86516e-10	Ar	11	40.8300A	-30.183000000000003	9.31082946552146e-15
8983	3.5586e-11	Ne	1	558.210A	-30.183000000000003	9.31082946552146e-15
8984	6.11637e-12	S	2	3247.75A	-30.184	9.289415151991721e-15
8985	4.1142699999999996e-12	Be	2	4828.18A	-30.185	9.268050090016385e-15
8986	6.42375e-11	Mn	10	309.234A	-30.188000000000002	9.204249281964273e-15
8987	9.01088e-11	Ar	4	220.450A	-30.19	9.161959597921163e-15
8988	6.2054099999999995e-12	Si	3	3201.15A	-30.19	9.161959597921163e-15
8989	6.89658e-12	V	9	2880.34A	-30.191999999999997	9.119864217326641e-15
8990	6.00872e-12	Sc	7	3305.94A	-30.191999999999997	9.119864217326641e-15
8991	2.73156e-11	Be	2	727.220A	-30.191999999999997	9.119864217326641e-15
8992	7.71272e-11	Fe	11	257.555A	-30.193	9.09888911167971e-15
8993	6.44826e-11	Ni	13	308.059A	-30.193	9.09888911167971e-15
8994	1.5066e-11	N	1	1318.50A	-30.194000000000003	9.077962247437157e-15
8995	6.0434e-11	Al	6	328.697A	-30.195	9.05708351364683e-15
8996	7.45457e-11	Fe	11	266.474A	-30.195999999999998	9.036252799611686e-15
8997	1.47573e-12	Fe	2	1.34608m	-30.195999999999998	9.036252799611686e-15
8998	1.2503299999999998e-10	Co	10	158.874A	-30.195999999999998	9.036252799611686e-15
8999	2.4976399999999997e-13	C	5	7.95328m	-30.197	9.01546999488928e-15
9000	6.395389999999999e-10	Ca	12	31.0606A	-30.198	8.994734989291323e-15
9001	7.81751e-11	P	11	254.102A	-30.199	8.974047672882882e-15
9002	2.68233e-12	N	1	7405.68A	-30.201	8.932815669158507e-15
9003	9.77844e-12	Cl	11	2031.46A	-30.201999999999998	8.912270763234595e-15
9004	4.02337e-11	Ca	8	493.727A	-30.203000000000003	8.891773109282933e-15
9005	9.16383e-11	Ar	4	216.770A	-30.203000000000003	8.891773109282933e-15
9006	2.10473e-11	Si	3	943.800A	-30.204	8.871322598627295e-15
9007	2.0461e-12	N	1	9708.45A	-30.204	8.871322598627295e-15
9008	1.67017e-11	Al	1	1189.37A	-30.206	8.830562573746657e-15
9009	8.14791e-11	Fe	11	243.798A	-30.206999999999997	8.810252843416136e-15
9010	2.78101e-10	S	9	71.4290A	-30.208000000000002	8.789989824169016e-15
9011	1.98756e-11	Ar	7	999.440A	-30.209	8.769773408573067e-15
9012	4.47485e-12	Fe	2	4439.13A	-30.21	8.749603489442657e-15
9013	5.75765e-11	B	3	345.010A	-30.21	8.749603489442657e-15
9014	4.10995e-11	Na	7	483.326A	-30.211	8.72947995983902e-15
9015	3.82328e-12	Ti	1	5195.65A	-30.211	8.72947995983902e-15
9016	8.50656e-11	Ne	9	233.519A	-30.211	8.72947995983902e-15
9017	5.74429e-12	Fe	2	3458.12A	-30.212	8.709402713069067e-15
9018	3.34817e-11	Fe	8	593.293A	-30.213	8.689371642685301e-15
9019	2.15866e-11	Ne	9	920.221A	-30.215999999999998	8.629554429044612e-15
9020	1.5977e-11	N	1	1243.31A	-30.217	8.609707004617984e-15
9021	4.72608e-11	Fe	12	420.315A	-30.218000000000004	8.589905228000753e-15
9022	3.86008e-12	Fe	2	5146.13A	-30.218000000000004	8.589905228000753e-15
9023	2.95965e-11	Ne	3	671.177A	-30.219	8.57014899420608e-15
9024	3.24187e-11	Ca	11	612.746A	-30.22	8.550438198488245e-15
9025	5.0541800000000006e-12	Fe	2	3930.30A	-30.221999999999998	8.511152503504651e-15
9026	4.25496e-11	Fe	12	466.854A	-30.223000000000003	8.49157739594998e-15
9027	1.84847e-12	Na	1	1.07464m	-30.226	8.433121788326434e-15
9028	9.30834e-12	Mg	3	2134.05A	-30.228	8.394375113285283e-15
9029	9.46858e-12	Mg	3	2097.93A	-30.229	8.375068586275225e-15
9030	1.70327e-12	Fe	2	1.16626m	-30.23	8.355806463045031e-15
9031	3.22778e-12	Na	1	6154.23A	-30.230999999999998	8.336588641468975e-15
9032	6.06251e-11	F	2	327.660A	-30.236	8.241160500405991e-15
9033	9.51291e-11	O	5	208.816A	-30.237	8.222206357227008e-15
9034	5.03508e-12	Fe	2	3945.21A	-30.237	8.222206357227008e-15
9035	3.26497e-12	Fe	2	6084.11A	-30.238000000000003	8.203295807367499e-15
9036	4.09089e-11	Ne	9	485.578A	-30.239	8.184428750565882e-15
9037	2.94825e-11	O	2	673.770A	-30.241	8.146824716240888e-15
9038	2.63365e-10	Mg	9	75.4256A	-30.241999999999997	8.128087539344732e-15
9039	8.986940000000001e-13	Fe	2	2.21037m	-30.244	8.090742369371144e-15
9040	3.20566e-12	Fe	2	6196.69A	-30.244	8.090742369371144e-15
9041	3.89876e-12	Cr	7	5095.07A	-30.248	8.016565997470304e-15
9042	8.00026e-11	Fe	11	248.298A	-30.248	8.016565997470304e-15
9043	7.00826e-11	Fe	12	283.444A	-30.249000000000002	7.998128407313812e-15
9044	5.87248e-11	Fe	12	338.264A	-30.25	7.97973322243801e-15
9045	6.42744e-11	Al	7	309.057A	-30.250999999999998	7.961380345313394e-15
9046	2.52817e-12	V	4	7857.25A	-30.252	7.94306967863477e-15
9047	4.6525699999999994e-12	Cr	1	4269.56A	-30.254	7.90657458851366e-15
9048	4.815880000000001e-12	Fe	2	4124.79A	-30.255	7.888389971577898e-15
9049	7.38097e-11	Fe	7	269.131A	-30.256999999999998	7.852146111890118e-15
9050	5.25395e-11	Ca	9	378.086A	-30.258000000000003	7.8340866769767e-15
9051	2.85101e-11	Ne	3	696.753A	-30.26	7.798092318264047e-15
9052	3.40013e-13	Mn	5	5.84226m	-30.261	7.780157203626245e-15
9053	4.45091e-10	Ar	10	44.6301A	-30.261999999999997	7.762263338607444e-15
9054	4.67936e-14	Ti	3	42.4513m	-30.261999999999997	7.762263338607444e-15
9055	6.780369999999999e-12	F	3	2929.70A	-30.263	7.744410628336027e-15
9056	1.1167100000000001e-10	Ni	13	177.883A	-30.263	7.744410628336027e-15
9057	1.33625e-12	Fe	7	1.48658m	-30.264	7.726598978158957e-15
9058	6.24313e-11	Ne	9	318.181A	-30.265	7.708828293640444e-15
9059	4.00296e-11	Na	8	496.244A	-30.266	7.691098480562217e-15
9060	7.79265e-12	Fe	2	2549.13A	-30.266	7.691098480562217e-15
9061	1.21907e-13	Co	2	16.2947m	-30.268	7.655761092935686e-15
9062	9.91003e-11	O	5	200.448A	-30.269000000000002	7.638153331032132e-15
9063	7.50763e-11	Na	2	264.590A	-30.27	7.620586065857248e-15
9064	5.22362e-12	Fe	2	3802.81A	-30.27	7.620586065857248e-15
9065	1.18782e-13	Fe	2	16.7235m	-30.272	7.585572653347884e-15
9066	5.69511e-12	Fe	2	3487.99A	-30.273000000000003	7.568126320375716e-15
9067	7.84489e-11	Mn	8	253.215A	-30.275	7.533353938502748e-15
9068	5.00443e-12	Fe	2	3969.37A	-30.275	7.533353938502748e-15
9069	3.55312e-11	Ne	1	559.071A	-30.276999999999997	7.498741321212114e-15
9070	1.8454100000000001e-09	Ne	9	10.7643A	-30.279	7.464287734452244e-15
9071	1.91745e-12	N	1	1.03598m	-30.281	7.429992447544339e-15
9072	8.68326e-11	S	10	228.767A	-30.285999999999998	7.344942027297656e-15
9073	3.90055e-11	Ne	9	509.274A	-30.287	7.328049129407805e-15
9074	1.73126e-15	N	1	1147.40m	-30.289	7.294379802030629e-15
9075	2.00416e-11	S	8	991.161A	-30.29	7.277603194031941e-15
9076	7.79435e-11	Fe	7	254.857A	-30.295	7.194297159145455e-15
9077	4.11092e-11	Na	7	483.212A	-30.296	7.177750734837874e-15
9078	2.24569e-13	Cr	4	8.84558m	-30.296	7.177750734837874e-15
9079	5.13271e-11	S	10	387.017A	-30.296	7.177750734837874e-15
9080	1.06762e-10	N	5	186.063A	-30.296999999999997	7.161242366250164e-15
9081	2.3798e-11	Ar	1	834.711A	-30.296999999999997	7.161242366250164e-15
9082	8.04345e-12	Cr	7	2469.64A	-30.298000000000002	7.144771965856482e-15
9083	7.5442e-11	Ne	9	263.308A	-30.299	7.12833944633264e-15
9084	8.30628e-11	F	3	239.150A	-30.3	7.111944720554881e-15
9085	5.35737e-11	Ne	9	370.787A	-30.302	7.079268302744938e-15
9086	1.65939e-11	Be	2	1197.09A	-30.303	7.062986437465583e-15
9087	6.38854e-11	Mn	10	310.939A	-30.303	7.062986437465583e-15
9088	1.58585e-12	K	1	1.25261m	-30.304000000000002	7.04674201943722e-15
9089	2.1525e-14	Si	2	92.2854m	-30.308000000000003	6.982137100276548e-15
9090	2.50702e-10	Ne	9	79.2353A	-30.31	6.9500570943064324e-15
9091	5.50979e-11	F	2	360.531A	-30.311	6.934072406559897e-15
9092	1.28499e-11	B	1	1545.88A	-30.311999999999998	6.918124482575053e-15
9093	6.36825e-11	S	4	311.930A	-30.313000000000002	6.902213237797423e-15
9094	2.5191900000000003e-12	Fe	2	7885.25A	-30.313000000000002	6.902213237797423e-15
9095	4.94463e-12	Fe	2	4017.38A	-30.315	6.8705004486189955e-15
9096	3.98612e-12	Sc	7	4983.41A	-30.318	6.8232042562067475e-15
9097	1.0569e-11	Mg	3	1879.49A	-30.319000000000003	6.80751132189177e-15
9098	5.4798199999999996e-12	Ni	5	3625.02A	-30.32	6.791854480324211e-15
9099	8.18823e-12	Mn	6	2425.98A	-30.320999999999998	6.776233648492995e-15
9100	2.59879e-11	Cl	6	764.374A	-30.320999999999998	6.776233648492995e-15
9101	8.08836e-11	Fe	7	245.593A	-30.323	6.745099682949593e-15
9102	3.89448e-12	Fe	2	5100.66A	-30.323	6.745099682949593e-15
9103	3.87024e-12	Ni	2	5132.62A	-30.324	6.7295863841682736e-15
9104	5.72526e-11	S	11	346.961A	-30.326999999999998	6.683260237352569e-15
9105	1.8591e-12	N	1	1.06850m	-30.329	6.652553445830761e-15
9106	1.09485e-12	Be	1	1.81436m	-30.331	6.6219877392005255e-15
9107	2.42402e-12	Na	1	8194.82A	-30.331	6.6219877392005255e-15
9108	7.52032e-11	Fe	7	264.144A	-30.333000000000002	6.591562469235556e-15
9109	2.37225e-11	Ar	1	837.367A	-30.334	6.576402296246697e-15
9110	1.6286700000000002e-12	N	1	1.21967m	-30.334	6.576402296246697e-15
9111	4.02859e-11	Ar	7	493.087A	-30.336	6.546186472367001e-15
9112	3.45331e-11	Ne	9	575.229A	-30.337	6.5311306612748726e-15
9113	1.25955e-12	N	1	1.57711m	-30.338	6.516109477587357e-15
9114	1.28387e-11	Si	1	1547.23A	-30.34	6.4861706740461e-15
9115	3.85088e-11	Fe	12	515.843A	-30.34	6.4861706740461e-15
9116	7.51613e-11	Fe	7	264.291A	-30.342	6.456369426812109e-15
9117	2.88425e-10	Mg	9	68.8721A	-30.346999999999998	6.382463977123572e-15
9118	6.844880000000001e-10	Ca	12	29.0209A	-30.348000000000003	6.3677847173212645e-15
9119	1.36073e-12	N	1	1.45984m	-30.351	6.323949195661357e-15
9120	4.50907e-11	V	11	440.544A	-30.353	6.294893288417111e-15
9121	3.05192e-12	Ca	1	6508.85A	-30.354	6.2804154356099485e-15
9122	8.55898e-11	P	10	232.089A	-30.355	6.2659708809401764e-15
9123	5.05542e-12	Fe	2	3929.34A	-30.355	6.2659708809401764e-15
9124	7.36157e-11	P	10	269.840A	-30.355999999999998	6.2515595478243085e-15
9125	4.87671e-11	Ne	9	407.333A	-30.357	6.237181359854789e-15
9126	4.29776e-11	Ne	9	462.205A	-30.358	6.2228362407999435e-15
9127	4.28185e-11	Al	8	463.922A	-30.358	6.2228362407999435e-15
9128	8.38865e-11	Ne	9	236.802A	-30.359	6.208524114603385e-15
9129	7.64125e-11	Fe	12	259.964A	-30.363000000000003	6.1516040233861e-15
9130	9.97206e-12	C	1	1992.01A	-30.365	6.12333997028004e-15
9131	9.977910000000001e-12	Cl	11	1990.84A	-30.365	6.12333997028004e-15
9132	2.8805e-12	Fe	2	6896.17A	-30.366	6.10925667915557e-15
9133	5.52834e-12	Ti	3	3593.20A	-30.366	6.10925667915557e-15
9134	6.924649999999999e-13	K	8	2.86866m	-30.37	6.0532466772568254e-15
9135	1.93229e-11	Fe	10	1028.03A	-30.37	6.0532466772568254e-15
9136	5.06579e-11	F	7	392.129A	-30.37	6.0532466772568254e-15
9137	5.4986e-11	Cl	7	361.264A	-30.371	6.039324596232826e-15
9138	8.184520000000001e-13	Si	4	2.42708m	-30.372	6.025434535106589e-15
9139	8.96759e-11	Ne	9	221.514A	-30.375999999999998	5.9701930192437415e-15
9140	7.168060000000001e-13	Co	2	2.77125m	-30.375999999999998	5.9701930192437415e-15
9141	6.10015e-11	P	11	325.639A	-30.377	5.9564619563324265e-15
9142	7.72739e-12	Zn	2	2570.65A	-30.377	5.9564619563324265e-15
9143	6.53834e-11	Fe	8	303.815A	-30.377	5.9564619563324265e-15
9144	5.12944e-11	Ne	6	387.264A	-30.378	5.942762473989456e-15
9145	2.17487e-12	Fe	2	9133.62A	-30.379	5.929094499581538e-15
9146	1.42604e-12	Fe	2	1.39298m	-30.38	5.915457960642483e-15
9147	1.31342e-11	Be	2	1512.42A	-30.38	5.915457960642483e-15
9148	1.13982e-13	S	1	17.4278m	-30.381	5.9018527848726184e-15
9149	7.73266e-11	Fe	8	256.890A	-30.381999999999998	5.888278900138757e-15
9150	3.36275e-12	Cr	7	5907.21A	-30.383000000000003	5.874736234473367e-15
9151	5.16632e-11	S	10	384.499A	-30.383000000000003	5.874736234473367e-15
9152	7.25615e-12	Fe	9	2737.60A	-30.385	5.847744273306115e-15
9153	9.402060000000001e-12	Mg	3	2112.78A	-30.386999999999997	5.820876328935338e-15
9154	5.2677e-11	F	2	377.099A	-30.386999999999997	5.820876328935338e-15
9155	3.57467e-11	Ne	1	555.701A	-30.391	5.767510213979256e-15
9156	1.64042e-12	N	1	1.21093m	-30.394000000000002	5.727806952934405e-15
9157	1.9474099999999997e-12	Fe	2	1.02004m	-30.398000000000003	5.675294103146296e-15
9158	4.80805e-12	Fe	2	4131.50A	-30.404	5.597426148857013e-15
9159	1.70713e-11	Cl	6	1163.62A	-30.406999999999996	5.558893738280926e-15
9160	3.89383e-11	Ne	9	510.152A	-30.406999999999996	5.558893738280926e-15
9161	4.09265e-11	Ca	8	485.369A	-30.409000000000002	5.533352941566239e-15
9162	6.16037e-11	Mg	6	322.455A	-30.410999999999998	5.5079294941531015e-15
9163	1.03054e-12	Li	1	1.92758m	-30.414	5.470013174214394e-15
9164	1.43063e-12	Mn	12	1.38851m	-30.416	5.444880746597244e-15
9165	6.54886e-11	Si	11	303.327A	-30.416999999999998	5.4323578683862905e-15
9166	2.77405e-11	Be	2	716.081A	-30.416999999999998	5.4323578683862905e-15
9167	1.4263700000000001e-12	N	1	1.39266m	-30.418000000000003	5.419863791995892e-15
9168	1.4848799999999998e-12	K	1	1.33778m	-30.418000000000003	5.419863791995892e-15
9169	2.15224e-11	Ne	9	922.966A	-30.419	5.4073984511838764e-15
9170	2.09237e-12	N	1	9493.77A	-30.419	5.4073984511838764e-15
9171	2.04915e-12	N	1	9694.01A	-30.42	5.3949617798601145e-15
9172	7.97225e-12	Fe	2	2491.70A	-30.421999999999997	5.370174182077252e-15
9173	6.09338e-11	F	2	326.000A	-30.421999999999997	5.370174182077252e-15
9174	5.26317e-12	Ni	4	3774.24A	-30.424	5.345500472960972e-15
9175	1.86558e-12	Cl	12	1.06478m	-30.424	5.345500472960972e-15
9176	6.92582e-11	Fe	10	286.817A	-30.426	5.320940129240514e-15
9177	7.94099e-12	Cr	7	2501.51A	-30.428	5.296492630049112e-15
9178	6.96509e-11	F	8	285.200A	-30.432	5.2479340937417985e-15
9179	2.75289e-12	Si	2	7215.86A	-30.432	5.2479340937417985e-15
9180	5.82279e-11	B	3	341.150A	-30.436	5.1998207447712335e-15
9181	2.38493e-11	Ar	1	832.917A	-30.436999999999998	5.187861488924124e-15
9182	7.89818e-11	Fe	7	251.507A	-30.436999999999998	5.187861488924124e-15
9183	1.21604e-11	Fe	7	1633.53A	-30.436999999999998	5.187861488924124e-15
9184	1.03251e-11	Mg	3	1923.89A	-30.438000000000002	5.175929738602108e-15
9185	5.3666e-11	F	2	370.150A	-30.44	5.152148501635425e-15
9186	1.7792099999999998e-12	Fe	2	1.11648m	-30.441	5.140298888904964e-15
9187	1.28931e-12	Cr	7	1.54070m	-30.441	5.140298888904964e-15
9188	6.23527e-11	Fe	9	318.582A	-30.441	5.140298888904964e-15
9189	5.03165e-11	Ne	9	394.790A	-30.441	5.140298888904964e-15
9190	1.04084e-11	Mg	3	1908.50A	-30.441999999999997	5.128476529527509e-15
9191	8.043089999999999e-12	Ca	1	2469.76A	-30.444000000000003	5.104913320251771e-15
9192	3.51004e-11	Ca	11	565.932A	-30.444000000000003	5.104913320251771e-15
9193	1.2466899999999999e-10	Ne	9	159.337A	-30.445	5.093172345423821e-15
9194	1.1724e-11	Ca	2	1694.34A	-30.445	5.093172345423821e-15
9195	1.9037499999999998e-10	Al	6	104.344A	-30.445999999999998	5.0814583740886375e-15
9196	1.4449600000000001e-12	Fe	2	1.37474m	-30.445999999999998	5.0814583740886375e-15
9197	5.23612e-11	Mn	10	379.374A	-30.447	5.069771344139867e-15
9198	8.85366e-13	Fe	2	2.24364m	-30.447	5.069771344139867e-15
9199	1.92278e-11	P	4	1033.11A	-30.447	5.069771344139867e-15
9200	1.7570099999999998e-12	S	1	1.13059m	-30.448	5.058111193614084e-15
9201	3.60826e-11	Ne	9	550.528A	-30.449	5.046477860690328e-15
9202	1.9807700000000003e-12	Fe	2	1.00286m	-30.45	5.0348712836898695e-15
9203	1.38052e-12	N	1	1.43891m	-30.451	5.02329140107571e-15
9204	6.80868e-12	Na	2	2917.52A	-30.451999999999998	5.011738151452545e-15
9205	4.4527e-11	Ne	9	446.121A	-30.453000000000003	5.0002114735660755e-15
9206	2.84462e-11	Ne	3	698.317A	-30.456	4.965790259896995e-15
9207	3.79932e-11	Mn	6	522.843A	-30.456	4.965790259896995e-15
9208	3.14343e-12	Co	12	6319.37A	-30.456999999999997	4.954369259228671e-15
9209	1.29015e-11	B	1	1539.70A	-30.458000000000002	4.942974526132887e-15
9210	9.29506e-11	F	3	213.710A	-30.458000000000002	4.942974526132887e-15
9211	1.1871500000000001e-10	Ni	13	167.329A	-30.461	4.908947328838469e-15
9212	1.7122099999999998e-12	N	1	1.16016m	-30.461	4.908947328838469e-15
9213	7.29901e-13	Fe	4	2.72153m	-30.462	4.89765706328368e-15
9214	1.33879e-10	Ni	11	148.377A	-30.464000000000002	4.875154373122518e-15
9215	4.90157e-11	Fe	12	405.267A	-30.465999999999998	4.8527550734311936e-15
9216	4.9042e-10	Ar	11	40.5050A	-30.469	4.819348942480585e-15
9217	5.5674e-12	Fe	12	3567.99A	-30.47	4.8082647474960605e-15
9218	3.29382e-11	Fe	8	603.083A	-30.47	4.8082647474960605e-15
9219	5.58008e-11	Mg	8	355.989A	-30.47	4.8082647474960605e-15
9220	1.37118e-12	Fe	2	1.44871m	-30.47	4.8082647474960605e-15
9221	3.52215e-11	Si	11	563.987A	-30.473000000000003	4.775164885794926e-15
9222	9.43166e-13	Li	2	2.10615m	-30.476999999999997	4.7313859109758995e-15
9223	9.23046e-12	Cr	7	2152.05A	-30.476999999999997	4.7313859109758995e-15
9224	1.35734e-11	Fe	10	1463.49A	-30.478	4.720504025349733e-15
9225	4.60726e-12	Fe	10	4311.56A	-30.479	4.709647167366073e-15
9226	2.6368599999999997e-12	Fe	2	7533.37A	-30.482	4.6772261843114376e-15
9227	1.23893e-11	Fe	10	1603.35A	-30.482	4.6772261843114376e-15
9228	1.0036e-11	Mg	3	1979.32A	-30.482	4.6772261843114376e-15
9229	1.16285e-12	N	1	1.70825m	-30.483	4.666468862600025e-15
9230	1.03544e-11	Fe	10	1918.45A	-30.488000000000003	4.613052235243474e-15
9231	2.58382e-11	C	3	768.800A	-30.489	4.602442509519211e-15
9232	6.43773e-11	Al	6	308.563A	-30.49	4.591857185486974e-15
9233	8.414889999999999e-13	Ni	2	2.36063m	-30.49	4.591857185486974e-15
9234	4.57843e-12	Fe	2	4338.70A	-30.496	4.528854542994067e-15
9235	2.37954e-11	Ar	1	834.801A	-30.499000000000002	4.497678127611425e-15
9236	5.623170000000001e-13	O	7	3.53261m	-30.500999999999998	4.4770131737279326e-15
9237	8.43525e-11	Mn	8	235.494A	-30.503	4.4564431666829114e-15
9238	2.65578e-12	Fe	2	7479.69A	-30.503	4.4564431666829114e-15
9239	3.3535199999999996e-12	Fe	2	5923.46A	-30.504	4.4461936318211106e-15
9240	7.1345e-11	P	9	278.428A	-30.505	4.435967670235376e-15
9241	2.30718e-11	Ne	9	860.983A	-30.505	4.435967670235376e-15
9242	2.39929e-11	P	4	827.931A	-30.505	4.435967670235376e-15
9243	9.73776e-11	Si	9	203.994A	-30.506	4.4257652277086046e-15
9244	3.6050300000000004e-12	Fe	2	5510.21A	-30.506	4.4257652277086046e-15
9245	4.3266e-12	Fe	2	4591.24A	-30.506999999999998	4.4155862501485365e-15
9246	3.25844e-11	Mg	6	609.631A	-30.51	4.3851895682092856e-15
9247	3.57127e-11	Ne	1	556.229A	-30.511	4.375103912076423e-15
9248	6.58659e-11	Fe	7	301.589A	-30.513	4.355002135556706e-15
9249	2.95315e-12	O	1	6726.54A	-30.514	4.344985908592305e-15
9250	8.04823e-12	Fe	2	2468.18A	-30.514	4.344985908592305e-15
9251	7.65504e-11	Fe	12	259.495A	-30.517	4.315075235985829e-15
9252	5.31421e-11	Ca	9	373.799A	-30.518	4.3051508383421686e-15
9253	1.27326e-12	Fe	12	1.56013m	-30.521	4.275514388430444e-15
9254	3.4720800000000003e-12	F	3	5721.20A	-30.521	4.275514388430444e-15
9255	2.2214499999999998e-13	Ni	4	8.94211m	-30.521	4.275514388430444e-15
9256	3.3752300000000004e-12	Mn	5	5885.36A	-30.522	4.265680978211322e-15
9257	1.6603299999999999e-12	N	1	1.19641m	-30.526	4.226572979933194e-15
9258	5.92296e-11	Fe	12	335.380A	-30.529	4.1974774561939435e-15
9259	6.3402e-11	Al	6	313.310A	-30.53	4.187823525938414e-15
9260	7.57231e-11	Na	2	262.330A	-30.531	4.178191799106369e-15
9261	2.94829e-11	O	2	673.761A	-30.531999999999996	4.1685822246313156e-15
9262	1.84798e-12	Na	1	1.07493m	-30.534000000000002	4.149429329073234e-15
9263	4.2845699999999996e-13	Fe	2	4.63628m	-30.535999999999998	4.130364433076853e-15
9264	1.00802e-11	Cl	10	1970.64A	-30.537	4.120864858491169e-15
9265	4.086069999999999e-12	Ca	2	4861.51A	-30.54	4.092497024341439e-15
9266	5.31904e-13	K	1	3.73459m	-30.543000000000003	4.064324472988366e-15
9267	1.7247900000000002e-12	N	1	1.15170m	-30.544	4.05497678609608e-15
9268	9.71947e-14	Mg	2	20.4378m	-30.544	4.05497678609608e-15
9269	5.62284e-12	Fe	10	3532.82A	-30.544	4.05497678609608e-15
9270	3.93915e-12	Sc	7	5042.83A	-30.546	4.036345860114732e-15
9271	2.85162e-11	Ne	3	696.602A	-30.546	4.036345860114732e-15
9272	1.17172e-12	N	1	1.69532m	-30.546999999999997	4.027062522246389e-15
9273	7.85407e-12	Mg	3	2529.19A	-30.549	4.008559850657336e-15
9274	1.77105e-10	Al	6	112.162A	-30.55	3.999340418837338e-15
9275	3.1319099999999997e-12	Fe	2	6342.60A	-30.551	3.990142191122151e-15
9276	2.69162e-12	N	1	7380.10A	-30.554000000000002	3.962674245484843e-15
9277	5.7614199999999995e-12	Ne	3	3447.84A	-30.558000000000003	3.926344229630215e-15
9278	6.21115e-11	Mg	6	319.819A	-30.559	3.917313888491401e-15
9279	4.0502e-12	F	2	4904.56A	-30.561999999999998	3.8903472893630535e-15
9280	1.35807e-12	N	1	1.46269m	-30.561999999999998	3.8903472893630535e-15
9281	1.3254000000000002e-09	F	9	14.9875A	-30.563000000000002	3.8813997388893726e-15
9282	4.0534899999999996e-13	Cl	11	4.90059m	-30.565	3.8635663269972945e-15
9283	4.4341e-14	Si	1	44.7993m	-30.566999999999997	3.8458148521900885e-15
9284	6.32488e-13	K	1	3.14068m	-30.57	3.819340448965527e-15
9285	3.58512e-11	Ne	1	554.081A	-30.570999999999998	3.810556209692986e-15
9286	8.089820000000001e-15	Mg	1	245.549m	-30.574	3.784324525256116e-15
9287	1.36535e-12	N	1	1.45490m	-30.574	3.784324525256116e-15
9288	9.52327e-12	Mg	3	2085.89A	-30.58	3.732401646231206e-15
9289	4.39289e-11	Cl	6	452.196A	-30.58	3.732401646231206e-15
9290	4.17187e-12	Fe	9	4761.53A	-30.58	3.732401646231206e-15
9291	6.71154e-13	Fe	2	2.95975m	-30.581999999999997	3.715252818390309e-15
9292	3.16539e-12	Fe	2	6275.51A	-30.581999999999997	3.715252818390309e-15
9293	9.934940000000001e-13	O	7	1.99945m	-30.581999999999997	3.715252818390309e-15
9294	7.4467e-11	Fe	11	266.755A	-30.581999999999997	3.715252818390309e-15
9295	7.04796e-12	Cr	5	2818.47A	-30.583000000000002	3.706707974024892e-15
9296	1.02508e-11	Mg	3	1937.84A	-30.59	3.6474418122538636e-15
9297	4.63886e-11	Mg	8	428.219A	-30.59	3.6474418122538636e-15
9298	2.42745e-12	Na	1	8183.26A	-30.59	3.6474418122538636e-15
9299	1.55527e-11	Ni	13	1277.23A	-30.595	3.605689891084679e-15
9300	6.27044e-12	Ni	7	3167.95A	-30.596999999999998	3.5891232508753355e-15
9301	6.34774e-12	Na	2	3129.38A	-30.601999999999997	3.5480388967579933e-15
9302	1.4200799999999997e-10	Ti	12	139.883A	-30.601999999999997	3.5480388967579933e-15
9303	8.06402e-11	P	8	246.334A	-30.601999999999997	3.5480388967579933e-15
9304	5.07182e-11	Fe	10	391.663A	-30.604	3.531737138806822e-15
9305	2.80313e-11	Be	2	708.652A	-30.605999999999998	3.5155102806299012e-15
9306	7.16978e-11	Si	8	277.058A	-30.609	3.4913096780823063e-15
9307	4.39294e-11	Fe	10	452.191A	-30.611	3.4752685672149515e-15
9308	2.40712e-12	Fe	2	8252.36A	-30.612	3.4672756713108894e-15
9309	9.33831e-11	Ar	11	212.720A	-30.613000000000003	3.459301158557223e-15
9310	2.63467e-12	Fe	2	7539.65A	-30.613000000000003	3.459301158557223e-15
9311	5.7346099999999995e-12	Fe	2	3463.96A	-30.613000000000003	3.459301158557223e-15
9312	1.40462e-11	F	8	1414.23A	-30.616	3.4354874968843345e-15
9313	5.91419e-12	Fe	2	3358.78A	-30.618000000000002	3.4197028656420845e-15
9314	4.65453e-11	P	9	426.777A	-30.618000000000002	3.4197028656420845e-15
9315	1.7378799999999999e-12	N	1	1.14303m	-30.623	3.3805578506376925e-15
9316	4.99647e-10	Ar	11	39.7570A	-30.624000000000002	3.37278278333705e-15
9317	5.86941e-11	B	3	338.440A	-30.625	3.3650255981950012e-15
9318	4.1620300000000006e-12	Fe	2	4772.78A	-30.625	3.3650255981950012e-15
9319	1.14247e-11	Fe	9	1738.73A	-30.627	3.349564709969876e-15
9320	5.26876e-12	V	9	3770.24A	-30.627	3.349564709969876e-15
9321	6.36164e-11	Fe	12	312.254A	-30.628	3.341860924914708e-15
9322	1.06902e-11	Mg	3	1858.19A	-30.629	3.3341748580734914e-15
9323	7.78804e-11	S	10	255.064A	-30.629	3.3341748580734914e-15
9324	1.17979e-10	Sc	11	168.373A	-30.629	3.3341748580734914e-15
9325	5.9065e-12	Ti	3	3363.15A	-30.633000000000003	3.3036069592375153e-15
9326	2.81521e-11	Ar	10	705.611A	-30.634	3.2960088740759176e-15
9327	3.6603800000000003e-13	Na	1	5.42688m	-30.639	3.2582797724844884e-15
9328	2.49356e-11	O	2	796.632A	-30.64	3.2507859369594998e-15
9329	2.96788e-11	Fe	8	669.314A	-30.643	3.22840768397556e-15
9330	2.38475e-11	Ar	1	832.979A	-30.644000000000002	3.220982552347629e-15
9331	5.61328e-11	Mg	8	353.883A	-30.644000000000002	3.220982552347629e-15
9332	1.37351e-11	Mg	3	1446.26A	-30.645	3.2135744980485773e-15
9333	5.40696e-12	Ti	1	3673.87A	-30.647	3.1988094644202757e-15
9334	3.62645e-12	Fe	2	5477.67A	-30.647	3.1988094644202757e-15
9335	2.44127e-12	S	2	8136.92A	-30.647	3.1988094644202757e-15
9336	1.0045e-11	Mg	3	1977.55A	-30.648000000000003	3.191452406808262e-15
9337	3.1187e-12	Fe	2	6369.46A	-30.649	3.1841122699592612e-15
9338	1.5841700000000001e-12	K	1	1.25393m	-30.65	3.176789014956547e-15
9339	3.67e-12	Fe	2	5412.65A	-30.651999999999997	3.162192995270576e-15
9340	7.9217e-11	P	9	250.760A	-30.651999999999997	3.162192995270576e-15
9341	7.13827e-12	Zn	2	2782.81A	-30.653000000000002	3.15492015320065e-15
9342	2.82977e-11	Fe	8	701.982A	-30.654	3.147664038203365e-15
9343	4.42307e-12	B	4	4491.10A	-30.654	3.147664038203365e-15
9344	8.56392e-13	Sc	10	2.31955m	-30.658	3.1188060808420536e-15
9345	2.5104e-12	Fe	1	7912.87A	-30.66	3.1044764685390724e-15
9346	9.24148e-13	Zn	2	2.14949m	-30.662	3.0902126948241373e-15
9347	2.65464e-11	N	5	748.291A	-30.663	3.083105402851298e-15
9348	5.18016e-12	Fe	2	3834.72A	-30.664	3.07601445719639e-15
9349	8.36858e-11	Fe	12	237.369A	-30.665	3.068939820263952e-15
9350	2.7593400000000003e-10	S	9	71.9900A	-30.665	3.068939820263952e-15
9351	5.07148e-11	F	7	391.690A	-30.668000000000003	3.0478133871421608e-15
9352	5.53644e-12	Fe	2	3587.95A	-30.668000000000003	3.0478133871421608e-15
9353	4.20602e-10	Mg	10	47.2286A	-30.668000000000003	3.0478133871421608e-15
9354	5.06761e-12	Fe	9	3919.89A	-30.668000000000003	3.0478133871421608e-15
9355	9.89909e-13	Fe	2	2.00670m	-30.669	3.0408036108709823e-15
9356	1.03055e-12	Li	1	1.92757m	-30.67	3.0338099566378215e-15
9357	4.63785e-11	Mg	8	428.312A	-30.67	3.0338099566378215e-15
9358	5.62525e-11	Ni	13	353.130A	-30.673000000000002	3.0129253557962366e-15
9359	5.70832e-12	Fe	2	3479.91A	-30.675	2.9990822212353584e-15
9360	2.4614799999999997e-12	S	11	8070.12A	-30.677	2.9853026901003338e-15
9361	2.47337e-12	Fe	2	8031.32A	-30.680999999999997	2.9579332705257404e-15
9362	1.26083e-10	Ni	13	157.551A	-30.682	2.951130212786376e-15
9363	9.11738e-13	Fe	2	2.17875m	-30.685	2.9308147752980347e-15
9364	1.2511399999999998e-10	Ni	13	158.771A	-30.685	2.9308147752980347e-15
9365	1.17343e-11	Ca	2	1692.85A	-30.686999999999998	2.9173489045855693e-15
9366	3.20987e-12	Fe	2	6188.55A	-30.688000000000002	2.910639188297647e-15
9367	1.39177e-12	Fe	9	1.42728m	-30.689	2.9039449039290025e-15
9368	8.120180000000001e-13	Li	1	2.44631m	-30.69	2.8972660159871357e-15
9369	5.37944e-11	Fe	9	369.266A	-30.69	2.8972660159871357e-15
9370	3.98986e-11	Na	8	497.873A	-30.691999999999997	2.883954287822102e-15
9371	5.7731199999999995e-12	Cr	7	3440.85A	-30.693	2.877321377021406e-15
9372	5.90647e-13	He	1	3.36317m	-30.695	2.86410128614847e-15
9373	7.01793e-11	Mg	7	283.053A	-30.695	2.86410128614847e-15
9374	4.09122e-11	Fe	8	485.539A	-30.695	2.86410128614847e-15
9375	8.502280000000001e-13	K	12	2.33637m	-30.695	2.86410128614847e-15
9376	3.2398900000000002e-12	Fe	2	6131.22A	-30.695999999999998	2.8575140359846008e-15
9377	2.43625e-13	Cr	4	8.15372m	-30.697	2.8509419360756704e-15
9378	4.80302e-15	He	1	413.582m	-30.7	2.831316189832995e-15
9379	9.7069e-14	Mg	2	20.4643m	-30.7	2.831316189832995e-15
9380	1.80597e-13	Ni	3	10.9993m	-30.701	2.8248043432982e-15
9381	6.83822e-12	Na	2	2904.92A	-30.703000000000003	2.811825546277135e-15
9382	1.9552e-13	Mg	3	10.1598m	-30.705	2.798906381411707e-15
9383	5.64263e-11	S	11	352.043A	-30.706999999999997	2.7860465747169794e-15
9384	3.58285e-11	Ne	1	554.431A	-30.706999999999997	2.7860465747169794e-15
9385	5.09273e-11	Ar	7	390.055A	-30.713	2.7478205826564343e-15
9386	1.18553e-11	P	10	1675.58A	-30.713	2.7478205826564343e-15
9387	7.869889999999999e-12	Si	1	2524.11A	-30.713	2.7478205826564343e-15
9388	1.24595e-11	Zn	2	1594.33A	-30.714000000000002	2.7415007706892423e-15
9389	3.46496e-12	F	3	5732.95A	-30.714000000000002	2.7415007706892423e-15
9390	5.26296e-11	Fe	9	377.439A	-30.717	2.722628412129866e-15
9391	1.48275e-12	K	1	1.33971m	-30.719	2.7101190708692396e-15
9392	4.45248e-12	Fe	2	4461.44A	-30.719	2.7101190708692396e-15
9393	4.78765e-12	Fe	2	4149.10A	-30.72	2.7038859699729738e-15
9394	4.08434e-12	Ca	2	4863.57A	-30.72	2.7038859699729738e-15
9395	2.6095e-12	V	4	7612.37A	-30.72	2.7038859699729738e-15
9396	6.19021e-11	Na	6	320.901A	-30.721999999999998	2.691462742411893e-15
9397	3.87539e-11	Mg	6	512.580A	-30.723000000000003	2.6852725498803403e-15
9398	5.77762e-11	Cl	7	343.817A	-30.726	2.6667872636703897e-15
9399	3.59233e-11	Ne	1	552.969A	-30.728	2.654534489181546e-15
9400	4.03479e-11	Na	8	492.330A	-30.728	2.654534489181546e-15
9401	3.60018e-12	Fe	2	5517.63A	-30.732	2.630197570700694e-15
9402	3.37986e-10	Ne	9	58.7730A	-30.735	2.612091417980612e-15
9403	4.8093e-11	Na	4	413.043A	-30.737	2.6000899480753396e-15
9404	1.4069e-11	N	1	1411.93A	-30.739	2.5881436199154286e-15
9405	7.0001100000000006e-12	Fe	2	2837.73A	-30.739	2.5881436199154286e-15
9406	2.31112e-11	Cr	5	859.516A	-30.74	2.582191054771571e-15
9407	4.05909e-12	Fe	2	4893.82A	-30.74	2.582191054771571e-15
9408	5.496e-11	Cl	7	361.435A	-30.74	2.582191054771571e-15
9409	5.42671e-11	F	2	366.050A	-30.741999999999997	2.570326964556282e-15
9410	7.42685e-11	Ni	13	267.468A	-30.741999999999997	2.570326964556282e-15
9411	8.89738e-11	S	9	223.262A	-30.741999999999997	2.570326964556282e-15
9412	6.2275099999999996e-12	Na	2	3189.79A	-30.743000000000002	2.5644153765826045e-15
9413	1.79445e-12	P	10	1.10700m	-30.743000000000002	2.5644153765826045e-15
9414	7.61411e-11	Na	2	260.890A	-30.744	2.558517384884015e-15
9415	3.65438e-12	Fe	2	5435.80A	-30.744	2.558517384884015e-15
9416	4.41854e-11	S	11	449.570A	-30.745	2.552632958189887e-15
9417	3.84307e-12	Fe	1	5168.90A	-30.745	2.552632958189887e-15
9418	3.5873199999999997e-12	Fe	10	5537.41A	-30.746	2.546762065301617e-15
9419	1.02965e-13	Ni	13	19.2924m	-30.747	2.5409046750922737e-15
9420	5.49977e-11	Cl	7	361.187A	-30.749000000000002	2.5292302785606565e-15
9421	2.11417e-12	N	1	9395.85A	-30.75	2.5234132103419147e-15
9422	7.73128e-11	Fe	12	256.936A	-30.750999999999998	2.517609521008816e-15
9423	3.12369e-12	Fe	2	6359.29A	-30.750999999999998	2.517609521008816e-15
9424	2.2754e-13	Fe	2	8.73010m	-30.752	2.5118191797907566e-15
9425	1.80333e-12	Fe	9	1.10154m	-30.753	2.506042155987944e-15
9426	4.50295e-11	Mg	6	441.143A	-30.755	2.4945279381817063e-15
9427	6.5774399999999995e-12	Fe	10	3020.09A	-30.756	2.488790683131024e-15
9428	7.01998e-13	Fe	2	2.82970m	-30.756999999999998	2.4830666234008123e-15
9429	1.10136e-10	K	12	180.363A	-30.758000000000003	2.477355728642615e-15
9430	2.89602e-13	Li	1	6.85924m	-30.759	2.471657968577918e-15
9431	9.22667e-12	P	1	2152.94A	-30.76	2.4659733129977045e-15
9432	3.2003099999999997e-13	K	1	6.20705m	-30.76	2.4659733129977045e-15
9433	8.27641e-11	V	7	240.013A	-30.761999999999997	2.454643194802234e-15
9434	1.03094e-10	Fe	8	192.684A	-30.763	2.4489976721157583e-15
9435	1.19214e-10	Cl	11	166.629A	-30.766	2.4321388907236867e-15
9436	2.82391e-11	Be	2	703.438A	-30.768	2.4209642275776778e-15
9437	6.702780000000001e-12	Si	2	2963.61A	-30.768	2.4209642275776778e-15
9438	7.72723e-12	Li	1	2570.71A	-30.772	2.3987686941266193e-15
9439	1.69704e-11	N	1	1170.54A	-30.772	2.3987686941266193e-15
9440	4.51191e-11	Na	4	440.268A	-30.774	2.387747353106871e-15
9441	2.48129e-11	F	1	800.570A	-30.776	2.376776650549355e-15
9442	4.1837599999999997e-10	Mg	10	47.4799A	-30.776999999999997	2.3713102159450587e-15
9443	9.94059e-11	O	5	199.832A	-30.781999999999996	2.344166052364107e-15
9444	1.14967e-13	Ni	4	17.2784m	-30.784000000000002	2.3333955876947433e-15
9445	5.57294e-12	Fe	9	3564.45A	-30.785999999999998	2.3226746088155225e-15
9446	4.30064e-11	Ca	11	461.895A	-30.785999999999998	2.3226746088155225e-15
9447	9.65375e-11	Fe	10	205.769A	-30.791999999999998	2.2908063184712453e-15
9448	1.66765e-12	N	1	1.19116m	-30.793000000000003	2.285537610143845e-15
9449	2.63396e-11	Fe	8	754.166A	-30.794	2.2802810195093718e-15
9450	5.66994e-12	Fe	2	3503.47A	-30.8	2.2489943910163146e-15
9451	4.2324799999999994e-13	Ti	3	4.69334m	-30.81	2.197801028621999e-15
9452	6.13764e-11	F	2	323.650A	-30.81	2.197801028621999e-15
9453	1.20466e-11	K	12	1648.97A	-30.811999999999998	2.187703050151102e-15
9454	1.0220099999999999e-13	Al	1	19.4366m	-30.811999999999998	2.187703050151102e-15
9455	6.10005e-13	N	6	3.25644m	-30.814	2.177651467676854e-15
9456	5.66229e-12	Fe	2	3508.20A	-30.815	2.1726430082844677e-15
9457	5.92208e-12	S	2	3354.31A	-30.816999999999997	2.162660620417301e-15
9458	5.81808e-13	Na	1	3.41426m	-30.816999999999997	2.162660620417301e-15
9459	2.65498e-11	N	5	748.195A	-30.818	2.1576866390168403e-15
9460	3.7687699999999995e-12	Be	2	5270.81A	-30.820999999999998	2.142833228671067e-15
9461	5.70814e-12	Ni	1	3480.03A	-30.822	2.1379048490062055e-15
9462	2.68579e-11	Cl	10	739.614A	-30.824	2.128082068482863e-15
9463	3.28816e-11	Si	11	604.121A	-30.826	2.1183044195364907e-15
9464	2.01334e-11	Fe	8	986.643A	-30.826	2.1183044195364907e-15
9465	8.96761e-12	Mg	10	2215.14A	-30.826	2.1183044195364907e-15
9466	1.5966299999999998e-12	Mn	5	1.24415m	-30.826999999999998	2.1134324545671647e-15
9467	1.06273e-11	Ca	8	1869.19A	-30.826999999999998	2.1134324545671647e-15
9468	1.86593e-12	N	1	1.06459m	-30.829	2.103722114482679e-15
9469	1.7312400000000002e-12	N	1	1.14741m	-30.829	2.103722114482679e-15
9470	4.70016e-11	Mn	6	422.633A	-30.829	2.103722114482679e-15
9471	1.25217e-10	Ni	13	158.640A	-30.83	2.098883687884297e-15
9472	5.9350199999999995e-12	S	2	3346.99A	-30.831	2.094056389358273e-15
9473	3.97954e-11	Ne	9	499.165A	-30.831999999999997	2.089240193310786e-15
9474	5.0142900000000004e-12	Ca	7	3961.57A	-30.834	2.079641006570096e-15
9475	4.00373e-12	Fe	9	4961.49A	-30.838	2.060574743218595e-15
9476	1.4152799999999998e-10	Ti	12	140.357A	-30.840999999999998	2.0463898464612474e-15
9477	1.37148e-10	F	6	144.840A	-30.840999999999998	2.0463898464612474e-15
9478	4.77474e-12	Si	2	4160.32A	-30.845	2.0276284315780035e-15
9479	5.35844e-13	K	1	3.70714m	-30.846	2.022965015593792e-15
9480	4.07374e-11	Fe	8	487.623A	-30.846999999999998	2.0183123251687297e-15
9481	1.00999e-11	Fe	7	1966.80A	-30.849	2.009039022380299e-15
9482	6.052680000000001e-10	Ca	12	32.8193A	-30.851999999999997	1.9952088950297942e-15
9483	7.82577e-12	Mn	11	2538.34A	-30.854	1.9860417428606e-15
9484	4.98905e-12	Fe	2	3981.61A	-30.855999999999998	1.9769167099297145e-15
9485	6.37918e-11	Cl	11	311.395A	-30.859	1.963307711022695e-15
9486	3.5634600000000003e-10	Si	11	55.7448A	-30.861	1.9542871314800216e-15
9487	9.908139999999999e-12	Mg	3	2004.86A	-30.863000000000003	1.9453079977355787e-15
9488	7.267630000000001e-12	P	4	2733.28A	-30.865	1.9363701193632677e-15
9489	2.85891e-11	Fe	8	694.827A	-30.866999999999997	1.9274733068118245e-15
9490	3.59739e-11	Ne	1	552.190A	-30.866999999999997	1.9274733068118245e-15
9491	9.34083e-13	Fe	7	2.12663m	-30.866999999999997	1.9274733068118245e-15
9492	1.15016e-11	O	1	1727.11A	-30.869	1.918617371400941e-15
9493	3.25452e-12	Li	1	6103.66A	-30.87	1.914204673897773e-15
9494	6.2316e-12	C	2	3187.70A	-30.871	1.9098021253172483e-15
9495	4.99505e-12	Cr	7	3976.83A	-30.871	1.9098021253172483e-15
9496	4.84454e-11	Mn	12	410.038A	-30.871	1.9098021253172483e-15
9497	2.75895e-17	B	3	7.20000c	-30.871	1.9098021253172483e-15
9498	1.1764e-10	Sc	11	168.859A	-30.873	1.901027381610238e-15
9499	3.5907e-11	Ne	1	553.220A	-30.875	1.8922929541884243e-15
9500	6.35836e-13	N	6	3.12415m	-30.875999999999998	1.8879408011647692e-15
9501	1.00067e-11	Fe	7	1985.11A	-30.878	1.8792665011183824e-15
9502	1.5761200000000002e-12	N	1	1.26034m	-30.879	1.8749443081053913e-15
9503	5.77986e-11	Cl	7	343.684A	-30.88	1.870632055860492e-15
9504	4.51e-14	O	1	44.0453m	-30.881999999999998	1.8620372822749627e-15
9505	6.42295e-12	Na	2	3092.73A	-30.883000000000003	1.8577547153656838e-15
9506	2.73529e-11	Fe	8	726.228A	-30.883000000000003	1.8577547153656838e-15
9507	4.114430000000001e-12	Be	2	4827.99A	-30.883000000000003	1.8577547153656838e-15
9508	5.14093e-11	Ne	6	386.398A	-30.885	1.84921910778535e-15
9509	1.91837e-12	N	1	1.03548m	-30.888	1.8364891729882715e-15
9510	4.94325e-11	Ne	9	401.850A	-30.889	1.8322653650998364e-15
9511	3.51986e-11	Ne	9	564.354A	-30.89	1.8280512716999558e-15
9512	6.91606e-11	Fe	12	287.222A	-30.893	1.815467055261522e-15
9513	2.09891e-12	N	1	9464.17A	-30.895	1.8071257418305476e-15
9514	3.3892800000000003e-12	Mn	5	5860.97A	-30.898000000000003	1.794685575726487e-15
9515	4.3643e-11	Ne	9	455.157A	-30.898000000000003	1.794685575726487e-15
9516	1.22954e-10	Ni	13	161.560A	-30.899	1.7905579134437415e-15
9517	2.20354e-11	P	10	901.479A	-30.899	1.7905579134437415e-15
9518	3.41469e-11	Ca	11	581.735A	-30.901	1.7823310471235514e-15
9519	4.8884e-11	Al	10	406.359A	-30.901999999999997	1.778231799468095e-15
9520	4.66396e-11	Al	6	425.914A	-30.903000000000002	1.7741419798205926e-15
9521	1.3055500000000002e-10	Ni	12	152.154A	-30.903000000000002	1.7741419798205926e-15
9522	3.40878e-11	Cl	7	582.744A	-30.905	1.765990537864186e-15
9523	5.15112e-11	Ne	6	385.634A	-30.905	1.765990537864186e-15
9524	3.4899e-12	Mn	5	5691.98A	-30.905	1.765990537864186e-15
9525	8.74335e-11	Al	8	227.195A	-30.908	1.753833544512439e-15
9526	1.11762e-12	Fe	2	1.77738m	-30.909000000000002	1.7497998392941906e-15
9527	1.7688700000000002e-10	Al	6	112.300A	-30.910999999999998	1.741760239314287e-15
9528	3.89293e-11	Mn	6	510.270A	-30.910999999999998	1.741760239314287e-15
9529	5.87975e-12	Ti	3	3378.45A	-30.912	1.7377543019274452e-15
9530	7.509989999999999e-12	Fe	8	2645.07A	-30.912	1.7377543019274452e-15
9531	1.01748e-12	Fe	2	1.95233m	-30.912	1.7377543019274452e-15
9532	6.06484e-11	Ne	6	327.535A	-30.912	1.7377543019274452e-15
9533	9.02092e-14	Mn	5	22.0204m	-30.913	1.733757577940924e-15
9534	2.4086e-11	P	4	824.731A	-30.914	1.7297700461644901e-15
9535	2.29266e-12	N	1	8664.39A	-30.916	1.721822474724539e-15
9536	4.10329e-11	C	3	484.111A	-30.918000000000003	1.713911419058409e-15
9537	1.1392e-12	Fe	2	1.74372m	-30.918000000000003	1.713911419058409e-15
9538	1.3766399999999999e-12	Fe	1	1.44297m	-30.921	1.7021129358388155e-15
9539	7.31364e-12	Fe	9	2716.08A	-30.924	1.6903956728063985e-15
9540	3.4838800000000003e-12	Mn	5	5701.82A	-30.924	1.6903956728063985e-15
9541	3.2989699999999996e-12	Fe	2	6021.41A	-30.927	1.678759070845336e-15
9542	1.04754e-11	Mg	3	1896.30A	-30.927	1.678759070845336e-15
9543	7.64283e-11	Na	2	259.910A	-30.928	1.6748980321250773e-15
9544	3.61446e-12	Fe	2	5495.82A	-30.929000000000002	1.6710458735474536e-15
9545	1.0127e-11	Fe	9	1961.53A	-30.93	1.667202574688718e-15
9546	4.4661499999999996e-13	Ti	3	4.44778m	-30.932	1.6595424746675676e-15
9547	6.6566e-12	Na	2	2984.17A	-30.933000000000003	1.6557256328920522e-15
9548	8.39838e-11	Fe	10	236.527A	-30.933000000000003	1.6557256328920522e-15
9549	6.69465e-12	C	1	2967.21A	-30.936	1.6443276978070176e-15
9550	1.17226e-10	Fe	8	169.455A	-30.936	1.6443276978070176e-15
9551	1.15577e-12	N	1	1.71873m	-30.938000000000002	1.6367726982982607e-15
9552	5.3027e-11	Fe	9	374.610A	-30.938000000000002	1.6367726982982607e-15
9553	6.1664e-11	F	2	322.140A	-30.941	1.6255052342972509e-15
9554	9.39829e-12	Fe	9	2113.63A	-30.941	1.6255052342972509e-15
9555	1.1345699999999999e-13	Mn	6	17.5084m	-30.941	1.6255052342972509e-15
9556	5.63595e-11	Mg	8	352.460A	-30.943	1.6180367161527374e-15
9557	6.82084e-11	Ar	7	291.232A	-30.944000000000003	1.614315334972816e-15
9558	1.93218e-11	Fe	10	1028.08A	-30.945	1.6106025127321138e-15
9559	7.2167e-12	V	9	2752.57A	-30.945	1.6106025127321138e-15
9560	3.65547e-13	Na	1	5.43417m	-30.945	1.6106025127321138e-15
9561	3.62923e-11	Ca	11	547.346A	-30.945	1.6106025127321138e-15
9562	1.04727e-12	Fe	2	1.89679m	-30.947	1.6032024663735317e-15
9563	5.67669e-11	Ti	12	349.930A	-30.947	1.6032024663735317e-15
9564	5.20588e-11	Sc	11	381.577A	-30.947	1.6032024663735317e-15
9565	8.85434e-13	Zn	2	2.24347m	-30.949	1.5958364201395339e-15
9566	5.99964e-12	Ni	1	3310.94A	-30.949	1.5958364201395339e-15
9567	2.69598e-10	Ne	9	73.6817A	-30.949	1.5958364201395339e-15
9568	2.76752e-10	S	9	71.7770A	-30.95	1.5921660982235767e-15
9569	4.429169999999999e-12	Fe	2	4484.92A	-30.95	1.5921660982235767e-15
9570	1.4607399999999999e-12	Sc	2	1.35989m	-30.951999999999998	1.5848507594951955e-15
9571	6.9007e-11	O	5	287.861A	-30.956	1.5703207603953997e-15
9572	1.06734e-11	Ca	8	1861.12A	-30.958000000000002	1.563105791877141e-15
9573	4.90057e-12	Ni	5	4053.50A	-30.959	1.5595107483172347e-15
9574	3.94707e-11	Ne	9	503.271A	-30.959	1.5595107483172347e-15
9575	4.97825e-12	Ni	4	3990.25A	-30.96	1.5559239731280586e-15
9576	7.092689999999999e-12	Mn	8	2800.69A	-30.962	1.5487751518387852e-15
9577	4.94864e-12	V	9	4014.12A	-30.969	1.5240119497362459e-15
9578	5.46612e-11	F	2	363.410A	-30.969	1.5240119497362459e-15
9579	1.51638e-10	Ne	7	130.999A	-30.971	1.517009750875926e-15
9580	2.74167e-10	Co	10	72.4538A	-30.975	1.5031017218816817e-15
9581	3.18885e-12	Fe	2	6229.35A	-30.975	1.5031017218816817e-15
9582	1.65761e-11	Fe	8	1198.38A	-30.976	1.4996446838531516e-15
9583	1.1021799999999999e-12	Fe	2	1.80229m	-30.98	1.4858958587503135e-15
9584	4.15935e-12	Ti	8	4775.86A	-30.982	1.479068787420265e-15
9585	2.51558e-10	Ne	9	78.9656A	-30.985	1.4688869495055552e-15
9586	4.12767e-11	Fe	12	481.251A	-30.991999999999997	1.4454010714210672e-15
9587	8.120180000000001e-13	Li	1	2.44631m	-30.991999999999997	1.4454010714210672e-15
9588	2.21879e-11	Ne	9	895.285A	-30.994	1.4387600567382236e-15
9589	1.06711e-10	N	5	186.152A	-30.997	1.4288557021737424e-15
9590	6.03335e-11	V	11	329.244A	-30.999000000000002	1.4222907065573553e-15
9591	1.27481e-12	Fe	2	1.55823m	-31.003	1.4092510669811403e-15
9592	1.13161e-11	Ca	2	1755.41A	-31.004	1.4060098794690808e-15
9593	1.95386e-12	N	1	1.01668m	-31.004	1.4060098794690808e-15
9594	2.8787599999999997e-12	N	1	6900.36A	-31.006	1.3995498508732941e-15
9595	7.825160000000001e-12	Mn	8	2538.54A	-31.006999999999998	1.396330975539138e-15
9596	3.3732e-10	S	9	58.8890A	-31.006999999999998	1.396330975539138e-15
9597	4.1042300000000006e-12	Fe	2	4840.00A	-31.008000000000003	1.3931195034127909e-15
9598	1.04463e-11	Mg	3	1901.58A	-31.008000000000003	1.3931195034127909e-15
9599	5.18861e-11	Fe	12	382.848A	-31.013	1.3771725963256555e-15
9600	6.68029e-11	Fe	12	297.359A	-31.015	1.3708450630106286e-15
9601	1.71607e-12	N	1	1.15756m	-31.015	1.3708450630106286e-15
9602	5.24994e-11	Ca	9	378.375A	-31.016	1.3676922068565437e-15
9603	3.06011e-11	Ar	12	649.141A	-31.017	1.3645466020703785e-15
9604	3.63122e-11	Ca	11	547.047A	-31.019000000000002	1.3582770799294654e-15
9605	9.54334e-11	F	3	208.150A	-31.02	1.3551531293343463e-15
9606	4.53013e-13	V	4	4.38496m	-31.021	1.3520363636262063e-15
9607	3.59628e-11	Ne	1	552.361A	-31.024	1.3427290107658664e-15
9608	8.00018e-12	Li	1	2483.00A	-31.025	1.339640819737506e-15
9609	1.0683e-11	P	1	1859.44A	-31.028000000000002	1.3304187972010811e-15
9610	4.51614e-11	Mg	6	439.855A	-31.031	1.3212602586212798e-15
9611	3.5436900000000002e-12	O	5	5605.58A	-31.031999999999996	1.3182214443526612e-15
9612	1.52319e-11	Ar	11	1304.14A	-31.034000000000002	1.3121647669775754e-15
9613	1.5626899999999999e-12	N	1	1.27117m	-31.035999999999998	1.3061359175072965e-15
9614	6.12985e-13	Mn	8	3.24061m	-31.037	1.3031318882579553e-15
9615	3.7822599999999996e-10	Ne	9	52.5201A	-31.045	1.279347050780988e-15
9616	2.7106e-12	Fe	2	7328.43A	-31.045	1.279347050780988e-15
9617	1.02315e-11	Mg	3	1941.51A	-31.046	1.276404634215394e-15
9618	1.22077e-11	Fe	8	1627.21A	-31.046	1.276404634215394e-15
9619	7.83291e-12	Mg	9	2536.03A	-31.046999999999997	1.273468985020108e-15
9620	8.246839999999999e-12	Cr	7	2408.74A	-31.046999999999997	1.273468985020108e-15
9621	2.52541e-11	Na	7	786.585A	-31.048000000000002	1.2705400876305901e-15
9622	3.97241e-11	Fe	8	500.061A	-31.048000000000002	1.2705400876305901e-15
9623	1.10476e-13	Ca	6	17.9807m	-31.048000000000002	1.2705400876305901e-15
9624	3.3615199999999996e-12	Fe	2	5909.37A	-31.049	1.2676179265181591e-15
9625	1.17361e-11	Ca	2	1692.60A	-31.05	1.2647024861897764e-15
9626	2.97768e-11	Ca	11	667.113A	-31.053	1.2559963355129209e-15
9627	1.17223e-11	Ca	2	1694.59A	-31.053	1.2559963355129209e-15
9628	7.80233e-11	Fe	11	254.597A	-31.055999999999997	1.2473501175557753e-15
9629	2.89601e-13	Li	1	6.85924m	-31.06	1.2359143429400073e-15
9630	1.17009e-11	Cl	12	1697.68A	-31.061	1.2330718188304508e-15
9631	9.11637e-12	Sc	6	2178.99A	-31.061	1.2330718188304508e-15
9632	2.87258e-12	Cr	4	6915.20A	-31.061999999999998	1.2302358323449393e-15
9633	4.81612e-11	Fe	12	412.458A	-31.066	1.2189569624391052e-15
9634	3.19017e-11	Fe	8	622.678A	-31.066999999999997	1.2161534392224474e-15
9635	2.11797e-12	Fe	2	9379.02A	-31.069000000000003	1.2105657217326985e-15
9636	1.1279e-11	Fe	7	1761.18A	-31.072	1.2022322459210227e-15
9637	3.46481e-12	F	3	5733.21A	-31.073	1.1994671884849327e-15
9638	6.18696e-11	F	2	321.070A	-31.08	1.1802890344652626e-15
9639	3.41138e-11	Cl	7	582.299A	-31.08	1.1802890344652626e-15
9640	3.1814099999999997e-13	K	1	6.24391m	-31.081	1.177574445015049e-15
9641	7.66317e-11	Na	2	259.220A	-31.081	1.177574445015049e-15
9642	3.5197e-11	Na	4	564.380A	-31.081	1.177574445015049e-15
9643	8.33942e-11	Mn	8	238.199A	-31.081999999999997	1.1748660989473284e-15
9644	5.80526e-12	Co	8	3421.80A	-31.088	1.1587463317553078e-15
9645	5.75524e-12	Ne	3	3451.54A	-31.088	1.1587463317553078e-15
9646	9.85769e-13	Fe	2	2.01512m	-31.089000000000002	1.156081289146417e-15
9647	8.544819999999999e-12	O	1	2324.74A	-31.09	1.1534223759654461e-15
9648	5.86329e-11	B	4	338.794A	-31.090999999999998	1.1507695781150928e-15
9649	6.642810000000001e-12	Fe	10	2990.37A	-31.094	1.1428477360606764e-15
9650	4.96052e-11	Al	10	400.451A	-31.096999999999998	1.1349804275833983e-15
9651	6.95737e-11	Fe	12	285.517A	-31.098000000000003	1.1323700450372929e-15
9652	6.41627e-11	Ca	9	309.595A	-31.1	1.1271672772767167e-15
9653	3.09204e-11	Cr	5	642.438A	-31.1	1.1271672772767167e-15
9654	1.12426e-10	K	12	176.689A	-31.1	1.1271672772767167e-15
9655	5.4703900000000005e-12	Na	2	3631.27A	-31.101999999999997	1.1219884140626266e-15
9656	2.6074900000000002e-12	V	4	7618.23A	-31.101999999999997	1.1219884140626266e-15
9657	1.73114e-09	F	9	11.4748A	-31.104	1.1168333455635804e-15
9658	7.0365e-11	Fe	7	282.306A	-31.105	1.1142647001479367e-15
9659	9.02867e-12	Cr	7	2200.15A	-31.105999999999998	1.1117019624528205e-15
9660	6.14216e-11	Fe	12	323.412A	-31.112	1.0964488397031746e-15
9661	8.49587e-11	Fe	12	233.813A	-31.115	1.0889009389817344e-15
9662	5.829189999999999e-13	Na	1	3.40776m	-31.116999999999997	1.0838978936215856e-15
9663	3.83579e-12	Fe	2	5178.71A	-31.118000000000002	1.0814049976433751e-15
9664	8.58129e-11	Fe	12	231.486A	-31.122	1.0714906170317496e-15
9665	4.84416e-10	Ar	11	41.0070A	-31.122	1.0714906170317496e-15
9666	3.76915e-12	Be	2	5270.27A	-31.123	1.0690262569978408e-15
9667	4.11878e-11	C	3	482.290A	-31.124000000000002	1.0665675648347279e-15
9668	1.69721e-11	N	1	1170.42A	-31.125999999999998	1.0616671320079256e-15
9669	3.65235e-10	Al	11	54.3881A	-31.125999999999998	1.0616671320079256e-15
9670	7.99128e-11	S	11	248.577A	-31.125999999999998	1.0616671320079256e-15
9671	6.09629e-11	Fe	11	325.845A	-31.128	1.0567892146247417e-15
9672	1.02687e-12	Si	11	1.93446m	-31.131	1.0495143288419853e-15
9673	4.8324e-12	V	9	4110.68A	-31.131	1.0495143288419853e-15
9674	9.41551e-13	Ca	9	2.10976m	-31.136999999999997	1.0351144524128663e-15
9675	2.11793e-13	Ti	8	9.37919m	-31.136999999999997	1.0351144524128663e-15
9676	2.2021e-12	N	1	9020.69A	-31.138	1.0327337552359529e-15
9677	8.07476e-12	Mn	6	2460.07A	-31.141	1.0256244660708494e-15
9678	2.03162e-12	V	4	9777.65A	-31.142	1.0232655952568556e-15
9679	2.78268e-11	N	5	713.860A	-31.143	1.020912149695185e-15
9680	1.8238e-12	N	1	1.08918m	-31.144000000000002	1.0185641169081034e-15
9681	6.85239e-10	Ca	12	28.9891A	-31.145	1.0162214844465828e-15
9682	1.90157e-10	Al	6	104.464A	-31.146	1.0138842398902026e-15
9683	2.92462e-11	F	4	679.214A	-31.147	1.0115523708471416e-15
9684	1.55184e-12	Mn	12	1.28006m	-31.147	1.0115523708471416e-15
9685	2.26884e-11	Ar	3	875.535A	-31.148000000000003	1.0092258649540372e-15
9686	5.98618e-12	Fe	2	3318.38A	-31.149	1.00690470987602e-15
9687	2.55363e-11	Na	7	777.891A	-31.151	1.0022784029673603e-15
9688	8.14631e-11	Fe	12	243.846A	-31.155	9.930894593361635e-16
9689	5.49334e-11	F	2	361.610A	-31.158	9.862530795844121e-16
9690	5.950669999999999e-12	Fe	2	3338.19A	-31.16	9.81721658297953e-16
9691	3.4651e-12	Fe	2	5732.72A	-31.162	9.772110570011095e-16
9692	2.39469e-11	Cr	5	829.520A	-31.163	9.749635339381091e-16
9693	3.66798e-13	C	5	5.41564m	-31.165	9.704839834021855e-16
9694	2.96327e-11	Ar	12	670.355A	-31.168000000000003	9.638032186521773e-16
9695	3.6246800000000003e-12	Ti	7	5480.33A	-31.169	9.61586532761665e-16
9696	4.82734e-10	K	10	41.1499A	-31.169	9.61586532761665e-16
9697	5.83095e-11	Ti	12	340.673A	-31.171	9.571684439632352e-16
9698	8.70728e-12	Mg	10	2281.36A	-31.173000000000002	9.527706544389305e-16
9699	4.89707e-11	Fe	3	405.640A	-31.176	9.462118273878253e-16
9700	1.81249e-12	N	1	1.09598m	-31.176	9.462118273878253e-16
9701	4.11166e-11	Na	7	483.125A	-31.178	9.418643789439238e-16
9702	5.32652e-11	Sc	11	372.935A	-31.178	9.418643789439238e-16
9703	1.20849e-12	Fe	7	1.64375m	-31.18	9.375369052112155e-16
9704	6.55086e-13	Be	2	3.03234m	-31.183000000000003	9.310829465521461e-16
9705	1.30672e-11	S	11	1520.18A	-31.184	9.289415151991722e-16
9706	1.41889e-15	Sc	11	1400.00m	-31.185	9.268050090016384e-16
9707	3.2299400000000003e-12	Fe	2	6150.10A	-31.186999999999998	9.22546726788764e-16
9708	1.35075e-12	Fe	2	1.47063m	-31.189	9.183080096054495e-16
9709	1.13282e-11	Ca	2	1753.54A	-31.193	9.09888911167971e-16
9710	6.34655e-11	P	10	312.996A	-31.195999999999998	9.036252799611684e-16
9711	1.30808e-10	Cl	10	151.860A	-31.195999999999998	9.036252799611684e-16
9712	1.1327600000000001e-10	K	12	175.363A	-31.205	8.850919122840958e-16
9713	4.07788e-12	Fe	2	4871.28A	-31.206	8.830562573746656e-16
9714	1.6001399999999999e-12	Ti	3	1.24142m	-31.206999999999997	8.810252843416137e-16
9715	6.14585e-12	Co	8	3232.17A	-31.208000000000002	8.789989824169015e-16
9716	9.22164e-12	P	1	2154.11A	-31.208000000000002	8.789989824169015e-16
9717	2.1785e-11	C	3	911.841A	-31.209	8.769773408573068e-16
9718	1.88387e-12	B	4	1.05445m	-31.21	8.749603489442656e-16
9719	1.29996e-11	Zn	2	1528.08A	-31.211	8.72947995983902e-16
9720	2.23211e-10	Co	10	88.9941A	-31.212	8.709402713069065e-16
9721	5.05933e-11	Ar	7	392.630A	-31.212	8.709402713069065e-16
9722	2.50902e-11	F	1	791.722A	-31.218000000000004	8.589905228000753e-16
9723	8.33064e-11	Mn	8	238.451A	-31.219	8.570148994206081e-16
9724	1.81828e-12	N	1	1.09249m	-31.221	8.530772736342495e-16
9725	6.41971e-11	Cl	11	309.429A	-31.221	8.530772736342495e-16
9726	9.04615e-11	F	3	219.590A	-31.221	8.530772736342495e-16
9727	2.78144e-10	S	9	71.4180A	-31.224	8.472047309893493e-16
9728	3.87938e-11	Ca	9	512.052A	-31.225	8.452562141788405e-16
9729	7.24058e-14	Cr	5	27.4349m	-31.226999999999997	8.413726146436694e-16
9730	3.63419e-13	S	10	5.46599m	-31.23	8.35580646304503e-16
9731	2.5153099999999997e-10	Ne	9	78.9741A	-31.235	8.260158337397634e-16
9732	4.08264e-11	O	5	486.559A	-31.236	8.241160500405992e-16
9733	5.56524e-11	Cl	11	356.938A	-31.237	8.222206357227008e-16
9734	3.50145e-12	Fe	2	5673.21A	-31.239	8.184428750565881e-16
9735	1.8161400000000002e-12	N	1	1.09377m	-31.24	8.165605086790765e-16
9736	8.16415e-12	Li	1	2433.13A	-31.24	8.165605086790765e-16
9737	1.37798e-12	Mn	5	1.44157m	-31.241999999999997	8.128087539344733e-16
9738	2.81306e-10	Na	9	70.6150A	-31.243000000000002	8.109393456759451e-16
9739	2.91966e-11	Si	4	680.368A	-31.244	8.090742369371144e-16
9740	6.09124e-11	Co	12	326.115A	-31.244	8.090742369371144e-16
9741	2.49924e-12	F	7	7948.20A	-31.245	8.072134178293404e-16
9742	1.59789e-11	N	1	1243.17A	-31.245	8.072134178293404e-16
9743	2.54539e-11	F	1	780.409A	-31.249000000000002	7.99812840731381e-16
9744	3.77871e-12	Fe	2	5256.94A	-31.252	7.943069678634772e-16
9745	7.91319e-12	Mn	8	2510.30A	-31.258000000000003	7.834086676976699e-16
9746	3.22817e-11	Fe	8	615.348A	-31.258000000000003	7.834086676976699e-16
9747	6.871350000000001e-13	O	7	2.89091m	-31.258000000000003	7.834086676976699e-16
9748	2.06239e-11	Cl	6	963.178A	-31.259	7.81606877761111e-16
9749	5.16239e-12	Mg	1	3847.92A	-31.259	7.81606877761111e-16
9750	3.47649e-11	F	4	571.393A	-31.261	7.780157203626245e-16
9751	3.49222e-12	Na	1	5688.20A	-31.263	7.744410628336027e-16
9752	6.54351e-12	Ni	1	3035.75A	-31.263	7.744410628336027e-16
9753	8.76889e-12	Zn	2	2265.33A	-31.263	7.744410628336027e-16
9754	1.0507999999999999e-13	Al	1	18.9041m	-31.264	7.726598978158956e-16
9755	2.44545e-12	Fe	2	8123.04A	-31.265	7.708828293640445e-16
9756	6.39805e-12	Ni	1	3104.77A	-31.265	7.708828293640445e-16
9757	6.216169999999999e-10	Ca	12	31.9561A	-31.265	7.708828293640445e-16
9758	3.80422e-11	V	12	522.169A	-31.265	7.708828293640445e-16
9759	2.8694599999999998e-12	N	1	6922.71A	-31.266	7.691098480562217e-16
9760	7.25233e-12	Na	1	2739.04A	-31.266	7.691098480562217e-16
9761	2.0518400000000003e-12	N	1	9681.27A	-31.267	7.673409444922445e-16
9762	3.84502e-12	Fe	1	5166.28A	-31.268	7.655761092935686e-16
9763	6.990289999999999e-12	Na	2	2841.72A	-31.27	7.620586065857248e-16
9764	7.97219e-11	Mg	5	249.172A	-31.271	7.603059204271015e-16
9765	3.04871e-12	Fe	2	6515.70A	-31.273000000000003	7.568126320375716e-16
9766	2.7786400000000004e-10	Co	10	71.4898A	-31.273000000000003	7.568126320375716e-16
9767	7.20349e-13	O	7	2.75762m	-31.273000000000003	7.568126320375716e-16
9768	1.3566e-11	Cl	12	1464.28A	-31.274	7.550720112856038e-16
9769	1.75306e-11	Fe	8	1133.13A	-31.275	7.533353938502746e-16
9770	6.05196e-11	Ne	6	328.232A	-31.276999999999997	7.498741321212114e-16
9771	2.05658e-12	N	1	9658.98A	-31.278000000000002	7.481494694762063e-16
9772	3.66896e-11	Ca	11	541.419A	-31.278000000000002	7.481494694762063e-16
9773	5.46422e-14	Mn	6	36.3537m	-31.278000000000002	7.481494694762063e-16
9774	2.2737299999999999e-10	Ti	12	87.3650A	-31.284000000000002	7.378844739302554e-16
9775	2.93324e-11	F	4	677.219A	-31.285	7.361873867338909e-16
9776	3.15385e-12	Ca	2	6298.48A	-31.289	7.294379802030628e-16
9777	2.4240400000000002e-12	Na	1	8194.79A	-31.29	7.27760319403194e-16
9778	3.8795099999999995e-12	Fe	2	5120.35A	-31.291	7.260865171160866e-16
9779	9.7695e-12	Cl	6	2033.31A	-31.291999999999998	7.244165644674189e-16
9780	2.78706e-11	Fe	8	712.739A	-31.293000000000003	7.227504526032507e-16
9781	5.90464e-12	Fe	2	3364.21A	-31.295	7.194297159145456e-16
9782	1.68888e-11	Ca	7	1176.19A	-31.296	7.177750734837874e-16
9783	4.3334300000000004e-12	Fe	2	4584.00A	-31.296	7.177750734837874e-16
9784	5.75714e-11	K	8	345.041A	-31.298000000000002	7.144771965856483e-16
9785	1.87424e-11	B	1	1059.87A	-31.298000000000002	7.144771965856483e-16
9786	2.4792400000000002e-12	Fe	2	8012.32A	-31.301	7.095587701600113e-16
9787	1.92659e-12	V	11	1.03107m	-31.302	7.079268302744937e-16
9788	2.15585e-11	Cl	8	921.421A	-31.302	7.079268302744937e-16
9789	3.1056099999999997e-12	Fe	2	6396.31A	-31.303	7.062986437465583e-16
9790	1.08506e-11	Co	8	1830.73A	-31.303	7.062986437465583e-16
9791	5.19074e-12	Fe	2	3826.90A	-31.304000000000002	7.04674201943722e-16
9792	2.8092e-15	He	1	707.121m	-31.305	7.03053496253362e-16
9793	6.97555e-12	Cr	5	2847.73A	-31.305999999999997	7.014365180826524e-16
9794	1.0199200000000002e-12	Fe	10	1.94765m	-31.31	6.950057094306433e-16
9795	7.1115e-11	Mg	9	279.329A	-31.31	6.950057094306433e-16
9796	4.55461e-11	Mg	6	436.139A	-31.313000000000002	6.902213237797423e-16
9797	3.8538800000000005e-12	Fe	2	5154.41A	-31.313000000000002	6.902213237797423e-16
9798	4.863280000000001e-12	Ni	4	4084.58A	-31.316999999999997	6.838933366471519e-16
9799	6.92593e-11	Fe	10	286.813A	-31.318	6.823204256206748e-16
9800	4.10921e-11	Na	7	483.413A	-31.318	6.823204256206748e-16
9801	2.31658e-12	Fe	2	8574.89A	-31.318	6.823204256206748e-16
9802	5.65837e-12	Si	2	3510.63A	-31.320999999999998	6.776233648492996e-16
9803	6.15948e-11	Mg	6	322.502A	-31.320999999999998	6.776233648492996e-16
9804	3.3322699999999997e-10	Si	11	59.6124A	-31.323	6.745099682949593e-16
9805	5.4021e-11	Fe	9	367.718A	-31.325	6.714108764984109e-16
9806	9.95012e-11	O	5	199.640A	-31.325	6.714108764984109e-16
9807	3.21621e-11	Fe	8	617.636A	-31.326	6.698666743336191e-16
9808	7.80151e-12	Fe	8	2546.23A	-31.328000000000003	6.667889165349318e-16
9809	4.25746e-12	Fe	2	4665.80A	-31.329	6.652553445830761e-16
9810	6.26945e-11	Fe	12	316.845A	-31.331999999999997	6.606757590032565e-16
9811	1.18445e-17	Mg	2	16.7710c	-31.331999999999997	6.606757590032565e-16
9812	3.4719199999999996e-12	F	3	5721.46A	-31.334	6.576402296246697e-16
9813	8.55521e-12	Cr	7	2321.91A	-31.334	6.576402296246697e-16
9814	3.35515e-12	Zn	2	5920.58A	-31.335	6.561276990688097e-16
9815	1.7265900000000002e-12	N	1	1.15050m	-31.337	6.531130661274873e-16
9816	4.51745e-12	Fe	2	4397.28A	-31.340999999999998	6.471252895459802e-16
9817	2.50443e-10	Mg	9	79.3172A	-31.340999999999998	6.471252895459802e-16
9818	5.11565e-12	Fe	2	3883.08A	-31.344	6.426705103871511e-16
9819	5.6400300000000006e-12	Fe	2	3522.05A	-31.344	6.426705103871511e-16
9820	4.93134e-14	Ni	2	40.2821m	-31.346	6.397177076114426e-16
9821	7.3269e-11	Fe	12	271.117A	-31.348000000000003	6.367784717321265e-16
9822	1.9637700000000002e-12	N	1	1.01155m	-31.349	6.353139218879739e-16
9823	6.79911e-11	Fe	8	292.162A	-31.351999999999997	6.309404516121955e-16
9824	6.1167800000000005e-12	Cu	1	3247.54A	-31.354	6.280415435609948e-16
9825	7.57538e-11	Cl	12	262.224A	-31.355999999999998	6.251559547824309e-16
9826	1.66393e-12	C	3	1.19383m	-31.357	6.237181359854788e-16
9827	5.07106e-11	B	4	391.722A	-31.357	6.237181359854788e-16
9828	6.90368e-11	Fe	11	287.737A	-31.358	6.222836240799945e-16
9829	5.83501e-11	Fe	9	340.436A	-31.366	6.10925667915557e-16
9830	1.73623e-12	Ni	9	1.14411m	-31.366	6.10925667915557e-16
9831	5.3814e-11	Cl	11	369.132A	-31.368000000000002	6.08118719442242e-16
9832	5.1543e-12	Mg	1	3853.96A	-31.369	6.067200851992175e-16
9833	1.03055e-12	Li	1	1.92757m	-31.369	6.067200851992175e-16
9834	3.66586e-10	Si	11	54.1877A	-31.37	6.053246677256825e-16
9835	1.96553e-12	Zn	2	1.01064m	-31.37	6.053246677256825e-16
9836	1.08526e-11	V	8	1830.39A	-31.37	6.053246677256825e-16
9837	1.4502600000000001e-12	Fe	6	1.36972m	-31.37	6.053246677256825e-16
9838	4.1981300000000005e-10	Mg	10	47.3174A	-31.372	6.025434535106589e-16
9839	1.48442e-12	K	1	1.33819m	-31.373	6.011576420234444e-16
9840	2.22113e-11	Cl	5	894.338A	-31.375	5.98395573552408e-16
9841	6.17425e-12	K	1	3217.31A	-31.377	5.956461956332426e-16
9842	3.4130800000000002e-12	Ni	4	5820.09A	-31.378	5.942762473989456e-16
9843	7.3724e-11	Fe	12	269.444A	-31.379	5.929094499581538e-16
9844	2.1956e-10	Co	10	90.4740A	-31.38	5.915457960642482e-16
9845	2.18518e-13	Na	1	9.09055m	-31.381	5.901852784872619e-16
9846	3.50806e-11	Ca	11	566.252A	-31.381999999999998	5.888278900138757e-16
9847	7.5112e-11	Fe	7	264.465A	-31.381999999999998	5.888278900138757e-16
9848	1.16597e-10	Ni	13	170.368A	-31.383000000000003	5.874736234473367e-16
9849	7.18705e-12	Zn	2	2763.92A	-31.384	5.861224716074777e-16
9850	1.69714e-11	Cl	7	1170.47A	-31.384	5.861224716074777e-16
9851	1.40689e-11	N	1	1411.94A	-31.384	5.861224716074777e-16
9852	1.12919e-11	Fe	9	1759.18A	-31.386999999999997	5.820876328935338e-16
9853	6.770089999999999e-12	Fe	10	2934.15A	-31.386999999999997	5.820876328935338e-16
9854	6.44552e-11	Si	8	308.190A	-31.386999999999997	5.820876328935338e-16
9855	1.54893e-10	Sc	11	128.246A	-31.392	5.754245308584316e-16
9856	7.327110000000001e-12	K	4	2711.09A	-31.393	5.741010911625184e-16
9857	2.78402e-11	N	5	713.518A	-31.397	5.688377007216211e-16
9858	2.30863e-11	K	8	860.445A	-31.398000000000003	5.675294103146296e-16
9859	3.23403e-12	Be	3	6142.32A	-31.398000000000003	5.675294103146296e-16
9860	6.2398300000000005e-12	C	2	3183.50A	-31.399	5.662241288920851e-16
9861	2.3265599999999997e-12	Fe	8	8538.11A	-31.401	5.636225653343321e-16
9862	4.75849e-12	Fe	2	4174.53A	-31.401999999999997	5.623262694058974e-16
9863	2.20754e-13	Sc	6	8.99845m	-31.403000000000002	5.61032954875356e-16
9864	1.81083e-11	S	2	1096.98A	-31.404	5.597426148857014e-16
9865	2.08839e-11	Cl	7	951.185A	-31.404	5.597426148857014e-16
9866	2.41618e-13	Co	8	8.22144m	-31.405	5.584552425956655e-16
9867	8.49267e-11	Mn	8	233.901A	-31.406	5.57170831179738e-16
9868	1.3726200000000002e-10	F	6	144.719A	-31.406999999999996	5.558893738280927e-16
9869	4.7293400000000005e-12	Ti	3	4200.26A	-31.408	5.546108637465612e-16
9870	7.547960000000001e-12	Cr	11	2631.76A	-31.409000000000002	5.53335294156624e-16
9871	1.12142e-10	Cl	12	177.136A	-31.409000000000002	5.53335294156624e-16
9872	8.70894e-11	S	10	228.093A	-31.416	5.444880746597244e-16
9873	7.74349e-11	Si	8	256.531A	-31.416	5.444880746597244e-16
9874	1.88925e-10	Sc	11	105.145A	-31.421	5.382553712086701e-16
9875	8.27032e-12	Li	1	2401.90A	-31.421999999999997	5.3701741820772515e-16
9876	4.96548e-13	V	4	4.00051m	-31.421999999999997	5.3701741820772515e-16
9877	5.2441900000000005e-12	Fe	2	3787.90A	-31.424	5.345500472960972e-16
9878	1.9163700000000002e-12	N	1	1.03657m	-31.424	5.345500472960972e-16
9879	6.07275e-11	Ne	6	327.108A	-31.426	5.320940129240515e-16
9880	5.05538e-11	Mn	6	392.937A	-31.427	5.308702306539231e-16
9881	2.42206e-11	Fe	9	820.147A	-31.427	5.308702306539231e-16
9882	1.41445e-10	Ar	11	140.439A	-31.429000000000002	5.284311035035667e-16
9883	2.39929e-11	P	4	827.931A	-31.43	5.272157456913337e-16
9884	1.96887e-11	Ar	7	1008.93A	-31.43	5.272157456913337e-16
9885	5.61068e-11	V	11	354.047A	-31.432	5.247934093741799e-16
9886	3.6638499999999997e-10	Al	11	54.2174A	-31.432	5.247934093741799e-16
9887	2.92219e-11	Mg	8	679.779A	-31.433000000000003	5.235864180262688e-16
9888	4.29744e-12	Fe	2	4622.40A	-31.435	5.211807569550348e-16
9889	9.73425e-14	F	2	20.4068m	-31.438000000000002	5.175929738602109e-16
9890	4.66346e-13	Cr	10	4.25960m	-31.439	5.164025430544403e-16
9891	9.298e-11	S	11	213.642A	-31.441	5.140298888904963e-16
9892	1.69012e-11	Ca	7	1175.33A	-31.441999999999997	5.128476529527509e-16
9893	4.03346e-12	Fe	2	4924.92A	-31.443	5.116681360822006e-16
9894	2.7458599999999998e-12	Ca	2	7234.34A	-31.443	5.116681360822006e-16
9895	4.63961e-11	Mg	8	428.149A	-31.444000000000003	5.104913320251771e-16
9896	4.78109e-10	K	10	41.5480A	-31.444000000000003	5.104913320251771e-16
9897	6.789269999999999e-12	Mn	11	2925.86A	-31.445	5.0931723454238215e-16
9898	2.07899e-11	Fe	8	955.486A	-31.447	5.069771344139867e-16
9899	2.04362e-13	Ni	4	9.72025m	-31.448	5.058111193614083e-16
9900	1.33384e-11	S	11	1489.27A	-31.448	5.058111193614083e-16
9901	3.12315e-13	V	8	6.36040m	-31.449	5.046477860690328e-16
9902	4.77789e-12	Si	2	4157.58A	-31.45	5.034871283689869e-16
9903	4.05406e-12	Fe	2	4899.90A	-31.451	5.023291401075709e-16
9904	2.02799e-12	Fe	2	9795.16A	-31.451999999999998	5.011738151452546e-16
9905	4.85882e-12	Mn	8	4088.33A	-31.451999999999998	5.011738151452546e-16
9906	7.23858e-13	Mn	8	2.74425m	-31.453000000000003	5.000211473566075e-16
9907	4.50895e-11	Fe	10	440.557A	-31.454	4.988711306303163e-16
9908	5.00815e-12	Fe	2	3966.43A	-31.454	4.988711306303163e-16
9909	3.6513699999999997e-10	Si	11	54.4027A	-31.455	4.977237588690986e-16
9910	9.99699e-12	Cl	6	1987.04A	-31.455	4.977237588690986e-16
9911	1.30664e-12	Mn	5	1.52027m	-31.455	4.977237588690986e-16
9912	2.03547e-12	Fe	10	9759.15A	-31.456	4.965790259896994e-16
9913	6.09438e-12	Ti	7	3259.47A	-31.456	4.965790259896994e-16
9914	9.29457e-13	Fe	2	2.13721m	-31.458000000000002	4.942974526132887e-16
9915	6.7243100000000005e-12	Si	2	2954.13A	-31.459	4.9316060001960635e-16
9916	4.24701e-11	Ca	11	467.728A	-31.461	4.90894732883847e-16
9917	1.22194e-10	Co	11	162.565A	-31.462	4.89765706328368e-16
9918	2.94989e-12	Cr	4	6733.96A	-31.463	4.886392764619093e-16
9919	5.71597e-12	Fe	2	3475.25A	-31.463	4.886392764619093e-16
9920	1.42941e-11	Cl	1	1389.69A	-31.467	4.841594046477508e-16
9921	1.24968e-11	Zn	1	1589.56A	-31.467	4.841594046477508e-16
9922	1.1114200000000001e-10	Li	2	178.731A	-31.471999999999998	4.786172777717963e-16
9923	4.2729e-12	Fe	2	4648.94A	-31.474	4.764182311320839e-16
9924	1.06328e-11	Ar	11	1868.22A	-31.474	4.764182311320839e-16
9925	1.906e-10	Sc	11	104.221A	-31.474	4.764182311320839e-16
9926	9.22131e-13	Fe	2	2.15419m	-31.476	4.742292881939094e-16
9927	9.89647e-11	Co	13	200.723A	-31.476999999999997	4.731385910975899e-16
9928	5.15296e-12	Mg	1	3854.96A	-31.478	4.720504025349732e-16
9929	6.23519e-12	V	1	3185.86A	-31.479	4.709647167366073e-16
9930	1.1859e-12	Al	1	1.67505m	-31.48	4.698815279462826e-16
9931	3.5971e-12	O	5	5522.35A	-31.484	4.65573628204199e-16
9932	2.1818e-12	Fe	2	9104.62A	-31.485	4.645028385734296e-16
9933	8.60399e-11	Ar	8	230.875A	-31.485	4.645028385734296e-16
9934	6.54925e-13	Be	2	3.03309m	-31.486	4.634345116904666e-16
9935	2.8804e-11	Mg	8	689.642A	-31.486	4.634345116904666e-16
9936	4.46447e-11	Mg	6	444.946A	-31.491999999999997	4.57075951813828e-16
9937	3.24937e-12	Fe	2	6113.32A	-31.496	4.528854542994068e-16
9938	2.54209e-10	Ne	9	78.1421A	-31.499000000000002	4.497678127611425e-16
9939	1.03826e-13	Ni	2	19.1324m	-31.499000000000002	4.497678127611425e-16
9940	1.11331e-12	Fe	2	1.78427m	-31.502	4.466716329162758e-16
9941	3.64465e-10	Si	11	54.5031A	-31.502	4.466716329162758e-16
9942	3.71536e-12	Fe	2	5346.57A	-31.503	4.456443166682911e-16
9943	2.77726e-12	Ti	3	7152.54A	-31.503	4.456443166682911e-16
9944	1.30493e-11	Si	6	1522.26A	-31.505	4.4359676702353757e-16
9945	1.02119e-11	Co	8	1945.22A	-31.505	4.4359676702353757e-16
9946	2.14635e-11	P	10	925.499A	-31.506999999999998	4.415586250148536e-16
9947	4.38726e-11	Mn	12	452.776A	-31.511	4.375103912076423e-16
9948	2.99646e-11	Ar	10	662.932A	-31.511999999999997	4.3650414523089735e-16
9949	2.45445e-10	F	9	80.9326A	-31.513	4.3550021355567056e-16
9950	9.55381e-11	Ni	11	207.922A	-31.514	4.344985908592304e-16
9951	2.76706e-10	S	9	71.7890A	-31.515	4.334992718310625e-16
9952	1.01938e-10	Co	13	194.867A	-31.518	4.3051508383421686e-16
9953	3.488e-11	K	8	569.508A	-31.52	4.2853704670012733e-16
9954	4.14073e-12	Ni	3	4797.33A	-31.52	4.2853704670012733e-16
9955	1.0923600000000001e-10	Cl	11	181.849A	-31.523000000000003	4.2558701842080403e-16
9956	5.79435e-12	Fe	2	3428.24A	-31.523000000000003	4.2558701842080403e-16
9957	3.4956400000000002e-12	Na	1	5682.63A	-31.524	4.2460819544048863e-16
9958	1.19619e-10	Cl	11	166.064A	-31.525	4.23631623690557e-16
9959	3.15594e-12	Ca	2	6294.31A	-31.526999999999997	4.21685213183005e-16
9960	4.9404300000000006e-12	Ca	7	4020.80A	-31.528000000000002	4.207153641057064e-16
9961	2.2721700000000002e-10	Ti	12	87.4250A	-31.529	4.1974774561939433e-16
9962	1.31459e-10	Cl	10	151.107A	-31.529	4.1974774561939433e-16
9963	5.09525e-11	B	4	389.862A	-31.531999999999996	4.1685822246313156e-16
9964	3.3879900000000005e-10	Ne	9	58.6320A	-31.535999999999998	4.130364433076853e-16
9965	7.2555e-12	Si	2	2737.85A	-31.537	4.120864858491169e-16
9966	5.37675e-11	Fe	6	369.451A	-31.537	4.120864858491169e-16
9967	5.15881e-11	Na	7	385.059A	-31.541	4.083084542379052e-16
9968	2.81155e-10	Na	9	70.6530A	-31.541	4.083084542379052e-16
9969	6.60304e-12	Ti	3	3008.38A	-31.543000000000003	4.0643244729883656e-16
9970	1.23251e-11	Fe	10	1611.71A	-31.543000000000003	4.0643244729883656e-16
9971	4.07834e-12	Fe	2	4870.72A	-31.548000000000002	4.01780053546259e-16
9972	1.40334e-10	Al	11	141.551A	-31.55	3.9993404188373386e-16
9973	2.4759900000000002e-12	F	7	8022.83A	-31.55	3.9993404188373386e-16
9974	8.9532e-11	Mg	5	221.870A	-31.552	3.9809651187436214e-16
9975	1.95162e-12	N	1	1.01785m	-31.554000000000002	3.962674245484843e-16
9976	5.32117e-13	K	1	3.73310m	-31.555	3.9535603476282375e-16
9977	1.51792e-11	Fe	8	1308.66A	-31.555999999999997	3.94446741115503e-16
9978	7.00843e-11	Fe	12	283.437A	-31.557	3.9353953878553435e-16
9979	1.4218600000000002e-10	Ti	12	139.708A	-31.558000000000003	3.9263442296302154e-16
9980	7.38277e-13	Fe	2	2.69065m	-31.559	3.9173138884914005e-16
9981	7.038720000000001e-13	Fe	2	2.82217m	-31.56	3.908304316560866e-16
9982	3.87907e-11	Ne	9	512.094A	-31.561	3.8993154660707264e-16
9983	5.15614e-11	Na	7	385.258A	-31.563000000000002	3.881399738889373e-16
9984	5.185229999999999e-13	Cr	7	3.83097m	-31.564	3.8724727672107897e-16
9985	3.6602400000000003e-10	Si	11	54.2709A	-31.565	3.8635663269972937e-16
9986	2.35826e-11	Fe	9	842.335A	-31.566	3.8546803710278885e-16
9987	6.56039e-11	Mg	5	302.794A	-31.566999999999997	3.845814852190089e-16
9988	2.40549e-12	Fe	2	8257.95A	-31.568	3.8369697234797325e-16
9989	3.92398e-11	Ca	9	506.233A	-31.569000000000003	3.8281449380009235e-16
9990	6.307630000000001e-12	Na	2	3149.27A	-31.573	3.7930482942508773e-16
9991	1.4731500000000001e-13	Fe	2	13.4844m	-31.574	3.784324525256117e-16
9992	2.08722e-11	Cl	7	951.719A	-31.574	3.784324525256117e-16
9993	3.83445e-12	Fe	2	5180.53A	-31.575	3.7756208203733016e-16
9994	7.92243e-11	P	9	250.737A	-31.576999999999998	3.7582734184648107e-16
9995	3.2462099999999998e-12	Ni	4	6119.27A	-31.578000000000003	3.749629629464906e-16
9996	1.8263900000000003e-12	Fe	2	1.08763m	-31.578000000000003	3.749629629464906e-16
9997	8.90487e-11	Cl	12	223.074A	-31.581	3.723817360656267e-16
9998	8.34293e-12	Li	1	2380.99A	-31.581999999999997	3.7152528183903096e-16
9999	4.77751e-12	Fe	2	4157.91A	-31.585	3.68967719788449e-16
10000	1.3328e-11	C	2	1490.44A	-31.586	3.681191175813995e-16
10001	4.07027e-11	Ca	8	488.038A	-31.587	3.672724671052633e-16
10002	1.68274e-11	Ca	7	1180.48A	-31.587	3.672724671052633e-16
10003	1.18102e-10	Sc	11	168.197A	-31.588	3.664277638711867e-16
10004	9.11208e-12	Fe	10	2180.01A	-31.590999999999998	3.6390529288747486e-16
10005	3.67195e-14	Cr	5	54.0978m	-31.593000000000004	3.6223329994308163e-16
10006	1.87336e-12	N	1	1.06036m	-31.595	3.6056898910846786e-16
10007	9.34214e-13	Zn	2	2.12633m	-31.598000000000003	3.5808684964652927e-16
10008	3.83859e-11	Si	9	517.494A	-31.601	3.55621797112465e-16
10009	5.66152e-12	Si	2	3508.68A	-31.603	3.5398786337403126e-16
10010	3.86709e-12	Fe	2	5136.80A	-31.604	3.5317371388068215e-16
10011	8.40557e-11	S	9	236.325A	-31.605	3.523614368792038e-16
10012	3.24363e-12	Ni	4	6124.14A	-31.605	3.523614368792038e-16
10013	8.71837e-11	Cl	12	227.846A	-31.605999999999998	3.515510280629901e-16
10014	3.0222299999999997e-12	Ca	1	6572.78A	-31.608	3.4993579780939705e-16
10015	4.893e-11	Ni	13	405.977A	-31.609	3.491309678082306e-16
10016	5.16637e-12	Mg	1	3844.95A	-31.61	3.4832798886470333e-16
10017	5.15033e-12	F	6	3856.93A	-31.612	3.4672756713108896e-16
10018	6.14841e-12	Fe	9	3230.83A	-31.612	3.4672756713108896e-16
10019	1.68805e-11	C	3	1176.77A	-31.612	3.4672756713108896e-16
10020	4.09108e-12	Fe	2	4855.55A	-31.616999999999997	3.427586094903103e-16
10021	2.74967e-12	Ca	2	7224.29A	-31.618000000000002	3.4197028656420844e-16
10022	4.83866e-11	F	6	410.536A	-31.618000000000002	3.4197028656420844e-16
10023	1.69166e-11	Cl	7	1174.26A	-31.619	3.411837767305294e-16
10024	1.95377e-12	O	1	1.01673m	-31.622	3.388350841319535e-16
10025	5.7562e-12	Si	3	3450.97A	-31.622	3.388350841319535e-16
10026	1.57085e-09	F	9	12.6457A	-31.629	3.3341748580734915e-16
10027	9.04778e-12	C	2	2195.51A	-31.631	3.318855716123621e-16
10028	9.5808e-11	P	10	207.336A	-31.631999999999998	3.3112225597944e-16
10029	6.8007e-12	Na	2	2920.94A	-31.633000000000003	3.3036069592375147e-16
10030	8.81509e-13	Fe	2	2.25346m	-31.635	3.288428264025236e-16
10031	2.1151e-10	Si	6	93.9175A	-31.636999999999997	3.2733193085826324e-16
10032	6.06742e-12	Cu	1	3273.95A	-31.643	3.2284076839755597e-16
10033	1.91271e-12	N	1	1.03855m	-31.643	3.2284076839755597e-16
10034	7.85725e-11	Si	8	252.817A	-31.643	3.2284076839755597e-16
10035	2.1739699999999997e-13	Na	1	9.13742m	-31.644000000000002	3.220982552347629e-16
10036	2.8854700000000002e-12	N	1	6884.31A	-31.646	3.206183481801586e-16
10037	3.40059e-11	Cr	5	584.147A	-31.646	3.206183481801586e-16
10038	1.1400799999999999e-10	Cl	12	174.238A	-31.648000000000003	3.1914524068082615e-16
10039	1.7839e-12	Ni	4	1.11354m	-31.660999999999998	3.097336370797064e-16
10040	3.3611800000000004e-12	Ni	4	5909.96A	-31.666	3.061881454544911e-16
10041	3.3881500000000003e-10	Ne	9	58.6292A	-31.669	3.0408036108709824e-16
10042	9.39529e-11	Ni	11	211.430A	-31.671	3.0268323873630683e-16
10043	5.35275e-12	Na	2	3711.07A	-31.673000000000002	3.012925355796237e-16
10044	5.27635e-11	Fe	12	376.481A	-31.673000000000002	3.012925355796237e-16
10045	2.53854e-11	Fe	9	782.514A	-31.673000000000002	3.012925355796237e-16
10046	5.74782e-12	Fe	2	3456.00A	-31.675	2.999082221235358e-16
10047	1.90203e-10	Sc	11	104.438A	-31.676	2.992184523535618e-16
10048	7.49749e-12	Na	1	2649.48A	-31.676	2.992184523535618e-16
10049	2.9661799999999998e-12	Mn	8	6696.98A	-31.677	2.985302690100334e-16
10050	5.77682e-12	Cr	7	3438.65A	-31.678	2.978436684442735e-16
10051	1.40726e-12	Mn	5	1.41156m	-31.678	2.978436684442735e-16
10052	8.13274e-14	V	4	24.4253m	-31.679000000000002	2.971586470159942e-16
10053	1.8036099999999998e-12	Ni	3	1.10137m	-31.68	2.9647520109328264e-16
10054	2.65206e-11	F	1	749.019A	-31.68	2.9647520109328264e-16
10055	2.43569e-12	S	2	8155.59A	-31.680999999999997	2.9579332705257403e-16
10056	1.03893e-11	Fe	9	1912.01A	-31.680999999999997	2.9579332705257403e-16
10057	7.23397e-12	Si	2	2746.00A	-31.682	2.9511302127863765e-16
10058	1.9853700000000002e-10	F	8	100.054A	-31.682	2.9511302127863765e-16
10059	2.99954e-13	Fe	2	6.62249m	-31.683000000000003	2.944342801645601e-16
10060	1.28415e-10	Ni	13	154.689A	-31.685	2.9308147752980346e-16
10061	1.04031e-10	Cl	11	190.947A	-31.686999999999998	2.9173489045855697e-16
10062	5.75578e-12	Mn	8	3451.22A	-31.689	2.9039449039290026e-16
10063	1.5622299999999998e-10	Sc	11	127.155A	-31.69	2.897266015987136e-16
10064	4.8262e-12	Si	1	4115.96A	-31.69	2.897266015987136e-16
10065	3.19387e-12	Fe	2	6219.56A	-31.69	2.897266015987136e-16
10066	3.29336e-10	S	8	60.3166A	-31.691999999999997	2.8839542878221017e-16
10067	2.82405e-12	Ti	3	7034.02A	-31.695	2.86410128614847e-16
10068	2.5612e-11	Fe	9	775.592A	-31.7	2.8313161898329953e-16
10069	5.70221e-11	Mg	5	348.364A	-31.701999999999998	2.818307473594855e-16
10070	1.20895e-11	Fe	8	1643.12A	-31.701999999999998	2.818307473594855e-16
10071	1.2666e-11	Fe	8	1568.34A	-31.703000000000003	2.8118255462771346e-16
10072	2.93905e-11	F	1	675.881A	-31.705	2.798906381411707e-16
10073	3.16322e-12	Fe	2	6279.83A	-31.706	2.7924690753678036e-16
10074	3.10275e-12	Fe	2	6402.21A	-31.706	2.7924690753678036e-16
10075	7.40138e-11	Fe	8	268.388A	-31.706	2.7924690753678036e-16
10076	2.36208e-11	Ar	9	840.972A	-31.708000000000002	2.7796388454077057e-16
10077	8.673510000000001e-12	Fe	7	2290.24A	-31.709	2.7732458534669313e-16
10078	5.06477e-12	C	2	3922.08A	-31.711	2.7605039461886496e-16
10079	3.19818e-13	K	1	6.21117m	-31.713	2.747820582656434e-16
10080	5.18693e-11	B	4	382.972A	-31.717	2.7226284121298664e-16
10081	4.96684e-11	Mg	6	399.941A	-31.719	2.7101190708692397e-16
10082	1.03424e-10	Cl	11	192.069A	-31.72	2.7038859699729735e-16
10083	8.39478e-12	Li	1	2366.29A	-31.724	2.6790965943965806e-16
10084	2.96061e-13	N	6	6.70958m	-31.726999999999997	2.660653823165134e-16
10085	5.75583e-11	Si	8	345.119A	-31.73	2.642338011077786e-16
10086	4.52846e-12	Fe	2	4386.58A	-31.730999999999998	2.63626080229308e-16
10087	9.44614e-12	Mn	8	2102.92A	-31.730999999999998	2.63626080229308e-16
10088	3.1562e-12	Fe	2	6293.80A	-31.735	2.612091417980612e-16
10089	1.17821e-12	N	1	1.68598m	-31.737	2.6000899480753396e-16
10090	3.785830000000001e-12	Fe	1	5247.05A	-31.741	2.576252180147616e-16
10091	1.90467e-10	Sc	11	104.294A	-31.741999999999997	2.5703269645562825e-16
10092	2.43078e-12	Fe	2	8172.05A	-31.745	2.552632958189887e-16
10093	7.4696e-12	P	1	2659.37A	-31.746	2.546762065301617e-16
10094	4.76921e-12	Ti	3	4165.15A	-31.748	2.5350607565065787e-16
10095	1.0942499999999999e-10	Mg	10	181.535A	-31.752	2.5118191797907564e-16
10096	1.47577e-11	O	5	1346.04A	-31.754	2.5002784189711743e-16
10097	2.91949e-11	Fe	11	680.408A	-31.758000000000003	2.477355728642615e-16
10098	1.42211e-10	Ar	11	139.683A	-31.759	2.4716579685779184e-16
10099	1.9534099999999998e-10	Be	3	101.691A	-31.761	2.4603017317625367e-16
10100	4.63709e-11	Mg	8	428.382A	-31.765	2.4377455499053104e-16
10101	1.75893e-11	Fe	8	1129.35A	-31.767	2.4265451265003295e-16
10102	6.5608e-11	Mg	5	302.775A	-31.768	2.420964227577678e-16
10103	8.970189999999999e-12	Fe	10	2214.50A	-31.769000000000002	2.4153961643663606e-16
10104	6.4530199999999995e-12	Na	2	3078.32A	-31.769000000000002	2.4153961643663606e-16
10105	3.55656e-10	Ne	9	55.8530A	-31.77	2.4098409073450817e-16
10106	1.21483e-11	Fe	8	1635.17A	-31.77	2.4098409073450817e-16
10107	4.38921e-12	Fe	2	4525.74A	-31.771	2.4042984270603807e-16
10108	2.50453e-12	Fe	2	7931.42A	-31.772	2.3987686941266193e-16
10109	3.85647e-12	Fe	2	5150.94A	-31.773000000000003	2.3932516792256446e-16
10110	1.22002e-10	Cl	11	162.821A	-31.773000000000003	2.3932516792256446e-16
10111	8.588439999999999e-12	Fe	10	2312.93A	-31.775	2.382255686586871e-16
10112	1.90743e-12	N	1	1.04142m	-31.776999999999997	2.3713102159450585e-16
10113	2.05634e-12	N	1	9660.12A	-31.779	2.3604150351727175e-16
10114	1.05834e-11	Ca	8	1876.95A	-31.779	2.3604150351727175e-16
10115	2.1392e-12	Fe	2	9285.91A	-31.78	2.3549862312395277e-16
10116	1.17604e-12	Cr	4	1.68910m	-31.78	2.3549862312395277e-16
10117	8.369460000000001e-12	Co	12	2373.44A	-31.781	2.349569913208924e-16
10118	2.1517599999999997e-12	Fe	2	9231.71A	-31.784000000000002	2.333395587694743e-16
10119	5.31231e-12	Ni	4	3739.32A	-31.784000000000002	2.333395587694743e-16
10120	3.39618e-11	P	11	584.906A	-31.784000000000002	2.333395587694743e-16
10121	1.50488e-15	Ne	10	1320.00m	-31.785999999999998	2.3226746088155225e-16
10122	5.57077e-12	Co	1	3565.84A	-31.787	2.317332605454264e-16
10123	8.65788e-11	Ar	8	229.438A	-31.788	2.3120028883597966e-16
10124	5.91117e-13	Li	2	3.36050m	-31.789	2.3066854292744904e-16
10125	3.97996e-12	Fe	2	4991.13A	-31.789	2.3066854292744904e-16
10126	2.4618e-11	Fe	9	806.907A	-31.791	2.2960871724256657e-16
10127	3.9723e-12	Fe	2	5000.74A	-31.791	2.2960871724256657e-16
10128	2.51058e-12	Fe	2	7912.31A	-31.799	2.2541788585234745e-16
10129	1.1987600000000002e-10	F	6	165.709A	-31.8	2.2489943910163146e-16
10130	4.48722e-11	Mn	6	442.689A	-31.8	2.2489943910163146e-16
10131	6.1840800000000004e-12	Na	2	3212.19A	-31.802	2.2386612004108435e-16
10132	3.04764e-11	Ar	7	651.797A	-31.803	2.233512422526966e-16
10133	4.00659e-11	Fe	8	495.794A	-31.803	2.233512422526966e-16
10134	4.06126e-11	Ca	8	489.120A	-31.805	2.2232503651052803e-16
10135	1.52046e-11	Fe	8	1306.47A	-31.805999999999997	2.218137031159065e-16
10136	1.9145200000000002e-12	N	1	1.03757m	-31.809	2.2028674832408137e-16
10137	2.63766e-11	F	1	753.108A	-31.809	2.2028674832408137e-16
10138	3.4041099999999997e-12	Fe	2	5835.43A	-31.809	2.2028674832408137e-16
10139	3.68061e-12	S	2	5397.06A	-31.81	2.1978010286219991e-16
10140	4.21465e-12	Fe	2	4713.19A	-31.811999999999998	2.1877030501511018e-16
10141	4.62688e-11	Na	8	429.327A	-31.811999999999998	2.1877030501511018e-16
10142	3.6883699999999996e-10	Na	9	53.8570A	-31.814	2.1776514676768538e-16
10143	3.10937e-12	Fe	2	6388.57A	-31.814	2.1776514676768538e-16
10144	1.79692e-11	S	8	1105.47A	-31.814	2.1776514676768538e-16
10145	8.77651e-11	Sc	11	226.337A	-31.816999999999997	2.162660620417301e-16
10146	5.42587e-12	Ti	3	3661.07A	-31.816999999999997	2.162660620417301e-16
10147	4.1695e-11	Fe	12	476.423A	-31.818	2.1576866390168402e-16
10148	4.9703e-12	Cr	11	3996.63A	-31.818	2.1576866390168402e-16
10149	1.9271e-12	N	1	1.03080m	-31.82	2.1477729694243768e-16
10150	5.59437e-11	V	12	355.080A	-31.823	2.1329878043000313e-16
10151	7.53246e-12	Sc	13	2637.18A	-31.826999999999998	2.113432454567165e-16
10152	1.6733900000000002e-12	C	3	1.18708m	-31.826999999999998	2.113432454567165e-16
10153	3.84882e-12	Fe	2	5161.18A	-31.828000000000003	2.108571694806293e-16
10154	3.3872099999999997e-12	Fe	2	5864.54A	-31.828000000000003	2.108571694806293e-16
10155	2.88986e-12	Fe	2	6873.84A	-31.829	2.103722114482679e-16
10156	5.22584e-12	Co	12	3801.20A	-31.829	2.103722114482679e-16
10157	1.17667e-11	Ar	12	1688.19A	-31.831	2.094056389358273e-16
10158	7.97089e-11	Fe	7	249.213A	-31.835	2.074857964982978e-16
10159	3.1889e-12	Fe	2	6229.26A	-31.839000000000002	2.0558355528203277e-16
10160	2.94211e-11	Cl	6	675.178A	-31.840999999999998	2.0463898464612476e-16
10161	2.17718e-11	Fe	8	912.394A	-31.842	2.0416832804202056e-16
10162	8.27165e-12	B	2	2401.51A	-31.843000000000004	2.036987539180657e-16
10163	6.12995e-12	Mn	11	3240.56A	-31.843000000000004	2.036987539180657e-16
10164	6.40538e-12	K	1	3101.21A	-31.846	2.022965015593792e-16
10165	4.6975e-12	Fe	2	4228.73A	-31.846	2.022965015593792e-16
10166	8.72568e-11	Ne	9	227.655A	-31.846999999999998	2.01831232516873e-16
10167	1.4017700000000003e-10	Al	11	141.710A	-31.848000000000003	2.0136703356346654e-16
10168	3.08366e-11	Fe	9	644.184A	-31.849	2.009039022380299e-16
10169	6.650439999999999e-13	Ar	12	2.98694m	-31.851	1.9998083265479704e-16
10170	1.23175e-11	Si	6	1612.70A	-31.851	1.9998083265479704e-16
10171	1.25146e-11	Cr	11	1587.30A	-31.851999999999997	1.9952088950297942e-16
10172	2.85217e-12	K	1	6964.69A	-31.854	1.9860417428606e-16
10173	1.18845e-11	Ca	7	1671.45A	-31.855999999999998	1.9769167099297147e-16
10174	1.91129e-12	N	1	1.03932m	-31.855999999999998	1.9769167099297147e-16
10175	1.6629200000000001e-12	N	1	1.19455m	-31.859	1.9633077110226949e-16
10176	2.43799e-11	Ar	10	814.787A	-31.859	1.9633077110226949e-16
10177	2.95592e-11	Fe	8	672.022A	-31.859	1.9633077110226949e-16
10178	1.7345799999999999e-12	Ni	4	1.14520m	-31.86	1.9587922285906644e-16
10179	2.2832699999999997e-15	V	13	870.000m	-31.862	1.9497923958052228e-16
10180	2.55921e-11	Fe	8	776.194A	-31.863000000000003	1.9453079977355785e-16
10181	1.0016500000000001e-10	Co	13	198.318A	-31.863000000000003	1.9453079977355785e-16
10182	7.72481e-11	Fe	7	257.151A	-31.866999999999997	1.9274733068118244e-16
10183	1.0435399999999999e-10	S	11	190.356A	-31.872	1.9054097023174612e-16
10184	1.13489e-11	Fe	8	1750.34A	-31.873	1.9010273816102377e-16
10185	3.5948099999999997e-12	Zn	2	5525.88A	-31.874000000000002	1.8966551399609505e-16
10186	2.39156e-12	Fe	2	8306.05A	-31.877	1.883598657815287e-16
10187	5.9054e-12	Mn	8	3363.78A	-31.877	1.883598657815287e-16
10188	4.10944e-12	Fe	2	4833.87A	-31.877	1.883598657815287e-16
10189	3.06841e-12	Fe	2	6473.86A	-31.878	1.8792665011183826e-16
10190	3.50073e-11	Fe	9	567.437A	-31.878	1.8792665011183826e-16
10191	6.25077e-12	Cr	11	3177.92A	-31.879	1.8749443081053915e-16
10192	2.25744e-11	K	8	879.956A	-31.879	1.8749443081053915e-16
10193	2.7507900000000002e-12	Fe	2	7221.37A	-31.88	1.8706320558604922e-16
10194	7.12321e-12	Mg	3	2788.69A	-31.881999999999998	1.8620372822749627e-16
10195	6.71097e-15	Na	11	296.000m	-31.884	1.853481998087002e-16
10196	2.2095400000000003e-12	Si	3	8990.30A	-31.884	1.853481998087002e-16
10197	4.05735e-10	F	9	48.9592A	-31.889	1.832265365099836e-16
10198	2.1557e-12	Fe	2	9214.84A	-31.889	1.832265365099836e-16
10199	1.76966e-11	Si	4	1122.50A	-31.893	1.8154670552615222e-16
10200	2.0708400000000002e-14	Sc	2	95.9247m	-31.894000000000002	1.8112915969021583e-16
10201	5.87382e-12	Mn	11	3381.86A	-31.895	1.8071257418305477e-16
10202	2.43135e-10	Ne	9	81.7013A	-31.895	1.8071257418305477e-16
10203	3.15212e-12	Ca	2	6301.93A	-31.896	1.8029694679597115e-16
10204	5.99017e-12	Fe	2	3316.18A	-31.897	1.7988227532535287e-16
10205	6.93452e-12	Fe	10	2864.58A	-31.898000000000003	1.794685575726487e-16
10206	2.95013e-11	Ar	11	673.342A	-31.898000000000003	1.794685575726487e-16
10207	5.55747e-12	Fe	10	3574.37A	-31.9	1.786439744520808e-16
10208	1.69262e-11	Li	2	1173.59A	-31.901999999999997	1.778231799468095e-16
10209	3.05316e-11	Ca	11	650.619A	-31.908	1.7538335445124391e-16
10210	7.082760000000001e-12	Fe	8	2804.62A	-31.908	1.7538335445124391e-16
10211	1.4102000000000002e-10	K	12	140.863A	-31.908	1.7538335445124391e-16
10212	8.9548e-12	C	3	2218.30A	-31.909000000000002	1.7497998392941908e-16
10213	3.58223e-12	Fe	2	5545.27A	-31.909000000000002	1.7497998392941908e-16
10214	5.71795e-11	Cl	11	347.405A	-31.909000000000002	1.7497998392941908e-16
10215	5.10103e-11	Fe	3	389.420A	-31.910999999999998	1.7417602393142874e-16
10216	3.7876e-10	Al	11	52.4461A	-31.910999999999998	1.7417602393142874e-16
10217	5.71253e-11	Si	10	347.735A	-31.912	1.7377543019274452e-16
10218	2.42128e-12	Fe	1	8204.10A	-31.912	1.7377543019274452e-16
10219	3.55125e-11	Fe	9	559.365A	-31.913	1.733757577940924e-16
10220	1.95928e-12	N	1	1.01387m	-31.913	1.733757577940924e-16
10221	2.0525500000000002e-13	P	9	9.67792m	-31.914	1.7297700461644902e-16
10222	5.7768300000000005e-12	Co	1	3438.64A	-31.914	1.7297700461644902e-16
10223	1.19155e-11	Ca	7	1667.12A	-31.915	1.7257916854566623e-16
10224	2.54784e-11	F	1	779.660A	-31.916	1.721822474724539e-16
10225	1.93962e-11	Mg	9	1024.14A	-31.916	1.721822474724539e-16
10226	8.93564e-11	Mg	5	222.306A	-31.916999999999998	1.7178623929237884e-16
10227	3.79042e-10	Ne	9	52.4070A	-31.919	1.7099695321807868e-16
10228	2.9407299999999997e-12	Fe	2	6754.94A	-31.919	1.7099695321807868e-16
10229	5.21239e-11	Al	8	381.101A	-31.919	1.7099695321807868e-16
10230	5.65897e-11	Ti	12	351.026A	-31.921	1.7021129358388157e-16
10231	5.332740000000001e-16	Si	12	3725.00m	-31.925	1.6865078706443072e-16
10232	5.19356e-11	Sc	11	382.482A	-31.925	1.6865078706443072e-16
10233	2.52711e-11	Na	7	786.054A	-31.925	1.6865078706443072e-16
10234	3.28186e-11	Fe	8	605.280A	-31.927	1.6787590708453359e-16
10235	1.1132799999999999e-10	F	6	178.431A	-31.933000000000003	1.6557256328920522e-16
10236	4.64331e-11	Ti	11	427.808A	-31.933000000000003	1.6557256328920522e-16
10237	1.22305e-11	B	2	1624.17A	-31.936	1.6443276978070176e-16
10238	8.9614e-12	Si	1	2216.67A	-31.936	1.6443276978070176e-16
10239	5.8754e-12	Fe	2	3380.96A	-31.936999999999998	1.6405458490472625e-16
10240	2.89226e-11	Ca	11	686.814A	-31.939	1.6330082255551962e-16
10241	9.71161e-12	Ca	7	2045.43A	-31.948	1.599515203021343e-16
10242	3.57427e-11	Na	7	555.763A	-31.949	1.595836420139534e-16
10243	4.03108e-11	Na	8	492.782A	-31.95	1.5921660982235767e-16
10244	5.16105e-12	Mg	1	3848.92A	-31.953000000000003	1.5812057038975612e-16
10245	7.94004e-11	Mg	5	250.181A	-31.953000000000003	1.5812057038975612e-16
10246	6.10294e-11	F	2	325.490A	-31.954	1.5775690316951908e-16
10247	8.14246e-12	Si	2	2439.61A	-31.954	1.5775690316951908e-16
10248	5.37334e-11	Sc	11	369.686A	-31.955	1.5739407236067837e-16
10249	4.2932e-12	Ni	4	4626.96A	-31.956	1.5703207603953995e-16
10250	2.93094e-11	Ar	10	677.751A	-31.956	1.5703207603953995e-16
10251	9.50648e-12	B	1	2089.57A	-31.956999999999997	1.566709122868379e-16
10252	4.94326e-12	Fe	2	4018.49A	-31.956999999999997	1.566709122868379e-16
10253	1.56983e-11	Fe	8	1265.39A	-31.959	1.5595107483172347e-16
10254	3.81722e-12	Mn	8	5203.91A	-31.959	1.5595107483172347e-16
10255	3.3135000000000005e-10	F	9	59.9500A	-31.962	1.5487751518387852e-16
10256	6.24031e-11	P	10	318.325A	-31.962	1.5487751518387852e-16
10257	8.37236e-11	Fe	11	237.262A	-31.962	1.5487751518387852e-16
10258	1.22316e-11	B	2	1624.02A	-31.962	1.5487751518387852e-16
10259	2.65455e-11	N	5	748.318A	-31.964000000000002	1.5416591763997518e-16
10260	7.1991399999999996e-12	Si	2	2759.28A	-31.969	1.5240119497362459e-16
10261	3.52105e-10	Ar	10	56.4163A	-31.971	1.5170097508759258e-16
10262	1.83288e-11	Ca	7	1083.78A	-31.971999999999998	1.513520725268355e-16
10263	8.953180000000001e-12	B	2	2218.71A	-31.973000000000003	1.5100397241969784e-16
10264	6.3353800000000004e-12	Na	2	3135.48A	-31.975	1.5031017218816818e-16
10265	1.28637e-10	Ar	12	154.422A	-31.976	1.4996446838531518e-16
10266	2.36593e-11	S	11	839.604A	-31.976999999999997	1.4961955967914504e-16
10267	1.12553e-12	Cr	4	1.76490m	-31.98	1.4858958587503133e-16
10268	1.07983e-11	Ar	12	1839.59A	-31.982	1.479068787420265e-16
10269	1.50235e-11	Mn	12	1322.23A	-31.983	1.4756670236071409e-16
10270	7.6471e-12	Na	1	2597.65A	-31.984	1.4722730836336775e-16
10271	2.92988e-11	Fe	8	677.995A	-31.987	1.4621380270147924e-16
10272	1.99494e-12	Fe	2	9957.42A	-31.987	1.4621380270147924e-16
10273	5.18151e-12	Mn	8	3833.72A	-31.988000000000003	1.4587752028700246e-16
10274	3.7905500000000004e-10	Ne	9	52.4052A	-31.991999999999997	1.445401071421067e-16
10275	3.46784e-10	S	9	57.2820A	-31.997	1.4288557021737427e-16
10276	3.80455e-12	Sc	7	5221.24A	-31.997	1.4288557021737427e-16
10277	2.70147e-11	F	1	735.321A	-32.001	1.4157558743559375e-16
10278	6.31488e-11	Si	11	314.566A	-32.004	1.4060098794690925e-16
10279	1.71811e-09	F	9	11.5618A	-32.005	1.4027761464814385e-16
10280	3.3934699999999997e-12	Fe	2	5853.73A	-32.006	1.3995498508732942e-16
10281	5.17548e-12	V	1	3838.18A	-32.007	1.396330975539138e-16
10282	6.67715e-12	Na	2	2974.99A	-32.007	1.396330975539138e-16
10283	7.12731e-13	Mg	9	2.78709m	-32.01	1.386718700715176e-16
10284	6.918339999999999e-12	Na	2	2871.28A	-32.01	1.386718700715176e-16
10285	7.17478e-11	Si	8	276.865A	-32.010999999999996	1.3835293362074665e-16
10286	1.09844e-10	Cl	11	180.843A	-32.012	1.380347307034549e-16
10287	3.773069999999999e-12	Fe	7	5264.80A	-32.014	1.374005187248774e-16
10288	4.76912e-11	B	4	416.523A	-32.015	1.3708450630106285e-16
10289	5.81208e-11	Mg	8	341.779A	-32.016	1.3676922068565435e-16
10290	1.211e-11	Fe	7	1640.34A	-32.02	1.3551531293343352e-16
10291	1.46575e-12	Fe	1	1.35524m	-32.02	1.3551531293343352e-16
10292	9.6609e-11	Si	9	205.617A	-32.022	1.3489267662802862e-16
10293	4.53666e-11	K	8	437.865A	-32.022	1.3489267662802862e-16
10294	1.14215e-11	Zn	2	1739.21A	-32.022	1.3489267662802862e-16
10295	6.26128e-12	S	3	3172.59A	-32.024	1.3427290107658664e-16
10296	4.23816e-11	Sc	10	468.705A	-32.025	1.339640819737506e-16
10297	5.77726e-11	Cl	7	343.839A	-32.025999999999996	1.3365597313514144e-16
10298	2.21054e-12	Si	3	8986.26A	-32.03	1.324306078080262e-16
10299	2.44479e-12	Fe	8	8125.22A	-32.033	1.315189619162894e-16
10300	3.49477e-11	P	11	568.406A	-32.034	1.312164766977586e-16
10301	3.05607e-16	Ti	12	6500.00m	-32.035	1.3091468717592505e-16
10302	2.13678e-12	Fe	2	9296.44A	-32.035	1.3091468717592505e-16
10303	4.1117299999999997e-13	O	7	4.83116m	-32.036	1.3061359175072858e-16
10304	2.39448e-11	S	11	829.595A	-32.039	1.297144541095486e-16
10305	4.01805e-11	Na	6	494.380A	-32.04	1.29416119143805e-16
10306	1.27497e-10	Ne	9	155.804A	-32.041	1.2911847032944211e-16
10307	9.81828e-11	Li	2	202.321A	-32.041	1.2911847032944211e-16
10308	9.162e-14	Si	4	21.6814m	-32.045	1.279347050780988e-16
10309	1.13806e-10	Cl	11	174.546A	-32.046	1.2764046342153938e-16
10310	1.19756e-10	Ni	13	165.874A	-32.046	1.2764046342153938e-16
10311	9.49694e-11	Cl	11	209.167A	-32.049	1.267617926518159e-16
10312	2.0444099999999998e-12	N	1	9716.46A	-32.05	1.2647024861897868e-16
10313	8.48512e-12	Mn	11	2341.09A	-32.054	1.2531076241021308e-16
10314	4.03264e-11	Fe	8	492.592A	-32.056999999999995	1.2444812918944732e-16
10315	6.69549e-11	Cl	11	296.684A	-32.059	1.2387634197443784e-16
10316	8.51025e-13	Mn	8	2.33418m	-32.061	1.233071818830451e-16
10317	1.1135e-11	Fe	8	1783.97A	-32.065	1.2217669484442443e-16
10318	4.0539699999999994e-16	Ti	12	4900.00m	-32.065	1.2217669484442443e-16
10319	1.11619e-10	Cl	11	177.967A	-32.066	1.2189569624390953e-16
10320	3.98989e-11	Fe	8	497.870A	-32.068000000000005	1.2133563639302303e-16
10321	4.13494e-12	Mn	8	4804.05A	-32.068000000000005	1.2133563639302303e-16
10322	7.79928e-11	Al	8	254.696A	-32.068000000000005	1.2133563639302303e-16
10323	5.19734e-12	Ni	4	3822.04A	-32.069	1.2105657217326985e-16
10324	8.95752e-12	B	2	2217.63A	-32.071	1.205003677472802e-16
10325	1.02366e-11	Cr	1	1940.53A	-32.071	1.205003677472802e-16
10326	4.71467e-10	Ar	10	42.1333A	-32.071999999999996	1.2022322459210327e-16
10327	3.76202e-12	Fe	2	5280.26A	-32.071999999999996	1.2022322459210327e-16
10328	3.32697e-11	P	11	597.073A	-32.073	1.1994671884849328e-16
10329	1.08945e-11	Fe	9	1823.35A	-32.074	1.1967084905044825e-16
10330	4.3157800000000004e-12	Fe	2	4602.75A	-32.075	1.1939561373533005e-16
10331	5.78274e-11	Si	8	343.513A	-32.078	1.185737001116231e-16
10332	2.85894e-11	K	12	694.818A	-32.079	1.183009881690433e-16
10333	2.2143099999999997e-12	Fe	2	8970.93A	-32.079	1.183009881690433e-16
10334	5.53284e-11	Si	11	359.028A	-32.08	1.1802890344652626e-16
10335	5.95161e-12	Ti	3	3337.66A	-32.082	1.174866098947319e-16
10336	5.17949e-11	Fe	8	383.522A	-32.083	1.1721639819027007e-16
10337	5.71293e-11	Si	10	347.711A	-32.086999999999996	1.1614175179219096e-16
10338	4.15282e-12	Ca	11	4783.36A	-32.088	1.1587463317553078e-16
10339	2.03965e-12	Fe	7	9739.17A	-32.09	1.1534223759654367e-16
10340	2.3547099999999998e-12	Fe	2	8436.05A	-32.09	1.1534223759654367e-16
10341	1.41394e-12	Be	3	1.40490m	-32.091	1.1507695781150835e-16
10342	1.18884e-11	Ca	7	1670.91A	-32.094	1.1428477360606765e-16
10343	2.7825e-11	N	5	713.907A	-32.097	1.1349804275833888e-16
10344	5.8186e-11	Fe	9	341.396A	-32.099000000000004	1.1297656662044515e-16
10345	2.28148e-12	Fe	2	8706.83A	-32.099000000000004	1.1297656662044515e-16
10346	5.80749e-11	Mg	8	342.049A	-32.105	1.1142647001479458e-16
10347	2.53462e-11	Mg	9	783.725A	-32.105	1.1142647001479458e-16
10348	1.95337e-12	O	1	1.01693m	-32.107	1.1091451188908339e-16
10349	1.68599e-11	Fe	8	1178.21A	-32.108000000000004	1.1065941559058461e-16
10350	3.59886e-11	Na	7	551.966A	-32.109	1.1040490599729332e-16
10351	2.64162e-11	Ar	10	751.981A	-32.109	1.1040490599729332e-16
10352	9.48537e-12	Mg	3	2094.22A	-32.111999999999995	1.0964488397031836e-16
10353	3.6876899999999995e-10	Na	9	53.8670A	-32.111999999999995	1.0964488397031836e-16
10354	8.49666e-13	Na	1	2.33791m	-32.114000000000004	1.091411114889321e-16
10355	1.42046e-11	Ne	6	1398.45A	-32.116	1.0863965363185115e-16
10356	4.0470599999999996e-10	Si	11	49.0837A	-32.116	1.0863965363185115e-16
10357	1.13119e-12	Ni	4	1.75606m	-32.121	1.0739606580022378e-16
10358	6.06393e-11	Ne	6	327.584A	-32.121	1.0739606580022378e-16
10359	8.39709e-12	Cr	1	2365.64A	-32.122	1.0714906170317496e-16
10360	4.75548e-11	Ti	11	417.717A	-32.123000000000005	1.069026256997832e-16
10361	1.7399700000000001e-12	N	1	1.14166m	-32.123000000000005	1.069026256997832e-16
10362	9.40552e-11	F	3	211.200A	-32.124	1.066567564834728e-16
10363	4.06178e-11	Fe	8	489.058A	-32.124	1.066567564834728e-16
10364	3.27461e-12	Mn	5	6066.21A	-32.125	1.064114527506679e-16
10365	4.93015e-12	Fe	8	4029.18A	-32.125	1.064114527506679e-16
10366	4.1782300000000005e-12	Ni	4	4754.28A	-32.126	1.0616671320079256e-16
10367	6.43779e-11	Ti	11	308.560A	-32.128	1.0567892146247418e-16
10368	9.72941e-11	F	6	204.169A	-32.128	1.0567892146247418e-16
10369	4.40366e-12	K	4	4510.90A	-32.129	1.0543586668780967e-16
10370	2.5587200000000002e-12	Fe	2	7763.45A	-32.129	1.0543586668780967e-16
10371	8.75089e-11	Sc	11	226.999A	-32.13	1.0519337092361276e-16
10372	1.94419e-12	N	1	1.02174m	-32.13	1.0519337092361276e-16
10373	5.1200400000000005e-12	V	1	3879.74A	-32.132	1.0471005128683386e-16
10374	2.16777e-18	H	1	91.6354c	-32.134	1.0422895230207008e-16
10375	5.43578e-11	Si	11	365.439A	-32.135999999999996	1.0375006376635557e-16
10376	8.08171e-11	Fe	7	245.795A	-32.137	1.035114452412858e-16
10377	3.51971e-11	P	11	564.377A	-32.137	1.035114452412858e-16
10378	6.9999e-12	Fe	10	2837.82A	-32.141	1.0256244660708493e-16
10379	1.07173e-11	Ca	8	1853.50A	-32.141999999999996	1.0232655952568642e-16
10380	4.44941e-12	Si	2	4464.52A	-32.145	1.0162214844465745e-16
10381	5.70172e-12	Si	2	3483.94A	-32.147	1.0115523708471417e-16
10382	6.66795e-12	Si	2	2979.10A	-32.150999999999996	1.0022784029673684e-16
10383	1.56376e-13	C	5	12.7030m	-32.154	9.953787669725809e-17
10384	6.90854e-11	Ne	3	287.535A	-32.155	9.930894593361636e-17
10385	4.08611e-11	Ca	11	486.146A	-32.156	9.908054169612007e-17
10386	1.4561099999999998e-10	Mg	5	136.421A	-32.157	9.885266277379267e-17
10387	4.86519e-12	Cr	10	4082.98A	-32.159	9.839847604465631e-17
10388	1.11018e-11	Ar	12	1789.30A	-32.161	9.794637611398479e-17
10389	9.9956e-11	Co	13	198.732A	-32.162	9.772110570011097e-17
10390	6.90825e-11	Ar	12	287.547A	-32.162	9.772110570011097e-17
10391	1.6975e-11	Cl	7	1170.22A	-32.162	9.772110570011097e-17
10392	3.7982399999999997e-10	Al	11	52.2991A	-32.163000000000004	9.749635339381012e-17
10393	5.01851e-11	Mg	6	395.824A	-32.164	9.727211800347107e-17
10394	2.86385e-12	K	1	6936.29A	-32.165	9.704839834021855e-17
10395	1.22283e-12	B	1	1.62447m	-32.165	9.704839834021855e-17
10396	1.30026e-12	Cr	7	1.52773m	-32.165	9.704839834021855e-17
10397	1.3665e-12	N	1	1.45368m	-32.166	9.682519321791315e-17
10398	9.80895e-11	K	12	202.514A	-32.169000000000004	9.615865327616571e-17
10399	6.56303e-11	Cl	11	302.672A	-32.173	9.527706544389305e-17
10400	5.03704e-11	Mn	6	394.367A	-32.174	9.505793427419821e-17
10401	5.39355e-11	Si	11	368.300A	-32.176	9.462118273878173e-17
10402	8.76431e-12	Mn	8	2266.52A	-32.176	9.462118273878173e-17
10403	4.7636800000000006e-12	Fe	2	4169.98A	-32.177	9.440356005744853e-17
10404	2.60587e-11	Mg	9	762.295A	-32.178000000000004	9.418643789439161e-17
10405	6.54746e-12	K	1	3033.92A	-32.178000000000004	9.418643789439161e-17
10406	5.85644e-13	Fe	2	3.39190m	-32.18	9.375369052112156e-17
10407	3.42895e-12	Fe	2	5793.16A	-32.183	9.310829465521538e-17
10408	4.54109e-12	Mn	8	4374.38A	-32.184	9.289415151991797e-17
10409	1.52501e-13	Fe	6	13.0258m	-32.184	9.289415151991797e-17
10410	4.12276e-12	Fe	2	4818.24A	-32.185	9.26805009001631e-17
10411	1.19304e-12	Fe	6	1.66503m	-32.186	9.246734166319943e-17
10412	6.56117e-11	Mg	5	302.758A	-32.188	9.204249281964274e-17
10413	1.57036e-12	N	1	1.26497m	-32.19	9.161959597921239e-17
10414	3.9478e-11	V	12	503.178A	-32.191	9.140887675585573e-17
10415	2.60119e-11	Ca	9	763.669A	-32.193000000000005	9.098889111679636e-17
10416	5.73704e-12	Na	2	3462.49A	-32.196	9.036252799611687e-17
10417	9.11267e-12	Cu	1	2179.87A	-32.198	8.994734989291324e-17
10418	2.69434e-11	F	1	737.267A	-32.198	8.994734989291324e-17
10419	8.95584e-12	B	2	2218.05A	-32.199	8.974047672882954e-17
10420	3.25582e-11	Fe	8	610.122A	-32.199	8.974047672882954e-17
10421	3.1286599999999997e-12	Ni	4	6349.18A	-32.201	8.932815669158508e-17
10422	1.59303e-12	N	1	1.24696m	-32.201	8.932815669158508e-17
10423	1.30233e-12	Fe	6	1.52531m	-32.201	8.932815669158508e-17
10424	1.0425899999999999e-13	Fe	2	19.0530m	-32.202	8.912270763234595e-17
10425	4.69074e-12	Fe	2	4234.82A	-32.205999999999996	8.830562573746728e-17
10426	2.88217e-11	Mg	8	689.219A	-32.208	8.789989824169087e-17
10427	3.2857199999999995e-10	Ne	9	60.4569A	-32.208	8.789989824169087e-17
10428	8.70763e-11	Fe	10	228.127A	-32.209	8.769773408572996e-17
10429	4.32378e-11	Sc	10	459.424A	-32.21	8.749603489442656e-17
10430	5.70161e-12	Fe	2	3484.01A	-32.211999999999996	8.709402713069137e-17
10431	8.12093e-12	Si	2	2446.08A	-32.213	8.689371642685301e-17
10432	1.05347e-13	Al	1	18.8562m	-32.215	8.649447606509637e-17
10433	5.87503e-11	Sc	10	338.117A	-32.215	8.649447606509637e-17
10434	1.16515e-12	Fe	9	1.70488m	-32.215	8.649447606509637e-17
10435	5.35288e-11	Sc	11	371.099A	-32.217	8.609707004617984e-17
10436	3.39719e-12	Fe	2	5847.32A	-32.219	8.570148994206081e-17
10437	9.722980000000001e-12	Mn	8	2043.04A	-32.219	8.570148994206081e-17
10438	2.33579e-12	Fe	2	8504.38A	-32.221	8.530772736342565e-17
10439	3.4922300000000004e-12	Na	1	5688.19A	-32.224000000000004	8.472047309893424e-17
10440	8.98535e-11	Mg	5	221.076A	-32.224000000000004	8.472047309893424e-17
10441	1.19484e-12	Cr	4	1.66253m	-32.227	8.413726146436693e-17
10442	1.94456e-11	B	1	1021.54A	-32.227	8.413726146436693e-17
10443	3.3651599999999998e-12	Sc	6	5902.98A	-32.228	8.394375113285283e-17
10444	7.74511e-12	Na	1	2564.77A	-32.229	8.375068586275224e-17
10445	3.6767e-12	Si	2	5402.80A	-32.23	8.355806463045098e-17
10446	2.08594e-11	Ne	3	952.304A	-32.238	8.203295807367566e-17
10447	1.65897e-11	S	8	1197.39A	-32.239000000000004	8.184428750565815e-17
10448	3.32764e-12	Fe	2	5969.54A	-32.24	8.165605086790698e-17
10449	2.2755e-10	Ti	12	87.2970A	-32.241	8.146824716240888e-17
10450	1.36285e-11	Zn	1	1457.57A	-32.242	8.128087539344734e-17
10451	7.36799e-11	V	11	269.605A	-32.246	8.05356878486752e-17
10452	2.09751e-11	Ne	3	947.050A	-32.246	8.05356878486752e-17
10453	3.24792e-12	Fe	2	6116.06A	-32.246	8.05356878486752e-17
10454	2.1533700000000003e-10	F	8	92.2481A	-32.247	8.035046090661691e-17
10455	2.21133e-12	Si	3	8983.03A	-32.25	7.97973322243801e-17
10456	9.32867e-12	Fe	9	2129.40A	-32.25	7.97973322243801e-17
10457	4.9488300000000004e-12	Mn	8	4013.97A	-32.253	7.924801125320877e-17
10458	1.29591e-11	Li	2	1532.86A	-32.254	7.906574588513724e-17
10459	2.72826e-11	F	1	728.099A	-32.256	7.870247178100436e-17
10460	5.96251e-11	Fe	12	333.156A	-32.257	7.852146111890118e-17
10461	1.53163e-12	S	2	1.29694m	-32.258	7.834086676976699e-17
10462	4.0977699999999994e-12	Fe	2	4847.62A	-32.258	7.834086676976699e-17
10463	6.6875699999999995e-12	Si	1	2970.35A	-32.260999999999996	7.780157203626308e-17
10464	4.00189e-11	Fe	8	496.377A	-32.262	7.762263338607381e-17
10465	2.55613e-11	Ar	10	777.131A	-32.265	7.708828293640445e-17
10466	5.80758e-12	Si	3	3420.44A	-32.265	7.708828293640445e-17
10467	3.53062e-10	Ar	10	56.2633A	-32.266	7.691098480562218e-17
10468	1.6892599999999998e-12	Fe	2	1.17593m	-32.266	7.691098480562218e-17
10469	8.673510000000001e-12	Co	13	2290.24A	-32.266999999999996	7.673409444922509e-17
10470	2.1173599999999998e-12	Fe	2	9381.72A	-32.266999999999996	7.673409444922509e-17
10471	3.54764e-12	Fe	2	5599.35A	-32.268	7.655761092935686e-17
10472	1.36273e-12	N	1	1.45769m	-32.269	7.638153331032196e-17
10473	1.09886e-12	Ni	4	1.80773m	-32.271	7.603059204271014e-17
10474	1.2464399999999999e-12	B	4	1.59370m	-32.274	7.550720112856038e-17
10475	5.00181e-12	Ca	7	3971.46A	-32.274	7.550720112856038e-17
10476	7.60863e-11	P	8	261.078A	-32.275	7.533353938502746e-17
10477	7.58674e-11	Fe	7	261.831A	-32.277	7.498741321212054e-17
10478	2.58349e-11	Mg	9	768.901A	-32.28	7.447120349052884e-17
10479	1.34864e-11	Fe	8	1472.93A	-32.285	7.361873867338969e-17
10480	4.09874e-12	Fe	2	4846.48A	-32.287	7.328049129407805e-17
10481	8.3834e-11	P	10	236.950A	-32.289	7.294379802030629e-17
10482	3.71112e-10	F	9	53.5268A	-32.289	7.294379802030629e-17
10483	2.15517e-12	Fe	2	9217.12A	-32.29	7.27760319403194e-17
10484	4.20495e-12	Fe	2	4724.07A	-32.29	7.27760319403194e-17
10485	1.42873e-12	N	1	1.39036m	-32.29	7.27760319403194e-17
10486	7.7431e-11	Si	8	256.544A	-32.295	7.194297159145456e-17
10487	2.09919e-11	Fe	11	946.290A	-32.299	7.12833944633264e-17
10488	1.99299e-11	Si	3	996.719A	-32.3	7.111944720554938e-17
10489	1.65003e-12	Fe	6	1.20388m	-32.3	7.111944720554938e-17
10490	2.72333e-11	Fe	8	729.417A	-32.302	7.079268302744937e-17
10491	4.10367e-12	Fe	2	4840.66A	-32.303000000000004	7.062986437465526e-17
10492	3.1756e-12	Fe	2	6255.35A	-32.304	7.046742019437221e-17
10493	2.0217599999999997e-12	Mn	6	9825.32A	-32.305	7.030534962533621e-17
10494	5.1523e-12	Mg	1	3855.45A	-32.306	7.014365180826524e-17
10495	2.6533e-11	F	1	748.671A	-32.308	6.982137100276606e-17
10496	1.6567499999999999e-09	F	9	11.9900A	-32.308	6.982137100276606e-17
10497	3.9271100000000004e-10	F	9	50.5829A	-32.309	6.966078630563824e-17
10498	8.16113e-12	Si	2	2434.03A	-32.31	6.950057094306375e-17
10499	1.73423e-12	N	1	1.14543m	-32.313	6.902213237797423e-17
10500	1.7793e-11	Fe	8	1116.42A	-32.314	6.886338587867398e-17
10501	9.58005e-11	Si	7	207.352A	-32.315	6.870500448619052e-17
10502	7.14186e-11	Si	10	278.141A	-32.319	6.80751132189177e-17
10503	1.80485e-12	N	1	1.10062m	-32.324	6.72958638416833e-17
10504	5.20669e-12	S	2	3815.18A	-32.324	6.72958638416833e-17
10505	2.22409e-12	Fe	2	8931.48A	-32.325	6.714108764984054e-17
10506	8.2055e-12	Fe	11	2420.87A	-32.329	6.652553445830762e-17
10507	3.98719e-11	Na	7	498.207A	-32.33	6.637252997488334e-17
10508	1.72262e-12	N	1	1.15315m	-32.332	6.60675759003251e-17
10509	5.47182e-12	Mn	8	3630.32A	-32.334	6.576402296246643e-17
10510	1.34554e-12	Fe	6	1.47632m	-32.334	6.576402296246643e-17
10511	2.18508e-13	Na	1	9.09097m	-32.335	6.561276990688097e-17
10512	5.53017e-12	Sc	6	3592.01A	-32.335	6.561276990688097e-17
10513	8.73768e-12	Mg	3	2273.43A	-32.336999999999996	6.531130661274926e-17
10514	4.3515e-13	Ni	9	4.56497m	-32.336999999999996	6.531130661274926e-17
10515	4.0573199999999997e-10	Si	11	48.9596A	-32.34	6.486170674046047e-17
10516	5.3246300000000005e-12	Fe	9	3730.67A	-32.341	6.471252895459749e-17
10517	3.95017e-10	Ne	9	50.2876A	-32.342	6.456369426812109e-17
10518	7.1147e-11	P	9	279.203A	-32.342	6.456369426812109e-17
10519	5.86997e-11	Si	8	338.408A	-32.346	6.397177076114478e-17
10520	5.05495e-11	Fe	3	392.971A	-32.349000000000004	6.353139218879689e-17
10521	2.2903299999999998e-10	Mg	9	86.7319A	-32.349000000000004	6.353139218879689e-17
10522	6.3803e-11	Fe	7	311.341A	-32.35	6.338527404149866e-17
10523	4.71697e-11	Mn	6	421.128A	-32.35	6.338527404149866e-17
10524	1.09471e-14	Cr	7	181.459m	-32.351	6.323949195661358e-17
10525	8.59056e-11	F	9	231.236A	-32.353	6.294893288417111e-17
10526	3.4178599999999997e-12	Fe	2	5811.95A	-32.353	6.294893288417111e-17
10527	3.96389e-11	Fe	8	501.136A	-32.354	6.280415435609948e-17
10528	2.26116e-11	C	3	878.508A	-32.359	6.208524114603385e-17
10529	4.7128e-10	Ar	11	42.1500A	-32.36	6.194244905383691e-17
10530	7.41003e-11	Fe	10	268.075A	-32.361	6.179998537433867e-17
10531	8.270960000000001e-12	Ca	7	2401.71A	-32.361	6.179998537433867e-17
10532	1.24554e-11	Cl	6	1594.85A	-32.361999999999995	6.165784935221089e-17
10533	1.22785e-10	Ni	13	161.783A	-32.361999999999995	6.165784935221089e-17
10534	3.5961900000000002e-12	Fe	7	5523.75A	-32.363	6.15160402338615e-17
10535	1.47652e-11	Fe	8	1345.35A	-32.365	6.12333997027999e-17
10536	1.95203e-13	Fe	6	10.1763m	-32.365	6.12333997027999e-17
10537	1.9701e-12	Fe	10	1.00830m	-32.365	6.12333997027999e-17
10538	2.24131e-10	Be	3	88.6289A	-32.366	6.10925667915557e-17
10539	1.27976e-11	Si	6	1552.20A	-32.369	6.067200851992174e-17
10540	7.56501e-11	Fe	12	262.583A	-32.37	6.053246677256875e-17
10541	9.30948e-11	Co	13	213.379A	-32.372	6.025434535106589e-17
10542	3.2347099999999997e-12	Fe	2	6141.03A	-32.375	5.98395573552408e-17
10543	8.50783e-13	Na	1	2.33484m	-32.376	5.970193019243742e-17
10544	7.3839e-11	Fe	8	269.024A	-32.376999999999995	5.956461956332475e-17
10545	1.8581e-12	N	1	1.06907m	-32.378	5.942762473989456e-17
10546	6.381810000000001e-13	Fe	9	3.11267m	-32.378	5.942762473989456e-17
10547	1.88873e-10	Sc	11	105.173A	-32.385	5.847744273306163e-17
10548	2.57306e-12	Fe	2	7720.18A	-32.385	5.847744273306163e-17
10549	1.07371e-11	Fe	10	1850.07A	-32.385	5.847744273306163e-17
10550	3.38801e-11	Cr	5	586.316A	-32.388000000000005	5.807488684881865e-17
10551	3.98993e-11	Fe	8	497.865A	-32.389	5.794131831555424e-17
10552	9.97037e-12	Co	8	1992.35A	-32.391	5.767510213979257e-17
10553	1.213e-11	Fe	10	1637.63A	-32.393	5.741010911625185e-17
10554	9.4825e-11	Co	13	209.486A	-32.395	5.714633362505905e-17
10555	7.49783e-11	Fe	7	264.936A	-32.398	5.675294103146296e-17
10556	6.97473e-11	Ar	12	284.806A	-32.402	5.623262694058927e-17
10557	1.05185e-11	P	4	1888.52A	-32.403	5.610329548753606e-17
10558	4.05462e-11	Mg	8	489.921A	-32.406	5.57170831179738e-17
10559	7.2098e-11	Na	2	275.520A	-32.407	5.558893738280927e-17
10560	1.6028999999999997e-10	F	9	123.928A	-32.409	5.533352941566284e-17
10561	8.1263e-12	Si	2	2444.47A	-32.409	5.533352941566284e-17
10562	7.04318e-11	Cl	7	282.038A	-32.411	5.5079294941530564e-17
10563	2.30084e-12	Fe	2	8633.58A	-32.412	5.495261607846657e-17
10564	5.69857e-12	Si	2	3485.86A	-32.418	5.419863791995936e-17
10565	1.39057e-13	He	1	14.2851m	-32.42	5.394961779860115e-17
10566	1.9072299999999996e-10	Sc	11	104.154A	-32.425	5.3332061630366795e-17
10567	3.39083e-10	Ne	9	58.5828A	-32.425	5.3332061630366795e-17
10568	8.98698e-11	Fe	11	221.036A	-32.425	5.3332061630366795e-17
10569	1.77596e-11	Si	3	1118.52A	-32.427	5.308702306539231e-17
10570	3.66326e-11	Ca	9	542.262A	-32.429	5.2843110350356677e-17
10571	3.83561e-12	Fe	2	5178.96A	-32.431	5.2600318312450144e-17
10572	7.81275e-12	Na	1	2542.57A	-32.433	5.2358641802627306e-17
10573	2.99953e-11	Ca	11	662.253A	-32.433	5.2358641802627306e-17
10574	1.22348e-11	B	2	1623.60A	-32.437	5.187861488924124e-17
10575	6.32522e-11	Fe	9	314.052A	-32.438	5.175929738602108e-17
10576	2.99411e-11	Fe	9	663.450A	-32.439	5.164025430544403e-17
10577	2.02514e-12	Fe	7	9808.93A	-32.44	5.1521485016354665e-17
10578	1.2681e-10	Al	11	156.647A	-32.441	5.140298888904922e-17
10579	7.35476e-11	Fe	8	270.090A	-32.442	5.128476529527467e-17
10580	5.58687e-12	Fe	8	3555.56A	-32.442	5.128476529527467e-17
10581	1.4844399999999999e-12	N	1	1.33818m	-32.443000000000005	5.1166813608219646e-17
10582	9.60842e-11	F	3	206.740A	-32.444	5.104913320251771e-17
10583	6.64068e-12	K	1	2991.33A	-32.444	5.104913320251771e-17
10584	1.83413e-11	Ca	7	1083.05A	-32.445	5.093172345423821e-17
10585	2.45995e-12	Fe	1	8075.15A	-32.446	5.0814583740886377e-17
10586	1.9900400000000002e-10	F	8	99.8193A	-32.446999999999996	5.069771344139908e-17
10587	5.0625e-11	B	4	392.385A	-32.448	5.0581111936140835e-17
10588	5.15807e-11	Na	7	385.114A	-32.448	5.0581111936140835e-17
10589	1.09165e-10	Mg	10	181.967A	-32.451	5.0232914010757095e-17
10590	3.57234e-11	Na	7	556.063A	-32.454	4.9887113063031633e-17
10591	1.60892e-11	Fe	8	1234.65A	-32.454	4.9887113063031633e-17
10592	5.66149e-11	Cl	6	350.870A	-32.457	4.954369259228631e-17
10593	1.21141e-11	Fe	11	1639.78A	-32.458	4.9429745261329273e-17
10594	4.081419999999999e-12	V	1	4867.05A	-32.458	4.9429745261329273e-17
10595	5.83293e-11	Fe	12	340.557A	-32.46	4.920263621143285e-17
10596	3.25269e-13	Mg	6	6.10708m	-32.46	4.920263621143285e-17
10597	3.39437e-11	Fe	9	585.217A	-32.461999999999996	4.89765706328372e-17
10598	2.81369e-10	Mg	9	70.5992A	-32.463	4.886392764619092e-17
10599	4.28611e-12	Fe	2	4634.62A	-32.463	4.886392764619092e-17
10600	2.74443e-11	F	1	723.809A	-32.468	4.830458689173451e-17
10601	3.6535199999999995e-10	Si	11	54.3708A	-32.47	4.80826474749606e-17
10602	4.94684e-12	Mn	8	4015.58A	-32.471	4.797206045452578e-17
10603	2.87167e-12	N	1	6917.38A	-32.472	4.7861727777179233e-17
10604	1.46556e-12	Fe	2	1.35542m	-32.472	4.7861727777179233e-17
10605	5.90219e-11	Ni	13	336.561A	-32.477	4.7313859109759e-17
10606	4.01519e-12	Fe	2	4947.33A	-32.477	4.7313859109759e-17
10607	3.68176e-10	Ne	9	53.9537A	-32.484	4.6557362820419904e-17
10608	3.6032e-12	S	2	5513.00A	-32.484	4.6557362820419904e-17
10609	1.58125e-11	Fe	8	1256.25A	-32.485	4.6450283857342953e-17
10610	1.51704e-12	Fe	2	1.30942m	-32.486999999999995	4.623686418911586e-17
10611	1.66311e-13	F	6	11.9442m	-32.488	4.613052235243512e-17
10612	1.41348e-12	Fe	2	1.40535m	-32.488	4.613052235243512e-17
10613	1.52605e-12	S	2	1.30169m	-32.489000000000004	4.6024425095191727e-17
10614	2.72421e-11	F	1	729.182A	-32.49	4.591857185486936e-17
10615	3.21528e-12	Fe	2	6178.15A	-32.49	4.591857185486936e-17
10616	1.9914500000000001e-10	F	8	99.7486A	-32.491	4.5812962070243914e-17
10617	5.66859e-11	Si	8	350.430A	-32.492	4.570759518138281e-17
10618	4.09117e-12	Fe	2	4855.45A	-32.496	4.5288545429940307e-17
10619	7.70354e-11	Fe	7	257.861A	-32.496	4.5288545429940307e-17
10620	9.23121e-11	Co	13	215.188A	-32.498000000000005	4.508046346493307e-17
10621	1.87785e-12	N	1	1.05783m	-32.5	4.487333754971245e-17
10622	2.87838e-12	N	1	6901.26A	-32.501999999999995	4.4667163291627945e-17
10623	1.82581e-12	N	1	1.08798m	-32.501999999999995	4.4667163291627945e-17
10624	1.7541099999999999e-12	Fe	7	1.13245m	-32.507	4.415586250148536e-17
10625	1.1794e-11	Si	3	1684.28A	-32.507	4.415586250148536e-17
10626	6.85034e-13	Ni	4	2.89978m	-32.508	4.4054306835871344e-17
10627	9.1221e-11	Fe	11	217.762A	-32.509	4.3952984741807425e-17
10628	6.03977e-11	Ar	12	328.894A	-32.512	4.365041452308938e-17
10629	3.47703e-11	F	4	571.305A	-32.513000000000005	4.35500213555667e-17
10630	1.82015e-12	N	1	1.09136m	-32.514	4.344985908592269e-17
10631	3.98526e-11	Na	7	498.448A	-32.515	4.3349927183106253e-17
10632	1.1322499999999999e-10	Co	12	175.442A	-32.52	4.2853704670012384e-17
10633	1.07794e-11	B	2	1842.82A	-32.52	4.2853704670012384e-17
10634	1.87061e-11	Mg	9	1061.92A	-32.52	4.2853704670012384e-17
10635	2.95738e-11	F	1	671.691A	-32.522	4.2656809782113217e-17
10636	5.55166e-11	Sc	10	357.811A	-32.523	4.2558701842080404e-17
10637	9.12872e-11	S	11	217.604A	-32.523	4.2558701842080404e-17
10638	3.97517e-13	Fe	9	4.99714m	-32.525	4.23631623690557e-17
10639	5.1348699999999995e-12	S	2	3868.54A	-32.532	4.168582224631315e-17
10640	3.17267e-12	Fe	2	6261.12A	-32.534	4.1494293290732676e-17
10641	6.98203e-11	Fe	11	284.509A	-32.536	4.130364433076819e-17
10642	4.32861e-12	V	1	4589.11A	-32.539	4.10193120431562e-17
10643	2.35938e-12	Fe	2	8419.34A	-32.54	4.092497024341439e-17
10644	3.3434099999999998e-12	Fe	2	5941.37A	-32.543	4.064324472988399e-17
10645	8.19344e-11	Fe	11	242.443A	-32.545	4.045650598287019e-17
10646	1.0471400000000001e-13	Fe	6	18.9702m	-32.546	4.036345860114732e-17
10647	2.60504e-10	S	9	76.2540A	-32.547	4.027062522246389e-17
10648	2.18689e-12	Fe	2	9083.42A	-32.548	4.0178005354625895e-17
10649	1.39033e-11	Fe	11	1428.76A	-32.548	4.0178005354625895e-17
10650	1.46918e-12	N	1	1.35208m	-32.548	4.0178005354625895e-17
10651	2.0462e-12	Fe	7	9707.96A	-32.548	4.0178005354625895e-17
10652	1.51452e-11	Fe	8	1311.60A	-32.549	4.008559850657337e-17
10653	3.8207e-12	Fe	2	5199.17A	-32.553000000000004	3.971809153045826e-17
10654	9.873839999999999e-12	Co	13	2011.83A	-32.555	3.9535603476282375e-17
10655	7.40438e-11	Na	2	268.280A	-32.558	3.9263442296302474e-17
10656	7.77909e-11	Fe	7	255.357A	-32.56	3.9083043165608346e-17
10657	1.0703e-11	Ne	9	1855.98A	-32.562	3.8903472893630534e-17
10658	1.3093e-11	Fe	8	1517.18A	-32.564	3.87247276721079e-17
10659	7.11399e-11	P	9	279.231A	-32.564	3.87247276721079e-17
10660	3.79192e-12	Fe	2	5238.62A	-32.568000000000005	3.836969723479701e-17
10661	4.19495e-10	Si	11	47.3533A	-32.568000000000005	3.836969723479701e-17
10662	6.90959e-11	Ne	3	287.491A	-32.569	3.828144938000923e-17
10663	2.59111e-10	S	9	76.6640A	-32.575	3.775620820373271e-17
10664	3.6591399999999996e-10	Si	11	54.2873A	-32.576	3.766937133456194e-17
10665	3.87314e-12	V	8	5128.78A	-32.576	3.766937133456194e-17
10666	5.53844e-11	Si	11	358.665A	-32.577	3.7582734184648103e-17
10667	1.04955e-12	Ni	4	1.89267m	-32.579	3.741005720628094e-17
10668	3.60879e-12	S	2	5504.46A	-32.579	3.741005720628094e-17
10669	2.67736e-11	K	4	741.943A	-32.579	3.741005720628094e-17
10670	1.38851e-11	Li	2	1430.64A	-32.58	3.7324016462312064e-17
10671	1.29213e-10	Mg	5	153.734A	-32.580999999999996	3.723817360656298e-17
10672	3.19469e-12	Fe	2	6217.96A	-32.582	3.7152528183902794e-17
10673	1.6615799999999999e-12	Zn	2	1.19552m	-32.583	3.7067079740249224e-17
10674	1.21084e-11	K	8	1640.55A	-32.584	3.698182782256192e-17
10675	3.4044e-12	Fe	2	5834.94A	-32.584	3.698182782256192e-17
10676	7.04578e-11	Cl	7	281.934A	-32.588	3.6642776387118676e-17
10677	3.33899e-10	Si	11	59.4924A	-32.59	3.647441812253834e-17
10678	7.51158e-11	Mg	5	264.451A	-32.591	3.639052928874719e-17
10679	3.47392e-11	Be	3	571.817A	-32.594	3.6140018647186855e-17
10680	1.82216e-12	N	1	1.09016m	-32.596	3.597397034459538e-17
10681	3.04487e-13	Fe	6	6.52392m	-32.597	3.589123250875306e-17
10682	1.1222700000000001e-10	Cl	11	177.003A	-32.598	3.580868496465322e-17
10683	1.32604e-10	F	6	149.803A	-32.598	3.580868496465322e-17
10684	5.07959e-12	Sc	1	3910.64A	-32.601	3.55621797112465e-17
10685	6.26882e-11	Si	8	316.877A	-32.604	3.5317371388068215e-17
10686	1.41651e-11	Be	1	1402.35A	-32.609	3.491309678082306e-17
10687	5.28629e-11	Fe	9	375.773A	-32.611999999999995	3.467275671310918e-17
10688	5.34706e-11	Si	11	371.502A	-32.611999999999995	3.467275671310918e-17
10689	9.81812e-14	Na	1	20.2324m	-32.616	3.4354874968843344e-17
10690	2.70214e-11	F	1	735.137A	-32.617	3.4275860949031025e-17
10691	1.16636e-12	Na	1	1.70311m	-32.619	3.4118377673052943e-17
10692	4.93851e-12	Sc	1	4022.36A	-32.62	3.403990758192708e-17
10693	7.55161e-11	Fe	7	263.049A	-32.624	3.3727827833370497e-17
10694	4.09082e-11	Mg	8	485.586A	-32.624	3.3727827833370497e-17
10695	1.99658e-12	Fe	2	9949.26A	-32.624	3.3727827833370497e-17
10696	2.71868e-12	Fe	2	7306.65A	-32.624	3.3727827833370497e-17
10697	1.16635e-11	S	8	1703.13A	-32.624	3.3727827833370497e-17
10698	6.60357e-11	Cl	11	300.814A	-32.624	3.3727827833370497e-17
10699	3.10295e-11	Cr	5	640.179A	-32.63	3.326506468695466e-17
10700	4.6819e-12	Mn	5	4242.82A	-32.633	3.303606959237515e-17
10701	1.6034999999999998e-14	Sc	2	123.882m	-32.637	3.273319308582606e-17
10702	2.07955e-11	Ne	3	955.228A	-32.638000000000005	3.2657908830844257e-17
10703	3.32213e-11	Fe	8	597.944A	-32.638000000000005	3.2657908830844257e-17
10704	8.55207e-11	Fe	11	232.277A	-32.64	3.2507859369594997e-17
10705	9.17486e-12	Cu	1	2165.10A	-32.641	3.2433093367779686e-17
10706	4.77689e-12	Fe	2	4158.45A	-32.643	3.22840768397556e-17
10707	4.48424e-12	Si	2	4429.84A	-32.646	3.206183481801586e-17
10708	2.83257e-11	Ne	6	701.288A	-32.648	3.191452406808262e-17
10709	1.34599e-13	Sc	7	14.7583m	-32.649	3.184112269959261e-17
10710	3.68223e-12	Mn	1	5394.68A	-32.650999999999996	3.1694826029729503e-17
10711	5.18244e-12	S	2	3833.03A	-32.650999999999996	3.1694826029729503e-17
10712	2.7549e-11	F	1	721.059A	-32.650999999999996	3.1694826029729503e-17
10713	5.71e-11	K	8	347.889A	-32.652	3.16219299527055e-17
10714	3.58893e-11	P	11	553.493A	-32.654	3.1476640382033395e-17
10715	5.20591e-13	N	6	3.81575m	-32.658	3.118806080842054e-17
10716	1.3846e-11	Be	1	1434.67A	-32.659	3.111633025906301e-17
10717	6.794789999999999e-12	Na	2	2923.48A	-32.661	3.0973363707970384e-17
10718	1.72399e-11	Fe	8	1152.24A	-32.666	3.0618814545449363e-17
10719	3.79881e-10	Si	11	52.2913A	-32.666	3.0618814545449363e-17
10720	1.72093e-11	Fe	8	1154.28A	-32.671	3.026832387363068e-17
10721	5.03291e-11	Si	10	394.691A	-32.675	2.999082221235383e-17
10722	8.18266e-12	Si	2	2427.63A	-32.676	2.992184523535594e-17
10723	5.71235e-11	Si	10	347.746A	-32.676	2.992184523535594e-17
10724	1.77622e-11	F	6	1118.36A	-32.677	2.9853026901003343e-17
10725	1.25668e-10	F	9	158.071A	-32.677	2.9853026901003343e-17
10726	5.79806e-11	Ar	12	342.605A	-32.678000000000004	2.9784366844427107e-17
10727	8.94318e-11	Fe	11	222.118A	-32.679	2.9715864701599426e-17
10728	1.51513e-12	Fe	2	1.31107m	-32.68	2.9647520109328265e-17
10729	6.70568e-12	K	1	2962.33A	-32.681	2.9579332705257406e-17
10730	3.68241e-11	Si	10	539.442A	-32.686	2.924074088366924e-17
10731	2.9650200000000002e-12	Fe	2	6699.61A	-32.69	2.8972660159871594e-17
10732	3.20104e-13	V	9	6.20563m	-32.691	2.8906024890612725e-17
10733	1.28007e-11	K	8	1551.83A	-32.692	2.8839542878220784e-17
10734	1.2673899999999998e-10	Al	11	156.735A	-32.693000000000005	2.8773213770213825e-17
10735	1.20287e-11	Fe	8	1651.42A	-32.696999999999996	2.850941936075694e-17
10736	2.33e-12	Fe	2	8525.51A	-32.698	2.844384951577082e-17
10737	2.8603e-12	Fe	2	6944.88A	-32.7	2.831316189832972e-17
10738	1.43532e-11	Be	1	1383.97A	-32.701	2.8248043432982e-17
10739	1.62009e-12	S	2	1.22613m	-32.705	2.798906381411707e-17
10740	1.50623e-11	N	1	1318.82A	-32.707	2.7860465747169564e-17
10741	1.71842e-12	Fe	2	1.15597m	-32.707	2.7860465747169564e-17
10742	1.2930200000000003e-10	Ar	12	153.628A	-32.707	2.7860465747169564e-17
10743	8.72677e-11	Ne	9	227.627A	-32.713	2.7478205826564338e-17
10744	3.46235e-13	Li	2	5.73728m	-32.716	2.728904718817465e-17
10745	2.79338e-12	Fe	2	7111.26A	-32.716	2.728904718817465e-17
10746	1.02437e-11	Si	9	1939.19A	-32.719	2.7101190708692395e-17
10747	1.41473e-11	Zn	1	1404.12A	-32.72	2.7038859699729738e-17
10748	2.74189e-11	F	1	724.480A	-32.721	2.6976672048109567e-17
10749	4.22297e-12	Mn	8	4703.91A	-32.721	2.6976672048109567e-17
10750	6.94993e-11	S	11	285.823A	-32.727	2.660653823165134e-17
10751	1.25798e-11	K	8	1579.08A	-32.729	2.6484292292756116e-17
10752	6.07364e-11	Ne	6	327.060A	-32.731	2.6362608022930582e-17
10753	3.69005e-12	Mn	8	5383.25A	-32.731	2.6362608022930582e-17
10754	3.60079e-11	Na	7	551.670A	-32.734	2.6181129105802816e-17
10755	4.35034e-12	Fe	11	4566.19A	-32.734	2.6181129105802816e-17
10756	2.77476e-11	Cl	12	715.898A	-32.735	2.6120914179806117e-17
10757	6.90302e-11	Ne	3	287.765A	-32.74	2.58219105477155e-17
10758	4.0730199999999995e-12	Fe	2	4877.09A	-32.743	2.564415376582604e-17
10759	8.87182e-12	Mn	8	2239.05A	-32.745	2.5526329581899077e-17
10760	7.817369999999999e-13	Cr	7	2.54107m	-32.747	2.5409046750922735e-17
10761	2.2542700000000002e-12	Fe	2	8811.94A	-32.747	2.5409046750922735e-17
10762	1.71897e-12	N	1	1.15560m	-32.747	2.5409046750922735e-17
10763	4.05322e-11	Fe	8	490.091A	-32.751	2.5176095210088164e-17
10764	2.1229899999999998e-17	Ca	2	9.35682c	-32.751	2.5176095210088164e-17
10765	4.71151e-11	Mn	6	421.616A	-32.758	2.4773557286426147e-17
10766	1.28692e-11	F	6	1543.57A	-32.758	2.4773557286426147e-17
10767	2.57669e-11	Fe	8	770.928A	-32.759	2.4716579685779184e-17
10768	4.50048e-11	Mg	8	441.385A	-32.76	2.465973312997725e-17
10769	1.43691e-11	Ne	6	1382.44A	-32.76	2.465973312997725e-17
10770	1.6207799999999999e-12	Mn	8	1.22561m	-32.760999999999996	2.4603017317625565e-17
10771	9.373019999999999e-12	Cl	11	2119.32A	-32.762	2.454643194802214e-17
10772	9.01844e-11	Ni	12	220.265A	-32.763000000000005	2.448997672115738e-17
10773	7.31205e-11	Fe	8	271.667A	-32.766999999999996	2.426545126500349e-17
10774	2.28566e-11	Fe	8	869.091A	-32.772	2.398768694126619e-17
10775	7.78525e-11	S	10	255.155A	-32.772	2.398768694126619e-17
10776	2.60378e-11	O	5	762.909A	-32.773	2.3932516792256446e-17
10777	2.87639e-11	Fe	8	690.604A	-32.774	2.387747353106871e-17
10778	4.6146199999999996e-12	K	12	4304.68A	-32.775	2.3822556865868707e-17
10779	9.46292e-11	Cl	11	209.919A	-32.775	2.3822556865868707e-17
10780	2.83029e-11	Si	7	701.853A	-32.775	2.3822556865868707e-17
10781	1.44976e-12	Fe	2	1.37019m	-32.777	2.3713102159450396e-17
10782	7.50992e-11	Na	2	264.510A	-32.779	2.3604150351726983e-17
10783	6.41768e-11	Ni	13	309.527A	-32.782	2.344166052364107e-17
10784	2.3615e-12	Fe	2	8411.78A	-32.782	2.344166052364107e-17
10785	7.43847e-11	F	9	267.050A	-32.785	2.328028926766341e-17
10786	7.18495e-13	Si	7	2.76473m	-32.789	2.30668542927449e-17
10787	1.17536e-10	Ar	12	169.008A	-32.79	2.3013802000057253e-17
10788	5.14906e-11	Fe	12	385.788A	-32.79	2.3013802000057253e-17
10789	5.44972e-11	Si	11	364.504A	-32.8	2.248994391016333e-17
10790	3.7633699999999995e-12	Fe	2	5278.37A	-32.801	2.243821847453535e-17
10791	1.47101e-12	Fe	2	1.35040m	-32.803000000000004	2.233512422526948e-17
10792	1.79285e-11	F	6	1107.98A	-32.808	2.2079456172437537e-17
10793	1.69651e-09	F	9	11.7090A	-32.809	2.2028674832408318e-17
10794	2.76209e-11	F	1	719.181A	-32.81	2.1978010286219807e-17
10795	2.7856e-12	Fe	2	7131.12A	-32.815	2.1726430082844856e-17
10796	2.01187e-10	F	8	98.7362A	-32.817	2.1626606204172833e-17
10797	1.25521e-11	Fe	11	1582.56A	-32.817	2.1626606204172833e-17
10798	5.0939800000000005e-12	S	2	3899.59A	-32.819	2.152724097456166e-17
10799	1.44731e-11	Be	1	1372.51A	-32.821	2.1428332286710672e-17
10800	1.80665e-12	Fe	2	1.09952m	-32.824	2.1280820684828808e-17
10801	4.0619699999999993e-10	Si	11	48.9035A	-32.826	2.1183044195364906e-17
10802	3.88555e-10	Si	11	51.1239A	-32.826	2.1183044195364906e-17
10803	6.20376e-11	Fe	7	320.200A	-32.830999999999996	2.0940563893582904e-17
10804	1.47267e-10	F	9	134.888A	-32.832	2.089240193310769e-17
10805	1.2223e-12	Fe	2	1.62516m	-32.833	2.084435074206809e-17
10806	6.752389999999999e-12	K	1	2941.84A	-32.838	2.0605747432185947e-17
10807	2.42535e-11	Fe	8	819.036A	-32.839	2.0558355528203444e-17
10808	1.16586e-12	Na	1	1.70384m	-32.842	2.041683280420206e-17
10809	3.4041e-12	Fe	2	5835.45A	-32.848	2.013670335634682e-17
10810	4.0256e-11	Ne	9	493.454A	-32.853	1.9906200419105297e-17
10811	1.06241e-10	Ni	11	186.975A	-32.858000000000004	1.9678336027167678e-17
10812	1.51447e-11	Sc	11	1311.65A	-32.858000000000004	1.9678336027167678e-17
10813	2.87e-13	Ti	8	6.92140m	-32.858000000000004	1.9678336027167678e-17
10814	5.8382e-12	Fe	2	3402.50A	-32.86	1.9587922285906644e-17
10815	1.29705e-11	F	6	1531.51A	-32.864000000000004	1.9408339134953048e-17
10816	3.7867400000000003e-10	Al	11	52.4580A	-32.864000000000004	1.9408339134953048e-17
10817	1.52149e-11	Si	3	1305.59A	-32.864000000000004	1.9408339134953048e-17
10818	2.72868e-11	F	1	727.987A	-32.867	1.9274733068118246e-17
10819	4.43915e-11	Ti	9	447.483A	-32.874	1.8966551399609506e-17
10820	2.85238e-12	K	1	6964.17A	-32.875	1.8922929541884243e-17
10821	1.78768e-11	F	6	1111.19A	-32.88	1.870632055860477e-17
10822	1.98064e-11	B	1	1002.93A	-32.881	1.8663297215205216e-17
10823	3.38405e-12	Fe	2	5870.02A	-32.881	1.8663297215205216e-17
10824	2.46037e-11	Ar	10	807.377A	-32.881	1.8663297215205216e-17
10825	9.768350000000001e-14	Na	1	20.3355m	-32.881	1.8663297215205216e-17
10826	8.37083e-11	Fe	9	237.306A	-32.882	1.8620372822749628e-17
10827	7.37181e-11	P	10	269.465A	-32.885999999999996	1.844966021859354e-17
10828	1.75457e-11	S	8	1132.16A	-32.887	1.8407227177594998e-17
10829	2.1798e-12	Fe	2	9112.95A	-32.891	1.8238468704459553e-17
10830	3.60398e-11	Si	10	551.181A	-32.891	1.8238468704459553e-17
10831	1.41803e-12	Si	2	1.40084m	-32.891999999999996	1.819652139046503e-17
10832	7.2235e-11	Ni	11	274.997A	-32.895	1.807125741830533e-17
10833	1.77591e-11	P	4	1118.55A	-32.896	1.802969467959711e-17
10834	9.46383e-12	Mn	8	2098.99A	-32.897	1.7988227532535288e-17
10835	2.6942e-11	K	8	737.305A	-32.898	1.794685575726487e-17
10836	5.81131e-11	Mg	8	341.824A	-32.899	1.7905579134437414e-17
10837	2.00999e-12	Fe	2	9882.85A	-32.899	1.7905579134437414e-17
10838	1.74698e-11	Fe	8	1137.08A	-32.900999999999996	1.782331047123566e-17
10839	1.46912e-15	He	1	1352.13m	-32.900999999999996	1.782331047123566e-17
10840	1.1763e-13	Na	2	16.8873m	-32.907	1.7578765483815663e-17
10841	2.87904e-11	Be	3	689.969A	-32.907	1.7578765483815663e-17
10842	7.11539e-13	Si	8	2.79176m	-32.908	1.7538335445124394e-17
10843	5.3785e-11	Sc	11	369.331A	-32.909	1.749799839294205e-17
10844	1.12453e-10	Ar	12	176.647A	-32.911	1.741760239314273e-17
10845	7.72993e-11	Fe	7	256.981A	-32.912	1.7377543019274455e-17
10846	7.70951e-14	C	5	25.7662m	-32.914	1.7297700461644902e-17
10847	3.14495e-12	Fe	2	6316.31A	-32.914	1.7297700461644902e-17
10848	3.48952e-11	Fe	11	569.260A	-32.917	1.7178623929237743e-17
10849	2.75321e-11	F	1	721.501A	-32.917	1.7178623929237743e-17
10850	1.49753e-12	Fe	6	1.32648m	-32.919000000000004	1.709969532180773e-17
10851	6.402069999999999e-13	Cr	10	3.10282m	-32.923	1.69429243727806e-17
10852	2.23044e-11	K	8	890.607A	-32.929	1.6710458735474536e-17
10853	1.54601e-11	Cl	7	1284.88A	-32.93	1.667202574688718e-17
10854	3.65656e-12	Mn	1	5432.55A	-32.938	1.6367726982982607e-17
10855	6.88113e-11	Fe	12	288.680A	-32.94	1.6292524108591827e-17
10856	6.0725300000000006e-12	Sc	1	3271.20A	-32.941	1.6255052342972376e-17
10857	1.00131e-10	Ni	11	198.385A	-32.941	1.6255052342972376e-17
10858	1.45541e-11	Be	1	1364.87A	-32.943000000000005	1.6180367161527242e-17
10859	1.7799799999999999e-12	Fe	2	1.11599m	-32.945	1.6106025127321138e-17
10860	1.86259e-12	N	1	1.06650m	-32.946999999999996	1.603202466373545e-17
10861	4.27735e-12	Fe	2	4644.10A	-32.946999999999996	1.603202466373545e-17
10862	2.76722e-11	F	1	717.849A	-32.951	1.5885042178137635e-17
10863	1.90625e-11	Fe	10	1042.07A	-32.952	1.5848507594951953e-17
10864	4.68978e-12	Si	3	4235.69A	-32.955999999999996	1.5703207603954124e-17
10865	2.28276e-11	Ar	10	870.193A	-32.957	1.5667091228683663e-17
10866	3.9762e-11	F	9	499.584A	-32.96	1.5559239731280586e-17
10867	7.92246e-11	Mg	5	250.736A	-32.961	1.5523454472929132e-17
10868	4.2584e-12	Fe	2	4664.77A	-32.964	1.5416591763997644e-17
10869	6.34773e-12	Fe	10	3129.38A	-32.966	1.5345758958980102e-17
10870	2.70994e-12	Fe	2	7330.22A	-32.966	1.5345758958980102e-17
10871	5.75715e-12	Fe	2	3450.40A	-32.967	1.5310464692780048e-17
10872	7.86565e-11	P	8	252.547A	-32.973	1.510039724196991e-17
10873	7.38887e-11	Cl	12	268.843A	-32.974000000000004	1.506566729205912e-17
10874	1.9113e-12	Zn	2	1.03932m	-32.976	1.499644683853152e-17
10875	1.32353e-12	Fe	2	1.50087m	-32.977	1.4961955967914504e-17
10876	2.13229e-12	Fe	2	9316.01A	-32.978	1.4927544424098368e-17
10877	7.57376e-11	Na	2	262.280A	-32.978	1.4927544424098368e-17
10878	1.2751100000000002e-10	Ne	9	155.786A	-32.98	1.4858958587503256e-17
10879	6.78745e-12	K	1	2926.65A	-32.981	1.482478393108851e-17
10880	4.1182e-11	C	3	482.358A	-32.981	1.482478393108851e-17
10881	4.05542e-11	Si	10	489.825A	-32.988	1.4587752028700363e-17
10882	5.1593599999999995e-12	Fe	2	3850.18A	-32.989000000000004	1.4554201130061775e-17
10883	6.18039e-13	B	3	3.21411m	-32.989000000000004	1.4554201130061775e-17
10884	5.0588e-12	Ni	4	3926.71A	-32.99	1.4520727396348988e-17
10885	5.13993e-12	Fe	2	3864.73A	-32.991	1.448733065008736e-17
10886	6.90792e-11	Ne	3	287.561A	-32.992	1.4454010714210673e-17
10887	5.2233300000000005e-12	S	2	3803.02A	-32.993	1.4420767412059696e-17
10888	1.51557e-12	Si	3	1.31070m	-32.996	1.43214955474621e-17
10889	4.0508e-11	Mg	8	490.384A	-32.998000000000005	1.4255694252519467e-17
10890	2.85437e-12	Fe	2	6959.32A	-32.998000000000005	1.4255694252519467e-17
10891	1.08674e-11	Fe	8	1827.89A	-32.999	1.4222907065573554e-17
10892	4.32063e-12	Ne	9	4597.59A	-32.999	1.4222907065573554e-17
10893	1.0607e-11	Fe	8	1872.77A	-32.999	1.4222907065573554e-17
10894	2.24278e-12	Fe	2	8857.05A	-33.001999999999995	1.4124997262020814e-17
10895	3.12574e-11	C	3	635.512A	-33.004	1.4060098794690925e-17
10896	4.81101e-13	Fe	2	4.12895m	-33.005	1.4027761464814386e-17
10897	2.8632e-11	Ne	3	693.786A	-33.008	1.3931195034127907e-17
10898	5.55671e-11	Si	10	357.486A	-33.01	1.386718700715176e-17
10899	4.34209e-12	Fe	2	4574.86A	-33.010999999999996	1.3835293362074667e-17
10900	2.97276e-12	Ni	3	6682.16A	-33.012	1.3803473070345492e-17
10901	1.84063e-12	Li	1	1.07922m	-33.013000000000005	1.3771725963256441e-17
10902	2.23557e-12	Fe	2	8885.62A	-33.013000000000005	1.3771725963256441e-17
10903	1.2542e-11	Fe	10	1583.84A	-33.014	1.3740051872487739e-17
10904	4.51229e-12	V	9	4402.30A	-33.016	1.3676922068565437e-17
10905	3.21693e-13	Mg	5	6.17497m	-33.016999999999996	1.3645466020703898e-17
10906	4.05512e-12	Fe	2	4898.61A	-33.02	1.3551531293343352e-17
10907	1.0987e-11	Fe	8	1807.99A	-33.021	1.3520363636262064e-17
10908	1.11485e-10	Ar	12	178.181A	-33.022	1.3489267662802863e-17
10909	5.66616e-12	Fe	2	3505.80A	-33.024	1.3427290107658665e-17
10910	2.54405e-12	Fe	2	7808.19A	-33.027	1.3334857292719463e-17
10911	2.46507e-12	Si	3	8058.38A	-33.027	1.3334857292719463e-17
10912	3.09928e-11	Cr	5	640.937A	-33.028	1.3304187972010921e-17
10913	4.5148e-12	Fe	2	4399.86A	-33.033	1.315189619162894e-17
10914	1.54018e-12	Fe	2	1.28975m	-33.034	1.3121647669775862e-17
10915	4.2052099999999997e-10	Si	11	47.2377A	-33.035	1.3091468717592504e-17
10916	1.02939e-11	Mn	8	1929.72A	-33.036	1.3061359175072858e-17
10917	8.67628e-12	Mn	8	2289.51A	-33.038000000000004	1.3001347680841521e-17
10918	2.75846e-11	Si	7	720.129A	-33.038000000000004	1.3001347680841521e-17
10919	3.24464e-12	B	2	6122.24A	-33.042	1.2882150608835344e-17
10920	6.592819999999999e-13	Mn	11	3.01304m	-33.042	1.2882150608835344e-17
10921	1.2776300000000002e-13	Fe	7	15.5479m	-33.045	1.2793470507809879e-17
10922	1.67457e-11	Fe	8	1186.24A	-33.046	1.2764046342153939e-17
10923	5.09372e-12	Ni	4	3899.80A	-33.052	1.2588917060912513e-17
10924	7.47397e-11	P	10	265.782A	-33.052	1.2588917060912513e-17
10925	7.93404e-11	P	9	250.370A	-33.054	1.2531076241021308e-17
10926	4.65354e-12	Fe	2	4268.67A	-33.054	1.2531076241021308e-17
10927	6.47967e-12	Mn	8	3065.66A	-33.055	1.2502255565432308e-17
10928	9.31997e-13	Ni	4	2.13139m	-33.055	1.2502255565432308e-17
10929	3.6365e-12	Si	2	5462.52A	-33.056999999999995	1.244481291894473e-17
10930	1.46113e-11	Be	1	1359.53A	-33.062	1.2302358323449395e-17
10931	8.945339999999999e-12	C	3	2220.65A	-33.063	1.2274063684473245e-17
10932	3.67502e-12	S	2	5405.26A	-33.064	1.2245834121361106e-17
10933	4.67235e-12	Fe	2	4251.49A	-33.064	1.2245834121361106e-17
10934	1.3249200000000002e-10	Ar	12	149.929A	-33.065	1.221766948444244e-17
10935	6.11992e-13	O	7	3.24587m	-33.066	1.2189569624390953e-17
10936	1.4362e-12	V	12	1.38313m	-33.07	1.2077814978341151e-17
10937	6.076970000000001e-10	Ca	12	32.6881A	-33.071999999999996	1.2022322459210328e-17
10938	9.48034e-12	Cr	1	2095.33A	-33.073	1.1994671884849326e-17
10939	8.49673e-13	Na	1	2.33790m	-33.075	1.1939561373533003e-17
10940	2.74465e-11	F	1	723.751A	-33.076	1.1912101144387232e-17
10941	4.0921399999999996e-10	Ar	11	48.5430A	-33.076	1.1912101144387232e-17
10942	1.96147e-12	Fe	2	1.01273m	-33.079	1.1830098816904329e-17
10943	4.86875e-12	Fe	2	4079.99A	-33.08	1.1802890344652625e-17
10944	2.69729e-11	Fe	8	736.460A	-33.080999999999996	1.1775744450150587e-17
10945	5.33894e-12	Fe	2	3720.67A	-33.082	1.1748660989473188e-17
10946	1.61925e-11	Fe	8	1226.77A	-33.084	1.1694680795548098e-17
10947	3.78815e-10	Ne	9	52.4385A	-33.085	1.1667783776102787e-17
10948	5.01924e-12	Fe	2	3957.66A	-33.085	1.1667783776102787e-17
10949	2.17513e-12	Fe	2	9132.52A	-33.085	1.1667783776102787e-17
10950	2.7609e-11	F	1	719.492A	-33.085	1.1667783776102787e-17
10951	3.46227e-11	F	9	573.741A	-33.088	1.1587463317553078e-17
10952	7.71118e-11	Ni	11	257.606A	-33.088	1.1587463317553078e-17
10953	3.5623199999999997e-12	S	2	5576.28A	-33.088	1.1587463317553078e-17
10954	1.15e-11	Si	4	1727.34A	-33.091	1.1507695781150835e-17
10955	6.73207e-11	Fe	7	295.072A	-33.091	1.1507695781150835e-17
10956	4.0446e-11	Fe	8	491.136A	-33.095	1.1402192592072034e-17
10957	9.30904e-13	Be	3	2.13389m	-33.097	1.134980427583389e-17
10958	2.51567e-12	Fe	2	7896.29A	-33.098	1.1323700450373022e-17
10959	4.49665e-11	Mg	8	441.761A	-33.099000000000004	1.1297656662044516e-17
10960	1.27581e-11	B	2	1557.01A	-33.099000000000004	1.1297656662044516e-17
10961	3.41429e-12	Fe	2	5818.04A	-33.101	1.12457486447768e-17
10962	1.54718e-11	Cl	7	1283.91A	-33.103	1.1194079123184355e-17
10963	6.57763e-12	Si	1	3020.00A	-33.104	1.1168333455635804e-17
10964	1.03094e-10	Ar	12	192.683A	-33.107	1.1091451188908337e-17
10965	2.43069e-12	Fe	2	8172.36A	-33.109	1.1040490599729332e-17
10966	1.80015e-12	Fe	2	1.10349m	-33.11	1.1015098175982313e-17
10967	1.2447700000000002e-10	K	12	159.583A	-33.111	1.0989764153189303e-17
10968	6.67025e-12	V	8	2978.07A	-33.111999999999995	1.0964488397031836e-17
10969	2.28722e-11	Ne	3	868.498A	-33.119	1.0789178351668293e-17
10970	2.69745e-11	Sc	10	736.415A	-33.121	1.0739606580022377e-17
10971	1.00918e-11	Ni	13	1968.38A	-33.123000000000005	1.069026256997832e-17
10972	6.2777699999999994e-12	Fe	2	3164.25A	-33.126	1.0616671320079256e-17
10973	8.06011e-11	Fe	9	246.454A	-33.129	1.0543586668780966e-17
10974	9.7667e-12	Fe	8	2033.90A	-33.131	1.0495143288419854e-17
10975	2.34974e-11	Fe	8	845.389A	-33.132	1.0471005128683386e-17
10976	2.0873299999999998e-12	Fe	7	9516.67A	-33.135999999999996	1.0375006376635557e-17
10977	2.06993e-12	Fe	2	9596.68A	-33.137	1.035114452412858e-17
10978	1.01909e-12	Ni	4	1.94924m	-33.138000000000005	1.0327337552359442e-17
10979	5.71311e-11	Si	10	347.700A	-33.139	1.0303585335106124e-17
10980	2.5747e-12	Fe	2	7715.25A	-33.139	1.0303585335106124e-17
10981	1.33844e-11	Fe	8	1484.14A	-33.14	1.027988774643656e-17
10982	1.92028e-10	F	8	103.446A	-33.14	1.027988774643656e-17
10983	1.48915e-12	Fe	2	1.33394m	-33.14	1.027988774643656e-17
10984	1.17711e-12	Ti	3	1.68756m	-33.14	1.027988774643656e-17
10985	4.8597e-12	Na	2	4087.59A	-33.143	1.0209121496951851e-17
10986	8.69154e-11	Fe	11	228.549A	-33.145	1.0162214844465745e-17
10987	1.25537e-11	Fe	10	1582.36A	-33.146	1.0138842398902027e-17
10988	1.5389e-12	Fe	2	1.29082m	-33.146	1.0138842398902027e-17
10989	3.56276e-11	Ne	3	557.559A	-33.147	1.0115523708471416e-17
10990	7.14203e-11	Si	10	278.134A	-33.15	1.00458889330654e-17
10991	1.23251e-10	Ar	12	161.171A	-33.152	9.999732266084993e-18
10992	6.78896e-11	Na	2	292.600A	-33.153	9.976733520081497e-18
10993	1.33246e-11	Ca	7	1490.81A	-33.156	9.908054169612008e-18
10994	7.61498e-11	Na	2	260.860A	-33.158	9.862530795844121e-18
10995	2.36328e-12	Fe	2	8405.47A	-33.159	9.839847604465631e-18
10996	1.40938e-11	Fe	11	1409.45A	-33.161	9.79463761139848e-18
10997	2.48392e-12	Si	2	7997.23A	-33.161	9.79463761139848e-18
10998	2.26997e-11	Mg	5	875.097A	-33.165	9.704839834021855e-18
10999	1.29129e-11	B	2	1538.34A	-33.166	9.682519321791315e-18
11000	6.25467e-11	Ar	12	317.594A	-33.17	9.593749451072181e-18
11001	7.73275e-11	Fe	7	256.887A	-33.171	9.571684439632353e-18
11002	2.6081599999999997e-12	Fe	2	7616.28A	-33.172	9.54967017631059e-18
11003	1.0454200000000001e-13	Fe	2	19.0014m	-33.173	9.527706544389305e-18
11004	5.67762e-11	Si	9	349.873A	-33.174	9.505793427419819e-18
11005	1.75145e-11	Co	13	1134.17A	-33.178000000000004	9.418643789439161e-18
11006	1.82578e-12	Fe	2	1.08800m	-33.179	9.396981509845396e-18
11007	1.69573e-11	Ti	9	1171.44A	-33.184	9.289415151991798e-18
11008	4.46265e-12	Ni	4	4451.27A	-33.185	9.268050090016308e-18
11009	2.4701e-11	Si	10	804.196A	-33.187	9.22546726788764e-18
11010	1.2810299999999998e-12	Ni	3	1.55066m	-33.189	9.183080096054495e-18
11011	4.08413e-11	Ca	11	486.382A	-33.191	9.140887675585574e-18
11012	4.35761e-12	Fe	2	4558.57A	-33.192	9.119864217326567e-18
11013	1.19076e-11	Li	2	1668.22A	-33.193000000000005	9.098889111679636e-18
11014	7.97296e-11	Ni	13	249.148A	-33.2	8.953407935981862e-18
11015	2.81422e-11	Si	9	705.861A	-33.205	8.850919122840958e-18
11016	1.46818e-11	Sc	11	1353.00A	-33.209	8.769773408572996e-18
11017	2.23282e-11	Ca	8	889.656A	-33.215	8.649447606509636e-18
11018	6.13611e-11	F	9	323.730A	-33.216	8.629554429044543e-18
11019	1.1850399999999999e-10	Ar	12	167.627A	-33.217	8.609707004617983e-18
11020	3.07413e-11	K	4	646.181A	-33.222	8.51115250350458e-18
11021	4.13085e-11	Sc	10	480.880A	-33.225	8.452562141788405e-18
11022	8.01904e-13	Fe	2	2.47716m	-33.231	8.336588641468906e-18
11023	2.76636e-11	F	1	718.071A	-33.232	8.317415019655946e-18
11024	8.91959e-13	B	4	2.22706m	-33.232	8.317415019655946e-18
11025	6.41754e-11	Si	11	309.534A	-33.234	8.279199968926439e-18
11026	2.24428e-12	Fe	2	8851.15A	-33.235	8.260158337397634e-18
11027	6.19447e-13	B	3	3.20680m	-33.241	8.146824716240889e-18
11028	1.20726e-10	Ar	12	164.542A	-33.242	8.128087539344733e-18
11029	2.17734e-12	Fe	10	9123.26A	-33.243	8.109393456759451e-18
11030	2.98531e-11	Be	3	665.407A	-33.246	8.05356878486752e-18
11031	4.68e-12	Fe	2	4244.54A	-33.248000000000005	8.016565997470239e-18
11032	1.5970799999999999e-12	Fe	2	1.24380m	-33.249	7.998128407313811e-18
11033	9.45638e-11	Cl	11	210.064A	-33.25	7.979733222438009e-18
11034	9.70937e-13	Ne	3	2.04591m	-33.255	7.888389971577834e-18
11035	2.75508e-11	F	1	721.012A	-33.256	7.870247178100436e-18
11036	2.7440300000000004e-13	Fe	7	7.23916m	-33.260999999999996	7.780157203626309e-18
11037	1.47043e-11	O	5	1350.93A	-33.262	7.762263338607381e-18
11038	2.53007e-11	Fe	8	785.134A	-33.264	7.726598978158894e-18
11039	7.3345e-11	Ar	12	270.836A	-33.264	7.726598978158894e-18
11040	5.55538e-12	Fe	2	3575.72A	-33.265	7.708828293640444e-18
11041	6.38296e-11	Si	8	311.211A	-33.266	7.691098480562217e-18
11042	1.8965e-11	Mg	9	1047.43A	-33.273	7.568126320375716e-18
11043	3.29908e-12	Fe	2	6021.21A	-33.273	7.568126320375716e-18
11044	3.31873e-11	Si	10	598.556A	-33.273	7.568126320375716e-18
11045	5.86319e-11	Co	13	338.799A	-33.275	7.533353938502745e-18
11046	2.26382e-11	P	4	877.474A	-33.275999999999996	7.516027705242113e-18
11047	1.47719e-13	O	7	13.4474m	-33.277	7.498741321212053e-18
11048	3.15654e-11	Ca	7	629.311A	-33.28	7.447120349052884e-18
11049	8.54488e-11	Al	6	232.472A	-33.284	7.378844739302614e-18
11050	6.78431e-11	Si	9	292.800A	-33.292	7.24416564467413e-18
11051	4.6587e-11	Na	8	426.395A	-33.294000000000004	7.210881726900405e-18
11052	6.70831e-11	Si	9	296.117A	-33.296	7.177750734837873e-18
11053	2.22025e-11	Mg	5	894.694A	-33.302	7.079268302744937e-18
11054	5.49623e-11	Si	11	361.420A	-33.303000000000004	7.062986437465524e-18
11055	7.74713e-11	Fe	12	256.411A	-33.303000000000004	7.062986437465524e-18
11056	1.03317e-11	Zn	2	1922.68A	-33.306999999999995	6.998232588585356e-18
11057	1.84063e-12	Li	1	1.07922m	-33.308	6.982137100276605e-18
11058	1.0113e-11	Fe	8	1964.25A	-33.311	6.9340724065598975e-18
11059	7.64341e-11	Na	2	259.890A	-33.311	6.9340724065598975e-18
11060	1.72712e-10	Ti	11	115.015A	-33.313	6.902213237797423e-18
11061	3.36759e-12	Fe	2	5898.72A	-33.317	6.8389333664714625e-18
11062	1.6281299999999998e-12	Fe	2	1.22008m	-33.318000000000005	6.823204256206693e-18
11063	4.09465e-11	Mg	8	485.132A	-33.318000000000005	6.823204256206693e-18
11064	3.02444e-11	Mg	6	656.798A	-33.318000000000005	6.823204256206693e-18
11065	1.57843e-11	Co	13	1258.49A	-33.321	6.776233648492995e-18
11066	6.5818199999999995e-12	Sc	1	3018.08A	-33.324	6.72958638416833e-18
11067	2.19222e-12	Fe	2	9061.35A	-33.325	6.7141087649840534e-18
11068	6.32564e-11	Ti	11	314.031A	-33.327	6.683260237352569e-18
11069	1.3533e-11	Li	2	1467.86A	-33.329	6.652553445830761e-18
11070	9.81285e-12	Cu	1	2024.33A	-33.330999999999996	6.62198773920058e-18
11071	1.05541e-11	Zn	2	1882.16A	-33.332	6.606757590032511e-18
11072	1.47895e-11	Si	11	1343.15A	-33.333	6.59156246923561e-18
11073	1.36596e-12	C	1	1.45425m	-33.335	6.561276990688097e-18
11074	8.38183e-13	Fe	2	2.36994m	-33.336999999999996	6.531130661274926e-18
11075	2.4907599999999998e-12	Fe	2	7975.25A	-33.338	6.516109477587357e-18
11076	5.63843e-11	Cl	6	352.305A	-33.34	6.486170674046047e-18
11077	1.03804e-11	Zn	2	1913.64A	-33.341	6.4712528954597486e-18
11078	4.5962099999999995e-12	Fe	2	4321.92A	-33.343	6.4415201891923524e-18
11079	1.2324e-11	Fe	10	1611.85A	-33.348	6.367784717321317e-18
11080	2.1562099999999998e-12	Fe	2	9212.66A	-33.348	6.367784717321317e-18
11081	9.88297e-11	Ni	11	200.997A	-33.349000000000004	6.353139218879688e-18
11082	7.96266e-11	Ni	13	249.470A	-33.35	6.338527404149866e-18
11083	5.61112e-12	Fe	10	3540.20A	-33.351	6.323949195661358e-18
11084	2.94003e-11	Na	7	675.654A	-33.352	6.3094045161219555e-18
11085	2.1883400000000003e-12	Fe	2	9077.39A	-33.353	6.294893288417112e-18
11086	7.55266e-11	Ni	11	263.013A	-33.354	6.280415435609948e-18
11087	3.31017e-11	Fe	8	600.104A	-33.354	6.280415435609948e-18
11088	4.377430000000001e-12	Ni	4	4537.93A	-33.357	6.237181359854788e-18
11089	8.4651e-11	Cl	11	234.663A	-33.361999999999995	6.165784935221089e-18
11090	8.46864e-11	K	12	234.565A	-33.365	6.123339970279989e-18
11091	1.30236e-11	F	9	1525.27A	-33.366	6.10925667915557e-18
11092	3.9122e-12	Fe	11	5077.57A	-33.368	6.081187194422419e-18
11093	1.81948e-12	Fe	2	1.09177m	-33.371	6.039324596232776e-18
11094	3.3106e-11	Fe	11	600.025A	-33.372	6.0254345351065895e-18
11095	4.33521e-12	Fe	2	4582.12A	-33.373000000000005	6.0115764202343954e-18
11096	2.00142e-11	B	1	992.516A	-33.374	5.9977501781420444e-18
11097	3.46833e-11	Ca	11	572.739A	-33.376999999999995	5.956461956332475e-18
11098	1.6010399999999998e-10	S	9	124.072A	-33.38	5.915457960642433e-18
11099	3.48957e-11	K	8	569.252A	-33.381	5.901852784872619e-18
11100	4.46869e-12	Fe	2	4445.25A	-33.382	5.888278900138757e-18
11101	5.29854e-12	Ni	1	3749.04A	-33.383	5.874736234473367e-18
11102	5.24655e-11	Fe	9	378.620A	-33.384	5.861224716074777e-18
11103	2.444e-12	Ni	11	8127.85A	-33.385999999999996	5.834294834695561e-18
11104	2.92124e-16	Cr	14	6800.00m	-33.385999999999996	5.834294834695561e-18
11105	1.09664e-10	Ni	13	181.139A	-33.387	5.820876328935291e-18
11106	3.01218e-11	Ca	9	659.471A	-33.388000000000005	5.8074886848818656e-18
11107	1.53488e-11	Fe	8	1294.20A	-33.391999999999996	5.754245308584363e-18
11108	3.90746e-12	Fe	2	5083.73A	-33.395	5.714633362505904e-18
11109	4.63727e-12	Si	6	4283.65A	-33.398	5.675294103146296e-18
11110	4.0676699999999996e-10	Ar	11	48.8350A	-33.398	5.675294103146296e-18
11111	1.2689600000000001e-10	Al	11	156.541A	-33.399	5.66224128892085e-18
11112	2.37852e-11	Ar	10	835.161A	-33.399	5.66224128892085e-18
11113	1.23046e-11	Fe	11	1614.39A	-33.399	5.66224128892085e-18
11114	2.17945e-11	C	3	911.445A	-33.400999999999996	5.636225653343367e-18
11115	2.33562e-12	Fe	2	8505.01A	-33.402	5.623262694058928e-18
11116	2.23781e-11	Mg	5	887.674A	-33.403	5.6103295487536065e-18
11117	1.30759e-10	Mg	5	151.916A	-33.405	5.584552425956655e-18
11118	4.23411e-12	Fe	2	4691.53A	-33.406	5.57170831179738e-18
11119	5.81998e-11	P	8	341.315A	-33.407	5.558893738280927e-18
11120	2.6658e-11	Ca	11	745.158A	-33.412	5.495261607846657e-18
11121	8.50795e-11	C	5	233.481A	-33.412	5.495261607846657e-18
11122	2.30969e-12	Fe	2	8600.50A	-33.414	5.470013174214394e-18
11123	5.78942e-11	Sc	10	343.117A	-33.414	5.470013174214394e-18
11124	2.76221e-11	F	1	719.150A	-33.414	5.470013174214394e-18
11125	2.55505e-11	Cl	8	777.460A	-33.416	5.444880746597288e-18
11126	2.98445e-12	Fe	2	6656.00A	-33.42	5.394961779860115e-18
11127	6.21886e-11	Fe	9	319.423A	-33.422	5.370174182077252e-18
11128	4.0182199999999994e-12	Fe	2	4943.60A	-33.423	5.357823124196643e-18
11129	5.62603e-11	Cl	11	353.081A	-33.426	5.320940129240471e-18
11130	3.5371099999999997e-12	Fe	2	5616.02A	-33.429	5.2843110350356675e-18
11131	4.17802e-12	Fe	2	4754.51A	-33.431	5.260031831245015e-18
11132	7.96528e-11	Fe	12	249.388A	-33.433	5.235864180262731e-18
11133	3.03738e-15	Mg	12	654.000m	-33.433	5.235864180262731e-18
11134	1.90981e-12	N	1	1.04013m	-33.437	5.187861488924124e-18
11135	2.2358700000000002e-12	Fe	2	8884.44A	-33.437	5.187861488924124e-18
11136	1.44159e-10	Sc	13	137.796A	-33.438	5.1759297386021086e-18
11137	7.85299e-11	Al	8	252.954A	-33.443000000000005	5.116681360821964e-18
11138	7.14996e-11	Ar	12	277.826A	-33.446	5.081458374088637e-18
11139	7.88218e-16	He	1	2520.17m	-33.448	5.058111193614083e-18
11140	2.1930099999999998e-12	Fe	2	9058.06A	-33.449	5.046477860690369e-18
11141	5.87011e-11	Na	7	338.400A	-33.45	5.0348712836898286e-18
11142	3.89076e-12	Cu	1	5105.55A	-33.45	5.0348712836898286e-18
11143	3.94327e-11	Fe	8	503.756A	-33.451	5.02329140107571e-18
11144	7.66375e-11	Na	2	259.200A	-33.454	4.9887113063031635e-18
11145	5.55985e-12	Mn	8	3572.84A	-33.461999999999996	4.89765706328372e-18
11146	1.85904e-12	C	1	1.06853m	-33.465	4.863941829209122e-18
11147	2.9225e-11	Be	3	679.708A	-33.466	4.852755073431154e-18
11148	7.65018e-12	Ni	3	2596.60A	-33.467	4.841594046477508e-18
11149	2.20067e-12	Fe	2	9026.56A	-33.468	4.830458689173451e-18
11150	1.94346e-11	Ni	13	1022.12A	-33.468	4.830458689173451e-18
11151	7.53765e-11	Fe	9	263.536A	-33.471	4.797206045452578e-18
11152	5.03383e-12	Ni	1	3946.19A	-33.474000000000004	4.764182311320799e-18
11153	4.34595e-12	Ti	3	4570.80A	-33.478	4.7205040253497324e-18
11154	4.0896100000000006e-10	Ar	11	48.5730A	-33.481	4.688008304210436e-18
11155	2.27565e-11	Ne	3	872.915A	-33.481	4.688008304210436e-18
11156	3.6752e-12	Fe	2	5405.00A	-33.481	4.688008304210436e-18
11157	2.08709e-12	Fe	2	9517.77A	-33.482	4.6772261843114376e-18
11158	1.9787900000000003e-12	Fe	2	1.00387m	-33.484	4.65573628204199e-18
11159	1.49966e-13	B	1	13.2460m	-33.484	4.65573628204199e-18
11160	3.46474e-11	Ca	8	573.332A	-33.486	4.634345116904704e-18
11161	1.46923e-11	Fe	8	1352.03A	-33.486999999999995	4.623686418911586e-18
11162	1.5057799999999999e-12	Fe	2	1.31922m	-33.491	4.5812962070243905e-18
11163	2.70476e-11	Cl	8	734.425A	-33.492	4.570759518138281e-18
11164	8.86816e-12	S	8	2239.98A	-33.498000000000005	4.508046346493307e-18
11165	7.47807e-11	P	10	265.636A	-33.498000000000005	4.508046346493307e-18
11166	6.1873e-11	Al	9	321.052A	-33.499	4.497678127611424e-18
11167	3.64455e-12	Fe	2	5450.45A	-33.5	4.487333754971244e-18
11168	2.19987e-12	Fe	2	9029.83A	-33.505	4.4359676702353396e-18
11169	2.92882e-14	C	5	67.8241m	-33.510999999999996	4.375103912076459e-18
11170	4.52185e-11	Ti	9	439.300A	-33.514	4.344985908592269e-18
11171	4.50577e-12	Si	2	4408.68A	-33.516	4.325022511728837e-18
11172	2.36842e-12	Fe	2	8387.23A	-33.518	4.305150838342169e-18
11173	4.34842e-12	Fe	2	4568.20A	-33.52	4.285370467001238e-18
11174	4.4924e-12	Ni	4	4421.80A	-33.522	4.265680978211322e-18
11175	7.2024199999999995e-12	Si	2	2758.03A	-33.522	4.265680978211322e-18
11176	1.67165e-12	Zn	2	1.18832m	-33.522	4.265680978211322e-18
11177	4.75237e-11	Fe	3	417.990A	-33.525	4.23631623690557e-18
11178	1.32545e-11	Ti	3	1498.70A	-33.527	4.2168521318300154e-18
11179	2.9995599999999998e-12	Fe	11	6622.46A	-33.528	4.207153641057099e-18
11180	4.21647e-11	Sc	10	471.116A	-33.529	4.197477456193909e-18
11181	1.17683e-11	Fe	8	1687.97A	-33.529	4.197477456193909e-18
11182	4.04121e-11	K	8	491.548A	-33.529	4.197477456193909e-18
11183	4.92429e-12	Fe	2	4033.97A	-33.529	4.197477456193909e-18
11184	2.68043e-11	Be	3	741.092A	-33.53	4.187823525938415e-18
11185	2.03903e-12	N	1	9742.12A	-33.53	4.187823525938415e-18
11186	1.73833e-10	Ti	11	114.273A	-33.531	4.178191799106368e-18
11187	3.1031099999999997e-12	Ni	3	6401.47A	-33.536	4.130364433076819e-18
11188	3.3181800000000003e-12	Fe	2	5986.56A	-33.538000000000004	4.111387132320711e-18
11189	4.07926e-11	Fe	8	486.962A	-33.54	4.092497024341439e-18
11190	1.3605800000000001e-15	P	13	1460.00m	-33.545	4.045650598287019e-18
11191	2.15991e-11	F	9	919.688A	-33.546	4.036345860114732e-18
11192	2.41369e-12	Si	3	8229.90A	-33.547	4.027062522246389e-18
11193	1.5381e-12	Fe	2	1.29149m	-33.548	4.01780053546259e-18
11194	7.97083e-12	Cu	1	2492.14A	-33.555	3.953560347628238e-18
11195	1.03196e-12	Fe	2	1.92493m	-33.563	3.881399738889373e-18
11196	8.8464e-12	Co	13	2245.49A	-33.563	3.881399738889373e-18
11197	3.55019e-11	Si	4	559.533A	-33.567	3.845814852190057e-18
11198	8.0861e-12	Si	2	2456.62A	-33.568000000000005	3.8369697234797014e-18
11199	1.74992e-12	Fe	2	1.13516m	-33.57	3.819340448965526e-18
11200	9.817430000000001e-14	Na	1	20.2339m	-33.57	3.819340448965526e-18
11201	6.56182e-11	Ni	11	302.728A	-33.571	3.8105562096929854e-18
11202	1.16635e-12	Na	1	1.70312m	-33.573	3.793048294250877e-18
11203	3.60341e-11	Si	10	551.269A	-33.575	3.775620820373271e-18
11204	6.8073e-11	S	11	291.811A	-33.577	3.758273418464811e-18
11205	6.27409e-10	Ca	12	31.6611A	-33.577	3.758273418464811e-18
11206	4.91779e-13	Si	10	4.03931m	-33.578	3.749629629464906e-18
11207	1.11604e-11	Fe	8	1779.90A	-33.579	3.741005720628094e-18
11208	2.69263e-11	K	8	737.735A	-33.579	3.741005720628094e-18
11209	5.47434e-12	Fe	2	3628.65A	-33.584	3.6981827822561916e-18
11210	1.45793e-11	S	2	1362.51A	-33.586999999999996	3.672724671052663e-18
11211	4.10459e-11	Si	10	483.958A	-33.586999999999996	3.672724671052663e-18
11212	1.1755e-13	Ni	4	16.8987m	-33.588	3.664277638711868e-18
11213	7.18177e-14	S	2	27.6596m	-33.588	3.664277638711868e-18
11214	1.57187e-13	Fe	2	12.6375m	-33.592	3.630683339391976e-18
11215	4.02273e-11	Ne	9	493.805A	-33.592	3.630683339391976e-18
11216	9.248830000000001e-14	Fe	2	21.4778m	-33.592	3.630683339391976e-18
11217	1.0544700000000001e-10	Ni	11	188.384A	-33.594	3.6140018647186855e-18
11218	9.2995e-12	F	8	2136.08A	-33.594	3.6140018647186855e-18
11219	1.01275e-11	Mn	8	1961.44A	-33.598	3.5808684964653214e-18
11220	1.60359e-12	Fe	2	1.23875m	-33.602	3.548038896757994e-18
11221	1.8552200000000002e-12	C	1	1.07073m	-33.606	3.515510280629872e-18
11222	4.22695e-12	Ti	9	4699.48A	-33.611	3.47526856721498e-18
11223	1.2811e-11	F	6	1550.58A	-33.611	3.47526856721498e-18
11224	1.71477e-13	Mg	6	11.5843m	-33.613	3.459301158557251e-18
11225	1.80293e-11	Ne	6	1101.79A	-33.613	3.459301158557251e-18
11226	3.54348e-12	Fe	2	5605.91A	-33.615	3.443407113478282e-18
11227	1.82675e-11	Ca	7	1087.42A	-33.615	3.443407113478282e-18
11228	4.1882300000000003e-10	Si	11	47.4293A	-33.62	3.403990758192708e-18
11229	1.7339400000000002e-10	Al	6	114.562A	-33.622	3.3883508413195343e-18
11230	8.07666e-11	Fe	7	245.949A	-33.629	3.334174858073519e-18
11231	2.2661599999999999e-13	Fe	9	8.76569m	-33.63	3.3265064686954658e-18
11232	2.988e-12	Fe	2	6648.07A	-33.632	3.3112225597944e-18
11233	8.39608e-12	Fe	11	2365.92A	-33.64	3.2507859369594992e-18
11234	8.81908e-11	Cl	7	225.244A	-33.645	3.213574498048551e-18
11235	7.08558e-13	Si	10	2.80350m	-33.645	3.213574498048551e-18
11236	1.15176e-11	Ti	9	1724.70A	-33.646	3.206183481801586e-18
11237	2.97045e-11	Cl	8	668.735A	-33.647	3.198809464420276e-18
11238	6.09898e-11	Co	13	325.701A	-33.653	3.1549201532006758e-18
11239	1.99702e-12	N	1	9947.07A	-33.656	3.1332018356302214e-18
11240	1.2835799999999999e-12	Fe	2	1.54758m	-33.656	3.1332018356302214e-18
11241	5.8948800000000004e-12	Si	6	3369.78A	-33.659	3.111633025906301e-18
11242	4.94426e-12	Ca	7	4017.68A	-33.66	3.1044764685390976e-18
11243	1.17028e-12	Mg	3	1.69742m	-33.663000000000004	3.0831054028512724e-18
11244	3.76377e-11	Cl	12	527.781A	-33.667	3.0548393226165413e-18
11245	6.23678e-11	Al	9	318.505A	-33.673	3.0129253557962368e-18
11246	2.67274e-12	Fe	2	7432.25A	-33.674	3.0059958197705106e-18
11247	5.359530000000001e-12	Ni	13	3706.38A	-33.676	2.9921845235355935e-18
11248	7.54826e-11	Cl	12	263.166A	-33.677	2.985302690100334e-18
11249	3.59914e-11	Ca	7	551.922A	-33.677	2.985302690100334e-18
11250	2.39926e-11	Si	10	827.940A	-33.678000000000004	2.9784366844427106e-18
11251	2.34253e-12	Fe	2	8479.91A	-33.679	2.9715864701599424e-18
11252	3.4873599999999998e-12	Fe	2	5696.13A	-33.679	2.9715864701599424e-18
11253	1.52226e-12	Fe	2	1.30493m	-33.68	2.9647520109328265e-18
11254	6.67025e-12	Sc	1	2978.07A	-33.681999999999995	2.9511302127864004e-18
11255	2.96456e-12	Fe	2	6700.64A	-33.685	2.9308147752980108e-18
11256	6.1564e-12	Ti	3	3226.64A	-33.69	2.8972660159871595e-18
11257	9.25549e-12	S	8	2146.24A	-33.692	2.883954287822079e-18
11258	1.94725e-13	N	6	10.2013m	-33.701	2.8248043432982003e-18
11259	1.6145e-12	S	2	1.23038m	-33.707	2.786046574716957e-18
11260	2.16324e-11	Cl	8	918.274A	-33.71	2.766867564999581e-18
11261	4.22977e-11	Cr	5	469.634A	-33.711	2.760503946188649e-18
11262	8.250110000000001e-12	Ti	3	2407.78A	-33.713	2.747820582656434e-18
11263	4.51757e-11	Ti	11	439.716A	-33.714	2.741500770689265e-18
11264	3.74157e-11	Si	8	530.913A	-33.717	2.722628412129866e-18
11265	7.736719999999999e-12	Ti	3	2567.56A	-33.718	2.7163665405470347e-18
11266	8.0238e-11	Mg	6	247.569A	-33.724000000000004	2.6790965943965585e-18
11267	5.11191e-11	Si	10	388.592A	-33.724000000000004	2.6790965943965585e-18
11268	3.93496e-12	Fe	2	5048.19A	-33.725	2.6729348432162464e-18
11269	2.04254e-11	Si	9	972.536A	-33.725	2.6729348432162464e-18
11270	6.39595e-11	Ni	11	310.579A	-33.729	2.6484292292756114e-18
11271	2.97662e-11	Ti	11	667.349A	-33.733000000000004	2.624148284153978e-18
11272	3.76332e-10	Al	11	52.7844A	-33.735	2.6120914179806118e-18
11273	3.74834e-10	Al	11	52.9953A	-33.736	2.6060837744296146e-18
11274	3.7518199999999996e-10	Al	11	52.9462A	-33.736999999999995	2.600089948075361e-18
11275	7.97638e-12	Fe	8	2490.41A	-33.739000000000004	2.5881436199154076e-18
11276	3.99912e-12	Fe	2	4967.21A	-33.74	2.5821910547715504e-18
11277	2.23196e-15	Mn	15	890.000m	-33.74	2.5821910547715504e-18
11278	2.33228e-11	Fe	8	851.718A	-33.745	2.5526329581899077e-18
11279	4.1988900000000005e-12	Fe	2	4730.89A	-33.745	2.5526329581899077e-18
11280	5.75575e-11	Si	9	345.124A	-33.746	2.546762065301596e-18
11281	2.60536e-11	Cl	6	762.445A	-33.748000000000005	2.535060756506558e-18
11282	1.9040900000000002e-12	Fe	2	1.04325m	-33.748000000000005	2.535060756506558e-18
11283	1.45823e-12	Si	2	1.36223m	-33.749	2.5292302785606566e-18
11284	2.96461e-11	Al	10	670.054A	-33.749	2.5292302785606566e-18
11285	7.82077e-13	Fe	10	2.53996m	-33.751	2.517609521008816e-18
11286	2.12427e-12	Fe	2	9351.19A	-33.751	2.517609521008816e-18
11287	4.9019e-13	Al	6	4.05240m	-33.753	2.5060421559879444e-18
11288	1.33284e-11	Ca	7	1490.38A	-33.754	2.5002784189711947e-18
11289	2.51927e-11	Si	10	788.502A	-33.758	2.477355728642615e-18
11290	1.9869e-12	N	1	9997.73A	-33.758	2.477355728642615e-18
11291	2.01445e-11	B	1	986.096A	-33.763000000000005	2.4489976721157383e-18
11292	7.805860000000001e-12	Fe	2	2544.81A	-33.764	2.4433651337711694e-18
11293	1.82462e-12	Fe	2	1.08869m	-33.768	2.420964227577678e-18
11294	1.9681099999999998e-12	Fe	7	1.00931m	-33.77	2.4098409073450616e-18
11295	9.1721e-12	Mn	8	2165.75A	-33.772	2.3987686941266193e-18
11296	5.05415e-12	Ti	9	3930.32A	-33.772	2.3987686941266193e-18
11297	1.48448e-12	Fe	2	1.33814m	-33.772	2.3987686941266193e-18
11298	3.49027e-12	Fe	2	5691.39A	-33.775999999999996	2.3767766505493747e-18
11299	1.36073e-12	Fe	2	1.45983m	-33.778	2.3658563537914512e-18
11300	5.62278e-12	Fe	2	3532.86A	-33.782	2.344166052364107e-18
11301	5.84232e-12	Na	2	3400.10A	-33.787	2.3173326054542644e-18
11302	6.925969999999999e-10	Ca	12	28.6811A	-33.788000000000004	2.3120028883597778e-18
11303	1.20014e-12	Co	13	1.65518m	-33.789	2.3066854292744902e-18
11304	1.81452e-12	N	1	1.09475m	-33.794000000000004	2.2802810195093535e-18
11305	1.29161e-11	B	2	1537.96A	-33.8	2.2489943910163327e-18
11306	5.00564e-12	Ca	7	3968.41A	-33.801	2.2438218474535352e-18
11307	1.71203e-11	Fe	8	1160.28A	-33.804	2.2283754865036134e-18
11308	2.42751e-11	C	3	818.307A	-33.804	2.2283754865036134e-18
11309	5.17242e-11	Al	9	384.046A	-33.805	2.2232503651052804e-18
11310	9.64757e-13	Ne	3	2.05901m	-33.806	2.2181370311590653e-18
11311	3.45965e-11	Ca	8	574.175A	-33.806	2.2181370311590653e-18
11312	1.72172e-12	S	1	1.15376m	-33.806999999999995	2.21303545755458e-18
11313	2.09667e-12	Fe	7	9474.28A	-33.808	2.207945617243754e-18
11314	2.26926e-11	Ne	3	875.371A	-33.81	2.1978010286219812e-18
11315	2.0434e-11	Si	9	972.129A	-33.814	2.1776514676768537e-18
11316	6.904550000000001e-10	Ca	12	28.7701A	-33.815	2.1726430082844856e-18
11317	2.27417e-12	Fe	2	8734.82A	-33.816	2.1676460680290316e-18
11318	6.59611e-12	Fe	11	3011.54A	-33.824	2.128082068482881e-18
11319	8.2514e-11	Fe	12	240.740A	-33.827	2.113432454567165e-18
11320	4.12721e-11	Si	10	481.305A	-33.827	2.113432454567165e-18
11321	1.3698200000000001e-12	N	1	1.45015m	-33.830999999999996	2.09405638935829e-18
11322	2.57156e-12	Fe	2	7724.67A	-33.832	2.089240193310769e-18
11323	4.65491e-12	Fe	2	4267.42A	-33.833	2.084435074206809e-18
11324	2.67609e-12	Fe	2	7422.95A	-33.841	2.0463898464612306e-18
11325	4.78455e-12	Fe	2	4151.80A	-33.842	2.0416832804202058e-18
11326	6.48236e-11	Ni	11	306.439A	-33.842	2.0416832804202058e-18
11327	6.10725e-13	Fe	2	3.25261m	-33.846	2.0229650155938088e-18
11328	6.510669999999999e-12	Fe	10	3051.06A	-33.848	2.0136703356346817e-18
11329	3.12673e-12	Fe	2	6353.12A	-33.85	2.0044183608508186e-18
11330	2.5343599999999997e-12	Fe	2	7838.06A	-33.852	1.995208895029794e-18
11331	1.2456e-10	Mg	5	159.477A	-33.852	1.995208895029794e-18
11332	2.83863e-11	Ca	11	699.791A	-33.854	1.9860417428606e-18
11333	2.43536e-12	Fe	2	8156.68A	-33.856	1.9769167099296984e-18
11334	2.8409e-11	Fe	9	699.232A	-33.856	1.9769167099296984e-18
11335	3.6128800000000003e-12	Fe	2	5498.23A	-33.858000000000004	1.967833602716768e-18
11336	1.85768e-12	N	1	1.06932m	-33.86	1.9587922285906643e-18
11337	2.55048e-11	Al	6	778.853A	-33.861	1.954287131480038e-18
11338	4.96195e-11	Mg	5	400.336A	-33.861999999999995	1.9497923958052387e-18
11339	5.19916e-11	Fe	9	382.071A	-33.863	1.9453079977355943e-18
11340	4.95142e-11	Al	10	401.187A	-33.87	1.9142046738977886e-18
11341	3.06008e-11	F	1	649.148A	-33.872	1.905409702317461e-18
11342	6.21878e-11	Cl	12	319.427A	-33.874	1.8966551399609507e-18
11343	2.71012e-11	Ca	7	732.974A	-33.876	1.887940801164769e-18
11344	4.51725e-11	Ca	9	439.747A	-33.88	1.870632055860477e-18
11345	5.17165e-11	Al	9	384.103A	-33.883	1.8577547153656836e-18
11346	3.5756e-12	Fe	10	5555.57A	-33.884	1.853481998087002e-18
11347	5.85406e-13	Ni	3	3.39328m	-33.885999999999996	1.844966021859354e-18
11348	1.5198e-12	Fe	2	1.30704m	-33.89	1.8280512716999556e-18
11349	3.60962e-11	K	3	550.320A	-33.891	1.8238468704459552e-18
11350	5.29821e-11	Cr	11	374.928A	-33.895	1.807125741830533e-18
11351	1.21694e-10	Ar	12	163.233A	-33.9	1.786439744520808e-18
11352	2.91821e-11	Cl	6	680.707A	-33.905	1.7659905378641857e-18
11353	7.70791e-13	Cr	7	2.57715m	-33.905	1.7659905378641857e-18
11354	4.04571e-11	F	4	491.001A	-33.908	1.7538335445124392e-18
11355	2.09864e-12	Fe	2	9465.40A	-33.908	1.7538335445124392e-18
11356	1.79874e-12	Fe	2	1.10436m	-33.909	1.749799839294205e-18
11357	2.4345599999999997e-12	Fe	2	8159.35A	-33.911	1.741760239314273e-18
11358	1.08126e-15	He	1	1837.16m	-33.912	1.737754301927445e-18
11359	2.57062e-11	Ca	8	772.750A	-33.915	1.7257916854566623e-18
11360	1.06932e-10	P	10	185.768A	-33.917	1.7178623929237743e-18
11361	6.2623e-11	O	5	317.207A	-33.923	1.6942924372780597e-18
11362	5.95164e-12	Ne	3	3337.64A	-33.929	1.6710458735474538e-18
11363	8.92958e-13	Fe	2	2.22457m	-33.931999999999995	1.6595424746675813e-18
11364	1.02852e-11	Si	9	1931.36A	-33.931999999999995	1.6595424746675813e-18
11365	8.4649e-12	Zn	2	2346.69A	-33.934	1.6519175696090604e-18
11366	5.74238e-13	Mn	8	3.45927m	-33.938	1.6367726982982608e-18
11367	3.97295e-11	K	4	499.992A	-33.938	1.6367726982982608e-18
11368	6.78516e-11	Si	9	292.763A	-33.939	1.6330082255551961e-18
11369	3.47128e-12	F	8	5722.51A	-33.94	1.6292524108591826e-18
11370	2.92251e-12	Ni	3	6797.05A	-33.943000000000005	1.618036716152724e-18
11371	2.04471e-11	Si	9	971.506A	-33.943000000000005	1.618036716152724e-18
11372	5.7019300000000005e-12	Fe	11	3483.82A	-33.944	1.6143153349728161e-18
11373	6.17458e-13	B	3	3.21713m	-33.945	1.6106025127321138e-18
11374	4.33556e-11	Sc	10	458.175A	-33.946999999999996	1.603202466373545e-18
11375	8.00056e-11	Fe	11	248.288A	-33.949	1.595836420139547e-18
11376	8.83177e-12	S	8	2249.21A	-33.952	1.5848507594951956e-18
11377	1.90507e-12	N	1	1.04271m	-33.953	1.5812057038975614e-18
11378	3.95028e-11	Cl	12	502.862A	-33.954	1.5775690316951908e-18
11379	1.27273e-12	Fe	2	1.56078m	-33.959	1.5595107483172222e-18
11380	2.41548e-12	Si	3	8223.80A	-33.959	1.5595107483172222e-18
11381	4.1912300000000005e-12	Fe	2	4739.52A	-33.96	1.5559239731280586e-18
11382	4.79019e-10	Ar	11	41.4690A	-33.963	1.5452130678363364e-18
11383	5.44591e-11	Fe	7	364.759A	-33.964	1.5416591763997643e-18
11384	1.8789900000000003e-12	Fe	2	1.05719m	-33.966	1.5345758958980102e-18
11385	3.48485e-12	Cu	1	5700.24A	-33.97	1.5205068195181944e-18
11386	6.27074e-11	Al	9	316.780A	-33.972	1.5135207252683428e-18
11387	5.05672e-14	N	6	39.2833m	-33.974000000000004	1.5065667292059118e-18
11388	2.43798e-12	Fe	2	8147.93A	-33.977	1.4961955967914503e-18
11389	4.674789999999999e-16	He	1	4249.28m	-33.977	1.4961955967914503e-18
11390	1.50383e-13	B	1	13.2092m	-33.978	1.492754442409837e-18
11391	2.3398299999999997e-12	Fe	2	8489.69A	-33.979	1.4893212024637022e-18
11392	7.88683e-11	Fe	12	251.869A	-33.982	1.4790687874202649e-18
11393	1.6173199999999998e-10	O	7	122.823A	-33.985	1.4688869495055552e-18
11394	1.88871e-11	Sc	11	1051.75A	-33.985	1.4688869495055552e-18
11395	8.30043e-11	Fe	11	239.318A	-33.986	1.465508603269816e-18
11396	1.16658e-10	S	11	170.279A	-33.989000000000004	1.4554201130061775e-18
11397	2.93695e-12	Fe	2	6763.63A	-33.989000000000004	1.4554201130061775e-18
11398	2.82152e-13	N	6	7.04033m	-33.992	1.4454010714210672e-18
11399	8.19891e-13	Ni	4	2.42282m	-33.994	1.4387600567382235e-18
11400	6.65533e-12	Ti	3	2984.74A	-33.995	1.4354510004330737e-18
11401	3.89228e-10	Si	11	51.0356A	-33.997	1.4288557021737424e-18
11402	1.61586e-12	N	1	1.22934m	-33.999	1.4222907065573554e-18
11403	3.40457e-12	Fe	1	5834.65A	-34.001999999999995	1.4124997262020815e-18
11404	5.8931e-11	Na	7	337.080A	-34.004	1.4060098794690926e-18
11405	1.04754e-12	Fe	8	1.89630m	-34.014	1.374005187248774e-18
11406	2.8413899999999997e-13	O	7	6.99110m	-34.014	1.374005187248774e-18
11407	1.924e-12	Fe	7	1.03245m	-34.016	1.3676922068565434e-18
11408	9.106790000000001e-13	Fe	2	2.18128m	-34.019	1.3582770799294765e-18
11409	2.47473e-11	Al	6	802.691A	-34.02	1.355153129334335e-18
11410	3.36596e-13	Cl	7	5.90158m	-34.023	1.3458243208097772e-18
11411	3.35208e-11	Fe	12	592.601A	-34.023	1.3458243208097772e-18
11412	1.69036e-11	Na	8	1175.16A	-34.025	1.3396408197375059e-18
11413	1.19353e-11	Mg	6	1664.34A	-34.029	1.3273589188782397e-18
11414	7.1155600000000004e-12	Co	13	2791.69A	-34.032	1.3182214443526612e-18
11415	4.0512400000000003e-10	Ar	11	49.0330A	-34.032	1.3182214443526612e-18
11416	1.7353599999999998e-12	Fe	2	1.14469m	-34.033	1.315189619162894e-18
11417	3.40711e-12	Fe	2	5830.29A	-34.035	1.3091468717592505e-18
11418	6.0476900000000005e-12	Ti	9	3284.64A	-34.038000000000004	1.3001347680841522e-18
11419	1.17097e-11	Ne	3	1696.41A	-34.039	1.297144541095486e-18
11420	7.06473e-12	Ni	3	2811.78A	-34.039	1.297144541095486e-18
11421	8.135730000000001e-12	Cu	1	2441.63A	-34.04	1.29416119143805e-18
11422	5.65717e-11	Cl	11	351.138A	-34.04	1.29416119143805e-18
11423	1.83991e-12	Fe	2	1.07965m	-34.041	1.291184703294421e-18
11424	3.00729e-11	Mg	6	660.542A	-34.051	1.2617937511880781e-18
11425	7.646130000000001e-12	Co	13	2597.98A	-34.052	1.2588917060912514e-18
11426	3.00952e-11	Ca	9	660.054A	-34.056	1.2473501175557753e-18
11427	2.06864e-12	Ni	4	9602.68A	-34.056	1.2473501175557753e-18
11428	1.0255399999999999e-10	Ar	12	193.698A	-34.062	1.2302358323449393e-18
11429	2.72497e-10	S	7	72.8980A	-34.067	1.2161534392224376e-18
11430	6.1999e-11	Co	13	320.400A	-34.068000000000005	1.2133563639302303e-18
11431	2.9237400000000002e-12	Fe	2	6794.18A	-34.07	1.2077814978341152e-18
11432	3.72162e-13	Si	8	5.33758m	-34.074	1.1967084905044823e-18
11433	4.2214e-11	Cr	5	470.566A	-34.077	1.1884704072015917e-18
11434	5.63008e-12	Fe	2	3528.27A	-34.08	1.1802890344652626e-18
11435	2.02316e-11	B	1	981.855A	-34.083	1.1721639819027006e-18
11436	1.16649e-10	S	9	170.293A	-34.083	1.1721639819027006e-18
11437	3.51801e-12	Fe	2	5646.50A	-34.083	1.1721639819027006e-18
11438	7.331560000000001e-12	Sc	1	2709.44A	-34.086999999999996	1.1614175179219096e-18
11439	1.50256e-11	Fe	8	1322.04A	-34.086999999999996	1.1614175179219096e-18
11440	4.62974e-11	Ti	11	429.062A	-34.096	1.1375968276827374e-18
11441	2.4102200000000002e-12	Fe	7	8241.76A	-34.097	1.134980427583389e-18
11442	7.744960000000001e-12	Si	1	2564.82A	-34.097	1.134980427583389e-18
11443	1.9510900000000003e-12	Ni	4	1.01812m	-34.101	1.12457486447768e-18
11444	9.22958e-11	Ar	12	215.226A	-34.102	1.1219884140626265e-18
11445	1.26538e-12	B	2	1.56985m	-34.104	1.1168333455635804e-18
11446	9.24385e-12	Ni	11	2148.94A	-34.105	1.1142647001479459e-18
11447	4.306e-11	Cl	7	461.321A	-34.105	1.1142647001479459e-18
11448	8.23724e-11	Fe	11	241.154A	-34.108000000000004	1.1065941559058461e-18
11449	2.50147e-11	Al	6	794.111A	-34.11	1.1015098175982314e-18
11450	7.25878e-12	Si	2	2736.61A	-34.11	1.1015098175982314e-18
11451	1.6947e-10	Al	6	117.215A	-34.111999999999995	1.0964488397031836e-18
11452	7.709969999999999e-12	Ti	3	2576.46A	-34.117	1.0838978936215857e-18
11453	4.679190000000001e-10	Ar	10	42.4528A	-34.126	1.0616671320079256e-18
11454	1.5941e-10	Si	7	124.613A	-34.128	1.0567892146247419e-18
11455	8.484440000000001e-13	Ni	11	2.34128m	-34.129	1.0543586668780966e-18
11456	8.146649999999999e-14	O	7	24.3836m	-34.132	1.0471005128683387e-18
11457	1.00709e-11	Fe	7	1972.46A	-34.135999999999996	1.0375006376635558e-18
11458	1.12105e-11	B	4	1771.95A	-34.143	1.020912149695185e-18
11459	2.5682e-12	Fe	2	7734.79A	-34.143	1.020912149695185e-18
11460	2.36722e-11	Fe	8	839.146A	-34.143	1.020912149695185e-18
11461	4.4349e-12	Fe	2	4479.12A	-34.146	1.0138842398902027e-18
11462	6.85424e-13	Fe	2	2.89813m	-34.147	1.0115523708471415e-18
11463	9.34393e-11	S	10	212.592A	-34.148	1.0092258649540373e-18
11464	2.1748900000000002e-12	Fe	2	9133.56A	-34.15	1.00458889330654e-18
11465	1.22922e-12	Fe	2	1.61603m	-34.15	1.00458889330654e-18
11466	6.22039e-12	Fe	9	3193.44A	-34.150999999999996	1.0022784029673686e-18
11467	6.10226e-11	P	11	325.526A	-34.150999999999996	1.0022784029673686e-18
11468	2.47197e-11	Fe	8	803.589A	-34.152	9.999732266084995e-19
11469	1.3823500000000001e-10	Ni	13	143.701A	-34.152	9.999732266084995e-19
11470	5.00534e-12	Fe	2	3968.66A	-34.153	9.976733520081499e-19
11471	6.91187e-12	Fe	11	2873.96A	-34.155	9.930894593361637e-19
11472	8.76603e-13	Fe	2	2.26607m	-34.156	9.908054169612008e-19
11473	4.80061e-11	Cl	12	413.790A	-34.16	9.817216582979611e-19
11474	4.77445e-12	Ti	3	4160.57A	-34.161	9.794637611398479e-19
11475	8.08529e-12	Mn	12	2456.86A	-34.164	9.72721180034711e-19
11476	9.09635e-13	S	2	2.18378m	-34.165	9.704839834021856e-19
11477	5.0930900000000005e-12	Fe	8	3900.28A	-34.167	9.660250145314196e-19
11478	2.57144e-12	S	1	7725.05A	-34.169000000000004	9.61586532761657e-19
11479	3.9508599999999996e-12	Fe	2	5027.88A	-34.169000000000004	9.61586532761657e-19
11480	3.9541e-16	O	2	5023.76m	-34.169000000000004	9.61586532761657e-19
11481	2.71388e-11	Ne	9	731.957A	-34.171	9.571684439632353e-19
11482	2.41449e-12	Si	3	8227.19A	-34.171	9.571684439632353e-19
11483	6.12588e-13	Be	3	3.24271m	-34.172	9.54967017631059e-19
11484	3.10965e-12	Ne	9	6388.01A	-34.173	9.527706544389306e-19
11485	3.6171e-12	Ca	7	5491.82A	-34.173	9.527706544389306e-19
11486	4.19849e-10	Si	11	47.3133A	-34.175	9.483930709220814e-19
11487	5.21451e-12	Mn	11	3809.46A	-34.175	9.483930709220814e-19
11488	2.9043099999999998e-12	Fe	2	6839.64A	-34.179	9.396981509845396e-19
11489	4.32258e-12	Ti	3	4595.50A	-34.18	9.375369052112156e-19
11490	1.1834e-11	S	8	1678.59A	-34.181999999999995	9.33229314414239e-19
11491	1.01229e-10	K	12	196.232A	-34.184	9.289415151991798e-19
11492	3.87846e-12	Sc	8	5121.73A	-34.186	9.246734166319941e-19
11493	2.3839900000000002e-12	Fe	7	8332.43A	-34.186	9.246734166319941e-19
11494	7.48013e-11	Fe	11	265.563A	-34.188	9.204249281964273e-19
11495	2.0432200000000003e-12	Fe	7	9722.12A	-34.189	9.183080096054495e-19
11496	7.68656e-11	Fe	7	258.431A	-34.196	9.036252799611686e-19
11497	6.51842e-12	Mn	8	3047.43A	-34.196999999999996	9.015469994889354e-19
11498	4.04928e-11	F	4	490.568A	-34.199	8.974047672882955e-19
11499	2.46686e-12	Si	3	8052.54A	-34.201	8.932815669158507e-19
11500	1.56694e-12	Si	3	1.26772m	-34.202	8.912270763234593e-19
11501	1.19264e-11	Mg	6	1665.59A	-34.209	8.769773408572995e-19
11502	1.6537700000000001e-12	Fe	10	1.20116m	-34.209	8.769773408572995e-19
11503	1.98494e-11	Cr	11	1000.76A	-34.21	8.749603489442656e-19
11504	4.53219e-12	Fe	2	4382.97A	-34.213	8.6893716426853e-19
11505	1.04472e-11	Sc	8	1901.41A	-34.214	8.669386642485056e-19
11506	1.20373e-10	N	6	165.025A	-34.214	8.669386642485056e-19
11507	1.7765900000000002e-12	Ne	9	1.11812m	-34.214	8.669386642485056e-19
11508	3.07196e-11	Si	9	646.638A	-34.218	8.589905228000753e-19
11509	2.55342e-11	Cl	8	777.956A	-34.219	8.570148994206082e-19
11510	7.127560000000001e-12	Ni	3	2786.99A	-34.219	8.570148994206082e-19
11511	2.42278e-12	Fe	2	8199.03A	-34.222	8.51115250350458e-19
11512	6.1301e-11	Cl	12	324.048A	-34.222	8.51115250350458e-19
11513	3.2866e-12	Fe	2	6044.08A	-34.227	8.4137261464366945e-19
11514	3.83042e-12	Fe	2	5185.97A	-34.227	8.4137261464366945e-19
11515	1.84257e-12	N	1	1.07808m	-34.228	8.394375113285282e-19
11516	4.63841e-12	Si	3	4282.60A	-34.23	8.355806463045099e-19
11517	4.9872e-12	Ca	7	3983.09A	-34.23	8.355806463045099e-19
11518	3.92664e-11	Ca	9	505.889A	-34.231	8.336588641468907e-19
11519	2.3148e-11	Fe	8	858.150A	-34.233000000000004	8.298285495949309e-19
11520	4.92193e-11	Al	10	403.591A	-34.234	8.279199968926439e-19
11521	6.08021e-13	Cl	11	3.26707m	-34.234	8.279199968926439e-19
11522	1.92983e-11	Sc	11	1029.34A	-34.234	8.279199968926439e-19
11523	2.85889e-11	Fe	8	694.832A	-34.238	8.203295807367566e-19
11524	7.23725e-12	Si	2	2744.75A	-34.24	8.165605086790697e-19
11525	5.478680000000001e-12	Fe	2	3625.77A	-34.244	8.090742369371144e-19
11526	7.33471e-11	Fe	9	270.828A	-34.247	8.035046090661691e-19
11527	1.00621e-13	Mn	5	19.7419m	-34.251	7.961380345313394e-19
11528	1.15671e-11	Ni	11	1717.33A	-34.251999999999995	7.943069678634837e-19
11529	3.11054e-11	F	1	638.619A	-34.259	7.81606877761111e-19
11530	4.4335800000000006e-12	Fe	2	4480.45A	-34.259	7.81606877761111e-19
11531	3.4354900000000003e-12	Cu	1	5782.13A	-34.259	7.81606877761111e-19
11532	5.311520000000001e-13	Si	2	3.73989m	-34.264	7.726598978158893e-19
11533	3.8481e-11	Ti	9	516.214A	-34.266999999999996	7.673409444922508e-19
11534	1.9919500000000002e-13	Ni	4	9.97234m	-34.268	7.655761092935686e-19
11535	8.58428e-12	Mg	5	2314.05A	-34.27	7.620586065857184e-19
11536	1.00815e-10	Si	8	197.038A	-34.274	7.550720112856038e-19
11537	7.99128e-11	Mg	6	248.577A	-34.274	7.550720112856038e-19
11538	6.14635e-14	O	7	32.3191m	-34.275999999999996	7.516027705242113e-19
11539	2.38264e-11	Fe	8	833.717A	-34.279	7.464287734452183e-19
11540	7.57337e-11	Fe	7	262.293A	-34.28	7.447120349052885e-19
11541	2.06111e-12	Fe	7	9637.77A	-34.284	7.378844739302614e-19
11542	7.02445e-10	Sc	13	28.2790A	-34.284	7.378844739302614e-19
11543	6.62856e-11	Ni	11	299.680A	-34.286	7.344942027297596e-19
11544	9.29334e-12	Cl	6	2137.49A	-34.287	7.328049129407805e-19
11545	2.77967e-12	Fe	2	7146.34A	-34.288000000000004	7.311195084104893e-19
11546	4.03574e-11	Fe	8	492.214A	-34.291	7.260865171160924e-19
11547	3.52085e-11	Mg	6	564.195A	-34.293	7.227504526032566e-19
11548	4.3634200000000003e-13	V	9	4.55249m	-34.295	7.194297159145456e-19
11549	5.67889e-11	Si	9	349.795A	-34.297	7.161242366250164e-19
11550	1.31159e-11	Fe	7	1514.54A	-34.298	7.144771965856484e-19
11551	4.42816e-11	K	3	448.594A	-34.312	6.9181244825750525e-19
11552	9.26314e-13	Mg	3	2.14446m	-34.313	6.902213237797422e-19
11553	5.75011e-12	Fe	10	3454.62A	-34.313	6.902213237797422e-19
11554	5.02356e-11	Al	10	395.426A	-34.318000000000005	6.823204256206693e-19
11555	3.3011400000000002e-12	Fe	2	6017.46A	-34.323	6.745099682949592e-19
11556	8.25542e-11	Fe	9	240.623A	-34.323	6.745099682949592e-19
11557	2.05182e-11	Cl	8	968.139A	-34.327	6.683260237352569e-19
11558	2.00057e-11	C	3	992.940A	-34.328	6.6678891653493175e-19
11559	1.58048e-12	Fe	2	1.25687m	-34.330999999999996	6.621987739200579e-19
11560	4.54939e-11	Si	10	436.640A	-34.333	6.59156246923561e-19
11561	5.54904e-12	Fe	2	3579.80A	-34.334	6.576402296246643e-19
11562	1.69223e-11	Ne	3	1173.87A	-34.335	6.561276990688097e-19
11563	4.11782e-11	K	3	482.402A	-34.34	6.486170674046047e-19
11564	1.57236e-12	N	1	1.26335m	-34.342	6.456369426812109e-19
11565	2.49239e-12	Si	3	7970.03A	-34.343	6.441520189192353e-19
11566	3.34052e-13	Ni	4	5.94651m	-34.345	6.41192409230137e-19
11567	8.67727e-12	Si	11	2289.25A	-34.347	6.38246397712352e-19
11568	3.06908e-11	Si	9	647.245A	-34.348	6.367784717321317e-19
11569	2.17891e-11	Ar	10	911.671A	-34.349000000000004	6.3531392188796875e-19
11570	2.02923e-11	B	1	978.914A	-34.351	6.323949195661358e-19
11571	4.50036e-12	Fe	7	4413.97A	-34.354	6.280415435609948e-19
11572	3.0508e-12	Fe	2	6511.23A	-34.355	6.265970880940229e-19
11573	6.61657e-11	O	5	300.223A	-34.355	6.265970880940229e-19
11574	9.92949e-12	Ni	11	2000.55A	-34.359	6.208524114603384e-19
11575	5.01812e-12	Ca	7	3958.55A	-34.36	6.194244905383691e-19
11576	8.15842e-12	Sc	1	2434.84A	-34.364000000000004	6.13745572674337e-19
11577	3.3458699999999998e-12	Fe	1	5937.00A	-34.365	6.12333997027999e-19
11578	2.53063e-12	Co	8	7849.60A	-34.369	6.067200851992174e-19
11579	1.4204e-12	Fe	2	1.39852m	-34.37	6.053246677256875e-19
11580	1.02429e-10	Ar	12	193.934A	-34.371	6.039324596232776e-19
11581	3.3473300000000004e-12	Fe	1	5934.42A	-34.372	6.02543453510659e-19
11582	7.39851e-11	Fe	9	268.493A	-34.376999999999995	5.956461956332475e-19
11583	5.53601e-12	Fe	2	3588.23A	-34.379	5.929094499581587e-19
11584	4.50692e-12	Fe	7	4407.54A	-34.383	5.874736234473368e-19
11585	1.60729e-11	Fe	8	1235.90A	-34.384	5.861224716074778e-19
11586	4.76876e-14	Fe	6	41.6554m	-34.385999999999996	5.834294834695561e-19
11587	1.27426e-11	Fe	11	1558.90A	-34.387	5.820876328935291e-19
11588	1.5548399999999999e-12	Fe	2	1.27759m	-34.387	5.820876328935291e-19
11589	6.618780000000001e-12	Ni	11	3001.23A	-34.39	5.7808056981391655e-19
11590	9.50343e-11	Cl	11	209.024A	-34.399	5.66224128892085e-19
11591	4.42117e-11	Sc	10	449.303A	-34.399	5.66224128892085e-19
11592	2.29379e-12	Fe	2	8660.10A	-34.4	5.649218495335059e-19
11593	1.7427e-12	Fe	2	1.13986m	-34.400999999999996	5.636225653343368e-19
11594	2.31285e-14	V	4	85.8872m	-34.402	5.623262694058927e-19
11595	4.16515e-12	Sc	1	4769.20A	-34.404	5.597426148856968e-19
11596	1.8290099999999997e-12	Fe	2	1.08608m	-34.406	5.57170831179738e-19
11597	5.23417e-11	P	10	379.515A	-34.408	5.546108637465611e-19
11598	4.9147e-12	Fe	2	4041.85A	-34.41	5.520626582953424e-19
11599	1.33555e-11	Ca	7	1487.36A	-34.411	5.507929494153056e-19
11600	8.58846e-12	Mg	5	2312.92A	-34.414	5.470013174214394e-19
11601	2.3206e-11	Fe	8	856.005A	-34.414	5.470013174214394e-19
11602	1.34313e-12	Mg	1	1.47896m	-34.415	5.457432493023938e-19
11603	2.9695400000000003e-12	Fe	2	6689.41A	-34.415	5.457432493023938e-19
11604	8.86882e-13	Si	2	2.23981m	-34.415	5.457432493023938e-19
11605	1.02614e-11	Al	3	1935.84A	-34.417	5.432357868386246e-19
11606	7.515e-11	Fe	9	264.331A	-34.419000000000004	5.407398451183832e-19
11607	9.270809999999999e-13	Si	2	2.14269m	-34.419000000000004	5.407398451183832e-19
11608	1.28154e-11	Li	2	1550.04A	-34.42	5.394961779860115e-19
11609	4.52143e-12	Sc	8	4393.40A	-34.42	5.394961779860115e-19
11610	7.924539999999999e-12	Zn	2	2506.70A	-34.424	5.345500472960972e-19
11611	4.35349e-14	V	4	45.6288m	-34.426	5.320940129240472e-19
11612	1.83422e-11	C	3	1082.99A	-34.428000000000004	5.296492630049068e-19
11613	8.0258e-11	Mg	6	247.507A	-34.428000000000004	5.296492630049068e-19
11614	1.2776299999999999e-14	C	5	155.479m	-34.429	5.284311035035668e-19
11615	1.64169e-14	Al	13	121.000m	-34.431999999999995	5.247934093741841e-19
11616	2.11795e-12	Ni	4	9379.08A	-34.434	5.223822026814375e-19
11617	2.3367e-14	Ti	3	85.0108m	-34.435	5.211807569550304e-19
11618	7.03898e-11	S	10	282.207A	-34.441	5.140298888904922e-19
11619	1.34721e-11	Mn	12	1474.49A	-34.443000000000005	5.116681360821965e-19
11620	8.44276e-11	P	10	235.284A	-34.443000000000005	5.116681360821965e-19
11621	6.7262300000000005e-12	Ne	3	2953.28A	-34.444	5.104913320251771e-19
11622	1.3323700000000001e-12	Fe	2	1.49091m	-34.446	5.081458374088637e-19
11623	1.02608e-11	Al	3	1935.95A	-34.446999999999996	5.069771344139909e-19
11624	3.50836e-12	Fe	2	5662.03A	-34.448	5.058111193614083e-19
11625	2.86722e-11	Be	3	692.813A	-34.449	5.04647786069037e-19
11626	5.05672e-14	N	6	39.2833m	-34.451	5.02329140107571e-19
11627	2.67733e-11	Ni	11	741.950A	-34.453	5.000211473566075e-19
11628	8.754989999999999e-12	Sc	1	2268.93A	-34.453	5.000211473566075e-19
11629	1.65653e-11	Mg	6	1199.16A	-34.453	5.000211473566075e-19
11630	1.67427e-11	Ne	3	1186.46A	-34.454	4.988711306303163e-19
11631	1.4117e-11	Si	11	1407.13A	-34.461	4.90894732883847e-19
11632	8.567989999999999e-12	Sc	1	2318.45A	-34.463	4.886392764619092e-19
11633	2.2497900000000003e-12	Fe	2	8829.46A	-34.466	4.852755073431154e-19
11634	9.15405e-13	Mn	11	2.17002m	-34.467	4.841594046477508e-19
11635	7.52388e-11	Fe	7	264.019A	-34.472	4.786172777717923e-19
11636	4.97472e-12	Ca	7	3993.08A	-34.476	4.742292881939094e-19
11637	3.70436e-11	Si	8	536.246A	-34.48	4.698815279462865e-19
11638	9.56768e-11	S	10	207.620A	-34.481	4.688008304210437e-19
11639	6.47848e-11	Na	4	306.622A	-34.485	4.645028385734296e-19
11640	2.8942400000000005e-10	Mg	9	68.6345A	-34.49	4.591857185486935e-19
11641	3.29245e-12	Ni	11	6033.33A	-34.498000000000005	4.508046346493307e-19
11642	1.24664e-12	Sc	10	1.59344m	-34.499	4.4976781276114245e-19
11643	6.798e-11	Si	10	292.210A	-34.501999999999995	4.4667163291627945e-19
11644	2.6459599999999998e-12	Na	1	7507.46A	-34.501999999999995	4.4667163291627945e-19
11645	1.81571e-13	Sc	7	10.9403m	-34.504	4.4461936318211465e-19
11646	8.04571e-11	S	11	246.895A	-34.504	4.4461936318211465e-19
11647	2.07128e-12	Fe	2	9590.45A	-34.505	4.435967670235339e-19
11648	2.64143e-12	Na	1	7520.33A	-34.505	4.435967670235339e-19
11649	2.64254e-12	Na	1	7517.17A	-34.505	4.435967670235339e-19
11650	5.76173e-13	Mg	1	3.44765m	-34.506	4.425765227708605e-19
11651	5.645030000000001e-16	He	1	3518.93m	-34.507	4.415586250148536e-19
11652	3.2457e-11	Ca	7	612.024A	-34.51	4.385189568209322e-19
11653	1.15845e-12	Fe	2	1.71474m	-34.51	4.385189568209322e-19
11654	5.4426099999999996e-12	Fe	8	3649.80A	-34.515	4.3349927183106253e-19
11655	1.04774e-12	Fe	8	1.89594m	-34.521	4.2755143884304437e-19
11656	8.94143e-13	Fe	11	2.22162m	-34.521	4.2755143884304437e-19
11657	3.34966e-11	Na	6	593.029A	-34.522	4.2656809782113215e-19
11658	2.83316e-11	Ne	6	701.141A	-34.523	4.2558701842080406e-19
11659	3.48833e-11	Mg	6	569.454A	-34.531	4.1781917991063686e-19
11660	8.62599e-11	Cl	12	230.286A	-34.537	4.120864858491169e-19
11661	1.32695e-11	Al	6	1497.01A	-34.538000000000004	4.111387132320711e-19
11662	6.58958e-11	V	12	301.453A	-34.539	4.1019312043156203e-19
11663	1.10205e-10	Ar	8	180.250A	-34.539	4.1019312043156203e-19
11664	2.0537099999999997e-12	Fe	2	9672.48A	-34.542	4.0736937085244493e-19
11665	5.95112e-12	Ni	11	3337.94A	-34.542	4.0736937085244493e-19
11666	1.64354e-12	Fe	2	1.20864m	-34.545	4.045650598287019e-19
11667	8.80234e-14	Mn	8	22.5673m	-34.546	4.0363458601147316e-19
11668	2.46069e-12	Fe	7	8072.72A	-34.548	4.01780053546259e-19
11669	3.3824599999999997e-12	Fe	1	5872.78A	-34.553000000000004	3.9718091530458257e-19
11670	1.15762e-13	Ne	3	17.1598m	-34.553000000000004	3.9718091530458257e-19
11671	2.00209e-11	C	3	992.189A	-34.554	3.9626742454848437e-19
11672	1.68065e-11	Ne	3	1181.95A	-34.555	3.953560347628238e-19
11673	2.59821e-11	Cl	8	764.544A	-34.564	3.8724727672107903e-19
11674	8.203310000000001e-12	Ti	3	2421.52A	-34.565	3.863566326997326e-19
11675	2.35429e-12	Fe	2	8437.57A	-34.568000000000005	3.836969723479701e-19
11676	8.15737e-12	Si	1	2435.15A	-34.568000000000005	3.836969723479701e-19
11677	7.38506e-11	Mg	6	268.982A	-34.568000000000005	3.836969723479701e-19
11678	8.11237e-11	Si	10	244.866A	-34.571999999999996	3.801792173610139e-19
11679	5.403e-13	Zn	2	3.67656m	-34.575	3.775620820373271e-19
11680	6.81274e-11	S	11	291.578A	-34.575	3.775620820373271e-19
11681	4.32568e-11	Si	8	459.222A	-34.575	3.775620820373271e-19
11682	7.73951e-12	Fe	8	2566.63A	-34.576	3.7669371334561935e-19
11683	7.307939999999999e-13	Mg	3	2.71820m	-34.577	3.758273418464811e-19
11684	3.5551900000000003e-12	Fe	2	5587.45A	-34.579	3.741005720628093e-19
11685	7.35163e-12	Sc	1	2702.05A	-34.58	3.7324016462312065e-19
11686	4.44543e-12	Fe	2	4468.51A	-34.58	3.7324016462312065e-19
11687	6.94268e-12	Mn	12	2861.21A	-34.583	3.706707974024923e-19
11688	7.09339e-11	Ni	11	280.042A	-34.585	3.6896771978844904e-19
11689	8.935290000000001e-13	Fe	2	2.22315m	-34.586	3.681191175813995e-19
11690	5.95128e-12	Cu	1	3337.84A	-34.586999999999996	3.6727246710526625e-19
11691	1.32876e-10	Ni	13	149.496A	-34.586999999999996	3.6727246710526625e-19
11692	4.25887e-11	Na	4	466.425A	-34.59	3.6474418122538334e-19
11693	1.0617599999999999e-10	Ar	11	187.090A	-34.59	3.6474418122538334e-19
11694	9.06588e-11	Cl	7	219.112A	-34.59	3.6474418122538334e-19
11695	5.3907599999999995e-12	Mn	12	3684.91A	-34.594	3.614001864718685e-19
11696	4.50839e-11	Si	10	440.611A	-34.594	3.614001864718685e-19
11697	3.06441e-12	Fe	2	6482.31A	-34.595	3.6056898910846783e-19
11698	8.36178e-11	Fe	9	237.563A	-34.596	3.597397034459538e-19
11699	1.58562e-12	Ni	11	1.25279m	-34.597	3.589123250875306e-19
11700	9.35685e-13	Fe	2	2.12299m	-34.597	3.589123250875306e-19
11701	9.21379e-11	Cl	10	215.595A	-34.598	3.580868496465322e-19
11702	7.24518e-11	Si	7	274.175A	-34.599000000000004	3.5726327274635825e-19
11703	3.10169e-15	P	1	640.440m	-34.599000000000004	3.5726327274635825e-19
11704	2.85903e-11	Cl	8	694.797A	-34.6	3.564415900204978e-19
11705	1.58514e-11	Si	10	1253.17A	-34.602	3.548038896757994e-19
11706	2.00152e-11	C	3	992.471A	-34.604	3.531737138806822e-19
11707	4.32847e-12	S	1	4589.26A	-34.609	3.4913096780823064e-19
11708	2.03012e-11	Si	10	978.485A	-34.609	3.4913096780823064e-19
11709	1.20826e-11	Cr	5	1644.05A	-34.611999999999995	3.467275671310918e-19
11710	4.088819999999999e-14	S	2	48.5823m	-34.611999999999995	3.467275671310918e-19
11711	4.50023e-11	Si	10	441.410A	-34.615	3.443407113478282e-19
11712	1.22882e-11	Ni	11	1616.55A	-34.616	3.435487496884335e-19
11713	4.57923e-11	Si	10	433.795A	-34.619	3.4118377673052943e-19
11714	2.15868e-12	Fe	2	9202.15A	-34.622	3.388350841319534e-19
11715	2.03428e-12	Fe	2	9764.87A	-34.624	3.3727827833370496e-19
11716	8.84567e-14	S	2	22.4567m	-34.626999999999995	3.349564709969903e-19
11717	9.94612e-12	Al	11	1997.21A	-34.626999999999995	3.349564709969903e-19
11718	3.29823e-11	Al	9	602.276A	-34.63	3.3265064686954663e-19
11719	2.40508e-12	Fe	2	8259.37A	-34.631	3.318855716123621e-19
11720	5.17286e-11	Al	9	384.013A	-34.631	3.318855716123621e-19
11721	2.10912e-11	Si	10	941.834A	-34.634	3.2960088740759174e-19
11722	5.42621e-11	Cr	11	366.083A	-34.634	3.2960088740759174e-19
11723	5.04812e-11	Ne	3	393.502A	-34.635999999999996	3.2808650888939106e-19
11724	2.09012e-12	Fe	7	9504.00A	-34.638000000000005	3.265790883084426e-19
11725	4.75356e-11	Ti	11	417.886A	-34.639	3.258279772484462e-19
11726	7.63043e-11	Ar	8	260.332A	-34.64	3.2507859369594994e-19
11727	2.49181e-11	Ca	9	797.189A	-34.641999999999996	3.2358499322996804e-19
11728	3.62094e-12	Ca	7	5486.00A	-34.643	3.22840768397556e-19
11729	4.27187e-11	Sc	10	465.006A	-34.644	3.2209825523476555e-19
11730	4.29037e-12	Mg	1	4630.02A	-34.647	3.198809464420276e-19
11731	6.9024e-11	Ne	3	287.791A	-34.647	3.198809464420276e-19
11732	3.32191e-11	Cl	7	597.982A	-34.649	3.184112269959261e-19
11733	3.13805e-11	F	1	633.020A	-34.65	3.176789014956547e-19
11734	1.1685200000000002e-12	Fe	2	1.69997m	-34.655	3.1404246118074446e-19
11735	2.2097e-11	Ca	7	898.968A	-34.656	3.133201835630221e-19
11736	6.86884e-11	Si	10	289.197A	-34.658	3.1188060808420536e-19
11737	2.44849e-11	Cl	8	811.293A	-34.66	3.1044764685390977e-19
11738	1.53276e-12	Mn	8	1.29599m	-34.66	3.1044764685390977e-19
11739	2.61962e-11	Fe	11	758.295A	-34.662	3.090212694824138e-19
11740	1.2955200000000002e-14	Ti	3	153.332m	-34.663000000000004	3.083105402851272e-19
11741	1.5431e-12	Cl	8	1.28731m	-34.667	3.0548393226165416e-19
11742	2.64701e-12	Fe	2	7504.48A	-34.668	3.0478133871421856e-19
11743	6.4205e-11	Fe	7	309.391A	-34.67	3.033809956637821e-19
11744	2.2553e-12	Fe	2	8807.90A	-34.671	3.0268323873630684e-19
11745	7.46892e-11	Cl	7	265.962A	-34.675	2.9990822212353826e-19
11746	3.23961e-11	Al	9	613.175A	-34.681999999999995	2.9511302127864006e-19
11747	5.87183e-11	Na	7	338.301A	-34.684	2.937571001117331e-19
11748	1.04779e-10	Ni	11	189.584A	-34.685	2.9308147752980107e-19
11749	1.30148e-12	Ni	11	1.52630m	-34.689	2.9039449039290027e-19
11750	5.3172400000000005e-12	Ni	11	3735.86A	-34.689	2.9039449039290027e-19
11751	1.02725e-11	Si	9	1933.75A	-34.691	2.8906024890612723e-19
11752	3.4441800000000004e-12	Fe	2	5767.54A	-34.691	2.8906024890612723e-19
11753	8.62298e-12	Ca	7	2303.67A	-34.692	2.883954287822078e-19
11754	8.164219999999999e-12	Zn	2	2433.11A	-34.694	2.8707037214922455e-19
11755	6.13661e-11	Ar	12	323.704A	-34.701	2.8248043432982e-19
11756	5.00962e-11	V	12	396.526A	-34.702	2.818307473594855e-19
11757	1.65743e-11	Mg	6	1198.51A	-34.705	2.798906381411707e-19
11758	6.24723e-13	Fe	2	3.17972m	-34.708	2.779638845407728e-19
11759	1.34313e-12	Mg	1	1.47897m	-34.708	2.779638845407728e-19
11760	9.42357e-13	N	1	2.10795m	-34.709	2.7732458534669083e-19
11761	9.23798e-13	Si	2	2.15030m	-34.709	2.7732458534669083e-19
11762	3.53611e-11	F	6	561.760A	-34.709	2.7732458534669083e-19
11763	3.328e-12	Fe	1	5968.88A	-34.711	2.760503946188649e-19
11764	2.10388e-14	Mg	1	94.4181m	-34.711	2.760503946188649e-19
11765	6.62191e-11	O	5	299.981A	-34.711999999999996	2.7541549632948402e-19
11766	7.43825e-11	Fe	9	267.058A	-34.715	2.7351954938862284e-19
11767	1.5013299999999998e-10	O	6	132.312A	-34.718	2.7163665405470346e-19
11768	3.31594e-12	Fe	2	5990.60A	-34.719	2.71011907086924e-19
11769	2.8432e-11	Ni	11	698.666A	-34.72	2.703885969972974e-19
11770	7.3111e-10	Sc	13	27.1703A	-34.721	2.6976672048109567e-19
11771	8.17895e-11	S	11	242.873A	-34.724000000000004	2.679096594396559e-19
11772	4.66179e-11	Cl	6	426.112A	-34.73	2.6423380110778076e-19
11773	2.284e-11	Ca	8	869.724A	-34.73	2.6423380110778076e-19
11774	5.52364e-12	Sc	8	3596.26A	-34.732	2.630197570700694e-19
11775	3.4762e-11	Sc	8	571.442A	-34.736999999999995	2.600089948075361e-19
11776	3.45065e-12	Fe	2	5756.74A	-34.738	2.5941099071391385e-19
11777	1.52216e-10	K	12	130.501A	-34.742	2.570326964556282e-19
11778	7.21646e-11	Ar	12	275.266A	-34.748000000000005	2.535060756506558e-19
11779	4.38588e-12	Al	3	4529.19A	-34.75	2.5234132103419146e-19
11780	2.4607400000000003e-12	Ne	9	8072.57A	-34.755	2.494527938181686e-19
11781	8.18263e-11	Si	10	242.764A	-34.759	2.4716579685779185e-19
11782	6.90604e-11	O	5	287.639A	-34.766	2.4321388907236864e-19
11783	1.5295500000000002e-10	O	6	129.871A	-34.774	2.3877473531068713e-19
11784	2.76374e-11	Ni	11	718.752A	-34.775	2.382255686586871e-19
11785	3.47119e-11	Mg	6	572.267A	-34.777	2.3713102159450395e-19
11786	1.58532e-11	Si	10	1253.03A	-34.777	2.3713102159450395e-19
11787	1.5913799999999998e-12	Fe	9	1.24825m	-34.779	2.360415035172698e-19
11788	6.27301e-12	Ni	12	3166.65A	-34.781	2.349569913208924e-19
11789	5.12034e-11	Al	8	387.952A	-34.783	2.338774620054307e-19
11790	1.98726e-11	Si	8	999.592A	-34.788000000000004	2.312002888359778e-19
11791	6.02142e-11	Fe	9	329.897A	-34.788000000000004	2.312002888359778e-19
11792	9.92007e-13	Fe	2	2.00245m	-34.788000000000004	2.312002888359778e-19
11793	1.519e-12	Fe	2	1.30773m	-34.789	2.3066854292744905e-19
11794	4.0626800000000007e-10	Ar	11	48.8950A	-34.79	2.301380200005725e-19
11795	3.99256e-11	Ni	11	497.537A	-34.79	2.301380200005725e-19
11796	1.10727e-10	Ar	8	179.400A	-34.793	2.2855376101438635e-19
11797	4.86638e-12	Fe	2	4081.98A	-34.797	2.264583675384424e-19
11798	1.0010399999999999e-10	Si	8	198.439A	-34.797	2.264583675384424e-19
11799	5.69017e-12	B	1	3491.01A	-34.797	2.264583675384424e-19
11800	1.01334e-11	Ar	12	1960.29A	-34.798	2.259375277462527e-19
11801	5.05083e-11	Ca	9	393.291A	-34.802	2.238661200410843e-19
11802	5.6354899999999996e-14	Si	2	35.2488m	-34.804	2.2283754865036134e-19
11803	1.38338e-10	Ni	13	143.594A	-34.804	2.2283754865036134e-19
11804	1.4192400000000002e-10	Al	6	139.966A	-34.806	2.218137031159065e-19
11805	1.84717e-12	C	1	1.07540m	-34.806999999999995	2.21303545755458e-19
11806	6.625e-11	O	5	299.841A	-34.811	2.1927462265254357e-19
11807	2.48373e-13	Co	12	7.99782m	-34.812	2.1877030501511015e-19
11808	9.14519e-11	Ar	12	217.212A	-34.814	2.177651467676854e-19
11809	9.09917e-11	Cl	7	218.311A	-34.818000000000005	2.1576866390168226e-19
11810	2.6636900000000003e-17	F	1	7.45751c	-34.825	2.123187615544978e-19
11811	1.00951e-11	Fe	10	1967.73A	-34.826	2.1183044195364908e-19
11812	4.40203e-12	Al	3	4512.57A	-34.827	2.113432454567165e-19
11813	1.0044200000000001e-10	Cl	12	197.771A	-34.832	2.089240193310769e-19
11814	3.28793e-12	Fe	2	6041.64A	-34.833	2.084435074206809e-19
11815	7.89963e-11	Fe	7	251.461A	-34.835	2.074857964982978e-19
11816	3.30158e-12	Cl	12	6016.65A	-34.836999999999996	2.0653248585790433e-19
11817	6.30704e-12	Si	4	3149.57A	-34.842	2.0416832804202056e-19
11818	9.50348e-13	Fe	2	2.09023m	-34.843	2.036987539180657e-19
11819	2.52258e-12	Fe	2	7874.65A	-34.844	2.0323025978462983e-19
11820	2.0950400000000003e-12	Fe	2	9481.66A	-34.852	1.9952088950297944e-19
11821	3.7170800000000006e-12	Sc	1	5344.11A	-34.853	1.99062004191053e-19
11822	8.56159e-12	Ca	7	2320.18A	-34.856	1.9769167099296984e-19
11823	5.48612e-11	Fe	7	362.086A	-34.856	1.9769167099296984e-19
11824	6.03731e-12	Fe	2	3290.28A	-34.859	1.963307711022695e-19
11825	5.48177e-12	Ni	4	3623.73A	-34.861	1.9542871314800378e-19
11826	1.37314e-10	F	6	144.665A	-34.865	1.936370119363252e-19
11827	5.89139e-11	Na	7	337.178A	-34.866	1.931916591672812e-19
11828	4.06526e-11	Ni	11	488.639A	-34.867	1.9274733068118245e-19
11829	2.10895e-11	Si	10	941.914A	-34.868	1.923040241222404e-19
11830	6.26258e-11	Fe	9	317.193A	-34.873000000000005	1.9010273816102226e-19
11831	5.1532e-11	V	12	385.478A	-34.873000000000005	1.9010273816102226e-19
11832	4.25454e-11	Si	8	466.900A	-34.873000000000005	1.9010273816102226e-19
11833	8.48313e-12	Sc	1	2341.64A	-34.874	1.8966551399609503e-19
11834	2.90994e-11	Ni	11	682.640A	-34.876999999999995	1.8835986578153027e-19
11835	7.0854e-11	S	10	280.358A	-34.878	1.8792665011183823e-19
11836	2.01474e-11	Ar	10	985.957A	-34.882	1.8620372822749628e-19
11837	3.07323e-11	Si	9	646.371A	-34.882	1.8620372822749628e-19
11838	1.71871e-11	Na	8	1155.78A	-34.883	1.8577547153656837e-19
11839	3.50489e-11	Ni	11	566.765A	-34.884	1.853481998087002e-19
11840	2.41947e-12	Fe	2	8210.24A	-34.887	1.8407227177594996e-19
11841	2.24295e-11	Fe	8	885.639A	-34.887	1.8407227177594996e-19
11842	1.02505e-12	Fe	2	1.93791m	-34.89	1.8280512716999556e-19
11843	1.35593e-11	Fe	8	1465.01A	-34.894	1.8112915969021732e-19
11844	1.24874e-12	Ni	4	1.59076m	-34.895	1.807125741830533e-19
11845	3.08125e-12	Fe	2	6446.89A	-34.895	1.807125741830533e-19
11846	8.836e-13	Si	2	2.24813m	-34.896	1.802969467959711e-19
11847	7.97414e-11	Mg	6	249.111A	-34.896	1.802969467959711e-19
11848	9.74761e-11	Cl	10	203.788A	-34.902	1.7782317994680804e-19
11849	2.45449e-11	Fe	8	809.312A	-34.905	1.7659905378641858e-19
11850	3.30879e-12	Fe	2	6003.54A	-34.909	1.749799839294205e-19
11851	1.14936e-11	Ni	11	1728.31A	-34.913000000000004	1.7337575779409096e-19
11852	1.20201e-11	Cr	5	1652.60A	-34.915	1.7257916854566624e-19
11853	2.61093e-12	Mg	1	7608.21A	-34.915	1.7257916854566624e-19
11854	5.45148e-12	Mg	1	3643.87A	-34.915	1.7257916854566624e-19
11855	2.66484e-11	Cl	8	745.429A	-34.919000000000004	1.709969532180773e-19
11856	2.59708e-11	Ni	11	764.877A	-34.921	1.7021129358388156e-19
11857	3.43696e-12	Fe	2	5779.66A	-34.924	1.6903956728063986e-19
11858	4.33064e-12	Fe	2	4586.96A	-34.928000000000004	1.6748980321250634e-19
11859	5.79969e-11	Sc	10	342.509A	-34.929	1.6710458735474538e-19
11860	5.25605e-11	Mg	9	377.935A	-34.931999999999995	1.6595424746675813e-19
11861	1.65429e-11	K	12	1200.79A	-34.931999999999995	1.6595424746675813e-19
11862	5.3498e-12	Al	3	3713.12A	-34.936	1.6443276978070178e-19
11863	1.5032e-13	B	1	13.2147m	-34.936	1.6443276978070178e-19
11864	1.9989100000000002e-13	Na	4	9.93767m	-34.94	1.6292524108591827e-19
11865	1.73207e-10	Al	6	114.686A	-34.941	1.6255052342972375e-19
11866	1.0196200000000001e-10	Ni	12	194.822A	-34.943000000000005	1.6180367161527243e-19
11867	2.8864899999999997e-10	Mg	9	68.8187A	-34.944	1.6143153349728161e-19
11868	2.10412e-12	Fe	2	9440.74A	-34.945	1.610602512732114e-19
11869	6.918e-11	Si	10	287.142A	-34.946	1.6068982297456032e-19
11870	1.4513e-11	Co	12	1368.74A	-34.948	1.599515203021343e-19
11871	4.87464e-12	Mg	1	4075.06A	-34.949	1.595836420139547e-19
11872	2.36138e-10	Mg	9	84.1221A	-34.951	1.5885042178137634e-19
11873	1.0619799999999999e-10	P	8	187.051A	-34.953	1.5812057038975614e-19
11874	8.592230000000001e-12	Mg	5	2311.91A	-34.955	1.5739407236067837e-19
11875	5.1712e-11	Al	9	384.136A	-34.958	1.5631057918771538e-19
11876	1.88355e-11	Sc	11	1054.63A	-34.968	1.5275251601139438e-19
11877	4.62839e-11	Si	10	429.187A	-34.971	1.5170097508759384e-19
11878	1.30772e-11	F	6	1519.02A	-34.971	1.5170097508759384e-19
11879	9.34673e-11	S	10	212.529A	-34.974000000000004	1.506566729205912e-19
11880	2.23309e-12	Fe	2	8895.51A	-34.976	1.4996446838531518e-19
11881	5.076e-12	Fe	2	3913.41A	-34.979	1.4893212024637024e-19
11882	7.00339e-11	V	12	283.640A	-34.98	1.4858958587503255e-19
11883	3.16402e-12	Fe	2	6278.23A	-34.981	1.4824783931088512e-19
11884	1.0087299999999998e-10	Si	8	196.925A	-34.985	1.4688869495055554e-19
11885	6.09286e-12	Fe	2	3260.29A	-34.985	1.4688869495055554e-19
11886	3.07173e-11	Ca	7	646.687A	-34.985	1.4688869495055554e-19
11887	9.60155e-12	Al	11	2068.88A	-34.986999999999995	1.4621380270148042e-19
11888	1.30152e-11	Ni	11	1526.25A	-34.988	1.4587752028700365e-19
11889	2.4658599999999998e-12	Si	3	8055.78A	-34.991	1.4487330650087363e-19
11890	1.17035e-11	Ne	3	1697.31A	-34.991	1.4487330650087363e-19
11891	7.676329999999999e-13	Fe	9	2.58775m	-34.994	1.4387600567382234e-19
11892	3.91675e-11	Ti	9	507.166A	-34.995	1.4354510004330736e-19
11893	4.0870800000000006e-10	Ar	11	48.6030A	-34.995	1.4354510004330736e-19
11894	6.58594e-11	Fe	7	301.619A	-34.998000000000005	1.4255694252519464e-19
11895	9.58523e-13	Mn	8	2.07240m	-34.998000000000005	1.4255694252519464e-19
11896	3.15459e-11	F	1	629.699A	-35.0	1.4190195287065055e-19
11897	3.92572e-12	Fe	2	5060.08A	-35.001999999999995	1.4124997262020814e-19
11898	4.35353e-11	Fe	8	456.284A	-35.004	1.4060098794690924e-19
11899	8.211780000000001e-13	S	2	2.41902m	-35.010999999999996	1.3835293362074668e-19
11900	4.09324e-11	Fe	8	485.299A	-35.013000000000005	1.3771725963256443e-19
11901	1.89755e-11	Cl	8	1046.85A	-35.015	1.3708450630106287e-19
11902	1.0034700000000001e-10	Ar	11	197.957A	-35.016	1.3676922068565435e-19
11903	1.50239e-10	O	6	132.219A	-35.018	1.361408231974461e-19
11904	2.23761e-14	Mg	1	88.7755m	-35.022	1.3489267662802862e-19
11905	2.39915e-11	Cl	8	827.979A	-35.024	1.3427290107658664e-19
11906	1.53056e-10	O	6	129.785A	-35.028	1.330418797201092e-19
11907	3.50967e-11	Mg	6	565.993A	-35.028	1.330418797201092e-19
11908	1.08106e-11	Cr	5	1837.50A	-35.031	1.3212602586212798e-19
11909	9.38508e-13	Ne	9	2.11660m	-35.033	1.315189619162894e-19
11910	2.61902e-12	Mg	1	7584.71A	-35.036	1.3061359175072858e-19
11911	3.31074e-12	Fe	1	6000.00A	-35.039	1.2971445410954862e-19
11912	2.64667e-12	F	8	7505.44A	-35.04	1.29416119143805e-19
11913	7.16285e-12	Cr	11	2773.26A	-35.04	1.29416119143805e-19
11914	1.98765e-11	Si	8	999.392A	-35.041	1.291184703294421e-19
11915	7.87275e-11	Fe	7	252.319A	-35.043	1.2852522484606836e-19
11916	2.2509200000000003e-12	Fe	2	8825.05A	-35.05	1.2647024861897868e-19
11917	9.98435e-12	Ni	3	1989.56A	-35.05	1.2647024861897868e-19
11918	4.155219999999999e-12	Cl	8	4780.61A	-35.051	1.2617937511880783e-19
11919	2.28098e-12	Fe	2	8708.75A	-35.052	1.2588917060912513e-19
11920	6.1739e-12	Fe	2	3217.49A	-35.056	1.2473501175557753e-19
11921	3.3009800000000004e-16	He	1	6017.74m	-35.056	1.2473501175557753e-19
11922	4.64959e-12	Ni	11	4272.30A	-35.056	1.2473501175557753e-19
11923	3.5065e-12	Fe	2	5665.04A	-35.061	1.233071818830451e-19
11924	1.31523e-11	Ni	11	1510.35A	-35.062	1.230235832344939e-19
11925	5.4595699999999995e-12	Mg	1	3638.47A	-35.063	1.2274063684473244e-19
11926	4.86655e-12	Mg	1	4081.83A	-35.063	1.2274063684473244e-19
11927	4.06517e-10	Ar	11	48.8650A	-35.066	1.2189569624390952e-19
11928	1.98656e-11	Na	4	999.942A	-35.067	1.2161534392224375e-19
11929	4.80636e-12	Fe	11	4132.95A	-35.068000000000005	1.2133563639302304e-19
11930	1.53066e-10	K	12	129.777A	-35.069	1.2105657217326984e-19
11931	2.23329e-12	Fe	2	8894.72A	-35.071	1.2050036774728023e-19
11932	4.79293e-12	P	2	4144.53A	-35.071999999999996	1.2022322459210325e-19
11933	7.1076e-12	Mg	9	2794.82A	-35.077	1.1884704072015918e-19
11934	4.58342e-11	S	11	433.398A	-35.077	1.1884704072015918e-19
11935	8.967930000000001e-13	Ne	9	2.21505m	-35.08	1.1802890344652625e-19
11936	6.44659e-11	Fe	7	308.139A	-35.080999999999996	1.1775744450150587e-19
11937	2.1557400000000003e-12	Fe	2	9214.68A	-35.082	1.1748660989473188e-19
11938	2.27049e-12	Fe	2	8748.98A	-35.082	1.1748660989473188e-19
11939	1.7357900000000002e-12	Fe	2	1.14440m	-35.082	1.1748660989473188e-19
11940	2.43962e-13	Mg	3	8.14243m	-35.086999999999996	1.1614175179219095e-19
11941	4.21734e-11	Si	8	471.019A	-35.088	1.1587463317553078e-19
11942	2.623e-12	Mg	1	7573.18A	-35.09	1.1534223759654367e-19
11943	2.58308e-14	N	6	76.9021m	-35.091	1.1507695781150836e-19
11944	4.86573e-11	Ti	11	408.252A	-35.091	1.1507695781150836e-19
11945	5.89051e-12	Ti	9	3372.28A	-35.094	1.1428477360606764e-19
11946	3.4397e-12	Fe	1	5775.05A	-35.095	1.1402192592072035e-19
11947	7.63275e-11	Ar	8	260.253A	-35.108000000000004	1.1065941559058463e-19
11948	8.87046e-11	Fe	11	223.939A	-35.108000000000004	1.1065941559058463e-19
11949	2.49685e-11	Ca	7	795.579A	-35.113	1.0939270773500187e-19
11950	3.07359e-12	Fe	2	6462.94A	-35.119	1.0789178351668295e-19
11951	2.69003e-11	K	8	738.449A	-35.12	1.0764363930052425e-19
11952	1.7115099999999998e-12	Fe	2	1.16064m	-35.121	1.0739606580022377e-19
11953	7.25993e-11	S	10	273.618A	-35.121	1.0739606580022377e-19
11954	1.47467e-11	Si	8	1347.04A	-35.122	1.0714906170317497e-19
11955	1.93557e-12	Fe	1	1.02629m	-35.123000000000005	1.069026256997832e-19
11956	5.90763e-11	Na	7	336.251A	-35.135	1.0398923236393374e-19
11957	1.23698e-11	Fe	11	1605.89A	-35.139	1.0303585335106123e-19
11958	1.3248900000000002e-10	F	6	149.933A	-35.141	1.0256244660708494e-19
11959	9.21244e-12	Fe	11	2156.27A	-35.141	1.0256244660708494e-19
11960	1.74855e-13	Fe	8	11.3606m	-35.141999999999996	1.023265595256864e-19
11961	3.37477e-11	Ni	11	588.616A	-35.143	1.020912149695185e-19
11962	4.9058800000000005e-12	Fe	2	4049.11A	-35.144	1.0185641169081117e-19
11963	1.3431399999999999e-12	Mg	1	1.47896m	-35.153	9.976733520081497e-20
11964	8.46746e-11	Fe	9	234.598A	-35.157	9.885266277379268e-20
11965	8.18833e-11	S	11	242.595A	-35.158	9.862530795844121e-20
11966	9.3012e-13	Fe	2	2.13569m	-35.159	9.839847604465631e-20
11967	3.5691e-12	Fe	1	5565.68A	-35.16	9.817216582979611e-20
11968	1.26742e-11	Ne	3	1567.31A	-35.162	9.772110570011095e-20
11969	5.56233e-13	N	1	3.57125m	-35.163000000000004	9.74963533938101e-20
11970	2.11056e-12	Fe	1	9411.92A	-35.164	9.727211800347108e-20
11971	6.082739999999999e-10	Ca	12	32.6571A	-35.166	9.682519321791316e-20
11972	1.23696e-11	Ni	11	1605.91A	-35.17	9.593749451072181e-20
11973	5.8833e-11	Si	9	337.642A	-35.171	9.571684439632353e-20
11974	2.07945e-12	Fe	2	9552.75A	-35.171	9.571684439632353e-20
11975	5.87883e-11	Sc	10	337.898A	-35.172	9.549670176310589e-20
11976	7.07067e-11	Sc	10	280.941A	-35.18	9.375369052112155e-20
11977	1.56917e-12	Fe	9	1.26593m	-35.183	9.310829465521538e-20
11978	4.5876e-12	V	10	4330.04A	-35.185	9.268050090016308e-20
11979	1.0703e-11	Ni	11	1855.98A	-35.185	9.268050090016308e-20
11980	8.36111e-11	Fe	9	237.582A	-35.188	9.204249281964273e-20
11981	2.57997e-12	Fe	2	7699.49A	-35.189	9.183080096054496e-20
11982	7.54835e-11	Fe	7	263.163A	-35.19	9.161959597921238e-20
11983	3.2562399999999997e-13	Fe	2	6.10043m	-35.193000000000005	9.098889111679637e-20
11984	5.74684e-11	Al	10	345.659A	-35.193000000000005	9.098889111679637e-20
11985	1.95565e-11	Na	4	1015.75A	-35.194	9.077962247437157e-20
11986	4.34064e-12	Fe	2	4576.39A	-35.198	8.994734989291323e-20
11987	9.97953e-18	Al	1	19.9052c	-35.199	8.974047672882954e-20
11988	1.82169e-11	Cl	6	1090.44A	-35.199	8.974047672882954e-20
11989	9.300639999999999e-13	Ne	9	2.13582m	-35.199	8.974047672882954e-20
11990	1.32695e-11	Al	6	1497.01A	-35.2	8.953407935981861e-20
11991	1.24075e-10	Li	2	160.100A	-35.202	8.912270763234594e-20
11992	3.09535e-13	Be	2	6.41751m	-35.203	8.891773109282933e-20
11993	1.32431e-11	Be	1	1499.99A	-35.205999999999996	8.830562573746729e-20
11994	4.47135e-12	Fe	7	4442.60A	-35.205999999999996	8.830562573746729e-20
11995	2.6710299999999998e-12	Fe	2	7437.01A	-35.208	8.789989824169088e-20
11996	4.4866e-12	Fe	2	4427.51A	-35.209	8.769773408572997e-20
11997	4.05207e-11	Sc	10	490.230A	-35.21	8.749603489442655e-20
11998	1.75755e-12	O	1	1.13024m	-35.211999999999996	8.709402713069138e-20
11999	1.0253200000000001e-10	Ca	4	193.740A	-35.213	8.689371642685302e-20
12000	1.11966e-11	K	12	1774.16A	-35.218	8.589905228000753e-20
12001	6.4667699999999995e-12	Ti	9	3071.78A	-35.221	8.530772736342564e-20
12002	4.9317e-14	Ni	4	40.2791m	-35.23	8.355806463045099e-20
12003	5.3657199999999995e-12	Al	3	3702.11A	-35.234	8.279199968926438e-20
12004	4.99069e-11	Fe	3	398.031A	-35.236999999999995	8.222206357227074e-20
12005	4.3948199999999995e-13	Mg	3	4.51997m	-35.236999999999995	8.222206357227074e-20
12006	6.72068e-12	Fe	2	2955.72A	-35.239000000000004	8.184428750565814e-20
12007	1.30545e-12	Ne	9	1.52165m	-35.239000000000004	8.184428750565814e-20
12008	8.04294e-11	Mg	6	246.980A	-35.241	8.146824716240889e-20
12009	1.4794799999999999e-12	Fe	2	1.34267m	-35.246	8.05356878486752e-20
12010	6.4373e-11	Fe	9	308.584A	-35.247	8.035046090661692e-20
12011	9.60379e-13	N	1	2.06840m	-35.25	7.979733222438009e-20
12012	1.2628e-11	V	10	1573.04A	-35.253	7.924801125320877e-20
12013	7.59745e-11	S	10	261.462A	-35.254	7.906574588513724e-20
12014	3.02517e-12	Fe	2	6566.40A	-35.254	7.906574588513724e-20
12015	2.8088099999999997e-10	Mg	9	70.7220A	-35.259	7.816068777611109e-20
12016	5.12124e-12	Li	2	3878.84A	-35.259	7.816068777611109e-20
12017	4.3813e-13	Fe	11	4.53392m	-35.263000000000005	7.744410628335964e-20
12018	8.40575e-12	Cu	1	2363.20A	-35.263000000000005	7.744410628335964e-20
12019	5.42941e-11	Fe	9	365.868A	-35.265	7.708828293640444e-20
12020	7.76211e-11	Fe	7	255.916A	-35.268	7.655761092935686e-20
12021	6.19272e-12	Ti	3	3207.71A	-35.27	7.620586065857186e-20
12022	6.86445e-11	S	10	289.382A	-35.272	7.585572653347885e-20
12023	4.3713699999999994e-14	O	7	45.4422m	-35.275999999999996	7.516027705242114e-20
12024	1.34127e-13	Ni	1	14.8101m	-35.281	7.429992447544338e-20
12025	3.1126e-11	P	8	638.196A	-35.283	7.395854733166523e-20
12026	5.9008400000000005e-12	Fe	7	3366.38A	-35.286	7.344942027297596e-20
12027	2.86939e-12	Fe	2	6922.88A	-35.286	7.344942027297596e-20
12028	1.32751e-12	Fe	2	1.49637m	-35.287	7.328049129407805e-20
12029	6.11207e-12	Ni	11	3250.04A	-35.292	7.244165644674129e-20
12030	7.77927e-12	Ni	11	2553.51A	-35.292	7.244165644674129e-20
12031	2.45922e-12	Fe	2	8077.54A	-35.293	7.227504526032567e-20
12032	2.1438e-12	O	1	9266.01A	-35.293	7.227504526032567e-20
12033	4.62506e-12	Si	3	4294.96A	-35.295	7.194297159145455e-20
12034	8.03999e-12	Sc	1	2470.71A	-35.295	7.194297159145455e-20
12035	1.96658e-11	Na	4	1010.10A	-35.295	7.194297159145455e-20
12036	6.563830000000001e-18	O	1	30.2635c	-35.295	7.194297159145455e-20
12037	4.87863e-12	Mg	1	4071.73A	-35.296	7.177750734837874e-20
12038	5.11549e-10	Ar	11	38.8320A	-35.297	7.161242366250164e-20
12039	8.2772e-18	Be	2	23.9990c	-35.297	7.161242366250164e-20
12040	1.47428e-11	Si	8	1347.40A	-35.302	7.079268302744937e-20
12041	3.16534e-11	F	1	627.561A	-35.303000000000004	7.062986437465525e-20
12042	7.2729399999999995e-12	Sc	1	2731.28A	-35.308	6.982137100276605e-20
12043	9.97317e-11	Si	8	199.179A	-35.309	6.966078630563824e-20
12044	5.62901e-12	V	10	3528.94A	-35.313	6.902213237797423e-20
12045	2.145e-12	O	1	9260.81A	-35.314	6.886338587867398e-20
12046	5.36303e-11	Fe	9	370.396A	-35.318000000000005	6.823204256206693e-20
12047	1.37181e-12	S	10	1.44804m	-35.319	6.807511321891771e-20
12048	3.4951e-13	Fe	8	5.68351m	-35.319	6.807511321891771e-20
12049	9.61213e-11	Si	10	206.660A	-35.32	6.79185448032421e-20
12050	7.50185e-12	Fe	11	2647.94A	-35.327	6.683260237352569e-20
12051	9.34996e-12	Si	11	2124.55A	-35.332	6.60675759003251e-20
12052	3.10961e-13	Fe	2	6.38808m	-35.334	6.576402296246644e-20
12053	1.07105e-10	Ni	11	185.467A	-35.334	6.576402296246644e-20
12054	6.51713e-10	Sc	12	30.4804A	-35.336999999999996	6.531130661274927e-20
12055	8.278039999999999e-12	Ni	12	2399.66A	-35.339	6.501122841663686e-20
12056	1.01455e-12	P	8	1.95795m	-35.339	6.501122841663686e-20
12057	2.22406e-11	Fe	8	893.162A	-35.34	6.486170674046046e-20
12058	7.42225e-11	Fe	9	267.634A	-35.343	6.441520189192352e-20
12059	1.1849500000000001e-10	Mg	6	167.639A	-35.345	6.411924092301369e-20
12060	7.69977e-12	Ni	12	2579.88A	-35.346	6.397177076114478e-20
12061	3.00843e-12	Fe	2	6602.93A	-35.35	6.338527404149866e-20
12062	3.06301e-12	Fe	2	6485.28A	-35.353	6.294893288417111e-20
12063	6.94025e-11	Na	7	286.221A	-35.354	6.280415435609948e-20
12064	1.7582799999999999e-12	O	1	1.12977m	-35.36	6.194244905383691e-20
12065	9.06552e-11	Cl	7	219.121A	-35.367	6.095205778701904e-20
12066	4.70296e-12	Si	3	4223.82A	-35.37	6.053246677256875e-20
12067	1.33918e-12	Fe	2	1.48333m	-35.371	6.039324596232777e-20
12068	8.45861e-11	Cl	11	234.843A	-35.372	6.02543453510659e-20
12069	6.34171e-11	Ti	11	313.235A	-35.382	5.888278900138758e-20
12070	6.46463e-11	Al	9	307.279A	-35.384	5.861224716074777e-20
12071	1.69501e-11	Mg	6	1171.94A	-35.387	5.820876328935291e-20
12072	6.04843e-11	Mn	6	328.423A	-35.388000000000005	5.807488684881866e-20
12073	1.41816e-11	Cl	12	1400.72A	-35.391999999999996	5.754245308584363e-20
12074	8.47718e-11	Fe	9	234.329A	-35.394	5.727806952934451e-20
12075	2.00295e-11	Ca	7	991.759A	-35.394	5.727806952934451e-20
12076	3.92476e-11	K	8	506.132A	-35.397	5.688377007216211e-20
12077	2.38095e-11	F	8	834.307A	-35.397	5.688377007216211e-20
12078	2.50299e-11	Ca	7	793.629A	-35.406	5.57170831179738e-20
12079	4.44929e-12	Si	10	4464.64A	-35.414	5.470013174214394e-20
12080	8.9078e-11	Fe	12	223.001A	-35.415	5.457432493023938e-20
12081	4.5109e-11	Ti	7	440.366A	-35.415	5.457432493023938e-20
12082	3.24082e-11	Al	9	612.945A	-35.417	5.432357868386246e-20
12083	6.3345e-13	Fe	8	3.13591m	-35.418	5.4198637919959365e-20
12084	7.01943e-12	Fe	2	2829.92A	-35.419000000000004	5.407398451183832e-20
12085	4.2720200000000003e-13	Fe	8	4.64990m	-35.42	5.394961779860115e-20
12086	6.23435e-11	Fe	12	318.629A	-35.422	5.370174182077252e-20
12087	2.14499e-12	O	1	9260.85A	-35.426	5.320940129240471e-20
12088	2.90319e-11	Fe	8	684.230A	-35.431	5.2600318312450143e-20
12089	3.82212e-11	O	6	519.724A	-35.442	5.1284765295274677e-20
12090	6.47224e-11	Al	9	306.918A	-35.442	5.1284765295274677e-20
12091	8.27805e-12	Ni	11	2399.65A	-35.442	5.1284765295274677e-20
12092	1.49414e-12	Fe	2	1.32949m	-35.446	5.0814583740886374e-20
12093	3.70325e-11	O	6	536.406A	-35.45	5.034871283689829e-20
12094	1.59963e-11	Ar	10	1241.81A	-35.45	5.034871283689829e-20
12095	3.0981300000000004e-13	Be	2	6.41176m	-35.454	4.988711306303163e-20
12096	1.90552e-13	Fe	11	10.4247m	-35.457	4.954369259228631e-20
12097	8.16675e-12	Fe	8	2432.36A	-35.458	4.9429745261329276e-20
12098	7.539010000000001e-12	Mg	9	2634.89A	-35.461	4.9089473288384695e-20
12099	1.0726399999999998e-10	Na	4	185.192A	-35.461999999999996	4.8976570632837194e-20
12100	4.89658e-10	Ar	11	40.5680A	-35.461999999999996	4.8976570632837194e-20
12101	1.0467799999999999e-10	Ni	12	189.768A	-35.466	4.852755073431154e-20
12102	2.14455e-12	O	1	9262.78A	-35.469	4.819348942480585e-20
12103	2.95533e-11	P	8	672.157A	-35.47	4.8082647474960597e-20
12104	6.15782e-11	Ar	12	322.589A	-35.472	4.7861727777179236e-20
12105	3.53112e-11	Sc	8	562.554A	-35.473	4.775164885794965e-20
12106	1.44688e-12	Fe	1	1.37292m	-35.476	4.7422928819390945e-20
12107	1.36306e-12	Fe	2	1.45735m	-35.478	4.7205040253497326e-20
12108	5.0567800000000005e-18	O	1	39.2828c	-35.481	4.6880083042104366e-20
12109	2.8052400000000003e-12	Cl	7	7081.20A	-35.481	4.6880083042104366e-20
12110	1.05869e-10	P	10	187.632A	-35.481	4.6880083042104366e-20
12111	1.4159e-11	Fe	11	1402.96A	-35.483000000000004	4.6664688625999877e-20
12112	8.66222e-11	Si	11	229.323A	-35.484	4.65573628204199e-20
12113	1.1018799999999999e-10	Ar	8	180.278A	-35.484	4.65573628204199e-20
12114	9.535589999999999e-12	Al	6	2083.19A	-35.485	4.6450283857342956e-20
12115	6.58957e-12	V	10	3014.53A	-35.486	4.634345116904703e-20
12116	3.34931e-12	Fe	2	5930.91A	-35.49	4.591857185486936e-20
12117	1.17776e-11	Ni	12	1686.63A	-35.494	4.5497587857658744e-20
12118	3.69091e-10	Ar	11	53.8200A	-35.496	4.5288545429940306e-20
12119	4.67643e-12	Si	3	4247.78A	-35.501	4.477013173727933e-20
12120	6.44622e-10	Sc	12	30.8157A	-35.507	4.4155862501485364e-20
12121	4.93132e-11	Fe	8	402.822A	-35.507	4.4155862501485364e-20
12122	9.39124e-11	Cl	10	211.521A	-35.508	4.4054306835871355e-20
12123	1.6012499999999998e-10	Al	6	124.056A	-35.51	4.3851895682093213e-20
12124	1.74783e-11	Cl	8	1136.52A	-35.513000000000005	4.3550021355566705e-20
12125	5.46355e-12	Mg	1	3635.81A	-35.524	4.2460819544048863e-20
12126	3.24916e-12	Fe	2	6113.72A	-35.524	4.2460819544048863e-20
12127	4.8781e-12	Ni	11	4072.17A	-35.525999999999996	4.2265729799332285e-20
12128	7.96085e-11	Fe	9	249.527A	-35.527	4.216852131830015e-20
12129	2.14457e-12	O	1	9262.67A	-35.528	4.207153641057099e-20
12130	4.38611e-12	Al	3	4528.94A	-35.531	4.178191799106369e-20
12131	1.11177e-11	Zn	2	1786.75A	-35.531	4.178191799106369e-20
12132	6.251060000000001e-13	Cr	7	3.17777m	-35.537	4.120864858491169e-20
12133	9.9116e-12	Ni	11	2004.16A	-35.538000000000004	4.1113871323207115e-20
12134	6.976460000000001e-12	Ni	11	2847.35A	-35.539	4.10193120431562e-20
12135	8.14275e-12	Zn	2	2439.53A	-35.54	4.092497024341439e-20
12136	9.40756e-13	Ne	9	2.11154m	-35.543	4.064324472988399e-20
12137	5.92876e-12	Sc	8	3350.52A	-35.543	4.064324472988399e-20
12138	2.75248e-11	Cl	8	721.693A	-35.543	4.064324472988399e-20
12139	2.3036900000000002e-14	Mg	1	86.2287m	-35.547	4.0270625222463885e-20
12140	1.25025e-12	Si	1	1.58884m	-35.55	3.9993404188373705e-20
12141	2.27959e-12	Fe	2	8714.07A	-35.556999999999995	3.935395387855376e-20
12142	3.01117e-11	P	8	659.693A	-35.558	3.9263442296302474e-20
12143	4.90728e-11	V	12	404.796A	-35.56	3.9083043165608346e-20
12144	1.01756e-10	F	6	195.216A	-35.56	3.9083043165608346e-20
12145	5.4160800000000005e-12	Sc	8	3667.68A	-35.563	3.881399738889373e-20
12146	6.831469999999999e-12	Fe	2	2907.79A	-35.564	3.87247276721079e-20
12147	1.50016e-11	Cl	12	1324.16A	-35.565	3.8635663269973256e-20
12148	1.75522e-12	Fe	2	1.13174m	-35.566	3.854680371027857e-20
12149	1.37804e-10	F	6	144.150A	-35.566	3.854680371027857e-20
12150	2.05658e-12	Fe	1	9658.98A	-35.568000000000005	3.8369697234797014e-20
12151	3.17273e-11	F	1	626.100A	-35.569	3.8281449380009234e-20
12152	9.68655e-13	Ar	12	2.05073m	-35.571	3.8105562096929855e-20
12153	2.8639e-11	Cl	8	693.616A	-35.577	3.758273418464811e-20
12154	6.95283e-11	Na	7	285.703A	-35.579	3.7410057206280935e-20
12155	1.75868e-12	O	1	1.12951m	-35.580999999999996	3.7238173606562975e-20
12156	3.32034e-12	Fe	2	5982.65A	-35.583	3.7067079740249224e-20
12157	1.12913e-11	Zn	2	1759.27A	-35.586999999999996	3.672724671052663e-20
12158	1.83375e-12	Ti	3	1.08327m	-35.589	3.655850034006405e-20
12159	8.92927e-12	Cl	6	2224.65A	-35.591	3.6390529288747193e-20
12160	1.02613e-11	Al	3	1935.86A	-35.593	3.622332999430816e-20
12161	1.68912e-12	Fe	2	1.17603m	-35.595	3.605689891084678e-20
12162	2.72357e-11	Ti	4	729.353A	-35.596	3.597397034459538e-20
12163	3.82295e-11	O	6	519.611A	-35.597	3.5891232508753054e-20
12164	5.20576e-12	Fe	11	3815.86A	-35.599000000000004	3.572632727463583e-20
12165	1.1304200000000001e-10	Cl	12	175.727A	-35.599000000000004	3.572632727463583e-20
12166	5.22647e-11	Fe	9	380.074A	-35.6	3.5644159002049786e-20
12167	3.84928e-12	Fe	1	5160.57A	-35.605	3.523614368792067e-20
12168	3.00551e-11	Ca	9	660.935A	-35.606	3.5155102806298727e-20
12169	2.10352e-14	Mg	1	94.4342m	-35.607	3.507424831353285e-20
12170	3.23528e-11	K	12	613.996A	-35.613	3.4593011585572514e-20
12171	3.53005e-12	Fe	2	5627.25A	-35.619	3.411837767305294e-20
12172	1.50412e-12	Fe	1	1.32067m	-35.622	3.3883508413195345e-20
12173	4.97745e-12	Co	12	3990.89A	-35.622	3.3883508413195345e-20
12174	6.1797599999999995e-12	Ti	3	3214.44A	-35.626	3.357286254083697e-20
12175	2.81338e-12	Cl	7	7060.70A	-35.628	3.341860924914708e-20
12176	6.44416e-11	Ti	11	308.255A	-35.633	3.303606959237515e-20
12177	4.46341e-12	F	6	4450.52A	-35.635	3.288428264025263e-20
12178	7.38879e-11	Fe	9	268.846A	-35.635999999999996	3.280865088893911e-20
12179	8.13736e-12	Be	3	2441.14A	-35.637	3.2733193085826054e-20
12180	1.63149e-11	Na	7	1217.57A	-35.637	3.2733193085826054e-20
12181	3.744380000000001e-10	Si	11	53.0514A	-35.638000000000005	3.265790883084426e-20
12182	6.83534e-11	Fe	9	290.614A	-35.644	3.2209825523476554e-20
12183	1.86342e-11	Mg	6	1066.02A	-35.648	3.191452406808262e-20
12184	1.19009e-10	Mg	6	166.915A	-35.648	3.191452406808262e-20
12185	2.00566e-11	Ca	7	990.420A	-35.65	3.176789014956547e-20
12186	4.35602e-11	Sc	10	456.023A	-35.65	3.176789014956547e-20
12187	4.59395e-12	Ni	11	4324.04A	-35.66	3.104476468539097e-20
12188	7.161010000000001e-12	B	2	2773.98A	-35.661	3.097336370797038e-20
12189	1.87784e-11	Mg	9	1057.83A	-35.661	3.097336370797038e-20
12190	1.18493e-10	Mg	6	167.643A	-35.662	3.0902126948241374e-20
12191	1.3511e-12	Fe	2	1.47024m	-35.662	3.0902126948241374e-20
12192	3.50024e-11	Cl	6	567.518A	-35.669000000000004	3.040803610870958e-20
12193	3.0069e-12	Fe	2	6606.30A	-35.67	3.033809956637821e-20
12194	3.26071e-11	V	12	609.206A	-35.67	3.033809956637821e-20
12195	5.79321e-11	Sc	10	342.892A	-35.671	3.026832387363068e-20
12196	9.5413e-11	Si	10	208.195A	-35.672	3.019870866052321e-20
12197	1.44931e-11	Ni	12	1370.62A	-35.673	3.012925355796237e-20
12198	1.68304e-11	K	8	1180.28A	-35.675	2.999082221235383e-20
12199	2.2637400000000002e-12	Fe	2	8775.07A	-35.675	2.999082221235383e-20
12200	8.1118e-11	Si	10	244.884A	-35.688	2.9106391882976466e-20
12201	2.54658e-11	Cl	8	780.043A	-35.693000000000005	2.8773213770213824e-20
12202	9.52164e-14	Li	2	20.8624m	-35.698	2.844384951577082e-20
12203	2.00257e-11	Ca	7	991.949A	-35.703	2.811825546277135e-20
12204	5.42049e-12	Fe	2	3664.70A	-35.705	2.798906381411707e-20
12205	5.39632e-12	Fe	11	3681.11A	-35.705999999999996	2.792469075367827e-20
12206	2.63152e-11	Mg	9	754.867A	-35.716	2.728904718817465e-20
12207	3.37162e-13	Ni	1	5.89167m	-35.716	2.728904718817465e-20
12208	6.03704e-11	Mn	6	329.043A	-35.717	2.7226284121298665e-20
12209	2.02145e-12	Fe	1	9826.84A	-35.72	2.7038859699729735e-20
12210	2.23822e-14	Mg	1	88.7511m	-35.722	2.691462742411871e-20
12211	1.9867799999999997e-12	Fe	1	9998.33A	-35.724000000000004	2.679096594396559e-20
12212	3.84042e-12	Fe	2	5172.47A	-35.725	2.6729348432162458e-20
12213	4.40652e-11	Ca	9	450.797A	-35.727	2.6606538231651347e-20
12214	1.5295099999999998e-10	O	6	129.875A	-35.729	2.6484292292756117e-20
12215	4.60728e-11	Cr	11	431.153A	-35.732	2.6301975707006937e-20
12216	2.58511e-11	Ti	4	768.418A	-35.732	2.6301975707006937e-20
12217	9.516540000000002e-13	N	1	2.08736m	-35.733000000000004	2.624148284153978e-20
12218	1.42944e-12	Fe	7	1.38967m	-35.735	2.6120914179806118e-20
12219	3.88084e-10	Ar	11	51.1860A	-35.736999999999995	2.6000899480753606e-20
12220	2.0745e-11	Si	8	957.553A	-35.736999999999995	2.6000899480753606e-20
12221	6.963889999999999e-12	Fe	2	2852.49A	-35.741	2.5762521801476157e-20
12222	5.46149e-12	Fe	11	3637.19A	-35.741	2.5762521801476157e-20
12223	1.3029e-12	Fe	2	1.52464m	-35.743	2.564415376582604e-20
12224	1.39387e-12	Fe	7	1.42513m	-35.743	2.564415376582604e-20
12225	2.14497e-12	O	1	9260.94A	-35.75	2.523413210341915e-20
12226	3.70636e-11	O	6	535.956A	-35.751999999999995	2.5118191797907772e-20
12227	2.64942e-11	Fe	8	749.767A	-35.756	2.488790683131024e-20
12228	1.9348e-12	Fe	2	1.02669m	-35.757	2.483066623400812e-20
12229	6.3157e-11	Ni	11	314.525A	-35.758	2.477355728642615e-20
12230	2.94169e-11	Ne	3	675.274A	-35.762	2.454643194802214e-20
12231	5.71954e-11	S	11	347.308A	-35.766999999999996	2.4265451265003496e-20
12232	1.23476e-12	Ne	9	1.60877m	-35.769	2.4153961643663802e-20
12233	3.16315e-12	Fe	2	6279.95A	-35.771	2.4042984270603807e-20
12234	2.14382e-12	O	1	9265.93A	-35.772	2.3987686941266195e-20
12235	1.19012e-10	Mg	6	166.911A	-35.775	2.382255686586871e-20
12236	2.2876900000000003e-12	F	8	8683.20A	-35.775	2.382255686586871e-20
12237	1.68968e-12	C	1	1.17564m	-35.775999999999996	2.3767766505493748e-20
12238	7.1654300000000005e-12	B	2	2772.26A	-35.779	2.360415035172698e-20
12239	1.13573e-11	Zn	2	1749.05A	-35.788000000000004	2.3120028883597778e-20
12240	3.691e-13	N	1	5.38186m	-35.789	2.30668542927449e-20
12241	4.78293e-13	Fe	2	4.15320m	-35.79	2.3013802000057254e-20
12242	5.02732e-13	Ni	1	3.95130m	-35.791	2.2960871724256848e-20
12243	3.83404e-11	Ni	11	518.108A	-35.791	2.2960871724256848e-20
12244	2.6006e-11	Ti	4	763.842A	-35.792	2.2908063184712267e-20
12245	4.0453300000000005e-12	Fe	8	4910.47A	-35.796	2.269804079903498e-20
12246	2.40906e-11	Si	11	824.574A	-35.798	2.2593752774625272e-20
12247	2.02995e-11	Si	10	978.571A	-35.802	2.2386612004108434e-20
12248	3.17796e-11	F	1	625.070A	-35.804	2.2283754865036133e-20
12249	6.91898e-11	Na	7	287.101A	-35.806999999999995	2.21303545755458e-20
12250	4.54019e-11	Al	9	437.525A	-35.809	2.202867483240832e-20
12251	8.78142e-11	Mg	5	226.210A	-35.809	2.202867483240832e-20
12252	1.04654e-12	Mn	8	1.89810m	-35.81	2.197801028621981e-20
12253	5.12186e-11	Mg	6	387.837A	-35.81	2.197801028621981e-20
12254	3.10332e-12	Fe	2	6401.03A	-35.814	2.1776514676768537e-20
12255	6.031e-12	Ti	9	3293.73A	-35.82	2.1477729694243767e-20
12256	3.0693400000000003e-12	Fe	2	6471.90A	-35.821	2.142833228671067e-20
12257	1.15232e-10	S	11	172.387A	-35.821	2.142833228671067e-20
12258	3.8564300000000005e-10	Ar	11	51.5100A	-35.825	2.123187615544978e-20
12259	7.10048e-12	Fe	2	2797.62A	-35.826	2.1183044195364908e-20
12260	7.10823e-14	Li	1	27.9457m	-35.835	2.074857964982978e-20
12261	1.78968e-12	Fe	11	1.10995m	-35.836	2.0700859240862614e-20
12262	5.105359999999999e-10	Ar	11	38.9090A	-35.841	2.0463898464612305e-20
12263	5.05086e-11	V	12	393.289A	-35.844	2.0323025978462982e-20
12264	1.20755e-14	Mg	1	164.502m	-35.845	2.0276284315780035e-20
12265	1.10358e-16	Fe	16	1.80000c	-35.846	2.0229650155938085e-20
12266	1.6738e-11	Na	8	1186.79A	-35.849000000000004	2.0090390223802825e-20
12267	8.79076e-12	Cl	6	2259.70A	-35.855	1.9814739736062863e-20
12268	3.4255e-12	Fe	2	5798.99A	-35.856	1.9769167099296983e-20
12269	7.16422e-12	B	2	2772.73A	-35.857	1.9723699276687427e-20
12270	1.4529100000000001e-12	Fe	1	1.36722m	-35.858000000000004	1.9678336027167678e-20
12271	3.98543e-11	O	6	498.427A	-35.86	1.9587922285906644e-20
12272	6.07118e-11	Ti	11	327.193A	-35.86	1.9587922285906644e-20
12273	1.03219e-10	Ar	12	192.450A	-35.866	1.931916591672812e-20
12274	7.35003e-12	Fe	11	2702.64A	-35.866	1.931916591672812e-20
12275	6.63964e-12	Fe	2	2991.80A	-35.867	1.9274733068118244e-20
12276	9.535589999999999e-12	Al	6	2083.19A	-35.868	1.923040241222404e-20
12277	6.19206e-12	Si	3	3208.06A	-35.869	1.918617371400941e-20
12278	5.29027e-11	Fe	9	375.490A	-35.87	1.9142046738977886e-20
12279	4.5261e-12	Fe	2	4388.87A	-35.871	1.9098021253172327e-20
12280	3.12952e-12	Ni	11	6347.45A	-35.875	1.8922929541884243e-20
12281	8.04158e-12	Cl	6	2470.22A	-35.875	1.8922929541884243e-20
12282	4.59045e-11	Al	9	432.734A	-35.876999999999995	1.8835986578153027e-20
12283	4.75369e-11	Si	9	417.875A	-35.879	1.8749443081054067e-20
12284	7.58075e-12	Fe	7	2620.38A	-35.882	1.8620372822749628e-20
12285	3.89499e-15	Co	17	510.000m	-35.887	1.8407227177594994e-20
12286	3.0351599999999998e-12	Fe	2	6544.77A	-35.891	1.823846870445955e-20
12287	3.5187300000000003e-12	Fe	7	5645.34A	-35.891	1.823846870445955e-20
12288	7.50528e-11	Fe	9	264.673A	-35.891999999999996	1.8196521390465034e-20
12289	1.97175e-11	Cl	7	1007.46A	-35.896	1.8029694679597113e-20
12290	6.17963e-12	Ni	11	3214.51A	-35.898	1.7946855757264872e-20
12291	2.99777e-12	Fe	8	6626.41A	-35.900999999999996	1.782331047123566e-20
12292	2.73983e-11	Ti	4	725.026A	-35.902	1.7782317994680803e-20
12293	2.94589e-11	Fe	8	674.310A	-35.904	1.7700615664972715e-20
12294	2.1445900000000003e-12	O	1	9262.58A	-35.904	1.7700615664972715e-20
12295	1.01245e-10	Si	8	196.202A	-35.91	1.745775411340531e-20
12296	5.71504e-13	N	1	3.47582m	-35.91	1.745775411340531e-20
12297	1.41319e-11	Fe	8	1405.64A	-35.911	1.741760239314273e-20
12298	3.0407e-12	Cl	8	6532.86A	-35.912	1.7377543019274455e-20
12299	5.55424e-12	Ti	4	3576.45A	-35.913000000000004	1.7337575779409098e-20
12300	2.42067e-12	Fe	2	8206.20A	-35.913000000000004	1.7337575779409098e-20
12301	8.228519999999999e-12	Zn	2	2414.10A	-35.914	1.7297700461644906e-20
12302	1.13317e-10	Mg	6	175.299A	-35.917	1.7178623929237745e-20
12303	3.83406e-11	Ti	9	518.105A	-35.919000000000004	1.7099695321807728e-20
12304	7.18542e-13	O	1	2.76455m	-35.919000000000004	1.7099695321807728e-20
12305	9.70942e-13	N	1	2.04590m	-35.919000000000004	1.7099695321807728e-20
12306	2.45261e-14	O	7	80.9930m	-35.919000000000004	1.7099695321807728e-20
12307	7.18914e-13	O	1	2.76312m	-35.919000000000004	1.7099695321807728e-20
12308	7.18676e-13	O	1	2.76403m	-35.919000000000004	1.7099695321807728e-20
12309	1.8318e-11	Mg	6	1084.42A	-35.921	1.7021129358388156e-20
12310	2.26729e-11	Si	8	876.134A	-35.921	1.7021129358388156e-20
12311	9.19782e-11	S	11	215.969A	-35.925	1.686507870644321e-20
12312	4.54747e-12	O	1	4368.24A	-35.926	1.6826290101790588e-20
12313	4.54746e-12	O	1	4368.26A	-35.926	1.6826290101790588e-20
12314	4.5475199999999996e-12	O	1	4368.19A	-35.927	1.678759070845336e-20
12315	3.58606e-18	O	1	55.3936c	-35.929	1.6710458735474538e-20
12316	3.8167199999999995e-12	Fe	1	5204.58A	-35.93	1.667202574688718e-20
12317	4.5188e-12	Ti	4	4395.96A	-35.93	1.667202574688718e-20
12318	4.51741e-12	Ti	4	4397.31A	-35.93	1.667202574688718e-20
12319	2.6585900000000003e-14	N	5	74.7180m	-35.93	1.667202574688718e-20
12320	4.51113e-12	Ti	4	4403.43A	-35.93	1.667202574688718e-20
12321	2.7539599999999995e-14	N	5	72.1304m	-35.93	1.667202574688718e-20
12322	4.15635e-11	Ti	8	477.930A	-35.93	1.667202574688718e-20
12323	6.10669e-13	Na	2	3.25290m	-35.93	1.667202574688718e-20
12324	3.8399e-11	Si	9	517.317A	-35.93	1.667202574688718e-20
12325	3.84075e-11	Si	9	517.202A	-35.93	1.667202574688718e-20
12326	4.14732e-11	Ti	8	478.971A	-35.93	1.667202574688718e-20
12327	1.06817e-12	Na	1	1.85967m	-35.93	1.667202574688718e-20
12328	4.12615e-11	Ti	8	481.428A	-35.93	1.667202574688718e-20
12329	7.52805e-11	Fe	7	263.872A	-35.93	1.667202574688718e-20
12330	4.8272e-11	F	6	411.511A	-35.93	1.667202574688718e-20
12331	4.13518e-11	Ti	8	480.378A	-35.93	1.667202574688718e-20
12332	1.4306299999999998e-14	F	6	138.851m	-35.93	1.667202574688718e-20
12333	7.73255e-11	Fe	7	256.894A	-35.93	1.667202574688718e-20
12334	1.03069e-11	Si	9	1927.30A	-35.93	1.667202574688718e-20
12335	4.76082e-13	F	6	4.17248m	-35.93	1.667202574688718e-20
12336	3.7801400000000005e-12	Fe	1	5254.96A	-35.93	1.667202574688718e-20
12337	1.9135e-11	Si	9	1038.12A	-35.93	1.667202574688718e-20
12338	1.2716700000000001e-14	Si	9	156.207m	-35.93	1.667202574688718e-20
12339	1.02856e-11	Si	9	1931.28A	-35.93	1.667202574688718e-20
12340	1.02942e-11	Si	9	1929.68A	-35.93	1.667202574688718e-20
12341	8.08185e-11	F	6	245.791A	-35.93	1.667202574688718e-20
12342	2.94206e-11	Si	9	675.188A	-35.93	1.667202574688718e-20
12343	1.76584e-12	Fe	7	1.12493m	-35.93	1.667202574688718e-20
12344	1.02429e-10	F	6	193.935A	-35.93	1.667202574688718e-20
12345	1.03994e-11	Si	9	1910.15A	-35.93	1.667202574688718e-20
12346	9.38957e-11	F	6	211.559A	-35.93	1.667202574688718e-20
12347	1.91265e-11	Si	9	1038.58A	-35.93	1.667202574688718e-20
12348	1.06891e-10	F	6	185.839A	-35.93	1.667202574688718e-20
12349	2.84139e-14	N	5	69.9110m	-35.93	1.667202574688718e-20
12350	1.06819e-12	Na	1	1.85964m	-35.93	1.667202574688718e-20
12351	3.7451900000000005e-12	Fe	1	5303.99A	-35.93	1.667202574688718e-20
12352	1.18616e-12	Na	2	1.67469m	-35.93	1.667202574688718e-20
12353	2.95345e-11	Si	9	672.585A	-35.93	1.667202574688718e-20
12354	2.95476e-11	Si	9	672.287A	-35.93	1.667202574688718e-20
12355	1.42417e-12	Na	2	1.39481m	-35.93	1.667202574688718e-20
12356	1.36776e-12	Na	2	1.45233m	-35.93	1.667202574688718e-20
12357	3.8739699999999995e-12	Fe	1	5127.68A	-35.93	1.667202574688718e-20
12358	2.64485e-12	Na	1	7510.62A	-35.93	1.667202574688718e-20
12359	7.62733e-13	Na	2	2.60438m	-35.93	1.667202574688718e-20
12360	7.70341e-11	Fe	7	257.866A	-35.93	1.667202574688718e-20
12361	7.11341e-15	F	3	279.254m	-35.93	1.667202574688718e-20
12362	2.58434e-11	Ti	4	768.646A	-35.93	1.667202574688718e-20
12363	1.68838e-12	Fe	7	1.17654m	-35.93	1.667202574688718e-20
12364	4.98908e-11	Cr	10	398.159A	-35.93	1.667202574688718e-20
12365	5.01645e-11	Cr	10	395.986A	-35.93	1.667202574688718e-20
12366	5.0357e-11	Cr	10	394.473A	-35.93	1.667202574688718e-20
12367	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.667202574688718e-20
12368	2.95259e-11	Si	9	672.780A	-35.93	1.667202574688718e-20
12369	2.94334e-11	Si	9	674.896A	-35.93	1.667202574688718e-20
12370	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.667202574688718e-20
12371	1.07576e-12	Na	1	1.84655m	-35.93	1.667202574688718e-20
12372	1.06818e-12	Na	1	1.85965m	-35.93	1.667202574688718e-20
12373	1.37738e-10	F	6	144.219A	-35.93	1.667202574688718e-20
12374	1.06818e-12	Na	1	1.85965m	-35.93	1.667202574688718e-20
12375	3.05732e-11	F	6	649.735A	-35.93	1.667202574688718e-20
12376	7.002e-12	Ti	4	2836.97A	-35.93	1.667202574688718e-20
12377	6.939310000000001e-12	Ti	4	2862.60A	-35.93	1.667202574688718e-20
12378	5.60926e-12	Ti	4	3541.37A	-35.93	1.667202574688718e-20
12379	5.5465699999999995e-12	Ti	4	3581.40A	-35.93	1.667202574688718e-20
12380	7.7204e-11	Fe	7	257.298A	-35.93	1.667202574688718e-20
12381	3.69067e-11	Ti	8	538.235A	-35.93	1.667202574688718e-20
12382	3.71033e-11	Ti	8	535.382A	-35.93	1.667202574688718e-20
12383	5.449310000000001e-13	N	5	3.64531m	-35.93	1.667202574688718e-20
12384	8.54405e-15	Si	9	232.495m	-35.93	1.667202574688718e-20
12385	4.43869e-11	Cr	10	447.529A	-35.93	1.667202574688718e-20
12386	2.88113e-14	Si	9	68.9467m	-35.93	1.667202574688718e-20
12387	1.0981200000000002e-10	V	12	180.896A	-35.93	1.667202574688718e-20
12388	7.01184e-11	V	12	283.299A	-35.93	1.667202574688718e-20
12389	7.02526e-11	V	12	282.757A	-35.93	1.667202574688718e-20
12390	8.37972e-11	V	12	237.054A	-35.93	1.667202574688718e-20
12391	7.89572e-11	Cr	12	251.585A	-35.93	1.667202574688718e-20
12392	2.901e-13	Cr	11	6.84745m	-35.93	1.667202574688718e-20
12393	3.11957e-13	Cr	11	6.36769m	-35.93	1.667202574688718e-20
12394	1.64656e-11	V	12	1206.42A	-35.93	1.667202574688718e-20
12395	4.51728e-11	Ti	9	439.744A	-35.93	1.667202574688718e-20
12396	9.51082e-13	N	1	2.08862m	-35.93	1.667202574688718e-20
12397	4.91701e-11	V	12	403.995A	-35.93	1.667202574688718e-20
12398	6.85087e-12	Cr	11	2899.55A	-35.93	1.667202574688718e-20
12399	6.91128e-12	Cr	11	2874.21A	-35.93	1.667202574688718e-20
12400	7.07443e-12	Cr	11	2807.92A	-35.93	1.667202574688718e-20
12401	7.096289999999999e-12	Cr	11	2799.28A	-35.93	1.667202574688718e-20
12402	3.4222800000000002e-12	Fe	1	5804.45A	-35.93	1.667202574688718e-20
12403	5.98083e-11	Cr	12	332.135A	-35.93	1.667202574688718e-20
12404	6.63942e-11	V	12	299.190A	-35.93	1.667202574688718e-20
12405	4.83312e-11	Cr	12	411.007A	-35.93	1.667202574688718e-20
12406	5.32306e-11	V	12	373.177A	-35.93	1.667202574688718e-20
12407	5.7534e-11	Si	9	345.265A	-35.93	1.667202574688718e-20
12408	5.06059e-11	V	12	392.532A	-35.93	1.667202574688718e-20
12409	7.1409899999999994e-12	Cr	11	2781.75A	-35.93	1.667202574688718e-20
12410	3.3856900000000003e-12	Fe	1	5867.18A	-35.93	1.667202574688718e-20
12411	7.2014e-12	Cr	11	2758.41A	-35.93	1.667202574688718e-20
12412	7.223260000000001e-12	Cr	11	2750.07A	-35.93	1.667202574688718e-20
12413	4.96983e-11	Cr	10	399.701A	-35.93	1.667202574688718e-20
12414	4.48345e-11	Cr	10	443.062A	-35.93	1.667202574688718e-20
12415	5.56364e-11	Co	13	357.041A	-35.93	1.667202574688718e-20
12416	4.41944e-11	Cr	10	449.479A	-35.93	1.667202574688718e-20
12417	1.0837600000000001e-10	V	12	183.292A	-35.93	1.667202574688718e-20
12418	8.23614e-11	V	12	241.186A	-35.93	1.667202574688718e-20
12419	3.69073e-12	Fe	1	5382.26A	-35.93	1.667202574688718e-20
12420	6.55706e-15	Fe	7	302.948m	-35.93	1.667202574688718e-20
12421	4.1527999999999995e-14	Si	9	47.8339m	-35.93	1.667202574688718e-20
12422	9.83579e-11	F	6	201.961A	-35.93	1.667202574688718e-20
12423	7.71116e-11	Fe	7	257.607A	-35.93	1.667202574688718e-20
12424	7.72814e-11	Fe	7	257.041A	-35.93	1.667202574688718e-20
12425	1.4478799999999999e-12	Na	2	1.37197m	-35.93	1.667202574688718e-20
12426	2.93918e-11	Si	9	675.849A	-35.93	1.667202574688718e-20
12427	1.37624e-10	F	6	144.339A	-35.93	1.667202574688718e-20
12428	1.06992e-10	F	6	185.663A	-35.93	1.667202574688718e-20
12429	3.7086e-12	Fe	1	5356.32A	-35.93	1.667202574688718e-20
12430	1.59555e-13	F	6	12.4499m	-35.93	1.667202574688718e-20
12431	4.90389e-13	F	6	4.05076m	-35.93	1.667202574688718e-20
12432	6.28393e-12	Na	2	3161.15A	-35.93	1.667202574688718e-20
12433	8.5356e-12	F	6	2327.25A	-35.93	1.667202574688718e-20
12434	6.8946300000000005e-12	Na	2	2881.15A	-35.93	1.667202574688718e-20
12435	9.10335e-12	Si	9	2182.10A	-35.93	1.667202574688718e-20
12436	1.29929e-12	Si	9	1.52887m	-35.93	1.667202574688718e-20
12437	7.53579e-11	Fe	7	263.601A	-35.93	1.667202574688718e-20
12438	2.81134e-11	Si	9	706.584A	-35.93	1.667202574688718e-20
12439	1.1986100000000002e-10	F	6	165.729A	-35.93	1.667202574688718e-20
12440	2.81007e-11	Si	9	706.904A	-35.93	1.667202574688718e-20
12441	5.82187e-14	F	6	34.1204m	-35.93	1.667202574688718e-20
12442	1.75393e-11	F	6	1132.57A	-35.93	1.667202574688718e-20
12443	3.4168199999999998e-15	Na	1	581.372m	-35.93	1.667202574688718e-20
12444	4.6229599999999995e-12	F	6	4296.91A	-35.93	1.667202574688718e-20
12445	1.91481e-11	Si	9	1037.41A	-35.93	1.667202574688718e-20
12446	9.85174e-11	F	6	201.634A	-35.93	1.667202574688718e-20
12447	8.578360000000001e-12	Na	2	2315.65A	-35.93	1.667202574688718e-20
12448	1.01336e-13	F	6	19.6025m	-35.93	1.667202574688718e-20
12449	4.56474e-12	F	6	4351.71A	-35.93	1.667202574688718e-20
12450	1.76406e-11	F	6	1126.06A	-35.93	1.667202574688718e-20
12451	9.84592e-11	F	6	201.753A	-35.93	1.667202574688718e-20
12452	1.0185799999999998e-10	F	6	195.022A	-35.93	1.667202574688718e-20
12453	7.96762e-12	Na	2	2493.15A	-35.93	1.667202574688718e-20
12454	5.50961e-11	Co	13	360.542A	-35.93	1.667202574688718e-20
12455	1.10192e-11	Fe	7	1802.71A	-35.93	1.667202574688718e-20
12456	5.68263e-11	Co	13	349.565A	-35.93	1.667202574688718e-20
12457	1.68033e-11	V	12	1182.17A	-35.93	1.667202574688718e-20
12458	1.74031e-11	V	12	1141.44A	-35.93	1.667202574688718e-20
12459	1.04227e-10	Co	8	190.589A	-35.93	1.667202574688718e-20
12460	1.07802e-10	Co	8	184.267A	-35.93	1.667202574688718e-20
12461	1.0839100000000001e-10	Co	8	183.266A	-35.93	1.667202574688718e-20
12462	5.82797e-11	V	12	340.847A	-35.93	1.667202574688718e-20
12463	1.31636e-11	V	12	1509.05A	-35.93	1.667202574688718e-20
12464	1.68878e-11	V	12	1176.26A	-35.93	1.667202574688718e-20
12465	3.36305e-11	V	12	590.667A	-35.93	1.667202574688718e-20
12466	1.70221e-11	V	12	1166.98A	-35.93	1.667202574688718e-20
12467	3.05666e-11	V	12	649.874A	-35.93	1.667202574688718e-20
12468	5.65811e-11	V	12	351.079A	-35.93	1.667202574688718e-20
12469	3.31913e-11	V	12	598.483A	-35.93	1.667202574688718e-20
12470	1.95125e-11	V	12	1018.04A	-35.93	1.667202574688718e-20
12471	1.9428e-11	V	12	1022.46A	-35.93	1.667202574688718e-20
12472	3.22652e-11	V	12	615.661A	-35.93	1.667202574688718e-20
12473	1.03649e-10	Co	8	191.652A	-35.93	1.667202574688718e-20
12474	1.03588e-10	Co	8	191.764A	-35.93	1.667202574688718e-20
12475	1.87207e-11	V	12	1061.10A	-35.93	1.667202574688718e-20
12476	7.34589e-11	Fe	7	270.416A	-35.93	1.667202574688718e-20
12477	1.85864e-11	V	12	1068.76A	-35.93	1.667202574688718e-20
12478	1.8502e-11	V	12	1073.64A	-35.93	1.667202574688718e-20
12479	1.48622e-11	V	12	1336.58A	-35.93	1.667202574688718e-20
12480	7.34444e-11	Fe	7	270.469A	-35.93	1.667202574688718e-20
12481	1.6990700000000002e-12	V	12	1.16913m	-35.93	1.667202574688718e-20
12482	5.92058e-11	V	12	335.515A	-35.93	1.667202574688718e-20
12483	1.04238e-10	Co	8	190.569A	-35.93	1.667202574688718e-20
12484	4.56922e-12	Zn	2	4347.45A	-35.93	1.667202574688718e-20
12485	6.25278e-12	Zn	2	3176.90A	-35.93	1.667202574688718e-20
12486	6.26284e-12	Zn	2	3171.80A	-35.93	1.667202574688718e-20
12487	1.78829e-15	Si	3	1110.81m	-35.93	1.667202574688718e-20
12488	9.93494e-16	Si	3	1999.45m	-35.93	1.667202574688718e-20
12489	2.62541e-12	V	12	7566.22A	-35.93	1.667202574688718e-20
12490	1.65019e-12	Co	8	1.20376m	-35.93	1.667202574688718e-20
12491	1.29065e-11	Fe	7	1539.10A	-35.93	1.667202574688718e-20
12492	2.12256e-11	Zn	2	935.870A	-35.93	1.667202574688718e-20
12493	9.26334e-13	V	12	2.14442m	-35.93	1.667202574688718e-20
12494	3.72522e-12	V	12	5332.42A	-35.93	1.667202574688718e-20
12495	4.34175e-11	V	12	457.521A	-35.93	1.667202574688718e-20
12496	4.02166e-13	Fe	7	4.93936m	-35.93	1.667202574688718e-20
12497	4.47025e-13	Na	2	4.44371m	-35.93	1.667202574688718e-20
12498	6.77677e-11	Fe	7	293.126A	-35.93	1.667202574688718e-20
12499	1.73671e-13	Zn	2	11.4380m	-35.93	1.667202574688718e-20
12500	6.79335e-11	Si	9	292.410A	-35.93	1.667202574688718e-20
12501	2.82977e-12	Zn	2	7019.82A	-35.93	1.667202574688718e-20
12502	9.63325e-12	Zn	2	2062.07A	-35.93	1.667202574688718e-20
12503	1.05053e-11	Zn	2	1890.90A	-35.93	1.667202574688718e-20
12504	4.65287e-13	Na	2	4.26929m	-35.93	1.667202574688718e-20
12505	1.09693e-11	Zn	2	1810.92A	-35.93	1.667202574688718e-20
12506	1.15309e-11	Zn	2	1722.72A	-35.93	1.667202574688718e-20
12507	5.93032e-11	V	12	334.965A	-35.93	1.667202574688718e-20
12508	3.32887e-11	V	12	596.733A	-35.93	1.667202574688718e-20
12509	7.34378e-11	Fe	7	270.493A	-35.93	1.667202574688718e-20
12510	1.97441e-11	V	12	1006.10A	-35.93	1.667202574688718e-20
12511	1.96098e-11	V	12	1012.99A	-35.93	1.667202574688718e-20
12512	1.95254e-11	V	12	1017.37A	-35.93	1.667202574688718e-20
12513	1.58856e-11	V	12	1250.47A	-35.93	1.667202574688718e-20
12514	2.72278e-12	V	12	7295.66A	-35.93	1.667202574688718e-20
12515	1.0237e-12	V	12	1.94046m	-35.93	1.667202574688718e-20
12516	9.736239999999999e-14	V	12	20.4026m	-35.93	1.667202574688718e-20
12517	9.19103e-11	V	12	216.129A	-35.93	1.667202574688718e-20
12518	7.69702e-11	Si	9	258.080A	-35.93	1.667202574688718e-20
12519	5.23512e-11	V	12	379.446A	-35.93	1.667202574688718e-20
12520	5.22169e-11	V	12	380.422A	-35.93	1.667202574688718e-20
12521	5.21325e-11	V	12	381.038A	-35.93	1.667202574688718e-20
12522	4.84927e-11	V	12	409.638A	-35.93	1.667202574688718e-20
12523	3.53291e-11	V	12	562.268A	-35.93	1.667202574688718e-20
12524	1.30438e-11	Fe	7	1522.90A	-35.93	1.667202574688718e-20
12525	1.48045e-12	Fe	1	1.34179m	-35.93	1.667202574688718e-20
12526	1.12935e-11	Fe	7	1758.92A	-35.93	1.667202574688718e-20
12527	1.6834900000000001e-12	Zn	2	1.17995m	-35.93	1.667202574688718e-20
12528	1.35225e-11	Fe	7	1468.99A	-35.93	1.667202574688718e-20
12529	3.27044e-11	V	12	607.393A	-35.93	1.667202574688718e-20
12530	1.9756e-12	Zn	2	1.00549m	-35.93	1.667202574688718e-20
12531	7.6024e-12	Zn	2	2612.92A	-35.93	1.667202574688718e-20
12532	4.41584e-13	Na	2	4.49845m	-35.93	1.667202574688718e-20
12533	5.931159999999999e-17	He	1	3.34917c	-35.93	1.667202574688718e-20
12534	1.69356e-12	Zn	2	1.17294m	-35.93	1.667202574688718e-20
12535	1.14358e-11	Fe	7	1737.05A	-35.93	1.667202574688718e-20
12536	3.03304e-12	Zn	2	6549.36A	-35.93	1.667202574688718e-20
12537	3.65911e-12	Zn	2	5428.77A	-35.93	1.667202574688718e-20
12538	1.00661e-14	Zn	2	197.341m	-35.93	1.667202574688718e-20
12539	1.34953e-12	Zn	2	1.47195m	-35.93	1.667202574688718e-20
12540	3.85702e-13	Na	2	5.15021m	-35.93	1.667202574688718e-20
12541	8.75367e-13	Zn	2	2.26927m	-35.93	1.667202574688718e-20
12542	6.11654e-13	Zn	2	3.24766m	-35.93	1.667202574688718e-20
12543	5.61761e-13	Zn	2	3.53610m	-35.93	1.667202574688718e-20
12544	3.22111e-13	Zn	2	6.16697m	-35.93	1.667202574688718e-20
12545	1.04138e-12	Zn	2	1.90751m	-35.93	1.667202574688718e-20
12546	9.770809999999999e-13	Zn	2	2.03304m	-35.93	1.667202574688718e-20
12547	7.37431e-13	Zn	2	2.69374m	-35.93	1.667202574688718e-20
12548	4.1532e-13	Zn	2	4.78293m	-35.93	1.667202574688718e-20
12549	1.02586e-12	Zn	2	1.93637m	-35.93	1.667202574688718e-20
12550	7.86211e-13	Zn	2	2.52661m	-35.93	1.667202574688718e-20
12551	4.64101e-13	Zn	2	4.28020m	-35.93	1.667202574688718e-20
12552	4.87805e-14	Zn	2	40.7221m	-35.93	1.667202574688718e-20
12553	1.95113e-12	Zn	2	1.01810m	-35.93	1.667202574688718e-20
12554	1.90123e-12	Zn	2	1.04482m	-35.93	1.667202574688718e-20
12555	1.33507e-11	Fe	7	1487.90A	-35.93	1.667202574688718e-20
12556	1.3394700000000001e-12	Zn	2	1.48301m	-35.93	1.667202574688718e-20
12557	1.31809e-11	Fe	7	1507.07A	-35.93	1.667202574688718e-20
12558	1.14272e-11	Fe	7	1738.34A	-35.93	1.667202574688718e-20
12559	3.85174e-13	Na	2	5.15728m	-35.93	1.667202574688718e-20
12560	3.41748e-13	Na	2	5.81260m	-35.93	1.667202574688718e-20
12561	1.94182e-12	Fe	1	1.02298m	-35.93	1.667202574688718e-20
12562	3.34165e-12	Si	3	5944.50A	-35.93	1.667202574688718e-20
12563	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	1.667202574688718e-20
12564	3.49056e-12	Fe	7	5690.91A	-35.93	1.667202574688718e-20
12565	5.13736e-14	Si	3	38.6667m	-35.93	1.667202574688718e-20
12566	3.51679e-12	Fe	7	5648.47A	-35.93	1.667202574688718e-20
12567	7.947949999999999e-16	Si	3	2499.32m	-35.93	1.667202574688718e-20
12568	1.4405700000000003e-14	Zn	2	137.893m	-35.93	1.667202574688718e-20
12569	5.81897e-11	Al	10	341.374A	-35.93	1.667202574688718e-20
12570	1.7306700000000001e-12	Co	13	1.14779m	-35.93	1.667202574688718e-20
12571	2.22389e-12	Si	3	8932.32A	-35.93	1.667202574688718e-20
12572	1.10047e-11	Fe	7	1805.09A	-35.93	1.667202574688718e-20
12573	7.88588e-11	Al	10	251.899A	-35.93	1.667202574688718e-20
12574	6.86825e-11	V	12	289.221A	-35.93	1.667202574688718e-20
12575	6.27399e-11	Co	13	316.616A	-35.93	1.667202574688718e-20
12576	1.97539e-12	Fe	1	1.00560m	-35.93	1.667202574688718e-20
12577	3.44009e-12	Fe	7	5774.41A	-35.93	1.667202574688718e-20
12578	3.30278e-12	Fe	7	6014.46A	-35.93	1.667202574688718e-20
12579	1.54866e-12	Fe	7	1.28269m	-35.93	1.667202574688718e-20
12580	1.41493e-12	Fe	7	1.40391m	-35.93	1.667202574688718e-20
12581	1.21425e-11	Fe	7	1635.94A	-35.93	1.667202574688718e-20
12582	1.19727e-11	Fe	7	1659.15A	-35.93	1.667202574688718e-20
12583	1.02191e-11	Fe	7	1943.86A	-35.93	1.667202574688718e-20
12584	1.00854e-11	Fe	7	1969.63A	-35.93	1.667202574688718e-20
12585	1.40043e-12	Fe	7	1.41845m	-35.93	1.667202574688718e-20
12586	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	1.667202574688718e-20
12587	2.39651e-13	Zn	2	8.28893m	-35.93	1.667202574688718e-20
12588	6.260600000000001e-13	Zn	2	3.17293m	-35.93	1.667202574688718e-20
12589	1.34784e-11	Fe	7	1473.80A	-35.93	1.667202574688718e-20
12590	1.33086e-11	Fe	7	1492.60A	-35.93	1.667202574688718e-20
12591	3.08847e-13	Na	2	6.43180m	-35.93	1.667202574688718e-20
12592	1.1555e-11	Fe	7	1719.13A	-35.93	1.667202574688718e-20
12593	5.91535e-12	Co	13	3358.12A	-35.93	1.667202574688718e-20
12594	6.88168e-11	V	12	288.657A	-35.93	1.667202574688718e-20
12595	3.7662e-11	V	10	527.440A	-35.93	1.667202574688718e-20
12596	6.85981e-11	V	12	289.577A	-35.93	1.667202574688718e-20
12597	7.49983e-11	Fe	9	264.866A	-35.93	1.667202574688718e-20
12598	1.0790799999999998e-10	Cl	7	184.086A	-35.93	1.667202574688718e-20
12599	5.78022e-11	Cl	7	343.663A	-35.93	1.667202574688718e-20
12600	3.25467e-12	N	1	6103.38A	-35.93	1.667202574688718e-20
12601	5.40675e-11	Fe	9	367.401A	-35.93	1.667202574688718e-20
12602	7.39959e-11	Fe	9	268.453A	-35.93	1.667202574688718e-20
12603	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	1.667202574688718e-20
12604	5.8949e-11	Ar	12	336.977A	-35.93	1.667202574688718e-20
12605	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	1.667202574688718e-20
12606	9.09953e-11	Cl	7	218.302A	-35.93	1.667202574688718e-20
12607	1.1723200000000001e-14	Cl	7	169.445m	-35.93	1.667202574688718e-20
12608	7.62791e-11	Cl	7	260.418A	-35.93	1.667202574688718e-20
12609	7.52756e-11	Fe	9	263.890A	-35.93	1.667202574688718e-20
12610	7.54381e-11	Fe	9	263.321A	-35.93	1.667202574688718e-20
12611	8.170939999999999e-12	Cl	6	2431.11A	-35.93	1.667202574688718e-20
12612	7.7378e-11	Fe	9	256.720A	-35.93	1.667202574688718e-20
12613	1.4975899999999999e-12	Cl	8	1.32643m	-35.93	1.667202574688718e-20
12614	7.98313e-11	Fe	9	248.830A	-35.93	1.667202574688718e-20
12615	2.50554e-11	Cl	8	792.820A	-35.93	1.667202574688718e-20
12616	7.55022e-11	Fe	9	263.098A	-35.93	1.667202574688718e-20
12617	2.80166e-12	Cl	7	7090.24A	-35.93	1.667202574688718e-20
12618	7.56646e-11	Fe	9	262.533A	-35.93	1.667202574688718e-20
12619	2.80953e-11	Cl	8	707.039A	-35.93	1.667202574688718e-20
12620	5.01739e-12	Cl	8	3959.12A	-35.93	1.667202574688718e-20
12621	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	1.667202574688718e-20
12622	2.24943e-11	Cl	8	883.088A	-35.93	1.667202574688718e-20
12623	2.2809e-11	Cl	8	870.906A	-35.93	1.667202574688718e-20
12624	8.17072e-11	Fe	9	243.118A	-35.93	1.667202574688718e-20
12625	2.13118e-11	Cl	8	932.088A	-35.93	1.667202574688718e-20
12626	2.67658e-11	Cl	8	742.159A	-35.93	1.667202574688718e-20
12627	8.18299e-11	Fe	9	242.753A	-35.93	1.667202574688718e-20
12628	2.49376e-11	Cl	8	796.565A	-35.93	1.667202574688718e-20
12629	2.30557e-11	Cl	8	861.586A	-35.93	1.667202574688718e-20
12630	3.24796e-12	N	1	6115.98A	-35.93	1.667202574688718e-20
12631	3.24786e-12	N	1	6116.16A	-35.93	1.667202574688718e-20
12632	5.035029999999999e-13	Ar	11	3.94525m	-35.93	1.667202574688718e-20
12633	9.29155e-12	Co	12	2137.91A	-35.93	1.667202574688718e-20
12634	1.3134e-11	Ar	11	1512.45A	-35.93	1.667202574688718e-20
12635	7.9554e-11	Fe	9	249.698A	-35.93	1.667202574688718e-20
12636	8.27254e-11	Fe	9	240.125A	-35.93	1.667202574688718e-20
12637	4.84664e-10	Ar	11	40.9860A	-35.93	1.667202574688718e-20
12638	5.86232e-11	Fe	9	338.850A	-35.93	1.667202574688718e-20
12639	2.44261e-12	Ar	11	8132.47A	-35.93	1.667202574688718e-20
12640	3.83789e-12	Ar	11	5175.88A	-35.93	1.667202574688718e-20
12641	7.75008e-11	Fe	9	256.313A	-35.93	1.667202574688718e-20
12642	7.85516e-11	Fe	9	252.884A	-35.93	1.667202574688718e-20
12643	6.93011e-11	Co	12	286.640A	-35.93	1.667202574688718e-20
12644	3.98717e-11	Ar	11	498.209A	-35.93	1.667202574688718e-20
12645	7.57093e-11	Ar	11	262.378A	-35.93	1.667202574688718e-20
12646	1.4021899999999997e-10	Ar	11	141.667A	-35.93	1.667202574688718e-20
12647	3.955719999999999e-10	Ar	11	50.2170A	-35.93	1.667202574688718e-20
12648	4.0813e-12	Cl	8	4867.19A	-35.93	1.667202574688718e-20
12649	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	1.667202574688718e-20
12650	3.23857e-12	N	1	6133.72A	-35.93	1.667202574688718e-20
12651	1.36373e-11	Ar	11	1456.62A	-35.93	1.667202574688718e-20
12652	2.68772e-12	N	1	7390.83A	-35.93	1.667202574688718e-20
12653	2.67119e-12	N	1	7436.54A	-35.93	1.667202574688718e-20
12654	2.36848e-11	Cl	7	838.701A	-35.93	1.667202574688718e-20
12655	2.36884e-11	Cl	7	838.574A	-35.93	1.667202574688718e-20
12656	3.6344e-11	Cl	7	546.568A	-35.93	1.667202574688718e-20
12657	1.22796e-13	Cl	7	16.1768m	-35.93	1.667202574688718e-20
12658	1.19117e-11	Cl	7	1667.64A	-35.93	1.667202574688718e-20
12659	1.47126e-11	Cl	7	1350.17A	-35.93	1.667202574688718e-20
12660	1.47162e-11	Cl	7	1349.84A	-35.93	1.667202574688718e-20
12661	3.16292e-11	Cl	7	628.042A	-35.93	1.667202574688718e-20
12662	2.6711e-12	N	1	7436.81A	-35.93	1.667202574688718e-20
12663	1.45898e-11	Cl	7	1361.53A	-35.93	1.667202574688718e-20
12664	1.45934e-11	Cl	7	1361.19A	-35.93	1.667202574688718e-20
12665	3.57658e-15	Cl	7	555.404m	-35.93	1.667202574688718e-20
12666	1.26592e-11	Cl	7	1569.17A	-35.93	1.667202574688718e-20
12667	7.52793e-11	Fe	9	263.877A	-35.93	1.667202574688718e-20
12668	1.9089e-12	Fe	7	1.04062m	-35.93	1.667202574688718e-20
12669	3.98145e-12	Si	3	4989.26A	-35.93	1.667202574688718e-20
12670	3.98065e-12	Si	3	4990.25A	-35.93	1.667202574688718e-20
12671	1.4890399999999999e-12	Si	3	1.33405m	-35.93	1.667202574688718e-20
12672	5.86956e-17	He	1	3.38432c	-35.93	1.667202574688718e-20
12673	2.16919e-11	Al	10	915.753A	-35.93	1.667202574688718e-20
12674	1.48229e-13	Fe	7	13.4012m	-35.93	1.667202574688718e-20
12675	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	1.667202574688718e-20
12676	2.10616e-11	Al	10	943.158A	-35.93	1.667202574688718e-20
12677	2.4916e-12	Si	3	7972.58A	-35.93	1.667202574688718e-20
12678	7.79038e-14	Si	3	25.4987m	-35.93	1.667202574688718e-20
12679	2.1229e-12	Fe	7	9357.22A	-35.93	1.667202574688718e-20
12680	2.65303e-14	Si	3	74.8747m	-35.93	1.667202574688718e-20
12681	1.4505e-14	Fe	7	136.949m	-35.93	1.667202574688718e-20
12682	2.901e-14	Fe	7	68.4745m	-35.93	1.667202574688718e-20
12683	3.98244e-12	Si	3	4988.01A	-35.93	1.667202574688718e-20
12684	1.87333e-12	Fe	7	1.06038m	-35.93	1.667202574688718e-20
12685	1.89142e-12	Fe	7	1.05024m	-35.93	1.667202574688718e-20
12686	5.03152e-11	Al	10	394.800A	-35.93	1.667202574688718e-20
12687	2.01064e-12	Fe	7	9879.69A	-35.93	1.667202574688718e-20
12688	8.12966e-11	Fe	9	244.345A	-35.93	1.667202574688718e-20
12689	5.14537e-11	Al	7	386.065A	-35.93	1.667202574688718e-20
12690	5.2044e-11	Al	7	381.686A	-35.93	1.667202574688718e-20
12691	5.69352e-11	Al	7	348.896A	-35.93	1.667202574688718e-20
12692	7.02779e-11	Al	7	282.656A	-35.93	1.667202574688718e-20
12693	9.05312e-11	Al	7	219.421A	-35.93	1.667202574688718e-20
12694	9.07894e-11	Al	7	218.797A	-35.93	1.667202574688718e-20
12695	5.06701e-11	Al	7	392.035A	-35.93	1.667202574688718e-20
12696	5.12605e-11	Al	7	387.520A	-35.93	1.667202574688718e-20
12697	5.61517e-11	Al	7	353.764A	-35.93	1.667202574688718e-20
12698	6.94943e-11	Al	7	285.843A	-35.93	1.667202574688718e-20
12699	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	1.667202574688718e-20
12700	1.90234e-12	Fe	7	1.04421m	-35.93	1.667202574688718e-20
12701	2.07223e-12	Fe	7	9586.02A	-35.93	1.667202574688718e-20
12702	1.26556e-11	Cl	7	1569.61A	-35.93	1.667202574688718e-20
12703	2.43516e-11	Cl	8	815.734A	-35.93	1.667202574688718e-20
12704	4.41111e-14	Fe	7	45.0328m	-35.93	1.667202574688718e-20
12705	1.1153e-11	Ar	10	1781.08A	-35.93	1.667202574688718e-20
12706	8.14222e-11	Fe	9	243.968A	-35.93	1.667202574688718e-20
12707	6.15966e-15	Cl	6	322.493m	-35.93	1.667202574688718e-20
12708	1.1145e-12	Cl	8	1.78236m	-35.93	1.667202574688718e-20
12709	1.33857e-11	Ar	11	1484.01A	-35.93	1.667202574688718e-20
12710	2.92095e-11	Cl	8	680.069A	-35.93	1.667202574688718e-20
12711	2.1163400000000002e-12	Fe	7	9386.21A	-35.93	1.667202574688718e-20
12712	5.38569e-11	Fe	9	368.838A	-35.93	1.667202574688718e-20
12713	2.6576e-12	Cl	8	7474.58A	-35.93	1.667202574688718e-20
12714	5.841739999999999e-14	Cl	7	34.0043m	-35.93	1.667202574688718e-20
12715	9.94249e-13	Fe	9	1.99794m	-35.93	1.667202574688718e-20
12716	7.52248e-11	Fe	9	264.068A	-35.93	1.667202574688718e-20
12717	1.6913e-11	Cl	7	1174.51A	-35.93	1.667202574688718e-20
12718	1.78829e-14	Fe	7	111.081m	-35.93	1.667202574688718e-20
12719	7.66977e-14	Fe	7	25.8997m	-35.93	1.667202574688718e-20
12720	5.04695e-14	Fe	7	39.3593m	-35.93	1.667202574688718e-20
12721	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	1.667202574688718e-20
12722	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	1.667202574688718e-20
12723	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	1.667202574688718e-20
12724	1.1918e-14	Si	2	166.677m	-35.93	1.667202574688718e-20
12725	1.6988699999999998e-13	Fe	7	11.6927m	-35.93	1.667202574688718e-20
12726	4.35213e-12	Fe	7	4564.31A	-35.93	1.667202574688718e-20
12727	1.9418900000000003e-12	Fe	7	1.02295m	-35.93	1.667202574688718e-20
12728	4.0198699999999996e-14	Si	2	49.4156m	-35.93	1.667202574688718e-20
12729	1.19219e-13	Fe	7	16.6621m	-35.93	1.667202574688718e-20
12730	2.06757e-11	Al	10	960.764A	-35.93	1.667202574688718e-20
12731	4.48586e-12	Fe	7	4428.24A	-35.93	1.667202574688718e-20
12732	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	1.667202574688718e-20
12733	2.07561e-12	Fe	7	9570.42A	-35.93	1.667202574688718e-20
12734	2.05773e-12	Fe	7	9653.59A	-35.93	1.667202574688718e-20
12735	7.97057e-11	Fe	9	249.223A	-35.93	1.667202574688718e-20
12736	1.39526e-12	Ar	11	1.42371m	-35.93	1.667202574688718e-20
12737	9.670870000000002e-13	N	1	2.05405m	-35.93	1.667202574688718e-20
12738	5.70564e-13	Na	2	3.48155m	-35.93	1.667202574688718e-20
12739	5.56329e-13	N	1	3.57063m	-35.93	1.667202574688718e-20
12740	5.71407e-13	N	1	3.47641m	-35.93	1.667202574688718e-20
12741	2.0716400000000002e-12	V	12	9588.78A	-35.93	1.667202574688718e-20
12742	1.85367e-11	V	12	1071.63A	-35.93	1.667202574688718e-20
12743	3.28121e-11	Cr	12	605.400A	-35.93	1.667202574688718e-20
12744	4.72518e-11	Cr	12	420.396A	-35.93	1.667202574688718e-20
12745	4.20433e-11	V	10	472.476A	-35.93	1.667202574688718e-20
12746	3.7628200000000003e-13	N	1	5.27914m	-35.93	1.667202574688718e-20
12747	4.30844e-11	V	10	461.059A	-35.93	1.667202574688718e-20
12748	5.46759e-13	N	5	3.63313m	-35.93	1.667202574688718e-20
12749	6.02364e-12	Ti	9	3297.75A	-35.93	1.667202574688718e-20
12750	5.51449e-13	N	5	3.60223m	-35.93	1.667202574688718e-20
12751	3.97913e-11	Si	9	499.216A	-35.93	1.667202574688718e-20
12752	3.98201e-11	Si	9	498.855A	-35.93	1.667202574688718e-20
12753	2.0505700000000002e-13	V	10	9.68728m	-35.93	1.667202574688718e-20
12754	2.22543e-13	V	10	8.92614m	-35.93	1.667202574688718e-20
12755	3.74298e-11	Ar	11	530.712A	-35.93	1.667202574688718e-20
12756	3.6919699999999997e-13	N	1	5.38046m	-35.93	1.667202574688718e-20
12757	3.55671e-14	Fe	7	55.8507m	-35.93	1.667202574688718e-20
12758	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	1.667202574688718e-20
12759	6.40477e-12	V	10	3101.51A	-35.93	1.667202574688718e-20
12760	1.07956e-11	Zn	2	1840.04A	-35.93	1.667202574688718e-20
12761	1.15869e-11	V	10	1714.38A	-35.93	1.667202574688718e-20
12762	1.65238e-14	N	1	120.217m	-35.93	1.667202574688718e-20
12763	7.0026899999999995e-12	V	10	2836.69A	-35.93	1.667202574688718e-20
12764	4.22483e-11	V	10	470.183A	-35.93	1.667202574688718e-20
12765	6.62732e-12	V	10	2997.36A	-35.93	1.667202574688718e-20
12766	6.609839999999999e-12	V	10	3005.29A	-35.93	1.667202574688718e-20
12767	6.57208e-12	V	10	3022.55A	-35.93	1.667202574688718e-20
12768	6.54764e-12	V	10	3033.83A	-35.93	1.667202574688718e-20
12769	6.53015e-12	V	10	3041.96A	-35.93	1.667202574688718e-20
12770	6.36701e-12	V	10	3119.90A	-35.93	1.667202574688718e-20
12771	3.51185e-12	Fe	1	5656.40A	-35.93	1.667202574688718e-20
12772	3.4795199999999997e-12	Fe	1	5708.97A	-35.93	1.667202574688718e-20
12773	3.98328e-11	Si	9	498.696A	-35.93	1.667202574688718e-20
12774	4.11039e-11	Cr	11	483.274A	-35.93	1.667202574688718e-20
12775	4.76354e-11	Cr	12	417.011A	-35.93	1.667202574688718e-20
12776	4.93039e-13	Na	2	4.02898m	-35.93	1.667202574688718e-20
12777	9.54937e-13	N	1	2.08019m	-35.93	1.667202574688718e-20
12778	9.583620000000001e-13	N	1	2.07275m	-35.93	1.667202574688718e-20
12779	5.78437e-11	Si	9	343.416A	-35.93	1.667202574688718e-20
12780	5.17948e-11	V	12	383.522A	-35.93	1.667202574688718e-20
12781	6.49584e-11	V	12	305.803A	-35.93	1.667202574688718e-20
12782	1.06907e-11	Ti	9	1858.11A	-35.93	1.667202574688718e-20
12783	4.57828e-11	Cr	11	433.885A	-35.93	1.667202574688718e-20
12784	4.70629e-11	Cr	11	422.083A	-35.93	1.667202574688718e-20
12785	5.67305e-13	Na	2	3.50155m	-35.93	1.667202574688718e-20
12786	5.41352e-11	Cr	11	366.941A	-35.93	1.667202574688718e-20
12787	9.642340000000001e-13	N	1	2.06013m	-35.93	1.667202574688718e-20
12788	4.78614e-11	Cr	12	415.041A	-35.93	1.667202574688718e-20
12789	4.74778e-11	Cr	12	418.394A	-35.93	1.667202574688718e-20
12790	1.79015e-11	V	12	1109.66A	-35.93	1.667202574688718e-20
12791	4.96127e-11	V	10	400.391A	-35.93	1.667202574688718e-20
12792	4.75496e-11	Si	9	417.763A	-35.93	1.667202574688718e-20
12793	9.636889999999999e-17	N	1	2.06129c	-35.93	1.667202574688718e-20
12794	7.66977e-17	N	1	2.58997c	-35.93	1.667202574688718e-20
12795	4.96923e-11	V	10	399.749A	-35.93	1.667202574688718e-20
12796	7.20444e-11	Fe	7	275.725A	-35.93	1.667202574688718e-20
12797	1.4048e-13	Ti	9	14.1404m	-35.93	1.667202574688718e-20
12798	1.57171e-13	Ti	9	12.6388m	-35.93	1.667202574688718e-20
12799	3.4574e-12	Fe	1	5745.50A	-35.93	1.667202574688718e-20
12800	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	1.667202574688718e-20
12801	4.86512e-11	V	10	408.303A	-35.93	1.667202574688718e-20
12802	6.00695e-12	Ti	9	3306.91A	-35.93	1.667202574688718e-20
12803	3.4752699999999996e-12	Fe	1	5715.95A	-35.93	1.667202574688718e-20
12804	6.05266e-12	Ti	9	3281.94A	-35.93	1.667202574688718e-20
12805	6.06935e-12	Ti	9	3272.91A	-35.93	1.667202574688718e-20
12806	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	1.667202574688718e-20
12807	2.55357e-10	Ar	11	77.7910A	-35.93	1.667202574688718e-20
12808	2.47863e-10	Ar	11	80.1430A	-35.93	1.667202574688718e-20
12809	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	1.667202574688718e-20
12810	8.07268e-11	Fe	9	246.070A	-35.93	1.667202574688718e-20
12811	8.08892e-11	Fe	9	245.576A	-35.93	1.667202574688718e-20
12812	8.26027e-11	Fe	9	240.482A	-35.93	1.667202574688718e-20
12813	9.47781e-11	Ar	11	209.589A	-35.93	1.667202574688718e-20
12814	7.99938e-11	Fe	9	248.325A	-35.93	1.667202574688718e-20
12815	3.9579e-12	Cl	8	5018.93A	-35.93	1.667202574688718e-20
12816	9.46402e-13	Cl	8	2.09894m	-35.93	1.667202574688718e-20
12817	4.23986e-12	Cl	8	4685.16A	-35.93	1.667202574688718e-20
12818	7.49411e-12	Ar	11	2650.68A	-35.93	1.667202574688718e-20
12819	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	1.667202574688718e-20
12820	3.71112e-12	Cl	8	5352.69A	-35.93	1.667202574688718e-20
12821	3.49791e-12	Cl	8	5678.95A	-35.93	1.667202574688718e-20
12822	2.92724e-12	Cl	8	6786.07A	-35.93	1.667202574688718e-20
12823	1.88247e-12	Cl	8	1.05523m	-35.93	1.667202574688718e-20
12824	8.05039e-11	Fe	9	246.751A	-35.93	1.667202574688718e-20
12825	8.04494e-11	Fe	9	246.919A	-35.93	1.667202574688718e-20
12826	1.01574e-10	Ar	11	195.566A	-35.93	1.667202574688718e-20
12827	7.94471e-11	Fe	9	250.034A	-35.93	1.667202574688718e-20
12828	5.95187e-11	Fe	9	333.752A	-35.93	1.667202574688718e-20
12829	2.3115900000000002e-10	Ar	11	85.9340A	-35.93	1.667202574688718e-20
12830	2.42557e-10	Ar	11	81.8960A	-35.93	1.667202574688718e-20
12831	8.34209e-11	Fe	9	238.123A	-35.93	1.667202574688718e-20
12832	1.53411e-11	Ar	10	1294.85A	-35.93	1.667202574688718e-20
12833	8.32981e-11	Fe	9	238.474A	-35.93	1.667202574688718e-20
12834	1.21106e-11	Ar	10	1640.26A	-35.93	1.667202574688718e-20
12835	8.15847e-11	Fe	9	243.483A	-35.93	1.667202574688718e-20
12836	5.90815e-11	Fe	9	336.221A	-35.93	1.667202574688718e-20
12837	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	1.667202574688718e-20
12838	4.6379799999999997e-10	Ar	11	42.8300A	-35.93	1.667202574688718e-20
12839	3.9313e-10	Ar	11	50.5290A	-35.93	1.667202574688718e-20
12840	1.3777700000000001e-10	Ar	11	144.178A	-35.93	1.667202574688718e-20
12841	9.3607e-13	Cl	8	2.12211m	-35.93	1.667202574688718e-20
12842	3.17403e-12	Cl	8	6258.44A	-35.93	1.667202574688718e-20
12843	3.69338e-10	Ar	11	53.7840A	-35.93	1.667202574688718e-20
12844	2.11058e-12	Cl	8	9411.84A	-35.93	1.667202574688718e-20
12845	3.91742e-10	Ar	11	50.7080A	-35.93	1.667202574688718e-20
12846	4.048769999999999e-10	Ar	11	49.0630A	-35.93	1.667202574688718e-20
12847	2.13204e-13	Cl	8	9.31712m	-35.93	1.667202574688718e-20
12848	1.06582e-12	Cl	8	1.86377m	-35.93	1.667202574688718e-20
12849	7.838670000000001e-13	Cl	8	2.53416m	-35.93	1.667202574688718e-20
12850	5.70663e-13	Cl	8	3.48094m	-35.93	1.667202574688718e-20
12851	1.82863e-12	Cl	8	1.08630m	-35.93	1.667202574688718e-20
12852	2.81954e-13	Cl	8	7.04530m	-35.93	1.667202574688718e-20
12853	1.61542e-12	Cl	8	1.22968m	-35.93	1.667202574688718e-20
12854	1.04476e-12	Cl	8	1.90134m	-35.93	1.667202574688718e-20
12855	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	1.667202574688718e-20
12856	3.4821199999999994e-10	Ar	11	57.0470A	-35.93	1.667202574688718e-20
12857	3.5570099999999993e-10	Ar	11	55.8460A	-35.93	1.667202574688718e-20
12858	3.6883699999999996e-10	Ar	11	53.8570A	-35.93	1.667202574688718e-20
12859	3.8424800000000003e-10	Ar	11	51.6970A	-35.93	1.667202574688718e-20
12860	3.60349e-11	Ar	11	551.256A	-35.93	1.667202574688718e-20
12861	4.95157e-13	Cl	8	4.01175m	-35.93	1.667202574688718e-20
12862	2.68489e-10	Ar	11	73.9860A	-35.93	1.667202574688718e-20
12863	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	1.667202574688718e-20
12864	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	1.667202574688718e-20
12865	2.56183e-12	Cl	8	7754.01A	-35.93	1.667202574688718e-20
12866	2.11292e-11	Ar	11	940.141A	-35.93	1.667202574688718e-20
12867	7.00865e-12	Cl	8	2834.28A	-35.93	1.667202574688718e-20
12868	7.57936e-12	Cl	8	2620.86A	-35.93	1.667202574688718e-20
12869	7.79258e-12	Cl	8	2549.15A	-35.93	1.667202574688718e-20
12870	8.07456e-12	Cl	8	2460.13A	-35.93	1.667202574688718e-20
12871	2.46784e-13	Cl	8	8.04934m	-35.93	1.667202574688718e-20
12872	1.18285e-12	Cl	8	1.67937m	-35.93	1.667202574688718e-20
12873	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	1.667202574688718e-20
12874	2.08775e-11	Ar	11	951.475A	-35.93	1.667202574688718e-20
12875	2.06259e-11	Ar	11	963.085A	-35.93	1.667202574688718e-20
12876	6.79376e-11	Fe	7	292.393A	-35.93	1.667202574688718e-20
12877	7.75223e-11	Cl	11	256.242A	-35.93	1.667202574688718e-20
12878	8.4447e-14	V	12	23.5230m	-35.93	1.667202574688718e-20
12879	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	1.667202574688718e-20
12880	8.91635e-12	Cl	6	2227.87A	-35.93	1.667202574688718e-20
12881	3.64612e-13	Cl	6	5.44811m	-35.93	1.667202574688718e-20
12882	1.25578e-13	Cl	6	15.8185m	-35.93	1.667202574688718e-20
12883	7.72742e-11	Fe	9	257.064A	-35.93	1.667202574688718e-20
12884	2.04737e-12	Cl	1	9702.44A	-35.93	1.667202574688718e-20
12885	2.0725e-12	Cl	1	9584.80A	-35.93	1.667202574688718e-20
12886	9.46005e-15	C	3	209.983m	-35.93	1.667202574688718e-20
12887	1.70912e-11	Cl	6	1162.26A	-35.93	1.667202574688718e-20
12888	7.46706e-11	Fe	9	266.028A	-35.93	1.667202574688718e-20
12889	1.22586e-10	Ar	12	162.045A	-35.93	1.667202574688718e-20
12890	7.63841e-11	Fe	9	260.060A	-35.93	1.667202574688718e-20
12891	6.03157e-11	Mn	6	329.341A	-35.93	1.667202574688718e-20
12892	7.65068e-11	Fe	9	259.643A	-35.93	1.667202574688718e-20
12893	2.11462e-12	Cl	1	9393.86A	-35.93	1.667202574688718e-20
12894	8.919330000000001e-12	Cl	6	2227.12A	-35.93	1.667202574688718e-20
12895	2.95466e-11	Cl	6	672.310A	-35.93	1.667202574688718e-20
12896	6.70304e-12	Ca	7	2963.50A	-35.93	1.667202574688718e-20
12897	8.56083e-12	Cl	6	2320.39A	-35.93	1.667202574688718e-20
12898	7.71515e-11	Fe	9	257.473A	-35.93	1.667202574688718e-20
12899	9.14014e-15	Cl	6	217.332m	-35.93	1.667202574688718e-20
12900	2.98048e-15	Cl	6	666.485m	-35.93	1.667202574688718e-20
12901	2.13819e-11	Cl	6	929.031A	-35.93	1.667202574688718e-20
12902	7.52075e-13	Cl	6	2.64129m	-35.93	1.667202574688718e-20
12903	1.67267e-11	Cl	6	1187.59A	-35.93	1.667202574688718e-20
12904	8.55467e-12	Cl	6	2322.06A	-35.93	1.667202574688718e-20
12905	2.39035e-13	Cl	6	8.31029m	-35.93	1.667202574688718e-20
12906	8.551689999999999e-12	Cl	6	2322.87A	-35.93	1.667202574688718e-20
12907	7.802519999999999e-12	Cl	6	2545.90A	-35.93	1.667202574688718e-20
12908	1.69656e-11	Cl	6	1170.86A	-35.93	1.667202574688718e-20
12909	1.00484e-11	Cl	6	1976.87A	-35.93	1.667202574688718e-20
12910	8.7999e-12	Cl	6	2257.35A	-35.93	1.667202574688718e-20
12911	8.79374e-12	Cl	6	2258.93A	-35.93	1.667202574688718e-20
12912	1.67909e-12	C	3	1.18305m	-35.93	1.667202574688718e-20
12913	1.5162700000000002e-14	C	3	131.009m	-35.93	1.667202574688718e-20
12914	5.70265e-15	C	3	348.337m	-35.93	1.667202574688718e-20
12915	3.10542e-11	Ar	12	639.670A	-35.93	1.667202574688718e-20
12916	3.33466e-11	Ar	12	595.697A	-35.93	1.667202574688718e-20
12917	7.42853e-11	Fe	9	267.408A	-35.93	1.667202574688718e-20
12918	3.09295e-11	Ar	12	642.250A	-35.93	1.667202574688718e-20
12919	2.9749e-11	Ar	12	667.736A	-35.93	1.667202574688718e-20
12920	9.24203e-11	Ar	12	214.936A	-35.93	1.667202574688718e-20
12921	3.34714e-11	Ar	12	593.476A	-35.93	1.667202574688718e-20
12922	2.98737e-11	Ar	12	664.948A	-35.93	1.667202574688718e-20
12923	5.35038e-11	Ar	12	371.272A	-35.93	1.667202574688718e-20
12924	2.7085000000000002e-14	Ca	7	73.3412m	-35.93	1.667202574688718e-20
12925	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	1.667202574688718e-20
12926	3.64802e-12	Ca	7	5445.27A	-35.93	1.667202574688718e-20
12927	2.8429e-18	B	1	69.8739c	-35.93	1.667202574688718e-20
12928	4.8513e-18	B	1	40.9467c	-35.93	1.667202574688718e-20
12929	1.64096e-11	Ca	7	1210.54A	-35.93	1.667202574688718e-20
12930	9.13275e-11	Ar	12	217.508A	-35.93	1.667202574688718e-20
12931	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	1.667202574688718e-20
12932	2.41894e-12	Cl	1	8212.04A	-35.93	1.667202574688718e-20
12933	2.38374e-12	Cl	1	8333.31A	-35.93	1.667202574688718e-20
12934	2.37161e-12	Cl	1	8375.94A	-35.93	1.667202574688718e-20
12935	2.31649e-12	Cl	1	8575.25A	-35.93	1.667202574688718e-20
12936	2.31359e-12	Cl	1	8585.98A	-35.93	1.667202574688718e-20
12937	2.21997e-12	Cl	1	8948.06A	-35.93	1.667202574688718e-20
12938	2.17785e-12	Cl	1	9121.14A	-35.93	1.667202574688718e-20
12939	2.16112e-12	Cl	1	9191.73A	-35.93	1.667202574688718e-20
12940	1.24783e-13	Ar	12	15.9193m	-35.93	1.667202574688718e-20
12941	7.45082e-11	Fe	9	266.608A	-35.93	1.667202574688718e-20
12942	3.24465e-12	Ca	1	6122.22A	-35.93	1.667202574688718e-20
12943	1.54971e-13	C	3	12.8182m	-35.93	1.667202574688718e-20
12944	2.01572e-11	Ar	12	985.476A	-35.93	1.667202574688718e-20
12945	4.99062e-11	Ar	12	398.036A	-35.93	1.667202574688718e-20
12946	5.10867e-11	Ar	12	388.838A	-35.93	1.667202574688718e-20
12947	2.00325e-11	Ar	12	991.613A	-35.93	1.667202574688718e-20
12948	1.00423e-11	Cl	6	1978.08A	-35.93	1.667202574688718e-20
12949	7.42309e-11	Fe	9	267.604A	-35.93	1.667202574688718e-20
12950	2.59894e-13	B	3	7.64329m	-35.93	1.667202574688718e-20
12951	7.49387e-12	Be	1	2650.76A	-35.93	1.667202574688718e-20
12952	7.494060000000001e-12	Be	1	2650.70A	-35.93	1.667202574688718e-20
12953	7.49427e-12	Be	1	2650.62A	-35.93	1.667202574688718e-20
12954	7.49434e-12	Be	1	2650.60A	-35.93	1.667202574688718e-20
12955	7.49474e-12	Be	1	2650.45A	-35.93	1.667202574688718e-20
12956	1.33023e-10	Ar	8	149.331A	-35.93	1.667202574688718e-20
12957	2.60138e-13	B	3	7.63611m	-35.93	1.667202574688718e-20
12958	1.73786e-11	Be	2	1143.04A	-35.93	1.667202574688718e-20
12959	2.60671e-13	B	3	7.62051m	-35.93	1.667202574688718e-20
12960	4.0905199999999994e-12	Be	1	4856.21A	-35.93	1.667202574688718e-20
12961	3.8961e-12	Ar	12	5098.55A	-35.93	1.667202574688718e-20
12962	8.04089e-11	Ar	12	247.043A	-35.93	1.667202574688718e-20
12963	2.16797e-10	Ar	12	91.6270A	-35.93	1.667202574688718e-20
12964	2.16132e-10	Ar	12	91.9090A	-35.93	1.667202574688718e-20
12965	5.98145e-12	Be	1	3321.01A	-35.93	1.667202574688718e-20
12966	8.3599e-11	Ar	12	237.616A	-35.93	1.667202574688718e-20
12967	5.981319999999999e-12	Be	1	3321.08A	-35.93	1.667202574688718e-20
12968	7.62976e-11	Ar	8	260.355A	-35.93	1.667202574688718e-20
12969	5.98086e-12	Be	1	3321.34A	-35.93	1.667202574688718e-20
12970	4.36768e-12	Be	1	4548.05A	-35.93	1.667202574688718e-20
12971	4.36722e-12	Be	1	4548.54A	-35.93	1.667202574688718e-20
12972	4.09065e-12	Be	1	4856.06A	-35.93	1.667202574688718e-20
12973	1.33562e-10	Ar	8	148.728A	-35.93	1.667202574688718e-20
12974	8.96496e-11	Ar	12	221.579A	-35.93	1.667202574688718e-20
12975	1.0968200000000001e-10	Ar	12	181.109A	-35.93	1.667202574688718e-20
12976	1.09807e-10	Ar	12	180.903A	-35.93	1.667202574688718e-20
12977	1.69349e-12	C	1	1.17299m	-35.93	1.667202574688718e-20
12978	1.68163e-12	C	1	1.18126m	-35.93	1.667202574688718e-20
12979	1.5315e-12	C	1	1.29706m	-35.93	1.667202574688718e-20
12980	1.11264e-12	C	1	1.78534m	-35.93	1.667202574688718e-20
12981	1.11242e-12	C	1	1.78570m	-35.93	1.667202574688718e-20
12982	2.05997e-10	Ar	12	96.4310A	-35.93	1.667202574688718e-20
12983	2.05029e-10	Ar	12	96.8860A	-35.93	1.667202574688718e-20
12984	7.32285e-11	Fe	9	271.267A	-35.93	1.667202574688718e-20
12985	5.33001e-11	Fe	9	372.691A	-35.93	1.667202574688718e-20
12986	1.2516e-12	Cl	6	1.58712m	-35.93	1.667202574688718e-20
12987	1.12603e-12	Cl	6	1.76412m	-35.93	1.667202574688718e-20
12988	2.5994e-11	Cl	6	764.193A	-35.93	1.667202574688718e-20
12989	2.41777e-12	Ar	12	8216.03A	-35.93	1.667202574688718e-20
12990	1.0357e-12	Fe	9	1.91798m	-35.93	1.667202574688718e-20
12991	7.26803e-11	Ar	12	273.313A	-35.93	1.667202574688718e-20
12992	2.68377e-11	Cl	6	740.171A	-35.93	1.667202574688718e-20
12993	1.73786e-11	Be	2	1143.04A	-35.93	1.667202574688718e-20
12994	1.00393e-11	Cl	6	1978.67A	-35.93	1.667202574688718e-20
12995	1.28288e-11	Mn	6	1548.43A	-35.93	1.667202574688718e-20
12996	1.41368e-11	Mn	6	1405.16A	-35.93	1.667202574688718e-20
12997	1.18087e-12	Ar	12	1.68220m	-35.93	1.667202574688718e-20
12998	3.5991e-11	Cl	6	551.928A	-35.93	1.667202574688718e-20
12999	1.42223e-11	Mn	6	1396.71A	-35.93	1.667202574688718e-20
13000	1.49064e-12	Cl	6	1.33261m	-35.93	1.667202574688718e-20
13001	3.59864e-12	Ar	12	5519.98A	-35.93	1.667202574688718e-20
13002	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	1.667202574688718e-20
13003	4.09006e-12	Be	1	4856.77A	-35.93	1.667202574688718e-20
13004	8.4304e-11	Ar	12	235.629A	-35.93	1.667202574688718e-20
13005	1.3565e-12	Be	1	1.46440m	-35.93	1.667202574688718e-20
13006	1.35642e-12	Be	1	1.46448m	-35.93	1.667202574688718e-20
13007	1.35642e-12	Be	1	1.46448m	-35.93	1.667202574688718e-20
13008	8.7494e-11	Ar	12	227.038A	-35.93	1.667202574688718e-20
13009	4.65949e-16	Be	1	4263.23m	-35.93	1.667202574688718e-20
13010	9.3545e-11	Ar	12	212.352A	-35.93	1.667202574688718e-20
13011	1.1357700000000002e-10	Ar	12	174.898A	-35.93	1.667202574688718e-20
13012	1.1370200000000001e-10	Ar	12	174.706A	-35.93	1.667202574688718e-20
13013	1.43451e-10	Ar	12	138.476A	-35.93	1.667202574688718e-20
13014	1.4463200000000001e-10	Ar	12	137.345A	-35.93	1.667202574688718e-20
13015	1.47048e-10	Ar	12	135.088A	-35.93	1.667202574688718e-20
13016	1.73799e-11	Be	2	1142.96A	-35.93	1.667202574688718e-20
13017	1.44386e-12	Fe	1	1.37579m	-35.93	1.667202574688718e-20
13018	1.56372e-11	Li	2	1270.33A	-35.93	1.667202574688718e-20
13019	6.79555e-11	Fe	7	292.316A	-35.93	1.667202574688718e-20
13020	2.78539e-11	Ar	9	713.165A	-35.93	1.667202574688718e-20
13021	1.68695e-15	B	2	1177.54m	-35.93	1.667202574688718e-20
13022	2.30606e-11	Ar	9	861.401A	-35.93	1.667202574688718e-20
13023	2.07901e-11	Ar	9	955.475A	-35.93	1.667202574688718e-20
13024	1.93599e-11	Ar	9	1026.06A	-35.93	1.667202574688718e-20
13025	2.95583e-11	Ar	9	672.043A	-35.93	1.667202574688718e-20
13026	2.58576e-11	Ar	9	768.226A	-35.93	1.667202574688718e-20
13027	2.55834e-11	Ar	9	776.458A	-35.93	1.667202574688718e-20
13028	3.2089799999999995e-15	B	2	619.026m	-35.93	1.667202574688718e-20
13029	2.41532e-11	Ar	9	822.436A	-35.93	1.667202574688718e-20
13030	9.5633e-12	B	3	2077.15A	-35.93	1.667202574688718e-20
13031	9.56343e-12	B	3	2077.13A	-35.93	1.667202574688718e-20
13032	9.563889999999999e-12	B	3	2077.03A	-35.93	1.667202574688718e-20
13033	1.01667e-11	B	3	1953.87A	-35.93	1.667202574688718e-20
13034	1.0167e-11	B	3	1953.83A	-35.93	1.667202574688718e-20
13035	2.66058e-15	B	2	746.622m	-35.93	1.667202574688718e-20
13036	4.34753e-15	B	2	456.914m	-35.93	1.667202574688718e-20
13037	8.1436e-12	Ca	7	2439.27A	-35.93	1.667202574688718e-20
13038	1.18914e-10	Ca	10	167.049A	-35.93	1.667202574688718e-20
13039	1.30822e-10	Ca	10	151.843A	-35.93	1.667202574688718e-20
13040	2.82556e-12	B	2	7030.27A	-35.93	1.667202574688718e-20
13041	5.02682e-12	B	2	3951.70A	-35.93	1.667202574688718e-20
13042	1.6151499999999998e-10	Ca	10	122.988A	-35.93	1.667202574688718e-20
13043	5.0698300000000004e-12	B	2	3918.17A	-35.93	1.667202574688718e-20
13044	5.07417e-12	B	2	3914.82A	-35.93	1.667202574688718e-20
13045	5.70828e-12	B	2	3479.94A	-35.93	1.667202574688718e-20
13046	8.953880000000001e-12	B	2	2218.53A	-35.93	1.667202574688718e-20
13047	5.71094e-12	B	2	3478.32A	-35.93	1.667202574688718e-20
13048	1.29814e-10	Ca	10	153.022A	-35.93	1.667202574688718e-20
13049	1.6050700000000002e-10	Ca	10	123.761A	-35.93	1.667202574688718e-20
13050	1.60544e-10	Ca	10	123.732A	-35.93	1.667202574688718e-20
13051	1.18985e-10	Ca	10	166.949A	-35.93	1.667202574688718e-20
13052	8.272360000000001e-12	B	2	2401.31A	-35.93	1.667202574688718e-20
13053	1.01687e-11	B	3	1953.49A	-35.93	1.667202574688718e-20
13054	3.08972e-11	Ar	9	642.921A	-35.93	1.667202574688718e-20
13055	2.86267e-11	Ar	9	693.914A	-35.93	1.667202574688718e-20
13056	5.320399999999999e-18	Li	1	37.3364c	-35.93	1.667202574688718e-20
13057	9.89611e-16	Cl	15	2007.30m	-35.93	1.667202574688718e-20
13058	5.51627e-13	B	1	3.60106m	-35.93	1.667202574688718e-20
13059	5.51753e-13	B	1	3.60024m	-35.93	1.667202574688718e-20
13060	5.9982e-13	B	1	3.31174m	-35.93	1.667202574688718e-20
13061	5.99917e-13	B	1	3.31120m	-35.93	1.667202574688718e-20
13062	5.99946e-13	B	1	3.31104m	-35.93	1.667202574688718e-20
13063	8.95654e-12	B	2	2217.87A	-35.93	1.667202574688718e-20
13064	2.71964e-11	Ar	9	730.407A	-35.93	1.667202574688718e-20
13065	1.9874200000000002e-10	Ca	10	99.9510A	-35.93	1.667202574688718e-20
13066	1.9773500000000004e-10	Ca	10	100.460A	-35.93	1.667202574688718e-20
13067	1.1199e-11	B	2	1773.76A	-35.93	1.667202574688718e-20
13068	1.22273e-11	B	2	1624.60A	-35.93	1.667202574688718e-20
13069	1.31553e-14	P	15	151.000m	-35.93	1.667202574688718e-20
13070	1.51105e-18	Li	1	131.461c	-35.93	1.667202574688718e-20
13071	6.36681e-16	S	14	3120.00m	-35.93	1.667202574688718e-20
13072	7.59867e-11	Fe	9	261.420A	-35.93	1.667202574688718e-20
13073	7.42732e-11	Fe	9	267.451A	-35.93	1.667202574688718e-20
13074	1.25776e-15	B	1	1579.35m	-35.93	1.667202574688718e-20
13075	9.21962e-16	B	1	2154.59m	-35.93	1.667202574688718e-20
13076	1.99202e-11	B	2	997.202A	-35.93	1.667202574688718e-20
13077	7.41108e-11	Fe	9	268.037A	-35.93	1.667202574688718e-20
13078	2.21845e-12	Si	2	8954.20A	-35.93	1.667202574688718e-20
13079	1.79415e-11	B	2	1107.18A	-35.93	1.667202574688718e-20
13080	1.79383e-11	B	2	1107.38A	-35.93	1.667202574688718e-20
13081	1.29173e-11	B	2	1537.82A	-35.93	1.667202574688718e-20
13082	2.17973e-15	B	1	911.329m	-35.93	1.667202574688718e-20
13083	8.955710000000001e-12	B	2	2218.08A	-35.93	1.667202574688718e-20
13084	1.1890399999999998e-10	Ca	10	167.063A	-35.93	1.667202574688718e-20
13085	3.88913e-11	B	3	510.769A	-35.93	1.667202574688718e-20
13086	3.88848e-11	B	3	510.855A	-35.93	1.667202574688718e-20
13087	3.88845e-11	B	3	510.858A	-35.93	1.667202574688718e-20
13088	2.82473e-12	B	2	7032.33A	-35.93	1.667202574688718e-20
13089	6.85787e-13	B	2	2.89659m	-35.93	1.667202574688718e-20
13090	6.841e-13	B	2	2.90374m	-35.93	1.667202574688718e-20
13091	8.441860000000001e-19	Cl	1	235.309c	-35.93	1.667202574688718e-20
13092	2.50424e-11	Ca	7	793.234A	-35.93	1.667202574688718e-20
13093	6.13791e-14	Ca	7	32.3635m	-35.93	1.667202574688718e-20
13094	1.17308e-17	Na	1	16.9336c	-35.93	1.667202574688718e-20
13095	1.72913e-12	Ar	1	1.14881m	-35.93	1.667202574688718e-20
13096	7.29675e-19	P	1	272.237c	-35.93	1.667202574688718e-20
13097	4.33497e-11	Ca	9	458.237A	-35.93	1.667202574688718e-20
13098	1.97534e-18	Cl	1	100.562c	-35.93	1.667202574688718e-20
13099	2.0302e-12	Ar	1	9784.50A	-35.93	1.667202574688718e-20
13100	3.6794099999999996e-18	Cl	1	53.9881c	-35.93	1.667202574688718e-20
13101	3.05937e-18	K	1	64.9298c	-35.93	1.667202574688718e-20
13102	8.51974e-18	K	1	23.3158c	-35.93	1.667202574688718e-20
13103	1.6831099999999999e-18	K	1	118.022c	-35.93	1.667202574688718e-20
13104	6.93616e-11	Ca	9	286.390A	-35.93	1.667202574688718e-20
13105	5.48321e-18	Sc	1	36.2278c	-35.93	1.667202574688718e-20
13106	8.63546e-12	Ca	7	2300.34A	-35.93	1.667202574688718e-20
13107	7.38568e-14	Ca	7	26.8959m	-35.93	1.667202574688718e-20
13108	4.71269e-11	Ca	7	421.510A	-35.93	1.667202574688718e-20
13109	5.69143e-12	B	1	3490.24A	-35.93	1.667202574688718e-20
13110	6.75662e-16	K	17	2940.00m	-35.93	1.667202574688718e-20
13111	5.68925e-12	B	1	3491.58A	-35.93	1.667202574688718e-20
13112	3.5264e-12	B	1	5633.07A	-35.93	1.667202574688718e-20
13113	3.5262699999999997e-12	B	1	5633.27A	-35.93	1.667202574688718e-20
13114	8.242510000000001e-16	Cl	15	2410.00m	-35.93	1.667202574688718e-20
13115	1.97313e-12	B	1	1.00675m	-35.93	1.667202574688718e-20
13116	1.97307e-12	B	1	1.00678m	-35.93	1.667202574688718e-20
13117	1.24777e-14	Ca	7	159.200m	-35.93	1.667202574688718e-20
13118	2.27113e-12	Ar	9	8746.50A	-35.93	1.667202574688718e-20
13119	2.14125e-18	O	1	92.7702c	-35.93	1.667202574688718e-20
13120	1.94084e-19	N	1	1023.50c	-35.93	1.667202574688718e-20
13121	1.73121e-19	N	1	1147.43c	-35.93	1.667202574688718e-20
13122	1.0387300000000001e-19	N	1	1912.38c	-35.93	1.667202574688718e-20
13123	7.194400000000001e-18	Sc	1	27.6110c	-35.93	1.667202574688718e-20
13124	8.80579e-18	Sc	1	22.5584c	-35.93	1.667202574688718e-20
13125	6.81439e-13	B	2	2.91507m	-35.93	1.667202574688718e-20
13126	2.45128e-12	Ar	1	8103.69A	-35.93	1.667202574688718e-20
13127	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	1.667202574688718e-20
13128	9.94869e-19	Cl	1	199.669c	-35.93	1.667202574688718e-20
13129	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	1.667202574688718e-20
13130	8.32373e-11	Ca	9	238.648A	-35.93	1.667202574688718e-20
13131	2.44778e-12	Ar	1	8115.31A	-35.93	1.667202574688718e-20
13132	8.25945e-11	Ca	9	240.506A	-35.93	1.667202574688718e-20
13133	2.48115e-12	Ar	1	8006.16A	-35.93	1.667202574688718e-20
13134	1.90746e-11	Ca	9	1041.41A	-35.93	1.667202574688718e-20
13135	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	1.667202574688718e-20
13136	2.64723e-12	Ar	1	7503.87A	-35.93	1.667202574688718e-20
13137	2.65882e-12	Ar	1	7471.16A	-35.93	1.667202574688718e-20
13138	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	1.667202574688718e-20
13139	1.9729400000000003e-12	B	1	1.00684m	-35.93	1.667202574688718e-20
13140	5.07151e-12	B	2	3916.87A	-35.93	1.667202574688718e-20
13141	2.3579e-12	Ar	1	8424.65A	-35.93	1.667202574688718e-20
13142	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	1.667202574688718e-20
13143	2.15345e-12	Ar	1	9224.50A	-35.93	1.667202574688718e-20
13144	1.25982e-11	Ca	8	1576.77A	-35.93	1.667202574688718e-20
13145	2.12358e-12	Ar	1	9354.22A	-35.93	1.667202574688718e-20
13146	1.26421e-11	Ca	8	1571.29A	-35.93	1.667202574688718e-20
13147	2.05683e-12	Ar	1	9657.79A	-35.93	1.667202574688718e-20
13148	2.73128e-12	Ar	1	7272.94A	-35.93	1.667202574688718e-20
13149	2.35387e-18	Cl	1	84.3906c	-35.93	1.667202574688718e-20
13150	2.7794e-12	Ar	1	7147.04A	-35.93	1.667202574688718e-20
13151	4.43959e-18	Cl	1	44.7439c	-35.93	1.667202574688718e-20
13152	1.86419e-12	Cl	10	1.06558m	-35.93	1.667202574688718e-20
13153	6.98608e-11	Cl	10	284.344A	-35.93	1.667202574688718e-20
13154	2.12865e-10	Cl	10	93.3193A	-35.93	1.667202574688718e-20
13155	8.67444e-11	Cl	10	229.000A	-35.93	1.667202574688718e-20
13156	2.23597e-10	Cl	10	88.8403A	-35.93	1.667202574688718e-20
13157	1.43985e-17	Sc	2	13.7962c	-35.93	1.667202574688718e-20
13158	1.31827e-10	Ar	12	150.686A	-35.93	1.667202574688718e-20
13159	6.05265e-12	Ar	12	3281.95A	-35.93	1.667202574688718e-20
13160	2.60834e-11	Ar	12	761.575A	-35.93	1.667202574688718e-20
13161	1.49372e-11	Si	6	1329.86A	-35.93	1.667202574688718e-20
13162	2.97493e-12	Ar	1	6677.28A	-35.93	1.667202574688718e-20
13163	8.18008e-12	Cl	6	2428.39A	-35.93	1.667202574688718e-20
13164	2.27326e-11	Si	5	873.831A	-35.93	1.667202574688718e-20
13165	3.39419e-12	Ne	1	5852.49A	-35.93	1.667202574688718e-20
13166	3.3243e-12	Ne	1	5975.53A	-35.93	1.667202574688718e-20
13167	1.25936e-11	Si	6	1577.34A	-35.93	1.667202574688718e-20
13168	1.55485e-11	Si	6	1277.58A	-35.93	1.667202574688718e-20
13169	2.39937e-18	Mn	1	82.7904c	-35.93	1.667202574688718e-20
13170	1.58705e-11	Si	5	1251.66A	-35.93	1.667202574688718e-20
13171	3.72983e-11	Sc	7	532.583A	-35.93	1.667202574688718e-20
13172	1.57514e-11	Si	5	1261.12A	-35.93	1.667202574688718e-20
13173	1.53822e-11	Si	5	1291.39A	-35.93	1.667202574688718e-20
13174	1.43724e-11	Si	5	1382.12A	-35.93	1.667202574688718e-20
13175	1.14699e-11	Si	5	1731.87A	-35.93	1.667202574688718e-20
13176	1.91944e-18	Mn	1	103.491c	-35.93	1.667202574688718e-20
13177	1.36832e-18	Cr	1	145.174c	-35.93	1.667202574688718e-20
13178	2.62081e-11	Ar	12	757.950A	-35.93	1.667202574688718e-20
13179	1.4824000000000001e-18	Ti	1	134.002c	-35.93	1.667202574688718e-20
13180	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	1.667202574688718e-20
13181	2.85186e-12	Ar	1	6965.43A	-35.93	1.667202574688718e-20
13182	3.6585400000000006e-14	Fe	1	54.2961m	-35.93	1.667202574688718e-20
13183	1.7871400000000004e-14	Fe	1	111.152m	-35.93	1.667202574688718e-20
13184	9.28445e-19	Ti	1	213.954c	-35.93	1.667202574688718e-20
13185	3.04188e-18	Ti	1	65.3033c	-35.93	1.667202574688718e-20
13186	1.43952e-18	Mn	1	137.994c	-35.93	1.667202574688718e-20
13187	1.9156099999999998e-18	Cr	1	103.698c	-35.93	1.667202574688718e-20
13188	7.802680000000001e-18	V	1	25.4585c	-35.93	1.667202574688718e-20
13189	9.15907e-18	V	1	21.6883c	-35.93	1.667202574688718e-20
13190	1.11125e-17	V	1	17.8757c	-35.93	1.667202574688718e-20
13191	1.4835599999999998e-17	V	1	13.3897c	-35.93	1.667202574688718e-20
13192	1.85748e-17	V	1	10.6943c	-35.93	1.667202574688718e-20
13193	2.46285e-18	Cr	1	80.6564c	-35.93	1.667202574688718e-20
13194	1.69512e-11	Si	5	1171.86A	-35.93	1.667202574688718e-20
13195	1.6463e-11	Si	5	1206.61A	-35.93	1.667202574688718e-20
13196	1.54532e-11	Si	5	1285.46A	-35.93	1.667202574688718e-20
13197	8.9748e-11	Al	7	221.336A	-35.93	1.667202574688718e-20
13198	5.67424e-11	Al	6	350.081A	-35.93	1.667202574688718e-20
13199	6.22388e-11	Cl	12	319.165A	-35.93	1.667202574688718e-20
13200	3.33001e-11	Sc	7	596.528A	-35.93	1.667202574688718e-20
13201	7.56315e-11	Cl	12	262.648A	-35.93	1.667202574688718e-20
13202	3.71036e-11	Sc	7	535.378A	-35.93	1.667202574688718e-20
13203	9.96361e-11	Cl	12	199.370A	-35.93	1.667202574688718e-20
13204	1.7444e-11	Si	5	1138.76A	-35.93	1.667202574688718e-20
13205	1.25507e-11	Si	5	1582.74A	-35.93	1.667202574688718e-20
13206	1.73249e-11	Si	5	1146.58A	-35.93	1.667202574688718e-20
13207	1.69557e-11	Si	5	1171.55A	-35.93	1.667202574688718e-20
13208	3.12378e-11	Si	11	635.911A	-35.93	1.667202574688718e-20
13209	3.56114e-10	Si	11	55.7812A	-35.93	1.667202574688718e-20
13210	3.4699900000000003e-10	Si	11	57.2464A	-35.93	1.667202574688718e-20
13211	3.41557e-10	Si	11	58.1586A	-35.93	1.667202574688718e-20
13212	6.21079e-11	Cl	12	319.838A	-35.93	1.667202574688718e-20
13213	3.31787e-11	Sc	7	598.711A	-35.93	1.667202574688718e-20
13214	3.67822e-12	Ne	1	5400.56A	-35.93	1.667202574688718e-20
13215	2.37028e-14	Na	2	83.8065m	-35.93	1.667202574688718e-20
13216	3.71637e-11	Sc	7	534.512A	-35.93	1.667202574688718e-20
13217	4.3425599999999995e-14	Na	2	45.7436m	-35.93	1.667202574688718e-20
13218	7.685470000000001e-14	Na	2	25.8468m	-35.93	1.667202574688718e-20
13219	1.32695e-11	Al	6	1497.01A	-35.93	1.667202574688718e-20
13220	1.2474200000000002e-10	Cl	12	159.244A	-35.93	1.667202574688718e-20
13221	1.11337e-10	Cl	12	178.418A	-35.93	1.667202574688718e-20
13222	3.7379400000000005e-12	Al	6	5314.28A	-35.93	1.667202574688718e-20
13223	8.01133e-14	Na	2	24.7954m	-35.93	1.667202574688718e-20
13224	4.08299e-11	Sc	8	486.517A	-35.93	1.667202574688718e-20
13225	2.59368e-11	Cl	12	765.880A	-35.93	1.667202574688718e-20
13226	3.72382e-11	Sc	7	533.443A	-35.93	1.667202574688718e-20
13227	9.88601e-11	Cl	12	200.935A	-35.93	1.667202574688718e-20
13228	2.43061e-11	Si	5	817.262A	-35.93	1.667202574688718e-20
13229	2.4405e-18	Ti	1	81.3952c	-35.93	1.667202574688718e-20
13230	1.1025799999999999e-17	Sc	2	18.0164c	-35.93	1.667202574688718e-20
13231	3.39833e-11	Cl	10	584.537A	-35.93	1.667202574688718e-20
13232	8.68689e-11	V	8	228.672A	-35.93	1.667202574688718e-20
13233	1.36789e-11	V	12	1452.20A	-35.93	1.667202574688718e-20
13234	3.96934e-11	V	12	500.448A	-35.93	1.667202574688718e-20
13235	1.35446e-11	V	12	1466.60A	-35.93	1.667202574688718e-20
13236	3.95591e-11	V	12	502.147A	-35.93	1.667202574688718e-20
13237	2.60145e-11	V	12	763.592A	-35.93	1.667202574688718e-20
13238	2.0266e-12	Fe	1	9801.88A	-35.93	1.667202574688718e-20
13239	8.41673e-11	V	8	236.012A	-35.93	1.667202574688718e-20
13240	4.0947e-11	V	9	485.126A	-35.93	1.667202574688718e-20
13241	4.98852e-11	V	8	398.203A	-35.93	1.667202574688718e-20
13242	7.55339e-11	Fe	7	262.987A	-35.93	1.667202574688718e-20
13243	4.9045e-13	Na	2	4.05025m	-35.93	1.667202574688718e-20
13244	4.59121e-11	V	9	432.663A	-35.93	1.667202574688718e-20
13245	4.5778e-11	V	9	433.930A	-35.93	1.667202574688718e-20
13246	4.55921e-11	V	9	435.699A	-35.93	1.667202574688718e-20
13247	1.3432e-13	V	12	14.7889m	-35.93	1.667202574688718e-20
13248	3.97778e-11	V	12	499.386A	-35.93	1.667202574688718e-20
13249	1.37633e-11	V	12	1443.29A	-35.93	1.667202574688718e-20
13250	2.18767e-13	V	12	9.08018m	-35.93	1.667202574688718e-20
13251	3.9243e-13	Si	7	5.06191m	-35.93	1.667202574688718e-20
13252	1.11093e-12	Si	7	1.78810m	-35.93	1.667202574688718e-20
13253	6.58949e-11	Fe	7	301.457A	-35.93	1.667202574688718e-20
13254	6.60141e-11	Fe	7	300.912A	-35.93	1.667202574688718e-20
13255	8.75448e-12	Zn	2	2269.06A	-35.93	1.667202574688718e-20
13256	8.70458e-12	Zn	2	2282.07A	-35.93	1.667202574688718e-20
13257	3.21514e-14	Si	4	61.7840m	-35.93	1.667202574688718e-20
13258	7.67861e-12	Zn	2	2586.99A	-35.93	1.667202574688718e-20
13259	6.8031699999999996e-12	Zn	2	2919.88A	-35.93	1.667202574688718e-20
13260	6.79817e-11	Fe	7	292.203A	-35.93	1.667202574688718e-20
13261	6.79311e-12	Zn	2	2924.21A	-35.93	1.667202574688718e-20
13262	5.10953e-12	Zn	2	3887.72A	-35.93	1.667202574688718e-20
13263	1.6786000000000003e-10	Si	7	118.339A	-35.93	1.667202574688718e-20
13264	4.5458e-11	V	9	436.985A	-35.93	1.667202574688718e-20
13265	4.06449e-11	V	9	488.732A	-35.93	1.667202574688718e-20
13266	1.2717e-10	Cl	10	156.204A	-35.93	1.667202574688718e-20
13267	1.0152700000000001e-10	Cl	11	195.657A	-35.93	1.667202574688718e-20
13268	1.32364e-10	Cl	11	150.074A	-35.93	1.667202574688718e-20
13269	1.30526e-10	Cl	11	152.188A	-35.93	1.667202574688718e-20
13270	1.3348900000000001e-10	Cl	11	148.810A	-35.93	1.667202574688718e-20
13271	1.29606e-10	Cl	11	153.268A	-35.93	1.667202574688718e-20
13272	1.0159200000000003e-10	Cl	11	195.532A	-35.93	1.667202574688718e-20
13273	1.0455500000000001e-10	Cl	11	189.991A	-35.93	1.667202574688718e-20
13274	8.27548e-11	Cl	11	240.040A	-35.93	1.667202574688718e-20
13275	8.1771e-12	Cl	6	2429.28A	-35.93	1.667202574688718e-20
13276	8.57176e-11	Cl	11	231.743A	-35.93	1.667202574688718e-20
13277	7.69421e-11	Cl	11	258.174A	-35.93	1.667202574688718e-20
13278	7.9905e-11	Cl	11	248.601A	-35.93	1.667202574688718e-20
13279	7.45593e-11	Cl	11	266.425A	-35.93	1.667202574688718e-20
13280	1.5048400000000002e-18	Ti	1	132.004c	-35.93	1.667202574688718e-20
13281	3.50317e-11	Cl	10	567.042A	-35.93	1.667202574688718e-20
13282	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	1.667202574688718e-20
13283	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	1.667202574688718e-20
13284	1.3256899999999998e-10	Cl	11	149.842A	-35.93	1.667202574688718e-20
13285	8.91975e-11	Cl	12	222.702A	-35.93	1.667202574688718e-20
13286	3.4655e-15	Si	1	573.205m	-35.93	1.667202574688718e-20
13287	1.37897e-17	He	1	14.4053c	-35.93	1.667202574688718e-20
13288	3.1454e-15	Si	2	631.540m	-35.93	1.667202574688718e-20
13289	5.6070799999999996e-15	Si	1	354.275m	-35.93	1.667202574688718e-20
13290	1.45627e-12	Si	1	1.36407m	-35.93	1.667202574688718e-20
13291	8.9018e-11	Cl	12	223.151A	-35.93	1.667202574688718e-20
13292	7.56738e-11	Cl	12	262.501A	-35.93	1.667202574688718e-20
13293	1.13543e-18	Fe	1	174.951c	-35.93	1.667202574688718e-20
13294	1.51029e-12	Si	1	1.31527m	-35.93	1.667202574688718e-20
13295	1.49497e-12	Si	1	1.32876m	-35.93	1.667202574688718e-20
13296	4.7986e-19	Mn	1	413.964c	-35.93	1.667202574688718e-20
13297	9.596540000000001e-19	Mn	1	206.996c	-35.93	1.667202574688718e-20
13298	1.13159e-11	Al	4	1755.44A	-35.93	1.667202574688718e-20
13299	2.2405799999999997e-12	Sc	3	8865.75A	-35.93	1.667202574688718e-20
13300	2.24468e-11	Si	11	884.957A	-35.93	1.667202574688718e-20
13301	3.6490499999999994e-10	Si	11	54.4374A	-35.93	1.667202574688718e-20
13302	1.05277e-13	Na	2	18.8688m	-35.93	1.667202574688718e-20
13303	7.72431e-11	Ti	11	257.168A	-35.93	1.667202574688718e-20
13304	6.10011e-11	Ti	11	325.641A	-35.93	1.667202574688718e-20
13305	4.6659e-11	Ti	11	425.737A	-35.93	1.667202574688718e-20
13306	5.50965e-12	Sc	8	3605.40A	-35.93	1.667202574688718e-20
13307	1.1417200000000001e-12	Si	8	1.73987m	-35.93	1.667202574688718e-20
13308	2.6744899999999996e-13	Al	6	7.42740m	-35.93	1.667202574688718e-20
13309	7.57638e-13	Al	6	2.62189m	-35.93	1.667202574688718e-20
13310	8.72683e-13	Si	8	2.27625m	-35.93	1.667202574688718e-20
13311	1.43031e-10	Si	8	138.882A	-35.93	1.667202574688718e-20
13312	1.50274e-10	Si	8	132.188A	-35.93	1.667202574688718e-20
13313	1.5032399999999999e-10	Si	8	132.144A	-35.93	1.667202574688718e-20
13314	1.4189e-10	Si	8	139.999A	-35.93	1.667202574688718e-20
13315	1.41999e-10	Si	8	139.892A	-35.93	1.667202574688718e-20
13316	1.4913299999999998e-10	Si	8	133.200A	-35.93	1.667202574688718e-20
13317	1.23539e-13	Na	2	16.0795m	-35.93	1.667202574688718e-20
13318	5.49572e-12	Sc	8	3614.53A	-35.93	1.667202574688718e-20
13319	5.13124e-12	Si	8	3871.28A	-35.93	1.667202574688718e-20
13320	2.0749e-11	Si	8	957.370A	-35.93	1.667202574688718e-20
13321	6.55895e-12	Fe	2	3028.60A	-35.93	1.667202574688718e-20
13322	6.9738899999999995e-12	Fe	2	2848.41A	-35.93	1.667202574688718e-20
13323	9.98362e-14	Na	2	19.8971m	-35.93	1.667202574688718e-20
13324	4.08054e-11	Sc	8	486.810A	-35.93	1.667202574688718e-20
13325	4.01871e-11	Sc	8	494.299A	-35.93	1.667202574688718e-20
13326	1.0837e-12	Si	8	1.83302m	-35.93	1.667202574688718e-20
13327	2.33802e-11	Si	8	849.626A	-35.93	1.667202574688718e-20
13328	3.46684e-11	Sc	8	572.984A	-35.93	1.667202574688718e-20
13329	2.33842e-11	Si	8	849.482A	-35.93	1.667202574688718e-20
13330	9.8076e-12	Sc	8	2025.41A	-35.93	1.667202574688718e-20
13331	4.41292e-11	Si	8	450.143A	-35.93	1.667202574688718e-20
13332	5.53425e-12	Sc	8	3589.37A	-35.93	1.667202574688718e-20
13333	2.26689e-11	Si	8	876.288A	-35.93	1.667202574688718e-20
13334	1.02568e-11	Si	9	1936.71A	-35.93	1.667202574688718e-20
13335	6.00396e-12	Si	8	3308.56A	-35.93	1.667202574688718e-20
13336	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	1.667202574688718e-20
13337	1.39556e-10	Ar	12	142.340A	-35.93	1.667202574688718e-20
13338	4.2505199999999995e-12	Be	2	4673.42A	-35.93	1.667202574688718e-20
13339	4.2506e-12	Be	2	4673.33A	-35.93	1.667202574688718e-20
13340	4.55499e-12	Be	2	4361.03A	-35.93	1.667202574688718e-20
13341	4.55504e-12	Be	2	4360.99A	-35.93	1.667202574688718e-20
13342	4.555369999999999e-12	Be	2	4360.66A	-35.93	1.667202574688718e-20
13343	1.40737e-10	Ar	12	141.146A	-35.93	1.667202574688718e-20
13344	1.31117e-13	Be	2	15.1501m	-35.93	1.667202574688718e-20
13345	1.04873e-12	Cl	10	1.89414m	-35.93	1.667202574688718e-20
13346	6.27447e-11	Ar	12	316.592A	-35.93	1.667202574688718e-20
13347	7.28311e-11	Fe	9	272.747A	-35.93	1.667202574688718e-20
13348	7.38334e-11	Fe	9	269.044A	-35.93	1.667202574688718e-20
13349	5.95547e-11	Ar	12	333.550A	-35.93	1.667202574688718e-20
13350	5.71376e-11	Ar	12	347.660A	-35.93	1.667202574688718e-20
13351	5.5957e-11	Ar	12	354.995A	-35.93	1.667202574688718e-20
13352	4.25049e-12	Be	2	4673.45A	-35.93	1.667202574688718e-20
13353	1.43154e-10	Ar	12	138.763A	-35.93	1.667202574688718e-20
13354	2.01135e-10	Ar	12	98.7620A	-35.93	1.667202574688718e-20
13355	6.03277e-11	Ar	12	329.276A	-35.93	1.667202574688718e-20
13356	2.0210299999999998e-10	Ar	12	98.2890A	-35.93	1.667202574688718e-20
13357	2.129e-10	Ar	12	93.3040A	-35.93	1.667202574688718e-20
13358	3.1909099999999998e-12	Ar	12	6225.33A	-35.93	1.667202574688718e-20
13359	9.243839999999999e-12	Ar	12	2148.94A	-35.93	1.667202574688718e-20
13360	2.92734e-11	Ar	12	678.584A	-35.93	1.667202574688718e-20
13361	2.93982e-11	Ar	12	675.704A	-35.93	1.667202574688718e-20
13362	3.0943000000000003e-13	Be	2	6.41969m	-35.93	1.667202574688718e-20
13363	1.31278e-13	Be	2	15.1316m	-35.93	1.667202574688718e-20
13364	1.31165e-13	Be	2	15.1446m	-35.93	1.667202574688718e-20
13365	5.91472e-11	Ar	12	335.848A	-35.93	1.667202574688718e-20
13366	2.12236e-10	Ar	12	93.5960A	-35.93	1.667202574688718e-20
13367	3.68954e-11	Cl	10	538.400A	-35.93	1.667202574688718e-20
13368	1.29033e-10	Cl	10	153.948A	-35.93	1.667202574688718e-20
13369	5.52026e-12	Sc	8	3598.47A	-35.93	1.667202574688718e-20
13370	4.34179e-11	Si	8	457.518A	-35.93	1.667202574688718e-20
13371	3.5579e-10	Si	11	55.8320A	-35.93	1.667202574688718e-20
13372	4.40316e-13	Si	11	4.51141m	-35.93	1.667202574688718e-20
13373	4.92896e-13	Si	5	4.03015m	-35.93	1.667202574688718e-20
13374	1.7955e-11	Si	5	1106.34A	-35.93	1.667202574688718e-20
13375	1.74668e-11	Si	5	1137.27A	-35.93	1.667202574688718e-20
13376	1.6457e-11	Si	5	1207.05A	-35.93	1.667202574688718e-20
13377	1.58739e-11	Si	5	1251.39A	-35.93	1.667202574688718e-20
13378	1.35545e-11	Si	5	1465.53A	-35.93	1.667202574688718e-20
13379	6.72594e-13	Si	11	2.95341m	-35.93	1.667202574688718e-20
13380	4.44698e-11	Ti	11	446.695A	-35.93	1.667202574688718e-20
13381	3.27023e-12	Ne	1	6074.34A	-35.93	1.667202574688718e-20
13382	3.25852e-12	Ne	1	6096.16A	-35.93	1.667202574688718e-20
13383	1.45572e-11	Si	11	1364.58A	-35.93	1.667202574688718e-20
13384	5.5108699999999995e-12	Fe	2	3604.60A	-35.93	1.667202574688718e-20
13385	5.9158e-12	Fe	2	3357.87A	-35.93	1.667202574688718e-20
13386	1.49559e-10	Al	6	132.820A	-35.93	1.667202574688718e-20
13387	1.30434e-11	Si	5	1522.95A	-35.93	1.667202574688718e-20
13388	1.59459e-11	Si	5	1245.74A	-35.93	1.667202574688718e-20
13389	3.29427e-12	Ne	1	6030.00A	-35.93	1.667202574688718e-20
13390	8.59388e-11	Al	6	231.147A	-35.93	1.667202574688718e-20
13391	3.1911e-10	Si	11	62.2496A	-35.93	1.667202574688718e-20
13392	2.2365900000000003e-12	Sc	3	8881.59A	-35.93	1.667202574688718e-20
13393	2.24054e-12	Sc	3	8865.94A	-35.93	1.667202574688718e-20
13394	1.09231e-11	Al	4	1818.57A	-35.93	1.667202574688718e-20
13395	1.05597e-11	Al	4	1881.16A	-35.93	1.667202574688718e-20
13396	1.02446e-11	Al	4	1939.02A	-35.93	1.667202574688718e-20
13397	9.32235e-12	Al	4	2130.84A	-35.93	1.667202574688718e-20
13398	3.1517600000000004e-13	Al	4	6.30266m	-35.93	1.667202574688718e-20
13399	3.5123500000000003e-10	Si	11	56.5561A	-35.93	1.667202574688718e-20
13400	3.56677e-10	Si	11	55.6931A	-35.93	1.667202574688718e-20
13401	3.65792e-10	Si	11	54.3053A	-35.93	1.667202574688718e-20
13402	8.79372e-12	Si	11	2258.94A	-35.93	1.667202574688718e-20
13403	3.5034799999999997e-10	Si	11	56.6993A	-35.93	1.667202574688718e-20
13404	5.44401e-12	Si	11	3648.87A	-35.93	1.667202574688718e-20
13405	2.69694e-13	Na	2	7.36556m	-35.93	1.667202574688718e-20
13406	2.22968e-11	Si	8	890.910A	-35.93	1.667202574688718e-20
13407	1.2660700000000002e-10	Cl	12	156.898A	-35.93	1.667202574688718e-20
13408	7.61213e-11	Ti	11	260.958A	-35.93	1.667202574688718e-20
13409	6.33199e-11	Ti	11	313.716A	-35.93	1.667202574688718e-20
13410	1.70336e-10	Ti	12	116.619A	-35.93	1.667202574688718e-20
13411	7.75403e-12	Si	1	2561.82A	-35.93	1.667202574688718e-20
13412	2.58826e-11	Cl	12	767.484A	-35.93	1.667202574688718e-20
13413	1.1320200000000001e-10	Cl	12	175.478A	-35.93	1.667202574688718e-20
13414	7.74842e-12	Si	1	2563.68A	-35.93	1.667202574688718e-20
13415	2.61716e-13	Na	2	7.59008m	-35.93	1.667202574688718e-20
13416	7.38088e-11	Cl	12	269.134A	-35.93	1.667202574688718e-20
13417	7.39398e-11	Cl	12	268.657A	-35.93	1.667202574688718e-20
13418	8.73324e-11	Cl	12	227.458A	-35.93	1.667202574688718e-20
13419	5.42669e-12	Sc	8	3660.51A	-35.93	1.667202574688718e-20
13420	3.8127e-11	Si	8	521.008A	-35.93	1.667202574688718e-20
13421	2.23008e-11	Si	8	890.751A	-35.93	1.667202574688718e-20
13422	1.07556e-13	Sc	8	18.4690m	-35.93	1.667202574688718e-20
13423	3.01278e-11	Ti	11	659.340A	-35.93	1.667202574688718e-20
13424	3.10237e-11	Ti	11	640.300A	-35.93	1.667202574688718e-20
13425	3.21261e-11	Ti	11	618.327A	-35.93	1.667202574688718e-20
13426	4.78468e-11	Ti	11	415.168A	-35.93	1.667202574688718e-20
13427	4.79104e-11	Ti	11	414.617A	-35.93	1.667202574688718e-20
13428	9.35672e-14	Sc	8	21.2301m	-35.93	1.667202574688718e-20
13429	1.7036900000000005e-10	Ti	12	116.597A	-35.93	1.667202574688718e-20
13430	1.38177e-13	Na	2	14.3761m	-35.93	1.667202574688718e-20
13431	1.5730200000000003e-10	Ti	11	126.282A	-35.93	1.667202574688718e-20
13432	1.81603e-13	Na	2	10.9384m	-35.93	1.667202574688718e-20
13433	2.03571e-13	Na	2	9.75801m	-35.93	1.667202574688718e-20
13434	1.8378400000000002e-10	Ti	12	108.086A	-35.93	1.667202574688718e-20
13435	7.02943e-12	Fe	2	2825.90A	-35.93	1.667202574688718e-20
13436	1.82064e-10	Ti	12	109.107A	-35.93	1.667202574688718e-20
13437	1.7051300000000001e-10	Ti	12	116.498A	-35.93	1.667202574688718e-20
13438	6.614489999999999e-12	Fe	2	3003.17A	-35.93	1.667202574688718e-20
13439	6.95026e-11	Al	7	285.809A	-35.93	1.667202574688718e-20
13440	1.7168300000000002e-10	S	10	115.704A	-35.93	1.667202574688718e-20
13441	9.00058e-11	Al	7	220.702A	-35.93	1.667202574688718e-20
13442	2.16437e-11	Fe	9	917.796A	-35.93	1.667202574688718e-20
13443	8.18321e-11	Si	10	242.747A	-35.93	1.667202574688718e-20
13444	5.58541e-13	P	8	3.55649m	-35.93	1.667202574688718e-20
13445	9.59962e-11	Si	10	206.930A	-35.93	1.667202574688718e-20
13446	1.72999e-11	Sc	3	1148.24A	-35.93	1.667202574688718e-20
13447	1.07212e-10	P	8	185.282A	-35.93	1.667202574688718e-20
13448	2.39944e-11	Si	10	827.878A	-35.93	1.667202574688718e-20
13449	4.99176e-11	Sc	10	397.945A	-35.93	1.667202574688718e-20
13450	5.44434e-15	Sc	2	364.864m	-35.93	1.667202574688718e-20
13451	4.39874e-11	Si	10	451.595A	-35.93	1.667202574688718e-20
13452	2.30839e-11	Fe	9	860.531A	-35.93	1.667202574688718e-20
13453	1.57696e-11	Fe	9	1259.67A	-35.93	1.667202574688718e-20
13454	1.67719e-11	Fe	9	1184.39A	-35.93	1.667202574688718e-20
13455	1.28616e-11	Fe	7	1544.48A	-35.93	1.667202574688718e-20
13456	1.68264e-11	Fe	9	1180.55A	-35.93	1.667202574688718e-20
13457	1.60696e-11	Sc	10	1236.16A	-35.93	1.667202574688718e-20
13458	1.0515100000000001e-14	Sc	2	188.913m	-35.93	1.667202574688718e-20
13459	2.0714299999999998e-12	S	10	9589.71A	-35.93	1.667202574688718e-20
13460	4.42939e-11	Si	10	448.470A	-35.93	1.667202574688718e-20
13461	1.8627999999999998e-10	P	8	106.638A	-35.93	1.667202574688718e-20
13462	5.86846e-12	Fe	2	3384.95A	-35.93	1.667202574688718e-20
13463	5.858469999999999e-12	Fe	2	3390.73A	-35.93	1.667202574688718e-20
13464	5.45354e-12	Fe	2	3642.49A	-35.93	1.667202574688718e-20
13465	1.05211e-14	Ne	3	188.806m	-35.93	1.667202574688718e-20
13466	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	1.667202574688718e-20
13467	3.98458e-11	Si	10	498.533A	-35.93	1.667202574688718e-20
13468	8.41908e-13	Fe	2	2.35946m	-35.93	1.667202574688718e-20
13469	1.5731e-12	P	8	1.26276m	-35.93	1.667202574688718e-20
13470	2.02015e-11	Fe	9	983.315A	-35.93	1.667202574688718e-20
13471	2.12039e-11	Fe	9	936.831A	-35.93	1.667202574688718e-20
13472	1.60492e-14	Ne	9	123.772m	-35.93	1.667202574688718e-20
13473	6.40799e-11	Ne	3	309.995A	-35.93	1.667202574688718e-20
13474	6.40738e-11	Ne	3	310.025A	-35.93	1.667202574688718e-20
13475	1.69236e-11	Fe	9	1173.77A	-35.93	1.667202574688718e-20
13476	1.70492e-11	Fe	9	1165.12A	-35.93	1.667202574688718e-20
13477	4.39856e-11	Si	10	451.613A	-35.93	1.667202574688718e-20
13478	2.09852e-11	Fe	9	946.592A	-35.93	1.667202574688718e-20
13479	1.0357200000000002e-12	Fe	2	1.91794m	-35.93	1.667202574688718e-20
13480	1.9166099999999998e-13	Ne	9	10.3644m	-35.93	1.667202574688718e-20
13481	2.34798e-11	Fe	9	846.022A	-35.93	1.667202574688718e-20
13482	4.15999e-12	Fe	9	4775.13A	-35.93	1.667202574688718e-20
13483	1.99284e-11	Fe	9	996.792A	-35.93	1.667202574688718e-20
13484	3.39086e-12	Fe	2	5858.24A	-35.93	1.667202574688718e-20
13485	1.02806e-12	Fe	2	1.93222m	-35.93	1.667202574688718e-20
13486	1.66883e-11	Sc	10	1190.32A	-35.93	1.667202574688718e-20
13487	2.10824e-11	Fe	9	942.228A	-35.93	1.667202574688718e-20
13488	5.18275e-11	Fe	9	383.280A	-35.93	1.667202574688718e-20
13489	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	1.667202574688718e-20
13490	4.71972e-12	Fe	2	4208.82A	-35.93	1.667202574688718e-20
13491	2.14224e-11	Fe	9	927.273A	-35.93	1.667202574688718e-20
13492	2.82601e-11	S	10	702.915A	-35.93	1.667202574688718e-20
13493	2.8542e-11	Sc	10	695.972A	-35.93	1.667202574688718e-20
13494	1.27041e-12	Fe	2	1.56363m	-35.93	1.667202574688718e-20
13495	8.09268e-13	Fe	2	2.45462m	-35.93	1.667202574688718e-20
13496	6.90407e-11	Ne	3	287.721A	-35.93	1.667202574688718e-20
13497	2.33571e-11	Fe	9	850.468A	-35.93	1.667202574688718e-20
13498	7.12952e-11	Si	10	278.623A	-35.93	1.667202574688718e-20
13499	2.12081e-11	Fe	9	936.646A	-35.93	1.667202574688718e-20
13500	7.61094e-11	Fe	9	260.999A	-35.93	1.667202574688718e-20
13501	2.13705e-11	Fe	9	929.526A	-35.93	1.667202574688718e-20
13502	2.32067e-11	Fe	9	855.980A	-35.93	1.667202574688718e-20
13503	1.00263e-12	Fe	9	1.98123m	-35.93	1.667202574688718e-20
13504	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	1.667202574688718e-20
13505	7.12934e-11	Si	10	278.630A	-35.93	1.667202574688718e-20
13506	2.74175e-12	Ne	1	7245.17A	-35.93	1.667202574688718e-20
13507	1.90479e-11	Fe	9	1042.87A	-35.93	1.667202574688718e-20
13508	2.45773e-12	Ne	1	8082.46A	-35.93	1.667202574688718e-20
13509	1.72117e-11	Fe	9	1154.13A	-35.93	1.667202574688718e-20
13510	2.14812e-11	Fe	9	924.737A	-35.93	1.667202574688718e-20
13511	2.13556e-11	Fe	9	930.177A	-35.93	1.667202574688718e-20
13512	4.4332e-12	Fe	9	4480.84A	-35.93	1.667202574688718e-20
13513	5.65123e-11	S	11	351.507A	-35.93	1.667202574688718e-20
13514	3.57846e-11	S	11	555.112A	-35.93	1.667202574688718e-20
13515	3.47828e-11	S	11	571.100A	-35.93	1.667202574688718e-20
13516	1.23841e-11	S	11	1604.03A	-35.93	1.667202574688718e-20
13517	3.07825e-12	Sc	10	6453.16A	-35.93	1.667202574688718e-20
13518	5.00526e-11	Fe	9	396.872A	-35.93	1.667202574688718e-20
13519	7.8911e-11	S	11	251.732A	-35.93	1.667202574688718e-20
13520	4.41282e-11	S	11	450.153A	-35.93	1.667202574688718e-20
13521	6.94857e-11	S	11	285.878A	-35.93	1.667202574688718e-20
13522	1.05921e-11	S	11	1875.40A	-35.93	1.667202574688718e-20
13523	5.18888e-11	Fe	9	382.828A	-35.93	1.667202574688718e-20
13524	1.64125e-13	Fe	9	12.1032m	-35.93	1.667202574688718e-20
13525	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	1.667202574688718e-20
13526	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	1.667202574688718e-20
13527	1.49959e-11	Sc	10	1324.66A	-35.93	1.667202574688718e-20
13528	4.87638e-12	Fe	2	4073.61A	-35.93	1.667202574688718e-20
13529	2.34942e-11	S	11	845.503A	-35.93	1.667202574688718e-20
13530	1.10343e-13	Ne	9	18.0024m	-35.93	1.667202574688718e-20
13531	3.48686e-11	S	11	569.695A	-35.93	1.667202574688718e-20
13532	4.96128e-11	Fe	9	400.389A	-35.93	1.667202574688718e-20
13533	8.60364e-14	S	11	23.0884m	-35.93	1.667202574688718e-20
13534	2.24847e-11	S	11	883.464A	-35.93	1.667202574688718e-20
13535	2.34865e-11	S	11	845.782A	-35.93	1.667202574688718e-20
13536	3.48609e-11	S	11	569.821A	-35.93	1.667202574688718e-20
13537	4.78706e-11	Sc	10	414.962A	-35.93	1.667202574688718e-20
13538	2.23987e-11	S	11	886.857A	-35.93	1.667202574688718e-20
13539	2.34005e-11	S	11	848.891A	-35.93	1.667202574688718e-20
13540	3.47749e-11	S	11	571.231A	-35.93	1.667202574688718e-20
13541	1.00204e-12	S	11	1.98241m	-35.93	1.667202574688718e-20
13542	1.13744e-11	S	11	1746.42A	-35.93	1.667202574688718e-20
13543	2.24925e-11	S	11	883.160A	-35.93	1.667202574688718e-20
13544	9.378560000000001e-14	S	11	21.1807m	-35.93	1.667202574688718e-20
13545	6.95795e-11	S	11	285.493A	-35.93	1.667202574688718e-20
13546	6.537180000000001e-14	Fe	10	30.3869m	-35.93	1.667202574688718e-20
13547	2.12584e-11	Fe	9	934.430A	-35.93	1.667202574688718e-20
13548	7.14017e-11	P	8	278.207A	-35.93	1.667202574688718e-20
13549	7.54714e-11	Fe	9	263.205A	-35.93	1.667202574688718e-20
13550	7.53487e-11	Fe	9	263.634A	-35.93	1.667202574688718e-20
13551	4.58264e-11	S	11	433.472A	-35.93	1.667202574688718e-20
13552	1.20356e-10	S	10	165.048A	-35.93	1.667202574688718e-20
13553	7.34728e-11	Fe	9	270.365A	-35.93	1.667202574688718e-20
13554	1.66236e-11	Sc	10	1194.96A	-35.93	1.667202574688718e-20
13555	1.72058e-11	Sc	3	1154.52A	-35.93	1.667202574688718e-20
13556	3.63714e-11	Sc	10	546.156A	-35.93	1.667202574688718e-20
13557	1.77041e-10	P	8	112.202A	-35.93	1.667202574688718e-20
13558	1.70885e-11	Sc	3	1162.44A	-35.93	1.667202574688718e-20
13559	1.69984e-11	Sc	3	1168.61A	-35.93	1.667202574688718e-20
13560	5.192e-13	Sc	10	3.82598m	-35.93	1.667202574688718e-20
13561	9.52878e-11	Si	10	208.468A	-35.93	1.667202574688718e-20
13562	1.78829e-15	Si	10	1110.81m	-35.93	1.667202574688718e-20
13563	4.59202e-11	S	11	432.587A	-35.93	1.667202574688718e-20
13564	6.83189e-11	S	11	290.761A	-35.93	1.667202574688718e-20
13565	6.93207e-11	S	11	286.559A	-35.93	1.667202574688718e-20
13566	8.0695e-11	S	11	246.167A	-35.93	1.667202574688718e-20
13567	5.72251e-14	S	11	34.7128m	-35.93	1.667202574688718e-20
13568	5.44434e-14	S	11	36.4865m	-35.93	1.667202574688718e-20
13569	1.22903e-11	S	11	1616.27A	-35.93	1.667202574688718e-20
13570	4.98902e-11	Fe	9	398.164A	-35.93	1.667202574688718e-20
13571	1.46413e-11	Sc	10	1356.74A	-35.93	1.667202574688718e-20
13572	4.97645e-11	Fe	9	399.169A	-35.93	1.667202574688718e-20
13573	1.22981e-11	S	11	1615.25A	-35.93	1.667202574688718e-20
13574	2.82449e-11	Fe	9	703.294A	-35.93	1.667202574688718e-20
13575	3.35905e-11	S	11	591.371A	-35.93	1.667202574688718e-20
13576	4.96673e-11	Fe	9	399.950A	-35.93	1.667202574688718e-20
13577	3.35933e-11	S	11	591.322A	-35.93	1.667202574688718e-20
13578	3.35361e-11	S	11	592.330A	-35.93	1.667202574688718e-20
13579	1.45765e-11	Sc	10	1362.77A	-35.93	1.667202574688718e-20
13580	6.65641e-13	Ne	9	2.98426m	-35.93	1.667202574688718e-20
13581	1.73529e-10	S	10	114.473A	-35.93	1.667202574688718e-20
13582	8.58325e-11	Fe	9	231.433A	-35.93	1.667202574688718e-20
13583	1.22206e-11	Ni	11	1625.49A	-35.93	1.667202574688718e-20
13584	1.3430100000000003e-10	K	9	147.910A	-35.93	1.667202574688718e-20
13585	2.61764e-10	K	12	75.8868A	-35.93	1.667202574688718e-20
13586	9.65377e-11	K	9	205.769A	-35.93	1.667202574688718e-20
13587	3.35007e-11	Fe	8	592.956A	-35.93	1.667202574688718e-20
13588	3.32403e-11	Fe	8	597.601A	-35.93	1.667202574688718e-20
13589	3.31207e-11	Fe	8	599.759A	-35.93	1.667202574688718e-20
13590	2.27412e-11	Fe	8	873.501A	-35.93	1.667202574688718e-20
13591	1.06867e-10	K	9	185.881A	-35.93	1.667202574688718e-20
13592	2.39025e-11	Fe	8	831.063A	-35.93	1.667202574688718e-20
13593	3.47699e-11	Fe	8	571.312A	-35.93	1.667202574688718e-20
13594	5.12725e-11	Fe	8	387.429A	-35.93	1.667202574688718e-20
13595	5.22611e-11	Fe	8	380.100A	-35.93	1.667202574688718e-20
13596	1.38793e-11	Ni	11	1431.23A	-35.93	1.667202574688718e-20
13597	1.15103e-10	K	12	172.580A	-35.93	1.667202574688718e-20
13598	1.34275e-10	K	9	147.939A	-35.93	1.667202574688718e-20
13599	1.6404599999999998e-10	K	9	121.091A	-35.93	1.667202574688718e-20
13600	9.98279e-13	Fe	2	1.98987m	-35.93	1.667202574688718e-20
13601	4.29304e-11	K	12	462.713A	-35.93	1.667202574688718e-20
13602	1.48488e-10	K	12	133.778A	-35.93	1.667202574688718e-20
13603	1.03056e-10	K	12	192.754A	-35.93	1.667202574688718e-20
13604	2.49718e-10	K	12	79.5477A	-35.93	1.667202574688718e-20
13605	8.15466e-11	K	12	243.596A	-35.93	1.667202574688718e-20
13606	3.1406400000000002e-12	K	12	6324.97A	-35.93	1.667202574688718e-20
13607	4.9681099999999995e-12	K	12	3998.40A	-35.93	1.667202574688718e-20
13608	1.5162799999999998e-10	K	12	131.008A	-35.93	1.667202574688718e-20
13609	1.3502200000000003e-10	K	9	147.120A	-35.93	1.667202574688718e-20
13610	1.82743e-12	K	12	1.08702m	-35.93	1.667202574688718e-20
13611	3.97906e-11	K	12	499.225A	-35.93	1.667202574688718e-20
13612	1.09286e-10	K	12	181.766A	-35.93	1.667202574688718e-20
13613	3.79637e-11	K	12	523.249A	-35.93	1.667202574688718e-20
13614	1.0869799999999999e-10	K	12	182.749A	-35.93	1.667202574688718e-20
13615	1.0761399999999999e-10	K	9	184.590A	-35.93	1.667202574688718e-20
13616	1.23622e-11	Fe	8	1606.87A	-35.93	1.667202574688718e-20
13617	6.80102e-11	Fe	8	292.081A	-35.93	1.667202574688718e-20
13618	2.18672e-11	Fe	8	908.415A	-35.93	1.667202574688718e-20
13619	2.2394099999999996e-10	Mg	9	88.7038A	-35.93	1.667202574688718e-20
13620	2.14992e-12	Ni	11	9239.61A	-35.93	1.667202574688718e-20
13621	2.28882e-10	Be	3	86.7890A	-35.93	1.667202574688718e-20
13622	2.36863e-10	Mg	9	83.8646A	-35.93	1.667202574688718e-20
13623	2.2758700000000004e-10	Be	3	87.2830A	-35.93	1.667202574688718e-20
13624	4.75015e-11	K	8	418.186A	-35.93	1.667202574688718e-20
13625	2.2746900000000003e-10	Be	3	87.3283A	-35.93	1.667202574688718e-20
13626	2.27306e-12	Fe	2	8739.07A	-35.93	1.667202574688718e-20
13627	2.1438400000000003e-12	O	1	9265.83A	-35.93	1.667202574688718e-20
13628	9.6495e-11	K	9	205.860A	-35.93	1.667202574688718e-20
13629	5.03242e-12	O	1	3947.29A	-35.93	1.667202574688718e-20
13630	1.84392e-13	Be	3	10.7729m	-35.93	1.667202574688718e-20
13631	6.9942e-13	Mn	8	2.84013m	-35.93	1.667202574688718e-20
13632	7.78388e-11	Ni	11	255.200A	-35.93	1.667202574688718e-20
13633	2.61595e-10	Be	3	75.9358A	-35.93	1.667202574688718e-20
13634	2.0516299999999997e-10	Mg	9	96.8228A	-35.93	1.667202574688718e-20
13635	1.48649e-12	Fe	2	1.33633m	-35.93	1.667202574688718e-20
13636	1.3134200000000003e-10	Mg	5	151.242A	-35.93	1.667202574688718e-20
13637	5.09269e-12	Mg	9	3900.58A	-35.93	1.667202574688718e-20
13638	2.5346e-10	Be	3	78.3730A	-35.93	1.667202574688718e-20
13639	7.74924e-13	Mg	9	2.56341m	-35.93	1.667202574688718e-20
13640	2.56258e-10	Be	3	77.5174A	-35.93	1.667202574688718e-20
13641	4.97343e-13	Mg	5	3.99412m	-35.93	1.667202574688718e-20
13642	2.5626099999999996e-10	Be	3	77.5165A	-35.93	1.667202574688718e-20
13643	7.52275e-11	Ni	11	264.058A	-35.93	1.667202574688718e-20
13644	2.56259e-10	Be	3	77.5171A	-35.93	1.667202574688718e-20
13645	3.42106e-11	K	8	580.653A	-35.93	1.667202574688718e-20
13646	2.05431e-12	Fe	2	9669.66A	-35.93	1.667202574688718e-20
13647	1.29218e-11	Mg	9	1537.28A	-35.93	1.667202574688718e-20
13648	4.5269e-11	Fe	8	438.809A	-35.93	1.667202574688718e-20
13649	9.6487e-11	K	9	205.877A	-35.93	1.667202574688718e-20
13650	1.63299e-10	K	9	121.645A	-35.93	1.667202574688718e-20
13651	4.45897e-11	Mn	12	445.494A	-35.93	1.667202574688718e-20
13652	1.02654e-11	Si	9	1935.10A	-35.93	1.667202574688718e-20
13653	5.72499e-11	S	11	346.978A	-35.93	1.667202574688718e-20
13654	7.21931e-11	Fe	9	275.157A	-35.93	1.667202574688718e-20
13655	4.93636e-11	Sc	10	402.411A	-35.93	1.667202574688718e-20
13656	5.17115e-11	S	10	384.140A	-35.93	1.667202574688718e-20
13657	4.99662e-11	S	10	397.558A	-35.93	1.667202574688718e-20
13658	4.43815e-11	S	10	447.584A	-35.93	1.667202574688718e-20
13659	7.31954e-11	Fe	9	271.389A	-35.93	1.667202574688718e-20
13660	2.69167e-11	S	10	737.998A	-35.93	1.667202574688718e-20
13661	2.7988e-11	Sc	10	709.748A	-35.93	1.667202574688718e-20
13662	6.42338e-14	Ne	9	30.9253m	-35.93	1.667202574688718e-20
13663	2.68887e-11	S	10	738.767A	-35.93	1.667202574688718e-20
13664	6.99617e-13	S	10	2.83933m	-35.93	1.667202574688718e-20
13665	1.21727e-10	S	10	163.188A	-35.93	1.667202574688718e-20
13666	5.30829e-11	S	10	374.216A	-35.93	1.667202574688718e-20
13667	1.8250900000000002e-10	S	10	108.841A	-35.93	1.667202574688718e-20
13668	1.8030000000000001e-10	S	10	110.175A	-35.93	1.667202574688718e-20
13669	6.18033e-15	Ne	3	321.414m	-35.93	1.667202574688718e-20
13670	7.32499e-11	Fe	9	271.187A	-35.93	1.667202574688718e-20
13671	9.7422e-13	Sc	10	2.03901m	-35.93	1.667202574688718e-20
13672	5.13376e-11	S	10	386.938A	-35.93	1.667202574688718e-20
13673	4.57529e-11	S	10	434.168A	-35.93	1.667202574688718e-20
13674	4.50096e-12	Fe	2	4413.39A	-35.93	1.667202574688718e-20
13675	2.82881e-11	S	10	702.219A	-35.93	1.667202574688718e-20
13676	2.16453e-11	Fe	9	917.727A	-35.93	1.667202574688718e-20
13677	3.55009e-13	Ne	9	5.59548m	-35.93	1.667202574688718e-20
13678	1.12917e-10	Si	10	175.921A	-35.93	1.667202574688718e-20
13679	2.15196e-11	Fe	9	923.085A	-35.93	1.667202574688718e-20
13680	1.73893e-10	S	10	114.234A	-35.93	1.667202574688718e-20
13681	9.97786e-11	Si	10	199.085A	-35.93	1.667202574688718e-20
13682	2.36439e-11	Fe	9	840.151A	-35.93	1.667202574688718e-20
13683	1.0742600000000001e-12	Fe	2	1.84914m	-35.93	1.667202574688718e-20
13684	1.7131999999999998e-10	S	10	115.950A	-35.93	1.667202574688718e-20
13685	2.1368e-11	Fe	9	929.638A	-35.93	1.667202574688718e-20
13686	1.12922e-10	Si	10	175.913A	-35.93	1.667202574688718e-20
13687	1.11828e-10	P	9	177.634A	-35.93	1.667202574688718e-20
13688	7.09007e-11	P	9	280.173A	-35.93	1.667202574688718e-20
13689	1.20034e-12	Si	10	1.65491m	-35.93	1.667202574688718e-20
13690	1.8052900000000004e-10	S	10	110.035A	-35.93	1.667202574688718e-20
13691	1.27087e-10	Si	10	156.307A	-35.93	1.667202574688718e-20
13692	2.18077e-11	Fe	9	910.890A	-35.93	1.667202574688718e-20
13693	1.27212e-10	Si	10	156.153A	-35.93	1.667202574688718e-20
13694	2.35212e-11	Fe	9	844.535A	-35.93	1.667202574688718e-20
13695	5.81381e-11	Ne	3	341.677A	-35.93	1.667202574688718e-20
13696	2.58308e-13	Ne	9	7.69021m	-35.93	1.667202574688718e-20
13697	6.26819e-11	P	9	316.909A	-35.93	1.667202574688718e-20
13698	6.42919e-11	P	9	308.973A	-35.93	1.667202574688718e-20
13699	6.55415e-11	P	9	303.082A	-35.93	1.667202574688718e-20
13700	5.81319e-11	Ne	3	341.714A	-35.93	1.667202574688718e-20
13701	2.51944e-11	Si	10	788.446A	-35.93	1.667202574688718e-20
13702	7.8697e-10	Sc	13	25.2417A	-35.93	1.667202574688718e-20
13703	5.835419999999999e-12	Fe	2	3404.12A	-35.93	1.667202574688718e-20
13704	8.2318e-11	Si	10	241.314A	-35.93	1.667202574688718e-20
13705	1.82738e-10	S	10	108.704A	-35.93	1.667202574688718e-20
13706	8.70279e-11	P	9	228.254A	-35.93	1.667202574688718e-20
13707	1.1131e-10	P	9	178.461A	-35.93	1.667202574688718e-20
13708	1.1121899999999998e-10	P	9	178.607A	-35.93	1.667202574688718e-20
13709	2.47028e-11	Si	10	804.138A	-35.93	1.667202574688718e-20
13710	6.40905e-11	Ne	3	309.944A	-35.93	1.667202574688718e-20
13711	7.189939999999998e-10	Sc	13	27.6281A	-35.93	1.667202574688718e-20
13712	9.6613e-11	Si	10	205.609A	-35.93	1.667202574688718e-20
13713	1.1021799999999998e-10	P	9	180.229A	-35.93	1.667202574688718e-20
13714	1.097e-10	P	9	181.080A	-35.93	1.667202574688718e-20
13715	8.5411e-11	P	9	232.575A	-35.93	1.667202574688718e-20
13716	9.64879e-11	Si	10	205.875A	-35.93	1.667202574688718e-20
13717	8.54183e-11	P	9	232.555A	-35.93	1.667202574688718e-20
13718	6.92909e-11	P	9	286.682A	-35.93	1.667202574688718e-20
13719	6.39317e-11	P	9	310.714A	-35.93	1.667202574688718e-20
13720	8.23237e-11	Si	10	241.297A	-35.93	1.667202574688718e-20
13721	7.74924e-15	S	11	256.341m	-35.93	1.667202574688718e-20
13722	4.68022e-12	Fe	2	4244.34A	-35.93	1.667202574688718e-20
13723	4.71589e-11	S	11	421.224A	-35.93	1.667202574688718e-20
13724	1.41699e-11	Si	10	1401.88A	-35.93	1.667202574688718e-20
13725	7.90224e-13	Si	10	2.51378m	-35.93	1.667202574688718e-20
13726	5.76225e-15	Si	10	344.734m	-35.93	1.667202574688718e-20
13727	6.25879e-11	P	11	317.385A	-35.93	1.667202574688718e-20
13728	2.9862e-12	Ne	1	6652.09A	-35.93	1.667202574688718e-20
13729	7.29752e-13	Al	1	2.72208m	-35.93	1.667202574688718e-20
13730	2.00207e-12	Fe	9	9921.95A	-35.93	1.667202574688718e-20
13731	1.4295e-11	Si	10	1389.61A	-35.93	1.667202574688718e-20
13732	5.143270000000001e-13	Al	1	3.86222m	-35.93	1.667202574688718e-20
13733	7.390010000000001e-13	Al	1	2.68801m	-35.93	1.667202574688718e-20
13734	1.41641e-11	Si	10	1402.45A	-35.93	1.667202574688718e-20
13735	2.51956e-11	P	11	788.409A	-35.93	1.667202574688718e-20
13736	7.54067e-13	Al	1	2.63431m	-35.93	1.667202574688718e-20
13737	6.26281e-11	P	11	317.181A	-35.93	1.667202574688718e-20
13738	3.7394699999999997e-13	Fe	2	5.31210m	-35.93	1.667202574688718e-20
13739	2.7433e-11	Si	10	724.109A	-35.93	1.667202574688718e-20
13740	4.80831e-11	P	11	413.128A	-35.93	1.667202574688718e-20
13741	1.22331e-11	S	11	1623.83A	-35.93	1.667202574688718e-20
13742	2.88173e-13	Fe	9	6.89325m	-35.93	1.667202574688718e-20
13743	1.7139e-12	Fe	9	1.15902m	-35.93	1.667202574688718e-20
13744	3.17588e-11	Si	11	625.478A	-35.93	1.667202574688718e-20
13745	3.09307e-11	P	11	642.225A	-35.93	1.667202574688718e-20
13746	7.82268e-11	P	11	253.934A	-35.93	1.667202574688718e-20
13747	1.83667e-12	Fe	9	1.08154m	-35.93	1.667202574688718e-20
13748	5.61616e-11	P	11	353.702A	-35.93	1.667202574688718e-20
13749	4.12779e-11	Si	10	481.237A	-35.93	1.667202574688718e-20
13750	7.82481e-11	P	11	253.865A	-35.93	1.667202574688718e-20
13751	2.67939e-13	Al	1	7.41379m	-35.93	1.667202574688718e-20
13752	3.97004e-11	P	11	500.359A	-35.93	1.667202574688718e-20
13753	5.5442e-11	Si	10	358.293A	-35.93	1.667202574688718e-20
13754	2.73078e-11	Si	10	727.427A	-35.93	1.667202574688718e-20
13755	5.13154e-13	Al	1	3.87105m	-35.93	1.667202574688718e-20
13756	7.80329e-11	P	11	254.565A	-35.93	1.667202574688718e-20
13757	1.53396e-12	Mn	12	1.29498m	-35.93	1.667202574688718e-20
13758	3.15069e-12	Ne	1	6304.79A	-35.93	1.667202574688718e-20
13759	1.44931e-12	Si	11	1.37062m	-35.93	1.667202574688718e-20
13760	1.36249e-11	Al	4	1457.95A	-35.93	1.667202574688718e-20
13761	1.25371e-11	Al	4	1584.46A	-35.93	1.667202574688718e-20
13762	1.24991e-11	Al	4	1589.28A	-35.93	1.667202574688718e-20
13763	3.74881e-12	Fe	2	5298.88A	-35.93	1.667202574688718e-20
13764	3.94496e-12	Fe	2	5035.40A	-35.93	1.667202574688718e-20
13765	1.2364e-11	Al	4	1606.64A	-35.93	1.667202574688718e-20
13766	1.21194e-11	Al	4	1639.06A	-35.93	1.667202574688718e-20
13767	8.873870000000001e-13	Si	11	2.23853m	-35.93	1.667202574688718e-20
13768	1.02399e-11	Si	11	1939.91A	-35.93	1.667202574688718e-20
13769	1.36042e-11	Al	4	1460.17A	-35.93	1.667202574688718e-20
13770	1.33597e-11	Al	4	1486.89A	-35.93	1.667202574688718e-20
13771	1.32891e-11	Al	4	1494.79A	-35.93	1.667202574688718e-20
13772	1.31776e-11	Al	4	1507.44A	-35.93	1.667202574688718e-20
13773	1.29197e-11	Al	4	1537.54A	-35.93	1.667202574688718e-20
13774	1.28141e-11	Al	4	1550.20A	-35.93	1.667202574688718e-20
13775	1.25562e-11	Al	4	1582.04A	-35.93	1.667202574688718e-20
13776	4.0491e-13	Fe	2	4.90590m	-35.93	1.667202574688718e-20
13777	1.0430200000000001e-10	P	11	190.452A	-35.93	1.667202574688718e-20
13778	1.26322e-11	Al	4	1572.52A	-35.93	1.667202574688718e-20
13779	4.81042e-11	P	11	412.946A	-35.93	1.667202574688718e-20
13780	6.2609e-11	P	11	317.278A	-35.93	1.667202574688718e-20
13781	6.26495e-11	P	11	317.073A	-35.93	1.667202574688718e-20
13782	1.26997e-11	Al	4	1564.16A	-35.93	1.667202574688718e-20
13783	3.88996e-10	Si	11	51.0660A	-35.93	1.667202574688718e-20
13784	3.24135e-12	Ne	1	6128.45A	-35.93	1.667202574688718e-20
13785	5.619189999999999e-13	Si	11	3.53511m	-35.93	1.667202574688718e-20
13786	1.37232e-11	Al	4	1447.51A	-35.93	1.667202574688718e-20
13787	4.85255e-12	Ni	1	4093.62A	-35.93	1.667202574688718e-20
13788	1.2468200000000001e-12	Fe	2	1.59321m	-35.93	1.667202574688718e-20
13789	1.37773e-11	Al	4	1441.82A	-35.93	1.667202574688718e-20
13790	1.38725e-11	Al	4	1431.93A	-35.93	1.667202574688718e-20
13791	3.51796e-10	Si	11	56.4658A	-35.93	1.667202574688718e-20
13792	5.0994e-11	Si	10	389.545A	-35.93	1.667202574688718e-20
13793	3.85396e-13	Fe	9	5.15430m	-35.93	1.667202574688718e-20
13794	1.42893e-11	Si	10	1390.17A	-35.93	1.667202574688718e-20
13795	3.12938e-11	Si	11	634.773A	-35.93	1.667202574688718e-20
13796	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	1.667202574688718e-20
13797	3.10273e-12	Ne	1	6402.25A	-35.93	1.667202574688718e-20
13798	3.053e-12	Ne	1	6506.53A	-35.93	1.667202574688718e-20
13799	2.82806e-12	Ne	1	7024.05A	-35.93	1.667202574688718e-20
13800	2.0993e-12	Fe	9	9462.44A	-35.93	1.667202574688718e-20
13801	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	1.667202574688718e-20
13802	9.24943e-15	Al	1	214.764m	-35.93	1.667202574688718e-20
13803	2.04759e-12	Sc	10	9701.37A	-35.93	1.667202574688718e-20
13804	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	1.667202574688718e-20
13805	8.461260000000001e-12	Fe	11	2347.70A	-35.93	1.667202574688718e-20
13806	1.50653e-14	Al	1	131.855m	-35.93	1.667202574688718e-20
13807	2.22207e-12	Fe	9	8939.61A	-35.93	1.667202574688718e-20
13808	2.86666e-12	Ne	1	6929.47A	-35.93	1.667202574688718e-20
13809	1.07337e-12	Sc	10	1.85066m	-35.93	1.667202574688718e-20
13810	1.44253e-12	Fe	9	1.37705m	-35.93	1.667202574688718e-20
13811	5.53395e-11	P	11	358.956A	-35.93	1.667202574688718e-20
13812	4.07376e-11	P	11	487.620A	-35.93	1.667202574688718e-20
13813	4.2031400000000005e-10	Si	11	47.2610A	-35.93	1.667202574688718e-20
13814	4.39899e-13	Fe	9	4.51568m	-35.93	1.667202574688718e-20
13815	3.97408e-11	P	11	499.851A	-35.93	1.667202574688718e-20
13816	2.81342e-11	Si	10	706.061A	-35.93	1.667202574688718e-20
13817	2.8742900000000003e-12	K	1	6911.08A	-35.93	1.667202574688718e-20
13818	2.86282e-12	K	1	6938.76A	-35.93	1.667202574688718e-20
13819	2.8247e-12	Ne	1	7032.41A	-35.93	1.667202574688718e-20
13820	2.95732e-12	Ne	1	6717.04A	-35.93	1.667202574688718e-20
13821	1.31379e-11	Si	10	1511.99A	-35.93	1.667202574688718e-20
13822	5.2395400000000005e-12	Si	10	3791.26A	-35.93	1.667202574688718e-20
13823	5.51244e-11	P	11	360.357A	-35.93	1.667202574688718e-20
13824	2.28961e-11	Si	10	867.590A	-35.93	1.667202574688718e-20
13825	2.66766e-13	Al	1	7.44640m	-35.93	1.667202574688718e-20
13826	1.51726e-13	Fe	9	13.0923m	-35.93	1.667202574688718e-20
13827	1.25677e-13	Fe	9	15.8060m	-35.93	1.667202574688718e-20
13828	1.35462e-11	Sc	10	1466.43A	-35.93	1.667202574688718e-20
13829	1.2518e-13	Si	10	15.8687m	-35.93	1.667202574688718e-20
13830	2.229e-13	Fe	9	8.91181m	-35.93	1.667202574688718e-20
13831	2.12485e-12	Fe	9	9348.65A	-35.93	1.667202574688718e-20
13832	1.55802e-12	Al	1	1.27498m	-35.93	1.667202574688718e-20
13833	2.27658e-12	Fe	9	8725.59A	-35.93	1.667202574688718e-20
13834	9.72233e-14	Fe	9	20.4318m	-35.93	1.667202574688718e-20
13835	1.22776e-13	Fe	9	16.1794m	-35.93	1.667202574688718e-20
13836	1.55828e-12	Al	1	1.27477m	-35.93	1.667202574688718e-20
13837	3.68298e-11	Si	10	539.358A	-35.93	1.667202574688718e-20
13838	3.54852e-13	Fe	2	5.59795m	-35.93	1.667202574688718e-20
13839	1.65856e-11	Sc	10	1197.69A	-35.93	1.667202574688718e-20
13840	2.62327e-11	P	11	757.239A	-35.93	1.667202574688718e-20
13841	2.96543e-12	Al	1	6698.67A	-35.93	1.667202574688718e-20
13842	5.63766e-11	P	11	352.353A	-35.93	1.667202574688718e-20
13843	2.96661e-12	Al	1	6696.02A	-35.93	1.667202574688718e-20
13844	1.62496e-13	Fe	9	12.2246m	-35.93	1.667202574688718e-20
13845	1.69944e-11	Sc	3	1168.88A	-35.93	1.667202574688718e-20
13846	1.55711e-12	Al	1	1.27573m	-35.93	1.667202574688718e-20
13847	2.97449e-12	Ne	1	6678.28A	-35.93	1.667202574688718e-20
13848	2.36861e-11	Si	10	838.653A	-35.93	1.667202574688718e-20
13849	6.10746e-11	P	11	325.249A	-35.93	1.667202574688718e-20
13850	1.4920299999999999e-12	Si	11	1.33137m	-35.93	1.667202574688718e-20
13851	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	1.667202574688718e-20
13852	6.08594e-11	P	11	326.399A	-35.93	1.667202574688718e-20
13853	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	1.667202574688718e-20
13854	4.54355e-11	P	11	437.201A	-35.93	1.667202574688718e-20
13855	7.8742e-11	Fe	7	252.273A	-35.93	1.667202574688718e-20
13856	1.31437e-11	Si	10	1511.33A	-35.93	1.667202574688718e-20
13857	3.27922e-12	Fe	9	6057.68A	-35.93	1.667202574688718e-20
13858	5.0204e-11	Si	10	395.675A	-35.93	1.667202574688718e-20
13859	5.450309999999999e-14	Fe	9	36.4465m	-35.93	1.667202574688718e-20
13860	2.67034e-13	Al	1	7.43892m	-35.93	1.667202574688718e-20
13861	4.20986e-10	Si	11	47.1855A	-35.93	1.667202574688718e-20
13862	1.23361e-12	Fe	2	1.61027m	-35.93	1.667202574688718e-20
13863	1.27561e-11	Al	4	1557.25A	-35.93	1.667202574688718e-20
13864	5.92702e-13	Fe	2	3.35151m	-35.93	1.667202574688718e-20
13865	1.18041e-10	S	9	168.284A	-35.93	1.667202574688718e-20
13866	8.39565e-13	Fe	2	2.36604m	-35.93	1.667202574688718e-20
13867	2.0484900000000001e-10	S	9	96.9710A	-35.93	1.667202574688718e-20
13868	1.94855e-10	S	9	101.945A	-35.93	1.667202574688718e-20
13869	4.92668e-11	S	10	403.202A	-35.93	1.667202574688718e-20
13870	4.36821e-11	S	10	454.751A	-35.93	1.667202574688718e-20
13871	2.62173e-11	S	10	757.686A	-35.93	1.667202574688718e-20
13872	4.91587e-12	Fe	2	4040.88A	-35.93	1.667202574688718e-20
13873	1.74928e-11	S	10	1135.58A	-35.93	1.667202574688718e-20
13874	7.36352e-11	Fe	9	269.768A	-35.93	1.667202574688718e-20
13875	3.71567e-13	Ne	9	5.34614m	-35.93	1.667202574688718e-20
13876	2.61893e-11	S	10	758.497A	-35.93	1.667202574688718e-20
13877	1.22565e-10	S	10	162.072A	-35.93	1.667202574688718e-20
13878	2.85267e-11	Ne	3	696.345A	-35.93	1.667202574688718e-20
13879	2.8016500000000002e-14	S	10	70.9028m	-35.93	1.667202574688718e-20
13880	5.1012e-11	S	10	389.407A	-35.93	1.667202574688718e-20
13881	6.386180000000001e-14	Ne	3	31.1054m	-35.93	1.667202574688718e-20
13882	1.19657e-10	S	10	166.012A	-35.93	1.667202574688718e-20
13883	1.21866e-10	S	10	163.002A	-35.93	1.667202574688718e-20
13884	1.74648e-11	S	10	1137.40A	-35.93	1.667202574688718e-20
13885	2.30495e-11	S	10	861.818A	-35.93	1.667202574688718e-20
13886	2.47948e-11	S	10	801.155A	-35.93	1.667202574688718e-20
13887	1.19564e-11	Sc	10	1661.41A	-35.93	1.667202574688718e-20
13888	2.21013e-12	S	10	8987.93A	-35.93	1.667202574688718e-20
13889	1.55505e-11	Sc	10	1277.42A	-35.93	1.667202574688718e-20
13890	5.77194e-12	Ne	3	3441.55A	-35.93	1.667202574688718e-20
13891	3.69977e-11	S	11	536.911A	-35.93	1.667202574688718e-20
13892	2.03656e-11	Fe	9	975.393A	-35.93	1.667202574688718e-20
13893	6.95537e-11	S	11	285.599A	-35.93	1.667202574688718e-20
13894	1.56153e-11	Sc	10	1272.12A	-35.93	1.667202574688718e-20
13895	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	1.667202574688718e-20
13896	3.79515e-14	Sc	10	52.3418m	-35.93	1.667202574688718e-20
13897	2.35356e-11	S	7	844.019A	-35.93	1.667202574688718e-20
13898	2.13755e-11	Sc	10	929.308A	-35.93	1.667202574688718e-20
13899	1.04282e-10	S	11	190.488A	-35.93	1.667202574688718e-20
13900	4.71017e-11	S	11	421.735A	-35.93	1.667202574688718e-20
13901	4.71045e-11	S	11	421.710A	-35.93	1.667202574688718e-20
13902	4.86105e-11	Fe	9	408.646A	-35.93	1.667202574688718e-20
13903	3.57301e-11	S	11	555.958A	-35.93	1.667202574688718e-20
13904	3.47284e-11	S	11	571.995A	-35.93	1.667202574688718e-20
13905	1.23296e-11	S	11	1611.11A	-35.93	1.667202574688718e-20
13906	1.22436e-11	S	11	1622.43A	-35.93	1.667202574688718e-20
13907	2.6495e-11	Sc	10	749.743A	-35.93	1.667202574688718e-20
13908	1.08425e-12	Fe	2	1.83209m	-35.93	1.667202574688718e-20
13909	1.0285600000000001e-10	S	11	193.129A	-35.93	1.667202574688718e-20
13910	2.86821e-11	Fe	9	692.574A	-35.93	1.667202574688718e-20
13911	3.47256e-11	S	11	572.041A	-35.93	1.667202574688718e-20
13912	4.46146e-12	Fe	2	4452.46A	-35.93	1.667202574688718e-20
13913	1.23269e-11	S	11	1611.48A	-35.93	1.667202574688718e-20
13914	1.22409e-11	S	11	1622.80A	-35.93	1.667202574688718e-20
13915	3.57274e-11	S	11	556.001A	-35.93	1.667202574688718e-20
13916	4.83035e-12	Fe	2	4112.43A	-35.93	1.667202574688718e-20
13917	1.45386e-11	Sc	10	1366.33A	-35.93	1.667202574688718e-20
13918	1.14991e-11	Sc	10	1727.47A	-35.93	1.667202574688718e-20
13919	2.84524e-11	Ne	3	698.165A	-35.93	1.667202574688718e-20
13920	8.187020000000001e-13	Fe	2	2.42634m	-35.93	1.667202574688718e-20
13921	1.30935e-12	Fe	2	1.51713m	-35.93	1.667202574688718e-20
13922	2.30775e-11	S	10	860.772A	-35.93	1.667202574688718e-20
13923	1.24836e-12	Fe	2	1.59124m	-35.93	1.667202574688718e-20
13924	1.43529e-10	Sc	11	138.400A	-35.93	1.667202574688718e-20
13925	2.48228e-11	S	10	800.251A	-35.93	1.667202574688718e-20
13926	1.4355100000000002e-10	Sc	11	138.379A	-35.93	1.667202574688718e-20
13927	4.82035e-12	Fe	2	4120.96A	-35.93	1.667202574688718e-20
13928	1.43652e-10	Sc	11	138.282A	-35.93	1.667202574688718e-20
13929	4.6341900000000005e-12	Fe	2	4286.50A	-35.93	1.667202574688718e-20
13930	1.17202e-11	Ne	3	1694.89A	-35.93	1.667202574688718e-20
13931	1.89762e-12	Ne	3	1.04681m	-35.93	1.667202574688718e-20
13932	1.00828e-12	Fe	2	1.97014m	-35.93	1.667202574688718e-20
13933	2.7469e-11	Sc	10	723.160A	-35.93	1.667202574688718e-20
13934	5.73607e-13	Fe	2	3.46308m	-35.93	1.667202574688718e-20
13935	5.54171e-13	Sc	10	3.58454m	-35.93	1.667202574688718e-20
13936	1.15436e-12	Fe	9	1.72082m	-35.93	1.667202574688718e-20
13937	4.09319e-13	Mn	12	4.85305m	-35.93	1.667202574688718e-20
13938	1.77547e-11	Al	4	1118.83A	-35.93	1.667202574688718e-20
13939	1.8995e-11	Al	4	1045.77A	-35.93	1.667202574688718e-20
13940	4.15499e-12	Sc	3	4780.86A	-35.93	1.667202574688718e-20
13941	4.1117500000000003e-10	Si	11	48.3115A	-35.93	1.667202574688718e-20
13942	3.97855e-12	Sc	3	4992.89A	-35.93	1.667202574688718e-20
13943	1.22168e-12	Fe	2	1.62600m	-35.93	1.667202574688718e-20
13944	4.20289e-10	Si	11	47.2638A	-35.93	1.667202574688718e-20
13945	7.68921e-11	Sc	10	258.342A	-35.93	1.667202574688718e-20
13946	3.02672e-11	Si	11	656.303A	-35.93	1.667202574688718e-20
13947	4.36629e-11	Sc	10	454.951A	-35.93	1.667202574688718e-20
13948	4.35981e-11	Sc	10	455.627A	-35.93	1.667202574688718e-20
13949	1.2249299999999998e-10	Al	4	162.168A	-35.93	1.667202574688718e-20
13950	2.26417e-11	Si	11	877.341A	-35.93	1.667202574688718e-20
13951	1.48916e-12	Fe	2	1.33393m	-35.93	1.667202574688718e-20
13952	8.961660000000001e-12	Mn	12	2216.60A	-35.93	1.667202574688718e-20
13953	8.90204e-12	Mn	12	2231.45A	-35.93	1.667202574688718e-20
13954	3.89765e-13	Fe	2	5.09652m	-35.93	1.667202574688718e-20
13955	4.192630000000001e-10	Si	11	47.3795A	-35.93	1.667202574688718e-20
13956	7.8369e-12	Mn	12	2534.74A	-35.93	1.667202574688718e-20
13957	7.77728e-12	Mn	12	2554.16A	-35.93	1.667202574688718e-20
13958	3.94357e-12	Sc	3	5037.17A	-35.93	1.667202574688718e-20
13959	7.427539999999999e-12	Mn	12	2674.43A	-35.93	1.667202574688718e-20
13960	1.43034e-11	Al	4	1388.79A	-35.93	1.667202574688718e-20
13961	7.36793e-12	Mn	12	2696.07A	-35.93	1.667202574688718e-20
13962	5.48466e-13	Fe	2	3.62182m	-35.93	1.667202574688718e-20
13963	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	1.667202574688718e-20
13964	1.18904e-12	Fe	2	1.67063m	-35.93	1.667202574688718e-20
13965	5.17817e-13	Fe	2	3.83619m	-35.93	1.667202574688718e-20
13966	4.189969999999999e-12	Sc	3	4740.95A	-35.93	1.667202574688718e-20
13967	1.46402e-12	Fe	2	1.35684m	-35.93	1.667202574688718e-20
13968	1.20847e-12	Fe	2	1.64377m	-35.93	1.667202574688718e-20
13969	4.88445e-11	Sc	10	406.688A	-35.93	1.667202574688718e-20
13970	1.69003e-11	S	7	1175.39A	-35.93	1.667202574688718e-20
13971	1.18537e-11	Sc	10	1675.80A	-35.93	1.667202574688718e-20
13972	8.03633e-11	S	11	247.183A	-35.93	1.667202574688718e-20
13973	4.41543e-12	Fe	2	4498.87A	-35.93	1.667202574688718e-20
13974	3.32293e-11	Sc	10	597.800A	-35.93	1.667202574688718e-20
13975	2.52842e-11	S	7	785.646A	-35.93	1.667202574688718e-20
13976	1.1123100000000001e-12	S	7	1.78587m	-35.93	1.667202574688718e-20
13977	2.26542e-11	S	7	876.856A	-35.93	1.667202574688718e-20
13978	2.32034e-11	Si	11	856.100A	-35.93	1.667202574688718e-20
13979	2.10988e-11	S	7	941.497A	-35.93	1.667202574688718e-20
13980	1.24731e-11	Sc	10	1592.58A	-35.93	1.667202574688718e-20
13981	3.3332e-11	Sc	10	595.958A	-35.93	1.667202574688718e-20
13982	1.5884e-12	Fe	10	1.25060m	-35.93	1.667202574688718e-20
13983	1.55126e-11	Sc	10	1280.54A	-35.93	1.667202574688718e-20
13984	8.624019999999999e-12	Ne	3	2303.39A	-35.93	1.667202574688718e-20
13985	3.3294e-11	Sc	10	596.637A	-35.93	1.667202574688718e-20
13986	7.33214e-12	S	10	2709.23A	-35.93	1.667202574688718e-20
13987	1.19185e-11	Sc	10	1666.69A	-35.93	1.667202574688718e-20
13988	6.47758e-14	Sc	10	30.6665m	-35.93	1.667202574688718e-20
13989	2.11197e-12	Fe	10	9405.66A	-35.93	1.667202574688718e-20
13990	7.8184e-11	S	10	254.073A	-35.93	1.667202574688718e-20
13991	1.7457700000000001e-12	S	10	1.13786m	-35.93	1.667202574688718e-20
13992	5.58628e-12	S	10	3555.94A	-35.93	1.667202574688718e-20
13993	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	1.667202574688718e-20
13994	1.23761e-11	S	11	1605.06A	-35.93	1.667202574688718e-20
13995	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	1.667202574688718e-20
13996	1.41408e-11	Al	4	1404.76A	-35.93	1.667202574688718e-20
13997	1.39677e-11	Al	4	1422.17A	-35.93	1.667202574688718e-20
13998	2.80476e-11	Sc	10	708.240A	-35.93	1.667202574688718e-20
13999	1.394e-11	Al	4	1425.00A	-35.93	1.667202574688718e-20
14000	2.90216e-11	Sc	10	684.472A	-35.93	1.667202574688718e-20
14001	1.25447e-12	Fe	2	1.58349m	-35.93	1.667202574688718e-20
14002	2.56694e-10	Be	3	77.3859A	-35.93	1.667202574688718e-20
14003	5.03205e-12	O	1	3947.59A	-35.93	1.667202574688718e-20
14004	5.03219e-12	O	1	3947.48A	-35.93	1.667202574688718e-20
14005	3.5045e-12	Mn	1	5668.28A	-35.93	1.667202574688718e-20
14006	1.05288e-10	P	11	188.668A	-35.93	1.667202574688718e-20
14007	3.43393e-12	Mn	1	5784.76A	-35.93	1.667202574688718e-20
14008	1.0507299999999999e-10	P	11	189.054A	-35.93	1.667202574688718e-20
14009	8.96892e-11	P	11	221.481A	-35.93	1.667202574688718e-20
14010	3.46761e-12	Mn	1	5728.57A	-35.93	1.667202574688718e-20
14011	3.49085e-12	Mn	1	5690.43A	-35.93	1.667202574688718e-20
14012	2.83697e-12	Ni	1	7002.01A	-35.93	1.667202574688718e-20
14013	3.38828e-12	Mn	1	5862.69A	-35.93	1.667202574688718e-20
14014	8.96487e-11	P	11	221.581A	-35.93	1.667202574688718e-20
14015	7.5144e-11	P	11	264.352A	-35.93	1.667202574688718e-20
14016	1.0597999999999999e-10	P	11	187.436A	-35.93	1.667202574688718e-20
14017	1.0576500000000001e-10	P	11	187.817A	-35.93	1.667202574688718e-20
14018	4.59077e-12	Fe	2	4327.04A	-35.93	1.667202574688718e-20
14019	2.09091e-12	Fe	2	9500.39A	-35.93	1.667202574688718e-20
14020	1.4499100000000002e-13	K	1	13.7005m	-35.93	1.667202574688718e-20
14021	1.45204e-13	K	1	13.6804m	-35.93	1.667202574688718e-20
14022	2.24625e-12	Ni	1	8843.37A	-35.93	1.667202574688718e-20
14023	2.50507e-12	Ni	1	7929.69A	-35.93	1.667202574688718e-20
14024	2.7517900000000003e-12	Ni	1	7218.74A	-35.93	1.667202574688718e-20
14025	2.7422e-12	Ni	1	7243.98A	-35.93	1.667202574688718e-20
14026	2.68591e-12	Ni	1	7395.81A	-35.93	1.667202574688718e-20
14027	2.66124e-12	Ni	1	7464.37A	-35.93	1.667202574688718e-20
14028	2.5118599999999998e-12	Ni	1	7908.26A	-35.93	1.667202574688718e-20
14029	2.34647e-12	Fe	2	8465.69A	-35.93	1.667202574688718e-20
14030	6.36569e-11	P	10	312.055A	-35.93	1.667202574688718e-20
14031	1.43091e-12	Fe	2	1.38824m	-35.93	1.667202574688718e-20
14032	5.23525e-11	P	10	379.437A	-35.93	1.667202574688718e-20
14033	3.0392700000000002e-12	Fe	2	6535.93A	-35.93	1.667202574688718e-20
14034	9.44887e-11	P	10	210.231A	-35.93	1.667202574688718e-20
14035	2.76128e-12	Ni	1	7193.94A	-35.93	1.667202574688718e-20
14036	7.58359e-11	P	11	261.940A	-35.93	1.667202574688718e-20
14037	1.4002600000000001e-12	Fe	2	1.41863m	-35.93	1.667202574688718e-20
14038	9.03406e-11	P	11	219.884A	-35.93	1.667202574688718e-20
14039	2.78595e-12	Ni	1	7130.24A	-35.93	1.667202574688718e-20
14040	3.1793e-12	Fe	2	6248.06A	-35.93	1.667202574688718e-20
14041	6.60426e-12	Fe	8	3007.82A	-35.93	1.667202574688718e-20
14042	3.32621e-13	O	1	5.97209m	-35.93	1.667202574688718e-20
14043	2.97503e-11	Fe	8	667.705A	-35.93	1.667202574688718e-20
14044	2.19512e-11	Fe	8	904.938A	-35.93	1.667202574688718e-20
14045	2.12947e-11	Fe	8	932.838A	-35.93	1.667202574688718e-20
14046	1.86918e-11	Fe	8	1062.74A	-35.93	1.667202574688718e-20
14047	1.63659e-11	Fe	8	1213.77A	-35.93	1.667202574688718e-20
14048	5.20695e-12	Fe	8	3814.99A	-35.93	1.667202574688718e-20
14049	1.62153e-11	Ni	12	1225.04A	-35.93	1.667202574688718e-20
14050	1.16159e-12	Fe	8	1.71011m	-35.93	1.667202574688718e-20
14051	1.472e-10	Li	2	134.949A	-35.93	1.667202574688718e-20
14052	3.32646e-13	O	1	5.97166m	-35.93	1.667202574688718e-20
14053	3.3266300000000003e-13	O	1	5.97135m	-35.93	1.667202574688718e-20
14054	1.62266e-11	Fe	8	1224.19A	-35.93	1.667202574688718e-20
14055	4.35649e-13	O	1	4.55974m	-35.93	1.667202574688718e-20
14056	8.22438e-12	Ni	12	2415.31A	-35.93	1.667202574688718e-20
14057	6.906910000000001e-12	Ni	11	2876.03A	-35.93	1.667202574688718e-20
14058	8.434760000000002e-14	O	5	23.5507m	-35.93	1.667202574688718e-20
14059	1.39725e-12	Fe	8	1.42168m	-35.93	1.667202574688718e-20
14060	2.09528e-12	Fe	8	9480.58A	-35.93	1.667202574688718e-20
14061	5.34102e-14	O	5	37.1922m	-35.93	1.667202574688718e-20
14062	2.406e-12	Fe	2	8256.21A	-35.93	1.667202574688718e-20
14063	7.32838e-11	O	5	271.062A	-35.93	1.667202574688718e-20
14064	3.62804e-12	O	5	5475.26A	-35.93	1.667202574688718e-20
14065	9.94669e-11	O	5	199.709A	-35.93	1.667202574688718e-20
14066	1.658e-11	Na	7	1198.09A	-35.93	1.667202574688718e-20
14067	4.75689e-12	Ni	11	4175.93A	-35.93	1.667202574688718e-20
14068	2.31286e-12	Ni	11	8588.71A	-35.93	1.667202574688718e-20
14069	8.4227e-11	O	5	235.844A	-35.93	1.667202574688718e-20
14070	2.0958000000000001e-10	F	8	94.7822A	-35.93	1.667202574688718e-20
14071	3.09374e-14	O	5	64.2086m	-35.93	1.667202574688718e-20
14072	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.667202574688718e-20
14073	1.24544e-12	Mn	1	1.59497m	-35.93	1.667202574688718e-20
14074	1.24529e-12	Mn	1	1.59517m	-35.93	1.667202574688718e-20
14075	1.24195e-12	Mn	1	1.59946m	-35.93	1.667202574688718e-20
14076	8.87032e-11	P	11	223.943A	-35.93	1.667202574688718e-20
14077	1.35155e-12	Fe	11	1.46976m	-35.93	1.667202574688718e-20
14078	9.20823e-11	Sc	10	215.725A	-35.93	1.667202574688718e-20
14079	1.34643e-12	Fe	2	1.47534m	-35.93	1.667202574688718e-20
14080	4.18626e-11	Sc	10	474.516A	-35.93	1.667202574688718e-20
14081	1.4334e-11	Sc	10	1385.83A	-35.93	1.667202574688718e-20
14082	3.02104e-11	Fe	12	657.537A	-35.93	1.667202574688718e-20
14083	3.5165e-12	Fe	2	5648.93A	-35.93	1.667202574688718e-20
14084	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	1.667202574688718e-20
14085	5.49246e-11	Mn	11	361.668A	-35.93	1.667202574688718e-20
14086	5.46288e-13	K	1	3.63626m	-35.93	1.667202574688718e-20
14087	5.425609999999999e-13	K	1	3.66124m	-35.93	1.667202574688718e-20
14088	2.8616400000000003e-12	Ni	1	6941.64A	-35.93	1.667202574688718e-20
14089	1.97407e-14	Mn	1	100.627m	-35.93	1.667202574688718e-20
14090	3.38424e-14	Mn	1	58.6970m	-35.93	1.667202574688718e-20
14091	1.35643e-12	Fe	2	1.46447m	-35.93	1.667202574688718e-20
14092	7.22762e-12	Fe	11	2748.41A	-35.93	1.667202574688718e-20
14093	8.701710000000001e-12	Fe	11	2282.82A	-35.93	1.667202574688718e-20
14094	4.64578e-12	He	1	4275.81A	-35.93	1.667202574688718e-20
14095	2.4219799999999997e-12	Ni	1	8201.74A	-35.93	1.667202574688718e-20
14096	9.68125e-12	Si	11	2051.85A	-35.93	1.667202574688718e-20
14097	2.01435e-11	Fe	12	986.146A	-35.93	1.667202574688718e-20
14098	5.8853e-11	Sc	10	337.527A	-35.93	1.667202574688718e-20
14099	6.797610000000001e-12	Ni	12	2922.27A	-35.93	1.667202574688718e-20
14100	6.8512600000000004e-12	Ni	12	2899.39A	-35.93	1.667202574688718e-20
14101	1.47891e-11	Ni	12	1343.19A	-35.93	1.667202574688718e-20
14102	2.7162099999999998e-12	Ni	12	7313.29A	-35.93	1.667202574688718e-20
14103	2.7698599999999997e-12	Ni	12	7171.64A	-35.93	1.667202574688718e-20
14104	1.07089e-11	Ni	12	1854.95A	-35.93	1.667202574688718e-20
14105	7.995860000000001e-12	Ni	12	2484.34A	-35.93	1.667202574688718e-20
14106	7.9422e-12	Ni	12	2501.13A	-35.93	1.667202574688718e-20
14107	2.00913e-12	Ni	1	9887.11A	-35.93	1.667202574688718e-20
14108	5.01774e-14	Mn	1	39.5885m	-35.93	1.667202574688718e-20
14109	1.18836e-12	Mn	1	1.67158m	-35.93	1.667202574688718e-20
14110	2.95152e-12	Ni	1	6730.25A	-35.93	1.667202574688718e-20
14111	3.714169999999999e-12	Ni	1	5348.28A	-35.93	1.667202574688718e-20
14112	2.4975700000000002e-12	Fe	2	7953.51A	-35.93	1.667202574688718e-20
14113	4.216919999999999e-12	Ni	1	4710.66A	-35.93	1.667202574688718e-20
14114	5.89557e-11	Mn	12	336.939A	-35.93	1.667202574688718e-20
14115	4.12703e-12	Ni	1	4813.25A	-35.93	1.667202574688718e-20
14116	4.78694e-11	Mn	11	414.972A	-35.93	1.667202574688718e-20
14117	2.92685e-12	Ni	1	6786.98A	-35.93	1.667202574688718e-20
14118	1.31006e-12	K	1	1.51631m	-35.93	1.667202574688718e-20
14119	5.46567e-11	Mn	11	363.441A	-35.93	1.667202574688718e-20
14120	1.31006e-12	K	1	1.51631m	-35.93	1.667202574688718e-20
14121	1.3096e-12	K	1	1.51684m	-35.93	1.667202574688718e-20
14122	4.81373e-11	Mn	11	412.662A	-35.93	1.667202574688718e-20
14123	4.87845e-11	Mn	11	407.188A	-35.93	1.667202574688718e-20
14124	5.39976e-11	Mn	11	367.877A	-35.93	1.667202574688718e-20
14125	3.00781e-12	Ni	1	6604.29A	-35.93	1.667202574688718e-20
14126	3.64426e-12	Fe	2	5450.89A	-35.93	1.667202574688718e-20
14127	1.06457e-12	Fe	2	1.86596m	-35.93	1.667202574688718e-20
14128	5.74043e-11	Mn	12	346.045A	-35.93	1.667202574688718e-20
14129	5.11212e-11	Mn	12	388.576A	-35.93	1.667202574688718e-20
14130	4.9979e-11	Mn	12	397.456A	-35.93	1.667202574688718e-20
14131	3.9513e-12	Ni	1	5027.32A	-35.93	1.667202574688718e-20
14132	5.42655e-11	Mn	11	366.060A	-35.93	1.667202574688718e-20
14133	3.1015799999999998e-12	Fe	2	6404.61A	-35.93	1.667202574688718e-20
14134	1.24075e-12	Mn	1	1.60100m	-35.93	1.667202574688718e-20
14135	7.41582e-11	P	11	267.866A	-35.93	1.667202574688718e-20
14136	8.86628e-11	P	11	224.045A	-35.93	1.667202574688718e-20
14137	1.2283e-12	Mn	1	1.61723m	-35.93	1.667202574688718e-20
14138	1.45204e-13	K	1	13.6804m	-35.93	1.667202574688718e-20
14139	1.2222e-12	Mn	1	1.62530m	-35.93	1.667202574688718e-20
14140	1.2116e-12	Mn	1	1.63952m	-35.93	1.667202574688718e-20
14141	1.20856e-12	Mn	1	1.64365m	-35.93	1.667202574688718e-20
14142	1.19511e-12	Mn	1	1.66215m	-35.93	1.667202574688718e-20
14143	1.44153e-10	Li	2	137.801A	-35.93	1.667202574688718e-20
14144	1.43578e-10	Li	2	138.353A	-35.93	1.667202574688718e-20
14145	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.667202574688718e-20
14146	1.15739e-11	Al	4	1716.32A	-35.93	1.667202574688718e-20
14147	1.82677e-12	Fe	2	1.08741m	-35.93	1.667202574688718e-20
14148	1.75726e-13	Ni	1	11.3042m	-35.93	1.667202574688718e-20
14149	1.6557e-13	Ni	1	11.9976m	-35.93	1.667202574688718e-20
14150	9.97839e-13	Fe	6	1.99075m	-35.93	1.667202574688718e-20
14151	2.9149099999999997e-13	Fe	8	6.81479m	-35.93	1.667202574688718e-20
14152	5.62923e-14	Ni	1	35.2880m	-35.93	1.667202574688718e-20
14153	1.49183e-10	Si	8	133.155A	-35.93	1.667202574688718e-20
14154	3.47619e-12	Fe	9	5714.43A	-35.93	1.667202574688718e-20
14155	3.21249e-11	Si	11	618.350A	-35.93	1.667202574688718e-20
14156	8.5277e-11	Fe	9	232.940A	-35.93	1.667202574688718e-20
14157	2.6228199999999998e-14	Fe	7	75.7369m	-35.93	1.667202574688718e-20
14158	3.98151e-12	Fe	9	4989.18A	-35.93	1.667202574688718e-20
14159	6.39214e-11	Fe	9	310.764A	-35.93	1.667202574688718e-20
14160	8.4123e-11	Fe	9	236.136A	-35.93	1.667202574688718e-20
14161	2.04552e-12	Fe	2	9711.19A	-35.93	1.667202574688718e-20
14162	2.2416799999999998e-12	Fe	2	8861.43A	-35.93	1.667202574688718e-20
14163	2.39927e-13	Ni	1	8.27936m	-35.93	1.667202574688718e-20
14164	1.75474e-12	Fe	6	1.13204m	-35.93	1.667202574688718e-20
14165	1.7759700000000002e-12	Fe	2	1.11851m	-35.93	1.667202574688718e-20
14166	4.1498199999999996e-13	Ni	1	4.78683m	-35.93	1.667202574688718e-20
14167	2.15617e-12	S	1	9212.86A	-35.93	1.667202574688718e-20
14168	2.15261e-12	S	1	9228.09A	-35.93	1.667202574688718e-20
14169	2.15041e-12	S	1	9237.54A	-35.93	1.667202574688718e-20
14170	1.8999099999999997e-12	S	1	1.04554m	-35.93	1.667202574688718e-20
14171	1.89968e-12	S	1	1.04568m	-35.93	1.667202574688718e-20
14172	8.45828e-12	Fe	8	2348.52A	-35.93	1.667202574688718e-20
14173	4.01014e-13	O	5	4.95356m	-35.93	1.667202574688718e-20
14174	7.29224e-15	O	5	272.405m	-35.93	1.667202574688718e-20
14175	5.0270800000000004e-15	P	1	395.149m	-35.93	1.667202574688718e-20
14176	4.3965200000000004e-13	Ni	1	4.51823m	-35.93	1.667202574688718e-20
14177	2.60355e-12	Fe	8	7629.75A	-35.93	1.667202574688718e-20
14178	5.344340000000001e-13	Si	2	3.71691m	-35.93	1.667202574688718e-20
14179	6.36894e-11	Fe	9	311.896A	-35.93	1.667202574688718e-20
14180	2.62819e-10	Ne	9	75.5824A	-35.93	1.667202574688718e-20
14181	1.91898e-11	Ar	10	1035.16A	-35.93	1.667202574688718e-20
14182	5.02264e-11	Al	9	395.498A	-35.93	1.667202574688718e-20
14183	4.5976e-11	Al	9	432.061A	-35.93	1.667202574688718e-20
14184	4.53304e-11	Al	9	438.215A	-35.93	1.667202574688718e-20
14185	8.01426e-11	Fe	9	247.864A	-35.93	1.667202574688718e-20
14186	8.11994e-11	Fe	9	244.638A	-35.93	1.667202574688718e-20
14187	2.08315e-11	Ar	10	953.578A	-35.93	1.667202574688718e-20
14188	1.24479e-11	Ar	10	1595.81A	-35.93	1.667202574688718e-20
14189	8.46201e-11	Fe	9	234.749A	-35.93	1.667202574688718e-20
14190	5.9777e-11	Fe	9	332.310A	-35.93	1.667202574688718e-20
14191	4.27987e-11	Al	8	464.137A	-35.93	1.667202574688718e-20
14192	3.15321e-11	Fe	9	629.976A	-35.93	1.667202574688718e-20
14193	8.39964e-11	Fe	9	236.492A	-35.93	1.667202574688718e-20
14194	8.57098e-11	Fe	9	231.764A	-35.93	1.667202574688718e-20
14195	9.04958e-11	Al	7	219.507A	-35.93	1.667202574688718e-20
14196	8.38339e-11	Fe	9	236.950A	-35.93	1.667202574688718e-20
14197	5.01549e-11	Al	9	396.062A	-35.93	1.667202574688718e-20
14198	6.47179e-11	Al	9	306.939A	-35.93	1.667202574688718e-20
14199	5.24128e-15	Si	14	379.000m	-35.93	1.667202574688718e-20
14200	5.9941e-11	Fe	9	331.400A	-35.93	1.667202574688718e-20
14201	6.448e-11	Co	13	308.071A	-35.93	1.667202574688718e-20
14202	6.39397e-11	Co	13	310.675A	-35.93	1.667202574688718e-20
14203	6.32802e-11	Co	13	313.913A	-35.93	1.667202574688718e-20
14204	8.35566e-11	Fe	9	237.737A	-35.93	1.667202574688718e-20
14205	3.2825000000000004e-15	Si	2	605.162m	-35.93	1.667202574688718e-20
14206	2.4281e-12	Fe	7	8181.06A	-35.93	1.667202574688718e-20
14207	8.68961e-11	Fe	9	228.600A	-35.93	1.667202574688718e-20
14208	8.67734e-11	Fe	9	228.923A	-35.93	1.667202574688718e-20
14209	8.50599e-11	Fe	9	233.535A	-35.93	1.667202574688718e-20
14210	3.5785800000000003e-12	Al	11	5550.94A	-35.93	1.667202574688718e-20
14211	1.35237e-11	Al	11	1468.86A	-35.93	1.667202574688718e-20
14212	8.48975e-11	Fe	9	233.982A	-35.93	1.667202574688718e-20
14213	3.2602599999999997e-12	Fe	8	6092.91A	-35.93	1.667202574688718e-20
14214	1.034e-11	Fe	8	1921.12A	-35.93	1.667202574688718e-20
14215	3.32408e-13	O	1	5.97592m	-35.93	1.667202574688718e-20
14216	1.21507e-11	Fe	12	1634.84A	-35.93	1.667202574688718e-20
14217	8.96219e-11	Fe	12	221.647A	-35.93	1.667202574688718e-20
14218	4.42744e-11	Fe	12	448.667A	-35.93	1.667202574688718e-20
14219	3.08971e-11	Fe	12	642.923A	-35.93	1.667202574688718e-20
14220	3.25916e-12	Fe	2	6094.96A	-35.93	1.667202574688718e-20
14221	1.32094e-11	Fe	12	1503.81A	-35.93	1.667202574688718e-20
14222	1.7050299999999999e-12	Ni	1	1.16505m	-35.93	1.667202574688718e-20
14223	1.07536e-11	Fe	12	1847.24A	-35.93	1.667202574688718e-20
14224	9.85347e-17	He	1	2.01599c	-35.93	1.667202574688718e-20
14225	1.7610600000000002e-10	Ne	7	112.798A	-35.93	1.667202574688718e-20
14226	6.64123e-11	Ne	8	299.108A	-35.93	1.667202574688718e-20
14227	9.96916e-12	Fe	12	1992.59A	-35.93	1.667202574688718e-20
14228	7.10998e-12	Fe	12	2793.88A	-35.93	1.667202574688718e-20
14229	5.44036e-13	Fe	12	3.65131m	-35.93	1.667202574688718e-20
14230	1.46707e-10	Ne	7	135.402A	-35.93	1.667202574688718e-20
14231	1.95182e-12	Fe	12	1.01774m	-35.93	1.667202574688718e-20
14232	1.55597e-10	Ne	7	127.666A	-35.93	1.667202574688718e-20
14233	1.37102e-13	F	8	14.4888m	-35.93	1.667202574688718e-20
14234	6.97411e-11	O	5	284.831A	-35.93	1.667202574688718e-20
14235	6.95478e-11	Na	7	285.623A	-35.93	1.667202574688718e-20
14236	3.3238400000000003e-13	O	1	5.97636m	-35.93	1.667202574688718e-20
14237	3.32363e-13	O	1	5.97673m	-35.93	1.667202574688718e-20
14238	6.93831e-11	Na	7	286.301A	-35.93	1.667202574688718e-20
14239	3.3225e-13	O	1	5.97877m	-35.93	1.667202574688718e-20
14240	3.32229e-13	O	1	5.97914m	-35.93	1.667202574688718e-20
14241	3.04605e-15	O	7	652.138m	-35.93	1.667202574688718e-20
14242	3.3778800000000004e-14	O	7	58.8075m	-35.93	1.667202574688718e-20
14243	3.2153e-11	Na	7	617.811A	-35.93	1.667202574688718e-20
14244	3.21603e-11	Na	7	617.670A	-35.93	1.667202574688718e-20
14245	2.04441e-11	Na	7	971.649A	-35.93	1.667202574688718e-20
14246	3.3221999999999997e-13	O	1	5.97931m	-35.93	1.667202574688718e-20
14247	3.1893200000000003e-13	O	1	6.22843m	-35.93	1.667202574688718e-20
14248	9.75809e-17	He	1	2.03569c	-35.93	1.667202574688718e-20
14249	2.10504e-12	Fe	2	9436.63A	-35.93	1.667202574688718e-20
14250	1.07671e-11	Fe	8	1844.92A	-35.93	1.667202574688718e-20
14251	6.10332e-12	Fe	12	3254.70A	-35.93	1.667202574688718e-20
14252	6.79105e-11	Ne	8	292.509A	-35.93	1.667202574688718e-20
14253	6.79403e-11	Ne	8	292.381A	-35.93	1.667202574688718e-20
14254	7.02938e-11	Ne	8	282.592A	-35.93	1.667202574688718e-20
14255	7.02879e-11	Ne	8	282.616A	-35.93	1.667202574688718e-20
14256	7.03848e-11	Ne	8	282.227A	-35.93	1.667202574688718e-20
14257	1.42537e-11	Fe	12	1393.63A	-35.93	1.667202574688718e-20
14258	5.04421e-12	Fe	12	3938.07A	-35.93	1.667202574688718e-20
14259	1.71527e-12	Fe	2	1.15810m	-35.93	1.667202574688718e-20
14260	1.8992e-12	S	1	1.04594m	-35.93	1.667202574688718e-20
14261	2.94422e-12	Fe	2	6746.93A	-35.93	1.667202574688718e-20
14262	3.14038e-12	Fe	2	6325.50A	-35.93	1.667202574688718e-20
14263	2.46698e-14	Ni	1	80.5212m	-35.93	1.667202574688718e-20
14264	6.56698e-13	Fe	8	3.02490m	-35.93	1.667202574688718e-20
14265	1.10585e-11	Fe	8	1796.30A	-35.93	1.667202574688718e-20
14266	6.79204e-11	Ne	8	292.467A	-35.93	1.667202574688718e-20
14267	3.64673e-12	Fe	12	5447.20A	-35.93	1.667202574688718e-20
14268	2.37892e-11	Fe	12	835.019A	-35.93	1.667202574688718e-20
14269	2.84425e-12	Fe	2	6984.08A	-35.93	1.667202574688718e-20
14270	2.41847e-11	Fe	12	821.364A	-35.93	1.667202574688718e-20
14271	3.52532e-11	Fe	12	563.480A	-35.93	1.667202574688718e-20
14272	3.71665e-11	Fe	12	534.472A	-35.93	1.667202574688718e-20
14273	7.56753e-11	Fe	12	262.496A	-35.93	1.667202574688718e-20
14274	1.45467e-11	Ni	12	1365.56A	-35.93	1.667202574688718e-20
14275	2.24865e-11	Ni	12	883.394A	-35.93	1.667202574688718e-20
14276	1.4266600000000001e-12	Ni	12	1.39238m	-35.93	1.667202574688718e-20
14277	5.50799e-12	Ni	12	3606.48A	-35.93	1.667202574688718e-20
14278	9.7882e-11	Ni	12	202.943A	-35.93	1.667202574688718e-20
14279	3.9372199999999996e-13	O	5	5.04531m	-35.93	1.667202574688718e-20
14280	2.86206e-12	Fe	12	6940.61A	-35.93	1.667202574688718e-20
14281	6.65093e-11	Ne	8	298.672A	-35.93	1.667202574688718e-20
14282	1.69013e-12	Fe	2	1.17532m	-35.93	1.667202574688718e-20
14283	1.39745e-12	Fe	12	1.42148m	-35.93	1.667202574688718e-20
14284	2.34629e-12	Ni	1	8466.32A	-35.93	1.667202574688718e-20
14285	4.02964e-12	Ni	11	4929.59A	-35.93	1.667202574688718e-20
14286	1.1282200000000001e-10	Mg	6	176.068A	-35.93	1.667202574688718e-20
14287	1.13219e-12	Li	1	1.75452m	-35.93	1.667202574688718e-20
14288	6.88268e-11	Mg	6	288.615A	-35.93	1.667202574688718e-20
14289	9.0809e-12	Ni	11	2187.50A	-35.93	1.667202574688718e-20
14290	1.03436e-12	Mg	1	1.92046m	-35.93	1.667202574688718e-20
14291	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	1.667202574688718e-20
14292	7.1936e-11	Ni	11	276.141A	-35.93	1.667202574688718e-20
14293	1.13339e-10	Mg	6	175.266A	-35.93	1.667202574688718e-20
14294	1.54647e-12	Mg	5	1.28450m	-35.93	1.667202574688718e-20
14295	1.12801e-10	Mg	6	176.102A	-35.93	1.667202574688718e-20
14296	1.13219e-12	Li	1	1.75452m	-35.93	1.667202574688718e-20
14297	2.54333e-12	Mg	1	7810.41A	-35.93	1.667202574688718e-20
14298	2.56437e-12	Mg	1	7746.33A	-35.93	1.667202574688718e-20
14299	2.26856e-10	Be	3	87.5641A	-35.93	1.667202574688718e-20
14300	1.81465e-11	Mg	6	1094.67A	-35.93	1.667202574688718e-20
14301	1.44162e-11	Mg	5	1377.92A	-35.93	1.667202574688718e-20
14302	1.55065e-12	Mg	5	1.28104m	-35.93	1.667202574688718e-20
14303	1.3611e-12	Fe	2	1.45944m	-35.93	1.667202574688718e-20
14304	2.56437e-12	Mg	1	7746.34A	-35.93	1.667202574688718e-20
14305	6.67628e-13	Ni	11	2.97538m	-35.93	1.667202574688718e-20
14306	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	1.667202574688718e-20
14307	2.6453900000000003e-12	Fe	2	7509.07A	-35.93	1.667202574688718e-20
14308	2.54199e-12	Mg	1	7814.53A	-35.93	1.667202574688718e-20
14309	4.96746e-13	Mg	6	3.99892m	-35.93	1.667202574688718e-20
14310	1.13219e-12	Li	1	1.75452m	-35.93	1.667202574688718e-20
14311	1.5427e-12	Mg	5	1.28764m	-35.93	1.667202574688718e-20
14312	1.01319e-11	Mg	5	1960.59A	-35.93	1.667202574688718e-20
14313	3.08774e-13	Mg	1	6.43334m	-35.93	1.667202574688718e-20
14314	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	1.667202574688718e-20
14315	1.2007299999999998e-10	Ni	9	165.437A	-35.93	1.667202574688718e-20
14316	8.8495e-13	Mg	1	2.24470m	-35.93	1.667202574688718e-20
14317	8.849440000000001e-13	Mg	1	2.24471m	-35.93	1.667202574688718e-20
14318	1.3170300000000002e-10	Ni	9	150.827A	-35.93	1.667202574688718e-20
14319	6.28579e-11	Ni	11	316.022A	-35.93	1.667202574688718e-20
14320	5.02509e-14	Ni	3	39.5305m	-35.93	1.667202574688718e-20
14321	8.941429999999999e-15	Mg	6	222.162m	-35.93	1.667202574688718e-20
14322	7.947949999999999e-13	Ni	11	2.49932m	-35.93	1.667202574688718e-20
14323	1.69591e-11	Mg	6	1171.32A	-35.93	1.667202574688718e-20
14324	2.56437e-12	Mg	1	7746.33A	-35.93	1.667202574688718e-20
14325	5.58579e-11	B	4	355.625A	-35.93	1.667202574688718e-20
14326	2.32677e-12	Ni	11	8537.36A	-35.93	1.667202574688718e-20
14327	6.59866e-11	Ni	11	301.038A	-35.93	1.667202574688718e-20
14328	7.10743e-14	Li	1	27.9488m	-35.93	1.667202574688718e-20
14329	7.10745e-14	Li	1	27.9488m	-35.93	1.667202574688718e-20
14330	6.28285e-14	Ni	3	31.6169m	-35.93	1.667202574688718e-20
14331	1.6591400000000001e-12	Ni	11	1.19728m	-35.93	1.667202574688718e-20
14332	1.35513e-15	Li	1	1465.88m	-35.93	1.667202574688718e-20
14333	2.46188e-12	Ni	11	8068.81A	-35.93	1.667202574688718e-20
14334	1.35115e-15	Li	1	1470.19m	-35.93	1.667202574688718e-20
14335	1.8309e-11	Mg	6	1084.95A	-35.93	1.667202574688718e-20
14336	6.21204e-11	Mg	6	319.773A	-35.93	1.667202574688718e-20
14337	6.36604e-11	Ni	11	312.038A	-35.93	1.667202574688718e-20
14338	2.43803e-13	B	4	8.14774m	-35.93	1.667202574688718e-20
14339	3.52681e-11	Mg	6	563.242A	-35.93	1.667202574688718e-20
14340	2.99181e-13	Ni	11	6.63962m	-35.93	1.667202574688718e-20
14341	1.81376e-11	Mg	6	1095.21A	-35.93	1.667202574688718e-20
14342	4.08795e-10	B	4	48.5927A	-35.93	1.667202574688718e-20
14343	4.020069999999999e-10	B	4	49.4132A	-35.93	1.667202574688718e-20
14344	4.0176800000000003e-10	B	4	49.4426A	-35.93	1.667202574688718e-20
14345	4.0175699999999994e-10	B	4	49.4439A	-35.93	1.667202574688718e-20
14346	3.97585e-10	B	4	49.9628A	-35.93	1.667202574688718e-20
14347	8.02743e-13	Ni	11	2.47457m	-35.93	1.667202574688718e-20
14348	5.18343e-12	Mg	1	3832.30A	-35.93	1.667202574688718e-20
14349	3.71862e-11	Ni	11	534.189A	-35.93	1.667202574688718e-20
14350	5.18741e-12	Mg	1	3829.36A	-35.93	1.667202574688718e-20
14351	3.68871e-11	Ni	11	538.520A	-35.93	1.667202574688718e-20
14352	6.356569999999999e-13	Ni	3	3.12503m	-35.93	1.667202574688718e-20
14353	5.16039e-12	Mg	1	3849.41A	-35.93	1.667202574688718e-20
14354	7.06348e-11	Ni	11	281.228A	-35.93	1.667202574688718e-20
14355	1.06247e-12	Li	1	1.86966m	-35.93	1.667202574688718e-20
14356	2.54133e-12	Mg	1	7816.55A	-35.93	1.667202574688718e-20
14357	5.96096e-15	N	6	333.242m	-35.93	1.667202574688718e-20
14358	1.3062e-10	Li	2	152.078A	-35.93	1.667202574688718e-20
14359	1.30274e-10	Li	2	152.482A	-35.93	1.667202574688718e-20
14360	1.30268e-10	Li	2	152.489A	-35.93	1.667202574688718e-20
14361	4.3565100000000004e-13	O	1	4.55972m	-35.93	1.667202574688718e-20
14362	4.3566499999999994e-13	O	1	4.55957m	-35.93	1.667202574688718e-20
14363	4.35667e-13	O	1	4.55955m	-35.93	1.667202574688718e-20
14364	4.3568100000000004e-13	O	1	4.55940m	-35.93	1.667202574688718e-20
14365	5.888e-10	C	5	33.7372A	-35.93	1.667202574688718e-20
14366	1.98699e-15	N	6	999.727m	-35.93	1.667202574688718e-20
14367	4.35733e-13	O	1	4.55886m	-35.93	1.667202574688718e-20
14368	1.98699e-15	N	6	999.727m	-35.93	1.667202574688718e-20
14369	7.94795e-17	C	5	2.49932c	-35.93	1.667202574688718e-20
14370	1.21206e-15	C	5	1638.90m	-35.93	1.667202574688718e-20
14371	1.13171e-10	Na	4	175.526A	-35.93	1.667202574688718e-20
14372	5.698520000000001e-13	O	1	3.48590m	-35.93	1.667202574688718e-20
14373	2.60494e-13	Fe	8	7.62570m	-35.93	1.667202574688718e-20
14374	8.93944e-13	Fe	8	2.22211m	-35.93	1.667202574688718e-20
14375	6.86755e-13	O	1	2.89251m	-35.93	1.667202574688718e-20
14376	6.86703e-13	O	1	2.89273m	-35.93	1.667202574688718e-20
14377	6.86687e-13	O	1	2.89280m	-35.93	1.667202574688718e-20
14378	5.69986e-13	O	1	3.48508m	-35.93	1.667202574688718e-20
14379	1.30173e-10	Li	2	152.601A	-35.93	1.667202574688718e-20
14380	4.95698e-11	Mn	12	400.737A	-35.93	1.667202574688718e-20
14381	5.07101e-11	Fe	8	391.726A	-35.93	1.667202574688718e-20
14382	4.41078e-11	Fe	8	450.362A	-35.93	1.667202574688718e-20
14383	2.59727e-12	Fe	2	7648.21A	-35.93	1.667202574688718e-20
14384	3.46751e-12	Fe	2	5728.75A	-35.93	1.667202574688718e-20
14385	7.68127e-11	Ni	11	258.609A	-35.93	1.667202574688718e-20
14386	1.39548e-11	Ni	11	1423.49A	-35.93	1.667202574688718e-20
14387	1.08261e-11	Ni	11	1834.86A	-35.93	1.667202574688718e-20
14388	2.4692200000000003e-12	Fe	2	8044.84A	-35.93	1.667202574688718e-20
14389	5.80107e-10	C	5	34.2428A	-35.93	1.667202574688718e-20
14390	1.7464900000000002e-12	O	1	1.13739m	-35.93	1.667202574688718e-20
14391	1.6192600000000001e-12	Mg	1	1.22676m	-35.93	1.667202574688718e-20
14392	7.44017e-11	K	8	266.989A	-35.93	1.667202574688718e-20
14393	1.0928399999999999e-13	Na	4	18.1769m	-35.93	1.667202574688718e-20
14394	6.49847e-11	Na	4	305.679A	-35.93	1.667202574688718e-20
14395	3.09175e-13	Na	4	6.42499m	-35.93	1.667202574688718e-20
14396	3.27132e-11	Be	3	607.231A	-35.93	1.667202574688718e-20
14397	7.54373e-11	Mg	5	263.324A	-35.93	1.667202574688718e-20
14398	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	1.667202574688718e-20
14399	1.06246e-12	Li	1	1.86967m	-35.93	1.667202574688718e-20
14400	7.38581e-11	Fe	8	268.954A	-35.93	1.667202574688718e-20
14401	1.86432e-11	Mg	6	1065.51A	-35.93	1.667202574688718e-20
14402	3.05696e-11	Mg	6	649.812A	-35.93	1.667202574688718e-20
14403	3.55933e-11	Mg	6	558.096A	-35.93	1.667202574688718e-20
14404	1.40529e-10	Ni	9	141.355A	-35.93	1.667202574688718e-20
14405	8.07546e-11	Mg	6	245.985A	-35.93	1.667202574688718e-20
14406	1.06246e-12	Li	1	1.86967m	-35.93	1.667202574688718e-20
14407	1.7464799999999998e-12	O	1	1.13740m	-35.93	1.667202574688718e-20
14408	9.53752e-14	Fe	8	20.8277m	-35.93	1.667202574688718e-20
14409	1.19616e-13	Fe	8	16.6068m	-35.93	1.667202574688718e-20
14410	3.8011e-13	Fe	8	5.22598m	-35.93	1.667202574688718e-20
14411	1.01356e-12	Fe	8	1.95987m	-35.93	1.667202574688718e-20
14412	1.26037e-10	Li	2	157.608A	-35.93	1.667202574688718e-20
14413	5.74476e-10	C	5	34.5784A	-35.93	1.667202574688718e-20
14414	5.80082e-10	C	5	34.2442A	-35.93	1.667202574688718e-20
14415	6.04737e-11	Fe	8	328.481A	-35.93	1.667202574688718e-20
14416	6.27996e-11	Fe	8	316.315A	-35.93	1.667202574688718e-20
14417	6.54024e-11	Fe	8	303.727A	-35.93	1.667202574688718e-20
14418	6.60589e-11	Fe	8	300.708A	-35.93	1.667202574688718e-20
14419	7.31396e-11	Fe	8	271.596A	-35.93	1.667202574688718e-20
14420	7.35667e-11	Fe	8	270.020A	-35.93	1.667202574688718e-20
14421	5.36487e-16	C	5	3702.69m	-35.93	1.667202574688718e-20
14422	5.800549999999999e-10	C	5	34.2458A	-35.93	1.667202574688718e-20
14423	1.21206e-15	C	5	1638.90m	-35.93	1.667202574688718e-20
14424	5.16815e-13	Mg	6	3.84363m	-35.93	1.667202574688718e-20
14425	6.53191e-11	Ni	11	304.114A	-35.93	1.667202574688718e-20
14426	3.84879e-13	Mg	6	5.16122m	-35.93	1.667202574688718e-20
14427	1.23474e-11	K	8	1608.80A	-35.93	1.667202574688718e-20
14428	2.26872e-11	K	8	875.580A	-35.93	1.667202574688718e-20
14429	3.95176e-11	K	8	502.674A	-35.93	1.667202574688718e-20
14430	5.12047e-13	K	8	3.87942m	-35.93	1.667202574688718e-20
14431	1.02125e-11	K	8	1945.11A	-35.93	1.667202574688718e-20
14432	1.23056e-11	K	8	1614.26A	-35.93	1.667202574688718e-20
14433	1.23213e-11	K	8	1612.20A	-35.93	1.667202574688718e-20
14434	2.24172e-11	K	8	886.124A	-35.93	1.667202574688718e-20
14435	9.12261e-11	Sc	10	217.750A	-35.93	1.667202574688718e-20
14436	9.70372e-12	K	8	2047.10A	-35.93	1.667202574688718e-20
14437	1.17937e-11	K	8	1684.32A	-35.93	1.667202574688718e-20
14438	1.18094e-11	K	8	1682.09A	-35.93	1.667202574688718e-20
14439	1.18354e-11	K	8	1678.39A	-35.93	1.667202574688718e-20
14440	1.30764e-10	Li	2	151.911A	-35.93	1.667202574688718e-20
14441	1.3156299999999998e-10	Li	2	150.988A	-35.93	1.667202574688718e-20
14442	2.30308e-14	Mg	1	86.2518m	-35.93	1.667202574688718e-20
14443	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	1.667202574688718e-20
14444	2.10414e-14	Mg	1	94.4065m	-35.93	1.667202574688718e-20
14445	1.25913e-11	K	8	1577.64A	-35.93	1.667202574688718e-20
14446	1.25756e-11	K	8	1579.60A	-35.93	1.667202574688718e-20
14447	3.01689e-12	Fe	2	6584.41A	-35.93	1.667202574688718e-20
14448	3.9857e-15	Mg	1	498.393m	-35.93	1.667202574688718e-20
14449	2.19053e-11	K	8	906.832A	-35.93	1.667202574688718e-20
14450	3.87357e-11	K	8	512.820A	-35.93	1.667202574688718e-20
14451	2.10939e-12	K	8	9417.16A	-35.93	1.667202574688718e-20
14452	2.97167e-13	Mg	1	6.68460m	-35.93	1.667202574688718e-20
14453	4.31565e-12	Li	1	4602.89A	-35.93	1.667202574688718e-20
14454	4.31565e-12	Li	1	4602.89A	-35.93	1.667202574688718e-20
14455	2.87735e-13	Mg	1	6.90373m	-35.93	1.667202574688718e-20
14456	1.19608e-10	Ni	9	166.080A	-35.93	1.667202574688718e-20
14457	2.86394e-13	Mg	1	6.93605m	-35.93	1.667202574688718e-20
14458	2.85739e-13	Mg	1	6.95195m	-35.93	1.667202574688718e-20
14459	1.4208000000000001e-10	Li	2	139.812A	-35.93	1.667202574688718e-20
14460	6.98506e-11	Sc	10	284.385A	-35.93	1.667202574688718e-20
14461	2.62713e-12	Fe	2	7561.29A	-35.93	1.667202574688718e-20
14462	2.2490599999999997e-12	Ni	1	8832.35A	-35.93	1.667202574688718e-20
14463	2.48618e-12	Ni	1	7989.94A	-35.93	1.667202574688718e-20
14464	3.98912e-11	O	6	497.966A	-35.93	1.667202574688718e-20
14465	1.5299200000000002e-10	O	6	129.840A	-35.93	1.667202574688718e-20
14466	3.82193e-11	O	6	519.749A	-35.93	1.667202574688718e-20
14467	5.2445e-12	Fe	11	3787.67A	-35.93	1.667202574688718e-20
14468	4.08129e-12	Ni	12	4867.20A	-35.93	1.667202574688718e-20
14469	8.34143e-11	Fe	12	238.142A	-35.93	1.667202574688718e-20
14470	2.31649e-12	Fe	2	8575.23A	-35.93	1.667202574688718e-20
14471	5.57109e-11	Sc	10	356.563A	-35.93	1.667202574688718e-20
14472	1.51902e-11	Sc	10	1307.72A	-35.93	1.667202574688718e-20
14473	1.3603e-12	Fe	2	1.46030m	-35.93	1.667202574688718e-20
14474	1.55803e-11	Sc	10	1274.97A	-35.93	1.667202574688718e-20
14475	1.3630699999999998e-17	He	1	14.5733c	-35.93	1.667202574688718e-20
14476	1.22464e-13	S	2	16.2207m	-35.93	1.667202574688718e-20
14477	2.44878e-12	Ni	1	8111.98A	-35.93	1.667202574688718e-20
14478	9.477420000000001e-13	Fe	2	2.09598m	-35.93	1.667202574688718e-20
14479	9.55513e-11	P	10	207.893A	-35.93	1.667202574688718e-20
14480	3.45418e-12	Fe	2	5750.85A	-35.93	1.667202574688718e-20
14481	3.25803e-12	Fe	2	6097.08A	-35.93	1.667202574688718e-20
14482	3.5102199999999996e-12	Fe	11	5659.03A	-35.93	1.667202574688718e-20
14483	6.24139e-11	P	10	318.270A	-35.93	1.667202574688718e-20
14484	2.75286e-11	Sc	10	721.594A	-35.93	1.667202574688718e-20
14485	3.30301e-11	He	1	601.404A	-35.93	1.667202574688718e-20
14486	3.98501e-11	O	6	498.480A	-35.93	1.667202574688718e-20
14487	2.42411e-12	Ni	1	8194.53A	-35.93	1.667202574688718e-20
14488	5.48547e-11	Sc	10	362.129A	-35.93	1.667202574688718e-20
14489	3.35884e-11	He	1	591.409A	-35.93	1.667202574688718e-20
14490	3.3593099999999997e-12	Fe	2	5913.26A	-35.93	1.667202574688718e-20
14491	7.42256e-12	Fe	11	2676.23A	-35.93	1.667202574688718e-20
14492	2.9444e-12	Fe	2	6746.53A	-35.93	1.667202574688718e-20
14493	3.98812e-11	O	6	498.091A	-35.93	1.667202574688718e-20
14494	2.76132e-13	Mg	1	7.19383m	-35.93	1.667202574688718e-20
14495	1.9955300000000003e-15	Mg	1	995.447m	-35.93	1.667202574688718e-20
14496	8.643399999999999e-13	Ni	11	2.29822m	-35.93	1.667202574688718e-20
14497	7.41363e-12	Ni	11	2679.45A	-35.93	1.667202574688718e-20
14498	1.6768200000000001e-12	K	8	1.18465m	-35.93	1.667202574688718e-20
14499	1.34701e-11	K	8	1474.71A	-35.93	1.667202574688718e-20
14500	6.90278e-13	Mg	9	2.87775m	-35.93	1.667202574688718e-20
14501	1.34858e-11	K	8	1472.99A	-35.93	1.667202574688718e-20
14502	1.35118e-11	K	8	1470.16A	-35.93	1.667202574688718e-20
14503	2.35817e-11	K	8	842.368A	-35.93	1.667202574688718e-20
14504	7.06264e-11	Mg	9	281.261A	-35.93	1.667202574688718e-20
14505	2.3656900000000003e-10	Mg	9	83.9688A	-35.93	1.667202574688718e-20
14506	4.40523e-11	Mg	9	450.929A	-35.93	1.667202574688718e-20
14507	2.70032e-13	K	8	7.35635m	-35.93	1.667202574688718e-20
14508	7.82078e-13	K	8	2.53996m	-35.93	1.667202574688718e-20
14509	2.892e-10	Mg	9	68.6876A	-35.93	1.667202574688718e-20
14510	3.58971e-11	Ni	11	553.373A	-35.93	1.667202574688718e-20
14511	7.79793e-12	Mg	9	2547.40A	-35.93	1.667202574688718e-20
14512	7.30833e-11	Ni	11	271.806A	-35.93	1.667202574688718e-20
14513	1.16477e-12	K	8	1.70544m	-35.93	1.667202574688718e-20
14514	8.94741e-13	K	8	2.22014m	-35.93	1.667202574688718e-20
14515	7.27842e-11	Ni	11	272.923A	-35.93	1.667202574688718e-20
14516	2.63365e-10	Mg	9	75.4256A	-35.93	1.667202574688718e-20
14517	2.5890399999999997e-13	Mg	9	7.67252m	-35.93	1.667202574688718e-20
14518	6.1822e-11	K	8	321.317A	-35.93	1.667202574688718e-20
14519	3.49217e-11	K	8	568.828A	-35.93	1.667202574688718e-20
14520	1.1377e-11	K	8	1746.02A	-35.93	1.667202574688718e-20
14521	2.99163e-13	Mg	1	6.64002m	-35.93	1.667202574688718e-20
14522	1.2007299999999998e-10	Ni	9	165.436A	-35.93	1.667202574688718e-20
14523	3.0877e-13	Mg	1	6.43341m	-35.93	1.667202574688718e-20
14524	1.35135e-15	Li	1	1469.97m	-35.93	1.667202574688718e-20
14525	6.45245e-11	Ni	11	307.859A	-35.93	1.667202574688718e-20
14526	1.66708e-12	Ni	11	1.19157m	-35.93	1.667202574688718e-20
14527	4.64024e-12	Mg	6	4280.91A	-35.93	1.667202574688718e-20
14528	5.02513e-12	Mg	6	3953.02A	-35.93	1.667202574688718e-20
14529	2.98508e-13	Mg	1	6.65458m	-35.93	1.667202574688718e-20
14530	6.79961e-12	Ni	11	2921.41A	-35.93	1.667202574688718e-20
14531	2.76128e-13	Mg	1	7.19392m	-35.93	1.667202574688718e-20
14532	2.90351e-11	K	8	684.154A	-35.93	1.667202574688718e-20
14533	1.68477e-13	Mg	3	11.7906m	-35.93	1.667202574688718e-20
14534	8.44959e-12	Mg	3	2350.94A	-35.93	1.667202574688718e-20
14535	9.30007e-12	Mg	3	2135.95A	-35.93	1.667202574688718e-20
14536	9.37603e-12	Mg	3	2118.64A	-35.93	1.667202574688718e-20
14537	4.3157099999999996e-12	Li	1	4602.82A	-35.93	1.667202574688718e-20
14538	1.22047e-11	K	8	1627.60A	-35.93	1.667202574688718e-20
14539	1.56972e-14	K	8	126.548m	-35.93	1.667202574688718e-20
14540	2.26841e-10	Be	3	87.5701A	-35.93	1.667202574688718e-20
14541	4.17267e-14	K	8	47.6061m	-35.93	1.667202574688718e-20
14542	1.01116e-11	K	8	1964.52A	-35.93	1.667202574688718e-20
14543	2.6029500000000002e-14	K	8	76.3151m	-35.93	1.667202574688718e-20
14544	1.00959e-11	K	8	1967.57A	-35.93	1.667202574688718e-20
14545	1.00699e-11	K	8	1972.66A	-35.93	1.667202574688718e-20
14546	2.76126e-13	Mg	1	7.19399m	-35.93	1.667202574688718e-20
14547	1.19577e-13	Mg	3	16.6123m	-35.93	1.667202574688718e-20
14548	7.39303e-11	K	8	268.692A	-35.93	1.667202574688718e-20
14549	9.1266e-12	Ni	11	2176.54A	-35.93	1.667202574688718e-20
14550	4.31374e-13	Mg	9	4.60493m	-35.93	1.667202574688718e-20
14551	4.48953e-11	K	8	442.462A	-35.93	1.667202574688718e-20
14552	3.44128e-11	K	8	577.241A	-35.93	1.667202574688718e-20
14553	8.26215e-12	Ni	11	2404.27A	-35.93	1.667202574688718e-20
14554	7.46728e-12	Ni	11	2660.20A	-35.93	1.667202574688718e-20
14555	2.31737e-10	Mg	9	85.7198A	-35.93	1.667202574688718e-20
14556	2.31478e-10	Mg	9	85.8156A	-35.93	1.667202574688718e-20
14557	2.444e-10	Mg	9	81.2784A	-35.93	1.667202574688718e-20
14558	1.7565e-13	Mg	5	11.3091m	-35.93	1.667202574688718e-20
14559	2.58839e-11	Mg	9	767.443A	-35.93	1.667202574688718e-20
14560	2.31047e-10	Mg	9	85.9758A	-35.93	1.667202574688718e-20
14561	2.12901e-10	Be	3	93.3039A	-35.93	1.667202574688718e-20
14562	2.17314e-10	Be	3	91.4089A	-35.93	1.667202574688718e-20
14563	2.26656e-10	Be	3	87.6414A	-35.93	1.667202574688718e-20
14564	5.16503e-12	Mg	1	3845.95A	-35.93	1.667202574688718e-20


==> LINES_1e4.5K_1e-4.0cm-3_Q18_col15.5.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-11.581	0.26870977900464516
1	1.63403e-11	H	1	1215.67A	-11.705	0.20196842174646354
2	1.28308e-11	C	4	1548.19A	-12.245	0.05824832909535626
3	2.03317e-11	C	3	977.020A	-12.439	0.037263485230956815
4	1.28094e-11	C	4	1550.78A	-12.547	0.029059187806138833
5	1.04183e-11	C	3	1906.68A	-12.612	0.025019779144644497
6	1.04071e-11	C	3	1908.73A	-12.794	0.016454453843377136
7	3.58232e-11	O	4	554.514A	-12.852	0.014397380143183728
8	7.674639999999999e-14	O	4	25.8832m	-12.863	0.014037296449882228
9	7.74994e-11	He	2	256.317A	-12.913	0.01251075362981901
10	3.96746e-12	O	3	5006.84A	-12.92	0.012310720513183333
11	1.21093e-11	He	2	1640.43A	-12.937999999999999	0.01181091303476427
12	3.57748e-11	O	4	555.264A	-12.940999999999999	0.011729607281328389
13	1.63654e-11	O	5	1213.81A	-13.013	0.009937644845844541
14	3.0268200000000002e-12	H	1	6562.81A	-13.056	0.009000848913029385
15	3.25738e-11	O	4	609.830A	-13.071	0.00869527800408653
16	1.41406e-11	O	4	1404.78A	-13.074000000000002	0.008635420131339843
17	1.41772e-11	O	4	1401.16A	-13.081	0.008497349312151714
18	1.33919e-11	N	4	1483.32A	-13.125	0.007678625233960448
19	5.7981e-12	Ne	5	3426.03A	-13.172	0.006891019387136144
20	1.63045e-11	O	5	1218.34A	-13.175999999999998	0.006827842141649907
21	2.51413e-11	O	4	790.114A	-13.205	0.006386802281483071
22	2.59616e-11	N	4	765.147A	-13.217	0.006212744188125038
23	8.19397e-12	Ne	4	2424.28A	-13.261	0.005614143015970494
24	1.6035e-11	N	5	1238.82A	-13.272	0.005473731265234657
25	1.33633e-11	N	4	1486.50A	-13.307	0.005049908065229184
26	3.15443e-11	O	5	629.732A	-13.359000000000002	0.004480056300307044
27	1.63475e-11	He	2	1215.13A	-13.374	0.004327962326835483
28	8.206239999999999e-14	Ne	5	24.2065m	-13.380999999999998	0.004258762994921933
29	2.38264e-11	O	3	833.715A	-13.392000000000001	0.004152249789543123
30	4.00581e-12	O	3	4958.91A	-13.395	0.004123665903047736
31	2.5218e-11	O	4	787.710A	-13.397	0.004104719379241487
32	1.92501e-11	O	6	1031.91A	-13.411	0.0039745088810859575
33	8.20284e-12	Ne	4	2421.66A	-13.418	0.003910960878934843
34	2.82226e-11	O	3	703.851A	-13.443	0.0036921851544871897
35	1.38691e-13	Ne	5	14.3228m	-13.455	0.003591562858697935
36	3.90896e-11	O	3	508.178A	-13.479000000000001	0.00339847024428114
37	2.51385e-11	O	4	790.201A	-13.49	0.003313473272264994
38	1.41913e-11	O	4	1399.77A	-13.508	0.0031789483499222084
39	1.41145e-11	O	4	1407.38A	-13.517999999999999	0.0031065866510400406
40	1.59836e-11	N	5	1242.80A	-13.569	0.002762380322827372
41	1.19224e-11	O	3	1666.15A	-13.571	0.0027496883381276332
42	4.0862199999999995e-12	H	1	4861.33A	-13.573	0.002737054667800559
43	1.89048e-13	S	4	10.5076m	-13.61	0.0025135265197987976
44	5.9368e-12	Ne	5	3345.99A	-13.619000000000002	0.0024619740542020903
45	2.82609e-11	O	3	702.896A	-13.652000000000001	0.0022818309778206668
46	2.89647e-11	N	3	685.817A	-13.686	0.002110004938426444
47	1.83092e-11	He	2	1084.94A	-13.698	0.0020525014460100076
48	3.91279e-11	O	3	507.680A	-13.700999999999999	0.002038372125439719
49	1.91443e-11	O	6	1037.62A	-13.704	0.002024340070428065
50	1.48724e-11	C	2	1335.66A	-13.713	0.0019828208260458365
51	2.00345e-11	N	3	991.511A	-13.764000000000001	0.0017631264950319706
52	7.1384100000000005e-12	Mg	5	2782.76A	-13.773	0.0017269647448925611
53	2.08428e-12	S	3	9530.62A	-13.777999999999999	0.0017071963429269761
54	2.89428e-11	N	3	686.336A	-13.783	0.001687654227987468
55	1.64645e-11	Si	3	1206.50A	-13.79	0.001660670503024402
56	1.13532e-11	N	3	1749.67A	-13.82	0.0015498278891542218
57	8.70474e-11	He	2	228.203A	-13.839	0.0014834860670258237
58	8.17377e-11	He	2	243.027A	-13.856	0.001426538416863126
59	1.91554e-11	C	2	1037.02A	-13.862	0.0014069655760169245
60	2.59898e-13	Ne	6	7.64318m	-13.867	0.0013908601742473106
61	1.0551e-11	Si	3	1882.71A	-13.867	0.0013908601742473106
62	4.23944e-12	He	2	4685.64A	-13.873	0.0013717768572415782
63	1.13371e-11	N	3	1752.16A	-13.878	0.0013560742574049297
64	1.42525e-11	Si	4	1393.75A	-13.878	0.0013560742574049297
65	2.59887e-11	N	3	764.351A	-13.892999999999999	0.0013100367283414944
66	4.57658e-12	H	1	4340.46A	-13.911	0.0012568500644798946
67	3.26344e-12	Fe	7	6086.97A	-13.923	0.0012225974109267158
68	2.64781e-11	S	4	750.221A	-13.94	0.0011756646818672101
69	3.48647e-11	Ne	5	569.759A	-13.943	0.0011675714631240177
70	4.69921e-12	Fe	5	4227.19A	-13.945	0.001162206959538694
71	1.93749e-11	He	2	1025.27A	-13.953	0.0011409942918906254
72	1.42174e-11	O	4	1397.20A	-13.96	0.0011227510548304323
73	2.0893200000000002e-13	Fe	7	9.50763m	-13.962	0.0011175924823153564
74	3.8603599999999995e-12	Fe	6	5145.76A	-13.963	0.0011150220909336385
75	3.83776e-12	Fe	6	5176.05A	-13.966	0.0011073463328500617
76	5.28461e-12	Fe	7	3758.92A	-13.972000000000001	0.001092152971578961
77	3.99488e-12	Fe	6	4972.48A	-13.979000000000001	0.0010746906532237224
78	4.11285e-11	Ne	5	482.985A	-14.027000000000001	0.0009622401447619979
79	1.19607e-11	O	3	1660.81A	-14.037	0.0009403368849593323
80	1.0159400000000001e-13	Fe	6	19.5527m	-14.043	0.0009274349792177482
81	2.63538e-11	S	4	753.760A	-14.043	0.0009274349792177482
82	1.0499e-11	Si	3	1892.03A	-14.054	0.0009042394943939425
83	3.5428000000000003e-13	Mg	5	5.60700m	-14.055	0.000902159801267711
84	1.41282e-11	S	4	1406.02A	-14.059000000000001	0.0008938887504941561
85	1.73398e-11	Ne	5	1145.60A	-14.061	0.0008897817047514726
86	3.17545e-11	He	1	625.563A	-14.089	0.0008342255208327208
87	3.00315e-11	S	4	661.455A	-14.091	0.0008303926027297915
88	3.47238e-12	Fe	7	5720.71A	-14.097000000000001	0.0008189991890922971
89	5.5275e-11	Ne	5	359.375A	-14.097000000000001	0.0008189991890922971
90	2.97796e-11	S	3	667.049A	-14.099	0.0008152362296289822
91	2.2488299999999997e-14	O	3	88.3323m	-14.117	0.0007821381535407126
92	1.40198e-11	S	4	1416.89A	-14.124	0.0007696326293235685
93	5.53896e-12	Fe	7	3586.32A	-14.126	0.0007660964885991818
94	4.55272e-12	O	3	4363.21A	-14.139000000000001	0.0007435042780572737
95	1.85135e-11	S	4	1072.97A	-14.159	0.0007100410732199172
96	2.00174e-11	He	2	992.360A	-14.164000000000001	0.000701913300265082
97	2.00692e-11	N	3	989.799A	-14.165	0.0007002989444723751
98	1.2404e-11	Ne	4	1601.45A	-14.165999999999999	0.0006986883015949563
99	6.20175e-12	He	2	3203.04A	-14.168	0.000695478120447756
100	1.41609e-11	Si	4	1402.77A	-14.172	0.0006891019387136143
101	2.19046e-12	S	3	9068.62A	-14.177999999999999	0.0006796471056619359
102	2.12823e-11	S	6	933.380A	-14.183	0.000671867249576737
103	1.34519e-13	Fe	6	14.7670m	-14.192	0.0006580872424845003
104	2.51768e-11	O	4R	789.000A	-14.198	0.0006490579470180743
105	1.66306e-11	S	3	1194.45A	-14.200999999999999	0.0006445898635387961
106	2.00332e-11	N	3	991.577A	-14.200999999999999	0.0006445898635387961
107	2.19705e-11	C	2	904.142A	-14.209000000000001	0.0006328247726207416
108	4.12671e-11	Ne	5	481.363A	-14.215	0.0006241420912350751
109	1.0122200000000001e-12	Si	6	1.96247m	-14.23	0.0006029530158521838
110	1.0593799999999999e-12	H	1	1.87510m	-14.25	0.0005758156598581015
111	4.84294e-12	H	1	4101.73A	-14.262	0.0005601230845342687
112	2.52577e-11	S	5	786.470A	-14.265999999999998	0.0005549878452284285
113	1.86931e-11	S	4	1062.66A	-14.280999999999999	0.0005361464957115851
114	1.68862e-11	C	3	1176.37A	-14.287	0.0005287902900133957
115	3.98201e-12	Fe	7	4988.55A	-14.287	0.0005287902900133957
116	3.72329e-12	Fe	6	5335.19A	-14.290999999999999	0.0005239423114943862
117	3.83481e-14	O	3	51.8004m	-14.292	0.0005227372776172838
118	1.13253e-11	N	3	1753.99A	-14.292	0.0005227372776172838
119	1.14894e-11	S	3	1728.94A	-14.294	0.0005203355179918325
120	1.13599e-11	N	3	1748.65A	-14.307	0.0005049908065229183
121	5.934930000000001e-14	S	3	33.4704m	-14.31	0.0005015144742629409
122	2.43455e-11	S	4	815.941A	-14.312000000000001	0.0004992102245615335
123	2.19623e-11	C	2	904.480A	-14.314	0.000496916561925824
124	5.54136e-11	Ne	5	358.476A	-14.322000000000001	0.0004878468125232394
125	3.99917e-12	Fe	6	4967.15A	-14.337	0.00047128484205045544
126	1.09965e-11	Mg	6	1806.43A	-14.337	0.00047128484205045544
127	6.784110000000001e-12	Mg	5	2928.09A	-14.338	0.000470200916992342
128	2.04344e-11	He	2	972.108A	-14.344000000000001	0.0004637495185545284
129	5.13457e-12	Ne	3	3868.76A	-14.357000000000001	0.00045007353006246706
130	3.49914e-12	Fe	6	5676.96A	-14.386	0.0004210013338040522
131	3.46531e-14	N	3	57.3238m	-14.388	0.00041906700838077146
132	3.8505300000000006e-12	Fe	7	5158.89A	-14.405999999999999	0.00040205315248800604
133	8.536760000000001e-12	C	2	2326.93A	-14.413	0.0003956247671544712
134	7.26772e-12	He	2	2733.24A	-14.418	0.00039109608789348433
135	1.06183e-13	S	3	18.7078m	-14.425	0.0003848428939069197
136	1.09991e-11	Mg	6	1806.00A	-14.437999999999999	0.00037349386436026573
137	5.4237400000000005e-12	Fe	6	3662.50A	-14.449000000000002	0.00036415264750227995
138	1.61403e-13	Fe	6	12.3074m	-14.454	0.00035998422661589715
139	2.10312e-11	S	6	944.524A	-14.462	0.00035341377399979764
140	5.58679e-12	Fe	6	3555.61A	-14.465	0.0003509808906922079
141	1.85041e-11	S	4	1073.52A	-14.466	0.00035017365704411287
142	3.52765e-12	Fe	6	5631.08A	-14.467	0.0003493682799818873
143	1.26143e-11	Ne	5	1574.76A	-14.478	0.00034063045272948755
144	1.51654e-13	Ar	5	13.0985m	-14.482999999999999	0.00033673128818012977
145	5.00355e-12	H	1	3970.07A	-14.482999999999999	0.00033673128818012977
146	2.54334e-13	Fe	7	7.81037m	-14.482999999999999	0.00033673128818012977
147	3.66217e-12	Fe	6	5424.23A	-14.488	0.0003328767569982842
148	1.94538e-11	S	3	1021.11A	-14.495	0.00032755442573606205
149	2.07203e-11	He	2	958.694A	-14.501	0.00032306021053118966
150	1.68974e-11	C	3	1175.59A	-14.507	0.00031862765827061216
151	2.37898e-11	O	3R	835.000A	-14.511	0.0003157064623408991
152	1.74785e-11	Ne	5	1136.51A	-14.514000000000001	0.00031353315434094466
153	2.37815e-11	O	3	835.289A	-14.515	0.00031281204809644733
154	2.40093e-11	Ar	5	827.366A	-14.515999999999998	0.00031209260035029084
155	1.9622400000000003e-12	He	2	1.01233m	-14.519	0.0003099441700012932
156	9.25375e-12	Si	7	2146.64A	-14.522	0.0003078105293427903
157	1.54973e-12	H	1	1.28180m	-14.524000000000001	0.0003063962684256542
158	8.00756e-13	Si	7	2.48071m	-14.524000000000001	0.0003063962684256542
159	2.17522e-11	H	1	913.215A	-14.527999999999999	0.00030358721055207894
160	1.48719e-11	C	2	1335.71A	-14.534	0.00029942183786751703
161	8.542389999999999e-12	C	2	2325.40A	-14.534	0.00029942183786751703
162	4.05946e-12	Fe	7	4893.37A	-14.539000000000001	0.00029599438443180166
163	1.24028e-11	Ne	4	1601.61A	-14.543	0.00029328069160390103
164	8.64849e-12	C	3	2296.87A	-14.544	0.00029260616473113384
165	3.62169e-12	Fe	6	5484.85A	-14.545	0.00029193318922712515
166	2.24578e-11	C	3	884.524A	-14.562999999999999	0.00028008088610496494
167	1.4722200000000002e-12	Fe	6	1.34929m	-14.579	0.00026995008699028377
168	4.21638e-12	Ar	4	4711.26A	-14.582	0.0002680917636626779
169	3.74158e-12	Ca	5	5309.11A	-14.587	0.0002650229426207775
170	1.41403e-11	S	4	1404.81A	-14.589	0.0002638052728071644
171	5.42845e-13	Al	6	3.65932m	-14.595999999999998	0.00025958731820059666
172	2.37881e-11	O	3	835.059A	-14.597000000000001	0.0002589902839362589
173	2.82077e-11	S	3	704.220A	-14.607000000000001	0.00025309494532842615
174	3.1470599999999997e-12	S	3	6312.06A	-14.610999999999999	0.0002507745569222944
175	2.83542e-12	Ar	5	7005.83A	-14.610999999999999	0.0002507745569222944
176	5.17401e-12	Fe	5	3839.27A	-14.619000000000002	0.00024619740542020904
177	2.10762e-11	He	2	942.508A	-14.62	0.0002456311671006909
178	2.38255e-11	O	3	833.749A	-14.624	0.00024337920702465718
179	5.2344599999999995e-12	Fe	5	3794.94A	-14.626	0.0002422609811430632
180	7.91049e-12	He	2	2511.15A	-14.627	0.00024170379634814787
181	2.09248e-11	He	2	949.324A	-14.64	0.0002345759434769515
182	2.51458e-13	Ar	5	7.89971m	-14.651	0.00022870911414780764
183	4.7945300000000006e-12	Fe	5	4143.15A	-14.652999999999999	0.00022765829122039705
184	2.16572e-11	He	2	917.221A	-14.658	0.0002250523083102337
185	1.66361e-11	S	3	1194.06A	-14.672	0.00021791316663727822
186	5.1078e-12	H	1	3889.05A	-14.679	0.0002144289760626585
187	1.65404e-11	S	3	1200.97A	-14.692	0.00020810545853505464
188	4.19071e-12	Ar	4	4740.12A	-14.694	0.0002071493008062166
189	1.29543e-11	Si	2	1533.43A	-14.698	0.00020525014460100077
190	1.956e-11	S	3	1015.57A	-14.698	0.00020525014460100077
191	3.66054e-12	Fe	6	5426.65A	-14.716	0.00019691711834893722
192	4.94229e-11	Ne	6	401.928A	-14.717	0.0001964642215444874
193	1.13718e-11	N	3	1746.82A	-14.717	0.0001964642215444874
194	3.58547e-11	S	4	554.027A	-14.72	0.00019511177135635616
195	1.39513e-11	S	4	1423.84A	-14.72	0.00019511177135635616
196	2.11913e-11	He	2	937.389A	-14.728	0.0001915505801880886
197	4.87921e-12	Fe	5	4071.24A	-14.728	0.0001915505801880886
198	7.0050300000000005e-12	Fe	4	2835.74A	-14.728	0.0001915505801880886
199	8.55876e-12	O	3	2320.95A	-14.738	0.00018719035665548092
200	3.02816e-12	He	2	6559.91A	-14.738	0.00018719035665548092
201	4.3870299999999995e-13	Ar	6	4.52800m	-14.739	0.00018675983078213934
202	1.15955e-11	S	3	1713.11A	-14.745	0.00018419738984038096
203	6.41665e-12	Fe	4	3095.77A	-14.755	0.0001800045453549273
204	4.39259e-11	N	3	452.227A	-14.763	0.0001767190921364477
205	1.6110299999999999e-12	Fe	6	1.23303m	-14.774000000000001	0.0001722992836198603
206	5.68839e-12	Fe	6	3492.10A	-14.774000000000001	0.0001722992836198603
207	4.92585e-11	Ne	6	403.270A	-14.787	0.00016721817210233196
208	8.36994e-11	He	2	237.331A	-14.792	0.00016530404151463723
209	8.53239e-12	C	2	2328.12A	-14.798	0.0001630359850378166
210	4.0191300000000005e-12	Fe	7	4942.48A	-14.8	0.0001622869027298849
211	8.32767e-12	He	2	2385.35A	-14.806	0.00016006024294911372
212	4.778109999999999e-13	Ca	5	4.15739m	-14.812999999999999	0.00015750105665275323
213	3.7637699999999994e-12	Fe	6	5277.81A	-14.819	0.0001553400611418489
214	4.427e-13	Mg	4	4.48712m	-14.823	0.0001539158949009397
215	2.12808e-11	He	2	933.444A	-14.827	0.00015250478549460906
216	1.83156e-11	N	2	1084.56A	-14.828	0.00015215403422121646
217	5.10486e-12	Fe	5	3891.28A	-14.832	0.00015075907765068814
218	9.26047e-12	Fe	6	2145.08A	-14.835999999999999	0.00014937691011887187
219	3.3995e-11	He	1	584.334A	-14.84	0.0001480074143751535
220	1.8160900000000002e-12	H	1	1.09380m	-14.845	0.00014631318751272962
221	2.87383e-11	S	3	691.219A	-14.847999999999999	0.0001453059746145137
222	5.17927e-12	H	1	3835.38A	-14.849	0.00014497178014669822
223	8.545e-12	C	2	2324.69A	-14.852	0.0001439738014318373
224	5.10732e-12	Fe	6	3889.41A	-14.863	0.0001403729644988223
225	1.57031e-11	Si	2	1265.00A	-14.867	0.00013908601742473108
226	2.89e-11	C	2	687.352A	-14.87	0.0001381285560154546
227	5.00683e-12	Ne	3	3967.47A	-14.875	0.00013654741150957172
228	1.66299e-11	Si	2	1194.50A	-14.884	0.0001337468221071059
229	5.33757e-12	S	3	3721.63A	-14.885	0.00013343921295232343
230	5.32728e-12	O	2	3728.81A	-14.887	0.00013282611545986655
231	5.59044e-11	Mg	5	355.329A	-14.888	0.00013252062387161088
232	1.84416e-11	S	3	1077.16A	-14.895	0.0001304017656320592
233	6.6811600000000006e-12	Ne	5	2973.20A	-14.902999999999999	0.0001280216651754485
234	4.78984e-10	C	5	41.4721A	-14.905999999999999	0.00012714037023130924
235	5.28914e-12	Fe	5	3755.70A	-14.907	0.00012684795549419993
236	5.46819e-14	Fe	5	36.3273m	-14.915999999999999	0.0001242463020761376
237	2.13519e-11	He	2	930.337A	-14.917	0.00012396054351107835
238	4.55982e-11	Ne	6	435.641A	-14.925	0.0001216980086076402
239	3.67088e-12	He	2	5411.37A	-14.940999999999999	0.0001172960728132839
240	3.08688e-12	Ar	5	6435.12A	-14.943	0.00011675714631240176
241	5.16369e-12	Fe	6	3846.95A	-14.944	0.0001164886123276221
242	9.60058e-12	Na	5	2069.09A	-14.950999999999999	0.00011462608822508403
243	6.93475e-11	O	5	286.448A	-14.956	0.00011331397424332591
244	8.6137e-12	He	2	2306.15A	-14.963	0.00011150220909336383
245	3.76479e-12	Fe	7	5276.38A	-14.966	0.00011073463328500618
246	7.6658e-14	Fe	5	25.9131m	-14.967	0.00011047995069581738
247	4.90343e-13	H	1	4.05113m	-14.969000000000001	0.00010997234143134606
248	1.65897e-11	Si	2	1197.39A	-14.972000000000001	0.0001092152971578961
249	6.41832e-12	Fe	4	3094.96A	-14.972000000000001	0.0001092152971578961
250	4.75159e-12	Fe	5	4180.59A	-14.975	0.00010846346434056823
251	4.04534e-11	Ne	3	491.045A	-14.977	0.00010796511998931562
252	2.82351e-14	Fe	5	70.3538m	-14.98	0.00010722189333108106
253	8.70355e-11	He	2	228.234A	-14.982999999999999	0.0001064837830091745
254	5.0997e-12	Fe	5	3895.22A	-14.993	0.0001040599161847469
255	1.54134e-12	Fe	6	1.28877m	-14.995	0.00010358180429944316
256	5.23039e-12	H	1	3797.89A	-14.998	0.00010286875217417344
257	2.14092e-11	He	2	927.846A	-15.001	0.00010216060866520744
258	1.67169e-11	S	5	1188.28A	-15.001	0.00010216060866520744
259	6.9610399999999996e-12	Ar	4	2853.66A	-15.008	0.00010052717349788131
260	7.0236199999999995e-12	Fe	5	2828.24A	-15.012	9.960553483147812e-05
261	1.5673100000000001e-12	Fe	6	1.26742m	-15.025	9.666816434676733e-05
262	3.65232e-11	Ne	4	543.886A	-15.027000000000001	9.62240144761998e-05
263	5.2506699999999995e-12	Fe	5	3783.22A	-15.030999999999999	9.534182740884334e-05
264	9.609119999999999e-12	Na	5	2067.25A	-15.033	9.490377150295681e-05
265	1.06591e-12	He	2	1.86362m	-15.036	9.425045853525968e-05
266	2.00651e-11	N	3R	990.000A	-15.039000000000001	9.360164294239775e-05
267	2.78378e-12	Ar	3	7135.79A	-15.045	9.23173802554646e-05
268	5.26821e-12	H	1	3770.63A	-15.049000000000001	9.14710094259269e-05
269	1.9767e-12	H	1	1.00493m	-15.054	9.042394943939425e-05
270	5.33126e-12	O	2	3726.03A	-15.054	9.042394943939425e-05
271	2.2055599999999998e-13	Mg	7	9.00655m	-15.057	8.980147534986551e-05
272	8.18008e-12	Al	6	2428.39A	-15.061	8.897817047514725e-05
273	1.94497e-11	S	3	1021.32A	-15.061	8.897817047514725e-05
274	6.19582e-13	Ca	4	3.20610m	-15.062000000000001	8.87735263618682e-05
275	5.20892e-12	Fe	6	3813.55A	-15.065999999999999	8.795964578011969e-05
276	6.419219999999999e-12	Fe	4	3094.53A	-15.074000000000002	8.635420131339843e-05
277	3.52959e-11	Ne	6	562.798A	-15.079	8.536571294498851e-05
278	3.01733e-12	N	2	6583.45A	-15.079	8.536571294498851e-05
279	2.14561e-11	He	2	925.817A	-15.079	8.536571294498851e-05
280	7.02084e-12	Fe	4	2829.36A	-15.094000000000001	8.246762202609812e-05
281	8.81829e-12	He	2	2252.64A	-15.100999999999999	8.114905593939243e-05
282	1.9752e-11	Ne	6	1005.69A	-15.105	8.040507692263996e-05
283	8.786110000000001e-12	Fe	6	2260.89A	-15.107000000000001	8.003564915136193e-05
284	4.20486e-12	Ne	4	4724.17A	-15.107999999999999	7.985157226639371e-05
285	4.08803e-12	He	2	4859.18A	-15.118	7.803392857056239e-05
286	7.55671e-13	Fe	7	2.62872m	-15.120999999999999	7.749674678475863e-05
287	2.37871e-11	O	3	835.092A	-15.13	7.590728737742449e-05
288	1.98807e-11	Ne	6	999.183A	-15.136	7.486580035026696e-05
289	8.96967e-12	He	2	2214.62A	-15.136	7.486580035026696e-05
290	1.65656e-11	S	5	1199.14A	-15.139000000000001	7.435042780572737e-05
291	1.49985e-11	Mg	5	1324.43A	-15.139000000000001	7.435042780572737e-05
292	9.53158e-14	Fe	5	20.8407m	-15.140999999999998	7.400881862022511e-05
293	4.2036e-12	Ne	4	4725.58A	-15.142000000000001	7.383860306082985e-05
294	1.4664000000000002e-13	Mg	5	13.5464m	-15.145	7.33303016926935e-05
295	4.2137199999999995e-12	Ne	4	4714.23A	-15.151	7.232417223465119e-05
296	2.1495e-11	He	2	924.142A	-15.152000000000001	7.215783125442462e-05
297	8.30698e-11	O	4	239.130A	-15.152000000000001	7.215783125442462e-05
298	3.61056e-13	Mg	7	5.50177m	-15.155999999999999	7.149628428106605e-05
299	8.45289e-12	Si	7	2350.02A	-15.155999999999999	7.149628428106605e-05
300	5.29698e-12	H	1	3750.15A	-15.171	6.906904827422934e-05
301	9.55097e-12	He	2	2079.84A	-15.172	6.891019387136143e-05
302	2.96619e-11	Ca	4	669.696A	-15.175	6.84358194334469e-05
303	3.4726e-11	Ne	5	572.034A	-15.182	6.734160635437542e-05
304	1.51721e-11	Si	2	1309.28A	-15.183	6.71867249576737e-05
305	6.12815e-12	Na	4	3241.51A	-15.187000000000001	6.657075336078708e-05
306	8.70221e-11	He	2	228.269A	-15.187000000000001	6.657075336078708e-05
307	8.54937e-12	C	2	2323.50A	-15.195	6.535570017724356e-05
308	1.02168e-11	Fe	6	1944.30A	-15.196	6.520538623800364e-05
309	1.70862e-12	He	2	1.16260m	-15.203	6.416282421363982e-05
310	1.2773900000000002e-13	Ne	3	15.5509m	-15.205	6.38680228148307e-05
311	2.3137e-11	C	2	858.559A	-15.213	6.270230002321361e-05
312	5.1578e-12	Fe	5	3851.34A	-15.215	6.241420912350751e-05
313	3.66452e-11	Ne	4	542.076A	-15.216	6.227066042595771e-05
314	2.15276e-11	He	2	922.743A	-15.219000000000001	6.184199221478868e-05
315	3.69895e-12	Fe	6	5370.30A	-15.222000000000001	6.141627493482905e-05
316	7.3372e-12	Fe	5	2707.36A	-15.227	6.0713248649126794e-05
317	1.00102e-11	Fe	6	1984.42A	-15.229000000000001	6.0434296610351e-05
318	7.56703e-13	H	1	2.62513m	-15.232999999999999	5.9880231648660766e-05
319	2.0809400000000002e-12	H	1	9545.93A	-15.239	5.90586440699186e-05
320	9.08481e-12	He	2	2186.56A	-15.243	5.851719116652722e-05
321	2.95759e-12	S	2	6716.44A	-15.243	5.851719116652722e-05
322	5.60793e-11	Mg	5	354.221A	-15.244000000000002	5.83826053615606e-05
323	7.0354e-12	Fe	4	2823.50A	-15.245	5.824832909535626e-05
324	3.79506e-12	Fe	6	5234.29A	-15.248	5.78473504183023e-05
325	5.7353599999999995e-12	Fe	5	3463.51A	-15.253	5.7185177273717e-05
326	2.08955e-11	P	4	950.657A	-15.263	5.5883483718832615e-05
327	1.65299e-11	S	3	1201.73A	-15.263	5.5883483718832615e-05
328	7.2758e-12	Fe	5	2730.21A	-15.269	5.511673357749032e-05
329	5.7651300000000005e-12	Fe	5	3445.62A	-15.27	5.498996860795283e-05
330	4.37402e-12	He	2	4541.46A	-15.275	5.436050364247959e-05
331	7.30897e-12	Fe	5	2717.82A	-15.279000000000002	5.3862123549428264e-05
332	2.41494e-11	S	3	822.565A	-15.280999999999999	5.361464957115852e-05
333	2.15552e-11	He	2	921.562A	-15.280999999999999	5.361464957115852e-05
334	5.31937e-12	H	1	3734.36A	-15.283	5.3368312632534825e-05
335	5.87075e-13	Fe	7	3.38363m	-15.283	5.3368312632534825e-05
336	5.41346e-12	H	1	3669.46A	-15.289000000000001	5.263607193222183e-05
337	3.26376e-12	Ca	5	6086.37A	-15.298	5.155650532886336e-05
338	8.70067e-11	He	2	228.309A	-15.302	5.108383244687207e-05
339	5.08691e-12	Fe	6	3905.01A	-15.306	5.061549305591056e-05
340	1.66911e-11	Mg	6	1190.12A	-15.315999999999999	4.9463343771266205e-05
341	7.55621e-12	Mg	7	2628.89A	-15.328	4.811533033222479e-05
342	5.55826e-12	Fe	6	3573.86A	-15.329	4.800466814330377e-05
343	4.0514e-11	Ne	3	490.311A	-15.33	4.789426047035472e-05
344	2.15787e-11	He	2	920.556A	-15.337	4.7128484205045545e-05
345	4.9481e-12	Fe	6	4014.57A	-15.338	4.70200916992342e-05
346	9.17441e-12	He	2	2165.20A	-15.341	4.6696407664733407e-05
347	2.64746e-11	S	2	750.323A	-15.347999999999999	4.594978374124703e-05
348	1.28241e-11	C	4R	1549.00A	-15.357999999999999	4.490383896681676e-05
349	7.22112e-12	Fe	5	2750.88A	-15.359000000000002	4.480056300307044e-05
350	6.925710000000001e-12	Ar	4	2868.22A	-15.359000000000002	4.480056300307044e-05
351	4.28357e-11	N	4	463.736A	-15.36	4.469752456744993e-05
352	5.62259e-11	Mg	5	353.297A	-15.364	4.428773519905854e-05
353	2.12576e-12	He	2	9344.62A	-15.372	4.347939293268957e-05
354	8.69892e-11	He	2	228.356A	-15.378	4.2882833297210335e-05
355	9.85651e-12	Fe	7	2015.36A	-15.384	4.2294458766781534e-05
356	8.2327e-12	Ca	5	2412.87A	-15.384	4.2294458766781534e-05
357	5.33713e-12	H	1	3721.93A	-15.385	4.219718421095834e-05
358	2.1599e-11	He	2	919.693A	-15.386	4.2100133380405225e-05
359	2.9512700000000002e-12	S	2	6730.82A	-15.387	4.200330576056818e-05
360	2.16693e-11	N	2	916.710A	-15.388	4.190670083807715e-05
361	2.3805e-11	O	2	834.465A	-15.39	4.171415703755171e-05
362	2.46898e-12	Cl	4	8045.62A	-15.401	4.06708708577288e-05
363	2.1524e-12	H	1	9228.97A	-15.401	4.06708708577288e-05
364	4.22806e-12	Fe	7	4698.24A	-15.402999999999999	4.0484005180187694e-05
365	7.97371e-11	Si	6	249.124A	-15.404000000000002	4.0390894552065565e-05
366	2.41988e-11	S	3	820.885A	-15.408	4.0020588604982015e-05
367	6.8392e-13	Al	5	2.90450m	-15.409	3.992854380540659e-05
368	4.5786e-12	He	2	4338.55A	-15.413	3.9562476715447125e-05
369	2.16454e-11	He	2	917.724A	-15.421	3.884038013616632e-05
370	3.00341e-11	S	4	661.396A	-15.423	3.8661924799532534e-05
371	2.16166e-11	He	2	918.945A	-15.425	3.848428939069197e-05
372	7.381669999999999e-12	Ar	5	2691.05A	-15.43	3.8043763372841835e-05
373	9.24551e-12	He	2	2148.55A	-15.432	3.78689681577663e-05
374	8.69689e-11	He	2	228.409A	-15.433	3.778187194789773e-05
375	1.42088e-11	S	4	1398.04A	-15.433	3.778187194789773e-05
376	9.17309e-13	H	1	2.16551m	-15.433	3.778187194789773e-05
377	2.16319e-11	He	2	918.295A	-15.446	3.666768330662752e-05
378	4.05691e-11	Ne	3	489.645A	-15.452	3.616458383094869e-05
379	2.2009e-11	S	3	902.561A	-15.458	3.5668387138854846e-05
380	2.95818e-11	S	3	671.510A	-15.463	3.52600944875368e-05
381	3.69014e-11	C	3	538.312A	-15.463	3.52600944875368e-05
382	6.42709e-13	He	2	3.09074m	-15.470999999999998	3.4616525233829616e-05
383	6.14415e-11	Mg	4	323.307A	-15.472999999999999	3.445747674763978e-05
384	5.35146e-12	H	1	3711.97A	-15.479000000000001	3.3984702442811395e-05
385	8.69454e-11	He	2	228.471A	-15.48	3.390653979618346e-05
386	5.07869e-12	Fe	5	3911.33A	-15.487	3.336441171737639e-05
387	1.52414e-11	Si	3	1303.32A	-15.489	3.321111617022317e-05
388	1.65245e-11	S	3	1202.12A	-15.491	3.305852495213113e-05
389	1.48797e-11	C	2R	1335.00A	-15.493	3.2906634827001906e-05
390	1.99236e-11	Ne	6	997.031A	-15.494000000000002	3.2830951667085165e-05
391	2.00368e-12	S	8	9914.00A	-15.497	3.2604944985514415e-05
392	5.20018e-12	Fe	5	3819.95A	-15.502	3.2231719266549454e-05
393	9.08207e-12	Fe	6	2187.22A	-15.504000000000001	3.2083627968476865e-05
394	4.72996e-12	He	2	4199.71A	-15.505	3.200983767180846e-05
395	1.26015e-14	C	2	157.636m	-15.505999999999998	3.193621708811305e-05
396	1.7916900000000002e-12	Fe	6	1.10870m	-15.511	3.1570646234089906e-05
397	1.83416e-12	He	1	1.08303m	-15.515	3.1281204809644736e-05
398	9.30287e-12	He	2	2135.31A	-15.515999999999998	3.120926003502908e-05
399	2.41176e-12	He	2	8236.51A	-15.525	3.0569157656326773e-05
400	3.67095e-11	Ne	4	541.126A	-15.525	3.0569157656326773e-05
401	8.69178e-11	He	2	228.543A	-15.529000000000002	3.0288897934351804e-05
402	4.933080000000001e-10	C	5	40.2678A	-15.532	3.008039062758856e-05
403	5.31119e-12	He	2	3740.11A	-15.539000000000001	2.959943844318016e-05
404	1.95612e-11	S	3	1015.50A	-15.54	2.9531361623872746e-05
405	2.20352e-12	H	1	9014.87A	-15.544	2.926061647311338e-05
406	1.96638e-11	Ne	6	1010.21A	-15.545	2.9193318922712515e-05
407	2.82224e-11	O	3	703.854A	-15.545	2.9193318922712515e-05
408	2.66359e-13	H	1	7.45777m	-15.545	2.9193318922712515e-05
409	7.14445e-12	Fe	5	2780.40A	-15.548	2.8992353528816315e-05
410	3.03364e-12	N	2	6548.05A	-15.549000000000001	2.8925672966065986e-05
411	3.47077e-11	Ne	5	572.336A	-15.557	2.839771993490411e-05
412	1.95559e-11	S	3	1015.78A	-15.561	2.8137368073621185e-05
413	3.69895e-11	He	1	537.030A	-15.561	2.8137368073621185e-05
414	1.09473e-11	Ne	3	1814.56A	-15.562999999999999	2.8008088610496497e-05
415	2.2413400000000002e-12	H	1	8862.74A	-15.564	2.7943671794240005e-05
416	5.36319e-12	H	1	3703.85A	-15.567	2.775130891066713e-05
417	2.38374e-11	O	2	833.330A	-15.568	2.7687482671332025e-05
418	2.2098699999999999e-13	Ar	3	8.98898m	-15.573	2.7370546678005592e-05
419	1.59249e-11	C	3	1247.38A	-15.58	2.6932921901911028e-05
420	1.44859e-11	O	5	1371.30A	-15.587	2.6502294262077746e-05
421	9.02432e-12	Fe	6	2201.21A	-15.588	2.644134067671909e-05
422	8.68852e-11	He	2	228.629A	-15.592	2.6198925008285743e-05
423	7.1956e-12	Fe	5	2760.64A	-15.593	2.613866915284901e-05
424	9.34981e-12	He	2	2124.58A	-15.593	2.613866915284901e-05
425	2.20657e-11	S	3	900.242A	-15.597999999999999	2.583946228126281e-05
426	1.0933e-11	Si	2	1816.93A	-15.597999999999999	2.583946228126281e-05
427	1.05985e-12	He	2	1.87427m	-15.602	2.5602564667126862e-05
428	2.16856e-11	N	2	916.020A	-15.603	2.5543680402413552e-05
429	1.66694e-11	Mg	6	1191.67A	-15.603	2.5543680402413552e-05
430	9.27039e-12	N	2	2142.78A	-15.609000000000002	2.519320796842035e-05
431	1.02155e-12	H	1	1.94454m	-15.610999999999999	2.5077455692229445e-05
432	4.8450800000000006e-12	He	2	4099.92A	-15.612	2.5019779144644496e-05
433	4.81841e-12	K	5	4122.62A	-15.614	2.490482370151785e-05
434	7.118939999999999e-12	Fe	5	2790.37A	-15.623	2.4394025404006014e-05
435	1.15588e-11	N	4	1718.55A	-15.629000000000001	2.405932682793762e-05
436	2.03321e-11	C	3R	977.000A	-15.632	2.389370358702926e-05
437	1.68957e-11	C	3	1175.71A	-15.633	2.3838749593736296e-05
438	1.77682e-11	P	5	1117.98A	-15.637	2.3620194623773333e-05
439	3.15309e-11	O	5R	630.000A	-15.637	2.3620194623773333e-05
440	5.84179e-12	Fe	5	3400.41A	-15.639000000000001	2.3511669687401354e-05
441	7.73656e-12	Fe	4	2567.61A	-15.64	2.3457594347695154e-05
442	2.17973e-13	Al	6	9.11329m	-15.642999999999999	2.329611340404433e-05
443	1.77578e-11	Si	3	1118.63A	-15.642999999999999	2.329611340404433e-05
444	5.3729099999999996e-12	H	1	3697.15A	-15.648	2.3029444999046976e-05
445	5.31002e-12	Fe	6	3740.94A	-15.652000000000001	2.2818309778206668e-05
446	9.70564e-13	Fe	5	2.04669m	-15.652999999999999	2.2765829122039705e-05
447	7.637189999999999e-12	Al	6	2601.02A	-15.657	2.2557110746086937e-05
448	1.38691e-13	Na	6	14.3228m	-15.658	2.250523083102337e-05
449	4.96213e-12	Fe	5	4003.21A	-15.66	2.2401828687947237e-05
450	2.61633e-12	He	2	7592.50A	-15.662	2.2298901634563494e-05
451	9.38872e-12	He	2	2115.78A	-15.665999999999999	2.209446407554717e-05
452	3.09461e-11	Ca	6	641.904A	-15.665999999999999	2.209446407554717e-05
453	2.33533e-11	Ar	4	850.605A	-15.665999999999999	2.209446407554717e-05
454	2.5627900000000002e-12	Ar	3	7751.11A	-15.67	2.189190081133772e-05
455	2.58744e-11	Ar	6	767.726A	-15.671	2.1841550836668677e-05
456	6.68593e-12	Na	6	2971.08A	-15.677	2.1541873524577507e-05
457	3.69126e-11	C	3	538.149A	-15.685	2.1148690021550587e-05
458	4.21246e-12	Ne	4	4715.64A	-15.685	2.1148690021550587e-05
459	2.27011e-12	H	1	8750.43A	-15.686	2.1100049384264444e-05
460	3.0500300000000003e-13	Si	7	6.51288m	-15.687999999999999	2.1003103463481633e-05
461	8.68463e-11	He	2	228.731A	-15.689	2.0954797665987258e-05
462	9.15886e-12	Fe	6	2168.88A	-15.694	2.0714930080621662e-05
463	2.37579e-11	Ar	5	836.121A	-15.697000000000001	2.0572329504982915e-05
464	4.7713e-12	K	5	4163.32A	-15.699000000000002	2.047780823680062e-05
465	1.52934e-11	Si	3	1298.89A	-15.705	2.0196842174646353e-05
466	3.55262e-12	Fe	6	5591.49A	-15.71	1.9965650834044396e-05
467	4.93467e-12	He	2	4025.48A	-15.71	1.9965650834044396e-05
468	2.82632e-11	O	3	702.838A	-15.716	1.9691711834893725e-05
469	2.14917e-11	N	4	924.284A	-15.718	1.960123663737836e-05
470	5.38106e-12	H	1	3691.55A	-15.722999999999999	1.937686313698339e-05
471	4.26966e-13	H	1	4.65247m	-15.724	1.9332297588449157e-05
472	5.90818e-12	Na	4	3362.19A	-15.728	1.9155058018808855e-05
473	2.19959e-13	Na	4	9.03098m	-15.729000000000001	1.9111002607890257e-05
474	7.9173e-12	Mg	7	2508.99A	-15.732999999999999	1.893579188282675e-05
475	9.42132e-12	He	2	2108.46A	-15.732999999999999	1.893579188282675e-05
476	1.34584e-12	He	2	1.47599m	-15.744000000000002	1.846220086772897e-05
477	9.77598e-14	Cl	4	20.3197m	-15.745999999999999	1.8377374759969602e-05
478	5.1083400000000004e-12	He	1	3888.63A	-15.75	1.8208889975443885e-05
479	3.48599e-11	Ne	5	569.837A	-15.75	1.8208889975443885e-05
480	2.63785e-12	Cl	4	7530.54A	-15.765	1.7590714166206342e-05
481	2.16354e-11	P	3	918.147A	-15.767999999999999	1.746962054164505e-05
482	1.45485e-11	Na	5	1365.39A	-15.767999999999999	1.746962054164505e-05
483	1.0930200000000001e-12	H	1	1.81740m	-15.767999999999999	1.746962054164505e-05
484	1.44511e-12	Fe	6	1.37459m	-15.783	1.6876542279874677e-05
485	5.65986e-12	Fe	6	3509.71A	-15.784	1.6837727309734938e-05
486	5.83068e-12	Fe	5	3406.89A	-15.789000000000001	1.6644987439028095e-05
487	7.81506e-12	Si	3	2541.82A	-15.789000000000001	1.6644987439028095e-05
488	5.38795e-12	H	1	3686.83A	-15.793	1.649238527692798e-05
489	2.7676799999999998e-12	He	2	7177.28A	-15.794	1.6454453843377137e-05
490	9.448910000000001e-12	He	2	2102.30A	-15.795	1.641660964970265e-05
491	1.04057e-11	C	3R	1909.00A	-15.796	1.63788524952583e-05
492	2.2925e-12	H	1	8664.98A	-15.797	1.6341182179859345e-05
493	5.00576e-12	He	2	3968.32A	-15.8	1.622869027298849e-05
494	2.38658e-12	H	1	8323.38A	-15.802999999999999	1.6116972754957635e-05
495	5.471430000000001e-12	Fe	6	3630.58A	-15.809000000000001	1.5895839598691775e-05
496	3.33901e-11	Cr	5	594.921A	-15.812999999999999	1.5750105665275324e-05
497	1.68874e-13	Cl	4	11.7629m	-15.817	1.56057078285913e-05
498	3.3489e-12	He	2	5931.63A	-15.825	1.5320871560090404e-05
499	6.33256e-11	Ne	3	313.688A	-15.833	1.5041234139392103e-05
500	9.26933e-12	Fe	7	2143.03A	-15.84	1.4800741437515349e-05
501	2.3049e-13	Na	6	8.61836m	-15.844000000000001	1.4665047424388265e-05
502	4.1714300000000004e-13	He	2	4.76203m	-15.847000000000001	1.4564093948014061e-05
503	9.47247e-12	He	2	2097.07A	-15.850999999999999	1.4430569532111832e-05
504	2.77023e-12	Ar	4	7170.70A	-15.856	1.426538416863126e-05
505	2.35425e-11	Ar	4	843.770A	-15.856	1.426538416863126e-05
506	5.39384e-12	H	1	3682.80A	-15.857000000000001	1.423257469549661e-05
507	7.13412e-11	Si	7	278.443A	-15.857999999999999	1.4199840682056303e-05
508	2.40927e-11	S	3	824.501A	-15.864	1.4005011563943561e-05
509	3.13397e-11	Ca	6	633.844A	-15.866	1.3940664380820238e-05
510	2.38538e-11	O	2	832.758A	-15.870999999999999	1.3781086915233634e-05
511	1.3562600000000002e-10	Mg	5	146.465A	-15.872	1.3749391294872714e-05
512	1.37899e-11	Si	8	1440.51A	-15.873	1.3717768572415784e-05
513	1.55041e-12	He	2	1.28124m	-15.877	1.3592003314195574e-05
514	3.3808199999999997e-12	He	1	5875.64A	-15.878	1.3560742574049296e-05
515	5.0631199999999995e-12	He	2	3923.37A	-15.883	1.3405514037422565e-05
516	1.0361100000000001e-12	Fe	5	1.91721m	-15.885	1.3343921295232341e-05
517	1.09869e-11	Si	2	1808.01A	-15.885	1.3343921295232341e-05
518	8.67994e-11	He	2	228.855A	-15.892000000000001	1.3130566748911073e-05
519	5.91089e-13	Fe	5	3.36066m	-15.894	1.307023727476194e-05
520	5.312050000000001e-13	H	1	3.73951m	-15.895	1.304017656320592e-05
521	3.31301e-11	O	3	599.590A	-15.897	1.2980262394235569e-05
522	2.31026e-12	H	1	8598.35A	-15.899000000000001	1.2920623505866368e-05
523	2.87674e-11	C	3	690.521A	-15.899000000000001	1.2920623505866368e-05
524	2.88281e-12	He	2	6890.67A	-15.9	1.2890906896430074e-05
525	9.49274e-12	He	2	2092.59A	-15.9	1.2890906896430074e-05
526	3.6001300000000003e-12	Cl	3	5517.71A	-15.907	1.2684795549419994e-05
527	1.1441299999999999e-12	H	1	1.73620m	-15.909	1.2626514207889178e-05
528	5.39891e-12	H	1	3679.35A	-15.915	1.2453271938272155e-05
529	4.46714e-11	Ar	4	444.680A	-15.915	1.2453271938272155e-05
530	2.6313e-11	Ar	6	754.930A	-15.918	1.2367544217248142e-05
531	2.7349e-12	Ar	4	7263.33A	-15.918	1.2367544217248142e-05
532	4.29465e-12	Ar	5	4625.39A	-15.918	1.2367544217248142e-05
533	1.76102e-11	P	5	1128.01A	-15.924000000000001	1.2197855149108693e-05
534	1.57715e-11	S	2	1259.52A	-15.932	1.1975219201893209e-05
535	1.18196e-12	H	1	1.68064m	-15.933	1.1947676962017938e-05
536	9.5391e-12	He	2	2082.42A	-15.935	1.1892782372758668e-05
537	2.15203e-11	N	4	923.056A	-15.937000000000001	1.183814000122671e-05
538	9.51032e-12	He	2	2088.73A	-15.939	1.1783748688586908e-05
539	1.7304700000000001e-13	Ca	5	11.4792m	-15.939	1.1783748688586908e-05
540	4.04855e-12	Fe	4	4906.56A	-15.948	1.1542063831043757e-05
541	2.73073e-11	K	5	727.442A	-15.95	1.1489032864838104e-05
542	7.03134e-13	He	2	2.82513m	-15.952	1.1436245553789564e-05
543	9.52565e-12	He	2	2085.37A	-15.96	1.1227510548304323e-05
544	5.11005e-12	He	2	3887.33A	-15.960999999999999	1.1201687990611674e-05
545	5.4033e-12	H	1	3676.36A	-15.964	1.1124576112880447e-05
546	2.59666e-11	N	4R	765.000A	-15.97	1.0971941206476972e-05
547	8.473869999999999e-12	Si	2	2344.20A	-15.972999999999999	1.0896410894483264e-05
548	6.07303e-13	Fe	5	3.27093m	-15.975999999999999	1.082140052950003e-05
549	1.60606e-13	H	1	12.3684m	-15.98	1.0722189333108106e-05
550	8.55796e-13	Ca	8	2.32117m	-15.982999999999999	1.064837830091745e-05
551	2.74455e-12	Ar	4	7237.77A	-15.992	1.0429979906591889e-05
552	6.38898e-12	Ar	3	3109.18A	-15.992	1.0429979906591889e-05
553	5.41049e-12	H	1	3671.47A	-15.992	1.0429979906591889e-05
554	2.3246e-12	H	1	8545.34A	-15.993	1.0405991618474688e-05
555	2.9724e-12	He	2	6682.98A	-15.997	1.0310588913871126e-05
556	5.407130000000001e-12	H	1	3673.75A	-15.998	1.0286875217417345e-05
557	1.15822e-12	Ti	6	1.71509m	-16.0	1.0239611319036375e-05
558	9.28676e-12	N	2	2139.01A	-16.0	1.0239611319036375e-05
559	2.37495e-12	Fe	5	8364.15A	-16.0	1.0239611319036375e-05
560	6.22688e-10	C	5	31.9011A	-16.002	1.0192564578542849e-05
561	4.87702e-10	C	5	40.7307A	-16.005	1.0122399457517652e-05
562	2.24932e-11	Cl	5	883.131A	-16.009	1.0029596741473679e-05
563	3.60031e-12	Fe	6	5517.42A	-16.01	1.0006529309082735e-05
564	9.10751e-12	Fe	6	2181.11A	-16.014	9.914788896944978e-06
565	2.2520500000000002e-13	K	6	8.82061m	-16.016	9.869234579915829e-06
566	4.88238e-12	S	2	4068.60A	-16.017	9.846535970261744e-06
567	1.82993e-11	N	2	1085.53A	-16.018	9.823889565961182e-06
568	2.60687e-11	O	5	762.004A	-16.021	9.756262385871009e-06
569	4.60685e-11	Mg	7	431.194A	-16.021	9.756262385871009e-06
570	1.69059e-11	C	3R	1175.00A	-16.021	9.756262385871009e-06
571	3.8039e-11	He	1	522.213A	-16.025	9.666816434676774e-06
572	1.374e-11	Si	8	1445.74A	-16.029	9.578190528892126e-06
573	1.51787e-11	C	3	1308.71A	-16.031	9.534182740884334e-06
574	2.82607e-11	O	3	702.900A	-16.032	9.51225472907616e-06
575	1.7017700000000001e-12	He	2	1.16728m	-16.032	9.51225472907616e-06
576	5.14895e-12	He	2	3857.96A	-16.033	9.490377150295643e-06
577	1.8933e-11	Si	7	1049.20A	-16.034000000000002	9.468549888550038e-06
578	3.5870199999999998e-12	Cl	3	5537.87A	-16.034000000000002	9.468549888550038e-06
579	1.58433e-11	S	2	1253.81A	-16.035999999999998	9.425045853526006e-06
580	7.00532e-13	Fe	4	2.83562m	-16.045	9.231738025546423e-06
581	5.94356e-12	Ne	3	3342.18A	-16.045	9.231738025546423e-06
582	7.96411e-12	K	5	2494.25A	-16.045	9.231738025546423e-06
583	6.02672e-13	H	1	3.29607m	-16.049	9.147100942592727e-06
584	1.07102e-11	Al	3	1854.72A	-16.054000000000002	9.042394943939388e-06
585	1.2107200000000001e-12	H	1	1.64071m	-16.055	9.02159801267711e-06
586	8.5087e-12	Si	2	2334.60A	-16.055	9.02159801267711e-06
587	2.00118e-11	Ne	6	992.636A	-16.058	8.959493768792038e-06
588	2.28299e-12	He	2	8701.09A	-16.059	8.93888750494156e-06
589	8.560160000000001e-12	Fe	6	2320.57A	-16.06	8.918328634182867e-06
590	6.36956e-12	Cl	4	3118.66A	-16.065	8.816241370489012e-06
591	9.077030000000001e-13	He	2	2.18843m	-16.073	8.655326830645292e-06
592	3.13102e-11	N	2	634.441A	-16.08	8.516937725347324e-06
593	2.33632e-12	H	1	8502.44A	-16.081	8.497349312151714e-06
594	3.53019e-11	Ne	6	562.703A	-16.084	8.438853970936447e-06
595	1.76315e-12	Fe	6	1.12664m	-16.084	8.438853970936447e-06
596	2.95602e-11	N	2	672.001A	-16.086	8.400080958908606e-06
597	3.04348e-12	He	2	6526.88A	-16.087	8.380761308817709e-06
598	3.89666e-12	Fe	6	5097.82A	-16.093	8.265772952858675e-06
599	1.68917e-11	C	3	1175.99A	-16.093	8.265772952858675e-06
600	8.02183e-11	Fe	7	247.630A	-16.097	8.18999189092297e-06
601	5.18155e-12	He	2	3833.69A	-16.1	8.13361238331291e-06
602	6.9164399999999996e-12	Na	6	2872.06A	-16.105	8.040507692263995e-06
603	1.69069e-11	C	3	1174.93A	-16.109	7.966791874651168e-06
604	8.04118e-12	O	2	2470.34A	-16.111	7.93018779093992e-06
605	4.7575099999999996e-12	Fe	5	4175.39A	-16.115	7.857483392261923e-06
606	3.5717800000000004e-12	Fe	6	5561.50A	-16.118	7.803392857056271e-06
607	3.18925e-12	K	6	6228.57A	-16.119	7.785445551517477e-06
608	5.66981e-12	Fe	5	3503.55A	-16.122	7.731850921319371e-06
609	1.77076e-11	Si	3	1121.81A	-16.124000000000002	7.696326293235655e-06
610	5.40253e-11	Mg	7	367.688A	-16.128	7.625765949656066e-06
611	6.23152e-12	He	1	3187.74A	-16.129	7.608227174667691e-06
612	1.68401e-11	Si	2	1179.59A	-16.13	7.590728737742479e-06
613	1.03487e-11	Fe	6	1919.51A	-16.13	7.590728737742479e-06
614	2.64846e-13	H	1	7.50038m	-16.131	7.57327054610534e-06
615	6.5044e-11	O	3	305.400A	-16.133	7.538474528662032e-06
616	4.81861e-11	Na	4	412.244A	-16.134	7.521136518370781e-06
617	1.8168900000000001e-12	He	2	1.09332m	-16.137	7.469361378758767e-06
618	1.48559e-12	Fe	6	1.33714m	-16.137	7.469361378758767e-06
619	3.5642600000000004e-13	K	6	5.57324m	-16.14	7.417942656700843e-06
620	1.45414e-11	Na	5	1366.06A	-16.141	7.400881862022512e-06
621	8.21883e-12	Mg	5	2416.94A	-16.148	7.282549944656266e-06
622	3.38075e-12	Fe	6	5875.76A	-16.152	7.215783125442462e-06
623	9.05175e-12	Fe	6	2194.54A	-16.156	7.149628428106604e-06
624	1.09298e-11	Si	2	1817.45A	-16.159000000000002	7.100410732199144e-06
625	2.34604e-12	H	1	8467.21A	-16.162	7.051531848527258e-06
626	5.20914e-12	He	2	3813.38A	-16.162	7.051531848527258e-06
627	1.23311e-12	H	1	1.61092m	-16.166	6.986883015949534e-06
628	2.26127e-11	C	3	878.464A	-16.167	6.970813630933545e-06
629	2.36473e-11	Ar	4	840.032A	-16.167	6.970813630933545e-06
630	1.3272e-12	H	1	1.49672m	-16.17	6.9228268874315004e-06
631	1.4421200000000003e-10	Mg	5	137.745A	-16.17	6.9228268874315004e-06
632	3.10083e-12	He	2	6406.17A	-16.171	6.906904827422934e-06
633	1.31222e-12	Fe	6	1.51380m	-16.176	6.827842141649907e-06
634	2.94733e-12	Fe	4	6739.82A	-16.177	6.812138540494412e-06
635	5.707419999999999e-14	Si	2	34.8046m	-16.177	6.812138540494412e-06
636	6.30471e-13	Fe	5	3.15073m	-16.177	6.812138540494412e-06
637	2.85992e-13	He	2	6.94582m	-16.177	6.812138540494412e-06
638	2.21971e-11	Cl	5	894.911A	-16.180999999999997	6.749684478957093e-06
639	1.18119e-10	Fe	8	168.173A	-16.183	6.718672495767371e-06
640	1.18239e-10	Fe	8	168.003A	-16.184	6.70321997782992e-06
641	6.53791e-13	H	1	3.03835m	-16.188	6.641764487677308e-06
642	3.4519199999999997e-12	N	2	5754.61A	-16.192	6.580872424845003e-06
643	3.32984e-11	C	2	596.559A	-16.195	6.535570017724356e-06
644	3.15508e-11	Ca	6	629.602A	-16.203	6.416282421363982e-06
645	7.98843e-11	C	5	248.665A	-16.213	6.270230002321335e-06
646	7.17546e-11	Si	7	276.839A	-16.215999999999998	6.2270660425957965e-06
647	5.2327e-12	He	2	3796.22A	-16.218	6.198455273005555e-06
648	6.91614e-13	H	1	2.87219m	-16.222	6.1416274934829065e-06
649	6.725889999999999e-10	N	6	29.5343A	-16.223	6.1275021422222756e-06
650	1.7605e-11	Si	4	1128.34A	-16.23	6.0295301585218375e-06
651	2.061e-11	P	2	963.828A	-16.23	6.0295301585218375e-06
652	7.13512e-11	Mg	7	278.404A	-16.232	6.001826983877064e-06
653	4.49574e-11	Ar	5	441.850A	-16.233	5.988023164866053e-06
654	1.9064799999999998e-12	He	2	1.04194m	-16.234	5.974251093757771e-06
655	1.9871200000000002e-10	Si	6	99.9661A	-16.235	5.96051069753412e-06
656	2.35419e-12	H	1	8437.91A	-16.237000000000002	5.933124638507158e-06
657	1.0590600000000001e-12	He	2	1.87567m	-16.237000000000002	5.933124638507158e-06
658	2.61296e-11	O	5	760.227A	-16.238	5.9194788305057866e-06
659	3.731619999999999e-12	Cl	4	5323.28A	-16.243	5.851719116652745e-06
660	3.3216500000000003e-13	K	4	5.98030m	-16.248	5.784735041830206e-06
661	3.14777e-12	He	2	6310.64A	-16.248	5.784735041830206e-06
662	5.6935800000000005e-12	Mg	6	3488.92A	-16.248	5.784735041830206e-06
663	2.23588e-11	S	2	888.439A	-16.253	5.7185177273717e-06
664	3.52354e-12	Fe	6	5637.65A	-16.253	5.7185177273717e-06
665	1.9944400000000002e-10	Si	6	99.5993A	-16.257	5.666090041715454e-06
666	1.64027e-12	He	2	1.21105m	-16.258	5.653058396243872e-06
667	8.947539999999999e-12	Fe	6	2220.10A	-16.259	5.640056722725116e-06
668	1.18893e-11	Al	2	1670.79A	-16.261	5.614143015970494e-06
669	4.905600000000001e-13	He	2	4.04934m	-16.262	5.601230845342688e-06
670	1.17859e-10	Fe	8	168.545A	-16.265	5.562672243420175e-06
671	5.51735e-14	Ne	3	36.0036m	-16.266	5.549878452284284e-06
672	3.22865e-13	Ca	7	6.15256m	-16.266	5.549878452284284e-06
673	5.25297e-12	He	2	3781.57A	-16.267	5.537114086051429e-06
674	4.05125e-12	Fe	6	4903.29A	-16.267	5.537114086051429e-06
675	1.25088e-12	H	1	1.58804m	-16.268	5.524379077046254e-06
676	4.44247e-12	He	1	4471.49A	-16.27	5.498996860795284e-06
677	1.0149e-11	Fe	6	1957.29A	-16.276	5.423547795352811e-06
678	1.7138e-11	P	2	1159.09A	-16.277	5.4110739815681526e-06
679	3.36312e-13	H	1	5.90655m	-16.279	5.386212354942848e-06
680	4.86116e-13	Ca	7	4.08636m	-16.28	5.3738244102882906e-06
681	5.43864e-11	Mg	7	365.247A	-16.28	5.3738244102882906e-06
682	5.23104e-12	Fe	5	3797.42A	-16.282	5.349133929896853e-06
683	1.23926e-11	Al	7	1602.93A	-16.282	5.349133929896853e-06
684	6.36199e-11	Al	6	312.237A	-16.287	5.287902900133978e-06
685	3.47212e-11	Ne	5	572.113A	-16.289	5.2636071932221836e-06
686	6.56102e-13	Mg	8	3.02765m	-16.29	5.251501232614651e-06
687	3.00563e-11	Ca	5	660.908A	-16.294	5.203355179918325e-06
688	3.99549e-12	Fe	6	4971.72A	-16.294	5.203355179918325e-06
689	1.83083e-11	N	2R	1085.00A	-16.3	5.1319624704063376e-06
690	4.2717e-12	C	3	4650.25A	-16.301	5.120159284259379e-06
691	5.29932e-12	He	2	3748.49A	-16.302	5.108383244687207e-06
692	2.71373e-12	O	2	7319.99A	-16.305	5.073217381783466e-06
693	5.27054e-12	He	2	3768.96A	-16.305999999999997	5.0615493055910776e-06
694	2.36108e-12	H	1	8413.28A	-16.307000000000002	5.049908065229163e-06
695	5.82983e-14	Fe	5	34.0738m	-16.308	5.038293598977189e-06
696	2.23881e-11	Ne	7	887.279A	-16.311	5.00361022980071e-06
697	6.32704e-11	Ne	3	313.961A	-16.313	4.980620729059158e-06
698	2.95765e-11	N	2	671.630A	-16.315	4.95773685547877e-06
699	3.93611e-11	He	1	504.672A	-16.315	4.95773685547877e-06
700	9.03968e-12	Fe	6	2197.47A	-16.316	4.9463343771266205e-06
701	1.83153e-11	N	2	1084.58A	-16.319000000000003	4.912284050780568e-06
702	3.18667e-12	He	2	6233.61A	-16.32	4.9009861109783095e-06
703	1.19801e-11	C	1	1658.12A	-16.322	4.878468125232414e-06
704	1.97757e-12	He	2	1.00449m	-16.323	4.867247959900658e-06
705	2.02439e-11	Cl	4	981.258A	-16.324	4.856053600233065e-06
706	5.28587e-12	He	2	3758.03A	-16.327	4.822624762383709e-06
707	5.67192e-12	Mg	6	3502.24A	-16.328	4.811533033222479e-06
708	3.82611e-12	Ar	3	5191.82A	-16.328	4.811533033222479e-06
709	1.12814e-11	C	2	1760.82A	-16.329	4.800466814330377e-06
710	7.20595e-11	Si	7	275.667A	-16.333	4.75645587003618e-06
711	4.04368e-11	Na	6	491.247A	-16.339000000000002	4.691194848926795e-06
712	1.17418e-12	He	2	1.69177m	-16.34	4.680405400178321e-06
713	2.55726e-12	Fe	5	7767.87A	-16.340999999999998	4.669640766473359e-06
714	7.203810000000001e-13	H	1	2.75749m	-16.343	4.648185716033092e-06
715	1.58841e-11	S	2	1250.58A	-16.348	4.594978374124703e-06
716	1.0424e-13	H	1	19.0565m	-16.35	4.573866366216815e-06
717	1.3547999999999998e-10	Mg	5	146.623A	-16.352	4.552851359174173e-06
718	1.06638e-11	Al	3	1862.79A	-16.355	4.521509750870931e-06
719	8.65652e-12	Fe	6	2294.74A	-16.355999999999998	4.511110567018248e-06
720	7.90011e-12	K	5	2514.45A	-16.36	4.469752456744993e-06
721	1.26521e-12	H	1	1.57006m	-16.361	4.459472311365482e-06
722	3.85256e-11	He	1	515.617A	-16.364	4.428773519905854e-06
723	2.81159e-12	He	1	7065.22A	-16.365	4.418587623465728e-06
724	4.051430000000001e-12	Fe	4	4903.07A	-16.367	4.39828605744017e-06
725	2.36697e-12	H	1	8392.35A	-16.371	4.357962328488209e-06
726	8.452339999999999e-12	Si	2	2350.17A	-16.377	4.298168843741541e-06
727	1.47708e-11	P	3	1344.85A	-16.377	4.298168843741541e-06
728	2.04465e-12	Fe	5	9715.32A	-16.381	4.258762994921916e-06
729	7.1058e-12	Mg	2	2795.53A	-16.383	4.2391957563614995e-06
730	3.21927e-12	He	2	6170.48A	-16.387	4.200330576056818e-06
731	4.054e-12	Fe	4	4899.97A	-16.387	4.200330576056818e-06
732	1.77586e-11	Si	3	1118.58A	-16.389	4.1810318100742275e-06
733	1.82964e-11	N	2	1085.70A	-16.393	4.142699880034362e-06
734	2.0191400000000002e-12	Fe	5	9838.08A	-16.394000000000002	4.133171934707956e-06
735	4.79068e-11	Ca	7	414.648A	-16.399	4.085859906804766e-06
736	4.96875e-12	Ca	5	3997.88A	-16.405	4.029799807244589e-06
737	2.03492e-12	He	2	9761.80A	-16.406	4.02053152488006e-06
738	7.73718e-12	Fe	4	2567.40A	-16.407	4.011284558973412e-06
739	4.79459e-13	Fe	6	4.14310m	-16.407	4.011284558973412e-06
740	3.5456800000000003e-12	K	6	5602.44A	-16.414	3.947148554397976e-06
741	3.8743200000000004e-13	H	1	5.12722m	-16.415	3.938070364639981e-06
742	6.41917e-13	He	2	3.09455m	-16.418	3.910960878934843e-06
743	1.57064e-11	Si	2	1264.74A	-16.42	3.89299164594161e-06
744	8.98795e-10	O	7	22.1012A	-16.423	3.866192479953269e-06
745	4.55294e-12	O	3R	4363.00A	-16.428	3.8219365405971665e-06
746	2.37204e-12	H	1	8374.43A	-16.429000000000002	3.813146330479531e-06
747	2.75026e-12	Fe	4	7222.76A	-16.430999999999997	3.795626514513462e-06
748	1.2231299999999999e-12	He	2	1.62407m	-16.430999999999997	3.795626514513462e-06
749	2.97454e-12	He	1	6678.15A	-16.433	3.778187194789773e-06
750	1.26377e-12	He	2	1.57184m	-16.435	3.7608280014619183e-06
751	1.23783e-11	Al	7	1604.78A	-16.436	3.7521783370841908e-06
752	6.7449100000000006e-12	He	1	2945.10A	-16.442	3.700696520295965e-06
753	3.97447e-12	Fe	6	4998.02A	-16.442	3.700696520295965e-06
754	1.27694e-12	H	1	1.55563m	-16.448	3.649921060514713e-06
755	3.2468599999999998e-12	He	2	6118.06A	-16.449	3.6415264750228e-06
756	2.21906e-11	Ne	7	895.174A	-16.451	3.6247951806667148e-06
757	7.0593e-11	Al	5	281.394A	-16.452	3.616458383094854e-06
758	8.74346e-11	C	5	227.192A	-16.452	3.616458383094854e-06
759	7.42769e-13	H	1	2.67438m	-16.454	3.5998422661589716e-06
760	1.99974e-11	Si	2	993.354A	-16.456	3.5833024933456463e-06
761	1.69803e-11	Al	6	1169.85A	-16.456	3.5833024933456463e-06
762	8.36853e-13	H	1	2.37371m	-16.456	3.5833024933456463e-06
763	7.17121e-11	Mg	7	277.003A	-16.457	3.5750611263064558e-06
764	4.03915e-12	Fe	4	4917.98A	-16.457	3.5750611263064558e-06
765	4.75692e-11	Na	6	417.591A	-16.457	3.5750611263064558e-06
766	5.69616e-12	Mg	6	3487.34A	-16.458	3.5668387138854993e-06
767	1.29891e-11	Na	4	1529.31A	-16.46	3.5504505786207593e-06
768	6.934779999999999e-13	Fe	4	2.86447m	-16.461	3.542284768888772e-06
769	4.25254e-13	H	1	4.67119m	-16.461	3.542284768888772e-06
770	5.4051199999999995e-12	Fe	6	3675.12A	-16.464000000000002	3.517899852060448e-06
771	2.04568e-13	He	2	9.71043m	-16.471	3.461652523382947e-06
772	5.94246e-12	Cl	3	3342.80A	-16.473	3.445747674763978e-06
773	2.23849e-11	Ar	3	887.403A	-16.473	3.445747674763978e-06
774	1.63135e-14	N	2	121.767m	-16.475	3.429915902286472e-06
775	2.37643e-12	H	1	8358.96A	-16.477999999999998	3.4063045272948893e-06
776	1.75706e-13	H	1	11.3055m	-16.479	3.3984702442811537e-06
777	1.76969e-11	Si	4	1122.48A	-16.480999999999998	3.382855691865436e-06
778	2.08185e-12	He	2	9541.71A	-16.484	3.3595682770836373e-06
779	4.35719e-11	Ar	5	455.901A	-16.484	3.3595682770836373e-06
780	9.678459999999999e-15	N	2	205.244m	-16.486	3.344132462971397e-06
781	4.82928e-11	Na	4	411.334A	-16.489	3.3211116170223176e-06
782	1.03407e-12	Fe	5	1.92100m	-16.489	3.3211116170223176e-06
783	1.96505e-12	Fe	6	1.01089m	-16.493	3.290663482700204e-06
784	1.71985e-11	P	2	1155.01A	-16.5	3.2380494122996005e-06
785	8.50942e-12	Si	2	2334.41A	-16.502	3.223171926654959e-06
786	3.27041e-12	He	2	6073.99A	-16.504	3.208362796847686e-06
787	5.81859e-11	O	5	341.396A	-16.504	3.208362796847686e-06
788	2.38362e-12	H	1	8333.74A	-16.505	3.2009837671808593e-06
789	4.8731e-12	S	2	4076.35A	-16.508	3.1789483499222085e-06
790	8.98392e-12	Fe	6	2211.11A	-16.508	3.1789483499222085e-06
791	1.92476e-12	S	2	1.03205m	-16.509	3.1716369716059795e-06
792	1.0789e-10	O	6	184.117A	-16.51	3.164342408993246e-06
793	2.3802599999999998e-12	H	1	8345.51A	-16.511	3.157064623408991e-06
794	1.51338e-11	Si	3	1312.59A	-16.512999999999998	3.142559229070176e-06
795	9.73942e-13	Fe	5	2.03959m	-16.515	3.1281204809644736e-06
796	1.05494e-11	Fe	6	1883.00A	-16.517	3.113748072880309e-06
797	7.57037e-13	He	2	2.62397m	-16.518	3.106586651040028e-06
798	7.70562e-12	Fe	4	2577.92A	-16.522000000000002	3.078105293427891e-06
799	1.33486e-12	He	2	1.48813m	-16.524	3.063962684256542e-06
800	1.28666e-12	H	1	1.54388m	-16.529	3.0288897934351925e-06
801	2.75846e-11	K	6	720.129A	-16.531	3.0149733089461456e-06
802	2.2754599999999997e-12	Fe	7	8729.85A	-16.535	2.9873318675028833e-06
803	1.66947e-11	Mg	7	1189.87A	-16.539	2.959943844318016e-06
804	1.19855e-11	C	1	1657.38A	-16.543	2.9328069160390103e-06
805	2.71015e-12	O	2	7329.67A	-16.544	2.926061647311338e-06
806	4.08048e-12	Fe	4	4868.16A	-16.546	2.912617615238246e-06
807	1.99165e-11	Si	3	997.386A	-16.546	2.912617615238246e-06
808	3.1162200000000002e-12	Fe	10	6374.54A	-16.551	2.8792771570960884e-06
809	3.2906800000000003e-12	He	2	6036.58A	-16.553	2.8660480802299335e-06
810	7.60533e-13	H	1	2.61191m	-16.555	2.8528797854508274e-06
811	2.12075e-12	He	2	9366.69A	-16.555	2.8528797854508274e-06
812	1.91831e-11	P	4	1035.52A	-16.557000000000002	2.8397719934903993e-06
813	8.5887e-12	Fe	6	2312.86A	-16.559	2.826724426363496e-06
814	5.26467e-12	Fe	6	3773.16A	-16.559	2.826724426363496e-06
815	6.33138e-11	Na	6	313.746A	-16.56	2.8202231405916455e-06
816	2.05381e-11	P	2	967.202A	-16.569000000000003	2.762380322827361e-06
817	4.89285e-12	F	4	4059.90A	-16.57	2.7560270243870383e-06
818	2.70975e-12	O	2	7330.73A	-16.574	2.7307596167504274e-06
819	4.9338e-12	He	1	4026.20A	-16.578	2.7057238620994685e-06
820	4.54022e-13	H	1	4.37522m	-16.581	2.687097790046451e-06
821	9.371379999999998e-13	He	2	2.11969m	-16.583	2.6747516971655604e-06
822	1.44513e-12	P	7	1.37458m	-16.584	2.668599938971555e-06
823	3.55925e-13	He	2	5.58107m	-16.587	2.650229426207775e-06
824	3.3370300000000004e-12	He	2	5952.73A	-16.588	2.6441340676718985e-06
825	4.33589e-11	Ar	3	458.140A	-16.588	2.6441340676718985e-06
826	3.30825e-12	He	2	6004.52A	-16.592	2.619892500828585e-06
827	3.72727e-11	Fe	4	532.950A	-16.595	2.6018572877105215e-06
828	1.51341e-10	Fe	8	131.257A	-16.596	2.5958731820059554e-06
829	5.06493e-12	Fe	6	3921.96A	-16.602	2.5602564667126865e-06
830	1.2948e-12	H	1	1.53417m	-16.604	2.5484931567750936e-06
831	1.39221e-12	He	2	1.42683m	-16.607	2.530949453284272e-06
832	4.8386e-11	Na	4	410.542A	-16.61	2.513526519798798e-06
833	2.26825e-13	H	1	8.75760m	-16.61	2.513526519798798e-06
834	8.466270000000001e-13	He	2	2.34631m	-16.612000000000002	2.5019779144644397e-06
835	5.16307e-12	Fe	6	3847.41A	-16.612000000000002	2.5019779144644397e-06
836	3.3235800000000003e-12	He	2	5976.82A	-16.613	2.4962235249438036e-06
837	7.45721e-11	N	5	266.379A	-16.618	2.467649490538655e-06
838	4.83928e-11	Ca	7	410.483A	-16.62	2.456311671006899e-06
839	2.15335e-12	He	2	9224.90A	-16.622	2.4450259440240553e-06
840	2.07782e-12	Fe	5	9560.26A	-16.624000000000002	2.433792070246562e-06
841	5.7479e-12	Fe	7	3455.95A	-16.625999999999998	2.422609811430642e-06
842	3.87903e-11	He	1	512.099A	-16.629	2.405932682793762e-06
843	7.00043e-12	C	2	2837.60A	-16.631	2.3948784262360097e-06
844	4.77996e-11	Na	6	415.578A	-16.631	2.3948784262360097e-06
845	3.0091e-12	Fe	7	6601.45A	-16.635	2.372922048849149e-06
846	1.6716900000000001e-12	P	2	1.18828m	-16.636	2.3674644795827525e-06
847	5.05597e-12	Fe	6	3928.91A	-16.64	2.3457594347695155e-06
848	3.79545e-12	Fe	4	5233.76A	-16.642	2.3349816491730373e-06
849	1.93108e-12	S	2	1.02867m	-16.643	2.3296113404044237e-06
850	6.3892e-11	Al	6	310.907A	-16.644000000000002	2.324253383003231e-06
851	1.80199e-11	S	2	1102.36A	-16.646	2.3135744087390355e-06
852	1.92179e-12	S	2	1.03364m	-16.646	2.3135744087390355e-06
853	7.748640000000001e-13	H	1	2.56361m	-16.649	2.2976478745347087e-06
854	1.06397e-10	C	5	186.702A	-16.659000000000002	2.2453470236453158e-06
855	2.3210400000000001e-10	Si	7	85.5842A	-16.660999999999998	2.235030591170698e-06
856	4.08066e-12	Fe	4	4867.95A	-16.662	2.2298901634563585e-06
857	2.64648e-13	H	1	7.50599m	-16.665	2.214539707544488e-06
858	7.08043e-13	Fe	4	2.80554m	-16.665	2.214539707544488e-06
859	2.7092299999999998e-12	Ar	4	7332.15A	-16.667	2.204364821829837e-06
860	1.3017e-12	H	1	1.52604m	-16.674	2.1691194658297335e-06
861	7.146630000000001e-14	H	1	27.7955m	-16.674	2.1691194658297335e-06
862	2.9379299999999998e-12	Fe	4	6761.38A	-16.678	2.1492328590328293e-06
863	4.710449999999999e-13	He	2	4.21710m	-16.679000000000002	2.144289760626576e-06
864	7.46685e-12	Al	2	2660.35A	-16.680999999999997	2.1344376440991257e-06
865	1.0609e-10	Fe	8	187.241A	-16.682000000000002	2.129528573742935e-06
866	7.0876e-12	Mg	2	2802.71A	-16.683	2.1246307939352884e-06
867	1.4391399999999999e-12	He	2	1.38030m	-16.683	2.1246307939352884e-06
868	8.04158e-12	O	2	2470.22A	-16.684	2.1197442787085936e-06
869	2.18094e-12	He	2	9108.20A	-16.684	2.1197442787085936e-06
870	5.888e-10	C	6	33.7372A	-16.684	2.1197442787085936e-06
871	3.5353800000000002e-12	Ca	7	5618.76A	-16.686	2.1100049384264443e-06
872	4.76409e-13	H	1	4.16962m	-16.69	2.0906602968744117e-06
873	5.70493e-13	H	1	3.48198m	-16.69	2.0906602968744117e-06
874	1.12841e-11	C	2	1760.40A	-16.692999999999998	2.0762682926224685e-06
875	9.10071e-12	Fe	7	2182.74A	-16.694000000000003	2.071493008062158e-06
876	4.98816e-12	Fe	6	3982.33A	-16.697	2.0572329504983e-06
877	7.021530000000001e-12	He	1	2829.08A	-16.698	2.052501446010008e-06
878	9.17714e-13	He	2	2.16456m	-16.699	2.0477808236800617e-06
879	9.101589999999999e-14	Ar	3	21.8253m	-16.702	2.0336839996453076e-06
880	1.80671e-11	S	4	1099.48A	-16.702	2.0336839996453076e-06
881	1.27278e-11	C	1	1560.71A	-16.706	2.015039072665873e-06
882	2.26059e-11	Ar	3	878.731A	-16.707	2.0104046114036745e-06
883	1.80762e-11	S	4	1098.93A	-16.712	1.9873917001156875e-06
884	2.7651e-12	Fe	4	7183.99A	-16.715999999999998	1.9691711834893804e-06
885	3.53486e-11	C	2	561.959A	-16.717	1.964642215444882e-06
886	7.32569e-13	He	2	2.71161m	-16.72	1.95111771356357e-06
887	7.43245e-11	C	5	267.267A	-16.73	1.9067048521605114e-06
888	3.86449e-12	Fe	5	5140.25A	-16.73	1.9067048521605114e-06
889	1.04816e-11	Fe	6	1895.18A	-16.730999999999998	1.9023195526913245e-06
890	4.26458e-12	Fe	3	4658.01A	-16.734	1.8892240770026707e-06
891	7.86593e-13	H	1	2.52538m	-16.735	1.884878982200679e-06
892	6.867229999999999e-13	Fe	5	2.89265m	-16.737000000000002	1.8762187499345775e-06
893	1.30758e-12	H	1	1.51917m	-16.738	1.8719035665548094e-06
894	2.2045e-12	He	2	9010.89A	-16.739	1.8675983078213933e-06
895	1.52928e-11	Si	3	1298.95A	-16.74	1.8633029509083066e-06
896	4.72222e-12	Fe	4	4206.59A	-16.744	1.8462200867729049e-06
897	4.11275e-11	Ne	5	482.997A	-16.745	1.8419738984038019e-06
898	6.22778e-13	K	7	3.18966m	-16.746	1.8377374759969604e-06
899	5.23138e-12	S	3	3797.17A	-16.750999999999998	1.8167010690638312e-06
900	1.47804e-12	He	2	1.34397m	-16.755	1.8000454535492803e-06
901	7.3147e-13	Fe	4	2.71569m	-16.757	1.79177499594193e-06
902	4.94387e-12	Na	5	4018.00A	-16.761	1.7753479040393823e-06
903	1.111e-13	P	3	17.8797m	-16.761	1.7753479040393823e-06
904	6.411e-11	Al	6	309.850A	-16.762999999999998	1.7671909213644844e-06
905	1.5135699999999998e-13	He	2	13.1242m	-16.766	1.7550256646308454e-06
906	2.71412e-12	O	2	7318.92A	-16.767	1.7509892176124086e-06
907	5.36187e-12	He	1	3704.76A	-16.769000000000002	1.7429441529354932e-06
908	3.36014e-11	N	4	591.180A	-16.77	1.7389354926228972e-06
909	5.606350000000001e-13	He	2	3.54320m	-16.77	1.7389354926228972e-06
910	1.99685e-11	Si	3	994.790A	-16.77	1.7389354926228972e-06
911	1.92763e-11	P	4	1030.51A	-16.774	1.7229928361986027e-06
912	4.71966e-12	Fe	4	4208.88A	-16.777	1.7111318369431334e-06
913	9.75064e-13	He	2	2.03725m	-16.781	1.6954440859663073e-06
914	6.35443e-11	Na	6	312.608A	-16.782	1.6915446727761508e-06
915	2.72434e-12	Ca	2	7291.47A	-16.783	1.6876542279874609e-06
916	2.93415e-13	H	1	6.77008m	-16.783	1.6876542279874609e-06
917	1.22586e-13	H	1	16.2045m	-16.784000000000002	1.683772730973487e-06
918	2.22477e-12	He	2	8928.79A	-16.788	1.6683358097878753e-06
919	2.95875e-11	Cl	6	671.380A	-16.789	1.6644987439028095e-06
920	4.941729999999999e-13	H	1	4.01974m	-16.791	1.656851066855673e-06
921	2.76232e-12	Fe	4	7191.23A	-16.794	1.6454453843377138e-06
922	1.31265e-12	H	1	1.51331m	-16.796	1.6378852495258298e-06
923	5.67999e-10	C	5	34.9727A	-16.802	1.6154126214252817e-06
924	4.5092600000000004e-13	Fe	6	4.40526m	-16.803	1.6116972754957569e-06
925	2.57843e-11	Ne	8	770.410A	-16.805999999999997	1.600602429491144e-06
926	6.9005e-10	N	6	28.7870A	-16.809	1.5895839598691775e-06
927	1.8299e-11	N	2	1085.55A	-16.81	1.585928018212794e-06
928	9.31895e-14	Na	4	21.3162m	-16.811	1.5822804849888754e-06
929	1.92458e-12	Fe	6	1.03215m	-16.812	1.5786413408585772e-06
930	1.07996e-10	O	6	183.937A	-16.814	1.5713881427457105e-06
931	7.96313e-13	H	1	2.49455m	-16.816	1.5641682700510387e-06
932	4.48779e-12	Fe	5	4426.34A	-16.817999999999998	1.5569815696581739e-06
933	2.05868e-10	Si	6	96.4912A	-16.819000000000003	1.5534006114184826e-06
934	1.51064e-12	He	2	1.31497m	-16.820999999999998	1.5462633839231484e-06
935	2.27111e-12	He	2	8746.57A	-16.823	1.539158949009397e-06
936	1.77058e-11	Si	3	1121.92A	-16.823	1.539158949009397e-06
937	2.2423299999999998e-12	He	2	8858.83A	-16.827	1.5250478549460843e-06
938	3.77799e-11	O	3	525.794A	-16.827	1.5250478549460843e-06
939	1.32274e-11	S	5	1501.77A	-16.831	1.5110661321707798e-06
940	5.20065e-12	He	1	3819.61A	-16.831	1.5110661321707798e-06
941	2.2492e-11	Ar	3	883.180A	-16.832	1.5075907765068814e-06
942	2.66477e-13	He	2	7.45447m	-16.832	1.5075907765068814e-06
943	2.56475e-11	O	5	774.518A	-16.833	1.5041234139392164e-06
944	5.32702e-12	O	2R	3729.00A	-16.834	1.5006640260841487e-06
945	2.02733e-11	N	3	979.832A	-16.836	1.4937691011887188e-06
946	2.00933e-11	Na	6	988.613A	-16.840999999999998	1.4766700676830253e-06
947	2.65437e-11	N	2	748.369A	-16.843	1.469885385012521e-06
948	5.812119999999999e-13	He	2	3.41776m	-16.844	1.4665047424388265e-06
949	2.07932e-11	N	4	955.334A	-16.844	1.4665047424388265e-06
950	1.31704e-12	H	1	1.50827m	-16.845	1.463131875127302e-06
951	4.03591e-12	He	1	4921.93A	-16.846	1.4597667651953173e-06
952	1.60408e-13	H	1	12.3837m	-16.846	1.4597667651953173e-06
953	1.0631e-12	He	1	1.86854m	-16.847	1.4564093948014062e-06
954	2.25766e-12	He	2	8798.68A	-16.848	1.453059746145137e-06
955	6.31722e-13	He	2	3.14449m	-16.855999999999998	1.426538416863132e-06
956	1.022e-12	He	2	1.94368m	-16.857	1.4232574695496668e-06
957	1.3289e-13	Fe	6	14.9481m	-16.857	1.4232574695496668e-06
958	7.44223e-12	Al	2	2669.15A	-16.858	1.4199840682056244e-06
959	4.0283e-12	O	3	4931.23A	-16.858	1.4199840682056244e-06
960	4.23705e-13	Fe	6	4.68828m	-16.867	1.3908601742473108e-06
961	1.77066e-11	Si	3	1121.87A	-16.87	1.3812855601545403e-06
962	1.32423e-12	H	1	1.50008m	-16.872	1.3749391294872713e-06
963	1.96427e-11	Cl	3	1011.29A	-16.872	1.3749391294872713e-06
964	5.92408e-12	Cl	3	3353.17A	-16.874000000000002	1.3686218580202149e-06
965	4.85283e-12	Fe	5	4093.38A	-16.875	1.3654741150957172e-06
966	4.9367199999999996e-12	Na	5	4023.82A	-16.878	1.3560742574049295e-06
967	1.32087e-12	H	1	1.50389m	-16.879	1.352955373161016e-06
968	1.14637e-10	C	5	173.281A	-16.879	1.352955373161016e-06
969	1.53823e-12	He	2	1.29138m	-16.883	1.3405514037422564e-06
970	4.3026199999999997e-13	K	3	4.61683m	-16.883	1.3405514037422564e-06
971	5.08504e-13	H	1	3.90645m	-16.884	1.337468221071059e-06
972	1.40083e-11	Fe	6	1418.05A	-16.887	1.3282611545986657e-06
973	3.19264e-12	K	5	6221.94A	-16.887999999999998	1.3252062387161143e-06
974	4.0988699999999997e-13	H	1	4.84633m	-16.889	1.3221583489451091e-06
975	2.54731e-11	O	4	779.820A	-16.889	1.3221583489451091e-06
976	8.04459e-13	H	1	2.46929m	-16.891	1.3160835831365157e-06
977	1.42105e-11	Fe	6	1397.87A	-16.892	1.3130566748911127e-06
978	4.07959e-12	Fe	4	4869.23A	-16.892	1.3130566748911127e-06
979	3.1580300000000004e-13	H	1	6.29014m	-16.892	1.3130566748911127e-06
980	4.43688e-11	O	6	447.713A	-16.897000000000002	1.2980262394235517e-06
981	3.14916e-11	Ca	7	630.786A	-16.897000000000002	1.2980262394235517e-06
982	8.39041e-12	K	6	2367.52A	-16.899	1.292062350586637e-06
983	1.0204600000000002e-10	Fe	8	194.661A	-16.9	1.2890906896430129e-06
984	4.26991e-11	Ne	7	465.220A	-16.901	1.2861258633298894e-06
985	9.80426e-11	S	8	202.610A	-16.902	1.2831678559280635e-06
986	5.31646e-11	O	3	373.640A	-16.905	1.2743345905400404e-06
987	2.02718e-11	N	3	979.905A	-16.91	1.2597474031067428e-06
988	3.76906e-12	Fe	3	5270.40A	-16.910999999999998	1.2568500644798998e-06
989	4.95242e-12	Na	5	4011.06A	-16.910999999999998	1.2568500644798998e-06
990	2.9130299999999998e-12	Fe	5	6819.17A	-16.914	1.2481979694938633e-06
991	3.56067e-13	He	2	5.57885m	-16.915	1.2453271938272156e-06
992	3.96047e-12	He	1	5015.68A	-16.916	1.2424630207613707e-06
993	7.46235e-11	N	5	266.196A	-16.918	1.2367544217248142e-06
994	3.39126e-11	Ar	7	585.754A	-16.92	1.2310720513183282e-06
995	2.78732e-11	S	6	712.672A	-16.921	1.2282406641704642e-06
996	2.42569e-10	Si	7	81.8920A	-16.923	1.2225974109267208e-06
997	1.2529700000000002e-10	C	5	158.539A	-16.924	1.2197855149108744e-06
998	1.0609e-12	He	2	1.87242m	-16.929000000000002	1.2058227455828453e-06
999	6.890720000000001e-13	He	2	2.88278m	-16.936	1.1865429732329077e-06
1000	4.0215e-12	Ca	7	4939.56A	-16.936	1.1865429732329077e-06
1001	1.98655e-12	Fe	5	9999.46A	-16.937	1.1838140001226709e-06
1002	1.5617799999999998e-12	He	2	1.27191m	-16.938	1.1810913034764271e-06
1003	2.83678e-11	Ar	8	700.246A	-16.939	1.1783748688586908e-06
1004	2.15165e-11	N	4	923.219A	-16.94	1.1756646818672052e-06
1005	1.68596e-13	Fe	7	11.7823m	-16.942	1.1702629933194785e-06
1006	3.60185e-11	Ca	7	551.508A	-16.942	1.1702629933194785e-06
1007	1.81147e-11	S	2	1096.60A	-16.942999999999998	1.1675714631240225e-06
1008	4.92538e-11	Mg	6	403.308A	-16.942999999999998	1.1675714631240225e-06
1009	5.46615e-12	He	1	3634.08A	-16.947	1.1568671036084658e-06
1010	4.5533400000000005e-12	Fe	5	4362.61A	-16.948	1.1542063831043755e-06
1011	7.00265e-12	C	2	2836.71A	-16.948	1.1542063831043755e-06
1012	2.4086e-11	P	4	824.731A	-16.949	1.1515517820876306e-06
1013	3.0175900000000003e-12	C	2	6582.88A	-16.95	1.1489032864838104e-06
1014	2.0197200000000002e-12	Fe	5	9835.27A	-16.95	1.1489032864838104e-06
1015	2.94969e-12	Fe	4	6734.42A	-16.953	1.1409942918906254e-06
1016	2.2583e-11	Ar	3	879.622A	-16.953	1.1409942918906254e-06
1017	6.83004e-10	N	6	29.0840A	-16.954	1.1383700778404428e-06
1018	1.90995e-12	Fe	5	1.04005m	-16.955	1.1357518993151008e-06
1019	2.32548e-12	Ca	2	8542.09A	-16.956	1.133139742433259e-06
1020	4.66092e-13	He	2	4.26191m	-16.957	1.130533593345531e-06
1021	2.71228e-12	Ca	2	7323.89A	-16.959	1.1253392633140327e-06
1022	4.97279e-12	Fe	6	3994.63A	-16.96	1.1227510548304323e-06
1023	5.11195e-14	H	1	38.8589m	-16.961	1.1201687990611673e-06
1024	1.4645e-11	Na	6	1356.40A	-16.961	1.1201687990611673e-06
1025	6.214099999999999e-10	C	5	31.9667A	-16.961	1.1201687990611673e-06
1026	2.16695e-11	N	2	916.701A	-16.961	1.1201687990611673e-06
1027	8.11353e-13	H	1	2.44831m	-16.961	1.1201687990611673e-06
1028	1.89176e-13	H	1	10.5005m	-16.961	1.1201687990611673e-06
1029	3.65044e-11	Ca	7	544.165A	-16.965999999999998	1.1073463328500663e-06
1030	1.51652e-11	P	2	1309.87A	-16.967	1.1047995069581784e-06
1031	1.91548e-12	S	2	1.03705m	-16.968	1.1022585386032968e-06
1032	8.6742e-11	He	2	229.006A	-16.969	1.0997234143134605e-06
1033	2.47158e-11	Cl	7	803.716A	-16.97	1.0971941206477016e-06
1034	5.20233e-13	H	1	3.81838m	-16.971	1.0946706441959392e-06
1035	2.42804e-11	Si	4	818.128A	-16.972	1.092152971578961e-06
1036	2.83896e-12	Fe	4	6997.10A	-16.974	1.087134984486269e-06
1037	3.19958e-12	Fe	5	6208.46A	-16.977999999999998	1.0771680710395039e-06
1038	7.16289e-13	Fe	4	2.77325m	-16.979	1.0746906532237267e-06
1039	2.54701e-11	O	4	779.912A	-16.98	1.0722189333108107e-06
1040	9.19566e-10	O	7	21.6020A	-16.98	1.0722189333108107e-06
1041	4.21479e-12	He	1	4713.03A	-16.980999999999998	1.0697528981959515e-06
1042	2.72813e-12	He	1	7281.35A	-16.980999999999998	1.0697528981959515e-06
1043	7.63588e-11	C	5	260.146A	-16.984	1.062388771043196e-06
1044	3.06254e-11	S	6	648.627A	-16.985	1.0599453446741662e-06
1045	1.58205e-12	He	2	1.25561m	-16.987000000000002	1.0550753381851906e-06
1046	2.2573e-12	Fe	5	8800.09A	-16.987000000000002	1.0550753381851906e-06
1047	1.18675e-10	C	5	167.385A	-16.988	1.0526487322449724e-06
1048	3.33567e-13	H	1	5.95517m	-16.992	1.042997990659189e-06
1049	4.28788e-11	Na	5	463.270A	-16.994	1.0382058501889164e-06
1050	3.1286400000000003e-12	K	5	6349.22A	-16.995	1.0358180429944274e-06
1051	1.0935e-12	He	2	1.81660m	-16.995	1.0358180429944274e-06
1052	4.27154e-13	He	2	4.65042m	-16.998	1.0286875217417302e-06
1053	1.98212e-11	Cl	6	1002.18A	-16.998	1.0286875217417302e-06
1054	2.10325e-11	Si	8	944.467A	-16.999000000000002	1.0263216060951856e-06
1055	5.36351e-12	Fe	6	3703.63A	-16.999000000000002	1.0263216060951856e-06
1056	1.1512e-13	He	2	17.2555m	-16.999000000000002	1.0263216060951856e-06
1057	5.05688e-13	Si	9	3.92820m	-17.002	1.019256457854285e-06
1058	1.29291e-11	P	2	1536.42A	-17.008	1.0052717349788132e-06
1059	9.109199999999999e-10	O	7	21.8070A	-17.01	1.0006529309082734e-06
1060	7.36008e-13	He	2	2.69895m	-17.012	9.960553483147813e-07
1061	8.894210000000001e-14	H	1	22.3342m	-17.015	9.89198551526912e-07
1062	1.95905e-11	Cl	6	1013.98A	-17.017	9.846535970261744e-07
1063	3.68484e-11	O	2	539.086A	-17.019000000000002	9.801295246945159e-07
1064	4.96994e-12	F	4	3996.92A	-17.021	9.756262385871007e-07
1065	1.6284e-12	He	2	1.21987m	-17.021	9.756262385871007e-07
1066	2.747e-12	C	2	7231.33A	-17.022000000000002	9.733823605053054e-07
1067	3.88071e-12	Fe	5	5118.77A	-17.022000000000002	9.733823605053054e-07
1068	8.74784e-12	C	5	2270.79A	-17.024	9.689100748014004e-07
1069	8.17239e-13	H	1	2.43068m	-17.025	9.666816434676774e-07
1070	1.59962e-12	He	2	1.24182m	-17.026	9.644583373837898e-07
1071	1.44408e-11	S	3	1375.58A	-17.028	9.600270538416735e-07
1072	5.45227e-12	Fe	6	3643.34A	-17.03	9.556161301980224e-07
1073	1.40163e-11	Si	3	1417.24A	-17.03	9.556161301980224e-07
1074	4.0634e-12	Fe	4	4888.63A	-17.031	9.534182740884335e-07
1075	4.8176400000000005e-12	Fe	5	4123.28A	-17.032	9.51225472907616e-07
1076	3.15939e-11	N	5	628.744A	-17.033	9.490377150295643e-07
1077	6.09409e-14	O	5	32.5963m	-17.035	9.446772828113454e-07
1078	3.13958e-11	S	2	632.711A	-17.04	9.338636513752657e-07
1079	1.15322e-11	Si	4	1722.53A	-17.041	9.317158245786628e-07
1080	3.64547e-11	C	2	544.909A	-17.043	9.274349792177482e-07
1081	2.28785e-11	Mg	7	868.260A	-17.046	9.210505617280807e-07
1082	5.77836e-11	He	1	343.773A	-17.047	9.189322042199022e-07
1083	1.61495e-12	He	2	1.23003m	-17.047	9.189322042199022e-07
1084	2.54566e-11	Ne	8	780.325A	-17.051	9.105073831318082e-07
1085	5.29954e-13	H	1	3.74834m	-17.051	9.105073831318082e-07
1086	2.18175e-11	S	2	910.485A	-17.053	9.063239817079591e-07
1087	2.0471e-13	He	2	9.70372m	-17.055	9.02159801267711e-07
1088	1.12109e-12	He	2	1.77189m	-17.055999999999997	9.000848913029421e-07
1089	8.98708e-12	P	2	2210.34A	-17.057000000000002	8.980147534986513e-07
1090	1.7321400000000001e-12	P	2	1.14682m	-17.059	8.938887504941559e-07
1091	7.99502e-11	O	5	248.460A	-17.061	8.897817047514725e-07
1092	1.05898e-11	Fe	6	1875.80A	-17.062	8.87735263618682e-07
1093	3.05647e-13	H	1	6.49914m	-17.062	8.87735263618682e-07
1094	3.76502e-13	He	2	5.27605m	-17.062	8.87735263618682e-07
1095	2.65416e-11	C	5	748.426A	-17.066	8.795964578011969e-07
1096	2.76188e-12	Fe	4	7192.37A	-17.067999999999998	8.755550791785275e-07
1097	2.11563e-13	H	1	9.38937m	-17.067999999999998	8.755550791785275e-07
1098	1.3498400000000002e-10	C	5	147.162A	-17.07	8.715322690039464e-07
1099	3.93881e-12	Fe	5	5043.26A	-17.07	8.715322690039464e-07
1100	4.84504e-13	He	2	4.09996m	-17.077	8.575974317290803e-07
1101	3.14553e-12	K	5	6315.13A	-17.081	8.497349312151714e-07
1102	8.223040000000001e-13	H	1	2.41571m	-17.082	8.477805951056271e-07
1103	7.74908e-13	He	2	2.56346m	-17.083	8.458307538444109e-07
1104	3.47898e-13	H	1	5.70985m	-17.085	8.419445145392478e-07
1105	7.08475e-12	Na	4	2803.83A	-17.085	8.419445145392478e-07
1106	1.29332e-11	P	2	1535.92A	-17.086	8.400080958908607e-07
1107	8.03221e-11	C	5	247.310A	-17.09	8.323068553772093e-07
1108	2.1687e-11	N	2	915.962A	-17.094	8.246762202609813e-07
1109	1.64943e-11	S	2	1204.32A	-17.098	8.171155432280086e-07
1110	5.53765e-12	He	1	3587.16A	-17.102	8.096241828987156e-07
1111	3.73279e-11	N	2	532.161A	-17.105999999999998	8.022015037737562e-07
1112	1.14464e-12	He	2	1.73543m	-17.111	7.930187790939921e-07
1113	1.9655099999999998e-12	Cr	8	1.01065m	-17.115	7.857483392261922e-07
1114	5.12822e-11	N	4	387.356A	-17.117	7.821381535407126e-07
1115	8.53095e-12	Si	2	2328.52A	-17.122	7.731850921319371e-07
1116	1.17709e-13	H	1	16.8759m	-17.123	7.714068157666783e-07
1117	9.22878e-11	O	5	215.245A	-17.123	7.714068157666783e-07
1118	3.74292e-11	C	2	530.721A	-17.125	7.678625233960449e-07
1119	5.381e-13	H	1	3.69159m	-17.125999999999998	7.660964885991849e-07
1120	2.75797e-13	He	2	7.20257m	-17.13	7.59072873774248e-07
1121	8.26695e-13	H	1	2.40288m	-17.131	7.573270546105341e-07
1122	2.3156e-12	Fe	5	8578.53A	-17.139	7.435042780572767e-07
1123	2.31799e-10	Si	7	85.6968A	-17.14	7.417942656700844e-07
1124	4.24221e-13	Na	7	4.68257m	-17.146	7.316164667892718e-07
1125	8.075060000000001e-13	He	2	2.45998m	-17.148	7.282549944656266e-07
1126	2.38105e-12	Fe	5	8342.72A	-17.151	7.232417223465118e-07
1127	5.3144e-13	He	2	3.73786m	-17.151	7.232417223465118e-07
1128	2.55997e-11	N	2	775.965A	-17.152	7.215783125442463e-07
1129	4.52707e-12	He	1	4387.93A	-17.156	7.149628428106604e-07
1130	8.338860000000001e-13	H	1	2.38215m	-17.158	7.116778869387755e-07
1131	5.01029e-12	He	1	3964.73A	-17.158	7.116778869387755e-07
1132	3.05415e-13	He	2	6.50408m	-17.159000000000002	7.100410732199143e-07
1133	5.06187e-11	Cl	5	392.433A	-17.159000000000002	7.100410732199143e-07
1134	1.1649100000000001e-12	He	2	1.70524m	-17.16	7.084080240681466e-07
1135	7.2542800000000005e-12	Fe	5	2738.31A	-17.16	7.084080240681466e-07
1136	2.81179e-11	S	6	706.471A	-17.163	7.035313775322392e-07
1137	8.30525e-13	H	1	2.39180m	-17.165	7.002989444723751e-07
1138	2.29327e-13	H	1	8.66206m	-17.167	6.970813630933544e-07
1139	4.08215e-12	Fe	4	4866.17A	-17.167	6.970813630933544e-07
1140	2.30855e-11	S	5	860.473A	-17.168	6.954781204477559e-07
1141	3.59627e-13	H	1	5.52363m	-17.171	6.906904827422934e-07
1142	4.12733e-11	Ne	5	481.291A	-17.173	6.87517048234822e-07
1143	3.7109e-11	C	2	535.300A	-17.176	6.827842141649908e-07
1144	4.9579e-11	Mg	6	400.663A	-17.177	6.812138540494412e-07
1145	1.52256e-11	P	2	1304.68A	-17.178	6.796471056619331e-07
1146	5.4196199999999995e-12	Fe	6	3665.28A	-17.179000000000002	6.780839606957223e-07
1147	2.54975e-11	Ti	4	779.074A	-17.18	6.765244108631756e-07
1148	1.55374e-12	He	1	1.27849m	-17.180999999999997	6.749684478957093e-07
1149	4.30846e-11	Na	5	461.057A	-17.184	6.70321997782992e-07
1150	1.76053e-11	Si	4	1128.32A	-17.189	6.626488853249999e-07
1151	3.68169e-11	O	2	539.547A	-17.192	6.580872424845003e-07
1152	2.78287e-11	Ar	8	713.813A	-17.192	6.580872424845003e-07
1153	1.00822e-10	C	5	197.024A	-17.192999999999998	6.565736838275975e-07
1154	1.91866e-12	Fe	5	1.03533m	-17.192999999999998	6.565736838275975e-07
1155	2.18026e-11	Fe	3	911.104A	-17.192999999999998	6.565736838275975e-07
1156	2.61221e-11	O	5	760.446A	-17.192999999999998	6.565736838275975e-07
1157	1.58661e-12	S	9	1.25201m	-17.192999999999998	6.565736838275975e-07
1158	1.21126e-12	He	2	1.63998m	-17.194000000000003	6.550636062589959e-07
1159	1.43121e-11	Fe	6	1387.95A	-17.194000000000003	6.550636062589959e-07
1160	3.78226e-14	H	1	52.5201m	-17.195	6.535570017724356e-07
1161	5.44994e-13	H	1	3.64490m	-17.195999999999998	6.520538623800391e-07
1162	1.18248e-12	He	2	1.67990m	-17.199	6.475651551644663e-07
1163	4.43561e-11	O	6	447.841A	-17.199	6.475651551644663e-07
1164	1.2714599999999999e-10	C	5	156.233A	-17.202	6.431073479920234e-07
1165	2.93353e-11	F	4	677.151A	-17.206	6.372113043857697e-07
1166	3.33146e-13	He	2	5.96268m	-17.206	6.372113043857697e-07
1167	8.35094e-13	He	2	2.37871m	-17.209	6.328247726207443e-07
1168	8.959019999999999e-14	He	2	22.1726m	-17.211	6.299172069009387e-07
1169	4.22502e-12	Fe	3	4701.62A	-17.211	6.299172069009387e-07
1170	1.53447e-11	Si	3	1294.54A	-17.212	6.284684375279894e-07
1171	2.34181e-13	H	1	8.48253m	-17.214000000000002	6.255808873498067e-07
1172	1.14771e-10	O	6	173.080A	-17.214000000000002	6.255808873498067e-07
1173	1.80842e-10	Al	6	109.844A	-17.214000000000002	6.255808873498067e-07
1174	2.29325e-12	Ca	2	8662.14A	-17.217	6.212744188125062e-07
1175	1.1978100000000001e-12	He	2	1.65840m	-17.219	6.184199221478867e-07
1176	5.7034e-13	He	2	3.48292m	-17.221	6.155785407041176e-07
1177	3.01041e-11	S	5	659.858A	-17.224	6.11340927836798e-07
1178	8.766080000000001e-10	N	6	22.6606A	-17.224	6.11340927836798e-07
1179	1.4009700000000001e-13	H	1	14.1791m	-17.226	6.085320714174592e-07
1180	1.4370400000000001e-10	C	5	138.232A	-17.227	6.07132486491268e-07
1181	3.05409e-11	S	6	650.422A	-17.23	6.029530158521838e-07
1182	2.03237e-11	Na	6	977.404A	-17.232	6.001826983877064e-07
1183	2.71482e-13	Na	3	7.31706m	-17.24	5.892281295783156e-07
1184	5.5887900000000005e-12	He	1	3554.34A	-17.24	5.892281295783156e-07
1185	1.88468e-11	Al	7	1054.00A	-17.241	5.878729424863276e-07
1186	1.89356e-11	S	2	1049.05A	-17.242	5.865208722381595e-07
1187	2.33691e-12	C	3	8500.32A	-17.242	5.865208722381595e-07
1188	2.35538e-12	Cl	3	8433.66A	-17.243	5.851719116652746e-07
1189	2.43793e-11	Cl	7	814.810A	-17.244	5.838260536156083e-07
1190	6.19623e-10	C	5	32.0589A	-17.244	5.838260536156083e-07
1191	7.68766e-13	Si	9	2.58394m	-17.244	5.838260536156083e-07
1192	8.520410000000001e-12	O	3	2331.40A	-17.248	5.784735041830206e-07
1193	4.12662e-11	Ne	5	481.374A	-17.249000000000002	5.771430520430542e-07
1194	4.12007e-11	S	3	482.139A	-17.249000000000002	5.771430520430542e-07
1195	2.48066e-13	He	2	8.00774m	-17.249000000000002	5.771430520430542e-07
1196	3.6934699999999997e-13	H	1	5.37826m	-17.250999999999998	5.744913205904565e-07
1197	8.54101e-12	Fe	6	2325.77A	-17.252	5.731700272185998e-07
1198	1.29312e-10	C	5	153.616A	-17.254	5.705365501569132e-07
1199	2.34227e-12	Cl	3	8480.86A	-17.255	5.692243525046547e-07
1200	1.04165e-11	Fe	6	1907.01A	-17.256	5.67915172823244e-07
1201	3.11365e-11	C	2	637.979A	-17.258	5.653058396243873e-07
1202	2.44118e-12	Fe	5	8137.24A	-17.258	5.653058396243873e-07
1203	1.60677e-13	He	2	12.3630m	-17.259	5.640056722725116e-07
1204	2.43658e-13	H	1	8.15259m	-17.259	5.640056722725116e-07
1205	5.50879e-13	H	1	3.60595m	-17.26	5.627084952225654e-07
1206	8.586479999999999e-13	He	2	2.31346m	-17.265	5.562672243420176e-07
1207	3.01981e-12	C	2	6578.05A	-17.267	5.537114086051429e-07
1208	1.52669e-11	Si	3	1301.15A	-17.268	5.524379077046254e-07
1209	2.4372e-11	Si	4	815.053A	-17.274	5.448581754540997e-07
1210	6.658980000000001e-14	H	1	29.8311m	-17.275	5.436050364247982e-07
1211	3.46889e-11	F	4	572.646A	-17.277	5.411073981568152e-07
1212	3.80083e-13	He	2	5.22635m	-17.278	5.398628856759132e-07
1213	2.33699e-12	Cl	3	8500.01A	-17.281	5.361464957115851e-07
1214	1.14998e-11	Si	4	1727.38A	-17.285	5.312310750933502e-07
1215	2.09242e-11	Si	8	949.354A	-17.285999999999998	5.300092775251619e-07
1216	1.24757e-11	Ne	5	1592.26A	-17.285999999999998	5.300092775251619e-07
1217	6.02938e-13	He	2	3.29461m	-17.285999999999998	5.300092775251619e-07
1218	3.60935e-11	C	2	550.361A	-17.289	5.263607193222183e-07
1219	2.77013e-12	Fe	4	7170.96A	-17.29	5.251501232614651e-07
1220	4.07977e-12	Fe	4	4869.01A	-17.29	5.251501232614651e-07
1221	6.15536e-11	N	4	322.718A	-17.292	5.227372776172815e-07
1222	1.93612e-12	Fe	5	1.02599m	-17.299	5.143792865707485e-07
1223	4.2027e-11	Ar	3	472.659A	-17.299	5.143792865707485e-07
1224	1.33247e-11	Fe	7	1490.80A	-17.299	5.143792865707485e-07
1225	7.32085e-13	Fe	4	2.71341m	-17.302	5.108383244687208e-07
1226	2.17636e-11	S	2	912.736A	-17.305999999999997	5.061549305591078e-07
1227	8.78918e-13	He	2	2.26010m	-17.313	4.980620729059158e-07
1228	5.55945e-13	H	1	3.57310m	-17.317	4.934958123746904e-07
1229	1.06243e-12	He	1	1.86972m	-17.320999999999998	4.889714155716534e-07
1230	1.2863200000000001e-12	Fe	4	1.54429m	-17.322	4.878468125232414e-07
1231	1.57861e-13	H	1	12.5835m	-17.323	4.867247959900659e-07
1232	1.94483e-12	Fe	5	1.02140m	-17.324	4.856053600233066e-07
1233	3.77493e-13	H	1	5.26220m	-17.325	4.844884986878296e-07
1234	2.18027e-13	He	2	9.11102m	-17.327	4.822624762383709e-07
1235	3.17407e-12	Fe	5	6258.36A	-17.329	4.800466814330378e-07
1236	4.57076e-11	Mg	7	434.599A	-17.332	4.767420633223611e-07
1237	3.15874e-11	N	5	628.874A	-17.334	4.745516325104242e-07
1238	2.15059e-11	N	4	923.676A	-17.334	4.745516325104242e-07
1239	2.0113e-13	He	2	9.87645m	-17.335	4.7346019404274575e-07
1240	8.01937e-11	N	5	247.706A	-17.336	4.723712658138884e-07
1241	9.23487e-11	O	5	215.103A	-17.343	4.6481857160330923e-07
1242	2.5538699999999997e-13	H	1	7.77818m	-17.345	4.626829242595338e-07
1243	6.305260000000001e-13	He	2	3.15046m	-17.347	4.605570893239836e-07
1244	9.25268e-13	He	2	2.14689m	-17.347	4.605570893239836e-07
1245	4.18982e-13	He	2	4.74112m	-17.347	4.605570893239836e-07
1246	1.83061e-13	H	1	10.8512m	-17.351	4.563346765490371e-07
1247	1.6495e-11	S	2	1204.27A	-17.351	4.563346765490371e-07
1248	8.66724e-14	Fe	3	22.9190m	-17.352	4.5528513591741723e-07
1249	6.35823e-11	C	4	312.421A	-17.352	4.5528513591741723e-07
1250	8.964879999999999e-13	He	2	2.21581m	-17.352	4.5528513591741723e-07
1251	4.27101e-12	O	2R	4651.00A	-17.355	4.5215097508709306e-07
1252	2.22309e-11	Si	2	893.551A	-17.355999999999998	4.5111105670182486e-07
1253	1.1736700000000001e-09	O	7	16.9251A	-17.359	4.4800563003070434e-07
1254	4.40365e-11	Ar	3	451.091A	-17.359	4.4800563003070434e-07
1255	4.03659e-12	Fe	4	4921.10A	-17.363	4.4389828972623476e-07
1256	5.626630000000001e-12	He	1	3530.43A	-17.366	4.408425153937289e-07
1257	5.603350000000001e-13	H	1	3.54510m	-17.366	4.408425153937289e-07
1258	7.1301899999999995e-12	Ar	5	2785.96A	-17.369	4.378077768637646e-07
1259	8.89775e-14	H	1	22.3253m	-17.371	4.357962328488209e-07
1260	6.01262e-14	Fe	5	33.0380m	-17.372	4.347939293268957e-07
1261	9.11815e-13	He	2	2.17856m	-17.372	4.347939293268957e-07
1262	1.38469e-11	Fe	6	1434.58A	-17.373	4.337939310391013e-07
1263	4.27495e-11	Ar	3	464.671A	-17.375	4.318008289705373e-07
1264	4.82051e-12	He	1	4120.82A	-17.375999999999998	4.3080771462253877e-07
1265	2.32368e-11	S	5	854.870A	-17.38	4.268580457542572e-07
1266	4.05233e-12	Fe	4	4901.99A	-17.383	4.239195756361499e-07
1267	1.28797e-11	P	2	1542.30A	-17.384	4.2294458766781535e-07
1268	4.55463e-11	Ca	8	436.138A	-17.386	4.2100133380405226e-07
1269	3.27654e-14	P	2	60.6263m	-17.392	4.15224978954314e-07
1270	5.675270000000001e-13	H	1	3.50018m	-17.393	4.1426998800343623e-07
1271	7.19613e-12	He	1	2760.44A	-17.394000000000002	4.1331719347079556e-07
1272	3.12969e-12	Si	2	6347.11A	-17.395	4.1236659030477357e-07
1273	3.84387e-13	H	1	5.16782m	-17.395	4.1236659030477357e-07
1274	2.6496300000000003e-13	He	2	7.49707m	-17.397000000000002	4.104719379241469e-07
1275	4.49059e-14	F	4	44.2357m	-17.398	4.0952787866429074e-07
1276	2.06314e-11	S	3	962.825A	-17.398	4.0952787866429074e-07
1277	1.0661000000000001e-10	C	5	186.329A	-17.398	4.0952787866429074e-07
1278	5.641649999999999e-13	H	1	3.52103m	-17.399	4.0858599068047667e-07
1279	4.79383e-12	He	1	4143.76A	-17.4	4.0764626897891485e-07
1280	2.54109e-11	Ti	4	781.730A	-17.402	4.0577330450474734e-07
1281	6.5408e-13	He	2	3.03701m	-17.402	4.0577330450474734e-07
1282	4.9549099999999995e-12	He	1	4009.05A	-17.405	4.0297998072445887e-07
1283	7.1087e-14	He	2	27.9439m	-17.406	4.020531524880061e-07
1284	5.49707e-12	He	1	3613.64A	-17.408	4.002058860498185e-07
1285	8.72085e-12	C	5	2277.81A	-17.409000000000002	3.992854380540643e-07
1286	1.2888799999999999e-12	Fe	4	1.54122m	-17.41	3.983671070299583e-07
1287	4.5158000000000003e-13	He	2	4.39887m	-17.412	3.96536776432277e-07
1288	3.8804e-11	C	5	511.918A	-17.413	3.956247671544712e-07
1289	6.01886e-12	Ne	5	3300.37A	-17.414	3.947148554397976e-07
1290	1.7219200000000001e-13	H	1	11.5362m	-17.414	3.947148554397976e-07
1291	1.6223e-13	He	2	12.2446m	-17.415	3.9380703646399814e-07
1292	2.15451e-11	N	4	921.994A	-17.415	3.9380703646399814e-07
1293	2.52215e-12	P	2	7875.99A	-17.416	3.9290130541390037e-07
1294	1.34017e-10	C	5	148.223A	-17.416	3.9290130541390037e-07
1295	1.16831e-12	He	1	1.70027m	-17.42	3.89299164594161e-07
1296	1.3191899999999999e-10	C	5	150.581A	-17.42	3.89299164594161e-07
1297	3.21934e-11	O	4	617.036A	-17.42	3.89299164594161e-07
1298	2.97134e-13	Fe	5	6.68535m	-17.422	3.875104974074526e-07
1299	8.34809e-11	Fe	7	237.952A	-17.424	3.8573004839996416e-07
1300	2.6510799999999997e-13	H	1	7.49298m	-17.425	3.848428939069198e-07
1301	3.11777e-12	Si	2	6371.37A	-17.427	3.8307470142418786e-07
1302	5.5368800000000005e-12	Fe	6	3587.66A	-17.434	3.7694976053752994e-07
1303	1.4407e-10	Mg	5	137.881A	-17.434	3.7694976053752994e-07
1304	1.158e-11	S	9	1715.41A	-17.442	3.7006965202959643e-07
1305	2.8767200000000006e-14	H	1	69.0524m	-17.442	3.7006965202959643e-07
1306	2.16858e-11	N	2	916.012A	-17.442999999999998	3.692185154487205e-07
1307	9.08859e-11	Fe	8	218.565A	-17.445	3.6752211046414274e-07
1308	1.82025e-12	He	1	1.09130m	-17.445	3.6752211046414274e-07
1309	4.72144e-11	F	4	420.729A	-17.448	3.6499210605147123e-07
1310	1.28436e-13	He	2	15.4664m	-17.448	3.6499210605147123e-07
1311	6.7435e-13	He	2	2.94572m	-17.45	3.633151196541785e-07
1312	3.4256400000000003e-12	Fe	4	5798.75A	-17.45	3.633151196541785e-07
1313	4.06966e-12	Fe	3	4881.12A	-17.451	3.6247951806667144e-07
1314	4.50345e-11	Ca	8	441.094A	-17.455	3.59156285869795e-07
1315	3.42475e-12	Fe	4	5800.27A	-17.456	3.583302493345647e-07
1316	3.90273e-13	H	1	5.08989m	-17.459	3.558635212488306e-07
1317	3.79288e-12	Fe	4	5237.30A	-17.459	3.558635212488306e-07
1318	4.97504e-11	Mg	6	399.282A	-17.462	3.5341377399979763e-07
1319	3.03863e-13	He	2	6.53732m	-17.464000000000002	3.517899852060448e-07
1320	1.06741e-13	H	1	18.6099m	-17.465	3.509808906922079e-07
1321	6.04481e-14	P	2	32.8620m	-17.467	3.493682799818887e-07
1322	5.77457e-12	He	1	3439.99A	-17.469	3.477630785447551e-07
1323	3.93539e-12	He	1	5047.64A	-17.47	3.4696324565923166e-07
1324	1.1424799999999999e-10	N	6	173.871A	-17.47	3.4696324565923166e-07
1325	4.17791e-12	Fe	3	4754.64A	-17.471	3.461652523382947e-07
1326	4.79168e-13	He	2	4.14561m	-17.472	3.4536909435106596e-07
1327	6.4855099999999995e-12	N	2	3062.90A	-17.472	3.4536909435106596e-07
1328	2.32394e-11	Mg	7	854.774A	-17.473	3.4457476747639775e-07
1329	1.78426e-12	Fe	4	1.11332m	-17.473	3.4457476747639775e-07
1330	8.59491e-13	Sc	5	2.31119m	-17.474	3.437822675028426e-07
1331	1.45239e-13	H	1	13.6771m	-17.475	3.4299159022864715e-07
1332	1.38975e-10	Mg	5	142.935A	-17.475	3.4299159022864715e-07
1333	4.31929e-11	Na	5	459.901A	-17.475	3.4299159022864715e-07
1334	5.79161e-12	Fe	5	3429.87A	-17.477999999999998	3.406304527294889e-07
1335	5.65541e-12	He	1	3512.47A	-17.479	3.3984702442811535e-07
1336	7.20699e-13	He	2	2.75628m	-17.483	3.367312881801284e-07
1337	4.23595e-12	Fe	5	4689.49A	-17.484	3.3595682770836373e-07
1338	1.9037499999999998e-10	Al	6	104.344A	-17.484	3.3595682770836373e-07
1339	7.30633e-11	C	5	271.880A	-17.487000000000002	3.336441171737626e-07
1340	7.77216e-10	C	6	25.5585A	-17.488	3.328767569982842e-07
1341	6.91919e-13	He	2	2.87092m	-17.489	3.3211116170223177e-07
1342	3.6796e-11	O	2	539.854A	-17.491	3.305852495213113e-07
1343	1.44216e-10	Mg	5	137.741A	-17.492	3.2982492454620607e-07
1344	1.29632e-13	He	2	15.3238m	-17.492	3.2982492454620607e-07
1345	1.37262e-11	Si	3	1447.19A	-17.493	3.290663482700204e-07
1346	1.19693e-10	C	5	165.961A	-17.496	3.2680107146222933e-07
1347	2.73254e-13	H	1	7.26960m	-17.499000000000002	3.245513887102937e-07
1348	1.83921e-13	H	1	10.8006m	-17.499000000000002	3.245513887102937e-07
1349	1.36723e-11	P	2	1452.90A	-17.499000000000002	3.245513887102937e-07
1350	3.40768e-13	Al	8	5.82933m	-17.504	3.2083627968476865e-07
1351	3.4766e-11	F	4	571.377A	-17.504	3.2083627968476865e-07
1352	5.2261e-11	Na	3	380.101A	-17.507	3.1862765827061084e-07
1353	1.51556e-11	P	2	1310.70A	-17.509	3.171636971605979e-07
1354	7.07247e-13	He	2	2.80870m	-17.509	3.171636971605979e-07
1355	1.75373e-13	He	2	11.3270m	-17.51	3.164342408993246e-07
1356	5.14277e-12	Si	2	3862.60A	-17.51	3.164342408993246e-07
1357	9.04753e-12	P	2	2195.57A	-17.511	3.1570646234089904e-07
1358	5.11549e-14	H	1	38.8320m	-17.511	3.1570646234089904e-07
1359	1.5236200000000001e-12	V	7	1.30376m	-17.514	3.1353315434094594e-07
1360	2.21485e-11	Fe	3	896.877A	-17.514	3.1353315434094594e-07
1361	6.15822e-11	N	4	322.568A	-17.514	3.1353315434094594e-07
1362	3.95338e-13	H	1	5.02467m	-17.516	3.120926003502908e-07
1363	1.93983e-11	Si	2	1024.03A	-17.518	3.106586651040028e-07
1364	3.21977e-11	O	4	616.952A	-17.519000000000002	3.0994417000129196e-07
1365	5.07511e-11	Fe	5	391.409A	-17.52	3.092313181917189e-07
1366	2.50655e-12	Fe	4	7925.02A	-17.524	3.063962684256542e-07
1367	1.80578e-11	S	4	1100.05A	-17.524	3.063962684256542e-07
1368	8.62799e-12	Fe	6	2302.33A	-17.525	3.05691576563269e-07
1369	2.31083e-11	Fe	3	859.623A	-17.526	3.0498850544718957e-07
1370	5.027229999999999e-13	He	2	3.95138m	-17.527	3.042870513498053e-07
1371	5.15155e-12	Si	2	3856.02A	-17.528	3.0358721055207895e-07
1372	3.3646100000000003e-13	He	2	5.90394m	-17.528	3.0358721055207895e-07
1373	1.1308499999999999e-10	C	5	175.659A	-17.528	3.0358721055207895e-07
1374	1.00649e-10	Fe	8	197.363A	-17.529	3.028889793435193e-07
1375	1.33705e-10	C	5	148.569A	-17.53	3.021923540221763e-07
1376	1.38811e-13	Fe	6	14.3105m	-17.534000000000002	2.994218378675158e-07
1377	3.01708e-12	N	2R	6584.00A	-17.538	2.9667672195763914e-07
1378	4.11673e-12	C	3	4825.31A	-17.539	2.9599438443180163e-07
1379	1.87947e-11	Al	7	1056.92A	-17.539	2.9599438443180163e-07
1380	2.57184e-11	N	3	772.384A	-17.541	2.946344137690466e-07
1381	3.94638e-12	Fe	4	5033.59A	-17.542	2.9395677342169754e-07
1382	5.50993e-11	C	5	360.521A	-17.543	2.9328069160390104e-07
1383	2.64981e-11	C	5	749.657A	-17.544	2.9260616473113383e-07
1384	1.1486599999999999e-10	O	6	172.936A	-17.545	2.919331892271239e-07
1385	1.0495900000000001e-10	C	5	189.258A	-17.551	2.879277157096088e-07
1386	1.21072e-13	H	1	16.4071m	-17.554000000000002	2.8594563525639035e-07
1387	1.19494e-12	Fe	4	1.66239m	-17.559	2.826724426363496e-07
1388	4.90733e-13	He	1	4.04791m	-17.559	2.826724426363496e-07
1389	7.30042e-12	He	1	2721.00A	-17.561	2.8137368073621186e-07
1390	1.38033e-10	C	5	143.911A	-17.564	2.7943671794240004e-07
1391	3.99729e-13	H	1	4.96948m	-17.565	2.787940313254966e-07
1392	1.02044e-13	He	2	19.4666m	-17.565	2.787940313254966e-07
1393	7.70951e-14	F	4	25.7662m	-17.567	2.7751308910667134e-07
1394	1.5298e-11	Ti	3	1298.50A	-17.567999999999998	2.7687482671332133e-07
1395	2.80148e-13	H	1	7.09071m	-17.567999999999998	2.7687482671332133e-07
1396	5.6745e-12	Mg	6	3500.65A	-17.57	2.756027024387038e-07
1397	5.13275e-12	Fe	6	3870.14A	-17.570999999999998	2.7496883381276446e-07
1398	6.30586e-11	Mg	8	315.016A	-17.573	2.737054667800559e-07
1399	1.0136399999999998e-10	Fe	8	195.972A	-17.574	2.7307596167504277e-07
1400	2.1427199999999997e-13	He	2	9.27066m	-17.574	2.7307596167504277e-07
1401	5.22993e-13	He	2	3.79823m	-17.575	2.724479043915968e-07
1402	1.6596299999999999e-12	He	1	1.19692m	-17.575	2.724479043915968e-07
1403	1.9364100000000002e-13	H	1	10.2584m	-17.578	2.7057238620994685e-07
1404	5.67781e-12	He	1	3498.61A	-17.582	2.6809176366267787e-07
1405	1.981e-12	He	1	1.00275m	-17.585	2.6624623294287746e-07
1406	5.05919e-12	He	1	3926.41A	-17.585	2.6624623294287746e-07
1407	3.64049e-13	He	2	5.45654m	-17.587	2.650229426207775e-07
1408	5.73494e-14	He	2	34.6376m	-17.587	2.650229426207775e-07
1409	1.16472e-13	H	1	17.0552m	-17.588	2.6441340676718987e-07
1410	7.41018e-11	O	3	268.070A	-17.59	2.6319853751643436e-07
1411	8.02407e-11	N	5	247.561A	-17.590999999999998	2.6259319767815065e-07
1412	4.06921e-13	H	1	4.88165m	-17.592	2.619892500828585e-07
1413	2.7617e-12	Fe	4	7192.83A	-17.595	2.6018572877105215e-07
1414	1.9703400000000003e-12	Fe	5	1.00817m	-17.595	2.6018572877105215e-07
1415	3.93585e-11	He	1	504.706A	-17.597	2.589902839362589e-07
1416	4.0355900000000003e-13	H	1	4.92232m	-17.598	2.583946228126281e-07
1417	6.89188e-14	H	1	28.8230m	-17.598	2.583946228126281e-07
1418	3.76122e-11	N	2	528.139A	-17.599	2.5780033167156295e-07
1419	5.62258e-11	Na	7	353.298A	-17.599	2.5780033167156295e-07
1420	2.7932599999999998e-12	Fe	4	7111.58A	-17.599	2.5780033167156295e-07
1421	4.02064e-11	Na	6	494.062A	-17.604	2.548493156775094e-07
1422	2.7341599999999997e-12	Fe	4	7265.28A	-17.605	2.542631785165844e-07
1423	8.4072e-12	Al	8	2362.79A	-17.605	2.542631785165844e-07
1424	5.45863e-11	S	6	363.909A	-17.607	2.5309494532842717e-07
1425	5.69342e-13	He	2	3.48902m	-17.607	2.5309494532842717e-07
1426	6.26584e-11	Mg	8	317.028A	-17.608	2.525128431073367e-07
1427	2.60987e-11	O	5	761.128A	-17.611	2.507745569222934e-07
1428	5.40562e-13	He	2	3.67478m	-17.613	2.4962235249438035e-07
1429	9.18368e-12	Fe	6	2163.02A	-17.613	2.4962235249438035e-07
1430	1.89604e-12	Fe	6	1.04768m	-17.614	2.490482370151785e-07
1431	1.14213e-12	P	8	1.73925m	-17.616	2.479039643067564e-07
1432	3.17398e-11	O	4	625.854A	-17.618	2.467649490538655e-07
1433	1.0428599999999999e-13	He	2	19.0481m	-17.622	2.445025944024055e-07
1434	5.262330000000001e-12	Fe	6	3774.84A	-17.623	2.4394025404005917e-07
1435	1.58568e-12	He	1	1.25274m	-17.624000000000002	2.433792070246562e-07
1436	3.47585e-12	Fe	6	5715.00A	-17.624000000000002	2.433792070246562e-07
1437	5.7618400000000004e-12	He	1	3447.59A	-17.627	2.4170379634814886e-07
1438	1.5469299999999998e-10	O	7	128.412A	-17.63	2.4003991911761163e-07
1439	1.09037e-10	C	6	182.181A	-17.631	2.39487842623601e-07
1440	2.8603400000000003e-13	H	1	6.94480m	-17.632	2.3893703587029166e-07
1441	7.1822e-11	Mg	5	276.579A	-17.632	2.3893703587029166e-07
1442	5.5589e-13	He	2	3.57345m	-17.633	2.3838749593736297e-07
1443	7.848960000000001e-14	He	2	25.3084m	-17.635	2.3729220488491488e-07
1444	6.33735e-11	Fe	7	313.450A	-17.635	2.3729220488491488e-07
1445	1.53336e-11	C	3	1295.48A	-17.635	2.3729220488491488e-07
1446	2.46871e-13	He	2	8.04650m	-17.635	2.3729220488491488e-07
1447	4.57601e-12	O	2R	4341.00A	-17.636	2.3674644795827524e-07
1448	4.73284e-11	C	4	419.715A	-17.637999999999998	2.3565869683639913e-07
1449	1.32801e-13	H	1	14.9580m	-17.637999999999998	2.3565869683639913e-07
1450	8.71057e-12	Ca	5	2280.50A	-17.641	2.3403643377819143e-07
1451	3.87603e-13	He	2	5.12495m	-17.641	2.3403643377819143e-07
1452	6.99947e-11	Ne	3	283.799A	-17.642	2.3349816491730376e-07
1453	5.4964e-12	Fe	6	3614.08A	-17.646	2.3135744087390354e-07
1454	1.12836e-11	C	2	1760.47A	-17.648	2.3029444999046977e-07
1455	4.18852e-11	S	3	474.260A	-17.65	2.292363431065045e-07
1456	2.01787e-13	H	1	9.84425m	-17.652	2.2818309778206664e-07
1457	1.91965e-12	Fe	5	1.03480m	-17.652	2.2818309778206664e-07
1458	1.73701e-11	S	3	1143.60A	-17.654	2.271346916803229e-07
1459	2.08769e-12	He	1	9515.06A	-17.656	2.260911025670628e-07
1460	1.55306e-12	He	1	1.27905m	-17.656	2.260911025670628e-07
1461	5.13627e-12	He	1	3867.48A	-17.657	2.2557110746086938e-07
1462	1.60957e-11	S	2	1234.15A	-17.657	2.2557110746086938e-07
1463	3.96404e-12	Fe	3	5011.16A	-17.658	2.250523083102328e-07
1464	1.03804e-11	P	8	1913.66A	-17.662	2.2298901634563584e-07
1465	4.54123e-11	C	5	437.425A	-17.662	2.2298901634563584e-07
1466	4.72915e-11	F	4	420.043A	-17.662	2.2298901634563584e-07
1467	5.62696e-11	C	5	353.023A	-17.664	2.2196447488033287e-07
1468	2.6183e-11	O	5	758.677A	-17.666	2.2094464075547082e-07
1469	2.2387599999999996e-14	H	1	88.7295m	-17.667	2.204364821829837e-07
1470	4.58125e-11	Ca	7	433.603A	-17.667	2.204364821829837e-07
1471	4.91223e-11	Mg	5	404.388A	-17.667	2.204364821829837e-07
1472	3.51232e-11	O	3	565.565A	-17.668	2.199294923427832e-07
1473	5.59606e-11	Na	7	354.972A	-17.67	2.1891900811337632e-07
1474	5.52323e-11	Ca	8	359.653A	-17.67	2.1891900811337632e-07
1475	1.1879299999999998e-10	C	5	167.218A	-17.673	2.1741198026178837e-07
1476	2.7625e-12	Fe	4	7190.76A	-17.675	2.1641306294970616e-07
1477	1.40639e-10	C	5	141.244A	-17.676	2.1591532671695725e-07
1478	5.695580000000001e-12	He	1	3487.70A	-17.678	2.149232859032829e-07
1479	1.4318499999999999e-13	He	2	13.8733m	-17.679000000000002	2.1442897606265763e-07
1480	2.42762e-11	C	3	818.269A	-17.679000000000002	2.1442897606265763e-07
1481	1.28728e-11	P	2	1543.13A	-17.68	2.1393580310311942e-07
1482	9.363879999999999e-13	Fe	4	2.12139m	-17.68	2.1393580310311942e-07
1483	1.04827e-11	Si	7	1894.97A	-17.680999999999997	2.1344376440991257e-07
1484	8.324980000000001e-14	H	1	23.8613m	-17.684	2.1197442787085938e-07
1485	4.164869999999999e-12	Fe	3	4769.52A	-17.685	2.1148690021550673e-07
1486	2.9109899999999997e-13	H	1	6.82396m	-17.689	2.0954797665987253e-07
1487	4.07873e-13	He	2	4.87026m	-17.689	2.0954797665987253e-07
1488	1.2938e-10	C	5	153.536A	-17.689	2.0954797665987253e-07
1489	9.77817e-13	Fe	5	2.03151m	-17.689	2.0954797665987253e-07
1490	9.4084e-14	H	1	21.1135m	-17.692999999999998	2.0762682926224685e-07
1491	1.8062400000000003e-10	Al	6	109.977A	-17.694000000000003	2.071493008062158e-07
1492	2.74459e-13	He	2	7.23769m	-17.694000000000003	2.071493008062158e-07
1493	2.92448e-12	Fe	4	6792.48A	-17.695999999999998	2.0619753622309044e-07
1494	3.4938e-12	Fe	4	5685.64A	-17.697	2.0572329504983e-07
1495	7.74528e-14	Fe	7	25.6472m	-17.698	2.0525014460100077e-07
1496	2.0990400000000003e-12	He	1	9463.57A	-17.7	2.0430710584802095e-07
1497	2.82316e-12	Fe	4	7036.25A	-17.7	2.0430710584802095e-07
1498	3.32285e-11	O	3	597.814A	-17.702	2.0336839996453075e-07
1499	5.82195e-14	He	2	34.1199m	-17.705	2.0196842174646435e-07
1500	2.2498099999999997e-12	S	3	8829.39A	-17.706	2.015039072665873e-07
1501	6.566399999999999e-13	Fe	5	3.02517m	-17.706	2.015039072665873e-07
1502	7.37192e-12	He	1	2694.61A	-17.709	2.0011676412597138e-07
1503	9.41007e-12	Ca	7	2110.98A	-17.711	1.9919731111385015e-07
1504	4.79331e-12	Fe	4	4144.20A	-17.713	1.9828208260458285e-07
1505	5.90734e-12	Fe	5	3362.67A	-17.714000000000002	1.9782604646946054e-07
1506	2.57345e-11	N	3	771.901A	-17.715999999999998	1.9691711834893802e-07
1507	1.23238e-11	Al	3	1611.87A	-17.715999999999998	1.9691711834893802e-07
1508	3.74883e-11	O	6	529.884A	-17.715999999999998	1.9691711834893802e-07
1509	1.86098e-12	Fe	5	1.06742m	-17.717	1.9646422154448822e-07
1510	1.42522e-13	H	1	13.9378m	-17.717	1.9646422154448822e-07
1511	3.1317000000000007e-10	S	8	63.4302A	-17.718	1.960123663737836e-07
1512	4.9452599999999995e-12	Na	5	4016.87A	-17.719	1.9556155044113304e-07
1513	4.54222e-13	He	2	4.37329m	-17.721	1.9466302673476822e-07
1514	2.08681e-13	H	1	9.51904m	-17.721	1.9466302673476822e-07
1515	2.74478e-12	C	2	7237.17A	-17.722	1.9421531419716912e-07
1516	8.723339999999999e-12	C	5	2277.16A	-17.724	1.9332297588449158e-07
1517	7.52869e-11	O	3	263.850A	-17.725	1.9287834537832263e-07
1518	3.76612e-11	Ar	3	527.451A	-17.727	1.919921498793817e-07
1519	4.25442e-13	He	2	4.66913m	-17.727	1.919921498793817e-07
1520	4.0151599999999994e-14	H	1	49.4737m	-17.727	1.919921498793817e-07
1521	1.2321299999999998e-10	N	6	161.220A	-17.727999999999998	1.9155058018808933e-07
1522	6.01244e-11	Ca	6	330.390A	-17.73	1.9067048521605114e-07
1523	7.00498e-11	Ne	3	283.576A	-17.733	1.8935791882826673e-07
1524	1.42426e-10	C	5	139.472A	-17.735	1.8848789822006788e-07
1525	1.75784e-13	He	2	11.3005m	-17.737000000000002	1.8762187499345776e-07
1526	2.9548899999999996e-13	H	1	6.72257m	-17.738	1.8719035665548094e-07
1527	2.26268e-11	Ar	7	877.917A	-17.739	1.8675983078213932e-07
1528	4.62546e-13	He	1	4.29459m	-17.739	1.8675983078213932e-07
1529	5.60595e-12	Fe	6	3543.46A	-17.74	1.8633029509083066e-07
1530	5.89647e-12	Fe	5	3368.87A	-17.741	1.859017473041964e-07
1531	4.84452e-12	K	6	4100.40A	-17.742	1.854741851501204e-07
1532	5.13069e-12	He	1	3871.69A	-17.742	1.854741851501204e-07
1533	7.60544e-12	Fe	2	2611.87A	-17.742	1.854741851501204e-07
1534	1.35011e-10	C	5	147.132A	-17.747	1.8335107970912604e-07
1535	4.4077e-13	He	2	4.50676m	-17.747	1.8335107970912604e-07
1536	2.42914e-11	C	3	817.758A	-17.747	1.8335107970912604e-07
1537	2.98013e-13	He	2	6.66564m	-17.747	1.8335107970912604e-07
1538	1.55069e-13	Ne	2	12.8101m	-17.752	1.8125227725514802e-07
1539	3.11791e-10	S	8	63.7108A	-17.752	1.8125227725514802e-07
1540	4.6936300000000003e-14	He	2	42.3222m	-17.755	1.8000454535492803e-07
1541	2.63224e-11	K	4	754.659A	-17.756	1.7959054638896087e-07
1542	2.99557e-11	S	5	663.128A	-17.757	1.7917749959419298e-07
1543	5.86e-11	Mg	8	338.984A	-17.759	1.783542537635612e-07
1544	2.76827e-11	C	5	717.576A	-17.759	1.783542537635612e-07
1545	1.22635e-11	C	5	1619.80A	-17.76	1.7794405036292836e-07
1546	3.02681e-13	H	1	6.56284m	-17.764	1.7631264950319779e-07
1547	2.32388e-12	Cl	3	8547.96A	-17.764	1.7631264950319779e-07
1548	1.37782e-11	Si	3	1441.73A	-17.765	1.7590714166206342e-07
1549	5.7099199999999996e-12	He	1	3478.94A	-17.766	1.7550256646308453e-07
1550	9.49787e-14	H	1	20.9147m	-17.766	1.7550256646308453e-07
1551	4.7727e-11	Ne	5	416.210A	-17.77	1.7389354926228972e-07
1552	2.30834e-11	Si	4	860.551A	-17.771	1.734936051973163e-07
1553	2.01664e-12	C	1	9850.26A	-17.771	1.734936051973163e-07
1554	1.92647e-12	He	1	1.03113m	-17.771	1.734936051973163e-07
1555	2.9932e-13	H	1	6.63654m	-17.771	1.734936051973163e-07
1556	5.20967e-11	Na	7	381.300A	-17.772000000000002	1.7309458097816684e-07
1557	5.118280000000001e-12	Fe	5	3881.08A	-17.772000000000002	1.7309458097816684e-07
1558	2.0852900000000003e-12	He	1	9526.01A	-17.772000000000002	1.7309458097816684e-07
1559	3.51825e-11	Si	3	564.611A	-17.773	1.726964744892561e-07
1560	4.06502e-14	He	2	48.8668m	-17.774	1.7229928361986027e-07
1561	2.02747e-11	N	3	979.768A	-17.775	1.7190300626411575e-07
1562	8.782489999999999e-12	Mg	7	2261.82A	-17.775	1.7190300626411575e-07
1563	7.565489999999999e-12	Fe	2	2625.67A	-17.775	1.7190300626411575e-07
1564	5.65519e-11	Ca	3	351.260A	-17.777	1.7111318369431334e-07
1565	4.13739e-11	S	3	480.121A	-17.78	1.6993524882322176e-07
1566	3.38061e-11	S	2	587.599A	-17.784000000000002	1.6837727309734869e-07
1567	8.58359e-14	He	2	23.1424m	-17.785	1.6799001611549317e-07
1568	2.14567e-13	H	1	9.25792m	-17.785	1.6799001611549317e-07
1569	9.34839e-12	Al	6	2124.91A	-17.788	1.6683358097878753e-07
1570	4.6719e-11	O	2	425.190A	-17.789	1.6644987439028097e-07
1571	7.63201e-14	H	1	26.0278m	-17.79	1.660670503024402e-07
1572	2.56994e-11	N	3	772.955A	-17.79	1.660670503024402e-07
1573	1.50668e-13	H	1	13.1843m	-17.79	1.660670503024402e-07
1574	3.17763e-11	O	4	625.134A	-17.792	1.6530404151463657e-07
1575	1.15408e-11	Al	2	1721.24A	-17.794	1.6454453843377138e-07
1576	3.18283e-13	He	2	6.24114m	-17.794	1.6454453843377138e-07
1577	2.0337200000000001e-13	He	2	9.76757m	-17.794	1.6454453843377138e-07
1578	2.29607e-11	Ar	7	865.149A	-17.795	1.6416609649702582e-07
1579	4.1962699999999994e-12	Fe	3	4733.84A	-17.797	1.6341182179859346e-07
1580	9.40639e-13	He	1	2.11180m	-17.797	1.6341182179859346e-07
1581	7.156729999999999e-13	Fe	4	2.77563m	-17.797	1.6341182179859346e-07
1582	5.4482600000000004e-14	H	1	36.4602m	-17.805	1.6042921991591768e-07
1583	4.21683e-11	Ca	8	471.076A	-17.805	1.6042921991591768e-07
1584	5.3728e-13	Al	8	3.69722m	-17.809	1.5895839598691776e-07
1585	6.56484e-11	Fe	7	302.589A	-17.81	1.585928018212794e-07
1586	4.65826e-11	C	5	426.435A	-17.811	1.5822804849888755e-07
1587	7.73295e-12	Na	6	2568.81A	-17.817	1.5605707828591295e-07
1588	2.19197e-12	He	1	9062.39A	-17.817999999999998	1.556981569658174e-07
1589	2.54759e-11	O	4	779.736A	-17.819000000000003	1.5534006114184824e-07
1590	4.47644e-12	He	1	4437.55A	-17.820999999999998	1.5462633839231483e-07
1591	2.59723e-11	N	5	764.833A	-17.825	1.5320871560090405e-07
1592	4.9428e-11	C	5	401.887A	-17.826	1.5285634533319294e-07
1593	3.6463200000000003e-13	He	2	5.44781m	-17.826	1.5285634533319294e-07
1594	3.35852e-13	He	2	5.91465m	-17.832	1.5075907765068814e-07
1595	1.18434e-13	He	2	16.7726m	-17.836	1.4937691011887188e-07
1596	8.29197e-12	Fe	2	2395.63A	-17.836	1.4937691011887188e-07
1597	2.31556e-12	Cl	2	8578.70A	-17.840999999999998	1.4766700676830252e-07
1598	7.423060000000001e-12	He	1	2676.05A	-17.842	1.4732738207722044e-07
1599	4.06302e-11	Ar	3	488.909A	-17.842	1.4732738207722044e-07
1600	2.1963200000000001e-13	H	1	9.04441m	-17.842	1.4732738207722044e-07
1601	1.04699e-13	H	1	18.9729m	-17.843	1.4698853850125211e-07
1602	3.03293e-11	F	5	654.960A	-17.846	1.4597667651953173e-07
1603	2.26926e-13	He	2	8.75373m	-17.846	1.4597667651953173e-07
1604	1.23709e-10	C	5	160.574A	-17.848	1.4530597461451372e-07
1605	5.72165e-12	He	1	3471.80A	-17.848	1.4530597461451372e-07
1606	1.02174e-11	S	4	1944.18A	-17.848	1.4530597461451372e-07
1607	2.5322400000000003e-14	He	2	78.4462m	-17.848	1.4530597461451372e-07
1608	1.01115e-11	S	4	1964.54A	-17.849	1.4497178014669822e-07
1609	3.83839e-11	Ar	3	517.521A	-17.85	1.4463835430482957e-07
1610	3.53321e-11	Ne	5	562.222A	-17.851	1.4430569532111832e-07
1611	3.5118e-13	He	2	5.65649m	-17.852	1.4397380143183728e-07
1612	3.0189099999999997e-12	C	2R	6580.00A	-17.852999999999998	1.4364267087732044e-07
1613	1.53435e-11	P	2	1294.65A	-17.852999999999998	1.4364267087732044e-07
1614	6.97837e-10	C	6	28.4658A	-17.852999999999998	1.4364267087732044e-07
1615	2.9776e-11	K	7	667.129A	-17.854	1.4331230190194423e-07
1616	1.44567e-11	S	3	1374.07A	-17.855	1.4298269275412638e-07
1617	5.4549e-11	S	6	364.158A	-17.857	1.4232574695496668e-07
1618	2.36252e-10	Si	7	84.0816A	-17.858	1.4199840682056244e-07
1619	1.01645e-12	He	1	1.95430m	-17.858	1.4199840682056244e-07
1620	1.5756199999999998e-13	H	1	12.6074m	-17.859	1.4167181954757562e-07
1621	4.18266e-11	K	3	474.924A	-17.86	1.4134598340447424e-07
1622	2.85153e-11	S	5	696.624A	-17.86	1.4134598340447424e-07
1623	1.80856e-11	S	4	1098.36A	-17.86	1.4134598340447424e-07
1624	7.572100000000001e-13	He	1	2.62338m	-17.866	1.394066438082024e-07
1625	2.05253e-11	S	3	967.805A	-17.867	1.3908601742473108e-07
1626	1.41427e-11	Fe	6	1404.57A	-17.869	1.3844697522242652e-07
1627	1.80262e-11	S	2	1101.98A	-17.869	1.3844697522242652e-07
1628	1.77639e-14	H	1	111.825m	-17.874000000000002	1.368621858020215e-07
1629	2.37564e-12	He	1	8361.73A	-17.875	1.3654741150957173e-07
1630	2.78668e-11	S	6	712.837A	-17.875999999999998	1.3623336117790488e-07
1631	6.3576e-11	C	4	312.452A	-17.879	1.3529553731610162e-07
1632	6.19891e-14	H	1	32.0451m	-17.88	1.3498436621518193e-07
1633	4.21259e-11	K	3	471.549A	-17.88	1.3498436621518193e-07
1634	1.0406e-12	He	1	1.90894m	-17.88	1.3498436621518193e-07
1635	8.399960000000001e-12	Fe	2	2364.83A	-17.881	1.3467391078793355e-07
1636	5.18183e-12	He	1	3833.48A	-17.881	1.3467391078793355e-07
1637	3.495e-12	Fe	6	5683.68A	-17.883	1.3405514037422564e-07
1638	1.27225e-11	C	1	1561.37A	-17.883	1.3405514037422564e-07
1639	6.62115e-14	H	1	30.0015m	-17.884	1.337468221071059e-07
1640	2.42857e-11	C	3	817.950A	-17.885	1.3343921295232286e-07
1641	3.87604e-11	C	5	512.494A	-17.887999999999998	1.3252062387161142e-07
1642	1.46022e-13	He	2	13.6037m	-17.889	1.3221583489451092e-07
1643	7.32911e-11	O	5	271.035A	-17.89	1.3191174691260534e-07
1644	2.24023e-13	H	1	8.86716m	-17.89	1.3191174691260534e-07
1645	6.31561e-11	Ca	5	314.530A	-17.89	1.3191174691260534e-07
1646	5.92012e-12	He	1	3355.42A	-17.891	1.3160835831365156e-07
1647	2.47196e-13	He	2	8.03592m	-17.893	1.3100367283414892e-07
1648	2.34355e-11	Si	2	847.623A	-17.894000000000002	1.307023727476189e-07
1649	1.48396e-11	O	4	1338.61A	-17.895	1.3040176563205921e-07
1650	4.73162e-12	Fe	4	4198.24A	-17.896	1.3010184989367875e-07
1651	5.0996e-11	Fe	5	389.529A	-17.898	1.2950408619162335e-07
1652	1.6508000000000001e-10	O	7	120.333A	-17.9	1.2890906896430129e-07
1653	2.33754e-12	Ca	2	8498.02A	-17.903	1.2802166517544848e-07
1654	5.20133e-11	Fe	6	381.911A	-17.907	1.2684795549419994e-07
1655	3.03408e-11	S	2	654.712A	-17.907	1.2684795549419994e-07
1656	3.94727e-12	Fe	4	5032.45A	-17.910999999999998	1.2568500644798998e-07
1657	3.88996e-14	He	2	51.0659m	-17.910999999999998	1.2568500644798998e-07
1658	9.61597e-12	B	3	2065.78A	-17.914	1.2481979694938632e-07
1659	1.1284500000000001e-13	H	1	17.6033m	-17.916	1.242463020761371e-07
1660	4.85819e-12	Si	4	4088.86A	-17.916	1.242463020761371e-07
1661	1.81958e-12	He	1	1.09171m	-17.916	1.242463020761371e-07
1662	2.71932e-12	Fe	4	7304.94A	-17.917	1.2396054351107783e-07
1663	2.31215e-13	H	1	8.59135m	-17.917	1.2396054351107783e-07
1664	1.40639e-10	Ne	7	141.244A	-17.918	1.2367544217248144e-07
1665	5.19118e-11	Fe	6	382.658A	-17.919	1.2339099654876687e-07
1666	1.52459e-10	N	6	130.293A	-17.921	1.2282406641704643e-07
1667	1.31815e-12	Fe	4	1.50700m	-17.921	1.2282406641704643e-07
1668	6.01461e-14	Fe	3	33.0270m	-17.921	1.2282406641704643e-07
1669	1.63448e-13	H	1	12.1534m	-17.922	1.225415789032324e-07
1670	2.73355e-12	Fe	4	7266.92A	-17.923	1.2225974109267207e-07
1671	2.93545e-13	He	2	6.76709m	-17.923	1.2225974109267207e-07
1672	5.73138e-12	He	1	3465.91A	-17.924	1.2197855149108744e-07
1673	2.27853e-13	H	1	8.71810m	-17.924	1.2197855149108744e-07
1674	7.09952e-12	Mg	2	2798.00A	-17.924	1.2197855149108744e-07
1675	1.13651e-11	N	3	1747.85A	-17.925	1.216980086076402e-07
1676	3.20949e-14	H	1	61.8928m	-17.926	1.2141811095492092e-07
1677	4.92104e-13	He	1	4.03664m	-17.928	1.2086024540911638e-07
1678	4.54917e-11	Mg	8	436.661A	-17.928	1.2086024540911638e-07
1679	2.6476500000000003e-13	He	2	7.50268m	-17.93	1.2030494302266977e-07
1680	8.53006e-11	Fe	8	232.876A	-17.932000000000002	1.1975219201893162e-07
1681	4.03877e-11	Na	7	491.844A	-17.932000000000002	1.1975219201893162e-07
1682	2.15678e-12	He	1	9210.23A	-17.933	1.1947676962017935e-07
1683	7.14979e-14	He	2	27.7833m	-17.936	1.1865429732329077e-07
1684	1.47854e-11	O	4	1343.51A	-17.937	1.1838140001226709e-07
1685	4.73499e-11	C	4	419.525A	-17.938	1.1810913034764271e-07
1686	2.95702e-11	N	2	671.773A	-17.94	1.1756646818672052e-07
1687	3.06319e-11	S	6	648.490A	-17.94	1.1756646818672052e-07
1688	1.69576e-13	He	2	11.7142m	-17.94	1.1756646818672052e-07
1689	1.52277e-11	P	2	1304.49A	-17.942	1.1702629933194786e-07
1690	3.99615e-11	C	5	497.090A	-17.942	1.1702629933194786e-07
1691	1.13404e-11	N	3	1751.66A	-17.945	1.162206959538694e-07
1692	1.1870299999999999e-14	He	2	167.345m	-17.947	1.1568671036084657e-07
1693	6.60998e-12	Ar	3	3005.22A	-17.948	1.1542063831043754e-07
1694	2.80093e-13	He	2	7.09210m	-17.949	1.1515517820876306e-07
1695	1.12373e-11	Al	2	1767.73A	-17.949	1.1515517820876306e-07
1696	3.08153e-12	K	5	6446.29A	-17.95	1.1489032864838101e-07
1697	1.54156e-11	Ti	3	1288.59A	-17.952	1.1436245553789517e-07
1698	1.25324e-10	C	5	158.505A	-17.952	1.1436245553789517e-07
1699	5.2867300000000004e-12	Fe	6	3757.42A	-17.954	1.1383700778404428e-07
1700	1.29618e-11	P	2	1532.53A	-17.955	1.1357518993151008e-07
1701	3.67046e-12	Fe	3	5411.98A	-17.955	1.1357518993151008e-07
1702	8.8629e-12	Fe	6	2241.31A	-17.956	1.133139742433259e-07
1703	3.93555e-11	He	1	504.744A	-17.959	1.1253392633140326e-07
1704	7.59321e-14	H	1	26.1608m	-17.96	1.1227510548304324e-07
1705	5.20343e-11	C	5	381.757A	-17.96	1.1227510548304324e-07
1706	4.18075e-11	N	2	475.141A	-17.961	1.1201687990611673e-07
1707	2.17682e-11	S	5	912.545A	-17.961	1.1201687990611673e-07
1708	1.17948e-10	C	5	168.417A	-17.964000000000002	1.1124576112880402e-07
1709	1.04144e-12	Fe	4	1.90740m	-17.964000000000002	1.1124576112880402e-07
1710	2.2634599999999997e-12	He	1	8776.14A	-17.964000000000002	1.1124576112880402e-07
1711	5.02602e-14	H	1	39.5233m	-17.965999999999998	1.1073463328500661e-07
1712	9.11938e-11	Si	7	217.827A	-17.967	1.1047995069581783e-07
1713	5.05983e-11	C	5	392.591A	-17.968	1.1022585386032969e-07
1714	7.460910000000001e-12	He	1	2662.47A	-17.969	1.0997234143134604e-07
1715	3.74858e-11	O	6	529.920A	-17.972	1.092152971578961e-07
1716	8.94455e-12	Al	8	2220.84A	-17.974	1.0871349844862688e-07
1717	7.33755e-11	O	5	270.723A	-17.974	1.0871349844862688e-07
1718	4.3117e-12	Fe	3	4607.11A	-17.977	1.079651199893156e-07
1719	1.6851300000000002e-13	H	1	11.7881m	-17.979	1.0746906532237266e-07
1720	9.24224e-12	Si	9	2149.31A	-17.980999999999998	1.0697528981959515e-07
1721	9.908580000000001e-14	He	2	20.0477m	-17.982	1.0672925348044592e-07
1722	1.0726399999999998e-10	N	6	185.192A	-17.983	1.0648378300917406e-07
1723	1.19739e-13	H	1	16.5898m	-17.984	1.0623887710431958e-07
1724	1.89846e-13	He	2	10.4634m	-17.985	1.0599453446741662e-07
1725	5.73953e-12	He	1	3460.99A	-17.995	1.0358180429944273e-07
1726	1.15319e-11	Si	4	1722.56A	-17.995	1.0358180429944273e-07
1727	7.29459e-12	Si	8	2723.18A	-17.997	1.0310588913871126e-07
1728	4.3823800000000007e-14	H	1	45.3280m	-17.997	1.0310588913871126e-07
1729	7.978339999999999e-10	N	6	24.8980A	-17.998	1.0286875217417304e-07
1730	1.5216e-11	P	2	1305.50A	-17.998	1.0286875217417304e-07
1731	4.0964699999999994e-12	Fe	6	4849.16A	-17.999000000000002	1.0263216060951856e-07
1732	3.43266e-11	C	2	578.690A	-18.000999999999998	1.0216060866520785e-07
1733	2.4756099999999998e-12	Fe	4	8024.06A	-18.000999999999998	1.0216060866520785e-07
1734	6.10445e-11	Ca	5	325.410A	-18.002	1.019256457854285e-07
1735	3.2082799999999997e-12	Fe	5	6191.62A	-18.003	1.0169122330527669e-07
1736	5.23702e-11	Ne	3	379.308A	-18.005	1.0122399457517652e-07
1737	1.34503e-12	Fe	5	1.47688m	-18.007	1.0075891256609173e-07
1738	5.219669999999999e-12	He	1	3805.69A	-18.007	1.0075891256609173e-07
1739	9.6901e-12	C	5	2049.98A	-18.009	1.0029596741473679e-07
1740	1.85592e-11	C	3	1070.33A	-18.01	1.0006529309082736e-07
1741	7.49546e-11	O	3	265.020A	-18.012	9.960553483147813e-08
1742	7.72893e-12	Fe	4	2570.14A	-18.012	9.960553483147813e-08
1743	9.5097e-14	Fe	6	20.8886m	-18.012999999999998	9.937644845844581e-08
1744	4.78392e-12	Fe	4	4152.34A	-18.014	9.914788896944979e-08
1745	2.36195e-13	He	2	8.41018m	-18.014	9.914788896944979e-08
1746	2.42562e-11	O	3	818.944A	-18.015	9.891985515269121e-08
1747	2.57463e-11	N	3	771.545A	-18.016	9.869234579915828e-08
1748	2.30682e-11	Si	4	861.118A	-18.019000000000002	9.801295246945159e-08
1749	1.457e-11	Fe	7	1363.38A	-18.019000000000002	9.801295246945159e-08
1750	5.50557e-11	C	5	360.806A	-18.02	9.778752893420926e-08
1751	2.0741599999999998e-13	He	2	9.57713m	-18.022000000000002	9.733823605053052e-08
1752	1.26315e-10	C	5	157.261A	-18.023	9.711436431998958e-08
1753	3.6481e-13	Fe	8	5.44515m	-18.023	9.711436431998958e-08
1754	3.01052e-11	S	5	659.834A	-18.027	9.622401447619979e-08
1755	1.72903e-13	H	1	11.4888m	-18.027	9.622401447619979e-08
1756	1.2264000000000002e-13	He	2	16.1974m	-18.029	9.578190528892126e-08
1757	1.70143e-11	S	2	1167.51A	-18.029	9.578190528892126e-08
1758	9.40864e-12	S	3	2111.30A	-18.031	9.534182740884334e-08
1759	5.62384e-12	F	4	3532.18A	-18.032	9.51225472907616e-08
1760	8.407810000000001e-14	H	1	23.6262m	-18.032	9.51225472907616e-08
1761	4.90731e-13	He	1	4.04793m	-18.032	9.51225472907616e-08
1762	2.85869e-11	C	5	694.879A	-18.033	9.490377150295642e-08
1763	3.58952e-12	Ar	10	5534.02A	-18.034000000000002	9.468549888550038e-08
1764	3.14421e-11	P	4	631.780A	-18.034000000000002	9.468549888550038e-08
1765	2.9615999999999997e-13	Cl	5	6.70733m	-18.035	9.446772828113454e-08
1766	2.95577e-11	C	5	672.057A	-18.035999999999998	9.425045853526006e-08
1767	5.38212e-11	C	5	369.083A	-18.037	9.403368849593361e-08
1768	1.05908e-11	F	4	1875.64A	-18.038	9.381741701386281e-08
1769	1.4076e-11	Fe	6	1411.22A	-18.04	9.338636513752659e-08
1770	2.2274299999999998e-13	He	2	8.91809m	-18.041	9.317158245786628e-08
1771	1.0023000000000001e-10	C	5	198.189A	-18.043	9.274349792177482e-08
1772	1.82306e-13	Fe	5	10.8962m	-18.045	9.231738025546422e-08
1773	4.0539599999999993e-14	H	1	49.0002m	-18.046	9.210505617280807e-08
1774	1.25625e-13	H	1	15.8125m	-18.047	9.18932204219902e-08
1775	4.05643e-13	Fe	5	4.89702m	-18.048	9.168187187988009e-08
1776	5.20054e-14	Si	3	38.1969m	-18.048	9.168187187988009e-08
1777	7.5862e-13	He	1	2.61850m	-18.049	9.147100942592727e-08
1778	8.88838e-11	P	7	223.488A	-18.049	9.147100942592727e-08
1779	5.09257e-12	Al	2	3900.67A	-18.05	9.126063194216074e-08
1780	5.52393e-12	Fe	5	3596.07A	-18.05	9.126063194216074e-08
1781	2.02705e-11	N	3	979.969A	-18.05	9.126063194216074e-08
1782	6.20067e-12	Cl	4	3203.60A	-18.051	9.105073831318081e-08
1783	5.86248e-11	C	5	338.841A	-18.052	9.084132742615083e-08
1784	1.96605e-11	C	2	1010.37A	-18.052	9.084132742615083e-08
1785	1.53175e-12	He	1	1.29684m	-18.054000000000002	9.042394943939388e-08
1786	1.80095e-13	H	1	11.0300m	-18.054000000000002	9.042394943939388e-08
1787	1.54668e-11	P	2	1284.33A	-18.055	9.02159801267711e-08
1788	7.60885e-12	He	1	2610.71A	-18.055999999999997	9.000848913029422e-08
1789	7.04913e-12	Fe	5	2818.00A	-18.057000000000002	8.980147534986513e-08
1790	7.54923e-12	Fe	2	2631.32A	-18.058	8.959493768792039e-08
1791	6.0244e-12	He	1	3297.33A	-18.058	8.959493768792039e-08
1792	3.25983e-14	He	2	60.9371m	-18.058	8.959493768792039e-08
1793	2.15131e-11	O	4	923.367A	-18.06	8.918328634182867e-08
1794	1.7673399999999998e-13	H	1	11.2398m	-18.06	8.918328634182867e-08
1795	5.74642e-12	He	1	3456.84A	-18.061	8.897817047514726e-08
1796	1.472e-10	C	6	134.949A	-18.063	8.856935291698949e-08
1797	4.7648300000000004e-12	He	1	4168.97A	-18.064	8.836564905800242e-08
1798	7.127560000000001e-12	O	5	2786.99A	-18.065	8.81624137048901e-08
1799	1.4331e-14	H	1	138.612m	-18.065	8.81624137048901e-08
1800	1.51349e-13	S	5	13.1249m	-18.067	8.775734420863435e-08
1801	2.84935e-11	Fe	8	697.157A	-18.067999999999998	8.755550791785274e-08
1802	5.3544399999999995e-14	H	1	37.0990m	-18.069000000000003	8.735413583765678e-08
1803	1.98033e-12	He	1	1.00309m	-18.07	8.715322690039465e-08
1804	1.4291e-13	He	2	13.9000m	-18.073	8.655326830645292e-08
1805	2.20792e-12	He	1	8996.90A	-18.075	8.615559216172369e-08
1806	9.08232e-13	Fe	4	2.18716m	-18.076	8.595743979842135e-08
1807	6.01862e-14	He	2	33.0050m	-18.077	8.575974317290803e-08
1808	2.60469e-11	Fe	3	762.643A	-18.078	8.556250123701657e-08
1809	7.48969e-12	He	1	2652.24A	-18.079	8.53657129449885e-08
1810	2.59701e-11	N	5	764.896A	-18.081	8.497349312151715e-08
1811	1.54634e-12	He	1	1.28461m	-18.082	8.477805951056271e-08
1812	2.18481e-11	Fe	8	909.208A	-18.082	8.477805951056271e-08
1813	2.85577e-11	C	5	695.591A	-18.083	8.458307538444109e-08
1814	2.06699e-10	O	7	96.1034A	-18.084	8.438853970936448e-08
1815	1.2934000000000002e-10	C	5	153.583A	-18.084	8.438853970936448e-08
1816	8.339269999999999e-12	Fe	2	2382.04A	-18.086	8.400080958908606e-08
1817	5.32046e-11	C	5	373.360A	-18.088	8.36148609268899e-08
1818	3.18024e-11	O	4	624.621A	-18.090999999999998	8.303926027297949e-08
1819	9.179e-13	He	1	2.16412m	-18.093	8.265772952858676e-08
1820	2.3146e-12	He	1	8582.23A	-18.095	8.227795175873274e-08
1821	1.89259e-13	He	2	10.4959m	-18.099	8.152362296289821e-08
1822	9.097200000000001e-14	H	1	21.8358m	-18.099	8.152362296289821e-08
1823	2.15598e-11	O	4	921.365A	-18.101	8.114905593939244e-08
1824	8.747669999999999e-10	N	6	22.7083A	-18.102	8.096241828987155e-08
1825	1.3069000000000002e-13	H	1	15.1996m	-18.104	8.05904297676187e-08
1826	5.56653e-12	Fe	6	3568.56A	-18.107	8.003564915136226e-08
1827	1.60479e-13	He	2	12.3782m	-18.108	7.985157226639339e-08
1828	2.60599e-14	H	1	76.2261m	-18.109	7.966791874651169e-08
1829	7.33445e-11	O	5	270.838A	-18.113	7.893751887716555e-08
1830	5.17068e-11	C	4	384.175A	-18.113	7.893751887716555e-08
1831	5.3676e-12	He	1	3700.80A	-18.113	7.893751887716555e-08
1832	5.1882e-11	Fe	6	382.878A	-18.115	7.857483392261922e-08
1833	2.54674e-11	O	4	779.997A	-18.116	7.839411681944349e-08
1834	8.37403e-14	He	2	23.7215m	-18.117	7.821381535407127e-08
1835	7.18629e-12	Si	8	2764.22A	-18.117	7.821381535407127e-08
1836	6.77027e-11	Fe	7	293.407A	-18.12	7.767539523635978e-08
1837	4.157819999999999e-12	Fe	3	4777.61A	-18.12	7.767539523635978e-08
1838	5.24845e-12	He	1	3784.82A	-18.121	7.749674678475862e-08
1839	5.75231e-12	He	1	3453.30A	-18.122	7.731850921319372e-08
1840	2.64867e-11	K	4	749.979A	-18.122	7.731850921319372e-08
1841	1.61934e-11	S	2	1226.70A	-18.122	7.731850921319372e-08
1842	3.23936e-14	H	1	61.3222m	-18.123	7.714068157666784e-08
1843	6.28909e-11	Si	7	315.856A	-18.124000000000002	7.696326293235654e-08
1844	9.193700000000002e-13	He	1	2.16066m	-18.125999999999998	7.660964885991849e-08
1845	1.75807e-13	He	2	11.2990m	-18.127	7.643345155696387e-08
1846	2.39929e-11	P	4	827.931A	-18.127	7.643345155696387e-08
1847	1.06643e-09	O	7	18.6270A	-18.129	7.60822717466769e-08
1848	5.1779e-11	Al	8	383.639A	-18.131	7.57327054610534e-08
1849	1.88707e-11	C	5	1052.66A	-18.133	7.538474528662032e-08
1850	6.16904e-14	H	1	32.2002m	-18.139	7.435042780572766e-08
1851	1.2810200000000002e-10	C	5	155.067A	-18.14	7.417942656700844e-08
1852	1.46256e-10	O	7	135.820A	-18.14	7.417942656700844e-08
1853	2.6649e-13	He	1	7.45411m	-18.142	7.383860306083017e-08
1854	1.9179e-11	Cr	3	1035.74A	-18.144000000000002	7.349934549641897e-08
1855	1.55412e-12	Cr	9	1.27818m	-18.145	7.333030169269349e-08
1856	4.43724e-11	Ca	7	447.676A	-18.149	7.265800544574468e-08
1857	1.5404e-11	P	2	1289.57A	-18.15	7.249089667043927e-08
1858	2.27955e-11	Fe	3	871.422A	-18.151	7.232417223465118e-08
1859	1.35081e-13	H	1	14.7056m	-18.152	7.215783125442462e-08
1860	1.62239e-10	N	6	122.439A	-18.155	7.166110023801871e-08
1861	1.52982e-12	He	1	1.29849m	-18.156	7.149628428106605e-08
1862	1.0400999999999999e-13	He	2	19.0985m	-18.157	7.13318473902948e-08
1863	1.22916e-11	C	5	1616.10A	-18.157	7.13318473902948e-08
1864	2.55734e-11	Ti	4	776.762A	-18.158	7.116778869387756e-08
1865	7.94629e-11	Fe	7	249.984A	-18.158	7.116778869387756e-08
1866	8.34374e-12	Fe	2	2380.76A	-18.158	7.116778869387756e-08
1867	5.49915e-11	C	5	361.228A	-18.159000000000002	7.100410732199143e-08
1868	5.14444e-12	Fe	5	3861.34A	-18.16	7.084080240681465e-08
1869	9.685789999999999e-14	H	1	20.5089m	-18.160999999999998	7.067787308252025e-08
1870	1.0923700000000001e-12	Fe	5	1.81848m	-18.165	7.002989444723751e-08
1871	4.25432e-12	P	2	4669.25A	-18.165	7.002989444723751e-08
1872	6.637460000000001e-12	Mg	5	2992.78A	-18.169	6.938785651579136e-08
1873	9.99381e-12	S	9	1987.68A	-18.171	6.906904827422934e-08
1874	1.12619e-11	Al	2	1763.87A	-18.172	6.891019387136143e-08
1875	3.57805e-14	H	1	55.5175m	-18.175	6.843581943344689e-08
1876	5.75738e-12	He	1	3450.26A	-18.177	6.812138540494412e-08
1877	7.1179e-12	Mg	2	2790.78A	-18.177	6.812138540494412e-08
1878	1.42273e-13	H	1	13.9623m	-18.178	6.79647105661933e-08
1879	2.84454e-13	Ar	2	6.98337m	-18.179000000000002	6.780839606957224e-08
1880	1.5036e-13	He	2	13.2113m	-18.18	6.765244108631756e-08
1881	3.478e-12	Fe	4	5711.46A	-18.18	6.765244108631756e-08
1882	7.51208e-12	He	1	2644.33A	-18.18	6.765244108631756e-08
1883	1.23707e-11	Al	3	1605.77A	-18.182000000000002	6.734160635437514e-08
1884	9.65171e-13	He	1	2.05813m	-18.182000000000002	6.734160635437514e-08
1885	5.37226e-11	Fe	5	369.760A	-18.183	6.71867249576737e-08
1886	1.3891099999999998e-13	H	1	14.3001m	-18.185	6.687802999697562e-08
1887	1.15157e-11	Al	2	1724.98A	-18.189	6.626488853249999e-08
1888	2.9099099999999997e-12	Fe	4	6826.48A	-18.191	6.596042902544574e-08
1889	1.2158e-13	He	2	16.3386m	-18.191	6.596042902544574e-08
1890	8.69738e-11	Ne	4	228.396A	-18.192	6.580872424845002e-08
1891	2.7587900000000002e-14	He	2	72.0042m	-18.194000000000003	6.550636062589958e-08
1892	1.52235e-11	O	1	1304.86A	-18.195	6.535570017724355e-08
1893	3.78617e-11	C	2	524.659A	-18.195999999999998	6.520538623800391e-08
1894	1.7965499999999999e-10	N	6	110.570A	-18.195999999999998	6.520538623800391e-08
1895	2.5499700000000002e-14	H	1	77.9009m	-18.195999999999998	6.520538623800391e-08
1896	5.4689e-11	C	5	363.226A	-18.195999999999998	6.520538623800391e-08
1897	1.3194599999999999e-10	C	5	150.550A	-18.195999999999998	6.520538623800391e-08
1898	2.4226400000000003e-10	Si	7	81.9951A	-18.2	6.460757966368532e-08
1899	1.53526e-11	Mg	5	1293.88A	-18.201	6.445898635387935e-08
1900	3.79378e-12	Fe	4	5236.06A	-18.201	6.445898635387935e-08
1901	1.1711600000000001e-09	O	7	16.9613A	-18.205	6.386802281483097e-08
1902	2.24576e-12	He	1	8845.32A	-18.206	6.372113043857697e-08
1903	6.0959e-12	He	1	3258.66A	-18.206	6.372113043857697e-08
1904	1.06666e-11	Al	2	1862.31A	-18.206	6.372113043857697e-08
1905	6.85844e-14	H	1	28.9635m	-18.206	6.372113043857697e-08
1906	7.98635e-11	O	3	248.730A	-18.207	6.357457590541332e-08
1907	1.36907e-13	He	2	14.5094m	-18.208	6.342835843832296e-08
1908	5.1142e-14	He	2	38.8417m	-18.208	6.342835843832296e-08
1909	1.95958e-12	He	1	1.01371m	-18.211	6.299172069009386e-08
1910	1.71694e-11	P	2	1156.97A	-18.211	6.299172069009386e-08
1911	2.19963e-11	Si	2	903.081A	-18.212	6.284684375279894e-08
1912	5.6492e-13	Fe	5	3.51633m	-18.213	6.270230002321335e-08
1913	6.76465e-12	Mg	2	2936.51A	-18.214000000000002	6.255808873498068e-08
1914	9.609189999999999e-12	B	3	2067.24A	-18.214000000000002	6.255808873498068e-08
1915	4.2067e-11	C	5	472.210A	-18.214000000000002	6.255808873498068e-08
1916	5.67296e-12	C	5	3501.60A	-18.215999999999998	6.227066042595797e-08
1917	3.98298e-12	Fe	3	4987.33A	-18.215999999999998	6.227066042595797e-08
1918	4.82604e-12	Si	4	4116.10A	-18.215999999999998	6.227066042595797e-08
1919	2.35244e-12	He	1	8444.19A	-18.218	6.198455273005555e-08
1920	1.01923e-13	H	1	19.4896m	-18.218	6.198455273005555e-08
1921	5.7617699999999996e-12	He	1	3447.63A	-18.224	6.11340927836798e-08
1922	2.42569e-10	Si	7	81.8920A	-18.224	6.11340927836798e-08
1923	9.58802e-11	Ne	4	207.180A	-18.224	6.11340927836798e-08
1924	2.61313e-11	C	5	760.179A	-18.225	6.099348827201106e-08
1925	3.80669e-11	C	2	521.831A	-18.225	6.099348827201106e-08
1926	5.27085e-12	He	1	3768.74A	-18.225	6.099348827201106e-08
1927	1.96662e-11	C	2	1010.08A	-18.227	6.071324864912679e-08
1928	3.79475e-13	Fe	5	5.23472m	-18.232	6.001826983877063e-08
1929	4.94784e-11	Ne	5	401.477A	-18.234	5.974251093757772e-08
1930	6.26676e-13	Fe	4	3.16981m	-18.236	5.946801903344786e-08
1931	5.2118e-11	Fe	6	381.144A	-18.236	5.946801903344786e-08
1932	1.22635e-11	C	5	1619.80A	-18.237000000000002	5.933124638507158e-08
1933	4.39265e-14	H	1	45.2220m	-18.241	5.878729424863276e-08
1934	7.141210000000001e-14	He	2	27.8167m	-18.241	5.878729424863276e-08
1935	1.17289e-14	H	1	169.363m	-18.242	5.865208722381596e-08
1936	7.2447100000000005e-12	Si	8	2741.93A	-18.243	5.8517191166527463e-08
1937	2.55148e-11	K	3	778.546A	-18.244	5.8382605361560835e-08
1938	1.1476e-10	O	6	173.095A	-18.245	5.824832909535602e-08
1939	1.09957e-10	N	6	180.656A	-18.246	5.81143616559941e-08
1940	2.0220099999999998e-12	C	1	9824.13A	-18.246	5.81143616559941e-08
1941	4.24944e-11	C	2	467.460A	-18.247	5.79807023331921e-08
1942	1.7985099999999998e-12	He	1	1.10450m	-18.248	5.784735041830207e-08
1943	1.45798e-11	B	2	1362.46A	-18.248	5.784735041830207e-08
1944	2.8612599999999996e-14	N	4	69.4255m	-18.249000000000002	5.771430520430542e-08
1945	8.97173e-11	Cr	8	221.412A	-18.249000000000002	5.771430520430542e-08
1946	6.47033e-12	Al	7	3070.08A	-18.249000000000002	5.771430520430542e-08
1947	1.0522e-11	Fe	6	1887.89A	-18.25	5.758156598581014e-08
1948	5.77194e-12	He	1	3441.56A	-18.25	5.758156598581014e-08
1949	1.7008900000000005e-10	N	6	116.788A	-18.250999999999998	5.744913205904565e-08
1950	3.15352e-11	P	4	629.915A	-18.250999999999998	5.744913205904565e-08
1951	1.65006e-11	S	2	1203.86A	-18.250999999999998	5.744913205904565e-08
1952	1.92287e-11	Cr	3	1033.06A	-18.253	5.7185177273717e-08
1953	2.90671e-11	C	5	683.401A	-18.253	5.7185177273717e-08
1954	2.94027e-12	Fe	4	6755.99A	-18.253	5.7185177273717e-08
1955	1.33733e-10	C	5	148.538A	-18.254	5.7053655015691314e-08
1956	1.88999e-11	C	5	1051.03A	-18.256	5.67915172823244e-08
1957	2.89296e-11	Ne	5	686.649A	-18.256	5.67915172823244e-08
1958	2.08461e-12	He	1	9529.10A	-18.257	5.6660900417154536e-08
1959	4.53687e-11	C	5	437.845A	-18.257	5.6660900417154536e-08
1960	1.17761e-13	He	2	16.8684m	-18.258	5.653058396243872e-08
1961	2.66157e-11	K	4	746.343A	-18.258	5.653058396243872e-08
1962	7.014910000000001e-12	Fe	5	2831.75A	-18.258	5.653058396243872e-08
1963	9.40092e-13	He	1	2.11303m	-18.261	5.614143015970494e-08
1964	5.7656e-12	He	1	3445.34A	-18.261	5.614143015970494e-08
1965	1.2232299999999998e-12	Fe	5	1.62393m	-18.262	5.601230845342688e-08
1966	3.17734e-11	Ar	3	625.191A	-18.265	5.562672243420175e-08
1967	1.0631400000000002e-13	H	1	18.6848m	-18.266	5.549878452284285e-08
1968	1.96137e-14	H	1	101.278m	-18.266	5.549878452284285e-08
1969	7.44703e-14	H	1	26.6743m	-18.267	5.537114086051428e-08
1970	8.898139999999999e-14	He	2	22.3243m	-18.271	5.486349518975459e-08
1971	2.19195e-11	S	5	906.245A	-18.272000000000002	5.473731265234635e-08
1972	8.72194e-10	N	6	22.7753A	-18.273	5.461142032672131e-08
1973	6.27488e-12	Si	4	3165.71A	-18.273	5.461142032672131e-08
1974	7.52986e-12	He	1	2638.09A	-18.274	5.4485817545409974e-08
1975	1.35377e-11	Ti	4	1467.34A	-18.275	5.4360503642479814e-08
1976	3.50882e-11	S	2	566.130A	-18.276	5.42354779535281e-08
1977	2.4153e-11	Si	2	822.443A	-18.278	5.398628856759132e-08
1978	5.76897e-12	He	1	3443.33A	-18.28	5.3738244102882904e-08
1979	2.14495e-14	H	1	92.6103m	-18.281	5.361464957115851e-08
1980	6.170169999999999e-10	C	5	32.1943A	-18.283	5.3368312632534604e-08
1981	3.46564e-12	Fe	4	5731.83A	-18.283	5.3368312632534604e-08
1982	5.538e-11	Ne	4	358.694A	-18.285	5.312310750933501e-08
1983	1.02365e-12	He	1	1.94055m	-18.285999999999998	5.3000927752516186e-08
1984	1.0430899999999999e-13	He	2	19.0438m	-18.285999999999998	5.3000927752516186e-08
1985	8.01893e-11	N	5	247.719A	-18.291	5.2394231149438406e-08
1986	1.1350499999999999e-13	H	1	17.5009m	-18.291	5.2394231149438406e-08
1987	2.53903e-11	Mg	8	782.364A	-18.293	5.215350152411924e-08
1988	4.9339e-12	Fe	5	4026.12A	-18.293	5.215350152411924e-08
1989	1.88416e-10	C	6	105.429A	-18.294	5.203355179918325e-08
1990	9.71635e-13	Al	9	2.04444m	-18.295	5.191387795095912e-08
1991	2.3417900000000003e-12	Fe	5	8482.60A	-18.295	5.191387795095912e-08
1992	6.05198e-11	Al	8	328.231A	-18.296	5.1794479344948435e-08
1993	2.96648e-11	O	5	669.630A	-18.297	5.167535534811082e-08
1994	1.1014400000000001e-13	H	1	18.0350m	-18.298	5.155650532886357e-08
1995	3.4516900000000002e-12	N	2R	5755.00A	-18.298	5.155650532886357e-08
1996	1.02218e-12	He	1	1.94334m	-18.3	5.131962470406338e-08
1997	1.93604e-10	N	6	102.603A	-18.3	5.131962470406338e-08
1998	5.20165e-11	Fe	6	381.888A	-18.3	5.131962470406338e-08
1999	1.28687e-11	P	2	1543.63A	-18.302	5.108383244687207e-08
2000	2.86528e-11	Ne	5	693.281A	-18.302	5.108383244687207e-08
2001	4.93844e-11	C	5	402.242A	-18.303	5.096634289254474e-08
2002	2.50037e-12	He	1	7944.61A	-18.303	5.096634289254474e-08
2003	5.2796900000000005e-12	Si	4	3762.43A	-18.304000000000002	5.084912355669388e-08
2004	7.017239999999999e-13	Fe	4	2.83081m	-18.305	5.0732173817834656e-08
2005	5.08204e-14	H	1	39.0875m	-18.305999999999997	5.0615493055910774e-08
2006	9.39623e-11	Cr	8	211.409A	-18.307000000000002	5.0499080652291636e-08
2007	2.62455e-11	C	5	756.870A	-18.313	4.9806207290591586e-08
2008	1.42239e-11	S	3	1396.55A	-18.314	4.9691656192582406e-08
2009	3.82093e-11	N	6	519.886A	-18.316	4.9463343771266205e-08
2010	1.97048e-11	O	3	1008.10A	-18.317	4.9349581237469046e-08
2011	1.2872100000000001e-12	Fe	4	1.54322m	-18.317	4.9349581237469046e-08
2012	1.00079e-11	Si	9	1984.88A	-18.317999999999998	4.923608035023941e-08
2013	5.288619999999999e-12	He	1	3756.08A	-18.32	4.9009861109783105e-08
2014	4.95166e-12	Ne	3	4011.68A	-18.32	4.9009861109783105e-08
2015	1.41241e-12	Fe	5	1.40642m	-18.32	4.9009861109783105e-08
2016	2.3554099999999998e-14	He	2	84.3354m	-18.320999999999998	4.8897141557165335e-08
2017	3.84714e-11	Si	4	516.344A	-18.320999999999998	4.8897141557165335e-08
2018	2.27454e-12	He	1	8733.40A	-18.322	4.8784681252324144e-08
2019	3.54103e-11	Si	4	560.980A	-18.322	4.8784681252324144e-08
2020	2.76995e-12	Fe	4	7171.42A	-18.322	4.8784681252324144e-08
2021	2.39369e-12	He	1	8298.68A	-18.323	4.867247959900658e-08
2022	7.95355e-14	H	1	24.9756m	-18.323	4.867247959900658e-08
2023	2.28863e-11	C	5	867.962A	-18.325	4.8448849868782954e-08
2024	1.8621e-12	He	1	1.06678m	-18.326	4.833742060621392e-08
2025	4.51797e-11	S	5	439.677A	-18.327	4.82262476238371e-08
2026	4.38242e-14	He	2	45.3276m	-18.327	4.82262476238371e-08
2027	2.18104e-10	O	7	91.0780A	-18.327	4.82262476238371e-08
2028	4.5002e-11	C	5	441.412A	-18.327	4.82262476238371e-08
2029	2.3812200000000002e-12	He	1	8342.14A	-18.327	4.82262476238371e-08
2030	3.93521e-11	He	1	504.787A	-18.33	4.789426047035492e-08
2031	1.96368e-10	Si	6	101.159A	-18.33	4.789426047035492e-08
2032	6.50858e-13	Ca	5	3.05204m	-18.332	4.767420633223611e-08
2033	9.017339999999999e-14	He	2	22.0292m	-18.332	4.767420633223611e-08
2034	2.83317e-11	Ne	4	701.139A	-18.334	4.7455163251042413e-08
2035	1.45485e-14	H	1	136.540m	-18.336	4.723712658138884e-08
2036	7.572069999999999e-13	He	1	2.62338m	-18.336	4.723712658138884e-08
2037	3.11319e-12	N	4	6380.75A	-18.337	4.7128484205045546e-08
2038	6.14704e-12	He	1	3231.55A	-18.338	4.7020091699234e-08
2039	9.24145e-12	P	8	2149.50A	-18.338	4.7020091699234e-08
2040	4.033669999999999e-12	Fe	3	4924.66A	-18.34	4.6804054001783214e-08
2041	2.95955e-14	H	1	67.1199m	-18.34	4.6804054001783214e-08
2042	1.57781e-11	Fe	7	1258.99A	-18.340999999999998	4.66964076647336e-08
2043	9.64555e-13	He	1	2.05944m	-18.342	4.658900890738854e-08
2044	1.16766e-09	O	7	17.0122A	-18.343	4.648185716033092e-08
2045	2.27962e-11	P	5	871.394A	-18.343	4.648185716033092e-08
2046	6.14239e-11	Ca	4	323.400A	-18.345	4.626829242595339e-08
2047	3.10056e-11	Ca	7	640.673A	-18.347	4.605570893239836e-08
2048	2.57224e-11	Mg	8	772.262A	-18.349	4.584410217127456e-08
2049	6.13934e-14	He	2	32.3560m	-18.35	4.573866366216816e-08
2050	3.3605900000000003e-12	Fe	4	5911.01A	-18.351	4.563346765490371e-08
2051	4.25642e-12	Fe	3	4666.94A	-18.351	4.563346765490371e-08
2052	6.79116e-11	Fe	7	292.505A	-18.351	4.563346765490371e-08
2053	4.0633e-11	Ne	3	488.875A	-18.352999999999998	4.542380091622695e-08
2054	6.248e-12	Ca	2	3179.33A	-18.352999999999998	4.542380091622695e-08
2055	8.01609e-10	N	7	24.7807A	-18.355999999999998	4.511110567018249e-08
2056	1.42443e-11	Fe	6	1394.56A	-18.357	4.5007353006246885e-08
2057	5.3173800000000005e-12	Fe	5	3735.76A	-18.357	4.5007353006246885e-08
2058	7.8562e-12	Si	1	2528.51A	-18.359	4.4800563003070436e-08
2059	6.4182699999999995e-12	Al	7	3094.99A	-18.359	4.4800563003070436e-08
2060	1.93533e-11	F	6	1026.41A	-18.359	4.4800563003070436e-08
2061	7.544189999999999e-12	He	1	2633.08A	-18.36	4.469752456744993e-08
2062	5.46563e-12	Fe	5	3634.43A	-18.361	4.459472311365482e-08
2063	2.4375900000000004e-10	O	7	81.4923A	-18.362000000000002	4.449215809664238e-08
2064	7.67213e-14	He	2	25.8917m	-18.362000000000002	4.449215809664238e-08
2065	1.3742600000000003e-10	Mg	5	144.547A	-18.366	4.408425153937289e-08
2066	5.67064e-14	H	1	35.0304m	-18.367	4.39828605744017e-08
2067	5.17262e-11	C	4	384.031A	-18.367	4.39828605744017e-08
2068	1.0473e-11	N	6	1896.74A	-18.369	4.378077768637646e-08
2069	2.29156e-11	C	5	866.853A	-18.369	4.378077768637646e-08
2070	7.05368e-12	Al	2	2816.18A	-18.37	4.368008469189869e-08
2071	8.39259e-14	H	1	23.6690m	-18.371	4.357962328488209e-08
2072	4.89378e-11	C	5	405.913A	-18.375	4.318008289705373e-08
2073	4.01677e-12	C	5	4945.38A	-18.375	4.318008289705373e-08
2074	3.88429e-12	O	5	5114.06A	-18.375	4.318008289705373e-08
2075	2.06387e-12	He	1	9624.88A	-18.377	4.298168843741541e-08
2076	7.753739999999999e-10	C	6	25.6192A	-18.378	4.288283329721033e-08
2077	3.5448e-11	Ne	3	560.383A	-18.381	4.2587629949219156e-08
2078	1.6486400000000002e-10	C	6	120.490A	-18.384	4.229445876678153e-08
2079	1.1464100000000001e-10	N	6	173.275A	-18.384	4.229445876678153e-08
2080	1.62953e-11	C	5	1219.03A	-18.385	4.2197184210958164e-08
2081	1.89293e-11	S	2	1049.40A	-18.385	4.2197184210958164e-08
2082	1.8941400000000002e-12	Fe	5	1.04873m	-18.39	4.171415703755171e-08
2083	2.57159e-11	Ca	8	772.457A	-18.393	4.142699880034363e-08
2084	9.11177e-14	H	1	21.8009m	-18.396	4.114181734653602e-08
2085	9.60767e-12	Ti	4	2067.56A	-18.399	4.0858599068047666e-08
2086	3.64894e-14	H	1	54.4390m	-18.401	4.0670870857728795e-08
2087	4.91715e-13	He	1	4.03983m	-18.403	4.0484005180187696e-08
2088	8.77562e-14	H	1	22.6360m	-18.403	4.0484005180187696e-08
2089	6.66192e-14	He	2	29.8179m	-18.404	4.039089455206573e-08
2090	4.18824e-11	N	2	474.291A	-18.405	4.029799807244588e-08
2091	2.47608e-11	O	4	802.253A	-18.405	4.029799807244588e-08
2092	3.06587e-12	C	5	6479.22A	-18.405	4.029799807244588e-08
2093	1.01581e-14	H	1	195.553m	-18.405	4.029799807244588e-08
2094	5.20344e-11	Fe	6	381.756A	-18.407	4.0112845589734126e-08
2095	9.720619999999999e-15	H	1	204.354m	-18.407	4.0112845589734126e-08
2096	2.99528e-11	S	5	663.191A	-18.407	4.0112845589734126e-08
2097	4.87119e-12	Fe	5	4077.95A	-18.408	4.0020588604981853e-08
2098	6.72164e-11	Fe	6	295.530A	-18.409000000000002	3.992854380540643e-08
2099	1.4960700000000001e-10	O	7	132.777A	-18.409000000000002	3.992854380540643e-08
2100	5.30296e-12	He	1	3745.92A	-18.409000000000002	3.992854380540643e-08
2101	2.92583e-11	F	4	678.935A	-18.410999999999998	3.974508881085974e-08
2102	4.9904099999999995e-12	Fe	4	3980.53A	-18.412	3.96536776432277e-08
2103	1.38904e-12	Si	10	1.43008m	-18.412	3.96536776432277e-08
2104	2.66575e-13	He	1	7.45174m	-18.414	3.947148554397976e-08
2105	2.52469e-11	Ca	8	786.807A	-18.414	3.947148554397976e-08
2106	2.30791e-10	O	7	86.0711A	-18.415	3.938070364639981e-08
2107	2.15115e-11	O	4	923.436A	-18.416	3.929013054139004e-08
2108	2.70807e-12	Cl	9	7335.27A	-18.417	3.919976574874118e-08
2109	6.54832e-13	Fe	4	3.03352m	-18.418	3.910960878934843e-08
2110	8.6808e-11	S	9	228.832A	-18.418	3.910960878934843e-08
2111	4.27057e-12	C	3	4651.47A	-18.418	3.910960878934843e-08
2112	2.1561e-12	He	1	9213.12A	-18.419	3.901965918520791e-08
2113	3.83942e-11	C	5	517.381A	-18.421	3.884038013616632e-08
2114	1.8064099999999998e-12	He	1	1.09966m	-18.421	3.884038013616632e-08
2115	6.17716e-14	H	1	32.1579m	-18.422	3.875104974074526e-08
2116	3.15041e-11	Ca	7	630.536A	-18.423	3.866192479953269e-08
2117	1.6105e-11	S	2	1233.44A	-18.423	3.866192479953269e-08
2118	2.47624e-11	O	4	802.201A	-18.423	3.866192479953269e-08
2119	1.06912e-11	Al	2	1858.03A	-18.423	3.866192479953269e-08
2120	6.6090600000000005e-12	C	5	3005.64A	-18.425	3.8484289390691973e-08
2121	2.17726e-12	Cl	2	9123.60A	-18.425	3.8484289390691973e-08
2122	6.10568e-11	Al	8	325.344A	-18.426	3.83957779812592e-08
2123	1.64887e-11	S	2	1204.73A	-18.427	3.830747014241879e-08
2124	2.4036200000000002e-12	He	1	8264.41A	-18.428	3.821936540597167e-08
2125	7.94137e-11	Al	8	250.139A	-18.428	3.821936540597167e-08
2126	2.29693e-12	He	1	8648.25A	-18.428	3.821936540597167e-08
2127	1.12754e-10	C	5	176.176A	-18.429000000000002	3.813146330479531e-08
2128	2.51708e-12	Fe	11	7891.87A	-18.429000000000002	3.813146330479531e-08
2129	3.90674e-12	Fe	3	5084.66A	-18.429000000000002	3.813146330479531e-08
2130	3.2734e-12	Fe	5	6068.45A	-18.43	3.8043763372841834e-08
2131	5.88693e-12	Fe	5	3374.33A	-18.43	3.8043763372841834e-08
2132	1.09515e-12	He	1	1.81386m	-18.432000000000002	3.786896815776615e-08
2133	3.7839300000000006e-14	He	2	52.4969m	-18.433	3.778187194789773e-08
2134	1.31695e-12	He	1	1.50837m	-18.433	3.778187194789773e-08
2135	3.32271e-11	Ca	8	597.839A	-18.433	3.778187194789773e-08
2136	3.20508e-10	S	8	61.9781A	-18.434	3.7694976053752995e-08
2137	2.027e-14	He	2	97.9991m	-18.437	3.7435485663824885e-08
2138	5.31672e-14	He	2	37.3623m	-18.438	3.734938643602657e-08
2139	5.19907e-11	C	5	382.077A	-18.438	3.734938643602657e-08
2140	2.62745e-10	O	7	75.6035A	-18.439	3.7263485230956814e-08
2141	1.78666e-14	H	1	111.182m	-18.44	3.717778159317628e-08
2142	7.55593e-12	He	1	2628.99A	-18.441	3.709227506829312e-08
2143	6.40025e-11	Ca	4	310.370A	-18.444000000000003	3.683693364276528e-08
2144	4.27167e-13	He	1	4.65028m	-18.444000000000003	3.683693364276528e-08
2145	4.38538e-11	N	2	452.970A	-18.445999999999998	3.666768330662767e-08
2146	1.92387e-11	F	6	1032.52A	-18.447	3.658334997524749e-08
2147	4.6969e-12	Fe	5	4229.27A	-18.447	3.658334997524749e-08
2148	2.0035e-12	Fe	5	9914.87A	-18.447	3.658334997524749e-08
2149	1.7366e-11	S	3	1143.87A	-18.448	3.649921060514713e-08
2150	5.29534e-11	C	5	375.131A	-18.448	3.649921060514713e-08
2151	2.41213e-11	C	3	823.525A	-18.451	3.6247951806667144e-08
2152	2.04019e-10	N	6	97.3656A	-18.451	3.6247951806667144e-08
2153	1.45416e-10	N	6	136.605A	-18.451	3.6247951806667144e-08
2154	1.15406e-11	Al	2	1721.27A	-18.454	3.599842266158971e-08
2155	6.18488e-12	He	1	3211.78A	-18.456	3.583302493345646e-08
2156	1.1075e-11	Ne	3	1793.64A	-18.458	3.5668387138855e-08
2157	3.2195e-11	O	4	617.005A	-18.459	3.558635212488307e-08
2158	4.2375300000000005e-14	H	1	46.8774m	-18.46	3.5504505786207594e-08
2159	6.6239e-12	C	5	2998.91A	-18.46	3.5504505786207594e-08
2160	5.43334e-11	Ne	5	365.603A	-18.461	3.542284768888772e-08
2161	5.29135e-13	S	9	3.75414m	-18.462	3.534137739997976e-08
2162	7.11428e-11	Fe	6	279.220A	-18.463	3.526009448753665e-08
2163	6.6162e-14	H	1	30.0240m	-18.469	3.477630785447551e-08
2164	5.20026e-11	O	7	381.989A	-18.471	3.461652523382947e-08
2165	1.0936799999999998e-12	He	1	1.81630m	-18.475	3.429915902286471e-08
2166	4.63492e-14	He	2	42.8583m	-18.477	3.414156870196113e-08
2167	1.80208e-10	N	6	110.230A	-18.477	3.414156870196113e-08
2168	2.55219e-11	C	5	778.330A	-18.477	3.414156870196113e-08
2169	6.456019999999999e-12	Al	7	3076.89A	-18.477999999999998	3.406304527294889e-08
2170	1.06884e-12	He	1	1.85851m	-18.479	3.3984702442811534e-08
2171	6.3278100000000006e-15	H	1	313.923m	-18.479	3.3984702442811534e-08
2172	3.58947e-11	C	2	553.410A	-18.479	3.3984702442811534e-08
2173	2.54926e-11	C	5	779.224A	-18.479	3.3984702442811534e-08
2174	3.67056e-12	Fe	4	5411.83A	-18.48	3.390653979618346e-08
2175	1.74459e-10	C	6	113.863A	-18.480999999999998	3.382855691865436e-08
2176	5.15469e-12	Si	2	3853.66A	-18.483	3.367312881801284e-08
2177	1.1625499999999999e-09	O	7	17.0870A	-18.485	3.351841484462589e-08
2178	6.74485e-11	Fe	7	294.513A	-18.486	3.344132462971397e-08
2179	4.90177e-11	C	5	405.251A	-18.487000000000002	3.336441171737626e-08
2180	5.06746e-11	Ar	4	392.000A	-18.488	3.328767569982842e-08
2181	1.63081e-11	C	5	1218.07A	-18.49	3.3134732722650076e-08
2182	5.31469e-12	He	1	3737.65A	-18.491	3.305852495213113e-08
2183	7.33538e-14	H	1	27.0803m	-18.493	3.290663482700204e-08
2184	4.2726499999999995e-13	He	1	4.64921m	-18.493	3.290663482700204e-08
2185	2.4760499999999998e-14	H	1	80.2263m	-18.494	3.28309516670853e-08
2186	5.31576e-12	Ca	2	3736.90A	-18.494	3.28309516670853e-08
2187	1.61841e-11	S	2	1227.40A	-18.497	3.260494498551441e-08
2188	8.684410000000001e-10	N	6	22.8737A	-18.499000000000002	3.2455138871029364e-08
2189	5.365010000000001e-13	He	1	3.70260m	-18.499000000000002	3.2455138871029364e-08
2190	3.8199e-12	N	1	5200.26A	-18.5	3.2380494122996e-08
2191	1.457e-11	S	2	1363.38A	-18.500999999999998	3.23060210531191e-08
2192	6.99923e-14	H	1	28.3809m	-18.500999999999998	3.23060210531191e-08
2193	1.48113e-12	He	1	1.34117m	-18.502	3.223171926654958e-08
2194	2.5241e-12	Fe	5	7869.93A	-18.504	3.208362796847686e-08
2195	1.84595e-12	Fe	4	1.07611m	-18.505	3.2009837671808596e-08
2196	2.41191e-11	Ne	4	823.597A	-18.505	3.2009837671808596e-08
2197	8.33493e-11	Fe	8	238.328A	-18.505	3.2009837671808596e-08
2198	1.8037200000000001e-12	He	1	1.10131m	-18.506	3.1936217088112915e-08
2199	7.728000000000001e-10	C	6	25.7045A	-18.509	3.171636971605979e-08
2200	1.43516e-11	Al	3	1384.13A	-18.51	3.164342408993246e-08
2201	2.42773e-11	Si	3	818.233A	-18.51	3.164342408993246e-08
2202	2.85577e-11	C	5	695.589A	-18.511	3.157064623408991e-08
2203	6.782839999999999e-12	Mg	2	2928.63A	-18.512	3.1498035762670666e-08
2204	2.99539e-11	S	5	663.167A	-18.512	3.1498035762670666e-08
2205	1.36832e-11	Ti	4	1451.74A	-18.512999999999998	3.1425592290701756e-08
2206	3.8163e-11	C	6	520.517A	-18.512999999999998	3.1425592290701756e-08
2207	4.7440600000000003e-14	H	1	41.8723m	-18.514	3.13533154340946e-08
2208	5.37776e-11	C	5	369.382A	-18.514	3.13533154340946e-08
2209	8.411419999999999e-12	C	5	2361.61A	-18.515	3.1281204809644734e-08
2210	6.3070599999999996e-12	Si	4	3149.56A	-18.516	3.120926003502908e-08
2211	7.56565e-12	He	1	2625.61A	-18.516	3.120926003502908e-08
2212	4.8291e-11	Fe	6	411.349A	-18.517	3.1137480728803086e-08
2213	1.85437e-10	N	6	107.122A	-18.517	3.1137480728803086e-08
2214	5.98182e-11	Ca	5	332.080A	-18.517	3.1137480728803086e-08
2215	5.21689e-11	Fe	6	380.772A	-18.518	3.106586651040028e-08
2216	3.28971e-14	He	2	60.3836m	-18.518	3.106586651040028e-08
2217	4.9495900000000003e-14	Fe	3	40.1336m	-18.519000000000002	3.099441700012919e-08
2218	6.53715e-11	Ca	4	303.870A	-18.52	3.092313181917189e-08
2219	7.5823e-13	He	1	2.61985m	-18.52	3.092313181917189e-08
2220	1.62941e-11	C	5	1219.12A	-18.52	3.092313181917189e-08
2221	2.79155e-11	C	5	711.592A	-18.52	3.092313181917189e-08
2222	2.42139e-12	He	1	8203.75A	-18.521	3.085201058958094e-08
2223	5.20681e-11	Fe	6	381.509A	-18.524	3.063962684256542e-08
2224	2.13536e-12	He	1	9302.62A	-18.525	3.05691576563269e-08
2225	2.31471e-12	He	1	8581.85A	-18.525	3.05691576563269e-08
2226	4.11719e-11	C	3	482.476A	-18.526	3.049885054471895e-08
2227	1.04281e-13	He	1	19.0490m	-18.526	3.049885054471895e-08
2228	7.30404e-12	Fe	5	2719.65A	-18.526	3.049885054471895e-08
2229	3.84482e-14	Fe	3	51.6655m	-18.528	3.0358721055207895e-08
2230	1.96705e-11	C	2	1009.86A	-18.528	3.0358721055207895e-08
2231	4.98874e-12	Fe	4	3981.86A	-18.529	3.028889793435193e-08
2232	2.5502299999999997e-12	He	1	7789.27A	-18.531	3.014973308946146e-08
2233	1.42539e-11	O	4	1393.62A	-18.532	3.008039062758856e-08
2234	1.93801e-11	C	5	1024.99A	-18.534000000000002	2.994218378675158e-08
2235	5.55597e-11	C	5	357.533A	-18.535	2.987331867502884e-08
2236	5.9037e-12	Ti	2	3364.74A	-18.535999999999998	2.98046119486679e-08
2237	2.73088e-11	C	5	727.402A	-18.537	2.973606324339232e-08
2238	6.45265e-11	Ca	4	307.850A	-18.54	2.9531361623872748e-08
2239	2.22503e-11	Ne	5	892.771A	-18.54	2.9531361623872748e-08
2240	1.7569299999999998e-14	He	2	113.064m	-18.54	2.9531361623872748e-08
2241	5.024869999999999e-12	Fe	6	3953.22A	-18.542	2.9395677342169756e-08
2242	8.03337e-13	He	1	2.47274m	-18.542	2.9395677342169756e-08
2243	6.01694e-12	Cr	9	3301.42A	-18.544	2.926061647311338e-08
2244	2.58514e-11	Fe	3	768.409A	-18.545	2.9193318922712394e-08
2245	6.33282e-12	He	1	3136.75A	-18.546	2.9126176152382463e-08
2246	9.65963e-11	Cr	8	205.644A	-18.546	2.9126176152382463e-08
2247	4.53309e-11	S	5	438.210A	-18.55	2.8859145764354373e-08
2248	3.06465e-14	H	1	64.8181m	-18.55	2.8859145764354373e-08
2249	1.15434e-11	Ne	5	1720.85A	-18.551	2.879277157096088e-08
2250	2.42411e-11	Ne	4	819.453A	-18.554000000000002	2.8594563525639033e-08
2251	2.8779900000000004e-14	He	2	69.0220m	-18.554000000000002	2.8594563525639033e-08
2252	5.26469e-12	Si	4	3773.15A	-18.554000000000002	2.8594563525639033e-08
2253	2.2566e-11	Na	7	880.283A	-18.557000000000002	2.8397719934903993e-08
2254	4.98785e-12	Fe	4	3982.57A	-18.559	2.8267244263634958e-08
2255	2.85577e-11	C	5	695.591A	-18.56	2.8202231405916453e-08
2256	5.1830999999999995e-14	H	1	38.3254m	-18.56	2.8202231405916453e-08
2257	2.20725e-12	He	1	8999.66A	-18.561	2.8137368073621183e-08
2258	8.14597e-15	H	1	243.856m	-18.562	2.807265392285045e-08
2259	5.45928e-11	S	6	363.866A	-18.562	2.807265392285045e-08
2260	1.14629e-12	He	1	1.73294m	-18.564	2.7943671794240004e-08
2261	6.21366e-12	He	1	3196.90A	-18.566	2.7815282284679636e-08
2262	1.54977e-10	O	7	128.177A	-18.566	2.7815282284679636e-08
2263	1.3137e-12	Fe	5	1.51210m	-18.566	2.7815282284679636e-08
2264	5.32442e-12	He	1	3730.82A	-18.567999999999998	2.7687482671332135e-08
2265	2.72795e-11	C	5	728.182A	-18.567999999999998	2.7687482671332135e-08
2266	1.64081e-11	Si	4	1210.65A	-18.569000000000003	2.7623803228273612e-08
2267	1.67912e-11	N	3	1183.03A	-18.569000000000003	2.7623803228273612e-08
2268	6.22574e-11	Ca	4	319.070A	-18.570999999999998	2.7496883381276446e-08
2269	7.67274e-12	Mn	2	2588.97A	-18.570999999999998	2.7496883381276446e-08
2270	9.178969999999998e-13	He	1	2.16413m	-18.570999999999998	2.7496883381276446e-08
2271	7.28902e-11	O	5	272.526A	-18.573	2.7370546678005592e-08
2272	2.46135e-11	Si	2	807.057A	-18.574	2.7307596167504275e-08
2273	7.88522e-12	Si	1	2519.20A	-18.574	2.7307596167504275e-08
2274	5.73466e-11	C	5	346.393A	-18.575	2.7244790439159673e-08
2275	4.72142e-11	S	3	420.730A	-18.575	2.7244790439159673e-08
2276	5.1873e-11	Fe	6	382.944A	-18.575	2.7244790439159673e-08
2277	2.96627e-15	H	1	669.677m	-18.578	2.7057238620994686e-08
2278	4.27249e-11	Si	3	464.939A	-18.58	2.6932921901911138e-08
2279	3.23854e-12	Ar	5	6133.78A	-18.58	2.6932921901911138e-08
2280	1.51979e-12	Fe	7	1.30705m	-18.581	2.687097790046451e-08
2281	2.7487e-10	O	7	72.2684A	-18.584	2.6685999389715546e-08
2282	5.902280000000001e-14	H	1	33.6556m	-18.584	2.6685999389715546e-08
2283	5.3170400000000005e-12	O	2R	3736.00A	-18.584	2.6685999389715546e-08
2284	7.57381e-12	He	1	2622.78A	-18.587	2.6502294262077747e-08
2285	1.98217e-11	O	3	1002.16A	-18.588	2.6441340676718985e-08
2286	2.29528e-11	P	5	865.449A	-18.588	2.6441340676718985e-08
2287	5.1143e-11	O	2	388.410A	-18.589000000000002	2.6380527280716332e-08
2288	1.50399e-14	H	1	132.078m	-18.589000000000002	2.6380527280716332e-08
2289	7.799610000000001e-12	Ti	4	2546.85A	-18.589000000000002	2.6380527280716332e-08
2290	7.49966e-12	Fe	11	2648.71A	-18.589000000000002	2.6380527280716332e-08
2291	4.02894e-12	Fe	3	4930.44A	-18.589000000000002	2.6380527280716332e-08
2292	4.61199e-11	Cr	8	430.714A	-18.590999999999998	2.625931976781506e-08
2293	5.5661300000000005e-14	H	1	35.6881m	-18.592	2.619892500828585e-08
2294	6.53902e-11	He	1	303.784A	-18.592	2.619892500828585e-08
2295	4.68182e-13	He	1	4.24289m	-18.592	2.619892500828585e-08
2296	3.32779e-11	Ca	8	596.926A	-18.593	2.6138669152849008e-08
2297	3.55019e-11	Si	4	559.533A	-18.6	2.5720740736219302e-08
2298	1.27849e-12	C	5	1.55374m	-18.601	2.5661584674089484e-08
2299	2.14981e-11	Cr	3	924.009A	-18.601	2.5661584674089484e-08
2300	3.57117e-14	H	1	55.6245m	-18.602	2.560256466712686e-08
2301	1.22348e-11	O	7	1623.61A	-18.602	2.560256466712686e-08
2302	6.28847e-12	Ca	2	3158.87A	-18.604	2.548493156775094e-08
2303	2.43572e-12	He	1	8155.46A	-18.607	2.5309494532842716e-08
2304	1.3154199999999998e-10	Ni	9	151.012A	-18.608	2.5251284310733673e-08
2305	2.41286e-11	N	4	823.274A	-18.609	2.5193207968420355e-08
2306	1.1403299999999998e-12	He	1	1.74199m	-18.609	2.5193207968420355e-08
2307	1.9814200000000002e-10	O	7	100.254A	-18.61	2.5135265197987977e-08
2308	2.6649e-13	He	1	7.45412m	-18.611	2.5077455692229338e-08
2309	1.88707e-11	C	5	1052.66A	-18.612000000000002	2.5019779144644393e-08
2310	5.1624e-11	C	5	384.791A	-18.612000000000002	2.5019779144644393e-08
2311	8.6965e-11	Ne	4	228.419A	-18.612000000000002	2.5019779144644393e-08
2312	2.3290400000000003e-12	He	1	8529.02A	-18.614	2.490482370151785e-08
2313	9.18978e-13	He	1	2.16158m	-18.615	2.4847544196493928e-08
2314	1.99119e-11	P	5	997.615A	-18.616	2.4790396430675635e-08
2315	1.47912e-11	O	4	1342.99A	-18.617	2.473338010107141e-08
2316	3.92341e-11	C	5	506.306A	-18.618	2.467649490538655e-08
2317	3.8563e-11	Si	4	515.118A	-18.621	2.450662310931679e-08
2318	1.5327799999999998e-14	He	2	129.597m	-18.621	2.450662310931679e-08
2319	1.59234e-11	C	1	1247.50A	-18.623	2.4394025404005915e-08
2320	4.84555e-11	Ca	3	409.953A	-18.624000000000002	2.4337920702465622e-08
2321	6.77839e-11	Fe	7	293.056A	-18.625999999999998	2.4226098114306417e-08
2322	1.1448200000000002e-12	He	1	1.73517m	-18.627	2.4170379634814886e-08
2323	2.4928799999999998e-12	Mn	9	7968.49A	-18.629	2.405932682793762e-08
2324	8.68889e-11	Ne	4	228.619A	-18.629	2.405932682793762e-08
2325	1.38294e-13	Cl	2	14.3639m	-18.63	2.4003991911761165e-08
2326	5.63169e-11	C	5	352.726A	-18.63	2.4003991911761165e-08
2327	7.69045e-10	C	6	25.8300A	-18.632	2.3893703587029163e-08
2328	2.33957e-11	C	5	849.064A	-18.632	2.3893703587029163e-08
2329	1.60677e-13	He	1	12.3630m	-18.634	2.3783921991120505e-08
2330	1.00931e-11	S	4	1968.12A	-18.636	2.3674644795827527e-08
2331	2.0925799999999998e-14	H	1	94.9279m	-18.637	2.3620194623773334e-08
2332	1.13432e-11	N	3	1751.22A	-18.637999999999998	2.3565869683639917e-08
2333	3.58468e-11	S	2	554.149A	-18.637999999999998	2.3565869683639917e-08
2334	5.33257e-12	He	1	3725.12A	-18.639	2.351166968740145e-08
2335	1.22624e-11	C	5	1619.95A	-18.64	2.3457594347695153e-08
2336	2.34119e-10	Si	7	84.8478A	-18.641	2.3403643377819146e-08
2337	1.75776e-13	He	1	11.3010m	-18.641	2.3403643377819146e-08
2338	4.29362e-11	F	5	462.650A	-18.644000000000002	2.3242533830032306e-08
2339	6.55508e-14	Fe	5	30.3039m	-18.644000000000002	2.3242533830032306e-08
2340	1.8024499999999998e-10	C	6	110.208A	-18.645	2.3189077485621212e-08
2341	5.31546e-13	He	1	3.73711m	-18.646	2.3135744087390355e-08
2342	4.0102099999999995e-14	H	1	49.5347m	-18.647000000000002	2.3082533352571554e-08
2343	1.5630700000000001e-12	Fe	4	1.27087m	-18.648	2.3029444999046976e-08
2344	2.4250500000000003e-10	O	7	81.9135A	-18.649	2.2976478745347082e-08
2345	7.359999999999999e-10	C	6	26.9898A	-18.65	2.2923634310650448e-08
2346	7.5807e-12	He	1	2620.40A	-18.652	2.2818309778206665e-08
2347	7.99507e-11	Al	8	248.459A	-18.653	2.2765829122039705e-08
2348	4.00992e-11	C	5	495.383A	-18.653	2.2765829122039705e-08
2349	1.3452100000000001e-14	He	2	147.668m	-18.654	2.271346916803229e-08
2350	1.1198700000000001e-14	C	3	177.382m	-18.656	2.2609110256706278e-08
2351	2.1865e-12	He	1	9085.04A	-18.658	2.250523083102328e-08
2352	5.75863e-11	Si	9	344.951A	-18.658	2.250523083102328e-08
2353	1.94417e-12	Fe	5	1.02174m	-18.659000000000002	2.2453470236453155e-08
2354	2.33183e-11	Si	2	851.883A	-18.659000000000002	2.2453470236453155e-08
2355	2.06847e-12	He	1	9603.44A	-18.662	2.229890163456358e-08
2356	6.36847e-11	Fe	7	311.919A	-18.664	2.2196447488033288e-08
2357	5.1606599999999995e-12	Fe	5	3849.21A	-18.665	2.2145397075444882e-08
2358	5.58668e-11	N	6	355.568A	-18.665	2.2145397075444882e-08
2359	2.14932e-11	S	5	924.222A	-18.666	2.2094464075547082e-08
2360	3.82163e-12	N	1	5197.90A	-18.666	2.2094464075547082e-08
2361	6.2360599999999996e-12	He	1	3185.42A	-18.668	2.199294923427832e-08
2362	4.7293900000000004e-14	H	1	42.0022m	-18.67	2.1891900811337632e-08
2363	1.52098e-11	O	1	1306.03A	-18.673	2.1741198026178837e-08
2364	6.97484e-11	O	5	284.802A	-18.675	2.1641306294970615e-08
2365	1.06228e-11	C	5	1869.98A	-18.676	2.1591532671695723e-08
2366	4.28054e-13	He	1	4.64065m	-18.676	2.1591532671695723e-08
2367	2.65452e-12	He	1	7483.27A	-18.676	2.1591532671695723e-08
2368	1.8919e-10	N	6	104.997A	-18.677	2.1541873524577508e-08
2369	4.39324e-14	H	1	45.2160m	-18.678	2.149232859032829e-08
2370	6.61028e-12	C	5	3005.09A	-18.678	2.149232859032829e-08
2371	2.5162900000000003e-10	O	7	78.9433A	-18.68	2.139358031031194e-08
2372	8.3714e-11	Fe	8	237.290A	-18.683	2.1246307939352887e-08
2373	4.04258e-11	Ca	7	491.381A	-18.684	2.1197442787085934e-08
2374	2.59911e-14	H	1	76.4279m	-18.686	2.1100049384264443e-08
2375	1.9007e-10	N	6	104.511A	-18.686	2.1100049384264443e-08
2376	1.18412e-12	He	1	1.67757m	-18.687	2.1051520617339603e-08
2377	5.34109e-11	C	5	371.918A	-18.687	2.1051520617339603e-08
2378	2.58196e-11	Mg	8	769.356A	-18.688	2.100310346348163e-08
2379	2.4474599999999998e-12	He	1	8116.37A	-18.688	2.100310346348163e-08
2380	4.49473e-11	N	2	441.950A	-18.689	2.0954797665987258e-08
2381	1.5246700000000002e-10	N	6	130.287A	-18.691	2.0858519116228902e-08
2382	2.24508e-12	He	1	8847.98A	-18.691	2.0858519116228902e-08
2383	5.31448e-13	He	1	3.73780m	-18.692	2.0810545853505464e-08
2384	4.87729e-10	C	5	40.7285A	-18.697	2.0572329504983e-08
2385	2.34078e-12	He	1	8486.27A	-18.697	2.0572329504983e-08
2386	6.48929e-11	Fe	7	306.111A	-18.698	2.052501446010008e-08
2387	9.32472e-11	Cr	8	213.030A	-18.7	2.0430710584802098e-08
2388	2.60703e-12	C	5	7619.57A	-18.702	2.0336839996453073e-08
2389	5.3394599999999995e-12	He	1	3720.31A	-18.705	2.0196842174646436e-08
2390	6.83047e-13	Fe	4	2.90821m	-18.706	2.015039072665873e-08
2391	6.89393e-15	H	1	288.144m	-18.706	2.015039072665873e-08
2392	1.44462e-11	S	3	1375.06A	-18.707	2.0104046114036744e-08
2393	1.7695099999999998e-12	He	1	1.12259m	-18.709	2.001167641259714e-08
2394	7.586589999999999e-12	He	1	2618.36A	-18.712	1.9873917001156875e-08
2395	4.68005e-11	S	3	424.450A	-18.712	1.9873917001156875e-08
2396	7.17762e-12	Fe	5	2767.56A	-18.714000000000002	1.9782604646946056e-08
2397	3.00241e-11	C	5	661.617A	-18.715	1.973710591883452e-08
2398	9.51231e-13	Fe	4	2.08829m	-18.718	1.960123663737836e-08
2399	2.6002e-11	C	5	763.958A	-18.718	1.960123663737836e-08
2400	4.77572e-11	Fe	6	415.947A	-18.723	1.9376863136983394e-08
2401	1.0624e-11	C	5	1869.77A	-18.725	1.9287834537832262e-08
2402	4.0474699999999996e-14	Fe	6	49.0787m	-18.725	1.9287834537832262e-08
2403	2.30832e-11	Si	4	860.560A	-18.726	1.92434737493942e-08
2404	5.87706e-11	Ca	7	338.000A	-18.727	1.9199214987938166e-08
2405	6.13641e-12	Ti	2	3237.15A	-18.727	1.9199214987938166e-08
2406	1.27799e-14	H	1	155.436m	-18.727999999999998	1.9155058018808936e-08
2407	1.1914700000000002e-12	He	1	1.66722m	-18.73	1.9067048521605116e-08
2408	4.39443e-12	C	5	4520.38A	-18.73	1.9067048521605116e-08
2409	3.82573e-11	Mg	6	519.233A	-18.73	1.9067048521605116e-08
2410	3.03815e-14	H	1	65.3834m	-18.73	1.9067048521605116e-08
2411	7.815239999999999e-12	Ti	4	2541.76A	-18.730999999999998	1.9023195526913246e-08
2412	1.3187600000000001e-12	Fe	4	1.50629m	-18.735	1.884878982200679e-08
2413	2.27787e-11	Na	7	872.062A	-18.738	1.8719035665548093e-08
2414	1.51087e-11	C	1	1314.77A	-18.739	1.8675983078213933e-08
2415	4.83552e-11	Fe	6	410.803A	-18.74	1.863302950908307e-08
2416	8.14898e-11	Al	6	243.766A	-18.741	1.8590174730419644e-08
2417	4.93678e-11	Fe	6	402.377A	-18.741	1.8590174730419644e-08
2418	3.90956e-11	N	2	508.099A	-18.743	1.850476063617122e-08
2419	6.9647899999999994e-12	Mg	1	2852.13A	-18.745	1.8419738984038017e-08
2420	2.04088e-11	Ne	7	973.330A	-18.747	1.83351079709126e-08
2421	7.96314e-11	Fe	7	249.455A	-18.748	1.8292938392772857e-08
2422	2.84014e-11	C	5	699.418A	-18.75	1.8208889975443882e-08
2423	3.7573300000000003e-14	H	1	52.8686m	-18.750999999999998	1.8167010690638312e-08
2424	8.23568e-11	O	3	241.200A	-18.753	1.808354085854438e-08
2425	1.65578e-11	C	5	1199.70A	-18.753	1.808354085854438e-08
2426	6.78407e-11	Fe	6	292.810A	-18.753	1.808354085854438e-08
2427	2.67304e-13	He	1	7.43142m	-18.755	1.80004545354928e-08
2428	1.0567100000000002e-10	N	6	187.984A	-18.756	1.7959054638896087e-08
2429	5.703269999999999e-12	N	4	3483.00A	-18.756	1.7959054638896087e-08
2430	9.44506e-12	Ti	4	2103.16A	-18.756	1.7959054638896087e-08
2431	7.44776e-13	He	1	2.66717m	-18.757	1.79177499594193e-08
2432	1.72609e-10	N	6	115.083A	-18.757	1.79177499594193e-08
2433	4.03112e-13	Ar	5	4.92778m	-18.759	1.7835425376356118e-08
2434	3.4211800000000004e-14	H	1	58.0633m	-18.76	1.7794405036292838e-08
2435	1.90157e-10	Al	6	104.464A	-18.76	1.7794405036292838e-08
2436	7.93559e-11	N	6	250.321A	-18.76	1.7794405036292838e-08
2437	1.18265e-12	He	1	1.67965m	-18.761	1.775347904039382e-08
2438	6.25383e-12	He	1	3176.37A	-18.762	1.7712647171673228e-08
2439	2.45718e-12	He	1	8084.24A	-18.762999999999998	1.7671909213644846e-08
2440	2.77889e-11	C	5	714.834A	-18.765	1.759071416620634e-08
2441	2.26915e-13	He	1	8.75412m	-18.765	1.759071416620634e-08
2442	7.59166e-12	He	1	2616.62A	-18.766	1.7550256646308457e-08
2443	5.34535e-12	He	1	3716.21A	-18.766	1.7550256646308457e-08
2444	8.2761e-11	Ne	4	240.022A	-18.766	1.7550256646308457e-08
2445	1.8399999999999998e-10	C	6	107.959A	-18.768	1.746962054164498e-08
2446	1.78451e-14	H	1	111.316m	-18.769000000000002	1.7429441529354933e-08
2447	9.115460000000001e-12	Fe	5	2179.21A	-18.769000000000002	1.7429441529354933e-08
2448	2.3243e-12	Fe	5	8546.41A	-18.772000000000002	1.7309458097816685e-08
2449	4.22805e-11	Ne	4	469.825A	-18.773	1.726964744892561e-08
2450	1.8435900000000002e-12	Fe	4	1.07749m	-18.773	1.726964744892561e-08
2451	3.33816e-11	S	2	595.072A	-18.774	1.7229928361986028e-08
2452	2.3505e-12	He	1	8451.16A	-18.774	1.7229928361986028e-08
2453	1.02326e-12	He	1	1.94129m	-18.775	1.7190300626411573e-08
2454	4.2321e-13	He	1	4.69376m	-18.775	1.7190300626411573e-08
2455	8.76712e-11	S	9	226.579A	-18.777	1.711131836943133e-08
2456	1.02218e-12	He	1	1.94335m	-18.777	1.711131836943133e-08
2457	1.91764e-10	N	6	103.588A	-18.778	1.707196342926976e-08
2458	2.31628e-12	Fe	5	8576.03A	-18.778	1.707196342926976e-08
2459	1.33205e-12	He	1	1.49127m	-18.779	1.7032699002958687e-08
2460	2.22434e-12	He	1	8930.50A	-18.78	1.6993524882322176e-08
2461	2.59767e-11	N	5	764.704A	-18.78	1.6993524882322176e-08
2462	2.68184e-13	Fe	4	7.40704m	-18.781	1.6954440859663074e-08
2463	3.42833e-11	Fe	3	579.421A	-18.781	1.6954440859663074e-08
2464	2.15614e-11	O	4	921.296A	-18.783	1.6876542279874607e-08
2465	2.51636e-11	Mg	8	789.411A	-18.783	1.6876542279874607e-08
2466	7.95842e-12	O	3	2496.03A	-18.783	1.6876542279874607e-08
2467	9.7245e-13	He	1	2.04272m	-18.783	1.6876542279874607e-08
2468	2.57886e-11	Ca	8	770.280A	-18.784000000000002	1.683772730973487e-08
2469	5.323350000000001e-13	He	1	3.73157m	-18.784000000000002	1.683772730973487e-08
2470	1.63063e-10	N	6	121.820A	-18.785999999999998	1.676036497999802e-08
2471	5.5985e-11	Al	6	354.818A	-18.788	1.6683358097878753e-08
2472	5.36004e-12	Ca	2	3706.02A	-18.79	1.660670503024402e-08
2473	6.03041e-13	He	1	3.29405m	-18.793	1.649238527692798e-08
2474	3.81497e-11	N	6	520.698A	-18.794	1.6454453843377138e-08
2475	3.83914e-11	Ar	3	517.419A	-18.794	1.6454453843377138e-08
2476	1.23193e-12	Fe	5	1.61246m	-18.796	1.6378852495258298e-08
2477	1.2129e-12	He	1	1.63776m	-18.797	1.6341182179859346e-08
2478	2.28863e-11	C	5	867.962A	-18.802	1.6154126214252816e-08
2479	2.55387e-11	C	5	777.817A	-18.803	1.611697275495757e-08
2480	8.38334e-11	O	5	236.952A	-18.803	1.611697275495757e-08
2481	2.7177e-11	Ar	2	730.930A	-18.803	1.611697275495757e-08
2482	1.4398e-11	Al	3	1379.67A	-18.805	1.604292199159177e-08
2483	2.2738599999999998e-12	He	1	8736.00A	-18.805999999999997	1.6006024294911437e-08
2484	2.3930099999999997e-12	He	1	8301.03A	-18.807000000000002	1.5969211460578304e-08
2485	1.9037499999999998e-10	Al	6	104.344A	-18.807000000000002	1.5969211460578304e-08
2486	3.5269599999999997e-12	Fe	4	5632.18A	-18.809	1.5895839598691775e-08
2487	7.93789e-11	C	6	250.248A	-18.809	1.5895839598691775e-08
2488	6.39307e-11	Fe	7	310.719A	-18.809	1.5895839598691775e-08
2489	2.72601e-12	He	1	7287.00A	-18.81	1.585928018212794e-08
2490	2.2235499999999998e-14	H	1	89.3366m	-18.81	1.585928018212794e-08
2491	5.5827e-11	C	6	355.822A	-18.81	1.585928018212794e-08
2492	7.59605e-12	He	1	2615.10A	-18.813	1.5750105665275323e-08
2493	1.50668e-10	N	6	131.843A	-18.814	1.5713881427457102e-08
2494	2.49259e-11	Si	2	796.940A	-18.814	1.5713881427457102e-08
2495	4.27992e-11	Ne	5	464.131A	-18.814	1.5713881427457102e-08
2496	4.53806e-11	N	2	437.731A	-18.816	1.564168270051039e-08
2497	2.49188e-12	C	3	7971.68A	-18.817999999999998	1.556981569658174e-08
2498	7.60366e-11	O	7	261.248A	-18.82	1.5498278891542216e-08
2499	3.04332e-12	N	2	6527.23A	-18.820999999999998	1.5462633839231482e-08
2500	5.35042e-12	He	1	3712.69A	-18.820999999999998	1.5462633839231482e-08
2501	3.71155e-11	F	6	535.206A	-18.820999999999998	1.5462633839231482e-08
2502	1.9585299999999997e-10	N	6	101.426A	-18.823	1.5391589490093972e-08
2503	1.32303e-11	C	5	1501.43A	-18.825	1.5320871560090406e-08
2504	2.266e-12	Fe	5	8766.29A	-18.827	1.5250478549460844e-08
2505	2.9427299999999994e-14	H	1	67.5035m	-18.828	1.5215403422121642e-08
2506	1.27589e-11	C	5	1556.90A	-18.829	1.5180408965336618e-08
2507	5.17773e-11	Fe	6	383.652A	-18.83	1.5145494993568886e-08
2508	1.02202e-11	Fe	5	1943.64A	-18.831	1.5110661321707795e-08
2509	1.12946e-11	S	3	1758.76A	-18.831	1.5110661321707795e-08
2510	2.46533e-12	He	1	8057.52A	-18.833	1.5041234139392163e-08
2511	1.8657400000000002e-10	C	6	106.469A	-18.834	1.5006640260841488e-08
2512	4.71158e-11	Ne	4	421.609A	-18.834	1.5006640260841488e-08
2513	2.56738e-10	O	7	77.3725A	-18.835	1.497212594600361e-08
2514	3.67806e-11	C	2	540.079A	-18.837	1.4903335275921385e-08
2515	3.4781800000000004e-12	Fe	4	5711.17A	-18.837	1.4903335275921385e-08
2516	3.05718e-11	O	3	649.764A	-18.837	1.4903335275921385e-08
2517	7.606210000000001e-12	He	1	2611.61A	-18.838	1.4869058555955633e-08
2518	2.6065800000000002e-14	H	1	76.2089m	-18.838	1.4869058555955633e-08
2519	1.52703e-11	O	3	1300.86A	-18.839000000000002	1.4834860670258177e-08
2520	5.36487e-15	C	1	370.269m	-18.839000000000002	1.4834860670258177e-08
2521	1.63931e-11	Si	4	1211.76A	-18.840999999999998	1.4766700676830254e-08
2522	5.88593e-15	H	1	337.491m	-18.840999999999998	1.4766700676830254e-08
2523	2.35865e-12	He	1	8421.96A	-18.846	1.4597667651953172e-08
2524	6.7679e-11	N	3	293.510A	-18.846	1.4597667651953172e-08
2525	1.6069000000000002e-13	He	1	12.3619m	-18.846	1.4597667651953172e-08
2526	1.22931e-12	He	1	1.61591m	-18.847	1.4564093948014062e-08
2527	2.28864e-11	C	5	867.959A	-18.847	1.4564093948014062e-08
2528	1.6855099999999998e-10	Si	5	117.854A	-18.847	1.4564093948014062e-08
2529	2.60322e-11	C	5	763.071A	-18.848	1.453059746145137e-08
2530	6.26817e-12	He	1	3169.10A	-18.849	1.4497178014669821e-08
2531	7.59988e-12	He	1	2613.78A	-18.85	1.4463835430482959e-08
2532	2.55884e-10	O	7	77.6307A	-18.851	1.4430569532111833e-08
2533	9.09788e-13	He	1	2.18342m	-18.851	1.4430569532111833e-08
2534	6.95856e-13	He	1	2.85468m	-18.852	1.4397380143183728e-08
2535	1.88607e-11	S	2	1053.22A	-18.852999999999998	1.4364267087732044e-08
2536	5.38825e-12	Ca	7	3686.63A	-18.852999999999998	1.4364267087732044e-08
2537	7.90676e-11	P	8	251.234A	-18.854	1.4331230190194422e-08
2538	9.31281e-14	P	4	21.3302m	-18.854	1.4331230190194422e-08
2539	7.14947e-14	He	1	27.7845m	-18.855999999999998	1.4265384168631318e-08
2540	1.09512e-14	H	1	181.391m	-18.855999999999998	1.4265384168631318e-08
2541	1.88707e-11	C	5	1052.66A	-18.858	1.4199840682056244e-08
2542	1.04057e-11	C	3H	1909.00A	-18.86	1.4134598340447421e-08
2543	1.62953e-11	C	5	1219.03A	-18.862000000000002	1.4069655760169188e-08
2544	1.98569e-11	P	5	1000.38A	-18.862000000000002	1.4069655760169188e-08
2545	2.74461e-11	Fe	8	723.763A	-18.864	1.4005011563943562e-08
2546	5.36877e-11	S	4	370.000A	-18.865	1.3972800931182163e-08
2547	7.60325e-12	He	1	2612.63A	-18.868	1.3876612846147971e-08
2548	5.35481e-12	He	1	3709.65A	-18.868	1.3876612846147971e-08
2549	2.37227e-12	He	1	8373.61A	-18.87	1.3812855601545403e-08
2550	1.32291e-11	C	5	1501.57A	-18.871	1.3781086915233635e-08
2551	2.0653499999999997e-10	O	7	96.1797A	-18.873	1.3717768572415727e-08
2552	8.11112e-11	C	4	244.904A	-18.875999999999998	1.362333611779049e-08
2553	4.1110399999999997e-13	P	8	4.83197m	-18.875999999999998	1.362333611779049e-08
2554	2.64753e-13	He	1	7.50301m	-18.877	1.3592003314195628e-08
2555	3.11036e-11	C	3	638.654A	-18.877	1.3592003314195628e-08
2556	1.97453e-11	N	3	1006.04A	-18.878	1.3560742574049297e-08
2557	1.67693e-11	N	3	1184.57A	-18.878	1.3560742574049297e-08
2558	4.51618e-11	C	2	439.850A	-18.879	1.352955373161016e-08
2559	7.0997e-12	Mg	2	2797.93A	-18.88	1.3498436621518195e-08
2560	4.66299e-11	C	5	426.002A	-18.881	1.3467391078793355e-08
2561	4.31486e-12	N	5	4603.74A	-18.881	1.3467391078793355e-08
2562	1.21143e-12	He	1	1.63975m	-18.882	1.3436416938835378e-08
2563	5.55134e-11	Ne	4	357.832A	-18.882	1.3436416938835378e-08
2564	2.66574e-13	He	1	7.45178m	-18.884	1.3374682210710591e-08
2565	1.23243e-11	Al	3	1611.81A	-18.886	1.3313231127896452e-08
2566	4.5392699999999996e-14	P	4	43.7613m	-18.886	1.3313231127896452e-08
2567	8.0806e-11	N	6	245.829A	-18.886	1.3313231127896452e-08
2568	1.50172e-11	C	5	1322.78A	-18.886	1.3313231127896452e-08
2569	4.13369e-12	Fe	6	4805.50A	-18.887	1.3282611545986655e-08
2570	1.53416e-14	H	1	129.481m	-18.889	1.322158348945109e-08
2571	7.250289999999999e-12	Fe	5	2739.82A	-18.889	1.322158348945109e-08
2572	1.0805200000000001e-10	O	7	183.841A	-18.889	1.322158348945109e-08
2573	2.32395e-11	S	5	854.770A	-18.889	1.322158348945109e-08
2574	8.82002e-11	S	9	225.220A	-18.89	1.3191174691260536e-08
2575	2.25312e-12	He	1	8816.43A	-18.89	1.3191174691260536e-08
2576	2.30927e-11	N	2	860.205A	-18.89	1.3191174691260536e-08
2577	5.5795e-11	Fe	7	356.026A	-18.891	1.3160835831365155e-08
2578	2.73785e-11	Ar	2	725.549A	-18.892	1.3130566748911126e-08
2579	4.67629e-11	C	2	424.791A	-18.893	1.310036728341489e-08
2580	6.02942e-13	He	1	3.29459m	-18.894000000000002	1.3070237274761887e-08
2581	5.3649699999999995e-12	He	1	3702.62A	-18.894000000000002	1.3070237274761887e-08
2582	3.86731e-11	Ti	6	513.650A	-18.894000000000002	1.3070237274761887e-08
2583	2.2267400000000003e-12	He	1	8920.86A	-18.895	1.304017656320592e-08
2584	1.27948e-12	Fe	5	1.55254m	-18.898	1.2950408619162335e-08
2585	2.47223e-12	He	1	8035.04A	-18.898	1.2950408619162335e-08
2586	1.45737e-11	S	2	1363.03A	-18.898	1.2950408619162335e-08
2587	1.2353e-12	He	1	1.60807m	-18.899	1.292062350586637e-08
2588	4.81959e-13	He	1	4.12160m	-18.899	1.292062350586637e-08
2589	4.38887e-11	N	2	452.610A	-18.9	1.2890906896430128e-08
2590	6.6090600000000005e-12	C	5	3005.64A	-18.902	1.2831678559280635e-08
2591	2.25334e-14	H	1	88.1557m	-18.902	1.2831678559280635e-08
2592	1.86558e-10	N	6	106.478A	-18.902	1.2831678559280635e-08
2593	6.03829e-13	He	1	3.28975m	-18.903	1.2802166517544848e-08
2594	1.33058e-12	He	1	1.49291m	-18.904	1.2772722351621414e-08
2595	7.38968e-13	He	1	2.68814m	-18.906	1.2714037023130925e-08
2596	5.35864e-12	He	1	3706.99A	-18.906	1.2714037023130925e-08
2597	1.3772399999999999e-12	He	1	1.44234m	-18.907	1.2684795549419992e-08
2598	1.0441299999999999e-10	N	5	190.249A	-18.907	1.2684795549419992e-08
2599	6.70614e-11	Si	9	296.213A	-18.909000000000002	1.2626514207889128e-08
2600	7.1102300000000005e-12	Fe	5	2793.78A	-18.909000000000002	1.2626514207889128e-08
2601	6.7575e-11	Fe	7	293.962A	-18.909000000000002	1.2626514207889128e-08
2602	2.2962599999999997e-12	He	1	8650.79A	-18.912	1.2539593895469728e-08
2603	4.30852e-11	Ne	2	461.050A	-18.913	1.2510753629819012e-08
2604	2.36555e-12	He	1	8397.41A	-18.913	1.2510753629819012e-08
2605	3.2586599999999996e-15	C	1	609.590m	-18.913	1.2510753629819012e-08
2606	4.82505e-11	Fe	6	411.694A	-18.914	1.2481979694938633e-08
2607	1.9171900000000004e-14	H	1	103.613m	-18.914	1.2481979694938633e-08
2608	2.35113e-10	O	7	84.4888A	-18.915	1.2453271938272156e-08
2609	4.80255e-12	Fe	5	4136.23A	-18.918	1.2367544217248142e-08
2610	6.54066e-11	N	6	303.707A	-18.92	1.231072051318328e-08
2611	3.63305e-11	S	2	546.771A	-18.921	1.2282406641704643e-08
2612	4.27166e-13	He	1	4.65029m	-18.921	1.2282406641704643e-08
2613	5.0092e-13	Mg	5	3.96560m	-18.921	1.2282406641704643e-08
2614	1.09475e-12	He	1	1.81451m	-18.921	1.2282406641704643e-08
2615	1.44458e-10	O	7	137.510A	-18.923	1.2225974109267207e-08
2616	8.75085e-11	Si	9	227.000A	-18.923	1.2225974109267207e-08
2617	1.06368e-11	C	5	1867.53A	-18.923	1.2225974109267207e-08
2618	5.362e-12	He	1	3704.67A	-18.924	1.2197855149108743e-08
2619	3.4734499999999997e-13	Fe	5	5.71894m	-18.924	1.2197855149108743e-08
2620	2.28449e-11	Na	7	869.537A	-18.925	1.216980086076402e-08
2621	2.24208e-11	Na	7	885.984A	-18.927	1.2113885704893812e-08
2622	6.54181e-13	He	1	3.03654m	-18.928	1.2086024540911638e-08
2623	1.99606e-10	N	6	99.5185A	-18.928	1.2086024540911638e-08
2624	4.98329e-11	Ca	7	398.621A	-18.929000000000002	1.2058227455828452e-08
2625	6.2799e-12	He	1	3163.18A	-18.929000000000002	1.2058227455828452e-08
2626	1.1516e-11	Al	2	1724.95A	-18.930999999999997	1.2002824933188692e-08
2627	7.2084e-12	Fe	2	2755.74A	-18.930999999999997	1.2002824933188692e-08
2628	2.6024e-10	O	7	76.3313A	-18.930999999999997	1.2002824933188692e-08
2629	1.0452899999999999e-10	Fe	10	190.037A	-18.932000000000002	1.197521920189316e-08
2630	7.34658e-11	Mg	6	270.391A	-18.933	1.1947676962017938e-08
2631	2.77715e-12	He	1	7152.82A	-18.933	1.1947676962017938e-08
2632	6.36055e-11	Mg	5	312.307A	-18.933	1.1947676962017938e-08
2633	1.87774e-11	Al	8	1057.89A	-18.935	1.1892782372758718e-08
2634	5.83202e-11	Ne	3	340.610A	-18.936	1.1865429732329077e-08
2635	4.99981e-12	Fe	4	3973.04A	-18.938	1.1810913034764271e-08
2636	9.518810000000001e-12	Al	2	2086.86A	-18.942	1.1702629933194786e-08
2637	4.51187e-13	He	1	4.40271m	-18.942999999999998	1.1675714631240224e-08
2638	2.59483e-11	Si	2	765.539A	-18.942999999999998	1.1675714631240224e-08
2639	2.2228900000000003e-10	O	7	89.3632A	-18.945	1.162206959538694e-08
2640	1.78737e-12	C	5	1.11138m	-18.945999999999998	1.1595339577067769e-08
2641	1.70051e-11	S	2	1168.15A	-18.947	1.1568671036084658e-08
2642	2.64971e-13	He	1	7.49683m	-18.949	1.1515517820876307e-08
2643	6.62305e-12	C	5	2999.29A	-18.949	1.1515517820876307e-08
2644	5.19197e-11	O	7	382.599A	-18.949	1.1515517820876307e-08
2645	1.25809e-12	He	1	1.57894m	-18.951	1.1462608822508355e-08
2646	1.0936700000000001e-12	He	1	1.81631m	-18.952	1.1436245553789517e-08
2647	5.70605e-11	Ca	7	348.130A	-18.953	1.1409942918906254e-08
2648	1.22634e-13	He	1	16.1981m	-18.953	1.1409942918906254e-08
2649	2.6495799999999997e-13	He	1	7.49722m	-18.954	1.1383700778404429e-08
2650	2.54927e-11	C	5	779.221A	-18.955	1.1357518993151008e-08
2651	2.54926e-11	C	5	779.224A	-18.956	1.1331397424332591e-08
2652	7.48709e-13	He	1	2.65316m	-18.956	1.1331397424332591e-08
2653	6.01766e-11	He	1	330.103A	-18.958	1.1279334382343827e-08
2654	2.47812e-12	He	1	8015.95A	-18.958	1.1279334382343827e-08
2655	1.07957e-11	Ca	2	1840.03A	-18.96	1.1227510548304323e-08
2656	4.12275e-11	Mg	5	481.826A	-18.962	1.1175924823153566e-08
2657	5.11325e-11	Ar	3	388.490A	-18.962	1.1175924823153566e-08
2658	4.2276e-11	Ne	4	469.875A	-18.965	1.1098990297819688e-08
2659	1.7020199999999998e-10	N	6	116.711A	-18.965999999999998	1.1073463328500662e-08
2660	5.06527e-15	H	1	392.169m	-18.965999999999998	1.1073463328500662e-08
2661	1.9341499999999997e-10	N	6	102.704A	-18.967	1.1047995069581784e-08
2662	5.536939999999999e-13	Fe	4	3.58762m	-18.967	1.1047995069581784e-08
2663	4.1268100000000004e-13	He	1	4.81351m	-18.968	1.102258538603297e-08
2664	1.62948e-11	C	5	1219.07A	-18.968	1.102258538603297e-08
2665	1.15161e-11	Al	2	1724.92A	-18.969	1.0997234143134606e-08
2666	4.2726400000000003e-13	He	1	4.64923m	-18.97	1.0971941206477018e-08
2667	9.45565e-15	H	1	210.080m	-18.972	1.092152971578961e-08
2668	1.66475e-14	H	1	119.324m	-18.974	1.0871349844862687e-08
2669	2.3714400000000002e-12	He	1	8376.56A	-18.974	1.0871349844862687e-08
2670	5.06456e-11	C	5	392.225A	-18.977	1.0796511998931561e-08
2671	2.0473500000000002e-10	O	7	97.0252A	-18.977	1.0796511998931561e-08
2672	7.632589999999999e-10	C	6	26.0258A	-18.977999999999998	1.077168071039504e-08
2673	1.32431e-11	C	5	1499.99A	-18.977999999999998	1.077168071039504e-08
2674	2.02179e-10	N	6	98.2520A	-18.977999999999998	1.077168071039504e-08
2675	2.40863e-11	Si	2	824.722A	-18.980999999999998	1.0697528981959516e-08
2676	2.63755e-10	O	7	75.3142A	-18.982	1.0672925348044592e-08
2677	6.31497e-11	He	1	314.562A	-18.982	1.0672925348044592e-08
2678	1.19954e-11	C	1R	1656.00A	-18.983	1.0648378300917406e-08
2679	2.93532e-13	He	1	6.76740m	-18.986	1.057507538029831e-08
2680	1.5016e-11	C	5	1322.89A	-18.987000000000002	1.0550753381851906e-08
2681	1.32859e-14	H	1	149.515m	-18.989	1.0502277073435359e-08
2682	5.21876e-12	Fe	5	3806.35A	-18.991	1.045402349342432e-08
2683	2.27551e-12	He	1	8729.66A	-18.991	1.045402349342432e-08
2684	1.23383e-12	He	1	1.60998m	-18.992	1.0429979906591888e-08
2685	1.0140700000000001e-12	He	1	1.95889m	-18.992	1.0429979906591888e-08
2686	1.25307e-12	He	1	1.58526m	-18.993	1.0405991618474733e-08
2687	5.25928e-12	Fe	5	3777.03A	-18.995	1.0358180429944273e-08
2688	6.783e-11	Si	9	292.857A	-18.997	1.0310588913871126e-08
2689	1.62941e-11	C	5	1219.12A	-18.997	1.0310588913871126e-08
2690	4.83957e-11	Fe	6	410.459A	-19.0	1.0239611319036375e-08
2691	3.95203e-11	F	5	502.639A	-19.003	1.0169122330527669e-08
2692	4.11831e-11	C	3	482.345A	-19.003	1.0169122330527669e-08
2693	6.54222e-11	C	6	303.635A	-19.004	1.0145733998186779e-08
2694	4.85078e-11	Fe	6	409.511A	-19.005	1.0122399457517653e-08
2695	3.46361e-12	Fe	4	5735.18A	-19.005	1.0122399457517653e-08
2696	6.2896300000000005e-12	He	1	3158.29A	-19.005	1.0122399457517653e-08
2697	4.431530000000001e-12	Fe	5	4482.52A	-19.005	1.0122399457517653e-08
2698	3.89857e-11	Ca	7	509.531A	-19.006	1.0099118584802712e-08
2699	1.1008799999999999e-10	Fe	10	180.441A	-19.009	1.0029596741473681e-08
2700	2.31403e-12	He	1	8584.36A	-19.009	1.0029596741473681e-08
2701	2.74712e-11	Ca	7	723.101A	-19.009	1.0029596741473681e-08
2702	1.7607e-11	N	6	1128.22A	-19.01	1.0006529309082735e-08
2703	1.503e-11	C	5	1321.66A	-19.011	9.983514930314149e-09
2704	2.48318e-12	He	1	7999.59A	-19.012	9.960553483147812e-09
2705	3.3734400000000002e-12	Co	3	5888.48A	-19.012	9.960553483147812e-09
2706	2.51474e-11	Si	2	789.921A	-19.012999999999998	9.937644845844582e-09
2707	3.96614e-11	N	6	500.851A	-19.014	9.914788896944979e-09
2708	2.72796e-11	C	5	728.180A	-19.015	9.891985515269121e-09
2709	1.09791e-10	O	7	180.930A	-19.018	9.82388956596118e-09
2710	6.549689999999999e-13	He	1	3.03289m	-19.019000000000002	9.801295246945158e-09
2711	1.85704e-11	C	3	1069.69A	-19.019000000000002	9.801295246945158e-09
2712	3.2237900000000003e-12	Cl	2	6161.84A	-19.021	9.756262385871008e-09
2713	5.11674e-11	Ne	4	388.225A	-19.022000000000002	9.733823605053054e-09
2714	3.25628e-11	Mg	6	610.036A	-19.022000000000002	9.733823605053054e-09
2715	1.87144e-11	C	5	1061.45A	-19.024	9.689100748014004e-09
2716	1.58071e-12	Fe	2	1.25668m	-19.024	9.689100748014004e-09
2717	2.49331e-11	Ca	8	796.711A	-19.026	9.644583373837896e-09
2718	8.98135e-12	Si	1	2211.75A	-19.026	9.644583373837896e-09
2719	1.37925e-12	Fe	5	1.44024m	-19.028	9.600270538416734e-09
2720	3.28879e-11	Mg	6	604.004A	-19.028	9.600270538416734e-09
2721	2.541e-10	O	7	78.1758A	-19.028	9.600270538416734e-09
2722	2.3765e-12	He	1	8358.70A	-19.029	9.578190528892128e-09
2723	1.65532e-13	S	3	12.0004m	-19.031	9.534182740884335e-09
2724	5.55468e-13	He	1	3.57616m	-19.031	9.534182740884335e-09
2725	3.15294e-12	O	1	6300.30A	-19.033	9.490377150295644e-09
2726	7.64573e-14	Fe	2	25.9811m	-19.034000000000002	9.468549888550038e-09
2727	4.54478e-11	N	4	437.083A	-19.038	9.381741701386278e-09
2728	1.59059e-11	Fe	7	1248.88A	-19.039	9.360164294239774e-09
2729	2.41364e-11	C	3	823.007A	-19.041	9.317158245786628e-09
2730	9.170139999999999e-12	Fe	5	2166.21A	-19.041	9.317158245786628e-09
2731	3.40827e-11	Ca	8	582.832A	-19.041	9.317158245786628e-09
2732	7.72488e-11	Fe	7	257.149A	-19.044	9.253019379568132e-09
2733	2.33103e-12	He	1	8521.77A	-19.044	9.253019379568132e-09
2734	2.72795e-11	C	5	728.182A	-19.045	9.231738025546423e-09
2735	3.62087e-11	Ar	2	548.610A	-19.046	9.210505617280807e-09
2736	8.03394e-12	K	6	2472.57A	-19.046	9.210505617280807e-09
2737	1.15822e-14	H	1	171.509m	-19.047	9.189322042199021e-09
2738	1.28048e-12	He	1	1.55133m	-19.048	9.168187187988009e-09
2739	1.85421e-11	Cl	2	1071.32A	-19.049	9.147100942592726e-09
2740	1.03458e-10	Fe	8	192.005A	-19.049	9.147100942592726e-09
2741	4.04291e-11	Na	6	491.341A	-19.05	9.126063194216076e-09
2742	4.84264e-11	Ca	4	410.199A	-19.051	9.105073831318082e-09
2743	6.920180000000001e-13	He	1	2.87051m	-19.051	9.105073831318082e-09
2744	2.34982e-12	Fe	5	8453.62A	-19.052	9.084132742615084e-09
2745	1.1458899999999999e-12	He	1	1.73353m	-19.053	9.06323981707959e-09
2746	2.8149900000000003e-12	He	1	7056.67A	-19.054000000000002	9.042394943939388e-09
2747	1.8248900000000002e-13	He	1	10.8853m	-19.055	9.021598012677111e-09
2748	4.60551e-11	Mg	7	431.319A	-19.058	8.959493768792038e-09
2749	3.09071e-12	Ca	5	6427.15A	-19.058	8.959493768792038e-09
2750	1.11799e-09	O	7	17.7680A	-19.058	8.959493768792038e-09
2751	1.60472e-13	He	1	12.3788m	-19.059	8.93888750494156e-09
2752	2.4875799999999998e-12	He	1	7985.47A	-19.059	8.93888750494156e-09
2753	2.41307e-11	C	3	823.202A	-19.061	8.897817047514726e-09
2754	8.87321e-11	Cr	9	223.870A	-19.061	8.897817047514726e-09
2755	5.22295e-11	Fe	6	380.330A	-19.061	8.897817047514726e-09
2756	8.3566e-10	N	6	23.7710A	-19.062	8.87735263618682e-09
2757	6.54082e-13	He	1	3.03700m	-19.064	8.836564905800242e-09
2758	5.17048e-11	C	4	384.190A	-19.066	8.79596457801197e-09
2759	1.04152e-11	N	6	1907.26A	-19.066	8.79596457801197e-09
2760	5.4011e-12	Cl	2	3677.86A	-19.067	8.775734420863436e-09
2761	5.31704e-11	O	2	373.600A	-19.069000000000003	8.73541358376568e-09
2762	8.22065e-15	H	1	241.641m	-19.069000000000003	8.73541358376568e-09
2763	1.04134e-11	N	6	1907.58A	-19.07	8.715322690039464e-09
2764	1.6075e-13	He	1	12.3574m	-19.073	8.655326830645293e-09
2765	4.57388e-11	N	4	434.302A	-19.074	8.635420131339843e-09
2766	6.297780000000001e-12	He	1	3154.20A	-19.075	8.61555921617237e-09
2767	1.5918700000000002e-12	Fe	6	1.24787m	-19.075	8.61555921617237e-09
2768	6.37256e-11	Fe	7	311.719A	-19.076	8.595743979842135e-09
2769	2.38089e-12	He	1	8343.28A	-19.077	8.575974317290803e-09
2770	6.68568e-11	N	6	297.120A	-19.078	8.556250123701657e-09
2771	7.11892e-11	N	6	279.038A	-19.078	8.556250123701657e-09
2772	4.390379999999999e-15	H	1	452.454m	-19.079	8.53657129449885e-09
2773	8.90657e-11	O	7	223.032A	-19.08	8.516937725347325e-09
2774	1.26741e-12	He	1	1.56733m	-19.08	8.516937725347325e-09
2775	5.32519e-11	C	5	373.028A	-19.081	8.497349312151714e-09
2776	3.80626e-11	C	5	521.890A	-19.081	8.497349312151714e-09
2777	2.6886299999999996e-10	O	7	73.8832A	-19.082	8.47780595105627e-09
2778	5.89001e-11	Ar	8	337.257A	-19.083	8.45830753844411e-09
2779	2.4977400000000002e-12	He	1	7952.98A	-19.084	8.438853970936448e-09
2780	2.65031e-13	He	1	7.49515m	-19.084	8.438853970936448e-09
2781	2.2932900000000002e-12	He	1	8662.01A	-19.085	8.419445145392478e-09
2782	3.7015e-12	Fe	4	5366.60A	-19.087	8.380761308817708e-09
2783	1.65599e-11	N	1	1199.55A	-19.087	8.380761308817708e-09
2784	3.15928e-13	He	1	6.28765m	-19.087	8.380761308817708e-09
2785	2.10442e-11	C	1	943.939A	-19.088	8.36148609268899e-09
2786	1.61069e-11	C	1	1233.29A	-19.09	8.323068553772093e-09
2787	1.2516e-12	He	1	1.58712m	-19.092	8.284827527412902e-09
2788	3.72077e-13	Fe	2	5.33881m	-19.092	8.284827527412902e-09
2789	5.17636e-12	Fe	5	3837.54A	-19.095	8.227795175873274e-09
2790	3.36466e-13	He	1	5.90385m	-19.096	8.208871772087639e-09
2791	2.4914099999999998e-12	He	1	7973.19A	-19.096	8.208871772087639e-09
2792	1.7839199999999998e-10	N	6	111.353A	-19.097	8.18999189092297e-09
2793	2.62209e-10	O	7	75.7582A	-19.097	8.18999189092297e-09
2794	1.2086299999999999e-12	Fe	2	1.64355m	-19.097	8.18999189092297e-09
2795	6.42468e-11	Fe	4	309.190A	-19.098	8.171155432280086e-09
2796	2.32837e-12	He	1	8531.50A	-19.099	8.152362296289822e-09
2797	1.03155e-11	Fe	5	1925.68A	-19.102999999999998	8.077620989503354e-09
2798	1.34663e-11	C	5	1475.12A	-19.102999999999998	8.077620989503354e-09
2799	2.3910599999999997e-12	He	1	8307.82A	-19.104	8.05904297676187e-09
2800	1.14481e-12	He	1	1.73517m	-19.104	8.05904297676187e-09
2801	1.28147e-11	S	2	1550.13A	-19.109	7.966791874651169e-09
2802	9.1103e-10	O	7	21.8044A	-19.109	7.966791874651169e-09
2803	1.1057600000000001e-12	Si	7	1.79645m	-19.11	7.948468761800513e-09
2804	2.33135e-11	Fe	3	852.057A	-19.11	7.948468761800513e-09
2805	1.60676e-13	He	1	12.3630m	-19.111	7.93018779093992e-09
2806	4.47052e-11	K	3	444.344A	-19.113	7.893751887716555e-09
2807	4.71171e-11	Ne	4	421.598A	-19.114	7.875596762174186e-09
2808	2.38473e-12	He	1	8329.87A	-19.114	7.875596762174186e-09
2809	2.49477e-12	He	1	7962.44A	-19.114	7.875596762174186e-09
2810	1.0581199999999999e-09	N	7	18.7733A	-19.114	7.875596762174186e-09
2811	1.08076e-11	Ca	2	1838.01A	-19.115	7.857483392261921e-09
2812	2.27301e-11	C	5	873.929A	-19.115	7.857483392261921e-09
2813	5.91153e-11	He	1	336.029A	-19.116	7.83941168194435e-09
2814	2.96292e-12	He	1	6704.35A	-19.117	7.821381535407126e-09
2815	9.33711e-12	Si	4	2127.47A	-19.118	7.80339285705627e-09
2816	1.70367e-11	C	1	1165.98A	-19.118	7.80339285705627e-09
2817	2.03371e-11	C	5	976.758A	-19.119	7.785445551517477e-09
2818	3.3447900000000003e-12	Fe	4	5938.93A	-19.12	7.767539523635979e-09
2819	2.56667e-11	K	8	773.940A	-19.121	7.749674678475863e-09
2820	7.251e-12	Fe	2	2739.55A	-19.123	7.714068157666783e-09
2821	5.315449999999999e-13	He	1	3.73712m	-19.123	7.714068157666783e-09
2822	7.191800000000001e-15	H	1	276.210m	-19.124000000000002	7.696326293235654e-09
2823	2.72365e-10	O	7	72.9332A	-19.125	7.678625233960448e-09
2824	1.08556e-12	He	1	1.82988m	-19.125999999999998	7.660964885991849e-09
2825	6.928069999999999e-13	He	1	2.86724m	-19.13	7.59072873774248e-09
2826	1.86238e-11	Si	4	1066.61A	-19.13	7.59072873774248e-09
2827	2.24937e-11	F	7	883.111A	-19.131	7.57327054610534e-09
2828	2.38809e-12	He	1	8318.14A	-19.133	7.538474528662032e-09
2829	4.71114e-14	K	5	42.1649m	-19.133	7.538474528662032e-09
2830	3.85415e-11	C	5	515.405A	-19.133	7.538474528662032e-09
2831	6.26963e-13	He	1	3.16836m	-19.135	7.503838384396643e-09
2832	3.24841e-11	Ca	7	611.514A	-19.135	7.503838384396643e-09
2833	6.21452e-11	Na	4	319.646A	-19.135	7.503838384396643e-09
2834	3.73301e-11	C	2	532.130A	-19.136	7.486580035026696e-09
2835	5.50388e-11	C	5	360.918A	-19.137	7.469361378758768e-09
2836	1.29825e-12	He	1	1.53009m	-19.137999999999998	7.452182324301377e-09
2837	3.82464e-11	K	8	519.381A	-19.139	7.435042780572767e-09
2838	3.084e-13	He	1	6.44113m	-19.139	7.435042780572767e-09
2839	5.58052e-11	N	6	355.961A	-19.139	7.435042780572767e-09
2840	6.3046800000000006e-12	He	1	3150.75A	-19.14	7.417942656700843e-09
2841	6.15562e-11	Ne	3	322.704A	-19.14	7.417942656700843e-09
2842	9.37101e-11	Cr	9	211.978A	-19.143	7.366877898635822e-09
2843	2.47177e-12	Ar	3	8036.52A	-19.143	7.366877898635822e-09
2844	1.7664e-11	C	6	1124.57A	-19.145	7.333030169269349e-09
2845	2.30442e-10	O	7	86.2017A	-19.146	7.3161646678927185e-09
2846	5.11397e-14	He	1	38.8435m	-19.147000000000002	7.299337956092854e-09
2847	1.69804e-11	Al	2	1169.85A	-19.147000000000002	7.299337956092854e-09
2848	1.72555e-11	V	3	1151.20A	-19.148	7.282549944656266e-09
2849	8.82771e-11	Si	9	225.024A	-19.152	7.215783125442462e-09
2850	3.74945e-11	K	3	529.797A	-19.153	7.199187284783686e-09
2851	3.66577e-11	S	2	541.891A	-19.153	7.199187284783686e-09
2852	1.06228e-11	C	5	1869.98A	-19.154	7.182629613499178e-09
2853	7.71714e-11	Fe	7	257.407A	-19.155	7.166110023801872e-09
2854	1.9610400000000003e-12	Fe	5	1.01295m	-19.156	7.149628428106605e-09
2855	1.70613e-12	Fe	6	1.16430m	-19.157	7.133184739029481e-09
2856	9.84432e-12	Fe	4	2017.86A	-19.158	7.116778869387756e-09
2857	6.61028e-12	C	5	3005.09A	-19.158	7.116778869387756e-09
2858	5.88787e-11	Ar	5	337.380A	-19.159000000000002	7.100410732199143e-09
2859	1.97336e-11	Si	7	1006.63A	-19.159000000000002	7.100410732199143e-09
2860	2.84377e-12	He	1	6985.26A	-19.159000000000002	7.100410732199143e-09
2861	2.83229e-11	Ne	4	701.358A	-19.16	7.084080240681466e-09
2862	8.39947e-13	He	1	2.36497m	-19.16	7.084080240681466e-09
2863	1.27914e-12	He	1	1.55295m	-19.160999999999998	7.067787308252025e-09
2864	5.43946e-11	N	4	365.192A	-19.160999999999998	7.067787308252025e-09
2865	2.40095e-11	O	7	827.359A	-19.162	7.051531848527258e-09
2866	7.20797e-13	He	1	2.75590m	-19.164	7.01913300265082e-09
2867	1.89251e-13	He	1	10.4964m	-19.164	7.01913300265082e-09
2868	9.543430000000001e-12	Al	2	2081.48A	-19.164	7.01913300265082e-09
2869	1.98152e-11	O	3	1002.49A	-19.164	7.01913300265082e-09
2870	4.5778e-11	N	4	433.930A	-19.164	7.01913300265082e-09
2871	3.68129e-13	Fe	4	5.39606m	-19.165	7.0029894447237506e-09
2872	7.12078e-11	C	6	278.964A	-19.165	7.0029894447237506e-09
2873	2.43528e-11	C	5	815.695A	-19.167	6.970813630933544e-09
2874	5.30536e-12	Fe	5	3744.23A	-19.169	6.938785651579135e-09
2875	5.53516e-13	Fe	4	3.58878m	-19.169	6.938785651579135e-09
2876	5.31447e-13	He	1	3.73781m	-19.169	6.938785651579135e-09
2877	4.2782799999999996e-13	He	1	4.64309m	-19.169	6.938785651579135e-09
2878	5.37444e-11	O	7	369.610A	-19.172	6.8910193871361436e-09
2879	2.3076200000000002e-12	He	1	8608.19A	-19.172	6.8910193871361436e-09
2880	3.83027e-15	H	1	518.618m	-19.173	6.87517048234822e-09
2881	1.1837299999999998e-12	He	1	1.67812m	-19.174	6.859358029029734e-09
2882	4.3133500000000005e-13	He	1	4.60534m	-19.176	6.827842141649906e-09
2883	3.36525e-13	He	1	5.90281m	-19.177	6.812138540494412e-09
2884	3.6104e-11	Ca	7	550.201A	-19.177	6.812138540494412e-09
2885	4.1216e-11	C	6	481.960A	-19.179000000000002	6.780839606957224e-09
2886	4.857e-11	Fe	6	408.986A	-19.18	6.765244108631756e-09
2887	2.40252e-12	He	1	8268.17A	-19.18	6.765244108631756e-09
2888	5.216239999999999e-13	Fe	4	3.80820m	-19.18	6.765244108631756e-09
2889	3.3369899999999996e-13	He	1	5.95280m	-19.18	6.765244108631756e-09
2890	2.3401e-12	He	1	8488.72A	-19.182000000000002	6.734160635437514e-09
2891	1.76495e-11	Fe	8	1125.49A	-19.183	6.71867249576737e-09
2892	4.83749e-11	Fe	6	410.636A	-19.184	6.70321997782992e-09
2893	1.26594e-12	He	1	1.56915m	-19.184	6.70321997782992e-09
2894	6.36457e-11	N	3	312.110A	-19.186	6.672421479630902e-09
2895	8.07111e-11	Si	7	246.118A	-19.186	6.672421479630902e-09
2896	4.29969e-12	N	5	4619.97A	-19.187	6.657075336078707e-09
2897	8.407350000000001e-13	He	1	2.36275m	-19.189	6.626488853249999e-09
2898	2.6284900000000002e-12	Fe	4	7557.36A	-19.19	6.611248351806944e-09
2899	3.93483e-11	He	1	504.836A	-19.195999999999998	6.52053862380039e-09
2900	5.53712e-11	Ne	4	358.751A	-19.197	6.505541801123055e-09
2901	4.76542e-11	Ne	5	416.846A	-19.198	6.490579470180743e-09
2902	8.38552e-11	O	3	236.890A	-19.199	6.475651551644663e-09
2903	1.07054e-12	He	1	1.85556m	-19.199	6.475651551644663e-09
2904	5.72911e-11	N	6	346.729A	-19.2	6.460757966368532e-09
2905	6.31057e-12	He	1	3147.81A	-19.2	6.460757966368532e-09
2906	1.0624e-11	C	5	1869.77A	-19.202	6.4310734799202346e-09
2907	4.22796e-11	Na	4	469.835A	-19.203	6.4162824213639825e-09
2908	4.35376e-12	Mg	1	4562.60A	-19.203	6.4162824213639825e-09
2909	3.36452e-13	He	1	5.90409m	-19.205	6.386802281483097e-09
2910	6.44402e-11	Fe	7	308.262A	-19.205	6.386802281483097e-09
2911	7.49423e-11	N	6	265.063A	-19.206	6.372113043857697e-09
2912	2.53364e-11	C	5	784.029A	-19.207	6.357457590541331e-09
2913	5.86241e-11	He	1	338.845A	-19.207	6.357457590541331e-09
2914	2.75414e-11	Fe	8	721.257A	-19.207	6.357457590541331e-09
2915	1.04464e-10	N	5	190.155A	-19.208	6.342835843832296e-09
2916	6.919199999999999e-13	He	1	2.87092m	-19.211	6.299172069009387e-09
2917	4.93469e-11	Ca	7	402.547A	-19.212	6.284684375279893e-09
2918	7.96708e-11	P	8	249.332A	-19.212	6.284684375279893e-09
2919	3.5262599999999997e-10	S	9	56.3330A	-19.213	6.270230002321336e-09
2920	1.28844e-10	Mg	5	154.174A	-19.215	6.241420912350751e-09
2921	3.77328e-11	Ar	8	526.450A	-19.215	6.241420912350751e-09
2922	1.7946599999999997e-10	N	6	110.687A	-19.215999999999998	6.227066042595796e-09
2923	9.94132e-11	O	5	199.817A	-19.219	6.184199221478867e-09
2924	4.82557e-11	Fe	6	411.650A	-19.221	6.155785407041176e-09
2925	3.43331e-12	Fe	4	5785.80A	-19.221	6.155785407041176e-09
2926	6.2749099999999996e-12	Si	4	3165.70A	-19.222	6.141627493482906e-09
2927	1.31259e-12	He	1	1.51338m	-19.222	6.141627493482906e-09
2928	4.49769e-11	N	2	441.659A	-19.224	6.113409278367979e-09
2929	7.26393e-11	N	6	273.467A	-19.224	6.113409278367979e-09
2930	1.6921099999999999e-10	N	6	117.394A	-19.224	6.113409278367979e-09
2931	3.10181e-11	Ca	7	640.416A	-19.224	6.113409278367979e-09
2932	2.67079e-13	He	1	7.43766m	-19.225	6.099348827201106e-09
2933	3.3615299999999996e-15	H	1	590.935m	-19.225	6.099348827201106e-09
2934	2.5346e-13	He	1	7.83731m	-19.225	6.099348827201106e-09
2935	2.27875e-11	S	9	871.726A	-19.226	6.085320714174592e-09
2936	2.69591e-11	C	5	736.837A	-19.227	6.071324864912679e-09
2937	1.39493e-11	N	6	1424.05A	-19.227	6.071324864912679e-09
2938	2.84448e-11	Ne	4	698.351A	-19.227	6.071324864912679e-09
2939	8.897739999999999e-14	He	1	22.3253m	-19.227999999999998	6.0573612052108675e-09
2940	2.1549099999999998e-12	Mg	2	9218.25A	-19.229	6.043429661035124e-09
2941	1.62177e-11	C	5	1224.86A	-19.229	6.043429661035124e-09
2942	1.35207e-11	Ti	4	1469.19A	-19.229	6.043429661035124e-09
2943	1.46558e-10	Ne	7	135.540A	-19.229	6.043429661035124e-09
2944	1.32351e-10	O	6	150.090A	-19.230999999999998	6.015662623977281e-09
2945	2.45719e-11	Si	2	808.421A	-19.232	6.001826983877064e-09
2946	5.43397e-11	Fe	10	365.561A	-19.232	6.001826983877064e-09
2947	9.69363e-11	O	7	204.923A	-19.232	6.001826983877064e-09
2948	7.21585e-13	He	1	2.75289m	-19.233	5.988023164866053e-09
2949	2.94029e-12	Fe	4	6755.94A	-19.234	5.974251093757771e-09
2950	5.38931e-11	Ca	5	368.590A	-19.236	5.946801903344786e-09
2951	1.03853e-10	Co	8	191.276A	-19.236	5.946801903344786e-09
2952	2.17527e-11	Fe	8	913.194A	-19.237000000000002	5.933124638507158e-09
2953	1.28886e-12	He	1	1.54124m	-19.237000000000002	5.933124638507158e-09
2954	1.08865e-11	C	5	1824.69A	-19.238	5.919478830505786e-09
2955	1.18265e-12	He	1	1.67966m	-19.238	5.919478830505786e-09
2956	3.87606e-13	He	1	5.12491m	-19.238	5.919478830505786e-09
2957	7.92943e-11	N	6	250.515A	-19.238	5.919478830505786e-09
2958	1.65506e-11	N	1	1200.22A	-19.238	5.919478830505786e-09
2959	9.08043e-11	O	7	218.761A	-19.24	5.892281295783157e-09
2960	6.78103e-13	He	1	2.92942m	-19.241	5.8787294248632756e-09
2961	5.17205e-11	Fe	6	384.073A	-19.242	5.865208722381595e-09
2962	3.48792e-11	S	2	569.521A	-19.246	5.811436165599411e-09
2963	1.1367e-12	He	1	1.74755m	-19.249000000000002	5.771430520430541e-09
2964	4.79666e-11	Fe	6	414.131A	-19.249000000000002	5.771430520430541e-09
2965	2.8746e-11	C	5	691.034A	-19.25	5.7581565985810135e-09
2966	2.42984e-10	O	7	81.7521A	-19.25	5.7581565985810135e-09
2967	4.11446e-11	N	6	482.796A	-19.250999999999998	5.744913205904566e-09
2968	3.12678e-11	Fe	3	635.300A	-19.252	5.731700272185998e-09
2969	2.31936e-12	He	1	8564.64A	-19.253	5.718517727371701e-09
2970	2.91503e-11	C	5	681.450A	-19.254	5.705365501569132e-09
2971	6.315630000000001e-12	He	1	3145.28A	-19.255	5.692243525046548e-09
2972	2.86617e-12	He	1	6930.67A	-19.256	5.67915172823244e-09
2973	2.60462e-11	Mg	8	762.662A	-19.256	5.67915172823244e-09
2974	1.13286e-11	Mg	2	1753.47A	-19.257	5.6660900417154535e-09
2975	8.26852e-11	Ne	4	240.242A	-19.257	5.6660900417154535e-09
2976	2.71233e-11	C	5	732.377A	-19.258	5.653058396243873e-09
2977	5.27966e-12	Si	4	3762.45A	-19.259	5.640056722725116e-09
2978	2.34982e-12	He	1	8453.59A	-19.259	5.640056722725116e-09
2979	2.1164699999999997e-13	He	1	9.38565m	-19.262999999999998	5.588348371883284e-09
2980	1.8214500000000002e-10	N	6	109.059A	-19.265	5.562672243420176e-09
2981	1.33166e-12	He	1	1.49171m	-19.266	5.549878452284285e-09
2982	4.94438e-11	Mg	5	401.758A	-19.266	5.549878452284285e-09
2983	1.34928e-11	C	5	1472.23A	-19.267	5.537114086051429e-09
2984	2.1071e-11	Co	3	942.738A	-19.267	5.537114086051429e-09
2985	3.48036e-13	He	1	5.70759m	-19.267	5.537114086051429e-09
2986	5.56596e-11	Al	7	356.892A	-19.268	5.524379077046254e-09
2987	7.43194e-13	He	1	2.67285m	-19.268	5.524379077046254e-09
2988	6.87283e-12	C	5	2890.29A	-19.268	5.524379077046254e-09
2989	1.2776700000000001e-12	He	1	1.55474m	-19.269000000000002	5.51167335774901e-09
2990	7.60818e-13	Al	6	2.61094m	-19.27	5.4989968607952835e-09
2991	6.030390000000001e-13	He	1	3.29406m	-19.27	5.4989968607952835e-09
2992	3.54103e-11	Si	4	560.980A	-19.27	5.4989968607952835e-09
2993	7.19718e-13	He	1	2.76003m	-19.27	5.4989968607952835e-09
2994	1.21066e-11	C	5	1640.80A	-19.27	5.4989968607952835e-09
2995	2.08678e-11	P	8	951.921A	-19.272000000000002	5.473731265234635e-09
2996	7.75154e-11	N	6	256.265A	-19.273	5.46114203267213e-09
2997	8.36466e-11	N	6	237.481A	-19.274	5.448581754540998e-09
2998	1.14319e-11	Mg	2	1737.63A	-19.275	5.436050364247982e-09
2999	2.65498e-13	He	1	7.48195m	-19.276	5.42354779535281e-09
3000	5.32109e-13	He	1	3.73316m	-19.277	5.411073981568152e-09
3001	1.20315e-11	C	5	1651.04A	-19.278	5.398628856759132e-09
3002	3.02061e-12	Co	3	6576.31A	-19.279	5.386212354942849e-09
3003	2.29901e-11	Na	7	864.044A	-19.281	5.361464957115851e-09
3004	4.69353e-11	S	3	423.230A	-19.281	5.361464957115851e-09
3005	5.83573e-11	He	1	340.394A	-19.283	5.33683126325346e-09
3006	1.52797e-11	C	5	1300.06A	-19.284000000000002	5.324556891958161e-09
3007	3.87665e-13	He	1	5.12413m	-19.285	5.312310750933501e-09
3008	7.4963e-11	C	6	264.990A	-19.285	5.312310750933501e-09
3009	1.21251e-12	He	1	1.63829m	-19.285	5.312310750933501e-09
3010	1.86232e-11	Si	4	1066.65A	-19.285999999999998	5.300092775251618e-09
3011	2.93245e-11	Ar	2	677.401A	-19.288	5.27574106095112e-09
3012	4.57636e-11	N	4	434.067A	-19.29	5.251501232614651e-09
3013	2.3690500000000004e-13	He	1	8.38497m	-19.29	5.251501232614651e-09
3014	8.90224e-11	C	4	223.140A	-19.291	5.23942311494384e-09
3015	7.59518e-11	O	7	261.540A	-19.294	5.203355179918325e-09
3016	2.74613e-11	Ar	2	723.361A	-19.296	5.179447934494843e-09
3017	2.27948e-11	P	5	871.448A	-19.297	5.1675355348110825e-09
3018	4.64714e-11	Mg	7	427.456A	-19.298	5.155650532886357e-09
3019	5.737959999999999e-17	He	2	3.46194c	-19.298	5.155650532886357e-09
3020	4.18663e-11	N	6	474.473A	-19.3	5.131962470406338e-09
3021	1.3243200000000002e-12	He	1	1.49997m	-19.301	5.120159284259379e-09
3022	1.4683500000000002e-10	Ne	7	135.284A	-19.301	5.120159284259379e-09
3023	4.11466e-11	N	6	482.772A	-19.301	5.120159284259379e-09
3024	1.32303e-11	C	5	1501.43A	-19.302	5.1083832446872074e-09
3025	6.32002e-12	He	1	3143.10A	-19.302	5.1083832446872074e-09
3026	1.21135e-11	O	7	1639.86A	-19.304000000000002	5.084912355669388e-09
3027	2.45366e-12	He	1	8095.85A	-19.305	5.073217381783466e-09
3028	1.61217e-13	He	1	12.3215m	-19.305	5.073217381783466e-09
3029	1.29701e-12	He	1	1.53155m	-19.307000000000002	5.049908065229163e-09
3030	1.4475799999999998e-10	N	6	137.225A	-19.308	5.03829359897719e-09
3031	6.24418e-12	Ca	2	3181.27A	-19.31	5.015144742629429e-09
3032	1.48446e-10	N	7	133.816A	-19.312	4.992102245615335e-09
3033	1.42453e-12	Fe	6	1.39446m	-19.313	4.9806207290591584e-09
3034	1.1334100000000001e-10	Fe	10	175.263A	-19.313	4.9806207290591584e-09
3035	4.79101e-11	O	2	414.619A	-19.316	4.94633437712662e-09
3036	2.31567e-11	S	5	857.828A	-19.316	4.94633437712662e-09
3037	4.95335e-11	Fe	6	401.031A	-19.317	4.934958123746904e-09
3038	3.10794e-11	Ca	7	639.151A	-19.317999999999998	4.923608035023941e-09
3039	3.71556e-11	P	5	534.629A	-19.320999999999998	4.889714155716534e-09
3040	1.88132e-11	S	2	1055.88A	-19.322	4.8784681252324144e-09
3041	1.58829e-11	C	1	1250.68A	-19.323	4.867247959900658e-09
3042	1.6069000000000002e-13	He	1	12.3620m	-19.323	4.867247959900658e-09
3043	4.243980000000001e-12	Fe	5	4680.62A	-19.324	4.856053600233065e-09
3044	3.30658e-11	K	2	600.755A	-19.325	4.844884986878295e-09
3045	1.1775599999999998e-13	He	1	16.8692m	-19.325	4.844884986878295e-09
3046	8.00818e-11	P	8	248.052A	-19.326	4.833742060621392e-09
3047	6.3301900000000005e-12	He	1	3138.05A	-19.327	4.822624762383709e-09
3048	5.8732e-11	Ar	8	338.222A	-19.328	4.811533033222479e-09
3049	2.32908e-12	He	1	8528.88A	-19.329	4.800466814330377e-09
3050	7.43982e-13	He	1	2.67002m	-19.33	4.789426047035492e-09
3051	2.8997e-13	He	1	6.85052m	-19.33	4.789426047035492e-09
3052	2.35797e-12	He	1	8424.38A	-19.331	4.778410672800696e-09
3053	4.55774e-11	Si	3	435.840A	-19.331	4.778410672800696e-09
3054	4.73438e-11	C	2	419.579A	-19.332	4.7674206332236115e-09
3055	7.53664e-10	C	6	26.3572A	-19.335	4.734601940427457e-09
3056	6.77228e-11	Fe	7	293.320A	-19.336	4.723712658138884e-09
3057	7.63924e-11	N	6	260.032A	-19.338	4.7020091699234e-09
3058	1.70356e-11	C	5	1166.06A	-19.338	4.7020091699234e-09
3059	8.14785e-12	Si	7	2438.00A	-19.338	4.7020091699234e-09
3060	1.8524799999999996e-10	N	6	107.232A	-19.339000000000002	4.691194848926795e-09
3061	6.32386e-12	He	1	3141.19A	-19.339000000000002	4.691194848926795e-09
3062	3.66618e-11	Ar	2	541.829A	-19.340999999999998	4.669640766473359e-09
3063	7.20699e-13	He	1	2.75628m	-19.342	4.658900890738854e-09
3064	3.36993e-13	He	1	5.89462m	-19.343	4.648185716033092e-09
3065	4.69743e-11	Si	3	422.879A	-19.345	4.626829242595339e-09
3066	2.61381e-11	K	8	759.982A	-19.346	4.616187830633412e-09
3067	2.8839400000000003e-12	He	1	6887.97A	-19.346	4.616187830633412e-09
3068	1.28739e-12	He	1	1.54300m	-19.348	4.594978374124703e-09
3069	3.68891e-11	S	2	538.491A	-19.348	4.594978374124703e-09
3070	1.32291e-11	C	5	1501.57A	-19.348	4.594978374124703e-09
3071	3.59769e-13	He	1	5.52144m	-19.348	4.594978374124703e-09
3072	7.1594e-13	He	1	2.77460m	-19.349	4.584410217127455e-09
3073	1.24647e-10	Ne	7	159.366A	-19.351	4.563346765490371e-09
3074	7.75374e-11	C	6	256.192A	-19.351	4.563346765490371e-09
3075	6.65402e-13	Fe	5	2.98533m	-19.352999999999998	4.542380091622695e-09
3076	2.33909e-11	S	5	849.240A	-19.354	4.531932907318245e-09
3077	5.01435e-12	Al	1	3961.52A	-19.355	4.52150975087093e-09
3078	1.14704e-12	He	1	1.73180m	-19.355	4.52150975087093e-09
3079	1.89865e-11	O	7	1046.24A	-19.355	4.52150975087093e-09
3080	2.29418e-13	He	1	8.65862m	-19.355	4.52150975087093e-09
3081	1.02045e-10	O	7	194.664A	-19.355	4.52150975087093e-09
3082	4.43292e-12	Mg	2	4481.13A	-19.357	4.500735300624689e-09
3083	6.327219999999999e-12	He	1	3139.52A	-19.357	4.500735300624689e-09
3084	1.21143e-12	He	1	1.63975m	-19.359	4.480056300307044e-09
3085	7.08307e-11	O	3	280.450A	-19.36	4.469752456744993e-09
3086	7.78368e-11	O	7	255.207A	-19.36	4.469752456744993e-09
3087	1.66468e-10	Si	5	119.329A	-19.361	4.459472311365482e-09
3088	4.59656e-11	N	2	432.160A	-19.361	4.459472311365482e-09
3089	1.50172e-11	C	5	1322.78A	-19.363	4.438982897262347e-09
3090	2.43067e-11	Ne	4	817.241A	-19.363	4.438982897262347e-09
3091	1.9269799999999997e-10	Ne	8	103.086A	-19.363	4.438982897262347e-09
3092	3.60223e-11	Ca	7	551.449A	-19.364	4.428773519905854e-09
3093	7.60965e-13	He	1	2.61043m	-19.364	4.428773519905854e-09
3094	1.17454e-12	He	1	1.69125m	-19.365	4.418587623465728e-09
3095	5.942869999999999e-10	C	5	33.4257A	-19.366	4.408425153937289e-09
3096	1.07844e-10	O	7	184.196A	-19.367	4.3982860574401704e-09
3097	4.2544399999999994e-13	He	1	4.66912m	-19.368	4.3881702802179275e-09
3098	5.42655e-11	O	2	366.060A	-19.37	4.368008469189869e-09
3099	6.02942e-13	He	1	3.29459m	-19.371	4.357962328488209e-09
3100	5.82092e-11	S	4	341.260A	-19.372	4.347939293268957e-09
3101	5.00288e-11	S	3	397.060A	-19.373	4.337939310391013e-09
3102	1.30391e-12	He	1	1.52345m	-19.373	4.337939310391013e-09
3103	1.84718e-10	N	6	107.539A	-19.373	4.337939310391013e-09
3104	9.40215e-12	Ca	2	2112.76A	-19.374000000000002	4.327962326835465e-09
3105	2.2177e-12	Si	4	8957.25A	-19.374000000000002	4.327962326835465e-09
3106	1.33405e-12	He	1	1.48904m	-19.374000000000002	4.327962326835465e-09
3107	2.4322200000000003e-10	O	7	81.6720A	-19.375	4.318008289705373e-09
3108	8.638690000000001e-13	He	1	2.29948m	-19.375999999999998	4.308077146225388e-09
3109	7.01702e-11	N	3	283.090A	-19.378	4.288283329721034e-09
3110	5.60465e-11	O	7	354.428A	-19.379	4.278420551751855e-09
3111	9.8675e-11	O	7	201.312A	-19.38	4.2685804575425714e-09
3112	1.33058e-12	He	1	1.49292m	-19.381	4.258762994921916e-09
3113	7.91664e-11	Ne	3	250.920A	-19.381	4.258762994921916e-09
3114	5.49014e-11	O	2	361.821A	-19.383	4.2391957563615e-09
3115	2.2981799999999997e-10	O	7	86.4356A	-19.387	4.200330576056819e-09
3116	1.23491e-12	He	1	1.60858m	-19.387	4.200330576056819e-09
3117	2.72593e-11	C	6	728.723A	-19.387999999999998	4.190670083807732e-09
3118	1.8867e-11	S	2	1052.87A	-19.389	4.1810318100742274e-09
3119	4.2550299999999997e-13	He	1	4.66847m	-19.391	4.161821713866957e-09
3120	1.66061e-11	S	10	1196.22A	-19.391	4.161821713866957e-09
3121	2.71974e-11	N	6	730.382A	-19.391	4.161821713866957e-09
3122	6.89109e-11	Fe	7	288.263A	-19.393	4.142699880034363e-09
3123	4.56267e-11	N	2	435.369A	-19.393	4.142699880034363e-09
3124	6.03604e-13	He	1	3.29098m	-19.395	4.123665903047736e-09
3125	2.42845e-11	C	3	817.988A	-19.396	4.1141817346536015e-09
3126	2.36487e-12	He	1	8399.81A	-19.397000000000002	4.10471937924147e-09
3127	2.3372299999999997e-12	He	1	8499.15A	-19.399	4.085859906804766e-09
3128	7.89655e-11	N	6	251.559A	-19.4	4.076462689789149e-09
3129	1.06235e-11	C	5	1869.87A	-19.4	4.076462689789149e-09
3130	5.64016e-11	Mg	5	352.197A	-19.4	4.076462689789149e-09
3131	3.4939800000000004e-12	Fe	4	5685.35A	-19.4	4.076462689789149e-09
3132	3.43351e-13	Cr	9	5.78547m	-19.401	4.0670870857728795e-09
3133	8.39848e-13	He	1	2.36524m	-19.404	4.039089455206573e-09
3134	1.1313799999999999e-10	O	7	175.577A	-19.405	4.029799807244588e-09
3135	4.26056e-11	Ca	9	466.240A	-19.405	4.029799807244588e-09
3136	6.830619999999999e-10	N	6	29.0815A	-19.405	4.029799807244588e-09
3137	6.54179e-13	He	1	3.03655m	-19.405	4.029799807244588e-09
3138	8.11085e-11	C	4	244.912A	-19.406	4.0205315248800605e-09
3139	3.7837599999999996e-14	He	1	52.4992m	-19.407	4.0112845589734125e-09
3140	3.09348e-10	S	8	64.2140A	-19.408	4.002058860498186e-09
3141	3.87592e-13	He	1	5.12509m	-19.408	4.002058860498186e-09
3142	1.76555e-11	N	6	1125.11A	-19.41	3.983671070299583e-09
3143	6.01752e-11	S	4	330.110A	-19.41	3.983671070299583e-09
3144	2.48093e-10	O	7	80.0687A	-19.412	3.96536776432277e-09
3145	2.5671899999999998e-14	Ar	4	77.3783m	-19.412	3.96536776432277e-09
3146	7.87739e-11	N	6	252.171A	-19.413	3.956247671544712e-09
3147	3.76934e-11	C	2	527.001A	-19.413	3.956247671544712e-09
3148	2.22998e-11	F	7	890.789A	-19.416	3.929013054139004e-09
3149	1.0554700000000001e-10	O	7	188.205A	-19.416	3.929013054139004e-09
3150	2.4915e-12	He	1	7972.90A	-19.417	3.919976574874118e-09
3151	6.38533e-11	Fe	7	311.095A	-19.417	3.919976574874118e-09
3152	5.8149900000000004e-12	Na	4	3416.08A	-19.419	3.901965918520791e-09
3153	9.36927e-12	Si	4	2120.17A	-19.419	3.901965918520791e-09
3154	7.61753e-13	He	1	2.60773m	-19.419	3.901965918520791e-09
3155	1.40153e-13	He	1	14.1735m	-19.421	3.884038013616632e-09
3156	4.23025e-13	He	1	4.69581m	-19.421	3.884038013616632e-09
3157	2.73561e-12	Cl	4	7261.43A	-19.421	3.884038013616632e-09
3158	1.8274000000000003e-10	Al	6	108.704A	-19.421	3.884038013616632e-09
3159	1.29554e-12	He	1	1.53329m	-19.421	3.884038013616632e-09
3160	4.82224e-11	Fe	6	411.934A	-19.421	3.884038013616632e-09
3161	4.9229e-11	Fe	6	403.511A	-19.423	3.8661924799532686e-09
3162	3.69494e-13	He	1	5.37613m	-19.424	3.857300483999641e-09
3163	5.4224e-11	Ca	5	366.341A	-19.424	3.857300483999641e-09
3164	2.09081e-11	Si	9	950.083A	-19.425	3.848428939069197e-09
3165	2.64971e-13	He	1	7.49684m	-19.426	3.83957779812592e-09
3166	1.8576600000000001e-13	He	1	10.6933m	-19.426	3.83957779812592e-09
3167	5.60495e-11	O	7	354.409A	-19.429000000000002	3.813146330479531e-09
3168	1.29453e-11	P	2	1534.49A	-19.429000000000002	3.813146330479531e-09
3169	1.5573e-12	He	1	1.27557m	-19.43	3.804376337284184e-09
3170	2.64957e-13	He	1	7.49723m	-19.430999999999997	3.795626514513462e-09
3171	2.89827e-12	He	1	6853.89A	-19.430999999999997	3.795626514513462e-09
3172	8.27624e-11	Ne	4	240.018A	-19.430999999999997	3.795626514513462e-09
3173	1.3209e-11	Na	4	1503.85A	-19.432000000000002	3.786896815776615e-09
3174	1.3224700000000001e-12	He	1	1.50207m	-19.432000000000002	3.786896815776615e-09
3175	3.22005e-11	Ar	2	616.899A	-19.433	3.778187194789773e-09
3176	1.3098e-12	He	1	1.51660m	-19.433	3.778187194789773e-09
3177	3.88133e-13	He	1	5.11796m	-19.433	3.778187194789773e-09
3178	8.16921e-12	N	6	2431.63A	-19.434	3.7694976053752995e-09
3179	2.48981e-11	Si	2	797.830A	-19.437	3.743548566382489e-09
3180	6.01759e-11	He	1	330.106A	-19.439	3.726348523095682e-09
3181	1.46733e-10	Ne	7	135.378A	-19.439	3.726348523095682e-09
3182	3.94894e-12	Fe	4	5030.32A	-19.439	3.726348523095682e-09
3183	1.7502e-11	N	1	1134.98A	-19.44	3.717778159317628e-09
3184	2.43755e-13	He	1	8.14936m	-19.441	3.7092275068293124e-09
3185	1.04147e-11	Ti	2	1907.36A	-19.442	3.700696520295965e-09
3186	3.38762e-11	Fe	8	586.384A	-19.442999999999998	3.692185154487205e-09
3187	1.8900099999999995e-10	N	6	105.102A	-19.442999999999998	3.692185154487205e-09
3188	1.3422e-12	He	1	1.47999m	-19.442999999999998	3.692185154487205e-09
3189	9.50055e-10	N	7	20.9087A	-19.444000000000003	3.6836933642765273e-09
3190	7.44719e-13	He	1	2.66738m	-19.445999999999998	3.666768330662767e-09
3191	6.07457e-11	He	1	327.010A	-19.445999999999998	3.666768330662767e-09
3192	3.37867e-11	Sc	5	587.936A	-19.447	3.6583349975247493e-09
3193	3.12003e-13	Ar	3	6.36676m	-19.447	3.6583349975247493e-09
3194	1.67788e-12	Ca	2	1.18390m	-19.448	3.649921060514713e-09
3195	2.97257e-11	O	5	668.258A	-19.45	3.6331511965417845e-09
3196	5.91604e-11	He	1	335.773A	-19.452	3.6164583830948544e-09
3197	5.734310000000001e-13	He	1	3.46414m	-19.453	3.6081407596253637e-09
3198	7.75301e-13	He	1	2.56216m	-19.453	3.6081407596253637e-09
3199	3.8242e-11	Ar	8	519.441A	-19.453	3.6081407596253637e-09
3200	6.02833e-11	He	1	329.519A	-19.455	3.5915628586979493e-09
3201	1.32298e-11	C	5	1501.50A	-19.455	3.5915628586979493e-09
3202	2.89113e-11	Ne	5	687.083A	-19.457	3.575061126306456e-09
3203	1.0484e-10	Co	8	189.474A	-19.457	3.575061126306456e-09
3204	2.37076e-12	He	1	8378.95A	-19.458	3.5668387138854993e-09
3205	7.43095e-13	He	1	2.67321m	-19.459	3.558635212488307e-09
3206	2.57082e-11	Al	8	772.691A	-19.459	3.558635212488307e-09
3207	3.82547e-11	Mg	6	519.268A	-19.46	3.5504505786207594e-09
3208	1.2513299999999999e-12	He	1	1.58747m	-19.46	3.5504505786207594e-09
3209	6.5416800000000005e-12	S	4	3036.60A	-19.462	3.5341377399979765e-09
3210	6.8955699999999995e-12	Fe	2	2880.76A	-19.462	3.5341377399979765e-09
3211	2.34413e-12	He	1	8474.14A	-19.464000000000002	3.5178998520604477e-09
3212	1.5016e-11	C	5	1322.89A	-19.464000000000002	3.5178998520604477e-09
3213	2.19393e-11	Fe	3	905.428A	-19.464000000000002	3.5178998520604477e-09
3214	5.63714e-11	O	7	352.386A	-19.464000000000002	3.5178998520604477e-09
3215	6.14285e-11	Ne	3	323.375A	-19.464000000000002	3.5178998520604477e-09
3216	8.6122e-13	He	1	2.30655m	-19.465	3.509808906922079e-09
3217	2.81342e-11	Mg	9	706.061A	-19.468	3.485647552355051e-09
3218	1.23383e-12	He	1	1.60999m	-19.469	3.4776307854475512e-09
3219	5.61495e-11	Al	7	353.778A	-19.47	3.469632456592317e-09
3220	1.2033200000000002e-12	He	1	1.65080m	-19.47	3.469632456592317e-09
3221	2.66543e-11	C	5	745.262A	-19.47	3.469632456592317e-09
3222	2.3552e-11	C	6	843.430A	-19.47	3.469632456592317e-09
3223	3.87025e-11	Fe	3	513.260A	-19.471	3.4616525233829474e-09
3224	4.17803e-11	N	6	475.450A	-19.472	3.453690943510659e-09
3225	1.75472e-11	C	1	1132.06A	-19.472	3.453690943510659e-09
3226	1.9743299999999998e-10	O	7	100.614A	-19.473	3.4457476747639778e-09
3227	4.64284e-11	Ne	3	427.852A	-19.474	3.4378226750284257e-09
3228	2.13126e-11	Ar	2	932.054A	-19.475	3.4299159022864716e-09
3229	5.12418e-11	Al	8	387.661A	-19.475	3.4299159022864716e-09
3230	6.31323e-11	Mg	6	314.648A	-19.476	3.422027314617222e-09
3231	1.92835e-12	Fe	5	1.03013m	-19.477	3.414156870196113e-09
3232	6.661619999999999e-14	He	1	29.8192m	-19.477999999999998	3.4063045272948893e-09
3233	5.98357e-11	N	6	331.983A	-19.479	3.398470244281154e-09
3234	1.2526799999999999e-12	He	1	1.58576m	-19.480999999999998	3.3828556918654363e-09
3235	4.4627599999999995e-12	Cr	9	4451.16A	-19.483	3.3673128818012843e-09
3236	9.64396e-12	Cr	2	2059.78A	-19.484	3.3595682770836374e-09
3237	5.964649999999999e-13	He	1	3.33037m	-19.485	3.3518414844625884e-09
3238	4.31827e-11	Cl	7	460.009A	-19.485	3.3518414844625884e-09
3239	3.76312e-11	N	6	527.872A	-19.485	3.3518414844625884e-09
3240	1.765e-11	V	3	1125.46A	-19.486	3.3441324629713973e-09
3241	1.88565e-14	Fe	3	105.345m	-19.486	3.3441324629713973e-09
3242	1.31487e-12	He	1	1.51076m	-19.487000000000002	3.336441171737626e-09
3243	2.6394299999999998e-12	He	1	7526.05A	-19.487000000000002	3.336441171737626e-09
3244	1.7605e-11	N	6	1128.34A	-19.487000000000002	3.336441171737626e-09
3245	4.54222e-13	He	1	4.37329m	-19.488	3.328767569982842e-09
3246	1.50167e-11	C	5	1322.83A	-19.488	3.328767569982842e-09
3247	1.30244e-12	He	1	1.52517m	-19.489	3.321111617022318e-09
3248	5.79528e-11	Ca	4	342.770A	-19.49	3.313473272265007e-09
3249	1.0378299999999998e-10	O	7	191.403A	-19.49	3.313473272265007e-09
3250	4.99333e-11	S	3	397.820A	-19.491	3.3058524952131133e-09
3251	4.47246e-11	Ne	2	444.150A	-19.492	3.298249245462061e-09
3252	1.9157400000000003e-10	N	6	103.691A	-19.493	3.2906634827002042e-09
3253	4.5428100000000003e-13	He	1	4.37272m	-19.493	3.2906634827002042e-09
3254	3.7764299999999996e-13	He	1	5.26011m	-19.495	3.2755442573606077e-09
3255	6.55742e-12	S	4	3029.31A	-19.495	3.2755442573606077e-09
3256	1.51925e-11	P	9	1307.52A	-19.495	3.2755442573606077e-09
3257	1.11974e-11	P	2	1774.02A	-19.495	3.2755442573606077e-09
3258	2.51093e-10	O	7	79.1120A	-19.495	3.2755442573606077e-09
3259	1.7523e-11	Al	6	1133.62A	-19.496	3.2680107146222934e-09
3260	1.63772e-11	S	10	1212.93A	-19.497	3.260494498551441e-09
3261	7.32762e-11	C	3	271.090A	-19.499000000000002	3.245513887102937e-09
3262	1.6714500000000002e-13	Co	3	11.8845m	-19.500999999999998	3.23060210531191e-09
3263	1.6697900000000002e-10	Si	5	118.964A	-19.503	3.215758836934705e-09
3264	7.7609e-13	He	1	2.55956m	-19.504	3.208362796847686e-09
3265	2.99031e-11	Ti	4	664.295A	-19.507	3.1862765827061085e-09
3266	1.34909e-12	He	1	1.47243m	-19.507	3.1862765827061085e-09
3267	5.31265e-11	Si	7	373.909A	-19.509	3.171636971605979e-09
3268	2.14884e-12	Mg	2	9244.27A	-19.509	3.171636971605979e-09
3269	2.91001e-12	He	1	6826.26A	-19.51	3.164342408993246e-09
3270	6.54743e-13	He	1	3.03393m	-19.511	3.1570646234089906e-09
3271	3.56143e-11	Ca	10	557.766A	-19.511	3.1570646234089906e-09
3272	1.5792300000000001e-13	He	1	12.5785m	-19.511	3.1570646234089906e-09
3273	1.12613e-11	Al	2	1763.95A	-19.511	3.1570646234089906e-09
3274	4.432719999999999e-12	Mg	2	4481.32A	-19.512	3.149803576267067e-09
3275	5.733720000000001e-13	He	1	3.46450m	-19.512999999999998	3.1425592290701754e-09
3276	2.2560100000000001e-13	He	1	8.80514m	-19.512999999999998	3.1425592290701754e-09
3277	2.37583e-12	He	1	8361.07A	-19.514	3.1353315434094594e-09
3278	2.51595e-10	O	7	78.9542A	-19.514	3.1353315434094594e-09
3279	5.27306e-13	He	1	3.76716m	-19.514	3.1353315434094594e-09
3280	2.71954e-11	N	6	730.435A	-19.515	3.1281204809644734e-09
3281	6.76273e-12	Ti	4	2937.34A	-19.516	3.120926003502908e-09
3282	3.35882e-11	He	1	591.412A	-19.518	3.1065866510400277e-09
3283	5.42967e-11	Fe	5	365.850A	-19.52	3.0923131819171893e-09
3284	2.55488e-13	He	1	7.77509m	-19.522000000000002	3.078105293427891e-09
3285	6.53451e-11	N	6	303.993A	-19.523	3.071025847705562e-09
3286	1.29326e-11	C	5	1536.00A	-19.523	3.071025847705562e-09
3287	2.35001e-12	He	1	8452.91A	-19.524	3.0639626842565418e-09
3288	2.52028e-12	He	1	7881.85A	-19.524	3.0639626842565418e-09
3289	2.2365400000000003e-10	Si	7	88.8178A	-19.525	3.05691576563269e-09
3290	2.41572e-11	N	4	822.299A	-19.526	3.0498850544718953e-09
3291	1.08961e-10	Fe	10	182.307A	-19.527	3.042870513498053e-09
3292	6.92017e-13	He	1	2.87052m	-19.528	3.0358721055207896e-09
3293	2.63988e-11	Fe	8	752.475A	-19.528	3.0358721055207896e-09
3294	1.96736e-10	Si	6	100.970A	-19.529	3.028889793435193e-09
3295	1.14502e-11	Mg	2	1734.85A	-19.529	3.028889793435193e-09
3296	3.1214900000000003e-12	O	1	6363.78A	-19.529	3.028889793435193e-09
3297	6.21654e-11	Fe	7	319.542A	-19.532	3.008039062758856e-09
3298	1.65439e-11	N	1	1200.71A	-19.532	3.008039062758856e-09
3299	4.60669e-11	N	2	431.209A	-19.534000000000002	2.994218378675158e-09
3300	1.31926e-12	He	1	1.50573m	-19.535	2.9873318675028837e-09
3301	3.2063e-12	Co	3	6195.45A	-19.535	2.9873318675028837e-09
3302	7.87035e-13	He	1	2.52396m	-19.535999999999998	2.9804611948667903e-09
3303	7.67115e-13	He	1	2.58950m	-19.537	2.9736063243392317e-09
3304	2.11906e-11	Co	3	937.418A	-19.537	2.9736063243392317e-09
3305	5.06248e-12	Fe	5	3923.86A	-19.539	2.9599438443180166e-09
3306	2.62911e-12	Fe	4	7555.59A	-19.539	2.9599438443180166e-09
3307	3.30449e-11	C	6	601.135A	-19.541	2.9463441376904656e-09
3308	6.54081e-13	He	1	3.03700m	-19.541	2.9463441376904656e-09
3309	1.0723200000000002e-10	O	7	185.247A	-19.541	2.9463441376904656e-09
3310	5.0043800000000005e-12	Fe	5	3969.42A	-19.542	2.939567734216975e-09
3311	4.2597e-13	He	1	4.66334m	-19.543	2.9328069160390103e-09
3312	2.78874e-13	He	1	7.12309m	-19.544	2.926061647311338e-09
3313	1.63337e-11	Mg	7	1216.16A	-19.545	2.9193318922712395e-09
3314	1.0728599999999999e-10	O	7	185.155A	-19.546	2.9126176152382467e-09
3315	8.4822e-11	O	3	234.190A	-19.547	2.905918780613883e-09
3316	4.59358e-11	Cr	9	432.440A	-19.547	2.905918780613883e-09
3317	5.51541e-12	Al	3	3601.63A	-19.547	2.905918780613883e-09
3318	3.28826e-11	Cl	7	604.102A	-19.549	2.8925672966066107e-09
3319	4.03749e-12	Fe	4	4920.01A	-19.549	2.8925672966066107e-09
3320	1.20291e-11	C	5	1651.36A	-19.55	2.8859145764354374e-09
3321	1.47928e-13	He	1	13.4284m	-19.55	2.8859145764354374e-09
3322	3.7063e-11	O	7	535.964A	-19.55	2.8859145764354374e-09
3323	1.60749e-13	He	1	12.3575m	-19.55	2.8859145764354374e-09
3324	1.30833e-12	He	1	1.51831m	-19.551	2.8792771570960883e-09
3325	6.60974e-12	C	5	3005.33A	-19.553	2.866048080229934e-09
3326	4.25846e-11	N	2	466.470A	-19.553	2.866048080229934e-09
3327	5.86472e-11	He	1	338.711A	-19.555	2.8528797854508274e-09
3328	7.11276e-11	N	6	279.279A	-19.555999999999997	2.8463183440223777e-09
3329	5.66419e-10	C	5	35.0703A	-19.555999999999997	2.8463183440223777e-09
3330	1.13468e-11	Mg	2	1750.66A	-19.555999999999997	2.8463183440223777e-09
3331	2.51517e-11	Na	8	789.785A	-19.559	2.8267244263634957e-09
3332	1.32942e-12	He	1	1.49422m	-19.56	2.8202231405916454e-09
3333	3.8454e-13	He	1	5.16577m	-19.56	2.8202231405916454e-09
3334	2.6503000000000003e-13	He	1	7.49518m	-19.561	2.813736807362118e-09
3335	2.38022e-12	He	1	8345.65A	-19.562	2.807265392285045e-09
3336	1.11158e-11	O	7	1787.04A	-19.563	2.8008088610496495e-09
3337	5.738989999999999e-13	He	1	3.46132m	-19.564	2.7943671794240006e-09
3338	2.4031e-11	O	7	826.619A	-19.565	2.7879403132549658e-09
3339	7.60866e-13	He	1	2.61077m	-19.565	2.7879403132549658e-09
3340	8.90128e-14	He	1	22.3164m	-19.566	2.7815282284679637e-09
3341	1.35498e-12	He	1	1.46603m	-19.566	2.7815282284679637e-09
3342	3.19644e-11	K	9	621.455A	-19.566	2.7815282284679637e-09
3343	1.2257200000000002e-12	He	1	1.62064m	-19.567999999999998	2.7687482671332136e-09
3344	1.26701e-12	He	1	1.56782m	-19.567999999999998	2.7687482671332136e-09
3345	1.2516e-12	He	1	1.58713m	-19.569000000000003	2.762380322827361e-09
3346	3.51877e-11	Ne	7	564.528A	-19.57	2.7560270243870384e-09
3347	1.99133e-11	P	5	997.545A	-19.57	2.7560270243870384e-09
3348	1.32282e-12	He	1	1.50168m	-19.570999999999998	2.7496883381276443e-09
3349	5.91149e-11	He	1	336.031A	-19.570999999999998	2.7496883381276443e-09
3350	3.71304e-11	P	5	534.992A	-19.572	2.743364230442074e-09
3351	3.78696e-11	N	6	524.549A	-19.572	2.743364230442074e-09
3352	2.96219e-11	Ne	3	670.601A	-19.572	2.743364230442074e-09
3353	1.32309e-12	He	1	1.50137m	-19.572	2.743364230442074e-09
3354	3.36466e-13	He	1	5.90386m	-19.573	2.737054667800559e-09
3355	3.29799e-11	N	6	602.320A	-19.577	2.7119611997746472e-09
3356	1.74593e-13	He	1	11.3776m	-19.577	2.7119611997746472e-09
3357	4.2543000000000004e-13	He	1	4.66927m	-19.578	2.7057238620994686e-09
3358	2.35508e-12	He	1	8434.72A	-19.579	2.6995008699028377e-09
3359	6.68205e-13	Fe	4	2.97281m	-19.58	2.693292190191114e-09
3360	7.87823e-13	He	1	2.52144m	-19.582	2.6809176366267787e-09
3361	3.57294e-11	S	2	555.969A	-19.582	2.6809176366267787e-09
3362	2.91973e-12	He	1	6803.52A	-19.583	2.6747516971655604e-09
3363	5.16242e-11	S	3	384.790A	-19.583	2.6747516971655604e-09
3364	4.14755e-12	F	2	4789.45A	-19.584	2.668599938971555e-09
3365	5.22705e-11	Fe	6	380.032A	-19.584	2.668599938971555e-09
3366	7.54643e-11	O	3	263.230A	-19.587	2.6502294262077748e-09
3367	2.3903799999999998e-12	He	1	8310.17A	-19.588	2.6441340676718983e-09
3368	4.76678e-13	He	1	4.16727m	-19.589000000000002	2.638052728071633e-09
3369	1.32645e-12	He	1	1.49756m	-19.59	2.6319853751643433e-09
3370	6.48246e-11	N	6	306.434A	-19.590999999999998	2.625931976781506e-09
3371	2.5620099999999996e-10	O	7	77.5345A	-19.594	2.607855188203399e-09
3372	1.7226e-13	He	1	11.5317m	-19.596	2.5958731820059557e-09
3373	4.76619e-13	He	1	4.16779m	-19.597	2.5899028393625893e-09
3374	2.65213e-13	He	1	7.49001m	-19.597	2.5899028393625893e-09
3375	1.66201e-11	Ti	4	1195.20A	-19.599	2.5780033167156292e-09
3376	2.38405e-12	He	1	8332.23A	-19.599	2.5780033167156292e-09
3377	3.5036900000000003e-13	He	1	5.66958m	-19.601	2.5661584674089483e-09
3378	2.34891e-11	N	6	845.688A	-19.602	2.560256466712686e-09
3379	5.67666e-11	O	7	349.932A	-19.602	2.560256466712686e-09
3380	1.50425e-12	Fe	2	1.32055m	-19.602	2.560256466712686e-09
3381	4.54841e-11	Mg	8	436.734A	-19.605	2.5426317851658443e-09
3382	1.3134e-12	He	1	1.51245m	-19.607	2.530949453284272e-09
3383	5.05071e-12	Ca	2R	3933.00A	-19.61	2.5135265197987977e-09
3384	2.51283e-11	Si	2	790.520A	-19.61	2.5135265197987977e-09
3385	1.94633e-11	C	5	1020.61A	-19.611	2.507745569222934e-09
3386	7.967590000000001e-13	He	1	2.49316m	-19.613	2.496223524943803e-09
3387	1.02876e-11	C	1	1930.90A	-19.615	2.484754419649393e-09
3388	4.34567e-12	Mg	1	4571.10A	-19.616	2.4790396430675635e-09
3389	4.01986e-11	Na	6	494.158A	-19.616	2.4790396430675635e-09
3390	1.75108e-11	N	1	1134.41A	-19.617	2.473338010107141e-09
3391	2.38741e-12	He	1	8320.50A	-19.618	2.467649490538655e-09
3392	1.36005e-12	He	1	1.46057m	-19.619	2.4619740542021002e-09
3393	6.92581e-13	He	1	2.86818m	-19.621	2.450662310931679e-09
3394	3.9042800000000004e-13	He	1	5.08787m	-19.621	2.450662310931679e-09
3395	6.3557e-11	Fe	7	312.546A	-19.622	2.4450259440240553e-09
3396	2.54267e-12	He	1	7812.43A	-19.622	2.4450259440240553e-09
3397	3.29779e-11	N	6	602.356A	-19.622	2.4450259440240553e-09
3398	6.41146e-11	He	1	309.828A	-19.622	2.4450259440240553e-09
3399	4.414869999999999e-12	N	6	4499.44A	-19.623	2.4394025404005914e-09
3400	5.98801e-13	He	1	3.31737m	-19.623	2.4394025404005914e-09
3401	7.84886e-13	He	1	2.53087m	-19.623	2.4394025404005914e-09
3402	4.78362e-11	C	2	415.260A	-19.623	2.4394025404005914e-09
3403	9.44471e-12	Ca	2	2103.24A	-19.625999999999998	2.422609811430642e-09
3404	2.3594700000000002e-12	He	1	8419.02A	-19.625999999999998	2.422609811430642e-09
3405	6.77712e-11	Mg	6	293.110A	-19.627	2.4170379634814884e-09
3406	5.93429e-11	He	1	334.740A	-19.628	2.4114789304270084e-09
3407	5.7842e-12	N	6	3434.26A	-19.628	2.4114789304270084e-09
3408	1.09125e-11	S	1	1820.34A	-19.628	2.4114789304270084e-09
3409	1.50763e-11	P	9	1317.59A	-19.631	2.39487842623601e-09
3410	1.13069e-10	O	6	175.684A	-19.632	2.3893703587029166e-09
3411	5.12763e-16	C	6	3874.00m	-19.632	2.3893703587029166e-09
3412	1.1320600000000001e-10	O	6	175.471A	-19.632	2.3893703587029166e-09
3413	4.19261e-12	C	2	4737.97A	-19.633	2.38387495937363e-09
3414	1.13101e-10	O	6	175.635A	-19.633	2.38387495937363e-09
3415	3.64907e-10	S	9	54.4370A	-19.633	2.38387495937363e-09
3416	1.01949e-12	He	1	1.94847m	-19.635	2.372922048849149e-09
3417	4.54749e-13	He	1	4.36823m	-19.636	2.3674644795827524e-09
3418	6.96974e-11	N	6	285.010A	-19.636	2.3674644795827524e-09
3419	8.399450000000001e-13	He	1	2.36497m	-19.637	2.3620194623773338e-09
3420	2.13842e-12	Fe	4	9289.32A	-19.637	2.3620194623773338e-09
3421	2.5970400000000003e-10	O	7	76.4889A	-19.637999999999998	2.3565869683639914e-09
3422	2.36194e-11	C	1	841.022A	-19.64	2.3457594347695153e-09
3423	2.38843e-11	O	7	831.694A	-19.641	2.3403643377819146e-09
3424	2.61025e-11	Ca	8	761.018A	-19.642	2.3349816491730376e-09
3425	7.20795e-13	He	1	2.75591m	-19.642	2.3349816491730376e-09
3426	8.07729e-11	O	7	245.930A	-19.644000000000002	2.324253383003231e-09
3427	9.96401e-12	C	1	1993.62A	-19.645	2.3189077485621214e-09
3428	2.87786e-14	He	1	69.0251m	-19.645	2.3189077485621214e-09
3429	2.70974e-11	Ca	7	733.077A	-19.645	2.3189077485621214e-09
3430	5.12741e-11	O	7	387.417A	-19.646	2.3135744087390354e-09
3431	1.27875e-12	He	1	1.55343m	-19.649	2.2976478745347084e-09
3432	3.81536e-11	Mg	7	520.645A	-19.649	2.2976478745347084e-09
3433	5.51591e-12	Fe	5	3601.30A	-19.65	2.292363431065045e-09
3434	2.36964e-12	He	1	8382.91A	-19.651	2.287091141478076e-09
3435	2.92788e-12	He	1	6784.58A	-19.652	2.2818309778206665e-09
3436	1.0678399999999999e-13	He	1	18.6025m	-19.653	2.2765829122039706e-09
3437	9.12266e-13	Fe	5	2.17749m	-19.654	2.2713469168032294e-09
3438	3.36524e-13	He	1	5.90283m	-19.654	2.2713469168032294e-09
3439	2.3479e-11	C	5	846.054A	-19.655	2.266122963857735e-09
3440	7.975479999999999e-13	He	1	2.49069m	-19.656	2.260911025670628e-09
3441	1.31779e-12	He	1	1.50741m	-19.656	2.260911025670628e-09
3442	3.8068e-11	Ne	4	521.815A	-19.657	2.2557110746086937e-09
3443	5.83707e-11	He	1	340.316A	-19.657	2.2557110746086937e-09
3444	3.66995e-12	Fe	4	5412.74A	-19.657	2.2557110746086937e-09
3445	4.82e-11	Fe	6	412.126A	-19.658	2.2505230831023275e-09
3446	2.88429e-11	Fe	8	688.711A	-19.658	2.2505230831023275e-09
3447	3.68e-11	C	6	539.795A	-19.658	2.2505230831023275e-09
3448	1.24349e-12	He	1	1.59748m	-19.659000000000002	2.2453470236453158e-09
3449	1.82206e-12	He	1	1.09022m	-19.659000000000002	2.2453470236453158e-09
3450	1.90831e-11	O	1	1040.94A	-19.660999999999998	2.235030591170698e-09
3451	1.2659299999999998e-12	He	1	1.56915m	-19.660999999999998	2.235030591170698e-09
3452	7.75203e-13	He	1	2.56249m	-19.662	2.2298901634563584e-09
3453	1.1915e-13	He	1	16.6719m	-19.663	2.2247615583976866e-09
3454	2.36331e-12	He	1	8405.37A	-19.663	2.2247615583976866e-09
3455	8.45975e-12	Fe	2	2348.12A	-19.663	2.2247615583976866e-09
3456	7.84709e-12	Fe	5	2531.44A	-19.663	2.2247615583976866e-09
3457	1.93026e-10	Ne	8	102.911A	-19.665	2.214539707544488e-09
3458	1.36444e-12	He	1	1.45587m	-19.666	2.2094464075547085e-09
3459	4.98681e-11	S	3	398.340A	-19.667	2.2043648218298372e-09
3460	4.63559e-11	N	2	428.521A	-19.667	2.2043648218298372e-09
3461	2.73362e-13	He	1	7.26672m	-19.667	2.2043648218298372e-09
3462	9.03879e-12	Fe	5	2197.69A	-19.668	2.199294923427832e-09
3463	7.05464e-11	Ne	3	281.580A	-19.669	2.1942366854685594e-09
3464	5.86239e-11	He	1	338.846A	-19.671	2.1841550836668677e-09
3465	4.56942e-11	Mg	7	434.726A	-19.671	2.1841550836668677e-09
3466	2.30689e-13	Cl	6	8.61092m	-19.671	2.1841550836668677e-09
3467	4.56539e-11	N	2	435.110A	-19.674	2.1691194658297333e-09
3468	3.706e-11	O	7	536.008A	-19.675	2.1641306294970615e-09
3469	3.9549499999999997e-13	He	1	5.02268m	-19.675	2.1641306294970615e-09
3470	1.83994e-13	He	1	10.7963m	-19.676	2.1591532671695726e-09
3471	8.9941e-12	Ca	2	2208.61A	-19.678	2.1492328590328294e-09
3472	1.3739600000000001e-12	He	1	1.44578m	-19.679000000000002	2.1442897606265765e-09
3473	4.94449e-13	He	1	4.01749m	-19.679000000000002	2.1442897606265765e-09
3474	2.20272e-12	Si	4	9018.14A	-19.679000000000002	2.1442897606265765e-09
3475	8.88576e-11	O	7	223.554A	-19.679000000000002	2.1442897606265765e-09
3476	3.32813e-11	Na	5	596.865A	-19.679000000000002	2.1442897606265765e-09
3477	6.01552e-11	He	1	330.220A	-19.68	2.139358031031194e-09
3478	8.40509e-13	He	1	2.36338m	-19.68	2.139358031031194e-09
3479	9.59346e-12	N	6	2070.63A	-19.68	2.139358031031194e-09
3480	2.36667e-12	He	1	8393.42A	-19.680999999999997	2.134437644099126e-09
3481	4.01509e-13	He	1	4.94745m	-19.680999999999997	2.134437644099126e-09
3482	3.36452e-13	He	1	5.90410m	-19.682000000000002	2.1295285737429346e-09
3483	5.52788e-11	N	6	359.350A	-19.682000000000002	2.1295285737429346e-09
3484	4.41464e-12	Co	3	4499.67A	-19.683	2.1246307939352885e-09
3485	7.48807e-11	N	6	265.281A	-19.683	2.1246307939352885e-09
3486	2.61946e-13	He	1	7.58341m	-19.683	2.1246307939352885e-09
3487	8.04909e-13	He	1	2.46791m	-19.684	2.1197442787085936e-09
3488	1.50087e-12	Fe	6	1.32353m	-19.684	2.1197442787085936e-09
3489	1.32795e-12	He	1	1.49587m	-19.685	2.114869002155067e-09
3490	5.11687e-11	Ne	4	388.215A	-19.687	2.1051520617339604e-09
3491	2.55272e-11	N	5	778.169A	-19.687	2.1051520617339604e-09
3492	3.52094e-10	S	9	56.4180A	-19.688	2.1003103463481633e-09
3493	6.91919e-13	He	1	2.87092m	-19.688	2.1003103463481633e-09
3494	1.3746e-12	He	1	1.44510m	-19.689	2.0954797665987254e-09
3495	9.93143e-11	Ar	8	200.016A	-19.689	2.0954797665987254e-09
3496	5.91138e-11	He	1	336.038A	-19.69	2.0906602968744116e-09
3497	1.70898e-11	C	1	1162.36A	-19.691	2.08585191162289e-09
3498	1.62736e-10	N	6	122.066A	-19.692	2.0810545853505463e-09
3499	4.20308e-13	Fe	4	4.72617m	-19.692999999999998	2.0762682926224685e-09
3500	1.32162e-12	He	1	1.50304m	-19.694000000000003	2.071493008062158e-09
3501	9.94741e-11	O	5	199.695A	-19.695	2.066728706351599e-09
3502	1.41201e-10	Ne	7	140.682A	-19.695	2.066728706351599e-09
3503	1.05464e-11	C	5	1883.53A	-19.697	2.0572329504983003e-09
3504	4.9439e-13	He	1	4.01798m	-19.697	2.0572329504983003e-09
3505	6.70666e-11	Fe	6	296.190A	-19.698	2.0525014460100076e-09
3506	1.9914e-12	Mn	10	9975.13A	-19.7	2.0430710584802097e-09
3507	3.81561e-11	K	3	520.611A	-19.701	2.038372125439711e-09
3508	1.36827e-12	He	1	1.45179m	-19.702	2.0336839996453074e-09
3509	1.78632e-11	C	1	1112.03A	-19.702	2.0336839996453074e-09
3510	7.992229999999999e-13	He	1	2.48547m	-19.704	2.024340070428065e-09
3511	5.50353e-11	Ar	3	360.940A	-19.704	2.024340070428065e-09
3512	3.85061e-12	Fe	2	5158.78A	-19.704	2.024340070428065e-09
3513	1.82005e-12	Mg	2	1.09142m	-19.705	2.0196842174646434e-09
3514	7.54799e-11	N	6	263.175A	-19.705	2.0196842174646434e-09
3515	9.53867e-12	N	6	2082.52A	-19.705	2.0196842174646434e-09
3516	1.04321e-11	Ti	2	1904.17A	-19.706	2.0150390726658727e-09
3517	5.1175099999999995e-14	He	1	38.8166m	-19.706	2.0150390726658727e-09
3518	2.35149e-11	N	6	844.759A	-19.707	2.0104046114036743e-09
3519	3.79463e-11	C	2	523.489A	-19.708	2.0057808091066124e-09
3520	3.8838e-11	C	5	511.470A	-19.71	1.9965650834044395e-09
3521	9.67283e-11	O	7	205.363A	-19.71	1.9965650834044395e-09
3522	1.39567e-11	C	6	1423.29A	-19.71	1.9965650834044395e-09
3523	6.3154e-11	Mg	6	314.540A	-19.712	1.9873917001156872e-09
3524	2.5604400000000003e-12	He	1	7758.21A	-19.713	1.9828208260458283e-09
3525	1.3249799999999999e-12	He	1	1.49922m	-19.714000000000002	1.9782604646946054e-09
3526	3.8760500000000004e-13	He	1	5.12492m	-19.715	1.9737105918834524e-09
3527	2.9347799999999997e-12	He	1	6768.64A	-19.715999999999998	1.9691711834893804e-09
3528	9.598319999999999e-12	C	6	2069.58A	-19.718	1.960123663737836e-09
3529	1.21252e-11	O	7	1638.28A	-19.718	1.960123663737836e-09
3530	3.76916e-11	Mg	7	527.026A	-19.719	1.9556155044113304e-09
3531	1.28928e-11	S	2	1540.74A	-19.719	1.9556155044113304e-09
3532	1.37164e-12	He	1	1.44823m	-19.719	1.9556155044113304e-09
3533	4.07025e-11	Fe	3	488.041A	-19.722	1.942153141971691e-09
3534	3.93745e-11	C	6	504.501A	-19.722	1.942153141971691e-09
3535	1.6623299999999998e-12	Ca	2	1.19497m	-19.722	1.942153141971691e-09
3536	3.6731e-11	N	6	540.809A	-19.723	1.937686313698339e-09
3537	3.46064e-11	Ca	10	574.011A	-19.723	1.937686313698339e-09
3538	3.99887e-13	He	1	4.96751m	-19.723	1.937686313698339e-09
3539	8.13788e-12	Mg	7	2440.99A	-19.723	1.937686313698339e-09
3540	7.213600000000001e-13	He	1	2.75375m	-19.724	1.9332297588449156e-09
3541	3.6733e-11	N	6	540.780A	-19.724	1.9332297588449156e-09
3542	4.77145e-13	He	1	4.16319m	-19.725	1.9287834537832262e-09
3543	1.28847e-12	He	1	1.54171m	-19.725	1.9287834537832262e-09
3544	8.056970000000001e-13	He	1	2.46550m	-19.725	1.9287834537832262e-09
3545	4.54208e-13	He	1	4.37342m	-19.726	1.92434737493942e-09
3546	5.62515e-14	Fe	5	35.3136m	-19.726	1.92434737493942e-09
3547	4.81093e-11	Fe	6	412.903A	-19.727	1.9199214987938166e-09
3548	2.84537e-11	Ne	4	698.133A	-19.727999999999998	1.9155058018808934e-09
3549	4.11427e-11	N	6	482.819A	-19.727999999999998	1.9155058018808934e-09
3550	2.80889e-17	N	5	7.07200c	-19.729	1.911100260789033e-09
3551	3.20155e-11	O	7	620.463A	-19.73	1.9067048521605113e-09
3552	1.04528e-11	Fe	4	1900.39A	-19.730999999999998	1.9023195526913243e-09
3553	5.17807e-11	O	7	383.627A	-19.730999999999998	1.9023195526913243e-09
3554	6.49909e-11	N	3	305.650A	-19.730999999999998	1.9023195526913243e-09
3555	3.85799e-11	Mg	6	514.892A	-19.730999999999998	1.9023195526913243e-09
3556	4.49337e-11	O	7	442.084A	-19.730999999999998	1.9023195526913243e-09
3557	2.8025900000000004e-13	He	1	7.08790m	-19.732	1.8979443391310204e-09
3558	4.3086e-11	Cl	7	461.042A	-19.732	1.8979443391310204e-09
3559	2.60853e-11	C	5	761.520A	-19.732	1.8979443391310204e-09
3560	2.51565e-12	Mg	2	7896.37A	-19.732	1.8979443391310204e-09
3561	6.4994e-13	He	1	3.05635m	-19.732	1.8979443391310204e-09
3562	1.91046e-12	N	1	1.03977m	-19.733	1.8935791882826675e-09
3563	2.98404e-11	Ti	4	665.690A	-19.734	1.8892240770026707e-09
3564	1.31527e-11	C	5	1510.29A	-19.734	1.8892240770026707e-09
3565	1.08905e-11	S	2	1824.02A	-19.735	1.884878982200679e-09
3566	1.2112e-13	He	1	16.4006m	-19.736	1.8805438808394015e-09
3567	5.44084e-11	Ar	3	365.099A	-19.736	1.8805438808394015e-09
3568	2.35397e-11	N	6	843.872A	-19.737000000000002	1.8762187499345774e-09
3569	1.1410700000000001e-12	Co	3	1.74087m	-19.737000000000002	1.8762187499345774e-09
3570	5.87373e-11	He	1	338.191A	-19.738	1.8719035665548094e-09
3571	6.53264e-12	C	5	3040.80A	-19.739	1.8675983078213934e-09
3572	7.3848e-11	Mg	6	268.991A	-19.739	1.8675983078213934e-09
3573	1.17749e-11	C	5	1687.01A	-19.739	1.8675983078213934e-09
3574	7.06072e-11	N	6	281.338A	-19.739	1.8675983078213934e-09
3575	5.13109e-11	Ne	4	387.139A	-19.741	1.859017473041964e-09
3576	1.0845399999999999e-10	Co	8	183.160A	-19.743	1.850476063617122e-09
3577	1.25782e-12	He	1	1.57927m	-19.744	1.8462200867729046e-09
3578	2.0040200000000002e-10	N	7	99.1229A	-19.744	1.8462200867729046e-09
3579	1.78228e-11	C	1	1114.55A	-19.745	1.841973898403802e-09
3580	1.2776700000000001e-12	He	1	1.55474m	-19.746	1.8377374759969602e-09
3581	8.26866e-11	Ne	4	240.238A	-19.746	1.8377374759969602e-09
3582	5.83572e-11	He	1	340.394A	-19.746	1.8377374759969602e-09
3583	7.43192e-13	He	1	2.67286m	-19.746	1.8377374759969602e-09
3584	1.472e-10	Li	3	134.949A	-19.746	1.8377374759969602e-09
3585	4.1017e-11	C	3	484.299A	-19.747	1.8335107970912602e-09
3586	4.06733e-11	Fe	3	488.391A	-19.747	1.8335107970912602e-09
3587	4.10049e-13	He	1	4.84441m	-19.749000000000002	1.8250865801971465e-09
3588	8.82458e-11	O	7	225.104A	-19.75	1.8208889975443884e-09
3589	3.55233e-13	Fe	5	5.59195m	-19.75	1.8208889975443884e-09
3590	8.11805e-13	He	1	2.44695m	-19.75	1.8208889975443884e-09
3591	5.9703e-14	Cl	2	33.2721m	-19.75	1.8208889975443884e-09
3592	7.74538e-11	N	6	256.468A	-19.750999999999998	1.816701069063831e-09
3593	7.86936e-13	He	1	2.52428m	-19.750999999999998	1.816701069063831e-09
3594	1.9371800000000001e-13	He	1	10.2543m	-19.750999999999998	1.816701069063831e-09
3595	1.1237700000000002e-12	He	1	1.76766m	-19.752	1.81252277255148e-09
3596	1.21087e-11	N	6	1640.51A	-19.752	1.81252277255148e-09
3597	6.0091800000000005e-12	O	7	3305.69A	-19.752	1.81252277255148e-09
3598	3.64774e-11	Ca	7	544.569A	-19.755	1.8000454535492802e-09
3599	1.49396e-11	C	5	1329.65A	-19.756	1.7959054638896089e-09
3600	1.66265e-11	C	5	1194.75A	-19.756	1.7959054638896089e-09
3601	4.98245e-12	Fe	11	3986.88A	-19.757	1.79177499594193e-09
3602	4.03719e-13	He	1	4.92036m	-19.76	1.7794405036292836e-09
3603	8.41715e-12	Fe	2	2360.00A	-19.76	1.7794405036292836e-09
3604	4.6332199999999995e-12	Fe	2	4287.39A	-19.761	1.7753479040393823e-09
3605	7.41919e-12	Al	6	2677.44A	-19.762	1.771264717167323e-09
3606	3.8766399999999997e-13	He	1	5.12414m	-19.762	1.771264717167323e-09
3607	2.10687e-12	Fe	4	9428.44A	-19.764	1.763126495031978e-09
3608	5.08786e-13	He	1	3.90429m	-19.764	1.763126495031978e-09
3609	5.64076e-11	Al	7	352.159A	-19.765	1.7590714166206342e-09
3610	1.28865e-11	S	2	1541.49A	-19.767	1.7509892176124085e-09
3611	7.63211e-11	Ne	8	260.275A	-19.767	1.7509892176124085e-09
3612	1.37433e-10	Mg	5	144.539A	-19.767	1.7509892176124085e-09
3613	9.6753e-14	He	1	20.5311m	-19.767	1.7509892176124085e-09
3614	6.71707e-12	Ti	4	2957.31A	-19.768	1.7469620541644978e-09
3615	3.4508e-12	Fe	4	5756.48A	-19.769000000000002	1.7429441529354932e-09
3616	3.66751e-13	He	1	5.41633m	-19.77	1.7389354926228972e-09
3617	6.88542e-11	C	3	288.500A	-19.77	1.7389354926228972e-09
3618	1.70246e-11	C	1	1166.81A	-19.771	1.7349360519731628e-09
3619	2.78722e-11	C	5	712.699A	-19.772000000000002	1.7309458097816684e-09
3620	2.6536e-13	He	1	7.48586m	-19.774	1.7229928361986029e-09
3621	5.91057e-11	He	1	336.084A	-19.774	1.7229928361986029e-09
3622	6.37972e-11	Mg	7	311.369A	-19.774	1.7229928361986029e-09
3623	3.842969999999999e-12	Fe	2	5169.03A	-19.774	1.7229928361986029e-09
3624	3.93041e-11	N	6	505.404A	-19.774	1.7229928361986029e-09
3625	2.9406700000000002e-12	He	1	6755.09A	-19.775	1.7190300626411574e-09
3626	4.49307e-11	O	7	442.114A	-19.776	1.7150764032099657e-09
3627	3.74109e-11	Fe	3	530.980A	-19.776	1.7150764032099657e-09
3628	4.11446e-11	N	6	482.796A	-19.778	1.7071963429269762e-09
3629	4.07082e-13	He	1	4.87972m	-19.778	1.7071963429269762e-09
3630	8.10957e-13	He	1	2.44951m	-19.78	1.6993524882322177e-09
3631	3.53852e-11	Ne	7	561.378A	-19.78	1.6993524882322177e-09
3632	7.87305e-12	O	7	2523.10A	-19.782	1.6915446727761507e-09
3633	7.39556e-11	C	3	268.600A	-19.784000000000002	1.683772730973487e-09
3634	9.15742e-11	Si	8	216.922A	-19.785	1.6799001611549317e-09
3635	6.894610000000001e-14	He	1	28.8116m	-19.785	1.6799001611549317e-09
3636	6.65632e-11	Ca	3	298.430A	-19.785	1.6799001611549317e-09
3637	7.9233e-11	N	6	250.709A	-19.785	1.6799001611549317e-09
3638	6.46935e-12	N	2	3070.55A	-19.785999999999998	1.676036497999802e-09
3639	7.16662e-11	N	3	277.180A	-19.787	1.6721817210233266e-09
3640	3.80484e-12	Fe	4	5220.83A	-19.789	1.6644987439028095e-09
3641	8.12593e-13	He	1	2.44458m	-19.789	1.6644987439028095e-09
3642	2.30528e-12	Fe	2	8616.95A	-19.79	1.6606705030244018e-09
3643	5.08726e-13	He	1	3.90474m	-19.79	1.6606705030244018e-09
3644	1.4118e-12	He	1	1.40703m	-19.79	1.6606705030244018e-09
3645	3.31931e-11	Cl	7	598.451A	-19.791	1.656851066855673e-09
3646	8.15083e-11	V	8	243.711A	-19.792	1.6530404151463657e-09
3647	3.3081e-11	Mg	6	600.479A	-19.793	1.649238527692798e-09
3648	2.86147e-13	He	1	6.94205m	-19.793	1.649238527692798e-09
3649	9.41515e-11	O	7	210.984A	-19.794	1.6454453843377139e-09
3650	5.866779999999999e-13	Fe	4	3.38592m	-19.795	1.6416609649702583e-09
3651	1.29662e-12	He	1	1.53202m	-19.795	1.6416609649702583e-09
3652	3.8208199999999995e-12	N	1R	5199.00A	-19.796	1.6378852495258298e-09
3653	2.85092e-11	Ne	4	696.774A	-19.797	1.6341182179859346e-09
3654	2.57478e-12	He	1	7715.01A	-19.798	1.6303598503781728e-09
3655	1.35402e-11	Fe	11	1467.07A	-19.799	1.626610126776027e-09
3656	1.8697e-11	Fe	8	1062.44A	-19.799	1.626610126776027e-09
3657	2.7831e-11	N	6	713.752A	-19.799	1.626610126776027e-09
3658	2.8984299999999998e-12	Co	3	6853.53A	-19.799	1.626610126776027e-09
3659	1.09785e-12	Fe	2	1.80939m	-19.8	1.6228690272988488e-09
3660	3.12173e-11	K	9	636.328A	-19.8	1.6228690272988488e-09
3661	5.50919e-11	O	2	360.570A	-19.801	1.6191365321117153e-09
3662	3.5260699999999997e-12	Fe	4	5633.60A	-19.801	1.6191365321117153e-09
3663	5.49903e-12	Al	3	3612.35A	-19.803	1.611697275495757e-09
3664	3.93061e-11	N	6	505.378A	-19.805	1.604292199159177e-09
3665	5.62105e-14	Fe	2	35.3394m	-19.805	1.604292199159177e-09
3666	3.99397e-11	N	6	497.361A	-19.805999999999997	1.6006024294911436e-09
3667	7.34632e-11	Mg	6	270.400A	-19.805999999999997	1.6006024294911436e-09
3668	1.6107899999999998e-13	He	1	12.3321m	-19.805999999999997	1.6006024294911436e-09
3669	1.0746700000000002e-10	Co	8	184.843A	-19.807000000000002	1.5969211460578308e-09
3670	4.65647e-11	N	2	426.599A	-19.807000000000002	1.5969211460578308e-09
3671	6.78759e-12	Fe	2	2926.59A	-19.809	1.5895839598691775e-09
3672	4.94916e-13	He	1	4.01370m	-19.81	1.5859280182127942e-09
3673	5.86233e-11	He	1	338.849A	-19.81	1.5859280182127942e-09
3674	8.17694e-13	He	1	2.42933m	-19.811	1.5822804849888757e-09
3675	2.67158e-13	He	1	7.43549m	-19.812	1.5786413408585775e-09
3676	1.32854e-13	He	1	14.9521m	-19.815	1.5677740503073945e-09
3677	2.547e-11	Na	8	779.917A	-19.815	1.5677740503073945e-09
3678	8.18061e-11	N	6	242.824A	-19.816	1.5641682700510388e-09
3679	6.99391e-11	Al	9	284.025A	-19.816	1.5641682700510388e-09
3680	7.20698e-13	He	1	2.75628m	-19.819000000000003	1.5534006114184823e-09
3681	1.84103e-12	N	6	1.07898m	-19.819000000000003	1.5534006114184823e-09
3682	1.59456e-11	Cl	6	1245.76A	-19.819000000000003	1.5534006114184823e-09
3683	1.5597299999999999e-12	He	1	1.27359m	-19.82	1.5498278891542216e-09
3684	7.437560000000001e-13	He	1	2.67083m	-19.82	1.5498278891542216e-09
3685	2.01867e-13	He	1	9.84035m	-19.82	1.5498278891542216e-09
3686	4.959529999999999e-13	He	1	4.00531m	-19.82	1.5498278891542216e-09
3687	5.12948e-11	Ar	3	387.261A	-19.822	1.5427070768265978e-09
3688	1.26956e-12	He	1	1.56468m	-19.823	1.539158949009397e-09
3689	5.84217e-11	He	1	340.019A	-19.823	1.539158949009397e-09
3690	1.28739e-12	He	1	1.54300m	-19.825	1.5320871560090405e-09
3691	2.86755e-11	Si	9	692.732A	-19.825	1.5320871560090405e-09
3692	1.44804e-12	Fe	2	1.37182m	-19.826	1.5285634533319296e-09
3693	9.71696e-11	Mn	9	204.431A	-19.827	1.5250478549460845e-09
3694	1.09623e-11	S	2	1812.08A	-19.828	1.5215403422121646e-09
3695	2.94573e-12	He	1	6743.47A	-19.829	1.518040896533662e-09
3696	2.62453e-11	Al	8	756.878A	-19.831	1.5110661321707796e-09
3697	5.87275e-13	He	1	3.38248m	-19.832	1.5075907765068813e-09
3698	1.0183700000000001e-10	O	7	195.062A	-19.833	1.5041234139392165e-09
3699	7.966609999999999e-13	He	1	2.49346m	-19.834	1.500664026084149e-09
3700	4.81691e-11	C	2	412.390A	-19.835	1.4972125946003606e-09
3701	4.83177e-11	Si	8	411.122A	-19.836	1.4937691011887185e-09
3702	1.35374e-12	Fe	5	1.46738m	-19.837	1.4903335275921384e-09
3703	3.19541e-11	O	7	621.656A	-19.837	1.4903335275921384e-09
3704	6.87778e-13	He	1	2.88821m	-19.838	1.4869058555955632e-09
3705	5.86191e-11	He	1	338.874A	-19.839000000000002	1.4834860670258178e-09
3706	1.30535e-11	O	7	1521.77A	-19.84	1.4800741437515348e-09
3707	6.93649e-11	Al	9	286.376A	-19.84	1.4800741437515348e-09
3708	3.36854e-13	He	1	5.89704m	-19.84	1.4800741437515348e-09
3709	4.39346e-13	He	1	4.52137m	-19.840999999999998	1.4766700676830253e-09
3710	6.36092e-11	Si	7	312.289A	-19.840999999999998	1.4766700676830253e-09
3711	7.60963e-13	He	1	2.61044m	-19.842	1.4732738207722042e-09
3712	1.48229e-13	Mn	6	13.4012m	-19.842	1.4732738207722042e-09
3713	4.77764e-11	Fe	6	415.780A	-19.842	1.4732738207722042e-09
3714	7.54214e-11	O	7	263.380A	-19.842	1.4732738207722042e-09
3715	5.205189999999999e-13	He	1	3.81628m	-19.843	1.469885385012521e-09
3716	6.40396e-12	Al	7	3101.90A	-19.844	1.4665047424388265e-09
3717	1.53809e-11	C	6	1291.50A	-19.844	1.4665047424388265e-09
3718	3.55637e-11	Ne	3	558.560A	-19.845	1.463131875127302e-09
3719	4.25443e-13	He	1	4.66912m	-19.845	1.463131875127302e-09
3720	3.62582e-11	S	2	547.861A	-19.846	1.4597667651953174e-09
3721	8.08877e-11	N	6	245.581A	-19.846	1.4597667651953174e-09
3722	2.9353700000000002e-12	Fe	4	6767.28A	-19.847	1.4564093948014064e-09
3723	2.9121399999999996e-13	He	1	6.82125m	-19.847	1.4564093948014064e-09
3724	8.18482e-13	He	1	2.42699m	-19.848	1.4530597461451368e-09
3725	5.733579999999999e-13	He	1	3.46458m	-19.852	1.4397380143183728e-09
3726	8.20681e-13	He	1	2.42048m	-19.852	1.4397380143183728e-09
3727	2.21646e-10	O	7	89.6225A	-19.852999999999998	1.4364267087732045e-09
3728	1.13642e-11	C	5	1747.98A	-19.854	1.4331230190194422e-09
3729	1.65695e-11	Mn	2	1198.85A	-19.855	1.429826927541264e-09
3730	1.29791e-11	O	7	1530.50A	-19.855	1.429826927541264e-09
3731	4.40435e-11	N	2	451.019A	-19.855	1.429826927541264e-09
3732	4.766050000000001e-13	He	1	4.16791m	-19.855999999999998	1.4265384168631319e-09
3733	7.50877e-11	N	3	264.550A	-19.855999999999998	1.4265384168631319e-09
3734	7.43602e-11	N	6	267.138A	-19.857	1.423257469549667e-09
3735	5.59582e-11	O	7	354.988A	-19.857	1.423257469549667e-09
3736	2.93738e-11	Mg	7	676.265A	-19.86	1.4134598340447422e-09
3737	4.42056e-11	Fe	6	449.365A	-19.86	1.4134598340447422e-09
3738	1.30352e-12	He	1	1.52391m	-19.861	1.410208966637051e-09
3739	2.23965e-14	He	1	88.6944m	-19.862000000000002	1.4069655760169189e-09
3740	1.02022e-10	O	7	194.707A	-19.863	1.4037296449882229e-09
3741	2.32956e-13	He	1	8.52714m	-19.864	1.4005011563943562e-09
3742	7.35074e-12	C	5	2702.38A	-19.864	1.4005011563943562e-09
3743	7.8982e-14	He	1	25.1506m	-19.864	1.4005011563943562e-09
3744	3.204e-11	O	7	619.988A	-19.865	1.3972800931182163e-09
3745	8.32828e-14	He	1	23.8518m	-19.865	1.3972800931182163e-09
3746	8.227610000000001e-13	He	1	2.41437m	-19.866	1.3940664380820237e-09
3747	4.2550200000000005e-13	He	1	4.66848m	-19.868	1.387661284614797e-09
3748	4.12664e-11	Fe	3	481.371A	-19.868	1.387661284614797e-09
3749	1.46537e-11	O	1	1355.60A	-19.868	1.387661284614797e-09
3750	2.85346e-12	Co	3	6961.53A	-19.869	1.3844697522242653e-09
3751	8.54827e-11	O	3	232.380A	-19.869	1.3844697522242653e-09
3752	2.71954e-11	N	6	730.435A	-19.869	1.3844697522242653e-09
3753	1.39705e-11	C	5	1421.88A	-19.869	1.3844697522242653e-09
3754	1.19527e-12	He	1	1.66193m	-19.87	1.3812855601545403e-09
3755	5.0039e-11	O	7	396.979A	-19.872	1.3749391294872713e-09
3756	2.43704e-13	Fe	4	8.15106m	-19.872	1.3749391294872713e-09
3757	5.13096e-11	Ne	4	387.149A	-19.873	1.3717768572415728e-09
3758	5.00421e-11	O	7	396.955A	-19.873	1.3717768572415728e-09
3759	6.09116e-11	Fe	4	326.120A	-19.874000000000002	1.3686218580202147e-09
3760	3.26685e-11	F	2	608.062A	-19.874000000000002	1.3686218580202147e-09
3761	1.0471e-09	O	8	18.9709A	-19.874000000000002	1.3686218580202147e-09
3762	5.64131e-11	N	6	352.125A	-19.874000000000002	1.3686218580202147e-09
3763	5.204600000000001e-13	He	1	3.81671m	-19.875	1.365474115095717e-09
3764	8.35706e-13	He	1	2.37697m	-19.875	1.365474115095717e-09
3765	1.44146e-11	Na	6	1378.08A	-19.875	1.365474115095717e-09
3766	2.95013e-12	He	1	6733.43A	-19.875	1.365474115095717e-09
3767	1.57574e-11	C	5	1260.64A	-19.875999999999998	1.362333611779049e-09
3768	9.405210000000001e-18	H	1	21.1207c	-19.875999999999998	1.362333611779049e-09
3769	3.64013e-11	Ne	7	545.708A	-19.877	1.3592003314195627e-09
3770	2.58652e-12	He	1	7680.01A	-19.877	1.3592003314195627e-09
3771	1.69364e-11	S	2	1172.88A	-19.88	1.3498436621518193e-09
3772	3.82494e-11	Ar	2	519.340A	-19.88	1.3498436621518193e-09
3773	7.79821e-12	Ti	4	2547.31A	-19.881	1.3467391078793356e-09
3774	8.398469999999999e-13	He	1	2.36525m	-19.881	1.3467391078793356e-09
3775	3.1339e-11	Ar	2	633.858A	-19.883	1.3405514037422564e-09
3776	6.94974e-11	S	5	285.830A	-19.884	1.337468221071059e-09
3777	3.36136e-11	N	6	590.965A	-19.884	1.337468221071059e-09
3778	1.98208e-11	O	3	1002.20A	-19.884	1.337468221071059e-09
3779	6.79771e-11	Fe	7	292.223A	-19.884	1.337468221071059e-09
3780	3.87592e-13	He	1	5.12510m	-19.885	1.3343921295232286e-09
3781	4.88215e-11	Si	3	406.880A	-19.885	1.3343921295232286e-09
3782	2.08764e-13	He	1	9.51527m	-19.885	1.3343921295232286e-09
3783	1.0206999999999999e-10	Mn	9	194.616A	-19.886	1.331323112789645e-09
3784	1.44058e-12	He	1	1.37892m	-19.887999999999998	1.3252062387161142e-09
3785	1.42578e-13	He	1	13.9323m	-19.889	1.3221583489451092e-09
3786	5.26601e-11	S	3	377.220A	-19.89	1.3191174691260535e-09
3787	5.09253e-13	He	1	3.90070m	-19.89	1.3191174691260535e-09
3788	6.44383e-11	Na	5	308.271A	-19.89	1.3191174691260535e-09
3789	1.23916e-11	Sc	3	1603.06A	-19.891	1.3160835831365155e-09
3790	1.0326799999999999e-10	Co	8	192.359A	-19.891	1.3160835831365155e-09
3791	8.86227e-15	Ne	4	224.146m	-19.893	1.3100367283414889e-09
3792	9.61165e-11	O	7	206.671A	-19.893	1.3100367283414889e-09
3793	2.95606e-13	He	1	6.71990m	-19.894000000000002	1.3070237274761888e-09
3794	1.76535e-11	N	6	1125.24A	-19.894000000000002	1.3070237274761888e-09
3795	1.05339e-10	O	7	188.577A	-19.894000000000002	1.3070237274761888e-09
3796	5.83544e-11	He	1	340.411A	-19.894000000000002	1.3070237274761888e-09
3797	1.64813e-11	O	7	1205.27A	-19.895	1.304017656320592e-09
3798	9.33699e-11	C	4	212.750A	-19.896	1.3010184989367876e-09
3799	1.27928e-12	He	1	1.55278m	-19.897000000000002	1.2980262394235516e-09
3800	4.55677e-12	Fe	2	4359.33A	-19.897000000000002	1.2980262394235516e-09
3801	1.29554e-12	He	1	1.53329m	-19.899	1.2920623505866368e-09
3802	3.52837e-11	Ne	7	562.993A	-19.899	1.2920623505866368e-09
3803	2.96029e-12	He	1	6710.31A	-19.899	1.2920623505866368e-09
3804	4.10246e-11	K	3	484.209A	-19.9	1.2890906896430127e-09
3805	8.23549e-13	He	1	2.41206m	-19.901	1.2861258633298893e-09
3806	4.193869999999999e-12	P	2	4736.55A	-19.901	1.2861258633298893e-09
3807	7.13641e-12	Si	8	2783.54A	-19.902	1.2831678559280636e-09
3808	1.67827e-11	Ti	4	1183.63A	-19.902	1.2831678559280636e-09
3809	4.40205e-12	Fe	4	4512.55A	-19.907	1.2684795549419993e-09
3810	5.59244e-11	O	7	355.202A	-19.907	1.2684795549419993e-09
3811	8.048100000000001e-13	He	1	2.46822m	-19.909000000000002	1.2626514207889129e-09
3812	7.615270000000001e-13	He	1	2.60850m	-19.91	1.2597474031067426e-09
3813	2.5512899999999997e-13	Fe	3	7.78604m	-19.91	1.2597474031067426e-09
3814	4.41826e-12	Fe	5	4495.99A	-19.91	1.2597474031067426e-09
3815	2.9539599999999997e-12	He	1	6724.69A	-19.910999999999998	1.2568500644798997e-09
3816	4.1866e-12	C	2	4744.77A	-19.913	1.2510753629819011e-09
3817	4.68338e-11	Cr	9	424.147A	-19.914	1.2481979694938632e-09
3818	8.271530000000001e-13	He	1	2.40155m	-19.914	1.2481979694938632e-09
3819	4.01675e-14	He	1	49.4541m	-19.915	1.2453271938272156e-09
3820	4.695080000000001e-12	Ni	12	4230.90A	-19.915	1.2453271938272156e-09
3821	3.53631e-11	Ne	7	561.728A	-19.916	1.2424630207613706e-09
3822	6.17081e-11	S	4	321.910A	-19.916	1.2424630207613706e-09
3823	7.29436e-11	O	5	272.326A	-19.916	1.2424630207613706e-09
3824	5.35413e-11	O	7	371.012A	-19.917	1.2396054351107786e-09
3825	5.30244e-13	He	1	3.74629m	-19.917	1.2396054351107786e-09
3826	8.17358e-12	C	6	2430.33A	-19.917	1.2396054351107786e-09
3827	8.288299999999999e-13	He	1	2.39669m	-19.919	1.2339099654876688e-09
3828	3.05769e-13	He	1	6.49657m	-19.92	1.2310720513183282e-09
3829	1.75146e-11	N	1	1134.17A	-19.921	1.2282406641704643e-09
3830	1.30941e-12	He	1	1.51706m	-19.921	1.2282406641704643e-09
3831	1.03922e-11	Fe	5	1911.48A	-19.923	1.2225974109267208e-09
3832	7.69333e-11	N	6	258.203A	-19.923	1.2225974109267208e-09
3833	4.08851e-11	Na	6	485.860A	-19.923	1.2225974109267208e-09
3834	4.68125e-13	He	1	4.24341m	-19.926	1.2141811095492093e-09
3835	3.4870699999999996e-12	Al	3	5696.60A	-19.927	1.211388570489381e-09
3836	1.53729e-11	N	6	1292.17A	-19.927	1.211388570489381e-09
3837	2.95732e-12	He	1	6717.05A	-19.929000000000002	1.2058227455828453e-09
3838	3.87994e-13	He	1	5.11978m	-19.929000000000002	1.2058227455828453e-09
3839	2.5651499999999997e-10	N	7	77.4398A	-19.929000000000002	1.2058227455828453e-09
3840	4.898470000000001e-13	He	1	4.05524m	-19.93	1.2030494302266978e-09
3841	2.13823e-11	Al	2	929.014A	-19.93	1.2030494302266978e-09
3842	5.7343e-13	He	1	3.46415m	-19.93	1.2030494302266978e-09
3843	7.75299e-13	He	1	2.56217m	-19.93	1.2030494302266978e-09
3844	2.99438e-13	He	1	6.63391m	-19.930999999999997	1.2002824933188691e-09
3845	1.0097899999999999e-13	Cr	5	19.6719m	-19.934	1.192019806753651e-09
3846	2.21643e-12	Fe	4	8962.37A	-19.934	1.192019806753651e-09
3847	9.54288e-12	N	6	2081.60A	-19.935	1.1892782372758718e-09
3848	3.63739e-11	K	3	546.118A	-19.935	1.1892782372758718e-09
3849	4.29364e-11	N	6	462.648A	-19.936	1.1865429732329075e-09
3850	7.43094e-13	He	1	2.67321m	-19.936	1.1865429732329075e-09
3851	9.92548e-11	Ar	8	200.136A	-19.937	1.1838140001226708e-09
3852	7.16557e-13	He	1	2.77221m	-19.937	1.1838140001226708e-09
3853	1.0713099999999999e-10	O	7	185.423A	-19.937	1.1838140001226708e-09
3854	3.75929e-11	C	2	528.410A	-19.939	1.1783748688586906e-09
3855	2.34019e-11	Fe	8	848.840A	-19.939	1.1783748688586906e-09
3856	5.76747e-11	N	6	344.423A	-19.939	1.1783748688586906e-09
3857	1.81381e-12	Mg	2	1.09518m	-19.94	1.1756646818672054e-09
3858	8.37315e-13	He	1	2.37240m	-19.941	1.172960728132839e-09
3859	9.50163e-14	He	1	20.9064m	-19.942	1.1702629933194788e-09
3860	3.80736e-11	Ne	4	521.738A	-19.945	1.162206959538694e-09
3861	2.14652e-13	He	1	9.25425m	-19.945	1.162206959538694e-09
3862	1.01953e-10	F	6	194.840A	-19.945999999999998	1.1595339577067769e-09
3863	3.65083e-11	Ca	7	544.108A	-19.945999999999998	1.1595339577067769e-09
3864	5.35444e-11	O	7	370.991A	-19.947	1.1568671036084659e-09
3865	2.50585e-12	O	7	7927.22A	-19.947	1.1568671036084659e-09
3866	6.04223e-11	He	1	328.760A	-19.947	1.1568671036084659e-09
3867	6.39591e-11	Fe	7	310.581A	-19.947	1.1568671036084659e-09
3868	8.27941e-13	He	1	2.39926m	-19.948	1.1542063831043754e-09
3869	4.22849e-11	Ne	4	469.777A	-19.948	1.1542063831043754e-09
3870	3.75414e-12	N	6	5291.35A	-19.948	1.1542063831043754e-09
3871	7.60709e-13	He	1	2.61131m	-19.949	1.1515517820876307e-09
3872	3.02801e-13	He	1	6.56023m	-19.95	1.1489032864838103e-09
3873	2.5962400000000003e-12	He	1	7651.24A	-19.952	1.1436245553789517e-09
3874	8.30985e-13	He	1	2.39047m	-19.952	1.1436245553789517e-09
3875	4.78049e-11	Fe	6	415.532A	-19.953	1.1409942918906252e-09
3876	1.19881e-11	C	1	1657.01A	-19.953	1.1409942918906252e-09
3877	5.74135e-11	Ar	3	345.990A	-19.953	1.1409942918906252e-09
3878	6.46453e-14	He	1	30.7284m	-19.954	1.1383700778404428e-09
3879	5.301840000000001e-13	He	1	3.74671m	-19.954	1.1383700778404428e-09
3880	9.1769e-13	Fe	5	2.16461m	-19.954	1.1383700778404428e-09
3881	1.9136e-11	C	6	1038.07A	-19.954	1.1383700778404428e-09
3882	5.83569e-11	He	1	340.396A	-19.956	1.133139742433259e-09
3883	1.5072799999999999e-13	He	1	13.1790m	-19.958	1.1279334382343829e-09
3884	3.77801e-11	O	7	525.791A	-19.96	1.1227510548304322e-09
3885	1.97506e-13	Ne	7	10.0576m	-19.961	1.1201687990611675e-09
3886	1.10633e-10	O	7	179.553A	-19.962	1.1175924823153564e-09
3887	6.64887e-12	Si	1	2987.64A	-19.963	1.1150220909336337e-09
3888	3.73667e-11	N	6	531.609A	-19.963	1.1150220909336337e-09
3889	4.54222e-13	He	1	4.37330m	-19.965	1.1098990297819687e-09
3890	1.05562e-09	N	7	18.8179A	-19.965	1.1098990297819687e-09
3891	4.19718e-11	Fe	3	473.281A	-19.965	1.1098990297819687e-09
3892	4.0948e-11	N	6	485.114A	-19.965999999999998	1.1073463328500662e-09
3893	1.7912e-11	C	1	1109.00A	-19.965999999999998	1.1073463328500662e-09
3894	1.30244e-12	He	1	1.52518m	-19.965999999999998	1.1073463328500662e-09
3895	4.03804e-11	Na	7	491.933A	-19.965999999999998	1.1073463328500662e-09
3896	5.20987e-13	He	1	3.81285m	-19.965999999999998	1.1073463328500662e-09
3897	6.32803e-12	N	6	3139.12A	-19.967	1.1047995069581784e-09
3898	1.2874299999999999e-12	He	1	1.54295m	-19.967	1.1047995069581784e-09
3899	8.26004e-12	Fe	2	2404.89A	-19.969	1.0997234143134606e-09
3900	2.38109e-11	N	6	834.258A	-19.969	1.0997234143134606e-09
3901	8.343479999999999e-13	He	1	2.38084m	-19.97	1.0971941206477016e-09
3902	1.79884e-11	C	1	1104.29A	-19.97	1.0971941206477016e-09
3903	4.5428e-13	He	1	4.37273m	-19.97	1.0971941206477016e-09
3904	8.38103e-13	He	1	2.37017m	-19.971	1.0946706441959393e-09
3905	4.94376e-13	He	1	4.01809m	-19.972	1.092152971578961e-09
3906	9.03839e-12	Ca	2	2197.79A	-19.974	1.0871349844862689e-09
3907	4.6806300000000004e-12	Fe	2	4243.97A	-19.974	1.0871349844862689e-09
3908	1.3144700000000002e-12	He	1	1.51121m	-19.975	1.084634643405678e-09
3909	1.70657e-11	V	3	1164.00A	-19.976	1.082140052950003e-09
3910	9.01572e-14	He	1	22.0331m	-19.976	1.082140052950003e-09
3911	1.53224e-11	N	6	1296.43A	-19.977	1.0796511998931562e-09
3912	1.09642e-10	O	7	181.176A	-19.977999999999998	1.077168071039504e-09
3913	4.84952e-11	Na	4	409.617A	-19.979	1.0746906532237267e-09
3914	8.11707e-13	He	1	2.44725m	-19.979	1.0746906532237267e-09
3915	3.25508e-13	Fe	11	6.10261m	-19.98	1.0722189333108107e-09
3916	1.46297e-12	He	1	1.35781m	-19.98	1.0722189333108107e-09
3917	6.35565e-11	He	1	312.548A	-19.98	1.0722189333108107e-09
3918	1.12859e-11	Al	2	1760.11A	-19.980999999999998	1.0697528981959514e-09
3919	8.35727e-13	He	1	2.37691m	-19.980999999999998	1.0697528981959514e-09
3920	1.24641e-12	He	1	1.59374m	-19.983	1.0648378300917406e-09
3921	5.39678e-11	O	7	368.080A	-19.984	1.062388771043196e-09
3922	8.317729999999999e-13	He	1	2.38821m	-19.984	1.062388771043196e-09
3923	6.06114e-12	Fe	2	3277.35A	-19.985	1.0599453446741662e-09
3924	4.22716e-11	Ne	4	469.924A	-19.985	1.0599453446741662e-09
3925	5.38393e-13	He	1	3.68958m	-19.986	1.057507538029831e-09
3926	2.5218099999999997e-12	Mg	2	7877.05A	-19.986	1.057507538029831e-09
3927	2.55423e-11	N	5	777.707A	-19.987000000000002	1.0550753381851905e-09
3928	5.450419999999999e-14	He	1	36.4457m	-19.987000000000002	1.0550753381851905e-09
3929	7.21443e-11	Al	6	275.343A	-19.988	1.0526487322449723e-09
3930	5.73371e-13	He	1	3.46450m	-19.99	1.047812250644865e-09
3931	6.51146e-11	Al	9	305.069A	-19.993	1.0405991618474732e-09
3932	7.758640000000001e-13	He	1	2.56030m	-19.994	1.0382058501889165e-09
3933	7.22004e-11	Fe	4	275.130A	-19.995	1.0358180429944273e-09
3934	4.64948e-11	C	2	427.241A	-19.998	1.0286875217417303e-09
3935	2.1971999999999997e-13	He	1	9.04082m	-19.999000000000002	1.0263216060951857e-09
3936	2.0788499999999998e-10	Si	6	95.5548A	-20.000999999999998	1.0216060866520788e-09
3937	8.35136e-13	He	1	2.37859m	-20.000999999999998	1.0216060866520788e-09
3938	2.89383e-11	Fe	8	686.442A	-20.000999999999998	1.0216060866520788e-09
3939	3.99398e-11	N	6	497.360A	-20.002	1.0192564578542848e-09
3940	8.92389e-12	Ca	7	2225.99A	-20.002	1.0192564578542848e-09
3941	1.17256e-11	Cr	9	1694.11A	-20.002	1.0192564578542848e-09
3942	7.055139999999999e-12	Na	6	2815.60A	-20.004	1.0145733998186779e-09
3943	4.1843900000000005e-12	C	2	4747.28A	-20.004	1.0145733998186779e-09
3944	1.0122499999999999e-10	O	7	196.241A	-20.007	1.0075891256609173e-09
3945	2.62551e-13	He	1	7.56595m	-20.007	1.0075891256609173e-09
3946	1.2881799999999999e-12	Fe	5	1.54205m	-20.008	1.0052717349788132e-09
3947	9.31945e-12	Ca	2	2131.51A	-20.008	1.0052717349788132e-09
3948	4.84051e-11	C	2	410.379A	-20.009	1.002959674147368e-09
3949	4.905220000000001e-13	He	1	4.04966m	-20.009	1.002959674147368e-09
3950	1.04958e-11	Fe	4	1892.61A	-20.011	9.983514930314149e-10
3951	6.4227300000000004e-12	Al	1	3092.84A	-20.012	9.960553483147812e-10
3952	4.17864e-11	Si	8	475.381A	-20.012999999999998	9.937644845844583e-10
3953	7.870329999999999e-13	He	1	2.52397m	-20.012999999999998	9.937644845844583e-10
3954	2.17105e-11	C	6	914.971A	-20.014	9.91478889694498e-10
3955	3.26754e-11	K	2	607.932A	-20.015	9.89198551526912e-10
3956	1.0474100000000001e-13	He	1	18.9653m	-20.015	9.89198551526912e-10
3957	4.71771e-11	Cr	9	421.061A	-20.016	9.869234579915828e-10
3958	1.6794200000000001e-12	Mg	1	1.18282m	-20.018	9.823889565961181e-10
3959	3.36299e-12	Co	3	5906.78A	-20.02	9.778752893420924e-10
3960	4.2583199999999996e-13	He	1	4.66486m	-20.02	9.778752893420924e-10
3961	1.10124e-11	S	2	1803.82A	-20.02	9.778752893420924e-10
3962	2.60439e-12	He	1	7627.30A	-20.021	9.756262385871007e-10
3963	1.31887e-12	He	1	1.50618m	-20.023	9.71143643199896e-10
3964	1.57624e-13	He	1	12.6024m	-20.023	9.71143643199896e-10
3965	1.12494e-11	Al	2	1765.82A	-20.024	9.689100748014003e-10
3966	5.11549e-11	P	4	388.319A	-20.025	9.666816434676773e-10
3967	1.13886e-11	Ni	2	1744.24A	-20.025	9.666816434676773e-10
3968	7.77809e-11	O	3	255.390A	-20.026	9.644583373837895e-10
3969	1.30833e-12	He	1	1.51831m	-20.028	9.600270538416734e-10
3970	5.38334e-13	He	1	3.68999m	-20.028	9.600270538416734e-10
3971	3.69379e-11	O	7	537.780A	-20.03	9.556161301980225e-10
3972	7.38953e-13	He	1	2.68819m	-20.03	9.556161301980225e-10
3973	2.69632e-11	Cl	6	736.724A	-20.031	9.534182740884334e-10
3974	1.29433e-12	He	1	1.53473m	-20.031	9.534182740884334e-10
3975	4.80807e-11	Fe	6	413.148A	-20.032	9.512254729076159e-10
3976	7.68635e-11	O	7	258.438A	-20.033	9.490377150295642e-10
3977	5.307109999999999e-13	He	1	3.74299m	-20.037	9.40336884959336e-10
3978	4.51782e-11	Ca	3	439.692A	-20.037	9.40336884959336e-10
3979	5.89299e-11	Ar	8	337.086A	-20.038	9.38174170138628e-10
3980	4.56508e-11	O	7	435.139A	-20.038	9.38174170138628e-10
3981	3.86065e-11	Fe	8	514.537A	-20.039	9.360164294239775e-10
3982	1.1079899999999999e-10	S	9	179.283A	-20.039	9.360164294239775e-10
3983	5.29118e-14	He	1	37.5426m	-20.039	9.360164294239775e-10
3984	1.5827000000000002e-13	He	1	12.5510m	-20.039	9.360164294239775e-10
3985	8.416149999999999e-13	He	1	2.36028m	-20.039	9.360164294239775e-10
3986	4.1075e-11	Si	8	483.614A	-20.04	9.338636513752658e-10
3987	3.18138e-10	B	4	62.4397A	-20.04	9.338636513752658e-10
3988	5.68177e-11	Si	9	349.617A	-20.04	9.338636513752658e-10
3989	5.737600000000001e-13	He	1	3.46215m	-20.041	9.317158245786626e-10
3990	7.60865e-13	He	1	2.61077m	-20.043	9.274349792177481e-10
3991	2.86228e-11	Mg	9	694.007A	-20.044	9.253019379568132e-10
3992	8.17595e-13	He	1	2.42962m	-20.044	9.253019379568132e-10
3993	6.84735e-13	Fe	4	2.90104m	-20.045	9.231738025546423e-10
3994	2.2411199999999998e-13	He	1	8.86364m	-20.047	9.189322042199021e-10
3995	2.7772e-12	Co	3	7152.69A	-20.048	9.168187187988008e-10
3996	2.83303e-11	Na	5	701.174A	-20.048	9.168187187988008e-10
3997	1.3290299999999998e-12	He	1	1.49466m	-20.048	9.168187187988008e-10
3998	4.50055e-12	Fe	2	4413.78A	-20.05	9.126063194216075e-10
3999	1.66786e-12	Ni	2	1.19102m	-20.05	9.126063194216075e-10
4000	5.4529e-13	He	1	3.64292m	-20.051	9.105073831318082e-10
4001	2.40658e-11	O	7	825.423A	-20.051	9.105073831318082e-10
4002	1.27992e-12	Fe	5	1.55201m	-20.052	9.084132742615085e-10
4003	3.29779e-11	N	6	602.356A	-20.054000000000002	9.042394943939389e-10
4004	4.25429e-13	He	1	4.66927m	-20.055	9.02159801267711e-10
4005	1.0721799999999999e-10	Cl	9	185.272A	-20.055999999999997	9.00084891302942e-10
4006	2.7934299999999997e-12	Fe	4	7111.12A	-20.057000000000002	8.980147534986513e-10
4007	1.3227e-12	He	1	1.50181m	-20.059	8.93888750494156e-10
4008	3.56164e-12	O	1	5577.34A	-20.059	8.93888750494156e-10
4009	7.70795e-11	Fe	7	257.714A	-20.06	8.918328634182867e-10
4010	7.44321e-11	C	3	266.880A	-20.06	8.918328634182867e-10
4011	1.40711e-12	Fe	5	1.41172m	-20.06	8.918328634182867e-10
4012	6.62377e-14	He	1	29.9896m	-20.061	8.897817047514726e-10
4013	3.66104e-11	S	2	542.591A	-20.061	8.897817047514726e-10
4014	1.7771e-14	He	1	111.780m	-20.062	8.87735263618682e-10
4015	1.0521099999999998e-09	N	7	18.8806A	-20.063	8.85693529169895e-10
4016	1.24153e-16	P	5	1.60000c	-20.064	8.836564905800241e-10
4017	2.24451e-10	N	7	88.5026A	-20.065	8.816241370489011e-10
4018	3.69737e-11	N	6	537.259A	-20.065	8.816241370489011e-10
4019	4.81177e-11	Fe	6	412.831A	-20.066	8.795964578011969e-10
4020	4.76677e-13	He	1	4.16728m	-20.066	8.795964578011969e-10
4021	1.48074e-12	He	1	1.34152m	-20.066	8.795964578011969e-10
4022	7.63012e-11	Ne	8	260.343A	-20.066	8.795964578011969e-10
4023	1.04727e-10	O	7	189.678A	-20.066	8.795964578011969e-10
4024	3.3404499999999997e-13	He	1	5.94664m	-20.067999999999998	8.755550791785275e-10
4025	2.85361e-11	Na	5	696.117A	-20.067999999999998	8.755550791785275e-10
4026	5.80102e-11	O	7	342.431A	-20.067999999999998	8.755550791785275e-10
4027	6.28189e-11	Si	8	316.218A	-20.067999999999998	8.755550791785275e-10
4028	4.41918e-11	Fe	8	449.506A	-20.069000000000003	8.735413583765679e-10
4029	1.90755e-11	N	6	1041.36A	-20.07	8.715322690039463e-10
4030	7.13328e-14	Mn	5	27.8476m	-20.070999999999998	8.695278004086567e-10
4031	2.3427399999999996e-13	He	1	8.47916m	-20.072	8.675279419631988e-10
4032	1.90865e-12	N	1	1.04076m	-20.072	8.675279419631988e-10
4033	7.87597e-13	He	1	2.52216m	-20.073	8.655326830645294e-10
4034	7.64497e-12	Fe	2	2598.37A	-20.073	8.655326830645294e-10
4035	4.76618e-13	He	1	4.16779m	-20.074	8.635420131339843e-10
4036	5.08713e-13	He	1	3.90485m	-20.077	8.575974317290803e-10
4037	1.3260600000000001e-12	He	1	1.49800m	-20.078	8.556250123701658e-10
4038	5.91138e-11	He	1	336.038A	-20.078	8.556250123701658e-10
4039	5.92154e-11	He	1	335.461A	-20.079	8.53657129449885e-10
4040	2.34891e-11	N	6	845.688A	-20.079	8.53657129449885e-10
4041	1.69994e-11	N	1	1168.54A	-20.079	8.53657129449885e-10
4042	1.7572e-11	C	1	1130.46A	-20.081	8.497349312151714e-10
4043	2.09242e-11	O	7	949.352A	-20.081	8.497349312151714e-10
4044	1.90873e-12	N	1	1.04072m	-20.081	8.497349312151714e-10
4045	1.6351300000000002e-13	He	1	12.1486m	-20.082	8.477805951056271e-10
4046	2.27944e-13	He	1	8.71464m	-20.083	8.458307538444109e-10
4047	1.82654e-11	N	6	1087.55A	-20.083	8.458307538444109e-10
4048	1.1289000000000001e-13	He	1	17.5963m	-20.084	8.438853970936448e-10
4049	1.31339e-12	He	1	1.51245m	-20.085	8.419445145392478e-10
4050	2.6112900000000003e-12	He	1	7607.16A	-20.085	8.419445145392478e-10
4051	4.42652e-11	N	2	448.761A	-20.086	8.400080958908607e-10
4052	1.28424e-12	He	1	1.54678m	-20.087	8.380761308817709e-10
4053	5.41344e-13	He	1	3.66947m	-20.087	8.380761308817709e-10
4054	1.2821e-11	S	2	1549.37A	-20.088	8.36148609268899e-10
4055	6.8936100000000006e-12	Si	1	2881.58A	-20.088	8.36148609268899e-10
4056	1.07199e-11	Si	1	1853.05A	-20.088	8.36148609268899e-10
4057	1.30022e-12	He	1	1.52778m	-20.09	8.323068553772093e-10
4058	7.96757e-13	He	1	2.49316m	-20.09	8.323068553772093e-10
4059	5.08292e-13	He	1	3.90808m	-20.09	8.323068553772093e-10
4060	3.2070900000000002e-12	Fe	4	6193.92A	-20.090999999999998	8.303926027297949e-10
4061	8.46683e-13	He	1	2.34615m	-20.092	8.284827527412903e-10
4062	1.3029e-11	O	7	1524.63A	-20.094	8.246762202609812e-10
4063	3.44984e-12	Fe	4	5758.08A	-20.095	8.227795175873274e-10
4064	5.81961e-11	He	1	341.336A	-20.096	8.208871772087639e-10
4065	6.69704e-11	Cl	7	296.615A	-20.096	8.208871772087639e-10
4066	5.4523e-13	He	1	3.64332m	-20.096	8.208871772087639e-10
4067	5.109819999999999e-12	O	7	3887.50A	-20.097	8.18999189092297e-10
4068	5.56741e-11	O	7	356.799A	-20.097	8.18999189092297e-10
4069	8.1043e-12	Fe	2	2451.10A	-20.097	8.18999189092297e-10
4070	3.85825e-11	Mg	6	514.857A	-20.098	8.171155432280086e-10
4071	3.23651e-11	O	7	613.761A	-20.098	8.171155432280086e-10
4072	3.29759e-11	N	6	602.393A	-20.099	8.152362296289821e-10
4073	6.3191e-11	Si	8	314.356A	-20.1	8.133612383312909e-10
4074	8.226620000000001e-13	He	1	2.41466m	-20.101	8.114905593939244e-10
4075	2.31306e-13	He	1	8.58794m	-20.101	8.114905593939244e-10
4076	8.34895e-12	Fe	2	2379.28A	-20.101	8.114905593939244e-10
4077	1.234e-11	C	5	1609.76A	-20.102	8.096241828987155e-10
4078	5.3886e-13	He	1	3.68638m	-20.104	8.059042976761869e-10
4079	2.6663400000000003e-13	Cl	4	7.45009m	-20.104	8.059042976761869e-10
4080	7.26332e-11	N	3	273.490A	-20.105999999999998	8.022015037737562e-10
4081	4.41724e-12	C	6	4497.03A	-20.105999999999998	8.022015037737562e-10
4082	2.4123e-12	Mg	2	8234.64A	-20.107	8.003564915136226e-10
4083	3.21077e-14	He	1	61.8683m	-20.107	8.003564915136226e-10
4084	3.51465e-16	N	7	5651.90m	-20.108	7.985157226639339e-10
4085	5.511779999999999e-13	He	1	3.60400m	-20.11	7.948468761800514e-10
4086	8.613310000000001e-12	O	7	2306.25A	-20.11	7.948468761800514e-10
4087	6.45625e-13	He	1	3.07678m	-20.111	7.93018779093992e-10
4088	1.08772e-11	S	1	1826.24A	-20.111	7.93018779093992e-10
4089	4.10984e-11	Fe	3	483.339A	-20.111	7.93018779093992e-10
4090	4.5461e-13	He	1	4.36956m	-20.113	7.893751887716556e-10
4091	5.07592e-11	O	7	391.347A	-20.113	7.893751887716556e-10
4092	1.75432e-11	C	1	1132.32A	-20.113	7.893751887716556e-10
4093	2.15528e-12	Cl	10	9216.63A	-20.114	7.875596762174186e-10
4094	1.9126e-11	N	6	1038.61A	-20.115	7.857483392261922e-10
4095	3.54522e-11	Al	3	560.317A	-20.117	7.821381535407127e-10
4096	7.56724e-13	He	1	2.62506m	-20.117	7.821381535407127e-10
4097	7.78746e-11	O	7	255.083A	-20.117	7.821381535407127e-10
4098	5.816310000000001e-13	K	6	3.41530m	-20.118	7.803392857056271e-10
4099	4.3187300000000003e-14	He	1	45.9960m	-20.119	7.785445551517477e-10
4100	5.06231e-11	Al	9	392.399A	-20.119	7.785445551517477e-10
4101	5.7873e-12	C	6	3432.42A	-20.122	7.731850921319372e-10
4102	2.16486e-11	N	6	917.587A	-20.123	7.714068157666782e-10
4103	3.68543e-17	C	4	5.39000c	-20.123	7.714068157666782e-10
4104	1.06387e-09	O	7	18.6718A	-20.124000000000002	7.696326293235655e-10
4105	1.1078099999999999e-13	Fe	2	17.9314m	-20.125	7.678625233960448e-10
4106	3.59819e-11	Cl	6	552.068A	-20.125	7.678625233960448e-10
4107	2.71934e-11	N	6	730.489A	-20.125999999999998	7.660964885991849e-10
4108	3.99206e-11	Ar	2	497.599A	-20.125999999999998	7.660964885991849e-10
4109	2.87299e-11	Ca	9	691.421A	-20.125999999999998	7.660964885991849e-10
4110	1.047e-09	N	7	18.9727A	-20.127	7.643345155696387e-10
4111	3.08274e-11	Ar	7	644.376A	-20.127	7.643345155696387e-10
4112	2.43055e-11	Ne	4	817.283A	-20.127	7.643345155696387e-10
4113	1.4321700000000001e-12	He	1	1.38702m	-20.128	7.625765949656067e-10
4114	5.00553e-11	Si	3	396.851A	-20.131	7.57327054610534e-10
4115	2.08997e-11	O	7	950.466A	-20.131	7.57327054610534e-10
4116	7.59622e-14	He	1	26.1504m	-20.132	7.555852507194741e-10
4117	1.00201e-09	N	7	19.8246A	-20.132	7.555852507194741e-10
4118	1.31779e-12	He	1	1.50741m	-20.133	7.538474528662032e-10
4119	7.56683e-13	He	1	2.62520m	-20.133	7.538474528662032e-10
4120	3.45095e-11	Fe	8	575.623A	-20.133	7.538474528662032e-10
4121	1.23367e-11	Sc	3	1610.19A	-20.133	7.538474528662032e-10
4122	3.75756e-11	N	6	528.653A	-20.133	7.538474528662032e-10
4123	3.34013e-13	Ar	7	5.94722m	-20.133	7.538474528662032e-10
4124	1.6858e-13	He	1	11.7834m	-20.136	7.486580035026697e-10
4125	3.77535e-12	Fe	2	5261.62A	-20.136	7.486580035026697e-10
4126	1.04677e-11	Fe	4	1897.70A	-20.137	7.469361378758767e-10
4127	8.51075e-13	He	1	2.33404m	-20.137	7.469361378758767e-10
4128	1.90695e-11	O	1	1041.69A	-20.139	7.435042780572767e-10
4129	6.69384e-11	N	6	296.757A	-20.139	7.435042780572767e-10
4130	7.75202e-13	He	1	2.56249m	-20.14	7.417942656700844e-10
4131	8.08981e-13	Ca	7	2.45549m	-20.142	7.383860306083017e-10
4132	1.5633399999999999e-12	Fe	6	1.27064m	-20.142	7.383860306083017e-10
4133	1.3052799999999999e-12	He	1	1.52185m	-20.144000000000002	7.349934549641896e-10
4134	2.6171700000000002e-12	He	1	7590.04A	-20.144000000000002	7.349934549641896e-10
4135	5.2364e-11	Fe	6	379.353A	-20.144000000000002	7.349934549641896e-10
4136	3.87513e-11	Mg	6	512.614A	-20.144000000000002	7.349934549641896e-10
4137	5.42615e-11	O	7	366.088A	-20.146	7.316164667892719e-10
4138	2.02162e-10	Ne	8	98.2601A	-20.146	7.316164667892719e-10
4139	7.97322e-13	He	1	2.49140m	-20.147000000000002	7.299337956092855e-10
4140	1.19787e-13	He	1	16.5832m	-20.148	7.282549944656266e-10
4141	1.49508e-12	He	1	1.32865m	-20.148	7.282549944656266e-10
4142	6.86566e-11	Fe	7	289.331A	-20.149	7.265800544574468e-10
4143	8.270540000000001e-13	He	1	2.40183m	-20.151	7.232417223465119e-10
4144	1.21226e-13	Co	3	16.3863m	-20.151	7.232417223465119e-10
4145	3.85185e-13	He	1	5.15712m	-20.152	7.215783125442463e-10
4146	5.33603e-11	S	3	372.270A	-20.152	7.215783125442463e-10
4147	4.944479999999999e-13	He	1	4.01750m	-20.157	7.13318473902948e-10
4148	3.42731e-12	Fe	4	5795.93A	-20.157	7.13318473902948e-10
4149	9.59346e-12	N	6	2070.63A	-20.157	7.13318473902948e-10
4150	2.37514e-10	N	7	83.6350A	-20.158	7.116778869387757e-10
4151	8.612370000000001e-13	He	1	2.30650m	-20.158	7.116778869387757e-10
4152	5.51119e-13	He	1	3.60439m	-20.159000000000002	7.100410732199143e-10
4153	1.80954e-11	C	1	1097.76A	-20.159000000000002	7.100410732199143e-10
4154	6.71983e-12	Mn	10	2956.09A	-20.159000000000002	7.100410732199143e-10
4155	8.78543e-11	Cl	7	226.107A	-20.16	7.084080240681465e-10
4156	2.22532e-12	Ca	2	8926.56A	-20.16	7.084080240681465e-10
4157	8.049069999999999e-13	He	1	2.46792m	-20.160999999999998	7.067787308252026e-10
4158	3.86313e-11	Ti	8	514.206A	-20.160999999999998	7.067787308252026e-10
4159	7.35975e-12	Sc	3	2699.07A	-20.162	7.051531848527258e-10
4160	1.32795e-12	He	1	1.49588m	-20.162	7.051531848527258e-10
4161	5.56245e-13	He	1	3.57117m	-20.164	7.01913300265082e-10
4162	3.2417599999999997e-12	Co	3	6127.67A	-20.165	7.002989444723751e-10
4163	1.93341e-11	O	1	1027.43A	-20.165	7.002989444723751e-10
4164	5.22629e-13	He	1	3.80087m	-20.167	6.970813630933545e-10
4165	5.45757e-13	He	1	3.63980m	-20.167	6.970813630933545e-10
4166	1.32162e-12	He	1	1.50304m	-20.171	6.906904827422933e-10
4167	5.20446e-13	He	1	3.81681m	-20.172	6.891019387136144e-10
4168	8.549069999999999e-13	He	1	2.32358m	-20.173	6.875170482348219e-10
4169	4.38412e-14	He	1	45.3100m	-20.173	6.875170482348219e-10
4170	4.94389e-13	He	1	4.01798m	-20.174	6.859358029029733e-10
4171	1.53482e-11	N	6	1294.25A	-20.174	6.859358029029733e-10
4172	2.10993e-11	Si	3	941.475A	-20.175	6.84358194334469e-10
4173	3.77028e-11	Ar	8	526.869A	-20.175	6.84358194334469e-10
4174	3.79592e-11	Fe	3	523.311A	-20.177	6.812138540494412e-10
4175	5.86233e-11	He	1	338.849A	-20.178	6.796471056619331e-10
4176	2.94441e-11	Si	9	674.650A	-20.178	6.796471056619331e-10
4177	4.71296e-11	Al	6	421.486A	-20.18	6.765244108631755e-10
4178	4.06476e-11	Fe	3	488.699A	-20.180999999999997	6.749684478957092e-10
4179	7.1712e-13	He	1	2.77003m	-20.182000000000002	6.734160635437514e-10
4180	5.02296e-11	Mn	9	395.473A	-20.183	6.71867249576737e-10
4181	5.19561e-11	N	7	382.331A	-20.183	6.71867249576737e-10
4182	8.37216e-13	He	1	2.37268m	-20.183	6.71867249576737e-10
4183	2.57382e-12	N	6	7717.90A	-20.183	6.71867249576737e-10
4184	1.72972e-13	He	1	11.4842m	-20.183	6.71867249576737e-10
4185	2.34951e-11	N	6	845.473A	-20.185	6.687802999697561e-10
4186	6.68947e-11	C	4	296.951A	-20.186	6.672421479630902e-10
4187	1.0500600000000001e-10	Mn	9	189.174A	-20.186	6.672421479630902e-10
4188	2.89248e-11	Ne	5	686.763A	-20.186	6.672421479630902e-10
4189	1.31302e-12	He	1	1.51288m	-20.187	6.657075336078708e-10
4190	1.70024e-11	N	1	1168.33A	-20.188	6.641764487677307e-10
4191	8.582690000000001e-13	He	1	2.31448m	-20.189	6.62648885325e-10
4192	1.30968e-12	He	1	1.51675m	-20.19	6.611248351806944e-10
4193	8.30886e-13	He	1	2.39076m	-20.191	6.596042902544574e-10
4194	1.3249799999999999e-12	He	1	1.49923m	-20.191	6.596042902544574e-10
4195	4.91536e-11	Ne	2	404.130A	-20.191	6.596042902544574e-10
4196	3.5038099999999996e-14	He	1	56.6938m	-20.195	6.535570017724356e-10
4197	3.86596e-11	Fe	3	513.830A	-20.197	6.505541801123055e-10
4198	2.6222400000000003e-12	He	1	7575.37A	-20.198	6.490579470180743e-10
4199	7.710609999999999e-13	He	1	2.57625m	-20.199	6.475651551644662e-10
4200	8.41114e-14	He	1	23.6168m	-20.199	6.475651551644662e-10
4201	3.6729e-11	N	6	540.838A	-20.2	6.460757966368531e-10
4202	3.6731e-11	N	6	540.809A	-20.201	6.445898635387936e-10
4203	2.25559e-12	Mg	1	8806.76A	-20.201	6.445898635387936e-10
4204	4.63634e-11	N	2	428.451A	-20.202	6.431073479920235e-10
4205	4.77007e-13	He	1	4.16440m	-20.202	6.431073479920235e-10
4206	4.54208e-13	He	1	4.37343m	-20.203	6.416282421363982e-10
4207	6.35565e-11	He	1	312.548A	-20.204	6.401525381298354e-10
4208	1.2921700000000002e-10	Mg	5	153.729A	-20.204	6.401525381298354e-10
4209	2.77078e-12	Co	3	7169.26A	-20.205	6.386802281483097e-10
4210	9.54378e-12	C	6	2081.40A	-20.205	6.386802281483097e-10
4211	9.56872e-12	N	6	2075.98A	-20.207	6.357457590541332e-10
4212	1.25675e-13	He	1	15.8062m	-20.207	6.357457590541332e-10
4213	1.8313399999999998e-13	He	1	10.8469m	-20.208	6.342835843832296e-10
4214	2.4081599999999997e-12	Ca	2	8248.80A	-20.208	6.342835843832296e-10
4215	6.41276e-11	Fe	7	309.764A	-20.209	6.328247726207443e-10
4216	3.18924e-11	O	7	622.859A	-20.209	6.328247726207443e-10
4217	4.48086e-11	O	7	443.318A	-20.21	6.313693160322076e-10
4218	5.60637e-13	He	1	3.54319m	-20.211	6.299172069009387e-10
4219	8.342489999999999e-13	He	1	2.38112m	-20.211	6.299172069009387e-10
4220	2.15969e-11	Ar	2	919.781A	-20.212	6.284684375279893e-10
4221	2.20845e-11	Ca	7	899.476A	-20.212	6.284684375279893e-10
4222	1.79556e-11	C	1	1106.31A	-20.212	6.284684375279893e-10
4223	3.8321699999999994e-12	Mg	1	5183.60A	-20.213	6.270230002321336e-10
4224	4.61759e-11	N	2	430.191A	-20.214000000000002	6.255808873498067e-10
4225	2.35397e-11	N	6	843.872A	-20.214000000000002	6.255808873498067e-10
4226	1.31984e-12	He	1	1.50507m	-20.214000000000002	6.255808873498067e-10
4227	8.05471e-13	He	1	2.46619m	-20.215	6.24142091235075e-10
4228	5.56186e-13	He	1	3.57155m	-20.215	6.24142091235075e-10
4229	1.4599700000000001e-10	Ne	7	136.061A	-20.215999999999998	6.227066042595796e-10
4230	4.49802e-12	Fe	2	4416.27A	-20.217	6.212744188125063e-10
4231	4.12594e-12	Fe	2	4814.53A	-20.217	6.212744188125063e-10
4232	1.36798e-12	Fe	6	1.45210m	-20.219	6.184199221478867e-10
4233	2.60081e-11	O	7	763.780A	-20.219	6.184199221478867e-10
4234	4.17545e-11	Ar	7	475.744A	-20.22	6.169975957960883e-10
4235	1.76804e-13	He	1	11.2353m	-20.22	6.169975957960883e-10
4236	3.70964e-11	O	3	535.481A	-20.22	6.169975957960883e-10
4237	2.16991e-11	N	6	915.449A	-20.222	6.141627493482906e-10
4238	1.91013e-11	N	6	1039.95A	-20.222	6.141627493482906e-10
4239	5.66299e-11	Na	6	350.777A	-20.223	6.127502142222276e-10
4240	1.5068100000000001e-12	He	1	1.31831m	-20.224	6.11340927836798e-10
4241	2.36089e-10	Mg	9	84.1398A	-20.225	6.099348827201107e-10
4242	5.51645e-13	He	1	3.60095m	-20.225	6.099348827201107e-10
4243	7.49572e-11	Fe	7	265.011A	-20.226	6.085320714174592e-10
4244	1.3135100000000001e-12	He	1	1.51232m	-20.227	6.071324864912679e-10
4245	7.2721e-11	N	6	273.160A	-20.227	6.071324864912679e-10
4246	8.118029999999999e-13	He	1	2.44695m	-20.227	6.071324864912679e-10
4247	4.10282e-11	C	3	484.166A	-20.227999999999998	6.057361205210868e-10
4248	5.73041e-12	N	1	3466.50A	-20.227999999999998	6.057361205210868e-10
4249	5.0565e-11	O	7	392.850A	-20.227999999999998	6.057361205210868e-10
4250	7.86935e-13	He	1	2.52428m	-20.229	6.043429661035124e-10
4251	1.13393e-11	Ni	2	1751.83A	-20.229	6.043429661035124e-10
4252	1.1432e-11	Mg	2	1737.61A	-20.230999999999998	6.01566262397728e-10
4253	5.53666e-11	O	2	358.780A	-20.232	6.001826983877063e-10
4254	4.50963e-11	Ca	5	440.490A	-20.232	6.001826983877063e-10
4255	5.86745e-11	He	1	338.554A	-20.234	5.97425109375777e-10
4256	3.27002e-11	F	2	607.472A	-20.234	5.97425109375777e-10
4257	5.70799e-13	He	1	3.48011m	-20.235	5.960510697534119e-10
4258	1.46056e-11	Ca	2	1360.06A	-20.236	5.946801903344785e-10
4259	1.45645e-11	S	2	1363.90A	-20.236	5.946801903344785e-10
4260	4.47834e-11	K	4	443.567A	-20.237000000000002	5.933124638507158e-10
4261	2.71938e-11	Cl	6	730.476A	-20.237000000000002	5.933124638507158e-10
4262	4.12589e-11	Fe	3	481.459A	-20.238	5.919478830505787e-10
4263	1.8016700000000001e-13	He	1	11.0256m	-20.238	5.919478830505787e-10
4264	6.72652e-12	O	5	2953.15A	-20.238	5.919478830505787e-10
4265	3.77089e-12	K	6	5267.85A	-20.239	5.905864406991861e-10
4266	3.47115e-12	Al	3	5722.73A	-20.239	5.905864406991861e-10
4267	2.48126e-11	O	7	800.581A	-20.239	5.905864406991861e-10
4268	5.34363e-13	He	1	3.71741m	-20.24	5.892281295783156e-10
4269	5.356569999999999e-14	He	1	37.0843m	-20.241	5.878729424863276e-10
4270	5.08785e-13	He	1	3.90430m	-20.241	5.878729424863276e-10
4271	3.68563e-11	S	2	538.970A	-20.243	5.851719116652746e-10
4272	1.3338699999999998e-13	Fe	4	14.8924m	-20.244	5.838260536156083e-10
4273	1.31687e-12	He	1	1.50846m	-20.244	5.838260536156083e-10
4274	7.0757e-11	Mg	7	280.742A	-20.245	5.824832909535603e-10
4275	2.62663e-12	He	1	7562.71A	-20.245	5.824832909535603e-10
4276	1.16108e-12	Mg	1	1.71087m	-20.246	5.81143616559941e-10
4277	1.4336700000000003e-14	He	1	138.557m	-20.247	5.79807023331921e-10
4278	4.46182e-12	Fe	2	4452.10A	-20.247	5.79807023331921e-10
4279	2.16744e-11	N	6	916.494A	-20.247	5.79807023331921e-10
4280	5.644689999999999e-13	He	1	3.51914m	-20.247	5.79807023331921e-10
4281	1.0391199999999998e-09	N	7	19.1166A	-20.249000000000002	5.771430520430541e-10
4282	7.47476e-11	Cl	7	265.754A	-20.250999999999998	5.744913205904566e-10
4283	3.93021e-11	N	6	505.430A	-20.252	5.731700272185997e-10
4284	1.09551e-11	C	5	1813.26A	-20.252	5.731700272185997e-10
4285	4.45611e-11	Fe	3	445.780A	-20.254	5.705365501569132e-10
4286	4.48423e-11	O	7	442.984A	-20.254	5.705365501569132e-10
4287	1.1124100000000001e-12	Fe	6	1.78571m	-20.255	5.692243525046548e-10
4288	2.6367400000000003e-12	Fe	4	7533.72A	-20.256	5.679151728232441e-10
4289	9.45618e-11	Li	2	210.069A	-20.256	5.679151728232441e-10
4290	5.51437e-11	Ar	3	360.231A	-20.256	5.679151728232441e-10
4291	1.21152e-11	C	6	1639.63A	-20.257	5.666090041715453e-10
4292	3.679330000000001e-12	Ti	4	5398.93A	-20.258	5.653058396243873e-10
4293	1.9103799999999998e-12	N	1	1.03982m	-20.259	5.640056722725116e-10
4294	5.30171e-13	He	1	3.74680m	-20.26	5.627084952225654e-10
4295	1.30742e-13	He	1	15.1936m	-20.26	5.627084952225654e-10
4296	1.07955e-11	Ca	2	1840.06A	-20.261	5.614143015970493e-10
4297	2.2339900000000003e-12	Fe	2	8891.91A	-20.262	5.601230845342688e-10
4298	6.77929e-11	Mg	6	293.017A	-20.262	5.601230845342688e-10
4299	9.10081e-14	He	1	21.8271m	-20.262	5.601230845342688e-10
4300	2.60326e-11	O	7	763.061A	-20.264	5.575495527290599e-10
4301	8.95233e-12	Si	1	2218.92A	-20.264	5.575495527290599e-10
4302	5.60578e-13	He	1	3.54357m	-20.264	5.575495527290599e-10
4303	2.34119e-10	Si	7	84.8478A	-20.265	5.562672243420176e-10
4304	1.86766e-11	Ar	7	1063.60A	-20.265	5.562672243420176e-10
4305	5.67832e-13	He	1	3.49830m	-20.265	5.562672243420176e-10
4306	2.95104e-11	O	7	673.135A	-20.265	5.562672243420176e-10
4307	6.43125e-11	Fe	7	308.874A	-20.265	5.562672243420176e-10
4308	4.25501e-11	Fe	3	466.849A	-20.265	5.562672243420176e-10
4309	1.29337e-11	S	2	1535.87A	-20.266	5.549878452284285e-10
4310	5.08726e-13	He	1	3.90475m	-20.267	5.537114086051429e-10
4311	2.10748e-12	Fe	4	9425.69A	-20.267	5.537114086051429e-10
4312	7.70029e-11	Fe	7	257.970A	-20.267	5.537114086051429e-10
4313	2.6368e-12	He	1	7533.56A	-20.268	5.524379077046254e-10
4314	2.8141500000000002e-14	He	1	70.5879m	-20.268	5.524379077046254e-10
4315	7.6826e-13	He	1	2.58564m	-20.268	5.524379077046254e-10
4316	4.19649e-11	Fe	3	473.359A	-20.27	5.498996860795284e-10
4317	3.9151e-11	Fe	6	507.380A	-20.271	5.486349518975459e-10
4318	3.14471e-14	O	1	63.1679m	-20.271	5.486349518975459e-10
4319	5.80919e-11	He	1	341.949A	-20.271	5.486349518975459e-10
4320	9.31596e-12	Ca	2	2132.30A	-20.272000000000002	5.473731265234635e-10
4321	1.68826e-11	S	2	1176.62A	-20.274	5.448581754540998e-10
4322	7.22522e-12	Fe	2	2749.32A	-20.275	5.436050364247982e-10
4323	7.827939999999999e-13	He	1	2.53763m	-20.276	5.42354779535281e-10
4324	3.7157e-11	P	5	534.609A	-20.276	5.42354779535281e-10
4325	1.35614e-11	C	5	1464.77A	-20.277	5.411073981568152e-10
4326	5.56713e-13	He	1	3.56817m	-20.278	5.398628856759132e-10
4327	8.123680000000001e-13	He	1	2.44525m	-20.279	5.386212354942848e-10
4328	6.51389e-11	Fe	7	304.956A	-20.279	5.386212354942848e-10
4329	4.2302299999999996e-13	He	1	4.69584m	-20.279	5.386212354942848e-10
4330	5.56537e-11	O	2	356.930A	-20.279	5.386212354942848e-10
4331	4.65679e-11	N	2	426.570A	-20.28	5.37382441028829e-10
4332	1.33542e-12	He	1	1.48751m	-20.281	5.361464957115851e-10
4333	2.63047e-12	He	1	7551.69A	-20.281	5.361464957115851e-10
4334	3.93041e-11	N	6	505.404A	-20.282	5.349133929896853e-10
4335	8.316260000000001e-12	Fe	2	2388.63A	-20.282	5.349133929896853e-10
4336	5.16738e-11	O	2	384.420A	-20.283	5.33683126325346e-10
4337	5.50174e-11	Mg	7	361.058A	-20.285	5.312310750933501e-10
4338	3.69717e-11	O	7	537.289A	-20.285	5.312310750933501e-10
4339	5.08234e-11	S	6	390.853A	-20.285999999999998	5.300092775251619e-10
4340	2.6070199999999998e-14	He	1	76.1959m	-20.285999999999998	5.300092775251619e-10
4341	1.97442e-11	Fe	8	1006.09A	-20.285999999999998	5.300092775251619e-10
4342	4.784520000000001e-13	He	1	4.15182m	-20.287	5.287902900133979e-10
4343	4.94778e-13	He	1	4.01482m	-20.287	5.287902900133979e-10
4344	2.69987e-11	N	6	735.756A	-20.288	5.27574106095112e-10
4345	8.17692e-13	He	1	2.42933m	-20.288	5.27574106095112e-10
4346	1.53483e-11	C	5	1294.24A	-20.29	5.251501232614651e-10
4347	1.22495e-11	C	5	1621.65A	-20.292	5.227372776172816e-10
4348	3.2018299999999997e-13	He	1	6.20410m	-20.293	5.215350152411924e-10
4349	5.707399999999999e-13	He	1	3.48047m	-20.293	5.215350152411924e-10
4350	3.4023699999999998e-12	Fe	4	5838.41A	-20.295	5.191387795095912e-10
4351	6.21075e-11	Si	8	319.840A	-20.296	5.179447934494843e-10
4352	9.06553e-11	O	7	219.121A	-20.296	5.179447934494843e-10
4353	1.51654e-12	He	1	1.30986m	-20.296	5.179447934494843e-10
4354	7.90108e-11	Fe	7	251.415A	-20.297	5.167535534811082e-10
4355	4.96722e-11	Fe	6	399.911A	-20.297	5.167535534811082e-10
4356	2.63383e-12	He	1	7542.05A	-20.299	5.143792865707484e-10
4357	4.64797e-11	Ca	4	427.380A	-20.299	5.143792865707484e-10
4358	1.33944e-11	S	1	1483.04A	-20.301	5.120159284259379e-10
4359	1.8420200000000003e-12	C	6	1.07841m	-20.302	5.108383244687207e-10
4360	5.6441e-13	He	1	3.51951m	-20.302	5.108383244687207e-10
4361	7.68142e-11	S	9	258.604A	-20.304000000000002	5.084912355669388e-10
4362	4.80617e-11	Fe	6	413.312A	-20.305999999999997	5.061549305591078e-10
4363	2.8122e-12	Al	2	7063.68A	-20.305999999999997	5.061549305591078e-10
4364	1.66928e-16	O	6	1.19000c	-20.307000000000002	5.049908065229163e-10
4365	1.35134e-13	He	1	14.6998m	-20.307000000000002	5.049908065229163e-10
4366	6.17149e-14	He	1	32.1875m	-20.307000000000002	5.049908065229163e-10
4367	7.48163e-11	Ne	3	265.510A	-20.31	5.015144742629429e-10
4368	5.440869999999999e-13	He	1	3.65097m	-20.31	5.015144742629429e-10
4369	2.85334e-12	Co	3	6961.82A	-20.311	5.00361022980071e-10
4370	5.70951e-13	He	1	3.47919m	-20.311	5.00361022980071e-10
4371	7.966600000000001e-13	He	1	2.49347m	-20.311	5.00361022980071e-10
4372	5.12855e-11	O	7	387.331A	-20.312	4.992102245615335e-10
4373	2.22894e-12	Ca	2	8912.07A	-20.312	4.992102245615335e-10
4374	5.83569e-11	He	1	340.396A	-20.314	4.969165619258241e-10
4375	2.4538999999999997e-10	N	7	80.9504A	-20.316	4.946334377126621e-10
4376	3.18109e-11	O	7	624.454A	-20.316	4.946334377126621e-10
4377	1.30535e-11	O	7	1521.77A	-20.317	4.934958123746905e-10
4378	5.20518e-13	He	1	3.81629m	-20.32	4.90098611097831e-10
4379	9.68963e-14	He	1	20.5007m	-20.320999999999998	4.889714155716534e-10
4380	1.81686e-11	C	1	1093.34A	-20.322	4.878468125232414e-10
4381	5.15038e-11	S	3	385.689A	-20.322	4.878468125232414e-10
4382	5.677729999999999e-13	He	1	3.49866m	-20.322	4.878468125232414e-10
4383	5.611050000000001e-13	He	1	3.54024m	-20.323	4.867247959900658e-10
4384	7.6474e-11	N	6	259.754A	-20.324	4.856053600233066e-10
4385	6.72553e-11	N	4	295.359A	-20.324	4.856053600233066e-10
4386	3.5032599999999998e-12	O	7	5670.28A	-20.326	4.833742060621392e-10
4387	4.45867e-11	Fe	6	445.524A	-20.326	4.833742060621392e-10
4388	2.66048e-13	He	1	7.46649m	-20.327	4.822624762383709e-10
4389	2.05244e-12	Fe	4	9678.45A	-20.327	4.822624762383709e-10
4390	5.733579999999999e-13	He	1	3.46458m	-20.329	4.800466814330377e-10
4391	2.08383e-11	O	7	953.269A	-20.33	4.789426047035492e-10
4392	5.85868e-11	O	5	339.060A	-20.331	4.778410672800697e-10
4393	7.55002e-12	Fe	2	2631.05A	-20.331	4.778410672800697e-10
4394	1.45296e-13	He	1	13.6717m	-20.331	4.778410672800697e-10
4395	4.766050000000001e-13	He	1	4.16791m	-20.333	4.756455870036181e-10
4396	9.40042e-12	Ca	2	2113.15A	-20.334	4.745516325104242e-10
4397	3.11613e-11	Ar	7	637.471A	-20.335	4.734601940427457e-10
4398	7.95802e-10	N	6	24.9616A	-20.336	4.723712658138885e-10
4399	4.75685e-11	Na	6	417.597A	-20.336	4.723712658138885e-10
4400	3.31545e-11	Na	6	599.148A	-20.337	4.712848420504555e-10
4401	2.22532e-14	He	1	89.2657m	-20.337	4.712848420504555e-10
4402	3.27298e-11	F	2	606.923A	-20.337	4.712848420504555e-10
4403	8.18256e-13	He	1	2.42766m	-20.339000000000002	4.691194848926794e-10
4404	5.3832e-13	He	1	3.69009m	-20.34	4.680405400178321e-10
4405	5.49511e-11	N	6	361.494A	-20.340999999999998	4.669640766473359e-10
4406	5.82733e-13	He	1	3.40884m	-20.340999999999998	4.669640766473359e-10
4407	2.8425900000000003e-12	Fe	11	6988.16A	-20.342	4.658900890738855e-10
4408	3.35224e-11	Na	6	592.573A	-20.342	4.658900890738855e-10
4409	3.91509e-11	Ti	9	507.382A	-20.342	4.658900890738855e-10
4410	5.3877e-11	S	3	368.700A	-20.342	4.658900890738855e-10
4411	3.204e-11	O	7	619.988A	-20.342	4.658900890738855e-10
4412	8.22759e-13	He	1	2.41437m	-20.344	4.6374951855452836e-10
4413	1.38966e-13	He	1	14.2945m	-20.344	4.6374951855452836e-10
4414	3.57947e-14	He	1	55.4955m	-20.346	4.616187830633412e-10
4415	5.71267e-13	He	1	3.47726m	-20.346	4.616187830633412e-10
4416	3.64536e-11	P	5	544.924A	-20.347	4.605570893239836e-10
4417	7.92519e-13	He	1	2.50650m	-20.348	4.594978374124703e-10
4418	6.941510000000001e-12	C	5	2861.69A	-20.349	4.5844102171274556e-10
4419	9.54026e-13	He	1	2.08217m	-20.35	4.573866366216815e-10
4420	4.99507e-11	O	7	397.681A	-20.35	4.573866366216815e-10
4421	5.20459e-13	He	1	3.81672m	-20.352	4.5528513591741726e-10
4422	4.99169e-11	O	7	397.950A	-20.352	4.5528513591741726e-10
4423	5.0881e-11	Si	3	390.410A	-20.352	4.5528513591741726e-10
4424	9.59866e-11	C	4	206.950A	-20.352999999999998	4.5423800916226953e-10
4425	1.46222e-11	O	1	1358.51A	-20.357	4.5007353006246887e-10
4426	7.32951e-11	N	3	271.020A	-20.358	4.4903838966816584e-10
4427	4.83674e-11	Si	8	410.699A	-20.359	4.4800563003070433e-10
4428	5.64937e-13	He	1	3.51623m	-20.359	4.4800563003070433e-10
4429	1.42329e-13	He	1	13.9567m	-20.361	4.459472311365482e-10
4430	1.91255e-11	N	6	1038.64A	-20.361	4.459472311365482e-10
4431	1.52469e-12	He	1	1.30285m	-20.363	4.438982897262347e-10
4432	1.78888e-11	C	1	1110.44A	-20.363	4.438982897262347e-10
4433	8.060979999999999e-13	He	1	2.46427m	-20.363	4.438982897262347e-10
4434	4.90069e-13	He	1	4.05340m	-20.363	4.438982897262347e-10
4435	4.31267e-11	N	4	460.607A	-20.364	4.428773519905854e-10
4436	5.83862e-11	He	1	340.225A	-20.364	4.428773519905854e-10
4437	6.53898e-12	S	4	3037.85A	-20.365	4.4185876234657287e-10
4438	2.95349e-11	O	7	672.576A	-20.365	4.4185876234657287e-10
4439	3.27813e-11	N	6	605.970A	-20.366	4.4084251539372886e-10
4440	5.09115e-13	He	1	3.90177m	-20.367	4.3982860574401697e-10
4441	2.6009e-12	Fe	2	7637.54A	-20.368	4.388170280217928e-10
4442	1.29676e-11	O	7	1531.86A	-20.369	4.378077768637646e-10
4443	1.35319e-12	He	1	1.46797m	-20.369	4.378077768637646e-10
4444	6.86115e-14	He	1	28.9521m	-20.369	4.378077768637646e-10
4445	4.5180100000000003e-13	He	1	4.39672m	-20.369	4.378077768637646e-10
4446	1.0116799999999998e-10	Mn	9	196.351A	-20.37	4.3680084691898687e-10
4447	1.78368e-11	C	1	1113.68A	-20.372	4.3479392932689567e-10
4448	3.50095e-11	Ar	2	567.402A	-20.372	4.3479392932689567e-10
4449	7.90471e-11	N	6	251.299A	-20.372	4.3479392932689567e-10
4450	2.59466e-11	O	7	765.589A	-20.373	4.337939310391014e-10
4451	7.42736e-11	N	3	267.450A	-20.373	4.337939310391014e-10
4452	2.89871e-11	N	6	685.285A	-20.374000000000002	4.327962326835465e-10
4453	1.01964e-13	He	1	19.4819m	-20.374000000000002	4.327962326835465e-10
4454	1.1581399999999998e-10	Ar	10	171.520A	-20.374000000000002	4.327962326835465e-10
4455	5.52236e-13	He	1	3.59709m	-20.375	4.318008289705373e-10
4456	5.682989999999999e-13	He	1	3.49542m	-20.375999999999998	4.3080771462253876e-10
4457	1.78213e-11	C	1	1114.65A	-20.378	4.2882833297210333e-10
4458	6.8681e-11	C	4	289.228A	-20.379	4.278420551751854e-10
4459	4.78081e-11	Na	6	415.504A	-20.38	4.2685804575425713e-10
4460	2.36392e-13	Ni	4	8.40319m	-20.381	4.258762994921916e-10
4461	3.55606e-11	Ne	7	558.609A	-20.382	4.248968111838712e-10
4462	9.79386e-11	Cr	7	202.826A	-20.384	4.229445876678153e-10
4463	4.4547e-11	Fe	3	445.921A	-20.384	4.229445876678153e-10
4464	9.8526e-11	O	7	201.616A	-20.385	4.219718421095817e-10
4465	7.61941e-12	Fe	2	2607.09A	-20.387	4.200330576056818e-10
4466	3.76695e-12	Fe	2	5273.35A	-20.387	4.200330576056818e-10
4467	8.04809e-13	He	1	2.46822m	-20.387	4.200330576056818e-10
4468	7.85284e-11	Ti	5	252.959A	-20.387999999999998	4.190670083807732e-10
4469	5.883680000000001e-12	Fe	2	3376.20A	-20.387999999999998	4.190670083807732e-10
4470	2.6955799999999997e-13	He	1	7.36926m	-20.389	4.1810318100742273e-10
4471	1.50021e-11	Ni	2	1324.11A	-20.39	4.171415703755171e-10
4472	8.27151e-13	He	1	2.40155m	-20.391	4.161821713866957e-10
4473	2.94489e-11	O	7	674.540A	-20.391	4.161821713866957e-10
4474	8.23323e-13	He	1	2.41272m	-20.392	4.15224978954314e-10
4475	5.30243e-13	He	1	3.74630m	-20.394000000000002	4.133171934707956e-10
4476	5.3453e-11	O	7	371.625A	-20.395	4.123665903047736e-10
4477	2.3518400000000002e-12	O	1	8446.36A	-20.395	4.123665903047736e-10
4478	6.73069e-11	Cl	7	295.132A	-20.397000000000002	4.10471937924147e-10
4479	3.6495400000000005e-10	S	9	54.4300A	-20.397000000000002	4.10471937924147e-10
4480	1.33084e-11	N	1	1492.63A	-20.399	4.085859906804766e-10
4481	2.0246e-10	Ne	8	98.1156A	-20.399	4.085859906804766e-10
4482	7.68825e-11	Si	10	258.374A	-20.399	4.085859906804766e-10
4483	3.93511e-11	Ti	8	504.801A	-20.4	4.0764626897891493e-10
4484	5.58602e-11	O	2	355.610A	-20.402	4.0577330450474735e-10
4485	2.03364e-11	O	1	976.791A	-20.402	4.0577330450474735e-10
4486	1.53729e-11	N	6	1292.17A	-20.404	4.039089455206573e-10
4487	3.83833e-12	Fe	5	5175.29A	-20.404	4.039089455206573e-10
4488	1.71859e-14	He	1	115.586m	-20.405	4.029799807244588e-10
4489	2.41837e-12	Mg	2	8213.99A	-20.405	4.029799807244588e-10
4490	5.39691e-11	Mg	9	368.071A	-20.408	4.002058860498185e-10
4491	1.44392e-11	Ni	2	1375.73A	-20.409000000000002	3.992854380540643e-10
4492	4.3943900000000005e-14	He	1	45.2041m	-20.409000000000002	3.992854380540643e-10
4493	4.64467e-12	Fe	2	4276.83A	-20.412	3.9653677643227705e-10
4494	4.51968e-11	Ti	9	439.510A	-20.413	3.9562476715447116e-10
4495	8.81791e-11	Cl	7	225.274A	-20.413	3.9562476715447116e-10
4496	5.45217e-13	He	1	3.64341m	-20.414	3.9471485543979765e-10
4497	9.54288e-12	N	6	2081.60A	-20.415	3.938070364639981e-10
4498	6.1704e-13	Fe	4	3.21932m	-20.416	3.9290130541390043e-10
4499	8.00668e-13	He	1	2.48098m	-20.416	3.9290130541390043e-10
4500	5.5545e-11	N	6	357.628A	-20.416	3.9290130541390043e-10
4501	8.373129999999999e-13	He	1	2.37240m	-20.418	3.9109608789348425e-10
4502	1.1733499999999999e-14	He	1	169.296m	-20.419	3.9019659185207907e-10
4503	3.54448e-11	Al	3	560.433A	-20.42	3.8929916459416094e-10
4504	1.0635599999999999e-13	He	1	18.6774m	-20.421	3.8840380136166315e-10
4505	8.25022e-11	Al	7	240.775A	-20.421	3.8840380136166315e-10
4506	3.47697e-11	N	6	571.315A	-20.423	3.8661924799532693e-10
4507	5.80204e-11	He	1	342.370A	-20.425	3.8484289390691976e-10
4508	5.51225e-11	Na	5	360.369A	-20.425	3.8484289390691976e-10
4509	1.53158e-12	He	1	1.29699m	-20.425	3.8484289390691976e-10
4510	5.34192e-11	O	7	371.860A	-20.426	3.83957779812592e-10
4511	6.54228e-13	He	1	3.03632m	-20.427	3.8307470142418783e-10
4512	7.449980000000001e-14	He	1	26.6638m	-20.427	3.8307470142418783e-10
4513	8.30983e-13	He	1	2.39048m	-20.429000000000002	3.8131463304795314e-10
4514	4.32669e-11	Al	7	459.114A	-20.43	3.8043763372841835e-10
4515	2.50503e-10	N	7	79.2983A	-20.430999999999997	3.7956265145134623e-10
4516	7.60925e-11	Si	10	261.057A	-20.430999999999997	3.7956265145134623e-10
4517	5.301840000000001e-13	He	1	3.74671m	-20.432000000000002	3.786896815776615e-10
4518	1.86235e-11	Si	4	1066.64A	-20.432000000000002	3.786896815776615e-10
4519	3.84026e-12	Mg	1	5172.68A	-20.433	3.7781871947897726e-10
4520	4.34168e-12	Mg	1	4575.29A	-20.434	3.7694976053753e-10
4521	1.29055e-13	K	4	15.3923m	-20.434	3.7694976053753e-10
4522	5.59133e-13	He	1	3.55272m	-20.437	3.743548566382489e-10
4523	8.277159999999999e-13	He	1	2.39991m	-20.438	3.734938643602657e-10
4524	4.32088e-11	Cl	7	459.732A	-20.439	3.726348523095681e-10
4525	2.91387e-11	Na	9	681.720A	-20.439	3.726348523095681e-10
4526	6.4836e-11	S	4	306.380A	-20.442	3.7006965202959645e-10
4527	5.20848e-13	He	1	3.81387m	-20.442999999999998	3.692185154487205e-10
4528	2.4256e-11	O	3	818.949A	-20.442999999999998	3.692185154487205e-10
4529	1.16518e-13	He	1	17.0484m	-20.444000000000003	3.6836933642765276e-10
4530	1.08069e-10	N	7	183.813A	-20.445	3.675221104641427e-10
4531	7.92022e-11	Si	8	250.807A	-20.445	3.675221104641427e-10
4532	3.75615e-12	C	6	5288.52A	-20.447	3.6583349975247493e-10
4533	8.343459999999999e-13	He	1	2.38084m	-20.447	3.6583349975247493e-10
4534	5.40268e-11	Mg	7	367.678A	-20.448	3.6499210605147127e-10
4535	2.1945e-12	Fe	2	9051.95A	-20.448	3.6499210605147127e-10
4536	4.94376e-13	He	1	4.01809m	-20.449	3.6415264750227995e-10
4537	3.925e-11	Ar	2	506.101A	-20.449	3.6415264750227995e-10
4538	3.66876e-11	O	7	541.449A	-20.45	3.6331511965417845e-10
4539	8.34876e-13	He	1	2.37933m	-20.451	3.6247951806667145e-10
4540	3.65343e-11	N	6	543.720A	-20.451	3.6247951806667145e-10
4541	1.36753e-12	He	1	1.45258m	-20.451	3.6247951806667145e-10
4542	6.72688e-11	S	4	295.300A	-20.452	3.616458383094854e-10
4543	2.1458e-14	He	1	92.5736m	-20.452	3.616458383094854e-10
4544	1.53224e-11	N	6	1296.43A	-20.454	3.5998422661589716e-10
4545	1.75352e-12	N	5	1.13283m	-20.455	3.5915628586979497e-10
4546	9.26751e-13	Fe	4	2.14345m	-20.455	3.5915628586979497e-10
4547	1.0725200000000001e-10	Fe	8	185.213A	-20.456	3.5833024933456465e-10
4548	4.74198e-13	He	1	4.18907m	-20.457	3.5750611263064557e-10
4549	1.1018800000000001e-13	He	1	18.0279m	-20.457	3.5750611263064557e-10
4550	8.11706e-13	He	1	2.44725m	-20.457	3.5750611263064557e-10
4551	2.3213e-11	N	6	855.747A	-20.458	3.5668387138854997e-10
4552	6.77976e-12	Ti	4	2929.97A	-20.461	3.5422847688887717e-10
4553	8.37878e-13	He	1	2.37081m	-20.462	3.5341377399979764e-10
4554	1.4575799999999998e-10	Mg	5	136.284A	-20.462	3.5341377399979764e-10
4555	3.64425e-10	S	9	54.5090A	-20.462	3.5341377399979764e-10
4556	8.7128e-12	Fe	2	2279.92A	-20.462	3.5341377399979764e-10
4557	6.345619999999999e-12	Be	2	3130.42A	-20.463	3.526009448753665e-10
4558	5.38392e-13	He	1	3.68959m	-20.463	3.526009448753665e-10
4559	2.4219900000000003e-12	Ca	2	8201.72A	-20.463	3.526009448753665e-10
4560	1.69457e-11	S	2	1172.24A	-20.465999999999998	3.501736570441143e-10
4561	1.82208e-11	C	1	1090.21A	-20.467	3.493682799818887e-10
4562	5.64751e-11	Al	6	351.739A	-20.467	3.493682799818887e-10
4563	5.08406e-14	He	1	39.0720m	-20.469	3.477630785447552e-10
4564	3.53968e-11	Na	4	561.193A	-20.47	3.469632456592317e-10
4565	7.265589999999999e-12	Sc	3	2734.05A	-20.471	3.461652523382947e-10
4566	1.2793799999999999e-14	He	1	155.266m	-20.471	3.461652523382947e-10
4567	5.50506e-11	Ar	3	360.840A	-20.471	3.461652523382947e-10
4568	4.18002e-11	N	6	475.224A	-20.472	3.4536909435106597e-10
4569	6.33142e-12	C	6	3137.44A	-20.473	3.4457476747639777e-10
4570	7.011090000000001e-13	Fe	4	2.83329m	-20.473	3.4457476747639777e-10
4571	3.84385e-12	Co	11	5167.85A	-20.473	3.4457476747639777e-10
4572	1.1355e-13	He	1	17.4940m	-20.475	3.4299159022864717e-10
4573	8.315469999999999e-13	He	1	2.38885m	-20.475	3.4299159022864717e-10
4574	3.85228e-11	N	6	515.655A	-20.476	3.4220273146172216e-10
4575	6.91198e-11	Fe	7	287.392A	-20.477	3.414156870196113e-10
4576	1.03634e-10	O	7	191.678A	-20.477	3.414156870196113e-10
4577	8.43319e-11	Si	8	235.551A	-20.477999999999998	3.406304527294889e-10
4578	1.28864e-11	Cl	10	1541.50A	-20.479	3.3984702442811535e-10
4579	8.07565e-13	He	1	2.45980m	-20.479	3.3984702442811535e-10
4580	7.95671e-14	He	1	24.9657m	-20.48	3.390653979618346e-10
4581	5.51105e-13	He	1	3.60448m	-20.480999999999998	3.382855691865436e-10
4582	7.60044e-11	N	7	261.359A	-20.480999999999998	3.382855691865436e-10
4583	2.93726e-11	Ca	9	676.291A	-20.480999999999998	3.382855691865436e-10
4584	4.43698e-11	Ti	9	447.702A	-20.483	3.367312881801284e-10
4585	1.5374700000000001e-12	He	1	1.29202m	-20.483	3.367312881801284e-10
4586	1.7649099999999998e-12	P	2	1.12553m	-20.483	3.367312881801284e-10
4587	3.12586e-11	C	3	635.489A	-20.487	3.3364411717376533e-10
4588	1.56442e-11	N	6	1269.77A	-20.487	3.3364411717376533e-10
4589	6.69161e-11	C	4	296.856A	-20.487	3.3364411717376533e-10
4590	3.72435e-12	Co	3	5333.67A	-20.489	3.3211116170223177e-10
4591	2.5400799999999997e-10	N	7	78.2041A	-20.49	3.313473272265008e-10
4592	4.10959e-11	N	6	483.368A	-20.49	3.313473272265008e-10
4593	9.94244e-12	Fe	4	1997.95A	-20.49	3.313473272265008e-10
4594	8.3491e-13	He	1	2.37923m	-20.491999999999997	3.298249245462088e-10
4595	1.10031e-11	S	2	1805.35A	-20.493000000000002	3.290663482700177e-10
4596	3.25757e-11	Mg	10	609.794A	-20.494	3.28309516670853e-10
4597	5.65021e-13	He	1	3.51570m	-20.494	3.28309516670853e-10
4598	3.91075e-11	N	6	507.946A	-20.494	3.28309516670853e-10
4599	4.50993e-11	Fe	3	440.461A	-20.495	3.2755442573606076e-10
4600	1.17284e-11	Si	1	1693.70A	-20.499000000000002	3.2455138871029367e-10
4601	4.3443699999999996e-12	Ca	7	4572.46A	-20.5	3.2380494122996e-10
4602	7.47781e-11	O	7	265.645A	-20.500999999999998	3.23060210531191e-10
4603	5.51495e-12	Al	3	3601.93A	-20.500999999999998	3.23060210531191e-10
4604	5.50626e-11	Na	4	360.761A	-20.500999999999998	3.23060210531191e-10
4605	4.062580000000001e-12	Fe	2	4889.62A	-20.502	3.2231719266549587e-10
4606	7.47152e-11	Cl	7	265.869A	-20.502	3.2231719266549587e-10
4607	2.57918e-11	Na	6	770.186A	-20.505	3.2009837671808594e-10
4608	5.38333e-13	He	1	3.68999m	-20.505	3.2009837671808594e-10
4609	1.59716e-11	Ca	2	1243.74A	-20.506999999999998	3.186276582706134e-10
4610	2.96072e-14	He	1	67.0933m	-20.506999999999998	3.186276582706134e-10
4611	2.69245e-12	Ni	2	7377.83A	-20.508000000000003	3.1789483499221825e-10
4612	3.28566e-11	Cl	7	604.580A	-20.508000000000003	3.1789483499221825e-10
4613	1.93973e-11	N	6	1024.08A	-20.51	3.1643424089932465e-10
4614	5.98039e-11	S	4	332.160A	-20.511	3.157064623408991e-10
4615	4.37522e-12	Cr	5	4540.22A	-20.511999999999997	3.1498035762670926e-10
4616	9.83884e-12	Al	8	2018.98A	-20.511999999999997	3.1498035762670926e-10
4617	1.29539e-12	Fe	2	1.53347m	-20.513	3.1425592290701504e-10
4618	5.305729999999999e-13	He	1	3.74397m	-20.514	3.135331543409459e-10
4619	2.75784e-10	S	7	72.0290A	-20.515	3.1281204809644737e-10
4620	4.83125e-11	Na	8	411.166A	-20.515	3.1281204809644737e-10
4621	3.32728e-11	Na	5	597.018A	-20.516	3.1209260035029083e-10
4622	2.15295e-12	Fe	2	9226.62A	-20.517	3.113748072880309e-10
4623	1.0713699999999999e-10	O	7	185.412A	-20.519000000000002	3.0994417000129193e-10
4624	2.19704e-11	N	6	904.147A	-20.519000000000002	3.0994417000129193e-10
4625	4.11708e-11	C	3	482.489A	-20.519000000000002	3.0994417000129193e-10
4626	7.99632e-12	Fe	2	2484.20A	-20.52	3.0923131819171893e-10
4627	5.43962e-11	Mg	7	365.181A	-20.52	3.0923131819171893e-10
4628	8.175939999999999e-13	He	1	2.42962m	-20.521	3.085201058958094e-10
4629	7.05368e-13	He	1	2.81619m	-20.521	3.085201058958094e-10
4630	2.5645e-11	O	7	774.593A	-20.523000000000003	3.071025847705537e-10
4631	1.94923e-13	Fe	3	10.1909m	-20.523000000000003	3.071025847705537e-10
4632	2.48769e-11	C	1	798.512A	-20.523000000000003	3.071025847705537e-10
4633	1.7755e-11	Si	5	1118.81A	-20.524	3.063962684256542e-10
4634	4.45583e-11	O	7	445.809A	-20.524	3.063962684256542e-10
4635	4.68557e-11	Si	3	423.950A	-20.524	3.063962684256542e-10
4636	5.67289e-14	He	1	35.0165m	-20.526	3.0498850544718956e-10
4637	8.39592e-14	He	1	23.6597m	-20.526	3.0498850544718956e-10
4638	3.24252e-11	K	2	612.624A	-20.526999999999997	3.042870513498078e-10
4639	1.3792600000000001e-12	He	1	1.44023m	-20.528000000000002	3.035872105520765e-10
4640	5.45288e-13	He	1	3.64293m	-20.528000000000002	3.035872105520765e-10
4641	3.90237e-11	O	7	509.036A	-20.53	3.021923540221763e-10
4642	1.32902e-11	N	1	1494.68A	-20.53	3.021923540221763e-10
4643	1.74529e-11	N	6	1138.17A	-20.531	3.014973308946146e-10
4644	1.73874e-11	N	6	1142.47A	-20.531999999999996	3.0080390627588805e-10
4645	9.86483e-12	N	6	2013.66A	-20.531999999999996	3.0080390627588805e-10
4646	6.8156e-11	Mg	6	291.456A	-20.531999999999996	3.0080390627588805e-10
4647	1.50534e-11	Si	5	1319.60A	-20.534000000000002	2.994218378675158e-10
4648	8.57273e-13	He	1	2.31717m	-20.535	2.9873318675028836e-10
4649	1.54254e-12	He	1	1.28778m	-20.535999999999998	2.98046119486679e-10
4650	8.134529999999999e-13	He	1	2.44199m	-20.537	2.973606324339232e-10
4651	8.962e-15	He	1	221.652m	-20.538	2.9667672195763916e-10
4652	2.43929e-11	N	6	814.353A	-20.539	2.9599438443180164e-10
4653	5.14571e-11	Si	3	386.039A	-20.54	2.953136162387275e-10
4654	2.00017e-12	Ca	2	9931.38A	-20.54	2.953136162387275e-10
4655	5.56172e-13	He	1	3.57164m	-20.541	2.946344137690466e-10
4656	4.91969e-13	He	1	4.03775m	-20.541	2.946344137690466e-10
4657	1.92261e-10	Li	3	103.320A	-20.544	2.926061647311338e-10
4658	5.700890000000001e-13	He	1	3.48445m	-20.546	2.9126176152382465e-10
4659	1.28294e-12	Co	3	1.54836m	-20.546999999999997	2.905918780613907e-10
4660	2.18861e-11	S	2	907.630A	-20.546999999999997	2.905918780613907e-10
4661	1.90755e-11	N	6	1041.36A	-20.546999999999997	2.905918780613907e-10
4662	2.29037e-11	O	1	867.303A	-20.546999999999997	2.905918780613907e-10
4663	6.81777e-11	Mg	6	291.363A	-20.548000000000002	2.8992353528816196e-10
4664	9.412130000000001e-14	He	1	21.1052m	-20.549	2.89256729660661e-10
4665	7.37661e-11	N	3	269.290A	-20.549	2.89256729660661e-10
4666	9.40005e-11	Cr	9	211.323A	-20.55	2.8859145764354377e-10
4667	5.94872e-11	Na	5	333.928A	-20.55	2.8859145764354377e-10
4668	7.568180000000001e-13	He	1	2.62473m	-20.55	2.8859145764354377e-10
4669	4.5201e-11	N	2	439.470A	-20.552	2.872655003397579e-10
4670	5.08712e-13	He	1	3.90485m	-20.554000000000002	2.8594563525639034e-10
4671	5.85784e-13	Fe	4	3.39109m	-20.555	2.852879785450827e-10
4672	2.66417e-13	He	1	7.45615m	-20.557	2.8397719934904223e-10
4673	2.09242e-11	O	7	949.352A	-20.558000000000003	2.833240699146863e-10
4674	3.6166400000000002e-12	Ti	4	5492.51A	-20.56	2.8202231405916456e-10
4675	4.43908e-12	Fe	2	4474.90A	-20.561	2.813736807362119e-10
4676	1.27227e-11	C	1	1561.34A	-20.561999999999998	2.807265392285068e-10
4677	8.7791e-14	He	1	22.6270m	-20.561999999999998	2.807265392285068e-10
4678	7.58875e-12	Fe	2	2617.62A	-20.561999999999998	2.807265392285068e-10
4679	5.79693e-11	He	1	342.672A	-20.563000000000002	2.800808861049627e-10
4680	3.65039e-14	He	1	54.4174m	-20.564	2.7943671794240005e-10
4681	3.34785e-11	Na	5	593.349A	-20.565	2.787940313254966e-10
4682	8.42706e-11	Cr	9	235.722A	-20.566999999999997	2.775130891066736e-10
4683	7.16445e-11	Si	10	277.264A	-20.568	2.768748267133191e-10
4684	1.5348e-12	Fe	2	1.29427m	-20.568	2.768748267133191e-10
4685	7.29746e-11	O	5	272.211A	-20.568	2.768748267133191e-10
4686	2.73223e-12	Co	3	7270.41A	-20.57	2.7560270243870385e-10
4687	5.4523e-13	He	1	3.64332m	-20.573	2.737054667800559e-10
4688	4.42824e-11	Fe	6	448.586A	-20.573	2.737054667800559e-10
4689	3.72427e-11	Fe	3	533.379A	-20.576	2.718212915998162e-10
4690	1.29059e-11	O	7	1539.18A	-20.576999999999998	2.7119611997746697e-10
4691	4.04941e-11	Ca	3	490.552A	-20.576999999999998	2.7119611997746697e-10
4692	3.17672e-11	O	7	625.313A	-20.578000000000003	2.7057238620994464e-10
4693	6.179610000000001e-14	He	1	32.1451m	-20.578000000000003	2.7057238620994464e-10
4694	8.22661e-13	He	1	2.41466m	-20.578000000000003	2.7057238620994464e-10
4695	9.11539e-14	He	1	21.7922m	-20.579	2.6995008699028377e-10
4696	9.72447e-15	He	1	204.273m	-20.579	2.6995008699028377e-10
4697	1.54693e-12	He	1	1.28412m	-20.581	2.687097790046451e-10
4698	5.38722e-13	He	1	3.68733m	-20.581	2.687097790046451e-10
4699	4.68943e-11	O	7	423.600A	-20.581999999999997	2.6809176366268005e-10
4700	3.73028e-11	Al	7	532.519A	-20.583000000000002	2.6747516971655383e-10
4701	1.2072299999999999e-12	Si	1	1.64545m	-20.584	2.668599938971555e-10
4702	6.08364e-14	O	3	32.6523m	-20.584	2.668599938971555e-10
4703	7.65195e-11	Fe	4	259.600A	-20.586	2.6563388359962466e-10
4704	6.10109e-12	Fe	2	3255.89A	-20.586	2.6563388359962466e-10
4705	5.511770000000001e-13	He	1	3.60401m	-20.587	2.650229426207775e-10
4706	3.68128e-11	Al	7	539.608A	-20.588	2.6441340676718984e-10
4707	5.10745e-11	S	6	388.931A	-20.588	2.6441340676718984e-10
4708	8.1852e-13	He	1	2.42687m	-20.589000000000002	2.638052728071633e-10
4709	5.744810000000001e-13	He	1	3.45781m	-20.592	2.619892500828585e-10
4710	1.9126e-11	N	6	1038.61A	-20.592	2.619892500828585e-10
4711	4.5274900000000005e-12	Co	3	4387.52A	-20.593000000000004	2.613866915284879e-10
4712	7.5687e-11	O	7	262.455A	-20.594	2.607855188203399e-10
4713	5.605640000000001e-13	He	1	3.54365m	-20.594	2.607855188203399e-10
4714	1.79876e-11	C	1	1104.34A	-20.596	2.5958731820059553e-10
4715	1.38218e-09	O	8	14.3719A	-20.596999999999998	2.5899028393626107e-10
4716	1.34939e-11	P	2	1472.10A	-20.598000000000003	2.58394622812626e-10
4717	2.55862e-11	S	10	776.375A	-20.598000000000003	2.58394622812626e-10
4718	9.1624e-11	Si	8	216.804A	-20.599	2.5780033167156296e-10
4719	2.16486e-11	N	6	917.587A	-20.6	2.57207407362193e-10
4720	1.38898e-12	He	1	1.43014m	-20.601	2.566158467408948e-10
4721	6.44196e-11	Ca	3	308.360A	-20.601	2.566158467408948e-10
4722	2.44702e-10	Si	7	81.1781A	-20.601	2.566158467408948e-10
4723	1.55709e-12	He	1	1.27574m	-20.601999999999997	2.5602564667127074e-10
4724	1.3232e-10	O	6	150.125A	-20.603	2.554368040241345e-10
4725	5.66673e-11	O	7	350.545A	-20.603	2.554368040241345e-10
4726	4.96666e-11	O	7	399.956A	-20.603	2.554368040241345e-10
4727	7.31608e-13	P	10	2.71518m	-20.603	2.554368040241345e-10
4728	1.79969e-11	C	1	1103.77A	-20.605999999999998	2.536783894337229e-10
4729	1.78737e-14	He	1	111.138m	-20.607	2.530949453284272e-10
4730	5.59913e-15	He	1	354.777m	-20.609	2.519320796842035e-10
4731	2.07765e-11	O	7	956.100A	-20.61	2.513526519798798e-10
4732	7.432050000000001e-13	He	1	2.67281m	-20.613000000000003	2.496223524943783e-10
4733	5.84643e-13	He	1	3.39771m	-20.614	2.4904823701517847e-10
4734	4.11758e-11	Fe	3	482.430A	-20.615	2.484754419649393e-10
4735	4.19231e-11	Ar	2	473.830A	-20.615	2.484754419649393e-10
4736	1.55076e-12	He	1	1.28095m	-20.616999999999997	2.4733380101071615e-10
4737	8.750440000000001e-13	He	1	2.27011m	-20.616999999999997	2.4733380101071615e-10
4738	8.91134e-13	He	1	2.22912m	-20.616999999999997	2.4733380101071615e-10
4739	2.6946400000000003e-12	Co	3	7371.84A	-20.616999999999997	2.4733380101071615e-10
4740	5.5663e-11	Ne	2	356.870A	-20.618000000000002	2.467649490538635e-10
4741	2.66005e-12	Fe	4	7467.71A	-20.618000000000002	2.467649490538635e-10
4742	2.58418e-12	Fe	2	7686.94A	-20.618000000000002	2.467649490538635e-10
4743	2.34119e-10	Si	7	84.8478A	-20.618000000000002	2.467649490538635e-10
4744	4.94855e-11	S	3	401.419A	-20.62	2.456311671006899e-10
4745	2.32698e-11	P	9	853.659A	-20.62	2.456311671006899e-10
4746	4.23921e-14	He	1	46.8588m	-20.62	2.456311671006899e-10
4747	3.73554e-13	Ni	9	5.31770m	-20.622	2.445025944024055e-10
4748	5.06305e-13	He	1	3.92341m	-20.622	2.445025944024055e-10
4749	6.618830000000001e-14	He	1	30.0121m	-20.624000000000002	2.433792070246562e-10
4750	1.31725e-12	Fe	4	1.50802m	-20.625	2.428194503815832e-10
4751	6.68577e-11	Ne	8	297.116A	-20.625999999999998	2.4226098114306416e-10
4752	5.78313e-13	He	1	3.43490m	-20.627	2.4170379634814884e-10
4753	1.34881e-11	Ni	2	1472.74A	-20.628	2.4114789304270085e-10
4754	5.20027e-11	O	7	381.989A	-20.629	2.405932682793762e-10
4755	8.270540000000001e-13	He	1	2.40183m	-20.629	2.405932682793762e-10
4756	1.05052e-13	Fe	4	18.9092m	-20.63	2.4003991911761163e-10
4757	2.65983e-12	N	1	7468.31A	-20.631	2.3948784262360097e-10
4758	5.70726e-13	He	1	3.48056m	-20.631	2.3948784262360097e-10
4759	1.55413e-12	He	1	1.27817m	-20.633000000000003	2.38387495937361e-10
4760	7.93103e-11	Si	8	250.465A	-20.633000000000003	2.38387495937361e-10
4761	6.8088e-12	Fe	2	2917.47A	-20.634	2.37839219911205e-10
4762	6.87016e-11	C	4	289.141A	-20.634	2.37839219911205e-10
4763	8.229129999999999e-13	He	1	2.41392m	-20.635	2.372922048849149e-10
4764	5.64396e-13	He	1	3.51960m	-20.635	2.372922048849149e-10
4765	5.51118e-13	He	1	3.60439m	-20.636	2.3674644795827525e-10
4766	5.5505e-11	O	7	357.886A	-20.636	2.3674644795827525e-10
4767	4.56985e-12	Fe	2	4346.85A	-20.636999999999997	2.3620194623773527e-10
4768	2.65497e-11	Ar	2	748.198A	-20.638	2.356586968363972e-10
4769	4.35614e-11	Fe	3	456.011A	-20.639	2.351166968740145e-10
4770	5.31689e-11	O	7	373.610A	-20.639	2.351166968740145e-10
4771	2.12493e-11	O	7	934.828A	-20.639	2.351166968740145e-10
4772	9.24965e-11	Si	8	214.759A	-20.64	2.3457594347695154e-10
4773	5.562439999999999e-13	He	1	3.57118m	-20.641	2.3403643377819146e-10
4774	2.10818e-11	N	1	942.258A	-20.642	2.3349816491730377e-10
4775	1.0260599999999999e-09	N	7	19.3599A	-20.643	2.3296113404044234e-10
4776	9.93441e-11	Ar	8	199.956A	-20.643	2.3296113404044234e-10
4777	5.81675e-13	He	1	3.41504m	-20.644000000000002	2.324253383003231e-10
4778	5.45619e-13	He	1	3.64072m	-20.644000000000002	2.324253383003231e-10
4779	3.64179e-12	Co	3	5454.59A	-20.646	2.3135744087390356e-10
4780	7.635039999999999e-14	He	1	26.0175m	-20.646	2.3135744087390356e-10
4781	3.88613e-12	Fe	2	5111.63A	-20.648000000000003	2.302944499904679e-10
4782	3.66116e-11	P	5	542.573A	-20.648000000000003	2.302944499904679e-10
4783	7.46676e-12	Al	1	2660.39A	-20.649	2.2976478745347085e-10
4784	5.20446e-13	He	1	3.81682m	-20.65	2.2923634310650448e-10
4785	6.46705e-11	Na	5	307.164A	-20.651	2.287091141478076e-10
4786	1.89747e-12	Cr	9	1.04689m	-20.651	2.287091141478076e-10
4787	1.18461e-12	Fe	2	1.67688m	-20.651999999999997	2.2818309778206851e-10
4788	1.53283e-11	N	6	1295.93A	-20.651999999999997	2.2818309778206851e-10
4789	2.07071e-11	Mg	2	959.306A	-20.655	2.266122963857735e-10
4790	2.5712e-11	Cl	6	772.577A	-20.656	2.260911025670628e-10
4791	8.33075e-13	He	1	2.38448m	-20.656999999999996	2.2557110746087123e-10
4792	2.47703e-14	He	1	80.1945m	-20.656999999999996	2.2557110746087123e-10
4793	5.67759e-13	He	1	3.49875m	-20.656999999999996	2.2557110746087123e-10
4794	4.4328900000000005e-12	Mg	2	4481.15A	-20.658	2.2505230831023277e-10
4795	2.63577e-11	O	7	753.649A	-20.658	2.2505230831023277e-10
4796	7.002e-14	He	1	28.3697m	-20.659000000000002	2.2453470236453158e-10
4797	5.27684e-12	Fe	5	3764.46A	-20.659000000000002	2.2453470236453158e-10
4798	4.64121e-11	Fe	6	428.002A	-20.66	2.2401828687947233e-10
4799	1.81988e-12	Mg	2	1.09153m	-20.66	2.2401828687947233e-10
4800	8.37216e-13	He	1	2.37268m	-20.66	2.2401828687947233e-10
4801	4.2934099999999996e-12	Co	3	4626.73A	-20.660999999999998	2.235030591170698e-10
4802	2.986e-11	O	7	665.254A	-20.660999999999998	2.235030591170698e-10
4803	8.92486e-11	Cr	9	222.574A	-20.662	2.2298901634563584e-10
4804	3.29273e-11	O	7	603.282A	-20.664	2.2196447488033287e-10
4805	5.096229999999999e-13	Fe	7	3.89788m	-20.665	2.2145397075444884e-10
4806	1.39713e-12	He	1	1.42180m	-20.668000000000003	2.1992949234278137e-10
4807	2.90184e-14	Si	1	68.4548m	-20.668000000000003	2.1992949234278137e-10
4808	8.30885e-13	He	1	2.39076m	-20.668000000000003	2.1992949234278137e-10
4809	4.45597e-12	Fe	2	4457.94A	-20.669	2.1942366854685593e-10
4810	8.267440000000001e-13	He	1	2.40273m	-20.671	2.184155083666868e-10
4811	4.74594e-14	He	1	41.8557m	-20.671	2.184155083666868e-10
4812	2.23636e-10	Si	7	88.8250A	-20.674	2.1691194658297332e-10
4813	3.31625e-14	Fe	5	59.9004m	-20.675	2.1641306294970615e-10
4814	7.33829e-14	He	1	27.0696m	-20.676	2.1591532671695726e-10
4815	6.31663e-15	S	2	314.479m	-20.679000000000002	2.1442897606265762e-10
4816	5.51296e-11	Na	5	360.323A	-20.68	2.139358031031194e-10
4817	3.29712e-11	F	2	602.479A	-20.680999999999997	2.134437644099126e-10
4818	9.93253e-12	Si	1	1999.94A	-20.680999999999997	2.134437644099126e-10
4819	3.6151400000000003e-12	Co	8	5494.79A	-20.680999999999997	2.134437644099126e-10
4820	8.90677e-11	N	7	223.027A	-20.680999999999997	2.134437644099126e-10
4821	5.11877e-11	N	2	388.071A	-20.682	2.1295285737429523e-10
4822	6.560119999999999e-12	S	4	3028.06A	-20.682	2.1295285737429523e-10
4823	1.73001e-11	Fe	8	1148.23A	-20.682	2.1295285737429523e-10
4824	6.02318e-11	Si	4	329.800A	-20.683000000000003	2.1246307939352713e-10
4825	2.86171e-11	Na	9	694.147A	-20.685	2.1148690021550674e-10
4826	6.35563e-11	He	1	312.549A	-20.685	2.1148690021550674e-10
4827	1.3107900000000001e-14	Cl	3	151.546m	-20.686	2.1100049384264446e-10
4828	6.50614e-11	Fe	7	305.318A	-20.686	2.1100049384264446e-10
4829	5.79315e-11	He	1	342.896A	-20.686999999999998	2.1051520617339776e-10
4830	4.64296e-11	N	2	427.840A	-20.688000000000002	2.100310346348146e-10
4831	1.55038e-11	Fe	7	1281.26A	-20.688000000000002	2.100310346348146e-10
4832	8.30107e-13	He	1	2.39300m	-20.688000000000002	2.100310346348146e-10
4833	2.38393e-11	O	7	833.264A	-20.688000000000002	2.100310346348146e-10
4834	2.57519e-12	C	6	7713.77A	-20.688000000000002	2.100310346348146e-10
4835	5.606359999999999e-13	He	1	3.54320m	-20.688000000000002	2.100310346348146e-10
4836	8.34248e-13	He	1	2.38112m	-20.688000000000002	2.100310346348146e-10
4837	2.51575e-12	Mg	2	7896.04A	-20.689	2.0954797665987256e-10
4838	1.33786e-11	O	7	1484.79A	-20.691	2.0858519116228903e-10
4839	4.45492e-11	Fe	3	445.899A	-20.691	2.0858519116228903e-10
4840	5.56185e-13	He	1	3.57155m	-20.691999999999997	2.0810545853505635e-10
4841	3.2934899999999994e-10	B	4	60.3144A	-20.691999999999997	2.0810545853505635e-10
4842	2.38632e-11	O	7	832.432A	-20.691999999999997	2.0810545853505635e-10
4843	5.09932e-14	He	1	38.9551m	-20.693	2.0762682926224516e-10
4844	2.475e-12	Fe	4	8026.05A	-20.694000000000003	2.0714930080621578e-10
4845	8.893799999999999e-13	He	1	2.23352m	-20.694000000000003	2.0714930080621578e-10
4846	3.09049e-11	Si	2	642.760A	-20.694000000000003	2.0714930080621578e-10
4847	9.43438e-11	Cr	9	210.554A	-20.697	2.0572329504983e-10
4848	2.58849e-11	O	7	767.414A	-20.698	2.0525014460100076e-10
4849	5.18039e-13	He	1	3.83455m	-20.698	2.0525014460100076e-10
4850	2.72593e-11	Li	3	728.723A	-20.698	2.0525014460100076e-10
4851	2.8229e-11	Al	9	703.691A	-20.699	2.0477808236800617e-10
4852	2.16991e-11	N	6	915.449A	-20.699	2.0477808236800617e-10
4853	1.90814e-11	N	6	1041.04A	-20.7	2.0430710584802096e-10
4854	5.515069999999999e-13	He	1	3.60185m	-20.701999999999998	2.033683999645324e-10
4855	7.72219e-11	Fe	7	257.239A	-20.703000000000003	2.029006656241023e-10
4856	3.17861e-11	Mg	10	624.943A	-20.704	2.0243400704280653e-10
4857	7.71984e-13	He	1	2.57317m	-20.704	2.0243400704280653e-10
4858	1.74326e-11	F	6	1139.50A	-20.705	2.0196842174646437e-10
4859	2.63168e-15	He	1	754.820m	-20.706	2.0150390726658727e-10
4860	1.53227e-14	Si	1	129.641m	-20.706	2.0150390726658727e-10
4861	3.7243699999999994e-12	Fe	2	5333.65A	-20.706999999999997	2.0104046114036907e-10
4862	5.70277e-11	Ar	3	348.330A	-20.708000000000002	2.0057808091065957e-10
4863	8.8605e-11	C	5	224.191A	-20.709	2.0011676412597138e-10
4864	3.06586e-14	He	1	64.7924m	-20.709	2.0011676412597138e-10
4865	3.95232e-11	Fe	6	502.602A	-20.711	1.9919731111385014e-10
4866	5.707979999999999e-13	He	1	3.48012m	-20.712	1.9873917001156872e-10
4867	8.51529e-12	Fe	2	2332.80A	-20.714000000000002	1.9782604646946055e-10
4868	1.45009e-09	Ne	9	13.6987A	-20.715	1.973710591883452e-10
4869	5.18516e-14	He	1	38.3102m	-20.715	1.973710591883452e-10
4870	7.87565e-11	Fe	7	252.226A	-20.717	1.964642215444882e-10
4871	1.12085e-11	P	2	1772.27A	-20.718000000000004	1.96012366373782e-10
4872	4.0495599999999996e-12	Fe	2	4905.34A	-20.718000000000004	1.96012366373782e-10
4873	6.25378e-11	Na	6	317.639A	-20.72	1.9511177135635696e-10
4874	1.34843e-11	P	2	1473.15A	-20.721	1.9466302673476826e-10
4875	1.05137e-11	F	4	1889.39A	-20.721	1.9466302673476826e-10
4876	1.46273e-10	Ne	7	135.804A	-20.721	1.9466302673476826e-10
4877	7.55793e-12	Fe	2	2628.29A	-20.723000000000003	1.937686313698323e-10
4878	5.644680000000001e-13	He	1	3.51915m	-20.724	1.9332297588449157e-10
4879	1.00955e-10	P	8	196.766A	-20.724	1.9332297588449157e-10
4880	5.57913e-11	Si	10	356.050A	-20.725	1.928783453783226e-10
4881	2.16545e-11	N	6	917.334A	-20.725	1.928783453783226e-10
4882	3.57604e-11	Cl	6	555.488A	-20.726	1.9243473749394197e-10
4883	5.15344e-11	S	3	385.460A	-20.726999999999997	1.9199214987938328e-10
4884	9.92103e-13	Co	3	2.00226m	-20.728	1.915505801880878e-10
4885	8.1492e-15	He	1	243.760m	-20.729	1.911100260789033e-10
4886	7.456810000000001e-13	Ca	2	2.66394m	-20.729	1.911100260789033e-10
4887	4.34871e-11	Fe	3	456.790A	-20.729	1.911100260789033e-10
4888	1.40403e-12	He	1	1.41482m	-20.730999999999998	1.9023195526913246e-10
4889	1.03482e-12	S	11	1.91960m	-20.730999999999998	1.9023195526913246e-10
4890	4.01362e-13	He	1	4.94926m	-20.730999999999998	1.9023195526913246e-10
4891	4.19483e-12	C	2	4735.46A	-20.732	1.8979443391310203e-10
4892	1.75995e-12	O	1	1.12869m	-20.733	1.8935791882826673e-10
4893	1.57496e-11	Si	1	1261.27A	-20.733	1.8935791882826673e-10
4894	4.45971e-11	Fe	3	445.420A	-20.734	1.8892240770026705e-10
4895	3.58791e-11	Ne	6	553.650A	-20.735	1.884878982200679e-10
4896	3.97197e-11	Ti	8	500.116A	-20.736	1.8805438808394016e-10
4897	6.20137e-14	He	1	32.0324m	-20.736	1.8805438808394016e-10
4898	5.3017e-13	He	1	3.74681m	-20.737	1.8762187499345933e-10
4899	8.08802e-11	Fe	10	245.604A	-20.738000000000003	1.871903566554794e-10
4900	7.15166e-11	Ca	3	277.760A	-20.739	1.867598307821393e-10
4901	1.97759e-11	Cl	7	1004.48A	-20.741	1.8590174730419643e-10
4902	2.60326e-11	O	7	763.061A	-20.741	1.8590174730419643e-10
4903	5.60577e-13	He	1	3.54357m	-20.741	1.8590174730419643e-10
4904	3.29868e-13	He	1	6.02195m	-20.741	1.8590174730419643e-10
4905	5.678310000000001e-13	He	1	3.49831m	-20.741999999999997	1.8547418515012195e-10
4906	7.59977e-12	Fe	2	2613.82A	-20.741999999999997	1.8547418515012195e-10
4907	1.3229e-12	Fe	5	1.50159m	-20.744	1.8462200867729047e-10
4908	2.66185e-13	He	1	7.46266m	-20.744	1.8462200867729047e-10
4909	2.93872e-11	O	7	675.956A	-20.744	1.8462200867729047e-10
4910	5.01485e-12	F	4	3961.13A	-20.745	1.8419738984038017e-10
4911	6.33849e-14	Cr	4	31.3394m	-20.747	1.8335107970912602e-10
4912	2.20818e-12	Fe	4	8995.84A	-20.75	1.8208889975443885e-10
4913	8.08433e-11	Fe	7	245.716A	-20.75	1.8208889975443885e-10
4914	5.568330000000001e-14	He	1	35.6740m	-20.750999999999998	1.816701069063831e-10
4915	1.50459e-14	He	1	132.026m	-20.752	1.81252277255148e-10
4916	8.73893e-11	Ca	6	227.310A	-20.755	1.8000454535492803e-10
4917	5.56574e-13	He	1	3.56906m	-20.755	1.8000454535492803e-10
4918	1.67596e-11	Ca	2	1185.26A	-20.756	1.795905463889609e-10
4919	4.30276e-11	V	7	461.668A	-20.756999999999998	1.7917749959419447e-10
4920	4.56363e-12	Fe	2	4352.78A	-20.756999999999998	1.7917749959419447e-10
4921	4.24795e-11	Na	4	467.625A	-20.756999999999998	1.7917749959419447e-10
4922	3.57259e-14	He	1	55.6024m	-20.758000000000003	1.7876540278069137e-10
4923	3.83463e-11	N	6	518.027A	-20.759	1.7835425376356117e-10
4924	4.60913e-11	N	2	430.981A	-20.761	1.775347904039382e-10
4925	2.8722e-12	Ar	11	6916.11A	-20.761999999999997	1.7712647171673375e-10
4926	1.747e-12	N	5	1.13706m	-20.763	1.76719092136447e-10
4927	6.34431e-12	Be	2	3131.07A	-20.763	1.76719092136447e-10
4928	7.35637e-11	Fe	7	270.031A	-20.766	1.7550256646308454e-10
4929	9.01114e-13	He	1	2.20443m	-20.767	1.7509892176124084e-10
4930	5.90462e-14	He	1	33.6422m	-20.767	1.7509892176124084e-10
4931	3.1314899999999996e-13	Na	4	6.34346m	-20.77	1.7389354926228972e-10
4932	5.27763e-13	He	1	3.76389m	-20.77	1.7389354926228972e-10
4933	5.707399999999999e-13	He	1	3.48048m	-20.771	1.734936051973163e-10
4934	2.87235e-11	Al	9	691.574A	-20.771	1.734936051973163e-10
4935	4.98733e-14	Si	8	39.8299m	-20.773000000000003	1.726964744892547e-10
4936	4.5250200000000003e-13	He	1	4.38992m	-20.776	1.7150764032099658e-10
4937	5.64409e-13	He	1	3.51951m	-20.78	1.6993524882322176e-10
4938	2.86515e-11	Na	5	693.313A	-20.781	1.6954440859663075e-10
4939	4.06598e-11	Cl	7	488.553A	-20.781	1.6954440859663075e-10
4940	1.8095e-11	C	1	1097.79A	-20.781999999999996	1.6915446727761645e-10
4941	3.68614e-11	He	1	538.896A	-20.781999999999996	1.6915446727761645e-10
4942	8.45907e-12	Fe	2	2348.30A	-20.787	1.6721817210233266e-10
4943	6.44297e-11	Na	5	308.312A	-20.789	1.6644987439028097e-10
4944	2.21622e-11	N	1	896.322A	-20.789	1.6644987439028097e-10
4945	1.4099200000000001e-12	He	1	1.40891m	-20.79	1.660670503024402e-10
4946	7.9438e-13	He	1	2.50062m	-20.791999999999998	1.6530404151463793e-10
4947	4.17846e-11	O	3	475.401A	-20.794	1.6454453843377137e-10
4948	1.16549e-11	S	3	1704.39A	-20.795	1.6416609649702583e-10
4949	3.5509e-10	S	9	55.9420A	-20.795	1.6416609649702583e-10
4950	7.88757e-11	Fe	7	251.845A	-20.796	1.63788524952583e-10
4951	7.99351e-12	Fe	2	2485.07A	-20.796	1.63788524952583e-10
4952	3.76306e-11	Ar	2	527.880A	-20.796	1.63788524952583e-10
4953	2.09341e-14	He	1	94.8903m	-20.796999999999997	1.634118217985948e-10
4954	5.677720000000001e-13	He	1	3.49867m	-20.799	1.6266101267760268e-10
4955	1.81011e-11	C	1	1097.42A	-20.8	1.6228690272988489e-10
4956	6.7284e-11	N	4	295.233A	-20.801	1.6191365321117153e-10
4957	7.71317e-12	Al	1	2575.40A	-20.801	1.6191365321117153e-10
4958	5.60966e-13	He	1	3.54111m	-20.801	1.6191365321117153e-10
4959	2.2884599999999997e-12	N	1	8680.28A	-20.801	1.6191365321117153e-10
4960	5.79027e-11	He	1	343.066A	-20.801	1.6191365321117153e-10
4961	4.0118e-14	He	1	49.5151m	-20.802	1.6154126214252814e-10
4962	8.30635e-12	Fe	2	2391.48A	-20.802	1.6154126214252814e-10
4963	9.38774e-11	N	4	211.600A	-20.804000000000002	1.6079904746247474e-10
4964	1.85872e-11	N	6	1068.72A	-20.804000000000002	1.6079904746247474e-10
4965	2.2088e-12	Fe	4	8993.33A	-20.805999999999997	1.600602429491144e-10
4966	3.1409e-12	Fe	5	6324.44A	-20.805999999999997	1.600602429491144e-10
4967	8.01451e-12	C	1	2478.56A	-20.807	1.5969211460578436e-10
4968	3.30519e-11	Si	2	601.008A	-20.809	1.5895839598691774e-10
4969	2.06951e-11	O	7	959.863A	-20.81	1.585928018212794e-10
4970	4.41354e-11	Fe	3	450.079A	-20.813000000000002	1.5750105665275194e-10
4971	2.40483e-11	N	7	826.024A	-20.813000000000002	1.5750105665275194e-10
4972	1.4960700000000001e-12	Fe	2	1.32778m	-20.813000000000002	1.5750105665275194e-10
4973	5.61126e-11	N	7	354.010A	-20.815	1.5677740503073942e-10
4974	5.38319e-13	He	1	3.69009m	-20.816999999999997	1.5605707828591424e-10
4975	5.23783e-11	Ne	3	379.250A	-20.818	1.5569815696581615e-10
4976	6.15429e-12	Fe	2	3227.74A	-20.818	1.5569815696581615e-10
4977	9.54884e-12	N	6	2080.30A	-20.82	1.5498278891542214e-10
4978	5.38094e-11	Fe	11	369.163A	-20.82	1.5498278891542214e-10
4979	5.0280099999999996e-14	He	1	39.5076m	-20.822	1.542707076826598e-10
4980	5.71128e-13	He	1	3.47811m	-20.823	1.539158949009397e-10
4981	7.269839999999999e-12	Fe	2	2732.45A	-20.824	1.5356189816597253e-10
4982	4.88993e-11	Na	6	406.232A	-20.824	1.5356189816597253e-10
4983	1.1035700000000001e-12	Fe	2	1.80002m	-20.824	1.5356189816597253e-10
4984	4.69105e-11	Fe	6	423.454A	-20.825	1.5320871560090403e-10
4985	4.89283e-11	Fe	3	405.991A	-20.826	1.5285634533319296e-10
4986	3.86626e-11	Fe	3	513.790A	-20.826999999999998	1.5250478549460968e-10
4987	1.2218e-11	Si	1	1625.84A	-20.826999999999998	1.5250478549460968e-10
4988	6.02475e-13	Fe	4	3.29714m	-20.826999999999998	1.5250478549460968e-10
4989	1.73337e-11	N	6	1146.00A	-20.831	1.5110661321707798e-10
4990	1.93908e-10	O	8	102.443A	-20.833000000000002	1.504123413939204e-10
4991	3.70891e-12	Fe	3	5355.87A	-20.834	1.500664026084149e-10
4992	2.30908e-13	Fe	3	8.60277m	-20.834	1.500664026084149e-10
4993	9.69444e-11	N	7	204.906A	-20.835	1.497212594600361e-10
4994	9.108379999999998e-13	He	1	2.18090m	-20.836	1.4937691011887187e-10
4995	4.39498e-14	He	1	45.1981m	-20.836	1.4937691011887187e-10
4996	2.0157200000000002e-12	Ca	2	9854.76A	-20.836	1.4937691011887187e-10
4997	5.647979999999999e-13	He	1	3.51709m	-20.836	1.4937691011887187e-10
4998	3.30594e-11	Mg	6	600.872A	-20.837	1.4903335275921387e-10
4999	5.35913e-13	He	1	3.70666m	-20.838	1.4869058555955633e-10
5000	7.66968e-12	Ne	3	2590.00A	-20.838	1.4869058555955633e-10
5001	3.58595e-11	Ne	6	553.953A	-20.84	1.480074143751535e-10
5002	2.72022e-11	Cl	6	730.252A	-20.840999999999998	1.4766700676830253e-10
5003	1.41499e-12	He	1	1.40386m	-20.842	1.473273820772204e-10
5004	2.95349e-11	O	7	672.576A	-20.842	1.473273820772204e-10
5005	2.60014e-14	He	1	76.3976m	-20.843000000000004	1.469885385012509e-10
5006	1.41852e-11	Ni	2	1400.37A	-20.844	1.4665047424388266e-10
5007	4.85602e-11	Fe	6	409.069A	-20.846	1.4597667651953174e-10
5008	2.52229e-11	S	10	787.558A	-20.846	1.4597667651953174e-10
5009	2.66913e-12	N	1	7442.30A	-20.846	1.4597667651953174e-10
5010	4.22667e-11	Si	8	469.979A	-20.849	1.4497178014669824e-10
5011	3.8992900000000004e-12	Co	8	5094.38A	-20.85	1.4463835430482957e-10
5012	3.80724e-11	Ne	4	521.755A	-20.85	1.4463835430482957e-10
5013	5.681609999999999e-13	He	1	3.49627m	-20.853	1.4364267087731927e-10
5014	4.7312699999999996e-14	He	1	41.9855m	-20.853	1.4364267087731927e-10
5015	2.58035e-11	O	7	769.837A	-20.853	1.4364267087731927e-10
5016	4.7799e-11	Na	6	415.583A	-20.854	1.4331230190194424e-10
5017	5.28478e-11	S	3	375.880A	-20.854	1.4331230190194424e-10
5018	5.46827e-11	Cr	9	363.268A	-20.858	1.4199840682056244e-10
5019	8.10399e-14	Fe	2	24.5120m	-20.859	1.4167181954757564e-10
5020	9.48464e-11	Cr	9	209.438A	-20.859	1.4167181954757564e-10
5021	5.63259e-12	C	5	3526.70A	-20.86	1.4134598340447423e-10
5022	2.41768e-12	N	1	8216.34A	-20.86	1.4134598340447423e-10
5023	4.7063e-11	Fe	6	422.082A	-20.861	1.410208966637051e-10
5024	5.77289e-12	Fe	2	3440.99A	-20.863000000000003	1.4037296449882114e-10
5025	8.856e-11	Fe	8	224.305A	-20.866	1.3940664380820237e-10
5026	4.19951e-11	Ar	2	473.019A	-20.866999999999997	1.3908601742473222e-10
5027	2.78509e-11	N	6	713.243A	-20.868000000000002	1.3876612846147855e-10
5028	1.24308e-11	Sc	3	1598.00A	-20.87	1.3812855601545405e-10
5029	6.89667e-15	He	1	288.030m	-20.87	1.3812855601545405e-10
5030	2.93058e-11	O	7	677.835A	-20.87	1.3812855601545405e-10
5031	8.59571e-11	Fe	8	231.097A	-20.872	1.3749391294872714e-10
5032	9.80727e-12	Zn	2	2025.48A	-20.873	1.3717768572415727e-10
5033	5.5394e-12	Cl	2	3586.03A	-20.873	1.3717768572415727e-10
5034	8.12151e-13	He	1	2.44591m	-20.875	1.365474115095717e-10
5035	4.4449300000000005e-12	Co	3	4469.02A	-20.877	1.3592003314195626e-10
5036	6.68676e-11	Ne	8	297.071A	-20.879	1.352955373161016e-10
5037	3.52972e-11	Sc	8	562.777A	-20.88	1.3498436621518192e-10
5038	7.96715e-12	Fe	2	2493.29A	-20.881	1.3467391078793354e-10
5039	1.24194e-12	Fe	2	1.59947m	-20.881	1.3467391078793354e-10
5040	2.96284e-11	Ar	7	670.453A	-20.881	1.3467391078793354e-10
5041	7.49928e-11	Fe	7	264.885A	-20.881	1.3467391078793354e-10
5042	1.60712e-11	Si	2	1236.03A	-20.881999999999998	1.343641693883549e-10
5043	1.72439e-11	Si	5	1151.97A	-20.883000000000003	1.3405514037422456e-10
5044	2.30646e-11	P	9	861.254A	-20.883000000000003	1.3405514037422456e-10
5045	3.03935e-14	He	1	65.3575m	-20.885	1.3343921295232287e-10
5046	4.07198e-11	Ne	7	487.833A	-20.886	1.3313231127896452e-10
5047	1.2784899999999998e-14	He	1	155.374m	-20.886999999999997	1.3282611545986763e-10
5048	1.41938e-12	He	1	1.39952m	-20.888	1.3252062387161032e-10
5049	5.45216e-13	He	1	3.64341m	-20.891	1.3160835831365155e-10
5050	1.56705e-11	Si	5	1267.64A	-20.892	1.3130566748911125e-10
5051	5.34537e-11	O	2	371.620A	-20.892	1.3130566748911125e-10
5052	3.47737e-11	Sc	7	571.249A	-20.895	1.3040176563205922e-10
5053	1.09702e-13	He	1	18.1076m	-20.895	1.3040176563205922e-10
5054	7.87415e-11	C	5	252.274A	-20.896	1.3010184989367874e-10
5055	7.7835e-11	Fe	7	255.212A	-20.896	1.3010184989367874e-10
5056	5.52762e-11	Ca	8	359.367A	-20.897	1.2980262394235624e-10
5057	2.52257e-11	O	1	787.470A	-20.897	1.2980262394235624e-10
5058	5.25751e-11	S	3	377.830A	-20.9	1.2890906896430129e-10
5059	9.18988e-13	He	1	2.16156m	-20.901	1.2861258633298896e-10
5060	2.9435e-13	He	1	6.74858m	-20.901	1.2861258633298896e-10
5061	5.42809e-13	He	1	3.65956m	-20.901999999999997	1.2831678559280741e-10
5062	4.0555599999999997e-14	He	1	48.9808m	-20.901999999999997	1.2831678559280741e-10
5063	3.656169999999999e-12	Fe	2	5433.13A	-20.901999999999997	1.2831678559280741e-10
5064	3.92188e-11	Fe	6	506.503A	-20.903000000000002	1.2802166517544745e-10
5065	4.14743e-11	Cr	9	478.959A	-20.903000000000002	1.2802166517544745e-10
5066	5.78803e-11	He	1	343.199A	-20.905	1.2743345905400402e-10
5067	5.73034e-12	N	1	3466.54A	-20.905	1.2743345905400402e-10
5068	1.22628e-11	C	5	1619.89A	-20.906	1.2714037023130923e-10
5069	3.84425e-12	Mg	1	5167.32A	-20.906999999999996	1.2684795549420097e-10
5070	3.36334e-11	N	6	590.616A	-20.908	1.265562132923233e-10
5071	6.44179e-11	Mn	6	308.369A	-20.908	1.265562132923233e-10
5072	1.42954e-12	He	1	1.38957m	-20.91	1.2597474031067428e-10
5073	7.69076e-12	C	1	2582.90A	-20.91	1.2597474031067428e-10
5074	4.64694e-11	Fe	6	427.474A	-20.914	1.2481979694938634e-10
5075	4.75021e-11	Fe	3	418.181A	-20.914	1.2481979694938634e-10
5076	2.35173e-12	O	1	8446.76A	-20.914	1.2481979694938634e-10
5077	1.74459e-10	Li	3	113.863A	-20.916	1.2424630207613707e-10
5078	3.41196e-11	Si	2	582.201A	-20.916999999999998	1.2396054351107888e-10
5079	2.4830299999999998e-12	Cr	2	8000.08A	-20.916999999999998	1.2396054351107888e-10
5080	8.25593e-14	Co	3	24.0608m	-20.916999999999998	1.2396054351107888e-10
5081	6.77563e-14	F	2	29.3175m	-20.916999999999998	1.2396054351107888e-10
5082	3.4225300000000003e-14	He	1	58.0402m	-20.918000000000003	1.2367544217248042e-10
5083	1.24101e-09	O	8	16.0067A	-20.921	1.2282406641704643e-10
5084	5.7008e-11	Ar	3	348.450A	-20.923000000000002	1.2225974109267108e-10
5085	3.41625e-11	Cl	6	581.470A	-20.923000000000002	1.2225974109267108e-10
5086	1.42321e-12	He	1	1.39575m	-20.924	1.2197855149108744e-10
5087	3.65845e-13	He	1	5.42975m	-20.924	1.2197855149108744e-10
5088	1.8274000000000003e-10	Al	6	108.704A	-20.926	1.214181109549209e-10
5089	2.16105e-11	Mg	2	919.202A	-20.926	1.214181109549209e-10
5090	1.7852200000000002e-14	He	1	111.272m	-20.926	1.214181109549209e-10
5091	5.7539699999999996e-12	Fe	2	3452.31A	-20.930999999999997	1.2002824933188693e-10
5092	6.9829e-11	P	8	284.473A	-20.930999999999997	1.2002824933188693e-10
5093	2.8413899999999997e-13	Co	8	6.99110m	-20.930999999999997	1.2002824933188693e-10
5094	3.7588199999999997e-14	He	1	52.8476m	-20.934	1.1920198067536512e-10
5095	1.9623700000000003e-12	Al	2	1.01227m	-20.934	1.1920198067536512e-10
5096	6.87581e-11	Cr	7	288.903A	-20.935	1.1892782372758718e-10
5097	1.13985e-11	N	1	1742.73A	-20.936999999999998	1.1838140001226806e-10
5098	2.68671e-11	Al	2	739.361A	-20.938000000000002	1.1810913034764175e-10
5099	5.217e-11	O	7	380.764A	-20.938000000000002	1.1810913034764175e-10
5100	9.331510000000001e-12	Ca	2	2128.75A	-20.941	1.1729607281328388e-10
5101	1.42657e-12	He	1	1.39246m	-20.941	1.1729607281328388e-10
5102	1.5534e-12	Fe	2	1.27878m	-20.941999999999997	1.1702629933194884e-10
5103	1.81684e-11	C	1	1093.35A	-20.941999999999997	1.1702629933194884e-10
5104	4.59866e-12	Fe	2	4319.62A	-20.941999999999997	1.1702629933194884e-10
5105	4.28687e-11	Ar	2	463.379A	-20.943	1.167571463124013e-10
5106	4.16034e-12	Fe	2	4774.72A	-20.944000000000003	1.1648861232762164e-10
5107	2.99427e-13	Ni	2	6.63416m	-20.945999999999998	1.1595339577067767e-10
5108	1.71379e-11	Si	5	1159.10A	-20.948	1.1542063831043754e-10
5109	1.66269e-11	Si	5	1194.72A	-20.948	1.1542063831043754e-10
5110	1.02057e-10	N	7	194.641A	-20.949	1.1515517820876306e-10
5111	6.19771e-11	Mg	7	320.513A	-20.95	1.1489032864838102e-10
5112	9.96816e-11	Li	2	199.279A	-20.951	1.1462608822508355e-10
5113	4.78838e-11	Fe	6	414.847A	-20.951999999999998	1.143624555378961e-10
5114	5.68979e-11	Mg	6	349.125A	-20.951999999999998	1.143624555378961e-10
5115	8.264879999999999e-13	He	1	2.40348m	-20.954	1.1383700778404428e-10
5116	5.91026e-11	Ne	3	336.101A	-20.955	1.1357518993151008e-10
5117	4.51453e-12	Co	3	4400.11A	-20.956	1.133139742433259e-10
5118	6.02751e-13	He	1	3.29563m	-20.956	1.133139742433259e-10
5119	9.60801e-11	Ca	10	206.749A	-20.958000000000002	1.1279334382343736e-10
5120	5.51104e-13	He	1	3.60448m	-20.958000000000002	1.1279334382343736e-10
5121	2.42035e-13	Fe	3	8.20727m	-20.959	1.1253392633140326e-10
5122	1.3198200000000001e-12	Fe	4	1.50509m	-20.959	1.1253392633140326e-10
5123	2.68341e-11	Ar	2	740.269A	-20.961	1.1201687990611673e-10
5124	7.53669e-11	Ca	5	263.570A	-20.961	1.1201687990611673e-10
5125	4.67501e-11	Fe	6	424.907A	-20.961	1.1201687990611673e-10
5126	5.486979999999999e-13	He	1	3.62029m	-20.962	1.1175924823153565e-10
5127	9.25884e-13	He	1	2.14546m	-20.962	1.1175924823153565e-10
5128	4.08193e-11	Sc	8	486.644A	-20.963	1.1150220909336339e-10
5129	2.2244299999999997e-14	He	1	89.3012m	-20.965	1.1098990297819689e-10
5130	5.67292e-12	Fe	2	3501.63A	-20.965	1.1098990297819689e-10
5131	7.24981e-11	S	4	274.000A	-20.967	1.1047995069581783e-10
5132	1.72556e-11	Ca	2	1151.19A	-20.967	1.1047995069581783e-10
5133	2.2558699999999999e-13	He	1	8.80569m	-20.967	1.1047995069581783e-10
5134	2.04989e-11	O	1	969.049A	-20.967	1.1047995069581783e-10
5135	2.59426e-11	Cl	6	765.708A	-20.967	1.1047995069581783e-10
5136	1.06284e-12	P	10	1.86900m	-20.968000000000004	1.1022585386032878e-10
5137	4.97475e-12	Ni	2	3993.06A	-20.968000000000004	1.1022585386032878e-10
5138	1.50463e-11	N	6	1320.22A	-20.968000000000004	1.1022585386032878e-10
5139	7.33948e-13	Ca	2	2.70652m	-20.969	1.0997234143134606e-10
5140	4.0160500000000003e-10	B	4	49.4627A	-20.969	1.0997234143134606e-10
5141	1.81726e-11	C	1	1093.10A	-20.97	1.0971941206477016e-10
5142	5.98182e-11	Ar	3	332.080A	-20.973000000000003	1.0896410894483175e-10
5143	2.38228e-11	N	6	833.841A	-20.974	1.0871349844862687e-10
5144	6.88243e-11	Mg	6	288.626A	-20.976	1.0821400529500029e-10
5145	1.4617200000000001e-10	Ne	7	135.898A	-20.976	1.0821400529500029e-10
5146	4.20139e-12	Fe	2	4728.07A	-20.976999999999997	1.079651199893165e-10
5147	3.24064e-14	He	1	61.2979m	-20.978	1.0771680710394952e-10
5148	3.73865e-11	N	6	531.327A	-20.978	1.0771680710394952e-10
5149	3.78833e-11	Fe	3	524.359A	-20.98	1.0722189333108106e-10
5150	4.2263e-11	Ar	2	470.020A	-20.98	1.0722189333108106e-10
5151	3.8732300000000005e-14	Fe	2	51.2865m	-20.980999999999998	1.0697528981959515e-10
5152	5.43877e-11	Mg	7	365.238A	-20.980999999999998	1.0697528981959515e-10
5153	2.49001e-11	O	7	797.766A	-20.982	1.0672925348044592e-10
5154	1.0147700000000001e-12	Co	3	1.95752m	-20.982	1.0672925348044592e-10
5155	1.53245e-11	Mg	7	1296.25A	-20.983	1.0648378300917406e-10
5156	4.01765e-11	Sc	8	494.430A	-20.985	1.0599453446741661e-10
5157	1.28244e-11	O	7	1548.96A	-20.985	1.0599453446741661e-10
5158	4.16985e-13	He	1	4.76383m	-20.986	1.0575075380298308e-10
5159	4.63895e-11	Fe	3	428.211A	-20.988000000000003	1.0526487322449637e-10
5160	3.59849e-11	Cl	6	552.023A	-20.988000000000003	1.0526487322449637e-10
5161	7.77929e-11	Fe	8	255.351A	-20.988000000000003	1.0526487322449637e-10
5162	5.17534e-12	Mg	1	3838.29A	-20.989	1.0502277073435358e-10
5163	2.28764e-12	N	1	8683.40A	-20.99	1.047812250644865e-10
5164	1.97292e-11	Cl	7	1006.86A	-20.991999999999997	1.0429979906591974e-10
5165	1.17923e-11	Si	3	1684.53A	-20.993000000000002	1.0405991618474646e-10
5166	4.7918e-11	Fe	6	414.551A	-20.993000000000002	1.0405991618474646e-10
5167	1.87994e-11	N	6	1056.66A	-20.994	1.0382058501889165e-10
5168	5.77644e-12	Ni	2	3438.88A	-20.995	1.0358180429944273e-10
5169	1.71251e-11	N	6	1159.96A	-20.996	1.0334357276040979e-10
5170	2.6076099999999996e-14	He	1	76.1787m	-20.996	1.0334357276040979e-10
5171	5.60813e-11	N	6	354.208A	-20.996	1.0334357276040979e-10
5172	2.44477e-12	Cr	2	8125.30A	-20.997	1.0310588913871124e-10
5173	6.76675e-11	S	4	293.560A	-21.0	1.0239611319036375e-10
5174	5.67961e-11	Ar	3	349.751A	-21.0	1.0239611319036375e-10
5175	1.11871e-11	Al	1	1775.65A	-21.000999999999998	1.0216060866520786e-10
5176	5.88826e-15	He	1	337.357m	-21.000999999999998	1.0216060866520786e-10
5177	4.37468e-11	Ne	6	454.078A	-21.002	1.019256457854285e-10
5178	5.72297e-11	S	3	347.100A	-21.002	1.019256457854285e-10
5179	5.78625e-11	He	1	343.304A	-21.002	1.019256457854285e-10
5180	4.59163e-12	Ni	2	4326.24A	-21.005	1.0122399457517652e-10
5181	2.13725e-11	N	6	929.442A	-21.005	1.0122399457517652e-10
5182	8.07992e-11	Fe	7	245.850A	-21.005	1.0122399457517652e-10
5183	3.53014e-12	Co	3	5627.10A	-21.005	1.0122399457517652e-10
5184	1.0556200000000001e-10	N	7	188.179A	-21.006	1.0099118584802713e-10
5185	4.54822e-13	He	1	4.36752m	-21.006999999999998	1.0075891256609254e-10
5186	4.21085e-12	Co	3	4717.44A	-21.006999999999998	1.0075891256609254e-10
5187	2.36813e-11	O	7	838.823A	-21.006999999999998	1.0075891256609254e-10
5188	2.41568e-12	N	1	8223.13A	-21.008000000000003	1.0052717349788049e-10
5189	6.68323e-12	O	1	2972.29A	-21.009	1.002959674147368e-10
5190	3.99596e-11	N	6	497.113A	-21.009	1.002959674147368e-10
5191	6.25577e-12	Fe	2	3175.38A	-21.01	1.0006529309082735e-10
5192	2.9438999999999996e-14	He	1	67.4767m	-21.011	9.983514930314149e-11
5193	6.47145e-11	Fe	7	306.955A	-21.011	9.983514930314149e-11
5194	9.26664e-12	N	6	2143.65A	-21.011999999999997	9.960553483147893e-11
5195	4.75545e-12	Fe	2	4177.20A	-21.011999999999997	9.960553483147893e-11
5196	5.13195e-11	Ne	4	387.074A	-21.011999999999997	9.960553483147893e-11
5197	1.09555e-14	He	1	181.319m	-21.013	9.937644845844499e-11
5198	7.315210000000001e-12	P	2	2715.50A	-21.016	9.869234579915828e-11
5199	5.53765e-13	He	1	3.58716m	-21.016	9.869234579915828e-11
5200	4.07519e-12	Fe	2	4874.48A	-21.017	9.846535970261744e-11
5201	7.13803e-11	Ar	4	278.290A	-21.017	9.846535970261744e-11
5202	9.317729999999999e-13	He	1	2.13190m	-21.018	9.823889565961181e-11
5203	5.56172e-13	He	1	3.57164m	-21.018	9.823889565961181e-11
5204	7.8714e-11	C	5	252.363A	-21.021	9.756262385871008e-11
5205	5.45869e-11	Fe	7	363.905A	-21.022	9.733823605053133e-11
5206	1.23625e-12	Si	1	1.60683m	-21.023000000000003	9.711436431998881e-11
5207	3.76808e-11	O	7	527.177A	-21.023000000000003	9.711436431998881e-11
5208	1.90069e-13	He	1	10.4512m	-21.024	9.689100748014004e-11
5209	9.1978e-11	Cr	9	215.970A	-21.024	9.689100748014004e-11
5210	7.11569e-11	Al	7	279.164A	-21.026	9.644583373837895e-11
5211	2.66417e-13	He	1	7.45615m	-21.026999999999997	9.622401447620056e-11
5212	1.3377e-11	Ni	2	1484.97A	-21.026999999999997	9.622401447620056e-11
5213	8.38222e-13	He	1	2.36983m	-21.028000000000002	9.600270538416654e-11
5214	1.29828e-12	Fe	4	1.53006m	-21.031	9.534182740884334e-11
5215	4.32812e-11	Al	7	458.963A	-21.033	9.490377150295643e-11
5216	1.80406e-11	O	4	1101.10A	-21.034000000000002	9.468549888550037e-11
5217	2.78581e-11	Al	2	713.058A	-21.035999999999998	9.425045853526006e-11
5218	9.47138e-13	Co	3	2.09731m	-21.037	9.40336884959336e-11
5219	2.50705e-11	Al	2	792.343A	-21.038	9.381741701386279e-11
5220	7.91191e-11	Fe	4	251.070A	-21.04	9.338636513752659e-11
5221	5.78969e-11	Ar	3	343.100A	-21.041	9.317158245786628e-11
5222	1.09725e-11	P	2	1810.39A	-21.043000000000003	9.274349792177406e-11
5223	2.68018e-12	Ni	2	7411.61A	-21.044	9.253019379568132e-11
5224	1.53477e-14	He	1	129.430m	-21.044	9.253019379568132e-11
5225	3.52173e-13	Mn	10	5.64054m	-21.044	9.253019379568132e-11
5226	4.7777e-12	F	2	4157.75A	-21.046999999999997	9.189322042199096e-11
5227	6.50444e-11	Ne	3	305.398A	-21.048000000000002	9.168187187987935e-11
5228	1.8274000000000003e-10	Al	6	108.704A	-21.05	9.126063194216076e-11
5229	5.05624e-11	S	4	392.870A	-21.051	9.105073831318081e-11
5230	4.56735e-11	Mg	7	434.923A	-21.051	9.105073831318081e-11
5231	2.5509799999999998e-14	He	1	77.8700m	-21.052	9.084132742615084e-11
5232	5.68915e-11	Mg	6	349.164A	-21.052	9.084132742615084e-11
5233	6.38268e-13	He	1	3.11224m	-21.053	9.063239817079591e-11
5234	3.34871e-11	Na	5	593.197A	-21.059	8.93888750494156e-11
5235	3.09719e-10	S	8	64.1371A	-21.06	8.918328634182867e-11
5236	7.23839e-13	Fe	4	2.74432m	-21.061999999999998	8.877352636186894e-11
5237	8.44401e-11	Si	8	235.249A	-21.063000000000002	8.856935291698876e-11
5238	5.58157e-13	He	1	3.55894m	-21.064	8.836564905800241e-11
5239	4.55515e-11	O	7	436.088A	-21.064	8.836564905800241e-11
5240	3.71115e-11	N	7	535.264A	-21.065	8.816241370489013e-11
5241	4.06014e-11	Cl	7	489.256A	-21.066	8.795964578011969e-11
5242	2.88606e-11	Al	9	688.289A	-21.066999999999997	8.775734420863507e-11
5243	4.01515e-12	Fe	2	4947.37A	-21.066999999999997	8.775734420863507e-11
5244	9.368399999999999e-13	He	1	2.12037m	-21.069000000000003	8.73541358376568e-11
5245	1.96769e-10	Si	6	100.953A	-21.070999999999998	8.695278004086567e-11
5246	5.605640000000001e-13	He	1	3.54366m	-21.070999999999998	8.695278004086567e-11
5247	1.91795e-14	He	1	103.572m	-21.072	8.675279419631988e-11
5248	2.41004e-12	N	1	8242.39A	-21.073	8.655326830645293e-11
5249	7.7924e-12	Fe	5	2549.21A	-21.073	8.655326830645293e-11
5250	1.25209e-10	Ne	7	158.650A	-21.074	8.635420131339842e-11
5251	7.76913e-11	Fe	8	255.684A	-21.08	8.516937725347325e-11
5252	1.4266600000000001e-12	S	11	1.39238m	-21.081999999999997	8.47780595105634e-11
5253	5.58038e-11	Ne	2	355.969A	-21.081999999999997	8.47780595105634e-11
5254	2.09741e-12	Fe	2	9470.94A	-21.083000000000002	8.45830753844404e-11
5255	8.06293e-11	Fe	7	246.368A	-21.083000000000002	8.45830753844404e-11
5256	1.62262e-11	N	6	1224.22A	-21.084	8.438853970936447e-11
5257	1.82208e-11	C	1	1090.21A	-21.084	8.438853970936447e-11
5258	2.25423e-14	He	1	88.1207m	-21.085	8.419445145392478e-11
5259	2.86703e-13	Fe	4	6.92859m	-21.086	8.400080958908607e-11
5260	4.836010000000001e-13	He	1	4.10761m	-21.086	8.400080958908607e-11
5261	3.85119e-12	Fe	2	5158.00A	-21.087	8.380761308817708e-11
5262	2.9105e-11	Si	4	682.509A	-21.087	8.380761308817708e-11
5263	6.09414e-11	Ar	3	325.960A	-21.088	8.361486092688989e-11
5264	8.42033e-12	Fe	2	2359.11A	-21.089000000000002	8.342255208327174e-11
5265	2.42604e-12	N	1	8188.01A	-21.09	8.323068553772093e-11
5266	5.68319e-13	He	1	3.49530m	-21.090999999999998	8.30392602729795e-11
5267	1.24864e-11	Si	1	1590.89A	-21.092	8.284827527412901e-11
5268	3.80541e-12	Fe	2	5220.06A	-21.092	8.284827527412901e-11
5269	5.78482e-11	He	1	343.389A	-21.092	8.284827527412901e-11
5270	1.71974e-13	Fe	5	11.5509m	-21.094	8.246762202609813e-11
5271	7.65916e-12	Ne	3	2593.56A	-21.094	8.246762202609813e-11
5272	2.27617e-12	C	1	8727.13A	-21.094	8.246762202609813e-11
5273	7.60481e-11	Al	7	261.209A	-21.095	8.227795175873275e-11
5274	1.99793e-11	N	6	994.252A	-21.095	8.227795175873275e-11
5275	5.54332e-11	O	2	358.350A	-21.095	8.227795175873275e-11
5276	2.25524e-11	N	6	880.813A	-21.095	8.227795175873275e-11
5277	7.82199e-11	Fe	8	253.956A	-21.095	8.227795175873275e-11
5278	3.24542e-11	O	7	612.077A	-21.096	8.208871772087639e-11
5279	4.42156e-12	Fe	2	4492.63A	-21.096999999999998	8.189991890923038e-11
5280	8.91702e-11	S	5	222.770A	-21.096999999999998	8.189991890923038e-11
5281	5.6048e-11	Ca	7	354.419A	-21.096999999999998	8.189991890923038e-11
5282	2.92288e-11	Si	4	679.620A	-21.096999999999998	8.189991890923038e-11
5283	7.75014e-11	Fe	8	256.311A	-21.096999999999998	8.189991890923038e-11
5284	8.479459999999999e-13	He	1	2.34266m	-21.099	8.152362296289822e-11
5285	5.5011e-11	O	2	361.099A	-21.099	8.152362296289822e-11
5286	2.02132e-10	Ne	8	98.2746A	-21.099	8.152362296289822e-11
5287	1.70808e-11	Mn	2	1162.97A	-21.1	8.13361238331291e-11
5288	5.61989e-13	He	1	3.53467m	-21.101	8.114905593939243e-11
5289	1.08303e-11	Si	1	1834.15A	-21.101	8.114905593939243e-11
5290	2.58547e-13	Fe	4	7.68312m	-21.101	8.114905593939243e-11
5291	8.520739999999999e-12	Fe	2	2331.31A	-21.101999999999997	8.096241828987221e-11
5292	2.91372e-11	Si	4	681.756A	-21.103	8.077620989503289e-11
5293	8.78426e-11	Cl	7	226.137A	-21.104	8.05904297676187e-11
5294	3.47767e-11	Si	2	571.200A	-21.105	8.040507692263995e-11
5295	3.20644e-11	N	7	619.518A	-21.105	8.040507692263995e-11
5296	9.93223e-17	Al	3	2.00000c	-21.105999999999998	8.022015037737562e-11
5297	5.70726e-13	He	1	3.48056m	-21.108	7.985157226639339e-11
5298	2.06514e-11	O	7	961.894A	-21.109	7.966791874651168e-11
5299	2.41376e-12	Cr	2	8229.67A	-21.109	7.966791874651168e-11
5300	8.24073e-12	Fe	2	2410.52A	-21.11	7.948468761800512e-11
5301	1.69928e-11	C	4	1168.99A	-21.111	7.93018779093992e-11
5302	5.64396e-13	He	1	3.51960m	-21.112	7.911948865145634e-11
5303	9.41232e-13	He	1	2.11047m	-21.114	7.875596762174185e-11
5304	8.257289999999999e-12	Fe	12	2405.69A	-21.115	7.857483392261921e-11
5305	1.04437e-11	N	6	1902.06A	-21.115	7.857483392261921e-11
5306	2.84612e-11	Al	2	697.949A	-21.116999999999997	7.82138153540719e-11
5307	1.0668099999999999e-13	He	1	18.6205m	-21.116999999999997	7.82138153540719e-11
5308	1.82236e-11	C	1	1090.04A	-21.118000000000002	7.803392857056208e-11
5309	7.89752e-11	Fe	7	251.528A	-21.118000000000002	7.803392857056208e-11
5310	2.2659e-11	N	1	876.670A	-21.118000000000002	7.803392857056208e-11
5311	3.99415e-12	Fe	2	4973.39A	-21.118000000000002	7.803392857056208e-11
5312	3.53143e-11	Sc	7	562.504A	-21.119	7.785445551517477e-11
5313	5.653520000000001e-13	He	1	3.51365m	-21.12	7.767539523635978e-11
5314	5.0672800000000006e-15	He	1	392.014m	-21.122	7.731850921319371e-11
5315	1.96215e-14	He	1	101.238m	-21.122	7.731850921319371e-11
5316	1.68919e-11	S	2	1175.97A	-21.124000000000002	7.696326293235654e-11
5317	1.12624e-12	Co	3	1.76378m	-21.125	7.678625233960448e-11
5318	3.68e-11	Li	3	539.795A	-21.125999999999998	7.660964885991849e-11
5319	7.49638e-11	Fe	7	264.987A	-21.127	7.643345155696386e-11
5320	9.45941e-15	He	1	209.997m	-21.127	7.643345155696386e-11
5321	5.06599e-11	O	7	392.114A	-21.129	7.60822717466769e-11
5322	9.513940000000001e-13	He	1	2.08793m	-21.133000000000003	7.53847452866197e-11
5323	2.57598e-11	O	7	771.143A	-21.133000000000003	7.53847452866197e-11
5324	5.67758e-13	He	1	3.49875m	-21.134	7.52113651837078e-11
5325	4.94509e-11	Si	8	401.701A	-21.136	7.486580035026697e-11
5326	1.22669e-11	Fe	8	1619.36A	-21.136	7.486580035026697e-11
5327	4.68059e-11	Fe	6	424.401A	-21.136	7.486580035026697e-11
5328	2.23359e-11	Fe	8	889.349A	-21.136999999999997	7.469361378758829e-11
5329	2.89902e-12	Mn	6	6852.12A	-21.136999999999997	7.469361378758829e-11
5330	2.92621e-11	O	7	678.847A	-21.139	7.435042780572767e-11
5331	7.93077e-11	Ti	6	250.473A	-21.14	7.417942656700843e-11
5332	8.2679e-12	Fe	2	2402.60A	-21.143	7.366877898635823e-11
5333	1.09307e-11	Mg	1	1817.31A	-21.145	7.33303016926935e-11
5334	5.49877e-11	Na	6	361.253A	-21.145	7.33303016926935e-11
5335	9.09779e-12	Cl	7	2183.44A	-21.145	7.33303016926935e-11
5336	5.4765e-12	Sc	2	3627.22A	-21.145	7.33303016926935e-11
5337	9.45064e-13	He	1	2.10192m	-21.148000000000003	7.282549944656206e-11
5338	1.3291200000000001e-14	He	1	149.456m	-21.148000000000003	7.282549944656206e-11
5339	1.75882e-11	Ca	2	1129.42A	-21.148000000000003	7.282549944656206e-11
5340	4.42539e-12	Fe	2	4488.75A	-21.15	7.249089667043928e-11
5341	2.21687e-11	Mg	2	896.057A	-21.151999999999997	7.215783125442522e-11
5342	5.86475e-12	Fe	2	3387.09A	-21.153000000000002	7.199187284783628e-11
5343	5.41622e-11	O	7	366.759A	-21.154	7.182629613499179e-11
5344	3.76792e-13	Si	2	5.27199m	-21.155	7.16611002380187e-11
5345	3.96852e-12	Fe	2	5005.51A	-21.156	7.149628428106605e-11
5346	1.3134e-13	Fe	5	15.1245m	-21.156999999999996	7.133184739029539e-11
5347	3.35868e-11	Na	5	591.436A	-21.156999999999996	7.133184739029539e-11
5348	2.32199e-11	O	7	855.492A	-21.156999999999996	7.133184739029539e-11
5349	1.60831e-11	Si	2	1235.12A	-21.156999999999996	7.133184739029539e-11
5350	1.66541e-14	He	1	119.277m	-21.156999999999996	7.133184739029539e-11
5351	9.63357e-12	Zn	2	2062.00A	-21.16	7.084080240681466e-11
5352	1.7818900000000002e-12	Fe	4	1.11480m	-21.160999999999998	7.067787308252025e-11
5353	5.059979999999999e-13	He	1	3.92580m	-21.164	7.01913300265082e-11
5354	7.70533e-11	Fe	7	257.801A	-21.164	7.01913300265082e-11
5355	9.484270000000001e-13	He	1	2.09446m	-21.164	7.01913300265082e-11
5356	8.560950000000001e-13	He	1	2.32036m	-21.164	7.01913300265082e-11
5357	2.40643e-12	Ca	2	8254.73A	-21.166999999999998	6.970813630933601e-11
5358	6.07068e-11	Ar	3	327.220A	-21.168000000000003	6.954781204477501e-11
5359	1.27807e-11	O	7	1554.25A	-21.168000000000003	6.954781204477501e-11
5360	1.70041e-11	N	1	1168.22A	-21.168000000000003	6.954781204477501e-11
5361	2.67584e-12	N	1	7423.64A	-21.169	6.938785651579136e-11
5362	8.27947e-12	Fe	2	2399.24A	-21.171	6.906904827422934e-11
5363	2.65017e-11	Mg	9	749.554A	-21.171	6.906904827422934e-11
5364	4.38755e-11	Ne	6	452.746A	-21.171999999999997	6.8910193871362e-11
5365	1.68842e-11	N	1	1176.51A	-21.171999999999997	6.8910193871362e-11
5366	1.17687e-10	Li	2	168.791A	-21.173000000000002	6.875170482348164e-11
5367	7.60769e-11	O	7	261.110A	-21.174	6.859358029029733e-11
5368	1.0496e-11	Fe	4	1892.58A	-21.174	6.859358029029733e-11
5369	5.78365e-11	He	1	343.459A	-21.176	6.827842141649907e-11
5370	2.20746e-11	N	1	899.879A	-21.176	6.827842141649907e-11
5371	4.72831e-12	Ni	2	4201.17A	-21.177	6.812138540494412e-11
5372	1.19104e-11	Si	1	1667.83A	-21.177	6.812138540494412e-11
5373	2.78893e-11	Al	9	712.262A	-21.177	6.812138540494412e-11
5374	1.47931e-13	F	5	13.4282m	-21.179000000000002	6.780839606957225e-11
5375	4.72835e-12	Mn	10	4201.14A	-21.18	6.765244108631755e-11
5376	2.88547e-11	Al	2	688.430A	-21.18	6.765244108631755e-11
5377	3.5984300000000004e-14	Fe	3	55.2031m	-21.180999999999997	6.749684478957092e-11
5378	3.31633e-11	Cr	5	598.990A	-21.185	6.687802999697561e-11
5379	1.10358e-16	Cl	7	1.80000c	-21.189	6.626488853249999e-11
5380	5.53923e-11	Fe	11	358.614A	-21.189	6.626488853249999e-11
5381	9.839739999999999e-12	Co	2	2018.80A	-21.189	6.626488853249999e-11
5382	4.98696e-11	Mn	10	398.328A	-21.19	6.611248351806943e-11
5383	1.75921e-12	N	1	1.12917m	-21.191	6.596042902544574e-11
5384	1.45542e-14	He	1	136.486m	-21.191	6.596042902544574e-11
5385	1.00613e-11	P	10	1974.34A	-21.191	6.596042902544574e-11
5386	9.63871e-12	Co	2	2060.90A	-21.195	6.535570017724355e-11
5387	2.1971799999999997e-12	Fe	5	9040.91A	-21.195	6.535570017724355e-11
5388	1.01883e-11	Co	2	1949.74A	-21.197	6.505541801123056e-11
5389	4.36306e-11	Fe	8	455.287A	-21.199	6.475651551644662e-11
5390	1.35115e-11	Co	2	1470.18A	-21.199	6.475651551644662e-11
5391	9.57817e-11	Ca	10	207.393A	-21.2	6.460757966368532e-11
5392	1.16292e-11	P	8	1708.15A	-21.2	6.460757966368532e-11
5393	1.99818e-11	Si	3	994.125A	-21.203000000000003	6.41628242136393e-11
5394	4.28039e-11	Ar	2	464.080A	-21.203000000000003	6.41628242136393e-11
5395	7.78662e-11	Fe	8	255.110A	-21.204	6.401525381298354e-11
5396	7.47736e-11	Cl	7	265.661A	-21.205	6.386802281483098e-11
5397	4.90788e-11	Si	8	404.746A	-21.206	6.372113043857697e-11
5398	5.94944e-11	Na	5	333.888A	-21.209	6.328247726207443e-11
5399	3.06314e-11	F	6	648.500A	-21.21	6.313693160322076e-11
5400	4.7324e-11	Ca	10	419.754A	-21.21	6.313693160322076e-11
5401	5.21151e-11	Al	8	381.165A	-21.211	6.299172069009387e-11
5402	4.49883e-11	N	7	441.548A	-21.212	6.284684375279893e-11
5403	7.40046e-12	V	2	2684.22A	-21.212	6.284684375279893e-11
5404	4.6797e-12	Fe	2	4244.81A	-21.214000000000002	6.255808873498067e-11
5405	5.61271e-12	Fe	2	3539.19A	-21.215	6.24142091235075e-11
5406	1.1382e-11	N	1	1745.25A	-21.215	6.24142091235075e-11
5407	1.02459e-12	Ni	2	1.93877m	-21.215999999999998	6.227066042595796e-11
5408	1.55676e-11	Si	5	1276.01A	-21.217	6.212744188125063e-11
5409	4.73674e-11	Fe	3	419.370A	-21.217	6.212744188125063e-11
5410	4.87951e-11	Fe	3	407.100A	-21.219	6.184199221478867e-11
5411	5.7493e-12	Fe	2	3455.11A	-21.221	6.155785407041175e-11
5412	7.51468e-11	Fe	7	264.342A	-21.221	6.155785407041175e-11
5413	4.10278e-11	Fe	8	484.171A	-21.224	6.11340927836798e-11
5414	4.20616e-11	Fe	3	472.271A	-21.224	6.11340927836798e-11
5415	2.11345e-12	Fe	2	9399.04A	-21.225	6.099348827201107e-11
5416	9.009e-13	Ti	7	2.20496m	-21.226	6.085320714174593e-11
5417	8.62992e-13	He	1	2.30181m	-21.226	6.085320714174593e-11
5418	8.22391e-15	He	1	241.545m	-21.228	6.057361205210817e-11
5419	4.80226e-11	Fe	6	413.648A	-21.229	6.043429661035123e-11
5420	1.15868e-14	He	1	171.441m	-21.23	6.029530158521838e-11
5421	2.91255e-11	Al	2	682.031A	-21.23	6.029530158521838e-11
5422	5.6534e-11	Ca	7	351.372A	-21.232	6.001826983877065e-11
5423	1.4657e-09	Ne	9	13.5529A	-21.233	5.988023164866052e-11
5424	4.97004e-11	Fe	6	399.684A	-21.234	5.974251093757772e-11
5425	8.52044e-11	Si	8	233.139A	-21.234	5.974251093757772e-11
5426	4.39212e-15	He	1	452.275m	-21.234	5.974251093757772e-11
5427	3.04221e-11	O	7	652.961A	-21.235	5.960510697534119e-11
5428	2.18115e-11	O	7	910.734A	-21.235	5.960510697534119e-11
5429	1.10536e-12	Fe	2	1.79710m	-21.236	5.946801903344785e-11
5430	1.3220899999999999e-12	Mg	1	1.50250m	-21.236	5.946801903344785e-11
5431	1.69949e-11	C	4	1168.85A	-21.236	5.946801903344785e-11
5432	1.5910100000000001e-12	Fe	2	1.24854m	-21.236	5.946801903344785e-11
5433	4.543119999999999e-12	Fe	2	4372.43A	-21.238000000000003	5.919478830505738e-11
5434	2.69199e-11	O	7	737.911A	-21.241	5.878729424863276e-11
5435	4.4872900000000005e-10	Ar	10	44.2683A	-21.241	5.878729424863276e-11
5436	1.5637e-12	Fe	2	1.27035m	-21.241	5.878729424863276e-11
5437	5.237689999999999e-13	He	1	3.79260m	-21.241	5.878729424863276e-11
5438	8.31069e-11	Al	7	239.023A	-21.243000000000002	5.851719116652698e-11
5439	2.66522e-11	Ar	2	745.322A	-21.244	5.838260536156083e-11
5440	1.09664e-12	Fe	2	1.81139m	-21.245	5.824832909535603e-11
5441	6.35255e-11	Si	4	312.700A	-21.246	5.811436165599411e-11
5442	3.84844e-11	Al	3	516.169A	-21.247	5.7980702333192106e-11
5443	7.1209e-11	Al	7	278.960A	-21.248	5.7847350418302064e-11
5444	4.95719e-11	Na	5	400.720A	-21.248	5.7847350418302064e-11
5445	8.10713e-11	Fe	7	245.024A	-21.248	5.7847350418302064e-11
5446	4.50612e-11	Li	3	440.833A	-21.249000000000002	5.7714305204305414e-11
5447	1.4772299999999999e-09	Ne	9	13.4471A	-21.25	5.7581565985810145e-11
5448	5.55579e-12	Sc	2	3575.45A	-21.250999999999998	5.744913205904565e-11
5449	1.5105200000000001e-12	Al	1	1.31507m	-21.253	5.7185177273717e-11
5450	6.10369e-11	Ar	3	325.450A	-21.255	5.6922435250465474e-11
5451	5.78268e-11	He	1	343.517A	-21.255	5.6922435250465474e-11
5452	2.55767e-11	C	1	776.663A	-21.256	5.67915172823244e-11
5453	5.40486e-11	N	2	367.530A	-21.259	5.6400567227251166e-11
5454	8.25166e-11	Al	7	240.733A	-21.261	5.614143015970494e-11
5455	1.0162100000000002e-14	He	1	195.476m	-21.261	5.614143015970494e-11
5456	9.80061e-11	S	9	202.686A	-21.261999999999997	5.601230845342734e-11
5457	4.07962e-11	Ar	2	486.919A	-21.261999999999997	5.601230845342734e-11
5458	2.9796099999999997e-12	Ni	2	6666.80A	-21.263	5.5883483718832385e-11
5459	4.68548e-11	Fe	6	423.958A	-21.264	5.5754955272905986e-11
5460	5.33017e-11	S	3	372.680A	-21.264	5.5754955272905986e-11
5461	2.61776e-10	O	8	75.8835A	-21.266	5.5498784522842846e-11
5462	8.10975e-11	Fe	7	244.945A	-21.266	5.5498784522842846e-11
5463	2.51947e-12	Cr	5	7884.39A	-21.267	5.537114086051429e-11
5464	5.25945e-11	S	3	377.691A	-21.267	5.537114086051429e-11
5465	1.07318e-11	Cl	10	1851.00A	-21.269000000000002	5.5116733577490096e-11
5466	3.1912900000000002e-12	Fe	4	6224.58A	-21.269000000000002	5.5116733577490096e-11
5467	3.55595e-12	Ca	6	5586.26A	-21.269000000000002	5.5116733577490096e-11
5468	1.39408e-11	O	7	1424.92A	-21.27	5.4989968607952834e-11
5469	1.60435e-12	N	1	1.23816m	-21.27	5.4989968607952834e-11
5470	7.37323e-11	Fe	7	269.413A	-21.273000000000003	5.461142032672085e-11
5471	7.06418e-11	Fe	4	281.200A	-21.273000000000003	5.461142032672085e-11
5472	3.52032e-11	Si	2	564.280A	-21.274	5.448581754540997e-11
5473	4.6754199999999995e-12	K	11	4248.70A	-21.276	5.4235477953528107e-11
5474	3.64314e-11	O	4	545.256A	-21.278000000000002	5.398628856759088e-11
5475	3.97795e-15	O	2	499.364m	-21.281	5.361464957115851e-11
5476	1.19395e-12	Fe	2	1.66377m	-21.281	5.361464957115851e-11
5477	2.99624e-11	Ar	7	662.980A	-21.281	5.361464957115851e-11
5478	1.8600999999999998e-13	Ni	2	10.6793m	-21.281999999999996	5.3491339298968966e-11
5479	7.86956e-14	S	1	25.2421m	-21.281999999999996	5.3491339298968966e-11
5480	3.77015e-12	Fe	2	5268.87A	-21.281999999999996	5.3491339298968966e-11
5481	8.688799999999999e-13	He	1	2.28621m	-21.283	5.33683126325346e-11
5482	1.3653e-14	O	1	145.495m	-21.284000000000002	5.324556891958161e-11
5483	1.0131599999999999e-13	Fe	4	19.6064m	-21.285	5.312310750933501e-11
5484	2.4614599999999997e-14	Al	2	80.7020m	-21.287	5.287902900133979e-11
5485	3.25753e-11	Si	2	609.801A	-21.29	5.251501232614651e-11
5486	7.51323e-11	Fe	7	264.393A	-21.291	5.2394231149438403e-11
5487	5.57178e-11	Fe	11	356.519A	-21.291999999999998	5.2273727761728587e-11
5488	2.93201e-11	Al	2	677.502A	-21.293000000000003	5.2153501524118813e-11
5489	2.55126e-14	Fe	5	77.8613m	-21.294	5.203355179918325e-11
5490	1.42694e-11	Ar	11	1392.10A	-21.295	5.191387795095912e-11
5491	1.26051e-11	Co	2	1575.91A	-21.296	5.179447934494843e-11
5492	4.90289e-11	Si	8	405.158A	-21.296	5.179447934494843e-11
5493	2.42698e-12	N	1	8184.86A	-21.298000000000002	5.1556505328863146e-11
5494	9.157989999999999e-12	Fe	12	2169.09A	-21.299	5.143792865707485e-11
5495	2.3908599999999998e-12	Cr	2	8308.49A	-21.3	5.131962470406338e-11
5496	1.1012100000000001e-12	Fe	4	1.80388m	-21.3	5.131962470406338e-11
5497	1.22952e-11	Si	1	1615.62A	-21.3	5.131962470406338e-11
5498	5.477e-12	Ni	2	3626.89A	-21.302	5.108383244687207e-11
5499	3.68157e-13	Si	2	5.39565m	-21.302	5.108383244687207e-11
5500	4.39976e-12	Fe	2	4514.90A	-21.303	5.0966342892544736e-11
5501	8.57211e-11	Mg	3	231.734A	-21.303	5.0966342892544736e-11
5502	4.19559e-11	Fe	3	473.460A	-21.303	5.0966342892544736e-11
5503	2.74328e-11	Cl	6	724.113A	-21.305	5.073217381783466e-11
5504	1.53066e-12	Fe	2	1.29777m	-21.305999999999997	5.061549305591078e-11
5505	1.78221e-11	Ca	2	1114.60A	-21.307	5.0499080652292044e-11
5506	7.19465e-15	He	1	276.100m	-21.307	5.0499080652292044e-11
5507	2.61832e-11	B	3	758.671A	-21.307	5.0499080652292044e-11
5508	1.90004e-10	Be	3	104.548A	-21.311	5.00361022980071e-11
5509	3.57513e-11	Cl	6	555.630A	-21.311	5.00361022980071e-11
5510	1.09002e-11	Si	9	1822.39A	-21.313000000000002	4.9806207290591174e-11
5511	1.26492e-11	Si	1	1570.41A	-21.313000000000002	4.9806207290591174e-11
5512	5.381050000000001e-13	He	1	3.69156m	-21.314	4.9691656192582405e-11
5513	2.35578e-12	C	5	8432.23A	-21.315	4.9577368554787695e-11
5514	4.17463e-11	O	3	475.838A	-21.315	4.9577368554787695e-11
5515	4.9034e-13	He	1	4.05116m	-21.315	4.9577368554787695e-11
5516	9.90123e-11	O	5	200.626A	-21.316999999999997	4.934958123746945e-11
5517	5.01006e-11	N	7	396.492A	-21.322	4.878468125232414e-11
5518	1.56116e-12	Co	3	1.27242m	-21.324	4.856053600233065e-11
5519	7.99554e-11	C	5	248.444A	-21.325	4.8448849868782956e-11
5520	2.2802e-12	N	1	8711.70A	-21.326	4.833742060621392e-11
5521	1.0594400000000001e-10	C	5	187.499A	-21.329	4.800466814330377e-11
5522	5.78186e-11	He	1	343.565A	-21.33	4.789426047035492e-11
5523	3.83179e-15	He	1	518.412m	-21.331	4.7784106728006963e-11
5524	8.97015e-12	Ca	6	2214.51A	-21.331999999999997	4.76742063322365e-11
5525	6.868e-11	C	4	289.232A	-21.334	4.745516325104242e-11
5526	4.0302e-11	Fe	3	492.890A	-21.334	4.745516325104242e-11
5527	6.33032e-15	He	1	313.799m	-21.335	4.734601940427458e-11
5528	8.73948e-13	He	1	2.27296m	-21.335	4.734601940427458e-11
5529	4.71512e-13	K	8	4.21293m	-21.338	4.702009169923401e-11
5530	4.08795e-10	B	5	48.5927A	-21.338	4.702009169923401e-11
5531	1.2062799999999998e-10	Mg	5	164.676A	-21.339000000000002	4.6911948489267945e-11
5532	6.407890000000001e-17	S	6	3.10000c	-21.339000000000002	4.6911948489267945e-11
5533	6.81859e-11	Fe	7	291.328A	-21.34	4.680405400178321e-11
5534	5.84902e-13	Mg	1	3.39620m	-21.34	4.680405400178321e-11
5535	3.4634300000000003e-12	Fe	4	5735.48A	-21.342	4.658900890738854e-11
5536	1.61123e-12	N	1	1.23288m	-21.342	4.658900890738854e-11
5537	2.25374e-11	Mg	2	881.399A	-21.345	4.626829242595338e-11
5538	1.90011e-11	N	7	1045.44A	-21.345	4.626829242595338e-11
5539	7.65298e-12	Ne	3	2595.65A	-21.349	4.584410217127456e-11
5540	2.55592e-12	O	1	7771.94A	-21.349	4.584410217127456e-11
5541	7.577030000000001e-12	Fe	2	2621.67A	-21.353	4.542380091622658e-11
5542	5.191180000000001e-13	He	1	3.82658m	-21.357	4.5007353006246886e-11
5543	2.11511e-12	Fe	4	9391.68A	-21.358	4.490383896681658e-11
5544	4.53243e-12	Fe	2	4382.74A	-21.358	4.490383896681658e-11
5545	1.60787e-11	Si	5	1235.45A	-21.358	4.490383896681658e-11
5546	2.61685e-14	Fe	5	75.9099m	-21.358	4.490383896681658e-11
5547	3.5783400000000003e-12	Fe	2	5551.31A	-21.359	4.4800563003070435e-11
5548	7.63912e-11	K	9	260.036A	-21.359	4.4800563003070435e-11
5549	2.73773e-12	Ni	2	7255.82A	-21.359	4.4800563003070435e-11
5550	3.29096e-11	Mg	6	603.607A	-21.36	4.469752456744993e-11
5551	6.809e-11	Cr	7	291.738A	-21.36	4.469752456744993e-11
5552	4.47088e-10	Ar	10	44.4308A	-21.362	4.449215809664274e-11
5553	2.74837e-11	Ca	7	722.773A	-21.365	4.4185876234657287e-11
5554	5.66905e-12	Fe	2	3504.02A	-21.366	4.4084251539372886e-11
5555	2.14344e-12	Fe	2	9267.56A	-21.366	4.4084251539372886e-11
5556	5.38404e-11	S	3	368.951A	-21.37	4.368008469189868e-11
5557	8.8303e-11	Cr	9	224.958A	-21.37	4.368008469189868e-11
5558	8.49632e-12	Fe	2	2338.01A	-21.371	4.3579623284882084e-11
5559	2.5236e-11	Cl	6	787.147A	-21.371	4.3579623284882084e-11
5560	2.28691e-12	N	1	8686.15A	-21.375	4.318008289705373e-11
5561	2.29284e-11	N	1	866.371A	-21.377	4.2981688437415404e-11
5562	5.375399999999999e-13	Fe	5	3.69544m	-21.377	4.2981688437415404e-11
5563	1.33067e-11	N	1	1492.82A	-21.378	4.2882833297210335e-11
5564	5.36055e-11	N	7	370.567A	-21.378	4.2882833297210335e-11
5565	8.7834e-13	He	1	2.26159m	-21.38	4.268580457542572e-11
5566	3.95688e-12	Fe	2	5020.23A	-21.381	4.2587629949219156e-11
5567	2.70683e-11	Cl	6	733.864A	-21.381	4.2587629949219156e-11
5568	7.42486e-11	Ca	3	267.540A	-21.383000000000003	4.2391957563614646e-11
5569	4.74329e-11	S	3	418.790A	-21.383000000000003	4.2391957563614646e-11
5570	5.35235e-11	Ne	5	371.135A	-21.384	4.229445876678153e-11
5571	5.49839e-13	He	1	3.61278m	-21.384	4.229445876678153e-11
5572	3.69182e-13	Na	6	5.38067m	-21.385	4.219718421095817e-11
5573	1.79297e-11	N	6	1107.91A	-21.385	4.219718421095817e-11
5574	1.85414e-12	N	1	1.07135m	-21.389	4.1810318100742273e-11
5575	4.56749e-11	Fe	3	434.909A	-21.391	4.161821713866957e-11
5576	4.64312e-11	Fe	6	427.826A	-21.392	4.15224978954314e-11
5577	4.32025e-11	V	8	459.799A	-21.393	4.142699880034363e-11
5578	4.0124199999999996e-12	Fe	2	4950.74A	-21.394000000000002	4.133171934707956e-11
5579	1.30633e-11	N	7	1520.64A	-21.395	4.123665903047736e-11
5580	5.48071e-11	Na	6	362.443A	-21.395	4.123665903047736e-11
5581	1.46488e-11	S	1	1356.05A	-21.396	4.1141817346536017e-11
5582	1.18814e-12	Al	1	1.67189m	-21.396	4.1141817346536017e-11
5583	1.93204e-11	O	1	1028.16A	-21.397	4.104719379241504e-11
5584	8.08025e-11	Fe	4	245.840A	-21.398000000000003	4.095278786642875e-11
5585	8.88502e-13	He	1	2.23572m	-21.399	4.0858599068047665e-11
5586	5.78117e-11	He	1	343.606A	-21.4	4.0764626897891486e-11
5587	3.9386099999999995e-12	Fe	2	5043.52A	-21.401999999999997	4.057733045047506e-11
5588	9.625370000000001e-13	Fe	5	2.06376m	-21.403000000000002	4.048400518018736e-11
5589	5.183419999999999e-12	Mg	1	3832.30A	-21.406	4.0205315248800605e-11
5590	3.36287e-15	He	1	590.700m	-21.408	4.002058860498185e-11
5591	4.14206e-11	Ar	7	479.579A	-21.408	4.002058860498185e-11
5592	5.415149999999999e-13	He	1	3.66831m	-21.408	4.002058860498185e-11
5593	8.85775e-12	F	2	2242.61A	-21.410999999999998	3.974508881085974e-11
5594	8.53127e-11	Si	8	232.843A	-21.410999999999998	3.974508881085974e-11
5595	8.286239999999999e-12	Al	1	2397.28A	-21.412	3.9653677643227706e-11
5596	2.28242e-12	N	1	8703.25A	-21.413	3.956247671544712e-11
5597	8.821719999999999e-13	He	1	2.25177m	-21.414	3.947148554397976e-11
5598	5.16023e-11	B	4	384.953A	-21.414	3.947148554397976e-11
5599	9.33081e-12	Si	3	2128.91A	-21.415	3.938070364639981e-11
5600	3.3507300000000004e-10	O	8	59.2840A	-21.416999999999998	3.91997657487415e-11
5601	1.27937e-11	S	9	1552.67A	-21.418000000000003	3.9109608789348106e-11
5602	5.99158e-11	Ar	3	331.540A	-21.418000000000003	3.9109608789348106e-11
5603	2.09898e-11	O	1	946.387A	-21.419	3.9019659185207906e-11
5604	7.43088e-11	Cr	6	267.323A	-21.419	3.9019659185207906e-11
5605	1.03314e-10	Cl	7	192.272A	-21.42	3.89299164594161e-11
5606	3.69471e-12	Fe	2	5376.45A	-21.423000000000002	3.8661924799532376e-11
5607	7.1990100000000004e-12	Fe	2	2759.33A	-21.425	3.8484289390691976e-11
5608	3.54944e-11	Si	2	559.650A	-21.425	3.8484289390691976e-11
5609	3.0746e-11	F	6	646.082A	-21.425	3.8484289390691976e-11
5610	8.22647e-11	Fe	5	241.470A	-21.426	3.83957779812592e-11
5611	4.2921900000000005e-12	Ni	2	4628.05A	-21.427	3.830747014241878e-11
5612	1.7194900000000003e-10	Ne	7	115.525A	-21.427	3.830747014241878e-11
5613	1.34093e-11	Na	6	1481.40A	-21.43	3.804376337284184e-11
5614	4.451e-11	Fe	6	446.292A	-21.43	3.804376337284184e-11
5615	8.855340000000001e-13	He	1	2.24322m	-21.430999999999997	3.795626514513462e-11
5616	1.3789e-09	O	8	14.4060A	-21.430999999999997	3.795626514513462e-11
5617	5.08625e-12	Si	1	3905.52A	-21.433000000000003	3.778187194789742e-11
5618	2.11575e-12	S	9	9388.86A	-21.434	3.7694976053753e-11
5619	1.62999e-12	N	1	1.21868m	-21.434	3.7694976053753e-11
5620	2.9674499999999997e-15	He	1	669.412m	-21.434	3.7694976053753e-11
5621	6.22644e-11	Mg	7	319.034A	-21.435	3.7608280014619185e-11
5622	1.86467e-12	N	1	1.06530m	-21.436999999999998	3.743548566382519e-11
5623	1.93652e-12	Fe	6	1.02578m	-21.438000000000002	3.734938643602627e-11
5624	4.55778e-12	Fe	2	4358.36A	-21.439	3.726348523095681e-11
5625	1.15117e-10	C	5	172.558A	-21.439	3.726348523095681e-11
5626	1.5089e-12	O	1	1.31649m	-21.439	3.726348523095681e-11
5627	5.97352e-11	Na	5	332.542A	-21.44	3.7177781593176283e-11
5628	3.76129e-11	Al	7	528.129A	-21.441	3.709227506829312e-11
5629	4.82504e-11	Ca	10	411.695A	-21.441	3.709227506829312e-11
5630	3.55966e-11	Sc	7	558.044A	-21.441999999999997	3.700696520295995e-11
5631	1.1169000000000001e-09	O	7	17.7854A	-21.441999999999997	3.700696520295995e-11
5632	3.1208400000000003e-12	Ni	2	6365.10A	-21.441999999999997	3.700696520295995e-11
5633	4.67531e-12	Ni	2	4248.80A	-21.443	3.692185154487175e-11
5634	8.47358e-12	Fe	2	2344.28A	-21.443	3.692185154487175e-11
5635	4.81751e-11	Fe	6	412.339A	-21.444000000000003	3.6836933642765276e-11
5636	4.1216e-11	Li	3	481.960A	-21.445999999999998	3.6667683306627667e-11
5637	3.83307e-11	B	3	518.239A	-21.448	3.6499210605147125e-11
5638	4.41345e-11	Fe	3	450.090A	-21.45	3.6331511965417846e-11
5639	5.59563e-13	He	1	3.54999m	-21.451	3.6247951806667145e-11
5640	2.27834e-12	N	1	8718.84A	-21.451	3.6247951806667145e-11
5641	2.6159e-12	Fe	5	7593.75A	-21.451	3.6247951806667145e-11
5642	1.7557599999999998e-12	N	1	1.13139m	-21.451	3.6247951806667145e-11
5643	8.25395e-12	Fe	2	2406.66A	-21.454	3.5998422661589716e-11
5644	8.709959999999999e-13	Co	3	2.28066m	-21.455	3.59156285869795e-11
5645	5.57021e-11	O	2	356.619A	-21.455	3.59156285869795e-11
5646	6.517310000000001e-13	Cl	10	3.04795m	-21.455	3.59156285869795e-11
5647	8.97498e-12	Cl	7	2213.32A	-21.461	3.542284768888772e-11
5648	2.22512e-12	Ca	2	8927.36A	-21.461	3.542284768888772e-11
5649	5.592859999999999e-13	He	1	3.55176m	-21.462	3.534137739997976e-11
5650	1.1611700000000001e-10	Fe	9	171.073A	-21.463	3.526009448753665e-11
5651	1.1609e-12	Fe	2	1.71113m	-21.463	3.526009448753665e-11
5652	7.52098e-11	Fe	7	264.121A	-21.464000000000002	3.5178998520604476e-11
5653	6.15933e-11	Ar	3	322.510A	-21.464000000000002	3.5178998520604476e-11
5654	1.51575e-11	N	1	1310.54A	-21.465	3.509808906922078e-11
5655	1.0591700000000001e-10	C	5	187.548A	-21.465	3.509808906922078e-11
5656	7.32753e-12	V	2	2710.94A	-21.465999999999998	3.501736570441143e-11
5657	5.78058e-11	He	1	343.641A	-21.467	3.493682799818888e-11
5658	5.99772e-11	Ne	2	331.200A	-21.469	3.4776307854475514e-11
5659	2.41933e-12	N	1	8210.71A	-21.47	3.469632456592317e-11
5660	7.57127e-11	Fe	7	262.366A	-21.47	3.469632456592317e-11
5661	4.39638e-11	Ne	6	451.837A	-21.471	3.461652523382947e-11
5662	4.95708e-11	Na	5	400.729A	-21.471	3.461652523382947e-11
5663	2.19898e-12	Fe	2	9033.50A	-21.471999999999998	3.4536909435106874e-11
5664	4.12032e-11	K	3	482.109A	-21.471999999999998	3.4536909435106874e-11
5665	6.550100000000001e-13	Fe	4	3.03269m	-21.475	3.429915902286472e-11
5666	3.57542e-11	Cl	6	555.583A	-21.475	3.429915902286472e-11
5667	2.52271e-12	Fe	2	7874.25A	-21.476	3.422027314617221e-11
5668	1.3178700000000001e-12	Fe	4	1.50732m	-21.476999999999997	3.414156870196141e-11
5669	4.92543e-12	Ni	2	4033.04A	-21.478	3.4063045272948616e-11
5670	2.64967e-12	Co	3	7496.94A	-21.478	3.4063045272948616e-11
5671	6.85334e-11	Sc	4	289.851A	-21.480999999999998	3.382855691865436e-11
5672	9.28537e-12	V	2	2139.33A	-21.483	3.367312881801284e-11
5673	4.40415e-11	Ar	2	451.040A	-21.486	3.3441324629713974e-11
5674	5.215019999999999e-12	He	1	3809.08A	-21.487	3.336441171737653e-11
5675	2.11621e-12	N	1	9386.80A	-21.488000000000003	3.328767569982814e-11
5676	8.88756e-11	F	6	223.509A	-21.491	3.305852495213113e-11
5677	1.11239e-11	P	10	1785.75A	-21.491	3.305852495213113e-11
5678	4.98957e-11	Fe	3	398.119A	-21.494	3.2830951667085296e-11
5679	2.55519e-12	O	1	7774.17A	-21.496	3.2680107146222934e-11
5680	5.61351e-12	Fe	2	3538.69A	-21.498	3.252995569297848e-11
5681	2.7545e-11	Ca	7	721.163A	-21.498	3.252995569297848e-11
5682	6.014330000000001e-12	Fe	2	3302.86A	-21.498	3.252995569297848e-11
5683	9.211839999999999e-12	S	10	2156.40A	-21.499000000000002	3.245513887102937e-11
5684	6.34971e-11	Ar	3	312.840A	-21.499000000000002	3.245513887102937e-11
5685	1.27551e-11	Si	1	1557.37A	-21.503	3.215758836934706e-11
5686	1.13614e-12	Fe	2	1.74842m	-21.504	3.208362796847686e-11
5687	5.66825e-12	Fe	2	3504.51A	-21.505	3.2009837671808594e-11
5688	1.56561e-11	N	6	1268.80A	-21.506	3.1936217088112916e-11
5689	7.17517e-11	Si	8	276.850A	-21.506999999999998	3.1862765827061344e-11
5690	5.33616e-11	Fe	6	372.261A	-21.509	3.171636971605979e-11
5691	2.27939e-11	Mg	2	871.482A	-21.51	3.1643424089932465e-11
5692	5.4823e-13	Zn	4	3.62338m	-21.511	3.157064623408991e-11
5693	2.35187e-12	O	1	8446.25A	-21.511	3.157064623408991e-11
5694	5.79887e-12	Fe	2	3425.57A	-21.511999999999997	3.149803576267092e-11
5695	8.64943e-11	Si	8	229.662A	-21.514	3.1353315434094596e-11
5696	5.67712e-13	He	1	3.49904m	-21.514	3.1353315434094596e-11
5697	2.094e-11	N	7	948.637A	-21.515	3.128120480964474e-11
5698	2.58746e-11	O	1	767.719A	-21.518	3.1065866510400275e-11
5699	5.73622e-13	He	1	3.46298m	-21.518	3.1065866510400275e-11
5700	1.37432e-09	O	8	14.4540A	-21.518	3.1065866510400275e-11
5701	8.85965e-12	Ca	6	2242.13A	-21.519000000000002	3.0994417000129193e-11
5702	4.6564099999999995e-12	Co	3	4266.05A	-21.52	3.0923131819171895e-11
5703	1.70012e-11	N	1	1168.42A	-21.52	3.0923131819171895e-11
5704	6.17931e-12	Fe	2	3214.67A	-21.52	3.0923131819171895e-11
5705	1.93341e-11	O	1	1027.43A	-21.521	3.0852010589580936e-11
5706	1.37429e-10	Mg	5	144.543A	-21.523000000000003	3.071025847705537e-11
5707	1.94092e-11	N	6	1023.46A	-21.523000000000003	3.071025847705537e-11
5708	1.04468e-11	Fe	5	1901.48A	-21.524	3.0639626842565417e-11
5709	2.71831e-12	Ni	2	7307.65A	-21.525	3.05691576563269e-11
5710	5.9728e-11	Na	5	332.582A	-21.526999999999997	3.042870513498078e-11
5711	6.1041699999999994e-12	Fe	2	3254.24A	-21.528000000000002	3.035872105520765e-11
5712	2.19823e-11	N	6	903.657A	-21.528000000000002	3.035872105520765e-11
5713	5.78008e-11	He	1	343.671A	-21.531	3.014973308946146e-11
5714	4.38625e-12	Fe	4	4528.80A	-21.531999999999996	3.0080390627588807e-11
5715	6.06178e-11	Ne	2	327.700A	-21.533	3.0011207648952356e-11
5716	1.13819e-11	N	1	1745.26A	-21.534000000000002	2.994218378675158e-11
5717	4.36148e-11	Li	3	455.452A	-21.535	2.9873318675028835e-11
5718	1.25258e-11	Si	1	1585.88A	-21.535999999999998	2.98046119486679e-11
5719	8.40994e-12	Fe	2	2362.02A	-21.537	2.973606324339231e-11
5720	2.9592199999999996e-13	Fe	6	6.71275m	-21.539	2.9599438443180164e-11
5721	5.62256e-11	Ne	2	353.299A	-21.54	2.953136162387275e-11
5722	1.1236e-11	Si	1	1767.93A	-21.54	2.953136162387275e-11
5723	6.72854e-13	Fe	5	2.95227m	-21.541999999999998	2.939567734216999e-11
5724	4.63266e-11	Fe	6	428.792A	-21.543000000000003	2.932806916038986e-11
5725	3.72074e-11	S	5	533.884A	-21.545	2.9193318922712394e-11
5726	5.3313e-11	S	3	372.600A	-21.546	2.9126176152382466e-11
5727	4.63266e-13	Fe	7	4.28791m	-21.546999999999997	2.9059187806139073e-11
5728	2.1148599999999997e-12	N	1	9392.79A	-21.546999999999997	2.9059187806139073e-11
5729	1.76317e-11	N	6	1126.63A	-21.546999999999997	2.9059187806139073e-11
5730	2.26159e-11	N	1	878.341A	-21.549	2.89256729660661e-11
5731	1.11244e-11	N	7	1785.67A	-21.553	2.8660480802299337e-11
5732	5.44336e-11	O	2	364.930A	-21.554000000000002	2.859456352563903e-11
5733	7.3098e-12	Fe	2	2717.51A	-21.554000000000002	2.859456352563903e-11
5734	4.25513e-11	K	9	466.835A	-21.555	2.8528797854508273e-11
5735	3.5331e-11	Ne	5	562.238A	-21.555999999999997	2.8463183440223777e-11
5736	1.2949200000000003e-10	Fe	8	153.402A	-21.555999999999997	2.8463183440223777e-11
5737	2.58494e-11	C	3	768.467A	-21.558000000000003	2.833240699146863e-11
5738	8.17645e-14	Ca	6	24.2947m	-21.559	2.826724426363496e-11
5739	5.10673e-11	Mn	10	388.986A	-21.559	2.826724426363496e-11
5740	3.84558e-12	Co	3	5165.53A	-21.56	2.8202231405916454e-11
5741	6.2767e-12	He	1	3164.79A	-21.56	2.8202231405916454e-11
5742	2.92333e-12	K	4	6795.16A	-21.561	2.8137368073621183e-11
5743	3.5703e-11	Si	2	556.381A	-21.561	2.8137368073621183e-11
5744	1.36764e-09	O	8	14.5246A	-21.561999999999998	2.8072653922850677e-11
5745	2.41909e-11	O	7	821.153A	-21.566	2.7815282284679637e-11
5746	4.14379e-11	Ar	7	479.379A	-21.57	2.756027024387038e-11
5747	5.78221e-11	Si	9	343.545A	-21.570999999999998	2.7496883381276446e-11
5748	5.58083e-12	Ni	2	3559.41A	-21.572	2.7433642304420736e-11
5749	6.07217e-11	Ne	2	327.139A	-21.573	2.7370546678005588e-11
5750	2.73374e-10	S	7	72.6640A	-21.573	2.7370546678005588e-11
5751	5.853560000000001e-13	He	1	3.39357m	-21.573	2.7370546678005588e-11
5752	5.74609e-13	He	1	3.45704m	-21.574	2.7307596167504277e-11
5753	1.3088800000000001e-09	O	8	15.1767A	-21.575	2.7244790439159677e-11
5754	4.57604e-11	N	4	434.097A	-21.576	2.7182129159981624e-11
5755	4.48337e-11	Fe	3	443.070A	-21.578000000000003	2.7057238620994468e-11
5756	1.19374e-12	V	8	1.66405m	-21.579	2.6995008699028378e-11
5757	1.43192e-11	N	3	1387.26A	-21.579	2.6995008699028378e-11
5758	9.4564e-11	Cl	10	210.064A	-21.58	2.6932921901911137e-11
5759	2.01215e-11	C	3	987.224A	-21.581	2.6870977900464513e-11
5760	6.81363e-11	Ar	4	291.540A	-21.581	2.6870977900464513e-11
5761	6.68875e-11	Ne	8	296.983A	-21.581999999999997	2.6809176366268006e-11
5762	3.10903e-11	Si	10	638.929A	-21.581999999999997	2.6809176366268006e-11
5763	4.14836e-12	Cr	5	4788.51A	-21.583000000000002	2.6747516971655383e-11
5764	1.89832e-09	Ne	9	10.4643A	-21.583000000000002	2.6747516971655383e-11
5765	4.4816e-12	Fe	2	4432.45A	-21.586	2.6563388359962466e-11
5766	8.674380000000001e-12	Al	1	2290.01A	-21.586	2.6563388359962466e-11
5767	6.54127e-11	S	9	303.679A	-21.587	2.6502294262077748e-11
5768	2.9318900000000004e-10	O	8	67.7531A	-21.588	2.6441340676718982e-11
5769	1.13841e-12	Fe	2	1.74494m	-21.59	2.6319853751643434e-11
5770	5.77964e-11	He	1	343.697A	-21.590999999999998	2.625931976781506e-11
5771	9.54378e-12	Li	3	2081.40A	-21.592	2.619892500828585e-11
5772	5.77412e-11	B	4	344.026A	-21.592	2.619892500828585e-11
5773	2.30906e-11	N	1	860.282A	-21.592	2.619892500828585e-11
5774	7.64361e-11	B	4	259.883A	-21.593000000000004	2.6138669152848793e-11
5775	5.88027e-12	Ni	2	3378.16A	-21.593000000000004	2.6138669152848793e-11
5776	4.43681e-11	Ar	2	447.720A	-21.593000000000004	2.6138669152848793e-11
5777	4.88798e-13	Mg	9	4.06394m	-21.595	2.601857287710522e-11
5778	1.76005e-12	O	1	1.12863m	-21.596999999999998	2.5899028393626105e-11
5779	1.52418e-10	O	7	130.329A	-21.596999999999998	2.5899028393626105e-11
5780	8.19597e-12	P	9	2423.69A	-21.598000000000003	2.5839462281262603e-11
5781	8.16191e-11	Ca	4	243.380A	-21.599	2.5780033167156293e-11
5782	4.626e-12	Ni	2	4294.09A	-21.599	2.5780033167156293e-11
5783	1.15009e-11	Al	2	1727.21A	-21.601	2.5661584674089484e-11
5784	7.61592e-11	K	9	260.828A	-21.601999999999997	2.560256466712707e-11
5785	3.09631e-11	Ar	2	641.552A	-21.603	2.5543680402413446e-11
5786	4.21584e-11	Si	8	471.186A	-21.604	2.5484931567750935e-11
5787	4.82314e-11	Fe	6	411.857A	-21.604	2.5484931567750935e-11
5788	6.85896e-11	B	4	289.613A	-21.604	2.5484931567750935e-11
5789	1.61647e-12	N	1	1.22888m	-21.604	2.5484931567750935e-11
5790	1.56977e-10	Ca	10	126.544A	-21.605	2.542631785165844e-11
5791	9.876760000000001e-12	N	6	2011.23A	-21.605	2.542631785165844e-11
5792	8.53505e-12	Fe	2	2327.40A	-21.607	2.5309494532842715e-11
5793	2.619e-11	B	3	758.475A	-21.609	2.519320796842035e-11
5794	1.14649e-13	F	6	17.3263m	-21.61	2.513526519798798e-11
5795	1.33574e-11	S	1	1487.15A	-21.611	2.5077455692229343e-11
5796	3.5751300000000003e-12	Fe	2	5556.29A	-21.612	2.5019779144644598e-11
5797	2.3768e-12	Cr	2	8357.64A	-21.613000000000003	2.496223524943783e-11
5798	6.35059e-11	P	10	312.797A	-21.614	2.4904823701517846e-11
5799	3.96764e-12	Fe	2	5006.62A	-21.614	2.4904823701517846e-11
5800	1.34459e-11	Fe	7	1477.37A	-21.615	2.4847544196493928e-11
5801	4.65645e-11	Fe	6	426.601A	-21.616	2.479039643067564e-11
5802	2.60523e-11	N	7	762.484A	-21.616999999999997	2.4733380101071614e-11
5803	2.22664e-14	Al	1	89.2128m	-21.618000000000002	2.467649490538635e-11
5804	3.94554e-11	Fe	6	503.466A	-21.619	2.4619740542021e-11
5805	5.51928e-11	Ne	2	359.910A	-21.621	2.450662310931679e-11
5806	2.91542e-12	Ni	2	6813.57A	-21.621	2.450662310931679e-11
5807	1.82074e-11	Si	1	1091.01A	-21.625	2.4281945038158324e-11
5808	5.9508e-13	He	1	3.33811m	-21.625999999999998	2.4226098114306418e-11
5809	3.5594099999999997e-12	Fe	2	5580.82A	-21.627	2.4170379634814883e-11
5810	2.04036e-11	O	1	973.577A	-21.629	2.4059326827937626e-11
5811	5.80497e-13	He	1	3.42197m	-21.629	2.4059326827937626e-11
5812	3.5388400000000003e-12	Fe	2	5613.27A	-21.629	2.4059326827937626e-11
5813	4.42888e-12	Ni	2	4485.21A	-21.63	2.4003991911761166e-11
5814	1.13985e-11	N	1	1742.72A	-21.631999999999998	2.389370358702936e-11
5815	3.71348e-11	O	3	534.929A	-21.631999999999998	2.389370358702936e-11
5816	1.35736e-09	O	8	14.6347A	-21.633000000000003	2.38387495937361e-11
5817	1.51619e-12	Co	3	1.31015m	-21.636	2.3674644795827523e-11
5818	3.58731e-11	Ne	6	553.742A	-21.636999999999997	2.362019462377353e-11
5819	5.7001e-12	N	4	3484.93A	-21.64	2.3457594347695153e-11
5820	7.91602e-11	Ar	7	250.940A	-21.64	2.3457594347695153e-11
5821	1.72986e-11	Si	6	1148.33A	-21.641	2.3403643377819146e-11
5822	4.57695e-11	N	2	434.011A	-21.642	2.3349816491730374e-11
5823	4.42918e-11	Ar	2	448.491A	-21.642	2.3349816491730374e-11
5824	1.18113e-11	Si	1	1681.82A	-21.643	2.3296113404044236e-11
5825	2.19166e-11	Ne	6	906.365A	-21.643	2.3296113404044236e-11
5826	1.18453e-10	C	5	167.699A	-21.644000000000002	2.324253383003231e-11
5827	1.4003e-11	Si	3	1418.59A	-21.645	2.3189077485621213e-11
5828	1.85387e-12	Ni	2	1.07151m	-21.645	2.3189077485621213e-11
5829	8.84837e-12	S	10	2244.98A	-21.645	2.3189077485621213e-11
5830	1.7214799999999998e-10	Ne	7	115.392A	-21.646	2.3135744087390355e-11
5831	8.23886e-12	Fe	2	2411.07A	-21.647	2.308253335257174e-11
5832	8.84834e-11	V	6	224.499A	-21.648000000000003	2.3029444999046787e-11
5833	5.77925e-11	He	1	343.720A	-21.649	2.2976478745347082e-11
5834	3.97289e-17	Si	4	5.00000c	-21.649	2.2976478745347082e-11
5835	2.13383e-11	O	7	930.928A	-21.65	2.292363431065045e-11
5836	6.55875e-11	Si	4	302.870A	-21.65	2.292363431065045e-11
5837	4.37713e-11	Al	7	453.824A	-21.651	2.2870911414780765e-11
5838	4.01244e-11	Ca	7	495.072A	-21.651	2.2870911414780765e-11
5839	5.38142e-11	S	3	369.130A	-21.651999999999997	2.2818309778206853e-11
5840	1.8465e-12	N	1	1.07579m	-21.653000000000002	2.276582912203952e-11
5841	1.14223e-11	Mg	1	1739.09A	-21.655	2.266122963857735e-11
5842	5.54874e-11	N	2	358.000A	-21.655	2.266122963857735e-11
5843	7.57482e-11	Fe	7	262.243A	-21.656	2.260911025670628e-11
5844	7.86667e-11	C	5	252.514A	-21.656	2.260911025670628e-11
5845	9.19838e-12	Fe	5	2159.56A	-21.656999999999996	2.2557110746087124e-11
5846	5.14194e-11	Mn	10	386.322A	-21.656999999999996	2.2557110746087124e-11
5847	2.92003e-11	Al	9	680.283A	-21.658	2.2505230831023278e-11
5848	1.56102e-13	Ni	2	12.7253m	-21.659000000000002	2.2453470236453155e-11
5849	1.50901e-12	O	1	1.31639m	-21.660999999999998	2.2350305911706985e-11
5850	7.06895e-11	Ca	3	281.010A	-21.662	2.2298901634563586e-11
5851	4.04103e-11	Al	3	491.570A	-21.663	2.2247615583976863e-11
5852	7.46912e-11	C	5	265.955A	-21.663	2.2247615583976863e-11
5853	2.9949e-11	O	7	663.276A	-21.663	2.2247615583976863e-11
5854	1.8905900000000003e-12	N	1	1.05070m	-21.664	2.2196447488033284e-11
5855	1.6214099999999998e-14	Fe	5	122.513m	-21.664	2.2196447488033284e-11
5856	2.64467e-11	O	7	751.112A	-21.664	2.2196447488033284e-11
5857	8.21731e-11	Fe	9	241.739A	-21.666	2.209446407554708e-11
5858	2.91729e-12	Fe	2	6809.23A	-21.666999999999998	2.2043648218298555e-11
5859	1.28278e-11	Si	1	1548.55A	-21.666999999999998	2.2043648218298555e-11
5860	2.95573e-11	N	7	672.067A	-21.669	2.194236685468559e-11
5861	2.89518e-11	N	3	686.122A	-21.671	2.1841550836668677e-11
5862	5.55385e-14	Fe	2	35.7670m	-21.671999999999997	2.1791316663728e-11
5863	1.88815e-12	N	1	1.05206m	-21.675	2.1641306294970616e-11
5864	7.494979999999999e-13	Ca	2	2.65037m	-21.675	2.1641306294970616e-11
5865	6.0323e-13	He	1	3.29302m	-21.677	2.1541873524577507e-11
5866	5.83568e-11	He	1	340.397A	-21.677	2.1541873524577507e-11
5867	3.1025299999999996e-10	O	8	64.0267A	-21.677	2.1541873524577507e-11
5868	5.855649999999999e-13	He	1	3.39236m	-21.679000000000002	2.1442897606265765e-11
5869	1.32075e-12	Mg	1	1.50402m	-21.680999999999997	2.134437644099126e-11
5870	8.2312e-12	Fe	2	2413.31A	-21.683000000000003	2.1246307939352713e-11
5871	5.6173800000000004e-12	Fe	2	3536.25A	-21.684	2.1197442787085936e-11
5872	4.38665e-12	Fe	2	4528.38A	-21.684	2.1197442787085936e-11
5873	2.12568e-11	O	1	934.501A	-21.69	2.0906602968744117e-11
5874	7.09167e-11	S	4	280.110A	-21.69	2.0906602968744117e-11
5875	3.64738e-11	O	4	544.623A	-21.691	2.08585191162289e-11
5876	5.86232e-11	He	1	338.850A	-21.691	2.08585191162289e-11
5877	3.96415e-11	Ar	7	501.102A	-21.694000000000003	2.071493008062158e-11
5878	1.88295e-12	N	1	1.05496m	-21.695999999999998	2.0619753622309044e-11
5879	1.97876e-11	Cl	7	1003.89A	-21.695999999999998	2.0619753622309044e-11
5880	8.10534e-11	Fe	7	245.079A	-21.695999999999998	2.0619753622309044e-11
5881	6.78678e-11	O	8	292.694A	-21.698	2.0525014460100077e-11
5882	1.8399999999999998e-10	Li	3	107.959A	-21.699	2.047780823680062e-11
5883	3.17986e-11	Si	10	624.695A	-21.7	2.0430710584802095e-11
5884	4.22795e-11	Al	8	469.837A	-21.7	2.0430710584802095e-11
5885	2.40955e-11	O	7	824.407A	-21.703000000000003	2.0290066562410233e-11
5886	6.19741e-13	Ti	9	3.20528m	-21.703000000000003	2.0290066562410233e-11
5887	8.19592e-11	Fe	4	242.370A	-21.703000000000003	2.0290066562410233e-11
5888	5.69185e-12	Fe	2	3489.98A	-21.704	2.024340070428065e-11
5889	5.77892e-11	He	1	343.740A	-21.705	2.0196842174646437e-11
5890	1.5136700000000002e-12	Al	1	1.31234m	-21.705	2.0196842174646437e-11
5891	7.61003e-11	Al	7	261.030A	-21.706	2.0150390726658728e-11
5892	4.7041e-11	Cr	11	422.279A	-21.709	2.001167641259714e-11
5893	4.27558e-11	Fe	6	464.603A	-21.71	1.9965650834044392e-11
5894	7.10466e-11	Cr	6	279.598A	-21.712	1.9873917001156874e-11
5895	6.06077e-12	Fe	2	3277.55A	-21.712	1.9873917001156874e-11
5896	5.5427099999999995e-14	He	1	35.8389m	-21.712	1.9873917001156874e-11
5897	7.1869e-12	Fe	5	2763.98A	-21.714000000000002	1.9782604646946054e-11
5898	2.17384e-11	Ne	6	913.794A	-21.714000000000002	1.9782604646946054e-11
5899	1.80727e-12	Si	1	1.09914m	-21.714000000000002	1.9782604646946054e-11
5900	4.28372e-11	Al	8	463.720A	-21.715	1.9737105918834525e-11
5901	5.05419e-11	Fe	3	393.029A	-21.715999999999998	1.9691711834893804e-11
5902	2.5547900000000003e-12	O	1	7775.39A	-21.717	1.9646422154448822e-11
5903	9.88075e-12	Sc	3	2010.42A	-21.718000000000004	1.96012366373782e-11
5904	4.40737e-11	Ar	2	450.710A	-21.719	1.9556155044113305e-11
5905	4.80363e-11	Fe	6	413.530A	-21.72	1.9511177135635697e-11
5906	6.14827e-11	S	3	323.090A	-21.72	1.9511177135635697e-11
5907	5.42018e-11	Cr	11	366.491A	-21.721	1.9466302673476822e-11
5908	3.32891e-11	Cr	5	596.725A	-21.721	1.9466302673476822e-11
5909	5.899569999999999e-13	He	1	3.36710m	-21.721999999999998	1.942153141971707e-11
5910	7.990689999999999e-12	P	9	2485.95A	-21.721999999999998	1.942153141971707e-11
5911	2.5914799999999998e-12	Fe	2	7665.30A	-21.723000000000003	1.9376863136983233e-11
5912	6.7905e-11	Fe	7	292.533A	-21.724	1.9332297588449154e-11
5913	3.4263199999999995e-10	S	9	57.9760A	-21.724	1.9332297588449154e-11
5914	6.101260000000001e-13	He	1	3.25579m	-21.726	1.92434737493942e-11
5915	1.0365100000000001e-10	Cl	7	191.648A	-21.726999999999997	1.9199214987938325e-11
5916	2.0938299999999998e-12	Fe	5	9487.14A	-21.728	1.9155058018808777e-11
5917	4.25397e-12	Co	8	4669.63A	-21.732	1.8979443391310203e-11
5918	1.33927e-11	S	1	1483.23A	-21.733	1.8935791882826676e-11
5919	1.61896e-11	S	1	1226.99A	-21.733	1.8935791882826676e-11
5920	3.7037400000000005e-12	Ni	4	5363.34A	-21.737	1.8762187499345927e-11
5921	4.33969e-11	Ar	2	457.739A	-21.737	1.8762187499345927e-11
5922	8.67596e-14	Fe	2	22.8960m	-21.737	1.8762187499345927e-11
5923	1.1793e-11	Si	3	1684.42A	-21.739	1.8675983078213932e-11
5924	6.00119e-13	He	1	3.31009m	-21.739	1.8675983078213932e-11
5925	3.27414e-12	He	1	6067.08A	-21.741	1.8590174730419643e-11
5926	8.4795e-11	Mg	3	234.264A	-21.741	1.8590174730419643e-11
5927	4.84152e-12	Si	1	4102.94A	-21.741	1.8590174730419643e-11
5928	6.0138e-12	N	7	3303.15A	-21.741999999999997	1.8547418515012193e-11
5929	4.43097e-11	Ar	2	448.310A	-21.743000000000002	1.850476063617107e-11
5930	5.89776e-12	Sc	2	3368.13A	-21.744	1.846220086772905e-11
5931	5.03416e-11	Fe	8	394.593A	-21.745	1.841973898403802e-11
5932	2.59489e-11	C	1	765.521A	-21.745	1.841973898403802e-11
5933	3.83287e-11	B	3	518.266A	-21.747	1.8335107970912602e-11
5934	2.27391e-14	Fe	2	87.3582m	-21.747	1.8335107970912602e-11
5935	6.76805e-12	He	1	2935.04A	-21.747	1.8335107970912602e-11
5936	1.7174700000000002e-12	N	1	1.15661m	-21.748	1.8292938392772857e-11
5937	1.26174e-11	Mn	10	1574.37A	-21.748	1.8292938392772857e-11
5938	2.55831e-12	Fe	2	7764.68A	-21.748	1.8292938392772857e-11
5939	3.30016e-11	Al	8	601.925A	-21.75	1.8208889975443883e-11
5940	5.17603e-11	Al	8	383.778A	-21.750999999999998	1.816701069063831e-11
5941	1.34677e-11	O	7	1474.97A	-21.753	1.808354085854438e-11
5942	4.31667e-11	Fe	3	460.181A	-21.754	1.8041949868707426e-11
5943	2.42239e-12	N	1	8200.36A	-21.755	1.80004545354928e-11
5944	4.27424e-12	Cr	5	4647.48A	-21.755	1.80004545354928e-11
5945	4.01351e-11	Ar	2	494.939A	-21.756	1.7959054638896086e-11
5946	5.937890000000001e-13	He	1	3.34538m	-21.756	1.7959054638896086e-11
5947	1.27687e-11	Si	1	1555.71A	-21.756	1.7959054638896086e-11
5948	5.77862e-11	He	1	343.758A	-21.758000000000003	1.787654027806914e-11
5949	5.02555e-11	Fe	3	395.269A	-21.759	1.7835425376356117e-11
5950	2.1412e-11	S	5	927.725A	-21.759	1.7835425376356117e-11
5951	5.82501e-16	F	7	3410.20m	-21.765	1.7590714166206343e-11
5952	1.1260899999999999e-10	N	6	176.402A	-21.767	1.7509892176124086e-11
5953	1.267e-11	Si	1	1567.83A	-21.768	1.7469620541644976e-11
5954	1.7802e-11	Li	3	1115.86A	-21.768	1.7469620541644976e-11
5955	3.2247399999999996e-10	S	8	61.6001A	-21.769000000000002	1.7429441529354936e-11
5956	5.33883e-11	Na	2	372.075A	-21.769000000000002	1.7429441529354936e-11
5957	6.16015e-13	He	1	3.22467m	-21.771	1.734936051973163e-11
5958	5.97151e-13	He	1	3.32654m	-21.772	1.7309458097816825e-11
5959	2.31959e-11	N	1	856.377A	-21.774	1.722992836198603e-11
5960	3.11818e-11	Ar	7	637.052A	-21.775	1.7190300626411576e-11
5961	7.43192e-11	Fe	7	267.286A	-21.776999999999997	1.7111318369431474e-11
5962	8.98291e-12	S	10	2211.36A	-21.778000000000002	1.707196342926962e-11
5963	4.6133199999999996e-12	Fe	2	4305.89A	-21.778000000000002	1.707196342926962e-11
5964	1.33053e-11	Li	2	1492.98A	-21.778000000000002	1.707196342926962e-11
5965	2.302e-12	N	1	8629.24A	-21.78	1.6993524882322178e-11
5966	3.9256e-12	Fe	3	5060.24A	-21.781999999999996	1.6915446727761645e-11
5967	7.58272e-11	S	5	261.970A	-21.783	1.687654227987461e-11
5968	7.95303e-12	B	1	2497.72A	-21.784000000000002	1.683772730973487e-11
5969	1.70674e-11	N	1	1163.88A	-21.787	1.6721817210233265e-11
5970	6.3986e-11	Ar	3	310.450A	-21.787	1.6721817210233265e-11
5971	6.3950300000000005e-12	Ni	7	3106.23A	-21.788	1.6683358097878754e-11
5972	1.76319e-12	N	1	1.12662m	-21.788	1.6683358097878754e-11
5973	4.40293e-11	Al	7	451.165A	-21.789	1.6644987439028097e-11
5974	4.32478e-11	K	9	459.317A	-21.789	1.6644987439028097e-11
5975	2.1731e-10	Mg	9	91.4106A	-21.79	1.660670503024402e-11
5976	6.07179e-11	Ne	2	327.160A	-21.791	1.656851066855673e-11
5977	7.8791e-12	N	7	2521.16A	-21.791999999999998	1.6530404151463792e-11
5978	1.18426e-10	C	5	167.738A	-21.794	1.645445384337714e-11
5979	4.68073e-11	Fe	6	424.388A	-21.795	1.6416609649702583e-11
5980	3.99603e-11	K	3	497.104A	-21.799	1.6266101267760268e-11
5981	8.83034e-11	Mg	5	224.957A	-21.8	1.622869027298849e-11
5982	1.1789e-11	Cl	7	1685.01A	-21.802	1.6154126214252814e-11
5983	1.1158899999999999e-10	Li	2	178.014A	-21.803	1.611697275495757e-11
5984	1.4727200000000002e-10	F	7	134.883A	-21.803	1.611697275495757e-11
5985	3.9161900000000005e-12	Fe	2	5072.39A	-21.804000000000002	1.6079904746247475e-11
5986	2.3930200000000002e-12	Ni	2	8300.99A	-21.804000000000002	1.6079904746247475e-11
5987	8.9084e-12	Al	1	2229.86A	-21.807	1.5969211460578434e-11
5988	4.29372e-11	Fe	6	462.640A	-21.808000000000003	1.5932483293414782e-11
5989	3.71461e-12	Fe	2	5347.65A	-21.808000000000003	1.5932483293414782e-11
5990	4.1399199999999996e-12	Fe	2	4798.27A	-21.81	1.585928018212794e-11
5991	6.21082e-13	He	1	3.19836m	-21.811999999999998	1.57864134085859e-11
5992	1.28798e-11	Si	1	1542.30A	-21.813000000000002	1.5750105665275194e-11
5993	4.48926e-12	Co	3	4424.89A	-21.814	1.5713881427457102e-11
5994	1.63763e-12	N	1	1.21300m	-21.815	1.5677740503073944e-11
5995	1.76162e-11	C	2	1127.63A	-21.815	1.5677740503073944e-11
5996	1.5941e-12	N	1	1.24613m	-21.816	1.5641682700510386e-11
5997	8.94345e-12	Fe	5	2221.12A	-21.819000000000003	1.5534006114184825e-11
5998	9.459270000000001e-17	Cl	7	2.10000c	-21.82	1.5498278891542214e-11
5999	1.65801e-11	Li	2	1198.09A	-21.822	1.542707076826598e-11
6000	1.85338e-12	N	1	1.07180m	-21.822	1.542707076826598e-11
6001	9.93392e-11	Si	7	199.966A	-21.825	1.5320871560090404e-11
6002	4.17622e-11	Ar	7	475.656A	-21.828000000000003	1.521540342212152e-11
6003	5.786919999999999e-12	Ni	5	3432.65A	-21.83	1.514549499356889e-11
6004	2.29041e-11	N	1	867.288A	-21.83	1.514549499356889e-11
6005	8.81491e-11	Ti	5	225.351A	-21.83	1.514549499356889e-11
6006	3.2054200000000003e-10	O	8	61.9715A	-21.83	1.514549499356889e-11
6007	4.53812e-12	Co	8	4377.25A	-21.831	1.5110661321707795e-11
6008	4.75784e-11	Si	9	417.510A	-21.831999999999997	1.507590776506894e-11
6009	7.78088e-11	Fe	7	255.298A	-21.834	1.5006640260841487e-11
6010	4.41031e-11	Fe	3	450.410A	-21.835	1.4972125946003608e-11
6011	6.19795e-11	Ne	2	320.500A	-21.837	1.4903335275921384e-11
6012	1.2466299999999999e-10	N	6	159.345A	-21.838	1.4869058555955633e-11
6013	3.25166e-10	B	4	61.0903A	-21.839000000000002	1.4834860670258178e-11
6014	1.7543200000000001e-12	N	1	1.13232m	-21.839000000000002	1.4834860670258178e-11
6015	6.657390000000001e-13	Co	2	2.98382m	-21.84	1.480074143751535e-11
6016	6.99702e-11	Sc	5	283.899A	-21.84	1.480074143751535e-11
6017	2.1175599999999997e-12	Cl	2	9380.83A	-21.840999999999998	1.4766700676830254e-11
6018	6.72511e-12	Fe	2	2953.77A	-21.842	1.4732738207722042e-11
6019	1.8991400000000003e-12	Ni	2	1.04597m	-21.843000000000004	1.469885385012509e-11
6020	6.356359999999999e-13	He	1	3.12513m	-21.843000000000004	1.469885385012509e-11
6021	6.06544e-12	Fe	2	3275.02A	-21.844	1.4665047424388264e-11
6022	2.09767e-11	S	2	946.978A	-21.844	1.4665047424388264e-11
6023	7.58852e-11	Ca	3	261.770A	-21.846	1.4597667651953173e-11
6024	2.4994799999999998e-12	Fe	5	7947.45A	-21.848000000000003	1.453059746145125e-11
6025	6.254739999999999e-13	He	1	3.17590m	-21.848000000000003	1.453059746145125e-11
6026	7.99615e-12	Fe	1	2484.25A	-21.851	1.4430569532111831e-11
6027	6.16612e-12	Ni	7	3221.55A	-21.851999999999997	1.4397380143183846e-11
6028	1.56876e-10	Ca	10	126.625A	-21.851999999999997	1.4397380143183846e-11
6029	2.60938e-12	Ni	2	7612.72A	-21.853	1.4364267087731926e-11
6030	1.02092e-11	Fe	4	1945.74A	-21.854	1.4331230190194423e-11
6031	9.28524e-13	Ca	2	2.13936m	-21.855	1.4298269275412639e-11
6032	4.50984e-11	Ne	6	440.469A	-21.857	1.4232574695496668e-11
6033	1.62771e-12	N	1	1.22039m	-21.857	1.4232574695496668e-11
6034	7.94941e-11	Ar	7	249.886A	-21.858	1.4199840682056244e-11
6035	4.08874e-11	O	5	485.834A	-21.859	1.4167181954757563e-11
6036	8.07972e-12	P	9	2458.56A	-21.86	1.4134598340447422e-11
6037	4.6461e-11	Cr	10	427.551A	-21.861	1.410208966637051e-11
6038	1.1581099999999998e-09	F	8	17.1525A	-21.861	1.410208966637051e-11
6039	2.36863e-10	Mg	9	83.8646A	-21.861	1.410208966637051e-11
6040	9.56512e-11	P	10	207.676A	-21.861	1.410208966637051e-11
6041	5.10038e-11	Fe	3	389.470A	-21.862	1.4069655760169302e-11
6042	4.54721e-11	Ar	2	436.849A	-21.862	1.4069655760169302e-11
6043	2.34357e-12	Mn	10	8476.14A	-21.862	1.4069655760169302e-11
6044	1.8662599999999998e-12	N	1	1.06440m	-21.862	1.4069655760169302e-11
6045	1.24415e-11	B	3	1596.63A	-21.863000000000003	1.4037296449882115e-11
6046	3.02036e-11	Cr	5	657.685A	-21.864	1.4005011563943562e-11
6047	6.03883e-12	Fe	2	3289.46A	-21.864	1.4005011563943562e-11
6048	1.7588099999999999e-12	N	1	1.12943m	-21.865	1.3972800931182164e-11
6049	3.83239e-11	Ti	9	518.331A	-21.868000000000002	1.3876612846147856e-11
6050	1.2989e-11	N	7	1529.33A	-21.869	1.3844697522242654e-11
6051	1.6119899999999999e-12	Ni	2	1.23230m	-21.871	1.3781086915233635e-11
6052	1.11916e-11	P	1	1774.95A	-21.872	1.3749391294872715e-11
6053	3.5018899999999997e-13	Fe	2	5.67249m	-21.872	1.3749391294872715e-11
6054	4.88283e-11	Fe	11	406.822A	-21.873	1.3717768572415727e-11
6055	6.293060000000001e-13	He	1	3.15657m	-21.874000000000002	1.3686218580202148e-11
6056	9.90733e-11	O	5	200.503A	-21.875	1.3654741150957172e-11
6057	7.913e-11	Fe	7	251.036A	-21.875	1.3654741150957172e-11
6058	8.45511e-11	Mg	3	234.940A	-21.875	1.3654741150957172e-11
6059	4.80911e-11	Fe	3	413.059A	-21.875999999999998	1.3623336117790489e-11
6060	7.36722e-11	P	10	269.633A	-21.877	1.3592003314195627e-11
6061	3.18315e-13	Na	8	6.24051m	-21.878	1.3560742574049296e-11
6062	6.39449e-11	Ar	3	310.650A	-21.88	1.3498436621518195e-11
6063	5.1197e-11	Mg	6	388.001A	-21.881	1.3467391078793355e-11
6064	6.32669e-13	He	1	3.13979m	-21.881999999999998	1.3436416938835487e-11
6065	6.40396e-11	Ar	3	310.190A	-21.884	1.3374682210710588e-11
6066	1.6681799999999996e-10	O	7	119.078A	-21.885	1.3343921295232286e-11
6067	5.17533e-12	Mg	1	3838.29A	-21.885	1.3343921295232286e-11
6068	2.53991e-10	Ne	9	78.2092A	-21.885	1.3343921295232286e-11
6069	5.01984e-12	Ni	5	3957.19A	-21.888	1.3252062387161032e-11
6070	1.19817e-11	C	1	1657.91A	-21.889	1.3221583489451094e-11
6071	3.75025e-12	Fe	2	5296.83A	-21.891	1.3160835831365155e-11
6072	3.54515e-11	Cr	9	560.328A	-21.892	1.3130566748911127e-11
6073	1.2837e-11	Si	1	1547.44A	-21.894000000000002	1.3070237274761889e-11
6074	1.39567e-11	Li	3	1423.29A	-21.894000000000002	1.3070237274761889e-11
6075	1.16336e-11	Fe	8	1707.51A	-21.894000000000002	1.3070237274761889e-11
6076	6.1231e-12	Fe	2	3244.19A	-21.895	1.304017656320592e-11
6077	1.61642e-12	N	1	1.22892m	-21.895	1.304017656320592e-11
6078	2.28226e-12	Ni	2	8703.87A	-21.897	1.2980262394235624e-11
6079	1.22681e-11	Si	1	1619.19A	-21.897	1.2980262394235624e-11
6080	8.81639e-12	Fe	2	2253.13A	-21.899	1.2920623505866368e-11
6081	5.25136e-11	Ca	7	378.273A	-21.9	1.2890906896430128e-11
6082	1.61519e-12	N	1	1.22985m	-21.901999999999997	1.2831678559280742e-11
6083	5.12276e-11	Mg	6	387.769A	-21.904	1.2772722351621414e-11
6084	4.34529e-11	Ar	2	457.149A	-21.905	1.2743345905400402e-11
6085	1.7693299999999999e-12	N	1	1.12271m	-21.906	1.2714037023130923e-11
6086	5.29217e-11	Cr	11	375.356A	-21.906999999999996	1.2684795549420096e-11
6087	6.09245e-11	Ar	3	326.050A	-21.908	1.265562132923233e-11
6088	2.14179e-11	O	1	927.472A	-21.91	1.2597474031067428e-11
6089	3.38924e-11	N	4	586.104A	-21.910999999999998	1.2568500644798997e-11
6090	3.01853e-11	S	5	658.084A	-21.910999999999998	1.2568500644798997e-11
6091	6.43812e-11	Fe	11	308.544A	-21.912	1.2539593895469728e-11
6092	1.6494e-11	N	7	1204.34A	-21.913	1.251075362981901e-11
6093	9.61615e-11	Ca	10	206.574A	-21.913	1.251075362981901e-11
6094	3.4738900000000003e-12	Fe	2	5718.22A	-21.914	1.2481979694938633e-11
6095	4.13386e-12	Fe	4	4805.31A	-21.915	1.2453271938272156e-11
6096	4.37569e-11	Al	7	453.973A	-21.916999999999998	1.2396054351107886e-11
6097	3.80075e-13	Si	2	5.22646m	-21.918000000000003	1.2367544217248041e-11
6098	4.44962e-11	Ar	2	446.431A	-21.919	1.2339099654876689e-11
6099	1.42679e-11	S	1	1392.25A	-21.919	1.2339099654876689e-11
6100	5.35315e-11	Fe	6	371.080A	-21.921	1.2282406641704644e-11
6101	1.33208e-13	Fe	4	14.9123m	-21.921999999999997	1.225415789032334e-11
6102	1.51011e-11	N	1	1315.43A	-21.921999999999997	1.225415789032334e-11
6103	3.5495699999999996e-10	S	9	55.9630A	-21.925	1.216980086076402e-11
6104	6.02684e-11	Ne	5	329.600A	-21.927	1.2113885704893812e-11
6105	7.66385e-11	Al	7	259.197A	-21.928	1.2086024540911637e-11
6106	9.57761e-11	Cl	10	207.405A	-21.928	1.2086024540911637e-11
6107	4.65837e-11	Fe	6	426.425A	-21.928	1.2086024540911637e-11
6108	4.74474e-11	B	4	418.662A	-21.929000000000002	1.2058227455828453e-11
6109	5.04583e-11	Fe	3	393.681A	-21.93	1.2030494302266978e-11
6110	1.27396e-10	C	5	155.927A	-21.932	1.197521920189326e-11
6111	1.41165e-10	O	8	140.718A	-21.933000000000003	1.1947676962017839e-11
6112	4.44853e-11	Ar	2	446.540A	-21.934	1.192019806753651e-11
6113	2.32678e-11	N	1	853.730A	-21.935	1.1892782372758718e-11
6114	8.76018e-12	Fe	2	2267.59A	-21.936999999999998	1.1838140001226804e-11
6115	2.50778e-12	N	7	7921.13A	-21.936999999999998	1.1838140001226804e-11
6116	1.25183e-11	Si	1	1586.83A	-21.94	1.1756646818672054e-11
6117	4.40492e-12	Fe	2	4509.60A	-21.941	1.172960728132839e-11
6118	4.69257e-12	Fe	2	4233.17A	-21.941	1.172960728132839e-11
6119	3.2722000000000003e-10	O	8	60.7068A	-21.941	1.172960728132839e-11
6120	7.47346e-11	P	10	265.800A	-21.941	1.172960728132839e-11
6121	1.3105200000000002e-12	Fe	4	1.51577m	-21.943	1.1675714631240129e-11
6122	6.16315e-11	Ar	3	322.310A	-21.945999999999998	1.1595339577067767e-11
6123	7.579239999999999e-12	Si	2	2620.90A	-21.947	1.1568671036084658e-11
6124	4.50955e-11	Ne	6	440.498A	-21.948	1.1542063831043754e-11
6125	5.06087e-11	O	4	392.511A	-21.95	1.1489032864838103e-11
6126	2.63307e-11	O	1	754.421A	-21.951	1.1462608822508357e-11
6127	5.63132e-11	N	2	352.750A	-21.951	1.1462608822508357e-11
6128	3.05098e-11	F	6	651.084A	-21.951	1.1462608822508357e-11
6129	1.58644e-12	Fe	2	1.25214m	-21.953000000000003	1.140994291890616e-11
6130	7.0349e-12	He	1	2823.70A	-21.955	1.1357518993151008e-11
6131	2.6988e-11	C	3	736.047A	-21.955	1.1357518993151008e-11
6132	6.69649e-11	Si	4	296.640A	-21.956999999999997	1.1305335933455402e-11
6133	1.8699099999999997e-12	N	1	1.06232m	-21.958000000000002	1.1279334382343737e-11
6134	8.93257e-11	P	8	222.382A	-21.958000000000002	1.1279334382343737e-11
6135	3.58654e-11	Ne	6	553.861A	-21.959	1.1253392633140327e-11
6136	9.96268e-12	Sc	3	1993.89A	-21.959	1.1253392633140327e-11
6137	8.27823e-11	Fe	4	239.960A	-21.96	1.1227510548304324e-11
6138	2.95862e-14	F	2	67.1409m	-21.96	1.1227510548304324e-11
6139	3.19873e-11	Si	10	621.011A	-21.962	1.1175924823153564e-11
6140	4.33359e-12	Fe	2	4583.84A	-21.965	1.1098990297819689e-11
6141	1.70875e-12	N	1	1.16252m	-21.965999999999998	1.1073463328500663e-11
6142	1.8371e-11	Cr	2	1081.29A	-21.97	1.0971941206477018e-11
6143	5.69004e-11	Mg	6	349.109A	-21.97	1.0971941206477018e-11
6144	3.7704e-10	B	4	52.6853A	-21.971	1.0946706441959393e-11
6145	4.16097e-11	Al	3	477.400A	-21.974	1.0871349844862689e-11
6146	1.95039e-11	Li	2	1018.49A	-21.974	1.0871349844862689e-11
6147	4.30669e-11	V	10	461.246A	-21.975	1.0846346434056778e-11
6148	2.4396900000000003e-10	Mg	9	81.4221A	-21.978	1.077168071039495e-11
6149	1.9813900000000002e-10	Be	3	100.255A	-21.979	1.0746906532237267e-11
6150	3.10936e-10	S	8	63.8861A	-21.979	1.0746906532237267e-11
6151	5.18742e-12	Mg	1	3829.35A	-21.98	1.0722189333108106e-11
6152	1.00979e-10	C	5	196.719A	-21.982	1.0672925348044593e-11
6153	2.70369e-13	Ni	3	7.34716m	-21.983	1.0648378300917407e-11
6154	4.72055e-12	Fe	4	4208.08A	-21.984	1.0623887710431959e-11
6155	5.809919999999999e-14	Fe	5	34.1906m	-21.985	1.0599453446741662e-11
6156	2.61595e-10	Be	4	75.9358A	-21.987	1.0550753381851992e-11
6157	1.26554e-10	K	9	156.964A	-21.987	1.0550753381851992e-11
6158	6.26618e-11	Ar	3	317.010A	-21.99	1.047812250644865e-11
6159	6.564130000000001e-12	Ni	7	3026.21A	-21.99	1.047812250644865e-11
6160	3.47311e-10	S	9	57.1950A	-21.991	1.045402349342432e-11
6161	1.1903e-10	Ni	12	166.886A	-21.993000000000002	1.0405991618474647e-11
6162	6.97807e-11	S	4	284.670A	-21.994	1.0382058501889166e-11
6163	3.31798e-10	O	8	59.8691A	-21.994	1.0382058501889166e-11
6164	1.75423e-11	Li	2	1132.38A	-21.994	1.0382058501889166e-11
6165	7.10105e-11	S	4	279.740A	-21.995	1.0358180429944273e-11
6166	2.0222900000000003e-12	N	1	9822.75A	-21.996	1.033435727604098e-11
6167	9.92808e-11	O	8	200.084A	-21.997	1.0310588913871126e-11
6168	7.84573e-11	Mg	5	253.188A	-21.998	1.0286875217417304e-11
6169	2.44659e-10	Mg	9	81.1924A	-22.000999999999998	1.0216060866520788e-11
6170	1.7624e-11	C	2	1127.13A	-22.003	1.0169122330527669e-11
6171	4.28531e-12	O	5	4635.48A	-22.005	1.0122399457517652e-11
6172	7.66905e-11	Al	7	259.021A	-22.008000000000003	1.005271734978805e-11
6173	3.58452e-11	K	2	554.173A	-22.01	1.0006529309082735e-11
6174	2.93357e-11	B	3	677.143A	-22.011	9.983514930314149e-12
6175	9.05661e-12	Al	1	2193.36A	-22.011	9.983514930314149e-12
6176	3.37612e-11	B	2	588.381A	-22.011	9.983514930314149e-12
6177	8.03121e-13	Co	3	2.47341m	-22.011999999999997	9.960553483147895e-12
6178	3.53286e-14	Ar	4	56.2276m	-22.011999999999997	9.960553483147895e-12
6179	1.2409700000000002e-10	Al	4	160.072A	-22.011999999999997	9.960553483147895e-12
6180	7.44743e-13	Fe	4	2.66729m	-22.011999999999997	9.960553483147895e-12
6181	1.2909100000000002e-10	F	6	153.880A	-22.013	9.9376448458445e-12
6182	4.96546e-11	V	10	400.053A	-22.014	9.91478889694498e-12
6183	2.09429e-11	O	1	948.506A	-22.015	9.89198551526912e-12
6184	1.16915e-11	Mg	1	1699.05A	-22.017	9.846535970261743e-12
6185	9.26994e-13	Ca	2	2.14289m	-22.017	9.846535970261743e-12
6186	1.26724e-11	Si	1	1567.54A	-22.019000000000002	9.801295246945158e-12
6187	4.23612e-11	Ar	2	468.931A	-22.02	9.778752893420925e-12
6188	1.82403e-11	Al	8	1089.04A	-22.02	9.778752893420925e-12
6189	8.45439e-11	Ca	4	234.960A	-22.023000000000003	9.71143643199888e-12
6190	4.28144e-12	Fe	2	4639.67A	-22.023000000000003	9.71143643199888e-12
6191	7.91246e-12	Fe	2	2510.53A	-22.024	9.689100748014004e-12
6192	9.68947e-11	Cr	8	205.011A	-22.024	9.689100748014004e-12
6193	2.05442e-10	O	7	96.6912A	-22.026	9.644583373837896e-12
6194	5.33937e-10	B	5	37.2038A	-22.026999999999997	9.622401447620057e-12
6195	7.15905e-12	Fe	2	2774.73A	-22.03	9.556161301980225e-12
6196	8.56181e-12	Fe	11	2320.12A	-22.03	9.556161301980225e-12
6197	3.35882e-11	He	1	591.412A	-22.03	9.556161301980225e-12
6198	1.33181e-11	Fe	7	1491.54A	-22.033	9.490377150295643e-12
6199	4.51849e-14	He	1	43.9626m	-22.034000000000002	9.468549888550037e-12
6200	5.06143e-11	O	4	392.467A	-22.035	9.446772828113454e-12
6201	1.19e-11	Cl	7	1669.28A	-22.035999999999998	9.425045853526006e-12
6202	9.64277e-11	Cl	10	206.004A	-22.037	9.40336884959336e-12
6203	1.04516e-12	Ni	9	1.90062m	-22.038	9.381741701386279e-12
6204	8.34667e-11	B	4	237.993A	-22.039	9.360164294239774e-12
6205	4.97409e-11	Fe	6	399.359A	-22.041999999999998	9.295729376466197e-12
6206	6.33978e-11	Ar	3	313.330A	-22.043000000000003	9.274349792177406e-12
6207	4.82857e-13	Fe	2	4.11394m	-22.044	9.253019379568133e-12
6208	1.3402900000000001e-09	O	8	14.8210A	-22.044	9.253019379568133e-12
6209	3.1147e-11	Al	10	637.764A	-22.044	9.253019379568133e-12
6210	3.05986e-11	Si	10	649.195A	-22.046999999999997	9.189322042199096e-12
6211	6.8176e-11	S	4	291.370A	-22.048000000000002	9.168187187987933e-12
6212	5.00048e-11	Fe	6	397.251A	-22.048000000000002	9.168187187987933e-12
6213	8.98823e-11	Cr	9	221.005A	-22.05	9.126063194216074e-12
6214	1.50912e-11	N	1	1316.29A	-22.051	9.105073831318082e-12
6215	6.00189e-11	Ne	2	330.970A	-22.052	9.084132742615085e-12
6216	1.08776e-11	S	11	1826.19A	-22.054000000000002	9.042394943939388e-12
6217	9.28537e-12	Al	8	2139.33A	-22.054000000000002	9.042394943939388e-12
6218	4.37668e-11	Ar	2	453.871A	-22.055	9.02159801267711e-12
6219	3.939730000000001e-12	He	1	5042.09A	-22.057	8.980147534986588e-12
6220	2.00015e-12	N	1	9931.47A	-22.057	8.980147534986588e-12
6221	1.96393e-12	N	1	1.01146m	-22.058000000000003	8.959493768791966e-12
6222	1.63556e-11	Li	3	1214.54A	-22.058000000000003	8.959493768791966e-12
6223	2.30757e-11	N	1	860.837A	-22.058000000000003	8.959493768791966e-12
6224	1.8918099999999998e-12	N	1	1.05003m	-22.06	8.918328634182867e-12
6225	6.16039e-12	Fe	2	3224.55A	-22.06	8.918328634182867e-12
6226	1.76262e-11	C	2	1126.99A	-22.061	8.897817047514726e-12
6227	4.7947e-11	Fe	3	414.300A	-22.066999999999997	8.775734420863507e-12
6228	4.37717e-11	Ar	2	453.819A	-22.068	8.755550791785203e-12
6229	1.98584e-12	N	1	1.00030m	-22.070999999999998	8.695278004086567e-12
6230	7.56597e-11	Fe	4	262.550A	-22.072	8.675279419631988e-12
6231	6.40293e-11	S	3	310.240A	-22.072	8.675279419631988e-12
6232	3.75608e-11	Al	7	528.861A	-22.073	8.655326830645293e-12
6233	1.75994e-12	O	1	1.12870m	-22.074	8.635420131339842e-12
6234	1.5532299999999998e-12	P	8	1.27891m	-22.074	8.635420131339842e-12
6235	2.33195e-11	N	1	851.840A	-22.076999999999998	8.575974317290873e-12
6236	1.67741e-11	N	1	1184.24A	-22.081	8.497349312151714e-12
6237	3.62199e-12	Li	2	5484.40A	-22.081	8.497349312151714e-12
6238	9.9205e-13	Fe	2	2.00237m	-22.081999999999997	8.477805951056341e-12
6239	1.25873e-10	Ni	12	157.813A	-22.081999999999997	8.477805951056341e-12
6240	2.86444e-11	Na	5	693.486A	-22.083000000000002	8.45830753844404e-12
6241	4.71115e-14	Fe	3	42.1648m	-22.084	8.438853970936448e-12
6242	4.88231e-12	Sc	3	4068.66A	-22.085	8.419445145392478e-12
6243	3.6558e-11	F	2	543.369A	-22.086	8.400080958908607e-12
6244	3.6326100000000003e-13	Fe	5	5.46837m	-22.088	8.36148609268899e-12
6245	4.07979e-12	F	2	4868.99A	-22.089000000000002	8.342255208327174e-12
6246	7.04005e-12	B	4	2821.64A	-22.089000000000002	8.342255208327174e-12
6247	9.67139e-11	P	10	205.394A	-22.090999999999998	8.30392602729795e-12
6248	7.82062e-11	S	9	254.001A	-22.090999999999998	8.30392602729795e-12
6249	1.98645e-16	Li	3	10000.0m	-22.092	8.284827527412902e-12
6250	7.885530000000001e-12	Fe	2	2519.10A	-22.092	8.284827527412902e-12
6251	1.46263e-12	N	1	1.35813m	-22.095	8.227795175873275e-12
6252	2.15223e-11	O	1	922.969A	-22.095	8.227795175873275e-12
6253	2.61643e-11	C	1	759.221A	-22.098000000000003	8.171155432280018e-12
6254	7.58067e-12	Fe	2	2620.41A	-22.099	8.152362296289823e-12
6255	7.88178e-11	Ar	5	252.030A	-22.099	8.152362296289823e-12
6256	1.47466e-10	F	7	134.705A	-22.099	8.152362296289823e-12
6257	1.0334300000000001e-13	Fe	3	19.2218m	-22.1	8.133612383312909e-12
6258	3.8334e-12	Fe	2	5181.95A	-22.1	8.133612383312909e-12
6259	2.9516900000000003e-12	Fe	2	6729.86A	-22.1	8.133612383312909e-12
6260	1.18499e-12	Al	1	1.67633m	-22.1	8.133612383312909e-12
6261	8.7554e-12	Fe	2	2268.82A	-22.101999999999997	8.096241828987223e-12
6262	5.18343e-12	Mg	1	3832.30A	-22.105	8.040507692263995e-12
6263	1.68825e-11	N	1	1176.63A	-22.107	8.003564915136225e-12
6264	6.37663e-11	Ar	3	311.520A	-22.107	8.003564915136225e-12
6265	6.03803e-12	Fe	2	3289.89A	-22.108	7.98515722663934e-12
6266	8.79819e-11	Mg	5	225.779A	-22.11	7.948468761800512e-12
6267	2.715e-11	Sc	3	731.655A	-22.11	7.948468761800512e-12
6268	5.11375e-12	N	7	3884.52A	-22.111	7.93018779093992e-12
6269	1.88944e-12	N	1	1.05134m	-22.116	7.83941168194435e-12
6270	1.50525e-11	N	1	1319.68A	-22.118000000000002	7.803392857056208e-12
6271	6.51684e-12	Ni	7	3048.17A	-22.12	7.767539523635978e-12
6272	7.77839e-11	S	4	255.380A	-22.12	7.767539523635978e-12
6273	5.92091e-12	Ni	7	3354.97A	-22.121	7.749674678475863e-12
6274	1.71054e-12	Ni	2	1.16129m	-22.122	7.731850921319371e-12
6275	3.96384e-11	Ca	7	501.142A	-22.122	7.731850921319371e-12
6276	4.4621e-11	Na	5	445.182A	-22.123	7.714068157666783e-12
6277	1.9951e-12	Ni	2	9956.63A	-22.124000000000002	7.696326293235655e-12
6278	9.96441e-11	Si	7	199.354A	-22.127	7.643345155696385e-12
6279	8.61993e-12	N	7	2304.48A	-22.128	7.625765949656066e-12
6280	3.51604e-12	Fe	2	5649.66A	-22.128	7.625765949656066e-12
6281	9.64395e-11	Cr	9	205.979A	-22.13	7.590728737742481e-12
6282	5.14743e-11	Sc	5	385.910A	-22.13	7.590728737742481e-12
6283	5.4062e-12	Ni	5	3674.38A	-22.131	7.57327054610534e-12
6284	5.83568e-11	He	1	340.397A	-22.131999999999998	7.555852507194802e-12
6285	4.39412e-11	Ar	2	452.069A	-22.133000000000003	7.53847452866197e-12
6286	9.11227e-13	Si	2	2.17997m	-22.133000000000003	7.53847452866197e-12
6287	4.86135e-11	V	10	408.620A	-22.136	7.486580035026696e-12
6288	7.65388e-13	Ar	11	2.59535m	-22.136	7.486580035026696e-12
6289	7.44349e-11	Na	3	266.870A	-22.138	7.452182324301316e-12
6290	1.50887e-12	O	1	1.31651m	-22.138	7.452182324301316e-12
6291	1.12798e-10	N	6	176.106A	-22.139	7.435042780572767e-12
6292	2.8905599999999998e-12	Fe	2	6872.18A	-22.139	7.435042780572767e-12
6293	1.0233900000000001e-10	Ar	11	194.104A	-22.142	7.383860306083017e-12
6294	4.18597e-12	Fe	2	4745.48A	-22.143	7.366877898635823e-12
6295	2.81597e-12	Ni	2	7054.20A	-22.143	7.366877898635823e-12
6296	7.56203e-11	B	4	262.687A	-22.145	7.33303016926935e-12
6297	7.10089e-11	Al	8	279.746A	-22.145	7.33303016926935e-12
6298	8.26374e-12	Li	3	2403.81A	-22.145	7.33303016926935e-12
6299	3.0276e-11	Cr	5	656.112A	-22.146	7.31616466789272e-12
6300	4.76721e-11	Cr	10	416.689A	-22.146	7.31616466789272e-12
6301	3.51525e-12	Fe	2	5650.94A	-22.147	7.299337956092913e-12
6302	5.86232e-11	He	1	338.850A	-22.147	7.299337956092913e-12
6303	3.31702e-11	Cr	5	598.864A	-22.15	7.2490896670439284e-12
6304	4.69218e-11	Si	9	423.352A	-22.15	7.2490896670439284e-12
6305	4.61652e-11	Ar	2	430.291A	-22.15	7.2490896670439284e-12
6306	2.72491e-11	Cl	7	728.996A	-22.151	7.232417223465119e-12
6307	9.59003e-13	Fe	2	2.07137m	-22.151999999999997	7.215783125442521e-12
6308	8.32889e-12	Fe	2	2385.01A	-22.151999999999997	7.215783125442521e-12
6309	1.1398e-11	Ar	11	1742.80A	-22.155	7.166110023801871e-12
6310	2.11666e-12	Fe	2	9384.81A	-22.16	7.084080240681465e-12
6311	3.97818e-12	Fe	2	4993.36A	-22.164	7.0191330026508205e-12
6312	1.24407e-11	B	3	1596.73A	-22.164	7.0191330026508205e-12
6313	4.83071e-12	Mn	5	4112.12A	-22.164	7.0191330026508205e-12
6314	6.54643e-11	O	5	303.439A	-22.166	6.9868830159495345e-12
6315	5.69053e-13	Co	3	3.49079m	-22.166	6.9868830159495345e-12
6316	2.444e-10	Mg	9	81.2784A	-22.166	6.9868830159495345e-12
6317	1.46194e-11	Cu	2	1358.77A	-22.166	6.9868830159495345e-12
6318	1.76496e-11	N	6	1125.49A	-22.166999999999998	6.9708136309336015e-12
6319	2.80649e-12	Ni	2	7078.04A	-22.17	6.922826887431501e-12
6320	7.1988e-12	Fe	5	2759.41A	-22.17	6.922826887431501e-12
6321	8.993090000000001e-13	Si	2	2.20886m	-22.171	6.906904827422934e-12
6322	6.82477e-13	Ni	2	2.91064m	-22.171	6.906904827422934e-12
6323	6.14313e-11	Ti	5	323.361A	-22.171999999999997	6.8910193871361996e-12
6324	2.27571e-12	N	1	8728.90A	-22.174	6.859358029029734e-12
6325	2.67138e-10	Ne	9	74.3603A	-22.174	6.859358029029734e-12
6326	4.72426e-11	Ca	10	420.478A	-22.175	6.84358194334469e-12
6327	3.5547400000000003e-12	Fe	2	5588.15A	-22.176	6.827842141649906e-12
6328	2.46075e-11	O	1	807.252A	-22.178	6.796471056619331e-12
6329	1.52954e-10	O	7	129.872A	-22.179000000000002	6.7808396069572245e-12
6330	6.44097e-11	B	4	308.408A	-22.18	6.7652441086317564e-12
6331	7.862410000000001e-12	Fe	1	2526.51A	-22.183000000000003	6.718672495767315e-12
6332	7.22562e-11	B	4	274.917A	-22.183000000000003	6.718672495767315e-12
6333	3.31077e-11	Cr	5	599.994A	-22.183000000000003	6.718672495767315e-12
6334	6.42926e-13	Ca	9	3.08970m	-22.184	6.703219977829921e-12
6335	4.31956e-11	O	4	459.872A	-22.185	6.687802999697561e-12
6336	1.0645299999999998e-10	C	5	186.602A	-22.186	6.672421479630901e-12
6337	2.31143e-12	N	1	8594.00A	-22.186	6.672421479630901e-12
6338	6.27055e-11	Ar	3	316.790A	-22.186	6.672421479630901e-12
6339	5.68302e-11	N	2	349.540A	-22.188000000000002	6.641764487677254e-12
6340	7.69404e-11	Ca	3	258.180A	-22.191	6.596042902544574e-12
6341	1.59938e-11	Fe	12	1242.01A	-22.191	6.596042902544574e-12
6342	9.15532e-12	Al	1	2169.72A	-22.191999999999997	6.5808724248450565e-12
6343	8.27183e-13	Ti	9	2.40146m	-22.191999999999997	6.5808724248450565e-12
6344	3.7363e-12	Fe	2	5316.62A	-22.193	6.565736838275922e-12
6345	2.01985e-12	N	1	9834.61A	-22.194000000000003	6.5506360625899585e-12
6346	1.51635e-10	N	6	131.002A	-22.197	6.505541801123056e-12
6347	7.18867e-11	S	4	276.330A	-22.198	6.4905794701807425e-12
6348	1.1634500000000001e-10	O	8	170.738A	-22.2	6.460757966368531e-12
6349	1.27445e-12	Si	9	1.55866m	-22.201999999999998	6.431073479920287e-12
6350	6.79289e-11	Si	4	292.430A	-22.203000000000003	6.416282421363929e-12
6351	1.45447e-11	S	5	1365.75A	-22.209	6.328247726207443e-12
6352	6.30597e-11	Ne	2	315.010A	-22.21	6.3136931603220756e-12
6353	4.58824e-12	Fe	2	4329.43A	-22.212	6.2846843752798935e-12
6354	5.92734e-11	F	7	335.133A	-22.212	6.2846843752798935e-12
6355	1.05833e-10	C	5	187.696A	-22.213	6.270230002321336e-12
6356	4.56766e-10	Ar	10	43.4894A	-22.215999999999998	6.227066042595797e-12
6357	8.03124e-11	Ar	4	247.340A	-22.217	6.2127441881250634e-12
6358	4.66646e-11	Fe	6	425.686A	-22.22	6.1699759579608836e-12
6359	4.24064e-11	Al	3	468.430A	-22.22	6.1699759579608836e-12
6360	1.79099e-11	Si	6	1109.13A	-22.221999999999998	6.141627493482956e-12
6361	1.38935e-11	Al	1	1429.77A	-22.221999999999998	6.141627493482956e-12
6362	8.607e-13	Ni	2	2.30794m	-22.224	6.11340927836798e-12
6363	4.41724e-12	Li	3	4497.03A	-22.224	6.11340927836798e-12
6364	9.38607e-13	Al	1	2.11638m	-22.225	6.0993488272011066e-12
6365	1.17289e-11	Fe	8	1693.63A	-22.226	6.085320714174592e-12
6366	2.48338e-11	B	4	799.896A	-22.226	6.085320714174592e-12
6367	1.9498099999999997e-12	Co	2	1.01879m	-22.226999999999997	6.071324864912728e-12
6368	1.14727e-10	F	6	173.146A	-22.226999999999997	6.071324864912728e-12
6369	5.2113e-11	B	4	381.180A	-22.226999999999997	6.071324864912728e-12
6370	5.92141e-11	P	8	335.469A	-22.228	6.057361205210818e-12
6371	3.78557e-12	Co	3	5247.42A	-22.228	6.057361205210818e-12
6372	1.47209e-11	Fe	12	1349.40A	-22.229	6.043429661035124e-12
6373	6.42829e-11	Al	7	309.016A	-22.230999999999998	6.01566262397728e-12
6374	4.89127e-12	Sc	3	4061.21A	-22.230999999999998	6.01566262397728e-12
6375	1.96435e-12	N	1	1.01125m	-22.232	6.001826983877064e-12
6376	8.12996e-12	Si	1	2443.36A	-22.233	5.988023164866053e-12
6377	1.2646700000000003e-10	K	9	157.072A	-22.234	5.974251093757771e-12
6378	1.2920500000000002e-10	F	6	153.743A	-22.235	5.960510697534119e-12
6379	2.5916099999999997e-12	K	1	7664.90A	-22.235	5.960510697534119e-12
6380	2.65888e-11	O	1	747.099A	-22.235	5.960510697534119e-12
6381	3.66781e-11	Si	9	541.589A	-22.236	5.946801903344786e-12
6382	2.92491e-12	Ni	2	6791.48A	-22.238000000000003	5.919478830505739e-12
6383	4.88272e-11	B	4	406.832A	-22.238000000000003	5.919478830505739e-12
6384	2.5687400000000002e-12	Fe	2	7733.16A	-22.238000000000003	5.919478830505739e-12
6385	3.88894e-12	Fe	2	5107.94A	-22.239	5.905864406991861e-12
6386	3.15158e-11	Ar	7	630.302A	-22.24	5.8922812957831556e-12
6387	2.47155e-12	Fe	2	8037.25A	-22.241999999999997	5.865208722381644e-12
6388	3.5491300000000004e-10	S	9	55.9700A	-22.245	5.824832909535602e-12
6389	4.3909e-11	Fe	3	452.401A	-22.246	5.811436165599411e-12
6390	2.0996900000000003e-12	N	1	9460.68A	-22.248	5.784735041830206e-12
6391	2.31858e-11	N	1	856.751A	-22.249000000000002	5.771430520430542e-12
6392	8.2616e-12	Fe	2	2404.43A	-22.25	5.758156598581015e-12
6393	1.69873e-11	B	4	1169.37A	-22.253	5.7185177273717e-12
6394	4.44366e-12	Fe	2	4470.29A	-22.253	5.7185177273717e-12
6395	2.15939e-11	O	1	919.912A	-22.256	5.679151728232441e-12
6396	6.20027e-11	Ne	2	320.380A	-22.256999999999998	5.6660900417155e-12
6397	1.29588e-10	Fe	8	153.290A	-22.256999999999998	5.6660900417155e-12
6398	3.5285900000000006e-14	S	1	56.2957m	-22.258000000000003	5.653058396243826e-12
6399	1.13162e-10	C	5	175.539A	-22.261999999999997	5.601230845342734e-12
6400	8.29268e-12	Fe	2	2395.42A	-22.261999999999997	5.601230845342734e-12
6401	1.11421e-11	P	1	1782.83A	-22.265	5.562672243420175e-12
6402	7.57028e-11	B	5	262.400A	-22.265	5.562672243420175e-12
6403	2.93419e-11	B	3	677.000A	-22.267	5.537114086051429e-12
6404	5.6989800000000004e-12	Ni	5	3485.62A	-22.268	5.5243790770462536e-12
6405	8.34828e-10	N	6	23.7947A	-22.268	5.5243790770462536e-12
6406	1.45693e-11	Cl	1	1363.45A	-22.271	5.486349518975459e-12
6407	4.33716e-12	Fe	2	4580.06A	-22.272	5.473731265234679e-12
6408	7.21199e-11	Cr	7	275.436A	-22.272	5.473731265234679e-12
6409	6.0065e-11	Na	5	330.716A	-22.273000000000003	5.4611420326720855e-12
6410	4.16266e-12	Fe	2	4772.06A	-22.276	5.42354779535281e-12
6411	5.32271e-11	Fe	6	373.202A	-22.276	5.42354779535281e-12
6412	7.63137e-11	Ar	4	260.300A	-22.281	5.361464957115851e-12
6413	7.84882e-12	B	4	2530.88A	-22.281999999999996	5.349133929896897e-12
6414	4.09346e-12	Fe	2	4852.73A	-22.281999999999996	5.349133929896897e-12
6415	5.06187e-11	Al	9	392.433A	-22.281999999999996	5.349133929896897e-12
6416	9.32135e-14	P	2	21.3107m	-22.284000000000002	5.32455689195816e-12
6417	2.01217e-12	N	1	9872.15A	-22.284000000000002	5.32455689195816e-12
6418	7.86042e-11	Mg	5	252.715A	-22.285	5.312310750933501e-12
6419	1.62406e-12	N	1	1.22314m	-22.285999999999998	5.300092775251619e-12
6420	7.38483e-11	Ca	3	268.990A	-22.289	5.2636071932221835e-12
6421	4.95471e-11	Fe	3	400.921A	-22.289	5.2636071932221835e-12
6422	7.90289e-11	Al	8	251.357A	-22.289	5.2636071932221835e-12
6423	4.39728e-12	He	1	4517.44A	-22.29	5.251501232614652e-12
6424	3.01395e-12	Cr	5	6590.83A	-22.291999999999998	5.227372776172859e-12
6425	4.3375e-11	Ar	2	457.970A	-22.291999999999998	5.227372776172859e-12
6426	4.3239e-11	Ar	2	459.411A	-22.291999999999998	5.227372776172859e-12
6427	1.18541e-11	Mg	1	1675.74A	-22.293000000000003	5.215350152411881e-12
6428	1.3878399999999999e-12	N	1	1.43132m	-22.294	5.203355179918325e-12
6429	1.7048900000000002e-12	N	1	1.16515m	-22.295	5.191387795095912e-12
6430	1.57033e-11	S	1	1264.99A	-22.295	5.191387795095912e-12
6431	8.78104e-11	Ar	4	226.220A	-22.295	5.191387795095912e-12
6432	6.9844e-12	C	3	2844.12A	-22.296999999999997	5.167535534811125e-12
6433	1.90815e-10	Li	3	104.103A	-22.3	5.131962470406338e-12
6434	3.86813e-12	Co	3	5135.42A	-22.3	5.131962470406338e-12
6435	5.64235e-11	Fe	9	352.060A	-22.3	5.131962470406338e-12
6436	2.2397400000000003e-12	Fe	4	8869.10A	-22.301	5.120159284259379e-12
6437	7.26625e-12	Cr	9	2733.80A	-22.301	5.120159284259379e-12
6438	1.97572e-12	N	1	1.00543m	-22.302	5.108383244687207e-12
6439	3.6215400000000003e-12	Li	2	5485.09A	-22.303	5.096634289254474e-12
6440	4.09105e-11	Ar	2	485.559A	-22.303	5.096634289254474e-12
6441	7.32972e-11	O	8	271.013A	-22.303	5.096634289254474e-12
6442	4.96176e-11	Mn	6	400.351A	-22.305	5.073217381783465e-12
6443	2.12301e-11	O	1	935.672A	-22.305999999999997	5.061549305591078e-12
6444	3.16546e-11	Sc	3	627.538A	-22.307	5.0499080652292044e-12
6445	1.5310299999999997e-10	O	7	129.745A	-22.308000000000003	5.038293598977149e-12
6446	1.50942e-11	N	1	1316.04A	-22.308000000000003	5.038293598977149e-12
6447	7.46646e-11	Fe	10	266.049A	-22.31	5.015144742629429e-12
6448	1.18124e-11	Li	2	1681.66A	-22.31	5.015144742629429e-12
6449	1.23038e-11	S	11	1614.49A	-22.311999999999998	4.992102245615376e-12
6450	7.64417e-11	K	9	259.864A	-22.313000000000002	4.980620729059117e-12
6451	4.14283e-11	Ar	7	479.490A	-22.315	4.95773685547877e-12
6452	4.48264e-12	Mn	5	4431.42A	-22.318	4.923608035023901e-12
6453	4.95321e-11	Mn	6	401.042A	-22.318	4.923608035023901e-12
6454	2.41135e-11	O	7	823.791A	-22.32	4.90098611097831e-12
6455	2.71893e-11	Sc	3	730.600A	-22.322	4.878468125232414e-12
6456	2.12627e-12	Co	2	9342.40A	-22.322	4.878468125232414e-12
6457	2.02728e-12	N	1	9798.56A	-22.323	4.867247959900658e-12
6458	3.14131e-11	O	8	632.363A	-22.326	4.833742060621392e-12
6459	8.67864e-12	P	2	2288.89A	-22.326	4.833742060621392e-12
6460	3.09774e-11	Ne	6	641.257A	-22.326999999999998	4.822624762383749e-12
6461	1.49743e-11	N	1	1326.57A	-22.328000000000003	4.81153303322244e-12
6462	7.7743e-12	Sc	2	2555.14A	-22.331999999999997	4.76742063322365e-12
6463	2.4604899999999997e-13	Fe	7	8.07339m	-22.331999999999997	4.76742063322365e-12
6464	5.68889e-11	Mg	6	349.180A	-22.331999999999997	4.76742063322365e-12
6465	1.08933e-13	Ni	2	18.2356m	-22.331999999999997	4.76742063322365e-12
6466	2.41422e-12	Fe	2	8228.10A	-22.333000000000002	4.756455870036141e-12
6467	9.38219e-12	Si	3	2117.25A	-22.333000000000002	4.756455870036141e-12
6468	4.08499e-11	Ar	2	486.280A	-22.336	4.723712658138885e-12
6469	2.2984400000000001e-10	O	7	86.4259A	-22.338	4.702009169923401e-12
6470	4.51424e-13	Sc	8	4.40040m	-22.339000000000002	4.691194848926795e-12
6471	7.12891e-13	Fe	5	2.78646m	-22.34	4.680405400178321e-12
6472	7.02952e-12	B	4	2825.86A	-22.34	4.680405400178321e-12
6473	4.18947e-11	Si	8	474.152A	-22.34	4.680405400178321e-12
6474	4.6560800000000005e-12	Fe	2	4266.35A	-22.34	4.680405400178321e-12
6475	3.89372e-12	Ti	7	5101.66A	-22.340999999999998	4.6696407664733596e-12
6476	4.00637e-12	Fe	2	4958.22A	-22.342	4.658900890738855e-12
6477	7.76253e-11	Al	7	255.902A	-22.343000000000004	4.6481857160330546e-12
6478	3.50595e-12	N	7	5665.93A	-22.344	4.637495185545284e-12
6479	3.4005000000000003e-10	Ne	9	58.4164A	-22.344	4.637495185545284e-12
6480	6.11734e-11	Al	8	324.724A	-22.345	4.626829242595339e-12
6481	6.14199e-11	S	4	323.421A	-22.345	4.626829242595339e-12
6482	1.43939e-11	P	1	1380.06A	-22.345	4.626829242595339e-12
6483	4.48035e-13	Fe	2	4.43368m	-22.348000000000003	4.594978374124666e-12
6484	1.46964e-11	Cl	1	1351.66A	-22.348000000000003	4.594978374124666e-12
6485	1.26634e-10	O	8	156.865A	-22.35	4.5738663662168154e-12
6486	9.30428e-12	Si	3	2134.98A	-22.354	4.531932907318245e-12
6487	9.22396e-12	Al	1	2153.57A	-22.355	4.521509750870931e-12
6488	1.88051e-12	N	1	1.05633m	-22.355999999999998	4.511110567018249e-12
6489	3.46545e-11	Sc	8	573.215A	-22.355999999999998	4.511110567018249e-12
6490	3.44547e-12	Ca	6	5765.38A	-22.357	4.500735300624689e-12
6491	1.47915e-12	N	1	1.34296m	-22.358	4.490383896681658e-12
6492	2.7579000000000004e-10	Mg	9	72.0276A	-22.362	4.4492158096642745e-12
6493	5.08436e-11	P	5	390.697A	-22.362	4.4492158096642745e-12
6494	4.6774900000000005e-12	Sc	2	4246.82A	-22.364	4.428773519905854e-12
6495	3.0485299999999997e-12	Fe	2	6516.08A	-22.365	4.418587623465728e-12
6496	1.81948e-12	Ni	2	1.09177m	-22.365	4.418587623465728e-12
6497	4.30896e-11	Fe	6	461.003A	-22.368000000000002	4.3881702802178925e-12
6498	1.08763e-11	B	1	1826.40A	-22.369	4.378077768637646e-12
6499	2.6299e-11	C	1	755.333A	-22.37	4.368008469189869e-12
6500	3.17998e-14	He	1	62.4673m	-22.37	4.368008469189869e-12
6501	2.47032e-11	Cl	10	804.125A	-22.371	4.357962328488209e-12
6502	1.06905e-10	F	6	185.814A	-22.371	4.357962328488209e-12
6503	2.85432e-11	Na	5	695.943A	-22.373	4.337939310391014e-12
6504	4.31229e-13	Fe	2	4.60647m	-22.378	4.288283329721034e-12
6505	4.92942e-11	Fe	8	402.978A	-22.378	4.288283329721034e-12
6506	8.45296e-11	O	3	235.000A	-22.381999999999998	4.2489681118387466e-12
6507	4.699730000000001e-12	Ca	1	4226.73A	-22.381999999999998	4.2489681118387466e-12
6508	1.69826e-11	N	1	1169.69A	-22.381999999999998	4.2489681118387466e-12
6509	3.86919e-11	C	3	513.401A	-22.381999999999998	4.2489681118387466e-12
6510	1.1721500000000001e-09	F	8	16.9470A	-22.383000000000003	4.239195756361464e-12
6511	4.97307e-11	Fe	3	399.441A	-22.383000000000003	4.239195756361464e-12
6512	6.40004e-14	K	5	31.0380m	-22.384	4.2294458766781535e-12
6513	5.71755e-11	N	2	347.430A	-22.384	4.2294458766781535e-12
6514	4.66159e-11	Ar	2	426.130A	-22.386	4.210013338040523e-12
6515	1.88828e-13	Co	2	10.5199m	-22.388	4.1906700838076976e-12
6516	1.18192e-09	F	8	16.8070A	-22.388	4.1906700838076976e-12
6517	2.43506e-10	Ne	9	81.5767A	-22.388	4.1906700838076976e-12
6518	8.335689999999999e-12	Fe	2	2383.06A	-22.389	4.181031810074228e-12
6519	6.36376e-11	F	3	312.150A	-22.39	4.171415703755171e-12
6520	1.88416e-10	Li	3	105.429A	-22.39	4.171415703755171e-12
6521	2.17521e-11	Ne	6	913.219A	-22.391	4.1618217138669575e-12
6522	1.72037e-09	Ne	9	11.5466A	-22.393	4.142699880034363e-12
6523	8.11096e-11	Fe	9	244.909A	-22.394000000000002	4.133171934707956e-12
6524	3.48895e-11	Fe	8	569.354A	-22.394000000000002	4.133171934707956e-12
6525	6.34302e-11	Ar	3	313.170A	-22.395	4.123665903047736e-12
6526	5.0044e-12	Fe	2	3969.39A	-22.397	4.104719379241504e-12
6527	2.00988e-12	N	1	9883.38A	-22.397	4.104719379241504e-12
6528	5.12232e-11	Al	8	387.802A	-22.397	4.104719379241504e-12
6529	2.34972e-11	Fe	8	845.396A	-22.398000000000003	4.095278786642874e-12
6530	2.90001e-11	Ar	7	684.978A	-22.398000000000003	4.095278786642874e-12
6531	1.8108400000000002e-12	Fe	6	1.09697m	-22.399	4.085859906804766e-12
6532	2.16453e-11	O	1	917.726A	-22.399	4.085859906804766e-12
6533	4.28604e-11	Fe	6	463.469A	-22.4	4.076462689789149e-12
6534	3.09744e-11	Ar	7	641.318A	-22.401	4.06708708577288e-12
6535	4.28325e-11	Fe	6	463.771A	-22.401999999999997	4.0577330450475066e-12
6536	8.72242e-11	Ar	4	227.740A	-22.405	4.029799807244589e-12
6537	1.7043599999999998e-12	Fe	2	1.16551m	-22.405	4.029799807244589e-12
6538	6.64866e-13	Sc	6	2.98774m	-22.406	4.0205315248800605e-12
6539	3.1941e-12	Mn	5	6219.12A	-22.409000000000002	3.992854380540643e-12
6540	1.3461e-12	N	1	1.47571m	-22.409000000000002	3.992854380540643e-12
6541	3.42166e-10	S	9	58.0550A	-22.41	3.9836710702995825e-12
6542	8.3e-13	Fe	2	2.39331m	-22.41	3.9836710702995825e-12
6543	5.12754e-12	Fe	2	3874.07A	-22.410999999999998	3.9745088810859744e-12
6544	6.46566e-14	V	4	30.7230m	-22.410999999999998	3.9745088810859744e-12
6545	2.31249e-11	Li	2	859.008A	-22.413	3.956247671544712e-12
6546	1.89418e-09	Ne	9	10.4871A	-22.413	3.956247671544712e-12
6547	4.07568e-10	Ar	9	48.7390A	-22.414	3.947148554397976e-12
6548	2.32611e-11	N	1	853.978A	-22.415	3.938070364639981e-12
6549	6.64319e-11	S	3	299.020A	-22.421	3.884038013616632e-12
6550	1.05134e-11	Si	9	1889.43A	-22.421999999999997	3.875104974074558e-12
6551	4.51426e-11	Mn	10	440.038A	-22.423000000000002	3.866192479953238e-12
6552	4.29632e-11	Al	3	462.359A	-22.424	3.857300483999642e-12
6553	3.24879e-11	Ca	7	611.442A	-22.427	3.830747014241878e-12
6554	7.1179600000000005e-12	Fe	2	2790.75A	-22.428	3.821936540597167e-12
6555	7.57192e-11	Fe	7	262.344A	-22.43	3.804376337284183e-12
6556	4.09172e-11	Ne	7	485.479A	-22.43	3.804376337284183e-12
6557	2.58162e-12	Ni	2	7694.56A	-22.43	3.804376337284183e-12
6558	1.11121e-11	P	1	1787.65A	-22.433000000000003	3.778187194789742e-12
6559	3.64372e-11	O	4	545.170A	-22.434	3.769497605375299e-12
6560	6.42364e-16	Na	9	3092.40m	-22.435	3.760828001461919e-12
6561	5.82264e-11	Fe	9	341.159A	-22.435	3.760828001461919e-12
6562	1.1412100000000001e-10	N	6	174.066A	-22.435	3.760828001461919e-12
6563	8.44649e-11	S	5	235.180A	-22.441	3.709227506829312e-12
6564	3.4692199999999996e-12	Fe	2	5725.91A	-22.441999999999997	3.700696520295995e-12
6565	6.39057e-11	Ar	3	310.840A	-22.441999999999997	3.700696520295995e-12
6566	6.816810000000001e-12	Li	3	2914.04A	-22.441999999999997	3.700696520295995e-12
6567	2.72499e-11	C	5	728.975A	-22.441999999999997	3.700696520295995e-12
6568	6.25701e-11	Ni	12	317.475A	-22.443	3.692185154487175e-12
6569	3.00946e-11	Cr	5	660.067A	-22.443	3.692185154487175e-12
6570	6.0241e-11	Ne	2	329.750A	-22.443	3.692185154487175e-12
6571	6.45675e-11	Si	8	307.654A	-22.444000000000003	3.683693364276528e-12
6572	3.84629e-12	Li	3	5164.57A	-22.448	3.6499210605147125e-12
6573	2.67459e-11	O	1	742.710A	-22.448	3.6499210605147125e-12
6574	7.16423e-12	Fe	2	2772.73A	-22.448	3.6499210605147125e-12
6575	1.07065e-10	F	6	185.537A	-22.449	3.6415264750228005e-12
6576	7.71089e-11	O	5	257.616A	-22.45	3.633151196541785e-12
6577	4.46354e-11	Na	5	445.038A	-22.451	3.6247951806667144e-12
6578	2.73718e-11	Cl	7	725.726A	-22.453000000000003	3.6081407596253338e-12
6579	2.2709099999999997e-12	N	1	8747.37A	-22.454	3.599842266158971e-12
6580	6.85843e-12	N	6	2896.36A	-22.454	3.599842266158971e-12
6581	4.25232e-11	V	9	467.143A	-22.456	3.5833024933456463e-12
6582	5.9697800000000004e-12	Ca	12	3327.50A	-22.456	3.5833024933456463e-12
6583	1.86793e-11	Cr	2	1063.45A	-22.456999999999997	3.5750611263064847e-12
6584	2.57255e-11	B	4	772.170A	-22.459	3.558635212488307e-12
6585	1.3331200000000002e-10	O	8	149.008A	-22.459	3.558635212488307e-12
6586	6.54254e-11	S	3	303.620A	-22.459	3.558635212488307e-12
6587	5.95105e-11	Mn	10	333.797A	-22.459	3.558635212488307e-12
6588	1.48695e-11	S	1	1335.92A	-22.462	3.534137739997976e-12
6589	7.76561e-11	Ca	3	255.800A	-22.462	3.534137739997976e-12
6590	4.52802e-11	Mg	9	438.701A	-22.464000000000002	3.517899852060448e-12
6591	6.23277e-11	S	3	318.710A	-22.464000000000002	3.517899852060448e-12
6592	9.467819999999999e-12	S	9	2098.10A	-22.465999999999998	3.5017365704411427e-12
6593	1.5436500000000001e-10	O	7	128.685A	-22.467	3.493682799818887e-12
6594	1.47233e-09	F	8	13.4918A	-22.467	3.493682799818887e-12
6595	4.86768e-13	Fe	2	4.08089m	-22.467	3.493682799818887e-12
6596	8.88112e-11	Fe	11	223.671A	-22.468000000000004	3.485647552355022e-12
6597	4.95793e-11	Na	5	400.660A	-22.469	3.4776307854475513e-12
6598	2.43194e-10	Mg	9	81.6815A	-22.47	3.4696324565923167e-12
6599	1.28406e-12	Co	2	1.54700m	-22.471999999999998	3.4536909435106875e-12
6600	6.67152e-11	Ar	3	297.750A	-22.473000000000003	3.445747674763949e-12
6601	4.29099e-12	Fe	2	4629.34A	-22.473000000000003	3.445747674763949e-12
6602	4.95634e-11	Na	5	400.789A	-22.473000000000003	3.445747674763949e-12
6603	6.57198e-11	Ar	3	302.260A	-22.473000000000003	3.445747674763949e-12
6604	3.87019e-11	Fe	8	513.269A	-22.475	3.4299159022864715e-12
6605	2.69936e-11	Ne	1	735.896A	-22.475	3.4299159022864715e-12
6606	5.04931e-11	Fe	3	393.410A	-22.475	3.4299159022864715e-12
6607	3.01683e-10	Mg	10	65.8455A	-22.476999999999997	3.4141568701961408e-12
6608	2.29491e-12	N	1	8655.88A	-22.48	3.390653979618346e-12
6609	8.83077e-11	Mg	5	224.946A	-22.48	3.390653979618346e-12
6610	2.38699e-10	Be	3	83.2198A	-22.483	3.367312881801284e-12
6611	2.9237400000000002e-12	Ni	2	6794.20A	-22.483	3.367312881801284e-12
6612	2.20096e-11	P	8	902.537A	-22.485	3.3518414844625884e-12
6613	3.67394e-14	Ti	3	54.0686m	-22.485	3.3518414844625884e-12
6614	2.88058e-12	Cr	4	6895.98A	-22.487	3.3364411717376535e-12
6615	1.04016e-10	Ar	11	190.975A	-22.487	3.3364411717376535e-12
6616	1.1187000000000001e-10	Co	11	177.568A	-22.488000000000003	3.3287675699828143e-12
6617	2.94766e-11	P	5	673.905A	-22.49	3.313473272265007e-12
6618	2.8515e-12	Fe	2	6966.31A	-22.491	3.305852495213113e-12
6619	6.37089e-11	Ne	2	311.800A	-22.491999999999997	3.298249245462088e-12
6620	4.87348e-13	Fe	3	4.07603m	-22.493000000000002	3.2906634827001775e-12
6621	1.0954e-12	Fe	2	1.81344m	-22.493000000000002	3.2906634827001775e-12
6622	4.51199e-12	Fe	2	4402.60A	-22.496	3.2680107146222938e-12
6623	4.38218e-12	Fe	2	4533.00A	-22.497	3.2604944985514413e-12
6624	4.064e-13	Fe	2	4.88791m	-22.498	3.2529955692978473e-12
6625	6.50122e-11	Ne	2	305.550A	-22.499000000000002	3.2455138871029365e-12
6626	1.94862e-11	Si	1	1019.41A	-22.5	3.2380494122996005e-12
6627	1.1271600000000002e-10	N	6	176.234A	-22.5	3.2380494122996005e-12
6628	3.85853e-11	Fe	3	514.819A	-22.502	3.2231719266549588e-12
6629	1.62834e-12	C	5	1.21992m	-22.502	3.2231719266549588e-12
6630	8.385780000000001e-13	Ni	2	2.36883m	-22.502	3.2231719266549588e-12
6631	8.69918e-12	Fe	2	2283.49A	-22.503	3.2157588369347054e-12
6632	4.42871e-11	Fe	8	448.538A	-22.503	3.2157588369347054e-12
6633	6.97494e-12	C	3	2847.97A	-22.505	3.2009837671808593e-12
6634	2.16223e-11	O	1	918.704A	-22.505	3.2009837671808593e-12
6635	1.3789e-10	O	8	144.060A	-22.51	3.164342408993246e-12
6636	9.29194e-12	B	3	2137.82A	-22.51	3.164342408993246e-12
6637	6.11347e-11	Ne	2	324.930A	-22.511	3.157064623408991e-12
6638	1.69604e-10	N	6	117.123A	-22.511	3.157064623408991e-12
6639	5.92501e-11	F	7	335.264A	-22.513	3.14255922907015e-12
6640	4.82551e-11	Cr	10	411.655A	-22.515	3.128120480964473e-12
6641	1.19598e-11	Mg	1	1660.94A	-22.516	3.1209260035029086e-12
6642	2.31852e-12	N	1	8567.74A	-22.517	3.113748072880309e-12
6643	7.04288e-11	S	4	282.050A	-22.517	3.113748072880309e-12
6644	4.25007e-11	K	9	467.391A	-22.517	3.113748072880309e-12
6645	7.27705e-12	Fe	1	2729.74A	-22.519000000000002	3.099441700012919e-12
6646	1.88579e-12	N	1	1.05338m	-22.519000000000002	3.099441700012919e-12
6647	2.11633e-11	Li	2	938.630A	-22.52	3.0923131819171892e-12
6648	3.24789e-11	Si	10	611.611A	-22.52	3.0923131819171892e-12
6649	1.68672e-11	N	1	1177.69A	-22.521	3.085201058958094e-12
6650	1.67635e-11	N	1	1184.98A	-22.521	3.085201058958094e-12
6651	1.37426e-12	N	1	1.44546m	-22.523000000000003	3.0710258477055376e-12
6652	2.43737e-11	S	9	814.996A	-22.523000000000003	3.0710258477055376e-12
6653	2.8715599999999997e-13	Ni	2	6.91766m	-22.523000000000003	3.0710258477055376e-12
6654	9.41753e-13	Al	1	2.10931m	-22.524	3.0639626842565418e-12
6655	4.63548e-12	Ni	2	4285.31A	-22.524	3.0639626842565418e-12
6656	1.51528e-11	N	1	1310.94A	-22.526	3.049885054471896e-12
6657	4.60934e-11	Mn	6	430.961A	-22.526	3.049885054471896e-12
6658	1.20162e-11	Li	2	1653.14A	-22.526	3.049885054471896e-12
6659	4.2587e-12	Fe	2	4664.44A	-22.526999999999997	3.042870513498078e-12
6660	6.68499e-11	Ar	3	297.150A	-22.526999999999997	3.042870513498078e-12
6661	1.51282e-11	N	1	1313.07A	-22.526999999999997	3.042870513498078e-12
6662	1.70388e-11	N	1	1165.84A	-22.53	3.0219235402217632e-12
6663	6.38817e-13	Co	8	3.10957m	-22.531	3.014973308946146e-12
6664	8.91702e-11	Ar	4	222.770A	-22.533	3.0011207648952352e-12
6665	3.4396900000000003e-12	Mn	6	5775.07A	-22.533	3.0011207648952352e-12
6666	3.30444e-11	Cr	5	601.145A	-22.534000000000002	2.9942183786751586e-12
6667	1.8206400000000002e-12	Fe	2	1.09107m	-22.534000000000002	2.9942183786751586e-12
6668	1.74867e-12	Ni	2	1.13597m	-22.535999999999998	2.9804611948667904e-12
6669	7.32323e-12	Si	3	2712.53A	-22.535999999999998	2.9804611948667904e-12
6670	2.58015e-12	K	1	7698.96A	-22.535999999999998	2.9804611948667904e-12
6671	4.66122e-11	Fe	6	426.164A	-22.537	2.9736063243392315e-12
6672	2.14014e-11	O	1	928.186A	-22.539	2.9599438443180162e-12
6673	1.88839e-09	Ne	9	10.5193A	-22.54	2.9531361623872747e-12
6674	2.01044e-12	Fe	5	9880.67A	-22.541	2.9463441376904657e-12
6675	3.11329e-11	Ne	6	638.053A	-22.541999999999998	2.9395677342169994e-12
6676	2.01396e-11	Si	9	986.339A	-22.545	2.9193318922712397e-12
6677	2.27868e-11	S	8	871.752A	-22.546999999999997	2.905918780613907e-12
6678	3.66388e-11	S	5	542.170A	-22.549	2.8925672966066104e-12
6679	3.8313e-12	Fe	2	5184.79A	-22.549	2.8925672966066104e-12
6680	9.573309999999999e-13	C	5	2.07498m	-22.549	2.8925672966066104e-12
6681	3.3867400000000007e-10	Cl	8	58.6537A	-22.55	2.8859145764354374e-12
6682	5.74166e-11	N	2	345.970A	-22.552	2.8726550033975793e-12
6683	5.84957e-12	Fe	8	3395.89A	-22.552	2.8726550033975793e-12
6684	1.27219e-11	C	1	1561.44A	-22.553	2.8660480802299342e-12
6685	3.3451999999999995e-10	Cl	8	59.3820A	-22.555	2.852879785450827e-12
6686	3.30685e-12	Ni	2	6007.06A	-22.558000000000003	2.8332406991468627e-12
6687	7.309529999999999e-13	Fe	5	2.71761m	-22.559	2.826724426363496e-12
6688	1.5705700000000002e-10	Ca	10	126.479A	-22.56	2.820223140591645e-12
6689	2.33143e-11	N	1	852.028A	-22.561	2.8137368073621185e-12
6690	2.6088499999999998e-14	O	4	76.1425m	-22.564	2.7943671794240005e-12
6691	3.51959e-12	Fe	2	5643.97A	-22.564	2.7943671794240005e-12
6692	4.4331500000000004e-10	Ar	10	44.8089A	-22.564	2.7943671794240005e-12
6693	4.31696e-12	Cl	7	4601.49A	-22.565	2.787940313254966e-12
6694	7.17017e-11	Si	8	277.043A	-22.566	2.7815282284679636e-12
6695	3.59908e-11	B	2	551.931A	-22.566	2.7815282284679636e-12
6696	7.6678e-11	B	4	259.063A	-22.566	2.7815282284679636e-12
6697	4.8744e-13	Fe	2	4.07526m	-22.566	2.7815282284679636e-12
6698	4.12323e-11	Fe	3	481.770A	-22.569000000000003	2.7623803228273612e-12
6699	2.5966600000000002e-17	N	5	7.65000c	-22.570999999999998	2.7496883381276443e-12
6700	4.23532e-11	F	2	469.019A	-22.573	2.737054667800559e-12
6701	8.83029e-12	P	8	2249.58A	-22.574	2.7307596167504277e-12
6702	5.84529e-11	Fe	9	339.837A	-22.575	2.7244790439159674e-12
6703	2.10651e-11	S	2	943.003A	-22.578000000000003	2.7057238620994464e-12
6704	1.5182399999999998e-10	N	6	130.839A	-22.58	2.693292190191114e-12
6705	3.46828e-11	K	8	572.747A	-22.58	2.693292190191114e-12
6706	7.43133e-14	Fe	5	26.7307m	-22.58	2.693292190191114e-12
6707	4.69242e-11	Ar	2	423.331A	-22.581999999999997	2.6809176366268007e-12
6708	4.7904900000000005e-12	Fe	2	4146.65A	-22.581999999999997	2.6809176366268007e-12
6709	4.9872e-11	Fe	6	398.309A	-22.583000000000002	2.6747516971655383e-12
6710	4.8477e-11	O	8	409.771A	-22.584	2.668599938971555e-12
6711	2.76278e-10	Mg	9	71.9002A	-22.586	2.6563388359962467e-12
6712	1.70093e-11	N	1	1167.86A	-22.586	2.6563388359962467e-12
6713	2.63885e-11	C	1	752.768A	-22.590999999999998	2.625931976781506e-12
6714	1.0700599999999999e-10	F	6	185.638A	-22.590999999999998	2.625931976781506e-12
6715	4.18841e-11	O	8	474.272A	-22.593000000000004	2.6138669152848795e-12
6716	6.0615699999999996e-12	Fe	2	3277.12A	-22.593000000000004	2.6138669152848795e-12
6717	2.47269e-12	Ni	2	8033.54A	-22.594	2.6078551882033986e-12
6718	1.0478100000000001e-10	Ar	11	189.580A	-22.595	2.6018572877105215e-12
6719	3.1314e-12	Mn	5	6343.62A	-22.596	2.5958731820059558e-12
6720	4.44336e-11	Fe	3	447.059A	-22.596999999999998	2.58990283936261e-12
6721	5.30657e-11	Fe	6	374.337A	-22.598000000000003	2.58394622812626e-12
6722	1.62875e-10	N	6	121.962A	-22.598000000000003	2.58394622812626e-12
6723	3.54422e-10	Ne	9	56.0475A	-22.599	2.5780033167156295e-12
6724	1.1835700000000002e-10	C	5	167.835A	-22.6	2.5720740736219303e-12
6725	3.71448e-13	Fe	5	5.34785m	-22.6	2.5720740736219303e-12
6726	6.0244300000000004e-12	Fe	8	3297.32A	-22.6	2.5720740736219303e-12
6727	1.31314e-10	Ni	9	151.274A	-22.601	2.566158467408948e-12
6728	2.2890100000000004e-13	S	10	8.67821m	-22.601	2.566158467408948e-12
6729	7.85965e-11	Fe	4	252.740A	-22.607	2.5309494532842717e-12
6730	6.24397e-11	Fe	7	318.138A	-22.608	2.5251284310733673e-12
6731	1.88475e-12	N	1	1.05396m	-22.609	2.519320796842035e-12
6732	1.80051e-11	Li	2	1103.27A	-22.61	2.513526519798798e-12
6733	5.0011e-12	He	1	3972.02A	-22.611	2.5077455692229342e-12
6734	1.60435e-11	Li	2	1238.17A	-22.611	2.5077455692229342e-12
6735	1.97997e-13	Cl	2	10.0327m	-22.612	2.50197791446446e-12
6736	3.78059e-11	Fe	6	525.433A	-22.613000000000003	2.4962235249437833e-12
6737	1.5101e-11	N	1	1315.44A	-22.615	2.484754419649393e-12
6738	2.19128e-10	P	6	90.6523A	-22.616	2.4790396430675638e-12
6739	2.0977400000000003e-12	Fe	2	9469.46A	-22.616	2.4790396430675638e-12
6740	1.00988e-12	Fe	2	1.96701m	-22.616999999999997	2.4733380101071613e-12
6741	1.29673e-10	Ni	12	153.189A	-22.616999999999997	2.4733380101071613e-12
6742	1.61884e-12	N	1	1.22708m	-22.616999999999997	2.4733380101071613e-12
6743	2.0597900000000001e-10	O	7	96.4394A	-22.616999999999997	2.4733380101071613e-12
6744	5.10007e-11	P	5	389.494A	-22.618000000000002	2.4676494905386347e-12
6745	8.42343e-11	O	5	235.824A	-22.618000000000002	2.4676494905386347e-12
6746	2.68486e-11	O	1	739.869A	-22.618000000000002	2.4676494905386347e-12
6747	2.16513e-11	O	1	917.473A	-22.621	2.450662310931679e-12
6748	4.0122999999999997e-10	Ne	9	49.5089A	-22.624000000000002	2.433792070246562e-12
6749	1.76768e-12	N	1	1.12376m	-22.625	2.428194503815832e-12
6750	2.4460599999999998e-12	Co	2	8121.00A	-22.629	2.4059326827937623e-12
6751	4.3159e-11	O	4	460.262A	-22.631	2.39487842623601e-12
6752	9.07314e-11	Fe	9	218.937A	-22.631999999999998	2.389370358702936e-12
6753	2.0249200000000002e-12	N	1	9810.00A	-22.631999999999998	2.389370358702936e-12
6754	3.07153e-12	Ni	2	6467.29A	-22.633000000000003	2.3838749593736103e-12
6755	1.3201e-12	Mg	1	1.50477m	-22.634	2.3783921991120503e-12
6756	6.2152800000000006e-12	Fe	2	3196.07A	-22.636	2.3674644795827525e-12
6757	7.602160000000001e-12	Si	2	2613.00A	-22.636999999999997	2.362019462377353e-12
6758	1.60566e-11	Fe	11	1237.15A	-22.639	2.351166968740145e-12
6759	3.97591e-11	C	5	499.620A	-22.641	2.3403643377819143e-12
6760	1.56694e-13	Co	3	12.6772m	-22.641	2.3403643377819143e-12
6761	6.73689e-11	Si	9	294.861A	-22.641	2.3403643377819143e-12
6762	2.94779e-11	P	5	673.877A	-22.644000000000002	2.3242533830032308e-12
6763	6.2004199999999995e-12	Li	2	3203.73A	-22.646	2.3135744087390355e-12
6764	6.30718e-11	Ne	2	314.950A	-22.647	2.308253335257174e-12
6765	6.67893e-11	S	4	297.420A	-22.647	2.308253335257174e-12
6766	1.50526e-11	N	1	1319.67A	-22.648000000000003	2.3029444999046788e-12
6767	1.4660100000000002e-09	Ne	9	13.5500A	-22.651999999999997	2.281830977820685e-12
6768	1.32725e-12	N	1	1.49666m	-22.653000000000002	2.2765829122039518e-12
6769	1.0990999999999999e-10	S	10	180.734A	-22.653000000000002	2.2765829122039518e-12
6770	1.87994e-09	Ne	9	10.5665A	-22.653000000000002	2.2765829122039518e-12
6771	4.91067e-12	He	1	4045.17A	-22.656	2.260911025670628e-12
6772	1.7336400000000002e-13	Fe	6	11.4582m	-22.656999999999996	2.255711074608712e-12
6773	7.55602e-11	Fe	7	262.896A	-22.658	2.250523083102328e-12
6774	5.73278e-14	Fe	2	34.6507m	-22.658	2.250523083102328e-12
6775	7.87803e-11	Ar	4	252.150A	-22.658	2.250523083102328e-12
6776	3.35634e-10	Cl	8	59.1849A	-22.658	2.250523083102328e-12
6777	8.88495e-12	P	1	2235.74A	-22.658	2.250523083102328e-12
6778	3.07327e-11	F	6	646.362A	-22.659000000000002	2.2453470236453155e-12
6779	3.22601e-12	Mn	5	6157.60A	-22.66	2.2401828687947236e-12
6780	1.7879e-11	B	4	1111.05A	-22.66	2.2401828687947236e-12
6781	6.568310000000001e-12	Ni	7	3024.29A	-22.660999999999998	2.235030591170698e-12
6782	5.36622e-11	Ne	5	370.176A	-22.662	2.2298901634563585e-12
6783	7.08433e-11	P	8	280.400A	-22.662	2.2298901634563585e-12
6784	4.3261599999999997e-10	Ne	9	45.9171A	-22.663	2.2247615583976862e-12
6785	7.51258e-11	Fe	7	264.416A	-22.663	2.2247615583976862e-12
6786	3.21177e-13	Fe	5	6.18490m	-22.664	2.2196447488033285e-12
6787	1.7502599999999999e-12	Co	3	1.13494m	-22.665	2.214539707544488e-12
6788	2.4721200000000004e-10	Ne	9	80.3540A	-22.666999999999998	2.2043648218298554e-12
6789	7.88265e-11	V	5	252.002A	-22.669	2.1942366854685594e-12
6790	1.9977400000000003e-12	Co	2	9943.48A	-22.669	2.1942366854685594e-12
6791	2.18824e-10	O	7	90.7783A	-22.67	2.1891900811337635e-12
6792	1.46336e-12	Fe	5	1.35746m	-22.671	2.184155083666868e-12
6793	1.99327e-12	N	1	9965.75A	-22.671	2.184155083666868e-12
6794	5.70615e-11	Fe	9	348.123A	-22.673000000000002	2.174119802617866e-12
6795	8.95764e-11	Ar	4	221.760A	-22.673000000000002	2.174119802617866e-12
6796	3.48021e-11	Ne	6	570.784A	-22.673000000000002	2.174119802617866e-12
6797	1.12016e-11	P	2	1773.36A	-22.673000000000002	2.174119802617866e-12
6798	6.88316e-11	B	4	288.595A	-22.675	2.1641306294970615e-12
6799	2.14131e-11	S	5	927.677A	-22.676	2.1591532671695723e-12
6800	1.33948e-11	Fe	7	1483.00A	-22.677	2.154187352457751e-12
6801	7.77583e-11	Fe	7	255.464A	-22.677	2.154187352457751e-12
6802	3.7941000000000004e-10	Ne	9	52.3562A	-22.678	2.1492328590328294e-12
6803	1.78547e-11	S	1	1112.56A	-22.678	2.1492328590328294e-12
6804	4.2382e-12	Li	2	4687.01A	-22.679000000000002	2.1442897606265763e-12
6805	4.94343e-11	Mn	6	401.836A	-22.68	2.1393580310311943e-12
6806	9.87174e-12	Sc	3	2012.25A	-22.680999999999997	2.134437644099126e-12
6807	2.02972e-12	N	1	9786.78A	-22.682	2.1295285737429525e-12
6808	8.0206e-12	Fe	2	2476.68A	-22.682	2.1295285737429525e-12
6809	4.32201e-11	O	4	459.612A	-22.682	2.1295285737429525e-12
6810	1.50603e-11	N	1	1319.00A	-22.683000000000003	2.124630793935271e-12
6811	2.96142e-12	Li	1	6707.76A	-22.685	2.1148690021550673e-12
6812	6.95565e-11	S	11	285.587A	-22.685	2.1148690021550673e-12
6813	7.81635e-11	Ca	3	254.140A	-22.686	2.1100049384264444e-12
6814	6.84679e-11	S	6	290.128A	-22.688000000000002	2.100310346348146e-12
6815	1.47532e-12	N	1	1.34645m	-22.688000000000002	2.100310346348146e-12
6816	2.30979e-11	P	10	860.010A	-22.689	2.0954797665987257e-12
6817	1.38912e-16	Ne	8	1.43000c	-22.693	2.0762682926224515e-12
6818	7.94482e-13	Fe	2	2.50030m	-22.695999999999998	2.0619753622309044e-12
6819	1.12725e-11	Fe	7	1762.21A	-22.695999999999998	2.0619753622309044e-12
6820	4.61431e-11	Fe	8	430.497A	-22.697	2.0572329504983e-12
6821	2.03178e-12	N	1	9776.90A	-22.698	2.0525014460100075e-12
6822	4.34662e-11	V	9	457.009A	-22.7	2.0430710584802095e-12
6823	2.8184599999999997e-12	Fe	2	7047.99A	-22.701	2.038372125439711e-12
6824	1.96215e-12	Li	2	1.01238m	-22.701	2.038372125439711e-12
6825	1.20321e-11	Mg	1	1650.95A	-22.701999999999998	2.0336839996453243e-12
6826	9.11081e-12	Fe	1	2180.32A	-22.704	2.024340070428065e-12
6827	3.70561e-11	S	5	536.064A	-22.704	2.024340070428065e-12
6828	2.0167e-12	C	1R	9850.00A	-22.704	2.024340070428065e-12
6829	2.48088e-11	B	4	800.703A	-22.704	2.024340070428065e-12
6830	2.53527e-12	B	3	7835.25A	-22.704	2.024340070428065e-12
6831	1.0219900000000001e-10	B	5	194.371A	-22.705	2.0196842174646437e-12
6832	5.73347e-11	O	4	346.465A	-22.709	2.001167641259714e-12
6833	1.91687e-11	Be	2	1036.30A	-22.71	1.9965650834044396e-12
6834	6.1696e-14	Fe	4	32.1973m	-22.715	1.9737105918834526e-12
6835	5.85724e-11	S	10	339.143A	-22.715999999999998	1.9691711834893805e-12
6836	8.59478e-11	Ne	9	231.122A	-22.718000000000004	1.96012366373782e-12
6837	2.26648e-12	Cr	7	8764.46A	-22.718000000000004	1.96012366373782e-12
6838	3.80261e-11	Fe	6	522.390A	-22.719	1.9556155044113303e-12
6839	4.74598e-11	K	8	418.554A	-22.721	1.946630267347682e-12
6840	4.47424e-11	Mg	9	443.974A	-22.721999999999998	1.9421531419717072e-12
6841	7.56625e-11	Ca	3	262.540A	-22.724	1.9332297588449156e-12
6842	1.4468e-12	Li	3	1.37299m	-22.726	1.92434737493942e-12
6843	1.18262e-11	P	1	1679.70A	-22.726	1.92434737493942e-12
6844	6.41306e-11	Ne	2	309.750A	-22.726	1.92434737493942e-12
6845	5.8766e-11	O	8	338.027A	-22.726	1.92434737493942e-12
6846	1.51064e-11	N	1	1314.97A	-22.726	1.92434737493942e-12
6847	4.90201e-11	Fe	3	405.231A	-22.726999999999997	1.9199214987938324e-12
6848	2.94028e-11	Be	3	675.598A	-22.726999999999997	1.9199214987938324e-12
6849	1.69625e-11	N	1	1171.08A	-22.73	1.9067048521605113e-12
6850	9.005799999999999e-13	Fe	12	2.20574m	-22.730999999999998	1.9023195526913243e-12
6851	1.69623e-11	B	4	1171.09A	-22.730999999999998	1.9023195526913243e-12
6852	4.30129e-11	Fe	6	461.826A	-22.730999999999998	1.9023195526913243e-12
6853	4.4541e-11	Mg	9	445.981A	-22.732	1.8979443391310204e-12
6854	1.96505e-12	N	1	1.01089m	-22.733	1.8935791882826676e-12
6855	2.15114e-11	O	1	923.438A	-22.733	1.8935791882826676e-12
6856	4.844980000000001e-10	B	5	41.0001A	-22.736	1.8805438808394014e-12
6857	2.6092400000000003e-12	Fe	2	7613.12A	-22.736	1.8805438808394014e-12
6858	4.83703e-11	Fe	6	410.675A	-22.737	1.876218749934593e-12
6859	1.08595e-11	Cr	2	1829.22A	-22.738000000000003	1.871903566554794e-12
6860	4.27473e-11	S	6	464.695A	-22.741	1.859017473041964e-12
6861	7.74138e-12	Fe	12	2566.01A	-22.741	1.859017473041964e-12
6862	1.39803e-11	Li	2	1420.89A	-22.741999999999997	1.8547418515012194e-12
6863	4.64451e-11	B	4	427.698A	-22.743000000000002	1.850476063617107e-12
6864	6.7001e-11	S	3	296.480A	-22.746	1.83773747599696e-12
6865	3.26325e-11	Ca	8	608.732A	-22.748	1.8292938392772856e-12
6866	7.66426e-11	Cr	7	259.183A	-22.748	1.8292938392772856e-12
6867	3.00847e-11	Cr	5	660.284A	-22.75	1.8208889975443885e-12
6868	1.17772e-11	Cl	7	1686.68A	-22.75	1.8208889975443885e-12
6869	1.48641e-11	N	1	1336.40A	-22.75	1.8208889975443885e-12
6870	2.0046400000000002e-12	N	1	9909.22A	-22.752	1.81252277255148e-12
6871	1.25141e-10	B	5	158.736A	-22.752	1.81252277255148e-12
6872	4.71413e-11	Ar	2	421.381A	-22.752	1.81252277255148e-12
6873	1.9568e-11	S	1	1015.15A	-22.754	1.8041949868707428e-12
6874	3.95171e-13	Fe	6	5.02679m	-22.756	1.7959054638896089e-12
6875	2.7065e-12	Cr	4	7339.53A	-22.756	1.7959054638896089e-12
6876	2.69191e-11	O	1	737.931A	-22.759	1.783542537635612e-12
6877	6.429489999999999e-13	Sc	8	3.08958m	-22.76	1.7794405036292836e-12
6878	6.01297e-11	Ne	5	330.360A	-22.764	1.763126495031978e-12
6879	1.46987e-11	S	5	1351.44A	-22.766	1.7550256646308453e-12
6880	9.29175e-12	B	3	2137.86A	-22.766	1.7550256646308453e-12
6881	9.69632e-13	Ni	2	2.04866m	-22.767	1.7509892176124087e-12
6882	5.6101300000000005e-12	Ni	5	3540.82A	-22.767	1.7509892176124087e-12
6883	3.13944e-14	Fe	3	63.2739m	-22.768	1.7469620541644978e-12
6884	4.56465e-12	Fe	2	4351.81A	-22.769000000000002	1.7429441529354934e-12
6885	7.82692e-11	Si	9	253.797A	-22.769000000000002	1.7429441529354934e-12
6886	3.08499e-12	Ca	1	6439.08A	-22.771	1.734936051973163e-12
6887	9.50654e-12	B	1	2089.56A	-22.771	1.734936051973163e-12
6888	2.39947e-12	Li	3	8278.67A	-22.772	1.7309458097816826e-12
6889	4.72806e-12	Mn	5	4201.40A	-22.773000000000003	1.7269647448925471e-12
6890	4.03872e-10	Ar	9	49.1850A	-22.773000000000003	1.7269647448925471e-12
6891	2.64513e-11	C	1	750.982A	-22.774	1.7229928361986029e-12
6892	4.3473800000000004e-12	Co	3	4569.29A	-22.774	1.7229928361986029e-12
6893	3.51541e-11	K	8	565.068A	-22.776999999999997	1.7111318369431474e-12
6894	5.33701e-11	Fe	6	372.202A	-22.779	1.7032699002958687e-12
6895	3.02473e-10	Mg	10	65.6736A	-22.78	1.6993524882322177e-12
6896	3.62261e-12	Li	2	5483.46A	-22.78	1.6993524882322177e-12
6897	4.51044e-11	Ne	6	440.411A	-22.781	1.6954440859663074e-12
6898	2.02941e-12	N	1	9788.29A	-22.781999999999996	1.6915446727761647e-12
6899	1.76218e-11	C	2	1127.27A	-22.784000000000002	1.6837727309734868e-12
6900	4.5817900000000004e-12	Co	3	4335.52A	-22.784000000000002	1.6837727309734868e-12
6901	3.4167599999999997e-10	Be	4	58.1384A	-22.784000000000002	1.6837727309734868e-12
6902	7.0327e-12	B	4	2824.59A	-22.788	1.6683358097878752e-12
6903	3.85293e-11	Ca	9	515.567A	-22.788	1.6683358097878752e-12
6904	5.84581e-11	Co	11	339.807A	-22.789	1.6644987439028098e-12
6905	5.54683e-13	Fe	2	3.58123m	-22.789	1.6644987439028098e-12
6906	1.76196e-11	C	2	1127.41A	-22.79	1.6606705030244019e-12
6907	1.0385799999999999e-10	S	11	191.266A	-22.79	1.6606705030244019e-12
6908	1.69742e-11	N	1	1170.28A	-22.79	1.6606705030244019e-12
6909	2.31337e-14	He	1	85.8682m	-22.791	1.656851066855673e-12
6910	8.39242e-13	Fe	2	2.36695m	-22.791999999999998	1.6530404151463794e-12
6911	4.11903e-11	Ti	10	482.260A	-22.791999999999998	1.6530404151463794e-12
6912	4.43112e-11	Mg	9	448.295A	-22.796	1.63788524952583e-12
6913	1.0778499999999999e-10	N	6	184.298A	-22.798000000000002	1.6303598503781595e-12
6914	4.48223e-10	Ne	9	44.3183A	-22.8	1.622869027298849e-12
6915	5.18479e-11	Mg	9	383.129A	-22.801	1.6191365321117153e-12
6916	1.1871600000000002e-10	C	5	167.327A	-22.801	1.6191365321117153e-12
6917	5.73757e-11	Ne	3	346.218A	-22.801	1.6191365321117153e-12
6918	2.97732e-12	Fe	2	6671.92A	-22.803	1.6116972754957568e-12
6919	9.49563e-12	Mg	3	2091.96A	-22.803	1.6116972754957568e-12
6920	1.9558400000000003e-12	Fe	2	1.01565m	-22.805999999999997	1.6006024294911437e-12
6921	1.70609e-11	N	1	1164.32A	-22.805999999999997	1.6006024294911437e-12
6922	1.09432e-11	O	5	1815.23A	-22.805999999999997	1.6006024294911437e-12
6923	8.61758e-11	Fe	9	230.511A	-22.807	1.5969211460578437e-12
6924	8.78103e-11	Mg	5	226.220A	-22.813000000000002	1.5750105665275193e-12
6925	1.13816e-10	Fe	10	174.531A	-22.813000000000002	1.5750105665275193e-12
6926	4.675e-12	Fe	2	4249.08A	-22.814	1.5713881427457104e-12
6927	4.61706e-11	F	2	430.241A	-22.815	1.5677740503073945e-12
6928	5.38076e-13	Fe	5	3.69176m	-22.815	1.5677740503073945e-12
6929	1.11357e-11	Fe	4	1783.86A	-22.815	1.5677740503073945e-12
6930	3.20785e-12	Fe	5	6192.46A	-22.819000000000003	1.5534006114184823e-12
6931	1.63836e-12	N	1	1.21246m	-22.820999999999998	1.5462633839231483e-12
6932	9.519e-11	O	5	208.682A	-22.824	1.5356189816597253e-12
6933	8.67778e-11	Ti	5	228.912A	-22.828000000000003	1.521540342212152e-12
6934	1.75989e-12	O	1	1.12873m	-22.828000000000003	1.521540342212152e-12
6935	1.6408e-12	N	1	1.21066m	-22.829	1.5180408965336617e-12
6936	1.70423e-11	N	1	1165.59A	-22.83	1.5145494993568886e-12
6937	3.06878e-11	F	6	647.308A	-22.83	1.5145494993568886e-12
6938	8.27666e-12	Al	1	2400.06A	-22.831	1.5110661321707798e-12
6939	6.21152e-11	Ne	2	319.800A	-22.831	1.5110661321707798e-12
6940	1.89805e-12	Fe	2	1.04657m	-22.831	1.5110661321707798e-12
6941	1.0386e-11	Sc	3	1912.62A	-22.831999999999997	1.5075907765068937e-12
6942	6.54439e-11	O	8	303.534A	-22.831999999999997	1.5075907765068937e-12
6943	2.48202e-11	O	8	800.334A	-22.833000000000002	1.504123413939204e-12
6944	2.5383799999999996e-10	Ne	9	78.2564A	-22.833000000000002	1.504123413939204e-12
6945	2.96474e-12	Ni	2	6700.24A	-22.835	1.497212594600361e-12
6946	6.59342e-13	Co	3	3.01277m	-22.838	1.4869058555955634e-12
6947	3.26716e-11	Ca	8	608.003A	-22.839000000000002	1.4834860670258177e-12
6948	1.60142e-12	N	1	1.24043m	-22.839000000000002	1.4834860670258177e-12
6949	2.96048e-12	Cr	5	6709.87A	-22.84	1.4800741437515347e-12
6950	2.14099e-11	K	8	927.816A	-22.84	1.4800741437515347e-12
6951	4.69436e-12	Fe	2	4231.55A	-22.842	1.4732738207722042e-12
6952	8.89068e-11	Al	6	223.430A	-22.844	1.4665047424388264e-12
6953	6.343569999999999e-12	Ni	7	3131.43A	-22.844	1.4665047424388264e-12
6954	1.46868e-10	O	7	135.254A	-22.846	1.4597667651953172e-12
6955	9.34669e-11	Fe	11	212.529A	-22.851	1.4430569532111834e-12
6956	3.95829e-12	Fe	2	5018.44A	-22.851999999999997	1.4397380143183847e-12
6957	1.80383e-11	Cl	11	1101.24A	-22.851999999999997	1.4397380143183847e-12
6958	4.60655e-11	Mn	6	431.222A	-22.855	1.4298269275412639e-12
6959	7.61414e-14	Co	3	26.0889m	-22.857	1.4232574695496668e-12
6960	3.1078400000000002e-12	O	1	6391.73A	-22.857	1.4232574695496668e-12
6961	1.36539e-12	N	1	1.45485m	-22.857	1.4232574695496668e-12
6962	1.09244e-11	B	1	1818.35A	-22.857	1.4232574695496668e-12
6963	8.88528e-11	Fe	11	223.566A	-22.858	1.4199840682056244e-12
6964	2.0607799999999998e-10	O	7	96.3929A	-22.859	1.4167181954757565e-12
6965	4.1194e-12	Cr	9	4822.17A	-22.861	1.410208966637051e-12
6966	3.2838e-10	Ne	9	60.4922A	-22.863000000000003	1.4037296449882115e-12
6967	4.0224500000000004e-10	Ar	9	49.3840A	-22.864	1.400501156394356e-12
6968	4.28828e-12	Fe	2	4632.27A	-22.864	1.400501156394356e-12
6969	1.25617e-10	K	11	158.135A	-22.865	1.3972800931182165e-12
6970	1.1e-12	Cr	11	1.80587m	-22.865	1.3972800931182165e-12
6971	1.20839e-11	Mg	1	1643.88A	-22.866	1.3940664380820236e-12
6972	6.54667e-12	Li	2	3034.28A	-22.869	1.3844697522242654e-12
6973	2.8558e-12	Ni	2	6955.82A	-22.87	1.3812855601545404e-12
6974	3.3302300000000004e-12	Fe	4	5964.90A	-22.87	1.3812855601545404e-12
6975	2.00997e-12	Ni	2	9882.95A	-22.871	1.3781086915233636e-12
6976	1.6741200000000001e-12	Co	3	1.18656m	-22.871	1.3781086915233636e-12
6977	1.41871e-13	Co	3	14.0018m	-22.872	1.3749391294872716e-12
6978	7.15462e-11	Cr	7	277.645A	-22.873	1.371776857241573e-12
6979	2.697e-11	O	1	736.540A	-22.874000000000002	1.368621858020215e-12
6980	5.875769999999999e-12	Ni	5	3380.74A	-22.875	1.3654741150957172e-12
6981	3.78736e-11	Fe	6	524.493A	-22.875999999999998	1.3623336117790487e-12
6982	1.78052e-11	Si	4	1115.65A	-22.875999999999998	1.3623336117790487e-12
6983	3.41267e-11	Be	3	582.079A	-22.875999999999998	1.3623336117790487e-12
6984	3.81402e-11	Mg	7	520.827A	-22.875999999999998	1.3623336117790487e-12
6985	8.20456e-11	Mn	7	242.115A	-22.877	1.3592003314195628e-12
6986	7.755610000000001e-14	Si	3	25.6130m	-22.879	1.352955373161016e-12
6987	7.62368e-12	Si	2	2605.62A	-22.88	1.3498436621518195e-12
6988	1.32793e-11	Cr	9	1495.90A	-22.881	1.3467391078793356e-12
6989	7.00223e-11	O	8	283.688A	-22.881	1.3467391078793356e-12
6990	1.3481600000000001e-13	Co	2	14.7345m	-22.881999999999998	1.3436416938835488e-12
6991	4.41462e-11	Ar	2	449.970A	-22.884	1.337468221071059e-12
6992	4.25854e-12	Cl	7	4664.61A	-22.886	1.331323112789645e-12
6993	3.89447e-11	Be	3	510.069A	-22.888	1.3252062387161033e-12
6994	1.93868e-11	S	1	1024.64A	-22.888	1.3252062387161033e-12
6995	3.09684e-11	Ne	6	641.442A	-22.888	1.3252062387161033e-12
6996	1.46175e-12	Fe	4	1.35895m	-22.889	1.3221583489451092e-12
6997	4.84436e-11	Be	4	410.053A	-22.89	1.3191174691260534e-12
6998	7.58185e-16	B	5	2620.00m	-22.891	1.3160835831365157e-12
6999	1.4553e-12	N	1	1.36497m	-22.891	1.3160835831365157e-12
7000	8.11133e-12	O	7	2448.98A	-22.891	1.3160835831365157e-12
7001	2.8414e-12	N	6	6991.08A	-22.893	1.310036728341489e-12
7002	5.70503e-11	P	5	348.192A	-22.893	1.310036728341489e-12
7003	4.27537e-11	S	6	464.625A	-22.896	1.3010184989367875e-12
7004	5.08576e-11	Fe	3	390.590A	-22.897	1.2980262394235624e-12
7005	1.18622e-11	P	1	1674.60A	-22.898000000000003	1.295040861916223e-12
7006	1.16694e-10	Mg	10	170.228A	-22.898000000000003	1.295040861916223e-12
7007	1.7633e-11	Cl	11	1126.55A	-22.899	1.2920623505866368e-12
7008	1.8512099999999997e-12	N	1	1.07305m	-22.901	1.2861258633298895e-12
7009	2.15861e-11	O	1	920.243A	-22.901999999999997	1.2831678559280741e-12
7010	3.83111e-13	Ni	2	5.18504m	-22.903000000000002	1.2802166517544744e-12
7011	7.553539999999999e-12	Ti	3	2629.82A	-22.903000000000002	1.2802166517544744e-12
7012	1.69793e-10	N	6	116.992A	-22.908	1.265562132923233e-12
7013	1.70405e-11	N	1	1165.72A	-22.91	1.2597474031067426e-12
7014	1.70639e-11	O	8	1164.12A	-22.914	1.2481979694938633e-12
7015	7.94705e-11	Na	3	249.960A	-22.915	1.2453271938272155e-12
7016	2.6348900000000003e-12	Co	2	7539.01A	-22.916999999999998	1.2396054351107886e-12
7017	3.7040699999999996e-12	Fe	2	5362.87A	-22.918000000000003	1.2367544217248043e-12
7018	3.94662e-10	Ne	9	50.3329A	-22.919	1.2339099654876687e-12
7019	8.0371e-11	S	11	247.159A	-22.92	1.231072051318328e-12
7020	1.7767599999999998e-12	N	1	1.11801m	-22.921	1.2282406641704642e-12
7021	5.21657e-11	Fe	8	380.795A	-22.921999999999997	1.2254157890323341e-12
7022	3.6468e-11	O	4	544.709A	-22.923000000000002	1.2225974109267107e-12
7023	6.44196e-11	Ne	2	308.360A	-22.923000000000002	1.2225974109267107e-12
7024	3.07377e-12	Ca	1	6462.57A	-22.923000000000002	1.2225974109267107e-12
7025	8.17973e-11	S	11	242.850A	-22.923000000000002	1.2225974109267107e-12
7026	3.01938e-11	Cr	5	657.898A	-22.925	1.216980086076402e-12
7027	4.89671e-11	Fe	3	405.670A	-22.927	1.2113885704893812e-12
7028	3.73549e-11	Al	7	531.777A	-22.929000000000002	1.2058227455828454e-12
7029	4.33583e-11	Be	3	458.147A	-22.930999999999997	1.200282493318869e-12
7030	1.4306299999999998e-14	Al	7	138.851m	-22.935	1.1892782372758718e-12
7031	7.526789999999999e-12	Ti	3	2639.17A	-22.936	1.1865429732329078e-12
7032	4.1424099999999997e-10	Ne	9	47.9539A	-22.936999999999998	1.1838140001226805e-12
7033	1.4676799999999999e-12	N	1	1.35346m	-22.936999999999998	1.1838140001226805e-12
7034	3.10694e-12	Mn	5	6393.57A	-22.939	1.1783748688586908e-12
7035	9.45955e-12	Zn	2	2099.94A	-22.939	1.1783748688586908e-12
7036	6.37172e-11	Ne	2	311.760A	-22.941	1.1729607281328388e-12
7037	1.2660400000000002e-10	K	9	156.902A	-22.941999999999997	1.1702629933194883e-12
7038	5.27778e-11	Na	2	376.379A	-22.941999999999997	1.1702629933194883e-12
7039	2.3037999999999998e-10	O	7	86.2247A	-22.943	1.167571463124013e-12
7040	6.87157e-11	S	6	289.082A	-22.943	1.167571463124013e-12
7041	1.7576900000000002e-12	Fe	2	1.13015m	-22.943	1.167571463124013e-12
7042	2.82026e-12	Sc	2	7043.49A	-22.944000000000003	1.1648861232762163e-12
7043	3.47932e-11	Ne	6	570.930A	-22.945999999999998	1.1595339577067768e-12
7044	1.67724e-11	N	1	1184.36A	-22.947	1.1568671036084658e-12
7045	8.264539999999999e-14	Fe	1	24.0358m	-22.947	1.1568671036084658e-12
7046	1.51063e-11	N	1	1314.98A	-22.948	1.1542063831043757e-12
7047	6.65912e-12	Ni	7	2983.05A	-22.949	1.1515517820876307e-12
7048	1.25876e-13	Cr	5	15.7810m	-22.95	1.1489032864838102e-12
7049	3.00222e-11	Cr	5	661.658A	-22.951	1.1462608822508355e-12
7050	1.9457900000000003e-12	Ni	2	1.02090m	-22.951	1.1462608822508355e-12
7051	1.76003e-12	O	1	1.12864m	-22.951999999999998	1.143624555378961e-12
7052	1.24161e-10	Ni	12	159.990A	-22.951999999999998	1.143624555378961e-12
7053	1.9829099999999997e-12	N	1	1.00178m	-22.951999999999998	1.143624555378961e-12
7054	1.0711200000000001e-10	Mn	8	185.456A	-22.953000000000003	1.140994291890616e-12
7055	1.8821e-11	S	1	1055.44A	-22.953000000000003	1.140994291890616e-12
7056	6.91932e-11	Al	8	287.087A	-22.954	1.1383700778404427e-12
7057	5.31155e-11	Ca	9	373.986A	-22.956999999999997	1.1305335933455403e-12
7058	5.1872699999999996e-12	He	1	3829.46A	-22.958000000000002	1.1279334382343736e-12
7059	1.0070299999999999e-10	P	9	197.257A	-22.959	1.1253392633140325e-12
7060	1.81555e-12	Fe	2	1.09413m	-22.959	1.1253392633140325e-12
7061	6.64278e-11	Sc	4	299.039A	-22.959	1.1253392633140325e-12
7062	2.5553400000000003e-10	Mg	9	77.7369A	-22.961	1.1201687990611673e-12
7063	6.70394e-11	Sc	4	296.310A	-22.962	1.1175924823153564e-12
7064	1.93891e-12	Co	2	1.02452m	-22.962	1.1175924823153564e-12
7065	2.4565e-11	B	4	808.648A	-22.965	1.1098990297819687e-12
7066	2.00777e-11	Li	2	989.377A	-22.965	1.1098990297819687e-12
7067	2.93351e-11	B	3	677.157A	-22.965999999999998	1.1073463328500662e-12
7068	2.01397e-12	N	1	9863.33A	-22.971999999999998	1.09215297157897e-12
7069	7.90981e-12	Fe	2	2511.37A	-22.974	1.0871349844862687e-12
7070	8.50181e-11	Ar	4	233.650A	-22.976999999999997	1.0796511998931649e-12
7071	1.75639e-11	Si	6	1130.99A	-22.976999999999997	1.0796511998931649e-12
7072	1.59134e-11	Ne	9	1248.28A	-22.976999999999997	1.0796511998931649e-12
7073	3.91721e-11	Ca	9	507.108A	-22.979	1.0746906532237267e-12
7074	1.3198200000000001e-12	N	1	1.50509m	-22.982	1.0672925348044593e-12
7075	8.0462e-11	Fe	4	246.880A	-22.985	1.0599453446741662e-12
7076	1.40881e-10	Ni	9	141.002A	-22.985	1.0599453446741662e-12
7077	8.5499e-12	F	6	2323.35A	-22.986	1.057507538029831e-12
7078	2.96135e-12	Li	1	6707.91A	-22.986	1.057507538029831e-12
7079	1.50602e-11	N	1	1319.01A	-22.987	1.055075338185199e-12
7080	2.2552300000000001e-10	Ne	8	88.0817A	-22.989	1.0502277073435357e-12
7081	4.43181e-12	Co	8	4482.24A	-22.989	1.0502277073435357e-12
7082	9.07841e-11	Ar	4	218.810A	-22.993000000000002	1.0405991618474647e-12
7083	4.97918e-10	Ar	11	39.8950A	-22.994	1.0382058501889166e-12
7084	7.67991e-11	Cr	7	258.655A	-22.995	1.0358180429944275e-12
7085	1.4551e-12	N	1	1.36516m	-22.996	1.033435727604098e-12
7086	3.3637699999999995e-12	Ni	4	5905.42A	-22.997	1.0310588913871124e-12
7087	5.01462e-11	Fe	3	396.131A	-22.997	1.0310588913871124e-12
7088	5.12059e-11	Mg	6	387.933A	-22.997	1.0310588913871124e-12
7089	1.03808e-12	Fe	2	1.91358m	-22.998	1.0286875217417302e-12
7090	1.96179e-11	S	1	1012.57A	-22.998	1.0286875217417302e-12
7091	1.89507e-11	Ar	1	1048.22A	-22.998	1.0286875217417302e-12
7092	4.47998e-11	Mg	9	443.405A	-22.999000000000002	1.0263216060951857e-12
7093	6.687210000000001e-12	Fe	2	2970.52A	-23.000999999999998	1.0216060866520788e-12
7094	7.76578e-12	Zn	2	2557.95A	-23.002	1.019256457854285e-12
7095	6.29502e-13	Fe	2	3.15558m	-23.006	1.0099118584802713e-12
7096	9.0511e-11	Ar	4	219.470A	-23.006999999999998	1.0075891256609254e-12
7097	2.53328e-12	B	3	7841.40A	-23.006999999999998	1.0075891256609254e-12
7098	1.91683e-11	Be	2	1036.32A	-23.011	9.983514930314148e-13
7099	1.20728e-10	Cl	10	164.539A	-23.013	9.9376448458445e-13
7100	2.9952900000000003e-12	He	1	6631.90A	-23.013	9.9376448458445e-13
7101	1.08898e-11	O	5	1824.14A	-23.013	9.9376448458445e-13
7102	9.73963e-12	Mg	3	2039.55A	-23.014	9.91478889694498e-13
7103	1.99272e-12	N	1	9968.51A	-23.016	9.869234579915827e-13
7104	8.73697e-11	Si	9	227.361A	-23.016	9.869234579915827e-13
7105	6.468030000000001e-12	Fe	12	3071.18A	-23.016	9.869234579915827e-13
7106	3.76046e-11	B	3	528.246A	-23.017	9.846535970261743e-13
7107	7.6356e-12	Si	2	2601.56A	-23.018	9.82388956596118e-13
7108	2.76089e-11	B	4	719.496A	-23.018	9.82388956596118e-13
7109	4.43979e-11	Ar	2	447.419A	-23.019000000000002	9.801295246945158e-13
7110	5.4922699999999996e-12	He	1	3616.80A	-23.02	9.778752893420926e-13
7111	3.5938599999999998e-12	Fe	2	5527.34A	-23.024	9.689100748014003e-13
7112	2.86493e-12	Fe	2	6933.66A	-23.025	9.666816434676772e-13
7113	1.02443e-10	F	6	193.907A	-23.026999999999997	9.622401447620056e-13
7114	7.34734e-11	Fe	7	270.363A	-23.026999999999997	9.622401447620056e-13
7115	1.0528399999999998e-10	S	11	188.675A	-23.026999999999997	9.622401447620056e-13
7116	2.73529e-11	O	8	726.229A	-23.029	9.578190528892125e-13
7117	1.14463e-10	B	5	173.545A	-23.029	9.578190528892125e-13
7118	5.3666e-11	Fe	6	370.150A	-23.029	9.578190528892125e-13
7119	3.92589e-12	Ni	4	5059.86A	-23.03	9.556161301980223e-13
7120	1.4433e-11	P	1	1376.32A	-23.034000000000002	9.468549888550038e-13
7121	4.62335e-11	Mn	6	429.655A	-23.035	9.446772828113452e-13
7122	3.55554e-12	Fe	2	5586.90A	-23.035	9.446772828113452e-13
7123	7.68035e-11	Ca	3	258.640A	-23.035999999999998	9.425045853526007e-13
7124	1.73035e-11	Al	8	1148.00A	-23.039	9.360164294239774e-13
7125	3.92497e-13	Fe	2	5.06105m	-23.04	9.338636513752658e-13
7126	1.45312e-11	O	8	1367.02A	-23.041	9.317158245786628e-13
7127	1.7800599999999998e-12	Fe	2	1.11594m	-23.044	9.253019379568133e-13
7128	6.38257e-11	Ar	3	311.230A	-23.045	9.23173802554642e-13
7129	1.10337e-11	Fe	7	1800.34A	-23.045	9.23173802554642e-13
7130	6.92413e-12	Fe	2	2868.87A	-23.045	9.23173802554642e-13
7131	4.78135e-12	Fe	4	4154.57A	-23.046	9.210505617280809e-13
7132	5.63631e-12	Fe	2	3524.38A	-23.046999999999997	9.189322042199096e-13
7133	5.09033e-11	Fe	3	390.239A	-23.046999999999997	9.189322042199096e-13
7134	1.33598e-12	N	1	1.48689m	-23.048000000000002	9.168187187987933e-13
7135	2.4746e-12	Co	2	8027.34A	-23.048000000000002	9.168187187987933e-13
7136	3.04353e-12	Si	1	6526.78A	-23.049	9.147100942592725e-13
7137	5.73362e-11	O	4	346.456A	-23.05	9.126063194216076e-13
7138	2.26053e-12	P	1	8787.54A	-23.05	9.126063194216076e-13
7139	5.09638e-11	S	10	389.776A	-23.05	9.126063194216076e-13
7140	2.16395e-11	O	1	917.970A	-23.05	9.126063194216076e-13
7141	4.11636e-12	Fe	2	4825.74A	-23.051	9.105073831318083e-13
7142	2.57619e-12	Fe	2	7710.78A	-23.052	9.084132742615085e-13
7143	1.51804e-10	N	6	130.856A	-23.053	9.063239817079591e-13
7144	1.13166e-11	Li	2	1755.33A	-23.054000000000002	9.042394943939388e-13
7145	6.05385e-12	Fe	2	3281.29A	-23.055	9.02159801267711e-13
7146	4.3935e-11	V	9	452.133A	-23.057	8.980147534986588e-13
7147	4.32848e-11	Fe	6	458.925A	-23.06	8.918328634182867e-13
7148	6.75962e-11	Ar	3	293.870A	-23.061	8.897817047514726e-13
7149	4.598e-11	Mn	6	432.024A	-23.061999999999998	8.877352636186892e-13
7150	3.3726e-12	Na	1	5889.95A	-23.061999999999998	8.877352636186892e-13
7151	1.51527e-11	N	1	1310.95A	-23.065	8.816241370489012e-13
7152	5.05108e-12	Fe	2	3932.71A	-23.066	8.795964578011969e-13
7153	2.01291e-10	F	8	98.6852A	-23.066	8.795964578011969e-13
7154	1.31597e-12	N	1	1.50950m	-23.066	8.795964578011969e-13
7155	3.31551e-12	Fe	2	5991.38A	-23.069000000000003	8.735413583765679e-13
7156	1.25677e-10	Ne	9	158.060A	-23.07	8.715322690039464e-13
7157	3.995680000000001e-12	Cr	4	4971.49A	-23.070999999999998	8.695278004086568e-13
7158	6.24435e-11	P	10	318.119A	-23.074	8.635420131339843e-13
7159	4.47427e-12	Fe	2	4439.71A	-23.076	8.595743979842135e-13
7160	5.08611e-12	Fe	2	3905.63A	-23.076999999999998	8.575974317290874e-13
7161	1.81161e-11	Li	2	1096.51A	-23.078000000000003	8.556250123701589e-13
7162	4.21775e-11	Fe	11	470.973A	-23.078000000000003	8.556250123701589e-13
7163	4.58444e-12	Li	2	4333.02A	-23.081999999999997	8.477805951056341e-13
7164	6.72521e-11	N	4	295.373A	-23.083000000000002	8.45830753844404e-13
7165	1.21125e-10	B	5	164.000A	-23.084	8.438853970936448e-13
7166	1.58862e-11	S	1	1250.42A	-23.084	8.438853970936448e-13
7167	4.22685e-10	Ne	9	46.9958A	-23.086	8.400080958908607e-13
7168	2.76502e-10	Mg	9	71.8420A	-23.086	8.400080958908607e-13
7169	7.86717e-11	Mg	7	252.498A	-23.087	8.380761308817709e-13
7170	3.88295e-12	Ni	13	5115.82A	-23.088	8.36148609268899e-13
7171	1.42217e-12	Fe	2	1.39677m	-23.088	8.36148609268899e-13
7172	1.70364e-11	N	1	1166.00A	-23.089000000000002	8.342255208327174e-13
7173	3.059e-12	Ca	1	6493.78A	-23.089000000000002	8.342255208327174e-13
7174	4.67597e-11	Fe	6	424.820A	-23.089000000000002	8.342255208327174e-13
7175	3.51949e-11	F	6	564.414A	-23.089000000000002	8.342255208327174e-13
7176	2.01173e-11	Si	1	987.430A	-23.09	8.323068553772094e-13
7177	2.74961e-12	Si	2	7224.47A	-23.090999999999998	8.303926027297948e-13
7178	1.65351e-11	Cl	1	1201.35A	-23.092	8.284827527412902e-13
7179	1.51789e-11	O	5	1308.69A	-23.093000000000004	8.265772952858609e-13
7180	2.90883e-12	Fe	2	6829.01A	-23.095	8.227795175873273e-13
7181	3.5889800000000003e-12	Fe	2	5534.85A	-23.095	8.227795175873273e-13
7182	1.03747e-11	S	1	1914.70A	-23.096999999999998	8.189991890923038e-13
7183	1.78625e-10	Ne	9	111.208A	-23.099	8.152362296289822e-13
7184	1.19445e-10	Ni	9	166.306A	-23.1	8.13361238331291e-13
7185	3.4565099999999998e-12	Fe	2	5746.97A	-23.101	8.114905593939243e-13
7186	1.31147e-12	N	1	1.51467m	-23.101	8.114905593939243e-13
7187	2.09307e-12	Fe	2	9490.59A	-23.101999999999997	8.096241828987221e-13
7188	1.7805e-11	Si	4	1115.67A	-23.104	8.05904297676187e-13
7189	2.12774e-12	Co	2	9335.96A	-23.107	8.003564915136225e-13
7190	2.68775e-12	Cr	4	7390.75A	-23.109	7.966791874651169e-13
7191	5.34166e-11	P	9	371.878A	-23.112	7.911948865145634e-13
7192	4.1683699999999995e-10	Ne	9	47.6552A	-23.112	7.911948865145634e-13
7193	3.11419e-11	Ne	6	637.870A	-23.112	7.911948865145634e-13
7194	1.04801e-11	Sc	3	1895.44A	-23.114	7.875596762174187e-13
7195	1.4561e-10	N	6	136.422A	-23.115	7.857483392261922e-13
7196	8.10094e-12	Si	1	2452.12A	-23.116999999999997	7.82138153540719e-13
7197	4.96083e-11	Mn	6	400.426A	-23.118000000000002	7.803392857056208e-13
7198	1.51259e-11	N	1	1313.28A	-23.118000000000002	7.803392857056208e-13
7199	1.80504e-10	N	6	110.050A	-23.118000000000002	7.803392857056208e-13
7200	3.84104e-12	Fe	2	5171.64A	-23.118000000000002	7.803392857056208e-13
7201	7.72146e-11	Fe	10	257.263A	-23.119	7.785445551517476e-13
7202	2.11891e-12	Ni	2	9374.87A	-23.12	7.767539523635979e-13
7203	6.4625e-11	Ne	2	307.380A	-23.123	7.714068157666783e-13
7204	6.1944699999999996e-12	Li	2	3206.81A	-23.124000000000002	7.696326293235653e-13
7205	3.97461e-11	Na	8	499.784A	-23.125999999999998	7.660964885991849e-13
7206	3.40308e-11	O	8	583.719A	-23.127	7.643345155696386e-13
7207	3.08473e-11	F	6	643.961A	-23.13	7.590728737742479e-13
7208	5.88013e-11	S	10	337.824A	-23.131	7.57327054610534e-13
7209	8.40859e-11	Ar	4	236.240A	-23.131	7.57327054610534e-13
7210	4.7221e-11	Fe	3	420.670A	-23.136	7.486580035026697e-13
7211	3.64998e-11	O	4	544.234A	-23.136	7.486580035026697e-13
7212	7.75817e-11	Fe	7	256.046A	-23.136999999999997	7.469361378758828e-13
7213	1.51306e-11	N	1	1312.87A	-23.138	7.452182324301317e-13
7214	3.39275e-10	Ne	9	58.5497A	-23.138	7.452182324301317e-13
7215	5.28752e-11	O	7	375.686A	-23.138	7.452182324301317e-13
7216	1.67186e-11	B	4	1188.17A	-23.142	7.383860306083016e-13
7217	8.85801e-12	P	1	2242.54A	-23.143	7.366877898635822e-13
7218	2.6496e-11	B	5	749.715A	-23.144000000000002	7.349934549641896e-13
7219	1.21637e-10	Co	11	163.309A	-23.144000000000002	7.349934549641896e-13
7220	4.95923e-11	S	10	400.555A	-23.144000000000002	7.349934549641896e-13
7221	5.18725e-13	Si	2	3.82948m	-23.146	7.316164667892718e-13
7222	8.91247e-11	Al	6	222.884A	-23.147	7.299337956092914e-13
7223	7.82898e-11	F	3	253.730A	-23.147	7.299337956092914e-13
7224	1.14038e-11	Fe	4	1741.92A	-23.15	7.249089667043928e-13
7225	3.5818300000000003e-12	Fe	2	5545.90A	-23.151	7.232417223465119e-13
7226	3.3691800000000004e-12	Na	1	5895.92A	-23.153000000000002	7.199187284783627e-13
7227	5.57971e-12	Ni	5	3560.12A	-23.154	7.182629613499178e-13
7228	5.112980000000001e-10	Ar	11	38.8510A	-23.155	7.166110023801872e-13
7229	4.23224e-12	Li	2	4693.60A	-23.156	7.149628428106604e-13
7230	9.28723e-13	Ca	2	2.13890m	-23.156	7.149628428106604e-13
7231	5.78665e-11	Al	7	343.281A	-23.159000000000002	7.100410732199144e-13
7232	8.79838e-14	O	5	22.5774m	-23.162	7.051531848527259e-13
7233	1.9842599999999997e-10	O	7	100.110A	-23.162	7.051531848527259e-13
7234	3.832369999999999e-12	He	1	5183.33A	-23.164	7.019133002650821e-13
7235	3.8969800000000004e-10	Ne	9	50.9739A	-23.166999999999998	6.970813630933602e-13
7236	1.06415e-10	F	6	186.670A	-23.166999999999998	6.970813630933602e-13
7237	1.49744e-11	N	1	1326.56A	-23.166999999999998	6.970813630933602e-13
7238	8.41614e-12	Fe	1	2360.28A	-23.17	6.922826887431502e-13
7239	4.2403e-12	Si	2	4684.69A	-23.171	6.906904827422934e-13
7240	1.75322e-13	Cl	1	11.3303m	-23.171	6.906904827422934e-13
7241	1.85504e-12	Fe	2	1.07084m	-23.171	6.906904827422934e-13
7242	3.86092e-11	O	8	514.500A	-23.173000000000002	6.875170482348164e-13
7243	3.2942699999999996e-16	N	7	6030.00m	-23.173000000000002	6.875170482348164e-13
7244	4.28475e-10	Ne	9	46.3608A	-23.174	6.859358029029734e-13
7245	1.84118e-12	Fe	2	1.07890m	-23.174	6.859358029029734e-13
7246	9.55747e-13	Sc	2	2.07842m	-23.176	6.827842141649907e-13
7247	5.0691e-11	Fe	8	391.873A	-23.176	6.827842141649907e-13
7248	1.62348e-11	S	1	1223.57A	-23.177	6.812138540494412e-13
7249	4.52311e-11	Mg	9	439.177A	-23.177	6.812138540494412e-13
7250	4.55954e-13	Fe	3	4.35668m	-23.178	6.796471056619331e-13
7251	2.40026e-10	Ne	9	82.7595A	-23.18	6.765244108631755e-13
7252	3.51992e-12	Fe	2	5643.44A	-23.180999999999997	6.749684478957092e-13
7253	1.89885e-12	Fe	2	1.04613m	-23.180999999999997	6.749684478957092e-13
7254	9.62318e-12	Zn	2	2064.23A	-23.183000000000003	6.718672495767315e-13
7255	4.82795e-12	Fe	2	4114.47A	-23.183000000000003	6.718672495767315e-13
7256	1.95423e-12	N	1	1.01648m	-23.184	6.703219977829919e-13
7257	3.0863599999999998e-12	Cr	5	6436.21A	-23.186	6.672421479630902e-13
7258	6.8407300000000005e-12	Fe	12	2903.85A	-23.186999999999998	6.657075336078762e-13
7259	4.82469e-11	Fe	8	411.725A	-23.188000000000002	6.641764487677253e-13
7260	6.41348e-11	Ne	2	309.730A	-23.188000000000002	6.641764487677253e-13
7261	1.1257299999999999e-12	Ni	2	1.76458m	-23.189	6.626488853249999e-13
7262	8.483870000000001e-13	Fe	2	2.34144m	-23.189	6.626488853249999e-13
7263	9.029299999999999e-17	K	9	2.20000c	-23.191999999999997	6.580872424845057e-13
7264	3.35146e-11	Na	6	592.710A	-23.193	6.565736838275921e-13
7265	6.314e-11	Ne	2	314.610A	-23.193	6.565736838275921e-13
7266	5.72082e-11	P	5	347.231A	-23.194000000000003	6.550636062589959e-13
7267	3.75644e-12	Ni	4	5288.11A	-23.195999999999998	6.520538623800391e-13
7268	1.16694e-10	Mg	10	170.228A	-23.195999999999998	6.520538623800391e-13
7269	1.7609799999999998e-12	Co	2	1.12804m	-23.197	6.505541801123055e-13
7270	1.28533e-13	Co	2	15.4548m	-23.197	6.505541801123055e-13
7271	8.58145e-11	Ne	9	231.481A	-23.198	6.490579470180743e-13
7272	3.6811199999999995e-10	Ne	9	53.9631A	-23.199	6.475651551644663e-13
7273	2.83324e-12	Fe	2	7011.23A	-23.199	6.475651551644663e-13
7274	1.25661e-12	Mn	5	1.58080m	-23.201	6.445898635387936e-13
7275	3.08392e-12	Ni	2	6441.29A	-23.201999999999998	6.431073479920287e-13
7276	3.00182e-10	F	8	66.1747A	-23.201999999999998	6.431073479920287e-13
7277	1.46659e-12	N	1	1.35446m	-23.203000000000003	6.416282421363929e-13
7278	7.45031e-11	Fe	11	266.626A	-23.204	6.401525381298354e-13
7279	3.36975e-12	Mn	6	5894.94A	-23.204	6.401525381298354e-13
7280	1.27705e-11	Si	1	1555.49A	-23.208000000000002	6.342835843832244e-13
7281	2.1924299999999998e-12	N	1	9060.48A	-23.209	6.328247726207443e-13
7282	2.42916e-10	O	7	81.7749A	-23.21	6.313693160322076e-13
7283	8.6964e-12	Al	1	2284.22A	-23.213	6.270230002321335e-13
7284	1.45213e-11	Cu	2	1367.95A	-23.214000000000002	6.255808873498067e-13
7285	1.1883e-11	P	1	1671.67A	-23.214000000000002	6.255808873498067e-13
7286	6.00366e-12	S	2	3308.73A	-23.221	6.155785407041175e-13
7287	2.3836099999999998e-12	Co	2	8333.76A	-23.221	6.155785407041175e-13
7288	1.9163400000000003e-12	Fe	2	1.03658m	-23.224	6.11340927836798e-13
7289	3.94377e-12	Fe	2	5036.92A	-23.224	6.11340927836798e-13
7290	4.58913e-11	F	2	432.859A	-23.226	6.085320714174592e-13
7291	7.85563e-12	O	8	2528.69A	-23.23	6.029530158521838e-13
7292	4.29821e-12	C	1	4621.57A	-23.23	6.029530158521838e-13
7293	1.5789200000000001e-12	N	1	1.25810m	-23.230999999999998	6.01566262397728e-13
7294	8.30561e-13	V	10	2.39169m	-23.232	6.001826983877064e-13
7295	4.21084e-10	Ne	9	47.1746A	-23.232	6.001826983877064e-13
7296	1.81085e-10	Ne	9	109.697A	-23.233	5.988023164866052e-13
7297	4.2984800000000005e-10	Ne	9	46.2128A	-23.234	5.974251093757771e-13
7298	6.05284e-11	Al	8	328.184A	-23.235	5.96051069753412e-13
7299	4.0451e-12	He	1	4910.75A	-23.235	5.96051069753412e-13
7300	2.31753e-12	Co	2	8571.41A	-23.236	5.946801903344786e-13
7301	3.37039e-10	Ne	9	58.9382A	-23.237	5.933124638507206e-13
7302	2.30291e-10	O	7	86.2580A	-23.241	5.878729424863275e-13
7303	1.45803e-12	N	1	1.36242m	-23.243000000000002	5.851719116652699e-13
7304	5.51764e-12	Ni	5	3600.18A	-23.244	5.838260536156084e-13
7305	3.73444e-11	Sc	9	531.926A	-23.245	5.824832909535603e-13
7306	1.97624e-11	B	4	1005.16A	-23.247	5.798070233319211e-13
7307	3.18683e-11	Al	10	623.330A	-23.248	5.784735041830206e-13
7308	2.662e-11	Be	3	746.224A	-23.249000000000002	5.771430520430542e-13
7309	2.32024e-11	S	8	856.137A	-23.25	5.758156598581014e-13
7310	3.35183e-11	K	8	592.645A	-23.253	5.7185177273717e-13
7311	2.37975e-12	Sc	2	8347.28A	-23.254	5.705365501569132e-13
7312	3.1383799999999996e-10	Mg	10	63.2953A	-23.258000000000003	5.653058396243826e-13
7313	2.5578e-12	Fe	5	7766.24A	-23.259	5.640056722725116e-13
7314	2.715e-11	Sc	3	731.656A	-23.261	5.614143015970495e-13
7315	6.42686e-11	Al	7	309.085A	-23.261	5.614143015970495e-13
7316	5.3387e-12	Be	3	3720.84A	-23.263	5.588348371883239e-13
7317	2.88711e-10	Mg	9	68.8039A	-23.265	5.562672243420175e-13
7318	4.19838e-12	Fe	2	4731.45A	-23.265	5.562672243420175e-13
7319	3.4043e-12	N	4	5835.10A	-23.267	5.537114086051428e-13
7320	1.43778e-13	Co	3	13.8160m	-23.271	5.486349518975459e-13
7321	4.94386e-11	B	5	401.801A	-23.272	5.47373126523468e-13
7322	1.39941e-11	Si	5	1419.49A	-23.276	5.423547795352811e-13
7323	9.29905e-12	P	1	2136.18A	-23.276	5.423547795352811e-13
7324	1.90272e-12	Fe	2	1.04400m	-23.276999999999997	5.411073981568197e-13
7325	7.93946e-12	Zn	2	2501.99A	-23.276999999999997	5.411073981568197e-13
7326	3.17526e-12	Sc	3	6256.01A	-23.279	5.386212354942849e-13
7327	4.5761e-11	Cr	11	434.092A	-23.279	5.386212354942849e-13
7328	8.17232e-11	Fe	4	243.070A	-23.28	5.37382441028829e-13
7329	7.506739999999999e-12	Ti	3	2646.22A	-23.28	5.37382441028829e-13
7330	6.30128e-13	Fe	2	3.15245m	-23.281999999999996	5.349133929896897e-13
7331	5.17534e-12	Mg	1	3838.29A	-23.283	5.336831263253461e-13
7332	7.75651e-11	Ca	3	256.100A	-23.284000000000002	5.32455689195816e-13
7333	1.1183e-11	Be	2	1776.31A	-23.285999999999998	5.300092775251618e-13
7334	7.95187e-12	Fe	9	2498.08A	-23.287	5.287902900133979e-13
7335	6.645210000000001e-12	Ni	7	2989.29A	-23.287	5.287902900133979e-13
7336	2.2542599999999998e-10	Ne	8	88.1196A	-23.288	5.27574106095112e-13
7337	1.45895e-12	N	1	1.36156m	-23.291	5.239423114943841e-13
7338	4.27156e-11	Cr	9	465.040A	-23.291	5.239423114943841e-13
7339	8.38322e-11	Cl	10	236.955A	-23.291999999999998	5.227372776172858e-13
7340	4.3194e-11	O	4	459.889A	-23.291999999999998	5.227372776172858e-13
7341	1.99034e-12	N	1	9980.42A	-23.294	5.203355179918325e-13
7342	2.1305e-10	F	8	93.2384A	-23.296999999999997	5.167535534811125e-13
7343	2.68796e-10	F	8	73.9016A	-23.296999999999997	5.167535534811125e-13
7344	1.52398e-11	O	5	1303.46A	-23.3	5.131962470406338e-13
7345	8.643139999999999e-12	Fe	1	2298.29A	-23.3	5.131962470406338e-13
7346	1.52669e-11	O	5	1301.15A	-23.301	5.120159284259379e-13
7347	5.08427e-11	P	5	390.704A	-23.302	5.108383244687206e-13
7348	1.17067e-12	C	5	1.69685m	-23.303	5.096634289254474e-13
7349	1.57525e-11	Si	6	1261.03A	-23.303	5.096634289254474e-13
7350	7.54834e-11	Mn	8	263.163A	-23.304000000000002	5.084912355669388e-13
7351	1.0289e-11	O	8	1930.65A	-23.307	5.049908065229204e-13
7352	1.0435799999999999e-12	Co	2	1.90349m	-23.308000000000003	5.038293598977149e-13
7353	4.31787e-10	Ne	9	46.0052A	-23.309	5.02670584525629e-13
7354	3.91074e-11	N	6	507.947A	-23.309	5.02670584525629e-13
7355	1.8058e-09	Ne	9	11.0003A	-23.31	5.015144742629429e-13
7356	6.9692399999999995e-12	C	3	2850.30A	-23.31	5.015144742629429e-13
7357	4.63401e-11	P	9	428.667A	-23.311	5.003610229800711e-13
7358	8.457960000000001e-12	Be	1	2348.61A	-23.311999999999998	4.992102245615376e-13
7359	7.59426e-11	Cl	7	261.572A	-23.313000000000002	4.980620729059117e-13
7360	2.8086e-12	Fe	4	7072.74A	-23.313000000000002	4.980620729059117e-13
7361	5.53813e-11	Ti	10	358.685A	-23.314	4.96916561925824e-13
7362	3.8702e-12	Fe	2	5132.67A	-23.314	4.96916561925824e-13
7363	4.49916e-11	K	8	441.515A	-23.314	4.96916561925824e-13
7364	9.0803e-12	P	2	2187.64A	-23.316999999999997	4.934958123746945e-13
7365	1.5227200000000002e-10	N	6	130.454A	-23.316999999999997	4.934958123746945e-13
7366	3.76114e-11	B	3	528.151A	-23.318	4.923608035023901e-13
7367	3.34809e-12	O	7	5933.07A	-23.318	4.923608035023901e-13
7368	7.64019e-11	Cl	7	260.000A	-23.319000000000003	4.912284050780568e-13
7369	4.95676e-11	Fe	6	400.755A	-23.319000000000003	4.912284050780568e-13
7370	7.60654e-11	Cl	7	261.150A	-23.32	4.90098611097831e-13
7371	2.2409599999999998e-12	N	1	8864.25A	-23.322	4.878468125232415e-13
7372	1.86693e-09	Ne	9	10.6402A	-23.324	4.856053600233065e-13
7373	1.48554e-11	N	1	1337.19A	-23.324	4.856053600233065e-13
7374	5.75903e-12	He	1	3449.27A	-23.324	4.856053600233065e-13
7375	1.53264e-11	Al	1	1296.09A	-23.325	4.844884986878295e-13
7376	6.53988e-11	Be	4	303.743A	-23.325	4.844884986878295e-13
7377	4.38292e-10	Ne	9	45.3224A	-23.326999999999998	4.822624762383749e-13
7378	1.47239e-10	Ne	9	134.913A	-23.33	4.789426047035493e-13
7379	3.07703e-11	Cr	5	645.572A	-23.331	4.778410672800696e-13
7380	3.22162e-12	Mn	5	6165.99A	-23.331999999999997	4.767420633223651e-13
7381	6.10686e-11	Al	8	325.281A	-23.333000000000002	4.756455870036142e-13
7382	4.00643e-11	Na	8	495.814A	-23.333000000000002	4.756455870036142e-13
7383	5.0287e-11	Ca	9	395.022A	-23.333000000000002	4.756455870036142e-13
7384	3.55315e-12	Mn	6	5590.66A	-23.334	4.745516325104241e-13
7385	7.72767e-11	O	7	257.056A	-23.334	4.745516325104241e-13
7386	2.34067e-13	Co	3	8.48665m	-23.335	4.734601940427457e-13
7387	8.88805e-12	P	1	2234.96A	-23.336	4.723712658138884e-13
7388	8.93444e-12	P	1	2223.36A	-23.337	4.712848420504555e-13
7389	1.21028e-11	O	1	1641.31A	-23.34	4.680405400178322e-13
7390	8.67779e-11	Ti	5	228.912A	-23.344	4.637495185545284e-13
7391	9.569040000000002e-13	Sc	2	2.07591m	-23.344	4.637495185545284e-13
7392	4.24344e-12	Si	2	4681.21A	-23.345	4.626829242595339e-13
7393	2.17898e-12	Fe	2	9116.41A	-23.346	4.616187830633413e-13
7394	6.81152e-11	Ar	3	291.630A	-23.346	4.616187830633413e-13
7395	2.75333e-12	Fe	2	7214.71A	-23.346999999999998	4.605570893239873e-13
7396	1.95762e-12	N	1	1.01473m	-23.35	4.573866366216815e-13
7397	9.77612e-13	Sc	2	2.03194m	-23.351	4.563346765490371e-13
7398	4.79119e-11	Cr	9	414.604A	-23.354	4.5319329073182453e-13
7399	3.6267300000000002e-12	Fe	2	5477.24A	-23.354	4.5319329073182453e-13
7400	1.0566800000000001e-13	Co	2	18.7989m	-23.354	4.5319329073182453e-13
7401	2.25742e-12	P	1	8799.61A	-23.355999999999998	4.511110567018249e-13
7402	4.44082e-10	Ne	9	44.7315A	-23.362	4.4492158096642744e-13
7403	4.53394e-11	P	9	438.128A	-23.363000000000003	4.438982897262311e-13
7404	1.7011e-11	N	1	1167.74A	-23.365	4.4185876234657283e-13
7405	2.0625099999999997e-10	O	7	96.3122A	-23.365	4.4185876234657283e-13
7406	1.46194e-12	N	1	1.35877m	-23.365	4.4185876234657283e-13
7407	2.79369e-12	Cr	4	7110.47A	-23.366	4.4084251539372886e-13
7408	2.66299e-11	Ar	11	745.946A	-23.369	4.378077768637646e-13
7409	4.88226e-12	Sc	3	4068.70A	-23.372	4.347939293268957e-13
7410	3.2745700000000003e-12	Co	8	6066.28A	-23.375	4.318008289705373e-13
7411	2.04095e-11	Sc	3	973.294A	-23.375999999999998	4.308077146225388e-13
7412	4.25659e-12	Fe	2	4666.76A	-23.377	4.298168843741541e-13
7413	4.86947e-11	Be	3	407.939A	-23.377	4.298168843741541e-13
7414	1.12536e-11	Fe	8	1765.17A	-23.378	4.2882833297210335e-13
7415	1.69669e-11	O	8	1170.77A	-23.379	4.2784205517518547e-13
7416	5.35201e-11	Sc	4	371.159A	-23.388	4.1906700838076984e-13
7417	4.46283e-11	Na	5	445.109A	-23.388	4.1906700838076984e-13
7418	4.74186e-11	Cr	9	418.917A	-23.39	4.1714157037551706e-13
7419	9.53492e-12	Fe	1	2083.34A	-23.391	4.1618217138669575e-13
7420	5.57931e-11	Si	10	356.038A	-23.391	4.1618217138669575e-13
7421	1.63345e-10	N	6	121.610A	-23.393	4.1426998800343624e-13
7422	3.8802e-11	Mn	10	511.944A	-23.393	4.1426998800343624e-13
7423	2.71193e-11	C	5	732.483A	-23.393	4.1426998800343624e-13
7424	6.09924e-12	Li	2	3256.87A	-23.393	4.1426998800343624e-13
7425	1.18477e-12	Ni	2	1.67665m	-23.394000000000002	4.133171934707956e-13
7426	1.22856e-10	Al	4	161.688A	-23.395	4.123665903047736e-13
7427	2.0053900000000002e-12	N	1	9905.52A	-23.397	4.1047193792415036e-13
7428	7.4899e-12	Li	2	2652.17A	-23.401999999999997	4.0577330450475063e-13
7429	8.83847e-11	F	3	224.750A	-23.404	4.039089455206573e-13
7430	2.41233e-12	Fe	9	8234.56A	-23.404	4.039089455206573e-13
7431	1.0093000000000001e-10	S	10	196.814A	-23.405	4.029799807244588e-13
7432	3.97129e-11	Ne	9	500.202A	-23.406	4.02053152488006e-13
7433	1.72328e-12	Fe	2	1.15271m	-23.406999999999996	4.011284558973445e-13
7434	2.66668e-12	Sc	3	7449.14A	-23.410999999999998	3.974508881085974e-13
7435	3.7887900000000003e-10	Ne	9	52.4296A	-23.412	3.9653677643227707e-13
7436	1.27481e-12	N	1	1.55823m	-23.412	3.9653677643227707e-13
7437	1.1623900000000002e-13	P	9	17.0894m	-23.413	3.956247671544712e-13
7438	3.15248e-11	P	10	630.121A	-23.413	3.956247671544712e-13
7439	6.3258800000000005e-12	Ni	7	3140.19A	-23.414	3.9471485543979766e-13
7440	1.4955e-11	Si	6	1328.28A	-23.415	3.938070364639981e-13
7441	7.42011e-12	P	1	2677.11A	-23.415	3.938070364639981e-13
7442	1.20265e-10	S	9	165.173A	-23.416	3.9290130541390036e-13
7443	6.44218e-11	Ne	2	308.350A	-23.416999999999998	3.9199765748741505e-13
7444	2.15453e-11	O	8	921.985A	-23.416999999999998	3.9199765748741505e-13
7445	1.51446e-12	Mn	5	1.31165m	-23.416999999999998	3.9199765748741505e-13
7446	1.79523e-12	Co	3	1.10652m	-23.421	3.884038013616632e-13
7447	4.299180000000001e-12	Fe	2	4620.52A	-23.421999999999997	3.8751049740745573e-13
7448	1.3376e-14	He	1	148.508m	-23.421999999999997	3.8751049740745573e-13
7449	6.3963199999999995e-12	Ti	8	3105.61A	-23.423000000000002	3.8661924799532374e-13
7450	8.85182e-11	Ne	9	224.411A	-23.424	3.8573004839996415e-13
7451	4.4281e-11	Be	3	448.600A	-23.425	3.8484289390691977e-13
7452	4.75489e-12	Fe	2	4177.69A	-23.425	3.8484289390691977e-13
7453	7.60176e-11	Cr	7	261.314A	-23.426	3.83957779812592e-13
7454	3.2758e-12	O	8	6064.01A	-23.426	3.83957779812592e-13
7455	1.34963e-11	Fe	7	1471.84A	-23.427	3.830747014241878e-13
7456	1.3081299999999999e-10	Ar	11	151.854A	-23.427	3.830747014241878e-13
7457	1.10139e-10	S	10	180.358A	-23.428	3.8219365405971667e-13
7458	4.7787e-13	C	5	4.15687m	-23.429000000000002	3.813146330479531e-13
7459	1.51258e-11	N	1	1313.28A	-23.432	3.786896815776646e-13
7460	2.0659699999999998e-13	Ni	2	9.61508m	-23.433000000000003	3.778187194789742e-13
7461	2.40162e-12	Sc	2	8271.28A	-23.435	3.7608280014619185e-13
7462	1.69781e-10	N	6	117.000A	-23.438000000000002	3.7349386436026267e-13
7463	3.25817e-11	Ca	8	609.682A	-23.438000000000002	3.7349386436026267e-13
7464	7.53462e-11	Fe	7	263.642A	-23.439	3.726348523095681e-13
7465	2.2233300000000002e-10	O	7	89.3456A	-23.439	3.726348523095681e-13
7466	8.00802e-11	Be	4	248.057A	-23.441	3.7092275068293127e-13
7467	7.43596e-11	Fe	10	267.140A	-23.441999999999997	3.700696520295995e-13
7468	4.03427e-12	Fe	2	4923.93A	-23.441999999999997	3.700696520295995e-13
7469	6.50293e-12	Ni	7	3054.69A	-23.444000000000003	3.683693364276527e-13
7470	1.79515e-12	Fe	2	1.10656m	-23.447	3.6583349975247495e-13
7471	1.3739400000000001e-09	F	8	14.4580A	-23.448	3.649921060514713e-13
7472	5.5355800000000005e-12	Ni	5	3588.51A	-23.449	3.6415264750228e-13
7473	1.29218e-11	Mg	9	1537.28A	-23.45	3.6331511965417846e-13
7474	1.1127799999999998e-12	Fe	2	1.78512m	-23.451	3.6247951806667143e-13
7475	4.97146e-10	Ar	11	39.9570A	-23.451	3.6247951806667143e-13
7476	1.25925e-11	C	5	1577.49A	-23.451999999999998	3.6164583830948837e-13
7477	1.04809e-12	Ni	2	1.89531m	-23.453000000000003	3.608140759625334e-13
7478	3.58591e-12	Sc	6	5539.58A	-23.456999999999997	3.575061126306485e-13
7479	2.57588e-12	Fe	2	7711.72A	-23.456999999999997	3.575061126306485e-13
7480	3.87599e-11	B	5	512.501A	-23.458000000000002	3.56683871388547e-13
7481	1.8134200000000002e-12	Fe	2	1.09541m	-23.458000000000002	3.56683871388547e-13
7482	2.37671e-11	Ar	5	835.797A	-23.461	3.542284768888772e-13
7483	6.27821e-11	Fe	9	316.403A	-23.461	3.542284768888772e-13
7484	2.34607e-12	Co	2	8467.14A	-23.461	3.542284768888772e-13
7485	4.53187e-12	He	1	4383.28A	-23.463	3.5260094487536657e-13
7486	1.95234e-12	Fe	5	1.01747m	-23.464000000000002	3.517899852060448e-13
7487	1.1664e-12	Mn	5	1.70305m	-23.464000000000002	3.517899852060448e-13
7488	9.29252e-12	B	3	2137.68A	-23.465	3.5098089069220786e-13
7489	1.31205e-11	Fe	7	1514.00A	-23.468000000000004	3.4856475523550226e-13
7490	1.14925e-12	Co	2	1.72847m	-23.468000000000004	3.4856475523550226e-13
7491	7.4514e-11	Fe	11	266.587A	-23.469	3.477630785447551e-13
7492	1.55444e-12	Ni	2	1.27792m	-23.469	3.477630785447551e-13
7493	6.37621e-11	Ne	2	311.540A	-23.47	3.4696324565923163e-13
7494	1.53929e-11	Si	6	1290.49A	-23.471999999999998	3.453690943510688e-13
7495	1.78053e-11	Si	4	1115.65A	-23.473000000000003	3.4457476747639494e-13
7496	6.33634e-11	Ar	3	313.500A	-23.474	3.437822675028426e-13
7497	3.00374e-11	Be	3	661.323A	-23.475	3.4299159022864715e-13
7498	1.7805e-11	Si	4	1115.67A	-23.476999999999997	3.414156870196141e-13
7499	9.54325e-13	Sc	2	2.08152m	-23.478	3.4063045272948614e-13
7500	1.6025000000000002e-10	Ne	9	123.959A	-23.478	3.4063045272948614e-13
7501	3.61461e-11	Be	3	549.559A	-23.482	3.375075339676624e-13
7502	4.5081099999999995e-12	Fe	2	4406.38A	-23.483	3.367312881801284e-13
7503	4.65693e-12	Fe	11	4265.56A	-23.484	3.3595682770836376e-13
7504	2.04485e-11	Si	1	971.440A	-23.485	3.3518414844625887e-13
7505	5.33572e-12	Be	3	3722.92A	-23.487	3.336441171737653e-13
7506	9.37923e-11	Fe	11	211.792A	-23.489	3.3211116170223176e-13
7507	4.02709e-10	Ne	9	49.3271A	-23.489	3.3211116170223176e-13
7508	5.72399e-14	Fe	1	34.7038m	-23.49	3.3134732722650073e-13
7509	1.07318e-11	Fe	1	1851.00A	-23.491	3.305852495213113e-13
7510	2.41891e-11	Ca	9	821.215A	-23.493000000000002	3.2906634827001773e-13
7511	2.6258999999999997e-10	Mg	9	75.6481A	-23.493000000000002	3.2906634827001773e-13
7512	2.17176e-10	P	6	91.4670A	-23.494	3.28309516670853e-13
7513	8.79861e-11	Mg	5	225.768A	-23.494	3.28309516670853e-13
7514	7.80989e-11	Ca	3	254.350A	-23.494	3.28309516670853e-13
7515	6.77344e-11	Na	2	293.270A	-23.496	3.2680107146222935e-13
7516	6.69875e-11	Ar	3	296.540A	-23.496	3.2680107146222935e-13
7517	1.4523e-11	B	1	1367.79A	-23.496	3.2680107146222935e-13
7518	5.5822e-11	Fe	11	355.853A	-23.497	3.2604944985514413e-13
7519	2.06081e-12	Co	2	9639.13A	-23.497	3.2604944985514413e-13
7520	9.53452e-11	S	10	208.342A	-23.498	3.252995569297848e-13
7521	1.4969899999999998e-10	Ne	9	132.696A	-23.498	3.252995569297848e-13
7522	8.93014e-12	Al	1	2224.43A	-23.499000000000002	3.245513887102937e-13
7523	6.71467e-12	O	1	2958.36A	-23.5	3.2380494122996005e-13
7524	2.8744099999999997e-12	Ni	2	6910.79A	-23.5	3.2380494122996005e-13
7525	3.4950699999999996e-12	Fe	2	5683.57A	-23.503	3.215758836934705e-13
7526	1.2804200000000001e-12	Cr	11	1.55141m	-23.503	3.215758836934705e-13
7527	8.26182e-11	Cr	9	240.437A	-23.503	3.215758836934705e-13
7528	8.52803e-11	Fe	9	232.931A	-23.505	3.2009837671808593e-13
7529	5.76423e-12	Ni	5	3446.16A	-23.506	3.1936217088112917e-13
7530	5.70768e-11	N	6	348.031A	-23.506999999999998	3.1862765827061345e-13
7531	1.63597e-11	S	1	1214.23A	-23.508000000000003	3.178948349922183e-13
7532	3.1455e-10	Mg	10	63.1520A	-23.51	3.164342408993246e-13
7533	5.2934e-12	Ni	5	3752.69A	-23.511999999999997	3.149803576267092e-13
7534	1.84357e-12	N	1	1.07750m	-23.511999999999997	3.149803576267092e-13
7535	1.93228e-12	Co	2	1.02803m	-23.513	3.1425592290701503e-13
7536	1.48642e-11	N	1	1336.39A	-23.514	3.1353315434094594e-13
7537	3.33798e-13	Ni	2	5.95104m	-23.515	3.1281204809644736e-13
7538	1.6451599999999998e-12	N	1	1.20745m	-23.515	3.1281204809644736e-13
7539	3.34866e-12	Fe	2	5932.05A	-23.516	3.120926003502908e-13
7540	5.58367e-10	Ca	11	35.5760A	-23.516	3.120926003502908e-13
7541	6.74953e-12	Ni	7	2943.09A	-23.52	3.092313181917189e-13
7542	1.14416e-12	Co	2	1.73616m	-23.521	3.085201058958094e-13
7543	2.4362499999999997e-10	Mg	9	81.5369A	-23.521	3.085201058958094e-13
7544	1.69684e-11	N	1	1170.67A	-23.525	3.05691576563269e-13
7545	8.913689999999999e-12	Mg	2	2228.53A	-23.526	3.0498850544718955e-13
7546	2.58111e-11	B	4	769.608A	-23.526999999999997	3.0428705134980783e-13
7547	2.76506e-12	Cr	4	7184.10A	-23.526999999999997	3.0428705134980783e-13
7548	8.26137e-11	Fe	4	240.450A	-23.526999999999997	3.0428705134980783e-13
7549	3.1492900000000002e-12	Sc	3	6307.60A	-23.528000000000002	3.0358721055207647e-13
7550	4.20258e-11	V	10	472.672A	-23.53	3.0219235402217637e-13
7551	5.89038e-11	Fe	10	337.236A	-23.534000000000002	2.9942183786751583e-13
7552	1.70381e-11	N	1	1165.88A	-23.535	2.9873318675028836e-13
7553	1.28852e-12	Mn	5	1.54165m	-23.537	2.9736063243392317e-13
7554	7.49101e-13	C	5	2.65177m	-23.539	2.959943844318016e-13
7555	1.8426400000000003e-12	Sc	2	1.07804m	-23.541	2.9463441376904657e-13
7556	4.05598e-11	Be	3	489.757A	-23.541999999999998	2.939567734216999e-13
7557	4.32217e-11	O	4	459.595A	-23.541999999999998	2.939567734216999e-13
7558	1.65668e-12	Fe	2	1.19905m	-23.541999999999998	2.939567734216999e-13
7559	3.01571e-11	Cr	5	658.699A	-23.541999999999998	2.939567734216999e-13
7560	2.67096e-11	Ne	1	743.720A	-23.544	2.926061647311338e-13
7561	2.73768e-11	Be	3	725.595A	-23.545	2.9193318922712396e-13
7562	1.25543e-10	Ne	9	158.228A	-23.546	2.9126176152382466e-13
7563	9.57086e-11	S	10	207.551A	-23.546999999999997	2.905918780613907e-13
7564	8.93796e-12	Mg	2	2222.48A	-23.546999999999997	2.905918780613907e-13
7565	6.29537e-12	Cr	7	3155.41A	-23.548000000000002	2.8992353528816197e-13
7566	2.40456e-12	Sc	2	8261.17A	-23.549	2.8925672966066106e-13
7567	9.54492e-12	Be	3	2081.16A	-23.551	2.879277157096088e-13
7568	8.91976e-12	Mg	2	2227.02A	-23.552	2.872655003397579e-13
7569	4.3788e-11	Ar	2	453.651A	-23.552	2.872655003397579e-13
7570	5.35328e-11	P	9	371.071A	-23.553	2.866048080229934e-13
7571	5.47006e-13	Si	2	3.63149m	-23.554000000000002	2.8594563525639034e-13
7572	3.83062e-11	B	2	518.570A	-23.555	2.8528797854508273e-13
7573	2.97417e-16	Mg	10	6679.00m	-23.555999999999997	2.846318344022378e-13
7574	2.1088900000000003e-12	N	1	9419.39A	-23.557	2.8397719934904225e-13
7575	4.71717e-12	Fe	2	4211.10A	-23.558000000000003	2.833240699146863e-13
7576	1.30764e-11	Fe	7	1519.11A	-23.559	2.826724426363496e-13
7577	9.34577e-12	Ni	13	2125.50A	-23.559	2.826724426363496e-13
7578	2.7762400000000003e-12	Fe	2	7155.16A	-23.559	2.826724426363496e-13
7579	4.88382e-11	S	3	406.741A	-23.56	2.8202231405916454e-13
7580	4.7746099999999996e-12	Si	2	4160.44A	-23.56	2.8202231405916454e-13
7581	5.16995e-11	Fe	8	384.229A	-23.561	2.8137368073621183e-13
7582	1.91891e-10	F	8	103.520A	-23.564	2.7943671794240004e-13
7583	2.36924e-12	Sc	2	8384.33A	-23.566	2.7815282284679636e-13
7584	3.13859e-11	Ne	9	632.911A	-23.566	2.7815282284679636e-13
7585	1.22001e-13	F	4	16.2822m	-23.566999999999997	2.7751308910667355e-13
7586	3.39897e-11	K	8	584.426A	-23.568	2.768748267133191e-13
7587	7.28124e-12	C	3	2728.17A	-23.568	2.768748267133191e-13
7588	8.79897e-11	Mg	5	225.759A	-23.57	2.756027024387038e-13
7589	3.76641e-12	Ni	2	5274.11A	-23.576	2.7182129159981623e-13
7590	1.6787299999999999e-12	Fe	2	1.18331m	-23.576	2.7182129159981623e-13
7591	4.13703e-12	Li	2	4801.63A	-23.576999999999998	2.71196119977467e-13
7592	1.8623e-11	Ar	1	1066.66A	-23.576999999999998	2.71196119977467e-13
7593	7.88547e-11	S	6	251.912A	-23.578000000000003	2.7057238620994463e-13
7594	1.77578e-10	Ne	9	111.864A	-23.579	2.6995008699028375e-13
7595	3.0782099999999997e-12	Cr	5	6453.24A	-23.581	2.687097790046451e-13
7596	1.39555e-11	Be	3	1423.41A	-23.581	2.687097790046451e-13
7597	4.2529600000000003e-13	Fe	2	4.67073m	-23.581	2.687097790046451e-13
7598	4.82475e-12	Ni	5	4117.20A	-23.586	2.6563388359962467e-13
7599	2.8428e-11	Ar	9	698.763A	-23.587	2.650229426207775e-13
7600	8.63049e-13	Fe	2	2.30166m	-23.587	2.650229426207775e-13
7601	9.726260000000001e-12	Fe	9	2042.35A	-23.587	2.650229426207775e-13
7602	1.11843e-11	Be	2	1776.10A	-23.587	2.650229426207775e-13
7603	7.41777e-11	Fe	11	267.796A	-23.588	2.6441340676718986e-13
7604	1.69702e-11	S	1	1170.55A	-23.588	2.6441340676718986e-13
7605	1.9697e-15	O	8	1008.50m	-23.589000000000002	2.638052728071633e-13
7606	1.81037e-12	Co	2	1.09726m	-23.59	2.6319853751643435e-13
7607	9.25666e-11	Ne	9	214.596A	-23.59	2.6319853751643435e-13
7608	6.66737e-12	Fe	2	2979.35A	-23.592	2.619892500828585e-13
7609	3.661480000000001e-12	Fe	2	5425.26A	-23.594	2.6078551882033987e-13
7610	1.6869400000000002e-10	Ne	9	117.754A	-23.594	2.6078551882033987e-13
7611	1.1188399999999999e-10	S	10	177.545A	-23.595	2.6018572877105217e-13
7612	5.96907e-11	Al	10	332.790A	-23.595	2.6018572877105217e-13
7613	7.71294e-11	Fe	11	257.547A	-23.596999999999998	2.58990283936261e-13
7614	4.67194e-11	Mn	6	425.186A	-23.6	2.5720740736219304e-13
7615	6.02717e-12	Fe	2	3295.82A	-23.603	2.5543680402413446e-13
7616	5.58924e-13	Si	2	3.55406m	-23.603	2.5543680402413446e-13
7617	4.94482e-13	Cr	5	4.01723m	-23.604	2.548493156775094e-13
7618	1.1938500000000002e-10	F	6	166.389A	-23.605	2.5426317851658443e-13
7619	4.54217e-11	B	5	437.334A	-23.607	2.530949453284272e-13
7620	2.2494299999999997e-10	Be	3	88.3088A	-23.608	2.5251284310733673e-13
7621	1.49591e-11	N	1	1327.92A	-23.61	2.513526519798798e-13
7622	2.22047e-12	Fe	2	8946.05A	-23.611	2.507745569222934e-13
7623	4.5308e-12	Fe	2	4384.32A	-23.611	2.507745569222934e-13
7624	5.0299e-12	Fe	2	3949.27A	-23.613000000000003	2.496223524943783e-13
7625	9.18963e-11	Fe	9	216.162A	-23.613000000000003	2.496223524943783e-13
7626	8.33429e-12	Fe	9	2383.46A	-23.613000000000003	2.496223524943783e-13
7627	2.6560900000000002e-12	Zn	2	7478.82A	-23.615	2.484754419649393e-13
7628	7.94951e-11	Fe	11	249.883A	-23.615	2.484754419649393e-13
7629	2.18085e-10	Mg	9	91.0859A	-23.616999999999997	2.4733380101071615e-13
7630	1.27879e-10	Ne	9	155.338A	-23.616999999999997	2.4733380101071615e-13
7631	8.69301e-13	Fe	2	2.28511m	-23.616999999999997	2.4733380101071615e-13
7632	7.72157e-11	Fe	10	257.259A	-23.618000000000002	2.467649490538635e-13
7633	4.65992e-12	F	6	4262.83A	-23.619	2.4619740542021003e-13
7634	9.350389999999998e-13	Sc	2	2.12445m	-23.619	2.4619740542021003e-13
7635	1.85404e-10	Ne	9	107.141A	-23.619	2.4619740542021003e-13
7636	6.6799e-12	O	8	2973.77A	-23.62	2.456311671006899e-13
7637	3.98591e-12	Ni	13	4983.66A	-23.62	2.456311671006899e-13
7638	1.95017e-13	Fe	2	10.1860m	-23.62	2.456311671006899e-13
7639	5.5276400000000005e-12	Li	2	3593.66A	-23.622	2.445025944024055e-13
7640	1.69118e-11	S	1	1174.59A	-23.622	2.445025944024055e-13
7641	5.40659e-13	Mn	6	3.67412m	-23.625999999999998	2.422609811430642e-13
7642	2.3151e-12	Co	2	8580.39A	-23.627	2.4170379634814885e-13
7643	4.0040100000000004e-10	Ne	9	49.6114A	-23.627	2.4170379634814885e-13
7644	1.6271e-10	Ne	9	122.085A	-23.629	2.4059326827937624e-13
7645	6.84646e-11	S	6	290.142A	-23.631	2.3948784262360103e-13
7646	1.12563e-11	O	8	1764.74A	-23.631999999999998	2.3893703587029364e-13
7647	8.10884e-12	Fe	2	2449.73A	-23.631999999999998	2.3893703587029364e-13
7648	3.76506e-12	Fe	2	5276.00A	-23.631999999999998	2.3893703587029364e-13
7649	3.18373e-12	Fe	2	6239.37A	-23.634	2.37839219911205e-13
7650	4.414869999999999e-12	Be	3	4499.44A	-23.636	2.3674644795827525e-13
7651	1.63599e-12	N	1	1.21421m	-23.636	2.3674644795827525e-13
7652	4.61789e-11	Mn	6	430.163A	-23.636999999999997	2.362019462377353e-13
7653	3.14228e-10	F	8	63.2167A	-23.638	2.356586968363972e-13
7654	9.26769e-11	Ne	9	214.341A	-23.639	2.351166968740145e-13
7655	4.97916e-11	Mn	6	398.952A	-23.64	2.345759434769515e-13
7656	1.70328e-12	B	1	1.16625m	-23.641	2.3403643377819145e-13
7657	3.7815800000000005e-10	Ne	9	52.5295A	-23.641	2.3403643377819145e-13
7658	1.44646e-11	S	5	1373.32A	-23.642	2.3349816491730373e-13
7659	4.11153e-10	Ne	9	48.3140A	-23.645	2.318907748562121e-13
7660	5.04964e-11	Sc	9	393.383A	-23.645	2.318907748562121e-13
7661	3.94208e-12	Fe	2	5039.08A	-23.646	2.3135744087390354e-13
7662	7.92925e-12	Fe	2	2505.21A	-23.646	2.3135744087390354e-13
7663	1.7448399999999998e-10	Ne	9	113.847A	-23.647	2.3082533352571737e-13
7664	7.32467e-11	Be	4	271.199A	-23.648000000000003	2.3029444999046785e-13
7665	2.29426e-11	B	5	865.833A	-23.648000000000003	2.3029444999046785e-13
7666	4.3601699999999996e-12	Fe	2	4555.89A	-23.649	2.2976478745347085e-13
7667	6.46272e-11	Ne	2	307.370A	-23.65	2.292363431065045e-13
7668	4.75356e-12	Fe	2	4178.86A	-23.65	2.292363431065045e-13
7669	9.14276e-11	Ar	4	217.270A	-23.65	2.292363431065045e-13
7670	7.2725899999999994e-12	Cr	7	2731.41A	-23.651	2.2870911414780763e-13
7671	5.29789e-11	F	2	374.950A	-23.651	2.2870911414780763e-13
7672	9.40869e-13	Sc	2	2.11129m	-23.651999999999997	2.281830977820685e-13
7673	5.04545e-11	F	2	393.710A	-23.651999999999997	2.281830977820685e-13
7674	2.08251e-11	Ca	8	953.871A	-23.653000000000002	2.276582912203952e-13
7675	3.19431e-12	Ni	4	6218.69A	-23.655	2.266122963857735e-13
7676	3.84676e-12	Fe	2	5163.95A	-23.656999999999996	2.2557110746087125e-13
7677	6.8668e-12	Fe	2	2892.83A	-23.658	2.2505230831023276e-13
7678	4.64872e-12	Co	3	4273.11A	-23.659000000000002	2.2453470236453157e-13
7679	2.69498e-12	Fe	2	7370.92A	-23.660999999999998	2.2350305911706983e-13
7680	3.96432e-11	C	5	501.081A	-23.664	2.2196447488033288e-13
7681	4.82266e-12	Mn	5	4118.98A	-23.664	2.2196447488033288e-13
7682	1.23037e-11	C	1	1614.51A	-23.668000000000003	2.1992949234278141e-13
7683	5.66888e-13	Cr	5	3.50413m	-23.669	2.1942366854685593e-13
7684	3.87327e-11	B	2	512.860A	-23.67	2.1891900811337632e-13
7685	1.83579e-11	B	2	1082.06A	-23.671999999999997	2.1791316663727998e-13
7686	8.72672e-11	P	9	227.628A	-23.671999999999997	2.1791316663727998e-13
7687	7.64694e-11	Si	9	259.770A	-23.674	2.169119465829733e-13
7688	6.49548e-11	Cr	12	305.820A	-23.674	2.169119465829733e-13
7689	4.49655e-14	Co	3	44.1771m	-23.674	2.169119465829733e-13
7690	2.20009e-12	N	1	9028.92A	-23.675	2.1641306294970616e-13
7691	1.5547e-11	Ne	9	1277.70A	-23.676	2.1591532671695723e-13
7692	9.26517e-11	Fe	12	214.399A	-23.677	2.154187352457751e-13
7693	9.26263e-11	P	9	214.458A	-23.677	2.154187352457751e-13
7694	4.79663e-12	He	1	4141.33A	-23.679000000000002	2.1442897606265763e-13
7695	7.46326e-11	Mn	8	266.163A	-23.68	2.1393580310311942e-13
7696	2.80327e-12	Cr	4	7086.17A	-23.680999999999997	2.134437644099126e-13
7697	2.3856599999999998e-12	Sc	2	8326.62A	-23.683000000000003	2.1246307939352713e-13
7698	1.5863399999999999e-12	K	1	1.25222m	-23.685	2.1148690021550672e-13
7699	5.22219e-13	Cr	7	3.80386m	-23.686999999999998	2.1051520617339772e-13
7700	2.03745e-11	Sc	3	974.965A	-23.686999999999998	2.1051520617339772e-13
7701	5.37443e-11	S	3	369.611A	-23.688000000000002	2.100310346348146e-13
7702	1.45144e-12	N	1	1.36860m	-23.689	2.0954797665987257e-13
7703	8.81545e-11	Cr	10	225.337A	-23.689	2.0954797665987257e-13
7704	3.5332800000000005e-12	Mn	6	5622.10A	-23.689	2.0954797665987257e-13
7705	6.41658e-11	Ne	2	309.580A	-23.694000000000003	2.0714930080621578e-13
7706	3.06515e-11	Cr	5	648.076A	-23.695999999999998	2.0619753622309043e-13
7707	3.77012e-11	Fe	6	526.892A	-23.697	2.0572329504983e-13
7708	9.09412e-11	Ar	11	218.432A	-23.697	2.0572329504983e-13
7709	9.70359e-13	Sc	2	2.04712m	-23.7	2.0430710584802095e-13
7710	1.34913e-11	Cu	2	1472.39A	-23.701	2.0383721254397108e-13
7711	6.81187e-12	Fe	2	2916.15A	-23.704	2.0243400704280651e-13
7712	6.39675e-11	Ar	3	310.540A	-23.704	2.0243400704280651e-13
7713	5.64497e-12	Ni	5	3518.97A	-23.706999999999997	2.0104046114036906e-13
7714	3.51947e-11	K	8	564.417A	-23.709	2.001167641259714e-13
7715	1.29257e-10	F	6	153.682A	-23.71	1.9965650834044394e-13
7716	5.2992e-10	B	5	37.4858A	-23.71	1.9965650834044394e-13
7717	3.18111e-11	Sc	10	624.450A	-23.713	1.9828208260458283e-13
7718	6.54116e-13	Mn	6	3.03684m	-23.713	1.9828208260458283e-13
7719	5.1991e-11	Fe	8	382.075A	-23.715	1.9737105918834524e-13
7720	7.75097e-11	Be	4	256.283A	-23.715999999999998	1.9691711834893803e-13
7721	4.18546e-12	V	8	4746.06A	-23.718000000000004	1.96012366373782e-13
7722	5.91442e-11	Cr	9	335.865A	-23.721	1.9466302673476822e-13
7723	3.77035e-11	B	2	526.859A	-23.721999999999998	1.9421531419717072e-13
7724	2.43884e-10	Mg	9	81.4504A	-23.721999999999998	1.9421531419717072e-13
7725	1.33686e-11	Fe	7	1485.91A	-23.724	1.9332297588449155e-13
7726	9.16032e-11	Ne	9	216.853A	-23.725	1.9287834537832264e-13
7727	1.50639e-11	P	1	1318.68A	-23.726	1.92434737493942e-13
7728	3.2726699999999997e-10	Ne	9	60.6980A	-23.729	1.9111002607890335e-13
7729	9.0737e-12	Al	1	2189.23A	-23.730999999999998	1.9023195526913245e-13
7730	1.7115400000000003e-10	Ne	9	116.062A	-23.732	1.8979443391310205e-13
7731	2.71562e-12	Mn	6	7314.88A	-23.733	1.8935791882826674e-13
7732	7.73177e-11	Cr	7	256.920A	-23.733	1.8935791882826674e-13
7733	2.55768e-11	Ne	6	776.658A	-23.733	1.8935791882826674e-13
7734	1.47737e-11	Si	6	1344.58A	-23.735	1.884878982200679e-13
7735	1.37638e-10	F	6	144.324A	-23.736	1.8805438808394014e-13
7736	2.2462e-12	N	1	8843.57A	-23.736	1.8805438808394014e-13
7737	9.14989e-11	Fe	9	217.101A	-23.737	1.8762187499345933e-13
7738	2.6317e-12	Sc	3	7548.15A	-23.737	1.8762187499345933e-13
7739	2.79676e-12	Ni	2	7102.66A	-23.737	1.8762187499345933e-13
7740	5.56914e-12	Ni	5	3566.88A	-23.738000000000003	1.8719035665547941e-13
7741	1.48553e-11	N	1	1337.20A	-23.738000000000003	1.8719035665547941e-13
7742	4.1694300000000004e-10	Ne	9	47.6431A	-23.738000000000003	1.8719035665547941e-13
7743	2.892e-10	Mg	9	68.6876A	-23.739	1.867598307821393e-13
7744	7.311989999999999e-12	Fe	2	2716.70A	-23.74	1.8633029509083066e-13
7745	1.14068e-11	Fe	7	1741.46A	-23.74	1.8633029509083066e-13
7746	3.69936e-11	B	2	536.970A	-23.741999999999997	1.8547418515012194e-13
7747	1.86335e-12	Sc	2	1.06606m	-23.741999999999997	1.8547418515012194e-13
7748	4.1341199999999994e-10	Ne	9	48.0500A	-23.743000000000002	1.8504760636171072e-13
7749	7.28049e-12	Ni	7	2728.45A	-23.745	1.8419738984038018e-13
7750	1.7794900000000003e-10	Ne	9	111.630A	-23.745	1.8419738984038018e-13
7751	6.36775e-11	Fe	9	311.954A	-23.746	1.8377374759969605e-13
7752	1.20793e-10	S	9	164.450A	-23.747	1.83351079709126e-13
7753	2.5371e-11	S	11	782.958A	-23.747	1.83351079709126e-13
7754	2.90419e-10	F	8	68.3994A	-23.747	1.83351079709126e-13
7755	3.28409e-11	Fe	9	604.869A	-23.748	1.8292938392772857e-13
7756	1.0539299999999998e-10	Mn	9	188.480A	-23.748	1.8292938392772857e-13
7757	1.0082e-10	P	9	197.029A	-23.748	1.8292938392772857e-13
7758	8.0328e-11	Fe	11	247.292A	-23.749000000000002	1.8250865801971465e-13
7759	3.25874e-11	P	10	609.575A	-23.75	1.8208889975443884e-13
7760	4.62395e-11	Mn	6	429.599A	-23.750999999999998	1.8167010690638312e-13
7761	3.2863400000000003e-12	Fe	2	6044.55A	-23.753	1.8083540858544378e-13
7762	9.242969999999999e-12	P	1	2149.14A	-23.754	1.8041949868707425e-13
7763	2.9005900000000003e-12	Ni	2	6848.42A	-23.755	1.8000454535492803e-13
7764	1.69765e-12	Fe	2	1.17012m	-23.755	1.8000454535492803e-13
7765	7.60287e-11	Cr	7	261.276A	-23.755	1.8000454535492803e-13
7766	3.74221e-11	Ca	9	530.822A	-23.755	1.8000454535492803e-13
7767	2.16272e-11	Ar	1	918.493A	-23.755	1.8000454535492803e-13
7768	6.91084e-11	V	6	287.439A	-23.758000000000003	1.7876540278069137e-13
7769	2.39359e-12	Cr	5	8299.02A	-23.758000000000003	1.7876540278069137e-13
7770	5.27874e-11	F	2	376.311A	-23.759	1.783542537635612e-13
7771	6.3752e-11	Cr	12	311.590A	-23.759	1.783542537635612e-13
7772	6.81073e-12	Ni	7	2916.64A	-23.761	1.7753479040393824e-13
7773	6.04455e-12	S	2	3286.34A	-23.763	1.7671909213644698e-13
7774	2.52686e-11	Cl	8	786.133A	-23.763	1.7671909213644698e-13
7775	5.20265e-11	S	10	381.814A	-23.765	1.7590714166206343e-13
7776	1.68304e-11	S	1	1180.27A	-23.765	1.7590714166206343e-13
7777	1.22639e-11	B	5	1619.76A	-23.765	1.7590714166206343e-13
7778	8.75701e-11	Fe	10	226.841A	-23.766	1.7550256646308454e-13
7779	7.10125e-12	Mn	1	2797.32A	-23.769000000000002	1.7429441529354936e-13
7780	3.85943e-11	Ar	2	514.700A	-23.773000000000003	1.726964744892547e-13
7781	1.83751e-11	Ne	9	1081.05A	-23.773000000000003	1.726964744892547e-13
7782	1.97295e-11	S	1	1006.84A	-23.774	1.722992836198603e-13
7783	7.55186e-12	Ti	3	2630.41A	-23.775	1.7190300626411574e-13
7784	2.04034e-11	Ca	8	973.587A	-23.775	1.7190300626411574e-13
7785	1.3082899999999999e-12	N	5	1.51835m	-23.776	1.7150764032099658e-13
7786	1.79647e-11	B	4	1105.75A	-23.776	1.7150764032099658e-13
7787	9.91655e-12	C	3	2003.16A	-23.776999999999997	1.7111318369431473e-13
7788	9.38186e-11	Fe	12	211.733A	-23.776999999999997	1.7111318369431473e-13
7789	5.8801e-11	Cr	9	337.825A	-23.778000000000002	1.7071963429269623e-13
7790	1.7694400000000002e-10	Ne	9	112.264A	-23.78	1.6993524882322177e-13
7791	9.525530000000001e-13	Fe	2	2.08539m	-23.781	1.6954440859663074e-13
7792	1.0453799999999999e-10	Mg	10	190.021A	-23.781	1.6954440859663074e-13
7793	1.70627e-11	N	1	1164.21A	-23.781999999999996	1.6915446727761646e-13
7794	2.06427e-11	Si	1	962.297A	-23.783	1.687654227987461e-13
7795	7.87444e-12	P	9	2522.65A	-23.784000000000002	1.683772730973487e-13
7796	1.04138e-12	V	10	1.90751m	-23.785	1.679900161154932e-13
7797	1.92797e-12	P	11	1.03033m	-23.785	1.679900161154932e-13
7798	2.11295e-12	V	4	9401.31A	-23.785	1.679900161154932e-13
7799	7.261639999999999e-12	Cr	7	2735.53A	-23.785999999999998	1.6760364979998021e-13
7800	1.0455299999999999e-12	Cr	4	1.89994m	-23.785999999999998	1.6760364979998021e-13
7801	6.97817e-12	Ca	2	2846.66A	-23.788	1.6683358097878753e-13
7802	3.07985e-12	Ca	1	6449.81A	-23.789	1.6644987439028097e-13
7803	6.10656e-11	Al	8	325.297A	-23.79	1.660670503024402e-13
7804	2.94765e-11	P	5	673.909A	-23.791	1.656851066855673e-13
7805	5.15336e-11	Ti	10	385.466A	-23.791999999999998	1.6530404151463792e-13
7806	1.08589e-11	O	5	1829.33A	-23.793000000000003	1.6492385276927843e-13
7807	9.46005e-14	Mn	5	20.9983m	-23.794	1.645445384337714e-13
7808	1.40078e-11	S	1	1418.10A	-23.795	1.641660964970258e-13
7809	1.69759e-11	N	1	1170.16A	-23.795	1.641660964970258e-13
7810	1.69553e-11	Be	4	1171.58A	-23.796	1.6378852495258298e-13
7811	1.7419200000000001e-12	Na	1	1.14038m	-23.798000000000002	1.6303598503781594e-13
7812	2.40185e-11	Ar	5	827.049A	-23.799	1.626610126776027e-13
7813	6.12911e-11	Ne	9	324.100A	-23.8	1.6228690272988488e-13
7814	3.4950099999999997e-12	Fe	4	5683.66A	-23.802	1.6154126214252816e-13
7815	9.88908e-11	F	8	200.873A	-23.802	1.6154126214252816e-13
7816	3.4700199999999998e-12	Fe	2	5724.60A	-23.805999999999997	1.6006024294911437e-13
7817	1.98292e-11	S	1	1001.78A	-23.809	1.5895839598691778e-13
7818	9.3801e-11	Ne	9	211.772A	-23.81	1.585928018212794e-13
7819	1.45679e-11	Be	3	1363.57A	-23.81	1.585928018212794e-13
7820	3.90311e-11	B	2	508.940A	-23.811	1.5822804849888757e-13
7821	3.3700699999999996e-12	Zn	2	5894.37A	-23.811999999999998	1.5786413408585904e-13
7822	6.0995e-12	Fe	2	3256.73A	-23.815	1.5677740503073944e-13
7823	1.2215100000000001e-12	Co	2	1.62622m	-23.815	1.5677740503073944e-13
7824	3.96186e-11	Ne	9	501.392A	-23.816	1.5641682700510387e-13
7825	8.74724e-11	P	9	227.094A	-23.816999999999997	1.5605707828591424e-13
7826	4.62384e-11	Fe	8	429.609A	-23.816999999999997	1.5605707828591424e-13
7827	8.88953e-12	B	3	2234.59A	-23.818	1.5569815696581613e-13
7828	1.64694e-12	Ti	3	1.20615m	-23.818	1.5569815696581613e-13
7829	4.65816e-12	Ti	8	4264.45A	-23.82	1.5498278891542215e-13
7830	1.43241e-11	C	5	1386.79A	-23.82	1.5498278891542215e-13
7831	1.31533e-12	N	1	1.51023m	-23.822	1.542707076826598e-13
7832	1.9711300000000002e-13	Ni	2	10.0777m	-23.822	1.542707076826598e-13
7833	1.22316e-12	B	1	1.62403m	-23.823	1.539158949009397e-13
7834	7.834189999999999e-12	P	1	2535.61A	-23.824	1.5356189816597253e-13
7835	3.06945e-12	Ca	1	6471.66A	-23.825	1.5320871560090405e-13
7836	3.79583e-11	Fe	6	523.323A	-23.825	1.5320871560090405e-13
7837	3.0562400000000003e-12	Ca	1	6499.65A	-23.825	1.5320871560090405e-13
7838	3.9496100000000004e-14	Fe	2	50.2947m	-23.826	1.5285634533319295e-13
7839	1.32718e-12	Co	2	1.49674m	-23.826999999999998	1.5250478549460968e-13
7840	7.03802e-12	Ca	2	2822.45A	-23.829	1.518040896533662e-13
7841	6.99373e-12	Ca	2	2840.33A	-23.83	1.5145494993568886e-13
7842	2.35913e-11	Be	2	842.025A	-23.831	1.5110661321707796e-13
7843	2.59033e-10	F	8	76.6871A	-23.831999999999997	1.507590776506894e-13
7844	2.75945e-11	Cl	8	719.870A	-23.834	1.5006640260841486e-13
7845	2.82842e-10	F	8	70.2316A	-23.834	1.5006640260841486e-13
7846	4.3945699999999995e-12	Fe	2	4520.22A	-23.835	1.497212594600361e-13
7847	4.2185599999999994e-10	Ne	9	47.0882A	-23.835	1.497212594600361e-13
7848	1.66182e-11	S	1	1195.34A	-23.835	1.497212594600361e-13
7849	1.71723e-09	Ne	9	11.5677A	-23.836	1.4937691011887188e-13
7850	4.3213300000000005e-12	Ni	3	4596.84A	-23.837	1.4903335275921387e-13
7851	1.40869e-12	N	1	1.41014m	-23.838	1.4869058555955634e-13
7852	5.45648e-12	Ti	3	3640.52A	-23.843000000000004	1.469885385012509e-13
7853	1.85945e-12	Fe	2	1.06830m	-23.844	1.4665047424388264e-13
7854	4.57967e-12	O	8	4337.53A	-23.848000000000003	1.4530597461451252e-13
7855	7.8949e-12	Si	1	2516.11A	-23.85	1.4463835430482957e-13
7856	4.44395e-16	B	5	4470.00m	-23.855	1.4298269275412637e-13
7857	3.13859e-11	F	8	632.911A	-23.855	1.4298269275412637e-13
7858	1.02069e-10	P	9	194.617A	-23.858	1.4199840682056243e-13
7859	5.32789e-12	Fe	2	3728.39A	-23.861	1.410208966637051e-13
7860	3.29837e-10	S	9	60.2250A	-23.861	1.410208966637051e-13
7861	3.7769e-11	Fe	6	525.946A	-23.866999999999997	1.3908601742473222e-13
7862	8.805719999999999e-13	Fe	2	2.25586m	-23.869	1.3844697522242654e-13
7863	4.2764599999999993e-10	Ne	9	46.4507A	-23.87	1.3812855601545405e-13
7864	4.70966e-11	F	2	421.781A	-23.873	1.3717768572415726e-13
7865	2.07019e-12	Ti	3	9595.49A	-23.877	1.3592003314195627e-13
7866	3.19788e-13	Co	2	6.21176m	-23.878	1.3560742574049295e-13
7867	7.9106e-11	S	6	251.112A	-23.88	1.3498436621518195e-13
7868	1.671e-11	Cl	1	1188.77A	-23.883000000000003	1.3405514037422456e-13
7869	9.01088e-11	Ar	4	220.450A	-23.884	1.337468221071059e-13
7870	1.42242e-11	Cl	1	1396.53A	-23.885	1.3343921295232286e-13
7871	1.15191e-12	Ni	2	1.72448m	-23.886999999999997	1.3282611545986766e-13
7872	3.30464e-14	Fe	2	60.1108m	-23.888	1.3252062387161031e-13
7873	6.65074e-11	Ar	3	298.680A	-23.889	1.3221583489451093e-13
7874	9.16383e-11	Ar	4	216.770A	-23.89	1.3191174691260535e-13
7875	6.44449e-11	Ne	2	308.240A	-23.89	1.3191174691260535e-13
7876	6.94523e-11	Na	6	286.016A	-23.891	1.3160835831365156e-13
7877	2.33729e-11	S	8	849.891A	-23.891	1.3160835831365156e-13
7878	6.67847e-11	Fe	9	297.440A	-23.892	1.3130566748911126e-13
7879	1.83612e-11	B	2	1081.87A	-23.893	1.3100367283414888e-13
7880	8.925510000000001e-12	F	2	2225.58A	-23.894000000000002	1.307023727476189e-13
7881	3.87991e-11	Ne	9	511.982A	-23.894000000000002	1.307023727476189e-13
7882	1.70657e-11	N	1	1164.00A	-23.896	1.3010184989367874e-13
7883	2.5890900000000002e-12	Fe	2	7672.37A	-23.898000000000003	1.2950408619162228e-13
7884	7.82877e-12	Fe	2	2537.37A	-23.898000000000003	1.2950408619162228e-13
7885	6.79586e-11	Na	4	292.302A	-23.901999999999997	1.283167855928074e-13
7886	8.52454e-11	Ne	9	233.027A	-23.901999999999997	1.283167855928074e-13
7887	3.54271e-12	Fe	2	5607.14A	-23.903000000000002	1.2802166517544745e-13
7888	1.9553400000000003e-10	F	8	101.591A	-23.905	1.2743345905400404e-13
7889	1.31843e-10	Ne	9	150.667A	-23.905	1.2743345905400404e-13
7890	9.44948e-12	Zn	2	2102.17A	-23.906999999999996	1.2684795549420097e-13
7891	3.59368e-12	Fe	2	5527.61A	-23.909000000000002	1.262651420788913e-13
7892	3.3162199999999998e-12	Mn	5	5990.10A	-23.910999999999998	1.2568500644799e-13
7893	6.42603e-11	Al	7	309.125A	-23.912	1.2539593895469728e-13
7894	1.46192e-10	Ne	9	135.879A	-23.912	1.2539593895469728e-13
7895	1.59426e-11	Al	1	1246.00A	-23.913	1.251075362981901e-13
7896	4.69884e-11	K	8	422.753A	-23.913	1.251075362981901e-13
7897	4.37929e-11	Be	3	453.600A	-23.913	1.251075362981901e-13
7898	1.2277200000000001e-12	Cr	4	1.61800m	-23.916	1.2424630207613707e-13
7899	9.05049e-11	Fe	9	219.485A	-23.916	1.2424630207613707e-13
7900	6.75049e-11	F	8	294.267A	-23.916	1.2424630207613707e-13
7901	5.07367e-11	Fe	11	391.520A	-23.92	1.231072051318328e-13
7902	1.0909200000000002e-12	Co	3	1.82090m	-23.92	1.231072051318328e-13
7903	3.48328e-13	Co	2	5.70281m	-23.921	1.2282406641704641e-13
7904	2.24111e-12	He	1	8863.66A	-23.921999999999997	1.225415789032334e-13
7905	1.0129299999999999e-10	S	10	196.108A	-23.921999999999997	1.225415789032334e-13
7906	9.16824e-12	Al	1	2166.66A	-23.924	1.2197855149108744e-13
7907	8.79517e-11	Fe	10	225.856A	-23.924	1.2197855149108744e-13
7908	3.41762e-13	Cl	6	5.81237m	-23.925	1.216980086076402e-13
7909	6.11807e-11	Ne	9	324.685A	-23.926	1.2141811095492092e-13
7910	4.7714599999999995e-12	Si	2	4163.18A	-23.926	1.2141811095492092e-13
7911	2.6177099999999998e-12	Zn	2	7588.48A	-23.928	1.208602454091164e-13
7912	1.34873e-10	Ca	12	147.282A	-23.930999999999997	1.200282493318869e-13
7913	1.85751e-11	C	3	1069.41A	-23.934	1.192019806753651e-13
7914	1.98988e-11	S	1	998.273A	-23.935	1.1892782372758719e-13
7915	4.11e-12	Fe	2	4833.20A	-23.936999999999998	1.1838140001226806e-13
7916	4.6355e-11	Fe	6	428.529A	-23.939	1.1783748688586908e-13
7917	9.25343e-11	Fe	9	214.671A	-23.939	1.1783748688586908e-13
7918	5.2948e-11	Ne	9	375.169A	-23.94	1.1756646818672053e-13
7919	3.27225e-11	Ca	8	607.058A	-23.94	1.1756646818672053e-13
7920	1.4959e-11	N	1	1327.92A	-23.94	1.1756646818672053e-13
7921	4.04071e-11	Cr	11	491.608A	-23.941	1.1729607281328388e-13
7922	7.214739999999999e-13	Al	10	2.75332m	-23.941	1.1729607281328388e-13
7923	1.51412e-11	Si	6	1311.94A	-23.944000000000003	1.1648861232762162e-13
7924	5.62733e-17	Li	3	3.53000c	-23.945	1.162206959538694e-13
7925	4.46982e-11	Mn	6	444.413A	-23.945999999999998	1.1595339577067768e-13
7926	3.92454e-11	B	2	506.160A	-23.947	1.156867103608466e-13
7927	1.6992e-10	N	6	116.905A	-23.947	1.156867103608466e-13
7928	6.08721e-11	S	10	326.331A	-23.947	1.156867103608466e-13
7929	5.68689e-11	Fe	10	349.303A	-23.949	1.1515517820876307e-13
7930	1.06787e-11	B	5	1860.19A	-23.951	1.1462608822508356e-13
7931	8.83116e-11	Mg	5	224.936A	-23.956999999999997	1.1305335933455403e-13
7932	1.01543e-11	Be	3	1956.26A	-23.956999999999997	1.1305335933455403e-13
7933	9.86977e-13	Cr	4	2.01266m	-23.956999999999997	1.1305335933455403e-13
7934	3.725230000000001e-12	P	1	5332.42A	-23.956999999999997	1.1305335933455403e-13
7935	6.19158e-13	Fe	2	3.20830m	-23.956999999999997	1.1305335933455403e-13
7936	1.59202e-10	Ne	9	124.775A	-23.958000000000002	1.1279334382343738e-13
7937	3.66904e-12	Fe	2	5414.07A	-23.959	1.1253392633140327e-13
7938	2.03438e-11	S	8	976.439A	-23.959	1.1253392633140327e-13
7939	4.10336e-12	Cr	4	4841.03A	-23.959	1.1253392633140327e-13
7940	5.4527199999999994e-12	Fe	9	3643.04A	-23.96	1.1227510548304324e-13
7941	3.16366e-11	Be	4	627.894A	-23.961	1.1201687990611673e-13
7942	9.9339e-12	Ne	9	1999.66A	-23.962	1.1175924823153564e-13
7943	5.33791e-12	Be	3	3721.40A	-23.962	1.1175924823153564e-13
7944	1.6557900000000002e-12	Fe	2	1.19970m	-23.963	1.1150220909336337e-13
7945	3.93793e-11	Be	3	504.439A	-23.965999999999998	1.1073463328500661e-13
7946	4.66339e-11	Mn	6	425.966A	-23.965999999999998	1.1073463328500661e-13
7947	3.5097300000000002e-12	Fe	2	5659.83A	-23.975	1.0846346434056778e-13
7948	1.3478e-11	Al	2	1473.84A	-23.976	1.082140052950003e-13
7949	5.73205e-11	Ne	3	346.551A	-23.976	1.082140052950003e-13
7950	1.83855e-14	Cl	3	108.044m	-23.976	1.082140052950003e-13
7951	7.43018e-11	Ne	9	267.348A	-23.976999999999997	1.079651199893165e-13
7952	1.59781e-12	K	1	1.24323m	-23.976999999999997	1.079651199893165e-13
7953	6.69039e-12	Li	2	2969.10A	-23.98	1.0722189333108106e-13
7954	9.92775e-12	C	3	2000.90A	-23.98	1.0722189333108106e-13
7955	3.51281e-12	Fe	2	5654.86A	-23.980999999999998	1.0697528981959516e-13
7956	2.0132400000000002e-10	F	8	98.6690A	-23.980999999999998	1.0697528981959516e-13
7957	3.16819e-12	Fe	2	6269.97A	-23.980999999999998	1.0697528981959516e-13
7958	5.14435e-11	Ti	11	386.141A	-23.984	1.0623887710431959e-13
7959	1.0267499999999998e-10	S	10	193.469A	-23.985	1.0599453446741662e-13
7960	5.81798e-12	Ni	7	3414.32A	-23.987	1.0550753381851992e-13
7961	8.55077e-11	Ne	9	232.312A	-23.988000000000003	1.0526487322449636e-13
7962	7.87385e-11	Cr	12	252.284A	-23.99	1.0478122506448651e-13
7963	1.89257e-11	B	5	1049.60A	-23.991	1.0454023493424322e-13
7964	7.734810000000001e-14	Co	2	25.6819m	-23.997	1.0310588913871125e-13
7965	1.16362e-11	S	1	1707.13A	-24.000999999999998	1.0216060866520786e-13
7966	8.74273e-13	Fe	2	2.27211m	-24.000999999999998	1.0216060866520786e-13
7967	1.4656299999999998e-10	Ne	9	135.535A	-24.004	1.0145733998186778e-13
7968	2.3039799999999998e-10	O	7	86.2180A	-24.006	1.0099118584802712e-13
7969	3.32793e-11	Ne	1	596.901A	-24.006999999999998	1.0075891256609255e-13
7970	7.73256e-13	Fe	4	2.56894m	-24.006999999999998	1.0075891256609255e-13
7971	8.61944e-12	S	10	2304.61A	-24.009	1.0029596741473679e-13
7972	2.41507e-12	Sc	2	8225.20A	-24.013	9.9376448458445e-14
7973	1.21547e-12	Co	2	1.63430m	-24.013	9.9376448458445e-14
7974	1.97135e-11	Cl	1	1007.66A	-24.013	9.9376448458445e-14
7975	1.07572e-10	Cl	7	184.662A	-24.015	9.891985515269121e-14
7976	7.423130000000001e-12	B	2	2676.02A	-24.015	9.891985515269121e-14
7977	1.67877e-11	N	1	1183.28A	-24.016	9.869234579915827e-14
7978	1.3190799999999999e-12	N	5	1.50593m	-24.016	9.869234579915827e-14
7979	4.08084e-12	Fe	2	4867.74A	-24.017	9.846535970261744e-14
7980	1.0763e-10	Cl	7	184.562A	-24.017	9.846535970261744e-14
7981	4.63529e-11	Mn	6	428.548A	-24.017	9.846535970261744e-14
7982	5.95097e-13	Fe	2	3.33802m	-24.018	9.823889565961181e-14
7983	2.07657e-11	Si	1	956.599A	-24.018	9.823889565961181e-14
7984	8.50973e-13	Ni	2	2.33432m	-24.018	9.823889565961181e-14
7985	7.339109999999999e-13	K	1	2.70666m	-24.018	9.823889565961181e-14
7986	7.83107e-11	Mg	7	253.662A	-24.021	9.756262385871007e-14
7987	7.41915e-11	Ne	9	267.746A	-24.022	9.733823605053134e-14
7988	7.36076e-12	P	4	2698.70A	-24.023000000000003	9.711436431998879e-14
7989	1.0796700000000002e-10	Cl	7	183.987A	-24.023000000000003	9.711436431998879e-14
7990	9.29506e-11	F	3	213.710A	-24.024	9.689100748014004e-14
7991	1.04554e-10	S	10	189.992A	-24.024	9.689100748014004e-14
7992	4.70013e-11	Sc	10	422.636A	-24.028000000000002	9.600270538416656e-14
7993	6.44592e-11	Si	8	308.171A	-24.028000000000002	9.600270538416656e-14
7994	1.30107e-11	Ne	9	1526.78A	-24.028000000000002	9.600270538416656e-14
7995	1.75475e-12	Cr	5	1.13204m	-24.029	9.578190528892127e-14
7996	1.2948799999999998e-12	Fe	4	1.53408m	-24.029	9.578190528892127e-14
7997	9.52922e-12	Be	3	2084.58A	-24.029	9.578190528892127e-14
7998	5.22609e-12	Fe	9	3801.01A	-24.031	9.534182740884334e-14
7999	4.934919999999999e-12	Ni	2	4025.29A	-24.031999999999996	9.512254729076238e-14
8000	1.0829100000000001e-13	Si	8	18.3437m	-24.033	9.490377150295642e-14
8001	9.88447e-13	Fe	4	2.00966m	-24.033	9.490377150295642e-14
8002	1.04616e-10	Mg	10	189.880A	-24.033	9.490377150295642e-14
8003	5.31235e-11	O	7	373.930A	-24.035999999999998	9.425045853526006e-14
8004	2.0633e-11	Cl	6	962.751A	-24.037	9.403368849593361e-14
8005	1.32855e-12	N	1	1.49520m	-24.037	9.403368849593361e-14
8006	8.4735e-12	Ca	2	2344.30A	-24.039	9.360164294239774e-14
8007	4.27473e-11	S	6	464.695A	-24.041999999999998	9.295729376466198e-14
8008	5.99439e-11	S	10	331.384A	-24.041999999999998	9.295729376466198e-14
8009	5.32062e-11	Ne	9	373.348A	-24.043000000000003	9.274349792177406e-14
8010	1.09715e-11	S	2	1810.54A	-24.043000000000003	9.274349792177406e-14
8011	1.01178e-10	F	8	196.332A	-24.045	9.231738025546423e-14
8012	5.068069999999999e-13	Si	2	3.91953m	-24.045	9.231738025546423e-14
8013	1.2819e-12	N	1	1.54962m	-24.046	9.210505617280806e-14
8014	1.54018e-10	Ne	9	128.975A	-24.046	9.210505617280806e-14
8015	5.23366e-11	Mg	9	379.552A	-24.051	9.105073831318082e-14
8016	5.69106e-11	Fe	11	349.047A	-24.051	9.105073831318082e-14
8017	6.00889e-13	Fe	2	3.30584m	-24.051	9.105073831318082e-14
8018	6.60813e-12	Ti	8	3006.06A	-24.051	9.105073831318082e-14
8019	5.26936e-11	B	3	376.980A	-24.053	9.063239817079591e-14
8020	6.80517e-11	Na	4	291.902A	-24.054000000000002	9.042394943939388e-14
8021	3.36614e-12	Fe	2	5901.26A	-24.057	8.980147534986588e-14
8022	1.39398e-11	Be	3	1425.01A	-24.058000000000003	8.959493768791964e-14
8023	9.28122e-15	S	2	214.029m	-24.06	8.918328634182866e-14
8024	2.11437e-12	N	6	9394.98A	-24.06	8.918328634182866e-14
8025	1.42349e-11	F	8	1395.48A	-24.061	8.897817047514725e-14
8026	2.66546e-12	Fe	2	7452.54A	-24.061999999999998	8.877352636186893e-14
8027	6.01322e-12	Fe	2	3303.46A	-24.061999999999998	8.877352636186893e-14
8028	2.58737e-11	Be	3	767.748A	-24.061999999999998	8.877352636186893e-14
8029	3.80648e-11	Ca	9	521.859A	-24.063000000000002	8.856935291698876e-14
8030	1.65658e-12	Fe	2	1.19912m	-24.066	8.795964578011969e-14
8031	9.27037e-11	Ne	9	214.279A	-24.066	8.795964578011969e-14
8032	3.0589e-11	Cr	5	649.400A	-24.066	8.795964578011969e-14
8033	1.3917899999999999e-12	N	1	1.42726m	-24.066999999999997	8.775734420863507e-14
8034	8.1884e-13	Si	4	2.42593m	-24.069000000000003	8.73541358376568e-14
8035	1.17522e-11	B	1	1690.27A	-24.07	8.715322690039464e-14
8036	1.77929e-13	Co	2	11.1643m	-24.072	8.675279419631987e-14
8037	5.64123e-10	Ca	11	35.2130A	-24.073	8.655326830645292e-14
8038	1.67647e-10	Ne	9	118.490A	-24.074	8.635420131339842e-14
8039	2.88972e-11	Cr	5	687.418A	-24.074	8.635420131339842e-14
8040	5.2964e-11	Ne	9	375.056A	-24.076	8.595743979842135e-14
8041	7.15749e-12	Fe	2	2775.34A	-24.078000000000003	8.556250123701589e-14
8042	7.86141e-12	Fe	2	2526.83A	-24.079	8.53657129449885e-14
8043	7.2385399999999996e-12	Fe	2	2744.26A	-24.084	8.438853970936447e-14
8044	8.282270000000001e-13	Fe	2	2.39843m	-24.085	8.419445145392478e-14
8045	2.73216e-11	Ar	9	727.061A	-24.086	8.400080958908608e-14
8046	1.51282e-11	N	1	1313.08A	-24.088	8.36148609268899e-14
8047	2.15782e-11	Ne	9	920.581A	-24.09	8.323068553772094e-14
8048	9.233739999999999e-12	Al	1	2151.29A	-24.090999999999998	8.303926027297948e-14
8049	1.0911499999999999e-10	V	6	182.050A	-24.090999999999998	8.303926027297948e-14
8050	2.72802e-12	Fe	2	7281.63A	-24.090999999999998	8.303926027297948e-14
8051	8.68126e-11	Ar	4	228.820A	-24.090999999999998	8.303926027297948e-14
8052	5.34632e-11	Fe	6	371.554A	-24.092	8.284827527412902e-14
8053	6.36038e-12	Fe	9	3123.16A	-24.094	8.246762202609813e-14
8054	2.14552e-11	Ne	9	925.859A	-24.094	8.246762202609813e-14
8055	1.7036400000000002e-12	B	1	1.16600m	-24.095	8.227795175873274e-14
8056	7.42514e-12	P	1	2675.30A	-24.096999999999998	8.189991890923038e-14
8057	1.2497700000000002e-10	Ne	9	158.945A	-24.098000000000003	8.171155432280019e-14
8058	1.7453400000000001e-12	Na	1	1.13814m	-24.098000000000003	8.171155432280019e-14
8059	9.00618e-13	Na	1	2.20565m	-24.099	8.152362296289822e-14
8060	1.67749e-11	S	1	1184.18A	-24.101	8.114905593939244e-14
8061	6.04546e-11	Fe	8	328.585A	-24.101999999999997	8.096241828987221e-14
8062	4.4837699999999996e-12	Cr	7	4430.31A	-24.105	8.040507692263995e-14
8063	1.03611e-11	Fe	9	1917.21A	-24.105	8.040507692263995e-14
8064	3.4524e-12	Fe	2	5753.81A	-24.105999999999998	8.022015037737563e-14
8065	2.48031e-11	Be	4	800.886A	-24.105999999999998	8.022015037737563e-14
8066	7.3725e-12	Cr	10	2694.40A	-24.108	7.985157226639338e-14
8067	1.0689e-12	Cr	4	1.85840m	-24.11	7.948468761800512e-14
8068	3.6751e-10	Ne	9	54.0514A	-24.111	7.93018779093992e-14
8069	8.26359e-11	Ne	9	240.385A	-24.112	7.911948865145634e-14
8070	8.27462e-11	Ne	9	240.065A	-24.113000000000003	7.89375188771649e-14
8071	1.6702900000000003e-10	Ne	9	118.928A	-24.113000000000003	7.89375188771649e-14
8072	2.37925e-11	Ar	5	834.903A	-24.116	7.839411681944349e-14
8073	7.20249e-11	Na	2	275.800A	-24.116999999999997	7.821381535407189e-14
8074	5.45986e-12	Ti	3	3638.27A	-24.116999999999997	7.821381535407189e-14
8075	2.42756e-12	Si	2	8182.89A	-24.118000000000002	7.803392857056207e-14
8076	8.89152e-12	B	3	2234.09A	-24.119	7.785445551517477e-14
8077	4.56544e-12	Fe	2	4351.05A	-24.119	7.785445551517477e-14
8078	2.04043e-11	S	8	973.541A	-24.12	7.767539523635978e-14
8079	9.17631e-11	Ne	9	216.475A	-24.121	7.749674678475863e-14
8080	4.5007400000000005e-12	Fe	2	4413.60A	-24.121	7.749674678475863e-14
8081	4.70634e-11	P	9	422.079A	-24.122	7.731850921319371e-14
8082	1.15643e-12	N	6	1.71774m	-24.123	7.714068157666782e-14
8083	5.29592e-11	F	2	375.090A	-24.123	7.714068157666782e-14
8084	5.04506e-11	Mn	11	393.741A	-24.124000000000002	7.696326293235655e-14
8085	3.45369e-11	S	11	575.167A	-24.125	7.678625233960449e-14
8086	2.72447e-11	Ne	9	729.114A	-24.125	7.678625233960449e-14
8087	1.17234e-09	F	8	16.9443A	-24.125999999999998	7.660964885991849e-14
8088	4.36803e-12	Co	3	4547.69A	-24.127	7.643345155696386e-14
8089	1.7343599999999996e-10	Ne	9	114.535A	-24.127	7.643345155696386e-14
8090	1.75992e-12	O	1	1.12871m	-24.129	7.608227174667691e-14
8091	2.35911e-11	Be	2	842.031A	-24.129	7.608227174667691e-14
8092	5.740399999999999e-13	Cr	7	3.46047m	-24.129	7.608227174667691e-14
8093	1.59788e-11	N	1	1243.18A	-24.131	7.57327054610534e-14
8094	2.05167e-12	Fe	2	9682.08A	-24.131	7.57327054610534e-14
8095	1.59574e-10	Ne	9	124.484A	-24.131999999999998	7.555852507194802e-14
8096	5.35878e-11	F	2	370.690A	-24.133000000000003	7.538474528661971e-14
8097	4.44636e-12	Ti	8	4467.58A	-24.133000000000003	7.538474528661971e-14
8098	5.6833e-12	Fe	2	3495.23A	-24.135	7.503838384396643e-14
8099	8.70614e-11	S	10	228.166A	-24.136	7.486580035026696e-14
8100	2.02409e-12	N	1	9814.02A	-24.138	7.452182324301316e-14
8101	2.07438e-14	He	1	95.7610m	-24.139	7.435042780572767e-14
8102	5.64071e-12	Fe	2	3521.63A	-24.144000000000002	7.349934549641896e-14
8103	2.44442e-12	Li	1	8126.45A	-24.145	7.33303016926935e-14
8104	1.6873099999999998e-12	K	1	1.17729m	-24.145	7.33303016926935e-14
8105	2.4934e-11	O	2	796.683A	-24.146	7.316164667892719e-14
8106	2.64803e-11	Cl	8	750.159A	-24.146	7.316164667892719e-14
8107	9.60773e-12	Fe	7	2067.55A	-24.147	7.299337956092914e-14
8108	8.84254e-11	Ne	9	224.646A	-24.148000000000003	7.282549944656207e-14
8109	2.43022e-11	O	7	817.394A	-24.149	7.265800544574467e-14
8110	1.32087e-12	Mn	5	1.50389m	-24.149	7.265800544574467e-14
8111	2.99715e-10	F	8	66.2778A	-24.149	7.265800544574467e-14
8112	5.24727e-11	Ca	9	378.567A	-24.154	7.182629613499178e-14
8113	2.80162e-11	Cl	11	709.035A	-24.155	7.166110023801872e-14
8114	4.14235e-12	Ne	9	4795.46A	-24.158	7.116778869387755e-14
8115	1.95338e-10	Be	3	101.693A	-24.158	7.116778869387755e-14
8116	4.70301e-11	K	8	422.378A	-24.162	7.051531848527258e-14
8117	2.89465e-11	Ar	9	686.248A	-24.164	7.01913300265082e-14
8118	7.41992e-12	B	2	2677.18A	-24.164	7.01913300265082e-14
8119	4.556980000000001e-12	Fe	9	4359.13A	-24.164	7.01913300265082e-14
8120	3.5666e-11	K	8	556.957A	-24.166	6.986883015949535e-14
8121	1.64232e-12	Be	2	1.20954m	-24.17	6.922826887431501e-14
8122	2.58464e-12	Fe	2	7685.58A	-24.171	6.906904827422934e-14
8123	8.85357e-11	Ne	9	224.367A	-24.178	6.796471056619332e-14
8124	1.7547400000000002e-10	Ne	9	113.205A	-24.18	6.765244108631755e-14
8125	2.76469e-11	O	2	718.505A	-24.180999999999997	6.749684478957092e-14
8126	1.49898e-12	Ti	10	1.32519m	-24.182	6.734160635437569e-14
8127	2.26973e-11	Ar	1	875.189A	-24.183000000000003	6.718672495767315e-14
8128	1.8105799999999998e-10	Ne	9	109.713A	-24.186	6.672421479630902e-14
8129	4.69834e-11	Sc	9	422.797A	-24.188000000000002	6.641764487677254e-14
8130	1.74358e-11	Cl	6	1139.29A	-24.188000000000002	6.641764487677254e-14
8131	9.3552e-11	Fe	12	212.336A	-24.188000000000002	6.641764487677254e-14
8132	3.24069e-12	Fe	2	6129.70A	-24.191	6.596042902544573e-14
8133	6.67503e-12	Fe	2	2975.94A	-24.191999999999997	6.580872424845057e-14
8134	1.17132e-10	Ni	13	169.590A	-24.191999999999997	6.580872424845057e-14
8135	6.70807e-12	Fe	2	2961.28A	-24.195999999999998	6.520538623800391e-14
8136	7.33372e-11	O	5	270.865A	-24.195999999999998	6.520538623800391e-14
8137	1.81263e-10	Ne	9	109.589A	-24.195999999999998	6.520538623800391e-14
8138	2.80702e-12	Cl	10	7076.71A	-24.197	6.505541801123055e-14
8139	4.525e-11	Fe	8	438.994A	-24.197	6.505541801123055e-14
8140	7.89272e-12	Mn	10	2516.81A	-24.2	6.460757966368532e-14
8141	5.91523e-12	Si	3	3358.19A	-24.203000000000003	6.41628242136393e-14
8142	5.85222e-11	Fe	10	339.435A	-24.204	6.401525381298354e-14
8143	8.02779e-12	Fe	2	2474.46A	-24.204	6.401525381298354e-14
8144	5.27377e-11	Mg	5	376.665A	-24.205	6.386802281483096e-14
8145	6.75775e-12	Fe	2	2939.51A	-24.206	6.372113043857698e-14
8146	1.5136e-10	Fe	8	131.240A	-24.208000000000002	6.342835843832244e-14
8147	5.19906e-12	Cr	7	3820.78A	-24.209	6.328247726207442e-14
8148	5.13678e-11	Fe	8	386.710A	-24.21	6.313693160322075e-14
8149	7.39007e-12	P	1	2687.99A	-24.211	6.299172069009388e-14
8150	3.1376e-10	Mg	10	63.3109A	-24.211	6.299172069009388e-14
8151	1.37752e-10	F	6	144.204A	-24.212	6.284684375279893e-14
8152	5.98882e-11	Cr	12	331.693A	-24.212	6.284684375279893e-14
8153	6.81302e-11	S	11	291.566A	-24.213	6.270230002321335e-14
8154	2.08485e-11	Si	1	952.798A	-24.214000000000002	6.255808873498067e-14
8155	6.24152e-11	Ne	9	318.263A	-24.214000000000002	6.255808873498067e-14
8156	2.45984e-11	Cl	8	807.552A	-24.215	6.241420912350751e-14
8157	1.67405e-12	Fe	2	1.18661m	-24.215999999999998	6.227066042595797e-14
8158	1.30943e-11	Fe	7	1517.04A	-24.219	6.184199221478867e-14
8159	5.20863e-11	Fe	8	381.376A	-24.22	6.169975957960883e-14
8160	2.56893e-12	Zn	2	7732.57A	-24.22	6.169975957960883e-14
8161	2.2413400000000002e-12	Al	2	8862.77A	-24.22	6.169975957960883e-14
8162	3.18427e-12	Sc	3	6238.32A	-24.223000000000003	6.127502142222226e-14
8163	3.60341e-11	Ti	11	551.269A	-24.223000000000003	6.127502142222226e-14
8164	3.75999e-12	Fe	2	5283.11A	-24.224	6.11340927836798e-14
8165	8.184279999999999e-13	Si	4	2.42715m	-24.226	6.085320714174592e-14
8166	1.06756e-10	Cl	10	186.073A	-24.226999999999997	6.071324864912728e-14
8167	4.01801e-12	B	5	4943.86A	-24.229	6.043429661035125e-14
8168	9.28315e-11	P	9	213.984A	-24.23	6.029530158521838e-14
8169	2.26573e-12	N	1	8767.35A	-24.230999999999998	6.015662623977279e-14
8170	2.8248599999999997e-12	B	2	7032.03A	-24.230999999999998	6.015662623977279e-14
8171	3.90059e-11	N	6	509.269A	-24.230999999999998	6.015662623977279e-14
8172	5.04456e-12	Fe	2	3937.79A	-24.232	6.001826983877064e-14
8173	1.69607e-11	N	1	1171.20A	-24.233	5.988023164866053e-14
8174	7.39509e-12	P	1	2686.17A	-24.233	5.988023164866053e-14
8175	1.67121e-11	S	1	1188.63A	-24.234	5.974251093757772e-14
8176	1.83399e-13	Mn	6	10.8313m	-24.234	5.974251093757772e-14
8177	3.76437e-12	K	12	5276.97A	-24.235	5.96051069753412e-14
8178	5.0015e-10	Ar	11	39.7170A	-24.237	5.933124638507206e-14
8179	2.90662e-11	Be	4	683.422A	-24.239	5.905864406991859e-14
8180	1.68018e-10	Ne	9	118.228A	-24.239	5.905864406991859e-14
8181	1.1308e-11	Fe	7	1756.67A	-24.24	5.892281295783156e-14
8182	4.4956e-12	Co	8	4418.65A	-24.241	5.878729424863275e-14
8183	3.37652e-11	Ne	1	588.311A	-24.241	5.878729424863275e-14
8184	8.85458e-11	Ne	9	224.341A	-24.244	5.838260536156083e-14
8185	1.63348e-12	N	1	1.21608m	-24.245	5.824832909535603e-14
8186	5.715169999999999e-12	Fe	2	3475.74A	-24.246	5.81143616559941e-14
8187	2.1658099999999997e-14	Mg	6	91.7183m	-24.248	5.784735041830206e-14
8188	4.7281599999999995e-12	Li	2	4201.31A	-24.252	5.731700272185998e-14
8189	3.26673e-11	Sc	10	608.084A	-24.252	5.731700272185998e-14
8190	6.956640000000001e-13	Fe	9	2.85547m	-24.253	5.7185177273717e-14
8191	3.91814e-12	Fe	2	5069.87A	-24.254	5.705365501569133e-14
8192	3.48061e-13	Mn	5	5.70718m	-24.255	5.692243525046548e-14
8193	2.76446e-11	O	2	718.567A	-24.259	5.6400567227251166e-14
8194	4.38804e-12	Mn	5	4526.96A	-24.26	5.6270849522256535e-14
8195	1.92558e-11	S	1	1031.61A	-24.261	5.6141430159704937e-14
8196	1.09982e-11	Fe	7	1806.16A	-24.261999999999997	5.6012308453427334e-14
8197	4.53475e-11	Fe	12	438.050A	-24.265	5.5626722434201754e-14
8198	2.26634e-11	Ar	1	876.501A	-24.267	5.537114086051429e-14
8199	8.51759e-12	Ca	2	2332.17A	-24.268	5.5243790770462535e-14
8200	2.95187e-11	O	2	672.945A	-24.268	5.5243790770462535e-14
8201	2.78535e-12	Fe	2	7131.76A	-24.272	5.4737312652346796e-14
8202	1.25157e-12	Si	1	1.58716m	-24.273000000000003	5.461142032672086e-14
8203	1.24176e-10	Ni	13	159.970A	-24.273000000000003	5.461142032672086e-14
8204	1.11529e-11	Fe	7	1781.10A	-24.274	5.448581754540998e-14
8205	1.2809e-11	Mg	3	1550.82A	-24.276	5.423547795352811e-14
8206	1.14002e-11	Fe	7	1742.46A	-24.276999999999997	5.4110739815681963e-14
8207	4.187919999999999e-12	Fe	2	4743.27A	-24.276999999999997	5.4110739815681963e-14
8208	1.24406e-11	C	5	1596.75A	-24.278000000000002	5.3986288567590885e-14
8209	9.55771e-11	Ne	9	207.837A	-24.279	5.386212354942849e-14
8210	1.5593899999999999e-12	Ni	4	1.27386m	-24.279	5.386212354942849e-14
8211	2.004e-12	N	1	9912.40A	-24.279	5.386212354942849e-14
8212	3.53095e-11	F	6	562.582A	-24.28	5.37382441028829e-14
8213	7.54259e-11	Ne	9	263.364A	-24.28	5.37382441028829e-14
8214	9.85279e-11	F	8	201.612A	-24.281	5.361464957115851e-14
8215	8.60795e-11	Fe	12	230.769A	-24.281	5.361464957115851e-14
8216	3.04028e-12	Ni	3	6533.76A	-24.281	5.361464957115851e-14
8217	2.09218e-11	Zn	2	949.463A	-24.281999999999996	5.349133929896897e-14
8218	1.26627e-10	Ne	9	156.874A	-24.283	5.3368312632534604e-14
8219	6.03773e-11	Ne	9	329.005A	-24.285	5.312310750933501e-14
8220	3.21152e-12	Fe	2	6185.37A	-24.285	5.312310750933501e-14
8221	1.7380799999999998e-10	Ne	9	114.290A	-24.29	5.2515012326146516e-14
8222	3.81196e-11	Mg	7	521.109A	-24.293000000000003	5.215350152411882e-14
8223	2.04123e-11	S	8	973.162A	-24.294	5.2033551799183256e-14
8224	1.4603799999999999e-12	N	1	1.36023m	-24.294	5.2033551799183256e-14
8225	7.59865e-12	Ti	3	2614.21A	-24.295	5.1913877950959117e-14
8226	2.3911e-12	Sc	2	8307.66A	-24.295	5.1913877950959117e-14
8227	4.06694e-11	Ne	9	488.437A	-24.296999999999997	5.1675355348111245e-14
8228	4.39948e-12	Fe	2	4515.19A	-24.298000000000002	5.155650532886315e-14
8229	9.2512e-11	Ne	9	214.723A	-24.299	5.143792865707485e-14
8230	7.10721e-12	Ni	7	2794.97A	-24.302	5.1083832446872064e-14
8231	5.35611e-11	Ne	9	370.874A	-24.302	5.1083832446872064e-14
8232	7.73367e-11	O	7	256.857A	-24.303	5.096634289254474e-14
8233	1.9657799999999997e-12	N	1	1.01051m	-24.304000000000002	5.084912355669388e-14
8234	6.16717e-11	Na	6	322.100A	-24.304000000000002	5.084912355669388e-14
8235	1.80472e-11	Cl	1	1100.70A	-24.305	5.073217381783466e-14
8236	4.0799400000000005e-12	Fe	2	4868.81A	-24.305999999999997	5.0615493055910776e-14
8237	2.04676e-12	Ti	3	9705.32A	-24.307	5.0499080652292044e-14
8238	1.62607e-11	Al	1	1221.62A	-24.308000000000003	5.038293598977149e-14
8239	2.57126e-11	Cl	8	772.559A	-24.309	5.0267058452562897e-14
8240	4.41595e-11	Cl	6	449.834A	-24.31	5.0151447426294297e-14
8241	1.0978299999999998e-10	P	8	180.944A	-24.311	5.003610229800711e-14
8242	1.44208e-10	Mg	5	137.749A	-24.313000000000002	4.9806207290591176e-14
8243	4.37115e-12	Ti	8	4544.45A	-24.315	4.95773685547877e-14
8244	6.01727e-11	S	10	330.124A	-24.316	4.94633437712662e-14
8245	6.831310000000001e-12	Fe	2	2907.86A	-24.316	4.94633437712662e-14
8246	3.5233e-11	Cl	6	563.803A	-24.316999999999997	4.934958123746945e-14
8247	1.64714e-15	Al	11	1206.00m	-24.319000000000003	4.912284050780569e-14
8248	1.79893e-11	N	6	1104.24A	-24.32	4.90098611097831e-14
8249	6.80218e-12	Al	2	2920.31A	-24.32	4.90098611097831e-14
8250	6.66379e-12	B	5	2980.95A	-24.320999999999998	4.889714155716534e-14
8251	6.9427800000000004e-12	Fe	2	2861.17A	-24.320999999999998	4.889714155716534e-14
8252	3.41948e-11	Si	11	580.920A	-24.322	4.8784681252324145e-14
8253	4.0885e-13	C	5	4.85862m	-24.322	4.8784681252324145e-14
8254	4.3208e-11	Fe	6	459.740A	-24.323	4.867247959900658e-14
8255	2.2393900000000002e-12	Fe	2	8870.46A	-24.323	4.867247959900658e-14
8256	1.37555e-11	Be	3	1444.11A	-24.325	4.8448849868782956e-14
8257	1.68768e-11	S	1	1177.03A	-24.325	4.8448849868782956e-14
8258	3.48842e-11	K	8	569.440A	-24.326	4.833742060621392e-14
8259	8.56203e-12	Cr	7	2320.06A	-24.326	4.833742060621392e-14
8260	5.11049e-10	Ar	11	38.8700A	-24.326999999999998	4.822624762383749e-14
8261	3.45889e-11	Ne	9	574.301A	-24.326999999999998	4.822624762383749e-14
8262	6.9792e-11	F	8	284.624A	-24.328000000000003	4.811533033222439e-14
8263	1.69782e-16	Be	4	1.17000c	-24.33	4.789426047035492e-14
8264	7.64981e-11	Fe	11	259.673A	-24.331999999999997	4.76742063322365e-14
8265	5.43312e-12	Ti	3	3656.18A	-24.335	4.734601940427458e-14
8266	6.36108e-11	P	10	312.281A	-24.336	4.723712658138884e-14
8267	8.44704e-12	Ne	9	2351.65A	-24.336	4.723712658138884e-14
8268	1.46814e-11	Be	4	1353.04A	-24.337	4.7128484205045547e-14
8269	3.45727e-12	Fe	2	5745.70A	-24.338	4.7020091699234e-14
8270	8.74283e-11	Fe	10	227.209A	-24.338	4.7020091699234e-14
8271	6.64533e-13	Fe	2	2.98924m	-24.339000000000002	4.691194848926795e-14
8272	1.42339e-11	Ne	9	1395.57A	-24.340999999999998	4.66964076647336e-14
8273	1.4646899999999999e-12	P	1	1.35623m	-24.342	4.658900890738854e-14
8274	5.49619e-12	Ti	3	3614.23A	-24.343000000000004	4.6481857160330547e-14
8275	4.99969e-11	Mn	12	397.314A	-24.343000000000004	4.6481857160330547e-14
8276	5.69097e-11	Ne	7	349.052A	-24.343000000000004	4.6481857160330547e-14
8277	2.15621e-11	Ne	9	921.266A	-24.343000000000004	4.6481857160330547e-14
8278	3.4057e-13	Co	8	5.83272m	-24.344	4.637495185545284e-14
8279	4.7072200000000004e-17	B	3	4.22000c	-24.345	4.6268292425953384e-14
8280	5.57577e-11	Mg	5	356.264A	-24.346	4.616187830633412e-14
8281	2.68329e-10	F	8	74.0302A	-24.346999999999998	4.605570893239874e-14
8282	7.30184e-13	K	1	2.72047m	-24.35	4.5738663662168156e-14
8283	8.38703e-11	Ne	9	236.847A	-24.35	4.5738663662168156e-14
8284	6.044949999999999e-13	Fe	2	3.28612m	-24.351999999999997	4.55285135917421e-14
8285	3.49123e-11	Ti	11	568.981A	-24.353	4.5423800916226576e-14
8286	5.88961e-11	Mn	12	337.280A	-24.353	4.5423800916226576e-14
8287	9.38761e-11	P	9	211.603A	-24.353	4.5423800916226576e-14
8288	5.50517e-11	P	9	360.833A	-24.354	4.531932907318245e-14
8289	2.74083e-11	Cl	11	724.760A	-24.355999999999998	4.5111105670182487e-14
8290	4.00026e-12	Fe	2	4965.79A	-24.357	4.500735300624689e-14
8291	2.7887e-12	Cr	7	7123.20A	-24.357	4.500735300624689e-14
8292	1.59815e-11	Be	3	1242.97A	-24.359	4.480056300307044e-14
8293	1.5402e-12	N	1	1.28973m	-24.36	4.4697524567449926e-14
8294	1.02039e-12	B	3	1.94674m	-24.361	4.459472311365481e-14
8295	5.62685e-11	F	2	353.030A	-24.361	4.459472311365481e-14
8296	2.59849e-11	Cl	6	764.462A	-24.363000000000003	4.4389828972623106e-14
8297	9.62494e-12	Fe	9	2063.85A	-24.363000000000003	4.4389828972623106e-14
8298	9.01916e-11	Fe	10	220.247A	-24.366	4.408425153937289e-14
8299	1.6945e-13	Ni	4	11.7229m	-24.366	4.408425153937289e-14
8300	2.76972e-12	Fe	2	7172.00A	-24.366999999999997	4.3982860574402065e-14
8301	5.96724e-12	Si	3	3328.92A	-24.369	4.3780777686376454e-14
8302	1.14669e-13	Mn	5	17.3233m	-24.369	4.3780777686376454e-14
8303	3.7592800000000005e-12	Fe	2	5284.11A	-24.369	4.3780777686376454e-14
8304	3.07935e-12	Ni	4	6450.87A	-24.369	4.3780777686376454e-14
8305	3.657469999999999e-12	Ni	2	5431.19A	-24.37	4.368008469189869e-14
8306	9.620030000000001e-12	Mg	3	2064.91A	-24.371	4.357962328488209e-14
8307	1.3947200000000001e-12	N	1	1.42426m	-24.372	4.347939293268956e-14
8308	2.5177e-12	Ni	3	7889.93A	-24.372	4.347939293268956e-14
8309	8.96598e-11	Ne	9	221.554A	-24.375	4.318008289705373e-14
8310	3.45729e-11	Ne	9	574.568A	-24.375999999999998	4.3080771462253884e-14
8311	2.2680900000000003e-12	N	1	8758.21A	-24.378	4.2882833297210336e-14
8312	1.83624e-11	B	2	1081.80A	-24.378	4.2882833297210336e-14
8313	1.2815e-10	Ne	9	155.010A	-24.378	4.2882833297210336e-14
8314	8.9605e-11	Fe	10	221.689A	-24.38	4.2685804575425724e-14
8315	1.50254e-11	Si	6	1322.06A	-24.381	4.2587629949219164e-14
8316	2.09069e-11	Si	1	950.137A	-24.381999999999998	4.2489681118387465e-14
8317	6.98184e-11	Mg	7	284.516A	-24.388	4.190670083807698e-14
8318	5.4478900000000005e-12	Ti	1	3646.27A	-24.392	4.15224978954314e-14
8319	1.89382e-10	F	8	104.891A	-24.393	4.1426998800343625e-14
8320	4.802550000000001e-13	C	5	4.13623m	-24.395	4.1236659030477356e-14
8321	6.71421e-11	F	8	295.857A	-24.396	4.1141817346536015e-14
8322	1.43582e-12	N	1	1.38350m	-24.401	4.0670870857728796e-14
8323	9.30215e-12	P	1	2135.47A	-24.403000000000002	4.048400518018736e-14
8324	8.99508e-13	Na	1	2.20837m	-24.403000000000002	4.048400518018736e-14
8325	2.55422e-12	Fe	2	7777.11A	-24.406999999999996	4.011284558973445e-14
8326	2.7643e-11	O	2	718.608A	-24.409000000000002	3.992854380540643e-14
8327	1.4016e-12	N	1	1.41727m	-24.41	3.983671070299583e-14
8328	1.21866e-11	Fe	7	1630.02A	-24.413	3.9562476715447124e-14
8329	6.95883e-11	Al	8	285.457A	-24.414	3.947148554397976e-14
8330	1.0303899999999999e-10	S	10	192.787A	-24.416	3.929013054139004e-14
8331	2.02182e-12	Si	2	9825.04A	-24.416999999999998	3.91997657487415e-14
8332	1.37947e-11	Cr	11	1440.01A	-24.416999999999998	3.91997657487415e-14
8333	1.47712e-12	N	1	1.34481m	-24.42	3.8929916459416095e-14
8334	4.74755e-11	K	8	418.415A	-24.421999999999997	3.875104974074558e-14
8335	7.85022e-12	Be	4	2530.43A	-24.423000000000002	3.866192479953238e-14
8336	5.20342e-11	Ne	9	381.757A	-24.425	3.848428939069197e-14
8337	1.31343e-11	Be	2	1512.41A	-24.426	3.83957779812592e-14
8338	6.0845e-12	Fe	2	3264.76A	-24.426	3.83957779812592e-14
8339	1.69923e-12	K	1	1.16902m	-24.429000000000002	3.813146330479531e-14
8340	3.92251e-12	Ni	2	5064.22A	-24.430999999999997	3.795626514513462e-14
8341	3.3136300000000003e-12	Fe	2	5994.77A	-24.430999999999997	3.795626514513462e-14
8342	7.50245e-11	Fe	11	264.773A	-24.432	3.786896815776646e-14
8343	4.60264e-14	Fe	2	43.1589m	-24.432	3.786896815776646e-14
8344	5.12806e-11	Ne	6	387.368A	-24.433000000000003	3.7781871947897424e-14
8345	1.06516e-10	F	6	186.492A	-24.434	3.7694976053752996e-14
8346	3.59631e-11	S	11	552.356A	-24.436	3.752178337084191e-14
8347	1.31773e-10	Si	6	150.748A	-24.436	3.752178337084191e-14
8348	6.76615e-11	Ti	10	293.586A	-24.439	3.7263485230956815e-14
8349	2.83084e-11	Cl	8	701.715A	-24.439	3.7263485230956815e-14
8350	1.22424e-11	B	1	1622.59A	-24.44	3.7177781593176285e-14
8351	3.5953e-12	Fe	2	5525.12A	-24.441999999999997	3.700696520295995e-14
8352	3.45705e-12	Cr	7	5746.07A	-24.441999999999997	3.700696520295995e-14
8353	3.61151e-11	Al	11	550.032A	-24.441999999999997	3.700696520295995e-14
8354	4.9261900000000004e-12	Mn	1	4032.42A	-24.444000000000003	3.683693364276528e-14
8355	2.4444900000000002e-12	Li	1	8126.22A	-24.444000000000003	3.683693364276528e-14
8356	6.78482e-11	Fe	9	292.778A	-24.445	3.675221104641428e-14
8357	1.6201e-12	N	1	1.22612m	-24.445999999999998	3.666768330662767e-14
8358	9.3448e-12	Be	3	2125.72A	-24.448	3.649921060514713e-14
8359	1.6365799999999999e-12	Mn	5	1.21378m	-24.449	3.6415264750228e-14
8360	5.19819e-11	Mn	11	382.142A	-24.449	3.6415264750228e-14
8361	1.00938e-11	O	4	1967.99A	-24.451999999999998	3.616458383094884e-14
8362	2.5659599999999997e-12	V	4	7741.52A	-24.455	3.5915628586979495e-14
8363	3.37537e-11	Ar	9	588.512A	-24.458000000000002	3.56683871388547e-14
8364	4.30173e-11	Ne	9	461.778A	-24.458000000000002	3.56683871388547e-14
8365	7.3388e-11	Ne	9	270.677A	-24.459	3.5586352124883065e-14
8366	4.3345300000000005e-12	Fe	2	4582.83A	-24.459	3.5586352124883065e-14
8367	3.27869e-11	K	8	605.866A	-24.459	3.5586352124883065e-14
8368	8.93525e-12	Ca	1	2223.16A	-24.461	3.542284768888772e-14
8369	6.82159e-11	Si	7	291.200A	-24.463	3.526009448753665e-14
8370	9.54334e-11	F	3	208.150A	-24.464000000000002	3.517899852060448e-14
8371	7.61408e-12	Si	2	2608.91A	-24.465	3.509808906922079e-14
8372	5.78144e-11	Al	7	343.590A	-24.465999999999998	3.5017365704411427e-14
8373	8.7748e-12	Ca	1	2263.81A	-24.467	3.4936827998188874e-14
8374	6.423e-12	Al	1	3092.71A	-24.471	3.461652523382947e-14
8375	1.6419400000000002e-12	Be	2	1.20982m	-24.471	3.461652523382947e-14
8376	1.6183e-12	N	1	1.22749m	-24.473000000000003	3.4457476747639495e-14
8377	1.07867e-11	Fe	9	1841.57A	-24.476	3.4220273146172215e-14
8378	6.13733e-11	Ne	3	323.666A	-24.476	3.4220273146172215e-14
8379	2.78276e-10	S	9	71.3840A	-24.476999999999997	3.414156870196141e-14
8380	8.0166e-13	Ni	2	2.47792m	-24.478	3.4063045272948615e-14
8381	4.62478e-11	Fe	12	429.522A	-24.479	3.3984702442811535e-14
8382	7.78004e-12	P	1	2553.26A	-24.48	3.3906539796183455e-14
8383	8.57367e-12	Ca	2	2316.92A	-24.48	3.3906539796183455e-14
8384	8.41319e-11	Ne	9	236.111A	-24.480999999999998	3.382855691865436e-14
8385	1.26607e-12	Co	2	1.56899m	-24.480999999999998	3.382855691865436e-14
8386	2.27913e-12	Fe	2	8715.79A	-24.485	3.351841484462589e-14
8387	5.10287e-10	Ar	11	38.9280A	-24.487	3.336441171737653e-14
8388	2.94226e-11	Cl	8	675.142A	-24.49	3.3134732722650074e-14
8389	7.81352e-12	Fe	2	2542.32A	-24.493000000000002	3.290663482700177e-14
8390	3.21288e-11	Ar	9	618.276A	-24.494	3.2830951667085296e-14
8391	4.05948e-11	Ne	9	489.335A	-24.494	3.2830951667085296e-14
8392	5.24308e-11	F	2	378.870A	-24.495	3.2755442573606075e-14
8393	2.31918e-11	Ar	1	856.531A	-24.496	3.2680107146222935e-14
8394	4.88068e-11	Ne	9	407.002A	-24.496	3.2680107146222935e-14
8395	2.68868e-12	Fe	2	7388.18A	-24.497	3.260494498551441e-14
8396	3.70464e-12	Fe	2	5362.05A	-24.497	3.260494498551441e-14
8397	2.3129400000000002e-10	S	8	85.8840A	-24.498	3.2529955692978475e-14
8398	7.43285e-11	Ne	9	267.252A	-24.498	3.2529955692978475e-14
8399	7.83921e-12	P	1	2533.99A	-24.500999999999998	3.23060210531191e-14
8400	5.69832e-11	N	6	348.602A	-24.500999999999998	3.23060210531191e-14
8401	2.67645e-12	N	1	7421.94A	-24.502	3.2231719266549586e-14
8402	4.30334e-11	Ne	9	461.606A	-24.503	3.215758836934705e-14
8403	2.4102200000000002e-12	O	7	8241.76A	-24.504	3.2083627968476863e-14
8404	8.02521e-11	Fe	11	247.526A	-24.506999999999998	3.1862765827061346e-14
8405	4.99364e-11	Fe	10	397.795A	-24.509	3.171636971605979e-14
8406	6.06625e-12	Be	2	3274.59A	-24.509	3.171636971605979e-14
8407	9.54604e-11	P	9	208.091A	-24.511	3.1570646234089906e-14
8408	1.92461e-12	Fe	2	1.03213m	-24.511999999999997	3.1498035762670924e-14
8409	1.14685e-11	Fe	8	1732.08A	-24.514	3.1353315434094596e-14
8410	3.1437799999999998e-12	Fe	2	6318.66A	-24.516	3.120926003502908e-14
8411	1.7034e-11	N	1	1166.16A	-24.517	3.1137480728803094e-14
8412	3.3991800000000005e-12	Fe	2	5843.89A	-24.517	3.1137480728803094e-14
8413	1.69469e-11	S	1	1172.16A	-24.518	3.1065866510400276e-14
8414	6.13178e-11	Ne	9	323.959A	-24.52	3.0923131819171895e-14
8415	4.21585e-11	Ca	8	471.185A	-24.522	3.078105293427916e-14
8416	1.46779e-12	P	1	1.35336m	-24.522	3.078105293427916e-14
8417	6.04627e-12	Fe	2	3285.41A	-24.523000000000003	3.071025847705537e-14
8418	5.29725e-11	Ne	9	374.996A	-24.523000000000003	3.071025847705537e-14
8419	6.60399e-11	Fe	8	300.795A	-24.523000000000003	3.071025847705537e-14
8420	1.2228e-12	B	1	1.62450m	-24.524	3.0639626842565414e-14
8421	1.15679e-11	Be	3	1717.21A	-24.526999999999997	3.042870513498078e-14
8422	2.45925e-12	Si	2	8077.46A	-24.528000000000002	3.035872105520765e-14
8423	1.82137e-11	Cl	1	1090.63A	-24.53	3.0219235402217635e-14
8424	7.05792e-12	Mg	9	2814.49A	-24.531999999999996	3.008039062758881e-14
8425	2.5948e-12	Fe	2	7655.49A	-24.534000000000002	2.994218378675158e-14
8426	2.04047e-10	F	7	97.3524A	-24.534000000000002	2.994218378675158e-14
8427	4.64728e-11	Mg	7	427.443A	-24.535	2.987331867502884e-14
8428	8.73524e-11	Fe	12	227.406A	-24.535999999999998	2.9804611948667905e-14
8429	9.83908e-11	F	8	201.893A	-24.54	2.9531361623872745e-14
8430	1.97279e-12	N	1	1.00692m	-24.54	2.9531361623872745e-14
8431	1.27099e-12	B	1	1.56291m	-24.54	2.9531361623872745e-14
8432	5.69917e-11	F	2	348.550A	-24.541999999999998	2.939567734216999e-14
8433	7.17245e-11	Cl	10	276.955A	-24.543000000000003	2.932806916038986e-14
8434	2.66715e-12	N	1	7447.81A	-24.543000000000003	2.932806916038986e-14
8435	1.49672e-10	Ne	9	132.720A	-24.543000000000003	2.932806916038986e-14
8436	6.62347e-11	S	3	299.910A	-24.544	2.9260616473113386e-14
8437	3.22277e-11	O	2	616.379A	-24.546999999999997	2.905918780613907e-14
8438	2.55656e-11	Be	2	777.001A	-24.546999999999997	2.905918780613907e-14
8439	1.88345e-11	Ar	12	1054.69A	-24.546999999999997	2.905918780613907e-14
8440	5.44174e-11	P	9	365.039A	-24.546999999999997	2.905918780613907e-14
8441	3.86807e-11	C	3	513.550A	-24.549	2.8925672966066106e-14
8442	8.937539999999999e-12	P	1	2222.59A	-24.549	2.8925672966066106e-14
8443	7.731369999999999e-14	Cr	4	25.6933m	-24.55	2.885914576435437e-14
8444	2.03134e-11	Ca	8	977.899A	-24.552	2.872655003397579e-14
8445	1.6556e-12	N	1	1.19983m	-24.552	2.872655003397579e-14
8446	5.2964e-11	Ne	9	375.056A	-24.553	2.8660480802299337e-14
8447	3.25176e-10	B	4	61.0883A	-24.554000000000002	2.859456352563903e-14
8448	7.64137e-12	Ca	2	2599.59A	-24.554000000000002	2.859456352563903e-14
8449	5.2545800000000004e-12	Cr	7	3780.41A	-24.554000000000002	2.859456352563903e-14
8450	5.79115e-12	Ne	9	3430.14A	-24.555999999999997	2.846318344022378e-14
8451	2.13667e-10	Si	6	92.9693A	-24.558000000000003	2.8332406991468627e-14
8452	4.56344e-11	Mn	6	435.296A	-24.56	2.8202231405916452e-14
8453	7.93334e-11	P	9	250.392A	-24.563000000000002	2.8008088610496267e-14
8454	2.34405e-11	Cl	8	847.443A	-24.563000000000002	2.8008088610496267e-14
8455	5.51469e-11	B	3	360.210A	-24.564	2.7943671794240003e-14
8456	2.15782e-11	Ne	9	920.581A	-24.566999999999997	2.775130891066736e-14
8457	3.48311e-11	Ne	9	570.308A	-24.57	2.7560270243870385e-14
8458	1.5064200000000002e-12	Mn	5	1.31866m	-24.570999999999998	2.7496883381276442e-14
8459	4.5601e-12	Fe	2	4356.14A	-24.572	2.7433642304420736e-14
8460	1.94993e-11	Ar	12	1018.73A	-24.572	2.7433642304420736e-14
8461	3.14932e-12	Fe	2	6307.53A	-24.575	2.7244790439159675e-14
8462	9.05246e-11	Fe	12	219.437A	-24.576999999999998	2.7119611997746697e-14
8463	1.39935e-12	Fe	2	1.41955m	-24.578000000000003	2.7057238620994465e-14
8464	7.0108899999999994e-12	Fe	2	2833.37A	-24.578000000000003	2.7057238620994465e-14
8465	2.53328e-12	Fe	2	7841.39A	-24.579	2.699500869902838e-14
8466	8.29359e-12	Mg	3	2395.16A	-24.579	2.699500869902838e-14
8467	8.957139999999999e-13	Fe	9	2.21772m	-24.58	2.6932921901911138e-14
8468	4.73742e-12	Mn	6	4193.10A	-24.58	2.6932921901911138e-14
8469	9.84953e-13	Fe	2	2.01679m	-24.581	2.687097790046451e-14
8470	2.79839e-12	Sc	2	7098.52A	-24.581999999999997	2.6809176366268006e-14
8471	1.24385e-12	O	7	1.59701m	-24.583000000000002	2.6747516971655384e-14
8472	4.3761699999999995e-12	Mn	10	4539.24A	-24.585	2.6624623294287746e-14
8473	1.424e-12	Sc	2	1.39497m	-24.587	2.6502294262077747e-14
8474	4.97636e-12	Ti	1	3991.76A	-24.587	2.6502294262077747e-14
8475	8.2773e-11	Ne	9	239.987A	-24.588	2.6441340676718983e-14
8476	2.02497e-12	Si	2	9809.77A	-24.590999999999998	2.6259319767815064e-14
8477	5.971780000000001e-12	Cr	10	3326.39A	-24.594	2.6078551882033986e-14
8478	8.18325e-11	Ne	9	242.745A	-24.594	2.6078551882033986e-14
8479	8.48237e-11	Ne	9	234.185A	-24.596	2.5958731820059554e-14
8480	4.88229e-11	Ne	9	406.868A	-24.596	2.5958731820059554e-14
8481	9.045239999999999e-12	Ca	1	2196.12A	-24.596	2.5958731820059554e-14
8482	3.07709e-12	Ca	1	6455.60A	-24.596999999999998	2.5899028393626105e-14
8483	5.9941199999999995e-12	Fe	2	3313.99A	-24.596999999999998	2.5899028393626105e-14
8484	2.23294e-12	Ni	2	8896.09A	-24.598000000000003	2.58394622812626e-14
8485	2.32219e-13	Fe	3	8.55418m	-24.598000000000003	2.58394622812626e-14
8486	3.1964e-12	Zn	2	6214.63A	-24.598000000000003	2.58394622812626e-14
8487	6.32947e-13	K	1	3.13841m	-24.599	2.5780033167156292e-14
8488	3.46337e-11	Ne	1	573.559A	-24.599	2.5780033167156292e-14
8489	3.01451e-12	Si	1	6589.61A	-24.601999999999997	2.560256466712707e-14
8490	1.41393e-12	N	1	1.40492m	-24.601999999999997	2.560256466712707e-14
8491	6.140619999999999e-12	Fe	2	3234.93A	-24.601999999999997	2.560256466712707e-14
8492	1.64469e-11	Al	1	1207.79A	-24.603	2.5543680402413448e-14
8493	7.54248e-12	Cr	5	2633.68A	-24.604	2.5484931567750935e-14
8494	6.67878e-11	Fe	11	297.427A	-24.604	2.5484931567750935e-14
8495	3.6376e-12	Ar	11	5460.87A	-24.605	2.5426317851658445e-14
8496	8.81369e-13	Fe	2	2.25382m	-24.605999999999998	2.536783894337229e-14
8497	5.73447e-11	Mn	12	346.404A	-24.605999999999998	2.536783894337229e-14
8498	6.35097e-11	Fe	10	312.778A	-24.605999999999998	2.536783894337229e-14
8499	4.32756e-11	Ne	9	459.023A	-24.608	2.5251284310733673e-14
8500	6.92219e-11	Na	6	286.968A	-24.608	2.5251284310733673e-14
8501	1.0850700000000001e-12	Cr	4	1.83070m	-24.609	2.5193207968420353e-14
8502	8.569180000000001e-12	Mg	3	2318.13A	-24.61	2.513526519798798e-14
8503	3.93275e-11	Sc	11	505.104A	-24.61	2.513526519798798e-14
8504	1.06304e-13	Co	8	18.6865m	-24.611	2.507745569222934e-14
8505	1.67485e-12	Fe	2	1.18604m	-24.612	2.50197791446446e-14
8506	2.18204e-11	Ne	9	910.363A	-24.612	2.50197791446446e-14
8507	1.04648e-10	F	8	189.821A	-24.615	2.484754419649393e-14
8508	4.9065e-11	Ne	9	404.860A	-24.616999999999997	2.473338010107161e-14
8509	1.38038e-11	Si	3	1439.06A	-24.618000000000002	2.4676494905386347e-14
8510	6.7004199999999994e-12	Fe	2	2964.66A	-24.622	2.4450259440240552e-14
8511	1.21109e-11	Be	4	1640.21A	-24.623	2.4394025404005916e-14
8512	4.68052e-12	Cr	7	4244.07A	-24.623	2.4394025404005916e-14
8513	8.85625e-11	Ne	9	224.299A	-24.624000000000002	2.4337920702465622e-14
8514	6.95646e-11	Fe	11	285.554A	-24.625	2.428194503815832e-14
8515	1.62683e-10	Ne	9	122.106A	-24.625999999999998	2.4226098114306422e-14
8516	5.04393e-12	Fe	2	3938.29A	-24.627	2.4170379634814887e-14
8517	5.23821e-11	P	10	379.222A	-24.627	2.4170379634814887e-14
8518	4.33035e-12	Fe	9	4587.26A	-24.627	2.4170379634814887e-14
8519	3.48274e-11	Ne	1	570.369A	-24.628	2.4114789304270088e-14
8520	3.32135e-10	S	8	59.8084A	-24.63	2.4003991911761165e-14
8521	9.40815e-11	P	9	211.141A	-24.631999999999998	2.389370358702936e-14
8522	3.49652e-11	Al	11	568.122A	-24.634	2.3783921991120504e-14
8523	1.15581e-10	Ar	11	171.866A	-24.635	2.372922048849149e-14
8524	2.31755e-11	Ar	1	857.133A	-24.636999999999997	2.3620194623773526e-14
8525	5.30661e-12	Ti	1	3743.34A	-24.636999999999997	2.3620194623773526e-14
8526	5.64231e-11	Ne	3	352.063A	-24.636999999999997	2.3620194623773526e-14
8527	3.75205e-12	Cr	4	5294.30A	-24.636999999999997	2.3620194623773526e-14
8528	1.8250099999999997e-12	N	1	1.08846m	-24.638	2.356586968363972e-14
8529	5.21991e-12	Fe	2	3805.52A	-24.639	2.351166968740145e-14
8530	6.83551e-12	Be	4	2906.07A	-24.64	2.3457594347695155e-14
8531	9.81823e-11	Li	2	202.322A	-24.642	2.3349816491730372e-14
8532	1.10193e-10	P	8	180.269A	-24.642	2.3349816491730372e-14
8533	6.93622e-11	Fe	11	286.387A	-24.644000000000002	2.324253383003231e-14
8534	8.69342e-11	F	3	228.500A	-24.644000000000002	2.324253383003231e-14
8535	6.1186300000000006e-12	F	7	3246.55A	-24.649	2.2976478745347082e-14
8536	4.66924e-11	Mn	10	425.432A	-24.654	2.271346916803229e-14
8537	6.16257e-11	Sc	9	322.340A	-24.655	2.266122963857735e-14
8538	2.68316e-12	N	1	7403.39A	-24.656999999999996	2.2557110746087125e-14
8539	8.7622e-11	Ne	9	226.706A	-24.659000000000002	2.2453470236453157e-14
8540	3.7202e-12	P	1	5339.62A	-24.66	2.2401828687947234e-14
8541	5.62823e-11	Fe	10	352.944A	-24.66	2.2401828687947234e-14
8542	8.72895e-12	Mn	6	2275.70A	-24.660999999999998	2.235030591170698e-14
8543	5.23644e-12	He	1	3793.50A	-24.662	2.2298901634563586e-14
8544	4.97619e-11	Na	7	399.190A	-24.663	2.2247615583976862e-14
8545	3.4115e-11	Fe	8	582.280A	-24.663	2.2247615583976862e-14
8546	1.01962e-12	B	3	1.94823m	-24.663	2.2247615583976862e-14
8547	7.39013e-13	Li	1	2.68797m	-24.664	2.2196447488033288e-14
8548	7.91724e-11	Mn	8	250.901A	-24.664	2.2196447488033288e-14
8549	7.73177e-11	Fe	11	256.920A	-24.664	2.2196447488033288e-14
8550	2.97329e-11	Cr	5	668.097A	-24.666	2.2094464075547083e-14
8551	2.43625e-12	Cr	12	8153.70A	-24.668000000000003	2.1992949234278138e-14
8552	5.41813e-11	F	2	366.629A	-24.669	2.194236685468559e-14
8553	8.51535e-12	Ca	1	2332.78A	-24.67	2.1891900811337632e-14
8554	4.0311e-12	Cr	7	4927.80A	-24.671999999999997	2.1791316663728e-14
8555	4.7474e-12	Fe	2	4184.28A	-24.673000000000002	2.1741198026178658e-14
8556	7.35926e-11	Fe	7	269.925A	-24.676	2.1591532671695722e-14
8557	6.7445399999999995e-12	Fe	2	2945.26A	-24.676	2.1591532671695722e-14
8558	6.27805e-11	Fe	8	316.411A	-24.677	2.154187352457751e-14
8559	2.97528e-11	O	5	667.651A	-24.678	2.1492328590328293e-14
8560	1.46186e-12	N	1	1.35885m	-24.679000000000002	2.1442897606265765e-14
8561	4.26275e-11	Ca	8	466.001A	-24.679000000000002	2.1442897606265765e-14
8562	1.31355e-11	Be	2	1512.27A	-24.68	2.139358031031194e-14
8563	1.4627600000000001e-12	P	1	1.35801m	-24.69	2.0906602968744118e-14
8564	6.04773e-12	S	2	3284.61A	-24.691	2.08585191162289e-14
8565	5.08876e-11	F	2	390.360A	-24.7	2.0430710584802095e-14
8566	1.60467e-12	Mn	5	1.23791m	-24.7	2.0430710584802095e-14
8567	1.46082e-11	Mn	10	1359.81A	-24.7	2.0430710584802095e-14
8568	5.7806e-11	Al	7	343.640A	-24.701	2.0383721254397112e-14
8569	1.35177e-12	N	1	1.46951m	-24.701	2.0383721254397112e-14
8570	6.11262e-11	Ne	9	324.975A	-24.703000000000003	2.029006656241023e-14
8571	5.45336e-11	P	9	364.261A	-24.703000000000003	2.029006656241023e-14
8572	4.08846e-11	Na	6	485.867A	-24.705	2.0196842174646436e-14
8573	7.8482e-12	Fe	2	2531.09A	-24.706	2.0150390726658728e-14
8574	8.80434e-13	Co	8	2.25621m	-24.708000000000002	2.0057808091065957e-14
8575	6.71539e-11	Mg	5	295.805A	-24.71	1.9965650834044393e-14
8576	1.96181e-11	S	8	1012.56A	-24.711	1.9919731111385014e-14
8577	4.09059e-11	Mg	5	485.614A	-24.712	1.9873917001156874e-14
8578	1.71127e-10	Ne	9	116.080A	-24.713	1.9828208260458284e-14
8579	4.92082e-12	Mn	6	4036.82A	-24.715	1.9737105918834524e-14
8580	8.58191e-12	Ca	2	2314.69A	-24.717	1.964642215444882e-14
8581	9.190040000000001e-13	Sc	2	2.16152m	-24.717	1.964642215444882e-14
8582	1.03555e-11	Fe	10	1918.25A	-24.718000000000004	1.96012366373782e-14
8583	6.17135e-11	Ni	13	321.882A	-24.718000000000004	1.96012366373782e-14
8584	8.93658e-11	F	6	222.282A	-24.72	1.95111771356357e-14
8585	1.36685e-13	Ni	2	14.5330m	-24.721	1.9466302673476822e-14
8586	1.20589e-14	Ca	2	164.728m	-24.723000000000003	1.9376863136983233e-14
8587	1.25107e-11	B	1	1587.80A	-24.723000000000003	1.9376863136983233e-14
8588	4.34787e-12	Cr	7	4568.78A	-24.724	1.9332297588449156e-14
8589	2.0939700000000002e-12	Ti	3	9486.50A	-24.724	1.9332297588449156e-14
8590	3.92448e-11	Ca	9	506.167A	-24.725	1.9287834537832265e-14
8591	3.08435e-12	Fe	2	6440.40A	-24.726	1.9243473749394202e-14
8592	5.87412e-12	Sc	7	3381.69A	-24.726	1.9243473749394202e-14
8593	7.65343e-12	Ca	2	2595.50A	-24.730999999999998	1.9023195526913245e-14
8594	2.95326e-12	O	1	6726.28A	-24.732	1.8979443391310203e-14
8595	5.35286e-11	F	2	371.100A	-24.733	1.8935791882826674e-14
8596	1.3039200000000002e-12	N	5	1.52344m	-24.734	1.8892240770026705e-14
8597	1.99513e-12	N	1	9956.48A	-24.737	1.876218749934593e-14
8598	2.063e-11	Cl	6	962.890A	-24.737	1.876218749934593e-14
8599	1.04616e-10	Mg	10	189.880A	-24.738000000000003	1.871903566554794e-14
8600	4.76556e-11	Mn	6	416.834A	-24.738000000000003	1.871903566554794e-14
8601	9.548e-13	Ni	2	2.08048m	-24.74	1.8633029509083067e-14
8602	2.11614e-11	Zn	2	938.713A	-24.74	1.8633029509083067e-14
8603	6.73354e-12	Ti	1	2950.08A	-24.741	1.859017473041964e-14
8604	7.93004e-12	Cr	7	2504.96A	-24.741999999999997	1.8547418515012195e-14
8605	2.07785e-11	O	4	956.012A	-24.741999999999997	1.8547418515012195e-14
8606	1.7691700000000002e-10	Ne	9	112.281A	-24.746	1.8377374759969603e-14
8607	4.03982e-11	Ne	3	491.716A	-24.747	1.83351079709126e-14
8608	5.75564e-12	B	2	3451.30A	-24.747	1.83351079709126e-14
8609	8.12357e-11	V	9	244.529A	-24.747	1.83351079709126e-14
8610	2.34599e-11	Ar	1	846.740A	-24.749000000000002	1.8250865801971464e-14
8611	2.36913e-11	Ca	8	838.469A	-24.75	1.8208889975443883e-14
8612	8.95579e-12	Si	1	2218.06A	-24.75	1.8208889975443883e-14
8613	7.18814e-12	Fe	2	2763.50A	-24.753	1.8083540858544378e-14
8614	2.0393900000000003e-12	N	1	9740.38A	-24.753	1.8083540858544378e-14
8615	7.1202699999999995e-12	O	5	2789.85A	-24.754	1.8041949868707428e-14
8616	1.24375e-10	Ne	9	159.714A	-24.754	1.8041949868707428e-14
8617	3.73003e-12	Fe	2	5325.55A	-24.756	1.795905463889609e-14
8618	4.60432e-12	Fe	2	4314.31A	-24.758000000000003	1.7876540278069137e-14
8619	7.41369e-11	Ne	9	267.943A	-24.76	1.7794405036292838e-14
8620	1.96129e-12	N	1	1.01283m	-24.761	1.7753479040393823e-14
8621	1.2229e-11	B	2	1624.38A	-24.761	1.7753479040393823e-14
8622	1.40164e-11	F	8	1417.23A	-24.761	1.7753479040393823e-14
8623	4.6724099999999995e-12	Fe	2	4251.44A	-24.764	1.763126495031978e-14
8624	2.3371e-12	Ni	3	8499.62A	-24.764	1.763126495031978e-14
8625	1.4068399999999999e-12	N	1	1.41199m	-24.765	1.7590714166206343e-14
8626	9.77315e-13	Fe	2	2.03256m	-24.765	1.7590714166206343e-14
8627	5.33037e-12	Ni	5	3726.65A	-24.768	1.746962054164498e-14
8628	6.2402e-11	Ar	3	318.330A	-24.773000000000003	1.726964744892547e-14
8629	6.41913e-11	Ne	9	309.457A	-24.775	1.7190300626411574e-14
8630	4.2016e-11	Ne	9	472.783A	-24.775	1.7190300626411574e-14
8631	3.1571199999999997e-13	Mn	5	6.29195m	-24.775	1.7190300626411574e-14
8632	5.29083e-11	Ne	9	375.451A	-24.776	1.715076403209966e-14
8633	6.90973e-12	Fe	2	2874.85A	-24.776	1.715076403209966e-14
8634	4.155019999999999e-12	Co	8	4780.84A	-24.776999999999997	1.711131836943147e-14
8635	9.70889e-13	Fe	2	2.04601m	-24.778000000000002	1.707196342926962e-14
8636	6.61793e-12	Fe	9	3001.61A	-24.781	1.6954440859663073e-14
8637	5.006e-12	Cr	7	3968.13A	-24.781999999999996	1.6915446727761645e-14
8638	8.05627e-11	Fe	12	246.571A	-24.781999999999996	1.6915446727761645e-14
8639	5.75121e-12	Fe	10	3453.96A	-24.785	1.679900161154932e-14
8640	3.14872e-11	Cr	5	630.875A	-24.791	1.656851066855673e-14
8641	2.87937e-10	Mg	9	68.9890A	-24.791999999999998	1.6530404151463793e-14
8642	2.76884e-10	S	9	71.7430A	-24.793000000000003	1.6492385276927845e-14
8643	3.90971e-12	Cr	7	5080.80A	-24.793000000000003	1.6492385276927845e-14
8644	2.94807e-11	Ne	3	673.812A	-24.794	1.6454453843377137e-14
8645	9.88219e-12	Fe	7	2010.13A	-24.796999999999997	1.634118217985948e-14
8646	9.12499e-12	Ca	1	2176.93A	-24.798000000000002	1.6303598503781594e-14
8647	4.0408e-11	P	10	491.597A	-24.8	1.622869027298849e-14
8648	3.79979e-11	Sc	11	522.777A	-24.802	1.6154126214252815e-14
8649	1.71969e-11	Cl	6	1155.12A	-24.802	1.6154126214252815e-14
8650	3.45889e-11	Ne	9	574.301A	-24.804000000000002	1.6079904746247473e-14
8651	3.3835800000000004e-12	Fe	2	5870.84A	-24.805	1.604292199159177e-14
8652	9.38171e-11	Ne	9	211.736A	-24.805	1.604292199159177e-14
8653	1.99887e-11	S	8	993.782A	-24.805999999999997	1.600602429491144e-14
8654	2.46239e-12	Si	2	8067.14A	-24.805999999999997	1.600602429491144e-14
8655	1.4505e-12	N	6	1.36949m	-24.809	1.5895839598691777e-14
8656	6.7005e-11	F	8	296.462A	-24.809	1.5895839598691777e-14
8657	6.0660900000000005e-12	Be	2	3274.67A	-24.809	1.5895839598691777e-14
8658	4.81052e-11	Cr	12	412.938A	-24.81	1.585928018212794e-14
8659	3.5567400000000006e-10	Si	11	55.8502A	-24.814	1.5713881427457104e-14
8660	1.11616e-11	O	5	1779.71A	-24.815	1.5677740503073944e-14
8661	5.1423e-11	Ne	6	386.295A	-24.816	1.5641682700510387e-14
8662	8.4733e-12	Ca	2	2344.36A	-24.816999999999997	1.5605707828591426e-14
8663	1.35307e-12	N	1	1.46811m	-24.818	1.5569815696581612e-14
8664	3.04687e-11	Ar	7	651.963A	-24.819000000000003	1.5534006114184826e-14
8665	1.6310399999999999e-12	N	1	1.21790m	-24.819000000000003	1.5534006114184826e-14
8666	1.35503e-12	Ni	4	1.46598m	-24.82	1.5498278891542216e-14
8667	1.28274e-11	B	1	1548.60A	-24.820999999999998	1.5462633839231483e-14
8668	1.85021e-12	N	1	1.07363m	-24.820999999999998	1.5462633839231483e-14
8669	2.09355e-12	Ti	3	9488.40A	-24.822	1.5427070768265982e-14
8670	1.39714e-11	Cl	10	1421.79A	-24.823	1.539158949009397e-14
8671	6.12753e-10	Ca	12	32.4184A	-24.823	1.539158949009397e-14
8672	2.023e-11	Ar	7	981.932A	-24.828000000000003	1.521540342212152e-14
8673	7.7202e-11	Ne	9	257.305A	-24.829	1.518040896533662e-14
8674	5.26694e-11	Mn	11	377.154A	-24.83	1.5145494993568888e-14
8675	5.16202e-11	Mn	10	384.820A	-24.83	1.5145494993568888e-14
8676	4.99747e-11	Na	7	397.490A	-24.831	1.5110661321707798e-14
8677	1.48777e-11	N	1	1335.18A	-24.831	1.5110661321707798e-14
8678	2.46426e-13	Ni	2	8.06101m	-24.831999999999997	1.5075907765068938e-14
8679	8.25814e-11	Ne	9	240.544A	-24.833000000000002	1.504123413939204e-14
8680	3.5527e-12	Fe	2	5591.37A	-24.834	1.5006640260841487e-14
8681	1.36694e-12	N	1	1.45320m	-24.835	1.4972125946003608e-14
8682	2.0424099999999997e-10	F	7	97.2600A	-24.835	1.4972125946003608e-14
8683	7.48188e-14	Fe	2	26.5501m	-24.837	1.4903335275921385e-14
8684	2.40743e-13	Cr	4	8.25130m	-24.837	1.4903335275921385e-14
8685	1.9475e-12	N	1	1.02000m	-24.838	1.4869058555955636e-14
8686	5.9939e-12	S	2	3314.11A	-24.838	1.4869058555955636e-14
8687	2.57334e-13	Fe	2	7.71934m	-24.838	1.4869058555955636e-14
8688	2.86425e-11	Ne	3	693.531A	-24.839000000000002	1.4834860670258177e-14
8689	8.71187e-12	Cr	7	2280.16A	-24.839000000000002	1.4834860670258177e-14
8690	1.65653e-11	Al	1	1199.16A	-24.84	1.480074143751535e-14
8691	1.27135e-12	B	1	1.56247m	-24.840999999999998	1.4766700676830253e-14
8692	2.06484e-11	Ne	9	962.035A	-24.840999999999998	1.4766700676830253e-14
8693	2.01231e-11	Cl	1	987.147A	-24.843000000000004	1.469885385012509e-14
8694	1.83892e-12	N	1	1.08022m	-24.845	1.463131875127302e-14
8695	5.44577e-11	Ne	9	364.769A	-24.851999999999997	1.4397380143183848e-14
8696	5.16368e-11	P	10	384.696A	-24.853	1.436426708773193e-14
8697	3.99547e-12	Li	1	4971.74A	-24.854	1.4331230190194424e-14
8698	1.43419e-12	Sc	2	1.38506m	-24.854	1.4331230190194424e-14
8699	7.775010000000001e-12	P	1	2554.91A	-24.855	1.4298269275412637e-14
8700	1.19741e-11	P	10	1658.96A	-24.855999999999998	1.4265384168631318e-14
8701	4.31142e-11	Ti	12	460.741A	-24.859	1.4167181954757564e-14
8702	8.68606e-11	S	10	228.694A	-24.86	1.4134598340447422e-14
8703	8.83709e-11	Ne	9	224.785A	-24.861	1.410208966637051e-14
8704	1.45329e-12	N	1	1.36686m	-24.862	1.4069655760169303e-14
8705	4.86359e-12	Fe	2	4084.32A	-24.862	1.4069655760169303e-14
8706	3.36591e-11	Ne	9	590.166A	-24.865	1.3972800931182162e-14
8707	4.75345e-12	Fe	2	4178.96A	-24.866	1.3940664380820237e-14
8708	4.49348e-12	Fe	2	4420.73A	-24.866999999999997	1.3908601742473221e-14
8709	2.49352e-11	O	2	796.645A	-24.868000000000002	1.3876612846147856e-14
8710	9.14359e-11	Ne	9	217.250A	-24.868000000000002	1.3876612846147856e-14
8711	1.50622e-11	N	1	1318.83A	-24.869	1.3844697522242655e-14
8712	4.5045599999999995e-12	Fe	2	4409.85A	-24.87	1.3812855601545402e-14
8713	8.56464e-11	Ne	9	231.936A	-24.87	1.3812855601545402e-14
8714	5.53343e-12	Cr	1	3589.90A	-24.871	1.3781086915233637e-14
8715	1.58099e-11	K	12	1256.46A	-24.872	1.3749391294872714e-14
8716	4.73211e-12	Fe	2	4197.80A	-24.872	1.3749391294872714e-14
8717	3.5186e-11	Ne	9	564.556A	-24.874000000000002	1.3686218580202149e-14
8718	1.7193e-11	B	1	1155.38A	-24.875999999999998	1.3623336117790489e-14
8719	1.25064e-10	Ne	9	158.835A	-24.875999999999998	1.3623336117790489e-14
8720	1.69612e-11	Cl	1	1171.17A	-24.877	1.3592003314195627e-14
8721	1.92762e-11	P	4	1030.51A	-24.88	1.3498436621518196e-14
8722	3.08805e-12	Fe	2	6432.68A	-24.88	1.3498436621518196e-14
8723	1.6531e-11	S	1	1201.65A	-24.884	1.337468221071059e-14
8724	4.942e-11	Ne	9	401.952A	-24.885	1.3343921295232288e-14
8725	1.3372399999999999e-12	Ni	4	1.48548m	-24.886999999999997	1.3282611545986764e-14
8726	2.34263e-11	Na	8	847.955A	-24.888	1.3252062387161033e-14
8727	4.36305e-11	Ne	9	455.289A	-24.889	1.3221583489451092e-14
8728	1.40688e-11	N	1	1411.95A	-24.89	1.3191174691260535e-14
8729	1.46861e-11	Be	3	1352.60A	-24.891	1.3160835831365156e-14
8730	6.28761e-13	K	1	3.15930m	-24.892	1.3130566748911125e-14
8731	4.99135e-12	Fe	2	3979.78A	-24.892	1.3130566748911125e-14
8732	1.27639e-11	B	1	1556.30A	-24.892	1.3130566748911125e-14
8733	5.73239e-11	F	2	346.530A	-24.894000000000002	1.3070237274761888e-14
8734	3.02881e-12	Fe	2	6558.50A	-24.894000000000002	1.3070237274761888e-14
8735	1.14213e-11	Fe	7	1739.25A	-24.897	1.2980262394235623e-14
8736	9.483979999999999e-15	Ni	2	209.453m	-24.898000000000003	1.2950408619162228e-14
8737	1.2306e-12	Cr	4	1.61421m	-24.9	1.2890906896430127e-14
8738	4.64597e-11	Fe	6	427.563A	-24.901999999999997	1.2831678559280742e-14
8739	1.56068e-11	Ne	9	1272.81A	-24.903000000000002	1.2802166517544742e-14
8740	8.3422e-11	Ar	4	238.120A	-24.904	1.2772722351621415e-14
8741	6.95221e-11	Fe	11	285.729A	-24.904	1.2772722351621415e-14
8742	5.92261e-11	F	2	335.401A	-24.905	1.2743345905400404e-14
8743	9.93246e-12	C	3	1999.95A	-24.912	1.2539593895469726e-14
8744	4.04221e-11	Fe	12	491.426A	-24.912	1.2539593895469726e-14
8745	1.56304e-12	N	1	1.27089m	-24.914	1.2481979694938635e-14
8746	3.25452e-12	Li	1	6103.64A	-24.914	1.2481979694938635e-14
8747	5.05959e-14	Co	2	39.2610m	-24.914	1.2481979694938635e-14
8748	2.15802e-12	O	1	9204.93A	-24.915	1.2453271938272154e-14
8749	2.66591e-11	Be	2	745.129A	-24.915	1.2453271938272154e-14
8750	4.70041e-11	K	8	422.611A	-24.915	1.2453271938272154e-14
8751	2.34508e-11	Ar	1	847.070A	-24.916	1.2424630207613707e-14
8752	2.43125e-11	O	7	817.048A	-24.916999999999998	1.2396054351107887e-14
8753	8.932799999999999e-13	Fe	2	2.22377m	-24.918000000000003	1.2367544217248042e-14
8754	2.57118e-12	Be	4	7725.80A	-24.918000000000003	1.2367544217248042e-14
8755	5.7221599999999995e-12	Fe	9	3471.49A	-24.919	1.2339099654876688e-14
8756	3.108e-12	Fe	9	6391.40A	-24.919	1.2339099654876688e-14
8757	6.44791e-13	Fe	2	3.08076m	-24.92	1.2310720513183282e-14
8758	7.1326e-12	Fe	2	2785.02A	-24.92	1.2310720513183282e-14
8759	1.8357e-12	S	1	1.08212m	-24.92	1.2310720513183282e-14
8760	5.90456e-11	Fe	10	336.426A	-24.921	1.2282406641704643e-14
8761	7.81515e-11	Ar	11	254.179A	-24.921999999999997	1.225415789032334e-14
8762	8.56093e-12	Fe	9	2320.36A	-24.924	1.2197855149108744e-14
8763	5.46026e-11	F	2	363.800A	-24.926	1.2141811095492092e-14
8764	1.43117e-12	N	1	1.38799m	-24.927	1.2113885704893812e-14
8765	1.42914e-11	Cl	1	1389.96A	-24.927	1.2113885704893812e-14
8766	9.04615e-11	F	3	219.590A	-24.928	1.2086024540911638e-14
8767	5.66213e-11	B	3	350.830A	-24.928	1.2086024540911638e-14
8768	7.4005e-11	Na	2	268.420A	-24.928	1.2086024540911638e-14
8769	2.07322e-12	Li	2	9581.43A	-24.928	1.2086024540911638e-14
8770	4.11433e-12	Be	2	4828.12A	-24.93	1.2030494302266978e-14
8771	4.16159e-11	Ca	11	477.328A	-24.93	1.2030494302266978e-14
8772	4.99898e-10	Ar	11	39.7370A	-24.932	1.1975219201893257e-14
8773	3.22436e-12	Na	1	6160.75A	-24.932	1.1975219201893257e-14
8774	5.57904e-12	Fe	2	3560.55A	-24.933000000000003	1.1947676962017839e-14
8775	3.5319e-11	Ne	1	562.430A	-24.934	1.1920198067536512e-14
8776	1.47765e-11	P	3	1344.33A	-24.936999999999998	1.1838140001226805e-14
8777	3.93433e-11	Ne	9	504.900A	-24.938000000000002	1.1810913034764174e-14
8778	4.01437e-11	Ca	8	494.834A	-24.939	1.1783748688586907e-14
8779	5.48323e-12	Ti	3	3622.77A	-24.939	1.1783748688586907e-14
8780	5.4625e-12	Ni	13	3636.51A	-24.939	1.1783748688586907e-14
8781	1.06574e-10	F	6	186.391A	-24.94	1.1756646818672053e-14
8782	7.32623e-11	F	8	271.142A	-24.94	1.1756646818672053e-14
8783	9.985269999999999e-12	Ti	7	1989.38A	-24.941	1.1729607281328389e-14
8784	3.82212e-11	Fe	6	519.723A	-24.941	1.1729607281328389e-14
8785	9.28865e-12	Zn	1	2138.57A	-24.941	1.1729607281328389e-14
8786	2.21753e-11	Ne	9	895.792A	-24.941999999999997	1.1702629933194882e-14
8787	8.96303e-12	Mn	1	2216.27A	-24.941999999999997	1.1702629933194882e-14
8788	6.68342e-13	Cr	7	2.97220m	-24.943	1.1675714631240128e-14
8789	4.21035e-11	Ne	9	471.800A	-24.944000000000003	1.1648861232762164e-14
8790	1.13732e-11	Fe	8	1746.61A	-24.945999999999998	1.159533957706777e-14
8791	9.14249e-11	Fe	12	217.276A	-24.947	1.1568671036084659e-14
8792	3.95396e-11	Ne	9	502.395A	-24.95	1.1489032864838102e-14
8793	1.26727e-11	B	1	1567.50A	-24.953000000000003	1.140994291890616e-14
8794	5.92456e-11	Fe	9	335.290A	-24.953000000000003	1.140994291890616e-14
8795	3.13903e-12	Fe	2	6328.22A	-24.953000000000003	1.140994291890616e-14
8796	4.26423e-12	Be	4	4658.39A	-24.953000000000003	1.140994291890616e-14
8797	1.67859e-11	N	1	1183.40A	-24.956	1.133139742433259e-14
8798	5.69342e-11	Fe	10	348.902A	-24.956	1.133139742433259e-14
8799	1.16464e-12	N	1	1.70563m	-24.956999999999997	1.1305335933455403e-14
8800	6.82603e-11	Fe	12	291.010A	-24.958000000000002	1.1279334382343736e-14
8801	2.36214e-11	Ar	1	840.951A	-24.96	1.1227510548304323e-14
8802	1.59771e-11	N	1	1243.31A	-24.961	1.1201687990611673e-14
8803	2.95183e-11	O	2	672.954A	-24.962	1.1175924823153564e-14
8804	6.96298e-11	Fe	11	285.287A	-24.963	1.1150220909336339e-14
8805	7.390119999999999e-13	Li	1	2.68797m	-24.965	1.1098990297819688e-14
8806	1.00999e-10	Fe	8	196.680A	-24.965	1.1098990297819688e-14
8807	4.29414e-11	Ca	8	462.595A	-24.965999999999998	1.1073463328500663e-14
8808	6.0618e-12	F	7	3276.99A	-24.965999999999998	1.1073463328500663e-14
8809	8.103780000000001e-12	Fe	2	2451.26A	-24.967	1.1047995069581784e-14
8810	4.27355e-12	Fe	2	4648.24A	-24.968000000000004	1.102258538603288e-14
8811	1.43599e-12	Cl	12	1.38333m	-24.97	1.0971941206477017e-14
8812	5.1477e-12	Ni	4	3858.90A	-24.97	1.0971941206477017e-14
8813	1.45966e-12	P	1	1.36090m	-24.971	1.0946706441959393e-14
8814	3.55374e-11	Ca	11	558.973A	-24.971999999999998	1.09215297157897e-14
8815	8.0496e-12	Mg	3	2467.76A	-24.975	1.084634643405678e-14
8816	8.79706e-11	Al	8	225.808A	-24.976999999999997	1.0796511998931651e-14
8817	1.06861e-11	P	1	1858.90A	-24.976999999999997	1.0796511998931651e-14
8818	2.3171799999999999e-10	S	8	85.7270A	-24.976999999999997	1.0796511998931651e-14
8819	1.00643e-11	Fe	7	1973.75A	-24.978	1.0771680710394951e-14
8820	1.85544e-12	N	1	1.07060m	-24.98	1.0722189333108107e-14
8821	5.50542e-12	Cr	10	3608.17A	-24.980999999999998	1.0697528981959516e-14
8822	4.7893e-11	Ne	9	414.767A	-24.980999999999998	1.0697528981959516e-14
8823	4.30334e-11	Ne	9	461.606A	-24.980999999999998	1.0697528981959516e-14
8824	9.19103e-15	He	1	216.129m	-24.982	1.0672925348044593e-14
8825	1.22322e-11	B	2	1623.95A	-24.982	1.0672925348044593e-14
8826	3.656280000000001e-12	Fe	2	5432.97A	-24.984	1.0623887710431959e-14
8827	4.40887e-11	Fe	8	450.557A	-24.985	1.0599453446741661e-14
8828	3.52225e-11	Ne	1	563.971A	-24.986	1.0575075380298308e-14
8829	4.9254e-12	Mn	1	4033.06A	-24.986	1.0575075380298308e-14
8830	2.40663e-12	Be	1	8254.07A	-24.989	1.0502277073435358e-14
8831	1.74609e-11	N	6	1137.66A	-24.991	1.0454023493424323e-14
8832	4.1378199999999997e-13	Co	2	4.80070m	-24.991	1.0454023493424323e-14
8833	2.42442e-12	Si	2	8193.50A	-24.991	1.0454023493424323e-14
8834	4.4728199999999995e-12	Cr	7	4441.15A	-24.993000000000002	1.0405991618474647e-14
8835	2.8596799999999998e-12	Ni	3	6946.39A	-24.993000000000002	1.0405991618474647e-14
8836	5.82187e-13	N	6	3.41204m	-24.996	1.033435727604098e-14
8837	9.57556e-11	Fe	10	207.449A	-25.002	1.019256457854285e-14
8838	1.98369e-12	Fe	2	1.00139m	-25.003	1.0169122330527669e-14
8839	1.65926e-11	Be	2	1197.19A	-25.003	1.0169122330527669e-14
8840	4.68934e-11	Mn	6	423.609A	-25.004	1.0145733998186779e-14
8841	1.26663e-12	N	1	1.56829m	-25.005	1.0122399457517653e-14
8842	2.64699e-13	Ni	1	7.50454m	-25.005	1.0122399457517653e-14
8843	1.4406499999999998e-10	Mg	5	137.885A	-25.006	1.0099118584802712e-14
8844	4.13945e-11	Ti	12	479.882A	-25.011	9.98351493031415e-15
8845	5.97591e-12	S	2	3324.09A	-25.011	9.98351493031415e-15
8846	9.18404e-12	Ca	1	2162.93A	-25.011	9.98351493031415e-15
8847	2.44177e-12	Fe	2	8135.25A	-25.011999999999997	9.960553483147893e-15
8848	1.50521e-11	Ne	7	1319.71A	-25.011999999999997	9.960553483147893e-15
8849	1.7359700000000001e-12	Fe	2	1.14429m	-25.013	9.937644845844501e-15
8850	2.95061e-11	Ne	3	673.232A	-25.013	9.937644845844501e-15
8851	4.68582e-11	P	9	423.927A	-25.015	9.89198551526912e-15
8852	4.54333e-12	Fe	2	4372.22A	-25.015	9.89198551526912e-15
8853	1.3202399999999998e-10	Si	6	150.461A	-25.016	9.869234579915827e-15
8854	1.17829e-11	B	1	1685.87A	-25.019000000000002	9.801295246945158e-15
8855	1.83969e-11	Cr	2	1079.77A	-25.02	9.778752893420925e-15
8856	1.01421e-11	O	4	1958.61A	-25.022	9.733823605053133e-15
8857	3.7613e-12	Ni	2	5281.27A	-25.023000000000003	9.711436431998881e-15
8858	8.10209e-11	Fe	7	245.177A	-25.024	9.689100748014003e-15
8859	1.2503299999999998e-10	Co	10	158.874A	-25.024	9.689100748014003e-15
8860	2.0987e-11	F	1	946.513A	-25.025	9.666816434676773e-15
8861	9.66413e-12	Mg	3	2055.48A	-25.026	9.644583373837897e-15
8862	2.02995e-12	Fe	9	9785.69A	-25.026999999999997	9.622401447620058e-15
8863	6.24901e-11	Fe	10	317.882A	-25.028000000000002	9.600270538416655e-15
8864	2.51427e-12	Fe	2	7900.68A	-25.03	9.556161301980225e-15
8865	1.70145e-11	N	1	1167.50A	-25.031999999999996	9.512254729076237e-15
8866	1.66451e-11	Al	1	1193.41A	-25.035999999999998	9.425045853526006e-15
8867	2.03583e-12	Ni	2	9757.43A	-25.035999999999998	9.425045853526006e-15
8868	1.35985e-12	Fe	2	1.46078m	-25.039	9.360164294239775e-15
8869	4.12072e-12	Sc	7	4820.63A	-25.04	9.338636513752659e-15
8870	7.83888e-12	Cr	10	2534.09A	-25.041	9.317158245786628e-15
8871	1.06713e-10	N	5	186.149A	-25.041999999999998	9.295729376466198e-15
8872	1.55537e-12	N	1	1.27715m	-25.043000000000003	9.274349792177407e-15
8873	1.36781e-12	N	1	1.45228m	-25.044	9.253019379568131e-15
8874	3.06723e-11	Cl	6	647.635A	-25.045	9.231738025546423e-15
8875	8.39101e-11	P	11	236.735A	-25.046999999999997	9.189322042199097e-15
8876	8.32266e-11	Fe	7	238.679A	-25.046999999999997	9.189322042199097e-15
8877	6.5129400000000005e-15	F	9	305.000m	-25.048000000000002	9.168187187987935e-15
8878	1.86102e-12	N	1	1.06739m	-25.051	9.105073831318083e-15
8879	3.45973e-11	Ne	9	574.161A	-25.051	9.105073831318083e-15
8880	9.12178e-12	Mg	3	2177.70A	-25.057	8.980147534986587e-15
8881	3.26579e-11	Fe	10	608.259A	-25.058000000000003	8.959493768791964e-15
8882	1.26672e-11	B	1	1568.18A	-25.058000000000003	8.959493768791964e-15
8883	1.03831e-11	Cl	11	1913.14A	-25.061	8.897817047514726e-15
8884	1.1583899999999999e-12	Fe	2	1.71483m	-25.064	8.836564905800242e-15
8885	6.09403e-10	Ca	12	32.5966A	-25.069000000000003	8.73541358376568e-15
8886	7.53469e-11	Fe	11	263.640A	-25.069000000000003	8.73541358376568e-15
8887	2.07705e-11	O	7	956.380A	-25.07	8.715322690039464e-15
8888	8.28729e-11	P	11	239.698A	-25.073	8.655326830645293e-15
8889	4.88229e-11	Ne	9	406.868A	-25.073	8.655326830645293e-15
8890	4.9661099999999995e-17	K	9	4.00000c	-25.074	8.635420131339843e-15
8891	2.08795e-12	Fe	2	9513.84A	-25.075	8.61555921617237e-15
8892	1.28757e-11	B	1	1542.79A	-25.076	8.595743979842135e-15
8893	3.03751e-15	B	1	653.972m	-25.076	8.595743979842135e-15
8894	1.21471e-11	Mg	9	1635.33A	-25.076	8.595743979842135e-15
8895	1.43345e-12	N	1	1.38578m	-25.079	8.53657129449885e-15
8896	5.50498e-12	Ti	3	3608.46A	-25.083000000000002	8.458307538444041e-15
8897	8.58573e-12	Ca	2	2313.66A	-25.083000000000002	8.458307538444041e-15
8898	9.31393e-13	Fe	2	2.13277m	-25.084	8.438853970936448e-15
8899	4.25347e-12	Fe	2	4670.18A	-25.085	8.419445145392477e-15
8900	8.56985e-12	Ca	2	2317.95A	-25.085	8.419445145392477e-15
8901	1.14472e-12	Sc	9	1.73531m	-25.085	8.419445145392477e-15
8902	8.40934e-11	Mn	8	236.219A	-25.087	8.380761308817709e-15
8903	4.30418e-11	Ne	9	461.515A	-25.087	8.380761308817709e-15
8904	1.02725e-11	Be	3	1933.75A	-25.09	8.323068553772094e-15
8905	5.9965199999999996e-12	Fe	2	3312.66A	-25.09	8.323068553772094e-15
8906	1.82592e-12	N	1	1.08792m	-25.092	8.284827527412901e-15
8907	1.80452e-09	Ne	9	11.0082A	-25.092	8.284827527412901e-15
8908	5.33155e-12	Cr	10	3725.83A	-25.093000000000004	8.265772952858608e-15
8909	5.92179e-12	Fe	9	3354.47A	-25.093000000000004	8.265772952858608e-15
8910	5.225779999999999e-13	Ni	3	3.80124m	-25.096	8.208871772087638e-15
8911	4.88313e-11	Ne	9	406.798A	-25.096999999999998	8.189991890923038e-15
8912	1.0103700000000001e-10	F	8	196.606A	-25.098000000000003	8.17115543228002e-15
8913	1.02544e-10	Fe	10	193.715A	-25.099	8.152362296289822e-15
8914	7.10195e-12	Fe	2	2797.04A	-25.099	8.152362296289822e-15
8915	1.02889e-11	Mg	3	1930.67A	-25.101	8.114905593939243e-15
8916	2.48077e-12	Si	2	8007.37A	-25.101999999999997	8.096241828987222e-15
8917	3.48299e-14	Si	2	57.0328m	-25.101999999999997	8.096241828987222e-15
8918	2.86258e-11	Ne	3	693.936A	-25.101999999999997	8.096241828987222e-15
8919	6.43798e-11	Ni	13	308.551A	-25.103	8.077620989503289e-15
8920	6.706410000000001e-12	Ni	7	2962.01A	-25.105	8.040507692263996e-15
8921	5.87469e-12	Fe	2	3381.36A	-25.105999999999998	8.022015037737563e-15
8922	7.62099e-12	Ti	1	2606.55A	-25.105999999999998	8.022015037737563e-15
8923	7.82158e-11	S	10	253.970A	-25.105999999999998	8.022015037737563e-15
8924	3.25647e-16	Ca	10	6100.00m	-25.109	7.966791874651168e-15
8925	3.15064e-11	Cl	7	630.489A	-25.109	7.966791874651168e-15
8926	3.16876e-11	Cl	7	626.885A	-25.11	7.948468761800513e-15
8927	6.55299e-11	Fe	12	303.136A	-25.111	7.93018779093992e-15
8928	3.15648e-11	Cl	7	629.323A	-25.112	7.911948865145634e-15
8929	1.79575e-11	N	6	1106.19A	-25.113000000000003	7.89375188771649e-15
8930	4.45091e-10	Ar	10	44.6301A	-25.115	7.857483392261921e-15
8931	9.45316e-13	Ni	2	2.10136m	-25.119	7.785445551517477e-15
8932	1.44471e-12	Sc	2	1.37498m	-25.119	7.785445551517477e-15
8933	2.35319e-12	Mn	8	8441.50A	-25.12	7.767539523635979e-15
8934	1.44479e-12	Sc	2	1.37491m	-25.121	7.749674678475863e-15
8935	5.93999e-12	Ni	7	3344.19A	-25.121	7.749674678475863e-15
8936	1.45023e-12	Sc	2	1.36975m	-25.125999999999998	7.660964885991849e-15
8937	5.01199e-11	Na	7	396.339A	-25.125999999999998	7.660964885991849e-15
8938	6.60815e-12	Ni	5	3006.05A	-25.125999999999998	7.660964885991849e-15
8939	1.95611e-12	N	1	1.01551m	-25.127	7.643345155696387e-15
8940	4.05078e-12	Fe	2	4903.86A	-25.13	7.59072873774248e-15
8941	6.34163e-11	Fe	9	313.239A	-25.13	7.59072873774248e-15
8942	8.56959e-11	Cl	10	231.802A	-25.131	7.57327054610534e-15
8943	1.3711600000000003e-09	F	8	14.4874A	-25.133000000000003	7.538474528661971e-15
8944	5.48909e-11	F	2	361.890A	-25.134	7.521136518370781e-15
8945	4.59059e-10	Ar	10	43.2721A	-25.134	7.521136518370781e-15
8946	1.68777e-12	K	1	1.17697m	-25.136	7.486580035026696e-15
8947	2.37261e-11	Ar	1	837.240A	-25.139	7.435042780572767e-15
8948	7.8721e-11	Fe	7	252.340A	-25.141	7.400881862022511e-15
8949	2.69038e-13	Ti	7	7.38351m	-25.141	7.400881862022511e-15
8950	2.36159e-11	Ar	1	841.149A	-25.143	7.366877898635823e-15
8951	1.33285e-11	C	2	1490.38A	-25.144000000000002	7.349934549641897e-15
8952	1.27779e-11	B	1	1554.60A	-25.145	7.33303016926935e-15
8953	5.49717e-11	Cl	7	361.358A	-25.147	7.299337956092914e-15
8954	1.3860799999999999e-12	Fe	2	1.43313m	-25.147	7.299337956092914e-15
8955	4.25937e-12	Fe	2	4663.71A	-25.147	7.299337956092914e-15
8956	5.2059000000000004e-14	Al	7	38.1576m	-25.148000000000003	7.282549944656206e-15
8957	7.89936e-13	Fe	2	2.51469m	-25.148000000000003	7.282549944656206e-15
8958	6.94935e-11	S	11	285.846A	-25.15	7.249089667043927e-15
8959	8.524180000000001e-13	N	6	2.33037m	-25.151	7.232417223465119e-15
8960	3.19249e-11	Fe	8	622.224A	-25.151	7.232417223465119e-15
8961	2.1125e-12	Fe	2	9403.31A	-25.151999999999997	7.21578312544252e-15
8962	4.5334300000000004e-12	Fe	2	4381.77A	-25.154	7.182629613499178e-15
8963	1.36015e-12	N	1	1.46046m	-25.154	7.182629613499178e-15
8964	3.99554e-12	Li	1	4971.66A	-25.155	7.166110023801872e-15
8965	5.07458e-12	Fe	2	3914.50A	-25.156	7.149628428106605e-15
8966	6.02976e-11	F	2	329.440A	-25.156	7.149628428106605e-15
8967	1.23904e-11	Fe	10	1603.21A	-25.163	7.035313775322393e-15
8968	3.10387e-10	Mg	10	63.9989A	-25.164	7.01913300265082e-15
8969	3.11437e-10	Mg	10	63.7832A	-25.164	7.01913300265082e-15
8970	2.90161e-11	Cr	5	684.602A	-25.164	7.01913300265082e-15
8971	3.75879e-10	B	4	52.8479A	-25.165	7.002989444723751e-15
8972	2.58967e-11	Ar	6	767.066A	-25.166	6.986883015949534e-15
8973	3.10648e-10	Mg	10	63.9453A	-25.166	6.986883015949534e-15
8974	5.74589e-11	Fe	9	345.716A	-25.166	6.986883015949534e-15
8975	6.771180000000001e-12	Fe	10	2933.68A	-25.166	6.986883015949534e-15
8976	9.93076e-12	Mn	1	2000.30A	-25.166999999999998	6.9708136309336014e-15
8977	6.773260000000001e-12	F	3	2932.78A	-25.168000000000003	6.954781204477502e-15
8978	8.059460000000001e-12	F	6	2464.74A	-25.17	6.922826887431501e-15
8979	3.25458e-12	Li	1	6103.53A	-25.17	6.922826887431501e-15
8980	1.25134e-11	B	1	1587.45A	-25.171999999999997	6.8910193871362e-15
8981	4.64115e-12	Fe	2	4280.08A	-25.171999999999997	6.8910193871362e-15
8982	7.1517e-12	Fe	2	2777.59A	-25.171999999999997	6.8910193871362e-15
8983	1.22562e-11	B	1	1620.77A	-25.173000000000002	6.875170482348163e-15
8984	6.0459e-12	Na	2	3285.61A	-25.174	6.859358029029734e-15
8985	1.06385e-12	Fe	9	1.86722m	-25.178	6.796471056619331e-15
8986	4.8642300000000006e-12	Fe	2	4083.78A	-25.178	6.796471056619331e-15
8987	4.47346e-11	Ca	11	444.051A	-25.179000000000002	6.780839606957224e-15
8988	3.98876e-11	Ca	9	498.011A	-25.179000000000002	6.780839606957224e-15
8989	1.73915e-12	O	7	1.14220m	-25.18	6.765244108631756e-15
8990	4.92367e-12	Mn	1	4034.48A	-25.180999999999997	6.749684478957092e-15
8991	4.86516e-10	Ar	11	40.8300A	-25.183000000000003	6.718672495767315e-15
8992	3.5586e-11	Ne	1	558.210A	-25.183000000000003	6.718672495767315e-15
8993	6.11637e-12	S	2	3247.75A	-25.184	6.70321997782992e-15
8994	4.1142699999999996e-12	Be	2	4828.18A	-25.185	6.6878029996975616e-15
8995	6.42375e-11	Mn	10	309.234A	-25.188000000000002	6.6417644876772535e-15
8996	6.2054099999999995e-12	Si	3	3201.15A	-25.19	6.611248351806943e-15
8997	6.89658e-12	V	9	2880.34A	-25.191999999999997	6.580872424845056e-15
8998	2.73156e-11	Be	2	727.220A	-25.191999999999997	6.580872424845056e-15
8999	6.00872e-12	Sc	7	3305.94A	-25.191999999999997	6.580872424845056e-15
9000	6.44826e-11	Ni	13	308.059A	-25.193	6.565736838275922e-15
9001	7.71272e-11	Fe	11	257.555A	-25.193	6.565736838275922e-15
9002	1.5066e-11	N	1	1318.50A	-25.194000000000003	6.550636062589958e-15
9003	6.0434e-11	Al	6	328.697A	-25.195	6.535570017724356e-15
9004	7.45457e-11	Fe	11	266.474A	-25.195999999999998	6.5205386238003906e-15
9005	1.47573e-12	Fe	2	1.34608m	-25.197	6.505541801123055e-15
9006	2.4976399999999997e-13	C	5	7.95328m	-25.197	6.505541801123055e-15
9007	6.395389999999999e-10	Ca	12	31.0606A	-25.198	6.490579470180743e-15
9008	7.81751e-11	P	11	254.102A	-25.199	6.475651551644663e-15
9009	2.68233e-12	N	1	7405.68A	-25.201	6.445898635387935e-15
9010	9.77844e-12	Cl	11	2031.46A	-25.201999999999998	6.431073479920286e-15
9011	4.02337e-11	Ca	8	493.727A	-25.203000000000003	6.41628242136393e-15
9012	2.0461e-12	N	1	9708.45A	-25.204	6.401525381298354e-15
9013	2.10473e-11	Si	3	943.800A	-25.204	6.401525381298354e-15
9014	1.67017e-11	Al	1	1189.37A	-25.206	6.3721130438576974e-15
9015	8.14791e-11	Fe	11	243.798A	-25.206999999999997	6.357457590541384e-15
9016	2.78101e-10	S	9	71.4290A	-25.208000000000002	6.342835843832245e-15
9017	1.98756e-11	Ar	7	999.440A	-25.209	6.328247726207443e-15
9018	5.75765e-11	B	3	345.010A	-25.209	6.328247726207443e-15
9019	4.47485e-12	Fe	2	4439.13A	-25.21	6.313693160322076e-15
9020	8.50656e-11	Ne	9	233.519A	-25.211	6.299172069009387e-15
9021	3.82328e-12	Ti	1	5195.65A	-25.211	6.299172069009387e-15
9022	4.10995e-11	Na	7	483.326A	-25.211	6.299172069009387e-15
9023	5.74429e-12	Fe	2	3458.12A	-25.212	6.284684375279893e-15
9024	3.34817e-11	Fe	8	593.293A	-25.213	6.270230002321335e-15
9025	2.15866e-11	Ne	9	920.221A	-25.215999999999998	6.227066042595797e-15
9026	1.5977e-11	N	1	1243.31A	-25.217	6.212744188125063e-15
9027	3.86008e-12	Fe	2	5146.13A	-25.218000000000004	6.198455273005504e-15
9028	4.72608e-11	Fe	12	420.315A	-25.218000000000004	6.198455273005504e-15
9029	2.95965e-11	Ne	3	671.177A	-25.219	6.184199221478867e-15
9030	3.24187e-11	Ca	11	612.746A	-25.22	6.169975957960884e-15
9031	5.0541800000000006e-12	Fe	2	3930.30A	-25.221999999999998	6.141627493482956e-15
9032	4.25496e-11	Fe	12	466.854A	-25.223000000000003	6.127502142222226e-15
9033	1.84847e-12	Na	1	1.07464m	-25.226	6.085320714174593e-15
9034	9.30834e-12	Mg	3	2134.05A	-25.228	6.057361205210818e-15
9035	9.46858e-12	Mg	3	2097.93A	-25.229	6.043429661035124e-15
9036	1.70327e-12	Fe	2	1.16626m	-25.23	6.029530158521838e-15
9037	3.22778e-12	Na	1	6154.23A	-25.230999999999998	6.0156626239772804e-15
9038	6.06251e-11	F	2	327.660A	-25.236	5.946801903344786e-15
9039	5.03508e-12	Fe	2	3945.21A	-25.237	5.933124638507206e-15
9040	9.51291e-11	O	5	208.816A	-25.237	5.933124638507206e-15
9041	3.26497e-12	Fe	2	6084.11A	-25.238000000000003	5.919478830505738e-15
9042	4.09089e-11	Ne	9	485.578A	-25.239	5.9058644069918605e-15
9043	2.63365e-10	Mg	9	75.4256A	-25.241999999999997	5.8652087223816436e-15
9044	2.94825e-11	O	2	673.770A	-25.241999999999997	5.8652087223816436e-15
9045	3.20566e-12	Fe	2	6196.69A	-25.244	5.838260536156084e-15
9046	8.986940000000001e-13	Fe	2	2.21037m	-25.244	5.838260536156084e-15
9047	3.89876e-12	Cr	7	5095.07A	-25.248	5.7847350418302065e-15
9048	8.00026e-11	Fe	11	248.298A	-25.248	5.7847350418302065e-15
9049	7.00826e-11	Fe	12	283.444A	-25.249000000000002	5.771430520430541e-15
9050	5.87248e-11	Fe	12	338.264A	-25.25	5.758156598581014e-15
9051	6.42744e-11	Al	7	309.057A	-25.250999999999998	5.7449132059045654e-15
9052	2.52817e-12	V	4	7857.25A	-25.252	5.731700272185998e-15
9053	4.6525699999999994e-12	Cr	1	4269.56A	-25.255	5.692243525046547e-15
9054	4.815880000000001e-12	Fe	2	4124.79A	-25.255	5.692243525046547e-15
9055	7.38097e-11	Fe	7	269.131A	-25.256999999999998	5.6660900417155e-15
9056	5.25395e-11	Ca	9	378.086A	-25.258000000000003	5.653058396243825e-15
9057	2.85101e-11	Ne	3	696.753A	-25.26	5.627084952225654e-15
9058	3.40013e-13	Mn	5	5.84226m	-25.261	5.614143015970494e-15
9059	4.45091e-10	Ar	10	44.6301A	-25.261999999999997	5.601230845342734e-15
9060	4.67936e-14	Ti	3	42.4513m	-25.261999999999997	5.601230845342734e-15
9061	6.780369999999999e-12	F	3	2929.70A	-25.263	5.588348371883239e-15
9062	1.1167100000000001e-10	Ni	13	177.883A	-25.263	5.588348371883239e-15
9063	1.33625e-12	Fe	7	1.48658m	-25.264	5.575495527290599e-15
9064	6.24313e-11	Ne	9	318.181A	-25.265	5.5626722434201756e-15
9065	4.00296e-11	Na	8	496.244A	-25.266	5.549878452284285e-15
9066	7.79265e-12	Fe	2	2549.13A	-25.266	5.549878452284285e-15
9067	9.91003e-11	O	5	200.448A	-25.268	5.524379077046253e-15
9068	1.21907e-13	Co	2	16.2947m	-25.268	5.524379077046253e-15
9069	5.22362e-12	Fe	2	3802.81A	-25.27	5.498996860795284e-15
9070	7.50763e-11	Na	2	264.590A	-25.27	5.498996860795284e-15
9071	1.18782e-13	Fe	2	16.7235m	-25.272	5.47373126523468e-15
9072	5.69511e-12	Fe	2	3487.99A	-25.273000000000003	5.4611420326720855e-15
9073	7.84489e-11	Mn	8	253.215A	-25.275	5.4360503642479824e-15
9074	5.00443e-12	Fe	2	3969.37A	-25.275	5.4360503642479824e-15
9075	3.55312e-11	Ne	1	559.071A	-25.276999999999997	5.411073981568197e-15
9076	1.8454100000000001e-09	Ne	9	10.7643A	-25.279	5.386212354942849e-15
9077	1.91745e-12	N	1	1.03598m	-25.281999999999996	5.349133929896897e-15
9078	8.68326e-11	S	10	228.767A	-25.285999999999998	5.300092775251618e-15
9079	3.90055e-11	Ne	9	509.274A	-25.287	5.2879029001339794e-15
9080	1.73126e-15	N	1	1147.40m	-25.289	5.263607193222184e-15
9081	2.00416e-11	S	8	991.161A	-25.29	5.251501232614651e-15
9082	7.79435e-11	Fe	7	254.857A	-25.295	5.191387795095912e-15
9083	4.11092e-11	Na	7	483.212A	-25.296	5.179447934494843e-15
9084	2.24569e-13	Cr	4	8.84558m	-25.296	5.179447934494843e-15
9085	5.13271e-11	S	10	387.017A	-25.296	5.179447934494843e-15
9086	1.06762e-10	N	5	186.063A	-25.296999999999997	5.167535534811125e-15
9087	2.3798e-11	Ar	1	834.711A	-25.296999999999997	5.167535534811125e-15
9088	8.04345e-12	Cr	7	2469.64A	-25.298000000000002	5.155650532886315e-15
9089	7.5442e-11	Ne	9	263.308A	-25.299	5.143792865707485e-15
9090	5.35737e-11	Ne	9	370.787A	-25.302	5.108383244687207e-15
9091	1.65939e-11	Be	2	1197.09A	-25.303	5.0966342892544745e-15
9092	6.38854e-11	Mn	10	310.939A	-25.303	5.0966342892544745e-15
9093	1.58585e-12	K	1	1.25261m	-25.304000000000002	5.084912355669388e-15
9094	8.30628e-11	F	3	239.150A	-25.308000000000003	5.038293598977148e-15
9095	2.1525e-14	Si	2	92.2854m	-25.308000000000003	5.038293598977148e-15
9096	2.50702e-10	Ne	9	79.2353A	-25.31	5.015144742629429e-15
9097	5.50979e-11	F	2	360.531A	-25.311	5.00361022980071e-15
9098	1.28499e-11	B	1	1545.88A	-25.311999999999998	4.992102245615376e-15
9099	2.5191900000000003e-12	Fe	2	7885.25A	-25.313000000000002	4.980620729059118e-15
9100	6.36825e-11	S	4	311.930A	-25.314	4.96916561925824e-15
9101	4.94463e-12	Fe	2	4017.38A	-25.315	4.9577368554787705e-15
9102	3.98612e-12	Sc	7	4983.41A	-25.318	4.923608035023901e-15
9103	1.0569e-11	Mg	3	1879.49A	-25.319000000000003	4.912284050780569e-15
9104	5.4798199999999996e-12	Ni	5	3625.02A	-25.32	4.9009861109783105e-15
9105	8.18823e-12	Mn	6	2425.98A	-25.320999999999998	4.889714155716534e-15
9106	2.59879e-11	Cl	6	764.374A	-25.320999999999998	4.889714155716534e-15
9107	8.08836e-11	Fe	7	245.593A	-25.323	4.867247959900658e-15
9108	3.89448e-12	Fe	2	5100.66A	-25.323	4.867247959900658e-15
9109	3.87024e-12	Ni	2	5132.62A	-25.324	4.856053600233065e-15
9110	5.72526e-11	S	11	346.961A	-25.326999999999998	4.8226247623837485e-15
9111	1.8591e-12	N	1	1.06850m	-25.329	4.800466814330377e-15
9112	1.09485e-12	Be	1	1.81436m	-25.331	4.778410672800696e-15
9113	2.42402e-12	Na	1	8194.82A	-25.331	4.778410672800696e-15
9114	1.33879e-10	Ni	11	148.377A	-25.333000000000002	4.756455870036141e-15
9115	7.52032e-11	Fe	7	264.144A	-25.333000000000002	4.756455870036141e-15
9116	1.6286700000000002e-12	N	1	1.21967m	-25.334	4.745516325104241e-15
9117	2.37225e-11	Ar	1	837.367A	-25.334	4.745516325104241e-15
9118	4.02859e-11	Ar	7	493.087A	-25.336	4.7237126581388846e-15
9119	3.45331e-11	Ne	9	575.229A	-25.337	4.712848420504555e-15
9120	1.25955e-12	N	1	1.57711m	-25.338	4.7020091699234e-15
9121	3.85088e-11	Fe	12	515.843A	-25.34	4.680405400178321e-15
9122	1.28387e-11	Si	1	1547.23A	-25.34	4.680405400178321e-15
9123	7.51613e-11	Fe	7	264.291A	-25.342	4.658900890738854e-15
9124	2.88425e-10	Mg	9	68.8721A	-25.346999999999998	4.605570893239874e-15
9125	6.844880000000001e-10	Ca	12	29.0209A	-25.348000000000003	4.594978374124666e-15
9126	1.36073e-12	N	1	1.45984m	-25.351999999999997	4.55285135917421e-15
9127	4.50907e-11	V	11	440.544A	-25.353	4.542380091622658e-15
9128	3.05192e-12	Ca	1	6508.85A	-25.354	4.531932907318246e-15
9129	8.55898e-11	P	10	232.089A	-25.355	4.5215097508709305e-15
9130	5.05542e-12	Fe	2	3929.34A	-25.355	4.5215097508709305e-15
9131	7.36157e-11	P	10	269.840A	-25.355999999999998	4.511110567018249e-15
9132	4.87671e-11	Ne	9	407.333A	-25.357	4.5007353006246886e-15
9133	4.29776e-11	Ne	9	462.205A	-25.358	4.4903838966816585e-15
9134	4.28185e-11	Al	8	463.922A	-25.358	4.4903838966816585e-15
9135	8.38865e-11	Ne	9	236.802A	-25.359	4.480056300307043e-15
9136	7.64125e-11	Fe	12	259.964A	-25.363000000000003	4.438982897262311e-15
9137	9.97206e-12	C	1	1992.01A	-25.365	4.418587623465728e-15
9138	9.977910000000001e-12	Cl	11	1990.84A	-25.365	4.418587623465728e-15
9139	2.8805e-12	Fe	2	6896.17A	-25.366	4.408425153937289e-15
9140	5.52834e-12	Ti	3	3593.20A	-25.366	4.408425153937289e-15
9141	6.924649999999999e-13	K	8	2.86866m	-25.37	4.368008469189869e-15
9142	5.06579e-11	F	7	392.129A	-25.37	4.368008469189869e-15
9143	1.93229e-11	Fe	10	1028.03A	-25.37	4.368008469189869e-15
9144	5.4986e-11	Cl	7	361.264A	-25.371	4.357962328488209e-15
9145	8.184520000000001e-13	Si	4	2.42708m	-25.372	4.347939293268956e-15
9146	7.168060000000001e-13	Co	2	2.77125m	-25.375999999999998	4.3080771462253874e-15
9147	8.96759e-11	Ne	9	221.514A	-25.375999999999998	4.3080771462253874e-15
9148	6.10015e-11	P	11	325.639A	-25.377	4.298168843741541e-15
9149	6.53834e-11	Fe	8	303.815A	-25.377	4.298168843741541e-15
9150	7.72739e-12	Zn	2	2570.65A	-25.377	4.298168843741541e-15
9151	5.12944e-11	Ne	6	387.264A	-25.378	4.288283329721033e-15
9152	2.17487e-12	Fe	2	9133.62A	-25.379	4.278420551751855e-15
9153	1.31342e-11	Be	2	1512.42A	-25.38	4.268580457542572e-15
9154	1.42604e-12	Fe	2	1.39298m	-25.38	4.268580457542572e-15
9155	1.13982e-13	S	1	17.4278m	-25.381	4.2587629949219154e-15
9156	7.73266e-11	Fe	8	256.890A	-25.381999999999998	4.248968111838746e-15
9157	3.36275e-12	Cr	7	5907.21A	-25.383000000000003	4.239195756361464e-15
9158	5.16632e-11	S	10	384.499A	-25.383000000000003	4.239195756361464e-15
9159	7.25615e-12	Fe	9	2737.60A	-25.385	4.219718421095816e-15
9160	9.402060000000001e-12	Mg	3	2112.78A	-25.386999999999997	4.200330576056853e-15
9161	5.2677e-11	F	2	377.099A	-25.386999999999997	4.200330576056853e-15
9162	3.57467e-11	Ne	1	555.701A	-25.391	4.161821713866957e-15
9163	1.64042e-12	N	1	1.21093m	-25.394000000000002	4.1331719347079555e-15
9164	1.9474099999999997e-12	Fe	2	1.02004m	-25.398000000000003	4.0952787866428746e-15
9165	4.80805e-12	Fe	2	4131.50A	-25.404	4.039089455206573e-15
9166	1.70713e-11	Cl	6	1163.62A	-25.406999999999996	4.011284558973445e-15
9167	3.89383e-11	Ne	9	510.152A	-25.406999999999996	4.011284558973445e-15
9168	4.09265e-11	Ca	8	485.369A	-25.409000000000002	3.992854380540643e-15
9169	6.16037e-11	Mg	6	322.455A	-25.410999999999998	3.974508881085974e-15
9170	1.03054e-12	Li	1	1.92758m	-25.414	3.9471485543979766e-15
9171	1.43063e-12	Mn	12	1.38851m	-25.416	3.929013054139004e-15
9172	2.77405e-11	Be	2	716.081A	-25.416999999999998	3.919976574874151e-15
9173	6.54886e-11	Si	11	303.327A	-25.416999999999998	3.919976574874151e-15
9174	1.4263700000000001e-12	N	1	1.39266m	-25.418000000000003	3.910960878934811e-15
9175	1.4848799999999998e-12	K	1	1.33778m	-25.418000000000003	3.910960878934811e-15
9176	2.15224e-11	Ne	9	922.966A	-25.419	3.901965918520791e-15
9177	2.09237e-12	N	1	9493.77A	-25.419	3.901965918520791e-15
9178	2.04915e-12	N	1	9694.01A	-25.42	3.89299164594161e-15
9179	6.09338e-11	F	2	326.000A	-25.421999999999997	3.875104974074557e-15
9180	7.97225e-12	Fe	2	2491.70A	-25.421999999999997	3.875104974074557e-15
9181	1.86558e-12	Cl	12	1.06478m	-25.424	3.857300483999642e-15
9182	5.26317e-12	Ni	4	3774.24A	-25.424	3.857300483999642e-15
9183	6.92582e-11	Fe	10	286.817A	-25.426	3.83957779812592e-15
9184	7.94099e-12	Cr	7	2501.51A	-25.428	3.821936540597167e-15
9185	2.75289e-12	Si	2	7215.86A	-25.432	3.786896815776646e-15
9186	6.96509e-11	F	8	285.200A	-25.432	3.786896815776646e-15
9187	5.82279e-11	B	3	341.150A	-25.436	3.752178337084191e-15
9188	1.21604e-11	Fe	7	1633.53A	-25.436999999999998	3.74354856638252e-15
9189	7.89818e-11	Fe	7	251.507A	-25.436999999999998	3.74354856638252e-15
9190	1.03251e-11	Mg	3	1923.89A	-25.438000000000002	3.734938643602627e-15
9191	5.3666e-11	F	2	370.150A	-25.44	3.717778159317628e-15
9192	1.28931e-12	Cr	7	1.54070m	-25.441	3.709227506829312e-15
9193	5.03165e-11	Ne	9	394.790A	-25.441	3.709227506829312e-15
9194	1.7792099999999998e-12	Fe	2	1.11648m	-25.441	3.709227506829312e-15
9195	6.23527e-11	Fe	9	318.582A	-25.441	3.709227506829312e-15
9196	1.04084e-11	Mg	3	1908.50A	-25.441999999999997	3.700696520295995e-15
9197	2.38493e-11	Ar	1	832.917A	-25.443	3.692185154487175e-15
9198	3.51004e-11	Ca	11	565.932A	-25.444000000000003	3.683693364276528e-15
9199	1.2466899999999999e-10	Ne	9	159.337A	-25.445	3.6752211046414276e-15
9200	8.043089999999999e-12	Ca	1	2469.76A	-25.445	3.6752211046414276e-15
9201	1.1724e-11	Ca	2	1694.34A	-25.445	3.6752211046414276e-15
9202	1.9037499999999998e-10	Al	6	104.344A	-25.445999999999998	3.666768330662767e-15
9203	1.4449600000000001e-12	Fe	2	1.37474m	-25.445999999999998	3.666768330662767e-15
9204	1.92278e-11	P	4	1033.11A	-25.447	3.65833499752475e-15
9205	5.23612e-11	Mn	10	379.374A	-25.447	3.65833499752475e-15
9206	8.85366e-13	Fe	2	2.24364m	-25.448	3.6499210605147126e-15
9207	1.7570099999999998e-12	S	1	1.13059m	-25.448	3.6499210605147126e-15
9208	3.60826e-11	Ne	9	550.528A	-25.449	3.6415264750228e-15
9209	1.9807700000000003e-12	Fe	2	1.00286m	-25.45	3.6331511965417845e-15
9210	1.38052e-12	N	1	1.43891m	-25.451	3.6247951806667146e-15
9211	6.80868e-12	Na	2	2917.52A	-25.453000000000003	3.608140759625335e-15
9212	4.4527e-11	Ne	9	446.121A	-25.453000000000003	3.608140759625335e-15
9213	3.79932e-11	Mn	6	522.843A	-25.456	3.583302493345647e-15
9214	2.84462e-11	Ne	3	698.317A	-25.456	3.583302493345647e-15
9215	3.14343e-12	Co	12	6319.37A	-25.456999999999997	3.575061126306485e-15
9216	1.29015e-11	B	1	1539.70A	-25.458000000000002	3.56683871388547e-15
9217	1.1871500000000001e-10	Ni	13	167.329A	-25.461	3.5422847688887722e-15
9218	1.7122099999999998e-12	N	1	1.16016m	-25.461	3.5422847688887722e-15
9219	7.29901e-13	Fe	4	2.72153m	-25.462	3.5341377399979765e-15
9220	4.90157e-11	Fe	12	405.267A	-25.465999999999998	3.5017365704411427e-15
9221	4.9042e-10	Ar	11	40.5050A	-25.469	3.4776307854475515e-15
9222	5.58008e-11	Mg	8	355.989A	-25.47	3.469632456592317e-15
9223	3.29382e-11	Fe	8	603.083A	-25.47	3.469632456592317e-15
9224	5.5674e-12	Fe	12	3567.99A	-25.47	3.469632456592317e-15
9225	1.37118e-12	Fe	2	1.44871m	-25.47	3.469632456592317e-15
9226	3.52215e-11	Si	11	563.987A	-25.473000000000003	3.4457476747639492e-15
9227	9.23046e-12	Cr	7	2152.05A	-25.476999999999997	3.4141568701961412e-15
9228	9.43166e-13	Li	2	2.10615m	-25.476999999999997	3.4141568701961412e-15
9229	1.35734e-11	Fe	10	1463.49A	-25.478	3.406304527294861e-15
9230	4.60726e-12	Fe	10	4311.56A	-25.479	3.3984702442811538e-15
9231	1.0036e-11	Mg	3	1979.32A	-25.482	3.3750753396766243e-15
9232	2.6368599999999997e-12	Fe	2	7533.37A	-25.482	3.3750753396766243e-15
9233	1.23893e-11	Fe	10	1603.35A	-25.482	3.3750753396766243e-15
9234	1.16285e-12	N	1	1.70825m	-25.483	3.367312881801284e-15
9235	1.03544e-11	Fe	10	1918.45A	-25.488000000000003	3.328767569982814e-15
9236	2.58382e-11	C	3	768.800A	-25.489	3.321111617022318e-15
9237	6.43773e-11	Al	6	308.563A	-25.49	3.3134732722650074e-15
9238	8.414889999999999e-13	Ni	2	2.36063m	-25.49	3.3134732722650074e-15
9239	4.57843e-12	Fe	2	4338.70A	-25.496	3.2680107146222937e-15
9240	2.37954e-11	Ar	1	834.801A	-25.499000000000002	3.245513887102937e-15
9241	5.623170000000001e-13	O	7	3.53261m	-25.500999999999998	3.2306021053119098e-15
9242	2.65578e-12	Fe	2	7479.69A	-25.503	3.2157588369347053e-15
9243	8.43525e-11	Mn	8	235.494A	-25.503	3.2157588369347053e-15
9244	3.3535199999999996e-12	Fe	2	5923.46A	-25.504	3.208362796847686e-15
9245	2.39929e-11	P	4	827.931A	-25.505	3.2009837671808595e-15
9246	2.30718e-11	Ne	9	860.983A	-25.505	3.2009837671808595e-15
9247	7.1345e-11	P	9	278.428A	-25.505	3.2009837671808595e-15
9248	3.6050300000000004e-12	Fe	2	5510.21A	-25.506	3.1936217088112916e-15
9249	9.73776e-11	Si	9	203.994A	-25.506	3.1936217088112916e-15
9250	4.3266e-12	Fe	2	4591.24A	-25.506999999999998	3.186276582706135e-15
9251	3.25844e-11	Mg	6	609.631A	-25.51	3.1643424089932463e-15
9252	3.57127e-11	Ne	1	556.229A	-25.511	3.1570646234089906e-15
9253	6.58659e-11	Fe	7	301.589A	-25.513	3.14255922907015e-15
9254	2.95315e-12	O	1	6726.54A	-25.514	3.1353315434094597e-15
9255	8.04823e-12	Fe	2	2468.18A	-25.514	3.1353315434094597e-15
9256	7.65504e-11	Fe	12	259.495A	-25.517	3.1137480728803088e-15
9257	5.31421e-11	Ca	9	373.799A	-25.518	3.1065866510400276e-15
9258	1.27326e-12	Fe	12	1.56013m	-25.521	3.085201058958094e-15
9259	2.2214499999999998e-13	Ni	4	8.94211m	-25.521	3.085201058958094e-15
9260	3.4720800000000003e-12	F	3	5721.20A	-25.521	3.085201058958094e-15
9261	3.3752300000000004e-12	Mn	5	5885.36A	-25.522	3.0781052934279157e-15
9262	1.6603299999999999e-12	N	1	1.19641m	-25.526	3.049885054471896e-15
9263	5.92296e-11	Fe	12	335.380A	-25.529	3.0288897934351925e-15
9264	6.3402e-11	Al	6	313.310A	-25.53	3.0219235402217636e-15
9265	7.57231e-11	Na	2	262.330A	-25.531	3.0149733089461457e-15
9266	2.94829e-11	O	2	673.761A	-25.531999999999996	3.0080390627588805e-15
9267	1.84798e-12	Na	1	1.07493m	-25.534000000000002	2.994218378675158e-15
9268	4.2845699999999996e-13	Fe	2	4.63628m	-25.535999999999998	2.9804611948667903e-15
9269	1.00802e-11	Cl	10	1970.64A	-25.537	2.9736063243392317e-15
9270	4.086069999999999e-12	Ca	2	4861.51A	-25.54	2.953136162387275e-15
9271	5.31904e-13	K	1	3.73459m	-25.543000000000003	2.9328069160389864e-15
9272	5.62284e-12	Fe	10	3532.82A	-25.544	2.9260616473113378e-15
9273	9.71947e-14	Mg	2	20.4378m	-25.544	2.9260616473113378e-15
9274	1.7247900000000002e-12	N	1	1.15170m	-25.544	2.9260616473113378e-15
9275	3.93915e-12	Sc	7	5042.83A	-25.546	2.9126176152382467e-15
9276	2.85162e-11	Ne	3	696.602A	-25.546	2.9126176152382467e-15
9277	1.17172e-12	N	1	1.69532m	-25.546999999999997	2.905918780613907e-15
9278	7.85407e-12	Mg	3	2529.19A	-25.549	2.8925672966066104e-15
9279	1.77105e-10	Al	6	112.162A	-25.55	2.8859145764354377e-15
9280	3.1319099999999997e-12	Fe	2	6342.60A	-25.551	2.8792771570960885e-15
9281	2.69162e-12	N	1	7380.10A	-25.554000000000002	2.8594563525639036e-15
9282	5.7614199999999995e-12	Ne	3	3447.84A	-25.558000000000003	2.833240699146863e-15
9283	6.21115e-11	Mg	6	319.819A	-25.559	2.826724426363496e-15
9284	1.35807e-12	N	1	1.46269m	-25.561999999999998	2.807265392285068e-15
9285	4.0502e-12	F	2	4904.56A	-25.561999999999998	2.807265392285068e-15
9286	1.3254000000000002e-09	F	9	14.9875A	-25.563000000000002	2.800808861049627e-15
9287	4.0534899999999996e-13	Cl	11	4.90059m	-25.565	2.7879403132549656e-15
9288	4.4341e-14	Si	1	44.7993m	-25.566999999999997	2.775130891066736e-15
9289	6.32488e-13	K	1	3.14068m	-25.57	2.7560270243870386e-15
9290	1.36535e-12	N	1	1.45490m	-25.574	2.7307596167504274e-15
9291	8.089820000000001e-15	Mg	1	245.549m	-25.574	2.7307596167504274e-15
9292	4.39289e-11	Cl	6	452.196A	-25.58	2.693292190191114e-15
9293	4.17187e-12	Fe	9	4761.53A	-25.58	2.693292190191114e-15
9294	9.52327e-12	Mg	3	2085.89A	-25.58	2.693292190191114e-15
9295	9.934940000000001e-13	O	7	1.99945m	-25.581999999999997	2.6809176366268002e-15
9296	7.4467e-11	Fe	11	266.755A	-25.581999999999997	2.6809176366268002e-15
9297	6.71154e-13	Fe	2	2.95975m	-25.581999999999997	2.6809176366268002e-15
9298	3.16539e-12	Fe	2	6275.51A	-25.581999999999997	2.6809176366268002e-15
9299	7.04796e-12	Cr	5	2818.47A	-25.583000000000002	2.6747516971655384e-15
9300	1.02508e-11	Mg	3	1937.84A	-25.59	2.631985375164343e-15
9301	4.63886e-11	Mg	8	428.219A	-25.59	2.631985375164343e-15
9302	2.42745e-12	Na	1	8183.26A	-25.59	2.631985375164343e-15
9303	1.55527e-11	Ni	13	1277.23A	-25.595	2.601857287710522e-15
9304	6.27044e-12	Ni	7	3167.95A	-25.596999999999998	2.5899028393626103e-15
9305	1.4200799999999997e-10	Ti	12	139.883A	-25.601999999999997	2.560256466712707e-15
9306	6.34774e-12	Na	2	3129.38A	-25.601999999999997	2.560256466712707e-15
9307	8.06402e-11	P	8	246.334A	-25.601999999999997	2.560256466712707e-15
9308	5.07182e-11	Fe	10	391.663A	-25.604	2.5484931567750936e-15
9309	2.80313e-11	Be	2	708.652A	-25.605999999999998	2.536783894337229e-15
9310	7.16978e-11	Si	8	277.058A	-25.609	2.519320796842035e-15
9311	9.40552e-11	F	3	211.200A	-25.61	2.513526519798798e-15
9312	4.39294e-11	Fe	10	452.191A	-25.611	2.507745569222934e-15
9313	2.40712e-12	Fe	2	8252.36A	-25.612	2.50197791446446e-15
9314	2.63467e-12	Fe	2	7539.65A	-25.613000000000003	2.4962235249437833e-15
9315	5.7346099999999995e-12	Fe	2	3463.96A	-25.613000000000003	2.4962235249437833e-15
9316	9.33831e-11	Ar	11	212.720A	-25.613000000000003	2.4962235249437833e-15
9317	1.40462e-11	F	8	1414.23A	-25.616	2.4790396430675635e-15
9318	5.91419e-12	Fe	2	3358.78A	-25.618000000000002	2.467649490538635e-15
9319	4.65453e-11	P	9	426.777A	-25.618000000000002	2.467649490538635e-15
9320	1.7378799999999999e-12	N	1	1.14303m	-25.623	2.4394025404005915e-15
9321	4.99647e-10	Ar	11	39.7570A	-25.624000000000002	2.433792070246562e-15
9322	5.86941e-11	B	3	338.440A	-25.624000000000002	2.433792070246562e-15
9323	4.1620300000000006e-12	Fe	2	4772.78A	-25.625	2.4281945038158323e-15
9324	5.26876e-12	V	9	3770.24A	-25.627	2.4170379634814884e-15
9325	1.14247e-11	Fe	9	1738.73A	-25.627	2.4170379634814884e-15
9326	6.36164e-11	Fe	12	312.254A	-25.628	2.4114789304270085e-15
9327	7.78804e-11	S	10	255.064A	-25.629	2.4059326827937623e-15
9328	1.06902e-11	Mg	3	1858.19A	-25.629	2.4059326827937623e-15
9329	1.17979e-10	Sc	11	168.373A	-25.629	2.4059326827937623e-15
9330	5.9065e-12	Ti	3	3363.15A	-25.633000000000003	2.3838749593736102e-15
9331	2.81521e-11	Ar	10	705.611A	-25.634	2.3783921991120503e-15
9332	3.6603800000000003e-13	Na	1	5.42688m	-25.639	2.351166968740145e-15
9333	2.49356e-11	O	2	796.632A	-25.64	2.345759434769515e-15
9334	2.96788e-11	Fe	8	669.314A	-25.643	2.3296113404044235e-15
9335	5.61328e-11	Mg	8	353.883A	-25.644000000000002	2.324253383003231e-15
9336	2.38475e-11	Ar	1	832.979A	-25.644000000000002	2.324253383003231e-15
9337	1.37351e-11	Mg	3	1446.26A	-25.645	2.318907748562121e-15
9338	2.44127e-12	S	2	8136.92A	-25.647	2.308253335257174e-15
9339	5.40696e-12	Ti	1	3673.87A	-25.647	2.308253335257174e-15
9340	3.62645e-12	Fe	2	5477.67A	-25.647	2.308253335257174e-15
9341	1.0045e-11	Mg	3	1977.55A	-25.648000000000003	2.3029444999046787e-15
9342	3.1187e-12	Fe	2	6369.46A	-25.649	2.2976478745347083e-15
9343	1.5841700000000001e-12	K	1	1.25393m	-25.65	2.292363431065045e-15
9344	7.9217e-11	P	9	250.760A	-25.651999999999997	2.281830977820685e-15
9345	3.67e-12	Fe	2	5412.65A	-25.651999999999997	2.281830977820685e-15
9346	7.13827e-12	Zn	2	2782.81A	-25.653000000000002	2.276582912203952e-15
9347	4.42307e-12	B	4	4491.10A	-25.654	2.271346916803229e-15
9348	2.82977e-11	Fe	8	701.982A	-25.654	2.271346916803229e-15
9349	8.56392e-13	Sc	10	2.31955m	-25.658	2.250523083102328e-15
9350	2.5104e-12	Fe	1	7912.87A	-25.66	2.2401828687947234e-15
9351	9.24148e-13	Zn	2	2.14949m	-25.662	2.2298901634563586e-15
9352	2.65464e-11	N	5	748.291A	-25.663	2.2247615583976866e-15
9353	5.18016e-12	Fe	2	3834.72A	-25.664	2.2196447488033286e-15
9354	8.36858e-11	Fe	12	237.369A	-25.665	2.214539707544488e-15
9355	2.7593400000000003e-10	S	9	71.9900A	-25.665	2.214539707544488e-15
9356	5.53644e-12	Fe	2	3587.95A	-25.668000000000003	2.199294923427814e-15
9357	5.06761e-12	Fe	9	3919.89A	-25.668000000000003	2.199294923427814e-15
9358	4.20602e-10	Mg	10	47.2286A	-25.668000000000003	2.199294923427814e-15
9359	5.07148e-11	F	7	391.690A	-25.668000000000003	2.199294923427814e-15
9360	9.89909e-13	Fe	2	2.00670m	-25.669	2.194236685468559e-15
9361	1.03055e-12	Li	1	1.92757m	-25.67	2.189190081133763e-15
9362	4.63785e-11	Mg	8	428.312A	-25.67	2.189190081133763e-15
9363	5.62525e-11	Ni	13	353.130A	-25.673000000000002	2.1741198026178656e-15
9364	5.70832e-12	Fe	2	3479.91A	-25.675	2.1641306294970615e-15
9365	2.4614799999999997e-12	S	11	8070.12A	-25.677	2.1541873524577507e-15
9366	2.47337e-12	Fe	2	8031.32A	-25.680999999999997	2.134437644099126e-15
9367	1.26083e-10	Ni	13	157.551A	-25.682	2.1295285737429525e-15
9368	9.11738e-13	Fe	2	2.17875m	-25.685	2.1148690021550676e-15
9369	1.2511399999999998e-10	Ni	13	158.771A	-25.685	2.1148690021550676e-15
9370	3.20987e-12	Fe	2	6188.55A	-25.688000000000002	2.1003103463481463e-15
9371	1.17343e-11	Ca	2	1692.85A	-25.688000000000002	2.1003103463481463e-15
9372	1.39177e-12	Fe	9	1.42728m	-25.689	2.0954797665987256e-15
9373	8.120180000000001e-13	Li	1	2.44631m	-25.69	2.090660296874412e-15
9374	5.37944e-11	Fe	9	369.266A	-25.69	2.090660296874412e-15
9375	3.98986e-11	Na	8	497.873A	-25.691999999999997	2.0810545853505632e-15
9376	5.7731199999999995e-12	Cr	7	3440.85A	-25.693	2.0762682926224514e-15
9377	7.01793e-11	Mg	7	283.053A	-25.695	2.066728706351599e-15
9378	4.09122e-11	Fe	8	485.539A	-25.695	2.066728706351599e-15
9379	5.90647e-13	He	1	3.36317m	-25.695	2.066728706351599e-15
9380	8.502280000000001e-13	K	12	2.33637m	-25.695	2.066728706351599e-15
9381	3.2398900000000002e-12	Fe	2	6131.22A	-25.695999999999998	2.0619753622309042e-15
9382	2.43625e-13	Cr	4	8.15372m	-25.697	2.0572329504982997e-15
9383	4.80302e-15	He	1	413.582m	-25.7	2.04307105848021e-15
9384	9.7069e-14	Mg	2	20.4643m	-25.7	2.04307105848021e-15
9385	1.80597e-13	Ni	3	10.9993m	-25.701999999999998	2.0336839996453242e-15
9386	6.83822e-12	Na	2	2904.92A	-25.703000000000003	2.029006656241023e-15
9387	1.9552e-13	Mg	3	10.1598m	-25.705	2.0196842174646434e-15
9388	3.58285e-11	Ne	1	554.431A	-25.706999999999997	2.010404611403691e-15
9389	5.64263e-11	S	11	352.043A	-25.706999999999997	2.010404611403691e-15
9390	1.18553e-11	P	10	1675.58A	-25.713	1.9828208260458284e-15
9391	5.09273e-11	Ar	7	390.055A	-25.713	1.9828208260458284e-15
9392	7.869889999999999e-12	Si	1	2524.11A	-25.713	1.9828208260458284e-15
9393	1.24595e-11	Zn	2	1594.33A	-25.714000000000002	1.9782604646946054e-15
9394	3.46496e-12	F	3	5732.95A	-25.714000000000002	1.9782604646946054e-15
9395	5.26296e-11	Fe	9	377.439A	-25.717	1.964642215444882e-15
9396	1.48275e-12	K	1	1.33971m	-25.719	1.9556155044113303e-15
9397	4.45248e-12	Fe	2	4461.44A	-25.719	1.9556155044113303e-15
9398	4.08434e-12	Ca	2	4863.57A	-25.72	1.95111771356357e-15
9399	4.78765e-12	Fe	2	4149.10A	-25.72	1.95111771356357e-15
9400	2.6095e-12	V	4	7612.37A	-25.72	1.95111771356357e-15
9401	6.19021e-11	Na	6	320.901A	-25.721999999999998	1.942153141971707e-15
9402	3.87539e-11	Mg	6	512.580A	-25.723000000000003	1.937686313698323e-15
9403	5.77762e-11	Cl	7	343.817A	-25.726	1.92434737493942e-15
9404	4.03479e-11	Na	8	492.330A	-25.728	1.9155058018808777e-15
9405	3.59233e-11	Ne	1	552.969A	-25.728	1.9155058018808777e-15
9406	3.60018e-12	Fe	2	5517.63A	-25.732	1.8979443391310203e-15
9407	3.37986e-10	Ne	9	58.7730A	-25.735	1.8848789822006787e-15
9408	4.8093e-11	Na	4	413.043A	-25.737	1.876218749934593e-15
9409	1.4069e-11	N	1	1411.93A	-25.739	1.867598307821393e-15
9410	7.0001100000000006e-12	Fe	2	2837.73A	-25.739	1.867598307821393e-15
9411	5.496e-11	Cl	7	361.435A	-25.74	1.8633029509083067e-15
9412	4.05909e-12	Fe	2	4893.82A	-25.74	1.8633029509083067e-15
9413	2.31112e-11	Cr	5	859.516A	-25.74	1.8633029509083067e-15
9414	5.42671e-11	F	2	366.050A	-25.741999999999997	1.8547418515012196e-15
9415	8.89738e-11	S	9	223.262A	-25.741999999999997	1.8547418515012196e-15
9416	7.42685e-11	Ni	13	267.468A	-25.741999999999997	1.8547418515012196e-15
9417	6.2275099999999996e-12	Na	2	3189.79A	-25.743000000000002	1.850476063617107e-15
9418	1.79445e-12	P	10	1.10700m	-25.743000000000002	1.850476063617107e-15
9419	3.65438e-12	Fe	2	5435.80A	-25.744	1.8462200867729048e-15
9420	7.61411e-11	Na	2	260.890A	-25.744	1.8462200867729048e-15
9421	3.84307e-12	Fe	1	5168.90A	-25.745	1.841973898403802e-15
9422	4.41854e-11	S	11	449.570A	-25.745	1.841973898403802e-15
9423	3.5873199999999997e-12	Fe	10	5537.41A	-25.746	1.8377374759969603e-15
9424	1.02965e-13	Ni	13	19.2924m	-25.747	1.8335107970912603e-15
9425	5.49977e-11	Cl	7	361.187A	-25.749000000000002	1.8250865801971467e-15
9426	2.11417e-12	N	1	9395.85A	-25.75	1.8208889975443885e-15
9427	7.73128e-11	Fe	12	256.936A	-25.750999999999998	1.816701069063831e-15
9428	3.12369e-12	Fe	2	6359.29A	-25.750999999999998	1.816701069063831e-15
9429	2.2754e-13	Fe	2	8.73010m	-25.752	1.81252277255148e-15
9430	1.80333e-12	Fe	9	1.10154m	-25.753	1.808354085854438e-15
9431	4.50295e-11	Mg	6	441.143A	-25.755	1.8000454535492802e-15
9432	6.5774399999999995e-12	Fe	10	3020.09A	-25.756	1.795905463889609e-15
9433	7.01998e-13	Fe	2	2.82970m	-25.756999999999998	1.7917749959419447e-15
9434	1.10136e-10	K	12	180.363A	-25.758000000000003	1.7876540278069137e-15
9435	2.89602e-13	Li	1	6.85924m	-25.759	1.783542537635612e-15
9436	9.22667e-12	P	1	2152.94A	-25.76	1.7794405036292835e-15
9437	3.2003099999999997e-13	K	1	6.20705m	-25.76	1.7794405036292835e-15
9438	8.27641e-11	V	7	240.013A	-25.761	1.7753479040393821e-15
9439	1.03094e-10	Fe	8	192.684A	-25.763	1.76719092136447e-15
9440	1.19214e-10	Cl	11	166.629A	-25.766	1.7550256646308455e-15
9441	6.702780000000001e-12	Si	2	2963.61A	-25.768	1.7469620541644978e-15
9442	2.82391e-11	Be	2	703.438A	-25.768	1.7469620541644978e-15
9443	1.69704e-11	N	1	1170.54A	-25.772	1.7309458097816826e-15
9444	7.72723e-12	Li	1	2570.71A	-25.772	1.7309458097816826e-15
9445	4.51191e-11	Na	4	440.268A	-25.774	1.7229928361986029e-15
9446	2.48129e-11	F	1	800.570A	-25.776	1.7150764032099657e-15
9447	4.1837599999999997e-10	Mg	10	47.4799A	-25.776999999999997	1.7111318369431474e-15
9448	9.94059e-11	O	5	199.832A	-25.781999999999996	1.6915446727761646e-15
9449	1.14967e-13	Ni	4	17.2784m	-25.784000000000002	1.683772730973487e-15
9450	5.57294e-12	Fe	9	3564.45A	-25.785999999999998	1.6760364979998021e-15
9451	4.30064e-11	Ca	11	461.895A	-25.785999999999998	1.6760364979998021e-15
9452	9.65375e-11	Fe	10	205.769A	-25.791999999999998	1.6530404151463791e-15
9453	1.66765e-12	N	1	1.19116m	-25.793000000000003	1.6492385276927844e-15
9454	2.63396e-11	Fe	8	754.166A	-25.794	1.6454453843377138e-15
9455	5.66994e-12	Fe	2	3503.47A	-25.8	1.622869027298849e-15
9456	6.13764e-11	F	2	323.650A	-25.809	1.5895839598691776e-15
9457	4.2324799999999994e-13	Ti	3	4.69334m	-25.81	1.585928018212794e-15
9458	1.0220099999999999e-13	Al	1	19.4366m	-25.811999999999998	1.5786413408585904e-15
9459	1.20466e-11	K	12	1648.97A	-25.811999999999998	1.5786413408585904e-15
9460	6.10005e-13	N	6	3.25644m	-25.814	1.5713881427457103e-15
9461	5.66229e-12	Fe	2	3508.20A	-25.815	1.5677740503073943e-15
9462	5.92208e-12	S	2	3354.31A	-25.816999999999997	1.5605707828591424e-15
9463	5.81808e-13	Na	1	3.41426m	-25.816999999999997	1.5605707828591424e-15
9464	2.65498e-11	N	5	748.195A	-25.818	1.5569815696581613e-15
9465	3.7687699999999995e-12	Be	2	5270.81A	-25.820999999999998	1.5462633839231483e-15
9466	5.70814e-12	Ni	1	3480.03A	-25.822	1.5427070768265979e-15
9467	2.68579e-11	Cl	10	739.614A	-25.824	1.5356189816597252e-15
9468	2.01334e-11	Fe	8	986.643A	-25.826	1.5285634533319295e-15
9469	3.28816e-11	Si	11	604.121A	-25.826	1.5285634533319295e-15
9470	8.96761e-12	Mg	10	2215.14A	-25.826	1.5285634533319295e-15
9471	1.06273e-11	Ca	8	1869.19A	-25.826	1.5285634533319295e-15
9472	1.5966299999999998e-12	Mn	5	1.24415m	-25.826999999999998	1.5250478549460967e-15
9473	1.7312400000000002e-12	N	1	1.14741m	-25.829	1.5180408965336617e-15
9474	4.70016e-11	Mn	6	422.633A	-25.829	1.5180408965336617e-15
9475	1.86593e-12	N	1	1.06459m	-25.829	1.5180408965336617e-15
9476	1.25217e-10	Ni	13	158.640A	-25.83	1.5145494993568887e-15
9477	5.9350199999999995e-12	S	2	3346.99A	-25.831	1.5110661321707796e-15
9478	3.97954e-11	Ne	9	499.165A	-25.831999999999997	1.507590776506894e-15
9479	5.0142900000000004e-12	Ca	7	3961.57A	-25.834	1.5006640260841488e-15
9480	4.00373e-12	Fe	9	4961.49A	-25.838	1.4869058555955636e-15
9481	1.4152799999999998e-10	Ti	12	140.357A	-25.840999999999998	1.4766700676830254e-15
9482	1.37148e-10	F	6	144.840A	-25.840999999999998	1.4766700676830254e-15
9483	4.77474e-12	Si	2	4160.32A	-25.845	1.463131875127302e-15
9484	5.35844e-13	K	1	3.70714m	-25.846	1.4597667651953173e-15
9485	4.07374e-11	Fe	8	487.623A	-25.846999999999998	1.4564093948014181e-15
9486	1.00999e-11	Fe	7	1966.80A	-25.849	1.4497178014669821e-15
9487	6.052680000000001e-10	Ca	12	32.8193A	-25.851999999999997	1.4397380143183845e-15
9488	7.82577e-12	Mn	11	2538.34A	-25.854	1.4331230190194423e-15
9489	4.98905e-12	Fe	2	3981.61A	-25.855999999999998	1.4265384168631319e-15
9490	6.37918e-11	Cl	11	311.395A	-25.859	1.4167181954757563e-15
9491	3.5634600000000003e-10	Si	11	55.7448A	-25.861	1.410208966637051e-15
9492	9.908139999999999e-12	Mg	3	2004.86A	-25.863000000000003	1.4037296449882116e-15
9493	1.3055500000000002e-10	Ni	12	152.154A	-25.864	1.4005011563943562e-15
9494	7.267630000000001e-12	P	4	2733.28A	-25.865	1.3972800931182164e-15
9495	9.34083e-13	Fe	7	2.12663m	-25.866999999999997	1.3908601742473222e-15
9496	2.85891e-11	Fe	8	694.827A	-25.866999999999997	1.3908601742473222e-15
9497	3.59739e-11	Ne	1	552.190A	-25.866999999999997	1.3908601742473222e-15
9498	1.15016e-11	O	1	1727.11A	-25.869	1.3844697522242653e-15
9499	3.25452e-12	Li	1	6103.66A	-25.87	1.3812855601545402e-15
9500	4.84454e-11	Mn	12	410.038A	-25.871	1.3781086915233634e-15
9501	4.99505e-12	Cr	7	3976.83A	-25.871	1.3781086915233634e-15
9502	2.75895e-17	B	3	7.20000c	-25.871	1.3781086915233634e-15
9503	6.2316e-12	C	2	3187.70A	-25.872	1.3749391294872713e-15
9504	1.1764e-10	Sc	11	168.859A	-25.873	1.3717768572415727e-15
9505	3.5907e-11	Ne	1	553.220A	-25.875	1.3654741150957172e-15
9506	6.35836e-13	N	6	3.12415m	-25.875999999999998	1.362333611779049e-15
9507	1.00067e-11	Fe	7	1985.11A	-25.878	1.3560742574049296e-15
9508	1.5761200000000002e-12	N	1	1.26034m	-25.879	1.3529553731610162e-15
9509	5.77986e-11	Cl	7	343.684A	-25.88	1.3498436621518193e-15
9510	4.51e-14	O	1	44.0453m	-25.881999999999998	1.3436416938835488e-15
9511	2.73529e-11	Fe	8	726.228A	-25.883000000000003	1.3405514037422455e-15
9512	4.114430000000001e-12	Be	2	4827.99A	-25.883000000000003	1.3405514037422455e-15
9513	6.42295e-12	Na	2	3092.73A	-25.883000000000003	1.3405514037422455e-15
9514	5.14093e-11	Ne	6	386.398A	-25.885	1.3343921295232286e-15
9515	1.91837e-12	N	1	1.03548m	-25.888	1.3252062387161034e-15
9516	4.94325e-11	Ne	9	401.850A	-25.889	1.3221583489451092e-15
9517	3.51986e-11	Ne	9	564.354A	-25.89	1.3191174691260534e-15
9518	6.91606e-11	Fe	12	287.222A	-25.893	1.310036728341489e-15
9519	2.09891e-12	N	1	9464.17A	-25.895	1.304017656320592e-15
9520	4.3643e-11	Ne	9	455.157A	-25.898000000000003	1.2950408619162227e-15
9521	3.3892800000000003e-12	Mn	5	5860.97A	-25.898000000000003	1.2950408619162227e-15
9522	2.20354e-11	P	10	901.479A	-25.899	1.292062350586637e-15
9523	1.22954e-10	Ni	13	161.560A	-25.899	1.292062350586637e-15
9524	3.41469e-11	Ca	11	581.735A	-25.901	1.2861258633298894e-15
9525	4.8884e-11	Al	10	406.359A	-25.901999999999997	1.283167855928074e-15
9526	4.66396e-11	Al	6	425.914A	-25.903000000000002	1.2802166517544743e-15
9527	3.40878e-11	Cl	7	582.744A	-25.905	1.2743345905400403e-15
9528	5.15112e-11	Ne	6	385.634A	-25.905	1.2743345905400403e-15
9529	3.4899e-12	Mn	5	5691.98A	-25.905	1.2743345905400403e-15
9530	8.74335e-11	Al	8	227.195A	-25.908	1.2655621329232332e-15
9531	1.11762e-12	Fe	2	1.77738m	-25.909000000000002	1.2626514207889128e-15
9532	1.7688700000000002e-10	Al	6	112.300A	-25.910999999999998	1.2568500644798998e-15
9533	3.89293e-11	Mn	6	510.270A	-25.910999999999998	1.2568500644798998e-15
9534	6.06484e-11	Ne	6	327.535A	-25.912	1.2539593895469726e-15
9535	1.01748e-12	Fe	2	1.95233m	-25.912	1.2539593895469726e-15
9536	5.87975e-12	Ti	3	3378.45A	-25.912	1.2539593895469726e-15
9537	7.509989999999999e-12	Fe	8	2645.07A	-25.912	1.2539593895469726e-15
9538	9.02092e-14	Mn	5	22.0204m	-25.913	1.2510753629819012e-15
9539	2.4086e-11	P	4	824.731A	-25.914	1.2481979694938633e-15
9540	2.29266e-12	N	1	8664.39A	-25.916	1.2424630207613708e-15
9541	1.1392e-12	Fe	2	1.74372m	-25.918000000000003	1.2367544217248042e-15
9542	4.10329e-11	C	3	484.111A	-25.918000000000003	1.2367544217248042e-15
9543	1.3766399999999999e-12	Fe	1	1.44297m	-25.921	1.2282406641704643e-15
9544	3.4838800000000003e-12	Mn	5	5701.82A	-25.924	1.2197855149108744e-15
9545	7.31364e-12	Fe	9	2716.08A	-25.924	1.2197855149108744e-15
9546	1.04754e-11	Mg	3	1896.30A	-25.927	1.2113885704893813e-15
9547	3.2989699999999996e-12	Fe	2	6021.41A	-25.927	1.2113885704893813e-15
9548	7.64283e-11	Na	2	259.910A	-25.928	1.208602454091164e-15
9549	3.61446e-12	Fe	2	5495.82A	-25.93	1.2030494302266977e-15
9550	1.0127e-11	Fe	9	1961.53A	-25.93	1.2030494302266977e-15
9551	4.4661499999999996e-13	Ti	3	4.44778m	-25.932	1.1975219201893259e-15
9552	8.39838e-11	Fe	10	236.527A	-25.933000000000003	1.1947676962017837e-15
9553	6.6566e-12	Na	2	2984.17A	-25.933000000000003	1.1947676962017837e-15
9554	1.17226e-10	Fe	8	169.455A	-25.936	1.1865429732329078e-15
9555	6.69465e-12	C	1	2967.21A	-25.936	1.1865429732329078e-15
9556	1.15577e-12	N	1	1.71873m	-25.938000000000002	1.1810913034764173e-15
9557	5.3027e-11	Fe	9	374.610A	-25.938000000000002	1.1810913034764173e-15
9558	6.1664e-11	F	2	322.140A	-25.941	1.172960728132839e-15
9559	1.1345699999999999e-13	Mn	6	17.5084m	-25.941	1.172960728132839e-15
9560	9.39829e-12	Fe	9	2113.63A	-25.941	1.172960728132839e-15
9561	5.63595e-11	Mg	8	352.460A	-25.943	1.167571463124013e-15
9562	6.82084e-11	Ar	7	291.232A	-25.944000000000003	1.1648861232762162e-15
9563	3.62923e-11	Ca	11	547.346A	-25.945	1.162206959538694e-15
9564	7.2167e-12	V	9	2752.57A	-25.945	1.162206959538694e-15
9565	3.65547e-13	Na	1	5.43417m	-25.945	1.162206959538694e-15
9566	1.93218e-11	Fe	10	1028.08A	-25.945	1.162206959538694e-15
9567	5.20588e-11	Sc	11	381.577A	-25.947	1.1568671036084659e-15
9568	5.67669e-11	Ti	12	349.930A	-25.947	1.1568671036084659e-15
9569	1.04727e-12	Fe	2	1.89679m	-25.948	1.1542063831043755e-15
9570	5.99964e-12	Ni	1	3310.94A	-25.949	1.1515517820876307e-15
9571	8.85434e-13	Zn	2	2.24347m	-25.949	1.1515517820876307e-15
9572	2.69598e-10	Ne	9	73.6817A	-25.949	1.1515517820876307e-15
9573	4.429169999999999e-12	Fe	2	4484.92A	-25.95	1.1489032864838103e-15
9574	2.76752e-10	S	9	71.7770A	-25.95	1.1489032864838103e-15
9575	1.4607399999999999e-12	Sc	2	1.35989m	-25.951999999999998	1.143624555378961e-15
9576	6.9007e-11	O	5	287.861A	-25.956	1.1331397424332592e-15
9577	1.06734e-11	Ca	8	1861.12A	-25.958000000000002	1.1279334382343736e-15
9578	3.94707e-11	Ne	9	503.271A	-25.959	1.1253392633140325e-15
9579	4.90057e-12	Ni	5	4053.50A	-25.959	1.1253392633140325e-15
9580	4.97825e-12	Ni	4	3990.25A	-25.96	1.1227510548304323e-15
9581	2.74167e-10	Co	10	72.4538A	-25.96	1.1227510548304323e-15
9582	7.092689999999999e-12	Mn	8	2800.69A	-25.962	1.1175924823153565e-15
9583	5.46612e-11	F	2	363.410A	-25.969	1.0997234143134605e-15
9584	4.94864e-12	V	9	4014.12A	-25.969	1.0997234143134605e-15
9585	1.51638e-10	Ne	7	130.999A	-25.971	1.0946706441959391e-15
9586	3.18885e-12	Fe	2	6229.35A	-25.975	1.0846346434056778e-15
9587	1.65761e-11	Fe	8	1198.38A	-25.976	1.082140052950003e-15
9588	1.1021799999999999e-12	Fe	2	1.80229m	-25.98	1.0722189333108107e-15
9589	4.15935e-12	Ti	8	4775.86A	-25.982	1.0672925348044593e-15
9590	2.51558e-10	Ne	9	78.9656A	-25.985	1.0599453446741662e-15
9591	8.120180000000001e-13	Li	1	2.44631m	-25.991999999999997	1.0429979906591974e-15
9592	4.12767e-11	Fe	12	481.251A	-25.991999999999997	1.0429979906591974e-15
9593	2.21879e-11	Ne	9	895.285A	-25.994	1.0382058501889165e-15
9594	1.06711e-10	N	5	186.152A	-25.997	1.0310588913871125e-15
9595	6.03335e-11	V	11	329.244A	-25.999000000000002	1.0263216060951856e-15
9596	1.27481e-12	Fe	2	1.55823m	-26.003	1.0169122330527669e-15
9597	1.13161e-11	Ca	2	1755.41A	-26.004	1.0145733998186778e-15
9598	1.95386e-12	N	1	1.01668m	-26.005	1.0122399457517652e-15
9599	2.8787599999999997e-12	N	1	6900.36A	-26.006	1.0099118584802712e-15
9600	3.3732e-10	S	9	58.8890A	-26.006999999999998	1.0075891256609254e-15
9601	7.825160000000001e-12	Mn	8	2538.54A	-26.006999999999998	1.0075891256609254e-15
9602	1.04463e-11	Mg	3	1901.58A	-26.008000000000003	1.005271734978805e-15
9603	4.1042300000000006e-12	Fe	2	4840.00A	-26.008000000000003	1.005271734978805e-15
9604	5.18861e-11	Fe	12	382.848A	-26.013	9.9376448458445e-16
9605	6.68029e-11	Fe	12	297.359A	-26.015	9.89198551526912e-16
9606	1.71607e-12	N	1	1.15756m	-26.016	9.869234579915827e-16
9607	5.24994e-11	Ca	9	378.375A	-26.016	9.869234579915827e-16
9608	3.06011e-11	Ar	12	649.141A	-26.017	9.846535970261745e-16
9609	3.63122e-11	Ca	11	547.047A	-26.019000000000002	9.801295246945159e-16
9610	9.60842e-11	F	3	206.740A	-26.019000000000002	9.801295246945159e-16
9611	4.53013e-13	V	4	4.38496m	-26.022	9.733823605053134e-16
9612	3.59628e-11	Ne	1	552.361A	-26.024	9.689100748014003e-16
9613	8.00018e-12	Li	1	2483.00A	-26.025	9.666816434676772e-16
9614	1.0683e-11	P	1	1859.44A	-26.028000000000002	9.600270538416655e-16
9615	4.51614e-11	Mg	6	439.855A	-26.031	9.534182740884335e-16
9616	3.5436900000000002e-12	O	5	5605.58A	-26.031999999999996	9.512254729076237e-16
9617	1.52319e-11	Ar	11	1304.14A	-26.034000000000002	9.468549888550038e-16
9618	1.5626899999999999e-12	N	1	1.27117m	-26.037	9.40336884959336e-16
9619	6.12985e-13	Mn	8	3.24061m	-26.037	9.40336884959336e-16
9620	3.7822599999999996e-10	Ne	9	52.5201A	-26.045	9.231738025546423e-16
9621	2.7106e-12	Fe	2	7328.43A	-26.045	9.231738025546423e-16
9622	1.02315e-11	Mg	3	1941.51A	-26.046	9.210505617280808e-16
9623	8.246839999999999e-12	Cr	7	2408.74A	-26.046999999999997	9.189322042199096e-16
9624	7.83291e-12	Mg	9	2536.03A	-26.046999999999997	9.189322042199096e-16
9625	1.22077e-11	Fe	8	1627.21A	-26.046999999999997	9.189322042199096e-16
9626	1.10476e-13	Ca	6	17.9807m	-26.048000000000002	9.168187187987934e-16
9627	3.97241e-11	Fe	8	500.061A	-26.048000000000002	9.168187187987934e-16
9628	2.52541e-11	Na	7	786.585A	-26.048000000000002	9.168187187987934e-16
9629	3.3615199999999996e-12	Fe	2	5909.37A	-26.049	9.147100942592726e-16
9630	1.17361e-11	Ca	2	1692.60A	-26.05	9.126063194216075e-16
9631	1.17223e-11	Ca	2	1694.59A	-26.053	9.063239817079592e-16
9632	2.97768e-11	Ca	11	667.113A	-26.053	9.063239817079592e-16
9633	7.80233e-11	Fe	11	254.597A	-26.055999999999997	9.00084891302942e-16
9634	2.89601e-13	Li	1	6.85924m	-26.06	8.918328634182868e-16
9635	9.11637e-12	Sc	6	2178.99A	-26.061	8.897817047514726e-16
9636	1.17009e-11	Cl	12	1697.68A	-26.061	8.897817047514726e-16
9637	2.87258e-12	Cr	4	6915.20A	-26.061999999999998	8.877352636186892e-16
9638	4.81612e-11	Fe	12	412.458A	-26.066	8.795964578011968e-16
9639	3.19017e-11	Fe	8	622.678A	-26.066999999999997	8.775734420863507e-16
9640	2.11797e-12	Fe	2	9379.02A	-26.069000000000003	8.73541358376568e-16
9641	1.1279e-11	Fe	7	1761.18A	-26.072	8.675279419631988e-16
9642	3.46481e-12	F	3	5733.21A	-26.073	8.655326830645293e-16
9643	6.18696e-11	F	2	321.070A	-26.079	8.536571294498851e-16
9644	3.41138e-11	Cl	7	582.299A	-26.08	8.516937725347324e-16
9645	3.5197e-11	Na	4	564.380A	-26.081	8.497349312151714e-16
9646	3.1814099999999997e-13	K	1	6.24391m	-26.081	8.497349312151714e-16
9647	7.66317e-11	Na	2	259.220A	-26.081	8.497349312151714e-16
9648	8.33942e-11	Mn	8	238.199A	-26.081999999999997	8.47780595105634e-16
9649	5.80526e-12	Co	8	3421.80A	-26.088	8.36148609268899e-16
9650	5.75524e-12	Ne	3	3451.54A	-26.088	8.36148609268899e-16
9651	9.85769e-13	Fe	2	2.01512m	-26.089000000000002	8.342255208327173e-16
9652	8.544819999999999e-12	O	1	2324.74A	-26.09	8.323068553772093e-16
9653	5.86329e-11	B	4	338.794A	-26.090999999999998	8.303926027297948e-16
9654	6.642810000000001e-12	Fe	10	2990.37A	-26.094	8.246762202609812e-16
9655	4.96052e-11	Al	10	400.451A	-26.096999999999998	8.1899918909230385e-16
9656	6.95737e-11	Fe	12	285.517A	-26.098000000000003	8.171155432280019e-16
9657	1.12426e-10	K	12	176.689A	-26.1	8.133612383312909e-16
9658	6.41627e-11	Ca	9	309.595A	-26.1	8.133612383312909e-16
9659	3.09204e-11	Cr	5	642.438A	-26.1	8.133612383312909e-16
9660	2.6074900000000002e-12	V	4	7618.23A	-26.101999999999997	8.096241828987222e-16
9661	5.4703900000000005e-12	Na	2	3631.27A	-26.101999999999997	8.096241828987222e-16
9662	1.73114e-09	F	9	11.4748A	-26.104	8.05904297676187e-16
9663	7.0365e-11	Fe	7	282.306A	-26.105	8.040507692263995e-16
9664	9.02867e-12	Cr	7	2200.15A	-26.105999999999998	8.022015037737562e-16
9665	6.14216e-11	Fe	12	323.412A	-26.112	7.911948865145634e-16
9666	8.49587e-11	Fe	12	233.813A	-26.115	7.857483392261921e-16
9667	5.829189999999999e-13	Na	1	3.40776m	-26.116999999999997	7.821381535407189e-16
9668	3.83579e-12	Fe	2	5178.71A	-26.118000000000002	7.803392857056207e-16
9669	4.84416e-10	Ar	11	41.0070A	-26.122	7.731850921319372e-16
9670	8.58129e-11	Fe	12	231.486A	-26.122	7.731850921319372e-16
9671	3.76915e-12	Be	2	5270.27A	-26.123	7.714068157666783e-16
9672	4.11878e-11	C	3	482.290A	-26.124000000000002	7.696326293235653e-16
9673	7.99128e-11	S	11	248.577A	-26.125999999999998	7.66096488599185e-16
9674	3.65235e-10	Al	11	54.3881A	-26.125999999999998	7.66096488599185e-16
9675	1.69721e-11	N	1	1170.42A	-26.125999999999998	7.66096488599185e-16
9676	6.09629e-11	Fe	11	325.845A	-26.128	7.625765949656066e-16
9677	4.8324e-12	V	9	4110.68A	-26.131	7.57327054610534e-16
9678	1.02687e-12	Si	11	1.93446m	-26.131	7.57327054610534e-16
9679	9.41551e-13	Ca	9	2.10976m	-26.136999999999997	7.469361378758828e-16
9680	2.11793e-13	Ti	8	9.37919m	-26.136999999999997	7.469361378758828e-16
9681	2.2021e-12	N	1	9020.69A	-26.138	7.452182324301316e-16
9682	8.07476e-12	Mn	6	2460.07A	-26.141	7.400881862022511e-16
9683	2.03162e-12	V	4	9777.65A	-26.142	7.383860306083016e-16
9684	2.78268e-11	N	5	713.860A	-26.143	7.366877898635823e-16
9685	6.85239e-10	Ca	12	28.9891A	-26.145	7.333030169269349e-16
9686	1.8238e-12	N	1	1.08918m	-26.145	7.333030169269349e-16
9687	1.90157e-10	Al	6	104.464A	-26.146	7.316164667892719e-16
9688	2.92462e-11	F	4	679.214A	-26.147	7.299337956092913e-16
9689	1.55184e-12	Mn	12	1.28006m	-26.147	7.299337956092913e-16
9690	2.26884e-11	Ar	3	875.535A	-26.148000000000003	7.282549944656206e-16
9691	5.98618e-12	Fe	2	3318.38A	-26.149	7.265800544574469e-16
9692	2.55363e-11	Na	7	777.891A	-26.151	7.232417223465118e-16
9693	8.14631e-11	Fe	12	243.846A	-26.155	7.166110023801872e-16
9694	5.49334e-11	F	2	361.610A	-26.158	7.116778869387757e-16
9695	5.950669999999999e-12	Fe	2	3338.19A	-26.16	7.084080240681466e-16
9696	3.4651e-12	Fe	2	5732.72A	-26.162	7.051531848527257e-16
9697	2.39469e-11	Cr	5	829.520A	-26.163	7.035313775322393e-16
9698	3.66798e-13	C	5	5.41564m	-26.165	7.002989444723752e-16
9699	4.82734e-10	K	10	41.1499A	-26.165	7.002989444723752e-16
9700	2.96327e-11	Ar	12	670.355A	-26.168000000000003	6.954781204477502e-16
9701	3.6246800000000003e-12	Ti	7	5480.33A	-26.169	6.938785651579136e-16
9702	5.83095e-11	Ti	12	340.673A	-26.171	6.906904827422935e-16
9703	8.70728e-12	Mg	10	2281.36A	-26.173000000000002	6.875170482348164e-16
9704	1.81249e-12	N	1	1.09598m	-26.176	6.827842141649908e-16
9705	4.89707e-11	Fe	3	405.640A	-26.176	6.827842141649908e-16
9706	5.32652e-11	Sc	11	372.935A	-26.178	6.796471056619332e-16
9707	4.11166e-11	Na	7	483.125A	-26.178	6.796471056619332e-16
9708	1.20849e-12	Fe	7	1.64375m	-26.18	6.765244108631756e-16
9709	6.55086e-13	Be	2	3.03234m	-26.183000000000003	6.718672495767316e-16
9710	1.30672e-11	S	11	1520.18A	-26.184	6.70321997782992e-16
9711	1.41889e-15	Sc	11	1400.00m	-26.185	6.687802999697561e-16
9712	3.2299400000000003e-12	Fe	2	6150.10A	-26.186999999999998	6.657075336078762e-16
9713	1.35075e-12	Fe	2	1.47063m	-26.189	6.62648885325e-16
9714	2.23211e-10	Co	10	88.9941A	-26.189	6.62648885325e-16
9715	1.13282e-11	Ca	2	1753.54A	-26.193	6.565736838275921e-16
9716	6.34655e-11	P	10	312.996A	-26.195999999999998	6.52053862380039e-16
9717	1.30808e-10	Cl	10	151.860A	-26.195999999999998	6.52053862380039e-16
9718	1.1327600000000001e-10	K	12	175.363A	-26.205	6.386802281483098e-16
9719	4.07788e-12	Fe	2	4871.28A	-26.206	6.372113043857697e-16
9720	1.6001399999999999e-12	Ti	3	1.24142m	-26.206999999999997	6.357457590541383e-16
9721	6.14585e-12	Co	8	3232.17A	-26.208000000000002	6.342835843832244e-16
9722	9.22164e-12	P	1	2154.11A	-26.208000000000002	6.342835843832244e-16
9723	2.1785e-11	C	3	911.841A	-26.209	6.328247726207443e-16
9724	1.88387e-12	B	4	1.05445m	-26.21	6.313693160322076e-16
9725	1.29996e-11	Zn	2	1528.08A	-26.211	6.299172069009387e-16
9726	5.05933e-11	Ar	7	392.630A	-26.212	6.284684375279893e-16
9727	2.50902e-11	F	1	791.722A	-26.218000000000004	6.198455273005504e-16
9728	8.33064e-11	Mn	8	238.451A	-26.219	6.184199221478867e-16
9729	1.81828e-12	N	1	1.09249m	-26.221	6.155785407041176e-16
9730	6.41971e-11	Cl	11	309.429A	-26.221	6.155785407041176e-16
9731	2.78144e-10	S	9	71.4180A	-26.224	6.11340927836798e-16
9732	3.87938e-11	Ca	9	512.052A	-26.225	6.099348827201106e-16
9733	7.24058e-14	Cr	5	27.4349m	-26.226999999999997	6.071324864912728e-16
9734	3.63419e-13	S	10	5.46599m	-26.23	6.029530158521838e-16
9735	2.5153099999999997e-10	Ne	9	78.9741A	-26.235	5.960510697534119e-16
9736	4.08264e-11	O	5	486.559A	-26.236	5.946801903344786e-16
9737	5.56524e-11	Cl	11	356.938A	-26.237	5.933124638507206e-16
9738	2.81306e-10	Na	9	70.6150A	-26.237	5.933124638507206e-16
9739	3.50145e-12	Fe	2	5673.21A	-26.239	5.90586440699186e-16
9740	1.8161400000000002e-12	N	1	1.09377m	-26.24	5.892281295783156e-16
9741	8.16415e-12	Li	1	2433.13A	-26.24	5.892281295783156e-16
9742	1.37798e-12	Mn	5	1.44157m	-26.241999999999997	5.865208722381644e-16
9743	6.09124e-11	Co	12	326.115A	-26.243000000000002	5.851719116652698e-16
9744	2.91966e-11	Si	4	680.368A	-26.244	5.838260536156084e-16
9745	2.49924e-12	F	7	7948.20A	-26.245	5.824832909535602e-16
9746	1.59789e-11	N	1	1243.17A	-26.245	5.824832909535602e-16
9747	2.54539e-11	F	1	780.409A	-26.249000000000002	5.771430520430541e-16
9748	3.77871e-12	Fe	2	5256.94A	-26.252	5.731700272185998e-16
9749	7.91319e-12	Mn	8	2510.30A	-26.258000000000003	5.653058396243826e-16
9750	6.871350000000001e-13	O	7	2.89091m	-26.258000000000003	5.653058396243826e-16
9751	3.22817e-11	Fe	8	615.348A	-26.258000000000003	5.653058396243826e-16
9752	5.16239e-12	Mg	1	3847.92A	-26.259	5.640056722725116e-16
9753	2.06239e-11	Cl	6	963.178A	-26.259	5.640056722725116e-16
9754	3.47649e-11	F	4	571.393A	-26.261	5.614143015970494e-16
9755	2.7786400000000004e-10	Co	10	71.4898A	-26.261999999999997	5.601230845342734e-16
9756	6.54351e-12	Ni	1	3035.75A	-26.263	5.588348371883239e-16
9757	3.49222e-12	Na	1	5688.20A	-26.263	5.588348371883239e-16
9758	8.76889e-12	Zn	2	2265.33A	-26.263	5.588348371883239e-16
9759	1.0507999999999999e-13	Al	1	18.9041m	-26.264	5.575495527290599e-16
9760	6.39805e-12	Ni	1	3104.77A	-26.265	5.562672243420175e-16
9761	2.44545e-12	Fe	2	8123.04A	-26.265	5.562672243420175e-16
9762	6.216169999999999e-10	Ca	12	31.9561A	-26.265	5.562672243420175e-16
9763	3.80422e-11	V	12	522.169A	-26.265	5.562672243420175e-16
9764	2.8694599999999998e-12	N	1	6922.71A	-26.266	5.549878452284285e-16
9765	7.25233e-12	Na	1	2739.04A	-26.266	5.549878452284285e-16
9766	3.84502e-12	Fe	1	5166.28A	-26.268	5.524379077046254e-16
9767	2.0518400000000003e-12	N	1	9681.27A	-26.268	5.524379077046254e-16
9768	6.990289999999999e-12	Na	2	2841.72A	-26.27	5.498996860795283e-16
9769	7.97219e-11	Mg	5	249.172A	-26.271	5.486349518975459e-16
9770	3.04871e-12	Fe	2	6515.70A	-26.273000000000003	5.461142032672085e-16
9771	7.20349e-13	O	7	2.75762m	-26.273000000000003	5.461142032672085e-16
9772	1.3566e-11	Cl	12	1464.28A	-26.274	5.448581754540998e-16
9773	1.75306e-11	Fe	8	1133.13A	-26.275	5.436050364247982e-16
9774	6.05196e-11	Ne	6	328.232A	-26.276999999999997	5.411073981568197e-16
9775	5.46422e-14	Mn	6	36.3537m	-26.278000000000002	5.398628856759088e-16
9776	3.66896e-11	Ca	11	541.419A	-26.278000000000002	5.398628856759088e-16
9777	2.05658e-12	N	1	9658.98A	-26.278000000000002	5.398628856759088e-16
9778	2.2737299999999999e-10	Ti	12	87.3650A	-26.284000000000002	5.32455689195816e-16
9779	2.93324e-11	F	4	677.219A	-26.285	5.312310750933501e-16
9780	3.15385e-12	Ca	2	6298.48A	-26.289	5.263607193222183e-16
9781	2.4240400000000002e-12	Na	1	8194.79A	-26.29	5.251501232614651e-16
9782	3.8795099999999995e-12	Fe	2	5120.35A	-26.291	5.23942311494384e-16
9783	9.7695e-12	Cl	6	2033.31A	-26.291999999999998	5.227372776172859e-16
9784	2.78706e-11	Fe	8	712.739A	-26.293000000000003	5.215350152411882e-16
9785	5.90464e-12	Fe	2	3364.21A	-26.295	5.191387795095912e-16
9786	1.68888e-11	Ca	7	1176.19A	-26.296	5.179447934494843e-16
9787	4.3334300000000004e-12	Fe	2	4584.00A	-26.296	5.179447934494843e-16
9788	5.75714e-11	K	8	345.041A	-26.298000000000002	5.155650532886315e-16
9789	1.87424e-11	B	1	1059.87A	-26.298000000000002	5.155650532886315e-16
9790	2.4792400000000002e-12	Fe	2	8012.32A	-26.301	5.120159284259378e-16
9791	2.15585e-11	Cl	8	921.421A	-26.302	5.108383244687207e-16
9792	1.92659e-12	V	11	1.03107m	-26.302	5.108383244687207e-16
9793	1.08506e-11	Co	8	1830.73A	-26.303	5.096634289254474e-16
9794	3.1056099999999997e-12	Fe	2	6396.31A	-26.303	5.096634289254474e-16
9795	5.19074e-12	Fe	2	3826.90A	-26.304000000000002	5.084912355669388e-16
9796	2.8092e-15	He	1	707.121m	-26.305	5.073217381783466e-16
9797	6.97555e-12	Cr	5	2847.73A	-26.305999999999997	5.061549305591078e-16
9798	1.0199200000000002e-12	Fe	10	1.94765m	-26.31	5.015144742629429e-16
9799	7.1115e-11	Mg	9	279.329A	-26.31	5.015144742629429e-16
9800	4.55461e-11	Mg	6	436.139A	-26.313000000000002	4.980620729059117e-16
9801	3.8538800000000005e-12	Fe	2	5154.41A	-26.313000000000002	4.980620729059117e-16
9802	4.863280000000001e-12	Ni	4	4084.58A	-26.316999999999997	4.934958123746946e-16
9803	6.92593e-11	Fe	10	286.813A	-26.318	4.923608035023901e-16
9804	2.31658e-12	Fe	2	8574.89A	-26.318	4.923608035023901e-16
9805	4.10921e-11	Na	7	483.413A	-26.318	4.923608035023901e-16
9806	6.15948e-11	Mg	6	322.502A	-26.320999999999998	4.889714155716534e-16
9807	5.65837e-12	Si	2	3510.63A	-26.320999999999998	4.889714155716534e-16
9808	3.3322699999999997e-10	Si	11	59.6124A	-26.323	4.867247959900659e-16
9809	9.95012e-11	O	5	199.640A	-26.325	4.844884986878296e-16
9810	5.4021e-11	Fe	9	367.718A	-26.325	4.844884986878296e-16
9811	3.21621e-11	Fe	8	617.636A	-26.326	4.833742060621392e-16
9812	7.80151e-12	Fe	8	2546.23A	-26.328000000000003	4.81153303322244e-16
9813	4.25746e-12	Fe	2	4665.80A	-26.329	4.800466814330377e-16
9814	6.26945e-11	Fe	12	316.845A	-26.331999999999997	4.767420633223651e-16
9815	1.18445e-17	Mg	2	16.7710c	-26.331999999999997	4.767420633223651e-16
9816	8.55521e-12	Cr	7	2321.91A	-26.334	4.745516325104242e-16
9817	3.4719199999999996e-12	F	3	5721.46A	-26.334	4.745516325104242e-16
9818	3.35515e-12	Zn	2	5920.58A	-26.335	4.734601940427458e-16
9819	1.7265900000000002e-12	N	1	1.15050m	-26.337	4.712848420504554e-16
9820	2.50443e-10	Mg	9	79.3172A	-26.340999999999998	4.66964076647336e-16
9821	4.51745e-12	Fe	2	4397.28A	-26.340999999999998	4.66964076647336e-16
9822	5.11565e-12	Fe	2	3883.08A	-26.344	4.637495185545284e-16
9823	5.6400300000000006e-12	Fe	2	3522.05A	-26.344	4.637495185545284e-16
9824	4.93134e-14	Ni	2	40.2821m	-26.346	4.616187830633412e-16
9825	7.3269e-11	Fe	12	271.117A	-26.348000000000003	4.594978374124666e-16
9826	3.58512e-11	Ne	1	554.081A	-26.348000000000003	4.594978374124666e-16
9827	1.9637700000000002e-12	N	1	1.01155m	-26.349	4.584410217127456e-16
9828	6.79911e-11	Fe	8	292.162A	-26.351999999999997	4.55285135917421e-16
9829	6.1167800000000005e-12	Cu	1	3247.54A	-26.354	4.531932907318246e-16
9830	7.57538e-11	Cl	12	262.224A	-26.355999999999998	4.511110567018249e-16
9831	5.07106e-11	B	4	391.722A	-26.357	4.500735300624689e-16
9832	1.66393e-12	C	3	1.19383m	-26.357	4.500735300624689e-16
9833	2.1956e-10	Co	10	90.4740A	-26.358	4.490383896681658e-16
9834	6.90368e-11	Fe	11	287.737A	-26.358	4.490383896681658e-16
9835	1.73623e-12	Ni	9	1.14411m	-26.366	4.4084251539372893e-16
9836	5.83501e-11	Fe	9	340.436A	-26.366	4.4084251539372893e-16
9837	5.3814e-11	Cl	11	369.132A	-26.368000000000002	4.3881702802178923e-16
9838	1.03055e-12	Li	1	1.92757m	-26.369	4.3780777686376456e-16
9839	5.1543e-12	Mg	1	3853.96A	-26.369	4.3780777686376456e-16
9840	1.4502600000000001e-12	Fe	6	1.36972m	-26.37	4.368008469189869e-16
9841	1.96553e-12	Zn	2	1.01064m	-26.37	4.368008469189869e-16
9842	3.66586e-10	Si	11	54.1877A	-26.37	4.368008469189869e-16
9843	1.08526e-11	V	8	1830.39A	-26.37	4.368008469189869e-16
9844	4.1981300000000005e-10	Mg	10	47.3174A	-26.372	4.3479392932689565e-16
9845	1.48442e-12	K	1	1.33819m	-26.373	4.3379393103910137e-16
9846	2.22113e-11	Cl	5	894.338A	-26.375	4.3180082897053734e-16
9847	6.17425e-12	K	1	3217.31A	-26.377	4.2981688437415406e-16
9848	3.4130800000000002e-12	Ni	4	5820.09A	-26.378	4.2882833297210334e-16
9849	7.3724e-11	Fe	12	269.444A	-26.379	4.2784205517518544e-16
9850	2.18518e-13	Na	1	9.09055m	-26.381	4.2587629949219155e-16
9851	7.5112e-11	Fe	7	264.465A	-26.381999999999998	4.248968111838746e-16
9852	3.50806e-11	Ca	11	566.252A	-26.381999999999998	4.248968111838746e-16
9853	1.16597e-10	Ni	13	170.368A	-26.383000000000003	4.239195756361465e-16
9854	1.40689e-11	N	1	1411.94A	-26.384	4.229445876678153e-16
9855	1.69714e-11	Cl	7	1170.47A	-26.384	4.229445876678153e-16
9856	7.18705e-12	Zn	2	2763.92A	-26.385	4.219718421095817e-16
9857	6.44552e-11	Si	8	308.190A	-26.386999999999997	4.2003305760568526e-16
9858	6.770089999999999e-12	Fe	10	2934.15A	-26.386999999999997	4.2003305760568526e-16
9859	1.12919e-11	Fe	9	1759.18A	-26.386999999999997	4.2003305760568526e-16
9860	1.54893e-10	Sc	11	128.246A	-26.392	4.15224978954314e-16
9861	7.327110000000001e-12	K	4	2711.09A	-26.393	4.1426998800343627e-16
9862	1.22194e-10	Co	11	162.565A	-26.394000000000002	4.1331719347079554e-16
9863	2.78402e-11	N	5	713.518A	-26.397	4.104719379241504e-16
9864	2.30863e-11	K	8	860.445A	-26.398000000000003	4.095278786642874e-16
9865	3.23403e-12	Be	3	6142.32A	-26.398000000000003	4.095278786642874e-16
9866	6.2398300000000005e-12	C	2	3183.50A	-26.399	4.085859906804766e-16
9867	2.3265599999999997e-12	Fe	8	8538.11A	-26.401	4.0670870857728797e-16
9868	4.75849e-12	Fe	2	4174.53A	-26.401999999999997	4.0577330450475064e-16
9869	2.20754e-13	Sc	6	8.99845m	-26.403000000000002	4.048400518018736e-16
9870	1.81083e-11	S	2	1096.98A	-26.404	4.0390894552065725e-16
9871	2.08839e-11	Cl	7	951.185A	-26.404	4.0390894552065725e-16
9872	2.41618e-13	Co	8	8.22144m	-26.405	4.0297998072445884e-16
9873	8.49267e-11	Mn	8	233.901A	-26.406	4.020531524880061e-16
9874	1.3726200000000002e-10	F	6	144.719A	-26.406999999999996	4.0112845589734457e-16
9875	4.7293400000000005e-12	Ti	3	4200.26A	-26.408	4.002058860498185e-16
9876	7.547960000000001e-12	Cr	11	2631.76A	-26.409000000000002	3.992854380540643e-16
9877	1.12142e-10	Cl	12	177.136A	-26.409000000000002	3.992854380540643e-16
9878	8.70894e-11	S	10	228.093A	-26.416	3.9290130541390037e-16
9879	7.74349e-11	Si	8	256.531A	-26.416	3.9290130541390037e-16
9880	1.88925e-10	Sc	11	105.145A	-26.421	3.884038013616632e-16
9881	4.96548e-13	V	4	4.00051m	-26.421999999999997	3.875104974074558e-16
9882	8.27032e-12	Li	1	2401.90A	-26.421999999999997	3.875104974074558e-16
9883	5.2441900000000005e-12	Fe	2	3787.90A	-26.424	3.8573004839996417e-16
9884	1.9163700000000002e-12	N	1	1.03657m	-26.424	3.8573004839996417e-16
9885	6.07275e-11	Ne	6	327.108A	-26.426	3.83957779812592e-16
9886	5.05538e-11	Mn	6	392.937A	-26.427	3.830747014241878e-16
9887	2.42206e-11	Fe	9	820.147A	-26.427	3.830747014241878e-16
9888	1.41445e-10	Ar	11	140.439A	-26.429000000000002	3.8131463304795307e-16
9889	2.39929e-11	P	4	827.931A	-26.43	3.8043763372841835e-16
9890	1.96887e-11	Ar	7	1008.93A	-26.43	3.8043763372841835e-16
9891	3.6638499999999997e-10	Al	11	54.2174A	-26.432	3.786896815776646e-16
9892	5.61068e-11	V	11	354.047A	-26.432	3.786896815776646e-16
9893	2.92219e-11	Mg	8	679.779A	-26.433000000000003	3.778187194789742e-16
9894	4.29744e-12	Fe	2	4622.40A	-26.435	3.7608280014619183e-16
9895	4.78109e-10	K	10	41.5480A	-26.438000000000002	3.7349386436026267e-16
9896	9.73425e-14	F	2	20.4068m	-26.438000000000002	3.7349386436026267e-16
9897	4.66346e-13	Cr	10	4.25960m	-26.439	3.7263485230956816e-16
9898	9.298e-11	S	11	213.642A	-26.441	3.709227506829312e-16
9899	1.69012e-11	Ca	7	1175.33A	-26.441999999999997	3.7006965202959946e-16
9900	4.03346e-12	Fe	2	4924.92A	-26.443	3.692185154487175e-16
9901	2.7458599999999998e-12	Ca	2	7234.34A	-26.443	3.692185154487175e-16
9902	4.63961e-11	Mg	8	428.149A	-26.444000000000003	3.6836933642765274e-16
9903	6.789269999999999e-12	Mn	11	2925.86A	-26.445	3.6752211046414275e-16
9904	2.07899e-11	Fe	8	955.486A	-26.447	3.6583349975247495e-16
9905	2.04362e-13	Ni	4	9.72025m	-26.448	3.649921060514713e-16
9906	1.33384e-11	S	11	1489.27A	-26.448	3.649921060514713e-16
9907	3.12315e-13	V	8	6.36040m	-26.449	3.6415264750228e-16
9908	4.77789e-12	Si	2	4157.58A	-26.45	3.6331511965417846e-16
9909	4.05406e-12	Fe	2	4899.90A	-26.451	3.624795180666715e-16
9910	4.85882e-12	Mn	8	4088.33A	-26.451999999999998	3.616458383094884e-16
9911	2.02799e-12	Fe	2	9795.16A	-26.451999999999998	3.616458383094884e-16
9912	7.23858e-13	Mn	8	2.74425m	-26.453000000000003	3.608140759625334e-16
9913	5.00815e-12	Fe	2	3966.43A	-26.454	3.599842266158971e-16
9914	4.50895e-11	Fe	10	440.557A	-26.454	3.599842266158971e-16
9915	3.6513699999999997e-10	Si	11	54.4027A	-26.455	3.5915628586979496e-16
9916	9.99699e-12	Cl	6	1987.04A	-26.455	3.5915628586979496e-16
9917	1.30664e-12	Mn	5	1.52027m	-26.455	3.5915628586979496e-16
9918	2.03547e-12	Fe	10	9759.15A	-26.456	3.5833024933456467e-16
9919	6.09438e-12	Ti	7	3259.47A	-26.456	3.5833024933456467e-16
9920	9.29457e-13	Fe	2	2.13721m	-26.458000000000002	3.56683871388547e-16
9921	6.7243100000000005e-12	Si	2	2954.13A	-26.459	3.558635212488307e-16
9922	4.24701e-11	Ca	11	467.728A	-26.461	3.5422847688887717e-16
9923	2.94989e-12	Cr	4	6733.96A	-26.463	3.526009448753665e-16
9924	5.71597e-12	Fe	2	3475.25A	-26.463	3.526009448753665e-16
9925	1.42941e-11	Cl	1	1389.69A	-26.467	3.493682799818887e-16
9926	1.24968e-11	Zn	1	1589.56A	-26.467	3.493682799818887e-16
9927	1.1114200000000001e-10	Li	2	178.731A	-26.471999999999998	3.4536909435106877e-16
9928	1.06328e-11	Ar	11	1868.22A	-26.474	3.4378226750284254e-16
9929	1.906e-10	Sc	11	104.221A	-26.474	3.4378226750284254e-16
9930	4.2729e-12	Fe	2	4648.94A	-26.474	3.4378226750284254e-16
9931	9.22131e-13	Fe	2	2.15419m	-26.476	3.4220273146172215e-16
9932	9.89647e-11	Co	13	200.723A	-26.476999999999997	3.414156870196141e-16
9933	5.15296e-12	Mg	1	3854.96A	-26.478	3.4063045272948614e-16
9934	6.23519e-12	V	1	3185.86A	-26.479	3.3984702442811537e-16
9935	1.1859e-12	Al	1	1.67505m	-26.48	3.390653979618346e-16
9936	3.5971e-12	O	5	5522.35A	-26.483	3.367312881801284e-16
9937	8.60399e-11	Ar	8	230.875A	-26.485	3.3518414844625887e-16
9938	2.1818e-12	Fe	2	9104.62A	-26.486	3.3441324629713967e-16
9939	2.8804e-11	Mg	8	689.642A	-26.486	3.3441324629713967e-16
9940	6.54925e-13	Be	2	3.03309m	-26.486	3.3441324629713967e-16
9941	4.46447e-11	Mg	6	444.946A	-26.491999999999997	3.298249245462088e-16
9942	3.24937e-12	Fe	2	6113.32A	-26.496	3.2680107146222933e-16
9943	1.03826e-13	Ni	2	19.1324m	-26.499000000000002	3.245513887102937e-16
9944	2.54209e-10	Ne	9	78.1421A	-26.499000000000002	3.245513887102937e-16
9945	1.11331e-12	Fe	2	1.78427m	-26.502	3.2231719266549586e-16
9946	3.64465e-10	Si	11	54.5031A	-26.502	3.2231719266549586e-16
9947	2.77726e-12	Ti	3	7152.54A	-26.503	3.215758836934705e-16
9948	3.71536e-12	Fe	2	5346.57A	-26.503	3.215758836934705e-16
9949	1.30493e-11	Si	6	1522.26A	-26.505	3.200983767180859e-16
9950	1.02119e-11	Co	8	1945.22A	-26.505	3.200983767180859e-16
9951	2.14635e-11	P	10	925.499A	-26.506999999999998	3.1862765827061346e-16
9952	4.38726e-11	Mn	12	452.776A	-26.511	3.157064623408991e-16
9953	2.99646e-11	Ar	10	662.932A	-26.511999999999997	3.1498035762670923e-16
9954	2.45445e-10	F	9	80.9326A	-26.513	3.14255922907015e-16
9955	9.55381e-11	Ni	11	207.922A	-26.514	3.1353315434094597e-16
9956	2.76706e-10	S	9	71.7890A	-26.515	3.1281204809644735e-16
9957	1.01938e-10	Co	13	194.867A	-26.518	3.106586651040028e-16
9958	4.14073e-12	Ni	3	4797.33A	-26.52	3.0923131819171895e-16
9959	3.488e-11	K	8	569.508A	-26.52	3.0923131819171895e-16
9960	5.79435e-12	Fe	2	3428.24A	-26.523000000000003	3.071025847705537e-16
9961	1.0923600000000001e-10	Cl	11	181.849A	-26.523000000000003	3.071025847705537e-16
9962	3.4956400000000002e-12	Na	1	5682.63A	-26.524	3.0639626842565416e-16
9963	1.19619e-10	Cl	11	166.064A	-26.525	3.05691576563269e-16
9964	3.15594e-12	Ca	2	6294.31A	-26.526999999999997	3.042870513498078e-16
9965	4.9404300000000006e-12	Ca	7	4020.80A	-26.528000000000002	3.0358721055207644e-16
9966	2.2721700000000002e-10	Ti	12	87.4250A	-26.529	3.028889793435193e-16
9967	1.31459e-10	Cl	10	151.107A	-26.529	3.028889793435193e-16
9968	5.09525e-11	B	4	389.862A	-26.531999999999996	3.0080390627588806e-16
9969	2.81155e-10	Na	9	70.6530A	-26.534000000000002	2.994218378675158e-16
9970	3.3879900000000005e-10	Ne	9	58.6320A	-26.535999999999998	2.9804611948667903e-16
9971	7.2555e-12	Si	2	2737.85A	-26.537	2.973606324339232e-16
9972	5.37675e-11	Fe	6	369.451A	-26.537	2.973606324339232e-16
9973	5.15881e-11	Na	7	385.059A	-26.541	2.946344137690466e-16
9974	6.60304e-12	Ti	3	3008.38A	-26.543000000000003	2.932806916038986e-16
9975	1.23251e-11	Fe	10	1611.71A	-26.543000000000003	2.932806916038986e-16
9976	4.07834e-12	Fe	2	4870.72A	-26.548000000000002	2.8992353528816195e-16
9977	1.40334e-10	Al	11	141.551A	-26.55	2.8859145764354375e-16
9978	2.4759900000000002e-12	F	7	8022.83A	-26.55	2.8859145764354375e-16
9979	8.9532e-11	Mg	5	221.870A	-26.552	2.872655003397579e-16
9980	1.95162e-12	N	1	1.01785m	-26.554000000000002	2.8594563525639033e-16
9981	5.32117e-13	K	1	3.73310m	-26.555	2.852879785450827e-16
9982	1.51792e-11	Fe	8	1308.66A	-26.555999999999997	2.8463183440223776e-16
9983	7.00843e-11	Fe	12	283.437A	-26.557	2.8397719934904223e-16
9984	1.4218600000000002e-10	Ti	12	139.708A	-26.558000000000003	2.833240699146863e-16
9985	7.38277e-13	Fe	2	2.69065m	-26.559	2.826724426363496e-16
9986	7.038720000000001e-13	Fe	2	2.82217m	-26.56	2.8202231405916457e-16
9987	3.87907e-11	Ne	9	512.094A	-26.561	2.8137368073621184e-16
9988	5.15614e-11	Na	7	385.258A	-26.563000000000002	2.800808861049627e-16
9989	5.185229999999999e-13	Cr	7	3.83097m	-26.564	2.7943671794240006e-16
9990	3.6602400000000003e-10	Si	11	54.2709A	-26.565	2.787940313254966e-16
9991	2.35826e-11	Fe	9	842.335A	-26.566	2.7815282284679635e-16
9992	6.56039e-11	Mg	5	302.794A	-26.566999999999997	2.775130891066736e-16
9993	2.40549e-12	Fe	2	8257.95A	-26.568	2.7687482671331913e-16
9994	3.92398e-11	Ca	9	506.233A	-26.569000000000003	2.762380322827361e-16
9995	6.307630000000001e-12	Na	2	3149.27A	-26.573	2.737054667800559e-16
9996	1.4731500000000001e-13	Fe	2	13.4844m	-26.574	2.7307596167504277e-16
9997	2.08722e-11	Cl	7	951.719A	-26.574	2.7307596167504277e-16
9998	3.83445e-12	Fe	2	5180.53A	-26.575	2.7244790439159675e-16
9999	7.92243e-11	P	9	250.737A	-26.576999999999998	2.71196119977467e-16
10000	1.8263900000000003e-12	Fe	2	1.08763m	-26.578000000000003	2.7057238620994464e-16
10001	3.2462099999999998e-12	Ni	4	6119.27A	-26.578000000000003	2.7057238620994464e-16
10002	8.90487e-11	Cl	12	223.074A	-26.581	2.687097790046451e-16
10003	8.34293e-12	Li	1	2380.99A	-26.581999999999997	2.6809176366268006e-16
10004	4.77751e-12	Fe	2	4157.91A	-26.585	2.6624623294287743e-16
10005	1.3328e-11	C	2	1490.44A	-26.586	2.6563388359962465e-16
10006	4.07027e-11	Ca	8	488.038A	-26.587	2.650229426207775e-16
10007	1.68274e-11	Ca	7	1180.48A	-26.587	2.650229426207775e-16
10008	1.18102e-10	Sc	11	168.197A	-26.588	2.644134067671898e-16
10009	9.11208e-12	Fe	10	2180.01A	-26.590999999999998	2.6259319767815064e-16
10010	3.67195e-14	Cr	5	54.0978m	-26.593000000000004	2.6138669152848796e-16
10011	1.87336e-12	N	1	1.06036m	-26.595	2.6018572877105216e-16
10012	9.34214e-13	Zn	2	2.12633m	-26.598000000000003	2.58394622812626e-16
10013	3.83859e-11	Si	9	517.494A	-26.601	2.566158467408948e-16
10014	5.66152e-12	Si	2	3508.68A	-26.603	2.554368040241345e-16
10015	3.86709e-12	Fe	2	5136.80A	-26.604	2.548493156775094e-16
10016	3.24363e-12	Ni	4	6124.14A	-26.605	2.542631785165844e-16
10017	8.40557e-11	S	9	236.325A	-26.605	2.542631785165844e-16
10018	8.71837e-11	Cl	12	227.846A	-26.605999999999998	2.536783894337229e-16
10019	3.0222299999999997e-12	Ca	1	6572.78A	-26.608	2.5251284310733673e-16
10020	4.893e-11	Ni	13	405.977A	-26.609	2.5193207968420355e-16
10021	5.16637e-12	Mg	1	3844.95A	-26.61	2.513526519798798e-16
10022	5.15033e-12	F	6	3856.93A	-26.612	2.50197791446446e-16
10023	1.68805e-11	C	3	1176.77A	-26.612	2.50197791446446e-16
10024	6.14841e-12	Fe	9	3230.83A	-26.612	2.50197791446446e-16
10025	4.09108e-12	Fe	2	4855.55A	-26.618000000000002	2.467649490538635e-16
10026	4.83866e-11	F	6	410.536A	-26.618000000000002	2.467649490538635e-16
10027	2.74967e-12	Ca	2	7224.29A	-26.618000000000002	2.467649490538635e-16
10028	1.69166e-11	Cl	7	1174.26A	-26.619	2.4619740542021004e-16
10029	5.7562e-12	Si	3	3450.97A	-26.622	2.445025944024055e-16
10030	1.95377e-12	O	1	1.01673m	-26.622	2.445025944024055e-16
10031	1.57085e-09	F	9	12.6457A	-26.629	2.405932682793762e-16
10032	9.04778e-12	C	2	2195.51A	-26.631	2.39487842623601e-16
10033	9.5808e-11	P	10	207.336A	-26.631999999999998	2.389370358702936e-16
10034	6.8007e-12	Na	2	2920.94A	-26.633000000000003	2.3838749593736103e-16
10035	8.81509e-13	Fe	2	2.25346m	-26.635	2.372922048849149e-16
10036	2.1151e-10	Si	6	93.9175A	-26.636999999999997	2.362019462377353e-16
10037	6.06742e-12	Cu	1	3273.95A	-26.643	2.3296113404044235e-16
10038	7.85725e-11	Si	8	252.817A	-26.643	2.3296113404044235e-16
10039	1.91271e-12	N	1	1.03855m	-26.643	2.3296113404044235e-16
10040	2.1739699999999997e-13	Na	1	9.13742m	-26.644000000000002	2.3242533830032307e-16
10041	2.8854700000000002e-12	N	1	6884.31A	-26.646	2.313574408739035e-16
10042	3.40059e-11	Cr	5	584.147A	-26.646	2.313574408739035e-16
10043	1.1400799999999999e-10	Cl	12	174.238A	-26.648000000000003	2.302944499904679e-16
10044	1.7839e-12	Ni	4	1.11354m	-26.660999999999998	2.235030591170698e-16
10045	3.3611800000000004e-12	Ni	4	5909.96A	-26.666	2.2094464075547084e-16
10046	9.39529e-11	Ni	11	211.430A	-26.666999999999998	2.2043648218298553e-16
10047	3.3881500000000003e-10	Ne	9	58.6292A	-26.669	2.1942366854685592e-16
10048	2.53854e-11	Fe	9	782.514A	-26.673000000000002	2.174119802617866e-16
10049	5.27635e-11	Fe	12	376.481A	-26.673000000000002	2.174119802617866e-16
10050	5.35275e-12	Na	2	3711.07A	-26.673000000000002	2.174119802617866e-16
10051	5.74782e-12	Fe	2	3456.00A	-26.675	2.1641306294970615e-16
10052	7.49749e-12	Na	1	2649.48A	-26.676	2.1591532671695723e-16
10053	1.90203e-10	Sc	11	104.438A	-26.676	2.1591532671695723e-16
10054	2.9661799999999998e-12	Mn	8	6696.98A	-26.677	2.1541873524577508e-16
10055	5.77682e-12	Cr	7	3438.65A	-26.678	2.149232859032829e-16
10056	1.40726e-12	Mn	5	1.41156m	-26.678	2.149232859032829e-16
10057	8.13274e-14	V	4	24.4253m	-26.679000000000002	2.1442897606265762e-16
10058	2.65206e-11	F	1	749.019A	-26.68	2.139358031031194e-16
10059	1.8036099999999998e-12	Ni	3	1.10137m	-26.68	2.139358031031194e-16
10060	2.43569e-12	S	2	8155.59A	-26.680999999999997	2.1344376440991258e-16
10061	1.03893e-11	Fe	9	1912.01A	-26.680999999999997	2.1344376440991258e-16
10062	7.23397e-12	Si	2	2746.00A	-26.682	2.1295285737429525e-16
10063	1.9853700000000002e-10	F	8	100.054A	-26.682	2.1295285737429525e-16
10064	2.99954e-13	Fe	2	6.62249m	-26.683000000000003	2.124630793935271e-16
10065	1.28415e-10	Ni	13	154.689A	-26.685	2.1148690021550674e-16
10066	1.04031e-10	Cl	11	190.947A	-26.686999999999998	2.1051520617339775e-16
10067	5.75578e-12	Mn	8	3451.22A	-26.689	2.0954797665987257e-16
10068	4.8262e-12	Si	1	4115.96A	-26.69	2.0906602968744117e-16
10069	3.19387e-12	Fe	2	6219.56A	-26.69	2.0906602968744117e-16
10070	1.5622299999999998e-10	Sc	11	127.155A	-26.69	2.0906602968744117e-16
10071	3.29336e-10	S	8	60.3166A	-26.691999999999997	2.0810545853505636e-16
10072	2.82405e-12	Ti	3	7034.02A	-26.695	2.066728706351599e-16
10073	2.5612e-11	Fe	9	775.592A	-26.7	2.0430710584802095e-16
10074	1.20895e-11	Fe	8	1643.12A	-26.701999999999998	2.0336839996453243e-16
10075	5.70221e-11	Mg	5	348.364A	-26.701999999999998	2.0336839996453243e-16
10076	1.2666e-11	Fe	8	1568.34A	-26.703000000000003	2.029006656241023e-16
10077	2.93905e-11	F	1	675.881A	-26.705	2.0196842174646433e-16
10078	3.16322e-12	Fe	2	6279.83A	-26.706	2.0150390726658726e-16
10079	7.40138e-11	Fe	8	268.388A	-26.706	2.0150390726658726e-16
10080	3.10275e-12	Fe	2	6402.21A	-26.706	2.0150390726658726e-16
10081	2.36208e-11	Ar	9	840.972A	-26.708000000000002	2.0057808091065957e-16
10082	8.673510000000001e-12	Fe	7	2290.24A	-26.709	2.001167641259714e-16
10083	5.06477e-12	C	2	3922.08A	-26.711	1.9919731111385015e-16
10084	3.19818e-13	K	1	6.21117m	-26.713	1.9828208260458282e-16
10085	5.18693e-11	B	4	382.972A	-26.717	1.9646422154448823e-16
10086	4.96684e-11	Mg	6	399.941A	-26.719	1.9556155044113305e-16
10087	1.03424e-10	Cl	11	192.069A	-26.72	1.9511177135635697e-16
10088	8.39478e-12	Li	1	2366.29A	-26.724	1.9332297588449156e-16
10089	2.96061e-13	N	6	6.70958m	-26.726999999999997	1.9199214987938326e-16
10090	5.75583e-11	Si	8	345.119A	-26.73	1.9067048521605117e-16
10091	4.52846e-12	Fe	2	4386.58A	-26.730999999999998	1.9023195526913245e-16
10092	9.44614e-12	Mn	8	2102.92A	-26.730999999999998	1.9023195526913245e-16
10093	3.1562e-12	Fe	2	6293.80A	-26.735	1.8848789822006789e-16
10094	1.17821e-12	N	1	1.68598m	-26.737	1.876218749934593e-16
10095	3.785830000000001e-12	Fe	1	5247.05A	-26.741	1.8590174730419642e-16
10096	1.90467e-10	Sc	11	104.294A	-26.741999999999997	1.8547418515012195e-16
10097	2.43078e-12	Fe	2	8172.05A	-26.745	1.8419738984038018e-16
10098	7.4696e-12	P	1	2659.37A	-26.746	1.8377374759969604e-16
10099	4.76921e-12	Ti	3	4165.15A	-26.748	1.8292938392772857e-16
10100	1.0942499999999999e-10	Mg	10	181.535A	-26.752	1.8125227725514802e-16
10101	1.47577e-11	O	5	1346.04A	-26.753	1.8083540858544377e-16
10102	2.91949e-11	Fe	11	680.408A	-26.758000000000003	1.7876540278069136e-16
10103	1.42211e-10	Ar	11	139.683A	-26.759	1.7835425376356119e-16
10104	1.9534099999999998e-10	Be	3	101.691A	-26.761	1.775347904039382e-16
10105	4.63709e-11	Mg	8	428.382A	-26.765	1.7590714166206345e-16
10106	1.75893e-11	Fe	8	1129.35A	-26.767	1.7509892176124086e-16
10107	6.5608e-11	Mg	5	302.775A	-26.768	1.7469620541644978e-16
10108	6.4530199999999995e-12	Na	2	3078.32A	-26.769000000000002	1.7429441529354935e-16
10109	8.970189999999999e-12	Fe	10	2214.50A	-26.769000000000002	1.7429441529354935e-16
10110	3.55656e-10	Ne	9	55.8530A	-26.77	1.7389354926228973e-16
10111	1.21483e-11	Fe	8	1635.17A	-26.77	1.7389354926228973e-16
10112	4.38921e-12	Fe	2	4525.74A	-26.771	1.7349360519731628e-16
10113	2.50453e-12	Fe	2	7931.42A	-26.772	1.7309458097816825e-16
10114	3.85647e-12	Fe	2	5150.94A	-26.773000000000003	1.726964744892547e-16
10115	1.22002e-10	Cl	11	162.821A	-26.773000000000003	1.726964744892547e-16
10116	8.588439999999999e-12	Fe	10	2312.93A	-26.775	1.7190300626411575e-16
10117	1.90743e-12	N	1	1.04142m	-26.776999999999997	1.7111318369431473e-16
10118	2.05634e-12	N	1	9660.12A	-26.779	1.703269900295869e-16
10119	1.05834e-11	Ca	8	1876.95A	-26.779	1.703269900295869e-16
10120	1.17604e-12	Cr	4	1.68910m	-26.78	1.6993524882322175e-16
10121	2.1392e-12	Fe	2	9285.91A	-26.78	1.6993524882322175e-16
10122	8.369460000000001e-12	Co	12	2373.44A	-26.781	1.6954440859663076e-16
10123	5.31231e-12	Ni	4	3739.32A	-26.784000000000002	1.6837727309734868e-16
10124	2.1517599999999997e-12	Fe	2	9231.71A	-26.784000000000002	1.6837727309734868e-16
10125	3.39618e-11	P	11	584.906A	-26.784000000000002	1.6837727309734868e-16
10126	1.50488e-15	Ne	10	1320.00m	-26.785999999999998	1.676036497999802e-16
10127	5.57077e-12	Co	1	3565.84A	-26.787	1.6721817210233265e-16
10128	8.65788e-11	Ar	8	229.438A	-26.788	1.6683358097878754e-16
10129	3.97996e-12	Fe	2	4991.13A	-26.789	1.6644987439028097e-16
10130	5.91117e-13	Li	2	3.36050m	-26.789	1.6644987439028097e-16
10131	2.4618e-11	Fe	9	806.907A	-26.791	1.6568510668556726e-16
10132	3.9723e-12	Fe	2	5000.74A	-26.791	1.6568510668556726e-16
10133	2.51058e-12	Fe	2	7912.31A	-26.799	1.626610126776027e-16
10134	4.48722e-11	Mn	6	442.689A	-26.8	1.6228690272988488e-16
10135	1.1987600000000002e-10	F	6	165.709A	-26.8	1.6228690272988488e-16
10136	6.1840800000000004e-12	Na	2	3212.19A	-26.802	1.6154126214252813e-16
10137	4.00659e-11	Fe	8	495.794A	-26.803	1.611697275495757e-16
10138	3.04764e-11	Ar	7	651.797A	-26.803	1.611697275495757e-16
10139	4.06126e-11	Ca	8	489.120A	-26.805	1.6042921991591768e-16
10140	1.52046e-11	Fe	8	1306.47A	-26.805999999999997	1.6006024294911438e-16
10141	2.63766e-11	F	1	753.108A	-26.809	1.5895839598691776e-16
10142	3.4041099999999997e-12	Fe	2	5835.43A	-26.809	1.5895839598691776e-16
10143	3.68061e-12	S	2	5397.06A	-26.81	1.585928018212794e-16
10144	1.9145200000000002e-12	N	1	1.03757m	-26.81	1.585928018212794e-16
10145	3.6883699999999996e-10	Na	9	53.8570A	-26.811999999999998	1.5786413408585904e-16
10146	4.62688e-11	Na	8	429.327A	-26.811999999999998	1.5786413408585904e-16
10147	4.21465e-12	Fe	2	4713.19A	-26.811999999999998	1.5786413408585904e-16
10148	1.79692e-11	S	8	1105.47A	-26.814	1.5713881427457105e-16
10149	3.10937e-12	Fe	2	6388.57A	-26.814	1.5713881427457105e-16
10150	5.42587e-12	Ti	3	3661.07A	-26.816999999999997	1.5605707828591424e-16
10151	8.77651e-11	Sc	11	226.337A	-26.816999999999997	1.5605707828591424e-16
10152	4.9703e-12	Cr	11	3996.63A	-26.818	1.5569815696581614e-16
10153	4.1695e-11	Fe	12	476.423A	-26.818	1.5569815696581614e-16
10154	1.9271e-12	N	1	1.03080m	-26.82	1.5498278891542216e-16
10155	5.59437e-11	V	12	355.080A	-26.823	1.5391589490093972e-16
10156	1.6733900000000002e-12	C	3	1.18708m	-26.826	1.5285634533319296e-16
10157	7.53246e-12	Sc	13	2637.18A	-26.826999999999998	1.525047854946097e-16
10158	3.3872099999999997e-12	Fe	2	5864.54A	-26.828000000000003	1.5215403422121522e-16
10159	3.84882e-12	Fe	2	5161.18A	-26.828000000000003	1.5215403422121522e-16
10160	5.22584e-12	Co	12	3801.20A	-26.829	1.5180408965336619e-16
10161	2.88986e-12	Fe	2	6873.84A	-26.829	1.5180408965336619e-16
10162	1.17667e-11	Ar	12	1688.19A	-26.831	1.5110661321707796e-16
10163	7.97089e-11	Fe	7	249.213A	-26.835	1.497212594600361e-16
10164	3.1889e-12	Fe	2	6229.26A	-26.839000000000002	1.4834860670258177e-16
10165	2.94211e-11	Cl	6	675.178A	-26.840999999999998	1.4766700676830253e-16
10166	2.17718e-11	Fe	8	912.394A	-26.842	1.4732738207722042e-16
10167	6.12995e-12	Mn	11	3240.56A	-26.843000000000004	1.469885385012509e-16
10168	8.27165e-12	B	2	2401.51A	-26.843000000000004	1.469885385012509e-16
10169	6.40538e-12	K	1	3101.21A	-26.846	1.4597667651953175e-16
10170	4.6975e-12	Fe	2	4228.73A	-26.846	1.4597667651953175e-16
10171	8.72568e-11	Ne	9	227.655A	-26.846999999999998	1.456409394801418e-16
10172	1.4017700000000003e-10	Al	11	141.710A	-26.848000000000003	1.4530597461451252e-16
10173	3.08366e-11	Fe	9	644.184A	-26.849	1.4497178014669824e-16
10174	6.650439999999999e-13	Ar	12	2.98694m	-26.851	1.4430569532111834e-16
10175	1.23175e-11	Si	6	1612.70A	-26.851	1.4430569532111834e-16
10176	1.25146e-11	Cr	11	1587.30A	-26.851999999999997	1.4397380143183846e-16
10177	2.85217e-12	K	1	6964.69A	-26.854	1.4331230190194422e-16
10178	1.91129e-12	N	1	1.03932m	-26.855999999999998	1.426538416863132e-16
10179	1.18845e-11	Ca	7	1671.45A	-26.855999999999998	1.426538416863132e-16
10180	1.6629200000000001e-12	N	1	1.19455m	-26.859	1.4167181954757563e-16
10181	2.95592e-11	Fe	8	672.022A	-26.859	1.4167181954757563e-16
10182	2.43799e-11	Ar	10	814.787A	-26.859	1.4167181954757563e-16
10183	1.7345799999999999e-12	Ni	4	1.14520m	-26.86	1.4134598340447422e-16
10184	2.2832699999999997e-15	V	13	870.000m	-26.862	1.4069655760169302e-16
10185	1.0016500000000001e-10	Co	13	198.318A	-26.863000000000003	1.4037296449882115e-16
10186	2.55921e-11	Fe	8	776.194A	-26.863000000000003	1.4037296449882115e-16
10187	7.72481e-11	Fe	7	257.151A	-26.866999999999997	1.3908601742473223e-16
10188	1.0435399999999999e-10	S	11	190.356A	-26.872	1.3749391294872713e-16
10189	1.13489e-11	Fe	8	1750.34A	-26.873	1.3717768572415727e-16
10190	3.5948099999999997e-12	Zn	2	5525.88A	-26.874000000000002	1.3686218580202147e-16
10191	5.9054e-12	Mn	8	3363.78A	-26.877	1.3592003314195629e-16
10192	4.10944e-12	Fe	2	4833.87A	-26.877	1.3592003314195629e-16
10193	2.39156e-12	Fe	2	8306.05A	-26.877	1.3592003314195629e-16
10194	3.06841e-12	Fe	2	6473.86A	-26.878	1.3560742574049295e-16
10195	3.50073e-11	Fe	9	567.437A	-26.878	1.3560742574049295e-16
10196	2.25744e-11	K	8	879.956A	-26.879	1.3529553731610162e-16
10197	6.25077e-12	Cr	11	3177.92A	-26.879	1.3529553731610162e-16
10198	2.7507900000000002e-12	Fe	2	7221.37A	-26.88	1.3498436621518193e-16
10199	7.12321e-12	Mg	3	2788.69A	-26.881999999999998	1.3436416938835486e-16
10200	6.71097e-15	Na	11	296.000m	-26.884	1.337468221071059e-16
10201	2.2095400000000003e-12	Si	3	8990.30A	-26.884	1.337468221071059e-16
10202	2.1557e-12	Fe	2	9214.84A	-26.889	1.3221583489451092e-16
10203	4.05735e-10	F	9	48.9592A	-26.889	1.3221583489451092e-16
10204	1.76966e-11	Si	4	1122.50A	-26.893	1.310036728341489e-16
10205	2.0708400000000002e-14	Sc	2	95.9247m	-26.894000000000002	1.3070237274761888e-16
10206	5.87382e-12	Mn	11	3381.86A	-26.895	1.304017656320592e-16
10207	2.43135e-10	Ne	9	81.7013A	-26.895	1.304017656320592e-16
10208	3.15212e-12	Ca	2	6301.93A	-26.896	1.3010184989367875e-16
10209	5.99017e-12	Fe	2	3316.18A	-26.897	1.2980262394235624e-16
10210	6.93452e-12	Fe	10	2864.58A	-26.898000000000003	1.2950408619162228e-16
10211	2.95013e-11	Ar	11	673.342A	-26.898000000000003	1.2950408619162228e-16
10212	5.55747e-12	Fe	10	3574.37A	-26.9	1.2890906896430127e-16
10213	1.69262e-11	Li	2	1173.59A	-26.901999999999997	1.2831678559280742e-16
10214	7.082760000000001e-12	Fe	8	2804.62A	-26.908	1.265562132923233e-16
10215	3.05316e-11	Ca	11	650.619A	-26.908	1.265562132923233e-16
10216	1.4102000000000002e-10	K	12	140.863A	-26.908	1.265562132923233e-16
10217	3.58223e-12	Fe	2	5545.27A	-26.909000000000002	1.2626514207889127e-16
10218	8.9548e-12	C	3	2218.30A	-26.909000000000002	1.2626514207889127e-16
10219	5.71795e-11	Cl	11	347.405A	-26.909000000000002	1.2626514207889127e-16
10220	3.7876e-10	Al	11	52.4461A	-26.910999999999998	1.2568500644798998e-16
10221	5.10103e-11	Fe	3	389.420A	-26.910999999999998	1.2568500644798998e-16
10222	2.42128e-12	Fe	1	8204.10A	-26.912	1.2539593895469727e-16
10223	5.71253e-11	Si	10	347.735A	-26.912	1.2539593895469727e-16
10224	1.95928e-12	N	1	1.01387m	-26.913	1.251075362981901e-16
10225	3.55125e-11	Fe	9	559.365A	-26.913	1.251075362981901e-16
10226	2.0525500000000002e-13	P	9	9.67792m	-26.914	1.2481979694938634e-16
10227	5.7768300000000005e-12	Co	1	3438.64A	-26.914	1.2481979694938634e-16
10228	1.19155e-11	Ca	7	1667.12A	-26.915	1.2453271938272155e-16
10229	1.93962e-11	Mg	9	1024.14A	-26.916	1.2424630207613707e-16
10230	2.54784e-11	F	1	779.660A	-26.916	1.2424630207613707e-16
10231	8.93564e-11	Mg	5	222.306A	-26.916999999999998	1.2396054351107885e-16
10232	3.79042e-10	Ne	9	52.4070A	-26.919	1.2339099654876688e-16
10233	5.21239e-11	Al	8	381.101A	-26.919	1.2339099654876688e-16
10234	2.9407299999999997e-12	Fe	2	6754.94A	-26.919	1.2339099654876688e-16
10235	5.65897e-11	Ti	12	351.026A	-26.921	1.2282406641704642e-16
10236	5.19356e-11	Sc	11	382.482A	-26.925	1.216980086076402e-16
10237	5.332740000000001e-16	Si	12	3725.00m	-26.925	1.216980086076402e-16
10238	2.52711e-11	Na	7	786.054A	-26.925	1.216980086076402e-16
10239	3.28186e-11	Fe	8	605.280A	-26.927	1.2113885704893813e-16
10240	1.1132799999999999e-10	F	6	178.431A	-26.933000000000003	1.1947676962017837e-16
10241	4.64331e-11	Ti	11	427.808A	-26.933000000000003	1.1947676962017837e-16
10242	1.22305e-11	B	2	1624.17A	-26.936	1.1865429732329077e-16
10243	8.9614e-12	Si	1	2216.67A	-26.936	1.1865429732329077e-16
10244	5.8754e-12	Fe	2	3380.96A	-26.936999999999998	1.1838140001226805e-16
10245	2.89226e-11	Ca	11	686.814A	-26.939	1.1783748688586907e-16
10246	9.71161e-12	Ca	7	2045.43A	-26.948	1.1542063831043755e-16
10247	3.57427e-11	Na	7	555.763A	-26.949	1.1515517820876306e-16
10248	4.03108e-11	Na	8	492.782A	-26.95	1.1489032864838103e-16
10249	7.94004e-11	Mg	5	250.181A	-26.953000000000003	1.1409942918906161e-16
10250	5.16105e-12	Mg	1	3848.92A	-26.953000000000003	1.1409942918906161e-16
10251	8.14246e-12	Si	2	2439.61A	-26.954	1.1383700778404427e-16
10252	6.10294e-11	F	2	325.490A	-26.954	1.1383700778404427e-16
10253	5.37334e-11	Sc	11	369.686A	-26.955	1.1357518993151008e-16
10254	2.93094e-11	Ar	10	677.751A	-26.956	1.133139742433259e-16
10255	4.2932e-12	Ni	4	4626.96A	-26.956	1.133139742433259e-16
10256	4.94326e-12	Fe	2	4018.49A	-26.956999999999997	1.1305335933455404e-16
10257	9.50648e-12	B	1	2089.57A	-26.956999999999997	1.1305335933455404e-16
10258	3.81722e-12	Mn	8	5203.91A	-26.959	1.1253392633140326e-16
10259	1.56983e-11	Fe	8	1265.39A	-26.959	1.1253392633140326e-16
10260	3.3135000000000005e-10	F	9	59.9500A	-26.962	1.1175924823153564e-16
10261	6.24031e-11	P	10	318.325A	-26.962	1.1175924823153564e-16
10262	1.22316e-11	B	2	1624.02A	-26.962	1.1175924823153564e-16
10263	8.37236e-11	Fe	11	237.262A	-26.962	1.1175924823153564e-16
10264	2.65455e-11	N	5	748.318A	-26.964000000000002	1.11245761128804e-16
10265	7.1991399999999996e-12	Si	2	2759.28A	-26.969	1.0997234143134604e-16
10266	3.52105e-10	Ar	10	56.4163A	-26.971	1.0946706441959392e-16
10267	1.83288e-11	Ca	7	1083.78A	-26.971999999999998	1.0921529715789698e-16
10268	8.953180000000001e-12	B	2	2218.71A	-26.973000000000003	1.0896410894483177e-16
10269	6.3353800000000004e-12	Na	2	3135.48A	-26.975	1.0846346434056778e-16
10270	1.28637e-10	Ar	12	154.422A	-26.976	1.082140052950003e-16
10271	2.36593e-11	S	11	839.604A	-26.976999999999997	1.079651199893165e-16
10272	1.12553e-12	Cr	4	1.76490m	-26.98	1.0722189333108106e-16
10273	1.07983e-11	Ar	12	1839.59A	-26.982	1.0672925348044592e-16
10274	1.50235e-11	Mn	12	1322.23A	-26.983	1.0648378300917407e-16
10275	7.6471e-12	Na	1	2597.65A	-26.984	1.0623887710431959e-16
10276	1.99494e-12	Fe	2	9957.42A	-26.987	1.0550753381851992e-16
10277	2.92988e-11	Fe	8	677.995A	-26.987	1.0550753381851992e-16
10278	5.18151e-12	Mn	8	3833.72A	-26.988000000000003	1.0526487322449637e-16
10279	3.7905500000000004e-10	Ne	9	52.4052A	-26.991999999999997	1.0429979906591975e-16
10280	3.80455e-12	Sc	7	5221.24A	-26.997	1.0310588913871124e-16
10281	3.46784e-10	S	9	57.2820A	-26.997	1.0310588913871124e-16
10282	2.70147e-11	F	1	735.321A	-27.000999999999998	1.0216060866520786e-16
10283	6.31488e-11	Si	11	314.566A	-27.004	1.0145733998186778e-16
10284	1.71811e-09	F	9	11.5618A	-27.005	1.0122399457517653e-16
10285	3.3934699999999997e-12	Fe	2	5853.73A	-27.006	1.0099118584802714e-16
10286	6.67715e-12	Na	2	2974.99A	-27.006999999999998	1.0075891256609255e-16
10287	5.17548e-12	V	1	3838.18A	-27.008000000000003	1.005271734978805e-16
10288	7.12731e-13	Mg	9	2.78709m	-27.01	1.0006529309082736e-16
10289	6.918339999999999e-12	Na	2	2871.28A	-27.01	1.0006529309082736e-16
10290	7.17478e-11	Si	8	276.865A	-27.011	9.983514930314149e-17
10291	1.09844e-10	Cl	11	180.843A	-27.011999999999997	9.960553483147894e-17
10292	3.773069999999999e-12	Fe	7	5264.80A	-27.014	9.914788896944978e-17
10293	4.76912e-11	B	4	416.523A	-27.015	9.89198551526912e-17
10294	5.81208e-11	Mg	8	341.779A	-27.016	9.869234579915828e-17
10295	1.211e-11	Fe	7	1640.34A	-27.02	9.778752893420925e-17
10296	1.46575e-12	Fe	1	1.35524m	-27.02	9.778752893420925e-17
10297	9.6609e-11	Si	9	205.617A	-27.022	9.733823605053134e-17
10298	4.53666e-11	K	8	437.865A	-27.022	9.733823605053134e-17
10299	1.14215e-11	Zn	2	1739.21A	-27.022	9.733823605053134e-17
10300	6.26128e-12	S	3	3172.59A	-27.024	9.689100748014004e-17
10301	4.23816e-11	Sc	10	468.705A	-27.025	9.666816434676773e-17
10302	5.77726e-11	Cl	7	343.839A	-27.026	9.644583373837897e-17
10303	2.21054e-12	Si	3	8986.26A	-27.03	9.556161301980223e-17
10304	2.44479e-12	Fe	8	8125.22A	-27.033	9.490377150295642e-17
10305	3.49477e-11	P	11	568.406A	-27.034000000000002	9.468549888550038e-17
10306	2.13678e-12	Fe	2	9296.44A	-27.035	9.446772828113454e-17
10307	3.05607e-16	Ti	12	6500.00m	-27.035	9.446772828113454e-17
10308	4.1117299999999997e-13	O	7	4.83116m	-27.035999999999998	9.425045853526006e-17
10309	2.39448e-11	S	11	829.595A	-27.039	9.360164294239774e-17
10310	4.01805e-11	Na	6	494.380A	-27.04	9.338636513752658e-17
10311	9.81828e-11	Li	2	202.321A	-27.041	9.317158245786627e-17
10312	1.27497e-10	Ne	9	155.804A	-27.041	9.317158245786627e-17
10313	9.162e-14	Si	4	21.6814m	-27.045	9.231738025546423e-17
10314	1.19756e-10	Ni	13	165.874A	-27.046	9.210505617280807e-17
10315	1.13806e-10	Cl	11	174.546A	-27.046	9.210505617280807e-17
10316	9.49694e-11	Cl	11	209.167A	-27.049	9.147100942592727e-17
10317	2.0444099999999998e-12	N	1	9716.46A	-27.051	9.105073831318082e-17
10318	8.48512e-12	Mn	11	2341.09A	-27.054000000000002	9.042394943939389e-17
10319	4.03264e-11	Fe	8	492.592A	-27.057	8.980147534986587e-17
10320	6.69549e-11	Cl	11	296.684A	-27.059	8.93888750494156e-17
10321	8.51025e-13	Mn	8	2.33418m	-27.061	8.897817047514727e-17
10322	1.1135e-11	Fe	8	1783.97A	-27.065	8.816241370489011e-17
10323	4.0539699999999994e-16	Ti	12	4900.00m	-27.065	8.816241370489011e-17
10324	1.11619e-10	Cl	11	177.967A	-27.066	8.79596457801197e-17
10325	4.13494e-12	Mn	8	4804.05A	-27.068	8.755550791785202e-17
10326	3.98989e-11	Fe	8	497.870A	-27.068	8.755550791785202e-17
10327	7.79928e-11	Al	8	254.696A	-27.068	8.755550791785202e-17
10328	5.19734e-12	Ni	4	3822.04A	-27.069000000000003	8.735413583765678e-17
10329	1.02366e-11	Cr	1	1940.53A	-27.070999999999998	8.695278004086567e-17
10330	3.76202e-12	Fe	2	5280.26A	-27.072	8.675279419631987e-17
10331	4.71467e-10	Ar	10	42.1333A	-27.072	8.675279419631987e-17
10332	8.95752e-12	B	2	2217.63A	-27.072	8.675279419631987e-17
10333	3.32697e-11	P	11	597.073A	-27.073	8.655326830645293e-17
10334	1.08945e-11	Fe	9	1823.35A	-27.074	8.635420131339843e-17
10335	4.3157800000000004e-12	Fe	2	4602.75A	-27.075	8.615559216172368e-17
10336	5.78274e-11	Si	8	343.513A	-27.078000000000003	8.556250123701588e-17
10337	2.85894e-11	K	12	694.818A	-27.079	8.53657129449885e-17
10338	2.2143099999999997e-12	Fe	2	8970.93A	-27.079	8.53657129449885e-17
10339	5.53284e-11	Si	11	359.028A	-27.08	8.516937725347325e-17
10340	5.95161e-12	Ti	3	3337.66A	-27.081999999999997	8.47780595105634e-17
10341	5.17949e-11	Fe	8	383.522A	-27.083000000000002	8.458307538444039e-17
10342	5.71293e-11	Si	10	347.711A	-27.087	8.380761308817708e-17
10343	4.15282e-12	Ca	11	4783.36A	-27.088	8.36148609268899e-17
10344	2.03965e-12	Fe	7	9739.17A	-27.09	8.323068553772095e-17
10345	2.3547099999999998e-12	Fe	2	8436.05A	-27.090999999999998	8.303926027297949e-17
10346	1.41394e-12	Be	3	1.40490m	-27.090999999999998	8.303926027297949e-17
10347	1.18884e-11	Ca	7	1670.91A	-27.094	8.246762202609813e-17
10348	2.7825e-11	N	5	713.907A	-27.096999999999998	8.189991890923038e-17
10349	2.28148e-12	Fe	2	8706.83A	-27.099	8.152362296289821e-17
10350	5.8186e-11	Fe	9	341.396A	-27.099	8.152362296289821e-17
10351	2.53462e-11	Mg	9	783.725A	-27.105	8.040507692263995e-17
10352	5.80749e-11	Mg	8	342.049A	-27.105	8.040507692263995e-17
10353	1.95337e-12	O	1	1.01693m	-27.107	8.003564915136226e-17
10354	1.68599e-11	Fe	8	1178.21A	-27.108	7.985157226639338e-17
10355	3.59886e-11	Na	7	551.966A	-27.109	7.966791874651168e-17
10356	2.64162e-11	Ar	10	751.981A	-27.109	7.966791874651168e-17
10357	3.6876899999999995e-10	Na	9	53.8670A	-27.111	7.930187790939921e-17
10358	9.48537e-12	Mg	3	2094.22A	-27.112	7.911948865145633e-17
10359	8.49666e-13	Na	1	2.33791m	-27.114	7.875596762174185e-17
10360	1.42046e-11	Ne	6	1398.45A	-27.116	7.83941168194435e-17
10361	4.0470599999999996e-10	Si	11	49.0837A	-27.116	7.83941168194435e-17
10362	1.13119e-12	Ni	4	1.75606m	-27.121	7.749674678475862e-17
10363	6.06393e-11	Ne	6	327.584A	-27.121	7.749674678475862e-17
10364	8.39709e-12	Cr	1	2365.64A	-27.122	7.731850921319371e-17
10365	1.7399700000000001e-12	N	1	1.14166m	-27.123	7.714068157666783e-17
10366	4.75548e-11	Ti	11	417.717A	-27.123	7.714068157666783e-17
10367	4.06178e-11	Fe	8	489.058A	-27.124000000000002	7.696326293235654e-17
10368	4.93015e-12	Fe	8	4029.18A	-27.125	7.678625233960448e-17
10369	3.27461e-12	Mn	5	6066.21A	-27.125	7.678625233960448e-17
10370	4.1782300000000005e-12	Ni	4	4754.28A	-27.125999999999998	7.660964885991849e-17
10371	9.72941e-11	F	6	204.169A	-27.128	7.625765949656066e-17
10372	6.43779e-11	Ti	11	308.560A	-27.128	7.625765949656066e-17
10373	4.40366e-12	K	4	4510.90A	-27.129	7.60822717466769e-17
10374	2.5587200000000002e-12	Fe	2	7763.45A	-27.129	7.60822717466769e-17
10375	8.75089e-11	Sc	11	226.999A	-27.13	7.59072873774248e-17
10376	1.94419e-12	N	1	1.02174m	-27.13	7.59072873774248e-17
10377	5.1200400000000005e-12	V	1	3879.74A	-27.131999999999998	7.555852507194802e-17
10378	2.16777e-18	H	1	91.6354c	-27.134	7.521136518370781e-17
10379	5.43578e-11	Si	11	365.439A	-27.136	7.486580035026696e-17
10380	3.51971e-11	P	11	564.377A	-27.136999999999997	7.469361378758829e-17
10381	8.08171e-11	Fe	7	245.795A	-27.136999999999997	7.469361378758829e-17
10382	6.9999e-12	Fe	10	2837.82A	-27.141	7.400881862022512e-17
10383	1.07173e-11	Ca	8	1853.50A	-27.142	7.383860306083016e-17
10384	4.44941e-12	Si	2	4464.52A	-27.145	7.333030169269349e-17
10385	5.70172e-12	Si	2	3483.94A	-27.147	7.299337956092914e-17
10386	6.66795e-12	Si	2	2979.10A	-27.151	7.232417223465119e-17
10387	1.56376e-13	C	5	12.7030m	-27.154	7.182629613499179e-17
10388	6.90854e-11	Ne	3	287.535A	-27.155	7.166110023801871e-17
10389	4.08611e-11	Ca	11	486.146A	-27.156	7.149628428106605e-17
10390	1.4561099999999998e-10	Mg	5	136.421A	-27.156999999999996	7.133184739029539e-17
10391	4.86519e-12	Cr	10	4082.98A	-27.159000000000002	7.100410732199144e-17
10392	1.11018e-11	Ar	12	1789.30A	-27.160999999999998	7.067787308252024e-17
10393	1.6975e-11	Cl	7	1170.22A	-27.162	7.051531848527258e-17
10394	9.9956e-11	Co	13	198.732A	-27.162	7.051531848527258e-17
10395	6.90825e-11	Ar	12	287.547A	-27.162	7.051531848527258e-17
10396	3.7982399999999997e-10	Al	11	52.2991A	-27.163	7.035313775322393e-17
10397	5.01851e-11	Mg	6	395.824A	-27.164	7.01913300265082e-17
10398	2.86385e-12	K	1	6936.29A	-27.165	7.002989444723752e-17
10399	1.22283e-12	B	1	1.62447m	-27.165	7.002989444723752e-17
10400	1.30026e-12	Cr	7	1.52773m	-27.165	7.002989444723752e-17
10401	1.3665e-12	N	1	1.45368m	-27.166	6.986883015949534e-17
10402	9.80895e-11	K	12	202.514A	-27.169	6.938785651579136e-17
10403	6.56303e-11	Cl	11	302.672A	-27.173000000000002	6.875170482348163e-17
10404	5.03704e-11	Mn	6	394.367A	-27.174	6.859358029029733e-17
10405	5.39355e-11	Si	11	368.300A	-27.176	6.827842141649908e-17
10406	8.76431e-12	Mn	8	2266.52A	-27.176	6.827842141649908e-17
10407	4.7636800000000006e-12	Fe	2	4169.98A	-27.177	6.812138540494411e-17
10408	2.60587e-11	Mg	9	762.295A	-27.178	6.796471056619332e-17
10409	6.54746e-12	K	1	3033.92A	-27.178	6.796471056619332e-17
10410	5.85644e-13	Fe	2	3.39190m	-27.18	6.765244108631755e-17
10411	3.42895e-12	Fe	2	5793.16A	-27.183000000000003	6.718672495767315e-17
10412	4.54109e-12	Mn	8	4374.38A	-27.184	6.70321997782992e-17
10413	1.52501e-13	Fe	6	13.0258m	-27.184	6.70321997782992e-17
10414	4.12276e-12	Fe	2	4818.24A	-27.185	6.687802999697562e-17
10415	1.19304e-12	Fe	6	1.66503m	-27.186	6.672421479630902e-17
10416	6.56117e-11	Mg	5	302.758A	-27.188000000000002	6.641764487677254e-17
10417	1.57036e-12	N	1	1.26497m	-27.19	6.611248351806943e-17
10418	3.9478e-11	V	12	503.178A	-27.191	6.596042902544574e-17
10419	2.60119e-11	Ca	9	763.669A	-27.193	6.565736838275921e-17
10420	5.73704e-12	Na	2	3462.49A	-27.195999999999998	6.520538623800391e-17
10421	9.11267e-12	Cu	1	2179.87A	-27.198	6.490579470180742e-17
10422	2.69434e-11	F	1	737.267A	-27.198	6.490579470180742e-17
10423	8.95584e-12	B	2	2218.05A	-27.199	6.475651551644663e-17
10424	3.25582e-11	Fe	8	610.122A	-27.199	6.475651551644663e-17
10425	1.59303e-12	N	1	1.24696m	-27.201	6.445898635387935e-17
10426	3.1286599999999997e-12	Ni	4	6349.18A	-27.201	6.445898635387935e-17
10427	1.30233e-12	Fe	6	1.52531m	-27.201	6.445898635387935e-17
10428	1.0425899999999999e-13	Fe	2	19.0530m	-27.201999999999998	6.431073479920287e-17
10429	4.69074e-12	Fe	2	4234.82A	-27.206	6.372113043857697e-17
10430	3.2857199999999995e-10	Ne	9	60.4569A	-27.208000000000002	6.342835843832244e-17
10431	2.88217e-11	Mg	8	689.219A	-27.208000000000002	6.342835843832244e-17
10432	8.70763e-11	Fe	10	228.127A	-27.209	6.328247726207442e-17
10433	4.32378e-11	Sc	10	459.424A	-27.21	6.313693160322075e-17
10434	5.70161e-12	Fe	2	3484.01A	-27.212	6.284684375279893e-17
10435	8.12093e-12	Si	2	2446.08A	-27.213	6.270230002321336e-17
10436	1.05347e-13	Al	1	18.8562m	-27.215	6.24142091235075e-17
10437	5.87503e-11	Sc	10	338.117A	-27.215	6.24142091235075e-17
10438	1.16515e-12	Fe	9	1.70488m	-27.215	6.24142091235075e-17
10439	5.35288e-11	Sc	11	371.099A	-27.217	6.212744188125063e-17
10440	9.722980000000001e-12	Mn	8	2043.04A	-27.219	6.184199221478867e-17
10441	3.39719e-12	Fe	2	5847.32A	-27.219	6.184199221478867e-17
10442	2.33579e-12	Fe	2	8504.38A	-27.221	6.155785407041176e-17
10443	8.98535e-11	Mg	5	221.076A	-27.224	6.11340927836798e-17
10444	3.4922300000000004e-12	Na	1	5688.19A	-27.224	6.11340927836798e-17
10445	1.94456e-11	B	1	1021.54A	-27.226999999999997	6.071324864912728e-17
10446	1.19484e-12	Cr	4	1.66253m	-27.226999999999997	6.071324864912728e-17
10447	3.3651599999999998e-12	Sc	6	5902.98A	-27.228	6.057361205210818e-17
10448	7.74511e-12	Na	1	2564.77A	-27.229	6.043429661035124e-17
10449	3.6767e-12	Si	2	5402.80A	-27.23	6.029530158521838e-17
10450	2.08594e-11	Ne	3	952.304A	-27.238000000000003	5.919478830505739e-17
10451	1.65897e-11	S	8	1197.39A	-27.239	5.90586440699186e-17
10452	3.32764e-12	Fe	2	5969.54A	-27.24	5.892281295783156e-17
10453	2.2755e-10	Ti	12	87.2970A	-27.241	5.878729424863276e-17
10454	1.36285e-11	Zn	1	1457.57A	-27.241999999999997	5.865208722381644e-17
10455	7.36799e-11	V	11	269.605A	-27.246	5.81143616559941e-17
10456	3.24792e-12	Fe	2	6116.06A	-27.246	5.81143616559941e-17
10457	2.09751e-11	Ne	3	947.050A	-27.246	5.81143616559941e-17
10458	2.1533700000000003e-10	F	8	92.2481A	-27.247	5.79807023331921e-17
10459	2.21133e-12	Si	3	8983.03A	-27.25	5.758156598581014e-17
10460	9.32867e-12	Fe	9	2129.40A	-27.25	5.758156598581014e-17
10461	4.9488300000000004e-12	Mn	8	4013.97A	-27.253	5.7185177273717e-17
10462	1.29591e-11	Li	2	1532.86A	-27.254	5.705365501569132e-17
10463	2.72826e-11	F	1	728.099A	-27.256	5.67915172823244e-17
10464	5.96251e-11	Fe	12	333.156A	-27.256999999999998	5.6660900417155e-17
10465	4.0977699999999994e-12	Fe	2	4847.62A	-27.258000000000003	5.653058396243827e-17
10466	1.53163e-12	S	2	1.29694m	-27.258000000000003	5.653058396243827e-17
10467	6.6875699999999995e-12	Si	1	2970.35A	-27.261	5.614143015970494e-17
10468	4.00189e-11	Fe	8	496.377A	-27.261999999999997	5.601230845342734e-17
10469	5.80758e-12	Si	3	3420.44A	-27.265	5.562672243420175e-17
10470	2.55613e-11	Ar	10	777.131A	-27.265	5.562672243420175e-17
10471	1.6892599999999998e-12	Fe	2	1.17593m	-27.266	5.5498784522842843e-17
10472	3.53062e-10	Ar	10	56.2633A	-27.266	5.5498784522842843e-17
10473	8.673510000000001e-12	Co	13	2290.24A	-27.267	5.537114086051429e-17
10474	2.1173599999999998e-12	Fe	2	9381.72A	-27.267	5.537114086051429e-17
10475	3.54764e-12	Fe	2	5599.35A	-27.268	5.524379077046253e-17
10476	1.36273e-12	N	1	1.45769m	-27.269000000000002	5.5116733577490097e-17
10477	1.09886e-12	Ni	4	1.80773m	-27.271	5.48634951897546e-17
10478	5.00181e-12	Ca	7	3971.46A	-27.274	5.448581754540997e-17
10479	1.2464399999999999e-12	B	4	1.59370m	-27.274	5.448581754540997e-17
10480	7.60863e-11	P	8	261.078A	-27.275	5.436050364247982e-17
10481	7.58674e-11	Fe	7	261.831A	-27.276999999999997	5.411073981568197e-17
10482	2.58349e-11	Mg	9	768.901A	-27.28	5.37382441028829e-17
10483	1.34864e-11	Fe	8	1472.93A	-27.285	5.312310750933501e-17
10484	4.09874e-12	Fe	2	4846.48A	-27.287	5.287902900133979e-17
10485	3.71112e-10	F	9	53.5268A	-27.289	5.2636071932221833e-17
10486	8.3834e-11	P	10	236.950A	-27.289	5.2636071932221833e-17
10487	2.15517e-12	Fe	2	9217.12A	-27.29	5.251501232614651e-17
10488	1.42873e-12	N	1	1.39036m	-27.29	5.251501232614651e-17
10489	4.20495e-12	Fe	2	4724.07A	-27.29	5.251501232614651e-17
10490	7.7431e-11	Si	8	256.544A	-27.295	5.1913877950959116e-17
10491	2.09919e-11	Fe	11	946.290A	-27.299	5.143792865707485e-17
10492	1.99299e-11	Si	3	996.719A	-27.3	5.1319624704063374e-17
10493	1.65003e-12	Fe	6	1.20388m	-27.3	5.1319624704063374e-17
10494	2.72333e-11	Fe	8	729.417A	-27.302	5.1083832446872063e-17
10495	4.10367e-12	Fe	2	4840.66A	-27.303	5.096634289254474e-17
10496	2.0217599999999997e-12	Mn	6	9825.32A	-27.305	5.073217381783466e-17
10497	3.1756e-12	Fe	2	6255.35A	-27.305	5.073217381783466e-17
10498	5.1523e-12	Mg	1	3855.45A	-27.305999999999997	5.0615493055910774e-17
10499	2.6533e-11	F	1	748.671A	-27.308000000000003	5.038293598977148e-17
10500	1.6567499999999999e-09	F	9	11.9900A	-27.308000000000003	5.038293598977148e-17
10501	3.9271100000000004e-10	F	9	50.5829A	-27.309	5.02670584525629e-17
10502	8.16113e-12	Si	2	2434.03A	-27.31	5.0151447426294295e-17
10503	1.73423e-12	N	1	1.14543m	-27.313000000000002	4.980620729059118e-17
10504	1.7793e-11	Fe	8	1116.42A	-27.314	4.9691656192582405e-17
10505	9.58005e-11	Si	7	207.352A	-27.315	4.9577368554787706e-17
10506	7.14186e-11	Si	10	278.141A	-27.319000000000003	4.912284050780569e-17
10507	1.80485e-12	N	1	1.10062m	-27.324	4.856053600233065e-17
10508	5.20669e-12	S	2	3815.18A	-27.324	4.856053600233065e-17
10509	2.22409e-12	Fe	2	8931.48A	-27.325	4.844884986878295e-17
10510	8.2055e-12	Fe	11	2420.87A	-27.329	4.800466814330377e-17
10511	3.98719e-11	Na	7	498.207A	-27.33	4.7894260470354916e-17
10512	1.72262e-12	N	1	1.15315m	-27.331999999999997	4.76742063322365e-17
10513	1.34554e-12	Fe	6	1.47632m	-27.334	4.7455163251042415e-17
10514	5.47182e-12	Mn	8	3630.32A	-27.334	4.7455163251042415e-17
10515	5.53017e-12	Sc	6	3592.01A	-27.335	4.7346019404274576e-17
10516	2.18508e-13	Na	1	9.09097m	-27.335	4.7346019404274576e-17
10517	4.3515e-13	Ni	9	4.56497m	-27.337	4.712848420504555e-17
10518	8.73768e-12	Mg	3	2273.43A	-27.337	4.712848420504555e-17
10519	4.0573199999999997e-10	Si	11	48.9596A	-27.34	4.680405400178321e-17
10520	5.3246300000000005e-12	Fe	9	3730.67A	-27.340999999999998	4.6696407664733594e-17
10521	3.95017e-10	Ne	9	50.2876A	-27.342	4.6589008907388544e-17
10522	7.1147e-11	P	9	279.203A	-27.342	4.6589008907388544e-17
10523	5.86997e-11	Si	8	338.408A	-27.346	4.616187830633412e-17
10524	2.2903299999999998e-10	Mg	9	86.7319A	-27.349	4.584410217127455e-17
10525	5.05495e-11	Fe	3	392.971A	-27.349	4.584410217127455e-17
10526	6.3803e-11	Fe	7	311.341A	-27.35	4.573866366216816e-17
10527	4.71697e-11	Mn	6	421.128A	-27.35	4.573866366216816e-17
10528	1.09471e-14	Cr	7	181.459m	-27.351	4.563346765490371e-17
10529	8.59056e-11	F	9	231.236A	-27.353	4.542380091622658e-17
10530	3.4178599999999997e-12	Fe	2	5811.95A	-27.353	4.542380091622658e-17
10531	3.96389e-11	Fe	8	501.136A	-27.354	4.531932907318246e-17
10532	2.26116e-11	C	3	878.508A	-27.359	4.480056300307043e-17
10533	4.7128e-10	Ar	11	42.1500A	-27.36	4.469752456744993e-17
10534	7.41003e-11	Fe	10	268.075A	-27.361	4.459472311365482e-17
10535	8.270960000000001e-12	Ca	7	2401.71A	-27.361	4.459472311365482e-17
10536	1.24554e-11	Cl	6	1594.85A	-27.362	4.4492158096642746e-17
10537	1.22785e-10	Ni	13	161.783A	-27.362	4.4492158096642746e-17
10538	3.5961900000000002e-12	Fe	7	5523.75A	-27.363000000000003	4.438982897262311e-17
10539	1.47652e-11	Fe	8	1345.35A	-27.365	4.418587623465729e-17
10540	1.9701e-12	Fe	10	1.00830m	-27.365	4.418587623465729e-17
10541	1.95203e-13	Fe	6	10.1763m	-27.365	4.418587623465729e-17
10542	2.24131e-10	Be	3	88.6289A	-27.366	4.408425153937289e-17
10543	1.27976e-11	Si	6	1552.20A	-27.369	4.378077768637646e-17
10544	7.56501e-11	Fe	12	262.583A	-27.37	4.3680084691898693e-17
10545	9.30948e-11	Co	13	213.379A	-27.372	4.347939293268957e-17
10546	3.2347099999999997e-12	Fe	2	6141.03A	-27.375	4.3180082897053727e-17
10547	8.50783e-13	Na	1	2.33484m	-27.375999999999998	4.308077146225388e-17
10548	7.3839e-11	Fe	8	269.024A	-27.377	4.298168843741541e-17
10549	1.8581e-12	N	1	1.06907m	-27.378	4.288283329721034e-17
10550	6.381810000000001e-13	Fe	9	3.11267m	-27.378	4.288283329721034e-17
10551	2.57306e-12	Fe	2	7720.18A	-27.385	4.219718421095817e-17
10552	1.88873e-10	Sc	11	105.173A	-27.385	4.219718421095817e-17
10553	1.07371e-11	Fe	10	1850.07A	-27.385	4.219718421095817e-17
10554	3.38801e-11	Cr	5	586.316A	-27.388	4.190670083807698e-17
10555	3.98993e-11	Fe	8	497.865A	-27.389	4.1810318100742274e-17
10556	9.97037e-12	Co	8	1992.35A	-27.391	4.161821713866958e-17
10557	1.213e-11	Fe	10	1637.63A	-27.393	4.1426998800343624e-17
10558	9.4825e-11	Co	13	209.486A	-27.395	4.123665903047736e-17
10559	7.49783e-11	Fe	7	264.936A	-27.398000000000003	4.0952787866428746e-17
10560	6.97473e-11	Ar	12	284.806A	-27.401999999999997	4.057733045047506e-17
10561	1.05185e-11	P	4	1888.52A	-27.403000000000002	4.048400518018736e-17
10562	4.05462e-11	Mg	8	489.921A	-27.406	4.02053152488006e-17
10563	7.2098e-11	Na	2	275.520A	-27.406999999999996	4.0112845589734453e-17
10564	8.1263e-12	Si	2	2444.47A	-27.409000000000002	3.992854380540643e-17
10565	1.6028999999999997e-10	F	9	123.928A	-27.409000000000002	3.992854380540643e-17
10566	7.04318e-11	Cl	7	282.038A	-27.410999999999998	3.974508881085974e-17
10567	2.30084e-12	Fe	2	8633.58A	-27.412	3.9653677643227704e-17
10568	5.69857e-12	Si	2	3485.86A	-27.418000000000003	3.910960878934811e-17
10569	1.39057e-13	He	1	14.2851m	-27.42	3.89299164594161e-17
10570	3.39083e-10	Ne	9	58.5828A	-27.425	3.8484289390691975e-17
10571	1.9072299999999996e-10	Sc	11	104.154A	-27.425	3.8484289390691975e-17
10572	8.98698e-11	Fe	11	221.036A	-27.425	3.8484289390691975e-17
10573	1.77596e-11	Si	3	1118.52A	-27.427	3.8307470142418784e-17
10574	3.66326e-11	Ca	9	542.262A	-27.429000000000002	3.8131463304795315e-17
10575	3.83561e-12	Fe	2	5178.96A	-27.430999999999997	3.7956265145134616e-17
10576	7.81275e-12	Na	1	2542.57A	-27.433000000000003	3.778187194789742e-17
10577	2.99953e-11	Ca	11	662.253A	-27.433000000000003	3.778187194789742e-17
10578	1.22348e-11	B	2	1623.60A	-27.436999999999998	3.74354856638252e-17
10579	6.32522e-11	Fe	9	314.052A	-27.438000000000002	3.734938643602627e-17
10580	2.99411e-11	Fe	9	663.450A	-27.439	3.726348523095681e-17
10581	2.02514e-12	Fe	7	9808.93A	-27.44	3.717778159317628e-17
10582	1.2681e-10	Al	11	156.647A	-27.441	3.7092275068293124e-17
10583	5.58687e-12	Fe	8	3555.56A	-27.441999999999997	3.700696520295995e-17
10584	7.35476e-11	Fe	8	270.090A	-27.441999999999997	3.700696520295995e-17
10585	1.4844399999999999e-12	N	1	1.33818m	-27.443	3.692185154487175e-17
10586	6.64068e-12	K	1	2991.33A	-27.444000000000003	3.6836933642765276e-17
10587	1.83413e-11	Ca	7	1083.05A	-27.445	3.6752211046414274e-17
10588	2.45995e-12	Fe	1	8075.15A	-27.445999999999998	3.6667683306627665e-17
10589	1.9900400000000002e-10	F	8	99.8193A	-27.447	3.6583349975247494e-17
10590	5.15807e-11	Na	7	385.114A	-27.448	3.649921060514713e-17
10591	5.0625e-11	B	4	392.385A	-27.448	3.649921060514713e-17
10592	1.09165e-10	Mg	10	181.967A	-27.451	3.6247951806667145e-17
10593	3.57234e-11	Na	7	556.063A	-27.454	3.5998422661589713e-17
10594	1.60892e-11	Fe	8	1234.65A	-27.454	3.5998422661589713e-17
10595	5.66149e-11	Cl	6	350.870A	-27.456999999999997	3.575061126306485e-17
10596	1.21141e-11	Fe	11	1639.78A	-27.458000000000002	3.5668387138854704e-17
10597	4.081419999999999e-12	V	1	4867.05A	-27.458000000000002	3.5668387138854704e-17
10598	3.25269e-13	Mg	6	6.10708m	-27.459	3.558635212488307e-17
10599	5.83293e-11	Fe	12	340.557A	-27.46	3.5504505786207596e-17
10600	3.39437e-11	Fe	9	585.217A	-27.462	3.534137739997976e-17
10601	2.81369e-10	Mg	9	70.5992A	-27.463	3.5260094487536654e-17
10602	1.1322499999999999e-10	Co	12	175.442A	-27.463	3.5260094487536654e-17
10603	4.28611e-12	Fe	2	4634.62A	-27.463	3.5260094487536654e-17
10604	2.74443e-11	F	1	723.809A	-27.468000000000004	3.485647552355022e-17
10605	3.6535199999999995e-10	Si	11	54.3708A	-27.47	3.469632456592317e-17
10606	4.94684e-12	Mn	8	4015.58A	-27.471	3.461652523382947e-17
10607	2.87167e-12	N	1	6917.38A	-27.471999999999998	3.453690943510687e-17
10608	1.46556e-12	Fe	2	1.35542m	-27.473000000000003	3.44574767476395e-17
10609	4.01519e-12	Fe	2	4947.33A	-27.476999999999997	3.414156870196141e-17
10610	5.90219e-11	Ni	13	336.561A	-27.476999999999997	3.414156870196141e-17
10611	3.68176e-10	Ne	9	53.9537A	-27.484	3.3595682770836374e-17
10612	3.6032e-12	S	2	5513.00A	-27.484	3.3595682770836374e-17
10613	1.58125e-11	Fe	8	1256.25A	-27.485	3.3518414844625884e-17
10614	1.66311e-13	F	6	11.9442m	-27.488000000000003	3.328767569982815e-17
10615	1.41348e-12	Fe	2	1.40535m	-27.488000000000003	3.328767569982815e-17
10616	1.51704e-12	Fe	2	1.30942m	-27.488000000000003	3.328767569982815e-17
10617	1.52605e-12	S	2	1.30169m	-27.489	3.321111617022318e-17
10618	2.72421e-11	F	1	729.182A	-27.49	3.3134732722650074e-17
10619	3.21528e-12	Fe	2	6178.15A	-27.49	3.3134732722650074e-17
10620	1.9914500000000001e-10	F	8	99.7486A	-27.491	3.3058524952131133e-17
10621	5.66859e-11	Si	8	350.430A	-27.491999999999997	3.298249245462088e-17
10622	4.09117e-12	Fe	2	4855.45A	-27.496	3.2680107146222934e-17
10623	7.70354e-11	Fe	7	257.861A	-27.496	3.2680107146222934e-17
10624	9.23121e-11	Co	13	215.188A	-27.498	3.252995569297848e-17
10625	1.87785e-12	N	1	1.05783m	-27.5	3.2380494122996004e-17
10626	1.82581e-12	N	1	1.08798m	-27.502	3.2231719266549585e-17
10627	2.87838e-12	N	1	6901.26A	-27.502	3.2231719266549585e-17
10628	1.1794e-11	Si	3	1684.28A	-27.506999999999998	3.1862765827061343e-17
10629	1.7541099999999999e-12	Fe	7	1.13245m	-27.506999999999998	3.1862765827061343e-17
10630	6.85034e-13	Ni	4	2.89978m	-27.508000000000003	3.178948349922182e-17
10631	9.1221e-11	Fe	11	217.762A	-27.509	3.171636971605979e-17
10632	6.03977e-11	Ar	12	328.894A	-27.511999999999997	3.1498035762670923e-17
10633	3.47703e-11	F	4	571.305A	-27.513	3.14255922907015e-17
10634	1.82015e-12	N	1	1.09136m	-27.514	3.1353315434094596e-17
10635	3.98526e-11	Na	7	498.448A	-27.515	3.128120480964473e-17
10636	1.07794e-11	B	2	1842.82A	-27.52	3.092313181917189e-17
10637	1.87061e-11	Mg	9	1061.92A	-27.52	3.092313181917189e-17
10638	2.95738e-11	F	1	671.691A	-27.522	3.0781052934279157e-17
10639	5.55166e-11	Sc	10	357.811A	-27.523000000000003	3.071025847705537e-17
10640	9.12872e-11	S	11	217.604A	-27.523000000000003	3.071025847705537e-17
10641	3.97517e-13	Fe	9	4.99714m	-27.525	3.0569157656326896e-17
10642	5.1348699999999995e-12	S	2	3868.54A	-27.531999999999996	3.008039062758881e-17
10643	3.17267e-12	Fe	2	6261.12A	-27.534000000000002	2.994218378675158e-17
10644	6.98203e-11	Fe	11	284.509A	-27.535999999999998	2.9804611948667905e-17
10645	2.35938e-12	Fe	2	8419.34A	-27.54	2.953136162387275e-17
10646	4.32861e-12	V	1	4589.11A	-27.54	2.953136162387275e-17
10647	3.3434099999999998e-12	Fe	2	5941.37A	-27.543000000000003	2.9328069160389864e-17
10648	8.19344e-11	Fe	11	242.443A	-27.545	2.919331892271239e-17
10649	1.0471400000000001e-13	Fe	6	18.9702m	-27.546	2.9126176152382465e-17
10650	2.60504e-10	S	9	76.2540A	-27.546999999999997	2.905918780613907e-17
10651	2.18689e-12	Fe	2	9083.42A	-27.548000000000002	2.8992353528816195e-17
10652	1.39033e-11	Fe	11	1428.76A	-27.548000000000002	2.8992353528816195e-17
10653	2.0462e-12	Fe	7	9707.96A	-27.548000000000002	2.8992353528816195e-17
10654	1.46918e-12	N	1	1.35208m	-27.549	2.89256729660661e-17
10655	1.51452e-11	Fe	8	1311.60A	-27.549	2.89256729660661e-17
10656	3.8207e-12	Fe	2	5199.17A	-27.553	2.8660480802299336e-17
10657	9.873839999999999e-12	Co	13	2011.83A	-27.555	2.852879785450827e-17
10658	7.40438e-11	Na	2	268.280A	-27.558000000000003	2.8332406991468626e-17
10659	7.77909e-11	Fe	7	255.357A	-27.56	2.8202231405916453e-17
10660	1.0703e-11	Ne	9	1855.98A	-27.561999999999998	2.807265392285068e-17
10661	7.11399e-11	P	9	279.231A	-27.564	2.7943671794240003e-17
10662	1.3093e-11	Fe	8	1517.18A	-27.564	2.7943671794240003e-17
10663	3.79192e-12	Fe	2	5238.62A	-27.568	2.768748267133191e-17
10664	4.19495e-10	Si	11	47.3533A	-27.568	2.768748267133191e-17
10665	6.90959e-11	Ne	3	287.491A	-27.569000000000003	2.7623803228273607e-17
10666	2.59111e-10	S	9	76.6640A	-27.575	2.7244790439159677e-17
10667	3.6591399999999996e-10	Si	11	54.2873A	-27.576	2.7182129159981623e-17
10668	3.87314e-12	V	8	5128.78A	-27.576	2.7182129159981623e-17
10669	5.53844e-11	Si	11	358.665A	-27.576999999999998	2.7119611997746698e-17
10670	3.60879e-12	S	2	5504.46A	-27.579	2.6995008699028378e-17
10671	2.67736e-11	K	4	741.943A	-27.579	2.6995008699028378e-17
10672	1.04955e-12	Ni	4	1.89267m	-27.579	2.6995008699028378e-17
10673	1.38851e-11	Li	2	1430.64A	-27.58	2.6932921901911138e-17
10674	1.29213e-10	Mg	5	153.734A	-27.581	2.687097790046451e-17
10675	3.19469e-12	Fe	2	6217.96A	-27.581999999999997	2.6809176366268007e-17
10676	1.6615799999999999e-12	Zn	2	1.19552m	-27.583000000000002	2.6747516971655386e-17
10677	3.4044e-12	Fe	2	5834.94A	-27.584	2.6685999389715548e-17
10678	1.21084e-11	K	8	1640.55A	-27.584	2.6685999389715548e-17
10679	7.04578e-11	Cl	7	281.934A	-27.588	2.644134067671898e-17
10680	3.33899e-10	Si	11	59.4924A	-27.59	2.6319853751643432e-17
10681	7.51158e-11	Mg	5	264.451A	-27.590999999999998	2.6259319767815062e-17
10682	3.47392e-11	Be	3	571.817A	-27.594	2.6078551882033988e-17
10683	1.82216e-12	N	1	1.09016m	-27.596	2.5958731820059558e-17
10684	3.04487e-13	Fe	6	6.52392m	-27.596999999999998	2.5899028393626107e-17
10685	1.32604e-10	F	6	149.803A	-27.598000000000003	2.58394622812626e-17
10686	1.1222700000000001e-10	Cl	11	177.003A	-27.598000000000003	2.58394622812626e-17
10687	5.07959e-12	Sc	1	3910.64A	-27.601	2.566158467408948e-17
10688	6.26882e-11	Si	8	316.877A	-27.604	2.5484931567750935e-17
10689	1.41651e-11	Be	1	1402.35A	-27.609	2.5193207968420353e-17
10690	5.34706e-11	Si	11	371.502A	-27.612	2.5019779144644598e-17
10691	5.28629e-11	Fe	9	375.773A	-27.612	2.5019779144644598e-17
10692	1.06241e-10	Ni	11	186.975A	-27.614	2.4904823701517846e-17
10693	9.81812e-14	Na	1	20.2324m	-27.616	2.4790396430675637e-17
10694	2.70214e-11	F	1	735.137A	-27.616999999999997	2.4733380101071616e-17
10695	1.16636e-12	Na	1	1.70311m	-27.619	2.4619740542021e-17
10696	4.93851e-12	Sc	1	4022.36A	-27.62	2.456311671006899e-17
10697	1.16635e-11	S	8	1703.13A	-27.624000000000002	2.433792070246562e-17
10698	4.09082e-11	Mg	8	485.586A	-27.624000000000002	2.433792070246562e-17
10699	7.55161e-11	Fe	7	263.049A	-27.624000000000002	2.433792070246562e-17
10700	6.60357e-11	Cl	11	300.814A	-27.624000000000002	2.433792070246562e-17
10701	1.99658e-12	Fe	2	9949.26A	-27.624000000000002	2.433792070246562e-17
10702	2.71868e-12	Fe	2	7306.65A	-27.624000000000002	2.433792070246562e-17
10703	3.10295e-11	Cr	5	640.179A	-27.63	2.4003991911761163e-17
10704	4.6819e-12	Mn	5	4242.82A	-27.633000000000003	2.3838749593736103e-17
10705	1.6034999999999998e-14	Sc	2	123.882m	-27.636999999999997	2.3620194623773528e-17
10706	2.07955e-11	Ne	3	955.228A	-27.638	2.3565869683639723e-17
10707	3.32213e-11	Fe	8	597.944A	-27.638	2.3565869683639723e-17
10708	8.55207e-11	Fe	11	232.277A	-27.64	2.3457594347695156e-17
10709	9.17486e-12	Cu	1	2165.10A	-27.641	2.3403643377819146e-17
10710	4.77689e-12	Fe	2	4158.45A	-27.643	2.3296113404044234e-17
10711	4.48424e-12	Si	2	4429.84A	-27.646	2.3135744087390356e-17
10712	2.83257e-11	Ne	6	701.288A	-27.648000000000003	2.3029444999046785e-17
10713	1.34599e-13	Sc	7	14.7583m	-27.649	2.2976478745347084e-17
10714	5.18244e-12	S	2	3833.03A	-27.651	2.2870911414780762e-17
10715	2.7549e-11	F	1	721.059A	-27.651	2.2870911414780762e-17
10716	3.68223e-12	Mn	1	5394.68A	-27.651	2.2870911414780762e-17
10717	5.71e-11	K	8	347.889A	-27.651999999999997	2.2818309778206853e-17
10718	3.58893e-11	P	11	553.493A	-27.654	2.271346916803229e-17
10719	5.20591e-13	N	6	3.81575m	-27.658	2.2505230831023278e-17
10720	1.3846e-11	Be	1	1434.67A	-27.659000000000002	2.2453470236453153e-17
10721	6.794789999999999e-12	Na	2	2923.48A	-27.660999999999998	2.235030591170698e-17
10722	1.72399e-11	Fe	8	1152.24A	-27.666	2.209446407554708e-17
10723	3.79881e-10	Si	11	52.2913A	-27.666	2.209446407554708e-17
10724	1.72093e-11	Fe	8	1154.28A	-27.671	2.184155083666868e-17
10725	5.03291e-11	Si	10	394.691A	-27.675	2.1641306294970616e-17
10726	5.71235e-11	Si	10	347.746A	-27.676	2.1591532671695725e-17
10727	8.18266e-12	Si	2	2427.63A	-27.676	2.1591532671695725e-17
10728	1.25668e-10	F	9	158.071A	-27.677	2.1541873524577508e-17
10729	1.77622e-11	F	6	1118.36A	-27.677	2.1541873524577508e-17
10730	5.79806e-11	Ar	12	342.605A	-27.678	2.149232859032829e-17
10731	8.94318e-11	Fe	11	222.118A	-27.679000000000002	2.1442897606265766e-17
10732	1.51513e-12	Fe	2	1.31107m	-27.68	2.1393580310311944e-17
10733	6.70568e-12	K	1	2962.33A	-27.680999999999997	2.134437644099126e-17
10734	3.68241e-11	Si	10	539.442A	-27.686	2.1100049384264445e-17
10735	2.9650200000000002e-12	Fe	2	6699.61A	-27.69	2.090660296874412e-17
10736	3.20104e-13	V	9	6.20563m	-27.691	2.08585191162289e-17
10737	1.28007e-11	K	8	1551.83A	-27.691999999999997	2.0810545853505634e-17
10738	1.2673899999999998e-10	Al	11	156.735A	-27.693	2.0762682926224513e-17
10739	1.20287e-11	Fe	8	1651.42A	-27.697	2.0572329504983e-17
10740	2.33e-12	Fe	2	8525.51A	-27.698	2.052501446010008e-17
10741	2.8603e-12	Fe	2	6944.88A	-27.7	2.0430710584802096e-17
10742	1.43532e-11	Be	1	1383.97A	-27.701	2.038372125439711e-17
10743	1.62009e-12	S	2	1.22613m	-27.705	2.0196842174646435e-17
10744	1.50623e-11	N	1	1318.82A	-27.706999999999997	2.010404611403691e-17
10745	1.71842e-12	Fe	2	1.15597m	-27.706999999999997	2.010404611403691e-17
10746	1.2930200000000003e-10	Ar	12	153.628A	-27.706999999999997	2.010404611403691e-17
10747	8.72677e-11	Ne	9	227.627A	-27.713	1.9828208260458285e-17
10748	2.79338e-12	Fe	2	7111.26A	-27.715999999999998	1.9691711834893805e-17
10749	3.46235e-13	Li	2	5.73728m	-27.715999999999998	1.9691711834893805e-17
10750	1.02437e-11	Si	9	1939.19A	-27.719	1.9556155044113305e-17
10751	1.41473e-11	Zn	1	1404.12A	-27.72	1.9511177135635698e-17
10752	2.74189e-11	F	1	724.480A	-27.721	1.9466302673476823e-17
10753	4.22297e-12	Mn	8	4703.91A	-27.721	1.9466302673476823e-17
10754	6.94993e-11	S	11	285.823A	-27.726999999999997	1.9199214987938325e-17
10755	1.25798e-11	K	8	1579.08A	-27.729	1.9111002607890333e-17
10756	6.07364e-11	Ne	6	327.060A	-27.730999999999998	1.9023195526913244e-17
10757	3.69005e-12	Mn	8	5383.25A	-27.730999999999998	1.9023195526913244e-17
10758	3.60079e-11	Na	7	551.670A	-27.734	1.8892240770026707e-17
10759	4.35034e-12	Fe	11	4566.19A	-27.734	1.8892240770026707e-17
10760	2.77476e-11	Cl	12	715.898A	-27.735	1.884878982200679e-17
10761	6.90302e-11	Ne	3	287.765A	-27.74	1.8633029509083064e-17
10762	4.0730199999999995e-12	Fe	2	4877.09A	-27.743000000000002	1.850476063617107e-17
10763	8.87182e-12	Mn	8	2239.05A	-27.745	1.8419738984038018e-17
10764	2.2542700000000002e-12	Fe	2	8811.94A	-27.747	1.8335107970912603e-17
10765	7.817369999999999e-13	Cr	7	2.54107m	-27.747	1.8335107970912603e-17
10766	1.71897e-12	N	1	1.15560m	-27.748	1.8292938392772858e-17
10767	2.1229899999999998e-17	Ca	2	9.35682c	-27.750999999999998	1.8167010690638312e-17
10768	4.05322e-11	Fe	8	490.091A	-27.750999999999998	1.8167010690638312e-17
10769	1.28692e-11	F	6	1543.57A	-27.758000000000003	1.7876540278069134e-17
10770	4.71151e-11	Mn	6	421.616A	-27.758000000000003	1.7876540278069134e-17
10771	2.57669e-11	Fe	8	770.928A	-27.759	1.783542537635612e-17
10772	4.50048e-11	Mg	8	441.385A	-27.76	1.7794405036292838e-17
10773	1.43691e-11	Ne	6	1382.44A	-27.76	1.7794405036292838e-17
10774	1.6207799999999999e-12	Mn	8	1.22561m	-27.761	1.7753479040393823e-17
10775	9.373019999999999e-12	Cl	11	2119.32A	-27.761999999999997	1.7712647171673373e-17
10776	9.01844e-11	Ni	12	220.265A	-27.763	1.76719092136447e-17
10777	7.31205e-11	Fe	8	271.667A	-27.767	1.7509892176124087e-17
10778	7.78525e-11	S	10	255.155A	-27.772	1.7309458097816827e-17
10779	2.28566e-11	Fe	8	869.091A	-27.772	1.7309458097816827e-17
10780	2.60378e-11	O	5	762.909A	-27.773000000000003	1.726964744892547e-17
10781	2.87639e-11	Fe	8	690.604A	-27.774	1.7229928361986027e-17
10782	2.83029e-11	Si	7	701.853A	-27.775	1.7190300626411574e-17
10783	9.46292e-11	Cl	11	209.919A	-27.775	1.7190300626411574e-17
10784	4.6146199999999996e-12	K	12	4304.68A	-27.775	1.7190300626411574e-17
10785	1.44976e-12	Fe	2	1.37019m	-27.776999999999997	1.7111318369431472e-17
10786	7.50992e-11	Na	2	264.510A	-27.779	1.7032699002958687e-17
10787	6.41768e-11	Ni	13	309.527A	-27.781999999999996	1.6915446727761644e-17
10788	2.3615e-12	Fe	2	8411.78A	-27.781999999999996	1.6915446727761644e-17
10789	7.43847e-11	F	9	267.050A	-27.785	1.679900161154932e-17
10790	7.18495e-13	Si	7	2.76473m	-27.789	1.6644987439028096e-17
10791	1.17536e-10	Ar	12	169.008A	-27.79	1.660670503024402e-17
10792	5.14906e-11	Fe	12	385.788A	-27.79	1.660670503024402e-17
10793	5.44972e-11	Si	11	364.504A	-27.8	1.622869027298849e-17
10794	3.7633699999999995e-12	Fe	2	5278.37A	-27.801	1.619136532111715e-17
10795	1.47101e-12	Fe	2	1.35040m	-27.803	1.611697275495757e-17
10796	1.79285e-11	F	6	1107.98A	-27.808000000000003	1.593248329341478e-17
10797	1.69651e-09	F	9	11.7090A	-27.809	1.5895839598691778e-17
10798	2.76209e-11	F	1	719.181A	-27.81	1.5859280182127942e-17
10799	2.7856e-12	Fe	2	7131.12A	-27.815	1.5677740503073945e-17
10800	2.01187e-10	F	8	98.7362A	-27.816999999999997	1.5605707828591424e-17
10801	1.25521e-11	Fe	11	1582.56A	-27.816999999999997	1.5605707828591424e-17
10802	5.0939800000000005e-12	S	2	3899.59A	-27.819000000000003	1.5534006114184825e-17
10803	1.44731e-11	Be	1	1372.51A	-27.820999999999998	1.5462633839231483e-17
10804	1.80665e-12	Fe	2	1.09952m	-27.824	1.5356189816597254e-17
10805	4.0619699999999993e-10	Si	11	48.9035A	-27.826	1.5285634533319294e-17
10806	3.88555e-10	Si	11	51.1239A	-27.826	1.5285634533319294e-17
10807	6.20376e-11	Fe	7	320.200A	-27.831	1.5110661321707797e-17
10808	1.47267e-10	F	9	134.888A	-27.831999999999997	1.5075907765068937e-17
10809	1.2223e-12	Fe	2	1.62516m	-27.833000000000002	1.504123413939204e-17
10810	6.752389999999999e-12	K	1	2941.84A	-27.838	1.4869058555955636e-17
10811	2.42535e-11	Fe	8	819.036A	-27.839000000000002	1.4834860670258175e-17
10812	1.16586e-12	Na	1	1.70384m	-27.842	1.4732738207722042e-17
10813	3.4041e-12	Fe	2	5835.45A	-27.848000000000003	1.453059746145125e-17
10814	4.0256e-11	Ne	9	493.454A	-27.853	1.436426708773193e-17
10815	1.51447e-11	Sc	11	1311.65A	-27.858	1.4199840682056244e-17
10816	2.87e-13	Ti	8	6.92140m	-27.858	1.4199840682056244e-17
10817	5.8382e-12	Fe	2	3402.50A	-27.86	1.4134598340447422e-17
10818	1.52149e-11	Si	3	1305.59A	-27.864	1.400501156394356e-17
10819	3.7867400000000003e-10	Al	11	52.4580A	-27.864	1.400501156394356e-17
10820	1.29705e-11	F	6	1531.51A	-27.864	1.400501156394356e-17
10821	2.72868e-11	F	1	727.987A	-27.866999999999997	1.390860174247322e-17
10822	4.43915e-11	Ti	9	447.483A	-27.874000000000002	1.3686218580202149e-17
10823	2.85238e-12	K	1	6964.17A	-27.875	1.3654741150957172e-17
10824	1.78768e-11	F	6	1111.19A	-27.88	1.3498436621518193e-17
10825	9.768350000000001e-14	Na	1	20.3355m	-27.881	1.3467391078793356e-17
10826	1.98064e-11	B	1	1002.93A	-27.881	1.3467391078793356e-17
10827	2.46037e-11	Ar	10	807.377A	-27.881	1.3467391078793356e-17
10828	3.38405e-12	Fe	2	5870.02A	-27.881	1.3467391078793356e-17
10829	8.37083e-11	Fe	9	237.306A	-27.881999999999998	1.3436416938835488e-17
10830	7.37181e-11	P	10	269.465A	-27.886	1.3313231127896451e-17
10831	1.75457e-11	S	8	1132.16A	-27.886999999999997	1.3282611545986764e-17
10832	2.1798e-12	Fe	2	9112.95A	-27.891	1.3160835831365156e-17
10833	3.60398e-11	Si	10	551.181A	-27.891	1.3160835831365156e-17
10834	1.41803e-12	Si	2	1.40084m	-27.892	1.3130566748911126e-17
10835	7.2235e-11	Ni	11	274.997A	-27.895	1.304017656320592e-17
10836	1.77591e-11	P	4	1118.55A	-27.896	1.3010184989367874e-17
10837	9.46383e-12	Mn	8	2098.99A	-27.897	1.2980262394235623e-17
10838	2.6942e-11	K	8	737.305A	-27.898000000000003	1.2950408619162228e-17
10839	5.81131e-11	Mg	8	341.824A	-27.899	1.292062350586637e-17
10840	2.00999e-12	Fe	2	9882.85A	-27.899	1.292062350586637e-17
10841	1.46912e-15	He	1	1352.13m	-27.901	1.2861258633298895e-17
10842	1.74698e-11	Fe	8	1137.08A	-27.901	1.2861258633298895e-17
10843	2.87904e-11	Be	3	689.969A	-27.906999999999996	1.2684795549420096e-17
10844	1.1763e-13	Na	2	16.8873m	-27.906999999999996	1.2684795549420096e-17
10845	7.11539e-13	Si	8	2.79176m	-27.908	1.2655621329232331e-17
10846	5.3785e-11	Sc	11	369.331A	-27.909000000000002	1.2626514207889128e-17
10847	1.12453e-10	Ar	12	176.647A	-27.910999999999998	1.2568500644798998e-17
10848	7.72993e-11	Fe	7	256.981A	-27.912	1.2539593895469726e-17
10849	3.14495e-12	Fe	2	6316.31A	-27.914	1.2481979694938634e-17
10850	7.70951e-14	C	5	25.7662m	-27.914	1.2481979694938634e-17
10851	2.75321e-11	F	1	721.501A	-27.916999999999998	1.2396054351107886e-17
10852	3.48952e-11	Fe	11	569.260A	-27.916999999999998	1.2396054351107886e-17
10853	1.49753e-12	Fe	6	1.32648m	-27.919	1.2339099654876686e-17
10854	6.402069999999999e-13	Cr	10	3.10282m	-27.923000000000002	1.2225974109267108e-17
10855	2.23044e-11	K	8	890.607A	-27.929000000000002	1.2058227455828452e-17
10856	1.54601e-11	Cl	7	1284.88A	-27.93	1.2030494302266977e-17
10857	3.65656e-12	Mn	1	5432.55A	-27.938000000000002	1.1810913034764175e-17
10858	6.88113e-11	Fe	12	288.680A	-27.94	1.1756646818672053e-17
10859	6.0725300000000006e-12	Sc	1	3271.20A	-27.941	1.1729607281328389e-17
10860	1.00131e-10	Ni	11	198.385A	-27.941	1.1729607281328389e-17
10861	1.45541e-11	Be	1	1364.87A	-27.943	1.167571463124013e-17
10862	1.7799799999999999e-12	Fe	2	1.11599m	-27.945	1.162206959538694e-17
10863	1.86259e-12	N	1	1.06650m	-27.947	1.1568671036084657e-17
10864	4.27735e-12	Fe	2	4644.10A	-27.947	1.1568671036084657e-17
10865	2.76722e-11	F	1	717.849A	-27.951	1.1462608822508356e-17
10866	1.90625e-11	Fe	10	1042.07A	-27.951999999999998	1.143624555378961e-17
10867	4.68978e-12	Si	3	4235.69A	-27.956	1.133139742433259e-17
10868	2.28276e-11	Ar	10	870.193A	-27.956999999999997	1.1305335933455403e-17
10869	3.9762e-11	F	9	499.584A	-27.96	1.1227510548304323e-17
10870	7.92246e-11	Mg	5	250.736A	-27.961	1.1201687990611673e-17
10871	4.2584e-12	Fe	2	4664.77A	-27.964000000000002	1.1124576112880402e-17
10872	6.34773e-12	Fe	10	3129.38A	-27.965999999999998	1.1073463328500663e-17
10873	2.70994e-12	Fe	2	7330.22A	-27.965999999999998	1.1073463328500663e-17
10874	5.75715e-12	Fe	2	3450.40A	-27.967	1.1047995069581782e-17
10875	7.86565e-11	P	8	252.547A	-27.973000000000003	1.0896410894483177e-17
10876	7.38887e-11	Cl	12	268.843A	-27.974	1.0871349844862687e-17
10877	1.9113e-12	Zn	2	1.03932m	-27.976	1.0821400529500029e-17
10878	1.32353e-12	Fe	2	1.50087m	-27.978	1.0771680710394951e-17
10879	2.13229e-12	Fe	2	9316.01A	-27.978	1.0771680710394951e-17
10880	7.57376e-11	Na	2	262.280A	-27.978	1.0771680710394951e-17
10881	1.2751100000000002e-10	Ne	9	155.786A	-27.98	1.0722189333108107e-17
10882	6.78745e-12	K	1	2926.65A	-27.980999999999998	1.0697528981959515e-17
10883	4.1182e-11	C	3	482.358A	-27.980999999999998	1.0697528981959515e-17
10884	4.05542e-11	Si	10	489.825A	-27.988000000000003	1.0526487322449636e-17
10885	5.1593599999999995e-12	Fe	2	3850.18A	-27.989	1.0502277073435358e-17
10886	6.18039e-13	B	3	3.21411m	-27.989	1.0502277073435358e-17
10887	5.0588e-12	Ni	4	3926.71A	-27.99	1.0478122506448652e-17
10888	5.13993e-12	Fe	2	3864.73A	-27.991	1.0454023493424322e-17
10889	6.90792e-11	Ne	3	287.561A	-27.991999999999997	1.0429979906591974e-17
10890	5.2233300000000005e-12	S	2	3803.02A	-27.993000000000002	1.0405991618474647e-17
10891	1.51557e-12	Si	3	1.31070m	-27.996	1.033435727604098e-17
10892	4.0508e-11	Mg	8	490.384A	-27.998	1.0286875217417303e-17
10893	2.85437e-12	Fe	2	6959.32A	-27.998	1.0286875217417303e-17
10894	4.32063e-12	Ne	9	4597.59A	-27.999000000000002	1.0263216060951856e-17
10895	1.0607e-11	Fe	8	1872.77A	-27.999000000000002	1.0263216060951856e-17
10896	1.08674e-11	Fe	8	1827.89A	-27.999000000000002	1.0263216060951856e-17
10897	2.24278e-12	Fe	2	8857.05A	-28.002	1.019256457854285e-17
10898	3.12574e-11	C	3	635.512A	-28.004	1.0145733998186779e-17
10899	4.81101e-13	Fe	2	4.12895m	-28.005	1.0122399457517653e-17
10900	2.8632e-11	Ne	3	693.786A	-28.008000000000003	1.005271734978805e-17
10901	5.55671e-11	Si	10	357.486A	-28.01	1.0006529309082736e-17
10902	4.34209e-12	Fe	2	4574.86A	-28.011	9.983514930314149e-18
10903	2.97276e-12	Ni	3	6682.16A	-28.011999999999997	9.960553483147894e-18
10904	1.84063e-12	Li	1	1.07922m	-28.013	9.937644845844501e-18
10905	2.23557e-12	Fe	2	8885.62A	-28.013	9.937644845844501e-18
10906	1.2542e-11	Fe	10	1583.84A	-28.014	9.91478889694498e-18
10907	4.51229e-12	V	9	4402.30A	-28.016	9.869234579915827e-18
10908	3.21693e-13	Mg	5	6.17497m	-28.017	9.846535970261744e-18
10909	4.05512e-12	Fe	2	4898.61A	-28.02	9.778752893420926e-18
10910	1.0987e-11	Fe	8	1807.99A	-28.021	9.756262385871008e-18
10911	1.11485e-10	Ar	12	178.181A	-28.022	9.733823605053134e-18
10912	5.66616e-12	Fe	2	3505.80A	-28.024	9.689100748014004e-18
10913	2.54405e-12	Fe	2	7808.19A	-28.026999999999997	9.622401447620057e-18
10914	2.46507e-12	Si	3	8058.38A	-28.026999999999997	9.622401447620057e-18
10915	3.09928e-11	Cr	5	640.937A	-28.028000000000002	9.600270538416655e-18
10916	4.5148e-12	Fe	2	4399.86A	-28.033	9.490377150295643e-18
10917	1.54018e-12	Fe	2	1.28975m	-28.034000000000002	9.468549888550038e-18
10918	4.2052099999999997e-10	Si	11	47.2377A	-28.035	9.446772828113454e-18
10919	1.02939e-11	Mn	8	1929.72A	-28.035999999999998	9.425045853526006e-18
10920	2.75846e-11	Si	7	720.129A	-28.038	9.38174170138628e-18
10921	8.67628e-12	Mn	8	2289.51A	-28.038	9.38174170138628e-18
10922	3.24464e-12	B	2	6122.24A	-28.041999999999998	9.295729376466196e-18
10923	6.592819999999999e-13	Mn	11	3.01304m	-28.041999999999998	9.295729376466196e-18
10924	1.2776300000000002e-13	Fe	7	15.5479m	-28.045	9.231738025546422e-18
10925	1.67457e-11	Fe	8	1186.24A	-28.046	9.210505617280806e-18
10926	5.09372e-12	Ni	4	3899.80A	-28.052	9.084132742615085e-18
10927	7.47397e-11	P	10	265.782A	-28.052	9.084132742615085e-18
10928	7.93404e-11	P	9	250.370A	-28.054000000000002	9.042394943939389e-18
10929	4.65354e-12	Fe	2	4268.67A	-28.054000000000002	9.042394943939389e-18
10930	9.31997e-13	Ni	4	2.13139m	-28.055	9.02159801267711e-18
10931	6.47967e-12	Mn	8	3065.66A	-28.055	9.02159801267711e-18
10932	3.6365e-12	Si	2	5462.52A	-28.058000000000003	8.959493768791964e-18
10933	1.46113e-11	Be	1	1359.53A	-28.061999999999998	8.877352636186892e-18
10934	8.945339999999999e-12	C	3	2220.65A	-28.063000000000002	8.856935291698877e-18
10935	4.67235e-12	Fe	2	4251.49A	-28.064	8.836564905800242e-18
10936	3.67502e-12	S	2	5405.26A	-28.064	8.836564905800242e-18
10937	1.3249200000000002e-10	Ar	12	149.929A	-28.065	8.816241370489012e-18
10938	6.11992e-13	O	7	3.24587m	-28.066	8.795964578011969e-18
10939	1.4362e-12	V	12	1.38313m	-28.07	8.715322690039463e-18
10940	6.076970000000001e-10	Ca	12	32.6881A	-28.072	8.675279419631987e-18
10941	9.48034e-12	Cr	1	2095.33A	-28.073	8.655326830645293e-18
10942	8.49673e-13	Na	1	2.33790m	-28.075	8.615559216172368e-18
10943	2.74465e-11	F	1	723.751A	-28.076	8.595743979842135e-18
10944	4.0921399999999996e-10	Ar	11	48.5430A	-28.076	8.595743979842135e-18
10945	1.96147e-12	Fe	2	1.01273m	-28.079	8.53657129449885e-18
10946	4.86875e-12	Fe	2	4079.99A	-28.08	8.516937725347326e-18
10947	2.69729e-11	Fe	8	736.460A	-28.081	8.497349312151714e-18
10948	5.33894e-12	Fe	2	3720.67A	-28.081999999999997	8.47780595105634e-18
10949	1.61925e-11	Fe	8	1226.77A	-28.084	8.438853970936449e-18
10950	2.17513e-12	Fe	2	9132.52A	-28.085	8.419445145392479e-18
10951	2.7609e-11	F	1	719.492A	-28.085	8.419445145392479e-18
10952	3.78815e-10	Ne	9	52.4385A	-28.085	8.419445145392479e-18
10953	5.01924e-12	Fe	2	3957.66A	-28.085	8.419445145392479e-18
10954	3.5623199999999997e-12	S	2	5576.28A	-28.088	8.36148609268899e-18
10955	3.46227e-11	F	9	573.741A	-28.088	8.36148609268899e-18
10956	7.71118e-11	Ni	11	257.606A	-28.088	8.36148609268899e-18
10957	1.15e-11	Si	4	1727.34A	-28.090999999999998	8.303926027297948e-18
10958	6.73207e-11	Fe	7	295.072A	-28.090999999999998	8.303926027297948e-18
10959	4.0446e-11	Fe	8	491.136A	-28.095	8.227795175873275e-18
10960	9.30904e-13	Be	3	2.13389m	-28.096999999999998	8.189991890923037e-18
10961	2.51567e-12	Fe	2	7896.29A	-28.098000000000003	8.17115543228002e-18
10962	1.27581e-11	B	2	1557.01A	-28.099	8.152362296289822e-18
10963	4.49665e-11	Mg	8	441.761A	-28.099	8.152362296289822e-18
10964	3.41429e-12	Fe	2	5818.04A	-28.101	8.114905593939243e-18
10965	1.54718e-11	Cl	7	1283.91A	-28.103	8.077620989503289e-18
10966	6.57763e-12	Si	1	3020.00A	-28.104	8.05904297676187e-18
10967	1.03094e-10	Ar	12	192.683A	-28.107	8.003564915136226e-18
10968	2.43069e-12	Fe	2	8172.36A	-28.109	7.966791874651168e-18
10969	1.80015e-12	Fe	2	1.10349m	-28.11	7.948468761800512e-18
10970	1.2447700000000002e-10	K	12	159.583A	-28.111	7.93018779093992e-18
10971	6.67025e-12	V	8	2978.07A	-28.112	7.911948865145634e-18
10972	2.28722e-11	Ne	3	868.498A	-28.119	7.785445551517477e-18
10973	2.69745e-11	Sc	10	736.415A	-28.121	7.749674678475862e-18
10974	1.00918e-11	Ni	13	1968.38A	-28.123	7.714068157666783e-18
10975	6.2777699999999994e-12	Fe	2	3164.25A	-28.125999999999998	7.66096488599185e-18
10976	8.06011e-11	Fe	9	246.454A	-28.129	7.60822717466769e-18
10977	9.7667e-12	Fe	8	2033.90A	-28.131	7.57327054610534e-18
10978	2.34974e-11	Fe	8	845.389A	-28.131999999999998	7.555852507194802e-18
10979	2.0873299999999998e-12	Fe	7	9516.67A	-28.136	7.486580035026696e-18
10980	2.06993e-12	Fe	2	9596.68A	-28.136999999999997	7.469361378758828e-18
10981	1.01909e-12	Ni	4	1.94924m	-28.138	7.452182324301317e-18
10982	5.71311e-11	Si	10	347.700A	-28.139	7.435042780572766e-18
10983	2.5747e-12	Fe	2	7715.25A	-28.139	7.435042780572766e-18
10984	1.48915e-12	Fe	2	1.33394m	-28.14	7.417942656700843e-18
10985	1.92028e-10	F	8	103.446A	-28.14	7.417942656700843e-18
10986	1.33844e-11	Fe	8	1484.14A	-28.14	7.417942656700843e-18
10987	1.17711e-12	Ti	3	1.68756m	-28.14	7.417942656700843e-18
10988	4.8597e-12	Na	2	4087.59A	-28.143	7.366877898635822e-18
10989	8.69154e-11	Fe	11	228.549A	-28.145	7.33303016926935e-18
10990	1.25537e-11	Fe	10	1582.36A	-28.146	7.316164667892719e-18
10991	1.5389e-12	Fe	2	1.29082m	-28.146	7.316164667892719e-18
10992	3.56276e-11	Ne	3	557.559A	-28.147	7.299337956092915e-18
10993	7.14203e-11	Si	10	278.134A	-28.15	7.249089667043927e-18
10994	1.23251e-10	Ar	12	161.171A	-28.151999999999997	7.215783125442521e-18
10995	6.78896e-11	Na	2	292.600A	-28.153000000000002	7.199187284783627e-18
10996	1.33246e-11	Ca	7	1490.81A	-28.156	7.149628428106604e-18
10997	7.61498e-11	Na	2	260.860A	-28.158	7.116778869387756e-18
10998	2.36328e-12	Fe	2	8405.47A	-28.159000000000002	7.100410732199143e-18
10999	1.40938e-11	Fe	11	1409.45A	-28.160999999999998	7.067787308252024e-18
11000	2.48392e-12	Si	2	7997.23A	-28.160999999999998	7.067787308252024e-18
11001	2.26997e-11	Mg	5	875.097A	-28.165	7.002989444723752e-18
11002	1.29129e-11	B	2	1538.34A	-28.166	6.986883015949533e-18
11003	6.25467e-11	Ar	12	317.594A	-28.17	6.922826887431501e-18
11004	7.73275e-11	Fe	7	256.887A	-28.171	6.906904827422933e-18
11005	1.0454200000000001e-13	Fe	2	19.0014m	-28.173000000000002	6.875170482348163e-18
11006	2.6081599999999997e-12	Fe	2	7616.28A	-28.173000000000002	6.875170482348163e-18
11007	5.67762e-11	Si	9	349.873A	-28.174	6.8593580290297335e-18
11008	1.75145e-11	Co	13	1134.17A	-28.178	6.796471056619331e-18
11009	1.82578e-12	Fe	2	1.08800m	-28.179000000000002	6.7808396069572245e-18
11010	1.69573e-11	Ti	9	1171.44A	-28.184	6.70321997782992e-18
11011	4.46265e-12	Ni	4	4451.27A	-28.185	6.687802999697562e-18
11012	2.4701e-11	Si	10	804.196A	-28.186999999999998	6.6570753360787624e-18
11013	1.2810299999999998e-12	Ni	3	1.55066m	-28.189	6.62648885325e-18
11014	4.08413e-11	Ca	11	486.382A	-28.191	6.596042902544574e-18
11015	4.35761e-12	Fe	2	4558.57A	-28.191999999999997	6.580872424845057e-18
11016	1.19076e-11	Li	2	1668.22A	-28.193	6.565736838275922e-18
11017	7.97296e-11	Ni	13	249.148A	-28.2	6.4607579663685316e-18
11018	2.81422e-11	Si	9	705.861A	-28.205	6.3868022814830965e-18
11019	1.46818e-11	Sc	11	1353.00A	-28.209	6.328247726207443e-18
11020	2.23282e-11	Ca	8	889.656A	-28.215	6.2414209123507506e-18
11021	6.13611e-11	F	9	323.730A	-28.215999999999998	6.227066042595797e-18
11022	1.1850399999999999e-10	Ar	12	167.627A	-28.217	6.212744188125064e-18
11023	3.07413e-11	K	4	646.181A	-28.221999999999998	6.141627493482956e-18
11024	4.13085e-11	Sc	10	480.880A	-28.225	6.099348827201106e-18
11025	8.01904e-13	Fe	2	2.47716m	-28.230999999999998	6.01566262397728e-18
11026	2.76636e-11	F	1	718.071A	-28.232	6.001826983877064e-18
11027	8.91959e-13	B	4	2.22706m	-28.232	6.001826983877064e-18
11028	6.41754e-11	Si	11	309.534A	-28.234	5.974251093757772e-18
11029	2.24428e-12	Fe	2	8851.15A	-28.235	5.960510697534119e-18
11030	6.19447e-13	B	3	3.20680m	-28.241	5.878729424863276e-18
11031	1.20726e-10	Ar	12	164.542A	-28.241999999999997	5.865208722381644e-18
11032	2.17734e-12	Fe	10	9123.26A	-28.243000000000002	5.851719116652698e-18
11033	2.98531e-11	Be	3	665.407A	-28.246	5.8114361655994106e-18
11034	4.68e-12	Fe	2	4244.54A	-28.248	5.7847350418302065e-18
11035	1.5970799999999999e-12	Fe	2	1.24380m	-28.249000000000002	5.771430520430542e-18
11036	9.45638e-11	Cl	11	210.064A	-28.25	5.758156598581014e-18
11037	9.70937e-13	Ne	3	2.04591m	-28.255	5.692243525046547e-18
11038	2.75508e-11	F	1	721.012A	-28.256	5.67915172823244e-18
11039	2.7440300000000004e-13	Fe	7	7.23916m	-28.261	5.6141430159704935e-18
11040	1.47043e-11	O	5	1350.93A	-28.261	5.6141430159704935e-18
11041	2.53007e-11	Fe	8	785.134A	-28.264	5.575495527290599e-18
11042	7.3345e-11	Ar	12	270.836A	-28.264	5.575495527290599e-18
11043	5.55538e-12	Fe	2	3575.72A	-28.265	5.562672243420175e-18
11044	6.38296e-11	Si	8	311.211A	-28.266	5.549878452284285e-18
11045	3.31873e-11	Si	10	598.556A	-28.273000000000003	5.4611420326720854e-18
11046	1.8965e-11	Mg	9	1047.43A	-28.273000000000003	5.4611420326720854e-18
11047	3.29908e-12	Fe	2	6021.21A	-28.273000000000003	5.4611420326720854e-18
11048	5.86319e-11	Co	13	338.799A	-28.275	5.4360503642479815e-18
11049	2.26382e-11	P	4	877.474A	-28.276	5.4235477953528105e-18
11050	1.47719e-13	O	7	13.4474m	-28.276999999999997	5.411073981568197e-18
11051	3.15654e-11	Ca	7	629.311A	-28.28	5.373824410288291e-18
11052	8.54488e-11	Al	6	232.472A	-28.284000000000002	5.32455689195816e-18
11053	6.78431e-11	Si	9	292.800A	-28.291999999999998	5.227372776172858e-18
11054	4.6587e-11	Na	8	426.395A	-28.294	5.203355179918325e-18
11055	6.70831e-11	Si	9	296.117A	-28.296	5.179447934494843e-18
11056	2.22025e-11	Mg	5	894.694A	-28.302	5.108383244687207e-18
11057	7.74713e-11	Fe	12	256.411A	-28.303	5.0966342892544745e-18
11058	5.49623e-11	Si	11	361.420A	-28.303	5.0966342892544745e-18
11059	1.03317e-11	Zn	2	1922.68A	-28.307	5.049908065229204e-18
11060	1.84063e-12	Li	1	1.07922m	-28.308000000000003	5.038293598977149e-18
11061	1.0113e-11	Fe	8	1964.25A	-28.311	5.0036102298007105e-18
11062	7.64341e-11	Na	2	259.890A	-28.311999999999998	4.992102245615375e-18
11063	1.72712e-10	Ti	11	115.015A	-28.313000000000002	4.980620729059118e-18
11064	3.02444e-11	Mg	6	656.798A	-28.318	4.923608035023901e-18
11065	3.36759e-12	Fe	2	5898.72A	-28.318	4.923608035023901e-18
11066	4.09465e-11	Mg	8	485.132A	-28.318	4.923608035023901e-18
11067	1.6281299999999998e-12	Fe	2	1.22008m	-28.318	4.923608035023901e-18
11068	1.57843e-11	Co	13	1258.49A	-28.320999999999998	4.889714155716534e-18
11069	6.5818199999999995e-12	Sc	1	3018.08A	-28.324	4.856053600233065e-18
11070	2.19222e-12	Fe	2	9061.35A	-28.325	4.844884986878295e-18
11071	6.32564e-11	Ti	11	314.031A	-28.326999999999998	4.822624762383749e-18
11072	1.3533e-11	Li	2	1467.86A	-28.329	4.800466814330377e-18
11073	9.81285e-12	Cu	1	2024.33A	-28.331	4.7784106728006964e-18
11074	1.05541e-11	Zn	2	1882.16A	-28.331999999999997	4.76742063322365e-18
11075	1.47895e-11	Si	11	1343.15A	-28.333000000000002	4.756455870036141e-18
11076	1.36596e-12	C	1	1.45425m	-28.335	4.734601940427457e-18
11077	8.38183e-13	Fe	2	2.36994m	-28.337	4.712848420504555e-18
11078	2.4907599999999998e-12	Fe	2	7975.25A	-28.338	4.702009169923401e-18
11079	5.63843e-11	Cl	6	352.305A	-28.34	4.680405400178321e-18
11080	1.03804e-11	Zn	2	1913.64A	-28.340999999999998	4.669640766473359e-18
11081	4.5962099999999995e-12	Fe	2	4321.92A	-28.343000000000004	4.648185716033054e-18
11082	2.1562099999999998e-12	Fe	2	9212.66A	-28.348000000000003	4.594978374124666e-18
11083	1.2324e-11	Fe	10	1611.85A	-28.348000000000003	4.594978374124666e-18
11084	9.88297e-11	Ni	11	200.997A	-28.349	4.584410217127456e-18
11085	7.96266e-11	Ni	13	249.470A	-28.35	4.573866366216815e-18
11086	5.61112e-12	Fe	10	3540.20A	-28.351	4.563346765490371e-18
11087	2.94003e-11	Na	7	675.654A	-28.351999999999997	4.55285135917421e-18
11088	2.1883400000000003e-12	Fe	2	9077.39A	-28.353	4.542380091622658e-18
11089	3.31017e-11	Fe	8	600.104A	-28.354	4.531932907318246e-18
11090	7.55266e-11	Ni	11	263.013A	-28.354	4.531932907318246e-18
11091	4.377430000000001e-12	Ni	4	4537.93A	-28.357	4.500735300624689e-18
11092	8.4651e-11	Cl	11	234.663A	-28.362	4.449215809664274e-18
11093	8.46864e-11	K	12	234.565A	-28.365	4.4185876234657285e-18
11094	1.30236e-11	F	9	1525.27A	-28.366	4.408425153937289e-18
11095	3.9122e-12	Fe	11	5077.57A	-28.368000000000002	4.388170280217892e-18
11096	1.81948e-12	Fe	2	1.09177m	-28.371	4.3579623284882086e-18
11097	3.3106e-11	Fe	11	600.025A	-28.372	4.347939293268957e-18
11098	4.33521e-12	Fe	2	4582.12A	-28.373	4.3379393103910135e-18
11099	2.00142e-11	B	1	992.516A	-28.374000000000002	4.327962326835464e-18
11100	3.46833e-11	Ca	11	572.739A	-28.377	4.29816884374154e-18
11101	1.6010399999999998e-10	S	9	124.072A	-28.38	4.268580457542572e-18
11102	3.48957e-11	K	8	569.252A	-28.381	4.258762994921916e-18
11103	4.46869e-12	Fe	2	4445.25A	-28.381999999999998	4.248968111838747e-18
11104	5.29854e-12	Ni	1	3749.04A	-28.383000000000003	4.239195756361465e-18
11105	5.24655e-11	Fe	9	378.620A	-28.384	4.229445876678153e-18
11106	2.444e-12	Ni	11	8127.85A	-28.386	4.2100133380405224e-18
11107	2.92124e-16	Cr	14	6800.00m	-28.386	4.2100133380405224e-18
11108	1.09664e-10	Ni	13	181.139A	-28.386999999999997	4.200330576056853e-18
11109	3.01218e-11	Ca	9	659.471A	-28.388	4.190670083807698e-18
11110	1.53488e-11	Fe	8	1294.20A	-28.392	4.15224978954314e-18
11111	3.90746e-12	Fe	2	5083.73A	-28.395	4.1236659030477355e-18
11112	4.0676699999999996e-10	Ar	11	48.8350A	-28.398000000000003	4.095278786642874e-18
11113	4.63727e-12	Si	6	4283.65A	-28.398000000000003	4.095278786642874e-18
11114	1.2689600000000001e-10	Al	11	156.541A	-28.399	4.0858599068047656e-18
11115	2.37852e-11	Ar	10	835.161A	-28.399	4.0858599068047656e-18
11116	1.23046e-11	Fe	11	1614.39A	-28.399	4.0858599068047656e-18
11117	2.17945e-11	C	3	911.445A	-28.401	4.06708708577288e-18
11118	2.33562e-12	Fe	2	8505.01A	-28.401999999999997	4.0577330450475065e-18
11119	2.23781e-11	Mg	5	887.674A	-28.403000000000002	4.048400518018736e-18
11120	1.30759e-10	Mg	5	151.916A	-28.405	4.029799807244589e-18
11121	4.23411e-12	Fe	2	4691.53A	-28.406	4.020531524880061e-18
11122	5.81998e-11	P	8	341.315A	-28.406999999999996	4.011284558973446e-18
11123	2.6658e-11	Ca	11	745.158A	-28.412	3.96536776432277e-18
11124	8.50795e-11	C	5	233.481A	-28.412	3.96536776432277e-18
11125	2.30969e-12	Fe	2	8600.50A	-28.414	3.947148554397976e-18
11126	2.76221e-11	F	1	719.150A	-28.414	3.947148554397976e-18
11127	5.78942e-11	Sc	10	343.117A	-28.414	3.947148554397976e-18
11128	2.55505e-11	Cl	8	777.460A	-28.416	3.929013054139004e-18
11129	2.98445e-12	Fe	2	6656.00A	-28.42	3.89299164594161e-18
11130	6.21886e-11	Fe	9	319.423A	-28.421999999999997	3.875104974074558e-18
11131	4.0182199999999994e-12	Fe	2	4943.60A	-28.423000000000002	3.866192479953237e-18
11132	5.62603e-11	Cl	11	353.081A	-28.426	3.83957779812592e-18
11133	3.5371099999999997e-12	Fe	2	5616.02A	-28.429000000000002	3.813146330479531e-18
11134	4.17802e-12	Fe	2	4754.51A	-28.430999999999997	3.795626514513462e-18
11135	3.03738e-15	Mg	12	654.000m	-28.433000000000003	3.7781871947897416e-18
11136	7.96528e-11	Fe	12	249.388A	-28.433000000000003	3.7781871947897416e-18
11137	2.2358700000000002e-12	Fe	2	8884.44A	-28.436999999999998	3.74354856638252e-18
11138	1.90981e-12	N	1	1.04013m	-28.436999999999998	3.74354856638252e-18
11139	1.44159e-10	Sc	13	137.796A	-28.438000000000002	3.7349386436026265e-18
11140	7.85299e-11	Al	8	252.954A	-28.443	3.692185154487175e-18
11141	7.14996e-11	Ar	12	277.826A	-28.445999999999998	3.666768330662767e-18
11142	7.88218e-16	He	1	2520.17m	-28.448	3.6499210605147125e-18
11143	2.1930099999999998e-12	Fe	2	9058.06A	-28.449	3.6415264750228006e-18
11144	5.87011e-11	Na	7	338.400A	-28.45	3.633151196541784e-18
11145	3.89076e-12	Cu	1	5105.55A	-28.45	3.633151196541784e-18
11146	3.94327e-11	Fe	8	503.756A	-28.451	3.624795180666714e-18
11147	7.66375e-11	Na	2	259.200A	-28.454	3.599842266158971e-18
11148	5.55985e-12	Mn	8	3572.84A	-28.462	3.534137739997976e-18
11149	1.85904e-12	C	1	1.06853m	-28.465	3.509808906922079e-18
11150	2.9225e-11	Be	3	679.708A	-28.465999999999998	3.501736570441143e-18
11151	7.65018e-12	Ni	3	2596.60A	-28.467	3.493682799818887e-18
11152	2.20067e-12	Fe	2	9026.56A	-28.468000000000004	3.485647552355022e-18
11153	1.94346e-11	Ni	13	1022.12A	-28.468000000000004	3.485647552355022e-18
11154	7.53765e-11	Fe	9	263.536A	-28.471	3.461652523382947e-18
11155	5.03383e-12	Ni	1	3946.19A	-28.474	3.4378226750284256e-18
11156	4.34595e-12	Ti	3	4570.80A	-28.478	3.4063045272948614e-18
11157	4.0896100000000006e-10	Ar	11	48.5730A	-28.480999999999998	3.382855691865436e-18
11158	2.27565e-11	Ne	3	872.915A	-28.480999999999998	3.382855691865436e-18
11159	3.6752e-12	Fe	2	5405.00A	-28.480999999999998	3.382855691865436e-18
11160	2.08709e-12	Fe	2	9517.77A	-28.482	3.375075339676624e-18
11161	1.9787900000000003e-12	Fe	2	1.00387m	-28.484	3.3595682770836374e-18
11162	1.49966e-13	B	1	13.2460m	-28.484	3.3595682770836374e-18
11163	3.46474e-11	Ca	8	573.332A	-28.486	3.3441324629713973e-18
11164	1.46923e-11	Fe	8	1352.03A	-28.487	3.3364411717376536e-18
11165	1.5057799999999999e-12	Fe	2	1.31922m	-28.491	3.305852495213113e-18
11166	2.70476e-11	Cl	8	734.425A	-28.491999999999997	3.298249245462088e-18
11167	7.47807e-11	P	10	265.636A	-28.498	3.2529955692978477e-18
11168	8.86816e-12	S	8	2239.98A	-28.498	3.2529955692978477e-18
11169	6.1873e-11	Al	9	321.052A	-28.499000000000002	3.2455138871029364e-18
11170	3.64455e-12	Fe	2	5450.45A	-28.5	3.2380494122996004e-18
11171	2.19987e-12	Fe	2	9029.83A	-28.505	3.2009837671808593e-18
11172	2.92882e-14	C	5	67.8241m	-28.511	3.157064623408991e-18
11173	4.52185e-11	Ti	9	439.300A	-28.514	3.1353315434094593e-18
11174	4.50577e-12	Si	2	4408.68A	-28.516	3.120926003502908e-18
11175	2.36842e-12	Fe	2	8387.23A	-28.518	3.106586651040028e-18
11176	4.34842e-12	Fe	2	4568.20A	-28.52	3.0923131819171895e-18
11177	4.4924e-12	Ni	4	4421.80A	-28.522	3.0781052934279156e-18
11178	1.67165e-12	Zn	2	1.18832m	-28.522	3.0781052934279156e-18
11179	7.2024199999999995e-12	Si	2	2758.03A	-28.522	3.0781052934279156e-18
11180	4.75237e-11	Fe	3	417.990A	-28.525	3.05691576563269e-18
11181	1.32545e-11	Ti	3	1498.70A	-28.526999999999997	3.0428705134980783e-18
11182	2.9995599999999998e-12	Fe	11	6622.46A	-28.528000000000002	3.035872105520765e-18
11183	4.04121e-11	K	8	491.548A	-28.529	3.0288897934351927e-18
11184	4.21647e-11	Sc	10	471.116A	-28.529	3.0288897934351927e-18
11185	1.17683e-11	Fe	8	1687.97A	-28.529	3.0288897934351927e-18
11186	4.92429e-12	Fe	2	4033.97A	-28.529	3.0288897934351927e-18
11187	2.03903e-12	N	1	9742.12A	-28.53	3.0219235402217632e-18
11188	2.68043e-11	Be	3	741.092A	-28.53	3.0219235402217632e-18
11189	1.73833e-10	Ti	11	114.273A	-28.531	3.014973308946146e-18
11190	3.1031099999999997e-12	Ni	3	6401.47A	-28.535999999999998	2.9804611948667907e-18
11191	3.3181800000000003e-12	Fe	2	5986.56A	-28.538	2.9667672195763917e-18
11192	4.07926e-11	Fe	8	486.962A	-28.54	2.9531361623872745e-18
11193	1.0253200000000001e-10	Ca	4	193.740A	-28.54	2.9531361623872745e-18
11194	1.3605800000000001e-15	P	13	1460.00m	-28.545	2.9193318922712394e-18
11195	2.15991e-11	F	9	919.688A	-28.546	2.9126176152382468e-18
11196	2.41369e-12	Si	3	8229.90A	-28.546999999999997	2.905918780613907e-18
11197	1.5381e-12	Fe	2	1.29149m	-28.548000000000002	2.8992353528816196e-18
11198	7.97083e-12	Cu	1	2492.14A	-28.555999999999997	2.8463183440223776e-18
11199	8.8464e-12	Co	13	2245.49A	-28.563000000000002	2.800808861049627e-18
11200	1.03196e-12	Fe	2	1.92493m	-28.563000000000002	2.800808861049627e-18
11201	3.55019e-11	Si	4	559.533A	-28.566999999999997	2.775130891066736e-18
11202	8.0861e-12	Si	2	2456.62A	-28.568	2.768748267133191e-18
11203	1.74992e-12	Fe	2	1.13516m	-28.57	2.756027024387038e-18
11204	6.56182e-11	Ni	11	302.728A	-28.570999999999998	2.7496883381276442e-18
11205	9.817430000000001e-14	Na	1	20.2339m	-28.570999999999998	2.7496883381276442e-18
11206	1.16635e-12	Na	1	1.70312m	-28.573	2.7370546678005592e-18
11207	3.60341e-11	Si	10	551.269A	-28.575	2.7244790439159674e-18
11208	6.27409e-10	Ca	12	31.6611A	-28.576999999999998	2.7119611997746694e-18
11209	6.8073e-11	S	11	291.811A	-28.576999999999998	2.7119611997746694e-18
11210	4.91779e-13	Si	10	4.03931m	-28.578000000000003	2.7057238620994463e-18
11211	1.11604e-11	Fe	8	1779.90A	-28.579	2.6995008699028376e-18
11212	2.69263e-11	K	8	737.735A	-28.579	2.6995008699028376e-18
11213	5.47434e-12	Fe	2	3628.65A	-28.584	2.6685999389715543e-18
11214	1.45793e-11	S	2	1362.51A	-28.587	2.650229426207775e-18
11215	4.10459e-11	Si	10	483.958A	-28.587	2.650229426207775e-18
11216	1.1755e-13	Ni	4	16.8987m	-28.588	2.644134067671898e-18
11217	7.18177e-14	S	2	27.6596m	-28.588	2.644134067671898e-18
11218	9.248830000000001e-14	Fe	2	21.4778m	-28.592	2.619892500828585e-18
11219	4.02273e-11	Ne	9	493.805A	-28.592	2.619892500828585e-18
11220	1.57187e-13	Fe	2	12.6375m	-28.592	2.619892500828585e-18
11221	9.2995e-12	F	8	2136.08A	-28.594	2.607855188203399e-18
11222	1.0544700000000001e-10	Ni	11	188.384A	-28.594	2.607855188203399e-18
11223	1.01275e-11	Mn	8	1961.44A	-28.598000000000003	2.58394622812626e-18
11224	1.60359e-12	Fe	2	1.23875m	-28.601999999999997	2.560256466712707e-18
11225	1.8552200000000002e-12	C	1	1.07073m	-28.605999999999998	2.536783894337229e-18
11226	4.22695e-12	Ti	9	4699.48A	-28.611	2.507745569222934e-18
11227	1.2811e-11	F	6	1550.58A	-28.611	2.507745569222934e-18
11228	1.80293e-11	Ne	6	1101.79A	-28.613000000000003	2.496223524943783e-18
11229	1.71477e-13	Mg	6	11.5843m	-28.613000000000003	2.496223524943783e-18
11230	1.82675e-11	Ca	7	1087.42A	-28.615	2.484754419649393e-18
11231	3.54348e-12	Fe	2	5605.91A	-28.616	2.479039643067564e-18
11232	4.1882300000000003e-10	Si	11	47.4293A	-28.62	2.456311671006899e-18
11233	1.7339400000000002e-10	Al	6	114.562A	-28.622	2.445025944024055e-18
11234	8.07666e-11	Fe	7	245.949A	-28.629	2.4059326827937623e-18
11235	2.2661599999999999e-13	Fe	9	8.76569m	-28.63	2.4003991911761167e-18
11236	2.988e-12	Fe	2	6648.07A	-28.631999999999998	2.389370358702936e-18
11237	8.39608e-12	Fe	11	2365.92A	-28.64	2.3457594347695155e-18
11238	7.08558e-13	Si	10	2.80350m	-28.645	2.3189077485621212e-18
11239	8.81908e-11	Cl	7	225.244A	-28.645	2.3189077485621212e-18
11240	1.15176e-11	Ti	9	1724.70A	-28.646	2.3135744087390356e-18
11241	2.97045e-11	Cl	8	668.735A	-28.647	2.308253335257174e-18
11242	6.09898e-11	Co	13	325.701A	-28.653000000000002	2.2765829122039518e-18
11243	1.99702e-12	N	1	9947.07A	-28.656	2.2609110256706282e-18
11244	1.2835799999999999e-12	Fe	2	1.54758m	-28.656	2.2609110256706282e-18
11245	5.8948800000000004e-12	Si	6	3369.78A	-28.659000000000002	2.2453470236453157e-18
11246	4.94426e-12	Ca	7	4017.68A	-28.66	2.2401828687947234e-18
11247	1.17028e-12	Mg	3	1.69742m	-28.663	2.2247615583976867e-18
11248	3.76377e-11	Cl	12	527.781A	-28.666999999999998	2.204364821829855e-18
11249	6.23678e-11	Al	9	318.505A	-28.673000000000002	2.1741198026178658e-18
11250	2.67274e-12	Fe	2	7432.25A	-28.674	2.1691194658297334e-18
11251	5.359530000000001e-12	Ni	13	3706.38A	-28.676	2.1591532671695724e-18
11252	3.59914e-11	Ca	7	551.922A	-28.677	2.1541873524577506e-18
11253	7.54826e-11	Cl	12	263.166A	-28.677	2.1541873524577506e-18
11254	2.39926e-11	Si	10	827.940A	-28.678	2.1492328590328294e-18
11255	3.4873599999999998e-12	Fe	2	5696.13A	-28.679000000000002	2.1442897606265764e-18
11256	2.34253e-12	Fe	2	8479.91A	-28.679000000000002	2.1442897606265764e-18
11257	1.52226e-12	Fe	2	1.30493m	-28.68	2.1393580310311942e-18
11258	6.67025e-12	Sc	1	2978.07A	-28.682	2.129528573742952e-18
11259	2.96456e-12	Fe	2	6700.64A	-28.685	2.1148690021550674e-18
11260	6.1564e-12	Ti	3	3226.64A	-28.69	2.0906602968744117e-18
11261	9.25549e-12	S	8	2146.24A	-28.691999999999997	2.0810545853505637e-18
11262	1.94725e-13	N	6	10.2013m	-28.701	2.038372125439711e-18
11263	1.6145e-12	S	2	1.23038m	-28.706999999999997	2.0104046114036907e-18
11264	2.16324e-11	Cl	8	918.274A	-28.71	1.9965650834044392e-18
11265	4.22977e-11	Cr	5	469.634A	-28.711	1.9919731111385014e-18
11266	8.250110000000001e-12	Ti	3	2407.78A	-28.713	1.9828208260458286e-18
11267	4.51757e-11	Ti	11	439.716A	-28.714000000000002	1.9782604646946054e-18
11268	3.74157e-11	Si	8	530.913A	-28.717	1.9646422154448822e-18
11269	7.736719999999999e-12	Ti	3	2567.56A	-28.718000000000004	1.96012366373782e-18
11270	5.11191e-11	Si	10	388.592A	-28.724	1.9332297588449157e-18
11271	8.0238e-11	Mg	6	247.569A	-28.724	1.9332297588449157e-18
11272	2.04254e-11	Si	9	972.536A	-28.725	1.928783453783226e-18
11273	3.93496e-12	Fe	2	5048.19A	-28.725	1.928783453783226e-18
11274	6.39595e-11	Ni	11	310.579A	-28.729	1.911100260789033e-18
11275	2.97662e-11	Ti	11	667.349A	-28.733	1.8935791882826672e-18
11276	3.76332e-10	Al	11	52.7844A	-28.735	1.884878982200679e-18
11277	3.74834e-10	Al	11	52.9953A	-28.736	1.8805438808394016e-18
11278	3.7518199999999996e-10	Al	11	52.9462A	-28.737	1.8762187499345933e-18
11279	7.97638e-12	Fe	8	2490.41A	-28.739	1.8675983078213932e-18
11280	3.99912e-12	Fe	2	4967.21A	-28.74	1.8633029509083065e-18
11281	2.23196e-15	Mn	15	890.000m	-28.74	1.8633029509083065e-18
11282	4.1988900000000005e-12	Fe	2	4730.89A	-28.745	1.841973898403802e-18
11283	2.33228e-11	Fe	8	851.718A	-28.745	1.841973898403802e-18
11284	5.75575e-11	Si	9	345.124A	-28.746	1.8377374759969603e-18
11285	1.9040900000000002e-12	Fe	2	1.04325m	-28.748	1.829293839277286e-18
11286	2.60536e-11	Cl	6	762.445A	-28.748	1.829293839277286e-18
11287	1.45823e-12	Si	2	1.36223m	-28.749000000000002	1.8250865801971466e-18
11288	2.96461e-11	Al	10	670.054A	-28.749000000000002	1.8250865801971466e-18
11289	7.82077e-13	Fe	10	2.53996m	-28.750999999999998	1.816701069063831e-18
11290	2.12427e-12	Fe	2	9351.19A	-28.750999999999998	1.816701069063831e-18
11291	4.9019e-13	Al	6	4.05240m	-28.753	1.808354085854438e-18
11292	1.33284e-11	Ca	7	1490.38A	-28.754	1.8041949868707427e-18
11293	1.9869e-12	N	1	9997.73A	-28.758000000000003	1.787654027806914e-18
11294	2.51927e-11	Si	10	788.502A	-28.758000000000003	1.787654027806914e-18
11295	2.01445e-11	B	1	986.096A	-28.763	1.7671909213644698e-18
11296	7.805860000000001e-12	Fe	2	2544.81A	-28.764	1.763126495031978e-18
11297	1.82462e-12	Fe	2	1.08869m	-28.768	1.7469620541644975e-18
11298	1.9681099999999998e-12	Fe	7	1.00931m	-28.77	1.7389354926228976e-18
11299	5.05415e-12	Ti	9	3930.32A	-28.772	1.7309458097816824e-18
11300	9.1721e-12	Mn	8	2165.75A	-28.772	1.7309458097816824e-18
11301	1.48448e-12	Fe	2	1.33814m	-28.772	1.7309458097816824e-18
11302	3.49027e-12	Fe	2	5691.39A	-28.776	1.7150764032099658e-18
11303	1.36073e-12	Fe	2	1.45983m	-28.778000000000002	1.7071963429269622e-18
11304	5.62278e-12	Fe	2	3532.86A	-28.781999999999996	1.6915446727761645e-18
11305	5.84232e-12	Na	2	3400.10A	-28.787	1.6721817210233266e-18
11306	6.925969999999999e-10	Ca	12	28.6811A	-28.788	1.6683358097878754e-18
11307	1.20014e-12	Co	13	1.65518m	-28.789	1.6644987439028098e-18
11308	1.81452e-12	N	1	1.09475m	-28.794	1.645445384337714e-18
11309	1.29161e-11	B	2	1537.96A	-28.8	1.6228690272988488e-18
11310	5.00564e-12	Ca	7	3968.41A	-28.801	1.6191365321117154e-18
11311	2.42751e-11	C	3	818.307A	-28.804000000000002	1.6079904746247473e-18
11312	1.71203e-11	Fe	8	1160.28A	-28.804000000000002	1.6079904746247473e-18
11313	5.17242e-11	Al	9	384.046A	-28.805	1.6042921991591769e-18
11314	3.45965e-11	Ca	8	574.175A	-28.805999999999997	1.600602429491144e-18
11315	9.64757e-13	Ne	3	2.05901m	-28.805999999999997	1.600602429491144e-18
11316	1.72172e-12	S	1	1.15376m	-28.807	1.5969211460578436e-18
11317	2.09667e-12	Fe	7	9474.28A	-28.808000000000003	1.593248329341478e-18
11318	2.26926e-11	Ne	3	875.371A	-28.81	1.5859280182127942e-18
11319	2.0434e-11	Si	9	972.129A	-28.814	1.5713881427457105e-18
11320	6.904550000000001e-10	Ca	12	28.7701A	-28.815	1.5677740503073944e-18
11321	2.27417e-12	Fe	2	8734.82A	-28.816	1.5641682700510387e-18
11322	6.59611e-12	Fe	11	3011.54A	-28.824	1.5356189816597252e-18
11323	8.2514e-11	Fe	12	240.740A	-28.826999999999998	1.5250478549460966e-18
11324	4.12721e-11	Si	10	481.305A	-28.826999999999998	1.5250478549460966e-18
11325	1.3698200000000001e-12	N	1	1.45015m	-28.831	1.5110661321707797e-18
11326	2.57156e-12	Fe	2	7724.67A	-28.831999999999997	1.5075907765068938e-18
11327	4.65491e-12	Fe	2	4267.42A	-28.833000000000002	1.5041234139392042e-18
11328	2.67609e-12	Fe	2	7422.95A	-28.840999999999998	1.4766700676830252e-18
11329	4.78455e-12	Fe	2	4151.80A	-28.842	1.4732738207722043e-18
11330	6.48236e-11	Ni	11	306.439A	-28.842	1.4732738207722043e-18
11331	6.10725e-13	Fe	2	3.25261m	-28.846	1.4597667651953174e-18
11332	6.510669999999999e-12	Fe	10	3051.06A	-28.848000000000003	1.4530597461451253e-18
11333	3.12673e-12	Fe	2	6353.12A	-28.85	1.4463835430482956e-18
11334	2.5343599999999997e-12	Fe	2	7838.06A	-28.851999999999997	1.4397380143183846e-18
11335	1.2456e-10	Mg	5	159.477A	-28.851999999999997	1.4397380143183846e-18
11336	2.83863e-11	Ca	11	699.791A	-28.854	1.4331230190194422e-18
11337	2.8409e-11	Fe	9	699.232A	-28.855999999999998	1.426538416863132e-18
11338	2.43536e-12	Fe	2	8156.68A	-28.857	1.423257469549667e-18
11339	3.6128800000000003e-12	Fe	2	5498.23A	-28.858	1.4199840682056242e-18
11340	1.85768e-12	N	1	1.06932m	-28.86	1.4134598340447423e-18
11341	2.55048e-11	Al	6	778.853A	-28.861	1.4102089666370511e-18
11342	4.96195e-11	Mg	5	400.336A	-28.862	1.4069655760169302e-18
11343	5.19916e-11	Fe	9	382.071A	-28.863000000000003	1.4037296449882116e-18
11344	4.95142e-11	Al	10	401.187A	-28.87	1.3812855601545404e-18
11345	3.06008e-11	F	1	649.148A	-28.872	1.3749391294872712e-18
11346	6.21878e-11	Cl	12	319.427A	-28.874000000000002	1.3686218580202148e-18
11347	2.71012e-11	Ca	7	732.974A	-28.875999999999998	1.3623336117790489e-18
11348	4.51725e-11	Ca	9	439.747A	-28.88	1.3498436621518194e-18
11349	5.17165e-11	Al	9	384.103A	-28.883000000000003	1.3405514037422458e-18
11350	3.5756e-12	Fe	10	5555.57A	-28.884	1.3374682210710588e-18
11351	5.85406e-13	Ni	3	3.39328m	-28.886	1.3313231127896452e-18
11352	1.5198e-12	Fe	2	1.30704m	-28.89	1.3191174691260535e-18
11353	3.60962e-11	K	3	550.320A	-28.891	1.3160835831365157e-18
11354	5.29821e-11	Cr	11	374.928A	-28.895	1.3040176563205921e-18
11355	1.21694e-10	Ar	12	163.233A	-28.9	1.2890906896430128e-18
11356	7.70791e-13	Cr	7	2.57715m	-28.905	1.2743345905400403e-18
11357	2.91821e-11	Cl	6	680.707A	-28.905	1.2743345905400403e-18
11358	2.09864e-12	Fe	2	9465.40A	-28.908	1.265562132923233e-18
11359	4.04571e-11	F	4	491.001A	-28.908	1.265562132923233e-18
11360	1.79874e-12	Fe	2	1.10436m	-28.909000000000002	1.2626514207889129e-18
11361	2.4345599999999997e-12	Fe	2	8159.35A	-28.910999999999998	1.2568500644798997e-18
11362	1.08126e-15	He	1	1837.16m	-28.912	1.2539593895469726e-18
11363	2.57062e-11	Ca	8	772.750A	-28.915	1.2453271938272156e-18
11364	1.06932e-10	P	10	185.768A	-28.916999999999998	1.2396054351107886e-18
11365	6.2623e-11	O	5	317.207A	-28.923000000000002	1.2225974109267108e-18
11366	5.95164e-12	Ne	3	3337.64A	-28.929000000000002	1.2058227455828452e-18
11367	8.92958e-13	Fe	2	2.22457m	-28.932	1.1975219201893258e-18
11368	1.02852e-11	Si	9	1931.36A	-28.932	1.1975219201893258e-18
11369	8.4649e-12	Zn	2	2346.69A	-28.934	1.1920198067536511e-18
11370	3.97295e-11	K	4	499.992A	-28.938000000000002	1.1810913034764174e-18
11371	5.74238e-13	Mn	8	3.45927m	-28.938000000000002	1.1810913034764174e-18
11372	6.78516e-11	Si	9	292.763A	-28.939	1.1783748688586907e-18
11373	3.47128e-12	F	8	5722.51A	-28.94	1.1756646818672054e-18
11374	2.04471e-11	Si	9	971.506A	-28.943	1.1675714631240128e-18
11375	2.92251e-12	Ni	3	6797.05A	-28.943	1.1675714631240128e-18
11376	5.7019300000000005e-12	Fe	11	3483.82A	-28.944000000000003	1.1648861232762163e-18
11377	6.17458e-13	B	3	3.21713m	-28.945999999999998	1.1595339577067768e-18
11378	4.33556e-11	Sc	10	458.175A	-28.947	1.1568671036084658e-18
11379	8.00056e-11	Fe	11	248.288A	-28.949	1.1515517820876306e-18
11380	8.83177e-12	S	8	2249.21A	-28.951999999999998	1.143624555378961e-18
11381	1.90507e-12	N	1	1.04271m	-28.953000000000003	1.140994291890616e-18
11382	3.95028e-11	Cl	12	502.862A	-28.954	1.1383700778404427e-18
11383	2.41548e-12	Si	3	8223.80A	-28.959	1.1253392633140327e-18
11384	1.27273e-12	Fe	2	1.56078m	-28.959	1.1253392633140327e-18
11385	4.1912300000000005e-12	Fe	2	4739.52A	-28.96	1.1227510548304322e-18
11386	4.79019e-10	Ar	11	41.4690A	-28.963	1.1150220909336339e-18
11387	5.44591e-11	Fe	7	364.759A	-28.964000000000002	1.1124576112880401e-18
11388	1.8789900000000003e-12	Fe	2	1.05719m	-28.965999999999998	1.1073463328500663e-18
11389	3.48485e-12	Cu	1	5700.24A	-28.97	1.0971941206477019e-18
11390	6.27074e-11	Al	9	316.780A	-28.971999999999998	1.0921529715789698e-18
11391	5.05672e-14	N	6	39.2833m	-28.974	1.087134984486269e-18
11392	4.674789999999999e-16	He	1	4249.28m	-28.976999999999997	1.079651199893165e-18
11393	2.43798e-12	Fe	2	8147.93A	-28.976999999999997	1.079651199893165e-18
11394	1.50383e-13	B	1	13.2092m	-28.978	1.077168071039495e-18
11395	2.3398299999999997e-12	Fe	2	8489.69A	-28.979	1.0746906532237267e-18
11396	7.88683e-11	Fe	12	251.869A	-28.982	1.0672925348044593e-18
11397	1.88871e-11	Sc	11	1051.75A	-28.985	1.0599453446741662e-18
11398	1.6173199999999998e-10	O	7	122.823A	-28.985	1.0599453446741662e-18
11399	8.30043e-11	Fe	11	239.318A	-28.986	1.057507538029831e-18
11400	1.16658e-10	S	11	170.279A	-28.989	1.0502277073435358e-18
11401	2.93695e-12	Fe	2	6763.63A	-28.989	1.0502277073435358e-18
11402	2.82152e-13	N	6	7.04033m	-28.991999999999997	1.0429979906591974e-18
11403	8.19891e-13	Ni	4	2.42282m	-28.994	1.0382058501889165e-18
11404	6.65533e-12	Ti	3	2984.74A	-28.995	1.0358180429944273e-18
11405	3.89228e-10	Si	11	51.0356A	-28.997	1.0310588913871124e-18
11406	1.61586e-12	N	1	1.22934m	-29.0	1.0239611319036376e-18
11407	3.40457e-12	Fe	1	5834.65A	-29.002	1.019256457854285e-18
11408	5.8931e-11	Na	7	337.080A	-29.004	1.014573399818678e-18
11409	2.8413899999999997e-13	O	7	6.99110m	-29.014	9.914788896944978e-19
11410	1.04754e-12	Fe	8	1.89630m	-29.014	9.914788896944978e-19
11411	1.924e-12	Fe	7	1.03245m	-29.016	9.869234579915827e-19
11412	9.106790000000001e-13	Fe	2	2.18128m	-29.019000000000002	9.801295246945158e-19
11413	2.47473e-11	Al	6	802.691A	-29.02	9.778752893420926e-19
11414	3.36596e-13	Cl	7	5.90158m	-29.023000000000003	9.71143643199888e-19
11415	3.35208e-11	Fe	12	592.601A	-29.023000000000003	9.71143643199888e-19
11416	1.69036e-11	Na	8	1175.16A	-29.025	9.666816434676773e-19
11417	1.19353e-11	Mg	6	1664.34A	-29.029	9.578190528892127e-19
11418	7.1155600000000004e-12	Co	13	2791.69A	-29.031999999999996	9.512254729076238e-19
11419	4.0512400000000003e-10	Ar	11	49.0330A	-29.031999999999996	9.512254729076238e-19
11420	1.7353599999999998e-12	Fe	2	1.14469m	-29.033	9.490377150295644e-19
11421	3.40711e-12	Fe	2	5830.29A	-29.035	9.446772828113453e-19
11422	6.0476900000000005e-12	Ti	9	3284.64A	-29.038	9.381741701386278e-19
11423	7.06473e-12	Ni	3	2811.78A	-29.039	9.360164294239776e-19
11424	1.17097e-11	Ne	3	1696.41A	-29.039	9.360164294239776e-19
11425	8.135730000000001e-12	Cu	1	2441.63A	-29.04	9.338636513752658e-19
11426	5.65717e-11	Cl	11	351.138A	-29.04	9.338636513752658e-19
11427	1.83991e-12	Fe	2	1.07965m	-29.041	9.317158245786627e-19
11428	2.72497e-10	S	7	72.8980A	-29.05	9.126063194216075e-19
11429	3.00729e-11	Mg	6	660.542A	-29.051	9.105073831318081e-19
11430	7.646130000000001e-12	Co	13	2597.98A	-29.052	9.084132742615084e-19
11431	3.00952e-11	Ca	9	660.054A	-29.055999999999997	9.00084891302942e-19
11432	2.06864e-12	Ni	4	9602.68A	-29.055999999999997	9.00084891302942e-19
11433	1.0255399999999999e-10	Ar	12	193.698A	-29.061999999999998	8.877352636186892e-19
11434	6.1999e-11	Co	13	320.400A	-29.068	8.755550791785203e-19
11435	2.9237400000000002e-12	Fe	2	6794.18A	-29.07	8.715322690039464e-19
11436	3.72162e-13	Si	8	5.33758m	-29.074	8.635420131339843e-19
11437	4.2214e-11	Cr	5	470.566A	-29.076999999999998	8.575974317290872e-19
11438	5.63008e-12	Fe	2	3528.27A	-29.08	8.516937725347325e-19
11439	3.51801e-12	Fe	2	5646.50A	-29.083000000000002	8.45830753844404e-19
11440	2.02316e-11	B	1	981.855A	-29.083000000000002	8.45830753844404e-19
11441	1.16649e-10	S	9	170.293A	-29.083000000000002	8.45830753844404e-19
11442	7.331560000000001e-12	Sc	1	2709.44A	-29.087	8.380761308817709e-19
11443	1.50256e-11	Fe	8	1322.04A	-29.087	8.380761308817709e-19
11444	4.62974e-11	Ti	11	429.062A	-29.096	8.208871772087639e-19
11445	7.744960000000001e-12	Si	1	2564.82A	-29.096999999999998	8.189991890923038e-19
11446	2.4102200000000002e-12	Fe	7	8241.76A	-29.096999999999998	8.189991890923038e-19
11447	1.9510900000000003e-12	Ni	4	1.01812m	-29.101	8.114905593939243e-19
11448	9.22958e-11	Ar	12	215.226A	-29.101999999999997	8.096241828987222e-19
11449	1.26538e-12	B	2	1.56985m	-29.104	8.05904297676187e-19
11450	9.24385e-12	Ni	11	2148.94A	-29.105	8.040507692263995e-19
11451	4.306e-11	Cl	7	461.321A	-29.105	8.040507692263995e-19
11452	8.23724e-11	Fe	11	241.154A	-29.108	7.985157226639338e-19
11453	7.25878e-12	Si	2	2736.61A	-29.11	7.948468761800512e-19
11454	2.50147e-11	Al	6	794.111A	-29.11	7.948468761800512e-19
11455	1.6947e-10	Al	6	117.215A	-29.112	7.911948865145633e-19
11456	7.709969999999999e-12	Ti	3	2576.46A	-29.116999999999997	7.821381535407189e-19
11457	4.679190000000001e-10	Ar	10	42.4528A	-29.125999999999998	7.660964885991849e-19
11458	1.5941e-10	Si	7	124.613A	-29.128	7.625765949656067e-19
11459	8.484440000000001e-13	Ni	11	2.34128m	-29.129	7.60822717466769e-19
11460	8.146649999999999e-14	O	7	24.3836m	-29.131999999999998	7.555852507194801e-19
11461	1.00709e-11	Fe	7	1972.46A	-29.136	7.486580035026696e-19
11462	2.5682e-12	Fe	2	7734.79A	-29.143	7.366877898635823e-19
11463	1.12105e-11	B	4	1771.95A	-29.143	7.366877898635823e-19
11464	2.36722e-11	Fe	8	839.146A	-29.143	7.366877898635823e-19
11465	4.4349e-12	Fe	2	4479.12A	-29.146	7.316164667892718e-19
11466	6.85424e-13	Fe	2	2.89813m	-29.147	7.299337956092914e-19
11467	9.34393e-11	S	10	212.592A	-29.148000000000003	7.282549944656206e-19
11468	1.22922e-12	Fe	2	1.61603m	-29.15	7.249089667043929e-19
11469	2.1748900000000002e-12	Fe	2	9133.56A	-29.15	7.249089667043929e-19
11470	6.10226e-11	P	11	325.526A	-29.151	7.232417223465118e-19
11471	6.22039e-12	Fe	9	3193.44A	-29.151	7.232417223465118e-19
11472	2.47197e-11	Fe	8	803.589A	-29.151999999999997	7.215783125442522e-19
11473	1.3823500000000001e-10	Ni	13	143.701A	-29.151999999999997	7.215783125442522e-19
11474	5.00534e-12	Fe	2	3968.66A	-29.153000000000002	7.199187284783628e-19
11475	6.91187e-12	Fe	11	2873.96A	-29.155	7.166110023801871e-19
11476	8.76603e-13	Fe	2	2.26607m	-29.156	7.149628428106604e-19
11477	4.80061e-11	Cl	12	413.790A	-29.16	7.084080240681466e-19
11478	4.77445e-12	Ti	3	4160.57A	-29.160999999999998	7.067787308252025e-19
11479	8.08529e-12	Mn	12	2456.86A	-29.164	7.01913300265082e-19
11480	9.09635e-13	S	2	2.18378m	-29.165	7.002989444723751e-19
11481	5.0930900000000005e-12	Fe	8	3900.28A	-29.166999999999998	6.970813630933601e-19
11482	3.9541e-16	O	2	5023.76m	-29.169	6.938785651579135e-19
11483	2.57144e-12	S	1	7725.05A	-29.169	6.938785651579135e-19
11484	3.9508599999999996e-12	Fe	2	5027.88A	-29.169	6.938785651579135e-19
11485	2.41449e-12	Si	3	8227.19A	-29.171	6.906904827422933e-19
11486	2.71388e-11	Ne	9	731.957A	-29.171	6.906904827422933e-19
11487	6.12588e-13	Be	3	3.24271m	-29.171999999999997	6.891019387136199e-19
11488	3.10965e-12	Ne	9	6388.01A	-29.173000000000002	6.8751704823481635e-19
11489	3.6171e-12	Ca	7	5491.82A	-29.173000000000002	6.8751704823481635e-19
11490	5.21451e-12	Mn	11	3809.46A	-29.175	6.843581943344689e-19
11491	4.19849e-10	Si	11	47.3133A	-29.175	6.843581943344689e-19
11492	2.9043099999999998e-12	Fe	2	6839.64A	-29.179000000000002	6.780839606957224e-19
11493	4.32258e-12	Ti	3	4595.50A	-29.18	6.765244108631756e-19
11494	1.1834e-11	S	8	1678.59A	-29.182	6.73416063543757e-19
11495	1.01229e-10	K	12	196.232A	-29.184	6.70321997782992e-19
11496	3.87846e-12	Sc	8	5121.73A	-29.186	6.672421479630901e-19
11497	2.3839900000000002e-12	Fe	7	8332.43A	-29.186	6.672421479630901e-19
11498	7.48013e-11	Fe	11	265.563A	-29.188000000000002	6.641764487677253e-19
11499	2.0432200000000003e-12	Fe	7	9722.12A	-29.189	6.62648885325e-19
11500	7.68656e-11	Fe	7	258.431A	-29.195999999999998	6.520538623800391e-19
11501	6.51842e-12	Mn	8	3047.43A	-29.197	6.505541801123056e-19
11502	4.04928e-11	F	4	490.568A	-29.199	6.475651551644663e-19
11503	2.46686e-12	Si	3	8052.54A	-29.201	6.445898635387936e-19
11504	1.56694e-12	Si	3	1.26772m	-29.201999999999998	6.431073479920286e-19
11505	1.19264e-11	Mg	6	1665.59A	-29.209	6.328247726207444e-19
11506	1.6537700000000001e-12	Fe	10	1.20116m	-29.209	6.328247726207444e-19
11507	1.98494e-11	Cr	11	1000.76A	-29.21	6.313693160322075e-19
11508	4.53219e-12	Fe	2	4382.97A	-29.213	6.270230002321335e-19
11509	1.7765900000000002e-12	Ne	9	1.11812m	-29.214000000000002	6.255808873498068e-19
11510	1.04472e-11	Sc	8	1901.41A	-29.214000000000002	6.255808873498068e-19
11511	1.20373e-10	N	6	165.025A	-29.214000000000002	6.255808873498068e-19
11512	3.07196e-11	Si	9	646.638A	-29.218000000000004	6.198455273005505e-19
11513	2.55342e-11	Cl	8	777.956A	-29.219	6.184199221478866e-19
11514	7.127560000000001e-12	Ni	3	2786.99A	-29.219	6.184199221478866e-19
11515	6.1301e-11	Cl	12	324.048A	-29.221999999999998	6.141627493482956e-19
11516	2.42278e-12	Fe	2	8199.03A	-29.221999999999998	6.141627493482956e-19
11517	3.2866e-12	Fe	2	6044.08A	-29.226999999999997	6.071324864912729e-19
11518	3.83042e-12	Fe	2	5185.97A	-29.226999999999997	6.071324864912729e-19
11519	1.84257e-12	N	1	1.07808m	-29.228	6.0573612052108175e-19
11520	4.63841e-12	Si	3	4282.60A	-29.23	6.029530158521838e-19
11521	4.9872e-12	Ca	7	3983.09A	-29.23	6.029530158521838e-19
11522	3.92664e-11	Ca	9	505.889A	-29.230999999999998	6.015662623977279e-19
11523	2.3148e-11	Fe	8	858.150A	-29.233	5.988023164866052e-19
11524	6.08021e-13	Cl	11	3.26707m	-29.234	5.9742510937577715e-19
11525	4.92193e-11	Al	10	403.591A	-29.234	5.9742510937577715e-19
11526	1.92983e-11	Sc	11	1029.34A	-29.234	5.9742510937577715e-19
11527	2.85889e-11	Fe	8	694.832A	-29.238000000000003	5.919478830505738e-19
11528	7.23725e-12	Si	2	2744.75A	-29.24	5.892281295783156e-19
11529	5.478680000000001e-12	Fe	2	3625.77A	-29.244	5.838260536156083e-19
11530	7.33471e-11	Fe	9	270.828A	-29.247	5.79807023331921e-19
11531	1.00621e-13	Mn	5	19.7419m	-29.250999999999998	5.744913205904565e-19
11532	1.15671e-11	Ni	11	1717.33A	-29.252	5.731700272185998e-19
11533	4.4335800000000006e-12	Fe	2	4480.45A	-29.259	5.640056722725116e-19
11534	3.4354900000000003e-12	Cu	1	5782.13A	-29.259	5.640056722725116e-19
11535	3.11054e-11	F	1	638.619A	-29.259	5.640056722725116e-19
11536	5.311520000000001e-13	Si	2	3.73989m	-29.264	5.575495527290599e-19
11537	3.8481e-11	Ti	9	516.214A	-29.267	5.537114086051428e-19
11538	1.9919500000000002e-13	Ni	4	9.97234m	-29.268	5.524379077046254e-19
11539	8.58428e-12	Mg	5	2314.05A	-29.27	5.498996860795284e-19
11540	7.99128e-11	Mg	6	248.577A	-29.274	5.448581754540997e-19
11541	1.00815e-10	Si	8	197.038A	-29.274	5.448581754540997e-19
11542	6.14635e-14	O	7	32.3191m	-29.276	5.423547795352811e-19
11543	2.38264e-11	Fe	8	833.717A	-29.279	5.386212354942849e-19
11544	7.57337e-11	Fe	7	262.293A	-29.28	5.37382441028829e-19
11545	7.02445e-10	Sc	13	28.2790A	-29.284000000000002	5.32455689195816e-19
11546	2.06111e-12	Fe	7	9637.77A	-29.284000000000002	5.32455689195816e-19
11547	6.62856e-11	Ni	11	299.680A	-29.285999999999998	5.3000927752516185e-19
11548	9.29334e-12	Cl	6	2137.49A	-29.287	5.287902900133979e-19
11549	2.77967e-12	Fe	2	7146.34A	-29.288	5.275741060951121e-19
11550	4.03574e-11	Fe	8	492.214A	-29.291	5.23942311494384e-19
11551	3.52085e-11	Mg	6	564.195A	-29.293000000000003	5.215350152411881e-19
11552	4.3634200000000003e-13	V	9	4.55249m	-29.295	5.191387795095912e-19
11553	5.67889e-11	Si	9	349.795A	-29.296999999999997	5.167535534811125e-19
11554	1.31159e-11	Fe	7	1514.54A	-29.298000000000002	5.155650532886315e-19
11555	4.42816e-11	K	3	448.594A	-29.311999999999998	4.992102245615376e-19
11556	5.75011e-12	Fe	10	3454.62A	-29.313000000000002	4.980620729059118e-19
11557	9.26314e-13	Mg	3	2.14446m	-29.313000000000002	4.980620729059118e-19
11558	5.02356e-11	Al	10	395.426A	-29.318	4.923608035023901e-19
11559	8.25542e-11	Fe	9	240.623A	-29.323	4.867247959900658e-19
11560	3.3011400000000002e-12	Fe	2	6017.46A	-29.323	4.867247959900658e-19
11561	2.05182e-11	Cl	8	968.139A	-29.326999999999998	4.822624762383749e-19
11562	2.00057e-11	C	3	992.940A	-29.328000000000003	4.81153303322244e-19
11563	1.58048e-12	Fe	2	1.25687m	-29.331	4.778410672800696e-19
11564	4.54939e-11	Si	10	436.640A	-29.333000000000002	4.756455870036141e-19
11565	5.54904e-12	Fe	2	3579.80A	-29.334	4.745516325104242e-19
11566	1.69223e-11	Ne	3	1173.87A	-29.335	4.734601940427457e-19
11567	4.11782e-11	K	3	482.402A	-29.34	4.680405400178321e-19
11568	1.57236e-12	N	1	1.26335m	-29.342	4.658900890738855e-19
11569	2.49239e-12	Si	3	7970.03A	-29.343000000000004	4.648185716033054e-19
11570	3.34052e-13	Ni	4	5.94651m	-29.345	4.626829242595338e-19
11571	8.67727e-12	Si	11	2289.25A	-29.346999999999998	4.605570893239874e-19
11572	3.06908e-11	Si	9	647.245A	-29.348000000000003	4.594978374124665e-19
11573	2.17891e-11	Ar	10	911.671A	-29.349	4.584410217127456e-19
11574	2.02923e-11	B	1	978.914A	-29.351	4.563346765490371e-19
11575	4.50036e-12	Fe	7	4413.97A	-29.354	4.531932907318246e-19
11576	3.0508e-12	Fe	2	6511.23A	-29.355	4.521509750870931e-19
11577	6.61657e-11	O	5	300.223A	-29.355	4.521509750870931e-19
11578	9.92949e-12	Ni	11	2000.55A	-29.359	4.480056300307044e-19
11579	5.01812e-12	Ca	7	3958.55A	-29.36	4.469752456744993e-19
11580	8.15842e-12	Sc	1	2434.84A	-29.364	4.428773519905855e-19
11581	3.3458699999999998e-12	Fe	1	5937.00A	-29.365	4.418587623465728e-19
11582	2.53063e-12	Co	8	7849.60A	-29.369	4.378077768637646e-19
11583	1.4204e-12	Fe	2	1.39852m	-29.37	4.368008469189869e-19
11584	1.02429e-10	Ar	12	193.934A	-29.371	4.357962328488209e-19
11585	3.3473300000000004e-12	Fe	1	5934.42A	-29.372	4.347939293268957e-19
11586	7.39851e-11	Fe	9	268.493A	-29.377	4.298168843741541e-19
11587	5.53601e-12	Fe	2	3588.23A	-29.379	4.278420551751855e-19
11588	4.50692e-12	Fe	7	4407.54A	-29.383000000000003	4.2391957563614646e-19
11589	1.60729e-11	Fe	8	1235.90A	-29.384	4.229445876678153e-19
11590	4.76876e-14	Fe	6	41.6554m	-29.386	4.210013338040523e-19
11591	1.5548399999999999e-12	Fe	2	1.27759m	-29.386999999999997	4.2003305760568524e-19
11592	1.27426e-11	Fe	11	1558.90A	-29.386999999999997	4.2003305760568524e-19
11593	6.618780000000001e-12	Ni	11	3001.23A	-29.39	4.1714157037551707e-19
11594	4.42117e-11	Sc	10	449.303A	-29.399	4.0858599068047665e-19
11595	9.50343e-11	Cl	11	209.024A	-29.399	4.0858599068047665e-19
11596	2.29379e-12	Fe	2	8660.10A	-29.4	4.076462689789149e-19
11597	1.7427e-12	Fe	2	1.13986m	-29.401	4.06708708577288e-19
11598	2.31285e-14	V	4	85.8872m	-29.401999999999997	4.0577330450475064e-19
11599	4.16515e-12	Sc	1	4769.20A	-29.404	4.039089455206573e-19
11600	1.8290099999999997e-12	Fe	2	1.08608m	-29.406	4.0205315248800603e-19
11601	5.23417e-11	P	10	379.515A	-29.408	4.002058860498185e-19
11602	4.9147e-12	Fe	2	4041.85A	-29.41	3.983671070299582e-19
11603	1.33555e-11	Ca	7	1487.36A	-29.410999999999998	3.974508881085974e-19
11604	2.3206e-11	Fe	8	856.005A	-29.414	3.947148554397976e-19
11605	8.58846e-12	Mg	5	2312.92A	-29.414	3.947148554397976e-19
11606	2.9695400000000003e-12	Fe	2	6689.41A	-29.415	3.938070364639981e-19
11607	1.34313e-12	Mg	1	1.47896m	-29.415	3.938070364639981e-19
11608	8.86882e-13	Si	2	2.23981m	-29.415	3.938070364639981e-19
11609	1.02614e-11	Al	3	1935.84A	-29.416999999999998	3.91997657487415e-19
11610	7.515e-11	Fe	9	264.331A	-29.419	3.901965918520791e-19
11611	9.270809999999999e-13	Si	2	2.14269m	-29.419	3.901965918520791e-19
11612	1.28154e-11	Li	2	1550.04A	-29.42	3.89299164594161e-19
11613	4.52143e-12	Sc	8	4393.40A	-29.42	3.89299164594161e-19
11614	7.924539999999999e-12	Zn	2	2506.70A	-29.424	3.8573004839996417e-19
11615	4.35349e-14	V	4	45.6288m	-29.426	3.83957779812592e-19
11616	8.0258e-11	Mg	6	247.507A	-29.428	3.8219365405971666e-19
11617	1.83422e-11	C	3	1082.99A	-29.428	3.8219365405971666e-19
11618	1.2776299999999999e-14	C	5	155.479m	-29.429000000000002	3.813146330479531e-19
11619	1.64169e-14	Al	13	121.000m	-29.432	3.7868968157766463e-19
11620	2.11795e-12	Ni	4	9379.08A	-29.434	3.7694976053752994e-19
11621	2.3367e-14	Ti	3	85.0108m	-29.435	3.7608280014619183e-19
11622	7.03898e-11	S	10	282.207A	-29.441	3.709227506829312e-19
11623	1.34721e-11	Mn	12	1474.49A	-29.443	3.6921851544871743e-19
11624	8.44276e-11	P	10	235.284A	-29.443	3.6921851544871743e-19
11625	6.7262300000000005e-12	Ne	3	2953.28A	-29.444000000000003	3.6836933642765277e-19
11626	1.3323700000000001e-12	Fe	2	1.49091m	-29.445999999999998	3.6667683306627667e-19
11627	1.02608e-11	Al	3	1935.95A	-29.447	3.6583349975247494e-19
11628	3.50836e-12	Fe	2	5662.03A	-29.448	3.649921060514713e-19
11629	2.86722e-11	Be	3	692.813A	-29.449	3.6415264750228e-19
11630	5.05672e-14	N	6	39.2833m	-29.451	3.6247951806667146e-19
11631	8.754989999999999e-12	Sc	1	2268.93A	-29.453000000000003	3.6081407596253343e-19
11632	1.65653e-11	Mg	6	1199.16A	-29.453000000000003	3.6081407596253343e-19
11633	2.67733e-11	Ni	11	741.950A	-29.453000000000003	3.6081407596253343e-19
11634	1.67427e-11	Ne	3	1186.46A	-29.454	3.599842266158971e-19
11635	1.4117e-11	Si	11	1407.13A	-29.461	3.5422847688887718e-19
11636	8.567989999999999e-12	Sc	1	2318.45A	-29.463	3.526009448753665e-19
11637	2.2497900000000003e-12	Fe	2	8829.46A	-29.465999999999998	3.501736570441143e-19
11638	9.15405e-13	Mn	11	2.17002m	-29.467	3.4936827998188874e-19
11639	7.52388e-11	Fe	7	264.019A	-29.471999999999998	3.4536909435106875e-19
11640	4.97472e-12	Ca	7	3993.08A	-29.476	3.4220273146172217e-19
11641	3.70436e-11	Si	8	536.246A	-29.48	3.390653979618346e-19
11642	9.56768e-11	S	10	207.620A	-29.480999999999998	3.382855691865436e-19
11643	6.47848e-11	Na	4	306.622A	-29.485	3.351841484462588e-19
11644	2.8942400000000005e-10	Mg	9	68.6345A	-29.49	3.313473272265007e-19
11645	3.29245e-12	Ni	11	6033.33A	-29.498	3.2529955692978476e-19
11646	1.24664e-12	Sc	10	1.59344m	-29.499000000000002	3.2455138871029366e-19
11647	6.798e-11	Si	10	292.210A	-29.502	3.2231719266549587e-19
11648	2.6459599999999998e-12	Na	1	7507.46A	-29.502	3.2231719266549587e-19
11649	1.81571e-13	Sc	7	10.9403m	-29.504	3.2083627968476863e-19
11650	8.04571e-11	S	11	246.895A	-29.504	3.2083627968476863e-19
11651	2.64254e-12	Na	1	7517.17A	-29.505	3.200983767180859e-19
11652	2.07128e-12	Fe	2	9590.45A	-29.505	3.200983767180859e-19
11653	2.64143e-12	Na	1	7520.33A	-29.505	3.200983767180859e-19
11654	5.76173e-13	Mg	1	3.44765m	-29.506	3.1936217088112916e-19
11655	5.645030000000001e-16	He	1	3518.93m	-29.506999999999998	3.1862765827061344e-19
11656	3.2457e-11	Ca	7	612.024A	-29.51	3.164342408993246e-19
11657	1.15845e-12	Fe	2	1.71474m	-29.51	3.164342408993246e-19
11658	5.4426099999999996e-12	Fe	8	3649.80A	-29.515	3.1281204809644735e-19
11659	8.94143e-13	Fe	11	2.22162m	-29.521	3.085201058958094e-19
11660	1.04774e-12	Fe	8	1.89594m	-29.521	3.085201058958094e-19
11661	3.34966e-11	Na	6	593.029A	-29.522	3.078105293427916e-19
11662	2.83316e-11	Ne	6	701.141A	-29.523000000000003	3.0710258477055373e-19
11663	3.48833e-11	Mg	6	569.454A	-29.531	3.014973308946146e-19
11664	8.62599e-11	Cl	12	230.286A	-29.537	2.973606324339232e-19
11665	1.32695e-11	Al	6	1497.01A	-29.538	2.9667672195763915e-19
11666	6.58958e-11	V	12	301.453A	-29.539	2.9599438443180164e-19
11667	1.10205e-10	Ar	8	180.250A	-29.539	2.9599438443180164e-19
11668	2.0537099999999997e-12	Fe	2	9672.48A	-29.541999999999998	2.9395677342169995e-19
11669	5.95112e-12	Ni	11	3337.94A	-29.541999999999998	2.9395677342169995e-19
11670	1.64354e-12	Fe	2	1.20864m	-29.545	2.9193318922712394e-19
11671	8.80234e-14	Mn	8	22.5673m	-29.546	2.912617615238247e-19
11672	2.46069e-12	Fe	7	8072.72A	-29.548000000000002	2.8992353528816194e-19
11673	1.15762e-13	Ne	3	17.1598m	-29.553	2.8660480802299335e-19
11674	3.3824599999999997e-12	Fe	1	5872.78A	-29.553	2.8660480802299335e-19
11675	2.00209e-11	C	3	992.189A	-29.554000000000002	2.8594563525639035e-19
11676	1.68065e-11	Ne	3	1181.95A	-29.555	2.852879785450827e-19
11677	2.59821e-11	Cl	8	764.544A	-29.564	2.7943671794240005e-19
11678	8.203310000000001e-12	Ti	3	2421.52A	-29.565	2.787940313254966e-19
11679	7.38506e-11	Mg	6	268.982A	-29.568	2.768748267133191e-19
11680	8.15737e-12	Si	1	2435.15A	-29.568	2.768748267133191e-19
11681	2.35429e-12	Fe	2	8437.57A	-29.568	2.768748267133191e-19
11682	8.11237e-11	Si	10	244.866A	-29.572	2.743364230442074e-19
11683	4.32568e-11	Si	8	459.222A	-29.575	2.7244790439159677e-19
11684	6.81274e-11	S	11	291.578A	-29.575	2.7244790439159677e-19
11685	5.403e-13	Zn	2	3.67656m	-29.575	2.7244790439159677e-19
11686	7.73951e-12	Fe	8	2566.63A	-29.576	2.718212915998162e-19
11687	7.307939999999999e-13	Mg	3	2.71820m	-29.576999999999998	2.71196119977467e-19
11688	3.5551900000000003e-12	Fe	2	5587.45A	-29.579	2.6995008699028375e-19
11689	7.35163e-12	Sc	1	2702.05A	-29.58	2.6932921901911137e-19
11690	4.44543e-12	Fe	2	4468.51A	-29.58	2.6932921901911137e-19
11691	6.94268e-12	Mn	12	2861.21A	-29.583000000000002	2.674751697165538e-19
11692	7.09339e-11	Ni	11	280.042A	-29.585	2.6624623294287745e-19
11693	8.935290000000001e-13	Fe	2	2.22315m	-29.586	2.6563388359962467e-19
11694	1.32876e-10	Ni	13	149.496A	-29.587	2.6502294262077747e-19
11695	5.95128e-12	Cu	1	3337.84A	-29.587	2.6502294262077747e-19
11696	9.06588e-11	Cl	7	219.112A	-29.59	2.631985375164343e-19
11697	1.0617599999999999e-10	Ar	11	187.090A	-29.59	2.631985375164343e-19
11698	4.25887e-11	Na	4	466.425A	-29.59	2.631985375164343e-19
11699	5.3907599999999995e-12	Mn	12	3684.91A	-29.594	2.607855188203399e-19
11700	4.50839e-11	Si	10	440.611A	-29.594	2.607855188203399e-19
11701	3.06441e-12	Fe	2	6482.31A	-29.595	2.601857287710522e-19
11702	8.36178e-11	Fe	9	237.563A	-29.596	2.5958731820059556e-19
11703	1.58562e-12	Ni	11	1.25279m	-29.596999999999998	2.5899028393626104e-19
11704	9.35685e-13	Fe	2	2.12299m	-29.596999999999998	2.5899028393626104e-19
11705	9.21379e-11	Cl	10	215.595A	-29.598000000000003	2.58394622812626e-19
11706	3.10169e-15	P	1	640.440m	-29.599	2.5780033167156296e-19
11707	7.24518e-11	Si	7	274.175A	-29.599	2.5780033167156296e-19
11708	2.85903e-11	Cl	8	694.797A	-29.6	2.57207407362193e-19
11709	1.58514e-11	Si	10	1253.17A	-29.601999999999997	2.5602564667127073e-19
11710	2.00152e-11	C	3	992.471A	-29.604	2.5484931567750937e-19
11711	2.03012e-11	Si	10	978.485A	-29.609	2.5193207968420356e-19
11712	4.32847e-12	S	1	4589.26A	-29.609	2.5193207968420356e-19
11713	4.088819999999999e-14	S	2	48.5823m	-29.612	2.50197791446446e-19
11714	1.20826e-11	Cr	5	1644.05A	-29.612	2.50197791446446e-19
11715	4.50023e-11	Si	10	441.410A	-29.615	2.484754419649393e-19
11716	1.22882e-11	Ni	11	1616.55A	-29.616	2.479039643067564e-19
11717	4.57923e-11	Si	10	433.795A	-29.619	2.4619740542021005e-19
11718	2.15868e-12	Fe	2	9202.15A	-29.622	2.445025944024055e-19
11719	2.03428e-12	Fe	2	9764.87A	-29.624000000000002	2.433792070246562e-19
11720	9.94612e-12	Al	11	1997.21A	-29.627	2.4170379634814885e-19
11721	8.84567e-14	S	2	22.4567m	-29.627	2.4170379634814885e-19
11722	3.29823e-11	Al	9	602.276A	-29.63	2.4003991911761163e-19
11723	5.17286e-11	Al	9	384.013A	-29.631	2.39487842623601e-19
11724	2.40508e-12	Fe	2	8259.37A	-29.631	2.39487842623601e-19
11725	2.10912e-11	Si	10	941.834A	-29.634	2.37839219911205e-19
11726	5.42621e-11	Cr	11	366.083A	-29.634	2.37839219911205e-19
11727	5.04812e-11	Ne	3	393.502A	-29.636	2.367464479582752e-19
11728	2.09012e-12	Fe	7	9504.00A	-29.638	2.356586968363972e-19
11729	4.75356e-11	Ti	11	417.886A	-29.639	2.351166968740145e-19
11730	7.63043e-11	Ar	8	260.332A	-29.64	2.3457594347695154e-19
11731	2.49181e-11	Ca	9	797.189A	-29.642	2.3349816491730373e-19
11732	3.62094e-12	Ca	7	5486.00A	-29.643	2.3296113404044236e-19
11733	4.27187e-11	Sc	10	465.006A	-29.644000000000002	2.3242533830032306e-19
11734	6.9024e-11	Ne	3	287.791A	-29.647	2.308253335257174e-19
11735	4.29037e-12	Mg	1	4630.02A	-29.647	2.308253335257174e-19
11736	3.32191e-11	Cl	7	597.982A	-29.649	2.2976478745347084e-19
11737	3.13805e-11	F	1	633.020A	-29.65	2.2923634310650446e-19
11738	1.1685200000000002e-12	Fe	2	1.69997m	-29.655	2.266122963857735e-19
11739	2.2097e-11	Ca	7	898.968A	-29.656	2.260911025670628e-19
11740	6.86884e-11	Si	10	289.197A	-29.658	2.250523083102328e-19
11741	1.53276e-12	Mn	8	1.29599m	-29.66	2.2401828687947234e-19
11742	2.44849e-11	Cl	8	811.293A	-29.66	2.2401828687947234e-19
11743	2.61962e-11	Fe	11	758.295A	-29.662	2.2298901634563583e-19
11744	1.2955200000000002e-14	Ti	3	153.332m	-29.663	2.2247615583976865e-19
11745	1.5431e-12	Cl	8	1.28731m	-29.666999999999998	2.2043648218298553e-19
11746	2.64701e-12	Fe	2	7504.48A	-29.668000000000003	2.199294923427814e-19
11747	6.4205e-11	Fe	7	309.391A	-29.67	2.189190081133763e-19
11748	2.2553e-12	Fe	2	8807.90A	-29.671	2.184155083666868e-19
11749	7.46892e-11	Cl	7	265.962A	-29.675	2.1641306294970615e-19
11750	3.23961e-11	Al	9	613.175A	-29.682	2.1295285737429522e-19
11751	5.87183e-11	Na	7	338.301A	-29.684	2.1197442787085934e-19
11752	1.04779e-10	Ni	11	189.584A	-29.685	2.1148690021550672e-19
11753	5.3172400000000005e-12	Ni	11	3735.86A	-29.689	2.0954797665987255e-19
11754	1.30148e-12	Ni	11	1.52630m	-29.689	2.0954797665987255e-19
11755	1.02725e-11	Si	9	1933.75A	-29.691	2.08585191162289e-19
11756	3.4441800000000004e-12	Fe	2	5767.54A	-29.691	2.08585191162289e-19
11757	8.62298e-12	Ca	7	2303.67A	-29.691999999999997	2.0810545853505637e-19
11758	8.164219999999999e-12	Zn	2	2433.11A	-29.694000000000003	2.071493008062158e-19
11759	6.13661e-11	Ar	12	323.704A	-29.701	2.038372125439711e-19
11760	5.00962e-11	V	12	396.526A	-29.701999999999998	2.0336839996453244e-19
11761	1.65743e-11	Mg	6	1198.51A	-29.705	2.0196842174646435e-19
11762	1.34313e-12	Mg	1	1.47897m	-29.708000000000002	2.0057808091065956e-19
11763	6.24723e-13	Fe	2	3.17972m	-29.708000000000002	2.0057808091065956e-19
11764	9.42357e-13	N	1	2.10795m	-29.709	2.0011676412597137e-19
11765	9.23798e-13	Si	2	2.15030m	-29.709	2.0011676412597137e-19
11766	3.53611e-11	F	6	561.760A	-29.709	2.0011676412597137e-19
11767	2.10388e-14	Mg	1	94.4181m	-29.711	1.9919731111385013e-19
11768	3.328e-12	Fe	1	5968.88A	-29.711	1.9919731111385013e-19
11769	6.62191e-11	O	5	299.981A	-29.712	1.9873917001156874e-19
11770	7.43825e-11	Fe	9	267.058A	-29.715	1.9737105918834524e-19
11771	1.5013299999999998e-10	O	6	132.312A	-29.718000000000004	1.96012366373782e-19
11772	3.31594e-12	Fe	2	5990.60A	-29.719	1.9556155044113305e-19
11773	2.8432e-11	Ni	11	698.666A	-29.72	1.9511177135635697e-19
11774	7.3111e-10	Sc	13	27.1703A	-29.721	1.9466302673476826e-19
11775	8.17895e-11	S	11	242.873A	-29.724	1.9332297588449156e-19
11776	2.284e-11	Ca	8	869.724A	-29.73	1.9067048521605116e-19
11777	4.66179e-11	Cl	6	426.112A	-29.73	1.9067048521605116e-19
11778	5.52364e-12	Sc	8	3596.26A	-29.732	1.8979443391310203e-19
11779	3.4762e-11	Sc	8	571.442A	-29.737	1.876218749934593e-19
11780	3.45065e-12	Fe	2	5756.74A	-29.739	1.8675983078213935e-19
11781	1.52216e-10	K	12	130.501A	-29.741999999999997	1.8547418515012196e-19
11782	7.21646e-11	Ar	12	275.266A	-29.748	1.8292938392772856e-19
11783	4.38588e-12	Al	3	4529.19A	-29.75	1.8208889975443883e-19
11784	2.4607400000000003e-12	Ne	9	8072.57A	-29.755	1.8000454535492804e-19
11785	8.18263e-11	Si	10	242.764A	-29.759	1.783542537635612e-19
11786	6.90604e-11	O	5	287.639A	-29.765	1.7590714166206344e-19
11787	1.5295500000000002e-10	O	6	129.871A	-29.774	1.722992836198603e-19
11788	2.76374e-11	Ni	11	718.752A	-29.775	1.7190300626411575e-19
11789	3.47119e-11	Mg	6	572.267A	-29.776999999999997	1.7111318369431473e-19
11790	1.58532e-11	Si	10	1253.03A	-29.776999999999997	1.7111318369431473e-19
11791	1.5913799999999998e-12	Fe	9	1.24825m	-29.779	1.703269900295869e-19
11792	6.27301e-12	Ni	12	3166.65A	-29.781	1.6954440859663074e-19
11793	5.12034e-11	Al	8	387.952A	-29.783	1.6876542279874608e-19
11794	1.98726e-11	Si	8	999.592A	-29.788	1.668335809787875e-19
11795	9.92007e-13	Fe	2	2.00245m	-29.788	1.668335809787875e-19
11796	6.02142e-11	Fe	9	329.897A	-29.788	1.668335809787875e-19
11797	1.519e-12	Fe	2	1.30773m	-29.789	1.6644987439028099e-19
11798	4.0626800000000007e-10	Ar	11	48.8950A	-29.79	1.6606705030244019e-19
11799	3.99256e-11	Ni	11	497.537A	-29.79	1.6606705030244019e-19
11800	1.10727e-10	Ar	8	179.400A	-29.793000000000003	1.6492385276927846e-19
11801	1.0010399999999999e-10	Si	8	198.439A	-29.796999999999997	1.6341182179859478e-19
11802	5.69017e-12	B	1	3491.01A	-29.796999999999997	1.6341182179859478e-19
11803	4.86638e-12	Fe	2	4081.98A	-29.796999999999997	1.6341182179859478e-19
11804	1.01334e-11	Ar	12	1960.29A	-29.798000000000002	1.6303598503781594e-19
11805	5.05083e-11	Ca	9	393.291A	-29.802	1.6154126214252815e-19
11806	1.38338e-10	Ni	13	143.594A	-29.804000000000002	1.6079904746247474e-19
11807	5.6354899999999996e-14	Si	2	35.2488m	-29.804000000000002	1.6079904746247474e-19
11808	1.4192400000000002e-10	Al	6	139.966A	-29.805999999999997	1.6006024294911438e-19
11809	1.84717e-12	C	1	1.07540m	-29.807	1.5969211460578435e-19
11810	6.625e-11	O	5	299.841A	-29.811	1.5822804849888756e-19
11811	2.48373e-13	Co	12	7.99782m	-29.811999999999998	1.5786413408585903e-19
11812	9.14519e-11	Ar	12	217.212A	-29.814	1.5713881427457103e-19
11813	9.09917e-11	Cl	7	218.311A	-29.818	1.5569815696581611e-19
11814	2.6636900000000003e-17	F	1	7.45751c	-29.825	1.5320871560090404e-19
11815	1.00951e-11	Fe	10	1967.73A	-29.826	1.5285634533319297e-19
11816	4.40203e-12	Al	3	4512.57A	-29.826999999999998	1.5250478549460969e-19
11817	1.0044200000000001e-10	Cl	12	197.771A	-29.831999999999997	1.5075907765068938e-19
11818	3.28793e-12	Fe	2	6041.64A	-29.834	1.5006640260841488e-19
11819	7.89963e-11	Fe	7	251.461A	-29.835	1.497212594600361e-19
11820	3.30158e-12	Cl	12	6016.65A	-29.837	1.4903335275921385e-19
11821	6.30704e-12	Si	4	3149.57A	-29.842	1.4732738207722042e-19
11822	9.50348e-13	Fe	2	2.09023m	-29.843000000000004	1.469885385012509e-19
11823	2.52258e-12	Fe	2	7874.65A	-29.844	1.4665047424388264e-19
11824	2.0950400000000003e-12	Fe	2	9481.66A	-29.851999999999997	1.4397380143183845e-19
11825	3.7170800000000006e-12	Sc	1	5344.11A	-29.853	1.4364267087731927e-19
11826	5.48612e-11	Fe	7	362.086A	-29.855999999999998	1.426538416863132e-19
11827	8.56159e-12	Ca	7	2320.18A	-29.855999999999998	1.426538416863132e-19
11828	6.03731e-12	Fe	2	3290.28A	-29.859	1.4167181954757562e-19
11829	5.48177e-12	Ni	4	3623.73A	-29.861	1.4102089666370512e-19
11830	1.37314e-10	F	6	144.665A	-29.865	1.3972800931182164e-19
11831	5.89139e-11	Na	7	337.178A	-29.866	1.3940664380820238e-19
11832	4.06526e-11	Ni	11	488.639A	-29.866999999999997	1.3908601742473221e-19
11833	2.10895e-11	Si	10	941.914A	-29.868000000000002	1.3876612846147857e-19
11834	6.26258e-11	Fe	9	317.193A	-29.873	1.3717768572415726e-19
11835	5.1532e-11	V	12	385.478A	-29.873	1.3717768572415726e-19
11836	4.25454e-11	Si	8	466.900A	-29.873	1.3717768572415726e-19
11837	8.48313e-12	Sc	1	2341.64A	-29.874000000000002	1.3686218580202148e-19
11838	2.90994e-11	Ni	11	682.640A	-29.877	1.3592003314195628e-19
11839	7.0854e-11	S	10	280.358A	-29.878	1.3560742574049296e-19
11840	3.07323e-11	Si	9	646.371A	-29.881999999999998	1.3436416938835488e-19
11841	2.01474e-11	Ar	10	985.957A	-29.881999999999998	1.3436416938835488e-19
11842	1.71871e-11	Na	8	1155.78A	-29.883000000000003	1.3405514037422456e-19
11843	3.50489e-11	Ni	11	566.765A	-29.884	1.337468221071059e-19
11844	2.41947e-12	Fe	2	8210.24A	-29.886999999999997	1.3282611545986765e-19
11845	2.24295e-11	Fe	8	885.639A	-29.886999999999997	1.3282611545986765e-19
11846	1.02505e-12	Fe	2	1.93791m	-29.89	1.3191174691260535e-19
11847	1.35593e-11	Fe	8	1465.01A	-29.894000000000002	1.3070237274761887e-19
11848	3.08125e-12	Fe	2	6446.89A	-29.895	1.304017656320592e-19
11849	1.24874e-12	Ni	4	1.59076m	-29.895	1.304017656320592e-19
11850	7.97414e-11	Mg	6	249.111A	-29.896	1.3010184989367875e-19
11851	8.836e-13	Si	2	2.24813m	-29.896	1.3010184989367875e-19
11852	9.74761e-11	Cl	10	203.788A	-29.901999999999997	1.2831678559280742e-19
11853	2.45449e-11	Fe	8	809.312A	-29.905	1.2743345905400404e-19
11854	3.30879e-12	Fe	2	6003.54A	-29.909000000000002	1.2626514207889128e-19
11855	1.14936e-11	Ni	11	1728.31A	-29.913	1.251075362981901e-19
11856	2.61093e-12	Mg	1	7608.21A	-29.915	1.2453271938272156e-19
11857	5.45148e-12	Mg	1	3643.87A	-29.915	1.2453271938272156e-19
11858	1.20201e-11	Cr	5	1652.60A	-29.915	1.2453271938272156e-19
11859	2.66484e-11	Cl	8	745.429A	-29.919	1.2339099654876687e-19
11860	2.59708e-11	Ni	11	764.877A	-29.921	1.2282406641704642e-19
11861	3.43696e-12	Fe	2	5779.66A	-29.924	1.2197855149108743e-19
11862	4.33064e-12	Fe	2	4586.96A	-29.928	1.2086024540911637e-19
11863	5.79969e-11	Sc	10	342.509A	-29.929000000000002	1.2058227455828454e-19
11864	1.65429e-11	K	12	1200.79A	-29.932	1.1975219201893259e-19
11865	5.25605e-11	Mg	9	377.935A	-29.932	1.1975219201893259e-19
11866	5.3498e-12	Al	3	3713.12A	-29.936	1.1865429732329078e-19
11867	1.5032e-13	B	1	13.2147m	-29.936	1.1865429732329078e-19
11868	1.9989100000000002e-13	Na	4	9.93767m	-29.94	1.1756646818672053e-19
11869	1.73207e-10	Al	6	114.686A	-29.941	1.172960728132839e-19
11870	1.0196200000000001e-10	Ni	12	194.822A	-29.943	1.167571463124013e-19
11871	2.8864899999999997e-10	Mg	9	68.8187A	-29.944000000000003	1.1648861232762164e-19
11872	2.10412e-12	Fe	2	9440.74A	-29.945	1.162206959538694e-19
11873	6.918e-11	Si	10	287.142A	-29.945999999999998	1.1595339577067767e-19
11874	1.4513e-11	Co	12	1368.74A	-29.948	1.1542063831043756e-19
11875	4.87464e-12	Mg	1	4075.06A	-29.949	1.1515517820876305e-19
11876	2.36138e-10	Mg	9	84.1221A	-29.951	1.1462608822508354e-19
11877	1.0619799999999999e-10	P	8	187.051A	-29.953000000000003	1.1409942918906161e-19
11878	8.592230000000001e-12	Mg	5	2311.91A	-29.955	1.135751899315101e-19
11879	5.1712e-11	Al	9	384.136A	-29.958000000000002	1.1279334382343736e-19
11880	1.88355e-11	Sc	11	1054.63A	-29.968000000000004	1.1022585386032878e-19
11881	4.62839e-11	Si	10	429.187A	-29.971	1.0946706441959392e-19
11882	1.30772e-11	F	6	1519.02A	-29.971	1.0946706441959392e-19
11883	9.34673e-11	S	10	212.529A	-29.974	1.087134984486269e-19
11884	2.23309e-12	Fe	2	8895.51A	-29.976	1.082140052950003e-19
11885	5.076e-12	Fe	2	3913.41A	-29.979	1.0746906532237267e-19
11886	7.00339e-11	V	12	283.640A	-29.98	1.0722189333108107e-19
11887	3.16402e-12	Fe	2	6278.23A	-29.980999999999998	1.0697528981959515e-19
11888	3.07173e-11	Ca	7	646.687A	-29.985	1.0599453446741662e-19
11889	1.0087299999999998e-10	Si	8	196.925A	-29.985	1.0599453446741662e-19
11890	6.09286e-12	Fe	2	3260.29A	-29.985	1.0599453446741662e-19
11891	9.60155e-12	Al	11	2068.88A	-29.987	1.0550753381851992e-19
11892	1.30152e-11	Ni	11	1526.25A	-29.988000000000003	1.0526487322449637e-19
11893	1.17035e-11	Ne	3	1697.31A	-29.991	1.0454023493424321e-19
11894	2.4658599999999998e-12	Si	3	8055.78A	-29.991	1.0454023493424321e-19
11895	7.676329999999999e-13	Fe	9	2.58775m	-29.994	1.0382058501889165e-19
11896	4.0870800000000006e-10	Ar	11	48.6030A	-29.995	1.0358180429944273e-19
11897	3.91675e-11	Ti	9	507.166A	-29.995	1.0358180429944273e-19
11898	9.58523e-13	Mn	8	2.07240m	-29.998	1.0286875217417302e-19
11899	6.58594e-11	Fe	7	301.619A	-29.998	1.0286875217417302e-19
11900	3.15459e-11	F	1	629.699A	-30.0	1.0239611319036377e-19
11901	3.92572e-12	Fe	2	5060.08A	-30.002	1.0192564578542849e-19
11902	4.35353e-11	Fe	8	456.284A	-30.004	1.0145733998186778e-19
11903	8.211780000000001e-13	S	2	2.41902m	-30.011	9.983514930314149e-20
11904	4.09324e-11	Fe	8	485.299A	-30.013	9.9376448458445e-20
11905	1.89755e-11	Cl	8	1046.85A	-30.015	9.891985515269121e-20
11906	1.0034700000000001e-10	Ar	11	197.957A	-30.016	9.869234579915828e-20
11907	1.50239e-10	O	6	132.219A	-30.018	9.823889565961181e-20
11908	2.23761e-14	Mg	1	88.7755m	-30.022	9.733823605053133e-20
11909	2.39915e-11	Cl	8	827.979A	-30.024	9.689100748014004e-20
11910	1.53056e-10	O	6	129.785A	-30.028000000000002	9.600270538416655e-20
11911	3.50967e-11	Mg	6	565.993A	-30.028000000000002	9.600270538416655e-20
11912	1.08106e-11	Cr	5	1837.50A	-30.031	9.534182740884334e-20
11913	9.38508e-13	Ne	9	2.11660m	-30.033	9.490377150295643e-20
11914	2.61902e-12	Mg	1	7584.71A	-30.035999999999998	9.425045853526005e-20
11915	3.31074e-12	Fe	1	6000.00A	-30.039	9.360164294239776e-20
11916	7.16285e-12	Cr	11	2773.26A	-30.04	9.338636513752657e-20
11917	2.64667e-12	F	8	7505.44A	-30.04	9.338636513752657e-20
11918	1.98765e-11	Si	8	999.392A	-30.041	9.317158245786627e-20
11919	7.87275e-11	Fe	7	252.319A	-30.043000000000003	9.274349792177407e-20
11920	9.98435e-12	Ni	3	1989.56A	-30.05	9.126063194216076e-20
11921	2.2509200000000003e-12	Fe	2	8825.05A	-30.05	9.126063194216076e-20
11922	4.155219999999999e-12	Cl	8	4780.61A	-30.051	9.105073831318082e-20
11923	2.28098e-12	Fe	2	8708.75A	-30.052	9.084132742615085e-20
11924	4.64959e-12	Ni	11	4272.30A	-30.055999999999997	9.000848913029421e-20
11925	6.1739e-12	Fe	2	3217.49A	-30.055999999999997	9.000848913029421e-20
11926	3.3009800000000004e-16	He	1	6017.74m	-30.055999999999997	9.000848913029421e-20
11927	3.5065e-12	Fe	2	5665.04A	-30.061	8.897817047514725e-20
11928	1.31523e-11	Ni	11	1510.35A	-30.061999999999998	8.877352636186892e-20
11929	5.4595699999999995e-12	Mg	1	3638.47A	-30.063000000000002	8.856935291698877e-20
11930	4.86655e-12	Mg	1	4081.83A	-30.063000000000002	8.856935291698877e-20
11931	4.06517e-10	Ar	11	48.8650A	-30.066	8.795964578011969e-20
11932	1.98656e-11	Na	4	999.942A	-30.066999999999997	8.775734420863506e-20
11933	4.80636e-12	Fe	11	4132.95A	-30.068	8.755550791785202e-20
11934	1.53066e-10	K	12	129.777A	-30.069000000000003	8.73541358376568e-20
11935	2.23329e-12	Fe	2	8894.72A	-30.070999999999998	8.695278004086566e-20
11936	4.79293e-12	P	2	4144.53A	-30.072	8.675279419631987e-20
11937	4.58342e-11	S	11	433.398A	-30.076999999999998	8.575974317290873e-20
11938	7.1076e-12	Mg	9	2794.82A	-30.076999999999998	8.575974317290873e-20
11939	8.967930000000001e-13	Ne	9	2.21505m	-30.08	8.516937725347325e-20
11940	6.44659e-11	Fe	7	308.139A	-30.081	8.497349312151714e-20
11941	2.1557400000000003e-12	Fe	2	9214.68A	-30.081999999999997	8.477805951056341e-20
11942	2.27049e-12	Fe	2	8748.98A	-30.081999999999997	8.477805951056341e-20
11943	1.7357900000000002e-12	Fe	2	1.14440m	-30.081999999999997	8.477805951056341e-20
11944	2.43962e-13	Mg	3	8.14243m	-30.087	8.380761308817709e-20
11945	4.21734e-11	Si	8	471.019A	-30.088	8.36148609268899e-20
11946	2.623e-12	Mg	1	7573.18A	-30.09	8.323068553772094e-20
11947	4.86573e-11	Ti	11	408.252A	-30.090999999999998	8.303926027297949e-20
11948	2.58308e-14	N	6	76.9021m	-30.090999999999998	8.303926027297949e-20
11949	5.89051e-12	Ti	9	3372.28A	-30.094	8.246762202609813e-20
11950	3.4397e-12	Fe	1	5775.05A	-30.095	8.227795175873274e-20
11951	7.63275e-11	Ar	8	260.253A	-30.108	7.985157226639338e-20
11952	8.87046e-11	Fe	11	223.939A	-30.108	7.985157226639338e-20
11953	2.49685e-11	Ca	7	795.579A	-30.113000000000003	7.893751887716491e-20
11954	3.07359e-12	Fe	2	6462.94A	-30.119	7.785445551517477e-20
11955	2.69003e-11	K	8	738.449A	-30.12	7.767539523635978e-20
11956	1.7115099999999998e-12	Fe	2	1.16064m	-30.121	7.749674678475863e-20
11957	7.25993e-11	S	10	273.618A	-30.121	7.749674678475863e-20
11958	1.47467e-11	Si	8	1347.04A	-30.122	7.731850921319372e-20
11959	1.93557e-12	Fe	1	1.02629m	-30.123	7.714068157666783e-20
11960	5.90763e-11	Na	7	336.251A	-30.135	7.503838384396644e-20
11961	1.23698e-11	Fe	11	1605.89A	-30.139	7.435042780572768e-20
11962	9.21244e-12	Fe	11	2156.27A	-30.141	7.400881862022512e-20
11963	1.3248900000000002e-10	F	6	149.933A	-30.141	7.400881862022512e-20
11964	1.74855e-13	Fe	8	11.3606m	-30.142	7.383860306083016e-20
11965	3.37477e-11	Ni	11	588.616A	-30.143	7.366877898635822e-20
11966	4.9058800000000005e-12	Fe	2	4049.11A	-30.144000000000002	7.349934549641897e-20
11967	1.3431399999999999e-12	Mg	1	1.47896m	-30.153000000000002	7.199187284783628e-20
11968	8.46746e-11	Fe	9	234.598A	-30.156999999999996	7.133184739029539e-20
11969	8.18833e-11	S	11	242.595A	-30.158	7.116778869387756e-20
11970	9.3012e-13	Fe	2	2.13569m	-30.159000000000002	7.100410732199143e-20
11971	3.5691e-12	Fe	1	5565.68A	-30.16	7.084080240681465e-20
11972	1.26742e-11	Ne	3	1567.31A	-30.162	7.051531848527258e-20
11973	5.56233e-13	N	1	3.57125m	-30.163	7.035313775322394e-20
11974	2.11056e-12	Fe	1	9411.92A	-30.164	7.019133002650819e-20
11975	6.082739999999999e-10	Ca	12	32.6571A	-30.166	6.986883015949534e-20
11976	1.23696e-11	Ni	11	1605.91A	-30.17	6.922826887431502e-20
11977	2.07945e-12	Fe	2	9552.75A	-30.171	6.906904827422933e-20
11978	5.8833e-11	Si	9	337.642A	-30.171	6.906904827422933e-20
11979	5.87883e-11	Sc	10	337.898A	-30.171999999999997	6.891019387136199e-20
11980	7.07067e-11	Sc	10	280.941A	-30.18	6.765244108631756e-20
11981	1.56917e-12	Fe	9	1.26593m	-30.183000000000003	6.718672495767315e-20
11982	1.0703e-11	Ni	11	1855.98A	-30.185	6.687802999697561e-20
11983	4.5876e-12	V	10	4330.04A	-30.185	6.687802999697561e-20
11984	8.36111e-11	Fe	9	237.582A	-30.188000000000002	6.641764487677253e-20
11985	2.57997e-12	Fe	2	7699.49A	-30.189	6.62648885325e-20
11986	7.54835e-11	Fe	7	263.163A	-30.19	6.611248351806944e-20
11987	3.2562399999999997e-13	Fe	2	6.10043m	-30.193	6.565736838275922e-20
11988	5.74684e-11	Al	10	345.659A	-30.193	6.565736838275922e-20
11989	1.95565e-11	Na	4	1015.75A	-30.194000000000003	6.550636062589958e-20
11990	4.34064e-12	Fe	2	4576.39A	-30.198	6.490579470180742e-20
11991	9.300639999999999e-13	Ne	9	2.13582m	-30.199	6.475651551644662e-20
11992	9.97953e-18	Al	1	19.9052c	-30.199	6.475651551644662e-20
11993	1.82169e-11	Cl	6	1090.44A	-30.199	6.475651551644662e-20
11994	1.32695e-11	Al	6	1497.01A	-30.2	6.460757966368531e-20
11995	1.24075e-10	Li	2	160.100A	-30.201999999999998	6.431073479920287e-20
11996	3.09535e-13	Be	2	6.41751m	-30.203000000000003	6.41628242136393e-20
11997	4.47135e-12	Fe	7	4442.60A	-30.206	6.372113043857697e-20
11998	1.32431e-11	Be	1	1499.99A	-30.206	6.372113043857697e-20
11999	2.6710299999999998e-12	Fe	2	7437.01A	-30.208000000000002	6.342835843832245e-20
12000	4.4866e-12	Fe	2	4427.51A	-30.209	6.328247726207444e-20
12001	4.05207e-11	Sc	10	490.230A	-30.21	6.313693160322076e-20
12002	1.75755e-12	O	1	1.13024m	-30.212	6.284684375279893e-20
12003	1.11966e-11	K	12	1774.16A	-30.218000000000004	6.198455273005505e-20
12004	6.4667699999999995e-12	Ti	9	3071.78A	-30.221	6.155785407041176e-20
12005	4.9317e-14	Ni	4	40.2791m	-30.23	6.029530158521839e-20
12006	5.3657199999999995e-12	Al	3	3702.11A	-30.234	5.974251093757772e-20
12007	4.99069e-11	Fe	3	398.031A	-30.237	5.933124638507207e-20
12008	4.3948199999999995e-13	Mg	3	4.51997m	-30.237	5.933124638507207e-20
12009	1.30545e-12	Ne	9	1.52165m	-30.239	5.90586440699186e-20
12010	6.72068e-12	Fe	2	2955.72A	-30.239	5.90586440699186e-20
12011	8.04294e-11	Mg	6	246.980A	-30.241	5.878729424863275e-20
12012	1.4794799999999999e-12	Fe	2	1.34267m	-30.246	5.81143616559941e-20
12013	6.4373e-11	Fe	9	308.584A	-30.247	5.79807023331921e-20
12014	9.60379e-13	N	1	2.06840m	-30.25	5.758156598581014e-20
12015	1.2628e-11	V	10	1573.04A	-30.253	5.7185177273717e-20
12016	7.59745e-11	S	10	261.462A	-30.254	5.705365501569131e-20
12017	3.02517e-12	Fe	2	6566.40A	-30.254	5.705365501569131e-20
12018	5.12124e-12	Li	2	3878.84A	-30.259	5.640056722725116e-20
12019	2.8088099999999997e-10	Mg	9	70.7220A	-30.259	5.640056722725116e-20
12020	8.40575e-12	Cu	1	2363.20A	-30.263	5.588348371883238e-20
12021	4.3813e-13	Fe	11	4.53392m	-30.263	5.588348371883238e-20
12022	5.42941e-11	Fe	9	365.868A	-30.265	5.562672243420175e-20
12023	7.76211e-11	Fe	7	255.916A	-30.268	5.524379077046254e-20
12024	6.19272e-12	Ti	3	3207.71A	-30.27	5.498996860795284e-20
12025	6.86445e-11	S	10	289.382A	-30.272	5.47373126523468e-20
12026	4.3713699999999994e-14	O	7	45.4422m	-30.276	5.42354779535281e-20
12027	1.34127e-13	Ni	1	14.8101m	-30.281	5.3614649571158515e-20
12028	3.1126e-11	P	8	638.196A	-30.283	5.336831263253461e-20
12029	5.9008400000000005e-12	Fe	7	3366.38A	-30.285999999999998	5.3000927752516186e-20
12030	2.86939e-12	Fe	2	6922.88A	-30.285999999999998	5.3000927752516186e-20
12031	1.32751e-12	Fe	2	1.49637m	-30.287	5.287902900133979e-20
12032	7.77927e-12	Ni	11	2553.51A	-30.291999999999998	5.227372776172859e-20
12033	6.11207e-12	Ni	11	3250.04A	-30.291999999999998	5.227372776172859e-20
12034	2.45922e-12	Fe	2	8077.54A	-30.293000000000003	5.2153501524118815e-20
12035	2.1438e-12	O	1	9266.01A	-30.293000000000003	5.2153501524118815e-20
12036	8.03999e-12	Sc	1	2470.71A	-30.295	5.191387795095912e-20
12037	6.563830000000001e-18	O	1	30.2635c	-30.295	5.191387795095912e-20
12038	1.96658e-11	Na	4	1010.10A	-30.295	5.191387795095912e-20
12039	4.62506e-12	Si	3	4294.96A	-30.295	5.191387795095912e-20
12040	4.87863e-12	Mg	1	4071.73A	-30.296	5.1794479344948436e-20
12041	5.11549e-10	Ar	11	38.8320A	-30.296999999999997	5.167535534811125e-20
12042	8.2772e-18	Be	2	23.9990c	-30.296999999999997	5.167535534811125e-20
12043	1.47428e-11	Si	8	1347.40A	-30.302	5.108383244687207e-20
12044	3.16534e-11	F	1	627.561A	-30.303	5.096634289254474e-20
12045	7.2729399999999995e-12	Sc	1	2731.28A	-30.308000000000003	5.0382935989771484e-20
12046	9.97317e-11	Si	8	199.179A	-30.309	5.0267058452562895e-20
12047	5.62901e-12	V	10	3528.94A	-30.313000000000002	4.980620729059118e-20
12048	2.145e-12	O	1	9260.81A	-30.314	4.96916561925824e-20
12049	5.36303e-11	Fe	9	370.396A	-30.318	4.9236080350239005e-20
12050	3.4951e-13	Fe	8	5.68351m	-30.319000000000003	4.912284050780568e-20
12051	1.37181e-12	S	10	1.44804m	-30.319000000000003	4.912284050780568e-20
12052	9.61213e-11	Si	10	206.660A	-30.32	4.9009861109783104e-20
12053	7.50185e-12	Fe	11	2647.94A	-30.326999999999998	4.822624762383749e-20
12054	9.34996e-12	Si	11	2124.55A	-30.331999999999997	4.76742063322365e-20
12055	3.10961e-13	Fe	2	6.38808m	-30.334	4.745516325104242e-20
12056	1.07105e-10	Ni	11	185.467A	-30.334	4.745516325104242e-20
12057	6.51713e-10	Sc	12	30.4804A	-30.339000000000002	4.691194848926795e-20
12058	8.278039999999999e-12	Ni	12	2399.66A	-30.339000000000002	4.691194848926795e-20
12059	1.01455e-12	P	8	1.95795m	-30.339000000000002	4.691194848926795e-20
12060	2.22406e-11	Fe	8	893.162A	-30.34	4.6804054001783213e-20
12061	7.42225e-11	Fe	9	267.634A	-30.343000000000004	4.6481857160330545e-20
12062	1.1849500000000001e-10	Mg	6	167.639A	-30.345	4.626829242595338e-20
12063	7.69977e-12	Ni	12	2579.88A	-30.346	4.616187830633412e-20
12064	3.00843e-12	Fe	2	6602.93A	-30.35	4.573866366216815e-20
12065	3.06301e-12	Fe	2	6485.28A	-30.353	4.542380091622658e-20
12066	6.94025e-11	Na	7	286.221A	-30.354	4.5319329073182455e-20
12067	1.7582799999999999e-12	O	1	1.12977m	-30.36	4.4697524567449926e-20
12068	9.06552e-11	Cl	7	219.121A	-30.366999999999997	4.3982860574402063e-20
12069	4.70296e-12	Si	3	4223.82A	-30.37	4.368008469189869e-20
12070	1.33918e-12	Fe	2	1.48333m	-30.371	4.3579623284882096e-20
12071	8.45861e-11	Cl	11	234.843A	-30.372	4.347939293268957e-20
12072	6.34171e-11	Ti	11	313.235A	-30.381999999999998	4.2489681118387464e-20
12073	6.46463e-11	Al	9	307.279A	-30.384	4.2294458766781535e-20
12074	1.69501e-11	Mg	6	1171.94A	-30.386999999999997	4.200330576056853e-20
12075	6.04843e-11	Mn	6	328.423A	-30.388	4.190670083807698e-20
12076	1.41816e-11	Cl	12	1400.72A	-30.392	4.15224978954314e-20
12077	8.47718e-11	Fe	9	234.329A	-30.394000000000002	4.133171934707956e-20
12078	2.00295e-11	Ca	7	991.759A	-30.394000000000002	4.133171934707956e-20
12079	3.92476e-11	K	8	506.132A	-30.397	4.104719379241503e-20
12080	2.38095e-11	F	8	834.307A	-30.397	4.104719379241503e-20
12081	2.50299e-11	Ca	7	793.629A	-30.406	4.0205315248800605e-20
12082	4.44929e-12	Si	10	4464.64A	-30.414	3.947148554397976e-20
12083	8.9078e-11	Fe	12	223.001A	-30.415	3.9380703646399813e-20
12084	4.5109e-11	Ti	7	440.366A	-30.415	3.9380703646399813e-20
12085	3.24082e-11	Al	9	612.945A	-30.416999999999998	3.9199765748741506e-20
12086	6.3345e-13	Fe	8	3.13591m	-30.418000000000003	3.9109608789348105e-20
12087	7.01943e-12	Fe	2	2829.92A	-30.419	3.901965918520791e-20
12088	4.2720200000000003e-13	Fe	8	4.64990m	-30.42	3.8929916459416095e-20
12089	6.23435e-11	Fe	12	318.629A	-30.421999999999997	3.875104974074558e-20
12090	2.14499e-12	O	1	9260.85A	-30.426	3.83957779812592e-20
12091	2.90319e-11	Fe	8	684.230A	-30.430999999999997	3.795626514513462e-20
12092	8.27805e-12	Ni	11	2399.65A	-30.441999999999997	3.700696520295995e-20
12093	3.82212e-11	O	6	519.724A	-30.441999999999997	3.700696520295995e-20
12094	6.47224e-11	Al	9	306.918A	-30.441999999999997	3.700696520295995e-20
12095	1.49414e-12	Fe	2	1.32949m	-30.445999999999998	3.666768330662767e-20
12096	1.59963e-11	Ar	10	1241.81A	-30.45	3.633151196541785e-20
12097	3.70325e-11	O	6	536.406A	-30.45	3.633151196541785e-20
12098	3.0981300000000004e-13	Be	2	6.41176m	-30.454	3.5998422661589714e-20
12099	1.90552e-13	Fe	11	10.4247m	-30.456999999999997	3.575061126306485e-20
12100	8.16675e-12	Fe	8	2432.36A	-30.458000000000002	3.56683871388547e-20
12101	7.539010000000001e-12	Mg	9	2634.89A	-30.461	3.542284768888772e-20
12102	1.0726399999999998e-10	Na	4	185.192A	-30.462	3.5341377399979765e-20
12103	4.89658e-10	Ar	11	40.5680A	-30.462	3.5341377399979765e-20
12104	1.0467799999999999e-10	Ni	12	189.768A	-30.465999999999998	3.501736570441143e-20
12105	2.14455e-12	O	1	9262.78A	-30.469	3.477630785447551e-20
12106	2.95533e-11	P	8	672.157A	-30.47	3.4696324565923167e-20
12107	6.15782e-11	Ar	12	322.589A	-30.471999999999998	3.4536909435106876e-20
12108	3.53112e-11	Sc	8	562.554A	-30.473000000000003	3.445747674763949e-20
12109	1.44688e-12	Fe	1	1.37292m	-30.476	3.4220273146172216e-20
12110	1.36306e-12	Fe	2	1.45735m	-30.478	3.406304527294861e-20
12111	5.0567800000000005e-18	O	1	39.2828c	-30.480999999999998	3.3828556918654357e-20
12112	2.8052400000000003e-12	Cl	7	7081.20A	-30.480999999999998	3.3828556918654357e-20
12113	1.05869e-10	P	10	187.632A	-30.480999999999998	3.3828556918654357e-20
12114	1.4159e-11	Fe	11	1402.96A	-30.483	3.3673128818012837e-20
12115	8.66222e-11	Si	11	229.323A	-30.484	3.3595682770836375e-20
12116	1.1018799999999999e-10	Ar	8	180.278A	-30.484	3.3595682770836375e-20
12117	9.535589999999999e-12	Al	6	2083.19A	-30.485	3.3518414844625887e-20
12118	6.58957e-12	V	10	3014.53A	-30.486	3.3441324629713967e-20
12119	3.34931e-12	Fe	2	5930.91A	-30.49	3.313473272265008e-20
12120	1.17776e-11	Ni	12	1686.63A	-30.494	3.2830951667085303e-20
12121	3.69091e-10	Ar	11	53.8200A	-30.496	3.2680107146222933e-20
12122	4.67643e-12	Si	3	4247.78A	-30.500999999999998	3.23060210531191e-20
12123	4.93132e-11	Fe	8	402.822A	-30.506999999999998	3.186276582706135e-20
12124	9.39124e-11	Cl	10	211.521A	-30.508000000000003	3.1789483499221824e-20
12125	6.44622e-10	Sc	12	30.8157A	-30.508000000000003	3.1789483499221824e-20
12126	1.6012499999999998e-10	Al	6	124.056A	-30.51	3.164342408993246e-20
12127	1.74783e-11	Cl	8	1136.52A	-30.513	3.1425592290701504e-20
12128	5.46355e-12	Mg	1	3635.81A	-30.524	3.0639626842565414e-20
12129	3.24916e-12	Fe	2	6113.72A	-30.524	3.0639626842565414e-20
12130	4.8781e-12	Ni	11	4072.17A	-30.526	3.049885054471896e-20
12131	7.96085e-11	Fe	9	249.527A	-30.526999999999997	3.042870513498078e-20
12132	2.14457e-12	O	1	9262.67A	-30.528000000000002	3.0358721055207645e-20
12133	4.38611e-12	Al	3	4528.94A	-30.531	3.014973308946146e-20
12134	1.11177e-11	Zn	2	1786.75A	-30.531	3.014973308946146e-20
12135	6.251060000000001e-13	Cr	7	3.17777m	-30.537	2.9736063243392315e-20
12136	9.9116e-12	Ni	11	2004.16A	-30.538	2.9667672195763916e-20
12137	6.976460000000001e-12	Ni	11	2847.35A	-30.539	2.9599438443180164e-20
12138	8.14275e-12	Zn	2	2439.53A	-30.54	2.953136162387274e-20
12139	9.40756e-13	Ne	9	2.11154m	-30.543000000000003	2.932806916038987e-20
12140	5.92876e-12	Sc	8	3350.52A	-30.543000000000003	2.932806916038987e-20
12141	2.75248e-11	Cl	8	721.693A	-30.543000000000003	2.932806916038987e-20
12142	2.3036900000000002e-14	Mg	1	86.2287m	-30.546999999999997	2.905918780613907e-20
12143	1.25025e-12	Si	1	1.58884m	-30.55	2.8859145764354377e-20
12144	2.27959e-12	Fe	2	8714.07A	-30.557	2.8397719934904226e-20
12145	3.01117e-11	P	8	659.693A	-30.558000000000003	2.833240699146863e-20
12146	1.01756e-10	F	6	195.216A	-30.56	2.820223140591645e-20
12147	4.90728e-11	V	12	404.796A	-30.56	2.820223140591645e-20
12148	5.4160800000000005e-12	Sc	8	3667.68A	-30.563000000000002	2.8008088610496265e-20
12149	6.831469999999999e-12	Fe	2	2907.79A	-30.564	2.7943671794240007e-20
12150	1.50016e-11	Cl	12	1324.16A	-30.565	2.787940313254966e-20
12151	1.75522e-12	Fe	2	1.13174m	-30.566	2.781528228467963e-20
12152	1.37804e-10	F	6	144.150A	-30.566	2.781528228467963e-20
12153	2.05658e-12	Fe	1	9658.98A	-30.568	2.768748267133191e-20
12154	3.17273e-11	F	1	626.100A	-30.569000000000003	2.762380322827361e-20
12155	9.68655e-13	Ar	12	2.05073m	-30.570999999999998	2.7496883381276444e-20
12156	2.8639e-11	Cl	8	693.616A	-30.576999999999998	2.7119611997746697e-20
12157	6.95283e-11	Na	7	285.703A	-30.579	2.6995008699028378e-20
12158	1.75868e-12	O	1	1.12951m	-30.581	2.6870977900464514e-20
12159	3.32034e-12	Fe	2	5982.65A	-30.583000000000002	2.6747516971655384e-20
12160	1.12913e-11	Zn	2	1759.27A	-30.587	2.6502294262077747e-20
12161	1.83375e-12	Ti	3	1.08327m	-30.59	2.6319853751643433e-20
12162	8.92927e-12	Cl	6	2224.65A	-30.590999999999998	2.6259319767815064e-20
12163	1.02613e-11	Al	3	1935.86A	-30.593000000000004	2.6138669152848795e-20
12164	1.68912e-12	Fe	2	1.17603m	-30.595	2.6018572877105217e-20
12165	2.72357e-11	Ti	4	729.353A	-30.596	2.5958731820059558e-20
12166	3.82295e-11	O	6	519.611A	-30.596999999999998	2.5899028393626104e-20
12167	5.20576e-12	Fe	11	3815.86A	-30.599	2.5780033167156293e-20
12168	1.1304200000000001e-10	Cl	12	175.727A	-30.599	2.5780033167156293e-20
12169	5.22647e-11	Fe	9	380.074A	-30.6	2.5720740736219305e-20
12170	3.84928e-12	Fe	1	5160.57A	-30.605	2.542631785165844e-20
12171	3.00551e-11	Ca	9	660.935A	-30.605999999999998	2.536783894337229e-20
12172	2.10352e-14	Mg	1	94.4342m	-30.607	2.5309494532842715e-20
12173	3.23528e-11	K	12	613.996A	-30.613000000000003	2.496223524943783e-20
12174	3.53005e-12	Fe	2	5627.25A	-30.619	2.4619740542021003e-20
12175	1.50412e-12	Fe	1	1.32067m	-30.622	2.4450259440240552e-20
12176	4.97745e-12	Co	12	3990.89A	-30.622	2.4450259440240552e-20
12177	6.1797599999999995e-12	Ti	3	3214.44A	-30.625999999999998	2.422609811430642e-20
12178	2.81338e-12	Cl	7	7060.70A	-30.628	2.4114789304270086e-20
12179	6.44416e-11	Ti	11	308.255A	-30.633000000000003	2.3838749593736105e-20
12180	4.46341e-12	F	6	4450.52A	-30.635	2.3729220488491486e-20
12181	7.38879e-11	Fe	9	268.846A	-30.636	2.3674644795827524e-20
12182	1.63149e-11	Na	7	1217.57A	-30.636999999999997	2.362019462377353e-20
12183	8.13736e-12	Be	3	2441.14A	-30.636999999999997	2.362019462377353e-20
12184	3.744380000000001e-10	Si	11	53.0514A	-30.638	2.356586968363972e-20
12185	6.83534e-11	Fe	9	290.614A	-30.644000000000002	2.324253383003231e-20
12186	1.19009e-10	Mg	6	166.915A	-30.648000000000003	2.3029444999046788e-20
12187	1.86342e-11	Mg	6	1066.02A	-30.648000000000003	2.3029444999046788e-20
12188	4.35602e-11	Sc	10	456.023A	-30.65	2.292363431065045e-20
12189	2.00566e-11	Ca	7	990.420A	-30.65	2.292363431065045e-20
12190	4.59395e-12	Ni	11	4324.04A	-30.66	2.2401828687947236e-20
12191	7.161010000000001e-12	B	2	2773.98A	-30.660999999999998	2.2350305911706982e-20
12192	1.87784e-11	Mg	9	1057.83A	-30.660999999999998	2.2350305911706982e-20
12193	1.18493e-10	Mg	6	167.643A	-30.662	2.2298901634563583e-20
12194	1.3511e-12	Fe	2	1.47024m	-30.662	2.2298901634563583e-20
12195	3.50024e-11	Cl	6	567.518A	-30.669	2.194236685468559e-20
12196	3.26071e-11	V	12	609.206A	-30.67	2.1891900811337633e-20
12197	3.0069e-12	Fe	2	6606.30A	-30.67	2.1891900811337633e-20
12198	5.79321e-11	Sc	10	342.892A	-30.671	2.184155083666868e-20
12199	9.5413e-11	Si	10	208.195A	-30.671999999999997	2.1791316663728e-20
12200	1.44931e-11	Ni	12	1370.62A	-30.673000000000002	2.1741198026178656e-20
12201	1.68304e-11	K	8	1180.28A	-30.675	2.1641306294970617e-20
12202	2.2637400000000002e-12	Fe	2	8775.07A	-30.675	2.1641306294970617e-20
12203	8.1118e-11	Si	10	244.884A	-30.688000000000002	2.100310346348146e-20
12204	2.54658e-11	Cl	8	780.043A	-30.693	2.0762682926224518e-20
12205	9.52164e-14	Li	2	20.8624m	-30.698	2.0525014460100078e-20
12206	2.00257e-11	Ca	7	991.949A	-30.703000000000003	2.029006656241023e-20
12207	5.42049e-12	Fe	2	3664.70A	-30.705	2.0196842174646436e-20
12208	5.39632e-12	Fe	11	3681.11A	-30.706	2.0150390726658728e-20
12209	3.37162e-13	Ni	1	5.89167m	-30.715999999999998	1.9691711834893805e-20
12210	2.63152e-11	Mg	9	754.867A	-30.715999999999998	1.9691711834893805e-20
12211	6.03704e-11	Mn	6	329.043A	-30.717	1.9646422154448822e-20
12212	2.02145e-12	Fe	1	9826.84A	-30.72	1.9511177135635696e-20
12213	2.23822e-14	Mg	1	88.7511m	-30.721999999999998	1.9421531419717072e-20
12214	1.9867799999999997e-12	Fe	1	9998.33A	-30.724	1.9332297588449154e-20
12215	3.84042e-12	Fe	2	5172.47A	-30.725	1.9287834537832264e-20
12216	4.40652e-11	Ca	9	450.797A	-30.726999999999997	1.9199214987938324e-20
12217	1.5295099999999998e-10	O	6	129.875A	-30.729	1.9111002607890333e-20
12218	2.58511e-11	Ti	4	768.418A	-30.732	1.8979443391310203e-20
12219	4.60728e-11	Cr	11	431.153A	-30.732	1.8979443391310203e-20
12220	9.516540000000002e-13	N	1	2.08736m	-30.733	1.8935791882826672e-20
12221	1.42944e-12	Fe	7	1.38967m	-30.735	1.884878982200679e-20
12222	3.88084e-10	Ar	11	51.1860A	-30.737	1.876218749934593e-20
12223	2.0745e-11	Si	8	957.553A	-30.737	1.876218749934593e-20
12224	6.963889999999999e-12	Fe	2	2852.49A	-30.741	1.859017473041964e-20
12225	5.46149e-12	Fe	11	3637.19A	-30.741	1.859017473041964e-20
12226	1.39387e-12	Fe	7	1.42513m	-30.743000000000002	1.850476063617107e-20
12227	1.3029e-12	Fe	2	1.52464m	-30.743000000000002	1.850476063617107e-20
12228	2.14497e-12	O	1	9260.94A	-30.75	1.8208889975443884e-20
12229	3.70636e-11	O	6	535.956A	-30.752	1.81252277255148e-20
12230	2.64942e-11	Fe	8	749.767A	-30.756	1.795905463889609e-20
12231	1.9348e-12	Fe	2	1.02669m	-30.756999999999998	1.7917749959419446e-20
12232	6.3157e-11	Ni	11	314.525A	-30.758000000000003	1.7876540278069136e-20
12233	2.94169e-11	Ne	3	675.274A	-30.761999999999997	1.7712647171673373e-20
12234	5.71954e-11	S	11	347.308A	-30.767	1.7509892176124084e-20
12235	1.23476e-12	Ne	9	1.60877m	-30.769000000000002	1.7429441529354936e-20
12236	3.16315e-12	Fe	2	6279.95A	-30.771	1.734936051973163e-20
12237	2.14382e-12	O	1	9265.93A	-30.772	1.7309458097816828e-20
12238	1.19012e-10	Mg	6	166.911A	-30.775	1.7190300626411574e-20
12239	2.2876900000000003e-12	F	8	8683.20A	-30.775	1.7190300626411574e-20
12240	1.68968e-12	C	1	1.17564m	-30.776	1.715076403209966e-20
12241	7.1654300000000005e-12	B	2	2772.26A	-30.779	1.7032699002958688e-20
12242	1.13573e-11	Zn	2	1749.05A	-30.788	1.6683358097878755e-20
12243	3.691e-13	N	1	5.38186m	-30.789	1.6644987439028096e-20
12244	4.78293e-13	Fe	2	4.15320m	-30.79	1.660670503024402e-20
12245	3.83404e-11	Ni	11	518.108A	-30.791	1.6568510668556728e-20
12246	5.02732e-13	Ni	1	3.95130m	-30.791	1.6568510668556728e-20
12247	2.6006e-11	Ti	4	763.842A	-30.791999999999998	1.6530404151463794e-20
12248	4.0453300000000005e-12	Fe	8	4910.47A	-30.796	1.6378852495258298e-20
12249	2.40906e-11	Si	11	824.574A	-30.798000000000002	1.6303598503781593e-20
12250	2.02995e-11	Si	10	978.571A	-30.802	1.6154126214252815e-20
12251	3.17796e-11	F	1	625.070A	-30.804000000000002	1.6079904746247472e-20
12252	6.91898e-11	Na	7	287.101A	-30.807	1.5969211460578436e-20
12253	8.78142e-11	Mg	5	226.210A	-30.809	1.5895839598691777e-20
12254	4.54019e-11	Al	9	437.525A	-30.809	1.5895839598691777e-20
12255	5.12186e-11	Mg	6	387.837A	-30.81	1.5859280182127942e-20
12256	1.04654e-12	Mn	8	1.89810m	-30.81	1.5859280182127942e-20
12257	3.10332e-12	Fe	2	6401.03A	-30.814	1.5713881427457105e-20
12258	6.031e-12	Ti	9	3293.73A	-30.82	1.5498278891542216e-20
12259	1.15232e-10	S	11	172.387A	-30.820999999999998	1.5462633839231484e-20
12260	3.0693400000000003e-12	Fe	2	6471.90A	-30.820999999999998	1.5462633839231484e-20
12261	3.8564300000000005e-10	Ar	11	51.5100A	-30.825	1.5320871560090403e-20
12262	7.10048e-12	Fe	2	2797.62A	-30.826999999999998	1.5250478549460967e-20
12263	7.10823e-14	Li	1	27.9457m	-30.835	1.4972125946003607e-20
12264	1.78968e-12	Fe	11	1.10995m	-30.836	1.4937691011887186e-20
12265	1.2249299999999998e-10	Al	4	162.168A	-30.840999999999998	1.4766700676830255e-20
12266	5.105359999999999e-10	Ar	11	38.9090A	-30.840999999999998	1.4766700676830255e-20
12267	5.05086e-11	V	12	393.289A	-30.844	1.4665047424388265e-20
12268	1.20755e-14	Mg	1	164.502m	-30.845	1.463131875127302e-20
12269	1.10358e-16	Fe	16	1.80000c	-30.846	1.4597667651953174e-20
12270	1.6738e-11	Na	8	1186.79A	-30.849	1.449717801466982e-20
12271	8.79076e-12	Cl	6	2259.70A	-30.855	1.429826927541264e-20
12272	3.4255e-12	Fe	2	5798.99A	-30.855999999999998	1.426538416863132e-20
12273	7.16422e-12	B	2	2772.73A	-30.857	1.4232574695496667e-20
12274	1.4529100000000001e-12	Fe	1	1.36722m	-30.858	1.4199840682056242e-20
12275	3.98543e-11	O	6	498.427A	-30.86	1.413459834044742e-20
12276	6.07118e-11	Ti	11	327.193A	-30.86	1.413459834044742e-20
12277	7.35003e-12	Fe	11	2702.64A	-30.866	1.3940664380820236e-20
12278	1.03219e-10	Ar	12	192.450A	-30.866	1.3940664380820236e-20
12279	6.63964e-12	Fe	2	2991.80A	-30.866999999999997	1.390860174247322e-20
12280	9.535589999999999e-12	Al	6	2083.19A	-30.868000000000002	1.3876612846147856e-20
12281	6.19206e-12	Si	3	3208.06A	-30.869	1.3844697522242653e-20
12282	5.29027e-11	Fe	9	375.490A	-30.87	1.3812855601545403e-20
12283	4.5261e-12	Fe	2	4388.87A	-30.871	1.3781086915233637e-20
12284	3.12952e-12	Ni	11	6347.45A	-30.875	1.3654741150957174e-20
12285	8.04158e-12	Cl	6	2470.22A	-30.875	1.3654741150957174e-20
12286	4.59045e-11	Al	9	432.734A	-30.877	1.3592003314195627e-20
12287	4.75369e-11	Si	9	417.875A	-30.879	1.352955373161016e-20
12288	7.58075e-12	Fe	7	2620.38A	-30.881999999999998	1.3436416938835488e-20
12289	3.89499e-15	Co	17	510.000m	-30.886999999999997	1.3282611545986765e-20
12290	3.5187300000000003e-12	Fe	7	5645.34A	-30.891	1.3160835831365155e-20
12291	3.0351599999999998e-12	Fe	2	6544.77A	-30.891	1.3160835831365155e-20
12292	7.50528e-11	Fe	9	264.673A	-30.892	1.3130566748911125e-20
12293	1.97175e-11	Cl	7	1007.46A	-30.896	1.3010184989367874e-20
12294	6.17963e-12	Ni	11	3214.51A	-30.898000000000003	1.2950408619162228e-20
12295	2.99777e-12	Fe	8	6626.41A	-30.901	1.2861258633298896e-20
12296	2.73983e-11	Ti	4	725.026A	-30.901999999999997	1.2831678559280741e-20
12297	2.94589e-11	Fe	8	674.310A	-30.904	1.2772722351621414e-20
12298	2.1445900000000003e-12	O	1	9262.58A	-30.904	1.2772722351621414e-20
12299	5.71504e-13	N	1	3.47582m	-30.91	1.2597474031067428e-20
12300	1.01245e-10	Si	8	196.202A	-30.91	1.2597474031067428e-20
12301	1.41319e-11	Fe	8	1405.64A	-30.910999999999998	1.2568500644798997e-20
12302	3.0407e-12	Cl	8	6532.86A	-30.912	1.2539593895469726e-20
12303	5.55424e-12	Ti	4	3576.45A	-30.913	1.2510753629819012e-20
12304	2.42067e-12	Fe	2	8206.20A	-30.913	1.2510753629819012e-20
12305	8.228519999999999e-12	Zn	2	2414.10A	-30.914	1.2481979694938632e-20
12306	1.13317e-10	Mg	6	175.299A	-30.916999999999998	1.2396054351107887e-20
12307	7.18676e-13	O	1	2.76403m	-30.919	1.2339099654876689e-20
12308	2.45261e-14	O	7	80.9930m	-30.919	1.2339099654876689e-20
12309	7.18542e-13	O	1	2.76455m	-30.919	1.2339099654876689e-20
12310	3.83406e-11	Ti	9	518.105A	-30.919	1.2339099654876689e-20
12311	7.18914e-13	O	1	2.76312m	-30.919	1.2339099654876689e-20
12312	9.70942e-13	N	1	2.04590m	-30.919	1.2339099654876689e-20
12313	1.8318e-11	Mg	6	1084.42A	-30.921	1.2282406641704642e-20
12314	2.26729e-11	Si	8	876.134A	-30.921	1.2282406641704642e-20
12315	9.19782e-11	S	11	215.969A	-30.925	1.2169800860764018e-20
12316	4.54747e-12	O	1	4368.24A	-30.926	1.2141811095492093e-20
12317	4.54746e-12	O	1	4368.26A	-30.926	1.2141811095492093e-20
12318	4.5475199999999996e-12	O	1	4368.19A	-30.927	1.2113885704893812e-20
12319	3.58606e-18	O	1	55.3936c	-30.929000000000002	1.2058227455828453e-20
12320	2.80476e-11	Sc	10	708.240A	-30.934	1.1920198067536511e-20
12321	2.9149099999999997e-13	Fe	8	6.81479m	-30.944000000000003	1.1648861232762163e-20
12322	6.36681e-16	S	14	3120.00m	-30.948	1.1542063831043756e-20
12323	2.94422e-12	Fe	2	6746.93A	-30.951999999999998	1.143624555378961e-20
12324	4.22483e-11	V	10	470.183A	-30.955	1.1357518993151008e-20
12325	2.406e-12	Fe	2	8256.21A	-30.956	1.1331397424332591e-20
12326	1.34643e-12	Fe	2	1.47534m	-30.958000000000002	1.1279334382343736e-20
12327	1.90746e-11	Ca	9	1041.41A	-30.959	1.1253392633140326e-20
12328	6.797610000000001e-12	Ni	12	2922.27A	-30.965999999999998	1.1073463328500663e-20
12329	4.78468e-11	Ti	11	415.168A	-30.965999999999998	1.1073463328500663e-20
12330	5.2395400000000005e-12	Si	10	3791.26A	-30.974	1.0871349844862689e-20
12331	1.01574e-10	Ar	11	195.566A	-30.978	1.0771680710394953e-20
12332	2.50424e-11	Ca	7	793.234A	-30.980999999999998	1.0697528981959517e-20
12333	1.472e-10	Li	2	134.949A	-30.986	1.0575075380298309e-20
12334	7.34378e-11	Fe	7	270.493A	-30.986	1.0575075380298309e-20
12335	8.701710000000001e-12	Fe	11	2282.82A	-30.988000000000003	1.0526487322449637e-20
12336	1.22464e-13	S	2	16.2207m	-30.988000000000003	1.0526487322449637e-20
12337	5.60926e-12	Ti	4	3541.37A	-30.993000000000002	1.0405991618474646e-20
12338	2.32677e-12	Ni	11	8537.36A	-30.996	1.033435727604098e-20
12339	1.0515100000000001e-14	Sc	2	188.913m	-30.998	1.0286875217417303e-20
12340	3.94496e-12	Fe	2	5035.40A	-31.004	1.0145733998186778e-20
12341	5.45354e-12	Fe	2	3642.49A	-31.009	1.0029596741473681e-20
12342	6.98608e-11	Cl	10	284.344A	-31.009	1.0029596741473681e-20
12343	6.86755e-13	O	1	2.89251m	-31.014	9.91478889694498e-21
12344	6.86703e-13	O	1	2.89273m	-31.014	9.91478889694498e-21
12345	3.3593099999999997e-12	Fe	2	5913.26A	-31.014	9.91478889694498e-21
12346	6.86687e-13	O	1	2.89280m	-31.014	9.91478889694498e-21
12347	5.03242e-12	O	1	3947.29A	-31.016	9.869234579915828e-21
12348	1.06907e-11	Ti	9	1858.11A	-31.018	9.823889565961181e-21
12349	5.03219e-12	O	1	3947.48A	-31.018	9.823889565961181e-21
12350	5.03205e-12	O	1	3947.59A	-31.018	9.823889565961181e-21
12351	4.64024e-12	Mg	6	4280.91A	-31.019000000000002	9.801295246945159e-21
12352	5.50799e-12	Ni	12	3606.48A	-31.021	9.756262385871007e-21
12353	1.6557e-13	Ni	1	11.9976m	-31.022	9.733823605053133e-21
12354	9.670870000000002e-13	N	1	2.05405m	-31.022	9.733823605053133e-21
12355	2.58826e-11	Cl	12	767.484A	-31.024	9.689100748014004e-21
12356	2.27306e-12	Fe	2	8739.07A	-31.033	9.490377150295642e-21
12357	8.18321e-11	Si	10	242.747A	-31.034000000000002	9.468549888550038e-21
12358	1.30935e-12	Fe	2	1.51713m	-31.04	9.338636513752658e-21
12359	7.42256e-12	Fe	11	2676.23A	-31.04	9.338636513752658e-21
12360	4.43815e-11	S	10	447.584A	-31.041	9.317158245786626e-21
12361	4.82035e-12	Fe	2	4120.96A	-31.043000000000003	9.274349792177407e-21
12362	6.65641e-13	Ne	9	2.98426m	-31.046	9.210505617280808e-21
12363	4.36722e-12	Be	1	4548.54A	-31.046999999999997	9.189322042199097e-21
12364	5.12725e-11	Fe	8	387.429A	-31.051	9.105073831318081e-21
12365	2.4975700000000002e-12	Fe	2	7953.51A	-31.061999999999998	8.877352636186892e-21
12366	4.33497e-11	Ca	9	458.237A	-31.061999999999998	8.877352636186892e-21
12367	4.71269e-11	Ca	7	421.510A	-31.064	8.836564905800242e-21
12368	2.43803e-13	B	4	8.14774m	-31.069000000000003	8.735413583765678e-21
12369	4.56474e-12	F	6	4351.71A	-31.070999999999998	8.695278004086568e-21
12370	9.13275e-11	Ar	12	217.508A	-31.074	8.635420131339843e-21
12371	6.906910000000001e-12	Ni	11	2876.03A	-31.074	8.635420131339843e-21
12372	5.03152e-11	Al	10	394.800A	-31.075	8.615559216172368e-21
12373	1.21106e-11	Ar	10	1640.26A	-31.08	8.516937725347326e-21
12374	4.0198699999999996e-14	Si	2	49.4156m	-31.081999999999997	8.47780595105634e-21
12375	2.04552e-12	Fe	2	9711.19A	-31.081999999999997	8.47780595105634e-21
12376	6.79961e-12	Ni	11	2921.41A	-31.084	8.438853970936448e-21
12377	2.6453900000000003e-12	Fe	2	7509.07A	-31.085	8.419445145392479e-21
12378	1.35155e-12	Fe	11	1.46976m	-31.088	8.361486092688989e-21
12379	3.87357e-11	K	8	512.820A	-31.089000000000002	8.342255208327173e-21
12380	1.45467e-11	Ni	12	1365.56A	-31.09	8.323068553772093e-21
12381	7.10745e-14	Li	1	27.9488m	-31.092	8.284827527412902e-21
12382	8.2318e-11	Si	10	241.314A	-31.092	8.284827527412902e-21
12383	7.62791e-11	Cl	7	260.418A	-31.092	8.284827527412902e-21
12384	3.1015799999999998e-12	Fe	2	6404.61A	-31.099	8.152362296289822e-21
12385	7.21931e-11	Fe	9	275.157A	-31.099	8.152362296289822e-21
12386	3.6585400000000006e-14	Fe	1	54.2961m	-31.1	8.13361238331291e-21
12387	5.02513e-12	Mg	6	3953.02A	-31.105	8.040507692263996e-21
12388	5.68925e-12	B	1	3491.58A	-31.105999999999998	8.022015037737562e-21
12389	3.955719999999999e-10	Ar	11	50.2170A	-31.105999999999998	8.022015037737562e-21
12390	3.98065e-12	Si	3	4990.25A	-31.108	7.985157226639338e-21
12391	4.14732e-11	Ti	8	478.971A	-31.109	7.966791874651169e-21
12392	3.98812e-11	O	6	498.091A	-31.113000000000003	7.893751887716491e-21
12393	1.39745e-12	Fe	12	1.42148m	-31.114	7.875596762174184e-21
12394	1.24479e-11	Ar	10	1595.81A	-31.116	7.83941168194435e-21
12395	1.1282200000000001e-10	Mg	6	176.068A	-31.119	7.785445551517476e-21
12396	1.7306700000000001e-12	Co	13	1.14779m	-31.12	7.767539523635979e-21
12397	7.7204e-11	Fe	7	257.298A	-31.123	7.714068157666783e-21
12398	1.1199e-11	B	2	1773.76A	-31.125999999999998	7.660964885991849e-21
12399	3.69338e-10	Ar	11	53.7840A	-31.127	7.643345155696385e-21
12400	3.01689e-12	Fe	2	6584.41A	-31.128	7.625765949656066e-21
12401	1.43985e-17	Sc	2	13.7962c	-31.128	7.625765949656066e-21
12402	6.33199e-11	Ti	11	313.716A	-31.131999999999998	7.555852507194802e-21
12403	3.05696e-11	Mg	6	649.812A	-31.136999999999997	7.469361378758829e-21
12404	1.67909e-12	C	3	1.18305m	-31.143	7.366877898635823e-21
12405	4.13518e-11	Ti	8	480.378A	-31.146	7.316164667892718e-21
12406	1.48649e-12	Fe	2	1.33633m	-31.148000000000003	7.282549944656205e-21
12407	3.4752699999999996e-12	Fe	1	5715.95A	-31.15	7.249089667043928e-21
12408	5.858469999999999e-12	Fe	2	3390.73A	-31.151	7.232417223465119e-21
12409	6.03157e-11	Mn	6	329.341A	-31.156	7.149628428106604e-21
12410	1.32695e-11	Al	6	1497.01A	-31.156	7.149628428106604e-21
12411	3.0943000000000003e-13	Be	2	6.41969m	-31.156	7.149628428106604e-21
12412	2.62713e-12	Fe	2	7561.29A	-31.158	7.116778869387757e-21
12413	5.17948e-11	V	12	383.522A	-31.158	7.116778869387757e-21
12414	1.06867e-10	K	9	185.881A	-31.159000000000002	7.100410732199143e-21
12415	4.44698e-11	Ti	11	446.695A	-31.16	7.084080240681465e-21
12416	5.02264e-11	Al	9	395.498A	-31.160999999999998	7.067787308252026e-21
12417	3.98458e-11	Si	10	498.533A	-31.163	7.035313775322393e-21
12418	6.36569e-11	P	10	312.055A	-31.165	7.002989444723752e-21
12419	1.20847e-12	Fe	2	1.64377m	-31.169	6.938785651579136e-21
12420	3.3778800000000004e-14	O	7	58.8075m	-31.171	6.906904827422935e-21
12421	3.02672e-11	Si	11	656.303A	-31.171999999999997	6.8910193871362e-21
12422	1.40043e-12	Fe	7	1.41845m	-31.177	6.812138540494413e-21
12423	1.43091e-12	Fe	2	1.38824m	-31.178	6.79647105661933e-21
12424	2.90216e-11	Sc	10	684.472A	-31.18	6.7652441086317555e-21
12425	1.22409e-11	S	11	1622.80A	-31.180999999999997	6.749684478957092e-21
12426	2.19512e-11	Fe	8	904.938A	-31.180999999999997	6.749684478957092e-21
12427	7.97057e-11	Fe	9	249.223A	-31.184	6.70321997782992e-21
12428	3.39086e-12	Fe	2	5858.24A	-31.185	6.6878029996975615e-21
12429	4.6659e-11	Ti	11	425.737A	-31.186	6.6724214796309014e-21
12430	3.17588e-11	Si	11	625.478A	-31.186999999999998	6.657075336078762e-21
12431	6.85981e-11	V	12	289.577A	-31.19	6.6112483518069436e-21
12432	2.9444e-12	Fe	2	6746.53A	-31.195	6.535570017724356e-21
12433	3.51679e-12	Fe	7	5648.47A	-31.197	6.505541801123056e-21
12434	1.658e-11	Na	7	1198.09A	-31.2	6.460757966368532e-21
12435	4.59077e-12	Fe	2	4327.04A	-31.203000000000003	6.41628242136393e-21
12436	2.10616e-11	Al	10	943.158A	-31.208000000000002	6.3428358438322445e-21
12437	4.8272e-11	F	6	411.511A	-31.209	6.328247726207443e-21
12438	3.69977e-11	S	11	536.911A	-31.217	6.212744188125064e-21
12439	1.7759700000000002e-12	Fe	2	1.11851m	-31.219	6.1841992214788674e-21
12440	6.95026e-11	Al	7	285.809A	-31.219	6.1841992214788674e-21
12441	3.10237e-11	Ti	11	640.300A	-31.221	6.155785407041176e-21
12442	5.71407e-13	N	1	3.47641m	-31.224	6.11340927836798e-21
12443	1.12801e-10	Mg	6	176.102A	-31.225	6.0993488272011065e-21
12444	3.714169999999999e-12	Ni	1	5348.28A	-31.225	6.0993488272011065e-21
12445	2.24865e-11	Ni	12	883.394A	-31.226	6.085320714174592e-21
12446	2.12256e-11	Zn	2	935.870A	-31.233	5.9880231648660526e-21
12447	2.08315e-11	Ar	10	953.578A	-31.233	5.9880231648660526e-21
12448	1.4920299999999999e-12	Si	11	1.33137m	-31.234	5.9742510937577714e-21
12449	8.63546e-12	Ca	7	2300.34A	-31.239	5.9058644069918594e-21
12450	3.98244e-12	Si	3	4988.01A	-31.245	5.8248329095356024e-21
12451	1.65019e-12	Co	8	1.20376m	-31.248	5.7847350418302066e-21
12452	1.4266600000000001e-12	Ni	12	1.39238m	-31.248	5.7847350418302066e-21
12453	9.88601e-11	Cl	12	200.935A	-31.25	5.758156598581014e-21
12454	1.6192600000000001e-12	Mg	1	1.22676m	-31.252	5.731700272185998e-21
12455	7.62976e-11	Ar	8	260.355A	-31.255	5.692243525046547e-21
12456	1.86918e-11	Fe	8	1062.74A	-31.255	5.692243525046547e-21
12457	5.9158e-12	Fe	2	3357.87A	-31.255	5.692243525046547e-21
12458	1.62153e-11	Ni	12	1225.04A	-31.267	5.537114086051428e-21
12459	3.5570099999999993e-10	Ar	11	55.8460A	-31.268	5.5243790770462536e-21
12460	4.53304e-11	Al	9	438.215A	-31.274	5.448581754540997e-21
12461	3.1793e-12	Fe	2	6248.06A	-31.276999999999997	5.411073981568196e-21
12462	8.624019999999999e-12	Ne	3	2303.39A	-31.278000000000002	5.398628856759088e-21
12463	2.5994e-11	Cl	6	764.193A	-31.281999999999996	5.349133929896896e-21
12464	1.11264e-12	C	1	1.78534m	-31.296999999999997	5.167535534811125e-21
12465	3.8424800000000003e-10	Ar	11	51.6970A	-31.301	5.120159284259379e-21
12466	6.47179e-11	Al	9	306.939A	-31.305	5.073217381783465e-21
12467	5.07101e-11	Fe	8	391.726A	-31.307	5.049908065229205e-21
12468	2.39944e-11	Si	10	827.878A	-31.314	4.96916561925824e-21
12469	4.34179e-11	Si	8	457.518A	-31.314	4.96916561925824e-21
12470	2.34647e-12	Fe	2	8465.69A	-31.314	4.96916561925824e-21
12471	5.50965e-12	Sc	8	3605.40A	-31.318	4.923608035023901e-21
12472	1.08425e-12	Fe	2	1.83209m	-31.323	4.867247959900658e-21
12473	2.1229e-12	Fe	7	9357.22A	-31.328000000000003	4.811533033222439e-21
12474	3.46684e-11	Sc	8	572.984A	-31.333000000000002	4.756455870036141e-21
12475	6.939310000000001e-12	Ti	4	2862.60A	-31.333000000000002	4.756455870036141e-21
12476	1.71527e-12	Fe	2	1.15810m	-31.334	4.745516325104241e-21
12477	3.12938e-11	Si	11	634.773A	-31.334	4.745516325104241e-21
12478	6.79555e-11	Fe	7	292.316A	-31.335	4.7346019404274575e-21
12479	2.59368e-11	Cl	12	765.880A	-31.338	4.702009169923401e-21
12480	7.44017e-11	K	8	266.989A	-31.340999999999998	4.6696407664733595e-21
12481	7.28311e-11	Fe	9	272.747A	-31.345	4.6268292425953384e-21
12482	6.00396e-12	Si	8	3308.56A	-31.346999999999998	4.6055708932398744e-21
12483	1.24836e-12	Fe	2	1.59124m	-31.348000000000003	4.594978374124665e-21
12484	1.76406e-11	F	6	1126.06A	-31.349	4.584410217127456e-21
12485	4.51728e-11	Ti	9	439.744A	-31.35	4.573866366216815e-21
12486	2.59727e-12	Fe	2	7648.21A	-31.355999999999998	4.511110567018249e-21
12487	5.13124e-12	Si	8	3871.28A	-31.358	4.490383896681658e-21
12488	9.0809e-12	Ni	11	2187.50A	-31.366999999999997	4.3982860574402065e-21
12489	1.4002600000000001e-12	Fe	2	1.41863m	-31.37	4.368008469189869e-21
12490	7.55339e-11	Fe	7	262.987A	-31.372	4.347939293268957e-21
12491	5.95187e-11	Fe	9	333.752A	-31.375999999999998	4.308077146225388e-21
12492	1.5315e-12	C	1	1.29706m	-31.399	4.0858599068047666e-21
12493	1.26421e-11	Ca	8	1571.29A	-31.4	4.0764626897891484e-21
12494	1.4334e-11	Sc	10	1385.83A	-31.401	4.0670870857728796e-21
12495	1.55803e-11	Sc	10	1274.97A	-31.403000000000002	4.048400518018736e-21
12496	8.551689999999999e-12	Cl	6	2322.87A	-31.404	4.0390894552065724e-21
12497	2.05431e-12	Fe	2	9669.66A	-31.409000000000002	3.992854380540643e-21
12498	2.4916e-12	Si	3	7972.58A	-31.414	3.947148554397976e-21
12499	4.70629e-11	Cr	11	422.083A	-31.414	3.947148554397976e-21
12500	1.94855e-10	S	9	101.945A	-31.418000000000003	3.91096087893481e-21
12501	3.71862e-11	Ni	11	534.189A	-31.425	3.848428939069198e-21
12502	3.35933e-11	S	11	591.322A	-31.425	3.848428939069198e-21
12503	1.8309e-11	Mg	6	1084.95A	-31.432	3.786896815776646e-21
12504	5.01549e-11	Al	9	396.062A	-31.435	3.760828001461919e-21
12505	7.06264e-11	Mg	9	281.261A	-31.439	3.7263485230956815e-21
12506	2.68489e-10	Ar	11	73.9860A	-31.453000000000003	3.608140759625334e-21
12507	1.0761399999999999e-10	K	9	184.590A	-31.463	3.526009448753666e-21
12508	7.11341e-15	F	3	279.254m	-31.463	3.526009448753666e-21
12509	2.31649e-12	Fe	2	8575.23A	-31.464000000000002	3.5178998520604485e-21
12510	3.44009e-12	Fe	7	5774.41A	-31.465	3.509808906922079e-21
12511	1.1025799999999999e-17	Sc	2	18.0164c	-31.47	3.4696324565923165e-21
12512	2.1438400000000003e-12	O	1	9265.83A	-31.471	3.461652523382947e-21
12513	5.40675e-11	Fe	9	367.401A	-31.476999999999997	3.4141568701961405e-21
12514	2.01064e-12	Fe	7	9879.69A	-31.479	3.3984702442811534e-21
12515	4.08129e-12	Ni	12	4867.20A	-31.48	3.390653979618346e-21
12516	3.46751e-12	Fe	2	5728.75A	-31.489	3.3211116170223177e-21
12517	3.5165e-12	Fe	2	5648.93A	-31.491999999999997	3.2982492454620878e-21
12518	2.27326e-11	Si	5	873.831A	-31.500999999999998	3.23060210531191e-21
12519	1.4208000000000001e-10	Li	2	139.812A	-31.502	3.223171926654959e-21
12520	6.93831e-11	Na	7	286.301A	-31.506	3.1936217088112917e-21
12521	2.83697e-12	Ni	1	7002.01A	-31.509	3.171636971605979e-21
12522	2.26417e-11	Si	11	877.341A	-31.511	3.1570646234089908e-21
12523	2.58434e-11	Ti	4	768.646A	-31.511	3.1570646234089908e-21
12524	5.02509e-14	Ni	3	39.5305m	-31.511999999999997	3.1498035762670923e-21
12525	1.51902e-11	Sc	10	1307.72A	-31.516	3.1209260035029086e-21
12526	2.82473e-12	B	2	7032.33A	-31.518	3.1065866510400278e-21
12527	2.82556e-12	B	2	7030.27A	-31.518	3.1065866510400278e-21
12528	7.57093e-11	Ar	11	262.378A	-31.523000000000003	3.0710258477055372e-21
12529	1.81465e-11	Mg	6	1094.67A	-31.524	3.0639626842565417e-21
12530	1.22206e-11	Ni	11	1625.49A	-31.524	3.0639626842565417e-21
12531	2.68377e-11	Cl	6	740.171A	-31.531	3.014973308946146e-21
12532	1.4913299999999998e-10	Si	8	133.200A	-31.531	3.014973308946146e-21
12533	4.0491e-13	Fe	2	4.90590m	-31.533	3.0011207648952358e-21
12534	2.4219799999999997e-12	Ni	1	8201.74A	-31.535	2.9873318675028837e-21
12535	7.8184e-11	S	10	254.073A	-31.535999999999998	2.98046119486679e-21
12536	2.23008e-11	Si	8	890.751A	-31.537	2.973606324339232e-21
12537	6.99617e-13	S	10	2.83933m	-31.544	2.9260616473113382e-21
12538	5.12605e-11	Al	7	387.520A	-31.544	2.9260616473113382e-21
12539	6.40799e-11	Ne	3	309.995A	-31.549	2.8925672966066108e-21
12540	9.8076e-12	Sc	8	2025.41A	-31.549	2.8925672966066108e-21
12541	3.25916e-12	Fe	2	6094.96A	-31.549	2.8925672966066108e-21
12542	6.85087e-12	Cr	11	2899.55A	-31.552	2.8726550033975793e-21
12543	1.64096e-11	Ca	7	1210.54A	-31.56	2.8202231405916455e-21
12544	8.22438e-12	Ni	12	2415.31A	-31.561999999999998	2.807265392285068e-21
12545	1.21727e-10	S	10	163.188A	-31.565	2.7879403132549656e-21
12546	6.98506e-11	Sc	10	284.385A	-31.573	2.737054667800559e-21
12547	7.02779e-11	Al	7	282.656A	-31.573	2.737054667800559e-21
12548	1.1153e-11	Ar	10	1781.08A	-31.576	2.718212915998162e-21
12549	9.477420000000001e-13	Fe	2	2.09598m	-31.579	2.6995008699028374e-21
12550	3.52681e-11	Mg	6	563.242A	-31.581	2.6870977900464512e-21
12551	2.12947e-11	Fe	8	932.838A	-31.590999999999998	2.625931976781506e-21
12552	5.344340000000001e-13	Si	2	3.71691m	-31.592	2.619892500828585e-21
12553	3.7628200000000003e-13	N	1	5.27914m	-31.592	2.619892500828585e-21
12554	8.96219e-11	Fe	12	221.647A	-31.592	2.619892500828585e-21
12555	1.86432e-11	Mg	6	1065.51A	-31.592	2.619892500828585e-21
12556	5.81897e-11	Al	10	341.374A	-31.595	2.601857287710522e-21
12557	1.27041e-12	Fe	2	1.56363m	-31.596	2.5958731820059556e-21
12558	5.32306e-11	V	12	373.177A	-31.601	2.5661584674089485e-21
12559	2.33842e-11	Si	8	849.482A	-31.604	2.5484931567750936e-21
12560	1.0790799999999998e-10	Cl	7	184.086A	-31.604	2.5484931567750936e-21
12561	4.08054e-11	Sc	8	486.810A	-31.605	2.5426317851658443e-21
12562	4.1117500000000003e-10	Si	11	48.3115A	-31.605999999999998	2.536783894337229e-21
12563	7.39959e-11	Fe	9	268.453A	-31.61	2.513526519798798e-21
12564	4.12703e-12	Ni	1	4813.25A	-31.619	2.4619740542021002e-21
12565	3.98201e-11	Si	9	498.855A	-31.62	2.456311671006899e-21
12566	7.29752e-13	Al	1	2.72208m	-31.623	2.4394025404005915e-21
12567	5.91535e-12	Co	13	3358.12A	-31.625999999999998	2.422609811430642e-21
12568	1.42223e-11	Mn	6	1396.71A	-31.63	2.4003991911761165e-21
12569	2.01435e-11	Fe	12	986.146A	-31.631999999999998	2.389370358702936e-21
12570	3.5991e-11	Cl	6	551.928A	-31.636999999999997	2.3620194623773527e-21
12571	7.002e-12	Ti	4	2836.97A	-31.641	2.340364337781915e-21
12572	3.74881e-12	Fe	2	5298.88A	-31.643	2.3296113404044237e-21
12573	6.55895e-12	Fe	2	3028.60A	-31.645	2.3189077485621212e-21
12574	3.98145e-12	Si	3	4989.26A	-31.648000000000003	2.3029444999046787e-21
12575	4.68022e-12	Fe	2	4244.34A	-31.651999999999997	2.281830977820685e-21
12576	5.98086e-12	Be	1	3321.34A	-31.655	2.266122963857735e-21
12577	1.17308e-17	Na	1	16.9336c	-31.659000000000002	2.2453470236453156e-21
12578	9.44887e-11	P	10	210.231A	-31.662	2.2298901634563582e-21
12579	1.58739e-11	Si	5	1251.39A	-31.668000000000003	2.199294923427814e-21
12580	5.5108699999999995e-12	Fe	2	3604.60A	-31.67	2.1891900811337633e-21
12581	1.33023e-10	Ar	8	149.331A	-31.67	2.1891900811337633e-21
12582	1.35545e-11	Si	5	1465.53A	-31.671999999999997	2.1791316663728e-21
12583	1.22168e-12	Fe	2	1.62600m	-31.671999999999997	2.1791316663728e-21
12584	4.30844e-11	V	10	461.059A	-31.679000000000002	2.1442897606265763e-21
12585	2.46188e-12	Ni	11	8068.81A	-31.680999999999997	2.134437644099126e-21
12586	1.87333e-12	Fe	7	1.06038m	-31.680999999999997	2.134437644099126e-21
12587	5.5465699999999995e-12	Ti	4	3581.40A	-31.691	2.08585191162289e-21
12588	4.64578e-12	He	1	4275.81A	-31.697	2.0572329504982997e-21
12589	4.01871e-11	Sc	8	494.299A	-31.706	2.0150390726658728e-21
12590	2.14125e-18	O	1	92.7702c	-31.712	1.9873917001156872e-21
12591	1.67267e-11	Cl	6	1187.59A	-31.714000000000002	1.9782604646946053e-21
12592	2.82449e-11	Fe	9	703.294A	-31.718000000000004	1.96012366373782e-21
12593	7.802519999999999e-12	Cl	6	2545.90A	-31.719	1.9556155044113304e-21
12594	1.6988699999999998e-13	Fe	7	11.6927m	-31.719	1.9556155044113304e-21
12595	9.1266e-12	Ni	11	2176.54A	-31.72	1.95111771356357e-21
12596	3.21261e-11	Ti	11	618.327A	-31.73	1.9067048521605115e-21
12597	1.11242e-12	C	1	1.78570m	-31.732	1.89794433913102e-21
12598	2.0716400000000002e-12	V	12	9588.78A	-31.743000000000002	1.850476063617107e-21
12599	3.82193e-11	O	6	519.749A	-31.743000000000002	1.850476063617107e-21
12600	1.49497e-12	Si	1	1.32876m	-31.750999999999998	1.8167010690638313e-21
12601	4.36768e-12	Be	1	4548.05A	-31.753	1.8083540858544378e-21
12602	2.10504e-12	Fe	2	9436.63A	-31.756999999999998	1.7917749959419444e-21
12603	6.614489999999999e-12	Fe	2	3003.17A	-31.759	1.7835425376356117e-21
12604	1.1145e-12	Cl	8	1.78236m	-31.76	1.7794405036292836e-21
12605	3.8127e-11	Si	8	521.008A	-31.761	1.7753479040393825e-21
12606	5.13376e-11	S	10	386.938A	-31.767	1.7509892176124087e-21
12607	6.36701e-12	V	10	3119.90A	-31.774	1.722992836198603e-21
12608	3.21603e-11	Na	7	617.670A	-31.775	1.7190300626411574e-21
12609	1.2468200000000001e-12	Fe	2	1.59321m	-31.776	1.7150764032099657e-21
12610	6.8512600000000004e-12	Ni	12	2899.39A	-31.779	1.703269900295869e-21
12611	1.63659e-11	Fe	8	1213.77A	-31.78	1.6993524882322176e-21
12612	2.80166e-12	Cl	7	7090.24A	-31.781999999999996	1.6915446727761645e-21
12613	1.00828e-12	Fe	2	1.97014m	-31.788	1.6683358097878754e-21
12614	7.10743e-14	Li	1	27.9488m	-31.79	1.660670503024402e-21
12615	4.51113e-12	Ti	4	4403.43A	-31.791999999999998	1.6530404151463795e-21
12616	4.42939e-11	Si	10	448.470A	-31.796	1.63788524952583e-21
12617	7.6024e-12	Zn	2	2612.92A	-31.796999999999997	1.6341182179859477e-21
12618	3.72382e-11	Sc	7	533.443A	-31.799	1.6266101267760268e-21
12619	2.65303e-14	Si	3	74.8747m	-31.8	1.622869027298849e-21
12620	1.01319e-11	Mg	5	1960.59A	-31.801	1.6191365321117154e-21
12621	1.07536e-11	Fe	12	1847.24A	-31.804000000000002	1.6079904746247473e-21
12622	1.08261e-11	Ni	11	1834.86A	-31.809	1.5895839598691775e-21
12623	6.9942e-13	Mn	8	2.84013m	-31.811	1.5822804849888756e-21
12624	1.5730200000000003e-10	Ti	11	126.282A	-31.811	1.5822804849888756e-21
12625	1.70912e-11	Cl	6	1162.26A	-31.811999999999998	1.5786413408585903e-21
12626	7.94471e-11	Fe	9	250.034A	-31.813000000000002	1.5750105665275192e-21
12627	3.98501e-11	O	6	498.480A	-31.813000000000002	1.5750105665275192e-21
12628	4.51741e-12	Ti	4	4397.31A	-31.814	1.5713881427457105e-21
12629	3.71637e-11	Sc	7	534.512A	-31.82	1.5498278891542216e-21
12630	4.5976e-11	Al	9	432.061A	-31.823	1.539158949009397e-21
12631	3.1454e-15	Si	2	631.540m	-31.823	1.539158949009397e-21
12632	2.09091e-12	Fe	2	9500.39A	-31.83	1.5145494993568886e-21
12633	1.07671e-11	Fe	8	1844.92A	-31.83	1.5145494993568886e-21
12634	4.35733e-13	O	1	4.55886m	-31.831	1.5110661321707797e-21
12635	1.49183e-10	Si	8	133.155A	-31.831999999999997	1.5075907765068938e-21
12636	3.55009e-13	Ne	9	5.59548m	-31.831999999999997	1.5075907765068938e-21
12637	1.69349e-12	C	1	1.17299m	-31.833000000000002	1.504123413939204e-21
12638	1.06457e-12	Fe	2	1.86596m	-31.834	1.500664026084149e-21
12639	2.15261e-12	S	1	9228.09A	-31.834	1.500664026084149e-21
12640	2.15617e-12	S	1	9212.86A	-31.834	1.500664026084149e-21
12641	2.55357e-10	Ar	11	77.7910A	-31.834	1.500664026084149e-21
12642	2.15041e-12	S	1	9237.54A	-31.835	1.497212594600361e-21
12643	8.32373e-11	Ca	9	238.648A	-31.839000000000002	1.4834860670258179e-21
12644	4.01014e-13	O	5	4.95356m	-31.840999999999998	1.4766700676830253e-21
12645	4.36821e-11	S	10	454.751A	-31.842	1.4732738207722041e-21
12646	1.39548e-11	Ni	11	1423.49A	-31.843000000000004	1.469885385012509e-21
12647	2.7698599999999997e-12	Ni	12	7171.64A	-31.846	1.4597667651953173e-21
12648	2.1163400000000002e-12	Fe	7	9386.21A	-31.848000000000003	1.453059746145125e-21
12649	5.72499e-11	S	11	346.978A	-31.849	1.4497178014669823e-21
12650	3.2089799999999995e-15	B	2	619.026m	-31.851999999999997	1.4397380143183847e-21
12651	2.24943e-11	Cl	8	883.088A	-31.863000000000003	1.4037296449882114e-21
12652	5.981319999999999e-12	Be	1	3321.08A	-31.877	1.3592003314195627e-21
12653	3.62804e-12	O	5	5475.26A	-31.88	1.3498436621518196e-21
12654	1.2717e-10	Cl	10	156.204A	-31.889	1.322158348945109e-21
12655	2.54199e-12	Mg	1	7814.53A	-31.89	1.3191174691260533e-21
12656	6.260600000000001e-13	Zn	2	3.17293m	-31.893	1.310036728341489e-21
12657	1.53411e-11	Ar	10	1294.85A	-31.896	1.3010184989367875e-21
12658	1.84392e-13	Be	3	10.7729m	-31.899	1.292062350586637e-21
12659	2.11197e-12	Fe	10	9405.66A	-31.899	1.292062350586637e-21
12660	5.56329e-13	N	1	3.57063m	-31.899	1.292062350586637e-21
12661	2.58308e-13	Ne	9	7.69021m	-31.905	1.2743345905400404e-21
12662	4.35649e-13	O	1	4.55974m	-31.906999999999996	1.2684795549420096e-21
12663	3.47699e-11	Fe	8	571.312A	-31.906999999999996	1.2684795549420096e-21
12664	4.216919999999999e-12	Ni	1	4710.66A	-31.910999999999998	1.2568500644798998e-21
12665	1.41368e-11	Mn	6	1405.16A	-31.910999999999998	1.2568500644798998e-21
12666	8.37972e-11	V	12	237.054A	-31.910999999999998	1.2568500644798998e-21
12667	1.89968e-12	S	1	1.04568m	-31.916999999999998	1.2396054351107885e-21
12668	3.38828e-12	Mn	1	5862.69A	-31.916999999999998	1.2396054351107885e-21
12669	1.8992e-12	S	1	1.04594m	-31.916999999999998	1.2396054351107885e-21
12670	1.8999099999999997e-12	S	1	1.04554m	-31.916999999999998	1.2396054351107885e-21
12671	1.4975899999999999e-12	Cl	8	1.32643m	-31.919	1.2339099654876688e-21
12672	9.7882e-11	Ni	12	202.943A	-31.92	1.2310720513183282e-21
12673	7.56738e-11	Cl	12	262.501A	-31.923000000000002	1.2225974109267108e-21
12674	3.69067e-11	Ti	8	538.235A	-31.924	1.2197855149108744e-21
12675	3.4699900000000003e-10	Si	11	57.2464A	-31.925	1.216980086076402e-21
12676	2.24625e-12	Ni	1	8843.37A	-31.929000000000002	1.2058227455828453e-21
12677	7.12952e-11	Si	10	278.623A	-31.934	1.1920198067536512e-21
12678	1.2516e-12	Cl	6	1.58712m	-31.936999999999998	1.1838140001226805e-21
12679	8.56083e-12	Cl	6	2320.39A	-31.936999999999998	1.1838140001226805e-21
12680	6.9738899999999995e-12	Fe	2	2848.41A	-31.944000000000003	1.1648861232762164e-21
12681	4.46146e-12	Fe	2	4452.46A	-31.947	1.1568671036084659e-21
12682	7.20444e-11	Fe	7	275.725A	-31.947	1.1568671036084659e-21
12683	5.10953e-12	Zn	2	3887.72A	-31.948	1.1542063831043754e-21
12684	2.4692200000000003e-12	Fe	2	8044.84A	-31.948	1.1542063831043754e-21
12685	1.5032399999999999e-10	Si	8	132.144A	-31.951999999999998	1.1436245553789611e-21
12686	4.3565100000000004e-13	O	1	4.55972m	-31.956	1.133139742433259e-21
12687	3.09374e-14	O	5	64.2086m	-31.956	1.133139742433259e-21
12688	4.87638e-12	Fe	2	4073.61A	-31.96	1.1227510548304323e-21
12689	1.4890399999999999e-12	Si	3	1.33405m	-31.968000000000004	1.102258538603288e-21
12690	3.5102199999999996e-12	Fe	11	5659.03A	-31.968000000000004	1.102258538603288e-21
12691	2.7162099999999998e-12	Ni	12	7313.29A	-31.97	1.0971941206477017e-21
12692	1.3603e-12	Fe	2	1.46030m	-31.97	1.0971941206477017e-21
12693	4.75496e-11	Si	9	417.763A	-31.971999999999998	1.0921529715789698e-21
12694	1.33562e-10	Ar	8	148.728A	-31.973000000000003	1.0896410894483176e-21
12695	1.7871400000000004e-14	Fe	1	111.152m	-31.98	1.0722189333108107e-21
12696	3.6883699999999996e-10	Ar	11	53.8570A	-31.980999999999998	1.0697528981959515e-21
12697	8.461260000000001e-12	Fe	11	2347.70A	-31.985	1.0599453446741662e-21
12698	2.47028e-11	Si	10	804.138A	-31.987	1.0550753381851993e-21
12699	6.97411e-11	O	5	284.831A	-31.987	1.0550753381851993e-21
12700	3.9857e-15	Mg	1	498.393m	-31.987	1.0550753381851993e-21
12701	1.21507e-11	Fe	12	1634.84A	-32.003	1.0169122330527668e-21
12702	2.10414e-14	Mg	1	94.4065m	-32.005	1.0122399457517569e-21
12703	3.43393e-12	Mn	1	5784.76A	-32.005	1.0122399457517569e-21
12704	4.43959e-18	Cl	1	44.7439c	-32.010999999999996	9.98351493031423e-22
12705	1.59459e-11	Si	5	1245.74A	-32.014	9.914788896944897e-22
12706	5.46759e-13	N	5	3.63313m	-32.016999999999996	9.846535970261825e-22
12707	1.3170300000000002e-10	Ni	9	150.827A	-32.021	9.756262385871007e-22
12708	1.91898e-11	Ar	10	1035.16A	-32.025	9.666816434676773e-22
12709	2.30775e-11	S	10	860.772A	-32.025999999999996	9.644583373837974e-22
12710	5.14537e-11	Al	7	386.065A	-32.027	9.622401447619979e-22
12711	7.62733e-13	Na	2	2.60438m	-32.03	9.556161301980224e-22
12712	7.0026899999999995e-12	V	10	2836.69A	-32.032	9.512254729076237e-22
12713	1.034e-11	Fe	8	1921.12A	-32.033	9.490377150295642e-22
12714	3.46761e-12	Mn	1	5728.57A	-32.034	9.468549888550115e-22
12715	3.45418e-12	Fe	2	5750.85A	-32.036	9.425045853525927e-22
12716	2.2394099999999996e-10	Mg	9	88.7038A	-32.038000000000004	9.381741701386202e-22
12717	6.28285e-14	Ni	3	31.6169m	-32.039	9.360164294239775e-22
12718	3.68954e-11	Cl	10	538.400A	-32.041	9.317158245786704e-22
12719	1.25447e-12	Fe	2	1.58349m	-32.042	9.29572937646612e-22
12720	1.50274e-10	Si	8	132.188A	-32.043	9.274349792177484e-22
12721	7.85516e-11	Fe	9	252.884A	-32.046	9.210505617280808e-22
12722	1.28288e-11	Mn	6	1548.43A	-32.051	9.105073831318007e-22
12723	1.77041e-10	P	8	112.202A	-32.053000000000004	9.063239817079516e-22
12724	1.35642e-12	Be	1	1.46448m	-32.064	8.836564905800242e-22
12725	4.71972e-12	Fe	2	4208.82A	-32.068000000000005	8.75555079178513e-22
12726	4.41543e-12	Fe	2	4498.87A	-32.068000000000005	8.75555079178513e-22
12727	9.51082e-13	N	1	2.08862m	-32.082	8.477805951056271e-22
12728	1.20356e-10	S	10	165.048A	-32.084	8.43885397093638e-22
12729	9.642340000000001e-13	N	1	2.06013m	-32.092	8.2848275274129015e-22
12730	3.053e-12	Ne	1	6506.53A	-32.097	8.189991890922971e-22
12731	3.97913e-11	Si	9	499.216A	-32.099000000000004	8.152362296289756e-22
12732	6.56698e-13	Fe	8	3.02490m	-32.099000000000004	8.152362296289756e-22
12733	2.34005e-11	S	11	848.891A	-32.101	8.114905593939244e-22
12734	1.01356e-12	Fe	8	1.95987m	-32.106	8.0220150377374965e-22
12735	1.07802e-10	Co	8	184.267A	-32.107	8.003564915136225e-22
12736	1.69591e-11	Mg	6	1171.32A	-32.108000000000004	7.985157226639273e-22
12737	5.78437e-11	Si	9	343.416A	-32.11	7.948468761800512e-22
12738	6.94943e-11	Al	7	285.843A	-32.115	7.857483392261857e-22
12739	1.82677e-12	Fe	2	1.08741m	-32.116	7.839411681944349e-22
12740	5.2445e-12	Fe	11	3787.67A	-32.117	7.821381535407189e-22
12741	3.9579e-12	Cl	8	5018.93A	-32.12	7.767539523636041e-22
12742	4.83035e-12	Fe	2	4112.43A	-32.123000000000005	7.714068157666721e-22
12743	1.43031e-10	Si	8	138.882A	-32.126999999999995	7.64334515569645e-22
12744	4.84664e-10	Ar	11	40.9860A	-32.132	7.555852507194801e-22
12745	2.66124e-12	Ni	1	7464.37A	-32.133	7.53847452866197e-22
12746	1.3777700000000001e-10	Ar	11	144.178A	-32.133	7.53847452866197e-22
12747	2.78595e-12	Ni	1	7130.24A	-32.137	7.469361378758768e-22
12748	1.30434e-11	Si	5	1522.95A	-32.137	7.469361378758768e-22
12749	7.06348e-11	Ni	11	281.228A	-32.141999999999996	7.383860306083077e-22
12750	7.22762e-12	Fe	11	2748.41A	-32.147	7.299337956092913e-22
12751	9.85347e-17	He	1	2.01599c	-32.148	7.282549944656207e-22
12752	1.18904e-12	Fe	2	1.67063m	-32.149	7.265800544574468e-22
12753	4.99662e-11	S	10	397.558A	-32.15	7.249089667043929e-22
12754	6.8031699999999996e-12	Zn	2	2919.88A	-32.15	7.249089667043929e-22
12755	8.55467e-12	Cl	6	2322.06A	-32.150999999999996	7.232417223465177e-22
12756	1.69656e-11	Cl	6	1170.86A	-32.152	7.215783125442462e-22
12757	3.1120900000000003e-12	Ne	1	6382.99A	-32.156	7.149628428106604e-22
12758	3.71033e-11	Ti	8	535.382A	-32.158	7.116778869387756e-22
12759	9.583620000000001e-13	N	1	2.07275m	-32.161	7.067787308251968e-22
12760	2.0749e-11	Si	8	957.370A	-32.162	7.051531848527259e-22
12761	8.7999e-12	Cl	6	2257.35A	-32.162	7.051531848527259e-22
12762	3.08971e-11	Fe	12	642.923A	-32.166	6.986883015949591e-22
12763	2.34942e-11	S	11	845.503A	-32.169000000000004	6.938785651579079e-22
12764	1.73671e-13	Zn	2	11.4380m	-32.175	6.843581943344745e-22
12765	1.86419e-12	Cl	10	1.06558m	-32.181999999999995	6.734160635437624e-22
12766	3.14038e-12	Fe	2	6325.50A	-32.186	6.672421479630903e-22
12767	1.99202e-11	B	2	997.202A	-32.188	6.641764487677254e-22
12768	6.537180000000001e-14	Fe	10	30.3869m	-32.19	6.6112483518069985e-22
12769	8.09268e-13	Fe	2	2.45462m	-32.196999999999996	6.5055418011231085e-22
12770	3.49085e-12	Mn	1	5690.43A	-32.205	6.386802281483097e-22
12771	9.54937e-13	N	1	2.08019m	-32.205999999999996	6.37211304385775e-22
12772	3.98717e-11	Ar	11	498.209A	-32.214	6.255808873498118e-22
12773	1.5884e-12	Fe	10	1.25060m	-32.22	6.169975957960883e-22
12774	4.42744e-11	Fe	12	448.667A	-32.224000000000004	6.11340927836793e-22
12775	2.95732e-12	Ne	1	6717.04A	-32.231	6.015662623977231e-22
12776	7.1409899999999994e-12	Cr	11	2781.75A	-32.233000000000004	5.988023164866003e-22
12777	2.96543e-12	Al	1	6698.67A	-32.233000000000004	5.988023164866003e-22
12778	2.96661e-12	Al	1	6696.02A	-32.234	5.974251093757771e-22
12779	5.44434e-15	Sc	2	364.864m	-32.238	5.919478830505786e-22
12780	2.86666e-12	Ne	1	6929.47A	-32.238	5.919478830505786e-22
12781	2.35817e-11	K	8	842.368A	-32.239000000000004	5.905864406991812e-22
12782	5.51449e-13	N	5	3.60223m	-32.257	5.6660900417154995e-22
12783	7.39303e-11	K	8	268.692A	-32.258	5.653058396243826e-22
12784	4.6341900000000005e-12	Fe	2	4286.50A	-32.263000000000005	5.588348371883193e-22
12785	1.44153e-10	Li	2	137.801A	-32.265	5.562672243420175e-22
12786	5.13736e-14	Si	3	38.6667m	-32.274	5.448581754540997e-22
12787	3.6919699999999997e-13	N	1	5.38046m	-32.277	5.411073981568152e-22
12788	4.11039e-11	Cr	11	483.274A	-32.281	5.361464957115851e-22
12789	3.39833e-11	Cl	10	584.537A	-32.282	5.349133929896897e-22
12790	1.28616e-11	Fe	7	1544.48A	-32.283	5.33683126325346e-22
12791	8.919330000000001e-12	Cl	6	2227.12A	-32.286	5.300092775251576e-22
12792	1.41999e-10	Si	8	139.892A	-32.289	5.263607193222183e-22
12793	5.06701e-11	Al	7	392.035A	-32.291	5.239423114943883e-22
12794	2.30495e-11	S	10	861.818A	-32.293	5.215350152411923e-22
12795	7.390010000000001e-13	Al	1	2.68801m	-32.299	5.143792865707485e-22
12796	5.2044e-11	Al	7	381.686A	-32.302	5.108383244687207e-22
12797	3.3266300000000003e-13	O	1	5.97135m	-32.303000000000004	5.096634289254433e-22
12798	3.64426e-12	Fe	2	5450.89A	-32.305	5.073217381783465e-22
12799	1.39725e-12	Fe	8	1.42168m	-32.306999999999995	5.049908065229246e-22
12800	2.34865e-11	S	11	845.782A	-32.312	4.992102245615376e-22
12801	3.0102400000000003e-12	Ne	1	6598.95A	-32.316	4.94633437712658e-22
12802	4.92668e-11	S	10	403.202A	-32.321	4.889714155716534e-22
12803	1.0839100000000001e-10	Co	8	183.266A	-32.321999999999996	4.878468125232454e-22
12804	2.31478e-10	Mg	9	85.8156A	-32.324	4.856053600233105e-22
12805	8.34209e-11	Fe	9	238.123A	-32.324	4.856053600233105e-22
12806	4.08299e-11	Sc	8	486.517A	-32.329	4.8004668143303765e-22
12807	3.88848e-11	B	3	510.855A	-32.332	4.767420633223611e-22
12808	1.23361e-12	Fe	2	1.61027m	-32.332	4.767420633223611e-22
12809	3.10273e-12	Ne	1	6402.25A	-32.333	4.75645587003618e-22
12810	2.74175e-12	Ne	1	7245.17A	-32.34	4.680405400178283e-22
12811	1.03588e-10	Co	8	191.764A	-32.346	4.61618783063345e-22
12812	7.41363e-12	Ni	11	2679.45A	-32.347	4.605570893239836e-22
12813	1.54532e-11	Si	5	1285.46A	-32.349000000000004	4.584410217127419e-22
12814	1.19219e-13	Fe	7	16.6621m	-32.349000000000004	4.584410217127419e-22
12815	2.2416799999999998e-12	Fe	2	8861.43A	-32.349000000000004	4.584410217127419e-22
12816	3.25803e-12	Fe	2	6097.08A	-32.35	4.5738663662168155e-22
12817	3.50317e-11	Cl	10	567.042A	-32.351	4.5633467654903715e-22
12818	4.56922e-12	Zn	2	4347.45A	-32.353	4.542380091622657e-22
12819	2.44261e-12	Ar	11	8132.47A	-32.354	4.531932907318246e-22
12820	9.29155e-12	Co	12	2137.91A	-32.359	4.480056300307043e-22
12821	7.46728e-12	Ni	11	2660.20A	-32.366	4.4084251539372885e-22
12822	3.2153e-11	Na	7	617.811A	-32.368	4.388170280217892e-22
12823	1.12922e-10	Si	10	175.913A	-32.372	4.347939293268958e-22
12824	6.10669e-13	Na	2	3.25290m	-32.378	4.288283329721034e-22
12825	1.3611e-12	Fe	2	1.45944m	-32.381	4.258762994921916e-22
12826	4.98852e-11	V	8	398.203A	-32.382	4.248968111838746e-22
12827	1.40529e-10	Ni	9	141.355A	-32.382	4.248968111838746e-22
12828	3.4726699999999996e-12	Fe	7	5720.22A	-32.383	4.2391957563614645e-22
12829	7.69702e-11	Si	9	258.080A	-32.385	4.219718421095851e-22
12830	2.42411e-12	Ni	1	8194.53A	-32.389	4.181031810074193e-22
12831	5.835419999999999e-12	Fe	2	3404.12A	-32.389	4.181031810074193e-22
12832	3.27023e-12	Ne	1	6074.34A	-32.391	4.1618217138669574e-22
12833	8.15847e-11	Fe	9	243.483A	-32.391999999999996	4.1522497895431735e-22
12834	1.12917e-10	Si	10	175.921A	-32.391999999999996	4.1522497895431735e-22
12835	9.89611e-16	Cl	15	2007.30m	-32.397	4.1047193792415033e-22
12836	5.34102e-14	O	5	37.1922m	-32.402	4.057733045047473e-22
12837	2.54333e-12	Mg	1	7810.41A	-32.403	4.048400518018769e-22
12838	1.38793e-11	Ni	11	1431.23A	-32.405	4.029799807244588e-22
12839	5.0994e-11	Si	10	389.545A	-32.41	3.983671070299615e-22
12840	3.88913e-11	B	3	510.769A	-32.41	3.983671070299615e-22
12841	4.27987e-11	Al	8	464.137A	-32.413000000000004	3.9562476715446794e-22
12842	3.39419e-12	Ne	1	5852.49A	-32.419000000000004	3.901965918520759e-22
12843	1.62266e-11	Fe	8	1224.19A	-32.42	3.8929916459416103e-22
12844	3.4574e-12	Fe	1	5745.50A	-32.429	3.813146330479531e-22
12845	1.21866e-10	S	10	163.002A	-32.431999999999995	3.7868968157766773e-22
12846	2.92685e-12	Ni	1	6786.98A	-32.431999999999995	3.7868968157766773e-22
12847	4.3566499999999994e-13	O	1	4.55957m	-32.434	3.7694976053753303e-22
12848	9.98279e-13	Fe	2	1.98987m	-32.435	3.7608280014618877e-22
12849	2.97449e-12	Ne	1	6678.28A	-32.437	3.7435485663825193e-22
12850	5.61517e-11	Al	7	353.764A	-32.441	3.7092275068292825e-22
12851	3.32408e-13	O	1	5.97592m	-32.442	3.7006965202959643e-22
12852	2.0787900000000003e-12	Fe	7	9555.78A	-32.442	3.7006965202959643e-22
12853	7.32285e-11	Fe	9	271.267A	-32.442	3.7006965202959643e-22
12854	6.95478e-11	Na	7	285.623A	-32.444	3.683693364276528e-22
12855	7.68127e-11	Ni	11	258.609A	-32.449	3.64152647502283e-22
12856	2.8616400000000003e-12	Ni	1	6941.64A	-32.452	3.6164583830948844e-22
12857	8.4227e-11	O	5	235.844A	-32.453	3.608140759625334e-22
12858	1.4189e-10	Si	8	139.999A	-32.463	3.5260094487536653e-22
12859	5.57109e-11	Sc	10	356.563A	-32.463	3.5260094487536653e-22
12860	8.90204e-12	Mn	12	2231.45A	-32.463	3.5260094487536653e-22
12861	7.42853e-11	Fe	9	267.408A	-32.463	3.5260094487536653e-22
12862	1.69356e-12	Zn	2	1.17294m	-32.465	3.50980890692205e-22
12863	3.51185e-12	Fe	1	5656.40A	-32.468	3.4856475523550226e-22
12864	4.12615e-11	Ti	8	481.428A	-32.479	3.3984702442811536e-22
12865	3.57846e-11	S	11	555.112A	-32.483000000000004	3.3673128818012567e-22
12866	1.69984e-11	Sc	3	1168.61A	-32.486999999999995	3.3364411717376803e-22
12867	3.60349e-11	Ar	11	551.256A	-32.486999999999995	3.3364411717376803e-22
12868	1.49064e-12	Cl	6	1.33261m	-32.489000000000004	3.3211116170222903e-22
12869	9.6613e-11	Si	10	205.609A	-32.49	3.31347327226498e-22
12870	3.55933e-11	Mg	6	558.096A	-32.49	3.31347327226498e-22
12871	4.40523e-11	Mg	9	450.929A	-32.492	3.2982492454620877e-22
12872	6.57208e-12	V	10	3022.55A	-32.494	3.28309516670853e-22
12873	3.5045e-12	Mn	1	5668.28A	-32.498000000000005	3.2529955692978213e-22
12874	8.643399999999999e-13	Ni	11	2.29822m	-32.508	3.178948349922182e-22
12875	1.1377e-11	K	8	1746.02A	-32.508	3.178948349922182e-22
12876	3.25852e-12	Ne	1	6096.16A	-32.508	3.178948349922182e-22
12877	5.1012e-11	S	10	389.407A	-32.521	3.085201058958094e-22
12878	5.931159999999999e-17	He	1	3.34917c	-32.529	3.0288897934351676e-22
12879	8.75448e-12	Zn	2	2269.06A	-32.537	2.9736063243392317e-22
12880	6.90407e-11	Ne	3	287.721A	-32.538000000000004	2.966767219576367e-22
12881	3.32229e-13	O	1	5.97914m	-32.538000000000004	2.966767219576367e-22
12882	2.27412e-11	Fe	8	873.501A	-32.541	2.9463441376904895e-22
12883	3.74298e-11	Ar	11	530.712A	-32.544000000000004	2.926061647311314e-22
12884	1.2660700000000002e-10	Cl	12	156.898A	-32.545	2.919331892271239e-22
12885	5.98145e-12	Be	1	3321.01A	-32.548	2.8992353528816193e-22
12886	6.25278e-12	Zn	2	3176.90A	-32.549	2.8925672966066103e-22
12887	8.32981e-11	Fe	9	238.474A	-32.552	2.8726550033975793e-22
12888	1.72058e-11	Sc	3	1154.52A	-32.555	2.852879785450827e-22
12889	4.57828e-11	Cr	11	433.885A	-32.556999999999995	2.8397719934904455e-22
12890	7.54373e-11	Mg	5	263.324A	-32.562	2.8072653922850678e-22
12891	1.69013e-12	Fe	2	1.17532m	-32.563	2.8008088610496266e-22
12892	2.43061e-11	Si	5	817.262A	-32.565	2.7879403132549884e-22
12893	5.86846e-12	Fe	2	3384.95A	-32.566	2.7815282284679405e-22
12894	1.04227e-10	Co	8	190.589A	-32.566	2.7815282284679405e-22
12895	1.70885e-11	Sc	3	1162.44A	-32.569	2.762380322827361e-22
12896	2.69694e-13	Na	2	7.36556m	-32.576	2.718212915998162e-22
12897	9.94669e-11	O	5	199.709A	-32.577	2.7119611997746697e-22
12898	1.07089e-11	Ni	12	1854.95A	-32.579	2.6995008699028375e-22
12899	2.32034e-11	Si	11	856.100A	-32.58	2.693292190191114e-22
12900	5.143270000000001e-13	Al	1	3.86222m	-32.582	2.6809176366267786e-22
12901	5.13154e-13	Al	1	3.87105m	-32.583	2.6747516971655603e-22
12902	7.73255e-11	Fe	7	256.894A	-32.593	2.6138669152848793e-22
12903	2.85267e-11	Ne	3	696.345A	-32.601	2.566158467408948e-22
12904	2.62819e-10	Ne	9	75.5824A	-32.602	2.560256466712707e-22
12905	4.93039e-13	Na	2	4.02898m	-32.608000000000004	2.5251284310733467e-22
12906	7.49387e-12	Be	1	2650.76A	-32.614000000000004	2.4904823701517645e-22
12907	4.5973300000000006e-12	Fe	9	4320.87A	-32.617	2.4733380101071616e-22
12908	1.46402e-12	Fe	2	1.35684m	-32.617	2.4733380101071616e-22
12909	9.75809e-17	He	1	2.03569c	-32.633	2.38387495937361e-22
12910	4.92896e-13	Si	5	4.03015m	-32.635	2.3729220488491683e-22
12911	8.14222e-11	Fe	9	243.968A	-32.637	2.3620194623773335e-22
12912	1.15869e-11	V	10	1714.38A	-32.644	2.3242533830032497e-22
12913	7.02943e-12	Fe	2	2825.90A	-32.644	2.3242533830032497e-22
12914	1.19657e-10	S	10	166.012A	-32.644	2.3242533830032497e-22
12915	3.3238400000000003e-13	O	1	5.97636m	-32.646	2.313574408739035e-22
12916	3.3225e-13	O	1	5.97877m	-32.646	2.313574408739035e-22
12917	3.31787e-11	Sc	7	598.711A	-32.647	2.308253335257174e-22
12918	3.7662e-11	V	10	527.440A	-32.650999999999996	2.287091141478095e-22
12919	4.35667e-13	O	1	4.55955m	-32.655	2.266122963857735e-22
12920	6.45245e-11	Ni	11	307.859A	-32.659	2.245347023645334e-22
12921	1.55065e-12	Mg	5	1.28104m	-32.659	2.245347023645334e-22
12922	5.70265e-15	C	3	348.337m	-32.663000000000004	2.2247615583976683e-22
12923	1.53822e-11	Si	5	1291.39A	-32.663000000000004	2.2247615583976683e-22
12924	1.6834900000000001e-12	Zn	2	1.17995m	-32.669000000000004	2.1942366854685415e-22
12925	2.21845e-12	Si	2	8954.20A	-32.67	2.189190081133763e-22
12926	3.3332e-11	Sc	10	595.958A	-32.671	2.184155083666868e-22
12927	5.77194e-12	Ne	3	3441.55A	-32.672	2.1791316663728003e-22
12928	4.1498199999999996e-13	Ni	1	4.78683m	-32.678000000000004	2.1492328590328116e-22
12929	7.79258e-12	Cl	8	2549.15A	-32.686	2.1100049384264446e-22
12930	2.31047e-10	Mg	9	85.9758A	-32.689	2.0954797665987255e-22
12931	4.91587e-12	Fe	2	4040.88A	-32.695	2.066728706351599e-22
12932	5.0270800000000004e-15	P	1	395.149m	-32.698	2.052501446010008e-22
12933	7.90224e-13	Si	10	2.51378m	-32.699	2.0477808236800785e-22
12934	3.21514e-14	Si	4	61.7840m	-32.707	2.0104046114036742e-22
12935	4.15635e-11	Ti	8	477.930A	-32.707	2.0104046114036742e-22
12936	1.6463e-11	Si	5	1206.61A	-32.71	1.9965650834044393e-22
12937	3.0392700000000002e-12	Fe	2	6535.93A	-32.711999999999996	1.9873917001157035e-22
12938	2.84425e-12	Fe	2	6984.08A	-32.717	1.964642215444882e-22
12939	4.20433e-11	V	10	472.476A	-32.723	1.9376863136983393e-22
12940	4.50096e-12	Fe	2	4413.39A	-32.727	1.9199214987938323e-22
12941	3.42106e-11	K	8	580.653A	-32.728	1.915505801880878e-22
12942	5.16503e-12	Mg	1	3845.95A	-32.731	1.9023195526913092e-22
12943	8.46201e-11	Fe	9	234.749A	-32.736999999999995	1.8762187499346083e-22
12944	2.76128e-12	Ni	1	7193.94A	-32.744	1.8462200867729047e-22
12945	1.25507e-11	Si	5	1582.74A	-32.745	1.8419738984038169e-22
12946	3.24465e-12	Ca	1	6122.22A	-32.747	1.8335107970912602e-22
12947	1.00393e-11	Cl	6	1978.67A	-32.748000000000005	1.8292938392772708e-22
12948	5.48466e-13	Fe	2	3.62182m	-32.754	1.8041949868707573e-22
12949	1.0742600000000001e-12	Fe	2	1.84914m	-32.755	1.8000454535492655e-22
12950	2.95152e-12	Ni	1	6730.25A	-32.757	1.7917749959419444e-22
12951	6.79311e-12	Zn	2	2924.21A	-32.764	1.7631264950319635e-22
12952	4.96746e-13	Mg	6	3.99892m	-32.766999999999996	1.7509892176124229e-22
12953	6.70304e-12	Ca	7	2963.50A	-32.772	1.7309458097816825e-22
12954	2.07561e-12	Fe	7	9570.42A	-32.774	1.7229928361986027e-22
12955	4.15999e-12	Fe	9	4775.13A	-32.774	1.7229928361986027e-22
12956	3.57274e-11	S	11	556.001A	-32.777	1.7111318369431335e-22
12957	1.19117e-11	Cl	7	1667.64A	-32.777	1.7111318369431335e-22
12958	7.995860000000001e-12	Ni	12	2484.34A	-32.777	1.7111318369431335e-22
12959	1.6591400000000001e-12	Ni	11	1.19728m	-32.777	1.7111318369431335e-22
12960	8.25945e-11	Ca	9	240.506A	-32.778	1.7071963429269762e-22
12961	1.06992e-10	F	6	185.663A	-32.779	1.703269900295855e-22
12962	1.6457e-11	Si	5	1207.05A	-32.804	1.6079904746247475e-22
12963	1.58705e-11	Si	5	1251.66A	-32.81	1.585928018212781e-22
12964	8.38339e-11	Fe	9	236.950A	-32.812	1.5786413408585903e-22
12965	1.48916e-12	Fe	2	1.33393m	-32.816	1.564168270051026e-22
12966	3.33001e-11	Sc	7	596.528A	-32.816	1.564168270051026e-22
12967	6.95795e-11	S	11	285.493A	-32.818000000000005	1.5569815696581485e-22
12968	3.15069e-12	Ne	1	6304.79A	-32.819	1.5534006114184826e-22
12969	1.75726e-13	Ni	1	11.3042m	-32.819	1.5534006114184826e-22
12970	2.68591e-12	Ni	1	7395.81A	-32.828	1.5215403422121522e-22
12971	2.04441e-11	Na	7	971.649A	-32.828	1.5215403422121522e-22
12972	9.56343e-12	B	3	2077.13A	-32.829	1.518040896533662e-22
12973	3.6794099999999996e-18	Cl	1	53.9881c	-32.830999999999996	1.5110661321707922e-22
12974	2.58839e-11	Mg	9	767.443A	-32.830999999999996	1.5110661321707922e-22
12975	3.54852e-13	Fe	2	5.59795m	-32.833	1.5041234139392164e-22
12976	7.49434e-12	Be	1	2650.60A	-32.834	1.5006640260841364e-22
12977	1.35643e-12	Fe	2	1.46447m	-32.842	1.4732738207722043e-22
12978	5.0204e-11	Si	10	395.675A	-32.843	1.469885385012509e-22
12979	2.84524e-11	Ne	3	698.165A	-32.852	1.4397380143183846e-22
12980	9.563889999999999e-12	B	3	2077.03A	-32.859	1.4167181954757563e-22
12981	3.05732e-11	F	6	649.735A	-32.863	1.403729644988223e-22
12982	7.38088e-11	Cl	12	269.134A	-32.863	1.403729644988223e-22
12983	4.3965200000000004e-13	Ni	1	4.51823m	-32.864000000000004	1.4005011563943447e-22
12984	9.10335e-12	Si	9	2182.10A	-32.869	1.3844697522242654e-22
12985	5.24128e-15	Si	14	379.000m	-32.871	1.3781086915233523e-22
12986	1.5427e-12	Mg	5	1.28764m	-32.871	1.3781086915233523e-22
12987	1.72999e-11	Sc	3	1148.24A	-32.873000000000005	1.3717768572415613e-22
12988	3.6490499999999994e-10	Si	11	54.4374A	-32.876999999999995	1.3592003314195738e-22
12989	1.30274e-10	Li	2	152.482A	-32.879	1.352955373161027e-22
12990	2.5118599999999998e-12	Ni	1	7908.26A	-32.881	1.3467391078793355e-22
12991	1.69512e-11	Si	5	1171.86A	-32.885999999999996	1.331323112789656e-22
12992	3.32646e-13	O	1	5.97166m	-32.889	1.3221583489450984e-22
12993	3.3221999999999997e-13	O	1	5.97931m	-32.89	1.3191174691260535e-22
12994	3.29427e-12	Ne	1	6030.00A	-32.893	1.310036728341489e-22
12995	1.22047e-11	K	8	1627.60A	-32.894	1.3070237274761995e-22
12996	1.26037e-10	Li	2	157.608A	-32.896	1.3010184989367874e-22
12997	6.26284e-12	Zn	2	3171.80A	-32.899	1.2920623505866368e-22
12998	2.16919e-11	Al	10	915.753A	-32.900999999999996	1.2861258633299e-22
12999	5.69143e-12	B	1	3490.24A	-32.905	1.2743345905400402e-22
13000	5.01645e-11	Cr	10	395.986A	-32.906	1.2714037023130925e-22
13001	2.35387e-18	Cl	1	84.3906c	-32.908	1.2655621329232332e-22
13002	5.9638300000000004e-12	Cl	8	3330.82A	-32.91	1.259747403106753e-22
13003	2.75286e-11	Sc	10	721.594A	-32.91	1.259747403106753e-22
13004	1.0357e-12	Fe	9	1.91798m	-32.912	1.2539593895469727e-22
13005	3.49056e-12	Fe	7	5690.91A	-32.924	1.2197855149108743e-22
13006	1.51029e-12	Si	1	1.31527m	-32.928000000000004	1.208602454091154e-22
13007	6.27996e-11	Fe	8	316.315A	-32.928000000000004	1.208602454091154e-22
13008	8.79374e-12	Cl	6	2258.93A	-32.931	1.2002824933188692e-22
13009	7.55022e-11	Fe	9	263.098A	-32.933	1.1947676962017935e-22
13010	1.03649e-10	Co	8	191.652A	-32.936	1.1865429732329076e-22
13011	2.68887e-11	S	10	738.767A	-32.939	1.1783748688586908e-22
13012	5.22611e-11	Fe	8	380.100A	-32.94	1.1756646818672149e-22
13013	2.3579e-12	Ar	1	8424.65A	-32.941	1.1729607281328293e-22
13014	8.34143e-11	Fe	12	238.142A	-32.943000000000005	1.1675714631240032e-22
13015	1.22436e-11	S	11	1622.43A	-32.945	1.162206959538694e-22
13016	1.02806e-12	Fe	2	1.93222m	-32.958	1.127933438234383e-22
13017	4.98908e-11	Cr	10	398.159A	-32.958	1.127933438234383e-22
13018	8.1436e-12	Ca	7	2439.27A	-32.961	1.1201687990611673e-22
13019	6.356569999999999e-13	Ni	3	3.12503m	-32.965	1.1098990297819596e-22
13020	1.0837e-12	Si	8	1.83302m	-32.966	1.1073463328500571e-22
13021	1.0285600000000001e-10	S	11	193.129A	-32.968	1.1022585386032877e-22
13022	1.0357200000000002e-12	Fe	2	1.91794m	-32.971	1.0946706441959483e-22
13023	8.242510000000001e-16	Cl	15	2410.00m	-32.972	1.092152971578961e-22
13024	1.27212e-10	Si	10	156.153A	-32.975	1.084634643405678e-22
13025	5.449310000000001e-13	N	5	3.64531m	-32.976	1.082140052950003e-22
13026	5.96096e-15	N	6	333.242m	-32.979	1.0746906532237267e-22
13027	6.88268e-11	Mg	6	288.615A	-32.98	1.0722189333108195e-22
13028	3.71665e-11	Fe	12	534.472A	-32.981	1.0697528981959427e-22
13029	4.41078e-11	Fe	8	450.362A	-32.983000000000004	1.064837830091732e-22
13030	1.54971e-13	C	3	12.8182m	-32.986	1.0575075380298396e-22
13031	7.34444e-11	Fe	7	270.469A	-32.986	1.0575075380298396e-22
13032	6.67628e-13	Ni	11	2.97538m	-32.99	1.0478122506448565e-22
13033	2.48228e-11	S	10	800.251A	-32.991	1.0454023493424321e-22
13034	1.30438e-11	Fe	7	1522.90A	-32.993	1.0405991618474645e-22
13035	7.189939999999998e-10	Sc	13	27.6281A	-32.996	1.0334357276040895e-22
13036	1.7955e-11	Si	5	1106.34A	-32.998000000000005	1.0286875217417219e-22
13037	3.55671e-14	Fe	7	55.8507m	-33.008	1.0052717349788048e-22
13038	2.60355e-12	Fe	8	7629.75A	-33.014	9.914788896944898e-23
13039	5.86956e-17	He	1	3.38432c	-33.016999999999996	9.846535970261825e-23
13040	1.75393e-11	F	6	1132.57A	-33.019	9.801295246945239e-23
13041	9.55513e-11	P	10	207.893A	-33.021	9.756262385871008e-23
13042	3.7451900000000005e-12	Fe	1	5303.99A	-33.027	9.622401447619978e-23
13043	1.19616e-13	Fe	8	16.6068m	-33.029	9.578190528892048e-23
13044	1.55597e-10	Ne	7	127.666A	-33.029	9.578190528892048e-23
13045	3.71567e-13	Ne	9	5.34614m	-33.032	9.512254729076238e-23
13046	4.99176e-11	Sc	10	397.945A	-33.035	9.446772828113531e-23
13047	1.74648e-11	S	10	1137.40A	-33.039	9.360164294239775e-23
13048	3.89765e-13	Fe	2	5.09652m	-33.041	9.317158245786705e-23
13049	1.73121e-19	N	1	1147.43c	-33.058	8.959493768792038e-23
13050	1.54866e-12	Fe	7	1.28269m	-33.059	8.938887504941633e-23
13051	3.2602599999999997e-12	Fe	8	6092.91A	-33.063	8.856935291698877e-23
13052	2.45128e-12	Ar	1	8103.69A	-33.063	8.856935291698877e-23
13053	2.22389e-12	Si	3	8932.32A	-33.065	8.816241370489083e-23
13054	3.7801400000000005e-12	Fe	1	5254.96A	-33.069	8.73541358376568e-23
13055	1.85367e-11	V	12	1071.63A	-33.073	8.655326830645292e-23
13056	3.53291e-11	V	12	562.268A	-33.074	8.635420131339913e-23
13057	1.6786000000000003e-10	Si	7	118.339A	-33.074	8.635420131339913e-23
13058	3.71036e-11	Sc	7	535.378A	-33.076	8.595743979842135e-23
13059	3.9475699999999995e-12	Sc	3	5032.07A	-33.078	8.556250123701589e-23
13060	6.93207e-11	S	11	286.559A	-33.084	8.438853970936379e-23
13061	7.10998e-12	Fe	12	2793.88A	-33.092	8.284827527412902e-23
13062	8.72683e-13	Si	8	2.27625m	-33.092	8.284827527412902e-23
13063	2.3311099999999997e-12	Ar	1	8521.44A	-33.1	8.133612383312911e-23
13064	1.73249e-11	Si	5	1146.58A	-33.102	8.096241828987223e-23
13065	5.21325e-11	V	12	381.038A	-33.106	8.022015037737497e-23
13066	1.16159e-12	Fe	8	1.71011m	-33.109	7.966791874651168e-23
13067	3.88845e-11	B	3	510.858A	-33.109	7.966791874651168e-23
13068	5.5442e-11	Si	10	358.293A	-33.113	7.893751887716556e-23
13069	5.69352e-11	Al	7	348.896A	-33.119	7.785445551517476e-23
13070	2.7085000000000002e-14	Ca	7	73.3412m	-33.12	7.767539523636042e-23
13071	4.5188e-12	Ti	4	4395.96A	-33.121	7.749674678475799e-23
13072	5.06059e-11	V	12	392.532A	-33.125	7.678625233960448e-23
13073	2.00913e-12	Ni	1	9887.11A	-33.129	7.608227174667752e-23
13074	7.56646e-11	Fe	9	262.533A	-33.132	7.555852507194802e-23
13075	6.40905e-11	Ne	3	309.944A	-33.132	7.555852507194802e-23
13076	9.38957e-11	F	6	211.559A	-33.138000000000005	7.452182324301255e-23
13077	3.4821199999999994e-10	Ar	11	57.0470A	-33.139	7.435042780572706e-23
13078	5.320399999999999e-18	Li	1	37.3364c	-33.139	7.435042780572706e-23
13079	6.1822e-11	K	8	321.317A	-33.139	7.435042780572706e-23
13080	3.97855e-12	Sc	3	4992.89A	-33.144	7.349934549641956e-23
13081	6.8946300000000005e-12	Na	2	2881.15A	-33.148	7.282549944656206e-23
13082	1.41493e-12	Fe	7	1.40391m	-33.149	7.265800544574468e-23
13083	1.3062e-10	Li	2	152.078A	-33.157	7.133184739029539e-23
13084	2.7689799999999998e-12	Ne	1	7173.94A	-33.159	7.100410732199201e-23
13085	8.45828e-12	Fe	8	2348.52A	-33.162	7.051531848527257e-23
13086	1.64656e-11	V	12	1206.42A	-33.164	7.01913300265082e-23
13087	5.17115e-11	S	10	384.140A	-33.167	6.970813630933544e-23
13088	2.4035799999999997e-12	Ar	1	8264.52A	-33.172	6.8910193871362e-23
13089	6.54024e-11	Fe	8	303.727A	-33.181999999999995	6.734160635437625e-23
13090	7.32838e-11	O	5	271.062A	-33.183	6.71867249576737e-23
13091	2.97503e-11	Fe	8	667.705A	-33.186	6.672421479630902e-23
13092	5.41352e-11	Cr	11	366.941A	-33.188	6.641764487677253e-23
13093	7.9422e-12	Ni	12	2501.13A	-33.2	6.460757966368478e-23
13094	2.44778e-12	Ar	1	8115.31A	-33.2	6.460757966368478e-23
13095	1.74928e-11	S	10	1135.58A	-33.204	6.401525381298353e-23
13096	5.16039e-12	Mg	1	3849.41A	-33.205999999999996	6.37211304385775e-23
13097	1.23622e-11	Fe	8	1606.87A	-33.21	6.313693160322075e-23
13098	2.05683e-12	Ar	1	9657.79A	-33.211	6.299172069009387e-23
13099	3.4795199999999997e-12	Fe	1	5708.97A	-33.215	6.241420912350699e-23
13100	3.32363e-13	O	1	5.97673m	-33.236	5.946801903344835e-23
13101	9.96916e-12	Fe	12	1992.59A	-33.238	5.919478830505786e-23
13102	1.79015e-11	V	12	1109.66A	-33.24	5.892281295783108e-23
13103	2.82881e-11	S	10	702.219A	-33.244	5.838260536156083e-23
13104	1.73786e-11	Be	2	1143.04A	-33.247	5.79807023331921e-23
13105	5.92702e-13	Fe	2	3.35151m	-33.251999999999995	5.731700272186044e-23
13106	4.20986e-10	Si	11	47.1855A	-33.254	5.705365501569178e-23
13107	2.6434299999999998e-12	Ar	1	7514.65A	-33.256	5.67915172823244e-23
13108	7.96762e-12	Na	2	2493.15A	-33.256	5.67915172823244e-23
13109	7.947949999999999e-13	Ni	11	2.49932m	-33.259	5.640056722725116e-23
13110	1.22565e-10	S	10	162.072A	-33.262	5.601230845342688e-23
13111	4.41292e-11	Si	8	450.143A	-33.263000000000005	5.588348371883193e-23
13112	5.73607e-13	Fe	2	3.46308m	-33.265	5.562672243420175e-23
13113	1.69944e-11	Sc	3	1168.88A	-33.271	5.48634951897546e-23
13114	3.36305e-11	V	12	590.667A	-33.273	5.461142032672086e-23
13115	4.41111e-14	Fe	7	45.0328m	-33.274	5.448581754540998e-23
13116	9.46005e-15	C	3	209.983m	-33.275999999999996	5.423547795352854e-23
13117	1.74668e-11	Si	5	1137.27A	-33.284	5.324556891958204e-23
13118	4.48586e-12	Fe	7	4428.24A	-33.287	5.287902900133979e-23
13119	2.64723e-12	Ar	1	7503.87A	-33.291	5.2394231149438826e-23
13120	3.65792e-10	Si	11	54.3053A	-33.297	5.167535534811125e-23
13121	4.35213e-12	Fe	7	4564.31A	-33.299	5.143792865707485e-23
13122	7.42309e-11	Fe	9	267.604A	-33.3	5.1319624704063794e-23
13123	1.23056e-11	K	8	1614.26A	-33.302	5.108383244687207e-23
13124	2.3625099999999998e-12	Ar	1	8408.21A	-33.304	5.0849123556693885e-23
13125	1.82863e-12	Cl	8	1.08630m	-33.312	4.992102245615376e-23
13126	8.23614e-11	V	12	241.186A	-33.313	4.980620729059118e-23
13127	3.84879e-13	Mg	6	5.16122m	-33.314	4.9691656192582405e-23
13128	2.31737e-10	Mg	9	85.7198A	-33.315	4.9577368554788103e-23
13129	8.39565e-13	Fe	2	2.36604m	-33.317	4.934958123746905e-23
13130	3.72983e-11	Sc	7	532.583A	-33.318000000000005	4.9236080350238607e-23
13131	5.17817e-13	Fe	2	3.83619m	-33.318000000000005	4.9236080350238607e-23
13132	2.37892e-11	Fe	12	835.019A	-33.321	4.889714155716533e-23
13133	3.22111e-13	Zn	2	6.16697m	-33.321	4.889714155716533e-23
13134	4.96127e-11	V	10	400.391A	-33.323	4.8672479599006583e-23
13135	1.73799e-11	Be	2	1142.96A	-33.326	4.8337420606213923e-23
13136	3.3294e-11	Sc	10	596.637A	-33.326	4.8337420606213923e-23
13137	6.88168e-11	V	12	288.657A	-33.326	4.8337420606213923e-23
13138	3.8011e-13	Fe	8	5.22598m	-33.328	4.811533033222439e-23
13139	1.7565e-13	Mg	5	11.3091m	-33.332	4.767420633223611e-23
13140	3.35007e-11	Fe	8	592.956A	-33.34	4.680405400178283e-23
13141	7.52805e-11	Fe	7	263.872A	-33.34	4.680405400178283e-23
13142	2.48115e-12	Ar	1	8006.16A	-33.34	4.680405400178283e-23
13143	4.15499e-12	Sc	3	4780.86A	-33.344	4.637495185545284e-23
13144	1.04238e-10	Co	8	190.569A	-33.351	4.563346765490371e-23
13145	8.59388e-11	Al	6	231.147A	-33.357	4.500735300624689e-23
13146	1.45934e-11	Cl	7	1361.19A	-33.366	4.408425153937289e-23
13147	1.30268e-10	Li	2	152.489A	-33.367	4.3982860574402066e-23
13148	1.29814e-10	Ca	10	153.022A	-33.367	4.3982860574402066e-23
13149	7.52275e-11	Ni	11	264.058A	-33.368	4.388170280217892e-23
13150	1.29065e-11	Fe	7	1539.10A	-33.37	4.3680084691899045e-23
13151	9.97839e-13	Fe	6	1.99075m	-33.371	4.3579623284881735e-23
13152	1.3156299999999998e-10	Li	2	150.988A	-33.38	4.2685804575425365e-23
13153	2.15345e-12	Ar	1	9224.50A	-33.39	4.171415703755171e-23
13154	1.69557e-11	Si	5	1171.55A	-33.398	4.095278786642874e-23
13155	6.40738e-11	Ne	3	310.025A	-33.398	4.095278786642874e-23
13156	2.7750299999999997e-12	Cl	8	7158.27A	-33.409	3.9928543805406755e-23
13157	1.7444e-11	Si	5	1138.76A	-33.41	3.9836710702996155e-23
13158	4.4332e-12	Fe	9	4480.84A	-33.413000000000004	3.9562476715446793e-23
13159	4.9979e-11	Mn	12	397.456A	-33.414	3.947148554397976e-23
13160	4.86512e-11	V	10	408.303A	-33.416	3.929013054139036e-23
13161	1.07956e-11	Zn	2	1840.04A	-33.416	3.929013054139036e-23
13162	6.10011e-11	Ti	11	325.641A	-33.418	3.9109608789348423e-23
13163	2.3656900000000003e-10	Mg	9	83.9688A	-33.418	3.9109608789348423e-23
13164	1.1918e-14	Si	2	166.677m	-33.419000000000004	3.901965918520759e-23
13165	1.44386e-12	Fe	1	1.37579m	-33.42	3.89299164594161e-23
13166	3.9313e-10	Ar	11	50.5290A	-33.42	3.89299164594161e-23
13167	2.82806e-12	Ne	1	7024.05A	-33.427	3.8307470142418786e-23
13168	1.3134200000000003e-10	Mg	5	151.242A	-33.43	3.804376337284183e-23
13169	1.02125e-11	K	8	1945.11A	-33.433	3.778187194789773e-23
13170	1.0167e-11	B	3	1953.83A	-33.443000000000005	3.692185154487144e-23
13171	4.5778e-11	V	9	433.930A	-33.446	3.666768330662767e-23
13172	8.187020000000001e-13	Fe	2	2.42634m	-33.451	3.6247951806667146e-23
13173	3.4222800000000002e-12	Fe	1	5804.45A	-33.453	3.6081407596253336e-23
13174	4.2031400000000005e-10	Si	11	47.2610A	-33.458	3.5668387138854995e-23
13175	5.86232e-11	Fe	9	338.850A	-33.465	3.50980890692205e-23
13176	7.56753e-11	Fe	12	262.496A	-33.467	3.493682799818888e-23
13177	5.07151e-12	B	2	3916.87A	-33.468	3.4856475523550224e-23
13178	3.7394699999999997e-13	Fe	2	5.31210m	-33.468	3.4856475523550224e-23
13179	7.01184e-11	V	12	283.299A	-33.468	3.4856475523550224e-23
13180	6.93616e-11	Ca	9	286.390A	-33.469	3.477630785447551e-23
13181	1.20034e-12	Si	10	1.65491m	-33.469	3.477630785447551e-23
13182	1.35225e-11	Fe	7	1468.99A	-33.471	3.4616525233829755e-23
13183	1.0968200000000001e-10	Ar	12	181.109A	-33.472	3.4536909435106595e-23
13184	6.36604e-11	Ni	11	312.038A	-33.482	3.375075339676624e-23
13185	4.8513e-18	B	1	40.9467c	-33.484	3.3595682770836375e-23
13186	7.34728e-11	Fe	9	270.365A	-33.486	3.3441324629714247e-23
13187	4.55921e-11	V	9	435.699A	-33.49	3.31347327226498e-23
13188	1.9418900000000003e-12	Fe	7	1.02295m	-33.505	3.2009837671808334e-23
13189	1.48045e-12	Fe	1	1.34179m	-33.512	3.149803576267067e-23
13190	1.0869799999999999e-10	K	12	182.749A	-33.516	3.120926003502908e-23
13191	5.9941e-11	Fe	9	331.400A	-33.52	3.092313181917164e-23
13192	1.01687e-11	B	3	1953.49A	-33.523	3.0710258477055375e-23
13193	8.07268e-11	Fe	9	246.070A	-33.524	3.063962684256542e-23
13194	2.19053e-11	K	8	906.832A	-33.528	3.03587210552079e-23
13195	1.30173e-10	Li	2	152.601A	-33.528	3.03587210552079e-23
13196	8.41908e-13	Fe	2	2.35946m	-33.537	2.973606324339232e-23
13197	4.48953e-11	K	8	442.462A	-33.538000000000004	2.9667672195763666e-23
13198	5.07417e-12	B	2	3914.82A	-33.554	2.8594563525639035e-23
13199	1.04138e-12	Zn	2	1.90751m	-33.564	2.7943671794240004e-23
13200	1.68838e-12	Fe	7	1.17654m	-33.569	2.7623803228273607e-23
13201	2.61893e-11	S	10	758.497A	-33.57	2.7560270243870383e-23
13202	3.8167199999999995e-12	Fe	1	5204.58A	-33.57	2.7560270243870383e-23
13203	1.21206e-15	C	5	1638.90m	-33.573	2.737054667800559e-23
13204	6.60426e-12	Fe	8	3007.82A	-33.577	2.7119611997746695e-23
13205	1.47126e-11	Cl	7	1350.17A	-33.578	2.7057238620994466e-23
13206	8.02743e-13	Ni	11	2.47457m	-33.59	2.6319853751643214e-23
13207	1.00484e-11	Cl	6	1976.87A	-33.592	2.6198925008285852e-23
13208	1.14358e-11	Fe	7	1737.05A	-33.597	2.589902839362589e-23
13209	3.34165e-12	Si	3	5944.50A	-33.6	2.5720740736219304e-23
13210	1.10585e-11	Fe	8	1796.30A	-33.616	2.479039643067564e-23
13211	4.189969999999999e-12	Sc	3	4740.95A	-33.626999999999995	2.417037963481508e-23
13212	7.8697e-10	Sc	13	25.2417A	-33.635	2.3729220488491684e-23
13213	7.33214e-12	S	10	2709.23A	-33.639	2.3511669687401257e-23
13214	2.82601e-11	S	10	702.915A	-33.652	2.2818309778206664e-23
13215	9.83579e-11	F	6	201.961A	-33.668	2.1992949234278317e-23
13216	2.6902099999999997e-12	Ar	1	7383.98A	-33.668	2.1992949234278317e-23
13217	1.30822e-10	Ca	10	151.843A	-33.672	2.1791316663728003e-23
13218	1.22981e-11	S	11	1615.25A	-33.672	2.1791316663728003e-23
13219	5.81381e-11	Ne	3	341.677A	-33.676	2.1591532671695547e-23
13220	2.66766e-13	Al	1	7.44640m	-33.692	2.0810545853505465e-23
13221	3.7379400000000005e-12	Al	6	5314.28A	-33.698	2.052501446010008e-23
13222	3.24135e-12	Ne	1	6128.45A	-33.702	2.0336839996453242e-23
13223	1.5299200000000002e-10	O	6	129.840A	-33.705	2.0196842174646435e-23
13224	1.97534e-18	Cl	1	100.562c	-33.708	2.005780809106612e-23
13225	7.36352e-11	Fe	9	269.768A	-33.71	1.9965650834044395e-23
13226	1.50653e-14	Al	1	131.855m	-33.71	1.9965650834044395e-23
13227	7.54067e-13	Al	1	2.63431m	-33.713	1.9828208260458282e-23
13228	1.55711e-12	Al	1	1.27573m	-33.714	1.9782604646946217e-23
13229	4.43869e-11	Cr	10	447.529A	-33.718	1.9601236637378198e-23
13230	2.08775e-11	Ar	11	951.475A	-33.721	1.9466302673476983e-23
13231	2.95259e-11	Si	9	672.780A	-33.722	1.9421531419716914e-23
13232	3.32621e-13	O	1	5.97209m	-33.735	1.884878982200679e-23
13233	3.16292e-11	Cl	7	628.042A	-33.735	1.884878982200679e-23
13234	1.33507e-11	Fe	7	1487.90A	-33.735	1.884878982200679e-23
13235	2.67034e-13	Al	1	7.43892m	-33.736999999999995	1.8762187499346084e-23
13236	1.4357900000000003e-10	Li	2	138.352A	-33.74	1.8633029509082914e-23
13237	1.30764e-10	Li	2	151.911A	-33.743	1.850476063617107e-23
13238	9.24943e-15	Al	1	214.764m	-33.747	1.8335107970912603e-23
13239	4.2505199999999995e-12	Be	2	4673.42A	-33.748000000000005	1.8292938392772708e-23
13240	8.3599e-11	Ar	12	237.616A	-33.749	1.8250865801971462e-23
13241	1.3394700000000001e-12	Zn	2	1.48301m	-33.75	1.8208889975443884e-23
13242	1.55802e-12	Al	1	1.27498m	-33.76	1.7794405036292983e-23
13243	4.2506e-12	Be	2	4673.33A	-33.778	1.707196342926976e-23
13244	2.97167e-13	Mg	1	6.68460m	-33.778	1.707196342926976e-23
13245	2.26872e-11	K	8	875.580A	-33.779	1.703269900295855e-23
13246	8.5356e-12	F	6	2327.25A	-33.784	1.6837727309735008e-23
13247	4.6379799999999997e-10	Ar	11	42.8300A	-33.792	1.6530404151463655e-23
13248	3.69073e-12	Fe	1	5382.26A	-33.799	1.6266101267760269e-23
13249	1.0387300000000001e-19	N	1	1912.38c	-33.801	1.6191365321117022e-23
13250	1.89762e-12	Ne	3	1.04681m	-33.806	1.600602429491144e-23
13251	5.58628e-12	S	10	3555.94A	-33.817	1.5605707828591298e-23
13252	6.386180000000001e-14	Ne	3	31.1054m	-33.828	1.521540342212152e-23
13253	1.14699e-11	Si	5	1731.87A	-33.83	1.5145494993568885e-23
13254	4.3568100000000004e-13	O	1	4.55940m	-33.830999999999996	1.511066132170792e-23
13255	4.35981e-11	Sc	10	455.627A	-33.84	1.4800741437515228e-23
13256	2.06757e-11	Al	10	960.764A	-33.84	1.4800741437515228e-23
13257	8.73324e-11	Cl	12	227.458A	-33.849000000000004	1.4497178014669706e-23
13258	7.29675e-19	P	1	272.237c	-33.85	1.4463835430482958e-23
13259	5.18343e-12	Mg	1	3832.30A	-33.853	1.4364267087731928e-23
13260	3.94357e-12	Sc	3	5037.17A	-33.854	1.4331230190194422e-23
13261	1.15309e-11	Zn	2	1722.72A	-33.86	1.4134598340447423e-23
13262	2.54133e-12	Mg	1	7816.55A	-33.863	1.4037296449882227e-23
13263	3.05937e-18	K	1	64.9298c	-33.869	1.3844697522242653e-23
13264	6.04737e-11	Fe	8	328.481A	-33.87	1.3812855601545515e-23
13265	3.91742e-10	Ar	11	50.7080A	-33.87	1.3812855601545515e-23
13266	2.98508e-13	Mg	1	6.65458m	-33.876999999999995	1.359200331419574e-23
13267	1.06818e-12	Na	1	1.85965m	-33.876999999999995	1.359200331419574e-23
13268	8.955710000000001e-12	B	2	2218.08A	-33.883	1.3405514037422455e-23
13269	4.5269e-11	Fe	8	438.809A	-33.885999999999996	1.331323112789656e-23
13270	6.58949e-11	Fe	7	301.457A	-33.889	1.3221583489450984e-23
13271	1.09693e-11	Zn	2	1810.92A	-33.889	1.3221583489450984e-23
13272	1.17937e-11	K	8	1684.32A	-33.891999999999996	1.3130566748911232e-23
13273	1.10343e-13	Ne	9	18.0024m	-33.900999999999996	1.2861258633299e-23
13274	2.99163e-13	Mg	1	6.64002m	-33.902	1.2831678559280636e-23
13275	2.39651e-13	Zn	2	8.28893m	-33.924	1.2197855149108742e-23
13276	1.00423e-11	Cl	6	1978.08A	-33.927	1.2113885704893812e-23
13277	1.1370200000000001e-10	Ar	12	174.706A	-33.929	1.2058227455828453e-23
13278	1.9166099999999998e-13	Ne	9	10.3644m	-33.931	1.2002824933188693e-23
13279	5.04695e-14	Fe	7	39.3593m	-33.942	1.1702629933194787e-23
13280	2.95466e-11	Cl	6	672.310A	-33.948	1.1542063831043756e-23
13281	6.13791e-14	Ca	7	32.3635m	-33.95	1.148903286483801e-23
13282	1.88247e-12	Cl	8	1.05523m	-33.951	1.1462608822508355e-23
13283	3.3243e-12	Ne	1	5975.53A	-33.954	1.1383700778404428e-23
13284	4.48345e-11	Cr	10	443.062A	-33.955	1.1357518993151007e-23
13285	2.61595e-10	Be	3	75.9358A	-33.973	1.0896410894483265e-23
13286	6.86825e-11	V	12	289.221A	-33.977	1.0796511998931649e-23
13287	4.84927e-11	V	12	409.638A	-33.977	1.0796511998931649e-23
13288	2.24172e-11	K	8	886.124A	-33.982	1.0672925348044591e-23
13289	9.63325e-12	Zn	2	2062.07A	-33.985	1.0599453446741662e-23
13290	8.953880000000001e-12	B	2	2218.53A	-34.001	1.0216060866520787e-23
13291	9.5633e-12	B	3	2077.15A	-34.004	1.0145733998186863e-23
13292	1.73786e-11	Be	2	1143.04A	-34.025999999999996	9.644583373837975e-24
13293	3.5579e-10	Si	11	55.8320A	-34.037	9.403368849593361e-24
13294	1.79415e-11	B	2	1107.18A	-34.037	9.403368849593361e-24
13295	2.73128e-12	Ar	1	7272.94A	-34.038000000000004	9.381741701386203e-24
13296	3.64802e-12	Ca	7	5445.27A	-34.04	9.338636513752658e-24
13297	1.21206e-15	C	5	1638.90m	-34.05	9.12606319421615e-24
13298	1.0185799999999998e-10	F	6	195.022A	-34.051	9.105073831318007e-24
13299	7.75008e-11	Fe	9	256.313A	-34.052	9.084132742615085e-24
13300	1.4357900000000003e-10	Li	2	138.352A	-34.053000000000004	9.063239817079516e-24
13301	9.84592e-11	F	6	201.753A	-34.059	8.938887504941633e-24
13302	2.37161e-12	Cl	1	8375.94A	-34.059	8.938887504941633e-24
13303	8.70458e-12	Zn	2	2282.07A	-34.062	8.877352636186893e-24
13304	6.79817e-11	Fe	7	292.203A	-34.068000000000005	8.75555079178513e-24
13305	4.97645e-11	Fe	9	399.169A	-34.069	8.73541358376568e-24
13306	1.25578e-13	Cl	6	15.8185m	-34.076	8.595743979842136e-24
13307	3.3856900000000003e-12	Fe	1	5867.18A	-34.08	8.516937725347325e-24
13308	7.54714e-11	Fe	9	263.205A	-34.083	8.45830753844411e-24
13309	8.9018e-11	Cl	12	223.151A	-34.086999999999996	8.380761308817778e-24
13310	6.24139e-11	P	10	318.270A	-34.093	8.265772952858608e-24
13311	3.0394899999999996e-13	Zn	2	6.53545m	-34.095	8.227795175873274e-24
13312	5.11212e-11	Mn	12	388.576A	-34.095	8.227795175873274e-24
13313	8.79372e-12	Si	11	2258.94A	-34.098	8.171155432280085e-24
13314	1.49559e-10	Al	6	132.820A	-34.098	8.171155432280085e-24
13315	2.69167e-11	S	10	737.998A	-34.1	8.13361238331291e-24
13316	6.60589e-11	Fe	8	300.708A	-34.111	7.930187790939985e-24
13317	1.06818e-12	Na	1	1.85965m	-34.117	7.82138153540719e-24
13318	4.96923e-11	V	10	399.749A	-34.121	7.749674678475799e-24
13319	6.53191e-11	Ni	11	304.114A	-34.122	7.731850921319372e-24
13320	2.95476e-11	Si	9	672.287A	-34.126	7.66096488599185e-24
13321	2.86206e-12	Fe	12	6940.61A	-34.139	7.435042780572707e-24
13322	1.45898e-11	Cl	7	1361.53A	-34.144	7.349934549641957e-24
13323	6.39214e-11	Fe	9	310.764A	-34.149	7.265800544574468e-24
13324	1.03436e-12	Mg	1	1.92046m	-34.149	7.265800544574468e-24
13325	2.39035e-13	Cl	6	8.31029m	-34.150999999999996	7.232417223465177e-24
13326	2.0958000000000001e-10	F	8	94.7822A	-34.152	7.215783125442462e-24
13327	1.25982e-11	Ca	8	1576.77A	-34.158	7.116778869387756e-24
13328	2.56437e-12	Mg	1	7746.33A	-34.159	7.100410732199201e-24
13329	8.170939999999999e-12	Cl	6	2431.11A	-34.162	7.051531848527258e-24
13330	2.6576e-12	Cl	8	7474.58A	-34.162	7.051531848527258e-24
13331	2.16112e-12	Cl	1	9191.73A	-34.163000000000004	7.035313775322336e-24
13332	5.18741e-12	Mg	1	3829.36A	-34.165	7.002989444723751e-24
13333	9.53752e-14	Fe	8	20.8277m	-34.168	6.954781204477559e-24
13334	2.0302e-12	Ar	1	9784.50A	-34.171	6.906904827422934e-24
13335	8.18008e-12	Cl	6	2428.39A	-34.18	6.765244108631756e-24
13336	1.31553e-14	P	15	151.000m	-34.186	6.672421479630903e-24
13337	7.74842e-12	Si	1	2563.68A	-34.189	6.626488853249999e-24
13338	4.57529e-11	S	10	434.168A	-34.205	6.386802281483097e-24
13339	1.8030000000000001e-10	S	10	110.175A	-34.207	6.357457590541331e-24
13340	7.494060000000001e-12	Be	1	2650.70A	-34.209	6.328247726207391e-24
13341	1.29173e-11	B	2	1537.82A	-34.209	6.328247726207391e-24
13342	8.07546e-11	Mg	6	245.985A	-34.217	6.2127441881250626e-24
13343	2.17785e-12	Cl	1	9121.14A	-34.219	6.1841992214788676e-24
13344	1.01667e-11	B	3	1953.87A	-34.223	6.127502142222277e-24
13345	3.47619e-12	Fe	9	5714.43A	-34.224000000000004	6.11340927836793e-24
13346	9.85174e-11	F	6	201.634A	-34.225	6.099348827201106e-24
13347	2.31359e-12	Cl	1	8585.98A	-34.225	6.099348827201106e-24
13348	8.5277e-11	Fe	9	232.940A	-34.226	6.0853207141745926e-24
13349	7.36793e-12	Mn	12	2696.07A	-34.228	6.057361205210818e-24
13350	5.58579e-11	B	4	355.625A	-34.23	6.029530158521888e-24
13351	2.41847e-11	Fe	12	821.364A	-34.231	6.0156626239772315e-24
13352	7.41108e-11	Fe	9	268.037A	-34.232	6.001826983877064e-24
13353	1.09807e-10	Ar	12	180.903A	-34.235	5.96051069753412e-24
13354	2.6228199999999998e-14	Fe	7	75.7369m	-34.236	5.9468019033448346e-24
13355	1.81376e-11	Mg	6	1095.21A	-34.24	5.892281295783108e-24
13356	6.49847e-11	Na	4	305.679A	-34.241	5.878729424863276e-24
13357	2.44878e-12	Ni	1	8111.98A	-34.246	5.811436165599363e-24
13358	4.06449e-11	V	9	488.732A	-34.251	5.7449132059045655e-24
13359	7.72431e-11	Ti	11	257.168A	-34.256	5.6791517282324394e-24
13360	4.31565e-12	Li	1	4602.89A	-34.257	5.6660900417155e-24
13361	3.67822e-12	Ne	1	5400.56A	-34.264	5.575495527290553e-24
13362	1.04282e-10	S	11	190.488A	-34.266	5.5498784522842846e-24
13363	1.45627e-12	Si	1	1.36407m	-34.268	5.524379077046254e-24
13364	1.31006e-12	K	1	1.51631m	-34.269	5.5116733577490554e-24
13365	4.74778e-11	Cr	12	418.394A	-34.275999999999996	5.423547795352855e-24
13366	2.45773e-12	Ne	1	8082.46A	-34.279	5.3862123549428054e-24
13367	3.44128e-11	K	8	577.241A	-34.294000000000004	5.2033551799182824e-24
13368	1.3096e-12	K	1	1.51684m	-34.297	5.1675355348111244e-24
13369	8.4304e-11	Ar	12	235.629A	-34.299	5.143792865707485e-24
13370	9.04958e-11	Al	7	219.507A	-34.311	5.00361022980071e-24
13371	2.41777e-12	Ar	12	8216.03A	-34.313	4.980620729059117e-24
13372	1.16477e-12	K	8	1.70544m	-34.325	4.844884986878256e-24
13373	1.22796e-13	Cl	7	16.1768m	-34.327	4.822624762383749e-24
13374	7.49427e-12	Be	1	2650.62A	-34.334	4.745516325104203e-24
13375	9.30007e-12	Mg	3	2135.95A	-34.334	4.745516325104203e-24
13376	4.3157099999999996e-12	Li	1	4602.82A	-34.335	4.734601940427457e-24
13377	2.38374e-12	Cl	1	8333.31A	-34.335	4.734601940427457e-24
13378	2.30557e-11	Cl	8	861.586A	-34.34	4.680405400178283e-24
13379	3.5785800000000003e-12	Al	11	5550.94A	-34.341	4.669640766473321e-24
13380	2.24054e-12	Sc	3	8865.94A	-34.345	4.6268292425953384e-24
13381	5.98083e-11	Cr	12	332.135A	-34.354	4.531932907318246e-24
13382	2.2365900000000003e-12	Sc	3	8881.59A	-34.356	4.511110567018212e-24
13383	3.9513e-12	Ni	1	5027.32A	-34.365	4.4185876234656925e-24
13384	4.55504e-12	Be	2	4360.99A	-34.365	4.4185876234656925e-24
13385	1.55485e-11	Si	6	1277.58A	-34.374	4.327962326835465e-24
13386	9.70372e-12	K	8	2047.10A	-34.374	4.327962326835465e-24
13387	2.21997e-12	Cl	1	8948.06A	-34.376999999999995	4.298168843741576e-24
13388	2.86282e-12	K	1	6938.76A	-34.381	4.2587629949219154e-24
13389	1.37102e-13	F	8	14.4888m	-34.382	4.248968111838746e-24
13390	9.94869e-19	Cl	1	199.669c	-34.387	4.200330576056819e-24
13391	1.26556e-11	Cl	7	1569.61A	-34.391	4.1618217138669575e-24
13392	9.68125e-12	Si	11	2051.85A	-34.405	4.029799807244588e-24
13393	1.37624e-10	F	6	144.339A	-34.41	3.983671070299615e-24
13394	3.49217e-11	K	8	568.828A	-34.423	3.866192479953238e-24
13395	3.6344e-11	Cl	7	546.568A	-34.429	3.8131463304795315e-24
13396	4.96983e-11	Cr	10	399.701A	-34.439	3.726348523095681e-24
13397	1.05053e-11	Zn	2	1890.90A	-34.439	3.726348523095681e-24
13398	2.12865e-10	Cl	10	93.3193A	-34.443000000000005	3.692185154487144e-24
13399	4.555369999999999e-12	Be	2	4360.66A	-34.446	3.666768330662767e-24
13400	2.1292599999999998e-12	Cl	8	9329.28A	-34.452	3.616458383094884e-24
13401	2.5346e-10	Be	3	78.3730A	-34.457	3.575061126306456e-24
13402	2.47948e-11	S	10	801.155A	-34.463	3.5260094487536654e-24
13403	4.86105e-11	Fe	9	408.646A	-34.468	3.485647552355022e-24
13404	1.57514e-11	Si	5	1261.12A	-34.469	3.477630785447551e-24
13405	1.8052900000000004e-10	S	10	110.035A	-34.472	3.453690943510659e-24
13406	2.31649e-12	Cl	1	8575.25A	-34.473	3.445747674763978e-24
13407	1.2474200000000002e-10	Cl	12	159.244A	-34.476	3.422027314617222e-24
13408	3.01278e-11	Ti	11	659.340A	-34.477	3.414156870196141e-24
13409	1.06817e-12	Na	1	1.85967m	-34.479	3.398470244281153e-24
13410	1.95182e-12	Fe	12	1.01774m	-34.479	3.398470244281153e-24
13411	8.95654e-12	B	2	2217.87A	-34.479	3.398470244281153e-24
13412	1.06819e-12	Na	1	1.85964m	-34.485	3.351841484462588e-24
13413	8.96496e-11	Ar	12	221.579A	-34.486	3.344132462971425e-24
13414	2.34629e-12	Ni	1	8466.32A	-34.486999999999995	3.3364411717376805e-24
13415	4.0947e-11	V	9	485.126A	-34.494	3.2830951667085296e-24
13416	2.12358e-12	Ar	1	9354.22A	-34.498000000000005	3.252995569297821e-24
13417	8.7494e-11	Ar	12	227.038A	-34.501999999999995	3.223171926654985e-24
13418	1.09286e-10	K	12	181.766A	-34.505	3.200983767180833e-24
13419	1.3430100000000003e-10	K	9	147.910A	-34.507	3.1862765827061344e-24
13420	3.52532e-11	Fe	12	563.480A	-34.513000000000005	3.142559229070124e-24
13421	2.31286e-12	Ni	11	8588.71A	-34.515	3.128120480964474e-24
13422	1.26592e-11	Cl	7	1569.17A	-34.515	3.128120480964474e-24
13423	1.43724e-11	Si	5	1382.12A	-34.516	3.1209260035029084e-24
13424	4.0813e-12	Cl	8	4867.19A	-34.528	3.0358721055207893e-24
13425	2.04737e-12	Cl	1	9702.44A	-34.532	3.008039062758881e-24
13426	2.4281e-12	Fe	7	8181.06A	-34.534	2.9942183786751827e-24
13427	2.8742900000000003e-12	K	1	6911.08A	-34.535	2.987331867502908e-24
13428	2.28961e-11	Si	10	867.590A	-34.54	2.9531361623872744e-24
13429	8.91975e-11	Cl	12	222.702A	-34.543	2.9328069160390104e-24
13430	3.57301e-11	S	11	555.958A	-34.545	2.919331892271239e-24
13431	1.42537e-11	Fe	12	1393.63A	-34.556999999999995	2.8397719934904454e-24
13432	1.15103e-10	K	12	172.580A	-34.56	2.8202231405916224e-24
13433	1.75474e-12	Fe	6	1.13204m	-34.567	2.775130891066713e-24
13434	1.34701e-11	K	8	1474.71A	-34.569	2.762380322827361e-24
13435	1.0928399999999999e-13	Na	4	18.1769m	-34.585	2.6624623294287748e-24
13436	5.20695e-12	Fe	8	3814.99A	-34.586999999999996	2.6502294262077965e-24
13437	2.41894e-12	Cl	1	8212.04A	-34.586999999999996	2.6502294262077965e-24
13438	1.7050299999999999e-12	Ni	1	1.16505m	-34.594	2.6078551882033985e-24
13439	2.95345e-11	Si	9	672.585A	-34.595	2.6018572877105217e-24
13440	1.21425e-11	Fe	7	1635.94A	-34.6	2.57207407362193e-24
13441	3.64673e-12	Fe	12	5447.20A	-34.613	2.4962235249438032e-24
13442	5.04421e-12	Fe	12	3938.07A	-34.621	2.4506623109316586e-24
13443	4.20289e-10	Si	11	47.2638A	-34.628	2.4114789304270084e-24
13444	2.33802e-11	Si	8	849.626A	-34.63	2.400399191176097e-24
13445	6.21204e-11	Mg	6	319.773A	-34.635999999999996	2.3674644795827718e-24
13446	1.0757700000000002e-12	Na	1	1.84653m	-34.635999999999996	2.3674644795827718e-24
13447	1.18041e-10	S	9	168.284A	-34.637	2.3620194623773336e-24
13448	2.0516299999999997e-10	Mg	9	96.8228A	-34.641999999999996	2.3349816491730564e-24
13449	5.0698300000000004e-12	B	2	3918.17A	-34.646	2.313574408739035e-24
13450	2.0725e-12	Cl	1	9584.80A	-34.650999999999996	2.287091141478095e-24
13451	8.4123e-11	Fe	9	236.136A	-34.654	2.2713469168032105e-24
13452	8.04089e-11	Ar	12	247.043A	-34.657	2.2557110746087123e-24
13453	6.10332e-12	Fe	12	3254.70A	-34.66	2.2401828687947418e-24
13454	1.07576e-12	Na	1	1.84655m	-34.666	2.2094464075547264e-24
13455	3.02104e-11	Fe	12	657.537A	-34.672	2.1791316663728e-24
13456	4.02166e-13	Fe	7	4.93936m	-34.679	2.1442897606265765e-24
13457	2.67939e-13	Al	1	7.41379m	-34.685	2.11486900215505e-24
13458	9.6495e-11	K	9	205.860A	-34.687	2.1051520617339777e-24
13459	6.11654e-13	Zn	2	3.24766m	-34.69	2.0906602968744287e-24
13460	2.85186e-12	Ar	1	6965.43A	-34.698	2.052501446010008e-24
13461	1.33857e-11	Ar	11	1484.01A	-34.699	2.0477808236800787e-24
13462	2.39937e-18	Mn	1	82.7904c	-34.707	2.0104046114036745e-24
13463	3.21249e-11	Si	11	618.350A	-34.707	2.0104046114036745e-24
13464	4.83312e-11	Cr	12	411.007A	-34.711	1.9919731111385014e-24
13465	1.55828e-12	Al	1	1.27477m	-34.713	1.9828208260458284e-24
13466	7.14017e-11	P	8	278.207A	-34.714	1.9782604646946217e-24
13467	5.67424e-11	Al	6	350.081A	-34.719	1.9556155044113304e-24
13468	2.14992e-12	Ni	11	9239.61A	-34.73	1.9067048521605272e-24
13469	2.0484900000000001e-10	S	9	96.9710A	-34.731	1.902319552691309e-24
13470	1.47891e-11	Ni	12	1343.19A	-34.735	1.884878982200679e-24
13471	1.14272e-11	Fe	7	1738.34A	-34.736	1.8805438808394168e-24
13472	4.192630000000001e-10	Si	11	47.3795A	-34.741	1.8590174730419642e-24
13473	1.72913e-12	Ar	1	1.14881m	-34.742	1.854741851501219e-24
13474	5.0357e-11	Cr	10	394.473A	-34.745	1.8419738984038168e-24
13475	2.9862e-12	Ne	1	6652.09A	-34.749	1.8250865801971463e-24
13476	1.06246e-12	Li	1	1.86967m	-34.754	1.8041949868707576e-24
13477	1.34953e-12	Zn	2	1.47195m	-34.759	1.783542537635612e-24
13478	1.3502200000000003e-10	K	9	147.120A	-34.760999999999996	1.7753479040393966e-24
13479	1.85748e-17	V	1	10.6943c	-34.762	1.771264717167323e-24
13480	4.72518e-11	Cr	12	420.396A	-34.765	1.759071416620634e-24
13481	2.67658e-11	Cl	8	742.159A	-34.784	1.6837727309735007e-24
13482	1.06247e-12	Li	1	1.86966m	-34.784	1.6837727309735007e-24
13483	7.61213e-11	Ti	11	260.958A	-34.785	1.6799001611549457e-24
13484	5.8949e-11	Ar	12	336.977A	-34.787	1.6721817210233267e-24
13485	4.45897e-11	Mn	12	445.494A	-34.789	1.66449874390281e-24
13486	1.82738e-10	S	10	108.704A	-34.791	1.6568510668556863e-24
13487	7.88588e-11	Al	10	251.899A	-34.794000000000004	1.6454453843377003e-24
13488	7.49474e-12	Be	1	2650.45A	-34.81	1.585928018212781e-24
13489	2.88113e-14	Si	9	68.9467m	-34.812	1.5786413408585902e-24
13490	1.8250900000000002e-10	S	10	108.841A	-34.815	1.5677740503074073e-24
13491	8.578360000000001e-12	Na	2	2315.65A	-34.821	1.5462633839231483e-24
13492	1.91944e-18	Mn	1	103.491c	-34.821999999999996	1.5427070768266105e-24
13493	4.96673e-11	Fe	9	399.950A	-34.828	1.5215403422121519e-24
13494	6.21079e-11	Cl	12	319.838A	-34.835	1.497212594600361e-24
13495	9.00058e-11	Al	7	220.702A	-34.835	1.497212594600361e-24
13496	1.73529e-10	S	10	114.473A	-34.839	1.4834860670258298e-24
13497	9.65377e-11	K	9	205.769A	-34.841	1.4766700676830132e-24
13498	1.46707e-10	Ne	7	135.402A	-34.848	1.4530597461451371e-24
13499	7.74924e-13	Mg	9	2.56341m	-34.85	1.4463835430482956e-24
13500	6.42338e-14	Ne	9	30.9253m	-34.855	1.4298269275412756e-24
13501	7.98313e-11	Fe	9	248.830A	-34.86	1.4134598340447422e-24
13502	4.78706e-11	Sc	10	414.962A	-34.861999999999995	1.4069655760169417e-24
13503	2.11292e-11	Ar	11	940.141A	-34.861999999999995	1.4069655760169417e-24
13504	1.7457700000000001e-12	S	10	1.13786m	-34.867	1.3908601742473222e-24
13505	5.51627e-13	B	1	3.60106m	-34.868	1.3876612846147855e-24
13506	5.51753e-13	B	1	3.60024m	-34.868	1.3876612846147855e-24
13507	8.51974e-18	K	1	23.3158c	-34.869	1.3844697522242652e-24
13508	7.26803e-11	Ar	12	273.313A	-34.88	1.3498436621518085e-24
13509	4.5458e-11	V	9	436.985A	-34.887	1.3282611545986656e-24
13510	2.3115900000000002e-10	Ar	11	85.9340A	-34.89	1.3191174691260535e-24
13511	1.2212299999999998e-12	Mg	1	1.62659m	-34.896	1.3010184989367873e-24
13512	8.1771e-12	Cl	6	2429.28A	-34.899	1.2920623505866368e-24
13513	7.77728e-12	Mn	12	2554.16A	-34.903	1.280216651754485e-24
13514	2.0938700000000002e-12	Cl	1	9486.96A	-34.907	1.2684795549420098e-24
13515	3.32293e-11	Sc	10	597.800A	-34.909	1.2626514207889232e-24
13516	1.32094e-11	Fe	12	1503.81A	-34.91	1.259747403106753e-24
13517	1.6768200000000001e-12	K	8	1.18465m	-34.913000000000004	1.2510753629818909e-24
13518	4.25049e-12	Be	2	4673.45A	-34.927	1.2113885704893812e-24
13519	4.88445e-11	Sc	10	406.688A	-34.93	1.2030494302266978e-24
13520	4.75015e-11	K	8	418.186A	-34.936	1.1865429732329077e-24
13521	1.35642e-12	Be	1	1.46448m	-34.936	1.1865429732329077e-24
13522	1.3565e-12	Be	1	1.46440m	-34.936	1.1865429732329077e-24
13523	6.28393e-12	Na	2	3161.15A	-34.946999999999996	1.1568671036084754e-24
13524	1.4835599999999998e-17	V	1	13.3897c	-34.951	1.1462608822508355e-24
13525	1.43578e-10	Li	2	138.353A	-34.952	1.1436245553789611e-24
13526	4.71589e-11	S	11	421.224A	-34.954	1.1383700778404427e-24
13527	7.838670000000001e-13	Cl	8	2.53416m	-34.967	1.1047995069581783e-24
13528	1.7168300000000002e-10	S	10	115.704A	-34.97	1.0971941206477018e-24
13529	2.11462e-12	Cl	1	9393.86A	-34.986	1.0575075380298395e-24
13530	5.10867e-11	Ar	12	388.838A	-34.995	1.0358180429944358e-24
13531	2.8429e-18	B	1	69.8739c	-34.997	1.0310588913871124e-24
13532	1.97539e-12	Fe	1	1.00560m	-35.003	1.0169122330527669e-24
13533	5.9982e-13	B	1	3.31174m	-35.007	1.0075891256609255e-24
13534	3.04605e-15	O	7	652.138m	-35.016999999999996	9.846535970261823e-25
13535	1.7464799999999998e-12	O	1	1.13740m	-35.027	9.622401447619978e-25
13536	4.31565e-12	Li	1	4602.89A	-35.036	9.425045853525928e-25
13537	9.46402e-13	Cl	8	2.09894m	-35.039	9.360164294239775e-25
13538	2.7794e-12	Ar	1	7147.04A	-35.049	9.147100942592726e-25
13539	5.99917e-13	B	1	3.31120m	-35.052	9.084132742615085e-25
13540	2.56437e-12	Mg	1	7746.34A	-35.056	9.00084891302942e-25
13541	2.13755e-11	Sc	10	929.308A	-35.056	9.00084891302942e-25
13542	1.98699e-15	N	6	999.727m	-35.069	8.735413583765678e-25
13543	7.75403e-12	Si	1	2561.82A	-35.071999999999996	8.675279419632058e-25
13544	2.09528e-12	Fe	8	9480.58A	-35.075	8.615559216172298e-25
13545	2.36861e-11	Si	10	838.653A	-35.076	8.595743979842135e-25
13546	4.31374e-13	Mg	9	4.60493m	-35.079	8.53657129449885e-25
13547	1.49372e-11	Si	6	1329.86A	-35.091	8.303926027297882e-25
13548	8.15466e-11	K	12	243.596A	-35.099000000000004	8.152362296289755e-25
13549	1.94182e-12	Fe	1	1.02298m	-35.1	8.13361238331291e-25
13550	2.0714299999999998e-12	S	10	9589.71A	-35.118	7.803392857056207e-25
13551	6.80102e-11	Fe	8	292.081A	-35.134	7.521136518370781e-25
13552	3.5264e-12	B	1	5633.07A	-35.135	7.503838384396705e-25
13553	9.05312e-11	Al	7	219.421A	-35.135	7.503838384396705e-25
13554	3.5262699999999997e-12	B	1	5633.27A	-35.135999999999996	7.486580035026759e-25
13555	2.60494e-13	Fe	8	7.62570m	-35.137	7.469361378758768e-25
13556	1.4505e-14	Fe	7	136.949m	-35.141	7.400881862022511e-25
13557	4.55499e-12	Be	2	4361.03A	-35.144	7.3499345496419575e-25
13558	3.98912e-11	O	6	497.966A	-35.163000000000004	7.035313775322335e-25
13559	2.0266e-12	Fe	1	9801.88A	-35.163000000000004	7.035313775322335e-25
13560	4.59121e-11	V	9	432.663A	-35.163000000000004	7.035313775322335e-25
13561	8.441860000000001e-19	Cl	1	235.309c	-35.167	6.970813630933544e-25
13562	2.51944e-11	Si	10	788.446A	-35.167	6.970813630933544e-25
13563	2.56694e-10	Be	3	77.3859A	-35.171	6.906904827422934e-25
13564	1.43952e-18	Mn	1	137.994c	-35.171	6.906904827422934e-25
13565	7.29224e-15	O	5	272.405m	-35.181	6.749684478957092e-25
13566	5.425609999999999e-13	K	1	3.66124m	-35.189	6.62648885325e-25
13567	3.28121e-11	Cr	12	605.400A	-35.198	6.490579470180742e-25
13568	1.45572e-11	Si	11	1364.58A	-35.199	6.4756515516447155e-25
13569	5.46567e-11	Mn	11	363.441A	-35.216	6.227066042595746e-25
13570	1.37897e-17	He	1	14.4053c	-35.221	6.155785407041226e-25
13571	3.15321e-11	Fe	9	629.976A	-35.23	6.029530158521887e-25
13572	4.39856e-11	Si	10	451.613A	-35.234	5.974251093757771e-25
13573	8.41673e-11	V	8	236.012A	-35.24	5.892281295783108e-25
13574	4.79104e-11	Ti	11	414.617A	-35.24	5.892281295783108e-25
13575	5.78022e-11	Cl	7	343.663A	-35.25	5.758156598581014e-25
13576	1.18354e-11	K	8	1678.39A	-35.253	5.7185177273717e-25
13577	1.3134e-11	Ar	11	1512.45A	-35.257	5.666090041715499e-25
13578	4.85255e-12	Ni	1	4093.62A	-35.259	5.640056722725116e-25
13579	5.42655e-11	Mn	11	366.060A	-35.279	5.386212354942805e-25
13580	5.36487e-16	C	5	3702.69m	-35.281	5.361464957115851e-25
13581	1.7131999999999998e-10	S	10	115.950A	-35.284	5.324556891958204e-25
13582	3.97778e-11	V	12	499.386A	-35.293	5.215350152411925e-25
13583	1.13171e-10	Na	4	175.526A	-35.302	5.108383244687208e-25
13584	9.64879e-11	Si	10	205.875A	-35.31	5.0151447426293885e-25
13585	2.4890900000000003e-12	Cl	1	7980.60A	-35.317	4.934958123746905e-25
13586	2.24468e-11	Si	11	884.957A	-35.32	4.90098611097831e-25
13587	3.8739699999999995e-12	Fe	1	5127.68A	-35.327	4.822624762383748e-25
13588	1.02586e-12	Zn	2	1.93637m	-35.334	4.745516325104203e-25
13589	8.9748e-11	Al	7	221.336A	-35.339	4.691194848926833e-25
13590	8.93944e-13	Fe	8	2.22211m	-35.34	4.680405400178283e-25
13591	3.00781e-12	Ni	1	6604.29A	-35.343	4.648185716033054e-25
13592	3.98328e-11	Si	9	498.696A	-35.344	4.637495185545284e-25
13593	9.770809999999999e-13	Zn	2	2.03304m	-35.349000000000004	4.584410217127418e-25
13594	9.94249e-13	Fe	9	1.99794m	-35.351	4.563346765490371e-25
13595	3.56114e-10	Si	11	55.7812A	-35.357	4.500735300624689e-25
13596	5.81319e-11	Ne	3	341.714A	-35.365	4.418587623465693e-25
13597	1.10047e-11	Fe	7	1805.09A	-35.371	4.3579623284881735e-25
13598	1.13219e-12	Li	1	1.75452m	-35.372	4.347939293268957e-25
13599	2.7433e-11	Si	10	724.109A	-35.376	4.308077146225388e-25
13600	1.07212e-10	P	8	185.282A	-35.378	4.288283329721033e-25
13601	4.95698e-11	Mn	12	400.737A	-35.388000000000005	4.190670083807664e-25
13602	1.98699e-15	N	6	999.727m	-35.393	4.142699880034362e-25
13603	1.19577e-13	Mg	3	16.6123m	-35.422	3.875104974074558e-25
13604	2.8247e-12	Ne	1	7032.41A	-35.425	3.8484289390692284e-25
13605	1.02191e-11	Fe	7	1943.86A	-35.433	3.778187194789773e-25
13606	1.23474e-11	K	8	1608.80A	-35.434	3.7694976053753307e-25
13607	4.71017e-11	S	11	421.735A	-35.437	3.7435485663825196e-25
13608	1.7464900000000002e-12	O	1	1.13739m	-35.439	3.7263485230956816e-25
13609	2.26689e-11	Si	8	876.288A	-35.443000000000005	3.692185154487144e-25
13610	1.4405700000000003e-14	Zn	2	137.893m	-35.444	3.6836933642765275e-25
13611	7.52756e-11	Fe	9	263.890A	-35.449	3.64152647502283e-25
13612	1.13219e-12	Li	1	1.75452m	-35.452	3.6164583830948836e-25
13613	1.34275e-10	K	9	147.939A	-35.453	3.608140759625334e-25
13614	2.2490599999999997e-12	Ni	1	8832.35A	-35.461999999999996	3.534137739998005e-25
13615	4.29304e-11	K	12	462.713A	-35.466	3.501736570441114e-25
13616	1.48488e-10	K	12	133.778A	-35.469	3.477630785447551e-25
13617	1.11125e-17	V	1	17.8757c	-35.47	3.4696324565923165e-25
13618	9.37603e-12	Mg	3	2118.64A	-35.471	3.461652523382976e-25
13619	1.18094e-11	K	8	1682.09A	-35.472	3.4536909435106595e-25
13620	1.31006e-12	K	1	1.51631m	-35.473	3.4457476747639777e-25
13621	7.41582e-11	P	11	267.866A	-35.475	3.429915902286471e-25
13622	5.93032e-11	V	12	334.965A	-35.481	3.3828556918654087e-25
13623	5.46288e-13	K	1	3.63626m	-35.486999999999995	3.3364411717376808e-25
13624	8.27254e-11	Fe	9	240.125A	-35.486999999999995	3.3364411717376808e-25
13625	2.97493e-12	Ar	1	6677.28A	-35.515	3.128120480964473e-25
13626	8.91635e-12	Cl	6	2227.87A	-35.537	2.973606324339232e-25
13627	1.43154e-10	Ar	12	138.763A	-35.539	2.9599438443180164e-25
13628	2.06259e-11	Ar	11	963.085A	-35.547	2.905918780613907e-25
13629	1.25913e-11	K	8	1577.64A	-35.549	2.8925672966066104e-25
13630	3.71112e-12	Cl	8	5352.69A	-35.559	2.826724426363519e-25
13631	5.02682e-12	B	2	3951.70A	-35.564	2.7943671794240005e-25
13632	2.70032e-13	K	8	7.35635m	-35.579	2.6995008699028377e-25
13633	5.95547e-11	Ar	12	333.550A	-35.586999999999996	2.6502294262077963e-25
13634	7.38581e-11	Fe	8	268.954A	-35.597	2.5899028393625892e-25
13635	3.1406400000000002e-12	K	12	6324.97A	-35.607	2.530949453284272e-25
13636	1.18087e-12	Ar	12	1.68220m	-35.618	2.4676494905386346e-25
13637	7.37431e-13	Zn	2	2.69374m	-35.624	2.433792070246562e-25
13638	7.5144e-11	P	11	264.352A	-35.626999999999995	2.4170379634815084e-25
13639	2.5890399999999997e-13	Mg	9	7.67252m	-35.643	2.3296113404044236e-25
13640	1.8627999999999998e-10	P	8	106.638A	-35.643	2.3296113404044236e-25
13641	7.31396e-11	Fe	8	271.596A	-35.646	2.3135744087390354e-25
13642	1.12935e-11	Fe	7	1758.92A	-35.652	2.2818309778206663e-25
13643	1.24777e-14	Ca	7	159.200m	-35.653	2.2765829122039706e-25
13644	2.2405799999999997e-12	Sc	3	8865.75A	-35.655	2.266122963857735e-25
13645	1.24075e-12	Mn	1	1.60100m	-35.674	2.169119465829733e-25
13646	8.08892e-11	Fe	9	245.576A	-35.684	2.119744278708611e-25
13647	1.3630699999999998e-17	He	1	14.5733c	-35.692	2.0810545853505464e-25
13648	3.7086e-12	Fe	1	5356.32A	-35.694	2.071493008062158e-25
13649	4.048769999999999e-10	Ar	11	49.0630A	-35.709	2.0011676412596975e-25
13650	8.68689e-11	V	8	228.672A	-35.714	1.9782604646946217e-25
13651	7.67861e-12	Zn	2	2586.99A	-35.742	1.8547418515012195e-25
13652	2.81342e-11	Si	10	706.061A	-35.744	1.8462200867729048e-25
13653	9.596540000000001e-19	Mn	1	206.996c	-35.755	1.8000454535492658e-25
13654	1.68163e-12	C	1	1.18126m	-35.756	1.795905463889609e-25
13655	3.79637e-11	K	12	523.249A	-35.777	1.7111318369431333e-25
13656	9.96361e-11	Cl	12	199.370A	-35.78	1.6993524882322176e-25
13657	2.10824e-11	Fe	9	942.228A	-35.782	1.6915446727761644e-25
13658	5.44036e-13	Fe	12	3.65131m	-35.786	1.6760364979997884e-25
13659	1.00699e-11	K	8	1972.66A	-35.788000000000004	1.6683358097878617e-25
13660	1.01116e-11	K	8	1964.52A	-35.796	1.63788524952583e-25
13661	5.18275e-11	Fe	9	383.280A	-35.799	1.626610126776027e-25
13662	1.0757700000000002e-12	Na	1	1.84653m	-35.813	1.5750105665275194e-25
13663	4.39874e-11	Si	10	451.595A	-35.817	1.5605707828591295e-25
13664	3.97906e-11	K	12	499.225A	-35.819	1.5534006114184823e-25
13665	4.41944e-11	Cr	10	449.479A	-35.823	1.5391589490093972e-25
13666	5.90815e-11	Fe	9	336.221A	-35.823	1.5391589490093972e-25
13667	8.44959e-12	Mg	3	2350.94A	-35.834	1.5006640260841365e-25
13668	4.99062e-11	Ar	12	398.036A	-35.841	1.4766700676830132e-25
13669	2.65882e-12	Ar	1	7471.16A	-35.843	1.469885385012509e-25
13670	5.69986e-13	O	1	3.48508m	-35.86	1.413459834044742e-25
13671	5.30829e-11	S	10	374.216A	-35.868	1.3876612846147856e-25
13672	1.17202e-11	Ne	3	1694.89A	-35.883	1.3405514037422455e-25
13673	2.62081e-11	Ar	12	757.950A	-35.903	1.2802166517544849e-25
13674	1.94084e-19	N	1	1023.50c	-35.906	1.2714037023130923e-25
13675	1.54647e-12	Mg	5	1.28450m	-35.911	1.2568500644798895e-25
13676	7.58359e-11	P	11	261.940A	-35.911	1.2568500644798895e-25
13677	3.23857e-12	N	1	6133.72A	-35.913000000000004	1.251075362981891e-25
13678	3.96934e-11	V	12	500.448A	-35.918	1.2367544217248143e-25
13679	7.2014e-12	Cr	11	2758.41A	-35.93	1.2030494302266977e-25
13680	7.096289999999999e-12	Cr	11	2799.28A	-35.93	1.2030494302266977e-25
13681	7.07443e-12	Cr	11	2807.92A	-35.93	1.2030494302266977e-25
13682	6.91128e-12	Cr	11	2874.21A	-35.93	1.2030494302266977e-25
13683	3.11957e-13	Cr	11	6.36769m	-35.93	1.2030494302266977e-25
13684	2.901e-13	Cr	11	6.84745m	-35.93	1.2030494302266977e-25
13685	7.89572e-11	Cr	12	251.585A	-35.93	1.2030494302266977e-25
13686	4.78614e-11	Cr	12	415.041A	-35.93	1.2030494302266977e-25
13687	1.9874200000000002e-10	Ca	10	99.9510A	-35.93	1.2030494302266977e-25
13688	4.76354e-11	Cr	12	417.011A	-35.93	1.2030494302266977e-25
13689	1.9773500000000004e-10	Ca	10	100.460A	-35.93	1.2030494302266977e-25
13690	7.35667e-11	Fe	8	270.020A	-35.93	1.2030494302266977e-25
13691	1.4478799999999999e-12	Na	2	1.37197m	-35.93	1.2030494302266977e-25
13692	1.18914e-10	Ca	10	167.049A	-35.93	1.2030494302266977e-25
13693	1.1890399999999998e-10	Ca	10	167.063A	-35.93	1.2030494302266977e-25
13694	1.18985e-10	Ca	10	166.949A	-35.93	1.2030494302266977e-25
13695	1.60544e-10	Ca	10	123.732A	-35.93	1.2030494302266977e-25
13696	1.6050700000000002e-10	Ca	10	123.761A	-35.93	1.2030494302266977e-25
13697	1.1121899999999998e-10	P	9	178.607A	-35.93	1.2030494302266977e-25
13698	1.1021799999999998e-10	P	9	180.229A	-35.93	1.2030494302266977e-25
13699	1.097e-10	P	9	181.080A	-35.93	1.2030494302266977e-25
13700	1.65856e-11	Sc	10	1197.69A	-35.93	1.2030494302266977e-25
13701	2.6585900000000003e-14	N	5	74.7180m	-35.93	1.2030494302266977e-25
13702	2.64485e-12	Na	1	7510.62A	-35.93	1.2030494302266977e-25
13703	2.56183e-12	Cl	8	7754.01A	-35.93	1.2030494302266977e-25
13704	3.2825000000000004e-15	Si	2	605.162m	-35.93	1.2030494302266977e-25
13705	9.20823e-11	Sc	10	215.725A	-35.93	1.2030494302266977e-25
13706	1.35462e-11	Sc	10	1466.43A	-35.93	1.2030494302266977e-25
13707	3.32403e-11	Fe	8	597.601A	-35.93	1.2030494302266977e-25
13708	2.61764e-10	K	12	75.8868A	-35.93	1.2030494302266977e-25
13709	8.08185e-11	F	6	245.791A	-35.93	1.2030494302266977e-25
13710	1.06891e-10	F	6	185.839A	-35.93	1.2030494302266977e-25
13711	1.97307e-12	B	1	1.00678m	-35.93	1.2030494302266977e-25
13712	2.18672e-11	Fe	8	908.415A	-35.93	1.2030494302266977e-25
13713	1.01336e-13	F	6	19.6025m	-35.93	1.2030494302266977e-25
13714	1.9729400000000003e-12	B	1	1.00684m	-35.93	1.2030494302266977e-25
13715	4.6229599999999995e-12	F	6	4296.91A	-35.93	1.2030494302266977e-25
13716	1.59555e-13	F	6	12.4499m	-35.93	1.2030494302266977e-25
13717	5.82187e-14	F	6	34.1204m	-35.93	1.2030494302266977e-25
13718	3.31207e-11	Fe	8	599.759A	-35.93	1.2030494302266977e-25
13719	1.12603e-12	Cl	6	1.76412m	-35.93	1.2030494302266977e-25
13720	2.04759e-12	Sc	10	9701.37A	-35.93	1.2030494302266977e-25
13721	4.36629e-11	Sc	10	454.951A	-35.93	1.2030494302266977e-25
13722	7.223260000000001e-12	Cr	11	2750.07A	-35.93	1.2030494302266977e-25
13723	5.8853e-11	Sc	10	337.527A	-35.93	1.2030494302266977e-25
13724	1.04476e-12	Cl	8	1.90134m	-35.93	1.2030494302266977e-25
13725	4.18626e-11	Sc	10	474.516A	-35.93	1.2030494302266977e-25
13726	5.48547e-11	Sc	10	362.129A	-35.93	1.2030494302266977e-25
13727	9.12261e-11	Sc	10	217.750A	-35.93	1.2030494302266977e-25
13728	7.68921e-11	Sc	10	258.342A	-35.93	1.2030494302266977e-25
13729	1.6151499999999998e-10	Ca	10	122.988A	-35.93	1.2030494302266977e-25
13730	5.54171e-13	Sc	10	3.58454m	-35.93	1.2030494302266977e-25
13731	1.07337e-12	Sc	10	1.85066m	-35.93	1.2030494302266977e-25
13732	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	1.2030494302266977e-25
13733	2.7539599999999995e-14	N	5	72.1304m	-35.93	1.2030494302266977e-25
13734	3.4168199999999998e-15	Na	1	581.372m	-35.93	1.2030494302266977e-25
13735	5.62923e-14	Ni	1	35.2880m	-35.93	1.2030494302266977e-25
13736	2.48618e-12	Ni	1	7989.94A	-35.93	1.2030494302266977e-25
13737	1.61542e-12	Cl	8	1.22968m	-35.93	1.2030494302266977e-25
13738	2.11058e-12	Cl	8	9411.84A	-35.93	1.2030494302266977e-25
13739	5.70663e-13	Cl	8	3.48094m	-35.93	1.2030494302266977e-25
13740	2.7517900000000003e-12	Ni	1	7218.74A	-35.93	1.2030494302266977e-25
13741	2.7422e-12	Ni	1	7243.98A	-35.93	1.2030494302266977e-25
13742	2.50507e-12	Ni	1	7929.69A	-35.93	1.2030494302266977e-25
13743	1.06582e-12	Cl	8	1.86377m	-35.93	1.2030494302266977e-25
13744	6.18033e-15	Ne	3	321.414m	-35.93	1.2030494302266977e-25
13745	2.13204e-13	Cl	8	9.31712m	-35.93	1.2030494302266977e-25
13746	2.39927e-13	Ni	1	8.27936m	-35.93	1.2030494302266977e-25
13747	2.46698e-14	Ni	1	80.5212m	-35.93	1.2030494302266977e-25
13748	4.41584e-13	Na	2	4.49845m	-35.93	1.2030494302266977e-25
13749	4.95157e-13	Cl	8	4.01175m	-35.93	1.2030494302266977e-25
13750	4.75689e-12	Ni	11	4175.93A	-35.93	1.2030494302266977e-25
13751	1.05211e-14	Ne	3	188.806m	-35.93	1.2030494302266977e-25
13752	8.67444e-11	Cl	10	229.000A	-35.93	1.2030494302266977e-25
13753	3.85702e-13	Na	2	5.15021m	-35.93	1.2030494302266977e-25
13754	1.81603e-13	Na	2	10.9384m	-35.93	1.2030494302266977e-25
13755	3.85174e-13	Na	2	5.15728m	-35.93	1.2030494302266977e-25
13756	9.07894e-11	Al	7	218.797A	-35.93	1.2030494302266977e-25
13757	3.41748e-13	Na	2	5.81260m	-35.93	1.2030494302266977e-25
13758	3.08847e-13	Na	2	6.43180m	-35.93	1.2030494302266977e-25
13759	2.61716e-13	Na	2	7.59008m	-35.93	1.2030494302266977e-25
13760	4.02964e-12	Ni	11	4929.59A	-35.93	1.2030494302266977e-25
13761	4.65287e-13	Na	2	4.26929m	-35.93	1.2030494302266977e-25
13762	1.42417e-12	Na	2	1.39481m	-35.93	1.2030494302266977e-25
13763	1.43034e-11	Al	4	1388.79A	-35.93	1.2030494302266977e-25
13764	2.84139e-14	N	5	69.9110m	-35.93	1.2030494302266977e-25
13765	1.36776e-12	Na	2	1.45233m	-35.93	1.2030494302266977e-25
13766	1.18616e-12	Na	2	1.67469m	-35.93	1.2030494302266977e-25
13767	5.70564e-13	Na	2	3.48155m	-35.93	1.2030494302266977e-25
13768	5.67305e-13	Na	2	3.50155m	-35.93	1.2030494302266977e-25
13769	4.9045e-13	Na	2	4.05025m	-35.93	1.2030494302266977e-25
13770	7.79038e-14	Si	3	25.4987m	-35.93	1.2030494302266977e-25
13771	4.90389e-13	F	6	4.05076m	-35.93	1.2030494302266977e-25
13772	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	1.2030494302266977e-25
13773	4.47025e-13	Na	2	4.44371m	-35.93	1.2030494302266977e-25
13774	9.3607e-13	Cl	8	2.12211m	-35.93	1.2030494302266977e-25
13775	1.18285e-12	Cl	8	1.67937m	-35.93	1.2030494302266977e-25
13776	7.947949999999999e-16	Si	3	2499.32m	-35.93	1.2030494302266977e-25
13777	1.77547e-11	Al	4	1118.83A	-35.93	1.2030494302266977e-25
13778	3.17403e-12	Cl	8	6258.44A	-35.93	1.2030494302266977e-25
13779	1.65238e-14	N	1	120.217m	-35.93	1.2030494302266977e-25
13780	4.23986e-12	Cl	8	4685.16A	-35.93	1.2030494302266977e-25
13781	2.92724e-12	Cl	8	6786.07A	-35.93	1.2030494302266977e-25
13782	7.66977e-17	N	1	2.58997c	-35.93	1.2030494302266977e-25
13783	1.8995e-11	Al	4	1045.77A	-35.93	1.2030494302266977e-25
13784	9.636889999999999e-17	N	1	2.06129c	-35.93	1.2030494302266977e-25
13785	3.49791e-12	Cl	8	5678.95A	-35.93	1.2030494302266977e-25
13786	1.78829e-15	Si	3	1110.81m	-35.93	1.2030494302266977e-25
13787	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	1.2030494302266977e-25
13788	4.76082e-13	F	6	4.17248m	-35.93	1.2030494302266977e-25
13789	3.08972e-11	Ar	9	642.921A	-35.93	1.2030494302266977e-25
13790	1.4306299999999998e-14	F	6	138.851m	-35.93	1.2030494302266977e-25
13791	6.448e-11	Co	13	308.071A	-35.93	1.2030494302266977e-25
13792	1.43652e-10	Sc	11	138.282A	-35.93	1.2030494302266977e-25
13793	1.4355100000000002e-10	Sc	11	138.379A	-35.93	1.2030494302266977e-25
13794	1.43529e-10	Sc	11	138.400A	-35.93	1.2030494302266977e-25
13795	1.46413e-11	Sc	10	1356.74A	-35.93	1.2030494302266977e-25
13796	1.45386e-11	Sc	10	1366.33A	-35.93	1.2030494302266977e-25
13797	5.68263e-11	Co	13	349.565A	-35.93	1.2030494302266977e-25
13798	6.39397e-11	Co	13	310.675A	-35.93	1.2030494302266977e-25
13799	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	1.2030494302266977e-25
13800	1.60696e-11	Sc	10	1236.16A	-35.93	1.2030494302266977e-25
13801	2.7988e-11	Sc	10	709.748A	-35.93	1.2030494302266977e-25
13802	4.93636e-11	Sc	10	402.411A	-35.93	1.2030494302266977e-25
13803	9.7422e-13	Sc	10	2.03901m	-35.93	1.2030494302266977e-25
13804	1.18537e-11	Sc	10	1675.80A	-35.93	1.2030494302266977e-25
13805	1.24731e-11	Sc	10	1592.58A	-35.93	1.2030494302266977e-25
13806	1.14991e-11	Sc	10	1727.47A	-35.93	1.2030494302266977e-25
13807	6.32802e-11	Co	13	313.913A	-35.93	1.2030494302266977e-25
13808	1.55126e-11	Sc	10	1280.54A	-35.93	1.2030494302266977e-25
13809	6.27399e-11	Co	13	316.616A	-35.93	1.2030494302266977e-25
13810	1.55505e-11	Sc	10	1277.42A	-35.93	1.2030494302266977e-25
13811	1.56153e-11	Sc	10	1272.12A	-35.93	1.2030494302266977e-25
13812	2.7469e-11	Sc	10	723.160A	-35.93	1.2030494302266977e-25
13813	7.38568e-14	Ca	7	26.8959m	-35.93	1.2030494302266977e-25
13814	5.56364e-11	Co	13	357.041A	-35.93	1.2030494302266977e-25
13815	2.49718e-10	K	12	79.5477A	-35.93	1.2030494302266977e-25
13816	1.60492e-14	Ne	9	123.772m	-35.93	1.2030494302266977e-25
13817	1.19185e-11	Sc	10	1666.69A	-35.93	1.2030494302266977e-25
13818	1.03056e-10	K	12	192.754A	-35.93	1.2030494302266977e-25
13819	7.02879e-11	Ne	8	282.616A	-35.93	1.2030494302266977e-25
13820	9.03406e-11	P	11	219.884A	-35.93	1.2030494302266977e-25
13821	5.23525e-11	P	10	379.437A	-35.93	1.2030494302266977e-25
13822	5.74476e-10	C	5	34.5784A	-35.93	1.2030494302266977e-25
13823	1.2007299999999998e-10	Ni	9	165.437A	-35.93	1.2030494302266977e-25
13824	1.2007299999999998e-10	Ni	9	165.436A	-35.93	1.2030494302266977e-25
13825	1.31117e-13	Be	2	15.1501m	-35.93	1.2030494302266977e-25
13826	1.31165e-13	Be	2	15.1446m	-35.93	1.2030494302266977e-25
13827	6.79204e-11	Ne	8	292.467A	-35.93	1.2030494302266977e-25
13828	6.79105e-11	Ne	8	292.509A	-35.93	1.2030494302266977e-25
13829	6.79403e-11	Ne	8	292.381A	-35.93	1.2030494302266977e-25
13830	7.02938e-11	Ne	8	282.592A	-35.93	1.2030494302266977e-25
13831	7.03848e-11	Ne	8	282.227A	-35.93	1.2030494302266977e-25
13832	1.45765e-11	Sc	10	1362.77A	-35.93	1.2030494302266977e-25
13833	1.82743e-12	K	12	1.08702m	-35.93	1.2030494302266977e-25
13834	1.5162799999999998e-10	K	12	131.008A	-35.93	1.2030494302266977e-25
13835	4.9681099999999995e-12	K	12	3998.40A	-35.93	1.2030494302266977e-25
13836	1.19564e-11	Sc	10	1661.41A	-35.93	1.2030494302266977e-25
13837	2.6495e-11	Sc	10	749.743A	-35.93	1.2030494302266977e-25
13838	3.07825e-12	Sc	10	6453.16A	-35.93	1.2030494302266977e-25
13839	1.49959e-11	Sc	10	1324.66A	-35.93	1.2030494302266977e-25
13840	3.63714e-11	Sc	10	546.156A	-35.93	1.2030494302266977e-25
13841	3.79515e-14	Sc	10	52.3418m	-35.93	1.2030494302266977e-25
13842	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	1.2030494302266977e-25
13843	6.47758e-14	Sc	10	30.6665m	-35.93	1.2030494302266977e-25
13844	1.3256899999999998e-10	Cl	11	149.842A	-35.93	1.2030494302266977e-25
13845	7.69421e-11	Cl	11	258.174A	-35.93	1.2030494302266977e-25
13846	8.57176e-11	Cl	11	231.743A	-35.93	1.2030494302266977e-25
13847	2.58576e-11	Ar	9	768.226A	-35.93	1.2030494302266977e-25
13848	1.11337e-10	Cl	12	178.418A	-35.93	1.2030494302266977e-25
13849	7.39398e-11	Cl	12	268.657A	-35.93	1.2030494302266977e-25
13850	5.192e-13	Sc	10	3.82598m	-35.93	1.2030494302266977e-25
13851	2.8542e-11	Sc	10	695.972A	-35.93	1.2030494302266977e-25
13852	1.66883e-11	Sc	10	1190.32A	-35.93	1.2030494302266977e-25
13853	2.78539e-11	Ar	9	713.165A	-35.93	1.2030494302266977e-25
13854	2.30606e-11	Ar	9	861.401A	-35.93	1.2030494302266977e-25
13855	2.07901e-11	Ar	9	955.475A	-35.93	1.2030494302266977e-25
13856	1.93599e-11	Ar	9	1026.06A	-35.93	1.2030494302266977e-25
13857	1.37738e-10	F	6	144.219A	-35.93	1.2030494302266977e-25
13858	2.95583e-11	Ar	9	672.043A	-35.93	1.2030494302266977e-25
13859	2.55834e-11	Ar	9	776.458A	-35.93	1.2030494302266977e-25
13860	8.27548e-11	Cl	11	240.040A	-35.93	1.2030494302266977e-25
13861	1.97313e-12	B	1	1.00675m	-35.93	1.2030494302266977e-25
13862	2.41532e-11	Ar	9	822.436A	-35.93	1.2030494302266977e-25
13863	6.93011e-11	Co	12	286.640A	-35.93	1.2030494302266977e-25
13864	1.38177e-13	Na	2	14.3761m	-35.93	1.2030494302266977e-25
13865	2.86267e-11	Ar	9	693.914A	-35.93	1.2030494302266977e-25
13866	2.71964e-11	Ar	9	730.407A	-35.93	1.2030494302266977e-25
13867	2.39025e-11	Fe	8	831.063A	-35.93	1.2030494302266977e-25
13868	2.27113e-12	Ar	9	8746.50A	-35.93	1.2030494302266977e-25
13869	1.1986100000000002e-10	F	6	165.729A	-35.93	1.2030494302266977e-25
13870	1.66236e-11	Sc	10	1194.96A	-35.93	1.2030494302266977e-25
13871	1.02429e-10	F	6	193.935A	-35.93	1.2030494302266977e-25
13872	6.22388e-11	Cl	12	319.165A	-35.93	1.2030494302266977e-25
13873	7.56315e-11	Cl	12	262.648A	-35.93	1.2030494302266977e-25
13874	3.4655e-15	Si	1	573.205m	-35.93	1.2030494302266977e-25
13875	5.6070799999999996e-15	Si	1	354.275m	-35.93	1.2030494302266977e-25
13876	1.0152700000000001e-10	Cl	11	195.657A	-35.93	1.2030494302266977e-25
13877	1.0455500000000001e-10	Cl	11	189.991A	-35.93	1.2030494302266977e-25
13878	1.0159200000000003e-10	Cl	11	195.532A	-35.93	1.2030494302266977e-25
13879	1.29606e-10	Cl	11	153.268A	-35.93	1.2030494302266977e-25
13880	7.45593e-11	Cl	11	266.425A	-35.93	1.2030494302266977e-25
13881	1.3348900000000001e-10	Cl	11	148.810A	-35.93	1.2030494302266977e-25
13882	1.30526e-10	Cl	11	152.188A	-35.93	1.2030494302266977e-25
13883	1.32364e-10	Cl	11	150.074A	-35.93	1.2030494302266977e-25
13884	1.04873e-12	Cl	10	1.89414m	-35.93	1.2030494302266977e-25
13885	1.29033e-10	Cl	10	153.948A	-35.93	1.2030494302266977e-25
13886	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	1.2030494302266977e-25
13887	7.9905e-11	Cl	11	248.601A	-35.93	1.2030494302266977e-25
13888	7.75223e-11	Cl	11	256.242A	-35.93	1.2030494302266977e-25
13889	5.50961e-11	Co	13	360.542A	-35.93	1.2030494302266977e-25
13890	1.07556e-13	Sc	8	18.4690m	-35.93	1.2030494302266977e-25
13891	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	1.2030494302266977e-25
13892	5.53425e-12	Sc	8	3589.37A	-35.93	1.2030494302266977e-25
13893	5.52026e-12	Sc	8	3598.47A	-35.93	1.2030494302266977e-25
13894	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	1.2030494302266977e-25
13895	5.49572e-12	Sc	8	3614.53A	-35.93	1.2030494302266977e-25
13896	5.42669e-12	Sc	8	3660.51A	-35.93	1.2030494302266977e-25
13897	9.35672e-14	Sc	8	21.2301m	-35.93	1.2030494302266977e-25
13898	1.1320200000000001e-10	Cl	12	175.478A	-35.93	1.2030494302266977e-25
13899	2.03571e-13	Na	2	9.75801m	-35.93	1.2030494302266977e-25
13900	1.41408e-11	Al	4	1404.76A	-35.93	1.2030494302266977e-25
13901	2.37028e-14	Na	2	83.8065m	-35.93	1.2030494302266977e-25
13902	1.41699e-11	Si	10	1401.88A	-35.93	1.2030494302266977e-25
13903	8.0695e-11	S	11	246.167A	-35.93	1.2030494302266977e-25
13904	4.59202e-11	S	11	432.587A	-35.93	1.2030494302266977e-25
13905	1.05921e-11	S	11	1875.40A	-35.93	1.2030494302266977e-25
13906	4.58264e-11	S	11	433.472A	-35.93	1.2030494302266977e-25
13907	3.35905e-11	S	11	591.371A	-35.93	1.2030494302266977e-25
13908	3.35361e-11	S	11	592.330A	-35.93	1.2030494302266977e-25
13909	7.8911e-11	S	11	251.732A	-35.93	1.2030494302266977e-25
13910	5.65123e-11	S	11	351.507A	-35.93	1.2030494302266977e-25
13911	4.41282e-11	S	11	450.153A	-35.93	1.2030494302266977e-25
13912	2.73078e-11	Si	10	727.427A	-35.93	1.2030494302266977e-25
13913	5.76225e-15	Si	10	344.734m	-35.93	1.2030494302266977e-25
13914	3.30301e-11	He	1	601.404A	-35.93	1.2030494302266977e-25
13915	5.44434e-14	S	11	36.4865m	-35.93	1.2030494302266977e-25
13916	2.42557e-10	Ar	11	81.8960A	-35.93	1.2030494302266977e-25
13917	4.020069999999999e-10	B	4	49.4132A	-35.93	1.2030494302266977e-25
13918	4.0176800000000003e-10	B	4	49.4426A	-35.93	1.2030494302266977e-25
13919	4.0175699999999994e-10	B	4	49.4439A	-35.93	1.2030494302266977e-25
13920	3.97585e-10	B	4	49.9628A	-35.93	1.2030494302266977e-25
13921	6.59866e-11	Ni	11	301.038A	-35.93	1.2030494302266977e-25
13922	9.47781e-11	Ar	11	209.589A	-35.93	1.2030494302266977e-25
13923	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	1.2030494302266977e-25
13924	3.35884e-11	He	1	591.409A	-35.93	1.2030494302266977e-25
13925	1.66708e-12	Ni	11	1.19157m	-35.93	1.2030494302266977e-25
13926	6.28579e-11	Ni	11	316.022A	-35.93	1.2030494302266977e-25
13927	5.72251e-14	S	11	34.7128m	-35.93	1.2030494302266977e-25
13928	1.22903e-11	S	11	1616.27A	-35.93	1.2030494302266977e-25
13929	1.7036900000000005e-10	Ti	12	116.597A	-35.93	1.2030494302266977e-25
13930	8.70279e-11	P	9	228.254A	-35.93	1.2030494302266977e-25
13931	2.26542e-11	S	7	876.856A	-35.93	1.2030494302266977e-25
13932	1.23296e-11	S	11	1611.11A	-35.93	1.2030494302266977e-25
13933	1.23269e-11	S	11	1611.48A	-35.93	1.2030494302266977e-25
13934	8.26215e-12	Ni	11	2404.27A	-35.93	1.2030494302266977e-25
13935	7.09007e-11	P	9	280.173A	-35.93	1.2030494302266977e-25
13936	2.21013e-12	S	10	8987.93A	-35.93	1.2030494302266977e-25
13937	2.8016500000000002e-14	S	10	70.9028m	-35.93	1.2030494302266977e-25
13938	2.62173e-11	S	10	757.686A	-35.93	1.2030494302266977e-25
13939	1.73893e-10	S	10	114.234A	-35.93	1.2030494302266977e-25
13940	6.42919e-11	P	9	308.973A	-35.93	1.2030494302266977e-25
13941	6.55415e-11	P	9	303.082A	-35.93	1.2030494302266977e-25
13942	8.03633e-11	S	11	247.183A	-35.93	1.2030494302266977e-25
13943	1.23841e-11	S	11	1604.03A	-35.93	1.2030494302266977e-25
13944	1.1131e-10	P	9	178.461A	-35.93	1.2030494302266977e-25
13945	1.11828e-10	P	9	177.634A	-35.93	1.2030494302266977e-25
13946	6.26819e-11	P	9	316.909A	-35.93	1.2030494302266977e-25
13947	6.39317e-11	P	9	310.714A	-35.93	1.2030494302266977e-25
13948	6.92909e-11	P	9	286.682A	-35.93	1.2030494302266977e-25
13949	8.54183e-11	P	9	232.555A	-35.93	1.2030494302266977e-25
13950	6.95537e-11	S	11	285.599A	-35.93	1.2030494302266977e-25
13951	6.94857e-11	S	11	285.878A	-35.93	1.2030494302266977e-25
13952	1.22331e-11	S	11	1623.83A	-35.93	1.2030494302266977e-25
13953	6.83189e-11	S	11	290.761A	-35.93	1.2030494302266977e-25
13954	3.47828e-11	S	11	571.100A	-35.93	1.2030494302266977e-25
13955	3.68871e-11	Ni	11	538.520A	-35.93	1.2030494302266977e-25
13956	3.83789e-12	Ar	11	5175.88A	-35.93	1.2030494302266977e-25
13957	1.23539e-13	Na	2	16.0795m	-35.93	1.2030494302266977e-25
13958	2.47863e-10	Ar	11	80.1430A	-35.93	1.2030494302266977e-25
13959	1.7051300000000001e-10	Ti	12	116.498A	-35.93	1.2030494302266977e-25
13960	1.44931e-12	Si	11	1.37062m	-35.93	1.2030494302266977e-25
13961	5.619189999999999e-13	Si	11	3.53511m	-35.93	1.2030494302266977e-25
13962	3.88996e-10	Si	11	51.0660A	-35.93	1.2030494302266977e-25
13963	1.2518e-13	Si	10	15.8687m	-35.93	1.2030494302266977e-25
13964	1.42893e-11	Si	10	1390.17A	-35.93	1.2030494302266977e-25
13965	1.41641e-11	Si	10	1402.45A	-35.93	1.2030494302266977e-25
13966	7.49411e-12	Ar	11	2650.68A	-35.93	1.2030494302266977e-25
13967	3.12378e-11	Si	11	635.911A	-35.93	1.2030494302266977e-25
13968	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	1.2030494302266977e-25
13969	3.5034799999999997e-10	Si	11	56.6993A	-35.93	1.2030494302266977e-25
13970	3.41557e-10	Si	11	58.1586A	-35.93	1.2030494302266977e-25
13971	8.873870000000001e-13	Si	11	2.23853m	-35.93	1.2030494302266977e-25
13972	3.1911e-10	Si	11	62.2496A	-35.93	1.2030494302266977e-25
13973	5.44401e-12	Si	11	3648.87A	-35.93	1.2030494302266977e-25
13974	6.72594e-13	Si	11	2.95341m	-35.93	1.2030494302266977e-25
13975	4.40316e-13	Si	11	4.51141m	-35.93	1.2030494302266977e-25
13976	1.25936e-11	Si	6	1577.34A	-35.93	1.2030494302266977e-25
13977	2.99181e-13	Ni	11	6.63962m	-35.93	1.2030494302266977e-25
13978	2.22968e-11	Si	8	890.910A	-35.93	1.2030494302266977e-25
13979	1.1417200000000001e-12	Si	8	1.73987m	-35.93	1.2030494302266977e-25
13980	1.39526e-12	Ar	11	1.42371m	-35.93	1.2030494302266977e-25
13981	1.8378400000000002e-10	Ti	12	108.086A	-35.93	1.2030494302266977e-25
13982	1.82064e-10	Ti	12	109.107A	-35.93	1.2030494302266977e-25
13983	1.02399e-11	Si	11	1939.91A	-35.93	1.2030494302266977e-25
13984	5.035029999999999e-13	Ar	11	3.94525m	-35.93	1.2030494302266977e-25
13985	4.08795e-10	B	4	48.5927A	-35.93	1.2030494302266977e-25
13986	2.2758700000000004e-10	Be	3	87.2830A	-35.93	1.2030494302266977e-25
13987	7.1936e-11	Ni	11	276.141A	-35.93	1.2030494302266977e-25
13988	1.4295e-11	Si	10	1389.61A	-35.93	1.2030494302266977e-25
13989	2.56258e-10	Be	3	77.5174A	-35.93	1.2030494302266977e-25
13990	3.58971e-11	Ni	11	553.373A	-35.93	1.2030494302266977e-25
13991	7.27842e-11	Ni	11	272.923A	-35.93	1.2030494302266977e-25
13992	3.27132e-11	Be	3	607.231A	-35.93	1.2030494302266977e-25
13993	7.30833e-11	Ni	11	271.806A	-35.93	1.2030494302266977e-25
13994	2.56259e-10	Be	3	77.5171A	-35.93	1.2030494302266977e-25
13995	2.5626099999999996e-10	Be	3	77.5165A	-35.93	1.2030494302266977e-25
13996	2.28882e-10	Be	3	86.7890A	-35.93	1.2030494302266977e-25
13997	2.12901e-10	Be	3	93.3039A	-35.93	1.2030494302266977e-25
13998	2.2746900000000003e-10	Be	3	87.3283A	-35.93	1.2030494302266977e-25
13999	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	1.2030494302266977e-25
14000	2.26856e-10	Be	3	87.5641A	-35.93	1.2030494302266977e-25
14001	2.26841e-10	Be	3	87.5701A	-35.93	1.2030494302266977e-25
14002	2.26656e-10	Be	3	87.6414A	-35.93	1.2030494302266977e-25
14003	2.17314e-10	Be	3	91.4089A	-35.93	1.2030494302266977e-25
14004	1.70336e-10	Ti	12	116.619A	-35.93	1.2030494302266977e-25
14005	1.4021899999999997e-10	Ar	11	141.667A	-35.93	1.2030494302266977e-25
14006	2.81954e-13	Cl	8	7.04530m	-35.93	1.2030494302266977e-25
14007	3.51796e-10	Si	11	56.4658A	-35.93	1.2030494302266977e-25
14008	3.56677e-10	Si	11	55.6931A	-35.93	1.2030494302266977e-25
14009	3.5123500000000003e-10	Si	11	56.5561A	-35.93	1.2030494302266977e-25
14010	1.36373e-11	Ar	11	1456.62A	-35.93	1.2030494302266977e-25
14011	2.10988e-11	S	7	941.497A	-35.93	1.2030494302266977e-25
14012	2.35356e-11	S	7	844.019A	-35.93	1.2030494302266977e-25
14013	9.97786e-11	Si	10	199.085A	-35.93	1.2030494302266977e-25
14014	4.7986e-19	Mn	1	413.964c	-35.93	1.2030494302266977e-25
14015	5.74043e-11	Mn	12	346.045A	-35.93	1.2030494302266977e-25
14016	8.961660000000001e-12	Mn	12	2216.60A	-35.93	1.2030494302266977e-25
14017	3.03304e-12	Zn	2	6549.36A	-35.93	1.2030494302266977e-25
14018	7.8369e-12	Mn	12	2534.74A	-35.93	1.2030494302266977e-25
14019	7.427539999999999e-12	Mn	12	2674.43A	-35.93	1.2030494302266977e-25
14020	1.00661e-14	Zn	2	197.341m	-35.93	1.2030494302266977e-25
14021	8.75367e-13	Zn	2	2.26927m	-35.93	1.2030494302266977e-25
14022	1.53396e-12	Mn	12	1.29498m	-35.93	1.2030494302266977e-25
14023	2.80953e-11	Cl	8	707.039A	-35.93	1.2030494302266977e-25
14024	4.09319e-13	Mn	12	4.85305m	-35.93	1.2030494302266977e-25
14025	1.13543e-18	Fe	1	174.951c	-35.93	1.2030494302266977e-25
14026	1.9756e-12	Zn	2	1.00549m	-35.93	1.2030494302266977e-25
14027	3.65911e-12	Zn	2	5428.77A	-35.93	1.2030494302266977e-25
14028	5.61761e-13	Zn	2	3.53610m	-35.93	1.2030494302266977e-25
14029	5.01739e-12	Cl	8	3959.12A	-35.93	1.2030494302266977e-25
14030	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	1.2030494302266977e-25
14031	1.37773e-11	Al	4	1441.82A	-35.93	1.2030494302266977e-25
14032	2.68772e-12	N	1	7390.83A	-35.93	1.2030494302266977e-25
14033	1.32891e-11	Al	4	1494.79A	-35.93	1.2030494302266977e-25
14034	1.33597e-11	Al	4	1486.89A	-35.93	1.2030494302266977e-25
14035	1.36042e-11	Al	4	1460.17A	-35.93	1.2030494302266977e-25
14036	1.36249e-11	Al	4	1457.95A	-35.93	1.2030494302266977e-25
14037	1.37232e-11	Al	4	1447.51A	-35.93	1.2030494302266977e-25
14038	1.38725e-11	Al	4	1431.93A	-35.93	1.2030494302266977e-25
14039	5.89557e-11	Mn	12	336.939A	-35.93	1.2030494302266977e-25
14040	1.39677e-11	Al	4	1422.17A	-35.93	1.2030494302266977e-25
14041	1.27087e-10	Si	10	156.307A	-35.93	1.2030494302266977e-25
14042	1.9156099999999998e-18	Cr	1	103.698c	-35.93	1.2030494302266977e-25
14043	1.05277e-13	Na	2	18.8688m	-35.93	1.2030494302266977e-25
14044	9.98362e-14	Na	2	19.8971m	-35.93	1.2030494302266977e-25
14045	8.01133e-14	Na	2	24.7954m	-35.93	1.2030494302266977e-25
14046	7.685470000000001e-14	Na	2	25.8468m	-35.93	1.2030494302266977e-25
14047	4.3425599999999995e-14	Na	2	45.7436m	-35.93	1.2030494302266977e-25
14048	2.46784e-13	Cl	8	8.04934m	-35.93	1.2030494302266977e-25
14049	1.19608e-10	Ni	9	166.080A	-35.93	1.2030494302266977e-25
14050	9.93494e-16	Si	3	1999.45m	-35.93	1.2030494302266977e-25
14051	4.64101e-13	Zn	2	4.28020m	-35.93	1.2030494302266977e-25
14052	1.95113e-12	Zn	2	1.01810m	-35.93	1.2030494302266977e-25
14053	1.36832e-18	Cr	1	145.174c	-35.93	1.2030494302266977e-25
14054	2.46285e-18	Cr	1	80.6564c	-35.93	1.2030494302266977e-25
14055	2.2809e-11	Cl	8	870.906A	-35.93	1.2030494302266977e-25
14056	2.13118e-11	Cl	8	932.088A	-35.93	1.2030494302266977e-25
14057	4.87805e-14	Zn	2	40.7221m	-35.93	1.2030494302266977e-25
14058	7.86211e-13	Zn	2	2.52661m	-35.93	1.2030494302266977e-25
14059	2.49376e-11	Cl	8	796.565A	-35.93	1.2030494302266977e-25
14060	4.1532e-13	Zn	2	4.78293m	-35.93	1.2030494302266977e-25
14061	2.50554e-11	Cl	8	792.820A	-35.93	1.2030494302266977e-25
14062	9.15907e-18	V	1	21.6883c	-35.93	1.2030494302266977e-25
14063	7.802680000000001e-18	V	1	25.4585c	-35.93	1.2030494302266977e-25
14064	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	1.2030494302266977e-25
14065	1.4824000000000001e-18	Ti	1	134.002c	-35.93	1.2030494302266977e-25
14066	1.90123e-12	Zn	2	1.04482m	-35.93	1.2030494302266977e-25
14067	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	1.2030494302266977e-25
14068	2.67119e-12	N	1	7436.54A	-35.93	1.2030494302266977e-25
14069	1.394e-11	Al	4	1425.00A	-35.93	1.2030494302266977e-25
14070	7.94795e-17	C	5	2.49932c	-35.93	1.2030494302266977e-25
14071	3.47749e-11	S	11	571.231A	-35.93	1.2030494302266977e-25
14072	2.23987e-11	S	11	886.857A	-35.93	1.2030494302266977e-25
14073	3.48609e-11	S	11	569.821A	-35.93	1.2030494302266977e-25
14074	8.60364e-14	S	11	23.0884m	-35.93	1.2030494302266977e-25
14075	2.52842e-11	S	7	785.646A	-35.93	1.2030494302266977e-25
14076	3.48686e-11	S	11	569.695A	-35.93	1.2030494302266977e-25
14077	2.24925e-11	S	11	883.160A	-35.93	1.2030494302266977e-25
14078	9.378560000000001e-14	S	11	21.1807m	-35.93	1.2030494302266977e-25
14079	7.74924e-15	S	11	256.341m	-35.93	1.2030494302266977e-25
14080	4.71045e-11	S	11	421.710A	-35.93	1.2030494302266977e-25
14081	3.47284e-11	S	11	571.995A	-35.93	1.2030494302266977e-25
14082	1.1123100000000001e-12	S	7	1.78587m	-35.93	1.2030494302266977e-25
14083	7.00865e-12	Cl	8	2834.28A	-35.93	1.2030494302266977e-25
14084	3.47256e-11	S	11	572.041A	-35.93	1.2030494302266977e-25
14085	9.52878e-11	Si	10	208.468A	-35.93	1.2030494302266977e-25
14086	1.31437e-11	Si	10	1511.33A	-35.93	1.2030494302266977e-25
14087	1.31379e-11	Si	10	1511.99A	-35.93	1.2030494302266977e-25
14088	3.68298e-11	Si	10	539.358A	-35.93	1.2030494302266977e-25
14089	4.12779e-11	Si	10	481.237A	-35.93	1.2030494302266977e-25
14090	7.12934e-11	Si	10	278.630A	-35.93	1.2030494302266977e-25
14091	1.78829e-15	Si	10	1110.81m	-35.93	1.2030494302266977e-25
14092	9.59962e-11	Si	10	206.930A	-35.93	1.2030494302266977e-25
14093	1.69003e-11	S	7	1175.39A	-35.93	1.2030494302266977e-25
14094	8.23237e-11	Si	10	241.297A	-35.93	1.2030494302266977e-25
14095	1.00204e-12	S	11	1.98241m	-35.93	1.2030494302266977e-25
14096	1.23761e-11	S	11	1605.06A	-35.93	1.2030494302266977e-25
14097	1.13744e-11	S	11	1746.42A	-35.93	1.2030494302266977e-25
14098	2.24847e-11	S	11	883.464A	-35.93	1.2030494302266977e-25
14099	7.57936e-12	Cl	8	2620.86A	-35.93	1.2030494302266977e-25
14100	2.6711e-12	N	1	7436.81A	-35.93	1.2030494302266977e-25
14101	8.07456e-12	Cl	8	2460.13A	-35.93	1.2030494302266977e-25
14102	1.31776e-11	Al	4	1507.44A	-35.93	1.2030494302266977e-25
14103	1.29197e-11	Al	4	1537.54A	-35.93	1.2030494302266977e-25
14104	3.24786e-12	N	1	6116.16A	-35.93	1.2030494302266977e-25
14105	3.24796e-12	N	1	6115.98A	-35.93	1.2030494302266977e-25
14106	3.25467e-12	N	1	6103.38A	-35.93	1.2030494302266977e-25
14107	1.35237e-11	Al	11	1468.86A	-35.93	1.2030494302266977e-25
14108	1.51105e-18	Li	1	131.461c	-35.93	1.2030494302266977e-25
14109	6.75662e-16	K	17	2940.00m	-35.93	1.2030494302266977e-25
14110	1.6831099999999999e-18	K	1	118.022c	-35.93	1.2030494302266977e-25
14111	5.48321e-18	Sc	1	36.2278c	-35.93	1.2030494302266977e-25
14112	7.194400000000001e-18	Sc	1	27.6110c	-35.93	1.2030494302266977e-25
14113	8.80579e-18	Sc	1	22.5584c	-35.93	1.2030494302266977e-25
14114	2.4405e-18	Ti	1	81.3952c	-35.93	1.2030494302266977e-25
14115	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	1.2030494302266977e-25
14116	1.5048400000000002e-18	Ti	1	132.004c	-35.93	1.2030494302266977e-25
14117	9.28445e-19	Ti	1	213.954c	-35.93	1.2030494302266977e-25
14118	3.04188e-18	Ti	1	65.3033c	-35.93	1.2030494302266977e-25
14119	7.78388e-11	Ni	11	255.200A	-35.93	1.2030494302266977e-25
14120	1.56372e-11	Li	2	1270.33A	-35.93	1.2030494302266977e-25
14121	8.5411e-11	P	9	232.575A	-35.93	1.2030494302266977e-25
14122	1.0576500000000001e-10	P	11	187.817A	-35.93	1.2030494302266977e-25
14123	6.65093e-11	Ne	8	298.672A	-35.93	1.2030494302266977e-25
14124	1.0597999999999999e-10	P	11	187.436A	-35.93	1.2030494302266977e-25
14125	5.92058e-11	V	12	335.515A	-35.93	1.2030494302266977e-25
14126	6.55706e-15	Fe	7	302.948m	-35.93	1.2030494302266977e-25
14127	5.7534e-11	Si	9	345.265A	-35.93	1.2030494302266977e-25
14128	2.901e-14	Fe	7	68.4745m	-35.93	1.2030494302266977e-25
14129	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	1.2030494302266977e-25
14130	2.30308e-14	Mg	1	86.2518m	-35.93	1.2030494302266977e-25
14131	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	1.2030494302266977e-25
14132	2.43516e-11	Cl	8	815.734A	-35.93	1.2030494302266977e-25
14133	2.76126e-13	Mg	1	7.19399m	-35.93	1.2030494302266977e-25
14134	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	1.2030494302266977e-25
14135	1.9089e-12	Fe	7	1.04062m	-35.93	1.2030494302266977e-25
14136	1.8502e-11	V	12	1073.64A	-35.93	1.2030494302266977e-25
14137	1.6990700000000002e-12	V	12	1.16913m	-35.93	1.2030494302266977e-25
14138	6.79335e-11	Si	9	292.410A	-35.93	1.2030494302266977e-25
14139	2.02015e-11	Fe	9	983.315A	-35.93	1.2030494302266977e-25
14140	2.12584e-11	Fe	9	934.430A	-35.93	1.2030494302266977e-25
14141	2.13556e-11	Fe	9	930.177A	-35.93	1.2030494302266977e-25
14142	2.14812e-11	Fe	9	924.737A	-35.93	1.2030494302266977e-25
14143	2.16437e-11	Fe	9	917.796A	-35.93	1.2030494302266977e-25
14144	2.33571e-11	Fe	9	850.468A	-35.93	1.2030494302266977e-25
14145	2.34798e-11	Fe	9	846.022A	-35.93	1.2030494302266977e-25
14146	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	1.2030494302266977e-25
14147	1.99284e-11	Fe	9	996.792A	-35.93	1.2030494302266977e-25
14148	2.09852e-11	Fe	9	946.592A	-35.93	1.2030494302266977e-25
14149	2.12081e-11	Fe	9	936.646A	-35.93	1.2030494302266977e-25
14150	3.30278e-12	Fe	7	6014.46A	-35.93	1.2030494302266977e-25
14151	1.5162700000000002e-14	C	3	131.009m	-35.93	1.2030494302266977e-25
14152	2.30839e-11	Fe	9	860.531A	-35.93	1.2030494302266977e-25
14153	1.89142e-12	Fe	7	1.05024m	-35.93	1.2030494302266977e-25
14154	1.24544e-12	Mn	1	1.59497m	-35.93	1.2030494302266977e-25
14155	2.05773e-12	Fe	7	9653.59A	-35.93	1.2030494302266977e-25
14156	2.85739e-13	Mg	1	6.95195m	-35.93	1.2030494302266977e-25
14157	1.90234e-12	Fe	7	1.04421m	-35.93	1.2030494302266977e-25
14158	3.84075e-11	Si	9	517.202A	-35.93	1.2030494302266977e-25
14159	2.86394e-13	Mg	1	6.93605m	-35.93	1.2030494302266977e-25
14160	2.07223e-12	Fe	7	9586.02A	-35.93	1.2030494302266977e-25
14161	2.87735e-13	Mg	1	6.90373m	-35.93	1.2030494302266977e-25
14162	3.8399e-11	Si	9	517.317A	-35.93	1.2030494302266977e-25
14163	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	1.2030494302266977e-25
14164	2.76132e-13	Mg	1	7.19383m	-35.93	1.2030494302266977e-25
14165	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	1.2030494302266977e-25
14166	1.19727e-11	Fe	7	1659.15A	-35.93	1.2030494302266977e-25
14167	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	1.2030494302266977e-25
14168	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	1.2030494302266977e-25
14169	1.48622e-11	V	12	1336.58A	-35.93	1.2030494302266977e-25
14170	7.57638e-13	Al	6	2.62189m	-35.93	1.2030494302266977e-25
14171	2.92095e-11	Cl	8	680.069A	-35.93	1.2030494302266977e-25
14172	1.48229e-13	Fe	7	13.4012m	-35.93	1.2030494302266977e-25
14173	2.76128e-13	Mg	1	7.19392m	-35.93	1.2030494302266977e-25
14174	1.00854e-11	Fe	7	1969.63A	-35.93	1.2030494302266977e-25
14175	1.9955300000000003e-15	Mg	1	995.447m	-35.93	1.2030494302266977e-25
14176	1.68477e-13	Mg	3	11.7906m	-35.93	1.2030494302266977e-25
14177	3.9243e-13	Si	7	5.06191m	-35.93	1.2030494302266977e-25
14178	2.13705e-11	Fe	9	929.526A	-35.93	1.2030494302266977e-25
14179	2.32067e-11	Fe	9	855.980A	-35.93	1.2030494302266977e-25
14180	6.64123e-11	Ne	8	299.108A	-35.93	1.2030494302266977e-25
14181	6.02364e-12	Ti	9	3297.75A	-35.93	1.2030494302266977e-25
14182	2.12485e-12	Fe	9	9348.65A	-35.93	1.2030494302266977e-25
14183	2.00207e-12	Fe	9	9921.95A	-35.93	1.2030494302266977e-25
14184	2.88173e-13	Fe	9	6.89325m	-35.93	1.2030494302266977e-25
14185	1.25677e-13	Fe	9	15.8060m	-35.93	1.2030494302266977e-25
14186	2.22207e-12	Fe	9	8939.61A	-35.93	1.2030494302266977e-25
14187	2.0993e-12	Fe	9	9462.44A	-35.93	1.2030494302266977e-25
14188	3.85396e-13	Fe	9	5.15430m	-35.93	1.2030494302266977e-25
14189	2.229e-13	Fe	9	8.91181m	-35.93	1.2030494302266977e-25
14190	3.27922e-12	Fe	9	6057.68A	-35.93	1.2030494302266977e-25
14191	5.450309999999999e-14	Fe	9	36.4465m	-35.93	1.2030494302266977e-25
14192	9.72233e-14	Fe	9	20.4318m	-35.93	1.2030494302266977e-25
14193	1.4048e-13	Ti	9	14.1404m	-35.93	1.2030494302266977e-25
14194	1.70492e-11	Fe	9	1165.12A	-35.93	1.2030494302266977e-25
14195	1.57171e-13	Ti	9	12.6388m	-35.93	1.2030494302266977e-25
14196	2.27658e-12	Fe	9	8725.59A	-35.93	1.2030494302266977e-25
14197	4.39899e-13	Fe	9	4.51568m	-35.93	1.2030494302266977e-25
14198	6.00695e-12	Ti	9	3306.91A	-35.93	1.2030494302266977e-25
14199	1.62496e-13	Fe	9	12.2246m	-35.93	1.2030494302266977e-25
14200	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	1.2030494302266977e-25
14201	6.05266e-12	Ti	9	3281.94A	-35.93	1.2030494302266977e-25
14202	6.54764e-12	V	10	3033.83A	-35.93	1.2030494302266977e-25
14203	1.83667e-12	Fe	9	1.08154m	-35.93	1.2030494302266977e-25
14204	1.72117e-11	Fe	9	1154.13A	-35.93	1.2030494302266977e-25
14205	1.7139e-12	Fe	9	1.15902m	-35.93	1.2030494302266977e-25
14206	1.22776e-13	Fe	9	16.1794m	-35.93	1.2030494302266977e-25
14207	2.22543e-13	V	10	8.92614m	-35.93	1.2030494302266977e-25
14208	1.57696e-11	Fe	9	1259.67A	-35.93	1.2030494302266977e-25
14209	1.35118e-11	K	8	1470.16A	-35.93	1.2030494302266977e-25
14210	1.67719e-11	Fe	9	1184.39A	-35.93	1.2030494302266977e-25
14211	1.68264e-11	Fe	9	1180.55A	-35.93	1.2030494302266977e-25
14212	1.69236e-11	Fe	9	1173.77A	-35.93	1.2030494302266977e-25
14213	2.12039e-11	Fe	9	936.831A	-35.93	1.2030494302266977e-25
14214	1.45204e-13	K	1	13.6804m	-35.93	1.2030494302266977e-25
14215	6.63942e-11	V	12	299.190A	-35.93	1.2030494302266977e-25
14216	1.45204e-13	K	1	13.6804m	-35.93	1.2030494302266977e-25
14217	1.25756e-11	K	8	1579.60A	-35.93	1.2030494302266977e-25
14218	2.36848e-11	Cl	7	838.701A	-35.93	1.2030494302266977e-25
14219	7.82078e-13	K	8	2.53996m	-35.93	1.2030494302266977e-25
14220	1.26997e-11	Al	4	1564.16A	-35.93	1.2030494302266977e-25
14221	2.1368e-11	Fe	9	929.638A	-35.93	1.2030494302266977e-25
14222	2.0505700000000002e-13	V	10	9.68728m	-35.93	1.2030494302266977e-25
14223	1.34858e-11	K	8	1472.99A	-35.93	1.2030494302266977e-25
14224	2.14224e-11	Fe	9	927.273A	-35.93	1.2030494302266977e-25
14225	2.15196e-11	Fe	9	923.085A	-35.93	1.2030494302266977e-25
14226	2.16453e-11	Fe	9	917.727A	-35.93	1.2030494302266977e-25
14227	2.18077e-11	Fe	9	910.890A	-35.93	1.2030494302266977e-25
14228	1.27561e-11	Al	4	1557.25A	-35.93	1.2030494302266977e-25
14229	8.94741e-13	K	8	2.22014m	-35.93	1.2030494302266977e-25
14230	2.35212e-11	Fe	9	844.535A	-35.93	1.2030494302266977e-25
14231	2.36439e-11	Fe	9	840.151A	-35.93	1.2030494302266977e-25
14232	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	1.2030494302266977e-25
14233	1.4499100000000002e-13	K	1	13.7005m	-35.93	1.2030494302266977e-25
14234	1.10192e-11	Fe	7	1802.71A	-35.93	1.2030494302266977e-25
14235	1.31809e-11	Fe	7	1507.07A	-35.93	1.2030494302266977e-25
14236	1.19511e-12	Mn	1	1.66215m	-35.93	1.2030494302266977e-25
14237	5.65811e-11	V	12	351.079A	-35.93	1.2030494302266977e-25
14238	2.56437e-12	Mg	1	7746.33A	-35.93	1.2030494302266977e-25
14239	1.03994e-11	Si	9	1910.15A	-35.93	1.2030494302266977e-25
14240	6.36894e-11	Fe	9	311.896A	-35.93	1.2030494302266977e-25
14241	2.60145e-11	V	12	763.592A	-35.93	1.2030494302266977e-25
14242	3.57658e-15	Cl	7	555.404m	-35.93	1.2030494302266977e-25
14243	8.58325e-11	Fe	9	231.433A	-35.93	1.2030494302266977e-25
14244	3.95591e-11	V	12	502.147A	-35.93	1.2030494302266977e-25
14245	1.74031e-11	V	12	1141.44A	-35.93	1.2030494302266977e-25
14246	7.99938e-11	Fe	9	248.325A	-35.93	1.2030494302266977e-25
14247	8.17072e-11	Fe	9	243.118A	-35.93	1.2030494302266977e-25
14248	3.72522e-12	V	12	5332.42A	-35.93	1.2030494302266977e-25
14249	3.05666e-11	V	12	649.874A	-35.93	1.2030494302266977e-25
14250	1.91265e-11	Si	9	1038.58A	-35.93	1.2030494302266977e-25
14251	1.70221e-11	V	12	1166.98A	-35.93	1.2030494302266977e-25
14252	1.68878e-11	V	12	1176.26A	-35.93	1.2030494302266977e-25
14253	1.68033e-11	V	12	1182.17A	-35.93	1.2030494302266977e-25
14254	1.31636e-11	V	12	1509.05A	-35.93	1.2030494302266977e-25
14255	5.82797e-11	V	12	340.847A	-35.93	1.2030494302266977e-25
14256	8.18299e-11	Fe	9	242.753A	-35.93	1.2030494302266977e-25
14257	1.02654e-11	Si	9	1935.10A	-35.93	1.2030494302266977e-25
14258	1.02568e-11	Si	9	1936.71A	-35.93	1.2030494302266977e-25
14259	3.22652e-11	V	12	615.661A	-35.93	1.2030494302266977e-25
14260	1.87207e-11	V	12	1061.10A	-35.93	1.2030494302266977e-25
14261	1.85864e-11	V	12	1068.76A	-35.93	1.2030494302266977e-25
14262	2.6744899999999996e-13	Al	6	7.42740m	-35.93	1.2030494302266977e-25
14263	1.9135e-11	Si	9	1038.12A	-35.93	1.2030494302266977e-25
14264	1.18836e-12	Mn	1	1.67158m	-35.93	1.2030494302266977e-25
14265	1.13219e-12	Li	1	1.75452m	-35.93	1.2030494302266977e-25
14266	8.50599e-11	Fe	9	233.535A	-35.93	1.2030494302266977e-25
14267	1.6913e-11	Cl	7	1174.51A	-35.93	1.2030494302266977e-25
14268	1.06246e-12	Li	1	1.86967m	-35.93	1.2030494302266977e-25
14269	8.35566e-11	Fe	9	237.737A	-35.93	1.2030494302266977e-25
14270	8.39964e-11	Fe	9	236.492A	-35.93	1.2030494302266977e-25
14271	8.48975e-11	Fe	9	233.982A	-35.93	1.2030494302266977e-25
14272	8.67734e-11	Fe	9	228.923A	-35.93	1.2030494302266977e-25
14273	1.35513e-15	Li	1	1465.88m	-35.93	1.2030494302266977e-25
14274	8.68961e-11	Fe	9	228.600A	-35.93	1.2030494302266977e-25
14275	8.57098e-11	Fe	9	231.764A	-35.93	1.2030494302266977e-25
14276	1.35115e-15	Li	1	1470.19m	-35.93	1.2030494302266977e-25
14277	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	1.2030494302266977e-25
14278	1.91481e-11	Si	9	1037.41A	-35.93	1.2030494302266977e-25
14279	5.841739999999999e-14	Cl	7	34.0043m	-35.93	1.2030494302266977e-25
14280	3.98151e-12	Fe	9	4989.18A	-35.93	1.2030494302266977e-25
14281	3.08774e-13	Mg	1	6.43334m	-35.93	1.2030494302266977e-25
14282	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	1.2030494302266977e-25
14283	8.8495e-13	Mg	1	2.24470m	-35.93	1.2030494302266977e-25
14284	8.849440000000001e-13	Mg	1	2.24471m	-35.93	1.2030494302266977e-25
14285	1.78829e-14	Fe	7	111.081m	-35.93	1.2030494302266977e-25
14286	2.81134e-11	Si	9	706.584A	-35.93	1.2030494302266977e-25
14287	2.81007e-11	Si	9	706.904A	-35.93	1.2030494302266977e-25
14288	1.28141e-11	Al	4	1550.20A	-35.93	1.2030494302266977e-25
14289	1.35135e-15	Li	1	1469.97m	-35.93	1.2030494302266977e-25
14290	7.9554e-11	Fe	9	249.698A	-35.93	1.2030494302266977e-25
14291	8.26027e-11	Fe	9	240.482A	-35.93	1.2030494302266977e-25
14292	1.02856e-11	Si	9	1931.28A	-35.93	1.2030494302266977e-25
14293	1.76584e-12	Fe	7	1.12493m	-35.93	1.2030494302266977e-25
14294	6.77677e-11	Fe	7	293.126A	-35.93	1.2030494302266977e-25
14295	6.79376e-11	Fe	7	292.393A	-35.93	1.2030494302266977e-25
14296	1.1555e-11	Fe	7	1719.13A	-35.93	1.2030494302266977e-25
14297	1.24195e-12	Mn	1	1.59946m	-35.93	1.2030494302266977e-25
14298	1.33086e-11	Fe	7	1492.60A	-35.93	1.2030494302266977e-25
14299	1.24529e-12	Mn	1	1.59517m	-35.93	1.2030494302266977e-25
14300	1.34784e-11	Fe	7	1473.80A	-35.93	1.2030494302266977e-25
14301	1.11093e-12	Si	7	1.78810m	-35.93	1.2030494302266977e-25
14302	2.82977e-12	Zn	2	7019.82A	-35.93	1.2030494302266977e-25
14303	1.20856e-12	Mn	1	1.64365m	-35.93	1.2030494302266977e-25
14304	1.97407e-14	Mn	1	100.627m	-35.93	1.2030494302266977e-25
14305	7.53579e-11	Fe	7	263.601A	-35.93	1.2030494302266977e-25
14306	1.03069e-11	Si	9	1927.30A	-35.93	1.2030494302266977e-25
14307	7.71116e-11	Fe	7	257.607A	-35.93	1.2030494302266977e-25
14308	7.8742e-11	Fe	7	252.273A	-35.93	1.2030494302266977e-25
14309	7.52075e-13	Cl	6	2.64129m	-35.93	1.2030494302266977e-25
14310	2.13819e-11	Cl	6	929.031A	-35.93	1.2030494302266977e-25
14311	5.49246e-11	Mn	11	361.668A	-35.93	1.2030494302266977e-25
14312	2.98048e-15	Cl	6	666.485m	-35.93	1.2030494302266977e-25
14313	9.14014e-15	Cl	6	217.332m	-35.93	1.2030494302266977e-25
14314	6.15966e-15	Cl	6	322.493m	-35.93	1.2030494302266977e-25
14315	3.38424e-14	Mn	1	58.6970m	-35.93	1.2030494302266977e-25
14316	5.01774e-14	Mn	1	39.5885m	-35.93	1.2030494302266977e-25
14317	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	1.2030494302266977e-25
14318	6.60141e-11	Fe	7	300.912A	-35.93	1.2030494302266977e-25
14319	7.34589e-11	Fe	7	270.416A	-35.93	1.2030494302266977e-25
14320	7.70341e-11	Fe	7	257.866A	-35.93	1.2030494302266977e-25
14321	7.72814e-11	Fe	7	257.041A	-35.93	1.2030494302266977e-25
14322	1.35446e-11	V	12	1466.60A	-35.93	1.2030494302266977e-25
14323	2.93918e-11	Si	9	675.849A	-35.93	1.2030494302266977e-25
14324	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	1.2030494302266977e-25
14325	5.9777e-11	Fe	9	332.310A	-35.93	1.2030494302266977e-25
14326	8.01426e-11	Fe	9	247.864A	-35.93	1.2030494302266977e-25
14327	8.11994e-11	Fe	9	244.638A	-35.93	1.2030494302266977e-25
14328	8.12966e-11	Fe	9	244.345A	-35.93	1.2030494302266977e-25
14329	1.02942e-11	Si	9	1929.68A	-35.93	1.2030494302266977e-25
14330	4.34175e-11	V	12	457.521A	-35.93	1.2030494302266977e-25
14331	1.36789e-11	V	12	1452.20A	-35.93	1.2030494302266977e-25
14332	1.3432e-13	V	12	14.7889m	-35.93	1.2030494302266977e-25
14333	1.37633e-11	V	12	1443.29A	-35.93	1.2030494302266977e-25
14334	2.18767e-13	V	12	9.08018m	-35.93	1.2030494302266977e-25
14335	8.04494e-11	Fe	9	246.919A	-35.93	1.2030494302266977e-25
14336	8.4447e-14	V	12	23.5230m	-35.93	1.2030494302266977e-25
14337	8.05039e-11	Fe	9	246.751A	-35.93	1.2030494302266977e-25
14338	3.0877e-13	Mg	1	6.43341m	-35.93	1.2030494302266977e-25
14339	7.66977e-14	Fe	7	25.8997m	-35.93	1.2030494302266977e-25
14340	2.94206e-11	Si	9	675.188A	-35.93	1.2030494302266977e-25
14341	2.94334e-11	Si	9	674.896A	-35.93	1.2030494302266977e-25
14342	1.2116e-12	Mn	1	1.63952m	-35.93	1.2030494302266977e-25
14343	1.2222e-12	Mn	1	1.62530m	-35.93	1.2030494302266977e-25
14344	1.2283e-12	Mn	1	1.61723m	-35.93	1.2030494302266977e-25
14345	6.40477e-12	V	10	3101.51A	-35.93	1.2030494302266977e-25
14346	1.90479e-11	Fe	9	1042.87A	-35.93	1.2030494302266977e-25
14347	1.00263e-12	Fe	9	1.98123m	-35.93	1.2030494302266977e-25
14348	2.01572e-11	Ar	12	985.476A	-35.93	1.2030494302266977e-25
14349	2.129e-10	Ar	12	93.3040A	-35.93	1.2030494302266977e-25
14350	1.47048e-10	Ar	12	135.088A	-35.93	1.2030494302266977e-25
14351	1.4463200000000001e-10	Ar	12	137.345A	-35.93	1.2030494302266977e-25
14352	1.43451e-10	Ar	12	138.476A	-35.93	1.2030494302266977e-25
14353	1.1357700000000002e-10	Ar	12	174.898A	-35.93	1.2030494302266977e-25
14354	9.3545e-11	Ar	12	212.352A	-35.93	1.2030494302266977e-25
14355	3.8961e-12	Ar	12	5098.55A	-35.93	1.2030494302266977e-25
14356	2.12236e-10	Ar	12	93.5960A	-35.93	1.2030494302266977e-25
14357	3.1909099999999998e-12	Ar	12	6225.33A	-35.93	1.2030494302266977e-25
14358	1.6404599999999998e-10	K	9	121.091A	-35.93	1.2030494302266977e-25
14359	6.05265e-12	Ar	12	3281.95A	-35.93	1.2030494302266977e-25
14360	2.00325e-11	Ar	12	991.613A	-35.93	1.2030494302266977e-25
14361	2.16132e-10	Ar	12	91.9090A	-35.93	1.2030494302266977e-25
14362	2.17973e-15	B	1	911.329m	-35.93	1.2030494302266977e-25
14363	5.71376e-11	Ar	12	347.660A	-35.93	1.2030494302266977e-25
14364	5.5957e-11	Ar	12	354.995A	-35.93	1.2030494302266977e-25
14365	2.60834e-11	Ar	12	761.575A	-35.93	1.2030494302266977e-25
14366	1.31827e-10	Ar	12	150.686A	-35.93	1.2030494302266977e-25
14367	9.243839999999999e-12	Ar	12	2148.94A	-35.93	1.2030494302266977e-25
14368	5.99946e-13	B	1	3.31104m	-35.93	1.2030494302266977e-25
14369	6.27447e-11	Ar	12	316.592A	-35.93	1.2030494302266977e-25
14370	6.03277e-11	Ar	12	329.276A	-35.93	1.2030494302266977e-25
14371	5.91472e-11	Ar	12	335.848A	-35.93	1.2030494302266977e-25
14372	2.93982e-11	Ar	12	675.704A	-35.93	1.2030494302266977e-25
14373	2.05029e-10	Ar	12	96.8860A	-35.93	1.2030494302266977e-25
14374	2.16797e-10	Ar	12	91.6270A	-35.93	1.2030494302266977e-25
14375	9.21962e-16	B	1	2154.59m	-35.93	1.2030494302266977e-25
14376	2.36863e-10	Mg	9	83.8646A	-35.93	1.2030494302266977e-25
14377	1.22586e-10	Ar	12	162.045A	-35.93	1.2030494302266977e-25
14378	9.6487e-11	K	9	205.877A	-35.93	1.2030494302266977e-25
14379	5.09269e-12	Mg	9	3900.58A	-35.93	1.2030494302266977e-25
14380	6.841e-13	B	2	2.90374m	-35.93	1.2030494302266977e-25
14381	3.33466e-11	Ar	12	595.697A	-35.93	1.2030494302266977e-25
14382	6.85787e-13	B	2	2.89659m	-35.93	1.2030494302266977e-25
14383	3.09295e-11	Ar	12	642.250A	-35.93	1.2030494302266977e-25
14384	2.9749e-11	Ar	12	667.736A	-35.93	1.2030494302266977e-25
14385	1.29218e-11	Mg	9	1537.28A	-35.93	1.2030494302266977e-25
14386	9.24203e-11	Ar	12	214.936A	-35.93	1.2030494302266977e-25
14387	1.24783e-13	Ar	12	15.9193m	-35.93	1.2030494302266977e-25
14388	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	1.2030494302266977e-25
14389	1.39556e-10	Ar	12	142.340A	-35.93	1.2030494302266977e-25
14390	2.444e-10	Mg	9	81.2784A	-35.93	1.2030494302266977e-25
14391	3.34714e-11	Ar	12	593.476A	-35.93	1.2030494302266977e-25
14392	3.10542e-11	Ar	12	639.670A	-35.93	1.2030494302266977e-25
14393	2.98737e-11	Ar	12	664.948A	-35.93	1.2030494302266977e-25
14394	1.25776e-15	B	1	1579.35m	-35.93	1.2030494302266977e-25
14395	1.63299e-10	K	9	121.645A	-35.93	1.2030494302266977e-25
14396	4.34753e-15	B	2	456.914m	-35.93	1.2030494302266977e-25
14397	2.05997e-10	Ar	12	96.4310A	-35.93	1.2030494302266977e-25
14398	2.0210299999999998e-10	Ar	12	98.2890A	-35.93	1.2030494302266977e-25
14399	2.01135e-10	Ar	12	98.7620A	-35.93	1.2030494302266977e-25
14400	1.40737e-10	Ar	12	141.146A	-35.93	1.2030494302266977e-25
14401	2.92734e-11	Ar	12	678.584A	-35.93	1.2030494302266977e-25
14402	6.81439e-13	B	2	2.91507m	-35.93	1.2030494302266977e-25
14403	2.66058e-15	B	2	746.622m	-35.93	1.2030494302266977e-25
14404	3.1893200000000003e-13	O	1	6.22843m	-35.93	1.2030494302266977e-25
14405	3.97408e-11	P	11	499.851A	-35.93	1.2030494302266977e-25
14406	3.97004e-11	P	11	500.359A	-35.93	1.2030494302266977e-25
14407	2.51956e-11	P	11	788.409A	-35.93	1.2030494302266977e-25
14408	5.63766e-11	P	11	352.353A	-35.93	1.2030494302266977e-25
14409	5.61616e-11	P	11	353.702A	-35.93	1.2030494302266977e-25
14410	4.07376e-11	P	11	487.620A	-35.93	1.2030494302266977e-25
14411	1.0507299999999999e-10	P	11	189.054A	-35.93	1.2030494302266977e-25
14412	8.96487e-11	P	11	221.581A	-35.93	1.2030494302266977e-25
14413	1.68695e-15	B	2	1177.54m	-35.93	1.2030494302266977e-25
14414	4.09065e-12	Be	1	4856.06A	-35.93	1.2030494302266977e-25
14415	5.698520000000001e-13	O	1	3.48590m	-35.93	1.2030494302266977e-25
14416	1.31278e-13	Be	2	15.1316m	-35.93	1.2030494302266977e-25
14417	4.78694e-11	Mn	11	414.972A	-35.93	1.2030494302266977e-25
14418	4.65949e-16	Be	1	4263.23m	-35.93	1.2030494302266977e-25
14419	4.09006e-12	Be	1	4856.77A	-35.93	1.2030494302266977e-25
14420	4.0905199999999994e-12	Be	1	4856.21A	-35.93	1.2030494302266977e-25
14421	2.59894e-13	B	3	7.64329m	-35.93	1.2030494302266977e-25
14422	2.60138e-13	B	3	7.63611m	-35.93	1.2030494302266977e-25
14423	2.60671e-13	B	3	7.62051m	-35.93	1.2030494302266977e-25
14424	8.434760000000002e-14	O	5	23.5507m	-35.93	1.2030494302266977e-25
14425	3.09175e-13	Na	4	6.42499m	-35.93	1.2030494302266977e-25
14426	3.9372199999999996e-13	O	5	5.04531m	-35.93	1.2030494302266977e-25
14427	3.59864e-12	Ar	12	5519.98A	-35.93	1.2030494302266977e-25
14428	1.7610600000000002e-10	Ne	7	112.798A	-35.93	1.2030494302266977e-25
14429	2.62327e-11	P	11	757.239A	-35.93	1.2030494302266977e-25
14430	5.51244e-11	P	11	360.357A	-35.93	1.2030494302266977e-25
14431	5.800549999999999e-10	C	5	34.2458A	-35.93	1.2030494302266977e-25
14432	5.80082e-10	C	5	34.2442A	-35.93	1.2030494302266977e-25
14433	7.80329e-11	P	11	254.565A	-35.93	1.2030494302266977e-25
14434	3.09307e-11	P	11	642.225A	-35.93	1.2030494302266977e-25
14435	7.82268e-11	P	11	253.934A	-35.93	1.2030494302266977e-25
14436	6.26281e-11	P	11	317.181A	-35.93	1.2030494302266977e-25
14437	6.25879e-11	P	11	317.385A	-35.93	1.2030494302266977e-25
14438	4.80831e-11	P	11	413.128A	-35.93	1.2030494302266977e-25
14439	7.82481e-11	P	11	253.865A	-35.93	1.2030494302266977e-25
14440	6.26495e-11	P	11	317.073A	-35.93	1.2030494302266977e-25
14441	6.08594e-11	P	11	326.399A	-35.93	1.2030494302266977e-25
14442	6.2609e-11	P	11	317.278A	-35.93	1.2030494302266977e-25
14443	4.81042e-11	P	11	412.946A	-35.93	1.2030494302266977e-25
14444	1.0430200000000001e-10	P	11	190.452A	-35.93	1.2030494302266977e-25
14445	8.87032e-11	P	11	223.943A	-35.93	1.2030494302266977e-25
14446	8.86628e-11	P	11	224.045A	-35.93	1.2030494302266977e-25
14447	1.05288e-10	P	11	188.668A	-35.93	1.2030494302266977e-25
14448	4.54355e-11	P	11	437.201A	-35.93	1.2030494302266977e-25
14449	6.10746e-11	P	11	325.249A	-35.93	1.2030494302266977e-25
14450	8.96892e-11	P	11	221.481A	-35.93	1.2030494302266977e-25
14451	5.53395e-11	P	11	358.956A	-35.93	1.2030494302266977e-25
14452	5.58541e-13	P	8	3.55649m	-35.93	1.2030494302266977e-25
14453	1.5731e-12	P	8	1.26276m	-35.93	1.2030494302266977e-25
14454	5.888e-10	C	5	33.7372A	-35.93	1.2030494302266977e-25
14455	5.80107e-10	C	5	34.2428A	-35.93	1.2030494302266977e-25
14456	6.90278e-13	Mg	9	2.87775m	-35.93	1.2030494302266977e-25
14457	4.97343e-13	Mg	5	3.99412m	-35.93	1.2030494302266977e-25
14458	6.53015e-12	V	10	3041.96A	-35.93	1.2030494302266977e-25
14459	9.26334e-13	V	12	2.14442m	-35.93	1.2030494302266977e-25
14460	4.17267e-14	K	8	47.6061m	-35.93	1.2030494302266977e-25
14461	7.45082e-11	Fe	9	266.608A	-35.93	1.2030494302266977e-25
14462	1.05597e-11	Al	4	1881.16A	-35.93	1.2030494302266977e-25
14463	1.02446e-11	Al	4	1939.02A	-35.93	1.2030494302266977e-25
14464	1.25562e-11	Al	4	1582.04A	-35.93	1.2030494302266977e-25
14465	1.29929e-12	Si	9	1.52887m	-35.93	1.2030494302266977e-25
14466	1.51726e-13	Fe	9	13.0923m	-35.93	1.2030494302266977e-25
14467	3.31913e-11	V	12	598.483A	-35.93	1.2030494302266977e-25
14468	1.95125e-11	V	12	1018.04A	-35.93	1.2030494302266977e-25
14469	1.9428e-11	V	12	1022.46A	-35.93	1.2030494302266977e-25
14470	2.62541e-12	V	12	7566.22A	-35.93	1.2030494302266977e-25
14471	9.09953e-11	Cl	7	218.302A	-35.93	1.2030494302266977e-25
14472	7.72742e-11	Fe	9	257.064A	-35.93	1.2030494302266977e-25
14473	3.32887e-11	V	12	596.733A	-35.93	1.2030494302266977e-25
14474	1.97441e-11	V	12	1006.10A	-35.93	1.2030494302266977e-25
14475	1.96098e-11	V	12	1012.99A	-35.93	1.2030494302266977e-25
14476	1.95254e-11	V	12	1017.37A	-35.93	1.2030494302266977e-25
14477	1.58856e-11	V	12	1250.47A	-35.93	1.2030494302266977e-25
14478	2.72278e-12	V	12	7295.66A	-35.93	1.2030494302266977e-25
14479	3.1517600000000004e-13	Al	4	6.30266m	-35.93	1.2030494302266977e-25
14480	9.32235e-12	Al	4	2130.84A	-35.93	1.2030494302266977e-25
14481	7.52248e-11	Fe	9	264.068A	-35.93	1.2030494302266977e-25
14482	1.0237e-12	V	12	1.94046m	-35.93	1.2030494302266977e-25
14483	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	1.2030494302266977e-25
14484	5.33001e-11	Fe	9	372.691A	-35.93	1.2030494302266977e-25
14485	2.6029500000000002e-14	K	8	76.3151m	-35.93	1.2030494302266977e-25
14486	1.44162e-11	Mg	5	1377.92A	-35.93	1.2030494302266977e-25
14487	5.38569e-11	Fe	9	368.838A	-35.93	1.2030494302266977e-25
14488	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	1.2030494302266977e-25
14489	6.06935e-12	Ti	9	3272.91A	-35.93	1.2030494302266977e-25
14490	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	1.2030494302266977e-25
14491	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	1.2030494302266977e-25
14492	1.15436e-12	Fe	9	1.72082m	-35.93	1.2030494302266977e-25
14493	6.609839999999999e-12	V	10	3005.29A	-35.93	1.2030494302266977e-25
14494	6.62732e-12	V	10	2997.36A	-35.93	1.2030494302266977e-25
14495	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	1.2030494302266977e-25
14496	1.44253e-12	Fe	9	1.37705m	-35.93	1.2030494302266977e-25
14497	2.36884e-11	Cl	7	838.574A	-35.93	1.2030494302266977e-25
14498	1.26322e-11	Al	4	1572.52A	-35.93	1.2030494302266977e-25
14499	7.52793e-11	Fe	9	263.877A	-35.93	1.2030494302266977e-25
14500	7.71515e-11	Fe	9	257.473A	-35.93	1.2030494302266977e-25
14501	4.1527999999999995e-14	Si	9	47.8339m	-35.93	1.2030494302266977e-25
14502	1.2716700000000001e-14	Si	9	156.207m	-35.93	1.2030494302266977e-25
14503	8.54405e-15	Si	9	232.495m	-35.93	1.2030494302266977e-25
14504	7.7378e-11	Fe	9	256.720A	-35.93	1.2030494302266977e-25
14505	9.736239999999999e-14	V	12	20.4026m	-35.93	1.2030494302266977e-25
14506	9.19103e-11	V	12	216.129A	-35.93	1.2030494302266977e-25
14507	7.49983e-11	Fe	9	264.866A	-35.93	1.2030494302266977e-25
14508	1.00959e-11	K	8	1967.57A	-35.93	1.2030494302266977e-25
14509	7.54381e-11	Fe	9	263.321A	-35.93	1.2030494302266977e-25
14510	5.23512e-11	V	12	379.446A	-35.93	1.2030494302266977e-25
14511	5.22169e-11	V	12	380.422A	-35.93	1.2030494302266977e-25
14512	7.46706e-11	Fe	9	266.028A	-35.93	1.2030494302266977e-25
14513	1.56972e-14	K	8	126.548m	-35.93	1.2030494302266977e-25
14514	7.63841e-11	Fe	9	260.060A	-35.93	1.2030494302266977e-25
14515	4.81373e-11	Mn	11	412.662A	-35.93	1.2030494302266977e-25
14516	7.59867e-11	Fe	9	261.420A	-35.93	1.2030494302266977e-25
14517	4.98902e-11	Fe	9	398.164A	-35.93	1.2030494302266977e-25
14518	7.61094e-11	Fe	9	260.999A	-35.93	1.2030494302266977e-25
14519	4.87845e-11	Mn	11	407.188A	-35.93	1.2030494302266977e-25
14520	7.31954e-11	Fe	9	271.389A	-35.93	1.2030494302266977e-25
14521	7.32499e-11	Fe	9	271.187A	-35.93	1.2030494302266977e-25
14522	7.53487e-11	Fe	9	263.634A	-35.93	1.2030494302266977e-25
14523	2.86821e-11	Fe	9	692.574A	-35.93	1.2030494302266977e-25
14524	4.96128e-11	Fe	9	400.389A	-35.93	1.2030494302266977e-25
14525	5.39976e-11	Mn	11	367.877A	-35.93	1.2030494302266977e-25
14526	2.23597e-10	Cl	10	88.8403A	-35.93	1.2030494302266977e-25
14527	8.941429999999999e-15	Mg	6	222.162m	-35.93	1.2030494302266977e-25
14528	1.64125e-13	Fe	9	12.1032m	-35.93	1.2030494302266977e-25
14529	5.35038e-11	Ar	12	371.272A	-35.93	1.2030494302266977e-25
14530	2.63365e-10	Mg	9	75.4256A	-35.93	1.2030494302266977e-25
14531	2.892e-10	Mg	9	68.6876A	-35.93	1.2030494302266977e-25
14532	5.70828e-12	B	2	3479.94A	-35.93	1.2030494302266977e-25
14533	5.71094e-12	B	2	3478.32A	-35.93	1.2030494302266977e-25
14534	5.16815e-13	Mg	6	3.84363m	-35.93	1.2030494302266977e-25
14535	8.272360000000001e-12	B	2	2401.31A	-35.93	1.2030494302266977e-25
14536	7.79793e-12	Mg	9	2547.40A	-35.93	1.2030494302266977e-25
14537	1.13339e-10	Mg	6	175.266A	-35.93	1.2030494302266977e-25
14538	1.22273e-11	B	2	1624.60A	-35.93	1.2030494302266977e-25
14539	1.79383e-11	B	2	1107.38A	-35.93	1.2030494302266977e-25
14540	7.42732e-11	Fe	9	267.451A	-35.93	1.2030494302266977e-25
14541	1.0837600000000001e-10	V	12	183.292A	-35.93	1.2030494302266977e-25
14542	2.90351e-11	K	8	684.154A	-35.93	1.2030494302266977e-25
14543	3.27044e-11	V	12	607.393A	-35.93	1.2030494302266977e-25
14544	1.09231e-11	Al	4	1818.57A	-35.93	1.2030494302266977e-25
14545	1.13159e-11	Al	4	1755.44A	-35.93	1.2030494302266977e-25
14546	4.91701e-11	V	12	403.995A	-35.93	1.2030494302266977e-25
14547	1.15739e-11	Al	4	1716.32A	-35.93	1.2030494302266977e-25
14548	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	1.2030494302266977e-25
14549	1.21194e-11	Al	4	1639.06A	-35.93	1.2030494302266977e-25
14550	1.23213e-11	K	8	1612.20A	-35.93	1.2030494302266977e-25
14551	1.0981200000000002e-10	V	12	180.896A	-35.93	1.2030494302266977e-25
14552	5.12047e-13	K	8	3.87942m	-35.93	1.2030494302266977e-25
14553	1.47162e-11	Cl	7	1349.84A	-35.93	1.2030494302266977e-25
14554	1.2364e-11	Al	4	1606.64A	-35.93	1.2030494302266977e-25
14555	3.95176e-11	K	8	502.674A	-35.93	1.2030494302266977e-25
14556	7.02526e-11	V	12	282.757A	-35.93	1.2030494302266977e-25
14557	1.24991e-11	Al	4	1589.28A	-35.93	1.2030494302266977e-25
14558	2.03656e-11	Fe	9	975.393A	-35.93	1.2030494302266977e-25
14559	1.25371e-11	Al	4	1584.46A	-35.93	1.2030494302266977e-25
14560	5.18888e-11	Fe	9	382.828A	-35.93	1.2030494302266977e-25
14561	6.49584e-11	V	12	305.803A	-35.93	1.2030494302266977e-25
14562	5.00526e-11	Fe	9	396.872A	-35.93	1.2030494302266977e-25
14563	2.10939e-12	K	8	9417.16A	-35.93	1.2030494302266977e-25
14564	7.65068e-11	Fe	9	259.643A	-35.93	1.2030494302266977e-25
14565	7.38334e-11	Fe	9	269.044A	-35.93	1.2030494302266977e-25
14566	1.1723200000000001e-14	Cl	7	169.445m	-35.93	1.2030494302266977e-25
14567	3.64612e-13	Cl	6	5.44811m	-35.93	1.2030494302266977e-25


==> LINES_1e4K_1e-3.0cm-3_Q18.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	1.63403e-11	H	1	1215.67A	-15.977	0.28008683595344397
1	6.53902e-11	He	2	303.784A	-16.057000000000002	0.23296608290885074
2	3.0268200000000002e-12	H	1	6562.81A	-16.711	0.0516764531043298
3	3.17545e-11	He	1	625.563A	-16.824	0.03983755696707289
4	3.96746e-12	O	3	5006.84A	-16.866	0.03616535208685196
5	1.21093e-11	He	2	1640.43A	-16.969	0.028529403900950365
6	2.2488299999999997e-14	O	3	88.3323m	-17.22	0.016006364316041157
7	4.0862199999999995e-12	H	1	4861.33A	-17.23	0.015642014981814258
8	4.00581e-12	O	3	4958.91A	-17.340999999999998	0.012114143044069886
9	1.63475e-11	He	2	1215.13A	-17.424	0.010006741881008084
10	3.83481e-14	O	3	51.8004m	-17.479	0.008816428656744273
11	7.674639999999999e-14	O	4	25.8832m	-17.498	0.00843903324022955
12	3.3995e-11	He	1	584.334A	-17.526	0.007912116941223854
13	2.08428e-12	S	3	9530.62A	-17.532	0.007803558627044247
14	7.74994e-11	He	2	256.317A	-17.555999999999997	0.007384017163805937
15	1.29543e-11	Si	2	1533.43A	-17.572	0.007116930053413687
16	4.57658e-12	H	1	4340.46A	-17.576	0.007051681646489651
17	5.934930000000001e-14	S	3	33.4704m	-17.59	0.006827987187699805
18	8.70474e-11	He	2	228.203A	-17.648	0.005974378006698142
19	5.32728e-12	O	2	3728.81A	-17.68	0.00554999635013989
20	1.48724e-11	C	2	1335.66A	-17.680999999999997	0.005537231712749536
21	3.90896e-11	O	3	508.178A	-17.719	0.005073325153774415
22	2.82226e-11	O	3	703.851A	-17.721	0.0050500153420528346
23	1.57031e-11	Si	2	1265.00A	-17.730999999999998	0.004935062958651943
24	2.38264e-11	O	3	833.715A	-17.749000000000002	0.004734702519101517
25	1.83092e-11	He	2	1084.94A	-17.755	0.004669739965156277
26	1.66299e-11	Si	2	1194.50A	-17.758	0.004637593701349309
27	3.46531e-14	N	3	57.3238m	-17.793	0.0042785114396177715
28	1.89048e-13	S	4	10.5076m	-17.813	0.004085946704042876
29	1.0593799999999999e-12	H	1	1.87510m	-17.820999999999998	0.004011369771983387
30	1.91554e-11	C	2	1037.02A	-17.836	0.003875187294177713
31	4.23944e-12	He	2	4685.64A	-17.838	0.003857382425876279
32	1.06183e-13	S	3	18.7078m	-17.838	0.003857382425876279
33	1.65897e-11	Si	2	1197.39A	-17.843	0.0038132273343752946
34	4.84294e-12	H	1	4101.73A	-17.846	0.003786977262045482
35	5.33126e-12	O	2	3726.03A	-17.857	0.003692263588765713
36	2.17522e-11	H	1	913.215A	-17.873	0.00355871080972238
37	1.2773900000000002e-13	Ne	3	15.5509m	-17.889	0.0034299887650948054
38	2.82609e-11	O	3	702.896A	-17.93	0.0031209923023392664
39	2.19046e-12	S	3	9068.62A	-17.932000000000002	0.0031066526452609034
40	3.91279e-11	O	3	507.680A	-17.941	0.00304293515417652
41	3.01733e-12	N	2	6583.45A	-18.006	0.002619948156048861
42	1.93749e-11	He	2	1025.27A	-18.014	0.0025721287130199754
43	5.707419999999999e-14	Si	2	34.8046m	-18.024	0.002513579915452278
44	1.51721e-11	Si	2	1309.28A	-18.063	0.00229769668420861
45	5.00355e-12	H	1	3970.07A	-18.066	0.0022818794514911363
46	5.13457e-12	Ne	3	3868.76A	-18.085	0.0021842014823768375
47	1.54973e-12	H	1	1.28180m	-18.116	0.0020337272018495886
48	2.95759e-12	S	2	6716.44A	-18.143	0.0019111408589074482
49	6.20175e-12	He	2	3203.04A	-18.156	0.0018547812523797926
50	1.83416e-12	He	1	1.08303m	-18.217	0.0016117315133001293
51	2.19705e-11	C	2	904.142A	-18.224	0.0015859617085925205
52	2.00174e-11	He	2	992.360A	-18.225	0.001582314097882879
53	3.69895e-11	He	1	537.030A	-18.238	0.001535651603308396
54	5.1078e-12	H	1	3889.05A	-18.26	0.0014597977754909086
55	2.89647e-11	N	3	685.817A	-18.285	0.0013781379671301932
56	2.9512700000000002e-12	S	2	6730.82A	-18.305	0.0013161115411239894
57	1.26015e-14	C	2	157.636m	-18.319000000000003	0.0012743616616402167
58	2.19623e-11	C	2	904.480A	-18.320999999999998	0.001268506501661779
59	1.83156e-11	N	2	1084.56A	-18.332	0.0012367806944973598
60	1.04183e-11	C	3	1906.68A	-18.336	0.001225441820934653
61	1.8160900000000002e-12	H	1	1.09380m	-18.368	0.0011383942606026905
62	2.89428e-11	N	3	686.336A	-18.378	0.001112481243583414
63	2.04344e-11	He	2	972.108A	-18.404	0.0010478345096580112
64	7.26772e-12	He	2	2733.24A	-18.419	0.0010122614490909805
65	5.17927e-12	H	1	3835.38A	-18.428	0.0009914999519999121
66	2.00345e-11	N	3	991.511A	-18.428	0.0009914999519999121
67	8.64663e-11	He	2	229.736A	-18.444000000000003	0.0009556364306592849
68	1.9622400000000003e-12	He	2	1.01233m	-18.455	0.0009317356173180422
69	7.1058e-12	Mg	2	2795.53A	-18.464000000000002	0.000912625706211606
70	8.65814e-11	He	2	229.431A	-18.472	0.0008959684098204066
71	3.03364e-12	N	2	6548.05A	-18.476	0.0008877541220648384
72	2.78378e-12	Ar	3	7135.79A	-18.480999999999998	0.0008775920846616518
73	5.1083400000000004e-12	He	1	3888.63A	-18.484	0.0008715507832446619
74	3.3808199999999997e-12	He	1	5875.64A	-18.487000000000002	0.0008655510698541081
75	2.16572e-11	He	2	917.221A	-18.487000000000002	0.0008655510698541081
76	1.0551e-11	Si	3	1882.71A	-18.488	0.0008635603576351277
77	4.90343e-13	H	1	4.05113m	-18.495	0.0008497529824080191
78	8.6671e-11	He	2	229.194A	-18.508	0.0008246937391235674
79	1.04071e-11	C	3	1908.73A	-18.514	0.0008133785168260713
80	2.59887e-11	N	3	764.351A	-18.52	0.0008022185451986941
81	2.2098699999999999e-13	Ar	3	8.98898m	-18.526	0.0007912116941223855
82	8.6742e-11	He	2	229.006A	-18.547	0.0007538634670904626
83	2.07203e-11	He	2	958.694A	-18.56	0.0007316320087535392
84	5.23039e-12	H	1	3797.89A	-18.575	0.0007067937451534385
85	5.26821e-12	H	1	3770.63A	-18.576	0.0007051681646489651
86	8.66724e-14	Fe	3	22.9190m	-18.578	0.0007019282112354151
87	1.9767e-12	H	1	1.00493m	-18.58	0.000698703144055601
88	8.67994e-11	He	2	228.855A	-18.587	0.0006875316533809303
89	2.10762e-11	He	2	942.508A	-18.594	0.0006765387824891476
90	3.58232e-11	O	4	554.514A	-18.602	0.0006641905580819665
91	5.00683e-12	Ne	3	3967.47A	-18.602	0.0006641905580819665
92	8.70355e-11	He	2	228.234A	-18.625	0.0006299305884350645
93	8.68463e-11	He	2	228.731A	-18.625999999999998	0.0006284817882854457
94	7.91049e-12	He	2	2511.15A	-18.635	0.0006155916176373387
95	6.41665e-12	Fe	4	3095.77A	-18.643	0.0006043558043558032
96	1.0499e-11	Si	3	1892.03A	-18.664	0.000575827892095637
97	8.68852e-11	He	2	228.629A	-18.664	0.000575827892095637
98	5.41346e-12	H	1	3669.46A	-18.679000000000002	0.0005562790413058407
99	3.02816e-12	He	2	6559.91A	-18.688	0.000544869750051827
100	3.8039e-11	He	1	522.213A	-18.69	0.000542366300952558
101	5.29698e-12	H	1	3750.15A	-18.69	0.000542366300952558
102	3.57748e-11	O	4	555.264A	-18.691	0.0005411188930755721
103	2.11913e-11	He	2	937.389A	-18.692	0.0005398743541570862
104	8.69178e-11	He	2	228.543A	-18.698	0.0005324670003235327
105	2.09248e-11	He	2	949.324A	-18.698	0.0005324670003235327
106	7.56703e-13	H	1	2.62513m	-18.714000000000002	0.0005132071490338128
107	8.69454e-11	He	2	228.471A	-18.727999999999998	0.0004969271180844125
108	1.66306e-11	S	3	1194.45A	-18.727999999999998	0.0004969271180844125
109	8.70221e-11	He	2	228.269A	-18.73	0.0004946439453701033
110	8.69689e-11	He	2	228.409A	-18.750999999999998	0.0004712948537061622
111	7.0876e-12	Mg	2	2802.71A	-18.761	0.00046056687308658364
112	8.70067e-11	He	2	228.309A	-18.762	0.00045950759867303704
113	2.0809400000000002e-12	H	1	9545.93A	-18.765	0.00045634437061355874
114	8.69892e-11	He	2	228.356A	-18.765	0.00045634437061355874
115	4.26458e-12	Fe	3	4658.01A	-18.766	0.00045529480768621296
116	2.12808e-11	He	2	933.444A	-18.781	0.0004398379491647635
117	5.31937e-12	H	1	3734.36A	-18.795	0.00042588534651959864
118	1.48797e-11	C	2R	1335.00A	-18.799	0.0004219808061933463
119	4.04534e-11	Ne	3	491.045A	-18.801	0.0004200419805032228
120	7.60544e-12	Fe	2	2611.87A	-18.814	0.0004076549287399117
121	2.89e-11	C	2	687.352A	-18.814	0.0004076549287399117
122	8.32767e-12	He	2	2385.35A	-18.817	0.00040484865194949837
123	3.93611e-11	He	1	504.672A	-18.839000000000002	0.00038485106924847487
124	3.25738e-11	O	4	609.830A	-18.842	0.0003822017731226195
125	4.427e-13	Mg	4	4.48712m	-18.844	0.00038044571548761255
126	7.0050300000000005e-12	Fe	4	2835.74A	-18.845	0.00037957071462301
127	7.565489999999999e-12	Fe	2	2625.67A	-18.848	0.0003769577682027136
128	2.13519e-11	He	2	930.337A	-18.863	0.0003641603833142693
129	6.41832e-12	Fe	4	3094.96A	-18.865	0.0003624872183358332
130	3.76906e-12	Fe	3	5270.40A	-18.866	0.00036165352086851957
131	4.69921e-12	Fe	5	4227.19A	-18.867	0.00036082174085217203
132	2.72434e-12	Ca	2	7291.47A	-18.869	0.00035916391554246174
133	6.23152e-12	He	1	3187.74A	-18.871	0.00035751370724815365
134	4.44247e-12	He	1	4471.49A	-18.887999999999998	0.00034378957058028793
135	5.33713e-12	H	1	3721.93A	-18.89	0.00034221000098457187
136	2.82351e-14	Fe	5	70.3538m	-18.898	0.0003359639645474709
137	3.67088e-12	He	2	5411.37A	-18.902	0.0003328838284064544
138	5.46819e-14	Fe	5	36.3273m	-18.904	0.00033135436614450167
139	9.17309e-13	H	1	2.16551m	-18.917	0.0003215827150335491
140	8.29197e-12	Fe	2	2395.63A	-18.923	0.0003171704347711793
141	2.16693e-11	N	2	916.710A	-18.926	0.00031498704885590307
142	2.1524e-12	H	1	9228.97A	-18.926	0.00031498704885590307
143	5.51735e-14	Ne	3	36.0036m	-18.928	0.00031353981482673424
144	8.206239999999999e-14	Ne	5	24.2065m	-18.93	0.0003120992302339267
145	2.14092e-11	He	2	927.846A	-18.939	0.0003056980704678948
146	2.37881e-11	O	3	835.059A	-18.953	0.00029600067233585386
147	8.536760000000001e-12	C	2	2326.93A	-18.957	0.00029328692186009994
148	8.399960000000001e-12	Fe	2	2364.83A	-18.959	0.00029193939085789825
149	1.06591e-12	He	2	1.86362m	-18.96	0.00029126794889124157
150	8.6137e-12	He	2	2306.15A	-18.975	0.0002813796580479436
151	5.35146e-12	H	1	3711.97A	-18.977999999999998	0.00027944265410660956
152	9.55097e-12	He	2	2079.84A	-19.0	0.00026563952654577597
153	7.6658e-14	Fe	5	25.9131m	-19.006	0.0002619948156048861
154	2.14561e-11	He	2	925.817A	-19.009	0.0002601912559802956
155	3.85256e-11	He	1	515.617A	-19.012999999999998	0.0002578058082070496
156	2.66359e-13	H	1	7.45777m	-19.019000000000002	0.0002542685799111851
157	6.419219999999999e-12	Fe	4	3094.53A	-19.023	0.00025193743155852295
158	1.38691e-13	Ne	5	14.3228m	-19.027	0.00024962765530241903
159	1.94538e-11	S	3	1021.11A	-19.03	0.0002479092306105213
160	2.97454e-12	He	1	6678.15A	-19.039	0.00024282460867338106
161	2.71228e-12	Ca	2	7323.89A	-19.04	0.0002422661275711201
162	4.55272e-12	O	3	4363.21A	-19.052	0.00023566370301000288
163	9.678459999999999e-15	N	2	205.244m	-19.054000000000002	0.0002345809266492769
164	5.36319e-12	H	1	3703.85A	-19.06	0.0002313623556745433
165	2.20352e-12	H	1	9014.87A	-19.067999999999998	0.00022713951677574138
166	2.37898e-11	O	3R	835.000A	-19.067999999999998	0.00022713951677574138
167	2.51413e-11	O	4	790.114A	-19.072	0.00022505708916891053
168	2.1495e-11	He	2	924.142A	-19.075	0.00022350780706454612
169	4.08803e-12	He	2	4859.18A	-19.086	0.00021791779583686983
170	3.89485e-11	He	1	510.018A	-19.088	0.00021691655451332303
171	2.2413400000000002e-12	H	1	8862.74A	-19.090999999999998	0.00021542331145535712
172	8.542389999999999e-12	C	2	2325.40A	-19.093	0.00021443353124646656
173	3.1470599999999997e-12	S	3	6312.06A	-19.095	0.0002134482986645513
174	1.02155e-12	H	1	1.94454m	-19.097	0.00021246759281515982
175	1.0159400000000001e-13	Fe	6	19.5527m	-19.1	0.00021100497619409947
176	1.55069e-13	Ne	2	12.8101m	-19.101	0.0002105196782157305
177	2.5627900000000002e-12	Ar	3	7751.11A	-19.105999999999998	0.00020810987938634382
178	8.96967e-12	He	2	2214.62A	-19.109	0.00020667726105352117
179	8.81829e-12	He	2	2252.64A	-19.114	0.00020431144600967886
180	7.54923e-12	Fe	2	2631.32A	-19.129	0.0001973752520053298
181	6.01461e-14	Fe	3	33.0270m	-19.131	0.0001964683950972286
182	1.70862e-12	He	2	1.16260m	-19.133	0.00019556570481814203
183	5.3729099999999996e-12	H	1	3697.15A	-19.135	0.0001946671620241471
184	2.15276e-11	He	2	922.743A	-19.135	0.0001946671620241471
185	3.72077e-13	Fe	2	5.33881m	-19.136	0.00019421943997564793
186	2.16856e-11	N	2	916.020A	-19.141	0.00019199622843046478
187	4.0514e-11	Ne	3	490.311A	-19.155	0.0001859056964748943
188	7.02084e-12	Fe	4	2829.36A	-19.169	0.00018000836924946537
189	3.90528e-11	He	1	508.657A	-19.172	0.00017876920035172535
190	1.19224e-11	O	3	1666.15A	-19.174	0.00017794783048570836
191	6.7449100000000006e-12	He	1	2945.10A	-19.184	0.0001738972433389687
192	4.26966e-13	H	1	4.65247m	-19.189	0.00017190665805504862
193	2.15552e-11	He	2	921.562A	-19.19	0.0001715112837130434
194	2.03317e-11	C	3	977.020A	-19.191	0.00017111681870679235
195	2.38658e-12	H	1	8323.38A	-19.192	0.00017072326094487856
196	1.58071e-12	Fe	2	1.25668m	-19.198	0.00016838084998999764
197	2.81159e-12	He	1	7065.22A	-19.198	0.00016838084998999764
198	4.9338e-12	He	1	4026.20A	-19.201	0.00016722172437182444
199	2.27011e-12	H	1	8750.43A	-19.205	0.00016568862638765796
200	5.38106e-12	H	1	3691.55A	-19.205	0.00016568862638765796
201	9.08481e-12	He	2	2186.56A	-19.206	0.00016530755312163707
202	2.17493e-11	H	1	913.339A	-19.212	0.00016303944846376213
203	1.63135e-14	N	2	121.767m	-19.214000000000002	0.00016229035024283302
204	8.19397e-12	Ne	4	2424.28A	-19.221	0.00015969550699681257
205	2.24578e-11	C	3	884.524A	-19.223	0.00015896177279132632
206	1.956e-11	S	3	1015.57A	-19.233	0.00015534336108080418
207	8.34374e-12	Fe	2	2380.76A	-19.236	0.00015427398490499447
208	2.15787e-11	He	2	920.556A	-19.239	0.00015321197026299885
209	6.19582e-13	Ca	4	3.20610m	-19.24	0.00015285959250977392
210	4.37402e-12	He	2	4541.46A	-19.246	0.0001507622802743362
211	4.22502e-12	Fe	3	4701.62A	-19.254	0.000148010558544331
212	1.0930200000000001e-12	H	1	1.81740m	-19.255	0.0001476701437060916
213	3.91243e-11	He	1	507.727A	-19.256	0.0001473305118002528
214	9.53158e-14	Fe	5	20.8407m	-19.268	0.00014331534633133514
215	5.38795e-12	H	1	3686.83A	-19.27	0.00014265687212782166
216	1.2086299999999999e-12	Fe	2	1.64355m	-19.271	0.00014232877042665308
217	3.87903e-11	He	1	512.099A	-19.273	0.00014167482912767266
218	1.34519e-13	Fe	6	14.7670m	-19.276	0.00014069954646398524
219	4.05691e-11	Ne	3	489.645A	-19.277	0.00014037594648692197
220	2.1599e-11	He	2	919.693A	-19.281	0.00013908897207380068
221	2.16454e-11	He	2	917.724A	-19.285999999999998	0.0001374968337762085
222	9.17441e-12	He	2	2165.20A	-19.295	0.00013467677170919958
223	2.12576e-12	He	2	9344.62A	-19.308	0.00013070514930022412
224	2.2925e-12	H	1	8664.98A	-19.309	0.0001304045357987696
225	2.16166e-11	He	2	918.945A	-19.313	0.00012920897982833407
226	4.39259e-11	N	3	452.227A	-19.32	0.00012714307111514662
227	2.16319e-11	He	2	918.295A	-19.324	0.0001259774164326598
228	5.39384e-12	H	1	3682.80A	-19.328	0.00012482244853653904
229	3.91754e-11	He	1	507.065A	-19.338	0.00012198114272074668
230	8.53239e-12	C	2	2328.12A	-19.340999999999998	0.00012114143044069883
231	2.3137e-11	C	2	858.559A	-19.343	0.00012058483612638414
232	2.32548e-12	Ca	2	8542.09A	-19.357	0.00011675962662206943
233	5.312050000000001e-13	H	1	3.73951m	-19.359	0.00011622316486754883
234	4.88238e-12	S	2	4068.60A	-19.362000000000002	0.00011542309022823476
235	7.0354e-12	Fe	4	2823.50A	-19.362000000000002	0.00011542309022823476
236	5.31119e-12	He	2	3740.11A	-19.368	0.00011383942606026905
237	5.33757e-12	S	3	3721.63A	-19.368	0.00011383942606026905
238	9.24551e-12	He	2	2148.55A	-19.377	0.00011150457777070749
239	5.39891e-12	H	1	3679.35A	-19.38	0.00011073698565648969
240	4.5786e-12	He	2	4338.55A	-19.387	0.00010896642370449686
241	1.6716900000000001e-12	P	2	1.18828m	-19.39	0.00010821630411997106
242	6.42709e-13	He	2	3.09074m	-19.392	0.00010771909536677982
243	8.545e-12	C	2	2324.69A	-19.394000000000002	0.00010722417108029781
244	1.1441299999999999e-12	H	1	1.73620m	-19.395	0.00010697756233013408
245	8.20284e-12	Ne	4	2421.66A	-19.397000000000002	0.0001064860450784755
246	2.31026e-12	H	1	8598.35A	-19.404	0.00010478345096580112
247	3.92132e-11	He	1	506.576A	-19.412	0.00010287093744821085
248	1.28308e-11	C	4	1548.19A	-19.416	0.00010192781102475269
249	8.473869999999999e-12	Si	2	2344.20A	-19.419	0.00010122614490909805
250	2.64781e-11	S	4	750.221A	-19.42	0.00010099333123631786
251	5.4033e-12	H	1	3676.36A	-19.422	0.00010052930902900825
252	5.36187e-12	He	1	3704.76A	-19.427	9.937855954435007e-05
253	5.41049e-12	H	1	3671.47A	-19.427	9.937855954435007e-05
254	1.0631e-12	He	1	1.86854m	-19.432000000000002	9.824098258011556e-05
255	7.021530000000001e-12	He	1	2829.08A	-19.438	9.689306576702183e-05
256	4.06966e-12	Fe	3	4881.12A	-19.441	9.622605859393433e-05
257	5.407130000000001e-12	H	1	3673.75A	-19.447	9.490578757434423e-05
258	9.30287e-12	He	2	2135.31A	-19.453	9.36036313522491e-05
259	1.60606e-13	H	1	12.3684m	-19.454	9.338834897416142e-05
260	5.20065e-12	He	1	3819.61A	-19.455	9.317356173180422e-05
261	1.18196e-12	H	1	1.68064m	-19.46	9.210701279018386e-05
262	4.03591e-12	He	1	4921.93A	-19.46	9.210701279018386e-05
263	2.41176e-12	He	2	8236.51A	-19.465999999999998	9.084325719773055e-05
264	8.04118e-12	O	2	2470.34A	-19.474	8.918518089110682e-05
265	4.72996e-12	He	2	4199.71A	-19.479	8.816428656744273e-05
266	3.9242e-11	He	1	506.204A	-19.489	8.615742239271913e-05
267	2.3246e-12	H	1	8545.34A	-19.492	8.556431886879049e-05
268	4.17791e-12	Fe	3	4754.64A	-19.503	8.342432425541715e-05
269	2.63538e-11	S	4	753.760A	-19.512	8.171329014766906e-05
270	6.02672e-13	H	1	3.29607m	-19.512999999999998	8.152535479548065e-05
271	1.05985e-12	He	2	1.87427m	-19.521	8.003734937443706e-05
272	1.82993e-11	N	2	1085.53A	-19.523	7.96696111577717e-05
273	9.34981e-12	He	2	2124.58A	-19.523	7.96696111577717e-05
274	8.5087e-12	Si	2	2334.60A	-19.527	7.893919577230524e-05
275	3.00315e-11	S	4	661.455A	-19.527	7.893919577230524e-05
276	1.3272e-12	H	1	1.49672m	-19.559	7.333185947191242e-05
277	2.95602e-11	N	2	672.001A	-19.559	7.333185947191242e-05
278	3.92644e-11	He	1	505.916A	-19.561	7.299493018280268e-05
279	1.0933e-11	Si	2	1816.93A	-19.564	7.249243661790693e-05
280	1.61403e-13	Fe	6	12.3074m	-19.565	7.232570864033795e-05
281	2.71482e-13	Na	3	7.31706m	-19.572	7.116930053413687e-05
282	2.33632e-12	H	1	8502.44A	-19.574	7.084230730079837e-05
283	1.2107200000000001e-12	H	1	1.64071m	-19.574	7.084230730079837e-05
284	4.8450800000000006e-12	He	2	4099.92A	-19.575	7.067937451534385e-05
285	4.7945300000000006e-12	Fe	5	4143.15A	-19.576	7.05168164648965e-05
286	4.87921e-12	Fe	5	4071.24A	-19.587	6.875316533809303e-05
287	9.38872e-12	He	2	2115.78A	-19.589000000000002	6.843727323760265e-05
288	7.64573e-14	Fe	2	25.9811m	-19.59	6.827987187699805e-05
289	5.46615e-12	He	1	3634.08A	-19.590999999999998	6.812283252947708e-05
290	1.13532e-11	N	3	1749.67A	-19.590999999999998	6.812283252947708e-05
291	2.64846e-13	H	1	7.50038m	-19.590999999999998	6.812283252947708e-05
292	2.61633e-12	He	2	7592.50A	-19.605999999999998	6.58101222443771e-05
293	2.29325e-12	Ca	2	8662.14A	-19.617	6.416418724518177e-05
294	8.17377e-11	He	2	243.027A	-19.617	6.416418724518177e-05
295	8.64849e-12	C	3	2296.87A	-19.627	6.270363202836999e-05
296	3.92821e-11	He	1	505.687A	-19.629	6.241553500865584e-05
297	5.17401e-12	Fe	5	3839.27A	-19.637999999999998	6.11353914749049e-05
298	1.19607e-11	O	3	1660.81A	-19.64	6.0854499866026355e-05
299	1.13371e-11	N	3	1752.16A	-19.645	6.015790416636076e-05
300	5.2344599999999995e-12	Fe	5	3794.94A	-19.647000000000002	5.9881503703709166e-05
301	9.42132e-12	He	2	2108.46A	-19.649	5.960637318582778e-05
302	2.34604e-12	H	1	8467.21A	-19.649	5.960637318582778e-05
303	1.51654e-13	Ar	5	13.0985m	-19.65	5.9469282331731625e-05
304	8.55876e-12	O	3	2320.95A	-19.651	5.9332506777849916e-05
305	6.53791e-13	H	1	3.03835m	-19.652	5.9196045799012776e-05
306	6.33256e-11	Ne	3	313.688A	-19.653	5.905989867171815e-05
307	3.3489e-12	He	2	5931.63A	-19.654	5.892406467412657e-05
308	3.96404e-12	Fe	3	5011.16A	-19.660999999999998	5.798193403592812e-05
309	4.93467e-12	He	2	4025.48A	-19.664	5.758278920956369e-05
310	1.34584e-12	He	2	1.47599m	-19.665	5.745035246946264e-05
311	2.71373e-12	O	2	7319.99A	-19.667	5.718639207685746e-05
312	7.46685e-12	Al	2	2660.35A	-19.675	5.6142622790189264e-05
313	1.23311e-12	H	1	1.61092m	-19.678	5.575613969337981e-05
314	3.96047e-12	He	1	5015.68A	-19.685	5.486466067265516e-05
315	3.92965e-11	He	1	505.502A	-19.692	5.398743541570862e-05
316	9.101589999999999e-14	Ar	3	21.8253m	-19.692999999999998	5.386326775986875e-05
317	1.42525e-11	Si	4	1393.75A	-19.699	5.312423602061905e-05
318	9.448910000000001e-12	He	2	2102.30A	-19.704	5.251612791946871e-05
319	3.6001300000000003e-12	Cl	3	5517.71A	-19.704	5.251612791946871e-05
320	2.17459e-11	H	1	913.480A	-19.707	5.2154609437751027e-05
321	1.28094e-11	C	4	1550.78A	-19.71	5.179557963175642e-05
322	2.19959e-13	Na	4	9.03098m	-19.711	5.1676453104329804e-05
323	2.00651e-11	N	3R	990.000A	-19.712	5.155760056031288e-05
324	1.52235e-11	O	1	1304.86A	-19.719	5.0733251537744156e-05
325	2.35419e-12	H	1	8437.91A	-19.719	5.0733251537744156e-05
326	1.66786e-12	Ni	2	1.19102m	-19.727	4.980726533989589e-05
327	4.164869999999999e-12	Fe	3	4769.52A	-19.727999999999998	4.969271180844124e-05
328	3.84482e-14	Fe	3	51.6655m	-19.727999999999998	4.969271180844124e-05
329	3.36312e-13	H	1	5.90655m	-19.735	4.8898180294893454e-05
330	5.53765e-12	He	1	3587.16A	-19.735	4.8898180294893454e-05
331	8.54937e-12	C	2	2323.50A	-19.739	4.8449879083306335e-05
332	8.339269999999999e-12	Fe	2	2382.04A	-19.743	4.800568792193208e-05
333	5.00576e-12	He	2	3968.32A	-19.745	4.778512182117769e-05
334	6.91614e-13	H	1	2.87219m	-19.749000000000002	4.734702519101517e-05
335	1.83083e-11	N	2R	1085.00A	-19.75	4.723813005488413e-05
336	3.93082e-11	He	1	505.352A	-19.752	4.702109056218776e-05
337	9.47247e-12	He	2	2097.07A	-19.753	4.691294505490066e-05
338	1.55374e-12	He	1	1.27849m	-19.757	4.6482844589394624e-05
339	2.7676799999999998e-12	He	2	7177.28A	-19.768	4.532029180628755e-05
340	4.1714300000000004e-13	He	2	4.76203m	-19.769000000000002	4.5216058027589693e-05
341	1.25088e-12	H	1	1.58804m	-19.773	4.480151471586117e-05
342	1.50425e-12	Fe	2	1.32055m	-19.775	4.459567045372247e-05
343	4.52707e-12	He	1	4387.93A	-19.777	4.4390771960058526e-05
344	2.36108e-12	H	1	8413.28A	-19.783	4.378170773553886e-05
345	2.95765e-11	N	2	671.630A	-19.788	4.328054267133268e-05
346	3.27654e-14	P	2	60.6263m	-19.791	4.298260151126751e-05
347	9.49274e-12	He	2	2092.59A	-19.795	4.2588534651959864e-05
348	3.5428000000000003e-13	Mg	5	5.60700m	-19.798	4.229535724159272e-05
349	9.5391e-12	He	2	2082.42A	-19.799	4.219808061933463e-05
350	1.55041e-12	He	2	1.28124m	-19.801	4.2004198050322276e-05
351	1.111e-13	P	3	17.8797m	-19.803	4.181120629079701e-05
352	3.93179e-11	He	1	505.227A	-19.805999999999997	4.152337997122913e-05
353	4.21638e-12	Ar	4	4711.26A	-19.807000000000002	4.142787884742299e-05
354	4.3026199999999997e-13	K	3	4.61683m	-19.807000000000002	4.142787884742299e-05
355	1.7321400000000001e-12	P	2	1.14682m	-19.813	4.085946704042876e-05
356	4.75159e-12	Fe	5	4180.59A	-19.813	4.085946704042876e-05
357	8.452339999999999e-12	Si	2	2350.17A	-19.820999999999998	4.011369771983387e-05
358	5.0631199999999995e-12	He	2	3923.37A	-19.820999999999998	4.011369771983387e-05
359	5.32702e-12	O	2R	3729.00A	-19.820999999999998	4.011369771983387e-05
360	9.51032e-12	He	2	2088.73A	-19.826	3.965452001907453e-05
361	1.0424e-13	H	1	19.0565m	-19.829	3.93815402233721e-05
362	2.03321e-11	C	3R	977.000A	-19.831	3.9200598481991745e-05
363	2.43455e-11	S	4	815.941A	-19.836	3.875187294177713e-05
364	9.52565e-12	He	2	2085.37A	-19.838	3.857382425876279e-05
365	3.93585e-11	He	1	504.706A	-19.842	3.822017731226195e-05
366	2.36697e-12	H	1	8392.35A	-19.842	3.822017731226195e-05
367	2.72813e-12	He	1	7281.35A	-19.845	3.7957071462301e-05
368	8.36853e-13	H	1	2.37371m	-19.845	3.7957071462301e-05
369	4.1962699999999994e-12	Fe	3	4733.84A	-19.85	3.752258045817201e-05
370	4.8731e-12	S	2	4076.35A	-19.852999999999998	3.726427683117664e-05
371	1.92476e-12	S	2	1.03205m	-19.854	3.717857137276612e-05
372	3.4519199999999997e-12	N	2	5754.61A	-19.855	3.709306303144001e-05
373	7.44223e-12	Al	2	2669.15A	-19.857	3.6922635887657136e-05
374	3.93261e-11	He	1	505.122A	-19.857	3.6922635887657136e-05
375	3.5870199999999998e-12	Cl	3	5537.87A	-19.859	3.675299178547161e-05
376	9.27039e-12	N	2	2142.78A	-19.859	3.675299178547161e-05
377	1.26521e-12	H	1	1.57006m	-19.86	3.6668462250035e-05
378	7.203810000000001e-13	H	1	2.75749m	-19.862000000000002	3.6499985969634595e-05
379	5.5887900000000005e-12	He	1	3554.34A	-19.863	3.641603833142693e-05
380	2.88281e-12	He	2	6890.67A	-19.863	3.641603833142693e-05
381	7.03134e-13	He	2	2.82513m	-19.866	3.616535208685195e-05
382	4.21479e-12	He	1	4713.03A	-19.867	3.6082174085217214e-05
383	2.51768e-11	O	4R	789.000A	-19.868	3.599918738767788e-05
384	3.8743200000000004e-13	H	1	5.12722m	-19.87	3.583378614594712e-05
385	1.09869e-11	Si	2	1808.01A	-19.872	3.566914485389195e-05
386	6.8392e-13	Al	5	2.90450m	-19.875	3.5423600187851055e-05
387	2.28299e-12	He	2	8701.09A	-19.887999999999998	3.43789570580288e-05
388	5.10486e-12	Fe	5	3891.28A	-19.891	3.414229398230252e-05
389	5.11005e-12	He	2	3887.33A	-19.891	3.414229398230252e-05
390	2.51458e-13	Ar	5	7.89971m	-19.893	3.398542439079217e-05
391	2.37204e-12	H	1	8374.43A	-19.894000000000002	3.390726008372982e-05
392	6.04481e-14	P	2	32.8620m	-19.895	3.382927554958534e-05
393	3.9333e-11	He	1	505.033A	-19.901	3.336512048832149e-05
394	1.7138e-11	P	2	1159.09A	-19.901	3.336512048832149e-05
395	2.71015e-12	O	2	7329.67A	-19.906	3.298319311233192e-05
396	7.73656e-12	Fe	4	2567.61A	-19.908	3.283164910556658e-05
397	3.67046e-12	Fe	3	5411.98A	-19.91	3.268080138026547e-05
398	1.06243e-12	He	1	1.86972m	-19.91	3.268080138026547e-05
399	1.19801e-11	C	1	1658.12A	-19.921	3.1863442698058966e-05
400	3.8603599999999995e-12	Fe	6	5145.76A	-19.924	3.164409630138317e-05
401	5.01029e-12	He	1	3964.73A	-19.928	3.1353981482673424e-05
402	5.28914e-12	Fe	5	3755.70A	-19.928	3.1353981482673424e-05
403	1.64645e-11	Si	3	1206.50A	-19.930999999999997	3.1138142192336e-05
404	2.70975e-12	O	2	7330.73A	-19.936	3.0781706826101374e-05
405	2.37643e-12	H	1	8358.96A	-19.936	3.0781706826101374e-05
406	3.93388e-11	He	1	504.958A	-19.939	3.0569807046789476e-05
407	3.99488e-12	Fe	6	4972.48A	-19.94	3.0499498441624913e-05
408	2.38362e-12	H	1	8333.74A	-19.94	3.0499498441624913e-05
409	1.75706e-13	H	1	11.3055m	-19.941	3.0429351541765207e-05
410	1.27694e-12	H	1	1.55563m	-19.941	3.0429351541765207e-05
411	1.07102e-11	Al	3	1854.72A	-19.944000000000003	3.0219877359169053e-05
412	8.50942e-12	Si	2	2334.41A	-19.951	2.9736694936161935e-05
413	2.9724e-12	He	2	6682.98A	-19.952	2.9668302435680477e-05
414	3.93555e-11	He	1	504.744A	-19.953	2.9600067233585383e-05
415	5.14895e-12	He	2	3857.96A	-19.956	2.939630180401227e-05
416	4.19071e-12	Ar	4	4740.12A	-19.959	2.9193939085789823e-05
417	2.3802599999999998e-12	H	1	8345.51A	-19.96	2.912679488912416e-05
418	7.42769e-13	H	1	2.67438m	-19.965	2.8793383225081663e-05
419	3.93439e-11	He	1	504.893A	-19.969	2.8529403900950365e-05
420	1.09785e-12	Fe	2	1.80939m	-19.974	2.8202830515002292e-05
421	1.41609e-11	Si	4	1402.77A	-19.976	2.8073250279280306e-05
422	5.626630000000001e-12	He	1	3530.43A	-19.98	2.7815873173680652e-05
423	4.778109999999999e-13	Ca	5	4.15739m	-19.983	2.762439004962358e-05
424	1.04057e-11	C	3R	1909.00A	-19.986	2.7434225086120727e-05
425	9.077030000000001e-13	He	2	2.18843m	-19.986	2.7434225086120727e-05
426	3.93483e-11	He	1	504.836A	-19.987000000000002	2.7371128119344865e-05
427	3.93521e-11	He	1	504.787A	-19.987000000000002	2.7371128119344865e-05
428	4.25254e-13	H	1	4.67119m	-19.988	2.73081762715658e-05
429	1.93108e-12	S	2	1.02867m	-19.988	2.73081762715658e-05
430	1.14894e-11	S	3	1728.94A	-19.989	2.7245369209018658e-05
431	1.92179e-12	S	2	1.03364m	-19.991	2.7120188108399728e-05
432	2.84454e-13	Ar	2	6.98337m	-19.992	2.7057813406629987e-05
433	1.44804e-12	Fe	2	1.37182m	-19.999000000000002	2.6625188889736314e-05
434	1.7017700000000001e-12	He	2	1.16728m	-20.006	2.619948156048861e-05
435	5.0997e-12	Fe	5	3895.22A	-20.008	2.6079105877111862e-05
436	5.77457e-12	He	1	3439.99A	-20.014	2.5721287130199753e-05
437	5.18155e-12	He	2	3833.69A	-20.016	2.560310855065501e-05
438	1.28666e-12	H	1	1.54388m	-20.017	2.5544223035044194e-05
439	1.65245e-11	S	3	1202.12A	-20.017	2.5544223035044194e-05
440	4.3117e-12	Fe	3	4607.11A	-20.02	2.5368377840546074e-05
441	1.82025e-12	He	1	1.09130m	-20.02	2.5368377840546074e-05
442	1.09298e-11	Si	2	1817.45A	-20.024	2.5135799154522775e-05
443	9.77598e-14	Cl	4	20.3197m	-20.028	2.4905352762709912e-05
444	4.79383e-12	He	1	4143.76A	-20.029	2.4848072040878817e-05
445	3.04348e-12	He	2	6526.88A	-20.033	2.462026354709948e-05
446	1.16831e-12	He	1	1.70027m	-20.039	2.4282460867338103e-05
447	8.04158e-12	O	2	2470.22A	-20.045	2.394929301409821e-05
448	5.2506699999999995e-12	Fe	5	3783.22A	-20.05	2.3675147723932644e-05
449	1.13253e-11	N	3	1753.99A	-20.051	2.3620696395176108e-05
450	7.19613e-12	He	1	2760.44A	-20.052	2.356637030100029e-05
451	1.85041e-11	S	4	1073.52A	-20.057000000000002	2.329660829088507e-05
452	7.60533e-13	H	1	2.61191m	-20.06	2.3136235567454334e-05
453	4.9549099999999995e-12	He	1	4009.05A	-20.063	2.29769668420861e-05
454	2.26825e-13	H	1	8.75760m	-20.065	2.287139726891878e-05
455	1.13599e-11	N	3	1748.65A	-20.07	2.260959054931797e-05
456	5.20914e-12	He	2	3813.38A	-20.070999999999998	2.2557589934056464e-05
457	3.83776e-12	Fe	6	5176.05A	-20.072	2.2505708916891053e-05
458	5.70493e-13	H	1	3.48198m	-20.08	2.2094933435364358e-05
459	5.65541e-12	He	1	3512.47A	-20.086	2.179177958368698e-05
460	1.2948e-12	H	1	1.53417m	-20.086	2.179177958368698e-05
461	1.64027e-12	He	2	1.21105m	-20.087	2.1741659881451457e-05
462	4.54022e-13	H	1	4.37522m	-20.1	2.1100497619409947e-05
463	1.8168900000000001e-12	He	2	1.09332m	-20.101	2.1051967821573052e-05
464	2.85992e-13	He	2	6.94582m	-20.102	2.1003549639173712e-05
465	3.10083e-12	He	2	6406.17A	-20.108	2.0715370134553836e-05
466	7.2084e-12	Fe	2	2755.74A	-20.115	2.0384154272353586e-05
467	5.2327e-12	He	2	3796.22A	-20.12	2.0150818787899476e-05
468	1.68874e-13	Cl	4	11.7629m	-20.123	2.0012101527085032e-05
469	1.71985e-11	P	2	1155.01A	-20.124000000000002	1.99660749707961e-05
470	2.71412e-12	O	2	7318.92A	-20.128	1.9783024895188806e-05
471	6.32704e-11	Ne	3	313.961A	-20.133	1.9556570481814204e-05
472	1.19855e-11	C	1	1657.38A	-20.142	1.915546493587637e-05
473	7.748640000000001e-13	H	1	2.56361m	-20.147000000000002	1.8936194141952954e-05
474	3.58547e-11	S	4	554.027A	-20.149	1.884919023292027e-05
475	1.3017e-12	H	1	1.52604m	-20.151	1.8762586070538377e-05
476	7.146630000000001e-14	H	1	27.7955m	-20.157	1.850515373876189e-05
477	4.90733e-13	He	1	4.04791m	-20.157	1.850515373876189e-05
478	5.25297e-12	He	2	3781.57A	-20.162	1.829332699555553e-05
479	1.69059e-11	C	3R	1175.00A	-20.166	1.81256127655656e-05
480	5.29932e-12	He	2	3748.49A	-20.166	1.81256127655656e-05
481	1.1078099999999999e-13	Fe	2	17.9314m	-20.168	1.8042333139660038e-05
482	4.157819999999999e-12	Fe	3	4777.61A	-20.173	1.7835804260042415e-05
483	4.905600000000001e-13	He	2	4.04934m	-20.176	1.7713023447142575e-05
484	5.49707e-12	He	1	3613.64A	-20.177	1.767228462370448e-05
485	3.14777e-12	He	2	6310.64A	-20.178	1.763163949696024e-05
486	5.67781e-12	He	1	3498.61A	-20.182000000000002	1.7469991654421198e-05
487	3.72329e-12	Fe	6	5335.19A	-20.183	1.7429811788595596e-05
488	1.9064799999999998e-12	He	2	1.04194m	-20.188	1.723029438290421e-05
489	2.64648e-13	H	1	7.50599m	-20.192	1.7072326094487857e-05
490	5.27054e-12	He	2	3768.96A	-20.192999999999998	1.7033060834070065e-05
491	1.52098e-11	O	1	1306.03A	-20.197	1.6876900793698418e-05
492	1.6596299999999999e-12	He	1	1.19692m	-20.198	1.6838084998999765e-05
493	4.76409e-13	H	1	4.16962m	-20.202	1.668371250782862e-05
494	7.30042e-12	He	1	2721.00A	-20.205	1.6568862638765797e-05
495	5.28587e-12	He	2	3758.03A	-20.205	1.6568862638765797e-05
496	3.98298e-12	Fe	3	4987.33A	-20.206	1.653075531216371e-05
497	2.30528e-12	Fe	2	8616.95A	-20.206	1.653075531216371e-05
498	1.30758e-12	H	1	1.51917m	-20.209	1.6416958393029377e-05
499	1.0590600000000001e-12	He	2	1.87567m	-20.21	1.6379200436497566e-05
500	2.31556e-12	Cl	2	8578.70A	-20.213	1.6266446813788893e-05
501	4.27101e-12	O	2R	4651.00A	-20.22	1.6006364316041157e-05
502	7.86593e-13	H	1	2.52538m	-20.227999999999998	1.5714215242501918e-05
503	5.05919e-12	He	1	3926.41A	-20.23	1.5642014981814258e-05
504	1.06638e-11	Al	3	1862.79A	-20.233	1.5534336108080418e-05
505	1.55306e-12	He	1	1.27905m	-20.234	1.5498608126472783e-05
506	5.1578e-12	Fe	5	3851.34A	-20.236	1.5427398490499445e-05
507	6.38898e-12	Ar	3	3109.18A	-20.236	1.5427398490499445e-05
508	3.49914e-12	Fe	6	5676.96A	-20.243	1.518073144765408e-05
509	3.18667e-12	He	2	6233.61A	-20.243	1.518073144765408e-05
510	1.981e-12	He	1	1.00275m	-20.243	1.518073144765408e-05
511	1.22586e-13	H	1	16.2045m	-20.25	1.4938008338068857e-05
512	9.28676e-12	N	2	2139.01A	-20.25	1.4938008338068857e-05
513	3.69014e-11	C	3	538.312A	-20.256	1.473305118002528e-05
514	1.2231299999999999e-12	He	2	1.62407m	-20.259	1.4631629569090077e-05
515	1.31265e-12	H	1	1.51331m	-20.261	1.4564403337753087e-05
516	5.7981e-12	Ne	5	3426.03A	-20.262	1.4530906139613623e-05
517	6.9647899999999994e-12	Mg	1	2852.13A	-20.266	1.4397685991367697e-05
518	1.97757e-12	He	2	1.00449m	-20.269000000000002	1.42985730181524e-05
519	7.00532e-13	Fe	4	2.83562m	-20.269000000000002	1.42985730181524e-05
520	5.62105e-14	Fe	2	35.3394m	-20.27	1.4265687212782165e-05
521	1.18893e-11	Al	2	1670.79A	-20.271	1.4232877042665308e-05
522	5.695580000000001e-12	He	1	3487.70A	-20.272000000000002	1.4200142333845693e-05
523	4.0988699999999997e-13	H	1	4.84633m	-20.279	1.3973097759893054e-05
524	7.251e-12	Fe	2	2739.55A	-20.282	1.3876907631504389e-05
525	2.46898e-12	Cl	4	8045.62A	-20.285	1.3781379671301935e-05
526	4.82051e-12	He	1	4120.82A	-20.285	1.3781379671301935e-05
527	3.52765e-12	Fe	6	5631.08A	-20.287	1.3718059983392185e-05
528	4.941729999999999e-13	H	1	4.01974m	-20.296	1.3436702372968456e-05
529	2.93415e-13	H	1	6.77008m	-20.302	1.3252343904990988e-05
530	7.96313e-13	H	1	2.49455m	-20.303	1.3221864359807898e-05
531	1.31704e-12	H	1	1.50827m	-20.303	1.3221864359807898e-05
532	2.33754e-12	Ca	2	8498.02A	-20.303	1.3221864359807898e-05
533	1.17418e-12	He	2	1.69177m	-20.303	1.3221864359807898e-05
534	3.21927e-12	He	2	6170.48A	-20.303	1.3221864359807898e-05
535	1.27278e-11	C	1	1560.71A	-20.305	1.3161115411239894e-05
536	1.32423e-12	H	1	1.50008m	-20.307000000000002	1.3100645578736787e-05
537	3.66217e-12	Fe	6	5424.23A	-20.307000000000002	1.3100645578736787e-05
538	1.91548e-12	S	2	1.03705m	-20.313	1.2920897982833407e-05
539	2.08769e-12	He	1	9515.06A	-20.314	1.2891180742117556e-05
540	2.65437e-11	N	2	748.369A	-20.316	1.2831951146761526e-05
541	2.0893200000000002e-13	Fe	7	9.50763m	-20.32	1.2714307111514661e-05
542	2.96619e-11	Ca	4	669.696A	-20.320999999999998	1.268506501661779e-05
543	1.32087e-12	H	1	1.50389m	-20.327	1.2511019399788146e-05
544	4.033669999999999e-12	Fe	3	4924.66A	-20.328	1.2482244853653903e-05
545	3.93539e-12	He	1	5047.64A	-20.336	1.2254418209346532e-05
546	7.37192e-12	He	1	2694.61A	-20.342	1.208628128822403e-05
547	2.03492e-12	He	2	9761.80A	-20.344	1.2030749869932523e-05
548	5.7099199999999996e-12	He	1	3478.94A	-20.355	1.1729856457154031e-05
549	2.99427e-13	Ni	2	6.63416m	-20.355999999999998	1.170287853593203e-05
550	3.2468599999999998e-12	He	2	6118.06A	-20.358	1.1649108693273584e-05
551	4.35376e-12	Mg	1	4562.60A	-20.363	1.1515762448730676e-05
552	1.58568e-12	He	1	1.25274m	-20.365	1.146285232639983e-05
553	1.60408e-13	H	1	12.3837m	-20.373	1.1253631692584807e-05
554	8.04459e-13	H	1	2.46929m	-20.373	1.1253631692584807e-05
555	5.13069e-12	He	1	3871.69A	-20.375	1.120192595167778e-05
556	5.08504e-13	H	1	3.90645m	-20.383	1.0997467760921862e-05
557	5.7353599999999995e-12	Fe	5	3463.51A	-20.385	1.0946938986370329e-05
558	5.7651300000000005e-12	Fe	5	3445.62A	-20.385	1.0946938986370329e-05
559	1.48719e-11	C	2	1335.71A	-20.386	1.0921761725363333e-05
560	1.26377e-12	He	2	1.57184m	-20.39	1.0821630411997105e-05
561	6.41917e-13	He	2	3.09455m	-20.392	1.0771909536677982e-05
562	1.92647e-12	He	1	1.03113m	-20.395	1.0697756233013408e-05
563	5.7618400000000004e-12	He	1	3447.59A	-20.396	1.0673152076435565e-05
564	2.04568e-13	He	2	9.71043m	-20.399	1.0599678614345368e-05
565	3.1580300000000004e-13	H	1	6.29014m	-20.403	1.050250017669015e-05
566	4.25642e-12	Fe	3	4666.94A	-20.404	1.0478345096580112e-05
567	3.27041e-12	He	2	6073.99A	-20.407	1.0406212676306506e-05
568	9.371379999999998e-13	He	2	2.11969m	-20.412	1.0287093744821086e-05
569	2.08185e-12	He	2	9541.71A	-20.414	1.0239828842397857e-05
570	2.0852900000000003e-12	He	1	9526.01A	-20.416	1.0192781102475269e-05
571	3.90674e-12	Fe	3	5084.66A	-20.430999999999997	9.84674514339706e-06
572	5.72165e-12	He	1	3471.80A	-20.432000000000002	9.824098258011556e-06
573	3.74158e-12	Ca	5	5309.11A	-20.433	9.801503459017216e-06
574	3.62169e-12	Fe	6	5484.85A	-20.437	9.711642735171188e-06
575	8.11353e-13	H	1	2.44831m	-20.437	9.711642735171188e-06
576	2.0990400000000003e-12	He	1	9463.57A	-20.441	9.622605859393433e-06
577	1.15955e-11	S	3	1713.11A	-20.441	9.622605859393433e-06
578	3.99917e-12	Fe	6	4967.15A	-20.444000000000003	9.556364306592849e-06
579	7.572100000000001e-13	He	1	2.62338m	-20.445	9.534385278599306e-06
580	5.42845e-13	Al	6	3.65932m	-20.447	9.490578757434422e-06
581	3.2906800000000003e-12	He	2	6036.58A	-20.449	9.446973508951494e-06
582	5.11195e-14	H	1	38.8589m	-20.449	9.446973508951494e-06
583	3.85061e-12	Fe	2	5158.78A	-20.45	9.425246072810927e-06
584	3.05647e-13	H	1	6.49914m	-20.451	9.403568608386705e-06
585	6.12815e-12	Na	4	3241.51A	-20.452	9.381941000747149e-06
586	3.3370300000000004e-12	He	2	5952.73A	-20.453	9.36036313522491e-06
587	3.15294e-12	O	1	6300.30A	-20.461	9.189517253927166e-06
588	2.19197e-12	He	1	9062.39A	-20.463	9.147295257404376e-06
589	5.20233e-13	H	1	3.81838m	-20.464000000000002	9.126257062116062e-06
590	7.423060000000001e-12	He	1	2676.05A	-20.465	9.10526725333427e-06
591	1.33919e-11	N	4	1483.32A	-20.465999999999998	9.084325719773056e-06
592	1.33486e-12	He	2	1.48813m	-20.47	9.0010401209621e-06
593	4.62546e-13	He	1	4.29459m	-20.472	8.959684098204068e-06
594	3.69126e-11	C	3	538.149A	-20.477	8.857123442428214e-06
595	2.12075e-12	He	2	9366.69A	-20.477999999999998	8.83675262379491e-06
596	3.30825e-12	He	2	6004.52A	-20.48	8.796151433520725e-06
597	1.89176e-13	H	1	10.5005m	-20.48	8.796151433520725e-06
598	7.57037e-13	He	2	2.62397m	-20.480999999999998	8.775920846616517e-06
599	1.13718e-11	N	3	1746.82A	-20.485	8.695462720678001e-06
600	7.0236199999999995e-12	Fe	5	2828.24A	-20.487	8.655510698541152e-06
601	3.3235800000000003e-12	He	2	5976.82A	-20.491	8.57615649947566e-06
602	1.0406e-12	He	1	1.90894m	-20.495	8.497529824080191e-06
603	8.17239e-13	H	1	2.43068m	-20.496	8.477986047818904e-06
604	3.33567e-13	H	1	5.95517m	-20.497	8.458487220995612e-06
605	4.57601e-12	O	2R	4341.00A	-20.497	8.458487220995612e-06
606	1.81958e-12	He	1	1.09171m	-20.498	8.43903324022955e-06
607	4.9495900000000003e-14	Fe	3	40.1336m	-20.499000000000002	8.419624002377647e-06
608	7.67274e-12	Mn	2	2588.97A	-20.503	8.342432425541715e-06
609	5.73138e-12	He	1	3465.91A	-20.504	8.323245363398283e-06
610	5.18183e-12	He	1	3833.48A	-20.504	8.323245363398283e-06
611	4.92104e-13	He	1	4.03664m	-20.504	8.323245363398283e-06
612	5.07869e-12	Fe	5	3911.33A	-20.506	8.28500352467265e-06
613	2.69245e-12	Ni	2	7377.83A	-20.518	8.059214177607685e-06
614	4.96213e-12	Fe	5	4003.21A	-20.519000000000002	8.040678499358791e-06
615	1.38294e-13	Cl	2	14.3639m	-20.525	7.93035625447358e-06
616	2.15335e-12	He	2	9224.90A	-20.538	7.69648978877419e-06
617	5.29954e-13	H	1	3.74834m	-20.539	7.678788353469618e-06
618	6.8955699999999995e-12	Fe	2	2880.76A	-20.541	7.64350752573949e-06
619	8.894210000000001e-14	H	1	22.3342m	-20.541999999999998	7.6259279462584955e-06
620	1.39221e-12	He	2	1.42683m	-20.544	7.590889990038067e-06
621	8.223040000000001e-13	H	1	2.41571m	-20.546999999999997	7.538634670904687e-06
622	5.92012e-12	He	1	3355.42A	-20.549	7.503997790852528e-06
623	7.32569e-13	He	2	2.71161m	-20.549	7.503997790852528e-06
624	3.3216500000000003e-13	K	4	5.98030m	-20.55	7.486739074857846e-06
625	5.20018e-12	Fe	5	3819.95A	-20.561	7.29949301828027e-06
626	3.55925e-13	He	2	5.58107m	-20.561	7.29949301828027e-06
627	2.15678e-12	He	1	9210.23A	-20.566	7.215936412647696e-06
628	8.466270000000001e-13	He	2	2.34631m	-20.566	7.215936412647696e-06
629	8.53095e-12	Si	2	2328.52A	-20.568	7.182782196413619e-06
630	5.73953e-12	He	1	3460.99A	-20.57	7.149780309966234e-06
631	3.82611e-12	Ar	3	5191.82A	-20.570999999999998	7.133336271570585e-06
632	3.66054e-12	Fe	6	5426.65A	-20.573	7.1005615685114645e-06
633	1.09473e-11	Ne	3	1814.56A	-20.578000000000003	7.019282112354093e-06
634	2.11563e-13	H	1	9.38937m	-20.58	6.987031440556009e-06
635	3.47898e-13	H	1	5.70985m	-20.583000000000002	6.93893305443775e-06
636	7.460910000000001e-12	He	1	2662.47A	-20.584	6.922973951273005e-06
637	5.13627e-12	He	1	3867.48A	-20.588	6.859503744581779e-06
638	8.26695e-13	H	1	2.40288m	-20.589000000000002	6.843727323760265e-06
639	2.18094e-12	He	2	9108.20A	-20.593000000000004	6.7809836545171375e-06
640	8.338860000000001e-13	H	1	2.38215m	-20.593000000000004	6.7809836545171375e-06
641	2.2634599999999997e-12	He	1	8776.14A	-20.596999999999998	6.7188152226913715e-06
642	1.01645e-12	He	1	1.95430m	-20.599	6.687945070850859e-06
643	7.60885e-12	He	1	2610.71A	-20.601	6.657216754474404e-06
644	2.34181e-13	H	1	8.48253m	-20.604	6.6113887966852526e-06
645	2.83542e-12	Ar	5	7005.83A	-20.605999999999998	6.581012224437711e-06
646	5.381e-13	H	1	3.69159m	-20.608	6.550775219861883e-06
647	6.14415e-11	Mg	4	323.307A	-20.61	6.520677141702674e-06
648	8.30525e-13	H	1	2.39180m	-20.614	6.4608952143310536e-06
649	1.4391399999999999e-12	He	2	1.38030m	-20.614	6.4608952143310536e-06
650	4.02894e-12	Fe	3	4930.44A	-20.614	6.4608952143310536e-06
651	2.37564e-12	He	1	8361.73A	-20.615	6.446035567688957e-06
652	2.94733e-12	Fe	4	6739.82A	-20.618000000000002	6.401661370963992e-06
653	5.219669999999999e-12	He	1	3805.69A	-20.621	6.357592644060748e-06
654	7.5862e-13	He	1	2.61850m	-20.624000000000002	6.313827284139553e-06
655	5.74642e-12	He	1	3456.84A	-20.633000000000003	6.18433059441489e-06
656	4.90731e-13	He	1	4.04793m	-20.634	6.170107028747539e-06
657	1.33633e-11	N	4	1486.50A	-20.636	6.141757962054049e-06
658	3.7637699999999994e-12	Fe	6	5277.81A	-20.638	6.11353914749044e-06
659	1.17709e-13	H	1	16.8759m	-20.642	6.057489883686057e-06
660	2.2045e-12	He	2	9010.89A	-20.642	6.057489883686057e-06
661	4.710449999999999e-13	He	2	4.21710m	-20.643	6.0435580435580325e-06
662	9.17714e-13	He	2	2.16456m	-20.645	6.015790416636076e-06
663	2.63785e-12	Cl	4	7530.54A	-20.649	5.9606373185827775e-06
664	5.3676e-12	He	1	3700.80A	-20.658	5.838384560205187e-06
665	5.4237400000000005e-12	Fe	6	3662.50A	-20.659000000000002	5.8249566483373084e-06
666	1.59249e-11	C	3	1247.38A	-20.66	5.811559619809769e-06
667	7.3372e-12	Fe	5	2707.36A	-20.664	5.75827892095637e-06
668	3.59627e-13	H	1	5.52363m	-20.664	5.75827892095637e-06
669	4.6332199999999995e-12	Fe	2	4287.39A	-20.666999999999998	5.718639207685793e-06
670	6.934779999999999e-13	Fe	4	2.86447m	-20.67	5.679272372281886e-06
671	4.04855e-12	Fe	4	4906.56A	-20.67	5.679272372281886e-06
672	1.41406e-11	O	4	1404.78A	-20.671	5.6662104082913324e-06
673	2.29327e-13	H	1	8.66206m	-20.671999999999997	5.653178485984308e-06
674	5.44994e-13	H	1	3.64490m	-20.671999999999997	5.653178485984308e-06
675	5.812119999999999e-13	He	2	3.41776m	-20.671999999999997	5.653178485984308e-06
676	1.88565e-14	Fe	3	105.345m	-20.674	5.627204490203852e-06
677	1.53175e-12	He	1	1.29684m	-20.674	5.627204490203852e-06
678	1.41772e-11	O	4	1401.16A	-20.676	5.601349834093767e-06
679	1.47708e-11	P	3	1344.85A	-20.677	5.588467086967784e-06
680	1.47804e-12	He	2	1.34397m	-20.678	5.575613969337981e-06
681	2.22477e-12	He	2	8928.79A	-20.683000000000003	5.5117904440014865e-06
682	9.40639e-13	He	1	2.11180m	-20.683000000000003	5.5117904440014865e-06
683	5.58679e-12	Fe	6	3555.61A	-20.684	5.499113677756853e-06
684	1.51652e-11	P	2	1309.87A	-20.684	5.499113677756853e-06
685	2.2339900000000003e-12	Fe	2	8891.91A	-20.685	5.4864660672655175e-06
686	4.47644e-12	He	1	4437.55A	-20.686	5.473847545471064e-06
687	7.48969e-12	He	1	2652.24A	-20.686	5.473847545471064e-06
688	2.27111e-12	He	2	8746.57A	-20.686999999999998	5.461258045471436e-06
689	7.73718e-12	Fe	4	2567.40A	-20.688000000000002	5.448697500518225e-06
690	5.75231e-12	He	1	3453.30A	-20.69	5.42366300952558e-06
691	1.51787e-11	C	3	1308.71A	-20.691	5.411188930755721e-06
692	2.20792e-12	He	1	8996.90A	-20.699	5.3124236020619046e-06
693	6.0244e-12	He	1	3297.33A	-20.701999999999998	5.275853135217864e-06
694	5.9368e-12	Ne	5	3345.99A	-20.709	5.1914980774190576e-06
695	7.2758e-12	Fe	5	2730.21A	-20.712	5.155760056031288e-06
696	2.2423299999999998e-12	He	2	8858.83A	-20.714000000000002	5.132071490338128e-06
697	7.30897e-12	Fe	5	2717.82A	-20.715	5.120268053452283e-06
698	2.3146e-12	He	1	8582.23A	-20.718000000000004	5.085020376100436e-06
699	9.75064e-13	He	2	2.03725m	-20.719	5.073325153774416e-06
700	3.78226e-14	H	1	52.5201m	-20.721999999999998	5.038400629071014e-06
701	5.606350000000001e-13	He	2	3.54320m	-20.724	5.015251280964601e-06
702	2.25766e-12	He	2	8798.68A	-20.726	4.992208294451361e-06
703	5.24845e-12	He	1	3784.82A	-20.726999999999997	4.98072653398963e-06
704	1.98033e-12	He	1	1.00309m	-20.728	4.969271180844084e-06
705	2.52215e-12	P	2	7875.99A	-20.73	4.946439453701033e-06
706	5.50879e-13	H	1	3.60595m	-20.730999999999998	4.935062958651943e-06
707	4.3870299999999995e-13	Ar	6	4.52800m	-20.736	4.878571760102178e-06
708	1.51064e-12	He	2	1.31497m	-20.737	4.867351356416876e-06
709	3.6934699999999997e-13	H	1	5.37826m	-20.738000000000003	4.856156758943854e-06
710	1.4009700000000001e-13	H	1	14.1791m	-20.738000000000003	4.856156758943854e-06
711	1.5135699999999998e-13	He	2	13.1242m	-20.74	4.833844745360998e-06
712	1.83061e-13	H	1	10.8512m	-20.74	4.833844745360998e-06
713	5.75738e-12	He	1	3450.26A	-20.741	4.822727210954968e-06
714	7.70562e-12	Fe	4	2577.92A	-20.746	4.767521909075772e-06
715	2.23849e-11	Ar	3	887.403A	-20.75	4.723813005488413e-06
716	9.179e-13	He	1	2.16412m	-20.750999999999998	4.712948537061622e-06
717	5.84179e-12	Fe	5	3400.41A	-20.753	4.691294505490066e-06
718	1.6714500000000002e-13	Co	3	11.8845m	-20.756	4.658999861271132e-06
719	2.43658e-13	H	1	8.15259m	-20.758000000000003	4.637593701349271e-06
720	2.6649e-13	He	1	7.45411m	-20.763	4.584507605230359e-06
721	9.70564e-13	Fe	5	2.04669m	-20.768	4.532029180628755e-06
722	7.51208e-12	He	1	2644.33A	-20.78	4.408518803532811e-06
723	5.55945e-13	H	1	3.57310m	-20.781999999999996	4.3882634995326785e-06
724	1.12814e-11	C	2	1760.82A	-20.783	4.378170773553886e-06
725	2.6009e-12	Fe	2	7637.54A	-20.784000000000002	4.368101260200737e-06
726	9.193700000000002e-13	He	1	2.16066m	-20.785	4.358054906085674e-06
727	4.66092e-13	He	2	4.26191m	-20.785999999999998	4.3480316579438925e-06
728	5.7617699999999996e-12	He	1	3447.63A	-20.785999999999998	4.3480316579438925e-06
729	1.022e-12	He	2	1.94368m	-20.788	4.3280542671332674e-06
730	1.53823e-12	He	2	1.29138m	-20.791999999999998	4.288374427105119e-06
731	3.01708e-12	N	2R	6584.00A	-20.791999999999998	4.288374427105119e-06
732	6.658980000000001e-14	H	1	29.8311m	-20.794	4.268671136372163e-06
733	2.66477e-13	He	2	7.45447m	-20.796	4.249058374036961e-06
734	9.31895e-14	Na	4	21.3162m	-20.796999999999997	4.239285810962452e-06
735	2.17726e-12	Cl	2	9123.60A	-20.798000000000002	4.2295357241592374e-06
736	2.87674e-11	C	3	690.521A	-20.801	4.200419805032227e-06
737	6.31722e-13	He	2	3.14449m	-20.801	4.200419805032227e-06
738	7.22112e-12	Fe	5	2750.88A	-20.802	4.190759107562159e-06
739	4.34567e-12	Mg	1	4571.10A	-20.802	4.190759107562159e-06
740	5.77194e-12	He	1	3441.56A	-20.802	4.190759107562159e-06
741	4.55677e-12	Fe	2	4359.33A	-20.803	4.1811206290797006e-06
742	4.0283e-12	O	3	4931.23A	-20.804000000000002	4.171504318482599e-06
743	5.94246e-12	Cl	3	3342.80A	-20.805999999999997	4.1523379971229135e-06
744	3.77493e-13	H	1	5.26220m	-20.807	4.142787884742332e-06
745	1.29539e-12	Fe	2	1.53347m	-20.811999999999998	4.0953657839693156e-06
746	5.7656e-12	He	1	3445.34A	-20.82	4.020616934326277e-06
747	2.24576e-12	He	1	8845.32A	-20.820999999999998	4.011369771983387e-06
748	8.45975e-12	Fe	2	2348.12A	-20.820999999999998	4.011369771983387e-06
749	2.01664e-12	C	1	9850.26A	-20.824	3.9837556967072895e-06
750	5.603350000000001e-13	H	1	3.54510m	-20.824	3.9837556967072895e-06
751	5.27085e-12	He	1	3768.74A	-20.825	3.9745933128583446e-06
752	5.675270000000001e-13	H	1	3.50018m	-20.828000000000003	3.947232404946114e-06
753	1.57861e-13	H	1	12.5835m	-20.828000000000003	3.947232404946114e-06
754	2.26127e-11	C	3	878.464A	-20.83	3.9290965194289e-06
755	2.35244e-12	He	1	8444.19A	-20.831999999999997	3.911043960736567e-06
756	6.9610399999999996e-12	Ar	4	2853.66A	-20.831999999999997	3.911043960736567e-06
757	5.76897e-12	He	1	3443.33A	-20.835	3.884120523487223e-06
758	2.5538699999999997e-13	H	1	7.77818m	-20.838	3.857382425876279e-06
759	6.0959e-12	He	1	3258.66A	-20.839000000000002	3.848510692484748e-06
760	1.7605e-11	Si	4	1128.34A	-20.84	3.839659363513833e-06
761	1.5617799999999998e-12	He	2	1.27191m	-20.840999999999998	3.830828392034636e-06
762	2.59898e-13	Ne	6	7.64318m	-20.848000000000003	3.7695776820271046e-06
763	2.50037e-12	He	1	7944.61A	-20.848000000000003	3.7695776820271046e-06
764	5.641649999999999e-13	H	1	3.52103m	-20.848000000000003	3.7695776820271046e-06
765	1.28241e-11	C	4R	1549.00A	-20.848000000000003	3.7695776820271046e-06
766	1.0609e-12	He	2	1.87242m	-20.851999999999997	3.7350179861073365e-06
767	3.842969999999999e-12	Fe	2	5169.03A	-20.853	3.7264276831176336e-06
768	1.4722200000000002e-12	Fe	6	1.34929m	-20.857	3.692263588765713e-06
769	7.1384100000000005e-12	Mg	5	2782.76A	-20.861	3.65841271271347e-06
770	2.54334e-13	Fe	7	7.81037m	-20.861	3.65841271271347e-06
771	2.1945e-12	Fe	2	9051.95A	-20.864	3.633228376742909e-06
772	1.45239e-13	H	1	13.6771m	-20.864	3.633228376742909e-06
773	5.9037e-12	Ti	2	3364.74A	-20.865	3.6248721833583316e-06
774	1.5348e-12	Fe	2	1.29427m	-20.866999999999997	3.6082174085217503e-06
775	7.52986e-12	He	1	2638.09A	-20.868000000000002	3.5999187387677583e-06
776	2.39369e-12	He	1	8298.68A	-20.868000000000002	3.5999187387677583e-06
777	1.95958e-12	He	1	1.01371m	-20.869	3.5916391554246175e-06
778	3.56067e-13	He	2	5.57885m	-20.869	3.5916391554246175e-06
779	3.84387e-13	H	1	5.16782m	-20.871	3.5751370724815366e-06
780	7.08043e-13	Fe	4	2.80554m	-20.873	3.55871080972238e-06
781	6.890720000000001e-13	He	2	2.88278m	-20.874000000000002	3.550526001986019e-06
782	1.29291e-11	P	2	1536.42A	-20.875999999999998	3.5342128168243798e-06
783	1.7985099999999998e-12	He	1	1.10450m	-20.877	3.5260843529081595e-06
784	1.4664000000000002e-13	Mg	5	13.5464m	-20.878	3.5179745839401674e-06
785	1.58205e-12	He	2	1.25561m	-20.881999999999998	3.4857215990887793e-06
786	8.89775e-14	H	1	22.3253m	-20.883000000000003	3.4777046618784892e-06
787	1.6284e-12	He	2	1.21987m	-20.886	3.453764311379852e-06
788	3.77535e-12	Fe	2	5261.62A	-20.89	3.422100009845718e-06
789	3.76502e-13	He	2	5.27605m	-20.89	3.422100009845718e-06
790	1.52256e-11	P	2	1304.68A	-20.894000000000002	3.3907260083729815e-06
791	6.78759e-12	Fe	2	2926.59A	-20.895	3.3829275549585334e-06
792	1.52982e-12	He	1	1.29849m	-20.897	3.367384414713488e-06
793	2.08461e-12	He	1	9529.10A	-20.901999999999997	3.328838284064571e-06
794	8.10399e-14	Fe	2	24.5120m	-20.905	3.3059227225025006e-06
795	1.0935e-12	He	2	1.81660m	-20.910999999999998	3.2605637622863223e-06
796	2.6510799999999997e-13	H	1	7.49298m	-20.912	3.2530646737305595e-06
797	1.7219200000000001e-13	H	1	11.5362m	-20.913	3.245582832599863e-06
798	1.59962e-12	He	2	1.24182m	-20.913	3.245582832599863e-06
799	5.288619999999999e-12	He	1	3756.08A	-20.914	3.238118199226258e-06
800	5.83068e-12	Fe	5	3406.89A	-20.921	3.1863442698058966e-06
801	7.572069999999999e-13	He	1	2.62338m	-20.921999999999997	3.1790158813459874e-06
802	1.61495e-12	He	2	1.23003m	-20.924	3.1644096301383172e-06
803	2.27454e-12	He	1	8733.40A	-20.929000000000002	3.128186932635434e-06
804	1.0122200000000001e-12	Si	6	1.96247m	-20.93	3.120992302339267e-06
805	3.90273e-13	H	1	5.08989m	-20.93	3.120992302339267e-06
806	1.02365e-12	He	1	1.94055m	-20.930999999999997	3.113814219233601e-06
807	2.3812200000000002e-12	He	1	8342.14A	-20.934	3.092378872922163e-06
808	3.08688e-12	Ar	5	6435.12A	-20.936999999999998	3.0710910864968634e-06
809	2.15295e-12	Fe	2	9226.62A	-20.941	3.0429351541765203e-06
810	7.36008e-13	He	2	2.69895m	-20.941999999999997	3.035936597529822e-06
811	4.27154e-13	He	2	4.65042m	-20.943	3.0289541371166954e-06
812	8.41715e-12	Fe	2	2360.00A	-20.944000000000003	3.0219877359169052e-06
813	1.02218e-12	He	1	1.94334m	-20.945	3.015037356995286e-06
814	4.7648300000000004e-12	He	1	4168.97A	-20.947	3.001184518670345e-06
815	7.544189999999999e-12	He	1	2633.08A	-20.949	2.9873953283559795e-06
816	1.18461e-12	Fe	2	1.67688m	-20.951	2.9736694936161934e-06
817	9.65171e-13	He	1	2.05813m	-20.951	2.9736694936161934e-06
818	4.50055e-12	Fe	2	4413.78A	-20.956	2.9396301804012268e-06
819	3.1214900000000003e-12	O	1	6363.78A	-20.956999999999997	2.932869218601024e-06
820	3.48647e-11	Ne	5	569.759A	-20.956999999999997	2.932869218601024e-06
821	3.69173e-11	C	3	538.080A	-20.96	2.9126794889124156e-06
822	6.14704e-12	He	1	3231.55A	-20.961	2.9059805119825747e-06
823	2.8767200000000006e-14	H	1	69.0524m	-20.961	2.9059805119825747e-06
824	1.1512e-13	He	2	17.2555m	-20.962	2.899296942272103e-06
825	4.2717e-12	C	3	4650.25A	-20.963	2.892628744345403e-06
826	2.747e-12	C	2	7231.33A	-20.965	2.8793383225081664e-06
827	1.12109e-12	He	2	1.77189m	-20.965	2.8793383225081664e-06
828	3.8732300000000005e-14	Fe	2	51.2865m	-20.965999999999998	2.872716028133137e-06
829	1.06741e-13	H	1	18.6099m	-20.97	2.8463788092797734e-06
830	1.16472e-13	H	1	17.0552m	-20.978	2.794426541066073e-06
831	3.95338e-13	H	1	5.02467m	-20.980999999999998	2.775189844066138e-06
832	4.91715e-13	He	1	4.03983m	-20.980999999999998	2.775189844066138e-06
833	2.73254e-13	H	1	7.26960m	-20.980999999999998	2.775189844066138e-06
834	3.14471e-14	O	1	63.1679m	-20.987	2.7371128119345086e-06
835	1.8600999999999998e-13	Ni	2	10.6793m	-20.987	2.7371128119345086e-06
836	3.05415e-13	He	2	6.50408m	-20.987	2.7371128119345086e-06
837	7.14445e-12	Fe	5	2780.40A	-20.99	2.718270659870709e-06
838	1.54634e-12	He	1	1.28461m	-20.991	2.712018810839973e-06
839	4.6806300000000004e-12	Fe	2	4243.97A	-20.991999999999997	2.705781340663021e-06
840	1.83921e-13	H	1	10.8006m	-20.991999999999997	2.705781340663021e-06
841	2.66575e-13	He	1	7.45174m	-20.993000000000002	2.69955821626934e-06
842	5.90818e-12	Na	4	3362.19A	-20.993000000000002	2.69955821626934e-06
843	5.68839e-12	Fe	6	3492.10A	-20.994	2.693349404664633e-06
844	5.30296e-12	He	1	3745.92A	-20.998	2.668656628899628e-06
845	5.2261e-11	Na	3	380.101A	-20.998	2.668656628899628e-06
846	9.64555e-13	He	1	2.05944m	-21.0	2.6563952654577597e-06
847	7.74908e-13	He	2	2.56346m	-21.006	2.619948156048861e-06
848	2.0471e-13	He	2	9.70372m	-21.009	2.601912559802956e-06
849	5.91089e-13	Fe	5	3.36066m	-21.009	2.601912559802956e-06
850	4.84504e-13	He	2	4.09996m	-21.014	2.5721287130199753e-06
851	1.14464e-12	He	2	1.73543m	-21.014	2.5721287130199753e-06
852	1.0361100000000001e-12	Fe	5	1.91721m	-21.017	2.5544223035044193e-06
853	4.11285e-11	Ne	5	482.985A	-21.021	2.5310032190587395e-06
854	2.06387e-12	He	1	9624.88A	-21.022	2.5251820731900056e-06
855	5.10732e-12	Fe	6	3889.41A	-21.023000000000003	2.5193743155852088e-06
856	5.11549e-14	H	1	38.8320m	-21.023000000000003	2.5193743155852088e-06
857	3.99729e-13	H	1	4.96948m	-21.023000000000003	2.5193743155852088e-06
858	7.3147e-13	Fe	4	2.71569m	-21.024	2.513579915452278e-06
859	7.55593e-12	He	1	2628.99A	-21.025	2.5077988420698393e-06
860	4.06921e-13	H	1	4.88165m	-21.026999999999997	2.4962765530242104e-06
861	2.29693e-12	He	1	8648.25A	-21.028000000000002	2.4905352762709707e-06
862	2.4036200000000002e-12	He	1	8264.41A	-21.028000000000002	2.4905352762709707e-06
863	4.7575099999999996e-12	Fe	5	4175.39A	-21.037	2.439454361414521e-06
864	2.58418e-12	Fe	2	7686.94A	-21.041999999999998	2.411530158250697e-06
865	2.80148e-13	H	1	7.09071m	-21.045	2.3949293014098212e-06
866	4.0355900000000003e-13	H	1	4.92232m	-21.046999999999997	2.383925600797269e-06
867	4.12594e-12	Fe	2	4814.53A	-21.048000000000002	2.378442724063628e-06
868	4.49802e-12	Fe	2	4416.27A	-21.048000000000002	2.378442724063628e-06
869	2.1561e-12	He	1	9213.12A	-21.052	2.356637030100029e-06
870	1.6110299999999999e-12	Fe	6	1.23303m	-21.052	2.356637030100029e-06
871	1.21072e-13	H	1	16.4071m	-21.053	2.3512169153373847e-06
872	4.55294e-12	O	3R	4363.00A	-21.053	2.3512169153373847e-06
873	1.2404e-11	Ne	4	1601.45A	-21.055	2.3404140548953854e-06
874	1.1649100000000001e-12	He	2	1.70524m	-21.055	2.3404140548953854e-06
875	1.68862e-11	C	3	1176.37A	-21.055999999999997	2.3350312519403396e-06
876	6.06114e-12	Fe	2	3277.35A	-21.058000000000003	2.3243027578664995e-06
877	1.21126e-12	He	2	1.63998m	-21.059	2.318957009866356e-06
878	5.94356e-12	Ne	3	3342.18A	-21.06	2.313623556745433e-06
879	1.15322e-11	Si	4	1722.53A	-21.063000000000002	2.297696684208591e-06
880	1.41145e-11	O	4	1407.38A	-21.064	2.2924121284797927e-06
881	8.075060000000001e-13	He	2	2.45998m	-21.064	2.2924121284797927e-06
882	1.09515e-12	He	1	1.81386m	-21.065	2.2871397268918787e-06
883	1.9364100000000002e-13	H	1	10.2584m	-21.066	2.2818794514911366e-06
884	7.1956e-12	Fe	5	2760.64A	-21.068	2.271395167757395e-06
885	6.18488e-12	He	1	3211.78A	-21.07	2.260959054931797e-06
886	3.26344e-12	Fe	7	6086.97A	-21.07	2.260959054931797e-06
887	5.31469e-12	He	1	3737.65A	-21.075	2.235078070645461e-06
888	2.75797e-13	He	2	7.20257m	-21.076	2.2299375337313597e-06
889	2.48066e-13	He	2	8.00774m	-21.078000000000003	2.2196919014316864e-06
890	1.76969e-11	Si	4	1122.48A	-21.08	2.209493343536436e-06
891	5.3144e-13	He	2	3.73786m	-21.081	2.2044116498618025e-06
892	9.4084e-14	H	1	21.1135m	-21.081999999999997	2.199341643758312e-06
893	5.5275e-11	Ne	5	359.375A	-21.083000000000002	2.194283298345243e-06
894	7.00043e-12	C	2	2837.60A	-21.085	2.1842014823768376e-06
895	1.18248e-12	He	2	1.67990m	-21.086	2.1791779583686983e-06
896	6.07303e-13	Fe	5	3.27093m	-21.090999999999998	2.1542331145535713e-06
897	6.33282e-12	He	1	3136.75A	-21.090999999999998	2.1542331145535713e-06
898	6.76465e-12	Mg	2	2936.51A	-21.090999999999998	2.1542331145535713e-06
899	1.41913e-11	O	4	1399.77A	-21.092	2.1492785158787497e-06
900	3.76695e-12	Fe	2	5273.35A	-21.096	2.1295738120043764e-06
901	7.56565e-12	He	1	2625.61A	-21.096	2.1295738120043764e-06
902	1.1978100000000001e-12	He	2	1.65840m	-21.096999999999998	2.1246759281516156e-06
903	3.3734400000000002e-12	Co	3	5888.48A	-21.096999999999998	2.1246759281516156e-06
904	7.118939999999999e-12	Fe	5	2790.37A	-21.098000000000003	2.1197893091190866e-06
905	7.5823e-13	He	1	2.61985m	-21.101999999999997	2.1003549639173884e-06
906	4.27167e-13	He	1	4.65028m	-21.101999999999997	2.1003549639173884e-06
907	6.89188e-14	H	1	28.8230m	-21.103	2.095524281550372e-06
908	2.8603400000000003e-13	H	1	6.94480m	-21.103	2.095524281550372e-06
909	6.13641e-12	Ti	2	3237.15A	-21.104	2.0907047094445277e-06
910	2.2492e-11	Ar	3	883.180A	-21.105	2.0858962220469124e-06
911	3.79506e-12	Fe	6	5234.29A	-21.105999999999998	2.0810987938634383e-06
912	1.0936799999999998e-12	He	1	1.81630m	-21.108	2.0715370134553834e-06
913	1.4960700000000001e-12	Fe	2	1.32778m	-21.112	2.0525450479593634e-06
914	3.8199e-12	N	1	5200.26A	-21.115	2.0384154272353583e-06
915	2.42139e-12	He	1	8203.75A	-21.115	2.0384154272353583e-06
916	4.051430000000001e-12	Fe	4	4903.07A	-21.116999999999997	2.029049759083008e-06
917	2.31471e-12	He	1	8581.85A	-21.118000000000002	2.0243830741362315e-06
918	8.35094e-13	He	2	2.37871m	-21.118000000000002	2.0243830741362315e-06
919	2.9379299999999998e-12	Fe	4	6761.38A	-21.119	2.0197271222670257e-06
920	5.365010000000001e-13	He	1	3.70260m	-21.123	2.0012101527085037e-06
921	1.1035700000000001e-12	Fe	2	1.80002m	-21.123	2.0012101527085037e-06
922	1.06884e-12	He	1	1.85851m	-21.123	2.0012101527085037e-06
923	9.40092e-13	He	1	2.11303m	-21.127	1.982862947747329e-06
924	2.40093e-11	Ar	5	827.366A	-21.13	1.9692130152271116e-06
925	1.7304700000000001e-13	Ca	5	11.4792m	-21.13	1.9692130152271116e-06
926	1.32801e-13	H	1	14.9580m	-21.131	1.9646839509722863e-06
927	1.54134e-12	Fe	6	1.28877m	-21.131	1.9646839509722863e-06
928	2.01787e-13	H	1	9.84425m	-21.134	1.9511591617856235e-06
929	6.4855099999999995e-12	N	2	3062.90A	-21.136	1.9421943997564795e-06
930	4.054e-12	Fe	4	4899.97A	-21.136	1.9421943997564795e-06
931	2.68018e-12	Ni	2	7411.61A	-21.143	1.9111408589074484e-06
932	3.33146e-13	He	2	5.96268m	-21.143	1.9111408589074484e-06
933	5.7034e-13	He	2	3.48292m	-21.144000000000002	1.9067453569058453e-06
934	3.26376e-12	Ca	5	6086.37A	-21.144000000000002	1.9067453569058453e-06
935	5.32442e-12	He	1	3730.82A	-21.147	1.893619414195311e-06
936	7.8562e-12	Si	1	2528.51A	-21.148000000000003	1.8892642103982669e-06
937	4.2726499999999995e-13	He	1	4.64921m	-21.151	1.8762586070538372e-06
938	2.75026e-12	Fe	4	7222.76A	-21.151999999999997	1.8719433320052386e-06
939	4.46182e-12	Fe	2	4452.10A	-21.153000000000002	1.8676379818138093e-06
940	2.9109899999999997e-13	H	1	6.82396m	-21.154	1.863342533653072e-06
941	2.13536e-12	He	1	9302.62A	-21.158	1.8462593066208849e-06
942	1.24194e-12	Fe	2	1.59947m	-21.158	1.8462593066208849e-06
943	7.57381e-12	He	1	2622.78A	-21.162	1.8293326995555534e-06
944	1.8064099999999998e-12	He	1	1.09966m	-21.162	1.8293326995555534e-06
945	2.0113e-13	He	2	9.87645m	-21.163	1.8251253510992541e-06
946	8.959019999999999e-14	He	2	22.1726m	-21.165	1.81673966182981e-06
947	8.03337e-13	He	1	2.47274m	-21.166	1.8125612765565603e-06
948	8.586479999999999e-13	He	2	2.31346m	-21.166999999999998	1.8083925013027784e-06
949	1.04281e-13	He	1	19.0490m	-21.171	1.7918130591953232e-06
950	6.21366e-12	He	1	3196.90A	-21.173000000000002	1.783580426004227e-06
951	6.925710000000001e-12	Ar	4	2868.22A	-21.175	1.7753856183267562e-06
952	8.1043e-12	Fe	2	2451.10A	-21.175	1.7753856183267562e-06
953	4.03915e-12	Fe	4	4917.98A	-21.178	1.7631639496960238e-06
954	7.63201e-14	H	1	26.0278m	-21.179000000000002	1.7591087851413433e-06
955	2.2387599999999996e-14	H	1	88.7295m	-21.179000000000002	1.7591087851413433e-06
956	8.324980000000001e-14	H	1	23.8613m	-21.182	1.746999165442134e-06
957	3.69895e-12	Fe	6	5370.30A	-21.183000000000003	1.7429811788595453e-06
958	2.20725e-12	He	1	8999.66A	-21.184	1.738972433389687e-06
959	1.14629e-12	He	1	1.73294m	-21.186999999999998	1.727001431360915e-06
960	2.5502299999999997e-12	He	1	7789.27A	-21.189	1.7190665805504864e-06
961	1.90831e-11	O	1	1040.94A	-21.19	1.715112837130434e-06
962	3.02061e-12	Co	3	6576.31A	-21.191999999999997	1.7072326094487995e-06
963	2.9548899999999996e-13	H	1	6.72257m	-21.195	1.6954801028311366e-06
964	2.43572e-12	He	1	8155.46A	-21.195999999999998	1.6915806068045034e-06
965	2.08681e-13	H	1	9.51904m	-21.198	1.6838084998999764e-06
966	3.02681e-13	H	1	6.56284m	-21.199	1.6799358478151596e-06
967	1.31695e-12	He	1	1.50837m	-21.201999999999998	1.6683712507828756e-06
968	6.02938e-13	He	2	3.29461m	-21.201999999999998	1.6683712507828756e-06
969	2.3290400000000003e-12	He	1	8529.02A	-21.203000000000003	1.66453410338577e-06
970	1.42522e-13	H	1	13.9378m	-21.204	1.660705781182808e-06
971	5.92408e-12	Cl	3	3353.17A	-21.204	1.660705781182808e-06
972	1.60677e-13	He	2	12.3630m	-21.205	1.6568862638765798e-06
973	2.42804e-11	Si	4	818.128A	-21.208000000000002	1.6454803390640197e-06
974	8.78918e-13	He	2	2.26010m	-21.208000000000002	1.6454803390640197e-06
975	3.80083e-13	He	2	5.22635m	-21.209	1.6416958393029379e-06
976	4.12671e-11	Ne	5	481.363A	-21.209	1.6416958393029379e-06
977	4.062580000000001e-12	Fe	2	4889.62A	-21.211	1.6341529320856104e-06
978	9.25268e-13	He	2	2.14689m	-21.211	1.6341529320856104e-06
979	5.33257e-12	He	1	3725.12A	-21.214000000000002	1.6229035024283301e-06
980	1.5534e-12	Fe	2	1.27878m	-21.219	1.6043262796551143e-06
981	2.9932e-13	H	1	6.63654m	-21.22	1.6006364316041156e-06
982	7.5807e-12	He	1	2620.40A	-21.223000000000003	1.5896177279132502e-06
983	5.20892e-12	Fe	6	3813.55A	-21.225	1.5823140978828788e-06
984	2.2583e-11	Ar	3	879.622A	-21.225	1.5823140978828788e-06
985	1.02459e-12	Ni	2	1.93877m	-21.226	1.5786748764450825e-06
986	9.178969999999998e-13	He	1	2.16413m	-21.229	1.5678073550365458e-06
987	5.82983e-14	Fe	5	34.0738m	-21.23	1.564201498181426e-06
988	4.28357e-11	N	4	463.736A	-21.23	1.564201498181426e-06
989	4.0151599999999994e-14	H	1	49.4737m	-21.232	1.55701464511917e-06
990	5.23138e-12	S	3	3797.17A	-21.235	1.5462962316942724e-06
991	5.66981e-12	Fe	5	3503.55A	-21.237	1.5391916458587344e-06
992	8.964879999999999e-13	He	2	2.21581m	-21.239	1.5321197026299886e-06
993	4.81861e-11	Na	4	412.244A	-21.24	1.5285959250977393e-06
994	2.6649e-13	He	1	7.45412m	-21.24	1.5285959250977393e-06
995	1.1403299999999998e-12	He	1	1.74199m	-21.241999999999997	1.5215726647837625e-06
996	1.6794200000000001e-12	Mg	1	1.18282m	-21.241999999999997	1.5215726647837625e-06
997	1.41282e-11	S	4	1406.02A	-21.241999999999997	1.5215726647837625e-06
998	7.09952e-12	Mg	2	2798.00A	-21.244	1.5145816734197476e-06
999	1.6223e-13	He	2	12.2446m	-21.244	1.5145816734197476e-06
1000	3.47238e-12	Fe	7	5720.71A	-21.245	1.5110982322353474e-06
1001	9.11815e-13	He	2	2.17856m	-21.25	1.4938008338068859e-06
1002	1.1448200000000002e-12	He	1	1.73517m	-21.25	1.4938008338068859e-06
1003	2.14567e-13	H	1	9.25792m	-21.256	1.4733051180025278e-06
1004	6.305260000000001e-13	He	2	3.15046m	-21.256	1.4733051180025278e-06
1005	1.8621e-12	He	1	1.06678m	-21.256999999999998	1.4699166102612243e-06
1006	8.34895e-12	Fe	2	2379.28A	-21.259	1.4631629569090077e-06
1007	9.49787e-14	H	1	20.9147m	-21.259	1.4631629569090077e-06
1008	7.16289e-13	Fe	4	2.77325m	-21.261	1.4564403337753088e-06
1009	2.18027e-13	He	2	9.11102m	-21.265	1.4430876085348564e-06
1010	6.2360599999999996e-12	He	1	3185.42A	-21.268	1.4331534633133515e-06
1011	6.19891e-14	H	1	32.0451m	-21.27	1.4265687212782164e-06
1012	4.18982e-13	He	2	4.74112m	-21.27	1.4265687212782164e-06
1013	1.40198e-11	S	4	1416.89A	-21.271	1.4232877042665308e-06
1014	2.4474599999999998e-12	He	1	8116.37A	-21.272	1.420014233384581e-06
1015	1.50668e-13	H	1	13.1843m	-21.272	1.420014233384581e-06
1016	9.18978e-13	He	1	2.16158m	-21.273000000000003	1.4167482912767147e-06
1017	1.8037200000000001e-12	He	1	1.10131m	-21.275	1.4102389241603762e-06
1018	1.75776e-13	He	1	11.3010m	-21.275	1.4102389241603762e-06
1019	1.68974e-11	C	3	1175.59A	-21.276	1.4069954646398524e-06
1020	5.3394599999999995e-12	He	1	3720.31A	-21.276	1.4069954646398524e-06
1021	7.586589999999999e-12	He	1	2618.36A	-21.279	1.3973097759893054e-06
1022	2.1865e-12	He	1	9085.04A	-21.281	1.3908897207380068e-06
1023	2.34078e-12	He	1	8486.27A	-21.281	1.3908897207380068e-06
1024	3.82163e-12	N	1	5197.90A	-21.285999999999998	1.3749683377620853e-06
1025	1.52414e-11	Si	3	1303.32A	-21.289	1.3655031223021703e-06
1026	5.31546e-13	He	1	3.73711m	-21.29	1.3623625522707784e-06
1027	1.60677e-13	He	1	12.3630m	-21.291999999999998	1.356103064927189e-06
1028	5.23104e-12	Fe	5	3797.42A	-21.296999999999997	1.3405798815075355e-06
1029	3.79545e-12	Fe	4	5233.76A	-21.299	1.3344204764450614e-06
1030	2.0220099999999998e-12	C	1	9824.13A	-21.3	1.3313513945153562e-06
1031	1.18412e-12	He	1	1.67757m	-21.301	1.3282893712782232e-06
1032	5.4482600000000004e-14	H	1	36.4602m	-21.304000000000002	1.3191454915633444e-06
1033	6.5408e-13	He	2	3.03701m	-21.304000000000002	1.3191454915633444e-06
1034	2.24508e-12	He	1	8847.98A	-21.305	1.3161115411239893e-06
1035	8.98708e-12	P	2	2210.34A	-21.305	1.3161115411239893e-06
1036	2.1963200000000001e-13	H	1	9.04441m	-21.307	1.3100645578736893e-06
1037	1.14998e-11	Si	4	1727.38A	-21.307	1.3100645578736893e-06
1038	6.30471e-13	Fe	5	3.15073m	-21.308000000000003	1.3070514930022305e-06
1039	5.54136e-11	Ne	5	358.476A	-21.308000000000003	1.3070514930022305e-06
1040	4.59163e-12	Ni	2	4326.24A	-21.309	1.3040453579876961e-06
1041	4.08048e-12	Fe	4	4868.16A	-21.316	1.2831951146761524e-06
1042	1.5673100000000001e-12	Fe	6	1.26742m	-21.316	1.2831951146761524e-06
1043	2.65452e-12	He	1	7483.27A	-21.32	1.2714307111514661e-06
1044	1.29632e-13	He	2	15.3238m	-21.32	1.2714307111514661e-06
1045	1.33205e-12	He	1	1.49127m	-21.324	1.259774164326598e-06
1046	2.6496300000000003e-13	He	2	7.49707m	-21.326999999999998	1.251101939978825e-06
1047	4.5158000000000003e-13	He	2	4.39887m	-21.328000000000003	1.2482244853653803e-06
1048	2.67304e-13	He	1	7.43142m	-21.33	1.2424894148035345e-06
1049	7.59166e-12	He	1	2616.62A	-21.33	1.2424894148035345e-06
1050	1.04699e-13	H	1	18.9729m	-21.331	1.2396317684483299e-06
1051	4.68182e-13	He	1	4.24289m	-21.333000000000002	1.2339361778345142e-06
1052	5.34535e-12	He	1	3716.21A	-21.334	1.2310982033784589e-06
1053	4.28054e-13	He	1	4.64065m	-21.334	1.2310982033784589e-06
1054	5.31448e-13	He	1	3.73780m	-21.336	1.225441820934653e-06
1055	1.5756199999999998e-13	H	1	12.6074m	-21.336	1.225441820934653e-06
1056	2.45718e-12	He	1	8084.24A	-21.342	1.2086281288224028e-06
1057	6.7435e-13	He	2	2.94572m	-21.345	1.2003079913064917e-06
1058	7.64497e-12	Fe	2	2598.37A	-21.348000000000003	1.1920451292143617e-06
1059	2.24023e-13	H	1	8.86716m	-21.348000000000003	1.1920451292143617e-06
1060	7.20699e-13	He	2	2.75628m	-21.348000000000003	1.1920451292143617e-06
1061	1.85387e-12	Ni	2	1.07151m	-21.349	1.1893035014965388e-06
1062	7.1087e-14	He	2	27.9439m	-21.351999999999997	1.181116393779432e-06
1063	2.31215e-13	H	1	8.59135m	-21.351999999999997	1.181116393779432e-06
1064	2.3930099999999997e-12	He	1	8301.03A	-21.353	1.1783999014555904e-06
1065	1.1914700000000002e-12	He	1	1.66722m	-21.353	1.1783999014555904e-06
1066	2.3505e-12	He	1	8451.16A	-21.354	1.1756896568907394e-06
1067	5.02602e-14	H	1	39.5233m	-21.355	1.1729856457154033e-06
1068	6.25383e-12	He	1	3176.37A	-21.355999999999998	1.1702878535932031e-06
1069	2.9796099999999997e-12	Ni	2	6666.80A	-21.362	1.154230902282357e-06
1070	7.88522e-12	Si	1	2519.20A	-21.363000000000003	1.1515762448730582e-06
1071	1.57064e-11	Si	2	1264.74A	-21.366	1.1436488497637582e-06
1072	1.48113e-12	He	1	1.34117m	-21.366999999999997	1.1410185303998972e-06
1073	4.64467e-12	Fe	2	4276.83A	-21.369	1.1357760264585293e-06
1074	2.27853e-13	H	1	8.71810m	-21.372	1.1279573992877242e-06
1075	7.59605e-12	He	1	2615.10A	-21.374000000000002	1.1227749057927339e-06
1076	1.18265e-12	He	1	1.67965m	-21.375999999999998	1.1176162236924496e-06
1077	6.91919e-13	He	2	2.87092m	-21.375999999999998	1.1176162236924496e-06
1078	6.62115e-14	H	1	30.0015m	-21.377	1.1150457777070748e-06
1079	2.94969e-12	Fe	4	6734.42A	-21.378	1.112481243583414e-06
1080	1.77639e-14	H	1	111.825m	-21.379	1.1099226077245627e-06
1081	4.79168e-13	He	2	4.14561m	-21.381	1.1048229765699663e-06
1082	1.28436e-13	He	2	15.4664m	-21.385	1.094693898637033e-06
1083	5.35042e-12	He	1	3712.69A	-21.385	1.094693898637033e-06
1084	7.07247e-13	He	2	2.80870m	-21.386999999999997	1.0896642370449776e-06
1085	3.03863e-13	He	2	6.53732m	-21.386999999999997	1.0896642370449776e-06
1086	2.26915e-13	He	1	8.75412m	-21.388	1.087158078844916e-06
1087	6.782839999999999e-12	Mg	2	2928.63A	-21.389	1.084657684648783e-06
1088	7.606210000000001e-12	He	1	2611.61A	-21.39	1.0821630411997105e-06
1089	1.02044e-13	He	2	19.4666m	-21.393	1.0747134832234364e-06
1090	1.63448e-13	H	1	12.1534m	-21.393	1.0747134832234364e-06
1091	2.22434e-12	He	1	8930.50A	-21.394000000000002	1.0722417108029781e-06
1092	1.19954e-11	C	1R	1656.00A	-21.396	1.0673152076435565e-06
1093	1.1284500000000001e-13	H	1	17.6033m	-21.398000000000003	1.06241133971006e-06
1094	1.56102e-13	Ni	2	12.7253m	-21.401	1.0550977514904533e-06
1095	3.88613e-12	Fe	2	5111.63A	-21.401999999999997	1.0526710940010635e-06
1096	3.0175900000000003e-12	C	2	6582.88A	-21.404	1.0478345096580113e-06
1097	1.2129e-12	He	1	1.63776m	-21.404	1.0478345096580113e-06
1098	2.46533e-12	He	1	8057.52A	-21.408	1.0382279051302033e-06
1099	7.59988e-12	He	1	2613.78A	-21.408	1.0382279051302033e-06
1100	2.4830299999999998e-12	Cr	2	8000.08A	-21.408	1.0382279051302033e-06
1101	1.16108e-12	Mg	1	1.71087m	-21.412	1.0287093744821086e-06
1102	1.65404e-11	S	3	1200.97A	-21.412	1.0287093744821086e-06
1103	4.97475e-12	Ni	2	3993.06A	-21.412	1.0287093744821086e-06
1104	2.2738599999999998e-12	He	1	8736.00A	-21.413	1.0263434085756556e-06
1105	2.37227e-12	He	1	8373.61A	-21.415	1.0216277889592418e-06
1106	2.59616e-11	N	4	765.147A	-21.416	1.0192781102475269e-06
1107	1.02326e-12	He	1	1.94129m	-21.42	1.0099333123631787e-06
1108	2.35865e-12	He	1	8421.96A	-21.421	1.0076105302012715e-06
1109	1.02218e-12	He	1	1.94335m	-21.421999999999997	1.0052930902900908e-06
1110	7.60325e-12	He	1	2612.63A	-21.423000000000002	1.0029809803427843e-06
1111	3.20949e-14	H	1	61.8928m	-21.424	1.0006741881008085e-06
1112	6.03041e-13	He	1	3.29405m	-21.426	9.960765078393881e-07
1113	6.784110000000001e-12	Mg	5	2928.09A	-21.426	9.960765078393881e-07
1114	5.323350000000001e-13	He	1	3.73157m	-21.429000000000002	9.89219565390368e-07
1115	5.027229999999999e-13	He	2	3.95138m	-21.429000000000002	9.89219565390368e-07
1116	5.35481e-12	He	1	3709.65A	-21.43	9.86944423524494e-07
1117	2.06847e-12	He	1	9603.44A	-21.430999999999997	9.84674514339706e-07
1118	1.24028e-11	Ne	4	1601.61A	-21.432	9.824098258011636e-07
1119	4.0539599999999993e-14	H	1	49.0002m	-21.436	9.734030383803289e-07
1120	1.21226e-13	Co	3	16.3863m	-21.436	9.734030383803289e-07
1121	6.26817e-12	He	1	3169.10A	-21.436999999999998	9.711642735171265e-07
1122	2.37495e-12	Fe	5	8364.15A	-21.436999999999998	9.711642735171265e-07
1123	4.08066e-12	Fe	4	4867.95A	-21.438000000000002	9.689306576702102e-07
1124	1.75373e-13	He	2	11.3270m	-21.44	9.644788256829076e-07
1125	2.72601e-12	He	1	7287.00A	-21.443	9.578394001478716e-07
1126	3.3646100000000003e-13	He	2	5.90394m	-21.444000000000003	9.55636430659285e-07
1127	1.6851300000000002e-13	H	1	11.7881m	-21.444000000000003	9.55636430659285e-07
1128	5.3649699999999995e-12	He	1	3702.62A	-21.445999999999998	9.512456800967393e-07
1129	7.59321e-14	H	1	26.1608m	-21.447	9.490578757434423e-07
1130	1.33058e-12	He	1	1.49291m	-21.449	9.446973508951495e-07
1131	1.3772399999999999e-12	He	1	1.44234m	-21.451999999999998	9.381941000747226e-07
1132	1.77578e-11	Si	3	1118.63A	-21.458000000000002	9.253215944439257e-07
1133	2.2498099999999997e-12	S	3	8829.39A	-21.46	9.210701279018385e-07
1134	1.19739e-13	H	1	16.5898m	-21.461	9.189517253927166e-07
1135	6.99947e-11	Ne	3	283.799A	-21.462	9.168381950741563e-07
1136	1.22931e-12	He	1	1.61591m	-21.462	9.168381950741563e-07
1137	5.35864e-12	He	1	3706.99A	-21.464000000000002	9.12625706211606e-07
1138	7.848960000000001e-14	He	2	25.3084m	-21.464000000000002	9.12625706211606e-07
1139	2.7651e-12	Fe	4	7183.99A	-21.465	9.105267253334271e-07
1140	3.98201e-12	Fe	7	4988.55A	-21.465999999999998	9.084325719773056e-07
1141	4.43908e-12	Fe	2	4474.90A	-21.467	9.063432350402415e-07
1142	2.47223e-12	He	1	8035.04A	-21.47	9.0010401209621e-07
1143	5.22993e-13	He	2	3.79823m	-21.47	9.0010401209621e-07
1144	2.66574e-13	He	1	7.45178m	-21.47	9.0010401209621e-07
1145	5.69342e-13	He	2	3.48902m	-21.471999999999998	8.959684098204139e-07
1146	2.59666e-11	N	4R	765.000A	-21.474	8.918518089110682e-07
1147	3.7243699999999994e-12	Fe	2	5333.65A	-21.474	8.918518089110682e-07
1148	4.25432e-12	P	2	4669.25A	-21.478	8.836752623794838e-07
1149	5.362e-12	He	1	3704.67A	-21.479	8.816428656744272e-07
1150	1.66361e-11	S	3	1194.06A	-21.479	8.816428656744272e-07
1151	7.1179e-12	Mg	2	2790.78A	-21.480999999999998	8.775920846616517e-07
1152	1.27225e-11	C	1	1561.37A	-21.482	8.755736788770952e-07
1153	2.44477e-12	Cr	2	8125.30A	-21.482	8.755736788770952e-07
1154	4.45597e-12	Fe	2	4457.94A	-21.483	8.735599152970232e-07
1155	2.36555e-12	He	1	8397.41A	-21.484	8.715507832446618e-07
1156	1.72903e-13	H	1	11.4888m	-21.485	8.695462720678e-07
1157	7.14947e-14	He	1	27.7845m	-21.489	8.615742239271913e-07
1158	1.80095e-13	H	1	11.0300m	-21.489	8.615742239271913e-07
1159	1.21143e-12	He	1	1.63975m	-21.489	8.615742239271913e-07
1160	4.3823800000000007e-14	H	1	45.3280m	-21.49	8.595926582000303e-07
1161	4.72831e-12	Ni	2	4201.17A	-21.49	8.595926582000303e-07
1162	2.64753e-13	He	1	7.50301m	-21.491999999999997	8.556431886879117e-07
1163	3.64049e-13	He	2	5.45654m	-21.496	8.477986047818903e-07
1164	2.1427199999999997e-13	He	2	9.27066m	-21.496	8.477986047818903e-07
1165	7.44776e-13	He	1	2.66717m	-21.497	8.458487220995612e-07
1166	2.25312e-12	He	1	8816.43A	-21.497	8.458487220995612e-07
1167	5.3170400000000005e-12	O	2R	3736.00A	-21.498	8.439033240229551e-07
1168	6.657390000000001e-13	Co	2	2.98382m	-21.499000000000002	8.419624002377648e-07
1169	1.2353e-12	He	1	1.60807m	-21.499000000000002	8.419624002377648e-07
1170	5.40562e-13	He	2	3.67478m	-21.5	8.400259404534126e-07
1171	1.52934e-11	Si	3	1298.89A	-21.504	8.323245363398284e-07
1172	1.6069000000000002e-13	He	1	12.3619m	-21.504	8.323245363398284e-07
1173	2.09741e-12	Fe	2	9470.94A	-21.506999999999998	8.265948545336027e-07
1174	1.7673399999999998e-13	H	1	11.2398m	-21.509	8.227969961576411e-07
1175	9.09788e-13	He	1	2.18342m	-21.509	8.227969961576411e-07
1176	2.4372e-11	Si	4	815.053A	-21.509	8.227969961576411e-07
1177	5.5589e-13	He	2	3.57345m	-21.511	8.190165873558815e-07
1178	2.17973e-13	Al	6	9.11329m	-21.511	8.190165873558815e-07
1179	3.23936e-14	H	1	61.3222m	-21.511999999999997	8.171329014766971e-07
1180	2.2962599999999997e-12	He	1	8650.79A	-21.511999999999997	8.171329014766971e-07
1181	5.36487e-15	C	1	370.269m	-21.511999999999997	8.171329014766971e-07
1182	1.10536e-12	Fe	2	1.79710m	-21.513	8.152535479548e-07
1183	6.2799e-12	He	1	3163.18A	-21.513	8.152535479548e-07
1184	4.1268100000000004e-13	He	1	4.81351m	-21.513	8.152535479548e-07
1185	8.407810000000001e-14	H	1	23.6262m	-21.514	8.133785168260713e-07
1186	1.25625e-13	H	1	15.8125m	-21.518	8.059214177607684e-07
1187	4.81959e-13	He	1	4.12160m	-21.52	8.02218545198694e-07
1188	9.7245e-13	He	1	2.04272m	-21.523000000000003	7.966961115777105e-07
1189	5.73494e-14	He	2	34.6376m	-21.524	7.948637613682662e-07
1190	2.47812e-12	He	1	8015.95A	-21.526	7.912116941223856e-07
1191	6.02942e-13	He	1	3.29459m	-21.526999999999997	7.893919577230588e-07
1192	2.83896e-12	Fe	4	6997.10A	-21.528000000000002	7.875764066012974e-07
1193	1.12841e-11	C	2	1760.40A	-21.53	7.839578217091824e-07
1194	4.0495599999999996e-12	Fe	2	4905.34A	-21.531	7.821547687534453e-07
1195	5.82195e-14	He	2	34.1199m	-21.533	7.785610940245059e-07
1196	8.26004e-12	Fe	2	2404.89A	-21.535	7.749839307311267e-07
1197	1.5910100000000001e-12	Fe	2	1.24854m	-21.535	7.749839307311267e-07
1198	6.03829e-13	He	1	3.28975m	-21.535999999999998	7.732015171519024e-07
1199	4.72222e-12	Fe	4	4206.59A	-21.537	7.714232030101459e-07
1200	5.55826e-12	Fe	6	3573.86A	-21.539	7.678788353469617e-07
1201	3.4516900000000002e-12	N	2R	5755.00A	-21.539	7.678788353469617e-07
1202	2.3714400000000002e-12	He	1	8376.56A	-21.541999999999998	7.625927946258495e-07
1203	3.87603e-13	He	2	5.12495m	-21.544	7.590889990038067e-07
1204	1.2863200000000001e-12	Fe	4	1.54429m	-21.546	7.556013018603391e-07
1205	6.54181e-13	He	1	3.03654m	-21.551	7.469520052808516e-07
1206	2.46871e-13	He	2	8.04650m	-21.551	7.469520052808516e-07
1207	1.5637e-12	Fe	2	1.27035m	-21.552	7.452340633410879e-07
1208	1.0428599999999999e-13	He	2	19.0481m	-21.552	7.452340633410879e-07
1209	2.2267400000000003e-12	He	1	8920.86A	-21.553	7.435200725581419e-07
1210	7.00498e-11	Ne	3	283.576A	-21.553	7.435200725581419e-07
1211	1.44408e-11	S	3	1375.58A	-21.554000000000002	7.418100238446055e-07
1212	1.09475e-12	He	1	1.81451m	-21.554000000000002	7.418100238446055e-07
1213	2.77715e-12	He	1	7152.82A	-21.555999999999997	7.384017163805937e-07
1214	5.3544399999999995e-14	H	1	37.0990m	-21.557	7.367034395595993e-07
1215	1.25809e-12	He	1	1.57894m	-21.558000000000003	7.350090686668986e-07
1216	1.15408e-11	Al	2	1721.24A	-21.561	7.299493018280269e-07
1217	1.42174e-11	O	4	1397.20A	-21.563000000000002	7.265954894315787e-07
1218	2.76232e-12	Fe	4	7191.23A	-21.564	7.249243661790693e-07
1219	1.4331e-14	H	1	138.612m	-21.564	7.249243661790693e-07
1220	1.3069000000000002e-13	H	1	15.1996m	-21.569000000000003	7.166262255785347e-07
1221	4.71966e-12	Fe	4	4208.88A	-21.57	7.149780309966234e-07
1222	9.64396e-12	Cr	2	2059.78A	-21.575	7.067937451534385e-07
1223	9.097200000000001e-14	H	1	21.8358m	-21.576	7.051681646489651e-07
1224	2.41376e-12	Cr	2	8229.67A	-21.576	7.051681646489651e-07
1225	2.35538e-12	Cl	3	8433.66A	-21.576	7.051681646489651e-07
1226	3.0189099999999997e-12	C	2R	6580.00A	-21.576	7.051681646489651e-07
1227	1.22634e-13	He	1	16.1981m	-21.576	7.051681646489651e-07
1228	2.48318e-12	He	1	7999.59A	-21.576999999999998	7.03546322875909e-07
1229	4.27166e-13	He	1	4.65029m	-21.579	7.003138211484223e-07
1230	1.53066e-12	Fe	2	1.29777m	-21.583000000000002	6.93893305443775e-07
1231	4.07873e-13	He	2	4.87026m	-21.584	6.922973951273005e-07
1232	5.883680000000001e-12	Fe	2	3376.20A	-21.584	6.922973951273005e-07
1233	7.32085e-13	Fe	4	2.71341m	-21.584	6.922973951273005e-07
1234	6.2896300000000005e-12	He	1	3158.29A	-21.584	6.922973951273005e-07
1235	1.0936700000000001e-12	He	1	1.81631m	-21.585	6.907051553026932e-07
1236	7.48709e-13	He	1	2.65316m	-21.585	6.907051553026932e-07
1237	2.5499700000000002e-14	H	1	77.9009m	-21.585	6.907051553026932e-07
1238	4.54222e-13	He	2	4.37329m	-21.585	6.907051553026932e-07
1239	1.25307e-12	He	1	1.58526m	-21.587	6.875316533809303e-07
1240	2.34227e-12	Cl	3	8480.86A	-21.588	6.859503744581779e-07
1241	3.2586599999999996e-15	C	1	609.590m	-21.59	6.827987187699805e-07
1242	2.27551e-12	He	1	8729.66A	-21.590999999999998	6.812283252947707e-07
1243	1.7695099999999998e-12	He	1	1.12259m	-21.590999999999998	6.812283252947707e-07
1244	1.23383e-12	He	1	1.60998m	-21.592	6.79661543624322e-07
1245	1.19395e-12	Fe	2	1.66377m	-21.592	6.79661543624322e-07
1246	2.3765e-12	He	1	8358.70A	-21.593000000000004	6.780983654517138e-07
1247	2.93532e-13	He	1	6.76740m	-21.593000000000004	6.780983654517138e-07
1248	2.64971e-13	He	1	7.49683m	-21.593000000000004	6.780983654517138e-07
1249	6.95856e-13	He	1	2.85468m	-21.594	6.765387824891475e-07
1250	4.82928e-11	Na	4	411.334A	-21.595	6.749827864678587e-07
1251	2.6495799999999997e-13	He	1	7.49722m	-21.598000000000003	6.703362376491051e-07
1252	4.51187e-13	He	1	4.40271m	-21.601	6.657216754474404e-07
1253	5.77644e-12	Ni	2	3438.88A	-21.601	6.657216754474404e-07
1254	2.60599e-14	H	1	76.2261m	-21.601999999999997	6.641905580819719e-07
1255	1.4318499999999999e-13	He	2	13.8733m	-21.601999999999997	6.641905580819719e-07
1256	4.06502e-14	He	2	48.8668m	-21.603	6.626629621887135e-07
1257	2.31403e-12	He	1	8584.36A	-21.603	6.626629621887135e-07
1258	2.74459e-13	He	2	7.23769m	-21.603	6.626629621887135e-07
1259	5.9703e-14	Cl	2	33.2721m	-21.605	6.596183024408572e-07
1260	7.55002e-12	Fe	2	2631.05A	-21.607	6.565876316338489e-07
1261	7.99632e-12	Fe	2	2484.20A	-21.607	6.565876316338489e-07
1262	3.8505300000000006e-12	Fe	7	5158.89A	-21.609	6.535708854943382e-07
1263	1.35081e-13	H	1	14.7056m	-21.61	6.520677141702674e-07
1264	4.81841e-12	K	5	4122.62A	-21.61	6.520677141702674e-07
1265	3.656169999999999e-12	Fe	2	5433.13A	-21.611	6.505680000443005e-07
1266	2.33699e-12	Cl	3	8500.01A	-21.611	6.505680000443005e-07
1267	1.42273e-13	H	1	13.9623m	-21.613000000000003	6.475789115996415e-07
1268	4.25442e-13	He	2	4.66913m	-21.614	6.460895214331054e-07
1269	5.28461e-12	Fe	7	3758.92A	-21.616999999999997	6.416418724518228e-07
1270	3.2063e-12	Co	3	6195.45A	-21.62	6.372248408707577e-07
1271	6.16904e-14	H	1	32.2002m	-21.621	6.357592644060748e-07
1272	2.4875799999999998e-12	He	1	7985.47A	-21.621	6.357592644060748e-07
1273	4.4077e-13	He	2	4.50676m	-21.625	6.299305884350645e-07
1274	7.61941e-12	Fe	2	2607.09A	-21.627	6.270363202836998e-07
1275	4.2726400000000003e-13	He	1	4.64923m	-21.628	6.255941767661046e-07
1276	9.685789999999999e-14	H	1	20.5089m	-21.631999999999998	6.198586948787524e-07
1277	1.3891099999999998e-13	H	1	14.3001m	-21.633000000000003	6.184330594414891e-07
1278	1.2888799999999999e-12	Fe	4	1.54122m	-21.634	6.17010702874754e-07
1279	2.4977400000000002e-12	He	1	7952.98A	-21.636	6.141757962054049e-07
1280	1.0140700000000001e-12	He	1	1.95889m	-21.636999999999997	6.127632310724033e-07
1281	5.31576e-12	Ca	2	3736.90A	-21.636999999999997	6.127632310724033e-07
1282	2.38089e-12	He	1	8343.28A	-21.638	6.113539147490441e-07
1283	2.11345e-12	Fe	2	9399.04A	-21.641	6.071453840022439e-07
1284	6.549689999999999e-13	He	1	3.03289m	-21.642	6.057489883686057e-07
1285	8.7128e-12	Fe	2	2279.92A	-21.646	6.001954482620901e-07
1286	1.28048e-12	He	1	1.55133m	-21.648000000000003	5.974378006698093e-07
1287	6.297780000000001e-12	He	1	3154.20A	-21.65	5.946928233173162e-07
1288	2.98013e-13	He	2	6.66564m	-21.65	5.946928233173162e-07
1289	1.75784e-13	He	2	11.3005m	-21.653000000000002	5.905989867171767e-07
1290	2.4914099999999998e-12	He	1	7973.19A	-21.654	5.892406467412656e-07
1291	4.56985e-12	Fe	2	4346.85A	-21.655	5.878854308606017e-07
1292	1.96137e-14	H	1	101.278m	-21.656	5.865333318899747e-07
1293	2.3910599999999997e-12	He	1	8307.82A	-21.656	5.865333318899747e-07
1294	6.10109e-12	Fe	2	3255.89A	-21.656999999999996	5.851843426606858e-07
1295	1.09664e-12	Fe	2	1.81139m	-21.660999999999998	5.798193403592812e-07
1296	4.07959e-12	Fe	4	4869.23A	-21.662	5.78485792882004e-07
1297	3.57805e-14	H	1	55.5175m	-21.662	5.78485792882004e-07
1298	2.96292e-12	He	1	6704.35A	-21.662	5.78485792882004e-07
1299	2.73773e-12	Ni	2	7255.82A	-21.664	5.758278920956369e-07
1300	2.74478e-12	C	2	7237.17A	-21.666	5.731822032541089e-07
1301	6.920180000000001e-13	He	1	2.87051m	-21.666	5.731822032541089e-07
1302	2.8149900000000003e-12	He	1	7056.67A	-21.668000000000003	5.705486702486209e-07
1303	1.90695e-11	O	1	1041.69A	-21.668000000000003	5.705486702486209e-07
1304	1.26741e-12	He	1	1.56733m	-21.669	5.692364447209249e-07
1305	2.49477e-12	He	1	7962.44A	-21.669	5.692364447209249e-07
1306	2.38473e-12	He	1	8329.87A	-21.673000000000002	5.640176536266768e-07
1307	1.60472e-13	He	1	12.3788m	-21.673000000000002	5.640176536266768e-07
1308	5.59044e-11	Mg	5	355.329A	-21.675	5.614262279018926e-07
1309	5.55468e-13	He	1	3.57616m	-21.675	5.614262279018926e-07
1310	1.1458899999999999e-12	He	1	1.73353m	-21.676	5.601349834093766e-07
1311	2.5322400000000003e-14	He	2	78.4462m	-21.677	5.588467086967783e-07
1312	1.54668e-11	P	2	1284.33A	-21.679000000000002	5.562790413058408e-07
1313	2.2932900000000002e-12	He	1	8662.01A	-21.679000000000002	5.562790413058408e-07
1314	1.03407e-12	Fe	5	1.92100m	-21.68	5.54999635013989e-07
1315	2.77023e-12	Ar	4	7170.70A	-21.68	5.54999635013989e-07
1316	6.85844e-14	H	1	28.9635m	-21.682	5.524496433210463e-07
1317	1.01923e-13	H	1	19.4896m	-21.683000000000003	5.511790444001487e-07
1318	3.084e-13	He	1	6.44113m	-21.684	5.499113677756852e-07
1319	4.6936300000000003e-14	He	2	42.3222m	-21.685	5.486466067265517e-07
1320	4.2321e-13	He	1	4.69376m	-21.685	5.486466067265517e-07
1321	1.2516e-12	He	1	1.58712m	-21.686	5.473847545471064e-07
1322	3.15928e-13	He	1	6.28765m	-21.686999999999998	5.461258045471436e-07
1323	6.54082e-13	He	1	3.03700m	-21.686999999999998	5.461258045471436e-07
1324	2.32837e-12	He	1	8531.50A	-21.686999999999998	5.461258045471436e-07
1325	2.38809e-12	He	1	8318.14A	-21.688000000000002	5.448697500518225e-07
1326	2.33103e-12	He	1	8521.77A	-21.689	5.436165844016849e-07
1327	3.18283e-13	He	2	6.24114m	-21.689	5.436165844016849e-07
1328	3.6463200000000003e-13	He	2	5.44781m	-21.69	5.423663009525579e-07
1329	1.12373e-11	Al	2	1767.73A	-21.69	5.423663009525579e-07
1330	1.57715e-11	S	2	1259.52A	-21.695999999999998	5.349247563271952e-07
1331	1.93341e-11	O	1	1027.43A	-21.698	5.324670003235326e-07
1332	1.39513e-11	S	4	1423.84A	-21.701	5.288015232758547e-07
1333	2.0337200000000001e-13	He	2	9.76757m	-21.703000000000003	5.263719009725223e-07
1334	8.39947e-13	He	1	2.36497m	-21.705	5.239534417696759e-07
1335	9.73942e-13	Fe	5	2.03959m	-21.706	5.227483822936506e-07
1336	4.20139e-12	Fe	2	4728.07A	-21.708000000000002	5.203465716468439e-07
1337	8.58359e-14	He	2	23.1424m	-21.708000000000002	5.203465716468439e-07
1338	6.3046800000000006e-12	He	1	3150.75A	-21.712	5.155760056031288e-07
1339	6.8088e-12	Fe	2	2917.47A	-21.713	5.143902136956173e-07
1340	4.56363e-12	Fe	2	4352.78A	-21.714000000000002	5.132071490338128e-07
1341	4.8386e-11	Na	4	410.542A	-21.715999999999998	5.108491763717952e-07
1342	2.1549099999999998e-12	Mg	2	9218.25A	-21.715999999999998	5.108491763717952e-07
1343	3.35852e-13	He	2	5.91465m	-21.719	5.073325153774416e-07
1344	2.8984299999999998e-12	Co	3	6853.53A	-21.72	5.061656829713327e-07
1345	4.39265e-14	H	1	45.2220m	-21.723000000000003	5.026812629187688e-07
1346	1.0631400000000002e-13	H	1	18.6848m	-21.723000000000003	5.026812629187688e-07
1347	4.7713e-12	K	5	4163.32A	-21.724	5.0152512809646e-07
1348	1.45485e-14	H	1	136.540m	-21.725	5.00371652310451e-07
1349	1.1350499999999999e-13	H	1	17.5009m	-21.726	4.992208294451361e-07
1350	1.14481e-12	He	1	1.73517m	-21.726999999999997	4.98072653398963e-07
1351	2.65031e-13	He	1	7.49515m	-21.728	4.969271180844084e-07
1352	3.5118e-13	He	2	5.65649m	-21.729	4.957842174279744e-07
1353	3.36466e-13	He	1	5.90385m	-21.729	4.957842174279744e-07
1354	4.34168e-12	Mg	1	4575.29A	-21.73	4.946439453701033e-07
1355	1.6075e-13	He	1	12.3574m	-21.730999999999998	4.935062958651943e-07
1356	4.2921900000000005e-12	Ni	2	4628.05A	-21.730999999999998	4.935062958651943e-07
1357	1.7916900000000002e-12	Fe	6	1.10870m	-21.730999999999998	4.935062958651943e-07
1358	2.27391e-14	Fe	2	87.3582m	-21.732	4.923712628815348e-07
1359	1.29825e-12	He	1	1.53009m	-21.732	4.923712628815348e-07
1360	8.407350000000001e-13	He	1	2.36275m	-21.734	4.901090224204898e-07
1361	2.7349e-12	Ar	4	7263.33A	-21.734	4.901090224204898e-07
1362	1.17289e-14	H	1	169.363m	-21.735	4.889818029489346e-07
1363	7.44703e-14	H	1	26.6743m	-21.738000000000003	4.856156758943854e-07
1364	1.1609e-12	Fe	2	1.71113m	-21.74	4.833844745360998e-07
1365	4.05946e-12	Fe	7	4893.37A	-21.741999999999997	4.811635246168562e-07
1366	5.55385e-14	Fe	2	35.7670m	-21.744	4.789527790355707e-07
1367	1.27914e-12	He	1	1.55295m	-21.745	4.778512182117769e-07
1368	6.928069999999999e-13	He	1	2.86724m	-21.745	4.778512182117769e-07
1369	1.1014400000000001e-13	H	1	18.0350m	-21.747	4.7565569129603055e-07
1370	3.04332e-12	N	2	6527.23A	-21.748	4.745617135636091e-07
1371	2.26926e-13	He	2	8.75373m	-21.749000000000002	4.7347025191015175e-07
1372	1.18434e-13	He	2	16.7726m	-21.752	4.702109056218777e-07
1373	4.92543e-12	Ni	2	4033.04A	-21.756	4.6589998612711313e-07
1374	1.58433e-11	S	2	1253.81A	-21.756999999999998	4.6482844589395003e-07
1375	9.04753e-12	P	2	2195.57A	-21.758000000000003	4.637593701349271e-07
1376	4.16034e-12	Fe	2	4774.72A	-21.758000000000003	4.637593701349271e-07
1377	1.08556e-12	He	1	1.82988m	-21.759	4.626927531819264e-07
1378	2.3076200000000002e-12	He	1	8608.19A	-21.761	4.6056687308658364e-07
1379	6.36956e-12	Cl	4	3118.66A	-21.761999999999997	4.595075986730408e-07
1380	2.3908599999999998e-12	Cr	2	8308.49A	-21.763	4.5845076052303595e-07
1381	2.3401e-12	He	1	8488.72A	-21.765	4.563443706135588e-07
1382	2.84377e-12	He	1	6985.26A	-21.765	4.563443706135588e-07
1383	5.315449999999999e-13	He	1	3.73712m	-21.767	4.5424765868661053e-07
1384	6.31057e-12	He	1	3147.81A	-21.768	4.532029180628754e-07
1385	2.14495e-14	H	1	92.6103m	-21.768	4.532029180628754e-07
1386	6.26963e-13	He	1	3.16836m	-21.768	4.532029180628754e-07
1387	5.11397e-14	He	1	38.8435m	-21.77	4.5112063979930753e-07
1388	1.60676e-13	He	1	12.3630m	-21.77	4.5112063979930753e-07
1389	5.53896e-12	Fe	7	3586.32A	-21.771	4.5008309111943896e-07
1390	1.89251e-13	He	1	10.4964m	-21.771	4.5008309111943896e-07
1391	7.20797e-13	He	1	2.75590m	-21.771	4.5008309111943896e-07
1392	1.26594e-12	He	1	1.56915m	-21.773000000000003	4.4801514715860796e-07
1393	3.3369899999999996e-13	He	1	5.95280m	-21.774	4.469847409136162e-07
1394	1.1870299999999999e-14	He	2	167.345m	-21.775	4.4595670453722473e-07
1395	2.55726e-12	Fe	5	7767.87A	-21.778000000000002	4.428867601768268e-07
1396	4.0634e-12	Fe	4	4888.63A	-21.781	4.3983794916476344e-07
1397	2.85346e-12	Co	3	6961.53A	-21.781999999999996	4.388263499532678e-07
1398	5.08204e-14	H	1	39.0875m	-21.781999999999996	4.388263499532678e-07
1399	2.30834e-11	Si	4	860.551A	-21.783	4.3781707735538863e-07
1400	7.00265e-12	C	2	2836.71A	-21.784000000000002	4.3681012602007377e-07
1401	2.93545e-13	He	2	6.76709m	-21.787	4.338031462633092e-07
1402	1.76053e-11	Si	4	1128.32A	-21.787	4.338031462633092e-07
1403	7.95355e-14	H	1	24.9756m	-21.788	4.328054267133268e-07
1404	2.47196e-13	He	2	8.03592m	-21.788	4.328054267133268e-07
1405	1.1837299999999998e-12	He	1	1.67812m	-21.789	4.318100018546323e-07
1406	1.01581e-14	H	1	195.553m	-21.795	4.258853465195986e-07
1407	4.85283e-12	Fe	5	4093.38A	-21.796999999999997	4.239285810962453e-07
1408	1.8248900000000002e-13	He	1	10.8853m	-21.796999999999997	4.239285810962453e-07
1409	1.46022e-13	He	2	13.6037m	-21.798000000000002	4.229535724159238e-07
1410	1.15588e-11	N	4	1718.55A	-21.799	4.2198080619334626e-07
1411	2.67079e-13	He	1	7.43766m	-21.807	4.1427878847423323e-07
1412	2.00332e-11	N	3	991.577A	-21.81	4.114269133541423e-07
1413	3.36525e-13	He	1	5.90281m	-21.81	4.114269133541423e-07
1414	1.31259e-12	He	1	1.51338m	-21.811	4.1048065771174274e-07
1415	1.33166e-12	He	1	1.49171m	-21.811999999999998	4.095365783969316e-07
1416	2.40252e-12	He	1	8268.17A	-21.813000000000002	4.0859467040428425e-07
1417	5.31447e-13	He	1	3.73781m	-21.813000000000002	4.0859467040428425e-07
1418	8.98135e-12	Si	1	2211.75A	-21.814	4.076549287399117e-07
1419	2.3930200000000002e-12	Ni	2	8300.99A	-21.814	4.076549287399117e-07
1420	2.74455e-12	Ar	4	7237.77A	-21.816	4.0578192447775984e-07
1421	1.28886e-12	He	1	1.54124m	-21.816	4.0578192447775984e-07
1422	2.6476500000000003e-13	He	2	7.50268m	-21.816999999999997	4.0484865194950165e-07
1423	2.25559e-12	Mg	1	8806.76A	-21.816999999999997	4.0484865194950165e-07
1424	3.85119e-12	Fe	2	5158.00A	-21.818	4.0391752588848806e-07
1425	6.93475e-11	O	5	286.448A	-21.818	4.0391752588848806e-07
1426	6.315630000000001e-12	He	1	3145.28A	-21.819000000000003	4.0298854135799126e-07
1427	7.22522e-12	Fe	2	2749.32A	-21.822	4.0021438775236753e-07
1428	2.95955e-14	H	1	67.1199m	-21.822	4.0021438775236753e-07
1429	2.04465e-12	Fe	5	9715.32A	-21.824	3.9837556967072893e-07
1430	1.68401e-11	Si	2	1179.59A	-21.826	3.9654520019074525e-07
1431	6.919199999999999e-13	He	1	2.87092m	-21.826	3.9654520019074525e-07
1432	2.80093e-13	He	2	7.09210m	-21.826999999999998	3.956331715388359e-07
1433	4.2782799999999996e-13	He	1	4.64309m	-21.828000000000003	3.947232404946114e-07
1434	8.39259e-14	H	1	23.6690m	-21.829	3.9381540223372097e-07
1435	9.11177e-14	H	1	21.8009m	-21.831	3.920059848199175e-07
1436	3.88996e-14	He	2	51.0659m	-21.834	3.8930743460171293e-07
1437	2.3690500000000004e-13	He	1	8.38497m	-21.835	3.8841205234872235e-07
1438	5.67064e-14	H	1	35.0304m	-21.837	3.866274610725441e-07
1439	2.31936e-12	He	1	8564.64A	-21.837	3.866274610725441e-07
1440	7.58875e-12	Fe	2	2617.62A	-21.837	3.866274610725441e-07
1441	7.38968e-13	He	1	2.68814m	-21.837	3.866274610725441e-07
1442	2.34982e-12	He	1	8453.59A	-21.838	3.8573824258762793e-07
1443	3.36452e-13	He	1	5.90409m	-21.838	3.8573824258762793e-07
1444	4.07519e-12	Fe	2	4874.48A	-21.838	3.8573824258762793e-07
1445	2.71831e-12	Ni	2	7307.65A	-21.838	3.8573824258762793e-07
1446	7.21585e-13	He	1	2.75289m	-21.84	3.839659363513833e-07
1447	1.69576e-13	He	2	11.7142m	-21.842	3.822017731226195e-07
1448	8.897739999999999e-14	He	1	22.3253m	-21.842	3.822017731226195e-07
1449	2.76188e-12	Fe	4	7192.37A	-21.844	3.8044571548761253e-07
1450	8.316260000000001e-12	Fe	2	2388.63A	-21.846999999999998	3.7782674560373564e-07
1451	2.7177e-11	Ar	2	730.930A	-21.848000000000003	3.7695776820271045e-07
1452	8.77562e-14	H	1	22.6360m	-21.851999999999997	3.7350179861073364e-07
1453	7.14979e-14	He	2	27.7833m	-21.851999999999997	3.7350179861073364e-07
1454	1.18265e-12	He	1	1.67966m	-21.853	3.726427683117633e-07
1455	1.2776700000000001e-12	He	1	1.55474m	-21.853	3.726427683117633e-07
1456	2.86617e-12	He	1	6930.67A	-21.855999999999998	3.700775135384189e-07
1457	3.48036e-13	He	1	5.70759m	-21.855999999999998	3.700775135384189e-07
1458	3.80541e-12	Fe	2	5220.06A	-21.858	3.6837716181612317e-07
1459	5.23702e-11	Ne	3	379.308A	-21.86	3.6668462250034997e-07
1460	3.87606e-13	He	1	5.12491m	-21.861	3.65841271271347e-07
1461	6.32002e-12	He	1	3143.10A	-21.863000000000003	3.6416038331426634e-07
1462	2.1164699999999997e-13	He	1	9.38565m	-21.863000000000003	3.6416038331426634e-07
1463	1.71054e-12	Ni	2	1.16129m	-21.864	3.633228376742909e-07
1464	6.78103e-13	He	1	2.92942m	-21.864	3.633228376742909e-07
1465	7.43194e-13	He	1	2.67285m	-21.868000000000002	3.599918738767759e-07
1466	2.0191400000000002e-12	Fe	5	9838.08A	-21.869	3.5916391554246177e-07
1467	6.3278100000000006e-15	H	1	313.923m	-21.869	3.5916391554246177e-07
1468	1.1367e-12	He	1	1.74755m	-21.872	3.5669144853891954e-07
1469	1.41403e-11	S	4	1404.81A	-21.874000000000002	3.550526001986019e-07
1470	7.99351e-12	Fe	2	2485.07A	-21.874000000000002	3.550526001986019e-07
1471	4.626e-12	Ni	2	4294.09A	-21.877	3.526084352908159e-07
1472	3.64894e-14	H	1	54.4390m	-21.878	3.5179745839401676e-07
1473	2.36195e-13	He	2	8.41018m	-21.878	3.5179745839401676e-07
1474	6.3301900000000005e-12	He	1	3138.05A	-21.879	3.5098834669232156e-07
1475	1.89846e-13	He	2	10.4634m	-21.88	3.501810958959036e-07
1476	1.29701e-12	He	1	1.53155m	-21.881999999999998	3.485721599088779e-07
1477	1.3243200000000002e-12	He	1	1.49997m	-21.884	3.469706163112178e-07
1478	3.1208400000000003e-12	Ni	2	6365.10A	-21.886	3.453764311379852e-07
1479	6.17716e-14	H	1	32.1579m	-21.886	3.453764311379852e-07
1480	4.67531e-12	Ni	2	4248.80A	-21.888	3.4378957058028513e-07
1481	9.908580000000001e-14	He	2	20.0477m	-21.891	3.4142293982302514e-07
1482	1.21251e-12	He	1	1.63829m	-21.892	3.406376888519151e-07
1483	9.720619999999999e-15	H	1	204.354m	-21.895	3.3829275549585333e-07
1484	6.32386e-12	He	1	3141.19A	-21.897	3.3673844147134884e-07
1485	7.269839999999999e-12	Fe	2	2732.45A	-21.897	3.3673844147134884e-07
1486	2.91542e-12	Ni	2	6813.57A	-21.899	3.3519126887108886e-07
1487	4.01515e-12	Fe	2	4947.37A	-21.899	3.3519126887108886e-07
1488	2.52271e-12	Fe	2	7874.25A	-21.9	3.3442035034544973e-07
1489	1.13841e-12	Fe	2	1.74494m	-21.901	3.336512048832149e-07
1490	4.59866e-12	Fe	2	4319.62A	-21.901999999999997	3.3288382840645714e-07
1491	2.33691e-12	C	3	8500.32A	-21.901999999999997	3.3288382840645714e-07
1492	6.030390000000001e-13	He	1	3.29406m	-21.903000000000002	3.321182168466145e-07
1493	9.26047e-12	Fe	6	2145.08A	-21.903000000000002	3.321182168466145e-07
1494	2.35797e-12	He	1	8424.38A	-21.906	3.298319311233192e-07
1495	5.477e-12	Ni	2	3626.89A	-21.908	3.283164910556658e-07
1496	3.87665e-13	He	1	5.12413m	-21.908	3.283164910556658e-07
1497	3.51232e-11	O	3	565.565A	-21.908	3.283164910556658e-07
1498	2.32908e-12	He	1	8528.88A	-21.908	3.283164910556658e-07
1499	2.0741599999999998e-13	He	2	9.57713m	-21.909000000000002	3.2756138408023355e-07
1500	6.327219999999999e-12	He	1	3139.52A	-21.912	3.2530646737305596e-07
1501	1.12619e-11	Al	2	1763.87A	-21.912	3.2530646737305596e-07
1502	2.5512899999999997e-13	Fe	3	7.78604m	-21.912	3.2530646737305596e-07
1503	2.14344e-12	Fe	2	9267.56A	-21.914	3.238118199226258e-07
1504	3.5018899999999997e-13	Fe	2	5.67249m	-21.915	3.2306707340330263e-07
1505	1.15822e-12	Ti	6	1.71509m	-21.916	3.223240397534397e-07
1506	2.2274299999999998e-13	He	2	8.91809m	-21.918000000000003	3.208430953132009e-07
1507	8.638690000000001e-13	He	1	2.29948m	-21.921	3.1863442698058966e-07
1508	2.65498e-13	He	1	7.48195m	-21.921	3.1863442698058966e-07
1509	5.32109e-13	He	1	3.73316m	-21.921	3.1863442698058966e-07
1510	1.78666e-14	H	1	111.182m	-21.921999999999997	3.179015881345987e-07
1511	6.248e-12	Ca	2	3179.33A	-21.925	3.1571316899496923e-07
1512	1.33058e-12	He	1	1.49292m	-21.926	3.1498704885590305e-07
1513	1.13886e-11	Ni	2	1744.24A	-21.926	3.1498704885590305e-07
1514	6.6162e-14	H	1	30.0240m	-21.926	3.1498704885590305e-07
1515	1.28739e-12	He	1	1.54300m	-21.927	3.142625987468113e-07
1516	4.18266e-11	K	3	474.924A	-21.927	3.142625987468113e-07
1517	1.13614e-12	Fe	2	1.74842m	-21.927	3.142625987468113e-07
1518	2.45366e-12	He	1	8095.85A	-21.928	3.1353981482673423e-07
1519	7.33538e-14	H	1	27.0803m	-21.928	3.1353981482673423e-07
1520	6.867229999999999e-13	Fe	5	2.89265m	-21.929000000000002	3.128186932635434e-07
1521	4.42156e-12	Fe	2	4492.63A	-21.929000000000002	3.128186932635434e-07
1522	7.43982e-13	He	1	2.67002m	-21.93	3.120992302339267e-07
1523	5.31002e-12	Fe	6	3740.94A	-21.93	3.120992302339267e-07
1524	4.2375300000000005e-14	H	1	46.8774m	-21.930999999999997	3.113814219233601e-07
1525	3.59769e-13	He	1	5.52144m	-21.932	3.106652645260929e-07
1526	1.1775599999999998e-13	He	1	16.8692m	-21.932	3.106652645260929e-07
1527	1.2264000000000002e-13	He	2	16.1974m	-21.932	3.106652645260929e-07
1528	2.73785e-11	Ar	2	725.549A	-21.934	3.0923788729221625e-07
1529	5.36004e-12	Ca	2	3706.02A	-21.934	3.0923788729221625e-07
1530	4.08215e-12	Fe	4	4866.17A	-21.936	3.078170682610138e-07
1531	4.85819e-12	Si	4	4088.86A	-21.936999999999998	3.0710910864968634e-07
1532	3.99415e-12	Fe	2	4973.39A	-21.938000000000002	3.064027773002761e-07
1533	2.8839400000000003e-12	He	1	6887.97A	-21.94	3.0499498441624915e-07
1534	3.731619999999999e-12	Cl	4	5323.28A	-21.94	3.0499498441624915e-07
1535	1.44511e-12	Fe	6	1.37459m	-21.941999999999997	3.035936597529822e-07
1536	4.42888e-12	Ni	2	4485.21A	-21.943	3.0289541371166954e-07
1537	1.30391e-12	He	1	1.52345m	-21.944000000000003	3.021987735916905e-07
1538	4.21259e-11	K	3	471.549A	-21.947	3.001184518670345e-07
1539	4.41464e-12	Co	3	4499.67A	-21.947	3.001184518670345e-07
1540	8.39848e-13	He	1	2.36524m	-21.949	2.98739532835598e-07
1541	2.29418e-13	He	1	8.65862m	-21.949	2.98739532835598e-07
1542	7.20699e-13	He	1	2.75628m	-21.949	2.98739532835598e-07
1543	3.89666e-12	Fe	6	5097.82A	-21.95	2.980524509763975e-07
1544	6.99923e-14	H	1	28.3809m	-21.95	2.980524509763975e-07
1545	1.33405e-12	He	1	1.48904m	-21.954	2.953198896809992e-07
1546	2.8997e-13	He	1	6.85052m	-21.954	2.953198896809992e-07
1547	7.96715e-12	Fe	2	2493.29A	-21.955	2.946406727828039e-07
1548	1.1410700000000001e-12	Co	3	1.74087m	-21.958000000000002	2.9261238065814113e-07
1549	7.60965e-13	He	1	2.61043m	-21.958000000000002	2.9261238065814113e-07
1550	7.1594e-13	He	1	2.77460m	-21.963	2.8926287443454027e-07
1551	7.55793e-12	Fe	2	2628.29A	-21.963	2.8926287443454027e-07
1552	1.61217e-13	He	1	12.3215m	-21.963	2.8926287443454027e-07
1553	1.89259e-13	He	2	10.4959m	-21.964000000000002	2.885975882848353e-07
1554	2.5346e-13	He	1	7.83731m	-21.965	2.8793383225081666e-07
1555	1.21143e-12	He	1	1.63975m	-21.965999999999998	2.8727160281331367e-07
1556	2.96627e-15	H	1	669.677m	-21.967	2.8661089646124943e-07
1557	1.4291e-13	He	2	13.9000m	-21.968000000000004	2.859517096916246e-07
1558	1.07054e-12	He	1	1.85556m	-21.968000000000004	2.859517096916246e-07
1559	2.36487e-12	He	1	8399.81A	-21.968000000000004	2.859517096916246e-07
1560	4.75545e-12	Fe	2	4177.20A	-21.969	2.852940390095037e-07
1561	3.96852e-12	Fe	2	5005.51A	-21.969	2.852940390095037e-07
1562	2.7772e-12	Co	3	7152.69A	-21.969	2.852940390095037e-07
1563	4.42539e-12	Fe	2	4488.75A	-21.97	2.8463788092797735e-07
1564	2.4760499999999998e-14	H	1	80.2263m	-21.97	2.8463788092797735e-07
1565	7.0593e-11	Al	5	281.394A	-21.97	2.8463788092797735e-07
1566	1.8576600000000001e-13	He	1	10.6933m	-21.971	2.8398323196815855e-07
1567	3.25983e-14	He	2	60.9371m	-21.974	2.820283051500229e-07
1568	2.3372299999999997e-12	He	1	8499.15A	-21.974	2.820283051500229e-07
1569	2.14884e-12	Mg	2	9244.27A	-21.974	2.820283051500229e-07
1570	3.8208199999999995e-12	N	1R	5199.00A	-21.976	2.8073250279280306e-07
1571	6.15429e-12	Fe	2	3227.74A	-21.976	2.8073250279280306e-07
1572	3.36993e-13	He	1	5.89462m	-21.976	2.8073250279280306e-07
1573	1.91831e-11	P	4	1035.52A	-21.976999999999997	2.8008683595344625e-07
1574	1.3224700000000001e-12	He	1	1.50207m	-21.976999999999997	2.8008683595344625e-07
1575	7.59977e-12	Fe	2	2613.82A	-21.978	2.7944265410660726e-07
1576	1.17454e-12	He	1	1.69125m	-21.979	2.787999538369073e-07
1577	4.7440600000000003e-14	H	1	41.8723m	-21.979	2.787999538369073e-07
1578	1.6069000000000002e-13	He	1	12.3620m	-21.980999999999998	2.7751898440661386e-07
1579	4.2544399999999994e-13	He	1	4.66912m	-21.983	2.762439004962358e-07
1580	8.30635e-12	Fe	2	2391.48A	-21.986	2.7434225086120727e-07
1581	6.01862e-14	He	2	33.0050m	-21.986	2.7434225086120727e-07
1582	1.23491e-12	He	1	1.60858m	-21.987	2.737112811934509e-07
1583	1.3653e-14	O	1	145.495m	-21.987	2.737112811934509e-07
1584	5.65986e-12	Fe	6	3509.71A	-21.993000000000002	2.69955821626934e-07
1585	1.60479e-13	He	2	12.3782m	-21.995	2.687154872930333e-07
1586	1.29554e-12	He	1	1.53329m	-21.996	2.6809745882236927e-07
1587	4.20486e-12	Ne	4	4724.17A	-21.998	2.668656628899628e-07
1588	5.734310000000001e-13	He	1	3.46414m	-21.998	2.668656628899628e-07
1589	1.3098e-12	He	1	1.51660m	-22.000999999999998	2.65028572588515e-07
1590	1.09125e-11	S	1	1820.34A	-22.002	2.6441902378636086e-07
1591	3.69494e-13	He	1	5.37613m	-22.003	2.638108769075487e-07
1592	1.75807e-13	He	2	11.2990m	-22.004	2.6320412872774436e-07
1593	3.4256400000000003e-12	Fe	4	5798.75A	-22.004	2.6320412872774436e-07
1594	6.02942e-13	He	1	3.29459m	-22.004	2.6320412872774436e-07
1595	4.2550299999999997e-13	He	1	4.66847m	-22.005	2.625987760300315e-07
1596	3.42475e-12	Fe	4	5800.27A	-22.01	2.595928326976105e-07
1597	5.16369e-12	Fe	6	3846.95A	-22.011	2.589957857502848e-07
1598	1.14704e-12	He	1	1.73180m	-22.013	2.5780580820704745e-07
1599	7.61753e-13	He	1	2.60773m	-22.013	2.5780580820704745e-07
1600	3.77015e-12	Fe	2	5268.87A	-22.013	2.5780580820704745e-07
1601	1.88828e-13	Co	2	10.5199m	-22.014	2.572128713019976e-07
1602	1.15319e-11	Si	4	1722.56A	-22.017	2.5544223035044194e-07
1603	5.1830999999999995e-14	H	1	38.3254m	-22.018	2.5485472952361055e-07
1604	1.3422e-12	He	1	1.47999m	-22.018	2.5485472952361055e-07
1605	5.902280000000001e-14	H	1	33.6556m	-22.019000000000002	2.542685799111851e-07
1606	2.89827e-12	He	1	6853.89A	-22.019000000000002	2.542685799111851e-07
1607	8.37403e-14	He	2	23.7215m	-22.019000000000002	2.542685799111851e-07
1608	3.06465e-14	H	1	64.8181m	-22.02	2.536837784054607e-07
1609	2.19898e-12	Fe	2	9033.50A	-22.02	2.536837784054607e-07
1610	1.40153e-13	He	1	14.1735m	-22.021	2.5310032190587395e-07
1611	3.7837599999999996e-14	He	1	52.4992m	-22.021	2.5310032190587395e-07
1612	2.37076e-12	He	1	8378.95A	-22.026	2.5020310647871967e-07
1613	2.3518400000000002e-12	O	1	8446.36A	-22.026999999999997	2.4962765530242105e-07
1614	6.03604e-13	He	1	3.29098m	-22.028000000000002	2.490535276270971e-07
1615	6.54179e-13	He	1	3.03655m	-22.028000000000002	2.490535276270971e-07
1616	2.43755e-13	He	1	8.14936m	-22.03	2.4790923061052125e-07
1617	4.2036e-12	Ne	4	4725.58A	-22.031	2.473390552023185e-07
1618	5.60793e-11	Mg	5	354.221A	-22.031	2.473390552023185e-07
1619	3.87592e-13	He	1	5.12509m	-22.031	2.473390552023185e-07
1620	2.30682e-11	Si	4	861.118A	-22.031	2.473390552023185e-07
1621	2.6394299999999998e-12	He	1	7526.05A	-22.031999999999996	2.467701911611645e-07
1622	2.4915e-12	He	1	7972.90A	-22.031999999999996	2.467701911611645e-07
1623	4.49059e-14	F	4	44.2357m	-22.035	2.4507143711405207e-07
1624	2.34413e-12	He	1	8474.14A	-22.035999999999998	2.445077884497759e-07
1625	8.67596e-14	Fe	2	22.8960m	-22.037	2.439454361414521e-07
1626	4.14755e-12	F	2	4789.45A	-22.037	2.439454361414521e-07
1627	4.2137199999999995e-12	Ne	4	4714.23A	-22.04	2.422661275711201e-07
1628	5.5661300000000005e-14	H	1	35.6881m	-22.041	2.417089309397487e-07
1629	4.3133500000000005e-13	He	1	4.60534m	-22.041	2.417089309397487e-07
1630	7.75301e-13	He	1	2.56216m	-22.041999999999998	2.411530158250697e-07
1631	8.14597e-15	H	1	243.856m	-22.044	2.4004501836293156e-07
1632	1.5036e-13	He	2	13.2113m	-22.045	2.394929301409821e-07
1633	4.95166e-12	Ne	3	4011.68A	-22.046999999999997	2.3839256007972692e-07
1634	1.0400999999999999e-13	He	2	19.0985m	-22.052	2.356637030100029e-07
1635	1.31487e-12	He	1	1.51076m	-22.052	2.356637030100029e-07
1636	7.44719e-13	He	1	2.66738m	-22.053	2.3512169153373849e-07
1637	3.88133e-13	He	1	5.11796m	-22.055999999999997	2.3350312519403394e-07
1638	3.36299e-12	Co	3	5906.78A	-22.057	2.3296608290885264e-07
1639	5.733720000000001e-13	He	1	3.46450m	-22.058000000000003	2.3243027578665e-07
1640	5.77289e-12	Fe	2	3440.99A	-22.058000000000003	2.3243027578665e-07
1641	1.63654e-11	O	5	1213.81A	-22.058000000000003	2.3243027578665e-07
1642	7.43095e-13	He	1	2.67321m	-22.059	2.318957009866356e-07
1643	1.30244e-12	He	1	1.52517m	-22.06	2.313623556745433e-07
1644	3.56164e-12	O	1	5577.34A	-22.061	2.308302370226275e-07
1645	2.3768e-12	Cr	2	8357.64A	-22.061	2.308302370226275e-07
1646	2.07782e-12	Fe	5	9560.26A	-22.061	2.308302370226275e-07
1647	7.156729999999999e-13	Fe	4	2.77563m	-22.064	2.2924121284797928e-07
1648	4.07977e-12	Fe	4	4869.01A	-22.065	2.287139726891878e-07
1649	1.50399e-14	H	1	132.078m	-22.066	2.2818794514911363e-07
1650	2.77013e-12	Fe	4	7170.96A	-22.066	2.2818794514911363e-07
1651	3.57117e-14	H	1	55.6245m	-22.066999999999997	2.2766312743880918e-07
1652	1.65299e-11	S	3	1201.73A	-22.069000000000003	2.2661711038377858e-07
1653	1.23383e-12	He	1	1.60999m	-22.069000000000003	2.2661711038377858e-07
1654	3.7764299999999996e-13	He	1	5.26011m	-22.07	2.260959054931797e-07
1655	2.64971e-13	He	1	7.49684m	-22.070999999999998	2.2557589934056462e-07
1656	1.2526799999999999e-12	He	1	1.58576m	-22.075	2.2350780706454611e-07
1657	2.64957e-13	He	1	7.49723m	-22.076	2.2299375337313596e-07
1658	1.2033200000000002e-12	He	1	1.65080m	-22.076999999999998	2.2248088197240966e-07
1659	1.2158e-13	He	2	16.3386m	-22.078000000000003	2.2196919014316863e-07
1660	1.34909e-12	He	1	1.47243m	-22.078000000000003	2.2196919014316863e-07
1661	2.37583e-12	He	1	8361.07A	-22.078000000000003	2.2196919014316863e-07
1662	4.23025e-13	He	1	4.69581m	-22.079	2.21458675172481e-07
1663	8.59491e-13	Sc	5	2.31119m	-22.08	2.2094933435364358e-07
1664	4.8176400000000005e-12	Fe	5	4123.28A	-22.081	2.2044116498618026e-07
1665	4.03659e-12	Fe	4	4921.10A	-22.084	2.1892365868038238e-07
1666	6.661619999999999e-14	He	1	29.8192m	-22.085	2.1842014823768377e-07
1667	1.36907e-13	He	2	14.5094m	-22.086	2.1791779583686983e-07
1668	5.471430000000001e-12	Fe	6	3630.58A	-22.087	2.1741659881451455e-07
1669	4.82857e-13	Fe	2	4.11394m	-22.087	2.1741659881451455e-07
1670	3.2237900000000003e-12	Cl	2	6161.84A	-22.09	2.1591991347579013e-07
1671	7.7609e-13	He	1	2.55956m	-22.092	2.14927851587875e-07
1672	2.35001e-12	He	1	8452.91A	-22.092	2.14927851587875e-07
1673	2.91001e-12	He	1	6826.26A	-22.093000000000004	2.144335312464648e-07
1674	2.3805e-11	O	2	834.465A	-22.093000000000004	2.144335312464648e-07
1675	4.54222e-13	He	1	4.37329m	-22.094	2.1394034781029454e-07
1676	2.32388e-12	Cl	3	8547.96A	-22.095	2.1344829866455128e-07
1677	1.47928e-13	He	1	13.4284m	-22.095	2.1344829866455128e-07
1678	1.31926e-12	He	1	1.50573m	-22.096	2.129573812004376e-07
1679	9.60058e-12	Na	5	2069.09A	-22.096	2.129573812004376e-07
1680	1.58841e-11	S	2	1250.58A	-22.096	2.129573812004376e-07
1681	4.5428100000000003e-13	He	1	4.37272m	-22.1	2.1100497619409945e-07
1682	2.7587900000000002e-14	He	2	72.0042m	-22.103	2.095524281550372e-07
1683	3.01981e-12	C	2	6578.05A	-22.104	2.0907047094445276e-07
1684	1.2513299999999999e-12	He	1	1.58747m	-22.104	2.0907047094445276e-07
1685	2.55488e-13	He	1	7.77509m	-22.105	2.0858962220469122e-07
1686	4.0102099999999995e-14	H	1	49.5347m	-22.105	2.0858962220469122e-07
1687	1.5792300000000001e-13	He	1	12.5785m	-22.105	2.0858962220469122e-07
1688	4.7293900000000004e-14	H	1	42.0022m	-22.105	2.0858962220469122e-07
1689	2.0925799999999998e-14	H	1	94.9279m	-22.108	2.0715370134553836e-07
1690	5.738989999999999e-13	He	1	3.46132m	-22.109	2.066772610535212e-07
1691	5.1142e-14	He	2	38.8417m	-22.11	2.0620191654376968e-07
1692	1.32942e-12	He	1	1.49422m	-22.112	2.0525450479593631e-07
1693	3.79288e-12	Fe	4	5237.30A	-22.115	2.0384154272353585e-07
1694	1.08933e-13	Ni	2	18.2356m	-22.116999999999997	2.0290497590830082e-07
1695	4.39976e-12	Fe	2	4514.90A	-22.116999999999997	2.0290497590830082e-07
1696	5.7539699999999996e-12	Fe	2	3452.31A	-22.116999999999997	2.0290497590830082e-07
1697	4.78984e-10	C	5	41.4721A	-22.118000000000002	2.0243830741362316e-07
1698	7.87035e-13	He	1	2.52396m	-22.119	2.0197271222670256e-07
1699	1.30833e-12	He	1	1.51831m	-22.119	2.0197271222670256e-07
1700	1.13393e-11	Ni	2	1751.83A	-22.121	2.0104473190764121e-07
1701	1.17761e-13	He	2	16.8684m	-22.122	2.0058234185544121e-07
1702	2.38022e-12	He	1	8345.65A	-22.123	2.0012101527085035e-07
1703	4.39324e-14	H	1	45.2160m	-22.127	1.9828629477473288e-07
1704	2.52028e-12	He	1	7881.85A	-22.13	1.9692130152271115e-07
1705	1.32309e-12	He	1	1.50137m	-22.13	1.9692130152271115e-07
1706	4.89285e-12	F	4	4059.90A	-22.131	1.964683950972286e-07
1707	3.8454e-13	He	1	5.16577m	-22.131	1.964683950972286e-07
1708	4.05233e-12	Fe	4	4901.99A	-22.133000000000003	1.9556570481814045e-07
1709	6.54743e-13	He	1	3.03393m	-22.134	1.9511591617856238e-07
1710	1.35498e-12	He	1	1.46603m	-22.134	1.9511591617856238e-07
1711	7.141210000000001e-14	He	2	27.8167m	-22.136	1.9421943997564794e-07
1712	5.4011e-12	Cl	2	3677.86A	-22.136	1.9421943997564794e-07
1713	7.67115e-13	He	1	2.58950m	-22.136999999999997	1.9377274765928556e-07
1714	2.3903799999999998e-12	He	1	8310.17A	-22.14	1.9243882544705477e-07
1715	3.15443e-11	O	5	629.732A	-22.142	1.915546493587637e-07
1716	6.92017e-13	He	1	2.87052m	-22.143	1.9111408589074484e-07
1717	2.35508e-12	He	1	8434.72A	-22.143	1.9111408589074484e-07
1718	1.32645e-12	He	1	1.49756m	-22.145	1.9023599642783292e-07
1719	1.06666e-11	Al	2	1862.31A	-22.146	1.8979846577739539e-07
1720	1.8991400000000003e-12	Ni	2	1.04597m	-22.148000000000003	1.8892642103982672e-07
1721	1.23238e-11	Al	3	1611.87A	-22.149	1.884919023292027e-07
1722	2.2520500000000002e-13	K	6	8.82061m	-22.15	1.8805838298388103e-07
1723	1.81948e-12	Ni	2	1.09177m	-22.15	1.8805838298388103e-07
1724	5.62259e-11	Mg	5	353.297A	-22.151	1.8762586070538374e-07
1725	2.59911e-14	H	1	76.4279m	-22.151	1.8762586070538374e-07
1726	5.67292e-12	Fe	2	3501.63A	-22.151999999999997	1.8719433320052387e-07
1727	7.19718e-13	He	1	2.76003m	-22.151999999999997	1.8719433320052387e-07
1728	1.26701e-12	He	1	1.56782m	-22.156	1.8547812523797925e-07
1729	2.38405e-12	He	1	8332.23A	-22.156999999999996	1.8505153738762043e-07
1730	4.2597e-13	He	1	4.66334m	-22.156999999999996	1.8505153738762043e-07
1731	8.898139999999999e-14	He	2	22.3243m	-22.158	1.8462593066208848e-07
1732	6.28847e-12	Ca	2	3158.87A	-22.159000000000002	1.8420130280486347e-07
1733	7.60866e-13	He	1	2.61077m	-22.159000000000002	1.8420130280486347e-07
1734	5.27306e-13	He	1	3.76716m	-22.159000000000002	1.8420130280486347e-07
1735	8.520410000000001e-12	O	3	2331.40A	-22.160999999999998	1.833549746951721e-07
1736	2.91973e-12	He	1	6803.52A	-22.163	1.8251253510992542e-07
1737	1.2516e-12	He	1	1.58713m	-22.163	1.8251253510992542e-07
1738	1.0430899999999999e-13	He	2	19.0438m	-22.164	1.8209276792758807e-07
1739	4.0191300000000005e-12	Fe	7	4942.48A	-22.164	1.8209276792758807e-07
1740	6.54081e-13	He	1	3.03700m	-22.164	1.8209276792758807e-07
1741	8.90128e-14	He	1	22.3164m	-22.166	1.8125612765565602e-07
1742	7.87823e-13	He	1	2.52144m	-22.166	1.8125612765565602e-07
1743	2.60938e-12	Ni	2	7612.72A	-22.166999999999998	1.8083925013027785e-07
1744	1.2257200000000002e-12	He	1	1.62064m	-22.168000000000003	1.8042333139659891e-07
1745	1.28687e-11	P	2	1543.63A	-22.17	1.7959436148878483e-07
1746	4.53243e-12	Fe	2	4382.74A	-22.171	1.791813059195323e-07
1747	1.6035e-11	N	5	1238.82A	-22.171999999999997	1.787692003517268e-07
1748	1.3134e-12	He	1	1.51245m	-22.171999999999997	1.787692003517268e-07
1749	2.38741e-12	He	1	8320.50A	-22.173000000000002	1.783580426004227e-07
1750	4.6797e-12	Fe	2	4244.81A	-22.174	1.7794783048570838e-07
1751	1.6119899999999999e-12	Ni	2	1.23230m	-22.175	1.7753856183267564e-07
1752	2.65213e-13	He	1	7.49001m	-22.176	1.7713023447142574e-07
1753	2.50655e-12	Fe	4	7925.02A	-22.180999999999997	1.751026414440375e-07
1754	6.82477e-13	Ni	2	2.91064m	-22.180999999999997	1.751026414440375e-07
1755	8.399450000000001e-13	He	1	2.36497m	-22.182	1.746999165442134e-07
1756	6.89393e-15	H	1	288.144m	-22.183000000000003	1.7429811788595455e-07
1757	1.36005e-12	He	1	1.46057m	-22.184	1.738972433389687e-07
1758	7.0997e-12	Mg	2	2797.93A	-22.184	1.738972433389687e-07
1759	1.7226e-13	He	1	11.5317m	-22.185	1.7349729077785609e-07
1760	3.7573300000000003e-14	H	1	52.8686m	-22.186	1.730982580821066e-07
1761	2.77078e-12	Co	3	7169.26A	-22.186	1.730982580821066e-07
1762	2.3594700000000002e-12	He	1	8419.02A	-22.186999999999998	1.7270014313609153e-07
1763	3.03815e-14	H	1	65.3834m	-22.188000000000002	1.723029438290407e-07
1764	3.9042800000000004e-13	He	1	5.08787m	-22.188000000000002	1.723029438290407e-07
1765	1.31815e-12	Fe	4	1.50700m	-22.188000000000002	1.723029438290407e-07
1766	4.76678e-13	He	1	4.16727m	-22.189	1.7190665805504865e-07
1767	2.78874e-13	He	1	7.12309m	-22.189	1.7190665805504865e-07
1768	1.73701e-11	S	3	1143.60A	-22.189	1.7190665805504865e-07
1769	1.29332e-11	P	2	1535.92A	-22.191	1.7111681870679236e-07
1770	1.82005e-12	Mg	2	1.09142m	-22.191999999999997	1.7072326094487995e-07
1771	7.967590000000001e-13	He	1	2.49316m	-22.191999999999997	1.7072326094487995e-07
1772	6.60998e-12	Ar	3	3005.22A	-22.191999999999997	1.7072326094487995e-07
1773	4.2543000000000004e-13	He	1	4.66927m	-22.193	1.7033060834069926e-07
1774	1.92763e-11	P	4	1030.51A	-22.193	1.7033060834069926e-07
1775	5.58083e-12	Ni	2	3559.41A	-22.194000000000003	1.6993885881244953e-07
1776	3.8321699999999994e-12	Mg	1	5183.60A	-22.194000000000003	1.6993885881244953e-07
1777	9.017339999999999e-14	He	2	22.0292m	-22.195999999999998	1.6915806068045033e-07
1778	9.609119999999999e-12	Na	5	2067.25A	-22.195999999999998	1.6915806068045033e-07
1779	3.4726e-11	Ne	5	572.034A	-22.195999999999998	1.6915806068045033e-07
1780	4.543119999999999e-12	Fe	2	4372.43A	-22.197	1.6876900793698419e-07
1781	4.76619e-13	He	1	4.16779m	-22.197	1.6876900793698419e-07
1782	1.27799e-14	H	1	155.436m	-22.199	1.6799358478151597e-07
1783	4.11673e-12	C	3	4825.31A	-22.199	1.6799358478151597e-07
1784	1.5573e-12	He	1	1.27557m	-22.199	1.6799358478151597e-07
1785	3.2417599999999997e-12	Co	3	6127.67A	-22.201999999999998	1.6683712507828755e-07
1786	2.36964e-12	He	1	8382.91A	-22.203000000000003	1.6645341033857698e-07
1787	1.32282e-12	He	1	1.50168m	-22.204	1.6607057811828083e-07
1788	2.6503000000000003e-13	He	1	7.49518m	-22.205	1.6568862638765798e-07
1789	3.5448e-11	Ne	3	560.383A	-22.205	1.6568862638765798e-07
1790	3.95688e-12	Fe	2	5020.23A	-22.205	1.6568862638765798e-07
1791	3.36466e-13	He	1	5.90386m	-22.206	1.653075531216371e-07
1792	6.25577e-12	Fe	2	3175.38A	-22.206	1.653075531216371e-07
1793	3.4211800000000004e-14	H	1	58.0633m	-22.208000000000002	1.6454803390640195e-07
1794	1.1915e-13	He	1	16.6719m	-22.208000000000002	1.6454803390640195e-07
1795	1.60749e-13	He	1	12.3575m	-22.208000000000002	1.6454803390640195e-07
1796	3.69471e-12	Fe	2	5376.45A	-22.209	1.6416958393029376e-07
1797	8.786110000000001e-12	Fe	6	2260.89A	-22.209	1.6416958393029376e-07
1798	3.35882e-11	He	1	591.412A	-22.215	1.619170927950599e-07
1799	5.88027e-12	Ni	2	3378.16A	-22.215	1.619170927950599e-07
1800	7.84886e-13	He	1	2.53087m	-22.217	1.6117315133001293e-07
1801	4.0124199999999996e-12	Fe	2	4950.74A	-22.218000000000004	1.6080246336843418e-07
1802	1.31779e-12	He	1	1.50741m	-22.218000000000004	1.6080246336843418e-07
1803	1.63045e-11	O	5	1218.34A	-22.22	1.6006364316041157e-07
1804	2.36331e-12	He	1	8405.37A	-22.221	1.5969550699681258e-07
1805	7.72893e-12	Fe	4	2570.14A	-22.221	1.5969550699681258e-07
1806	5.05071e-12	Ca	2R	3933.00A	-22.221	1.5969550699681258e-07
1807	4.38242e-14	He	2	45.3276m	-22.221999999999998	1.5932821752289575e-07
1808	2.54267e-12	He	1	7812.43A	-22.221999999999998	1.5932821752289575e-07
1809	3.9386099999999995e-12	Fe	2	5043.52A	-22.223000000000003	1.58961772791325e-07
1810	2.3554099999999998e-14	He	2	84.3354m	-22.223000000000003	1.58961772791325e-07
1811	8.40509e-13	He	1	2.36338m	-22.225	1.582314097882879e-07
1812	1.36444e-12	He	1	1.45587m	-22.226999999999997	1.5750440249843287e-07
1813	2.92788e-12	He	1	6784.58A	-22.226999999999997	1.5750440249843287e-07
1814	1.9498099999999997e-12	Co	2	1.01879m	-22.232	1.55701464511917e-07
1815	1.27875e-12	He	1	1.55343m	-22.233	1.553433610808042e-07
1816	3.5036900000000003e-13	He	1	5.66958m	-22.234	1.5498608126472782e-07
1817	1.78451e-14	H	1	111.316m	-22.234	1.5498608126472782e-07
1818	8.6122e-13	He	1	2.30655m	-22.234	1.5498608126472782e-07
1819	1.74593e-13	He	1	11.3776m	-22.235	1.5462962316942722e-07
1820	7.975479999999999e-13	He	1	2.49069m	-22.235	1.5462962316942722e-07
1821	2.36667e-12	He	1	8393.42A	-22.236	1.5427398490499448e-07
1822	6.92581e-13	He	1	2.86818m	-22.236	1.5427398490499448e-07
1823	6.13934e-14	He	2	32.3560m	-22.237	1.5391916458587345e-07
1824	4.82604e-12	Si	4	4116.10A	-22.237	1.5391916458587345e-07
1825	1.32795e-12	He	1	1.49587m	-22.237	1.5391916458587345e-07
1826	3.9549499999999997e-13	He	1	5.02268m	-22.24	1.528595925097739e-07
1827	7.67213e-14	He	2	25.8917m	-22.24	1.528595925097739e-07
1828	1.3746e-12	He	1	1.44510m	-22.241	1.525080252028905e-07
1829	4.54749e-13	He	1	4.36823m	-22.241999999999997	1.5215726647837622e-07
1830	2.73362e-13	He	1	7.26672m	-22.241999999999997	1.5215726647837622e-07
1831	1.0678399999999999e-13	He	1	18.6025m	-22.247	1.5041553665173844e-07
1832	7.20795e-13	He	1	2.75591m	-22.248	1.5006959051734262e-07
1833	8.25593e-14	Co	3	24.0608m	-22.249000000000002	1.4972444003697678e-07
1834	1.2659299999999998e-12	He	1	1.56915m	-22.25	1.493800833806886e-07
1835	2.87786e-14	He	1	69.0251m	-22.250999999999998	1.4903651872273214e-07
1836	7.75203e-13	He	1	2.56249m	-22.250999999999998	1.4903651872273214e-07
1837	1.32162e-12	He	1	1.50304m	-22.253	1.48351758119819e-07
1838	1.24349e-12	He	1	1.59748m	-22.253	1.48351758119819e-07
1839	5.964649999999999e-13	He	1	3.33037m	-22.254	1.48010558544331e-07
1840	2.82316e-12	Fe	4	7036.25A	-22.254	1.48010558544331e-07
1841	5.98801e-13	He	1	3.31737m	-22.256	1.473305118002528e-07
1842	1.75995e-12	O	1	1.12869m	-22.258000000000003	1.4665358958714387e-07
1843	1.65599e-11	N	1	1199.55A	-22.258000000000003	1.4665358958714387e-07
1844	8.04909e-13	He	1	2.46791m	-22.259	1.4631629569090075e-07
1845	1.83994e-13	He	1	10.7963m	-22.26	1.4597977754909085e-07
1846	1.36827e-12	He	1	1.45179m	-22.26	1.4597977754909085e-07
1847	2.9427299999999994e-14	H	1	67.5035m	-22.263	1.4497485982892005e-07
1848	1.58644e-12	Fe	2	1.25214m	-22.264	1.4464142690398002e-07
1849	1.78426e-12	Fe	4	1.11332m	-22.266	1.4397685991367698e-07
1850	2.2235499999999998e-14	H	1	89.3366m	-22.268	1.4331534633133514e-07
1851	6.66192e-14	He	2	29.8179m	-22.269000000000002	1.42985730181524e-07
1852	1.3249799999999999e-12	He	1	1.49922m	-22.269000000000002	1.42985730181524e-07
1853	2.5914799999999998e-12	Fe	2	7665.30A	-22.271	1.4232877042665308e-07
1854	4.94449e-13	He	1	4.01749m	-22.273000000000003	1.416748291276715e-07
1855	1.43516e-11	Al	3	1384.13A	-22.273000000000003	1.416748291276715e-07
1856	7.70951e-14	F	4	25.7662m	-22.273000000000003	1.416748291276715e-07
1857	1.37164e-12	He	1	1.44823m	-22.275	1.4102389241603763e-07
1858	2.38374e-11	O	2	833.330A	-22.278000000000002	1.40053090769153e-07
1859	3.5642600000000004e-13	K	6	5.57324m	-22.281	1.3908897207380067e-07
1860	3.77799e-11	O	3	525.794A	-22.281999999999996	1.38769076315045e-07
1861	3.99887e-13	He	1	4.96751m	-22.284000000000002	1.3813149032486137e-07
1862	3.36524e-13	He	1	5.90283m	-22.287	1.3718059983392185e-07
1863	2.6065800000000002e-14	H	1	76.2089m	-22.287	1.3718059983392185e-07
1864	2.9347799999999997e-12	He	1	6768.64A	-22.288	1.368650932095196e-07
1865	4.9439e-13	He	1	4.01798m	-22.291	1.3592292053500085e-07
1866	2.92448e-12	Fe	4	6792.48A	-22.291	1.3592292053500085e-07
1867	2.85334e-12	Co	3	6961.82A	-22.291	1.3592292053500085e-07
1868	2.42562e-11	O	3	818.944A	-22.293000000000003	1.3529841144278018e-07
1869	1.01949e-12	He	1	1.94847m	-22.293000000000003	1.3529841144278018e-07
1870	7.992229999999999e-13	He	1	2.48547m	-22.293000000000003	1.3529841144278018e-07
1871	1.76315e-12	Fe	6	1.12664m	-22.294	1.349872337315526e-07
1872	1.53336e-11	C	3	1295.48A	-22.296999999999997	1.3405798815075355e-07
1873	1.48559e-12	Fe	6	1.33714m	-22.296999999999997	1.3405798815075355e-07
1874	8.056970000000001e-13	He	1	2.46550m	-22.3	1.3313513945153562e-07
1875	8.2679e-12	Fe	2	2402.60A	-22.301	1.3282893712782234e-07
1876	4.10049e-13	He	1	4.84441m	-22.301	1.3282893712782234e-07
1877	1.3739600000000001e-12	He	1	1.44578m	-22.303	1.3221864359807898e-07
1878	6.91919e-13	He	1	2.87092m	-22.303	1.3221864359807898e-07
1879	2.8025900000000004e-13	He	1	7.08790m	-22.304000000000002	1.3191454915633444e-07
1880	4.01509e-13	He	1	4.94745m	-22.304000000000002	1.3191454915633444e-07
1881	1.28847e-12	He	1	1.54171m	-22.304000000000002	1.3191454915633444e-07
1882	6.27488e-12	Si	4	3165.71A	-22.305	1.3161115411239892e-07
1883	5.1175099999999995e-14	He	1	38.8166m	-22.305999999999997	1.3130845685770102e-07
1884	2.5604400000000003e-12	He	1	7758.21A	-22.307	1.3100645578736894e-07
1885	2.81597e-12	Ni	2	7054.20A	-22.309	1.304045357987696e-07
1886	2.37579e-11	Ar	5	836.121A	-22.31	1.3010461368918358e-07
1887	2.61946e-13	He	1	7.58341m	-22.311	1.2980538138130673e-07
1888	9.6753e-14	He	1	20.5311m	-22.311999999999998	1.295068372886413e-07
1889	5.88593e-15	H	1	337.491m	-22.311999999999998	1.295068372886413e-07
1890	1.38691e-13	Na	6	14.3228m	-22.311999999999998	1.295068372886413e-07
1891	3.36452e-13	He	1	5.90410m	-22.315	1.286153184915872e-07
1892	5.2796900000000005e-12	Si	4	3762.43A	-22.316	1.2831951146761526e-07
1893	5.31672e-14	He	2	37.3623m	-22.316	1.2831951146761526e-07
1894	4.03719e-13	He	1	4.92036m	-22.318	1.2772993686676487e-07
1895	3.7839300000000006e-14	He	2	52.4969m	-22.32	1.2714307111514662e-07
1896	3.5751300000000003e-12	Fe	2	5556.29A	-22.320999999999998	1.268506501661779e-07
1897	1.09512e-14	H	1	181.391m	-22.320999999999998	1.268506501661779e-07
1898	8.11805e-13	He	1	2.44695m	-22.322	1.265589017667277e-07
1899	8.607e-13	Ni	2	2.30794m	-22.322	1.265589017667277e-07
1900	3.96764e-12	Fe	2	5006.62A	-22.323	1.2626782436997616e-07
1901	1.2112e-13	He	1	16.4006m	-22.325	1.2568767641506573e-07
1902	4.77145e-13	He	1	4.16319m	-22.325	1.2568767641506573e-07
1903	1.85135e-11	S	4	1072.97A	-22.326	1.2539860278101915e-07
1904	1.2776700000000001e-12	He	1	1.55474m	-22.33	1.2424894148035346e-07
1905	3.76479e-12	Fe	7	5276.38A	-22.33	1.2424894148035346e-07
1906	1.9371800000000001e-13	He	1	10.2543m	-22.33	1.2424894148035346e-07
1907	7.213600000000001e-13	He	1	2.75375m	-22.331	1.2396317684483298e-07
1908	2.027e-14	He	2	97.9991m	-22.331999999999997	1.23678069449737e-07
1909	1.25782e-12	He	1	1.57927m	-22.333000000000002	1.2339361778345144e-07
1910	4.54208e-13	He	1	4.37342m	-22.333000000000002	1.2339361778345144e-07
1911	4.07082e-13	He	1	4.87972m	-22.334	1.231098203378459e-07
1912	1.31222e-12	Fe	6	1.51380m	-22.335	1.2282667560825158e-07
1913	7.86936e-13	He	1	2.52428m	-22.335	1.2282667560825158e-07
1914	2.25334e-14	H	1	88.1557m	-22.337	1.222623382957326e-07
1915	3.8760500000000004e-13	He	1	5.12492m	-22.338	1.2198114272074666e-07
1916	5.86475e-12	Fe	2	3387.09A	-22.34	1.2142069027896133e-07
1917	2.28226e-12	Ni	2	8703.87A	-22.340999999999998	1.2114143044069884e-07
1918	4.63492e-14	He	2	42.8583m	-22.340999999999998	1.2114143044069884e-07
1919	2.42762e-11	C	3	818.269A	-22.342	1.208628128822403e-07
1920	7.381669999999999e-12	Ar	5	2691.05A	-22.342	1.208628128822403e-07
1921	2.9406700000000002e-12	He	1	6755.09A	-22.343000000000004	1.2058483612638314e-07
1922	7.43192e-13	He	1	2.67286m	-22.346	1.1975473595332044e-07
1923	1.53416e-14	H	1	129.481m	-22.346999999999998	1.1947930770368144e-07
1924	1.65506e-11	N	1	1200.22A	-22.351	1.1838391482647976e-07
1925	3.94638e-12	Fe	4	5033.59A	-22.351999999999997	1.181116393779432e-07
1926	5.08786e-13	He	1	3.90429m	-22.351999999999997	1.181116393779432e-07
1927	3.54103e-11	Si	4	560.980A	-22.354	1.1756896568907393e-07
1928	6.4994e-13	He	1	3.05635m	-22.355	1.1729856457154032e-07
1929	2.7341599999999997e-12	Fe	4	7265.28A	-22.355	1.1729856457154032e-07
1930	8.51529e-12	Fe	2	2332.80A	-22.358	1.1649108693273582e-07
1931	8.12593e-13	He	1	2.44458m	-22.36	1.1595585900601321e-07
1932	2.86147e-13	He	1	6.94205m	-22.36	1.1595585900601321e-07
1933	2.30927e-11	N	2	860.205A	-22.363000000000003	1.1515762448730583e-07
1934	1.9171900000000004e-14	H	1	103.613m	-22.363000000000003	1.1515762448730583e-07
1935	1.06912e-11	Al	2	1858.03A	-22.363000000000003	1.1515762448730583e-07
1936	1.90995e-12	Fe	5	1.04005m	-22.364	1.1489276930063926e-07
1937	8.10957e-13	He	1	2.44951m	-22.364	1.1489276930063926e-07
1938	2.7617e-12	Fe	4	7192.83A	-22.364	1.1489276930063926e-07
1939	1.5597299999999999e-12	He	1	1.27359m	-22.365	1.146285232639983e-07
1940	3.84714e-11	Si	4	516.344A	-22.366	1.1436488497637583e-07
1941	2.7932599999999998e-12	Fe	4	7111.58A	-22.369	1.1357760264585295e-07
1942	1.29662e-12	He	1	1.53202m	-22.37	1.1331638140857975e-07
1943	3.12969e-12	Si	2	6347.11A	-22.375999999999998	1.1176162236924497e-07
1944	5.87275e-13	He	1	3.38248m	-22.377	1.1150457777070749e-07
1945	5.08726e-13	He	1	3.90474m	-22.378	1.1124812435834141e-07
1946	1.98655e-12	Fe	5	9999.46A	-22.379	1.1099226077245626e-07
1947	6.894610000000001e-14	He	1	28.8116m	-22.379	1.1099226077245626e-07
1948	8.17694e-13	He	1	2.42933m	-22.379	1.1099226077245626e-07
1949	4.55778e-12	Fe	2	4358.36A	-22.381999999999998	1.1022819542364846e-07
1950	2.12627e-12	Co	2	9342.40A	-22.385	1.0946938986370328e-07
1951	3.8766399999999997e-13	He	1	5.12414m	-22.385	1.0946938986370328e-07
1952	2.0197200000000002e-12	Fe	5	9835.27A	-22.386999999999997	1.0896642370449775e-07
1953	2.57478e-12	He	1	7715.01A	-22.386999999999997	1.0896642370449775e-07
1954	1.88607e-11	S	2	1053.22A	-22.391	1.0796741352713655e-07
1955	2.94573e-12	He	1	6743.47A	-22.393	1.0747134832234366e-07
1956	2.01867e-13	He	1	9.84035m	-22.395	1.0697756233013408e-07
1957	2.2573e-12	Fe	5	8800.09A	-22.395	1.0697756233013408e-07
1958	3.28971e-14	He	2	60.3836m	-22.396	1.0673152076435565e-07
1959	5.733579999999999e-13	He	1	3.46458m	-22.397	1.0648604507847638e-07
1960	5.01435e-12	Al	1	3961.52A	-22.397	1.0648604507847638e-07
1961	1.1237700000000002e-12	He	1	1.76766m	-22.397	1.0648604507847638e-07
1962	1.32854e-13	He	1	14.9521m	-22.399	1.0599678614345368e-07
1963	8.2327e-12	Ca	5	2412.87A	-22.4	1.0575300030030985e-07
1964	1.4118e-12	He	1	1.40703m	-22.404	1.0478345096580112e-07
1965	4.94916e-13	He	1	4.01370m	-22.404	1.0478345096580112e-07
1966	2.92491e-12	Ni	2	6791.48A	-22.404	1.0478345096580112e-07
1967	5.61271e-12	Fe	2	3539.19A	-22.404	1.0478345096580112e-07
1968	1.28739e-12	He	1	1.54300m	-22.405	1.0454245571612687e-07
1969	1.81381e-12	Mg	2	1.09518m	-22.405	1.0454245571612687e-07
1970	1.23707e-11	Al	3	1605.77A	-22.406999999999996	1.0406212676306591e-07
1971	4.4816e-12	Fe	2	4432.45A	-22.406999999999996	1.0406212676306591e-07
1972	1.26956e-12	He	1	1.56468m	-22.406999999999996	1.0406212676306591e-07
1973	5.7493e-12	Fe	2	3455.11A	-22.409000000000002	1.0358400472107569e-07
1974	7.8982e-14	He	1	25.1506m	-22.409000000000002	1.0358400472107569e-07
1975	2.42914e-11	C	3	817.758A	-22.409000000000002	1.0358400472107569e-07
1976	5.08691e-12	Fe	6	3905.01A	-22.409000000000002	1.0358400472107569e-07
1977	1.66475e-14	H	1	119.324m	-22.41	1.0334576812121344e-07
1978	2.9121399999999996e-13	He	1	6.82125m	-22.412	1.0287093744821085e-07
1979	7.966609999999999e-13	He	1	2.49346m	-22.413	1.0263434085756557e-07
1980	3.84026e-12	Mg	1	5172.68A	-22.414	1.0239828842397857e-07
1981	8.18482e-13	He	1	2.42699m	-22.415	1.021627788959242e-07
1982	2.8779900000000004e-14	He	2	69.0220m	-22.418000000000003	1.0145949527282094e-07
1983	2.6536e-13	He	1	7.48586m	-22.418000000000003	1.0145949527282094e-07
1984	8.35706e-13	He	1	2.37697m	-22.42	1.0099333123631786e-07
1985	7.437560000000001e-13	He	1	2.67083m	-22.42	1.0099333123631786e-07
1986	4.48035e-13	Fe	2	4.43368m	-22.42	1.0099333123631786e-07
1987	2.4086e-11	P	4	824.731A	-22.42	1.0099333123631786e-07
1988	6.01262e-14	Fe	5	33.0380m	-22.421	1.0076105302012715e-07
1989	4.31229e-13	Fe	2	4.60647m	-22.425	9.983727013337554e-08
1990	8.398469999999999e-13	He	1	2.36525m	-22.426	9.960765078393881e-08
1991	7.20698e-13	He	1	2.75628m	-22.426	9.960765078393881e-08
1992	1.7569299999999998e-14	He	2	113.064m	-22.427	9.937855954435007e-08
1993	5.205189999999999e-13	He	1	3.81628m	-22.427	9.937855954435007e-08
1994	1.82206e-12	He	1	1.09022m	-22.428	9.91499951999912e-08
1995	9.45565e-15	H	1	210.080m	-22.43	9.869444235244939e-08
1996	5.06527e-15	H	1	392.169m	-22.430999999999997	9.846745143397059e-08
1997	8.45907e-12	Fe	2	2348.30A	-22.430999999999997	9.846745143397059e-08
1998	8.227610000000001e-13	He	1	2.41437m	-22.430999999999997	9.846745143397059e-08
1999	8.20681e-13	He	1	2.42048m	-22.430999999999997	9.846745143397059e-08
2000	1.30352e-12	He	1	1.52391m	-22.432	9.824098258011635e-08
2001	2.55148e-11	K	3	778.546A	-22.436	9.734030383803289e-08
2002	7.60963e-13	He	1	2.61044m	-22.436	9.734030383803289e-08
2003	2.95013e-12	He	1	6733.43A	-22.436999999999998	9.711642735171266e-08
2004	2.97134e-13	Fe	5	6.68535m	-22.438000000000002	9.689306576702103e-08
2005	1.32859e-14	H	1	149.515m	-22.438000000000002	9.689306576702103e-08
2006	3.12003e-13	Ar	3	6.36676m	-22.439	9.667021789972026e-08
2007	4.9481e-12	Fe	6	4014.57A	-22.44	9.644788256829076e-08
2008	1.65532e-13	S	3	12.0004m	-22.443	9.578394001478716e-08
2009	2.2560100000000001e-13	He	1	8.80514m	-22.444000000000003	9.55636430659285e-08
2010	2.80649e-12	Ni	2	7078.04A	-22.447	9.490578757434423e-08
2011	2.96029e-12	He	1	6710.31A	-22.45	9.425246072810927e-08
2012	2.7625e-12	Fe	4	7190.76A	-22.451	9.403568608386706e-08
2013	6.87778e-13	He	1	2.88821m	-22.453000000000003	9.360363135224833e-08
2014	8.32828e-14	He	1	23.8518m	-22.454	9.338834897416142e-08
2015	2.55831e-12	Fe	2	7764.68A	-22.456	9.295926848639543e-08
2016	2.95606e-13	He	1	6.71990m	-22.456	9.295926848639543e-08
2017	4.39346e-13	He	1	4.52137m	-22.456	9.295926848639543e-08
2018	4.766050000000001e-13	He	1	4.16791m	-22.456	9.295926848639543e-08
2019	1.59836e-11	N	5	1242.80A	-22.456999999999997	9.274546810177508e-08
2020	2.08764e-13	He	1	9.51527m	-22.456999999999997	9.274546810177508e-08
2021	5.204600000000001e-13	He	1	3.81671m	-22.459	9.231934138330965e-08
2022	4.25443e-13	He	1	4.66912m	-22.46	9.210701279018385e-08
2023	2.58652e-12	He	1	7680.01A	-22.461	9.189517253927167e-08
2024	2.23965e-14	He	1	88.6944m	-22.462	9.168381950741562e-08
2025	1.6107899999999998e-13	He	1	12.3321m	-22.464000000000002	9.12625706211606e-08
2026	1.67788e-12	Ca	2	1.18390m	-22.465	9.105267253334272e-08
2027	1.19494e-12	Fe	4	1.66239m	-22.465999999999998	9.084325719773056e-08
2028	8.23549e-13	He	1	2.41206m	-22.465999999999998	9.084325719773056e-08
2029	1.99974e-11	Si	2	993.354A	-22.465999999999998	9.084325719773056e-08
2030	3.4938e-12	Fe	4	5685.64A	-22.467	9.063432350402413e-08
2031	3.11777e-12	Si	2	6371.37A	-22.468000000000004	9.042587034447783e-08
2032	1.42578e-13	He	1	13.9323m	-22.468000000000004	9.042587034447783e-08
2033	2.9539599999999997e-12	He	1	6724.69A	-22.47	9.001040120962098e-08
2034	3.05769e-13	He	1	6.49657m	-22.471999999999998	8.95968409820414e-08
2035	3.36854e-13	He	1	5.89704m	-22.473000000000003	8.939077396608088e-08
2036	1.29554e-12	He	1	1.53329m	-22.474	8.918518089110682e-08
2037	5.7343e-13	He	1	3.46415m	-22.475	8.898006066708298e-08
2038	1.82964e-11	N	2	1085.70A	-22.476	8.877541220648383e-08
2039	8.271530000000001e-13	He	1	2.40155m	-22.476	8.877541220648383e-08
2040	1.27928e-12	He	1	1.55278m	-22.476999999999997	8.857123442428287e-08
2041	1.28406e-12	Co	2	1.54700m	-22.476999999999997	8.857123442428287e-08
2042	5.09253e-13	He	1	3.90070m	-22.478	8.836752623794838e-08
2043	1.28797e-11	P	2	1542.30A	-22.48	8.796151433520724e-08
2044	1.15822e-14	H	1	171.509m	-22.482	8.755736788770951e-08
2045	4.2550200000000005e-13	He	1	4.66848m	-22.483	8.735599152970232e-08
2046	2.7092299999999998e-12	Ar	4	7332.15A	-22.483	8.735599152970232e-08
2047	2.73223e-12	Co	3	7270.41A	-22.483	8.735599152970232e-08
2048	7.55671e-13	Fe	7	2.62872m	-22.484	8.715507832446617e-08
2049	2.95732e-12	He	1	6717.05A	-22.484	8.715507832446617e-08
2050	8.048100000000001e-13	He	1	2.46822m	-22.485	8.695462720678001e-08
2051	1.12836e-11	C	2	1760.47A	-22.485	8.695462720678001e-08
2052	1.08772e-11	S	1	1826.24A	-22.485	8.695462720678001e-08
2053	5.87075e-13	Fe	7	3.38363m	-22.486	8.675463711387051e-08
2054	1.30941e-12	He	1	1.51706m	-22.489	8.615742239271913e-08
2055	2.99438e-13	He	1	6.63391m	-22.49	8.595926582000302e-08
2056	7.96411e-12	K	5	2494.25A	-22.49	8.595926582000302e-08
2057	8.37315e-13	He	1	2.37240m	-22.493000000000002	8.536752639632533e-08
2058	8.288299999999999e-13	He	1	2.39669m	-22.494	8.517118653398774e-08
2059	6.77563e-14	F	2	29.3175m	-22.494	8.517118653398774e-08
2060	1.44058e-12	He	1	1.37892m	-22.495	8.497529824080191e-08
2061	5.30244e-13	He	1	3.74629m	-22.496	8.477986047818903e-08
2062	7.1990100000000004e-12	Fe	2	2759.33A	-22.496	8.477986047818903e-08
2063	1.44859e-11	O	5	1371.30A	-22.498	8.43903324022955e-08
2064	3.86449e-12	Fe	5	5140.25A	-22.498	8.43903324022955e-08
2065	2.91729e-12	Fe	2	6809.23A	-22.498	8.43903324022955e-08
2066	6.46453e-14	He	1	30.7284m	-22.499000000000002	8.419624002377647e-08
2067	1.5327799999999998e-14	He	2	129.597m	-22.499000000000002	8.419624002377647e-08
2068	5.51541e-12	Al	3	3601.63A	-22.502	8.361663718431403e-08
2069	1.19527e-12	He	1	1.66193m	-22.503	8.342432425541715e-08
2070	7.615270000000001e-13	He	1	2.60850m	-22.504	8.323245363398283e-08
2071	4.38665e-12	Fe	2	4528.38A	-22.505	8.304102430273283e-08
2072	5.84902e-13	Mg	1	3.39620m	-22.505	8.304102430273283e-08
2073	3.02801e-13	He	1	6.56023m	-22.505	8.304102430273283e-08
2074	4.79331e-12	Fe	4	4144.20A	-22.505	8.304102430273283e-08
2075	9.9205e-13	Fe	2	2.00237m	-22.506	8.285003524672651e-08
2076	3.87592e-13	He	1	5.12510m	-22.508000000000003	8.246937391235606e-08
2077	4.01675e-14	He	1	49.4541m	-22.509	8.22796996157641e-08
2078	5.15155e-12	Si	2	3856.02A	-22.509	8.22796996157641e-08
2079	8.27941e-13	He	1	2.39926m	-22.509	8.22796996157641e-08
2080	3.66751e-13	He	1	5.41633m	-22.51	8.209046155794813e-08
2081	8.30985e-13	He	1	2.39047m	-22.51	8.209046155794813e-08
2082	8.385780000000001e-13	Ni	2	2.36883m	-22.513	8.152535479547999e-08
2083	2.14652e-13	He	1	9.25425m	-22.513	8.152535479547999e-08
2084	1.94497e-11	S	3	1021.32A	-22.517	8.077792585007877e-08
2085	8.22065e-15	H	1	241.641m	-22.518	8.059214177607683e-08
2086	7.75299e-13	He	1	2.56217m	-22.519000000000002	8.04067849935879e-08
2087	1.3452100000000001e-14	He	2	147.668m	-22.519000000000002	8.04067849935879e-08
2088	1.84416e-11	S	3	1077.16A	-22.521	8.003734937443707e-08
2089	8.38103e-13	He	1	2.37017m	-22.523000000000003	7.966961115777106e-08
2090	8.343479999999999e-13	He	1	2.38084m	-22.525	7.930356254473581e-08
2091	9.50163e-14	He	1	20.9064m	-22.526	7.912116941223856e-08
2092	2.3049e-13	Na	6	8.61836m	-22.531	7.821547687534453e-08
2093	2.5962400000000003e-12	He	1	7651.24A	-22.531	7.821547687534453e-08
2094	1.5072799999999999e-13	He	1	13.1790m	-22.533	7.785610940245058e-08
2095	4.68125e-13	He	1	4.24341m	-22.533	7.785610940245058e-08
2096	5.301840000000001e-13	He	1	3.74671m	-22.534000000000002	7.767704531980043e-08
2097	5.73371e-13	He	1	3.46450m	-22.535	7.749839307311267e-08
2098	4.390379999999999e-15	H	1	452.454m	-22.535999999999998	7.732015171519026e-08
2099	7.43094e-13	He	1	2.67321m	-22.535999999999998	7.732015171519026e-08
2100	3.71461e-12	Fe	2	5347.65A	-22.538	7.696489788774189e-08
2101	2.6946400000000003e-12	Co	3	7371.84A	-22.538	7.696489788774189e-08
2102	1.30244e-12	He	1	1.52518m	-22.538	7.696489788774189e-08
2103	4.86768e-13	Fe	2	4.08089m	-22.539	7.678788353469618e-08
2104	1.3144700000000002e-12	He	1	1.51121m	-22.54	7.661127630336558e-08
2105	1.2872100000000001e-12	Fe	4	1.54322m	-22.541	7.643507525739489e-08
2106	4.1399199999999996e-12	Fe	2	4798.27A	-22.541	7.643507525739489e-08
2107	1.2874299999999999e-12	He	1	1.54295m	-22.541999999999998	7.625927946258496e-08
2108	4.064e-13	Fe	2	4.88791m	-22.541999999999998	7.625927946258496e-08
2109	8.317729999999999e-13	He	1	2.38821m	-22.541999999999998	7.625927946258496e-08
2110	7.16557e-13	He	1	2.77221m	-22.544	7.590889990038068e-08
2111	1.68917e-11	C	3	1175.99A	-22.545	7.573431427530941e-08
2112	1.3481600000000001e-13	Co	2	14.7345m	-22.545	7.573431427530941e-08
2113	6.3070599999999996e-12	Si	4	3149.56A	-22.546999999999997	7.538634670904687e-08
2114	2.42857e-11	C	3	817.950A	-22.546999999999997	7.538634670904687e-08
2115	2.3156e-12	Fe	5	8578.53A	-22.548000000000002	7.521296292296438e-08
2116	5.20987e-13	He	1	3.81285m	-22.549	7.503997790852529e-08
2117	5.14277e-12	Si	2	3862.60A	-22.551	7.469520052808517e-08
2118	8.11707e-13	He	1	2.44725m	-22.551	7.469520052808517e-08
2119	3.87994e-13	He	1	5.11978m	-22.552	7.452340633410879e-08
2120	8.35727e-13	He	1	2.37691m	-22.553	7.435200725581421e-08
2121	1.68957e-11	C	3	1175.71A	-22.554000000000002	7.418100238446057e-08
2122	3.5783400000000003e-12	Fe	2	5551.31A	-22.554000000000002	7.418100238446057e-08
2123	4.898470000000001e-13	He	1	4.05524m	-22.554000000000002	7.418100238446057e-08
2124	1.94923e-13	Fe	3	10.1909m	-22.555	7.401039081339768e-08
2125	8.35136e-13	He	1	2.37859m	-22.555999999999997	7.384017163805937e-08
2126	5.66905e-12	Fe	2	3504.02A	-22.557	7.367034395595993e-08
2127	7.191800000000001e-15	H	1	276.210m	-22.559	7.333185947191242e-08
2128	5.38393e-13	He	1	3.68958m	-22.561	7.299493018280269e-08
2129	2.1971999999999997e-13	He	1	9.04082m	-22.564	7.249243661790694e-08
2130	2.37815e-11	O	3	835.289A	-22.564	7.249243661790694e-08
2131	5.26469e-12	Si	4	3773.15A	-22.565	7.232570864033795e-08
2132	3.3726e-12	Na	1	5889.95A	-22.565	7.232570864033795e-08
2133	4.94376e-13	He	1	4.01809m	-22.566	7.215936412647696e-08
2134	1.9951e-12	Ni	2	9956.63A	-22.568	7.182782196413619e-08
2135	6.014330000000001e-12	Fe	2	3302.86A	-22.569000000000003	7.166262255785348e-08
2136	1.4398e-11	Al	3	1379.67A	-22.569000000000003	7.166262255785348e-08
2137	3.9161900000000005e-12	Fe	2	5072.39A	-22.57	7.149780309966233e-08
2138	4.54222e-13	He	1	4.37330m	-22.572	7.116930053413688e-08
2139	1.83153e-11	N	2	1084.58A	-22.573	7.100561568511463e-08
2140	2.9130299999999998e-12	Fe	5	6819.17A	-22.574	7.084230730079838e-08
2141	4.21246e-12	Ne	4	4715.64A	-22.574	7.084230730079838e-08
2142	9.59003e-13	Fe	2	2.07137m	-22.576	7.05168164648965e-08
2143	5.450419999999999e-14	He	1	36.4457m	-22.576	7.05168164648965e-08
2144	4.5428e-13	He	1	4.37273m	-22.576999999999998	7.03546322875909e-08
2145	2.47177e-12	Ar	3	8036.52A	-22.579	7.003138211484223e-08
2146	1.46297e-12	He	1	1.35781m	-22.58	6.98703144055601e-08
2147	1.64081e-11	Si	4	1210.65A	-22.581	6.970961714172897e-08
2148	2.67158e-13	He	1	7.43549m	-22.581999999999997	6.954928947134912e-08
2149	4.96994e-12	F	4	3996.92A	-22.581999999999997	6.954928947134912e-08
2150	2.38538e-11	O	2	832.758A	-22.583000000000002	6.938933054437751e-08
2151	7.758640000000001e-13	He	1	2.56030m	-22.583000000000002	6.938933054437751e-08
2152	5.29118e-14	He	1	37.5426m	-22.584	6.922973951273006e-08
2153	1.31887e-12	He	1	1.50618m	-22.584	6.922973951273006e-08
2154	3.72435e-12	Co	3	5333.67A	-22.584	6.922973951273006e-08
2155	5.737600000000001e-13	He	1	3.46215m	-22.586	6.891165775280673e-08
2156	7.017239999999999e-13	Fe	4	2.83081m	-22.587	6.875316533809304e-08
2157	9.363879999999999e-13	Fe	4	2.12139m	-22.587	6.875316533809304e-08
2158	7.577030000000001e-12	Fe	2	2621.67A	-22.589000000000002	6.843727323760265e-08
2159	4.959529999999999e-13	He	1	4.00531m	-22.589000000000002	6.843727323760265e-08
2160	5.79887e-12	Fe	2	3425.57A	-22.590999999999998	6.812283252947709e-08
2161	1.0474100000000001e-13	He	1	18.9653m	-22.594	6.765387824891475e-08
2162	1.57624e-13	He	1	12.6024m	-22.594	6.765387824891475e-08
2163	1.97048e-11	O	3	1008.10A	-22.594	6.765387824891475e-08
2164	7.2542800000000005e-12	Fe	5	2738.31A	-22.596	6.734303691381056e-08
2165	1.30833e-12	He	1	1.51831m	-22.596	6.734303691381056e-08
2166	2.60439e-12	He	1	7627.30A	-22.596	6.734303691381056e-08
2167	7.870329999999999e-13	He	1	2.52397m	-22.596999999999998	6.718815222691371e-08
2168	1.3290299999999998e-12	He	1	1.49466m	-22.6	6.672563224029614e-08
2169	3.3691800000000004e-12	Na	1	5895.92A	-22.601	6.657216754474403e-08
2170	1.29433e-12	He	1	1.53473m	-22.601999999999997	6.64190558081972e-08
2171	5.38334e-13	He	1	3.68999m	-22.603	6.626629621887135e-08
2172	9.08207e-12	Fe	6	2187.22A	-22.605999999999998	6.58101222443771e-08
2173	1.24641e-12	He	1	1.59374m	-22.605999999999998	6.58101222443771e-08
2174	8.416149999999999e-13	He	1	2.36028m	-22.607	6.565876316338488e-08
2175	2.2411199999999998e-13	He	1	8.86364m	-22.608	6.550775219861883e-08
2176	4.905220000000001e-13	He	1	4.04966m	-22.609	6.535708854943382e-08
2177	8.17595e-13	He	1	2.42962m	-22.611	6.505680000443005e-08
2178	4.8744e-13	Fe	2	4.07526m	-22.613000000000003	6.475789115996415e-08
2179	2.00997e-12	Ni	2	9882.95A	-22.613000000000003	6.475789115996415e-08
2180	8.00756e-13	Si	7	2.48071m	-22.614	6.460895214331054e-08
2181	5.307109999999999e-13	He	1	3.74299m	-22.616	6.431210097285702e-08
2182	3.15309e-11	O	5R	630.000A	-22.616999999999997	6.416418724518228e-08
2183	2.38105e-12	Fe	5	8342.72A	-22.618000000000002	6.401661370963992e-08
2184	1.3227e-12	He	1	1.50181m	-22.618000000000002	6.401661370963992e-08
2185	2.8715599999999997e-13	Ni	2	6.91766m	-22.622	6.342970586737186e-08
2186	5.4529e-13	He	1	3.64292m	-22.622	6.342970586737186e-08
2187	3.83027e-15	H	1	518.618m	-22.622	6.342970586737186e-08
2188	2.13126e-11	Ar	2	932.054A	-22.623	6.328382159212251e-08
2189	2.3427399999999996e-13	He	1	8.47916m	-22.623	6.328382159212251e-08
2190	7.3098e-12	Fe	2	2717.51A	-22.625	6.299305884350644e-08
2191	4.79459e-13	Fe	6	4.14310m	-22.627	6.270363202836998e-08
2192	1.65439e-11	N	1	1200.71A	-22.627	6.270363202836998e-08
2193	7.38953e-13	He	1	2.68819m	-22.63	6.227198326165509e-08
2194	3.55019e-11	Si	4	559.533A	-22.631999999999998	6.198586948787524e-08
2195	1.3260600000000001e-12	He	1	1.49800m	-22.633000000000003	6.184330594414892e-08
2196	4.2583199999999996e-13	He	1	4.66486m	-22.634	6.170107028747538e-08
2197	1.6623299999999998e-12	Ca	2	1.19497m	-22.634	6.170107028747538e-08
2198	7.60865e-13	He	1	2.61077m	-22.636999999999997	6.127632310724033e-08
2199	2.71932e-12	Fe	4	7304.94A	-22.638	6.11353914749044e-08
2200	1.77058e-11	Si	3	1121.92A	-22.638	6.11353914749044e-08
2201	3.36014e-11	N	4	591.180A	-22.64	6.085449986602636e-08
2202	1.19881e-11	C	1	1657.01A	-22.641	6.071453840022438e-08
2203	2.27944e-13	He	1	8.71464m	-22.642	6.057489883686056e-08
2204	6.62377e-14	He	1	29.9896m	-22.644000000000002	6.029658245773137e-08
2205	1.31339e-12	He	1	1.51245m	-22.649	5.960637318582778e-08
2206	8.520739999999999e-12	Fe	2	2331.31A	-22.65	5.9469282331731625e-08
2207	1.6351300000000002e-13	He	1	12.1486m	-22.65	5.9469282331731625e-08
2208	2.62551e-13	He	1	7.56595m	-22.651	5.933250677784991e-08
2209	9.02432e-12	Fe	6	2201.21A	-22.655	5.878854308606016e-08
2210	8.46683e-13	He	1	2.34615m	-22.656	5.865333318899747e-08
2211	2.6112900000000003e-12	He	1	7607.16A	-22.656	5.865333318899747e-08
2212	1.7771e-14	He	1	111.780m	-22.656	5.865333318899747e-08
2213	7.87597e-13	He	1	2.52216m	-22.656999999999996	5.851843426606857e-08
2214	2.31306e-13	He	1	8.58794m	-22.656999999999996	5.851843426606857e-08
2215	2.4756099999999998e-12	Fe	4	8024.06A	-22.658	5.838384560205187e-08
2216	1.30022e-12	He	1	1.52778m	-22.658	5.838384560205187e-08
2217	1.3562600000000002e-10	Mg	5	146.465A	-22.658	5.838384560205187e-08
2218	1.1289000000000001e-13	He	1	17.5963m	-22.659000000000002	5.824956648337308e-08
2219	1.42088e-11	S	4	1398.04A	-22.659000000000002	5.824956648337308e-08
2220	1.48074e-12	He	1	1.34152m	-22.66	5.81155961980977e-08
2221	3.3615299999999996e-15	H	1	590.935m	-22.66	5.81155961980977e-08
2222	4.3187300000000003e-14	He	1	45.9960m	-22.664	5.758278920956369e-08
2223	8.24073e-12	Fe	2	2410.52A	-22.664	5.758278920956369e-08
2224	3.8563e-11	Si	4	515.118A	-22.666	5.7318220325410896e-08
2225	8.226620000000001e-13	He	1	2.41466m	-22.666	5.7318220325410896e-08
2226	5.08713e-13	He	1	3.90485m	-22.666	5.7318220325410896e-08
2227	4.76677e-13	He	1	4.16728m	-22.666	5.7318220325410896e-08
2228	5.4523e-13	He	1	3.64332m	-22.666999999999998	5.7186392076857936e-08
2229	1.91866e-12	Fe	5	1.03533m	-22.668000000000003	5.705486702486209e-08
2230	5.79161e-12	Fe	5	3429.87A	-22.669	5.692364447209251e-08
2231	5.20054e-14	Si	3	38.1969m	-22.669	5.692364447209251e-08
2232	7.96757e-13	He	1	2.49316m	-22.669	5.692364447209251e-08
2233	4.25429e-13	He	1	4.66927m	-22.67	5.6792723722818866e-08
2234	3.26685e-11	F	2	608.062A	-22.671999999999997	5.6531784859843087e-08
2235	2.73355e-12	Fe	4	7266.92A	-22.673000000000002	5.640176536266768e-08
2236	1.4321700000000001e-12	He	1	1.38702m	-22.673000000000002	5.640176536266768e-08
2237	4.76618e-13	He	1	4.16779m	-22.674	5.627204490203852e-08
2238	1.33944e-11	S	1	1483.04A	-22.674	5.627204490203852e-08
2239	3.75025e-12	Fe	2	5296.83A	-22.677	5.588467086967784e-08
2240	5.511779999999999e-13	He	1	3.60400m	-22.678	5.575613969337981e-08
2241	5.3886e-13	He	1	3.68638m	-22.679000000000002	5.5627904130584074e-08
2242	2.54975e-11	Ti	4	779.074A	-22.684	5.4991136777568526e-08
2243	5.08292e-13	He	1	3.90808m	-22.684	5.4991136777568526e-08
2244	5.61351e-12	Fe	2	3538.69A	-22.689	5.436165844016849e-08
2245	4.73162e-12	Fe	4	4198.24A	-22.689	5.436165844016849e-08
2246	4.63548e-12	Ni	2	4285.31A	-22.69	5.4236630095255796e-08
2247	2.35173e-12	O	1	8446.76A	-22.691	5.411188930755721e-08
2248	5.66825e-12	Fe	2	3504.51A	-22.693	5.386326775986832e-08
2249	5.26467e-12	Fe	6	3773.16A	-22.695	5.36157885244289e-08
2250	1.31779e-12	He	1	1.50741m	-22.695	5.36157885244289e-08
2251	3.21077e-14	He	1	61.8683m	-22.695999999999998	5.3492475632719526e-08
2252	1.5827000000000002e-13	He	1	12.5510m	-22.697	5.33694463527905e-08
2253	8.51075e-13	He	1	2.33404m	-22.698	5.324670003235326e-08
2254	1.6858e-13	He	1	11.7834m	-22.701	5.288015232758547e-08
2255	1.28424e-12	He	1	1.54678m	-22.701	5.288015232758547e-08
2256	3.3404499999999997e-13	He	1	5.94664m	-22.701	5.288015232758547e-08
2257	1.3052799999999999e-12	He	1	1.52185m	-22.708000000000002	5.203465716468439e-08
2258	1.93612e-12	Fe	5	1.02599m	-22.708000000000002	5.203465716468439e-08
2259	8.612370000000001e-13	He	1	2.30650m	-22.71	5.1795579631756424e-08
2260	7.59622e-14	He	1	26.1504m	-22.711	5.1676453104329804e-08
2261	7.56724e-13	He	1	2.62506m	-22.711	5.1676453104329804e-08
2262	2.6171700000000002e-12	He	1	7590.04A	-22.712	5.1557600560312886e-08
2263	1.96505e-12	Fe	6	1.01089m	-22.713	5.143902136956173e-08
2264	8.270540000000001e-13	He	1	2.40183m	-22.713	5.143902136956173e-08
2265	1.32795e-12	He	1	1.49588m	-22.714000000000002	5.132071490338128e-08
2266	1.3289e-13	Fe	6	14.9481m	-22.714000000000002	5.132071490338128e-08
2267	6.17931e-12	Fe	2	3214.67A	-22.715	5.120268053452284e-08
2268	6.1041699999999994e-12	Fe	2	3254.24A	-22.715	5.120268053452284e-08
2269	9.01572e-14	He	1	22.0331m	-22.717	5.0967425586983736e-08
2270	4.933080000000001e-10	C	5	40.2678A	-22.717	5.0967425586983736e-08
2271	7.60709e-13	He	1	2.61131m	-22.718000000000004	5.0850203761004354e-08
2272	4.5461e-13	He	1	4.36956m	-22.719	5.073325153774416e-08
2273	1.19787e-13	He	1	16.5832m	-22.719	5.073325153774416e-08
2274	4.6133199999999996e-12	Fe	2	4305.89A	-22.72	5.0616568297133266e-08
2275	3.94727e-12	Fe	4	5032.45A	-22.721999999999998	5.0384006290710136e-08
2276	3.22865e-13	Ca	7	6.15256m	-22.724	5.015251280964601e-08
2277	2.44118e-12	Fe	5	8137.24A	-22.725	5.00371652310451e-08
2278	1.91046e-12	N	1	1.03977m	-22.725	5.00371652310451e-08
2279	5.51119e-13	He	1	3.60439m	-22.726	4.992208294451361e-08
2280	8.27947e-12	Fe	2	2399.24A	-22.726	4.992208294451361e-08
2281	7.97322e-13	He	1	2.49140m	-22.726	4.992208294451361e-08
2282	1.04147e-11	Ti	2	1907.36A	-22.726999999999997	4.9807265339896295e-08
2283	1.99165e-11	Si	3	997.386A	-22.726999999999997	4.9807265339896295e-08
2284	5.56245e-13	He	1	3.57117m	-22.728	4.9692711808440833e-08
2285	7.75202e-13	He	1	2.56249m	-22.728	4.9692711808440833e-08
2286	1.32162e-12	He	1	1.50304m	-22.73	4.9464394537010324e-08
2287	8.549069999999999e-13	He	1	2.32358m	-22.730999999999998	4.935062958651943e-08
2288	1.9977400000000003e-12	Co	2	9943.48A	-22.732	4.923712628815348e-08
2289	8.42033e-12	Fe	2	2359.11A	-22.733	4.9123884040129714e-08
2290	2.58162e-12	Ni	2	7694.56A	-22.734	4.9010902242048985e-08
2291	8.37216e-13	He	1	2.37268m	-22.735	4.889818029489345e-08
2292	8.049069999999999e-13	He	1	2.46792m	-22.736	4.8785717601021773e-08
2293	1.49508e-12	He	1	1.32865m	-22.736	4.8785717601021773e-08
2294	1.15161e-11	Al	2	1724.92A	-22.737	4.867351356416875e-08
2295	5.45757e-13	He	1	3.63980m	-22.738000000000003	4.856156758943854e-08
2296	2.30832e-11	Si	4	860.560A	-22.738000000000003	4.856156758943854e-08
2297	3.5038099999999996e-14	He	1	56.6938m	-22.74	4.833844745360998e-08
2298	3.64179e-12	Co	3	5454.59A	-22.741999999999997	4.8116352461685616e-08
2299	1.72972e-13	He	1	11.4842m	-22.744	4.7895277903557076e-08
2300	8.582690000000001e-13	He	1	2.31448m	-22.744	4.7895277903557076e-08
2301	5.41344e-13	He	1	3.66947m	-22.745	4.7785121821177686e-08
2302	1.3249799999999999e-12	He	1	1.49923m	-22.746	4.767521909075772e-08
2303	2.32956e-13	He	1	8.52714m	-22.747	4.756556912960306e-08
2304	5.16307e-12	Fe	6	3847.41A	-22.747	4.756556912960306e-08
2305	8.30886e-13	He	1	2.39076m	-22.749000000000002	4.734702519101517e-08
2306	8.18008e-12	Al	6	2428.39A	-22.75	4.7238130054884126e-08
2307	4.944479999999999e-13	He	1	4.01750m	-22.750999999999998	4.7129485370616226e-08
2308	1.30968e-12	He	1	1.51675m	-22.752	4.702109056218777e-08
2309	6.64887e-12	Si	1	2987.64A	-22.752	4.702109056218777e-08
2310	5.4051199999999995e-12	Fe	6	3675.12A	-22.754	4.6805048275378197e-08
2311	5.22629e-13	He	1	3.80087m	-22.755	4.6697399651562766e-08
2312	5.83202e-11	Ne	3	340.610A	-22.756	4.658999861271132e-08
2313	2.21971e-11	Cl	5	894.911A	-22.756	4.658999861271132e-08
2314	6.45625e-13	He	1	3.07678m	-22.756	4.658999861271132e-08
2315	5.20446e-13	He	1	3.81681m	-22.756	4.658999861271132e-08
2316	4.38412e-14	He	1	45.3100m	-22.756999999999998	4.648284458939501e-08
2317	7.56683e-13	He	1	2.62520m	-22.756999999999998	4.648284458939501e-08
2318	1.8313399999999998e-13	He	1	10.8469m	-22.76	4.616285893798396e-08
2319	9.15886e-12	Fe	6	2168.88A	-22.761	4.605668730865837e-08
2320	2.6222400000000003e-12	He	1	7575.37A	-22.763	4.5845076052303605e-08
2321	5.49903e-12	Al	3	3612.35A	-22.763	4.5845076052303605e-08
2322	4.40492e-12	Fe	2	4509.60A	-22.765	4.563443706135587e-08
2323	1.31984e-12	He	1	1.50507m	-22.766	4.552948076862129e-08
2324	2.4460599999999998e-12	Co	2	8121.00A	-22.766	4.552948076862129e-08
2325	8.342489999999999e-13	He	1	2.38112m	-22.766	4.552948076862129e-08
2326	4.22806e-12	Fe	7	4698.24A	-22.766	4.552948076862129e-08
2327	4.94389e-13	He	1	4.01798m	-22.768	4.532029180628754e-08
2328	5.60637e-13	He	1	3.54319m	-22.772	4.4904792873531874e-08
2329	8.41114e-14	He	1	23.6168m	-22.774	4.4698474091361615e-08
2330	1.25675e-13	He	1	15.8062m	-22.775	4.4595670453722474e-08
2331	3.85185e-13	He	1	5.15712m	-22.775	4.4595670453722474e-08
2332	1.8299e-11	N	2	1085.55A	-22.776	4.449310325788834e-08
2333	3.55262e-12	Fe	6	5591.49A	-22.776999999999997	4.439077196005889e-08
2334	1.76804e-13	He	1	11.2353m	-22.778000000000002	4.4288676017682676e-08
2335	1.69994e-11	N	1	1168.54A	-22.779	4.418681488945863e-08
2336	4.86116e-13	Ca	7	4.08636m	-22.779	4.418681488945863e-08
2337	5.56186e-13	He	1	3.57155m	-22.78	4.4085188035328104e-08
2338	2.38255e-11	O	3	833.749A	-22.783	4.378170773553886e-08
2339	1.28728e-11	P	2	1543.13A	-22.785	4.358054906085675e-08
2340	1.3135100000000001e-12	He	1	1.51232m	-22.785	4.358054906085675e-08
2341	2.9099099999999997e-12	Fe	4	6826.48A	-22.785999999999998	4.3480316579438925e-08
2342	2.5687400000000002e-12	Fe	2	7733.16A	-22.785999999999998	4.3480316579438925e-08
2343	5.70799e-13	He	1	3.48011m	-22.787	4.338031462633092e-08
2344	2.9237400000000002e-12	Ni	2	6794.20A	-22.787	4.338031462633092e-08
2345	7.710609999999999e-13	He	1	2.57625m	-22.788	4.328054267133268e-08
2346	3.70891e-12	Fe	3	5355.87A	-22.789	4.318100018546324e-08
2347	3.88071e-12	Fe	5	5118.77A	-22.791	4.29826015112675e-08
2348	8.05471e-13	He	1	2.46619m	-22.791	4.29826015112675e-08
2349	7.90011e-12	K	5	2514.45A	-22.791	4.29826015112675e-08
2350	1.8016700000000001e-13	He	1	11.0256m	-22.793000000000003	4.2785114396177366e-08
2351	5.51645e-13	He	1	3.60095m	-22.793000000000003	4.2785114396177366e-08
2352	1.31302e-12	He	1	1.51288m	-22.794	4.2686711363721626e-08
2353	4.48779e-12	Fe	5	4426.34A	-22.795	4.258853465195986e-08
2354	1.04057e-11	C	3H	1909.00A	-22.796999999999997	4.239285810962452e-08
2355	1.94483e-12	Fe	5	1.02140m	-22.799	4.219808061933463e-08
2356	8.118029999999999e-13	He	1	2.44695m	-22.799	4.219808061933463e-08
2357	1.31687e-12	He	1	1.50846m	-22.799	4.219808061933463e-08
2358	4.77007e-13	He	1	4.16440m	-22.802	4.1907591075621585e-08
2359	1.28294e-12	Co	3	1.54836m	-22.804000000000002	4.1715043184826e-08
2360	5.644689999999999e-13	He	1	3.51914m	-22.805	4.1619101247861686e-08
2361	4.78392e-12	Fe	4	4152.34A	-22.805999999999997	4.152337997122913e-08
2362	2.62663e-12	He	1	7562.71A	-22.805999999999997	4.152337997122913e-08
2363	1.28147e-11	S	2	1550.13A	-22.807	4.142787884742333e-08
2364	1.5068100000000001e-12	He	1	1.31831m	-22.808000000000003	4.133259737010681e-08
2365	4.54208e-13	He	1	4.37343m	-22.81	4.1142691335414225e-08
2366	7.86935e-13	He	1	2.52428m	-22.811999999999998	4.095365783969316e-08
2367	3.5594099999999997e-12	Fe	2	5580.82A	-22.813000000000002	4.085946704042843e-08
2368	2.8141500000000002e-14	He	1	70.5879m	-22.813000000000002	4.085946704042843e-08
2369	7.1712e-13	He	1	2.77003m	-22.815	4.067173484213873e-08
2370	2.6368e-12	He	1	7533.56A	-22.82	4.020616934326277e-08
2371	5.356569999999999e-14	He	1	37.0843m	-22.82	4.020616934326277e-08
2372	5.67832e-13	He	1	3.49830m	-22.82	4.020616934326277e-08
2373	9.77817e-13	Fe	5	2.03151m	-22.820999999999998	4.011369771983387e-08
2374	5.34363e-13	He	1	3.71741m	-22.824	3.9837556967072895e-08
2375	3.5388400000000003e-12	Fe	2	5613.27A	-22.824	3.9837556967072895e-08
2376	9.92103e-13	Co	3	2.00226m	-22.824	3.9837556967072895e-08
2377	5.60578e-13	He	1	3.54357m	-22.825	3.9745933128583445e-08
2378	1.30742e-13	He	1	15.1936m	-22.825	3.9745933128583445e-08
2379	4.29465e-12	Ar	5	4625.39A	-22.83	3.9290965194289e-08
2380	5.08785e-13	He	1	3.90430m	-22.83	3.9290965194289e-08
2381	9.10081e-14	He	1	21.8271m	-22.834	3.893074346017129e-08
2382	1.4336700000000003e-14	He	1	138.557m	-22.835	3.8841205234872237e-08
2383	6.566399999999999e-13	Fe	5	3.02517m	-22.837	3.8662746107254414e-08
2384	4.28144e-12	Fe	2	4639.67A	-22.838	3.857382425876279e-08
2385	5.30171e-13	He	1	3.74680m	-22.839000000000002	3.8485106924847486e-08
2386	2.63047e-12	He	1	7551.69A	-22.839000000000002	3.8485106924847486e-08
2387	3.93881e-12	Fe	5	5043.26A	-22.839000000000002	3.8485106924847486e-08
2388	5.56713e-13	He	1	3.56817m	-22.842	3.822017731226195e-08
2389	5.90734e-12	Fe	5	3362.67A	-22.845	3.795707146230101e-08
2390	5.707399999999999e-13	He	1	3.48047m	-22.845	3.795707146230101e-08
2391	8.55796e-13	Ca	8	2.32117m	-22.846999999999998	3.7782674560373556e-08
2392	2.94027e-12	Fe	4	6755.99A	-22.848000000000003	3.7695776820271044e-08
2393	1.74867e-12	Ni	2	1.13597m	-22.849	3.760907893942535e-08
2394	1.42239e-11	S	3	1396.55A	-22.849	3.760907893942535e-08
2395	2.07932e-11	N	4	955.334A	-22.849	3.760907893942535e-08
2396	8.123680000000001e-13	He	1	2.44525m	-22.851	3.7436280917905314e-08
2397	1.63931e-11	Si	4	1211.76A	-22.853	3.726427683117633e-08
2398	2.63383e-12	He	1	7542.05A	-22.854	3.717857137276612e-08
2399	5.08726e-13	He	1	3.90475m	-22.855	3.7093063031440014e-08
2400	5.89647e-12	Fe	5	3368.87A	-22.855999999999998	3.700775135384189e-08
2401	5.70951e-13	He	1	3.47919m	-22.855999999999998	3.700775135384189e-08
2402	8.17692e-13	He	1	2.42933m	-22.855999999999998	3.700775135384189e-08
2403	3.79378e-12	Fe	4	5236.06A	-22.858	3.683771618161231e-08
2404	7.827939999999999e-13	He	1	2.53763m	-22.86	3.6668462250035e-08
2405	5.6441e-13	He	1	3.51951m	-22.861	3.65841271271347e-08
2406	1.88132e-11	S	2	1055.88A	-22.863000000000003	3.6416038331426634e-08
2407	6.24418e-12	Ca	2	3181.27A	-22.864	3.633228376742909e-08
2408	2.30908e-13	Fe	3	8.60277m	-22.866	3.616535208685196e-08
2409	9.69632e-13	Ni	2	2.04866m	-22.866	3.616535208685196e-08
2410	3.18925e-12	K	6	6228.57A	-22.866	3.616535208685196e-08
2411	1.35134e-13	He	1	14.6998m	-22.869	3.591639155424617e-08
2412	2.6070199999999998e-14	He	1	76.1959m	-22.87	3.5833786145947125e-08
2413	5.6173800000000004e-12	Fe	2	3536.25A	-22.87	3.5833786145947125e-08
2414	1.04144e-12	Fe	4	1.90740m	-22.872	3.5669144853891955e-08
2415	9.63871e-12	Co	2	2060.90A	-22.873	3.5587108097223806e-08
2416	5.733579999999999e-13	He	1	3.46458m	-22.875	3.5423600187851054e-08
2417	1.51654e-12	He	1	1.30986m	-22.875	3.5423600187851054e-08
2418	5.677729999999999e-13	He	1	3.49866m	-22.877	3.5260843529081594e-08
2419	6.8936100000000006e-12	Si	1	2881.58A	-22.877	3.5260843529081594e-08
2420	4.94778e-13	He	1	4.01482m	-22.881	3.493757017247937e-08
2421	1.33542e-12	He	1	1.48751m	-22.881	3.493757017247937e-08
2422	2.22532e-14	He	1	89.2657m	-22.881999999999998	3.485721599088779e-08
2423	6.17149e-14	He	1	32.1875m	-22.881999999999998	3.485721599088779e-08
2424	3.4870699999999996e-12	Al	3	5696.60A	-22.881999999999998	3.485721599088779e-08
2425	1.45296e-13	He	1	13.6717m	-22.883000000000003	3.4777046618784894e-08
2426	5.611050000000001e-13	He	1	3.54024m	-22.885	3.461726060382517e-08
2427	9.61597e-12	B	3	2065.78A	-22.886	3.4537643113798516e-08
2428	2.54109e-11	Ti	4	781.730A	-22.886	3.4537643113798516e-08
2429	1.70024e-11	N	1	1168.33A	-22.888	3.4378957058028516e-08
2430	3.84425e-12	Mg	1	5167.32A	-22.888	3.4378957058028516e-08
2431	9.68963e-14	He	1	20.5007m	-22.889	3.429988765094805e-08
2432	5.440869999999999e-13	He	1	3.65097m	-22.889	3.429988765094805e-08
2433	7.966600000000001e-13	He	1	2.49347m	-22.89	3.422100009845718e-08
2434	7.6826e-13	He	1	2.58564m	-22.891	3.414229398230252e-08
2435	2.58744e-11	Ar	6	767.726A	-22.893	3.3985424390792175e-08
2436	4.2302299999999996e-13	He	1	4.69584m	-22.893	3.3985424390792175e-08
2437	9.54026e-13	He	1	2.08217m	-22.895	3.3829275549585333e-08
2438	5.71267e-13	He	1	3.47726m	-22.897	3.367384414713488e-08
2439	5.69185e-12	Fe	2	3489.98A	-22.899	3.351912688710888e-08
2440	2.47269e-12	Ni	2	8033.54A	-22.899	3.351912688710888e-08
2441	1.28533e-13	Co	2	15.4548m	-22.9	3.344203503454497e-08
2442	6.06077e-12	Fe	2	3277.55A	-22.901	3.336512048832149e-08
2443	1.38966e-13	He	1	14.2945m	-22.901999999999997	3.328838284064571e-08
2444	1.82306e-13	Fe	5	10.8962m	-22.904	3.3135436614450166e-08
2445	5.20518e-13	He	1	3.81629m	-22.904	3.3135436614450166e-08
2446	4.5274900000000005e-12	Co	3	4387.52A	-22.904	3.3135436614450166e-08
2447	2.11891e-12	Ni	2	9374.87A	-22.905	3.305922722502501e-08
2448	8.18256e-13	He	1	2.42766m	-22.906	3.298319311233192e-08
2449	8.22759e-13	He	1	2.41437m	-22.908	3.283164910556658e-08
2450	9.839739999999999e-12	Co	2	2018.80A	-22.91	3.268080138026547e-08
2451	3.07153e-12	Ni	2	6467.29A	-22.91	3.268080138026547e-08
2452	2.9516900000000003e-12	Fe	2	6729.86A	-22.913	3.245582832599863e-08
2453	5.3832e-13	He	1	3.69009m	-22.915	3.230670734033026e-08
2454	3.8334e-12	Fe	2	5181.95A	-22.915	3.230670734033026e-08
2455	1.42329e-13	He	1	13.9567m	-22.916999999999998	3.2158271503355165e-08
2456	5.64937e-13	He	1	3.51623m	-22.916999999999998	3.2158271503355165e-08
2457	3.57947e-14	He	1	55.4955m	-22.925	3.1571316899496924e-08
2458	4.2934099999999996e-12	Co	3	4626.73A	-22.925	3.1571316899496924e-08
2459	4.5533400000000005e-12	Fe	5	4362.61A	-22.925	3.1571316899496924e-08
2460	1.8867e-11	S	2	1052.87A	-22.926	3.1498704885590305e-08
2461	7.92519e-13	He	1	2.50650m	-22.927	3.1426259874681134e-08
2462	5.682989999999999e-13	He	1	3.49542m	-22.930999999999997	3.1138142192336006e-08
2463	4.766050000000001e-13	He	1	4.16791m	-22.933000000000003	3.099507542451298e-08
2464	5.73278e-14	Fe	2	34.6507m	-22.935	3.0852665988779736e-08
2465	5.20459e-13	He	1	3.81672m	-22.936	3.0781706826101376e-08
2466	1.52469e-12	He	1	1.30285m	-22.938000000000002	3.0640277730027615e-08
2467	1.01964e-13	He	1	19.4819m	-22.939	3.0569807046789474e-08
2468	1.26143e-11	Ne	5	1574.76A	-22.94	3.0499498441624914e-08
2469	6.86115e-14	He	1	28.9521m	-22.94	3.0499498441624914e-08
2470	7.86956e-14	S	1	25.2421m	-22.944000000000003	3.0219877359169054e-08
2471	1.98217e-11	O	3	1002.16A	-22.944000000000003	3.0219877359169054e-08
2472	4.784520000000001e-13	He	1	4.15182m	-22.945999999999998	3.008102963501596e-08
2473	1.71859e-14	He	1	115.586m	-22.95	2.980524509763974e-08
2474	5.52236e-13	He	1	3.59709m	-22.95	2.980524509763974e-08
2475	3.478e-12	Fe	4	5711.46A	-22.95	2.980524509763974e-08
2476	1.99685e-11	Si	3	994.790A	-22.951	2.973669493616193e-08
2477	2.47155e-12	Fe	2	8037.25A	-22.951	2.973669493616193e-08
2478	2.66048e-13	He	1	7.46649m	-22.951999999999998	2.966830243568072e-08
2479	8.27151e-13	He	1	2.40155m	-22.953000000000003	2.960006723358514e-08
2480	1.44392e-11	Ni	2	1375.73A	-22.954	2.9531988968099924e-08
2481	3.19958e-12	Fe	5	6208.46A	-22.955	2.9464067278280393e-08
2482	5.09115e-13	He	1	3.90177m	-22.956	2.9396301804012267e-08
2483	8.23323e-13	He	1	2.41272m	-22.956	2.9396301804012267e-08
2484	1.4421200000000003e-10	Mg	5	137.745A	-22.956	2.9396301804012267e-08
2485	7.97371e-11	Si	6	249.124A	-22.958000000000002	2.9261238065814115e-08
2486	2.8905599999999998e-12	Fe	2	6872.18A	-22.959	2.9193939085789823e-08
2487	8.04809e-13	He	1	2.46822m	-22.962	2.899296942272103e-08
2488	1.35319e-12	He	1	1.46797m	-22.963	2.8926287443454027e-08
2489	4.18597e-12	Fe	2	4745.48A	-22.964000000000002	2.8859758828483525e-08
2490	1.5089e-12	O	1	1.31649m	-22.968000000000004	2.8595170969162462e-08
2491	5.09257e-12	Al	2	3900.67A	-22.97	2.8463788092797735e-08
2492	8.373129999999999e-13	He	1	2.37240m	-22.97	2.8463788092797735e-08
2493	1.34881e-11	Ni	2	1472.74A	-22.971999999999998	2.8333008865916824e-08
2494	5.30243e-13	He	1	3.74630m	-22.973000000000003	2.8267844753809873e-08
2495	4.5180100000000003e-13	He	1	4.39672m	-22.976	2.8073250279280308e-08
2496	8.060979999999999e-13	He	1	2.46427m	-22.976999999999997	2.8008683595344625e-08
2497	1.35377e-11	Ti	4	1467.34A	-22.98	2.7815873173680653e-08
2498	1.0635599999999999e-13	He	1	18.6774m	-22.982	2.7688070845444805e-08
2499	4.90069e-13	He	1	4.05340m	-22.984	2.7560855715568475e-08
2500	4.3943900000000005e-14	He	1	45.2041m	-22.984	2.7560855715568475e-08
2501	9.08232e-13	Fe	4	2.18716m	-22.984	2.7560855715568475e-08
2502	1.95612e-11	S	3	1015.50A	-22.985	2.7497467506426998e-08
2503	5.45217e-13	He	1	3.64341m	-22.985	2.7497467506426998e-08
2504	6.26676e-13	Fe	4	3.16981m	-22.985	2.7497467506426998e-08
2505	5.82733e-13	He	1	3.40884m	-22.986	2.7434225086120727e-08
2506	8.30983e-13	He	1	2.39048m	-22.987	2.7371128119345088e-08
2507	8.00668e-13	He	1	2.48098m	-22.991	2.712018810839973e-08
2508	5.12822e-11	N	4	387.356A	-22.991	2.712018810839973e-08
2509	1.01883e-11	Co	2	1949.74A	-22.993000000000002	2.69955821626934e-08
2510	1.04321e-11	Ti	2	1904.17A	-22.995	2.687154872930333e-08
2511	7.449980000000001e-14	He	1	26.6638m	-22.995	2.687154872930333e-08
2512	1.16518e-13	He	1	17.0484m	-22.996	2.6809745882236928e-08
2513	1.53158e-12	He	1	1.29699m	-22.997	2.674808517777414e-08
2514	2.93353e-11	F	4	677.151A	-22.997	2.674808517777414e-08
2515	8.277159999999999e-13	He	1	2.39991m	-23.0	2.65639526545776e-08
2516	1.1733499999999999e-14	He	1	169.296m	-23.002	2.6441902378636084e-08
2517	3.30685e-12	Ni	2	6007.06A	-23.002	2.6441902378636084e-08
2518	2.42035e-13	Fe	3	8.20727m	-23.002	2.6441902378636084e-08
2519	8.343459999999999e-13	He	1	2.38084m	-23.003	2.6381087690754873e-08
2520	4.16266e-12	Fe	2	4772.06A	-23.006	2.619948156048861e-08
2521	1.93204e-11	O	1	1028.16A	-23.006999999999998	2.613922442501743e-08
2522	5.59133e-13	He	1	3.55272m	-23.008000000000003	2.607910587711165e-08
2523	1.07957e-11	Ca	2	1840.03A	-23.01	2.595928326976105e-08
2524	6.68323e-12	O	1	2972.29A	-23.011	2.5899578575028478e-08
2525	5.301840000000001e-13	He	1	3.74671m	-23.011	2.5899578575028478e-08
2526	4.5092600000000004e-13	Fe	6	4.40526m	-23.013	2.5780580820704744e-08
2527	8.37878e-13	He	1	2.37081m	-23.014	2.5721287130199755e-08
2528	1.1018800000000001e-13	He	1	18.0279m	-23.015	2.566212981139844e-08
2529	2.90184e-14	Si	1	68.4548m	-23.015	2.566212981139844e-08
2530	1.2793799999999999e-14	He	1	155.266m	-23.016	2.5603108550655013e-08
2531	1.3187600000000001e-12	Fe	4	1.50629m	-23.016	2.5603108550655013e-08
2532	4.94229e-11	Ne	6	401.928A	-23.018	2.5485472952361055e-08
2533	1.64943e-11	S	2	1204.32A	-23.018	2.5485472952361055e-08
2534	8.25395e-12	Fe	2	2406.66A	-23.02	2.5368377840546075e-08
2535	1.95559e-11	S	3	1015.78A	-23.021	2.5310032190587396e-08
2536	3.46889e-11	F	4	572.646A	-23.022	2.5251820731900056e-08
2537	9.31945e-12	Ca	2	2131.51A	-23.024	2.5135799154522774e-08
2538	5.20848e-13	He	1	3.81387m	-23.026	2.5020310647871968e-08
2539	8.11706e-13	He	1	2.44725m	-23.028000000000002	2.490535276270971e-08
2540	1.1355e-13	He	1	17.4940m	-23.03	2.4790923061052125e-08
2541	1.69069e-11	C	3	1174.93A	-23.03	2.4790923061052125e-08
2542	3.27002e-11	F	2	607.472A	-23.031	2.4733905520231848e-08
2543	6.06544e-12	Fe	2	3275.02A	-23.031	2.4733905520231848e-08
2544	2.1458e-14	He	1	92.5736m	-23.031	2.4733905520231848e-08
2545	1.92458e-12	Fe	6	1.03215m	-23.031	2.4733905520231848e-08
2546	3.46564e-12	Fe	4	5731.83A	-23.033	2.462026354709948e-08
2547	1.00988e-12	Fe	2	1.96701m	-23.033	2.462026354709948e-08
2548	8.315469999999999e-13	He	1	2.38885m	-23.033	2.462026354709948e-08
2549	1.93891e-12	Co	2	1.02452m	-23.035999999999998	2.4450778844977592e-08
2550	1.9703400000000003e-12	Fe	5	1.00817m	-23.037	2.4394543614145213e-08
2551	8.49632e-12	Fe	2	2338.01A	-23.037	2.4394543614145213e-08
2552	5.38392e-13	He	1	3.68959m	-23.039	2.4282460867338103e-08
2553	1.36753e-12	He	1	1.45258m	-23.04	2.422661275711201e-08
2554	5.08406e-14	He	1	39.0720m	-23.04	2.422661275711201e-08
2555	1.0954e-12	Fe	2	1.81344m	-23.041	2.4170893093974872e-08
2556	2.41422e-12	Fe	2	8228.10A	-23.041999999999998	2.411530158250697e-08
2557	4.94376e-13	He	1	4.01809m	-23.043000000000003	2.405983792796706e-08
2558	3.53014e-12	Co	3	5627.10A	-23.043000000000003	2.405983792796706e-08
2559	7.95671e-14	He	1	24.9657m	-23.044	2.4004501836293154e-08
2560	8.3491e-13	He	1	2.37923m	-23.046999999999997	2.3839256007972692e-08
2561	5.51105e-13	He	1	3.60448m	-23.049	2.372972457596582e-08
2562	8.07565e-13	He	1	2.45980m	-23.05	2.367514772393265e-08
2563	4.00637e-12	Fe	2	4958.22A	-23.051	2.3620696395176107e-08
2564	1.5374700000000001e-12	He	1	1.29202m	-23.051	2.3620696395176107e-08
2565	8.95233e-12	Si	1	2218.92A	-23.052	2.356637030100029e-08
2566	2.6348900000000003e-12	Co	2	7539.01A	-23.053	2.3512169153373847e-08
2567	1.29453e-11	P	2	1534.49A	-23.053	2.3512169153373847e-08
2568	1.50021e-11	Ni	2	1324.11A	-23.054000000000002	2.345809266492769e-08
2569	3.88894e-12	Fe	2	5107.94A	-23.054000000000002	2.345809266492769e-08
2570	6.4227300000000004e-12	Al	1	3092.84A	-23.055999999999997	2.3350312519403393e-08
2571	6.03883e-12	Fe	2	3289.46A	-23.055999999999997	2.3350312519403393e-08
2572	4.74198e-13	He	1	4.18907m	-23.057	2.3296608290885263e-08
2573	8.34876e-13	He	1	2.37933m	-23.057	2.3296608290885263e-08
2574	6.54228e-13	He	1	3.03632m	-23.06	2.3136235567454332e-08
2575	1.90865e-12	N	1	1.04076m	-23.06	2.3136235567454332e-08
2576	5.737959999999999e-17	He	2	3.46194c	-23.061	2.308302370226275e-08
2577	5.65021e-13	He	1	3.51570m	-23.061999999999998	2.3029934220965178e-08
2578	3.2018299999999997e-13	He	1	6.20410m	-23.061999999999998	2.3029934220965178e-08
2579	1.0566800000000001e-13	Co	2	18.7989m	-23.064	2.2924121284797927e-08
2580	1.53227e-14	Si	1	129.641m	-23.072	2.2505708916891056e-08
2581	1.90873e-12	N	1	1.04072m	-23.073	2.2453947222753952e-08
2582	2.061e-11	P	2	963.828A	-23.075	2.2350780706454613e-08
2583	3.05718e-11	O	3	649.764A	-23.076999999999998	2.2248088197240966e-08
2584	4.44366e-12	Fe	2	4470.29A	-23.076999999999998	2.2248088197240966e-08
2585	3.60031e-12	Fe	6	5517.42A	-23.076999999999998	2.2248088197240966e-08
2586	5.38333e-13	He	1	3.68999m	-23.08	2.209493343536436e-08
2587	2.96072e-14	He	1	67.0933m	-23.081999999999997	2.1993416437583124e-08
2588	8.962e-15	He	1	221.652m	-23.083000000000002	2.1942832983452434e-08
2589	8.40994e-12	Fe	2	2362.02A	-23.084	2.189236586803824e-08
2590	2.70369e-13	Ni	3	7.34716m	-23.085	2.184201482376838e-08
2591	4.23705e-13	Fe	6	4.68828m	-23.087	2.1741659881451457e-08
2592	8.39592e-14	He	1	23.6597m	-23.087	2.1741659881451457e-08
2593	3.92497e-13	Fe	2	5.06105m	-23.087	2.1741659881451457e-08
2594	8.175939999999999e-13	He	1	2.42962m	-23.088	2.1691655451332304e-08
2595	4.92585e-11	Ne	6	403.270A	-23.088	2.1691655451332304e-08
2596	6.1231e-12	Fe	2	3244.19A	-23.090999999999998	2.1542331145535714e-08
2597	1.51556e-11	P	2	1310.70A	-23.092	2.14927851587875e-08
2598	2.76995e-12	Fe	4	7171.42A	-23.092	2.14927851587875e-08
2599	1.85592e-11	C	3	1070.33A	-23.093000000000004	2.144335312464648e-08
2600	5.305729999999999e-13	He	1	3.74397m	-23.093000000000004	2.144335312464648e-08
2601	5.67289e-14	He	1	35.0165m	-23.094	2.1394034781029457e-08
2602	2.37871e-11	O	3	835.092A	-23.094	2.1394034781029457e-08
2603	4.69257e-12	Fe	2	4233.17A	-23.099	2.11491392899849e-08
2604	5.45288e-13	He	1	3.64293m	-23.099	2.11491392899849e-08
2605	1.54254e-12	He	1	1.28778m	-23.1	2.1100497619409945e-08
2606	9.412130000000001e-14	He	1	21.1052m	-23.101	2.105196782157305e-08
2607	3.4738900000000003e-12	Fe	2	5718.22A	-23.101	2.105196782157305e-08
2608	7.91246e-12	Fe	2	2510.53A	-23.101999999999997	2.1003549639173884e-08
2609	7.15905e-12	Fe	2	2774.73A	-23.103	2.095524281550372e-08
2610	8.134529999999999e-13	He	1	2.44199m	-23.105	2.085896222046912e-08
2611	4.09346e-12	Fe	2	4852.73A	-23.105999999999998	2.0810987938634385e-08
2612	5.56172e-13	He	1	3.57164m	-23.105999999999998	2.0810987938634385e-08
2613	4.05643e-13	Fe	5	4.89702m	-23.108	2.0715370134553837e-08
2614	8.47358e-12	Fe	2	2344.28A	-23.109	2.066772610535212e-08
2615	1.23243e-11	Al	3	1611.81A	-23.111	2.0572766529605127e-08
2616	2.41213e-11	C	3	823.525A	-23.111	2.0572766529605127e-08
2617	5.700890000000001e-13	He	1	3.48445m	-23.111	2.0572766529605127e-08
2618	1.3792600000000001e-12	He	1	1.44023m	-23.112	2.0525450479593633e-08
2619	7.81506e-12	Si	3	2541.82A	-23.113000000000003	2.0478243253477e-08
2620	4.97279e-12	Fe	6	3994.63A	-23.119	2.0197271222670254e-08
2621	8.7791e-14	He	1	22.6270m	-23.12	2.0150818787899477e-08
2622	2.36392e-13	Ni	4	8.40319m	-23.12	2.0150818787899477e-08
2623	4.33359e-12	Fe	2	4583.84A	-23.123	2.0012101527085035e-08
2624	1.76005e-12	O	1	1.12863m	-23.13	1.969213015227111e-08
2625	1.93341e-11	O	1	1027.43A	-23.131	1.964683950972286e-08
2626	9.47138e-13	Co	3	2.09731m	-23.131999999999998	1.9601653032762064e-08
2627	2.66417e-13	He	1	7.45615m	-23.131999999999998	1.9601653032762064e-08
2628	9.11539e-14	He	1	21.7922m	-23.134	1.9511591617856237e-08
2629	3.27298e-11	F	2	606.923A	-23.134	1.9511591617856237e-08
2630	8.57273e-13	He	1	2.31717m	-23.135	1.9466716202414713e-08
2631	4.91969e-13	He	1	4.03775m	-23.135	1.9466716202414713e-08
2632	3.65039e-14	He	1	54.4174m	-23.136	1.9421943997564792e-08
2633	1.3547999999999998e-10	Mg	5	146.623A	-23.139	1.9288244275514214e-08
2634	5.08712e-13	He	1	3.90485m	-23.143	1.9111408589074482e-08
2635	6.179610000000001e-14	He	1	32.1451m	-23.143	1.9111408589074482e-08
2636	8.22661e-13	He	1	2.41466m	-23.143	1.9111408589074482e-08
2637	1.54693e-12	He	1	1.28412m	-23.143	1.9111408589074482e-08
2638	7.05368e-13	He	1	2.81619m	-23.144000000000002	1.906745356905845e-08
2639	5.4523e-13	He	1	3.64332m	-23.145	1.902359964278329e-08
2640	1.81988e-12	Mg	2	1.09153m	-23.146	1.8979846577739537e-08
2641	7.40046e-12	V	2	2684.22A	-23.151999999999997	1.8719433320052388e-08
2642	4.9339e-12	Fe	5	4026.12A	-23.151999999999997	1.8719433320052388e-08
2643	1.36723e-11	P	2	1452.90A	-23.153000000000002	1.8676379818138092e-08
2644	5.744810000000001e-13	He	1	3.45781m	-23.153000000000002	1.8676379818138092e-08
2645	1.55709e-12	He	1	1.27574m	-23.154	1.863342533653072e-08
2646	8.1852e-13	He	1	2.42687m	-23.154	1.863342533653072e-08
2647	5.605640000000001e-13	He	1	3.54365m	-23.155	1.859056964748943e-08
2648	5.511770000000001e-13	He	1	3.60401m	-23.155	1.859056964748943e-08
2649	5.59913e-15	He	1	354.777m	-23.155	1.859056964748943e-08
2650	5.38722e-13	He	1	3.68733m	-23.156	1.8547812523797927e-08
2651	2.6955799999999997e-13	He	1	7.36926m	-23.156999999999996	1.8505153738762044e-08
2652	3.32285e-11	O	3	597.814A	-23.156999999999996	1.8505153738762044e-08
2653	9.72447e-15	He	1	204.273m	-23.158	1.846259306620885e-08
2654	3.5456800000000003e-12	K	6	5602.44A	-23.160999999999998	1.833549746951721e-08
2655	8.91134e-13	He	1	2.22912m	-23.162	1.8293326995555534e-08
2656	3.3605900000000003e-12	Fe	4	5911.01A	-23.162	1.8293326995555534e-08
2657	9.33711e-12	Si	4	2127.47A	-23.163	1.825125351099254e-08
2658	2.18026e-11	Fe	3	911.104A	-23.164	1.8209276792758808e-08
2659	5.84643e-13	He	1	3.39771m	-23.165	1.81673966182981e-08
2660	1.08076e-11	Ca	2	1838.01A	-23.166	1.8125612765565598e-08
2661	4.72144e-11	F	4	420.729A	-23.166	1.8125612765565598e-08
2662	1.0147700000000001e-12	Co	3	1.95752m	-23.169	1.800083692494654e-08
2663	3.5984300000000004e-14	Fe	3	55.2031m	-23.171	1.791813059195323e-08
2664	1.55444e-12	Ni	2	1.27792m	-23.173000000000002	1.783580426004227e-08
2665	1.55076e-12	He	1	1.28095m	-23.175	1.7753856183267564e-08
2666	4.51453e-12	Co	3	4400.11A	-23.177	1.767228462370448e-08
2667	7.885530000000001e-12	Fe	2	2519.10A	-23.178	1.7631639496960238e-08
2668	7.568180000000001e-13	He	1	2.62473m	-23.179000000000002	1.7591087851413434e-08
2669	1.38898e-12	He	1	1.43014m	-23.18	1.7550629472063416e-08
2670	2.12774e-12	Co	2	9335.96A	-23.18	1.7550629472063416e-08
2671	5.70726e-13	He	1	3.48056m	-23.182	1.7469991654421342e-08
2672	1.78737e-14	He	1	111.138m	-23.183000000000003	1.7429811788595453e-08
2673	9.31596e-12	Ca	2	2132.30A	-23.184	1.7389724333896868e-08
2674	9.609189999999999e-12	B	3	2067.24A	-23.184	1.7389724333896868e-08
2675	3.5717800000000004e-12	Fe	6	5561.50A	-23.185	1.734972907778561e-08
2676	6.618830000000001e-14	He	1	30.0121m	-23.185	1.734972907778561e-08
2677	5.78313e-13	He	1	3.43490m	-23.185	1.734972907778561e-08
2678	8.264539999999999e-14	Fe	1	24.0358m	-23.186	1.7309825808210662e-08
2679	4.23921e-14	He	1	46.8588m	-23.186999999999998	1.727001431360915e-08
2680	6.54832e-13	Fe	4	3.03352m	-23.188000000000002	1.723029438290407e-08
2681	4.11719e-11	C	3	482.476A	-23.188000000000002	1.723029438290407e-08
2682	4.4449300000000005e-12	Co	3	4469.02A	-23.188000000000002	1.723029438290407e-08
2683	1.29891e-11	Na	4	1529.31A	-23.189	1.7190665805504865e-08
2684	1.55413e-12	He	1	1.27817m	-23.189	1.7190665805504865e-08
2685	8.270540000000001e-13	He	1	2.40183m	-23.19	1.715112837130434e-08
2686	1.50901e-12	O	1	1.31639m	-23.19	1.715112837130434e-08
2687	5.64396e-13	He	1	3.51960m	-23.193	1.7033060834069926e-08
2688	1.52703e-11	O	3	1300.86A	-23.195	1.6954801028311366e-08
2689	8.229129999999999e-13	He	1	2.41392m	-23.197	1.6876900793698417e-08
2690	7.635039999999999e-14	He	1	26.0175m	-23.197	1.6876900793698417e-08
2691	3.47115e-12	Al	3	5722.73A	-23.199	1.6799358478151596e-08
2692	5.81675e-13	He	1	3.41504m	-23.199	1.6799358478151596e-08
2693	1.7609799999999998e-12	Co	2	1.12804m	-23.203000000000003	1.6645341033857698e-08
2694	5.51118e-13	He	1	3.60439m	-23.204	1.660705781182808e-08
2695	5.562439999999999e-13	He	1	3.57118m	-23.206	1.6530755312163708e-08
2696	8.33075e-13	He	1	2.38448m	-23.209	1.6416958393029376e-08
2697	5.06305e-13	He	1	3.92341m	-23.21	1.6379200436497566e-08
2698	4.87702e-10	C	5	40.7307A	-23.211	1.6341529320856104e-08
2699	8.750440000000001e-13	He	1	2.27011m	-23.211	1.6341529320856104e-08
2700	8.37216e-13	He	1	2.37268m	-23.212	1.6303944846376216e-08
2701	5.67759e-13	He	1	3.49875m	-23.212	1.6303944846376216e-08
2702	5.17534e-12	Mg	1	3838.29A	-23.212	1.6303944846376216e-08
2703	1.02876e-11	C	1	1930.90A	-23.213	1.626644681378889e-08
2704	5.45619e-13	He	1	3.64072m	-23.215	1.619170927950599e-08
2705	4.193869999999999e-12	P	2	4736.55A	-23.215	1.619170927950599e-08
2706	1.36832e-11	Ti	4	1451.74A	-23.218000000000004	1.608024633684342e-08
2707	7.002e-14	He	1	28.3697m	-23.218000000000004	1.608024633684342e-08
2708	5.73041e-12	N	1	3466.50A	-23.221	1.5969550699681255e-08
2709	8.23886e-12	Fe	2	2411.07A	-23.225	1.5823140978828786e-08
2710	8.30885e-13	He	1	2.39076m	-23.226	1.5786748764450825e-08
2711	7.432050000000001e-13	He	1	2.67281m	-23.226999999999997	1.5750440249843287e-08
2712	2.47703e-14	He	1	80.1945m	-23.228	1.5714215242501787e-08
2713	4.55982e-11	Ne	6	435.641A	-23.228	1.5714215242501787e-08
2714	8.267440000000001e-13	He	1	2.40273m	-23.229	1.5678073550365458e-08
2715	1.9457900000000003e-12	Ni	2	1.02090m	-23.229	1.5678073550365458e-08
2716	3.74945e-11	K	3	529.797A	-23.23	1.564201498181426e-08
2717	2.4746e-12	Co	2	8027.34A	-23.230999999999998	1.5606039345669507e-08
2718	7.33829e-14	He	1	27.0696m	-23.232	1.55701464511917e-08
2719	5.20446e-13	He	1	3.81682m	-23.233	1.5534336108080418e-08
2720	4.74594e-14	He	1	41.8557m	-23.235	1.546296231694272e-08
2721	1.7649099999999998e-12	P	2	1.12553m	-23.237	1.5391916458587343e-08
2722	1.5298e-11	Ti	3	1298.50A	-23.241	1.525080252028905e-08
2723	6.22688e-10	C	5	31.9011A	-23.241999999999997	1.5215726647837623e-08
2724	9.96401e-12	C	1	1993.62A	-23.243000000000002	1.5180731447653957e-08
2725	3.97818e-12	Fe	2	4993.36A	-23.243000000000002	1.5180731447653957e-08
2726	8.30107e-13	He	1	2.39300m	-23.243000000000002	1.5180731447653957e-08
2727	1.39713e-12	He	1	1.42180m	-23.243000000000002	1.5180731447653957e-08
2728	8.34248e-13	He	1	2.38112m	-23.243000000000002	1.5180731447653957e-08
2729	6.16039e-12	Fe	2	3224.55A	-23.247	1.5041553665173845e-08
2730	1.9103799999999998e-12	N	1	1.03982m	-23.247	1.5041553665173845e-08
2731	3.4766e-11	F	4	571.377A	-23.248	1.500695905173426e-08
2732	1.27227e-11	C	1	1561.34A	-23.248	1.500695905173426e-08
2733	8.2312e-12	Fe	2	2413.31A	-23.249000000000002	1.4972444003697675e-08
2734	5.606359999999999e-13	He	1	3.54320m	-23.249000000000002	1.4972444003697675e-08
2735	5.45227e-12	Fe	6	3643.34A	-23.25	1.493800833806886e-08
2736	2.63168e-15	He	1	754.820m	-23.250999999999998	1.4903651872273212e-08
2737	3.79475e-13	Fe	5	5.23472m	-23.250999999999998	1.4903651872273212e-08
2738	1.02168e-11	Fe	6	1944.30A	-23.250999999999998	1.4903651872273212e-08
2739	1.00102e-11	Fe	6	1984.42A	-23.250999999999998	1.4903651872273212e-08
2740	4.23595e-12	Fe	5	4689.49A	-23.252	1.486937442415606e-08
2741	6.2749099999999996e-12	Si	4	3165.70A	-23.253	1.48351758119819e-08
2742	3.38075e-12	Fe	6	5875.76A	-23.254	1.4801055854433101e-08
2743	5.56185e-13	He	1	3.57155m	-23.256999999999998	1.4699166102612244e-08
2744	8.7554e-12	Fe	2	2268.82A	-23.26	1.4597977754909085e-08
2745	5.707979999999999e-13	He	1	3.48012m	-23.264	1.4464142690398e-08
2746	5.515069999999999e-13	He	1	3.60185m	-23.27	1.4265687212782165e-08
2747	4.21085e-12	Co	3	4717.44A	-23.271	1.4232877042665309e-08
2748	5.27966e-12	Si	4	3762.45A	-23.271	1.4232877042665309e-08
2749	3.51959e-12	Fe	2	5643.97A	-23.272	1.4200142333845809e-08
2750	8.53505e-12	Fe	2	2327.40A	-23.273000000000003	1.416748291276715e-08
2751	5.18516e-14	He	1	38.3102m	-23.276999999999997	1.4037594648692314e-08
2752	3.06586e-14	He	1	64.7924m	-23.276999999999997	1.4037594648692314e-08
2753	2.96474e-12	Ni	2	6700.24A	-23.279	1.3973097759893055e-08
2754	8.893799999999999e-13	He	1	2.23352m	-23.281999999999996	1.3876907631504503e-08
2755	5.18039e-13	He	1	3.83455m	-23.281999999999996	1.3876907631504503e-08
2756	5.644680000000001e-13	He	1	3.51915m	-23.283	1.3844991629611567e-08
2757	4.6969e-12	Fe	5	4229.27A	-23.284000000000002	1.3813149032486138e-08
2758	6.20137e-14	He	1	32.0324m	-23.288	1.368650932095196e-08
2759	1.1257299999999999e-12	Ni	2	1.76458m	-23.288	1.368650932095196e-08
2760	7.45721e-11	N	5	266.379A	-23.294	1.349872337315526e-08
2761	7.799610000000001e-12	Ti	4	2546.85A	-23.294	1.349872337315526e-08
2762	1.84595e-12	Fe	4	1.07611m	-23.296999999999997	1.3405798815075355e-08
2763	5.678310000000001e-13	He	1	3.49831m	-23.296999999999997	1.3405798815075355e-08
2764	6.03803e-12	Fe	2	3289.89A	-23.296999999999997	1.3405798815075355e-08
2765	3.54103e-11	Si	4	560.980A	-23.302	1.3252343904990988e-08
2766	1.40403e-12	He	1	1.41482m	-23.303	1.3221864359807897e-08
2767	5.60577e-13	He	1	3.54357m	-23.303	1.3221864359807897e-08
2768	2.63224e-11	K	4	754.659A	-23.304000000000002	1.3191454915633444e-08
2769	8.1492e-15	He	1	243.760m	-23.304000000000002	1.3191454915633444e-08
2770	3.17407e-12	Fe	5	6258.36A	-23.305999999999997	1.3130845685770102e-08
2771	5.568330000000001e-14	He	1	35.6740m	-23.309	1.304045357987696e-08
2772	7.71984e-13	He	1	2.57317m	-23.311	1.2980538138130673e-08
2773	1.0435799999999999e-12	Co	2	1.90349m	-23.313000000000002	1.2920897982833302e-08
2774	2.8558e-12	Ni	2	6955.82A	-23.314	1.2891180742117554e-08
2775	2.8515e-12	Fe	2	6966.31A	-23.315	1.286153184915872e-08
2776	5.3017e-13	He	1	3.74681m	-23.316	1.2831951146761526e-08
2777	4.9904099999999995e-12	Fe	4	3980.53A	-23.319000000000003	1.2743616616402168e-08
2778	3.51604e-12	Fe	2	5649.66A	-23.319000000000003	1.2743616616402168e-08
2779	5.56574e-13	He	1	3.56906m	-23.319000000000003	1.2743616616402168e-08
2780	4.38218e-12	Fe	2	4533.00A	-23.320999999999998	1.2685065016617789e-08
2781	5.707399999999999e-13	He	1	3.48048m	-23.322	1.2655890176672773e-08
2782	5.90462e-14	He	1	33.6422m	-23.322	1.2655890176672773e-08
2783	3.57259e-14	He	1	55.6024m	-23.323	1.2626782436997615e-08
2784	1.50459e-14	He	1	132.026m	-23.324	1.2597741643265978e-08
2785	5.6492e-13	Fe	5	3.51633m	-23.328000000000003	1.24822448536538e-08
2786	4.64284e-11	Ne	3	427.852A	-23.329	1.2453536487139202e-08
2787	4.87119e-12	Fe	5	4077.95A	-23.331	1.2396317684483299e-08
2788	3.19264e-12	K	5	6221.94A	-23.331999999999997	1.23678069449737e-08
2789	4.05125e-12	Fe	6	4903.29A	-23.334	1.2310982033784588e-08
2790	3.51525e-12	Fe	2	5650.94A	-23.335	1.2282667560825158e-08
2791	1.41852e-11	Ni	2	1400.37A	-23.335	1.2282667560825158e-08
2792	3.8313e-12	Fe	2	5184.79A	-23.335	1.2282667560825158e-08
2793	2.64746e-11	S	2	750.323A	-23.336	1.2254418209346532e-08
2794	5.64409e-13	He	1	3.51951m	-23.338	1.2198114272074667e-08
2795	7.58067e-12	Fe	2	2620.41A	-23.339000000000002	1.2170059387763661e-08
2796	1.80199e-11	S	2	1102.36A	-23.340999999999998	1.2114143044069885e-08
2797	4.2587e-12	Fe	2	4664.44A	-23.343000000000004	1.2058483612638314e-08
2798	5.4765e-12	Sc	2	3627.22A	-23.343000000000004	1.2058483612638314e-08
2799	7.637189999999999e-12	Al	6	2601.02A	-23.346	1.1975473595332043e-08
2800	1.3377e-11	Ni	2	1484.97A	-23.346999999999998	1.1947930770368144e-08
2801	3.83111e-13	Ni	2	5.18504m	-23.346999999999998	1.1947930770368144e-08
2802	5.27763e-13	He	1	3.76389m	-23.349	1.1893035014965387e-08
2803	4.33716e-12	Fe	2	4580.06A	-23.35	1.1865681793474797e-08
2804	9.01114e-13	He	1	2.20443m	-23.35	1.1865681793474797e-08
2805	2.51385e-11	O	4	790.201A	-23.351999999999997	1.181116393779432e-08
2806	5.677720000000001e-13	He	1	3.49867m	-23.354	1.1756896568907393e-08
2807	2.11666e-12	Fe	2	9384.81A	-23.355	1.1729856457154032e-08
2808	3.52354e-12	Fe	6	5637.65A	-23.355	1.1729856457154032e-08
2809	1.0923700000000001e-12	Fe	5	1.81848m	-23.357	1.1675962662206941e-08
2810	1.12946e-11	S	3	1758.76A	-23.357	1.1675962662206941e-08
2811	1.4099200000000001e-12	He	1	1.40891m	-23.357	1.1675962662206941e-08
2812	3.99549e-12	Fe	6	4971.72A	-23.361	1.1568916793089805e-08
2813	8.947539999999999e-12	Fe	6	2220.10A	-23.361	1.1568916793089805e-08
2814	5.60966e-13	He	1	3.54111m	-23.362	1.154230902282357e-08
2815	4.0118e-14	He	1	49.5151m	-23.363000000000003	1.1515762448730582e-08
2816	1.11974e-11	P	2	1774.02A	-23.363000000000003	1.1515762448730582e-08
2817	2.82224e-11	O	3	703.854A	-23.363000000000003	1.1515762448730582e-08
2818	2.09341e-14	He	1	94.8903m	-23.364	1.1489276930063926e-08
2819	4.01362e-13	He	1	4.94926m	-23.364	1.1489276930063926e-08
2820	3.5547400000000003e-12	Fe	2	5588.15A	-23.365	1.146285232639983e-08
2821	6.6811600000000006e-12	Ne	5	2973.20A	-23.365	1.146285232639983e-08
2822	1.8206400000000002e-12	Fe	2	1.09107m	-23.365	1.146285232639983e-08
2823	5.81859e-11	O	5	341.396A	-23.366	1.1436488497637581e-08
2824	5.12754e-12	Fe	2	3874.07A	-23.368000000000002	1.1383942606026811e-08
2825	4.699730000000001e-12	Ca	1	4226.73A	-23.371	1.1305576096348144e-08
2826	1.2072299999999999e-12	Si	1	1.64545m	-23.372	1.1279573992877244e-08
2827	5.0280099999999996e-14	He	1	39.5076m	-23.373	1.1253631692584807e-08
2828	2.31753e-12	Co	2	8571.41A	-23.373	1.1253631692584807e-08
2829	2.66185e-13	He	1	7.46266m	-23.373	1.1253631692584807e-08
2830	5.71128e-13	He	1	3.47811m	-23.375	1.1201925951677777e-08
2831	3.7363e-12	Fe	2	5316.62A	-23.377	1.115045777707075e-08
2832	5.3173800000000005e-12	Fe	5	3735.76A	-23.378	1.1124812435834141e-08
2833	4.72915e-11	F	4	420.043A	-23.379	1.1099226077245626e-08
2834	2.12823e-11	S	6	933.380A	-23.381999999999998	1.1022819542364845e-08
2835	1.12624e-12	Co	3	1.76378m	-23.383000000000003	1.0997467760921774e-08
2836	7.98843e-11	C	5	248.665A	-23.384	1.0972174286958186e-08
2837	2.2177e-12	Si	4	8957.25A	-23.386	1.0921761725363331e-08
2838	3.29868e-13	He	1	6.02195m	-23.386	1.0921761725363331e-08
2839	3.14421e-11	P	4	631.780A	-23.386999999999997	1.0896642370449775e-08
2840	3.67056e-12	Fe	4	5411.83A	-23.388	1.087158078844916e-08
2841	2.16695e-11	N	2	916.701A	-23.389	1.0846576846487829e-08
2842	7.32753e-12	V	2	2710.94A	-23.39	1.0821630411997106e-08
2843	2.64967e-12	Co	3	7496.94A	-23.391	1.0796741352713655e-08
2844	5.38319e-13	He	1	3.69009m	-23.392	1.0771909536677984e-08
2845	7.9438e-13	He	1	2.50062m	-23.392	1.0771909536677984e-08
2846	4.39498e-14	He	1	45.1981m	-23.395	1.0697756233013408e-08
2847	5.647979999999999e-13	He	1	3.51709m	-23.395	1.0697756233013408e-08
2848	2.96219e-11	Ne	3	670.601A	-23.397	1.0648604507847637e-08
2849	2.05381e-11	P	2	967.202A	-23.398000000000003	1.0624113397100599e-08
2850	4.5250200000000003e-13	He	1	4.38992m	-23.399	1.0599678614345369e-08
2851	1.93983e-11	Si	2	1024.03A	-23.4	1.0575300030030984e-08
2852	3.5269599999999997e-12	Fe	4	5632.18A	-23.404	1.0478345096580112e-08
2853	4.58824e-12	Fe	2	4329.43A	-23.406999999999996	1.040621267630659e-08
2854	1.41499e-12	He	1	1.40386m	-23.406999999999996	1.040621267630659e-08
2855	2.60014e-14	He	1	76.3976m	-23.406999999999996	1.040621267630659e-08
2856	6.72511e-12	Fe	2	2953.77A	-23.408	1.0382279051302036e-08
2857	4.7312699999999996e-14	He	1	41.9855m	-23.408	1.0382279051302036e-08
2858	3.52959e-11	Ne	6	562.798A	-23.409000000000002	1.035840047210757e-08
2859	5.681609999999999e-13	He	1	3.49627m	-23.409000000000002	1.035840047210757e-08
2860	2.23588e-11	S	2	888.439A	-23.410999999999998	1.03108079450326e-08
2861	2.3836099999999998e-12	Co	2	8333.76A	-23.412	1.0287093744821086e-08
2862	2.35187e-12	O	1	8446.25A	-23.414	1.0239828842397858e-08
2863	5.35913e-13	He	1	3.70666m	-23.414	1.0239828842397858e-08
2864	9.108379999999998e-13	He	1	2.18090m	-23.415	1.021627788959242e-08
2865	1.34503e-12	Fe	5	1.47688m	-23.416	1.0192781102475267e-08
2866	1.69364e-11	S	2	1172.88A	-23.416999999999998	1.0169338356468946e-08
2867	1.91965e-12	Fe	5	1.03480m	-23.421	1.0076105302012715e-08
2868	4.96875e-12	Ca	5	3997.88A	-23.421999999999997	1.0052930902900906e-08
2869	3.1286400000000003e-12	K	5	6349.22A	-23.426	9.96076507839388e-09
2870	8.3e-13	Fe	2	2.39331m	-23.428	9.914999519999121e-09
2871	2.78732e-11	S	6	712.672A	-23.43	9.869444235244938e-09
2872	2.2055599999999998e-13	Mg	7	9.00655m	-23.430999999999997	9.84674514339706e-09
2873	6.22778e-13	K	7	3.18966m	-23.433000000000003	9.801503459017136e-09
2874	5.09932e-14	He	1	38.9551m	-23.434	9.778960626618427e-09
2875	1.08905e-11	S	2	1824.02A	-23.434	9.778960626618427e-09
2876	3.0485299999999997e-12	Fe	2	6516.08A	-23.436	9.734030383803289e-09
2877	7.815239999999999e-12	Ti	4	2541.76A	-23.436	9.734030383803289e-09
2878	4.98874e-12	Fe	4	3981.86A	-23.436999999999998	9.711642735171268e-09
2879	6.89667e-15	He	1	288.030m	-23.441	9.622605859393434e-09
2880	3.06254e-11	S	6	648.627A	-23.444000000000003	9.55636430659285e-09
2881	8.81639e-12	Fe	2	2253.13A	-23.445	9.534385278599307e-09
2882	3.03935e-14	He	1	65.3575m	-23.445999999999998	9.512456800967394e-09
2883	6.46935e-12	N	2	3070.55A	-23.449	9.446973508951495e-09
2884	9.80727e-12	Zn	2	2025.48A	-23.449	9.446973508951495e-09
2885	1.41938e-12	He	1	1.39952m	-23.45	9.425246072810926e-09
2886	1.28928e-11	S	2	1540.74A	-23.451999999999998	9.381941000747224e-09
2887	1.3220899999999999e-12	Mg	1	1.50250m	-23.454	9.338834897416141e-09
2888	4.0555599999999997e-14	He	1	48.9808m	-23.454	9.338834897416141e-09
2889	1.2784899999999998e-14	He	1	155.374m	-23.455	9.317356173180423e-09
2890	5.51495e-12	Al	3	3601.93A	-23.456	9.295926848639543e-09
2891	1.67169e-11	S	5	1188.28A	-23.459	9.231934138330964e-09
2892	1.42954e-12	He	1	1.38957m	-23.462	9.168381950741562e-09
2893	5.45216e-13	He	1	3.64341m	-23.462	9.168381950741562e-09
2894	1.77682e-11	P	5	1117.98A	-23.463	9.147295257404378e-09
2895	5.15469e-12	Si	2	3853.66A	-23.464000000000002	9.12625706211606e-09
2896	9.36927e-12	Si	4	2120.17A	-23.464000000000002	9.12625706211606e-09
2897	5.55579e-12	Sc	2	3575.45A	-23.465999999999998	9.084325719773056e-09
2898	4.98785e-12	Fe	4	3982.57A	-23.467	9.063432350402415e-09
2899	2.6092400000000003e-12	Fe	2	7613.12A	-23.467	9.063432350402415e-09
2900	5.0044e-12	Fe	2	3969.39A	-23.468000000000004	9.042587034447784e-09
2901	8.12151e-13	He	1	2.44591m	-23.469	9.021789661389595e-09
2902	1.14925e-12	Co	2	1.72847m	-23.473000000000003	8.939077396608088e-09
2903	1.1075e-11	Ne	3	1793.64A	-23.473000000000003	8.939077396608088e-09
2904	2.5916099999999997e-12	K	1	7664.90A	-23.473000000000003	8.939077396608088e-09
2905	5.42809e-13	He	1	3.65956m	-23.474	8.918518089110682e-09
2906	3.4225300000000003e-14	He	1	58.0402m	-23.476	8.877541220648385e-09
2907	9.18988e-13	He	1	2.16156m	-23.476	8.877541220648385e-09
2908	2.49188e-12	C	3	7971.68A	-23.480999999999998	8.775920846616518e-09
2909	1.42321e-12	He	1	1.39575m	-23.482	8.755736788770952e-09
2910	8.76018e-12	Fe	2	2267.59A	-23.483	8.735599152970232e-09
2911	1.86098e-12	Fe	5	1.06742m	-23.485	8.695462720678001e-09
2912	6.36199e-11	Al	6	312.237A	-23.486	8.67546371138705e-09
2913	3.68484e-11	O	2	539.086A	-23.487	8.655510698541152e-09
2914	3.7588199999999997e-14	He	1	52.8476m	-23.489	8.615742239271913e-09
2915	1.7852200000000002e-14	He	1	111.272m	-23.49	8.595926582000303e-09
2916	9.405210000000001e-18	H	1	21.1207c	-23.495	8.497529824080192e-09
2917	1.42657e-12	He	1	1.39246m	-23.496	8.477986047818903e-09
2918	7.1179600000000005e-12	Fe	2	2790.75A	-23.499000000000002	8.419624002377647e-09
2919	7.04913e-12	Fe	5	2818.00A	-23.499000000000002	8.419624002377647e-09
2920	6.83047e-13	Fe	4	2.90821m	-23.499000000000002	8.419624002377647e-09
2921	1.28865e-11	S	2	1541.49A	-23.5	8.400259404534127e-09
2922	1.7502e-11	N	1	1134.98A	-23.5	8.400259404534127e-09
2923	6.02751e-13	He	1	3.29563m	-23.500999999999998	8.380939344029747e-09
2924	1.53435e-11	P	2	1294.65A	-23.506	8.285003524672651e-09
2925	3.68614e-11	He	1	538.896A	-23.506999999999998	8.265948545336028e-09
2926	2.16354e-11	P	3	918.147A	-23.515	8.115077981492628e-09
2927	5.06187e-11	Cl	5	392.433A	-23.521	8.003734937443707e-09
2928	6.50858e-13	Ca	5	3.05204m	-23.522	7.985326857906428e-09
2929	2.8184599999999997e-12	Fe	2	7047.99A	-23.525	7.930356254473582e-09
2930	5.51104e-13	He	1	3.60448m	-23.526	7.912116941223855e-09
2931	2.2244299999999997e-14	He	1	89.3012m	-23.526	7.912116941223855e-09
2932	3.14553e-12	K	5	6315.13A	-23.526	7.912116941223855e-09
2933	4.6560800000000005e-12	Fe	2	4266.35A	-23.526999999999997	7.893919577230588e-09
2934	5.486979999999999e-13	He	1	3.62029m	-23.53	7.839578217091823e-09
2935	3.24064e-14	He	1	61.2979m	-23.53	7.839578217091823e-09
2936	9.25884e-13	He	1	2.14546m	-23.533	7.78561094024506e-09
2937	3.11036e-11	C	3	638.654A	-23.538	7.69648978877419e-09
2938	1.6495e-11	S	2	1204.27A	-23.539	7.678788353469617e-09
2939	1.52277e-11	P	2	1304.49A	-23.541999999999998	7.625927946258496e-09
2940	4.7904900000000005e-12	Fe	2	4146.65A	-23.541999999999998	7.625927946258496e-09
2941	8.264879999999999e-13	He	1	2.40348m	-23.543000000000003	7.60838879868821e-09
2942	3.97447e-12	Fe	6	4998.02A	-23.544	7.590889990038068e-09
2943	2.9435e-13	He	1	6.74858m	-23.546	7.55601301860339e-09
2944	1.03808e-12	Fe	2	1.91358m	-23.546	7.55601301860339e-09
2945	8.709959999999999e-13	Co	3	2.28066m	-23.551	7.469520052808516e-09
2946	2.6076099999999996e-14	He	1	76.1787m	-23.555	7.401039081339768e-09
2947	1.5630700000000001e-12	Fe	4	1.27087m	-23.555	7.401039081339768e-09
2948	2.95862e-14	F	2	67.1409m	-23.555999999999997	7.384017163805938e-09
2949	3.65845e-13	He	1	5.42975m	-23.557	7.367034395595992e-09
2950	2.21485e-11	Fe	3	896.877A	-23.559	7.333185947191241e-09
2951	1.09623e-11	S	2	1812.08A	-23.56	7.316320087535392e-09
2952	1.8435900000000002e-12	Fe	4	1.07749m	-23.565	7.2325708640337956e-09
2953	1.15157e-11	Al	2	1724.98A	-23.566	7.215936412647695e-09
2954	2.9438999999999996e-14	He	1	67.4767m	-23.566	7.215936412647695e-09
2955	5.88826e-15	He	1	337.357m	-23.568	7.182782196413619e-09
2956	1.65656e-11	S	5	1199.14A	-23.573	7.1005615685114636e-09
2957	1.09555e-14	He	1	181.319m	-23.576999999999998	7.03546322875909e-09
2958	1.46537e-11	O	1	1355.60A	-23.579	7.003138211484223e-09
2959	6.31663e-15	S	2	314.479m	-23.58	6.9870314405560095e-09
2960	5.53765e-13	He	1	3.58716m	-23.581	6.970961714172898e-09
2961	5.56172e-13	He	1	3.57164m	-23.583000000000002	6.93893305443775e-09
2962	1.5216e-11	P	2	1305.50A	-23.584	6.9229739512730055e-09
2963	9.317729999999999e-13	He	1	2.13190m	-23.586	6.891165775280673e-09
2964	1.56116e-12	Co	3	1.27242m	-23.589000000000002	6.843727323760265e-09
2965	1.7043599999999998e-12	Fe	2	1.16551m	-23.592	6.796615436243221e-09
2966	7.46235e-11	N	5	266.196A	-23.594	6.765387824891474e-09
2967	1.14416e-12	Co	2	1.73616m	-23.594	6.765387824891474e-09
2968	6.38268e-13	He	1	3.11224m	-23.598000000000003	6.70336237649105e-09
2969	2.39929e-11	P	4	827.931A	-23.598000000000003	6.70336237649105e-09
2970	2.0659699999999998e-13	Ni	2	9.61508m	-23.598000000000003	6.70336237649105e-09
2971	2.5509799999999998e-14	He	1	77.8700m	-23.603	6.626629621887134e-09
2972	3.15352e-11	P	4	629.915A	-23.604	6.611388796685252e-09
2973	1.53477e-14	He	1	129.430m	-23.605	6.596183024408572e-09
2974	1.26051e-11	Co	2	1575.91A	-23.605999999999998	6.5810122244377104e-09
2975	1.75994e-12	O	1	1.12870m	-23.605999999999998	6.5810122244377104e-09
2976	7.16423e-12	Fe	2	2772.73A	-23.605999999999998	6.5810122244377104e-09
2977	1.73398e-11	Ne	5	1145.60A	-23.608	6.5507752198618826e-09
2978	4.16985e-13	He	1	4.76383m	-23.609	6.535708854943382e-09
2979	2.66417e-13	He	1	7.45615m	-23.609	6.535708854943382e-09
2980	1.09965e-11	Mg	6	1806.43A	-23.612	6.490717351651129e-09
2981	8.38222e-13	He	1	2.36983m	-23.612	6.490717351651129e-09
2982	3.61056e-13	Mg	7	5.50177m	-23.612	6.490717351651129e-09
2983	3.4781800000000004e-12	Fe	4	5711.17A	-23.613000000000003	6.475789115996414e-09
2984	2.08955e-11	P	4	950.657A	-23.614	6.460895214331054e-09
2985	2.06081e-12	Co	2	9639.13A	-23.618000000000002	6.401661370963992e-09
2986	5.88693e-12	Fe	5	3374.33A	-23.621	6.357592644060749e-09
2987	4.54822e-13	He	1	4.36752m	-23.621	6.357592644060749e-09
2988	2.97732e-12	Fe	2	6671.92A	-23.624000000000002	6.313827284139554e-09
2989	5.58157e-13	He	1	3.55894m	-23.625	6.299305884350644e-09
2990	2.2558699999999999e-13	He	1	8.80569m	-23.625	6.299305884350644e-09
2991	9.51231e-13	Fe	4	2.08829m	-23.625999999999998	6.284817882854458e-09
2992	9.40215e-12	Ca	2	2112.76A	-23.627	6.2703632028369996e-09
2993	5.183419999999999e-12	Mg	1	3832.30A	-23.629	6.241553500865585e-09
2994	4.28828e-12	Fe	2	4632.27A	-23.63	6.227198326165509e-09
2995	1.91795e-14	He	1	103.572m	-23.631	6.212876167451008e-09
2996	8.02183e-11	Fe	7	247.630A	-23.631	6.212876167451008e-09
2997	3.4692199999999996e-12	Fe	2	5725.91A	-23.631	6.212876167451008e-09
2998	5.605640000000001e-13	He	1	3.54366m	-23.631999999999998	6.198586948787524e-09
2999	1.93228e-12	Co	2	1.02803m	-23.633000000000003	6.184330594414891e-09
3000	9.368399999999999e-13	He	1	2.12037m	-23.634	6.170107028747538e-09
3001	1.38811e-13	Fe	6	14.3105m	-23.64	6.085449986602636e-09
3002	2.25423e-14	He	1	88.1207m	-23.64	6.085449986602636e-09
3003	5.68319e-13	He	1	3.49530m	-23.643	6.043558043558032e-09
3004	2.34607e-12	Co	2	8467.14A	-23.644000000000002	6.029658245773137e-09
3005	8.69738e-11	Ne	4	228.396A	-23.645	6.015790416636076e-09
3006	4.2529600000000003e-13	Fe	2	4.67073m	-23.654	5.892406467412656e-09
3007	1.13286e-11	Mg	2	1753.47A	-23.656	5.865333318899747e-09
3008	3.84558e-12	Co	3	5165.53A	-23.656	5.865333318899747e-09
3009	4.29099e-12	Fe	2	4629.34A	-23.656999999999996	5.851843426606858e-09
3010	1.75108e-11	N	1	1134.41A	-23.658	5.838384560205186e-09
3011	2.94029e-12	Fe	4	6755.94A	-23.659000000000002	5.824956648337308e-09
3012	5.61989e-13	He	1	3.53467m	-23.659000000000002	5.824956648337308e-09
3013	2.10312e-11	S	6	944.524A	-23.659000000000002	5.824956648337308e-09
3014	5.70726e-13	He	1	3.48056m	-23.66	5.81155961980977e-09
3015	8.69918e-12	Fe	2	2283.49A	-23.660999999999998	5.7981934035928115e-09
3016	2.65983e-12	N	1	7468.31A	-23.663	5.7715531247881414e-09
3017	2.41768e-12	N	1	8216.34A	-23.663	5.7715531247881414e-09
3018	1.81037e-12	Co	2	1.09726m	-23.663	5.7715531247881414e-09
3019	2.64867e-11	K	4	749.979A	-23.664	5.75827892095637e-09
3020	1.09702e-13	He	1	18.1076m	-23.664	5.75827892095637e-09
3021	3.68169e-11	O	2	539.547A	-23.665	5.745035246946264e-09
3022	4.11831e-11	C	3	482.345A	-23.665	5.745035246946264e-09
3023	7.014910000000001e-12	Fe	5	2831.75A	-23.666999999999998	5.718639207685793e-09
3024	1.50887e-12	O	1	1.31651m	-23.666999999999998	5.718639207685793e-09
3025	3.55637e-11	Ne	3	558.560A	-23.67	5.6792723722818865e-09
3026	5.64396e-13	He	1	3.51960m	-23.67	5.6792723722818865e-09
3027	1.81147e-11	S	2	1096.60A	-23.67	5.6792723722818865e-09
3028	2.41494e-11	S	3	822.565A	-23.671	5.666210408291332e-09
3029	2.81179e-11	S	6	706.471A	-23.671	5.666210408291332e-09
3030	1.2232299999999998e-12	Fe	5	1.62393m	-23.671	5.666210408291332e-09
3031	1.96215e-14	He	1	101.238m	-23.674	5.627204490203852e-09
3032	8.74346e-11	C	5	227.192A	-23.674	5.627204490203852e-09
3033	9.41232e-13	He	1	2.11047m	-23.675	5.614262279018927e-09
3034	5.653520000000001e-13	He	1	3.51365m	-23.675	5.614262279018927e-09
3035	1.7419200000000001e-12	Na	1	1.14038m	-23.676	5.601349834093766e-09
3036	8.479459999999999e-13	He	1	2.34266m	-23.678	5.575613969337981e-09
3037	4.51199e-12	Fe	2	4402.60A	-23.683000000000003	5.511790444001487e-09
3038	1.90069e-13	He	1	10.4512m	-23.683000000000003	5.511790444001487e-09
3039	9.513940000000001e-13	He	1	2.08793m	-23.684	5.499113677756852e-09
3040	1.65695e-11	Mn	2	1198.85A	-23.684	5.499113677756852e-09
3041	1.14319e-11	Mg	2	1737.63A	-23.686	5.473847545471063e-09
3042	5.0672800000000006e-15	He	1	392.014m	-23.686999999999998	5.461258045471436e-09
3043	2.68184e-13	Fe	4	7.40704m	-23.688000000000002	5.4486975005182246e-09
3044	9.45941e-15	He	1	209.997m	-23.688000000000002	5.4486975005182246e-09
3045	5.67758e-13	He	1	3.49875m	-23.689	5.436165844016849e-09
3046	2.97796e-11	S	3	667.049A	-23.689	5.436165844016849e-09
3047	2.3151e-12	Co	2	8580.39A	-23.689	5.436165844016849e-09
3048	3.05409e-11	S	6	650.422A	-23.689	5.436165844016849e-09
3049	2.20272e-12	Si	4	9018.14A	-23.691	5.411188930755721e-09
3050	7.46676e-12	Al	1	2660.39A	-23.693	5.386326775986831e-09
3051	4.836010000000001e-13	He	1	4.10761m	-23.693	5.386326775986831e-09
3052	2.65497e-11	Ar	2	748.198A	-23.693	5.386326775986831e-09
3053	9.63357e-12	Zn	2	2062.00A	-23.698	5.324670003235326e-09
3054	8.32889e-12	Fe	2	2385.01A	-23.699	5.312423602061905e-09
3055	2.41364e-11	C	3	823.007A	-23.701	5.288015232758547e-09
3056	1.35115e-11	Co	2	1470.18A	-23.703000000000003	5.2637190097252235e-09
3057	1.3291200000000001e-14	He	1	149.456m	-23.706	5.2274838229365055e-09
3058	9.45064e-13	He	1	2.10192m	-23.706999999999997	5.2154609437751445e-09
3059	3.15939e-11	N	5	628.744A	-23.71	5.179557963175642e-09
3060	1.09991e-11	Mg	6	1806.00A	-23.711	5.167645310432981e-09
3061	1.9558400000000003e-12	Fe	2	1.01565m	-23.712	5.155760056031288e-09
3062	9.84432e-12	Fe	4	2017.86A	-23.712	5.155760056031288e-09
3063	1.66541e-14	He	1	119.277m	-23.713	5.143902136956172e-09
3064	7.94482e-13	Fe	2	2.50030m	-23.714000000000002	5.132071490338128e-09
3065	1.54156e-11	Ti	3	1288.59A	-23.715	5.120268053452284e-09
3066	9.484270000000001e-13	He	1	2.09446m	-23.719	5.073325153774416e-09
3067	2.41307e-11	C	3	823.202A	-23.721	5.050015342052835e-09
3068	2.56475e-11	O	5	774.518A	-23.721999999999998	5.038400629071014e-09
3069	9.40864e-12	S	3	2111.30A	-23.726	4.992208294451361e-09
3070	1.0668099999999999e-13	He	1	18.6205m	-23.726	4.992208294451361e-09
3071	1.76102e-11	P	5	1128.01A	-23.729	4.957842174279744e-09
3072	2.64699e-13	Ni	1	7.50454m	-23.733	4.912388404012971e-09
3073	5.72399e-14	Fe	1	34.7038m	-23.737	4.867351356416876e-09
3074	2.3417900000000003e-12	Fe	5	8482.60A	-23.737	4.867351356416876e-09
3075	8.560950000000001e-13	He	1	2.32036m	-23.74	4.833844745360998e-09
3076	5.536939999999999e-13	Fe	4	3.58762m	-23.741999999999997	4.811635246168561e-09
3077	1.45542e-14	He	1	136.486m	-23.743000000000002	4.800568792193169e-09
3078	7.456810000000001e-13	Ca	2	2.66394m	-23.746	4.767521909075773e-09
3079	1.32902e-11	N	1	1494.68A	-23.747	4.756556912960305e-09
3080	6.20067e-12	Cl	4	3203.60A	-23.748	4.745617135636091e-09
3081	5.118280000000001e-12	Fe	5	3881.08A	-23.749000000000002	4.734702519101517e-09
3082	8.39242e-13	Fe	2	2.36695m	-23.749000000000002	4.734702519101517e-09
3083	2.2884599999999997e-12	N	1	8680.28A	-23.75	4.7238130054884134e-09
3084	1.10124e-11	S	2	1803.82A	-23.750999999999998	4.712948537061623e-09
3085	7.734810000000001e-14	Co	2	25.6819m	-23.752	4.702109056218777e-09
3086	2.41568e-12	N	1	8223.13A	-23.755	4.669739965156276e-09
3087	1.41241e-12	Fe	5	1.40642m	-23.756	4.658999861271131e-09
3088	5.059979999999999e-13	He	1	3.92580m	-23.764	4.573963530333336e-09
3089	8.9941e-12	Ca	2	2208.61A	-23.765	4.5634437061355874e-09
3090	6.08364e-14	O	3	32.6523m	-23.767	4.542476586866105e-09
3091	2.58015e-12	K	1	7698.96A	-23.771	4.500830911194389e-09
3092	1.81555e-12	Fe	2	1.09413m	-23.773000000000003	4.480151471586079e-09
3093	7.05368e-12	Al	2	2816.18A	-23.773000000000003	4.480151471586079e-09
3094	2.31083e-11	Fe	3	859.623A	-23.774	4.469847409136162e-09
3095	6.55508e-14	Fe	5	30.3039m	-23.775	4.459567045372247e-09
3096	4.6564099999999995e-12	Co	3	4266.05A	-23.776999999999997	4.439077196005889e-09
3097	4.80255e-12	Fe	5	4136.23A	-23.776999999999997	4.439077196005889e-09
3098	3.46361e-12	Fe	4	5735.18A	-23.78	4.40851880353281e-09
3099	3.0091e-12	Fe	7	6601.45A	-23.781999999999996	4.388263499532678e-09
3100	2.57619e-12	Fe	2	7710.78A	-23.783	4.378170773553886e-09
3101	6.0615699999999996e-12	Fe	2	3277.12A	-23.784000000000002	4.368101260200737e-09
3102	4.69436e-12	Fe	2	4231.55A	-23.785	4.358054906085675e-09
3103	1.15868e-14	He	1	171.441m	-23.785	4.358054906085675e-09
3104	3.9256e-12	Fe	3	5060.24A	-23.785	4.358054906085675e-09
3105	1.2821e-11	S	2	1549.37A	-23.785999999999998	4.348031657943892e-09
3106	8.22391e-15	He	1	241.545m	-23.785999999999998	4.348031657943892e-09
3107	1.9871200000000002e-10	Si	6	99.9661A	-23.789	4.318100018546323e-09
3108	3.33798e-13	Ni	2	5.95104m	-23.793000000000003	4.278511439617736e-09
3109	4.39212e-15	He	1	452.275m	-23.795	4.258853465195986e-09
3110	1.42217e-12	Fe	2	1.39677m	-23.796999999999997	4.239285810962453e-09
3111	8.62992e-13	He	1	2.30181m	-23.796999999999997	4.239285810962453e-09
3112	2.41988e-11	S	3	820.885A	-23.796999999999997	4.239285810962453e-09
3113	2.66157e-11	K	4	746.343A	-23.801	4.200419805032228e-09
3114	2.0977400000000003e-12	Fe	2	9469.46A	-23.802	4.190759107562159e-09
3115	6.68593e-12	Na	6	2971.08A	-23.802	4.190759107562159e-09
3116	4.43292e-12	Mg	2	4481.13A	-23.803	4.181120629079701e-09
3117	2.83317e-11	Ne	4	701.139A	-23.803	4.181120629079701e-09
3118	1.5404e-11	P	2	1289.57A	-23.803	4.181120629079701e-09
3119	1.9179e-11	Cr	3	1035.74A	-23.804000000000002	4.1715043184826e-09
3120	5.54683e-13	Fe	2	3.58123m	-23.805999999999997	4.1523379971229136e-09
3121	3.08392e-12	Ni	2	6441.29A	-23.809	4.123753503410768e-09
3122	1.9944400000000002e-10	Si	6	99.5993A	-23.811	4.104806577117428e-09
3123	1.23625e-12	Si	1	1.60683m	-23.811999999999998	4.095365783969316e-09
3124	2.8744099999999997e-12	Ni	2	6910.79A	-23.813000000000002	4.0859467040428425e-09
3125	7.08475e-12	Na	4	2803.83A	-23.813000000000002	4.0859467040428425e-09
3126	1.0162100000000002e-14	He	1	195.476m	-23.813000000000002	4.0859467040428425e-09
3127	1.68826e-11	S	2	1176.62A	-23.815	4.067173484213873e-09
3128	3.68129e-13	Fe	4	5.39606m	-23.822	4.002143877523674e-09
3129	9.28537e-12	V	2	2139.33A	-23.823	3.9929392020324e-09
3130	1.89604e-12	Fe	6	1.04768m	-23.824	3.9837556967072895e-09
3131	1.15406e-11	Al	2	1721.27A	-23.824	3.9837556967072895e-09
3132	8.2616e-12	Fe	2	2404.43A	-23.826999999999998	3.9563317153883584e-09
3133	8.29268e-12	Fe	2	2395.42A	-23.828000000000003	3.947232404946114e-09
3134	2.41004e-12	N	1	8242.39A	-23.83	3.9290965194289e-09
3135	2.55734e-11	Ti	4	776.762A	-23.831	3.920059848199175e-09
3136	5.262330000000001e-12	Fe	6	3774.84A	-23.833000000000002	3.902048809239641e-09
3137	5.237689999999999e-13	He	1	3.79260m	-23.835	3.884120523487223e-09
3138	2.86493e-12	Fe	2	6933.66A	-23.838	3.857382425876279e-09
3139	9.93223e-17	Al	3	2.00000c	-23.839000000000002	3.848510692484748e-09
3140	2.22309e-11	Si	2	893.551A	-23.839000000000002	3.848510692484748e-09
3141	6.3892e-11	Al	6	310.907A	-23.844	3.804457154876125e-09
3142	7.71317e-12	Al	1	2575.40A	-23.845	3.7957071462301e-09
3143	4.99981e-12	Fe	4	3973.04A	-23.846	3.786977262045482e-09
3144	6.15536e-11	N	4	322.718A	-23.846	3.786977262045482e-09
3145	2.2009e-11	S	3	902.561A	-23.846999999999998	3.778267456037356e-09
3146	2.42604e-12	N	1	8188.01A	-23.848000000000003	3.769577682027105e-09
3147	3.0500300000000003e-13	Si	7	6.51288m	-23.848000000000003	3.769577682027105e-09
3148	8.688799999999999e-13	He	1	2.28621m	-23.851	3.743628091790531e-09
3149	1.06397e-10	C	5	186.702A	-23.854	3.717857137276612e-09
3150	7.19465e-15	He	1	276.100m	-23.862	3.649998596963489e-09
3151	9.518810000000001e-12	Al	2	2086.86A	-23.862	3.649998596963489e-09
3152	5.538e-11	Ne	4	358.694A	-23.866999999999997	3.60821740852175e-09
3153	1.46222e-11	O	1	1358.51A	-23.868000000000002	3.599918738767759e-09
3154	1.70041e-11	N	1	1168.22A	-23.868000000000002	3.599918738767759e-09
3155	6.14285e-11	Ne	3	323.375A	-23.871	3.5751370724815366e-09
3156	9.44471e-12	Ca	2	2103.24A	-23.878	3.5179745839401675e-09
3157	2.66913e-12	N	1	7442.30A	-23.878	3.5179745839401675e-09
3158	7.33948e-13	Ca	2	2.70652m	-23.88	3.501810958959036e-09
3159	2.0035e-12	Fe	5	9914.87A	-23.884	3.4697061631121784e-09
3160	2.28764e-12	N	1	8683.40A	-23.885	3.4617260603825173e-09
3161	6.33032e-15	He	1	313.799m	-23.886999999999997	3.4458208738917536e-09
3162	1.2215100000000001e-12	Co	2	1.62622m	-23.888	3.4378957058028512e-09
3163	3.83179e-15	He	1	518.412m	-23.89	3.4221000098457182e-09
3164	5.73034e-12	N	1	3466.54A	-23.893	3.398542439079217e-09
3165	7.43245e-11	C	5	267.267A	-23.898000000000003	3.3596396454746815e-09
3166	2.27962e-11	P	5	871.394A	-23.899	3.3519126887108883e-09
3167	8.73948e-13	He	1	2.27296m	-23.899	3.3519126887108883e-09
3168	1.32075e-12	Mg	1	1.50402m	-23.899	3.3519126887108883e-09
3169	1.51619e-12	Co	3	1.31015m	-23.9	3.3442035034544973e-09
3170	1.32718e-12	Co	2	1.49674m	-23.9	3.3442035034544973e-09
3171	2.82077e-11	S	3	704.220A	-23.901999999999997	3.328838284064571e-09
3172	5.381050000000001e-13	He	1	3.69156m	-23.903000000000002	3.321182168466145e-09
3173	1.75921e-12	N	1	1.12917m	-23.905	3.3059227225025007e-09
3174	3.5285900000000006e-14	S	1	56.2957m	-23.906999999999996	3.2907333873245334e-09
3175	6.345619999999999e-12	Be	2	3130.42A	-23.908	3.283164910556658e-09
3176	5.866779999999999e-13	Fe	4	3.38592m	-23.913	3.2455828325998633e-09
3177	3.5353800000000002e-12	Ca	7	5618.76A	-23.919	3.201051766710079e-09
3178	2.90883e-12	Fe	2	6829.01A	-23.919	3.201051766710079e-09
3179	7.99502e-11	O	5	248.460A	-23.923000000000002	3.1717043477117672e-09
3180	1.92287e-11	Cr	3	1033.06A	-23.924	3.164409630138317e-09
3181	4.79068e-11	Ca	7	414.648A	-23.927	3.142625987468113e-09
3182	8.03221e-11	C	5	247.310A	-23.927	3.142625987468113e-09
3183	4.9034e-13	He	1	4.05116m	-23.929000000000002	3.128186932635434e-09
3184	3.3447900000000003e-12	Fe	4	5938.93A	-23.93	3.1209923023392667e-09
3185	1.5236200000000001e-12	V	7	1.30376m	-23.932	3.1066526452609287e-09
3186	1.92501e-11	O	6	1031.91A	-23.934	3.0923788729221625e-09
3187	1.35207e-11	Ti	4	1469.19A	-23.934	3.0923788729221625e-09
3188	5.53516e-13	Fe	4	3.58878m	-23.938000000000002	3.064027773002761e-09
3189	1.14502e-11	Mg	2	1734.85A	-23.941	3.0429351541765205e-09
3190	8.7834e-13	He	1	2.26159m	-23.941	3.0429351541765205e-09
3191	5.5394e-12	Cl	2	3586.03A	-23.941999999999997	3.0359365975298215e-09
3192	8.335689999999999e-12	Fe	2	2383.06A	-23.944000000000003	3.021987735916905e-09
3193	2.5241e-12	Fe	5	7869.93A	-23.945999999999998	3.0081029635015953e-09
3194	6.33849e-14	Cr	4	31.3394m	-23.948	2.994281985820654e-09
3195	1.09307e-11	Mg	1	1817.31A	-23.95	2.9805245097639743e-09
3196	8.88502e-13	He	1	2.23572m	-23.951	2.9736694936161935e-09
3197	1.13468e-11	Mg	2	1750.66A	-23.955	2.9464067278280393e-09
3198	9.331510000000001e-12	Ca	2	2128.75A	-23.958000000000002	2.9261238065814115e-09
3199	4.432719999999999e-12	Mg	2	4481.32A	-23.958000000000002	2.9261238065814115e-09
3200	4.56465e-12	Fe	2	4351.81A	-23.958000000000002	2.9261238065814115e-09
3201	4.0964699999999994e-12	Fe	6	4849.16A	-23.96	2.9126794889124162e-09
3202	6.411e-11	Al	6	309.850A	-23.962	2.899296942272103e-09
3203	6.29502e-13	Fe	2	3.15558m	-23.963	2.8926287443454026e-09
3204	3.36287e-15	He	1	590.700m	-23.963	2.8926287443454026e-09
3205	3.6796e-11	O	2	539.854A	-23.964000000000002	2.8859758828483524e-09
3206	5.191180000000001e-13	He	1	3.82658m	-23.964000000000002	2.8859758828483524e-09
3207	1.45485e-11	Na	5	1365.39A	-23.965	2.8793383225081664e-09
3208	5.49839e-13	He	1	3.61278m	-23.968000000000004	2.8595170969162462e-09
3209	4.10246e-11	K	3	484.209A	-23.968000000000004	2.8595170969162462e-09
3210	1.75146e-11	N	1	1134.17A	-23.969	2.8529403900950366e-09
3211	7.30404e-12	Fe	5	2719.65A	-23.969	2.8529403900950366e-09
3212	1.60435e-12	N	1	1.23816m	-23.97	2.846378809279773e-09
3213	8.821719999999999e-13	He	1	2.25177m	-23.973000000000003	2.826784475380987e-09
3214	2.41191e-11	Ne	4	823.597A	-23.974	2.8202830515002288e-09
3215	1.7453400000000001e-12	Na	1	1.13814m	-23.976	2.8073250279280305e-09
3216	9.00618e-13	Na	1	2.20565m	-23.976999999999997	2.8008683595344625e-09
3217	3.2082799999999997e-12	Fe	5	6191.62A	-23.98	2.7815873173680653e-09
3218	1.2529700000000002e-10	C	5	158.539A	-23.982	2.7688070845444805e-09
3219	1.33574e-11	S	1	1487.15A	-23.984	2.7560855715568474e-09
3220	7.35975e-12	Sc	3	2699.07A	-23.984	2.7560855715568474e-09
3221	2.1687e-11	N	2	915.962A	-23.984	2.7560855715568474e-09
3222	3.4734499999999997e-13	Fe	5	5.71894m	-23.984	2.7560855715568474e-09
3223	2.9674499999999997e-15	He	1	669.412m	-23.985	2.7497467506427e-09
3224	1.85504e-12	Fe	2	1.07084m	-23.985	2.7497467506427e-09
3225	9.60767e-12	Ti	4	2067.56A	-23.985	2.7497467506427e-09
3226	8.855340000000001e-13	He	1	2.24322m	-23.986	2.7434225086120722e-09
3227	1.49985e-11	Mg	5	1324.43A	-23.987	2.737112811934509e-09
3228	2.20657e-11	S	3	900.242A	-23.988000000000003	2.7308176271565574e-09
3229	5.216239999999999e-13	Fe	4	3.80820m	-23.991	2.712018810839973e-09
3230	1.84118e-12	Fe	2	1.07890m	-23.994	2.6933494046646334e-09
3231	3.7015e-12	Fe	4	5366.60A	-23.995	2.687154872930333e-09
3232	1.29337e-11	S	2	1535.87A	-23.997	2.6748085177774143e-09
3233	1.18477e-12	Ni	2	1.67665m	-24.0	2.6563952654577596e-09
3234	2.6284900000000002e-12	Fe	4	7557.36A	-24.0	2.6563952654577596e-09
3235	4.03112e-13	Ar	5	4.92778m	-24.0	2.6563952654577596e-09
3236	1.99119e-11	P	5	997.615A	-24.000999999999998	2.6502857258851497e-09
3237	1.69457e-11	S	2	1172.24A	-24.004	2.6320412872774435e-09
3238	5.415149999999999e-13	He	1	3.66831m	-24.008000000000003	2.607910587711165e-09
3239	1.3137e-12	Fe	5	1.51210m	-24.008000000000003	2.607910587711165e-09
3240	4.675e-12	Fe	2	4249.08A	-24.009	2.6019125598029556e-09
3241	5.25928e-12	Fe	5	3777.03A	-24.01	2.5959283269761047e-09
3242	3.15874e-11	N	5	628.874A	-24.011	2.5899578575028476e-09
3243	8.01937e-11	N	5	247.706A	-24.011999999999997	2.5840011197283284e-09
3244	3.43331e-12	Fe	4	5785.80A	-24.014	2.5721287130199753e-09
3245	3.19788e-13	Co	2	6.21176m	-24.014	2.5721287130199753e-09
3246	3.63739e-11	K	3	546.118A	-24.015	2.566212981139844e-09
3247	5.60595e-12	Fe	6	3543.46A	-24.018	2.5485472952361058e-09
3248	2.83324e-12	Fe	2	7011.23A	-24.02	2.5368377840546075e-09
3249	1.89805e-12	Fe	2	1.04657m	-24.02	2.5368377840546075e-09
3250	2.42411e-11	Ne	4	819.453A	-24.022	2.525182073190006e-09
3251	5.05108e-12	Fe	2	3932.71A	-24.023000000000003	2.5193743155852084e-09
3252	5.52393e-12	Fe	5	3596.07A	-24.026999999999997	2.4962765530242105e-09
3253	5.4823e-13	Zn	4	3.62338m	-24.028000000000002	2.490535276270971e-09
3254	5.59563e-13	He	1	3.54999m	-24.03	2.4790923061052128e-09
3255	5.89776e-12	Sc	2	3368.13A	-24.031	2.4733905520231846e-09
3256	5.08611e-12	Fe	2	3905.63A	-24.037	2.4394543614145213e-09
3257	1.61123e-12	N	1	1.23288m	-24.041	2.417089309397487e-09
3258	5.592859999999999e-13	He	1	3.55176m	-24.055999999999997	2.335031251940339e-09
3259	8.57211e-11	Mg	3	231.734A	-24.058000000000003	2.3243027578664996e-09
3260	1.04809e-12	Ni	2	1.89531m	-24.059	2.3189570098663563e-09
3261	1.74785e-11	Ne	5	1136.51A	-24.061	2.308302370226275e-09
3262	9.03839e-12	Ca	2	2197.79A	-24.061999999999998	2.3029934220965183e-09
3263	8.6965e-11	Ne	4	228.419A	-24.065	2.2871397268918782e-09
3264	5.36351e-12	Fe	6	3703.63A	-24.066	2.2818794514911364e-09
3265	5.45863e-11	S	6	363.909A	-24.066	2.2818794514911364e-09
3266	9.22878e-11	O	5	215.245A	-24.066999999999997	2.276631274388092e-09
3267	6.15822e-11	N	4	322.568A	-24.068	2.271395167757395e-09
3268	9.10751e-12	Fe	6	2181.11A	-24.07	2.2609590549317974e-09
3269	4.48926e-12	Co	3	4424.89A	-24.070999999999998	2.255758993405646e-09
3270	3.7040699999999996e-12	Fe	2	5362.87A	-24.076	2.2299375337313594e-09
3271	2.75333e-12	Fe	2	7214.71A	-24.078000000000003	2.2196919014316863e-09
3272	8.68889e-11	Ne	4	228.619A	-24.081999999999997	2.199341643758312e-09
3273	8.560160000000001e-12	Fe	6	2320.57A	-24.081999999999997	2.199341643758312e-09
3274	3.97795e-15	O	2	499.364m	-24.083000000000002	2.194283298345243e-09
3275	9.543430000000001e-12	Al	2	2081.48A	-24.084	2.189236586803824e-09
3276	4.19261e-12	C	2	4737.97A	-24.087	2.1741659881451454e-09
3277	1.85414e-12	N	1	1.07135m	-24.089000000000002	2.1641766028211016e-09
3278	5.67712e-13	He	1	3.49904m	-24.089000000000002	2.1641766028211016e-09
3279	3.5938599999999998e-12	Fe	2	5527.34A	-24.094	2.1394034781029457e-09
3280	5.215019999999999e-12	He	1	3809.08A	-24.096	2.1295738120043764e-09
3281	1.9711300000000002e-13	Ni	2	10.0777m	-24.1	2.1100497619409945e-09
3282	1.94417e-12	Fe	5	1.02174m	-24.101	2.105196782157305e-09
3283	2.42698e-12	N	1	8184.86A	-24.101	2.105196782157305e-09
3284	1.85704e-11	C	3	1069.69A	-24.103	2.095524281550372e-09
3285	3.48328e-13	Co	2	5.70281m	-24.104	2.0907047094445275e-09
3286	1.14637e-10	C	5	173.281A	-24.105	2.0858962220469123e-09
3287	5.73622e-13	He	1	3.46298m	-24.105999999999998	2.0810987938634384e-09
3288	1.33927e-11	S	1	1483.23A	-24.105999999999998	2.0810987938634384e-09
3289	5.17533e-12	Mg	1	3838.29A	-24.107	2.0763123994585852e-09
3290	1.33084e-11	N	1	1492.63A	-24.11	2.062019165437697e-09
3291	5.17636e-12	Fe	5	3837.54A	-24.11	2.062019165437697e-09
3292	3.5818300000000003e-12	Fe	2	5545.90A	-24.111	2.0572766529605124e-09
3293	7.99615e-12	Fe	1	2484.25A	-24.111	2.0572766529605124e-09
3294	1.45798e-11	B	2	1362.46A	-24.121	2.010447319076412e-09
3295	1.89356e-11	S	2	1049.05A	-24.122	2.005823418554412e-09
3296	4.11636e-12	Fe	2	4825.74A	-24.125	1.992015427264926e-09
3297	1.96427e-11	Cl	3	1011.29A	-24.125	1.992015427264926e-09
3298	1.0334300000000001e-13	Fe	3	19.2218m	-24.125999999999998	1.987433918917738e-09
3299	4.71115e-14	Fe	3	42.1648m	-24.127	1.9828629477473287e-09
3300	1.9163400000000003e-12	Fe	2	1.03658m	-24.13	1.969213015227111e-09
3301	2.00368e-12	S	8	9914.00A	-24.133000000000003	1.9556570481814043e-09
3302	1.21547e-12	Co	2	1.63430m	-24.134	1.9511591617856237e-09
3303	1.86467e-12	N	1	1.06530m	-24.136	1.9421943997564793e-09
3304	5.14444e-12	Fe	5	3861.34A	-24.136999999999997	1.9377274765928555e-09
3305	1.7576900000000002e-12	Fe	2	1.13015m	-24.138	1.933270827067386e-09
3306	2.29528e-11	P	5	865.449A	-24.141	1.9199622843046478e-09
3307	2.51565e-12	Mg	2	7896.37A	-24.144000000000002	1.906745356905845e-09
3308	5.74609e-13	He	1	3.45704m	-24.145	1.9023599642783294e-09
3309	1.77929e-13	Co	2	11.1643m	-24.145	1.9023599642783294e-09
3310	8.483870000000001e-13	Fe	2	2.34144m	-24.148000000000003	1.889264210398267e-09
3311	1.62999e-12	N	1	1.21868m	-24.148000000000003	1.889264210398267e-09
3312	4.83928e-11	Ca	7	410.483A	-24.149	1.884919023292027e-09
3313	7.17762e-12	Fe	5	2767.56A	-24.15	1.8805838298388102e-09
3314	1.03487e-11	Fe	6	1919.51A	-24.151999999999997	1.8719433320052386e-09
3315	6.5044e-11	O	3	305.400A	-24.153000000000002	1.867637981813809e-09
3316	3.31551e-12	Fe	2	5991.38A	-24.155	1.859056964748943e-09
3317	5.853560000000001e-13	He	1	3.39357m	-24.156	1.8547812523797927e-09
3318	1.8941400000000002e-12	Fe	5	1.04873m	-24.159000000000002	1.8420130280486348e-09
3319	1.7557599999999998e-12	N	1	1.13139m	-24.166	1.8125612765565601e-09
3320	4.0215e-12	Ca	7	4939.56A	-24.169	1.8000836924946538e-09
3321	1.65006e-11	S	2	1203.86A	-24.17	1.7959436148878486e-09
3322	1.0789e-10	O	6	184.117A	-24.173000000000002	1.783580426004227e-09
3323	3.4939800000000004e-12	Fe	4	5685.35A	-24.176	1.7713023447142574e-09
3324	6.2767e-12	He	1	3164.79A	-24.179000000000002	1.7591087851413432e-09
3325	2.2754599999999997e-12	Fe	7	8729.85A	-24.18	1.7550629472063419e-09
3326	6.2152800000000006e-12	Fe	2	3196.07A	-24.182	1.746999165442134e-09
3327	3.76641e-12	Ni	2	5274.11A	-24.182	1.746999165442134e-09
3328	5.30536e-12	Fe	5	3744.23A	-24.188000000000002	1.723029438290407e-09
3329	2.2802e-12	N	1	8711.70A	-24.19	1.715112837130434e-09
3330	1.18675e-10	C	5	167.385A	-24.191	1.7111681870679235e-09
3331	2.13842e-12	Fe	4	9289.32A	-24.191	1.7111681870679235e-09
3332	3.84104e-12	Fe	2	5171.64A	-24.193	1.7033060834069926e-09
3333	5.80497e-13	He	1	3.42197m	-24.197	1.6876900793698417e-09
3334	9.525530000000001e-13	Fe	2	2.08539m	-24.197	1.6876900793698417e-09
3335	4.934919999999999e-12	Ni	2	4025.29A	-24.198	1.6838084998999764e-09
3336	3.30464e-14	Fe	2	60.1108m	-24.199	1.6799358478151596e-09
3337	3.2734e-12	Fe	5	6068.45A	-24.199	1.6799358478151596e-09
3338	2.67584e-12	N	1	7423.64A	-24.201999999999998	1.6683712507828757e-09
3339	2.92583e-11	F	4	678.935A	-24.201999999999998	1.6683712507828757e-09
3340	5.18742e-12	Mg	1	3829.35A	-24.203000000000003	1.6645341033857699e-09
3341	5.9508e-13	He	1	3.33811m	-24.205	1.6568862638765796e-09
3342	1.91443e-11	O	6	1037.62A	-24.206999999999997	1.6492735629980834e-09
3343	3.11319e-12	N	4	6380.75A	-24.208000000000002	1.6454803390640195e-09
3344	1.3498400000000002e-10	C	5	147.162A	-24.208000000000002	1.6454803390640195e-09
3345	2.65416e-11	C	5	748.426A	-24.209	1.6416958393029377e-09
3346	6.34431e-12	Be	2	3131.07A	-24.209	1.6416958393029377e-09
3347	2.22532e-12	Ca	2	8926.56A	-24.21	1.6379200436497566e-09
3348	7.63588e-11	C	5	260.146A	-24.211	1.6341529320856104e-09
3349	9.05175e-12	Fe	6	2194.54A	-24.212	1.6303944846376215e-09
3350	2.99031e-11	Ti	4	664.295A	-24.212	1.6303944846376215e-09
3351	4.04368e-11	Na	6	491.247A	-24.214000000000002	1.6229035024283303e-09
3352	2.1175599999999997e-12	Cl	2	9380.83A	-24.214000000000002	1.6229035024283303e-09
3353	1.70012e-11	N	1	1168.42A	-24.219	1.6043262796551144e-09
3354	8.2761e-11	Ne	4	240.022A	-24.219	1.6043262796551144e-09
3355	1.4407e-10	Mg	5	137.881A	-24.22	1.6006364316041156e-09
3356	6.76273e-12	Ti	4	2937.34A	-24.221999999999998	1.5932821752289576e-09
3357	5.08625e-12	Si	1	3905.52A	-24.221999999999998	1.5932821752289576e-09
3358	1.0097899999999999e-13	Cr	5	19.6719m	-24.223000000000003	1.5896177279132501e-09
3359	1.10031e-11	S	2	1805.35A	-24.225	1.5823140978828787e-09
3360	3.55554e-12	Fe	2	5586.90A	-24.226	1.5786748764450827e-09
3361	2.41933e-12	N	1	8210.71A	-24.226999999999997	1.5750440249843287e-09
3362	8.74784e-12	C	5	2270.79A	-24.229	1.567807355036546e-09
3363	6.9164399999999996e-12	Na	6	2872.06A	-24.23	1.564201498181426e-09
3364	1.7800599999999998e-12	Fe	2	1.11594m	-24.236	1.5427398490499445e-09
3365	1.0661000000000001e-10	C	5	186.329A	-24.237	1.5391916458587344e-09
3366	2.28691e-12	N	1	8686.15A	-24.239	1.5321197026299885e-09
3367	6.30128e-13	Fe	2	3.15245m	-24.241	1.525080252028905e-09
3368	5.63631e-12	Fe	2	3524.38A	-24.241999999999997	1.5215726647837625e-09
3369	5.855649999999999e-13	He	1	3.39236m	-24.243000000000002	1.5180731447653956e-09
3370	6.21452e-11	Na	4	319.646A	-24.244	1.5145816734197474e-09
3371	1.98569e-11	P	5	1000.38A	-24.247	1.5041553665173845e-09
3372	2.3243e-12	Fe	5	8546.41A	-24.248	1.5006959051734263e-09
3373	8.0206e-12	Fe	2	2476.68A	-24.249000000000002	1.4972444003697678e-09
3374	3.94894e-12	Fe	4	5030.32A	-24.25	1.493800833806886e-09
3375	3.9496100000000004e-14	Fe	2	50.2947m	-24.25	1.493800833806886e-09
3376	1.9655099999999998e-12	Cr	8	1.01065m	-24.25	1.493800833806886e-09
3377	6.0323e-13	He	1	3.29302m	-24.252	1.486937442415606e-09
3378	2.31628e-12	Fe	5	8576.03A	-24.253	1.48351758119819e-09
3379	2.40927e-11	S	3	824.501A	-24.253	1.48351758119819e-09
3380	1.44513e-12	P	7	1.37458m	-24.254	1.4801055854433101e-09
3381	1.71694e-11	P	2	1156.97A	-24.256	1.473305118002528e-09
3382	1.38975e-10	Mg	5	142.935A	-24.261	1.4564403337753088e-09
3383	1.51575e-11	N	1	1310.54A	-24.264	1.4464142690398002e-09
3384	4.47427e-12	Fe	2	4439.71A	-24.265	1.4430876085348563e-09
3385	1.79515e-12	Fe	2	1.10656m	-24.267	1.4364572232484593e-09
3386	8.02407e-11	N	5	247.561A	-24.267	1.4364572232484593e-09
3387	6.84735e-13	Fe	4	2.90104m	-24.269000000000002	1.42985730181524e-09
3388	4.03749e-12	Fe	4	4920.01A	-24.27	1.4265687212782164e-09
3389	5.7479e-12	Fe	7	3455.95A	-24.271	1.4232877042665309e-09
3390	1.23193e-12	Fe	5	1.61246m	-24.272	1.4200142333845809e-09
3391	9.31281e-14	P	4	21.3302m	-24.272	1.4200142333845809e-09
3392	1.65668e-12	Fe	2	1.19905m	-24.273000000000003	1.416748291276715e-09
3393	9.25375e-12	Si	7	2146.64A	-24.275	1.410238924160376e-09
3394	1.44216e-10	Mg	5	137.741A	-24.278000000000002	1.40053090769153e-09
3395	3.5889800000000003e-12	Fe	2	5534.85A	-24.279	1.3973097759893055e-09
3396	2.4614599999999997e-14	Al	2	80.7020m	-24.281	1.3908897207380068e-09
3397	5.4196199999999995e-12	Fe	6	3665.28A	-24.281	1.3908897207380068e-09
3398	8.99508e-13	Na	1	2.20837m	-24.281	1.3908897207380068e-09
3399	1.8134200000000002e-12	Fe	2	1.09541m	-24.281999999999996	1.3876907631504502e-09
3400	7.1301899999999995e-12	Ar	5	2785.96A	-24.281999999999996	1.3876907631504502e-09
3401	5.899569999999999e-13	He	1	3.36710m	-24.284000000000002	1.3813149032486139e-09
3402	1.45414e-11	Na	5	1366.06A	-24.285	1.3781379671301932e-09
3403	3.1078400000000002e-12	O	1	6391.73A	-24.285	1.3781379671301932e-09
3404	9.23487e-11	O	5	215.103A	-24.287	1.3718059983392186e-09
3405	3.4565099999999998e-12	Fe	2	5746.97A	-24.287	1.3718059983392186e-09
3406	2.9353700000000002e-12	Fe	4	6767.28A	-24.288	1.368650932095196e-09
3407	4.71158e-11	Ne	4	421.609A	-24.288	1.368650932095196e-09
3408	6.00119e-13	He	1	3.31009m	-24.291	1.3592292053500086e-09
3409	2.09307e-12	Fe	2	9490.59A	-24.291	1.3592292053500086e-09
3410	7.265589999999999e-12	Sc	3	2734.05A	-24.293000000000003	1.352984114427802e-09
3411	7.13328e-14	Mn	5	27.8476m	-24.294	1.349872337315526e-09
3412	2.28242e-12	N	1	8703.25A	-24.296	1.3436702372968457e-09
3413	6.101260000000001e-13	He	1	3.25579m	-24.296999999999997	1.3405798815075354e-09
3414	1.5105200000000001e-12	Al	1	1.31507m	-24.296999999999997	1.3405798815075354e-09
3415	1.0149e-11	Fe	6	1957.29A	-24.298000000000002	1.3374966333392846e-09
3416	2.66522e-11	Ar	2	745.322A	-24.298000000000002	1.3374966333392846e-09
3417	1.1516e-11	Al	2	1724.95A	-24.3	1.3313513945153562e-09
3418	3.94377e-12	Fe	2	5036.92A	-24.302	1.3252343904990988e-09
3419	2.266e-12	Fe	5	8766.29A	-24.302	1.3252343904990988e-09
3420	1.61647e-12	N	1	1.22888m	-24.303	1.3221864359807898e-09
3421	1.66201e-11	Ti	4	1195.20A	-24.304000000000002	1.3191454915633446e-09
3422	4.5392699999999996e-14	P	4	43.7613m	-24.304000000000002	1.3191454915633446e-09
3423	9.5097e-14	Fe	6	20.8886m	-24.304000000000002	1.3191454915633446e-09
3424	9.55747e-13	Sc	2	2.07842m	-24.304000000000002	1.3191454915633446e-09
3425	2.73561e-12	Cl	4	7261.43A	-24.305	1.3161115411239895e-09
3426	1.68596e-13	Fe	7	11.7823m	-24.305999999999997	1.3130845685770102e-09
3427	1.27948e-12	Fe	5	1.55254m	-24.307	1.3100645578736894e-09
3428	4.22796e-11	Na	4	469.835A	-24.309	1.3040453579876959e-09
3429	2.87383e-11	S	3	691.219A	-24.309	1.3040453579876959e-09
3430	1.07955e-11	Ca	2	1840.06A	-24.311999999999998	1.295068372886413e-09
3431	1.34939e-11	P	2	1472.10A	-24.314	1.2891180742117554e-09
3432	5.937890000000001e-13	He	1	3.34538m	-24.315	1.286153184915872e-09
3433	5.4549e-11	S	6	364.158A	-24.316	1.2831951146761523e-09
3434	7.1102300000000005e-12	Fe	5	2793.78A	-24.316999999999997	1.2802438478091928e-09
3435	2.10687e-12	Fe	4	9428.44A	-24.318	1.277299368667649e-09
3436	1.45693e-11	Cl	1	1363.45A	-24.32	1.271430711151466e-09
3437	4.75692e-11	Na	6	417.591A	-24.322	1.2655890176672772e-09
3438	8.03121e-13	Co	3	2.47341m	-24.323	1.2626782436997614e-09
3439	5.97151e-13	He	1	3.32654m	-24.326999999999998	1.251101939978825e-09
3440	5.18343e-12	Mg	1	3832.30A	-24.328000000000003	1.24822448536538e-09
3441	6.05385e-12	Fe	2	3281.29A	-24.33	1.2424894148035346e-09
3442	2.27955e-11	Fe	3	871.422A	-24.331999999999997	1.23678069449737e-09
3443	5.46563e-12	Fe	5	3634.43A	-24.338	1.2198114272074667e-09
3444	9.03968e-12	Fe	6	2197.47A	-24.338	1.2198114272074667e-09
3445	6.16015e-13	He	1	3.22467m	-24.339000000000002	1.217005938776366e-09
3446	2.82026e-12	Sc	2	7043.49A	-24.343000000000004	1.2058483612638315e-09
3447	2.79676e-12	Ni	2	7102.66A	-24.343000000000004	1.2058483612638315e-09
3448	1.29312e-10	C	5	153.616A	-24.345	1.200307991306492e-09
3449	2.27834e-12	N	1	8718.84A	-24.345	1.200307991306492e-09
3450	2.62911e-12	Fe	4	7555.59A	-24.349	1.1893035014965388e-09
3451	6.35823e-11	C	4	312.421A	-24.35	1.1865681793474795e-09
3452	4.82795e-12	Fe	2	4114.47A	-24.35	1.1865681793474795e-09
3453	1.60957e-11	S	2	1234.15A	-24.351	1.1838391482647976e-09
3454	1.95017e-13	Fe	2	10.1860m	-24.351	1.1838391482647976e-09
3455	1.8465e-12	N	1	1.07579m	-24.353	1.1783999014555903e-09
3456	1.18119e-10	Fe	8	168.173A	-24.353	1.1783999014555903e-09
3457	1.18239e-10	Fe	8	168.003A	-24.354	1.1756896568907394e-09
3458	1.75322e-13	Cl	1	11.3303m	-24.355999999999998	1.170287853593203e-09
3459	1.8905900000000003e-12	N	1	1.05070m	-24.363000000000003	1.1515762448730582e-09
3460	2.22894e-12	Ca	2	8912.07A	-24.363000000000003	1.1515762448730582e-09
3461	7.250289999999999e-12	Fe	5	2739.82A	-24.364	1.1489276930063926e-09
3462	1.4370400000000001e-10	C	5	138.232A	-24.365	1.1462852326399831e-09
3463	3.51992e-12	Fe	2	5643.44A	-24.368000000000002	1.138394260602681e-09
3464	6.76805e-12	He	1	2935.04A	-24.37	1.1331638140857977e-09
3465	1.89885e-12	Fe	2	1.04613m	-24.372	1.1279573992877242e-09
3466	2.05868e-10	Si	6	96.4912A	-24.373	1.1253631692584805e-09
3467	6.68205e-13	Fe	4	2.97281m	-24.373	1.1253631692584805e-09
3468	1.88815e-12	N	1	1.05206m	-24.375	1.120192595167778e-09
3469	6.21082e-13	He	1	3.19836m	-24.377	1.1150457777070748e-09
3470	2.9005900000000003e-12	Ni	2	6848.42A	-24.378	1.1124812435834143e-09
3471	1.1198700000000001e-14	C	3	177.382m	-24.38	1.1073698565648968e-09
3472	3.08153e-12	K	5	6446.29A	-24.381	1.1048229765699663e-09
3473	7.95842e-12	O	3	2496.03A	-24.385	1.0946938986370329e-09
3474	2.78668e-11	S	6	712.837A	-24.385	1.0946938986370329e-09
3475	1.00822e-10	C	5	197.024A	-24.386	1.0921761725363332e-09
3476	6.356359999999999e-13	He	1	3.12513m	-24.395	1.0697756233013408e-09
3477	1.88295e-12	N	1	1.05496m	-24.396	1.0673152076435564e-09
3478	3.5260699999999997e-12	Fe	4	5633.60A	-24.396	1.0673152076435564e-09
3479	1.46964e-11	Cl	1	1351.66A	-24.397	1.0648604507847637e-09
3480	5.56653e-12	Fe	6	3568.56A	-24.398000000000003	1.06241133971006e-09
3481	2.5218099999999997e-12	Mg	2	7877.05A	-24.398000000000003	1.06241133971006e-09
3482	3.06319e-11	S	6	648.490A	-24.398000000000003	1.06241133971006e-09
3483	3.8702e-12	Fe	2	5132.67A	-24.4	1.0575300030030984e-09
3484	3.08499e-12	Ca	1	6439.08A	-24.401999999999997	1.0526710940010635e-09
3485	8.01451e-12	C	1	2478.56A	-24.405	1.0454245571612687e-09
3486	4.1017e-11	C	3	484.299A	-24.406999999999996	1.040621267630659e-09
3487	6.254739999999999e-13	He	1	3.17590m	-24.409000000000002	1.035840047210757e-09
3488	2.6663400000000003e-13	Cl	4	7.45009m	-24.41	1.0334576812121344e-09
3489	8.65652e-12	Fe	6	2294.74A	-24.410999999999998	1.03108079450326e-09
3490	7.862410000000001e-12	Fe	1	2526.51A	-24.413	1.0263434085756557e-09
3491	1.80842e-10	Al	6	109.844A	-24.413	1.0263434085756557e-09
3492	3.78557e-12	Co	3	5247.42A	-24.415	1.021627788959242e-09
3493	7.1822e-11	Mg	5	276.579A	-24.418000000000003	1.0145949527282094e-09
3494	1.457e-11	S	2	1363.38A	-24.421	1.0076105302012713e-09
3495	6.33138e-11	Na	6	313.746A	-24.423000000000002	1.0029809803427843e-09
3496	4.19838e-12	Fe	2	4731.45A	-24.423000000000002	1.0029809803427843e-09
3497	1.2714599999999999e-10	C	5	156.233A	-24.43	9.86944423524494e-10
3498	5.69053e-13	Co	3	3.49079m	-24.430999999999997	9.84674514339706e-10
3499	1.1382e-11	N	1	1745.25A	-24.430999999999997	9.84674514339706e-10
3500	3.94208e-12	Fe	2	5039.08A	-24.432	9.824098258011636e-10
3501	6.293060000000001e-13	He	1	3.15657m	-24.432	9.824098258011636e-10
3502	1.17859e-10	Fe	8	168.545A	-24.435	9.756469641295492e-10
3503	6.32669e-13	He	1	3.13979m	-24.436999999999998	9.711642735171267e-10
3504	1.75989e-12	O	1	1.12873m	-24.436999999999998	9.711642735171267e-10
3505	2.98404e-11	Ti	4	665.690A	-24.439	9.667021789972025e-10
3506	1.18814e-12	Al	1	1.67189m	-24.44	9.644788256829077e-10
3507	1.72555e-11	V	3	1151.20A	-24.441999999999997	9.600474480056155e-10
3508	3.80484e-12	Fe	4	5220.83A	-24.445999999999998	9.512456800967394e-10
3509	1.04528e-11	Fe	4	1900.39A	-24.451999999999998	9.381941000747224e-10
3510	4.91223e-11	Mg	5	404.388A	-24.454	9.338834897416141e-10
3511	4.1843900000000005e-12	C	2	4747.28A	-24.458000000000002	9.253215944439256e-10
3512	2.11621e-12	N	1	9386.80A	-24.459	9.231934138330963e-10
3513	2.4081599999999997e-12	Ca	2	8248.80A	-24.461	9.189517253927166e-10
3514	3.4950699999999996e-12	Fe	2	5683.57A	-24.462	9.168381950741563e-10
3515	1.90272e-12	Fe	2	1.04400m	-24.464000000000002	9.126257062116061e-10
3516	1.97997e-13	Cl	2	10.0327m	-24.467	9.063432350402414e-10
3517	6.65402e-13	Fe	5	2.98533m	-24.468000000000004	9.042587034447784e-10
3518	9.85651e-12	Fe	7	2015.36A	-24.469	9.021789661389595e-10
3519	3.14916e-11	Ca	7	630.786A	-24.47	9.0010401209621e-10
3520	1.37925e-12	Fe	5	1.44024m	-24.47	9.0010401209621e-10
3521	9.569040000000002e-13	Sc	2	2.07591m	-24.47	9.0010401209621e-10
3522	3.27414e-12	He	1	6067.08A	-24.474	8.918518089110682e-10
3523	6.71707e-12	Ti	4	2957.31A	-24.474	8.918518089110682e-10
3524	1.34017e-10	C	5	148.223A	-24.474	8.918518089110682e-10
3525	2.69498e-12	Fe	2	7370.92A	-24.476	8.877541220648383e-10
3526	1.07996e-10	O	6	183.937A	-24.476	8.877541220648383e-10
3527	9.77612e-13	Sc	2	2.03194m	-24.479	8.816428656744272e-10
3528	1.07199e-11	Si	1	1853.05A	-24.479	8.816428656744272e-10
3529	5.5427099999999995e-14	He	1	35.8389m	-24.480999999999998	8.775920846616517e-10
3530	1.3107900000000001e-14	Cl	3	151.546m	-24.482	8.755736788770951e-10
3531	4.6774900000000005e-12	Sc	2	4246.82A	-24.485	8.695462720678e-10
3532	3.86813e-12	Co	3	5135.42A	-24.487	8.655510698541152e-10
3533	3.4508e-12	Fe	4	5756.48A	-24.49	8.595926582000302e-10
3534	2.14917e-11	N	4	924.284A	-24.491999999999997	8.556431886879117e-10
3535	2.34982e-12	Fe	5	8453.62A	-24.495	8.497529824080193e-10
3536	3.95829e-12	Fe	2	5018.44A	-24.495	8.497529824080193e-10
3537	4.77996e-11	Na	6	415.578A	-24.497	8.458487220995612e-10
3538	3.60185e-11	Ca	7	551.508A	-24.498	8.439033240229549e-10
3539	5.5368800000000005e-12	Fe	6	3587.66A	-24.500999999999998	8.380939344029745e-10
3540	2.59723e-11	N	5	764.833A	-24.502	8.361663718431403e-10
3541	1.80727e-12	Si	1	1.09914m	-24.502	8.361663718431403e-10
3542	2.42239e-12	N	1	8200.36A	-24.502	8.361663718431403e-10
3543	6.01886e-12	Ne	5	3300.37A	-24.503	8.342432425541715e-10
3544	1.76319e-12	N	1	1.12662m	-24.503	8.342432425541715e-10
3545	4.20308e-13	Fe	4	4.72617m	-24.504	8.323245363398284e-10
3546	2.4123e-12	Mg	2	8234.64A	-24.505	8.304102430273284e-10
3547	7.69076e-12	C	1	2582.90A	-24.508000000000003	8.246937391235607e-10
3548	4.24221e-13	Na	7	4.68257m	-24.51	8.209046155794813e-10
3549	1.15191e-12	Ni	2	1.72448m	-24.51	8.209046155794813e-10
3550	1.1879299999999998e-10	C	5	167.218A	-24.514	8.133785168260712e-10
3551	1.5941e-12	N	1	1.24613m	-24.516	8.096413820060235e-10
3552	1.85338e-12	N	1	1.07180m	-24.52	8.02218545198694e-10
3553	3.65044e-11	Ca	7	544.165A	-24.522	7.985326857906428e-10
3554	4.7777e-12	F	2	4157.75A	-24.523000000000003	7.966961115777106e-10
3555	1.3191899999999999e-10	C	5	150.581A	-24.528000000000002	7.875764066012975e-10
3556	2.21643e-12	Fe	4	8962.37A	-24.529	7.857650311312559e-10
3557	8.63049e-13	Fe	2	2.30166m	-24.53	7.839578217091824e-10
3558	4.84152e-12	Si	1	4102.94A	-24.53	7.839578217091824e-10
3559	1.63763e-12	N	1	1.21300m	-24.53	7.839578217091824e-10
3560	8.98392e-12	Fe	6	2211.11A	-24.53	7.839578217091824e-10
3561	7.30633e-11	C	5	271.880A	-24.531999999999996	7.80355862704431e-10
3562	6.1704e-13	Fe	4	3.21932m	-24.533	7.785610940245059e-10
3563	9.115460000000001e-12	Fe	5	2179.21A	-24.537	7.714232030101459e-10
3564	7.90981e-12	Fe	2	2511.37A	-24.54	7.661127630336558e-10
3565	4.07979e-12	F	2	4868.99A	-24.541	7.643507525739489e-10
3566	2.17898e-12	Fe	2	9116.41A	-24.541	7.643507525739489e-10
3567	3.6267300000000002e-12	Fe	2	5477.24A	-24.543000000000003	7.60838879868821e-10
3568	4.0474699999999996e-14	Fe	6	49.0787m	-24.544	7.590889990038068e-10
3569	4.87348e-13	Fe	3	4.07603m	-24.546	7.556013018603391e-10
3570	2.52577e-11	S	5	786.470A	-24.546999999999997	7.538634670904687e-10
3571	3.07377e-12	Ca	1	6462.57A	-24.552	7.452340633410878e-10
3572	1.19693e-10	C	5	165.961A	-24.554000000000002	7.418100238446055e-10
3573	1.7543200000000001e-12	N	1	1.13232m	-24.555	7.401039081339768e-10
3574	6.687210000000001e-12	Fe	2	2970.52A	-24.555	7.401039081339768e-10
3575	5.0043800000000005e-12	Fe	5	3969.42A	-24.557	7.367034395595992e-10
3576	5.06248e-12	Fe	5	3923.86A	-24.559	7.333185947191242e-10
3577	4.43688e-11	O	6	447.713A	-24.56	7.316320087535392e-10
3578	1.8662599999999998e-12	N	1	1.06440m	-24.56	7.316320087535392e-10
3579	4.25659e-12	Fe	2	4666.76A	-24.561	7.299493018280269e-10
3580	1.76003e-12	O	1	1.12864m	-24.561999999999998	7.282704650210546e-10
3581	1.80262e-11	S	2	1101.98A	-24.563000000000002	7.265954894315787e-10
3582	2.37975e-12	Sc	2	8347.28A	-24.563000000000002	7.265954894315787e-10
3583	3.66995e-12	Fe	4	5412.74A	-24.564	7.249243661790694e-10
3584	2.9615999999999997e-13	Cl	5	6.70733m	-24.566	7.215936412647696e-10
3585	4.71171e-11	Ne	4	421.598A	-24.566999999999997	7.199340219438131e-10
3586	1.14223e-11	Mg	1	1739.09A	-24.568	7.182782196413619e-10
3587	1.05494e-11	Fe	6	1883.00A	-24.572	7.116930053413686e-10
3588	6.15948e-11	N	4	322.502A	-24.572	7.116930053413686e-10
3589	5.0299e-12	Fe	2	3949.27A	-24.573	7.100561568511464e-10
3590	9.54325e-13	Sc	2	2.08152m	-24.573	7.100561568511464e-10
3591	1.62771e-12	N	1	1.22039m	-24.573	7.100561568511464e-10
3592	1.44567e-11	S	3	1374.07A	-24.574	7.084230730079837e-10
3593	8.69301e-13	Fe	2	2.28511m	-24.574	7.084230730079837e-10
3594	3.23854e-12	Ar	5	6133.78A	-24.575	7.067937451534384e-10
3595	3.8804e-11	C	5	511.918A	-24.579	7.003138211484224e-10
3596	7.0349e-12	He	1	2823.70A	-24.579	7.003138211484224e-10
3597	4.299180000000001e-12	Fe	2	4620.52A	-24.581	6.970961714172898e-10
3598	8.5887e-12	Fe	6	2312.86A	-24.581	6.970961714172898e-10
3599	1.7588099999999999e-12	N	1	1.12943m	-24.581	6.970961714172898e-10
3600	4.75489e-12	Fe	2	4177.69A	-24.583000000000002	6.938933054437751e-10
3601	9.40042e-12	Ca	2	2113.15A	-24.586	6.891165775280673e-10
3602	7.79821e-12	Ti	4	2547.31A	-24.586	6.891165775280673e-10
3603	1.70674e-11	N	1	1163.88A	-24.586	6.891165775280673e-10
3604	2.43704e-13	Fe	4	8.15106m	-24.594	6.765387824891474e-10
3605	3.34866e-12	Fe	2	5932.05A	-24.594	6.765387824891474e-10
3606	1.26607e-12	Co	2	1.56899m	-24.601999999999997	6.641905580819719e-10
3607	1.72328e-12	Fe	2	1.15271m	-24.601999999999997	6.641905580819719e-10
3608	5.11674e-11	Ne	4	388.225A	-24.604	6.611388796685252e-10
3609	1.67827e-11	Ti	4	1183.63A	-24.607	6.565876316338489e-10
3610	1.68842e-11	N	1	1176.51A	-24.609	6.535708854943383e-10
3611	1.61642e-12	N	1	1.22892m	-24.611	6.505680000443005e-10
3612	8.72085e-12	C	5	2277.81A	-24.614	6.460895214331053e-10
3613	1.64887e-11	S	2	1204.73A	-24.615	6.446035567688957e-10
3614	2.57588e-12	Fe	2	7711.72A	-24.616	6.431210097285702e-10
3615	1.23916e-11	Sc	3	1603.06A	-24.616	6.431210097285702e-10
3616	1.61519e-12	N	1	1.22985m	-24.618000000000002	6.401661370963992e-10
3617	7.27705e-12	Fe	1	2729.74A	-24.619	6.386937958381184e-10
3618	1.7693299999999999e-12	N	1	1.12271m	-24.62	6.372248408707578e-10
3619	1.77076e-11	Si	3	1121.81A	-24.621	6.357592644060748e-10
3620	1.51011e-11	N	1	1315.43A	-24.621	6.357592644060748e-10
3621	1.52928e-11	Si	3	1298.95A	-24.624000000000002	6.313827284139553e-10
3622	8.50973e-13	Ni	2	2.33432m	-24.624000000000002	6.313827284139553e-10
3623	5.06493e-12	Fe	6	3921.96A	-24.624000000000002	6.313827284139553e-10
3624	5.703269999999999e-12	N	4	3483.00A	-24.627	6.270363202837e-10
3625	2.00017e-12	Ca	2	9931.38A	-24.628	6.255941767661046e-10
3626	2.83229e-11	Ne	4	701.358A	-24.629	6.241553500865586e-10
3627	1.9610400000000003e-12	Fe	5	1.01295m	-24.631	6.212876167451008e-10
3628	9.45618e-11	Li	2	210.069A	-24.633000000000003	6.184330594414891e-10
3629	2.34355e-11	Si	2	847.623A	-24.634	6.17010702874754e-10
3630	2.5671899999999998e-14	Ar	4	77.3783m	-24.636999999999997	6.127632310724032e-10
3631	5.23783e-11	Ne	3	379.250A	-24.638	6.11353914749044e-10
3632	1.1127799999999998e-12	Fe	2	1.78512m	-24.638	6.11353914749044e-10
3633	5.1606599999999995e-12	Fe	5	3849.21A	-24.642	6.057489883686056e-10
3634	1.1432e-11	Mg	2	1737.61A	-24.643	6.043558043558032e-10
3635	6.35443e-11	Na	6	312.608A	-24.645	6.015790416636076e-10
3636	2.19963e-11	Si	2	903.081A	-24.646	6.001954482620902e-10
3637	1.46056e-11	Ca	2	1360.06A	-24.646	6.001954482620902e-10
3638	1.13985e-11	N	1	1742.73A	-24.648000000000003	5.974378006698093e-10
3639	1.33705e-10	C	5	148.569A	-24.651	5.933250677784992e-10
3640	6.3576e-11	C	4	312.452A	-24.651999999999997	5.919604579901325e-10
3641	4.51849e-14	He	1	43.9626m	-24.653000000000002	5.905989867171766e-10
3642	5.0092e-13	Mg	5	3.96560m	-24.654	5.892406467412657e-10
3643	1.38033e-10	C	5	143.911A	-24.655	5.878854308606016e-10
3644	1.8699099999999997e-12	N	1	1.06232m	-24.656	5.865333318899747e-10
3645	8.71057e-12	Ca	5	2280.50A	-24.658	5.838384560205186e-10
3646	2.22664e-14	Al	1	89.2128m	-24.66	5.811559619809769e-10
3647	5.55134e-11	Ne	4	357.832A	-24.663	5.771553124788141e-10
3648	3.939730000000001e-12	He	1	5042.09A	-24.663	5.771553124788141e-10
3649	1.68919e-11	S	2	1175.97A	-24.664	5.758278920956369e-10
3650	1.85945e-12	Fe	2	1.06830m	-24.668000000000003	5.70548670248621e-10
3651	5.85784e-13	Fe	4	3.39109m	-24.673000000000002	5.640176536266768e-10
3652	4.5081099999999995e-12	Fe	2	4406.38A	-24.674	5.627204490203852e-10
3653	1.56694e-13	Co	3	12.6772m	-24.678	5.575613969337981e-10
3654	5.50993e-11	C	5	360.521A	-24.680999999999997	5.537231712749537e-10
3655	8.39041e-12	K	6	2367.52A	-24.682	5.524496433210463e-10
3656	1.9037499999999998e-10	Al	6	104.344A	-24.683000000000003	5.511790444001487e-10
3657	2.7762400000000003e-12	Fe	2	7155.16A	-24.683000000000003	5.511790444001487e-10
3658	5.8149900000000004e-12	Na	4	3416.08A	-24.684	5.499113677756852e-10
3659	2.64981e-11	C	5	749.657A	-24.686999999999998	5.461258045471436e-10
3660	6.92413e-12	Fe	2	2868.87A	-24.689	5.436165844016849e-10
3661	2.22047e-12	Fe	2	8946.05A	-24.69	5.42366300952558e-10
3662	7.494979999999999e-13	Ca	2	2.65037m	-24.691999999999997	5.398743541570906e-10
3663	2.27617e-12	C	1	8727.13A	-24.693	5.386326775986832e-10
3664	5.05597e-12	Fe	6	3928.91A	-24.695	5.36157885244289e-10
3665	2.84448e-11	Ne	4	698.351A	-24.695999999999998	5.349247563271952e-10
3666	2.0222900000000003e-12	N	1	9822.75A	-24.695999999999998	5.349247563271952e-10
3667	3.18373e-12	Fe	2	6239.37A	-24.705	5.239534417696758e-10
3668	3.71556e-11	P	5	534.629A	-24.706	5.227483822936507e-10
3669	5.05959e-14	Co	2	39.2610m	-24.71	5.179557963175642e-10
3670	8.26852e-11	Ne	4	240.242A	-24.71	5.179557963175642e-10
3671	3.42731e-12	Fe	4	5795.93A	-24.711	5.16764531043298e-10
3672	9.32135e-14	P	2	21.3107m	-24.712	5.155760056031288e-10
3673	2.15203e-11	N	4	923.056A	-24.712	5.155760056031288e-10
3674	5.4964e-12	Fe	6	3614.08A	-24.713	5.143902136956173e-10
3675	3.059e-12	Ca	1	6493.78A	-24.715	5.120268053452284e-10
3676	9.18368e-12	Fe	6	2163.02A	-24.715	5.120268053452284e-10
3677	2.4219900000000003e-12	Ca	2	8201.72A	-24.715999999999998	5.108491763717952e-10
3678	4.98816e-12	Fe	6	3982.33A	-24.719	5.073325153774416e-10
3679	4.54123e-11	C	5	437.425A	-24.719	5.073325153774416e-10
3680	4.71717e-12	Fe	2	4211.10A	-24.724	5.015251280964601e-10
3681	3.47585e-12	Fe	6	5715.00A	-24.726	4.992208294451362e-10
3682	3.35882e-11	He	1	591.412A	-24.728	4.969271180844084e-10
3683	1.12613e-11	Al	2	1763.95A	-24.732	4.923712628815348e-10
3684	1.1308499999999999e-10	C	5	175.659A	-24.735	4.889818029489345e-10
3685	1.23367e-11	Sc	3	1610.19A	-24.736	4.878571760102177e-10
3686	7.011090000000001e-13	Fe	4	2.83329m	-24.74	4.833844745360999e-10
3687	2.40162e-12	Sc	2	8271.28A	-24.744	4.789527790355707e-10
3688	9.350389999999998e-13	Sc	2	2.12445m	-24.745	4.778512182117769e-10
3689	3.2070900000000002e-12	Fe	4	6193.92A	-24.747	4.756556912960305e-10
3690	9.40869e-13	Sc	2	2.11129m	-24.747	4.756556912960305e-10
3691	1.5136700000000002e-12	Al	1	1.31234m	-24.749000000000002	4.734702519101517e-10
3692	1.13819e-11	N	1	1745.26A	-24.75	4.723813005488412e-10
3693	4.1866e-12	C	2	4744.77A	-24.75	4.723813005488412e-10
3694	1.50912e-11	N	1	1316.29A	-24.750999999999998	4.712948537061622e-10
3695	7.32911e-11	O	5	271.035A	-24.750999999999998	4.712948537061622e-10
3696	1.04816e-11	Fe	6	1895.18A	-24.753	4.691294505490066e-10
3697	2.14981e-11	Cr	3	924.009A	-24.755	4.669739965156276e-10
3698	2.00015e-12	N	1	9931.47A	-24.756	4.658999861271133e-10
3699	3.1314899999999996e-13	Na	4	6.34346m	-24.756	4.658999861271133e-10
3700	2.59701e-11	N	5	764.896A	-24.756999999999998	4.6482844589395005e-10
3701	1.09725e-11	P	2	1810.39A	-24.759	4.6269275318192634e-10
3702	1.8918099999999998e-12	N	1	1.05003m	-24.76	4.616285893798396e-10
3703	1.6787299999999999e-12	Fe	2	1.18331m	-24.761999999999997	4.5950759867304085e-10
3704	1.51341e-10	Fe	8	131.257A	-24.766	4.5529480768621293e-10
3705	9.23757e-11	O	5	215.040A	-24.766	4.5529480768621293e-10
3706	9.12266e-13	Fe	5	2.17749m	-24.769000000000002	4.521605802758969e-10
3707	1.98584e-12	N	1	1.00030m	-24.771	4.50083091119439e-10
3708	3.55233e-13	Fe	5	5.59195m	-24.771	4.50083091119439e-10
3709	5.91026e-11	Ne	3	336.101A	-24.775	4.459567045372247e-10
3710	3.661480000000001e-12	Fe	2	5425.26A	-24.778000000000002	4.4288676017682676e-10
3711	5.53712e-11	Ne	4	358.751A	-24.778000000000002	4.4288676017682676e-10
3712	2.41286e-11	N	4	823.274A	-24.779	4.418681488945863e-10
3713	1.04958e-11	Fe	4	1892.61A	-24.78	4.4085188035328096e-10
3714	1.7174700000000002e-12	N	1	1.15661m	-24.78	4.4085188035328096e-10
3715	1.0495900000000001e-10	C	5	189.258A	-24.781999999999996	4.388263499532678e-10
3716	1.40639e-10	C	5	141.244A	-24.784000000000002	4.368101260200737e-10
3717	4.5308e-12	Fe	2	4384.32A	-24.795	4.258853465195986e-10
3718	1.67741e-11	N	1	1184.24A	-24.796999999999997	4.239285810962453e-10
3719	5.62696e-11	C	5	353.023A	-24.802	4.190759107562159e-10
3720	2.41837e-12	Mg	2	8213.99A	-24.803	4.1811206290797003e-10
3721	1.02202e-11	Fe	5	1943.64A	-24.808000000000003	4.1332597370106807e-10
3722	9.170139999999999e-12	Fe	5	2166.21A	-24.81	4.114269133541423e-10
3723	2.82632e-11	O	3	702.838A	-24.81	4.114269133541423e-10
3724	1.6855099999999998e-10	Si	5	117.854A	-24.81	4.114269133541423e-10
3725	3.22436e-12	Na	1	6160.75A	-24.811	4.104806577117428e-10
3726	5.62384e-12	F	4	3532.18A	-24.811999999999998	4.095365783969316e-10
3727	1.88944e-12	N	1	1.05134m	-24.815	4.067173484213872e-10
3728	4.40205e-12	Fe	4	4512.55A	-24.815	4.067173484213872e-10
3729	1.37262e-11	Si	3	1447.19A	-24.816	4.057819244777599e-10
3730	1.50525e-11	N	1	1319.68A	-24.818	4.0391752588848806e-10
3731	1.05908e-11	F	4	1875.64A	-24.818	4.0391752588848806e-10
3732	2.10748e-12	Fe	4	9425.69A	-24.820999999999998	4.0113697719833866e-10
3733	3.13944e-14	Fe	3	63.2739m	-24.820999999999998	4.0113697719833866e-10
3734	9.70359e-13	Sc	2	2.04712m	-24.826	3.965452001907453e-10
3735	1.2938e-10	C	5	153.536A	-24.826999999999998	3.9563317153883585e-10
3736	3.2863400000000003e-12	Fe	2	6044.55A	-24.826999999999998	3.9563317153883585e-10
3737	2.43067e-11	Ne	4	817.241A	-24.831	3.920059848199175e-10
3738	2.7934299999999997e-12	Fe	4	7111.12A	-24.831999999999997	3.911043960736566e-10
3739	7.33755e-11	O	5	270.723A	-24.836	3.875187294177713e-10
3740	7.61414e-14	Co	3	26.0889m	-24.837	3.866274610725441e-10
3741	6.02717e-12	Fe	2	3295.82A	-24.843000000000004	3.8132273343752636e-10
3742	3.53321e-11	Ne	5	562.222A	-24.844	3.8044571548761253e-10
3743	3.44984e-12	Fe	4	5758.08A	-24.845	3.7957071462301005e-10
3744	2.96142e-12	Li	1	6707.76A	-24.849	3.760907893942535e-10
3745	1.61934e-11	S	2	1226.70A	-24.849	3.760907893942535e-10
3746	3.84676e-12	Fe	2	5163.95A	-24.85	3.7522580458172013e-10
3747	2.27948e-11	P	5	871.448A	-24.851	3.743628091790531e-10
3748	1.0609e-10	Fe	8	187.241A	-24.851999999999997	3.735017986107337e-10
3749	1.3201e-12	Mg	1	1.50477m	-24.851999999999997	3.735017986107337e-10
3750	1.42426e-10	C	5	139.472A	-24.855999999999998	3.700775135384189e-10
3751	2.40456e-12	Sc	2	8261.17A	-24.858	3.6837716181612315e-10
3752	4.43561e-11	O	6	447.841A	-24.861	3.65841271271347e-10
3753	1.21028e-11	O	1	1641.31A	-24.864	3.6332283767429095e-10
3754	1.765e-11	V	3	1125.46A	-24.865	3.6248721833583315e-10
3755	4.65826e-11	C	5	426.435A	-24.868000000000002	3.5999187387677583e-10
3756	6.50444e-11	Ne	3	305.398A	-24.869	3.591639155424618e-10
3757	8.4795e-11	Mg	3	234.264A	-24.87	3.583378614594712e-10
3758	2.36924e-12	Sc	2	8384.33A	-24.875	3.542360018785105e-10
3759	2.23294e-12	Ni	2	8896.09A	-24.875999999999998	3.53421281682438e-10
3760	1.22635e-11	C	5	1619.80A	-24.875999999999998	3.53421281682438e-10
3761	1.14771e-10	O	6	173.080A	-24.877	3.5260843529081596e-10
3762	8.11112e-11	C	4	244.904A	-24.877	3.5260843529081596e-10
3763	8.27624e-11	Ne	4	240.018A	-24.884	3.4697061631121785e-10
3764	1.35011e-10	C	5	147.132A	-24.885	3.4617260603825175e-10
3765	1.77586e-11	Si	3	1118.58A	-24.886999999999997	3.4458208738917533e-10
3766	1.04677e-11	Fe	4	1897.70A	-24.886999999999997	3.4458208738917533e-10
3767	8.85775e-12	F	2	2242.61A	-24.886999999999997	3.4458208738917533e-10
3768	4.10282e-11	C	3	484.166A	-24.888	3.4378957058028515e-10
3769	1.31725e-12	Fe	4	1.50802m	-24.892	3.4063768885191505e-10
3770	1.51087e-11	C	1	1314.77A	-24.893	3.3985424390792173e-10
3771	1.8062400000000003e-10	Al	6	109.977A	-24.893	3.3985424390792173e-10
3772	2.01985e-12	N	1	9834.61A	-24.894000000000002	3.3907260083729817e-10
3773	5.53343e-12	Cr	1	3589.90A	-24.894000000000002	3.3907260083729817e-10
3774	6.19158e-13	Fe	2	3.20830m	-24.9	3.3442035034544973e-10
3775	9.93253e-12	Si	1	1999.94A	-24.9	3.3442035034544973e-10
3776	7.74528e-14	Fe	7	25.6472m	-24.901	3.336512048832149e-10
3777	6.02475e-13	Fe	4	3.29714m	-24.901999999999997	3.328838284064571e-10
3778	3.09071e-12	Ca	5	6427.15A	-24.904	3.313543661445017e-10
3779	2.72802e-12	Fe	2	7281.63A	-24.906	3.2983193112331924e-10
3780	4.54478e-11	N	4	437.083A	-24.908	3.2831649105566577e-10
3781	8.45289e-12	Si	7	2350.02A	-24.909000000000002	3.2756138408023355e-10
3782	1.40083e-11	Fe	6	1418.05A	-24.909000000000002	3.2756138408023355e-10
3783	1.70143e-11	S	2	1167.51A	-24.909000000000002	3.2756138408023355e-10
3784	7.13412e-11	Si	7	278.443A	-24.912	3.253064673730559e-10
3785	4.9428e-11	C	5	401.887A	-24.916	3.223240397534396e-10
3786	5.62515e-14	Fe	5	35.3136m	-24.916999999999998	3.2158271503355167e-10
3787	3.5097300000000002e-12	Fe	2	5659.83A	-24.918000000000003	3.2084309531320096e-10
3788	2.0157200000000002e-12	Ca	2	9854.76A	-24.923000000000002	3.1717043477117674e-10
3789	9.26933e-12	Fe	7	2143.03A	-24.926	3.1498704885590303e-10
3790	7.127560000000001e-12	O	5	2786.99A	-24.927	3.142625987468113e-10
3791	8.723339999999999e-12	C	5	2277.16A	-24.929000000000002	3.128186932635434e-10
3792	3.67394e-14	Ti	3	54.0686m	-24.932	3.1066526452609285e-10
3793	1.23709e-10	C	5	160.574A	-24.939	3.0569807046789474e-10
3794	5.32789e-12	Fe	2	3728.39A	-24.939	3.0569807046789474e-10
3795	2.54731e-11	O	4	779.820A	-24.939	3.0569807046789474e-10
3796	1.8426400000000003e-12	Sc	2	1.07804m	-24.941	3.0429351541765206e-10
3797	4.57388e-11	N	4	434.302A	-24.945	3.015037356995286e-10
3798	1.42105e-11	Fe	6	1397.87A	-24.947	3.0011845186703455e-10
3799	2.60469e-11	Fe	3	762.643A	-24.949	2.9873953283559796e-10
3800	1.69765e-12	Fe	2	1.17012m	-24.95	2.980524509763974e-10
3801	1.85421e-11	Cl	2	1071.32A	-24.951999999999998	2.966830243568072e-10
3802	2.76827e-11	C	5	717.576A	-24.953000000000003	2.960006723358514e-10
3803	3.71304e-11	P	5	534.992A	-24.956	2.939630180401227e-10
3804	1.99133e-11	P	5	997.545A	-24.956	2.939630180401227e-10
3805	8.34809e-11	Fe	7	237.952A	-24.956999999999997	2.932869218601024e-10
3806	4.94387e-12	Na	5	4018.00A	-24.958000000000002	2.926123806581411e-10
3807	1.59234e-11	C	1	1247.50A	-24.958000000000002	2.926123806581411e-10
3808	8.74273e-13	Fe	2	2.27211m	-24.96	2.912679488912416e-10
3809	3.679330000000001e-12	Ti	4	5398.93A	-24.964000000000002	2.885975882848352e-10
3810	2.02439e-11	Cl	4	981.258A	-24.965	2.8793383225081667e-10
3811	2.33533e-11	Ar	4	850.605A	-24.965999999999998	2.8727160281331367e-10
3812	8.01893e-11	N	5	247.719A	-24.967	2.866108964612494e-10
3813	5.21876e-12	Fe	5	3806.35A	-24.968000000000004	2.8595170969162463e-10
3814	2.5890900000000002e-12	Fe	2	7672.37A	-24.971	2.8398323196815855e-10
3815	3.54271e-12	Fe	2	5607.14A	-24.974	2.820283051500229e-10
3816	7.33445e-11	O	5	270.838A	-24.974	2.820283051500229e-10
3817	5.95097e-13	Fe	2	3.33802m	-24.975	2.813796580479436e-10
3818	1.7502599999999999e-12	Co	3	1.13494m	-24.976	2.8073250279280307e-10
3819	3.657469999999999e-12	Ni	2	5431.19A	-24.976	2.8073250279280307e-10
3820	4.6719e-11	O	2	425.190A	-24.978	2.7944265410660726e-10
3821	4.60264e-14	Fe	2	43.1589m	-24.979	2.7879995383690725e-10
3822	4.431530000000001e-12	Fe	5	4482.52A	-24.982	2.7688070845444806e-10
3823	2.01217e-12	N	1	9872.15A	-24.984	2.756085571556847e-10
3824	3.495e-12	Fe	6	5683.68A	-24.985	2.7497467506427e-10
3825	1.16915e-11	Mg	1	1699.05A	-24.988000000000003	2.730817627156558e-10
3826	4.13369e-12	Fe	6	4805.50A	-24.994	2.693349404664633e-10
3827	6.00889e-13	Fe	2	3.30584m	-24.994	2.693349404664633e-10
3828	4.3473800000000004e-12	Co	3	4569.29A	-24.995	2.687154872930333e-10
3829	8.21883e-12	Mg	5	2416.94A	-24.995	2.687154872930333e-10
3830	3.4700199999999998e-12	Fe	2	5724.60A	-24.998	2.6686566288996276e-10
3831	2.3856599999999998e-12	Sc	2	8326.62A	-24.998	2.6686566288996276e-10
3832	1.70875e-12	N	1	1.16252m	-24.998	2.6686566288996276e-10
3833	1.62406e-12	N	1	1.22314m	-25.000999999999998	2.6502857258851496e-10
3834	1.97572e-12	N	1	1.00543m	-25.002	2.6441902378636087e-10
3835	6.0995e-12	Fe	2	3256.73A	-25.004	2.632041287277444e-10
3836	1.50942e-11	N	1	1316.04A	-25.008000000000003	2.607910587711165e-10
3837	1.3878399999999999e-12	N	1	1.43132m	-25.008000000000003	2.607910587711165e-10
3838	1.25324e-10	C	5	158.505A	-25.01	2.595928326976105e-10
3839	1.3338699999999998e-13	Fe	4	14.8924m	-25.02	2.536837784054607e-10
3840	5.45928e-11	S	6	363.866A	-25.02	2.536837784054607e-10
3841	8.12996e-12	Si	1	2443.36A	-25.022	2.525182073190006e-10
3842	4.9367199999999996e-12	Na	5	4023.82A	-25.022	2.525182073190006e-10
3843	2.02728e-12	N	1	9798.56A	-25.023000000000003	2.5193743155852086e-10
3844	4.11e-12	Fe	2	4833.20A	-25.023000000000003	2.5193743155852086e-10
3845	8.8629e-12	Fe	6	2241.31A	-25.023000000000003	2.5193743155852086e-10
3846	2.06314e-11	S	3	962.825A	-25.025	2.507798842069839e-10
3847	4.39728e-12	He	1	4517.44A	-25.031999999999996	2.467701911611645e-10
3848	5.43946e-11	N	4	365.192A	-25.031999999999996	2.467701911611645e-10
3849	1.36685e-13	Ni	2	14.5330m	-25.034000000000002	2.456363851226917e-10
3850	4.5778e-11	N	4	433.930A	-25.035	2.4507143711405206e-10
3851	3.92251e-12	Ni	2	5064.22A	-25.037	2.439454361414521e-10
3852	1.70808e-11	Mn	2	1162.97A	-25.038	2.433843772075467e-10
3853	4.5817900000000004e-12	Co	3	4335.52A	-25.049	2.3729724575965825e-10
3854	2.95818e-11	S	3	671.510A	-25.049	2.3729724575965825e-10
3855	3.4524e-12	Fe	2	5753.81A	-25.049	2.3729724575965825e-10
3856	3.51281e-12	Fe	2	5654.86A	-25.051	2.362069639517611e-10
3857	3.87604e-11	C	5	512.494A	-25.055	2.340414054895385e-10
3858	1.88051e-12	N	1	1.05633m	-25.055	2.340414054895385e-10
3859	5.2867300000000004e-12	Fe	6	3757.42A	-25.055999999999997	2.335031251940339e-10
3860	5.05983e-11	C	5	392.591A	-25.058000000000003	2.3243027578664998e-10
3861	8.805719999999999e-13	Fe	2	2.25586m	-25.058000000000003	2.3243027578664998e-10
3862	2.27571e-12	N	1	8728.90A	-25.058000000000003	2.3243027578664998e-10
3863	9.483979999999999e-15	Ni	2	209.453m	-25.064	2.292412128479793e-10
3864	2.6367400000000003e-12	Fe	4	7533.72A	-25.066	2.281879451491136e-10
3865	3.16819e-12	Fe	2	6269.97A	-25.066999999999997	2.2766312743880918e-10
3866	2.1071e-11	Co	3	942.738A	-25.066999999999997	2.2766312743880918e-10
3867	5.20343e-11	C	5	381.757A	-25.068	2.2713951677573953e-10
3868	1.0204600000000002e-10	Fe	8	194.661A	-25.07	2.2609590549317975e-10
3869	3.13102e-11	N	2	634.441A	-25.074	2.2402304577209797e-10
3870	4.6525699999999994e-12	Cr	1	4269.56A	-25.075	2.235078070645461e-10
3871	2.15165e-11	N	4	923.219A	-25.076999999999998	2.2248088197240967e-10
3872	1.03155e-11	Fe	5	1925.68A	-25.08	2.2094933435364358e-10
3873	8.0166e-13	Ni	2	2.47792m	-25.084	2.189236586803824e-10
3874	9.94244e-12	Fe	4	1997.95A	-25.085	2.1842014823768377e-10
3875	1.45737e-11	S	2	1363.03A	-25.085	2.1842014823768377e-10
3876	9.1769e-13	Fe	5	2.16461m	-25.086	2.1791779583686983e-10
3877	2.78535e-12	Fe	2	7131.76A	-25.087	2.1741659881451456e-10
3878	3.4023699999999998e-12	Fe	4	5838.41A	-25.088	2.1691655451332303e-10
3879	1.08595e-11	Cr	2	1829.22A	-25.088	2.1691655451332303e-10
3880	1.37782e-11	Si	3	1441.73A	-25.088	2.1691655451332303e-10
3881	1.33067e-11	N	1	1492.82A	-25.089000000000002	2.1641766028211014e-10
3882	4.08084e-12	Fe	2	4867.74A	-25.092	2.14927851587875e-10
3883	4.243980000000001e-12	Fe	5	4680.62A	-25.093000000000004	2.1443353124646478e-10
3884	2.00988e-12	N	1	9883.38A	-25.095	2.1344829866455125e-10
3885	1.53447e-11	Si	3	1294.54A	-25.096	2.129573812004376e-10
3886	3.59368e-12	Fe	2	5527.61A	-25.098000000000003	2.1197893091190864e-10
3887	2.54701e-11	O	4	779.912A	-25.101	2.105196782157305e-10
3888	2.51575e-12	Mg	2	7896.04A	-25.101	2.105196782157305e-10
3889	7.7743e-12	Sc	2	2555.14A	-25.101999999999997	2.1003549639173885e-10
3890	4.4328900000000005e-12	Mg	2	4481.15A	-25.104	2.0907047094445276e-10
3891	1.84847e-12	Na	1	1.07464m	-25.105	2.0858962220469122e-10
3892	4.03427e-12	Fe	2	4923.93A	-25.107	2.0763123994585852e-10
3893	4.95242e-12	Na	5	4011.06A	-25.108	2.0715370134553833e-10
3894	2.9105e-11	Si	4	682.509A	-25.109	2.066772610535212e-10
3895	3.22778e-12	Na	1	6154.23A	-25.11	2.062019165437697e-10
3896	1.17284e-11	Si	1	1693.70A	-25.112	2.0525450479593635e-10
3897	1.6105e-11	S	2	1233.44A	-25.116999999999997	2.0290497590830082e-10
3898	3.66904e-12	Fe	2	5414.07A	-25.116999999999997	2.0290497590830082e-10
3899	1.05898e-11	Fe	6	1875.80A	-25.116999999999997	2.0290497590830082e-10
3900	2.92288e-11	Si	4	679.620A	-25.118000000000002	2.0243830741362315e-10
3901	3.33901e-11	Cr	5	594.921A	-25.12	2.015081878789948e-10
3902	2.91372e-11	Si	4	681.756A	-25.125	1.9920154272649261e-10
3903	1.52669e-11	Si	3	1301.15A	-25.129	1.973752520053298e-10
3904	1.66468e-10	Si	5	119.329A	-25.129	1.973752520053298e-10
3905	4.71114e-14	K	5	42.1649m	-25.13	1.9692130152271114e-10
3906	1.41871e-13	Co	3	14.0018m	-25.13	1.9692130152271114e-10
3907	1.26315e-10	C	5	157.261A	-25.131	1.964683950972286e-10
3908	7.60818e-13	Al	6	2.61094m	-25.139	1.9288244275514216e-10
3909	3.17998e-14	He	1	62.4673m	-25.139	1.9288244275514216e-10
3910	1.65351e-11	Cl	1	1201.35A	-25.141	1.919962284304648e-10
3911	1.86335e-12	Sc	2	1.06606m	-25.142	1.915546493587637e-10
3912	1.18499e-12	Al	1	1.67633m	-25.144000000000002	1.9067453569058452e-10
3913	3.99615e-11	C	5	497.090A	-25.145	1.902359964278329e-10
3914	9.6901e-12	C	5	2049.98A	-25.147	1.893619414195311e-10
3915	6.59342e-13	Co	3	3.01277m	-25.149	1.884919023292027e-10
3916	3.12586e-11	C	3	635.489A	-25.149	1.884919023292027e-10
3917	2.96135e-12	Li	1	6707.91A	-25.15	1.8805838298388101e-10
3918	1.6557900000000002e-12	Fe	2	1.19970m	-25.151999999999997	1.8719433320052385e-10
3919	1.3742600000000003e-10	Mg	5	144.547A	-25.153000000000002	1.8676379818138093e-10
3920	6.66737e-12	Fe	2	2979.35A	-25.156999999999996	1.8505153738762043e-10
3921	5.38212e-11	C	5	369.083A	-25.156999999999996	1.8505153738762043e-10
3922	5.50557e-11	C	5	360.806A	-25.158	1.8462593066208847e-10
3923	4.57636e-11	N	4	434.067A	-25.162	1.8293326995555532e-10
3924	8.88495e-12	P	1	2235.74A	-25.165	1.81673966182981e-10
3925	6.77976e-12	Ti	4	2929.97A	-25.166999999999998	1.8083925013027786e-10
3926	3.37867e-11	Sc	5	587.936A	-25.168000000000003	1.804233313965989e-10
3927	2.85869e-11	C	5	694.879A	-25.171	1.7918130591953232e-10
3928	7.168060000000001e-13	Co	2	2.77125m	-25.173000000000002	1.7835804260042268e-10
3929	6.33735e-11	Fe	7	313.450A	-25.173000000000002	1.7835804260042268e-10
3930	1.2934000000000002e-10	C	5	153.583A	-25.174	1.7794783048570835e-10
3931	5.04456e-12	Fe	2	3937.79A	-25.174	1.7794783048570835e-10
3932	2.4153e-11	Si	2	822.443A	-25.175	1.7753856183267563e-10
3933	4.1378199999999997e-13	Co	2	4.80070m	-25.175	1.7753856183267563e-10
3934	8.11085e-11	C	4	244.912A	-25.177	1.767228462370448e-10
3935	3.76506e-12	Fe	2	5276.00A	-25.179000000000002	1.759108785141343e-10
3936	1.6741200000000001e-12	Co	3	1.18656m	-25.180999999999997	1.751026414440375e-10
3937	2.66546e-12	Fe	2	7452.54A	-25.186	1.7309825808210664e-10
3938	1.12494e-11	Al	2	1765.82A	-25.186	1.7309825808210664e-10
3939	1.0023000000000001e-10	C	5	198.189A	-25.188000000000002	1.723029438290407e-10
3940	5.86248e-11	C	5	338.841A	-25.19	1.715112837130434e-10
3941	1.88707e-11	C	5	1052.66A	-25.191	1.7111681870679234e-10
3942	2.35425e-11	Ar	4	843.770A	-25.193	1.7033060834069926e-10
3943	1.5863399999999999e-12	K	1	1.25222m	-25.194000000000003	1.6993885881244952e-10
3944	1.3134e-13	Fe	5	15.1245m	-25.195	1.6954801028311368e-10
3945	2.84537e-11	Ne	4	698.133A	-25.195999999999998	1.6915806068045033e-10
3946	5.32046e-11	C	5	373.360A	-25.195999999999998	1.6915806068045033e-10
3947	4.3601699999999996e-12	Fe	2	4555.89A	-25.195999999999998	1.6915806068045033e-10
3948	4.75356e-12	Fe	2	4178.86A	-25.197	1.6876900793698416e-10
3949	1.46194e-11	Cu	2	1358.77A	-25.198	1.6838084998999766e-10
3950	4.58125e-11	Ca	7	433.603A	-25.198	1.6838084998999766e-10
3951	8.26866e-11	Ne	4	240.238A	-25.2	1.676072102582989e-10
3952	7.92925e-12	Fe	2	2505.21A	-25.2	1.676072102582989e-10
3953	1.12859e-11	Al	2	1760.11A	-25.201999999999998	1.6683712507828756e-10
3954	1.59716e-11	Ca	2	1243.74A	-25.206	1.653075531216371e-10
3955	1.17948e-10	C	5	168.417A	-25.206	1.653075531216371e-10
3956	1.1486599999999999e-10	O	6	172.936A	-25.208000000000002	1.6454803390640196e-10
3957	2.96648e-11	O	5	669.630A	-25.208000000000002	1.6454803390640196e-10
3958	2.42402e-12	Na	1	8194.82A	-25.209	1.6416958393029378e-10
3959	9.11081e-12	Fe	1	2180.32A	-25.21	1.6379200436497566e-10
3960	1.88579e-12	N	1	1.05338m	-25.219	1.6043262796551143e-10
3961	2.0996900000000003e-12	N	1	9460.68A	-25.219	1.6043262796551143e-10
3962	1.68672e-11	N	1	1177.69A	-25.22	1.6006364316041157e-10
3963	4.94784e-11	Ne	5	401.477A	-25.22	1.6006364316041157e-10
3964	4.55954e-13	Fe	3	4.35668m	-25.221	1.5969550699681256e-10
3965	2.85577e-11	C	5	695.591A	-25.221	1.5969550699681256e-10
3966	1.71974e-13	Fe	5	11.5509m	-25.221	1.5969550699681256e-10
3967	1.61841e-11	S	2	1227.40A	-25.224	1.5859617085925206e-10
3968	5.0011e-12	He	1	3972.02A	-25.225	1.5823140978828788e-10
3969	1.51528e-11	N	1	1310.94A	-25.226	1.5786748764450827e-10
3970	1.51282e-11	N	1	1313.07A	-25.226999999999997	1.5750440249843287e-10
3971	1.3198200000000001e-12	Fe	4	1.50509m	-25.226999999999997	1.5750440249843287e-10
3972	1.48229e-13	Mn	6	13.4012m	-25.228	1.5714215242501787e-10
3973	1.2409700000000002e-10	Al	4	160.072A	-25.228	1.5714215242501787e-10
3974	1.70657e-11	V	3	1164.00A	-25.229	1.567807355036546e-10
3975	1.70388e-11	N	1	1165.84A	-25.23	1.564201498181426e-10
3976	1.6697900000000002e-10	Si	5	118.964A	-25.234	1.5498608126472784e-10
3977	2.05244e-12	Fe	4	9678.45A	-25.235	1.5462962316942723e-10
3978	1.67635e-11	N	1	1184.98A	-25.237	1.5391916458587342e-10
3979	3.88429e-12	O	5	5114.06A	-25.237	1.5391916458587342e-10
3980	1.37426e-12	N	1	1.44546m	-25.239	1.5321197026299886e-10
3981	9.88075e-12	Sc	3	2010.42A	-25.241	1.525080252028905e-10
3982	3.36614e-12	Fe	2	5901.26A	-25.243000000000002	1.5180731447653956e-10
3983	2.61221e-11	O	5	760.446A	-25.243000000000002	1.5180731447653956e-10
3984	1.24153e-16	P	5	1.60000c	-25.245	1.5110982322353475e-10
3985	1.92835e-12	Fe	5	1.03013m	-25.245	1.5110982322353475e-10
3986	1.43121e-11	Fe	6	1387.95A	-25.249000000000002	1.4972444003697676e-10
3987	9.26751e-13	Fe	4	2.14345m	-25.249000000000002	1.4972444003697676e-10
3988	1.29828e-12	Fe	4	1.53006m	-25.255	1.476701437060916e-10
3989	6.637460000000001e-12	Mg	5	2992.78A	-25.256999999999998	1.4699166102612244e-10
3990	1.65658e-12	Fe	2	1.19912m	-25.258000000000003	1.4665358958714387e-10
3991	1.2810200000000002e-10	C	5	155.067A	-25.261	1.456440333775309e-10
3992	2.95577e-11	C	5	672.057A	-25.261999999999997	1.4530906139613742e-10
3993	7.315210000000001e-12	P	2	2715.50A	-25.263	1.4497485982892003e-10
3994	1.89293e-11	S	2	1049.40A	-25.265	1.4430876085348563e-10
3995	2.85092e-11	Ne	4	696.774A	-25.265	1.4430876085348563e-10
3996	3.6166400000000002e-12	Ti	4	5492.51A	-25.266	1.4397685991367698e-10
3997	5.11687e-11	Ne	4	388.215A	-25.269000000000002	1.42985730181524e-10
3998	6.81187e-12	Fe	2	2916.15A	-25.269000000000002	1.42985730181524e-10
3999	9.38607e-13	Al	1	2.11638m	-25.269000000000002	1.42985730181524e-10
4000	7.23839e-13	Fe	4	2.74432m	-25.27	1.4265687212782167e-10
4001	7.17546e-11	Si	7	276.839A	-25.27	1.4265687212782167e-10
4002	2.89296e-11	Ne	5	686.649A	-25.271	1.423287704266531e-10
4003	8.54101e-12	Fe	6	2325.77A	-25.274	1.4134898606272795e-10
4004	2.46426e-13	Ni	2	8.06101m	-25.276	1.4069954646398525e-10
4005	8.10884e-12	Fe	2	2449.73A	-25.276	1.4069954646398525e-10
4006	3.24069e-12	Fe	2	6129.70A	-25.278000000000002	1.40053090769153e-10
4007	5.49915e-11	C	5	361.228A	-25.28	1.3940960526844039e-10
4008	8.282270000000001e-13	Fe	2	2.39843m	-25.28	1.3940960526844039e-10
4009	2.60987e-11	O	5	761.128A	-25.284000000000002	1.381314903248614e-10
4010	1.70093e-11	N	1	1167.86A	-25.285	1.3781379671301933e-10
4011	7.55621e-12	Mg	7	2628.89A	-25.285999999999998	1.3749683377620852e-10
4012	7.311989999999999e-12	Fe	2	2716.70A	-25.287	1.3718059983392185e-10
4013	8.45511e-11	Mg	3	234.940A	-25.288	1.368650932095196e-10
4014	5.6833e-12	Fe	2	3495.23A	-25.293000000000003	1.352984114427802e-10
4015	1.5918700000000002e-12	Fe	6	1.24787m	-25.295	1.3467677170919958e-10
4016	2.86528e-11	Ne	5	693.281A	-25.295	1.3467677170919958e-10
4017	2.05167e-12	Fe	2	9682.08A	-25.296999999999997	1.3405798815075354e-10
4018	6.64533e-13	Fe	2	2.98924m	-25.298000000000002	1.3374966333392844e-10
4019	6.01322e-12	Fe	2	3303.46A	-25.298000000000002	1.3374966333392844e-10
4020	1.18541e-11	Mg	1	1675.74A	-25.3	1.331351394515356e-10
4021	6.8668e-12	Fe	2	2892.83A	-25.302	1.3252343904990988e-10
4022	1.3194599999999999e-10	C	5	150.550A	-25.303	1.32218643598079e-10
4023	4.5007400000000005e-12	Fe	2	4413.60A	-25.305	1.3161115411239894e-10
4024	9.96816e-11	Li	2	199.279A	-25.307	1.3100645578736892e-10
4025	1.04165e-11	Fe	6	1907.01A	-25.311	1.2980538138130672e-10
4026	4.56544e-12	Fe	2	4351.05A	-25.311	1.2980538138130672e-10
4027	6.044949999999999e-13	Fe	2	3.28612m	-25.311999999999998	1.295068372886413e-10
4028	1.35374e-12	Fe	5	1.46738m	-25.311999999999998	1.295068372886413e-10
4029	1.5101e-11	N	1	1315.44A	-25.314	1.2891180742117554e-10
4030	1.88999e-11	C	5	1051.03A	-25.314	1.2891180742117554e-10
4031	4.53687e-11	C	5	437.845A	-25.314	1.2891180742117554e-10
4032	4.55463e-11	Ca	8	436.138A	-25.316999999999997	1.2802438478091928e-10
4033	2.2709099999999997e-12	N	1	8747.37A	-25.318	1.2772993686676487e-10
4034	7.84709e-12	Fe	5	2531.44A	-25.323	1.2626782436997615e-10
4035	2.41507e-12	Sc	2	8225.20A	-25.323	1.2626782436997615e-10
4036	1.22916e-11	C	5	1616.10A	-25.324	1.259774164326598e-10
4037	3.21977e-11	O	4	616.952A	-25.326999999999998	1.2511019399788249e-10
4038	1.7048900000000002e-12	N	1	1.16515m	-25.326999999999998	1.2511019399788249e-10
4039	5.64071e-12	Fe	2	3521.63A	-25.328000000000003	1.2482244853653802e-10
4040	2.0249200000000002e-12	N	1	9810.00A	-25.331999999999997	1.2367806944973698e-10
4041	1.61884e-12	N	1	1.22708m	-25.333000000000002	1.233936177834514e-10
4042	3.91814e-12	Fe	2	5069.87A	-25.333000000000002	1.233936177834514e-10
4043	5.4689e-11	C	5	363.226A	-25.334	1.231098203378459e-10
4044	7.10125e-12	Mn	1	2797.32A	-25.339000000000002	1.217005938776366e-10
4045	1.76768e-12	N	1	1.12376m	-25.340999999999998	1.2114143044069884e-10
4046	1.13985e-11	N	1	1742.72A	-25.343000000000004	1.2058483612638313e-10
4047	2.20818e-12	Fe	4	8995.84A	-25.345	1.200307991306492e-10
4048	6.56484e-11	Fe	7	302.589A	-25.346999999999998	1.1947930770368144e-10
4049	1.50526e-11	N	1	1319.67A	-25.348000000000003	1.1920451292143617e-10
4050	2.475e-12	Fe	4	8026.05A	-25.35	1.1865681793474795e-10
4051	2.03583e-12	Ni	2	9757.43A	-25.35	1.1865681793474795e-10
4052	7.15749e-12	Fe	2	2775.34A	-25.353	1.1783999014555903e-10
4053	1.22635e-11	C	5	1619.80A	-25.353	1.1783999014555903e-10
4054	5.67296e-12	C	5	3501.60A	-25.354	1.1756896568907395e-10
4055	4.187919999999999e-12	Fe	2	4743.27A	-25.355999999999998	1.170287853593203e-10
4056	1.55412e-12	Cr	9	1.27818m	-25.358	1.1649108693273583e-10
4057	1.3461e-12	N	1	1.47571m	-25.358	1.1649108693273583e-10
4058	2.79155e-11	C	5	711.592A	-25.359	1.1622316486754883e-10
4059	3.21152e-12	Fe	2	6185.37A	-25.359	1.1622316486754883e-10
4060	7.2385399999999996e-12	Fe	2	2744.26A	-25.36	1.1595585900601322e-10
4061	9.548e-13	Ni	2	2.08048m	-25.362	1.154230902282357e-10
4062	2.11906e-11	Co	3	937.418A	-25.362	1.154230902282357e-10
4063	2.58464e-12	Fe	2	7685.58A	-25.363000000000003	1.1515762448730583e-10
4064	2.15059e-11	N	4	923.676A	-25.363000000000003	1.1515762448730583e-10
4065	1.77066e-11	Si	3	1121.87A	-25.366999999999997	1.1410185303998974e-10
4066	1.99327e-12	N	1	9965.75A	-25.371	1.1305576096348142e-10
4067	1.33733e-10	C	5	148.538A	-25.375	1.1201925951677779e-10
4068	2.33183e-11	Si	2	851.883A	-25.375	1.1201925951677779e-10
4069	4.60685e-11	Mg	7	431.194A	-25.375999999999998	1.1176162236924496e-10
4070	4.39948e-12	Fe	2	4515.19A	-25.377	1.115045777707075e-10
4071	3.74883e-11	O	6	529.884A	-25.378	1.1124812435834142e-10
4072	2.58514e-11	Fe	3	768.409A	-25.378	1.1124812435834142e-10
4073	1.05052e-13	Fe	4	18.9092m	-25.38	1.1073698565648969e-10
4074	2.02972e-12	N	1	9786.78A	-25.381	1.1048229765699662e-10
4075	4.3945699999999995e-12	Fe	2	4520.22A	-25.381	1.1048229765699662e-10
4076	1.50603e-11	N	1	1319.00A	-25.383000000000003	1.0997467760921772e-10
4077	4.5002e-11	C	5	441.412A	-25.385	1.0946938986370329e-10
4078	4.50345e-11	Ca	8	441.094A	-25.386	1.0921761725363332e-10
4079	7.20595e-11	Si	7	275.667A	-25.386999999999997	1.0896642370449774e-10
4080	1.21907e-13	Co	2	16.2947m	-25.389	1.0846576846487828e-10
4081	2.90671e-11	C	5	683.401A	-25.391	1.0796741352713654e-10
4082	2.76972e-12	Fe	2	7172.00A	-25.392	1.0771909536677982e-10
4083	4.0799400000000005e-12	Fe	2	4868.81A	-25.393	1.0747134832234363e-10
4084	4.93844e-11	C	5	402.242A	-25.393	1.0747134832234363e-10
4085	1.38469e-11	Fe	6	1434.58A	-25.395	1.0697756233013408e-10
4086	4.91067e-12	He	1	4045.17A	-25.397	1.0648604507847637e-10
4087	2.03178e-12	N	1	9776.90A	-25.398000000000003	1.06241133971006e-10
4088	2.2088e-12	Fe	4	8993.33A	-25.401	1.0550977514904533e-10
4089	2.2393900000000002e-12	Fe	2	8870.46A	-25.401999999999997	1.0526710940010635e-10
4090	2.33135e-11	Fe	3	852.057A	-25.403000000000002	1.0502500176690065e-10
4091	1.67405e-12	Fe	2	1.18661m	-25.405	1.0454245571612686e-10
4092	2.61832e-11	B	3	758.671A	-25.408	1.0382279051302035e-10
4093	3.45727e-12	Fe	2	5745.70A	-25.409000000000002	1.0358400472107569e-10
4094	1.84798e-12	Na	1	1.07493m	-25.413	1.0263434085756558e-10
4095	2.31337e-14	He	1	85.8682m	-25.414	1.0239828842397858e-10
4096	2.28863e-11	C	5	867.962A	-25.415	1.0216277889592418e-10
4097	3.75999e-12	Fe	2	5283.11A	-25.418000000000003	1.0145949527282095e-10
4098	2.61313e-11	C	5	760.179A	-25.418000000000003	1.0145949527282095e-10
4099	3.07985e-12	Ca	1	6449.81A	-25.419	1.0122614490909805e-10
4100	2.40643e-12	Ca	2	8254.73A	-25.419	1.0122614490909805e-10
4101	1.51064e-11	N	1	1314.97A	-25.424	1.0006741881008084e-10
4102	4.00026e-12	Fe	2	4965.79A	-25.428	9.914999519999121e-11
4103	2.66005e-12	Fe	4	7467.71A	-25.428	9.914999519999121e-11
4104	1.69625e-11	N	1	1171.08A	-25.43	9.86944423524494e-11
4105	1.96505e-12	N	1	1.01089m	-25.432	9.824098258011636e-11
4106	4.89378e-11	C	5	405.913A	-25.433000000000003	9.801503459017136e-11
4107	7.76578e-12	Zn	2	2557.95A	-25.433000000000003	9.801503459017136e-11
4108	7.28902e-11	O	5	272.526A	-25.435	9.756469641295492e-11
4109	9.03879e-12	Fe	5	2197.69A	-25.436999999999998	9.711642735171267e-11
4110	4.2067e-11	C	5	472.210A	-25.441999999999997	9.600474480056156e-11
4111	1.70613e-12	Fe	6	1.16430m	-25.448	9.468751032005265e-11
4112	3.0562400000000003e-12	Ca	1	6499.65A	-25.45	9.425246072810928e-11
4113	2.0046400000000002e-12	N	1	9909.22A	-25.451	9.403568608386705e-11
4114	3.06945e-12	Ca	1	6471.66A	-25.453000000000003	9.360363135224834e-11
4115	1.92461e-12	Fe	2	1.03213m	-25.455	9.317356173180424e-11
4116	2.59767e-11	N	5	764.704A	-25.456	9.295926848639542e-11
4117	1.43778e-13	Co	3	13.8160m	-25.458000000000002	9.253215944439258e-11
4118	2.29156e-11	C	5	866.853A	-25.459	9.231934138330964e-11
4119	7.82877e-12	Fe	2	2537.37A	-25.463	9.147295257404377e-11
4120	2.19393e-11	Fe	3	905.428A	-25.464000000000002	9.12625706211606e-11
4121	1.48641e-11	N	1	1336.40A	-25.465	9.105267253334271e-11
4122	1.61069e-11	C	1	1233.29A	-25.465	9.105267253334271e-11
4123	4.01677e-12	C	5	4945.38A	-25.465	9.105267253334271e-11
4124	2.42745e-12	Na	1	8183.26A	-25.469	9.021789661389596e-11
4125	1.03747e-11	S	1	1914.70A	-25.471	8.980338303153224e-11
4126	1.472e-10	Li	3	134.949A	-25.473000000000003	8.939077396608087e-11
4127	2.55422e-12	Fe	2	7777.11A	-25.478	8.836752623794839e-11
4128	5.40253e-11	Mg	7	367.688A	-25.479	8.816428656744274e-11
4129	4.02064e-11	Na	6	494.062A	-25.479	8.816428656744274e-11
4130	9.96268e-12	Sc	3	1993.89A	-25.480999999999998	8.775920846616517e-11
4131	2.02941e-12	N	1	9788.29A	-25.482	8.755736788770952e-11
4132	1.2881799999999999e-12	Fe	5	1.54205m	-25.483	8.735599152970231e-11
4133	6.6090600000000005e-12	C	5	3005.64A	-25.483	8.735599152970231e-11
4134	1.59781e-12	K	1	1.24323m	-25.486	8.67546371138705e-11
4135	1.69742e-11	N	1	1170.28A	-25.49	8.595926582000303e-11
4136	1.47532e-12	N	1	1.34645m	-25.491	8.576156499475661e-11
4137	4.00992e-11	C	5	495.383A	-25.493000000000002	8.536752639632532e-11
4138	2.05253e-11	S	3	967.805A	-25.493000000000002	8.536752639632532e-11
4139	6.71467e-12	O	1	2958.36A	-25.503	8.342432425541715e-11
4140	5.17534e-12	Mg	1	3838.29A	-25.506	8.285003524672653e-11
4141	1.70609e-11	N	1	1164.32A	-25.506	8.285003524672653e-11
4142	2.55997e-11	N	2	775.965A	-25.509	8.22796996157641e-11
4143	3.3136300000000003e-12	Fe	2	5994.77A	-25.509	8.22796996157641e-11
4144	3.7037400000000005e-12	Ni	4	5363.34A	-25.51	8.209046155794813e-11
4145	2.22512e-12	Ca	2	8927.36A	-25.511999999999997	8.171329014766971e-11
4146	1.44462e-11	S	3	1375.06A	-25.514	8.133785168260713e-11
4147	1.08303e-11	Si	1	1834.15A	-25.517	8.077792585007876e-11
4148	3.6603800000000003e-13	Na	1	5.42688m	-25.518	8.059214177607683e-11
4149	1.63836e-12	N	1	1.21246m	-25.52	8.02218545198694e-11
4150	6.46566e-14	V	4	30.7230m	-25.521	8.003734937443707e-11
4151	4.9261900000000004e-12	Mn	1	4032.42A	-25.521	8.003734937443707e-11
4152	5.13109e-11	Ne	4	387.139A	-25.522	7.985326857906429e-11
4153	8.286239999999999e-12	Al	1	2397.28A	-25.522	7.985326857906429e-11
4154	2.68868e-12	Fe	2	7388.18A	-25.522	7.985326857906429e-11
4155	8.41614e-12	Fe	1	2360.28A	-25.522	7.985326857906429e-11
4156	1.62953e-11	C	5	1219.03A	-25.523000000000003	7.966961115777105e-11
4157	1.42453e-12	Fe	6	1.39446m	-25.523000000000003	7.966961115777105e-11
4158	2.36473e-11	Ar	4	840.032A	-25.524	7.948637613682661e-11
4159	4.84452e-12	K	6	4100.40A	-25.525	7.930356254473583e-11
4160	1.40711e-12	Fe	5	1.41172m	-25.526999999999997	7.893919577230587e-11
4161	1.6408e-12	N	1	1.21066m	-25.528000000000002	7.875764066012975e-11
4162	7.339109999999999e-13	K	1	2.70666m	-25.528000000000002	7.875764066012975e-11
4163	6.97484e-11	O	5	284.802A	-25.535999999999998	7.732015171519025e-11
4164	5.29534e-11	C	5	375.131A	-25.539	7.678788353469618e-11
4165	1.60142e-12	N	1	1.24043m	-25.539	7.678788353469618e-11
4166	1.68825e-11	N	1	1176.63A	-25.543000000000003	7.60838879868821e-11
4167	3.06587e-12	C	5	6479.22A	-25.543000000000003	7.60838879868821e-11
4168	2.62455e-11	C	5	756.870A	-25.544	7.590889990038067e-11
4169	5.19907e-11	C	5	382.077A	-25.546	7.556013018603391e-11
4170	1.2218e-11	Si	1	1625.84A	-25.546999999999997	7.538634670904686e-11
4171	1.32725e-12	N	1	1.49666m	-25.546999999999997	7.538634670904686e-11
4172	1.19598e-11	Mg	1	1660.94A	-25.546999999999997	7.538634670904686e-11
4173	2.15451e-11	N	4	921.994A	-25.551	7.469520052808518e-11
4174	1.457e-11	Fe	7	1363.38A	-25.552	7.452340633410878e-11
4175	2.22503e-11	Ne	5	892.771A	-25.554000000000002	7.418100238446057e-11
4176	2.26053e-12	P	1	8787.54A	-25.557	7.367034395595992e-11
4177	4.31486e-12	N	5	4603.74A	-25.557	7.367034395595992e-11
4178	2.1148599999999997e-12	N	1	9392.79A	-25.563000000000002	7.265954894315787e-11
4179	2.0167e-12	C	1R	9850.00A	-25.566	7.215936412647696e-11
4180	2.46135e-11	Si	2	807.057A	-25.566	7.215936412647696e-11
4181	2.57334e-13	Fe	2	7.71934m	-25.568	7.182782196413618e-11
4182	9.41753e-13	Al	1	2.10931m	-25.568	7.182782196413618e-11
4183	3.70464e-12	Fe	2	5362.05A	-25.568	7.182782196413618e-11
4184	6.6239e-12	C	5	2998.91A	-25.568	7.182782196413618e-11
4185	4.19483e-12	C	2	4735.46A	-25.569000000000003	7.166262255785348e-11
4186	1.36539e-12	N	1	1.45485m	-25.573	7.100561568511463e-11
4187	3.53968e-11	Na	4	561.193A	-25.576	7.05168164648965e-11
4188	4.90177e-11	C	5	405.251A	-25.576999999999998	7.035463228759089e-11
4189	8.62799e-12	Fe	6	2302.33A	-25.58	6.987031440556009e-11
4190	1.0441299999999999e-10	N	5	190.249A	-25.583000000000002	6.938933054437751e-11
4191	7.13512e-11	Mg	7	278.404A	-25.583000000000002	6.938933054437751e-11
4192	2.55219e-11	C	5	778.330A	-25.585	6.907051553026932e-11
4193	2.54926e-11	C	5	779.224A	-25.587	6.875316533809302e-11
4194	2.8612599999999996e-14	N	4	69.4255m	-25.59	6.827987187699805e-11
4195	3.1437799999999998e-12	Fe	2	6318.66A	-25.59	6.827987187699805e-11
4196	1.93801e-11	C	5	1024.99A	-25.592	6.79661543624322e-11
4197	4.49655e-14	Co	3	44.1771m	-25.595	6.749827864678586e-11
4198	2.43055e-11	Ne	4	817.283A	-25.595	6.749827864678586e-11
4199	1.17687e-10	Li	2	168.791A	-25.596	6.734303691381054e-11
4200	5.52323e-11	Ca	8	359.653A	-25.598000000000003	6.70336237649105e-11
4201	3.5953e-12	Fe	2	5525.12A	-25.6	6.672563224029615e-11
4202	1.8512099999999997e-12	N	1	1.07305m	-25.601	6.657216754474404e-11
4203	2.3911e-12	Sc	2	8307.66A	-25.604	6.611388796685252e-11
4204	4.88231e-12	Sc	3	4068.66A	-25.605	6.596183024408572e-11
4205	2.55592e-12	O	1	7771.94A	-25.605	6.596183024408572e-11
4206	3.18138e-10	B	4	62.4397A	-25.608	6.550775219861883e-11
4207	5.024869999999999e-12	Fe	6	3953.22A	-25.609	6.535708854943383e-11
4208	1.70405e-11	N	1	1165.72A	-25.609	6.535708854943383e-11
4209	5.50626e-11	Na	4	360.761A	-25.61	6.520677141702674e-11
4210	6.725889999999999e-10	N	6	29.5343A	-25.614	6.460895214331054e-11
4211	9.08859e-11	Fe	8	218.565A	-25.615	6.446035567688955e-11
4212	2.03364e-11	O	1	976.791A	-25.621	6.357592644060749e-11
4213	1.67596e-11	Ca	2	1185.26A	-25.622	6.342970586737187e-11
4214	5.13275e-12	Fe	6	3870.14A	-25.625999999999998	6.284817882854457e-11
4215	5.51591e-12	Fe	5	3601.30A	-25.627	6.270363202836998e-11
4216	1.63081e-11	C	5	1218.07A	-25.628	6.255941767661046e-11
4217	3.83942e-11	C	5	517.381A	-25.628	6.255941767661046e-11
4218	2.07071e-11	Mg	2	959.306A	-25.63	6.227198326165509e-11
4219	5.43864e-11	Mg	7	365.247A	-25.631	6.212876167451008e-11
4220	3.74858e-11	O	6	529.920A	-25.634	6.170107028747539e-11
4221	5.37776e-11	C	5	369.382A	-25.635	6.155916176373387e-11
4222	8.411419999999999e-12	C	5	2361.61A	-25.636	6.14175796205405e-11
4223	1.7767599999999998e-12	N	1	1.11801m	-25.636	6.14175796205405e-11
4224	1.4553e-12	N	1	1.36497m	-25.638	6.11353914749044e-11
4225	5.4922699999999996e-12	He	1	3616.80A	-25.641	6.071453840022438e-11
4226	5.55597e-11	C	5	357.533A	-25.643	6.043558043558033e-11
4227	7.86141e-12	Fe	2	2526.83A	-25.644000000000002	6.029658245773137e-11
4228	3.7613e-12	Ni	2	5281.27A	-25.645	6.015790416636076e-11
4229	2.34067e-13	Co	3	8.48665m	-25.646	6.001954482620901e-11
4230	3.14932e-12	Fe	2	6307.53A	-25.647	5.988150370370965e-11
4231	1.51063e-11	N	1	1314.98A	-25.647	5.988150370370965e-11
4232	2.85577e-11	C	5	695.589A	-25.649	5.960637318582777e-11
4233	1.58829e-11	C	1	1250.68A	-25.649	5.960637318582777e-11
4234	1.39935e-12	Fe	2	1.41955m	-25.649	5.960637318582777e-11
4235	8.85801e-12	P	1	2242.54A	-25.65	5.946928233173162e-11
4236	3.97289e-17	Si	4	5.00000c	-25.651	5.933250677784992e-11
4237	1.9829099999999997e-12	N	1	1.00178m	-25.651999999999997	5.919604579901325e-11
4238	5.43334e-11	Ne	5	365.603A	-25.653000000000002	5.905989867171766e-11
4239	5.13096e-11	Ne	4	387.149A	-25.654	5.892406467412657e-11
4240	1.6873099999999998e-12	K	1	1.17729m	-25.655	5.878854308606017e-11
4241	2.55519e-12	O	1	7774.17A	-25.656999999999996	5.851843426606857e-11
4242	2.73088e-11	C	5	727.402A	-25.658	5.838384560205187e-11
4243	1.62941e-11	C	5	1219.12A	-25.658	5.838384560205187e-11
4244	4.37522e-12	Cr	5	4540.22A	-25.66	5.81155961980977e-11
4245	3.7157e-11	P	5	534.609A	-25.660999999999998	5.7981934035928126e-11
4246	1.67724e-11	N	1	1184.36A	-25.662	5.78485792882004e-11
4247	1.12754e-10	C	5	176.176A	-25.663	5.7715531247881415e-11
4248	8.38334e-11	O	5	236.952A	-25.665	5.745035246946264e-11
4249	6.0845e-12	Fe	2	3264.76A	-25.666	5.7318220325410903e-11
4250	2.302e-12	N	1	8629.24A	-25.668000000000003	5.705486702486209e-11
4251	1.88707e-11	C	5	1052.66A	-25.669	5.69236444720925e-11
4252	6.77027e-11	Fe	7	293.407A	-25.677	5.588467086967784e-11
4253	4.43724e-11	Ca	7	447.676A	-25.678	5.575613969337981e-11
4254	2.27913e-12	Fe	2	8715.79A	-25.678	5.575613969337981e-11
4255	2.60687e-11	O	5	762.004A	-25.678	5.575613969337981e-11
4256	4.41826e-12	Fe	5	4495.99A	-25.679000000000002	5.562790413058407e-11
4257	1.50602e-11	N	1	1319.01A	-25.686999999999998	5.461258045471436e-11
4258	2.72795e-11	C	5	728.182A	-25.689	5.436165844016849e-11
4259	5.70814e-12	Ni	1	3480.03A	-25.689	5.436165844016849e-11
4260	7.9173e-12	Mg	7	2508.99A	-25.69	5.42366300952558e-11
4261	7.94629e-11	Fe	7	249.984A	-25.691999999999997	5.3987435415709057e-11
4262	2.5948e-12	Fe	2	7655.49A	-25.693	5.386326775986831e-11
4263	1.4676799999999999e-12	N	1	1.35346m	-25.694000000000003	5.373938568171174e-11
4264	1.70367e-11	C	1	1165.98A	-25.695999999999998	5.3492475632719525e-11
4265	5.73466e-11	C	5	346.393A	-25.695999999999998	5.3492475632719525e-11
4266	2.41572e-11	N	4	822.299A	-25.695999999999998	5.3492475632719525e-11
4267	5.81808e-13	Na	1	3.41426m	-25.695999999999998	5.3492475632719525e-11
4268	4.84555e-11	Ca	3	409.953A	-25.695999999999998	5.3492475632719525e-11
4269	5.1872699999999996e-12	He	1	3829.46A	-25.698	5.324670003235326e-11
4270	2.85577e-11	C	5	695.591A	-25.698	5.324670003235326e-11
4271	1.00649e-10	Fe	8	197.363A	-25.699	5.3124236020619056e-11
4272	8.643139999999999e-12	Fe	1	2298.29A	-25.703000000000003	5.263719009725223e-11
4273	3.3991800000000005e-12	Fe	2	5843.89A	-25.704	5.251612791946871e-11
4274	7.93946e-12	Zn	2	2501.99A	-25.708000000000002	5.203465716468439e-11
4275	2.619e-11	B	3	758.475A	-25.711	5.16764531043298e-11
4276	2.3210400000000001e-10	Si	7	85.5842A	-25.715	5.1202680534522836e-11
4277	1.99272e-12	N	1	9968.51A	-25.715	5.1202680534522836e-11
4278	2.6183e-11	O	5	758.677A	-25.715999999999998	5.1084917637179515e-11
4279	5.27684e-12	Fe	5	3764.46A	-25.718000000000004	5.085020376100436e-11
4280	6.36055e-11	Mg	5	312.307A	-25.719	5.0733251537744156e-11
4281	5.1624e-11	C	5	384.791A	-25.72	5.061656829713327e-11
4282	2.33957e-11	C	5	849.064A	-25.721999999999998	5.038400629071014e-11
4283	5.21991e-12	Fe	2	3805.52A	-25.726	4.992208294451361e-11
4284	1.79523e-12	Co	3	1.10652m	-25.732	4.923712628815348e-11
4285	6.61028e-12	C	5	3005.09A	-25.736	4.878571760102178e-11
4286	3.68543e-17	C	4	5.39000c	-25.737	4.867351356416875e-11
4287	1.75992e-12	O	1	1.12871m	-25.738000000000003	4.8561567589438543e-11
4288	4.21683e-11	Ca	8	471.076A	-25.738000000000003	4.8561567589438543e-11
4289	1.27849e-12	C	5	1.55374m	-25.739	4.844987908330633e-11
4290	9.45316e-13	Ni	2	2.10136m	-25.741	4.822727210954968e-11
4291	1.0136399999999998e-10	Fe	8	195.972A	-25.741999999999997	4.811635246168562e-11
4292	1.24757e-11	Ne	5	1592.26A	-25.747	4.756556912960306e-11
4293	4.12275e-11	Mg	5	481.826A	-25.748	4.745617135636091e-11
4294	1.11871e-11	Al	1	1775.65A	-25.748	4.745617135636091e-11
4295	1.20321e-11	Mg	1	1650.95A	-25.748	4.745617135636091e-11
4296	4.89127e-12	Sc	3	4061.21A	-25.75	4.7238130054884134e-11
4297	3.6481e-13	Fe	8	5.44515m	-25.75	4.7238130054884134e-11
4298	1.4551e-12	N	1	1.36516m	-25.753	4.6912945054900665e-11
4299	4.5601e-12	Fe	2	4356.14A	-25.759	4.626927531819264e-11
4300	1.3178700000000001e-12	Fe	4	1.50732m	-25.759	4.626927531819264e-11
4301	6.04627e-12	Fe	2	3285.41A	-25.759	4.626927531819264e-11
4302	2.53328e-12	Fe	2	7841.39A	-25.763	4.58450760523036e-11
4303	1.51527e-11	N	1	1310.95A	-25.764	4.573963530333336e-11
4304	1.49743e-11	N	1	1326.57A	-25.764	4.573963530333336e-11
4305	1.51338e-11	Si	3	1312.59A	-25.766	4.552948076862129e-11
4306	1.06228e-11	C	5	1869.98A	-25.767	4.5424765868661046e-11
4307	5.63169e-11	C	5	352.726A	-25.768	4.532029180628754e-11
4308	9.84953e-13	Fe	2	2.01679m	-25.768	4.532029180628754e-11
4309	6.67503e-12	Fe	2	2975.94A	-25.769000000000002	4.521605802758969e-11
4310	6.75775e-12	Fe	2	2939.51A	-25.772	4.4904792873531874e-11
4311	6.70807e-12	Fe	2	2961.28A	-25.773000000000003	4.4801514715860796e-11
4312	9.10071e-12	Fe	7	2182.74A	-25.78	4.40851880353281e-11
4313	9.29905e-12	P	1	2136.18A	-25.783	4.378170773553886e-11
4314	8.674380000000001e-12	Al	1	2290.01A	-25.783	4.378170773553886e-11
4315	2.9952900000000003e-12	He	1	6631.90A	-25.783	4.378170773553886e-11
4316	1.70364e-11	N	1	1166.00A	-25.789	4.3181000185463233e-11
4317	7.95303e-12	B	1	2497.72A	-25.79	4.3081686640958584e-11
4318	1.66911e-11	Mg	6	1190.12A	-25.793000000000003	4.278511439617736e-11
4319	7.48188e-14	Fe	2	26.5501m	-25.794	4.268671136372163e-11
4320	2.4928799999999998e-12	Mn	9	7968.49A	-25.796	4.2490583740369604e-11
4321	8.81369e-13	Fe	2	2.25382m	-25.796999999999997	4.2392858109624525e-11
4322	4.27992e-11	Ne	5	464.131A	-25.8	4.2101027727099294e-11
4323	1.67485e-12	Fe	2	1.18604m	-25.803	4.1811206290797e-11
4324	1.22624e-11	C	5	1619.95A	-25.807	4.142787884742333e-11
4325	5.34109e-11	C	5	371.918A	-25.808000000000003	4.1332597370106805e-11
4326	7.17121e-11	Mg	7	277.003A	-25.808000000000003	4.1332597370106805e-11
4327	2.60703e-12	C	5	7619.57A	-25.81	4.114269133541423e-11
4328	5.715169999999999e-12	Fe	2	3475.74A	-25.811	4.104806577117427e-11
4329	9.190040000000001e-13	Sc	2	2.16152m	-25.811999999999998	4.095365783969316e-11
4330	1.12085e-11	P	2	1772.27A	-25.814	4.076549287399117e-11
4331	1.0624e-11	C	5	1869.77A	-25.816	4.057819244777599e-11
4332	1.51259e-11	N	1	1313.28A	-25.818	4.039175258884881e-11
4333	1.50087e-12	Fe	6	1.32353m	-25.82	4.0206169343262766e-11
4334	3.65547e-13	Na	1	5.43417m	-25.824	3.983755696707289e-11
4335	2.6002e-11	C	5	763.958A	-25.825	3.9745933128583446e-11
4336	1.70051e-11	S	2	1168.15A	-25.826999999999998	3.956331715388358e-11
4337	1.7359700000000001e-12	Fe	2	1.14429m	-25.828000000000003	3.947232404946114e-11
4338	1.19104e-11	Si	1	1667.83A	-25.83	3.9290965194289005e-11
4339	5.9941199999999995e-12	Fe	2	3313.99A	-25.837	3.866274610725441e-11
4340	3.04353e-12	Si	1	6526.78A	-25.838	3.8573824258762794e-11
4341	1.51306e-11	N	1	1312.87A	-25.838	3.8573824258762794e-11
4342	1.46263e-12	N	1	1.35813m	-25.840999999999998	3.8308283920346365e-11
4343	8.88805e-12	P	1	2234.96A	-25.843000000000004	3.813227334375263e-11
4344	8.93444e-12	P	1	2223.36A	-25.844	3.8044571548761254e-11
4345	1.3198200000000001e-12	N	1	1.50509m	-25.846	3.786977262045482e-11
4346	8.02779e-12	Fe	2	2474.46A	-25.848000000000003	3.769577682027105e-11
4347	2.58547e-13	Fe	4	7.68312m	-25.85	3.752258045817202e-11
4348	4.39443e-12	C	5	4520.38A	-25.851	3.743628091790531e-11
4349	3.00241e-11	C	5	661.617A	-25.853	3.726427683117633e-11
4350	5.31646e-11	O	3	373.640A	-25.854	3.717857137276612e-11
4351	2.86703e-13	Fe	4	6.92859m	-25.855999999999998	3.700775135384189e-11
4352	4.7474e-12	Fe	2	4184.28A	-25.857	3.6922635887657134e-11
4353	7.30184e-13	K	1	2.72047m	-25.86	3.6668462250035e-11
4354	3.92341e-11	C	5	506.306A	-25.86	3.6668462250035e-11
4355	2.40863e-11	Si	2	824.722A	-25.861	3.6584127127134696e-11
4356	2.25742e-12	P	1	8799.61A	-25.863000000000003	3.641603833142663e-11
4357	4.9452599999999995e-12	Na	5	4016.87A	-25.863000000000003	3.641603833142663e-11
4358	4.24795e-11	Na	4	467.625A	-25.863000000000003	3.641603833142663e-11
4359	6.44791e-13	Fe	2	3.08076m	-25.863000000000003	3.641603833142663e-11
4360	4.29969e-12	N	5	4619.97A	-25.864	3.6332283767429097e-11
4361	2.15131e-11	O	4	923.367A	-25.868000000000002	3.599918738767759e-11
4362	2.54759e-11	O	4	779.736A	-25.869	3.591639155424617e-11
4363	1.24864e-11	Si	1	1590.89A	-25.87	3.583378614594712e-11
4364	6.831310000000001e-12	Fe	2	2907.86A	-25.871	3.575137072481536e-11
4365	8.86227e-15	Ne	4	224.146m	-25.872	3.566914485389195e-11
4366	2.49259e-11	Si	2	796.940A	-25.874000000000002	3.5505260019860186e-11
4367	1.57781e-11	Fe	7	1258.99A	-25.875	3.542360018785105e-11
4368	6.140619999999999e-12	Fe	2	3234.93A	-25.877	3.52608435290816e-11
4369	3.3835800000000004e-12	Fe	2	5870.84A	-25.878	3.517974583940168e-11
4370	1.0131599999999999e-13	Fe	4	19.6064m	-25.88	3.501810958959035e-11
4371	5.99964e-12	Ni	1	3310.94A	-25.883000000000003	3.4777046618784893e-11
4372	1.04464e-10	N	5	190.155A	-25.884	3.469706163112178e-11
4373	1.96368e-10	Si	6	101.159A	-25.884	3.469706163112178e-11
4374	2.77889e-11	C	5	714.834A	-25.886	3.453764311379852e-11
4375	3.08435e-12	Fe	2	6440.40A	-25.886	3.453764311379852e-11
4376	2.84014e-11	C	5	699.418A	-25.888	3.437895705802851e-11
4377	1.41427e-11	Fe	6	1404.57A	-25.891	3.414229398230252e-11
4378	1.65578e-11	C	5	1199.70A	-25.891	3.414229398230252e-11
4379	2.28863e-11	C	5	867.962A	-25.892	3.4063768885191507e-11
4380	2.61296e-11	O	5	760.227A	-25.895	3.3829275549585335e-11
4381	1.424e-12	Sc	2	1.39497m	-25.896	3.3751470374891936e-11
4382	3.832369999999999e-12	He	1	5183.33A	-25.898000000000003	3.359639645474681e-11
4383	1.03922e-11	Fe	5	1911.48A	-25.9	3.344203503454497e-11
4384	5.04393e-12	Fe	2	3938.29A	-25.901999999999997	3.328838284064571e-11
4385	1.7366e-11	S	3	1143.87A	-25.903000000000002	3.321182168466145e-11
4386	4.87729e-10	C	5	40.7285A	-25.903000000000002	3.321182168466145e-11
4387	8.10094e-12	Si	1	2452.12A	-25.905	3.305922722502501e-11
4388	1.1476e-10	O	6	173.095A	-25.908	3.283164910556658e-11
4389	6.79116e-11	Fe	7	292.505A	-25.908	3.283164910556658e-11
4390	2.1924299999999998e-12	N	1	9060.48A	-25.909000000000002	3.275613840802336e-11
4391	2.11511e-12	Fe	4	9391.68A	-25.912	3.253064673730559e-11
4392	1.88707e-11	C	5	1052.66A	-25.915	3.230670734033027e-11
4393	3.10056e-11	Ca	7	640.673A	-25.919	3.201051766710079e-11
4394	7.42011e-12	P	1	2677.11A	-25.921999999999997	3.179015881345987e-11
4395	1.60712e-11	Si	2	1236.03A	-25.923000000000002	3.1717043477117674e-11
4396	1.20839e-11	Mg	1	1643.88A	-25.923000000000002	3.1717043477117674e-11
4397	3.1912900000000002e-12	Fe	4	6224.58A	-25.925	3.157131689949692e-11
4398	1.8371e-11	Cr	2	1081.29A	-25.926	3.149870488559031e-11
4399	3.67095e-11	Ne	4	541.126A	-25.93	3.120992302339267e-11
4400	1.31597e-12	N	1	1.50950m	-25.93	3.120992302339267e-11
4401	1.5789200000000001e-12	N	1	1.25810m	-25.930999999999997	3.1138142192336006e-11
4402	9.77315e-13	Fe	2	2.03256m	-25.930999999999997	3.1138142192336006e-11
4403	1.32303e-11	C	5	1501.43A	-25.933000000000003	3.0995075424512984e-11
4404	1.42242e-11	Cl	1	1396.53A	-25.934	3.092378872922162e-11
4405	4.9254e-12	Mn	1	4033.06A	-25.934	3.092378872922162e-11
4406	3.7592800000000005e-12	Fe	2	5284.11A	-25.935	3.085266598877974e-11
4407	2.28864e-11	C	5	867.959A	-25.936999999999998	3.071091086496863e-11
4408	1.72556e-11	Ca	2	1151.19A	-25.938000000000002	3.064027773002761e-11
4409	1.69923e-12	K	1	1.16902m	-25.938000000000002	3.064027773002761e-11
4410	4.66299e-11	C	5	426.002A	-25.938000000000002	3.064027773002761e-11
4411	9.70889e-13	Fe	2	2.04601m	-25.939	3.0569807046789474e-11
4412	8.14898e-11	Al	6	243.766A	-25.94	3.049949844162491e-11
4413	2.6177099999999998e-12	Zn	2	7588.48A	-25.941	3.0429351541765204e-11
4414	4.49348e-12	Fe	2	4420.73A	-25.941	3.0429351541765204e-11
4415	1.33598e-12	N	1	1.48689m	-25.941999999999997	3.035936597529822e-11
4416	1.48396e-11	O	4	1338.61A	-25.945	3.015037356995286e-11
4417	3.87024e-12	Ni	2	5132.62A	-25.947	3.0011845186703453e-11
4418	2.55387e-11	C	5	777.817A	-25.948	2.9942819858206536e-11
4419	1.0496e-11	Fe	4	1892.58A	-25.949	2.98739532835598e-11
4420	5.75903e-12	He	1	3449.27A	-25.953000000000003	2.960006723358514e-11
4421	1.7818900000000002e-12	Fe	4	1.11480m	-25.954	2.9531988968099927e-11
4422	2.74961e-12	Si	2	7224.47A	-25.955	2.9464067278280395e-11
4423	4.6724099999999995e-12	Fe	2	4251.44A	-25.959	2.919393908578982e-11
4424	1.90157e-10	Al	6	104.464A	-25.959	2.919393908578982e-11
4425	1.24415e-11	B	3	1596.63A	-25.959	2.919393908578982e-11
4426	6.6090600000000005e-12	C	5	3005.64A	-25.96	2.912679488912416e-11
4427	1.90004e-10	Be	3	104.548A	-25.968000000000004	2.8595170969162462e-11
4428	4.64872e-12	Co	3	4273.11A	-25.97	2.8463788092797736e-11
4429	2.5547900000000003e-12	O	1	7775.39A	-25.973000000000003	2.8267844753809876e-11
4430	1.29055e-13	K	4	15.3923m	-25.976999999999997	2.800868359534463e-11
4431	2.42569e-10	Si	7	81.8920A	-25.976999999999997	2.800868359534463e-11
4432	1.32291e-11	C	5	1501.57A	-25.979	2.7879995383690724e-11
4433	2.79839e-12	Sc	2	7098.52A	-25.982	2.7688070845444803e-11
4434	1.31147e-12	N	1	1.51467m	-25.985	2.7497467506426997e-11
4435	6.9427800000000004e-12	Fe	2	2861.17A	-25.986	2.7434225086120726e-11
4436	5.5985e-11	Al	6	354.818A	-25.988000000000003	2.730817627156558e-11
4437	8.913689999999999e-12	Mg	2	2228.53A	-25.991	2.7120188108399726e-11
4438	9.53492e-12	Fe	1	2083.34A	-25.991	2.7120188108399726e-11
4439	7.18814e-12	Fe	2	2763.50A	-25.993000000000002	2.69955821626934e-11
4440	1.99034e-12	N	1	9980.42A	-25.993000000000002	2.69955821626934e-11
4441	3.32813e-11	Na	5	596.865A	-25.993000000000002	2.69955821626934e-11
4442	5.829189999999999e-13	Na	1	3.40776m	-25.996	2.6809745882236924e-11
4443	4.3213300000000005e-12	Ni	3	4596.84A	-25.998	2.668656628899628e-11
4444	1.62953e-11	C	5	1219.03A	-26.0	2.65639526545776e-11
4445	1.28844e-10	Mg	5	154.174A	-26.000999999999998	2.6502857258851497e-11
4446	2.13823e-11	Al	2	929.014A	-26.003	2.6381087690754872e-11
4447	4.0451e-12	He	1	4910.75A	-26.004	2.6320412872774438e-11
4448	4.3345300000000005e-12	Fe	2	4582.83A	-26.005	2.625987760300315e-11
4449	1.46659e-12	N	1	1.35446m	-26.006	2.619948156048861e-11
4450	1.9037499999999998e-10	Al	6	104.344A	-26.006	2.619948156048861e-11
4451	6.62305e-12	C	5	2999.29A	-26.006	2.619948156048861e-11
4452	1.50172e-11	C	5	1322.78A	-26.006999999999998	2.6139224425017436e-11
4453	9.41007e-12	Ca	7	2110.98A	-26.009	2.601912559802956e-11
4454	3.13958e-11	S	2	632.711A	-26.009	2.601912559802956e-11
4455	1.06368e-11	C	5	1867.53A	-26.013	2.5780580820704744e-11
4456	5.33883e-11	Na	2	372.075A	-26.013	2.5780580820704744e-11
4457	9.49563e-12	Mg	3	2091.96A	-26.015	2.566212981139844e-11
4458	5.18725e-13	Si	2	3.82948m	-26.017	2.5544223035044196e-11
4459	3.5527e-12	Fe	2	5591.37A	-26.018	2.5485472952361058e-11
4460	1.1012100000000001e-12	Fe	4	1.80388m	-26.021	2.5310032190587396e-11
4461	2.2409599999999998e-12	N	1	8864.25A	-26.021	2.5310032190587396e-11
4462	3.13903e-12	Fe	2	6328.22A	-26.026999999999997	2.4962765530242105e-11
4463	1.27992e-12	Fe	5	1.55201m	-26.029	2.4848072040878815e-11
4464	4.47052e-11	K	3	444.344A	-26.029	2.4848072040878815e-11
4465	1.27589e-11	C	5	1556.90A	-26.031999999999996	2.4677019116116448e-11
4466	8.93796e-12	Mg	2	2222.48A	-26.034000000000002	2.4563638512269167e-11
4467	1.40163e-11	Si	3	1417.24A	-26.035999999999998	2.4450778844977594e-11
4468	1.22952e-11	Si	1	1615.62A	-26.037	2.439454361414521e-11
4469	8.91976e-12	Mg	2	2227.02A	-26.039	2.4282460867338103e-11
4470	1.23926e-11	Al	7	1602.93A	-26.039	2.4282460867338103e-11
4471	1.48554e-11	N	1	1337.19A	-26.041	2.417089309397487e-11
4472	1.45803e-12	N	1	1.36242m	-26.043000000000003	2.405983792796706e-11
4473	6.74485e-11	Fe	7	294.513A	-26.043000000000003	2.405983792796706e-11
4474	2.8122e-12	Al	2	7063.68A	-26.045	2.3949293014098212e-11
4475	1.1236e-11	Si	1	1767.93A	-26.045	2.3949293014098212e-11
4476	1.3376e-14	He	1	148.508m	-26.046	2.3894211168670944e-11
4477	1.45895e-12	N	1	1.36156m	-26.048000000000002	2.3784427240636282e-11
4478	1.95762e-12	N	1	1.01473m	-26.049	2.3729724575965822e-11
4479	8.932799999999999e-13	Fe	2	2.22377m	-26.05	2.3675147723932645e-11
4480	4.2403e-12	Si	2	4684.69A	-26.052	2.3566370301000292e-11
4481	4.94438e-11	Mg	5	401.758A	-26.053	2.3512169153373848e-11
4482	8.9084e-12	Al	1	2229.86A	-26.055	2.3404140548953854e-11
4483	4.86359e-12	Fe	2	4084.32A	-26.055	2.3404140548953854e-11
4484	3.02881e-12	Fe	2	6558.50A	-26.055	2.3404140548953854e-11
4485	4.5045599999999995e-12	Fe	2	4409.85A	-26.055999999999997	2.335031251940339e-11
4486	1.47854e-11	O	4	1343.51A	-26.058000000000003	2.3243027578664997e-11
4487	4.75345e-12	Fe	2	4178.96A	-26.061	2.308302370226275e-11
4488	4.73211e-12	Fe	2	4197.80A	-26.061	2.308302370226275e-11
4489	2.54927e-11	C	5	779.221A	-26.061999999999998	2.302993422096518e-11
4490	1.7011e-11	N	1	1167.74A	-26.063000000000002	2.297696684208591e-11
4491	2.54926e-11	C	5	779.224A	-26.064	2.292412128479793e-11
4492	1.78737e-12	C	5	1.11138m	-26.066999999999997	2.276631274388092e-11
4493	5.06456e-11	C	5	392.225A	-26.066999999999997	2.276631274388092e-11
4494	7.81352e-12	Fe	2	2542.32A	-26.07	2.2609590549317975e-11
4495	3.00341e-11	S	4	661.396A	-26.072	2.2505708916891057e-11
4496	2.60322e-11	C	5	763.071A	-26.074	2.2402304577209795e-11
4497	4.99135e-12	Fe	2	3979.78A	-26.079	2.2145867517248103e-11
4498	9.94132e-11	O	5	199.817A	-26.08	2.209493343536436e-11
4499	6.09409e-14	O	5	32.5963m	-26.081	2.2044116498618027e-11
4500	1.87144e-11	C	5	1061.45A	-26.081999999999997	2.1993416437583123e-11
4501	1.66694e-11	Mg	6	1191.67A	-26.083000000000002	2.194283298345243e-11
4502	2.44177e-12	Fe	2	8135.25A	-26.085	2.1842014823768378e-11
4503	1.32431e-11	C	5	1499.99A	-26.085	2.1842014823768378e-11
4504	1.18782e-13	Fe	2	16.7235m	-26.087	2.1741659881451456e-11
4505	5.57904e-12	Fe	2	3560.55A	-26.092	2.14927851587875e-11
4506	2.16105e-11	Mg	2	919.202A	-26.094	2.1394034781029455e-11
4507	1.33053e-11	Li	2	1492.98A	-26.095	2.134482986645513e-11
4508	1.4076e-11	Fe	6	1411.22A	-26.095	2.134482986645513e-11
4509	2.0053900000000002e-12	N	1	9905.52A	-26.096	2.129573812004376e-11
4510	8.414889999999999e-13	Ni	2	2.36063m	-26.096	2.129573812004376e-11
4511	5.62258e-11	Na	7	353.298A	-26.098000000000003	2.1197893091190866e-11
4512	8.53006e-11	Fe	8	232.876A	-26.101999999999997	2.1003549639173887e-11
4513	2.51427e-12	Fe	2	7900.68A	-26.103	2.0955242815503722e-11
4514	1.47915e-12	N	1	1.34296m	-26.104	2.0907047094445276e-11
4515	1.0909200000000002e-12	Co	3	1.82090m	-26.105999999999998	2.0810987938634384e-11
4516	1.62948e-11	C	5	1219.07A	-26.105999999999998	2.0810987938634384e-11
4517	2.93357e-11	B	3	677.143A	-26.107	2.0763123994585852e-11
4518	9.28524e-13	Ca	2	2.13936m	-26.108	2.0715370134553835e-11
4519	1.5016e-11	C	5	1322.89A	-26.108	2.0715370134553835e-11
4520	6.32947e-13	K	1	3.13841m	-26.109	2.0667726105352118e-11
4521	1.35985e-12	Fe	2	1.46078m	-26.11	2.062019165437697e-11
4522	3.4634300000000003e-12	Fe	4	5735.48A	-26.111	2.0572766529605128e-11
4523	3.31625e-14	Fe	5	59.9004m	-26.111	2.0572766529605128e-11
4524	2.51474e-11	Si	2	789.921A	-26.116	2.0337272018495884e-11
4525	7.52869e-11	O	3	263.850A	-26.12	2.0150818787899476e-11
4526	1.92261e-10	Li	3	103.320A	-26.124000000000002	1.9966074970796097e-11
4527	4.27355e-12	Fe	2	4648.24A	-26.125999999999998	1.987433918917738e-11
4528	4.92367e-12	Mn	1	4034.48A	-26.128	1.9783024895188807e-11
4529	1.26492e-11	Si	1	1570.41A	-26.128	1.9783024895188807e-11
4530	5.4478900000000005e-12	Ti	1	3646.27A	-26.129	1.973752520053298e-11
4531	1.51258e-11	N	1	1313.28A	-26.131999999999998	1.9601653032762065e-11
4532	1.503e-11	C	5	1321.66A	-26.131999999999998	1.9601653032762065e-11
4533	1.62941e-11	C	5	1219.12A	-26.135	1.946671620241471e-11
4534	2.72796e-11	C	5	728.180A	-26.136	1.9421943997564793e-11
4535	3.76792e-13	Si	2	5.27199m	-26.136	1.9421943997564793e-11
4536	1.60831e-11	Si	2	1235.12A	-26.139	1.9288244275514216e-11
4537	3.49222e-12	Na	1	5688.20A	-26.142	1.915546493587637e-11
4538	1.3105200000000002e-12	Fe	4	1.51577m	-26.151	1.8762586070538374e-11
4539	3.08805e-12	Fe	2	6432.68A	-26.155	1.859056964748943e-11
4540	2.31143e-12	N	1	8594.00A	-26.155	1.859056964748943e-11
4541	2.56893e-12	Zn	2	7732.57A	-26.156	1.8547812523797925e-11
4542	1.75472e-11	C	1	1132.06A	-26.156999999999996	1.8505153738762042e-11
4543	1.3209e-11	Na	4	1503.85A	-26.16	1.8377765156461075e-11
4544	7.1326e-12	Fe	2	2785.02A	-26.16	1.8377765156461075e-11
4545	1.42539e-11	O	4	1393.62A	-26.162	1.8293326995555533e-11
4546	1.43419e-12	Sc	2	1.38506m	-26.164	1.820927679275881e-11
4547	2.72795e-11	C	5	728.182A	-26.166	1.8125612765565602e-11
4548	5.59606e-11	Na	7	354.972A	-26.169	1.8000836924946537e-11
4549	2.4240400000000002e-12	Na	1	8194.79A	-26.169	1.8000836924946537e-11
4550	4.54333e-12	Fe	2	4372.22A	-26.173000000000002	1.783580426004227e-11
4551	3.83833e-12	Fe	5	5175.29A	-26.173000000000002	1.783580426004227e-11
4552	6.9005e-10	N	6	28.7870A	-26.174	1.7794783048570836e-11
4553	2.03371e-11	C	5	976.758A	-26.176	1.7713023447142577e-11
4554	6.7004199999999994e-12	Fe	2	2964.66A	-26.188000000000002	1.723029438290407e-11
4555	8.97173e-11	Cr	8	221.412A	-26.189	1.7190665805504865e-11
4556	5.32519e-11	C	5	373.028A	-26.189	1.7190665805504865e-11
4557	1.75882e-11	Ca	2	1129.42A	-26.19	1.715112837130434e-11
4558	1.69803e-11	Al	6	1169.85A	-26.191999999999997	1.7072326094487996e-11
4559	5.57077e-12	Co	1	3565.84A	-26.191999999999997	1.7072326094487996e-11
4560	8.67864e-12	P	2	2288.89A	-26.194000000000003	1.699388588124495e-11
4561	2.31799e-10	Si	7	85.6968A	-26.194000000000003	1.699388588124495e-11
4562	6.72553e-11	N	4	295.359A	-26.195999999999998	1.6915806068045034e-11
4563	1.98369e-12	Fe	2	1.00139m	-26.197	1.6876900793698417e-11
4564	9.87174e-12	Sc	3	2012.25A	-26.203000000000003	1.66453410338577e-11
4565	4.05078e-12	Fe	2	4903.86A	-26.204	1.660705781182808e-11
4566	2.27301e-11	C	5	873.929A	-26.206	1.6530755312163707e-11
4567	6.44383e-11	Na	5	308.271A	-26.206999999999997	1.6492735629980833e-11
4568	1.23783e-11	Al	7	1604.78A	-26.208000000000002	1.6454803390640195e-11
4569	1.65801e-11	Li	2	1198.09A	-26.211	1.6341529320856105e-11
4570	1.84357e-12	N	1	1.07750m	-26.212	1.6303944846376214e-11
4571	6.61028e-12	C	5	3005.09A	-26.215	1.619170927950599e-11
4572	4.04258e-11	Ca	7	491.381A	-26.215	1.619170927950599e-11
4573	1.57496e-11	Si	1	1261.27A	-26.215	1.619170927950599e-11
4574	1.19817e-11	C	1	1657.91A	-26.215999999999998	1.6154469381559442e-11
4575	4.97636e-12	Ti	1	3991.76A	-26.215999999999998	1.6154469381559442e-11
4576	2.45719e-11	Si	2	808.421A	-26.215999999999998	1.6154469381559442e-11
4577	2.04989e-11	O	1	969.049A	-26.218000000000004	1.6080246336843417e-11
4578	2.59483e-11	Si	2	765.539A	-26.22	1.6006364316041155e-11
4579	6.36847e-11	Fe	7	311.919A	-26.221	1.5969550699681258e-11
4580	1.3860799999999999e-12	Fe	2	1.43313m	-26.221	1.5969550699681258e-11
4581	7.0108899999999994e-12	Fe	2	2833.37A	-26.221999999999998	1.5932821752289577e-11
4582	1.45213e-11	Cu	2	1367.95A	-26.225	1.5823140978828788e-11
4583	1.46488e-11	S	1	1356.05A	-26.225	1.5823140978828788e-11
4584	1.69684e-11	N	1	1170.67A	-26.225	1.5823140978828788e-11
4585	4.24344e-12	Si	2	4681.21A	-26.226	1.5786748764450826e-11
4586	4.5334300000000004e-12	Fe	2	4381.77A	-26.226	1.5786748764450826e-11
4587	3.07709e-12	Ca	1	6455.60A	-26.226999999999997	1.575044024984329e-11
4588	9.73963e-12	Mg	3	2039.55A	-26.226999999999997	1.575044024984329e-11
4589	1.51979e-12	Fe	7	1.30705m	-26.226999999999997	1.575044024984329e-11
4590	1.1583899999999999e-12	Fe	2	1.71483m	-26.23	1.5642014981814257e-11
4591	1.48642e-11	N	1	1336.39A	-26.23	1.5642014981814257e-11
4592	2.47624e-11	O	4	802.201A	-26.230999999999998	1.5606039345669504e-11
4593	6.7445399999999995e-12	Fe	2	2945.26A	-26.230999999999998	1.5606039345669504e-11
4594	4.53187e-12	He	1	4383.28A	-26.232	1.55701464511917e-11
4595	1.70381e-11	N	1	1165.88A	-26.235	1.5462962316942722e-11
4596	4.31267e-11	N	4	460.607A	-26.235	1.5462962316942722e-11
4597	7.8949e-12	Si	1	2516.11A	-26.235	1.5462962316942722e-11
4598	6.48929e-11	Fe	7	306.111A	-26.236	1.5427398490499446e-11
4599	2.54674e-11	O	4	779.997A	-26.236	1.5427398490499446e-11
4600	2.84935e-11	Fe	8	697.157A	-26.238000000000003	1.5356516033083833e-11
4601	2.1125e-12	Fe	2	9403.31A	-26.239	1.5321197026299886e-11
4602	1.06228e-11	C	5	1869.98A	-26.244	1.5145816734197475e-11
4603	9.31393e-13	Fe	2	2.13277m	-26.245	1.5110982322353475e-11
4604	9.39623e-11	Cr	8	211.409A	-26.246	1.5076228027433618e-11
4605	3.2934899999999994e-10	B	4	60.3144A	-26.25	1.4938008338068858e-11
4606	6.550100000000001e-13	Fe	4	3.03269m	-26.250999999999998	1.4903651872273213e-11
4607	2.18481e-11	Fe	8	909.208A	-26.252	1.486937442415606e-11
4608	6.77839e-11	Fe	7	293.056A	-26.252	1.486937442415606e-11
4609	2.43528e-11	C	5	815.695A	-26.256999999999998	1.4699166102612244e-11
4610	5.816310000000001e-13	K	6	3.41530m	-26.258000000000003	1.4665358958714387e-11
4611	5.50388e-11	C	5	360.918A	-26.258000000000003	1.4665358958714387e-11
4612	2.18518e-13	Na	1	9.09055m	-26.259	1.4631629569090076e-11
4613	1.24407e-11	B	3	1596.73A	-26.26	1.4597977754909085e-11
4614	7.8482e-12	Fe	2	2531.09A	-26.26	1.4597977754909085e-11
4615	9.242969999999999e-12	P	1	2149.14A	-26.261	1.4564403337753087e-11
4616	1.95039e-11	Li	2	1018.49A	-26.261999999999997	1.4530906139613743e-11
4617	1.75423e-11	Li	2	1132.38A	-26.267	1.4364572232484593e-11
4618	3.2195e-11	O	4	617.005A	-26.268	1.4331534633133515e-11
4619	9.26994e-13	Ca	2	2.14289m	-26.269000000000002	1.4298573018152401e-11
4620	2.08795e-12	Fe	2	9513.84A	-26.27	1.4265687212782165e-11
4621	1.0522e-11	Fe	6	1887.89A	-26.272	1.4200142333845809e-11
4622	5.20967e-11	Na	7	381.300A	-26.272	1.4200142333845809e-11
4623	1.70898e-11	C	1	1162.36A	-26.274	1.4134898606272793e-11
4624	1.18113e-11	Si	1	1681.82A	-26.275	1.4102389241603763e-11
4625	9.80426e-11	S	8	202.610A	-26.278000000000002	1.40053090769153e-11
4626	5.19118e-11	Fe	6	382.658A	-26.279	1.3973097759893055e-11
4627	7.96314e-11	Fe	7	249.455A	-26.281	1.3908897207380069e-11
4628	6.39805e-12	Ni	1	3104.77A	-26.288	1.368650932095196e-11
4629	1.7755e-11	Si	5	1118.81A	-26.291999999999998	1.3561030649271892e-11
4630	9.05661e-12	Al	1	2193.36A	-26.291999999999998	1.3561030649271892e-11
4631	1.0624e-11	C	5	1869.77A	-26.293000000000003	1.352984114427802e-11
4632	5.27778e-11	Na	2	376.379A	-26.296999999999997	1.3405798815075356e-11
4633	3.73003e-12	Fe	2	5325.55A	-26.302	1.3252343904990988e-11
4634	3.64547e-11	C	2	544.909A	-26.303	1.3221864359807898e-11
4635	1.50534e-11	Si	5	1319.60A	-26.303	1.3221864359807898e-11
4636	1.34843e-11	P	2	1473.15A	-26.304000000000002	1.3191454915633445e-11
4637	4.60432e-12	Fe	2	4314.31A	-26.305	1.3161115411239894e-11
4638	5.01485e-12	F	4	3961.13A	-26.305999999999997	1.3130845685770102e-11
4639	2.29037e-11	O	1	867.303A	-26.308000000000003	1.3070514930022305e-11
4640	2.66543e-11	C	5	745.262A	-26.309	1.3040453579876962e-11
4641	1.49591e-11	N	1	1327.92A	-26.309	1.3040453579876962e-11
4642	2.53364e-11	C	5	784.029A	-26.315	1.2861531849158719e-11
4643	3.80626e-11	C	5	521.890A	-26.315	1.2861531849158719e-11
4644	1.6451599999999998e-12	N	1	1.20745m	-26.315	1.2861531849158719e-11
4645	6.54351e-12	Ni	1	3035.75A	-26.319000000000003	1.2743616616402167e-11
4646	1.25258e-11	Si	1	1585.88A	-26.323	1.2626782436997616e-11
4647	6.87283e-12	C	5	2890.29A	-26.325	1.2568767641506574e-11
4648	1.08865e-11	C	5	1824.69A	-26.328000000000003	1.2482244853653802e-11
4649	3.20566e-12	Fe	2	6196.69A	-26.331	1.23963176844833e-11
4650	7.834189999999999e-12	P	1	2535.61A	-26.331	1.23963176844833e-11
4651	1.34663e-11	C	5	1475.12A	-26.331999999999997	1.23678069449737e-11
4652	2.61567e-11	O	5	759.442A	-26.334	1.2310982033784592e-11
4653	2.69591e-11	C	5	736.837A	-26.335	1.2282667560825158e-11
4654	1.63599e-12	N	1	1.21421m	-26.335	1.2282667560825158e-11
4655	7.89936e-13	Fe	2	2.51469m	-26.335	1.2282667560825158e-11
4656	1.27551e-11	Si	1	1557.37A	-26.34	1.2142069027896131e-11
4657	6.83004e-10	N	6	29.0840A	-26.34	1.2142069027896131e-11
4658	6.1167800000000005e-12	Cu	1	3247.54A	-26.342	1.208628128822403e-11
4659	3.68157e-13	Si	2	5.39565m	-26.342	1.208628128822403e-11
4660	5.30661e-12	Ti	1	3743.34A	-26.342	1.208628128822403e-11
4661	1.70246e-11	C	1	1166.81A	-26.344	1.2030749869932524e-11
4662	5.22362e-12	Fe	2	3802.81A	-26.349	1.1893035014965388e-11
4663	1.5633399999999999e-12	Fe	6	1.27064m	-26.351999999999997	1.181116393779432e-11
4664	6.56102e-13	Mg	8	3.02765m	-26.351999999999997	1.181116393779432e-11
4665	1.07318e-11	Fe	1	1851.00A	-26.355	1.1729856457154032e-11
4666	1.36798e-12	Fe	6	1.45210m	-26.355	1.1729856457154032e-11
4667	5.1882e-11	Fe	6	382.878A	-26.358	1.1649108693273583e-11
4668	4.64115e-12	Fe	2	4280.08A	-26.358	1.1649108693273583e-11
4669	3.85415e-11	C	5	515.405A	-26.361	1.1568916793089806e-11
4670	2.97257e-11	O	5	668.258A	-26.362	1.1542309022823569e-11
4671	2.83303e-11	Na	5	701.174A	-26.362	1.1542309022823569e-11
4672	2.93419e-11	B	3	677.000A	-26.362	1.1542309022823569e-11
4673	1.29326e-11	C	5	1536.00A	-26.363000000000003	1.1515762448730582e-11
4674	2.55272e-11	N	5	778.169A	-26.363000000000003	1.1515762448730582e-11
4675	2.95326e-12	O	1	6726.28A	-26.364	1.1489276930063926e-11
4676	5.7768300000000005e-12	Co	1	3438.64A	-26.366	1.1436488497637582e-11
4677	5.9965199999999996e-12	Fe	2	3312.66A	-26.366	1.1436488497637582e-11
4678	6.39307e-11	Fe	7	310.719A	-26.366	1.1436488497637582e-11
4679	9.28865e-12	Zn	1	2138.57A	-26.366	1.1436488497637582e-11
4680	1.62177e-11	C	5	1224.86A	-26.366999999999997	1.1410185303998975e-11
4681	1.22856e-10	Al	4	161.688A	-26.368000000000002	1.1383942606026812e-11
4682	2.8746e-11	C	5	691.034A	-26.371	1.1305576096348143e-11
4683	4.8642300000000006e-12	Fe	2	4083.78A	-26.373	1.1253631692584807e-11
4684	1.16362e-11	S	1	1707.13A	-26.374000000000002	1.122774905792734e-11
4685	7.10195e-12	Fe	2	2797.04A	-26.374000000000002	1.122774905792734e-11
4686	1.08763e-11	B	1	1826.40A	-26.374000000000002	1.122774905792734e-11
4687	1.34928e-11	C	5	1472.23A	-26.375	1.120192595167778e-11
4688	2.20009e-12	N	1	9028.92A	-26.375	1.120192595167778e-11
4689	2.71233e-11	C	5	732.377A	-26.379	1.1099226077245626e-11
4690	1.42443e-11	Fe	6	1394.56A	-26.379	1.1099226077245626e-11
4691	2.85361e-11	Na	5	696.117A	-26.381	1.1048229765699661e-11
4692	1.47573e-12	Fe	2	1.34608m	-26.383000000000003	1.0997467760921774e-11
4693	4.36803e-12	Co	3	4547.69A	-26.384	1.0972174286958184e-11
4694	2.5191900000000003e-12	Fe	2	7885.25A	-26.384	1.0972174286958184e-11
4695	1.33247e-11	Fe	7	1490.80A	-26.385	1.0946938986370329e-11
4696	1.0386e-11	Sc	3	1912.62A	-26.386	1.092176172536333e-11
4697	4.76542e-11	Ne	5	416.846A	-26.39	1.0821630411997107e-11
4698	2.8805e-12	Fe	2	6896.17A	-26.391	1.0796741352713654e-11
4699	2.91503e-11	C	5	681.450A	-26.392	1.0771909536677984e-11
4700	4.47485e-12	Fe	2	4439.13A	-26.394000000000002	1.072241710802978e-11
4701	5.07458e-12	Fe	2	3914.50A	-26.396	1.0673152076435564e-11
4702	5.375399999999999e-13	Fe	5	3.69544m	-26.398000000000003	1.0624113397100599e-11
4703	1.78221e-11	Ca	2	1114.60A	-26.398000000000003	1.0624113397100599e-11
4704	6.23519e-12	V	1	3185.86A	-26.4	1.0575300030030984e-11
4705	2.80889e-17	N	5	7.07200c	-26.401	1.0550977514904533e-11
4706	6.28761e-13	K	1	3.15930m	-26.401999999999997	1.0526710940010635e-11
4707	3.4956400000000002e-12	Na	1	5682.63A	-26.403000000000002	1.0502500176690065e-11
4708	4.17846e-11	O	3	475.401A	-26.404	1.047834509658011e-11
4709	1.52797e-11	C	5	1300.06A	-26.405	1.0454245571612687e-11
4710	2.31852e-12	N	1	8567.74A	-26.405	1.0454245571612687e-11
4711	7.1517e-12	Fe	2	2777.59A	-26.408	1.0382279051302035e-11
4712	1.32303e-11	C	5	1501.43A	-26.41	1.0334576812121343e-11
4713	1.1124100000000001e-12	Fe	6	1.78571m	-26.415	1.021627788959242e-11
4714	2.72593e-11	Li	3	728.723A	-26.416	1.0192781102475267e-11
4715	2.61685e-14	Fe	5	75.9099m	-26.416999999999998	1.0169338356468946e-11
4716	3.32271e-11	Ca	8	597.839A	-26.418000000000003	1.0145949527282095e-11
4717	1.70327e-12	Fe	2	1.16626m	-26.419	1.0122614490909805e-11
4718	1.45645e-11	S	2	1363.90A	-26.423000000000002	1.0029809803427843e-11
4719	4.7746099999999996e-12	Si	2	4160.44A	-26.424	1.0006741881008084e-11
4720	5.47006e-13	Si	2	3.63149m	-26.428	9.91499951999912e-12
4721	5.5795e-11	Fe	7	356.026A	-26.429000000000002	9.892195653903679e-12
4722	1.44471e-12	Sc	2	1.37498m	-26.429000000000002	9.892195653903679e-12
4723	8.986940000000001e-13	Fe	2	2.21037m	-26.433000000000003	9.801503459017136e-12
4724	2.2462e-12	N	1	8843.57A	-26.434	9.778960626618425e-12
4725	3.04028e-12	Ni	3	6533.76A	-26.435	9.756469641295491e-12
4726	1.45023e-12	Sc	2	1.36975m	-26.435	9.756469641295491e-12
4727	1.44479e-12	Sc	2	1.37491m	-26.436	9.734030383803288e-12
4728	1.45144e-12	N	1	1.36860m	-26.436	9.734030383803288e-12
4729	2.15802e-12	O	1	9204.93A	-26.439	9.667021789972025e-12
4730	4.38625e-12	Fe	4	4528.80A	-26.439	9.667021789972025e-12
4731	2.21687e-11	Mg	2	896.057A	-26.44	9.644788256829075e-12
4732	6.90973e-12	Fe	2	2874.85A	-26.441999999999997	9.600474480056156e-12
4733	4.03877e-11	Na	7	491.844A	-26.443	9.578394001478716e-12
4734	3.62199e-12	Li	2	5484.40A	-26.447	9.490578757434424e-12
4735	4.79663e-12	He	1	4141.33A	-26.448	9.468751032005266e-12
4736	2.29491e-12	N	1	8655.88A	-26.449	9.446973508951493e-12
4737	1.42604e-12	Fe	2	1.39298m	-26.451	9.403568608386706e-12
4738	1.48553e-11	N	1	1337.20A	-26.454	9.338834897416141e-12
4739	1.32291e-11	C	5	1501.57A	-26.456	9.295926848639544e-12
4740	1.7624e-11	C	2	1127.13A	-26.456999999999997	9.274546810177508e-12
4741	1.9752e-11	Ne	6	1005.69A	-26.456999999999997	9.274546810177508e-12
4742	1.78632e-11	C	1	1112.03A	-26.456999999999997	9.274546810177508e-12
4743	5.0541800000000006e-12	Fe	2	3930.30A	-26.458000000000002	9.253215944439256e-12
4744	4.98329e-11	Ca	7	398.621A	-26.461	9.189517253927165e-12
4745	3.725230000000001e-12	P	1	5332.42A	-26.464000000000002	9.126257062116061e-12
4746	5.13195e-11	Ne	4	387.074A	-26.465	9.105267253334271e-12
4747	1.70356e-11	C	5	1166.06A	-26.476	8.877541220648383e-12
4748	1.21066e-11	C	5	1640.80A	-26.476999999999997	8.857123442428288e-12
4749	5.03508e-12	Fe	2	3945.21A	-26.476999999999997	8.857123442428288e-12
4750	5.58924e-13	Si	2	3.55406m	-26.478	8.836752623794839e-12
4751	1.70627e-11	N	1	1164.21A	-26.482	8.75573678877095e-12
4752	2.01215e-11	C	3	987.224A	-26.483	8.73559915297023e-12
4753	1.50172e-11	C	5	1322.78A	-26.484	8.71550783244662e-12
4754	9.65963e-11	Cr	8	205.644A	-26.486	8.675463711387049e-12
4755	2.48981e-11	Si	2	797.830A	-26.489	8.615742239271913e-12
4756	1.06235e-11	C	5	1869.87A	-26.491	8.57615649947566e-12
4757	1.78228e-11	C	1	1114.55A	-26.494	8.517118653398774e-12
4758	1.69759e-11	N	1	1170.16A	-26.494	8.517118653398774e-12
4759	9.15532e-12	Al	1	2169.72A	-26.495	8.497529824080191e-12
4760	1.34913e-11	Cu	2	1472.39A	-26.495	8.497529824080191e-12
4761	4.94463e-12	Fe	2	4017.38A	-26.508000000000003	8.246937391235606e-12
4762	1.1158899999999999e-10	Li	2	178.014A	-26.509	8.22796996157641e-12
4763	1.02092e-11	Fe	4	1945.74A	-26.51	8.209046155794812e-12
4764	1.3229e-12	Fe	5	1.50159m	-26.511999999999997	8.171329014766971e-12
4765	2.44442e-12	Li	1	8126.45A	-26.511999999999997	8.171329014766971e-12
4766	2.10442e-11	C	1	943.939A	-26.517	8.077792585007876e-12
4767	1.4449600000000001e-12	Fe	2	1.37474m	-26.518	8.059214177607684e-12
4768	9.625370000000001e-13	Fe	5	2.06376m	-26.518	8.059214177607684e-12
4769	1.28278e-11	Si	1	1548.55A	-26.519000000000002	8.04067849935879e-12
4770	1.20315e-11	C	5	1651.04A	-26.521	8.003734937443706e-12
4771	7.553539999999999e-12	Ti	3	2629.82A	-26.523000000000003	7.966961115777106e-12
4772	2.1739699999999997e-13	Na	1	9.13742m	-26.523000000000003	7.966961115777106e-12
4773	2.5177e-12	Ni	3	7889.93A	-26.525	7.930356254473581e-12
4774	1.51349e-13	S	5	13.1249m	-26.525	7.930356254473581e-12
4775	6.7575e-11	Fe	7	293.962A	-26.53	7.839578217091824e-12
4776	3.656280000000001e-12	Fe	2	5432.97A	-26.53	7.839578217091824e-12
4777	3.89857e-11	Ca	7	509.531A	-26.534000000000002	7.767704531980042e-12
4778	4.61199e-11	Cr	8	430.714A	-26.534000000000002	7.767704531980042e-12
4779	1.96638e-11	Ne	6	1010.21A	-26.534000000000002	7.767704531980042e-12
4780	7.85284e-11	Ti	5	252.959A	-26.535	7.749839307311267e-12
4781	1.86793e-11	Cr	2	1063.45A	-26.535999999999998	7.732015171519025e-12
4782	1.40869e-12	N	1	1.41014m	-26.537	7.71423203010146e-12
4783	2.95702e-11	N	2	671.773A	-26.541	7.643507525739488e-12
4784	5.20165e-11	Fe	6	381.888A	-26.543000000000003	7.60838879868821e-12
4785	5.05542e-12	Fe	2	3929.34A	-26.548000000000002	7.521296292296437e-12
4786	3.8838e-11	C	5	511.470A	-26.55	7.486739074857846e-12
4787	5.00443e-12	Fe	2	3969.37A	-26.551	7.469520052808518e-12
4788	1.37433e-10	Mg	5	144.539A	-26.553	7.43520072558142e-12
4789	7.526789999999999e-12	Ti	3	2639.17A	-26.555	7.401039081339767e-12
4790	9.94741e-11	O	5	199.695A	-26.555999999999997	7.384017163805937e-12
4791	9.45955e-12	Zn	2	2099.94A	-26.557	7.367034395595992e-12
4792	1.32298e-11	C	5	1501.50A	-26.563000000000002	7.2659548943157875e-12
4793	1.9474099999999997e-12	Fe	2	1.02004m	-26.564	7.2492436617906934e-12
4794	3.82328e-12	Ti	1	5195.65A	-26.572	7.116930053413688e-12
4795	2.17487e-12	Fe	2	9133.62A	-26.572	7.116930053413688e-12
4796	1.59059e-11	Fe	7	1248.88A	-26.573	7.100561568511464e-12
4797	3.3535199999999996e-12	Fe	2	5923.46A	-26.576999999999998	7.035463228759091e-12
4798	3.6050300000000004e-12	Fe	2	5510.21A	-26.576999999999998	7.035463228759091e-12
4799	7.72488e-11	Fe	7	257.149A	-26.58	6.987031440556009e-12
4800	2.74712e-11	Ca	7	723.101A	-26.581	6.970961714172898e-12
4801	4.51e-14	O	1	44.0453m	-26.584	6.922973951273005e-12
4802	1.5016e-11	C	5	1322.89A	-26.585	6.907051553026932e-12
4803	1.267e-11	Si	1	1567.83A	-26.587	6.875316533809303e-12
4804	2.1088900000000003e-12	N	1	9419.39A	-26.589000000000002	6.843727323760264e-12
4805	2.15614e-11	O	4	921.296A	-26.592	6.79661543624322e-12
4806	4.3266e-12	Fe	2	4591.24A	-26.593000000000004	6.780983654517138e-12
4807	5.888e-10	C	6	33.7372A	-26.594	6.765387824891475e-12
4808	1.27687e-11	Si	1	1555.71A	-26.596	6.734303691381055e-12
4809	4.80805e-12	Fe	2	4131.50A	-26.596999999999998	6.718815222691371e-12
4810	1.98807e-11	Ne	6	999.183A	-26.601	6.657216754474404e-12
4811	8.98795e-10	O	7	22.1012A	-26.601999999999997	6.64190558081972e-12
4812	1.49744e-11	N	1	1326.56A	-26.603	6.6266296218871346e-12
4813	2.1971799999999997e-12	Fe	5	9040.91A	-26.604	6.611388796685253e-12
4814	7.42514e-12	P	1	2675.30A	-26.604	6.611388796685253e-12
4815	9.29194e-12	B	3	2137.82A	-26.605999999999998	6.58101222443771e-12
4816	4.2845699999999996e-13	Fe	2	4.63628m	-26.607	6.565876316338488e-12
4817	8.766080000000001e-10	N	6	22.6606A	-26.608	6.550775219861883e-12
4818	8.85366e-13	Fe	2	2.24364m	-26.608	6.550775219861883e-12
4819	1.50167e-11	C	5	1322.83A	-26.609	6.535708854943383e-12
4820	6.60974e-12	C	5	3005.33A	-26.61	6.520677141702675e-12
4821	1.9807700000000003e-12	Fe	2	1.00286m	-26.611	6.505680000443005e-12
4822	6.06742e-12	Cu	1	3273.95A	-26.614	6.460895214331054e-12
4823	8.88838e-11	P	7	223.488A	-26.615	6.446035567688956e-12
4824	7.41018e-11	O	3	268.070A	-26.621	6.357592644060748e-12
4825	1.8274000000000003e-10	Al	6	108.704A	-26.621	6.357592644060748e-12
4826	3.31633e-11	Cr	5	598.990A	-26.624000000000002	6.313827284139554e-12
4827	1.18124e-11	Li	2	1681.66A	-26.625999999999998	6.284817882854458e-12
4828	1.9813900000000002e-10	Be	3	100.255A	-26.627	6.270363202836999e-12
4829	1.22681e-11	Si	1	1619.19A	-26.629	6.241553500865585e-12
4830	1.16549e-11	S	3	1704.39A	-26.629	6.241553500865585e-12
4831	8.103780000000001e-12	Fe	2	2451.26A	-26.633000000000003	6.184330594414891e-12
4832	1.7792099999999998e-12	Fe	2	1.11648m	-26.634	6.170107028747539e-12
4833	4.0160500000000003e-10	B	4	49.4627A	-26.636999999999997	6.127632310724033e-12
4834	3.1319099999999997e-12	Fe	2	6342.60A	-26.636999999999997	6.127632310724033e-12
4835	2.58494e-11	C	3	768.467A	-26.638	6.11353914749044e-12
4836	1.4959e-11	N	1	1327.92A	-26.639	6.099478397632924e-12
4837	9.32472e-11	Cr	8	213.030A	-26.64	6.085449986602636e-12
4838	8.08981e-13	Ca	7	2.45549m	-26.64	6.085449986602636e-12
4839	4.46714e-11	Ar	4	444.680A	-26.643	6.043558043558032e-12
4840	1.68777e-12	K	1	1.17697m	-26.646	6.001954482620901e-12
4841	2.51947e-12	Cr	5	7884.39A	-26.649	5.960637318582778e-12
4842	2.9592199999999996e-13	Fe	6	6.71275m	-26.65	5.9469282331731626e-12
4843	1.72439e-11	Si	5	1151.97A	-26.651	5.933250677784992e-12
4844	2.32219e-13	Fe	3	8.55418m	-26.651	5.933250677784992e-12
4845	4.25347e-12	Fe	2	4670.18A	-26.651	5.933250677784992e-12
4846	1.74459e-10	Li	3	113.863A	-26.651999999999997	5.9196045799013256e-12
4847	1.76162e-11	C	2	1127.63A	-26.651999999999997	5.9196045799013256e-12
4848	1.37118e-12	Fe	2	1.44871m	-26.656	5.8653333188997465e-12
4849	5.73757e-11	Ne	3	346.218A	-26.656	5.8653333188997465e-12
4850	1.56705e-11	Si	5	1267.64A	-26.66	5.81155961980977e-12
4851	3.43351e-13	Cr	9	5.78547m	-26.662	5.78485792882004e-12
4852	2.55423e-11	N	5	777.707A	-26.663	5.771553124788141e-12
4853	1.47912e-11	O	4	1342.99A	-26.666999999999998	5.718639207685793e-12
4854	1.04801e-11	Sc	3	1895.44A	-26.669	5.692364447209251e-12
4855	1.94633e-11	C	5	1020.61A	-26.669	5.692364447209251e-12
4856	3.6215400000000003e-12	Li	2	5485.09A	-26.669	5.692364447209251e-12
4857	1.1183e-11	Be	2	1776.31A	-26.67	5.679272372281887e-12
4858	1.42679e-11	S	1	1392.25A	-26.671	5.666210408291333e-12
4859	9.22396e-12	Al	1	2153.57A	-26.671999999999997	5.653178485984309e-12
4860	6.7284e-11	N	4	295.233A	-26.673000000000002	5.640176536266768e-12
4861	1.9623700000000003e-12	Al	2	1.01227m	-26.673000000000002	5.640176536266768e-12
4862	6.72854e-13	Fe	5	2.95227m	-26.674	5.627204490203852e-12
4863	8.33493e-11	Fe	8	238.328A	-26.676	5.601349834093766e-12
4864	1.28798e-11	Si	1	1542.30A	-26.677	5.588467086967783e-12
4865	2.6560900000000002e-12	Zn	2	7478.82A	-26.678	5.57561396933798e-12
4866	1.6214099999999998e-14	Fe	5	122.513m	-26.683000000000003	5.511790444001487e-12
4867	6.01694e-12	Cr	9	3301.42A	-26.686999999999998	5.461258045471436e-12
4868	3.40768e-13	Al	8	5.82933m	-26.686999999999998	5.461258045471436e-12
4869	4.57076e-11	Mg	7	434.599A	-26.686999999999998	5.461258045471436e-12
4870	5.17548e-12	V	1	3838.18A	-26.688000000000002	5.448697500518225e-12
4871	8.38552e-11	O	3	236.890A	-26.688000000000002	5.448697500518225e-12
4872	7.71714e-11	Fe	7	257.407A	-26.69	5.42366300952558e-12
4873	3.24841e-11	Ca	7	611.514A	-26.69	5.42366300952558e-12
4874	2.24111e-12	He	1	8863.66A	-26.691	5.411188930755722e-12
4875	1.33208e-13	Fe	4	14.9123m	-26.691999999999997	5.3987435415709065e-12
4876	4.25937e-12	Fe	2	4663.71A	-26.693	5.386326775986831e-12
4877	1.70657e-11	N	1	1164.00A	-26.695	5.3615788524428905e-12
4878	6.37256e-11	Fe	7	311.719A	-26.697	5.3369446352790495e-12
4879	6.97817e-12	Ca	2	2846.66A	-26.699	5.312423602061906e-12
4880	2.31249e-11	Li	2	859.008A	-26.701	5.288015232758547e-12
4881	4.1620300000000006e-12	Fe	2	4772.78A	-26.704	5.251612791946871e-12
4882	1.31533e-12	N	1	1.51023m	-26.706	5.227483822936506e-12
4883	4.13386e-12	Fe	4	4805.31A	-26.708000000000002	5.203465716468439e-12
4884	2.51283e-11	Si	2	790.520A	-26.709	5.191498077419058e-12
4885	2.25374e-11	Mg	2	881.399A	-26.71	5.1795579631756424e-12
4886	1.66269e-11	Si	5	1194.72A	-26.715999999999998	5.108491763717952e-12
4887	1.71379e-11	Si	5	1159.10A	-26.715999999999998	5.108491763717952e-12
4888	7.39007e-12	P	1	2687.99A	-26.718000000000004	5.085020376100436e-12
4889	1.98645e-16	Li	3	10000.0m	-26.724	5.015251280964601e-12
4890	5.6935800000000005e-12	Mg	6	3488.92A	-26.725	5.00371652310451e-12
4891	1.25183e-11	Si	1	1586.83A	-26.726	4.992208294451361e-12
4892	1.7912e-11	C	1	1109.00A	-26.726999999999997	4.98072653398963e-12
4893	5.01984e-12	Ni	5	3957.19A	-26.728	4.969271180844084e-12
4894	5.51225e-11	Na	5	360.369A	-26.729	4.957842174279744e-12
4895	1.67877e-11	N	1	1183.28A	-26.730999999999998	4.935062958651943e-12
4896	7.7924e-12	Fe	5	2549.21A	-26.733	4.91238840401297e-12
4897	8.089820000000001e-15	Mg	1	245.549m	-26.735	4.8898180294893446e-12
4898	2.55126e-14	Fe	5	77.8613m	-26.736	4.878571760102178e-12
4899	7.39509e-12	P	1	2686.17A	-26.74	4.833844745360997e-12
4900	4.33589e-11	Ar	3	458.140A	-26.741	4.822727210954968e-12
4901	4.31827e-11	Cl	7	460.009A	-26.743000000000002	4.800568792193168e-12
4902	3.16539e-12	Fe	2	6275.51A	-26.743000000000002	4.800568792193168e-12
4903	4.93469e-11	Ca	7	402.547A	-26.744	4.789527790355707e-12
4904	3.03408e-11	S	2	654.712A	-26.744	4.789527790355707e-12
4905	2.3479e-11	C	5	846.054A	-26.746	4.767521909075772e-12
4906	2.6988e-11	C	3	736.047A	-26.747	4.756556912960306e-12
4907	1.2837e-11	Si	1	1547.44A	-26.749000000000002	4.734702519101517e-12
4908	5.87469e-12	Fe	2	3381.36A	-26.75	4.723813005488413e-12
4909	1.79884e-11	C	1	1104.29A	-26.754	4.68050482753782e-12
4910	4.27495e-11	Ar	3	464.671A	-26.756	4.658999861271132e-12
4911	5.74429e-12	Fe	2	3458.12A	-26.758000000000003	4.637593701349271e-12
4912	8.457960000000001e-12	Be	1	2348.61A	-26.759	4.6269275318192646e-12
4913	9.62318e-12	Zn	2	2064.23A	-26.759	4.6269275318192646e-12
4914	6.44402e-11	Fe	7	308.262A	-26.761	4.605668730865836e-12
4915	1.96605e-11	C	2	1010.37A	-26.764	4.5739635303333355e-12
4916	1.3917899999999999e-12	N	1	1.42726m	-26.767	4.542476586866105e-12
4917	1.3154199999999998e-10	Ni	9	151.012A	-26.768	4.532029180628754e-12
4918	6.71154e-13	Fe	2	2.95975m	-26.769000000000002	4.5216058027589694e-12
4919	6.73354e-12	Ti	1	2950.08A	-26.77	4.511206397993076e-12
4920	3.2398900000000002e-12	Fe	2	6131.22A	-26.774	4.469847409136162e-12
4921	1.7572e-11	C	1	1130.46A	-26.774	4.469847409136162e-12
4922	4.17463e-11	O	3	475.838A	-26.776	4.449310325788834e-12
4923	9.50654e-12	B	1	2089.56A	-26.776	4.449310325788834e-12
4924	1.4645e-11	Na	6	1356.40A	-26.776	4.449310325788834e-12
4925	4.72055e-12	Fe	4	4208.08A	-26.776999999999997	4.439077196005889e-12
4926	7.29436e-11	O	5	272.326A	-26.778000000000002	4.428867601768268e-12
4927	1.20291e-11	C	5	1651.36A	-26.778000000000002	4.428867601768268e-12
4928	2.09898e-11	O	1	946.387A	-26.78	4.40851880353281e-12
4929	3.1409e-12	Fe	5	6324.44A	-26.783	4.3781707735538865e-12
4930	3.86008e-12	Fe	2	5146.13A	-26.784000000000002	4.3681012602007374e-12
4931	3.31301e-11	O	3	599.590A	-26.785	4.358054906085674e-12
4932	2.0788499999999998e-10	Si	6	95.5548A	-26.785999999999998	4.348031657943893e-12
4933	1.05464e-11	C	5	1883.53A	-26.787	4.3380314626330915e-12
4934	1.51282e-11	N	1	1313.08A	-26.788	4.328054267133268e-12
4935	4.7714599999999995e-12	Si	2	4163.18A	-26.79	4.308168664095859e-12
4936	4.93134e-14	Ni	2	40.2821m	-26.79	4.308168664095859e-12
4937	2.11633e-11	Li	2	938.630A	-26.793000000000003	4.278511439617736e-12
4938	2.47158e-11	Cl	7	803.716A	-26.795	4.258853465195986e-12
4939	6.53264e-12	C	5	3040.80A	-26.796	4.2490583740369606e-12
4940	2.88058e-12	Cr	4	6895.98A	-26.796999999999997	4.239285810962453e-12
4941	3.3637699999999995e-12	Ni	4	5905.42A	-26.796999999999997	4.239285810962453e-12
4942	1.75432e-11	C	1	1132.32A	-26.799	4.219808061933463e-12
4943	2.40712e-12	Fe	2	8252.36A	-26.799	4.219808061933463e-12
4944	5.1200400000000005e-12	V	1	3879.74A	-26.8	4.210102772709929e-12
4945	2.73073e-11	K	5	727.442A	-26.801	4.2004198050322274e-12
4946	1.46194e-12	N	1	1.35877m	-26.802	4.190759107562159e-12
4947	2.63467e-12	Fe	2	7539.65A	-26.802	4.190759107562159e-12
4948	4.815880000000001e-12	Fe	2	4124.79A	-26.802	4.190759107562159e-12
4949	3.26497e-12	Fe	2	6084.11A	-26.803	4.181120629079701e-12
4950	7.44743e-13	Fe	4	2.66729m	-26.804000000000002	4.1715043184826e-12
4951	3.60018e-12	Fe	2	5517.63A	-26.805	4.161910124786169e-12
4952	5.67192e-12	Mg	6	3502.24A	-26.808000000000003	4.13325973701068e-12
4953	1.17923e-11	Si	3	1684.53A	-26.808000000000003	4.13325973701068e-12
4954	1.20589e-14	Ca	2	164.728m	-26.809	4.123753503410768e-12
4955	2.4444900000000002e-12	Li	1	8126.22A	-26.811	4.104806577117427e-12
4956	2.53527e-12	B	3	7835.25A	-26.813000000000002	4.085946704042843e-12
4957	5.89001e-11	Ar	8	337.257A	-26.814	4.076549287399118e-12
4958	1.58585e-12	K	1	1.25261m	-26.815	4.067173484213872e-12
4959	3.67e-12	Fe	2	5412.65A	-26.816999999999997	4.048486519495017e-12
4960	7.79265e-12	Fe	2	2549.13A	-26.82	4.020616934326277e-12
4961	3.28826e-11	Cl	7	604.102A	-26.82	4.020616934326277e-12
4962	3.20987e-12	Fe	2	6188.55A	-26.820999999999998	4.011369771983387e-12
4963	3.12369e-12	Fe	2	6359.29A	-26.823	3.992939202032401e-12
4964	5.786919999999999e-12	Ni	5	3432.65A	-26.825	3.974593312858345e-12
4965	5.69511e-12	Fe	2	3487.99A	-26.826999999999998	3.956331715388359e-12
4966	1.1424799999999999e-10	N	6	173.871A	-26.828000000000003	3.9472324049461145e-12
4967	4.29821e-12	C	1	4621.57A	-26.829	3.93815402233721e-12
4968	8.03394e-12	K	6	2472.57A	-26.83	3.9290965194289005e-12
4969	3.32728e-11	Na	5	597.018A	-26.83	3.9290965194289005e-12
4970	3.62645e-12	Fe	2	5477.67A	-26.831	3.9200598481991746e-12
4971	1.59788e-11	N	1	1243.18A	-26.831999999999997	3.911043960736566e-12
4972	9.89909e-13	Fe	2	2.00670m	-26.831999999999997	3.911043960736566e-12
4973	3.17526e-12	Sc	3	6256.01A	-26.834	3.893074346017129e-12
4974	3.92589e-12	Ni	4	5059.86A	-26.834	3.893074346017129e-12
4975	1.26724e-11	Si	1	1567.54A	-26.838	3.8573824258762796e-12
4976	2.60853e-11	C	5	761.520A	-26.84	3.839659363513833e-12
4977	2.47337e-12	Fe	2	8031.32A	-26.84	3.839659363513833e-12
4978	1.31527e-11	C	5	1510.29A	-26.840999999999998	3.830828392034636e-12
4979	1.18262e-11	P	1	1679.70A	-26.843000000000004	3.813227334375263e-12
4980	3.01041e-11	S	5	659.858A	-26.844	3.804457154876126e-12
4981	7.03802e-12	Ca	2	2822.45A	-26.846	3.786977262045482e-12
4982	6.99373e-12	Ca	2	2840.33A	-26.846	3.786977262045482e-12
4983	1.27481e-12	N	1	1.55823m	-26.848000000000003	3.769577682027105e-12
4984	1.4646899999999999e-12	P	1	1.35623m	-26.849	3.760907893942535e-12
4985	3.42833e-11	Fe	3	579.421A	-26.85	3.752258045817202e-12
4986	1.03853e-10	Co	8	191.276A	-26.851	3.743628091790531e-12
4987	9.11738e-13	Fe	2	2.17875m	-26.851999999999997	3.7350179861073364e-12
4988	5.53644e-12	Fe	2	3587.95A	-26.851999999999997	3.7350179861073364e-12
4989	5.18016e-12	Fe	2	3834.72A	-26.853	3.726427683117633e-12
4990	8.3714e-11	Fe	8	237.290A	-26.854	3.717857137276612e-12
4991	3.68e-11	Li	3	539.795A	-26.857	3.692263588765713e-12
4992	2.38699e-10	Be	3	83.2198A	-26.86	3.6668462250035e-12
4993	1.09244e-11	B	1	1818.35A	-26.862	3.649998596963489e-12
4994	9.29175e-12	B	3	2137.86A	-26.862	3.649998596963489e-12
4995	7.54643e-11	O	3	263.230A	-26.863000000000003	3.641603833142663e-12
4996	7.22004e-11	Fe	4	275.130A	-26.863000000000003	3.641603833142663e-12
4997	2.04036e-11	O	1	973.577A	-26.863000000000003	3.641603833142663e-12
4998	3.82573e-11	Mg	6	519.233A	-26.863000000000003	3.641603833142663e-12
4999	2.30855e-11	S	5	860.473A	-26.864	3.6332283767429093e-12
5000	3.11365e-11	C	2	637.979A	-26.865	3.6248721833583314e-12
5001	5.94872e-11	Na	5	333.928A	-26.866	3.6165352086851956e-12
5002	3.74292e-11	C	2	530.721A	-26.869	3.5916391554246175e-12
5003	2.5104e-12	Fe	1	7912.87A	-26.875	3.542360018785105e-12
5004	4.50612e-11	Li	3	440.833A	-26.875	3.542360018785105e-12
5005	4.8291e-11	Fe	6	411.349A	-26.875999999999998	3.5342128168243796e-12
5006	1.95905e-11	Cl	6	1013.98A	-26.875999999999998	3.5342128168243796e-12
5007	1.49396e-11	C	5	1329.65A	-26.877	3.5260843529081598e-12
5008	3.34785e-11	Na	5	593.349A	-26.879	3.509883466923216e-12
5009	1.60435e-11	Li	2	1238.17A	-26.884	3.4697061631121782e-12
5010	4.081419999999999e-12	V	1	4867.05A	-26.884	3.4697061631121782e-12
5011	4.30852e-11	Ne	2	461.050A	-26.885	3.461726060382517e-12
5012	3.30658e-11	K	2	600.755A	-26.888	3.4378957058028514e-12
5013	3.89448e-12	Fe	2	5100.66A	-26.888	3.4378957058028514e-12
5014	3.1187e-12	Fe	2	6369.46A	-26.889	3.429988765094805e-12
5015	8.7748e-12	Ca	1	2263.81A	-26.89	3.4221000098457185e-12
5016	4.88226e-12	Sc	3	4068.70A	-26.891	3.4142293982302517e-12
5017	2.78722e-11	C	5	712.699A	-26.893	3.3985424390792174e-12
5018	1.66265e-11	C	5	1194.75A	-26.894000000000002	3.3907260083729816e-12
5019	2.2397400000000003e-12	Fe	4	8869.10A	-26.896	3.3751470374891935e-12
5020	1.80051e-11	Li	2	1103.27A	-26.897	3.3673844147134883e-12
5021	1.76262e-11	C	2	1126.99A	-26.898000000000003	3.3596396454746813e-12
5022	7.506739999999999e-12	Ti	3	2646.22A	-26.899	3.351912688710888e-12
5023	3.80075e-13	Si	2	5.22646m	-26.899	3.351912688710888e-12
5024	1.61896e-11	S	1	1226.99A	-26.901	3.336512048832149e-12
5025	1.32855e-12	N	1	1.49520m	-26.901	3.336512048832149e-12
5026	3.65438e-12	Fe	2	5435.80A	-26.901999999999997	3.328838284064571e-12
5027	7.91664e-11	Ne	3	250.920A	-26.906	3.298319311233192e-12
5028	1.47931e-13	F	5	13.4282m	-26.906999999999996	3.2907333873245335e-12
5029	2.07438e-14	He	1	95.7610m	-26.908	3.2831649105566582e-12
5030	1.78052e-11	Si	4	1115.65A	-26.908	3.2831649105566582e-12
5031	4.78765e-12	Fe	2	4149.10A	-26.909000000000002	3.275613840802336e-12
5032	1.39803e-11	Li	2	1420.89A	-26.91	3.268080138026547e-12
5033	9.30215e-12	P	1	2135.47A	-26.91	3.268080138026547e-12
5034	2.36252e-10	Si	7	84.0816A	-26.912	3.253064673730559e-12
5035	3.51825e-11	Si	3	564.611A	-26.912	3.253064673730559e-12
5036	5.068069999999999e-13	Si	2	3.91953m	-26.916	3.223240397534397e-12
5037	2.3371e-12	Ni	3	8499.62A	-26.916999999999998	3.2158271503355167e-12
5038	8.93525e-12	Ca	1	2223.16A	-26.92	3.1936895519459335e-12
5039	7.35074e-12	C	5	2702.38A	-26.921	3.1863442698058966e-12
5040	7.01998e-13	Fe	2	2.82970m	-26.924	3.164409630138317e-12
5041	8.96303e-12	Mn	1	2216.27A	-26.926	3.1498704885590304e-12
5042	7.579239999999999e-12	Si	2	2620.90A	-26.928	3.135398148267342e-12
5043	1.4848799999999998e-12	K	1	1.33778m	-26.928	3.135398148267342e-12
5044	2.27939e-11	Mg	2	871.482A	-26.93	3.1209923023392665e-12
5045	6.89109e-11	Fe	7	288.263A	-26.93	3.1209923023392665e-12
5046	2.26573e-12	N	1	8767.35A	-26.930999999999997	3.1138142192336004e-12
5047	2.92333e-12	K	4	6795.16A	-26.932	3.1066526452609286e-12
5048	1.69607e-11	N	1	1171.20A	-26.932	3.1066526452609286e-12
5049	6.2004199999999995e-12	Li	2	3203.73A	-26.934	3.0923788729221622e-12
5050	5.69616e-12	Mg	6	3487.34A	-26.935	3.085266598877974e-12
5051	1.96662e-11	C	2	1010.08A	-26.939	3.0569807046789473e-12
5052	8.27666e-12	Al	1	2400.06A	-26.939	3.0569807046789473e-12
5053	1.98212e-11	Cl	6	1002.18A	-26.94	3.0499498441624914e-12
5054	2.2754e-13	Fe	2	8.73010m	-26.941	3.04293515417652e-12
5055	1.234e-11	C	5	1609.76A	-26.941999999999997	3.0359365975298215e-12
5056	1.13642e-11	C	5	1747.98A	-26.944000000000003	3.021987735916905e-12
5057	1.63348e-12	N	1	1.21608m	-26.944000000000003	3.021987735916905e-12
5058	1.20162e-11	Li	2	1653.14A	-26.947	3.001184518670345e-12
5059	3.77328e-11	Ar	8	526.450A	-26.948	2.994281985820654e-12
5060	4.2382e-12	Li	2	4687.01A	-26.951999999999998	2.9668302435680717e-12
5061	5.16023e-11	B	4	384.953A	-26.953000000000003	2.9600067233585144e-12
5062	4.14836e-12	Cr	5	4788.51A	-26.953000000000003	2.9600067233585144e-12
5063	3.09461e-11	Ca	6	641.904A	-26.959	2.9193939085789825e-12
5064	3.84307e-12	Fe	1	5168.90A	-26.96	2.912679488912416e-12
5065	1.80954e-11	C	1	1097.76A	-26.963	2.8926287443454027e-12
5066	2.66668e-12	Sc	3	7449.14A	-26.965999999999998	2.8727160281331364e-12
5067	3.3700699999999996e-12	Zn	2	5894.37A	-26.967	2.866108964612494e-12
5068	4.79101e-11	O	2	414.619A	-26.969	2.8529403900950364e-12
5069	1.11843e-11	Be	2	1776.10A	-26.971	2.8398323196815855e-12
5070	1.17749e-11	C	5	1687.01A	-26.971999999999998	2.8333008865916823e-12
5071	6.38533e-11	Fe	7	311.095A	-26.974	2.8202830515002293e-12
5072	1.42914e-11	Cl	1	1389.96A	-26.975	2.8137965804794363e-12
5073	1.39705e-11	C	5	1421.88A	-26.976999999999997	2.800868359534463e-12
5074	3.05192e-12	Ca	1	6508.85A	-26.978	2.794426541066073e-12
5075	7.25233e-12	Na	1	2739.04A	-26.980999999999998	2.7751898440661386e-12
5076	4.83552e-11	Fe	6	410.803A	-26.983	2.7624390049623578e-12
5077	7.32762e-11	C	3	271.090A	-26.983	2.7624390049623578e-12
5078	5.51296e-11	Na	5	360.323A	-26.984	2.7560855715568475e-12
5079	3.77089e-12	K	6	5267.85A	-26.986	2.743422508612073e-12
5080	1.55676e-11	Si	5	1276.01A	-26.986	2.743422508612073e-12
5081	1.79556e-11	C	1	1106.31A	-26.986	2.743422508612073e-12
5082	7.78004e-12	P	1	2553.26A	-26.987	2.737112811934509e-12
5083	1.96215e-12	Li	2	1.01238m	-26.989	2.724536920901866e-12
5084	4.3086e-11	Cl	7	461.042A	-26.99	2.718270659870709e-12
5085	1.2921700000000002e-10	Mg	5	153.729A	-26.99	2.718270659870709e-12
5086	8.49666e-13	Na	1	2.33791m	-26.993000000000002	2.6995582162693397e-12
5087	1.4603799999999999e-12	N	1	1.36023m	-26.994	2.693349404664633e-12
5088	2.004e-12	N	1	9912.40A	-26.995	2.6871548729303326e-12
5089	1.57574e-11	C	5	1260.64A	-26.997	2.6748085177774143e-12
5090	5.12763e-16	C	6	3874.00m	-26.997	2.6748085177774143e-12
5091	3.75644e-12	Ni	4	5288.11A	-26.999000000000002	2.6625188889736316e-12
5092	6.46705e-11	Na	5	307.164A	-27.000999999999998	2.6502857258851495e-12
5093	1.9657799999999997e-12	N	1	1.01051m	-27.004	2.6320412872774437e-12
5094	1.15009e-11	Al	2	1727.21A	-27.005	2.6259877603003152e-12
5095	6.65632e-11	Ca	3	298.430A	-27.006	2.619948156048861e-12
5096	5.809919999999999e-14	Fe	5	34.1906m	-27.006	2.619948156048861e-12
5097	3.2989699999999996e-12	Fe	2	6021.41A	-27.006	2.619948156048861e-12
5098	7.83921e-12	P	1	2533.99A	-27.008000000000003	2.607910587711165e-12
5099	5.42655e-11	O	2	366.060A	-27.011999999999997	2.584001119728329e-12
5100	9.11938e-11	Si	7	217.827A	-27.021	2.5310032190587396e-12
5101	4.429169999999999e-12	Fe	2	4484.92A	-27.021	2.5310032190587396e-12
5102	5.53666e-11	O	2	358.780A	-27.023000000000003	2.5193743155852085e-12
5103	1.18622e-11	P	1	1674.60A	-27.023000000000003	2.5193743155852085e-12
5104	1.27219e-11	C	1	1561.44A	-27.023000000000003	2.5193743155852085e-12
5105	2.83678e-11	Ar	8	700.246A	-27.024	2.5135799154522777e-12
5106	4.32861e-12	V	1	4589.11A	-27.024	2.5135799154522777e-12
5107	2.6368599999999997e-12	Fe	2	7533.37A	-27.029	2.4848072040878815e-12
5108	1.46779e-12	P	1	1.35336m	-27.029	2.4848072040878815e-12
5109	1.13982e-13	S	1	17.4278m	-27.03	2.4790923061052123e-12
5110	7.39013e-13	Li	1	2.68797m	-27.031	2.473390552023185e-12
5111	2.74461e-11	Fe	8	723.763A	-27.034000000000002	2.456363851226917e-12
5112	8.51535e-12	Ca	1	2332.78A	-27.035999999999998	2.445077884497759e-12
5113	4.57843e-12	Fe	2	4338.70A	-27.041999999999998	2.411530158250697e-12
5114	2.4934e-11	O	2	796.683A	-27.041999999999998	2.411530158250697e-12
5115	1.53526e-11	Mg	5	1293.88A	-27.049	2.3729724575965823e-12
5116	2.65578e-12	Fe	2	7479.69A	-27.05	2.367514772393265e-12
5117	5.31904e-13	K	1	3.73459m	-27.054000000000002	2.3458092664927694e-12
5118	8.937539999999999e-12	P	1	2222.59A	-27.055999999999997	2.335031251940339e-12
5119	5.4062e-12	Ni	5	3674.38A	-27.055999999999997	2.335031251940339e-12
5120	5.8732e-11	Ar	8	338.222A	-27.059	2.318957009866356e-12
5121	1.5402e-12	N	1	1.28973m	-27.059	2.318957009866356e-12
5122	3.31931e-11	Cl	7	598.451A	-27.061	2.308302370226275e-12
5123	1.25157e-12	Si	1	1.58716m	-27.061999999999998	2.302993422096518e-12
5124	2.93351e-11	B	3	677.157A	-27.061999999999998	2.302993422096518e-12
5125	7.34658e-11	Mg	6	270.391A	-27.064	2.2924121284797933e-12
5126	7.97225e-12	Fe	2	2491.70A	-27.065	2.287139726891878e-12
5127	2.7065e-12	Cr	4	7339.53A	-27.066	2.2818794514911365e-12
5128	1.0484e-10	Co	8	189.474A	-27.070999999999998	2.255758993405646e-12
5129	1.3947200000000001e-12	N	1	1.42426m	-27.072	2.250570891689105e-12
5130	2.32368e-11	S	5	854.870A	-27.076	2.2299375337313598e-12
5131	2.2680900000000003e-12	N	1	8758.21A	-27.078000000000003	2.219691901431686e-12
5132	9.045239999999999e-12	Ca	1	2196.12A	-27.079	2.21458675172481e-12
5133	6.32488e-13	K	1	3.14068m	-27.079	2.21458675172481e-12
5134	3.1492900000000002e-12	Sc	3	6307.60A	-27.081999999999997	2.1993416437583123e-12
5135	1.96736e-10	Si	6	100.970A	-27.083000000000002	2.194283298345243e-12
5136	6.21654e-11	Fe	7	319.542A	-27.089000000000002	2.1641766028211013e-12
5137	2.43793e-11	Cl	7	814.810A	-27.090999999999998	2.154233114553571e-12
5138	3.1317000000000007e-10	S	8	63.4302A	-27.094	2.1394034781029455e-12
5139	3.61446e-12	Fe	2	5495.82A	-27.094	2.1394034781029455e-12
5140	2.86515e-11	Na	5	693.313A	-27.095	2.134482986645513e-12
5141	4.98905e-12	Fe	2	3981.61A	-27.096	2.129573812004376e-12
5142	1.11762e-12	Fe	2	1.77738m	-27.098000000000003	2.1197893091190865e-12
5143	6.72652e-12	O	5	2953.15A	-27.1	2.1100497619409945e-12
5144	1.01748e-12	Fe	2	1.95233m	-27.101	2.105196782157305e-12
5145	1.43582e-12	N	1	1.38350m	-27.101	2.105196782157305e-12
5146	3.4922300000000004e-12	Na	1	5688.19A	-27.101999999999997	2.1003549639173886e-12
5147	3.50882e-11	S	2	566.130A	-27.104	2.0907047094445276e-12
5148	6.85896e-11	B	4	289.613A	-27.105	2.085896222046912e-12
5149	5.3728e-13	Al	8	3.69722m	-27.105	2.085896222046912e-12
5150	2.12568e-11	O	1	934.501A	-27.105999999999998	2.0810987938634384e-12
5151	6.44297e-11	Na	5	308.312A	-27.105999999999998	2.0810987938634384e-12
5152	3.6326100000000003e-13	Fe	5	5.46837m	-27.109	2.0667726105352118e-12
5153	7.64361e-11	B	4	259.883A	-27.109	2.0667726105352118e-12
5154	1.4016e-12	N	1	1.41727m	-27.109	2.0667726105352118e-12
5155	2.95187e-11	O	2	672.945A	-27.11	2.062019165437697e-12
5156	2.6159e-12	Fe	5	7593.75A	-27.111	2.0572766529605125e-12
5157	1.1392e-12	Fe	2	1.74372m	-27.112	2.0525450479593633e-12
5158	3.76046e-11	B	3	528.246A	-27.113000000000003	2.0478243253477e-12
5159	9.11227e-13	Si	2	2.17997m	-27.114	2.0431144600967886e-12
5160	2.53328e-12	B	3	7841.40A	-27.116999999999997	2.029049759083008e-12
5161	4.38538e-11	N	2	452.970A	-27.119	2.019727122267026e-12
5162	1.78368e-11	C	1	1113.68A	-27.121	2.0104473190764125e-12
5163	1.03826e-13	Ni	2	19.1324m	-27.121	2.0104473190764125e-12
5164	1.78888e-11	C	1	1110.44A	-27.122	2.005823418554412e-12
5165	7.1869e-12	Fe	5	2763.98A	-27.122	2.005823418554412e-12
5166	1.78213e-11	C	1	1114.65A	-27.123	2.0012101527085034e-12
5167	3.13397e-11	Ca	6	633.844A	-27.125	1.992015427264926e-12
5168	1.2321299999999998e-10	N	6	161.220A	-27.125	1.992015427264926e-12
5169	4.27424e-12	Cr	5	4647.48A	-27.125	1.992015427264926e-12
5170	1.60787e-11	Si	5	1235.45A	-27.125999999999998	1.987433918917738e-12
5171	2.04095e-11	Sc	3	973.294A	-27.125999999999998	1.987433918917738e-12
5172	3.11791e-10	S	8	63.7108A	-27.127	1.982862947747329e-12
5173	1.75352e-12	N	5	1.13283m	-27.131	1.964683950972286e-12
5174	8.95579e-12	Si	1	2218.06A	-27.134	1.951159161785624e-12
5175	1.04727e-12	Fe	2	1.89679m	-27.134	1.951159161785624e-12
5176	1.3766399999999999e-12	Fe	1	1.44297m	-27.136	1.9421943997564793e-12
5177	1.7805e-11	Si	4	1115.67A	-27.136	1.9421943997564793e-12
5178	9.19566e-10	O	7	21.6020A	-27.136999999999997	1.9377274765928556e-12
5179	8.87321e-11	Cr	9	223.870A	-27.141	1.919962284304648e-12
5180	1.81686e-11	C	1	1093.34A	-27.145	1.9023599642783292e-12
5181	3.62261e-12	Li	2	5483.46A	-27.146	1.897984657773954e-12
5182	2.11797e-12	Fe	2	9379.02A	-27.147	1.893619414195311e-12
5183	2.8596799999999998e-12	Ni	3	6946.39A	-27.147	1.893619414195311e-12
5184	5.38825e-12	Ca	7	3686.63A	-27.15	1.88058382983881e-12
5185	3.25628e-11	Mg	6	610.036A	-27.155	1.859056964748943e-12
5186	6.54667e-12	Li	2	3034.28A	-27.156999999999996	1.8505153738762043e-12
5187	3.32891e-11	Cr	5	596.725A	-27.16	1.8377765156461074e-12
5188	3.28879e-11	Mg	6	604.004A	-27.160999999999998	1.833549746951721e-12
5189	1.5841700000000001e-12	K	1	1.25393m	-27.160999999999998	1.833549746951721e-12
5190	1.32351e-10	O	6	150.090A	-27.163	1.825125351099254e-12
5191	5.7346099999999995e-12	Fe	2	3463.96A	-27.166999999999998	1.8083925013027783e-12
5192	5.77412e-11	B	4	344.026A	-27.166999999999998	1.8083925013027783e-12
5193	3.7202e-12	P	1	5339.62A	-27.166999999999998	1.8083925013027783e-12
5194	1.6183e-12	N	1	1.22749m	-27.173000000000002	1.7835804260042268e-12
5195	1.1021799999999999e-12	Fe	2	1.80229m	-27.175	1.7753856183267562e-12
5196	6.28909e-11	Si	7	315.856A	-27.178	1.7631639496960238e-12
5197	8.04823e-12	Fe	2	2468.18A	-27.18	1.7550629472063418e-12
5198	4.1216e-11	Li	3	481.960A	-27.180999999999997	1.751026414440375e-12
5199	9.109199999999999e-10	O	7	21.8070A	-27.185	1.7349729077785608e-12
5200	3.8242e-11	Ar	8	519.441A	-27.185	1.7349729077785608e-12
5201	7.21443e-11	Al	6	275.343A	-27.186999999999998	1.7270014313609151e-12
5202	5.17773e-11	Fe	6	383.652A	-27.189	1.7190665805504864e-12
5203	2.10818e-11	N	1	942.258A	-27.189	1.7190665805504864e-12
5204	5.85868e-11	O	5	339.060A	-27.191999999999997	1.7072326094487994e-12
5205	1.27481e-12	Fe	2	1.55823m	-27.191999999999997	1.7072326094487994e-12
5206	2.0938299999999998e-12	Fe	5	9487.14A	-27.195	1.6954801028311367e-12
5207	1.4627600000000001e-12	P	1	1.35801m	-27.197	1.6876900793698418e-12
5208	1.98152e-11	O	3	1002.49A	-27.198	1.6838084998999764e-12
5209	2.70974e-11	Ca	7	733.077A	-27.2	1.6760721025829891e-12
5210	4.53806e-11	N	2	437.731A	-27.203000000000003	1.66453410338577e-12
5211	3.83579e-12	Fe	2	5178.71A	-27.205	1.6568862638765799e-12
5212	8.54827e-11	O	3	232.380A	-27.206	1.6530755312163709e-12
5213	1.90815e-10	Li	3	104.103A	-27.21	1.6379200436497566e-12
5214	8.993090000000001e-13	Si	2	2.20886m	-27.212	1.6303944846376215e-12
5215	2.18508e-13	Na	1	9.09097m	-27.213	1.6266446813788892e-12
5216	9.33081e-12	Si	3	2128.91A	-27.214000000000002	1.6229035024283301e-12
5217	2.52257e-11	O	1	787.470A	-27.214000000000002	1.6229035024283301e-12
5218	1.03458e-10	Fe	8	192.005A	-27.215	1.6191709279505989e-12
5219	1.7034e-11	N	1	1166.16A	-27.217	1.6117315133001293e-12
5220	3.99547e-12	Li	1	4971.74A	-27.221999999999998	1.5932821752289577e-12
5221	9.37101e-11	Cr	9	211.978A	-27.223000000000003	1.58961772791325e-12
5222	1.48275e-12	K	1	1.33971m	-27.23	1.5642014981814259e-12
5223	4.36148e-11	Li	3	455.452A	-27.230999999999998	1.5606039345669505e-12
5224	5.50919e-11	O	2	360.570A	-27.230999999999998	1.5606039345669505e-12
5225	3.3615199999999996e-12	Fe	2	5909.37A	-27.233	1.5534336108080417e-12
5226	2.7106e-12	Fe	2	7328.43A	-27.238000000000003	1.5356516033083833e-12
5227	1.97279e-12	N	1	1.00692m	-27.24	1.5285959250977392e-12
5228	1.96705e-11	C	2	1009.86A	-27.24	1.5285959250977392e-12
5229	5.70832e-12	Fe	2	3479.91A	-27.241	1.525080252028905e-12
5230	4.83957e-11	Fe	6	410.459A	-27.243000000000002	1.5180731447653957e-12
5231	6.3557e-11	Fe	7	312.546A	-27.243000000000002	1.5180731447653957e-12
5232	5.6989800000000004e-12	Ni	5	3485.62A	-27.243000000000002	1.5180731447653957e-12
5233	1.76196e-11	C	2	1127.41A	-27.244	1.5145816734197475e-12
5234	3.0222299999999997e-12	Ca	1	6572.78A	-27.247	1.5041553665173845e-12
5235	9.85769e-13	Fe	2	2.01512m	-27.248	1.5006959051734264e-12
5236	1.4575799999999998e-10	Mg	5	136.284A	-27.248	1.5006959051734264e-12
5237	5.225779999999999e-13	Ni	3	3.80124m	-27.25	1.493800833806886e-12
5238	3.18885e-12	Fe	2	6229.35A	-27.250999999999998	1.4903651872273215e-12
5239	1.6556e-12	N	1	1.19983m	-27.252	1.4869374424156059e-12
5240	2.00777e-11	Li	2	989.377A	-27.253	1.48351758119819e-12
5241	2.4226400000000003e-10	Si	7	81.9951A	-27.254	1.48010558544331e-12
5242	8.50783e-13	Na	1	2.33484m	-27.255	1.4767014370609161e-12
5243	7.39556e-11	C	3	268.600A	-27.259	1.4631629569090078e-12
5244	1.43939e-11	P	1	1380.06A	-27.259	1.4631629569090078e-12
5245	1.4607399999999999e-12	Sc	2	1.35989m	-27.261	1.4564403337753089e-12
5246	5.91419e-12	Fe	2	3358.78A	-27.261999999999997	1.4530906139613743e-12
5247	1.1057600000000001e-12	Si	7	1.79645m	-27.269000000000002	1.42985730181524e-12
5248	3.81561e-11	K	3	520.611A	-27.27	1.4265687212782165e-12
5249	5.20344e-11	Fe	6	381.756A	-27.27	1.4265687212782165e-12
5250	3.2003099999999997e-13	K	1	6.20705m	-27.271	1.423287704266531e-12
5251	4.82505e-11	Fe	6	411.694A	-27.273000000000003	1.4167482912767148e-12
5252	6.0459e-12	Na	2	3285.61A	-27.275	1.4102389241603762e-12
5253	2.42569e-10	Si	7	81.8920A	-27.278000000000002	1.40053090769153e-12
5254	9.54378e-12	Li	3	2081.40A	-27.281	1.3908897207380068e-12
5255	5.98618e-12	Fe	2	3318.38A	-27.281999999999996	1.3876907631504503e-12
5256	3.25452e-12	Li	1	6103.64A	-27.281999999999996	1.3876907631504503e-12
5257	3.86919e-11	C	3	513.401A	-27.284000000000002	1.3813149032486138e-12
5258	3.54522e-11	Al	3	560.317A	-27.285999999999998	1.3749683377620852e-12
5259	2.02182e-12	Si	2	9825.04A	-27.29	1.3623625522707783e-12
5260	2.95315e-12	O	1	6726.54A	-27.291	1.3592292053500085e-12
5261	2.6317e-12	Sc	3	7548.15A	-27.291	1.3592292053500085e-12
5262	1.8357e-12	S	1	1.08212m	-27.291999999999998	1.356103064927189e-12
5263	1.1320600000000001e-10	O	6	175.471A	-27.294	1.349872337315526e-12
5264	1.13101e-10	O	6	175.635A	-27.295	1.3467677170919956e-12
5265	1.13069e-10	O	6	175.684A	-27.295	1.3467677170919956e-12
5266	1.52459e-10	N	6	130.293A	-27.296999999999997	1.3405798815075356e-12
5267	9.12499e-12	Ca	1	2176.93A	-27.299	1.3344204764450615e-12
5268	1.82208e-11	C	1	1090.21A	-27.3	1.3313513945153561e-12
5269	1.41393e-12	N	1	1.40492m	-27.301	1.3282893712782232e-12
5270	3.02036e-11	Cr	5	657.685A	-27.303	1.3221864359807897e-12
5271	4.19718e-11	Fe	3	473.281A	-27.314	1.2891180742117556e-12
5272	2.4994799999999998e-12	Fe	5	7947.45A	-27.315	1.286153184915872e-12
5273	2.78287e-11	Ar	8	713.813A	-27.32	1.2714307111514662e-12
5274	3.12678e-11	Fe	3	635.300A	-27.322	1.2655890176672772e-12
5275	7.390119999999999e-13	Li	1	2.68797m	-27.331999999999997	1.23678069449737e-12
5276	7.62099e-12	Ti	1	2606.55A	-27.333000000000002	1.2339361778345144e-12
5277	2.44545e-12	Fe	2	8123.04A	-27.336	1.225441820934653e-12
5278	1.0726399999999998e-10	N	6	185.192A	-27.339000000000002	1.217005938776366e-12
5279	2.7643e-11	O	2	718.608A	-27.339000000000002	1.217005938776366e-12
5280	1.99236e-11	Ne	6	997.031A	-27.340999999999998	1.2114143044069885e-12
5281	1.09551e-11	C	5	1813.26A	-27.342	1.208628128822403e-12
5282	1.1883e-11	P	1	1671.67A	-27.343000000000004	1.2058483612638315e-12
5283	1.48695e-11	S	1	1335.92A	-27.344	1.2030749869932524e-12
5284	2.14179e-11	O	1	927.472A	-27.348000000000003	1.1920451292143616e-12
5285	1.81161e-11	Li	2	1096.51A	-27.35	1.1865681793474796e-12
5286	3.04871e-12	Fe	2	6515.70A	-27.351999999999997	1.181116393779432e-12
5287	1.76495e-11	Fe	8	1125.49A	-27.353	1.1783999014555905e-12
5288	6.69704e-11	Cl	7	296.615A	-27.354	1.1756896568907394e-12
5289	4.58444e-12	Li	2	4333.02A	-27.355	1.1729856457154033e-12
5290	1.0845399999999999e-10	Co	8	183.160A	-27.357	1.1675962662206942e-12
5291	5.35844e-13	K	1	3.70714m	-27.357	1.1675962662206942e-12
5292	1.57033e-11	S	1	1264.99A	-27.358	1.1649108693273584e-12
5293	7.77809e-11	O	3	255.390A	-27.361	1.1568916793089806e-12
5294	7.775010000000001e-12	P	1	2554.91A	-27.362	1.154230902282357e-12
5295	2.94028e-11	Be	3	675.598A	-27.362	1.154230902282357e-12
5296	4.45248e-12	Fe	2	4461.44A	-27.363000000000003	1.1515762448730581e-12
5297	7.55186e-12	Ti	3	2630.41A	-27.364	1.1489276930063926e-12
5298	9.93076e-12	Mn	1	2000.30A	-27.364	1.1489276930063926e-12
5299	3.50145e-12	Fe	2	5673.21A	-27.366	1.1436488497637582e-12
5300	8.925510000000001e-12	F	2	2225.58A	-27.37	1.1331638140857977e-12
5301	3.34871e-11	Na	5	593.197A	-27.373	1.1253631692584808e-12
5302	2.09429e-11	O	1	948.506A	-27.374000000000002	1.1227749057927338e-12
5303	2.4792400000000002e-12	Fe	2	8012.32A	-27.374000000000002	1.1227749057927338e-12
5304	5.40696e-12	Ti	1	3673.87A	-27.375	1.1201925951677779e-12
5305	5.66994e-12	Fe	2	3503.47A	-27.375999999999998	1.1176162236924497e-12
5306	1.64694e-12	Ti	3	1.20615m	-27.375999999999998	1.1176162236924497e-12
5307	2.75414e-11	Fe	8	721.257A	-27.377	1.115045777707075e-12
5308	5.19074e-12	Fe	2	3826.90A	-27.378	1.1124812435834142e-12
5309	1.79876e-11	C	1	1104.34A	-27.379	1.1099226077245626e-12
5310	1.46186e-12	N	1	1.35885m	-27.379	1.1099226077245626e-12
5311	5.66229e-12	Fe	2	3508.20A	-27.38	1.1073698565648968e-12
5312	4.71296e-11	Al	6	421.486A	-27.38	1.1073698565648968e-12
5313	5.21689e-11	Fe	6	380.772A	-27.381	1.1048229765699662e-12
5314	1.35075e-12	Fe	2	1.47063m	-27.383000000000003	1.0997467760921773e-12
5315	4.05909e-12	Fe	2	4893.82A	-27.384	1.0972174286958185e-12
5316	1.35614e-11	C	5	1464.77A	-27.385	1.0946938986370328e-12
5317	3.995680000000001e-12	Cr	4	4971.49A	-27.386999999999997	1.0896642370449774e-12
5318	4.24944e-11	C	2	467.460A	-27.386999999999997	1.0896642370449774e-12
5319	1.79969e-11	C	1	1103.77A	-27.388	1.087158078844916e-12
5320	7.72739e-12	Zn	2	2570.65A	-27.39	1.0821630411997105e-12
5321	3.01451e-12	Si	1	6589.61A	-27.391	1.0796741352713656e-12
5322	3.7109e-11	C	2	535.300A	-27.393	1.0747134832234364e-12
5323	1.7802e-11	Li	3	1115.86A	-27.395	1.0697756233013408e-12
5324	7.77216e-10	C	6	25.5585A	-27.397	1.0648604507847638e-12
5325	3.25166e-10	B	4	61.0903A	-27.403000000000002	1.0502500176690065e-12
5326	7.0001100000000006e-12	Fe	2	2837.73A	-27.404	1.0478345096580111e-12
5327	9.28122e-15	S	2	214.029m	-27.405	1.0454245571612687e-12
5328	3.22277e-11	O	2	616.379A	-27.406	1.0430201474014679e-12
5329	6.941510000000001e-12	C	5	2861.69A	-27.406999999999996	1.040621267630659e-12
5330	2.17527e-11	Fe	8	913.194A	-27.406999999999996	1.040621267630659e-12
5331	2.93245e-11	Ar	2	677.401A	-27.408	1.0382279051302036e-12
5332	9.28723e-13	Ca	2	2.13890m	-27.409000000000002	1.0358400472107569e-12
5333	2.88986e-12	Fe	2	6873.84A	-27.410999999999998	1.03108079450326e-12
5334	1.53483e-11	C	5	1294.24A	-27.410999999999998	1.03108079450326e-12
5335	6.1944699999999996e-12	Li	2	3206.81A	-27.412	1.0287093744821086e-12
5336	8.6964e-12	Al	1	2284.22A	-27.414	1.0239828842397859e-12
5337	3.76114e-11	B	3	528.151A	-27.414	1.0239828842397859e-12
5338	1.35177e-12	N	1	1.46951m	-27.416	1.0192781102475268e-12
5339	8.78543e-11	Cl	7	226.107A	-27.416999999999998	1.0169338356468945e-12
5340	9.93143e-11	Ar	8	200.016A	-27.42	1.0099333123631788e-12
5341	1.0746700000000002e-10	Co	8	184.843A	-27.421	1.0076105302012714e-12
5342	2.68775e-12	Cr	4	7390.75A	-27.421999999999997	1.0052930902900907e-12
5343	3.58468e-11	S	2	554.149A	-27.423000000000002	1.0029809803427844e-12
5344	9.19838e-12	Fe	5	2159.56A	-27.426	9.960765078393881e-13
5345	5.0996e-11	Fe	5	389.529A	-27.426	9.960765078393881e-13
5346	4.23224e-12	Li	2	4693.60A	-27.429000000000002	9.89219565390368e-13
5347	5.11565e-12	Fe	2	3883.08A	-27.43	9.86944423524494e-13
5348	7.29746e-11	O	5	272.211A	-27.43	9.86944423524494e-13
5349	2.03745e-11	Sc	3	974.965A	-27.43	9.86944423524494e-13
5350	5.23644e-12	He	1	3793.50A	-27.430999999999997	9.846745143397059e-13
5351	4.51782e-11	Ca	3	439.692A	-27.434	9.778960626618425e-13
5352	3.1056099999999997e-12	Fe	2	6396.31A	-27.436999999999998	9.711642735171268e-13
5353	5.1873e-11	Fe	6	382.944A	-27.438000000000002	9.689306576702103e-13
5354	1.1464100000000001e-10	N	6	173.275A	-27.438000000000002	9.689306576702103e-13
5355	1.747e-12	N	5	1.13706m	-27.439	9.667021789972024e-13
5356	3.15508e-11	Ca	6	629.602A	-27.443	9.578394001478716e-13
5357	7.49749e-12	Na	1	2649.48A	-27.445999999999998	9.512456800967393e-13
5358	1.09037e-10	C	6	182.181A	-27.445999999999998	9.512456800967393e-13
5359	7.41919e-12	Al	6	2677.44A	-27.451	9.403568608386706e-13
5360	2.31658e-12	Fe	2	8574.89A	-27.451	9.403568608386706e-13
5361	1.99513e-12	N	1	9956.48A	-27.453000000000003	9.360363135224833e-13
5362	2.07019e-12	Ti	3	9595.49A	-27.453000000000003	9.360363135224833e-13
5363	2.69936e-11	Ne	1	735.896A	-27.454	9.338834897416143e-13
5364	8.15083e-11	V	8	243.711A	-27.454	9.338834897416143e-13
5365	3.19431e-12	Ni	4	6218.69A	-27.455	9.317356173180422e-13
5366	1.8399999999999998e-10	Li	3	107.959A	-27.458000000000002	9.253215944439256e-13
5367	1.3232e-10	O	6	150.125A	-27.46	9.210701279018386e-13
5368	1.96129e-12	N	1	1.01283m	-27.461	9.189517253927165e-13
5369	1.7965499999999999e-10	N	6	110.570A	-27.462	9.168381950741563e-13
5370	5.45648e-12	Ti	3	3640.52A	-27.463	9.147295257404377e-13
5371	3.84502e-12	Fe	1	5166.28A	-27.463	9.147295257404377e-13
5372	1.4068399999999999e-12	N	1	1.41199m	-27.463	9.147295257404377e-13
5373	2.02497e-12	Si	2	9809.77A	-27.464000000000002	9.12625706211606e-13
5374	1.14213e-12	P	8	1.73925m	-27.465999999999998	9.084325719773055e-13
5375	4.74474e-11	B	4	418.662A	-27.468000000000004	9.042587034447783e-13
5376	3.35868e-11	Na	5	591.436A	-27.471	8.980338303153224e-13
5377	4.50993e-11	Fe	3	440.461A	-27.471	8.980338303153224e-13
5378	2.67645e-12	N	1	7421.94A	-27.473000000000003	8.939077396608089e-13
5379	1.45966e-12	P	1	1.36090m	-27.478	8.836752623794839e-13
5380	1.13166e-11	Li	2	1755.33A	-27.48	8.796151433520725e-13
5381	9.44948e-12	Zn	2	2102.17A	-27.483	8.735599152970231e-13
5382	1.2819e-12	N	1	1.54962m	-27.483	8.735599152970231e-13
5383	1.06861e-11	P	1	1858.90A	-27.484	8.715507832446618e-13
5384	5.17205e-11	Fe	6	384.073A	-27.486	8.67546371138705e-13
5385	3.43266e-11	C	2	578.690A	-27.491	8.57615649947566e-13
5386	3.78617e-11	C	2	524.659A	-27.491999999999997	8.556431886879117e-13
5387	2.76446e-11	O	2	718.567A	-27.493000000000002	8.536752639632533e-13
5388	9.81812e-14	Na	1	20.2324m	-27.495	8.497529824080191e-13
5389	1.22495e-11	C	5	1621.65A	-27.495	8.497529824080191e-13
5390	7.755610000000001e-14	Si	3	25.6130m	-27.498	8.439033240229551e-13
5391	1.16636e-12	Na	1	1.70311m	-27.498	8.439033240229551e-13
5392	4.51745e-12	Fe	2	4397.28A	-27.499000000000002	8.419624002377648e-13
5393	1.05137e-11	F	4	1889.39A	-27.500999999999998	8.380939344029746e-13
5394	1.04468e-11	Fe	5	1901.48A	-27.500999999999998	8.380939344029746e-13
5395	4.83071e-12	Mn	5	4112.12A	-27.503	8.342432425541714e-13
5396	1.78053e-11	Si	4	1115.65A	-27.505	8.304102430273283e-13
5397	1.0326799999999999e-10	Co	8	192.359A	-27.505	8.304102430273283e-13
5398	6.1696e-14	Fe	4	32.1973m	-27.506999999999998	8.265948545336028e-13
5399	7.47476e-11	Cl	7	265.754A	-27.509	8.22796996157641e-13
5400	1.7805e-11	Si	4	1115.67A	-27.509	8.22796996157641e-13
5401	4.33583e-11	Be	3	458.147A	-27.51	8.209046155794812e-13
5402	4.29744e-12	Fe	2	4622.40A	-27.51	8.209046155794812e-13
5403	1.66928e-16	O	6	1.19000c	-27.511999999999997	8.171329014766972e-13
5404	2.66715e-12	N	1	7447.81A	-27.513	8.152535479548e-13
5405	1.1736700000000001e-09	O	7	16.9251A	-27.515	8.115077981492627e-13
5406	1.35307e-12	N	1	1.46811m	-27.518	8.059214177607684e-13
5407	1.6310399999999999e-12	N	1	1.21790m	-27.519000000000002	8.04067849935879e-13
5408	6.423e-12	Al	1	3092.71A	-27.52	8.02218545198694e-13
5409	3.99554e-12	Li	1	4971.66A	-27.523000000000003	7.966961115777106e-13
5410	9.18404e-12	Ca	1	2162.93A	-27.524	7.948637613682661e-13
5411	5.94944e-11	Na	5	333.888A	-27.525	7.930356254473581e-13
5412	9.34839e-12	Al	6	2124.91A	-27.525	7.930356254473581e-13
5413	7.12891e-13	Fe	5	2.78646m	-27.531999999999996	7.80355862704431e-13
5414	3.41267e-11	Be	3	582.079A	-27.535999999999998	7.732015171519025e-13
5415	4.05406e-12	Fe	2	4899.90A	-27.537	7.714232030101461e-13
5416	3.25458e-12	Li	1	6103.53A	-27.537	7.714232030101461e-13
5417	1.9475e-12	N	1	1.02000m	-27.538	7.69648978877419e-13
5418	3.89447e-11	Be	3	510.069A	-27.539	7.678788353469617e-13
5419	1.48777e-11	N	1	1335.18A	-27.545	7.57343142753094e-13
5420	1.64232e-12	Be	2	1.20954m	-27.546999999999997	7.538634670904688e-13
5421	1.36694e-12	N	1	1.45320m	-27.551	7.469520052808517e-13
5422	1.62239e-10	N	6	122.439A	-27.555	7.401039081339768e-13
5423	8.34667e-11	B	4	237.993A	-27.555	7.401039081339768e-13
5424	2.21622e-11	N	1	896.322A	-27.558000000000003	7.350090686668986e-13
5425	2.15223e-11	O	1	922.969A	-27.56	7.316320087535392e-13
5426	9.29252e-12	B	3	2137.68A	-27.561	7.299493018280269e-13
5427	1.45329e-12	N	1	1.36686m	-27.561999999999998	7.282704650210546e-13
5428	1.38935e-11	Al	1	1429.77A	-27.563000000000002	7.265954894315788e-13
5429	6.80868e-12	Na	2	2917.52A	-27.566999999999997	7.199340219438131e-13
5430	1.50622e-11	N	1	1318.83A	-27.568	7.182782196413619e-13
5431	9.009e-13	Ti	7	2.20496m	-27.570999999999998	7.133336271570586e-13
5432	4.1042300000000006e-12	Fe	2	4840.00A	-27.573	7.100561568511463e-13
5433	9.0803e-12	P	2	2187.64A	-27.574	7.084230730079837e-13
5434	1.40688e-11	N	1	1411.95A	-27.576999999999998	7.03546322875909e-13
5435	2.8413899999999997e-13	Co	8	6.99110m	-27.581	6.970961714172898e-13
5436	3.0276e-11	Cr	5	656.112A	-27.585	6.907051553026932e-13
5437	1.8095e-11	C	1	1097.79A	-27.586	6.891165775280674e-13
5438	8.94345e-12	Fe	5	2221.12A	-27.587	6.875316533809304e-13
5439	3.73279e-11	N	2	532.161A	-27.589000000000002	6.843727323760265e-13
5440	3.31702e-11	Cr	5	598.864A	-27.59	6.827987187699804e-13
5441	7.13827e-12	Zn	2	2782.81A	-27.59	6.827987187699804e-13
5442	1.83892e-12	N	1	1.08022m	-27.592	6.79661543624322e-13
5443	3.54448e-11	Al	3	560.433A	-27.592	6.79661543624322e-13
5444	3.1814099999999997e-13	K	1	6.24391m	-27.592	6.79661543624322e-13
5445	4.68005e-11	S	3	424.450A	-27.592	6.79661543624322e-13
5446	3.82547e-11	Mg	6	519.268A	-27.593000000000004	6.780983654517138e-13
5447	1.39567e-11	Li	3	1423.29A	-27.596	6.734303691381055e-13
5448	7.43133e-14	Fe	5	26.7307m	-27.599	6.687945070850859e-13
5449	2.89902e-12	Mn	6	6852.12A	-27.603	6.626629621887134e-13
5450	5.74135e-11	Ar	3	345.990A	-27.604	6.611388796685252e-13
5451	3.26754e-11	K	2	607.932A	-27.605999999999998	6.58101222443771e-13
5452	6.31323e-11	Mg	6	314.648A	-27.607	6.565876316338487e-13
5453	1.11357e-11	Fe	4	1783.86A	-27.608	6.550775219861882e-13
5454	1.81011e-11	C	1	1097.42A	-27.612	6.49071735165113e-13
5455	2.79369e-12	Cr	4	7110.47A	-27.612	6.49071735165113e-13
5456	2.00118e-11	Ne	6	992.636A	-27.613000000000003	6.475789115996415e-13
5457	1.56304e-12	N	1	1.27089m	-27.613000000000003	6.475789115996415e-13
5458	3.38762e-11	Fe	8	586.384A	-27.613000000000003	6.475789115996415e-13
5459	8.544819999999999e-12	O	1	2324.74A	-27.614	6.460895214331054e-13
5460	2.02799e-12	Fe	2	9795.16A	-27.615	6.446035567688956e-13
5461	1.93604e-10	N	6	102.603A	-27.616999999999997	6.416418724518229e-13
5462	6.44196e-11	Ca	3	308.360A	-27.616999999999997	6.416418724518229e-13
5463	3.71448e-13	Fe	5	5.34785m	-27.619	6.386937958381183e-13
5464	1.76218e-11	C	2	1127.27A	-27.621	6.357592644060748e-13
5465	3.31077e-11	Cr	5	599.994A	-27.623	6.328382159212252e-13
5466	1.85021e-12	N	1	1.07363m	-27.624000000000002	6.313827284139553e-13
5467	4.4627599999999995e-12	Cr	9	4451.16A	-27.625	6.299305884350644e-13
5468	2.36194e-11	C	1	841.022A	-27.625	6.299305884350644e-13
5469	1.43117e-12	N	1	1.38799m	-27.627	6.270363202836999e-13
5470	2.68316e-12	N	1	7403.39A	-27.627	6.270363202836999e-13
5471	4.59358e-11	Cr	9	432.440A	-27.631	6.212876167451008e-13
5472	7.73295e-12	Na	6	2568.81A	-27.631999999999998	6.198586948787524e-13
5473	1.7008900000000005e-10	N	6	116.788A	-27.635	6.155916176373387e-13
5474	8.17645e-14	Ca	6	24.2947m	-27.636	6.14175796205405e-13
5475	7.1988e-12	Fe	5	2759.41A	-27.638	6.113539147490441e-13
5476	1.82074e-11	Si	1	1091.01A	-27.641	6.071453840022439e-13
5477	2.40549e-12	Fe	2	8257.95A	-27.642	6.057489883686056e-13
5478	7.37661e-11	N	3	269.290A	-27.643	6.043558043558032e-13
5479	2.1818e-12	Fe	2	9104.62A	-27.644000000000002	6.029658245773138e-13
5480	1.70328e-12	B	1	1.16625m	-27.646	6.001954482620902e-13
5481	7.56203e-11	B	4	262.687A	-27.646	6.001954482620902e-13
5482	1.09957e-10	N	6	180.656A	-27.647	5.988150370370966e-13
5483	1.93652e-12	Fe	6	1.02578m	-27.648000000000003	5.974378006698092e-13
5484	7.70795e-11	Fe	7	257.714A	-27.649	5.960637318582778e-13
5485	7.08307e-11	O	3	280.450A	-27.65	5.946928233173162e-13
5486	9.29457e-13	Fe	2	2.13721m	-27.651	5.933250677784991e-13
5487	3.82093e-11	N	6	519.886A	-27.651999999999997	5.919604579901326e-13
5488	7.04005e-12	B	4	2821.64A	-27.651999999999997	5.919604579901326e-13
5489	4.48264e-12	Mn	5	4431.42A	-27.655	5.878854308606016e-13
5490	6.73069e-11	Cl	7	295.132A	-27.655	5.878854308606016e-13
5491	5.79435e-12	Fe	2	3428.24A	-27.656	5.865333318899747e-13
5492	1.8263900000000003e-12	Fe	2	1.08763m	-27.656999999999996	5.851843426606858e-13
5493	5.2113e-11	B	4	381.180A	-27.659000000000002	5.824956648337308e-13
5494	1.59771e-11	N	1	1243.31A	-27.660999999999998	5.798193403592812e-13
5495	4.82224e-11	Fe	6	411.934A	-27.664	5.758278920956369e-13
5496	9.79386e-11	Cr	7	202.826A	-27.666999999999998	5.718639207685793e-13
5497	5.64751e-11	Al	6	351.739A	-27.666999999999998	5.718639207685793e-13
5498	6.53715e-11	Ca	4	303.870A	-27.668000000000003	5.705486702486208e-13
5499	9.92548e-11	Ar	8	200.136A	-27.668000000000003	5.705486702486208e-13
5500	6.407890000000001e-17	S	6	3.10000c	-27.668000000000003	5.705486702486208e-13
5501	1.67859e-11	N	1	1183.40A	-27.67	5.679272372281886e-13
5502	9.22131e-13	Fe	2	2.15419m	-27.67	5.679272372281886e-13
5503	8.81791e-11	Cl	7	225.274A	-27.671	5.666210408291332e-13
5504	1.16464e-12	N	1	1.70563m	-27.671999999999997	5.653178485984308e-13
5505	9.24148e-13	Zn	2	2.14949m	-27.675	5.614262279018926e-13
5506	7.602160000000001e-12	Si	2	2613.00A	-27.677	5.588467086967782e-13
5507	1.9914e-12	Mn	10	9975.13A	-27.679000000000002	5.562790413058408e-13
5508	6.09924e-12	Li	2	3256.87A	-27.68	5.549996350139891e-13
5509	6.44097e-11	B	4	308.408A	-27.680999999999997	5.537231712749536e-13
5510	3.3302300000000004e-12	Fe	4	5964.90A	-27.680999999999997	5.537231712749536e-13
5511	3.01395e-12	Cr	5	6590.83A	-27.682	5.524496433210463e-13
5512	3.21177e-13	Fe	5	6.18490m	-27.683000000000003	5.511790444001487e-13
5513	9.71696e-11	Mn	9	204.431A	-27.685	5.486466067265517e-13
5514	6.86566e-11	Fe	7	289.331A	-27.686999999999998	5.461258045471436e-13
5515	7.4899e-12	Li	2	2652.17A	-27.689	5.43616584401685e-13
5516	5.00815e-12	Fe	2	3966.43A	-27.69	5.42366300952558e-13
5517	7.309529999999999e-13	Fe	5	2.71761m	-27.691	5.411188930755721e-13
5518	5.63259e-12	C	5	3526.70A	-27.693	5.386326775986831e-13
5519	2.34119e-10	Si	7	84.8478A	-27.694000000000003	5.373938568171174e-13
5520	1.11331e-12	Fe	2	1.78427m	-27.695	5.36157885244289e-13
5521	1.83579e-11	B	2	1082.06A	-27.695	5.36157885244289e-13
5522	4.32088e-11	Cl	7	459.732A	-27.697	5.33694463527905e-13
5523	7.64137e-12	Ca	2	2599.59A	-27.698	5.324670003235327e-13
5524	2.63988e-11	Fe	8	752.475A	-27.698	5.324670003235327e-13
5525	7.22562e-11	B	4	274.917A	-27.7	5.30020536682963e-13
5526	6.34774e-12	Na	2	3129.38A	-27.701999999999998	5.275853135217865e-13
5527	2.40663e-12	Be	1	8254.07A	-27.703000000000003	5.263719009725224e-13
5528	1.26663e-12	N	1	1.56829m	-27.705	5.239534417696759e-13
5529	3.00563e-11	Ca	5	660.908A	-27.706	5.227483822936506e-13
5530	8.043089999999999e-12	Ca	1	2469.76A	-27.706	5.227483822936506e-13
5531	3.4651e-12	Fe	2	5732.72A	-27.709	5.191498077419058e-13
5532	2.12301e-11	O	1	935.672A	-27.712	5.155760056031288e-13
5533	4.77751e-12	Fe	2	4157.91A	-27.719	5.073325153774415e-13
5534	1.16586e-12	Na	1	1.70384m	-27.72	5.061656829713327e-13
5535	1.85544e-12	N	1	1.07060m	-27.726999999999997	4.980726533989629e-13
5536	3.38061e-11	S	2	587.599A	-27.726999999999997	4.980726533989629e-13
5537	1.70145e-11	N	1	1167.50A	-27.730999999999998	4.935062958651943e-13
5538	4.3443699999999996e-12	Ca	7	4572.46A	-27.733	4.912388404012971e-13
5539	5.6101300000000005e-12	Ni	5	3540.82A	-27.733	4.912388404012971e-13
5540	5.45986e-12	Ti	3	3638.27A	-27.737	4.867351356416875e-13
5541	1.58661e-12	S	9	1.25201m	-27.738000000000003	4.856156758943854e-13
5542	2.15939e-11	O	1	919.912A	-27.739	4.844987908330633e-13
5543	3.1941e-12	Mn	5	6219.12A	-27.74	4.833844745360998e-13
5544	1.4731500000000001e-13	Fe	2	13.4844m	-27.74	4.833844745360998e-13
5545	2.48338e-11	B	4	799.896A	-27.743000000000002	4.800568792193168e-13
5546	1.55537e-12	N	1	1.27715m	-27.743000000000002	4.800568792193168e-13
5547	1.0206999999999999e-10	Mn	9	194.616A	-27.744	4.789527790355707e-13
5548	1.36781e-12	N	1	1.45228m	-27.744	4.789527790355707e-13
5549	2.75784e-10	S	7	72.0290A	-27.745	4.778512182117769e-13
5550	5.58038e-11	Ne	2	355.969A	-27.746	4.767521909075772e-13
5551	1.5246700000000002e-10	N	6	130.287A	-27.748	4.745617135636091e-13
5552	1.86102e-12	N	1	1.06739m	-27.75	4.723813005488413e-13
5553	9.19103e-15	He	1	216.129m	-27.750999999999998	4.712948537061622e-13
5554	8.93014e-12	Al	1	2224.43A	-27.752	4.702109056218777e-13
5555	3.1964e-12	Zn	2	6214.63A	-27.753	4.691294505490066e-13
5556	7.38277e-13	Fe	2	2.69065m	-27.753	4.691294505490066e-13
5557	3.2299400000000003e-12	Fe	2	6150.10A	-27.753	4.691294505490066e-13
5558	7.038720000000001e-13	Fe	2	2.82217m	-27.754	4.680504827537819e-13
5559	1.63556e-11	Li	3	1214.54A	-27.754	4.680504827537819e-13
5560	1.69873e-11	B	4	1169.37A	-27.754	4.680504827537819e-13
5561	1.0473e-11	N	6	1896.74A	-27.755	4.669739965156277e-13
5562	6.77712e-11	Mg	6	293.110A	-27.758000000000003	4.637593701349271e-13
5563	4.07788e-12	Fe	2	4871.28A	-27.76	4.616285893798395e-13
5564	7.47152e-11	Cl	7	265.869A	-27.76	4.616285893798395e-13
5565	9.768350000000001e-14	Na	1	20.3355m	-27.76	4.616285893798395e-13
5566	1.81684e-11	C	1	1093.35A	-27.764	4.573963530333336e-13
5567	2.04019e-10	N	6	97.3656A	-27.768	4.532029180628754e-13
5568	5.89299e-11	Ar	8	337.086A	-27.769000000000002	4.5216058027589693e-13
5569	8.26374e-12	Li	3	2403.81A	-27.771	4.5008309111943893e-13
5570	2.49352e-11	O	2	796.645A	-27.771	4.5008309111943893e-13
5571	1.09715e-11	S	2	1810.54A	-27.776	4.449310325788834e-13
5572	3.18427e-12	Sc	3	6238.32A	-27.776999999999997	4.439077196005889e-13
5573	1.12016e-11	P	2	1773.36A	-27.778000000000002	4.4288676017682674e-13
5574	1.43345e-12	N	1	1.38578m	-27.778000000000002	4.4288676017682674e-13
5575	3.28566e-11	Cl	7	604.580A	-27.778000000000002	4.4288676017682674e-13
5576	3.10275e-12	Fe	2	6402.21A	-27.78	4.4085188035328104e-13
5577	1.03054e-12	Li	1	1.92758m	-27.781	4.3983794916476346e-13
5578	3.38924e-11	N	4	586.104A	-27.781999999999996	4.3882634995326785e-13
5579	6.77228e-11	Fe	7	293.320A	-27.781999999999996	4.3882634995326785e-13
5580	1.5469299999999998e-10	O	7	128.412A	-27.783	4.378170773553886e-13
5581	9.11267e-12	Cu	1	2179.87A	-27.785	4.358054906085675e-13
5582	2.20845e-11	Ca	7	899.476A	-27.785	4.358054906085675e-13
5583	7.6471e-12	Na	1	2597.65A	-27.787	4.338031462633092e-13
5584	8.39709e-12	Cr	1	2365.64A	-27.788	4.3280542671332676e-13
5585	4.08851e-11	Na	6	485.860A	-27.788	4.3280542671332676e-13
5586	5.97352e-11	Na	5	332.542A	-27.79	4.3081686640958584e-13
5587	1.81726e-11	C	1	1093.10A	-27.791999999999998	4.288374427105119e-13
5588	1.82592e-12	N	1	1.08792m	-27.791999999999998	4.288374427105119e-13
5589	8.81509e-13	Fe	2	2.25346m	-27.794	4.2686711363721625e-13
5590	1.46175e-12	Fe	4	1.35895m	-27.796999999999997	4.239285810962453e-13
5591	7.84882e-12	B	4	2530.88A	-27.799	4.219808061933463e-13
5592	7.70029e-11	Fe	7	257.970A	-27.802	4.1907591075621586e-13
5593	2.95183e-11	O	2	672.954A	-27.804000000000002	4.1715043184826e-13
5594	6.83822e-12	Na	2	2904.92A	-27.805	4.161910124786169e-13
5595	6.14239e-11	Ca	4	323.400A	-27.807	4.1427878847423326e-13
5596	3.77871e-12	Fe	2	5256.94A	-27.807	4.1427878847423326e-13
5597	3.20508e-10	S	8	61.9781A	-27.809	4.123753503410768e-13
5598	1.85437e-10	N	6	107.122A	-27.809	4.123753503410768e-13
5599	6.51389e-11	Fe	7	304.956A	-27.816999999999997	4.048486519495017e-13
5600	4.11275e-11	Ne	5	482.997A	-27.816999999999997	4.048486519495017e-13
5601	1.7570099999999998e-12	S	1	1.13059m	-27.82	4.0206169343262773e-13
5602	5.14743e-11	Sc	5	385.910A	-27.820999999999998	4.011369771983387e-13
5603	8.569180000000001e-12	Mg	3	2318.13A	-27.823	3.9929392020324e-13
5604	5.950669999999999e-12	Fe	2	3338.19A	-27.825	3.974593312858344e-13
5605	1.4003e-11	Si	3	1418.59A	-27.826	3.9654520019074527e-13
5606	1.95611e-12	N	1	1.01551m	-27.826	3.9654520019074527e-13
5607	1.45416e-10	N	6	136.605A	-27.826	3.9654520019074527e-13
5608	4.88272e-11	B	4	406.832A	-27.826	3.9654520019074527e-13
5609	1.22316e-12	B	1	1.62403m	-27.828000000000003	3.947232404946114e-13
5610	2.88429e-11	Fe	8	688.711A	-27.828000000000003	3.947232404946114e-13
5611	5.73205e-11	Ne	3	346.551A	-27.831999999999997	3.9110439607365665e-13
5612	4.55774e-11	Si	3	435.840A	-27.836	3.875187294177713e-13
5613	3.53286e-14	Ar	4	56.2276m	-27.836	3.875187294177713e-13
5614	4.78135e-12	Fe	4	4154.57A	-27.838	3.8573824258762795e-13
5615	2.76506e-12	Cr	4	7184.10A	-27.839000000000002	3.8485106924847485e-13
5616	1.98208e-11	O	3	1002.20A	-27.84	3.8396593635138334e-13
5617	6.3154e-11	Mg	6	314.540A	-27.842	3.8220177312261953e-13
5618	2.50453e-12	Fe	2	7931.42A	-27.843000000000004	3.8132273343752633e-13
5619	4.38921e-12	Fe	2	4525.74A	-27.844	3.8044571548761255e-13
5620	5.096229999999999e-13	Fe	7	3.89788m	-27.845	3.7957071462301e-13
5621	3.8795099999999995e-12	Fe	2	5120.35A	-27.846	3.7869772620454823e-13
5622	6.2275099999999996e-12	Na	2	3189.79A	-27.846	3.7869772620454823e-13
5623	1.6419400000000002e-12	Be	2	1.20982m	-27.848000000000003	3.769577682027105e-13
5624	4.13703e-12	Li	2	4801.63A	-27.849	3.760907893942535e-13
5625	1.80597e-13	Ni	3	10.9993m	-27.851	3.743628091790531e-13
5626	1.36015e-12	N	1	1.46046m	-27.854	3.717857137276612e-13
5627	1.47712e-12	N	1	1.34481m	-27.857	3.692263588765713e-13
5628	3.85799e-11	Mg	6	514.892A	-27.864	3.6332283767429094e-13
5629	6.49909e-11	N	3	305.650A	-27.866	3.6165352086851955e-13
5630	2.8086e-12	Fe	4	7072.74A	-27.866999999999997	3.60821740852175e-13
5631	3.8538800000000005e-12	Fe	2	5154.41A	-27.866999999999997	3.60821740852175e-13
5632	4.85078e-11	Fe	6	409.511A	-27.868000000000002	3.599918738767759e-13
5633	7.3848e-11	Mg	6	268.991A	-27.871	3.5751370724815363e-13
5634	5.875769999999999e-12	Ni	5	3380.74A	-27.871	3.5751370724815363e-13
5635	2.95875e-11	Cl	6	671.380A	-27.871	3.5751370724815363e-13
5636	3.73554e-13	Ni	9	5.31770m	-27.872	3.5669144853891954e-13
5637	1.31343e-11	Be	2	1512.41A	-27.872	3.5669144853891954e-13
5638	7.65343e-12	Ca	2	2595.50A	-27.875	3.5423600187851054e-13
5639	7.26332e-11	N	3	273.490A	-27.875	3.5423600187851054e-13
5640	2.99954e-13	Fe	2	6.62249m	-27.875999999999998	3.53421281682438e-13
5641	5.9728e-11	Na	5	332.582A	-27.877	3.5260843529081597e-13
5642	1.80208e-10	N	6	110.230A	-27.879	3.509883466923216e-13
5643	8.8605e-11	C	5	224.191A	-27.88	3.5018109589590356e-13
5644	1.472e-10	C	6	134.949A	-27.88	3.5018109589590356e-13
5645	7.49572e-11	Fe	7	265.011A	-27.881999999999998	3.4857215990887787e-13
5646	3.00946e-11	Cr	5	660.067A	-27.883000000000003	3.477704661878489e-13
5647	1.48442e-12	K	1	1.33819m	-27.884	3.4697061631121784e-13
5648	2.662e-11	Be	3	746.224A	-27.884	3.4697061631121784e-13
5649	7.59865e-12	Ti	3	2614.21A	-27.885	3.461726060382517e-13
5650	8.85434e-13	Zn	2	2.24347m	-27.885	3.461726060382517e-13
5651	6.43125e-11	Fe	7	308.874A	-27.886	3.453764311379852e-13
5652	7.42486e-11	Ca	3	267.540A	-27.886999999999997	3.4458208738917534e-13
5653	3.10937e-12	Fe	2	6388.57A	-27.888	3.4378957058028513e-13
5654	3.35515e-12	Zn	2	5920.58A	-27.889	3.4299887650948053e-13
5655	5.6400300000000006e-12	Fe	2	3522.05A	-27.891	3.414229398230252e-13
5656	2.50705e-11	Al	2	792.343A	-27.892	3.4063768885191506e-13
5657	1.5066e-11	N	1	1318.50A	-27.894000000000002	3.3907260083729815e-13
5658	5.5276400000000005e-12	Li	2	3593.66A	-27.895	3.382927554958533e-13
5659	2.16453e-11	O	1	917.726A	-27.895	3.382927554958533e-13
5660	4.41724e-12	Li	3	4497.03A	-27.899	3.3519126887108885e-13
5661	1.01953e-10	F	6	194.840A	-27.899	3.3519126887108885e-13
5662	7.02952e-12	B	4	2825.86A	-27.903000000000002	3.321182168466145e-13
5663	2.04676e-12	Ti	3	9705.32A	-27.905	3.3059227225025006e-13
5664	4.51797e-11	S	5	439.677A	-27.906	3.298319311233192e-13
5665	1.5977e-11	N	1	1243.31A	-27.908	3.283164910556658e-13
5666	3.77028e-11	Ar	8	526.869A	-27.908	3.283164910556658e-13
5667	1.73126e-15	N	1	1147.40m	-27.909000000000002	3.2756138408023356e-13
5668	2.1517599999999997e-12	Fe	2	9231.71A	-27.910999999999998	3.2605637622863226e-13
5669	1.89747e-12	Cr	9	1.04689m	-27.912	3.253064673730559e-13
5670	4.4341e-14	Si	1	44.7993m	-27.913	3.2455828325998633e-13
5671	8.88953e-12	B	3	2234.59A	-27.914	3.238118199226258e-13
5672	5.3387e-12	Be	3	3720.84A	-27.915	3.2306707340330265e-13
5673	1.83612e-11	B	2	1081.87A	-27.916	3.2232403975343966e-13
5674	1.82208e-11	C	1	1090.21A	-27.918000000000003	3.2084309531320096e-13
5675	4.45971e-11	Fe	3	445.420A	-27.92	3.1936895519459335e-13
5676	7.62368e-12	Si	2	2605.62A	-27.92	3.1936895519459335e-13
5677	4.63266e-13	Fe	7	4.28791m	-27.924	3.164409630138317e-13
5678	3.3081e-11	Mg	6	600.479A	-27.925	3.1571316899496924e-13
5679	2.43078e-12	Fe	2	8172.05A	-27.929000000000002	3.128186932635434e-13
5680	3.1314e-12	Mn	5	6343.62A	-27.929000000000002	3.128186932635434e-13
5681	3.19387e-12	Fe	2	6219.56A	-27.93	3.1209923023392667e-13
5682	7.34632e-11	Mg	6	270.400A	-27.938000000000002	3.064027773002761e-13
5683	2.20746e-11	N	1	899.879A	-27.938000000000002	3.064027773002761e-13
5684	7.90108e-11	Fe	7	251.415A	-27.945	3.015037356995286e-13
5685	1.82236e-11	C	1	1090.04A	-27.947	3.001184518670345e-13
5686	4.75849e-12	Fe	2	4174.53A	-27.949	2.98739532835598e-13
5687	2.01044e-12	Fe	5	9880.67A	-27.95	2.980524509763975e-13
5688	1.9007e-10	N	6	104.511A	-27.951999999999998	2.966830243568072e-13
5689	4.49769e-11	N	2	441.659A	-27.953000000000003	2.960006723358514e-13
5690	8.49673e-13	Na	1	2.33790m	-27.953000000000003	2.960006723358514e-13
5691	5.43312e-12	Ti	3	3656.18A	-27.954	2.953198896809992e-13
5692	6.06625e-12	Be	2	3274.59A	-27.954	2.953198896809992e-13
5693	1.89507e-11	Ar	1	1048.22A	-27.956	2.939630180401227e-13
5694	4.86947e-11	Be	3	407.939A	-27.956	2.939630180401227e-13
5695	1.4433e-11	P	1	1376.32A	-27.956	2.939630180401227e-13
5696	3.785830000000001e-12	Fe	1	5247.05A	-27.956	2.939630180401227e-13
5697	8.90224e-11	C	4	223.140A	-27.956999999999997	2.9328692186010236e-13
5698	2.51058e-12	Fe	2	7912.31A	-27.956999999999997	2.9328692186010236e-13
5699	4.65647e-11	N	2	426.599A	-27.958000000000002	2.9261238065814113e-13
5700	5.90464e-12	Fe	2	3364.21A	-27.96	2.912679488912416e-13
5701	2.58746e-11	O	1	767.719A	-27.96	2.912679488912416e-13
5702	4.3334300000000004e-12	Fe	2	4584.00A	-27.961	2.905980511982575e-13
5703	5.49619e-12	Ti	3	3614.23A	-27.962	2.899296942272103e-13
5704	2.1392e-12	Fe	2	9285.91A	-27.964000000000002	2.8859758828483524e-13
5705	4.63559e-11	N	2	428.521A	-27.965	2.8793383225081665e-13
5706	5.91523e-12	Si	3	3358.19A	-27.967	2.866108964612494e-13
5707	3.4041099999999997e-12	Fe	2	5835.43A	-27.968000000000004	2.859517096916246e-13
5708	1.8697e-11	Fe	8	1062.44A	-27.969	2.852940390095037e-13
5709	1.10358e-16	Cl	7	1.80000c	-27.971	2.8398323196815854e-13
5710	3.30444e-11	Cr	5	601.145A	-27.973000000000003	2.826784475380988e-13
5711	4.25746e-12	Fe	2	4665.80A	-27.973000000000003	2.826784475380988e-13
5712	4.34871e-11	Fe	3	456.790A	-27.974	2.820283051500229e-13
5713	2.57255e-11	B	4	772.170A	-27.976	2.8073250279280306e-13
5714	1.8933e-11	Si	7	1049.20A	-27.980999999999998	2.7751898440661384e-13
5715	1.8919e-10	N	6	104.997A	-27.982	2.7688070845444803e-13
5716	3.89076e-12	Cu	1	5105.55A	-27.982	2.7688070845444803e-13
5717	3.16322e-12	Fe	2	6279.83A	-27.982	2.7688070845444803e-13
5718	2.14014e-11	O	1	928.186A	-27.983	2.7624390049623584e-13
5719	4.35614e-11	Fe	3	456.011A	-27.986	2.7434225086120726e-13
5720	2.2494299999999997e-10	Be	3	88.3088A	-27.989	2.724536920901866e-13
5721	5.2441900000000005e-12	Fe	2	3787.90A	-27.99	2.7182706598707094e-13
5722	2.80327e-12	Cr	4	7086.17A	-27.991	2.712018810839973e-13
5723	3.22601e-12	Mn	5	6157.60A	-27.991999999999997	2.7057813406630207e-13
5724	3.47212e-11	Ne	5	572.113A	-27.997	2.674808517777414e-13
5725	4.68338e-11	Cr	9	424.147A	-27.998	2.6686566288996277e-13
5726	2.11295e-12	V	4	9401.31A	-27.998	2.6686566288996277e-13
5727	7.6356e-12	Si	2	2601.56A	-27.998	2.6686566288996277e-13
5728	1.97759e-11	Cl	7	1004.48A	-27.998	2.6686566288996277e-13
5729	3.1889e-12	Fe	2	6229.26A	-28.002	2.6441902378636084e-13
5730	2.39156e-12	Fe	2	8306.05A	-28.004	2.632041287277444e-13
5731	1.18445e-17	Mg	2	16.7710c	-28.004	2.632041287277444e-13
5732	4.6975e-12	Fe	2	4228.73A	-28.004	2.632041287277444e-13
5733	1.0567100000000002e-10	N	6	187.984A	-28.004	2.632041287277444e-13
5734	6.30597e-11	Ne	2	315.010A	-28.006	2.6199481560488607e-13
5735	2.9407299999999997e-12	Fe	2	6754.94A	-28.006	2.6199481560488607e-13
5736	3.17734e-11	Ar	3	625.191A	-28.011	2.589957857502848e-13
5737	2.16223e-11	O	1	918.704A	-28.011999999999997	2.5840011197283286e-13
5738	2.2659e-11	N	1	876.670A	-28.014	2.5721287130199755e-13
5739	3.06841e-12	Fe	2	6473.86A	-28.014	2.5721287130199755e-13
5740	6.91198e-11	Fe	7	287.392A	-28.015	2.566212981139844e-13
5741	3.22005e-11	Ar	2	616.899A	-28.015	2.566212981139844e-13
5742	9.0737e-12	Al	1	2189.23A	-28.015	2.566212981139844e-13
5743	4.0502e-12	F	2	4904.56A	-28.015	2.566212981139844e-13
5744	5.58668e-11	N	6	355.568A	-28.019000000000002	2.5426857991118513e-13
5745	2.0708400000000002e-14	Sc	2	95.9247m	-28.022	2.525182073190006e-13
5746	1.72609e-10	N	6	115.083A	-28.023000000000003	2.5193743155852087e-13
5747	1.7020199999999998e-10	N	6	116.711A	-28.023000000000003	2.5193743155852087e-13
5748	2.99528e-11	S	5	663.191A	-28.026999999999997	2.4962765530242107e-13
5749	4.2729e-12	Fe	2	4648.94A	-28.029	2.4848072040878816e-13
5750	1.6286700000000002e-12	N	1	1.21967m	-28.034000000000002	2.4563638512269164e-13
5751	6.6566e-12	Na	2	2984.17A	-28.034000000000002	2.4563638512269164e-13
5752	9.73425e-14	F	2	20.4068m	-28.034000000000002	2.4563638512269164e-13
5753	1.03055e-12	Li	1	1.92757m	-28.037	2.439454361414521e-13
5754	1.25955e-12	N	1	1.57711m	-28.038	2.433843772075467e-13
5755	7.423130000000001e-12	B	2	2676.02A	-28.038	2.433843772075467e-13
5756	4.06598e-11	Cl	7	488.553A	-28.039	2.4282460867338106e-13
5757	5.71597e-12	Fe	2	3475.25A	-28.04	2.422661275711201e-13
5758	5.02296e-11	Mn	9	395.473A	-28.041999999999998	2.411530158250697e-13
5759	1.0500600000000001e-10	Mn	9	189.174A	-28.044	2.4004501836293155e-13
5760	5.11325e-11	Ar	3	388.490A	-28.045	2.394929301409821e-13
5761	1.09485e-12	Be	1	1.81436m	-28.045	2.394929301409821e-13
5762	7.15166e-11	Ca	3	277.760A	-28.046	2.389421116867094e-13
5763	9.97206e-12	C	1	1992.01A	-28.046999999999997	2.3839256007972695e-13
5764	4.83749e-11	Fe	6	410.636A	-28.048000000000002	2.3784427240636284e-13
5765	3.71536e-12	Fe	2	5346.57A	-28.049	2.372972457596582e-13
5766	1.27705e-11	Si	1	1555.49A	-28.049	2.372972457596582e-13
5767	2.00933e-11	Na	6	988.613A	-28.05	2.3675147723932647e-13
5768	5.6745e-12	Mg	6	3500.65A	-28.05	2.3675147723932647e-13
5769	1.36073e-12	N	1	1.45984m	-28.051	2.3620696395176107e-13
5770	3.24937e-12	Fe	2	6113.32A	-28.051	2.3620696395176107e-13
5771	8.57367e-12	Ca	2	2316.92A	-28.052	2.356637030100029e-13
5772	4.4547e-11	Fe	3	445.921A	-28.054000000000002	2.3458092664927695e-13
5773	7.74511e-12	Na	1	2564.77A	-28.054000000000002	2.3458092664927695e-13
5774	5.99772e-11	Ne	2	331.200A	-28.055	2.3404140548953853e-13
5775	8.120180000000001e-13	Li	1	2.44631m	-28.057	2.329660829088527e-13
5776	1.14038e-11	Fe	4	1741.92A	-28.058000000000003	2.3243027578665e-13
5777	2.7507900000000002e-12	Fe	2	7221.37A	-28.064	2.292412128479793e-13
5778	5.32117e-13	K	1	3.73310m	-28.066	2.2818794514911364e-13
5779	5.8754e-12	Fe	2	3380.96A	-28.07	2.2609590549317972e-13
5780	3.69182e-13	Na	6	5.38067m	-28.070999999999998	2.255758993405646e-13
5781	3.91509e-11	Ti	9	507.382A	-28.073	2.2453947222753948e-13
5782	3.84629e-12	Li	3	5164.57A	-28.074	2.2402304577209797e-13
5783	4.4281e-11	Be	3	448.600A	-28.076	2.2299375337313597e-13
5784	1.40639e-10	Ne	7	141.244A	-28.076	2.2299375337313597e-13
5785	3.3934699999999997e-12	Fe	2	5853.73A	-28.076999999999998	2.2248088197240967e-13
5786	7.93559e-11	N	6	250.321A	-28.076999999999998	2.2248088197240967e-13
5787	1.91745e-12	N	1	1.03598m	-28.081	2.2044116498618025e-13
5788	7.6678e-11	B	4	259.063A	-28.081999999999997	2.1993416437583122e-13
5789	1.6508000000000001e-10	O	7	120.333A	-28.084	2.1892365868038238e-13
5790	5.99279e-12	Si	3	3314.73A	-28.084	2.1892365868038238e-13
5791	2.42756e-12	Si	2	8182.89A	-28.085	2.1842014823768378e-13
5792	5.66299e-11	Na	6	350.777A	-28.086	2.179177958368698e-13
5793	1.8591e-12	N	1	1.06850m	-28.087	2.1741659881451458e-13
5794	4.03346e-12	Fe	2	4924.92A	-28.087	2.1741659881451458e-13
5795	8.4735e-12	Ca	2	2344.30A	-28.089000000000002	2.1641766028211013e-13
5796	3.99206e-11	Ar	2	497.599A	-28.09	2.1591991347579012e-13
5797	1.5593899999999999e-12	Ni	4	1.27386m	-28.090999999999998	2.1542331145535714e-13
5798	1.91764e-10	N	6	103.588A	-28.092	2.14927851587875e-13
5799	2.94825e-11	O	2	673.770A	-28.093000000000004	2.144335312464648e-13
5800	4.95719e-11	Na	5	400.720A	-28.093000000000004	2.144335312464648e-13
5801	1.64042e-12	N	1	1.21093m	-28.094	2.1394034781029454e-13
5802	1.15434e-11	Ne	5	1720.85A	-28.098000000000003	2.1197893091190864e-13
5803	4.71771e-11	Cr	9	421.061A	-28.099	2.11491392899849e-13
5804	1.7036400000000002e-12	B	1	1.16600m	-28.099	2.11491392899849e-13
5805	1.0455299999999999e-12	Cr	4	1.89994m	-28.101	2.105196782157305e-13
5806	3.3872099999999997e-12	Fe	2	5864.54A	-28.103	2.095524281550372e-13
5807	5.57971e-12	Ni	5	3560.12A	-28.103	2.095524281550372e-13
5808	3.90956e-11	N	2	508.099A	-28.107	2.0763123994585854e-13
5809	8.67778e-11	Ti	5	228.912A	-28.108	2.0715370134553833e-13
5810	2.34019e-11	Fe	8	848.840A	-28.109	2.0667726105352116e-13
5811	7.42736e-11	N	3	267.450A	-28.111	2.0572766529605125e-13
5812	4.72806e-12	Mn	5	4201.40A	-28.113000000000003	2.0478243253477002e-13
5813	1.22628e-11	C	5	1619.89A	-28.113000000000003	2.0478243253477002e-13
5814	4.07834e-12	Fe	2	4870.72A	-28.114	2.0431144600967885e-13
5815	1.9585299999999997e-10	N	6	101.426A	-28.115	2.0384154272353583e-13
5816	7.87415e-11	C	5	252.274A	-28.116999999999997	2.0290497590830083e-13
5817	1.4263700000000001e-12	N	1	1.39266m	-28.118000000000002	2.0243830741362312e-13
5818	4.05598e-11	Be	3	489.757A	-28.121	2.0104473190764123e-13
5819	2.16513e-11	O	1	917.473A	-28.124000000000002	1.99660749707961e-13
5820	1.2062799999999998e-10	Mg	5	164.676A	-28.125	1.992015427264926e-13
5821	1.8274000000000003e-10	Al	6	108.704A	-28.125	1.992015427264926e-13
5822	5.03383e-12	Ni	1	3946.19A	-28.125999999999998	1.9874339189177383e-13
5823	1.31355e-11	Be	2	1512.27A	-28.125999999999998	1.9874339189177383e-13
5824	2.89602e-13	Li	1	6.85924m	-28.125999999999998	1.9874339189177383e-13
5825	2.42128e-12	Fe	1	8204.10A	-28.127	1.9828629477473288e-13
5826	4.53309e-11	S	5	438.210A	-28.128	1.978302489518881e-13
5827	7.055139999999999e-12	Na	6	2815.60A	-28.129	1.9737525200532978e-13
5828	3.81497e-11	N	6	520.698A	-28.13	1.9692130152271115e-13
5829	5.51764e-12	Ni	5	3600.18A	-28.131999999999998	1.9601653032762066e-13
5830	3.61461e-11	Be	3	549.559A	-28.133000000000003	1.9556570481814045e-13
5831	5.96724e-12	Si	3	3328.92A	-28.133000000000003	1.9556570481814045e-13
5832	4.51968e-11	Ti	9	439.510A	-28.136	1.9421943997564793e-13
5833	6.816810000000001e-12	Li	3	2914.04A	-28.138	1.933270827067386e-13
5834	1.46336e-12	Fe	5	1.35746m	-28.138	1.933270827067386e-13
5835	5.11877e-11	N	2	388.071A	-28.139	1.9288244275514217e-13
5836	3.83445e-12	Fe	2	5180.53A	-28.14	1.9243882544705478e-13
5837	5.33572e-12	Be	3	3722.92A	-28.14	1.9243882544705478e-13
5838	3.24252e-11	K	2	612.624A	-28.141	1.9199622843046477e-13
5839	4.10336e-12	Cr	4	4841.03A	-28.141	1.9199622843046477e-13
5840	3.62087e-11	Ar	2	548.610A	-28.143	1.9111408589074482e-13
5841	1.02366e-11	Cr	1	1940.53A	-28.143	1.9111408589074482e-13
5842	1.99494e-12	Fe	2	9957.42A	-28.15	1.88058382983881e-13
5843	1.88416e-10	C	6	105.429A	-28.151	1.8762586070538376e-13
5844	2.61595e-10	Be	4	75.9358A	-28.151999999999997	1.8719433320052385e-13
5845	2.2143099999999997e-12	Fe	2	8970.93A	-28.151999999999997	1.8719433320052385e-13
5846	3.72427e-11	Fe	3	533.379A	-28.156999999999996	1.8505153738762045e-13
5847	1.39555e-11	Be	3	1423.41A	-28.16	1.8377765156461075e-13
5848	1.6945e-13	Ni	4	11.7229m	-28.16	1.8377765156461075e-13
5849	1.7879e-11	B	4	1111.05A	-28.160999999999998	1.833549746951721e-13
5850	6.42295e-12	Na	2	3092.73A	-28.162	1.8293326995555534e-13
5851	1.38052e-12	N	1	1.43891m	-28.166	1.81256127655656e-13
5852	6.64866e-13	Sc	6	2.98774m	-28.166	1.81256127655656e-13
5853	3.00374e-11	Be	3	661.323A	-28.166999999999998	1.8083925013027785e-13
5854	3.86709e-12	Fe	2	5136.80A	-28.17	1.7959436148878484e-13
5855	3.07935e-12	Ni	4	6450.87A	-28.17	1.7959436148878484e-13
5856	2.89383e-11	Fe	8	686.442A	-28.171	1.791813059195323e-13
5857	1.63063e-10	N	6	121.820A	-28.173000000000002	1.7835804260042268e-13
5858	1.88416e-10	Li	3	105.429A	-28.174	1.7794783048570834e-13
5859	6.88316e-11	B	4	288.595A	-28.176	1.7713023447142575e-13
5860	2.68671e-11	Al	2	739.361A	-28.178	1.7631639496960237e-13
5861	9.90123e-11	O	5	200.626A	-28.179000000000002	1.7591087851413434e-13
5862	2.4256e-11	O	3	818.949A	-28.179000000000002	1.7591087851413434e-13
5863	2.0939700000000002e-12	Ti	3	9486.50A	-28.180999999999997	1.7510264144403751e-13
5864	5.4703900000000005e-12	Na	2	3631.27A	-28.183000000000003	1.7429811788595454e-13
5865	4.09108e-12	Fe	2	4855.55A	-28.183000000000003	1.7429811788595454e-13
5866	3.58223e-12	Fe	2	5545.27A	-28.184	1.738972433389687e-13
5867	6.54066e-11	N	6	303.707A	-28.186	1.7309825808210662e-13
5868	1.58862e-11	S	1	1250.42A	-28.186999999999998	1.727001431360915e-13
5869	3.00847e-11	Cr	5	660.284A	-28.19	1.715112837130434e-13
5870	1.66947e-11	Mg	7	1189.87A	-28.197	1.687690079369842e-13
5871	1.16285e-12	N	1	1.70825m	-28.2	1.676072102582989e-13
5872	9.54492e-12	Be	3	2081.16A	-28.201999999999998	1.6683712507828757e-13
5873	1.78547e-11	S	1	1112.56A	-28.203000000000003	1.6645341033857697e-13
5874	3.31545e-11	Na	6	599.148A	-28.203000000000003	1.6645341033857697e-13
5875	8.0806e-11	N	6	245.829A	-28.203000000000003	1.6645341033857697e-13
5876	1.6486400000000002e-10	C	6	120.490A	-28.204	1.660705781182808e-13
5877	2.15114e-11	O	1	923.438A	-28.205	1.6568862638765797e-13
5878	3.1339e-11	Ar	2	633.858A	-28.206	1.6530755312163709e-13
5879	4.43698e-11	Ti	9	447.702A	-28.206	1.6530755312163709e-13
5880	1.99658e-12	Fe	2	9949.26A	-28.206	1.6530755312163709e-13
5881	4.75021e-11	Fe	3	418.181A	-28.206999999999997	1.6492735629980835e-13
5882	3.86065e-11	Fe	8	514.537A	-28.209	1.6416958393029377e-13
5883	8.89152e-12	B	3	2234.09A	-28.214000000000002	1.62290350242833e-13
5884	4.414869999999999e-12	Be	3	4499.44A	-28.215	1.6191709279505989e-13
5885	3.35224e-11	Na	6	592.573A	-28.215999999999998	1.6154469381559442e-13
5886	1.50668e-10	N	6	131.843A	-28.218000000000004	1.6080246336843416e-13
5887	2.04915e-12	N	1	9694.01A	-28.219	1.6043262796551142e-13
5888	1.86558e-10	N	6	106.478A	-28.219	1.6043262796551142e-13
5889	2.73768e-11	Be	3	725.595A	-28.219	1.6043262796551142e-13
5890	2.48088e-11	B	4	800.703A	-28.22	1.6006364316041155e-13
5891	1.55038e-11	Fe	7	1281.26A	-28.221999999999998	1.5932821752289576e-13
5892	6.50614e-11	Fe	7	305.318A	-28.223000000000003	1.58961772791325e-13
5893	4.93851e-12	Sc	1	4022.36A	-28.223000000000003	1.58961772791325e-13
5894	7.41992e-12	B	2	2677.18A	-28.223000000000003	1.58961772791325e-13
5895	3.19818e-13	K	1	6.21117m	-28.224	1.5859617085925203e-13
5896	1.0425899999999999e-13	Fe	2	19.0530m	-28.226999999999997	1.5750440249843288e-13
5897	1.0116799999999998e-10	Mn	9	196.351A	-28.228	1.5714215242501788e-13
5898	3.8207e-12	Fe	2	5199.17A	-28.228	1.5714215242501788e-13
5899	9.16824e-12	Al	1	2166.66A	-28.229	1.5678073550365458e-13
5900	6.04773e-12	S	2	3284.61A	-28.229	1.5678073550365458e-13
5901	3.85825e-11	Mg	6	514.857A	-28.23	1.564201498181426e-13
5902	3.76202e-12	Fe	2	5280.26A	-28.230999999999998	1.5606039345669505e-13
5903	1.2277200000000001e-12	Cr	4	1.61800m	-28.232	1.55701464511917e-13
5904	2.28148e-12	Fe	2	8706.83A	-28.232	1.55701464511917e-13
5905	1.69623e-11	B	4	1171.09A	-28.232	1.55701464511917e-13
5906	1.99606e-10	N	6	99.5185A	-28.233	1.553433610808042e-13
5907	1.46575e-12	Fe	1	1.35524m	-28.234	1.5498608126472783e-13
5908	5.07959e-12	Sc	1	3910.64A	-28.236	1.5427398490499448e-13
5909	3.25452e-12	Li	1	6103.66A	-28.237	1.5391916458587343e-13
5910	4.41918e-11	Fe	8	449.506A	-28.239	1.5321197026299888e-13
5911	5.74782e-12	Fe	2	3456.00A	-28.24	1.528595925097739e-13
5912	8.07111e-11	Si	7	246.118A	-28.24	1.528595925097739e-13
5913	7.8714e-11	C	5	252.363A	-28.241999999999997	1.5215726647837624e-13
5914	3.41625e-11	Cl	6	581.470A	-28.241999999999997	1.5215726647837624e-13
5915	9.17486e-12	Cu	1	2165.10A	-28.241999999999997	1.5215726647837624e-13
5916	1.8274000000000003e-10	Al	6	108.704A	-28.249000000000002	1.4972444003697678e-13
5917	4.82475e-12	Ni	5	4117.20A	-28.25	1.4938008338068858e-13
5918	1.97292e-11	Cl	7	1006.86A	-28.25	1.4938008338068858e-13
5919	2.06699e-10	O	7	96.1034A	-28.250999999999998	1.4903651872273214e-13
5920	2.96048e-12	Cr	5	6709.87A	-28.250999999999998	1.4903651872273214e-13
5921	2.8248599999999997e-12	B	2	7032.03A	-28.253	1.48351758119819e-13
5922	6.0660900000000005e-12	Be	2	3274.67A	-28.255	1.476701437060916e-13
5923	1.17172e-12	N	1	1.69532m	-28.263	1.4497485982892002e-13
5924	6.42468e-11	Fe	4	309.190A	-28.264	1.4464142690398e-13
5925	6.19795e-11	Ne	2	320.500A	-28.266	1.4397685991367698e-13
5926	6.69039e-12	Li	2	2969.10A	-28.267	1.4364572232484593e-13
5927	9.22667e-12	P	1	2152.94A	-28.267	1.4364572232484593e-13
5928	8.58191e-12	Ca	2	2314.69A	-28.271	1.423287704266531e-13
5929	1.22001e-13	F	4	16.2822m	-28.272	1.420014233384581e-13
5930	9.86977e-13	Cr	4	2.01266m	-28.272	1.420014233384581e-13
5931	7.81275e-12	Na	1	2542.57A	-28.273000000000003	1.4167482912767147e-13
5932	3.87513e-11	Mg	6	512.614A	-28.276	1.4069954646398523e-13
5933	3.10694e-12	Mn	5	6393.57A	-28.276	1.4069954646398523e-13
5934	1.74459e-10	C	6	113.863A	-28.276	1.4069954646398523e-13
5935	1.35807e-12	N	1	1.46269m	-28.278000000000002	1.40053090769153e-13
5936	1.9341499999999997e-10	N	6	102.704A	-28.283	1.3844991629611566e-13
5937	1.88468e-11	Al	7	1054.00A	-28.284000000000002	1.381314903248614e-13
5938	8.84834e-11	V	6	224.499A	-28.285	1.3781379671301933e-13
5939	1.36535e-12	N	1	1.45490m	-28.288	1.368650932095196e-13
5940	1.46256e-10	O	7	135.820A	-28.29	1.3623625522707785e-13
5941	2.02179e-10	N	6	98.2520A	-28.291	1.3592292053500087e-13
5942	3.6151400000000003e-12	Co	8	5494.79A	-28.294	1.349872337315526e-13
5943	8.92389e-12	Ca	7	2225.99A	-28.299	1.3344204764450615e-13
5944	3.1562e-12	Fe	2	6293.80A	-28.3	1.331351394515356e-13
5945	3.45095e-11	Fe	8	575.623A	-28.303	1.3221864359807899e-13
5946	2.29284e-11	N	1	866.371A	-28.305999999999997	1.3130845685770102e-13
5947	1.37429e-10	Mg	5	144.543A	-28.309	1.304045357987696e-13
5948	1.83855e-14	Cl	3	108.044m	-28.309	1.304045357987696e-13
5949	3.32764e-12	Fe	2	5969.54A	-28.313000000000002	1.2920897982833303e-13
5950	2.46075e-11	O	1	807.252A	-28.318	1.2772993686676488e-13
5951	8.51759e-12	Ca	2	2332.17A	-28.319000000000003	1.2743616616402168e-13
5952	3.71155e-11	F	6	535.206A	-28.320999999999998	1.268506501661779e-13
5953	4.06014e-11	Cl	7	489.256A	-28.323	1.2626782436997616e-13
5954	1.7607e-11	N	6	1128.22A	-28.324	1.259774164326598e-13
5955	1.6603299999999999e-12	N	1	1.19641m	-28.325	1.2568767641506572e-13
5956	6.79771e-11	Fe	7	292.223A	-28.33	1.2424894148035344e-13
5957	4.64451e-11	B	4	427.698A	-28.331	1.23963176844833e-13
5958	5.2934e-12	Ni	5	3752.69A	-28.336	1.2254418209346532e-13
5959	1.25876e-13	Cr	5	15.7810m	-28.336	1.2254418209346532e-13
5960	4.69074e-12	Fe	2	4234.82A	-28.339000000000002	1.217005938776366e-13
5961	8.08433e-11	Fe	7	245.716A	-28.339000000000002	1.217005938776366e-13
5962	2.8603e-12	Fe	2	6944.88A	-28.34	1.2142069027896133e-13
5963	3.68223e-12	Mn	1	5394.68A	-28.34	1.2142069027896133e-13
5964	1.6892599999999998e-12	Fe	2	1.17593m	-28.34	1.2142069027896133e-13
5965	3.54764e-12	Fe	2	5599.35A	-28.34	1.2142069027896133e-13
5966	5.85644e-13	Fe	2	3.39190m	-28.344	1.2030749869932525e-13
5967	6.68568e-11	N	6	297.120A	-28.344	1.2030749869932525e-13
5968	3.39719e-12	Fe	2	5847.32A	-28.346	1.1975473595332044e-13
5969	5.70161e-12	Fe	2	3484.01A	-28.349	1.1893035014965389e-13
5970	3.85647e-12	Fe	2	5150.94A	-28.349	1.1893035014965389e-13
5971	7.0327e-12	B	4	2824.59A	-28.351	1.1838391482647976e-13
5972	1.4468e-12	Li	3	1.37299m	-28.351999999999997	1.181116393779432e-13
5973	1.96393e-12	N	1	1.01146m	-28.351999999999997	1.181116393779432e-13
5974	1.62348e-11	S	1	1223.57A	-28.351999999999997	1.181116393779432e-13
5975	4.87951e-11	Fe	3	407.100A	-28.354	1.1756896568907394e-13
5976	4.63895e-11	Fe	3	428.211A	-28.355	1.1729856457154032e-13
5977	3.9723e-12	Fe	2	5000.74A	-28.357	1.1675962662206943e-13
5978	8.120180000000001e-13	Li	1	2.44631m	-28.359	1.162231648675488e-13
5979	5.5355800000000005e-12	Ni	5	3588.51A	-28.361	1.1568916793089806e-13
5980	8.78426e-11	Cl	7	226.137A	-28.362	1.154230902282357e-13
5981	6.78407e-11	Fe	6	292.810A	-28.364	1.1489276930063926e-13
5982	4.20495e-12	Fe	2	4724.07A	-28.364	1.1489276930063926e-13
5983	3.01938e-11	Cr	5	657.898A	-28.365	1.146285232639983e-13
5984	2.85217e-12	K	1	6964.69A	-28.365	1.146285232639983e-13
5985	7.87565e-11	Fe	7	252.226A	-28.365	1.146285232639983e-13
5986	3.97996e-12	Fe	2	4991.13A	-28.366	1.1436488497637583e-13
5987	5.62256e-11	Ne	2	353.299A	-28.368000000000002	1.138394260602681e-13
5988	2.15517e-12	Fe	2	9217.12A	-28.369	1.1357760264585294e-13
5989	7.65916e-12	Ne	3	2593.56A	-28.37	1.1331638140857976e-13
5990	7.11892e-11	N	6	279.038A	-28.37	1.1331638140857976e-13
5991	3.8163e-11	C	6	520.517A	-28.372	1.1279573992877243e-13
5992	3.33816e-11	S	2	595.072A	-28.374000000000002	1.1227749057927339e-13
5993	9.93441e-11	Ar	8	199.956A	-28.374000000000002	1.1227749057927339e-13
5994	4.12664e-11	Fe	3	481.371A	-28.375	1.1201925951677778e-13
5995	4.11433e-12	Be	2	4828.12A	-28.375999999999998	1.1176162236924497e-13
5996	5.9939e-12	S	2	3314.11A	-28.378	1.1124812435834141e-13
5997	2.57918e-11	Na	6	770.186A	-28.38	1.1073698565648969e-13
5998	2.73374e-10	S	7	72.6640A	-28.381999999999998	1.1022819542364845e-13
5999	2.15861e-11	O	1	920.243A	-28.383000000000003	1.0997467760921773e-13
6000	2.94829e-11	O	2	673.761A	-28.383000000000003	1.0997467760921773e-13
6001	1.7839199999999998e-10	N	6	111.353A	-28.389	1.0846576846487829e-13
6002	1.45679e-11	Be	3	1363.57A	-28.39	1.0821630411997105e-13
6003	3.96614e-11	N	6	500.851A	-28.391	1.0796741352713655e-13
6004	3.00222e-11	Cr	5	661.658A	-28.391	1.0796741352713655e-13
6005	2.19128e-10	P	6	90.6523A	-28.393	1.0747134832234365e-13
6006	6.77929e-11	Mg	6	293.017A	-28.393	1.0747134832234365e-13
6007	6.39591e-11	Fe	7	310.581A	-28.393	1.0747134832234365e-13
6008	3.84882e-12	Fe	2	5161.18A	-28.393	1.0747134832234365e-13
6009	2.45925e-12	Si	2	8077.46A	-28.393	1.0747134832234365e-13
6010	2.1173599999999998e-12	Fe	2	9381.72A	-28.395	1.0697756233013407e-13
6011	2.86444e-11	Na	5	693.486A	-28.397	1.0648604507847637e-13
6012	4.52846e-12	Fe	2	4386.58A	-28.397	1.0648604507847637e-13
6013	2.7856e-12	Fe	2	7131.12A	-28.397	1.0648604507847637e-13
6014	7.18705e-12	Zn	2	2763.92A	-28.398000000000003	1.06241133971006e-13
6015	3.55595e-12	Ca	6	5586.26A	-28.401	1.0550977514904534e-13
6016	9.09779e-12	Cl	7	2183.44A	-28.401999999999997	1.0526710940010634e-13
6017	1.83624e-11	B	2	1081.80A	-28.401999999999997	1.0526710940010634e-13
6018	2.5587200000000002e-12	Fe	2	7763.45A	-28.405	1.0454245571612688e-13
6019	9.233739999999999e-12	Al	1	2151.29A	-28.410999999999998	1.0310807945032601e-13
6020	4.47834e-11	K	4	443.567A	-28.415	1.021627788959242e-13
6021	1.4069e-11	N	1	1411.93A	-28.418000000000003	1.0145949527282094e-13
6022	2.26159e-11	N	1	878.341A	-28.42	1.0099333123631786e-13
6023	5.1779e-11	Al	8	383.639A	-28.42	1.0099333123631786e-13
6024	4.12276e-12	Fe	2	4818.24A	-28.421	1.0076105302012715e-13
6025	2.09355e-12	Ti	3	9488.40A	-28.421	1.0076105302012715e-13
6026	1.0689e-12	Cr	4	1.85840m	-28.424	1.0006741881008083e-13
6027	4.81177e-11	Fe	6	412.831A	-28.426	9.96076507839388e-14
6028	2.89601e-13	Li	1	6.85924m	-28.427	9.937855954435007e-14
6029	3.5948099999999997e-12	Zn	2	5525.88A	-28.428	9.91499951999912e-14
6030	1.7122099999999998e-12	N	1	1.16016m	-28.432	9.824098258011636e-14
6031	4.7072200000000004e-17	B	3	4.22000c	-28.435	9.756469641295493e-14
6032	2.4375900000000004e-10	O	7	81.4923A	-28.436999999999998	9.711642735171266e-14
6033	4.04941e-11	Ca	3	490.552A	-28.44	9.644788256829076e-14
6034	4.88215e-11	Si	3	406.880A	-28.441	9.622605859393434e-14
6035	2.03237e-11	Na	6	977.404A	-28.441	9.622605859393434e-14
6036	5.54332e-11	O	2	358.350A	-28.441	9.622605859393434e-14
6037	5.12948e-11	Ar	3	387.261A	-28.443	9.578394001478716e-14
6038	1.54977e-10	O	7	128.177A	-28.444000000000003	9.556364306592851e-14
6039	1.65926e-11	Be	2	1197.19A	-28.448	9.468751032005266e-14
6040	9.817430000000001e-14	Na	1	20.2339m	-28.449	9.446973508951495e-14
6041	5.76423e-12	Ni	5	3446.16A	-28.449	9.446973508951495e-14
6042	1.04152e-11	N	6	1907.26A	-28.45	9.425246072810926e-14
6043	2.09237e-12	N	1	9493.77A	-28.451	9.403568608386705e-14
6044	1.16635e-12	Na	1	1.70312m	-28.451999999999998	9.381941000747225e-14
6045	3.68891e-11	S	2	538.491A	-28.454	9.338834897416142e-14
6046	4.0633e-11	Ne	3	488.875A	-28.455	9.317356173180423e-14
6047	2.1557e-12	Fe	2	9214.84A	-28.455	9.317356173180423e-14
6048	1.04134e-11	N	6	1907.58A	-28.455	9.317356173180423e-14
6049	1.97442e-11	Fe	8	1006.09A	-28.456	9.295926848639542e-14
6050	1.02039e-12	B	3	1.94674m	-28.456999999999997	9.274546810177509e-14
6051	2.22409e-12	Fe	2	8931.48A	-28.459	9.231934138330964e-14
6052	4.98957e-11	Fe	3	398.119A	-28.461	9.189517253927167e-14
6053	2.70807e-12	Cl	9	7335.27A	-28.461	9.189517253927167e-14
6054	1.8024499999999998e-10	C	6	110.208A	-28.462	9.168381950741564e-14
6055	2.49331e-11	Ca	8	796.711A	-28.463	9.147295257404378e-14
6056	7.47736e-11	Cl	7	265.661A	-28.463	9.147295257404378e-14
6057	2.75846e-11	K	6	720.129A	-28.464000000000002	9.12625706211606e-14
6058	3.8992900000000004e-12	Co	8	5094.38A	-28.464000000000002	9.12625706211606e-14
6059	5.90647e-13	He	1	3.36317m	-28.465	9.105267253334271e-14
6060	2.39947e-12	Li	3	8278.67A	-28.468000000000004	9.042587034447783e-14
6061	1.8623e-11	Ar	1	1066.66A	-28.468000000000004	9.042587034447783e-14
6062	4.80302e-15	He	1	413.582m	-28.469	9.021789661389595e-14
6063	1.69704e-11	N	1	1170.54A	-28.471	8.980338303153223e-14
6064	5.38076e-13	Fe	5	3.69176m	-28.475	8.898006066708299e-14
6065	3.7633699999999995e-12	Fe	2	5278.37A	-28.476	8.877541220648383e-14
6066	3.48485e-12	Cu	1	5700.24A	-28.476999999999997	8.857123442428288e-14
6067	5.16239e-12	Mg	1	3847.92A	-28.476999999999997	8.857123442428288e-14
6068	5.64497e-12	Ni	5	3518.97A	-28.478	8.836752623794839e-14
6069	4.21465e-12	Fe	2	4713.19A	-28.478	8.836752623794839e-14
6070	2.4565e-11	B	4	808.648A	-28.480999999999998	8.775920846616517e-14
6071	1.7946599999999997e-10	N	6	110.687A	-28.480999999999998	8.775920846616517e-14
6072	6.990289999999999e-12	Na	2	2841.72A	-28.482	8.755736788770951e-14
6073	6.17425e-12	K	1	3217.31A	-28.483	8.735599152970232e-14
6074	7.72219e-11	Fe	7	257.239A	-28.484	8.715507832446617e-14
6075	7.7835e-11	Fe	7	255.212A	-28.485	8.695462720678e-14
6076	2.30084e-12	Fe	2	8633.58A	-28.486	8.675463711387051e-14
6077	1.40078e-11	S	1	1418.10A	-28.486	8.675463711387051e-14
6078	7.99554e-11	C	5	248.444A	-28.491999999999997	8.556431886879118e-14
6079	4.37929e-11	Be	3	453.600A	-28.493000000000002	8.536752639632532e-14
6080	5.58052e-11	N	6	355.961A	-28.494	8.517118653398773e-14
6081	2.78581e-11	Al	2	713.058A	-28.495	8.497529824080192e-14
6082	2.0393900000000003e-12	N	1	9740.38A	-28.499000000000002	8.419624002377647e-14
6083	3.86596e-11	Fe	3	513.830A	-28.5	8.400259404534126e-14
6084	7.46912e-11	C	5	265.955A	-28.5	8.400259404534126e-14
6085	5.06746e-11	Ar	4	392.000A	-28.5	8.400259404534126e-14
6086	9.91655e-12	C	3	2003.16A	-28.506999999999998	8.265948545336029e-14
6087	7.49423e-11	N	6	265.063A	-28.511	8.190165873558815e-14
6088	2.57306e-12	Fe	2	7720.18A	-28.511999999999997	8.17132901476697e-14
6089	2.18104e-10	O	7	91.0780A	-28.513	8.152535479548e-14
6090	1.7336400000000002e-13	Fe	6	11.4582m	-28.514	8.133785168260712e-14
6091	1.7247900000000002e-12	N	1	1.15170m	-28.514	8.133785168260712e-14
6092	7.26393e-11	N	6	273.467A	-28.516	8.096413820060236e-14
6093	4.7281599999999995e-12	Li	2	4201.31A	-28.525	7.930356254473582e-14
6094	1.7799799999999999e-12	Fe	2	1.11599m	-28.526999999999997	7.893919577230589e-14
6095	7.49928e-11	Fe	7	264.885A	-28.529	7.857650311312558e-14
6096	1.2228e-12	B	1	1.62450m	-28.529	7.857650311312558e-14
6097	3.67806e-11	C	2	540.079A	-28.53	7.839578217091823e-14
6098	1.96435e-12	N	1	1.01125m	-28.533	7.785610940245059e-14
6099	2.76089e-11	B	4	719.496A	-28.534000000000002	7.767704531980044e-14
6100	2.67096e-11	Ne	1	743.720A	-28.534000000000002	7.767704531980044e-14
6101	1.0683e-11	P	1	1859.44A	-28.535	7.749839307311268e-14
6102	2.35578e-12	C	5	8432.23A	-28.535999999999998	7.732015171519026e-14
6103	1.25661e-12	Mn	5	1.58080m	-28.538	7.696489788774191e-14
6104	2.49356e-11	O	2	796.632A	-28.541999999999998	7.625927946258496e-14
6105	4.10944e-12	Fe	2	4833.87A	-28.541999999999998	7.625927946258496e-14
6106	1.39493e-11	N	6	1424.05A	-28.543000000000003	7.60838879868821e-14
6107	4.40435e-11	N	2	451.019A	-28.543000000000003	7.60838879868821e-14
6108	4.10367e-12	Fe	2	4840.66A	-28.543000000000003	7.60838879868821e-14
6109	1.27099e-12	B	1	1.56291m	-28.545	7.57343142753094e-14
6110	3.1756e-12	Fe	2	6255.35A	-28.545	7.57343142753094e-14
6111	2.62745e-10	O	7	75.6035A	-28.546	7.556013018603391e-14
6112	5.97591e-12	S	2	3324.09A	-28.548000000000002	7.521296292296437e-14
6113	1.96769e-10	Si	6	100.953A	-28.55	7.486739074857845e-14
6114	7.92943e-11	N	6	250.515A	-28.555	7.401039081339768e-14
6115	1.0594400000000001e-10	C	5	187.499A	-28.555	7.401039081339768e-14
6116	3.83839e-11	Ar	3	517.521A	-28.557	7.367034395595992e-14
6117	5.51928e-11	Ne	2	359.910A	-28.559	7.333185947191241e-14
6118	5.48323e-12	Ti	3	3622.77A	-28.559	7.333185947191241e-14
6119	2.30906e-11	N	1	860.282A	-28.559	7.333185947191241e-14
6120	2.16395e-11	O	1	917.970A	-28.563000000000002	7.265954894315788e-14
6121	5.99017e-12	Fe	2	3316.18A	-28.563000000000002	7.265954894315788e-14
6122	5.31265e-11	Si	7	373.909A	-28.563000000000002	7.265954894315788e-14
6123	4.26991e-11	Ne	7	465.220A	-28.566999999999997	7.199340219438132e-14
6124	4.11446e-11	N	6	482.796A	-28.568	7.18278219641362e-14
6125	1.8214500000000002e-10	N	6	109.059A	-28.57	7.149780309966234e-14
6126	4.19231e-11	Ar	2	473.830A	-28.572	7.116930053413687e-14
6127	4.03982e-11	Ne	3	491.716A	-28.572	7.116930053413687e-14
6128	3.48299e-14	Si	2	57.0328m	-28.574	7.084230730079838e-14
6129	6.0065e-11	Na	5	330.716A	-28.576999999999998	7.035463228759089e-14
6130	1.5761200000000002e-12	N	1	1.26034m	-28.578000000000003	7.019282112354094e-14
6131	2.2365400000000003e-10	Si	7	88.8178A	-28.578000000000003	7.019282112354094e-14
6132	5.45869e-11	Fe	7	363.905A	-28.579	7.003138211484224e-14
6133	5.72911e-11	N	6	346.729A	-28.584	6.922973951273004e-14
6134	6.05198e-11	Al	8	328.231A	-28.584	6.922973951273004e-14
6135	8.83034e-11	Mg	5	224.957A	-28.586	6.891165775280672e-14
6136	7.75154e-11	N	6	256.265A	-28.587	6.875316533809304e-14
6137	5.1543e-12	Mg	1	3853.96A	-28.587	6.875316533809304e-14
6138	3.20785e-12	Fe	5	6192.46A	-28.588	6.859503744581778e-14
6139	2.30791e-10	O	7	86.0711A	-28.589000000000002	6.843727323760265e-14
6140	8.36466e-11	N	6	237.481A	-28.59	6.827987187699805e-14
6141	7.58185e-16	B	5	2620.00m	-28.59	6.827987187699805e-14
6142	1.66765e-12	N	1	1.19116m	-28.592	6.796615436243221e-14
6143	1.671e-11	Cl	1	1188.77A	-28.593000000000004	6.780983654517138e-14
6144	6.25378e-11	Na	6	317.639A	-28.593000000000004	6.780983654517138e-14
6145	3.4178599999999997e-12	Fe	2	5811.95A	-28.593000000000004	6.780983654517138e-14
6146	3.4354900000000003e-12	Cu	1	5782.13A	-28.593000000000004	6.780983654517138e-14
6147	3.4950099999999997e-12	Fe	4	5683.66A	-28.594	6.765387824891476e-14
6148	2.09891e-12	N	1	9464.17A	-28.594	6.765387824891476e-14
6149	1.4960700000000001e-10	O	7	132.777A	-28.595	6.749827864678585e-14
6150	1.24968e-11	Zn	1	1589.56A	-28.596	6.734303691381054e-14
6151	3.0863599999999998e-12	Cr	5	6436.21A	-28.596999999999998	6.718815222691371e-14
6152	1.8399999999999998e-10	C	6	107.959A	-28.6	6.672563224029615e-14
6153	2.13678e-12	Fe	2	9296.44A	-28.601	6.657216754474404e-14
6154	4.94326e-12	Fe	2	4018.49A	-28.601	6.657216754474404e-14
6155	5.66616e-12	Fe	2	3505.80A	-28.605	6.596183024408571e-14
6156	5.20026e-11	O	7	381.989A	-28.605	6.596183024408571e-14
6157	1.01543e-11	Be	3	1956.26A	-28.609	6.535708854943383e-14
6158	9.34214e-13	Zn	2	2.12633m	-28.611	6.505680000443005e-14
6159	3.51465e-16	N	7	5651.90m	-28.613000000000003	6.475789115996414e-14
6160	5.33791e-12	Be	3	3721.40A	-28.614	6.460895214331053e-14
6161	2.29266e-12	N	1	8664.39A	-28.615	6.446035567688956e-14
6162	2.94807e-11	Ne	3	673.812A	-28.615	6.446035567688956e-14
6163	1.41348e-12	Fe	2	1.40535m	-28.615	6.446035567688956e-14
6164	1.54018e-12	Fe	2	1.28975m	-28.615	6.446035567688956e-14
6165	3.93793e-11	Be	3	504.439A	-28.616999999999997	6.416418724518228e-14
6166	4.11466e-11	N	6	482.772A	-28.616999999999997	6.416418724518228e-14
6167	9.93246e-12	C	3	1999.95A	-28.619	6.386937958381184e-14
6168	3.65656e-12	Mn	1	5432.55A	-28.622	6.342970586737186e-14
6169	7.38483e-11	Ca	3	268.990A	-28.623	6.328382159212251e-14
6170	1.0725200000000001e-10	Fe	8	185.213A	-28.625999999999998	6.284817882854458e-14
6171	9.40005e-11	Cr	9	211.323A	-28.629	6.241553500865585e-14
6172	4.1142699999999996e-12	Be	2	4828.18A	-28.63	6.227198326165509e-14
6173	1.35503e-12	Ni	4	1.46598m	-28.631	6.212876167451008e-14
6174	1.8524799999999996e-10	N	6	107.232A	-28.631	6.212876167451008e-14
6175	1.15117e-10	C	5	172.558A	-28.633000000000003	6.18433059441489e-14
6176	1.6921099999999999e-10	N	6	117.394A	-28.636	6.14175796205405e-14
6177	1.39398e-11	Be	3	1425.01A	-28.638	6.113539147490441e-14
6178	8.56985e-12	Ca	2	2317.95A	-28.639	6.099478397632924e-14
6179	4.3157800000000004e-12	Fe	2	4602.75A	-28.64	6.085449986602636e-14
6180	3.0782099999999997e-12	Cr	5	6453.24A	-28.642	6.057489883686056e-14
6181	1.4475799999999998e-10	N	6	137.225A	-28.642	6.057489883686056e-14
6182	1.87947e-11	Al	7	1056.92A	-28.642	6.057489883686056e-14
6183	7.63924e-11	N	6	260.032A	-28.643	6.043558043558032e-14
6184	1.67186e-11	B	4	1188.17A	-28.643	6.043558043558032e-14
6185	8.42706e-11	Cr	9	235.722A	-28.646	6.001954482620901e-14
6186	6.702780000000001e-12	Si	2	2963.61A	-28.648000000000003	5.974378006698092e-14
6187	7.28124e-12	C	3	2728.17A	-28.648000000000003	5.974378006698092e-14
6188	4.64714e-11	Mg	7	427.456A	-28.649	5.960637318582777e-14
6189	1.9568e-11	S	1	1015.15A	-28.649	5.960637318582777e-14
6190	1.51704e-12	Fe	2	1.30942m	-28.651999999999997	5.919604579901326e-14
6191	6.69465e-12	C	1	2967.21A	-28.653000000000002	5.905989867171767e-14
6192	8.58573e-12	Ca	2	2313.66A	-28.654	5.892406467412657e-14
6193	1.15577e-12	N	1	1.71873m	-28.654	5.892406467412657e-14
6194	6.41276e-11	Fe	7	309.764A	-28.655	5.878854308606017e-14
6195	2.71974e-11	N	6	730.382A	-28.656999999999996	5.851843426606858e-14
6196	8.4072e-12	Al	8	2362.79A	-28.659000000000002	5.824956648337307e-14
6197	1.96147e-12	Fe	2	1.01273m	-28.660999999999998	5.798193403592812e-14
6198	2.45995e-12	Fe	1	8075.15A	-28.660999999999998	5.798193403592812e-14
6199	6.8156e-11	Mg	6	291.456A	-28.664	5.758278920956369e-14
6200	1.74326e-11	F	6	1139.50A	-28.666	5.73182203254109e-14
6201	7.93789e-11	C	6	250.248A	-28.666	5.73182203254109e-14
6202	3.22162e-12	Mn	5	6165.99A	-28.669	5.692364447209251e-14
6203	3.17267e-12	Fe	2	6261.12A	-28.67	5.6792723722818864e-14
6204	2.5659599999999997e-12	V	4	7741.52A	-28.671999999999997	5.653178485984309e-14
6205	5.50498e-12	Ti	3	3608.46A	-28.671999999999997	5.653178485984309e-14
6206	6.22574e-11	Ca	4	319.070A	-28.673000000000002	5.640176536266768e-14
6207	2.86385e-12	K	1	6936.29A	-28.676	5.601349834093767e-14
6208	1.8108400000000002e-12	Fe	6	1.09697m	-28.677	5.5884670869677833e-14
6209	1.03314e-10	Cl	7	192.272A	-28.678	5.575613969337981e-14
6210	1.8657400000000002e-10	C	6	106.469A	-28.678	5.575613969337981e-14
6211	3.86626e-11	Fe	3	513.790A	-28.678	5.575613969337981e-14
6212	9.52922e-12	Be	3	2084.58A	-28.68	5.549996350139891e-14
6213	5.5827e-11	C	6	355.822A	-28.680999999999997	5.5372317127495366e-14
6214	4.14073e-12	Ni	3	4797.33A	-28.680999999999997	5.5372317127495366e-14
6215	6.81777e-11	Mg	6	291.363A	-28.680999999999997	5.5372317127495366e-14
6216	6.307630000000001e-12	Na	2	3149.27A	-28.682	5.524496433210463e-14
6217	2.18689e-12	Fe	2	9083.42A	-28.684	5.4991136777568524e-14
6218	2.85432e-11	Na	5	695.943A	-28.686999999999998	5.4612580454714366e-14
6219	1.84718e-10	N	6	107.539A	-28.686999999999998	5.4612580454714366e-14
6220	4.88993e-11	Na	6	406.232A	-28.686999999999998	5.4612580454714366e-14
6221	2.23557e-12	Fe	2	8885.62A	-28.688000000000002	5.4486975005182247e-14
6222	8.22647e-11	Fe	5	241.470A	-28.688000000000002	5.4486975005182247e-14
6223	1.0591700000000001e-10	C	5	187.548A	-28.691	5.411188930755721e-14
6224	2.7487e-10	O	7	72.2684A	-28.691999999999997	5.398743541570906e-14
6225	1.8821e-11	S	1	1055.44A	-28.693	5.386326775986831e-14
6226	5.15296e-12	Mg	1	3854.96A	-28.695999999999998	5.349247563271953e-14
6227	1.3372399999999999e-12	Ni	4	1.48548m	-28.699	5.312423602061905e-14
6228	6.30586e-11	Mg	8	315.016A	-28.7	5.3002053668296306e-14
6229	4.18663e-11	N	6	474.473A	-28.7	5.3002053668296306e-14
6230	7.86667e-11	C	5	252.514A	-28.701	5.288015232758547e-14
6231	3.3434099999999998e-12	Fe	2	5941.37A	-28.701	5.288015232758547e-14
6232	2.57184e-11	N	3	772.384A	-28.704	5.251612791946871e-14
6233	1.95386e-12	N	1	1.01668m	-28.704	5.251612791946871e-14
6234	9.459270000000001e-17	Cl	7	2.10000c	-28.711	5.1676453104329804e-14
6235	9.92775e-12	C	3	2000.90A	-28.711	5.1676453104329804e-14
6236	6.10568e-11	Al	8	325.344A	-28.713	5.143902136956173e-14
6237	7.89655e-11	N	6	251.559A	-28.713	5.143902136956173e-14
6238	3.52972e-11	Sc	8	562.777A	-28.714000000000002	5.1320714903381276e-14
6239	9.22164e-12	P	1	2154.11A	-28.715	5.120268053452284e-14
6240	1.63597e-11	S	1	1214.23A	-28.715	5.120268053452284e-14
6241	7.94137e-11	Al	8	250.139A	-28.715999999999998	5.108491763717951e-14
6242	7.65298e-12	Ne	3	2595.65A	-28.715999999999998	5.108491763717951e-14
6243	2.48769e-11	C	1	798.512A	-28.717	5.096742558698374e-14
6244	8.97498e-12	Cl	7	2213.32A	-28.719	5.0733251537744155e-14
6245	6.72688e-11	S	4	295.300A	-28.72	5.061656829713327e-14
6246	2.84612e-11	Al	2	697.949A	-28.723000000000003	5.026812629187688e-14
6247	3.47077e-11	Ne	5	572.336A	-28.726	4.992208294451361e-14
6248	3.48792e-11	S	2	569.521A	-28.728	4.9692711808440835e-14
6249	7.87739e-11	N	6	252.171A	-28.73	4.946439453701033e-14
6250	4.7636800000000006e-12	Fe	2	4169.98A	-28.730999999999998	4.9350629586519427e-14
6251	8.85965e-12	Ca	6	2242.13A	-28.734	4.901090224204898e-14
6252	2.3547099999999998e-12	Fe	2	8436.05A	-28.734	4.901090224204898e-14
6253	6.26584e-11	Mg	8	317.028A	-28.735	4.889818029489345e-14
6254	1.03055e-12	Li	1	1.92757m	-28.736	4.8785717601021784e-14
6255	4.12032e-11	K	3	482.109A	-28.736	4.8785717601021784e-14
6256	2.58737e-11	Be	3	767.748A	-28.736	4.8785717601021784e-14
6257	1.5626899999999999e-12	N	1	1.27117m	-28.736	4.8785717601021784e-14
6258	9.90733e-11	O	5	200.503A	-28.737	4.867351356416876e-14
6259	8.25022e-11	Al	7	240.775A	-28.738000000000003	4.8561567589438546e-14
6260	1.69826e-11	N	1	1169.69A	-28.739	4.844987908330633e-14
6261	8.92486e-11	Cr	9	222.574A	-28.741999999999997	4.811635246168562e-14
6262	6.8007e-12	Na	2	2920.94A	-28.741999999999997	4.811635246168562e-14
6263	1.93868e-11	S	1	1024.64A	-28.743000000000002	4.800568792193169e-14
6264	5.26601e-11	S	3	377.220A	-28.743000000000002	4.800568792193169e-14
6265	1.97624e-11	B	4	1005.16A	-28.748	4.745617135636091e-14
6266	2.29041e-11	N	1	867.288A	-28.748	4.745617135636091e-14
6267	1.46556e-12	Fe	2	1.35542m	-28.748	4.745617135636091e-14
6268	1.8900099999999995e-10	N	6	105.102A	-28.748	4.745617135636091e-14
6269	4.32669e-11	Al	7	459.114A	-28.748	4.745617135636091e-14
6270	1.65939e-11	Be	2	1197.09A	-28.749000000000002	4.734702519101517e-14
6271	4.08874e-11	O	5	485.834A	-28.749000000000002	4.734702519101517e-14
6272	8.16921e-12	N	6	2431.63A	-28.750999999999998	4.712948537061622e-14
6273	2.0653499999999997e-10	O	7	96.1797A	-28.753	4.691294505490066e-14
6274	2.1525e-14	Si	2	92.2854m	-28.754	4.6805048275378196e-14
6275	5.35275e-12	Na	2	3711.07A	-28.754	4.6805048275378196e-14
6276	4.86875e-12	Fe	2	4079.99A	-28.754	4.6805048275378196e-14
6277	2.63307e-11	O	1	754.421A	-28.754	4.6805048275378196e-14
6278	1.51446e-12	Mn	5	1.31165m	-28.756	4.6589998612711314e-14
6279	1.01962e-12	B	3	1.94823m	-28.759	4.6269275318192637e-14
6280	1.6034999999999998e-14	Sc	2	123.882m	-28.763	4.5845076052303597e-14
6281	1.76555e-11	N	6	1125.11A	-28.765	4.563443706135587e-14
6282	3.07703e-11	Cr	5	645.572A	-28.77	4.511206397993076e-14
6283	2.46239e-12	Si	2	8067.14A	-28.772	4.490479287353187e-14
6284	7.89752e-11	Fe	7	251.528A	-28.774	4.469847409136162e-14
6285	2.31959e-11	N	1	856.377A	-28.776	4.449310325788834e-14
6286	2.5162900000000003e-10	O	7	78.9433A	-28.776	4.449310325788834e-14
6287	9.43438e-11	Cr	9	210.554A	-28.776	4.449310325788834e-14
6288	1.9814200000000002e-10	O	7	100.254A	-28.776	4.449310325788834e-14
6289	1.22348e-11	O	7	1623.61A	-28.776999999999997	4.439077196005889e-14
6290	2.71954e-11	N	6	730.435A	-28.781	4.3983794916476345e-14
6291	5.1477e-12	Ni	4	3858.90A	-28.781	4.3983794916476345e-14
6292	4.08193e-11	Sc	8	486.644A	-28.781	4.3983794916476345e-14
6293	2.71868e-12	Fe	2	7306.65A	-28.781999999999996	4.3882634995326785e-14
6294	1.2229e-11	B	2	1624.38A	-28.783	4.378170773553886e-14
6295	3.09348e-10	S	8	64.2140A	-28.783	4.378170773553886e-14
6296	7.84573e-11	Mg	5	253.188A	-28.784000000000002	4.368101260200738e-14
6297	2.33e-12	Fe	2	8525.51A	-28.784000000000002	4.368101260200738e-14
6298	1.50639e-11	P	1	1318.68A	-28.785999999999998	4.348031657943892e-14
6299	4.17803e-11	N	6	475.450A	-28.788	4.328054267133268e-14
6300	6.53451e-11	N	6	303.993A	-28.788	4.328054267133268e-14
6301	4.96176e-11	Mn	6	400.351A	-28.79	4.308168664095859e-14
6302	6.830619999999999e-10	N	6	29.0815A	-28.791	4.29826015112675e-14
6303	4.1110399999999997e-13	P	8	4.83197m	-28.791999999999998	4.288374427105119e-14
6304	1.71842e-12	Fe	2	1.15597m	-28.793000000000003	4.2785114396177365e-14
6305	7.66968e-12	Ne	3	2590.00A	-28.798000000000002	4.229535724159237e-14
6306	6.54222e-11	C	6	303.635A	-28.799	4.2198080619334625e-14
6307	1.94862e-11	Si	1	1019.41A	-28.799	4.2198080619334625e-14
6308	7.73256e-13	Fe	4	2.56894m	-28.8	4.210102772709929e-14
6309	1.7605e-11	N	6	1128.34A	-28.801	4.2004198050322276e-14
6310	6.0725300000000006e-12	Sc	1	3271.20A	-28.802	4.190759107562159e-14
6311	1.1664e-12	Mn	5	1.70305m	-28.802	4.190759107562159e-14
6312	4.95321e-11	Mn	6	401.042A	-28.803	4.1811206290797005e-14
6313	4.01765e-11	Sc	8	494.430A	-28.803	4.1811206290797005e-14
6314	2.65888e-11	O	1	747.099A	-28.807	4.142787884742332e-14
6315	1.9157400000000003e-10	N	6	103.691A	-28.807	4.142787884742332e-14
6316	6.17081e-11	S	4	321.910A	-28.808000000000003	4.133259737010681e-14
6317	1.95338e-10	Be	3	101.693A	-28.81	4.114269133541423e-14
6318	3.24792e-12	Fe	2	6116.06A	-28.811	4.104806577117428e-14
6319	1.80762e-11	S	4	1098.93A	-28.811999999999998	4.095365783969316e-14
6320	4.95708e-11	Na	5	400.729A	-28.813000000000002	4.085946704042843e-14
6321	4.0977699999999994e-12	Fe	2	4847.62A	-28.813000000000002	4.085946704042843e-14
6322	8.01904e-13	Fe	2	2.47716m	-28.813000000000002	4.085946704042843e-14
6323	4.64948e-11	C	2	427.241A	-28.816	4.0578192447775985e-14
6324	2.02733e-11	N	3	979.832A	-28.816	4.0578192447775985e-14
6325	1.85751e-11	C	3	1069.41A	-28.816999999999997	4.048486519495017e-14
6326	2.37671e-11	Ar	5	835.797A	-28.816999999999997	4.048486519495017e-14
6327	1.37899e-11	Si	8	1440.51A	-28.816999999999997	4.048486519495017e-14
6328	3.19469e-12	Fe	2	6217.96A	-28.818	4.0391752588848806e-14
6329	1.88475e-12	N	1	1.05396m	-28.818	4.0391752588848806e-14
6330	2.2542700000000002e-12	Fe	2	8811.94A	-28.819000000000003	4.029885413579913e-14
6331	6.15933e-11	Ar	3	322.510A	-28.820999999999998	4.011369771983387e-14
6332	1.00979e-10	C	5	196.719A	-28.820999999999998	4.011369771983387e-14
6333	1.2948799999999998e-12	Fe	4	1.53408m	-28.822	4.0021438775236743e-14
6334	9.88447e-13	Fe	4	2.00966m	-28.824	3.98375569670729e-14
6335	1.31342e-11	Be	2	1512.42A	-28.826	3.965452001907453e-14
6336	1.69721e-11	N	1	1170.42A	-28.826	3.965452001907453e-14
6337	2.88547e-11	Al	2	688.430A	-28.826	3.965452001907453e-14
6338	3.42895e-12	Fe	2	5793.16A	-28.826999999999998	3.956331715388358e-14
6339	5.16637e-12	Mg	1	3844.95A	-28.828000000000003	3.9472324049461136e-14
6340	6.40004e-14	K	5	31.0380m	-28.829	3.938154022337209e-14
6341	1.80671e-11	S	4	1099.48A	-28.833000000000002	3.902048809239641e-14
6342	2.4250500000000003e-10	O	7	81.9135A	-28.836	3.8751872941777126e-14
6343	2.95061e-11	Ne	3	673.232A	-28.837	3.866274610725441e-14
6344	2.2021e-12	N	1	9020.69A	-28.838	3.857382425876279e-14
6345	5.75564e-12	B	2	3451.30A	-28.84	3.8396593635138326e-14
6346	1.8036099999999998e-12	Ni	3	1.10137m	-28.840999999999998	3.830828392034636e-14
6347	5.56914e-12	Ni	5	3566.88A	-28.843000000000004	3.813227334375264e-14
6348	1.8238e-12	N	1	1.08918m	-28.844	3.8044571548761255e-14
6349	3.39126e-11	Ar	7	585.754A	-28.844	3.8044571548761255e-14
6350	6.64278e-11	Sc	4	299.039A	-28.845	3.7957071462301003e-14
6351	1.27135e-12	B	1	1.56247m	-28.846	3.786977262045482e-14
6352	5.55538e-12	Fe	2	3575.72A	-28.846	3.786977262045482e-14
6353	4.99333e-11	S	3	397.820A	-28.846	3.786977262045482e-14
6354	7.11276e-11	N	6	279.279A	-28.846999999999998	3.778267456037356e-14
6355	1.73001e-11	Fe	8	1148.23A	-28.851999999999997	3.7350179861073364e-14
6356	2.42442e-12	Si	2	8193.50A	-28.855	3.709306303144001e-14
6357	8.10975e-11	Fe	7	244.945A	-28.855	3.709306303144001e-14
6358	1.0220099999999999e-13	Al	1	19.4366m	-28.855999999999998	3.700775135384189e-14
6359	6.48246e-11	N	6	306.434A	-28.855999999999998	3.700775135384189e-14
6360	7.731369999999999e-14	Cr	4	25.6933m	-28.855999999999998	3.700775135384189e-14
6361	1.59456e-11	Cl	6	1245.76A	-28.857	3.692263588765713e-14
6362	3.76312e-11	N	6	527.872A	-28.861	3.6584127127134706e-14
6363	3.74109e-11	Fe	3	530.980A	-28.861	3.6584127127134706e-14
6364	3.99397e-11	N	6	497.361A	-28.862	3.6499985969634887e-14
6365	4.09874e-12	Fe	2	4846.48A	-28.863000000000003	3.6416038331426636e-14
6366	2.33579e-12	Fe	2	8504.38A	-28.865	3.624872183358332e-14
6367	4.28531e-12	O	5	4635.48A	-28.866	3.6165352086851954e-14
6368	8.4733e-12	Ca	2	2344.36A	-28.868000000000002	3.599918738767758e-14
6369	3.29799e-11	N	6	602.320A	-28.869	3.591639155424618e-14
6370	4.67936e-14	Ti	3	42.4513m	-28.871	3.5751370724815363e-14
6371	6.4530199999999995e-12	Na	2	3078.32A	-28.871	3.5751370724815363e-14
6372	1.18453e-10	C	5	167.699A	-28.872	3.566914485389195e-14
6373	1.95234e-12	Fe	5	1.01747m	-28.873	3.55871080972238e-14
6374	1.28852e-12	Mn	5	1.54165m	-28.874000000000002	3.550526001986019e-14
6375	2.79338e-12	Fe	2	7111.26A	-28.874000000000002	3.550526001986019e-14
6376	1.81249e-12	N	1	1.09598m	-28.875999999999998	3.53421281682438e-14
6377	2.57345e-11	N	3	771.901A	-28.879	3.5098834669232154e-14
6378	2.02718e-11	N	3	979.905A	-28.879	3.5098834669232154e-14
6379	5.98357e-11	N	6	331.983A	-28.881	3.4937570172479366e-14
6380	3.60935e-11	C	2	550.361A	-28.881999999999998	3.485721599088779e-14
6381	8.26137e-11	Fe	4	240.450A	-28.881999999999998	3.485721599088779e-14
6382	6.13733e-11	Ne	3	323.666A	-28.883000000000003	3.477704661878489e-14
6383	5.86e-11	Mg	8	338.984A	-28.886	3.4537643113798523e-14
6384	6.69649e-11	Si	4	296.640A	-28.89	3.422100009845719e-14
6385	6.36092e-11	Si	7	312.289A	-28.895	3.3829275549585336e-14
6386	8.79819e-11	Mg	5	225.779A	-28.896	3.3751470374891935e-14
6387	1.80665e-12	Fe	2	1.09952m	-28.899	3.351912688710888e-14
6388	3.73028e-11	Al	7	532.519A	-28.9	3.344203503454497e-14
6389	6.96974e-11	N	6	285.010A	-28.901999999999997	3.3288382840645714e-14
6390	4.64121e-11	Fe	6	428.002A	-28.903000000000002	3.3211821684661447e-14
6391	1.96179e-11	S	1	1012.57A	-28.904	3.3135436614450164e-14
6392	1.44976e-12	Fe	2	1.37019m	-28.904	3.3135436614450164e-14
6393	1.37555e-11	Be	3	1444.11A	-28.904	3.3135436614450164e-14
6394	3.68128e-11	Al	7	539.608A	-28.905	3.305922722502501e-14
6395	6.1840800000000004e-12	Na	2	3212.19A	-28.909000000000002	3.275613840802336e-14
6396	2.04088e-11	Ne	7	973.330A	-28.909000000000002	3.275613840802336e-14
6397	2.3615e-12	Fe	2	8411.78A	-28.91	3.268080138026547e-14
6398	3.29779e-11	N	6	602.356A	-28.914	3.238118199226258e-14
6399	8.38183e-13	Fe	2	2.36994m	-28.918000000000003	3.20843095313201e-14
6400	6.44218e-11	Ne	2	308.350A	-28.918000000000003	3.20843095313201e-14
6401	2.34891e-11	N	6	845.688A	-28.919	3.201051766710079e-14
6402	2.5578e-12	Fe	5	7766.24A	-28.919	3.201051766710079e-14
6403	5.7842e-12	N	6	3434.26A	-28.919	3.201051766710079e-14
6404	1.51513e-12	Fe	2	1.31107m	-28.92	3.193689551945934e-14
6405	7.97083e-12	Cu	1	2492.14A	-28.92	3.193689551945934e-14
6406	1.0850700000000001e-12	Cr	4	1.83070m	-28.921	3.186344269805897e-14
6407	1.81828e-12	N	1	1.09249m	-28.921	3.186344269805897e-14
6408	4.78362e-11	C	2	415.260A	-28.925	3.1571316899496925e-14
6409	2.55884e-10	O	7	77.6307A	-28.926	3.149870488559031e-14
6410	1.69702e-11	S	1	1170.55A	-28.928	3.135398148267342e-14
6411	3.2347099999999997e-12	Fe	2	6141.03A	-28.93	3.120992302339267e-14
6412	5.29854e-12	Ni	1	3749.04A	-28.932	3.1066526452609286e-14
6413	2.26268e-11	Ar	7	877.917A	-28.935	3.0852665988779737e-14
6414	5.33603e-11	S	3	372.270A	-28.936999999999998	3.071091086496863e-14
6415	9.48464e-11	Cr	9	209.438A	-28.938000000000002	3.064027773002762e-14
6416	1.8161400000000002e-12	N	1	1.09377m	-28.939	3.056980704678947e-14
6417	1.59815e-11	Be	3	1242.97A	-28.939	3.056980704678947e-14
6418	5.46827e-11	Cr	9	363.268A	-28.939	3.056980704678947e-14
6419	4.414869999999999e-12	N	6	4499.44A	-28.94	3.049949844162491e-14
6420	7.99507e-11	Al	8	248.459A	-28.941	3.04293515417652e-14
6421	2.56738e-10	O	7	77.3725A	-28.941999999999997	3.035936597529822e-14
6422	1.69118e-11	S	1	1174.59A	-28.945	3.015037356995286e-14
6423	7.70533e-11	Fe	7	257.801A	-28.945999999999998	3.008102963501595e-14
6424	9.59346e-12	N	6	2070.63A	-28.945999999999998	3.008102963501595e-14
6425	9.68947e-11	Cr	8	205.011A	-28.949	2.987395328355979e-14
6426	2.0461e-12	N	1	9708.45A	-28.95	2.980524509763974e-14
6427	3.75205e-12	Cr	4	5294.30A	-28.951999999999998	2.966830243568072e-14
6428	3.09049e-11	Si	2	642.760A	-28.954	2.9531988968099926e-14
6429	1.97876e-11	Cl	7	1003.89A	-28.954	2.9531988968099926e-14
6430	3.38405e-12	Fe	2	5870.02A	-28.956	2.939630180401227e-14
6431	5.52834e-12	Ti	3	3593.20A	-28.956	2.939630180401227e-14
6432	1.2223e-12	Fe	2	1.62516m	-28.96	2.9126794889124155e-14
6433	2.32678e-11	N	1	853.730A	-28.962	2.899296942272103e-14
6434	3.95171e-13	Fe	6	5.02679m	-28.965999999999998	2.8727160281331365e-14
6435	2.48077e-12	Si	2	8007.37A	-28.967	2.8661089646124944e-14
6436	2.0518400000000003e-12	N	1	9681.27A	-28.967	2.8661089646124944e-14
6437	1.47101e-12	Fe	2	1.35040m	-28.968000000000004	2.8595170969162466e-14
6438	4.4621e-11	Na	5	445.182A	-28.968000000000004	2.8595170969162466e-14
6439	3.30594e-11	Mg	6	600.872A	-28.969	2.8529403900950365e-14
6440	7.60366e-11	O	7	261.248A	-28.97	2.8463788092797734e-14
6441	2.91255e-11	Al	2	682.031A	-28.971999999999998	2.8333008865916825e-14
6442	3.4167599999999997e-10	Be	4	58.1384A	-28.973000000000003	2.8267844753809874e-14
6443	1.374e-11	Si	8	1445.74A	-28.975	2.8137965804794363e-14
6444	1.53264e-11	Al	1	1296.09A	-28.976	2.807325027928031e-14
6445	3.78696e-11	N	6	524.549A	-28.976	2.807325027928031e-14
6446	4.84436e-11	Be	4	410.053A	-28.976999999999997	2.8008683595344625e-14
6447	1.44458e-10	O	7	137.510A	-28.978	2.7944265410660727e-14
6448	4.56749e-11	Fe	3	434.909A	-28.979	2.7879995383690728e-14
6449	9.48034e-12	Cr	1	2095.33A	-28.979	2.7879995383690728e-14
6450	1.83969e-11	Cr	2	1079.77A	-28.980999999999998	2.7751898440661385e-14
6451	7.12078e-11	C	6	278.964A	-28.980999999999998	2.7751898440661385e-14
6452	3.01571e-11	Cr	5	658.699A	-28.982	2.7688070845444803e-14
6453	1.0365100000000001e-10	Cl	7	191.648A	-28.985	2.7497467506427e-14
6454	4.60669e-11	N	2	431.209A	-28.985	2.7497467506427e-14
6455	1.71607e-12	N	1	1.15756m	-28.986	2.7434225086120727e-14
6456	2.00999e-12	Fe	2	9882.85A	-28.986	2.7434225086120727e-14
6457	3.83561e-12	Fe	2	5178.96A	-28.986	2.7434225086120727e-14
6458	4.14743e-11	Cr	9	478.959A	-28.987	2.7371128119345088e-14
6459	4.2263e-11	Ar	2	470.020A	-28.987	2.7371128119345088e-14
6460	7.48807e-11	N	6	265.281A	-28.988000000000003	2.7308176271565578e-14
6461	5.99158e-11	Ar	3	331.540A	-28.989	2.7245369209018657e-14
6462	6.3950300000000005e-12	Ni	7	3106.23A	-28.989	2.7245369209018657e-14
6463	2.35113e-10	O	7	84.4888A	-28.99	2.718270659870709e-14
6464	6.79289e-11	Si	4	292.430A	-28.994	2.6933494046646334e-14
6465	4.94482e-13	Cr	5	4.01723m	-28.994	2.6933494046646334e-14
6466	1.0805200000000001e-10	O	7	183.841A	-28.996	2.6809745882236925e-14
6467	5.8382e-12	Fe	2	3402.50A	-28.996	2.6809745882236925e-14
6468	5.76747e-11	N	6	344.423A	-28.996	2.6809745882236925e-14
6469	7.54799e-11	N	6	263.175A	-28.997	2.6748085177774144e-14
6470	3.81536e-11	Mg	7	520.645A	-29.003	2.638108769075487e-14
6471	3.4396900000000003e-12	Mn	6	5775.07A	-29.003	2.638108769075487e-14
6472	4.82266e-12	Mn	5	4118.98A	-29.003	2.638108769075487e-14
6473	6.40538e-12	K	1	3101.21A	-29.004	2.6320412872774438e-14
6474	1.22322e-11	B	2	1623.95A	-29.004	2.6320412872774438e-14
6475	1.7664e-11	C	6	1124.57A	-29.004	2.6320412872774438e-14
6476	4.60934e-11	Mn	6	430.961A	-29.01	2.5959283269761046e-14
6477	9.53867e-12	N	6	2082.52A	-29.01	2.5959283269761046e-14
6478	6.79586e-11	Na	4	292.302A	-29.011	2.589957857502848e-14
6479	9.81823e-11	Li	2	202.322A	-29.013	2.5780580820704744e-14
6480	2.93201e-11	Al	2	677.502A	-29.016	2.560310855065501e-14
6481	1.19374e-12	V	8	1.66405m	-29.017	2.5544223035044194e-14
6482	4.0730199999999995e-12	Fe	2	4877.09A	-29.019000000000002	2.542685799111851e-14
6483	2.30757e-11	N	1	860.837A	-29.022	2.5251820731900058e-14
6484	1.18426e-10	C	5	167.738A	-29.022	2.5251820731900058e-14
6485	2.35149e-11	N	6	844.759A	-29.024	2.5135799154522777e-14
6486	2.30442e-10	O	7	86.2017A	-29.026999999999997	2.496276553024211e-14
6487	8.94455e-12	Al	8	2220.84A	-29.026999999999997	2.496276553024211e-14
6488	6.54643e-11	O	5	303.439A	-29.028000000000002	2.4905352762709707e-14
6489	3.6731e-11	N	6	540.809A	-29.028000000000002	2.4905352762709707e-14
6490	3.6733e-11	N	6	540.780A	-29.029	2.4848072040878813e-14
6491	8.10713e-11	Fe	7	245.024A	-29.029	2.4848072040878813e-14
6492	4.28611e-12	Fe	2	4634.62A	-29.029	2.4848072040878813e-14
6493	6.16612e-12	Ni	7	3221.55A	-29.03	2.4790923061052125e-14
6494	7.06072e-11	N	6	281.338A	-29.031	2.473390552023185e-14
6495	4.1216e-11	C	6	481.960A	-29.035999999999998	2.445077884497759e-14
6496	2.95965e-11	Ne	3	671.177A	-29.039	2.4282460867338104e-14
6497	6.21152e-11	Ne	2	319.800A	-29.041999999999998	2.4115301582506968e-14
6498	2.6024e-10	O	7	76.3313A	-29.041999999999998	2.4115301582506968e-14
6499	2.29607e-11	Ar	7	865.149A	-29.043000000000003	2.405983792796706e-14
6500	2.58111e-11	B	4	769.608A	-29.043000000000003	2.405983792796706e-14
6501	3.4041e-12	Fe	2	5835.45A	-29.044	2.400450183629315e-14
6502	5.64231e-11	Ne	3	352.063A	-29.044	2.400450183629315e-14
6503	1.39941e-11	Si	5	1419.49A	-29.044	2.400450183629315e-14
6504	5.88787e-11	Ar	5	337.380A	-29.045	2.394929301409821e-14
6505	4.11427e-11	N	6	482.819A	-29.045	2.394929301409821e-14
6506	1.9637700000000002e-12	N	1	1.01155m	-29.048000000000002	2.3784427240636284e-14
6507	1.32353e-12	Fe	2	1.50087m	-29.049	2.3729724575965825e-14
6508	7.76561e-11	Ca	3	255.800A	-29.05	2.3675147723932645e-14
6509	5.3877e-11	S	3	368.700A	-29.051	2.3620696395176108e-14
6510	2.35397e-11	N	6	843.872A	-29.053	2.351216915337385e-14
6511	6.41658e-11	Ne	2	309.580A	-29.055	2.3404140548953854e-14
6512	3.21528e-12	Fe	2	6178.15A	-29.055999999999997	2.335031251940339e-14
6513	4.54917e-11	Mg	8	436.661A	-29.06	2.313623556745433e-14
6514	8.856e-11	Fe	8	224.305A	-29.06	2.313623556745433e-14
6515	1.7378799999999999e-12	N	1	1.14303m	-29.06	2.313623556745433e-14
6516	1.1789e-11	Cl	7	1685.01A	-29.06	2.313623556745433e-14
6517	1.34127e-13	Ni	1	14.8101m	-29.061	2.308302370226275e-14
6518	3.79463e-11	C	2	523.489A	-29.063000000000002	2.2976966842085913e-14
6519	1.40689e-11	N	1	1411.94A	-29.063000000000002	2.2976966842085913e-14
6520	7.74538e-11	N	6	256.468A	-29.064	2.292412128479793e-14
6521	1.59789e-11	N	1	1243.17A	-29.065	2.287139726891878e-14
6522	1.21087e-11	N	6	1640.51A	-29.065	2.287139726891878e-14
6523	2.7831e-11	N	6	713.752A	-29.065	2.287139726891878e-14
6524	4.69105e-11	Fe	6	423.454A	-29.068	2.2713951677573953e-14
6525	2.67459e-11	O	1	742.710A	-29.068	2.2713951677573953e-14
6526	5.52788e-11	N	6	359.350A	-29.069000000000003	2.2661711038377858e-14
6527	1.68304e-11	S	1	1180.27A	-29.07	2.2609590549317973e-14
6528	3.90746e-12	Fe	2	5083.73A	-29.07	2.2609590549317973e-14
6529	3.76916e-11	Mg	7	527.026A	-29.07	2.2609590549317973e-14
6530	7.86042e-11	Mg	5	252.715A	-29.070999999999998	2.2557589934056462e-14
6531	4.8262e-12	Si	1	4115.96A	-29.070999999999998	2.2557589934056462e-14
6532	9.81285e-12	Cu	1	2024.33A	-29.072	2.2505708916891058e-14
6533	1.5057799999999999e-12	Fe	2	1.31922m	-29.073	2.245394722275395e-14
6534	2.8092e-15	He	1	707.121m	-29.074	2.24023045772098e-14
6535	8.59571e-11	Fe	8	231.097A	-29.074	2.24023045772098e-14
6536	3.52173e-13	Mn	10	5.64054m	-29.075	2.2350780706454614e-14
6537	6.3353800000000004e-12	Na	2	3135.48A	-29.076	2.2299375337313596e-14
6538	2.05658e-12	N	1	9658.98A	-29.078000000000003	2.2196919014316865e-14
6539	2.63755e-10	O	7	75.3142A	-29.079	2.21458675172481e-14
6540	5.66888e-13	Cr	5	3.50413m	-29.08	2.209493343536436e-14
6541	3.03751e-15	B	1	653.972m	-29.081	2.2044116498618027e-14
6542	7.72723e-12	Li	1	2570.71A	-29.081	2.2044116498618027e-14
6543	5.19197e-11	O	7	382.599A	-29.083000000000002	2.1942832983452434e-14
6544	1.80406e-11	O	4	1101.10A	-29.084	2.1892365868038236e-14
6545	3.93041e-11	N	6	505.404A	-29.088	2.1691655451332304e-14
6546	4.34209e-12	Fe	2	4574.86A	-29.09	2.159199134757901e-14
6547	7.9233e-11	N	6	250.709A	-29.09	2.159199134757901e-14
6548	2.33195e-11	N	1	851.840A	-29.09	2.159199134757901e-14
6549	8.14785e-12	Si	7	2438.00A	-29.090999999999998	2.1542331145535714e-14
6550	2.07322e-12	Li	2	9581.43A	-29.092	2.14927851587875e-14
6551	1.66182e-11	S	1	1195.34A	-29.095	2.1344829866455128e-14
6552	4.11446e-11	N	6	482.796A	-29.095	2.1344829866455128e-14
6553	5.29135e-13	S	9	3.75414m	-29.096999999999998	2.124675928151616e-14
6554	1.62736e-10	N	6	122.066A	-29.099	2.11491392899849e-14
6555	9.3448e-12	Be	3	2125.72A	-29.099	2.11491392899849e-14
6556	2.70994e-12	Fe	2	7330.22A	-29.1	2.1100497619409946e-14
6557	6.19741e-13	Ti	9	3.20528m	-29.1	2.1100497619409946e-14
6558	1.13162e-10	C	5	175.539A	-29.101999999999997	2.1003549639173886e-14
6559	5.75715e-12	Fe	2	3450.40A	-29.103	2.095524281550372e-14
6560	9.1978e-11	Cr	9	215.970A	-29.104	2.0907047094445278e-14
6561	6.88243e-11	Mg	6	288.626A	-29.107	2.0763123994585856e-14
6562	6.67715e-12	Na	2	2974.99A	-29.114	2.0431144600967882e-14
6563	6.773260000000001e-12	F	3	2932.78A	-29.115	2.0384154272353584e-14
6564	1.70423e-11	N	1	1165.59A	-29.115	2.0384154272353584e-14
6565	7.4963e-11	C	6	264.990A	-29.118000000000002	2.0243830741362314e-14
6566	3.93061e-11	N	6	505.378A	-29.118000000000002	2.0243830741362314e-14
6567	4.91536e-11	Ne	2	404.130A	-29.119	2.0197271222670257e-14
6568	6.918339999999999e-12	Na	2	2871.28A	-29.119	2.0197271222670257e-14
6569	2.2228900000000003e-10	O	7	89.3632A	-29.12	2.015081878789948e-14
6570	9.46005e-14	Mn	5	20.9983m	-29.121	2.0104473190764124e-14
6571	2.68486e-11	O	1	739.869A	-29.121	2.0104473190764124e-14
6572	4.01519e-12	Fe	2	4947.33A	-29.121	2.0104473190764124e-14
6573	1.9787900000000003e-12	Fe	2	1.00387m	-29.123	2.0012101527085036e-14
6574	1.9163700000000002e-12	N	1	1.03657m	-29.124000000000002	1.99660749707961e-14
6575	6.37972e-11	Mg	7	311.369A	-29.125	1.9920154272649258e-14
6576	7.57127e-11	Fe	7	262.366A	-29.125999999999998	1.987433918917738e-14
6577	1.09791e-10	O	7	180.930A	-29.125999999999998	1.987433918917738e-14
6578	6.02684e-11	Ne	5	329.600A	-29.127	1.982862947747329e-14
6579	6.71983e-12	Mn	10	2956.09A	-29.127	1.982862947747329e-14
6580	4.80911e-11	Fe	3	413.059A	-29.127	1.982862947747329e-14
6581	8.18061e-11	N	6	242.824A	-29.129	1.973752520053298e-14
6582	4.64296e-11	N	2	427.840A	-29.13	1.9692130152271114e-14
6583	3.4044e-12	Fe	2	5834.94A	-29.131	1.964683950972286e-14
6584	3.79192e-12	Fe	2	5238.62A	-29.134	1.9511591617856237e-14
6585	1.27396e-10	C	5	155.927A	-29.135	1.9466716202414712e-14
6586	3.83914e-11	Ar	3	517.419A	-29.135	1.9466716202414712e-14
6587	2.71954e-11	N	6	730.435A	-29.135	1.9466716202414712e-14
6588	1.84103e-12	N	6	1.07898m	-29.135	1.9466716202414712e-14
6589	2.541e-10	O	7	78.1758A	-29.136	1.9421943997564794e-14
6590	3.06515e-11	Cr	5	648.076A	-29.136	1.9421943997564794e-14
6591	1.6615799999999999e-12	Zn	2	1.19552m	-29.136999999999997	1.9377274765928558e-14
6592	3.4043e-12	N	4	5835.10A	-29.138	1.933270827067386e-14
6593	2.39359e-12	Cr	5	8299.02A	-29.14	1.9243882544705477e-14
6594	3.78833e-11	Fe	3	524.359A	-29.142	1.915546493587637e-14
6595	1.69782e-16	Be	4	1.17000c	-29.148000000000003	1.889264210398267e-14
6596	1.34459e-11	Fe	7	1477.37A	-29.15	1.8805838298388104e-14
6597	1.74992e-12	Fe	2	1.13516m	-29.151	1.8762586070538376e-14
6598	2.40743e-13	Cr	4	8.25130m	-29.153000000000002	1.867637981813809e-14
6599	8.90657e-11	O	7	223.032A	-29.155	1.8590569647489428e-14
6600	4.09117e-12	Fe	2	4855.45A	-29.162	1.8293326995555533e-14
6601	2.13229e-12	Fe	2	9316.01A	-29.162	1.8293326995555533e-14
6602	4.05512e-12	Fe	2	4898.61A	-29.162	1.8293326995555533e-14
6603	7.43602e-11	N	6	267.138A	-29.162	1.8293326995555533e-14
6604	6.80517e-11	Na	4	291.902A	-29.163	1.825125351099254e-14
6605	8.08877e-11	N	6	245.581A	-29.163	1.825125351099254e-14
6606	5.47434e-12	Fe	2	3628.65A	-29.165	1.81673966182981e-14
6607	4.94343e-11	Mn	6	401.836A	-29.165	1.81673966182981e-14
6608	2.0473500000000002e-10	O	7	97.0252A	-29.166	1.8125612765565602e-14
6609	4.81101e-13	Fe	2	4.12895m	-29.169	1.8000836924946536e-14
6610	5.16105e-12	Mg	1	3848.92A	-29.171	1.791813059195323e-14
6611	3.36136e-11	N	6	590.965A	-29.175	1.7753856183267563e-14
6612	1.15679e-11	Be	3	1717.21A	-29.178	1.7631639496960236e-14
6613	2.57463e-11	N	3	771.545A	-29.179000000000002	1.7591087851413432e-14
6614	2.01397e-12	N	1	9863.33A	-29.182	1.746999165442134e-14
6615	2.35938e-12	Fe	2	8419.34A	-29.184	1.738972433389687e-14
6616	2.72593e-11	C	6	728.723A	-29.184	1.738972433389687e-14
6617	2.11417e-12	N	1	9395.85A	-29.186	1.730982580821066e-14
6618	3.99603e-11	K	3	497.104A	-29.186999999999998	1.727001431360915e-14
6619	3.73301e-11	C	2	532.130A	-29.189	1.7190665805504864e-14
6620	3.14495e-12	Fe	2	6316.31A	-29.189	1.7190665805504864e-14
6621	2.6886299999999996e-10	O	7	73.8832A	-29.189	1.7190665805504864e-14
6622	4.65354e-12	Fe	2	4268.67A	-29.19	1.7151128371304342e-14
6623	5.65837e-12	Si	2	3510.63A	-29.191999999999997	1.7072326094487993e-14
6624	5.82092e-11	S	4	341.260A	-29.194000000000003	1.699388588124495e-14
6625	1.72986e-11	Si	6	1148.33A	-29.195	1.6954801028311366e-14
6626	7.75374e-11	C	6	256.192A	-29.195	1.6954801028311366e-14
6627	4.78838e-11	Fe	6	414.847A	-29.195999999999998	1.6915806068045037e-14
6628	9.54288e-12	N	6	2081.60A	-29.201	1.6722172437182445e-14
6629	5.68979e-11	Mg	6	349.125A	-29.201999999999998	1.6683712507828755e-14
6630	7.82898e-11	F	3	253.730A	-29.203000000000003	1.66453410338577e-14
6631	4.92429e-12	Fe	2	4033.97A	-29.203000000000003	1.66453410338577e-14
6632	2.62209e-10	O	7	75.7582A	-29.204	1.660705781182808e-14
6633	2.17176e-10	P	6	91.4670A	-29.205	1.6568862638765797e-14
6634	4.77689e-12	Fe	2	4158.45A	-29.208000000000002	1.6454803390640195e-14
6635	5.57021e-11	O	2	356.619A	-29.209	1.641695839302938e-14
6636	6.780369999999999e-12	F	3	2929.70A	-29.211	1.6341529320856102e-14
6637	2.93738e-11	Mg	7	676.265A	-29.215	1.619170927950599e-14
6638	1.2306e-12	Cr	4	1.61421m	-29.215999999999998	1.6154469381559442e-14
6639	2.68233e-12	N	1	7405.68A	-29.217	1.611731513300129e-14
6640	6.9844e-12	C	3	2844.12A	-29.218000000000004	1.608024633684342e-14
6641	1.53729e-11	N	6	1292.17A	-29.219	1.604326279655114e-14
6642	2.51567e-12	Fe	2	7896.29A	-29.225	1.582314097882879e-14
6643	1.93533e-11	F	6	1026.41A	-29.226	1.5786748764450826e-14
6644	5.0881e-11	Si	3	390.410A	-29.234	1.5498608126472782e-14
6645	6.07068e-11	Ar	3	327.220A	-29.234	1.5498608126472782e-14
6646	1.7523e-11	Al	6	1133.62A	-29.234	1.5498608126472782e-14
6647	6.564130000000001e-12	Ni	7	3026.21A	-29.236	1.5427398490499447e-14
6648	5.26317e-12	Ni	4	3774.24A	-29.236	1.5427398490499447e-14
6649	2.36328e-12	Fe	2	8405.47A	-29.237	1.5391916458587343e-14
6650	2.5966600000000002e-17	N	5	7.65000c	-29.237	1.5391916458587343e-14
6651	7.69333e-11	N	6	258.203A	-29.237	1.5391916458587343e-14
6652	2.72365e-10	O	7	72.9332A	-29.237	1.5391916458587343e-14
6653	1.80015e-12	Fe	2	1.10349m	-29.243000000000002	1.5180731447653957e-14
6654	5.92091e-12	Ni	7	3354.97A	-29.245	1.5110982322353473e-14
6655	3.3162199999999998e-12	Mn	5	5990.10A	-29.248	1.5006959051734264e-14
6656	1.76535e-11	N	6	1125.24A	-29.249000000000002	1.4972444003697678e-14
6657	5.9065e-12	Ti	3	3363.15A	-29.252	1.486937442415606e-14
6658	3.66104e-11	S	2	542.591A	-29.252	1.486937442415606e-14
6659	7.4696e-12	P	1	2659.37A	-29.253	1.48351758119819e-14
6660	3.75414e-12	N	6	5291.35A	-29.253	1.48351758119819e-14
6661	1.95162e-12	N	1	1.01785m	-29.253	1.48351758119819e-14
6662	4.29364e-11	N	6	462.648A	-29.253	1.48351758119819e-14
6663	6.2777699999999994e-12	Fe	2	3164.25A	-29.253	1.48351758119819e-14
6664	7.36076e-12	P	4	2698.70A	-29.255	1.476701437060916e-14
6665	2.9650200000000002e-12	Fe	2	6699.61A	-29.256	1.473305118002528e-14
6666	2.31858e-11	N	1	856.751A	-29.256	1.473305118002528e-14
6667	6.7905e-11	Fe	7	292.533A	-29.26	1.4597977754909086e-14
6668	1.86593e-12	N	1	1.06459m	-29.265	1.4430876085348564e-14
6669	8.83077e-11	Mg	5	224.946A	-29.267	1.4364572232484593e-14
6670	3.7687699999999995e-12	Be	2	5270.81A	-29.267	1.4364572232484593e-14
6671	3.73667e-11	N	6	531.609A	-29.268	1.4331534633133514e-14
6672	1.53224e-11	N	6	1296.43A	-29.269000000000002	1.42985730181524e-14
6673	5.48071e-11	Na	6	362.443A	-29.269000000000002	1.42985730181524e-14
6674	2.06993e-12	Fe	2	9596.68A	-29.27	1.4265687212782165e-14
6675	6.97494e-12	C	3	2847.97A	-29.274	1.4134898606272795e-14
6676	1.79647e-11	B	4	1105.75A	-29.276999999999997	1.4037594648692313e-14
6677	2.40095e-11	O	7	827.359A	-29.278000000000002	1.4005309076915299e-14
6678	6.32803e-12	N	6	3139.12A	-29.28	1.3940960526844038e-14
6679	7.75014e-11	Fe	8	256.311A	-29.28	1.3940960526844038e-14
6680	6.55875e-11	Si	4	302.870A	-29.28	1.3940960526844038e-14
6681	4.0948e-11	N	6	485.114A	-29.283	1.3844991629611566e-14
6682	1.92387e-11	F	6	1032.52A	-29.283	1.3844991629611566e-14
6683	9.1103e-10	O	7	21.8044A	-29.284000000000002	1.3813149032486137e-14
6684	2.38109e-11	N	6	834.258A	-29.285999999999998	1.3749683377620852e-14
6685	5.64131e-11	N	6	352.125A	-29.285999999999998	1.3749683377620852e-14
6686	6.30718e-11	Ne	2	314.950A	-29.285999999999998	1.3749683377620852e-14
6687	4.28687e-11	Ar	2	463.379A	-29.287	1.3718059983392187e-14
6688	6.47033e-12	Al	7	3070.08A	-29.29	1.3623625522707784e-14
6689	1.19e-11	Cl	7	1669.28A	-29.294	1.3498723373155261e-14
6690	5.73704e-12	Na	2	3462.49A	-29.296	1.3436702372968458e-14
6691	5.82501e-16	F	7	3410.20m	-29.298000000000002	1.3374966333392846e-14
6692	2.6081599999999997e-12	Fe	2	7616.28A	-29.3	1.3313513945153561e-14
6693	6.5818199999999995e-12	Sc	1	3018.08A	-29.301	1.3282893712782233e-14
6694	2.54405e-12	Fe	2	7808.19A	-29.303	1.3221864359807896e-14
6695	7.57482e-11	Fe	7	262.243A	-29.304000000000002	1.3191454915633445e-14
6696	7.53669e-11	Ca	5	263.570A	-29.305	1.3161115411239894e-14
6697	1.22669e-11	Fe	8	1619.36A	-29.305999999999997	1.3130845685770103e-14
6698	3.58452e-11	K	2	554.173A	-29.305999999999997	1.3130845685770103e-14
6699	2.23359e-11	Fe	8	889.349A	-29.307	1.3100645578736893e-14
6700	1.0507999999999999e-13	Al	1	18.9041m	-29.308000000000003	1.3070514930022306e-14
6701	1.82578e-12	Fe	2	1.08800m	-29.311999999999998	1.295068372886413e-14
6702	9.08043e-11	O	7	218.761A	-29.315	1.2861531849158718e-14
6703	3.99398e-11	N	6	497.360A	-29.316	1.2831951146761524e-14
6704	4.07962e-11	Ar	2	486.919A	-29.316999999999997	1.2802438478091928e-14
6705	4.95634e-11	Na	5	400.789A	-29.318	1.2772993686676487e-14
6706	2.34119e-10	Si	7	84.8478A	-29.319000000000003	1.2743616616402166e-14
6707	2.69191e-11	O	1	737.931A	-29.32	1.2714307111514661e-14
6708	4.67501e-11	Fe	6	424.907A	-29.320999999999998	1.268506501661779e-14
6709	2.2214499999999998e-13	Ni	4	8.94211m	-29.324	1.259774164326598e-14
6710	4.48337e-11	Fe	3	443.070A	-29.325	1.2568767641506573e-14
6711	2.96456e-12	Fe	2	6700.64A	-29.325	1.2568767641506573e-14
6712	2.3552e-11	C	6	843.430A	-29.326	1.2539860278101915e-14
6713	4.114430000000001e-12	Be	2	4827.99A	-29.329	1.2453536487139203e-14
6714	9.69363e-11	O	7	204.923A	-29.329	1.2453536487139203e-14
6715	7.06895e-11	Ca	3	281.010A	-29.329	1.2453536487139203e-14
6716	1.9040900000000002e-12	Fe	2	1.04325m	-29.33	1.2424894148035345e-14
6717	1.0454200000000001e-13	Fe	2	19.0014m	-29.336	1.2254418209346531e-14
6718	6.7243100000000005e-12	Si	2	2954.13A	-29.339000000000002	1.2170059387763659e-14
6719	4.60655e-11	Mn	6	431.222A	-29.339000000000002	1.2170059387763659e-14
6720	1.62834e-12	C	5	1.21992m	-29.339000000000002	1.2170059387763659e-14
6721	5.37444e-11	O	7	369.610A	-29.34	1.2142069027896132e-14
6722	7.11569e-11	Al	7	279.164A	-29.343000000000004	1.2058483612638315e-14
6723	1.91271e-12	N	1	1.03855m	-29.343000000000004	1.2058483612638315e-14
6724	3.29779e-11	N	6	602.356A	-29.346	1.1975473595332042e-14
6725	2.42984e-10	O	7	81.7521A	-29.346	1.1975473595332042e-14
6726	4.25397e-12	Co	8	4669.63A	-29.346999999999998	1.1947930770368146e-14
6727	4.32812e-11	Al	7	458.963A	-29.35	1.1865681793474795e-14
6728	4.7918e-11	Fe	6	414.551A	-29.353	1.1783999014555903e-14
6729	5.92208e-12	S	2	3354.31A	-29.357	1.1675962662206943e-14
6730	3.30449e-11	C	6	601.135A	-29.358	1.1649108693273584e-14
6731	5.11549e-11	P	4	388.319A	-29.358	1.1649108693273584e-14
6732	1.05833e-10	C	5	187.696A	-29.358	1.1649108693273584e-14
6733	6.51684e-12	Ni	7	3048.17A	-29.359	1.1622316486754883e-14
6734	6.54746e-12	K	1	3033.92A	-29.368000000000002	1.1383942606026812e-14
6735	5.9350199999999995e-12	S	2	3346.99A	-29.369	1.1357760264585293e-14
6736	4.36306e-11	Fe	8	455.287A	-29.369	1.1357760264585293e-14
6737	3.66577e-11	S	2	541.891A	-29.369	1.1357760264585293e-14
6738	2.24428e-12	Fe	2	8851.15A	-29.371	1.1305576096348143e-14
6739	1.90755e-11	N	6	1041.36A	-29.375	1.1201925951677779e-14
6740	6.16315e-11	Ar	3	322.310A	-29.377	1.115045777707075e-14
6741	1.5970799999999999e-12	Fe	2	1.24380m	-29.377	1.115045777707075e-14
6742	1.0645299999999998e-10	C	5	186.602A	-29.379	1.1099226077245626e-14
6743	2.5747e-12	Fe	2	7715.25A	-29.379	1.1099226077245626e-14
6744	1.15016e-11	O	1	1727.11A	-29.38	1.1073698565648969e-14
6745	2.6459599999999998e-12	Na	1	7507.46A	-29.38	1.1073698565648969e-14
6746	1.5389e-12	Fe	2	1.29082m	-29.381999999999998	1.1022819542364846e-14
6747	2.64254e-12	Na	1	7517.17A	-29.383000000000003	1.0997467760921773e-14
6748	2.64143e-12	Na	1	7520.33A	-29.384	1.0972174286958185e-14
6749	2.85238e-12	K	1	6964.17A	-29.385	1.0946938986370328e-14
6750	4.2324799999999994e-13	Ti	3	4.69334m	-29.386	1.0921761725363332e-14
6751	1.46558e-10	Ne	7	135.540A	-29.388	1.0871580788449159e-14
6752	3.36759e-12	Fe	2	5898.72A	-29.389	1.084657684648783e-14
6753	3.29759e-11	N	6	602.393A	-29.391	1.0796741352713655e-14
6754	2.71934e-11	N	6	730.489A	-29.392	1.0771909536677983e-14
6755	4.10278e-11	Fe	8	484.171A	-29.394000000000002	1.0722417108029781e-14
6756	7.71089e-11	O	5	257.616A	-29.394000000000002	1.0722417108029781e-14
6757	1.67749e-11	S	1	1184.18A	-29.394000000000002	1.0722417108029781e-14
6758	8.00018e-12	Li	1	2483.00A	-29.395	1.0697756233013407e-14
6759	2.34891e-11	N	6	845.688A	-29.396	1.0673152076435564e-14
6760	3.64314e-11	O	4	545.256A	-29.398000000000003	1.06241133971006e-14
6761	1.75475e-12	Cr	5	1.13204m	-29.399	1.0599678614345369e-14
6762	3.69737e-11	N	6	537.259A	-29.399	1.0599678614345369e-14
6763	7.2555e-12	Si	2	2737.85A	-29.401	1.0550977514904533e-14
6764	6.69384e-11	N	6	296.757A	-29.405	1.0454245571612686e-14
6765	1.82462e-12	Fe	2	1.08869m	-29.408	1.0382279051302034e-14
6766	2.72491e-11	Cl	7	728.996A	-29.409000000000002	1.035840047210757e-14
6767	5.62733e-17	Li	3	3.53000c	-29.41	1.0334576812121343e-14
6768	7.60481e-11	Al	7	261.209A	-29.410999999999998	1.03108079450326e-14
6769	2.4907599999999998e-12	Fe	2	7975.25A	-29.413	1.0263434085756557e-14
6770	1.48915e-12	Fe	2	1.33394m	-29.415	1.021627788959242e-14
6771	6.53988e-11	Be	4	303.743A	-29.418000000000003	1.0145949527282095e-14
6772	3.76934e-11	C	2	527.001A	-29.42	1.0099333123631787e-14
6773	1.9126e-11	N	6	1038.61A	-29.42	1.0099333123631787e-14
6774	3.29712e-11	F	2	602.479A	-29.421999999999997	1.0052930902900908e-14
6775	9.59346e-12	N	6	2070.63A	-29.423000000000002	1.0029809803427842e-14
6776	5.04583e-11	Fe	3	393.681A	-29.424	1.0006741881008085e-14
6777	2.10993e-11	Si	3	941.475A	-29.427	9.937855954435007e-15
6778	2.32611e-11	N	1	853.978A	-29.428	9.91499951999912e-15
6779	6.10725e-13	Fe	2	3.25261m	-29.428	9.91499951999912e-15
6780	8.782489999999999e-12	Mg	7	2261.82A	-29.433000000000003	9.801503459017135e-15
6781	2.16486e-11	N	6	917.587A	-29.436	9.734030383803288e-15
6782	8.135730000000001e-12	Cu	1	2441.63A	-29.438000000000002	9.689306576702102e-15
6783	3.15026e-12	Sc	1	6305.66A	-29.438000000000002	9.689306576702102e-15
6784	3.66618e-11	Ar	2	541.829A	-29.441999999999997	9.600474480056155e-15
6785	7.59518e-11	O	7	261.540A	-29.444000000000003	9.55636430659285e-15
6786	8.88756e-11	F	6	223.509A	-29.444000000000003	9.55636430659285e-15
6787	4.53812e-12	Co	8	4377.25A	-29.445999999999998	9.512456800967392e-15
6788	2.1798e-12	Fe	2	9112.95A	-29.445999999999998	9.512456800967392e-15
6789	7.61408e-12	Si	2	2608.91A	-29.445999999999998	9.512456800967392e-15
6790	1.81948e-12	Fe	2	1.09177m	-29.449	9.446973508951494e-15
6791	2.4322200000000003e-10	O	7	81.6720A	-29.45	9.425246072810927e-15
6792	8.8303e-11	Cr	9	224.958A	-29.45	9.425246072810927e-15
6793	6.14827e-11	S	3	323.090A	-29.451	9.403568608386706e-15
6794	3.86807e-11	C	3	513.550A	-29.451	9.403568608386706e-15
6795	1.17821e-12	N	1	1.68598m	-29.451	9.403568608386706e-15
6796	6.47145e-11	Fe	7	306.955A	-29.456999999999997	9.274546810177508e-15
6797	1.4683500000000002e-10	Ne	7	135.284A	-29.46	9.210701279018387e-15
6798	6.4182699999999995e-12	Al	7	3094.99A	-29.461	9.189517253927166e-15
6799	1.02045e-10	O	7	194.664A	-29.462	9.168381950741564e-15
6800	1.89865e-11	O	7	1046.24A	-29.463	9.147295257404378e-15
6801	1.53482e-11	N	6	1294.25A	-29.465999999999998	9.084325719773056e-15
6802	1.82654e-11	N	6	1087.55A	-29.467	9.063432350402416e-15
6803	2.52817e-12	V	4	7857.25A	-29.468000000000004	9.042587034447784e-15
6804	3.4720800000000003e-12	F	3	5721.20A	-29.468000000000004	9.042587034447784e-15
6805	3.44547e-12	Ca	6	5765.38A	-29.469	9.021789661389596e-15
6806	1.46861e-11	Be	3	1352.60A	-29.47	9.0010401209621e-15
6807	2.52469e-11	Ca	8	786.807A	-29.471999999999998	8.95968409820414e-15
6808	9.56872e-12	N	6	2075.98A	-29.471999999999998	8.95968409820414e-15
6809	4.80226e-11	Fe	6	413.648A	-29.473000000000003	8.939077396608089e-15
6810	1.07844e-10	O	7	184.196A	-29.474	8.91851808911068e-15
6811	1.03804e-11	P	8	1913.66A	-29.474	8.91851808911068e-15
6812	5.66152e-12	Si	2	3508.68A	-29.474	8.91851808911068e-15
6813	1.6281299999999998e-12	Fe	2	1.22008m	-29.476	8.877541220648384e-15
6814	9.8675e-11	O	7	201.312A	-29.476999999999997	8.857123442428289e-15
6815	1.21135e-11	O	7	1639.86A	-29.478	8.836752623794838e-15
6816	2.05634e-12	N	1	9660.12A	-29.479	8.816428656744273e-15
6817	8.42343e-11	O	5	235.824A	-29.48	8.796151433520725e-15
6818	4.5962099999999995e-12	Fe	2	4321.92A	-29.48	8.796151433520725e-15
6819	6.80218e-12	Al	2	2920.31A	-29.482	8.755736788770953e-15
6820	1.95423e-12	N	1	1.01648m	-29.485	8.695462720678e-15
6821	1.32087e-12	Mn	5	1.50389m	-29.486	8.67546371138705e-15
6822	5.60465e-11	O	7	354.428A	-29.487	8.655510698541152e-15
6823	2.30969e-12	Fe	2	8600.50A	-29.489	8.615742239271913e-15
6824	3.68e-11	C	6	539.795A	-29.491	8.57615649947566e-15
6825	4.23411e-12	Fe	2	4691.53A	-29.491999999999997	8.556431886879117e-15
6826	3.29096e-11	Mg	6	603.607A	-29.493000000000002	8.536752639632533e-15
6827	2.57382e-12	N	6	7717.90A	-29.496	8.477986047818902e-15
6828	4.68059e-11	Fe	6	424.401A	-29.496	8.477986047818902e-15
6829	1.31314e-10	Ni	9	151.274A	-29.498	8.43903324022955e-15
6830	2.34951e-11	N	6	845.473A	-29.502	8.361663718431403e-15
6831	3.6729e-11	N	6	540.838A	-29.505	8.304102430273283e-15
6832	3.0589e-11	Cr	5	649.400A	-29.506	8.285003524672652e-15
6833	4.68548e-11	Fe	6	423.958A	-29.506999999999998	8.265948545336028e-15
6834	3.6731e-11	N	6	540.809A	-29.506999999999998	8.265948545336028e-15
6835	1.24647e-10	Ne	7	159.366A	-29.509	8.22796996157641e-15
6836	1.1313799999999999e-10	O	7	175.577A	-29.511999999999997	8.171329014766972e-15
6837	3.29908e-12	Fe	2	6021.21A	-29.513	8.152535479547998e-15
6838	9.598319999999999e-12	C	6	2069.58A	-29.513	8.152535479547998e-15
6839	1.67121e-11	S	1	1188.63A	-29.513	8.152535479547998e-15
6840	2.88972e-11	Cr	5	687.418A	-29.514	8.133785168260712e-15
6841	2.01173e-11	Si	1	987.430A	-29.518	8.059214177607683e-15
6842	2.48093e-10	O	7	80.0687A	-29.519000000000002	8.04067849935879e-15
6843	1.14967e-13	Ni	4	17.2784m	-29.519000000000002	8.04067849935879e-15
6844	7.2721e-11	N	6	273.160A	-29.519000000000002	8.04067849935879e-15
6845	4.62335e-11	Mn	6	429.655A	-29.519000000000002	8.04067849935879e-15
6846	6.456019999999999e-12	Al	7	3076.89A	-29.52	8.02218545198694e-15
6847	5.68915e-11	Mg	6	349.164A	-29.522	7.985326857906429e-15
6848	5.1523e-12	Mg	1	3855.45A	-29.523000000000003	7.966961115777105e-15
6849	1.91013e-11	N	6	1039.95A	-29.526999999999997	7.893919577230588e-15
6850	1.0554700000000001e-10	O	7	188.205A	-29.528000000000002	7.875764066012975e-15
6851	1.1859e-12	Al	1	1.67505m	-29.528000000000002	7.875764066012975e-15
6852	1.9113e-12	Zn	2	1.03932m	-29.529	7.857650311312558e-15
6853	4.4661499999999996e-13	Ti	3	4.44778m	-29.53	7.839578217091823e-15
6854	2.33562e-12	Fe	2	8505.01A	-29.53	7.839578217091823e-15
6855	4.2584e-12	Fe	2	4664.77A	-29.53	7.839578217091823e-15
6856	5.87975e-12	Ti	3	3378.45A	-29.531	7.821547687534454e-15
6857	2.35397e-11	N	6	843.872A	-29.531	7.821547687534454e-15
6858	8.00802e-11	Be	4	248.057A	-29.531999999999996	7.80355862704431e-15
6859	7.78368e-11	O	7	255.207A	-29.533	7.785610940245059e-15
6860	3.75756e-11	N	6	528.653A	-29.533	7.785610940245059e-15
6861	2.16991e-11	N	6	915.449A	-29.535	7.749839307311266e-15
6862	5.60495e-11	O	7	354.409A	-29.535999999999998	7.732015171519025e-15
6863	5.1593599999999995e-12	Fe	2	3850.18A	-29.544	7.590889990038067e-15
6864	5.95128e-12	Cu	1	3337.84A	-29.544	7.590889990038067e-15
6865	2.16272e-11	Ar	1	918.493A	-29.544	7.590889990038067e-15
6866	2.85437e-12	Fe	2	6959.32A	-29.544	7.590889990038067e-15
6867	4.598e-11	Mn	6	432.024A	-29.546	7.556013018603391e-15
6868	7.23397e-12	Si	2	2746.00A	-29.546999999999997	7.538634670904688e-15
6869	1.80472e-11	Cl	1	1100.70A	-29.549	7.503997790852529e-15
6870	2.24278e-12	Fe	2	8857.05A	-29.549	7.503997790852529e-15
6871	1.79874e-12	Fe	2	1.10436m	-29.549	7.503997790852529e-15
6872	2.697e-11	O	1	736.540A	-29.553	7.435200725581419e-15
6873	2.69987e-11	N	6	735.756A	-29.554000000000002	7.418100238446057e-15
6874	6.09414e-11	Ar	3	325.960A	-29.554000000000002	7.418100238446057e-15
6875	5.7008e-11	Ar	3	348.450A	-29.555999999999997	7.384017163805938e-15
6876	5.13993e-12	Fe	2	3864.73A	-29.555999999999997	7.384017163805938e-15
6877	4.44395e-16	B	5	4470.00m	-29.557	7.367034395595992e-15
6878	1.6629200000000001e-12	N	1	1.19455m	-29.559	7.333185947191241e-15
6879	2.16744e-11	N	6	916.494A	-29.56	7.316320087535392e-15
6880	8.31069e-11	Al	7	239.023A	-29.56	7.316320087535392e-15
6881	7.1209e-11	Al	7	278.960A	-29.565	7.232570864033795e-15
6882	3.93021e-11	N	6	505.430A	-29.565	7.232570864033795e-15
6883	6.314e-11	Ne	2	314.610A	-29.566	7.215936412647696e-15
6884	3.93745e-11	C	6	504.501A	-29.566	7.215936412647696e-15
6885	1.39567e-11	C	6	1423.29A	-29.566999999999997	7.19934021943813e-15
6886	3.76915e-12	Be	2	5270.27A	-29.568	7.182782196413619e-15
6887	1.33181e-11	Fe	7	1491.54A	-29.569000000000003	7.166262255785347e-15
6888	2.69162e-12	N	1	7380.10A	-29.57	7.149780309966234e-15
6889	6.39057e-11	Ar	3	310.840A	-29.573	7.100561568511464e-15
6890	8.25166e-11	Al	7	240.733A	-29.578000000000003	7.019282112354094e-15
6891	7.4005e-11	Na	2	268.420A	-29.579	7.003138211484224e-15
6892	2.33143e-11	N	1	852.028A	-29.58	6.98703144055601e-15
6893	2.2981799999999997e-10	O	7	86.4356A	-29.581999999999997	6.954928947134914e-15
6894	4.34529e-11	Ar	2	457.149A	-29.585	6.907051553026932e-15
6895	6.72164e-11	Fe	6	295.530A	-29.59	6.827987187699804e-15
6896	4.27735e-12	Fe	2	4644.10A	-29.59	6.827987187699804e-15
6897	2.51093e-10	O	7	79.1120A	-29.592	6.796615436243221e-15
6898	3.48061e-13	Mn	5	5.70718m	-29.594	6.765387824891475e-15
6899	3.93041e-11	N	6	505.404A	-29.595	6.749827864678586e-15
6900	1.46733e-10	Ne	7	135.378A	-29.596999999999998	6.718815222691371e-15
6901	4.38804e-12	Mn	5	4526.96A	-29.596999999999998	6.718815222691371e-15
6902	7.0757e-11	Mg	7	280.742A	-29.596999999999998	6.718815222691371e-15
6903	1.0378299999999998e-10	O	7	191.403A	-29.596999999999998	6.718815222691371e-15
6904	8.78103e-11	Mg	5	226.220A	-29.599	6.687945070850859e-15
6905	3.89372e-12	Ti	7	5101.66A	-29.6	6.672563224029614e-15
6906	3.83239e-11	Ti	9	518.331A	-29.6	6.672563224029614e-15
6907	9.106790000000001e-13	Fe	2	2.18128m	-29.6	6.672563224029614e-15
6908	1.9743299999999998e-10	O	7	100.614A	-29.603	6.6266296218871346e-15
6909	4.96083e-11	Mn	6	400.426A	-29.603	6.6266296218871346e-15
6910	1.8789900000000003e-12	Fe	2	1.05719m	-29.605999999999998	6.58101222443771e-15
6911	4.68557e-11	Si	3	423.950A	-29.611	6.505680000443005e-15
6912	1.95928e-12	N	1	1.01387m	-29.612	6.490717351651129e-15
6913	1.97135e-11	Cl	1	1007.66A	-29.612	6.490717351651129e-15
6914	2.24569e-13	Cr	4	8.84558m	-29.612	6.490717351651129e-15
6915	2.30689e-13	Cl	6	8.61092m	-29.613000000000003	6.4757891159964146e-15
6916	7.78088e-11	Fe	7	255.298A	-29.616	6.431210097285702e-15
6917	1.36285e-11	Zn	1	1457.57A	-29.618000000000002	6.4016613709639925e-15
6918	7.75651e-11	Ca	3	256.100A	-29.619	6.386937958381185e-15
6919	2.08709e-12	Fe	2	9517.77A	-29.619	6.386937958381185e-15
6920	1.0711200000000001e-10	Mn	8	185.456A	-29.624000000000002	6.313827284139553e-15
6921	3.7063e-11	O	7	535.964A	-29.625	6.2993058843506446e-15
6922	2.51595e-10	O	7	78.9542A	-29.625	6.2993058843506446e-15
6923	1.04827e-11	Si	7	1894.97A	-29.628	6.2559417676610465e-15
6924	4.67235e-12	Fe	2	4251.49A	-29.629	6.241553500865585e-15
6925	7.6474e-11	N	6	259.754A	-29.629	6.241553500865585e-15
6926	6.55086e-13	Be	2	3.03234m	-29.629	6.241553500865585e-15
6927	1.03196e-12	Fe	2	1.92493m	-29.634	6.170107028747538e-15
6928	1.17256e-11	Cr	9	1694.11A	-29.634	6.170107028747538e-15
6929	4.64312e-11	Fe	6	427.826A	-29.635	6.155916176373387e-15
6930	3.84844e-11	Al	3	516.169A	-29.635	6.155916176373387e-15
6931	3.47767e-11	Si	2	571.200A	-29.636	6.14175796205405e-15
6932	5.50174e-11	Mg	7	361.058A	-29.636	6.14175796205405e-15
6933	7.76913e-11	Fe	8	255.684A	-29.636	6.14175796205405e-15
6934	4.08795e-10	B	5	48.5927A	-29.636999999999997	6.127632310724033e-15
6935	6.6875699999999995e-12	Si	1	2970.35A	-29.636999999999997	6.127632310724033e-15
6936	2.17513e-12	Fe	2	9132.52A	-29.639	6.099478397632923e-15
6937	2.89871e-11	N	6	685.285A	-29.64	6.085449986602636e-15
6938	1.68768e-11	S	1	1177.03A	-29.64	6.085449986602636e-15
6939	8.16415e-12	Li	1	2433.13A	-29.646	6.001954482620902e-15
6940	1.0723200000000002e-10	O	7	185.247A	-29.649	5.960637318582778e-15
6941	5.63714e-11	O	7	352.386A	-29.65	5.946928233173162e-15
6942	5.63132e-11	N	2	352.750A	-29.651	5.933250677784992e-15
6943	6.64068e-12	K	1	2991.33A	-29.654	5.892406467412657e-15
6944	2.3398299999999997e-12	Fe	2	8489.69A	-29.654	5.892406467412657e-15
6945	1.80578e-11	S	4	1100.05A	-29.654	5.892406467412657e-15
6946	2.44702e-10	Si	7	81.1781A	-29.655	5.878854308606017e-15
6947	4.46869e-12	Fe	2	4445.25A	-29.656999999999996	5.851843426606858e-15
6948	3.27813e-11	N	6	605.970A	-29.658	5.838384560205187e-15
6949	1.0728599999999999e-10	O	7	185.155A	-29.658	5.838384560205187e-15
6950	4.0182199999999994e-12	Fe	2	4943.60A	-29.659000000000002	5.824956648337308e-15
6951	3.46496e-12	F	3	5732.95A	-29.660999999999998	5.7981934035928124e-15
6952	1.53809e-11	C	6	1291.50A	-29.660999999999998	5.7981934035928124e-15
6953	7.90676e-11	P	8	251.234A	-29.664	5.7582789209563696e-15
6954	3.5371099999999997e-12	Fe	2	5616.02A	-29.665	5.745035246946264e-15
6955	2.72499e-11	C	5	728.975A	-29.666999999999998	5.718639207685793e-15
6956	2.55767e-11	C	1	776.663A	-29.668000000000003	5.705486702486209e-15
6957	1.11158e-11	O	7	1787.04A	-29.67	5.679272372281886e-15
6958	2.34119e-10	Si	7	84.8478A	-29.671999999999997	5.653178485984309e-15
6959	3.36975e-12	Mn	6	5894.94A	-29.675	5.6142622790189255e-15
6960	1.60359e-12	Fe	2	1.23875m	-29.675	5.6142622790189255e-15
6961	4.5148e-12	Fe	2	4399.86A	-29.676	5.601349834093766e-15
6962	6.67025e-12	Sc	1	2978.07A	-29.678	5.57561396933798e-15
6963	8.13788e-12	Mg	7	2440.99A	-29.68	5.54999635013989e-15
6964	4.31667e-11	Fe	3	460.181A	-29.680999999999997	5.537231712749536e-15
6965	9.54288e-12	N	6	2081.60A	-29.680999999999997	5.537231712749536e-15
6966	9.519e-11	O	5	208.682A	-29.686	5.4738475454710636e-15
6967	7.90471e-11	N	6	251.299A	-29.686	5.4738475454710636e-15
6968	1.14669e-13	Mn	5	17.3233m	-29.686999999999998	5.461258045471436e-15
6969	2.6074900000000002e-12	V	4	7618.23A	-29.69	5.4236630095255796e-15
6970	2.97276e-12	Ni	3	6682.16A	-29.69	5.4236630095255796e-15
6971	1.44146e-11	Na	6	1378.08A	-29.69	5.4236630095255796e-15
6972	7.77929e-11	Fe	8	255.351A	-29.691	5.411188930755721e-15
6973	2.5712e-11	Cl	6	772.577A	-29.694000000000003	5.3739385681711745e-15
6974	5.28478e-11	S	3	375.880A	-29.695	5.361578852442891e-15
6975	1.53729e-11	N	6	1292.17A	-29.695999999999998	5.3492475632719524e-15
6976	2.4604899999999997e-13	Fe	7	8.07339m	-29.695999999999998	5.3492475632719524e-15
6977	1.59426e-11	Al	1	1246.00A	-29.697	5.3369446352790495e-15
6978	1.1724e-11	Ca	2	1694.34A	-29.698	5.324670003235327e-15
6979	2.5620099999999996e-10	O	7	77.5345A	-29.701	5.288015232758547e-15
6980	1.97295e-11	S	1	1006.84A	-29.706	5.227483822936506e-15
6981	1.7353599999999998e-12	Fe	2	1.14469m	-29.706999999999997	5.215460943775145e-15
6982	5.67666e-11	O	7	349.932A	-29.709	5.191498077419057e-15
6983	2.73718e-11	Cl	7	725.726A	-29.71	5.179557963175642e-15
6984	2.988e-12	Fe	2	6648.07A	-29.711	5.16764531043298e-15
6985	3.47697e-11	N	6	571.315A	-29.715	5.1202680534522835e-15
6986	1.83991e-12	Fe	2	1.07965m	-29.715	5.1202680534522835e-15
6987	2.36842e-12	Fe	2	8387.23A	-29.715	5.1202680534522835e-15
6988	1.3478e-11	Al	2	1473.84A	-29.715	5.1202680534522835e-15
6989	2.4031e-11	O	7	826.619A	-29.715	5.1202680534522835e-15
6990	4.43097e-11	Ar	2	448.310A	-29.72	5.061656829713327e-15
6991	5.63008e-12	Fe	2	3528.27A	-29.72	5.061656829713327e-15
6992	3.6752e-12	Fe	2	5405.00A	-29.721	5.0500153420528354e-15
6993	4.97307e-11	Fe	3	399.441A	-29.721999999999998	5.038400629071014e-15
6994	6.46272e-11	Ne	2	307.370A	-29.723000000000003	5.026812629187688e-15
6995	4.7063e-11	Fe	6	422.082A	-29.724	5.0152512809646e-15
6996	5.33894e-12	Fe	2	3720.67A	-29.726	4.992208294451361e-15
6997	1.2949200000000003e-10	Fe	8	153.402A	-29.726	4.992208294451361e-15
6998	2.23636e-10	Si	7	88.8250A	-29.728	4.969271180844084e-15
6999	1.2835799999999999e-12	Fe	2	1.54758m	-29.729	4.957842174279744e-15
7000	5.33037e-12	Ni	5	3726.65A	-29.74	4.833844745360998e-15
7001	1.02725e-11	Be	3	1933.75A	-29.741	4.822727210954968e-15
7002	3.64738e-11	O	4	544.623A	-29.741	4.822727210954968e-15
7003	5.70277e-11	Ar	3	348.330A	-29.745	4.778512182117769e-15
7004	7.32467e-11	Be	4	271.199A	-29.745	4.778512182117769e-15
7005	3.41429e-12	Fe	2	5818.04A	-29.745	4.778512182117769e-15
7006	1.53224e-11	N	6	1296.43A	-29.746	4.767521909075772e-15
7007	5.49511e-11	N	6	361.494A	-29.748	4.745617135636091e-15
7008	5.01924e-12	Fe	2	3957.66A	-29.75	4.723813005488413e-15
7009	2.5970400000000003e-10	O	7	76.4889A	-29.75	4.723813005488413e-15
7010	3.706e-11	O	7	536.008A	-29.75	4.723813005488413e-15
7011	2.0444099999999998e-12	N	1	9716.46A	-29.75	4.723813005488413e-15
7012	9.248830000000001e-14	Fe	2	21.4778m	-29.752	4.702109056218777e-15
7013	8.88576e-11	O	7	223.554A	-29.754	4.68050482753782e-15
7014	2.02747e-11	N	3	979.768A	-29.756	4.658999861271132e-15
7015	3.65343e-11	N	6	543.720A	-29.756	4.658999861271132e-15
7016	1.57187e-13	Fe	2	12.6375m	-29.756	4.658999861271132e-15
7017	2.38843e-11	O	7	831.694A	-29.758000000000003	4.6375937013492715e-15
7018	3.76129e-11	Al	7	528.129A	-29.759	4.626927531819264e-15
7019	6.9692399999999995e-12	C	3	2850.30A	-29.761	4.605668730865836e-15
7020	1.0911499999999999e-10	V	6	182.050A	-29.761999999999997	4.595075986730408e-15
7021	1.91255e-11	N	6	1038.64A	-29.763	4.58450760523036e-15
7022	3.41196e-11	Si	2	582.201A	-29.764	4.573963530333336e-15
7023	5.12418e-11	Al	8	387.661A	-29.764	4.573963530333336e-15
7024	1.6001399999999999e-12	Ti	3	1.24142m	-29.766	4.552948076862129e-15
7025	6.794789999999999e-12	Na	2	2923.48A	-29.768	4.532029180628754e-15
7026	2.23881e-11	Ne	7	887.279A	-29.769000000000002	4.52160580275897e-15
7027	1.98292e-11	S	1	1001.78A	-29.769000000000002	4.52160580275897e-15
7028	5.64016e-11	Mg	5	352.197A	-29.769000000000002	4.52160580275897e-15
7029	4.97825e-12	Ni	4	3990.25A	-29.771	4.500830911194389e-15
7030	1.7265900000000002e-12	N	1	1.15050m	-29.774	4.469847409136162e-15
7031	3.3181800000000003e-12	Fe	2	5986.56A	-29.774	4.469847409136162e-15
7032	9.573309999999999e-13	C	5	2.07498m	-29.774	4.469847409136162e-15
7033	2.43069e-12	Fe	2	8172.36A	-29.774	4.469847409136162e-15
7034	8.17358e-12	C	6	2430.33A	-29.774	4.469847409136162e-15
7035	2.3213e-11	N	6	855.747A	-29.775	4.4595670453722474e-15
7036	1.91837e-12	N	1	1.03548m	-29.776	4.449310325788834e-15
7037	3.64455e-12	Fe	2	5450.45A	-29.776	4.449310325788834e-15
7038	1.79099e-11	Si	6	1109.13A	-29.776	4.449310325788834e-15
7039	1.56442e-11	N	6	1269.77A	-29.778000000000002	4.428867601768267e-15
7040	4.64694e-11	Fe	6	427.474A	-29.778000000000002	4.428867601768267e-15
7041	3.85228e-11	N	6	515.655A	-29.781	4.398379491647635e-15
7042	5.71755e-11	N	2	347.430A	-29.783	4.378170773553886e-15
7043	2.21906e-11	Ne	7	895.174A	-29.783	4.378170773553886e-15
7044	1.5381e-12	Fe	2	1.29149m	-29.784000000000002	4.368101260200737e-15
7045	4.04103e-11	Al	3	491.570A	-29.785	4.358054906085674e-15
7046	1.9136e-11	C	6	1038.07A	-29.785999999999998	4.348031657943893e-15
7047	6.85424e-13	Fe	2	2.89813m	-29.787	4.338031462633092e-15
7048	7.75097e-11	Be	4	256.283A	-29.787	4.338031462633092e-15
7049	1.6365799999999999e-12	Mn	5	1.21378m	-29.788	4.3280542671332675e-15
7050	4.18002e-11	N	6	475.224A	-29.789	4.318100018546324e-15
7051	4.086069999999999e-12	Ca	2	4861.51A	-29.793000000000003	4.278511439617737e-15
7052	4.46354e-11	Na	5	445.038A	-29.793000000000003	4.278511439617737e-15
7053	8.76603e-13	Fe	2	2.26607m	-29.796	4.24905837403696e-15
7054	9.86483e-12	N	6	2013.66A	-29.796999999999997	4.239285810962452e-15
7055	4.41031e-11	Fe	3	450.410A	-29.799	4.219808061933463e-15
7056	6.36376e-11	F	3	312.150A	-29.802	4.190759107562159e-15
7057	4.10959e-11	N	6	483.368A	-29.803	4.1811206290797e-15
7058	6.67152e-11	Ar	3	297.750A	-29.804000000000002	4.1715043184826e-15
7059	3.55315e-12	Mn	6	5590.66A	-29.805	4.161910124786169e-15
7060	1.52226e-12	Fe	2	1.30493m	-29.807	4.142787884742333e-15
7061	9.67283e-11	O	7	205.363A	-29.807	4.142787884742333e-15
7062	3.91075e-11	N	6	507.946A	-29.807	4.142787884742333e-15
7063	2.67274e-12	Fe	2	7432.25A	-29.81	4.114269133541423e-15
7064	4.95793e-11	Na	5	400.660A	-29.811	4.104806577117428e-15
7065	5.12741e-11	O	7	387.417A	-29.813000000000002	4.0859467040428426e-15
7066	1.82137e-11	Cl	1	1090.63A	-29.813000000000002	4.0859467040428426e-15
7067	3.93496e-12	Fe	2	5048.19A	-29.814	4.076549287399117e-15
7068	3.83463e-11	N	6	518.027A	-29.815	4.067173484213872e-15
7069	1.93973e-11	N	6	1024.08A	-29.815	4.067173484213872e-15
7070	5.5545e-11	N	6	357.628A	-29.818	4.039175258884881e-15
7071	6.14313e-11	Ti	5	323.361A	-29.820999999999998	4.011369771983387e-15
7072	4.31696e-12	Cl	7	4601.49A	-29.823	3.9929392020324e-15
7073	8.6808e-11	S	9	228.832A	-29.824	3.98375569670729e-15
7074	4.68e-12	Fe	2	4244.54A	-29.824	3.98375569670729e-15
7075	8.14246e-12	Si	2	2439.61A	-29.825	3.974593312858344e-15
7076	8.82458e-11	O	7	225.104A	-29.825	3.974593312858344e-15
7077	5.00534e-12	Fe	2	3968.66A	-29.826999999999998	3.9563317153883584e-15
7078	4.16515e-12	Sc	1	4769.20A	-29.826999999999998	3.9563317153883584e-15
7079	4.49337e-11	O	7	442.084A	-29.828000000000003	3.947232404946114e-15
7080	1.59303e-12	N	1	1.24696m	-29.829	3.93815402233721e-15
7081	1.94419e-12	N	1	1.02174m	-29.83	3.9290965194289e-15
7082	8.07729e-11	O	7	245.930A	-29.831	3.920059848199174e-15
7083	2.19704e-11	N	6	904.147A	-29.831999999999997	3.911043960736566e-15
7084	7.1991399999999996e-12	Si	2	2759.28A	-29.833000000000002	3.9020488092396404e-15
7085	1.1835700000000002e-10	C	5	167.835A	-29.834	3.893074346017129e-15
7086	4.84264e-11	Ca	4	410.199A	-29.835	3.884120523487224e-15
7087	4.35761e-12	Fe	2	4558.57A	-29.836	3.875187294177713e-15
7088	3.20155e-11	O	7	620.463A	-29.837	3.866274610725441e-15
7089	1.7312400000000002e-12	N	1	1.14741m	-29.846	3.786977262045482e-15
7090	1.36073e-12	Fe	2	1.45983m	-29.85	3.752258045817201e-15
7091	1.69469e-11	S	1	1172.16A	-29.85	3.752258045817201e-15
7092	1.90755e-11	N	6	1041.36A	-29.851999999999997	3.735017986107337e-15
7093	8.27032e-12	Li	1	2401.90A	-29.851999999999997	3.735017986107337e-15
7094	4.53219e-12	Fe	2	4382.97A	-29.853	3.726427683117633e-15
7095	1.41201e-10	Ne	7	140.682A	-29.853	3.726427683117633e-15
7096	4.51424e-13	Sc	8	4.40040m	-29.855	3.7093063031440006e-15
7097	2.43929e-11	N	6	814.353A	-29.855999999999998	3.700775135384189e-15
7098	2.17105e-11	C	6	914.971A	-29.858	3.6837716181612315e-15
7099	4.54721e-11	Ar	2	436.849A	-29.858	3.6837716181612315e-15
7100	6.0091800000000005e-12	O	7	3305.69A	-29.859	3.675299178547161e-15
7101	3.2247399999999996e-10	S	8	61.6001A	-29.86	3.6668462250035e-15
7102	6.01752e-11	S	4	330.110A	-29.862	3.649998596963489e-15
7103	1.85872e-11	N	6	1068.72A	-29.862	3.649998596963489e-15
7104	5.39678e-11	O	7	368.080A	-29.864	3.633228376742909e-15
7105	1.40881e-10	Ni	9	141.002A	-29.864	3.633228376742909e-15
7106	9.43166e-13	Li	2	2.10615m	-29.865	3.624872183358332e-15
7107	1.3665e-12	N	1	1.45368m	-29.866	3.6165352086851955e-15
7108	3.97591e-11	C	5	499.620A	-29.869	3.591639155424617e-15
7109	7.57231e-11	Na	2	262.330A	-29.869	3.591639155424617e-15
7110	9.41515e-11	O	7	210.984A	-29.869	3.591639155424617e-15
7111	4.49307e-11	O	7	442.114A	-29.872	3.566914485389195e-15
7112	6.568310000000001e-12	Ni	7	3024.29A	-29.874000000000002	3.550526001986019e-15
7113	2.34253e-12	Fe	2	8479.91A	-29.875	3.5423600187851055e-15
7114	7.87305e-12	O	7	2523.10A	-29.879	3.5098834669232156e-15
7115	6.40293e-11	S	3	310.240A	-29.88	3.501810958959036e-15
7116	3.5332800000000005e-12	Mn	6	5622.10A	-29.883000000000003	3.477704661878489e-15
7117	4.3909e-11	Fe	3	452.401A	-29.886	3.4537643113798518e-15
7118	1.69612e-11	Cl	1	1171.17A	-29.886	3.4537643113798518e-15
7119	2.19222e-12	Fe	2	9061.35A	-29.89	3.4221000098457183e-15
7120	1.57036e-12	N	1	1.26497m	-29.89	3.4221000098457183e-15
7121	1.21252e-11	O	7	1638.28A	-29.891	3.4142293982302517e-15
7122	2.27417e-12	Fe	2	8734.82A	-29.891	3.4142293982302517e-15
7123	2.34357e-12	Mn	10	8476.14A	-29.892	3.4063768885191504e-15
7124	2.8787599999999997e-12	N	1	6900.36A	-29.894000000000002	3.3907260083729816e-15
7125	1.9126e-11	N	6	1038.61A	-29.897	3.3673844147134884e-15
7126	4.63266e-11	Fe	6	428.792A	-29.901999999999997	3.3288382840645713e-15
7127	2.1562099999999998e-12	Fe	2	9212.66A	-29.901999999999997	3.3288382840645713e-15
7128	6.44449e-11	Ne	2	308.240A	-29.901999999999997	3.3288382840645713e-15
7129	1.17522e-11	B	1	1690.27A	-29.905	3.305922722502501e-15
7130	1.13651e-11	N	3	1747.85A	-29.905	3.305922722502501e-15
7131	6.70568e-12	K	1	2962.33A	-29.906	3.298319311233192e-15
7132	3.05098e-11	F	6	651.084A	-29.908	3.2831649105566583e-15
7133	1.69553e-11	Be	4	1171.58A	-29.909000000000002	3.2756138408023363e-15
7134	1.98988e-11	S	1	998.273A	-29.909000000000002	3.2756138408023363e-15
7135	1.5064200000000002e-12	Mn	5	1.31866m	-29.91	3.268080138026547e-15
7136	3.4130800000000002e-12	Ni	4	5820.09A	-29.912	3.2530646737305595e-15
7137	2.16486e-11	N	6	917.587A	-29.913	3.245582832599863e-15
7138	1.13404e-11	N	3	1751.66A	-29.914	3.238118199226258e-15
7139	5.03416e-11	Fe	8	394.593A	-29.915	3.2306707340330265e-15
7140	1.30535e-11	O	7	1521.77A	-29.915	3.2306707340330265e-15
7141	8.27183e-13	Ti	9	2.40146m	-29.916	3.2232403975343965e-15
7142	2.1883400000000003e-12	Fe	2	9077.39A	-29.918000000000003	3.2084309531320095e-15
7143	1.74529e-11	N	6	1138.17A	-29.918000000000003	3.2084309531320095e-15
7144	5.17807e-11	O	7	383.627A	-29.92	3.1936895519459338e-15
7145	5.62278e-12	Fe	2	3532.86A	-29.924	3.164409630138317e-15
7146	4.24064e-11	Al	3	468.430A	-29.925	3.157131689949692e-15
7147	4.33521e-12	Fe	2	4582.12A	-29.928	3.135398148267342e-15
7148	1.4523e-11	B	1	1367.79A	-29.93	3.1209923023392663e-15
7149	3.54944e-11	Si	2	559.650A	-29.93	3.1209923023392663e-15
7150	6.54925e-13	Be	2	3.03309m	-29.932	3.1066526452609288e-15
7151	4.3375e-11	Ar	2	457.970A	-29.933000000000003	3.0995075424512987e-15
7152	4.43681e-11	Ar	2	447.720A	-29.933000000000003	3.0995075424512987e-15
7153	3.37652e-11	Ne	1	588.311A	-29.936	3.0781706826101376e-15
7154	2.87258e-12	Cr	4	6915.20A	-29.936	3.0781706826101376e-15
7155	2.6095e-12	V	4	7612.37A	-29.936999999999998	3.0710910864968633e-15
7156	5.7873e-12	C	6	3432.42A	-29.938000000000002	3.0640277730027614e-15
7157	1.17343e-11	Ca	2	1692.85A	-29.94	3.049949844162491e-15
7158	1.0183700000000001e-10	O	7	195.062A	-29.94	3.049949844162491e-15
7159	1.53283e-11	N	6	1295.93A	-29.944000000000003	3.0219877359169053e-15
7160	1.73874e-11	N	6	1142.47A	-29.944000000000003	3.0219877359169053e-15
7161	3.19541e-11	O	7	621.656A	-29.944000000000003	3.0219877359169053e-15
7162	3.03293e-11	F	5	654.960A	-29.945	3.0150373569952863e-15
7163	4.98696e-11	Mn	10	398.328A	-29.945999999999998	3.0081029635015954e-15
7164	2.12427e-12	Fe	2	9351.19A	-29.948	2.994281985820654e-15
7165	1.01115e-11	S	4	1964.54A	-29.95	2.9805245097639745e-15
7166	3.4873599999999998e-12	Fe	2	5696.13A	-29.954	2.953198896809992e-15
7167	6.01297e-11	Ne	5	330.360A	-29.956	2.939630180401227e-15
7168	7.869889999999999e-12	Si	1	2524.11A	-29.956999999999997	2.9328692186010234e-15
7169	2.2413400000000002e-12	Al	2	8862.77A	-29.959	2.9193939085789822e-15
7170	1.02022e-10	O	7	194.707A	-29.96	2.912679488912416e-15
7171	1.80856e-11	S	4	1098.36A	-29.961	2.905980511982575e-15
7172	1.29791e-11	O	7	1530.50A	-29.962	2.899296942272103e-15
7173	4.41724e-12	C	6	4497.03A	-29.963	2.892628744345403e-15
7174	2.75895e-17	B	3	7.20000c	-29.964000000000002	2.8859758828483527e-15
7175	5.59582e-11	O	7	354.988A	-29.965	2.879338322508166e-15
7176	1.36273e-12	N	1	1.45769m	-29.968000000000004	2.859517096916246e-15
7177	4.37713e-11	Al	7	453.824A	-29.969	2.852940390095036e-15
7178	5.09033e-11	Fe	3	390.239A	-29.971	2.839832319681585e-15
7179	3.18353e-12	Sc	1	6239.76A	-29.971	2.839832319681585e-15
7180	1.58048e-12	Fe	2	1.25687m	-29.971	2.839832319681585e-15
7181	4.08434e-12	Ca	2	4863.57A	-29.971999999999998	2.8333008865916822e-15
7182	3.204e-11	O	7	619.988A	-29.973000000000003	2.8267844753809876e-15
7183	5.54904e-12	Fe	2	3579.80A	-29.974	2.8202830515002292e-15
7184	3.54515e-11	Cr	9	560.328A	-29.975	2.813796580479436e-15
7185	2.98445e-12	Fe	2	6656.00A	-29.975	2.813796580479436e-15
7186	5.0039e-11	O	7	396.979A	-29.979	2.7879995383690727e-15
7187	1.02174e-11	S	4	1944.18A	-29.979	2.7879995383690727e-15
7188	3.99912e-12	Fe	2	4967.21A	-29.98	2.7815873173680654e-15
7189	5.00421e-11	O	7	396.955A	-29.98	2.7815873173680654e-15
7190	2.2358700000000002e-12	Fe	2	8884.44A	-29.984	2.7560855715568476e-15
7191	4.17802e-12	Fe	2	4754.51A	-29.986	2.743422508612073e-15
7192	1.32274e-11	S	5	1501.77A	-29.986	2.743422508612073e-15
7193	2.04485e-11	Si	1	971.440A	-29.989	2.7245369209018657e-15
7194	1.42873e-12	N	1	1.39036m	-29.99	2.718270659870709e-15
7195	1.47765e-11	P	3	1344.33A	-29.99	2.718270659870709e-15
7196	9.61165e-11	O	7	206.671A	-29.99	2.718270659870709e-15
7197	9.71947e-14	Mg	2	20.4378m	-29.99	2.718270659870709e-15
7198	8.50181e-11	Ar	4	233.650A	-29.991999999999997	2.7057813406630203e-15
7199	3.12673e-12	Fe	2	6353.12A	-29.991999999999997	2.7057813406630203e-15
7200	4.31956e-11	O	4	459.872A	-29.993000000000002	2.69955821626934e-15
7201	1.51789e-11	O	5	1308.69A	-29.995	2.687154872930333e-15
7202	1.19445e-10	Ni	9	166.306A	-29.998	2.668656628899628e-15
7203	7.78746e-11	O	7	255.083A	-29.998	2.668656628899628e-15
7204	2.24208e-11	Na	7	885.984A	-30.004	2.6320412872774436e-15
7205	1.1763e-13	Na	2	16.8873m	-30.004	2.6320412872774436e-15
7206	1.90814e-11	N	6	1041.04A	-30.005	2.625987760300315e-15
7207	2.59426e-11	Cl	6	765.708A	-30.006	2.6199481560488606e-15
7208	1.05339e-10	O	7	188.577A	-30.006	2.6199481560488606e-15
7209	1.64813e-11	O	7	1205.27A	-30.006999999999998	2.6139224425017434e-15
7210	1.1871600000000002e-10	C	5	167.327A	-30.008000000000003	2.607910587711165e-15
7211	1.17772e-11	Cl	7	1686.68A	-30.008000000000003	2.607910587711165e-15
7212	8.92958e-13	Fe	2	2.22457m	-30.011	2.5899578575028478e-15
7213	1.2909100000000002e-10	F	6	153.880A	-30.011999999999997	2.584001119728329e-15
7214	2.16991e-11	N	6	915.449A	-30.011999999999997	2.584001119728329e-15
7215	2.43625e-13	Cr	4	8.15372m	-30.013	2.5780580820704746e-15
7216	2.1930099999999998e-12	Fe	2	9058.06A	-30.014	2.5721287130199754e-15
7217	5.59244e-11	O	7	355.202A	-30.014	2.5721287130199754e-15
7218	7.54248e-12	Cr	5	2633.68A	-30.015	2.5662129811398442e-15
7219	4.65491e-12	Fe	2	4267.42A	-30.017	2.5544223035044193e-15
7220	3.30519e-11	Si	2	601.008A	-30.018	2.5485472952361057e-15
7221	7.54214e-11	O	7	263.380A	-30.018	2.5485472952361057e-15
7222	4.44941e-12	Si	2	4464.52A	-30.019000000000002	2.542685799111851e-15
7223	2.02705e-11	N	3	979.969A	-30.02	2.5368377840546074e-15
7224	3.46481e-12	F	3	5733.21A	-30.02	2.5368377840546074e-15
7225	5.70172e-12	Si	2	3483.94A	-30.022	2.5251820731900058e-15
7226	7.96708e-11	P	8	249.332A	-30.022	2.5251820731900058e-15
7227	7.61003e-11	Al	7	261.030A	-30.023000000000003	2.5193743155852087e-15
7228	7.61411e-11	Na	2	260.890A	-30.023000000000003	2.5193743155852087e-15
7229	1.80485e-12	N	1	1.10062m	-30.024	2.5135799154522777e-15
7230	2.67609e-12	Fe	2	7422.95A	-30.025	2.5077988420698393e-15
7231	3.09631e-11	Ar	2	641.552A	-30.026	2.502031064787197e-15
7232	1.5548399999999999e-12	Fe	2	1.27759m	-30.026999999999997	2.4962765530242105e-15
7233	4.7293400000000005e-12	Ti	3	4200.26A	-30.026999999999997	2.4962765530242105e-15
7234	8.34293e-12	Li	1	2380.99A	-30.028000000000002	2.4905352762709706e-15
7235	5.35413e-11	O	7	371.012A	-30.029	2.4848072040878815e-15
7236	6.66795e-12	Si	2	2979.10A	-30.031	2.473390552023185e-15
7237	1.72262e-12	N	1	1.15315m	-30.031	2.473390552023185e-15
7238	1.87336e-12	N	1	1.06036m	-30.031999999999996	2.467701911611645e-15
7239	3.77801e-11	O	7	525.791A	-30.035	2.4507143711405204e-15
7240	3.64013e-11	Ne	7	545.708A	-30.035999999999998	2.4450778844977593e-15
7241	9.54378e-12	C	6	2081.40A	-30.037	2.4394543614145213e-15
7242	2.16545e-11	N	6	917.334A	-30.038	2.433843772075467e-15
7243	1.27273e-12	Fe	2	1.56078m	-30.038	2.433843772075467e-15
7244	4.84051e-11	C	2	410.379A	-30.038	2.433843772075467e-15
7245	1.60467e-12	Mn	5	1.23791m	-30.04	2.422661275711201e-15
7246	4.12323e-11	Fe	3	481.770A	-30.041	2.417089309397487e-15
7247	8.89068e-11	Al	6	223.430A	-30.044	2.4004501836293153e-15
7248	2.21646e-10	O	7	89.6225A	-30.044	2.4004501836293153e-15
7249	1.0713099999999999e-10	O	7	185.423A	-30.044	2.4004501836293153e-15
7250	2.20067e-12	Fe	2	9026.56A	-30.045	2.394929301409821e-15
7251	1.48448e-12	Fe	2	1.33814m	-30.048000000000002	2.3784427240636284e-15
7252	4.29372e-11	Fe	6	462.640A	-30.051	2.3620696395176106e-15
7253	3.16366e-11	Be	4	627.894A	-30.052	2.3566370301000293e-15
7254	5.60813e-11	N	6	354.208A	-30.053	2.351216915337385e-15
7255	2.43798e-12	Fe	2	8147.93A	-30.055	2.3404140548953854e-15
7256	2.50585e-12	O	7	7927.22A	-30.055	2.3404140548953854e-15
7257	5.35444e-11	O	7	370.991A	-30.059	2.3189570098663558e-15
7258	3.52837e-11	Ne	7	562.993A	-30.063000000000002	2.297696684208591e-15
7259	1.16336e-11	Fe	8	1707.51A	-30.064	2.292412128479793e-15
7260	6.343569999999999e-12	Ni	7	3131.43A	-30.066	2.2818794514911365e-15
7261	4.27558e-11	Fe	6	464.603A	-30.069000000000003	2.266171103837786e-15
7262	3.2462099999999998e-12	Ni	4	6119.27A	-30.072	2.2505708916891055e-15
7263	1.10633e-10	O	7	179.553A	-30.073	2.245394722275395e-15
7264	6.752389999999999e-12	K	1	2941.84A	-30.074	2.2402304577209797e-15
7265	2.97329e-11	Cr	5	668.097A	-30.074	2.2402304577209797e-15
7266	1.67165e-12	Zn	2	1.18832m	-30.076	2.2299375337313596e-15
7267	3.8068e-11	Ne	4	521.815A	-30.076999999999998	2.2248088197240965e-15
7268	1.8581e-12	N	1	1.06907m	-30.076999999999998	2.2248088197240965e-15
7269	2.19987e-12	Fe	2	9029.83A	-30.081999999999997	2.1993416437583125e-15
7270	8.12093e-12	Si	2	2446.08A	-30.084	2.189236586803824e-15
7271	4.67194e-11	Mn	6	425.186A	-30.085	2.184201482376838e-15
7272	1.09642e-10	O	7	181.176A	-30.086	2.179177958368698e-15
7273	4.34842e-12	Fe	2	4568.20A	-30.086	2.179177958368698e-15
7274	9.54884e-12	N	6	2080.30A	-30.086	2.179177958368698e-15
7275	1.52669e-11	O	5	1301.15A	-30.086	2.179177958368698e-15
7276	6.8176e-11	S	4	291.370A	-30.087	2.1741659881451454e-15
7277	3.53631e-11	Ne	7	561.728A	-30.09	2.159199134757901e-15
7278	1.92558e-11	S	1	1031.61A	-30.090999999999998	2.1542331145535715e-15
7279	1.13161e-11	Ca	2	1755.41A	-30.092	2.14927851587875e-15
7280	2.77726e-12	Ti	3	7152.54A	-30.095	2.1344829866455128e-15
7281	6.97807e-11	S	4	284.670A	-30.095	2.1344829866455128e-15
7282	5.40659e-13	Mn	6	3.67412m	-30.096	2.129573812004376e-15
7283	3.57294e-11	S	2	555.969A	-30.096999999999998	2.1246759281516157e-15
7284	5.06143e-11	O	4	392.467A	-30.096999999999998	2.1246759281516157e-15
7285	5.06087e-11	O	4	392.511A	-30.098000000000003	2.1197893091190863e-15
7286	3.6128800000000003e-12	Fe	2	5498.23A	-30.098000000000003	2.1197893091190863e-15
7287	6.00366e-12	S	2	3308.73A	-30.101	2.1051967821573048e-15
7288	1.21152e-11	C	6	1639.63A	-30.101	2.1051967821573048e-15
7289	2.09864e-12	Fe	2	9465.40A	-30.104	2.0907047094445277e-15
7290	3.6767e-12	Si	2	5402.80A	-30.105	2.085896222046912e-15
7291	3.69379e-11	O	7	537.780A	-30.105	2.085896222046912e-15
7292	6.37663e-11	Ar	3	311.520A	-30.105999999999998	2.081098793863438e-15
7293	4.40293e-11	Al	7	451.165A	-30.105999999999998	2.081098793863438e-15
7294	7.77839e-11	S	4	255.380A	-30.107	2.0763123994585854e-15
7295	1.158e-11	S	9	1715.41A	-30.108	2.0715370134553834e-15
7296	1.0122499999999999e-10	O	7	196.241A	-30.113000000000003	2.0478243253477e-15
7297	3.1571199999999997e-13	Mn	5	6.29195m	-30.114	2.0431144600967883e-15
7298	3.25176e-10	B	4	61.0883A	-30.116999999999997	2.029049759083008e-15
7299	4.61789e-11	Mn	6	430.163A	-30.122	2.005823418554412e-15
7300	4.66159e-11	Ar	2	426.130A	-30.122	2.005823418554412e-15
7301	4.97916e-11	Mn	6	398.952A	-30.124000000000002	1.99660749707961e-15
7302	1.6531e-11	S	1	1201.65A	-30.127	1.982862947747329e-15
7303	4.863280000000001e-12	Ni	4	4084.58A	-30.128	1.978302489518881e-15
7304	1.5198e-12	Fe	2	1.30704m	-30.13	1.9692130152271116e-15
7305	8.98823e-11	Cr	9	221.005A	-30.13	1.9692130152271116e-15
7306	2.78509e-11	N	6	713.243A	-30.133000000000003	1.9556570481814043e-15
7307	6.60304e-12	Ti	3	3008.38A	-30.135	1.9466716202414713e-15
7308	4.56508e-11	O	7	435.139A	-30.135	1.9466716202414713e-15
7309	8.00818e-11	P	8	248.052A	-30.136	1.9421943997564795e-15
7310	5.4798199999999996e-12	Ni	5	3625.02A	-30.138	1.933270827067386e-15
7311	3.24363e-12	Ni	4	6124.14A	-30.14	1.9243882544705477e-15
7312	4.25854e-12	Cl	7	4664.61A	-30.143	1.9111408589074485e-15
7313	2.07128e-12	Fe	2	9590.45A	-30.145	1.902359964278329e-15
7314	6.38817e-13	Co	8	3.10957m	-30.145	1.902359964278329e-15
7315	9.7069e-14	Mg	2	20.4643m	-30.147	1.893619414195311e-15
7316	4.72835e-12	Mn	10	4201.14A	-30.148000000000003	1.889264210398267e-15
7317	2.1229899999999998e-17	Ca	2	9.35682c	-30.151	1.8762586070538373e-15
7318	9.24145e-12	P	8	2149.50A	-30.151	1.8762586070538373e-15
7319	1.39057e-13	He	1	14.2851m	-30.154	1.863342533653072e-15
7320	2.8694599999999998e-12	N	1	6922.71A	-30.154	1.863342533653072e-15
7321	5.12276e-11	Mg	6	387.769A	-30.154	1.863342533653072e-15
7322	1.8420200000000003e-12	C	6	1.07841m	-30.159000000000002	1.8420130280486346e-15
7323	3.3611800000000004e-12	Ni	4	5909.96A	-30.16	1.8377765156461073e-15
7324	6.65912e-12	Ni	7	2983.05A	-30.16	1.8377765156461073e-15
7325	2.6088499999999998e-14	O	4	76.1425m	-30.160999999999998	1.8335497469517208e-15
7326	8.69342e-11	F	3	228.500A	-30.160999999999998	1.8335497469517208e-15
7327	1.62607e-11	Al	1	1221.62A	-30.163	1.825125351099254e-15
7328	3.58591e-12	Sc	6	5539.58A	-30.163	1.825125351099254e-15
7329	7.66317e-11	Na	2	259.220A	-30.164	1.8209276792758807e-15
7330	1.3029e-11	O	7	1524.63A	-30.168000000000003	1.804233313965989e-15
7331	3.7170800000000006e-12	Sc	1	5344.11A	-30.171	1.7918130591953233e-15
7332	5.80102e-11	O	7	342.431A	-30.175	1.7753856183267562e-15
7333	2.09242e-11	O	7	949.352A	-30.178	1.763163949696024e-15
7334	1.04727e-10	O	7	189.678A	-30.178	1.763163949696024e-15
7335	1.14727e-10	F	6	173.146A	-30.18	1.7550629472063418e-15
7336	8.39478e-12	Li	1	2366.29A	-30.182	1.7469991654421342e-15
7337	8.16113e-12	Si	2	2434.03A	-30.184	1.7389724333896869e-15
7338	8.76712e-11	S	9	226.579A	-30.184	1.7389724333896869e-15
7339	6.54116e-13	Mn	6	3.03684m	-30.184	1.7389724333896869e-15
7340	3.46545e-11	Sc	8	573.215A	-30.191	1.7111681870679238e-15
7341	1.28387e-11	Si	1	1547.23A	-30.195999999999998	1.6915806068045036e-15
7342	3.14872e-11	Cr	5	630.875A	-30.199	1.6799358478151596e-15
7343	2.71562e-12	Mn	6	7314.88A	-30.199	1.6799358478151596e-15
7344	3.36334e-11	N	6	590.616A	-30.199	1.6799358478151596e-15
7345	7.87803e-11	Ar	4	252.150A	-30.2	1.6760721025829888e-15
7346	2.40658e-11	O	7	825.423A	-30.201	1.6722172437182445e-15
7347	1.52398e-11	O	5	1303.46A	-30.201	1.6722172437182445e-15
7348	1.82581e-12	N	1	1.08798m	-30.201999999999998	1.6683712507828757e-15
7349	3.40457e-12	Fe	1	5834.65A	-30.203000000000003	1.6645341033857698e-15
7350	5.109819999999999e-12	O	7	3887.50A	-30.204	1.660705781182808e-15
7351	5.56741e-11	O	7	356.799A	-30.204	1.660705781182808e-15
7352	3.23651e-11	O	7	613.761A	-30.205	1.65688626387658e-15
7353	1.41473e-11	Zn	1	1404.12A	-30.208000000000002	1.6454803390640197e-15
7354	1.99818e-11	Si	3	994.125A	-30.208000000000002	1.6454803390640197e-15
7355	9.64395e-11	Cr	9	205.979A	-30.209	1.6416958393029378e-15
7356	6.60815e-12	Ni	5	3006.05A	-30.21	1.6379200436497567e-15
7357	7.77583e-11	Fe	7	255.464A	-30.212	1.6303944846376216e-15
7358	2.28785e-11	Mg	7	868.260A	-30.212	1.6303944846376216e-15
7359	1.82015e-12	N	1	1.09136m	-30.214000000000002	1.6229035024283302e-15
7360	9.30428e-12	Si	3	2134.98A	-30.215	1.619170927950599e-15
7361	9.38219e-12	Si	3	2117.25A	-30.217	1.6117315133001294e-15
7362	5.69004e-11	Mg	6	349.109A	-30.219	1.6043262796551142e-15
7363	3.1031099999999997e-12	Ni	3	6401.47A	-30.219	1.6043262796551142e-15
7364	4.44543e-12	Fe	2	4468.51A	-30.22	1.6006364316041157e-15
7365	5.07592e-11	O	7	391.347A	-30.22	1.6006364316041157e-15
7366	8.613310000000001e-12	O	7	2306.25A	-30.221999999999998	1.5932821752289575e-15
7367	6.85334e-11	Sc	4	289.851A	-30.223000000000003	1.5896177279132503e-15
7368	4.8597e-12	Na	2	4087.59A	-30.224	1.5859617085925204e-15
7369	6.78745e-12	K	1	2926.65A	-30.225	1.5823140978828789e-15
7370	2.26973e-11	Ar	1	875.189A	-30.226	1.5786748764450825e-15
7371	2.08997e-11	O	7	950.466A	-30.226999999999997	1.5750440249843288e-15
7372	7.68635e-11	O	7	258.438A	-30.228	1.571421524250179e-15
7373	2.48031e-11	Be	4	800.886A	-30.230999999999998	1.5606039345669505e-15
7374	7.331560000000001e-12	Sc	1	2709.44A	-30.232	1.5570146451191698e-15
7375	1.2920500000000002e-10	F	6	153.743A	-30.233	1.5534336108080417e-15
7376	1.73337e-11	N	6	1146.00A	-30.233	1.5534336108080417e-15
7377	4.94855e-11	S	3	401.419A	-30.234	1.5498608126472783e-15
7378	4.4349e-12	Fe	2	4479.12A	-30.235	1.5462962316942723e-15
7379	4.62395e-11	Mn	6	429.599A	-30.235	1.5462962316942723e-15
7380	4.37569e-11	Al	7	453.973A	-30.235	1.5462962316942723e-15
7381	9.35685e-13	Fe	2	2.12299m	-30.237	1.5391916458587344e-15
7382	1.1793e-11	Si	3	1684.42A	-30.237	1.5391916458587344e-15
7383	4.53013e-13	V	4	4.38496m	-30.238000000000003	1.5356516033083834e-15
7384	1.03317e-11	Zn	2	1922.68A	-30.243000000000002	1.5180731447653956e-15
7385	7.66385e-11	Al	7	259.197A	-30.245	1.5110982322353474e-15
7386	7.55602e-11	Fe	7	262.896A	-30.247	1.5041553665173846e-15
7387	1.46918e-12	N	1	1.35208m	-30.248	1.5006959051734264e-15
7388	7.29901e-13	Fe	4	2.72153m	-30.254	1.48010558544331e-15
7389	5.42615e-11	O	7	366.088A	-30.258000000000003	1.4665358958714388e-15
7390	1.50463e-11	N	6	1320.22A	-30.259	1.4631629569090077e-15
7391	1.05347e-13	Al	1	18.8562m	-30.259	1.4631629569090077e-15
7392	2.04362e-13	Ni	4	9.72025m	-30.26	1.4597977754909087e-15
7393	2.91966e-11	Si	4	680.368A	-30.265	1.4430876085348563e-15
7394	1.33948e-11	Fe	7	1483.00A	-30.266	1.4397685991367696e-15
7395	2.26634e-11	Ar	1	876.501A	-30.271	1.4232877042665309e-15
7396	9.26664e-12	N	6	2143.65A	-30.276999999999997	1.4037594648692312e-15
7397	3.75615e-12	C	6	5288.52A	-30.279	1.3973097759893056e-15
7398	2.5682e-12	Fe	2	7734.79A	-30.279	1.3973097759893056e-15
7399	8.79861e-11	Mg	5	225.768A	-30.28	1.3940960526844038e-15
7400	1.13282e-11	Ca	2	1753.54A	-30.281	1.3908897207380068e-15
7401	3.54348e-12	Fe	2	5605.91A	-30.281	1.3908897207380068e-15
7402	3.4719199999999996e-12	F	3	5721.46A	-30.281	1.3908897207380068e-15
7403	3.73865e-11	N	6	531.327A	-30.283	1.3844991629611567e-15
7404	8.1263e-12	Si	2	2444.47A	-30.283	1.3844991629611567e-15
7405	2.82405e-12	Ti	3	7034.02A	-30.287	1.3718059983392185e-15
7406	2.38228e-11	N	6	833.841A	-30.291	1.3592292053500085e-15
7407	5.69857e-12	Si	2	3485.86A	-30.291999999999998	1.3561030649271893e-15
7408	1.82216e-12	N	1	1.09016m	-30.295	1.3467677170919958e-15
7409	8.82002e-11	S	9	225.220A	-30.296	1.3436702372968458e-15
7410	1.87994e-11	N	6	1056.66A	-30.299	1.3344204764450614e-15
7411	1.17361e-11	Ca	2	1692.60A	-30.302	1.325234390499099e-15
7412	6.19771e-11	Mg	7	320.513A	-30.302	1.325234390499099e-15
7413	1.17223e-11	Ca	2	1694.59A	-30.305	1.3161115411239893e-15
7414	5.87706e-11	Ca	7	338.000A	-30.305999999999997	1.31308456857701e-15
7415	4.48086e-11	O	7	443.318A	-30.305999999999997	1.31308456857701e-15
7416	4.81751e-11	Fe	6	412.339A	-30.307	1.3100645578736893e-15
7417	2.1748900000000002e-12	Fe	2	9133.56A	-30.309	1.304045357987696e-15
7418	3.9508599999999996e-12	Fe	2	5027.88A	-30.31	1.3010461368918358e-15
7419	3.40711e-12	Fe	2	5830.29A	-30.31	1.3010461368918358e-15
7420	2.90662e-11	Be	4	683.422A	-30.311	1.2980538138130672e-15
7421	8.9614e-12	Si	1	2216.67A	-30.311	1.2980538138130672e-15
7422	5.10673e-11	Mn	10	388.986A	-30.315	1.286153184915872e-15
7423	3.18924e-11	O	7	622.859A	-30.316	1.2831951146761526e-15
7424	8.03124e-11	Ar	4	247.340A	-30.316	1.2831951146761526e-15
7425	3.83042e-12	Fe	2	5185.97A	-30.316	1.2831951146761526e-15
7426	3.37162e-13	Ni	1	5.89167m	-30.316999999999997	1.2802438478091928e-15
7427	6.33142e-12	C	6	3137.44A	-30.316999999999997	1.2802438478091928e-15
7428	2.13725e-11	N	6	929.442A	-30.318	1.2772993686676488e-15
7429	7.51258e-11	Fe	7	264.416A	-30.319000000000003	1.2743616616402167e-15
7430	4.1988900000000005e-12	Fe	2	4730.89A	-30.322	1.2655890176672773e-15
7431	3.99596e-11	N	6	497.113A	-30.323	1.2626782436997614e-15
7432	3.51801e-12	Fe	2	5646.50A	-30.323	1.2626782436997614e-15
7433	1.1611700000000001e-10	Fe	9	171.073A	-30.323	1.2626782436997614e-15
7434	1.06905e-10	F	6	185.814A	-30.324	1.259774164326598e-15
7435	7.66905e-11	Al	7	259.021A	-30.325	1.2568767641506573e-15
7436	2.60081e-11	O	7	763.780A	-30.326	1.2539860278101916e-15
7437	7.805860000000001e-12	Fe	2	2544.81A	-30.329	1.2453536487139202e-15
7438	2.06427e-11	Si	1	962.297A	-30.331	1.23963176844833e-15
7439	4.76921e-12	Ti	3	4165.15A	-30.333000000000002	1.233936177834514e-15
7440	2.94989e-12	Cr	4	6733.96A	-30.337	1.2226233829573259e-15
7441	4.64797e-11	Ca	4	427.380A	-30.343000000000004	1.2058483612638315e-15
7442	1.05541e-11	Zn	2	1882.16A	-30.345	1.2003079913064917e-15
7443	1.22922e-12	Fe	2	1.61603m	-30.346	1.1975473595332042e-15
7444	8.91247e-11	Al	6	222.884A	-30.346999999999998	1.1947930770368145e-15
7445	2.02409e-12	N	1	9814.02A	-30.346999999999998	1.1947930770368145e-15
7446	6.24723e-13	Fe	2	3.17972m	-30.348000000000003	1.1920451292143616e-15
7447	1.2810299999999998e-12	Ni	3	1.55066m	-30.35	1.1865681793474795e-15
7448	4.48423e-11	O	7	442.984A	-30.35	1.1865681793474795e-15
7449	5.1197e-11	Mg	6	388.001A	-30.35	1.1865681793474795e-15
7450	3.46337e-11	Ne	1	573.559A	-30.351999999999997	1.181116393779432e-15
7451	1.12725e-11	Fe	7	1762.21A	-30.351999999999997	1.181116393779432e-15
7452	1.03804e-11	Zn	2	1913.64A	-30.354	1.1756896568907393e-15
7453	2.03162e-12	V	4	9777.65A	-30.355	1.1729856457154031e-15
7454	8.79897e-11	Mg	5	225.759A	-30.355999999999998	1.170287853593203e-15
7455	5.0565e-11	O	7	392.850A	-30.357	1.1675962662206944e-15
7456	3.69717e-11	O	7	537.289A	-30.36	1.159558590060132e-15
7457	3.2866e-12	Fe	2	6044.08A	-30.362	1.1542309022823569e-15
7458	2.75289e-12	Si	2	7215.86A	-30.365	1.146285232639983e-15
7459	2.60326e-11	O	7	763.061A	-30.371	1.1305576096348144e-15
7460	9.06553e-11	O	7	219.121A	-30.371	1.1305576096348144e-15
7461	1.4599700000000001e-10	Ne	7	136.061A	-30.375	1.1201925951677778e-15
7462	1.62262e-11	N	6	1224.22A	-30.375999999999998	1.1176162236924497e-15
7463	2.95104e-11	O	7	673.135A	-30.377	1.1150457777070748e-15
7464	7.49101e-13	C	5	2.65177m	-30.378	1.1124812435834141e-15
7465	2.57156e-12	Fe	2	7724.67A	-30.379	1.1099226077245627e-15
7466	1.04437e-11	N	6	1902.06A	-30.38	1.107369856564897e-15
7467	1.84063e-12	Li	1	1.07922m	-30.381	1.104822976569966e-15
7468	1.22424e-11	B	1	1622.59A	-30.383000000000003	1.0997467760921773e-15
7469	1.04516e-12	Ni	9	1.90062m	-30.384	1.0972174286958184e-15
7470	5.478680000000001e-12	Fe	2	3625.77A	-30.386	1.0921761725363332e-15
7471	3.75608e-11	Al	7	528.861A	-30.391	1.0796741352713655e-15
7472	1.30535e-11	O	7	1521.77A	-30.392	1.0771909536677984e-15
7473	5.02732e-13	Ni	1	3.95130m	-30.392	1.0771909536677984e-15
7474	1.17289e-11	Fe	8	1693.63A	-30.396	1.0673152076435565e-15
7475	2.5343599999999997e-12	Fe	2	7838.06A	-30.398000000000003	1.0624113397100599e-15
7476	1.99793e-11	N	6	994.252A	-30.4	1.0575300030030985e-15
7477	1.71251e-11	N	6	1159.96A	-30.401999999999997	1.0526710940010635e-15
7478	1.0539299999999998e-10	Mn	9	188.480A	-30.401999999999997	1.0526710940010635e-15
7479	1.07065e-10	F	6	185.537A	-30.401999999999997	1.0526710940010635e-15
7480	4.60913e-11	N	2	430.981A	-30.406	1.0430201474014678e-15
7481	1.50623e-11	N	1	1318.82A	-30.406999999999996	1.040621267630659e-15
7482	2.25524e-11	N	6	880.813A	-30.409000000000002	1.035840047210757e-15
7483	5.42587e-12	Ti	3	3661.07A	-30.409000000000002	1.035840047210757e-15
7484	2.48126e-11	O	7	800.581A	-30.413	1.0263434085756556e-15
7485	5.14194e-11	Mn	10	386.322A	-30.413	1.0263434085756556e-15
7486	4.78455e-12	Fe	2	4151.80A	-30.418000000000003	1.0145949527282095e-15
7487	2.42278e-12	Fe	2	8199.03A	-30.418000000000003	1.0145949527282095e-15
7488	3.18109e-11	O	7	624.454A	-30.423000000000002	1.0029809803427843e-15
7489	2.08383e-11	O	7	953.269A	-30.426	9.960765078393881e-16
7490	1.92762e-11	P	4	1030.51A	-30.426	9.960765078393881e-16
7491	1.29588e-10	Fe	8	153.290A	-30.427	9.937855954435007e-16
7492	1.46814e-11	Be	4	1353.04A	-30.428	9.914999519999121e-16
7493	4.46982e-11	Mn	6	444.413A	-30.43	9.869444235244939e-16
7494	3.09719e-10	S	8	64.1371A	-30.435	9.756469641295491e-16
7495	7.57028e-11	B	5	262.400A	-30.438000000000002	9.689306576702102e-16
7496	3.5032599999999998e-12	O	7	5670.28A	-30.438000000000002	9.689306576702102e-16
7497	4.3159e-11	O	4	460.262A	-30.44	9.644788256829077e-16
7498	1.79297e-11	N	6	1107.91A	-30.441999999999997	9.600474480056156e-16
7499	3.49027e-12	Fe	2	5691.39A	-30.441999999999997	9.600474480056156e-16
7500	1.29676e-11	O	7	1531.86A	-30.443	9.578394001478715e-16
7501	3.0508e-12	Fe	2	6511.23A	-30.444000000000003	9.55636430659285e-16
7502	1.71897e-12	N	1	1.15560m	-30.447	9.490578757434423e-16
7503	3.204e-11	O	7	619.988A	-30.45	9.425246072810926e-16
7504	4.66339e-11	Mn	6	425.966A	-30.451	9.403568608386705e-16
7505	1.3082899999999999e-12	N	5	1.51835m	-30.451999999999998	9.381941000747225e-16
7506	4.99507e-11	O	7	397.681A	-30.456999999999997	9.274546810177507e-16
7507	4.99169e-11	O	7	397.950A	-30.458000000000002	9.253215944439256e-16
7508	8.72242e-11	Ar	4	227.740A	-30.461	9.189517253927166e-16
7509	7.35637e-11	Fe	7	270.031A	-30.462	9.168381950741563e-16
7510	3.18371e-12	Sc	1	6239.41A	-30.465999999999998	9.084325719773055e-16
7511	4.22716e-11	Ne	4	469.924A	-30.465999999999998	9.084325719773055e-16
7512	1.7839e-12	Ni	4	1.11354m	-30.471999999999998	8.95968409820414e-16
7513	1.17067e-12	C	5	1.69685m	-30.474	8.918518089110682e-16
7514	4.43979e-11	Ar	2	447.419A	-30.475	8.898006066708298e-16
7515	2.95349e-11	O	7	672.576A	-30.476999999999997	8.857123442428286e-16
7516	4.65645e-11	Fe	6	426.601A	-30.479	8.816428656744273e-16
7517	5.33937e-10	B	5	37.2038A	-30.479	8.816428656744273e-16
7518	2.59466e-11	O	7	765.589A	-30.48	8.796151433520724e-16
7519	9.8526e-11	O	7	201.616A	-30.480999999999998	8.775920846616517e-16
7520	9.50348e-13	Fe	2	2.09023m	-30.483	8.735599152970231e-16
7521	3.64372e-11	O	4	545.170A	-30.484	8.715507832446618e-16
7522	1.46912e-15	He	1	1352.13m	-30.486	8.67546371138705e-16
7523	8.91702e-11	S	5	222.770A	-30.487	8.655510698541152e-16
7524	8.4649e-12	Zn	2	2346.69A	-30.488000000000003	8.635603576351205e-16
7525	1.8290099999999997e-12	Fe	2	1.08608m	-30.493000000000002	8.536752639632532e-16
7526	4.2276e-11	Ne	4	469.875A	-30.495	8.497529824080191e-16
7527	3.09737e-12	Sc	1	6413.32A	-30.496	8.477986047818903e-16
7528	4.41462e-11	Ar	2	449.970A	-30.497	8.458487220995612e-16
7529	1.64469e-11	Al	1	1207.79A	-30.498	8.439033240229551e-16
7530	6.645210000000001e-12	Ni	7	2989.29A	-30.498	8.439033240229551e-16
7531	5.12855e-11	O	7	387.331A	-30.498	8.439033240229551e-16
7532	2.94489e-11	O	7	674.540A	-30.502	8.361663718431402e-16
7533	4.63529e-11	Mn	6	428.548A	-30.502	8.361663718431402e-16
7534	5.3453e-11	O	7	371.625A	-30.506999999999998	8.265948545336029e-16
7535	4.48424e-12	Si	2	4429.84A	-30.52	8.02218545198694e-16
7536	5.53601e-12	Fe	2	3588.23A	-30.521	8.003734937443707e-16
7537	1.3323700000000001e-12	Fe	2	1.49091m	-30.521	8.003734937443707e-16
7538	2.43536e-12	Fe	2	8156.68A	-30.522	7.985326857906429e-16
7539	3.66876e-11	O	7	541.449A	-30.525	7.930356254473582e-16
7540	4.1912300000000005e-12	Fe	2	4739.52A	-30.526	7.912116941223855e-16
7541	6.3258800000000005e-12	Ni	7	3140.19A	-30.528000000000002	7.875764066012973e-16
7542	2.7458599999999998e-12	Ca	2	7234.34A	-30.531	7.821547687534453e-16
7543	1.75639e-11	Si	6	1130.99A	-30.531	7.821547687534453e-16
7544	7.85022e-12	Be	4	2530.43A	-30.531999999999996	7.80355862704431e-16
7545	2.57519e-12	C	6	7713.77A	-30.531999999999996	7.80355862704431e-16
7546	2.8854700000000002e-12	N	1	6884.31A	-30.534000000000002	7.767704531980043e-16
7547	6.27055e-11	Ar	3	316.790A	-30.534000000000002	7.767704531980043e-16
7548	5.34192e-11	O	7	371.860A	-30.537	7.714232030101459e-16
7549	2.0987e-11	F	1	946.513A	-30.537	7.714232030101459e-16
7550	2.71193e-11	C	5	732.483A	-30.538	7.69648978877419e-16
7551	3.15385e-12	Ca	2	6298.48A	-30.541999999999998	7.625927946258496e-16
7552	2.01231e-11	Cl	1	987.147A	-30.541999999999998	7.625927946258496e-16
7553	1.0700599999999999e-10	F	6	185.638A	-30.543000000000003	7.608388798688211e-16
7554	4.92942e-11	Fe	8	402.978A	-30.548000000000002	7.521296292296437e-16
7555	6.42829e-11	Al	7	309.016A	-30.548000000000002	7.521296292296437e-16
7556	8.18266e-12	Si	2	2427.63A	-30.55	7.486739074857846e-16
7557	6.0241e-11	Ne	2	329.750A	-30.553	7.43520072558142e-16
7558	2.93695e-12	Fe	2	6763.63A	-30.554000000000002	7.418100238446055e-16
7559	2.59489e-11	C	1	765.521A	-30.555	7.401039081339768e-16
7560	3.55606e-11	Ne	7	558.609A	-30.555	7.401039081339768e-16
7561	2.9695400000000003e-12	Fe	2	6689.41A	-30.557	7.367034395595992e-16
7562	5.35201e-11	Sc	4	371.159A	-30.559	7.333185947191242e-16
7563	3.3752300000000004e-12	Mn	5	5885.36A	-30.56	7.316320087535393e-16
7564	7.88178e-11	Ar	5	252.030A	-30.561999999999998	7.282704650210546e-16
7565	3.48895e-11	Fe	8	569.354A	-30.564	7.249243661790693e-16
7566	3.3458699999999998e-12	Fe	1	5937.00A	-30.566	7.215936412647694e-16
7567	1.4204e-12	Fe	2	1.39852m	-30.566999999999997	7.19934021943813e-16
7568	2.34972e-11	Fe	8	845.396A	-30.568	7.18278219641362e-16
7569	3.1141299999999998e-12	Sc	1	6378.81A	-30.568	7.18278219641362e-16
7570	5.85406e-13	Ni	3	3.39328m	-30.569000000000003	7.166262255785348e-16
7571	2.58382e-11	C	3	768.800A	-30.569000000000003	7.166262255785348e-16
7572	7.59426e-11	Cl	7	261.572A	-30.570999999999998	7.133336271570585e-16
7573	4.10329e-11	C	3	484.111A	-30.572	7.116930053413687e-16
7574	3.3473300000000004e-12	Fe	1	5934.42A	-30.573	7.100561568511464e-16
7575	6.57763e-12	Si	1	3020.00A	-30.574	7.084230730079836e-16
7576	2.4345599999999997e-12	Fe	2	8159.35A	-30.576	7.05168164648965e-16
7577	7.64019e-11	Cl	7	260.000A	-30.576	7.05168164648965e-16
7578	4.90057e-12	Ni	5	4053.50A	-30.576999999999998	7.03546322875909e-16
7579	7.60654e-11	Cl	7	261.150A	-30.578000000000003	7.019282112354093e-16
7580	6.429489999999999e-13	Sc	8	3.08958m	-30.579	7.003138211484224e-16
7581	4.80363e-11	Fe	6	413.530A	-30.583000000000002	6.93893305443775e-16
7582	1.03634e-10	O	7	191.678A	-30.584	6.922973951273005e-16
7583	2.2566e-11	Na	7	880.283A	-30.585	6.907051553026932e-16
7584	3.3867400000000007e-10	Cl	8	58.6537A	-30.589000000000002	6.843727323760265e-16
7585	2.07657e-11	Si	1	956.599A	-30.59	6.827987187699805e-16
7586	3.51877e-11	Ne	7	564.528A	-30.592	6.79661543624322e-16
7587	5.29789e-11	F	2	374.950A	-30.594	6.765387824891475e-16
7588	3.40013e-13	Mn	5	5.84226m	-30.6	6.672563224029614e-16
7589	5.31231e-12	Ni	4	3739.32A	-30.601	6.657216754474404e-16
7590	4.43181e-12	Co	8	4482.24A	-30.603	6.626629621887135e-16
7591	2.90161e-11	Cr	5	684.602A	-30.603	6.626629621887135e-16
7592	3.90237e-11	O	7	509.036A	-30.605	6.596183024408571e-16
7593	8.40859e-11	Ar	4	236.240A	-30.605999999999998	6.581012224437709e-16
7594	2.31918e-11	Ar	1	856.531A	-30.61	6.520677141702674e-16
7595	1.64354e-12	Fe	2	1.20864m	-30.616	6.431210097285702e-16
7596	1.13432e-11	N	3	1751.22A	-30.618000000000002	6.401661370963993e-16
7597	3.5262599999999997e-10	S	9	56.3330A	-30.619	6.386937958381184e-16
7598	4.45583e-11	O	7	445.809A	-30.621	6.357592644060747e-16
7599	4.7221e-11	Fe	3	420.670A	-30.622	6.342970586737186e-16
7600	1.6557e-13	Ni	1	11.9976m	-30.624000000000002	6.313827284139553e-16
7601	2.9237400000000002e-12	Fe	2	6794.18A	-30.624000000000002	6.313827284139553e-16
7602	2.92251e-12	Ni	3	6797.05A	-30.625999999999998	6.284817882854458e-16
7603	1.0713699999999999e-10	O	7	185.412A	-30.63	6.22719832616551e-16
7604	4.2932e-12	Ni	4	4626.96A	-30.63	6.22719832616551e-16
7605	2.61643e-11	C	1	759.221A	-30.633000000000003	6.184330594414892e-16
7606	4.37668e-11	Ar	2	453.871A	-30.634	6.170107028747539e-16
7607	7.63912e-11	K	9	260.036A	-30.635	6.155916176373386e-16
7608	4.96548e-13	V	4	4.00051m	-30.638	6.113539147490441e-16
7609	2.32394e-11	Mg	7	854.774A	-30.64	6.085449986602636e-16
7610	4.28604e-11	Fe	6	463.469A	-30.643	6.043558043558033e-16
7611	3.50836e-12	Fe	2	5662.03A	-30.644000000000002	6.029658245773138e-16
7612	6.04455e-12	S	2	3286.34A	-30.644000000000002	6.029658245773138e-16
7613	3.87019e-11	Fe	8	513.269A	-30.645	6.015790416636076e-16
7614	1.15845e-12	Fe	2	1.71474m	-30.646	6.001954482620902e-16
7615	1.86259e-12	N	1	1.06650m	-30.646	6.001954482620902e-16
7616	2.2497900000000003e-12	Fe	2	8829.46A	-30.65	5.946928233173162e-16
7617	1.29059e-11	O	7	1539.18A	-30.651999999999997	5.919604579901326e-16
7618	1.43241e-11	C	5	1386.79A	-30.653000000000002	5.905989867171767e-16
7619	2.09242e-11	O	7	949.352A	-30.655	5.878854308606016e-16
7620	1.6201e-12	N	1	1.22612m	-30.656	5.865333318899747e-16
7621	4.7787e-13	C	5	4.15687m	-30.656999999999996	5.851843426606857e-16
7622	7.76253e-11	Al	7	255.902A	-30.66	5.81155961980977e-16
7623	1.7345799999999999e-12	Ni	4	1.14520m	-30.671	5.666210408291332e-16
7624	3.54755e-11	Ne	7	559.948A	-30.671999999999997	5.653178485984308e-16
7625	5.95161e-12	Ti	3	3337.66A	-30.671999999999997	5.653178485984308e-16
7626	4.42871e-11	Fe	8	448.538A	-30.673000000000002	5.640176536266768e-16
7627	1.42941e-11	Cl	1	1389.69A	-30.675	5.614262279018926e-16
7628	1.84063e-12	Li	1	1.07922m	-30.675	5.614262279018926e-16
7629	7.34734e-11	Fe	7	270.363A	-30.675	5.614262279018926e-16
7630	2.29379e-12	Fe	2	8660.10A	-30.676	5.601349834093766e-16
7631	4.68943e-11	O	7	423.600A	-30.678	5.57561396933798e-16
7632	7.66426e-11	Cr	7	259.183A	-30.68	5.54999635013989e-16
7633	1.25925e-11	C	5	1577.49A	-30.680999999999997	5.537231712749537e-16
7634	1.83399e-13	Mn	6	10.8313m	-30.680999999999997	5.537231712749537e-16
7635	7.64283e-11	Na	2	259.910A	-30.684	5.499113677756851e-16
7636	3.17672e-11	O	7	625.313A	-30.685	5.486466067265516e-16
7637	8.81491e-11	Ti	5	225.351A	-30.688000000000002	5.448697500518225e-16
7638	6.50293e-12	Ni	7	3054.69A	-30.689	5.436165844016849e-16
7639	1.3190799999999999e-12	N	5	1.50593m	-30.691999999999997	5.398743541570906e-16
7640	7.47781e-11	O	7	265.645A	-30.691999999999997	5.398743541570906e-16
7641	1.10337e-11	Fe	7	1800.34A	-30.693	5.386326775986832e-16
7642	8.15842e-12	Sc	1	2434.84A	-30.693	5.386326775986832e-16
7643	1.21109e-11	Be	4	1640.21A	-30.695	5.36157885244289e-16
7644	1.9145200000000002e-12	N	1	1.03757m	-30.697	5.33694463527905e-16
7645	2.74967e-12	Ca	2	7224.29A	-30.705	5.239534417696759e-16
7646	2.07765e-11	O	7	956.100A	-30.706999999999997	5.215460943775146e-16
7647	1.9271e-12	N	1	1.03080m	-30.708000000000002	5.20346571646844e-16
7648	2.5645e-11	O	7	774.593A	-30.71	5.179557963175643e-16
7649	4.96666e-11	O	7	399.956A	-30.71	5.179557963175643e-16
7650	4.44336e-11	Fe	3	447.059A	-30.711	5.16764531043298e-16
7651	1.29257e-10	F	6	153.682A	-30.711	5.16764531043298e-16
7652	5.66673e-11	O	7	350.545A	-30.711	5.16764531043298e-16
7653	4.3239e-11	Ar	2	459.411A	-30.712	5.155760056031288e-16
7654	8.40575e-12	Cu	1	2363.20A	-30.715999999999998	5.108491763717952e-16
7655	3.5551900000000003e-12	Fe	2	5587.45A	-30.721	5.050015342052835e-16
7656	8.935290000000001e-13	Fe	2	2.22315m	-30.721999999999998	5.038400629071014e-16
7657	5.84957e-12	Fe	8	3395.89A	-30.723000000000003	5.026812629187688e-16
7658	1.25107e-11	B	1	1587.80A	-30.723000000000003	5.026812629187688e-16
7659	4.46283e-11	Na	5	445.109A	-30.729	4.957842174279744e-16
7660	7.35163e-12	Sc	1	2702.05A	-30.729	4.957842174279744e-16
7661	6.83551e-12	Be	4	2906.07A	-30.730999999999998	4.935062958651943e-16
7662	5.20027e-11	O	7	381.989A	-30.736	4.878571760102178e-16
7663	3.1286599999999997e-12	Ni	4	6349.18A	-30.736	4.878571760102178e-16
7664	2.12493e-11	O	7	934.828A	-30.736	4.878571760102178e-16
7665	3.06441e-12	Fe	2	6482.31A	-30.737	4.867351356416875e-16
7666	8.83116e-11	Mg	5	224.936A	-30.743000000000002	4.800568792193168e-16
7667	1.0721799999999999e-10	Cl	9	185.272A	-30.744	4.789527790355708e-16
7668	2.9043099999999998e-12	Fe	2	6839.64A	-30.745	4.778512182117768e-16
7669	1.90743e-12	N	1	1.04142m	-30.746	4.767521909075772e-16
7670	5.5505e-11	O	7	357.886A	-30.748	4.745617135636091e-16
7671	1.73423e-12	N	1	1.14543m	-30.749000000000002	4.734702519101517e-16
7672	7.49638e-11	Fe	7	264.987A	-30.75	4.723813005488413e-16
7673	5.31689e-11	O	7	373.610A	-30.750999999999998	4.712948537061622e-16
7674	2.31755e-11	Ar	1	857.133A	-30.753	4.691294505490066e-16
7675	3.3824599999999997e-12	Fe	1	5872.78A	-30.754	4.68050482753782e-16
7676	2.16777e-18	H	1	91.6354c	-30.754	4.68050482753782e-16
7677	2.2553e-12	Fe	2	8807.90A	-30.756999999999998	4.648284458939501e-16
7678	1.65653e-11	Al	1	1199.16A	-30.759	4.626927531819264e-16
7679	4.44853e-11	Ar	2	446.540A	-30.76	4.616285893798396e-16
7680	4.28325e-11	Fe	6	463.771A	-30.761999999999997	4.595075986730408e-16
7681	1.41803e-12	Si	2	1.40084m	-30.763	4.58450760523036e-16
7682	4.84952e-11	Na	4	409.617A	-30.763	4.58450760523036e-16
7683	1.13119e-12	Ni	4	1.75606m	-30.764	4.573963530333335e-16
7684	2.63577e-11	O	7	753.649A	-30.765	4.563443706135587e-16
7685	1.33786e-11	O	7	1484.79A	-30.766	4.55294807686213e-16
7686	2.40508e-12	Fe	2	8259.37A	-30.766	4.55294807686213e-16
7687	1.00931e-11	S	4	1968.12A	-30.767	4.542476586866105e-16
7688	2.57159e-11	Ca	8	772.457A	-30.77	4.511206397993076e-16
7689	6.0244300000000004e-12	Fe	8	3297.32A	-30.771	4.50083091119439e-16
7690	3.29273e-11	O	7	603.282A	-30.772	4.490479287353188e-16
7691	2.986e-11	O	7	665.254A	-30.773000000000003	4.480151471586079e-16
7692	6.74953e-12	Ni	7	2943.09A	-30.776	4.449310325788834e-16
7693	4.77474e-12	Si	2	4160.32A	-30.778000000000002	4.4288676017682675e-16
7694	4.11878e-11	C	3	482.290A	-30.778000000000002	4.4288676017682675e-16
7695	3.15594e-12	Ca	2	6294.31A	-30.779	4.418681488945863e-16
7696	3.4441800000000004e-12	Fe	2	5767.54A	-30.78	4.40851880353281e-16
7697	7.5687e-11	O	7	262.455A	-30.781	4.3983794916476343e-16
7698	1.95377e-12	O	1	1.01673m	-30.783	4.378170773553886e-16
7699	1.17604e-12	Cr	4	1.68910m	-30.785999999999998	4.3480316579438925e-16
7700	4.65837e-11	Fe	6	426.425A	-30.791	4.2982601511267503e-16
7701	2.72022e-11	Cl	6	730.252A	-30.791999999999998	4.2883744271051197e-16
7702	1.56561e-11	N	6	1268.80A	-30.798000000000002	4.2295357241592374e-16
7703	2.08485e-11	Si	1	952.798A	-30.8	4.2101027727099295e-16
7704	4.1782300000000005e-12	Ni	4	4754.28A	-30.8	4.2101027727099295e-16
7705	5.68889e-11	Mg	6	349.180A	-30.802	4.1907591075621586e-16
7706	3.53852e-11	Ne	7	561.378A	-30.802	4.1907591075621586e-16
7707	2.58849e-11	O	7	767.414A	-30.805	4.161910124786169e-16
7708	4.33969e-11	Ar	2	457.739A	-30.807	4.1427878847423323e-16
7709	2.9776e-11	K	7	667.129A	-30.816999999999997	4.048486519495017e-16
7710	2.15868e-12	Fe	2	9202.15A	-30.818	4.039175258884881e-16
7711	5.217e-11	O	7	380.764A	-30.818	4.039175258884881e-16
7712	3.3451999999999995e-10	Cl	8	59.3820A	-30.820999999999998	4.011369771983387e-16
7713	8.67779e-11	Ti	5	228.912A	-30.825	3.9745933128583443e-16
7714	1.91129e-12	N	1	1.03932m	-30.826	3.9654520019074527e-16
7715	3.3892800000000003e-12	Mn	5	5860.97A	-30.828000000000003	3.947232404946114e-16
7716	1.94092e-11	N	6	1023.46A	-30.828000000000003	3.947232404946114e-16
7717	3.35634e-10	Cl	8	59.1849A	-30.828000000000003	3.947232404946114e-16
7718	4.25513e-11	K	9	466.835A	-30.831999999999997	3.9110439607365664e-16
7719	2.77967e-12	Fe	2	7146.34A	-30.834	3.893074346017129e-16
7720	9.3012e-13	Fe	2	2.13569m	-30.834	3.893074346017129e-16
7721	2.56994e-11	N	3	772.955A	-30.834	3.893074346017129e-16
7722	9.99381e-12	S	9	1987.68A	-30.836	3.8751872941777127e-16
7723	3.82464e-11	K	8	519.381A	-30.838	3.857382425876279e-16
7724	2.19823e-11	N	6	903.657A	-30.840999999999998	3.8308283920346366e-16
7725	4.30669e-11	V	10	461.246A	-30.842	3.822017731226195e-16
7726	4.8093e-11	Na	4	413.043A	-30.843000000000004	3.8132273343752633e-16
7727	3.52032e-11	Si	2	564.280A	-30.846	3.7869772620454824e-16
7728	2.60326e-11	O	7	763.061A	-30.848000000000003	3.7695776820271046e-16
7729	1.1685200000000002e-12	Fe	2	1.69997m	-30.851	3.743628091790531e-16
7730	3.47649e-11	F	4	571.393A	-30.851999999999997	3.7350179861073363e-16
7731	3.55312e-11	Ne	1	559.071A	-30.851999999999997	3.7350179861073363e-16
7732	2.6299e-11	C	1	755.333A	-30.853	3.7264276831176333e-16
7733	3.4838800000000003e-12	Mn	5	5701.82A	-30.854	3.7178571372766124e-16
7734	2.93872e-11	O	7	675.956A	-30.855999999999998	3.7007751353841887e-16
7735	1.09432e-11	O	5	1815.23A	-30.855999999999998	3.7007751353841887e-16
7736	1.57525e-11	Si	6	1261.03A	-30.857	3.692263588765713e-16
7737	3.78059e-11	Fe	6	525.433A	-30.857	3.692263588765713e-16
7738	1.17829e-11	B	1	1685.87A	-30.861	3.65841271271347e-16
7739	9.92007e-13	Fe	2	2.00245m	-30.862	3.649998596963489e-16
7740	2.49001e-11	O	7	797.766A	-30.863000000000003	3.6416038331426633e-16
7741	3.714169999999999e-12	Ni	1	5348.28A	-30.864	3.633228376742909e-16
7742	8.27165e-12	B	2	2401.51A	-30.865	3.624872183358332e-16
7743	4.61431e-11	Fe	8	430.497A	-30.866999999999997	3.6082174085217503e-16
7744	3.2562399999999997e-13	Fe	2	6.10043m	-30.868000000000002	3.599918738767759e-16
7745	2.38632e-11	O	7	832.432A	-30.868000000000002	3.599918738767759e-16
7746	4.29037e-12	Mg	1	4630.02A	-30.871	3.5751370724815363e-16
7747	9.876760000000001e-12	N	6	2011.23A	-30.871	3.5751370724815363e-16
7748	4.96546e-11	V	10	400.053A	-30.877	3.5260843529081595e-16
7749	8.13274e-14	V	4	24.4253m	-30.877	3.5260843529081595e-16
7750	1.4844399999999999e-12	N	1	1.33818m	-30.879	3.5098834669232157e-16
7751	9.93392e-11	Si	7	199.966A	-30.879	3.5098834669232157e-16
7752	7.61592e-11	K	9	260.828A	-30.879	3.5098834669232157e-16
7753	1.0219900000000001e-10	B	5	194.371A	-30.88	3.5018109589590356e-16
7754	1.46273e-10	Ne	7	135.804A	-30.88	3.5018109589590356e-16
7755	3.15008e-12	Sc	1	6306.02A	-30.88	3.5018109589590356e-16
7756	3.45065e-12	Fe	2	5756.74A	-30.88	3.5018109589590356e-16
7757	8.567989999999999e-12	Sc	1	2318.45A	-30.883000000000003	3.477704661878489e-16
7758	2.38393e-11	O	7	833.264A	-30.884	3.4697061631121786e-16
7759	5.19734e-12	Ni	4	3822.04A	-30.885	3.4617260603825167e-16
7760	4.86638e-12	Fe	2	4081.98A	-30.886	3.453764311379852e-16
7761	1.28274e-11	B	1	1548.60A	-30.886999999999997	3.445820873891754e-16
7762	5.84232e-12	Na	2	3400.10A	-30.889	3.429988765094805e-16
7763	3.3011400000000002e-12	Fe	2	6017.46A	-30.889	3.429988765094805e-16
7764	4.51191e-11	Na	4	440.268A	-30.891	3.4142293982302517e-16
7765	3.53019e-11	Ne	6	562.703A	-30.892	3.4063768885191503e-16
7766	8.30628e-11	F	3	239.150A	-30.892	3.4063768885191503e-16
7767	5.73362e-11	O	4	346.456A	-30.897	3.3673844147134886e-16
7768	3.96432e-11	C	5	501.081A	-30.897	3.3673844147134886e-16
7769	2.64701e-12	Fe	2	7504.48A	-30.904	3.3135436614450164e-16
7770	2.06951e-11	O	7	959.863A	-30.906999999999996	3.2907333873245335e-16
7771	3.19644e-11	K	9	621.455A	-30.909000000000002	3.275613840802336e-16
7772	3.328e-12	Fe	1	5968.88A	-30.912	3.253064673730559e-16
7773	8.754989999999999e-12	Sc	1	2268.93A	-30.914	3.2381181992262576e-16
7774	7.51323e-11	Fe	7	264.393A	-30.915	3.2306707340330266e-16
7775	4.09105e-11	Ar	2	485.559A	-30.916999999999998	3.215827150335517e-16
7776	6.44179e-11	Mn	6	308.369A	-30.919	3.201051766710079e-16
7777	4.4335800000000006e-12	Fe	2	4480.45A	-30.924	3.164409630138317e-16
7778	3.07327e-11	F	6	646.362A	-30.927	3.142625987468113e-16
7779	3.6365e-12	Si	2	5462.52A	-30.929000000000002	3.128186932635434e-16
7780	1.76317e-11	N	6	1126.63A	-30.93	3.1209923023392667e-16
7781	1.87785e-12	N	1	1.05783m	-30.936999999999998	3.071091086496863e-16
7782	8.5499e-12	F	6	2323.35A	-30.938000000000002	3.0640277730027615e-16
7783	1.8250099999999997e-12	N	1	1.08846m	-30.939	3.056980704678947e-16
7784	2.0950400000000003e-12	Fe	2	9481.66A	-30.941	3.0429351541765207e-16
7785	3.4899e-12	Mn	5	5691.98A	-30.943	3.0289541371166953e-16
7786	3.06878e-11	F	6	647.308A	-30.943	3.0289541371166953e-16
7787	1.09886e-12	Ni	4	1.80773m	-30.944000000000003	3.021987735916905e-16
7788	6.40396e-12	Al	7	3101.90A	-30.945999999999998	3.0081029635015955e-16
7789	1.27639e-11	B	1	1556.30A	-30.948	2.994281985820654e-16
7790	2.34599e-11	Ar	1	846.740A	-30.948	2.994281985820654e-16
7791	2.95349e-11	O	7	672.576A	-30.954	2.9531988968099925e-16
7792	5.91117e-13	Li	2	3.36050m	-30.956999999999997	2.932869218601024e-16
7793	6.75962e-11	Ar	3	293.870A	-30.958000000000002	2.9261238065814113e-16
7794	1.22305e-11	B	2	1624.17A	-30.959	2.919393908578982e-16
7795	2.58035e-11	O	7	769.837A	-30.96	2.9126794889124157e-16
7796	4.23612e-11	Ar	2	468.931A	-30.96	2.9126794889124157e-16
7797	1.02505e-12	Fe	2	1.93791m	-30.962	2.8992969422721033e-16
7798	1.7427e-12	Fe	2	1.13986m	-30.965999999999998	2.872716028133137e-16
7799	5.05624e-11	S	4	392.870A	-30.965999999999998	2.872716028133137e-16
7800	9.15742e-11	Si	8	216.922A	-30.967	2.866108964612494e-16
7801	1.4955e-11	Si	6	1328.28A	-30.969	2.852940390095037e-16
7802	7.37323e-11	Fe	7	269.413A	-30.97	2.8463788092797733e-16
7803	1.66451e-11	Al	1	1193.41A	-30.973000000000003	2.8267844753809875e-16
7804	1.12553e-12	Cr	4	1.76490m	-30.975	2.813796580479436e-16
7805	7.924539999999999e-12	Zn	2	2506.70A	-30.978	2.794426541066073e-16
7806	2.09069e-11	Si	1	950.137A	-30.979	2.7879995383690725e-16
7807	1.02443e-10	F	6	193.907A	-30.98	2.7815873173680656e-16
7808	2.93058e-11	O	7	677.835A	-30.982	2.7688070845444803e-16
7809	1.22316e-11	B	2	1624.02A	-30.985	2.7497467506427e-16
7810	1.26727e-11	B	1	1567.50A	-30.989	2.7245369209018656e-16
7811	3.2745700000000003e-12	Co	8	6066.28A	-30.989	2.7245369209018656e-16
7812	7.09167e-11	S	4	280.110A	-30.991	2.712018810839973e-16
7813	5.27377e-11	Mg	5	376.665A	-30.991	2.712018810839973e-16
7814	5.35878e-11	F	2	370.690A	-30.993000000000002	2.69955821626934e-16
7815	7.04796e-12	Cr	5	2818.47A	-30.994	2.6933494046646334e-16
7816	8.953180000000001e-12	B	2	2218.71A	-30.996	2.6809745882236923e-16
7817	1.25141e-10	B	5	158.736A	-30.997	2.674808517777414e-16
7818	2.27787e-11	Na	7	872.062A	-30.997	2.674808517777414e-16
7819	4.86135e-11	V	10	408.620A	-30.999000000000002	2.6625188889736315e-16
7820	4.1194e-12	Cr	9	4822.17A	-31.004	2.6320412872774437e-16
7821	9.07841e-11	Ar	4	218.810A	-31.004	2.6320412872774437e-16
7822	3.10961e-13	Fe	2	6.38808m	-31.009	2.601912559802956e-16
7823	2.57118e-12	Be	4	7725.80A	-31.009	2.601912559802956e-16
7824	4.33064e-12	Fe	2	4586.96A	-31.017	2.5544223035044195e-16
7825	4.83177e-11	Si	8	411.122A	-31.018	2.5485472952361057e-16
7826	6.81073e-12	Ni	7	2916.64A	-31.023000000000003	2.5193743155852086e-16
7827	7.88218e-16	He	1	2520.17m	-31.023000000000003	2.5193743155852086e-16
7828	4.26423e-12	Be	4	4658.39A	-31.024	2.5135799154522777e-16
7829	1.53929e-11	Si	6	1290.49A	-31.026	2.5020310647871965e-16
7830	1.519e-12	Fe	2	1.30773m	-31.029	2.484807204087882e-16
7831	2.63885e-11	C	1	752.768A	-31.037	2.4394543614145213e-16
7832	3.64907e-10	S	9	54.4370A	-31.039	2.42824608673381e-16
7833	7.58272e-11	S	5	261.970A	-31.041	2.417089309397487e-16
7834	3.80736e-11	Ne	4	521.738A	-31.041	2.417089309397487e-16
7835	2.52258e-12	Fe	2	7874.65A	-31.041	2.417089309397487e-16
7836	3.6468e-11	O	4	544.709A	-31.043000000000003	2.405983792796706e-16
7837	4.56344e-11	Mn	6	435.296A	-31.043000000000003	2.405983792796706e-16
7838	4.07198e-11	Ne	7	487.833A	-31.046999999999997	2.383925600797269e-16
7839	3.51949e-11	F	6	564.414A	-31.05	2.3675147723932647e-16
7840	2.93324e-11	F	4	677.219A	-31.052	2.356637030100029e-16
7841	6.24397e-11	Fe	7	318.138A	-31.054000000000002	2.345809266492769e-16
7842	7.60769e-11	O	7	261.110A	-31.055	2.3404140548953853e-16
7843	6.03731e-12	Fe	2	3290.28A	-31.055	2.3404140548953853e-16
7844	7.28049e-12	Ni	7	2728.45A	-31.057	2.3296608290885264e-16
7845	1.31205e-11	Fe	7	1514.00A	-31.057	2.3296608290885264e-16
7846	4.73742e-12	Mn	6	4193.10A	-31.06	2.313623556745433e-16
7847	1.28244e-11	O	7	1548.96A	-31.06	2.313623556745433e-16
7848	5.81798e-12	Ni	7	3414.32A	-31.061999999999998	2.302993422096518e-16
7849	4.32478e-11	K	9	459.317A	-31.066	2.2818794514911364e-16
7850	2.10325e-11	Si	8	944.467A	-31.068	2.271395167757395e-16
7851	2.61093e-12	Mg	1	7608.21A	-31.069000000000003	2.266171103837786e-16
7852	4.9147e-12	Fe	2	4041.85A	-31.075	2.2350780706454613e-16
7853	5.38931e-11	Ca	5	368.590A	-31.076	2.2299375337313597e-16
7854	9.029299999999999e-17	K	9	2.20000c	-31.076999999999998	2.2248088197240964e-16
7855	5.45148e-12	Mg	1	3643.87A	-31.081	2.2044116498618027e-16
7856	4.42307e-12	B	4	4491.10A	-31.084	2.1892365868038238e-16
7857	3.58285e-11	Ne	1	554.431A	-31.088	2.1691655451332302e-16
7858	7.52098e-11	Fe	7	264.121A	-31.088	2.1691655451332302e-16
7859	8.95764e-11	Ar	4	221.760A	-31.090999999999998	2.1542331145535714e-16
7860	3.23403e-12	Be	3	6142.32A	-31.090999999999998	2.1542331145535714e-16
7861	5.21657e-11	Fe	8	380.795A	-31.092	2.14927851587875e-16
7862	2.39929e-11	P	4	827.931A	-31.092	2.14927851587875e-16
7863	1.26672e-11	B	1	1568.18A	-31.093000000000004	2.144335312464648e-16
7864	3.52094e-10	S	9	56.4180A	-31.094	2.1394034781029454e-16
7865	8.95752e-12	B	2	2217.63A	-31.094	2.1394034781029454e-16
7866	2.34508e-11	Ar	1	847.070A	-31.095	2.1344829866455128e-16
7867	2.0537099999999997e-12	Fe	2	9672.48A	-31.096999999999998	2.1246759281516159e-16
7868	7.267630000000001e-12	P	4	2733.28A	-31.096999999999998	2.1246759281516159e-16
7869	3.76808e-11	O	7	527.177A	-31.096999999999998	2.1246759281516159e-16
7870	1.44208e-10	Mg	5	137.749A	-31.099	2.1149139289984902e-16
7871	9.162e-14	Si	4	21.6814m	-31.099	2.1149139289984902e-16
7872	3.57127e-11	Ne	1	556.229A	-31.101	2.105196782157305e-16
7873	1.97336e-11	Si	7	1006.63A	-31.109	2.066772610535212e-16
7874	6.39675e-11	Ar	3	310.540A	-31.11	2.062019165437697e-16
7875	2.1785e-11	C	3	911.841A	-31.111	2.0572766529605126e-16
7876	2.17682e-11	S	5	912.545A	-31.116999999999997	2.0290497590830083e-16
7877	1.22562e-11	B	1	1620.77A	-31.118000000000002	2.0243830741362313e-16
7878	3.78736e-11	Fe	6	524.493A	-31.119	2.0197271222670258e-16
7879	1.06415e-10	F	6	186.670A	-31.12	2.0150818787899476e-16
7880	5.76173e-13	Mg	1	3.44765m	-31.123	2.0012101527085034e-16
7881	2.41947e-12	Fe	2	8210.24A	-31.123	2.0012101527085034e-16
7882	5.57577e-11	Mg	5	356.264A	-31.131999999999998	1.9601653032762065e-16
7883	2.35429e-12	Fe	2	8437.57A	-31.133000000000003	1.9556570481814044e-16
7884	1.4617200000000001e-10	Ne	7	135.898A	-31.135	1.946671620241471e-16
7885	1.7399700000000001e-12	N	1	1.14166m	-31.139	1.9288244275514216e-16
7886	2.83697e-12	Ni	1	7002.01A	-31.144000000000002	1.906745356905845e-16
7887	3.15212e-12	Ca	2	6301.93A	-31.148000000000003	1.889264210398267e-16
7888	3.5065e-12	Fe	2	5665.04A	-31.15	1.8805838298388103e-16
7889	8.72895e-12	Mn	6	2275.70A	-31.155	1.859056964748943e-16
7890	4.70966e-11	F	2	421.781A	-31.155	1.859056964748943e-16
7891	1.67017e-11	Al	1	1189.37A	-31.156	1.8547812523797927e-16
7892	1.28757e-11	B	1	1542.79A	-31.156	1.8547812523797927e-16
7893	2.36214e-11	Ar	1	840.951A	-31.158	1.8462593066208851e-16
7894	3.43696e-12	Fe	2	5779.66A	-31.16	1.8377765156461075e-16
7895	4.55515e-11	O	7	436.088A	-31.160999999999998	1.833549746951721e-16
7896	4.0885e-13	C	5	4.85862m	-31.162	1.829332699555553e-16
7897	9.50648e-12	B	1	2089.57A	-31.162	1.829332699555553e-16
7898	1.1260899999999999e-10	N	6	176.402A	-31.163	1.8251253510992542e-16
7899	1.5966299999999998e-12	Mn	5	1.24415m	-31.166	1.8125612765565603e-16
7900	2.4219799999999997e-12	Ni	1	8201.74A	-31.169	1.800083692494654e-16
7901	2.1557400000000003e-12	Fe	2	9214.68A	-31.171	1.7918130591953233e-16
7902	1.25134e-11	B	1	1587.45A	-31.174	1.7794783048570835e-16
7903	5.076e-12	Fe	2	3913.41A	-31.175	1.7753856183267565e-16
7904	1.22283e-12	B	1	1.62447m	-31.175	1.7753856183267565e-16
7905	1.72172e-12	S	1	1.15376m	-31.179000000000002	1.759108785141343e-16
7906	4.51426e-11	Mn	10	440.038A	-31.179000000000002	1.759108785141343e-16
7907	2.31112e-11	Cr	5	859.516A	-31.18	1.7550629472063417e-16
7908	9.96441e-11	Si	7	199.354A	-31.180999999999997	1.7510264144403752e-16
7909	9.04615e-11	F	3	219.590A	-31.180999999999997	1.7510264144403752e-16
7910	6.09286e-12	Fe	2	3260.29A	-31.180999999999997	1.7510264144403752e-16
7911	8.44649e-11	S	5	235.180A	-31.185	1.7349729077785608e-16
7912	3.64998e-11	O	4	544.234A	-31.186	1.730982580821066e-16
7913	2.2509200000000003e-12	Fe	2	8825.05A	-31.186	1.730982580821066e-16
7914	3.5197e-11	Na	4	564.380A	-31.186999999999998	1.727001431360915e-16
7915	2.28098e-12	Fe	2	8708.75A	-31.188000000000002	1.723029438290407e-16
7916	2.03428e-12	Fe	2	9764.87A	-31.19	1.7151128371304339e-16
7917	2.61902e-12	Mg	1	7584.71A	-31.19	1.7151128371304339e-16
7918	6.65074e-11	Ar	3	298.680A	-31.191	1.7111681870679238e-16
7919	1.1114200000000001e-10	Li	2	178.731A	-31.191999999999997	1.7072326094487994e-16
7920	2.36813e-11	O	7	838.823A	-31.194000000000003	1.6993885881244952e-16
7921	4.92082e-12	Mn	6	4036.82A	-31.195	1.6954801028311368e-16
7922	4.17864e-11	Si	8	475.381A	-31.195	1.6954801028311368e-16
7923	1.2466299999999999e-10	N	6	159.345A	-31.195999999999998	1.6915806068045034e-16
7924	2.69632e-11	Cl	6	736.724A	-31.195999999999998	1.6915806068045034e-16
7925	3.24542e-11	O	7	612.077A	-31.204	1.660705781182808e-16
7926	1.63337e-11	Mg	7	1216.16A	-31.204	1.660705781182808e-16
7927	1.27779e-11	B	1	1554.60A	-31.204	1.660705781182808e-16
7928	2.06514e-11	O	7	961.894A	-31.206	1.6530755312163708e-16
7929	8.76889e-12	Zn	2	2265.33A	-31.206	1.6530755312163708e-16
7930	3.12173e-11	K	9	636.328A	-31.206	1.6530755312163708e-16
7931	1.14463e-10	B	5	173.545A	-31.206999999999997	1.6492735629980834e-16
7932	1.34963e-11	Fe	7	1471.84A	-31.208000000000002	1.6454803390640195e-16
7933	1.7115099999999998e-12	Fe	2	1.16064m	-31.208000000000002	1.6454803390640195e-16
7934	5.95105e-11	Mn	10	333.797A	-31.214000000000002	1.6229035024283301e-16
7935	1.69262e-11	Li	2	1173.59A	-31.219	1.6043262796551143e-16
7936	3.13082e-12	Sc	1	6344.80A	-31.221	1.5969550699681258e-16
7937	4.76556e-11	Mn	6	416.834A	-31.221	1.5969550699681258e-16
7938	1.19484e-12	Cr	4	1.66253m	-31.221999999999998	1.5932821752289577e-16
7939	4.1075e-11	Si	8	483.614A	-31.221999999999998	1.5932821752289577e-16
7940	8.95584e-12	B	2	2218.05A	-31.221999999999998	1.5932821752289577e-16
7941	3.59819e-11	Cl	6	552.068A	-31.223000000000003	1.5896177279132503e-16
7942	5.4595699999999995e-12	Mg	1	3638.47A	-31.228	1.571421524250179e-16
7943	4.30896e-11	Fe	6	461.003A	-31.230999999999998	1.5606039345669505e-16
7944	1.25209e-10	Ne	7	158.650A	-31.232	1.55701464511917e-16
7945	4.9058800000000005e-12	Fe	2	4049.11A	-31.232	1.55701464511917e-16
7946	5.06599e-11	O	7	392.114A	-31.236	1.5427398490499449e-16
7947	1.90981e-12	N	1	1.04013m	-31.236	1.5427398490499449e-16
7948	2.57598e-11	O	7	771.143A	-31.239	1.5321197026299885e-16
7949	3.31074e-12	Fe	1	6000.00A	-31.24	1.5285959250977392e-16
7950	1.27807e-11	O	7	1554.25A	-31.243000000000002	1.5180731447653955e-16
7951	2.623e-12	Mg	1	7573.18A	-31.245	1.5110982322353473e-16
7952	1.21125e-10	B	5	164.000A	-31.245	1.5110982322353473e-16
7953	5.12059e-11	Mg	6	387.933A	-31.247	1.5041553665173844e-16
7954	3.73549e-11	Al	7	531.777A	-31.247	1.5041553665173844e-16
7955	8.164219999999999e-12	Zn	2	2433.11A	-31.248	1.5006959051734264e-16
7956	9.02092e-14	Mn	5	22.0204m	-31.25	1.493800833806886e-16
7957	2.23309e-12	Fe	2	8895.51A	-31.250999999999998	1.4903651872273212e-16
7958	2.92621e-11	O	7	678.847A	-31.250999999999998	1.4903651872273212e-16
7959	6.1739e-12	Fe	2	3217.49A	-31.252	1.4869374424156058e-16
7960	1.04955e-12	Ni	4	1.89267m	-31.252	1.4869374424156058e-16
7961	2.74328e-11	Cl	6	724.113A	-31.256	1.4733051180025277e-16
7962	4.12703e-12	Ni	1	4813.25A	-31.258000000000003	1.4665358958714387e-16
7963	1.26554e-10	K	9	156.964A	-31.264	1.4464142690398002e-16
7964	5.41622e-11	O	7	366.759A	-31.266	1.4397685991367695e-16
7965	4.49916e-11	K	8	441.515A	-31.267	1.4364572232484592e-16
7966	1.07572e-10	Cl	7	184.662A	-31.273000000000003	1.416748291276715e-16
7967	1.0763e-10	Cl	7	184.562A	-31.274	1.4134898606272795e-16
7968	8.21731e-11	Fe	9	241.739A	-31.274	1.4134898606272795e-16
7969	3.10936e-10	S	8	63.8861A	-31.275	1.4102389241603763e-16
7970	8.48313e-12	Sc	1	2341.64A	-31.275	1.4102389241603763e-16
7971	1.0796700000000002e-10	Cl	7	183.987A	-31.28	1.394096052684404e-16
7972	1.99702e-12	N	1	9947.07A	-31.284000000000002	1.3813149032486137e-16
7973	1.47737e-11	Si	6	1344.58A	-31.289	1.3655031223021703e-16
7974	6.14199e-11	S	4	323.421A	-31.294	1.349872337315526e-16
7975	3.4397e-12	Fe	1	5775.05A	-31.296	1.3436702372968458e-16
7976	1.96553e-12	Zn	2	1.01064m	-31.311999999999998	1.295068372886413e-16
7977	2.07945e-12	Fe	2	9552.75A	-31.313000000000002	1.2920897982833301e-16
7978	6.85034e-13	Ni	4	2.89978m	-31.32	1.2714307111514661e-16
7979	1.93557e-12	Fe	1	1.02629m	-31.324	1.2597741643265978e-16
7980	2.64513e-11	C	1	750.982A	-31.329	1.2453536487139203e-16
7981	3.92572e-12	Fe	2	5060.08A	-31.329	1.2453536487139203e-16
7982	2.03903e-12	N	1	9742.12A	-31.33	1.2424894148035346e-16
7983	2.18115e-11	O	7	910.734A	-31.331999999999997	1.23678069449737e-16
7984	3.02517e-12	Fe	2	6566.40A	-31.343000000000004	1.2058483612638313e-16
7985	1.39408e-11	O	7	1424.92A	-31.344	1.2030749869932524e-16
7986	5.0691e-11	Fe	8	391.873A	-31.346	1.1975473595332042e-16
7987	3.04221e-11	O	7	652.961A	-31.346	1.1975473595332042e-16
7988	2.69199e-11	O	7	737.911A	-31.348000000000003	1.1920451292143616e-16
7989	2.32199e-11	O	7	855.492A	-31.348000000000003	1.1920451292143616e-16
7990	2.6710299999999998e-12	Fe	2	7437.01A	-31.35	1.1865681793474795e-16
7991	4.32217e-11	O	4	459.595A	-31.351	1.1838391482647976e-16
7992	4.4866e-12	Fe	2	4427.51A	-31.351	1.1838391482647976e-16
7993	5.24308e-11	F	2	378.870A	-31.354	1.1756896568907394e-16
7994	2.36159e-11	Ar	1	841.149A	-31.355	1.1729856457154032e-16
7995	4.82469e-11	Fe	8	411.725A	-31.358	1.1649108693273584e-16
7996	6.42364e-16	Na	9	3092.40m	-31.36	1.1595585900601322e-16
7997	3.5691e-12	Fe	1	5565.68A	-31.361	1.1568916793089805e-16
7998	1.95337e-12	O	1	1.01693m	-31.362	1.154230902282357e-16
7999	2.11056e-12	Fe	1	9411.92A	-31.365	1.146285232639983e-16
8000	3.0806799999999998e-12	Sc	1	6448.07A	-31.366	1.1436488497637582e-16
8001	4.27156e-11	Cr	9	465.040A	-31.375	1.1201925951677778e-16
8002	1.32751e-12	Fe	2	1.49637m	-31.375999999999998	1.1176162236924497e-16
8003	4.18546e-12	V	8	4746.06A	-31.378	1.112481243583414e-16
8004	2.1412e-11	S	5	927.725A	-31.379	1.1099226077245626e-16
8005	2.6496e-11	B	5	749.715A	-31.379	1.1099226077245626e-16
8006	3.34013e-13	Ar	7	5.94722m	-31.381	1.1048229765699662e-16
8007	6.72068e-12	Fe	2	2955.72A	-31.381	1.1048229765699662e-16
8008	2.45922e-12	Fe	2	8077.54A	-31.381999999999998	1.1022819542364845e-16
8009	4.77789e-12	Si	2	4157.58A	-31.383000000000003	1.0997467760921773e-16
8010	3.31594e-12	Fe	2	5990.60A	-31.385	1.0946938986370328e-16
8011	2.57997e-12	Fe	2	7699.49A	-31.385	1.0946938986370328e-16
8012	1.9869e-12	N	1	9997.73A	-31.386	1.0921761725363332e-16
8013	1.28499e-11	B	1	1545.88A	-31.386999999999997	1.0896642370449775e-16
8014	6.3963199999999995e-12	Ti	8	3105.61A	-31.388	1.0871580788449159e-16
8015	3.28793e-12	Fe	2	6041.64A	-31.388	1.0871580788449159e-16
8016	4.50577e-12	Si	2	4408.68A	-31.39	1.0821630411997107e-16
8017	2.37261e-11	Ar	1	837.240A	-31.392	1.0771909536677982e-16
8018	3.08473e-11	F	6	643.961A	-31.397	1.0648604507847637e-16
8019	4.66122e-11	Fe	6	426.164A	-31.4	1.0575300030030984e-16
8020	2.71938e-11	Cl	6	730.476A	-31.401	1.0550977514904534e-16
8021	2.56667e-11	K	8	773.940A	-31.404	1.0478345096580112e-16
8022	1.3039200000000002e-12	N	5	1.52344m	-31.41	1.0334576812121343e-16
8023	1.9534099999999998e-10	Be	3	101.691A	-31.413	1.0263434085756557e-16
8024	9.81828e-11	Li	2	202.321A	-31.414	1.0239828842397856e-16
8025	5.69917e-11	F	2	348.550A	-31.414	1.0239828842397856e-16
8026	2.86939e-12	Fe	2	6922.88A	-31.427	9.937855954435008e-17
8027	2.19195e-11	S	5	906.245A	-31.427	9.937855954435008e-17
8028	4.77572e-11	Fe	6	415.947A	-31.439	9.667021789972026e-17
8029	8.0861e-12	Si	2	2456.62A	-31.439	9.667021789972026e-17
8030	7.2729399999999995e-12	Sc	1	2731.28A	-31.44	9.644788256829076e-17
8031	1.66393e-12	C	3	1.19383m	-31.44	9.644788256829076e-17
8032	1.4794799999999999e-12	Fe	2	1.34267m	-31.441999999999997	9.600474480056156e-17
8033	2.87167e-12	N	1	6917.38A	-31.441999999999997	9.600474480056156e-17
8034	1.37798e-12	Mn	5	1.44157m	-31.443	9.578394001478715e-17
8035	1.1079899999999999e-10	S	9	179.283A	-31.445	9.534385278599307e-17
8036	2.41909e-11	O	7	821.153A	-31.445999999999998	9.512456800967393e-17
8037	3.06314e-11	F	6	648.500A	-31.455	9.317356173180422e-17
8038	5.92261e-11	F	2	335.401A	-31.456	9.295926848639543e-17
8039	4.93678e-11	Fe	6	402.377A	-31.456999999999997	9.274546810177509e-17
8040	1.22348e-11	B	2	1623.60A	-31.46	9.210701279018385e-17
8041	1.08589e-11	O	5	1829.33A	-31.465999999999998	9.084325719773056e-17
8042	4.74186e-11	Cr	9	418.917A	-31.471	8.980338303153224e-17
8043	2.87838e-12	N	1	6901.26A	-31.471999999999998	8.95968409820414e-17
8044	3.08125e-12	Fe	2	6446.89A	-31.471999999999998	8.95968409820414e-17
8045	7.43192e-11	Fe	7	267.286A	-31.473000000000003	8.939077396608089e-17
8046	5.78665e-11	Al	7	343.281A	-31.476	8.877541220648384e-17
8047	6.91084e-11	V	6	287.439A	-31.478	8.836752623794838e-17
8048	3.30879e-12	Fe	2	6003.54A	-31.485	8.695462720678001e-17
8049	1.85768e-12	N	1	1.06932m	-31.488000000000003	8.635603576351205e-17
8050	4.68934e-11	Mn	6	423.609A	-31.489	8.615742239271913e-17
8051	1.81452e-12	N	1	1.09475m	-31.494	8.517118653398774e-17
8052	6.71539e-11	Mg	5	295.805A	-31.496	8.477986047818902e-17
8053	5.21151e-11	Al	8	381.165A	-31.498	8.43903324022955e-17
8054	1.51412e-11	Si	6	1311.94A	-31.498	8.43903324022955e-17
8055	4.09059e-11	Mg	5	485.614A	-31.499000000000002	8.419624002377648e-17
8056	1.08126e-15	He	1	1837.16m	-31.5	8.400259404534126e-17
8057	2.6636900000000003e-17	F	1	7.45751c	-31.503	8.342432425541715e-17
8058	1.76966e-11	Si	4	1122.50A	-31.503	8.342432425541715e-17
8059	6.85843e-12	N	6	2896.36A	-31.503	8.342432425541715e-17
8060	1.33686e-11	Fe	7	1485.91A	-31.505	8.304102430273282e-17
8061	1.33918e-12	Fe	2	1.48333m	-31.506	8.285003524672653e-17
8062	7.01943e-12	Fe	2	2829.92A	-31.506999999999998	8.265948545336028e-17
8063	7.10721e-12	Ni	7	2794.97A	-31.508000000000003	8.246937391235607e-17
8064	3.09204e-11	Cr	5	642.438A	-31.508000000000003	8.246937391235607e-17
8065	1.2646700000000003e-10	K	9	157.072A	-31.511	8.190165873558815e-17
8066	2.10412e-12	Fe	2	9440.74A	-31.511	8.190165873558815e-17
8067	7.51468e-11	Fe	7	264.342A	-31.511	8.190165873558815e-17
8068	1.24406e-11	C	5	1596.75A	-31.511999999999997	8.171329014766971e-17
8069	3.86313e-11	Ti	8	514.206A	-31.514	8.133785168260712e-17
8070	2.97528e-11	O	5	667.651A	-31.515	8.115077981492627e-17
8071	4.94386e-11	B	5	401.801A	-31.517	8.077792585007877e-17
8072	3.15041e-11	Ca	7	630.536A	-31.529	7.857650311312559e-17
8073	2.57144e-12	S	1	7725.05A	-31.53	7.839578217091824e-17
8074	1.3698200000000001e-12	N	1	1.45015m	-31.53	7.839578217091824e-17
8075	1.4727200000000002e-10	F	7	134.883A	-31.531	7.821547687534453e-17
8076	1.17308e-17	Na	1	16.9336c	-31.533	7.785610940245059e-17
8077	1.00955e-10	P	8	196.766A	-31.534000000000002	7.767704531980042e-17
8078	1.12798e-10	N	6	176.106A	-31.535999999999998	7.732015171519024e-17
8079	4.83674e-11	Si	8	410.699A	-31.541	7.643507525739489e-17
8080	1.07794e-11	B	2	1842.82A	-31.543000000000003	7.60838879868821e-17
8081	1.29015e-11	B	1	1539.70A	-31.545	7.57343142753094e-17
8082	2.3798e-11	Ar	1	834.711A	-31.546	7.55601301860339e-17
8083	3.00843e-12	Fe	2	6602.93A	-31.546	7.55601301860339e-17
8084	1.12536e-11	Fe	8	1765.17A	-31.548000000000002	7.521296292296437e-17
8085	4.216919999999999e-12	Ni	1	4710.66A	-31.55	7.486739074857846e-17
8086	4.674789999999999e-16	He	1	4249.28m	-31.553	7.435200725581421e-17
8087	1.76496e-11	N	6	1125.49A	-31.554000000000002	7.418100238446056e-17
8088	1.1938500000000002e-10	F	6	166.389A	-31.558000000000003	7.350090686668986e-17
8089	2.37225e-11	Ar	1	837.367A	-31.561	7.299493018280269e-17
8090	2.24625e-12	Ni	1	8843.37A	-31.563000000000002	7.265954894315787e-17
8091	4.87464e-12	Mg	1	4075.06A	-31.565	7.232570864033794e-17
8092	5.46026e-11	F	2	363.800A	-31.569000000000003	7.166262255785347e-17
8093	3.58512e-11	Ne	1	554.081A	-31.570999999999998	7.133336271570586e-17
8094	4.65992e-12	F	6	4262.83A	-31.570999999999998	7.133336271570586e-17
8095	3.07977e-11	F	6	644.999A	-31.570999999999998	7.133336271570586e-17
8096	2.39469e-11	Cr	5	829.520A	-31.570999999999998	7.133336271570586e-17
8097	6.42686e-11	Al	7	309.085A	-31.578000000000003	7.019282112354094e-17
8098	3.34931e-12	Fe	2	5930.91A	-31.578000000000003	7.019282112354094e-17
8099	3.80261e-11	Fe	6	522.390A	-31.581999999999997	6.954928947134912e-17
8100	8.26182e-11	Cr	9	240.437A	-31.581999999999997	6.954928947134912e-17
8101	4.802550000000001e-13	C	5	4.13623m	-31.59	6.827987187699804e-17
8102	2.09242e-11	Si	8	949.354A	-31.59	6.827987187699804e-17
8103	7.64417e-11	K	9	259.864A	-31.59	6.827987187699804e-17
8104	6.5416800000000005e-12	S	4	3036.60A	-31.592	6.79661543624322e-17
8105	4.30129e-11	Fe	6	461.826A	-31.594	6.765387824891474e-17
8106	6.55742e-12	S	4	3029.31A	-31.596	6.734303691381055e-17
8107	8.03999e-12	Sc	1	2470.71A	-31.598000000000003	6.703362376491051e-17
8108	1.51635e-10	N	6	131.002A	-31.598000000000003	6.703362376491051e-17
8109	4.50963e-11	Ca	5	440.490A	-31.599	6.68794507085086e-17
8110	3.24916e-12	Fe	2	6113.72A	-31.613000000000003	6.475789115996415e-17
8111	1.67912e-11	N	3	1183.03A	-31.613000000000003	6.475789115996415e-17
8112	1.45823e-12	Si	2	1.36223m	-31.624000000000002	6.313827284139554e-17
8113	3.16402e-12	Fe	2	6278.23A	-31.624000000000002	6.313827284139554e-17
8114	7.92022e-11	Si	8	250.807A	-31.627	6.270363202836999e-17
8115	4.41595e-11	Cl	6	449.834A	-31.629	6.241553500865585e-17
8116	5.86329e-11	B	4	338.794A	-31.63	6.227198326165509e-17
8117	6.23277e-11	S	3	318.710A	-31.636	6.14175796205405e-17
8118	1.34313e-12	Mg	1	1.47896m	-31.636999999999997	6.127632310724033e-17
8119	7.24058e-14	Cr	5	27.4349m	-31.638	6.11353914749044e-17
8120	1.30664e-12	Mn	5	1.52027m	-31.64	6.085449986602636e-17
8121	1.49414e-12	Fe	2	1.32949m	-31.642	6.057489883686056e-17
8122	1.29591e-11	Li	2	1532.86A	-31.643	6.043558043558032e-17
8123	2.08594e-11	Ne	3	952.304A	-31.645	6.015790416636077e-17
8124	4.7727e-11	Ne	5	416.210A	-31.648000000000003	5.974378006698093e-17
8125	1.7357900000000002e-12	Fe	2	1.14440m	-31.648000000000003	5.974378006698093e-17
8126	2.09751e-11	Ne	3	947.050A	-31.653000000000002	5.905989867171767e-17
8127	7.65018e-12	Ni	3	2596.60A	-31.653000000000002	5.905989867171767e-17
8128	1.90507e-12	N	1	1.04271m	-31.653000000000002	5.905989867171767e-17
8129	5.41813e-11	F	2	366.629A	-31.659000000000002	5.824956648337307e-17
8130	8.43319e-11	Si	8	235.551A	-31.66	5.81155961980977e-17
8131	4.34064e-12	Fe	2	4576.39A	-31.665	5.745035246946264e-17
8132	3.0746e-11	F	6	646.082A	-31.67	5.679272372281887e-17
8133	1.44688e-12	Fe	1	1.37292m	-31.674	5.627204490203852e-17
8134	3.2942699999999996e-16	N	7	6030.00m	-31.674	5.627204490203852e-17
8135	4.86655e-12	Mg	1	4081.83A	-31.679000000000002	5.562790413058407e-17
8136	3.93511e-11	Ti	8	504.801A	-31.679000000000002	5.562790413058407e-17
8137	5.73239e-11	F	2	346.530A	-31.680999999999997	5.5372317127495365e-17
8138	3.07359e-12	Fe	2	6462.94A	-31.684	5.4991136777568516e-17
8139	4.12733e-11	Ne	5	481.291A	-31.686999999999998	5.4612580454714364e-17
8140	1.37638e-10	F	6	144.324A	-31.688000000000002	5.448697500518225e-17
8141	5.46355e-12	Mg	1	3635.81A	-31.689	5.436165844016849e-17
8142	1.61586e-12	N	1	1.22934m	-31.699	5.312423602061905e-17
8143	2.61381e-11	K	8	759.982A	-31.701999999999998	5.2758531352178644e-17
8144	1.11616e-11	O	5	1779.71A	-31.704	5.251612791946871e-17
8145	4.26056e-11	Ca	9	466.240A	-31.705	5.2395344176967586e-17
8146	3.87599e-11	B	5	512.501A	-31.705	5.2395344176967586e-17
8147	6.831469999999999e-12	Fe	2	2907.79A	-31.706	5.227483822936506e-17
8148	6.809e-11	Cr	7	291.738A	-31.709	5.1914980774190575e-17
8149	7.68142e-11	S	9	258.604A	-31.711	5.1676453104329804e-17
8150	2.23329e-12	Fe	2	8894.72A	-31.715	5.1202680534522834e-17
8151	2.38493e-11	Ar	1	832.917A	-31.715999999999998	5.1084917637179514e-17
8152	6.97555e-12	Cr	5	2847.73A	-31.718000000000004	5.085020376100436e-17
8153	2.37954e-11	Ar	1	834.801A	-31.719	5.073325153774416e-17
8154	2.27049e-12	Fe	2	8748.98A	-31.726	4.992208294451361e-17
8155	9.31997e-13	Ni	4	2.13139m	-31.728	4.969271180844084e-17
8156	5.16995e-11	Fe	8	384.229A	-31.730999999999998	4.935062958651943e-17
8157	1.17711e-12	Ti	3	1.68756m	-31.732	4.923712628815348e-17
8158	6.9829e-11	P	8	284.473A	-31.741	4.8227272109549684e-17
8159	1.87774e-11	Al	8	1057.89A	-31.745	4.778512182117769e-17
8160	2.13383e-11	O	7	930.928A	-31.747	4.756556912960306e-17
8161	1.1271600000000002e-10	N	6	176.234A	-31.747	4.756556912960306e-17
8162	8.30561e-13	V	10	2.39169m	-31.748	4.745617135636091e-17
8163	1.3511e-12	Fe	2	1.47024m	-31.750999999999998	4.712948537061623e-17
8164	1.41394e-12	Be	3	1.40490m	-31.752	4.702109056218776e-17
8165	1.36306e-12	Fe	2	1.45735m	-31.754	4.6805048275378195e-17
8166	9.16383e-11	Ar	4	216.770A	-31.755	4.669739965156276e-17
8167	5.64235e-11	Fe	9	352.060A	-31.756	4.658999861271132e-17
8168	3.0069e-12	Fe	2	6606.30A	-31.759	4.626927531819264e-17
8169	4.65816e-12	Ti	8	4264.45A	-31.76	4.616285893798396e-17
8170	6.06251e-11	F	2	327.660A	-31.761999999999997	4.5950759867304085e-17
8171	6.94523e-11	Na	6	286.016A	-31.765	4.5634437061355876e-17
8172	2.66124e-12	Ni	1	7464.37A	-31.768	4.5320291806287546e-17
8173	4.54217e-11	B	5	437.334A	-31.768	4.5320291806287546e-17
8174	2.05658e-12	Fe	1	9658.98A	-31.769000000000002	4.521605802758969e-17
8175	2.64467e-11	O	7	751.112A	-31.771	4.500830911194389e-17
8176	2.9949e-11	O	7	663.276A	-31.775	4.4595670453722474e-17
8177	2.78595e-12	Ni	1	7130.24A	-31.775	4.4595670453722474e-17
8178	1.52418e-10	O	7	130.329A	-31.78	4.40851880353281e-17
8179	9.1624e-11	Si	8	216.804A	-31.781	4.3983794916476347e-17
8180	3.06301e-12	Fe	2	6485.28A	-31.781999999999996	4.388263499532678e-17
8181	1.88387e-12	B	4	1.05445m	-31.785	4.3580549060856745e-17
8182	7.32323e-12	Si	3	2712.53A	-31.788	4.328054267133268e-17
8183	7.10466e-11	Cr	6	279.598A	-31.789	4.318100018546324e-17
8184	1.1412100000000001e-10	N	6	174.066A	-31.79	4.308168664095859e-17
8185	1.4406499999999998e-10	Mg	5	137.885A	-31.791999999999998	4.28837442710512e-17
8186	4.25007e-11	K	9	467.391A	-31.794	4.268671136372163e-17
8187	5.0588e-12	Ni	4	3926.71A	-31.801	4.200419805032228e-17
8188	5.91442e-11	Cr	9	335.865A	-31.802	4.1907591075621584e-17
8189	3.5907e-11	Ne	1	553.220A	-31.802	4.1907591075621584e-17
8190	3.6495400000000005e-10	S	9	54.4300A	-31.803	4.1811206290797e-17
8191	3.84928e-12	Fe	1	5160.57A	-31.809	4.123753503410768e-17
8192	8.18823e-12	Mn	6	2425.98A	-31.815	4.067173484213872e-17
8193	6.563830000000001e-18	O	1	30.2635c	-31.815	4.067173484213872e-17
8194	7.93103e-11	Si	8	250.465A	-31.815	4.067173484213872e-17
8195	2.24131e-10	Be	3	88.6289A	-31.815	4.067173484213872e-17
8196	1.50412e-12	Fe	1	1.32067m	-31.82	4.0206169343262773e-17
8197	9.24965e-11	Si	8	214.759A	-31.822	4.0021438775236746e-17
8198	1.34677e-11	O	7	1474.97A	-31.828000000000003	3.947232404946114e-17
8199	1.47466e-10	F	7	134.705A	-31.828000000000003	3.947232404946114e-17
8200	6.963889999999999e-12	Fe	2	2852.49A	-31.83	3.9290965194289e-17
8201	1.38912e-16	Ne	8	1.43000c	-31.836	3.875187294177713e-17
8202	4.4956e-12	Co	8	4418.65A	-31.85	3.752258045817202e-17
8203	2.89248e-11	Ne	5	686.763A	-31.85	3.752258045817202e-17
8204	1.0778499999999999e-10	N	6	184.298A	-31.851999999999997	3.7350179861073365e-17
8205	4.46265e-12	Ni	4	4451.27A	-31.858	3.6837716181612313e-17
8206	5.8801e-11	Cr	9	337.825A	-31.859	3.6752991785471606e-17
8207	4.78293e-13	Fe	2	4.15320m	-31.861	3.6584127127134703e-17
8208	1.40726e-12	Mn	5	1.41156m	-31.863000000000003	3.641603833142663e-17
8209	5.09372e-12	Ni	4	3899.80A	-31.864	3.633228376742909e-17
8210	6.67893e-11	S	4	297.420A	-31.866	3.616535208685196e-17
8211	2.38475e-11	Ar	1	832.979A	-31.866999999999997	3.60821740852175e-17
8212	3.64425e-10	S	9	54.5090A	-31.868000000000002	3.599918738767758e-17
8213	1.17028e-12	Mg	3	1.69742m	-31.87	3.5833786145947124e-17
8214	3.5586e-11	Ne	1	558.210A	-31.875999999999998	3.534212816824379e-17
8215	2.40955e-11	O	7	824.407A	-31.875999999999998	3.534212816824379e-17
8216	1.3029e-12	Fe	2	1.52464m	-31.879	3.509883466923216e-17
8217	3.59739e-11	Ne	1	552.190A	-31.881999999999998	3.4857215990887786e-17
8218	5.1991e-11	Fe	8	382.075A	-31.885	3.461726060382517e-17
8219	7.744960000000001e-12	Si	1	2564.82A	-31.886	3.453764311379852e-17
8220	1.1308e-11	Fe	7	1756.67A	-31.888	3.437895705802851e-17
8221	5.82264e-11	Fe	9	341.159A	-31.89	3.4221000098457184e-17
8222	3.47737e-11	Sc	7	571.249A	-31.891	3.414229398230252e-17
8223	2.29426e-11	B	5	865.833A	-31.893	3.398542439079217e-17
8224	1.7193e-11	B	1	1155.38A	-31.895	3.3829275549585336e-17
8225	1.38851e-11	Li	2	1430.64A	-31.895	3.3829275549585336e-17
8226	1.45447e-11	S	5	1365.75A	-31.905	3.305922722502501e-17
8227	1.6733900000000002e-12	C	3	1.18708m	-31.91	3.268080138026547e-17
8228	2.14099e-11	K	8	927.816A	-31.910999999999998	3.260563762286323e-17
8229	4.87863e-12	Mg	1	4071.73A	-31.913	3.2455828325998635e-17
8230	1.69604e-10	N	6	117.123A	-31.913	3.2455828325998635e-17
8231	7.10048e-12	Fe	2	2797.62A	-31.915	3.230670734033026e-17
8232	2.2637400000000002e-12	Fe	2	8775.07A	-31.915	3.230670734033026e-17
8233	1.09982e-11	Fe	7	1806.16A	-31.918000000000003	3.2084309531320094e-17
8234	1.67693e-11	N	3	1184.57A	-31.921	3.1863442698058967e-17
8235	2.02145e-12	Fe	1	9826.84A	-31.921	3.1863442698058967e-17
8236	2.27868e-11	S	8	871.752A	-31.921999999999997	3.1790158813459876e-17
8237	1.97453e-11	N	3	1006.04A	-31.921999999999997	3.1790158813459876e-17
8238	5.87412e-12	Sc	7	3381.69A	-31.925	3.157131689949693e-17
8239	1.9867799999999997e-12	Fe	1	9998.33A	-31.926	3.1498704885590307e-17
8240	1.34313e-12	Mg	1	1.47897m	-31.930999999999997	3.113814219233601e-17
8241	5.07106e-11	B	4	391.722A	-31.932	3.1066526452609286e-17
8242	7.26625e-12	Cr	9	2733.80A	-31.933000000000003	3.099507542451298e-17
8243	1.14002e-11	Fe	7	1742.46A	-31.934	3.0923788729221626e-17
8244	2.10388e-14	Mg	1	94.4181m	-31.934	3.0923788729221626e-17
8245	1.50254e-11	Si	6	1322.06A	-31.935	3.0852665988779736e-17
8246	4.82557e-11	Fe	6	411.650A	-31.936	3.078170682610138e-17
8247	2.28722e-11	Ne	3	868.498A	-31.939	3.0569807046789476e-17
8248	5.92734e-11	F	7	335.133A	-31.94	3.049949844162491e-17
8249	3.79932e-11	Mn	6	522.843A	-31.94	3.049949844162491e-17
8250	3.80724e-11	Ne	4	521.755A	-31.945999999999998	3.0081029635015956e-17
8251	3.53005e-12	Fe	2	5627.25A	-31.945999999999998	3.0081029635015956e-17
8252	1.01909e-12	Ni	4	1.94924m	-31.954	2.9531988968099926e-17
8253	3.4057e-13	Co	8	5.83272m	-31.956	2.939630180401227e-17
8254	9.01088e-11	Ar	4	220.450A	-31.958000000000002	2.9261238065814113e-17
8255	3.0693400000000003e-12	Fe	2	6471.90A	-31.962	2.899296942272103e-17
8256	3.16546e-11	Sc	3	627.538A	-31.962	2.899296942272103e-17
8257	4.32025e-11	V	8	459.799A	-31.964000000000002	2.885975882848352e-17
8258	1.14215e-11	Zn	2	1739.21A	-31.965	2.8793383225081664e-17
8259	2.89113e-11	Ne	5	687.083A	-31.965	2.8793383225081664e-17
8260	4.32847e-12	S	1	4589.26A	-31.969	2.8529403900950366e-17
8261	1.62875e-10	N	6	121.962A	-31.975	2.813796580479436e-17
8262	3.97197e-11	Ti	8	500.116A	-31.976999999999997	2.800868359534463e-17
8263	1.5182399999999998e-10	N	6	130.839A	-31.980999999999998	2.7751898440661383e-17
8264	3.67195e-14	Cr	5	54.0978m	-31.983	2.762439004962358e-17
8265	1.84257e-12	N	1	1.07808m	-31.985	2.7497467506426998e-17
8266	4.22795e-11	Al	8	469.837A	-31.987	2.737112811934509e-17
8267	4.62384e-11	Fe	8	429.609A	-31.987	2.737112811934509e-17
8268	8.9548e-12	C	3	2218.30A	-31.989	2.724536920901866e-17
8269	1.5532299999999998e-12	P	8	1.27891m	-31.99	2.7182706598707093e-17
8270	1.31773e-10	Si	6	150.748A	-31.99	2.7182706598707093e-17
8271	6.60813e-12	Ti	8	3006.06A	-31.994	2.693349404664633e-17
8272	4.377430000000001e-12	Ni	4	4537.93A	-32.0	2.65639526545776e-17
8273	5.0567800000000005e-18	O	1	39.2828c	-32.001	2.6502857258851498e-17
8274	1.30943e-11	Fe	7	1517.04A	-32.001	2.6502857258851498e-17
8275	1.22639e-11	B	5	1619.76A	-32.001999999999995	2.6441902378636302e-17
8276	2.42067e-12	Fe	2	8206.20A	-32.001999999999995	2.6441902378636302e-17
8277	1.21866e-11	Fe	7	1630.02A	-32.001999999999995	2.6441902378636302e-17
8278	4.28372e-11	Al	8	463.720A	-32.004	2.6320412872774654e-17
8279	1.20755e-14	Mg	1	164.502m	-32.006	2.6199481560488608e-17
8280	6.63964e-12	Fe	2	2991.80A	-32.009	2.6019125598029556e-17
8281	3.32034e-12	Fe	2	5982.65A	-32.012	2.5840011197283075e-17
8282	4.5261e-12	Fe	2	4388.87A	-32.013000000000005	2.5780580820704533e-17
8283	2.42411e-12	Ni	1	8194.53A	-32.024	2.5135799154522777e-17
8284	2.52686e-11	Cl	8	786.133A	-32.028	2.4905352762709912e-17
8285	4.22667e-11	Si	8	469.979A	-32.031	2.4733905520231848e-17
8286	5.84529e-11	Fe	9	339.837A	-32.031	2.4733905520231848e-17
8287	3.46235e-13	Li	2	5.73728m	-32.032	2.467701911611645e-17
8288	5.42049e-12	Fe	2	3664.70A	-32.032	2.467701911611645e-17
8289	3.17398e-11	O	4	625.854A	-32.036	2.4450778844977392e-17
8290	1.6681799999999996e-10	O	7	119.078A	-32.037	2.4394543614145212e-17
8291	3.30016e-11	Al	8	601.925A	-32.039	2.4282460867338105e-17
8292	1.57236e-12	N	1	1.26335m	-32.042	2.4115301582506772e-17
8293	2.406e-12	Fe	2	8256.21A	-32.045	2.394929301409821e-17
8294	2.07955e-11	Ne	3	955.228A	-32.045	2.394929301409821e-17
8295	1.4529100000000001e-12	Fe	1	1.36722m	-32.046	2.389421116867094e-17
8296	1.34643e-12	Fe	2	1.47534m	-32.047	2.3839256007972693e-17
8297	7.2098e-11	Na	2	275.520A	-32.049	2.3729724575965822e-17
8298	3.40059e-11	Cr	5	584.147A	-32.054	2.345809266492769e-17
8299	7.57192e-11	Fe	7	262.344A	-32.054	2.345809266492769e-17
8300	3.27461e-12	Mn	5	6066.21A	-32.055	2.3404140548953854e-17
8301	3.77012e-11	Fe	6	526.892A	-32.056999999999995	2.3296608290885457e-17
8302	8.07992e-11	Fe	7	245.850A	-32.059	2.318957009866375e-17
8303	3.53143e-11	Sc	7	562.504A	-32.062	2.302993422096518e-17
8304	7.29459e-12	Si	8	2723.18A	-32.063	2.2976966842085913e-17
8305	6.11637e-12	S	2	3247.75A	-32.064	2.292412128479793e-17
8306	4.34595e-12	Ti	3	4570.80A	-32.064	2.292412128479793e-17
8307	2.48129e-11	F	1	800.570A	-32.064	2.292412128479793e-17
8308	3.24464e-12	B	2	6122.24A	-32.065	2.2871397268918972e-17
8309	2.92685e-12	Ni	1	6786.98A	-32.067	2.2766312743880733e-17
8310	2.11575e-12	S	9	9388.86A	-32.069	2.266171103837786e-17
8311	4.44636e-12	Ti	8	4467.58A	-32.073	2.245394722275395e-17
8312	9.70937e-13	Ne	3	2.04591m	-32.076	2.2299375337313597e-17
8313	3.6558e-11	F	2	543.369A	-32.076	2.2299375337313597e-17
8314	7.82199e-11	Fe	8	253.956A	-32.077	2.2248088197240967e-17
8315	6.53902e-11	He	1	303.784A	-32.079	2.21458675172481e-17
8316	4.07568e-10	Ar	9	48.7390A	-32.082	2.1993416437582944e-17
8317	1.1755e-13	Ni	4	16.8987m	-32.082	2.1993416437582944e-17
8318	5.645030000000001e-16	He	1	3518.93m	-32.084	2.189236586803806e-17
8319	1.11177e-11	Zn	2	1786.75A	-32.085	2.1842014823768377e-17
8320	6.18039e-13	B	3	3.21411m	-32.085	2.1842014823768377e-17
8321	2.8616400000000003e-12	Ni	1	6941.64A	-32.089	2.1641766028211194e-17
8322	5.48909e-11	F	2	361.890A	-32.09	2.1591991347578833e-17
8323	9.51291e-11	O	5	208.816A	-32.099000000000004	2.1149139289984728e-17
8324	2.75945e-11	Cl	8	719.870A	-32.1	2.1100497619409946e-17
8325	3.59628e-11	Ne	1	552.361A	-32.101	2.105196782157305e-17
8326	9.07314e-11	Fe	9	218.937A	-32.106	2.0810987938634212e-17
8327	3.10169e-15	P	1	640.440m	-32.106	2.0810987938634212e-17
8328	2.55656e-11	Be	2	777.001A	-32.107	2.076312399458585e-17
8329	5.09525e-11	B	4	389.862A	-32.107	2.076312399458585e-17
8330	2.24937e-11	F	7	883.111A	-32.109	2.0667726105352118e-17
8331	2.13667e-10	Si	6	92.9693A	-32.111999999999995	2.0525450479593803e-17
8332	1.15e-11	Si	4	1727.34A	-32.113	2.047824325347717e-17
8333	1.75522e-12	Fe	2	1.13174m	-32.12	2.015081878789964e-17
8334	2.27959e-12	Fe	2	8714.07A	-32.123000000000005	2.001210152708487e-17
8335	1.27581e-11	B	2	1557.01A	-32.123000000000005	2.001210152708487e-17
8336	2.48392e-12	Si	2	7997.23A	-32.126999999999995	1.9828629477473454e-17
8337	3.66388e-11	S	5	542.170A	-32.126999999999995	1.9828629477473454e-17
8338	5.311520000000001e-13	Si	2	3.73989m	-32.128	1.9783024895188808e-17
8339	9.91003e-11	O	5	200.448A	-32.129	1.973752520053314e-17
8340	5.70615e-11	Fe	9	348.123A	-32.129	1.973752520053314e-17
8341	4.82035e-12	Fe	2	4120.96A	-32.132	1.9601653032762064e-17
8342	4.9229e-11	Fe	6	403.511A	-32.139	1.9288244275514058e-17
8343	1.12913e-11	Zn	2	1759.27A	-32.141	1.9199622843046478e-17
8344	1.68912e-12	Fe	2	1.17603m	-32.141999999999996	1.915546493587653e-17
8345	3.8802e-11	Mn	10	511.944A	-32.148	1.8892642103982673e-17
8346	1.89257e-11	B	5	1049.60A	-32.152	1.871943332005223e-17
8347	4.4924e-12	Ni	4	4421.80A	-32.165	1.8167396618298096e-17
8348	1.37752e-10	F	6	144.204A	-32.165	1.8167396618298096e-17
8349	5.3666e-11	F	2	370.150A	-32.166	1.812561276556575e-17
8350	4.79666e-11	Fe	6	414.131A	-32.169000000000004	1.8000836924946392e-17
8351	1.4561e-10	N	6	136.422A	-32.172	1.7876920035172683e-17
8352	3.4255e-12	Fe	2	5798.99A	-32.183	1.7429811788595597e-17
8353	5.0287e-11	Ca	9	395.022A	-32.189	1.7190665805504865e-17
8354	3.84042e-12	Fe	2	5172.47A	-32.191	1.7111681870679096e-17
8355	1.06787e-11	B	5	1860.19A	-32.196	1.6915806068045035e-17
8356	2.4975700000000002e-12	Fe	2	7953.51A	-32.198	1.6838084998999767e-17
8357	3.16315e-12	Fe	2	6279.95A	-32.2	1.6760721025829754e-17
8358	3.5509e-10	S	9	55.9420A	-32.201	1.6722172437182446e-17
8359	8.79838e-14	O	5	22.5774m	-32.202	1.6683712507828758e-17
8360	1.26174e-11	Mn	10	1574.37A	-32.207	1.64927356299807e-17
8361	2.51636e-11	Mg	8	789.411A	-32.209	1.6416958393029242e-17
8362	3.17763e-11	O	4	625.134A	-32.21	1.6379200436497567e-17
8363	2.05442e-10	O	7	96.6912A	-32.211	1.6341529320856103e-17
8364	1.2660400000000002e-10	K	9	156.902A	-32.218	1.6080246336843416e-17
8365	1.06304e-13	Co	8	18.6865m	-32.225	1.582314097882879e-17
8366	7.06473e-12	Ni	3	2811.78A	-32.226	1.5786748764450825e-17
8367	3.7769e-11	Fe	6	525.946A	-32.227	1.5750440249843288e-17
8368	2.6453900000000003e-12	Fe	2	7509.07A	-32.227	1.5750440249843288e-17
8369	6.42603e-11	Al	7	309.125A	-32.229	1.567807355036546e-17
8370	9.985269999999999e-12	Ti	7	1989.38A	-32.229	1.567807355036546e-17
8371	3.47392e-11	Be	3	571.817A	-32.229	1.567807355036546e-17
8372	4.95335e-11	Fe	6	401.031A	-32.236999999999995	1.539191645858747e-17
8373	4.12072e-12	Sc	7	4820.63A	-32.24	1.5285959250977268e-17
8374	5.858469999999999e-12	Fe	2	3390.73A	-32.24	1.5285959250977268e-17
8375	5.92501e-11	F	7	335.264A	-32.241	1.525080252028905e-17
8376	3.53095e-11	F	6	562.582A	-32.241	1.525080252028905e-17
8377	4.75685e-11	Na	6	417.597A	-32.241	1.525080252028905e-17
8378	7.327110000000001e-12	K	4	2711.09A	-32.242	1.5215726647837626e-17
8379	8.44401e-11	Si	8	235.249A	-32.244	1.5145816734197476e-17
8380	2.23761e-14	Mg	1	88.7755m	-32.245	1.51109823223536e-17
8381	4.37115e-12	Ti	8	4544.45A	-32.254	1.480105585443322e-17
8382	5.18693e-11	B	4	382.972A	-32.256	1.473305118002528e-17
8383	1.29129e-11	B	2	1538.34A	-32.259	1.4631629569090076e-17
8384	8.83847e-11	F	3	224.750A	-32.264	1.4464142690397883e-17
8385	5.93999e-12	Ni	7	3344.19A	-32.269	1.429857301815252e-17
8386	7.40438e-11	Na	2	268.280A	-32.271	1.423287704266531e-17
8387	6.04546e-11	Fe	8	328.585A	-32.272	1.420014233384581e-17
8388	6.1564e-12	Ti	3	3226.64A	-32.282	1.3876907631504502e-17
8389	1.48649e-12	Fe	2	1.33633m	-32.284	1.381314903248625e-17
8390	8.86882e-13	Si	2	2.23981m	-32.286	1.374968337762074e-17
8391	7.88757e-11	Fe	7	251.845A	-32.288000000000004	1.3686509320951847e-17
8392	2.8414e-12	N	6	6991.08A	-32.29	1.3623625522707784e-17
8393	9.270809999999999e-13	Si	2	2.14269m	-32.293	1.3529841144278128e-17
8394	3.6585400000000006e-14	Fe	1	54.2961m	-32.296	1.3436702372968457e-17
8395	3.46761e-12	Mn	1	5728.57A	-32.297	1.3405798815075355e-17
8396	4.6355e-11	Fe	6	428.529A	-32.298	1.3374966333392845e-17
8397	2.62713e-12	Fe	2	7561.29A	-32.3	1.3313513945153669e-17
8398	2.27565e-11	Ne	3	872.915A	-32.301	1.3282893712782125e-17
8399	8.250110000000001e-12	Ti	3	2407.78A	-32.305	1.3161115411239893e-17
8400	1.0515100000000001e-14	Sc	2	188.913m	-32.306999999999995	1.3100645578737e-17
8401	1.69793e-10	N	6	116.992A	-32.309	1.3040453579877066e-17
8402	7.2447100000000005e-12	Si	8	2741.93A	-32.31	1.301046136891825e-17
8403	4.70016e-11	Mn	6	422.633A	-32.312	1.2950683728864128e-17
8404	4.1498199999999996e-13	Ni	1	4.78683m	-32.314	1.2891180742117556e-17
8405	8.80434e-13	Co	8	2.25621m	-32.316	1.2831951146761421e-17
8406	1.75726e-13	Ni	1	11.3042m	-32.317	1.2802438478091824e-17
8407	4.94509e-11	Si	8	401.701A	-32.318000000000005	1.2772993686676384e-17
8408	4.3788e-11	Ar	2	453.651A	-32.319	1.2743616616402168e-17
8409	7.18177e-14	S	2	27.6596m	-32.321	1.268506501661779e-17
8410	3.39086e-12	Fe	2	5858.24A	-32.321	1.268506501661779e-17
8411	3.35183e-11	K	8	592.645A	-32.324	1.2597741643266082e-17
8412	3.10181e-11	Ca	7	640.416A	-32.327	1.2511019399788249e-17
8413	2.32395e-11	S	5	854.770A	-32.327	1.2511019399788249e-17
8414	5.45354e-12	Fe	2	3642.49A	-32.336	1.2254418209346532e-17
8415	6.19447e-13	B	3	3.20680m	-32.336999999999996	1.2226233829573358e-17
8416	1.13573e-11	Zn	2	1749.05A	-32.341	1.2114143044069785e-17
8417	6.706410000000001e-12	Ni	7	2962.01A	-32.342	1.2086281288224029e-17
8418	5.9158e-12	Fe	2	3357.87A	-32.344	1.2030749869932524e-17
8419	3.4752699999999996e-12	Fe	1	5715.95A	-32.352	1.181116393779432e-17
8420	8.61758e-11	Fe	9	230.511A	-32.356	1.1702878535931935e-17
8421	3.55966e-11	Sc	7	558.044A	-32.358000000000004	1.1649108693273487e-17
8422	3.0351599999999998e-12	Fe	2	6544.77A	-32.358000000000004	1.1649108693273487e-17
8423	1.7759700000000002e-12	Fe	2	1.11851m	-32.361	1.15689167930899e-17
8424	1.19076e-11	Li	2	1668.22A	-32.361999999999995	1.1542309022823663e-17
8425	1.52954e-10	O	7	129.872A	-32.361999999999995	1.1542309022823663e-17
8426	1.5310299999999997e-10	O	7	129.745A	-32.363	1.1515762448730676e-17
8427	3.15064e-11	Cl	7	630.489A	-32.367	1.1410185303998974e-17
8428	4.525e-11	Fe	8	438.994A	-32.367	1.1410185303998974e-17
8429	3.16876e-11	Cl	7	626.885A	-32.368	1.1383942606026811e-17
8430	3.15648e-11	Cl	7	629.323A	-32.37	1.1331638140858069e-17
8431	4.82e-11	Fe	6	412.126A	-32.374	1.122774905792734e-17
8432	5.2677e-11	F	2	377.099A	-32.374	1.122774905792734e-17
8433	1.3431399999999999e-12	Mg	1	1.47896m	-32.376	1.1176162236924497e-17
8434	1.5136e-10	Fe	8	131.240A	-32.378	1.112481243583414e-17
8435	5.99126e-12	Ni	7	3315.58A	-32.378	1.112481243583414e-17
8436	2.76128e-12	Ni	1	7193.94A	-32.379	1.1099226077245716e-17
8437	5.13678e-11	Fe	8	386.710A	-32.38	1.1073698565648876e-17
8438	2.94422e-12	Fe	2	6746.93A	-32.382	1.1022819542364846e-17
8439	4.155019999999999e-12	Co	8	4780.84A	-32.385	1.0946938986370418e-17
8440	2.22998e-11	F	7	890.789A	-32.385	1.0946938986370418e-17
8441	1.51804e-10	N	6	130.856A	-32.385999999999996	1.092176172536342e-17
8442	1.06516e-10	F	6	186.492A	-32.387	1.0896642370449686e-17
8443	3.21934e-11	O	4	617.036A	-32.387	1.0896642370449686e-17
8444	2.69038e-13	Ti	7	7.38351m	-32.388000000000005	1.0871580788449071e-17
8445	4.90788e-11	Si	8	404.746A	-32.389	1.084657684648774e-17
8446	5.20863e-11	Fe	8	381.376A	-32.39	1.0821630411997106e-17
8447	6.00872e-12	Sc	7	3305.94A	-32.393	1.0747134832234364e-17
8448	3.89293e-11	Mn	6	510.270A	-32.394	1.0722417108029868e-17
8449	2.95152e-12	Ni	1	6730.25A	-32.395	1.0697756233013321e-17
8450	6.0434e-11	Al	6	328.697A	-32.395	1.0697756233013321e-17
8451	4.20258e-11	V	10	472.672A	-32.398	1.06241133971006e-17
8452	3.10794e-11	Ca	7	639.151A	-32.399	1.059967861434537e-17
8453	2.4976399999999997e-13	C	5	7.95328m	-32.4	1.0575300030030985e-17
8454	4.01986e-11	Na	6	494.158A	-32.400999999999996	1.055097751490462e-17
8455	1.9348e-12	Fe	2	1.02669m	-32.400999999999996	1.055097751490462e-17
8456	8.11096e-11	Fe	9	244.909A	-32.403	1.0502500176690151e-17
8457	7.127560000000001e-12	Ni	3	2786.99A	-32.405	1.0454245571612686e-17
8458	5.49717e-11	Cl	7	361.358A	-32.405	1.0454245571612686e-17
8459	6.1664e-11	F	2	322.140A	-32.408	1.0382279051302034e-17
8460	3.57513e-11	Cl	6	555.630A	-32.409	1.0358400472107653e-17
8461	1.1345699999999999e-13	Mn	6	17.5084m	-32.412	1.0287093744821084e-17
8462	2.64803e-11	Cl	8	750.159A	-32.412	1.0287093744821084e-17
8463	8.52044e-11	Si	8	233.139A	-32.416	1.019278110247535e-17
8464	9.42357e-13	N	1	2.10795m	-32.418	1.0145949527282177e-17
8465	1.43091e-12	Fe	2	1.38824m	-32.418	1.0145949527282177e-17
8466	1.6192600000000001e-12	Mg	1	1.22676m	-32.418	1.0145949527282177e-17
8467	7.18629e-12	Si	8	2764.22A	-32.419000000000004	1.0122614490909722e-17
8468	3.1015799999999998e-12	Fe	2	6404.61A	-32.426	9.9607650783938e-18
8469	4.03872e-10	Ar	9	49.1850A	-32.43	9.869444235244939e-18
8470	7.10089e-11	Al	8	279.746A	-32.433	9.801503459017216e-18
8471	7.86717e-11	Mg	7	252.498A	-32.439	9.667021789972025e-18
8472	4.76912e-11	B	4	416.523A	-32.446999999999996	9.4905787574345e-18
8473	3.58606e-18	O	1	55.3936c	-32.45	9.42524607281085e-18
8474	1.63345e-10	N	6	121.610A	-32.45	9.42524607281085e-18
8475	3.08274e-11	Ar	7	644.376A	-32.457	9.274546810177434e-18
8476	3.10332e-12	Fe	2	6401.03A	-32.458	9.253215944439332e-18
8477	2.27306e-12	Fe	2	8739.07A	-32.461999999999996	9.168381950741638e-18
8478	2.68591e-12	Ni	1	7395.81A	-32.465	9.105267253334196e-18
8479	2.86258e-11	Ne	3	693.936A	-32.468	9.042587034447784e-18
8480	3.94496e-12	Fe	2	5035.40A	-32.471	8.980338303153298e-18
8481	3.49085e-12	Mn	1	5690.43A	-32.473	8.939077396608163e-18
8482	4.01801e-12	B	5	4943.86A	-32.474000000000004	8.918518089110609e-18
8483	1.71527e-12	Fe	2	1.15810m	-32.476	8.877541220648382e-18
8484	1.14649e-13	F	6	17.3263m	-32.477	8.857123442428288e-18
8485	4.90289e-11	Si	8	405.158A	-32.478	8.836752623794837e-18
8486	2.45984e-11	Cl	8	807.552A	-32.481	8.775920846616446e-18
8487	3.3593099999999997e-12	Fe	2	5913.26A	-32.481	8.775920846616446e-18
8488	6.66379e-12	B	5	2980.95A	-32.482	8.75573678877095e-18
8489	6.92219e-11	Na	6	286.968A	-32.482	8.75573678877095e-18
8490	1.49966e-13	B	1	13.2460m	-32.489000000000004	8.615742239271842e-18
8491	3.5331e-11	Ne	5	562.238A	-32.494	8.517118653398775e-18
8492	6.53898e-12	S	4	3037.85A	-32.496	8.477986047818833e-18
8493	2.41135e-11	O	7	823.791A	-32.496	8.477986047818833e-18
8494	8.40934e-11	Mn	8	236.219A	-32.499	8.419624002377647e-18
8495	4.3965200000000004e-13	Ni	1	4.51823m	-32.501	8.380939344029745e-18
8496	1.80504e-10	N	6	110.050A	-32.501999999999995	8.361663718431472e-18
8497	1.24836e-12	Fe	2	1.59124m	-32.506	8.285003524672652e-18
8498	3.18024e-11	O	4	624.621A	-32.509	8.227969961576408e-18
8499	2.04552e-12	Fe	2	9711.19A	-32.510999999999996	8.190165873558882e-18
8500	2.5118599999999998e-12	Ni	1	7908.26A	-32.515	8.115077981492628e-18
8501	3.98612e-12	Sc	7	4983.41A	-32.518	8.059214177607684e-18
8502	4.17545e-11	Ar	7	475.744A	-32.52	8.022185451986875e-18
8503	9.26314e-13	Mg	3	2.14446m	-32.521	8.003734937443706e-18
8504	2.9444e-12	Fe	2	6746.53A	-32.522	7.985326857906429e-18
8505	1.32793e-11	Cr	9	1495.90A	-32.524	7.94863761368266e-18
8506	2.2984400000000001e-10	O	7	86.4259A	-32.525	7.930356254473582e-18
8507	2.44127e-12	S	2	8136.92A	-32.527	7.893919577230524e-18
8508	3.9541e-16	O	2	5023.76m	-32.531	7.821547687534453e-18
8509	6.13764e-11	F	2	323.650A	-32.537	7.71423203010146e-18
8510	3.38828e-12	Mn	1	5862.69A	-32.544000000000004	7.590889990038006e-18
8511	4.77764e-11	Fe	6	415.780A	-32.558	7.350090686669046e-18
8512	8.10209e-11	Fe	7	245.177A	-32.559	7.333185947191301e-18
8513	8.3422e-11	Ar	4	238.120A	-32.56	7.316320087535332e-18
8514	2.87904e-11	Be	3	689.969A	-32.568000000000005	7.18278219641356e-18
8515	1.3202399999999998e-10	Si	6	150.461A	-32.57	7.149780309966235e-18
8516	2.57126e-11	Cl	8	772.559A	-32.574	7.084230730079895e-18
8517	4.42056e-11	Fe	6	449.365A	-32.575	7.067937451534327e-18
8518	7.90289e-11	Al	8	251.357A	-32.576	7.05168164648965e-18
8519	8.32266e-11	Fe	7	238.679A	-32.58	6.98703144055601e-18
8520	9.23798e-13	Si	2	2.15030m	-32.583	6.938933054437806e-18
8521	1.30935e-12	Fe	2	1.51713m	-32.586	6.8911657752806726e-18
8522	4.09172e-11	Ne	7	485.479A	-32.591	6.812283252947652e-18
8523	8.53127e-11	Si	8	232.843A	-32.593	6.7809836545171375e-18
8524	3.25647e-16	Ca	10	6100.00m	-32.594	6.765387824891476e-18
8525	3.01689e-12	Fe	2	6584.41A	-32.595	6.7498278646785864e-18
8526	3.55019e-11	Si	4	559.533A	-32.599000000000004	6.687945070850805e-18
8527	9.60842e-11	F	3	206.740A	-32.6	6.672563224029615e-18
8528	2.31649e-12	Fe	2	8575.23A	-32.6	6.672563224029615e-18
8529	5.42671e-11	F	2	366.050A	-32.603	6.626629621887134e-18
8530	3.32779e-11	Ca	8	596.926A	-32.604	6.611388796685252e-18
8531	3.6104e-11	Ca	7	550.201A	-32.615	6.446035567688903e-18
8532	1.5436500000000001e-10	O	7	128.685A	-32.617	6.4164187245182286e-18
8533	4.0491e-13	Fe	2	4.90590m	-32.622	6.342970586737187e-18
8534	2.32024e-11	S	8	856.137A	-32.625	6.299305884350645e-18
8535	2.85101e-11	Ne	3	696.753A	-32.626	6.284817882854457e-18
8536	9.64757e-13	Ne	3	2.05901m	-32.626999999999995	6.27036320283705e-18
8537	5.4986e-11	Cl	7	361.264A	-32.629	6.241553500865636e-18
8538	2.26926e-11	Ne	3	875.371A	-32.63	6.227198326165458e-18
8539	2.59727e-12	Fe	2	7648.21A	-32.632	6.198586948787524e-18
8540	6.11734e-11	Al	8	324.724A	-32.633	6.184330594414891e-18
8541	1.00643e-11	Fe	7	1973.75A	-32.634	6.1701070287475386e-18
8542	8.07476e-12	Mn	6	2460.07A	-32.635	6.155916176373437e-18
8543	3.3009800000000004e-16	He	1	6017.74m	-32.638000000000005	6.113539147490391e-18
8544	3.39897e-11	K	8	584.426A	-32.639	6.099478397632874e-18
8545	1.34093e-11	Na	6	1481.40A	-32.639	6.099478397632874e-18
8546	3.43393e-12	Mn	1	5784.76A	-32.641999999999996	6.0574898836861055e-18
8547	1.4002600000000001e-12	Fe	2	1.41863m	-32.645	6.0157904166360276e-18
8548	1.9037499999999998e-10	Al	6	104.344A	-32.645	6.0157904166360276e-18
8549	4.81093e-11	Fe	6	412.903A	-32.647	5.9881503703709646e-18
8550	1.04138e-12	V	10	1.90751m	-32.649	5.960637318582778e-18
8551	3.60223e-11	Ca	7	551.449A	-32.652	5.919604579901278e-18
8552	2.50902e-11	F	1	791.722A	-32.655	5.8788543086060166e-18
8553	2.99557e-11	S	5	663.128A	-32.659	5.824956648337356e-18
8554	8.20456e-11	Mn	7	242.115A	-32.665	5.745035246946264e-18
8555	3.11613e-11	Ar	7	637.471A	-32.665	5.745035246946264e-18
8556	6.2402e-11	Ar	3	318.330A	-32.667	5.718639207685746e-18
8557	2.31567e-11	S	5	857.828A	-32.668	5.705486702486255e-18
8558	9.80061e-11	S	9	202.686A	-32.668	5.705486702486255e-18
8559	4.78049e-11	Fe	6	415.532A	-32.669000000000004	5.692364447209204e-18
8560	1.3846e-11	Be	1	1434.67A	-32.671	5.666210408291332e-18
8561	1.08898e-11	O	5	1824.14A	-32.671	5.666210408291332e-18
8562	8.93658e-11	F	6	222.282A	-32.673	5.640176536266768e-18
8563	3.95203e-11	F	5	502.639A	-32.68	5.54999635013989e-18
8564	1.14685e-11	Fe	8	1732.08A	-32.684	5.499113677756897e-18
8565	3.79583e-11	Fe	6	523.323A	-32.688	5.4486975005182244e-18
8566	7.17517e-11	Si	8	276.850A	-32.689	5.4361658440168485e-18
8567	6.43773e-11	Al	6	308.563A	-32.69	5.4236630095256235e-18
8568	1.41651e-11	Be	1	1402.35A	-32.691	5.411188930755677e-18
8569	1.5227200000000002e-10	N	6	130.454A	-32.692	5.398743541570862e-18
8570	1.4306299999999998e-14	Al	7	138.851m	-32.692	5.398743541570862e-18
8571	6.60399e-11	Fe	8	300.795A	-32.693000000000005	5.386326775986787e-18
8572	8.64943e-11	Si	8	229.662A	-32.696	5.3492475632719524e-18
8573	7.64341e-11	Na	2	259.890A	-32.696999999999996	5.336944635279093e-18
8574	2.83084e-11	Cl	8	701.715A	-32.705	5.239534417696759e-18
8575	1.2464399999999999e-12	B	4	1.59370m	-32.705999999999996	5.2274838229365485e-18
8576	3.91074e-11	N	6	507.947A	-32.709	5.1914980774190156e-18
8577	6.87581e-11	Cr	7	288.903A	-32.718	5.085020376100436e-18
8578	1.3533e-11	Li	2	1467.86A	-32.718	5.085020376100436e-18
8579	6.26128e-12	S	3	3172.59A	-32.719	5.073325153774416e-18
8580	2.66591e-11	Be	2	745.129A	-32.72	5.061656829713327e-18
8581	9.477420000000001e-13	Fe	2	2.09598m	-32.721	5.050015342052876e-18
8582	3.87327e-11	B	2	512.860A	-32.722	5.038400629070973e-18
8583	1.20847e-12	Fe	2	1.64377m	-32.723	5.026812629187729e-18
8584	1.46868e-10	O	7	135.254A	-32.725	5.0037165231045105e-18
8585	6.3402e-11	Al	6	313.310A	-32.729	4.9578421742797436e-18
8586	3.68061e-12	S	2	5397.06A	-32.73	4.946439453701073e-18
8587	5.403e-13	Zn	2	3.67656m	-32.731	4.935062958651903e-18
8588	2.05431e-12	Fe	2	9669.66A	-32.736	4.878571760102217e-18
8589	5.49334e-11	F	2	361.610A	-32.74	4.833844745360958e-18
8590	3.93915e-12	Sc	7	5042.83A	-32.746	4.767521909075734e-18
8591	5.46422e-14	Mn	6	36.3537m	-32.748000000000005	4.745617135636052e-18
8592	1.77105e-10	Al	6	112.162A	-32.749	4.7347025191015175e-18
8593	1.86238e-11	Si	4	1066.61A	-32.749	4.7347025191015175e-18
8594	5.95164e-12	Ne	3	3337.64A	-32.749	4.7347025191015175e-18
8595	8.10534e-11	Fe	7	245.079A	-32.75	4.7238130054884135e-18
8596	4.77445e-12	Ti	3	4160.57A	-32.751	4.712948537061623e-18
8597	2.94226e-11	Cl	8	675.142A	-32.756	4.658999861271132e-18
8598	2.54539e-11	F	1	780.409A	-32.759	4.626927531819265e-18
8599	7.95187e-12	Fe	9	2498.08A	-32.762	4.59507598673037e-18
8600	2.00913e-12	Ni	1	9887.11A	-32.763000000000005	4.584507605230322e-18
8601	8.11133e-12	O	7	2448.98A	-32.765	4.563443706135588e-18
8602	4.32258e-12	Ti	3	4595.50A	-32.765	4.563443706135588e-18
8603	8.93257e-11	P	8	222.382A	-32.766999999999996	4.542476586866142e-18
8604	4.0224500000000004e-10	Ar	9	49.3840A	-32.766999999999996	4.542476586866142e-18
8605	8.836e-13	Si	2	2.24813m	-32.766999999999996	4.542476586866142e-18
8606	2.3036900000000002e-14	Mg	1	86.2287m	-32.769	4.521605802759006e-18
8607	3.5045e-12	Mn	1	5668.28A	-32.769	4.521605802759006e-18
8608	6.27044e-12	Ni	7	3167.95A	-32.775999999999996	4.449310325788871e-18
8609	5.78144e-11	Al	7	343.590A	-32.783	4.378170773553886e-18
8610	6.560119999999999e-12	S	4	3028.06A	-32.783	4.378170773553886e-18
8611	7.307939999999999e-13	Mg	3	2.71820m	-32.784	4.368101260200773e-18
8612	4.21584e-11	Si	8	471.186A	-32.786	4.3480316579438564e-18
8613	9.30904e-13	Be	3	2.13389m	-32.789	4.3181000185463234e-18
8614	2.33909e-11	S	5	849.240A	-32.792	4.288374427105084e-18
8615	3.38801e-11	Cr	5	586.316A	-32.796	4.2490583740369604e-18
8616	7.8721e-11	Fe	7	252.340A	-32.798	4.2295357241592375e-18
8617	2.86425e-11	Ne	3	693.531A	-32.799	4.219808061933462e-18
8618	5.75765e-11	B	3	345.010A	-32.802	4.190759107562159e-18
8619	1.33625e-12	Fe	7	1.48658m	-32.802	4.190759107562159e-18
8620	2.0597900000000001e-10	O	7	96.4394A	-32.803000000000004	4.181120629079667e-18
8621	8.19891e-13	Ni	4	2.42282m	-32.81	4.114269133541389e-18
8622	9.11637e-12	Sc	6	2178.99A	-32.811	4.104806577117428e-18
8623	6.9007e-11	O	5	287.861A	-32.818000000000005	4.039175258884847e-18
8624	4.6819e-12	Mn	5	4242.82A	-32.818000000000005	4.039175258884847e-18
8625	2.85162e-11	Ne	3	696.602A	-32.821	4.011369771983387e-18
8626	2.84462e-11	Ne	3	698.317A	-32.821999999999996	4.0021438775237074e-18
8627	1.43532e-11	Be	1	1383.97A	-32.823	3.9929392020324e-18
8628	7.79435e-11	Fe	7	254.857A	-32.828	3.947232404946114e-18
8629	2.10352e-14	Mg	1	94.4342m	-32.829	3.9381540223372094e-18
8630	2.34405e-11	Cl	8	847.443A	-32.829	3.9381540223372094e-18
8631	3.4115e-11	Fe	8	582.280A	-32.833	3.902048809239673e-18
8632	7.75817e-11	Fe	7	256.046A	-32.833	3.902048809239673e-18
8633	5.7614199999999995e-12	Ne	3	3447.84A	-32.834	3.893074346017097e-18
8634	4.27057e-12	C	3	4651.47A	-32.838	3.857382425876279e-18
8635	2.18824e-10	O	7	90.7783A	-32.838	3.857382425876279e-18
8636	6.31497e-11	He	1	314.562A	-32.844	3.804457154876126e-18
8637	1.69781e-10	N	6	117.000A	-32.845	3.7957071462301e-18
8638	6.27805e-11	Fe	8	316.411A	-32.847	3.7782674560373255e-18
8639	5.56233e-13	N	1	3.57125m	-32.85	3.752258045817202e-18
8640	1.9697e-15	O	8	1008.50m	-32.861	3.6584127127135e-18
8641	4.88382e-11	S	3	406.741A	-32.863	3.641603833142693e-18
8642	4.59077e-12	Fe	2	4327.04A	-32.869	3.591639155424618e-18
8643	2.06864e-12	Ni	4	9602.68A	-32.872	3.566914485389196e-18
8644	2.98531e-11	Be	3	665.407A	-32.88	3.501810958959008e-18
8645	1.29161e-11	B	2	1537.96A	-32.893	3.3985424390792175e-18
8646	1.06574e-10	F	6	186.391A	-32.893	3.3985424390792175e-18
8647	4.39289e-11	Cl	6	452.196A	-32.899	3.351912688710888e-18
8648	1.86232e-11	Si	4	1066.65A	-32.903	3.321182168466172e-18
8649	5.70768e-11	N	6	348.031A	-32.909	3.2756138408023625e-18
8650	5.05538e-11	Mn	6	392.937A	-32.91	3.2680801380265736e-18
8651	1.9919500000000002e-13	Ni	4	9.97234m	-32.911	3.2605637622862958e-18
8652	6.27821e-11	Fe	9	316.403A	-32.916	3.2232403975344227e-18
8653	1.9510900000000003e-12	Ni	4	1.01812m	-32.918	3.208430953132036e-18
8654	1.2503299999999998e-10	Co	10	158.874A	-32.922	3.1790158813459873e-18
8655	3.01052e-11	S	5	659.834A	-32.928000000000004	3.1353981482673167e-18
8656	3.1793e-12	Fe	2	6248.06A	-32.942	3.035936597529797e-18
8657	3.5436900000000002e-12	O	5	5605.58A	-32.943000000000005	3.0289541371166705e-18
8658	2.41891e-11	Ca	9	821.215A	-32.944	3.0219877359169054e-18
8659	2.23822e-14	Mg	1	88.7511m	-32.945	3.0150373569952858e-18
8660	4.80807e-11	Fe	6	413.148A	-32.952	2.9668302435680717e-18
8661	9.60379e-13	N	1	2.06840m	-32.958	2.9261238065814353e-18
8662	3.5165e-12	Fe	2	5648.93A	-32.959	2.9193939085789585e-18
8663	7.57376e-11	Na	2	262.280A	-32.96	2.9126794889124162e-18
8664	1.44731e-11	Be	1	1372.51A	-32.97	2.8463788092797737e-18
8665	6.55895e-12	Fe	2	3028.60A	-32.972	2.8333008865916592e-18
8666	4.40366e-12	K	4	4510.90A	-32.977	2.8008683595344625e-18
8667	2.34647e-12	Fe	2	8465.69A	-32.979	2.7879995383690727e-18
8668	1.50383e-13	B	1	13.2092m	-32.983000000000004	2.762439004962335e-18
8669	2.41233e-12	Fe	9	8234.56A	-32.984	2.756085571556848e-18
8670	3.9151e-11	Fe	6	507.380A	-32.986999999999995	2.737112811934531e-18
8671	2.0607799999999998e-10	O	7	96.3929A	-32.989000000000004	2.7245369209018435e-18
8672	1.08425e-12	Fe	2	1.83209m	-32.989000000000004	2.7245369209018435e-18
8673	7.51613e-11	Fe	7	264.291A	-32.99	2.7182706598706868e-18
8674	7.52032e-11	Fe	7	264.144A	-32.99	2.7182706598706868e-18
8675	6.54127e-11	S	9	303.679A	-32.994	2.6933494046646334e-18
8676	5.6048e-11	Ca	7	354.419A	-32.995	2.6871548729303546e-18
8677	5.77762e-11	Cl	7	343.817A	-32.995	2.6871548729303546e-18
8678	5.5108699999999995e-12	Fe	2	3604.60A	-32.997	2.674808517777414e-18
8679	5.496e-11	Cl	7	361.435A	-32.998000000000005	2.668656628899606e-18
8680	3.66798e-13	C	5	5.41564m	-33.001999999999995	2.64419023786363e-18
8681	5.49977e-11	Cl	7	361.187A	-33.007	2.6139224425017434e-18
8682	2.08678e-11	P	8	951.921A	-33.015	2.566212981139844e-18
8683	3.25916e-12	Fe	2	6094.96A	-33.016	2.560310855065501e-18
8684	5.7806e-11	Al	7	343.640A	-33.019	2.542685799111872e-18
8685	2.26884e-11	Ar	3	875.535A	-33.022	2.525182073190006e-18
8686	2.3367e-14	Ti	3	85.0108m	-33.034	2.4563638512269367e-18
8687	5.0625e-11	B	4	392.385A	-33.035	2.4507143711405405e-18
8688	3.10295e-11	Cr	5	640.179A	-33.038000000000004	2.433843772075447e-18
8689	5.92141e-11	P	8	335.469A	-33.038000000000004	2.433843772075447e-18
8690	6.17458e-13	B	3	3.21713m	-33.041	2.4170893093975067e-18
8691	1.9842599999999997e-10	O	7	100.110A	-33.042	2.4115301582506774e-18
8692	5.86941e-11	B	3	338.440A	-33.042	2.4115301582506774e-18
8693	7.97219e-11	Mg	5	249.172A	-33.056999999999995	2.3296608290885453e-18
8694	2.27875e-11	S	9	871.726A	-33.058	2.324302757866519e-18
8695	9.726260000000001e-12	Fe	9	2042.35A	-33.06	2.313623556745414e-18
8696	1.68805e-11	C	3	1176.77A	-33.064	2.292412128479793e-18
8697	9.14989e-11	Fe	9	217.101A	-33.065	2.287139726891897e-18
8698	2.2095400000000003e-12	Si	3	8990.30A	-33.065	2.287139726891897e-18
8699	2.15598e-11	O	4	921.365A	-33.068000000000005	2.2713951677573765e-18
8700	3.74881e-12	Fe	2	5298.88A	-33.071999999999996	2.250570891689124e-18
8701	4.68022e-12	Fe	2	4244.34A	-33.082	2.199341643758294e-18
8702	9.18963e-11	Fe	9	216.162A	-33.085	2.1842014823768377e-18
8703	6.614489999999999e-12	Fe	2	3003.17A	-33.086	2.1791779583686984e-18
8704	8.52803e-11	Fe	9	232.931A	-33.091	2.154233114553554e-18
8705	8.33429e-12	Fe	9	2383.46A	-33.102	2.1003549639173886e-18
8706	4.66396e-11	Al	6	425.914A	-33.103	2.095524281550372e-18
8707	2.20754e-13	Sc	6	8.99845m	-33.107	2.076312399458585e-18
8708	6.89658e-12	V	9	2880.34A	-33.108000000000004	2.0715370134553664e-18
8709	9.28537e-12	Al	8	2139.33A	-33.108000000000004	2.0715370134553664e-18
8710	1.45541e-11	Be	1	1364.87A	-33.109	2.0667726105352116e-18
8711	1.06457e-12	Fe	2	1.86596m	-33.109	2.0667726105352116e-18
8712	1.7688700000000002e-10	Al	6	112.300A	-33.111	2.057276652960529e-18
8713	2.11437e-12	N	6	9394.98A	-33.115	2.038415427235342e-18
8714	1.13732e-11	Fe	8	1746.61A	-33.116	2.0337272018495886e-18
8715	8.059460000000001e-12	F	6	2464.74A	-33.123000000000005	2.001210152708487e-18
8716	4.08264e-11	O	5	486.559A	-33.125	1.9920154272649257e-18
8717	2.9225e-11	Be	3	679.708A	-33.126	1.9874339189177383e-18
8718	1.26538e-12	B	2	1.56985m	-33.126	1.9874339189177383e-18
8719	2.3037999999999998e-10	O	7	86.2247A	-33.13	1.969213015227095e-18
8720	3.4263199999999995e-10	S	9	57.9760A	-33.13	1.969213015227095e-18
8721	1.81083e-11	S	2	1096.98A	-33.131	1.964683950972286e-18
8722	3.46751e-12	Fe	2	5728.75A	-33.132	1.9601653032762064e-18
8723	1.00999e-10	Fe	8	196.680A	-33.135	1.946671620241487e-18
8724	2.73156e-11	Be	2	727.220A	-33.14	1.924388254470548e-18
8725	9.7695e-12	Cl	6	2033.31A	-33.141	1.9199622843046477e-18
8726	1.49898e-12	Ti	10	1.32519m	-33.143	1.9111408589074483e-18
8727	8.945339999999999e-12	C	3	2220.65A	-33.143	1.9111408589074483e-18
8728	4.64597e-11	Fe	6	427.563A	-33.145	1.9023599642783135e-18
8729	2.53903e-11	Mg	8	782.364A	-33.148	1.889264210398267e-18
8730	5.77986e-11	Cl	7	343.684A	-33.149	1.8849190232920267e-18
8731	3.9857e-15	Mg	1	498.393m	-33.150999999999996	1.876258607053853e-18
8732	4.40887e-11	Fe	8	450.557A	-33.155	1.859056964748943e-18
8733	8.203310000000001e-12	Ti	3	2421.52A	-33.157	1.8505153738762044e-18
8734	3.34052e-13	Ni	4	5.94651m	-33.161	1.833549746951706e-18
8735	3.40878e-11	Cl	7	582.744A	-33.163000000000004	1.8251253510992392e-18
8736	8.15737e-12	Si	1	2435.15A	-33.168	1.804233313966004e-18
8737	1.7871400000000004e-14	Fe	1	111.152m	-33.175	1.7753856183267707e-18
8738	1.10476e-13	Ca	6	17.9807m	-33.181	1.751026414440375e-18
8739	9.95012e-11	O	5	199.640A	-33.181999999999995	1.7469991654421483e-18
8740	5.66213e-11	B	3	350.830A	-33.183	1.7429811788595596e-18
8741	5.02509e-14	Ni	3	39.5305m	-33.19	1.7151128371304479e-18
8742	1.69223e-11	Ne	3	1173.87A	-33.19	1.7151128371304479e-18
8743	1.0108e-11	Cl	6	1965.22A	-33.192	1.7072326094487856e-18
8744	3.59233e-11	Ne	1	552.969A	-33.193000000000005	1.7033060834069788e-18
8745	2.87299e-11	Ca	9	691.421A	-33.199	1.6799358478151734e-18
8746	7.10823e-14	Li	1	27.9457m	-33.202	1.6683712507828758e-18
8747	6.36775e-11	Fe	9	311.954A	-33.202	1.6683712507828758e-18
8748	3.28409e-11	Fe	9	604.869A	-33.204	1.660705781182808e-18
8749	3.74221e-11	Ca	9	530.822A	-33.207	1.6492735629980698e-18
8750	2.21054e-12	Si	3	8986.26A	-33.21	1.6379200436497566e-18
8751	3.24465e-12	Ca	1	6122.22A	-33.211	1.6341529320856101e-18
8752	4.96722e-11	Fe	6	399.911A	-33.217	1.6117315133001293e-18
8753	1.21604e-11	Fe	7	1633.53A	-33.219	1.6043262796551144e-18
8754	2.68043e-11	Be	3	741.092A	-33.223	1.589617727913263e-18
8755	2.10504e-12	Fe	2	9436.63A	-33.224000000000004	1.5859617085925074e-18
8756	4.80617e-11	Fe	6	413.312A	-33.226	1.5786748764450825e-18
8757	4.9661099999999995e-17	K	9	4.00000c	-33.232	1.55701464511917e-18
8758	2.14125e-18	O	1	92.7702c	-33.234	1.5498608126472783e-18
8759	9.98435e-12	Ni	3	1989.56A	-33.236999999999995	1.5391916458587468e-18
8760	1.22168e-12	Fe	2	1.62600m	-33.236999999999995	1.5391916458587468e-18
8761	9.97953e-18	Al	1	19.9052c	-33.238	1.5356516033083958e-18
8762	1.2955200000000002e-14	Ti	3	153.332m	-33.239000000000004	1.532119702629976e-18
8763	1.46113e-11	Be	1	1359.53A	-33.241	1.525080252028905e-18
8764	6.91932e-11	Al	8	287.087A	-33.242	1.5215726647837624e-18
8765	4.45867e-11	Fe	6	445.524A	-33.246	1.5076228027433496e-18
8766	3.51947e-11	K	8	564.417A	-33.25	1.4938008338068857e-18
8767	2.11795e-12	Ni	4	9379.08A	-33.25	1.4938008338068857e-18
8768	7.3725e-12	Cr	10	2694.40A	-33.257	1.4699166102612244e-18
8769	2.37925e-11	Ar	5	834.903A	-33.258	1.4665358958714387e-18
8770	1.27041e-12	Fe	2	1.56363m	-33.260999999999996	1.4564403337753206e-18
8771	6.7262300000000005e-12	Ne	3	2953.28A	-33.264	1.4464142690397883e-18
8772	2.33729e-11	S	8	849.891A	-33.266999999999996	1.436457223248471e-18
8773	8.14275e-12	Zn	2	2439.53A	-33.274	1.4134898606272794e-18
8774	4.46146e-12	Fe	2	4452.46A	-33.275	1.4102389241603761e-18
8775	5.6354899999999996e-14	Si	2	35.2488m	-33.275999999999996	1.4069954646398638e-18
8776	4.48722e-11	Mn	6	442.689A	-33.285	1.3781379671302046e-18
8777	3.65083e-11	Ca	7	544.108A	-33.289	1.3655031223021704e-18
8778	4.42824e-11	Fe	6	448.586A	-33.289	1.3655031223021704e-18
8779	2.43962e-13	Mg	3	8.14243m	-33.295	1.3467677170919956e-18
8780	2.17945e-11	C	3	911.445A	-33.303000000000004	1.3221864359807788e-18
8781	9.99699e-12	Cl	6	1987.04A	-33.303000000000004	1.3221864359807788e-18
8782	1.67427e-11	Ne	3	1186.46A	-33.309	1.3040453579877067e-18
8783	6.78896e-11	Na	2	292.600A	-33.316	1.2831951146761418e-18
8784	2.2233300000000002e-10	O	7	89.3456A	-33.32	1.2714307111514662e-18
8785	3.19249e-11	Fe	8	622.224A	-33.321	1.268506501661779e-18
8786	9.83884e-12	Al	8	2018.98A	-33.321999999999996	1.2655890176672874e-18
8787	1.43985e-17	Sc	2	13.7962c	-33.323	1.2626782436997615e-18
8788	5.28752e-11	O	7	375.686A	-33.324	1.2597741643266083e-18
8789	2.65206e-11	F	1	749.019A	-33.328	1.2482244853653801e-18
8790	3.5495699999999996e-10	S	9	55.9630A	-33.330999999999996	1.23963176844834e-18
8791	1.6992e-10	N	6	116.905A	-33.334	1.2310982033784488e-18
8792	2.03438e-11	S	8	976.439A	-33.335	1.2282667560825158e-18
8793	4.25232e-11	V	9	467.143A	-33.336	1.225441820934653e-18
8794	8.9532e-11	Mg	5	221.870A	-33.338	1.2198114272074667e-18
8795	3.41138e-11	Cl	7	582.299A	-33.338	1.2198114272074667e-18
8796	3.90311e-11	B	2	508.940A	-33.34	1.2142069027896035e-18
8797	1.2468200000000001e-12	Fe	2	1.59321m	-33.341	1.2114143044069783e-18
8798	4.088819999999999e-14	S	2	48.5823m	-33.343	1.2058483612638315e-18
8799	1.90157e-10	Al	6	104.464A	-33.346	1.197547359533214e-18
8800	6.67847e-11	Fe	9	297.440A	-33.347	1.1947930770368046e-18
8801	6.56039e-11	Mg	5	302.794A	-33.353	1.1783999014555905e-18
8802	1.9552e-13	Mg	3	10.1598m	-33.357	1.1675962662206942e-18
8803	1.14068e-11	Fe	7	1741.46A	-33.364000000000004	1.1489276930063831e-18
8804	7.913e-11	Fe	7	251.036A	-33.369	1.1357760264585293e-18
8805	2.47608e-11	O	4	802.253A	-33.372	1.1279573992877245e-18
8806	7.83107e-11	Mg	7	253.662A	-33.373000000000005	1.1253631692584715e-18
8807	1.15762e-13	Ne	3	17.1598m	-33.378	1.112481243583414e-18
8808	2.15115e-11	O	4	923.436A	-33.383	1.0997467760921772e-18
8809	3.34817e-11	Fe	8	593.293A	-33.383	1.0997467760921772e-18
8810	2.42916e-10	O	7	81.7749A	-33.383	1.0997467760921772e-18
8811	2.09091e-12	Fe	2	9500.39A	-33.385	1.0946938986370418e-18
8812	5.0142900000000004e-12	Ca	7	3961.57A	-33.389	1.084657684648774e-18
8813	3.5971e-12	O	5	5522.35A	-33.395	1.069775623301332e-18
8814	4.41543e-12	Fe	2	4498.87A	-33.395	1.069775623301332e-18
8815	3.47311e-10	S	9	57.1950A	-33.397	1.0648604507847637e-18
8816	9.05049e-11	Fe	9	219.485A	-33.404	1.0478345096580027e-18
8817	9.34083e-13	Fe	7	2.12663m	-33.405	1.0454245571612685e-18
8818	4.66924e-11	Mn	10	425.432A	-33.409	1.0358400472107655e-18
8819	1.68065e-11	Ne	3	1181.95A	-33.41	1.033457681212143e-18
8820	6.9738899999999995e-12	Fe	2	2848.41A	-33.411	1.0310807945032515e-18
8821	1.14472e-12	Sc	9	1.73531m	-33.413000000000004	1.0263434085756472e-18
8822	9.25343e-11	Fe	9	214.671A	-33.415	1.0216277889592418e-18
8823	2.4692200000000003e-12	Fe	2	8044.84A	-33.415	1.0216277889592418e-18
8824	2.99539e-11	S	5	663.167A	-33.416	1.0192781102475353e-18
8825	1.97506e-13	Ne	7	10.0576m	-33.42	1.0099333123631786e-18
8826	3.6246800000000003e-12	Ti	7	5480.33A	-33.427	9.937855954435007e-19
8827	4.87638e-12	Fe	2	4073.61A	-33.427	9.937855954435007e-19
8828	2.21133e-12	Si	3	8983.03A	-33.431	9.846745143397059e-19
8829	1.00828e-12	Fe	2	1.97014m	-33.431999999999995	9.824098258011717e-19
8830	2.30291e-10	O	7	86.2580A	-33.431999999999995	9.824098258011717e-19
8831	5.4527199999999994e-12	Fe	9	3643.04A	-33.434	9.778960626618506e-19
8832	3.09928e-11	Cr	5	640.937A	-33.436	9.734030383803289e-19
8833	2.77405e-11	Be	2	716.081A	-33.436	9.734030383803289e-19
8834	1.3603e-12	Fe	2	1.46030m	-33.437	9.711642735171267e-19
8835	3.7801400000000005e-12	Fe	1	5254.96A	-33.439	9.667021789972025e-19
8836	9.516540000000002e-13	N	1	2.08736m	-33.442	9.600474480056077e-19
8837	1.82677e-12	Fe	2	1.08741m	-33.443000000000005	9.578394001478636e-19
8838	5.75524e-12	Ne	3	3451.54A	-33.454	9.338834897416141e-19
8839	7.2024199999999995e-12	Si	2	2758.03A	-33.455	9.317356173180422e-19
8840	7.10745e-14	Li	1	27.9488m	-33.459	9.23193413833089e-19
8841	5.6534e-11	Ca	7	351.372A	-33.464	9.126257062116136e-19
8842	7.08433e-11	P	8	280.400A	-33.472	8.959684098204068e-19
8843	3.691e-13	N	1	5.38186m	-33.475	8.898006066708297e-19
8844	2.93726e-11	Ca	9	676.291A	-33.481	8.775920846616445e-19
8845	4.34662e-11	V	9	457.009A	-33.485	8.695462720678001e-19
8846	5.26876e-12	V	9	3770.24A	-33.486	8.675463711387122e-19
8847	5.70221e-11	Mg	5	348.364A	-33.488	8.635603576351276e-19
8848	2.8428e-11	Ar	9	698.763A	-33.49	8.595926582000231e-19
8849	4.36722e-12	Be	1	4548.54A	-33.495	8.497529824080261e-19
8850	2.04043e-11	S	8	973.541A	-33.495	8.497529824080261e-19
8851	1.00999e-11	Fe	7	1966.80A	-33.497	8.458487220995612e-19
8852	4.71972e-12	Fe	2	4208.82A	-33.497	8.458487220995612e-19
8853	7.82062e-11	S	9	254.001A	-33.497	8.458487220995612e-19
8854	3.60879e-12	S	2	5504.46A	-33.498000000000005	8.439033240229482e-19
8855	3.34809e-12	O	7	5933.07A	-33.501	8.380939344029745e-19
8856	3.45418e-12	Fe	2	5750.85A	-33.503	8.342432425541714e-19
8857	3.80648e-11	Ca	9	521.859A	-33.514	8.133785168260647e-19
8858	6.82159e-11	Si	7	291.200A	-33.516	8.096413820060235e-19
8859	5.22609e-12	Fe	9	3801.01A	-33.519	8.040678499358856e-19
8860	7.72767e-11	O	7	257.056A	-33.521	8.003734937443707e-19
8861	4.18947e-11	Si	8	474.152A	-33.522	7.98532685790643e-19
8862	1.15643e-12	N	6	1.71774m	-33.523	7.9669611157771055e-19
8863	2.0625099999999997e-10	O	7	96.3122A	-33.531	7.821547687534453e-19
8864	4.6461e-11	Cr	10	427.551A	-33.535	7.749839307311329e-19
8865	1.24874e-12	Ni	4	1.59076m	-33.538000000000004	7.696489788774126e-19
8866	6.16037e-11	Mg	6	322.455A	-33.542	7.625927946258433e-19
8867	6.53834e-11	Fe	8	303.815A	-33.547	7.538634670904688e-19
8868	1.41889e-15	Sc	11	1400.00m	-33.548	7.521296292296437e-19
8869	5.44434e-15	Sc	2	364.864m	-33.548	7.521296292296437e-19
8870	4.3761699999999995e-12	Mn	10	4539.24A	-33.552	7.452340633410877e-19
8871	6.5608e-11	Mg	5	302.775A	-33.555	7.401039081339767e-19
8872	8.2772e-18	Be	2	23.9990c	-33.556999999999995	7.367034395596053e-19
8873	1.43192e-11	N	3	1387.26A	-33.559	7.333185947191302e-19
8874	2.43569e-12	S	2	8155.59A	-33.561	7.299493018280269e-19
8875	3.90059e-11	N	6	509.269A	-33.565	7.232570864033853e-19
8876	6.42744e-11	Al	7	309.057A	-33.568000000000005	7.182782196413561e-19
8877	6.36038e-12	Fe	9	3123.16A	-33.569	7.166262255785347e-19
8878	7.46326e-11	Mn	8	266.163A	-33.576	7.051681646489651e-19
8879	1.03611e-11	Fe	9	1917.21A	-33.580999999999996	6.970961714172955e-19
8880	5.16202e-11	Mn	10	384.820A	-33.584	6.922973951272949e-19
8881	5.71504e-13	N	1	3.47582m	-33.59	6.827987187699748e-19
8882	4.83035e-12	Fe	2	4112.43A	-33.59	6.827987187699748e-19
8883	7.73266e-11	Fe	8	256.890A	-33.592	6.79661543624322e-19
8884	2.14932e-11	S	5	924.222A	-33.594	6.765387824891476e-19
8885	3.77035e-11	B	2	526.859A	-33.609	6.535708854943383e-19
8886	2.31285e-14	V	4	85.8872m	-33.618	6.401661370963993e-19
8887	3.92188e-11	Fe	6	506.503A	-33.618	6.401661370963993e-19
8888	1.25447e-12	Fe	2	1.58349m	-33.619	6.3869379583811845e-19
8889	6.45675e-11	Si	8	307.654A	-33.626	6.284817882854457e-19
8890	9.70942e-13	N	1	2.04590m	-33.626999999999995	6.27036320283705e-19
8891	3.4574e-12	Fe	1	5745.50A	-33.63	6.227198326165458e-19
8892	3.95232e-11	Fe	6	502.602A	-33.631	6.212876167451008e-19
8893	7.0365e-11	Fe	7	282.306A	-33.638000000000005	6.113539147490391e-19
8894	4.556980000000001e-12	Fe	9	4359.13A	-33.638000000000005	6.113539147490391e-19
8895	2.89518e-11	N	3	686.122A	-33.64	6.085449986602636e-19
8896	3.29382e-11	Fe	8	603.083A	-33.64	6.085449986602636e-19
8897	1.69714e-11	Cl	7	1170.47A	-33.641999999999996	6.057489883686106e-19
8898	4.35349e-14	V	4	45.6288m	-33.643	6.043558043558032e-19
8899	3.25844e-11	Mg	6	609.631A	-33.643	6.043558043558032e-19
8900	1.47577e-11	O	5	1346.04A	-33.643	6.043558043558032e-19
8901	5.971780000000001e-12	Cr	10	3326.39A	-33.643	6.043558043558032e-19
8902	1.36596e-12	C	1	1.45425m	-33.644	6.029658245773186e-19
8903	8.55521e-12	Cr	7	2321.91A	-33.648	5.974378006698093e-19
8904	3.09535e-13	Be	2	6.41751m	-33.649	5.960637318582778e-19
8905	3.5491300000000004e-10	S	9	55.9700A	-33.650999999999996	5.93325067778504e-19
8906	1.87424e-11	B	1	1059.87A	-33.652	5.919604579901277e-19
8907	3.14038e-12	Fe	2	6325.50A	-33.653	5.905989867171815e-19
8908	5.03704e-11	Mn	6	394.367A	-33.657	5.851843426606857e-19
8909	3.64774e-11	Ca	7	544.569A	-33.66	5.811559619809817e-19
8910	2.08839e-11	Cl	7	951.185A	-33.661	5.798193403592764e-19
8911	1.1025799999999999e-17	Sc	2	18.0164c	-33.665	5.745035246946263e-19
8912	2.04123e-11	S	8	973.162A	-33.669000000000004	5.692364447209204e-19
8913	3.51185e-12	Fe	1	5656.40A	-33.669000000000004	5.692364447209204e-19
8914	3.6032e-12	S	2	5513.00A	-33.671	5.666210408291332e-19
8915	5.48177e-12	Ni	4	3623.73A	-33.677	5.588467086967783e-19
8916	2.54784e-11	F	1	779.660A	-33.684	5.499113677756897e-19
8917	6.21115e-11	Mg	6	319.819A	-33.69	5.423663009525624e-19
8918	4.6341900000000005e-12	Fe	2	4286.50A	-33.692	5.398743541570863e-19
8919	4.71512e-13	K	8	4.21293m	-33.693000000000005	5.386326775986788e-19
8920	4.76721e-11	Cr	10	416.689A	-33.698	5.324670003235327e-19
8921	1.73671e-13	Zn	2	11.4380m	-33.7	5.300205366829587e-19
8922	8.93564e-11	Mg	5	222.306A	-33.703	5.263719009725223e-19
8923	5.80526e-12	Co	8	3421.80A	-33.705999999999996	5.227483822936549e-19
8924	3.5666e-11	K	8	556.957A	-33.707	5.215460943775103e-19
8925	4.14206e-11	Ar	7	479.579A	-33.707	5.215460943775103e-19
8926	1.18904e-12	Fe	2	1.67063m	-33.714	5.13207149033817e-19
8927	2.74167e-10	Co	10	72.4538A	-33.715	5.120268053452242e-19
8928	4.98733e-14	Si	8	39.8299m	-33.717	5.096742558698374e-19
8929	1.20849e-12	Fe	7	1.64375m	-33.718	5.085020376100436e-19
8930	6.28285e-14	Ni	3	31.6169m	-33.722	5.038400629070973e-19
8931	1.79893e-11	N	6	1104.24A	-33.722	5.038400629070973e-19
8932	2.80313e-11	Be	2	708.652A	-33.729	4.957842174279744e-19
8933	9.670870000000002e-13	N	1	2.05405m	-33.73	4.946439453701073e-19
8934	3.64426e-12	Fe	2	5450.89A	-33.734	4.901090224204898e-19
8935	7.94004e-11	Mg	5	250.181A	-33.739000000000004	4.844987908330593e-19
8936	7.21199e-11	Cr	7	275.436A	-33.742	4.811635246168562e-19
8937	6.09438e-12	Ti	7	3259.47A	-33.745	4.778512182117808e-19
8938	7.17017e-11	Si	8	277.043A	-33.748000000000005	4.745617135636052e-19
8939	1.06818e-12	Na	1	1.85965m	-33.755	4.669739965156238e-19
8940	5.25136e-11	Ca	7	378.273A	-33.760999999999996	4.605668730865874e-19
8941	8.09268e-13	Fe	2	2.45462m	-33.763000000000005	4.584507605230323e-19
8942	4.9317e-14	Ni	4	40.2791m	-33.765	4.563443706135588e-19
8943	4.85602e-11	Fe	6	409.069A	-33.765	4.563443706135588e-19
8944	8.91959e-13	B	4	2.22706m	-33.771	4.50083091119439e-19
8945	1.2249299999999998e-10	Al	4	162.168A	-33.779	4.418681488945827e-19
8946	3.25803e-12	Fe	2	6097.08A	-33.78	4.40851880353281e-19
8947	1.44386e-12	Fe	1	1.37579m	-33.784	4.368101260200773e-19
8948	1.92278e-11	P	4	1033.11A	-33.784	4.368101260200773e-19
8949	2.0217599999999997e-12	Mn	6	9825.32A	-33.786	4.348031657943858e-19
8950	1.37148e-10	F	6	144.840A	-33.793	4.2785114396177714e-19
8951	4.3935e-11	V	9	452.133A	-33.794000000000004	4.268671136372128e-19
8952	1.51557e-12	Si	3	1.31070m	-33.796	4.2490583740369605e-19
8953	5.69017e-12	B	1	3491.01A	-33.798	4.2295357241592373e-19
8954	2.63766e-11	F	1	753.108A	-33.804	4.1715043184826e-19
8955	6.12588e-13	Be	3	3.24271m	-33.806999999999995	4.1427878847423664e-19
8956	1.85904e-12	C	1	1.06853m	-33.81	4.1142691335413897e-19
8957	7.2167e-12	V	9	2752.57A	-33.81	4.1142691335413897e-19
8958	2.96788e-11	Fe	8	669.314A	-33.813	4.0859467040428427e-19
8959	2.2416799999999998e-12	Fe	2	8861.43A	-33.815	4.067173484213906e-19
8960	2.42845e-11	C	3	817.988A	-33.815	4.067173484213906e-19
8961	3.42166e-10	S	9	58.0550A	-33.816	4.0578192447775655e-19
8962	2.82977e-11	Fe	8	701.982A	-33.824	3.983755696707322e-19
8963	1.68888e-11	Ca	7	1176.19A	-33.825	3.9745933128583117e-19
8964	6.14585e-12	Co	8	3232.17A	-33.827	3.956331715388359e-19
8965	4.94864e-12	V	9	4014.12A	-33.828	3.947232404946114e-19
8966	2.08722e-11	Cl	7	951.719A	-33.830999999999996	3.9200598481992064e-19
8967	4.71697e-11	Mn	6	421.128A	-33.833	3.902048809239673e-19
8968	3.7451900000000005e-12	Fe	1	5303.99A	-33.835	3.884120523487224e-19
8969	9.62494e-12	Fe	9	2063.85A	-33.836999999999996	3.8662746107254726e-19
8970	3.92454e-11	B	2	506.160A	-33.84	3.839659363513802e-19
8971	6.956640000000001e-13	Fe	9	2.85547m	-33.84	3.839659363513802e-19
8972	2.46507e-12	Si	3	8058.38A	-33.842	3.822017731226195e-19
8973	9.60773e-12	Fe	7	2067.55A	-33.843	3.8132273343752634e-19
8974	1.28154e-11	Li	2	1550.04A	-33.846	3.786977262045513e-19
8975	1.3611e-12	Fe	2	1.45944m	-33.848	3.7695776820271354e-19
8976	5.835419999999999e-12	Fe	2	3404.12A	-33.855	3.709306303144031e-19
8977	3.87539e-11	Mg	6	512.580A	-33.855	3.709306303144031e-19
8978	1.33285e-11	C	2	1490.38A	-33.856	3.7007751353841585e-19
8979	2.69434e-11	F	1	737.267A	-33.861	3.6584127127135e-19
8980	6.19272e-12	Ti	3	3207.71A	-33.861999999999995	3.649998596963519e-19
8981	4.09122e-11	Fe	8	485.539A	-33.865	3.624872183358302e-19
8982	3.41762e-13	Cl	6	5.81237m	-33.868	3.5999187387677587e-19
8983	2.3129400000000002e-10	S	8	85.8840A	-33.873000000000005	3.5587108097223513e-19
8984	6.30704e-12	Si	4	3149.57A	-33.874	3.550526001986019e-19
8985	1.48045e-12	Fe	1	1.34179m	-33.875	3.5423600187851053e-19
8986	1.69166e-11	Cl	7	1174.26A	-33.876999999999995	3.5260843529081885e-19
8987	2.44878e-12	Ni	1	8111.98A	-33.883	3.477704661878489e-19
8988	1.23361e-12	Fe	2	1.61027m	-33.885999999999996	3.4537643113798804e-19
8989	4.50295e-11	Mg	6	441.143A	-33.887	3.4458208738917254e-19
8990	1.69013e-12	Fe	2	1.17532m	-33.89	3.422100009845718e-19
8991	3.0981300000000004e-13	Be	2	6.41176m	-33.9	3.344203503454497e-19
8992	6.78482e-11	Fe	9	292.778A	-33.900999999999996	3.336512048832176e-19
8993	5.69832e-11	N	6	348.602A	-33.907	3.2907333873245335e-19
8994	5.71407e-13	N	1	3.47641m	-33.91	3.2680801380265743e-19
8995	4.15935e-12	Ti	8	4775.86A	-33.921	3.186344269805897e-19
8996	4.83125e-11	Na	8	411.166A	-33.924	3.1644096301383167e-19
8997	7.91602e-11	Ar	7	250.940A	-33.93	3.120992302339267e-19
8998	1.08506e-11	Co	8	1830.73A	-33.931999999999995	3.106652645260954e-19
8999	1.03094e-10	Fe	8	192.684A	-33.933	3.099507542451324e-19
9000	3.3651599999999998e-12	Sc	6	5902.98A	-33.934	3.092378872922188e-19
9001	2.82391e-11	Be	2	703.438A	-33.941	3.042935154176495e-19
9002	1.5032e-13	B	1	13.2147m	-33.941	3.042935154176495e-19
9003	6.42375e-11	Mn	10	309.234A	-33.942	3.035936597529797e-19
9004	1.4561099999999998e-10	Mg	5	136.421A	-33.943000000000005	3.0289541371166704e-19
9005	1.07867e-11	Fe	9	1841.57A	-33.949	2.987395328356004e-19
9006	4.97004e-11	Fe	6	399.684A	-33.949	2.987395328356004e-19
9007	1.8552200000000002e-12	C	1	1.07073m	-33.951	2.9736694936161934e-19
9008	1.53163e-12	S	2	1.29694m	-33.953	2.9600067233585143e-19
9009	2.23211e-10	Co	10	88.9941A	-33.954	2.9531988968099925e-19
9010	4.0198699999999996e-14	Si	2	49.4156m	-33.955999999999996	2.939630180401251e-19
9011	3.4795199999999997e-12	Fe	1	5708.97A	-33.958	2.926123806581435e-19
9012	2.63396e-11	Fe	8	754.166A	-33.964	2.885975882848376e-19
9013	2.57224e-11	Mg	8	772.262A	-33.97	2.8463788092797737e-19
9014	1.69012e-11	Ca	7	1175.33A	-33.971	2.839832319681609e-19
9015	6.56117e-11	Mg	5	302.758A	-33.974000000000004	2.8202830515002056e-19
9016	1.26742e-11	Ne	3	1567.31A	-33.983000000000004	2.762439004962335e-19
9017	2.73216e-11	Ar	9	727.061A	-33.989000000000004	2.7245369209018437e-19
9018	4.8324e-12	V	9	4110.68A	-33.989000000000004	2.7245369209018437e-19
9019	1.56376e-13	C	5	12.7030m	-33.993	2.69955821626934e-19
9020	5.48466e-13	Fe	2	3.62182m	-33.994	2.693349404664633e-19
9021	2.01334e-11	Fe	8	986.643A	-33.996	2.6809745882236705e-19
9022	1.06818e-12	Na	1	1.85965m	-33.996	2.6809745882236705e-19
9023	3.9513e-12	Ni	1	5027.32A	-34.004	2.6320412872774654e-19
9024	3.32135e-10	S	8	59.8084A	-34.005	2.6259877603002936e-19
9025	8.98535e-11	Mg	5	221.076A	-34.01	2.5959283269761265e-19
9026	4.82551e-11	Cr	10	411.655A	-34.01	2.5959283269761265e-19
9027	2.41618e-13	Co	8	8.22144m	-34.014	2.572128713019954e-19
9028	2.51517e-11	Na	8	789.785A	-34.015	2.566212981139844e-19
9029	2.7786400000000004e-10	Co	10	71.4898A	-34.016999999999996	2.55442230350444e-19
9030	4.07374e-11	Fe	8	487.623A	-34.016999999999996	2.55442230350444e-19
9031	5.20669e-12	S	2	3815.18A	-34.018	2.5485472952361055e-19
9032	5.10103e-11	Fe	3	389.420A	-34.022	2.5251820731900057e-19
9033	5.50542e-12	Cr	10	3608.17A	-34.03	2.479092306105213e-19
9034	5.86846e-12	Fe	2	3384.95A	-34.033	2.4620263547099482e-19
9035	2.85891e-11	Fe	8	694.827A	-34.037	2.439454361414521e-19
9036	3.0392700000000002e-12	Fe	2	6535.93A	-34.04	2.422661275711201e-19
9037	1.74609e-11	N	6	1137.66A	-34.041	2.4170893093975067e-19
9038	5.04812e-11	Ne	3	393.502A	-34.043	2.4059837927967255e-19
9039	7.25878e-12	Si	2	2736.61A	-34.043	2.4059837927967255e-19
9040	2.84425e-12	Fe	2	6984.08A	-34.044000000000004	2.400450183629296e-19
9041	2.6533e-11	F	1	748.671A	-34.045	2.394929301409821e-19
9042	1.08526e-11	V	8	1830.39A	-34.045	2.394929301409821e-19
9043	2.72826e-11	F	1	728.099A	-34.047	2.3839256007972697e-19
9044	1.86235e-11	Si	4	1066.64A	-34.05	2.3675147723932843e-19
9045	6.41146e-11	He	1	309.828A	-34.051	2.3620696395175914e-19
9046	2.73529e-11	Fe	8	726.228A	-34.053000000000004	2.3512169153373654e-19
9047	4.43959e-18	Cl	1	44.7439c	-34.055	2.3404140548953855e-19
9048	4.50096e-12	Fe	2	4413.39A	-34.055	2.3404140548953855e-19
9049	3.92448e-11	Ca	9	506.167A	-34.056	2.3350312519403394e-19
9050	6.38854e-11	Mn	10	310.939A	-34.056999999999995	2.3296608290885456e-19
9051	1.30493e-11	Si	6	1522.26A	-34.059	2.318957009866375e-19
9052	2.89465e-11	Ar	9	686.248A	-34.067	2.276631274388073e-19
9053	2.11793e-13	Ti	8	9.37919m	-34.07	2.2609590549317975e-19
9054	2.70147e-11	F	1	735.321A	-34.071999999999996	2.2505708916891236e-19
9055	3.54852e-13	Fe	2	5.59795m	-34.073	2.245394722275395e-19
9056	9.98279e-13	Fe	2	1.98987m	-34.079	2.21458675172481e-19
9057	7.509989999999999e-12	Fe	8	2645.07A	-34.082	2.199341643758294e-19
9058	4.9404300000000006e-12	Ca	7	4020.80A	-34.083	2.1942832983452613e-19
9059	5.53017e-12	Sc	6	3592.01A	-34.085	2.1842014823768376e-19
9060	3.12315e-13	V	8	6.36040m	-34.085	2.1842014823768376e-19
9061	1.96181e-11	S	8	1012.56A	-34.086	2.1791779583686985e-19
9062	1.32545e-11	Ti	3	1498.70A	-34.097	2.1246759281515984e-19
9063	2.74443e-11	F	1	723.809A	-34.105	2.085896222046929e-19
9064	1.17226e-10	Fe	8	169.455A	-34.106	2.0810987938634213e-19
9065	2.54199e-12	Mg	1	7814.53A	-34.108000000000004	2.0715370134553663e-19
9066	7.83888e-12	Cr	10	2534.09A	-34.108000000000004	2.0715370134553663e-19
9067	7.02943e-12	Fe	2	2825.90A	-34.111	2.0572766529605293e-19
9068	4.33035e-12	Fe	9	4587.26A	-34.115	2.0384154272353416e-19
9069	1.68274e-11	Ca	7	1180.48A	-34.115	2.0384154272353416e-19
9070	2.1956e-10	Co	10	90.4740A	-34.119	2.0197271222670257e-19
9071	2.00057e-11	C	3	992.940A	-34.121	2.0104473190763958e-19
9072	2.34629e-12	Ni	1	8466.32A	-34.122	2.0058234185544123e-19
9073	2.86722e-11	Be	3	692.813A	-34.123000000000005	2.001210152708487e-19
9074	1.25025e-12	Si	1	1.58884m	-34.126999999999995	1.982862947747345e-19
9075	8.957139999999999e-13	Fe	9	2.21772m	-34.13	1.969213015227095e-19
9076	1.02119e-11	Co	8	1945.22A	-34.135	1.946671620241487e-19
9077	1.74358e-11	Cl	6	1139.29A	-34.139	1.928824427551406e-19
9078	2.70214e-11	F	1	735.137A	-34.139	1.928824427551406e-19
9079	5.33155e-12	Cr	10	3725.83A	-34.14	1.924388254470548e-19
9080	1.65761e-11	Fe	8	1198.38A	-34.146	1.8979846577739538e-19
9081	7.94941e-11	Ar	7	249.886A	-34.149	1.8849190232920268e-19
9082	1.53245e-11	Mg	7	1296.25A	-34.149	1.8849190232920268e-19
9083	7.62733e-13	Na	2	2.60438m	-34.153	1.8676379818138245e-19
9084	7.10743e-14	Li	1	27.9488m	-34.157	1.8505153738762045e-19
9085	4.91587e-12	Fe	2	4040.88A	-34.162	1.8293326995555533e-19
9086	4.51614e-11	Mg	6	439.855A	-34.163000000000004	1.8251253510992392e-19
9087	5.31235e-11	O	7	373.930A	-34.166	1.812561276556575e-19
9088	1.4505e-12	N	6	1.36949m	-34.167	1.8083925013027636e-19
9089	7.23725e-12	Si	2	2744.75A	-34.174	1.7794783048570835e-19
9090	2.95738e-11	F	1	671.691A	-34.179	1.7591087851413433e-19
9091	1.99887e-11	S	8	993.782A	-34.181	1.751026414440375e-19
9092	2.3039799999999998e-10	O	7	86.2180A	-34.181999999999995	1.7469991654421484e-19
9093	1.83375e-12	Ti	3	1.08327m	-34.181999999999995	1.7469991654421484e-19
9094	1.52605e-12	S	2	1.30169m	-34.183	1.7429811788595597e-19
9095	6.01766e-11	He	1	330.103A	-34.184	1.7389724333897011e-19
9096	2.1151e-10	Si	6	93.9175A	-34.191	1.7111681870679097e-19
9097	3.773069999999999e-12	Fe	7	5264.80A	-34.194	1.6993885881244952e-19
9098	6.2054099999999995e-12	Si	3	3201.15A	-34.195	1.6954801028311367e-19
9099	3.80455e-12	Sc	7	5221.24A	-34.196999999999996	1.6876900793698558e-19
9100	3.4222800000000002e-12	Fe	1	5804.45A	-34.196999999999996	1.6876900793698558e-19
9101	7.13641e-12	Si	8	2783.54A	-34.204	1.6607057811828078e-19
9102	8.524180000000001e-13	N	6	2.33037m	-34.207	1.6492735629980698e-19
9103	1.22077e-11	Fe	8	1627.21A	-34.217	1.6117315133001293e-19
9104	6.1797599999999995e-12	Ti	3	3214.44A	-34.218	1.6080246336843418e-19
9105	3.97241e-11	Fe	8	500.061A	-34.218	1.6080246336843418e-19
9106	1.83422e-11	C	3	1082.99A	-34.221	1.5969550699681387e-19
9107	7.261639999999999e-12	Cr	7	2735.53A	-34.224000000000004	1.5859617085925074e-19
9108	5.1348699999999995e-12	S	2	3868.54A	-34.227	1.5750440249843289e-19
9109	5.33616e-11	Fe	6	372.261A	-34.228	1.5714215242501788e-19
9110	2.10414e-14	Mg	1	94.4065m	-34.228	1.5714215242501788e-19
9111	1.7050299999999999e-12	Ni	1	1.16505m	-34.233000000000004	1.553433610808029e-19
9112	2.57082e-11	Al	8	772.691A	-34.235	1.5462962316942724e-19
9113	3.19017e-11	Fe	8	622.678A	-34.236999999999995	1.539191645858747e-19
9114	4.71151e-11	Mn	6	421.616A	-34.241	1.525080252028905e-19
9115	3.67502e-12	S	2	5405.26A	-34.251	1.4903651872273214e-19
9116	5.75714e-11	K	8	345.041A	-34.251999999999995	1.486937442415618e-19
9117	6.61793e-12	Fe	9	3001.61A	-34.253	1.4835175811981901e-19
9118	2.04047e-10	F	7	97.3524A	-34.263000000000005	1.4497485982891886e-19
9119	3.7628200000000003e-13	N	1	5.27914m	-34.271	1.4232877042665309e-19
9120	3.5623199999999997e-12	S	2	5576.28A	-34.275	1.4102389241603762e-19
9121	1.46402e-12	Fe	2	1.35684m	-34.282	1.3876907631504502e-19
9122	1.00621e-13	Mn	5	19.7419m	-34.29	1.3623625522707784e-19
9123	5.77726e-11	Cl	7	343.839A	-34.295	1.3467677170919958e-19
9124	1.35643e-12	Fe	2	1.46447m	-34.309	1.3040453579877069e-19
9125	2.85153e-11	S	5	696.624A	-34.312	1.295068372886413e-19
9126	2.547e-11	Na	8	779.917A	-34.316	1.283195114676142e-19
9127	5.2545800000000004e-12	Cr	7	3780.41A	-34.319	1.274361661640217e-19
9128	4.79293e-12	P	2	4144.53A	-34.319	1.274361661640217e-19
9129	7.15462e-11	Cr	7	277.645A	-34.330999999999996	1.23963176844834e-19
9130	2.43022e-11	O	7	817.394A	-34.336	1.225441820934653e-19
9131	2.00209e-11	C	3	992.189A	-34.347	1.1947930770368047e-19
9132	4.451e-11	Fe	6	446.292A	-34.349000000000004	1.189303501496529e-19
9133	2.3171799999999999e-10	S	8	85.7270A	-34.352	1.1811163937794322e-19
9134	1.06817e-12	Na	1	1.85967m	-34.357	1.1675962662206942e-19
9135	1.3726200000000002e-10	F	6	144.719A	-34.36	1.1595585900601323e-19
9136	3.37537e-11	Ar	9	588.512A	-34.361	1.15689167930899e-19
9137	2.41369e-12	Si	3	8229.90A	-34.361999999999995	1.1542309022823665e-19
9138	7.736719999999999e-12	Ti	3	2567.56A	-34.361999999999995	1.1542309022823665e-19
9139	1.06819e-12	Na	1	1.85964m	-34.364000000000004	1.1489276930063831e-19
9140	1.29213e-10	Mg	5	153.734A	-34.367	1.1410185303998975e-19
9141	7.97089e-11	Fe	7	249.213A	-34.368	1.138394260602681e-19
9142	2.26648e-12	Cr	7	8764.46A	-34.368	1.138394260602681e-19
9143	5.20681e-11	Fe	6	381.509A	-34.373000000000005	1.1253631692584714e-19
9144	5.98086e-12	Be	1	3321.34A	-34.376999999999995	1.115045777707084e-19
9145	7.51158e-11	Mg	5	264.451A	-34.376999999999995	1.115045777707084e-19
9146	6.1186300000000006e-12	F	7	3246.55A	-34.378	1.112481243583414e-19
9147	5.18244e-12	S	2	3833.03A	-34.378	1.112481243583414e-19
9148	5.10953e-12	Zn	2	3887.72A	-34.379	1.1099226077245717e-19
9149	2.4102200000000002e-12	O	7	8241.76A	-34.382	1.1022819542364844e-19
9150	5.40268e-11	Mg	7	367.678A	-34.384	1.0972174286958186e-19
9151	1.18845e-11	Ca	7	1671.45A	-34.385	1.0946938986370418e-19
9152	8.83029e-12	P	8	2249.58A	-34.385999999999996	1.0921761725363422e-19
9153	4.68052e-12	Cr	7	4244.07A	-34.388000000000005	1.0871580788449072e-19
9154	5.7221599999999995e-12	Fe	9	3471.49A	-34.391999999999996	1.0771909536678071e-19
9155	2.00152e-11	C	3	992.471A	-34.397	1.0648604507847637e-19
9156	3.21288e-11	Ar	9	618.276A	-34.397	1.0648604507847637e-19
9157	8.56093e-12	Fe	9	2320.36A	-34.398	1.0624113397100598e-19
9158	5.82187e-13	N	6	3.41204m	-34.398	1.0624113397100598e-19
9159	1.23175e-11	Si	6	1612.70A	-34.405	1.0454245571612687e-19
9160	5.92456e-11	Fe	9	335.290A	-34.409	1.0358400472107655e-19
9161	1.6975e-11	Cl	7	1170.22A	-34.42	1.0099333123631786e-19
9162	1.0742600000000001e-12	Fe	2	1.84914m	-34.421	1.0076105302012714e-19
9163	5.12124e-12	Li	2	3878.84A	-34.423	1.0029809803427844e-19
9164	4.89707e-11	Fe	3	405.640A	-34.424	1.0006741881008083e-19
9165	3.22817e-11	Fe	8	615.348A	-34.428000000000004	9.914999519999038e-20
9166	1.62009e-12	S	2	1.22613m	-34.431999999999995	9.824098258011716e-20
9167	6.90854e-11	Ne	3	287.535A	-34.441	9.622605859393355e-20
9168	4.55461e-11	Mg	6	436.139A	-34.444	9.556364306592849e-20
9169	1.19155e-11	Ca	7	1667.12A	-34.444	9.556364306592849e-20
9170	1.75306e-11	Fe	8	1133.13A	-34.445	9.534385278599307e-20
9171	3.00781e-12	Ni	1	6604.29A	-34.446999999999996	9.4905787574345e-20
9172	6.15948e-11	Mg	6	322.502A	-34.453	9.360363135224833e-20
9173	7.72481e-11	Fe	7	257.151A	-34.455999999999996	9.29592684863962e-20
9174	2.10473e-11	Si	3	943.800A	-34.457	9.274546810177433e-20
9175	2.78706e-11	Fe	8	712.739A	-34.463	9.147295257404377e-20
9176	2.74837e-11	Ca	7	722.773A	-34.467	9.063432350402415e-20
9177	4.36768e-12	Be	1	4548.05A	-34.473	8.939077396608162e-20
9178	6.10669e-13	Na	2	3.25290m	-34.479	8.816428656744273e-20
9179	9.71161e-12	Ca	7	2045.43A	-34.479	8.816428656744273e-20
9180	1.48916e-12	Fe	2	1.33393m	-34.481	8.775920846616446e-20
9181	5.92702e-13	Fe	2	3.35151m	-34.488	8.635603576351277e-20
9182	9.88219e-12	Fe	7	2010.13A	-34.493	8.536752639632532e-20
9183	7.73367e-11	O	7	256.857A	-34.494	8.517118653398773e-20
9184	3.21621e-11	Fe	8	617.636A	-34.496	8.477986047818833e-20
9185	7.80151e-12	Fe	8	2546.23A	-34.498000000000005	8.43903324022948e-20
9186	5.69097e-11	Ne	7	349.052A	-34.501	8.380939344029746e-20
9187	2.02995e-12	Fe	9	9785.69A	-34.501999999999995	8.36166371843147e-20
9188	1.83288e-11	Ca	7	1083.78A	-34.504	8.323245363398353e-20
9189	1.85748e-17	V	1	10.6943c	-34.505	8.304102430273215e-20
9190	3.108e-12	Fe	9	6391.40A	-34.505	8.304102430273215e-20
9191	5.73607e-13	Fe	2	3.46308m	-34.505	8.304102430273215e-20
9192	1.45793e-11	S	2	1362.51A	-34.507	8.265948545336028e-20
9193	3.89765e-13	Fe	2	5.09652m	-34.508	8.246937391235606e-20
9194	3.98876e-11	Ca	9	498.011A	-34.51	8.20904615579488e-20
9195	2.2490599999999997e-12	Ni	1	8832.35A	-34.510999999999996	8.190165873558881e-20
9196	5.0939800000000005e-12	S	2	3899.59A	-34.514	8.133785168260646e-20
9197	1.79575e-11	N	6	1106.19A	-34.52	8.022185451986876e-20
9198	6.79911e-11	Fe	8	292.162A	-34.522	7.985326857906429e-20
9199	1.02806e-12	Fe	2	1.93222m	-34.524	7.948637613682662e-20
9200	3.59849e-11	Cl	6	552.023A	-34.524	7.948637613682662e-20
9201	4.64578e-12	He	1	4275.81A	-34.529	7.857650311312494e-20
9202	7.6024e-12	Zn	2	2612.92A	-34.53	7.839578217091823e-20
9203	3.94554e-11	Fe	6	503.466A	-34.539	7.678788353469618e-20
9204	1.0357200000000002e-12	Fe	2	1.91794m	-34.547	7.538634670904686e-20
9205	1.211e-11	Fe	7	1640.34A	-34.556	7.384017163805937e-20
9206	4.3515e-13	Ni	9	4.56497m	-34.556	7.384017163805937e-20
9207	6.65533e-12	Ti	3	2984.74A	-34.559	7.333185947191301e-20
9208	2.7549e-11	F	1	721.059A	-34.561	7.29949301828027e-20
9209	2.0424099999999997e-10	F	7	97.2600A	-34.563	7.265954894315789e-20
9210	5.15033e-12	F	6	3856.93A	-34.564	7.249243661790694e-20
9211	5.91153e-11	He	1	336.029A	-34.566	7.215936412647636e-20
9212	3.5961900000000002e-12	Fe	7	5523.75A	-34.566	7.215936412647636e-20
9213	2.15585e-11	Cl	8	921.421A	-34.567	7.199340219438071e-20
9214	2.3265599999999997e-12	Fe	8	8538.11A	-34.571	7.133336271570585e-20
9215	2.7545e-11	Ca	7	721.163A	-34.573	7.100561568511463e-20
9216	1.12105e-11	B	4	1771.95A	-34.573	7.100561568511463e-20
9217	4.83866e-11	F	6	410.536A	-34.574	7.084230730079895e-20
9218	4.56942e-11	Mg	7	434.726A	-34.578	7.019282112354094e-20
9219	5.56329e-13	N	1	3.57063m	-34.579	7.003138211484223e-20
9220	5.92179e-12	Fe	9	3354.47A	-34.580999999999996	6.970961714172954e-20
9221	2.94169e-11	Ne	3	675.274A	-34.582	6.954928947134857e-20
9222	6.2316e-12	C	2	3187.70A	-34.583	6.938933054437807e-20
9223	6.34163e-11	Fe	9	313.239A	-34.585	6.907051553026932e-20
9224	5.17817e-13	Fe	2	3.83619m	-34.593	6.780983654517138e-20
9225	5.981319999999999e-12	Be	1	3321.08A	-34.599000000000004	6.687945070850804e-20
9226	3.0943000000000003e-13	Be	2	6.41969m	-34.601	6.657216754474404e-20
9227	6.47848e-11	Na	4	306.622A	-34.601	6.657216754474404e-20
9228	8.71187e-12	Cr	7	2280.16A	-34.604	6.611388796685252e-20
9229	2.62453e-11	Al	8	756.878A	-34.607	6.565876316338488e-20
9230	3.69073e-12	Fe	1	5382.26A	-34.607	6.565876316338488e-20
9231	1.30764e-11	Fe	7	1519.11A	-34.613	6.475789115996468e-20
9232	2.07899e-11	Fe	8	955.486A	-34.617	6.416418724518229e-20
9233	6.07457e-11	He	1	327.010A	-34.619	6.386937958381184e-20
9234	2.54333e-12	Mg	1	7810.41A	-34.621	6.357592644060696e-20
9235	5.74589e-11	Fe	9	345.716A	-34.621	6.357592644060696e-20
9236	1.18884e-11	Ca	7	1670.91A	-34.623000000000005	6.3283821592122e-20
9237	4.46447e-11	Mg	6	444.946A	-34.623000000000005	6.3283821592122e-20
9238	2.03965e-12	Fe	7	9739.17A	-34.625	6.299305884350645e-20
9239	6.356569999999999e-13	Ni	3	3.12503m	-34.643	6.043558043558033e-20
9240	7.161010000000001e-12	B	2	2773.98A	-34.657	5.851843426606858e-20
9241	7.89272e-12	Mn	10	2516.81A	-34.66	5.811559619809817e-20
9242	2.00416e-11	S	8	991.161A	-34.665	5.745035246946264e-20
9243	7.04318e-11	Cl	7	282.038A	-34.669000000000004	5.692364447209205e-20
9244	2.75321e-11	F	1	721.501A	-34.672	5.653178485984309e-20
9245	2.69694e-13	Na	2	7.36556m	-34.673	5.640176536266767e-20
9246	7.29752e-13	Al	1	2.72208m	-34.678000000000004	5.575613969337934e-20
9247	7.54834e-11	Mn	8	263.163A	-34.683	5.511790444001532e-20
9248	1.75755e-12	O	1	1.13024m	-34.685	5.486466067265471e-20
9249	6.02833e-11	He	1	329.519A	-34.688	5.448697500518224e-20
9250	2.76209e-11	F	1	719.181A	-34.688	5.448697500518224e-20
9251	1.4835599999999998e-17	V	1	13.3897c	-34.693000000000005	5.386326775986787e-20
9252	6.0618e-12	F	7	3276.99A	-34.695	5.3615788524428907e-20
9253	3.7394699999999997e-13	Fe	2	5.31210m	-34.704	5.251612791946871e-20
9254	4.93039e-13	Na	2	4.02898m	-34.708	5.2034657164684814e-20
9255	6.01759e-11	He	1	330.106A	-34.708	5.2034657164684814e-20
9256	5.2233300000000005e-12	S	2	3803.02A	-34.72	5.061656829713327e-20
9257	2.1658099999999997e-14	Mg	6	91.7183m	-34.725	5.00371652310451e-20
9258	1.51792e-11	Fe	8	1308.66A	-34.726	4.992208294451361e-20
9259	1.94456e-11	B	1	1021.54A	-34.728	4.969271180844084e-20
9260	4.857e-11	Fe	6	408.986A	-34.734	4.901090224204898e-20
9261	9.85347e-17	He	1	2.01599c	-34.746	4.767521909075733e-20
9262	7.92246e-11	Mg	5	250.736A	-34.747	4.756556912960306e-20
9263	6.29537e-12	Cr	7	3155.41A	-34.751999999999995	4.702109056218815e-20
9264	1.1987600000000002e-10	F	6	165.709A	-34.753	4.691294505490066e-20
9265	7.70951e-14	C	5	25.7662m	-34.754	4.680504827537858e-20
9266	2.1438e-12	O	1	9266.01A	-34.755	4.6697399651562384e-20
9267	4.97409e-11	Fe	6	399.359A	-34.757	4.6482844589395e-20
9268	1.0757700000000002e-12	Na	1	1.84653m	-34.760999999999996	4.605668730865874e-20
9269	5.86241e-11	He	1	338.845A	-34.760999999999996	4.605668730865874e-20
9270	7.709969999999999e-12	Ti	3	2576.46A	-34.762	4.595075986730371e-20
9271	1.24385e-12	O	7	1.59701m	-34.769	4.521605802759006e-20
9272	2.145e-12	O	1	9260.81A	-34.772	4.490479287353188e-20
9273	7.1654300000000005e-12	B	2	2772.26A	-34.775	4.459567045372247e-20
9274	4.85255e-12	Ni	1	4093.62A	-34.779	4.418681488945827e-20
9275	4.56922e-12	Zn	2	4347.45A	-34.784	4.368101260200773e-20
9276	1.06385e-12	Fe	9	1.86722m	-34.785	4.3580549060857105e-20
9277	1.35642e-12	Be	1	1.46448m	-34.786	4.3480316579438574e-20
9278	9.51082e-13	N	1	2.08862m	-34.79	4.308168664095859e-20
9279	1.07576e-12	Na	1	1.84655m	-34.791	4.298260151126785e-20
9280	4.04928e-11	F	4	490.568A	-34.794000000000004	4.2686711363721275e-20
9281	9.642340000000001e-13	N	1	2.06013m	-34.8	4.210102772709964e-20
9282	3.21693e-13	Mg	5	6.17497m	-34.803000000000004	4.1811206290796667e-20
9283	2.76722e-11	F	1	717.849A	-34.804	4.1715043184826e-20
9284	3.3856900000000003e-12	Fe	1	5867.18A	-34.823	3.9929392020324003e-20
9285	1.20265e-10	S	9	165.173A	-34.823	3.9929392020324003e-20
9286	5.00181e-12	Ca	7	3971.46A	-34.83	3.9290965194289e-20
9287	1.82403e-11	Al	8	1089.04A	-34.83	3.9290965194289e-20
9288	1.7582799999999999e-12	O	1	1.12977m	-34.832	3.911043960736534e-20
9289	1.34599e-13	Sc	7	14.7583m	-34.844	3.804457154876126e-20
9290	5.35315e-11	Fe	6	371.080A	-34.846	3.786977262045513e-20
9291	7.04578e-11	Cl	7	281.934A	-34.846	3.786977262045513e-20
9292	4.96684e-11	Mg	6	399.941A	-34.851	3.743628091790531e-20
9293	7.16422e-12	B	2	2772.73A	-34.853	3.726427683117633e-20
9294	2.74189e-11	F	1	724.480A	-34.857	3.692263588765713e-20
9295	7.25615e-12	Fe	9	2737.60A	-34.86	3.6668462250034996e-20
9296	9.52164e-14	Li	2	20.8624m	-34.867	3.60821740852175e-20
9297	9.583620000000001e-13	N	1	2.07275m	-34.87	3.5833786145947415e-20
9298	6.10005e-13	N	6	3.25644m	-34.871	3.575137072481507e-20
9299	1.20895e-11	Fe	8	1643.12A	-34.872	3.5669144853891954e-20
9300	1.2666e-11	Fe	8	1568.34A	-34.873000000000005	3.558710809722351e-20
9301	3.6794099999999996e-18	Cl	1	53.9881c	-34.875	3.542360018785106e-20
9302	3.22111e-13	Zn	2	6.16697m	-34.875	3.542360018785106e-20
9303	7.40138e-11	Fe	8	268.388A	-34.876	3.53421281682438e-20
9304	2.14499e-12	O	1	9260.85A	-34.885999999999996	3.4537643113798806e-20
9305	8.270960000000001e-12	Ca	7	2401.71A	-34.89	3.422100009845718e-20
9306	4.73284e-11	C	4	419.715A	-34.891	3.414229398230252e-20
9307	8.39565e-13	Fe	2	2.36604m	-34.893	3.3985424390792176e-20
9308	5.83573e-11	He	1	340.394A	-34.893	3.3985424390792176e-20
9309	6.23527e-11	Fe	9	318.582A	-34.896	3.3751470374891934e-20
9310	5.91604e-11	He	1	335.773A	-34.902	3.328838284064544e-20
9311	9.54937e-13	N	1	2.08019m	-34.914	3.238118199226258e-20
9312	8.08171e-11	Fe	7	245.795A	-34.918	3.208430953132036e-20
9313	1.27976e-11	Si	6	1552.20A	-34.923	3.1717043477117676e-20
9314	2.14455e-12	O	1	9262.78A	-34.931	3.1138142192336003e-20
9315	1.1132799999999999e-10	F	6	178.431A	-34.931	3.1138142192336003e-20
9316	1.75893e-11	Fe	8	1129.35A	-34.937	3.071091086496863e-20
9317	1.21483e-11	Fe	8	1635.17A	-34.94	3.0499498441625166e-20
9318	6.01552e-11	He	1	330.220A	-34.943000000000005	3.028954137116671e-20
9319	1.16292e-11	P	8	1708.15A	-34.943000000000005	3.028954137116671e-20
9320	2.07705e-11	O	7	956.380A	-34.944	3.0219877359169056e-20
9321	2.97167e-13	Mg	1	6.68460m	-34.944	3.0219877359169056e-20
9322	5.16503e-12	Mg	1	3845.95A	-34.949	2.987395328356004e-20
9323	2.26997e-11	Mg	5	875.097A	-34.952	2.966830243568072e-20
9324	2.35387e-18	Cl	1	84.3906c	-34.953	2.960006723358514e-20
9325	7.38097e-11	Fe	7	269.131A	-34.953	2.960006723358514e-20
9326	6.41627e-11	Ca	9	309.595A	-34.955	2.9464067278280393e-20
9327	3.6919699999999997e-13	N	1	5.38046m	-34.957	2.932869218601e-20
9328	5.00048e-11	Fe	6	397.251A	-34.968	2.8595170969162464e-20
9329	6.3803e-11	Fe	7	311.341A	-34.971	2.8398323196816084e-20
9330	4.00659e-11	Fe	8	495.794A	-34.973	2.8267844753810103e-20
9331	2.02514e-12	Fe	7	9808.93A	-34.975	2.813796580479436e-20
9332	1.83413e-11	Ca	7	1083.05A	-34.976	2.807325027928031e-20
9333	1.52046e-11	Fe	8	1306.47A	-34.976	2.807325027928031e-20
9334	6.36825e-11	S	4	311.930A	-34.978	2.794426541066073e-20
9335	2.14457e-12	O	1	9262.67A	-34.99	2.7182706598706867e-20
9336	5.32271e-11	Fe	6	373.202A	-34.992	2.705781340663021e-20
9337	8.187020000000001e-13	Fe	2	2.42634m	-35.005	2.6259877603002935e-20
9338	3.57542e-11	Cl	6	555.583A	-35.010999999999996	2.589957857502869e-20
9339	2.17718e-11	Fe	8	912.394A	-35.012	2.5840011197283076e-20
9340	2.74465e-11	F	1	723.751A	-35.014	2.5721287130199545e-20
9341	9.97037e-12	Co	8	1992.35A	-35.02	2.5368377840545868e-20
9342	2.95592e-11	Fe	8	672.022A	-35.029	2.4848072040878614e-20
9343	2.55921e-11	Fe	8	776.194A	-35.033	2.462026354709948e-20
9344	5.91149e-11	He	1	336.031A	-35.041	2.4170893093975065e-20
9345	2.98508e-13	Mg	1	6.65458m	-35.042	2.4115301582506773e-20
9346	1.13489e-11	Fe	8	1750.34A	-35.043	2.4059837927967257e-20
9347	6.90302e-11	Ne	3	287.765A	-35.043	2.4059837927967257e-20
9348	1.9989100000000002e-13	Na	4	9.93767m	-35.047	2.3839256007972692e-20
9349	5.93429e-11	He	1	334.740A	-35.05	2.367514772393284e-20
9350	1.75868e-12	O	1	1.12951m	-35.054	2.3458092664927692e-20
9351	7.89818e-11	Fe	7	251.507A	-35.061	2.308302370226275e-20
9352	8.04345e-12	Cr	7	2469.64A	-35.063	2.2976966842085912e-20
9353	2.99163e-13	Mg	1	6.64002m	-35.068000000000005	2.2713951677573766e-20
9354	7.082760000000001e-12	Fe	8	2804.62A	-35.078	2.219691901431686e-20
9355	9.72941e-11	F	6	204.169A	-35.080999999999996	2.2044116498618207e-20
9356	2.7517900000000003e-12	Ni	1	7218.74A	-35.082	2.1993416437582943e-20
9357	2.0462e-12	Fe	7	9707.96A	-35.083	2.1942832983452614e-20
9358	5.22219e-13	Cr	7	3.80386m	-35.083	2.1942832983452614e-20
9359	1.32431e-11	Be	1	1499.99A	-35.086999999999996	2.1741659881451635e-20
9360	2.22025e-11	Mg	5	894.694A	-35.089	2.164176602821119e-20
9361	3.28186e-11	Fe	8	605.280A	-35.097	2.1246759281515982e-20
9362	8.624019999999999e-12	Ne	3	2303.39A	-35.098	2.1197893091191036e-20
9363	5.06579e-11	F	7	392.129A	-35.098	2.1197893091191036e-20
9364	1.14247e-11	Fe	9	1738.73A	-35.102	2.1003549639173885e-20
9365	8.41908e-13	Fe	2	2.35946m	-35.103	2.0955242815503723e-20
9366	5.68925e-12	B	1	3491.58A	-35.106	2.0810987938634212e-20
9367	5.931159999999999e-17	He	1	3.34917c	-35.107	2.0763123994585852e-20
9368	5.86472e-11	He	1	338.711A	-35.108000000000004	2.0715370134553666e-20
9369	2.43125e-11	O	7	817.048A	-35.108000000000004	2.0715370134553666e-20
9370	2.92462e-11	F	4	679.214A	-35.108000000000004	2.0715370134553666e-20
9371	6.2398300000000005e-12	C	2	3183.50A	-35.111	2.0572766529605297e-20
9372	6.04223e-11	He	1	328.760A	-35.121	2.0104473190763958e-20
9373	1.0978299999999998e-10	P	8	180.944A	-35.121	2.0104473190763958e-20
9374	1.56983e-11	Fe	8	1265.39A	-35.129	1.9737525200533137e-20
9375	9.467819999999999e-12	S	9	2098.10A	-35.131	1.964683950972286e-20
9376	6.58659e-11	Fe	7	301.589A	-35.137	1.9377274765928397e-20
9377	5.37944e-11	Fe	9	369.266A	-35.146	1.897984657773954e-20
9378	1.1199e-11	B	2	1773.76A	-35.149	1.8849190232920268e-20
9379	5.91138e-11	He	1	336.038A	-35.149	1.8849190232920268e-20
9380	1.47043e-11	O	5	1350.93A	-35.150999999999996	1.8762586070538528e-20
9381	4.01244e-11	Ca	7	495.072A	-35.150999999999996	1.8762586070538528e-20
9382	1.84717e-12	C	1	1.07540m	-35.152	1.8719433320052234e-20
9383	1.20793e-10	S	9	164.450A	-35.154	1.863342533653057e-20
9384	2.92988e-11	Fe	8	677.995A	-35.157	1.8505153738762042e-20
9385	1.39177e-12	Fe	9	1.42728m	-35.161	1.8335497469517058e-20
9386	2.72868e-11	F	1	727.987A	-35.163000000000004	1.825125351099239e-20
9387	4.17187e-12	Fe	9	4761.53A	-35.166	1.812561276556575e-20
9388	6.35565e-11	He	1	312.548A	-35.172	1.787692003517268e-20
9389	5.26296e-11	Fe	9	377.439A	-35.173	1.7835804260042268e-20
9390	1.98656e-11	Na	4	999.942A	-35.176	1.771302344714243e-20
9391	2.78139e-12	Ni	9	7141.91A	-35.178000000000004	1.7631639496960094e-20
9392	2.76636e-11	F	1	718.071A	-35.179	1.759108785141343e-20
9393	7.93004e-12	Cr	7	2504.96A	-35.18	1.7550629472063417e-20
9394	6.42926e-13	Ca	9	3.08970m	-35.181999999999995	1.7469991654421484e-20
9395	1.46082e-11	Mn	10	1359.81A	-35.184	1.7389724333897013e-20
9396	1.50521e-11	Ne	7	1319.71A	-35.186	1.730982580821066e-20
9397	1.14213e-11	Fe	7	1739.25A	-35.187	1.7270014313609153e-20
9398	1.54601e-11	Cl	7	1284.88A	-35.188	1.7230294382904068e-20
9399	2.23781e-11	Mg	5	887.674A	-35.19	1.715112837130448e-20
9400	4.73499e-11	C	4	419.525A	-35.191	1.7111681870679097e-20
9401	1.30759e-10	Mg	5	151.916A	-35.191	1.7111681870679097e-20
9402	7.2725899999999994e-12	Cr	7	2731.41A	-35.195	1.6954801028311366e-20
9403	2.44479e-12	Fe	8	8125.22A	-35.203	1.66453410338577e-20
9404	5.0270800000000004e-15	P	1	395.149m	-35.205	1.6568862638765796e-20
9405	6.44592e-11	Si	8	308.171A	-35.21	1.6379200436497564e-20
9406	2.14497e-12	O	1	9260.94A	-35.211999999999996	1.630394484637635e-20
9407	1.11125e-17	V	1	17.8757c	-35.213	1.6266446813788892e-20
9408	5.06761e-12	Fe	9	3919.89A	-35.217	1.6117315133001293e-20
9409	4.03264e-11	Fe	8	492.592A	-35.227	1.575044024984329e-20
9410	1.80333e-12	Fe	9	1.10154m	-35.229	1.567807355036546e-20
9411	2.14382e-12	O	1	9265.93A	-35.233000000000004	1.553433610808029e-20
9412	5.91057e-11	He	1	336.084A	-35.233000000000004	1.553433610808029e-20
9413	9.75809e-17	He	1	2.03569c	-35.235	1.546296231694272e-20
9414	1.1135e-11	Fe	8	1783.97A	-35.235	1.546296231694272e-20
9415	5.86239e-11	He	1	338.846A	-35.236	1.5427398490499573e-20
9416	3.87314e-12	V	8	5128.78A	-35.236	1.5427398490499573e-20
9417	3.98989e-11	Fe	8	497.870A	-35.238	1.5356516033083958e-20
9418	2.75508e-11	F	1	721.012A	-35.241	1.5250802520289052e-20
9419	1.27937e-11	S	9	1552.67A	-35.25	1.493800833806886e-20
9420	6.35836e-13	N	6	3.12415m	-35.251999999999995	1.486937442415618e-20
9421	5.17949e-11	Fe	8	383.522A	-35.253	1.48351758119819e-20
9422	8.79706e-11	Al	8	225.808A	-35.265	1.4430876085348564e-20
9423	5.83707e-11	He	1	340.316A	-35.266999999999996	1.436457223248471e-20
9424	3.29837e-10	S	9	60.2250A	-35.268	1.4331534633133515e-20
9425	2.7422e-12	Ni	1	7243.98A	-35.274	1.4134898606272795e-20
9426	5.87373e-11	He	1	338.191A	-35.275	1.4102389241603762e-20
9427	1.68599e-11	Fe	8	1178.21A	-35.278	1.4005309076915416e-20
9428	2.8632e-11	Ne	3	693.786A	-35.284	1.381314903248625e-20
9429	5.98145e-12	Be	1	3321.01A	-35.286	1.374968337762074e-20
9430	4.06178e-11	Fe	8	489.058A	-35.294000000000004	1.3498723373155149e-20
9431	5.01851e-11	Mg	6	395.824A	-35.295	1.3467677170919957e-20
9432	4.93015e-12	Fe	8	4029.18A	-35.295	1.3467677170919957e-20
9433	1.3328e-11	C	2	1490.44A	-35.298	1.3374966333392845e-20
9434	1.95565e-11	Na	4	1015.75A	-35.303000000000004	1.322186435980779e-20
9435	5.30657e-11	Fe	6	374.337A	-35.314	1.2891180742117555e-20
9436	7.49387e-12	Be	1	2650.76A	-35.32	1.2714307111514661e-20
9437	1.49497e-12	Si	1	1.32876m	-35.329	1.2453536487139201e-20
9438	8.13736e-12	Be	3	2441.14A	-35.33	1.2424894148035345e-20
9439	1.73915e-12	O	7	1.14220m	-35.332	1.2367806944973599e-20
9440	5.57294e-12	Fe	9	3564.45A	-35.336	1.2254418209346532e-20
9441	9.04778e-12	C	2	2195.51A	-35.343	1.2058483612638314e-20
9442	8.12357e-11	V	9	244.529A	-35.351	1.1838391482647976e-20
9443	7.390010000000001e-13	Al	1	2.68801m	-35.355	1.1729856457154128e-20
9444	1.54718e-11	Cl	7	1283.91A	-35.361	1.1568916793089901e-20
9445	5.83572e-11	He	1	340.394A	-35.361999999999995	1.1542309022823664e-20
9446	2.76221e-11	F	1	719.150A	-35.365	1.1462852326399736e-20
9447	2.1445900000000003e-12	O	1	9262.58A	-35.365	1.1462852326399736e-20
9448	5.86233e-11	He	1	338.849A	-35.367	1.1410185303998973e-20
9449	3.25582e-11	Fe	8	610.122A	-35.369	1.1357760264585294e-20
9450	6.90792e-11	Ne	3	287.561A	-35.372	1.1279573992877244e-20
9451	3.05937e-18	K	1	64.9298c	-35.376	1.1176162236924496e-20
9452	4.00373e-12	Fe	9	4961.49A	-35.388000000000005	1.0871580788449071e-20
9453	5.740399999999999e-13	Cr	7	3.46047m	-35.393	1.0747134832234364e-20
9454	5.3027e-11	Fe	9	374.610A	-35.394	1.0722417108029869e-20
9455	5.86191e-11	He	1	338.874A	-35.396	1.0673152076435564e-20
9456	5.07148e-11	F	7	391.690A	-35.397	1.0648604507847636e-20
9457	7.31364e-12	Fe	9	2716.08A	-35.397	1.0648604507847636e-20
9458	1.0127e-11	Fe	9	1961.53A	-35.404	1.0478345096580027e-20
9459	1.96658e-11	Na	4	1010.10A	-35.404	1.0478345096580027e-20
9460	2.7609e-11	F	1	719.492A	-35.406	1.0430201474014678e-20
9461	7.11341e-15	F	3	279.254m	-35.409	1.0358400472107655e-20
9462	5.19906e-12	Cr	7	3820.78A	-35.414	1.0239828842397857e-20
9463	1.15309e-11	Zn	2	1722.72A	-35.414	1.0239828842397857e-20
9464	5.06477e-12	C	2	3922.08A	-35.423	1.0029809803427842e-20
9465	5.84217e-11	He	1	340.019A	-35.423	1.0029809803427842e-20
9466	6.35565e-11	He	1	312.548A	-35.423	1.0029809803427842e-20
9467	5.16039e-12	Mg	1	3849.41A	-35.423	1.0029809803427842e-20
9468	9.39829e-12	Fe	9	2113.63A	-35.429	9.89219565390368e-21
9469	4.00189e-11	Fe	8	496.377A	-35.431999999999995	9.824098258011716e-21
9470	4.4728199999999995e-12	Cr	7	4441.15A	-35.431999999999995	9.824098258011716e-21
9471	1.6145e-12	S	2	1.23038m	-35.434	9.778960626618506e-21
9472	2.58967e-11	Ar	6	767.066A	-35.437	9.711642735171267e-21
9473	2.60378e-11	O	5	762.909A	-35.446	9.512456800967393e-21
9474	7.18676e-13	O	1	2.76403m	-35.448	9.468751032005266e-21
9475	7.18914e-13	O	1	2.76312m	-35.448	9.468751032005266e-21
9476	7.18542e-13	O	1	2.76455m	-35.448	9.468751032005266e-21
9477	6.20376e-11	Fe	7	320.200A	-35.452	9.381941000747225e-21
9478	1.10193e-10	P	8	180.269A	-35.452	9.381941000747225e-21
9479	1.34864e-11	Fe	8	1472.93A	-35.455	9.317356173180422e-21
9480	2.59849e-11	Cl	6	764.462A	-35.461	9.189517253927165e-21
9481	9.934940000000001e-13	O	7	1.99945m	-35.461999999999996	9.168381950741637e-21
9482	1.98064e-11	B	1	1002.93A	-35.465	9.105267253334195e-21
9483	2.39937e-18	Mn	1	82.7904c	-35.47	9.0010401209621e-21
9484	4.66346e-13	Cr	10	4.25960m	-35.472	8.959684098204067e-21
9485	2.72333e-11	Fe	8	729.417A	-35.472	8.959684098204067e-21
9486	2.39651e-13	Zn	2	8.28893m	-35.477	8.857123442428288e-21
9487	4.54747e-12	O	1	4368.24A	-35.478	8.836752623794839e-21
9488	4.54746e-12	O	1	4368.26A	-35.48	8.796151433520797e-21
9489	4.5475199999999996e-12	O	1	4368.19A	-35.481	8.775920846616446e-21
9490	8.54488e-11	Al	6	232.472A	-35.483000000000004	8.735599152970161e-21
9491	1.7793e-11	Fe	8	1116.42A	-35.484	8.715507832446618e-21
9492	9.46383e-12	Mn	8	2098.99A	-35.49	8.595926582000233e-21
9493	5.320399999999999e-18	Li	1	37.3364c	-35.501	8.380939344029747e-21
9494	5.92154e-11	He	1	335.461A	-35.503	8.342432425541715e-21
9495	4.9872e-11	Fe	6	398.309A	-35.503	8.342432425541715e-21
9496	5.83544e-11	He	1	340.411A	-35.504	8.323245363398353e-21
9497	3.96389e-11	Fe	8	501.136A	-35.524	7.948637613682661e-21
9498	1.21084e-11	K	8	1640.55A	-35.529	7.857650311312493e-21
9499	8.56203e-12	Cr	7	2320.06A	-35.53	7.839578217091823e-21
9500	1.47652e-11	Fe	8	1345.35A	-35.535	7.74983930731133e-21
9501	5.91138e-11	He	1	336.038A	-35.537	7.71423203010146e-21
9502	3.20104e-13	V	9	6.20563m	-35.538000000000004	7.696489788774127e-21
9503	7.49434e-12	Be	1	2650.60A	-35.54	7.661127630336557e-21
9504	1.28007e-11	K	8	1551.83A	-35.542	7.625927946258433e-21
9505	5.03242e-12	O	1	3947.29A	-35.545	7.57343142753094e-21
9506	7.3839e-11	Fe	8	269.024A	-35.547	7.538634670904687e-21
9507	5.03219e-12	O	1	3947.48A	-35.547	7.538634670904687e-21
9508	5.03205e-12	O	1	3947.59A	-35.547	7.538634670904687e-21
9509	1.05185e-11	P	4	1888.52A	-35.549	7.50399779085253e-21
9510	2.21845e-12	Si	2	8954.20A	-35.55	7.486739074857906e-21
9511	1.32604e-10	F	6	149.803A	-35.551	7.469520052808455e-21
9512	2.72497e-10	S	7	72.8980A	-35.555	7.401039081339767e-21
9513	3.98993e-11	Fe	8	497.865A	-35.559	7.333185947191302e-21
9514	6.86703e-13	O	1	2.89273m	-35.568000000000005	7.182782196413561e-21
9515	3.96384e-11	Ca	7	501.142A	-35.568000000000005	7.182782196413561e-21
9516	6.86755e-13	O	1	2.89251m	-35.568000000000005	7.182782196413561e-21
9517	5.83569e-11	He	1	340.396A	-35.568000000000005	7.182782196413561e-21
9518	6.86687e-13	O	1	2.89280m	-35.569	7.166262255785348e-21
9519	6.90959e-11	Ne	3	287.491A	-35.57	7.149780309966234e-21
9520	1.00067e-11	Fe	7	1985.11A	-35.575	7.067937451534326e-21
9521	1.0726399999999998e-10	Na	4	185.192A	-35.579	7.003138211484223e-21
9522	3.06008e-11	F	1	649.148A	-35.582	6.954928947134856e-21
9523	1.91944e-18	Mn	1	103.491c	-35.585	6.907051553026931e-21
9524	3.25269e-13	Mg	6	6.10708m	-35.592	6.796615436243221e-21
9525	1.73623e-12	Ni	9	1.14411m	-35.601	6.657216754474404e-21
9526	1.2776300000000002e-13	Fe	7	15.5479m	-35.602	6.64190558081972e-21
9527	5.86956e-17	He	1	3.38432c	-35.603	6.626629621887134e-21
9528	5.71e-11	K	8	347.889A	-35.606	6.5810122244376564e-21
9529	7.35476e-11	Fe	8	270.090A	-35.611999999999995	6.490717351651182e-21
9530	5.58687e-12	Fe	8	3555.56A	-35.611999999999995	6.490717351651182e-21
9531	8.70458e-12	Zn	2	2282.07A	-35.616	6.4312100972857024e-21
9532	1.60892e-11	Fe	8	1234.65A	-35.624	6.313827284139553e-21
9533	4.43915e-11	Ti	9	447.483A	-35.626999999999995	6.27036320283705e-21
9534	8.50795e-11	C	5	233.481A	-35.639	6.099478397632874e-21
9535	1.2456e-10	Mg	5	159.477A	-35.639	6.099478397632874e-21
9536	1.77622e-11	F	6	1118.36A	-35.646	6.001954482620901e-21
9537	4.4837699999999996e-12	Cr	7	4430.31A	-35.649	5.960637318582777e-21
9538	2.92882e-14	C	5	67.8241m	-35.654	5.892406467412608e-21
9539	1.58125e-11	Fe	8	1256.25A	-35.655	5.878854308606017e-21
9540	4.76876e-14	Fe	6	41.6554m	-35.664	5.758278920956369e-21
9541	1.25798e-11	K	8	1579.08A	-35.674	5.6272044902038524e-21
9542	3.89876e-12	Cr	7	5095.07A	-35.686	5.4738475454710636e-21
9543	5.623170000000001e-13	O	7	3.53261m	-35.688	5.448697500518225e-21
9544	1.33246e-11	Ca	7	1490.81A	-35.688	5.448697500518225e-21
9545	2.15041e-12	S	1	9237.54A	-35.688	5.448697500518225e-21
9546	2.15261e-12	S	1	9228.09A	-35.688	5.448697500518225e-21
9547	2.15617e-12	S	1	9212.86A	-35.689	5.436165844016849e-21
9548	7.72993e-11	Fe	7	256.981A	-35.693000000000005	5.3863267759867874e-21
9549	1.1279e-11	Fe	7	1761.18A	-35.696	5.349247563271952e-21
9550	5.33701e-11	Fe	6	372.202A	-35.7	5.3002053668295864e-21
9551	3.24879e-11	Ca	7	611.442A	-35.705999999999996	5.227483822936549e-21
9552	5.81961e-11	He	1	341.336A	-35.705999999999996	5.227483822936549e-21
9553	6.73207e-11	Fe	7	295.072A	-35.711999999999996	5.15576005603133e-21
9554	1.51452e-11	Fe	8	1311.60A	-35.719	5.073325153774416e-21
9555	2.0873299999999998e-12	Fe	7	9516.67A	-35.725	5.0037165231045096e-21
9556	1.52149e-11	Si	3	1305.59A	-35.726	4.9922082944513604e-21
9557	1.79285e-11	F	6	1107.98A	-35.729	4.957842174279744e-21
9558	4.42816e-11	K	3	448.594A	-35.732	4.923712628815348e-21
9559	1.3093e-11	Fe	8	1517.18A	-35.734	4.9010902242048976e-21
9560	5.49877e-11	Na	6	361.253A	-35.735	4.889818029489345e-21
9561	5.86233e-11	He	1	338.849A	-35.735	4.889818029489345e-21
9562	7.91724e-11	Mn	8	250.901A	-35.744	4.7895277903557084e-21
9563	1.97539e-12	Fe	1	1.00560m	-35.746	4.767521909075733e-21
9564	1.73121e-19	N	1	1147.43c	-35.747	4.756556912960306e-21
9565	1.31006e-12	K	1	1.51631m	-35.751	4.712948537061623e-21
9566	1.97534e-18	Cl	1	100.562c	-35.751999999999995	4.702109056218815e-21
9567	2.7887e-12	Cr	7	7123.20A	-35.751999999999995	4.702109056218815e-21
9568	2.39929e-11	P	4	827.931A	-35.756	4.658999861271132e-21
9569	1.03436e-12	Mg	1	1.92046m	-35.765	4.563443706135587e-21
9570	2.96543e-12	Al	1	6698.67A	-35.766	4.55294807686213e-21
9571	1.11529e-11	Fe	7	1781.10A	-35.766999999999996	4.5424765868661426e-21
9572	2.96661e-12	Al	1	6696.02A	-35.766999999999996	4.5424765868661426e-21
9573	6.8031699999999996e-12	Zn	2	2919.88A	-35.768	4.532029180628754e-21
9574	5.86745e-11	He	1	338.554A	-35.771	4.50083091119439e-21
9575	1.3096e-12	K	1	1.51684m	-35.779	4.4186814889458266e-21
9576	5.4021e-11	Fe	9	367.718A	-35.781	4.398379491647634e-21
9577	6.67025e-12	V	8	2978.07A	-35.787	4.338031462633091e-21
9578	1.0471400000000001e-13	Fe	6	18.9702m	-35.789	4.318100018546323e-21
9579	3.1454e-15	Si	2	631.540m	-35.789	4.318100018546323e-21
9580	2.87e-13	Ti	8	6.92140m	-35.798	4.2295357241592375e-21
9581	4.75237e-11	Fe	3	417.990A	-35.8	4.2101027727099635e-21
9582	6.68342e-13	Cr	7	2.97220m	-35.806999999999995	4.1427878847423666e-21
9583	3.32213e-11	Fe	8	597.944A	-35.808	4.133259737010714e-21
9584	5.83501e-11	Fe	9	340.436A	-35.821	4.011369771983387e-21
9585	1.7339400000000002e-10	Al	6	114.562A	-35.821999999999996	4.002143877523707e-21
9586	1.89968e-12	S	1	1.04568m	-35.832	3.911043960736534e-21
9587	1.8999099999999997e-12	S	1	1.04554m	-35.832	3.911043960736534e-21
9588	1.8992e-12	S	1	1.04594m	-35.832	3.911043960736534e-21
9589	2.86282e-12	K	1	6938.76A	-35.833	3.902048809239673e-21
9590	1.72399e-11	Fe	8	1152.24A	-35.836	3.8751872941777125e-21
9591	3.45705e-12	Cr	7	5746.07A	-35.838	3.857382425876279e-21
9592	1.72093e-11	Fe	8	1154.28A	-35.841	3.830828392034605e-21
9593	1.94182e-12	Fe	1	1.02298m	-35.843	3.813227334375264e-21
9594	1.78768e-11	F	6	1111.19A	-35.849000000000004	3.760907893942504e-21
9595	8.228519999999999e-12	Zn	2	2414.10A	-35.856	3.700775135384159e-21
9596	1.12919e-11	Fe	9	1759.18A	-35.859	3.675299178547161e-21
9597	6.2623e-11	O	5	317.207A	-35.867	3.60821740852175e-21
9598	1.20287e-11	Fe	8	1651.42A	-35.867	3.60821740852175e-21
9599	9.02867e-12	Cr	7	2200.15A	-35.871	3.575137072481507e-21
9600	4.51229e-12	V	9	4402.30A	-35.873000000000005	3.558710809722351e-21
9601	5.7562e-12	Si	3	3450.97A	-35.874	3.550526001986019e-21
9602	3.2089799999999995e-15	B	2	619.026m	-35.875	3.542360018785105e-21
9603	5.80919e-11	He	1	341.949A	-35.881	3.493757017247937e-21
9604	2.42206e-11	Fe	9	820.147A	-35.883	3.477704661878489e-21
9605	2.78276e-10	S	9	71.3840A	-35.883	3.477704661878489e-21
9606	3.46828e-11	K	8	572.747A	-35.9	3.3442035034544974e-21
9607	8.81908e-11	Cl	7	225.244A	-35.902	3.3288382840645438e-21
9608	2.0266e-12	Fe	1	9801.88A	-35.906	3.2983193112331917e-21
9609	4.05322e-11	Fe	8	490.091A	-35.921	3.1863442698058965e-21
9610	1.69573e-11	Ti	9	1171.44A	-35.922	3.1790158813459872e-21
9611	1.77596e-11	Si	3	1118.52A	-35.924	3.164409630138317e-21
9612	5.83569e-11	He	1	340.396A	-35.926	3.1498704885590046e-21
9613	2.57669e-11	Fe	8	770.928A	-35.929	3.128186932635434e-21
9614	1.98756e-11	Ar	7	999.440A	-35.93	3.1209923023392666e-21
9615	3.72983e-11	Sc	7	532.583A	-35.93	3.1209923023392666e-21
9616	3.72382e-11	Sc	7	533.443A	-35.93	3.1209923023392666e-21
9617	1.86766e-11	Ar	7	1063.60A	-35.93	3.1209923023392666e-21
9618	1.69928e-11	C	4	1168.99A	-35.93	3.1209923023392666e-21
9619	3.33001e-11	Sc	7	596.528A	-35.93	3.1209923023392666e-21
9620	3.11818e-11	Ar	7	637.052A	-35.93	3.1209923023392666e-21
9621	1.96887e-11	Ar	7	1008.93A	-35.93	3.1209923023392666e-21
9622	6.82084e-11	Ar	7	291.232A	-35.93	3.1209923023392666e-21
9623	2.07901e-11	Ar	9	955.475A	-35.93	3.1209923023392666e-21
9624	2.023e-11	Ar	7	981.932A	-35.93	3.1209923023392666e-21
9625	3.15654e-11	Ca	7	629.311A	-35.93	3.1209923023392666e-21
9626	4.14379e-11	Ar	7	479.379A	-35.93	3.1209923023392666e-21
9627	6.8681e-11	C	4	289.228A	-35.93	3.1209923023392666e-21
9628	1.69949e-11	C	4	1168.85A	-35.93	3.1209923023392666e-21
9629	6.868e-11	C	4	289.232A	-35.93	3.1209923023392666e-21
9630	2.2365900000000003e-12	Sc	3	8881.59A	-35.93	3.1209923023392666e-21
9631	6.68947e-11	C	4	296.951A	-35.93	3.1209923023392666e-21
9632	5.17068e-11	C	4	384.175A	-35.93	3.1209923023392666e-21
9633	5.17048e-11	C	4	384.190A	-35.93	3.1209923023392666e-21
9634	6.69161e-11	C	4	296.856A	-35.93	3.1209923023392666e-21
9635	5.17262e-11	C	4	384.031A	-35.93	3.1209923023392666e-21
9636	2.86267e-11	Ar	9	693.914A	-35.93	3.1209923023392666e-21
9637	2.55834e-11	Ar	9	776.458A	-35.93	3.1209923023392666e-21
9638	2.36208e-11	Ar	9	840.972A	-35.93	3.1209923023392666e-21
9639	3.31787e-11	Sc	7	598.711A	-35.93	3.1209923023392666e-21
9640	2.96284e-11	Ar	7	670.453A	-35.93	3.1209923023392666e-21
9641	3.96415e-11	Ar	7	501.102A	-35.93	3.1209923023392666e-21
9642	8.47718e-11	Fe	9	234.329A	-35.93	3.1209923023392666e-21
9643	3.04687e-11	Ar	7	651.963A	-35.93	3.1209923023392666e-21
9644	3.04764e-11	Ar	7	651.797A	-35.93	3.1209923023392666e-21
9645	6.4373e-11	Fe	9	308.584A	-35.93	3.1209923023392666e-21
9646	8.35566e-11	Fe	9	237.737A	-35.93	3.1209923023392666e-21
9647	1.03893e-11	Fe	9	1912.01A	-35.93	3.1209923023392666e-21
9648	8.25542e-11	Fe	9	240.623A	-35.93	3.1209923023392666e-21
9649	6.21886e-11	Fe	9	319.423A	-35.93	3.1209923023392666e-21
9650	6.32522e-11	Fe	9	314.052A	-35.93	3.1209923023392666e-21
9651	6.36894e-11	Fe	9	311.896A	-35.93	3.1209923023392666e-21
9652	8.36178e-11	Fe	9	237.563A	-35.93	3.1209923023392666e-21
9653	8.46201e-11	Fe	9	234.749A	-35.93	3.1209923023392666e-21
9654	8.46746e-11	Fe	9	234.598A	-35.93	3.1209923023392666e-21
9655	4.02859e-11	Ar	7	493.087A	-35.93	3.1209923023392666e-21
9656	8.48975e-11	Fe	9	233.982A	-35.93	3.1209923023392666e-21
9657	8.50599e-11	Fe	9	233.535A	-35.93	3.1209923023392666e-21
9658	8.67734e-11	Fe	9	228.923A	-35.93	3.1209923023392666e-21
9659	8.68961e-11	Fe	9	228.600A	-35.93	3.1209923023392666e-21
9660	5.43962e-11	Mg	7	365.181A	-35.93	3.1209923023392666e-21
9661	3.81196e-11	Mg	7	521.109A	-35.93	3.1209923023392666e-21
9662	9.32867e-12	Fe	9	2129.40A	-35.93	3.1209923023392666e-21
9663	3.81402e-11	Mg	7	520.827A	-35.93	3.1209923023392666e-21
9664	3.39437e-11	Fe	9	585.217A	-35.93	3.1209923023392666e-21
9665	6.26258e-11	Fe	9	317.193A	-35.93	3.1209923023392666e-21
9666	1.13171e-10	Na	4	175.526A	-35.93	3.1209923023392666e-21
9667	2.54133e-12	Mg	1	7816.55A	-35.93	3.1209923023392666e-21
9668	2.99777e-12	Fe	8	6626.41A	-35.93	3.1209923023392666e-21
9669	2.90001e-11	Ar	7	684.978A	-35.93	3.1209923023392666e-21
9670	5.09273e-11	Ar	7	390.055A	-35.93	3.1209923023392666e-21
9671	5.92876e-12	Sc	8	3350.52A	-35.93	3.1209923023392666e-21
9672	8.74335e-11	Al	8	227.195A	-35.93	3.1209923023392666e-21
9673	4.01871e-11	Sc	8	494.299A	-35.93	3.1209923023392666e-21
9674	3.4762e-11	Sc	8	571.442A	-35.93	3.1209923023392666e-21
9675	3.46684e-11	Sc	8	572.984A	-35.93	3.1209923023392666e-21
9676	1.73035e-11	Al	8	1148.00A	-35.93	3.1209923023392666e-21
9677	9.8076e-12	Sc	8	2025.41A	-35.93	3.1209923023392666e-21
9678	2.24054e-12	Sc	3	8865.94A	-35.93	3.1209923023392666e-21
9679	2.2405799999999997e-12	Sc	3	8865.75A	-35.93	3.1209923023392666e-21
9680	3.94357e-12	Sc	3	5037.17A	-35.93	3.1209923023392666e-21
9681	1.77591e-11	P	4	1118.55A	-35.93	3.1209923023392666e-21
9682	3.25817e-11	Ca	8	609.682A	-35.93	3.1209923023392666e-21
9683	3.26325e-11	Ca	8	608.732A	-35.93	3.1209923023392666e-21
9684	4.01437e-11	Ca	8	494.834A	-35.93	3.1209923023392666e-21
9685	4.06126e-11	Ca	8	489.120A	-35.93	3.1209923023392666e-21
9686	4.09265e-11	Ca	8	485.369A	-35.93	3.1209923023392666e-21
9687	5.52762e-11	Ca	8	359.367A	-35.93	3.1209923023392666e-21
9688	8.1436e-12	Ca	7	2439.27A	-35.93	3.1209923023392666e-21
9689	1.6173199999999998e-10	O	7	122.823A	-35.93	3.1209923023392666e-21
9690	6.70304e-12	Ca	7	2963.50A	-35.93	3.1209923023392666e-21
9691	1.64096e-11	Ca	7	1210.54A	-35.93	3.1209923023392666e-21
9692	2.00257e-11	Ca	7	991.949A	-35.93	3.1209923023392666e-21
9693	3.6171e-12	Ca	7	5491.82A	-35.93	3.1209923023392666e-21
9694	2.00295e-11	Ca	7	991.759A	-35.93	3.1209923023392666e-21
9695	1.33284e-11	Ca	7	1490.38A	-35.93	3.1209923023392666e-21
9696	2.36913e-11	Ca	8	838.469A	-35.93	3.1209923023392666e-21
9697	8.84567e-14	S	2	22.4567m	-35.93	3.1209923023392666e-21
9698	2.26382e-11	P	4	877.474A	-35.93	3.1209923023392666e-21
9699	3.53112e-11	Sc	8	562.554A	-35.93	3.1209923023392666e-21
9700	4.08054e-11	Sc	8	486.810A	-35.93	3.1209923023392666e-21
9701	6.05284e-11	Al	8	328.184A	-35.93	3.1209923023392666e-21
9702	4.28185e-11	Al	8	463.922A	-35.93	3.1209923023392666e-21
9703	5.12232e-11	Al	8	387.802A	-35.93	3.1209923023392666e-21
9704	5.52364e-12	Sc	8	3596.26A	-35.93	3.1209923023392666e-21
9705	6.10686e-11	Al	8	325.281A	-35.93	3.1209923023392666e-21
9706	5.2059000000000004e-14	Al	7	38.1576m	-35.93	3.1209923023392666e-21
9707	1.4405700000000003e-14	Zn	2	137.893m	-35.93	3.1209923023392666e-21
9708	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	3.1209923023392666e-21
9709	6.260600000000001e-13	Zn	2	3.17293m	-35.93	3.1209923023392666e-21
9710	6.11654e-13	Zn	2	3.24766m	-35.93	3.1209923023392666e-21
9711	5.61761e-13	Zn	2	3.53610m	-35.93	3.1209923023392666e-21
9712	1.04138e-12	Zn	2	1.90751m	-35.93	3.1209923023392666e-21
9713	9.770809999999999e-13	Zn	2	2.03304m	-35.93	3.1209923023392666e-21
9714	7.37431e-13	Zn	2	2.69374m	-35.93	3.1209923023392666e-21
9715	4.1532e-13	Zn	2	4.78293m	-35.93	3.1209923023392666e-21
9716	5.53425e-12	Sc	8	3589.37A	-35.93	3.1209923023392666e-21
9717	3.59914e-11	Ca	7	551.922A	-35.93	3.1209923023392666e-21
9718	5.9941e-11	Fe	9	331.400A	-35.93	3.1209923023392666e-21
9719	1.04472e-11	Sc	8	1901.41A	-35.93	3.1209923023392666e-21
9720	4.17622e-11	Ar	7	475.656A	-35.93	3.1209923023392666e-21
9721	3.15158e-11	Ar	7	630.302A	-35.93	3.1209923023392666e-21
9722	3.09744e-11	Ar	7	641.318A	-35.93	3.1209923023392666e-21
9723	2.99624e-11	Ar	7	662.980A	-35.93	3.1209923023392666e-21
9724	6.95883e-11	Al	8	285.457A	-35.93	3.1209923023392666e-21
9725	5.21239e-11	Al	8	381.101A	-35.93	3.1209923023392666e-21
9726	1.81571e-13	Sc	7	10.9403m	-35.93	3.1209923023392666e-21
9727	4.27987e-11	Al	8	464.137A	-35.93	3.1209923023392666e-21
9728	6.02142e-11	Fe	9	329.897A	-35.93	3.1209923023392666e-21
9729	4.41111e-14	Fe	7	45.0328m	-35.93	3.1209923023392666e-21
9730	5.9777e-11	Fe	9	332.310A	-35.93	3.1209923023392666e-21
9731	7.32285e-11	Fe	9	271.267A	-35.93	3.1209923023392666e-21
9732	7.42853e-11	Fe	9	267.408A	-35.93	3.1209923023392666e-21
9733	7.43825e-11	Fe	9	267.058A	-35.93	3.1209923023392666e-21
9734	7.45082e-11	Fe	9	266.608A	-35.93	3.1209923023392666e-21
9735	7.46706e-11	Fe	9	266.028A	-35.93	3.1209923023392666e-21
9736	7.63841e-11	Fe	9	260.060A	-35.93	3.1209923023392666e-21
9737	7.65068e-11	Fe	9	259.643A	-35.93	3.1209923023392666e-21
9738	6.381810000000001e-13	Fe	9	3.11267m	-35.93	3.1209923023392666e-21
9739	5.24655e-11	Fe	9	378.620A	-35.93	3.1209923023392666e-21
9740	5.29027e-11	Fe	9	375.490A	-35.93	3.1209923023392666e-21
9741	4.64024e-12	Mg	6	4280.91A	-35.93	3.1209923023392666e-21
9742	7.28311e-11	Fe	9	272.747A	-35.93	3.1209923023392666e-21
9743	7.38334e-11	Fe	9	269.044A	-35.93	3.1209923023392666e-21
9744	5.28629e-11	Fe	9	375.773A	-35.93	3.1209923023392666e-21
9745	7.56646e-11	Fe	9	262.533A	-35.93	3.1209923023392666e-21
9746	2.4618e-11	Fe	9	806.907A	-35.93	3.1209923023392666e-21
9747	3.97517e-13	Fe	9	4.99714m	-35.93	3.1209923023392666e-21
9748	7.75008e-11	Fe	9	256.313A	-35.93	3.1209923023392666e-21
9749	7.676329999999999e-13	Fe	9	2.58775m	-35.93	3.1209923023392666e-21
9750	1.16515e-12	Fe	9	1.70488m	-35.93	3.1209923023392666e-21
9751	2.53854e-11	Fe	9	782.514A	-35.93	3.1209923023392666e-21
9752	5.36303e-11	Fe	9	370.396A	-35.93	3.1209923023392666e-21
9753	5.40675e-11	Fe	9	367.401A	-35.93	3.1209923023392666e-21
9754	5.02513e-12	Mg	6	3953.02A	-35.93	3.1209923023392666e-21
9755	7.39959e-11	Fe	9	268.453A	-35.93	3.1209923023392666e-21
9756	7.49983e-11	Fe	9	264.866A	-35.93	3.1209923023392666e-21
9757	7.42309e-11	Fe	9	267.604A	-35.93	3.1209923023392666e-21
9758	5.33001e-11	Fe	9	372.691A	-35.93	3.1209923023392666e-21
9759	7.515e-11	Fe	9	264.331A	-35.93	3.1209923023392666e-21
9760	7.7378e-11	Fe	9	256.720A	-35.93	3.1209923023392666e-21
9761	7.42225e-11	Fe	9	267.634A	-35.93	3.1209923023392666e-21
9762	7.52248e-11	Fe	9	264.068A	-35.93	3.1209923023392666e-21
9763	7.52793e-11	Fe	9	263.877A	-35.93	3.1209923023392666e-21
9764	7.85516e-11	Fe	9	252.884A	-35.93	3.1209923023392666e-21
9765	7.53765e-11	Fe	9	263.536A	-35.93	3.1209923023392666e-21
9766	5.86232e-11	Fe	9	338.850A	-35.93	3.1209923023392666e-21
9767	2.99411e-11	Fe	9	663.450A	-35.93	3.1209923023392666e-21
9768	8.32981e-11	Fe	9	238.474A	-35.93	3.1209923023392666e-21
9769	8.34209e-11	Fe	9	238.123A	-35.93	3.1209923023392666e-21
9770	6.22039e-12	Fe	9	3193.44A	-35.93	3.1209923023392666e-21
9771	3.08366e-11	Fe	9	644.184A	-35.93	3.1209923023392666e-21
9772	5.90815e-11	Fe	9	336.221A	-35.93	3.1209923023392666e-21
9773	5.95187e-11	Fe	9	333.752A	-35.93	3.1209923023392666e-21
9774	7.94471e-11	Fe	9	250.034A	-35.93	3.1209923023392666e-21
9775	8.05039e-11	Fe	9	246.751A	-35.93	3.1209923023392666e-21
9776	8.06011e-11	Fe	9	246.454A	-35.93	3.1209923023392666e-21
9777	8.07268e-11	Fe	9	246.070A	-35.93	3.1209923023392666e-21
9778	8.08892e-11	Fe	9	245.576A	-35.93	3.1209923023392666e-21
9779	8.26027e-11	Fe	9	240.482A	-35.93	3.1209923023392666e-21
9780	8.27254e-11	Fe	9	240.125A	-35.93	3.1209923023392666e-21
9781	5.3246300000000005e-12	Fe	9	3730.67A	-35.93	3.1209923023392666e-21
9782	3.84879e-13	Mg	6	5.16122m	-35.93	3.1209923023392666e-21
9783	5.8186e-11	Fe	9	341.396A	-35.93	3.1209923023392666e-21
9784	8.14222e-11	Fe	9	243.968A	-35.93	3.1209923023392666e-21
9785	7.55022e-11	Fe	9	263.098A	-35.93	3.1209923023392666e-21
9786	7.50528e-11	Fe	9	264.673A	-35.93	3.1209923023392666e-21
9787	7.52756e-11	Fe	9	263.890A	-35.93	3.1209923023392666e-21
9788	3.15321e-11	Fe	9	629.976A	-35.93	3.1209923023392666e-21
9789	1.9418900000000003e-12	Fe	7	1.02295m	-35.93	3.1209923023392666e-21
9790	4.35213e-12	Fe	7	4564.31A	-35.93	3.1209923023392666e-21
9791	1.6988699999999998e-13	Fe	7	11.6927m	-35.93	3.1209923023392666e-21
9792	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	3.1209923023392666e-21
9793	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	3.1209923023392666e-21
9794	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	3.1209923023392666e-21
9795	5.04695e-14	Fe	7	39.3593m	-35.93	3.1209923023392666e-21
9796	7.66977e-14	Fe	7	25.8997m	-35.93	3.1209923023392666e-21
9797	2.46069e-12	Fe	7	8072.72A	-35.93	3.1209923023392666e-21
9798	1.78829e-14	Fe	7	111.081m	-35.93	3.1209923023392666e-21
9799	4.21585e-11	Ca	8	471.185A	-35.93	3.1209923023392666e-21
9800	2.4281e-12	Fe	7	8181.06A	-35.93	3.1209923023392666e-21
9801	2.4102200000000002e-12	Fe	7	8241.76A	-35.93	3.1209923023392666e-21
9802	8.11994e-11	Fe	9	244.638A	-35.93	3.1209923023392666e-21
9803	4.52185e-11	Ti	9	439.300A	-35.93	3.1209923023392666e-21
9804	3.50073e-11	Fe	9	567.437A	-35.93	3.1209923023392666e-21
9805	8.36111e-11	Fe	9	237.582A	-35.93	3.1209923023392666e-21
9806	8.37083e-11	Fe	9	237.306A	-35.93	3.1209923023392666e-21
9807	8.38339e-11	Fe	9	236.950A	-35.93	3.1209923023392666e-21
9808	8.39964e-11	Fe	9	236.492A	-35.93	3.1209923023392666e-21
9809	8.57098e-11	Fe	9	231.764A	-35.93	3.1209923023392666e-21
9810	8.58325e-11	Fe	9	231.433A	-35.93	3.1209923023392666e-21
9811	1.5913799999999998e-12	Fe	9	1.24825m	-35.93	3.1209923023392666e-21
9812	6.14841e-12	Fe	9	3230.83A	-35.93	3.1209923023392666e-21
9813	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	3.1209923023392666e-21
9814	5.16815e-13	Mg	6	3.84363m	-35.93	3.1209923023392666e-21
9815	1.9681099999999998e-12	Fe	7	1.00931m	-35.93	3.1209923023392666e-21
9816	1.924e-12	Fe	7	1.03245m	-35.93	3.1209923023392666e-21
9817	7.54381e-11	Fe	9	263.321A	-35.93	3.1209923023392666e-21
9818	1.89142e-12	Fe	7	1.05024m	-35.93	3.1209923023392666e-21
9819	7.71515e-11	Fe	9	257.473A	-35.93	3.1209923023392666e-21
9820	7.72742e-11	Fe	9	257.064A	-35.93	3.1209923023392666e-21
9821	1.0357e-12	Fe	9	1.91798m	-35.93	3.1209923023392666e-21
9822	7.39851e-11	Fe	9	268.493A	-35.93	3.1209923023392666e-21
9823	8.12966e-11	Fe	9	244.345A	-35.93	3.1209923023392666e-21
9824	8.01426e-11	Fe	9	247.864A	-35.93	3.1209923023392666e-21
9825	4.63785e-11	Mg	8	428.312A	-35.93	3.1209923023392666e-21
9826	4.63961e-11	Mg	8	428.149A	-35.93	3.1209923023392666e-21
9827	4.54841e-11	Mg	8	436.734A	-35.93	3.1209923023392666e-21
9828	6.22644e-11	Mg	7	319.034A	-35.93	3.1209923023392666e-21
9829	4.64728e-11	Mg	7	427.443A	-35.93	3.1209923023392666e-21
9830	5.05311e-13	Fe	9	3.93114m	-35.93	3.1209923023392666e-21
9831	1.56917e-12	Fe	9	1.26593m	-35.93	3.1209923023392666e-21
9832	3.98151e-12	Fe	9	4989.18A	-35.93	3.1209923023392666e-21
9833	1.08945e-11	Fe	9	1823.35A	-35.93	3.1209923023392666e-21
9834	3.55125e-11	Fe	9	559.365A	-35.93	3.1209923023392666e-21
9835	6.39214e-11	Fe	9	310.764A	-35.93	3.1209923023392666e-21
9836	6.83534e-11	Fe	9	290.614A	-35.93	3.1209923023392666e-21
9837	8.4123e-11	Fe	9	236.136A	-35.93	3.1209923023392666e-21
9838	8.51798e-11	Fe	9	233.206A	-35.93	3.1209923023392666e-21
9839	8.5277e-11	Fe	9	232.940A	-35.93	3.1209923023392666e-21
9840	5.81208e-11	Mg	8	341.779A	-35.93	3.1209923023392666e-21
9841	3.47619e-12	Fe	9	5714.43A	-35.93	3.1209923023392666e-21
9842	2.3839900000000002e-12	Fe	7	8332.43A	-35.93	3.1209923023392666e-21
9843	2.6228199999999998e-14	Fe	7	75.7369m	-35.93	3.1209923023392666e-21
9844	2.03134e-11	Ca	8	977.899A	-35.93	3.1209923023392666e-21
9845	1.22464e-13	S	2	16.2207m	-35.93	3.1209923023392666e-21
9846	7.1202699999999995e-12	O	5	2789.85A	-35.93	3.1209923023392666e-21
9847	5.49572e-12	Sc	8	3614.53A	-35.93	3.1209923023392666e-21
9848	7.75403e-12	Si	1	2561.82A	-35.93	3.1209923023392666e-21
9849	2.96061e-13	N	6	6.70958m	-35.93	3.1209923023392666e-21
9850	1.00661e-14	Zn	2	197.341m	-35.93	3.1209923023392666e-21
9851	1.34953e-12	Zn	2	1.47195m	-35.93	3.1209923023392666e-21
9852	1.95113e-12	Zn	2	1.01810m	-35.93	3.1209923023392666e-21
9853	1.90123e-12	Zn	2	1.04482m	-35.93	3.1209923023392666e-21
9854	1.3394700000000001e-12	Zn	2	1.48301m	-35.93	3.1209923023392666e-21
9855	8.75367e-13	Zn	2	2.26927m	-35.93	3.1209923023392666e-21
9856	1.9756e-12	Zn	2	1.00549m	-35.93	3.1209923023392666e-21
9857	5.52026e-12	Sc	8	3598.47A	-35.93	3.1209923023392666e-21
9858	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	3.1209923023392666e-21
9859	5.50965e-12	Sc	8	3605.40A	-35.93	3.1209923023392666e-21
9860	5.42669e-12	Sc	8	3660.51A	-35.93	3.1209923023392666e-21
9861	4.01014e-13	O	5	4.95356m	-35.93	3.1209923023392666e-21
9862	5.4160800000000005e-12	Sc	8	3667.68A	-35.93	3.1209923023392666e-21
9863	4.52143e-12	Sc	8	4393.40A	-35.93	3.1209923023392666e-21
9864	3.87846e-12	Sc	8	5121.73A	-35.93	3.1209923023392666e-21
9865	1.07556e-13	Sc	8	18.4690m	-35.93	3.1209923023392666e-21
9866	9.35672e-14	Sc	8	21.2301m	-35.93	3.1209923023392666e-21
9867	5.05672e-14	N	6	39.2833m	-35.93	3.1209923023392666e-21
9868	4.63841e-12	Si	3	4282.60A	-35.93	3.1209923023392666e-21
9869	6.25278e-12	Zn	2	3176.90A	-35.93	3.1209923023392666e-21
9870	5.344340000000001e-13	Si	2	3.71691m	-35.93	3.1209923023392666e-21
9871	3.98244e-12	Si	3	4988.01A	-35.93	3.1209923023392666e-21
9872	6.19206e-12	Si	3	3208.06A	-35.93	3.1209923023392666e-21
9873	2.65303e-14	Si	3	74.8747m	-35.93	3.1209923023392666e-21
9874	6.26284e-12	Zn	2	3171.80A	-35.93	3.1209923023392666e-21
9875	1.6834900000000001e-12	Zn	2	1.17995m	-35.93	3.1209923023392666e-21
9876	1.69356e-12	Zn	2	1.17294m	-35.93	3.1209923023392666e-21
9877	3.03304e-12	Zn	2	6549.36A	-35.93	3.1209923023392666e-21
9878	4.22695e-12	Ti	9	4699.48A	-35.93	3.1209923023392666e-21
9879	5.05415e-12	Ti	9	3930.32A	-35.93	3.1209923023392666e-21
9880	5.89051e-12	Ti	9	3372.28A	-35.93	3.1209923023392666e-21
9881	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	3.1209923023392666e-21
9882	6.00695e-12	Ti	9	3306.91A	-35.93	3.1209923023392666e-21
9883	6.02364e-12	Ti	9	3297.75A	-35.93	3.1209923023392666e-21
9884	2.73983e-11	Ti	4	725.026A	-35.93	3.1209923023392666e-21
9885	2.72357e-11	Ti	4	729.353A	-35.93	3.1209923023392666e-21
9886	2.6006e-11	Ti	4	763.842A	-35.93	3.1209923023392666e-21
9887	2.58511e-11	Ti	4	768.418A	-35.93	3.1209923023392666e-21
9888	5.60926e-12	Ti	4	3541.37A	-35.93	3.1209923023392666e-21
9889	6.97411e-11	O	5	284.831A	-35.93	3.1209923023392666e-21
9890	7.947949999999999e-16	Si	3	2499.32m	-35.93	3.1209923023392666e-21
9891	4.62506e-12	Si	3	4294.96A	-35.93	3.1209923023392666e-21
9892	7.74842e-12	Si	1	2563.68A	-35.93	3.1209923023392666e-21
9893	3.65911e-12	Zn	2	5428.77A	-35.93	3.1209923023392666e-21
9894	1.51029e-12	Si	1	1.31527m	-35.93	3.1209923023392666e-21
9895	1.45627e-12	Si	1	1.36407m	-35.93	3.1209923023392666e-21
9896	5.05672e-14	N	6	39.2833m	-35.93	3.1209923023392666e-21
9897	9.07258e-15	Si	1	218.950m	-35.93	3.1209923023392666e-21
9898	5.6070799999999996e-15	Si	1	354.275m	-35.93	3.1209923023392666e-21
9899	3.4655e-15	Si	1	573.205m	-35.93	3.1209923023392666e-21
9900	2.82152e-13	N	6	7.04033m	-35.93	3.1209923023392666e-21
9901	5.96096e-15	N	6	333.242m	-35.93	3.1209923023392666e-21
9902	2.58308e-14	N	6	76.9021m	-35.93	3.1209923023392666e-21
9903	7.79038e-14	Si	3	25.4987m	-35.93	3.1209923023392666e-21
9904	2.4916e-12	Si	3	7972.58A	-35.93	3.1209923023392666e-21
9905	2.49239e-12	Si	3	7970.03A	-35.93	3.1209923023392666e-21
9906	1.56694e-12	Si	3	1.26772m	-35.93	3.1209923023392666e-21
9907	3.46474e-11	Ca	8	573.332A	-35.93	3.1209923023392666e-21
9908	3.45965e-11	Ca	8	574.175A	-35.93	3.1209923023392666e-21
9909	2.68772e-12	N	1	7390.83A	-35.93	3.1209923023392666e-21
9910	2.67119e-12	N	1	7436.54A	-35.93	3.1209923023392666e-21
9911	2.6711e-12	N	1	7436.81A	-35.93	3.1209923023392666e-21
9912	1.07671e-11	Fe	8	1844.92A	-35.93	3.1209923023392666e-21
9913	1.10585e-11	Fe	8	1796.30A	-35.93	3.1209923023392666e-21
9914	6.56698e-13	Fe	8	3.02490m	-35.93	3.1209923023392666e-21
9915	1.034e-11	Fe	8	1921.12A	-35.93	3.1209923023392666e-21
9916	7.73951e-12	Fe	8	2566.63A	-35.93	3.1209923023392666e-21
9917	7.20349e-13	O	7	2.75762m	-35.93	3.1209923023392666e-21
9918	8.45828e-12	Fe	8	2348.52A	-35.93	3.1209923023392666e-21
9919	7.97638e-12	Fe	8	2490.41A	-35.93	3.1209923023392666e-21
9920	4.2720200000000003e-13	Fe	8	4.64990m	-35.93	3.1209923023392666e-21
9921	2.9149099999999997e-13	Fe	8	6.81479m	-35.93	3.1209923023392666e-21
9922	1.74855e-13	Fe	8	11.3606m	-35.93	3.1209923023392666e-21
9923	8.16675e-12	Fe	8	2432.36A	-35.93	3.1209923023392666e-21
9924	3.2602599999999997e-12	Fe	8	6092.91A	-35.93	3.1209923023392666e-21
9925	3.23857e-12	N	1	6133.72A	-35.93	3.1209923023392666e-21
9926	3.24786e-12	N	1	6116.16A	-35.93	3.1209923023392666e-21
9927	1.46923e-11	Fe	8	1352.03A	-35.93	3.1209923023392666e-21
9928	1.53488e-11	Fe	8	1294.20A	-35.93	3.1209923023392666e-21
9929	2.24295e-11	Fe	8	885.639A	-35.93	3.1209923023392666e-21
9930	2.28566e-11	Fe	8	869.091A	-35.93	3.1209923023392666e-21
9931	2.3148e-11	Fe	8	858.150A	-35.93	3.1209923023392666e-21
9932	2.97503e-11	Fe	8	667.705A	-35.93	3.1209923023392666e-21
9933	4.0947e-11	V	9	485.126A	-35.93	3.1209923023392666e-21
9934	4.70296e-12	Si	3	4223.82A	-35.93	3.1209923023392666e-21
9935	1.4890399999999999e-12	Si	3	1.33405m	-35.93	3.1209923023392666e-21
9936	5.13736e-14	Si	3	38.6667m	-35.93	3.1209923023392666e-21
9937	2.4658599999999998e-12	Si	3	8055.78A	-35.93	3.1209923023392666e-21
9938	2.46686e-12	Si	3	8052.54A	-35.93	3.1209923023392666e-21
9939	4.67643e-12	Si	3	4247.78A	-35.93	3.1209923023392666e-21
9940	4.68978e-12	Si	3	4235.69A	-35.93	3.1209923023392666e-21
9941	5.80758e-12	Si	3	3420.44A	-35.93	3.1209923023392666e-21
9942	2.41449e-12	Si	3	8227.19A	-35.93	3.1209923023392666e-21
9943	2.41548e-12	Si	3	8223.80A	-35.93	3.1209923023392666e-21
9944	3.98145e-12	Si	3	4989.26A	-35.93	3.1209923023392666e-21
9945	8.75448e-12	Zn	2	2269.06A	-35.93	3.1209923023392666e-21
9946	3.98065e-12	Si	3	4990.25A	-35.93	3.1209923023392666e-21
9947	4.59121e-11	V	9	432.663A	-35.93	3.1209923023392666e-21
9948	7.67861e-12	Zn	2	2586.99A	-35.93	3.1209923023392666e-21
9949	3.2825000000000004e-15	Si	2	605.162m	-35.93	3.1209923023392666e-21
9950	6.79311e-12	Zn	2	2924.21A	-35.93	3.1209923023392666e-21
9951	1.07956e-11	Zn	2	1840.04A	-35.93	3.1209923023392666e-21
9952	1.1918e-14	Si	2	166.677m	-35.93	3.1209923023392666e-21
9953	1.09693e-11	Zn	2	1810.92A	-35.93	3.1209923023392666e-21
9954	1.05053e-11	Zn	2	1890.90A	-35.93	3.1209923023392666e-21
9955	9.63325e-12	Zn	2	2062.07A	-35.93	3.1209923023392666e-21
9956	2.82977e-12	Zn	2	7019.82A	-35.93	3.1209923023392666e-21
9957	4.3634200000000003e-13	V	9	4.55249m	-35.93	3.1209923023392666e-21
9958	1.99299e-11	Si	3	996.719A	-35.93	3.1209923023392666e-21
9959	4.06449e-11	V	9	488.732A	-35.93	3.1209923023392666e-21
9960	1.1794e-11	Si	3	1684.28A	-35.93	3.1209923023392666e-21
9961	1.57171e-13	Ti	9	12.6388m	-35.93	3.1209923023392666e-21
9962	1.4048e-13	Ti	9	14.1404m	-35.93	3.1209923023392666e-21
9963	4.96127e-11	V	10	400.391A	-35.93	3.1209923023392666e-21
9964	2.71012e-11	Ca	7	732.974A	-35.93	3.1209923023392666e-21
9965	3.2457e-11	Ca	7	612.024A	-35.93	3.1209923023392666e-21
9966	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	3.1209923023392666e-21
9967	1.72058e-11	Sc	3	1154.52A	-35.93	3.1209923023392666e-21
9968	8.211780000000001e-13	S	2	2.41902m	-35.93	3.1209923023392666e-21
9969	8.63546e-12	Ca	7	2300.34A	-35.93	3.1209923023392666e-21
9970	6.13791e-14	Ca	7	32.3635m	-35.93	3.1209923023392666e-21
9971	3.62094e-12	Ca	7	5486.00A	-35.93	3.1209923023392666e-21
9972	2.00566e-11	Ca	7	990.420A	-35.93	3.1209923023392666e-21
9973	1.33555e-11	Ca	7	1487.36A	-35.93	3.1209923023392666e-21
9974	3.64802e-12	Ca	7	5445.27A	-35.93	3.1209923023392666e-21
9975	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	3.1209923023392666e-21
9976	2.7085000000000002e-14	Ca	7	73.3412m	-35.93	3.1209923023392666e-21
9977	1.72999e-11	Sc	3	1148.24A	-35.93	3.1209923023392666e-21
9978	2.49685e-11	Ca	7	795.579A	-35.93	3.1209923023392666e-21
9979	1.82675e-11	Ca	7	1087.42A	-35.93	3.1209923023392666e-21
9980	8.56159e-12	Ca	7	2320.18A	-35.93	3.1209923023392666e-21
9981	4.94426e-12	Ca	7	4017.68A	-35.93	3.1209923023392666e-21
9982	2.50299e-11	Ca	7	793.629A	-35.93	3.1209923023392666e-21
9983	8.62298e-12	Ca	7	2303.67A	-35.93	3.1209923023392666e-21
9984	5.00564e-12	Ca	7	3968.41A	-35.93	3.1209923023392666e-21
9985	4.97472e-12	Ca	7	3993.08A	-35.93	3.1209923023392666e-21
9986	2.50424e-11	Ca	7	793.234A	-35.93	3.1209923023392666e-21
9987	7.86211e-13	Zn	2	2.52661m	-35.93	3.1209923023392666e-21
9988	4.64101e-13	Zn	2	4.28020m	-35.93	3.1209923023392666e-21
9989	4.87805e-14	Zn	2	40.7221m	-35.93	3.1209923023392666e-21
9990	2.2097e-11	Ca	7	898.968A	-35.93	3.1209923023392666e-21
9991	3.07173e-11	Ca	7	646.687A	-35.93	3.1209923023392666e-21
9992	1.6786000000000003e-10	Si	7	118.339A	-35.93	3.1209923023392666e-21
9993	3.97855e-12	Sc	3	4992.89A	-35.93	3.1209923023392666e-21
9994	7.29224e-15	O	5	272.405m	-35.93	3.1209923023392666e-21
9995	4.26275e-11	Ca	8	466.001A	-35.93	3.1209923023392666e-21
9996	4.29414e-11	Ca	8	462.595A	-35.93	3.1209923023392666e-21
9997	1.06734e-11	Ca	8	1861.12A	-35.93	3.1209923023392666e-21
9998	1.07173e-11	Ca	8	1853.50A	-35.93	3.1209923023392666e-21
9999	2.04034e-11	Ca	8	973.587A	-35.93	3.1209923023392666e-21
10000	3.26716e-11	Ca	8	608.003A	-35.93	3.1209923023392666e-21
10001	3.27225e-11	Ca	8	607.058A	-35.93	3.1209923023392666e-21
10002	4.02337e-11	Ca	8	493.727A	-35.93	3.1209923023392666e-21
10003	4.07027e-11	Ca	8	488.038A	-35.93	3.1209923023392666e-21
10004	1.05834e-11	Ca	8	1876.95A	-35.93	3.1209923023392666e-21
10005	1.06273e-11	Ca	8	1869.19A	-35.93	3.1209923023392666e-21
10006	2.08251e-11	Ca	8	953.871A	-35.93	3.1209923023392666e-21
10007	1.02586e-12	Zn	2	1.93637m	-35.93	3.1209923023392666e-21
10008	9.09635e-13	S	2	2.18378m	-35.93	3.1209923023392666e-21
10009	5.38569e-11	Fe	9	368.838A	-35.93	3.1209923023392666e-21
10010	1.70885e-11	Sc	3	1162.44A	-35.93	3.1209923023392666e-21
10011	1.69984e-11	Sc	3	1168.61A	-35.93	3.1209923023392666e-21
10012	1.69944e-11	Sc	3	1168.88A	-35.93	3.1209923023392666e-21
10013	4.189969999999999e-12	Sc	3	4740.95A	-35.93	3.1209923023392666e-21
10014	5.01812e-12	Ca	7	3958.55A	-35.93	3.1209923023392666e-21
10015	4.9872e-12	Ca	7	3983.09A	-35.93	3.1209923023392666e-21
10016	7.38568e-14	Ca	7	26.8959m	-35.93	3.1209923023392666e-21
10017	4.71269e-11	Ca	7	421.510A	-35.93	3.1209923023392666e-21
10018	4.15499e-12	Sc	3	4780.86A	-35.93	3.1209923023392666e-21
10019	3.21514e-14	Si	4	61.7840m	-35.93	3.1209923023392666e-21
10020	1.5941e-10	Si	7	124.613A	-35.93	3.1209923023392666e-21
10021	4.86512e-11	V	10	408.303A	-35.93	3.1209923023392666e-21
10022	6.54764e-12	V	10	3033.83A	-35.93	3.1209923023392666e-21
10023	1.98699e-15	N	6	999.727m	-35.93	3.1209923023392666e-21
10024	8.184520000000001e-13	Si	4	2.42708m	-35.93	3.1209923023392666e-21
10025	1.78829e-15	Si	3	1110.81m	-35.93	3.1209923023392666e-21
10026	3.7662e-11	V	10	527.440A	-35.93	3.1209923023392666e-21
10027	4.22483e-11	V	10	470.183A	-35.93	3.1209923023392666e-21
10028	1.98699e-15	N	6	999.727m	-35.93	3.1209923023392666e-21
10029	4.5109e-11	Ti	7	440.366A	-35.93	3.1209923023392666e-21
10030	6.031e-12	Ti	9	3293.73A	-35.93	3.1209923023392666e-21
10031	6.0476900000000005e-12	Ti	9	3284.64A	-35.93	3.1209923023392666e-21
10032	6.05266e-12	Ti	9	3281.94A	-35.93	3.1209923023392666e-21
10033	6.06935e-12	Ti	9	3272.91A	-35.93	3.1209923023392666e-21
10034	4.15635e-11	Ti	8	477.930A	-35.93	3.1209923023392666e-21
10035	6.4667699999999995e-12	Ti	9	3071.78A	-35.93	3.1209923023392666e-21
10036	1.06907e-11	Ti	9	1858.11A	-35.93	3.1209923023392666e-21
10037	1.15176e-11	Ti	9	1724.70A	-35.93	3.1209923023392666e-21
10038	3.71033e-11	Ti	8	535.382A	-35.93	3.1209923023392666e-21
10039	3.69067e-11	Ti	8	538.235A	-35.93	3.1209923023392666e-21
10040	3.83406e-11	Ti	9	518.105A	-35.93	3.1209923023392666e-21
10041	3.8481e-11	Ti	9	516.214A	-35.93	3.1209923023392666e-21
10042	3.91675e-11	Ti	9	507.166A	-35.93	3.1209923023392666e-21
10043	5.5465699999999995e-12	Ti	4	3581.40A	-35.93	3.1209923023392666e-21
10044	4.20433e-11	V	10	472.476A	-35.93	3.1209923023392666e-21
10045	5.55424e-12	Ti	4	3576.45A	-35.93	3.1209923023392666e-21
10046	2.58434e-11	Ti	4	768.646A	-35.93	3.1209923023392666e-21
10047	4.30844e-11	V	10	461.059A	-35.93	3.1209923023392666e-21
10048	1.94725e-13	N	6	10.2013m	-35.93	3.1209923023392666e-21
10049	6.53015e-12	V	10	3041.96A	-35.93	3.1209923023392666e-21
10050	6.58957e-12	V	10	3014.53A	-35.93	3.1209923023392666e-21
10051	6.40477e-12	V	10	3101.51A	-35.93	3.1209923023392666e-21
10052	6.609839999999999e-12	V	10	3005.29A	-35.93	3.1209923023392666e-21
10053	9.58005e-11	Si	7	207.352A	-35.93	3.1209923023392666e-21
10054	7.24518e-11	Si	7	274.175A	-35.93	3.1209923023392666e-21
10055	6.62732e-12	V	10	2997.36A	-35.93	3.1209923023392666e-21
10056	2.83029e-11	Si	7	701.853A	-35.93	3.1209923023392666e-21
10057	7.0026899999999995e-12	V	10	2836.69A	-35.93	3.1209923023392666e-21
10058	2.75846e-11	Si	7	720.129A	-35.93	3.1209923023392666e-21
10059	1.15869e-11	V	10	1714.38A	-35.93	3.1209923023392666e-21
10060	1.11093e-12	Si	7	1.78810m	-35.93	3.1209923023392666e-21
10061	1.2628e-11	V	10	1573.04A	-35.93	3.1209923023392666e-21
10062	7.18495e-13	Si	7	2.76473m	-35.93	3.1209923023392666e-21
10063	6.57208e-12	V	10	3022.55A	-35.93	3.1209923023392666e-21
10064	3.9243e-13	Si	7	5.06191m	-35.93	3.1209923023392666e-21
10065	8.184279999999999e-13	Si	4	2.42715m	-35.93	3.1209923023392666e-21
10066	8.1884e-13	Si	4	2.42593m	-35.93	3.1209923023392666e-21
10067	4.98852e-11	V	8	398.203A	-35.93	3.1209923023392666e-21
10068	9.93494e-16	Si	3	1999.45m	-35.93	3.1209923023392666e-21
10069	8.41673e-11	V	8	236.012A	-35.93	3.1209923023392666e-21
10070	2.22389e-12	Si	3	8932.32A	-35.93	3.1209923023392666e-21
10071	3.34165e-12	Si	3	5944.50A	-35.93	3.1209923023392666e-21
10072	2.0505700000000002e-13	V	10	9.68728m	-35.93	3.1209923023392666e-21
10073	2.22543e-13	V	10	8.92614m	-35.93	3.1209923023392666e-21
10074	4.5876e-12	V	10	4330.04A	-35.93	3.1209923023392666e-21
10075	5.62901e-12	V	10	3528.94A	-35.93	3.1209923023392666e-21
10076	6.36701e-12	V	10	3119.90A	-35.93	3.1209923023392666e-21
10077	5.42941e-11	Fe	9	365.868A	-35.93	3.1209923023392666e-21
10078	7.825160000000001e-12	Mn	8	2538.54A	-35.93	3.1209923023392666e-21
10079	2.5612e-11	Fe	9	775.592A	-35.93	3.1209923023392666e-21
10080	1.18094e-11	K	8	1682.09A	-35.93	3.1209923023392666e-21
10081	1.8318e-11	Mg	6	1084.42A	-35.93	3.1209923023392666e-21
10082	1.8309e-11	Mg	6	1084.95A	-35.93	3.1209923023392666e-21
10083	8.07546e-11	Mg	6	245.985A	-35.93	3.1209923023392666e-21
10084	1.70492e-11	Fe	9	1165.12A	-35.93	3.1209923023392666e-21
10085	1.72117e-11	Fe	9	1154.13A	-35.93	3.1209923023392666e-21
10086	1.90479e-11	Fe	9	1042.87A	-35.93	3.1209923023392666e-21
10087	1.23213e-11	K	8	1612.20A	-35.93	3.1209923023392666e-21
10088	1.23474e-11	K	8	1608.80A	-35.93	3.1209923023392666e-21
10089	2.24172e-11	K	8	886.124A	-35.93	3.1209923023392666e-21
10090	3.92476e-11	K	8	506.132A	-35.93	3.1209923023392666e-21
10091	9.70372e-12	K	8	2047.10A	-35.93	3.1209923023392666e-21
10092	1.17937e-11	K	8	1684.32A	-35.93	3.1209923023392666e-21
10093	1.18354e-11	K	8	1678.39A	-35.93	3.1209923023392666e-21
10094	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	3.1209923023392666e-21
10095	2.19053e-11	K	8	906.832A	-35.93	3.1209923023392666e-21
10096	3.87357e-11	K	8	512.820A	-35.93	3.1209923023392666e-21
10097	2.10939e-12	K	8	9417.16A	-35.93	3.1209923023392666e-21
10098	1.22047e-11	K	8	1627.60A	-35.93	3.1209923023392666e-21
10099	2.90351e-11	K	8	684.154A	-35.93	3.1209923023392666e-21
10100	1.41319e-11	Fe	8	1405.64A	-35.93	3.1209923023392666e-21
10101	1.62266e-11	Fe	8	1224.19A	-35.93	3.1209923023392666e-21
10102	1.23056e-11	K	8	1614.26A	-35.93	3.1209923023392666e-21
10103	1.56972e-14	K	8	126.548m	-35.93	3.1209923023392666e-21
10104	1.02125e-11	K	8	1945.11A	-35.93	3.1209923023392666e-21
10105	3.95176e-11	K	8	502.674A	-35.93	3.1209923023392666e-21
10106	6.1822e-11	K	8	321.317A	-35.93	3.1209923023392666e-21
10107	3.02444e-11	Mg	6	656.798A	-35.93	3.1209923023392666e-21
10108	2.15196e-11	Fe	9	923.085A	-35.93	3.1209923023392666e-21
10109	3.48833e-11	Mg	6	569.454A	-35.93	3.1209923023392666e-21
10110	2.14224e-11	Fe	9	927.273A	-35.93	3.1209923023392666e-21
10111	1.86432e-11	Mg	6	1065.51A	-35.93	3.1209923023392666e-21
10112	1.86342e-11	Mg	6	1066.02A	-35.93	3.1209923023392666e-21
10113	4.96746e-13	Mg	6	3.99892m	-35.93	3.1209923023392666e-21
10114	1.13317e-10	Mg	6	175.299A	-35.93	3.1209923023392666e-21
10115	1.12801e-10	Mg	6	176.102A	-35.93	3.1209923023392666e-21
10116	1.13339e-10	Mg	6	175.266A	-35.93	3.1209923023392666e-21
10117	1.1282200000000001e-10	Mg	6	176.068A	-35.93	3.1209923023392666e-21
10118	5.12186e-11	Mg	6	387.837A	-35.93	3.1209923023392666e-21
10119	1.19012e-10	Mg	6	166.911A	-35.93	3.1209923023392666e-21
10120	1.1849500000000001e-10	Mg	6	167.639A	-35.93	3.1209923023392666e-21
10121	7.38506e-11	Mg	6	268.982A	-35.93	3.1209923023392666e-21
10122	6.88268e-11	Mg	6	288.615A	-35.93	3.1209923023392666e-21
10123	3.55933e-11	Mg	6	558.096A	-35.93	3.1209923023392666e-21
10124	5.00526e-11	Fe	9	396.872A	-35.93	3.1209923023392666e-21
10125	8.0238e-11	Mg	6	247.569A	-35.93	3.1209923023392666e-21
10126	1.71477e-13	Mg	6	11.5843m	-35.93	3.1209923023392666e-21
10127	5.18888e-11	Fe	9	382.828A	-35.93	3.1209923023392666e-21
10128	1.64125e-13	Fe	9	12.1032m	-35.93	3.1209923023392666e-21
10129	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	3.1209923023392666e-21
10130	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	3.1209923023392666e-21
10131	2.03656e-11	Fe	9	975.393A	-35.93	3.1209923023392666e-21
10132	8.04294e-11	Mg	6	246.980A	-35.93	3.1209923023392666e-21
10133	7.99128e-11	Mg	6	248.577A	-35.93	3.1209923023392666e-21
10134	3.52681e-11	Mg	6	563.242A	-35.93	3.1209923023392666e-21
10135	2.1368e-11	Fe	9	929.638A	-35.93	3.1209923023392666e-21
10136	8.94741e-13	K	8	2.22014m	-35.93	3.1209923023392666e-21
10137	1.16477e-12	K	8	1.70544m	-35.93	3.1209923023392666e-21
10138	1.6768200000000001e-12	K	8	1.18465m	-35.93	3.1209923023392666e-21
10139	2.56437e-12	Mg	1	7746.33A	-35.93	3.1209923023392666e-21
10140	1.35135e-15	Li	1	1469.97m	-35.93	3.1209923023392666e-21
10141	1.01116e-11	K	8	1964.52A	-35.93	3.1209923023392666e-21
10142	1.35115e-15	Li	1	1470.19m	-35.93	3.1209923023392666e-21
10143	3.94327e-11	Fe	8	503.756A	-35.93	3.1209923023392666e-21
10144	2.6029500000000002e-14	K	8	76.3151m	-35.93	3.1209923023392666e-21
10145	1.00959e-11	K	8	1967.57A	-35.93	3.1209923023392666e-21
10146	2.69263e-11	K	8	737.735A	-35.93	3.1209923023392666e-21
10147	1.00699e-11	K	8	1972.66A	-35.93	3.1209923023392666e-21
10148	2.69003e-11	K	8	738.449A	-35.93	3.1209923023392666e-21
10149	1.68304e-11	K	8	1180.28A	-35.93	3.1209923023392666e-21
10150	4.3157099999999996e-12	Li	1	4602.82A	-35.93	3.1209923023392666e-21
10151	4.31565e-12	Li	1	4602.89A	-35.93	3.1209923023392666e-21
10152	4.31565e-12	Li	1	4602.89A	-35.93	3.1209923023392666e-21
10153	1.13219e-12	Li	1	1.75452m	-35.93	3.1209923023392666e-21
10154	1.13219e-12	Li	1	1.75452m	-35.93	3.1209923023392666e-21
10155	1.13219e-12	Li	1	1.75452m	-35.93	3.1209923023392666e-21
10156	1.06247e-12	Li	1	1.86966m	-35.93	3.1209923023392666e-21
10157	1.06246e-12	Li	1	1.86967m	-35.93	3.1209923023392666e-21
10158	1.06246e-12	Li	1	1.86967m	-35.93	3.1209923023392666e-21
10159	1.35513e-15	Li	1	1465.88m	-35.93	3.1209923023392666e-21
10160	7.42732e-11	Fe	9	267.451A	-35.93	3.1209923023392666e-21
10161	3.49217e-11	K	8	568.828A	-35.93	3.1209923023392666e-21
10162	3.488e-11	K	8	569.508A	-35.93	3.1209923023392666e-21
10163	2.12485e-12	Fe	9	9348.65A	-35.93	3.1209923023392666e-21
10164	1.62496e-13	Fe	9	12.2246m	-35.93	3.1209923023392666e-21
10165	2.56437e-12	Mg	1	7746.33A	-35.93	3.1209923023392666e-21
10166	2.94589e-11	Fe	8	674.310A	-35.93	3.1209923023392666e-21
10167	1.1377e-11	K	8	1746.02A	-35.93	3.1209923023392666e-21
10168	2.90319e-11	Fe	8	684.230A	-35.93	3.1209923023392666e-21
10169	1.34701e-11	K	8	1474.71A	-35.93	3.1209923023392666e-21
10170	1.34858e-11	K	8	1472.99A	-35.93	3.1209923023392666e-21
10171	1.35118e-11	K	8	1470.16A	-35.93	3.1209923023392666e-21
10172	2.35817e-11	K	8	842.368A	-35.93	3.1209923023392666e-21
10173	4.04121e-11	K	8	491.548A	-35.93	3.1209923023392666e-21
10174	2.70032e-13	K	8	7.35635m	-35.93	3.1209923023392666e-21
10175	7.82078e-13	K	8	2.53996m	-35.93	3.1209923023392666e-21
10176	1.25756e-11	K	8	1579.60A	-35.93	3.1209923023392666e-21
10177	1.25913e-11	K	8	1577.64A	-35.93	3.1209923023392666e-21
10178	2.26872e-11	K	8	875.580A	-35.93	3.1209923023392666e-21
10179	5.12047e-13	K	8	3.87942m	-35.93	3.1209923023392666e-21
10180	4.03574e-11	Fe	8	492.214A	-35.93	3.1209923023392666e-21
10181	4.17267e-14	K	8	47.6061m	-35.93	3.1209923023392666e-21
10182	2.6942e-11	K	8	737.305A	-35.93	3.1209923023392666e-21
10183	1.16159e-12	Fe	8	1.71011m	-35.93	3.1209923023392666e-21
10184	5.18741e-12	Mg	1	3829.36A	-35.93	3.1209923023392666e-21
10185	5.18343e-12	Mg	1	3832.30A	-35.93	3.1209923023392666e-21
10186	5.20695e-12	Fe	8	3814.99A	-35.93	3.1209923023392666e-21
10187	6.60426e-12	Fe	8	3007.82A	-35.93	3.1209923023392666e-21
10188	1.63659e-11	Fe	8	1213.77A	-35.93	3.1209923023392666e-21
10189	1.86918e-11	Fe	8	1062.74A	-35.93	3.1209923023392666e-21
10190	2.8413899999999997e-13	O	7	6.99110m	-35.93	3.1209923023392666e-21
10191	3.3778800000000004e-14	O	7	58.8075m	-35.93	3.1209923023392666e-21
10192	2.12947e-11	Fe	8	932.838A	-35.93	3.1209923023392666e-21
10193	2.19512e-11	Fe	8	904.938A	-35.93	3.1209923023392666e-21
10194	3.05696e-11	Mg	6	649.812A	-35.93	3.1209923023392666e-21
10195	2.16453e-11	Fe	9	917.727A	-35.93	3.1209923023392666e-21
10196	3.52085e-11	Mg	6	564.195A	-35.93	3.1209923023392666e-21
10197	4.97343e-13	Mg	5	3.99412m	-35.93	3.1209923023392666e-21
10198	1.3134200000000003e-10	Mg	5	151.242A	-35.93	3.1209923023392666e-21
10199	2.18672e-11	Fe	8	908.415A	-35.93	3.1209923023392666e-21
10200	2.18077e-11	Fe	9	910.890A	-35.93	3.1209923023392666e-21
10201	2.35212e-11	Fe	9	844.535A	-35.93	3.1209923023392666e-21
10202	2.22406e-11	Fe	8	893.162A	-35.93	3.1209923023392666e-21
10203	2.09852e-11	Fe	9	946.592A	-35.93	3.1209923023392666e-21
10204	4.09324e-11	Fe	8	485.299A	-35.93	3.1209923023392666e-21
10205	4.35353e-11	Fe	8	456.284A	-35.93	3.1209923023392666e-21
10206	6.54024e-11	Fe	8	303.727A	-35.93	3.1209923023392666e-21
10207	6.60589e-11	Fe	8	300.708A	-35.93	3.1209923023392666e-21
10208	7.31396e-11	Fe	8	271.596A	-35.93	3.1209923023392666e-21
10209	7.35667e-11	Fe	8	270.020A	-35.93	3.1209923023392666e-21
10210	7.38581e-11	Fe	8	268.954A	-35.93	3.1209923023392666e-21
10211	3.31017e-11	Fe	8	600.104A	-35.93	3.1209923023392666e-21
10212	7.31205e-11	Fe	8	271.667A	-35.93	3.1209923023392666e-21
10213	9.53752e-14	Fe	8	20.8277m	-35.93	3.1209923023392666e-21
10214	1.19616e-13	Fe	8	16.6068m	-35.93	3.1209923023392666e-21
10215	3.8011e-13	Fe	8	5.22598m	-35.93	3.1209923023392666e-21
10216	1.01356e-12	Fe	8	1.95987m	-35.93	3.1209923023392666e-21
10217	1.0987e-11	Fe	8	1807.99A	-35.93	3.1209923023392666e-21
10218	1.61925e-11	Fe	8	1226.77A	-35.93	3.1209923023392666e-21
10219	1.67719e-11	Fe	9	1184.39A	-35.93	3.1209923023392666e-21
10220	1.68264e-11	Fe	9	1180.55A	-35.93	3.1209923023392666e-21
10221	6.27996e-11	Fe	8	316.315A	-35.93	3.1209923023392666e-21
10222	1.5427e-12	Mg	5	1.28764m	-35.93	3.1209923023392666e-21
10223	4.96195e-11	Mg	5	400.336A	-35.93	3.1209923023392666e-21
10224	7.54373e-11	Mg	5	263.324A	-35.93	3.1209923023392666e-21
10225	4.93132e-11	Fe	8	402.822A	-35.93	3.1209923023392666e-21
10226	1.7565e-13	Mg	5	11.3091m	-35.93	3.1209923023392666e-21
10227	2.12039e-11	Fe	9	936.831A	-35.93	3.1209923023392666e-21
10228	2.12584e-11	Fe	9	934.430A	-35.93	3.1209923023392666e-21
10229	2.13556e-11	Fe	9	930.177A	-35.93	3.1209923023392666e-21
10230	2.14812e-11	Fe	9	924.737A	-35.93	3.1209923023392666e-21
10231	2.16437e-11	Fe	9	917.796A	-35.93	3.1209923023392666e-21
10232	6.80102e-11	Fe	8	292.081A	-35.93	3.1209923023392666e-21
10233	2.02015e-11	Fe	9	983.315A	-35.93	3.1209923023392666e-21
10234	2.33571e-11	Fe	9	850.468A	-35.93	3.1209923023392666e-21
10235	1.23622e-11	Fe	8	1606.87A	-35.93	3.1209923023392666e-21
10236	2.64942e-11	Fe	8	749.767A	-35.93	3.1209923023392666e-21
10237	2.85889e-11	Fe	8	694.832A	-35.93	3.1209923023392666e-21
10238	4.15999e-12	Fe	9	4775.13A	-35.93	3.1209923023392666e-21
10239	5.22611e-11	Fe	8	380.100A	-35.93	3.1209923023392666e-21
10240	1.99284e-11	Fe	9	996.792A	-35.93	3.1209923023392666e-21
10241	2.34798e-11	Fe	9	846.022A	-35.93	3.1209923023392666e-21
10242	4.4332e-12	Fe	9	4480.84A	-35.93	3.1209923023392666e-21
10243	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	3.1209923023392666e-21
10244	2.36439e-11	Fe	9	840.151A	-35.93	3.1209923023392666e-21
10245	1.54647e-12	Mg	5	1.28450m	-35.93	3.1209923023392666e-21
10246	1.55065e-12	Mg	5	1.28104m	-35.93	3.1209923023392666e-21
10247	1.01319e-11	Mg	5	1960.59A	-35.93	3.1209923023392666e-21
10248	8.592230000000001e-12	Mg	5	2311.91A	-35.93	3.1209923023392666e-21
10249	8.58846e-12	Mg	5	2312.92A	-35.93	3.1209923023392666e-21
10250	8.58428e-12	Mg	5	2314.05A	-35.93	3.1209923023392666e-21
10251	8.78142e-11	Mg	5	226.210A	-35.93	3.1209923023392666e-21
10252	6.04737e-11	Fe	8	328.481A	-35.93	3.1209923023392666e-21
10253	5.12725e-11	Fe	8	387.429A	-35.93	3.1209923023392666e-21
10254	1.81376e-11	Mg	6	1095.21A	-35.93	3.1209923023392666e-21
10255	4.98902e-11	Fe	9	398.164A	-35.93	3.1209923023392666e-21
10256	7.97414e-11	Mg	6	249.111A	-35.93	3.1209923023392666e-21
10257	3.50967e-11	Mg	6	565.993A	-35.93	3.1209923023392666e-21
10258	3.47119e-11	Mg	6	572.267A	-35.93	3.1209923023392666e-21
10259	2.82449e-11	Fe	9	703.294A	-35.93	3.1209923023392666e-21
10260	3.00729e-11	Mg	6	660.542A	-35.93	3.1209923023392666e-21
10261	7.54714e-11	Fe	9	263.205A	-35.93	3.1209923023392666e-21
10262	7.36352e-11	Fe	9	269.768A	-35.93	3.1209923023392666e-21
10263	7.59867e-11	Fe	9	261.420A	-35.93	3.1209923023392666e-21
10264	7.61094e-11	Fe	9	260.999A	-35.93	3.1209923023392666e-21
10265	2.35826e-11	Fe	9	842.335A	-35.93	3.1209923023392666e-21
10266	1.69501e-11	Mg	6	1171.94A	-35.93	3.1209923023392666e-21
10267	5.18275e-11	Fe	9	383.280A	-35.93	3.1209923023392666e-21
10268	5.19916e-11	Fe	9	382.071A	-35.93	3.1209923023392666e-21
10269	1.65653e-11	Mg	6	1199.16A	-35.93	3.1209923023392666e-21
10270	1.19264e-11	Mg	6	1665.59A	-35.93	3.1209923023392666e-21
10271	5.22647e-11	Fe	9	380.074A	-35.93	3.1209923023392666e-21
10272	6.21204e-11	Mg	6	319.773A	-35.93	3.1209923023392666e-21
10273	7.21931e-11	Fe	9	275.157A	-35.93	3.1209923023392666e-21
10274	7.31954e-11	Fe	9	271.389A	-35.93	3.1209923023392666e-21
10275	7.32499e-11	Fe	9	271.187A	-35.93	3.1209923023392666e-21
10276	7.33471e-11	Fe	9	270.828A	-35.93	3.1209923023392666e-21
10277	7.34728e-11	Fe	9	270.365A	-35.93	3.1209923023392666e-21
10278	7.53487e-11	Fe	9	263.634A	-35.93	3.1209923023392666e-21
10279	1.69236e-11	Fe	9	1173.77A	-35.93	3.1209923023392666e-21
10280	1.81465e-11	Mg	6	1094.67A	-35.93	3.1209923023392666e-21
10281	8.0258e-11	Mg	6	247.507A	-35.93	3.1209923023392666e-21
10282	4.97645e-11	Fe	9	399.169A	-35.93	3.1209923023392666e-21
10283	2.10824e-11	Fe	9	942.228A	-35.93	3.1209923023392666e-21
10284	4.96673e-11	Fe	9	399.950A	-35.93	3.1209923023392666e-21
10285	3.47699e-11	Fe	8	571.312A	-35.93	3.1209923023392666e-21
10286	2.12081e-11	Fe	9	936.646A	-35.93	3.1209923023392666e-21
10287	2.13705e-11	Fe	9	929.526A	-35.93	3.1209923023392666e-21
10288	2.39025e-11	Fe	8	831.063A	-35.93	3.1209923023392666e-21
10289	2.30839e-11	Fe	9	860.531A	-35.93	3.1209923023392666e-21
10290	2.27412e-11	Fe	8	873.501A	-35.93	3.1209923023392666e-21
10291	2.32067e-11	Fe	9	855.980A	-35.93	3.1209923023392666e-21
10292	1.57696e-11	Fe	9	1259.67A	-35.93	3.1209923023392666e-21
10293	3.31207e-11	Fe	8	599.759A	-35.93	3.1209923023392666e-21
10294	3.32403e-11	Fe	8	597.601A	-35.93	3.1209923023392666e-21
10295	3.35007e-11	Fe	8	592.956A	-35.93	3.1209923023392666e-21
10296	4.41078e-11	Fe	8	450.362A	-35.93	3.1209923023392666e-21
10297	4.5269e-11	Fe	8	438.809A	-35.93	3.1209923023392666e-21
10298	5.07101e-11	Fe	8	391.726A	-35.93	3.1209923023392666e-21
10299	1.44162e-11	Mg	5	1377.92A	-35.93	3.1209923023392666e-21
10300	1.18493e-10	Mg	6	167.643A	-35.93	3.1209923023392666e-21
10301	1.19009e-10	Mg	6	166.915A	-35.93	3.1209923023392666e-21
10302	1.69591e-11	Mg	6	1171.32A	-35.93	3.1209923023392666e-21
10303	1.65743e-11	Mg	6	1198.51A	-35.93	3.1209923023392666e-21
10304	2.8409e-11	Fe	9	699.232A	-35.93	3.1209923023392666e-21
10305	2.86821e-11	Fe	9	692.574A	-35.93	3.1209923023392666e-21
10306	1.19353e-11	Mg	6	1664.34A	-35.93	3.1209923023392666e-21
10307	8.941429999999999e-15	Mg	6	222.162m	-35.93	3.1209923023392666e-21
10308	4.86105e-11	Fe	9	408.646A	-35.93	3.1209923023392666e-21
10309	4.96128e-11	Fe	9	400.389A	-35.93	3.1209923023392666e-21
10310	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	3.1209923023392666e-21
10311	1.7139e-12	Fe	9	1.15902m	-35.93	3.1209923023392666e-21
10312	9.94249e-13	Fe	9	1.99794m	-35.93	3.1209923023392666e-21
10313	7.57337e-11	Fe	7	262.293A	-35.93	3.1209923023392666e-21
10314	1.28616e-11	Fe	7	1544.48A	-35.93	3.1209923023392666e-21
10315	7.73275e-11	Fe	7	256.887A	-35.93	3.1209923023392666e-21
10316	5.9054e-12	Mn	8	3363.78A	-35.93	3.1209923023392666e-21
10317	7.87275e-11	Fe	7	252.319A	-35.93	3.1209923023392666e-21
10318	7.8742e-11	Fe	7	252.273A	-35.93	3.1209923023392666e-21
10319	4.85882e-12	Mn	8	4088.33A	-35.93	3.1209923023392666e-21
10320	8.06293e-11	Fe	7	246.368A	-35.93	3.1209923023392666e-21
10321	8.07666e-11	Fe	7	245.949A	-35.93	3.1209923023392666e-21
10322	7.23858e-13	Mn	8	2.74425m	-35.93	3.1209923023392666e-21
10323	7.092689999999999e-12	Mn	8	2800.69A	-35.93	3.1209923023392666e-21
10324	5.55985e-12	Mn	8	3572.84A	-35.93	3.1209923023392666e-21
10325	6.51842e-12	Mn	8	3047.43A	-35.93	3.1209923023392666e-21
10326	7.58674e-11	Fe	7	261.831A	-35.93	3.1209923023392666e-21
10327	1.83667e-12	Fe	9	1.08154m	-35.93	3.1209923023392666e-21
10328	7.76211e-11	Fe	7	255.916A	-35.93	3.1209923023392666e-21
10329	3.5187300000000003e-12	Fe	7	5645.34A	-35.93	3.1209923023392666e-21
10330	7.77909e-11	Fe	7	255.357A	-35.93	3.1209923023392666e-21
10331	4.94684e-12	Mn	8	4015.58A	-35.93	3.1209923023392666e-21
10332	4.13494e-12	Mn	8	4804.05A	-35.93	3.1209923023392666e-21
10333	5.7001e-12	N	4	3484.93A	-35.93	3.1209923023392666e-21
10334	4.57604e-11	N	4	434.097A	-35.93	3.1209923023392666e-21
10335	1.53276e-12	Mn	8	1.29599m	-35.93	3.1209923023392666e-21
10336	6.9942e-13	Mn	8	2.84013m	-35.93	3.1209923023392666e-21
10337	6.871350000000001e-13	O	7	2.89091m	-35.93	3.1209923023392666e-21
10338	5.74238e-13	Mn	8	3.45927m	-35.93	3.1209923023392666e-21
10339	9.58523e-13	Mn	8	2.07240m	-35.93	3.1209923023392666e-21
10340	6.58594e-11	Fe	7	301.619A	-35.93	3.1209923023392666e-21
10341	6.58949e-11	Fe	7	301.457A	-35.93	3.1209923023392666e-21
10342	6.60141e-11	Fe	7	300.912A	-35.93	3.1209923023392666e-21
10343	2.1229e-12	Fe	7	9357.22A	-35.93	3.1209923023392666e-21
10344	2.07561e-12	Fe	7	9570.42A	-35.93	3.1209923023392666e-21
10345	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	3.1209923023392666e-21
10346	4.48586e-12	Fe	7	4428.24A	-35.93	3.1209923023392666e-21
10347	1.19219e-13	Fe	7	16.6621m	-35.93	3.1209923023392666e-21
10348	1.87333e-12	Fe	7	1.06038m	-35.93	3.1209923023392666e-21
10349	2.01064e-12	Fe	7	9879.69A	-35.93	3.1209923023392666e-21
10350	1.4505e-14	Fe	7	136.949m	-35.93	3.1209923023392666e-21
10351	6.77677e-11	Fe	7	293.126A	-35.93	3.1209923023392666e-21
10352	4.50692e-12	Fe	7	4407.54A	-35.93	3.1209923023392666e-21
10353	2.09667e-12	Fe	7	9474.28A	-35.93	3.1209923023392666e-21
10354	1.41493e-12	Fe	7	1.40391m	-35.93	3.1209923023392666e-21
10355	1.42944e-12	Fe	7	1.38967m	-35.93	3.1209923023392666e-21
10356	1.54866e-12	Fe	7	1.28269m	-35.93	3.1209923023392666e-21
10357	3.30278e-12	Fe	7	6014.46A	-35.93	3.1209923023392666e-21
10358	3.44009e-12	Fe	7	5774.41A	-35.93	3.1209923023392666e-21
10359	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	3.1209923023392666e-21
10360	3.49056e-12	Fe	7	5690.91A	-35.93	3.1209923023392666e-21
10361	3.51679e-12	Fe	7	5648.47A	-35.93	3.1209923023392666e-21
10362	5.9008400000000005e-12	Fe	7	3366.38A	-35.93	3.1209923023392666e-21
10363	6.55706e-15	Fe	7	302.948m	-35.93	3.1209923023392666e-21
10364	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	3.1209923023392666e-21
10365	3.55671e-14	Fe	7	55.8507m	-35.93	3.1209923023392666e-21
10366	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	3.1209923023392666e-21
10367	1.9089e-12	Fe	7	1.04062m	-35.93	3.1209923023392666e-21
10368	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	3.1209923023392666e-21
10369	1.6207799999999999e-12	Mn	8	1.22561m	-35.93	3.1209923023392666e-21
10370	8.80234e-14	Mn	8	22.5673m	-35.93	3.1209923023392666e-21
10371	1.04654e-12	Mn	8	1.89810m	-35.93	3.1209923023392666e-21
10372	7.5112e-11	Fe	7	264.465A	-35.93	3.1209923023392666e-21
10373	7.52388e-11	Fe	7	264.019A	-35.93	3.1209923023392666e-21
10374	7.53579e-11	Fe	7	263.601A	-35.93	3.1209923023392666e-21
10375	7.71116e-11	Fe	7	257.607A	-35.93	3.1209923023392666e-21
10376	7.72814e-11	Fe	7	257.041A	-35.93	3.1209923023392666e-21
10377	7.73255e-11	Fe	7	256.894A	-35.93	3.1209923023392666e-21
10378	1.68838e-12	Fe	7	1.17654m	-35.93	3.1209923023392666e-21
10379	9.44614e-12	Mn	8	2102.92A	-35.93	3.1209923023392666e-21
10380	7.91319e-12	Mn	8	2510.30A	-35.93	3.1209923023392666e-21
10381	8.87182e-12	Mn	8	2239.05A	-35.93	3.1209923023392666e-21
10382	7.52805e-11	Fe	7	263.872A	-35.93	3.1209923023392666e-21
10383	7.70341e-11	Fe	7	257.866A	-35.93	3.1209923023392666e-21
10384	7.7204e-11	Fe	7	257.298A	-35.93	3.1209923023392666e-21
10385	7.49783e-11	Fe	7	264.936A	-35.93	3.1209923023392666e-21
10386	7.68656e-11	Fe	7	258.431A	-35.93	3.1209923023392666e-21
10387	2.06111e-12	Fe	7	9637.77A	-35.93	3.1209923023392666e-21
10388	4.47135e-12	Fe	7	4442.60A	-35.93	3.1209923023392666e-21
10389	1.7541099999999999e-12	Fe	7	1.13245m	-35.93	3.1209923023392666e-21
10390	7.9554e-11	Fe	9	249.698A	-35.93	3.1209923023392666e-21
10391	7.96085e-11	Fe	9	249.527A	-35.93	3.1209923023392666e-21
10392	7.97057e-11	Fe	9	249.223A	-35.93	3.1209923023392666e-21
10393	7.98313e-11	Fe	9	248.830A	-35.93	3.1209923023392666e-21
10394	7.99938e-11	Fe	9	248.325A	-35.93	3.1209923023392666e-21
10395	8.17072e-11	Fe	9	243.118A	-35.93	3.1209923023392666e-21
10396	8.18299e-11	Fe	9	242.753A	-35.93	3.1209923023392666e-21
10397	2.2661599999999999e-13	Fe	9	8.76569m	-35.93	3.1209923023392666e-21
10398	6.12985e-13	Mn	8	3.24061m	-35.93	3.1209923023392666e-21
10399	3.69005e-12	Mn	8	5383.25A	-35.93	3.1209923023392666e-21
10400	5.75578e-12	Mn	8	3451.22A	-35.93	3.1209923023392666e-21
10401	6.4205e-11	Fe	7	309.391A	-35.93	3.1209923023392666e-21
10402	4.22297e-12	Mn	8	4703.91A	-35.93	3.1209923023392666e-21
10403	1.31159e-11	Fe	7	1514.54A	-35.93	3.1209923023392666e-21
10404	5.18151e-12	Mn	8	3833.72A	-35.93	3.1209923023392666e-21
10405	7.89963e-11	Fe	7	251.461A	-35.93	3.1209923023392666e-21
10406	6.47967e-12	Mn	8	3065.66A	-35.93	3.1209923023392666e-21
10407	2.0432200000000003e-12	Fe	7	9722.12A	-35.93	3.1209923023392666e-21
10408	1.76584e-12	Fe	7	1.12493m	-35.93	3.1209923023392666e-21
10409	5.47182e-12	Mn	8	3630.32A	-35.93	3.1209923023392666e-21
10410	7.58075e-12	Fe	7	2620.38A	-35.93	3.1209923023392666e-21
10411	2.9661799999999998e-12	Mn	8	6696.98A	-35.93	3.1209923023392666e-21
10412	7.20444e-11	Fe	7	275.725A	-35.93	3.1209923023392666e-21
10413	7.34378e-11	Fe	7	270.493A	-35.93	3.1209923023392666e-21
10414	7.34444e-11	Fe	7	270.469A	-35.93	3.1209923023392666e-21
10415	7.34589e-11	Fe	7	270.416A	-35.93	3.1209923023392666e-21
10416	7.35926e-11	Fe	7	269.925A	-35.93	3.1209923023392666e-21
10417	7.53462e-11	Fe	7	263.642A	-35.93	3.1209923023392666e-21
10418	7.54835e-11	Fe	7	263.163A	-35.93	3.1209923023392666e-21
10419	7.55161e-11	Fe	7	263.049A	-35.93	3.1209923023392666e-21
10420	7.55339e-11	Fe	7	262.987A	-35.93	3.1209923023392666e-21
10421	1.42223e-11	Mn	6	1396.71A	-35.93	3.1209923023392666e-21
10422	2.35319e-12	Mn	8	8441.50A	-35.93	3.1209923023392666e-21
10423	5.44591e-11	Fe	7	364.759A	-35.93	3.1209923023392666e-21
10424	5.48612e-11	Fe	7	362.086A	-35.93	3.1209923023392666e-21
10425	6.44659e-11	Fe	7	308.139A	-35.93	3.1209923023392666e-21
10426	7.70354e-11	Fe	7	257.861A	-35.93	3.1209923023392666e-21
10427	2.05773e-12	Fe	7	9653.59A	-35.93	3.1209923023392666e-21
10428	4.50036e-12	Fe	7	4413.97A	-35.93	3.1209923023392666e-21
10429	2.1163400000000002e-12	Fe	7	9386.21A	-35.93	3.1209923023392666e-21
10430	2.0993e-12	Fe	9	9462.44A	-35.93	3.1209923023392666e-21
10431	3.48957e-11	K	8	569.252A	-35.93	3.1209923023392666e-21
10432	2.60494e-13	Fe	8	7.62570m	-35.93	3.1209923023392666e-21
10433	1.08674e-11	Fe	8	1827.89A	-35.93	3.1209923023392666e-21
10434	4.53666e-11	K	8	437.865A	-35.93	3.1209923023392666e-21
10435	4.74598e-11	K	8	418.554A	-35.93	3.1209923023392666e-21
10436	4.74755e-11	K	8	418.415A	-35.93	3.1209923023392666e-21
10437	4.75015e-11	K	8	418.186A	-35.93	3.1209923023392666e-21
10438	7.44017e-11	K	8	266.989A	-35.93	3.1209923023392666e-21
10439	3.44128e-11	K	8	577.241A	-35.93	3.1209923023392666e-21
10440	4.48953e-11	K	8	442.462A	-35.93	3.1209923023392666e-21
10441	4.69884e-11	K	8	422.753A	-35.93	3.1209923023392666e-21
10442	4.70041e-11	K	8	422.611A	-35.93	3.1209923023392666e-21
10443	4.70301e-11	K	8	422.378A	-35.93	3.1209923023392666e-21
10444	7.39303e-11	K	8	268.692A	-35.93	3.1209923023392666e-21
10445	2.23044e-11	K	8	890.607A	-35.93	3.1209923023392666e-21
10446	2.25744e-11	K	8	879.956A	-35.93	3.1209923023392666e-21
10447	2.30863e-11	K	8	860.445A	-35.93	3.1209923023392666e-21
10448	3.27869e-11	K	8	605.866A	-35.93	3.1209923023392666e-21
10449	3.51541e-11	K	8	565.068A	-35.93	3.1209923023392666e-21
10450	8.93944e-13	Fe	8	2.22211m	-35.93	3.1209923023392666e-21
10451	3.48842e-11	K	8	569.440A	-35.93	3.1209923023392666e-21
10452	5.77923e-11	K	8	343.722A	-35.93	3.1209923023392666e-21
10453	1.50256e-11	Fe	8	1322.04A	-35.93	3.1209923023392666e-21
10454	1.60729e-11	Fe	8	1235.90A	-35.93	3.1209923023392666e-21
10455	3.60962e-11	K	3	550.320A	-35.93	3.1209923023392666e-21
10456	1.25677e-13	Fe	9	15.8060m	-35.93	3.1209923023392666e-21
10457	3.85396e-13	Fe	9	5.15430m	-35.93	3.1209923023392666e-21
10458	1.74698e-11	Fe	8	1137.08A	-35.93	3.1209923023392666e-21
10459	2.229e-13	Fe	9	8.91181m	-35.93	3.1209923023392666e-21
10460	1.22776e-13	Fe	9	16.1794m	-35.93	3.1209923023392666e-21
10461	2.8742900000000003e-12	K	1	6911.08A	-35.93	3.1209923023392666e-21
10462	1.31006e-12	K	1	1.51631m	-35.93	3.1209923023392666e-21
10463	4.0446e-11	Fe	8	491.136A	-35.93	3.1209923023392666e-21
10464	5.46288e-13	K	1	3.63626m	-35.93	3.1209923023392666e-21
10465	5.425609999999999e-13	K	1	3.66124m	-35.93	3.1209923023392666e-21
10466	1.45204e-13	K	1	13.6804m	-35.93	3.1209923023392666e-21
10467	1.45204e-13	K	1	13.6804m	-35.93	3.1209923023392666e-21
10468	1.4499100000000002e-13	K	1	13.7005m	-35.93	3.1209923023392666e-21
10469	2.00207e-12	Fe	9	9921.95A	-35.93	3.1209923023392666e-21
10470	4.11782e-11	K	3	482.402A	-35.93	3.1209923023392666e-21
10471	2.88173e-13	Fe	9	6.89325m	-35.93	3.1209923023392666e-21
10472	2.22207e-12	Fe	9	8939.61A	-35.93	3.1209923023392666e-21
10473	1.00263e-12	Fe	9	1.98123m	-35.93	3.1209923023392666e-21
10474	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	3.1209923023392666e-21
10475	1.15436e-12	Fe	9	1.72082m	-35.93	3.1209923023392666e-21
10476	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	3.1209923023392666e-21
10477	1.44253e-12	Fe	9	1.37705m	-35.93	3.1209923023392666e-21
10478	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	3.1209923023392666e-21
10479	3.27922e-12	Fe	9	6057.68A	-35.93	3.1209923023392666e-21
10480	5.450309999999999e-14	Fe	9	36.4465m	-35.93	3.1209923023392666e-21
10481	1.51726e-13	Fe	9	13.0923m	-35.93	3.1209923023392666e-21
10482	4.39899e-13	Fe	9	4.51568m	-35.93	3.1209923023392666e-21
10483	2.27658e-12	Fe	9	8725.59A	-35.93	3.1209923023392666e-21
10484	9.72233e-14	Fe	9	20.4318m	-35.93	3.1209923023392666e-21
10485	1.71203e-11	Fe	8	1160.28A	-35.93	3.1209923023392666e-21
10486	3.97295e-11	K	4	499.992A	-35.93	3.1209923023392666e-21
10487	2.09012e-12	Fe	7	9504.00A	-35.93	3.1209923023392666e-21
10488	1.14272e-11	Fe	7	1738.34A	-35.93	3.1209923023392666e-21
10489	1.12935e-11	Fe	7	1758.92A	-35.93	3.1209923023392666e-21
10490	6.79376e-11	Fe	7	292.393A	-35.93	3.1209923023392666e-21
10491	6.79555e-11	Fe	7	292.316A	-35.93	3.1209923023392666e-21
10492	6.79817e-11	Fe	7	292.203A	-35.93	3.1209923023392666e-21
10493	1.02939e-11	Mn	8	1929.72A	-35.93	3.1209923023392666e-21
10494	4.02166e-13	Fe	7	4.93936m	-35.93	3.1209923023392666e-21
10495	8.76431e-12	Mn	8	2266.52A	-35.93	3.1209923023392666e-21
10496	9.722980000000001e-12	Mn	8	2043.04A	-35.93	3.1209923023392666e-21
10497	1.14358e-11	Fe	7	1737.05A	-35.93	3.1209923023392666e-21
10498	1.1555e-11	Fe	7	1719.13A	-35.93	3.1209923023392666e-21
10499	1.33086e-11	Fe	7	1492.60A	-35.93	3.1209923023392666e-21
10500	1.34784e-11	Fe	7	1473.80A	-35.93	3.1209923023392666e-21
10501	8.67628e-12	Mn	8	2289.51A	-35.93	3.1209923023392666e-21
10502	1.35225e-11	Fe	7	1468.99A	-35.93	3.1209923023392666e-21
10503	2.7440300000000004e-13	Fe	7	7.23916m	-35.93	3.1209923023392666e-21
10504	4.54109e-12	Mn	8	4374.38A	-35.93	3.1209923023392666e-21
10505	1.19727e-11	Fe	7	1659.15A	-35.93	3.1209923023392666e-21
10506	1.21425e-11	Fe	7	1635.94A	-35.93	3.1209923023392666e-21
10507	1.39387e-12	Fe	7	1.42513m	-35.93	3.1209923023392666e-21
10508	1.40043e-12	Fe	7	1.41845m	-35.93	3.1209923023392666e-21
10509	2.901e-14	Fe	7	68.4745m	-35.93	3.1209923023392666e-21
10510	5.23612e-11	Mn	10	379.374A	-35.93	3.1209923023392666e-21
10511	1.48229e-13	Fe	7	13.4012m	-35.93	3.1209923023392666e-21
10512	1.90234e-12	Fe	7	1.04421m	-35.93	3.1209923023392666e-21
10513	2.07223e-12	Fe	7	9586.02A	-35.93	3.1209923023392666e-21
10514	3.81722e-12	Mn	8	5203.91A	-35.93	3.1209923023392666e-21
10515	1.30438e-11	Fe	7	1522.90A	-35.93	3.1209923023392666e-21
10516	3.07413e-11	K	4	646.181A	-35.93	3.1209923023392666e-21
10517	1.02191e-11	Fe	7	1943.86A	-35.93	3.1209923023392666e-21
10518	2.67736e-11	K	4	741.943A	-35.93	3.1209923023392666e-21
10519	4.07926e-11	Fe	8	486.962A	-35.93	3.1209923023392666e-21
10520	6.3345e-13	Fe	8	3.13591m	-35.93	3.1209923023392666e-21
10521	1.0607e-11	Fe	8	1872.77A	-35.93	3.1209923023392666e-21
10522	1.17683e-11	Fe	8	1687.97A	-35.93	3.1209923023392666e-21
10523	6.924649999999999e-13	K	8	2.86866m	-35.93	3.1209923023392666e-21
10524	3.42106e-11	K	8	580.653A	-35.93	3.1209923023392666e-21
10525	3.58869e-11	K	8	553.529A	-35.93	3.1209923023392666e-21
10526	2.69729e-11	Fe	8	736.460A	-35.93	3.1209923023392666e-21
10527	2.56437e-12	Mg	1	7746.34A	-35.93	3.1209923023392666e-21
10528	7.41108e-11	Fe	9	268.037A	-35.93	3.1209923023392666e-21
10529	7.38879e-11	Fe	9	268.846A	-35.93	3.1209923023392666e-21
10530	1.33507e-11	Fe	7	1487.90A	-35.93	3.1209923023392666e-21
10531	8.51025e-13	Mn	8	2.33418m	-35.93	3.1209923023392666e-21
10532	9.1721e-12	Mn	8	2165.75A	-35.93	3.1209923023392666e-21
10533	1.01275e-11	Mn	8	1961.44A	-35.93	3.1209923023392666e-21
10534	1.10047e-11	Fe	7	1805.09A	-35.93	3.1209923023392666e-21
10535	1.10192e-11	Fe	7	1802.71A	-35.93	3.1209923023392666e-21
10536	1.31809e-11	Fe	7	1507.07A	-35.93	3.1209923023392666e-21
10537	1.29065e-11	Fe	7	1539.10A	-35.93	3.1209923023392666e-21
10538	4.9488300000000004e-12	Mn	8	4013.97A	-35.93	3.1209923023392666e-21
10539	8.673510000000001e-12	Fe	7	2290.24A	-35.93	3.1209923023392666e-21
10540	7.84489e-11	Mn	8	253.215A	-35.93	3.1209923023392666e-21
10541	1.00709e-11	Fe	7	1972.46A	-35.93	3.1209923023392666e-21
10542	1.00854e-11	Fe	7	1969.63A	-35.93	3.1209923023392666e-21
10543	2.33228e-11	Fe	8	851.718A	-35.93	3.1209923023392666e-21
10544	5.02682e-12	B	2	3951.70A	-35.93	3.1209923023392666e-21
10545	1.41368e-11	Mn	6	1405.16A	-35.93	3.1209923023392666e-21
10546	1.68695e-15	B	2	1177.54m	-35.93	3.1209923023392666e-21
10547	3.88848e-11	B	3	510.855A	-35.93	3.1209923023392666e-21
10548	8.80579e-18	Sc	1	22.5584c	-35.93	3.1209923023392666e-21
10549	3.88913e-11	B	3	510.769A	-35.93	3.1209923023392666e-21
10550	9.28445e-19	Ti	1	213.954c	-35.93	3.1209923023392666e-21
10551	3.04188e-18	Ti	1	65.3033c	-35.93	3.1209923023392666e-21
10552	2.4759900000000002e-12	F	7	8022.83A	-35.93	3.1209923023392666e-21
10553	2.66058e-15	B	2	746.622m	-35.93	3.1209923023392666e-21
10554	2.49924e-12	F	7	7948.20A	-35.93	3.1209923023392666e-21
10555	4.34753e-15	B	2	456.914m	-35.93	3.1209923023392666e-21
10556	6.81439e-13	B	2	2.91507m	-35.93	3.1209923023392666e-21
10557	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	3.1209923023392666e-21
10558	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	3.1209923023392666e-21
10559	7.194400000000001e-18	Sc	1	27.6110c	-35.93	3.1209923023392666e-21
10560	2.31359e-12	Cl	1	8585.98A	-35.93	3.1209923023392666e-21
10561	9.563889999999999e-12	B	3	2077.03A	-35.93	3.1209923023392666e-21
10562	9.56343e-12	B	3	2077.13A	-35.93	3.1209923023392666e-21
10563	1.79383e-11	B	2	1107.38A	-35.93	3.1209923023392666e-21
10564	1.29173e-11	B	2	1537.82A	-35.93	3.1209923023392666e-21
10565	4.95157e-13	Cl	8	4.01175m	-35.93	3.1209923023392666e-21
10566	1.51105e-18	Li	1	131.461c	-35.93	3.1209923023392666e-21
10567	2.8429e-18	B	1	69.8739c	-35.93	3.1209923023392666e-21
10568	4.8513e-18	B	1	40.9467c	-35.93	3.1209923023392666e-21
10569	1.0387300000000001e-19	N	1	1912.38c	-35.93	3.1209923023392666e-21
10570	1.22273e-11	B	2	1624.60A	-35.93	3.1209923023392666e-21
10571	1.94084e-19	N	1	1023.50c	-35.93	3.1209923023392666e-21
10572	2.81954e-13	Cl	8	7.04530m	-35.93	3.1209923023392666e-21
10573	3.7086e-12	Fe	1	5356.32A	-35.93	3.1209923023392666e-21
10574	3.88845e-11	B	3	510.858A	-35.93	3.1209923023392666e-21
10575	1.5048400000000002e-18	Ti	1	132.004c	-35.93	3.1209923023392666e-21
10576	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	3.1209923023392666e-21
10577	2.73128e-12	Ar	1	7272.94A	-35.93	3.1209923023392666e-21
10578	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	3.1209923023392666e-21
10579	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	3.1209923023392666e-21
10580	2.65882e-12	Ar	1	7471.16A	-35.93	3.1209923023392666e-21
10581	2.64723e-12	Ar	1	7503.87A	-35.93	3.1209923023392666e-21
10582	1.04476e-12	Cl	8	1.90134m	-35.93	3.1209923023392666e-21
10583	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	3.1209923023392666e-21
10584	2.48115e-12	Ar	1	8006.16A	-35.93	3.1209923023392666e-21
10585	2.45128e-12	Ar	1	8103.69A	-35.93	3.1209923023392666e-21
10586	2.44778e-12	Ar	1	8115.31A	-35.93	3.1209923023392666e-21
10587	1.61542e-12	Cl	8	1.22968m	-35.93	3.1209923023392666e-21
10588	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	3.1209923023392666e-21
10589	1.82863e-12	Cl	8	1.08630m	-35.93	3.1209923023392666e-21
10590	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	3.1209923023392666e-21
10591	2.3579e-12	Ar	1	8424.65A	-35.93	3.1209923023392666e-21
10592	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	3.1209923023392666e-21
10593	2.15345e-12	Ar	1	9224.50A	-35.93	3.1209923023392666e-21
10594	1.25776e-15	B	1	1579.35m	-35.93	3.1209923023392666e-21
10595	7.57638e-13	Al	6	2.62189m	-35.93	3.1209923023392666e-21
10596	9.21962e-16	B	1	2154.59m	-35.93	3.1209923023392666e-21
10597	1.79415e-11	B	2	1107.18A	-35.93	3.1209923023392666e-21
10598	2.4405e-18	Ti	1	81.3952c	-35.93	3.1209923023392666e-21
10599	1.01667e-11	B	3	1953.87A	-35.93	3.1209923023392666e-21
10600	1.0167e-11	B	3	1953.83A	-35.93	3.1209923023392666e-21
10601	1.01687e-11	B	3	1953.49A	-35.93	3.1209923023392666e-21
10602	7.29675e-19	P	1	272.237c	-35.93	3.1209923023392666e-21
10603	9.94869e-19	Cl	1	199.669c	-35.93	3.1209923023392666e-21
10604	7.494060000000001e-12	Be	1	2650.70A	-35.93	3.1209923023392666e-21
10605	3.70561e-11	S	5	536.064A	-35.93	3.1209923023392666e-21
10606	3.1126e-11	P	8	638.196A	-35.93	3.1209923023392666e-21
10607	3.66116e-11	P	5	542.573A	-35.93	3.1209923023392666e-21
10608	5.10007e-11	P	5	389.494A	-35.93	3.1209923023392666e-21
10609	5.72082e-11	P	5	347.231A	-35.93	3.1209923023392666e-21
10610	3.64536e-11	P	5	544.924A	-35.93	3.1209923023392666e-21
10611	5.08427e-11	P	5	390.704A	-35.93	3.1209923023392666e-21
10612	5.08436e-11	P	5	390.697A	-35.93	3.1209923023392666e-21
10613	5.70503e-11	P	5	348.192A	-35.93	3.1209923023392666e-21
10614	2.94779e-11	P	5	673.877A	-35.93	3.1209923023392666e-21
10615	2.94765e-11	P	5	673.909A	-35.93	3.1209923023392666e-21
10616	2.94766e-11	P	5	673.905A	-35.93	3.1209923023392666e-21
10617	2.20096e-11	P	8	902.537A	-35.93	3.1209923023392666e-21
10618	8.06402e-11	P	8	246.334A	-35.93	3.1209923023392666e-21
10619	1.8627999999999998e-10	P	8	106.638A	-35.93	3.1209923023392666e-21
10620	7.86565e-11	P	8	252.547A	-35.93	3.1209923023392666e-21
10621	7.14017e-11	P	8	278.207A	-35.93	3.1209923023392666e-21
10622	1.77041e-10	P	8	112.202A	-35.93	3.1209923023392666e-21
10623	5.81998e-11	P	8	341.315A	-35.93	3.1209923023392666e-21
10624	1.01455e-12	P	8	1.95795m	-35.93	3.1209923023392666e-21
10625	1.5731e-12	P	8	1.26276m	-35.93	3.1209923023392666e-21
10626	7.88547e-11	S	6	251.912A	-35.93	3.1209923023392666e-21
10627	3.70325e-11	O	6	536.406A	-35.93	3.1209923023392666e-21
10628	4.3713699999999994e-14	O	7	45.4422m	-35.93	3.1209923023392666e-21
10629	1.3565e-12	Be	1	1.46440m	-35.93	3.1209923023392666e-21
10630	1.18041e-10	S	9	168.284A	-35.93	3.1209923023392666e-21
10631	1.07212e-10	P	8	185.282A	-35.93	3.1209923023392666e-21
10632	6.84679e-11	S	6	290.128A	-35.93	3.1209923023392666e-21
10633	7.49427e-12	Be	1	2650.62A	-35.93	3.1209923023392666e-21
10634	6.84646e-11	S	6	290.142A	-35.93	3.1209923023392666e-21
10635	8.441860000000001e-19	Cl	1	235.309c	-35.93	3.1209923023392666e-21
10636	7.49474e-12	Be	1	2650.45A	-35.93	3.1209923023392666e-21
10637	9.5633e-12	B	3	2077.15A	-35.93	3.1209923023392666e-21
10638	8.51974e-18	K	1	23.3158c	-35.93	3.1209923023392666e-21
10639	1.6831099999999999e-18	K	1	118.022c	-35.93	3.1209923023392666e-21
10640	5.48321e-18	Sc	1	36.2278c	-35.93	3.1209923023392666e-21
10641	1.99202e-11	B	2	997.202A	-35.93	3.1209923023392666e-21
10642	4.25454e-11	Si	8	466.900A	-35.93	3.1209923023392666e-21
10643	5.78117e-11	He	1	343.606A	-35.93	3.1209923023392666e-21
10644	3.32191e-11	Cl	7	597.982A	-35.93	3.1209923023392666e-21
10645	3.01117e-11	P	8	659.693A	-35.93	3.1209923023392666e-21
10646	1.0619799999999999e-10	P	8	187.051A	-35.93	3.1209923023392666e-21
10647	2.95533e-11	P	8	672.157A	-35.93	3.1209923023392666e-21
10648	7.60863e-11	P	8	261.078A	-35.93	3.1209923023392666e-21
10649	3.01853e-11	S	5	658.084A	-35.93	3.1209923023392666e-21
10650	3.72074e-11	S	5	533.884A	-35.93	3.1209923023392666e-21
10651	8.146649999999999e-14	O	7	24.3836m	-35.93	3.1209923023392666e-21
10652	5.58541e-13	P	8	3.55649m	-35.93	3.1209923023392666e-21
10653	2.42751e-11	C	3	818.307A	-35.93	3.1209923023392666e-21
10654	1.44646e-11	S	5	1373.32A	-35.93	3.1209923023392666e-21
10655	1.46987e-11	S	5	1351.44A	-35.93	3.1209923023392666e-21
10656	2.14131e-11	S	5	927.677A	-35.93	3.1209923023392666e-21
10657	1.35642e-12	Be	1	1.46448m	-35.93	3.1209923023392666e-21
10658	5.10745e-11	S	6	388.931A	-35.93	3.1209923023392666e-21
10659	5.08234e-11	S	6	390.853A	-35.93	3.1209923023392666e-21
10660	2.7794e-12	Ar	1	7147.04A	-35.93	3.1209923023392666e-21
10661	2.97493e-12	Ar	1	6677.28A	-35.93	3.1209923023392666e-21
10662	2.6744899999999996e-13	Al	6	7.42740m	-35.93	3.1209923023392666e-21
10663	8.08185e-11	F	6	245.791A	-35.93	3.1209923023392666e-21
10664	1.04843e-17	V	1	18.9468c	-35.93	3.1209923023392666e-21
10665	1.5541599999999998e-10	F	7	127.815A	-35.93	3.1209923023392666e-21
10666	2.82473e-12	B	2	7032.33A	-35.93	3.1209923023392666e-21
10667	2.82556e-12	B	2	7030.27A	-35.93	3.1209923023392666e-21
10668	1.55433e-10	F	7	127.800A	-35.93	3.1209923023392666e-21
10669	1.5561000000000002e-10	F	7	127.655A	-35.93	3.1209923023392666e-21
10670	5.0698300000000004e-12	B	2	3918.17A	-35.93	3.1209923023392666e-21
10671	1.9156099999999998e-18	Cr	1	103.698c	-35.93	3.1209923023392666e-21
10672	1.4306299999999998e-14	F	6	138.851m	-35.93	3.1209923023392666e-21
10673	4.76082e-13	F	6	4.17248m	-35.93	3.1209923023392666e-21
10674	1.0839100000000001e-10	Co	8	183.266A	-35.93	3.1209923023392666e-21
10675	1.07802e-10	Co	8	184.267A	-35.93	3.1209923023392666e-21
10676	1.04227e-10	Co	8	190.589A	-35.93	3.1209923023392666e-21
10677	1.04238e-10	Co	8	190.569A	-35.93	3.1209923023392666e-21
10678	8.5356e-12	F	6	2327.25A	-35.93	3.1209923023392666e-21
10679	1.03649e-10	Co	8	191.652A	-35.93	3.1209923023392666e-21
10680	1.03588e-10	Co	8	191.764A	-35.93	3.1209923023392666e-21
10681	2.46285e-18	Cr	1	80.6564c	-35.93	3.1209923023392666e-21
10682	4.90389e-13	F	6	4.05076m	-35.93	3.1209923023392666e-21
10683	4.6229599999999995e-12	F	6	4296.91A	-35.93	3.1209923023392666e-21
10684	1.59555e-13	F	6	12.4499m	-35.93	3.1209923023392666e-21
10685	5.82187e-14	F	6	34.1204m	-35.93	3.1209923023392666e-21
10686	3.0899e-11	F	6	642.884A	-35.93	3.1209923023392666e-21
10687	1.66311e-13	F	6	11.9442m	-35.93	3.1209923023392666e-21
10688	8.95654e-12	B	2	2217.87A	-35.93	3.1209923023392666e-21
10689	9.15907e-18	V	1	21.6883c	-35.93	3.1209923023392666e-21
10690	1.02429e-10	F	6	193.935A	-35.93	3.1209923023392666e-21
10691	1.20201e-11	Cr	5	1652.60A	-35.93	3.1209923023392666e-21
10692	9.85174e-11	F	6	201.634A	-35.93	3.1209923023392666e-21
10693	1.22796e-13	Cl	7	16.1768m	-35.93	3.1209923023392666e-21
10694	9.06552e-11	Cl	7	219.121A	-35.93	3.1209923023392666e-21
10695	4.34179e-11	Si	8	457.518A	-35.93	3.1209923023392666e-21
10696	3.7379400000000005e-12	Al	6	5314.28A	-35.93	3.1209923023392666e-21
10697	4.9019e-13	Al	6	4.05240m	-35.93	3.1209923023392666e-21
10698	9.38957e-11	F	6	211.559A	-35.93	3.1209923023392666e-21
10699	1.65019e-12	Co	8	1.20376m	-35.93	3.1209923023392666e-21
10700	1.30772e-11	F	6	1519.02A	-35.93	3.1209923023392666e-21
10701	1.06891e-10	F	6	185.839A	-35.93	3.1209923023392666e-21
10702	5.0357e-11	Cr	10	394.473A	-35.93	3.1209923023392666e-21
10703	4.48345e-11	Cr	10	443.062A	-35.93	3.1209923023392666e-21
10704	4.43869e-11	Cr	10	447.529A	-35.93	3.1209923023392666e-21
10705	1.36832e-18	Cr	1	145.174c	-35.93	3.1209923023392666e-21
10706	2.53063e-12	Co	8	7849.60A	-35.93	3.1209923023392666e-21
10707	1.01756e-10	F	6	195.216A	-35.93	3.1209923023392666e-21
10708	1.75393e-11	F	6	1132.57A	-35.93	3.1209923023392666e-21
10709	4.46341e-12	F	6	4450.52A	-35.93	3.1209923023392666e-21
10710	1.06992e-10	F	6	185.663A	-35.93	3.1209923023392666e-21
10711	1.0185799999999998e-10	F	6	195.022A	-35.93	3.1209923023392666e-21
10712	9.84592e-11	F	6	201.753A	-35.93	3.1209923023392666e-21
10713	4.41944e-11	Cr	10	449.479A	-35.93	3.1209923023392666e-21
10714	1.76406e-11	F	6	1126.06A	-35.93	3.1209923023392666e-21
10715	4.56474e-12	F	6	4351.71A	-35.93	3.1209923023392666e-21
10716	1.01336e-13	F	6	19.6025m	-35.93	3.1209923023392666e-21
10717	9.83579e-11	F	6	201.961A	-35.93	3.1209923023392666e-21
10718	1.20826e-11	Cr	5	1644.05A	-35.93	3.1209923023392666e-21
10719	3.53611e-11	F	6	561.760A	-35.93	3.1209923023392666e-21
10720	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	3.1209923023392666e-21
10721	1.4824000000000001e-18	Ti	1	134.002c	-35.93	3.1209923023392666e-21
10722	6.841e-13	B	2	2.90374m	-35.93	3.1209923023392666e-21
10723	3.15459e-11	F	1	629.699A	-35.93	3.1209923023392666e-21
10724	3.17796e-11	F	1	625.070A	-35.93	3.1209923023392666e-21
10725	5.69143e-12	B	1	3490.24A	-35.93	3.1209923023392666e-21
10726	2.11058e-12	Cl	8	9411.84A	-35.93	3.1209923023392666e-21
10727	5.70663e-13	Cl	8	3.48094m	-35.93	3.1209923023392666e-21
10728	3.5264e-12	B	1	5633.07A	-35.93	3.1209923023392666e-21
10729	3.5262699999999997e-12	B	1	5633.27A	-35.93	3.1209923023392666e-21
10730	1.97313e-12	B	1	1.00675m	-35.93	3.1209923023392666e-21
10731	1.97307e-12	B	1	1.00678m	-35.93	3.1209923023392666e-21
10732	1.72913e-12	Ar	1	1.14881m	-35.93	3.1209923023392666e-21
10733	1.9729400000000003e-12	B	1	1.00684m	-35.93	3.1209923023392666e-21
10734	5.99946e-13	B	1	3.31104m	-35.93	3.1209923023392666e-21
10735	5.99917e-13	B	1	3.31120m	-35.93	3.1209923023392666e-21
10736	5.9982e-13	B	1	3.31174m	-35.93	3.1209923023392666e-21
10737	5.51753e-13	B	1	3.60024m	-35.93	3.1209923023392666e-21
10738	5.51627e-13	B	1	3.60106m	-35.93	3.1209923023392666e-21
10739	1.06582e-12	Cl	8	1.86377m	-35.93	3.1209923023392666e-21
10740	4.99069e-11	Fe	3	398.031A	-35.93	3.1209923023392666e-21
10741	2.17973e-15	B	1	911.329m	-35.93	3.1209923023392666e-21
10742	2.13204e-13	Cl	8	9.31712m	-35.93	3.1209923023392666e-21
10743	7.838670000000001e-13	Cl	8	2.53416m	-35.93	3.1209923023392666e-21
10744	2.0302e-12	Ar	1	9784.50A	-35.93	3.1209923023392666e-21
10745	2.05683e-12	Ar	1	9657.79A	-35.93	3.1209923023392666e-21
10746	2.12358e-12	Ar	1	9354.22A	-35.93	3.1209923023392666e-21
10747	6.85787e-13	B	2	2.89659m	-35.93	3.1209923023392666e-21
10748	7.802680000000001e-18	V	1	25.4585c	-35.93	3.1209923023392666e-21
10749	8.955710000000001e-12	B	2	2218.08A	-35.93	3.1209923023392666e-21
10750	5.71094e-12	B	2	3478.32A	-35.93	3.1209923023392666e-21
10751	8.953880000000001e-12	B	2	2218.53A	-35.93	3.1209923023392666e-21
10752	3.47703e-11	F	4	571.305A	-35.93	3.1209923023392666e-21
10753	4.04571e-11	F	4	491.001A	-35.93	3.1209923023392666e-21
10754	8.272360000000001e-12	B	2	2401.31A	-35.93	3.1209923023392666e-21
10755	1.08106e-11	Cr	5	1837.50A	-35.93	3.1209923023392666e-21
10756	1.37314e-10	F	6	144.665A	-35.93	3.1209923023392666e-21
10757	1.37804e-10	F	6	144.150A	-35.93	3.1209923023392666e-21
10758	1.1986100000000002e-10	F	6	165.729A	-35.93	3.1209923023392666e-21
10759	1.43952e-18	Mn	1	137.994c	-35.93	3.1209923023392666e-21
10760	1.29705e-11	F	6	1531.51A	-35.93	3.1209923023392666e-21
10761	1.28692e-11	F	6	1543.57A	-35.93	3.1209923023392666e-21
10762	1.2811e-11	F	6	1550.58A	-35.93	3.1209923023392666e-21
10763	9.596540000000001e-19	Mn	1	206.996c	-35.93	3.1209923023392666e-21
10764	1.37624e-10	F	6	144.339A	-35.93	3.1209923023392666e-21
10765	6.14635e-14	O	7	32.3191m	-35.93	3.1209923023392666e-21
10766	4.86519e-12	Cr	10	4082.98A	-35.93	3.1209923023392666e-21
10767	1.3248900000000002e-10	F	6	149.933A	-35.93	3.1209923023392666e-21
10768	4.8272e-11	F	6	411.511A	-35.93	3.1209923023392666e-21
10769	6.402069999999999e-13	Cr	10	3.10282m	-35.93	3.1209923023392666e-21
10770	1.13543e-18	Fe	1	174.951c	-35.93	3.1209923023392666e-21
10771	5.07151e-12	B	2	3916.87A	-35.93	3.1209923023392666e-21
10772	3.05732e-11	F	6	649.735A	-35.93	3.1209923023392666e-21
10773	5.07417e-12	B	2	3914.82A	-35.93	3.1209923023392666e-21
10774	1.37738e-10	F	6	144.219A	-35.93	3.1209923023392666e-21
10775	5.70828e-12	B	2	3479.94A	-35.93	3.1209923023392666e-21
10776	1.16649e-10	S	9	170.293A	-35.93	3.1209923023392666e-21
10777	8.40557e-11	S	9	236.325A	-35.93	3.1209923023392666e-21
10778	1.28288e-11	Mn	6	1548.43A	-35.93	3.1209923023392666e-21
10779	1.00423e-11	Cl	6	1978.08A	-35.93	3.1209923023392666e-21
10780	1.0829100000000001e-13	Si	8	18.3437m	-35.93	3.1209923023392666e-21
10781	3.50024e-11	Cl	6	567.518A	-35.93	3.1209923023392666e-21
10782	3.57604e-11	Cl	6	555.488A	-35.93	3.1209923023392666e-21
10783	5.63843e-11	Cl	6	352.305A	-35.93	3.1209923023392666e-21
10784	1.70713e-11	Cl	6	1163.62A	-35.93	3.1209923023392666e-21
10785	1.71969e-11	Cl	6	1155.12A	-35.93	3.1209923023392666e-21
10786	2.98048e-15	Cl	6	666.485m	-35.93	3.1209923023392666e-21
10787	2.13819e-11	Cl	6	929.031A	-35.93	3.1209923023392666e-21
10788	8.18008e-12	Cl	6	2428.39A	-35.93	3.1209923023392666e-21
10789	8.7999e-12	Cl	6	2257.35A	-35.93	3.1209923023392666e-21
10790	1.12603e-12	Cl	6	1.76412m	-35.93	3.1209923023392666e-21
10791	7.17478e-11	Si	8	276.865A	-35.93	3.1209923023392666e-21
10792	1.58739e-11	Si	5	1251.39A	-35.93	3.1209923023392666e-21
10793	3.46784e-10	S	9	57.2820A	-35.93	3.1209923023392666e-21
10794	6.44552e-11	Si	8	308.190A	-35.93	3.1209923023392666e-21
10795	1.00815e-10	Si	8	197.038A	-35.93	3.1209923023392666e-21
10796	1.00484e-11	Cl	6	1976.87A	-35.93	3.1209923023392666e-21
10797	1.0010399999999999e-10	Si	8	198.439A	-35.93	3.1209923023392666e-21
10798	3.06723e-11	Cl	6	647.635A	-35.93	3.1209923023392666e-21
10799	9.97317e-11	Si	8	199.179A	-35.93	3.1209923023392666e-21
10800	7.74349e-11	Si	8	256.531A	-35.93	3.1209923023392666e-21
10801	7.7431e-11	Si	8	256.544A	-35.93	3.1209923023392666e-21
10802	1.82169e-11	Cl	6	1090.44A	-35.93	3.1209923023392666e-21
10803	3.5991e-11	Cl	6	551.928A	-35.93	3.1209923023392666e-21
10804	7.16978e-11	Si	8	277.058A	-35.93	3.1209923023392666e-21
10805	9.29334e-12	Cl	6	2137.49A	-35.93	3.1209923023392666e-21
10806	1.25578e-13	Cl	6	15.8185m	-35.93	3.1209923023392666e-21
10807	2.68377e-11	Cl	6	740.171A	-35.93	3.1209923023392666e-21
10808	5.75583e-11	Si	8	345.119A	-35.93	3.1209923023392666e-21
10809	5.66149e-11	Cl	6	350.870A	-35.93	3.1209923023392666e-21
10810	3.58731e-11	Ne	6	553.742A	-35.93	3.1209923023392666e-21
10811	3.58595e-11	Ne	6	553.953A	-35.93	3.1209923023392666e-21
10812	4.50984e-11	Ne	6	440.469A	-35.93	3.1209923023392666e-21
10813	2.83316e-11	Ne	6	701.141A	-35.93	3.1209923023392666e-21
10814	3.58791e-11	Ne	6	553.650A	-35.93	3.1209923023392666e-21
10815	4.50955e-11	Ne	6	440.498A	-35.93	3.1209923023392666e-21
10816	2.76884e-10	S	9	71.7430A	-35.93	3.1209923023392666e-21
10817	8.89738e-11	S	9	223.262A	-35.93	3.1209923023392666e-21
10818	2.0633e-11	Cl	6	962.751A	-35.93	3.1209923023392666e-21
10819	1.69656e-11	Cl	6	1170.86A	-35.93	3.1209923023392666e-21
10820	2.94211e-11	Cl	6	675.178A	-35.93	3.1209923023392666e-21
10821	4.66179e-11	Cl	6	426.112A	-35.93	3.1209923023392666e-21
10822	7.802519999999999e-12	Cl	6	2545.90A	-35.93	3.1209923023392666e-21
10823	2.5994e-11	Cl	6	764.193A	-35.93	3.1209923023392666e-21
10824	8.551689999999999e-12	Cl	6	2322.87A	-35.93	3.1209923023392666e-21
10825	2.59879e-11	Cl	6	764.374A	-35.93	3.1209923023392666e-21
10826	8.55467e-12	Cl	6	2322.06A	-35.93	3.1209923023392666e-21
10827	8.56083e-12	Cl	6	2320.39A	-35.93	3.1209923023392666e-21
10828	1.67267e-11	Cl	6	1187.59A	-35.93	3.1209923023392666e-21
10829	2.5236e-11	Cl	6	787.147A	-35.93	3.1209923023392666e-21
10830	2.91821e-11	Cl	6	680.707A	-35.93	3.1209923023392666e-21
10831	7.52075e-13	Cl	6	2.64129m	-35.93	3.1209923023392666e-21
10832	8.92927e-12	Cl	6	2224.65A	-35.93	3.1209923023392666e-21
10833	1.01245e-10	Si	8	196.202A	-35.93	3.1209923023392666e-21
10834	5.66859e-11	Si	8	350.430A	-35.93	3.1209923023392666e-21
10835	8.79374e-12	Cl	6	2258.93A	-35.93	3.1209923023392666e-21
10836	8.79076e-12	Cl	6	2259.70A	-35.93	3.1209923023392666e-21
10837	8.04158e-12	Cl	6	2470.22A	-35.93	3.1209923023392666e-21
10838	1.54532e-11	Si	5	1285.46A	-35.93	3.1209923023392666e-21
10839	2.11462e-12	Cl	1	9393.86A	-35.93	3.1209923023392666e-21
10840	1.25507e-11	Si	5	1582.74A	-35.93	3.1209923023392666e-21
10841	2.26729e-11	Si	8	876.134A	-35.93	3.1209923023392666e-21
10842	2.16112e-12	Cl	1	9191.73A	-35.93	3.1209923023392666e-21
10843	2.17785e-12	Cl	1	9121.14A	-35.93	3.1209923023392666e-21
10844	1.69557e-11	Si	5	1171.55A	-35.93	3.1209923023392666e-21
10845	1.59459e-11	Si	5	1245.74A	-35.93	3.1209923023392666e-21
10846	1.30434e-11	Si	5	1522.95A	-35.93	3.1209923023392666e-21
10847	4.92896e-13	Si	5	4.03015m	-35.93	3.1209923023392666e-21
10848	2.063e-11	Cl	6	962.890A	-35.93	3.1209923023392666e-21
10849	8.1771e-12	Cl	6	2429.28A	-35.93	3.1209923023392666e-21
10850	2.06239e-11	Cl	6	963.178A	-35.93	3.1209923023392666e-21
10851	4.63727e-12	Si	6	4283.65A	-35.93	3.1209923023392666e-21
10852	6.15966e-15	Cl	6	322.493m	-35.93	3.1209923023392666e-21
10853	1.0087299999999998e-10	Si	8	196.925A	-35.93	3.1209923023392666e-21
10854	4.42705e-11	Cl	6	448.706A	-35.93	3.1209923023392666e-21
10855	1.0837e-12	Si	8	1.83302m	-35.93	3.1209923023392666e-21
10856	2.70683e-11	Cl	6	733.864A	-35.93	3.1209923023392666e-21
10857	2.60536e-11	Cl	6	762.445A	-35.93	3.1209923023392666e-21
10858	5.8948800000000004e-12	Si	6	3369.78A	-35.93	3.1209923023392666e-21
10859	7.85725e-11	Si	8	252.817A	-35.93	3.1209923023392666e-21
10860	5.78274e-11	Si	8	343.513A	-35.93	3.1209923023392666e-21
10861	7.11539e-13	Si	8	2.79176m	-35.93	3.1209923023392666e-21
10862	5.86997e-11	Si	8	338.408A	-35.93	3.1209923023392666e-21
10863	6.38296e-11	Si	8	311.211A	-35.93	3.1209923023392666e-21
10864	2.26689e-11	Si	8	876.288A	-35.93	3.1209923023392666e-21
10865	3.36596e-13	Cl	7	5.90158m	-35.93	3.1209923023392666e-21
10866	2.39035e-13	Cl	6	8.31029m	-35.93	3.1209923023392666e-21
10867	1.6463e-11	Si	5	1206.61A	-35.93	3.1209923023392666e-21
10868	2.95466e-11	Cl	6	672.310A	-35.93	3.1209923023392666e-21
10869	1.00393e-11	Cl	6	1978.67A	-35.93	3.1209923023392666e-21
10870	1.70912e-11	Cl	6	1162.26A	-35.93	3.1209923023392666e-21
10871	8.919330000000001e-12	Cl	6	2227.12A	-35.93	3.1209923023392666e-21
10872	8.91635e-12	Cl	6	2227.87A	-35.93	3.1209923023392666e-21
10873	1.2516e-12	Cl	6	1.58712m	-35.93	3.1209923023392666e-21
10874	3.64612e-13	Cl	6	5.44811m	-35.93	3.1209923023392666e-21
10875	1.49064e-12	Cl	6	1.33261m	-35.93	3.1209923023392666e-21
10876	3.5233e-11	Cl	6	563.803A	-35.93	3.1209923023392666e-21
10877	6.26882e-11	Si	8	316.877A	-35.93	3.1209923023392666e-21
10878	2.33802e-11	Si	8	849.626A	-35.93	3.1209923023392666e-21
10879	2.33842e-11	Si	8	849.482A	-35.93	3.1209923023392666e-21
10880	8.170939999999999e-12	Cl	6	2431.11A	-35.93	3.1209923023392666e-21
10881	2.22113e-11	Cl	5	894.338A	-35.93	3.1209923023392666e-21
10882	2.04737e-12	Cl	1	9702.44A	-35.93	3.1209923023392666e-21
10883	1.53822e-11	Si	5	1291.39A	-35.93	3.1209923023392666e-21
10884	3.8127e-11	Si	8	521.008A	-35.93	3.1209923023392666e-21
10885	2.0725e-12	Cl	1	9584.80A	-35.93	3.1209923023392666e-21
10886	1.43724e-11	Si	5	1382.12A	-35.93	3.1209923023392666e-21
10887	4.32568e-11	Si	8	459.222A	-35.93	3.1209923023392666e-21
10888	4.41292e-11	Si	8	450.143A	-35.93	3.1209923023392666e-21
10889	1.24554e-11	Cl	6	1594.85A	-35.93	3.1209923023392666e-21
10890	1.14699e-11	Si	5	1731.87A	-35.93	3.1209923023392666e-21
10891	3.72162e-13	Si	8	5.33758m	-35.93	3.1209923023392666e-21
10892	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	3.1209923023392666e-21
10893	2.83257e-11	Ne	6	701.288A	-35.93	3.1209923023392666e-21
10894	5.12806e-11	Ne	6	387.368A	-35.93	3.1209923023392666e-21
10895	5.12944e-11	Ne	6	387.264A	-35.93	3.1209923023392666e-21
10896	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	3.1209923023392666e-21
10897	2.38374e-12	Cl	1	8333.31A	-35.93	3.1209923023392666e-21
10898	2.37161e-12	Cl	1	8375.94A	-35.93	3.1209923023392666e-21
10899	3.29336e-10	S	8	60.3166A	-35.93	3.1209923023392666e-21
10900	3.70636e-11	O	6	535.956A	-35.93	3.1209923023392666e-21
10901	4.3194e-11	O	4	459.889A	-35.93	3.1209923023392666e-21
10902	4.32201e-11	O	4	459.612A	-35.93	3.1209923023392666e-21
10903	4.97619e-11	Na	7	399.190A	-35.93	3.1209923023392666e-21
10904	1.73786e-11	Be	2	1143.04A	-35.93	3.1209923023392666e-21
10905	1.73799e-11	Be	2	1142.96A	-35.93	3.1209923023392666e-21
10906	3.12574e-11	C	3	635.512A	-35.93	3.1209923023392666e-21
10907	3.2153e-11	Na	7	617.811A	-35.93	3.1209923023392666e-21
10908	5.70265e-15	C	3	348.337m	-35.93	3.1209923023392666e-21
10909	1.5162700000000002e-14	C	3	131.009m	-35.93	3.1209923023392666e-21
10910	3.21603e-11	Na	7	617.670A	-35.93	3.1209923023392666e-21
10911	4.11166e-11	Na	7	483.125A	-35.93	3.1209923023392666e-21
10912	4.99747e-11	Na	7	397.490A	-35.93	3.1209923023392666e-21
10913	1.67909e-12	C	3	1.18305m	-35.93	3.1209923023392666e-21
10914	9.46005e-15	C	3	209.983m	-35.93	3.1209923023392666e-21
10915	4.10995e-11	Na	7	483.326A	-35.93	3.1209923023392666e-21
10916	5.15881e-11	Na	7	385.059A	-35.93	3.1209923023392666e-21
10917	2.04441e-11	Na	7	971.649A	-35.93	3.1209923023392666e-21
10918	4.65949e-16	Be	1	4263.23m	-35.93	3.1209923023392666e-21
10919	5.01199e-11	Na	7	396.339A	-35.93	3.1209923023392666e-21
10920	1.73786e-11	Be	2	1143.04A	-35.93	3.1209923023392666e-21
10921	4.03804e-11	Na	7	491.933A	-35.93	3.1209923023392666e-21
10922	2.41894e-12	Cl	1	8212.04A	-35.93	3.1209923023392666e-21
10923	3.74157e-11	Si	8	530.913A	-35.93	3.1209923023392666e-21
10924	4.25887e-11	Na	4	466.425A	-35.93	3.1209923023392666e-21
10925	2.43737e-11	S	9	814.996A	-35.93	3.1209923023392666e-21
10926	3.3732e-10	S	9	58.8890A	-35.93	3.1209923023392666e-21
10927	2.60504e-10	S	9	76.2540A	-35.93	3.1209923023392666e-21
10928	2.59111e-10	S	9	76.6640A	-35.93	3.1209923023392666e-21
10929	2.21997e-12	Cl	1	8948.06A	-35.93	3.1209923023392666e-21
10930	1.94855e-10	S	9	101.945A	-35.93	3.1209923023392666e-21
10931	2.78101e-10	S	9	71.4290A	-35.93	3.1209923023392666e-21
10932	2.76706e-10	S	9	71.7890A	-35.93	3.1209923023392666e-21
10933	2.7593400000000003e-10	S	9	71.9900A	-35.93	3.1209923023392666e-21
10934	2.78144e-10	S	9	71.4180A	-35.93	3.1209923023392666e-21
10935	2.76752e-10	S	9	71.7770A	-35.93	3.1209923023392666e-21
10936	2.0484900000000001e-10	S	9	96.9710A	-35.93	3.1209923023392666e-21
10937	2.31649e-12	Cl	1	8575.25A	-35.93	3.1209923023392666e-21
10938	2.26116e-11	C	3	878.508A	-35.93	3.1209923023392666e-21
10939	1.75457e-11	S	8	1132.16A	-35.93	3.1209923023392666e-21
10940	8.86816e-12	S	8	2239.98A	-35.93	3.1209923023392666e-21
10941	8.83177e-12	S	8	2249.21A	-35.93	3.1209923023392666e-21
10942	4.09006e-12	Be	1	4856.77A	-35.93	3.1209923023392666e-21
10943	4.0905199999999994e-12	Be	1	4856.21A	-35.93	3.1209923023392666e-21
10944	1.79692e-11	S	8	1105.47A	-35.93	3.1209923023392666e-21
10945	1.65897e-11	S	8	1197.39A	-35.93	3.1209923023392666e-21
10946	9.25549e-12	S	8	2146.24A	-35.93	3.1209923023392666e-21
10947	4.09065e-12	Be	1	4856.06A	-35.93	3.1209923023392666e-21
10948	1.1834e-11	S	8	1678.59A	-35.93	3.1209923023392666e-21
10949	1.16635e-11	S	8	1703.13A	-35.93	3.1209923023392666e-21
10950	1.54971e-13	C	3	12.8182m	-35.93	3.1209923023392666e-21
10951	1.69349e-12	C	1	1.17299m	-35.93	3.1209923023392666e-21
10952	1.68968e-12	C	1	1.17564m	-35.93	3.1209923023392666e-21
10953	4.37468e-11	Ne	6	454.078A	-35.93	3.1209923023392666e-21
10954	2.17384e-11	Ne	6	913.794A	-35.93	3.1209923023392666e-21
10955	3.09774e-11	Ne	6	641.257A	-35.93	3.1209923023392666e-21
10956	1.7214799999999998e-10	Ne	7	115.392A	-35.93	3.1209923023392666e-21
10957	1.51638e-10	Ne	7	130.999A	-35.93	3.1209923023392666e-21
10958	1.7194900000000003e-10	Ne	7	115.525A	-35.93	3.1209923023392666e-21
10959	2.43803e-13	B	4	8.14774m	-35.93	3.1209923023392666e-21
10960	5.58579e-11	B	4	355.625A	-35.93	3.1209923023392666e-21
10961	1.84392e-13	Be	3	10.7729m	-35.93	3.1209923023392666e-21
10962	1.01421e-11	O	4	1958.61A	-35.93	3.1209923023392666e-21
10963	1.00938e-11	O	4	1967.99A	-35.93	3.1209923023392666e-21
10964	2.07785e-11	O	4	956.012A	-35.93	3.1209923023392666e-21
10965	2.55768e-11	Ne	6	776.658A	-35.93	3.1209923023392666e-21
10966	1.6010399999999998e-10	S	9	124.072A	-35.93	3.1209923023392666e-21
10967	1.80293e-11	Ne	6	1101.79A	-35.93	3.1209923023392666e-21
10968	3.58654e-11	Ne	6	553.861A	-35.93	3.1209923023392666e-21
10969	4.6587e-11	Na	8	426.395A	-35.93	3.1209923023392666e-21
10970	3.97461e-11	Na	8	499.784A	-35.93	3.1209923023392666e-21
10971	1.6738e-11	Na	8	1186.79A	-35.93	3.1209923023392666e-21
10972	1.69036e-11	Na	8	1175.16A	-35.93	3.1209923023392666e-21
10973	1.71871e-11	Na	8	1155.78A	-35.93	3.1209923023392666e-21
10974	2.34263e-11	Na	8	847.955A	-35.93	3.1209923023392666e-21
10975	4.39638e-11	Ne	6	451.837A	-35.93	3.1209923023392666e-21
10976	5.15112e-11	Ne	6	385.634A	-35.93	3.1209923023392666e-21
10977	4.38755e-11	Ne	6	452.746A	-35.93	3.1209923023392666e-21
10978	5.1423e-11	Ne	6	386.295A	-35.93	3.1209923023392666e-21
10979	5.14093e-11	Ne	6	386.398A	-35.93	3.1209923023392666e-21
10980	3.09684e-11	Ne	6	641.442A	-35.93	3.1209923023392666e-21
10981	2.17521e-11	Ne	6	913.219A	-35.93	3.1209923023392666e-21
10982	3.09175e-13	Na	4	6.42499m	-35.93	3.1209923023392666e-21
10983	1.42046e-11	Ne	6	1398.45A	-35.93	3.1209923023392666e-21
10984	6.49847e-11	Na	4	305.679A	-35.93	3.1209923023392666e-21
10985	1.0928399999999999e-13	Na	4	18.1769m	-35.93	3.1209923023392666e-21
10986	1.68163e-12	C	1	1.18126m	-35.93	3.1209923023392666e-21
10987	1.5315e-12	C	1	1.29706m	-35.93	3.1209923023392666e-21
10988	1.11264e-12	C	1	1.78534m	-35.93	3.1209923023392666e-21
10989	1.11242e-12	C	1	1.78570m	-35.93	3.1209923023392666e-21
10990	4.25049e-12	Be	2	4673.45A	-35.93	3.1209923023392666e-21
10991	4.2505199999999995e-12	Be	2	4673.42A	-35.93	3.1209923023392666e-21
10992	4.78081e-11	Na	6	415.504A	-35.93	3.1209923023392666e-21
10993	3.35146e-11	Na	6	592.710A	-35.93	3.1209923023392666e-21
10994	4.2506e-12	Be	2	4673.33A	-35.93	3.1209923023392666e-21
10995	4.55499e-12	Be	2	4361.03A	-35.93	3.1209923023392666e-21
10996	4.55504e-12	Be	2	4360.99A	-35.93	3.1209923023392666e-21
10997	4.555369999999999e-12	Be	2	4360.66A	-35.93	3.1209923023392666e-21
10998	3.34966e-11	Na	6	593.029A	-35.93	3.1209923023392666e-21
10999	4.08846e-11	Na	6	485.867A	-35.93	3.1209923023392666e-21
11000	4.1182e-11	C	3	482.358A	-35.93	3.1209923023392666e-21
11001	3.18315e-13	Na	8	6.24051m	-35.93	3.1209923023392666e-21
11002	3.98986e-11	Na	8	497.873A	-35.93	3.1209923023392666e-21
11003	4.00643e-11	Na	8	495.814A	-35.93	3.1209923023392666e-21
11004	4.03479e-11	Na	8	492.330A	-35.93	3.1209923023392666e-21
11005	3.47932e-11	Ne	6	570.930A	-35.93	3.1209923023392666e-21
11006	1.43691e-11	Ne	6	1382.44A	-35.93	3.1209923023392666e-21
11007	2.19166e-11	Ne	6	906.365A	-35.93	3.1209923023392666e-21
11008	3.11329e-11	Ne	6	638.053A	-35.93	3.1209923023392666e-21
11009	3.6344e-11	Cl	7	546.568A	-35.93	3.1209923023392666e-21
11010	2.36884e-11	Cl	7	838.574A	-35.93	3.1209923023392666e-21
11011	2.36848e-11	Cl	7	838.701A	-35.93	3.1209923023392666e-21
11012	6.93616e-11	Ca	9	286.390A	-35.93	3.1209923023392666e-21
11013	7.94099e-12	Cr	7	2501.51A	-35.93	3.1209923023392666e-21
11014	3.36275e-12	Cr	7	5907.21A	-35.93	3.1209923023392666e-21
11015	4.0311e-12	Cr	7	4927.80A	-35.93	3.1209923023392666e-21
11016	4.34787e-12	Cr	7	4568.78A	-35.93	3.1209923023392666e-21
11017	5.20591e-13	N	6	3.81575m	-35.93	3.1209923023392666e-21
11018	1.90746e-11	Ca	9	1041.41A	-35.93	3.1209923023392666e-21
11019	3.00551e-11	Ca	9	660.935A	-35.93	3.1209923023392666e-21
11020	3.00952e-11	Ca	9	660.054A	-35.93	3.1209923023392666e-21
11021	3.01218e-11	Ca	9	659.471A	-35.93	3.1209923023392666e-21
11022	4.33497e-11	Ca	9	458.237A	-35.93	3.1209923023392666e-21
11023	4.40652e-11	Ca	9	450.797A	-35.93	3.1209923023392666e-21
11024	4.51725e-11	Ca	9	439.747A	-35.93	3.1209923023392666e-21
11025	1.3170300000000002e-10	Ni	9	150.827A	-35.93	3.1209923023392666e-21
11026	7.46892e-11	Cl	7	265.962A	-35.93	3.1209923023392666e-21
11027	5.77682e-12	Cr	7	3438.65A	-35.93	3.1209923023392666e-21
11028	3.3266300000000003e-13	O	1	5.97135m	-35.93	3.1209923023392666e-21
11029	3.32621e-13	O	1	5.97209m	-35.93	3.1209923023392666e-21
11030	9.41551e-13	Ca	9	2.10976m	-35.93	3.1209923023392666e-21
11031	1.25982e-11	Ca	8	1576.77A	-35.93	3.1209923023392666e-21
11032	8.4227e-11	O	5	235.844A	-35.93	3.1209923023392666e-21
11033	3.09374e-14	O	5	64.2086m	-35.93	3.1209923023392666e-21
11034	8.434760000000002e-14	O	5	23.5507m	-35.93	3.1209923023392666e-21
11035	3.62804e-12	O	5	5475.26A	-35.93	3.1209923023392666e-21
11036	6.625e-11	O	5	299.841A	-35.93	3.1209923023392666e-21
11037	5.34102e-14	O	5	37.1922m	-35.93	3.1209923023392666e-21
11038	2.23282e-11	Ca	8	889.656A	-35.93	3.1209923023392666e-21
11039	5.006e-12	Cr	7	3968.13A	-35.93	3.1209923023392666e-21
11040	3.90971e-12	Cr	7	5080.80A	-35.93	3.1209923023392666e-21
11041	3.92664e-11	Ca	9	505.889A	-35.93	3.1209923023392666e-21
11042	1.2007299999999998e-10	Ni	9	165.437A	-35.93	3.1209923023392666e-21
11043	1.11604e-11	Fe	8	1779.90A	-35.93	3.1209923023392666e-21
11044	1.24544e-12	Mn	1	1.59497m	-35.93	3.1209923023392666e-21
11045	1.24529e-12	Mn	1	1.59517m	-35.93	3.1209923023392666e-21
11046	1.24195e-12	Mn	1	1.59946m	-35.93	3.1209923023392666e-21
11047	1.2283e-12	Mn	1	1.61723m	-35.93	3.1209923023392666e-21
11048	4.41584e-13	Na	2	4.49845m	-35.93	3.1209923023392666e-21
11049	3.85702e-13	Na	2	5.15021m	-35.93	3.1209923023392666e-21
11050	3.85174e-13	Na	2	5.15728m	-35.93	3.1209923023392666e-21
11051	1.19608e-10	Ni	9	166.080A	-35.93	3.1209923023392666e-21
11052	3.92398e-11	Ca	9	506.233A	-35.93	3.1209923023392666e-21
11053	2.60119e-11	Ca	9	763.669A	-35.93	3.1209923023392666e-21
11054	6.11992e-13	O	7	3.24587m	-35.93	3.1209923023392666e-21
11055	2.1438400000000003e-12	O	1	9265.83A	-35.93	3.1209923023392666e-21
11056	2.49181e-11	Ca	9	797.189A	-35.93	3.1209923023392666e-21
11057	1.7464900000000002e-12	O	1	1.13739m	-35.93	3.1209923023392666e-21
11058	1.7464799999999998e-12	O	1	1.13740m	-35.93	3.1209923023392666e-21
11059	5.69986e-13	O	1	3.48508m	-35.93	3.1209923023392666e-21
11060	5.698520000000001e-13	O	1	3.48590m	-35.93	3.1209923023392666e-21
11061	4.35733e-13	O	1	4.55886m	-35.93	3.1209923023392666e-21
11062	4.3568100000000004e-13	O	1	4.55940m	-35.93	3.1209923023392666e-21
11063	4.35667e-13	O	1	4.55955m	-35.93	3.1209923023392666e-21
11064	4.3566499999999994e-13	O	1	4.55957m	-35.93	3.1209923023392666e-21
11065	4.3565100000000004e-13	O	1	4.55972m	-35.93	3.1209923023392666e-21
11066	1.2007299999999998e-10	Ni	9	165.436A	-35.93	3.1209923023392666e-21
11067	4.35649e-13	O	1	4.55974m	-35.93	3.1209923023392666e-21
11068	2.284e-11	Ca	8	869.724A	-35.93	3.1209923023392666e-21
11069	6.62191e-11	O	5	299.981A	-35.93	3.1209923023392666e-21
11070	6.90604e-11	O	5	287.639A	-35.93	3.1209923023392666e-21
11071	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	3.1209923023392666e-21
11072	3.053e-12	Ne	1	6506.53A	-35.93	3.1209923023392666e-21
11073	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	3.1209923023392666e-21
11074	2.9862e-12	Ne	1	6652.09A	-35.93	3.1209923023392666e-21
11075	2.97449e-12	Ne	1	6678.28A	-35.93	3.1209923023392666e-21
11076	2.95732e-12	Ne	1	6717.04A	-35.93	3.1209923023392666e-21
11077	2.86666e-12	Ne	1	6929.47A	-35.93	3.1209923023392666e-21
11078	2.82806e-12	Ne	1	7024.05A	-35.93	3.1209923023392666e-21
11079	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	3.1209923023392666e-21
11080	2.74175e-12	Ne	1	7245.17A	-35.93	3.1209923023392666e-21
11081	2.45773e-12	Ne	1	8082.46A	-35.93	3.1209923023392666e-21
11082	6.9024e-11	Ne	3	287.791A	-35.93	3.1209923023392666e-21
11083	3.25852e-12	Ne	1	6096.16A	-35.93	3.1209923023392666e-21
11084	6.90407e-11	Ne	3	287.721A	-35.93	3.1209923023392666e-21
11085	3.27023e-12	Ne	1	6074.34A	-35.93	3.1209923023392666e-21
11086	3.3243e-12	Ne	1	5975.53A	-35.93	3.1209923023392666e-21
11087	3.41748e-13	Na	2	5.81260m	-35.93	3.1209923023392666e-21
11088	3.08847e-13	Na	2	6.43180m	-35.93	3.1209923023392666e-21
11089	2.61716e-13	Na	2	7.59008m	-35.93	3.1209923023392666e-21
11090	2.03571e-13	Na	2	9.75801m	-35.93	3.1209923023392666e-21
11091	1.81603e-13	Na	2	10.9384m	-35.93	3.1209923023392666e-21
11092	1.38177e-13	Na	2	14.3761m	-35.93	3.1209923023392666e-21
11093	1.23539e-13	Na	2	16.0795m	-35.93	3.1209923023392666e-21
11094	1.05277e-13	Na	2	18.8688m	-35.93	3.1209923023392666e-21
11095	9.98362e-14	Na	2	19.8971m	-35.93	3.1209923023392666e-21
11096	8.01133e-14	Na	2	24.7954m	-35.93	3.1209923023392666e-21
11097	3.10273e-12	Ne	1	6402.25A	-35.93	3.1209923023392666e-21
11098	3.15069e-12	Ne	1	6304.79A	-35.93	3.1209923023392666e-21
11099	7.33372e-11	O	5	270.865A	-35.93	3.1209923023392666e-21
11100	3.24135e-12	Ne	1	6128.45A	-35.93	3.1209923023392666e-21
11101	2.57062e-11	Ca	8	772.750A	-35.93	3.1209923023392666e-21
11102	6.61657e-11	O	5	300.223A	-35.93	3.1209923023392666e-21
11103	3.87938e-11	Ca	9	512.052A	-35.93	3.1209923023392666e-21
11104	3.32646e-13	O	1	5.97166m	-35.93	3.1209923023392666e-21
11105	3.91721e-11	Ca	9	507.108A	-35.93	3.1209923023392666e-21
11106	5.31155e-11	Ca	9	373.986A	-35.93	3.1209923023392666e-21
11107	3.32408e-13	O	1	5.97592m	-35.93	3.1209923023392666e-21
11108	3.3238400000000003e-13	O	1	5.97636m	-35.93	3.1209923023392666e-21
11109	3.32363e-13	O	1	5.97673m	-35.93	3.1209923023392666e-21
11110	3.3225e-13	O	1	5.97877m	-35.93	3.1209923023392666e-21
11111	3.32229e-13	O	1	5.97914m	-35.93	3.1209923023392666e-21
11112	3.3221999999999997e-13	O	1	5.97931m	-35.93	3.1209923023392666e-21
11113	3.1893200000000003e-13	O	1	6.22843m	-35.93	3.1209923023392666e-21
11114	8.25945e-11	Ca	9	240.506A	-35.93	3.1209923023392666e-21
11115	5.25395e-11	Ca	9	378.086A	-35.93	3.1209923023392666e-21
11116	5.24994e-11	Ca	9	378.375A	-35.93	3.1209923023392666e-21
11117	5.24727e-11	Ca	9	378.567A	-35.93	3.1209923023392666e-21
11118	3.85293e-11	Ca	9	515.567A	-35.93	3.1209923023392666e-21
11119	8.32373e-11	Ca	9	238.648A	-35.93	3.1209923023392666e-21
11120	2.62101e-11	O	5	757.894A	-35.93	3.1209923023392666e-21
11121	5.31421e-11	Ca	9	373.799A	-35.93	3.1209923023392666e-21
11122	9.94669e-11	O	5	199.709A	-35.93	3.1209923023392666e-21
11123	7.32838e-11	O	5	271.062A	-35.93	3.1209923023392666e-21
11124	7.70791e-13	Cr	7	2.57715m	-35.93	3.1209923023392666e-21
11125	2.46698e-14	Ni	1	80.5212m	-35.93	3.1209923023392666e-21
11126	1.39725e-12	Fe	8	1.42168m	-35.93	3.1209923023392666e-21
11127	1.04774e-12	Fe	8	1.89594m	-35.93	3.1209923023392666e-21
11128	1.19577e-13	Mg	3	16.6123m	-35.93	3.1209923023392666e-21
11129	4.83703e-11	Fe	6	410.675A	-35.93	3.1209923023392666e-21
11130	1.19304e-12	Fe	6	1.66503m	-35.93	3.1209923023392666e-21
11131	1.95203e-13	Fe	6	10.1763m	-35.93	3.1209923023392666e-21
11132	1.65003e-12	Fe	6	1.20388m	-35.93	3.1209923023392666e-21
11133	1.34554e-12	Fe	6	1.47632m	-35.93	3.1209923023392666e-21
11134	1.52501e-13	Fe	6	13.0258m	-35.93	3.1209923023392666e-21
11135	1.75474e-12	Fe	6	1.13204m	-35.93	3.1209923023392666e-21
11136	1.4502600000000001e-12	Fe	6	1.36972m	-35.93	3.1209923023392666e-21
11137	3.82212e-11	Fe	6	519.723A	-35.93	3.1209923023392666e-21
11138	4.32848e-11	Fe	6	458.925A	-35.93	3.1209923023392666e-21
11139	4.3208e-11	Fe	6	459.740A	-35.93	3.1209923023392666e-21
11140	4.66646e-11	Fe	6	425.686A	-35.93	3.1209923023392666e-21
11141	4.67597e-11	Fe	6	424.820A	-35.93	3.1209923023392666e-21
11142	1.65238e-14	N	1	120.217m	-35.93	3.1209923023392666e-21
11143	9.636889999999999e-17	N	1	2.06129c	-35.93	3.1209923023392666e-21
11144	7.66977e-17	N	1	2.58997c	-35.93	3.1209923023392666e-21
11145	4.82314e-11	Fe	6	411.857A	-35.93	3.1209923023392666e-21
11146	2.36722e-11	Fe	8	839.146A	-35.93	3.1209923023392666e-21
11147	6.03157e-11	Mn	6	329.341A	-35.93	3.1209923023392666e-21
11148	2.34974e-11	Fe	8	845.389A	-35.93	3.1209923023392666e-21
11149	1.37351e-11	Mg	3	1446.26A	-35.93	3.1209923023392666e-21
11150	1.2809e-11	Mg	3	1550.82A	-35.93	3.1209923023392666e-21
11151	1.04463e-11	Mg	3	1901.58A	-35.93	3.1209923023392666e-21
11152	1.04084e-11	Mg	3	1908.50A	-35.93	3.1209923023392666e-21
11153	1.03251e-11	Mg	3	1923.89A	-35.93	3.1209923023392666e-21
11154	1.04754e-12	Fe	8	1.89630m	-35.93	3.1209923023392666e-21
11155	4.68073e-11	Fe	6	424.388A	-35.93	3.1209923023392666e-21
11156	9.7667e-12	Fe	8	2033.90A	-35.93	3.1209923023392666e-21
11157	1.02508e-11	Mg	3	1937.84A	-35.93	3.1209923023392666e-21
11158	2.64485e-12	Na	1	7510.62A	-35.93	3.1209923023392666e-21
11159	1.33844e-11	Fe	8	1484.14A	-35.93	3.1209923023392666e-21
11160	1.35593e-11	Fe	8	1465.01A	-35.93	3.1209923023392666e-21
11161	2.60355e-12	Fe	8	7629.75A	-35.93	3.1209923023392666e-21
11162	3.04605e-15	O	7	652.138m	-35.93	3.1209923023392666e-21
11163	3.25467e-12	N	1	6103.38A	-35.93	3.1209923023392666e-21
11164	3.24796e-12	N	1	6115.98A	-35.93	3.1209923023392666e-21
11165	3.04487e-13	Fe	6	6.52392m	-35.93	3.1209923023392666e-21
11166	1.30233e-12	Fe	6	1.52531m	-35.93	3.1209923023392666e-21
11167	9.97839e-13	Fe	6	1.99075m	-35.93	3.1209923023392666e-21
11168	1.49753e-12	Fe	6	1.32648m	-35.93	3.1209923023392666e-21
11169	1.0757700000000002e-12	Na	1	1.84653m	-35.93	3.1209923023392666e-21
11170	3.4168199999999998e-15	Na	1	581.372m	-35.93	3.1209923023392666e-21
11171	8.578360000000001e-12	Na	2	2315.65A	-35.93	3.1209923023392666e-21
11172	7.96762e-12	Na	2	2493.15A	-35.93	3.1209923023392666e-21
11173	6.8946300000000005e-12	Na	2	2881.15A	-35.93	3.1209923023392666e-21
11174	6.28393e-12	Na	2	3161.15A	-35.93	3.1209923023392666e-21
11175	4.95676e-11	Fe	6	400.755A	-35.93	3.1209923023392666e-21
11176	1.4478799999999999e-12	Na	2	1.37197m	-35.93	3.1209923023392666e-21
11177	1.42417e-12	Na	2	1.39481m	-35.93	3.1209923023392666e-21
11178	1.36776e-12	Na	2	1.45233m	-35.93	3.1209923023392666e-21
11179	1.18616e-12	Na	2	1.67469m	-35.93	3.1209923023392666e-21
11180	5.70564e-13	Na	2	3.48155m	-35.93	3.1209923023392666e-21
11181	5.67305e-13	Na	2	3.50155m	-35.93	3.1209923023392666e-21
11182	4.9045e-13	Na	2	4.05025m	-35.93	3.1209923023392666e-21
11183	4.65287e-13	Na	2	4.26929m	-35.93	3.1209923023392666e-21
11184	2.09528e-12	Fe	8	9480.58A	-35.93	3.1209923023392666e-21
11185	1.02315e-11	Mg	3	1941.51A	-35.93	3.1209923023392666e-21
11186	4.3948199999999995e-13	Mg	3	4.51997m	-35.93	3.1209923023392666e-21
11187	9.30007e-12	Mg	3	2135.95A	-35.93	3.1209923023392666e-21
11188	1.19511e-12	Mn	1	1.66215m	-35.93	3.1209923023392666e-21
11189	1.18836e-12	Mn	1	1.67158m	-35.93	3.1209923023392666e-21
11190	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	3.1209923023392666e-21
11191	5.01774e-14	Mn	1	39.5885m	-35.93	3.1209923023392666e-21
11192	3.38424e-14	Mn	1	58.6970m	-35.93	3.1209923023392666e-21
11193	1.97407e-14	Mn	1	100.627m	-35.93	3.1209923023392666e-21
11194	1.67457e-11	Fe	8	1186.24A	-35.93	3.1209923023392666e-21
11195	2.38264e-11	Fe	8	833.717A	-35.93	3.1209923023392666e-21
11196	2.42535e-11	Fe	8	819.036A	-35.93	3.1209923023392666e-21
11197	2.45449e-11	Fe	8	809.312A	-35.93	3.1209923023392666e-21
11198	2.47197e-11	Fe	8	803.589A	-35.93	3.1209923023392666e-21
11199	3.4951e-13	Fe	8	5.68351m	-35.93	3.1209923023392666e-21
11200	1.0113e-11	Fe	8	1964.25A	-35.93	3.1209923023392666e-21
11201	2.3206e-11	Fe	8	856.005A	-35.93	3.1209923023392666e-21
11202	1.2116e-12	Mn	1	1.63952m	-35.93	3.1209923023392666e-21
11203	9.30834e-12	Mg	3	2134.05A	-35.93	3.1209923023392666e-21
11204	1.2222e-12	Mn	1	1.62530m	-35.93	3.1209923023392666e-21
11205	1.24075e-12	Mn	1	1.60100m	-35.93	3.1209923023392666e-21
11206	9.12178e-12	Mg	3	2177.70A	-35.93	3.1209923023392666e-21
11207	8.73768e-12	Mg	3	2273.43A	-35.93	3.1209923023392666e-21
11208	8.44959e-12	Mg	3	2350.94A	-35.93	3.1209923023392666e-21
11209	8.0496e-12	Mg	3	2467.76A	-35.93	3.1209923023392666e-21
11210	7.85407e-12	Mg	3	2529.19A	-35.93	3.1209923023392666e-21
11211	7.12321e-12	Mg	3	2788.69A	-35.93	3.1209923023392666e-21
11212	2.53007e-11	Fe	8	785.134A	-35.93	3.1209923023392666e-21
11213	1.20856e-12	Mn	1	1.64365m	-35.93	3.1209923023392666e-21
11214	9.37603e-12	Mg	3	2118.64A	-35.93	3.1209923023392666e-21
11215	1.0045e-11	Mg	3	1977.55A	-35.93	3.1209923023392666e-21
11216	4.47025e-13	Na	2	4.44371m	-35.93	3.1209923023392666e-21
11217	1.0036e-11	Mg	3	1979.32A	-35.93	3.1209923023392666e-21
11218	9.66413e-12	Mg	3	2055.48A	-35.93	3.1209923023392666e-21
11219	9.620030000000001e-12	Mg	3	2064.91A	-35.93	3.1209923023392666e-21
11220	9.52327e-12	Mg	3	2085.89A	-35.93	3.1209923023392666e-21
11221	9.46858e-12	Mg	3	2097.93A	-35.93	3.1209923023392666e-21
11222	1.9955300000000003e-15	Mg	1	995.447m	-35.93	3.1209923023392666e-21
11223	9.402060000000001e-12	Mg	3	2112.78A	-35.93	3.1209923023392666e-21
11224	2.87639e-11	Fe	8	690.604A	-35.93	3.1209923023392666e-21
11225	2.30308e-14	Mg	1	86.2518m	-35.93	3.1209923023392666e-21
11226	4.0453300000000005e-12	Fe	8	4910.47A	-35.93	3.1209923023392666e-21
11227	5.0930900000000005e-12	Fe	8	3900.28A	-35.93	3.1209923023392666e-21
11228	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	3.1209923023392666e-21
11229	8.849440000000001e-13	Mg	1	2.24471m	-35.93	3.1209923023392666e-21
11230	8.8495e-13	Mg	1	2.24470m	-35.93	3.1209923023392666e-21
11231	5.4426099999999996e-12	Fe	8	3649.80A	-35.93	3.1209923023392666e-21
11232	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	3.1209923023392666e-21
11233	3.08774e-13	Mg	1	6.43334m	-35.93	3.1209923023392666e-21
11234	3.0877e-13	Mg	1	6.43341m	-35.93	3.1209923023392666e-21
11235	2.87735e-13	Mg	1	6.90373m	-35.93	3.1209923023392666e-21
11236	2.86394e-13	Mg	1	6.93605m	-35.93	3.1209923023392666e-21
11237	2.85739e-13	Mg	1	6.95195m	-35.93	3.1209923023392666e-21
11238	2.76132e-13	Mg	1	7.19383m	-35.93	3.1209923023392666e-21
11239	2.76128e-13	Mg	1	7.19392m	-35.93	3.1209923023392666e-21
11240	2.76126e-13	Mg	1	7.19399m	-35.93	3.1209923023392666e-21
11241	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	3.1209923023392666e-21
11242	7.685470000000001e-14	Na	2	25.8468m	-35.93	3.1209923023392666e-21
11243	4.3425599999999995e-14	Na	2	45.7436m	-35.93	3.1209923023392666e-21
11244	2.37028e-14	Na	2	83.8065m	-35.93	3.1209923023392666e-21
11245	1.30764e-10	Li	2	151.911A	-35.93	3.1209923023392666e-21
11246	1.4208000000000001e-10	Li	2	139.812A	-35.93	3.1209923023392666e-21
11247	1.4357900000000003e-10	Li	2	138.352A	-35.93	3.1209923023392666e-21
11248	1.4357900000000003e-10	Li	2	138.352A	-35.93	3.1209923023392666e-21
11249	1.26037e-10	Li	2	157.608A	-35.93	3.1209923023392666e-21
11250	1.43578e-10	Li	2	138.353A	-35.93	3.1209923023392666e-21
11251	1.472e-10	Li	2	134.949A	-35.93	3.1209923023392666e-21
11252	9.09917e-11	Cl	7	218.311A	-35.93	3.1209923023392666e-21
11253	1.56372e-11	Li	2	1270.33A	-35.93	3.1209923023392666e-21
11254	9.09953e-11	Cl	7	218.302A	-35.93	3.1209923023392666e-21
11255	5.77836e-11	He	1	343.773A	-35.93	3.1209923023392666e-21
11256	1.0790799999999998e-10	Cl	7	184.086A	-35.93	3.1209923023392666e-21
11257	5.77862e-11	He	1	343.758A	-35.93	3.1209923023392666e-21
11258	5.77892e-11	He	1	343.740A	-35.93	3.1209923023392666e-21
11259	5.77925e-11	He	1	343.720A	-35.93	3.1209923023392666e-21
11260	1.44153e-10	Li	2	137.801A	-35.93	3.1209923023392666e-21
11261	1.24075e-10	Li	2	160.100A	-35.93	3.1209923023392666e-21
11262	7.62791e-11	Cl	7	260.418A	-35.93	3.1209923023392666e-21
11263	3.27132e-11	Be	3	607.231A	-35.93	3.1209923023392666e-21
11264	2.22968e-11	Si	8	890.910A	-35.93	3.1209923023392666e-21
11265	2.23008e-11	Si	8	890.751A	-35.93	3.1209923023392666e-21
11266	3.70436e-11	Si	8	536.246A	-35.93	3.1209923023392666e-21
11267	4.21734e-11	Si	8	471.019A	-35.93	3.1209923023392666e-21
11268	1.47428e-11	Si	8	1347.40A	-35.93	3.1209923023392666e-21
11269	1.98726e-11	Si	8	999.592A	-35.93	3.1209923023392666e-21
11270	2.0745e-11	Si	8	957.553A	-35.93	3.1209923023392666e-21
11271	1.3156299999999998e-10	Li	2	150.988A	-35.93	3.1209923023392666e-21
11272	1.3062e-10	Li	2	152.078A	-35.93	3.1209923023392666e-21
11273	1.98765e-11	Si	8	999.392A	-35.93	3.1209923023392666e-21
11274	1.30274e-10	Li	2	152.482A	-35.93	3.1209923023392666e-21
11275	1.50653e-14	Al	1	131.855m	-35.93	3.1209923023392666e-21
11276	9.24943e-15	Al	1	214.764m	-35.93	3.1209923023392666e-21
11277	1.02614e-11	Al	3	1935.84A	-35.93	3.1209923023392666e-21
11278	1.02613e-11	Al	3	1935.86A	-35.93	3.1209923023392666e-21
11279	7.57936e-12	Cl	8	2620.86A	-35.93	3.1209923023392666e-21
11280	1.02608e-11	Al	3	1935.95A	-35.93	3.1209923023392666e-21
11281	5.3657199999999995e-12	Al	3	3702.11A	-35.93	3.1209923023392666e-21
11282	5.3498e-12	Al	3	3713.12A	-35.93	3.1209923023392666e-21
11283	4.40203e-12	Al	3	4512.57A	-35.93	3.1209923023392666e-21
11284	4.38611e-12	Al	3	4528.94A	-35.93	3.1209923023392666e-21
11285	4.38588e-12	Al	3	4529.19A	-35.93	3.1209923023392666e-21
11286	7.79258e-12	Cl	8	2549.15A	-35.93	3.1209923023392666e-21
11287	3.1517600000000004e-13	Al	4	6.30266m	-35.93	3.1209923023392666e-21
11288	8.07456e-12	Cl	8	2460.13A	-35.93	3.1209923023392666e-21
11289	2.46784e-13	Cl	8	8.04934m	-35.93	3.1209923023392666e-21
11290	1.18285e-12	Cl	8	1.67937m	-35.93	3.1209923023392666e-21
11291	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	3.1209923023392666e-21
11292	3.17403e-12	Cl	8	6258.44A	-35.93	3.1209923023392666e-21
11293	3.9579e-12	Cl	8	5018.93A	-35.93	3.1209923023392666e-21
11294	2.8639e-11	Cl	8	693.616A	-35.93	3.1209923023392666e-21
11295	2.66484e-11	Cl	8	745.429A	-35.93	3.1209923023392666e-21
11296	2.45261e-14	O	7	80.9930m	-35.93	3.1209923023392666e-21
11297	2.54658e-11	Cl	8	780.043A	-35.93	3.1209923023392666e-21
11298	1.30173e-10	Li	2	152.601A	-35.93	3.1209923023392666e-21
11299	1.30268e-10	Li	2	152.489A	-35.93	3.1209923023392666e-21
11300	1.47467e-11	Si	8	1347.04A	-35.93	3.1209923023392666e-21
11301	2.0749e-11	Si	8	957.370A	-35.93	3.1209923023392666e-21
11302	2.67034e-13	Al	1	7.43892m	-35.93	3.1209923023392666e-21
11303	5.86232e-11	He	1	338.850A	-35.93	3.1209923023392666e-21
11304	5.841739999999999e-14	Cl	7	34.0043m	-35.93	3.1209923023392666e-21
11305	1.1145e-12	Cl	8	1.78236m	-35.93	3.1209923023392666e-21
11306	2.6576e-12	Cl	8	7474.58A	-35.93	3.1209923023392666e-21
11307	4.155219999999999e-12	Cl	8	4780.61A	-35.93	3.1209923023392666e-21
11308	2.16324e-11	Cl	8	918.274A	-35.93	3.1209923023392666e-21
11309	1.26592e-11	Cl	7	1569.17A	-35.93	3.1209923023392666e-21
11310	1.47162e-11	Cl	7	1349.84A	-35.93	3.1209923023392666e-21
11311	1.47126e-11	Cl	7	1350.17A	-35.93	3.1209923023392666e-21
11312	1.19117e-11	Cl	7	1667.64A	-35.93	3.1209923023392666e-21
11313	9.06588e-11	Cl	7	219.112A	-35.93	3.1209923023392666e-21
11314	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	3.1209923023392666e-21
11315	5.78186e-11	He	1	343.565A	-35.93	3.1209923023392666e-21
11316	5.78268e-11	He	1	343.517A	-35.93	3.1209923023392666e-21
11317	5.78365e-11	He	1	343.459A	-35.93	3.1209923023392666e-21
11318	5.78482e-11	He	1	343.389A	-35.93	3.1209923023392666e-21
11319	5.78625e-11	He	1	343.304A	-35.93	3.1209923023392666e-21
11320	5.78803e-11	He	1	343.199A	-35.93	3.1209923023392666e-21
11321	5.79027e-11	He	1	343.066A	-35.93	3.1209923023392666e-21
11322	5.79315e-11	He	1	342.896A	-35.93	3.1209923023392666e-21
11323	5.79693e-11	He	1	342.672A	-35.93	3.1209923023392666e-21
11324	5.78022e-11	Cl	7	343.663A	-35.93	3.1209923023392666e-21
11325	5.80204e-11	He	1	342.370A	-35.93	3.1209923023392666e-21
11326	4.306e-11	Cl	7	461.321A	-35.93	3.1209923023392666e-21
11327	5.83568e-11	He	1	340.397A	-35.93	3.1209923023392666e-21
11328	5.83568e-11	He	1	340.397A	-35.93	3.1209923023392666e-21
11329	1.6913e-11	Cl	7	1174.51A	-35.93	3.1209923023392666e-21
11330	1.26556e-11	Cl	7	1569.61A	-35.93	3.1209923023392666e-21
11331	5.13124e-12	Si	8	3871.28A	-35.93	3.1209923023392666e-21
11332	5.86232e-11	He	1	338.850A	-35.93	3.1209923023392666e-21
11333	6.00396e-12	Si	8	3308.56A	-35.93	3.1209923023392666e-21
11334	8.72683e-13	Si	8	2.27625m	-35.93	3.1209923023392666e-21
11335	1.49183e-10	Si	8	133.155A	-35.93	3.1209923023392666e-21
11336	1.4913299999999998e-10	Si	8	133.200A	-35.93	3.1209923023392666e-21
11337	1.41999e-10	Si	8	139.892A	-35.93	3.1209923023392666e-21
11338	1.4189e-10	Si	8	139.999A	-35.93	3.1209923023392666e-21
11339	1.5032399999999999e-10	Si	8	132.144A	-35.93	3.1209923023392666e-21
11340	1.50274e-10	Si	8	132.188A	-35.93	3.1209923023392666e-21
11341	1.43031e-10	Si	8	138.882A	-35.93	3.1209923023392666e-21
11342	1.1417200000000001e-12	Si	8	1.73987m	-35.93	3.1209923023392666e-21
11343	5.77964e-11	He	1	343.697A	-35.93	3.1209923023392666e-21
11344	9.535589999999999e-12	Al	6	2083.19A	-35.93	3.1209923023392666e-21
11345	5.78008e-11	He	1	343.671A	-35.93	3.1209923023392666e-21
11346	5.78058e-11	He	1	343.641A	-35.93	3.1209923023392666e-21
11347	5.83862e-11	He	1	340.225A	-35.93	3.1209923023392666e-21
11348	1.45898e-11	Cl	7	1361.53A	-35.93	3.1209923023392666e-21
11349	1.45934e-11	Cl	7	1361.19A	-35.93	3.1209923023392666e-21
11350	1.1723200000000001e-14	Cl	7	169.445m	-35.93	3.1209923023392666e-21
11351	2.81338e-12	Cl	7	7060.70A	-35.93	3.1209923023392666e-21
11352	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	3.1209923023392666e-21
11353	2.80166e-12	Cl	7	7090.24A	-35.93	3.1209923023392666e-21
11354	2.8052400000000003e-12	Cl	7	7081.20A	-35.93	3.1209923023392666e-21
11355	1.97175e-11	Cl	7	1007.46A	-35.93	3.1209923023392666e-21
11356	3.16292e-11	Cl	7	628.042A	-35.93	3.1209923023392666e-21
11357	3.57658e-15	Cl	7	555.404m	-35.93	3.1209923023392666e-21
11358	2.66766e-13	Al	1	7.44640m	-35.93	3.1209923023392666e-21
11359	4.23986e-12	Cl	8	4685.16A	-35.93	3.1209923023392666e-21
11360	3.67822e-12	Ne	1	5400.56A	-35.93	3.1209923023392666e-21
11361	6.386180000000001e-14	Ne	3	31.1054m	-35.93	3.1209923023392666e-21
11362	7.94795e-17	C	5	2.49932c	-35.93	3.1209923023392666e-21
11363	5.3666e-11	Fe	6	370.150A	-35.93	3.1209923023392666e-21
11364	2.84524e-11	Ne	3	698.165A	-35.93	3.1209923023392666e-21
11365	1.17035e-11	Ne	3	1697.31A	-35.93	3.1209923023392666e-21
11366	1.17097e-11	Ne	3	1696.41A	-35.93	3.1209923023392666e-21
11367	1.17202e-11	Ne	3	1694.89A	-35.93	3.1209923023392666e-21
11368	1.89762e-12	Ne	3	1.04681m	-35.93	3.1209923023392666e-21
11369	1.2776299999999999e-14	C	5	155.479m	-35.93	3.1209923023392666e-21
11370	5.36487e-16	C	5	3702.69m	-35.93	3.1209923023392666e-21
11371	5.77194e-12	Ne	3	3441.55A	-35.93	3.1209923023392666e-21
11372	1.21206e-15	C	5	1638.90m	-35.93	3.1209923023392666e-21
11373	4.1117299999999997e-13	O	7	4.83116m	-35.93	3.1209923023392666e-21
11374	4.51728e-11	Ti	9	439.744A	-35.93	3.1209923023392666e-21
11375	4.7986e-19	Mn	1	413.964c	-35.93	3.1209923023392666e-21
11376	2.49376e-11	Cl	8	796.565A	-35.93	3.1209923023392666e-21
11377	1.55828e-12	Al	1	1.27477m	-35.93	3.1209923023392666e-21
11378	1.55802e-12	Al	1	1.27498m	-35.93	3.1209923023392666e-21
11379	2.59821e-11	Cl	8	764.544A	-35.93	3.1209923023392666e-21
11380	2.02923e-11	B	1	978.914A	-35.93	3.1209923023392666e-21
11381	1.55711e-12	Al	1	1.27573m	-35.93	3.1209923023392666e-21
11382	2.67658e-11	Cl	8	742.159A	-35.93	3.1209923023392666e-21
11383	2.70476e-11	Cl	8	734.425A	-35.93	3.1209923023392666e-21
11384	1.74783e-11	Cl	8	1136.52A	-35.93	3.1209923023392666e-21
11385	2.02316e-11	B	1	981.855A	-35.93	3.1209923023392666e-21
11386	2.13118e-11	Cl	8	932.088A	-35.93	3.1209923023392666e-21
11387	2.85267e-11	Ne	3	696.345A	-35.93	3.1209923023392666e-21
11388	5.81381e-11	Ne	3	341.677A	-35.93	3.1209923023392666e-21
11389	2.44849e-11	Cl	8	811.293A	-35.93	3.1209923023392666e-21
11390	5.81319e-11	Ne	3	341.714A	-35.93	3.1209923023392666e-21
11391	3.39419e-12	Ne	1	5852.49A	-35.93	3.1209923023392666e-21
11392	3.29427e-12	Ne	1	6030.00A	-35.93	3.1209923023392666e-21
11393	8.246839999999999e-12	Cr	7	2408.74A	-35.93	3.1209923023392666e-21
11394	3.56276e-11	Ne	3	557.559A	-35.93	3.1209923023392666e-21
11395	6.40799e-11	Ne	3	309.995A	-35.93	3.1209923023392666e-21
11396	1.20373e-10	N	6	165.025A	-35.93	3.1209923023392666e-21
11397	4.79119e-11	Cr	9	414.604A	-35.93	3.1209923023392666e-21
11398	1.30026e-12	Cr	7	1.52773m	-35.93	3.1209923023392666e-21
11399	5.185229999999999e-13	Cr	7	3.83097m	-35.93	3.1209923023392666e-21
11400	1.28931e-12	Cr	7	1.54070m	-35.93	3.1209923023392666e-21
11401	5.7731199999999995e-12	Cr	7	3440.85A	-35.93	3.1209923023392666e-21
11402	2.50507e-12	Ni	1	7929.69A	-35.93	3.1209923023392666e-21
11403	2.48618e-12	Ni	1	7989.94A	-35.93	3.1209923023392666e-21
11404	9.23046e-12	Cr	7	2152.05A	-35.93	3.1209923023392666e-21
11405	6.251060000000001e-13	Cr	7	3.17777m	-35.93	3.1209923023392666e-21
11406	7.817369999999999e-13	Cr	7	2.54107m	-35.93	3.1209923023392666e-21
11407	1.09471e-14	Cr	7	181.459m	-35.93	3.1209923023392666e-21
11408	2.39927e-13	Ni	1	8.27936m	-35.93	3.1209923023392666e-21
11409	4.99505e-12	Cr	7	3976.83A	-35.93	3.1209923023392666e-21
11410	5.62923e-14	Ni	1	35.2880m	-35.93	3.1209923023392666e-21
11411	1.21206e-15	C	5	1638.90m	-35.93	3.1209923023392666e-21
11412	6.40738e-11	Ne	3	310.025A	-35.93	3.1209923023392666e-21
11413	1.05211e-14	Ne	3	188.806m	-35.93	3.1209923023392666e-21
11414	6.18033e-15	Ne	3	321.414m	-35.93	3.1209923023392666e-21
11415	6.40905e-11	Ne	3	309.944A	-35.93	3.1209923023392666e-21
11416	2.24943e-11	Cl	8	883.088A	-35.93	3.1209923023392666e-21
11417	2.50554e-11	Cl	8	792.820A	-35.93	3.1209923023392666e-21
11418	1.73207e-10	Al	6	114.686A	-35.93	3.1209923023392666e-21
11419	2.30557e-11	Cl	8	861.586A	-35.93	3.1209923023392666e-21
11420	5.143270000000001e-13	Al	1	3.86222m	-35.93	3.1209923023392666e-21
11421	5.13154e-13	Al	1	3.87105m	-35.93	3.1209923023392666e-21
11422	2.67939e-13	Al	1	7.41379m	-35.93	3.1209923023392666e-21
11423	1.49559e-10	Al	6	132.820A	-35.93	3.1209923023392666e-21
11424	1.4192400000000002e-10	Al	6	139.966A	-35.93	3.1209923023392666e-21
11425	8.59388e-11	Al	6	231.147A	-35.93	3.1209923023392666e-21
11426	9.3607e-13	Cl	8	2.12211m	-35.93	3.1209923023392666e-21
11427	1.88247e-12	Cl	8	1.05523m	-35.93	3.1209923023392666e-21
11428	2.92724e-12	Cl	8	6786.07A	-35.93	3.1209923023392666e-21
11429	3.49791e-12	Cl	8	5678.95A	-35.93	3.1209923023392666e-21
11430	3.71112e-12	Cl	8	5352.69A	-35.93	3.1209923023392666e-21
11431	5.67424e-11	Al	6	350.081A	-35.93	3.1209923023392666e-21
11432	1.6012499999999998e-10	Al	6	124.056A	-35.93	3.1209923023392666e-21
11433	2.55048e-11	Al	6	778.853A	-35.93	3.1209923023392666e-21
11434	2.47473e-11	Al	6	802.691A	-35.93	3.1209923023392666e-21
11435	1.32695e-11	Al	6	1497.01A	-35.93	3.1209923023392666e-21
11436	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	3.1209923023392666e-21
11437	1.32695e-11	Al	6	1497.01A	-35.93	3.1209923023392666e-21
11438	1.32695e-11	Al	6	1497.01A	-35.93	3.1209923023392666e-21
11439	9.535589999999999e-12	Al	6	2083.19A	-35.93	3.1209923023392666e-21
11440	9.46402e-13	Cl	8	2.09894m	-35.93	3.1209923023392666e-21
11441	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	3.1209923023392666e-21
11442	2.56183e-12	Cl	8	7754.01A	-35.93	3.1209923023392666e-21
11443	2.50147e-11	Al	6	794.111A	-35.93	3.1209923023392666e-21
11444	1.6947e-10	Al	6	117.215A	-35.93	3.1209923023392666e-21
11445	2.80953e-11	Cl	8	707.039A	-35.93	3.1209923023392666e-21
11446	3.35884e-11	He	1	591.409A	-35.93	3.1209923023392666e-21
11447	2.55505e-11	Cl	8	777.460A	-35.93	3.1209923023392666e-21
11448	3.30301e-11	He	1	601.404A	-35.93	3.1209923023392666e-21
11449	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	3.1209923023392666e-21
11450	4.0813e-12	Cl	8	4867.19A	-35.93	3.1209923023392666e-21
11451	7.54067e-13	Al	1	2.63431m	-35.93	3.1209923023392666e-21
11452	5.01739e-12	Cl	8	3959.12A	-35.93	3.1209923023392666e-21
11453	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	3.1209923023392666e-21
11454	7.00865e-12	Cl	8	2834.28A	-35.93	3.1209923023392666e-21
11455	2.01445e-11	B	1	986.096A	-35.93	3.1209923023392666e-21
11456	2.39915e-11	Cl	8	827.979A	-35.93	3.1209923023392666e-21
11457	2.92095e-11	Cl	8	680.069A	-35.93	3.1209923023392666e-21
11458	2.97045e-11	Cl	8	668.735A	-35.93	3.1209923023392666e-21
11459	1.5431e-12	Cl	8	1.28731m	-35.93	3.1209923023392666e-21
11460	3.0407e-12	Cl	8	6532.86A	-35.93	3.1209923023392666e-21
11461	2.05182e-11	Cl	8	968.139A	-35.93	3.1209923023392666e-21
11462	2.43516e-11	Cl	8	815.734A	-35.93	3.1209923023392666e-21
11463	1.47719e-13	O	7	13.4474m	-35.93	3.1209923023392666e-21
11464	2.55342e-11	Cl	8	777.956A	-35.93	3.1209923023392666e-21
11465	2.75248e-11	Cl	8	721.693A	-35.93	3.1209923023392666e-21
11466	2.00142e-11	B	1	992.516A	-35.93	3.1209923023392666e-21
11467	6.35563e-11	He	1	312.549A	-35.93	3.1209923023392666e-21
11468	2.85903e-11	Cl	8	694.797A	-35.93	3.1209923023392666e-21
11469	1.3630699999999998e-17	He	1	14.5733c	-35.93	3.1209923023392666e-21
11470	1.37897e-17	He	1	14.4053c	-35.93	3.1209923023392666e-21
11471	1.4975899999999999e-12	Cl	8	1.32643m	-35.93	3.1209923023392666e-21
11472	1.89755e-11	Cl	8	1046.85A	-35.93	3.1209923023392666e-21
11473	2.2809e-11	Cl	8	870.906A	-35.93	3.1209923023392666e-21
11474	8.68689e-11	V	8	228.672A	-35.93	3.1209923023392666e-21


==> LINES_1e4K_1e-3.0cm-3_Q18_col15.5.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	1.63403e-11	H	1	1215.67A	-9.592	0.8601761209023853
1	6.53902e-11	He	2	303.784A	-10.744000000000002	0.06061601504909561
2	7.74994e-11	He	2	256.317A	-11.595	0.008542547101366241
3	3.0268200000000002e-12	H	1	6562.81A	-11.684000000000001	0.006959649719932875
4	3.17545e-11	He	1	625.563A	-11.824000000000002	0.005041820526645201
5	1.93663e-11	H	1	1025.72A	-11.825999999999999	0.005018655465536795
6	3.96746e-12	O	3	5006.84A	-11.866	0.004577068183562327
7	1.21093e-11	He	2	1640.43A	-11.927999999999999	0.003968143617894454
8	4.0862199999999995e-12	H	1	4861.33A	-12.219000000000001	0.0020304270100917816
9	2.2488299999999997e-14	O	3	88.3323m	-12.22	0.002025757157555609
10	8.17377e-11	He	2	243.027A	-12.253	0.0018775321485467204
11	4.00581e-12	O	3	4958.91A	-12.34	0.001536693952176549
12	3.3995e-11	He	1	584.334A	-12.388	0.0013759016202120344
13	1.63475e-11	He	2	1215.13A	-12.398	0.0013445822756446065
14	3.83481e-14	O	3	51.8004m	-12.479000000000001	0.0011158026334299623
15	7.674639999999999e-14	O	4	25.8832m	-12.498	0.0010680396654543386
16	2.08428e-12	S	3	9530.62A	-12.532	0.0009876143283392151
17	4.57658e-12	H	1	4340.46A	-12.57	0.0009048724839624648
18	1.29543e-11	Si	2	1533.43A	-12.572000000000001	0.0009007149725485689
19	5.934930000000001e-14	S	3	33.4704m	-12.59	0.0008641465134789556
20	8.70474e-11	He	2	228.203A	-12.648	0.0007561141787134432
21	1.48724e-11	C	2	1335.66A	-12.68	0.0007024046565925064
22	5.32728e-12	O	2	3728.81A	-12.681	0.0007007891707116031
23	3.90896e-11	O	3	508.178A	-12.719000000000001	0.0006420773974615718
24	2.82226e-11	O	3	703.851A	-12.720999999999998	0.0006391273197922223
25	1.57031e-11	Si	2	1265.00A	-12.729000000000001	0.0006274619315338862
26	1.83092e-11	He	2	1084.94A	-12.739	0.0006131791542277404
27	2.38264e-11	O	3	833.715A	-12.747	0.0006019873733658192
28	1.66299e-11	Si	2	1194.50A	-12.758	0.0005869314510683824
29	3.46531e-14	N	3	57.3238m	-12.793	0.0005414861864541735
30	8.36994e-11	He	2	237.331A	-12.800999999999998	0.0005316029497251215
31	1.89048e-13	S	4	10.5076m	-12.812999999999999	0.000517115293496757
32	1.0593799999999999e-12	H	1	1.87510m	-12.817	0.0005123743519891846
33	2.03317e-11	C	3	977.020A	-12.821	0.0005076768756946157
34	4.23944e-12	He	2	4685.64A	-12.831	0.0004961207391473351
35	1.91554e-11	C	2	1037.02A	-12.835999999999999	0.0004904416920075871
36	1.06183e-13	S	3	18.7078m	-12.838	0.0004881883171194005
37	4.84294e-12	H	1	4101.73A	-12.842	0.00048371257972534127
38	1.65897e-11	Si	2	1197.39A	-12.843	0.0004826000716637455
39	5.33126e-12	O	2	3726.03A	-12.857000000000001	0.0004672909628220955
40	2.17522e-11	H	1	913.215A	-12.873	0.00045038859244512727
41	1.2773900000000002e-13	Ne	3	15.5509m	-12.889000000000001	0.00043409759730775956
42	2.82609e-11	O	3	702.896A	-12.93	0.0003949911654081021
43	2.19046e-12	S	3	9068.62A	-12.932	0.00039317634585321734
44	3.91279e-11	O	3	507.680A	-12.940999999999999	0.0003851122932628146
45	1.93749e-11	He	2	1025.27A	-13.002	0.00033464734367708623
46	3.01733e-12	N	2	6583.45A	-13.007	0.00033081666721070856
47	5.707419999999999e-14	Si	2	34.8046m	-13.024000000000001	0.0003181173690837791
48	1.51721e-11	Si	2	1309.28A	-13.062999999999999	0.00029079529942116267
49	5.00355e-12	H	1	3970.07A	-13.064	0.00029012648879179164
50	5.13457e-12	Ne	3	3868.76A	-13.085	0.00027643140560246963
51	3.69895e-11	He	1	537.030A	-13.106	0.0002633827828736999
52	1.54973e-12	H	1	1.28180m	-13.113	0.00025917158341399424
53	1.64645e-11	Si	3	1206.50A	-13.128	0.00025037293596627053
54	2.95759e-12	S	2	6716.44A	-13.142999999999999	0.00024187299486547656
55	6.20175e-12	He	2	3203.04A	-13.151	0.0002374583151812644
56	2.00174e-11	He	2	992.360A	-13.217	0.00020397990353459577
57	1.83416e-12	He	1	1.08303m	-13.217	0.00020397990353459577
58	2.19705e-11	C	2	904.142A	-13.224	0.0002007184904301271
59	5.1078e-12	H	1	3889.05A	-13.259	0.00018517714417247197
60	8.4765e-11	He	2	234.347A	-13.27	0.0001805457967102591
61	2.89647e-11	N	3	685.817A	-13.284	0.00017481849699558852
62	2.9512700000000002e-12	S	2	6730.82A	-13.305	0.00016656639333777743
63	1.26015e-14	C	2	157.636m	-13.319	0.0001612825502662707
64	2.19623e-11	C	2	904.480A	-13.32	0.00016091161069412268
65	1.83156e-11	N	2	1084.56A	-13.332	0.00015652632257618748
66	1.04183e-11	C	3	1906.68A	-13.335999999999999	0.00015509128062507734
67	1.8160900000000002e-12	H	1	1.09380m	-13.367	0.00014440671280640006
68	2.89428e-11	N	3	686.336A	-13.377	0.00014111961471029034
69	2.04344e-11	He	2	972.108A	-13.398	0.00013445822756446064
70	7.26772e-12	He	2	2733.24A	-13.415	0.00012929668255569042
71	2.00345e-11	N	3	991.511A	-13.427	0.0001257729889996193
72	5.17927e-12	H	1	3835.38A	-13.427	0.0001257729889996193
73	7.1058e-12	Mg	2	2795.53A	-13.442	0.00012150310657625817
74	8.64663e-11	He	2	229.736A	-13.442	0.00012150310657625817
75	1.9622400000000003e-12	He	2	1.01233m	-13.453	0.00011846426986232323
76	8.65814e-11	He	2	229.431A	-13.472000000000001	0.00011339329677248781
77	3.03364e-12	N	2	6548.05A	-13.475999999999999	0.00011235370077888746
78	2.78378e-12	Ar	3	7135.79A	-13.481	0.0001110675986011287
79	5.1083400000000004e-12	He	1	3888.63A	-13.484000000000002	0.0001103030146303549
80	3.3808199999999997e-12	He	1	5875.64A	-13.487	0.00010954369401861493
81	2.16572e-11	He	2	917.221A	-13.487	0.00010954369401861493
82	1.0551e-11	Si	3	1882.71A	-13.488	0.00010929175051373049
83	4.90343e-13	H	1	4.05113m	-13.494000000000002	0.0001077922114804162
84	8.6671e-11	He	2	229.194A	-13.509	0.00010413276064891222
85	1.04071e-11	C	3	1908.73A	-13.514000000000001	0.00010294076279465229
86	2.59887e-11	N	3	764.351A	-13.519	0.00010176240962699963
87	2.2098699999999999e-13	Ar	3	8.98898m	-13.526	0.00010013534122198142
88	8.6742e-11	He	2	229.006A	-13.548	9.518913538002292e-05
89	2.07203e-11	He	2	958.694A	-13.556	9.345173785718851e-05
90	5.23039e-12	H	1	3797.89A	-13.574000000000002	8.96576563164476e-05
91	5.26821e-12	H	1	3770.63A	-13.575	8.94514494291008e-05
92	8.66724e-14	Fe	3	22.9190m	-13.578	8.883566998255355e-05
93	1.9767e-12	H	1	1.00493m	-13.579	8.86313536113127e-05
94	8.67994e-11	He	2	228.855A	-13.588	8.68135232554982e-05
95	2.10762e-11	He	2	942.508A	-13.592	8.601761209023853e-05
96	5.00683e-12	Ne	3	3967.47A	-13.602	8.40596121923197e-05
97	3.58232e-11	O	4	554.514A	-13.602	8.40596121923197e-05
98	3.8039e-11	He	1	522.213A	-13.623	8.009167604615817e-05
99	8.70355e-11	He	2	228.234A	-13.625	7.972368822110925e-05
100	8.68463e-11	He	2	228.731A	-13.627	7.935739114653615e-05
101	7.91049e-12	He	2	2511.15A	-13.630999999999998	7.86298382113389e-05
102	6.41665e-12	Fe	4	3095.77A	-13.642999999999999	7.648695682611176e-05
103	1.0499e-11	Si	3	1892.03A	-13.664000000000001	7.287647906176154e-05
104	8.68852e-11	He	2	228.629A	-13.665	7.270886781108285e-05
105	5.41346e-12	H	1	3669.46A	-13.679	7.040238665529766e-05
106	8.54075e-11	He	2	232.584A	-13.68	7.024046565925064e-05
107	3.02816e-12	He	2	6559.91A	-13.686	6.927673034090238e-05
108	2.11913e-11	He	2	937.389A	-13.69	6.864159745948818e-05
109	5.29698e-12	H	1	3750.15A	-13.69	6.864159745948818e-05
110	3.57748e-11	O	4	555.264A	-13.69	6.864159745948818e-05
111	2.09248e-11	He	2	949.324A	-13.694	6.801228751133092e-05
112	8.69178e-11	He	2	228.543A	-13.699000000000002	6.723375729402354e-05
113	7.56703e-13	H	1	2.62513m	-13.713	6.51009583810466e-05
114	1.66306e-11	S	3	1194.45A	-13.727	6.303581642175244e-05
115	8.69454e-11	He	2	228.471A	-13.728	6.289083806708924e-05
116	8.70221e-11	He	2	228.269A	-13.73	6.260188091375816e-05
117	7.0876e-12	Mg	2	2802.71A	-13.749	5.992214926255518e-05
118	8.69689e-11	He	2	228.409A	-13.752	5.950964808851815e-05
119	8.70067e-11	He	2	228.309A	-13.763	5.802129023051361e-05
120	2.0809400000000002e-12	H	1	9545.93A	-13.764000000000001	5.788784496605015e-05
121	8.69892e-11	He	2	228.356A	-13.765	5.775470661717838e-05
122	4.26458e-12	Fe	3	4658.01A	-13.765999999999998	5.762187447801202e-05
123	2.12808e-11	He	2	933.444A	-13.779000000000002	5.592260351227872e-05
124	5.31937e-12	H	1	3734.36A	-13.794	5.402408027843583e-05
125	1.48797e-11	C	2R	1335.00A	-13.799000000000001	5.340567174524255e-05
126	4.04534e-11	Ne	3	491.045A	-13.8	5.328284210871489e-05
127	2.89e-11	C	2	687.352A	-13.812999999999999	5.1711529349675706e-05
128	7.60544e-12	Fe	2	2611.87A	-13.814	5.1592596132533145e-05
129	8.32767e-12	He	2	2385.35A	-13.815	5.14739364541996e-05
130	3.93611e-11	He	1	504.672A	-13.839	4.8706551514744936e-05
131	3.25738e-11	O	4	609.830A	-13.842	4.8371257972534124e-05
132	4.427e-13	Mg	4	4.48712m	-13.843	4.8260007166374545e-05
133	7.0050300000000005e-12	Fe	4	2835.74A	-13.845	4.803827257483267e-05
134	7.565489999999999e-12	Fe	2	2625.67A	-13.847999999999999	4.770757943248572e-05
135	2.13519e-11	He	2	930.337A	-13.862	4.619419274030041e-05
136	6.41832e-12	Fe	4	3094.96A	-13.865	4.587619415424212e-05
137	3.76906e-12	Fe	3	5270.40A	-13.866	4.577068183562327e-05
138	4.69921e-12	Fe	5	4227.19A	-13.867	4.566541218860299e-05
139	2.72434e-12	Ca	2	7291.47A	-13.87	4.5351053702258725e-05
140	6.23152e-12	He	1	3187.74A	-13.870999999999999	4.5246749173163623e-05
141	4.44247e-12	He	1	4471.49A	-13.888	4.3509829561859947e-05
142	5.33713e-12	H	1	3721.93A	-13.89	4.330992005391694e-05
143	2.82351e-14	Fe	5	70.3538m	-13.898	4.251942492529301e-05
144	3.67088e-12	He	2	5411.37A	-13.9	4.232406591330814e-05
145	5.46819e-14	Fe	5	36.3273m	-13.904000000000002	4.1936036544652666e-05
146	9.17309e-13	H	1	2.16551m	-13.915999999999999	4.0793163125020525e-05
147	8.29197e-12	Fe	2	2395.63A	-13.923	4.014092555414562e-05
148	2.1524e-12	H	1	9228.97A	-13.925	3.9956494754100835e-05
149	2.16693e-11	N	2	916.710A	-13.925999999999998	3.986459736629213e-05
150	5.51735e-14	Ne	3	36.0036m	-13.927999999999999	3.968143617894454e-05
151	8.206239999999999e-14	Ne	5	24.2065m	-13.93	3.9499116540810215e-05
152	2.14092e-11	He	2	927.846A	-13.937999999999999	3.877817641504715e-05
153	2.37881e-11	O	3	835.059A	-13.952	3.7548049528882284e-05
154	8.536760000000001e-12	C	2	2326.93A	-13.957	3.711824056010853e-05
155	1.06591e-12	He	2	1.86362m	-13.959000000000001	3.6947697736089145e-05
156	8.399960000000001e-12	Fe	2	2364.83A	-13.959000000000001	3.6947697736089145e-05
157	8.6137e-12	He	2	2306.15A	-13.972999999999999	3.577563755768921e-05
158	5.35146e-12	H	1	3711.97A	-13.978	3.536611722097862e-05
159	3.85256e-11	He	1	515.617A	-13.98	3.5203624672451185e-05
160	9.55097e-12	He	2	2079.84A	-14.0	3.361920056327222e-05
161	7.6658e-14	Fe	5	25.9131m	-14.005	3.323436475671499e-05
162	2.14561e-11	He	2	925.817A	-14.009	3.29296702691716e-05
163	2.66359e-13	H	1	7.45777m	-14.017999999999999	3.225428225146426e-05
164	6.419219999999999e-12	Fe	4	3094.53A	-14.023	3.188507053562331e-05
165	1.38691e-13	Ne	5	14.3228m	-14.027000000000001	3.159274645185463e-05
166	1.94538e-11	S	3	1021.11A	-14.03	3.137526351503047e-05
167	2.97454e-12	He	1	6678.15A	-14.039000000000001	3.0731756402531126e-05
168	2.71228e-12	Ca	2	7323.89A	-14.04	3.066107532418463e-05
169	8.58246e-11	He	2	231.454A	-14.047	3.017083863357623e-05
170	4.55272e-12	O	3	4363.21A	-14.052	2.9825475899616975e-05
171	9.678459999999999e-15	N	2	205.244m	-14.054	2.96884402855661e-05
172	5.36319e-12	H	1	3703.85A	-14.06	2.9281099614041025e-05
173	2.37898e-11	O	3R	835.000A	-14.067	2.881292720911444e-05
174	2.20352e-12	H	1	9014.87A	-14.068	2.8746659315448095e-05
175	2.51413e-11	O	4	790.114A	-14.071	2.854876870466063e-05
176	2.1495e-11	He	2	924.142A	-14.074000000000002	2.8352240363255662e-05
177	4.08803e-12	He	2	4859.18A	-14.085	2.7643140560246964e-05
178	3.89485e-11	He	1	510.018A	-14.085999999999999	2.7579563101214354e-05
179	2.2413400000000002e-12	H	1	8862.74A	-14.091	2.7263862452991724e-05
180	8.542389999999999e-12	C	2	2325.40A	-14.093	2.7138596383634812e-05
181	3.1470599999999997e-12	S	3	6312.06A	-14.095	2.7013905859586605e-05
182	1.02155e-12	H	1	1.94454m	-14.095999999999998	2.695177560020615e-05
183	1.0159400000000001e-13	Fe	6	19.5527m	-14.1	2.6704680236265614e-05
184	1.55069e-13	Ne	2	12.8101m	-14.100999999999999	2.6643261176083116e-05
185	2.5627900000000002e-12	Ar	3	7751.11A	-14.106	2.633827828736999e-05
186	8.96967e-12	He	2	2214.62A	-14.107000000000001	2.6277701928285135e-05
187	8.81829e-12	He	2	2252.64A	-14.112	2.597690356167894e-05
188	7.54923e-12	Fe	2	2631.32A	-14.129000000000001	2.4979709419298746e-05
189	6.01461e-14	Fe	3	33.0270m	-14.130999999999998	2.48649380798371e-05
190	1.70862e-12	He	2	1.16260m	-14.132	2.480775030919724e-05
191	5.3729099999999996e-12	H	1	3697.15A	-14.135	2.4636974957283156e-05
192	2.15276e-11	He	2	922.743A	-14.135	2.4636974957283156e-05
193	3.72077e-13	Fe	2	5.33881m	-14.136	2.4580311487276082e-05
194	2.16856e-11	N	2	916.020A	-14.140999999999998	2.4298942988378335e-05
195	4.0514e-11	Ne	3	490.311A	-14.155	2.352812842620122e-05
196	7.02084e-12	Fe	4	2829.36A	-14.169	2.2781765754361417e-05
197	3.90528e-11	He	1	508.657A	-14.172	2.262493718202276e-05
198	1.19224e-11	O	3	1666.15A	-14.174000000000001	2.252098503822341e-05
199	6.7449100000000006e-12	He	1	2945.10A	-14.184000000000001	2.2008344831940847e-05
200	4.26966e-13	H	1	4.65247m	-14.189	2.175641739189222e-05
201	2.15552e-11	He	2	921.562A	-14.19	2.1706379020441008e-05
202	2.38658e-12	H	1	8323.38A	-14.192	2.1606647268032476e-05
203	2.81159e-12	He	1	7065.22A	-14.198	2.131019295373006e-05
204	1.58071e-12	Fe	2	1.25668m	-14.198	2.131019295373006e-05
205	4.9338e-12	He	1	4026.20A	-14.200999999999999	2.1163494617296103e-05
206	9.08481e-12	He	2	2186.56A	-14.204	2.1017806145106715e-05
207	2.27011e-12	H	1	8750.43A	-14.205	2.096946653238305e-05
208	5.38106e-12	H	1	3691.55A	-14.205	2.096946653238305e-05
209	2.17493e-11	H	1	913.339A	-14.212	2.063418794975135e-05
210	1.63135e-14	N	2	121.767m	-14.214	2.0539382467832058e-05
211	8.19397e-12	Ne	4	2424.28A	-14.220999999999998	2.0210980453822366e-05
212	2.24578e-11	C	3	884.524A	-14.222000000000001	2.016449648869481e-05
213	1.956e-11	S	3	1015.57A	-14.232999999999999	1.9660175126266192e-05
214	8.34374e-12	Fe	2	2380.76A	-14.237	1.9479929557290683e-05
215	2.15787e-11	He	2	920.556A	-14.239	1.9390427410953247e-05
216	6.19582e-13	Ca	4	3.20610m	-14.24	1.9345830665454666e-05
217	4.37402e-12	He	2	4541.46A	-14.245	1.9124380773044363e-05
218	3.87903e-11	He	1	512.099A	-14.253	1.8775321485467203e-05
219	1.0930200000000001e-12	H	1	1.81740m	-14.254000000000001	1.873213944433953e-05
220	4.22502e-12	Fe	3	4701.62A	-14.254000000000001	1.873213944433953e-05
221	3.91243e-11	He	1	507.727A	-14.255999999999998	1.8646073081479915e-05
222	9.53158e-14	Fe	5	20.8407m	-14.267999999999999	1.8137915824351972e-05
223	5.38795e-12	H	1	3686.83A	-14.27	1.805457967102591e-05
224	1.2086299999999999e-12	Fe	2	1.64355m	-14.270999999999999	1.8013055290071948e-05
225	4.05691e-11	Ne	3	489.645A	-14.276	1.7806861551227135e-05
226	1.34519e-13	Fe	6	14.7670m	-14.276	1.7806861551227135e-05
227	1.42525e-11	Si	4	1393.75A	-14.28	1.7643607263238644e-05
228	2.1599e-11	He	2	919.693A	-14.280999999999999	1.7603028092593282e-05
229	2.16454e-11	He	2	917.724A	-14.286	1.740152789626609e-05
230	9.17441e-12	He	2	2165.20A	-14.294	1.7083914217564074e-05
231	2.12576e-12	He	2	9344.62A	-14.307	1.6580109027712867e-05
232	2.2925e-12	H	1	8664.98A	-14.309000000000001	1.6503930346464324e-05
233	2.16166e-11	He	2	918.945A	-14.312000000000001	1.6390318089094975e-05
234	1.28308e-11	C	4	1548.19A	-14.317	1.6202699669386483e-05
235	4.39259e-11	N	3	452.227A	-14.32	1.609116106941227e-05
236	2.16319e-11	He	2	918.295A	-14.324000000000002	1.5943636417988492e-05
237	5.39384e-12	H	1	3682.80A	-14.328	1.5797464280698778e-05
238	3.91754e-11	He	1	507.065A	-14.338	1.5437870091818766e-05
239	8.53239e-12	C	2	2328.12A	-14.341	1.5331596541622767e-05
240	2.3137e-11	C	2	858.559A	-14.343	1.5261154254179212e-05
241	2.32548e-12	Ca	2	8542.09A	-14.357000000000001	1.4777037725308853e-05
242	5.312050000000001e-13	H	1	3.73951m	-14.359000000000002	1.4709143404180296e-05
243	4.88238e-12	S	2	4068.60A	-14.362	1.4607886373216431e-05
244	7.0354e-12	Fe	4	2823.50A	-14.362	1.4607886373216431e-05
245	5.31119e-12	He	2	3740.11A	-14.367	1.4440671280640004e-05
246	5.33757e-12	S	3	3721.63A	-14.368	1.4407458658335065e-05
247	8.61105e-11	He	2	230.686A	-14.373	1.4242537842839068e-05
248	9.24551e-12	He	2	2148.55A	-14.376	1.414449290196594e-05
249	5.39891e-12	H	1	3679.35A	-14.38	1.4014815411576819e-05
250	4.5786e-12	He	2	4338.55A	-14.386	1.3822524935346392e-05
251	1.6716900000000001e-12	P	2	1.18828m	-14.39	1.3695799265018002e-05
252	6.42709e-13	He	2	3.09074m	-14.390999999999998	1.3664299800809414e-05
253	1.1441299999999999e-12	H	1	1.73620m	-14.395	1.3539024747233805e-05
254	8.545e-12	C	2	2324.69A	-14.395	1.3539024747233805e-05
255	8.20284e-12	Ne	4	2421.66A	-14.395999999999999	1.3507885854410313e-05
256	2.31026e-12	H	1	8598.35A	-14.404000000000002	1.3261339152115987e-05
257	3.92132e-11	He	1	506.576A	-14.412	1.3019292434280283e-05
258	8.473869999999999e-12	Si	2	2344.20A	-14.419	1.2811128344483712e-05
259	2.64781e-11	S	4	750.221A	-14.42	1.278166356693034e-05
260	5.4033e-12	H	1	3676.36A	-14.422	1.272293715728708e-05
261	5.36187e-12	He	1	3704.76A	-14.427	1.2577298899961927e-05
262	5.41049e-12	H	1	3671.47A	-14.427	1.2577298899961927e-05
263	1.0631e-12	He	1	1.86854m	-14.432	1.2433327749982655e-05
264	6.5044e-11	O	3	305.400A	-14.435	1.234773732378511e-05
265	7.021530000000001e-12	He	1	2829.08A	-14.437999999999999	1.2262736097937192e-05
266	4.06966e-12	Fe	3	4881.12A	-14.440999999999999	1.2178320016412122e-05
267	5.407130000000001e-12	H	1	3673.75A	-14.447000000000001	1.2011227201639166e-05
268	9.30287e-12	He	2	2135.31A	-14.452	1.1873735820808028e-05
269	1.60606e-13	H	1	12.3684m	-14.454	1.1819180960233174e-05
270	5.20065e-12	He	1	3819.61A	-14.455	1.1791997598354958e-05
271	4.03591e-12	He	1	4921.93A	-14.46	1.1657015718040964e-05
272	1.18196e-12	H	1	1.68064m	-14.46	1.1657015718040964e-05
273	2.41176e-12	He	2	8236.51A	-14.465	1.1523578962534e-05
274	8.04118e-12	O	2	2470.34A	-14.474	1.1287230189868408e-05
275	4.72996e-12	He	2	4199.71A	-14.475999999999999	1.1235370077888746e-05
276	3.9242e-11	He	1	506.204A	-14.489	1.090403864628272e-05
277	2.3246e-12	H	1	8545.34A	-14.492	1.082897577222544e-05
278	4.17791e-12	Fe	3	4754.64A	-14.504000000000001	1.0533856118780301e-05
279	2.63538e-11	S	4	753.760A	-14.512	1.0341591576681059e-05
280	6.02672e-13	H	1	3.29607m	-14.513	1.0317806576081484e-05
281	1.05985e-12	He	2	1.87427m	-14.52	1.0152836257959446e-05
282	9.34981e-12	He	2	2124.58A	-14.523	1.0082944624769464e-05
283	1.82993e-11	N	2	1085.53A	-14.523	1.0082944624769464e-05
284	3.00315e-11	S	4	661.455A	-14.526	1.0013534122198141e-05
285	8.5087e-12	Si	2	2334.60A	-14.527999999999999	9.967526112070423e-06
286	2.95602e-11	N	2	672.001A	-14.559000000000001	9.280842061879964e-06
287	1.3272e-12	H	1	1.49672m	-14.559000000000001	9.280842061879964e-06
288	3.92644e-11	He	1	505.916A	-14.561	9.238200465979256e-06
289	1.0933e-11	Si	2	1816.93A	-14.564	9.174605141293744e-06
290	1.61403e-13	Fe	6	12.3074m	-14.565	9.153504135015507e-06
291	2.71482e-13	Na	3	7.31706m	-14.572000000000001	9.007149725485689e-06
292	4.8450800000000006e-12	He	2	4099.92A	-14.573	8.986433855976376e-06
293	2.33632e-12	H	1	8502.44A	-14.574000000000002	8.96576563164476e-06
294	1.2107200000000001e-12	H	1	1.64071m	-14.574000000000002	8.96576563164476e-06
295	4.7945300000000006e-12	Fe	5	4143.15A	-14.575999999999999	8.924571680443388e-06
296	4.87921e-12	Fe	5	4071.24A	-14.587	8.70136490949833e-06
297	9.38872e-12	He	2	2115.78A	-14.588	8.68135232554982e-06
298	7.64573e-14	Fe	2	25.9811m	-14.59	8.641465134789555e-06
299	1.13532e-11	N	3	1749.67A	-14.591	8.621590316499919e-06
300	5.46615e-12	He	1	3634.08A	-14.591	8.621590316499919e-06
301	2.64846e-13	H	1	7.50038m	-14.591	8.621590316499919e-06
302	2.61633e-12	He	2	7592.50A	-14.605	8.348094989223264e-06
303	1.68401e-11	Si	2	1179.59A	-14.613	8.195725083805396e-06
304	2.29325e-12	Ca	2	8662.14A	-14.618	8.101909394553308e-06
305	8.64849e-12	C	3	2296.87A	-14.626	7.954032882637015e-06
306	3.92821e-11	He	1	505.687A	-14.629000000000001	7.899277705414606e-06
307	5.17401e-12	Fe	5	3839.27A	-14.638	7.737263404415838e-06
308	1.19607e-11	O	3	1660.81A	-14.64	7.701713908231232e-06
309	1.13371e-11	N	3	1752.16A	-14.645	7.613553118144389e-06
310	5.2344599999999995e-12	Fe	5	3794.94A	-14.647	7.578572019094524e-06
311	9.42132e-12	He	2	2108.46A	-14.648	7.561141787134433e-06
312	2.34604e-12	H	1	8467.21A	-14.649000000000001	7.5437516435953775e-06
313	1.51654e-13	Ar	5	13.0985m	-14.65	7.526401496276609e-06
314	1.28094e-11	C	4	1550.78A	-14.65	7.526401496276609e-06
315	8.55876e-12	O	3	2320.95A	-14.651	7.509091253189343e-06
316	6.53791e-13	H	1	3.03835m	-14.652000000000001	7.491820822556364e-06
317	3.3489e-12	He	2	5931.63A	-14.652999999999999	7.474590112811658e-06
318	6.33256e-11	Ne	3	313.688A	-14.652999999999999	7.474590112811658e-06
319	3.96404e-12	Fe	3	5011.16A	-14.661	7.338163468170342e-06
320	8.6315e-11	He	2	230.139A	-14.661	7.338163468170342e-06
321	4.93467e-12	He	2	4025.48A	-14.662	7.32128616053386e-06
322	1.34584e-12	He	2	1.47599m	-14.665	7.270886781108285e-06
323	2.71373e-12	O	2	7319.99A	-14.667	7.237480090864782e-06
324	3.96047e-12	He	1	5015.68A	-14.673	7.13817814128424e-06
325	7.46685e-12	Al	2	2660.35A	-14.675	7.105381191854574e-06
326	1.23311e-12	H	1	1.61092m	-14.677	7.072734930719711e-06
327	3.92965e-11	He	1	505.502A	-14.692	6.832621796683724e-06
328	9.101589999999999e-14	Ar	3	21.8253m	-14.693	6.816907202626729e-06
329	9.448910000000001e-12	He	2	2102.30A	-14.703	6.661735450208598e-06
330	3.6001300000000003e-12	Cl	3	5517.71A	-14.704	6.646413883842065e-06
331	2.17459e-11	H	1	913.480A	-14.706	6.615876385936811e-06
332	2.00651e-11	N	3R	990.000A	-14.710999999999999	6.540145075185613e-06
333	2.19959e-13	Na	4	9.03098m	-14.710999999999999	6.540145075185613e-06
334	1.41609e-11	Si	4	1402.77A	-14.718	6.4355753872716075e-06
335	2.35419e-12	H	1	8437.91A	-14.719000000000001	6.420773974615719e-06
336	1.52235e-11	O	1	1304.86A	-14.72	6.406006604264299e-06
337	1.66786e-12	Ni	2	1.19102m	-14.727	6.303581642175244e-06
338	3.84482e-14	Fe	3	51.6655m	-14.728	6.289083806708925e-06
339	4.164869999999999e-12	Fe	3	4769.52A	-14.729000000000001	6.274619315338862e-06
340	8.339269999999999e-12	Fe	2	2382.04A	-14.73	6.2601880913758166e-06
341	5.53765e-12	He	1	3587.16A	-14.735	6.188528310864093e-06
342	3.36312e-13	H	1	5.90655m	-14.735	6.188528310864093e-06
343	8.54937e-12	C	2	2323.50A	-14.739	6.1317915422774045e-06
344	5.00576e-12	He	2	3968.32A	-14.744000000000002	6.061601504909561e-06
345	6.91614e-13	H	1	2.87219m	-14.749	5.992214926255518e-06
346	1.83083e-11	N	2R	1085.00A	-14.75	5.978433214363594e-06
347	3.93082e-11	He	1	505.352A	-14.752	5.950964808851815e-06
348	9.47247e-12	He	2	2097.07A	-14.753	5.937277969597233e-06
349	1.55374e-12	He	1	1.27849m	-14.757	5.882844677985014e-06
350	2.7676799999999998e-12	He	2	7177.28A	-14.765	5.775470661717838e-06
351	4.1714300000000004e-13	He	2	4.76203m	-14.767000000000001	5.748934784428735e-06
352	1.25088e-12	H	1	1.58804m	-14.773	5.670056442113767e-06
353	1.50425e-12	Fe	2	1.32055m	-14.776	5.631024048115683e-06
354	4.52707e-12	He	1	4387.93A	-14.777000000000001	5.618073052191333e-06
355	2.36108e-12	H	1	8413.28A	-14.783	5.540990200153852e-06
356	2.95765e-11	N	2	671.630A	-14.788	5.477563009825852e-06
357	3.27654e-14	P	2	60.6263m	-14.792	5.427344410298436e-06
358	9.49274e-12	He	2	2092.59A	-14.795	5.3899828341750235e-06
359	3.5428000000000003e-13	Mg	5	5.60700m	-14.798	5.3528784533325635e-06
360	9.5391e-12	He	2	2082.42A	-14.799000000000001	5.340567174524255e-06
361	1.55041e-12	He	2	1.28124m	-14.8	5.328284210871489e-06
362	1.111e-13	P	3	17.8797m	-14.802999999999999	5.291604560364366e-06
363	4.21638e-12	Ar	4	4711.26A	-14.806	5.2551774107952505e-06
364	3.93179e-11	He	1	505.227A	-14.806	5.2551774107952505e-06
365	4.3026199999999997e-13	K	3	4.61683m	-14.807	5.243090838149247e-06
366	1.7321400000000001e-12	P	2	1.14682m	-14.812999999999999	5.17115293496757e-06
367	4.75159e-12	Fe	5	4180.59A	-14.812999999999999	5.17115293496757e-06
368	5.0631199999999995e-12	He	2	3923.37A	-14.82	5.088471917597354e-06
369	8.452339999999999e-12	Si	2	2350.17A	-14.821	5.076768756946157e-06
370	5.32702e-12	O	2R	3729.00A	-14.821	5.076768756946157e-06
371	9.51032e-12	He	2	2088.73A	-14.825999999999999	5.018655465536795e-06
372	1.0424e-13	H	1	19.0565m	-14.829	4.984107284320002e-06
373	2.03321e-11	C	3R	977.000A	-14.831	4.96120739147335e-06
374	2.43455e-11	S	4	815.941A	-14.835999999999999	4.904416920075871e-06
375	9.52565e-12	He	2	2085.37A	-14.837	4.893137074172093e-06
376	2.36697e-12	H	1	8392.35A	-14.842	4.837125797253413e-06
377	3.93585e-11	He	1	504.706A	-14.842	4.837125797253413e-06
378	2.72813e-12	He	1	7281.35A	-14.844000000000001	4.814901222996864e-06
379	8.36853e-13	H	1	2.37371m	-14.845	4.803827257483267e-06
380	4.1962699999999994e-12	Fe	3	4733.84A	-14.85	4.74883830158245e-06
381	4.8731e-12	S	2	4076.35A	-14.853	4.71614752865754e-06
382	1.92476e-12	S	2	1.03205m	-14.854000000000001	4.705300690338191e-06
383	3.4519199999999997e-12	N	2	5754.61A	-14.855	4.694478799054724e-06
384	7.44223e-12	Al	2	2669.15A	-14.857000000000001	4.672909628220955e-06
385	3.93261e-11	He	1	505.122A	-14.857000000000001	4.672909628220955e-06
386	3.5870199999999998e-12	Cl	3	5537.87A	-14.859000000000002	4.651439558725242e-06
387	9.27039e-12	N	2	2142.78A	-14.859000000000002	4.651439558725242e-06
388	1.26521e-12	H	1	1.57006m	-14.86	4.640741544606948e-06
389	2.88281e-12	He	2	6890.67A	-14.862	4.619419274030041e-06
390	7.203810000000001e-13	H	1	2.75749m	-14.862	4.619419274030041e-06
391	5.5887900000000005e-12	He	1	3554.34A	-14.863	4.608794904522911e-06
392	7.03134e-13	He	2	2.82513m	-14.865	4.587619415424212e-06
393	4.21479e-12	He	1	4713.03A	-14.867	4.566541218860299e-06
394	2.51768e-11	O	4R	789.000A	-14.868	4.556038465505246e-06
395	3.8743200000000004e-13	H	1	5.12722m	-14.87	4.535105370225872e-06
396	1.09869e-11	Si	2	1808.01A	-14.872	4.514268453782829e-06
397	6.8392e-13	Al	5	2.90450m	-14.875	4.4831924483320795e-06
398	2.28299e-12	He	2	8701.09A	-14.888	4.350982956185994e-06
399	5.10486e-12	Fe	5	3891.28A	-14.890999999999998	4.321031000194284e-06
400	5.11005e-12	He	2	3887.33A	-14.890999999999998	4.321031000194284e-06
401	2.51458e-13	Ar	5	7.89971m	-14.892000000000001	4.3110929046730395e-06
402	2.37204e-12	H	1	8374.43A	-14.894	4.291285232017284e-06
403	2.97796e-11	S	3	667.049A	-14.895	4.28141554986443e-06
404	6.04481e-14	P	2	32.8620m	-14.895	4.28141554986443e-06
405	1.7138e-11	P	2	1159.09A	-14.901	4.2226723262937544e-06
406	3.9333e-11	He	1	505.033A	-14.901	4.2226723262937544e-06
407	2.71015e-12	O	2	7329.67A	-14.905999999999999	4.174335795879915e-06
408	7.73656e-12	Fe	4	2567.61A	-14.908	4.155156465063259e-06
409	3.67046e-12	Fe	3	5411.98A	-14.91	4.136065255267183e-06
410	1.06243e-12	He	1	1.86972m	-14.91	4.136065255267183e-06
411	1.19801e-11	C	1	1658.12A	-14.921	4.032620764808429e-06
412	5.01029e-12	He	1	3964.73A	-14.923	4.014092555414562e-06
413	3.8603599999999995e-12	Fe	6	5145.76A	-14.924000000000001	4.004860398726733e-06
414	1.07102e-11	Al	3	1854.72A	-14.925	3.995649475410083e-06
415	5.28914e-12	Fe	5	3755.70A	-14.927999999999999	3.968143617894454e-06
416	2.70975e-12	O	2	7330.73A	-14.936	3.895716834475751e-06
417	2.37643e-12	H	1	8358.96A	-14.936	3.895716834475751e-06
418	3.93388e-11	He	1	504.958A	-14.939	3.868898908421466e-06
419	1.75706e-13	H	1	11.3055m	-14.94	3.8600006878551085e-06
420	2.38362e-12	H	1	8333.74A	-14.94	3.8600006878551085e-06
421	3.99488e-12	Fe	6	4972.48A	-14.94	3.8600006878551085e-06
422	1.27694e-12	H	1	1.55563m	-14.940999999999999	3.851122932628147e-06
423	2.9724e-12	He	2	6682.98A	-14.95	3.7721363450870456e-06
424	8.50942e-12	Si	2	2334.41A	-14.950999999999999	3.763460672240723e-06
425	3.93555e-11	He	1	504.744A	-14.953	3.7461691411378296e-06
426	5.14895e-12	He	2	3857.96A	-14.956	3.7203806941632436e-06
427	4.19071e-12	Ar	4	4740.12A	-14.959000000000001	3.6947697736089147e-06
428	2.3802599999999998e-12	H	1	8345.51A	-14.96	3.68627203893926e-06
429	7.42769e-13	H	1	2.67438m	-14.965	3.6440756318407575e-06
430	3.93439e-11	He	1	504.893A	-14.969000000000001	3.6106665456331077e-06
431	1.09785e-12	Fe	2	1.80939m	-14.974	3.5693355874598964e-06
432	5.626630000000001e-12	He	1	3530.43A	-14.98	3.5203624672451187e-06
433	4.778109999999999e-13	Ca	5	4.15739m	-14.982000000000001	3.5041878709367732e-06
434	9.077030000000001e-13	He	2	2.18843m	-14.985	3.4800652113093064e-06
435	1.04057e-11	C	3R	1909.00A	-14.985999999999999	3.472061283429947e-06
436	3.93483e-11	He	1	504.836A	-14.987	3.464075764073865e-06
437	4.25254e-13	H	1	4.67119m	-14.987	3.464075764073865e-06
438	3.93521e-11	He	1	504.787A	-14.987	3.464075764073865e-06
439	1.93108e-12	S	2	1.02867m	-14.988	3.4561086109026596e-06
440	1.14894e-11	S	3	1728.94A	-14.989	3.44815978167525e-06
441	1.92179e-12	S	2	1.03364m	-14.991	3.4323169265732113e-06
442	2.84454e-13	Ar	2	6.98337m	-14.992	3.4244228167013127e-06
443	1.44804e-12	Fe	2	1.37182m	-15.0	3.3619200563272222e-06
444	1.7017700000000001e-12	He	2	1.16728m	-15.003	3.338776761446773e-06
445	5.0997e-12	Fe	5	3895.22A	-15.008	3.3005580998968867e-06
446	5.77457e-12	He	1	3439.99A	-15.014000000000001	3.2552727450622117e-06
447	5.18155e-12	He	2	3833.69A	-15.015999999999998	3.2403161253917236e-06
448	1.65245e-11	S	3	1202.12A	-15.017000000000001	3.232863605108549e-06
449	1.28666e-12	H	1	1.54388m	-15.017000000000001	3.232863605108549e-06
450	1.82025e-12	He	1	1.09130m	-15.02	3.2106087285892687e-06
451	4.3117e-12	Fe	3	4607.11A	-15.02	3.2106087285892687e-06
452	1.09298e-11	Si	2	1817.45A	-15.024000000000001	3.1811736908377907e-06
453	9.77598e-14	Cl	4	20.3197m	-15.027999999999999	3.152008515134528e-06
454	4.79383e-12	He	1	4143.76A	-15.029000000000002	3.1447590967189283e-06
455	3.04348e-12	He	2	6526.88A	-15.032	3.1231107273692994e-06
456	1.16831e-12	He	1	1.70027m	-15.039000000000001	3.0731756402531127e-06
457	8.04158e-12	O	2	2470.22A	-15.045	3.0310100897232166e-06
458	5.2506699999999995e-12	Fe	5	3783.22A	-15.049000000000001	3.0032216221900477e-06
459	1.13253e-11	N	3	1753.99A	-15.050999999999998	2.9894230722352337e-06
460	7.19613e-12	He	1	2760.44A	-15.052	2.982547589961698e-06
461	1.85041e-11	S	4	1073.52A	-15.057	2.948406650018226e-06
462	7.60533e-13	H	1	2.61191m	-15.06	2.928109961404103e-06
463	4.9549099999999995e-12	He	1	4009.05A	-15.062999999999999	2.9079529942116264e-06
464	2.26825e-13	H	1	8.75760m	-15.065	2.894592163841842e-06
465	1.13599e-11	N	3	1748.65A	-15.07	2.861458041335573e-06
466	5.20914e-12	He	2	3813.38A	-15.071	2.854876870466063e-06
467	3.83776e-12	Fe	6	5176.05A	-15.072000000000001	2.8483108358695144e-06
468	5.70493e-13	H	1	3.48198m	-15.08	2.7963233041964338e-06
469	1.2948e-12	H	1	1.53417m	-15.085999999999999	2.7579563101214355e-06
470	5.65541e-12	He	1	3512.47A	-15.085999999999999	2.7579563101214355e-06
471	1.64027e-12	He	2	1.21105m	-15.087	2.751613186627962e-06
472	1.8168900000000001e-12	He	2	1.09332m	-15.099	2.6766240882004356e-06
473	2.85992e-13	He	2	6.94582m	-15.1	2.6704680236265615e-06
474	4.54022e-13	H	1	4.37522m	-15.1	2.6704680236265615e-06
475	3.10083e-12	He	2	6406.17A	-15.107000000000001	2.6277701928285134e-06
476	7.2084e-12	Fe	2	2755.74A	-15.115	2.579807981538626e-06
477	5.2327e-12	He	2	3796.22A	-15.12	2.5502771637706854e-06
478	1.68874e-13	Cl	4	11.7629m	-15.123	2.532721179262089e-06
479	1.71985e-11	P	2	1155.01A	-15.124	2.5268960821945117e-06
480	2.71412e-12	O	2	7318.92A	-15.128	2.503729359662705e-06
481	6.32704e-11	Ne	3	313.961A	-15.133	2.475069406678009e-06
482	1.19855e-11	C	1	1657.38A	-15.142999999999999	2.418729948654766e-06
483	7.748640000000001e-13	H	1	2.56361m	-15.147	2.396554899195978e-06
484	3.58547e-11	S	4	554.027A	-15.149000000000001	2.385543729640015e-06
485	1.18893e-11	Al	2	1670.79A	-15.151	2.374583151812644e-06
486	1.3017e-12	H	1	1.52604m	-15.151	2.374583151812644e-06
487	4.90733e-13	He	1	4.04791m	-15.157	2.3420026495583116e-06
488	7.146630000000001e-14	H	1	27.7955m	-15.157	2.3420026495583116e-06
489	5.25297e-12	He	2	3781.57A	-15.162	2.3151939669156153e-06
490	1.69059e-11	C	3R	1175.00A	-15.165999999999999	2.2939681410430123e-06
491	5.29932e-12	He	2	3748.49A	-15.165999999999999	2.2939681410430123e-06
492	1.1078099999999999e-13	Fe	2	17.9314m	-15.168	2.2834283148260227e-06
493	4.157819999999999e-12	Fe	3	4777.61A	-15.173	2.2572901270485395e-06
494	5.49707e-12	He	1	3613.64A	-15.175	2.2469188209982293e-06
495	4.905600000000001e-13	He	2	4.04934m	-15.175	2.2469188209982293e-06
496	3.14777e-12	He	2	6310.64A	-15.177	2.236595166770749e-06
497	5.67781e-12	He	1	3498.61A	-15.182	2.2109930736059723e-06
498	3.72329e-12	Fe	6	5335.19A	-15.183	2.2059079306479045e-06
499	1.9064799999999998e-12	He	2	1.04194m	-15.187000000000001	2.185684045178237e-06
500	2.64648e-13	H	1	7.50599m	-15.192	2.1606647268032473e-06
501	5.27054e-12	He	2	3768.96A	-15.193	2.1556953358307425e-06
502	1.52098e-11	O	1	1306.03A	-15.198	2.1310192953730056e-06
503	1.6596299999999999e-12	He	1	1.19692m	-15.198	2.1310192953730056e-06
504	4.76409e-13	H	1	4.16962m	-15.202	2.1114819930384526e-06
505	5.28587e-12	He	2	3758.03A	-15.205	2.096946653238305e-06
506	7.30042e-12	He	1	2721.00A	-15.205	2.096946653238305e-06
507	2.30528e-12	Fe	2	8616.95A	-15.206	2.0921238097683492e-06
508	3.98298e-12	Fe	3	4987.33A	-15.206	2.0921238097683492e-06
509	1.0590600000000001e-12	He	2	1.87567m	-15.208	2.082511374013527e-06
510	1.30758e-12	H	1	1.51917m	-15.209000000000001	2.0777217307644835e-06
511	2.31556e-12	Cl	2	8578.70A	-15.214	2.0539382467832056e-06
512	4.27101e-12	O	2R	4651.00A	-15.22	2.025757157555609e-06
513	1.06638e-11	Al	3	1862.79A	-15.222999999999999	2.0118119433720573e-06
514	7.86593e-13	H	1	2.52538m	-15.228	1.988782922488234e-06
515	5.05919e-12	He	1	3926.41A	-15.23	1.979645294980987e-06
516	1.55306e-12	He	1	1.27905m	-15.234000000000002	1.961495797823822e-06
517	6.38898e-12	Ar	3	3109.18A	-15.235999999999999	1.9524835432661005e-06
518	5.1578e-12	Fe	5	3851.34A	-15.235999999999999	1.9524835432661005e-06
519	3.18667e-12	He	2	6233.61A	-15.242	1.925694464755884e-06
520	1.981e-12	He	1	1.00275m	-15.243	1.9212654903896857e-06
521	3.49914e-12	Fe	6	5676.96A	-15.243	1.9212654903896857e-06
522	9.28676e-12	N	2	2139.01A	-15.25	1.8905465796590632e-06
523	1.22586e-13	H	1	16.2045m	-15.25	1.8905465796590632e-06
524	3.69014e-11	C	3	538.312A	-15.255	1.8689056719150543e-06
525	1.2231299999999999e-12	He	2	1.62407m	-15.259	1.8517714417247195e-06
526	1.31265e-12	H	1	1.51331m	-15.261	1.8432633247896381e-06
527	5.7981e-12	Ne	5	3426.03A	-15.261	1.8432633247896381e-06
528	6.9647899999999994e-12	Mg	1	2852.13A	-15.263	1.83479429910099e-06
529	1.97757e-12	He	2	1.00449m	-15.267999999999999	1.8137915824351971e-06
530	7.00532e-13	Fe	4	2.83562m	-15.269	1.8096199775564009e-06
531	5.62105e-14	Fe	2	35.3394m	-15.27	1.805457967102591e-06
532	5.695580000000001e-12	He	1	3487.70A	-15.272	1.7971626412543913e-06
533	4.0988699999999997e-13	H	1	4.84633m	-15.279000000000002	1.7684279978533274e-06
534	7.251e-12	Fe	2	2739.55A	-15.282	1.7562542251450469e-06
535	2.46898e-12	Cl	4	8045.62A	-15.285	1.7441642560986174e-06
536	4.82051e-12	He	1	4120.82A	-15.285	1.7441642560986174e-06
537	3.52765e-12	Fe	6	5631.08A	-15.287	1.736150549271457e-06
538	4.941729999999999e-13	H	1	4.01974m	-15.296	1.7005420761732098e-06
539	1.17418e-12	He	2	1.69177m	-15.302	1.677209764182343e-06
540	3.21927e-12	He	2	6170.48A	-15.302	1.677209764182343e-06
541	2.93415e-13	H	1	6.77008m	-15.302	1.677209764182343e-06
542	7.96313e-13	H	1	2.49455m	-15.302999999999999	1.6733522887685355e-06
543	1.31704e-12	H	1	1.50827m	-15.302999999999999	1.6733522887685355e-06
544	2.33754e-12	Ca	2	8498.02A	-15.304	1.6695036853019789e-06
545	1.27278e-11	C	1	1560.71A	-15.305	1.6656639333777743e-06
546	1.32423e-12	H	1	1.50008m	-15.307	1.6580109027712868e-06
547	3.66217e-12	Fe	6	5424.23A	-15.307	1.6580109027712868e-06
548	1.91548e-12	S	2	1.03705m	-15.312999999999999	1.6352621403562095e-06
549	2.08769e-12	He	1	9515.06A	-15.312999999999999	1.6352621403562095e-06
550	2.65437e-11	N	2	748.369A	-15.315999999999999	1.6240050749629168e-06
551	4.6719e-11	O	2	425.190A	-15.318	1.6165434494244574e-06
552	2.0893200000000002e-13	Fe	7	9.50763m	-15.32	1.6091161069412268e-06
553	2.96619e-11	Ca	4	669.696A	-15.321	1.6054152425931625e-06
554	1.32087e-12	H	1	1.50389m	-15.327	1.5833881196892885e-06
555	4.033669999999999e-12	Fe	3	4924.66A	-15.329	1.5761131121087632e-06
556	3.93539e-12	He	1	5047.64A	-15.335999999999999	1.5509128062507733e-06
557	7.37192e-12	He	1	2694.61A	-15.342	1.5296334848078628e-06
558	2.03492e-12	He	2	9761.80A	-15.343	1.5261154254179212e-06
559	5.7099199999999996e-12	He	1	3478.94A	-15.355	1.4845245432384835e-06
560	2.99427e-13	Ni	2	6.63416m	-15.356	1.4811102315351836e-06
561	3.2468599999999998e-12	He	2	6118.06A	-15.357000000000001	1.4777037725308855e-06
562	4.35376e-12	Mg	1	4562.60A	-15.363	1.457428916687066e-06
563	1.58568e-12	He	1	1.25274m	-15.365	1.4507326390750705e-06
564	1.60408e-13	H	1	12.3837m	-15.373	1.424253784283907e-06
565	8.04459e-13	H	1	2.46929m	-15.373	1.424253784283907e-06
566	5.13069e-12	He	1	3871.69A	-15.375	1.4177099325596118e-06
567	5.08504e-13	H	1	3.90645m	-15.383	1.3918338100894024e-06
568	5.7353599999999995e-12	Fe	5	3463.51A	-15.384	1.3886326811565806e-06
569	5.7651300000000005e-12	Fe	5	3445.62A	-15.385	1.3854389146160054e-06
570	1.48719e-11	C	2	1335.71A	-15.386	1.3822524935346394e-06
571	1.26377e-12	He	2	1.57184m	-15.388	1.3759016202120346e-06
572	6.41917e-13	He	2	3.09455m	-15.389000000000001	1.3727371342990975e-06
573	1.92647e-12	He	1	1.03113m	-15.395	1.3539024747233805e-06
574	5.7618400000000004e-12	He	1	3447.59A	-15.395	1.3539024747233805e-06
575	2.04568e-13	He	2	9.71043m	-15.398	1.3445822756446065e-06
576	3.1580300000000004e-13	H	1	6.29014m	-15.402999999999999	1.329190969609348e-06
577	4.25642e-12	Fe	3	4666.94A	-15.404000000000002	1.326133915211599e-06
578	3.27041e-12	He	2	6073.99A	-15.405999999999999	1.3200408833352248e-06
579	9.371379999999998e-13	He	2	2.11969m	-15.412	1.3019292434280283e-06
580	2.08185e-12	He	2	9541.71A	-15.413	1.298934889260594e-06
581	2.0852900000000003e-12	He	1	9526.01A	-15.415999999999999	1.2899930843785691e-06
582	3.90674e-12	Fe	3	5084.66A	-15.431	1.2461989530546956e-06
583	5.72165e-12	He	1	3471.80A	-15.432	1.2433327749982655e-06
584	3.74158e-12	Ca	5	5309.11A	-15.432	1.2433327749982655e-06
585	8.11353e-13	H	1	2.44831m	-15.437000000000001	1.2291004624129326e-06
586	3.62169e-12	Fe	6	5484.85A	-15.437000000000001	1.2291004624129326e-06
587	2.0990400000000003e-12	He	1	9463.57A	-15.440999999999999	1.2178320016412121e-06
588	1.15955e-11	S	3	1713.11A	-15.440999999999999	1.2178320016412121e-06
589	3.99917e-12	Fe	6	4967.15A	-15.444	1.2094485051104714e-06
590	7.572100000000001e-13	He	1	2.62338m	-15.445	1.2066668507388106e-06
591	5.42845e-13	Al	6	3.65932m	-15.447000000000001	1.2011227201639166e-06
592	5.11195e-14	H	1	38.8589m	-15.448	1.1983602145662599e-06
593	3.2906800000000003e-12	He	2	6036.58A	-15.448	1.1983602145662599e-06
594	3.85061e-12	Fe	2	5158.78A	-15.45	1.1928542495177965e-06
595	3.05647e-13	H	1	6.49914m	-15.450999999999999	1.190110760874911e-06
596	6.12815e-12	Na	4	3241.51A	-15.452	1.1873735820808029e-06
597	3.3370300000000004e-12	He	2	5952.73A	-15.452	1.1873735820808029e-06
598	3.15294e-12	O	1	6300.30A	-15.460999999999999	1.1630205325870039e-06
599	2.19197e-12	He	1	9062.39A	-15.463	1.15767693862816e-06
600	5.20233e-13	H	1	3.81838m	-15.464	1.1550143555552102e-06
601	7.423060000000001e-12	He	1	2676.05A	-15.465	1.1523578962534e-06
602	1.33919e-11	N	4	1483.32A	-15.465	1.1523578962534e-06
603	2.3805e-11	O	2	834.465A	-15.467	1.1470632926584413e-06
604	1.33486e-12	He	2	1.48813m	-15.469000000000001	1.1417930155572907e-06
605	4.62546e-13	He	1	4.29459m	-15.472000000000001	1.1339329677248782e-06
606	3.69126e-11	C	3	538.149A	-15.477	1.1209529443779577e-06
607	2.12075e-12	He	2	9366.69A	-15.478	1.118374824147969e-06
608	3.30825e-12	He	2	6004.52A	-15.479000000000001	1.115802633429962e-06
609	1.89176e-13	H	1	10.5005m	-15.48	1.1132363585864477e-06
610	7.57037e-13	He	2	2.62397m	-15.48	1.1132363585864477e-06
611	1.13718e-11	N	3	1746.82A	-15.485	1.1004932473652572e-06
612	7.0236199999999995e-12	Fe	5	2828.24A	-15.487	1.0954369401861493e-06
613	3.3235800000000003e-12	He	2	5976.82A	-15.491	1.0853939139520257e-06
614	1.0406e-12	He	1	1.90894m	-15.495	1.07544296273586e-06
615	8.17239e-13	H	1	2.43068m	-15.495999999999999	1.0729695125590846e-06
616	4.57601e-12	O	2R	4341.00A	-15.497	1.0705017511598498e-06
617	3.33567e-13	H	1	5.95517m	-15.497	1.0705017511598498e-06
618	1.81958e-12	He	1	1.09171m	-15.498	1.0680396654543383e-06
619	4.9495900000000003e-14	Fe	3	40.1336m	-15.499	1.0655832423888089e-06
620	2.87383e-11	S	3	691.219A	-15.502	1.0582478189447396e-06
621	7.67274e-12	Mn	2	2588.97A	-15.503	1.0558139165012461e-06
622	4.92104e-13	He	1	4.03664m	-15.504000000000001	1.0533856118780303e-06
623	5.18183e-12	He	1	3833.48A	-15.504000000000001	1.0533856118780303e-06
624	5.73138e-12	He	1	3465.91A	-15.504000000000001	1.0533856118780303e-06
625	5.07869e-12	Fe	5	3911.33A	-15.505999999999998	1.0485457446235513e-06
626	2.69245e-12	Ni	2	7377.83A	-15.517999999999999	1.019969962085709e-06
627	4.96213e-12	Fe	5	4003.21A	-15.519	1.0176240962699962e-06
628	1.38294e-13	Cl	2	14.3639m	-15.525	1.0036617702350968e-06
629	2.15335e-12	He	2	9224.90A	-15.537	9.763092006072635e-07
630	5.29954e-13	H	1	3.74834m	-15.539000000000001	9.718234672946074e-07
631	6.8955699999999995e-12	Fe	2	2880.76A	-15.540999999999999	9.673583440544032e-07
632	8.894210000000001e-14	H	1	22.3342m	-15.542	9.651334816023549e-07
633	1.39221e-12	He	2	1.42683m	-15.543	9.629137361919537e-07
634	8.223040000000001e-13	H	1	2.41571m	-15.547	9.540856899950318e-07
635	7.32569e-13	He	2	2.71161m	-15.548	9.518913538002293e-07
636	5.92012e-12	He	1	3355.42A	-15.549000000000001	9.497020644386227e-07
637	3.3216500000000003e-13	K	4	5.98030m	-15.55	9.475178103028258e-07
638	3.55925e-13	He	2	5.58107m	-15.558	9.302236612396009e-07
639	5.20018e-12	Fe	5	3819.95A	-15.561	9.238200465979256e-07
640	8.466270000000001e-13	He	2	2.34631m	-15.565	9.153504135015507e-07
641	2.15678e-12	He	1	9210.23A	-15.565999999999999	9.132451659704987e-07
642	8.53095e-12	Si	2	2328.52A	-15.568	9.090491855771275e-07
643	5.73953e-12	He	1	3460.99A	-15.571	9.027913350006247e-07
644	3.82611e-12	Ar	3	5191.82A	-15.571	9.027913350006247e-07
645	3.66054e-12	Fe	6	5426.65A	-15.573	8.986433855976377e-07
646	1.09473e-11	Ne	3	1814.56A	-15.578	8.883566998255356e-07
647	2.11563e-13	H	1	9.38937m	-15.58	8.84275071546861e-07
648	3.47898e-13	H	1	5.70985m	-15.583	8.781877647717568e-07
649	7.460910000000001e-12	He	1	2662.47A	-15.584000000000001	8.761679889609648e-07
650	5.13627e-12	He	1	3867.48A	-15.588	8.68135232554982e-07
651	8.26695e-13	H	1	2.40288m	-15.589	8.661385769267104e-07
652	2.18094e-12	He	2	9108.20A	-15.592	8.601761209023853e-07
653	8.338860000000001e-13	H	1	2.38215m	-15.593	8.581977707229473e-07
654	2.2634599999999997e-12	He	1	8776.14A	-15.597000000000001	8.503297662680527e-07
655	1.01645e-12	He	1	1.95430m	-15.599	8.464228558784794e-07
656	7.60885e-12	He	1	2610.71A	-15.600999999999999	8.425338961115914e-07
657	2.34181e-13	H	1	8.48253m	-15.604000000000001	8.367339335670334e-07
658	2.83542e-12	Ar	5	7005.83A	-15.606	8.3288949035448e-07
659	5.381e-13	H	1	3.69159m	-15.607999999999999	8.290627107540037e-07
660	6.14415e-11	Mg	4	323.307A	-15.61	8.252535136086762e-07
661	1.4391399999999999e-12	He	2	1.38030m	-15.613	8.195725083805395e-07
662	4.02894e-12	Fe	3	4930.44A	-15.614	8.176875439184722e-07
663	8.30525e-13	H	1	2.39180m	-15.614	8.176875439184722e-07
664	2.37564e-12	He	1	8361.73A	-15.615	8.158069147543675e-07
665	2.94733e-12	Fe	4	6739.82A	-15.618	8.101909394553309e-07
666	5.219669999999999e-12	He	1	3805.69A	-15.620999999999999	8.046136242583252e-07
667	7.5862e-13	He	1	2.61850m	-15.624	7.990747030290704e-07
668	5.31646e-11	O	3	373.640A	-15.626	7.954032882637015e-07
669	5.74642e-12	He	1	3456.84A	-15.633	7.826856692104073e-07
670	4.90731e-13	He	1	4.04793m	-15.634	7.808855421242189e-07
671	1.33633e-11	N	4	1486.50A	-15.636	7.772976989619336e-07
672	3.7637699999999994e-12	Fe	6	5277.81A	-15.638	7.737263404415839e-07
673	4.710449999999999e-13	He	2	4.21710m	-15.640999999999998	7.684000457785389e-07
674	1.17709e-13	H	1	16.8759m	-15.640999999999998	7.684000457785389e-07
675	2.2045e-12	He	2	9010.89A	-15.640999999999998	7.684000457785389e-07
676	9.17714e-13	He	2	2.16456m	-15.644	7.631104170700437e-07
677	2.63785e-12	Cl	4	7530.54A	-15.649000000000001	7.543751643595377e-07
678	1.59249e-11	C	3	1247.38A	-15.658	7.389029187312109e-07
679	5.3676e-12	He	1	3700.80A	-15.658	7.389029187312109e-07
680	5.4237400000000005e-12	Fe	6	3662.50A	-15.659	7.372034891767979e-07
681	7.3372e-12	Fe	5	2707.36A	-15.664000000000001	7.287647906176153e-07
682	3.59627e-13	H	1	5.52363m	-15.664000000000001	7.287647906176153e-07
683	4.6332199999999995e-12	Fe	2	4287.39A	-15.668	7.22083434857026e-07
684	6.934779999999999e-13	Fe	4	2.86447m	-15.67	7.18765762836481e-07
685	4.04855e-12	Fe	4	4906.56A	-15.67	7.18765762836481e-07
686	1.41406e-11	O	4	1404.78A	-15.671	7.171126474554242e-07
687	5.44994e-13	H	1	3.64490m	-15.672	7.15463334134235e-07
688	2.29327e-13	H	1	8.66206m	-15.672	7.15463334134235e-07
689	5.812119999999999e-13	He	2	3.41776m	-15.672	7.15463334134235e-07
690	1.53175e-12	He	1	1.29684m	-15.674000000000001	7.12176078713602e-07
691	1.88565e-14	Fe	3	105.345m	-15.674000000000001	7.12176078713602e-07
692	1.41772e-11	O	4	1401.16A	-15.675999999999998	7.089039268596917e-07
693	1.47708e-11	P	3	1344.85A	-15.677	7.07273493071971e-07
694	1.47804e-12	He	2	1.34397m	-15.677	7.07273493071971e-07
695	2.22477e-12	He	2	8928.79A	-15.683	6.975693369476128e-07
696	9.40639e-13	He	1	2.11180m	-15.683	6.975693369476128e-07
697	1.51652e-11	P	2	1309.87A	-15.684000000000001	6.959649719932875e-07
698	5.58679e-12	Fe	6	3555.61A	-15.684000000000001	6.959649719932875e-07
699	7.48969e-12	He	1	2652.24A	-15.686	6.927673034090239e-07
700	4.47644e-12	He	1	4437.55A	-15.686	6.927673034090239e-07
701	2.2339900000000003e-12	Fe	2	8891.91A	-15.686	6.927673034090239e-07
702	2.27111e-12	He	2	8746.57A	-15.687000000000001	6.911739828253593e-07
703	7.73718e-12	Fe	4	2567.40A	-15.687999999999999	6.895843267773531e-07
704	1.51787e-11	C	3	1308.71A	-15.69	6.864159745948818e-07
705	5.75231e-12	He	1	3453.30A	-15.69	6.864159745948818e-07
706	2.20792e-12	He	1	8996.90A	-15.699000000000002	6.723375729402354e-07
707	6.0244e-12	He	1	3297.33A	-15.702	6.677092336433304e-07
708	5.9368e-12	Ne	5	3345.99A	-15.709000000000001	6.570333013242906e-07
709	7.2758e-12	Fe	5	2730.21A	-15.710999999999999	6.540145075185613e-07
710	2.2423299999999998e-12	He	2	8858.83A	-15.714	6.495123033167939e-07
711	7.30897e-12	Fe	5	2717.82A	-15.715	6.480184664726997e-07
712	9.75064e-13	He	2	2.03725m	-15.718	6.435575387271607e-07
713	2.3146e-12	He	1	8582.23A	-15.718	6.435575387271607e-07
714	3.78226e-14	H	1	52.5201m	-15.720999999999998	6.391273197922224e-07
715	5.606350000000001e-13	He	2	3.54320m	-15.722000000000001	6.376573677474333e-07
716	2.25766e-12	He	2	8798.68A	-15.725	6.332677653038275e-07
717	5.24845e-12	He	1	3784.82A	-15.727	6.303581642175243e-07
718	1.98033e-12	He	1	1.00309m	-15.728	6.289083806708924e-07
719	2.52215e-12	P	2	7875.99A	-15.73	6.260188091375816e-07
720	5.50879e-13	H	1	3.60595m	-15.73	6.260188091375816e-07
721	4.3870299999999995e-13	Ar	6	4.52800m	-15.735999999999999	6.174295090716791e-07
722	1.5135699999999998e-13	He	2	13.1242m	-15.737	6.160094606067403e-07
723	1.51064e-12	He	2	1.31497m	-15.737	6.160094606067403e-07
724	3.6934699999999997e-13	H	1	5.37826m	-15.738	6.145926781626423e-07
725	1.4009700000000001e-13	H	1	14.1791m	-15.738	6.145926781626423e-07
726	1.83061e-13	H	1	10.8512m	-15.74	6.117688813076767e-07
727	5.75738e-12	He	1	3450.26A	-15.741	6.103618519253218e-07
728	7.70562e-12	Fe	4	2577.92A	-15.745999999999999	6.033750975813185e-07
729	2.23849e-11	Ar	3	887.403A	-15.75	5.978433214363594e-07
730	9.179e-13	He	1	2.16412m	-15.751	5.964683199529438e-07
731	5.84179e-12	Fe	5	3400.41A	-15.753	5.937277969597233e-07
732	1.6714500000000002e-13	Co	3	11.8845m	-15.757	5.882844677985014e-07
733	2.43658e-13	H	1	8.15259m	-15.758	5.869314510683825e-07
734	2.6649e-13	He	1	7.45411m	-15.763	5.802129023051361e-07
735	9.70564e-13	Fe	5	2.04669m	-15.767999999999999	5.735712601336276e-07
736	2.38374e-11	O	2	833.330A	-15.78	5.579398509332412e-07
737	7.51208e-12	He	1	2644.33A	-15.78	5.579398509332412e-07
738	1.12814e-11	C	2	1760.82A	-15.782	5.553763501752509e-07
739	5.55945e-13	H	1	3.57310m	-15.782	5.553763501752509e-07
740	9.193700000000002e-13	He	1	2.16066m	-15.784	5.528246276333624e-07
741	2.6009e-12	Fe	2	7637.54A	-15.785	5.515531662724857e-07
742	4.66092e-13	He	2	4.26191m	-15.786	5.502846291915911e-07
743	5.7617699999999996e-12	He	1	3447.63A	-15.786	5.502846291915911e-07
744	1.022e-12	He	2	1.94368m	-15.787	5.49019009665019e-07
745	1.53823e-12	He	2	1.29138m	-15.792	5.427344410298436e-07
746	3.01708e-12	N	2R	6584.00A	-15.792	5.427344410298436e-07
747	6.658980000000001e-14	H	1	29.8311m	-15.794	5.402408027843584e-07
748	2.66477e-13	He	2	7.45447m	-15.794	5.402408027843584e-07
749	9.31895e-14	Na	4	21.3162m	-15.797	5.365218112569547e-07
750	2.17726e-12	Cl	2	9123.60A	-15.798	5.352878453332564e-07
751	6.31722e-13	He	2	3.14449m	-15.8	5.328284210871489e-07
752	2.87674e-11	C	3	690.521A	-15.8	5.328284210871489e-07
753	5.77194e-12	He	1	3441.56A	-15.802	5.3038029686901e-07
754	4.34567e-12	Mg	1	4571.10A	-15.802	5.3038029686901e-07
755	7.22112e-12	Fe	5	2750.88A	-15.802	5.3038029686901e-07
756	4.55677e-12	Fe	2	4359.33A	-15.802999999999999	5.291604560364366e-07
757	4.0283e-12	O	3	4931.23A	-15.804	5.279434207599228e-07
758	5.94246e-12	Cl	3	3342.80A	-15.806	5.25517741079525e-07
759	3.77493e-13	H	1	5.26220m	-15.807	5.243090838149247e-07
760	1.29539e-12	Fe	2	1.53347m	-15.812000000000001	5.183073673619873e-07
761	5.7656e-12	He	1	3445.34A	-15.82	5.088471917597354e-07
762	2.24576e-12	He	1	8845.32A	-15.821	5.076768756946156e-07
763	8.45975e-12	Fe	2	2348.12A	-15.822000000000001	5.06509251281751e-07
764	5.603350000000001e-13	H	1	3.54510m	-15.824000000000002	5.041820526645201e-07
765	5.27085e-12	He	1	3768.74A	-15.825	5.030224661215804e-07
766	2.01664e-12	C	1	9850.26A	-15.825	5.030224661215804e-07
767	5.675270000000001e-13	H	1	3.50018m	-15.828	4.995596838216168e-07
768	1.57861e-13	H	1	12.5835m	-15.828	4.995596838216168e-07
769	2.26127e-11	C	3	878.464A	-15.829	4.984107284320003e-07
770	6.9610399999999996e-12	Ar	4	2853.66A	-15.832	4.949796931109871e-07
771	2.35244e-12	He	1	8444.19A	-15.832	4.949796931109871e-07
772	5.76897e-12	He	1	3443.33A	-15.835	4.915722768709898e-07
773	2.5538699999999997e-13	H	1	7.77818m	-15.838	4.881883171194005e-07
774	6.0959e-12	He	1	3258.66A	-15.839	4.870655151474494e-07
775	1.7605e-11	Si	4	1128.34A	-15.84	4.859452955483758e-07
776	1.5617799999999998e-12	He	2	1.27191m	-15.84	4.859452955483758e-07
777	2.59898e-13	Ne	6	7.64318m	-15.847999999999999	4.770757943248572e-07
778	1.28241e-11	C	4R	1549.00A	-15.847999999999999	4.770757943248572e-07
779	5.641649999999999e-13	H	1	3.52103m	-15.847999999999999	4.770757943248572e-07
780	2.50037e-12	He	1	7944.61A	-15.847999999999999	4.770757943248572e-07
781	1.0609e-12	He	2	1.87242m	-15.850999999999999	4.737916276571802e-07
782	3.842969999999999e-12	Fe	2	5169.03A	-15.853	4.71614752865754e-07
783	1.4722200000000002e-12	Fe	6	1.34929m	-15.857000000000001	4.6729096282209555e-07
784	2.54334e-13	Fe	7	7.81037m	-15.86	4.6407415446069474e-07
785	7.1384100000000005e-12	Mg	5	2782.76A	-15.860999999999999	4.6300681352383323e-07
786	1.45239e-13	H	1	13.6771m	-15.864	4.598194970387554e-07
787	7.41018e-11	O	3	268.070A	-15.864	4.598194970387554e-07
788	2.1945e-12	Fe	2	9051.95A	-15.864	4.598194970387554e-07
789	5.9037e-12	Ti	2	3364.74A	-15.865	4.587619415424212e-07
790	1.5348e-12	Fe	2	1.29427m	-15.867	4.566541218860299e-07
791	7.52986e-12	He	1	2638.09A	-15.868	4.556038465505246e-07
792	3.56067e-13	He	2	5.57885m	-15.868	4.556038465505246e-07
793	2.39369e-12	He	1	8298.68A	-15.868	4.556038465505246e-07
794	1.95958e-12	He	1	1.01371m	-15.869000000000002	4.5455598678125794e-07
795	3.84387e-13	H	1	5.16782m	-15.870999999999999	4.5246749173163623e-07
796	7.08043e-13	Fe	4	2.80554m	-15.873	4.503885924451273e-07
797	6.890720000000001e-13	He	2	2.88278m	-15.873	4.503885924451273e-07
798	1.29291e-11	P	2	1536.42A	-15.876	4.4728813918297114e-07
799	1.7985099999999998e-12	He	1	1.10450m	-15.877	4.4625940500992017e-07
800	1.4664000000000002e-13	Mg	5	13.5464m	-15.878	4.4523303685981253e-07
801	1.58205e-12	He	2	1.25561m	-15.882	4.4115111584232183e-07
802	8.89775e-14	H	1	22.3253m	-15.883	4.4013649643127563e-07
803	1.6284e-12	He	2	1.21987m	-15.886	4.371066181016628e-07
804	3.76502e-13	He	2	5.27605m	-15.89	4.330992005391694e-07
805	3.77535e-12	Fe	2	5261.62A	-15.89	4.330992005391694e-07
806	1.52256e-11	P	2	1304.68A	-15.894	4.291285232017284e-07
807	6.78759e-12	Fe	2	2926.59A	-15.895999999999999	4.2715685673506197e-07
808	1.52982e-12	He	1	1.29849m	-15.897	4.2617442322681135e-07
809	2.08461e-12	He	1	9529.10A	-15.901	4.222672326293754e-07
810	8.10399e-14	Fe	2	24.5120m	-15.905	4.183958633706512e-07
811	1.0935e-12	He	2	1.81660m	-15.91	4.1360652552671823e-07
812	2.6510799999999997e-13	H	1	7.49298m	-15.912	4.1170617616123735e-07
813	1.59962e-12	He	2	1.24182m	-15.913	4.1075927823220644e-07
814	1.7219200000000001e-13	H	1	11.5362m	-15.913	4.1075927823220644e-07
815	5.288619999999999e-12	He	1	3756.08A	-15.914000000000001	4.0981455810797707e-07
816	5.83068e-12	Fe	5	3406.89A	-15.921	4.0326207648084296e-07
817	7.572069999999999e-13	He	1	2.62338m	-15.922	4.0233459944215124e-07
818	1.61495e-12	He	2	1.23003m	-15.924000000000001	4.004860398726733e-07
819	2.27454e-12	He	1	8733.40A	-15.929	3.9590171408303434e-07
820	3.90273e-13	H	1	5.08989m	-15.93	3.9499116540810207e-07
821	1.0122200000000001e-12	Si	6	1.96247m	-15.93	3.9499116540810207e-07
822	1.02365e-12	He	1	1.94055m	-15.931	3.9408271093700873e-07
823	2.3812200000000002e-12	He	1	8342.14A	-15.934000000000001	3.913698646367695e-07
824	9.65171e-13	He	1	2.05813m	-15.935	3.9046973892632945e-07
825	3.08688e-12	Ar	5	6435.12A	-15.937000000000001	3.8867569343910416e-07
826	2.15295e-12	Fe	2	9226.62A	-15.940999999999999	3.8511229326281457e-07
827	7.36008e-13	He	2	2.69895m	-15.940999999999999	3.8511229326281457e-07
828	4.27154e-13	He	2	4.65042m	-15.942	3.842265595671589e-07
829	8.41715e-12	Fe	2	2360.00A	-15.944	3.824611988834886e-07
830	1.02218e-12	He	1	1.94334m	-15.945	3.815815625357073e-07
831	4.7648300000000004e-12	He	1	4168.97A	-15.947000000000001	3.798283545095029e-07
832	7.544189999999999e-12	He	1	2633.08A	-15.949000000000002	3.780832017424749e-07
833	1.18461e-12	Fe	2	1.67688m	-15.950999999999999	3.7634606722407233e-07
834	4.50055e-12	Fe	2	4413.78A	-15.957	3.711824056010853e-07
835	3.48647e-11	Ne	5	569.759A	-15.957	3.711824056010853e-07
836	3.1214900000000003e-12	O	1	6363.78A	-15.957	3.711824056010853e-07
837	3.69173e-11	C	3	538.080A	-15.96	3.68627203893926e-07
838	1.1512e-13	He	2	17.2555m	-15.96	3.68627203893926e-07
839	2.8767200000000006e-14	H	1	69.0524m	-15.960999999999999	3.6777938485170133e-07
840	6.14704e-12	He	1	3231.55A	-15.960999999999999	3.6777938485170133e-07
841	4.2717e-12	C	3	4650.25A	-15.963	3.6608959207159506e-07
842	2.747e-12	C	2	7231.33A	-15.964	3.6524760937460183e-07
843	1.12109e-12	He	2	1.77189m	-15.965	3.644075631840758e-07
844	3.8732300000000005e-14	Fe	2	51.2865m	-15.967	3.627332625172973e-07
845	1.06741e-13	H	1	18.6099m	-15.97	3.602362243020114e-07
846	1.16472e-13	H	1	17.0552m	-15.978	3.5366117220978615e-07
847	2.73254e-13	H	1	7.26960m	-15.981	3.5122658582489807e-07
848	4.91715e-13	He	1	4.03983m	-15.981	3.5122658582489807e-07
849	3.95338e-13	H	1	5.02467m	-15.981	3.5122658582489807e-07
850	1.8600999999999998e-13	Ni	2	10.6793m	-15.987	3.464075764073865e-07
851	3.05415e-13	He	2	6.50408m	-15.987	3.464075764073865e-07
852	3.14471e-14	O	1	63.1679m	-15.987	3.464075764073865e-07
853	7.14445e-12	Fe	5	2780.40A	-15.99	3.4402292342477627e-07
854	1.54634e-12	He	1	1.28461m	-15.991	3.432316926573211e-07
855	1.83921e-13	H	1	10.8006m	-15.992	3.424422816701313e-07
856	4.6806300000000004e-12	Fe	2	4243.97A	-15.992	3.424422816701313e-07
857	2.66575e-13	He	1	7.45174m	-15.993	3.416546862778312e-07
858	5.68839e-12	Fe	6	3492.10A	-15.993	3.416546862778312e-07
859	5.90818e-12	Na	4	3362.19A	-15.993	3.416546862778312e-07
860	7.52869e-11	O	3	263.850A	-15.995999999999999	3.393027519607349e-07
861	5.30296e-12	He	1	3745.92A	-15.998	3.377437974239964e-07
862	5.2261e-11	Na	3	380.101A	-15.998	3.377437974239964e-07
863	9.64555e-13	He	1	2.05944m	-16.0	3.361920056327222e-07
864	7.74908e-13	He	2	2.56346m	-16.005	3.3234364756715126e-07
865	2.0471e-13	He	2	9.70372m	-16.008	3.3005580998968867e-07
866	5.91089e-13	Fe	5	3.36066m	-16.009	3.2929670269171603e-07
867	1.14464e-12	He	2	1.73543m	-16.012999999999998	3.262776923748101e-07
868	4.84504e-13	He	2	4.09996m	-16.012999999999998	3.262776923748101e-07
869	1.0361100000000001e-12	Fe	5	1.91721m	-16.017	3.232863605108562e-07
870	4.11285e-11	Ne	5	482.985A	-16.02	3.2106087285892686e-07
871	2.06387e-12	He	1	9624.88A	-16.022000000000002	3.195857321433838e-07
872	5.11549e-14	H	1	38.8320m	-16.023	3.188507053562332e-07
873	3.99729e-13	H	1	4.96948m	-16.023	3.188507053562332e-07
874	5.10732e-12	Fe	6	3889.41A	-16.023	3.188507053562332e-07
875	7.3147e-13	Fe	4	2.71569m	-16.024	3.1811736908377905e-07
876	7.55593e-12	He	1	2628.99A	-16.025	3.1738571943795086e-07
877	4.06921e-13	H	1	4.88165m	-16.027	3.1592746451854633e-07
878	2.4036200000000002e-12	He	1	8264.41A	-16.028	3.152008515134528e-07
879	2.29693e-12	He	1	8648.25A	-16.028	3.152008515134528e-07
880	4.7575099999999996e-12	Fe	5	4175.39A	-16.037	3.0873607744972114e-07
881	2.58418e-12	Fe	2	7686.94A	-16.042	3.052020047951643e-07
882	2.80148e-13	H	1	7.09071m	-16.045	3.031010089723204e-07
883	4.0355900000000003e-13	H	1	4.92232m	-16.047	3.017083863357623e-07
884	4.49802e-12	Fe	2	4416.27A	-16.048	3.010144763029912e-07
885	4.12594e-12	Fe	2	4814.53A	-16.048	3.010144763029912e-07
886	1.6110299999999999e-12	Fe	6	1.23303m	-16.052	2.982547589961698e-07
887	2.1561e-12	He	1	9213.12A	-16.052	2.982547589961698e-07
888	1.21072e-13	H	1	16.4071m	-16.053	2.97568792085858e-07
889	4.55294e-12	O	3R	4363.00A	-16.053	2.97568792085858e-07
890	1.2404e-11	Ne	4	1601.45A	-16.055	2.96201587677014e-07
891	1.1649100000000001e-12	He	2	1.70524m	-16.055	2.96201587677014e-07
892	1.68862e-11	C	3	1176.37A	-16.055999999999997	2.955203429297001e-07
893	6.06114e-12	Fe	2	3277.35A	-16.058	2.941625502898028e-07
894	1.21126e-12	He	2	1.63998m	-16.058	2.941625502898028e-07
895	2.64746e-11	S	2	750.323A	-16.058	2.941625502898028e-07
896	5.94356e-12	Ne	3	3342.18A	-16.06	2.928109961404115e-07
897	1.15322e-11	Si	4	1722.53A	-16.063	2.9079529942116265e-07
898	1.41145e-11	O	4	1407.38A	-16.064	2.9012648879179167e-07
899	8.075060000000001e-13	He	2	2.45998m	-16.064	2.9012648879179167e-07
900	1.09515e-12	He	1	1.81386m	-16.065	2.8945921638418303e-07
901	1.9364100000000002e-13	H	1	10.2584m	-16.066	2.887934786605272e-07
902	7.1956e-12	Fe	5	2760.64A	-16.067999999999998	2.8746659315448213e-07
903	3.26344e-12	Fe	7	6086.97A	-16.07	2.861458041335573e-07
904	6.18488e-12	He	1	3211.78A	-16.07	2.861458041335573e-07
905	2.75797e-13	He	2	7.20257m	-16.074	2.835224036325566e-07
906	5.31469e-12	He	1	3737.65A	-16.075	2.8287032019932696e-07
907	2.48066e-13	He	2	8.00774m	-16.078	2.809230546119198e-07
908	5.3144e-13	He	2	3.73786m	-16.08	2.7963233041964453e-07
909	1.76969e-11	Si	4	1122.48A	-16.08	2.7963233041964453e-07
910	9.4084e-14	H	1	21.1135m	-16.082	2.7834753656634477e-07
911	5.5275e-11	Ne	5	359.375A	-16.083	2.7770735499709415e-07
912	7.00043e-12	C	2	2837.60A	-16.084	2.770686458045925e-07
913	1.18248e-12	He	2	1.67990m	-16.086	2.7579563101214354e-07
914	6.07303e-13	Fe	5	3.27093m	-16.090999999999998	2.7263862452991834e-07
915	6.76465e-12	Mg	2	2936.51A	-16.090999999999998	2.7263862452991834e-07
916	6.33282e-12	He	1	3136.75A	-16.090999999999998	2.7263862452991834e-07
917	1.41913e-11	O	4	1399.77A	-16.092	2.720115730939919e-07
918	7.56565e-12	He	1	2625.61A	-16.096	2.695177560020604e-07
919	3.76695e-12	Fe	2	5273.35A	-16.096	2.695177560020604e-07
920	1.1978100000000001e-12	He	2	1.65840m	-16.097	2.6889788236456624e-07
921	3.3734400000000002e-12	Co	3	5888.48A	-16.097	2.6889788236456624e-07
922	7.118939999999999e-12	Fe	5	2790.37A	-16.098	2.682794343968786e-07
923	7.5823e-13	He	1	2.61985m	-16.102	2.6581983375819005e-07
924	4.27167e-13	He	1	4.65028m	-16.102	2.6581983375819005e-07
925	6.89188e-14	H	1	28.8230m	-16.102999999999998	2.6520846510584817e-07
926	2.8603400000000003e-13	H	1	6.94480m	-16.102999999999998	2.6520846510584817e-07
927	6.13641e-12	Ti	2	3237.15A	-16.105	2.639899428938432e-07
928	2.2492e-11	Ar	3	883.180A	-16.105	2.639899428938432e-07
929	3.79506e-12	Fe	6	5234.29A	-16.105999999999998	2.6338278287370093e-07
930	1.0936799999999998e-12	He	1	1.81630m	-16.108	2.6217264890960147e-07
931	1.4960700000000001e-12	Fe	2	1.32778m	-16.113	2.591715834139942e-07
932	2.42139e-12	He	1	8203.75A	-16.115	2.5798079815386366e-07
933	3.8199e-12	N	1	5200.26A	-16.115	2.5798079815386366e-07
934	4.051430000000001e-12	Fe	4	4903.07A	-16.117	2.5679548405502527e-07
935	8.35094e-13	He	2	2.37871m	-16.118	2.562048708310436e-07
936	2.9379299999999998e-12	Fe	4	6761.38A	-16.119	2.5561561597978046e-07
937	2.31471e-12	He	1	8581.85A	-16.119	2.5561561597978046e-07
938	5.365010000000001e-13	He	1	3.70260m	-16.123	2.5327211792620786e-07
939	1.06884e-12	He	1	1.85851m	-16.123	2.5327211792620786e-07
940	1.1035700000000001e-12	Fe	2	1.80002m	-16.123	2.5327211792620786e-07
941	9.40092e-13	He	1	2.11303m	-16.125999999999998	2.5152860493007833e-07
942	1.7304700000000001e-13	Ca	5	11.4792m	-16.129	2.497970941929875e-07
943	2.40093e-11	Ar	5	827.366A	-16.13	2.4922257681903325e-07
944	1.32801e-13	H	1	14.9580m	-16.131	2.4864938079837e-07
945	1.54134e-12	Fe	6	1.28877m	-16.131	2.4864938079837e-07
946	2.01787e-13	H	1	9.84425m	-16.134	2.4693769050078917e-07
947	6.4855099999999995e-12	N	2	3062.90A	-16.136	2.4580311487276084e-07
948	4.054e-12	Fe	4	4899.97A	-16.136	2.4580311487276084e-07
949	5.1143e-11	O	2	388.410A	-16.141	2.4298942988378335e-07
950	3.33146e-13	He	2	5.96268m	-16.142	2.4243056970325576e-07
951	5.7034e-13	He	2	3.48292m	-16.143	2.4187299486547554e-07
952	2.68018e-12	Ni	2	7411.61A	-16.143	2.4187299486547554e-07
953	3.26376e-12	Ca	5	6086.37A	-16.144000000000002	2.4131670241423643e-07
954	5.32442e-12	He	1	3730.82A	-16.147000000000002	2.396554899195968e-07
955	7.8562e-12	Si	1	2528.51A	-16.148	2.391042975882083e-07
956	4.2726499999999995e-13	He	1	4.64921m	-16.151	2.3745831518126437e-07
957	2.75026e-12	Fe	4	7222.76A	-16.152	2.3691217621154277e-07
958	4.46182e-12	Fe	2	4452.10A	-16.153	2.363672933265975e-07
959	2.9109899999999997e-13	H	1	6.82396m	-16.154	2.3582366363750982e-07
960	2.13536e-12	He	1	9302.62A	-16.158	2.33661619293691e-07
961	2.59616e-11	N	4	765.147A	-16.158	2.33661619293691e-07
962	1.24194e-12	Fe	2	1.59947m	-16.159000000000002	2.3312421248219602e-07
963	1.8064099999999998e-12	He	1	1.09966m	-16.162	2.3151939669156246e-07
964	7.57381e-12	He	1	2622.78A	-16.162	2.3151939669156246e-07
965	8.959019999999999e-14	He	2	22.1726m	-16.163	2.3098691685533023e-07
966	2.0113e-13	He	2	9.87645m	-16.163	2.3098691685533023e-07
967	2.82077e-11	S	3	704.220A	-16.165	2.2992562837512304e-07
968	8.03337e-13	He	1	2.47274m	-16.166	2.293968141043003e-07
969	8.586479999999999e-13	He	2	2.31346m	-16.166	2.293968141043003e-07
970	1.04281e-13	He	1	19.0490m	-16.171	2.267709304872491e-07
971	3.72727e-11	Fe	4	532.950A	-16.171	2.267709304872491e-07
972	6.21366e-12	He	1	3196.90A	-16.173	2.2572901270485488e-07
973	6.925710000000001e-12	Ar	4	2868.22A	-16.175	2.2469188209982295e-07
974	8.1043e-12	Fe	2	2451.10A	-16.176	2.2417510511140417e-07
975	4.03915e-12	Fe	4	4917.98A	-16.178	2.2314511406323844e-07
976	2.2387599999999996e-14	H	1	88.7295m	-16.179000000000002	2.226318945425833e-07
977	7.63201e-14	H	1	26.0278m	-16.179000000000002	2.226318945425833e-07
978	8.324980000000001e-14	H	1	23.8613m	-16.182000000000002	2.2109930736059631e-07
979	3.69895e-12	Fe	6	5370.30A	-16.183	2.2059079306479049e-07
980	2.20725e-12	He	1	8999.66A	-16.184	2.2008344831940848e-07
981	1.14629e-12	He	1	1.73294m	-16.187	2.1856840451782368e-07
982	2.5502299999999997e-12	He	1	7789.27A	-16.189	2.1756417391892224e-07
983	1.90831e-11	O	1	1040.94A	-16.19	2.1706379020440916e-07
984	3.02061e-12	Co	3	6576.31A	-16.192	2.1606647268032476e-07
985	2.9548899999999996e-13	H	1	6.72257m	-16.195	2.1457908154453372e-07
986	2.43572e-12	He	1	8155.46A	-16.195999999999998	2.140855633519673e-07
987	1.31695e-12	He	1	1.50837m	-16.197	2.1359318021974445e-07
988	2.08681e-13	H	1	9.51904m	-16.198	2.1310192953730059e-07
989	3.02681e-13	H	1	6.56284m	-16.199	2.1261180870007344e-07
990	6.02938e-13	He	2	3.29461m	-16.202	2.111481993038444e-07
991	2.3290400000000003e-12	He	1	8529.02A	-16.203	2.1066257192146387e-07
992	5.92408e-12	Cl	3	3353.17A	-16.204	2.1017806145106717e-07
993	1.42522e-13	H	1	13.9378m	-16.204	2.1017806145106717e-07
994	1.60677e-13	He	2	12.3630m	-16.204	2.1017806145106717e-07
995	3.80083e-13	He	2	5.22635m	-16.208	2.0825113740135354e-07
996	8.78918e-13	He	2	2.26010m	-16.208	2.0825113740135354e-07
997	2.42804e-11	Si	4	818.128A	-16.208	2.0825113740135354e-07
998	4.12671e-11	Ne	5	481.363A	-16.209	2.0777217307644918e-07
999	9.25268e-13	He	2	2.14689m	-16.211	2.068175466551971e-07
1000	4.062580000000001e-12	Fe	2	4889.62A	-16.211	2.068175466551971e-07
1001	5.33257e-12	He	1	3725.12A	-16.214000000000002	2.0539382467831975e-07
1002	1.5534e-12	Fe	2	1.27878m	-16.22	2.0257571575556175e-07
1003	2.9932e-13	H	1	6.63654m	-16.22	2.0257571575556175e-07
1004	7.5807e-12	He	1	2620.40A	-16.223	2.0118119433720572e-07
1005	2.2583e-11	Ar	3	879.622A	-16.225	2.0025685071250382e-07
1006	5.20892e-12	Fe	6	3813.55A	-16.225	2.0025685071250382e-07
1007	1.02459e-12	Ni	2	1.93877m	-16.226	1.9979627273676964e-07
1008	9.178969999999998e-13	He	1	2.16413m	-16.227999999999998	1.988782922488242e-07
1009	5.82983e-14	Fe	5	34.0738m	-16.23	1.979645294980987e-07
1010	4.28357e-11	N	4	463.736A	-16.23	1.979645294980987e-07
1011	4.0151599999999994e-14	H	1	49.4737m	-16.232	1.970549651058541e-07
1012	5.23138e-12	S	3	3797.17A	-16.235	1.9569844826765078e-07
1013	5.66981e-12	Fe	5	3503.55A	-16.237000000000002	1.9479929557290604e-07
1014	8.964879999999999e-13	He	2	2.21581m	-16.238	1.9435126962567781e-07
1015	4.81861e-11	Na	4	412.244A	-16.24	1.9345830665454747e-07
1016	2.6649e-13	He	1	7.45412m	-16.24	1.9345830665454747e-07
1017	1.41282e-11	S	4	1406.02A	-16.242	1.925694464755884e-07
1018	1.6794200000000001e-12	Mg	1	1.18282m	-16.242	1.925694464755884e-07
1019	1.1403299999999998e-12	He	1	1.74199m	-16.242	1.925694464755884e-07
1020	7.09952e-12	Mg	2	2798.00A	-16.244	1.9168467023818612e-07
1021	1.6223e-13	He	2	12.2446m	-16.244	1.9168467023818612e-07
1022	3.47238e-12	Fe	7	5720.71A	-16.245	1.9124380773044284e-07
1023	1.1448200000000002e-12	He	1	1.73517m	-16.25	1.8905465796590629e-07
1024	9.11815e-13	He	2	2.17856m	-16.25	1.8905465796590629e-07
1025	7.49546e-11	O	3	265.020A	-16.254	1.8732139444339532e-07
1026	6.305260000000001e-13	He	2	3.15046m	-16.256	1.8646073081479838e-07
1027	2.14567e-13	H	1	9.25792m	-16.256	1.8646073081479838e-07
1028	1.8621e-12	He	1	1.06678m	-16.257	1.8603188303432377e-07
1029	9.49787e-14	H	1	20.9147m	-16.259	1.8517714417247196e-07
1030	8.34895e-12	Fe	2	2379.28A	-16.26	1.847512485593529e-07
1031	7.16289e-13	Fe	4	2.77325m	-16.261	1.8432633247896382e-07
1032	2.18027e-13	He	2	9.11102m	-16.264	1.830574389314317e-07
1033	6.2360599999999996e-12	He	1	3185.42A	-16.268	1.8137915824351897e-07
1034	6.19891e-14	H	1	32.0451m	-16.27	1.805457967102591e-07
1035	4.18982e-13	He	2	4.74112m	-16.27	1.805457967102591e-07
1036	1.40198e-11	S	4	1416.89A	-16.271	1.8013055290071875e-07
1037	1.50668e-13	H	1	13.1843m	-16.272000000000002	1.797162641254384e-07
1038	2.4474599999999998e-12	He	1	8116.37A	-16.272000000000002	1.797162641254384e-07
1039	1.8037200000000001e-12	He	1	1.10131m	-16.273	1.793029281879017e-07
1040	9.18978e-13	He	1	2.16158m	-16.273	1.793029281879017e-07
1041	1.75776e-13	He	1	11.3010m	-16.274	1.788905428966397e-07
1042	1.68974e-11	C	3	1175.59A	-16.276	1.7806861551227135e-07
1043	5.3394599999999995e-12	He	1	3720.31A	-16.276	1.7806861551227135e-07
1044	7.586589999999999e-12	He	1	2618.36A	-16.28	1.7643607263238572e-07
1045	2.1865e-12	He	1	9085.04A	-16.281	1.7603028092593283e-07
1046	2.34078e-12	He	1	8486.27A	-16.281	1.7603028092593283e-07
1047	3.82163e-12	N	1	5197.90A	-16.285999999999998	1.7401527896266162e-07
1048	1.52414e-11	Si	3	1303.32A	-16.289	1.728173662082635e-07
1049	5.31546e-13	He	1	3.73711m	-16.29	1.7241989729563096e-07
1050	1.60677e-13	He	1	12.3630m	-16.292	1.71627699827264e-07
1051	5.23104e-12	Fe	5	3797.42A	-16.297	1.696630937930944e-07
1052	3.79545e-12	Fe	4	5233.76A	-16.299	1.6888356268626683e-07
1053	2.0220099999999998e-12	C	1	9824.13A	-16.3	1.684951412706681e-07
1054	1.18412e-12	He	1	1.67757m	-16.301	1.681076131995366e-07
1055	5.4482600000000004e-14	H	1	36.4602m	-16.304000000000002	1.6695036853019718e-07
1056	6.5408e-13	He	2	3.03701m	-16.304000000000002	1.6695036853019718e-07
1057	2.24508e-12	He	1	8847.98A	-16.305	1.6656639333777742e-07
1058	8.98708e-12	P	2	2210.34A	-16.305	1.6656639333777742e-07
1059	2.38538e-11	O	2	832.758A	-16.305999999999997	1.6618330126379397e-07
1060	1.14998e-11	Si	4	1727.38A	-16.307000000000002	1.65801090277128e-07
1061	2.1963200000000001e-13	H	1	9.04441m	-16.307000000000002	1.65801090277128e-07
1062	6.30471e-13	Fe	5	3.15073m	-16.308	1.6541975835134043e-07
1063	5.54136e-11	Ne	5	358.476A	-16.308	1.6541975835134043e-07
1064	4.59163e-12	Ni	2	4326.24A	-16.309	1.6503930346464322e-07
1065	1.5673100000000001e-12	Fe	6	1.26742m	-16.315	1.6277487933004148e-07
1066	4.08048e-12	Fe	4	4868.16A	-16.316	1.6240050749629168e-07
1067	1.29632e-13	He	2	15.3238m	-16.32	1.6091161069412266e-07
1068	2.65452e-12	He	1	7483.27A	-16.32	1.6091161069412266e-07
1069	1.33205e-12	He	1	1.49127m	-16.324	1.594363641798849e-07
1070	2.6496300000000003e-13	He	2	7.49707m	-16.326	1.587038206274888e-07
1071	4.5158000000000003e-13	He	2	4.39887m	-16.328	1.5797464280698778e-07
1072	2.67304e-13	He	1	7.43142m	-16.33	1.5724881525424845e-07
1073	7.59166e-12	He	1	2616.62A	-16.33	1.5724881525424845e-07
1074	1.04699e-13	H	1	18.9729m	-16.331	1.5688715301518414e-07
1075	4.68182e-13	He	1	4.24289m	-16.333	1.5616632202417265e-07
1076	5.34535e-12	He	1	3716.21A	-16.334	1.5580714945045003e-07
1077	4.28054e-13	He	1	4.64065m	-16.334	1.5580714945045003e-07
1078	1.5756199999999998e-13	H	1	12.6074m	-16.336	1.5509128062507734e-07
1079	5.31448e-13	He	1	3.73780m	-16.336	1.5509128062507734e-07
1080	2.45718e-12	He	1	8084.24A	-16.342	1.529633484807869e-07
1081	6.7435e-13	He	2	2.94572m	-16.345	1.519103561964733e-07
1082	7.64497e-12	Fe	2	2598.37A	-16.348	1.5086461266005804e-07
1083	2.24023e-13	H	1	8.86716m	-16.348	1.5086461266005804e-07
1084	7.20699e-13	He	2	2.75628m	-16.348	1.5086461266005804e-07
1085	1.85387e-12	Ni	2	1.07151m	-16.349	1.5051763367950427e-07
1086	7.1087e-14	He	2	27.9439m	-16.351	1.4982606797151157e-07
1087	2.31215e-13	H	1	8.59135m	-16.352	1.494814775774589e-07
1088	1.1914700000000002e-12	He	1	1.66722m	-16.352999999999998	1.491376797193211e-07
1089	2.3930099999999997e-12	He	1	8301.03A	-16.352999999999998	1.491376797193211e-07
1090	2.3505e-12	He	1	8451.16A	-16.354	1.4879467257431378e-07
1091	5.02602e-14	H	1	39.5233m	-16.355	1.4845245432384835e-07
1092	6.25383e-12	He	1	3176.37A	-16.355999999999998	1.4811102315351898e-07
1093	2.9796099999999997e-12	Ni	2	6666.80A	-16.362000000000002	1.4607886373216374e-07
1094	7.88522e-12	Si	1	2519.20A	-16.363	1.457428916687066e-07
1095	1.57064e-11	Si	2	1264.74A	-16.366	1.447396046594661e-07
1096	1.48113e-12	He	1	1.34117m	-16.367	1.4440671280640005e-07
1097	4.64467e-12	Fe	2	4276.83A	-16.369	1.437432242294171e-07
1098	8.30698e-11	O	4	239.130A	-16.37	1.4341262398774862e-07
1099	2.27853e-13	H	1	8.71810m	-16.372	1.4275370283400292e-07
1100	7.59605e-12	He	1	2615.10A	-16.374000000000002	1.420978091479557e-07
1101	6.91919e-13	He	2	2.87092m	-16.375	1.417709932559612e-07
1102	1.18265e-12	He	1	1.67965m	-16.375999999999998	1.4144492901966002e-07
1103	6.62115e-14	H	1	30.0015m	-16.377	1.4111961471029092e-07
1104	2.94969e-12	Fe	4	6734.42A	-16.378	1.4079504860307097e-07
1105	1.77639e-14	H	1	111.825m	-16.379	1.4047122897718302e-07
1106	4.79168e-13	He	2	4.14561m	-16.381	1.3982582230591512e-07
1107	1.28436e-13	He	2	15.4664m	-16.384	1.3886326811565804e-07
1108	5.35042e-12	He	1	3712.69A	-16.385	1.3854389146159998e-07
1109	3.03863e-13	He	2	6.53732m	-16.386	1.3822524935346395e-07
1110	7.07247e-13	He	2	2.80870m	-16.386	1.3822524935346395e-07
1111	2.26915e-13	He	1	8.75412m	-16.387999999999998	1.37590162021204e-07
1112	6.782839999999999e-12	Mg	2	2928.63A	-16.389	1.372737134299103e-07
1113	7.606210000000001e-12	He	1	2611.61A	-16.39	1.3695799265018003e-07
1114	1.63448e-13	H	1	12.1534m	-16.393	1.3601518046041003e-07
1115	1.02044e-13	He	2	19.4666m	-16.393	1.3601518046041003e-07
1116	2.22434e-12	He	1	8930.50A	-16.394000000000002	1.3570235422618683e-07
1117	1.19954e-11	C	1R	1656.00A	-16.396	1.3507885854410257e-07
1118	1.1284500000000001e-13	H	1	17.6033m	-16.398	1.3445822756446067e-07
1119	1.56102e-13	Ni	2	12.7253m	-16.401	1.335326236364998e-07
1120	3.88613e-12	Fe	2	5111.63A	-16.402	1.3322550712452847e-07
1121	3.0175900000000003e-12	C	2	6582.88A	-16.403	1.329190969609348e-07
1122	1.2129e-12	He	1	1.63776m	-16.404	1.3261339152116043e-07
1123	2.4830299999999998e-12	Cr	2	8000.08A	-16.408	1.3139758463973704e-07
1124	2.46533e-12	He	1	8057.52A	-16.408	1.3139758463973704e-07
1125	7.59988e-12	He	1	2613.78A	-16.408	1.3139758463973704e-07
1126	1.65404e-11	S	3	1200.97A	-16.412	1.3019292434280336e-07
1127	1.16108e-12	Mg	1	1.71087m	-16.412	1.3019292434280336e-07
1128	4.97475e-12	Ni	2	3993.06A	-16.413	1.2989348892605938e-07
1129	2.2738599999999998e-12	He	1	8736.00A	-16.413	1.2989348892605938e-07
1130	2.37227e-12	He	1	8373.61A	-16.415	1.2929668255569044e-07
1131	1.02326e-12	He	1	1.94129m	-16.42	1.2781663566930287e-07
1132	2.35865e-12	He	1	8421.96A	-16.421	1.2752266556484818e-07
1133	1.02218e-12	He	1	1.94335m	-16.422	1.272293715728708e-07
1134	7.60325e-12	He	1	2612.63A	-16.423	1.2693675213835724e-07
1135	3.20949e-14	H	1	61.8928m	-16.424	1.2664480570986627e-07
1136	6.03041e-13	He	1	3.29405m	-16.426	1.260629256830328e-07
1137	6.784110000000001e-12	Mg	5	2928.09A	-16.426	1.260629256830328e-07
1138	5.323350000000001e-13	He	1	3.73157m	-16.429000000000002	1.2519511460671434e-07
1139	5.027229999999999e-13	He	2	3.95138m	-16.429000000000002	1.2519511460671434e-07
1140	2.06847e-12	He	1	9603.44A	-16.43	1.2490717383339144e-07
1141	5.35481e-12	He	1	3709.65A	-16.43	1.2490717383339144e-07
1142	1.24028e-11	Ne	4	1601.61A	-16.432000000000002	1.2433327749982605e-07
1143	4.0539599999999993e-14	H	1	49.0002m	-16.436	1.2319338316004544e-07
1144	1.21226e-13	Co	3	16.3863m	-16.436	1.2319338316004544e-07
1145	6.26817e-12	He	1	3169.10A	-16.437	1.2291004624129326e-07
1146	2.37495e-12	Fe	5	8364.15A	-16.437	1.2291004624129326e-07
1147	4.08066e-12	Fe	4	4867.95A	-16.438	1.226273609793719e-07
1148	1.75373e-13	He	2	11.3270m	-16.439	1.223453258755103e-07
1149	2.72601e-12	He	1	7287.00A	-16.442999999999998	1.2122365718577193e-07
1150	3.3646100000000003e-13	He	2	5.90394m	-16.442999999999998	1.2122365718577193e-07
1151	1.6851300000000002e-13	H	1	11.7881m	-16.444000000000003	1.2094485051104665e-07
1152	5.3649699999999995e-12	He	1	3702.62A	-16.445999999999998	1.2038915939946773e-07
1153	7.59321e-14	H	1	26.1608m	-16.447	1.2011227201639214e-07
1154	1.33058e-12	He	1	1.49291m	-16.449	1.1956040625551629e-07
1155	1.3772399999999999e-12	He	1	1.44234m	-16.452	1.187373582080798e-07
1156	1.77578e-11	Si	3	1118.63A	-16.458	1.1710822057867463e-07
1157	2.2498099999999997e-12	S	3	8829.39A	-16.46	1.1657015718040964e-07
1158	1.19739e-13	H	1	16.5898m	-16.461	1.163020532587004e-07
1159	1.22931e-12	He	1	1.61591m	-16.462	1.1603456595889906e-07
1160	6.99947e-11	Ne	3	283.799A	-16.462	1.1603456595889906e-07
1161	5.35864e-12	He	1	3706.99A	-16.464000000000002	1.1550143555552055e-07
1162	7.848960000000001e-14	He	2	25.3084m	-16.464000000000002	1.1550143555552055e-07
1163	7.98635e-11	O	3	248.730A	-16.464000000000002	1.1550143555552055e-07
1164	2.7651e-12	Fe	4	7183.99A	-16.465	1.1523578962534e-07
1165	3.98201e-12	Fe	7	4988.55A	-16.465999999999998	1.1497075466384467e-07
1166	4.43908e-12	Fe	2	4474.90A	-16.467	1.1470632926584461e-07
1167	5.22993e-13	He	2	3.79823m	-16.469	1.1417930155572909e-07
1168	2.66574e-13	He	1	7.45178m	-16.47	1.1391669644936609e-07
1169	2.47223e-12	He	1	8035.04A	-16.47	1.1391669644936609e-07
1170	5.69342e-13	He	2	3.48902m	-16.472	1.133932967724878e-07
1171	3.7243699999999994e-12	Fe	2	5333.65A	-16.474	1.1287230189868406e-07
1172	2.59666e-11	N	4R	765.000A	-16.474	1.1287230189868406e-07
1173	4.25432e-12	P	2	4669.25A	-16.477999999999998	1.1183748241479734e-07
1174	5.362e-12	He	1	3704.67A	-16.479	1.1158026334299667e-07
1175	1.66361e-11	S	3	1194.06A	-16.479	1.1158026334299667e-07
1176	7.1179e-12	Mg	2	2790.78A	-16.480999999999998	1.1106759860112917e-07
1177	2.44477e-12	Cr	2	8125.30A	-16.482	1.1081215021296399e-07
1178	1.27225e-11	C	1	1561.37A	-16.482	1.1081215021296399e-07
1179	4.45597e-12	Fe	2	4457.94A	-16.483	1.1055728933978822e-07
1180	2.36555e-12	He	1	8397.41A	-16.484	1.103030146303549e-07
1181	1.72903e-13	H	1	11.4888m	-16.485	1.1004932473652571e-07
1182	1.80095e-13	H	1	11.0300m	-16.489	1.0904038646282719e-07
1183	7.14947e-14	He	1	27.7845m	-16.489	1.0904038646282719e-07
1184	1.21143e-12	He	1	1.63975m	-16.489	1.0904038646282719e-07
1185	4.3823800000000007e-14	H	1	45.3280m	-16.49	1.0878960053319916e-07
1186	4.72831e-12	Ni	2	4201.17A	-16.491	1.0853939139520258e-07
1187	2.64753e-13	He	1	7.50301m	-16.492	1.0828975772225438e-07
1188	3.64049e-13	He	2	5.45654m	-16.496	1.0729695125590846e-07
1189	2.1427199999999997e-13	He	2	9.27066m	-16.496	1.0729695125590846e-07
1190	2.25312e-12	He	1	8816.43A	-16.497	1.0705017511598496e-07
1191	7.44776e-13	He	1	2.66717m	-16.497	1.0705017511598496e-07
1192	5.3170400000000005e-12	O	2R	3736.00A	-16.498	1.0680396654543341e-07
1193	1.2353e-12	He	1	1.60807m	-16.499000000000002	1.0655832423888045e-07
1194	6.657390000000001e-13	Co	2	2.98382m	-16.5	1.0631324689395594e-07
1195	5.40562e-13	He	2	3.67478m	-16.5	1.0631324689395594e-07
1196	1.52934e-11	Si	3	1298.89A	-16.504	1.05338561187803e-07
1197	1.6069000000000002e-13	He	1	12.3619m	-16.504	1.05338561187803e-07
1198	2.09741e-12	Fe	2	9470.94A	-16.507	1.0461341563317764e-07
1199	2.4372e-11	Si	4	815.053A	-16.509	1.0413276064891222e-07
1200	1.7673399999999998e-13	H	1	11.2398m	-16.509	1.0413276064891222e-07
1201	9.09788e-13	He	1	2.18342m	-16.509	1.0413276064891222e-07
1202	2.17973e-13	Al	6	9.11329m	-16.511	1.036543140736974e-07
1203	5.5589e-13	He	2	3.57345m	-16.511	1.036543140736974e-07
1204	2.2962599999999997e-12	He	1	8650.79A	-16.512	1.0341591576681059e-07
1205	3.23936e-14	H	1	61.3222m	-16.512	1.0341591576681059e-07
1206	5.36487e-15	C	1	370.269m	-16.512	1.0341591576681059e-07
1207	4.1268100000000004e-13	He	1	4.81351m	-16.512999999999998	1.0317806576081527e-07
1208	1.10536e-12	Fe	2	1.79710m	-16.512999999999998	1.0317806576081527e-07
1209	6.2799e-12	He	1	3163.18A	-16.512999999999998	1.0317806576081527e-07
1210	8.407810000000001e-14	H	1	23.6262m	-16.514	1.029407627946527e-07
1211	1.25625e-13	H	1	15.8125m	-16.518	1.0199699620857048e-07
1212	4.81959e-13	He	1	4.12160m	-16.52	1.0152836257959448e-07
1213	9.7245e-13	He	1	2.04272m	-16.523	1.0082944624769464e-07
1214	5.73494e-14	He	2	34.6376m	-16.524	1.0059754495651737e-07
1215	2.47812e-12	He	1	8015.95A	-16.526	1.0013534122198143e-07
1216	6.02942e-13	He	1	3.29459m	-16.527	9.990503632806374e-08
1217	2.83896e-12	Fe	4	6997.10A	-16.528	9.967526112070422e-08
1218	1.12841e-11	C	2	1760.40A	-16.529	9.9446014381656e-08
1219	3.68484e-11	O	2	539.086A	-16.53	9.921729489547646e-08
1220	4.0495599999999996e-12	Fe	2	4905.34A	-16.532	9.876143283392154e-08
1221	5.82195e-14	He	2	34.1199m	-16.533	9.853428784161005e-08
1222	1.5910100000000001e-12	Fe	2	1.24854m	-16.535	9.808156391241359e-08
1223	8.26004e-12	Fe	2	2404.89A	-16.535	9.808156391241359e-08
1224	6.03829e-13	He	1	3.28975m	-16.535999999999998	9.78559825752314e-08
1225	4.72222e-12	Fe	4	4206.59A	-16.537	9.763092006072677e-08
1226	3.4516900000000002e-12	N	2R	5755.00A	-16.539	9.718234672946074e-08
1227	5.55826e-12	Fe	6	3573.86A	-16.539	9.718234672946074e-08
1228	2.3714400000000002e-12	He	1	8376.56A	-16.542	9.651334816023509e-08
1229	3.87603e-13	He	2	5.12495m	-16.543	9.629137361919537e-08
1230	1.2863200000000001e-12	Fe	4	1.54429m	-16.546	9.562850846571902e-08
1231	2.46871e-13	He	2	8.04650m	-16.551	9.453385798121403e-08
1232	6.54181e-13	He	1	3.03654m	-16.551	9.453385798121403e-08
1233	1.0428599999999999e-13	He	2	19.0481m	-16.552	9.431643614124915e-08
1234	1.5637e-12	Fe	2	1.27035m	-16.552	9.431643614124915e-08
1235	2.2267400000000003e-12	He	1	8920.86A	-16.553	9.40995143576398e-08
1236	7.00498e-11	Ne	3	283.576A	-16.553	9.40995143576398e-08
1237	1.09475e-12	He	1	1.81451m	-16.554000000000002	9.388309148028825e-08
1238	1.44408e-11	S	3	1375.58A	-16.554000000000002	9.388309148028825e-08
1239	2.77715e-12	He	1	7152.82A	-16.555999999999997	9.345173785718889e-08
1240	5.3544399999999995e-14	H	1	37.0990m	-16.557000000000002	9.323680482444486e-08
1241	1.25809e-12	He	1	1.57894m	-16.558	9.302236612396008e-08
1242	1.15408e-11	Al	2	1721.24A	-16.561	9.238200465979256e-08
1243	1.42174e-11	O	4	1397.20A	-16.563	9.195754790415175e-08
1244	1.4331e-14	H	1	138.612m	-16.563	9.195754790415175e-08
1245	2.76232e-12	Fe	4	7191.23A	-16.564	9.174605141293745e-08
1246	1.3069000000000002e-13	H	1	15.1996m	-16.567999999999998	9.090491855771312e-08
1247	4.71966e-12	Fe	4	4208.88A	-16.57	9.04872483962465e-08
1248	9.64396e-12	Cr	2	2059.78A	-16.575	8.94514494291008e-08
1249	3.0189099999999997e-12	C	2R	6580.00A	-16.576	8.924571680443351e-08
1250	9.097200000000001e-14	H	1	21.8358m	-16.576	8.924571680443351e-08
1251	2.41376e-12	Cr	2	8229.67A	-16.576	8.924571680443351e-08
1252	2.35538e-12	Cl	3	8433.66A	-16.576	8.924571680443351e-08
1253	1.22634e-13	He	1	16.1981m	-16.576	8.924571680443351e-08
1254	2.48318e-12	He	1	7999.59A	-16.577	8.90404573516726e-08
1255	4.27166e-13	He	1	4.65029m	-16.579	8.863135361131271e-08
1256	1.53066e-12	Fe	2	1.29777m	-16.583	8.781877647717605e-08
1257	7.32085e-13	Fe	4	2.71341m	-16.584	8.761679889609683e-08
1258	4.07873e-13	He	2	4.87026m	-16.584	8.761679889609683e-08
1259	5.883680000000001e-12	Fe	2	3376.20A	-16.584	8.761679889609683e-08
1260	6.2896300000000005e-12	He	1	3158.29A	-16.584	8.761679889609683e-08
1261	4.54222e-13	He	2	4.37329m	-16.585	8.741528585056339e-08
1262	1.0936700000000001e-12	He	1	1.81631m	-16.585	8.741528585056339e-08
1263	7.48709e-13	He	1	2.65316m	-16.585	8.741528585056339e-08
1264	2.5499700000000002e-14	H	1	77.9009m	-16.585	8.741528585056339e-08
1265	1.25307e-12	He	1	1.58526m	-16.587	8.70136490949833e-08
1266	2.34227e-12	Cl	3	8480.86A	-16.588	8.681352325549786e-08
1267	3.2586599999999996e-15	C	1	609.590m	-16.59	8.641465134789556e-08
1268	1.7695099999999998e-12	He	1	1.12259m	-16.590999999999998	8.621590316499954e-08
1269	2.27551e-12	He	1	8729.66A	-16.590999999999998	8.621590316499954e-08
1270	1.19395e-12	Fe	2	1.66377m	-16.592	8.601761209023889e-08
1271	1.23383e-12	He	1	1.60998m	-16.592	8.601761209023889e-08
1272	2.93532e-13	He	1	6.76740m	-16.593	8.581977707229472e-08
1273	2.64971e-13	He	1	7.49683m	-16.593	8.581977707229472e-08
1274	6.95856e-13	He	1	2.85468m	-16.594	8.56223970622655e-08
1275	2.3765e-12	He	1	8358.70A	-16.594	8.56223970622655e-08
1276	4.82928e-11	Na	4	411.334A	-16.595	8.542547101366275e-08
1277	2.6495799999999997e-13	He	1	7.49722m	-16.598	8.483740620758575e-08
1278	1.4318499999999999e-13	He	2	13.8733m	-16.601	8.425338961115913e-08
1279	5.77644e-12	Ni	2	3438.88A	-16.601	8.425338961115913e-08
1280	4.51187e-13	He	1	4.40271m	-16.601	8.425338961115913e-08
1281	2.60599e-14	H	1	76.2261m	-16.602	8.405961219231969e-08
1282	2.74459e-13	He	2	7.23769m	-16.602	8.405961219231969e-08
1283	2.31403e-12	He	1	8584.36A	-16.602999999999998	8.386628044917689e-08
1284	4.06502e-14	He	2	48.8668m	-16.602999999999998	8.386628044917689e-08
1285	5.9703e-14	Cl	2	33.2721m	-16.605	8.348094989223264e-08
1286	7.55002e-12	Fe	2	2631.05A	-16.607	8.309738976837997e-08
1287	7.99632e-12	Fe	2	2484.20A	-16.607	8.309738976837997e-08
1288	3.8505300000000006e-12	Fe	7	5158.89A	-16.609	8.27155919432163e-08
1289	1.35081e-13	H	1	14.7056m	-16.61	8.252535136086762e-08
1290	4.81841e-12	K	5	4122.62A	-16.61	8.252535136086762e-08
1291	2.33699e-12	Cl	3	8500.01A	-16.611	8.233554831971603e-08
1292	3.656169999999999e-12	Fe	2	5433.13A	-16.611	8.233554831971603e-08
1293	1.42273e-13	H	1	13.9623m	-16.613	8.195725083805397e-08
1294	4.25442e-13	He	2	4.66913m	-16.614	8.176875439184721e-08
1295	5.28461e-12	Fe	7	3758.92A	-16.617	8.120586224593317e-08
1296	3.2063e-12	Co	3	6195.45A	-16.62	8.06468450222958e-08
1297	2.4875799999999998e-12	He	1	7985.47A	-16.621	8.046136242583252e-08
1298	6.16904e-14	H	1	32.2002m	-16.621	8.046136242583252e-08
1299	4.4077e-13	He	2	4.50676m	-16.624000000000002	7.990747030290672e-08
1300	7.61941e-12	Fe	2	2607.09A	-16.627	7.935739114653648e-08
1301	4.2726400000000003e-13	He	1	4.64923m	-16.628	7.917487421169054e-08
1302	9.685789999999999e-14	H	1	20.5089m	-16.632	7.844899460180932e-08
1303	1.3891099999999998e-13	H	1	14.3001m	-16.633	7.826856692104073e-08
1304	1.2888799999999999e-12	Fe	4	1.54122m	-16.634	7.80885542124219e-08
1305	2.4977400000000002e-12	He	1	7952.98A	-16.636	7.772976989619335e-08
1306	1.0140700000000001e-12	He	1	1.95889m	-16.637	7.755099638634428e-08
1307	2.38089e-12	He	1	8343.28A	-16.637999999999998	7.73726340441587e-08
1308	5.31576e-12	Ca	2	3736.90A	-16.637999999999998	7.73726340441587e-08
1309	3.32984e-11	C	2	596.559A	-16.641	7.684000457785388e-08
1310	2.11345e-12	Fe	2	9399.04A	-16.641	7.684000457785388e-08
1311	6.549689999999999e-13	He	1	3.03289m	-16.642	7.66632774714499e-08
1312	8.7128e-12	Fe	2	2279.92A	-16.646	7.596042431889036e-08
1313	1.28048e-12	He	1	1.55133m	-16.648	7.561141787134432e-08
1314	2.98013e-13	He	2	6.66564m	-16.649	7.543751643595377e-08
1315	6.297780000000001e-12	He	1	3154.20A	-16.65	7.52640149627664e-08
1316	1.75784e-13	He	2	11.3005m	-16.653	7.474590112811658e-08
1317	2.4914099999999998e-12	He	1	7973.19A	-16.654	7.457399032599596e-08
1318	4.56985e-12	Fe	2	4346.85A	-16.655	7.440247490774843e-08
1319	1.96137e-14	H	1	101.278m	-16.656	7.423135396401693e-08
1320	2.3910599999999997e-12	He	1	8307.82A	-16.656	7.423135396401693e-08
1321	6.10109e-12	Fe	2	3255.89A	-16.658	7.389029187312079e-08
1322	1.09664e-12	Fe	2	1.81139m	-16.660999999999998	7.338163468170373e-08
1323	2.96292e-12	He	1	6704.35A	-16.662	7.321286160533889e-08
1324	3.57805e-14	H	1	55.5175m	-16.662	7.321286160533889e-08
1325	4.07959e-12	Fe	4	4869.23A	-16.662	7.321286160533889e-08
1326	2.73773e-12	Ni	2	7255.82A	-16.664	7.287647906176154e-08
1327	2.74478e-12	C	2	7237.17A	-16.665	7.270886781108284e-08
1328	6.920180000000001e-13	He	1	2.87051m	-16.666	7.254164205558275e-08
1329	1.90695e-11	O	1	1041.69A	-16.668	7.220834348570261e-08
1330	2.8149900000000003e-12	He	1	7056.67A	-16.668	7.220834348570261e-08
1331	1.26741e-12	He	1	1.56733m	-16.669	7.204226890420615e-08
1332	2.49477e-12	He	1	7962.44A	-16.669	7.204226890420615e-08
1333	2.38473e-12	He	1	8329.87A	-16.673	7.138178141284269e-08
1334	1.60472e-13	He	1	12.3788m	-16.673	7.138178141284269e-08
1335	5.59044e-11	Mg	5	355.329A	-16.675	7.105381191854574e-08
1336	5.55468e-13	He	1	3.57616m	-16.675	7.105381191854574e-08
1337	1.1458899999999999e-12	He	1	1.73353m	-16.676	7.089039268596917e-08
1338	2.5322400000000003e-14	He	2	78.4462m	-16.677	7.07273493071971e-08
1339	1.54668e-11	P	2	1284.33A	-16.679000000000002	7.040238665529737e-08
1340	2.2932900000000002e-12	He	1	8662.01A	-16.679000000000002	7.040238665529737e-08
1341	1.99974e-11	Si	2	993.354A	-16.68	7.024046565925064e-08
1342	1.03407e-12	Fe	5	1.92100m	-16.68	7.024046565925064e-08
1343	2.77023e-12	Ar	4	7170.70A	-16.68	7.024046565925064e-08
1344	6.85844e-14	H	1	28.9635m	-16.682000000000002	6.991774003451159e-08
1345	1.01923e-13	H	1	19.4896m	-16.683	6.975693369476128e-08
1346	3.084e-13	He	1	6.44113m	-16.684	6.959649719932876e-08
1347	4.6936300000000003e-14	He	2	42.3222m	-16.684	6.959649719932876e-08
1348	4.2321e-13	He	1	4.69376m	-16.685	6.943642969759682e-08
1349	1.2516e-12	He	1	1.58712m	-16.686	6.927673034090239e-08
1350	3.15928e-13	He	1	6.28765m	-16.687	6.911739828253594e-08
1351	2.32837e-12	He	1	8531.50A	-16.687	6.911739828253594e-08
1352	6.54082e-13	He	1	3.03700m	-16.687	6.911739828253594e-08
1353	2.38809e-12	He	1	8318.14A	-16.688	6.89584326777353e-08
1354	2.33103e-12	He	1	8521.77A	-16.688	6.89584326777353e-08
1355	3.18283e-13	He	2	6.24114m	-16.689	6.879983268367957e-08
1356	3.6463200000000003e-13	He	2	5.44781m	-16.69	6.86415974594879e-08
1357	1.12373e-11	Al	2	1767.73A	-16.69	6.86415974594879e-08
1358	1.57715e-11	S	2	1259.52A	-16.692999999999998	6.816907202626757e-08
1359	1.93341e-11	O	1	1027.43A	-16.701	6.692484623936894e-08
1360	1.39513e-11	S	4	1423.84A	-16.701	6.692484623936894e-08
1361	2.0337200000000001e-13	He	2	9.76757m	-16.702	6.677092336433277e-08
1362	8.39947e-13	He	1	2.36497m	-16.705	6.631127556100368e-08
1363	9.73942e-13	Fe	5	2.03959m	-16.706	6.615876385936811e-08
1364	8.58359e-14	He	2	23.1424m	-16.707	6.600660292491261e-08
1365	4.20139e-12	Fe	2	4728.07A	-16.708	6.585479195089561e-08
1366	6.3046800000000006e-12	He	1	3150.75A	-16.712	6.525103158921426e-08
1367	6.8088e-12	Fe	2	2917.47A	-16.713	6.510095838104632e-08
1368	4.56363e-12	Fe	2	4352.78A	-16.714000000000002	6.495123033167913e-08
1369	4.8386e-11	Na	4	410.542A	-16.715999999999998	6.465280653580091e-08
1370	2.1549099999999998e-12	Mg	2	9218.25A	-16.715999999999998	6.465280653580091e-08
1371	3.35852e-13	He	2	5.91465m	-16.719	6.420773974615718e-08
1372	2.8984299999999998e-12	Co	3	6853.53A	-16.72	6.406006604264326e-08
1373	4.39265e-14	H	1	45.2220m	-16.723	6.36190796498539e-08
1374	1.0631400000000002e-13	H	1	18.6848m	-16.723	6.36190796498539e-08
1375	4.7713e-12	K	5	4163.32A	-16.724	6.347275982699116e-08
1376	1.45485e-14	H	1	136.540m	-16.725	6.33267765303825e-08
1377	1.1350499999999999e-13	H	1	17.5009m	-16.726	6.318112898603953e-08
1378	1.14481e-12	He	1	1.73517m	-16.727	6.303581642175244e-08
1379	2.65031e-13	He	1	7.49515m	-16.727999999999998	6.28908380670895e-08
1380	3.36466e-13	He	1	5.90385m	-16.729	6.274619315338888e-08
1381	3.5118e-13	He	2	5.65649m	-16.729	6.274619315338888e-08
1382	4.34168e-12	Mg	1	4575.29A	-16.73	6.260188091375816e-08
1383	1.7916900000000002e-12	Fe	6	1.10870m	-16.730999999999998	6.245790058306875e-08
1384	1.6075e-13	He	1	12.3574m	-16.730999999999998	6.245790058306875e-08
1385	4.2921900000000005e-12	Ni	2	4628.05A	-16.730999999999998	6.245790058306875e-08
1386	2.27391e-14	Fe	2	87.3582m	-16.732	6.23142513979502e-08
1387	1.29825e-12	He	1	1.53009m	-16.732	6.23142513979502e-08
1388	8.407350000000001e-13	He	1	2.36275m	-16.734	6.202794341972424e-08
1389	2.7349e-12	Ar	4	7263.33A	-16.734	6.202794341972424e-08
1390	1.17289e-14	H	1	169.363m	-16.735	6.188528310864093e-08
1391	7.44703e-14	H	1	26.6743m	-16.738	6.145926781626423e-08
1392	1.1609e-12	Fe	2	1.71113m	-16.74	6.117688813076792e-08
1393	4.05946e-12	Fe	7	4893.37A	-16.742	6.089580586207437e-08
1394	5.31704e-11	O	2	373.600A	-16.742	6.089580586207437e-08
1395	5.55385e-14	Fe	2	35.7670m	-16.744	6.061601504909586e-08
1396	1.27914e-12	He	1	1.55295m	-16.745	6.047660208315161e-08
1397	6.928069999999999e-13	He	1	2.86724m	-16.745	6.047660208315161e-08
1398	1.1014400000000001e-13	H	1	18.0350m	-16.747	6.019873733658192e-08
1399	3.04332e-12	N	2	6527.23A	-16.748	6.006028408274474e-08
1400	2.26926e-13	He	2	8.75373m	-16.748	6.006028408274474e-08
1401	1.18434e-13	He	2	16.7726m	-16.750999999999998	5.964683199529463e-08
1402	1.58433e-11	S	2	1253.81A	-16.755	5.9099986552589745e-08
1403	4.92543e-12	Ni	2	4033.04A	-16.756	5.896406035543067e-08
1404	4.16034e-12	Fe	2	4774.72A	-16.758	5.869314510683825e-08
1405	9.04753e-12	P	2	2195.57A	-16.758	5.869314510683825e-08
1406	1.08556e-12	He	1	1.82988m	-16.759	5.8558154619038733e-08
1407	2.3076200000000002e-12	He	1	8608.19A	-16.761	5.828910433789965e-08
1408	6.36956e-12	Cl	4	3118.66A	-16.762	5.8155043118081784e-08
1409	2.3908599999999998e-12	Cr	2	8308.49A	-16.762999999999998	5.802129023051384e-08
1410	2.3401e-12	He	1	8488.72A	-16.765	5.7754706617178377e-08
1411	2.84377e-12	He	1	6985.26A	-16.765	5.7754706617178377e-08
1412	5.315449999999999e-13	He	1	3.73712m	-16.767	5.7489347844287595e-08
1413	6.26963e-13	He	1	3.16836m	-16.768	5.735712601336253e-08
1414	2.14495e-14	H	1	92.6103m	-16.768	5.735712601336253e-08
1415	6.31057e-12	He	1	3147.81A	-16.768	5.735712601336253e-08
1416	1.60676e-13	He	1	12.3630m	-16.769000000000002	5.7225208284209866e-08
1417	5.11397e-14	He	1	38.8435m	-16.77	5.70935939574154e-08
1418	1.89251e-13	He	1	10.4964m	-16.771	5.696228233517213e-08
1419	7.20797e-13	He	1	2.75590m	-16.771	5.696228233517213e-08
1420	5.53896e-12	Fe	7	3586.32A	-16.771	5.696228233517213e-08
1421	1.26594e-12	He	1	1.56915m	-16.773	5.6700564421137674e-08
1422	3.3369899999999996e-13	He	1	5.95280m	-16.774	5.657015674174369e-08
1423	1.1870299999999999e-14	He	2	167.345m	-16.775	5.644004899168983e-08
1424	2.55726e-12	Fe	5	7767.87A	-16.778	5.60515184273109e-08
1425	4.0634e-12	Fe	4	4888.63A	-16.781	5.5665662488524136e-08
1426	5.08204e-14	H	1	39.0875m	-16.782	5.553763501752509e-08
1427	2.85346e-12	Co	3	6961.53A	-16.782	5.553763501752509e-08
1428	2.30834e-11	Si	4	860.551A	-16.783	5.540990200153829e-08
1429	7.00265e-12	C	2	2836.71A	-16.784000000000002	5.528246276333603e-08
1430	2.93545e-13	He	2	6.76709m	-16.787	5.490190096650212e-08
1431	2.47196e-13	He	2	8.03592m	-16.787	5.490190096650212e-08
1432	1.76053e-11	Si	4	1128.32A	-16.787	5.490190096650212e-08
1433	7.95355e-14	H	1	24.9756m	-16.788	5.477563009825851e-08
1434	1.1837299999999998e-12	He	1	1.67812m	-16.789	5.4649649644952936e-08
1435	1.01581e-14	H	1	195.553m	-16.795	5.389982834175002e-08
1436	4.85283e-12	Fe	5	4093.38A	-16.797	5.365218112569548e-08
1437	1.8248900000000002e-13	He	1	10.8853m	-16.797	5.365218112569548e-08
1438	3.73279e-11	N	2	532.161A	-16.798	5.352878453332585e-08
1439	1.46022e-13	He	2	13.6037m	-16.798	5.352878453332585e-08
1440	1.15588e-11	N	4	1718.55A	-16.799	5.340567174524276e-08
1441	2.67079e-13	He	1	7.43766m	-16.807000000000002	5.2430908381492256e-08
1442	2.00332e-11	N	3	991.577A	-16.81	5.206997654694802e-08
1443	3.36525e-13	He	1	5.90281m	-16.81	5.206997654694802e-08
1444	7.91664e-11	Ne	3	250.920A	-16.81	5.206997654694802e-08
1445	1.31259e-12	He	1	1.51338m	-16.811	5.195021892412874e-08
1446	1.33166e-12	He	1	1.49171m	-16.812	5.183073673619872e-08
1447	5.31447e-13	He	1	3.73781m	-16.813	5.171152934967571e-08
1448	2.40252e-12	He	1	8268.17A	-16.813	5.171152934967571e-08
1449	8.98135e-12	Si	1	2211.75A	-16.814	5.159259613253315e-08
1450	2.3930200000000002e-12	Ni	2	8300.99A	-16.814	5.159259613253315e-08
1451	1.28886e-12	He	1	1.54124m	-16.816	5.135554968555306e-08
1452	2.74455e-12	Ar	4	7237.77A	-16.816	5.135554968555306e-08
1453	2.6476500000000003e-13	He	2	7.50268m	-16.817	5.1237435198918455e-08
1454	2.25559e-12	Mg	1	8806.76A	-16.817	5.1237435198918455e-08
1455	6.93475e-11	O	5	286.448A	-16.817999999999998	5.111959236806515e-08
1456	3.85119e-12	Fe	2	5158.00A	-16.817999999999998	5.111959236806515e-08
1457	6.315630000000001e-12	He	1	3145.28A	-16.819000000000003	5.100202056820095e-08
1458	7.22522e-12	Fe	2	2749.32A	-16.822	5.0650925128175316e-08
1459	2.95955e-14	H	1	67.1199m	-16.822	5.0650925128175316e-08
1460	2.04465e-12	Fe	5	9715.32A	-16.824	5.0418205266452006e-08
1461	6.919199999999999e-13	He	1	2.87092m	-16.826	5.018655465536774e-08
1462	4.2782799999999996e-13	He	1	4.64309m	-16.827	5.007112878269432e-08
1463	2.80093e-13	He	2	7.09210m	-16.827	5.007112878269432e-08
1464	8.39259e-14	H	1	23.6690m	-16.829	4.984107284320002e-08
1465	9.11177e-14	H	1	21.8009m	-16.831	4.9612073914733506e-08
1466	3.88996e-14	He	2	51.0659m	-16.834	4.927054680016741e-08
1467	2.3690500000000004e-13	He	1	8.38497m	-16.835	4.915722768709898e-08
1468	7.38968e-13	He	1	2.68814m	-16.837	4.893137074172092e-08
1469	7.58875e-12	Fe	2	2617.62A	-16.837	4.893137074172092e-08
1470	2.31936e-12	He	1	8564.64A	-16.837	4.893137074172092e-08
1471	3.13102e-11	N	2	634.441A	-16.837	4.893137074172092e-08
1472	5.67064e-14	H	1	35.0304m	-16.837	4.893137074172092e-08
1473	2.34982e-12	He	1	8453.59A	-16.838	4.8818831711939845e-08
1474	4.07519e-12	Fe	2	4874.48A	-16.838	4.8818831711939845e-08
1475	3.36452e-13	He	1	5.90409m	-16.838	4.8818831711939845e-08
1476	4.33589e-11	Ar	3	458.140A	-16.839000000000002	4.870655151474474e-08
1477	2.71831e-12	Ni	2	7307.65A	-16.839000000000002	4.870655151474474e-08
1478	7.21585e-13	He	1	2.75289m	-16.84	4.8594529554837575e-08
1479	8.897739999999999e-14	He	1	22.3253m	-16.842	4.837125797253433e-08
1480	1.69576e-13	He	2	11.7142m	-16.842	4.837125797253433e-08
1481	2.76188e-12	Fe	4	7192.37A	-16.844	4.814901222996864e-08
1482	5.65519e-11	Ca	3	351.260A	-16.847	4.781755676119765e-08
1483	3.68169e-11	O	2	539.547A	-16.847	4.781755676119765e-08
1484	8.316260000000001e-12	Fe	2	2388.63A	-16.848	4.770757943248572e-08
1485	2.7177e-11	Ar	2	730.930A	-16.848	4.770757943248572e-08
1486	7.14979e-14	He	2	27.7833m	-16.851	4.737916276571802e-08
1487	8.77562e-14	H	1	22.6360m	-16.852	4.727019371521588e-08
1488	1.18265e-12	He	1	1.67966m	-16.852999999999998	4.716147528657559e-08
1489	1.2776700000000001e-12	He	1	1.55474m	-16.852999999999998	4.716147528657559e-08
1490	3.48036e-13	He	1	5.70759m	-16.855999999999998	4.6836817974305467e-08
1491	2.86617e-12	He	1	6930.67A	-16.855999999999998	4.6836817974305467e-08
1492	3.80541e-12	Fe	2	5220.06A	-16.859	4.6514395587252415e-08
1493	5.23702e-11	Ne	3	379.308A	-16.86	4.640741544606948e-08
1494	3.87606e-13	He	1	5.12491m	-16.861	4.6300681352383136e-08
1495	6.32002e-12	He	1	3143.10A	-16.863	4.608794904522911e-08
1496	2.1164699999999997e-13	He	1	9.38565m	-16.863	4.608794904522911e-08
1497	6.78103e-13	He	1	2.92942m	-16.864	4.598194970387554e-08
1498	1.71054e-12	Ni	2	1.16129m	-16.864	4.598194970387554e-08
1499	7.43194e-13	He	1	2.67285m	-16.868	4.5560384655052654e-08
1500	6.3278100000000006e-15	H	1	313.923m	-16.869	4.5455598678125986e-08
1501	2.0191400000000002e-12	Fe	5	9838.08A	-16.869	4.5455598678125986e-08
1502	1.1367e-12	He	1	1.74755m	-16.872	4.514268453782828e-08
1503	1.41403e-11	S	4	1404.81A	-16.874000000000002	4.493527274274503e-08
1504	7.99351e-12	Fe	2	2485.07A	-16.875	4.4831924483320794e-08
1505	4.626e-12	Ni	2	4294.09A	-16.877	4.4625940500992194e-08
1506	3.64894e-14	H	1	54.4390m	-16.878	4.4523303685981254e-08
1507	2.36195e-13	He	2	8.41018m	-16.878	4.4523303685981254e-08
1508	6.3301900000000005e-12	He	1	3138.05A	-16.879	4.442090292909429e-08
1509	1.89846e-13	He	2	10.4634m	-16.88	4.431873768741306e-08
1510	1.29701e-12	He	1	1.53155m	-16.882	4.4115111584231996e-08
1511	1.3243200000000002e-12	He	1	1.49997m	-16.885	4.381142529218103e-08
1512	6.17716e-14	H	1	32.1579m	-16.886	4.3710661810166276e-08
1513	3.1208400000000003e-12	Ni	2	6365.10A	-16.886	4.3710661810166276e-08
1514	4.67531e-12	Ni	2	4248.80A	-16.887999999999998	4.350982956186013e-08
1515	9.908580000000001e-14	He	2	20.0477m	-16.89	4.330992005391693e-08
1516	1.21251e-12	He	1	1.63829m	-16.892	4.3110929046730565e-08
1517	9.720619999999999e-15	H	1	204.354m	-16.895	4.28141554986443e-08
1518	6.42468e-11	Fe	4	309.190A	-16.896	4.2715685673506025e-08
1519	7.269839999999999e-12	Fe	2	2732.45A	-16.897000000000002	4.2617442322680966e-08
1520	6.32386e-12	He	1	3141.19A	-16.897000000000002	4.2617442322680966e-08
1521	2.91542e-12	Ni	2	6813.57A	-16.899	4.2421632961662984e-08
1522	4.01515e-12	Fe	2	4947.37A	-16.899	4.2421632961662984e-08
1523	2.52271e-12	Fe	2	7874.25A	-16.9	4.232406591330831e-08
1524	2.33691e-12	C	3	8500.32A	-16.901	4.222672326293754e-08
1525	1.13841e-12	Fe	2	1.74494m	-16.901	4.222672326293754e-08
1526	4.59866e-12	Fe	2	4319.62A	-16.902	4.2129604494449964e-08
1527	9.26047e-12	Fe	6	2145.08A	-16.903	4.203270909293188e-08
1528	6.030390000000001e-13	He	1	3.29406m	-16.903	4.203270909293188e-08
1529	2.35797e-12	He	1	8424.38A	-16.906	4.1743357958799146e-08
1530	3.51232e-11	O	3	565.565A	-16.907	4.164735089966149e-08
1531	2.0741599999999998e-13	He	2	9.57713m	-16.908	4.155156465063242e-08
1532	3.87665e-13	He	1	5.12413m	-16.908	4.155156465063242e-08
1533	2.32908e-12	He	1	8528.88A	-16.908	4.155156465063242e-08
1534	5.477e-12	Ni	2	3626.89A	-16.909000000000002	4.14559987038628e-08
1535	1.12619e-11	Al	2	1763.87A	-16.912	4.11706176161239e-08
1536	6.327219999999999e-12	He	1	3139.52A	-16.912	4.11706176161239e-08
1537	2.5512899999999997e-13	Fe	3	7.78604m	-16.913	4.107592782322064e-08
1538	2.14344e-12	Fe	2	9267.56A	-16.914	4.098145581079771e-08
1539	3.5018899999999997e-13	Fe	2	5.67249m	-16.916	4.079316312502036e-08
1540	1.15822e-12	Ti	6	1.71509m	-16.916	4.079316312502036e-08
1541	2.2274299999999998e-13	He	2	8.91809m	-16.918	4.0605735565549914e-08
1542	2.65498e-13	He	1	7.48195m	-16.92	4.0419169157491725e-08
1543	5.32109e-13	He	1	3.73316m	-16.921	4.032620764808429e-08
1544	8.638690000000001e-13	He	1	2.29948m	-16.921	4.032620764808429e-08
1545	1.78666e-14	H	1	111.182m	-16.922	4.023345994421512e-08
1546	1.13886e-11	Ni	2	1744.24A	-16.925	3.995649475410083e-08
1547	6.248e-12	Ca	2	3179.33A	-16.925	3.995649475410083e-08
1548	6.6162e-14	H	1	30.0240m	-16.926	3.986459736629213e-08
1549	1.33058e-12	He	1	1.49292m	-16.927	3.9772911336609937e-08
1550	4.18266e-11	K	3	474.924A	-16.927	3.9772911336609937e-08
1551	1.28739e-12	He	1	1.54300m	-16.927	3.9772911336609937e-08
1552	1.13614e-12	Fe	2	1.74842m	-16.928	3.968143617894438e-08
1553	7.33538e-14	H	1	27.0803m	-16.928	3.968143617894438e-08
1554	2.45366e-12	He	1	8095.85A	-16.928	3.968143617894438e-08
1555	6.867229999999999e-13	Fe	5	2.89265m	-16.929000000000002	3.959017140830327e-08
1556	4.42156e-12	Fe	2	4492.63A	-16.929000000000002	3.959017140830327e-08
1557	7.43982e-13	He	1	2.67002m	-16.93	3.9499116540810214e-08
1558	5.31002e-12	Fe	6	3740.94A	-16.93	3.9499116540810214e-08
1559	1.2264000000000002e-13	He	2	16.1974m	-16.930999999999997	3.940827109370103e-08
1560	4.2375300000000005e-14	H	1	46.8774m	-16.930999999999997	3.940827109370103e-08
1561	3.59769e-13	He	1	5.52144m	-16.932000000000002	3.931763458532157e-08
1562	1.1775599999999998e-13	He	1	16.8692m	-16.932000000000002	3.931763458532157e-08
1563	2.73785e-11	Ar	2	725.549A	-16.934	3.913698646367694e-08
1564	5.36004e-12	Ca	2	3706.02A	-16.934	3.913698646367694e-08
1565	4.08215e-12	Fe	4	4866.17A	-16.936	3.8957168344757514e-08
1566	4.85819e-12	Si	4	4088.86A	-16.937	3.886756934391041e-08
1567	3.99415e-12	Fe	2	4973.39A	-16.939	3.868898908421466e-08
1568	2.8839400000000003e-12	He	1	6887.97A	-16.94	3.860000687855092e-08
1569	3.731619999999999e-12	Cl	4	5323.28A	-16.94	3.860000687855092e-08
1570	1.44511e-12	Fe	6	1.37459m	-16.942	3.842265595671589e-08
1571	4.42888e-12	Ni	2	4485.21A	-16.942999999999998	3.8334286300247666e-08
1572	1.30391e-12	He	1	1.52345m	-16.944000000000003	3.8246119888348705e-08
1573	4.21259e-11	K	3	471.549A	-16.947	3.798283545095045e-08
1574	4.41464e-12	Co	3	4499.67A	-16.947	3.798283545095045e-08
1575	2.29418e-13	He	1	8.65862m	-16.949	3.7808320174247495e-08
1576	6.99923e-14	H	1	28.3809m	-16.949	3.7808320174247495e-08
1577	7.20699e-13	He	1	2.75628m	-16.949	3.7808320174247495e-08
1578	8.39848e-13	He	1	2.36524m	-16.949	3.7808320174247495e-08
1579	3.89666e-12	Fe	6	5097.82A	-16.95	3.772136345087046e-08
1580	2.8997e-13	He	1	6.85052m	-16.954	3.7375531912032816e-08
1581	1.33405e-12	He	1	1.48904m	-16.954	3.7375531912032816e-08
1582	7.96715e-12	Fe	2	2493.29A	-16.955	3.728957057403722e-08
1583	7.60965e-13	He	1	2.61043m	-16.958	3.703287097580137e-08
1584	1.1410700000000001e-12	Co	3	1.74087m	-16.958	3.703287097580137e-08
1585	7.55793e-12	Fe	2	2628.29A	-16.963	3.6608959207159355e-08
1586	1.61217e-13	He	1	12.3215m	-16.963	3.6608959207159355e-08
1587	7.1594e-13	He	1	2.77460m	-16.963	3.6608959207159355e-08
1588	1.07054e-12	He	1	1.85556m	-16.963	3.6608959207159355e-08
1589	1.89259e-13	He	2	10.4959m	-16.964000000000002	3.6524760937460035e-08
1590	2.5346e-13	He	1	7.83731m	-16.965	3.6440756318407576e-08
1591	1.21143e-12	He	1	1.63975m	-16.965999999999998	3.635694490461755e-08
1592	2.96627e-15	H	1	669.677m	-16.967	3.627332625172988e-08
1593	1.4291e-13	He	2	13.9000m	-16.968	3.6189899916407096e-08
1594	2.36487e-12	He	1	8399.81A	-16.969	3.6106665456331075e-08
1595	2.7772e-12	Co	3	7152.69A	-16.969	3.6106665456331075e-08
1596	4.75545e-12	Fe	2	4177.20A	-16.969	3.6106665456331075e-08
1597	7.0593e-11	Al	5	281.394A	-16.97	3.602362243020129e-08
1598	2.4760499999999998e-14	H	1	80.2263m	-16.97	3.602362243020129e-08
1599	3.96852e-12	Fe	2	5005.51A	-16.97	3.602362243020129e-08
1600	1.8576600000000001e-13	He	1	10.6933m	-16.971	3.5940770397731285e-08
1601	4.42539e-12	Fe	2	4488.75A	-16.971	3.5940770397731285e-08
1602	3.25983e-14	He	2	60.9371m	-16.973	3.577563755768921e-08
1603	2.14884e-12	Mg	2	9244.27A	-16.974	3.5693355874598964e-08
1604	2.3372299999999997e-12	He	1	8499.15A	-16.974	3.5693355874598964e-08
1605	1.91831e-11	P	4	1035.52A	-16.976	3.5529359801031844e-08
1606	6.15429e-12	Fe	2	3227.74A	-16.976	3.5529359801031844e-08
1607	3.36993e-13	He	1	5.89462m	-16.976	3.5529359801031844e-08
1608	3.8208199999999995e-12	N	1R	5199.00A	-16.976	3.5529359801031844e-08
1609	1.3224700000000001e-12	He	1	1.50207m	-16.977	3.544764454106383e-08
1610	4.7440600000000003e-14	H	1	41.8723m	-16.979	3.5284777408526306e-08
1611	7.59977e-12	Fe	2	2613.82A	-16.979	3.5284777408526306e-08
1612	1.17454e-12	He	1	1.69125m	-16.979	3.5284777408526306e-08
1613	1.6069000000000002e-13	He	1	12.3620m	-16.980999999999998	3.5122658582489946e-08
1614	4.2544399999999994e-13	He	1	4.66912m	-16.983	3.4961284624798404e-08
1615	6.01862e-14	He	2	33.0050m	-16.986	3.472061283429933e-08
1616	1.23491e-12	He	1	1.60858m	-16.987000000000002	3.464075764073851e-08
1617	8.30635e-12	Fe	2	2391.48A	-16.987000000000002	3.464075764073851e-08
1618	1.3653e-14	O	1	145.495m	-16.987000000000002	3.464075764073851e-08
1619	5.65986e-12	Fe	6	3509.71A	-16.993	3.416546862778326e-08
1620	1.60479e-13	He	2	12.3782m	-16.995	3.400849255844891e-08
1621	1.29554e-12	He	1	1.53329m	-16.997	3.385223772863922e-08
1622	4.20486e-12	Ne	4	4724.17A	-16.998	3.3774379742399504e-08
1623	5.734310000000001e-13	He	1	3.46414m	-16.998	3.3774379742399504e-08
1624	1.3098e-12	He	1	1.51660m	-17.000999999999998	3.35418785476401e-08
1625	1.09125e-11	S	1	1820.34A	-17.002	3.346473436770876e-08
1626	3.69494e-13	He	1	5.37613m	-17.003	3.338776761446773e-08
1627	3.4256400000000003e-12	Fe	4	5798.75A	-17.004	3.331097787984693e-08
1628	6.02942e-13	He	1	3.29459m	-17.004	3.331097787984693e-08
1629	1.75807e-13	He	2	11.2990m	-17.004	3.331097787984693e-08
1630	4.2550299999999997e-13	He	1	4.66847m	-17.005	3.323436475671513e-08
1631	3.42475e-12	Fe	4	5800.27A	-17.01	3.285393412920805e-08
1632	8.23568e-11	O	3	241.200A	-17.01	3.285393412920805e-08
1633	5.16369e-12	Fe	6	3846.95A	-17.011	3.2778372177533014e-08
1634	1.14704e-12	He	1	1.73180m	-17.012999999999998	3.262776923748101e-08
1635	7.61753e-13	He	1	2.60773m	-17.012999999999998	3.262776923748101e-08
1636	3.77015e-12	Fe	2	5268.87A	-17.012999999999998	3.262776923748101e-08
1637	1.88828e-13	Co	2	10.5199m	-17.014	3.255272745062225e-08
1638	1.15319e-11	Si	4	1722.56A	-17.017	3.2328636051085623e-08
1639	5.1830999999999995e-14	H	1	38.3254m	-17.018	3.225428225146413e-08
1640	1.3422e-12	He	1	1.47999m	-17.018	3.225428225146413e-08
1641	8.37403e-14	He	2	23.7215m	-17.019000000000002	3.2180099460836325e-08
1642	2.89827e-12	He	1	6853.89A	-17.019000000000002	3.2180099460836325e-08
1643	5.902280000000001e-14	H	1	33.6556m	-17.019000000000002	3.2180099460836325e-08
1644	2.19898e-12	Fe	2	9033.50A	-17.02	3.2106087285892686e-08
1645	3.06465e-14	H	1	64.8181m	-17.02	3.2106087285892686e-08
1646	1.40153e-13	He	1	14.1735m	-17.021	3.203224533422751e-08
1647	3.7837599999999996e-14	He	1	52.4992m	-17.021	3.203224533422751e-08
1648	2.37076e-12	He	1	8378.95A	-17.026	3.1665575253960966e-08
1649	2.3518400000000002e-12	O	1	8446.36A	-17.027	3.159274645185463e-08
1650	6.54179e-13	He	1	3.03655m	-17.028	3.1520085151345284e-08
1651	6.03604e-13	He	1	3.29098m	-17.028	3.1520085151345284e-08
1652	2.43755e-13	He	1	8.14936m	-17.03	3.137526351503034e-08
1653	2.30682e-11	Si	4	861.118A	-17.031	3.130310241139537e-08
1654	4.2036e-12	Ne	4	4725.58A	-17.031	3.130310241139537e-08
1655	5.60793e-11	Mg	5	354.221A	-17.031	3.130310241139537e-08
1656	3.87592e-13	He	1	5.12509m	-17.031	3.130310241139537e-08
1657	2.4915e-12	He	1	7972.90A	-17.032	3.123110727369299e-08
1658	2.6394299999999998e-12	He	1	7526.05A	-17.032	3.123110727369299e-08
1659	4.49059e-14	F	4	44.2357m	-17.035	3.101611384346026e-08
1660	2.34413e-12	He	1	8474.14A	-17.035999999999998	3.094477876114805e-08
1661	8.67596e-14	Fe	2	22.8960m	-17.037	3.0873607744972114e-08
1662	4.14755e-12	F	2	4789.45A	-17.037	3.0873607744972114e-08
1663	4.2137199999999995e-12	Ne	4	4714.23A	-17.04	3.066107532418463e-08
1664	4.3133500000000005e-13	He	1	4.60534m	-17.041	3.059055680780703e-08
1665	5.5661300000000005e-14	H	1	35.6881m	-17.041	3.059055680780703e-08
1666	7.75301e-13	He	1	2.56216m	-17.042	3.052020047951644e-08
1667	8.14597e-15	H	1	243.856m	-17.044	3.037997289596541e-08
1668	1.5036e-13	He	2	13.2113m	-17.045	3.031010089723204e-08
1669	4.95166e-12	Ne	3	4011.68A	-17.047	3.017083863357623e-08
1670	1.31487e-12	He	1	1.51076m	-17.052	2.982547589961698e-08
1671	1.0400999999999999e-13	He	2	19.0985m	-17.052	2.982547589961698e-08
1672	7.44719e-13	He	1	2.66738m	-17.053	2.9756879208585805e-08
1673	3.88133e-13	He	1	5.11796m	-17.055999999999997	2.9552034292970005e-08
1674	3.36299e-12	Co	3	5906.78A	-17.058	2.941625502898028e-08
1675	1.63654e-11	O	5	1213.81A	-17.058	2.941625502898028e-08
1676	5.733720000000001e-13	He	1	3.46450m	-17.058	2.941625502898028e-08
1677	7.43095e-13	He	1	2.67321m	-17.059	2.934859951983405e-08
1678	5.77289e-12	Fe	2	3440.99A	-17.059	2.934859951983405e-08
1679	1.30244e-12	He	1	1.52517m	-17.06	2.9281099614041147e-08
1680	2.07782e-12	Fe	5	9560.26A	-17.061	2.9213754953723312e-08
1681	2.3768e-12	Cr	2	8357.64A	-17.061	2.9213754953723312e-08
1682	3.56164e-12	O	1	5577.34A	-17.062	2.9146565181826097e-08
1683	3.15443e-11	O	5	629.732A	-17.064	2.9012648879179168e-08
1684	5.49014e-11	O	2	361.821A	-17.064	2.9012648879179168e-08
1685	7.156729999999999e-13	Fe	4	2.77563m	-17.064	2.9012648879179168e-08
1686	4.07977e-12	Fe	4	4869.01A	-17.065	2.8945921638418302e-08
1687	1.50399e-14	H	1	132.078m	-17.066	2.8879347866052723e-08
1688	2.77013e-12	Fe	4	7170.96A	-17.066	2.8879347866052723e-08
1689	3.57117e-14	H	1	55.6245m	-17.067	2.881292720911444e-08
1690	1.23383e-12	He	1	1.60999m	-17.069000000000003	2.8680543833707564e-08
1691	1.65299e-11	S	3	1201.73A	-17.069000000000003	2.8680543833707564e-08
1692	3.7764299999999996e-13	He	1	5.26011m	-17.07	2.8614580413355728e-08
1693	2.64971e-13	He	1	7.49684m	-17.07	2.8614580413355728e-08
1694	2.64957e-13	He	1	7.49723m	-17.075	2.8287032019932698e-08
1695	1.2526799999999999e-12	He	1	1.58576m	-17.075	2.8287032019932698e-08
1696	1.2033200000000002e-12	He	1	1.65080m	-17.077	2.8157064913436955e-08
1697	1.2158e-13	He	2	16.3386m	-17.078	2.809230546119198e-08
1698	2.37583e-12	He	1	8361.07A	-17.078	2.809230546119198e-08
1699	1.34909e-12	He	1	1.47243m	-17.078	2.809230546119198e-08
1700	4.23025e-13	He	1	4.69581m	-17.079	2.8027694951553818e-08
1701	8.59491e-13	Sc	5	2.31119m	-17.08	2.796323304196445e-08
1702	4.8176400000000005e-12	Fe	5	4123.28A	-17.081	2.7898919390652784e-08
1703	4.03659e-12	Fe	4	4921.10A	-17.084	2.7706864580459252e-08
1704	6.661619999999999e-14	He	1	29.8192m	-17.085	2.764314056024696e-08
1705	1.36907e-13	He	2	14.5094m	-17.086	2.7579563101214355e-08
1706	5.471430000000001e-12	Fe	6	3630.58A	-17.087	2.751613186627962e-08
1707	4.82857e-13	Fe	2	4.11394m	-17.088	2.745284651913689e-08
1708	3.2237900000000003e-12	Cl	2	6161.84A	-17.09	2.732671214686894e-08
1709	7.7609e-13	He	1	2.55956m	-17.092	2.7201157309399192e-08
1710	2.35001e-12	He	1	8452.91A	-17.092	2.7201157309399192e-08
1711	2.91001e-12	He	1	6826.26A	-17.093	2.713859638363481e-08
1712	4.54222e-13	He	1	4.37329m	-17.094	2.707617934400689e-08
1713	2.32388e-12	Cl	3	8547.96A	-17.095	2.7013905859586716e-08
1714	1.58841e-11	S	2	1250.58A	-17.095	2.7013905859586716e-08
1715	1.47928e-13	He	1	13.4284m	-17.095	2.7013905859586716e-08
1716	1.31926e-12	He	1	1.50573m	-17.096	2.6951775600206037e-08
1717	9.60058e-12	Na	5	2069.09A	-17.096	2.6951775600206037e-08
1718	4.5428100000000003e-13	He	1	4.37272m	-17.1	2.6704680236265508e-08
1719	2.7587900000000002e-14	He	2	72.0042m	-17.102999999999998	2.6520846510584817e-08
1720	3.01981e-12	C	2	6578.05A	-17.102999999999998	2.6520846510584817e-08
1721	1.2513299999999999e-12	He	1	1.58747m	-17.104	2.6459850256238536e-08
1722	1.5792300000000001e-13	He	1	12.5785m	-17.105	2.6398994289384318e-08
1723	4.7293900000000004e-14	H	1	42.0022m	-17.105	2.6398994289384318e-08
1724	4.0102099999999995e-14	H	1	49.5347m	-17.105	2.6398994289384318e-08
1725	2.55488e-13	He	1	7.77509m	-17.105999999999998	2.6338278287370095e-08
1726	2.18026e-11	Fe	3	911.104A	-17.108	2.6217264890960143e-08
1727	2.0925799999999998e-14	H	1	94.9279m	-17.108	2.6217264890960143e-08
1728	5.738989999999999e-13	He	1	3.46132m	-17.109	2.615696685496365e-08
1729	5.1142e-14	He	2	38.8417m	-17.11	2.6096807500601782e-08
1730	1.32942e-12	He	1	1.49422m	-17.112000000000002	2.597690356167883e-08
1731	3.79288e-12	Fe	4	5237.30A	-17.115	2.5798079815386366e-08
1732	4.39976e-12	Fe	2	4514.90A	-17.117	2.5679548405502525e-08
1733	5.7539699999999996e-12	Fe	2	3452.31A	-17.117	2.5679548405502525e-08
1734	1.08933e-13	Ni	2	18.2356m	-17.117	2.5679548405502525e-08
1735	4.78984e-10	C	5	41.4721A	-17.118	2.562048708310435e-08
1736	1.30833e-12	He	1	1.51831m	-17.119	2.5561561597978043e-08
1737	1.13393e-11	Ni	2	1751.83A	-17.12	2.5502771637706754e-08
1738	7.87035e-13	He	1	2.52396m	-17.12	2.5502771637706754e-08
1739	1.17761e-13	He	2	16.8684m	-17.122	2.5385597045652237e-08
1740	2.38022e-12	He	1	8345.65A	-17.123	2.5327211792620785e-08
1741	4.39324e-14	H	1	45.2160m	-17.127	2.509501051919362e-08
1742	1.32309e-12	He	1	1.50137m	-17.13	2.4922257681903327e-08
1743	2.52028e-12	He	1	7881.85A	-17.13	2.4922257681903327e-08
1744	4.89285e-12	F	4	4059.90A	-17.131	2.4864938079837002e-08
1745	3.8454e-13	He	1	5.16577m	-17.132	2.480775030919714e-08
1746	4.05233e-12	Fe	4	4901.99A	-17.132	2.480775030919714e-08
1747	6.54743e-13	He	1	3.03393m	-17.134	2.4693769050078916e-08
1748	1.35498e-12	He	1	1.46603m	-17.134	2.4693769050078916e-08
1749	7.141210000000001e-14	He	2	27.8167m	-17.135	2.4636974957283056e-08
1750	5.4011e-12	Cl	2	3677.86A	-17.136	2.4580311487276084e-08
1751	7.67115e-13	He	1	2.58950m	-17.137	2.4523778339633524e-08
1752	2.3903799999999998e-12	He	1	8310.17A	-17.14	2.4354957837007725e-08
1753	2.35508e-12	He	1	8434.72A	-17.143	2.4187299486547556e-08
1754	6.92017e-13	He	1	2.87052m	-17.143	2.4187299486547556e-08
1755	1.32645e-12	He	1	1.49756m	-17.145	2.4076168940013306e-08
1756	1.06666e-11	Al	2	1862.31A	-17.146	2.4020795288053785e-08
1757	1.8991400000000003e-12	Ni	2	1.04597m	-17.148	2.3910429758820833e-08
1758	1.23238e-11	Al	3	1611.87A	-17.149	2.3855437296400153e-08
1759	2.2520500000000002e-13	K	6	8.82061m	-17.15	2.380057131313348e-08
1760	1.81948e-12	Ni	2	1.09177m	-17.151	2.3745831518126436e-08
1761	2.59911e-14	H	1	76.4279m	-17.151	2.3745831518126436e-08
1762	5.42655e-11	O	2	366.060A	-17.151	2.3745831518126436e-08
1763	5.62259e-11	Mg	5	353.297A	-17.151	2.3745831518126436e-08
1764	5.67292e-12	Fe	2	3501.63A	-17.152	2.369121762115428e-08
1765	7.19718e-13	He	1	2.76003m	-17.152	2.369121762115428e-08
1766	1.26701e-12	He	1	1.56782m	-17.156	2.347401523244622e-08
1767	4.2597e-13	He	1	4.66334m	-17.157	2.3420026495583118e-08
1768	2.38405e-12	He	1	8332.23A	-17.157	2.3420026495583118e-08
1769	8.898139999999999e-14	He	2	22.3243m	-17.158	2.3366161929369097e-08
1770	6.28847e-12	Ca	2	3158.87A	-17.159000000000002	2.33124212482196e-08
1771	5.27306e-13	He	1	3.76716m	-17.159000000000002	2.33124212482196e-08
1772	7.60866e-13	He	1	2.61077m	-17.159000000000002	2.33124212482196e-08
1773	8.520410000000001e-12	O	3	2331.40A	-17.160999999999998	2.3205310402058887e-08
1774	1.2516e-12	He	1	1.58713m	-17.163	2.3098691685533025e-08
1775	2.91973e-12	He	1	6803.52A	-17.163	2.3098691685533025e-08
1776	6.54081e-13	He	1	3.03700m	-17.164	2.3045566168873717e-08
1777	4.0191300000000005e-12	Fe	7	4942.48A	-17.164	2.3045566168873717e-08
1778	1.0430899999999999e-13	He	2	19.0438m	-17.164	2.3045566168873717e-08
1779	8.90128e-14	He	1	22.3164m	-17.166	2.293968141043003e-08
1780	7.87823e-13	He	1	2.52144m	-17.166	2.293968141043003e-08
1781	1.6035e-11	N	5	1238.82A	-17.166	2.293968141043003e-08
1782	2.60938e-12	Ni	2	7612.72A	-17.167	2.2886921607255016e-08
1783	1.2257200000000002e-12	He	1	1.62064m	-17.168	2.2834283148260225e-08
1784	1.28687e-11	P	2	1543.63A	-17.17	2.272936914711678e-08
1785	4.53243e-12	Fe	2	4382.74A	-17.171	2.267709304872491e-08
1786	1.3134e-12	He	1	1.51245m	-17.172	2.262493718202276e-08
1787	2.38741e-12	He	1	8320.50A	-17.173	2.2572901270485487e-08
1788	4.6797e-12	Fe	2	4244.81A	-17.174	2.2520985038223502e-08
1789	1.6119899999999999e-12	Ni	2	1.23230m	-17.175	2.246918820998229e-08
1790	2.65213e-13	He	1	7.49001m	-17.176	2.2417510511140416e-08
1791	2.50655e-12	Fe	4	7925.02A	-17.180999999999997	2.2160899390292364e-08
1792	8.399450000000001e-13	He	1	2.36497m	-17.182000000000002	2.2109930736059632e-08
1793	6.82477e-13	Ni	2	2.91064m	-17.182000000000002	2.2109930736059632e-08
1794	6.89393e-15	H	1	288.144m	-17.183	2.2059079306479044e-08
1795	7.0997e-12	Mg	2	2797.93A	-17.184	2.2008344831940846e-08
1796	1.36005e-12	He	1	1.46057m	-17.184	2.2008344831940846e-08
1797	1.7226e-13	He	1	11.5317m	-17.185	2.1957727043456264e-08
1798	2.77078e-12	Co	3	7169.26A	-17.186	2.1907225672654458e-08
1799	3.7573300000000003e-14	H	1	52.8686m	-17.186	2.1907225672654458e-08
1800	2.3594700000000002e-12	He	1	8419.02A	-17.187	2.1856840451782367e-08
1801	1.31815e-12	Fe	4	1.50700m	-17.188	2.1806571113702752e-08
1802	3.9042800000000004e-13	He	1	5.08787m	-17.188	2.1806571113702752e-08
1803	3.03815e-14	H	1	65.3834m	-17.188	2.1806571113702752e-08
1804	2.78874e-13	He	1	7.12309m	-17.189	2.175641739189222e-08
1805	1.73701e-11	S	3	1143.60A	-17.189	2.175641739189222e-08
1806	4.76678e-13	He	1	4.16727m	-17.189	2.175641739189222e-08
1807	1.29332e-11	P	2	1535.92A	-17.191	2.1656455734050553e-08
1808	1.82005e-12	Mg	2	1.09142m	-17.192	2.1606647268032475e-08
1809	7.967590000000001e-13	He	1	2.49316m	-17.192	2.1606647268032475e-08
1810	6.60998e-12	Ar	3	3005.22A	-17.192	2.1606647268032475e-08
1811	1.92763e-11	P	4	1030.51A	-17.192999999999998	2.1556953358307514e-08
1812	4.2543000000000004e-13	He	1	4.66927m	-17.192999999999998	2.1556953358307514e-08
1813	3.8321699999999994e-12	Mg	1	5183.60A	-17.194000000000003	2.1507373741402977e-08
1814	5.58083e-12	Ni	2	3559.41A	-17.195	2.145790815445337e-08
1815	9.609119999999999e-12	Na	5	2067.25A	-17.195	2.145790815445337e-08
1816	9.017339999999999e-14	He	2	22.0292m	-17.195999999999998	2.140855633519673e-08
1817	3.4726e-11	Ne	5	572.034A	-17.195999999999998	2.140855633519673e-08
1818	4.76619e-13	He	1	4.16779m	-17.197	2.1359318021974445e-08
1819	1.5573e-12	He	1	1.27557m	-17.197	2.1359318021974445e-08
1820	4.11673e-12	C	3	4825.31A	-17.198	2.131019295373006e-08
1821	4.543119999999999e-12	Fe	2	4372.43A	-17.198	2.131019295373006e-08
1822	1.27799e-14	H	1	155.436m	-17.199	2.1261180870007345e-08
1823	3.2417599999999997e-12	Co	3	6127.67A	-17.203	2.106625719214639e-08
1824	2.36964e-12	He	1	8382.91A	-17.203	2.106625719214639e-08
1825	1.32282e-12	He	1	1.50168m	-17.204	2.1017806145106717e-08
1826	3.5448e-11	Ne	3	560.383A	-17.204	2.1017806145106717e-08
1827	3.95688e-12	Fe	2	5020.23A	-17.205	2.0969466532383137e-08
1828	2.6503000000000003e-13	He	1	7.49518m	-17.205	2.0969466532383137e-08
1829	6.25577e-12	Fe	2	3175.38A	-17.206	2.092123809768349e-08
1830	3.36466e-13	He	1	5.90386m	-17.206	2.092123809768349e-08
1831	3.4211800000000004e-14	H	1	58.0633m	-17.208	2.0825113740135357e-08
1832	1.1915e-13	He	1	16.6719m	-17.208	2.0825113740135357e-08
1833	1.60749e-13	He	1	12.3575m	-17.208	2.0825113740135357e-08
1834	8.786110000000001e-12	Fe	6	2260.89A	-17.209	2.077721730764492e-08
1835	3.69471e-12	Fe	2	5376.45A	-17.21	2.0729431033892334e-08
1836	3.35882e-11	He	1	591.412A	-17.215	2.0492143199031903e-08
1837	5.88027e-12	Ni	2	3378.16A	-17.215	2.0492143199031903e-08
1838	7.84886e-13	He	1	2.53087m	-17.217	2.0397990353459658e-08
1839	1.31779e-12	He	1	1.50741m	-17.218	2.0351076277498468e-08
1840	4.0124199999999996e-12	Fe	2	4950.74A	-17.218	2.0351076277498468e-08
1841	1.63045e-11	O	5	1218.34A	-17.22	2.0257571575556175e-08
1842	5.05071e-12	Ca	2R	3933.00A	-17.221	2.0210980453822282e-08
1843	2.36331e-12	He	1	8405.37A	-17.221	2.0210980453822282e-08
1844	7.72893e-12	Fe	4	2570.14A	-17.221	2.0210980453822282e-08
1845	2.54267e-12	He	1	7812.43A	-17.222	2.0164496488694812e-08
1846	4.38242e-14	He	2	45.3276m	-17.222	2.0164496488694812e-08
1847	2.3554099999999998e-14	He	2	84.3354m	-17.223	2.0118119433720574e-08
1848	3.9386099999999995e-12	Fe	2	5043.52A	-17.223	2.0118119433720574e-08
1849	8.40509e-13	He	1	2.36338m	-17.225	2.002568507125038e-08
1850	1.36444e-12	He	1	1.45587m	-17.227	1.993367540609828e-08
1851	2.92788e-12	He	1	6784.58A	-17.227	1.993367540609828e-08
1852	1.9498099999999997e-12	Co	2	1.01879m	-17.232	1.9705496510585408e-08
1853	8.6122e-13	He	1	2.30655m	-17.233	1.966017512626611e-08
1854	1.27875e-12	He	1	1.55343m	-17.233	1.966017512626611e-08
1855	1.78451e-14	H	1	111.316m	-17.234	1.961495797823822e-08
1856	3.5036900000000003e-13	He	1	5.66958m	-17.234	1.961495797823822e-08
1857	1.74593e-13	He	1	11.3776m	-17.235	1.956984482676508e-08
1858	7.975479999999999e-13	He	1	2.49069m	-17.235	1.956984482676508e-08
1859	2.36667e-12	He	1	8393.42A	-17.236	1.9524835432660927e-08
1860	6.92581e-13	He	1	2.86818m	-17.236	1.9524835432660927e-08
1861	6.13934e-14	He	2	32.3560m	-17.237000000000002	1.94799295572906e-08
1862	4.82604e-12	Si	4	4116.10A	-17.237000000000002	1.94799295572906e-08
1863	1.32795e-12	He	1	1.49587m	-17.237000000000002	1.94799295572906e-08
1864	3.9549499999999997e-13	He	1	5.02268m	-17.24	1.9345830665454748e-08
1865	7.67213e-14	He	2	25.8917m	-17.24	1.9345830665454748e-08
1866	1.3746e-12	He	1	1.44510m	-17.241	1.9301336489624457e-08
1867	4.54749e-13	He	1	4.36823m	-17.242	1.9256944647558842e-08
1868	2.73362e-13	He	1	7.26672m	-17.242	1.9256944647558842e-08
1869	1.0678399999999999e-13	He	1	18.6025m	-17.247	1.9036512224981712e-08
1870	7.20795e-13	He	1	2.75591m	-17.248	1.8992729461823016e-08
1871	8.25593e-14	Co	3	24.0608m	-17.249000000000002	1.894904739622526e-08
1872	1.2659299999999998e-12	He	1	1.56915m	-17.25	1.8905465796590632e-08
1873	2.87786e-14	He	1	69.0251m	-17.250999999999998	1.8861984431853672e-08
1874	7.75203e-13	He	1	2.56249m	-17.250999999999998	1.8861984431853672e-08
1875	5.964649999999999e-13	He	1	3.33037m	-17.252	1.8818603071480363e-08
1876	1.32162e-12	He	1	1.50304m	-17.253	1.8775321485467204e-08
1877	1.24349e-12	He	1	1.59748m	-17.253	1.8775321485467204e-08
1878	2.82316e-12	Fe	4	7036.25A	-17.254	1.873213944433953e-08
1879	5.98801e-13	He	1	3.31737m	-17.256	1.864607308147984e-08
1880	1.75995e-12	O	1	1.12869m	-17.257	1.860318830343238e-08
1881	1.65599e-11	N	1	1199.55A	-17.258	1.856040215763756e-08
1882	8.04909e-13	He	1	2.46791m	-17.259	1.8517714417247198e-08
1883	1.36827e-12	He	1	1.45179m	-17.26	1.847512485593529e-08
1884	1.83994e-13	He	1	10.7963m	-17.26	1.847512485593529e-08
1885	2.9427299999999994e-14	H	1	67.5035m	-17.262999999999998	1.8347942991009978e-08
1886	1.58644e-12	Fe	2	1.25214m	-17.264	1.830574389314317e-08
1887	1.78426e-12	Fe	4	1.11332m	-17.266	1.8221636639884392e-08
1888	2.2235499999999998e-14	H	1	89.3366m	-17.268	1.8137915824351896e-08
1889	6.66192e-14	He	2	29.8179m	-17.268	1.8137915824351896e-08
1890	1.3249799999999999e-12	He	1	1.49922m	-17.269000000000002	1.8096199775563936e-08
1891	2.5914799999999998e-12	Fe	2	7665.30A	-17.271	1.8013055290071874e-08
1892	4.94449e-13	He	1	4.01749m	-17.273	1.793029281879017e-08
1893	7.70951e-14	F	4	25.7662m	-17.273	1.793029281879017e-08
1894	1.43516e-11	Al	3	1384.13A	-17.273	1.793029281879017e-08
1895	1.37164e-12	He	1	1.44823m	-17.275	1.784791060652296e-08
1896	3.5642600000000004e-13	K	6	5.57324m	-17.281	1.7603028092593282e-08
1897	3.77799e-11	O	3	525.794A	-17.282	1.7562542251450468e-08
1898	3.99887e-13	He	1	4.96751m	-17.284000000000002	1.748184969955878e-08
1899	2.6065800000000002e-14	H	1	76.2089m	-17.287	1.7361505492714643e-08
1900	3.36524e-13	He	1	5.90283m	-17.287	1.7361505492714643e-08
1901	2.9347799999999997e-12	He	1	6768.64A	-17.288	1.732157513813696e-08
1902	2.85334e-12	Co	3	6961.82A	-17.291	1.7202334253612862e-08
1903	4.9439e-13	He	1	4.01798m	-17.291	1.7202334253612862e-08
1904	2.92448e-12	Fe	4	6792.48A	-17.291	1.7202334253612862e-08
1905	2.42562e-11	O	3	818.944A	-17.293	1.7123296707138024e-08
1906	7.992229999999999e-13	He	1	2.48547m	-17.293	1.7123296707138024e-08
1907	1.01949e-12	He	1	1.94847m	-17.293	1.7123296707138024e-08
1908	1.76315e-12	Fe	6	1.12664m	-17.294	1.7083914217564077e-08
1909	1.53336e-11	C	3	1295.48A	-17.297	1.6966309379309437e-08
1910	1.48559e-12	Fe	6	1.33714m	-17.297	1.6966309379309437e-08
1911	8.056970000000001e-13	He	1	2.46550m	-17.3	1.684951412706681e-08
1912	4.10049e-13	He	1	4.84441m	-17.301	1.681076131995366e-08
1913	1.3739600000000001e-12	He	1	1.44578m	-17.302	1.677209764182343e-08
1914	8.2679e-12	Fe	2	2402.60A	-17.302	1.677209764182343e-08
1915	6.91919e-13	He	1	2.87092m	-17.303	1.6733522887685284e-08
1916	4.01509e-13	He	1	4.94745m	-17.304000000000002	1.669503685301972e-08
1917	2.8025900000000004e-13	He	1	7.08790m	-17.304000000000002	1.669503685301972e-08
1918	1.28847e-12	He	1	1.54171m	-17.304000000000002	1.669503685301972e-08
1919	6.27488e-12	Si	4	3165.71A	-17.305	1.6656639333777742e-08
1920	5.1175099999999995e-14	He	1	38.8166m	-17.305999999999997	1.6618330126379397e-08
1921	2.5604400000000003e-12	He	1	7758.21A	-17.307000000000002	1.65801090277128e-08
1922	2.81597e-12	Ni	2	7054.20A	-17.309	1.6503930346464323e-08
1923	2.37579e-11	Ar	5	836.121A	-17.31	1.646597235999052e-08
1924	2.61946e-13	He	1	7.58341m	-17.311	1.642810167446289e-08
1925	9.6753e-14	He	1	20.5311m	-17.312	1.6390318089094977e-08
1926	1.38691e-13	Na	6	14.3228m	-17.312	1.6390318089094977e-08
1927	5.88593e-15	H	1	337.491m	-17.312	1.6390318089094977e-08
1928	3.36452e-13	He	1	5.90410m	-17.315	1.627748793300415e-08
1929	5.31672e-14	He	2	37.3623m	-17.315	1.627748793300415e-08
1930	5.2796900000000005e-12	Si	4	3762.43A	-17.316	1.624005074962917e-08
1931	4.03719e-13	He	1	4.92036m	-17.317999999999998	1.616543449424464e-08
1932	3.7839300000000006e-14	He	2	52.4969m	-17.32	1.6091161069412266e-08
1933	1.09512e-14	H	1	181.391m	-17.320999999999998	1.605415242593169e-08
1934	3.5751300000000003e-12	Fe	2	5556.29A	-17.320999999999998	1.605415242593169e-08
1935	8.11805e-13	He	1	2.44695m	-17.322	1.6017228899969e-08
1936	3.96764e-12	Fe	2	5006.62A	-17.323	1.5980390295759474e-08
1937	8.607e-13	Ni	2	2.30794m	-17.323	1.5980390295759474e-08
1938	4.77145e-13	He	1	4.16319m	-17.325	1.590696707179079e-08
1939	1.2112e-13	He	1	16.4006m	-17.325	1.590696707179079e-08
1940	1.85135e-11	S	4	1072.97A	-17.326	1.587038206274888e-08
1941	3.76479e-12	Fe	7	5276.38A	-17.329	1.576113112108763e-08
1942	1.2776700000000001e-12	He	1	1.55474m	-17.33	1.5724881525424846e-08
1943	1.9371800000000001e-13	He	1	10.2543m	-17.33	1.5724881525424846e-08
1944	7.213600000000001e-13	He	1	2.75375m	-17.331	1.5688715301518415e-08
1945	2.027e-14	He	2	97.9991m	-17.332	1.5652632257618748e-08
1946	4.54208e-13	He	1	4.37342m	-17.333	1.5616632202417265e-08
1947	1.25782e-12	He	1	1.57927m	-17.333	1.5616632202417265e-08
1948	4.07082e-13	He	1	4.87972m	-17.334	1.5580714945045003e-08
1949	3.53486e-11	C	2	561.959A	-17.335	1.5544880295072367e-08
1950	7.86936e-13	He	1	2.52428m	-17.335	1.5544880295072367e-08
1951	1.31222e-12	Fe	6	1.51380m	-17.335	1.5544880295072367e-08
1952	2.25334e-14	H	1	88.1557m	-17.337	1.5473458057796075e-08
1953	3.8760500000000004e-13	He	1	5.12492m	-17.338	1.5437870091818703e-08
1954	5.86475e-12	Fe	2	3387.09A	-17.34	1.536693952176549e-08
1955	4.63492e-14	He	2	42.8583m	-17.340999999999998	1.5331596541622832e-08
1956	7.381669999999999e-12	Ar	5	2691.05A	-17.342	1.5296334848078693e-08
1957	2.28226e-12	Ni	2	8703.87A	-17.342	1.5296334848078693e-08
1958	2.42762e-11	C	3	818.269A	-17.342	1.5296334848078693e-08
1959	2.9406700000000002e-12	He	1	6755.09A	-17.343	1.5261154254179215e-08
1960	7.43192e-13	He	1	2.67286m	-17.346	1.515609720725278e-08
1961	1.53416e-14	H	1	129.481m	-17.347	1.5121239150976877e-08
1962	1.65506e-11	N	1	1200.22A	-17.351	1.498260679715116e-08
1963	3.94638e-12	Fe	4	5033.59A	-17.352	1.4948147757745887e-08
1964	5.08786e-13	He	1	3.90429m	-17.352999999999998	1.491376797193211e-08
1965	3.54103e-11	Si	4	560.980A	-17.354	1.4879467257431379e-08
1966	2.7341599999999997e-12	Fe	4	7265.28A	-17.355	1.4845245432384836e-08
1967	6.4994e-13	He	1	3.05635m	-17.355	1.4845245432384836e-08
1968	8.51529e-12	Fe	2	2332.80A	-17.358	1.474305148164894e-08
1969	8.12593e-13	He	1	2.44458m	-17.36	1.4675313313125847e-08
1970	2.86147e-13	He	1	6.94205m	-17.36	1.4675313313125847e-08
1971	1.06912e-11	Al	2	1858.03A	-17.363	1.4574289166870662e-08
1972	1.9171900000000004e-14	H	1	103.613m	-17.363	1.4574289166870662e-08
1973	2.30927e-11	N	2	860.205A	-17.363	1.4574289166870662e-08
1974	1.90995e-12	Fe	5	1.04005m	-17.364	1.4540769231955164e-08
1975	2.7617e-12	Fe	4	7192.83A	-17.364	1.4540769231955164e-08
1976	8.10957e-13	He	1	2.44951m	-17.364	1.4540769231955164e-08
1977	1.5597299999999999e-12	He	1	1.27359m	-17.365	1.4507326390750764e-08
1978	3.84714e-11	Si	4	516.344A	-17.366	1.447396046594661e-08
1979	2.7932599999999998e-12	Fe	4	7111.58A	-17.369	1.437432242294171e-08
1980	1.29662e-12	He	1	1.53202m	-17.37	1.4341262398774863e-08
1981	3.12969e-12	Si	2	6347.11A	-17.375999999999998	1.4144492901965999e-08
1982	5.87275e-13	He	1	3.38248m	-17.377	1.411196147102909e-08
1983	5.08726e-13	He	1	3.90474m	-17.378	1.4079504860307097e-08
1984	1.98655e-12	Fe	5	9999.46A	-17.379	1.4047122897718301e-08
1985	6.894610000000001e-14	He	1	28.8116m	-17.379	1.4047122897718301e-08
1986	8.17694e-13	He	1	2.42933m	-17.379	1.4047122897718301e-08
1987	4.55778e-12	Fe	2	4358.36A	-17.382	1.3950423183865212e-08
1988	3.8766399999999997e-13	He	1	5.12414m	-17.385	1.3854389146159998e-08
1989	2.12627e-12	Co	2	9342.40A	-17.385	1.3854389146159998e-08
1990	7.05464e-11	Ne	3	281.580A	-17.386	1.3822524935346395e-08
1991	2.0197200000000002e-12	Fe	5	9835.27A	-17.387	1.3790734010183892e-08
1992	2.57478e-12	He	1	7715.01A	-17.387	1.3790734010183892e-08
1993	1.88607e-11	S	2	1053.22A	-17.391	1.3664299800809412e-08
1994	2.94573e-12	He	1	6743.47A	-17.393	1.3601518046041002e-08
1995	2.2573e-12	Fe	5	8800.09A	-17.395	1.3539024747233806e-08
1996	3.28971e-14	He	2	60.3836m	-17.395	1.3539024747233806e-08
1997	2.23588e-11	S	2	888.439A	-17.395	1.3539024747233806e-08
1998	2.01867e-13	He	1	9.84035m	-17.396	1.3507885854410257e-08
1999	1.1237700000000002e-12	He	1	1.76766m	-17.397000000000002	1.3476818579052841e-08
2000	5.01435e-12	Al	1	3961.52A	-17.397000000000002	1.3476818579052841e-08
2001	5.733579999999999e-13	He	1	3.46458m	-17.398	1.3445822756446064e-08
2002	1.32854e-13	He	1	14.9521m	-17.399	1.3414898222252942e-08
2003	8.2327e-12	Ca	5	2412.87A	-17.4	1.3384044812514887e-08
2004	4.94916e-13	He	1	4.01370m	-17.404	1.3261339152116042e-08
2005	1.4118e-12	He	1	1.40703m	-17.404	1.3261339152116042e-08
2006	5.61271e-12	Fe	2	3539.19A	-17.404	1.3261339152116042e-08
2007	2.92491e-12	Ni	2	6791.48A	-17.404	1.3261339152116042e-08
2008	1.81381e-12	Mg	2	1.09518m	-17.405	1.3230838918438664e-08
2009	1.28739e-12	He	1	1.54300m	-17.405	1.3230838918438664e-08
2010	4.4816e-12	Fe	2	4432.45A	-17.407	1.3170048735519296e-08
2011	1.23707e-11	Al	3	1605.77A	-17.407	1.3170048735519296e-08
2012	1.26956e-12	He	1	1.56468m	-17.407	1.3170048735519296e-08
2013	5.08691e-12	Fe	6	3905.01A	-17.408	1.3139758463973703e-08
2014	2.42914e-11	C	3	817.758A	-17.409000000000002	1.3109537858119461e-08
2015	7.8982e-14	He	1	25.1506m	-17.409000000000002	1.3109537858119461e-08
2016	5.7493e-12	Fe	2	3455.11A	-17.409000000000002	1.3109537858119461e-08
2017	1.66475e-14	H	1	119.324m	-17.409000000000002	1.3109537858119461e-08
2018	4.27495e-11	Ar	3	464.671A	-17.412	1.3019292434280334e-08
2019	2.9121399999999996e-13	He	1	6.82125m	-17.412	1.3019292434280334e-08
2020	7.966609999999999e-13	He	1	2.49346m	-17.413	1.2989348892605938e-08
2021	3.84026e-12	Mg	1	5172.68A	-17.414	1.2959474219166322e-08
2022	8.18482e-13	He	1	2.42699m	-17.415	1.2929668255569043e-08
2023	2.8779900000000004e-14	He	2	69.0220m	-17.418	1.2840661045364312e-08
2024	2.6536e-13	He	1	7.48586m	-17.418	1.2840661045364312e-08
2025	2.4086e-11	P	4	824.731A	-17.42	1.2781663566930287e-08
2026	4.48035e-13	Fe	2	4.43368m	-17.42	1.2781663566930287e-08
2027	6.01262e-14	Fe	5	33.0380m	-17.42	1.2781663566930287e-08
2028	8.35706e-13	He	1	2.37697m	-17.42	1.2781663566930287e-08
2029	7.437560000000001e-13	He	1	2.67083m	-17.421	1.2752266556484818e-08
2030	4.31229e-13	Fe	2	4.60647m	-17.425	1.263535307395281e-08
2031	7.20698e-13	He	1	2.75628m	-17.426	1.2606292568303284e-08
2032	8.398469999999999e-13	He	1	2.36525m	-17.426	1.2606292568303284e-08
2033	1.7569299999999998e-14	He	2	113.064m	-17.427	1.257729889996193e-08
2034	1.82206e-12	He	1	1.09022m	-17.427	1.257729889996193e-08
2035	5.205189999999999e-13	He	1	3.81628m	-17.427	1.257729889996193e-08
2036	9.45565e-15	H	1	210.080m	-17.43	1.2490717383339143e-08
2037	8.20681e-13	He	1	2.42048m	-17.430999999999997	1.2461989530547008e-08
2038	8.227610000000001e-13	He	1	2.41437m	-17.430999999999997	1.2461989530547008e-08
2039	8.45907e-12	Fe	2	2348.30A	-17.430999999999997	1.2461989530547008e-08
2040	5.06527e-15	H	1	392.169m	-17.430999999999997	1.2461989530547008e-08
2041	1.30352e-12	He	1	1.52391m	-17.432000000000002	1.2433327749982603e-08
2042	3.6796e-11	O	2	539.854A	-17.432000000000002	1.2433327749982603e-08
2043	2.55148e-11	K	3	778.546A	-17.436	1.2319338316004545e-08
2044	7.60963e-13	He	1	2.61044m	-17.436	1.2319338316004545e-08
2045	2.95013e-12	He	1	6733.43A	-17.437	1.2291004624129325e-08
2046	2.97134e-13	Fe	5	6.68535m	-17.437	1.2291004624129325e-08
2047	1.32859e-14	H	1	149.515m	-17.438	1.2262736097937191e-08
2048	3.12003e-13	Ar	3	6.36676m	-17.439	1.2234532587551031e-08
2049	4.9481e-12	Fe	6	4014.57A	-17.44	1.2206393943438736e-08
2050	1.65532e-13	S	3	12.0004m	-17.442999999999998	1.2122365718577194e-08
2051	2.2560100000000001e-13	He	1	8.80514m	-17.444000000000003	1.2094485051104666e-08
2052	2.80649e-12	Ni	2	7078.04A	-17.448	1.1983602145662599e-08
2053	2.96029e-12	He	1	6710.31A	-17.45	1.1928542495177966e-08
2054	2.7625e-12	Fe	4	7190.76A	-17.451	1.1901107608749061e-08
2055	6.87778e-13	He	1	2.88821m	-17.453	1.1846426986232321e-08
2056	8.32828e-14	He	1	23.8518m	-17.454	1.1819180960233174e-08
2057	1.59836e-11	N	5	1242.80A	-17.455	1.1791997598355009e-08
2058	4.766050000000001e-13	He	1	4.16791m	-17.456	1.1764876756474153e-08
2059	4.39346e-13	He	1	4.52137m	-17.456	1.1764876756474153e-08
2060	2.95606e-13	He	1	6.71990m	-17.456	1.1764876756474153e-08
2061	2.55831e-12	Fe	2	7764.68A	-17.456	1.1764876756474153e-08
2062	2.08764e-13	He	1	9.51527m	-17.457	1.1737818290798703e-08
2063	8.38552e-11	O	3	236.890A	-17.458	1.1710822057867462e-08
2064	5.204600000000001e-13	He	1	3.81671m	-17.459	1.1683887914548899e-08
2065	4.25443e-13	He	1	4.66912m	-17.46	1.1657015718040964e-08
2066	2.58652e-12	He	1	7680.01A	-17.461	1.1630205325870039e-08
2067	2.23965e-14	He	1	88.6944m	-17.462	1.1603456595889905e-08
2068	1.6107899999999998e-13	He	1	12.3321m	-17.464000000000002	1.1550143555552054e-08
2069	1.67788e-12	Ca	2	1.18390m	-17.465	1.1523578962534e-08
2070	8.23549e-13	He	1	2.41206m	-17.465999999999998	1.1497075466384465e-08
2071	1.19494e-12	Fe	4	1.66239m	-17.465999999999998	1.1497075466384465e-08
2072	3.4938e-12	Fe	4	5685.64A	-17.467	1.1470632926584461e-08
2073	1.42578e-13	He	1	13.9323m	-17.468	1.1444251202938366e-08
2074	3.11777e-12	Si	2	6371.37A	-17.468	1.1444251202938366e-08
2075	2.9539599999999997e-12	He	1	6724.69A	-17.47	1.1391669644936608e-08
2076	3.05769e-13	He	1	6.49657m	-17.472	1.1339329677248782e-08
2077	3.36854e-13	He	1	5.89704m	-17.473	1.1313249942696142e-08
2078	1.29554e-12	He	1	1.53329m	-17.474	1.1287230189868408e-08
2079	5.7343e-13	He	1	3.46415m	-17.475	1.126127028081153e-08
2080	8.271530000000001e-13	He	1	2.40155m	-17.476	1.1235370077888746e-08
2081	1.82964e-11	N	2	1085.70A	-17.476	1.1235370077888746e-08
2082	3.65232e-11	Ne	4	543.886A	-17.477	1.1209529443779576e-08
2083	1.27928e-12	He	1	1.55278m	-17.477	1.1209529443779576e-08
2084	1.28406e-12	Co	2	1.54700m	-17.477999999999998	1.1183748241479733e-08
2085	5.09253e-13	He	1	3.90070m	-17.477999999999998	1.1183748241479733e-08
2086	1.28797e-11	P	2	1542.30A	-17.48	1.1132363585864478e-08
2087	1.15822e-14	H	1	171.509m	-17.482	1.10812150212964e-08
2088	2.7092299999999998e-12	Ar	4	7332.15A	-17.483	1.1055728933978824e-08
2089	2.73223e-12	Co	3	7270.41A	-17.483	1.1055728933978824e-08
2090	4.2550200000000005e-13	He	1	4.66848m	-17.483	1.1055728933978824e-08
2091	1.12836e-11	C	2	1760.47A	-17.484	1.1030301463035489e-08
2092	7.55671e-13	Fe	7	2.62872m	-17.484	1.1030301463035489e-08
2093	2.95732e-12	He	1	6717.05A	-17.484	1.1030301463035489e-08
2094	8.048100000000001e-13	He	1	2.46822m	-17.485	1.100493247365257e-08
2095	1.08772e-11	S	1	1826.24A	-17.485	1.100493247365257e-08
2096	5.87075e-13	Fe	7	3.38363m	-17.486	1.097962183132603e-08
2097	1.30941e-12	He	1	1.51706m	-17.489	1.090403864628272e-08
2098	7.96411e-12	K	5	2494.25A	-17.49	1.0878960053319915e-08
2099	2.99438e-13	He	1	6.63391m	-17.49	1.0878960053319915e-08
2100	8.37315e-13	He	1	2.37240m	-17.493	1.0804069819082262e-08
2101	6.77563e-14	F	2	29.3175m	-17.494	1.0779221148041665e-08
2102	8.288299999999999e-13	He	1	2.39669m	-17.494	1.0779221148041665e-08
2103	1.44058e-12	He	1	1.37892m	-17.495	1.0754429627358555e-08
2104	5.30244e-13	He	1	3.74629m	-17.496	1.0729695125590845e-08
2105	7.1990100000000004e-12	Fe	2	2759.33A	-17.496	1.0729695125590845e-08
2106	3.86449e-12	Fe	5	5140.25A	-17.498	1.0680396654543341e-08
2107	1.44859e-11	O	5	1371.30A	-17.498	1.0680396654543341e-08
2108	6.46453e-14	He	1	30.7284m	-17.499000000000002	1.0655832423888047e-08
2109	1.5327799999999998e-14	He	2	129.597m	-17.499000000000002	1.0655832423888047e-08
2110	2.91729e-12	Fe	2	6809.23A	-17.499000000000002	1.0655832423888047e-08
2111	5.51541e-12	Al	3	3601.63A	-17.502	1.058247818944744e-08
2112	1.19527e-12	He	1	1.66193m	-17.503	1.0558139165012461e-08
2113	7.615270000000001e-13	He	1	2.60850m	-17.504	1.0533856118780303e-08
2114	4.38665e-12	Fe	2	4528.38A	-17.505	1.0509628922004757e-08
2115	4.79331e-12	Fe	4	4144.20A	-17.505	1.0509628922004757e-08
2116	5.84902e-13	Mg	1	3.39620m	-17.505	1.0509628922004757e-08
2117	3.02801e-13	He	1	6.56023m	-17.505	1.0509628922004757e-08
2118	9.9205e-13	Fe	2	2.00237m	-17.506	1.048545744623547e-08
2119	3.87592e-13	He	1	5.12510m	-17.508	1.043728114539172e-08
2120	4.01675e-14	He	1	49.4541m	-17.509	1.0413276064891221e-08
2121	5.15155e-12	Si	2	3856.02A	-17.509	1.0413276064891221e-08
2122	8.27941e-13	He	1	2.39926m	-17.509	1.0413276064891221e-08
2123	8.30985e-13	He	1	2.39047m	-17.51	1.0389326194543808e-08
2124	3.66751e-13	He	1	5.41633m	-17.51	1.0389326194543808e-08
2125	2.14652e-13	He	1	9.25425m	-17.512999999999998	1.0317806576081528e-08
2126	8.385780000000001e-13	Ni	2	2.36883m	-17.512999999999998	1.0317806576081528e-08
2127	1.94497e-11	S	3	1021.32A	-17.517	1.0223212356806216e-08
2128	8.22065e-15	H	1	241.641m	-17.518	1.0199699620857049e-08
2129	1.3452100000000001e-14	He	2	147.668m	-17.519000000000002	1.0176240962699922e-08
2130	7.75299e-13	He	1	2.56217m	-17.519000000000002	1.0176240962699922e-08
2131	1.84416e-11	S	3	1077.16A	-17.521	1.0129485382546046e-08
2132	8.38103e-13	He	1	2.37017m	-17.523	1.0082944624769464e-08
2133	9.50163e-14	He	1	20.9064m	-17.526	1.0013534122198141e-08
2134	8.343479999999999e-13	He	1	2.38084m	-17.526	1.0013534122198141e-08
2135	2.5962400000000003e-12	He	1	7651.24A	-17.531	9.89891014495185e-09
2136	2.3049e-13	Na	6	8.61836m	-17.531	9.89891014495185e-09
2137	4.68125e-13	He	1	4.24341m	-17.533	9.853428784161005e-09
2138	1.5072799999999999e-13	He	1	13.1790m	-17.533	9.853428784161005e-09
2139	5.301840000000001e-13	He	1	3.74671m	-17.534000000000002	9.83076652682839e-09
2140	5.73371e-13	He	1	3.46450m	-17.535	9.808156391241358e-09
2141	7.43094e-13	He	1	2.67321m	-17.535999999999998	9.78559825752314e-09
2142	4.390379999999999e-15	H	1	452.454m	-17.535999999999998	9.78559825752314e-09
2143	1.30244e-12	He	1	1.52518m	-17.538	9.740637517564141e-09
2144	2.6946400000000003e-12	Co	3	7371.84A	-17.538	9.740637517564141e-09
2145	4.86768e-13	Fe	2	4.08089m	-17.539	9.718234672946074e-09
2146	3.71461e-12	Fe	2	5347.65A	-17.539	9.718234672946074e-09
2147	1.3144700000000002e-12	He	1	1.51121m	-17.54	9.6958833534409e-09
2148	4.1399199999999996e-12	Fe	2	4798.27A	-17.541	9.673583440543992e-09
2149	1.2872100000000001e-12	Fe	4	1.54322m	-17.541	9.673583440543992e-09
2150	4.064e-13	Fe	2	4.88791m	-17.542	9.651334816023508e-09
2151	8.317729999999999e-13	He	1	2.38821m	-17.542	9.651334816023508e-09
2152	1.2874299999999999e-12	He	1	1.54295m	-17.542	9.651334816023508e-09
2153	7.16557e-13	He	1	2.77221m	-17.544	9.606990960543228e-09
2154	1.68917e-11	C	3	1175.99A	-17.544	9.606990960543228e-09
2155	1.3481600000000001e-13	Co	2	14.7345m	-17.545	9.584895494476643e-09
2156	6.3070599999999996e-12	Si	4	3149.56A	-17.547	9.540856899950318e-09
2157	2.42857e-11	C	3	817.950A	-17.547	9.540856899950318e-09
2158	2.3156e-12	Fe	5	8578.53A	-17.548	9.518913538002331e-09
2159	5.20987e-13	He	1	3.81285m	-17.549	9.497020644386267e-09
2160	5.14277e-12	Si	2	3862.60A	-17.551	9.453385798121403e-09
2161	8.11707e-13	He	1	2.44725m	-17.551	9.453385798121403e-09
2162	3.87994e-13	He	1	5.11978m	-17.552	9.431643614124917e-09
2163	8.35727e-13	He	1	2.37691m	-17.553	9.40995143576398e-09
2164	1.68957e-11	C	3	1175.71A	-17.554000000000002	9.388309148028823e-09
2165	4.898470000000001e-13	He	1	4.05524m	-17.554000000000002	9.388309148028823e-09
2166	3.5783400000000003e-12	Fe	2	5551.31A	-17.554000000000002	9.388309148028823e-09
2167	1.94923e-13	Fe	3	10.1909m	-17.555	9.366716636174269e-09
2168	8.35136e-13	He	1	2.37859m	-17.555999999999997	9.34517378571889e-09
2169	5.66905e-12	Fe	2	3504.02A	-17.557000000000002	9.323680482444486e-09
2170	7.191800000000001e-15	H	1	276.210m	-17.559	9.280842061879964e-09
2171	5.38393e-13	He	1	3.68958m	-17.561	9.238200465979255e-09
2172	2.1971999999999997e-13	He	1	9.04082m	-17.564	9.174605141293746e-09
2173	2.37815e-11	O	3	835.289A	-17.564	9.174605141293746e-09
2174	5.26469e-12	Si	4	3773.15A	-17.565	9.153504135015468e-09
2175	3.3726e-12	Na	1	5889.95A	-17.565	9.153504135015468e-09
2176	4.94376e-13	He	1	4.01809m	-17.566	9.132451659704987e-09
2177	3.13958e-11	S	2	632.711A	-17.567	9.111447603744025e-09
2178	1.9951e-12	Ni	2	9956.63A	-17.567999999999998	9.090491855771311e-09
2179	1.4398e-11	Al	3	1379.67A	-17.569000000000003	9.069584304681339e-09
2180	6.014330000000001e-12	Fe	2	3302.86A	-17.569000000000003	9.069584304681339e-09
2181	2.67158e-13	He	1	7.43549m	-17.57	9.048724839624648e-09
2182	3.9161900000000005e-12	Fe	2	5072.39A	-17.57	9.048724839624648e-09
2183	4.54222e-13	He	1	4.37330m	-17.572	9.007149725485725e-09
2184	1.83153e-11	N	2	1084.58A	-17.573	8.986433855976377e-09
2185	4.21246e-12	Ne	4	4715.64A	-17.574	8.96576563164476e-09
2186	2.9130299999999998e-12	Fe	5	6819.17A	-17.574	8.96576563164476e-09
2187	9.59003e-13	Fe	2	2.07137m	-17.576	8.924571680443352e-09
2188	5.450419999999999e-14	He	1	36.4457m	-17.576	8.924571680443352e-09
2189	4.5428e-13	He	1	4.37273m	-17.577	8.904045735167259e-09
2190	2.47177e-12	Ar	3	8036.52A	-17.579	8.863135361131271e-09
2191	1.46297e-12	He	1	1.35781m	-17.58	8.842750715468645e-09
2192	1.64081e-11	Si	4	1210.65A	-17.581	8.822412953189974e-09
2193	4.96994e-12	F	4	3996.92A	-17.582	8.802121966466532e-09
2194	7.758640000000001e-13	He	1	2.56030m	-17.583	8.781877647717606e-09
2195	5.29118e-14	He	1	37.5426m	-17.584	8.761679889609683e-09
2196	1.31887e-12	He	1	1.50618m	-17.584	8.761679889609683e-09
2197	8.57211e-11	Mg	3	231.734A	-17.585	8.741528585056339e-09
2198	3.72435e-12	Co	3	5333.67A	-17.585	8.741528585056339e-09
2199	5.737600000000001e-13	He	1	3.46215m	-17.586	8.72142362721743e-09
2200	7.017239999999999e-13	Fe	4	2.83081m	-17.587	8.70136490949833e-09
2201	9.363879999999999e-13	Fe	4	2.12139m	-17.587	8.70136490949833e-09
2202	4.959529999999999e-13	He	1	4.00531m	-17.587	8.70136490949833e-09
2203	7.577030000000001e-12	Fe	2	2621.67A	-17.589000000000002	8.661385769267067e-09
2204	2.31083e-11	Fe	3	859.623A	-17.59	8.641465134789556e-09
2205	5.79887e-12	Fe	2	3425.57A	-17.590999999999998	8.621590316499955e-09
2206	1.0474100000000001e-13	He	1	18.9653m	-17.594	8.56223970622655e-09
2207	1.57624e-13	He	1	12.6024m	-17.594	8.56223970622655e-09
2208	1.97048e-11	O	3	1008.10A	-17.594	8.56223970622655e-09
2209	7.2542800000000005e-12	Fe	5	2738.31A	-17.596	8.522899788240277e-09
2210	2.60439e-12	He	1	7627.30A	-17.596	8.522899788240277e-09
2211	1.30833e-12	He	1	1.51831m	-17.596	8.522899788240277e-09
2212	7.870329999999999e-13	He	1	2.52397m	-17.597	8.503297662680526e-09
2213	1.3290299999999998e-12	He	1	1.49466m	-17.6	8.444761373308244e-09
2214	3.3691800000000004e-12	Na	1	5895.92A	-17.601	8.425338961115913e-09
2215	1.29433e-12	He	1	1.53473m	-17.602	8.405961219231968e-09
2216	5.38334e-13	He	1	3.68999m	-17.602999999999998	8.386628044917689e-09
2217	1.24641e-12	He	1	1.59374m	-17.605999999999998	8.328894903544834e-09
2218	9.08207e-12	Fe	6	2187.22A	-17.605999999999998	8.328894903544834e-09
2219	8.416149999999999e-13	He	1	2.36028m	-17.607	8.309738976837996e-09
2220	2.2411199999999998e-13	He	1	8.86364m	-17.608	8.290627107540004e-09
2221	4.905220000000001e-13	He	1	4.04966m	-17.609	8.27155919432163e-09
2222	8.17595e-13	He	1	2.42962m	-17.611	8.233554831971603e-09
2223	4.8744e-13	Fe	2	4.07526m	-17.613	8.195725083805396e-09
2224	8.00756e-13	Si	7	2.48071m	-17.613	8.195725083805396e-09
2225	2.00997e-12	Ni	2	9882.95A	-17.613	8.195725083805396e-09
2226	3.15309e-11	O	5R	630.000A	-17.616	8.13930610917314e-09
2227	5.307109999999999e-13	He	1	3.74299m	-17.616	8.13930610917314e-09
2228	1.3227e-12	He	1	1.50181m	-17.618	8.101909394553343e-09
2229	2.38105e-12	Fe	5	8342.72A	-17.618	8.101909394553343e-09
2230	7.22004e-11	Fe	4	275.130A	-17.618	8.101909394553343e-09
2231	5.4529e-13	He	1	3.64292m	-17.622	8.027630642750248e-09
2232	3.83027e-15	H	1	518.618m	-17.622	8.027630642750248e-09
2233	2.8715599999999997e-13	Ni	2	6.91766m	-17.622	8.027630642750248e-09
2234	2.13126e-11	Ar	2	932.054A	-17.623	8.009167604615785e-09
2235	2.3427399999999996e-13	He	1	8.47916m	-17.623	8.009167604615785e-09
2236	7.3098e-12	Fe	2	2717.51A	-17.625	7.972368822110925e-09
2237	4.79459e-13	Fe	6	4.14310m	-17.627	7.935739114653647e-09
2238	1.65439e-11	N	1	1200.71A	-17.627	7.935739114653647e-09
2239	7.38953e-13	He	1	2.68819m	-17.63	7.881109870844267e-09
2240	3.55019e-11	Si	4	559.533A	-17.632	7.844899460180933e-09
2241	1.3260600000000001e-12	He	1	1.49800m	-17.633	7.826856692104073e-09
2242	1.6623299999999998e-12	Ca	2	1.19497m	-17.634	7.80885542124219e-09
2243	4.2583199999999996e-13	He	1	4.66486m	-17.634	7.80885542124219e-09
2244	7.60865e-13	He	1	2.61077m	-17.637	7.755099638634428e-09
2245	1.77058e-11	Si	3	1121.92A	-17.637999999999998	7.73726340441587e-09
2246	2.71932e-12	Fe	4	7304.94A	-17.637999999999998	7.73726340441587e-09
2247	2.95818e-11	S	3	671.510A	-17.639	7.719468192397598e-09
2248	3.36014e-11	N	4	591.180A	-17.64	7.701713908231231e-09
2249	1.19881e-11	C	1	1657.01A	-17.641	7.684000457785388e-09
2250	2.27944e-13	He	1	8.71464m	-17.642	7.66632774714499e-09
2251	6.62377e-14	He	1	29.9896m	-17.644000000000002	7.631104170700407e-09
2252	1.31339e-12	He	1	1.51245m	-17.649	7.543751643595376e-09
2253	1.6351300000000002e-13	He	1	12.1486m	-17.65	7.52640149627664e-09
2254	2.62551e-13	He	1	7.56595m	-17.651	7.509091253189342e-09
2255	8.520739999999999e-12	Fe	2	2331.31A	-17.651	7.509091253189342e-09
2256	9.02432e-12	Fe	6	2201.21A	-17.655	7.440247490774844e-09
2257	2.6112900000000003e-12	He	1	7607.16A	-17.656	7.423135396401693e-09
2258	1.7771e-14	He	1	111.780m	-17.656	7.423135396401693e-09
2259	8.46683e-13	He	1	2.34615m	-17.656	7.423135396401693e-09
2260	2.4756099999999998e-12	Fe	4	8024.06A	-17.657	7.406062658753402e-09
2261	7.87597e-13	He	1	2.52216m	-17.657	7.406062658753402e-09
2262	2.31306e-13	He	1	8.58794m	-17.657	7.406062658753402e-09
2263	1.3562600000000002e-10	Mg	5	146.465A	-17.658	7.389029187312079e-09
2264	1.30022e-12	He	1	1.52778m	-17.658	7.389029187312079e-09
2265	1.42088e-11	S	4	1398.04A	-17.659000000000002	7.372034891767949e-09
2266	1.1289000000000001e-13	He	1	17.5963m	-17.659000000000002	7.372034891767949e-09
2267	1.48074e-12	He	1	1.34152m	-17.66	7.355079682019011e-09
2268	3.3615299999999996e-15	H	1	590.935m	-17.66	7.355079682019011e-09
2269	4.3187300000000003e-14	He	1	45.9960m	-17.664	7.287647906176154e-09
2270	2.21485e-11	Fe	3	896.877A	-17.664	7.287647906176154e-09
2271	8.24073e-12	Fe	2	2410.52A	-17.665	7.270886781108285e-09
2272	5.08713e-13	He	1	3.90485m	-17.666	7.254164205558274e-09
2273	4.76677e-13	He	1	4.16728m	-17.666	7.254164205558274e-09
2274	3.8563e-11	Si	4	515.118A	-17.666	7.254164205558274e-09
2275	8.226620000000001e-13	He	1	2.41466m	-17.666	7.254164205558274e-09
2276	5.4523e-13	He	1	3.64332m	-17.667	7.237480090864751e-09
2277	1.91866e-12	Fe	5	1.03533m	-17.668	7.220834348570261e-09
2278	5.79161e-12	Fe	5	3429.87A	-17.669	7.204226890420614e-09
2279	5.20054e-14	Si	3	38.1969m	-17.669	7.204226890420614e-09
2280	7.96757e-13	He	1	2.49316m	-17.669	7.204226890420614e-09
2281	4.25429e-13	He	1	4.66927m	-17.67	7.187657628364781e-09
2282	3.26685e-11	F	2	608.062A	-17.672	7.15463334134235e-09
2283	2.73355e-12	Fe	4	7266.92A	-17.673	7.138178141284269e-09
2284	1.4321700000000001e-12	He	1	1.38702m	-17.673	7.138178141284269e-09
2285	4.76618e-13	He	1	4.16779m	-17.674	7.121760787136049e-09
2286	1.33944e-11	S	1	1483.04A	-17.674	7.121760787136049e-09
2287	3.75025e-12	Fe	2	5296.83A	-17.678	7.056468091779037e-09
2288	5.511779999999999e-13	He	1	3.60400m	-17.678	7.056468091779037e-09
2289	5.3886e-13	He	1	3.68638m	-17.679000000000002	7.0402386655297375e-09
2290	5.08292e-13	He	1	3.90808m	-17.684	6.9596497199328756e-09
2291	2.54975e-11	Ti	4	779.074A	-17.684	6.9596497199328756e-09
2292	4.73162e-12	Fe	4	4198.24A	-17.689	6.8799832683679565e-09
2293	4.63548e-12	Ni	2	4285.31A	-17.69	6.86415974594879e-09
2294	5.61351e-12	Fe	2	3538.69A	-17.69	6.86415974594879e-09
2295	2.35173e-12	O	1	8446.76A	-17.692	6.832621796683724e-09
2296	5.66825e-12	Fe	2	3504.51A	-17.692999999999998	6.816907202626758e-09
2297	5.26467e-12	Fe	6	3773.16A	-17.695	6.785586359077279e-09
2298	1.31779e-12	He	1	1.50741m	-17.695	6.785586359077279e-09
2299	3.21077e-14	He	1	61.8683m	-17.695999999999998	6.7699799435248846e-09
2300	1.5827000000000002e-13	He	1	12.5510m	-17.697	6.754409421732165e-09
2301	8.51075e-13	He	1	2.33404m	-17.699	6.723375729402354e-09
2302	3.3404499999999997e-13	He	1	5.94664m	-17.701	6.692484623936894e-09
2303	1.6858e-13	He	1	11.7834m	-17.701	6.692484623936894e-09
2304	1.28424e-12	He	1	1.54678m	-17.701	6.692484623936894e-09
2305	1.3052799999999999e-12	He	1	1.52185m	-17.708	6.58547919508956e-09
2306	1.93612e-12	Fe	5	1.02599m	-17.708	6.58547919508956e-09
2307	8.612370000000001e-13	He	1	2.30650m	-17.71	6.555221666647885e-09
2308	7.56724e-13	He	1	2.62506m	-17.711	6.540145075185614e-09
2309	7.59622e-14	He	1	26.1504m	-17.711	6.540145075185614e-09
2310	2.6171700000000002e-12	He	1	7590.04A	-17.712	6.525103158921426e-09
2311	8.270540000000001e-13	He	1	2.40183m	-17.713	6.510095838104633e-09
2312	1.96505e-12	Fe	6	1.01089m	-17.713	6.510095838104633e-09
2313	1.32795e-12	He	1	1.49588m	-17.714000000000002	6.495123033167913e-09
2314	1.3289e-13	Fe	6	14.9481m	-17.714000000000002	6.495123033167913e-09
2315	6.17931e-12	Fe	2	3214.67A	-17.715	6.480184664726997e-09
2316	6.1041699999999994e-12	Fe	2	3254.24A	-17.715	6.480184664726997e-09
2317	4.933080000000001e-10	C	5	40.2678A	-17.715999999999998	6.465280653580091e-09
2318	7.60709e-13	He	1	2.61131m	-17.717	6.450410920707558e-09
2319	9.01572e-14	He	1	22.0331m	-17.717	6.450410920707558e-09
2320	4.5461e-13	He	1	4.36956m	-17.719	6.420773974615717e-09
2321	1.19787e-13	He	1	16.5832m	-17.719	6.420773974615717e-09
2322	3.94727e-12	Fe	4	5032.45A	-17.721	6.391273197922198e-09
2323	4.6133199999999996e-12	Fe	2	4305.89A	-17.721	6.391273197922198e-09
2324	3.22865e-13	Ca	7	6.15256m	-17.724	6.347275982699116e-09
2325	2.44118e-12	Fe	5	8137.24A	-17.725	6.33267765303825e-09
2326	1.91046e-12	N	1	1.03977m	-17.725	6.33267765303825e-09
2327	5.51119e-13	He	1	3.60439m	-17.726	6.3181128986039535e-09
2328	7.97322e-13	He	1	2.49140m	-17.726	6.3181128986039535e-09
2329	1.04147e-11	Ti	2	1907.36A	-17.727	6.303581642175244e-09
2330	1.99165e-11	Si	3	997.386A	-17.727	6.303581642175244e-09
2331	8.27947e-12	Fe	2	2399.24A	-17.727	6.303581642175244e-09
2332	7.75202e-13	He	1	2.56249m	-17.727999999999998	6.289083806708949e-09
2333	5.56245e-13	He	1	3.57117m	-17.729	6.2746193153388876e-09
2334	1.32162e-12	He	1	1.50304m	-17.73	6.260188091375817e-09
2335	3.76122e-11	N	2	528.139A	-17.730999999999998	6.245790058306875e-09
2336	8.549069999999999e-13	He	1	2.32358m	-17.730999999999998	6.245790058306875e-09
2337	1.9977400000000003e-12	Co	2	9943.48A	-17.732	6.23142513979502e-09
2338	8.42033e-12	Fe	2	2359.11A	-17.733	6.217093259678937e-09
2339	8.37216e-13	He	1	2.37268m	-17.735	6.188528310864093e-09
2340	2.58162e-12	Ni	2	7694.56A	-17.735	6.188528310864093e-09
2341	8.049069999999999e-13	He	1	2.46792m	-17.736	6.174295090716766e-09
2342	1.49508e-12	He	1	1.32865m	-17.736	6.174295090716766e-09
2343	4.18075e-11	N	2	475.141A	-17.737000000000002	6.160094606067378e-09
2344	1.15161e-11	Al	2	1724.92A	-17.737000000000002	6.160094606067378e-09
2345	2.30832e-11	Si	4	860.560A	-17.737000000000002	6.160094606067378e-09
2346	5.45757e-13	He	1	3.63980m	-17.738	6.145926781626423e-09
2347	3.5038099999999996e-14	He	1	56.6938m	-17.74	6.117688813076792e-09
2348	3.64179e-12	Co	3	5454.59A	-17.742	6.089580586207436e-09
2349	2.16354e-11	P	3	918.147A	-17.743	6.075574939511774e-09
2350	1.72972e-13	He	1	11.4842m	-17.745	6.047660208315162e-09
2351	8.582690000000001e-13	He	1	2.31448m	-17.745	6.047660208315162e-09
2352	5.41344e-13	He	1	3.66947m	-17.745	6.047660208315162e-09
2353	1.3249799999999999e-12	He	1	1.49923m	-17.746	6.033750975813186e-09
2354	5.16307e-12	Fe	6	3847.41A	-17.747	6.019873733658192e-09
2355	2.32956e-13	He	1	8.52714m	-17.747	6.019873733658192e-09
2356	8.30886e-13	He	1	2.39076m	-17.749000000000002	5.992214926255493e-09
2357	8.18008e-12	Al	6	2428.39A	-17.75	5.978433214363595e-09
2358	4.944479999999999e-13	He	1	4.01750m	-17.750999999999998	5.964683199529463e-09
2359	1.30968e-12	He	1	1.51675m	-17.752	5.95096480885184e-09
2360	6.64887e-12	Si	1	2987.64A	-17.752	5.95096480885184e-09
2361	5.4051199999999995e-12	Fe	6	3675.12A	-17.754	5.923622609199382e-09
2362	5.22629e-13	He	1	3.80087m	-17.755	5.909998655258975e-09
2363	6.45625e-13	He	1	3.07678m	-17.756	5.8964060355430665e-09
2364	5.83202e-11	Ne	3	340.610A	-17.756	5.8964060355430665e-09
2365	2.21971e-11	Cl	5	894.911A	-17.756	5.8964060355430665e-09
2366	5.20446e-13	He	1	3.81681m	-17.756	5.8964060355430665e-09
2367	7.56683e-13	He	1	2.62520m	-17.757	5.88284467798499e-09
2368	4.38412e-14	He	1	45.3100m	-17.757	5.88284467798499e-09
2369	1.8313399999999998e-13	He	1	10.8469m	-17.76	5.842347460074573e-09
2370	9.15886e-12	Fe	6	2168.88A	-17.761	5.828910433789965e-09
2371	2.6222400000000003e-12	He	1	7575.37A	-17.762999999999998	5.802129023051384e-09
2372	5.49903e-12	Al	3	3612.35A	-17.762999999999998	5.802129023051384e-09
2373	2.4460599999999998e-12	Co	2	8121.00A	-17.766	5.762187447801202e-09
2374	1.31984e-12	He	1	1.50507m	-17.766	5.762187447801202e-09
2375	8.342489999999999e-13	He	1	2.38112m	-17.766	5.762187447801202e-09
2376	4.22806e-12	Fe	7	4698.24A	-17.766	5.762187447801202e-09
2377	4.40492e-12	Fe	2	4509.60A	-17.766	5.762187447801202e-09
2378	4.94389e-13	He	1	4.01798m	-17.768	5.7357126013362535e-09
2379	5.60637e-13	He	1	3.54319m	-17.772000000000002	5.683127272127938e-09
2380	8.41114e-14	He	1	23.6168m	-17.774	5.657015674174369e-09
2381	3.85185e-13	He	1	5.15712m	-17.775	5.644004899168983e-09
2382	1.25675e-13	He	1	15.8062m	-17.775	5.644004899168983e-09
2383	1.8299e-11	N	2	1085.55A	-17.776	5.631024048115682e-09
2384	3.55262e-12	Fe	6	5591.49A	-17.777	5.6180730521913325e-09
2385	1.76804e-13	He	1	11.2353m	-17.778	5.605151842731089e-09
2386	1.69994e-11	N	1	1168.54A	-17.779	5.592260351227895e-09
2387	4.86116e-13	Ca	7	4.08636m	-17.779	5.592260351227895e-09
2388	5.56186e-13	He	1	3.57155m	-17.78	5.579398509332389e-09
2389	2.38255e-11	O	3	833.749A	-17.783	5.540990200153829e-09
2390	1.28728e-11	P	2	1543.13A	-17.785	5.515531662724858e-09
2391	1.3135100000000001e-12	He	1	1.51232m	-17.785	5.515531662724858e-09
2392	2.9099099999999997e-12	Fe	4	6826.48A	-17.785999999999998	5.502846291915934e-09
2393	2.5687400000000002e-12	Fe	2	7733.16A	-17.785999999999998	5.502846291915934e-09
2394	5.70799e-13	He	1	3.48011m	-17.787	5.490190096650212e-09
2395	2.9237400000000002e-12	Ni	2	6794.20A	-17.787	5.490190096650212e-09
2396	7.710609999999999e-13	He	1	2.57625m	-17.788	5.477563009825852e-09
2397	3.70891e-12	Fe	3	5355.87A	-17.789	5.464964964495294e-09
2398	3.88071e-12	Fe	5	5118.77A	-17.791	5.439855731294925e-09
2399	7.90011e-12	K	5	2514.45A	-17.791	5.439855731294925e-09
2400	8.05471e-13	He	1	2.46619m	-17.791	5.439855731294925e-09
2401	5.51645e-13	He	1	3.60095m	-17.793	5.414861864541734e-09
2402	1.8016700000000001e-13	He	1	11.0256m	-17.793	5.414861864541734e-09
2403	1.31302e-12	He	1	1.51288m	-17.794	5.402408027843583e-09
2404	4.48779e-12	Fe	5	4426.34A	-17.795	5.389982834175002e-09
2405	1.04057e-11	C	3H	1909.00A	-17.797	5.3652181125695475e-09
2406	3.74292e-11	C	2	530.721A	-17.797	5.3652181125695475e-09
2407	3.64547e-11	C	2	544.909A	-17.798	5.352878453332586e-09
2408	8.118029999999999e-13	He	1	2.44695m	-17.799	5.340567174524276e-09
2409	1.31687e-12	He	1	1.50846m	-17.799	5.340567174524276e-09
2410	1.94483e-12	Fe	5	1.02140m	-17.799	5.340567174524276e-09
2411	4.77007e-13	He	1	4.16440m	-17.802	5.303802968690099e-09
2412	5.644689999999999e-13	He	1	3.51914m	-17.805	5.267291845868727e-09
2413	1.28294e-12	Co	3	1.54836m	-17.805	5.267291845868727e-09
2414	2.62663e-12	He	1	7562.71A	-17.805999999999997	5.255177410795272e-09
2415	4.78392e-12	Fe	4	4152.34A	-17.805999999999997	5.255177410795272e-09
2416	1.28147e-11	S	2	1550.13A	-17.807000000000002	5.243090838149226e-09
2417	1.5068100000000001e-12	He	1	1.31831m	-17.808	5.231032063848956e-09
2418	4.54208e-13	He	1	4.37343m	-17.81	5.2069976546948025e-09
2419	8.4822e-11	O	3	234.190A	-17.81	5.2069976546948025e-09
2420	7.86935e-13	He	1	2.52428m	-17.812	5.183073673619873e-09
2421	2.8141500000000002e-14	He	1	70.5879m	-17.813	5.17115293496757e-09
2422	3.5594099999999997e-12	Fe	2	5580.82A	-17.813	5.17115293496757e-09
2423	7.1712e-13	He	1	2.77003m	-17.815	5.147393645419939e-09
2424	5.356569999999999e-14	He	1	37.0843m	-17.82	5.088471917597354e-09
2425	2.6368e-12	He	1	7533.56A	-17.82	5.088471917597354e-09
2426	5.67832e-13	He	1	3.49830m	-17.82	5.088471917597354e-09
2427	9.77817e-13	Fe	5	2.03151m	-17.820999999999998	5.076768756946178e-09
2428	3.66452e-11	Ne	4	542.076A	-17.823	5.053443123305174e-09
2429	9.92103e-13	Co	3	2.00226m	-17.824	5.041820526645202e-09
2430	5.34363e-13	He	1	3.71741m	-17.824	5.041820526645202e-09
2431	1.30742e-13	He	1	15.1936m	-17.825	5.030224661215804e-09
2432	3.5388400000000003e-12	Fe	2	5613.27A	-17.825	5.030224661215804e-09
2433	5.60578e-13	He	1	3.54357m	-17.825	5.030224661215804e-09
2434	7.08307e-11	O	3	280.450A	-17.826	5.018655465536775e-09
2435	4.29465e-12	Ar	5	4625.39A	-17.83	4.972644155664546e-09
2436	5.08785e-13	He	1	3.90430m	-17.83	4.972644155664546e-09
2437	9.10081e-14	He	1	21.8271m	-17.834	4.927054680016741e-09
2438	1.4336700000000003e-14	He	1	138.557m	-17.835	4.915722768709899e-09
2439	6.566399999999999e-13	Fe	5	3.02517m	-17.837	4.893137074172093e-09
2440	2.63047e-12	He	1	7551.69A	-17.839000000000002	4.870655151474474e-09
2441	3.93881e-12	Fe	5	5043.26A	-17.839000000000002	4.870655151474474e-09
2442	4.28144e-12	Fe	2	4639.67A	-17.839000000000002	4.870655151474474e-09
2443	5.30171e-13	He	1	3.74680m	-17.839000000000002	4.870655151474474e-09
2444	5.56713e-13	He	1	3.56817m	-17.842	4.837125797253433e-09
2445	5.707399999999999e-13	He	1	3.48047m	-17.845	4.803827257483286e-09
2446	5.90734e-12	Fe	5	3362.67A	-17.845	4.803827257483286e-09
2447	8.55796e-13	Ca	8	2.32117m	-17.847	4.781755676119766e-09
2448	2.07932e-11	N	4	955.334A	-17.848	4.7707579432485725e-09
2449	2.94027e-12	Fe	4	6755.99A	-17.848	4.7707579432485725e-09
2450	1.42239e-11	S	3	1396.55A	-17.849	4.75978550446104e-09
2451	1.74867e-12	Ni	2	1.13597m	-17.85	4.74883830158243e-09
2452	8.123680000000001e-13	He	1	2.44525m	-17.851	4.737916276571801e-09
2453	1.63931e-11	Si	4	1211.76A	-17.852999999999998	4.7161475286575595e-09
2454	2.63383e-12	He	1	7542.05A	-17.854	4.705300690338211e-09
2455	5.08726e-13	He	1	3.90475m	-17.855	4.694478799054724e-09
2456	5.70951e-13	He	1	3.47919m	-17.855999999999998	4.6836817974305465e-09
2457	5.89647e-12	Fe	5	3368.87A	-17.855999999999998	4.6836817974305465e-09
2458	8.17692e-13	He	1	2.42933m	-17.855999999999998	4.6836817974305465e-09
2459	3.79378e-12	Fe	4	5236.06A	-17.858	4.6621622343130775e-09
2460	7.827939999999999e-13	He	1	2.53763m	-17.86	4.640741544606948e-09
2461	5.6441e-13	He	1	3.51951m	-17.861	4.630068135238313e-09
2462	1.88132e-11	S	2	1055.88A	-17.863	4.608794904522911e-09
2463	6.24418e-12	Ca	2	3181.27A	-17.865	4.587619415424231e-09
2464	9.69632e-13	Ni	2	2.04866m	-17.866	4.577068183562327e-09
2465	2.30908e-13	Fe	3	8.60277m	-17.866	4.577068183562327e-09
2466	3.18925e-12	K	6	6228.57A	-17.866	4.577068183562327e-09
2467	5.50919e-11	O	2	360.570A	-17.867	4.566541218860299e-09
2468	1.35134e-13	He	1	14.6998m	-17.869	4.545559867812598e-09
2469	5.6173800000000004e-12	Fe	2	3536.25A	-17.87	4.535105370225853e-09
2470	2.6070199999999998e-14	He	1	76.1959m	-17.87	4.535105370225853e-09
2471	1.04144e-12	Fe	4	1.90740m	-17.872	4.514268453782828e-09
2472	9.63871e-12	Co	2	2060.90A	-17.874000000000002	4.493527274274503e-09
2473	1.51654e-12	He	1	1.30986m	-17.875	4.48319244833208e-09
2474	5.733579999999999e-13	He	1	3.46458m	-17.875	4.48319244833208e-09
2475	5.677729999999999e-13	He	1	3.49866m	-17.877	4.462594050099219e-09
2476	6.8936100000000006e-12	Si	1	2881.58A	-17.877	4.462594050099219e-09
2477	4.94778e-13	He	1	4.01482m	-17.881	4.421680741926688e-09
2478	1.33542e-12	He	1	1.48751m	-17.881	4.421680741926688e-09
2479	6.17149e-14	He	1	32.1875m	-17.882	4.4115111584232e-09
2480	3.4870699999999996e-12	Al	3	5696.60A	-17.882	4.4115111584232e-09
2481	2.22532e-14	He	1	89.2657m	-17.882	4.4115111584232e-09
2482	1.45296e-13	He	1	13.6717m	-17.883	4.4013649643127555e-09
2483	5.611050000000001e-13	He	1	3.54024m	-17.885	4.3811425292181025e-09
2484	9.61597e-12	B	3	2065.78A	-17.886	4.371066181016628e-09
2485	2.54109e-11	Ti	4	781.730A	-17.886	4.371066181016628e-09
2486	3.84425e-12	Mg	1	5167.32A	-17.887999999999998	4.350982956186012e-09
2487	1.70024e-11	N	1	1168.33A	-17.887999999999998	4.350982956186012e-09
2488	9.68963e-14	He	1	20.5007m	-17.889	4.340975973077614e-09
2489	5.440869999999999e-13	He	1	3.65097m	-17.889	4.340975973077614e-09
2490	7.966600000000001e-13	He	1	2.49347m	-17.89	4.330992005391694e-09
2491	7.6826e-13	He	1	2.58564m	-17.891	4.321031000194284e-09
2492	4.2302299999999996e-13	He	1	4.69584m	-17.893	4.3011776661372535e-09
2493	2.58744e-11	Ar	6	767.726A	-17.893	4.3011776661372535e-09
2494	9.54026e-13	He	1	2.08217m	-17.895	4.28141554986443e-09
2495	5.71267e-13	He	1	3.47726m	-17.897000000000002	4.261744232268096e-09
2496	2.47269e-12	Ni	2	8033.54A	-17.899	4.242163296166298e-09
2497	5.69185e-12	Fe	2	3489.98A	-17.899	4.242163296166298e-09
2498	1.28533e-13	Co	2	15.4548m	-17.9	4.232406591330831e-09
2499	6.06077e-12	Fe	2	3277.55A	-17.901	4.222672326293754e-09
2500	1.38966e-13	He	1	14.2945m	-17.902	4.212960449444997e-09
2501	5.20518e-13	He	1	3.81629m	-17.904	4.193603654465284e-09
2502	1.82306e-13	Fe	5	10.8962m	-17.904	4.193603654465284e-09
2503	4.5274900000000005e-12	Co	3	4387.52A	-17.904	4.193603654465284e-09
2504	2.11891e-12	Ni	2	9374.87A	-17.905	4.1839586337064946e-09
2505	8.18256e-13	He	1	2.42766m	-17.906	4.174335795879915e-09
2506	8.22759e-13	He	1	2.41437m	-17.908	4.155156465063242e-09
2507	9.839739999999999e-12	Co	2	2018.80A	-17.91	4.1360652552671825e-09
2508	3.07153e-12	Ni	2	6467.29A	-17.910999999999998	4.126552569154335e-09
2509	2.9516900000000003e-12	Fe	2	6729.86A	-17.913	4.107592782322064e-09
2510	5.3832e-13	He	1	3.69009m	-17.915	4.088720107797424e-09
2511	3.8334e-12	Fe	2	5181.95A	-17.916	4.079316312502036e-09
2512	1.42329e-13	He	1	13.9567m	-17.917	4.0699341453356525e-09
2513	5.64937e-13	He	1	3.51623m	-17.918	4.060573556554992e-09
2514	4.5533400000000005e-12	Fe	5	4362.61A	-17.925	3.995649475410083e-09
2515	4.2934099999999996e-12	Co	3	4626.73A	-17.925	3.995649475410083e-09
2516	3.57947e-14	He	1	55.4955m	-17.926	3.986459736629213e-09
2517	1.8867e-11	S	2	1052.87A	-17.926	3.986459736629213e-09
2518	7.92519e-13	He	1	2.50650m	-17.927	3.977291133660994e-09
2519	7.54643e-11	O	3	263.230A	-17.929000000000002	3.959017140830327e-09
2520	5.682989999999999e-13	He	1	3.49542m	-17.932000000000002	3.931763458532157e-09
2521	4.766050000000001e-13	He	1	4.16791m	-17.933	3.922720653512737e-09
2522	5.73278e-14	Fe	2	34.6507m	-17.935	3.904697389263311e-09
2523	5.20459e-13	He	1	3.81672m	-17.936	3.895716834475751e-09
2524	1.52469e-12	He	1	1.30285m	-17.938	3.877817641504714e-09
2525	1.26143e-11	Ne	5	1574.76A	-17.939	3.868898908421466e-09
2526	1.01964e-13	He	1	19.4819m	-17.939	3.868898908421466e-09
2527	6.86115e-14	He	1	28.9521m	-17.94	3.8600006878550924e-09
2528	1.98217e-11	O	3	1002.16A	-17.942999999999998	3.833428630024766e-09
2529	7.86956e-14	S	1	25.2421m	-17.944000000000003	3.824611988834871e-09
2530	4.784520000000001e-13	He	1	4.15182m	-17.945	3.815815625357073e-09
2531	1.44392e-11	Ni	2	1375.73A	-17.948	3.78954773535747e-09
2532	1.71859e-14	He	1	115.586m	-17.95	3.772136345087045e-09
2533	3.478e-12	Fe	4	5711.46A	-17.95	3.772136345087045e-09
2534	5.52236e-13	He	1	3.59709m	-17.95	3.772136345087045e-09
2535	6.7679e-11	N	3	293.510A	-17.951	3.763460672240708e-09
2536	2.47155e-12	Fe	2	8037.25A	-17.951	3.763460672240708e-09
2537	1.99685e-11	Si	3	994.790A	-17.951	3.763460672240708e-09
2538	2.66048e-13	He	1	7.46649m	-17.952	3.754804952888213e-09
2539	8.27151e-13	He	1	2.40155m	-17.953	3.7461691411378295e-09
2540	3.7109e-11	C	2	535.300A	-17.953	3.7461691411378295e-09
2541	3.19958e-12	Fe	5	6208.46A	-17.955	3.728957057403722e-09
2542	1.4421200000000003e-10	Mg	5	137.745A	-17.956	3.7203806941632438e-09
2543	5.09115e-13	He	1	3.90177m	-17.956	3.7203806941632438e-09
2544	8.23323e-13	He	1	2.41272m	-17.957	3.7118240560108533e-09
2545	7.97371e-11	Si	6	249.124A	-17.958	3.7032870975801367e-09
2546	2.8905599999999998e-12	Fe	2	6872.18A	-17.96	3.68627203893926e-09
2547	8.04809e-13	He	1	2.46822m	-17.962	3.6693351573916075e-09
2548	1.35319e-12	He	1	1.46797m	-17.963	3.6608959207159356e-09
2549	4.18597e-12	Fe	2	4745.48A	-17.964000000000002	3.652476093746004e-09
2550	1.5089e-12	O	1	1.31649m	-17.968	3.6189899916407097e-09
2551	5.09257e-12	Al	2	3900.67A	-17.97	3.6023622430201287e-09
2552	1.93204e-11	O	1	1028.16A	-17.97	3.6023622430201287e-09
2553	8.373129999999999e-13	He	1	2.37240m	-17.97	3.6023622430201287e-09
2554	1.34881e-11	Ni	2	1472.74A	-17.971	3.594077039773129e-09
2555	5.30243e-13	He	1	3.74630m	-17.973	3.577563755768921e-09
2556	4.5180100000000003e-13	He	1	4.39672m	-17.976	3.552935980103185e-09
2557	8.060979999999999e-13	He	1	2.46427m	-17.977	3.544764454106383e-09
2558	2.061e-11	P	2	963.828A	-17.98	3.520362467245119e-09
2559	1.35377e-11	Ti	4	1467.34A	-17.98	3.520362467245119e-09
2560	1.0635599999999999e-13	He	1	18.6774m	-17.982	3.5041878709367873e-09
2561	4.90069e-13	He	1	4.05340m	-17.984	3.4880875901479718e-09
2562	9.08232e-13	Fe	4	2.18716m	-17.984	3.4880875901479718e-09
2563	4.3943900000000005e-14	He	1	45.2041m	-17.984	3.4880875901479718e-09
2564	7.48163e-11	Ne	3	265.510A	-17.984	3.4880875901479718e-09
2565	6.26676e-13	Fe	4	3.16981m	-17.985	3.480065211309307e-09
2566	1.95612e-11	S	3	1015.50A	-17.985	3.480065211309307e-09
2567	5.45217e-13	He	1	3.64341m	-17.985	3.480065211309307e-09
2568	5.82733e-13	He	1	3.40884m	-17.986	3.472061283429933e-09
2569	8.30983e-13	He	1	2.39048m	-17.987000000000002	3.464075764073851e-09
2570	5.12822e-11	N	4	387.356A	-17.99	3.4402292342477767e-09
2571	8.00668e-13	He	1	2.48098m	-17.991	3.4323169265732113e-09
2572	1.01883e-11	Co	2	1949.74A	-17.993	3.4165468627783258e-09
2573	7.449980000000001e-14	He	1	26.6638m	-17.995	3.4008492558448905e-09
2574	1.04321e-11	Ti	2	1904.17A	-17.995	3.4008492558448905e-09
2575	1.16518e-13	He	1	17.0484m	-17.996	3.393027519607349e-09
2576	1.53158e-12	He	1	1.29699m	-17.997	3.3852237728639223e-09
2577	2.93353e-11	F	4	677.151A	-17.997	3.3852237728639223e-09
2578	8.277159999999999e-13	He	1	2.39991m	-18.0	3.3619200563272223e-09
2579	2.42035e-13	Fe	3	8.20727m	-18.002	3.3464734367708763e-09
2580	3.30685e-12	Ni	2	6007.06A	-18.002	3.3464734367708763e-09
2581	1.1733499999999999e-14	He	1	169.296m	-18.002	3.3464734367708763e-09
2582	8.343459999999999e-13	He	1	2.38084m	-18.003	3.3387767614467728e-09
2583	4.16266e-12	Fe	2	4772.06A	-18.007	3.308166672107072e-09
2584	5.59133e-13	He	1	3.55272m	-18.008	3.300558099896887e-09
2585	1.07957e-11	Ca	2	1840.03A	-18.01	3.2853934129208054e-09
2586	6.68323e-12	O	1	2972.29A	-18.011	3.2778372177533013e-09
2587	5.301840000000001e-13	He	1	3.74671m	-18.011	3.2778372177533013e-09
2588	4.5092600000000004e-13	Fe	6	4.40526m	-18.012999999999998	3.262776923748101e-09
2589	8.37878e-13	He	1	2.37081m	-18.014	3.2552727450622253e-09
2590	1.1018800000000001e-13	He	1	18.0279m	-18.015	3.2477858255083913e-09
2591	2.90184e-14	Si	1	68.4548m	-18.015	3.2477858255083913e-09
2592	1.2793799999999999e-14	He	1	155.266m	-18.016	3.2403161253917236e-09
2593	1.3187600000000001e-12	Fe	4	1.50629m	-18.016	3.2403161253917236e-09
2594	1.64943e-11	S	2	1204.32A	-18.018	3.2254282251464134e-09
2595	4.94229e-11	Ne	6	401.928A	-18.018	3.2254282251464134e-09
2596	8.25395e-12	Fe	2	2406.66A	-18.02	3.2106087285892686e-09
2597	1.95559e-11	S	3	1015.78A	-18.021	3.2032245334227507e-09
2598	3.46889e-11	F	4	572.646A	-18.022000000000002	3.195857321433838e-09
2599	9.31945e-12	Ca	2	2131.51A	-18.025	3.1738571943795087e-09
2600	5.20848e-13	He	1	3.81387m	-18.027	3.1592746451854633e-09
2601	8.11706e-13	He	1	2.44725m	-18.028	3.152008515134528e-09
2602	1.69069e-11	C	3	1174.93A	-18.029	3.1447590967189413e-09
2603	1.1355e-13	He	1	17.4940m	-18.03	3.137526351503034e-09
2604	1.92458e-12	Fe	6	1.03215m	-18.031	3.1303102411395364e-09
2605	3.27002e-11	F	2	607.472A	-18.031	3.1303102411395364e-09
2606	6.06544e-12	Fe	2	3275.02A	-18.031	3.1303102411395364e-09
2607	2.1458e-14	He	1	92.5736m	-18.032	3.1231107273692994e-09
2608	3.46564e-12	Fe	4	5731.83A	-18.033	3.1159277720212417e-09
2609	8.315469999999999e-13	He	1	2.38885m	-18.033	3.1159277720212417e-09
2610	1.00988e-12	Fe	2	1.96701m	-18.034000000000002	3.1087613370120504e-09
2611	1.93891e-12	Co	2	1.02452m	-18.035999999999998	3.0944778761148045e-09
2612	8.49632e-12	Fe	2	2338.01A	-18.037	3.087360774497211e-09
2613	1.9703400000000003e-12	Fe	5	1.00817m	-18.037	3.087360774497211e-09
2614	5.38392e-13	He	1	3.68959m	-18.039	3.0731756402531122e-09
2615	5.08406e-14	He	1	39.0720m	-18.04	3.0661075324184634e-09
2616	1.36753e-12	He	1	1.45258m	-18.04	3.0661075324184634e-09
2617	1.0954e-12	Fe	2	1.81344m	-18.041	3.0590556807807036e-09
2618	2.41422e-12	Fe	2	8228.10A	-18.042	3.0520200479516435e-09
2619	3.53014e-12	Co	3	5627.10A	-18.043	3.045000596629083e-09
2620	4.94376e-13	He	1	4.01809m	-18.043	3.045000596629083e-09
2621	7.95671e-14	He	1	24.9657m	-18.044	3.0379972895965408e-09
2622	1.50021e-11	Ni	2	1324.11A	-18.046	3.02403895996366e-09
2623	8.3491e-13	He	1	2.37923m	-18.047	3.017083863357623e-09
2624	5.51105e-13	He	1	3.60448m	-18.049	3.0032216221900596e-09
2625	8.07565e-13	He	1	2.45980m	-18.05	2.996314404132286e-09
2626	1.5374700000000001e-12	He	1	1.29202m	-18.051	2.989423072235234e-09
2627	4.00637e-12	Fe	2	4958.22A	-18.051	2.989423072235234e-09
2628	8.95233e-12	Si	1	2218.92A	-18.052	2.9825475899616974e-09
2629	1.29453e-11	P	2	1534.49A	-18.053	2.9756879208585803e-09
2630	2.6348900000000003e-12	Co	2	7539.01A	-18.054000000000002	2.9688440285565978e-09
2631	3.88894e-12	Fe	2	5107.94A	-18.054000000000002	2.9688440285565978e-09
2632	6.03883e-12	Fe	2	3289.46A	-18.055999999999997	2.9552034292970008e-09
2633	6.4227300000000004e-12	Al	1	3092.84A	-18.055999999999997	2.9552034292970008e-09
2634	8.34876e-13	He	1	2.37933m	-18.057000000000002	2.9484066500182136e-09
2635	4.74198e-13	He	1	4.18907m	-18.057000000000002	2.9484066500182136e-09
2636	1.90865e-12	N	1	1.04076m	-18.06	2.928109961404115e-09
2637	6.54228e-13	He	1	3.03632m	-18.06	2.928109961404115e-09
2638	3.2018299999999997e-13	He	1	6.20410m	-18.061	2.9213754953723314e-09
2639	5.737959999999999e-17	He	2	3.46194c	-18.061	2.9213754953723314e-09
2640	5.65021e-13	He	1	3.51570m	-18.062	2.91465651818261e-09
2641	1.0566800000000001e-13	Co	2	18.7989m	-18.064	2.9012648879179165e-09
2642	1.53227e-14	Si	1	129.641m	-18.073	2.841759902733488e-09
2643	1.90873e-12	N	1	1.04072m	-18.073	2.841759902733488e-09
2644	3.05718e-11	O	3	649.764A	-18.076	2.8221973651637385e-09
2645	3.60031e-12	Fe	6	5517.42A	-18.077	2.8157064913436956e-09
2646	4.44366e-12	Fe	2	4470.29A	-18.077	2.8157064913436956e-09
2647	5.38333e-13	He	1	3.68999m	-18.08	2.796323304196445e-09
2648	2.96072e-14	He	1	67.0933m	-18.082	2.783475365663448e-09
2649	8.962e-15	He	1	221.652m	-18.083	2.7770735499709417e-09
2650	8.40994e-12	Fe	2	2362.02A	-18.084	2.770686458045925e-09
2651	2.70369e-13	Ni	3	7.34716m	-18.085	2.7643140560246964e-09
2652	4.23705e-13	Fe	6	4.68828m	-18.087	2.751613186627962e-09
2653	3.92497e-13	Fe	2	5.06105m	-18.087	2.751613186627962e-09
2654	8.39592e-14	He	1	23.6597m	-18.087	2.751613186627962e-09
2655	4.92585e-11	Ne	6	403.270A	-18.088	2.7452846519136895e-09
2656	8.175939999999999e-13	He	1	2.42962m	-18.088	2.7452846519136895e-09
2657	6.1231e-12	Fe	2	3244.19A	-18.090999999999998	2.7263862452991832e-09
2658	1.51556e-11	P	2	1310.70A	-18.092	2.7201157309399192e-09
2659	1.85592e-11	C	3	1070.33A	-18.092	2.7201157309399192e-09
2660	2.76995e-12	Fe	4	7171.42A	-18.092	2.7201157309399192e-09
2661	5.67289e-14	He	1	35.0165m	-18.094	2.707617934400689e-09
2662	2.37871e-11	O	3	835.092A	-18.094	2.707617934400689e-09
2663	5.305729999999999e-13	He	1	3.74397m	-18.094	2.707617934400689e-09
2664	1.93341e-11	O	1	1027.43A	-18.094	2.707617934400689e-09
2665	4.69257e-12	Fe	2	4233.17A	-18.099	2.676624088200435e-09
2666	5.45288e-13	He	1	3.64293m	-18.099	2.676624088200435e-09
2667	1.54254e-12	He	1	1.28778m	-18.1	2.6704680236265505e-09
2668	3.4738900000000003e-12	Fe	2	5718.22A	-18.101	2.6643261176083116e-09
2669	9.412130000000001e-14	He	1	21.1052m	-18.101	2.6643261176083116e-09
2670	7.15905e-12	Fe	2	2774.73A	-18.102999999999998	2.6520846510584814e-09
2671	7.91246e-12	Fe	2	2510.53A	-18.102999999999998	2.6520846510584814e-09
2672	8.134529999999999e-13	He	1	2.44199m	-18.105	2.6398994289384317e-09
2673	5.56172e-13	He	1	3.57164m	-18.105999999999998	2.6338278287370096e-09
2674	4.09346e-12	Fe	2	4852.73A	-18.105999999999998	2.6338278287370096e-09
2675	4.05643e-13	Fe	5	4.89702m	-18.107	2.627770192828524e-09
2676	8.47358e-12	Fe	2	2344.28A	-18.109	2.6156966854963646e-09
2677	2.41213e-11	C	3	823.525A	-18.11	2.6096807500601785e-09
2678	5.700890000000001e-13	He	1	3.48445m	-18.111	2.6036786508915214e-09
2679	1.23243e-11	Al	3	1611.81A	-18.111	2.6036786508915214e-09
2680	1.3792600000000001e-12	He	1	1.44023m	-18.112000000000002	2.597690356167883e-09
2681	7.81506e-12	Si	3	2541.82A	-18.113	2.5917158341399422e-09
2682	4.97279e-12	Fe	6	3994.63A	-18.119	2.5561561597978042e-09
2683	8.7791e-14	He	1	22.6270m	-18.12	2.5502771637706753e-09
2684	2.36392e-13	Ni	4	8.40319m	-18.12	2.5502771637706753e-09
2685	4.33359e-12	Fe	2	4583.84A	-18.123	2.5327211792620786e-09
2686	2.66417e-13	He	1	7.45615m	-18.132	2.480775030919714e-09
2687	1.76005e-12	O	1	1.12863m	-18.133	2.4750694066780086e-09
2688	9.47138e-13	Co	3	2.09731m	-18.133	2.4750694066780086e-09
2689	3.27298e-11	F	2	606.923A	-18.134	2.4693769050078915e-09
2690	9.11539e-14	He	1	21.7922m	-18.134	2.4693769050078915e-09
2691	4.91969e-13	He	1	4.03775m	-18.135	2.4636974957283054e-09
2692	8.57273e-13	He	1	2.31717m	-18.136	2.4580311487276084e-09
2693	8.54827e-11	O	3	232.380A	-18.136	2.4580311487276084e-09
2694	3.65039e-14	He	1	54.4174m	-18.136	2.4580311487276084e-09
2695	1.3547999999999998e-10	Mg	5	146.623A	-18.137999999999998	2.446737521462265e-09
2696	5.08712e-13	He	1	3.90485m	-18.143	2.4187299486547557e-09
2697	1.54693e-12	He	1	1.28412m	-18.143	2.4187299486547557e-09
2698	6.179610000000001e-14	He	1	32.1451m	-18.143	2.4187299486547557e-09
2699	8.22661e-13	He	1	2.41466m	-18.143	2.4187299486547557e-09
2700	7.05368e-13	He	1	2.81619m	-18.144000000000002	2.413167024142364e-09
2701	5.4523e-13	He	1	3.64332m	-18.145	2.4076168940013307e-09
2702	1.81988e-12	Mg	2	1.09153m	-18.146	2.4020795288053785e-09
2703	4.9339e-12	Fe	5	4026.12A	-18.152	2.3691217621154277e-09
2704	7.40046e-12	V	2	2684.22A	-18.152	2.3691217621154277e-09
2705	5.744810000000001e-13	He	1	3.45781m	-18.153	2.363672933265975e-09
2706	1.36723e-11	P	2	1452.90A	-18.153	2.363672933265975e-09
2707	8.1852e-13	He	1	2.42687m	-18.154	2.3582366363750983e-09
2708	1.55709e-12	He	1	1.27574m	-18.154	2.3582366363750983e-09
2709	5.59913e-15	He	1	354.777m	-18.155	2.3528128426201125e-09
2710	5.605640000000001e-13	He	1	3.54365m	-18.155	2.3528128426201125e-09
2711	5.511770000000001e-13	He	1	3.60401m	-18.155	2.3528128426201125e-09
2712	2.6955799999999997e-13	He	1	7.36926m	-18.156	2.3474015232446223e-09
2713	5.38722e-13	He	1	3.68733m	-18.157	2.3420026495583116e-09
2714	3.32285e-11	O	3	597.814A	-18.157	2.3420026495583116e-09
2715	9.72447e-15	He	1	204.273m	-18.158	2.33661619293691e-09
2716	7.65195e-11	Fe	4	259.600A	-18.160999999999998	2.3205310402058887e-09
2717	3.5456800000000003e-12	K	6	5602.44A	-18.160999999999998	2.3205310402058887e-09
2718	8.91134e-13	He	1	2.22912m	-18.162	2.3151939669156245e-09
2719	3.3605900000000003e-12	Fe	4	5911.01A	-18.162	2.3151939669156245e-09
2720	9.33711e-12	Si	4	2127.47A	-18.163	2.3098691685533023e-09
2721	4.72144e-11	F	4	420.729A	-18.165	2.2992562837512303e-09
2722	5.84643e-13	He	1	3.39771m	-18.165	2.2992562837512303e-09
2723	1.08076e-11	Ca	2	1838.01A	-18.167	2.2886921607255015e-09
2724	1.0147700000000001e-12	Co	3	1.95752m	-18.169	2.278176575436142e-09
2725	4.79101e-11	O	2	414.619A	-18.169	2.278176575436142e-09
2726	3.5984300000000004e-14	Fe	3	55.2031m	-18.171	2.267709304872491e-09
2727	1.55444e-12	Ni	2	1.27792m	-18.173	2.2572901270485486e-09
2728	4.12007e-11	S	3	482.139A	-18.174	2.25209850382235e-09
2729	1.55076e-12	He	1	1.28095m	-18.175	2.246918820998229e-09
2730	4.51453e-12	Co	3	4400.11A	-18.177	2.236595166770749e-09
2731	7.885530000000001e-12	Fe	2	2519.10A	-18.178	2.2314511406323844e-09
2732	7.568180000000001e-13	He	1	2.62473m	-18.179000000000002	2.226318945425833e-09
2733	2.12774e-12	Co	2	9335.96A	-18.18	2.221198553940725e-09
2734	1.38898e-12	He	1	1.43014m	-18.18	2.221198553940725e-09
2735	5.70726e-13	He	1	3.48056m	-18.182000000000002	2.2109930736059635e-09
2736	6.65632e-11	Ca	3	298.430A	-18.183	2.2059079306479045e-09
2737	1.78737e-14	He	1	111.138m	-18.183	2.2059079306479045e-09
2738	9.31596e-12	Ca	2	2132.30A	-18.184	2.2008344831940846e-09
2739	4.46714e-11	Ar	4	444.680A	-18.184	2.2008344831940846e-09
2740	9.609189999999999e-12	B	3	2067.24A	-18.184	2.2008344831940846e-09
2741	3.5717800000000004e-12	Fe	6	5561.50A	-18.185	2.1957727043456262e-09
2742	6.618830000000001e-14	He	1	30.0121m	-18.185	2.1957727043456262e-09
2743	5.78313e-13	He	1	3.43490m	-18.186	2.1907225672654457e-09
2744	8.264539999999999e-14	Fe	1	24.0358m	-18.187	2.185684045178237e-09
2745	4.23921e-14	He	1	46.8588m	-18.187	2.185684045178237e-09
2746	4.11719e-11	C	3	482.476A	-18.188	2.180657111370275e-09
2747	4.4449300000000005e-12	Co	3	4469.02A	-18.188	2.180657111370275e-09
2748	6.54832e-13	Fe	4	3.03352m	-18.188	2.180657111370275e-09
2749	1.29891e-11	Na	4	1529.31A	-18.189	2.175641739189222e-09
2750	1.55413e-12	He	1	1.27817m	-18.189	2.175641739189222e-09
2751	1.50901e-12	O	1	1.31639m	-18.19	2.1706379020440915e-09
2752	8.270540000000001e-13	He	1	2.40183m	-18.19	2.1706379020440915e-09
2753	5.64396e-13	He	1	3.51960m	-18.192999999999998	2.1556953358307515e-09
2754	1.52703e-11	O	3	1300.86A	-18.194000000000003	2.1507373741402975e-09
2755	8.229129999999999e-13	He	1	2.41392m	-18.197	2.1359318021974444e-09
2756	7.635039999999999e-14	He	1	26.0175m	-18.198	2.1310192953730057e-09
2757	5.81675e-13	He	1	3.41504m	-18.199	2.1261180870007346e-09
2758	3.47115e-12	Al	3	5722.73A	-18.199	2.1261180870007346e-09
2759	1.7609799999999998e-12	Co	2	1.12804m	-18.203	2.106625719214639e-09
2760	5.51118e-13	He	1	3.60439m	-18.204	2.1017806145106715e-09
2761	5.562439999999999e-13	He	1	3.57118m	-18.206	2.092123809768349e-09
2762	8.33075e-13	He	1	2.38448m	-18.209	2.0777217307644917e-09
2763	5.06305e-13	He	1	3.92341m	-18.21	2.072943103389234e-09
2764	2.22309e-11	Si	2	893.551A	-18.211	2.068175466551971e-09
2765	8.750440000000001e-13	He	1	2.27011m	-18.211	2.068175466551971e-09
2766	4.87702e-10	C	5	40.7307A	-18.211	2.068175466551971e-09
2767	5.17534e-12	Mg	1	3838.29A	-18.212	2.063418794975135e-09
2768	8.37216e-13	He	1	2.37268m	-18.212	2.063418794975135e-09
2769	5.67759e-13	He	1	3.49875m	-18.212	2.063418794975135e-09
2770	1.02876e-11	C	1	1930.90A	-18.214000000000002	2.0539382467831975e-09
2771	5.45619e-13	He	1	3.64072m	-18.215	2.0492143199031905e-09
2772	4.193869999999999e-12	P	2	4736.55A	-18.215	2.0492143199031905e-09
2773	1.36832e-11	Ti	4	1451.74A	-18.218	2.035107627749847e-09
2774	7.002e-14	He	1	28.3697m	-18.218	2.035107627749847e-09
2775	5.73041e-12	N	1	3466.50A	-18.221	2.021098045382228e-09
2776	1.93983e-11	Si	2	1024.03A	-18.221	2.021098045382228e-09
2777	8.23886e-12	Fe	2	2411.07A	-18.225	2.002568507125038e-09
2778	8.30885e-13	He	1	2.39076m	-18.226	1.9979627273676966e-09
2779	7.432050000000001e-13	He	1	2.67281m	-18.227	1.993367540609828e-09
2780	4.55982e-11	Ne	6	435.641A	-18.227999999999998	1.988782922488242e-09
2781	2.47703e-14	He	1	80.1945m	-18.227999999999998	1.988782922488242e-09
2782	1.9457900000000003e-12	Ni	2	1.02090m	-18.229	1.9842088486957175e-09
2783	8.267440000000001e-13	He	1	2.40273m	-18.229	1.9842088486957175e-09
2784	3.74945e-11	K	3	529.797A	-18.23	1.979645294980987e-09
2785	2.4746e-12	Co	2	8027.34A	-18.232	1.970549651058541e-09
2786	7.33829e-14	He	1	27.0696m	-18.232	1.970549651058541e-09
2787	5.20446e-13	He	1	3.81682m	-18.233	1.966017512626611e-09
2788	4.74594e-14	He	1	41.8557m	-18.235	1.9569844826765076e-09
2789	1.7649099999999998e-12	P	2	1.12553m	-18.237000000000002	1.9479929557290605e-09
2790	1.5298e-11	Ti	3	1298.50A	-18.24	1.9345830665454745e-09
2791	6.22688e-10	C	5	31.9011A	-18.242	1.9256944647558842e-09
2792	4.40365e-11	Ar	3	451.091A	-18.242	1.9256944647558842e-09
2793	8.30107e-13	He	1	2.39300m	-18.243	1.9212654903896938e-09
2794	1.39713e-12	He	1	1.42180m	-18.243	1.9212654903896938e-09
2795	3.97818e-12	Fe	2	4993.36A	-18.243	1.9212654903896938e-09
2796	9.96401e-12	C	1	1993.62A	-18.244	1.916846702381861e-09
2797	8.34248e-13	He	1	2.38112m	-18.244	1.916846702381861e-09
2798	1.9103799999999998e-12	N	1	1.03982m	-18.247	1.903651222498171e-09
2799	6.16039e-12	Fe	2	3224.55A	-18.247	1.903651222498171e-09
2800	3.4766e-11	F	4	571.377A	-18.248	1.8992729461823016e-09
2801	1.27227e-11	C	1	1561.34A	-18.249000000000002	1.894904739622526e-09
2802	8.2312e-12	Fe	2	2413.31A	-18.249000000000002	1.894904739622526e-09
2803	5.606359999999999e-13	He	1	3.54320m	-18.249000000000002	1.894904739622526e-09
2804	5.45227e-12	Fe	6	3643.34A	-18.25	1.890546579659063e-09
2805	1.00102e-11	Fe	6	1984.42A	-18.250999999999998	1.886198443185367e-09
2806	3.79475e-13	Fe	5	5.23472m	-18.250999999999998	1.886198443185367e-09
2807	1.02168e-11	Fe	6	1944.30A	-18.250999999999998	1.886198443185367e-09
2808	2.63168e-15	He	1	754.820m	-18.250999999999998	1.886198443185367e-09
2809	4.23595e-12	Fe	5	4689.49A	-18.252	1.8818603071480362e-09
2810	2.60469e-11	Fe	3	762.643A	-18.252	1.8818603071480362e-09
2811	6.2749099999999996e-12	Si	4	3165.70A	-18.253	1.8775321485467203e-09
2812	3.38075e-12	Fe	6	5875.76A	-18.254	1.873213944433953e-09
2813	5.56185e-13	He	1	3.57155m	-18.257	1.8603188303432378e-09
2814	8.7554e-12	Fe	2	2268.82A	-18.261	1.8432633247896384e-09
2815	5.707979999999999e-13	He	1	3.48012m	-18.264	1.830574389314317e-09
2816	5.515069999999999e-13	He	1	3.60185m	-18.27	1.8054579671025908e-09
2817	5.27966e-12	Si	4	3762.45A	-18.271	1.8013055290071874e-09
2818	4.21085e-12	Co	3	4717.44A	-18.271	1.8013055290071874e-09
2819	3.51959e-12	Fe	2	5643.97A	-18.272000000000002	1.7971626412543838e-09
2820	8.53505e-12	Fe	2	2327.40A	-18.273	1.7930292818790171e-09
2821	5.18516e-14	He	1	38.3102m	-18.277	1.7765906906138635e-09
2822	3.06586e-14	He	1	64.7924m	-18.277	1.7765906906138635e-09
2823	2.96474e-12	Ni	2	6700.24A	-18.28	1.7643607263238572e-09
2824	8.893799999999999e-13	He	1	2.23352m	-18.282	1.7562542251450466e-09
2825	5.18039e-13	He	1	3.83455m	-18.282	1.7562542251450466e-09
2826	5.644680000000001e-13	He	1	3.51915m	-18.283	1.7522149525158372e-09
2827	4.6969e-12	Fe	5	4229.27A	-18.284000000000002	1.748184969955878e-09
2828	1.1257299999999999e-12	Ni	2	1.76458m	-18.288	1.732157513813696e-09
2829	6.20137e-14	He	1	32.0324m	-18.288	1.732157513813696e-09
2830	7.799610000000001e-12	Ti	4	2546.85A	-18.294	1.7083914217564072e-09
2831	7.45721e-11	N	5	266.379A	-18.294	1.7083914217564072e-09
2832	5.678310000000001e-13	He	1	3.49831m	-18.297	1.6966309379309438e-09
2833	1.84595e-12	Fe	4	1.07611m	-18.297	1.6966309379309438e-09
2834	6.03803e-12	Fe	2	3289.89A	-18.297	1.6966309379309438e-09
2835	3.42833e-11	Fe	3	579.421A	-18.301	1.681076131995366e-09
2836	3.54103e-11	Si	4	560.980A	-18.302	1.677209764182343e-09
2837	5.60577e-13	He	1	3.54357m	-18.303	1.6733522887685285e-09
2838	1.40403e-12	He	1	1.41482m	-18.303	1.6733522887685285e-09
2839	2.63224e-11	K	4	754.659A	-18.304000000000002	1.6695036853019718e-09
2840	8.1492e-15	He	1	243.760m	-18.304000000000002	1.6695036853019718e-09
2841	3.17407e-12	Fe	5	6258.36A	-18.305999999999997	1.6618330126379396e-09
2842	4.47246e-11	Ne	2	444.150A	-18.309	1.6503930346464323e-09
2843	5.568330000000001e-14	He	1	35.6740m	-18.309	1.6503930346464323e-09
2844	7.71984e-13	He	1	2.57317m	-18.311	1.6428101674462893e-09
2845	1.0435799999999999e-12	Co	2	1.90349m	-18.313	1.6352621403562096e-09
2846	2.8558e-12	Ni	2	6955.82A	-18.315	1.627748793300415e-09
2847	5.3017e-13	He	1	3.74681m	-18.316	1.6240050749629168e-09
2848	2.8515e-12	Fe	2	6966.31A	-18.316	1.6240050749629168e-09
2849	4.9904099999999995e-12	Fe	4	3980.53A	-18.319000000000003	1.6128255026627005e-09
2850	5.56574e-13	He	1	3.56906m	-18.319000000000003	1.6128255026627005e-09
2851	3.51604e-12	Fe	2	5649.66A	-18.32	1.6091161069412267e-09
2852	5.90462e-14	He	1	33.6422m	-18.322	1.6017228899969001e-09
2853	5.707399999999999e-13	He	1	3.48048m	-18.322	1.6017228899969001e-09
2854	4.38218e-12	Fe	2	4533.00A	-18.322	1.6017228899969001e-09
2855	3.57259e-14	He	1	55.6024m	-18.323	1.5980390295759471e-09
2856	1.50459e-14	He	1	132.026m	-18.324	1.5943636417988491e-09
2857	5.6492e-13	Fe	5	3.51633m	-18.327	1.583388119689282e-09
2858	4.64284e-11	Ne	3	427.852A	-18.329	1.5761131121087634e-09
2859	4.87119e-12	Fe	5	4077.95A	-18.331	1.5688715301518416e-09
2860	3.19264e-12	K	5	6221.94A	-18.332	1.5652632257618747e-09
2861	1.41852e-11	Ni	2	1400.37A	-18.333	1.5616632202417264e-09
2862	4.05125e-12	Fe	6	4903.29A	-18.334	1.5580714945045001e-09
2863	3.8313e-12	Fe	2	5184.79A	-18.335	1.5544880295072365e-09
2864	3.51525e-12	Fe	2	5650.94A	-18.336	1.5509128062507734e-09
2865	5.64409e-13	He	1	3.51951m	-18.338	1.5437870091818702e-09
2866	7.58067e-12	Fe	2	2620.41A	-18.339000000000002	1.5402363975891763e-09
2867	1.80199e-11	S	2	1102.36A	-18.340999999999998	1.533159654162283e-09
2868	4.2587e-12	Fe	2	4664.44A	-18.343	1.5261154254179213e-09
2869	5.4765e-12	Sc	2	3627.22A	-18.343	1.5261154254179213e-09
2870	7.637189999999999e-12	Al	6	2601.02A	-18.346	1.5156097207252778e-09
2871	1.3377e-11	Ni	2	1484.97A	-18.347	1.5121239150976877e-09
2872	3.83111e-13	Ni	2	5.18504m	-18.347	1.5121239150976877e-09
2873	3.60935e-11	C	2	550.361A	-18.348	1.5086461266005804e-09
2874	5.27763e-13	He	1	3.76389m	-18.349	1.5051763367950428e-09
2875	9.01114e-13	He	1	2.20443m	-18.35	1.5017145272846069e-09
2876	4.33716e-12	Fe	2	4580.06A	-18.35	1.5017145272846069e-09
2877	2.51385e-11	O	4	790.201A	-18.352	1.4948147757745889e-09
2878	2.05381e-11	P	2	967.202A	-18.352999999999998	1.491376797193211e-09
2879	4.38538e-11	N	2	452.970A	-18.354	1.4879467257431376e-09
2880	5.677720000000001e-13	He	1	3.49867m	-18.354	1.4879467257431376e-09
2881	2.11666e-12	Fe	2	9384.81A	-18.355	1.4845245432384836e-09
2882	3.52354e-12	Fe	6	5637.65A	-18.355	1.4845245432384836e-09
2883	1.4099200000000001e-12	He	1	1.40891m	-18.357	1.4777037725308915e-09
2884	1.12946e-11	S	3	1758.76A	-18.357	1.4777037725308915e-09
2885	1.0923700000000001e-12	Fe	5	1.81848m	-18.357	1.4777037725308915e-09
2886	3.99549e-12	Fe	6	4971.72A	-18.36	1.4675313313125848e-09
2887	8.947539999999999e-12	Fe	6	2220.10A	-18.361	1.4641561029121585e-09
2888	2.82224e-11	O	3	703.854A	-18.362000000000002	1.4607886373216374e-09
2889	5.60966e-13	He	1	3.54111m	-18.362000000000002	1.4607886373216374e-09
2890	1.11974e-11	P	2	1774.02A	-18.363	1.4574289166870661e-09
2891	4.0118e-14	He	1	49.5151m	-18.363	1.4574289166870661e-09
2892	4.01362e-13	He	1	4.94926m	-18.364	1.4540769231955165e-09
2893	3.5547400000000003e-12	Fe	2	5588.15A	-18.365	1.4507326390750764e-09
2894	2.09341e-14	He	1	94.8903m	-18.365	1.4507326390750764e-09
2895	1.8206400000000002e-12	Fe	2	1.09107m	-18.365	1.4507326390750764e-09
2896	6.6811600000000006e-12	Ne	5	2973.20A	-18.365	1.4507326390750764e-09
2897	5.81859e-11	O	5	341.396A	-18.366	1.447396046594661e-09
2898	5.12754e-12	Fe	2	3874.07A	-18.368	1.4407458658335124e-09
2899	7.77809e-11	O	3	255.390A	-18.37	1.4341262398774864e-09
2900	1.2072299999999999e-12	Si	1	1.64545m	-18.372	1.427537028340029e-09
2901	4.699730000000001e-12	Ca	1	4226.73A	-18.372	1.427537028340029e-09
2902	5.0280099999999996e-14	He	1	39.5076m	-18.373	1.4242537842839012e-09
2903	2.31753e-12	Co	2	8571.41A	-18.373	1.4242537842839012e-09
2904	2.66185e-13	He	1	7.46266m	-18.373	1.4242537842839012e-09
2905	5.71128e-13	He	1	3.47811m	-18.375	1.4177099325596117e-09
2906	6.35823e-11	C	4	312.421A	-18.375999999999998	1.4144492901965999e-09
2907	2.12823e-11	S	6	933.380A	-18.375999999999998	1.4144492901965999e-09
2908	3.7363e-12	Fe	2	5316.62A	-18.377	1.4111961471029092e-09
2909	5.3173800000000005e-12	Fe	5	3735.76A	-18.378	1.40795048603071e-09
2910	4.72915e-11	F	4	420.043A	-18.379	1.4047122897718302e-09
2911	1.12624e-12	Co	3	1.76378m	-18.383	1.3918338100894025e-09
2912	7.98843e-11	C	5	248.665A	-18.383	1.3918338100894025e-09
2913	3.29868e-13	He	1	6.02195m	-18.386	1.3822524935346393e-09
2914	2.2177e-12	Si	4	8957.25A	-18.386	1.3822524935346393e-09
2915	3.14421e-11	P	4	631.780A	-18.387	1.3790734010183893e-09
2916	3.67056e-12	Fe	4	5411.83A	-18.387999999999998	1.3759016202120403e-09
2917	2.16695e-11	N	2	916.701A	-18.389	1.3727371342991029e-09
2918	7.32753e-12	V	2	2710.94A	-18.39	1.3695799265018003e-09
2919	3.67095e-11	Ne	4	541.126A	-18.39	1.3695799265018003e-09
2920	2.64967e-12	Co	3	7496.94A	-18.391	1.3664299800809412e-09
2921	5.38319e-13	He	1	3.69009m	-18.392	1.3632872783358016e-09
2922	7.9438e-13	He	1	2.50062m	-18.392	1.3632872783358016e-09
2923	5.647979999999999e-13	He	1	3.51709m	-18.395	1.3539024747233807e-09
2924	4.39498e-14	He	1	45.1981m	-18.395	1.3539024747233807e-09
2925	2.96219e-11	Ne	3	670.601A	-18.397000000000002	1.347681857905284e-09
2926	4.5250200000000003e-13	He	1	4.38992m	-18.399	1.341489822225294e-09
2927	5.07511e-11	Fe	5	391.409A	-18.401	1.335326236364998e-09
2928	3.5269599999999997e-12	Fe	4	5632.18A	-18.404	1.3261339152116042e-09
2929	4.58824e-12	Fe	2	4329.43A	-18.407	1.3170048735519298e-09
2930	1.41499e-12	He	1	1.40386m	-18.407	1.3170048735519298e-09
2931	2.60014e-14	He	1	76.3976m	-18.407	1.3170048735519298e-09
2932	4.7312699999999996e-14	He	1	41.9855m	-18.408	1.3139758463973703e-09
2933	6.72511e-12	Fe	2	2953.77A	-18.408	1.3139758463973703e-09
2934	5.681609999999999e-13	He	1	3.49627m	-18.409000000000002	1.3109537858119461e-09
2935	3.52959e-11	Ne	6	562.798A	-18.409000000000002	1.3109537858119461e-09
2936	2.35187e-12	O	1	8446.25A	-18.41	1.3079386757730037e-09
2937	2.3836099999999998e-12	Co	2	8333.76A	-18.413	1.2989348892605938e-09
2938	5.35913e-13	He	1	3.70666m	-18.414	1.295947421916632e-09
2939	9.108379999999998e-13	He	1	2.18090m	-18.415	1.2929668255569043e-09
2940	1.34503e-12	Fe	5	1.47688m	-18.416	1.2899930843785638e-09
2941	1.69364e-11	S	2	1172.88A	-18.417	1.287026182615142e-09
2942	1.91965e-12	Fe	5	1.03480m	-18.421	1.275226655648482e-09
2943	4.96875e-12	Ca	5	3997.88A	-18.422	1.2722937157287081e-09
2944	3.1286400000000003e-12	K	5	6349.22A	-18.426	1.2606292568303283e-09
2945	8.3e-13	Fe	2	2.39331m	-18.428	1.254837191520731e-09
2946	2.78732e-11	S	6	712.672A	-18.43	1.2490717383339145e-09
2947	2.2055599999999998e-13	Mg	7	9.00655m	-18.430999999999997	1.2461989530547008e-09
2948	6.22778e-13	K	7	3.18966m	-18.433	1.2404731889684434e-09
2949	1.08905e-11	S	2	1824.02A	-18.434	1.2376201798039788e-09
2950	5.09932e-14	He	1	38.9551m	-18.434	1.2376201798039788e-09
2951	3.0485299999999997e-12	Fe	2	6516.08A	-18.436	1.2319338316004543e-09
2952	7.815239999999999e-12	Ti	4	2541.76A	-18.436	1.2319338316004543e-09
2953	4.98874e-12	Fe	4	3981.86A	-18.437	1.2291004624129326e-09
2954	6.89667e-15	He	1	288.030m	-18.441	1.217832001641212e-09
2955	3.06254e-11	S	6	648.627A	-18.444000000000003	1.2094485051104665e-09
2956	3.03935e-14	He	1	65.3575m	-18.445999999999998	1.2038915939946772e-09
2957	8.81639e-12	Fe	2	2253.13A	-18.445999999999998	1.2038915939946772e-09
2958	6.46935e-12	N	2	3070.55A	-18.449	1.195604062555163e-09
2959	1.41938e-12	He	1	1.39952m	-18.45	1.1928542495177965e-09
2960	9.80727e-12	Zn	2	2025.48A	-18.45	1.1928542495177965e-09
2961	1.28928e-11	S	2	1540.74A	-18.452	1.187373582080798e-09
2962	4.0555599999999997e-14	He	1	48.9808m	-18.454	1.1819180960233172e-09
2963	1.3220899999999999e-12	Mg	1	1.50250m	-18.454	1.1819180960233172e-09
2964	1.2784899999999998e-14	He	1	155.374m	-18.455	1.1791997598355006e-09
2965	5.51495e-12	Al	3	3601.93A	-18.456	1.1764876756474153e-09
2966	1.67169e-11	S	5	1188.28A	-18.458	1.1710822057867464e-09
2967	1.77682e-11	P	5	1117.98A	-18.461	1.1630205325870041e-09
2968	1.42954e-12	He	1	1.38957m	-18.462	1.1603456595889904e-09
2969	5.45216e-13	He	1	3.64341m	-18.462	1.1603456595889904e-09
2970	9.36927e-12	Si	4	2120.17A	-18.464000000000002	1.1550143555552055e-09
2971	5.15469e-12	Si	2	3853.66A	-18.464000000000002	1.1550143555552055e-09
2972	5.55579e-12	Sc	2	3575.45A	-18.465999999999998	1.1497075466384466e-09
2973	4.98785e-12	Fe	4	3982.57A	-18.467	1.1470632926584461e-09
2974	2.6092400000000003e-12	Fe	2	7613.12A	-18.467	1.1470632926584461e-09
2975	4.2027e-11	Ar	3	472.659A	-18.468	1.1444251202938366e-09
2976	5.0044e-12	Fe	2	3969.39A	-18.468	1.1444251202938366e-09
2977	8.12151e-13	He	1	2.44591m	-18.469	1.1417930155572907e-09
2978	1.1075e-11	Ne	3	1793.64A	-18.473	1.1313249942696142e-09
2979	2.5916099999999997e-12	K	1	7664.90A	-18.473	1.1313249942696142e-09
2980	1.14925e-12	Co	2	1.72847m	-18.474	1.1287230189868407e-09
2981	5.42809e-13	He	1	3.65956m	-18.474	1.1287230189868407e-09
2982	9.18988e-13	He	1	2.16156m	-18.476	1.1235370077888746e-09
2983	3.4225300000000003e-14	He	1	58.0402m	-18.476	1.1235370077888746e-09
2984	2.49188e-12	C	3	7971.68A	-18.480999999999998	1.1106759860112917e-09
2985	1.42321e-12	He	1	1.39575m	-18.482	1.10812150212964e-09
2986	8.76018e-12	Fe	2	2267.59A	-18.484	1.103030146303549e-09
2987	1.86098e-12	Fe	5	1.06742m	-18.485	1.100493247365257e-09
2988	6.36199e-11	Al	6	312.237A	-18.486	1.0979621831326029e-09
2989	3.7588199999999997e-14	He	1	52.8476m	-18.489	1.0904038646282719e-09
2990	1.7852200000000002e-14	He	1	111.272m	-18.49	1.0878960053319917e-09
2991	9.405210000000001e-18	H	1	21.1207c	-18.495	1.0754429627358555e-09
2992	1.42657e-12	He	1	1.39246m	-18.496	1.0729695125590846e-09
2993	7.04913e-12	Fe	5	2818.00A	-18.499000000000002	1.0655832423888045e-09
2994	6.83047e-13	Fe	4	2.90821m	-18.499000000000002	1.0655832423888045e-09
2995	7.1179600000000005e-12	Fe	2	2790.75A	-18.499000000000002	1.0655832423888045e-09
2996	1.28865e-11	S	2	1541.49A	-18.5	1.0631324689395593e-09
2997	1.7502e-11	N	1	1134.98A	-18.5	1.0631324689395593e-09
2998	6.02751e-13	He	1	3.29563m	-18.500999999999998	1.0606873321128328e-09
2999	1.53435e-11	P	2	1294.65A	-18.506	1.0485457446235468e-09
3000	7.01702e-11	N	3	283.090A	-18.507	1.0461341563317765e-09
3001	3.68614e-11	He	1	538.896A	-18.507	1.0461341563317765e-09
3002	2.52577e-11	S	5	786.470A	-18.521	1.0129485382546045e-09
3003	5.06187e-11	Cl	5	392.433A	-18.521	1.0129485382546045e-09
3004	6.50858e-13	Ca	5	3.05204m	-18.522000000000002	1.0106188212655782e-09
3005	2.8184599999999997e-12	Fe	2	7047.99A	-18.526	1.0013534122198142e-09
3006	5.51104e-13	He	1	3.60448m	-18.526	1.0013534122198142e-09
3007	2.2244299999999997e-14	He	1	89.3012m	-18.526	1.0013534122198142e-09
3008	3.14553e-12	K	5	6315.13A	-18.526	1.0013534122198142e-09
3009	4.6560800000000005e-12	Fe	2	4266.35A	-18.527	9.990503632806373e-10
3010	5.486979999999999e-13	He	1	3.62029m	-18.53	9.921729489547647e-10
3011	3.24064e-14	He	1	61.2979m	-18.53	9.921729489547647e-10
3012	4.30852e-11	Ne	2	461.050A	-18.531	9.89891014495185e-10
3013	9.25884e-13	He	1	2.14546m	-18.533	9.853428784161003e-10
3014	3.11036e-11	C	3	638.654A	-18.535999999999998	9.78559825752314e-10
3015	1.6495e-11	S	2	1204.27A	-18.539	9.718234672946074e-10
3016	1.52277e-11	P	2	1304.49A	-18.542	9.65133481602351e-10
3017	4.7904900000000005e-12	Fe	2	4146.65A	-18.542	9.65133481602351e-10
3018	8.264879999999999e-13	He	1	2.40348m	-18.543	9.629137361919537e-10
3019	3.97447e-12	Fe	6	4998.02A	-18.544	9.606990960543228e-10
3020	2.9435e-13	He	1	6.74858m	-18.545	9.584895494476643e-10
3021	1.03808e-12	Fe	2	1.91358m	-18.546	9.562850846571902e-10
3022	8.709959999999999e-13	Co	3	2.28066m	-18.551	9.453385798121403e-10
3023	2.6076099999999996e-14	He	1	76.1787m	-18.555	9.36671663617427e-10
3024	1.5630700000000001e-12	Fe	4	1.27087m	-18.555	9.36671663617427e-10
3025	2.95862e-14	F	2	67.1409m	-18.555999999999997	9.345173785718891e-10
3026	3.65845e-13	He	1	5.42975m	-18.557000000000002	9.323680482444487e-10
3027	1.09623e-11	S	2	1812.08A	-18.56	9.259496717464727e-10
3028	1.8435900000000002e-12	Fe	4	1.07749m	-18.564	9.174605141293745e-10
3029	2.9438999999999996e-14	He	1	67.4767m	-18.566	9.132451659704989e-10
3030	1.15157e-11	Al	2	1724.98A	-18.566	9.132451659704989e-10
3031	5.88826e-15	He	1	337.357m	-18.569000000000003	9.069584304681341e-10
3032	1.65656e-11	S	5	1199.14A	-18.573	8.986433855976377e-10
3033	2.08955e-11	P	4	950.657A	-18.574	8.965765631644759e-10
3034	1.09555e-14	He	1	181.319m	-18.577	8.904045735167258e-10
3035	1.46537e-11	O	1	1355.60A	-18.579	8.863135361131271e-10
3036	6.31663e-15	S	2	314.479m	-18.58	8.842750715468646e-10
3037	5.53765e-13	He	1	3.58716m	-18.581	8.822412953189972e-10
3038	5.56172e-13	He	1	3.57164m	-18.583	8.781877647717605e-10
3039	1.5216e-11	P	2	1305.50A	-18.584	8.761679889609683e-10
3040	9.317729999999999e-13	He	1	2.13190m	-18.586	8.72142362721743e-10
3041	1.56116e-12	Co	3	1.27242m	-18.589000000000002	8.661385769267069e-10
3042	1.7043599999999998e-12	Fe	2	1.16551m	-18.592	8.601761209023888e-10
3043	7.46235e-11	N	5	266.196A	-18.594	8.562239706226551e-10
3044	1.14416e-12	Co	2	1.73616m	-18.594	8.562239706226551e-10
3045	6.38268e-13	He	1	3.11224m	-18.598	8.483740620758575e-10
3046	2.39929e-11	P	4	827.931A	-18.598	8.483740620758575e-10
3047	2.0659699999999998e-13	Ni	2	9.61508m	-18.599	8.464228558784794e-10
3048	4.18824e-11	N	2	474.291A	-18.599	8.464228558784794e-10
3049	2.5509799999999998e-14	He	1	77.8700m	-18.602999999999998	8.386628044917688e-10
3050	3.15352e-11	P	4	629.915A	-18.604	8.36733933567037e-10
3051	1.53477e-14	He	1	129.430m	-18.605	8.348094989223264e-10
3052	7.16423e-12	Fe	2	2772.73A	-18.605999999999998	8.328894903544833e-10
3053	1.26051e-11	Co	2	1575.91A	-18.607	8.309738976837996e-10
3054	7.91191e-11	Fe	4	251.070A	-18.608	8.290627107540005e-10
3055	1.73398e-11	Ne	5	1145.60A	-18.608	8.290627107540005e-10
3056	4.16985e-13	He	1	4.76383m	-18.609	8.27155919432163e-10
3057	2.66417e-13	He	1	7.45615m	-18.609	8.27155919432163e-10
3058	1.75994e-12	O	1	1.12870m	-18.61	8.252535136086762e-10
3059	1.09965e-11	Mg	6	1806.43A	-18.611	8.233554831971603e-10
3060	3.61056e-13	Mg	7	5.50177m	-18.612000000000002	8.214618181344537e-10
3061	8.38222e-13	He	1	2.36983m	-18.612000000000002	8.214618181344537e-10
3062	3.4781800000000004e-12	Fe	4	5711.17A	-18.613	8.195725083805397e-10
3063	2.06081e-12	Co	2	9639.13A	-18.618	8.101909394553342e-10
3064	5.88693e-12	Fe	5	3374.33A	-18.621	8.046136242583254e-10
3065	4.54822e-13	He	1	4.36752m	-18.621	8.046136242583254e-10
3066	2.97732e-12	Fe	2	6671.92A	-18.624000000000002	7.990747030290672e-10
3067	5.58157e-13	He	1	3.55894m	-18.625	7.972368822110924e-10
3068	2.2558699999999999e-13	He	1	8.80569m	-18.625	7.972368822110924e-10
3069	9.51231e-13	Fe	4	2.08829m	-18.625999999999998	7.954032882637046e-10
3070	9.40215e-12	Ca	2	2112.76A	-18.627	7.935739114653648e-10
3071	5.183419999999999e-12	Mg	1	3832.30A	-18.629	7.899277705414605e-10
3072	4.28828e-12	Fe	2	4632.27A	-18.631	7.862983821133859e-10
3073	3.4692199999999996e-12	Fe	2	5725.91A	-18.631	7.862983821133859e-10
3074	1.91795e-14	He	1	103.572m	-18.631	7.862983821133859e-10
3075	8.02183e-11	Fe	7	247.630A	-18.631	7.862983821133859e-10
3076	5.605640000000001e-13	He	1	3.54366m	-18.632	7.844899460180932e-10
3077	1.93228e-12	Co	2	1.02803m	-18.634	7.80885542124219e-10
3078	9.368399999999999e-13	He	1	2.12037m	-18.634	7.80885542124219e-10
3079	1.38811e-13	Fe	6	14.3105m	-18.64	7.701713908231233e-10
3080	2.25423e-14	He	1	88.1207m	-18.64	7.701713908231233e-10
3081	3.38061e-11	S	2	587.599A	-18.641	7.684000457785388e-10
3082	5.68319e-13	He	1	3.49530m	-18.643	7.648695682611145e-10
3083	2.34607e-12	Co	2	8467.14A	-18.645	7.613553118144389e-10
3084	8.69738e-11	Ne	4	228.396A	-18.645	7.613553118144389e-10
3085	6.53715e-11	Ca	4	303.870A	-18.647000000000002	7.578572019094493e-10
3086	4.49473e-11	N	2	441.950A	-18.649	7.543751643595376e-10
3087	4.2529600000000003e-13	Fe	2	4.67073m	-18.654	7.457399032599596e-10
3088	3.84558e-12	Co	3	5165.53A	-18.656	7.423135396401692e-10
3089	1.13286e-11	Mg	2	1753.47A	-18.656	7.423135396401692e-10
3090	2.10312e-11	S	6	944.524A	-18.656	7.423135396401692e-10
3091	4.29099e-12	Fe	2	4629.34A	-18.658	7.389029187312078e-10
3092	1.75108e-11	N	1	1134.41A	-18.659000000000002	7.372034891767949e-10
3093	1.09702e-13	He	1	18.1076m	-18.659000000000002	7.372034891767949e-10
3094	5.61989e-13	He	1	3.53467m	-18.659000000000002	7.372034891767949e-10
3095	2.94029e-12	Fe	4	6755.94A	-18.659000000000002	7.372034891767949e-10
3096	5.70726e-13	He	1	3.48056m	-18.66	7.355079682019011e-10
3097	8.69918e-12	Fe	2	2283.49A	-18.660999999999998	7.338163468170373e-10
3098	2.41768e-12	N	1	8216.34A	-18.663	7.304447669627817e-10
3099	2.65983e-12	N	1	7468.31A	-18.663	7.304447669627817e-10
3100	4.06302e-11	Ar	3	488.909A	-18.663	7.304447669627817e-10
3101	1.81037e-12	Co	2	1.09726m	-18.664	7.287647906176153e-10
3102	2.64867e-11	K	4	749.979A	-18.664	7.287647906176153e-10
3103	4.11831e-11	C	3	482.345A	-18.665	7.270886781108285e-10
3104	5.5663e-11	Ne	2	356.870A	-18.665	7.270886781108285e-10
3105	7.014910000000001e-12	Fe	5	2831.75A	-18.667	7.237480090864752e-10
3106	1.50887e-12	O	1	1.31651m	-18.667	7.237480090864752e-10
3107	6.09116e-11	Fe	4	326.120A	-18.668	7.22083434857026e-10
3108	5.64396e-13	He	1	3.51960m	-18.67	7.187657628364781e-10
3109	1.81147e-11	S	2	1096.60A	-18.67	7.187657628364781e-10
3110	3.55637e-11	Ne	3	558.560A	-18.67	7.187657628364781e-10
3111	2.81179e-11	S	6	706.471A	-18.671	7.171126474554242e-10
3112	1.2232299999999998e-12	Fe	5	1.62393m	-18.671	7.171126474554242e-10
3113	2.41494e-11	S	3	822.565A	-18.671	7.171126474554242e-10
3114	8.74346e-11	C	5	227.192A	-18.673	7.138178141284269e-10
3115	1.96215e-14	He	1	101.238m	-18.674	7.121760787136049e-10
3116	5.653520000000001e-13	He	1	3.51365m	-18.675	7.105381191854575e-10
3117	9.41232e-13	He	1	2.11047m	-18.675	7.105381191854575e-10
3118	1.7419200000000001e-12	Na	1	1.14038m	-18.676	7.089039268596917e-10
3119	8.479459999999999e-13	He	1	2.34266m	-18.678	7.056468091779038e-10
3120	5.53666e-11	O	2	358.780A	-18.679000000000002	7.040238665529737e-10
3121	1.90069e-13	He	1	10.4512m	-18.682000000000002	6.991774003451158e-10
3122	4.51199e-12	Fe	2	4402.60A	-18.683	6.975693369476128e-10
3123	1.65695e-11	Mn	2	1198.85A	-18.683	6.975693369476128e-10
3124	9.513940000000001e-13	He	1	2.08793m	-18.684	6.959649719932875e-10
3125	1.14319e-11	Mg	2	1737.63A	-18.686	6.927673034090238e-10
3126	5.0672800000000006e-15	He	1	392.014m	-18.687	6.911739828253593e-10
3127	2.68184e-13	Fe	4	7.40704m	-18.688	6.89584326777353e-10
3128	9.45941e-15	He	1	209.997m	-18.689	6.879983268367957e-10
3129	5.67758e-13	He	1	3.49875m	-18.689	6.879983268367957e-10
3130	2.3151e-12	Co	2	8580.39A	-18.689	6.879983268367957e-10
3131	3.05409e-11	S	6	650.422A	-18.689	6.879983268367957e-10
3132	2.20272e-12	Si	4	9018.14A	-18.691	6.848372616621346e-10
3133	4.836010000000001e-13	He	1	4.10761m	-18.692999999999998	6.816907202626757e-10
3134	7.46676e-12	Al	1	2660.39A	-18.692999999999998	6.816907202626757e-10
3135	2.65497e-11	Ar	2	748.198A	-18.694000000000003	6.801228751133064e-10
3136	9.63357e-12	Zn	2	2062.00A	-18.699	6.723375729402353e-10
3137	8.32889e-12	Fe	2	2385.01A	-18.699	6.723375729402353e-10
3138	2.41364e-11	C	3	823.007A	-18.7	6.70791239432777e-10
3139	1.35115e-11	Co	2	1470.18A	-18.703	6.661735450208598e-10
3140	1.3291200000000001e-14	He	1	149.456m	-18.706	6.615876385936811e-10
3141	9.45064e-13	He	1	2.10192m	-18.707	6.600660292491262e-10
3142	3.15939e-11	N	5	628.744A	-18.709	6.570333013242933e-10
3143	2.27955e-11	Fe	3	871.422A	-18.71	6.555221666647884e-10
3144	1.09991e-11	Mg	6	1806.00A	-18.711	6.540145075185614e-10
3145	1.9558400000000003e-12	Fe	2	1.01565m	-18.712	6.525103158921426e-10
3146	1.54156e-11	Ti	3	1288.59A	-18.712	6.525103158921426e-10
3147	9.84432e-12	Fe	4	2017.86A	-18.712	6.525103158921426e-10
3148	1.66541e-14	He	1	119.277m	-18.713	6.510095838104633e-10
3149	7.94482e-13	Fe	2	2.50030m	-18.714000000000002	6.495123033167913e-10
3150	1.9179e-11	Cr	3	1035.74A	-18.717	6.450410920707557e-10
3151	9.484270000000001e-13	He	1	2.09446m	-18.72	6.406006604264326e-10
3152	2.41307e-11	C	3	823.202A	-18.72	6.406006604264326e-10
3153	5.56537e-11	O	2	356.930A	-18.721	6.391273197922198e-10
3154	2.56475e-11	O	5	774.518A	-18.722	6.376573677474333e-10
3155	1.0668099999999999e-13	He	1	18.6205m	-18.726	6.318112898603954e-10
3156	9.40864e-12	S	3	2111.30A	-18.726	6.318112898603954e-10
3157	1.76102e-11	P	5	1128.01A	-18.727999999999998	6.289083806708949e-10
3158	2.64699e-13	Ni	1	7.50454m	-18.733	6.217093259678937e-10
3159	5.72399e-14	Fe	1	34.7038m	-18.737000000000002	6.160094606067378e-10
3160	2.3417900000000003e-12	Fe	5	8482.60A	-18.737000000000002	6.160094606067378e-10
3161	8.560950000000001e-13	He	1	2.32036m	-18.74	6.117688813076792e-10
3162	5.536939999999999e-13	Fe	4	3.58762m	-18.742	6.089580586207437e-10
3163	1.45542e-14	He	1	136.486m	-18.743	6.075574939511775e-10
3164	7.456810000000001e-13	Ca	2	2.66394m	-18.746	6.033750975813185e-10
3165	1.32902e-11	N	1	1494.68A	-18.747	6.019873733658191e-10
3166	6.20067e-12	Cl	4	3203.60A	-18.748	6.006028408274474e-10
3167	8.39242e-13	Fe	2	2.36695m	-18.749000000000002	5.992214926255494e-10
3168	5.118280000000001e-12	Fe	5	3881.08A	-18.749000000000002	5.992214926255494e-10
3169	2.2884599999999997e-12	N	1	8680.28A	-18.75	5.978433214363594e-10
3170	1.10124e-11	S	2	1803.82A	-18.750999999999998	5.964683199529463e-10
3171	7.734810000000001e-14	Co	2	25.6819m	-18.752	5.950964808851839e-10
3172	6.36457e-11	N	3	312.110A	-18.754	5.923622609199382e-10
3173	2.41568e-12	N	1	8223.13A	-18.755	5.909998655258975e-10
3174	1.41241e-12	Fe	5	1.40642m	-18.756	5.896406035543067e-10
3175	5.059979999999999e-13	He	1	3.92580m	-18.764	5.788784496605039e-10
3176	8.9941e-12	Ca	2	2208.61A	-18.766	5.762187447801203e-10
3177	6.08364e-14	O	3	32.6523m	-18.767	5.748934784428759e-10
3178	2.58015e-12	K	1	7698.96A	-18.771	5.696228233517213e-10
3179	1.81555e-12	Fe	2	1.09413m	-18.773	5.670056442113767e-10
3180	7.05368e-12	Al	2	2816.18A	-18.773	5.670056442113767e-10
3181	6.55508e-14	Fe	5	30.3039m	-18.775	5.644004899168983e-10
3182	4.6564099999999995e-12	Co	3	4266.05A	-18.777	5.618073052191332e-10
3183	4.80255e-12	Fe	5	4136.23A	-18.777	5.618073052191332e-10
3184	3.46361e-12	Fe	4	5735.18A	-18.78	5.579398509332389e-10
3185	3.0091e-12	Fe	7	6601.45A	-18.782	5.553763501752509e-10
3186	2.57619e-12	Fe	2	7710.78A	-18.783	5.540990200153829e-10
3187	1.15868e-14	He	1	171.441m	-18.785	5.515531662724857e-10
3188	6.0615699999999996e-12	Fe	2	3277.12A	-18.785	5.515531662724857e-10
3189	4.69436e-12	Fe	2	4231.55A	-18.785	5.515531662724857e-10
3190	3.9256e-12	Fe	3	5060.24A	-18.785	5.515531662724857e-10
3191	8.22391e-15	He	1	241.545m	-18.785999999999998	5.502846291915933e-10
3192	1.2821e-11	S	2	1549.37A	-18.785999999999998	5.502846291915933e-10
3193	1.9871200000000002e-10	Si	6	99.9661A	-18.789	5.464964964495294e-10
3194	3.33798e-13	Ni	2	5.95104m	-18.793	5.414861864541734e-10
3195	4.39212e-15	He	1	452.275m	-18.795	5.389982834175002e-10
3196	2.41988e-11	S	3	820.885A	-18.797	5.365218112569547e-10
3197	1.42217e-12	Fe	2	1.39677m	-18.797	5.365218112569547e-10
3198	8.62992e-13	He	1	2.30181m	-18.797	5.365218112569547e-10
3199	2.66157e-11	K	4	746.343A	-18.801	5.316029497251216e-10
3200	6.68593e-12	Na	6	2971.08A	-18.802	5.303802968690099e-10
3201	2.83317e-11	Ne	4	701.139A	-18.803	5.291604560364345e-10
3202	4.43292e-12	Mg	2	4481.13A	-18.803	5.291604560364345e-10
3203	2.0977400000000003e-12	Fe	2	9469.46A	-18.803	5.291604560364345e-10
3204	1.5404e-11	P	2	1289.57A	-18.803	5.291604560364345e-10
3205	5.54683e-13	Fe	2	3.58123m	-18.807000000000002	5.243090838149226e-10
3206	7.32762e-11	C	3	271.090A	-18.808	5.231032063848956e-10
3207	3.08392e-12	Ni	2	6441.29A	-18.809	5.219001023959911e-10
3208	1.9944400000000002e-10	Si	6	99.5993A	-18.811	5.195021892412876e-10
3209	1.23625e-12	Si	1	1.60683m	-18.812	5.183073673619872e-10
3210	2.8744099999999997e-12	Ni	2	6910.79A	-18.813	5.17115293496757e-10
3211	7.08475e-12	Na	4	2803.83A	-18.813	5.17115293496757e-10
3212	1.0162100000000002e-14	He	1	195.476m	-18.813	5.17115293496757e-10
3213	1.68826e-11	S	2	1176.62A	-18.815	5.147393645419939e-10
3214	3.68129e-13	Fe	4	5.39606m	-18.820999999999998	5.076768756946178e-10
3215	9.28537e-12	V	2	2139.33A	-18.823	5.053443123305174e-10
3216	1.15406e-11	Al	2	1721.27A	-18.824	5.041820526645201e-10
3217	1.89604e-12	Fe	6	1.04768m	-18.824	5.041820526645201e-10
3218	4.53806e-11	N	2	437.731A	-18.825	5.030224661215804e-10
3219	8.2616e-12	Fe	2	2404.43A	-18.828	4.995596838216167e-10
3220	8.29268e-12	Fe	2	2395.42A	-18.828	4.995596838216167e-10
3221	2.41004e-12	N	1	8242.39A	-18.83	4.972644155664546e-10
3222	2.55734e-11	Ti	4	776.762A	-18.831	4.96120739147335e-10
3223	5.262330000000001e-12	Fe	6	3774.84A	-18.833	4.938412714077023e-10
3224	5.237689999999999e-13	He	1	3.79260m	-18.835	4.915722768709899e-10
3225	9.93223e-17	Al	3	2.00000c	-18.839000000000002	4.870655151474475e-10
3226	2.86493e-12	Fe	2	6933.66A	-18.839000000000002	4.870655151474475e-10
3227	6.3892e-11	Al	6	310.907A	-18.844	4.814901222996864e-10
3228	6.15536e-11	N	4	322.718A	-18.845	4.803827257483286e-10
3229	7.71317e-12	Al	1	2575.40A	-18.846	4.792778761383583e-10
3230	4.99981e-12	Fe	4	3973.04A	-18.846	4.792778761383583e-10
3231	2.2009e-11	S	3	902.561A	-18.847	4.781755676119765e-10
3232	3.0500300000000003e-13	Si	7	6.51288m	-18.848	4.770757943248572e-10
3233	2.42604e-12	N	1	8188.01A	-18.848	4.770757943248572e-10
3234	4.18852e-11	S	3	474.260A	-18.85	4.748838301582431e-10
3235	8.688799999999999e-13	He	1	2.28621m	-18.851	4.737916276571802e-10
3236	9.58802e-11	Ne	4	207.180A	-18.851	4.737916276571802e-10
3237	1.92287e-11	Cr	3	1033.06A	-18.852999999999998	4.716147528657559e-10
3238	1.06397e-10	C	5	186.702A	-18.852999999999998	4.716147528657559e-10
3239	9.518810000000001e-12	Al	2	2086.86A	-18.862000000000002	4.619419274030023e-10
3240	7.19465e-15	He	1	276.100m	-18.862000000000002	4.619419274030023e-10
3241	5.538e-11	Ne	4	358.694A	-18.867	4.566541218860299e-10
3242	1.70041e-11	N	1	1168.22A	-18.868	4.5560384655052656e-10
3243	1.46222e-11	O	1	1358.51A	-18.869	4.545559867812598e-10
3244	6.14285e-11	Ne	3	323.375A	-18.871	4.5246749173163626e-10
3245	9.44471e-12	Ca	2	2103.24A	-18.878	4.452330368598125e-10
3246	2.66913e-12	N	1	7442.30A	-18.879	4.44209029290943e-10
3247	7.33948e-13	Ca	2	2.70652m	-18.881	4.4216807419266887e-10
3248	7.50877e-11	N	3	264.550A	-18.884	4.391242105801175e-10
3249	2.0035e-12	Fe	5	9914.87A	-18.884	4.391242105801175e-10
3250	2.28764e-12	N	1	8683.40A	-18.885	4.381142529218103e-10
3251	6.33032e-15	He	1	313.799m	-18.887	4.361013007772881e-10
3252	1.2215100000000001e-12	Co	2	1.62622m	-18.887999999999998	4.3509829561860116e-10
3253	3.51825e-11	Si	3	564.611A	-18.889	4.3409759730776134e-10
3254	3.83179e-15	He	1	518.412m	-18.89	4.330992005391694e-10
3255	5.73034e-12	N	1	3466.54A	-18.893	4.301177666137253e-10
3256	7.43245e-11	C	5	267.267A	-18.898	4.2519424925293014e-10
3257	1.32075e-12	Mg	1	1.50402m	-18.899	4.2421632961662986e-10
3258	2.27962e-11	P	5	871.394A	-18.899	4.2421632961662986e-10
3259	8.73948e-13	He	1	2.27296m	-18.899	4.2421632961662986e-10
3260	1.32718e-12	Co	2	1.49674m	-18.9	4.2324065913308315e-10
3261	1.51619e-12	Co	3	1.31015m	-18.901	4.222672326293754e-10
3262	5.381050000000001e-13	He	1	3.69156m	-18.903	4.203270909293188e-10
3263	1.75921e-12	N	1	1.12917m	-18.906	4.1743357958799157e-10
3264	3.5285900000000006e-14	S	1	56.2957m	-18.908	4.155156465063242e-10
3265	6.345619999999999e-12	Be	2	3130.42A	-18.909000000000002	4.14559987038628e-10
3266	5.866779999999999e-13	Fe	4	3.38592m	-18.913	4.107592782322064e-10
3267	2.90883e-12	Fe	2	6829.01A	-18.919	4.0512344965310755e-10
3268	3.5353800000000002e-12	Ca	7	5618.76A	-18.919	4.0512344965310755e-10
3269	7.99502e-11	O	5	248.460A	-18.923	4.014092555414578e-10
3270	3.87025e-11	Fe	3	513.260A	-18.926	3.9864597366292134e-10
3271	8.03221e-11	C	5	247.310A	-18.927	3.9772911336609936e-10
3272	4.79068e-11	Ca	7	414.648A	-18.927	3.9772911336609936e-10
3273	5.58602e-11	O	2	355.610A	-18.928	3.968143617894438e-10
3274	4.9034e-13	He	1	4.05116m	-18.929000000000002	3.959017140830327e-10
3275	3.3447900000000003e-12	Fe	4	5938.93A	-18.93	3.9499116540810214e-10
3276	1.5236200000000001e-12	V	7	1.30376m	-18.930999999999997	3.940827109370103e-10
3277	1.92501e-11	O	6	1031.91A	-18.932000000000002	3.931763458532157e-10
3278	6.3576e-11	C	4	312.452A	-18.934	3.913698646367694e-10
3279	1.35207e-11	Ti	4	1469.19A	-18.934	3.913698646367694e-10
3280	4.91536e-11	Ne	2	404.130A	-18.937	3.886756934391042e-10
3281	5.53516e-13	Fe	4	3.58878m	-18.938	3.877817641504715e-10
3282	1.14502e-11	Mg	2	1734.85A	-18.941	3.851122932628146e-10
3283	8.7834e-13	He	1	2.26159m	-18.941	3.851122932628146e-10
3284	5.5394e-12	Cl	2	3586.03A	-18.942	3.842265595671589e-10
3285	8.335689999999999e-12	Fe	2	2383.06A	-18.945	3.815815625357073e-10
3286	2.5241e-12	Fe	5	7869.93A	-18.945999999999998	3.807039492953869e-10
3287	6.33849e-14	Cr	4	31.3394m	-18.948	3.7895477353574695e-10
3288	1.09307e-11	Mg	1	1817.31A	-18.949	3.7808320174247497e-10
3289	8.88502e-13	He	1	2.23572m	-18.951	3.7634606722407075e-10
3290	1.13468e-11	Mg	2	1750.66A	-18.955	3.7289570574037216e-10
3291	4.56465e-12	Fe	2	4351.81A	-18.958	3.7032870975801363e-10
3292	9.331510000000001e-12	Ca	2	2128.75A	-18.958	3.7032870975801363e-10
3293	4.432719999999999e-12	Mg	2	4481.32A	-18.958	3.7032870975801363e-10
3294	3.76612e-11	Ar	3	527.451A	-18.96	3.68627203893926e-10
3295	4.0964699999999994e-12	Fe	6	4849.16A	-18.96	3.68627203893926e-10
3296	6.411e-11	Al	6	309.850A	-18.962	3.669335157391608e-10
3297	6.29502e-13	Fe	2	3.15558m	-18.963	3.660895920715935e-10
3298	7.16662e-11	N	3	277.180A	-18.963	3.660895920715935e-10
3299	3.36287e-15	He	1	590.700m	-18.963	3.660895920715935e-10
3300	5.191180000000001e-13	He	1	3.82658m	-18.964000000000002	3.6524760937460034e-10
3301	1.45485e-11	Na	5	1365.39A	-18.965	3.6440756318407577e-10
3302	4.10246e-11	K	3	484.209A	-18.968	3.6189899916407097e-10
3303	5.49839e-13	He	1	3.61278m	-18.968	3.6189899916407097e-10
3304	7.30404e-12	Fe	5	2719.65A	-18.969	3.610666545633108e-10
3305	1.75146e-11	N	1	1134.17A	-18.97	3.602362243020129e-10
3306	1.60435e-12	N	1	1.23816m	-18.97	3.602362243020129e-10
3307	8.821719999999999e-13	He	1	2.25177m	-18.973	3.577563755768921e-10
3308	2.41191e-11	Ne	4	823.597A	-18.973	3.577563755768921e-10
3309	1.7453400000000001e-12	Na	1	1.13814m	-18.976	3.5529359801031845e-10
3310	9.00618e-13	Na	1	2.20565m	-18.977	3.5447644541063834e-10
3311	3.2082799999999997e-12	Fe	5	6191.62A	-18.98	3.520362467245119e-10
3312	8.08025e-11	Fe	4	245.840A	-18.982	3.5041878709367874e-10
3313	1.2529700000000002e-10	C	5	158.539A	-18.982	3.5041878709367874e-10
3314	3.4734499999999997e-13	Fe	5	5.71894m	-18.983	3.4961284624798404e-10
3315	7.35975e-12	Sc	3	2699.07A	-18.984	3.488087590147972e-10
3316	2.1687e-11	N	2	915.962A	-18.984	3.488087590147972e-10
3317	1.33574e-11	S	1	1487.15A	-18.984	3.488087590147972e-10
3318	2.9674499999999997e-15	He	1	669.412m	-18.985	3.4800652113093067e-10
3319	1.85504e-12	Fe	2	1.07084m	-18.985	3.4800652113093067e-10
3320	9.60767e-12	Ti	4	2067.56A	-18.985	3.4800652113093067e-10
3321	8.855340000000001e-13	He	1	2.24322m	-18.986	3.472061283429933e-10
3322	1.49985e-11	Mg	5	1324.43A	-18.987000000000002	3.464075764073851e-10
3323	2.20657e-11	S	3	900.242A	-18.988	3.45610861090266e-10
3324	5.216239999999999e-13	Fe	4	3.80820m	-18.991	3.4323169265732107e-10
3325	1.84118e-12	Fe	2	1.07890m	-18.995	3.400849255844891e-10
3326	3.7015e-12	Fe	4	5366.60A	-18.995	3.400849255844891e-10
3327	1.29337e-11	S	2	1535.87A	-18.997	3.385223772863922e-10
3328	4.03112e-13	Ar	5	4.92778m	-19.0	3.361920056327222e-10
3329	2.6284900000000002e-12	Fe	4	7557.36A	-19.0	3.361920056327222e-10
3330	1.18477e-12	Ni	2	1.67665m	-19.0	3.361920056327222e-10
3331	1.99119e-11	P	5	997.615A	-19.000999999999998	3.354187854764009e-10
3332	1.69457e-11	S	2	1172.24A	-19.004	3.331097787984694e-10
3333	1.3137e-12	Fe	5	1.51210m	-19.008	3.300558099896887e-10
3334	5.415149999999999e-13	He	1	3.66831m	-19.008	3.300558099896887e-10
3335	4.675e-12	Fe	2	4249.08A	-19.009	3.2929670269171605e-10
3336	3.15874e-11	N	5	628.874A	-19.01	3.285393412920805e-10
3337	5.25928e-12	Fe	5	3777.03A	-19.01	3.285393412920805e-10
3338	8.01937e-11	N	5	247.706A	-19.012	3.2702984013523996e-10
3339	3.43331e-12	Fe	4	5785.80A	-19.014	3.255272745062225e-10
3340	3.63739e-11	K	3	546.118A	-19.015	3.247785825508392e-10
3341	3.19788e-13	Co	2	6.21176m	-19.015	3.247785825508392e-10
3342	5.60595e-12	Fe	6	3543.46A	-19.018	3.225428225146413e-10
3343	1.89805e-12	Fe	2	1.04657m	-19.02	3.2106087285892684e-10
3344	2.83324e-12	Fe	2	7011.23A	-19.021	3.203224533422751e-10
3345	2.42411e-11	Ne	4	819.453A	-19.022000000000002	3.195857321433838e-10
3346	5.05108e-12	Fe	2	3932.71A	-19.023	3.1885070535623317e-10
3347	5.52393e-12	Fe	5	3596.07A	-19.027	3.1592746451854634e-10
3348	5.4823e-13	Zn	4	3.62338m	-19.028	3.1520085151345284e-10
3349	5.59563e-13	He	1	3.54999m	-19.03	3.137526351503034e-10
3350	5.89776e-12	Sc	2	3368.13A	-19.031	3.1303102411395367e-10
3351	5.08611e-12	Fe	2	3905.63A	-19.037	3.0873607744972113e-10
3352	1.61123e-12	N	1	1.23288m	-19.042	3.0520200479516436e-10
3353	2.34355e-11	Si	2	847.623A	-19.047	3.017083863357623e-10
3354	5.0996e-11	Fe	5	389.529A	-19.053	2.97568792085858e-10
3355	5.592859999999999e-13	He	1	3.55176m	-19.055999999999997	2.9552034292970007e-10
3356	4.07025e-11	Fe	3	488.041A	-19.059	2.934859951983405e-10
3357	1.04809e-12	Ni	2	1.89531m	-19.06	2.9281099614041145e-10
3358	1.74785e-11	Ne	5	1136.51A	-19.061	2.921375495372331e-10
3359	9.03839e-12	Ca	2	2197.79A	-19.062	2.9146565181826095e-10
3360	8.6965e-11	Ne	4	228.419A	-19.065	2.89459216384183e-10
3361	5.45863e-11	S	6	363.909A	-19.066	2.8879347866052724e-10
3362	5.36351e-12	Fe	6	3703.63A	-19.066	2.8879347866052724e-10
3363	6.15822e-11	N	4	322.568A	-19.067	2.881292720911444e-10
3364	9.22878e-11	O	5	215.245A	-19.067	2.881292720911444e-10
3365	9.10751e-12	Fe	6	2181.11A	-19.07	2.861458041335573e-10
3366	4.48926e-12	Co	3	4424.89A	-19.072	2.848310835869526e-10
3367	3.7040699999999996e-12	Fe	2	5362.87A	-19.076	2.822197365163738e-10
3368	2.75333e-12	Fe	2	7214.71A	-19.078	2.8092305461191975e-10
3369	8.560160000000001e-12	Fe	6	2320.57A	-19.082	2.7834753656634477e-10
3370	8.68889e-11	Ne	4	228.619A	-19.082	2.7834753656634477e-10
3371	3.97795e-15	O	2	499.364m	-19.084	2.7706864580459255e-10
3372	9.543430000000001e-12	Al	2	2081.48A	-19.084	2.7706864580459255e-10
3373	4.19261e-12	C	2	4737.97A	-19.086	2.7579563101214357e-10
3374	5.67712e-13	He	1	3.49904m	-19.089000000000002	2.738970672425356e-10
3375	1.85414e-12	N	1	1.07135m	-19.089000000000002	2.738970672425356e-10
3376	3.5938599999999998e-12	Fe	2	5527.34A	-19.095	2.701390585958672e-10
3377	5.215019999999999e-12	He	1	3809.08A	-19.096	2.695177560020604e-10
3378	1.9711300000000002e-13	Ni	2	10.0777m	-19.1	2.670468023626551e-10
3379	1.94417e-12	Fe	5	1.02174m	-19.101	2.6643261176083113e-10
3380	1.85704e-11	C	3	1069.69A	-19.101	2.6643261176083113e-10
3381	2.42698e-12	N	1	8184.86A	-19.101	2.6643261176083113e-10
3382	3.48328e-13	Co	2	5.70281m	-19.104	2.645985025623854e-10
3383	1.14637e-10	C	5	173.281A	-19.105	2.639899428938432e-10
3384	1.33927e-11	S	1	1483.23A	-19.105999999999998	2.6338278287370093e-10
3385	5.73622e-13	He	1	3.46298m	-19.105999999999998	2.6338278287370093e-10
3386	5.17533e-12	Mg	1	3838.29A	-19.107	2.627770192828524e-10
3387	3.11365e-11	C	2	637.979A	-19.108	2.6217264890960147e-10
3388	1.33084e-11	N	1	1492.63A	-19.11	2.6096807500601783e-10
3389	5.17636e-12	Fe	5	3837.54A	-19.11	2.6096807500601783e-10
3390	4.06733e-11	Fe	3	488.391A	-19.11	2.6096807500601783e-10
3391	3.5818300000000003e-12	Fe	2	5545.90A	-19.111	2.6036786508915213e-10
3392	7.99615e-12	Fe	1	2484.25A	-19.111	2.6036786508915213e-10
3393	5.11325e-11	Ar	3	388.490A	-19.112000000000002	2.5976903561678833e-10
3394	1.96427e-11	Cl	3	1011.29A	-19.12	2.550277163770675e-10
3395	1.45798e-11	B	2	1362.46A	-19.121	2.5444116890592165e-10
3396	1.89356e-11	S	2	1049.05A	-19.122	2.538559704565224e-10
3397	4.11636e-12	Fe	2	4825.74A	-19.125999999999998	2.515286049300783e-10
3398	1.0334300000000001e-13	Fe	3	19.2218m	-19.125999999999998	2.515286049300783e-10
3399	4.71115e-14	Fe	3	42.1648m	-19.127	2.509501051919362e-10
3400	7.39556e-11	C	3	268.600A	-19.131	2.4864938079837e-10
3401	1.9163400000000003e-12	Fe	2	1.03658m	-19.131	2.4864938079837e-10
3402	2.00368e-12	S	8	9914.00A	-19.133	2.4750694066780087e-10
3403	1.21547e-12	Co	2	1.63430m	-19.134	2.4693769050078913e-10
3404	1.86467e-12	N	1	1.06530m	-19.136	2.4580311487276084e-10
3405	5.14444e-12	Fe	5	3861.34A	-19.137	2.452377833963352e-10
3406	1.7576900000000002e-12	Fe	2	1.13015m	-19.137999999999998	2.4467375214622644e-10
3407	2.29528e-11	P	5	865.449A	-19.141	2.429894298837833e-10
3408	2.51565e-12	Mg	2	7896.37A	-19.144000000000002	2.413167024142364e-10
3409	1.77929e-13	Co	2	11.1643m	-19.145	2.4076168940013305e-10
3410	5.74609e-13	He	1	3.45704m	-19.145	2.4076168940013305e-10
3411	8.483870000000001e-13	Fe	2	2.34144m	-19.148	2.391042975882083e-10
3412	4.24944e-11	C	2	467.460A	-19.148	2.391042975882083e-10
3413	1.62999e-12	N	1	1.21868m	-19.149	2.3855437296400154e-10
3414	4.83928e-11	Ca	7	410.483A	-19.149	2.3855437296400154e-10
3415	7.17762e-12	Fe	5	2767.56A	-19.15	2.380057131313348e-10
3416	6.40025e-11	Ca	4	310.370A	-19.152	2.369121762115428e-10
3417	1.03487e-11	Fe	6	1919.51A	-19.152	2.369121762115428e-10
3418	3.31551e-12	Fe	2	5991.38A	-19.155	2.3528128426201125e-10
3419	5.853560000000001e-13	He	1	3.39357m	-19.156	2.347401523244622e-10
3420	1.8941400000000002e-12	Fe	5	1.04873m	-19.159000000000002	2.33124212482196e-10
3421	1.7557599999999998e-12	N	1	1.13139m	-19.166	2.2939681410430033e-10
3422	4.0215e-12	Ca	7	4939.56A	-19.169	2.2781765754361419e-10
3423	2.58514e-11	Fe	3	768.409A	-19.17	2.2729369147116783e-10
3424	1.65006e-11	S	2	1203.86A	-19.171	2.2677093048724908e-10
3425	1.0789e-10	O	6	184.117A	-19.173	2.257290127048549e-10
3426	3.4939800000000004e-12	Fe	4	5685.35A	-19.176	2.2417510511140415e-10
3427	5.37226e-11	Fe	5	369.760A	-19.176	2.2417510511140415e-10
3428	7.15166e-11	Ca	3	277.760A	-19.179000000000002	2.2263189454258329e-10
3429	6.2767e-12	He	1	3164.79A	-19.179000000000002	2.2263189454258329e-10
3430	4.13739e-11	S	3	480.121A	-19.179000000000002	2.2263189454258329e-10
3431	2.2754599999999997e-12	Fe	7	8729.85A	-19.18	2.221198553940725e-10
3432	6.2152800000000006e-12	Fe	2	3196.07A	-19.182000000000002	2.2109930736059632e-10
3433	3.76641e-12	Ni	2	5274.11A	-19.182000000000002	2.2109930736059632e-10
3434	5.30536e-12	Fe	5	3744.23A	-19.188	2.180657111370275e-10
3435	2.2802e-12	N	1	8711.70A	-19.19	2.1706379020440918e-10
3436	2.13842e-12	Fe	4	9289.32A	-19.191	2.165645573405055e-10
3437	1.18675e-10	C	5	167.385A	-19.191	2.165645573405055e-10
3438	3.84104e-12	Fe	2	5171.64A	-19.192999999999998	2.1556953358307514e-10
3439	5.80497e-13	He	1	3.42197m	-19.197	2.1359318021974444e-10
3440	4.934919999999999e-12	Ni	2	4025.29A	-19.198	2.1310192953730056e-10
3441	9.525530000000001e-13	Fe	2	2.08539m	-19.198	2.1310192953730056e-10
3442	3.30464e-14	Fe	2	60.1108m	-19.199	2.1261180870007344e-10
3443	3.2734e-12	Fe	5	6068.45A	-19.199	2.1261180870007344e-10
3444	4.27249e-11	Si	3	464.939A	-19.201	2.1163494617296015e-10
3445	2.67584e-12	N	1	7423.64A	-19.202	2.1114819930384442e-10
3446	2.92583e-11	F	4	678.935A	-19.202	2.1114819930384442e-10
3447	5.18742e-12	Mg	1	3829.35A	-19.203	2.1066257192146392e-10
3448	5.9508e-13	He	1	3.33811m	-19.205	2.0969466532383136e-10
3449	1.91443e-11	O	6	1037.62A	-19.206	2.092123809768349e-10
3450	3.11319e-12	N	4	6380.75A	-19.207	2.0873120585305594e-10
3451	2.65416e-11	C	5	748.426A	-19.208	2.0825113740135357e-10
3452	1.3498400000000002e-10	C	5	147.162A	-19.208	2.0825113740135357e-10
3453	6.34431e-12	Be	2	3131.07A	-19.209	2.0777217307644917e-10
3454	2.22532e-12	Ca	2	8926.56A	-19.21	2.0729431033892336e-10
3455	7.63588e-11	C	5	260.146A	-19.211	2.0681754665519713e-10
3456	9.05175e-12	Fe	6	2194.54A	-19.212	2.0634187949751348e-10
3457	2.99031e-11	Ti	4	664.295A	-19.212	2.0634187949751348e-10
3458	2.1175599999999997e-12	Cl	2	9380.83A	-19.214000000000002	2.0539382467831973e-10
3459	4.04368e-11	Na	6	491.247A	-19.214000000000002	2.0539382467831973e-10
3460	8.2761e-11	Ne	4	240.022A	-19.219	2.0304270100917817e-10
3461	1.70012e-11	N	1	1168.42A	-19.219	2.0304270100917817e-10
3462	1.4407e-10	Mg	5	137.881A	-19.22	2.0257571575556177e-10
3463	5.08625e-12	Si	1	3905.52A	-19.222	2.0164496488694814e-10
3464	6.76273e-12	Ti	4	2937.34A	-19.222	2.0164496488694814e-10
3465	1.0097899999999999e-13	Cr	5	19.6719m	-19.223	2.0118119433720574e-10
3466	1.10031e-11	S	2	1805.35A	-19.225	2.002568507125038e-10
3467	3.55554e-12	Fe	2	5586.90A	-19.226	1.9979627273676963e-10
3468	2.41933e-12	N	1	8210.71A	-19.227	1.9933675406098279e-10
3469	8.74784e-12	C	5	2270.79A	-19.229	1.9842088486957178e-10
3470	6.9164399999999996e-12	Na	6	2872.06A	-19.23	1.979645294980987e-10
3471	1.7800599999999998e-12	Fe	2	1.11594m	-19.236	1.9524835432660928e-10
3472	1.0661000000000001e-10	C	5	186.329A	-19.237000000000002	1.9479929557290604e-10
3473	4.38887e-11	N	2	452.610A	-19.238	1.943512696256778e-10
3474	2.28691e-12	N	1	8686.15A	-19.239	1.9390427410953246e-10
3475	5.63631e-12	Fe	2	3524.38A	-19.242	1.9256944647558841e-10
3476	6.30128e-13	Fe	2	3.15245m	-19.242	1.9256944647558841e-10
3477	5.855649999999999e-13	He	1	3.39236m	-19.243	1.9212654903896936e-10
3478	6.21452e-11	Na	4	319.646A	-19.244	1.9168467023818614e-10
3479	1.98569e-11	P	5	1000.38A	-19.247	1.903651222498171e-10
3480	2.3243e-12	Fe	5	8546.41A	-19.248	1.8992729461823017e-10
3481	8.0206e-12	Fe	2	2476.68A	-19.249000000000002	1.8949047396225258e-10
3482	3.94894e-12	Fe	4	5030.32A	-19.25	1.890546579659063e-10
3483	1.9655099999999998e-12	Cr	8	1.01065m	-19.25	1.890546579659063e-10
3484	3.9496100000000004e-14	Fe	2	50.2947m	-19.250999999999998	1.8861984431853674e-10
3485	6.0323e-13	He	1	3.29302m	-19.252	1.8818603071480365e-10
3486	2.31628e-12	Fe	5	8576.03A	-19.253	1.8775321485467204e-10
3487	1.44513e-12	P	7	1.37458m	-19.253	1.8775321485467204e-10
3488	2.40927e-11	S	3	824.501A	-19.253	1.8775321485467204e-10
3489	4.12664e-11	Fe	3	481.371A	-19.254	1.8732139444339533e-10
3490	1.71694e-11	P	2	1156.97A	-19.256	1.864607308147984e-10
3491	6.45265e-11	Ca	4	307.850A	-19.259	1.8517714417247197e-10
3492	1.38975e-10	Mg	5	142.935A	-19.261	1.843263324789638e-10
3493	1.51575e-11	N	1	1310.54A	-19.264	1.830574389314317e-10
3494	4.47427e-12	Fe	2	4439.71A	-19.265	1.8263641850508208e-10
3495	8.02407e-11	N	5	247.561A	-19.267	1.817972803856398e-10
3496	1.79515e-12	Fe	2	1.10656m	-19.268	1.8137915824351894e-10
3497	6.84735e-13	Fe	4	2.90104m	-19.269000000000002	1.8096199775563934e-10
3498	4.03749e-12	Fe	4	4920.01A	-19.27	1.8054579671025911e-10
3499	1.23193e-12	Fe	5	1.61246m	-19.271	1.8013055290071874e-10
3500	5.7479e-12	Fe	7	3455.95A	-19.271	1.8013055290071874e-10
3501	9.31281e-14	P	4	21.3302m	-19.272000000000002	1.797162641254384e-10
3502	1.65668e-12	Fe	2	1.19905m	-19.273	1.793029281879017e-10
3503	9.25375e-12	Si	7	2146.64A	-19.274	1.7889054289663972e-10
3504	1.44216e-10	Mg	5	137.741A	-19.278	1.772504645412015e-10
3505	3.5889800000000003e-12	Fe	2	5534.85A	-19.28	1.764360726323857e-10
3506	2.4614599999999997e-14	Al	2	80.7020m	-19.281	1.760302809259328e-10
3507	7.1301899999999995e-12	Ar	5	2785.96A	-19.281	1.760302809259328e-10
3508	5.4196199999999995e-12	Fe	6	3665.28A	-19.281	1.760302809259328e-10
3509	8.99508e-13	Na	1	2.20837m	-19.281	1.760302809259328e-10
3510	1.8134200000000002e-12	Fe	2	1.09541m	-19.282	1.7562542251450469e-10
3511	5.899569999999999e-13	He	1	3.36710m	-19.284000000000002	1.748184969955878e-10
3512	1.45414e-11	Na	5	1366.06A	-19.285	1.7441642560986173e-10
3513	3.1078400000000002e-12	O	1	6391.73A	-19.285	1.7441642560986173e-10
3514	9.23487e-11	O	5	215.103A	-19.287	1.7361505492714642e-10
3515	3.4565099999999998e-12	Fe	2	5746.97A	-19.287	1.7361505492714642e-10
3516	4.71158e-11	Ne	4	421.609A	-19.288	1.7321575138136959e-10
3517	2.9353700000000002e-12	Fe	4	6767.28A	-19.288	1.7321575138136959e-10
3518	2.09307e-12	Fe	2	9490.59A	-19.291	1.7202334253612863e-10
3519	6.00119e-13	He	1	3.31009m	-19.291	1.7202334253612863e-10
3520	7.265589999999999e-12	Sc	3	2734.05A	-19.293	1.7123296707138023e-10
3521	7.13328e-14	Mn	5	27.8476m	-19.294	1.7083914217564075e-10
3522	6.101260000000001e-13	He	1	3.25579m	-19.297	1.6966309379309437e-10
3523	2.28242e-12	N	1	8703.25A	-19.297	1.6966309379309437e-10
3524	1.5105200000000001e-12	Al	1	1.31507m	-19.297	1.6966309379309437e-10
3525	2.66522e-11	Ar	2	745.322A	-19.298	1.6927287950570303e-10
3526	1.0149e-11	Fe	6	1957.29A	-19.298	1.6927287950570303e-10
3527	1.1516e-11	Al	2	1724.95A	-19.3	1.6849514127066812e-10
3528	2.266e-12	Fe	5	8766.29A	-19.302	1.6772097641823432e-10
3529	3.94377e-12	Fe	2	5036.92A	-19.303	1.6733522887685286e-10
3530	1.61647e-12	N	1	1.22888m	-19.303	1.6733522887685286e-10
3531	9.55747e-13	Sc	2	2.07842m	-19.304000000000002	1.669503685301972e-10
3532	1.66201e-11	Ti	4	1195.20A	-19.304000000000002	1.669503685301972e-10
3533	4.5392699999999996e-14	P	4	43.7613m	-19.304000000000002	1.669503685301972e-10
3534	9.5097e-14	Fe	6	20.8886m	-19.304000000000002	1.669503685301972e-10
3535	2.73561e-12	Cl	4	7261.43A	-19.305	1.6656639333777742e-10
3536	1.68596e-13	Fe	7	11.7823m	-19.305999999999997	1.6618330126379395e-10
3537	1.27948e-12	Fe	5	1.55254m	-19.305999999999997	1.6618330126379395e-10
3538	8.19592e-11	Fe	4	242.370A	-19.309	1.6503930346464322e-10
3539	4.22796e-11	Na	4	469.835A	-19.309	1.6503930346464322e-10
3540	1.07955e-11	Ca	2	1840.06A	-19.312	1.6390318089094975e-10
3541	1.34939e-11	P	2	1472.10A	-19.314	1.6315011417999908e-10
3542	5.937890000000001e-13	He	1	3.34538m	-19.315	1.627748793300415e-10
3543	5.4549e-11	S	6	364.158A	-19.316	1.6240050749629166e-10
3544	7.1102300000000005e-12	Fe	5	2793.78A	-19.317	1.620269966938648e-10
3545	2.10687e-12	Fe	4	9428.44A	-19.317999999999998	1.616543449424464e-10
3546	1.45693e-11	Cl	1	1363.45A	-19.32	1.6091161069412267e-10
3547	4.75692e-11	Na	6	417.591A	-19.322	1.6017228899969e-10
3548	8.03121e-13	Co	3	2.47341m	-19.323	1.5980390295759473e-10
3549	6.14239e-11	Ca	4	323.400A	-19.327	1.583388119689282e-10
3550	5.97151e-13	He	1	3.32654m	-19.327	1.583388119689282e-10
3551	5.18343e-12	Mg	1	3832.30A	-19.328	1.5797464280698777e-10
3552	6.05385e-12	Fe	2	3281.29A	-19.331	1.5688715301518413e-10
3553	4.19718e-11	Fe	3	473.281A	-19.333	1.5616632202417265e-10
3554	9.03968e-12	Fe	6	2197.47A	-19.338	1.5437870091818704e-10
3555	5.46563e-12	Fe	5	3634.43A	-19.338	1.5437870091818704e-10
3556	6.16015e-13	He	1	3.22467m	-19.339000000000002	1.5402363975891763e-10
3557	7.26332e-11	N	3	273.490A	-19.339000000000002	1.5402363975891763e-10
3558	2.82026e-12	Sc	2	7043.49A	-19.343	1.5261154254179214e-10
3559	2.79676e-12	Ni	2	7102.66A	-19.343	1.5261154254179214e-10
3560	1.29312e-10	C	5	153.616A	-19.344	1.522605457340039e-10
3561	2.27834e-12	N	1	8718.84A	-19.345	1.519103561964733e-10
3562	2.62911e-12	Fe	4	7555.59A	-19.349	1.5051763367950428e-10
3563	4.82795e-12	Fe	2	4114.47A	-19.35	1.5017145272846069e-10
3564	1.60957e-11	S	2	1234.15A	-19.351	1.4982606797151158e-10
3565	1.95017e-13	Fe	2	10.1860m	-19.351	1.4982606797151158e-10
3566	2.19963e-11	Si	2	903.081A	-19.352	1.4948147757745887e-10
3567	1.8465e-12	N	1	1.07579m	-19.352999999999998	1.4913767971932112e-10
3568	1.18119e-10	Fe	8	168.173A	-19.352999999999998	1.4913767971932112e-10
3569	1.18239e-10	Fe	8	168.003A	-19.354	1.4879467257431377e-10
3570	1.75322e-13	Cl	1	11.3303m	-19.355999999999998	1.4811102315351898e-10
3571	2.22894e-12	Ca	2	8912.07A	-19.363	1.457428916687066e-10
3572	7.250289999999999e-12	Fe	5	2739.82A	-19.364	1.4540769231955164e-10
3573	1.8905900000000003e-12	N	1	1.05070m	-19.364	1.4540769231955164e-10
3574	1.4370400000000001e-10	C	5	138.232A	-19.365	1.4507326390750766e-10
3575	3.51992e-12	Fe	2	5643.44A	-19.368	1.4407458658335124e-10
3576	6.76805e-12	He	1	2935.04A	-19.37	1.4341262398774862e-10
3577	6.68205e-13	Fe	4	2.97281m	-19.373	1.4242537842839012e-10
3578	1.89885e-12	Fe	2	1.04613m	-19.373	1.4242537842839012e-10
3579	2.05868e-10	Si	6	96.4912A	-19.373	1.4242537842839012e-10
3580	1.88815e-12	N	1	1.05206m	-19.375	1.4177099325596118e-10
3581	6.21082e-13	He	1	3.19836m	-19.377	1.4111961471029092e-10
3582	2.9005900000000003e-12	Ni	2	6848.42A	-19.378	1.40795048603071e-10
3583	1.1198700000000001e-14	C	3	177.382m	-19.38	1.4014815411576874e-10
3584	3.08153e-12	K	5	6446.29A	-19.381	1.3982582230591512e-10
3585	7.95842e-12	O	3	2496.03A	-19.385	1.3854389146159997e-10
3586	2.78668e-11	S	6	712.837A	-19.385	1.3854389146159997e-10
3587	1.00822e-10	C	5	197.024A	-19.386	1.3822524935346393e-10
3588	6.356359999999999e-13	He	1	3.12513m	-19.395	1.3539024747233805e-10
3589	3.5260699999999997e-12	Fe	4	5633.60A	-19.396	1.350788585441026e-10
3590	1.88295e-12	N	1	1.05496m	-19.396	1.350788585441026e-10
3591	3.50882e-11	S	2	566.130A	-19.397000000000002	1.3476818579052842e-10
3592	1.46964e-11	Cl	1	1351.66A	-19.397000000000002	1.3476818579052842e-10
3593	3.06319e-11	S	6	648.490A	-19.398	1.3445822756446064e-10
3594	2.5218099999999997e-12	Mg	2	7877.05A	-19.398	1.3445822756446064e-10
3595	5.56653e-12	Fe	6	3568.56A	-19.398	1.3445822756446064e-10
3596	3.8702e-12	Fe	2	5132.67A	-19.401	1.335326236364998e-10
3597	1.75989e-12	O	1	1.12873m	-19.401	1.335326236364998e-10
3598	3.08499e-12	Ca	1	6439.08A	-19.402	1.3322550712452846e-10
3599	8.01451e-12	C	1	2478.56A	-19.405	1.3230838918438662e-10
3600	4.1017e-11	C	3	484.299A	-19.406	1.3200408833352247e-10
3601	6.254739999999999e-13	He	1	3.17590m	-19.409000000000002	1.3109537858119462e-10
3602	2.6663400000000003e-13	Cl	4	7.45009m	-19.41	1.3079386757730037e-10
3603	8.65652e-12	Fe	6	2294.74A	-19.410999999999998	1.3049305002947187e-10
3604	7.862410000000001e-12	Fe	1	2526.51A	-19.413	1.298934889260594e-10
3605	1.80842e-10	Al	6	109.844A	-19.413	1.298934889260594e-10
3606	3.78557e-12	Co	3	5247.42A	-19.415	1.2929668255569042e-10
3607	7.1822e-11	Mg	5	276.579A	-19.418	1.2840661045364313e-10
3608	1.457e-11	S	2	1363.38A	-19.421	1.275226655648482e-10
3609	6.33138e-11	Na	6	313.746A	-19.423	1.2693675213835722e-10
3610	4.19838e-12	Fe	2	4731.45A	-19.424	1.2664480570986628e-10
3611	5.16738e-11	O	2	384.420A	-19.425	1.263535307395281e-10
3612	1.2714599999999999e-10	C	5	156.233A	-19.43	1.2490717383339145e-10
3613	1.1382e-11	N	1	1745.25A	-19.430999999999997	1.2461989530547007e-10
3614	5.69053e-13	Co	3	3.49079m	-19.430999999999997	1.2461989530547007e-10
3615	6.293060000000001e-13	He	1	3.15657m	-19.432000000000002	1.2433327749982605e-10
3616	3.94208e-12	Fe	2	5039.08A	-19.432000000000002	1.2433327749982605e-10
3617	1.17859e-10	Fe	8	168.545A	-19.435	1.2347737323785162e-10
3618	6.32669e-13	He	1	3.13979m	-19.437	1.2291004624129327e-10
3619	2.98404e-11	Ti	4	665.690A	-19.439	1.223453258755103e-10
3620	1.18814e-12	Al	1	1.67189m	-19.44	1.2206393943438738e-10
3621	1.72555e-11	V	3	1151.20A	-19.441	1.2178320016412122e-10
3622	3.80484e-12	Fe	4	5220.83A	-19.445	1.2066668507388106e-10
3623	3.03408e-11	S	2	654.712A	-19.449	1.1956040625551629e-10
3624	3.33901e-11	Cr	5	594.921A	-19.45	1.1928542495177966e-10
3625	1.04528e-11	Fe	4	1900.39A	-19.452	1.187373582080798e-10
3626	4.91223e-11	Mg	5	404.388A	-19.454	1.1819180960233174e-10
3627	7.44321e-11	C	3	266.880A	-19.454	1.1819180960233174e-10
3628	4.1843900000000005e-12	C	2	4747.28A	-19.458	1.1710822057867462e-10
3629	2.11621e-12	N	1	9386.80A	-19.459	1.16838879145489e-10
3630	2.4081599999999997e-12	Ca	2	8248.80A	-19.461	1.1630205325870039e-10
3631	3.4950699999999996e-12	Fe	2	5683.57A	-19.463	1.1576769386281553e-10
3632	1.90272e-12	Fe	2	1.04400m	-19.464000000000002	1.1550143555552054e-10
3633	1.97997e-13	Cl	2	10.0327m	-19.467	1.1470632926584461e-10
3634	6.65402e-13	Fe	5	2.98533m	-19.468	1.1444251202938366e-10
3635	9.85651e-12	Fe	7	2015.36A	-19.469	1.1417930155572907e-10
3636	3.14916e-11	Ca	7	630.786A	-19.469	1.1417930155572907e-10
3637	9.569040000000002e-13	Sc	2	2.07591m	-19.47	1.1391669644936609e-10
3638	1.37925e-12	Fe	5	1.44024m	-19.47	1.1391669644936609e-10
3639	1.34017e-10	C	5	148.223A	-19.474	1.1287230189868408e-10
3640	3.27414e-12	He	1	6067.08A	-19.474	1.1287230189868408e-10
3641	6.71707e-12	Ti	4	2957.31A	-19.474	1.1287230189868408e-10
3642	4.45611e-11	Fe	3	445.780A	-19.475	1.126127028081153e-10
3643	2.69498e-12	Fe	2	7370.92A	-19.476	1.1235370077888746e-10
3644	1.07996e-10	O	6	183.937A	-19.476	1.1235370077888746e-10
3645	9.77612e-13	Sc	2	2.03194m	-19.479	1.1158026334299668e-10
3646	5.5427099999999995e-14	He	1	35.8389m	-19.479	1.1158026334299668e-10
3647	1.07199e-11	Si	1	1853.05A	-19.479	1.1158026334299668e-10
3648	6.88542e-11	C	3	288.500A	-19.48	1.1132363585864476e-10
3649	1.3107900000000001e-14	Cl	3	151.546m	-19.482	1.10812150212964e-10
3650	4.6774900000000005e-12	Sc	2	4246.82A	-19.485	1.1004932473652571e-10
3651	3.86813e-12	Co	3	5135.42A	-19.487000000000002	1.0954369401861448e-10
3652	3.4508e-12	Fe	4	5756.48A	-19.49	1.0878960053319914e-10
3653	2.14917e-11	N	4	924.284A	-19.492	1.082897577222544e-10
3654	2.34982e-12	Fe	5	8453.62A	-19.495	1.0754429627358555e-10
3655	3.95829e-12	Fe	2	5018.44A	-19.496	1.0729695125590846e-10
3656	3.60185e-11	Ca	7	551.508A	-19.497	1.0705017511598495e-10
3657	4.77996e-11	Na	6	415.578A	-19.497	1.0705017511598495e-10
3658	5.5368800000000005e-12	Fe	6	3587.66A	-19.500999999999998	1.0606873321128327e-10
3659	2.59723e-11	N	5	764.833A	-19.500999999999998	1.0606873321128327e-10
3660	2.42239e-12	N	1	8200.36A	-19.502	1.0582478189447441e-10
3661	1.80727e-12	Si	1	1.09914m	-19.502	1.0582478189447441e-10
3662	6.01886e-12	Ne	5	3300.37A	-19.503	1.055813916501246e-10
3663	1.76319e-12	N	1	1.12662m	-19.504	1.0533856118780302e-10
3664	4.20308e-13	Fe	4	4.72617m	-19.504	1.0533856118780302e-10
3665	2.4123e-12	Mg	2	8234.64A	-19.505	1.0509628922004757e-10
3666	7.69076e-12	C	1	2582.90A	-19.508	1.043728114539172e-10
3667	1.15191e-12	Ni	2	1.72448m	-19.51	1.0389326194543809e-10
3668	4.24221e-13	Na	7	4.68257m	-19.51	1.0389326194543809e-10
3669	1.1879299999999998e-10	C	5	167.218A	-19.512999999999998	1.0317806576081527e-10
3670	1.5941e-12	N	1	1.24613m	-19.516	1.0246779295209608e-10
3671	3.65044e-11	Ca	7	544.165A	-19.521	1.0129485382546045e-10
3672	1.85338e-12	N	1	1.07180m	-19.521	1.0129485382546045e-10
3673	4.7777e-12	F	2	4157.75A	-19.523	1.0082944624769463e-10
3674	6.49909e-11	N	3	305.650A	-19.526	1.0013534122198141e-10
3675	1.76003e-12	O	1	1.12864m	-19.526	1.0013534122198141e-10
3676	1.3191899999999999e-10	C	5	150.581A	-19.528	9.967526112070423e-11
3677	2.21643e-12	Fe	4	8962.37A	-19.529	9.9446014381656e-11
3678	8.63049e-13	Fe	2	2.30166m	-19.53	9.921729489547645e-11
3679	4.84152e-12	Si	1	4102.94A	-19.53	9.921729489547645e-11
3680	8.98392e-12	Fe	6	2211.11A	-19.53	9.921729489547645e-11
3681	1.63763e-12	N	1	1.21300m	-19.53	9.921729489547645e-11
3682	7.30633e-11	C	5	271.880A	-19.531	9.89891014495185e-11
3683	6.1704e-13	Fe	4	3.21932m	-19.533	9.853428784161005e-11
3684	9.115460000000001e-12	Fe	5	2179.21A	-19.537	9.763092006072676e-11
3685	7.90981e-12	Fe	2	2511.37A	-19.54	9.6958833534409e-11
3686	2.17898e-12	Fe	2	9116.41A	-19.541	9.673583440543991e-11
3687	4.07979e-12	F	2	4868.99A	-19.542	9.651334816023507e-11
3688	3.6267300000000002e-12	Fe	2	5477.24A	-19.543	9.629137361919536e-11
3689	4.0474699999999996e-14	Fe	6	49.0787m	-19.544	9.606990960543227e-11
3690	4.87348e-13	Fe	3	4.07603m	-19.546	9.562850846571902e-11
3691	3.07377e-12	Ca	1	6462.57A	-19.552	9.431643614124917e-11
3692	5.58038e-11	Ne	2	355.969A	-19.552	9.431643614124917e-11
3693	1.19693e-10	C	5	165.961A	-19.554000000000002	9.388309148028825e-11
3694	1.7543200000000001e-12	N	1	1.13232m	-19.555	9.36671663617427e-11
3695	6.687210000000001e-12	Fe	2	2970.52A	-19.555999999999997	9.34517378571889e-11
3696	5.0043800000000005e-12	Fe	5	3969.42A	-19.557000000000002	9.323680482444486e-11
3697	4.43688e-11	O	6	447.713A	-19.559	9.280842061879963e-11
3698	5.06248e-12	Fe	5	3923.86A	-19.559	9.280842061879963e-11
3699	1.8662599999999998e-12	N	1	1.06440m	-19.56	9.259496717464727e-11
3700	4.25659e-12	Fe	2	4666.76A	-19.561	9.238200465979254e-11
3701	2.37975e-12	Sc	2	8347.28A	-19.563	9.195754790415174e-11
3702	1.80262e-11	S	2	1101.98A	-19.563	9.195754790415174e-11
3703	3.66995e-12	Fe	4	5412.74A	-19.564	9.174605141293745e-11
3704	2.9615999999999997e-13	Cl	5	6.70733m	-19.566	9.132451659704988e-11
3705	4.71171e-11	Ne	4	421.598A	-19.567	9.111447603744024e-11
3706	1.14223e-11	Mg	1	1739.09A	-19.567	9.111447603744024e-11
3707	6.15948e-11	N	4	322.502A	-19.572	9.007149725485725e-11
3708	1.05494e-11	Fe	6	1883.00A	-19.572	9.007149725485725e-11
3709	5.0299e-12	Fe	2	3949.27A	-19.573	8.986433855976377e-11
3710	1.62771e-12	N	1	1.22039m	-19.573	8.986433855976377e-11
3711	9.54325e-13	Sc	2	2.08152m	-19.573	8.986433855976377e-11
3712	1.44567e-11	S	3	1374.07A	-19.574	8.96576563164476e-11
3713	8.69301e-13	Fe	2	2.28511m	-19.574	8.96576563164476e-11
3714	3.23854e-12	Ar	5	6133.78A	-19.575	8.94514494291008e-11
3715	3.8804e-11	C	5	511.918A	-19.579	8.863135361131272e-11
3716	7.0349e-12	He	1	2823.70A	-19.579	8.863135361131272e-11
3717	8.5887e-12	Fe	6	2312.86A	-19.581	8.822412953189973e-11
3718	1.7588099999999999e-12	N	1	1.12943m	-19.581	8.822412953189973e-11
3719	4.299180000000001e-12	Fe	2	4620.52A	-19.581	8.822412953189973e-11
3720	4.75489e-12	Fe	2	4177.69A	-19.583	8.781877647717605e-11
3721	7.79821e-12	Ti	4	2547.31A	-19.586	8.72142362721743e-11
3722	1.70674e-11	N	1	1163.88A	-19.586	8.72142362721743e-11
3723	8.90224e-11	C	4	223.140A	-19.587	8.70136490949833e-11
3724	9.40042e-12	Ca	2	2113.15A	-19.587	8.70136490949833e-11
3725	8.11112e-11	C	4	244.904A	-19.588	8.681352325549786e-11
3726	7.42736e-11	N	3	267.450A	-19.594	8.562239706226551e-11
3727	2.43704e-13	Fe	4	8.15106m	-19.594	8.562239706226551e-11
3728	3.34866e-12	Fe	2	5932.05A	-19.595	8.542547101366276e-11
3729	8.27823e-11	Fe	4	239.960A	-19.596	8.522899788240277e-11
3730	5.99772e-11	Ne	2	331.200A	-19.599	8.464228558784795e-11
3731	1.72328e-12	Fe	2	1.15271m	-19.602	8.405961219231969e-11
3732	1.26607e-12	Co	2	1.56899m	-19.602	8.405961219231969e-11
3733	5.11674e-11	Ne	4	388.225A	-19.602999999999998	8.386628044917687e-11
3734	1.67827e-11	Ti	4	1183.63A	-19.607	8.309738976837996e-11
3735	1.68842e-11	N	1	1176.51A	-19.609	8.27155919432163e-11
3736	1.61642e-12	N	1	1.22892m	-19.611	8.233554831971603e-11
3737	8.72085e-12	C	5	2277.81A	-19.614	8.176875439184721e-11
3738	1.64887e-11	S	2	1204.73A	-19.615	8.158069147543708e-11
3739	2.57588e-12	Fe	2	7711.72A	-19.616	8.139306109173139e-11
3740	6.06178e-11	Ne	2	327.700A	-19.616	8.139306109173139e-11
3741	1.23916e-11	Sc	3	1603.06A	-19.616	8.139306109173139e-11
3742	1.61519e-12	N	1	1.22985m	-19.618	8.101909394553342e-11
3743	7.27705e-12	Fe	1	2729.74A	-19.619	8.08327552003039e-11
3744	1.7693299999999999e-12	N	1	1.12271m	-19.62	8.064684502229582e-11
3745	1.51011e-11	N	1	1315.43A	-19.621	8.046136242583252e-11
3746	1.77076e-11	Si	3	1121.81A	-19.621	8.046136242583252e-11
3747	1.52928e-11	Si	3	1298.95A	-19.624000000000002	7.990747030290673e-11
3748	8.50973e-13	Ni	2	2.33432m	-19.624000000000002	7.990747030290673e-11
3749	5.06493e-12	Fe	6	3921.96A	-19.624000000000002	7.990747030290673e-11
3750	5.703269999999999e-12	N	4	3483.00A	-19.627	7.935739114653646e-11
3751	2.83229e-11	Ne	4	701.358A	-19.628	7.917487421169054e-11
3752	2.00017e-12	Ca	2	9931.38A	-19.628	7.917487421169054e-11
3753	2.4153e-11	Si	2	822.443A	-19.63	7.881109870844267e-11
3754	1.9610400000000003e-12	Fe	5	1.01295m	-19.631	7.862983821133859e-11
3755	9.45618e-11	Li	2	210.069A	-19.633	7.826856692104074e-11
3756	2.5671899999999998e-14	Ar	4	77.3783m	-19.637	7.755099638634428e-11
3757	5.23783e-11	Ne	3	379.250A	-19.637999999999998	7.73726340441587e-11
3758	1.1127799999999998e-12	Fe	2	1.78512m	-19.637999999999998	7.73726340441587e-11
3759	5.1606599999999995e-12	Fe	5	3849.21A	-19.642	7.666327747144989e-11
3760	1.1432e-11	Mg	2	1737.61A	-19.643	7.648695682611146e-11
3761	6.35443e-11	Na	6	312.608A	-19.645	7.613553118144388e-11
3762	1.46056e-11	Ca	2	1360.06A	-19.646	7.596042431889035e-11
3763	6.22574e-11	Ca	4	319.070A	-19.646	7.596042431889035e-11
3764	7.32951e-11	N	3	271.020A	-19.648	7.561141787134432e-11
3765	1.13985e-11	N	1	1742.73A	-19.649	7.543751643595377e-11
3766	1.33705e-10	C	5	148.569A	-19.65	7.52640149627664e-11
3767	4.51849e-14	He	1	43.9626m	-19.653	7.474590112811657e-11
3768	5.0092e-13	Mg	5	3.96560m	-19.654	7.457399032599596e-11
3769	1.38033e-10	C	5	143.911A	-19.655	7.440247490774842e-11
3770	1.8699099999999997e-12	N	1	1.06232m	-19.656	7.423135396401692e-11
3771	8.71057e-12	Ca	5	2280.50A	-19.658	7.389029187312077e-11
3772	2.22664e-14	Al	1	89.2128m	-19.66	7.355079682019012e-11
3773	8.4795e-11	Mg	3	234.264A	-19.663	7.304447669627818e-11
3774	5.55134e-11	Ne	4	357.832A	-19.663	7.304447669627818e-11
3775	3.939730000000001e-12	He	1	5042.09A	-19.663	7.304447669627818e-11
3776	1.68919e-11	S	2	1175.97A	-19.664	7.287647906176154e-11
3777	1.85945e-12	Fe	2	1.06830m	-19.668	7.22083434857026e-11
3778	2.14981e-11	Cr	3	924.009A	-19.673	7.138178141284268e-11
3779	5.85784e-13	Fe	4	3.39109m	-19.673	7.138178141284268e-11
3780	4.5081099999999995e-12	Fe	2	4406.38A	-19.674	7.121760787136049e-11
3781	6.07217e-11	Ne	2	327.139A	-19.677	7.072734930719711e-11
3782	1.56694e-13	Co	3	12.6772m	-19.679000000000002	7.040238665529737e-11
3783	5.50993e-11	C	5	360.521A	-19.68	7.024046565925064e-11
3784	8.39041e-12	K	6	2367.52A	-19.682000000000002	6.991774003451158e-11
3785	1.9037499999999998e-10	Al	6	104.344A	-19.683	6.975693369476127e-11
3786	2.7762400000000003e-12	Fe	2	7155.16A	-19.683	6.975693369476127e-11
3787	5.8149900000000004e-12	Na	4	3416.08A	-19.684	6.959649719932875e-11
3788	4.49769e-11	N	2	441.659A	-19.684	6.959649719932875e-11
3789	1.6855099999999998e-10	Si	5	117.854A	-19.685	6.943642969759682e-11
3790	2.64981e-11	C	5	749.657A	-19.687	6.911739828253593e-11
3791	6.92413e-12	Fe	2	2868.87A	-19.689	6.879983268367957e-11
3792	2.22047e-12	Fe	2	8946.05A	-19.69	6.86415974594879e-11
3793	7.494979999999999e-13	Ca	2	2.65037m	-19.692	6.832621796683724e-11
3794	2.27617e-12	C	1	8727.13A	-19.692999999999998	6.816907202626756e-11
3795	5.05597e-12	Fe	6	3928.91A	-19.695	6.785586359077279e-11
3796	2.0222900000000003e-12	N	1	9822.75A	-19.695999999999998	6.769979943524884e-11
3797	2.84448e-11	Ne	4	698.351A	-19.695999999999998	6.769979943524884e-11
3798	4.67629e-11	C	2	424.791A	-19.699	6.723375729402353e-11
3799	3.18373e-12	Fe	2	6239.37A	-19.706	6.615876385936811e-11
3800	3.71556e-11	P	5	534.629A	-19.706	6.615876385936811e-11
3801	8.26852e-11	Ne	4	240.242A	-19.71	6.555221666647884e-11
3802	5.05959e-14	Co	2	39.2610m	-19.71	6.555221666647884e-11
3803	3.42731e-12	Fe	4	5795.93A	-19.711	6.540145075185614e-11
3804	2.15203e-11	N	4	923.056A	-19.711	6.540145075185614e-11
3805	9.32135e-14	P	2	21.3107m	-19.712	6.525103158921426e-11
3806	5.4964e-12	Fe	6	3614.08A	-19.713	6.510095838104633e-11
3807	9.18368e-12	Fe	6	2163.02A	-19.715	6.480184664726997e-11
3808	3.059e-12	Ca	1	6493.78A	-19.715	6.480184664726997e-11
3809	2.4219900000000003e-12	Ca	2	8201.72A	-19.715999999999998	6.465280653580091e-11
3810	4.98816e-12	Fe	6	3982.33A	-19.719	6.420773974615718e-11
3811	4.54123e-11	C	5	437.425A	-19.719	6.420773974615718e-11
3812	3.12678e-11	Fe	3	635.300A	-19.724	6.347275982699116e-11
3813	4.71717e-12	Fe	2	4211.10A	-19.724	6.347275982699116e-11
3814	3.47585e-12	Fe	6	5715.00A	-19.726	6.318112898603953e-11
3815	3.35882e-11	He	1	591.412A	-19.727999999999998	6.28908380670895e-11
3816	4.4547e-11	Fe	3	445.921A	-19.729	6.274619315338888e-11
3817	1.12613e-11	Al	2	1763.95A	-19.732	6.23142513979502e-11
3818	1.1308499999999999e-10	C	5	175.659A	-19.735	6.188528310864094e-11
3819	1.23367e-11	Sc	3	1610.19A	-19.736	6.174295090716765e-11
3820	3.90956e-11	N	2	508.099A	-19.738	6.145926781626423e-11
3821	4.10984e-11	Fe	3	483.339A	-19.739	6.131791542277405e-11
3822	7.011090000000001e-13	Fe	4	2.83329m	-19.74	6.117688813076791e-11
3823	3.74109e-11	Fe	3	530.980A	-19.742	6.089580586207437e-11
3824	2.40162e-12	Sc	2	8271.28A	-19.744	6.061601504909586e-11
3825	9.350389999999998e-13	Sc	2	2.12445m	-19.745	6.047660208315162e-11
3826	9.40869e-13	Sc	2	2.11129m	-19.747	6.019873733658191e-11
3827	3.2070900000000002e-12	Fe	4	6193.92A	-19.747	6.019873733658191e-11
3828	4.1866e-12	C	2	4744.77A	-19.749000000000002	5.992214926255494e-11
3829	1.5136700000000002e-12	Al	1	1.31234m	-19.749000000000002	5.992214926255494e-11
3830	1.13819e-11	N	1	1745.26A	-19.75	5.978433214363594e-11
3831	7.32911e-11	O	5	271.035A	-19.750999999999998	5.964683199529462e-11
3832	1.50912e-11	N	1	1316.29A	-19.750999999999998	5.964683199529462e-11
3833	1.04816e-11	Fe	6	1895.18A	-19.753	5.937277969597232e-11
3834	2.00015e-12	N	1	9931.47A	-19.756	5.896406035543067e-11
3835	3.1314899999999996e-13	Na	4	6.34346m	-19.756	5.896406035543067e-11
3836	2.59701e-11	N	5	764.896A	-19.757	5.88284467798499e-11
3837	1.09725e-11	P	2	1810.39A	-19.759	5.855815461903873e-11
3838	1.8918099999999998e-12	N	1	1.05003m	-19.76	5.842347460074573e-11
3839	1.6787299999999999e-12	Fe	2	1.18331m	-19.762999999999998	5.8021290230513845e-11
3840	1.51341e-10	Fe	8	131.257A	-19.766	5.762187447801202e-11
3841	9.23757e-11	O	5	215.040A	-19.766	5.762187447801202e-11
3842	9.12266e-13	Fe	5	2.17749m	-19.769000000000002	5.722520828420987e-11
3843	4.72142e-11	S	3	420.730A	-19.771	5.6962282335172126e-11
3844	3.55233e-13	Fe	5	5.59195m	-19.771	5.6962282335172126e-11
3845	4.84555e-11	Ca	3	409.953A	-19.771	5.6962282335172126e-11
3846	1.98584e-12	N	1	1.00030m	-19.772000000000002	5.6831272721279377e-11
3847	5.91026e-11	Ne	3	336.101A	-19.775	5.6440048991689824e-11
3848	3.661480000000001e-12	Fe	2	5425.26A	-19.778	5.60515184273109e-11
3849	5.53712e-11	Ne	4	358.751A	-19.778	5.60515184273109e-11
3850	2.41286e-11	N	4	823.274A	-19.778	5.60515184273109e-11
3851	1.04958e-11	Fe	4	1892.61A	-19.78	5.5793985093323895e-11
3852	1.7174700000000002e-12	N	1	1.15661m	-19.78	5.5793985093323895e-11
3853	1.0495900000000001e-10	C	5	189.258A	-19.782	5.553763501752509e-11
3854	1.40639e-10	C	5	141.244A	-19.784000000000002	5.528246276333603e-11
3855	4.59656e-11	N	2	432.160A	-19.784000000000002	5.528246276333603e-11
3856	4.5308e-12	Fe	2	4384.32A	-19.795	5.3899828341750026e-11
3857	1.67741e-11	N	1	1184.24A	-19.797	5.365218112569548e-11
3858	5.62696e-11	C	5	353.023A	-19.802	5.3038029686900996e-11
3859	2.41837e-12	Mg	2	8213.99A	-19.803	5.2916045603643454e-11
3860	1.02202e-11	Fe	5	1943.64A	-19.808	5.2310320638489556e-11
3861	2.82632e-11	O	3	702.838A	-19.809	5.219001023959911e-11
3862	9.170139999999999e-12	Fe	5	2166.21A	-19.809	5.219001023959911e-11
3863	3.22436e-12	Na	1	6160.75A	-19.811	5.195021892412875e-11
3864	5.62384e-12	F	4	3532.18A	-19.812	5.183073673619873e-11
3865	4.40205e-12	Fe	4	4512.55A	-19.815	5.147393645419939e-11
3866	1.88944e-12	N	1	1.05134m	-19.815	5.147393645419939e-11
3867	1.37262e-11	Si	3	1447.19A	-19.816	5.135554968555306e-11
3868	1.50525e-11	N	1	1319.68A	-19.817999999999998	5.111959236806515e-11
3869	1.05908e-11	F	4	1875.64A	-19.817999999999998	5.111959236806515e-11
3870	4.25501e-11	Fe	3	466.849A	-19.819000000000003	5.100202056820095e-11
3871	2.10748e-12	Fe	4	9425.69A	-19.820999999999998	5.076768756946178e-11
3872	3.13944e-14	Fe	3	63.2739m	-19.820999999999998	5.076768756946178e-11
3873	7.06418e-11	Fe	4	281.200A	-19.822	5.065092512817531e-11
3874	9.70359e-13	Sc	2	2.04712m	-19.826	5.018655465536775e-11
3875	3.2863400000000003e-12	Fe	2	6044.55A	-19.827	5.007112878269432e-11
3876	1.2938e-10	C	5	153.536A	-19.827	5.007112878269432e-11
3877	3.78617e-11	C	2	524.659A	-19.831	4.96120739147335e-11
3878	2.43067e-11	Ne	4	817.241A	-19.831	4.96120739147335e-11
3879	2.7934299999999997e-12	Fe	4	7111.12A	-19.832	4.9497969311098707e-11
3880	2.29037e-11	O	1	867.303A	-19.834	4.9270546800167414e-11
3881	7.33755e-11	O	5	270.723A	-19.836	4.90441692007587e-11
3882	7.61414e-14	Co	3	26.0889m	-19.838	4.881883171193985e-11
3883	6.02717e-12	Fe	2	3295.82A	-19.844	4.814901222996864e-11
3884	3.53321e-11	Ne	5	562.222A	-19.844	4.814901222996864e-11
3885	3.44984e-12	Fe	4	5758.08A	-19.845	4.803827257483286e-11
3886	2.96142e-12	Li	1	6707.76A	-19.849	4.75978550446104e-11
3887	1.61934e-11	S	2	1226.70A	-19.849	4.75978550446104e-11
3888	3.84676e-12	Fe	2	5163.95A	-19.85	4.74883830158243e-11
3889	2.27948e-11	P	5	871.448A	-19.851	4.737916276571802e-11
3890	1.3201e-12	Mg	1	1.50477m	-19.852	4.727019371521588e-11
3891	1.0609e-10	Fe	8	187.241A	-19.852	4.727019371521588e-11
3892	3.80669e-11	C	2	521.831A	-19.852999999999998	4.71614752865756e-11
3893	4.50993e-11	Fe	3	440.461A	-19.852999999999998	4.71614752865756e-11
3894	1.42426e-10	C	5	139.472A	-19.855	4.694478799054724e-11
3895	2.40456e-12	Sc	2	8261.17A	-19.858	4.6621622343130767e-11
3896	4.89283e-11	Fe	3	405.991A	-19.858	4.6621622343130767e-11
3897	4.43561e-11	O	6	447.841A	-19.861	4.630068135238314e-11
3898	1.765e-11	V	3	1125.46A	-19.864	4.598194970387554e-11
3899	1.21028e-11	O	1	1641.31A	-19.864	4.598194970387554e-11
3900	2.33533e-11	Ar	4	850.605A	-19.864	4.598194970387554e-11
3901	4.65826e-11	C	5	426.435A	-19.868	4.5560384655052655e-11
3902	6.50444e-11	Ne	3	305.398A	-19.869	4.545559867812598e-11
3903	2.36924e-12	Sc	2	8384.33A	-19.875	4.48319244833208e-11
3904	1.14771e-10	O	6	173.080A	-19.875999999999998	4.4728813918297294e-11
3905	2.23294e-12	Ni	2	8896.09A	-19.875999999999998	4.4728813918297294e-11
3906	1.22635e-11	C	5	1619.80A	-19.875999999999998	4.4728813918297294e-11
3907	1.51087e-11	C	1	1314.77A	-19.877	4.4625940500992195e-11
3908	8.27624e-11	Ne	4	240.018A	-19.884	4.391242105801174e-11
3909	1.35011e-10	C	5	147.132A	-19.884	4.391242105801174e-11
3910	6.44196e-11	Ca	3	308.360A	-19.885	4.381142529218103e-11
3911	4.10282e-11	C	3	484.166A	-19.887	4.3610130077728814e-11
3912	1.04677e-11	Fe	4	1897.70A	-19.887	4.3610130077728814e-11
3913	8.85775e-12	F	2	2242.61A	-19.887	4.3610130077728814e-11
3914	1.77586e-11	Si	3	1118.58A	-19.887	4.3610130077728814e-11
3915	1.31725e-12	Fe	4	1.50802m	-19.892	4.311092904673057e-11
3916	7.37661e-11	N	3	269.290A	-19.892	4.311092904673057e-11
3917	1.8062400000000003e-10	Al	6	109.977A	-19.893	4.301177666137253e-11
3918	5.53343e-12	Cr	1	3589.90A	-19.894000000000002	4.2912852320172666e-11
3919	2.01985e-12	N	1	9834.61A	-19.894000000000002	4.2912852320172666e-11
3920	5.50353e-11	Ar	3	360.940A	-19.896	4.271568567350602e-11
3921	6.19158e-13	Fe	2	3.20830m	-19.9	4.2324065913308315e-11
3922	9.93253e-12	Si	1	1999.94A	-19.9	4.2324065913308315e-11
3923	7.74528e-14	Fe	7	25.6472m	-19.901	4.222672326293754e-11
3924	4.56267e-11	N	2	435.369A	-19.901	4.222672326293754e-11
3925	6.02475e-13	Fe	4	3.29714m	-19.902	4.212960449444996e-11
3926	3.09071e-12	Ca	5	6427.15A	-19.904	4.193603654465284e-11
3927	2.72802e-12	Fe	2	7281.63A	-19.906	4.174335795879915e-11
3928	4.54478e-11	N	4	437.083A	-19.908	4.155156465063242e-11
3929	1.40083e-11	Fe	6	1418.05A	-19.909000000000002	4.14559987038628e-11
3930	8.45289e-12	Si	7	2350.02A	-19.909000000000002	4.14559987038628e-11
3931	1.2409700000000002e-10	Al	4	160.072A	-19.909000000000002	4.14559987038628e-11
3932	1.70143e-11	S	2	1167.51A	-19.909000000000002	4.14559987038628e-11
3933	7.13412e-11	Si	7	278.443A	-19.912	4.11706176161239e-11
3934	4.19649e-11	Fe	3	473.359A	-19.915	4.0887201077974245e-11
3935	4.9428e-11	C	5	401.887A	-19.916	4.0793163125020355e-11
3936	1.59234e-11	C	1	1247.50A	-19.917	4.069934145335653e-11
3937	5.62515e-14	Fe	5	35.3136m	-19.917	4.069934145335653e-11
3938	3.5097300000000002e-12	Fe	2	5659.83A	-19.918	4.0605735565549914e-11
3939	4.06476e-11	Fe	3	488.699A	-19.923	4.0140925554145787e-11
3940	2.0157200000000002e-12	Ca	2	9854.76A	-19.924	4.0048603987267495e-11
3941	9.26933e-12	Fe	7	2143.03A	-19.925	3.995649475410083e-11
3942	7.42486e-11	Ca	3	267.540A	-19.927	3.9772911336609934e-11
3943	7.127560000000001e-12	O	5	2786.99A	-19.927	3.9772911336609934e-11
3944	8.723339999999999e-12	C	5	2277.16A	-19.929000000000002	3.9590171408303276e-11
3945	4.51618e-11	C	2	439.850A	-19.93	3.949911654081021e-11
3946	3.67394e-14	Ti	3	54.0686m	-19.933	3.922720653512737e-11
3947	1.23709e-10	C	5	160.574A	-19.939	3.868898908421466e-11
3948	2.54731e-11	O	4	779.820A	-19.939	3.868898908421466e-11
3949	5.32789e-12	Fe	2	3728.39A	-19.939	3.868898908421466e-11
3950	1.8426400000000003e-12	Sc	2	1.07804m	-19.941	3.851122932628147e-11
3951	4.57388e-11	N	4	434.302A	-19.944000000000003	3.8246119888348705e-11
3952	1.42105e-11	Fe	6	1397.87A	-19.947	3.798283545095045e-11
3953	4.12589e-11	Fe	3	481.459A	-19.95	3.7721363450870456e-11
3954	1.85421e-11	Cl	2	1071.32A	-19.951	3.763460672240708e-11
3955	1.69765e-12	Fe	2	1.17012m	-19.951	3.763460672240708e-11
3956	2.76827e-11	C	5	717.576A	-19.953	3.7461691411378296e-11
3957	1.99133e-11	P	5	997.545A	-19.955	3.7289570574037216e-11
3958	3.71304e-11	P	5	534.992A	-19.956	3.7203806941632435e-11
3959	8.34809e-11	Fe	7	237.952A	-19.957	3.711824056010853e-11
3960	4.94387e-12	Na	5	4018.00A	-19.958	3.7032870975801364e-11
3961	8.74273e-13	Fe	2	2.27211m	-19.961	3.6777938485170135e-11
3962	3.679330000000001e-12	Ti	4	5398.93A	-19.964000000000002	3.6524760937460036e-11
3963	2.02439e-11	Cl	4	981.258A	-19.964000000000002	3.6524760937460036e-11
3964	8.01893e-11	N	5	247.719A	-19.967	3.627332625172988e-11
3965	5.21876e-12	Fe	5	3806.35A	-19.968	3.61898999164071e-11
3966	2.5890900000000002e-12	Fe	2	7672.37A	-19.972	3.585810891964814e-11
3967	5.74135e-11	Ar	3	345.990A	-19.972	3.585810891964814e-11
3968	7.33445e-11	O	5	270.838A	-19.974	3.569335587459896e-11
3969	3.58468e-11	S	2	554.149A	-19.974	3.569335587459896e-11
3970	6.19795e-11	Ne	2	320.500A	-19.975	3.561126343412839e-11
3971	5.95097e-13	Fe	2	3.33802m	-19.975	3.561126343412839e-11
3972	3.54271e-12	Fe	2	5607.14A	-19.975	3.561126343412839e-11
3973	1.7502599999999999e-12	Co	3	1.13494m	-19.976	3.552935980103184e-11
3974	3.657469999999999e-12	Ni	2	5431.19A	-19.977	3.5447644541063835e-11
3975	4.60264e-14	Fe	2	43.1589m	-19.98	3.520362467245119e-11
3976	4.431530000000001e-12	Fe	5	4482.52A	-19.982	3.5041878709367877e-11
3977	2.01217e-12	N	1	9872.15A	-19.984	3.488087590147972e-11
3978	3.495e-12	Fe	6	5683.68A	-19.985	3.480065211309307e-11
3979	1.16915e-11	Mg	1	1699.05A	-19.988	3.4561086109026594e-11
3980	4.13369e-12	Fe	6	4805.50A	-19.994	3.4086890230466707e-11
3981	6.00889e-13	Fe	2	3.30584m	-19.994	3.4086890230466707e-11
3982	4.3473800000000004e-12	Co	3	4569.29A	-19.995	3.4008492558448905e-11
3983	8.21883e-12	Mg	5	2416.94A	-19.995	3.4008492558448905e-11
3984	2.3856599999999998e-12	Sc	2	8326.62A	-19.998	3.37743797423995e-11
3985	3.4700199999999998e-12	Fe	2	5724.60A	-19.998	3.37743797423995e-11
3986	1.70875e-12	N	1	1.16252m	-19.999000000000002	3.3696700824559043e-11
3987	1.62406e-12	N	1	1.22314m	-20.000999999999998	3.3541878547640094e-11
3988	1.97572e-12	N	1	1.00543m	-20.002	3.3464734367708755e-11
3989	6.0995e-12	Fe	2	3256.73A	-20.004	3.331097787984694e-11
3990	1.50942e-11	N	1	1316.04A	-20.008	3.300558099896887e-11
3991	8.11085e-11	C	4	244.912A	-20.009	3.29296702691716e-11
3992	1.3878399999999999e-12	N	1	1.43132m	-20.009	3.29296702691716e-11
3993	1.25324e-10	C	5	158.505A	-20.01	3.285393412920805e-11
3994	1.3338699999999998e-13	Fe	4	14.8924m	-20.02	3.2106087285892686e-11
3995	5.45928e-11	S	6	363.866A	-20.02	3.2106087285892686e-11
3996	8.8629e-12	Fe	6	2241.31A	-20.022000000000002	3.195857321433838e-11
3997	8.12996e-12	Si	1	2443.36A	-20.022000000000002	3.195857321433838e-11
3998	4.9367199999999996e-12	Na	5	4023.82A	-20.022000000000002	3.195857321433838e-11
3999	2.02728e-12	N	1	9798.56A	-20.023	3.1885070535623315e-11
4000	4.11e-12	Fe	2	4833.20A	-20.023	3.1885070535623315e-11
4001	2.06314e-11	S	3	962.825A	-20.025	3.173857194379508e-11
4002	3.43266e-11	C	2	578.690A	-20.027	3.1592746451854634e-11
4003	5.43946e-11	N	4	365.192A	-20.031	3.130310241139537e-11
4004	4.39728e-12	He	1	4517.44A	-20.032	3.123110727369299e-11
4005	1.36685e-13	Ni	2	14.5330m	-20.034000000000002	3.108761337012051e-11
4006	4.5778e-11	N	4	433.930A	-20.035	3.101611384346026e-11
4007	3.92251e-12	Ni	2	5064.22A	-20.037	3.087360774497211e-11
4008	1.70808e-11	Mn	2	1162.97A	-20.038	3.080260041759107e-11
4009	3.4524e-12	Fe	2	5753.81A	-20.049	3.00322162219006e-11
4010	4.5817900000000004e-12	Co	3	4335.52A	-20.049	3.00322162219006e-11
4011	2.33183e-11	Si	2	851.883A	-20.051	2.989423072235234e-11
4012	2.03364e-11	O	1	976.791A	-20.051	2.989423072235234e-11
4013	3.51281e-12	Fe	2	5654.86A	-20.052	2.982547589961698e-11
4014	3.87604e-11	C	5	512.494A	-20.055	2.96201587677014e-11
4015	1.88051e-12	N	1	1.05633m	-20.055999999999997	2.9552034292970004e-11
4016	5.2867300000000004e-12	Fe	6	3757.42A	-20.055999999999997	2.9552034292970004e-11
4017	8.805719999999999e-13	Fe	2	2.25586m	-20.058	2.941625502898028e-11
4018	2.27571e-12	N	1	8728.90A	-20.058	2.941625502898028e-11
4019	5.05983e-11	C	5	392.591A	-20.058	2.941625502898028e-11
4020	2.33135e-11	Fe	3	852.057A	-20.059	2.934859951983405e-11
4021	5.44084e-11	Ar	3	365.099A	-20.059	2.934859951983405e-11
4022	2.46135e-11	Si	2	807.057A	-20.062	2.91465651818261e-11
4023	2.1071e-11	Co	3	942.738A	-20.064	2.9012648879179165e-11
4024	9.483979999999999e-15	Ni	2	209.453m	-20.064	2.9012648879179165e-11
4025	2.6367400000000003e-12	Fe	4	7533.72A	-20.066	2.887934786605272e-11
4026	3.16819e-12	Fe	2	6269.97A	-20.067	2.8812927209114437e-11
4027	5.20343e-11	C	5	381.757A	-20.067999999999998	2.8746659315448213e-11
4028	1.0204600000000002e-10	Fe	8	194.661A	-20.07	2.8614580413355726e-11
4029	4.6525699999999994e-12	Cr	1	4269.56A	-20.076	2.8221973651637382e-11
4030	2.15165e-11	N	4	923.219A	-20.076	2.8221973651637382e-11
4031	1.03155e-11	Fe	5	1925.68A	-20.079	2.802769495155382e-11
4032	8.0166e-13	Ni	2	2.47792m	-20.084	2.7706864580459254e-11
4033	9.94244e-12	Fe	4	1997.95A	-20.085	2.764314056024696e-11
4034	1.45737e-11	S	2	1363.03A	-20.085	2.764314056024696e-11
4035	9.1769e-13	Fe	5	2.16461m	-20.086	2.7579563101214356e-11
4036	2.78535e-12	Fe	2	7131.76A	-20.087	2.7516131866279623e-11
4037	1.37782e-11	Si	3	1441.73A	-20.088	2.7452846519136893e-11
4038	1.08595e-11	Cr	2	1829.22A	-20.088	2.7452846519136893e-11
4039	3.4023699999999998e-12	Fe	4	5838.41A	-20.088	2.7452846519136893e-11
4040	1.33067e-11	N	1	1492.82A	-20.09	2.7326712146868942e-11
4041	4.08084e-12	Fe	2	4867.74A	-20.092	2.720115730939919e-11
4042	4.243980000000001e-12	Fe	5	4680.62A	-20.093	2.713859638363481e-11
4043	2.00988e-12	N	1	9883.38A	-20.095	2.7013905859586716e-11
4044	4.60669e-11	N	2	431.209A	-20.095	2.7013905859586716e-11
4045	2.35425e-11	Ar	4	843.770A	-20.095	2.7013905859586716e-11
4046	1.53447e-11	Si	3	1294.54A	-20.096	2.6951775600206038e-11
4047	6.07179e-11	Ne	2	327.160A	-20.096	2.6951775600206038e-11
4048	4.68005e-11	S	3	424.450A	-20.097	2.6889788236456623e-11
4049	3.59368e-12	Fe	2	5527.61A	-20.098	2.6827943439687862e-11
4050	2.54701e-11	O	4	779.912A	-20.1	2.6704680236265504e-11
4051	2.51575e-12	Mg	2	7896.04A	-20.101	2.6643261176083116e-11
4052	7.7743e-12	Sc	2	2555.14A	-20.102	2.6581983375819005e-11
4053	4.4328900000000005e-12	Mg	2	4481.15A	-20.104	2.6459850256238536e-11
4054	1.84847e-12	Na	1	1.07464m	-20.105999999999998	2.6338278287370094e-11
4055	4.03427e-12	Fe	2	4923.93A	-20.107	2.6277701928285244e-11
4056	4.95242e-12	Na	5	4011.06A	-20.108	2.6217264890960146e-11
4057	2.9105e-11	Si	4	682.509A	-20.109	2.615696685496365e-11
4058	3.22778e-12	Na	1	6154.23A	-20.11	2.6096807500601785e-11
4059	1.17284e-11	Si	1	1693.70A	-20.111	2.6036786508915215e-11
4060	3.66904e-12	Fe	2	5414.07A	-20.117	2.5679548405502528e-11
4061	1.05898e-11	Fe	6	1875.80A	-20.117	2.5679548405502528e-11
4062	1.6105e-11	S	2	1233.44A	-20.117	2.5679548405502528e-11
4063	2.92288e-11	Si	4	679.620A	-20.118	2.5620487083104352e-11
4064	2.91372e-11	Si	4	681.756A	-20.125	2.5210843824784275e-11
4065	1.66468e-10	Si	5	119.329A	-20.129	2.4979709419298745e-11
4066	1.52669e-11	Si	3	1301.15A	-20.129	2.4979709419298745e-11
4067	4.71114e-14	K	5	42.1649m	-20.13	2.4922257681903328e-11
4068	1.41871e-13	Co	3	14.0018m	-20.13	2.4922257681903328e-11
4069	1.26315e-10	C	5	157.261A	-20.131	2.4864938079837e-11
4070	3.17998e-14	He	1	62.4673m	-20.137999999999998	2.4467375214622644e-11
4071	7.60818e-13	Al	6	2.61094m	-20.137999999999998	2.4467375214622644e-11
4072	3.83839e-11	Ar	3	517.521A	-20.137999999999998	2.4467375214622644e-11
4073	1.65351e-11	Cl	1	1201.35A	-20.141	2.4298942988378335e-11
4074	1.86335e-12	Sc	2	1.06606m	-20.142	2.424305697032558e-11
4075	1.18499e-12	Al	1	1.67633m	-20.144000000000002	2.413167024142364e-11
4076	3.99615e-11	C	5	497.090A	-20.145	2.407616894001331e-11
4077	9.6901e-12	C	5	2049.98A	-20.147000000000002	2.3965548991959683e-11
4078	6.59342e-13	Co	3	3.01277m	-20.149	2.3855437296400154e-11
4079	3.12586e-11	C	3	635.489A	-20.149	2.3855437296400154e-11
4080	2.96135e-12	Li	1	6707.91A	-20.15	2.3800571313133484e-11
4081	1.3742600000000003e-10	Mg	5	144.547A	-20.152	2.3691217621154278e-11
4082	1.6557900000000002e-12	Fe	2	1.19970m	-20.152	2.3691217621154278e-11
4083	5.38212e-11	C	5	369.083A	-20.157	2.3420026495583115e-11
4084	6.66737e-12	Fe	2	2979.35A	-20.157	2.3420026495583115e-11
4085	5.50557e-11	C	5	360.806A	-20.158	2.33661619293691e-11
4086	4.57636e-11	N	4	434.067A	-20.160999999999998	2.320531040205889e-11
4087	8.88495e-12	P	1	2235.74A	-20.165	2.2992562837512307e-11
4088	6.77976e-12	Ti	4	2929.97A	-20.167	2.2886921607255018e-11
4089	3.37867e-11	Sc	5	587.936A	-20.168	2.2834283148260225e-11
4090	2.85869e-11	C	5	694.879A	-20.171	2.267709304872491e-11
4091	6.33735e-11	Fe	7	313.450A	-20.173	2.2572901270485485e-11
4092	7.168060000000001e-13	Co	2	2.77125m	-20.173	2.2572901270485485e-11
4093	1.2934000000000002e-10	C	5	153.583A	-20.174	2.2520985038223502e-11
4094	4.1378199999999997e-13	Co	2	4.80070m	-20.175	2.2469188209982294e-11
4095	5.04456e-12	Fe	2	3937.79A	-20.175	2.2469188209982294e-11
4096	3.76506e-12	Fe	2	5276.00A	-20.179000000000002	2.226318945425833e-11
4097	4.55774e-11	Si	3	435.840A	-20.179000000000002	2.226318945425833e-11
4098	1.6741200000000001e-12	Co	3	1.18656m	-20.180999999999997	2.2160899390292363e-11
4099	1.12494e-11	Al	2	1765.82A	-20.186	2.1907225672654456e-11
4100	2.66546e-12	Fe	2	7452.54A	-20.187	2.185684045178237e-11
4101	1.0023000000000001e-10	C	5	198.189A	-20.188	2.1806571113702752e-11
4102	5.86248e-11	C	5	338.841A	-20.19	2.1706379020440918e-11
4103	1.88707e-11	C	5	1052.66A	-20.191	2.1656455734050553e-11
4104	1.5863399999999999e-12	K	1	1.25222m	-20.194000000000003	2.1507373741402976e-11
4105	1.3134e-13	Fe	5	15.1245m	-20.195	2.145790815445337e-11
4106	5.32046e-11	C	5	373.360A	-20.195999999999998	2.140855633519673e-11
4107	2.84537e-11	Ne	4	698.133A	-20.195999999999998	2.140855633519673e-11
4108	4.3601699999999996e-12	Fe	2	4555.89A	-20.195999999999998	2.140855633519673e-11
4109	4.75356e-12	Fe	2	4178.86A	-20.197	2.1359318021974446e-11
4110	4.58125e-11	Ca	7	433.603A	-20.198	2.131019295373006e-11
4111	1.46194e-11	Cu	2	1358.77A	-20.198	2.131019295373006e-11
4112	8.26866e-11	Ne	4	240.238A	-20.2	2.1212281510949292e-11
4113	7.92925e-12	Fe	2	2505.21A	-20.201	2.1163494617296016e-11
4114	1.12859e-11	Al	2	1760.11A	-20.202	2.111481993038444e-11
4115	1.17948e-10	C	5	168.417A	-20.206	2.092123809768349e-11
4116	1.59716e-11	Ca	2	1243.74A	-20.206	2.092123809768349e-11
4117	1.1486599999999999e-10	O	6	172.936A	-20.208	2.0825113740135357e-11
4118	2.96648e-11	O	5	669.630A	-20.208	2.0825113740135357e-11
4119	2.42402e-12	Na	1	8194.82A	-20.21	2.0729431033892336e-11
4120	9.11081e-12	Fe	1	2180.32A	-20.211	2.068175466551971e-11
4121	1.88579e-12	N	1	1.05338m	-20.219	2.0304270100917818e-11
4122	2.0996900000000003e-12	N	1	9460.68A	-20.219	2.0304270100917818e-11
4123	4.94784e-11	Ne	5	401.477A	-20.22	2.0257571575556177e-11
4124	1.71974e-13	Fe	5	11.5509m	-20.221	2.0210980453822285e-11
4125	2.85577e-11	C	5	695.591A	-20.221	2.0210980453822285e-11
4126	1.68672e-11	N	1	1177.69A	-20.221	2.0210980453822285e-11
4127	4.55954e-13	Fe	3	4.35668m	-20.221	2.0210980453822285e-11
4128	1.61841e-11	S	2	1227.40A	-20.224	2.007184904301271e-11
4129	5.0011e-12	He	1	3972.02A	-20.225	2.0025685071250383e-11
4130	1.3198200000000001e-12	Fe	4	1.50509m	-20.226	1.9979627273676964e-11
4131	2.19393e-11	Fe	3	905.428A	-20.226	1.9979627273676964e-11
4132	1.51528e-11	N	1	1310.94A	-20.226	1.9979627273676964e-11
4133	1.51282e-11	N	1	1313.07A	-20.227	1.9933675406098277e-11
4134	1.48229e-13	Mn	6	13.4012m	-20.227999999999998	1.9887829224882422e-11
4135	1.70657e-11	V	3	1164.00A	-20.229	1.9842088486957178e-11
4136	1.6697900000000002e-10	Si	5	118.964A	-20.229	1.9842088486957178e-11
4137	1.70388e-11	N	1	1165.84A	-20.23	1.979645294980987e-11
4138	2.05244e-12	Fe	4	9678.45A	-20.235	1.9569844826765078e-11
4139	3.88429e-12	O	5	5114.06A	-20.237000000000002	1.9479929557290602e-11
4140	1.67635e-11	N	1	1184.98A	-20.238	1.943512696256778e-11
4141	1.37426e-12	N	1	1.44546m	-20.239	1.939042741095325e-11
4142	9.88075e-12	Sc	3	2010.42A	-20.241	1.9301336489624457e-11
4143	2.61221e-11	O	5	760.446A	-20.243	1.9212654903896937e-11
4144	3.36614e-12	Fe	2	5901.26A	-20.244	1.916846702381861e-11
4145	1.92835e-12	Fe	5	1.03013m	-20.245	1.9124380773044284e-11
4146	1.24153e-16	P	5	1.60000c	-20.245	1.9124380773044284e-11
4147	9.26751e-13	Fe	4	2.14345m	-20.248	1.8992729461823016e-11
4148	1.43121e-11	Fe	6	1387.95A	-20.249000000000002	1.8949047396225257e-11
4149	1.29828e-12	Fe	4	1.53006m	-20.255	1.868905671915062e-11
4150	6.637460000000001e-12	Mg	5	2992.78A	-20.257	1.8603188303432377e-11
4151	1.65658e-12	Fe	2	1.19912m	-20.258	1.8560402157637562e-11
4152	2.95577e-11	C	5	672.057A	-20.261	1.843263324789638e-11
4153	1.2810200000000002e-10	C	5	155.067A	-20.261	1.843263324789638e-11
4154	4.75021e-11	Fe	3	418.181A	-20.262	1.8390239367843887e-11
4155	7.315210000000001e-12	P	2	2715.50A	-20.262999999999998	1.8347942991009977e-11
4156	2.85092e-11	Ne	4	696.774A	-20.265	1.8263641850508206e-11
4157	1.89293e-11	S	2	1049.40A	-20.265	1.8263641850508206e-11
4158	3.6166400000000002e-12	Ti	4	5492.51A	-20.266	1.822163663988439e-11
4159	9.38607e-13	Al	1	2.11638m	-20.269000000000002	1.8096199775563935e-11
4160	5.11687e-11	Ne	4	388.215A	-20.269000000000002	1.8096199775563935e-11
4161	7.17546e-11	Si	7	276.839A	-20.269000000000002	1.8096199775563935e-11
4162	7.23839e-13	Fe	4	2.74432m	-20.27	1.805457967102591e-11
4163	6.81187e-12	Fe	2	2916.15A	-20.27	1.805457967102591e-11
4164	2.89296e-11	Ne	5	686.649A	-20.271	1.8013055290071872e-11
4165	8.54101e-12	Fe	6	2325.77A	-20.274	1.788905428966397e-11
4166	8.10884e-12	Fe	2	2449.73A	-20.276	1.7806861551227136e-11
4167	2.46426e-13	Ni	2	8.06101m	-20.276	1.7806861551227136e-11
4168	3.24069e-12	Fe	2	6129.70A	-20.278	1.772504645412015e-11
4169	5.49915e-11	C	5	361.228A	-20.279	1.7684279978533344e-11
4170	8.282270000000001e-13	Fe	2	2.39843m	-20.28	1.764360726323857e-11
4171	5.34537e-11	O	2	371.620A	-20.284000000000002	1.7481849699558782e-11
4172	2.60987e-11	O	5	761.128A	-20.284000000000002	1.7481849699558782e-11
4173	1.70093e-11	N	1	1167.86A	-20.285	1.7441642560986173e-11
4174	7.55621e-12	Mg	7	2628.89A	-20.285	1.7441642560986173e-11
4175	7.311989999999999e-12	Fe	2	2716.70A	-20.287	1.736150549271464e-11
4176	8.45511e-11	Mg	3	234.940A	-20.288	1.7321575138136958e-11
4177	5.6833e-12	Fe	2	3495.23A	-20.294	1.7083914217564074e-11
4178	4.63559e-11	N	2	428.521A	-20.294	1.7083914217564074e-11
4179	1.5918700000000002e-12	Fe	6	1.24787m	-20.295	1.7044622305202655e-11
4180	2.86528e-11	Ne	5	693.281A	-20.295	1.7044622305202655e-11
4181	2.05167e-12	Fe	2	9682.08A	-20.298	1.6927287950570302e-11
4182	6.01322e-12	Fe	2	3303.46A	-20.299	1.688835626862668e-11
4183	1.18541e-11	Mg	1	1675.74A	-20.299	1.688835626862668e-11
4184	6.64533e-13	Fe	2	2.98924m	-20.299	1.688835626862668e-11
4185	6.8668e-12	Fe	2	2892.83A	-20.302	1.677209764182343e-11
4186	1.3194599999999999e-10	C	5	150.550A	-20.303	1.6733522887685285e-11
4187	9.96816e-11	Li	2	199.279A	-20.305999999999997	1.6618330126379396e-11
4188	4.5007400000000005e-12	Fe	2	4413.60A	-20.305999999999997	1.6618330126379396e-11
4189	1.04165e-11	Fe	6	1907.01A	-20.311	1.6428101674462894e-11
4190	4.56544e-12	Fe	2	4351.05A	-20.311	1.6428101674462894e-11
4191	6.044949999999999e-13	Fe	2	3.28612m	-20.312	1.6390318089094978e-11
4192	1.35374e-12	Fe	5	1.46738m	-20.312	1.6390318089094978e-11
4193	4.45492e-11	Fe	3	445.899A	-20.313	1.6352621403562093e-11
4194	1.88999e-11	C	5	1051.03A	-20.313	1.6352621403562093e-11
4195	4.53687e-11	C	5	437.845A	-20.314	1.631501141799991e-11
4196	1.5101e-11	N	1	1315.44A	-20.314	1.631501141799991e-11
4197	4.55463e-11	Ca	8	436.138A	-20.316	1.6240050749629167e-11
4198	2.2709099999999997e-12	N	1	8747.37A	-20.317999999999998	1.6165434494244644e-11
4199	1.22916e-11	C	5	1616.10A	-20.323	1.5980390295759473e-11
4200	2.41507e-12	Sc	2	8225.20A	-20.323	1.5980390295759473e-11
4201	7.84709e-12	Fe	5	2531.44A	-20.323	1.5980390295759473e-11
4202	3.21977e-11	O	4	616.952A	-20.327	1.583388119689282e-11
4203	1.7048900000000002e-12	N	1	1.16515m	-20.327	1.583388119689282e-11
4204	5.64071e-12	Fe	2	3521.63A	-20.328	1.5797464280698777e-11
4205	2.0249200000000002e-12	N	1	9810.00A	-20.332	1.565263225761875e-11
4206	1.61884e-12	N	1	1.22708m	-20.333	1.5616632202417265e-11
4207	3.91814e-12	Fe	2	5069.87A	-20.333	1.5616632202417265e-11
4208	5.4689e-11	C	5	363.226A	-20.334	1.5580714945045e-11
4209	5.54332e-11	O	2	358.350A	-20.337	1.5473458057796074e-11
4210	7.10125e-12	Mn	1	2797.32A	-20.339000000000002	1.5402363975891764e-11
4211	2.52257e-11	O	1	787.470A	-20.340999999999998	1.5331596541622828e-11
4212	1.76768e-12	N	1	1.12376m	-20.340999999999998	1.5331596541622828e-11
4213	1.13985e-11	N	1	1742.72A	-20.343	1.5261154254179214e-11
4214	2.20818e-12	Fe	4	8995.84A	-20.345	1.519103561964733e-11
4215	3.86596e-11	Fe	3	513.830A	-20.347	1.5121239150976876e-11
4216	6.56484e-11	Fe	7	302.589A	-20.347	1.5121239150976876e-11
4217	1.50526e-11	N	1	1319.67A	-20.348	1.5086461266005803e-11
4218	2.475e-12	Fe	4	8026.05A	-20.35	1.5017145272846068e-11
4219	2.03583e-12	Ni	2	9757.43A	-20.35	1.5017145272846068e-11
4220	1.22635e-11	C	5	1619.80A	-20.352999999999998	1.491376797193211e-11
4221	7.15749e-12	Fe	2	2775.34A	-20.352999999999998	1.491376797193211e-11
4222	5.62256e-11	Ne	2	353.299A	-20.352999999999998	1.491376797193211e-11
4223	5.67296e-12	C	5	3501.60A	-20.354	1.4879467257431377e-11
4224	4.187919999999999e-12	Fe	2	4743.27A	-20.355999999999998	1.48111023153519e-11
4225	1.3461e-12	N	1	1.47571m	-20.358	1.474305148164894e-11
4226	1.55412e-12	Cr	9	1.27818m	-20.358	1.474305148164894e-11
4227	2.79155e-11	C	5	711.592A	-20.359	1.4709143404180293e-11
4228	3.21152e-12	Fe	2	6185.37A	-20.359	1.4709143404180293e-11
4229	7.2385399999999996e-12	Fe	2	2744.26A	-20.36	1.4675313313125848e-11
4230	2.11906e-11	Co	3	937.418A	-20.361	1.4641561029121585e-11
4231	9.548e-13	Ni	2	2.08048m	-20.362000000000002	1.4607886373216373e-11
4232	2.58464e-12	Fe	2	7685.58A	-20.363	1.457428916687066e-11
4233	2.15059e-11	N	4	923.676A	-20.363	1.457428916687066e-11
4234	1.77066e-11	Si	3	1121.87A	-20.367	1.4440671280640005e-11
4235	4.35614e-11	Fe	3	456.011A	-20.367	1.4440671280640005e-11
4236	1.99327e-12	N	1	9965.75A	-20.371	1.4308278410553742e-11
4237	1.33733e-10	C	5	148.538A	-20.375	1.4177099325596118e-11
4238	4.60685e-11	Mg	7	431.194A	-20.375999999999998	1.4144492901966e-11
4239	4.39948e-12	Fe	2	4515.19A	-20.377	1.4111961471029093e-11
4240	3.74883e-11	O	6	529.884A	-20.378	1.4079504860307097e-11
4241	1.05052e-13	Fe	4	18.9092m	-20.38	1.4014815411576874e-11
4242	2.02972e-12	N	1	9786.78A	-20.381	1.3982582230591513e-11
4243	4.3945699999999995e-12	Fe	2	4520.22A	-20.381	1.3982582230591513e-11
4244	4.45971e-11	Fe	3	445.420A	-20.382	1.3950423183865213e-11
4245	1.50603e-11	N	1	1319.00A	-20.383	1.3918338100894025e-11
4246	4.5002e-11	C	5	441.412A	-20.384	1.3886326811565805e-11
4247	7.20595e-11	Si	7	275.667A	-20.386	1.3822524935346394e-11
4248	4.50345e-11	Ca	8	441.094A	-20.386	1.3822524935346394e-11
4249	1.21907e-13	Co	2	16.2947m	-20.389	1.3727371342991029e-11
4250	2.90671e-11	C	5	683.401A	-20.391	1.3664299800809413e-11
4251	2.76972e-12	Fe	2	7172.00A	-20.392	1.3632872783358014e-11
4252	4.93844e-11	C	5	402.242A	-20.393	1.3601518046041005e-11
4253	4.0799400000000005e-12	Fe	2	4868.81A	-20.393	1.3601518046041005e-11
4254	1.38469e-11	Fe	6	1434.58A	-20.395	1.3539024747233806e-11
4255	4.91067e-12	He	1	4045.17A	-20.397000000000002	1.3476818579052844e-11
4256	2.03178e-12	N	1	9776.90A	-20.398	1.3445822756446065e-11
4257	2.49259e-11	Si	2	796.940A	-20.4	1.3384044812514889e-11
4258	2.2088e-12	Fe	4	8993.33A	-20.401	1.335326236364998e-11
4259	2.2393900000000002e-12	Fe	2	8870.46A	-20.402	1.3322550712452847e-11
4260	1.67405e-12	Fe	2	1.18661m	-20.405	1.3230838918438662e-11
4261	2.61832e-11	B	3	758.671A	-20.408	1.3139758463973703e-11
4262	3.45727e-12	Fe	2	5745.70A	-20.409000000000002	1.3109537858119461e-11
4263	5.5011e-11	O	2	361.099A	-20.413	1.2989348892605938e-11
4264	1.84798e-12	Na	1	1.07493m	-20.413	1.2989348892605938e-11
4265	2.31337e-14	He	1	85.8682m	-20.414	1.2959474219166322e-11
4266	2.28863e-11	C	5	867.962A	-20.415	1.2929668255569042e-11
4267	4.56539e-11	N	2	435.110A	-20.418	1.2840661045364312e-11
4268	3.75999e-12	Fe	2	5283.11A	-20.418	1.2840661045364312e-11
4269	2.61313e-11	C	5	760.179A	-20.418	1.2840661045364312e-11
4270	3.07985e-12	Ca	1	6449.81A	-20.419	1.2811128344483713e-11
4271	2.40643e-12	Ca	2	8254.73A	-20.42	1.2781663566930284e-11
4272	3.79592e-11	Fe	3	523.311A	-20.423	1.2693675213835724e-11
4273	1.51064e-11	N	1	1314.97A	-20.424	1.2664480570986628e-11
4274	4.73438e-11	C	2	419.579A	-20.425	1.2635353073952812e-11
4275	4.00026e-12	Fe	2	4965.79A	-20.428	1.254837191520731e-11
4276	2.66005e-12	Fe	4	7467.71A	-20.428	1.254837191520731e-11
4277	1.69625e-11	N	1	1171.08A	-20.43	1.2490717383339144e-11
4278	1.96505e-12	N	1	1.01089m	-20.432000000000002	1.2433327749982604e-11
4279	4.89378e-11	C	5	405.913A	-20.432000000000002	1.2433327749982604e-11
4280	2.36473e-11	Ar	4	840.032A	-20.433	1.2404731889684433e-11
4281	7.76578e-12	Zn	2	2557.95A	-20.433	1.2404731889684433e-11
4282	7.28902e-11	O	5	272.526A	-20.435	1.234773732378516e-11
4283	3.63305e-11	S	2	546.771A	-20.435	1.234773732378516e-11
4284	9.03879e-12	Fe	5	2197.69A	-20.436	1.2319338316004544e-11
4285	4.2067e-11	C	5	472.210A	-20.442	1.2150310657625817e-11
4286	1.61069e-11	C	1	1233.29A	-20.448	1.19836021456626e-11
4287	1.70613e-12	Fe	6	1.16430m	-20.448	1.19836021456626e-11
4288	3.0562400000000003e-12	Ca	1	6499.65A	-20.45	1.1928542495177963e-11
4289	2.0046400000000002e-12	N	1	9909.22A	-20.451	1.1901107608749062e-11
4290	3.06945e-12	Ca	1	6471.66A	-20.454	1.1819180960233174e-11
4291	1.92461e-12	Fe	2	1.03213m	-20.455	1.1791997598355006e-11
4292	2.59767e-11	N	5	764.704A	-20.456	1.1764876756474153e-11
4293	1.43778e-13	Co	3	13.8160m	-20.458	1.1710822057867464e-11
4294	2.29156e-11	C	5	866.853A	-20.459	1.1683887914548899e-11
4295	7.82877e-12	Fe	2	2537.37A	-20.464000000000002	1.1550143555552054e-11
4296	1.48641e-11	N	1	1336.40A	-20.465	1.1523578962533999e-11
4297	4.01677e-12	C	5	4945.38A	-20.465	1.1523578962533999e-11
4298	2.42745e-12	Na	1	8183.26A	-20.469	1.141793015557291e-11
4299	1.03747e-11	S	1	1914.70A	-20.471	1.1365469531798665e-11
4300	1.472e-10	Li	3	134.949A	-20.473	1.1313249942696142e-11
4301	2.55422e-12	Fe	2	7777.11A	-20.477999999999998	1.1183748241479734e-11
4302	4.02064e-11	Na	6	494.062A	-20.479	1.1158026334299667e-11
4303	5.40253e-11	Mg	7	367.688A	-20.479	1.1158026334299667e-11
4304	9.96268e-12	Sc	3	1993.89A	-20.480999999999998	1.1106759860112916e-11
4305	6.6090600000000005e-12	C	5	3005.64A	-20.482	1.1081215021296399e-11
4306	2.02941e-12	N	1	9788.29A	-20.482	1.1081215021296399e-11
4307	1.2881799999999999e-12	Fe	5	1.54205m	-20.483	1.1055728933978823e-11
4308	1.59781e-12	K	1	1.24323m	-20.487	1.0954369401861538e-11
4309	7.44349e-11	Na	3	266.870A	-20.488000000000003	1.092917505137296e-11
4310	1.69742e-11	N	1	1170.28A	-20.49	1.0878960053319915e-11
4311	1.47532e-12	N	1	1.34645m	-20.491	1.0853939139520257e-11
4312	4.00992e-11	C	5	495.383A	-20.493000000000002	1.0804069819082174e-11
4313	2.05253e-11	S	3	967.805A	-20.493000000000002	1.0804069819082174e-11
4314	6.31561e-11	Ca	5	314.530A	-20.497	1.0705017511598496e-11
4315	6.71467e-12	O	1	2958.36A	-20.503	1.055813916501246e-11
4316	5.17534e-12	Mg	1	3838.29A	-20.506	1.048545744623547e-11
4317	1.70609e-11	N	1	1164.32A	-20.506	1.048545744623547e-11
4318	3.3136300000000003e-12	Fe	2	5994.77A	-20.51	1.038932619454381e-11
4319	2.55997e-11	N	2	775.965A	-20.51	1.038932619454381e-11
4320	7.58852e-11	Ca	3	261.770A	-20.51	1.038932619454381e-11
4321	3.7037400000000005e-12	Ni	4	5363.34A	-20.51	1.038932619454381e-11
4322	2.22512e-12	Ca	2	8927.36A	-20.511999999999997	1.0341591576681143e-11
4323	1.44462e-11	S	3	1375.06A	-20.514	1.029407627946527e-11
4324	6.30597e-11	Ne	2	315.010A	-20.514	1.029407627946527e-11
4325	4.65647e-11	N	2	426.599A	-20.516	1.0246779295209609e-11
4326	1.08303e-11	Si	1	1834.15A	-20.517	1.0223212356806214e-11
4327	3.6603800000000003e-13	Na	1	5.42688m	-20.518	1.0199699620857048e-11
4328	2.40863e-11	Si	2	824.722A	-20.52	1.0152836257959446e-11
4329	1.63836e-12	N	1	1.21246m	-20.521	1.0129485382546045e-11
4330	4.9261900000000004e-12	Mn	1	4032.42A	-20.521	1.0129485382546045e-11
4331	6.46566e-14	V	4	30.7230m	-20.521	1.0129485382546045e-11
4332	8.286239999999999e-12	Al	1	2397.28A	-20.522	1.0106188212655865e-11
4333	1.62953e-11	C	5	1219.03A	-20.522	1.0106188212655865e-11
4334	2.68868e-12	Fe	2	7388.18A	-20.522	1.0106188212655865e-11
4335	5.13109e-11	Ne	4	387.139A	-20.522	1.0106188212655865e-11
4336	8.41614e-12	Fe	1	2360.28A	-20.523000000000003	1.008294462476938e-11
4337	1.42453e-12	Fe	6	1.39446m	-20.523000000000003	1.008294462476938e-11
4338	4.84452e-12	K	6	4100.40A	-20.525	1.0036617702351008e-11
4339	1.40711e-12	Fe	5	1.41172m	-20.526999999999997	9.990503632806454e-12
4340	7.339109999999999e-13	K	1	2.70666m	-20.528000000000002	9.967526112070341e-12
4341	7.56597e-11	Fe	4	262.550A	-20.528000000000002	9.967526112070341e-12
4342	1.6408e-12	N	1	1.21066m	-20.529	9.9446014381656e-12
4343	6.97484e-11	O	5	284.802A	-20.535999999999998	9.78559825752314e-12
4344	1.60142e-12	N	1	1.24043m	-20.539	9.718234672946074e-12
4345	5.29534e-11	C	5	375.131A	-20.539	9.718234672946074e-12
4346	4.34871e-11	Fe	3	456.790A	-20.541	9.673583440543992e-12
4347	3.06587e-12	C	5	6479.22A	-20.543000000000003	9.629137361919459e-12
4348	1.68825e-11	N	1	1176.63A	-20.543000000000003	9.629137361919459e-12
4349	2.62455e-11	C	5	756.870A	-20.544	9.606990960543227e-12
4350	5.19907e-11	C	5	382.077A	-20.545	9.584895494476643e-12
4351	1.19598e-11	Mg	1	1660.94A	-20.546	9.562850846571902e-12
4352	1.2218e-11	Si	1	1625.84A	-20.546999999999997	9.540856899950397e-12
4353	1.32725e-12	N	1	1.49666m	-20.546999999999997	9.540856899950397e-12
4354	4.49574e-11	Ar	5	441.850A	-20.548000000000002	9.518913538002254e-12
4355	2.15451e-11	N	4	921.994A	-20.551	9.453385798121403e-12
4356	1.457e-11	Fe	7	1363.38A	-20.552	9.431643614124917e-12
4357	2.22503e-11	Ne	5	892.771A	-20.554000000000002	9.388309148028823e-12
4358	2.26053e-12	P	1	8787.54A	-20.557	9.323680482444563e-12
4359	4.31486e-12	N	5	4603.74A	-20.557	9.323680482444563e-12
4360	2.1148599999999997e-12	N	1	9392.79A	-20.563000000000002	9.1957547904151e-12
4361	9.33699e-11	C	4	212.750A	-20.564	9.174605141293745e-12
4362	2.0167e-12	C	1R	9850.00A	-20.566	9.132451659704989e-12
4363	6.6239e-12	C	5	2998.91A	-20.566999999999997	9.111447603744099e-12
4364	3.70464e-12	Fe	2	5362.05A	-20.568	9.090491855771237e-12
4365	4.19483e-12	C	2	4735.46A	-20.568	9.090491855771237e-12
4366	2.57334e-13	Fe	2	7.71934m	-20.569000000000003	9.06958430468134e-12
4367	9.41753e-13	Al	1	2.10931m	-20.569000000000003	9.06958430468134e-12
4368	4.63895e-11	Fe	3	428.211A	-20.570999999999998	9.027913350006284e-12
4369	1.36539e-12	N	1	1.45485m	-20.573	8.986433855976377e-12
4370	3.53968e-11	Na	4	561.193A	-20.576	8.924571680443352e-12
4371	4.90177e-11	C	5	405.251A	-20.576999999999998	8.904045735167332e-12
4372	8.62799e-12	Fe	6	2302.33A	-20.58	8.842750715468646e-12
4373	7.13512e-11	Mg	7	278.404A	-20.583000000000002	8.781877647717532e-12
4374	1.0441299999999999e-10	N	5	190.249A	-20.583000000000002	8.781877647717532e-12
4375	2.55219e-11	C	5	778.330A	-20.585	8.741528585056338e-12
4376	2.54926e-11	C	5	779.224A	-20.587	8.70136490949833e-12
4377	2.8612599999999996e-14	N	4	69.4255m	-20.589000000000002	8.661385769267068e-12
4378	3.1437799999999998e-12	Fe	2	6318.66A	-20.59	8.641465134789555e-12
4379	1.93801e-11	C	5	1024.99A	-20.592	8.601761209023888e-12
4380	4.49655e-14	Co	3	44.1771m	-20.595	8.542547101366275e-12
4381	2.43055e-11	Ne	4	817.283A	-20.595	8.542547101366275e-12
4382	1.17687e-10	Li	2	168.791A	-20.596	8.522899788240277e-12
4383	5.52323e-11	Ca	8	359.653A	-20.598000000000003	8.483740620758505e-12
4384	4.41354e-11	Fe	3	450.079A	-20.601	8.425338961115913e-12
4385	3.5953e-12	Fe	2	5525.12A	-20.601	8.425338961115913e-12
4386	1.8512099999999997e-12	N	1	1.07305m	-20.601	8.425338961115913e-12
4387	2.3911e-12	Sc	2	8307.66A	-20.604	8.367339335670369e-12
4388	2.55592e-12	O	1	7771.94A	-20.605	8.348094989223264e-12
4389	4.88231e-12	Sc	3	4068.66A	-20.605	8.348094989223264e-12
4390	2.59483e-11	Si	2	765.539A	-20.607	8.309738976837997e-12
4391	3.18138e-10	B	4	62.4397A	-20.608	8.290627107540005e-12
4392	5.024869999999999e-12	Fe	6	3953.22A	-20.609	8.271559194321629e-12
4393	1.70405e-11	N	1	1165.72A	-20.61	8.252535136086761e-12
4394	5.50626e-11	Na	4	360.761A	-20.61	8.252535136086761e-12
4395	6.725889999999999e-10	N	6	29.5343A	-20.613000000000003	8.19572508380533e-12
4396	9.08859e-11	Fe	8	218.565A	-20.615	8.158069147543709e-12
4397	3.33816e-11	S	2	595.072A	-20.615	8.158069147543709e-12
4398	3.62087e-11	Ar	2	548.610A	-20.616	8.13930610917314e-12
4399	4.87951e-11	Fe	3	407.100A	-20.621	8.046136242583253e-12
4400	4.11758e-11	Fe	3	482.430A	-20.621	8.046136242583253e-12
4401	1.67596e-11	Ca	2	1185.26A	-20.622	8.027630642750248e-12
4402	4.25846e-11	N	2	466.470A	-20.625	7.972368822110926e-12
4403	5.13275e-12	Fe	6	3870.14A	-20.625999999999998	7.954032882637047e-12
4404	2.07071e-11	Mg	2	959.306A	-20.625999999999998	7.954032882637047e-12
4405	5.51591e-12	Fe	5	3601.30A	-20.627	7.935739114653646e-12
4406	3.83942e-11	C	5	517.381A	-20.628	7.917487421169055e-12
4407	1.63081e-11	C	5	1218.07A	-20.628	7.917487421169055e-12
4408	5.43864e-11	Mg	7	365.247A	-20.631	7.862983821133858e-12
4409	3.74858e-11	O	6	529.920A	-20.634	7.808855421242189e-12
4410	5.37776e-11	C	5	369.382A	-20.635	7.790895552154403e-12
4411	1.7767599999999998e-12	N	1	1.11801m	-20.636	7.772976989619335e-12
4412	8.411419999999999e-12	C	5	2361.61A	-20.636	7.772976989619335e-12
4413	1.4553e-12	N	1	1.36497m	-20.638	7.737263404415806e-12
4414	5.4922699999999996e-12	He	1	3616.80A	-20.641	7.684000457785389e-12
4415	1.58829e-11	C	1	1250.68A	-20.641	7.684000457785389e-12
4416	5.55597e-11	C	5	357.533A	-20.643	7.648695682611146e-12
4417	7.86141e-12	Fe	2	2526.83A	-20.644000000000002	7.631104170700406e-12
4418	3.7613e-12	Ni	2	5281.27A	-20.645	7.613553118144389e-12
4419	2.34067e-13	Co	3	8.48665m	-20.646	7.596042431889035e-12
4420	1.51063e-11	N	1	1314.98A	-20.647	7.578572019094554e-12
4421	3.14932e-12	Fe	2	6307.53A	-20.647	7.578572019094554e-12
4422	2.85577e-11	C	5	695.589A	-20.648000000000003	7.561141787134371e-12
4423	1.39935e-12	Fe	2	1.41955m	-20.65	7.52640149627664e-12
4424	8.85801e-12	P	1	2242.54A	-20.65	7.52640149627664e-12
4425	3.97289e-17	Si	4	5.00000c	-20.651	7.509091253189342e-12
4426	1.9829099999999997e-12	N	1	1.00178m	-20.651999999999997	7.491820822556424e-12
4427	5.43334e-11	Ne	5	365.603A	-20.653000000000002	7.474590112811598e-12
4428	5.13096e-11	Ne	4	387.149A	-20.654	7.457399032599595e-12
4429	1.6873099999999998e-12	K	1	1.17729m	-20.655	7.440247490774844e-12
4430	2.55519e-12	O	1	7774.17A	-20.656999999999996	7.406062658753463e-12
4431	2.73088e-11	C	5	727.402A	-20.658	7.389029187312079e-12
4432	1.62941e-11	C	5	1219.12A	-20.658	7.389029187312079e-12
4433	4.37522e-12	Cr	5	4540.22A	-20.66	7.355079682019012e-12
4434	3.7157e-11	P	5	534.609A	-20.66	7.355079682019012e-12
4435	1.67724e-11	N	1	1184.36A	-20.662	7.32128616053389e-12
4436	1.12754e-10	C	5	176.176A	-20.663	7.304447669627817e-12
4437	5.51928e-11	Ne	2	359.910A	-20.663	7.304447669627817e-12
4438	8.38334e-11	O	5	236.952A	-20.665	7.270886781108285e-12
4439	2.51474e-11	Si	2	789.921A	-20.666	7.254164205558275e-12
4440	6.0845e-12	Fe	2	3264.76A	-20.666999999999998	7.237480090864811e-12
4441	3.58947e-11	C	2	553.410A	-20.668000000000003	7.220834348570201e-12
4442	2.302e-12	N	1	8629.24A	-20.668000000000003	7.220834348570201e-12
4443	1.88707e-11	C	5	1052.66A	-20.669	7.204226890420614e-12
4444	1.70367e-11	C	1	1165.98A	-20.671999999999997	7.154633341342409e-12
4445	6.77027e-11	Fe	7	293.407A	-20.677	7.072734930719711e-12
4446	2.60687e-11	O	5	762.004A	-20.678	7.056468091779038e-12
4447	2.27913e-12	Fe	2	8715.79A	-20.678	7.056468091779038e-12
4448	4.43724e-11	Ca	7	447.676A	-20.678	7.056468091779038e-12
4449	4.41826e-12	Fe	5	4495.99A	-20.679000000000002	7.040238665529737e-12
4450	1.50602e-11	N	1	1319.01A	-20.686999999999998	6.91173982825365e-12
4451	5.70814e-12	Ni	1	3480.03A	-20.689	6.8799832683679565e-12
4452	2.72795e-11	C	5	728.182A	-20.689	6.8799832683679565e-12
4453	7.9173e-12	Mg	7	2508.99A	-20.69	6.86415974594879e-12
4454	7.94629e-11	Fe	7	249.984A	-20.691999999999997	6.832621796683781e-12
4455	4.88215e-11	Si	3	406.880A	-20.691999999999997	6.832621796683781e-12
4456	2.5948e-12	Fe	2	7655.49A	-20.693	6.816907202626702e-12
4457	6.00189e-11	Ne	2	330.970A	-20.693	6.816907202626702e-12
4458	5.73466e-11	C	5	346.393A	-20.695	6.785586359077279e-12
4459	1.4676799999999999e-12	N	1	1.35346m	-20.695	6.785586359077279e-12
4460	2.41572e-11	N	4	822.299A	-20.695	6.785586359077279e-12
4461	5.81808e-13	Na	1	3.41426m	-20.695999999999998	6.7699799435248845e-12
4462	5.1872699999999996e-12	He	1	3829.46A	-20.698	6.738874711145817e-12
4463	2.85577e-11	C	5	695.591A	-20.698	6.738874711145817e-12
4464	1.00649e-10	Fe	8	197.363A	-20.699	6.723375729402353e-12
4465	1.75992e-12	O	1	1.12871m	-20.701999999999998	6.6770923364333315e-12
4466	8.643139999999999e-12	Fe	1	2298.29A	-20.704	6.646413883842065e-12
4467	3.3991800000000005e-12	Fe	2	5843.89A	-20.704	6.646413883842065e-12
4468	7.93946e-12	Zn	2	2501.99A	-20.708000000000002	6.585479195089506e-12
4469	2.619e-11	B	3	758.475A	-20.711	6.540145075185613e-12
4470	2.3210400000000001e-10	Si	7	85.5842A	-20.715	6.480184664726997e-12
4471	1.99272e-12	N	1	9968.51A	-20.715	6.480184664726997e-12
4472	2.6183e-11	O	5	758.677A	-20.715999999999998	6.465280653580091e-12
4473	5.27684e-12	Fe	5	3764.46A	-20.718000000000004	6.435575387271555e-12
4474	6.36055e-11	Mg	5	312.307A	-20.719	6.420773974615718e-12
4475	5.1624e-11	C	5	384.791A	-20.72	6.406006604264326e-12
4476	5.12948e-11	Ar	3	387.261A	-20.721	6.391273197922198e-12
4477	2.33957e-11	C	5	849.064A	-20.721999999999998	6.376573677474385e-12
4478	6.44196e-11	Ne	2	308.360A	-20.725	6.33267765303825e-12
4479	5.21991e-12	Fe	2	3805.52A	-20.726	6.318112898603953e-12
4480	1.79523e-12	Co	3	1.10652m	-20.732	6.23142513979502e-12
4481	3.68543e-17	C	4	5.39000c	-20.736	6.174295090716766e-12
4482	6.61028e-12	C	5	3005.09A	-20.736	6.174295090716766e-12
4483	4.21683e-11	Ca	8	471.076A	-20.738000000000003	6.145926781626372e-12
4484	1.27849e-12	C	5	1.55374m	-20.739	6.131791542277404e-12
4485	9.45316e-13	Ni	2	2.10136m	-20.741	6.103618519253218e-12
4486	1.0136399999999998e-10	Fe	8	195.972A	-20.741999999999997	6.089580586207487e-12
4487	1.24757e-11	Ne	5	1592.26A	-20.747	6.019873733658192e-12
4488	1.20321e-11	Mg	1	1650.95A	-20.748	6.006028408274473e-12
4489	1.11871e-11	Al	1	1775.65A	-20.748	6.006028408274473e-12
4490	4.12275e-11	Mg	5	481.826A	-20.748	6.006028408274473e-12
4491	4.89127e-12	Sc	3	4061.21A	-20.75	5.978433214363594e-12
4492	3.6481e-13	Fe	8	5.44515m	-20.75	5.978433214363594e-12
4493	3.99206e-11	Ar	2	497.599A	-20.752	5.95096480885184e-12
4494	1.4551e-12	N	1	1.36516m	-20.753	5.937277969597233e-12
4495	6.72164e-11	Fe	6	295.530A	-20.753	5.937277969597233e-12
4496	4.5601e-12	Fe	2	4356.14A	-20.759	5.855815461903872e-12
4497	1.3178700000000001e-12	Fe	4	1.50732m	-20.759	5.855815461903872e-12
4498	6.04627e-12	Fe	2	3285.41A	-20.759	5.855815461903872e-12
4499	1.51527e-11	N	1	1310.95A	-20.764	5.788784496605038e-12
4500	6.20027e-11	Ne	2	320.380A	-20.764	5.788784496605038e-12
4501	2.53328e-12	Fe	2	7841.39A	-20.764	5.788784496605038e-12
4502	1.49743e-11	N	1	1326.57A	-20.765	5.7754706617178375e-12
4503	1.51338e-11	Si	3	1312.59A	-20.766	5.762187447801202e-12
4504	1.06228e-11	C	5	1869.98A	-20.767	5.748934784428758e-12
4505	5.63169e-11	C	5	352.726A	-20.768	5.735712601336253e-12
4506	9.84953e-13	Fe	2	2.01679m	-20.768	5.735712601336253e-12
4507	6.50122e-11	Ne	2	305.550A	-20.768	5.735712601336253e-12
4508	6.67503e-12	Fe	2	2975.94A	-20.769000000000002	5.7225208284209866e-12
4509	2.9952900000000003e-12	He	1	6631.90A	-20.771	5.696228233517213e-12
4510	6.75775e-12	Fe	2	2939.51A	-20.772	5.683127272127984e-12
4511	6.70807e-12	Fe	2	2961.28A	-20.773000000000003	5.670056442113721e-12
4512	9.10071e-12	Fe	7	2182.74A	-20.78	5.57939850933239e-12
4513	9.29905e-12	P	1	2136.18A	-20.783	5.54099020015383e-12
4514	8.674380000000001e-12	Al	1	2290.01A	-20.783	5.54099020015383e-12
4515	1.70364e-11	N	1	1166.00A	-20.789	5.464964964495294e-12
4516	7.95303e-12	B	1	2497.72A	-20.79	5.4523958938650015e-12
4517	1.66911e-11	Mg	6	1190.12A	-20.793000000000003	5.41486186454169e-12
4518	7.48188e-14	Fe	2	26.5501m	-20.794	5.402408027843583e-12
4519	2.4928799999999998e-12	Mn	9	7968.49A	-20.796	5.377586217658896e-12
4520	8.81369e-13	Fe	2	2.25382m	-20.796999999999997	5.3652181125695916e-12
4521	4.27992e-11	Ne	5	464.131A	-20.8	5.3282842108714886e-12
4522	1.67485e-12	Fe	2	1.18604m	-20.803	5.2916045603643445e-12
4523	5.00288e-11	S	3	397.060A	-20.804000000000002	5.2794342075992055e-12
4524	1.22624e-11	C	5	1619.95A	-20.807	5.243090838149269e-12
4525	7.17121e-11	Mg	7	277.003A	-20.808000000000003	5.231032063848913e-12
4526	5.34109e-11	C	5	371.918A	-20.808000000000003	5.231032063848913e-12
4527	2.60703e-12	C	5	7619.57A	-20.81	5.206997654694802e-12
4528	3.66577e-11	S	2	541.891A	-20.81	5.206997654694802e-12
4529	9.190040000000001e-13	Sc	2	2.16152m	-20.811999999999998	5.183073673619914e-12
4530	5.715169999999999e-12	Fe	2	3475.74A	-20.811999999999998	5.183073673619914e-12
4531	1.12085e-11	P	2	1772.27A	-20.814	5.1592596132533145e-12
4532	1.0624e-11	C	5	1869.77A	-20.816	5.135554968555306e-12
4533	1.51259e-11	N	1	1313.28A	-20.818	5.111959236806473e-12
4534	1.50087e-12	Fe	6	1.32353m	-20.82	5.088471917597354e-12
4535	3.65547e-13	Na	1	5.43417m	-20.824	5.041820526645201e-12
4536	2.6002e-11	C	5	763.958A	-20.825	5.030224661215803e-12
4537	1.70051e-11	S	2	1168.15A	-20.826999999999998	5.007112878269473e-12
4538	1.7359700000000001e-12	Fe	2	1.14429m	-20.828000000000003	4.995596838216127e-12
4539	1.19104e-11	Si	1	1667.83A	-20.829	4.984107284320002e-12
4540	5.9941199999999995e-12	Fe	2	3313.99A	-20.837	4.8931370741720926e-12
4541	1.51306e-11	N	1	1312.87A	-20.838	4.8818831711939845e-12
4542	3.04353e-12	Si	1	6526.78A	-20.838	4.8818831711939845e-12
4543	1.46263e-12	N	1	1.35813m	-20.840999999999998	4.848276523828866e-12
4544	8.88805e-12	P	1	2234.96A	-20.843000000000004	4.826000716637416e-12
4545	4.73674e-11	Fe	3	419.370A	-20.844	4.814901222996864e-12
4546	8.93444e-12	P	1	2223.36A	-20.844	4.814901222996864e-12
4547	1.3198200000000001e-12	N	1	1.50509m	-20.846	4.792778761383583e-12
4548	6.02318e-11	Si	4	329.800A	-20.846	4.792778761383583e-12
4549	8.02779e-12	Fe	2	2474.46A	-20.848000000000003	4.770757943248533e-12
4550	2.58547e-13	Fe	4	7.68312m	-20.85	4.74883830158243e-12
4551	4.39443e-12	C	5	4520.38A	-20.851	4.737916276571802e-12
4552	3.00241e-11	C	5	661.617A	-20.853	4.7161475286575205e-12
4553	2.86703e-13	Fe	4	6.92859m	-20.855999999999998	4.683681797430546e-12
4554	4.7474e-12	Fe	2	4184.28A	-20.857	4.6729096282209746e-12
4555	3.92341e-11	C	5	506.306A	-20.86	4.6407415446069476e-12
4556	7.30184e-13	K	1	2.72047m	-20.86	4.6407415446069476e-12
4557	4.78362e-11	C	2	415.260A	-20.861	4.630068135238313e-12
4558	2.25742e-12	P	1	8799.61A	-20.863000000000003	4.608794904522873e-12
4559	6.44791e-13	Fe	2	3.08076m	-20.863000000000003	4.608794904522873e-12
4560	4.9452599999999995e-12	Na	5	4016.87A	-20.863000000000003	4.608794904522873e-12
4561	4.24795e-11	Na	4	467.625A	-20.863000000000003	4.608794904522873e-12
4562	4.29969e-12	N	5	4619.97A	-20.863000000000003	4.608794904522873e-12
4563	2.45719e-11	Si	2	808.421A	-20.865	4.587619415424231e-12
4564	2.15131e-11	O	4	923.367A	-20.868000000000002	4.5560384655052275e-12
4565	2.54759e-11	O	4	779.736A	-20.869	4.545559867812598e-12
4566	5.33883e-11	Na	2	372.075A	-20.869	4.545559867812598e-12
4567	1.24864e-11	Si	1	1590.89A	-20.87	4.535105370225853e-12
4568	6.831310000000001e-12	Fe	2	2907.86A	-20.871	4.524674917316363e-12
4569	8.86227e-15	Ne	4	224.146m	-20.872	4.514268453782829e-12
4570	4.47052e-11	K	3	444.344A	-20.873	4.503885924451254e-12
4571	1.57781e-11	Fe	7	1258.99A	-20.874000000000002	4.493527274274503e-12
4572	6.10445e-11	Ca	5	325.410A	-20.875999999999998	4.472881391829729e-12
4573	6.140619999999999e-12	Fe	2	3234.93A	-20.878	4.452330368598125e-12
4574	3.3835800000000004e-12	Fe	2	5870.84A	-20.878	4.452330368598125e-12
4575	1.0131599999999999e-13	Fe	4	19.6064m	-20.88	4.431873768741306e-12
4576	1.04464e-10	N	5	190.155A	-20.883000000000003	4.40136496431272e-12
4577	5.99964e-12	Ni	1	3310.94A	-20.883000000000003	4.40136496431272e-12
4578	1.96368e-10	Si	6	101.159A	-20.884	4.3912421058011745e-12
4579	2.77889e-11	C	5	714.834A	-20.886	4.3710661810166275e-12
4580	3.08435e-12	Fe	2	6440.40A	-20.886	4.3710661810166275e-12
4581	2.84014e-11	C	5	699.418A	-20.888	4.350982956185977e-12
4582	1.65578e-11	C	5	1199.70A	-20.891	4.321031000194284e-12
4583	1.41427e-11	Fe	6	1404.57A	-20.891	4.321031000194284e-12
4584	2.28863e-11	C	5	867.962A	-20.892	4.311092904673057e-12
4585	2.61296e-11	O	5	760.227A	-20.895	4.2814155498644304e-12
4586	1.424e-12	Sc	2	1.39497m	-20.896	4.271568567350602e-12
4587	3.832369999999999e-12	He	1	5183.33A	-20.898000000000003	4.2519424925292666e-12
4588	1.03922e-11	Fe	5	1911.48A	-20.9	4.2324065913308315e-12
4589	5.04393e-12	Fe	2	3938.29A	-20.901999999999997	4.212960449445031e-12
4590	4.87729e-10	C	5	40.7285A	-20.903000000000002	4.203270909293154e-12
4591	1.7366e-11	S	3	1143.87A	-20.904	4.193603654465284e-12
4592	5.51437e-11	Ar	3	360.231A	-20.904	4.193603654465284e-12
4593	8.10094e-12	Si	1	2452.12A	-20.906	4.174335795879915e-12
4594	6.79116e-11	Fe	7	292.505A	-20.908	4.1551564650632415e-12
4595	1.1476e-10	O	6	173.095A	-20.908	4.1551564650632415e-12
4596	2.1924299999999998e-12	N	1	9060.48A	-20.909000000000002	4.14559987038628e-12
4597	2.11511e-12	Fe	4	9391.68A	-20.912	4.11706176161239e-12
4598	1.88707e-11	C	5	1052.66A	-20.915	4.0887201077974245e-12
4599	3.10056e-11	Ca	7	640.673A	-20.919	4.051234496531076e-12
4600	7.42011e-12	P	1	2677.11A	-20.921999999999997	4.023345994421545e-12
4601	1.60712e-11	Si	2	1236.03A	-20.923000000000002	4.0140925554145455e-12
4602	1.20839e-11	Mg	1	1643.88A	-20.923000000000002	4.0140925554145455e-12
4603	3.1912900000000002e-12	Fe	4	6224.58A	-20.925	3.995649475410084e-12
4604	1.8371e-11	Cr	2	1081.29A	-20.926	3.986459736629213e-12
4605	1.31597e-12	N	1	1.50950m	-20.93	3.949911654081021e-12
4606	9.77315e-13	Fe	2	2.03256m	-20.930999999999997	3.940827109370103e-12
4607	1.5789200000000001e-12	N	1	1.25810m	-20.930999999999997	3.940827109370103e-12
4608	5.16242e-11	S	3	384.790A	-20.933000000000003	3.9227206535127045e-12
4609	1.32303e-11	C	5	1501.43A	-20.933000000000003	3.9227206535127045e-12
4610	4.9254e-12	Mn	1	4033.06A	-20.934	3.913698646367695e-12
4611	1.42242e-11	Cl	1	1396.53A	-20.934	3.913698646367695e-12
4612	3.7592800000000005e-12	Fe	2	5284.11A	-20.935	3.90469738926331e-12
4613	5.00553e-11	Si	3	396.851A	-20.936	3.8957168344757514e-12
4614	2.28864e-11	C	5	867.959A	-20.936999999999998	3.886756934391073e-12
4615	4.66299e-11	C	5	426.002A	-20.938000000000002	3.877817641504682e-12
4616	1.69923e-12	K	1	1.16902m	-20.938000000000002	3.877817641504682e-12
4617	1.72556e-11	Ca	2	1151.19A	-20.939	3.868898908421466e-12
4618	5.57021e-11	O	2	356.619A	-20.939	3.868898908421466e-12
4619	9.70889e-13	Fe	2	2.04601m	-20.939	3.868898908421466e-12
4620	8.14898e-11	Al	6	243.766A	-20.94	3.8600006878550924e-12
4621	2.6177099999999998e-12	Zn	2	7588.48A	-20.941	3.851122932628146e-12
4622	4.49348e-12	Fe	2	4420.73A	-20.941	3.851122932628146e-12
4623	1.33598e-12	N	1	1.48689m	-20.943	3.833428630024735e-12
4624	1.48396e-11	O	4	1338.61A	-20.944000000000003	3.8246119888348705e-12
4625	4.98957e-11	Fe	3	398.119A	-20.945999999999998	3.807039492953868e-12
4626	3.87024e-12	Ni	2	5132.62A	-20.947	3.798283545095045e-12
4627	2.55387e-11	C	5	777.817A	-20.947	3.798283545095045e-12
4628	6.37089e-11	Ne	2	311.800A	-20.947	3.798283545095045e-12
4629	1.0496e-11	Fe	4	1892.58A	-20.949	3.780832017424749e-12
4630	5.75903e-12	He	1	3449.27A	-20.953000000000003	3.746169141137799e-12
4631	2.04989e-11	O	1	969.049A	-20.954	3.737553191203282e-12
4632	1.7818900000000002e-12	Fe	4	1.11480m	-20.954	3.737553191203282e-12
4633	2.74961e-12	Si	2	7224.47A	-20.954	3.737553191203282e-12
4634	4.40435e-11	N	2	451.019A	-20.956	3.7203806941632435e-12
4635	1.24415e-11	B	3	1596.63A	-20.959	3.6947697736089305e-12
4636	1.90157e-10	Al	6	104.464A	-20.959	3.6947697736089305e-12
4637	4.6724099999999995e-12	Fe	2	4251.44A	-20.959	3.6947697736089305e-12
4638	6.6090600000000005e-12	C	5	3005.64A	-20.96	3.68627203893926e-12
4639	1.90004e-10	Be	3	104.548A	-20.968000000000004	3.6189899916406797e-12
4640	4.64872e-12	Co	3	4273.11A	-20.97	3.602362243020129e-12
4641	9.59866e-11	C	4	206.950A	-20.971999999999998	3.5858108919648432e-12
4642	2.5547900000000003e-12	O	1	7775.39A	-20.974	3.5693355874598956e-12
4643	2.42569e-10	Si	7	81.8920A	-20.976999999999997	3.5447644541064122e-12
4644	1.29055e-13	K	4	15.3923m	-20.976999999999997	3.5447644541064122e-12
4645	1.32291e-11	C	5	1501.57A	-20.978	3.5366117220978473e-12
4646	7.69404e-11	Ca	3	258.180A	-20.98	3.5203624672451187e-12
4647	2.79839e-12	Sc	2	7098.52A	-20.982	3.5041878709367873e-12
4648	7.06895e-11	Ca	3	281.010A	-20.984	3.4880875901479717e-12
4649	1.31147e-12	N	1	1.51467m	-20.985	3.4800652113093064e-12
4650	6.9427800000000004e-12	Fe	2	2861.17A	-20.987	3.464075764073879e-12
4651	5.5985e-11	Al	6	354.818A	-20.988000000000003	3.4561086109026313e-12
4652	8.913689999999999e-12	Mg	2	2228.53A	-20.991	3.432316926573211e-12
4653	9.53492e-12	Fe	1	2083.34A	-20.991999999999997	3.4244228167013413e-12
4654	1.99034e-12	N	1	9980.42A	-20.993000000000002	3.416546862778298e-12
4655	3.32813e-11	Na	5	596.865A	-20.993000000000002	3.416546862778298e-12
4656	7.18814e-12	Fe	2	2763.50A	-20.993000000000002	3.416546862778298e-12
4657	4.69743e-11	Si	3	422.879A	-20.994	3.4086890230466707e-12
4658	5.829189999999999e-13	Na	1	3.40776m	-20.996	3.393027519607348e-12
4659	4.0451e-12	He	1	4910.75A	-20.999000000000002	3.3696700824559045e-12
4660	2.13823e-11	Al	2	929.014A	-20.999000000000002	3.3696700824559045e-12
4661	4.3213300000000005e-12	Ni	3	4596.84A	-20.999000000000002	3.3696700824559045e-12
4662	1.62953e-11	C	5	1219.03A	-21.0	3.3619200563272215e-12
4663	1.28844e-10	Mg	5	154.174A	-21.000999999999998	3.3541878547640093e-12
4664	1.9037499999999998e-10	Al	6	104.344A	-21.006	3.315792783887661e-12
4665	6.62305e-12	C	5	2999.29A	-21.006	3.315792783887661e-12
4666	4.3345300000000005e-12	Fe	2	4582.83A	-21.006	3.315792783887661e-12
4667	1.46659e-12	N	1	1.35446m	-21.006	3.315792783887661e-12
4668	1.50172e-11	C	5	1322.78A	-21.006999999999998	3.3081666721070987e-12
4669	9.41007e-12	Ca	7	2110.98A	-21.008000000000003	3.3005580998968596e-12
4670	1.06368e-11	C	5	1867.53A	-21.013	3.262776923748074e-12
4671	9.49563e-12	Mg	3	2091.96A	-21.016	3.2403161253917236e-12
4672	5.18725e-13	Si	2	3.82948m	-21.017	3.232863605108562e-12
4673	3.5527e-12	Fe	2	5591.37A	-21.018	3.2254282251464135e-12
4674	5.06746e-11	Ar	4	392.000A	-21.019000000000002	3.2180099460836317e-12
4675	1.1012100000000001e-12	Fe	4	1.80388m	-21.021	3.203224533422751e-12
4676	2.2409599999999998e-12	N	1	8864.25A	-21.021	3.203224533422751e-12
4677	3.13903e-12	Fe	2	6328.22A	-21.026999999999997	3.159274645185489e-12
4678	4.99333e-11	S	3	397.820A	-21.026999999999997	3.159274645185489e-12
4679	1.27992e-12	Fe	5	1.55201m	-21.029	3.144759096718941e-12
4680	1.27589e-11	C	5	1556.90A	-21.031999999999996	3.1231107273693248e-12
4681	8.93796e-12	Mg	2	2222.48A	-21.034000000000002	3.1087613370120504e-12
4682	1.40163e-11	Si	3	1417.24A	-21.035999999999998	3.0944778761148047e-12
4683	1.22952e-11	Si	1	1615.62A	-21.037	3.087360774497211e-12
4684	2.93245e-11	Ar	2	677.401A	-21.037	3.087360774497211e-12
4685	1.23926e-11	Al	7	1602.93A	-21.039	3.0731756402531127e-12
4686	8.91976e-12	Mg	2	2227.02A	-21.039	3.0731756402531127e-12
4687	1.48554e-11	N	1	1337.19A	-21.041	3.0590556807807037e-12
4688	1.45803e-12	N	1	1.36242m	-21.043000000000003	3.045000596629058e-12
4689	6.74485e-11	Fe	7	294.513A	-21.043000000000003	3.045000596629058e-12
4690	2.8122e-12	Al	2	7063.68A	-21.045	3.0310100897232043e-12
4691	1.1236e-11	Si	1	1767.93A	-21.045	3.0310100897232043e-12
4692	1.3376e-14	He	1	148.508m	-21.046	3.0240389599636598e-12
4693	1.45895e-12	N	1	1.36156m	-21.048000000000002	3.010144763029888e-12
4694	8.932799999999999e-13	Fe	2	2.22377m	-21.05	2.9963144041322865e-12
4695	1.95762e-12	N	1	1.01473m	-21.05	2.9963144041322865e-12
4696	4.94438e-11	Mg	5	401.758A	-21.052	2.982547589961698e-12
4697	4.2403e-12	Si	2	4684.69A	-21.052	2.982547589961698e-12
4698	4.86359e-12	Fe	2	4084.32A	-21.055	2.9620158767701402e-12
4699	3.02881e-12	Fe	2	6558.50A	-21.055	2.9620158767701402e-12
4700	8.9084e-12	Al	1	2229.86A	-21.055	2.9620158767701402e-12
4701	8.45296e-11	O	3	235.000A	-21.055	2.9620158767701402e-12
4702	4.5045599999999995e-12	Fe	2	4409.85A	-21.055999999999997	2.955203429297001e-12
4703	7.94705e-11	Na	3	249.960A	-21.057	2.9484066500182376e-12
4704	7.85965e-11	Fe	4	252.740A	-21.058000000000003	2.941625502898004e-12
4705	1.47854e-11	O	4	1343.51A	-21.058000000000003	2.941625502898004e-12
4706	4.73211e-12	Fe	2	4197.80A	-21.061	2.9213754953723312e-12
4707	4.75345e-12	Fe	2	4178.96A	-21.061	2.9213754953723312e-12
4708	2.54927e-11	C	5	779.221A	-21.061999999999998	2.914656518182634e-12
4709	1.7011e-11	N	1	1167.74A	-21.064	2.9012648879179165e-12
4710	2.54926e-11	C	5	779.224A	-21.064	2.9012648879179165e-12
4711	5.06456e-11	C	5	392.225A	-21.066999999999997	2.8812927209114677e-12
4712	1.78737e-12	C	5	1.11138m	-21.066999999999997	2.8812927209114677e-12
4713	7.81352e-12	Fe	2	2542.32A	-21.07	2.8614580413355726e-12
4714	3.00341e-11	S	4	661.396A	-21.072	2.8483108358695257e-12
4715	2.60322e-11	C	5	763.071A	-21.073	2.8417599027334884e-12
4716	3.66618e-11	Ar	2	541.829A	-21.079	2.802769495155382e-12
4717	4.99135e-12	Fe	2	3979.78A	-21.079	2.802769495155382e-12
4718	9.94132e-11	O	5	199.817A	-21.08	2.7963233041964454e-12
4719	6.09409e-14	O	5	32.5963m	-21.081	2.789891939065279e-12
4720	1.87144e-11	C	5	1061.45A	-21.081999999999997	2.7834753656634706e-12
4721	1.66694e-11	Mg	6	1191.67A	-21.083000000000002	2.7770735499709187e-12
4722	1.32431e-11	C	5	1499.99A	-21.085	2.7643140560246964e-12
4723	2.44177e-12	Fe	2	8135.25A	-21.086	2.7579563101214357e-12
4724	1.18782e-13	Fe	2	16.7235m	-21.088	2.7452846519136893e-12
4725	2.16105e-11	Mg	2	919.202A	-21.09	2.732671214686894e-12
4726	5.36877e-11	S	4	370.000A	-21.09	2.732671214686894e-12
4727	5.57904e-12	Fe	2	3560.55A	-21.092	2.720115730939919e-12
4728	1.4076e-11	Fe	6	1411.22A	-21.095	2.7013905859586717e-12
4729	1.33053e-11	Li	2	1492.98A	-21.095	2.7013905859586717e-12
4730	2.0053900000000002e-12	N	1	9905.52A	-21.096	2.6951775600206037e-12
4731	8.414889999999999e-13	Ni	2	2.36063m	-21.096	2.6951775600206037e-12
4732	5.62258e-11	Na	7	353.298A	-21.098000000000003	2.6827943439687642e-12
4733	8.53006e-11	Fe	8	232.876A	-21.101999999999997	2.6581983375819224e-12
4734	2.51427e-12	Fe	2	7900.68A	-21.103	2.65208465105846e-12
4735	1.47915e-12	N	1	1.34296m	-21.104	2.6459850256238538e-12
4736	1.62948e-11	C	5	1219.07A	-21.105	2.639899428938432e-12
4737	4.69353e-11	S	3	423.230A	-21.105999999999998	2.6338278287370096e-12
4738	2.93357e-11	B	3	677.143A	-21.107	2.627770192828524e-12
4739	1.0909200000000002e-12	Co	3	1.82090m	-21.107	2.627770192828524e-12
4740	1.5016e-11	C	5	1322.89A	-21.107	2.627770192828524e-12
4741	9.28524e-13	Ca	2	2.13936m	-21.108	2.6217264890960147e-12
4742	6.01752e-11	S	4	330.110A	-21.108	2.6217264890960147e-12
4743	6.32947e-13	K	1	3.13841m	-21.109	2.6156966854963645e-12
4744	1.35985e-12	Fe	2	1.46078m	-21.11	2.6096807500601785e-12
4745	3.4634300000000003e-12	Fe	4	5735.48A	-21.111	2.6036786508915215e-12
4746	3.31625e-14	Fe	5	59.9004m	-21.111	2.6036786508915215e-12
4747	3.68891e-11	S	2	538.491A	-21.123	2.532721179262079e-12
4748	1.92261e-10	Li	3	103.320A	-21.124000000000002	2.5268960821945013e-12
4749	6.78407e-11	Fe	6	292.810A	-21.125999999999998	2.515286049300783e-12
4750	4.27355e-12	Fe	2	4648.24A	-21.127	2.5095010519193623e-12
4751	1.26492e-11	Si	1	1570.41A	-21.127	2.5095010519193623e-12
4752	4.92367e-12	Mn	1	4034.48A	-21.128	2.5037293596627054e-12
4753	5.4478900000000005e-12	Ti	1	3646.27A	-21.129	2.4979709419298743e-12
4754	2.48981e-11	Si	2	797.830A	-21.131	2.4864938079837e-12
4755	1.503e-11	C	5	1321.66A	-21.131	2.4864938079837e-12
4756	1.51258e-11	N	1	1313.28A	-21.131999999999998	2.4807750309197344e-12
4757	1.62941e-11	C	5	1219.12A	-21.135	2.4636974957283055e-12
4758	3.76792e-13	Si	2	5.27199m	-21.136	2.4580311487276084e-12
4759	2.72796e-11	C	5	728.180A	-21.136	2.4580311487276084e-12
4760	1.60831e-11	Si	2	1235.12A	-21.139	2.4411101813199305e-12
4761	1.75472e-11	C	1	1132.06A	-21.141	2.4298942988378334e-12
4762	3.49222e-12	Na	1	5688.20A	-21.142	2.424305697032558e-12
4763	2.58746e-11	O	1	767.719A	-21.147	2.3965548991959876e-12
4764	1.3105200000000002e-12	Fe	4	1.51577m	-21.151	2.3745831518126435e-12
4765	3.08805e-12	Fe	2	6432.68A	-21.155	2.3528128426201127e-12
4766	2.31143e-12	N	1	8594.00A	-21.155	2.3528128426201127e-12
4767	2.56893e-12	Zn	2	7732.57A	-21.156999999999996	2.3420026495583306e-12
4768	3.67806e-11	C	2	540.079A	-21.158	2.33661619293691e-12
4769	4.35719e-11	Ar	5	455.901A	-21.158	2.33661619293691e-12
4770	1.3209e-11	Na	4	1503.85A	-21.16	2.325880416720707e-12
4771	7.1326e-12	Fe	2	2785.02A	-21.160999999999998	2.3205310402058885e-12
4772	1.42539e-11	O	4	1393.62A	-21.162	2.315193966915625e-12
4773	1.43419e-12	Sc	2	1.38506m	-21.164	2.3045566168873717e-12
4774	2.72795e-11	C	5	728.182A	-21.166	2.293968141043003e-12
4775	4.81691e-11	C	2	412.390A	-21.166999999999998	2.2886921607255203e-12
4776	5.59606e-11	Na	7	354.972A	-21.169	2.278176575436142e-12
4777	2.4240400000000002e-12	Na	1	8194.79A	-21.169	2.278176575436142e-12
4778	3.83833e-12	Fe	5	5175.29A	-21.173000000000002	2.2572901270485306e-12
4779	4.54333e-12	Fe	2	4372.22A	-21.173000000000002	2.2572901270485306e-12
4780	6.9005e-10	N	6	28.7870A	-21.174	2.2520985038223503e-12
4781	2.03371e-11	C	5	976.758A	-21.176	2.2417510511140415e-12
4782	6.7004199999999994e-12	Fe	2	2964.66A	-21.188000000000002	2.180657111370257e-12
4783	5.32519e-11	C	5	373.028A	-21.188000000000002	2.180657111370257e-12
4784	8.97173e-11	Cr	8	221.412A	-21.189	2.175641739189222e-12
4785	1.75882e-11	Ca	2	1129.42A	-21.191	2.1656455734050553e-12
4786	5.0881e-11	Si	3	390.410A	-21.191999999999997	2.160664726803265e-12
4787	5.57077e-12	Co	1	3565.84A	-21.191999999999997	2.160664726803265e-12
4788	1.69803e-11	Al	6	1169.85A	-21.191999999999997	2.160664726803265e-12
4789	2.31799e-10	Si	7	85.6968A	-21.193	2.1556953358307337e-12
4790	8.67864e-12	P	2	2288.89A	-21.194000000000003	2.1507373741402975e-12
4791	6.72553e-11	N	4	295.359A	-21.195	2.145790815445337e-12
4792	1.98369e-12	Fe	2	1.00139m	-21.198	2.1310192953730056e-12
4793	9.87174e-12	Sc	3	2012.25A	-21.203000000000003	2.106625719214622e-12
4794	4.05078e-12	Fe	2	4903.86A	-21.204	2.1017806145106716e-12
4795	2.27301e-11	C	5	873.929A	-21.206	2.092123809768349e-12
4796	1.23783e-11	Al	7	1604.78A	-21.206999999999997	2.0873120585305766e-12
4797	6.44383e-11	Na	5	308.271A	-21.206999999999997	2.0873120585305766e-12
4798	1.57496e-11	Si	1	1261.27A	-21.21	2.0729431033892336e-12
4799	1.65801e-11	Li	2	1198.09A	-21.211	2.0681754665519713e-12
4800	2.21687e-11	Mg	2	896.057A	-21.211	2.0681754665519713e-12
4801	1.84357e-12	N	1	1.07750m	-21.212	2.0634187949751345e-12
4802	6.61028e-12	C	5	3005.09A	-21.215	2.04921431990319e-12
4803	4.04258e-11	Ca	7	491.381A	-21.215	2.04921431990319e-12
4804	1.19817e-11	C	1	1657.91A	-21.215999999999998	2.044501257753514e-12
4805	4.97636e-12	Ti	1	3991.76A	-21.215999999999998	2.044501257753514e-12
4806	4.63634e-11	N	2	428.451A	-21.217	2.0397990353459656e-12
4807	6.36847e-11	Fe	7	311.919A	-21.221	2.0210980453822283e-12
4808	1.3860799999999999e-12	Fe	2	1.43313m	-21.221	2.0210980453822283e-12
4809	7.0108899999999994e-12	Fe	2	2833.37A	-21.221999999999998	2.0164496488694975e-12
4810	1.46488e-11	S	1	1356.05A	-21.223000000000003	2.011811943372041e-12
4811	1.45213e-11	Cu	2	1367.95A	-21.225	2.002568507125038e-12
4812	1.69684e-11	N	1	1170.67A	-21.225	2.002568507125038e-12
4813	4.5334300000000004e-12	Fe	2	4381.77A	-21.226	1.9979627273676967e-12
4814	4.24344e-12	Si	2	4681.21A	-21.226	1.9979627273676967e-12
4815	1.51979e-12	Fe	7	1.30705m	-21.226999999999997	1.9933675406098443e-12
4816	9.73963e-12	Mg	3	2039.55A	-21.226999999999997	1.9933675406098443e-12
4817	3.48792e-11	S	2	569.521A	-21.226999999999997	1.9933675406098443e-12
4818	3.07709e-12	Ca	1	6455.60A	-21.226999999999997	1.9933675406098443e-12
4819	4.53187e-12	He	1	4383.28A	-21.23	1.979645294980987e-12
4820	1.48642e-11	N	1	1336.39A	-21.23	1.979645294980987e-12
4821	1.1583899999999999e-12	Fe	2	1.71483m	-21.23	1.979645294980987e-12
4822	6.7445399999999995e-12	Fe	2	2945.26A	-21.230999999999998	1.975092237148559e-12
4823	2.47624e-11	O	4	802.201A	-21.230999999999998	1.975092237148559e-12
4824	7.8949e-12	Si	1	2516.11A	-21.235	1.9569844826765077e-12
4825	4.31267e-11	N	4	460.607A	-21.235	1.9569844826765077e-12
4826	1.70381e-11	N	1	1165.88A	-21.235	1.9569844826765077e-12
4827	6.48929e-11	Fe	7	306.111A	-21.236	1.9524835432660925e-12
4828	2.54674e-11	O	4	779.997A	-21.236	1.9524835432660925e-12
4829	5.05419e-11	Fe	3	393.029A	-21.237	1.947992955729076e-12
4830	2.84935e-11	Fe	8	697.157A	-21.238000000000003	1.943512696256762e-12
4831	2.1125e-12	Fe	2	9403.31A	-21.239	1.9390427410953245e-12
4832	1.06228e-11	C	5	1869.98A	-21.244	1.9168467023818613e-12
4833	9.31393e-13	Fe	2	2.13277m	-21.245	1.9124380773044282e-12
4834	9.39623e-11	Cr	8	211.409A	-21.246	1.9080395917833195e-12
4835	3.2934899999999994e-10	B	4	60.3144A	-21.25	1.890546579659063e-12
4836	6.550100000000001e-13	Fe	4	3.03269m	-21.250999999999998	1.886198443185367e-12
4837	6.77839e-11	Fe	7	293.056A	-21.252	1.8818603071480364e-12
4838	2.18481e-11	Fe	8	909.208A	-21.252	1.8818603071480364e-12
4839	3.72427e-11	Fe	3	533.379A	-21.256	1.864607308147984e-12
4840	2.36194e-11	C	1	841.022A	-21.256	1.864607308147984e-12
4841	2.43528e-11	C	5	815.695A	-21.256999999999998	1.8603188303432528e-12
4842	5.816310000000001e-13	K	6	3.41530m	-21.258000000000003	1.856040215763741e-12
4843	5.50388e-11	C	5	360.918A	-21.258000000000003	1.856040215763741e-12
4844	2.18518e-13	Na	1	9.09055m	-21.259	1.85177144172472e-12
4845	1.24407e-11	B	3	1596.73A	-21.26	1.847512485593529e-12
4846	1.95039e-11	Li	2	1018.49A	-21.261	1.8432633247896383e-12
4847	9.242969999999999e-12	P	1	2149.14A	-21.261	1.8432633247896383e-12
4848	7.8482e-12	Fe	2	2531.09A	-21.261	1.8432633247896383e-12
4849	4.61759e-11	N	2	430.191A	-21.261999999999997	1.8390239367844038e-12
4850	1.75423e-11	Li	2	1132.38A	-21.267	1.8179728038563982e-12
4851	1.70898e-11	C	1	1162.36A	-21.267	1.8179728038563982e-12
4852	3.2195e-11	O	4	617.005A	-21.268	1.8137915824351895e-12
4853	1.22856e-10	Al	4	161.688A	-21.269000000000002	1.8096199775563933e-12
4854	9.26994e-13	Ca	2	2.14289m	-21.269000000000002	1.8096199775563933e-12
4855	2.08795e-12	Fe	2	9513.84A	-21.27	1.805457967102591e-12
4856	5.20967e-11	Na	7	381.300A	-21.272	1.7971626412543986e-12
4857	1.0522e-11	Fe	6	1887.89A	-21.272	1.7971626412543986e-12
4858	1.18113e-11	Si	1	1681.82A	-21.274	1.788905428966397e-12
4859	9.80426e-11	S	8	202.610A	-21.276999999999997	1.7765906906138778e-12
4860	5.19118e-11	Fe	6	382.658A	-21.278000000000002	1.7725046454120006e-12
4861	7.96314e-11	Fe	7	249.455A	-21.281	1.7603028092593282e-12
4862	5.82092e-11	S	4	341.260A	-21.284000000000002	1.748184969955878e-12
4863	5.50506e-11	Ar	3	360.840A	-21.288	1.7321575138136958e-12
4864	6.39805e-12	Ni	1	3104.77A	-21.288	1.7321575138136958e-12
4865	5.27778e-11	Na	2	376.379A	-21.289	1.7281736620826349e-12
4866	5.44336e-11	O	2	364.930A	-21.29	1.7241989729563096e-12
4867	1.7755e-11	Si	5	1118.81A	-21.291999999999998	1.7162769982726541e-12
4868	9.05661e-12	Al	1	2193.36A	-21.291999999999998	1.7162769982726541e-12
4869	1.0624e-11	C	5	1869.77A	-21.293000000000003	1.7123296707137882e-12
4870	4.42652e-11	N	2	448.761A	-21.298000000000002	1.6927287950570164e-12
4871	1.50534e-11	Si	5	1319.60A	-21.302	1.677209764182343e-12
4872	5.26601e-11	S	3	377.220A	-21.302	1.677209764182343e-12
4873	3.73003e-12	Fe	2	5325.55A	-21.303	1.6733522887685284e-12
4874	1.34843e-11	P	2	1473.15A	-21.304000000000002	1.6695036853019717e-12
4875	4.60432e-12	Fe	2	4314.31A	-21.305	1.6656639333777743e-12
4876	5.01485e-12	F	4	3961.13A	-21.305999999999997	1.6618330126379396e-12
4877	2.21622e-11	N	1	896.322A	-21.307	1.6580109027712936e-12
4878	2.66543e-11	C	5	745.262A	-21.309	1.6503930346464324e-12
4879	1.49591e-11	N	1	1327.92A	-21.309	1.6503930346464324e-12
4880	2.53364e-11	C	5	784.029A	-21.314	1.6315011417999907e-12
4881	1.6451599999999998e-12	N	1	1.20745m	-21.315	1.6277487933004147e-12
4882	3.80626e-11	C	5	521.890A	-21.315	1.6277487933004147e-12
4883	6.30718e-11	Ne	2	314.950A	-21.316999999999997	1.6202699669386614e-12
4884	8.83847e-11	F	3	224.750A	-21.316999999999997	1.6202699669386614e-12
4885	6.41306e-11	Ne	2	309.750A	-21.319000000000003	1.6128255026627008e-12
4886	6.54351e-12	Ni	1	3035.75A	-21.319000000000003	1.6128255026627008e-12
4887	4.65679e-11	N	2	426.570A	-21.323	1.5980390295759472e-12
4888	2.10442e-11	C	1	943.939A	-21.323	1.5980390295759472e-12
4889	1.25258e-11	Si	1	1585.88A	-21.323	1.5980390295759472e-12
4890	5.11877e-11	N	2	388.071A	-21.325	1.5906967071790791e-12
4891	6.87283e-12	C	5	2890.29A	-21.325	1.5906967071790791e-12
4892	1.08865e-11	C	5	1824.69A	-21.328000000000003	1.579746428069865e-12
4893	3.20566e-12	Fe	2	6196.69A	-21.331	1.5688715301518414e-12
4894	1.34663e-11	C	5	1475.12A	-21.331	1.5688715301518414e-12
4895	7.834189999999999e-12	P	1	2535.61A	-21.331	1.5688715301518414e-12
4896	4.98681e-11	S	3	398.340A	-21.333000000000002	1.5616632202417137e-12
4897	6.0241e-11	Ne	2	329.750A	-21.334	1.5580714945045e-12
4898	2.61567e-11	O	5	759.442A	-21.334	1.5580714945045e-12
4899	2.69591e-11	C	5	736.837A	-21.335	1.5544880295072365e-12
4900	7.89936e-13	Fe	2	2.51469m	-21.335	1.5544880295072365e-12
4901	6.11347e-11	Ne	2	324.930A	-21.336	1.5509128062507732e-12
4902	1.63599e-12	N	1	1.21421m	-21.336	1.5509128062507732e-12
4903	1.70246e-11	C	1	1166.81A	-21.338	1.5437870091818703e-12
4904	1.27551e-11	Si	1	1557.37A	-21.34	1.5366939521765491e-12
4905	6.83004e-10	N	6	29.0840A	-21.34	1.5366939521765491e-12
4906	6.1167800000000005e-12	Cu	1	3247.54A	-21.342	1.529633484807869e-12
4907	5.30661e-12	Ti	1	3743.34A	-21.342	1.529633484807869e-12
4908	3.68157e-13	Si	2	5.39565m	-21.342	1.529633484807869e-12
4909	5.02555e-11	Fe	3	395.269A	-21.346999999999998	1.5121239150977002e-12
4910	2.51283e-11	Si	2	790.520A	-21.346999999999998	1.5121239150977002e-12
4911	5.22362e-12	Fe	2	3802.81A	-21.349	1.5051763367950428e-12
4912	1.5633399999999999e-12	Fe	6	1.27064m	-21.351999999999997	1.4948147757746012e-12
4913	6.56102e-13	Mg	8	3.02765m	-21.351999999999997	1.4948147757746012e-12
4914	1.36798e-12	Fe	6	1.45210m	-21.355	1.4845245432384835e-12
4915	1.07318e-11	Fe	1	1851.00A	-21.355	1.4845245432384835e-12
4916	5.1882e-11	Fe	6	382.878A	-21.358	1.4743051481648938e-12
4917	4.64115e-12	Fe	2	4280.08A	-21.358	1.4743051481648938e-12
4918	3.85415e-11	C	5	515.405A	-21.361	1.4641561029121585e-12
4919	2.83303e-11	Na	5	701.174A	-21.362	1.4607886373216492e-12
4920	2.97257e-11	O	5	668.258A	-21.362	1.4607886373216492e-12
4921	2.93419e-11	B	3	677.000A	-21.363000000000003	1.457428916687054e-12
4922	2.55272e-11	N	5	778.169A	-21.363000000000003	1.457428916687054e-12
4923	1.29326e-11	C	5	1536.00A	-21.363000000000003	1.457428916687054e-12
4924	2.95326e-12	O	1	6726.28A	-21.364	1.4540769231955164e-12
4925	5.9965199999999996e-12	Fe	2	3312.66A	-21.366	1.447396046594661e-12
4926	1.62177e-11	C	5	1224.86A	-21.366	1.447396046594661e-12
4927	5.70277e-11	Ar	3	348.330A	-21.366	1.447396046594661e-12
4928	5.7768300000000005e-12	Co	1	3438.64A	-21.366	1.447396046594661e-12
4929	6.39307e-11	Fe	7	310.719A	-21.366	1.447396046594661e-12
4930	9.28865e-12	Zn	1	2138.57A	-21.366	1.447396046594661e-12
4931	7.76561e-11	Ca	3	255.800A	-21.368000000000002	1.4407458658335004e-12
4932	2.8746e-11	C	5	691.034A	-21.371	1.4308278410553742e-12
4933	4.8642300000000006e-12	Fe	2	4083.78A	-21.373	1.424253784283901e-12
4934	1.34928e-11	C	5	1472.23A	-21.374000000000002	1.4209780914795572e-12
4935	7.10195e-12	Fe	2	2797.04A	-21.374000000000002	1.4209780914795572e-12
4936	1.08763e-11	B	1	1826.40A	-21.374000000000002	1.4209780914795572e-12
4937	1.16362e-11	S	1	1707.13A	-21.374000000000002	1.4209780914795572e-12
4938	2.20009e-12	N	1	9028.92A	-21.375	1.4177099325596119e-12
4939	1.42443e-11	Fe	6	1394.56A	-21.379	1.4047122897718302e-12
4940	2.71233e-11	C	5	732.377A	-21.379	1.4047122897718302e-12
4941	2.85361e-11	Na	5	696.117A	-21.381	1.3982582230591513e-12
4942	1.47573e-12	Fe	2	1.34608m	-21.383000000000003	1.3918338100893912e-12
4943	2.5191900000000003e-12	Fe	2	7885.25A	-21.384	1.3886326811565805e-12
4944	4.56749e-11	Fe	3	434.909A	-21.384	1.3886326811565805e-12
4945	1.33247e-11	Fe	7	1490.80A	-21.385	1.3854389146159999e-12
4946	4.36803e-12	Co	3	4547.69A	-21.385	1.3854389146159999e-12
4947	1.0386e-11	Sc	3	1912.62A	-21.386	1.3822524935346395e-12
4948	5.98182e-11	Ar	3	332.080A	-21.386	1.3822524935346395e-12
4949	6.35255e-11	Si	4	312.700A	-21.386999999999997	1.3790734010184005e-12
4950	4.76542e-11	Ne	5	416.846A	-21.39	1.3695799265018002e-12
4951	2.8805e-12	Fe	2	6896.17A	-21.391	1.3664299800809412e-12
4952	2.91503e-11	C	5	681.450A	-21.392	1.3632872783358015e-12
4953	4.47485e-12	Fe	2	4439.13A	-21.394000000000002	1.3570235422618682e-12
4954	4.19231e-11	Ar	2	473.830A	-21.396	1.3507885854410258e-12
4955	5.07458e-12	Fe	2	3914.50A	-21.396	1.3507885854410258e-12
4956	5.375399999999999e-13	Fe	5	3.69544m	-21.398000000000003	1.3445822756445957e-12
4957	1.78221e-11	Ca	2	1114.60A	-21.399	1.3414898222252942e-12
4958	6.23519e-12	V	1	3185.86A	-21.401	1.3353262363649981e-12
4959	2.80889e-17	N	5	7.07200c	-21.401	1.3353262363649981e-12
4960	6.28761e-13	K	1	3.15930m	-21.401999999999997	1.3322550712452955e-12
4961	3.4956400000000002e-12	Na	1	5682.63A	-21.403000000000002	1.3291909696093371e-12
4962	3.30658e-11	K	2	600.755A	-21.404	1.3261339152116042e-12
4963	4.17846e-11	O	3	475.401A	-21.404	1.3261339152116042e-12
4964	2.31852e-12	N	1	8567.74A	-21.405	1.3230838918438664e-12
4965	1.52797e-11	C	5	1300.06A	-21.405	1.3230838918438664e-12
4966	7.1517e-12	Fe	2	2777.59A	-21.408	1.3139758463973702e-12
4967	4.84051e-11	C	2	410.379A	-21.409000000000002	1.3109537858119463e-12
4968	1.32303e-11	C	5	1501.43A	-21.41	1.3079386757730037e-12
4969	1.1124100000000001e-12	Fe	6	1.78571m	-21.415	1.2929668255569043e-12
4970	2.72593e-11	Li	3	728.723A	-21.415	1.2929668255569043e-12
4971	5.10038e-11	Fe	3	389.470A	-21.416	1.289993084378564e-12
4972	2.61685e-14	Fe	5	75.9099m	-21.416999999999998	1.2870261826151526e-12
4973	3.32271e-11	Ca	8	597.839A	-21.416999999999998	1.2870261826151526e-12
4974	1.70327e-12	Fe	2	1.16626m	-21.419	1.2811128344483712e-12
4975	5.14571e-11	Si	3	386.039A	-21.421999999999997	1.2722937157287185e-12
4976	4.7746099999999996e-12	Si	2	4160.44A	-21.423000000000002	1.269367521383562e-12
4977	1.45645e-11	S	2	1363.90A	-21.423000000000002	1.269367521383562e-12
4978	5.47006e-13	Si	2	3.63149m	-21.428	1.254837191520731e-12
4979	5.5795e-11	Fe	7	356.026A	-21.429000000000002	1.2519511460671433e-12
4980	1.44471e-12	Sc	2	1.37498m	-21.429000000000002	1.2519511460671433e-12
4981	8.986940000000001e-13	Fe	2	2.21037m	-21.433000000000003	1.240473188968433e-12
4982	2.2462e-12	N	1	8843.57A	-21.434	1.2376201798039787e-12
4983	1.45023e-12	Sc	2	1.36975m	-21.435	1.2347737323785162e-12
4984	3.04028e-12	Ni	3	6533.76A	-21.435	1.2347737323785162e-12
4985	1.45144e-12	N	1	1.36860m	-21.436	1.2319338316004543e-12
4986	1.44479e-12	Sc	2	1.37491m	-21.436	1.2319338316004543e-12
4987	2.15802e-12	O	1	9204.93A	-21.438000000000002	1.2262736097937092e-12
4988	4.38625e-12	Fe	4	4528.80A	-21.439	1.223453258755103e-12
4989	6.90973e-12	Fe	2	2874.85A	-21.441999999999997	1.2150310657625917e-12
4990	4.03877e-11	Na	7	491.844A	-21.443	1.2122365718577094e-12
4991	1.78632e-11	C	1	1112.03A	-21.445	1.2066668507388108e-12
4992	4.79663e-12	He	1	4141.33A	-21.445999999999998	1.2038915939946772e-12
4993	3.62199e-12	Li	2	5484.40A	-21.447	1.2011227201639217e-12
4994	2.29491e-12	N	1	8655.88A	-21.449	1.195604062555163e-12
4995	1.42604e-12	Fe	2	1.39298m	-21.451	1.1901107608749062e-12
4996	8.91702e-11	S	5	222.770A	-21.454	1.1819180960233173e-12
4997	1.48553e-11	N	1	1337.20A	-21.454	1.1819180960233173e-12
4998	1.32291e-11	C	5	1501.57A	-21.456	1.1764876756474153e-12
4999	1.7624e-11	C	2	1127.13A	-21.456	1.1764876756474153e-12
5000	1.9752e-11	Ne	6	1005.69A	-21.456999999999997	1.17378182907988e-12
5001	5.0541800000000006e-12	Fe	2	3930.30A	-21.459	1.16838879145489e-12
5002	4.98329e-11	Ca	7	398.621A	-21.46	1.1657015718040963e-12
5003	3.725230000000001e-12	P	1	5332.42A	-21.464000000000002	1.1550143555552055e-12
5004	7.85284e-11	Ti	5	252.959A	-21.464000000000002	1.1550143555552055e-12
5005	5.13195e-11	Ne	4	387.074A	-21.465	1.1523578962533999e-12
5006	2.25374e-11	Mg	2	881.399A	-21.475	1.126127028081153e-12
5007	1.70356e-11	C	5	1166.06A	-21.476	1.1235370077888746e-12
5008	1.21066e-11	C	5	1640.80A	-21.476999999999997	1.1209529443779667e-12
5009	5.03508e-12	Fe	2	3945.21A	-21.476999999999997	1.1209529443779667e-12
5010	5.58924e-13	Si	2	3.55406m	-21.478	1.1183748241479644e-12
5011	8.0462e-11	Fe	4	246.880A	-21.478	1.1183748241479644e-12
5012	1.70627e-11	N	1	1164.21A	-21.482	1.10812150212964e-12
5013	2.01215e-11	C	3	987.224A	-21.482	1.10812150212964e-12
5014	1.78228e-11	C	1	1114.55A	-21.484	1.103030146303549e-12
5015	3.86626e-11	Fe	3	513.790A	-21.484	1.103030146303549e-12
5016	1.50172e-11	C	5	1322.78A	-21.484	1.103030146303549e-12
5017	5.42967e-11	Fe	5	365.850A	-21.485	1.100493247365257e-12
5018	9.65963e-11	Cr	8	205.644A	-21.486	1.0979621831326028e-12
5019	6.09414e-11	Ar	3	325.960A	-21.487	1.0954369401861538e-12
5020	1.06235e-11	C	5	1869.87A	-21.491	1.0853939139520256e-12
5021	1.69759e-11	N	1	1170.16A	-21.494	1.0779221148041664e-12
5022	1.34913e-11	Cu	2	1472.39A	-21.495	1.0754429627358555e-12
5023	9.15532e-12	Al	1	2169.72A	-21.495	1.0754429627358555e-12
5024	4.20616e-11	Fe	3	472.271A	-21.503	1.055813916501246e-12
5025	4.94463e-12	Fe	2	4017.38A	-21.509	1.0413276064891222e-12
5026	1.1158899999999999e-10	Li	2	178.014A	-21.509	1.0413276064891222e-12
5027	1.02092e-11	Fe	4	1945.74A	-21.51	1.038932619454381e-12
5028	2.44442e-12	Li	1	8126.45A	-21.511999999999997	1.0341591576681143e-12
5029	1.3229e-12	Fe	5	1.50159m	-21.511999999999997	1.0341591576681143e-12
5030	9.625370000000001e-13	Fe	5	2.06376m	-21.518	1.0199699620857048e-12
5031	1.4449600000000001e-12	Fe	2	1.37474m	-21.518	1.0199699620857048e-12
5032	1.28278e-11	Si	1	1548.55A	-21.519000000000002	1.0176240962699922e-12
5033	2.73073e-11	K	5	727.442A	-21.521	1.0129485382546044e-12
5034	1.20315e-11	C	5	1651.04A	-21.521	1.0129485382546044e-12
5035	2.1739699999999997e-13	Na	1	9.13742m	-21.523000000000003	1.008294462476938e-12
5036	7.553539999999999e-12	Ti	3	2629.82A	-21.523000000000003	1.008294462476938e-12
5037	2.5177e-12	Ni	3	7889.93A	-21.525	1.0036617702351008e-12
5038	1.51349e-13	S	5	13.1249m	-21.525	1.0036617702351008e-12
5039	8.22647e-11	Fe	5	241.470A	-21.526999999999997	9.990503632806455e-13
5040	3.656280000000001e-12	Fe	2	5432.97A	-21.53	9.921729489547647e-13
5041	6.7575e-11	Fe	7	293.962A	-21.53	9.921729489547647e-13
5042	3.89857e-11	Ca	7	509.531A	-21.534000000000002	9.83076652682839e-13
5043	1.96638e-11	Ne	6	1010.21A	-21.534000000000002	9.83076652682839e-13
5044	4.61199e-11	Cr	8	430.714A	-21.534000000000002	9.83076652682839e-13
5045	1.86793e-11	Cr	2	1063.45A	-21.535999999999998	9.78559825752314e-13
5046	1.40869e-12	N	1	1.41014m	-21.537	9.763092006072675e-13
5047	2.95702e-11	N	2	671.773A	-21.541	9.673583440543991e-13
5048	5.20165e-11	Fe	6	381.888A	-21.543000000000003	9.629137361919459e-13
5049	5.05542e-12	Fe	2	3929.34A	-21.549	9.497020644386267e-13
5050	3.8838e-11	C	5	511.470A	-21.55	9.475178103028257e-13
5051	5.00443e-12	Fe	2	3969.37A	-21.551	9.453385798121403e-13
5052	1.37433e-10	Mg	5	144.539A	-21.553	9.40995143576398e-13
5053	7.526789999999999e-12	Ti	3	2639.17A	-21.555	9.36671663617427e-13
5054	5.98182e-11	Ca	5	332.080A	-21.555999999999997	9.34517378571889e-13
5055	9.94741e-11	O	5	199.695A	-21.555999999999997	9.34517378571889e-13
5056	9.45955e-12	Zn	2	2099.94A	-21.557	9.323680482444562e-13
5057	1.32298e-11	C	5	1501.50A	-21.563000000000002	9.1957547904151e-13
5058	1.9474099999999997e-12	Fe	2	1.02004m	-21.564	9.174605141293745e-13
5059	9.38774e-11	N	4	211.600A	-21.566	9.132451659704989e-13
5060	3.73301e-11	C	2	532.130A	-21.566999999999997	9.1114476037441e-13
5061	2.17487e-12	Fe	2	9133.62A	-21.572	9.007149725485725e-13
5062	3.82328e-12	Ti	1	5195.65A	-21.572	9.007149725485725e-13
5063	1.59059e-11	Fe	7	1248.88A	-21.573	8.986433855976376e-13
5064	3.6050300000000004e-12	Fe	2	5510.21A	-21.576999999999998	8.904045735167331e-13
5065	3.3535199999999996e-12	Fe	2	5923.46A	-21.576999999999998	8.904045735167331e-13
5066	7.72488e-11	Fe	7	257.149A	-21.58	8.842750715468646e-13
5067	2.74712e-11	Ca	7	723.101A	-21.581	8.822412953189973e-13
5068	4.51e-14	O	1	44.0453m	-21.584	8.761679889609683e-13
5069	1.5016e-11	C	5	1322.89A	-21.585	8.741528585056339e-13
5070	1.267e-11	Si	1	1567.83A	-21.586	8.72142362721743e-13
5071	2.1088900000000003e-12	N	1	9419.39A	-21.59	8.641465134789555e-13
5072	2.15614e-11	O	4	921.296A	-21.592	8.601761209023888e-13
5073	5.888e-10	C	6	33.7372A	-21.593000000000004	8.581977707229402e-13
5074	4.3266e-12	Fe	2	4591.24A	-21.594	8.562239706226549e-13
5075	1.27687e-11	Si	1	1555.71A	-21.596	8.522899788240278e-13
5076	4.80805e-12	Fe	2	4131.50A	-21.596999999999998	8.503297662680596e-13
5077	5.04583e-11	Fe	3	393.681A	-21.6	8.444761373308244e-13
5078	1.98807e-11	Ne	6	999.183A	-21.601	8.425338961115914e-13
5079	8.98795e-10	O	7	22.1012A	-21.601999999999997	8.405961219232036e-13
5080	7.42514e-12	P	1	2675.30A	-21.604	8.367339335670369e-13
5081	2.1971799999999997e-12	Fe	5	9040.91A	-21.604	8.367339335670369e-13
5082	1.49744e-11	N	1	1326.56A	-21.604	8.367339335670369e-13
5083	9.29194e-12	B	3	2137.82A	-21.605999999999998	8.328894903544834e-13
5084	4.2845699999999996e-13	Fe	2	4.63628m	-21.607	8.309738976837995e-13
5085	8.766080000000001e-10	N	6	22.6606A	-21.608	8.290627107540004e-13
5086	8.85366e-13	Fe	2	2.24364m	-21.608	8.290627107540004e-13
5087	1.50167e-11	C	5	1322.83A	-21.609	8.271559194321629e-13
5088	6.60974e-12	C	5	3005.33A	-21.61	8.252535136086762e-13
5089	1.9807700000000003e-12	Fe	2	1.00286m	-21.611	8.233554831971604e-13
5090	6.06742e-12	Cu	1	3273.95A	-21.615	8.15806914754371e-13
5091	8.88838e-11	P	7	223.488A	-21.615	8.15806914754371e-13
5092	1.8274000000000003e-10	Al	6	108.704A	-21.621	8.046136242583254e-13
5093	5.33603e-11	S	3	372.270A	-21.622	8.027630642750248e-13
5094	4.64948e-11	C	2	427.241A	-21.624000000000002	7.990747030290672e-13
5095	2.09898e-11	O	1	946.387A	-21.624000000000002	7.990747030290672e-13
5096	3.31633e-11	Cr	5	598.990A	-21.624000000000002	7.990747030290672e-13
5097	4.19559e-11	Fe	3	473.460A	-21.625999999999998	7.954032882637047e-13
5098	1.18124e-11	Li	2	1681.66A	-21.625999999999998	7.954032882637047e-13
5099	1.9813900000000002e-10	Be	3	100.255A	-21.627	7.935739114653647e-13
5100	1.22681e-11	Si	1	1619.19A	-21.628	7.917487421169054e-13
5101	1.16549e-11	S	3	1704.39A	-21.629	7.899277705414607e-13
5102	8.103780000000001e-12	Fe	2	2451.26A	-21.633000000000003	7.826856692104008e-13
5103	1.7792099999999998e-12	Fe	2	1.11648m	-21.634	7.80885542124219e-13
5104	2.58494e-11	C	3	768.467A	-21.636	7.772976989619336e-13
5105	4.0160500000000003e-10	B	4	49.4627A	-21.636999999999997	7.755099638634492e-13
5106	3.1319099999999997e-12	Fe	2	6342.60A	-21.638	7.737263404415808e-13
5107	1.4959e-11	N	1	1327.92A	-21.639	7.719468192397598e-13
5108	9.32472e-11	Cr	8	213.030A	-21.64	7.701713908231232e-13
5109	8.08981e-13	Ca	7	2.45549m	-21.64	7.701713908231232e-13
5110	8.81491e-11	Ti	5	225.351A	-21.646	7.596042431889036e-13
5111	1.68777e-12	K	1	1.17697m	-21.646	7.596042431889036e-13
5112	2.51947e-12	Cr	5	7884.39A	-21.648000000000003	7.56114178713437e-13
5113	2.9592199999999996e-13	Fe	6	6.71275m	-21.649	7.543751643595377e-13
5114	4.25347e-12	Fe	2	4670.18A	-21.651	7.509091253189343e-13
5115	6.07068e-11	Ar	3	327.220A	-21.651	7.509091253189343e-13
5116	1.76162e-11	C	2	1127.63A	-21.651	7.509091253189343e-13
5117	1.72439e-11	Si	5	1151.97A	-21.651	7.509091253189343e-13
5118	2.32219e-13	Fe	3	8.55418m	-21.651	7.509091253189343e-13
5119	1.74459e-10	Li	3	113.863A	-21.651999999999997	7.491820822556425e-13
5120	4.0302e-11	Fe	3	492.890A	-21.651999999999997	7.491820822556425e-13
5121	7.38483e-11	Ca	3	268.990A	-21.654	7.457399032599595e-13
5122	5.73757e-11	Ne	3	346.218A	-21.656	7.423135396401693e-13
5123	1.37118e-12	Fe	2	1.44871m	-21.656999999999996	7.406062658753464e-13
5124	1.56705e-11	Si	5	1267.64A	-21.66	7.355079682019012e-13
5125	3.43351e-13	Cr	9	5.78547m	-21.660999999999998	7.338163468170373e-13
5126	2.55423e-11	N	5	777.707A	-21.663	7.304447669627818e-13
5127	3.925e-11	Ar	2	506.101A	-21.663	7.304447669627818e-13
5128	8.72242e-11	Ar	4	227.740A	-21.663	7.304447669627818e-13
5129	3.57294e-11	S	2	555.969A	-21.666	7.254164205558274e-13
5130	1.47912e-11	O	4	1342.99A	-21.666999999999998	7.237480090864812e-13
5131	1.94633e-11	C	5	1020.61A	-21.668000000000003	7.220834348570202e-13
5132	1.04801e-11	Sc	3	1895.44A	-21.669	7.204226890420613e-13
5133	3.6215400000000003e-12	Li	2	5485.09A	-21.669	7.204226890420613e-13
5134	1.42679e-11	S	1	1392.25A	-21.67	7.187657628364782e-13
5135	1.1183e-11	Be	2	1776.31A	-21.67	7.187657628364782e-13
5136	4.41345e-11	Fe	3	450.090A	-21.67	7.187657628364782e-13
5137	2.63307e-11	O	1	754.421A	-21.67	7.187657628364782e-13
5138	9.22396e-12	Al	1	2153.57A	-21.671999999999997	7.154633341342408e-13
5139	6.7284e-11	N	4	295.233A	-21.671999999999997	7.154633341342408e-13
5140	1.9623700000000003e-12	Al	2	1.01227m	-21.673000000000002	7.13817814128421e-13
5141	6.72854e-13	Fe	5	2.95227m	-21.674	7.12176078713605e-13
5142	2.24111e-12	He	1	8863.66A	-21.675	7.105381191854574e-13
5143	8.33493e-11	Fe	8	238.328A	-21.676	7.089039268596916e-13
5144	1.28798e-11	Si	1	1542.30A	-21.677	7.072734930719711e-13
5145	2.6560900000000002e-12	Zn	2	7478.82A	-21.678	7.056468091779037e-13
5146	8.78104e-11	Ar	4	226.220A	-21.678	7.056468091779037e-13
5147	1.6214099999999998e-14	Fe	5	122.513m	-21.683000000000003	6.975693369476071e-13
5148	2.20746e-11	N	1	899.879A	-21.684	6.959649719932875e-13
5149	3.40768e-13	Al	8	5.82933m	-21.686999999999998	6.911739828253649e-13
5150	6.01694e-12	Cr	9	3301.42A	-21.686999999999998	6.911739828253649e-13
5151	4.57076e-11	Mg	7	434.599A	-21.686999999999998	6.911739828253649e-13
5152	5.17548e-12	V	1	3838.18A	-21.688000000000002	6.895843267773474e-13
5153	3.24841e-11	Ca	7	611.514A	-21.69	6.86415974594879e-13
5154	7.71714e-11	Fe	7	257.407A	-21.69	6.86415974594879e-13
5155	2.27939e-11	Mg	2	871.482A	-21.69	6.86415974594879e-13
5156	1.33208e-13	Fe	4	14.9123m	-21.691999999999997	6.832621796683781e-13
5157	4.25937e-12	Fe	2	4663.71A	-21.693	6.816907202626701e-13
5158	1.70657e-11	N	1	1164.00A	-21.695	6.785586359077279e-13
5159	6.37256e-11	Fe	7	311.719A	-21.697	6.754409421732165e-13
5160	6.97817e-12	Ca	2	2846.66A	-21.699	6.723375729402353e-13
5161	5.7008e-11	Ar	3	348.450A	-21.7	6.70791239432777e-13
5162	2.31249e-11	Li	2	859.008A	-21.701	6.692484623936894e-13
5163	7.81635e-11	Ca	3	254.140A	-21.703000000000003	6.661735450208544e-13
5164	4.1620300000000006e-12	Fe	2	4772.78A	-21.704	6.646413883842065e-13
5165	1.31533e-12	N	1	1.51023m	-21.706	6.615876385936811e-13
5166	4.13386e-12	Fe	4	4805.31A	-21.708000000000002	6.585479195089506e-13
5167	2.2659e-11	N	1	876.670A	-21.714000000000002	6.495123033167912e-13
5168	1.71379e-11	Si	5	1159.10A	-21.715999999999998	6.465280653580091e-13
5169	1.66269e-11	Si	5	1194.72A	-21.715999999999998	6.465280653580091e-13
5170	7.39007e-12	P	1	2687.99A	-21.718000000000004	6.435575387271555e-13
5171	1.7912e-11	C	1	1109.00A	-21.719	6.420773974615718e-13
5172	1.98645e-16	Li	3	10000.0m	-21.724	6.347275982699116e-13
5173	5.6935800000000005e-12	Mg	6	3488.92A	-21.725	6.332677653038249e-13
5174	1.25183e-11	Si	1	1586.83A	-21.726	6.318112898603953e-13
5175	5.01984e-12	Ni	5	3957.19A	-21.728	6.289083806708898e-13
5176	5.51225e-11	Na	5	360.369A	-21.729	6.274619315338888e-13
5177	1.67877e-11	N	1	1183.28A	-21.730999999999998	6.245790058306874e-13
5178	7.7924e-12	Fe	5	2549.21A	-21.733	6.217093259678937e-13
5179	6.17081e-11	S	4	321.910A	-21.733	6.217093259678937e-13
5180	8.089820000000001e-15	Mg	1	245.549m	-21.735	6.188528310864093e-13
5181	2.55126e-14	Fe	5	77.8613m	-21.736	6.174295090716766e-13
5182	4.19951e-11	Ar	2	473.019A	-21.737	6.160094606067428e-13
5183	8.16191e-11	Ca	4	243.380A	-21.738000000000003	6.145926781626373e-13
5184	7.39509e-12	P	1	2686.17A	-21.74	6.117688813076792e-13
5185	6.21152e-11	Ne	2	319.800A	-21.741999999999997	6.089580586207487e-13
5186	4.93469e-11	Ca	7	402.547A	-21.743000000000002	6.075574939511725e-13
5187	4.31827e-11	Cl	7	460.009A	-21.743000000000002	6.075574939511725e-13
5188	3.16539e-12	Fe	2	6275.51A	-21.743000000000002	6.075574939511725e-13
5189	3.1339e-11	Ar	2	633.858A	-21.745	6.047660208315162e-13
5190	1.79884e-11	C	1	1104.29A	-21.745	6.047660208315162e-13
5191	2.3479e-11	C	5	846.054A	-21.745	6.047660208315162e-13
5192	6.10369e-11	Ar	3	325.450A	-21.746	6.033750975813185e-13
5193	2.6988e-11	C	3	736.047A	-21.747	6.019873733658191e-13
5194	1.2837e-11	Si	1	1547.44A	-21.748	6.006028408274473e-13
5195	5.87469e-12	Fe	2	3381.36A	-21.75	5.978433214363594e-13
5196	6.37172e-11	Ne	2	311.760A	-21.75	5.978433214363594e-13
5197	3.17734e-11	Ar	3	625.191A	-21.752	5.95096480885184e-13
5198	5.74429e-12	Fe	2	3458.12A	-21.758000000000003	5.869314510683776e-13
5199	9.62318e-12	Zn	2	2064.23A	-21.759	5.855815461903873e-13
5200	8.457960000000001e-12	Be	1	2348.61A	-21.759	5.855815461903873e-13
5201	6.44402e-11	Fe	7	308.262A	-21.761	5.828910433789964e-13
5202	8.73893e-11	Ca	6	227.310A	-21.761999999999997	5.815504311808226e-13
5203	1.96605e-11	C	2	1010.37A	-21.764	5.788784496605039e-13
5204	3.82494e-11	Ar	2	519.340A	-21.764	5.788784496605039e-13
5205	1.3917899999999999e-12	N	1	1.42726m	-21.767	5.748934784428759e-13
5206	1.3154199999999998e-10	Ni	9	151.012A	-21.768	5.735712601336253e-13
5207	6.71154e-13	Fe	2	2.95975m	-21.769000000000002	5.722520828420987e-13
5208	1.7572e-11	C	1	1130.46A	-21.77	5.70935939574154e-13
5209	6.73354e-12	Ti	1	2950.08A	-21.77	5.70935939574154e-13
5210	3.22005e-11	Ar	2	616.899A	-21.772	5.683127272127984e-13
5211	4.48337e-11	Fe	3	443.070A	-21.775	5.644004899168983e-13
5212	3.2398900000000002e-12	Fe	2	6131.22A	-21.775	5.644004899168983e-13
5213	9.50654e-12	B	1	2089.56A	-21.776	5.631024048115682e-13
5214	1.4645e-11	Na	6	1356.40A	-21.776	5.631024048115682e-13
5215	4.17463e-11	O	3	475.838A	-21.776	5.631024048115682e-13
5216	4.72055e-12	Fe	4	4208.08A	-21.776999999999997	5.618073052191379e-13
5217	1.20291e-11	C	5	1651.36A	-21.778000000000002	5.605151842731044e-13
5218	7.29436e-11	O	5	272.326A	-21.778000000000002	5.605151842731044e-13
5219	5.78969e-11	Ar	3	343.100A	-21.781999999999996	5.553763501752554e-13
5220	3.1409e-12	Fe	5	6324.44A	-21.783	5.540990200153829e-13
5221	2.0788499999999998e-10	Si	6	95.5548A	-21.783	5.540990200153829e-13
5222	3.86008e-12	Fe	2	5146.13A	-21.784000000000002	5.528246276333603e-13
5223	3.31301e-11	O	3	599.590A	-21.785	5.515531662724857e-13
5224	1.05464e-11	C	5	1883.53A	-21.787	5.490190096650213e-13
5225	2.04036e-11	O	1	973.577A	-21.787	5.490190096650213e-13
5226	1.51282e-11	N	1	1313.08A	-21.788	5.477563009825852e-13
5227	4.7714599999999995e-12	Si	2	4163.18A	-21.789	5.464964964495294e-13
5228	2.47158e-11	Cl	7	803.716A	-21.791	5.439855731294925e-13
5229	4.93134e-14	Ni	2	40.2821m	-21.791	5.439855731294925e-13
5230	2.11633e-11	Li	2	938.630A	-21.793000000000003	5.41486186454169e-13
5231	1.75432e-11	C	1	1132.32A	-21.795	5.389982834175002e-13
5232	6.53264e-12	C	5	3040.80A	-21.796	5.377586217658895e-13
5233	2.88058e-12	Cr	4	6895.98A	-21.796999999999997	5.365218112569591e-13
5234	3.3637699999999995e-12	Ni	4	5905.42A	-21.796999999999997	5.365218112569591e-13
5235	4.28687e-11	Ar	2	463.379A	-21.796999999999997	5.365218112569591e-13
5236	2.40712e-12	Fe	2	8252.36A	-21.799	5.340567174524275e-13
5237	5.1200400000000005e-12	V	1	3879.74A	-21.8	5.328284210871489e-13
5238	1.46194e-12	N	1	1.35877m	-21.802	5.303802968690099e-13
5239	2.63467e-12	Fe	2	7539.65A	-21.802	5.303802968690099e-13
5240	4.815880000000001e-12	Fe	2	4124.79A	-21.802	5.303802968690099e-13
5241	3.26497e-12	Fe	2	6084.11A	-21.804000000000002	5.279434207599206e-13
5242	7.44743e-13	Fe	4	2.66729m	-21.804000000000002	5.279434207599206e-13
5243	3.60018e-12	Fe	2	5517.63A	-21.805	5.267291845868728e-13
5244	5.67192e-12	Mg	6	3502.24A	-21.808000000000003	5.231032063848913e-13
5245	5.79528e-11	Ca	4	342.770A	-21.808000000000003	5.231032063848913e-13
5246	1.17923e-11	Si	3	1684.53A	-21.808000000000003	5.231032063848913e-13
5247	1.20589e-14	Ca	2	164.728m	-21.809	5.219001023959911e-13
5248	3.83914e-11	Ar	3	517.419A	-21.81	5.206997654694802e-13
5249	2.4444900000000002e-12	Li	1	8126.22A	-21.811	5.195021892412875e-13
5250	2.53527e-12	B	3	7835.25A	-21.813000000000002	5.171152934967528e-13
5251	5.89001e-11	Ar	8	337.257A	-21.814	5.159259613253314e-13
5252	1.58585e-12	K	1	1.25261m	-21.815	5.147393645419939e-13
5253	3.67e-12	Fe	2	5412.65A	-21.816999999999997	5.123743519891887e-13
5254	3.28826e-11	Cl	7	604.102A	-21.819000000000003	5.100202056820095e-13
5255	3.20987e-12	Fe	2	6188.55A	-21.820999999999998	5.076768756946178e-13
5256	7.79265e-12	Fe	2	2549.13A	-21.820999999999998	5.076768756946178e-13
5257	3.12369e-12	Fe	2	6359.29A	-21.823	5.053443123305174e-13
5258	5.786919999999999e-12	Ni	5	3432.65A	-21.825	5.030224661215804e-13
5259	5.40486e-11	N	2	367.530A	-21.825	5.030224661215804e-13
5260	4.80911e-11	Fe	3	413.059A	-21.826	5.018655465536775e-13
5261	3.09461e-11	Ca	6	641.904A	-21.828000000000003	4.995596838216127e-13
5262	1.1424799999999999e-10	N	6	173.871A	-21.828000000000003	4.995596838216127e-13
5263	5.69511e-12	Fe	2	3487.99A	-21.828000000000003	4.995596838216127e-13
5264	8.03394e-12	K	6	2472.57A	-21.829	4.984107284320002e-13
5265	4.29821e-12	C	1	4621.57A	-21.829	4.984107284320002e-13
5266	3.32728e-11	Na	5	597.018A	-21.83	4.972644155664546e-13
5267	3.62645e-12	Fe	2	5477.67A	-21.831	4.96120739147335e-13
5268	9.89909e-13	Fe	2	2.00670m	-21.831999999999997	4.949796931109912e-13
5269	5.67961e-11	Ar	3	349.751A	-21.831999999999997	4.949796931109912e-13
5270	1.59788e-11	N	1	1243.18A	-21.833000000000002	4.938412714076983e-13
5271	8.17232e-11	Fe	4	243.070A	-21.833000000000002	4.938412714076983e-13
5272	3.92589e-12	Ni	4	5059.86A	-21.834	4.927054680016741e-13
5273	3.17526e-12	Sc	3	6256.01A	-21.834	4.927054680016741e-13
5274	1.26724e-11	Si	1	1567.54A	-21.838	4.881883171193985e-13
5275	6.77344e-11	Na	2	293.270A	-21.838	4.881883171193985e-13
5276	2.60853e-11	C	5	761.520A	-21.84	4.859452955483757e-13
5277	2.47337e-12	Fe	2	8031.32A	-21.84	4.859452955483757e-13
5278	2.46075e-11	O	1	807.252A	-21.840999999999998	4.848276523828865e-13
5279	1.31527e-11	C	5	1510.29A	-21.840999999999998	4.848276523828865e-13
5280	3.78833e-11	Fe	3	524.359A	-21.840999999999998	4.848276523828865e-13
5281	5.3877e-11	S	3	368.700A	-21.842	4.837125797253433e-13
5282	1.18262e-11	P	1	1679.70A	-21.843000000000004	4.826000716637415e-13
5283	3.01041e-11	S	5	659.858A	-21.844	4.814901222996863e-13
5284	7.03802e-12	Ca	2	2822.45A	-21.846	4.792778761383583e-13
5285	6.99373e-12	Ca	2	2840.33A	-21.846999999999998	4.781755676119805e-13
5286	1.27481e-12	N	1	1.55823m	-21.848000000000003	4.770757943248533e-13
5287	1.4646899999999999e-12	P	1	1.35623m	-21.849	4.75978550446104e-13
5288	1.03853e-10	Co	8	191.276A	-21.851	4.737916276571802e-13
5289	5.53644e-12	Fe	2	3587.95A	-21.851999999999997	4.727019371521626e-13
5290	9.11738e-13	Fe	2	2.17875m	-21.851999999999997	4.727019371521626e-13
5291	8.3714e-11	Fe	8	237.290A	-21.854	4.705300690338211e-13
5292	5.18016e-12	Fe	2	3834.72A	-21.854	4.705300690338211e-13
5293	3.68e-11	Li	3	539.795A	-21.857	4.672909628220975e-13
5294	2.38699e-10	Be	3	83.2198A	-21.86	4.640741544606948e-13
5295	9.29175e-12	B	3	2137.86A	-21.862	4.61941927403006e-13
5296	3.82573e-11	Mg	6	519.233A	-21.863000000000003	4.608794904522873e-13
5297	1.09244e-11	B	1	1818.35A	-21.863000000000003	4.608794904522873e-13
5298	2.30855e-11	S	5	860.473A	-21.864	4.598194970387554e-13
5299	4.5201e-11	N	2	439.470A	-21.864	4.598194970387554e-13
5300	5.94872e-11	Na	5	333.928A	-21.866	4.577068183562327e-13
5301	6.34971e-11	Ar	3	312.840A	-21.87	4.535105370225854e-13
5302	4.2263e-11	Ar	2	470.020A	-21.873	4.503885924451254e-13
5303	2.5104e-12	Fe	1	7912.87A	-21.875	4.4831924483320803e-13
5304	4.50612e-11	Li	3	440.833A	-21.875	4.4831924483320803e-13
5305	4.8291e-11	Fe	6	411.349A	-21.875999999999998	4.4728813918297296e-13
5306	1.95905e-11	Cl	6	1013.98A	-21.875999999999998	4.4728813918297296e-13
5307	1.49396e-11	C	5	1329.65A	-21.877	4.4625940500992194e-13
5308	3.34785e-11	Na	5	593.349A	-21.879	4.4420902929094296e-13
5309	2.69936e-11	Ne	1	735.896A	-21.883000000000003	4.40136496431272e-13
5310	4.081419999999999e-12	V	1	4867.05A	-21.884	4.391242105801174e-13
5311	1.60435e-11	Li	2	1238.17A	-21.884	4.391242105801174e-13
5312	3.1187e-12	Fe	2	6369.46A	-21.889	4.3409759730776143e-13
5313	3.89448e-12	Fe	2	5100.66A	-21.889	4.3409759730776143e-13
5314	4.88226e-12	Sc	3	4068.70A	-21.891	4.3210310001942836e-13
5315	8.7748e-12	Ca	1	2263.81A	-21.891	4.3210310001942836e-13
5316	2.78722e-11	C	5	712.699A	-21.893	4.301177666137253e-13
5317	1.66265e-11	C	5	1194.75A	-21.894000000000002	4.2912852320172663e-13
5318	2.07438e-14	He	1	95.7610m	-21.896	4.2715685673506027e-13
5319	2.2397400000000003e-12	Fe	4	8869.10A	-21.896	4.2715685673506027e-13
5320	1.80051e-11	Li	2	1103.27A	-21.897	4.261744232268131e-13
5321	1.76262e-11	C	2	1126.99A	-21.897	4.261744232268131e-13
5322	1.61896e-11	S	1	1226.99A	-21.899	4.2421632961662983e-13
5323	3.80075e-13	Si	2	5.22646m	-21.899	4.2421632961662983e-13
5324	7.506739999999999e-12	Ti	3	2646.22A	-21.899	4.2421632961662983e-13
5325	1.32855e-12	N	1	1.49520m	-21.901	4.222672326293754e-13
5326	3.65438e-12	Fe	2	5435.80A	-21.903000000000002	4.2032709092931535e-13
5327	1.47931e-13	F	5	13.4282m	-21.906999999999996	4.1647350899661823e-13
5328	1.78052e-11	Si	4	1115.65A	-21.908	4.1551564650632417e-13
5329	4.78765e-12	Fe	2	4149.10A	-21.909000000000002	4.1455998703862794e-13
5330	1.39803e-11	Li	2	1420.89A	-21.91	4.1360652552671827e-13
5331	9.30215e-12	P	1	2135.47A	-21.91	4.1360652552671827e-13
5332	2.36252e-10	Si	7	84.0816A	-21.912	4.1170617616123903e-13
5333	5.068069999999999e-13	Si	2	3.91953m	-21.916	4.079316312502036e-13
5334	2.3371e-12	Ni	3	8499.62A	-21.916999999999998	4.069934145335686e-13
5335	6.55875e-11	Si	4	302.870A	-21.918000000000003	4.0605735565549577e-13
5336	8.93525e-12	Ca	1	2223.16A	-21.92	4.0419169157491726e-13
5337	4.64296e-11	N	2	427.840A	-21.921	4.032620764808429e-13
5338	7.35074e-12	C	5	2702.38A	-21.921	4.032620764808429e-13
5339	7.01998e-13	Fe	2	2.82970m	-21.924	4.00486039872675e-13
5340	3.76934e-11	C	2	527.001A	-21.924	4.00486039872675e-13
5341	8.96303e-12	Mn	1	2216.27A	-21.926	3.9864597366292133e-13
5342	7.579239999999999e-12	Si	2	2620.90A	-21.928	3.9681436178944377e-13
5343	1.4848799999999998e-12	K	1	1.33778m	-21.929000000000002	3.959017140830327e-13
5344	6.89109e-11	Fe	7	288.263A	-21.93	3.949911654081021e-13
5345	2.26573e-12	N	1	8767.35A	-21.930999999999997	3.9408271093701035e-13
5346	2.92333e-12	K	4	6795.16A	-21.932	3.9317634585321895e-13
5347	1.69607e-11	N	1	1171.20A	-21.932	3.9317634585321895e-13
5348	6.2004199999999995e-12	Li	2	3203.73A	-21.934	3.913698646367695e-13
5349	5.69616e-12	Mg	6	3487.34A	-21.935	3.904697389263311e-13
5350	8.27666e-12	Al	1	2400.06A	-21.939	3.868898908421466e-13
5351	1.96662e-11	C	2	1010.08A	-21.939	3.868898908421466e-13
5352	1.98212e-11	Cl	6	1002.18A	-21.94	3.860000687855093e-13
5353	2.2754e-13	Fe	2	8.73010m	-21.941	3.8511229326281467e-13
5354	1.234e-11	C	5	1609.76A	-21.941999999999997	3.842265595671621e-13
5355	1.63348e-12	N	1	1.21608m	-21.944000000000003	3.82461198883487e-13
5356	1.13642e-11	C	5	1747.98A	-21.944000000000003	3.82461198883487e-13
5357	1.20162e-11	Li	2	1653.14A	-21.947	3.7982835450950447e-13
5358	3.77328e-11	Ar	8	526.450A	-21.948	3.78954773535747e-13
5359	4.2382e-12	Li	2	4687.01A	-21.951	3.763460672240708e-13
5360	4.14836e-12	Cr	5	4788.51A	-21.953000000000003	3.746169141137799e-13
5361	5.16023e-11	B	4	384.953A	-21.953000000000003	3.746169141137799e-13
5362	1.80954e-11	C	1	1097.76A	-21.955	3.7289570574037223e-13
5363	3.84307e-12	Fe	1	5168.90A	-21.96	3.68627203893926e-13
5364	2.66668e-12	Sc	3	7449.14A	-21.965999999999998	3.635694490461755e-13
5365	3.3700699999999996e-12	Zn	2	5894.37A	-21.968000000000004	3.61898999164068e-13
5366	6.4625e-11	Ne	2	307.380A	-21.969	3.6106665456331076e-13
5367	1.11843e-11	Be	2	1776.10A	-21.971	3.594077039773129e-13
5368	1.17749e-11	C	5	1687.01A	-21.971999999999998	3.585810891964843e-13
5369	6.38533e-11	Fe	7	311.095A	-21.974	3.5693355874598964e-13
5370	1.42914e-11	Cl	1	1389.96A	-21.975	3.561126343412839e-13
5371	1.39705e-11	C	5	1421.88A	-21.976	3.5529359801031847e-13
5372	4.68557e-11	Si	3	423.950A	-21.978	3.536611722097847e-13
5373	3.05192e-12	Ca	1	6508.85A	-21.978	3.536611722097847e-13
5374	7.25233e-12	Na	1	2739.04A	-21.980999999999998	3.5122658582489954e-13
5375	1.79556e-11	C	1	1106.31A	-21.982	3.5041878709367877e-13
5376	4.83552e-11	Fe	6	410.803A	-21.983	3.4961284624798406e-13
5377	5.51296e-11	Na	5	360.323A	-21.984	3.488087590147972e-13
5378	1.55676e-11	Si	5	1276.01A	-21.985	3.4800652113093065e-13
5379	3.77089e-12	K	6	5267.85A	-21.986	3.4720612834299327e-13
5380	7.78004e-12	P	1	2553.26A	-21.987	3.4640757640738793e-13
5381	4.3086e-11	Cl	7	461.042A	-21.989	3.44815978167525e-13
5382	1.96215e-12	Li	2	1.01238m	-21.989	3.44815978167525e-13
5383	1.2921700000000002e-10	Mg	5	153.729A	-21.99	3.4402292342477766e-13
5384	8.49666e-13	Na	1	2.33791m	-21.993000000000002	3.4165468627782983e-13
5385	2.12568e-11	O	1	934.501A	-21.994	3.4086890230466707e-13
5386	1.4603799999999999e-12	N	1	1.36023m	-21.994	3.4086890230466707e-13
5387	2.004e-12	N	1	9912.40A	-21.995	3.4008492558448905e-13
5388	5.12763e-16	C	6	3874.00m	-21.996	3.3930275196073486e-13
5389	2.65888e-11	O	1	747.099A	-21.996	3.3930275196073486e-13
5390	1.57574e-11	C	5	1260.64A	-21.997	3.385223772863922e-13
5391	3.58512e-11	Ne	1	554.081A	-21.997	3.385223772863922e-13
5392	3.75644e-12	Ni	4	5288.11A	-21.999000000000002	3.369670082455904e-13
5393	6.46705e-11	Na	5	307.164A	-22.000999999999998	3.3541878547640094e-13
5394	1.9657799999999997e-12	N	1	1.01051m	-22.004	3.3310977879846937e-13
5395	3.13397e-11	Ca	6	633.844A	-22.005	3.323436475671513e-13
5396	1.15009e-11	Al	2	1727.21A	-22.005	3.323436475671513e-13
5397	6.15933e-11	Ar	3	322.510A	-22.006	3.315792783887661e-13
5398	3.2989699999999996e-12	Fe	2	6021.41A	-22.006	3.315792783887661e-13
5399	5.809919999999999e-14	Fe	5	34.1906m	-22.006	3.315792783887661e-13
5400	3.62582e-11	S	2	547.861A	-22.006999999999998	3.3081666721070987e-13
5401	7.83921e-12	P	1	2533.99A	-22.008000000000003	3.30055809989686e-13
5402	2.29284e-11	N	1	866.371A	-22.011999999999997	3.2702984013524267e-13
5403	3.00563e-11	Ca	5	660.908A	-22.017	3.232863605108562e-13
5404	9.11938e-11	Si	7	217.827A	-22.021	3.203224533422751e-13
5405	4.429169999999999e-12	Fe	2	4484.92A	-22.021	3.203224533422751e-13
5406	1.18622e-11	P	1	1674.60A	-22.022	3.1958573214338643e-13
5407	1.27219e-11	C	1	1561.44A	-22.023000000000003	3.1885070535623054e-13
5408	2.83678e-11	Ar	8	700.246A	-22.023000000000003	3.1885070535623054e-13
5409	4.32861e-12	V	1	4589.11A	-22.024	3.181173690837791e-13
5410	2.6368599999999997e-12	Fe	2	7533.37A	-22.029	3.1447590967189413e-13
5411	1.46779e-12	P	1	1.35336m	-22.029	3.1447590967189413e-13
5412	1.13982e-13	S	1	17.4278m	-22.03	3.137526351503034e-13
5413	7.39013e-13	Li	1	2.68797m	-22.031	3.1303102411395367e-13
5414	2.74461e-11	Fe	8	723.763A	-22.034000000000002	3.1087613370120507e-13
5415	8.51535e-12	Ca	1	2332.78A	-22.035999999999998	3.0944778761148045e-13
5416	4.57843e-12	Fe	2	4338.70A	-22.043000000000003	3.0450005966290586e-13
5417	2.4934e-11	O	2	796.683A	-22.043000000000003	3.0450005966290586e-13
5418	1.53526e-11	Mg	5	1293.88A	-22.049	3.00322162219006e-13
5419	2.65578e-12	Fe	2	7479.69A	-22.05	2.996314404132286e-13
5420	4.60913e-11	N	2	430.981A	-22.05	2.996314404132286e-13
5421	5.31904e-13	K	1	3.73459m	-22.054000000000002	2.968844028556598e-13
5422	8.937539999999999e-12	P	1	2222.59A	-22.055999999999997	2.955203429297001e-13
5423	5.4062e-12	Ni	5	3674.38A	-22.055999999999997	2.955203429297001e-13
5424	6.72688e-11	S	4	295.300A	-22.058000000000003	2.941625502898004e-13
5425	5.8732e-11	Ar	8	338.222A	-22.059	2.934859951983405e-13
5426	1.5402e-12	N	1	1.28973m	-22.059	2.934859951983405e-13
5427	3.31931e-11	Cl	7	598.451A	-22.06	2.9281099614041147e-13
5428	2.93351e-11	B	3	677.157A	-22.061999999999998	2.914656518182634e-13
5429	1.25157e-12	Si	1	1.58716m	-22.061999999999998	2.914656518182634e-13
5430	7.34658e-11	Mg	6	270.391A	-22.064	2.9012648879179165e-13
5431	7.97225e-12	Fe	2	2491.70A	-22.066	2.887934786605272e-13
5432	2.7065e-12	Cr	4	7339.53A	-22.066	2.887934786605272e-13
5433	3.50095e-11	Ar	2	567.402A	-22.069000000000003	2.8680543833707564e-13
5434	1.0484e-10	Co	8	189.474A	-22.070999999999998	2.8548768704660744e-13
5435	1.3947200000000001e-12	N	1	1.42426m	-22.072	2.848310835869526e-13
5436	2.32368e-11	S	5	854.870A	-22.076	2.8221973651637384e-13
5437	6.01244e-11	Ca	6	330.390A	-22.076999999999998	2.8157064913437185e-13
5438	2.2680900000000003e-12	N	1	8758.21A	-22.078000000000003	2.809230546119175e-13
5439	9.045239999999999e-12	Ca	1	2196.12A	-22.079	2.8027694951553823e-13
5440	6.32488e-13	K	1	3.14068m	-22.079	2.8027694951553823e-13
5441	1.32351e-10	O	6	150.090A	-22.08	2.7963233041964453e-13
5442	3.1492900000000002e-12	Sc	3	6307.60A	-22.081999999999997	2.7834753656634706e-13
5443	1.96736e-10	Si	6	100.970A	-22.083000000000002	2.777073549970919e-13
5444	2.43793e-11	Cl	7	814.810A	-22.086	2.7579563101214357e-13
5445	6.21654e-11	Fe	7	319.542A	-22.089000000000002	2.7389706724253563e-13
5446	3.1317000000000007e-10	S	8	63.4302A	-22.093000000000004	2.713859638363459e-13
5447	3.61446e-12	Fe	2	5495.82A	-22.094	2.7076179344006887e-13
5448	2.86515e-11	Na	5	693.313A	-22.095	2.7013905859586716e-13
5449	4.98905e-12	Fe	2	3981.61A	-22.096	2.6951775600206035e-13
5450	1.11762e-12	Fe	2	1.77738m	-22.098000000000003	2.682794343968764e-13
5451	6.72652e-12	O	5	2953.15A	-22.1	2.6704680236265505e-13
5452	1.43582e-12	N	1	1.38350m	-22.101	2.664326117608311e-13
5453	5.15038e-11	S	3	385.689A	-22.101	2.664326117608311e-13
5454	1.01748e-12	Fe	2	1.95233m	-22.101999999999997	2.6581983375819224e-13
5455	3.4922300000000004e-12	Na	1	5688.19A	-22.103	2.65208465105846e-13
5456	2.10818e-11	N	1	942.258A	-22.105	2.639899428938432e-13
5457	5.3728e-13	Al	8	3.69722m	-22.105	2.639899428938432e-13
5458	6.85896e-11	B	4	289.613A	-22.105	2.639899428938432e-13
5459	6.44297e-11	Na	5	308.312A	-22.105999999999998	2.63382782873701e-13
5460	3.6326100000000003e-13	Fe	5	5.46837m	-22.109	2.615696685496365e-13
5461	5.99158e-11	Ar	3	331.540A	-22.109	2.615696685496365e-13
5462	1.4016e-12	N	1	1.41727m	-22.109	2.615696685496365e-13
5463	7.64361e-11	B	4	259.883A	-22.109	2.615696685496365e-13
5464	2.95187e-11	O	2	672.945A	-22.11	2.609680750060178e-13
5465	2.6159e-12	Fe	5	7593.75A	-22.111	2.603678650891521e-13
5466	1.1392e-12	Fe	2	1.74372m	-22.112	2.597690356167904e-13
5467	3.76046e-11	B	3	528.246A	-22.113000000000003	2.591715834139921e-13
5468	9.11227e-13	Si	2	2.17997m	-22.114	2.585755053131335e-13
5469	2.53328e-12	B	3	7841.40A	-22.116999999999997	2.5679548405502736e-13
5470	4.7947e-11	Fe	3	414.300A	-22.118000000000002	2.5620487083104146e-13
5471	1.78368e-11	C	1	1113.68A	-22.12	2.550277163770675e-13
5472	1.78888e-11	C	1	1110.44A	-22.121	2.544411689059216e-13
5473	1.03826e-13	Ni	2	19.1324m	-22.122	2.5385597045652236e-13
5474	7.11428e-11	Fe	6	279.220A	-22.122	2.5385597045652236e-13
5475	1.78213e-11	C	1	1114.65A	-22.122	2.5385597045652236e-13
5476	7.1869e-12	Fe	5	2763.98A	-22.122	2.5385597045652236e-13
5477	3.54522e-11	Al	3	560.317A	-22.123	2.532721179262079e-13
5478	6.41348e-11	Ne	2	309.730A	-22.124000000000002	2.526896082194501e-13
5479	1.2321299999999998e-10	N	6	161.220A	-22.124000000000002	2.526896082194501e-13
5480	8.45439e-11	Ca	4	234.960A	-22.124000000000002	2.526896082194501e-13
5481	4.27424e-12	Cr	5	4647.48A	-22.125	2.5210843824784274e-13
5482	1.60787e-11	Si	5	1235.45A	-22.125999999999998	2.515286049300783e-13
5483	2.04095e-11	Sc	3	973.294A	-22.125999999999998	2.515286049300783e-13
5484	8.26137e-11	Fe	4	240.450A	-22.127	2.509501051919362e-13
5485	3.11791e-10	S	8	63.7108A	-22.127	2.509501051919362e-13
5486	1.75352e-12	N	5	1.13283m	-22.131	2.4864938079837e-13
5487	1.04727e-12	Fe	2	1.89679m	-22.134	2.4693769050078915e-13
5488	8.95579e-12	Si	1	2218.06A	-22.134	2.4693769050078915e-13
5489	1.7805e-11	Si	4	1115.67A	-22.136	2.4580311487276087e-13
5490	1.3766399999999999e-12	Fe	1	1.44297m	-22.136	2.4580311487276087e-13
5491	9.19566e-10	O	7	21.6020A	-22.136999999999997	2.4523778339633725e-13
5492	2.26159e-11	N	1	878.341A	-22.139	2.441110181319931e-13
5493	4.28039e-11	Ar	2	464.080A	-22.139	2.441110181319931e-13
5494	1.81686e-11	C	1	1093.34A	-22.139	2.441110181319931e-13
5495	8.87321e-11	Cr	9	223.870A	-22.141	2.429894298837833e-13
5496	3.62261e-12	Li	2	5483.46A	-22.145	2.4076168940013306e-13
5497	2.8596799999999998e-12	Ni	3	6946.39A	-22.147	2.3965548991959874e-13
5498	2.11797e-12	Fe	2	9379.02A	-22.148000000000003	2.3910429758820636e-13
5499	5.38825e-12	Ca	7	3686.63A	-22.15	2.380057131313348e-13
5500	3.25628e-11	Mg	6	610.036A	-22.155	2.3528128426201126e-13
5501	4.31667e-11	Fe	3	460.181A	-22.156	2.347401523244622e-13
5502	6.54667e-12	Li	2	3034.28A	-22.156999999999996	2.342002649558331e-13
5503	3.32891e-11	Cr	5	596.725A	-22.16	2.3258804167207066e-13
5504	3.28879e-11	Mg	6	604.004A	-22.16	2.3258804167207066e-13
5505	1.5841700000000001e-12	K	1	1.25393m	-22.160999999999998	2.320531040205889e-13
5506	7.56625e-11	Ca	3	262.540A	-22.166	2.2939681410430033e-13
5507	3.7202e-12	P	1	5339.62A	-22.166999999999998	2.2886921607255203e-13
5508	5.77412e-11	B	4	344.026A	-22.166999999999998	2.2886921607255203e-13
5509	5.7346099999999995e-12	Fe	2	3463.96A	-22.168000000000003	2.283428314826004e-13
5510	4.51782e-11	Ca	3	439.692A	-22.173000000000002	2.2572901270485304e-13
5511	1.6183e-12	N	1	1.22749m	-22.173000000000002	2.2572901270485304e-13
5512	1.1021799999999999e-12	Fe	2	1.80229m	-22.175	2.2469188209982294e-13
5513	6.28909e-11	Si	7	315.856A	-22.178	2.2314511406323842e-13
5514	8.04823e-12	Fe	2	2468.18A	-22.18	2.2211985539407252e-13
5515	4.1216e-11	Li	3	481.960A	-22.180999999999997	2.2160899390292365e-13
5516	4.07962e-11	Ar	2	486.919A	-22.183000000000003	2.2059079306478865e-13
5517	3.8242e-11	Ar	8	519.441A	-22.185	2.1957727043456263e-13
5518	9.109199999999999e-10	O	7	21.8070A	-22.185	2.1957727043456263e-13
5519	7.21443e-11	Al	6	275.343A	-22.186999999999998	2.185684045178255e-13
5520	5.17773e-11	Fe	6	383.652A	-22.189	2.1756417391892222e-13
5521	5.54874e-11	N	2	358.000A	-22.191	2.1656455734050553e-13
5522	5.85868e-11	O	5	339.060A	-22.191999999999997	2.1606647268032653e-13
5523	1.27481e-12	Fe	2	1.55823m	-22.193	2.1556953358307336e-13
5524	2.0938299999999998e-12	Fe	5	9487.14A	-22.195	2.145790815445337e-13
5525	1.4627600000000001e-12	P	1	1.35801m	-22.197	2.1359318021974445e-13
5526	3.81561e-11	K	3	520.611A	-22.197	2.1359318021974445e-13
5527	6.314e-11	Ne	2	314.610A	-22.197	2.1359318021974445e-13
5528	1.98152e-11	O	3	1002.49A	-22.198	2.1310192953730055e-13
5529	2.70974e-11	Ca	7	733.077A	-22.2	2.1212281510949292e-13
5530	4.41031e-11	Fe	3	450.410A	-22.203000000000003	2.1066257192146214e-13
5531	3.83579e-12	Fe	2	5178.71A	-22.205	2.0969466532383136e-13
5532	1.90815e-10	Li	3	104.103A	-22.21	2.0729431033892336e-13
5533	8.993090000000001e-13	Si	2	2.20886m	-22.212	2.063418794975135e-13
5534	2.18508e-13	Na	1	9.09097m	-22.213	2.0586730634393424e-13
5535	9.33081e-12	Si	3	2128.91A	-22.214000000000002	2.0539382467831972e-13
5536	1.03458e-10	Fe	8	192.005A	-22.215	2.0492143199031904e-13
5537	1.7034e-11	N	1	1166.16A	-22.217	2.0397990353459657e-13
5538	3.99547e-12	Li	1	4971.74A	-22.221999999999998	2.0164496488694977e-13
5539	9.37101e-11	Cr	9	211.978A	-22.223000000000003	2.011811943372041e-13
5540	6.94974e-11	S	5	285.830A	-22.226	1.9979627273676966e-13
5541	1.48275e-12	K	1	1.33971m	-22.23	1.979645294980987e-13
5542	4.36148e-11	Li	3	455.452A	-22.230999999999998	1.9750922371485586e-13
5543	2.67459e-11	O	1	742.710A	-22.230999999999998	1.9750922371485586e-13
5544	3.3615199999999996e-12	Fe	2	5909.37A	-22.233	1.9660175126266113e-13
5545	2.7106e-12	Fe	2	7328.43A	-22.238000000000003	1.9435126962567622e-13
5546	4.95471e-11	Fe	3	400.921A	-22.239	1.939042741095325e-13
5547	1.96705e-11	C	2	1009.86A	-22.24	1.9345830665454746e-13
5548	1.97279e-12	N	1	1.00692m	-22.24	1.9345830665454746e-13
5549	5.70832e-12	Fe	2	3479.91A	-22.241	1.9301336489624454e-13
5550	5.6989800000000004e-12	Ni	5	3485.62A	-22.241999999999997	1.9256944647559e-13
5551	6.3557e-11	Fe	7	312.546A	-22.243000000000002	1.921265490389678e-13
5552	4.83957e-11	Fe	6	410.459A	-22.243000000000002	1.921265490389678e-13
5553	1.76196e-11	C	2	1127.41A	-22.243000000000002	1.921265490389678e-13
5554	3.0222299999999997e-12	Ca	1	6572.78A	-22.247	1.903651222498171e-13
5555	9.85769e-13	Fe	2	2.01512m	-22.248	1.8992729461823016e-13
5556	1.4575799999999998e-10	Mg	5	136.284A	-22.248	1.8992729461823016e-13
5557	7.24981e-11	S	4	274.000A	-22.249000000000002	1.894904739622526e-13
5558	6.69649e-11	Si	4	296.640A	-22.249000000000002	1.894904739622526e-13
5559	3.66104e-11	S	2	542.591A	-22.249000000000002	1.894904739622526e-13
5560	5.225779999999999e-13	Ni	3	3.80124m	-22.25	1.890546579659063e-13
5561	3.18885e-12	Fe	2	6229.35A	-22.250999999999998	1.8861984431853672e-13
5562	2.30906e-11	N	1	860.282A	-22.252	1.881860307148036e-13
5563	1.6556e-12	N	1	1.19983m	-22.252	1.881860307148036e-13
5564	2.4226400000000003e-10	Si	7	81.9951A	-22.253	1.8775321485467202e-13
5565	2.00777e-11	Li	2	989.377A	-22.253	1.8775321485467202e-13
5566	8.50783e-13	Na	1	2.33484m	-22.255	1.868905671915062e-13
5567	1.43939e-11	P	1	1380.06A	-22.256999999999998	1.860318830343253e-13
5568	1.4607399999999999e-12	Sc	2	1.35989m	-22.261	1.8432633247896381e-13
5569	5.91419e-12	Fe	2	3358.78A	-22.261999999999997	1.8390239367844037e-13
5570	2.14179e-11	O	1	927.472A	-22.267	1.8179728038563984e-13
5571	1.1057600000000001e-12	Si	7	1.79645m	-22.269000000000002	1.8096199775563937e-13
5572	5.20344e-11	Fe	6	381.756A	-22.27	1.805457967102591e-13
5573	3.2003099999999997e-13	K	1	6.20705m	-22.271	1.8013055290071872e-13
5574	4.82505e-11	Fe	6	411.694A	-22.273000000000003	1.793029281879002e-13
5575	6.0459e-12	Na	2	3285.61A	-22.275	1.7847910606522962e-13
5576	2.42569e-10	Si	7	81.8920A	-22.276999999999997	1.776590690613878e-13
5577	3.26754e-11	K	2	607.932A	-22.279	1.7684279978533346e-13
5578	9.54378e-12	Li	3	2081.40A	-22.281	1.7603028092593283e-13
5579	3.25452e-12	Li	1	6103.64A	-22.281999999999996	1.7562542251450612e-13
5580	5.98618e-12	Fe	2	3318.38A	-22.281999999999996	1.7562542251450612e-13
5581	3.86919e-11	C	3	513.401A	-22.283	1.7522149525158372e-13
5582	3.79463e-11	C	2	523.489A	-22.285999999999998	1.740152789626616e-13
5583	2.02182e-12	Si	2	9825.04A	-22.29	1.7241989729563099e-13
5584	2.6317e-12	Sc	3	7548.15A	-22.291	1.7202334253612863e-13
5585	1.8357e-12	S	1	1.08212m	-22.291999999999998	1.716276998272654e-13
5586	2.95315e-12	O	1	6726.54A	-22.291999999999998	1.716276998272654e-13
5587	2.48769e-11	C	1	798.512A	-22.293000000000003	1.7123296707137883e-13
5588	8.91702e-11	Ar	4	222.770A	-22.294	1.7083914217564075e-13
5589	1.1320600000000001e-10	O	6	175.471A	-22.294	1.7083914217564075e-13
5590	1.13101e-10	O	6	175.635A	-22.295	1.7044622305202655e-13
5591	1.13069e-10	O	6	175.684A	-22.295	1.7044622305202655e-13
5592	1.82208e-11	C	1	1090.21A	-22.296	1.7005420761732097e-13
5593	1.52459e-10	N	6	130.293A	-22.296999999999997	1.6966309379309579e-13
5594	6.3986e-11	Ar	3	310.450A	-22.298000000000002	1.6927287950570163e-13
5595	9.12499e-12	Ca	1	2176.93A	-22.299	1.6888356268626682e-13
5596	1.41393e-12	N	1	1.40492m	-22.301	1.6810761319953662e-13
5597	5.72297e-11	S	3	347.100A	-22.301	1.6810761319953662e-13
5598	6.4836e-11	S	4	306.380A	-22.302	1.677209764182343e-13
5599	3.02036e-11	Cr	5	657.685A	-22.303	1.6733522887685285e-13
5600	2.4994799999999998e-12	Fe	5	7947.45A	-22.315	1.627748793300415e-13
5601	2.78287e-11	Ar	8	713.813A	-22.319000000000003	1.6128255026627007e-13
5602	2.09429e-11	O	1	948.506A	-22.324	1.5943636417988492e-13
5603	4.84264e-11	Ca	4	410.199A	-22.329	1.5761131121087632e-13
5604	7.390119999999999e-13	Li	1	2.68797m	-22.331999999999997	1.5652632257618876e-13
5605	7.62099e-12	Ti	1	2606.55A	-22.333000000000002	1.5616632202417138e-13
5606	3.15508e-11	Ca	6	629.602A	-22.335	1.5544880295072366e-13
5607	2.44545e-12	Fe	2	8123.04A	-22.336	1.5509128062507735e-13
5608	4.97307e-11	Fe	3	399.441A	-22.338	1.5437870091818702e-13
5609	1.0726399999999998e-10	N	6	185.192A	-22.339000000000002	1.5402363975891763e-13
5610	2.7643e-11	O	2	718.608A	-22.339000000000002	1.5402363975891763e-13
5611	1.99236e-11	Ne	6	997.031A	-22.340999999999998	1.533159654162283e-13
5612	1.09551e-11	C	5	1813.26A	-22.342	1.5296334848078693e-13
5613	1.1883e-11	P	1	1671.67A	-22.343000000000004	1.5261154254179089e-13
5614	1.48695e-11	S	1	1335.92A	-22.343000000000004	1.5261154254179089e-13
5615	1.81161e-11	Li	2	1096.51A	-22.35	1.5017145272846069e-13
5616	3.04871e-12	Fe	2	6515.70A	-22.351999999999997	1.494814775774601e-13
5617	1.76495e-11	Fe	8	1125.49A	-22.353	1.4913767971931988e-13
5618	6.69704e-11	Cl	7	296.615A	-22.354	1.4879467257431377e-13
5619	4.58444e-12	Li	2	4333.02A	-22.355	1.4845245432384834e-13
5620	5.63132e-11	N	2	352.750A	-22.355	1.4845245432384834e-13
5621	1.57033e-11	S	1	1264.99A	-22.355999999999998	1.4811102315351898e-13
5622	1.0845399999999999e-10	Co	8	183.160A	-22.357	1.4777037725308913e-13
5623	5.35844e-13	K	1	3.70714m	-22.357	1.4777037725308913e-13
5624	2.94028e-11	Be	3	675.598A	-22.362	1.4607886373216493e-13
5625	7.775010000000001e-12	P	1	2554.91A	-22.362	1.4607886373216493e-13
5626	4.45248e-12	Fe	2	4461.44A	-22.363000000000003	1.457428916687054e-13
5627	9.93076e-12	Mn	1	2000.30A	-22.364	1.4540769231955164e-13
5628	7.55186e-12	Ti	3	2630.41A	-22.364	1.4540769231955164e-13
5629	6.70666e-11	Fe	6	296.190A	-22.364	1.4540769231955164e-13
5630	3.50145e-12	Fe	2	5673.21A	-22.366999999999997	1.4440671280640123e-13
5631	3.76306e-11	Ar	2	527.880A	-22.369	1.437432242294171e-13
5632	8.925510000000001e-12	F	2	2225.58A	-22.37	1.4341262398774862e-13
5633	4.04103e-11	Al	3	491.570A	-22.371	1.430827841055374e-13
5634	3.34871e-11	Na	5	593.197A	-22.373	1.424253784283901e-13
5635	2.4792400000000002e-12	Fe	2	8012.32A	-22.374000000000002	1.420978091479557e-13
5636	5.40696e-12	Ti	1	3673.87A	-22.375	1.4177099325596116e-13
5637	5.66994e-12	Fe	2	3503.47A	-22.377	1.411196147102909e-13
5638	1.64694e-12	Ti	3	1.20615m	-22.377	1.411196147102909e-13
5639	2.75414e-11	Fe	8	721.257A	-22.377	1.411196147102909e-13
5640	1.79876e-11	C	1	1104.34A	-22.378	1.4079504860307098e-13
5641	5.19074e-12	Fe	2	3826.90A	-22.378	1.4079504860307098e-13
5642	5.04931e-11	Fe	3	393.410A	-22.379	1.4047122897718302e-13
5643	1.46186e-12	N	1	1.35885m	-22.379	1.4047122897718302e-13
5644	4.71296e-11	Al	6	421.486A	-22.38	1.4014815411576876e-13
5645	1.3232e-10	O	6	150.125A	-22.38	1.4014815411576876e-13
5646	5.66229e-12	Fe	2	3508.20A	-22.38	1.4014815411576876e-13
5647	5.21689e-11	Fe	6	380.772A	-22.381	1.3982582230591511e-13
5648	1.35075e-12	Fe	2	1.47063m	-22.383000000000003	1.391833810089391e-13
5649	4.05909e-12	Fe	2	4893.82A	-22.384	1.3886326811565806e-13
5650	1.35614e-11	C	5	1464.77A	-22.384	1.3886326811565806e-13
5651	3.995680000000001e-12	Cr	4	4971.49A	-22.386	1.3822524935346393e-13
5652	1.79969e-11	C	1	1103.77A	-22.386999999999997	1.3790734010184006e-13
5653	7.72739e-12	Zn	2	2570.65A	-22.39	1.3695799265018003e-13
5654	3.01451e-12	Si	1	6589.61A	-22.391	1.3664299800809413e-13
5655	8.95764e-11	Ar	4	221.760A	-22.393	1.3601518046041004e-13
5656	8.84834e-11	V	6	224.499A	-22.393	1.3601518046041004e-13
5657	1.7802e-11	Li	3	1115.86A	-22.395	1.3539024747233806e-13
5658	7.77216e-10	C	6	25.5585A	-22.397	1.3476818579052954e-13
5659	3.25166e-10	B	4	61.0903A	-22.401999999999997	1.3322550712452957e-13
5660	9.28122e-15	S	2	214.029m	-22.405	1.3230838918438663e-13
5661	7.0001100000000006e-12	Fe	2	2837.73A	-22.405	1.3230838918438663e-13
5662	2.17527e-11	Fe	8	913.194A	-22.406999999999996	1.3170048735519405e-13
5663	5.88787e-11	Ar	5	337.380A	-22.406999999999996	1.3170048735519405e-13
5664	3.22277e-11	O	2	616.379A	-22.406999999999996	1.3170048735519405e-13
5665	6.941510000000001e-12	C	5	2861.69A	-22.406999999999996	1.3170048735519405e-13
5666	9.28723e-13	Ca	2	2.13890m	-22.409000000000002	1.310953785811946e-13
5667	2.88986e-12	Fe	2	6873.84A	-22.410999999999998	1.3049305002947187e-13
5668	1.53483e-11	C	5	1294.24A	-22.410999999999998	1.3049305002947187e-13
5669	2.68486e-11	O	1	739.869A	-22.410999999999998	1.3049305002947187e-13
5670	6.1944699999999996e-12	Li	2	3206.81A	-22.412	1.3019292434280336e-13
5671	8.6964e-12	Al	1	2284.22A	-22.414	1.295947421916632e-13
5672	3.76114e-11	B	3	528.151A	-22.414	1.295947421916632e-13
5673	1.35177e-12	N	1	1.46951m	-22.416999999999998	1.2870261826151526e-13
5674	8.78543e-11	Cl	7	226.107A	-22.416999999999998	1.2870261826151526e-13
5675	5.23644e-12	He	1	3793.50A	-22.419	1.2811128344483712e-13
5676	9.93143e-11	Ar	8	200.016A	-22.42	1.2781663566930285e-13
5677	2.68775e-12	Cr	4	7390.75A	-22.421	1.275226655648482e-13
5678	1.0746700000000002e-10	Co	8	184.843A	-22.421	1.275226655648482e-13
5679	9.19838e-12	Fe	5	2159.56A	-22.426	1.2606292568303282e-13
5680	4.40415e-11	Ar	2	451.040A	-22.427	1.2577298899961927e-13
5681	4.23224e-12	Li	2	4693.60A	-22.429000000000002	1.2519511460671433e-13
5682	2.03745e-11	Sc	3	974.965A	-22.43	1.2490717383339145e-13
5683	7.29746e-11	O	5	272.211A	-22.43	1.2490717383339145e-13
5684	5.11565e-12	Fe	2	3883.08A	-22.430999999999997	1.2461989530547007e-13
5685	3.1056099999999997e-12	Fe	2	6396.31A	-22.436999999999998	1.2291004624129426e-13
5686	1.1464100000000001e-10	N	6	173.275A	-22.438000000000002	1.2262736097937091e-13
5687	5.1873e-11	Fe	6	382.944A	-22.438000000000002	1.2262736097937091e-13
5688	6.39449e-11	Ar	3	310.650A	-22.438000000000002	1.2262736097937091e-13
5689	6.44218e-11	Ne	2	308.350A	-22.439	1.223453258755103e-13
5690	1.747e-12	N	5	1.13706m	-22.439	1.223453258755103e-13
5691	3.54448e-11	Al	3	560.433A	-22.441	1.217832001641212e-13
5692	7.49749e-12	Na	1	2649.48A	-22.445999999999998	1.2038915939946771e-13
5693	1.09037e-10	C	6	182.181A	-22.445999999999998	1.2038915939946771e-13
5694	2.29041e-11	N	1	867.288A	-22.448	1.19836021456626e-13
5695	2.31959e-11	N	1	856.377A	-22.45	1.1928542495177965e-13
5696	2.31658e-12	Fe	2	8574.89A	-22.451	1.190110760874906e-13
5697	7.41919e-12	Al	6	2677.44A	-22.451	1.190110760874906e-13
5698	6.40396e-11	Ar	3	310.190A	-22.451999999999998	1.1873735820808077e-13
5699	2.07019e-12	Ti	3	9595.49A	-22.453000000000003	1.1846426986232225e-13
5700	1.99513e-12	N	1	9956.48A	-22.453000000000003	1.1846426986232225e-13
5701	8.15083e-11	V	8	243.711A	-22.454	1.1819180960233172e-13
5702	3.19431e-12	Ni	4	6218.69A	-22.455	1.179199759835501e-13
5703	1.8399999999999998e-10	Li	3	107.959A	-22.458000000000002	1.1710822057867366e-13
5704	1.7965499999999999e-10	N	6	110.570A	-22.461	1.163020532587004e-13
5705	1.96129e-12	N	1	1.01283m	-22.461	1.163020532587004e-13
5706	1.4068399999999999e-12	N	1	1.41199m	-22.463	1.1576769386281554e-13
5707	3.84502e-12	Fe	1	5166.28A	-22.463	1.1576769386281554e-13
5708	5.45648e-12	Ti	3	3640.52A	-22.463	1.1576769386281554e-13
5709	2.02497e-12	Si	2	9809.77A	-22.464000000000002	1.1550143555552053e-13
5710	1.14213e-12	P	8	1.73925m	-22.465999999999998	1.1497075466384464e-13
5711	4.74474e-11	B	4	418.662A	-22.467	1.147063292658446e-13
5712	3.35868e-11	Na	5	591.436A	-22.471	1.1365469531798666e-13
5713	2.67645e-12	N	1	7421.94A	-22.473000000000003	1.1313249942696049e-13
5714	1.45966e-12	P	1	1.36090m	-22.478	1.1183748241479641e-13
5715	1.13166e-11	Li	2	1755.33A	-22.48	1.1132363585864477e-13
5716	1.2819e-12	N	1	1.54962m	-22.483	1.1055728933978823e-13
5717	9.44948e-12	Zn	2	2102.17A	-22.483	1.1055728933978823e-13
5718	1.06861e-11	P	1	1858.90A	-22.484	1.1030301463035489e-13
5719	5.17205e-11	Fe	6	384.073A	-22.485	1.100493247365257e-13
5720	3.68563e-11	S	2	538.970A	-22.488000000000003	1.092917505137296e-13
5721	2.76446e-11	O	2	718.567A	-22.493000000000002	1.0804069819082174e-13
5722	1.22495e-11	C	5	1621.65A	-22.494	1.0779221148041664e-13
5723	9.81812e-14	Na	1	20.2324m	-22.495	1.0754429627358554e-13
5724	1.16636e-12	Na	1	1.70311m	-22.498	1.068039665454334e-13
5725	7.755610000000001e-14	Si	3	25.6130m	-22.498	1.068039665454334e-13
5726	4.51745e-12	Fe	2	4397.28A	-22.499000000000002	1.0655832423888045e-13
5727	1.04468e-11	Fe	5	1901.48A	-22.5	1.0631324689395593e-13
5728	1.05137e-11	F	4	1889.39A	-22.500999999999998	1.0606873321128328e-13
5729	2.15223e-11	O	1	922.969A	-22.502	1.0582478189447441e-13
5730	4.83071e-12	Mn	5	4112.12A	-22.503	1.055813916501246e-13
5731	1.78053e-11	Si	4	1115.65A	-22.505	1.0509628922004757e-13
5732	1.0326799999999999e-10	Co	8	192.359A	-22.505	1.0509628922004757e-13
5733	6.1696e-14	Fe	4	32.1973m	-22.506999999999998	1.0461341563317849e-13
5734	9.79386e-11	Cr	7	202.826A	-22.508000000000003	1.0437281145391634e-13
5735	1.7805e-11	Si	4	1115.67A	-22.509	1.0413276064891221e-13
5736	7.47476e-11	Cl	7	265.754A	-22.509	1.0413276064891221e-13
5737	4.33583e-11	Be	3	458.147A	-22.51	1.038932619454381e-13
5738	4.29744e-12	Fe	2	4622.40A	-22.51	1.038932619454381e-13
5739	1.66928e-16	O	6	1.19000c	-22.511999999999997	1.0341591576681143e-13
5740	2.66715e-12	N	1	7447.81A	-22.514	1.0294076279465271e-13
5741	1.1736700000000001e-09	O	7	16.9251A	-22.515	1.0270400561016703e-13
5742	1.35307e-12	N	1	1.46811m	-22.518	1.0199699620857047e-13
5743	1.6310399999999999e-12	N	1	1.21790m	-22.519000000000002	1.0176240962699921e-13
5744	9.29506e-11	F	3	213.710A	-22.52	1.0152836257959446e-13
5745	6.423e-12	Al	1	3092.71A	-22.52	1.0152836257959446e-13
5746	4.43681e-11	Ar	2	447.720A	-22.522	1.0106188212655864e-13
5747	3.99554e-12	Li	1	4971.66A	-22.523000000000003	1.0082944624769383e-13
5748	9.34839e-12	Al	6	2124.91A	-22.524	1.0059754495651736e-13
5749	5.94944e-11	Na	5	333.888A	-22.525	1.0036617702351008e-13
5750	9.18404e-12	Ca	1	2162.93A	-22.525	1.0036617702351008e-13
5751	7.12891e-13	Fe	5	2.78646m	-22.531999999999996	9.876143283392235e-14
5752	3.41267e-11	Be	3	582.079A	-22.535999999999998	9.78559825752314e-14
5753	3.25458e-12	Li	1	6103.53A	-22.537	9.763092006072675e-14
5754	1.9475e-12	N	1	1.02000m	-22.538	9.740637517564141e-14
5755	4.05406e-12	Fe	2	4899.90A	-22.538	9.740637517564141e-14
5756	3.89447e-11	Be	3	510.069A	-22.539	9.718234672946073e-14
5757	6.79289e-11	Si	4	292.430A	-22.541	9.673583440543991e-14
5758	1.48777e-11	N	1	1335.18A	-22.545	9.584895494476644e-14
5759	1.64232e-12	Be	2	1.20954m	-22.546999999999997	9.540856899950397e-14
5760	7.20249e-11	Na	2	275.800A	-22.55	9.475178103028258e-14
5761	1.36694e-12	N	1	1.45320m	-22.551	9.453385798121403e-14
5762	8.34667e-11	B	4	237.993A	-22.555	9.366716636174269e-14
5763	1.62239e-10	N	6	122.439A	-22.555	9.366716636174269e-14
5764	2.69191e-11	O	1	737.931A	-22.557	9.323680482444563e-14
5765	9.29252e-12	B	3	2137.68A	-22.561	9.238200465979256e-14
5766	1.38935e-11	Al	1	1429.77A	-22.561999999999998	9.216953194513093e-14
5767	1.45329e-12	N	1	1.36686m	-22.561999999999998	9.216953194513093e-14
5768	5.11549e-11	P	4	388.319A	-22.565	9.153504135015469e-14
5769	7.68035e-11	Ca	3	258.640A	-22.565	9.153504135015469e-14
5770	7.82898e-11	F	3	253.730A	-22.565	9.153504135015469e-14
5771	2.50705e-11	Al	2	792.343A	-22.565	9.153504135015469e-14
5772	6.80868e-12	Na	2	2917.52A	-22.566999999999997	9.1114476037441e-14
5773	1.50622e-11	N	1	1318.83A	-22.569000000000003	9.069584304681341e-14
5774	6.37621e-11	Ne	2	311.540A	-22.570999999999998	9.027913350006285e-14
5775	9.009e-13	Ti	7	2.20496m	-22.570999999999998	9.027913350006285e-14
5776	4.1042300000000006e-12	Fe	2	4840.00A	-22.573	8.986433855976375e-14
5777	9.0803e-12	P	2	2187.64A	-22.574	8.96576563164476e-14
5778	1.40688e-11	N	1	1411.95A	-22.576999999999998	8.904045735167331e-14
5779	2.8413899999999997e-13	Co	8	6.99110m	-22.581	8.822412953189972e-14
5780	1.8095e-11	C	1	1097.79A	-22.584	8.761679889609684e-14
5781	4.42918e-11	Ar	2	448.491A	-22.585	8.741528585056339e-14
5782	3.0276e-11	Cr	5	656.112A	-22.585	8.741528585056339e-14
5783	8.94345e-12	Fe	5	2221.12A	-22.587	8.70136490949833e-14
5784	3.31702e-11	Cr	5	598.864A	-22.59	8.641465134789554e-14
5785	7.13827e-12	Zn	2	2782.81A	-22.59	8.641465134789554e-14
5786	1.83892e-12	N	1	1.08022m	-22.592	8.601761209023888e-14
5787	3.1814099999999997e-13	K	1	6.24391m	-22.592	8.601761209023888e-14
5788	3.82547e-11	Mg	6	519.268A	-22.593000000000004	8.581977707229403e-14
5789	1.39567e-11	Li	3	1423.29A	-22.596	8.522899788240277e-14
5790	7.43133e-14	Fe	5	26.7307m	-22.599	8.464228558784796e-14
5791	5.15344e-11	S	3	385.460A	-22.6	8.444761373308245e-14
5792	2.89902e-12	Mn	6	6852.12A	-22.603	8.386628044917619e-14
5793	6.31323e-11	Mg	6	314.648A	-22.607	8.309738976837996e-14
5794	7.13803e-11	Ar	4	278.290A	-22.607	8.309738976837996e-14
5795	5.68302e-11	N	2	349.540A	-22.608	8.290627107540005e-14
5796	1.11357e-11	Fe	4	1783.86A	-22.608	8.290627107540005e-14
5797	1.81011e-11	C	1	1097.42A	-22.61	8.252535136086761e-14
5798	2.79369e-12	Cr	4	7110.47A	-22.611	8.233554831971603e-14
5799	3.75929e-11	C	2	528.410A	-22.612	8.214618181344605e-14
5800	2.00118e-11	Ne	6	992.636A	-22.613000000000003	8.195725083805329e-14
5801	3.38762e-11	Fe	8	586.384A	-22.613000000000003	8.195725083805329e-14
5802	1.56304e-12	N	1	1.27089m	-22.614	8.176875439184722e-14
5803	8.544819999999999e-12	O	1	2324.74A	-22.614	8.176875439184722e-14
5804	2.02799e-12	Fe	2	9795.16A	-22.616	8.139306109173139e-14
5805	1.93604e-10	N	6	102.603A	-22.616999999999997	8.120586224593381e-14
5806	3.71448e-13	Fe	5	5.34785m	-22.619	8.083275520030391e-14
5807	1.76218e-11	C	2	1127.27A	-22.62	8.06468450222958e-14
5808	2.32678e-11	N	1	853.730A	-22.622	8.027630642750248e-14
5809	3.31077e-11	Cr	5	599.994A	-22.623	8.009167604615785e-14
5810	5.28478e-11	S	3	375.880A	-22.624000000000002	7.990747030290673e-14
5811	1.85021e-12	N	1	1.07363m	-22.624000000000002	7.990747030290673e-14
5812	4.4627599999999995e-12	Cr	9	4451.16A	-22.625	7.972368822110925e-14
5813	2.68316e-12	N	1	7403.39A	-22.627	7.935739114653647e-14
5814	1.43117e-12	N	1	1.38799m	-22.627	7.935739114653647e-14
5815	4.59358e-11	Cr	9	432.440A	-22.631	7.862983821133858e-14
5816	7.73295e-12	Na	6	2568.81A	-22.631999999999998	7.844899460180997e-14
5817	1.7008900000000005e-10	N	6	116.788A	-22.635	7.790895552154401e-14
5818	8.17645e-14	Ca	6	24.2947m	-22.636	7.772976989619336e-14
5819	3.84844e-11	Al	3	516.169A	-22.638	7.737263404415807e-14
5820	7.1988e-12	Fe	5	2759.41A	-22.638	7.737263404415807e-14
5821	4.01351e-11	Ar	2	494.939A	-22.639	7.719468192397597e-14
5822	1.82074e-11	Si	1	1091.01A	-22.64	7.701713908231232e-14
5823	2.40549e-12	Fe	2	8257.95A	-22.642	7.666327747144989e-14
5824	2.1818e-12	Fe	2	9104.62A	-22.644000000000002	7.631104170700407e-14
5825	7.56203e-11	B	4	262.687A	-22.645	7.613553118144388e-14
5826	1.70328e-12	B	1	1.16625m	-22.646	7.596042431889035e-14
5827	1.09957e-10	N	6	180.656A	-22.647	7.578572019094555e-14
5828	1.93652e-12	Fe	6	1.02578m	-22.648000000000003	7.56114178713437e-14
5829	7.70795e-11	Fe	7	257.714A	-22.649	7.543751643595377e-14
5830	7.04005e-12	B	4	2821.64A	-22.651	7.509091253189343e-14
5831	9.29457e-13	Fe	2	2.13721m	-22.651	7.509091253189343e-14
5832	3.82093e-11	N	6	519.886A	-22.651999999999997	7.491820822556424e-14
5833	6.73069e-11	Cl	7	295.132A	-22.655	7.440247490774843e-14
5834	4.48264e-12	Mn	5	4431.42A	-22.655	7.440247490774843e-14
5835	5.79435e-12	Fe	2	3428.24A	-22.656999999999996	7.406062658753463e-14
5836	1.8263900000000003e-12	Fe	2	1.08763m	-22.656999999999996	7.406062658753463e-14
5837	5.2113e-11	B	4	381.180A	-22.659000000000002	7.37203489176795e-14
5838	6.16315e-11	Ar	3	322.310A	-22.66	7.355079682019011e-14
5839	1.59771e-11	N	1	1243.31A	-22.662	7.32128616053389e-14
5840	4.82224e-11	Fe	6	411.934A	-22.664	7.287647906176153e-14
5841	5.64751e-11	Al	6	351.739A	-22.666999999999998	7.237480090864811e-14
5842	9.92548e-11	Ar	8	200.136A	-22.668000000000003	7.220834348570202e-14
5843	6.407890000000001e-17	S	6	3.10000c	-22.668000000000003	7.220834348570202e-14
5844	9.22131e-13	Fe	2	2.15419m	-22.671	7.171126474554242e-14
5845	6.09245e-11	Ar	3	326.050A	-22.671	7.171126474554242e-14
5846	1.67859e-11	N	1	1183.40A	-22.671	7.171126474554242e-14
5847	8.81791e-11	Cl	7	225.274A	-22.671	7.171126474554242e-14
5848	1.16464e-12	N	1	1.70563m	-22.671999999999997	7.154633341342408e-14
5849	2.12301e-11	O	1	935.672A	-22.675	7.105381191854574e-14
5850	6.26618e-11	Ar	3	317.010A	-22.675	7.105381191854574e-14
5851	9.24148e-13	Zn	2	2.14949m	-22.676	7.089039268596917e-14
5852	7.602160000000001e-12	Si	2	2613.00A	-22.677	7.072734930719711e-14
5853	1.9914e-12	Mn	10	9975.13A	-22.679000000000002	7.040238665529737e-14
5854	6.09924e-12	Li	2	3256.87A	-22.68	7.024046565925064e-14
5855	4.94855e-11	S	3	401.419A	-22.68	7.024046565925064e-14
5856	2.697e-11	O	1	736.540A	-22.68	7.024046565925064e-14
5857	3.01395e-12	Cr	5	6590.83A	-22.680999999999997	7.007891707116061e-14
5858	3.3302300000000004e-12	Fe	4	5964.90A	-22.680999999999997	7.007891707116061e-14
5859	6.44097e-11	B	4	308.408A	-22.680999999999997	7.007891707116061e-14
5860	2.15939e-11	O	1	919.912A	-22.680999999999997	7.007891707116061e-14
5861	4.40737e-11	Ar	2	450.710A	-22.680999999999997	7.007891707116061e-14
5862	2.68671e-11	Al	2	739.361A	-22.682	6.991774003451216e-14
5863	3.21177e-13	Fe	5	6.18490m	-22.683000000000003	6.97569336947607e-14
5864	9.71696e-11	Mn	9	204.431A	-22.685	6.943642969759682e-14
5865	4.43097e-11	Ar	2	448.310A	-22.686	6.927673034090238e-14
5866	6.86566e-11	Fe	7	289.331A	-22.686999999999998	6.911739828253649e-14
5867	7.4899e-12	Li	2	2652.17A	-22.689	6.879983268367957e-14
5868	7.309529999999999e-13	Fe	5	2.71761m	-22.691	6.848372616621346e-14
5869	5.00815e-12	Fe	2	3966.43A	-22.691	6.848372616621346e-14
5870	5.63259e-12	C	5	3526.70A	-22.693	6.816907202626702e-14
5871	6.33978e-11	Ar	3	313.330A	-22.694000000000003	6.801228751133064e-14
5872	2.34119e-10	Si	7	84.8478A	-22.694000000000003	6.801228751133064e-14
5873	1.83579e-11	B	2	1082.06A	-22.695	6.785586359077279e-14
5874	1.11331e-12	Fe	2	1.78427m	-22.695999999999998	6.769979943524885e-14
5875	4.32088e-11	Cl	7	459.732A	-22.697	6.754409421732165e-14
5876	2.63988e-11	Fe	8	752.475A	-22.697	6.754409421732165e-14
5877	7.64137e-12	Ca	2	2599.59A	-22.698	6.738874711145817e-14
5878	7.22562e-11	B	4	274.917A	-22.7	6.70791239432777e-14
5879	5.25751e-11	S	3	377.830A	-22.701999999999998	6.677092336433332e-14
5880	6.34774e-12	Na	2	3129.38A	-22.701999999999998	6.677092336433332e-14
5881	3.09049e-11	Si	2	642.760A	-22.703000000000003	6.661735450208544e-14
5882	2.40663e-12	Be	1	8254.07A	-22.703000000000003	6.661735450208544e-14
5883	1.26663e-12	N	1	1.56829m	-22.705	6.631127556100368e-14
5884	8.043089999999999e-12	Ca	1	2469.76A	-22.706	6.61587638593681e-14
5885	3.4651e-12	Fe	2	5732.72A	-22.709	6.570333013242933e-14
5886	5.98039e-11	S	4	332.160A	-22.709	6.570333013242933e-14
5887	2.95875e-11	Cl	6	671.380A	-22.711	6.540145075185614e-14
5888	3.30519e-11	Si	2	601.008A	-22.713	6.510095838104634e-14
5889	4.3909e-11	Fe	3	452.401A	-22.713	6.510095838104634e-14
5890	2.30757e-11	N	1	860.837A	-22.718000000000004	6.435575387271555e-14
5891	4.77751e-12	Fe	2	4157.91A	-22.719	6.420773974615718e-14
5892	1.16586e-12	Na	1	1.70384m	-22.721	6.391273197922197e-14
5893	1.85544e-12	N	1	1.07060m	-22.726999999999997	6.303581642175294e-14
5894	1.70145e-11	N	1	1167.50A	-22.730999999999998	6.245790058306873e-14
5895	5.6101300000000005e-12	Ni	5	3540.82A	-22.732	6.23142513979502e-14
5896	4.3443699999999996e-12	Ca	7	4572.46A	-22.733	6.217093259678937e-14
5897	4.33969e-11	Ar	2	457.739A	-22.733	6.217093259678937e-14
5898	5.45986e-12	Ti	3	3638.27A	-22.737	6.160094606067429e-14
5899	1.58661e-12	S	9	1.25201m	-22.738000000000003	6.145926781626372e-14
5900	3.1941e-12	Mn	5	6219.12A	-22.74	6.117688813076792e-14
5901	1.4731500000000001e-13	Fe	2	13.4844m	-22.74	6.117688813076792e-14
5902	2.75784e-10	S	7	72.0290A	-22.741	6.103618519253219e-14
5903	2.48338e-11	B	4	799.896A	-22.743000000000002	6.075574939511724e-14
5904	1.55537e-12	N	1	1.27715m	-22.743000000000002	6.075574939511724e-14
5905	1.36781e-12	N	1	1.45228m	-22.744	6.061601504909585e-14
5906	1.0206999999999999e-10	Mn	9	194.616A	-22.744	6.061601504909585e-14
5907	4.54721e-11	Ar	2	436.849A	-22.744	6.061601504909585e-14
5908	9.19103e-15	He	1	216.129m	-22.746	6.033750975813186e-14
5909	1.5246700000000002e-10	N	6	130.287A	-22.747	6.019873733658192e-14
5910	1.86102e-12	N	1	1.06739m	-22.750999999999998	5.964683199529463e-14
5911	8.93014e-12	Al	1	2224.43A	-22.752	5.95096480885184e-14
5912	3.2299400000000003e-12	Fe	2	6150.10A	-22.753	5.937277969597233e-14
5913	1.63556e-11	Li	3	1214.54A	-22.754	5.923622609199382e-14
5914	1.69873e-11	B	4	1169.37A	-22.754	5.923622609199382e-14
5915	1.0473e-11	N	6	1896.74A	-22.754	5.923622609199382e-14
5916	7.38277e-13	Fe	2	2.69065m	-22.754	5.923622609199382e-14
5917	3.1964e-12	Zn	2	6214.63A	-22.754	5.923622609199382e-14
5918	7.038720000000001e-13	Fe	2	2.82217m	-22.755	5.909998655258975e-14
5919	6.77712e-11	Mg	6	293.110A	-22.758000000000003	5.869314510683776e-14
5920	1.81684e-11	C	1	1093.35A	-22.758000000000003	5.869314510683776e-14
5921	3.41196e-11	Si	2	582.201A	-22.759	5.855815461903874e-14
5922	9.768350000000001e-14	Na	1	20.3355m	-22.76	5.842347460074572e-14
5923	7.47152e-11	Cl	7	265.869A	-22.76	5.842347460074572e-14
5924	4.07788e-12	Fe	2	4871.28A	-22.761	5.828910433789964e-14
5925	2.04019e-10	N	6	97.3656A	-22.768	5.735712601336253e-14
5926	5.89299e-11	Ar	8	337.086A	-22.768	5.735712601336253e-14
5927	2.33195e-11	N	1	851.840A	-22.77	5.70935939574154e-14
5928	8.26374e-12	Li	3	2403.81A	-22.771	5.696228233517214e-14
5929	2.49352e-11	O	2	796.645A	-22.771	5.696228233517214e-14
5930	1.09715e-11	S	2	1810.54A	-22.776	5.6310240481156826e-14
5931	3.28566e-11	Cl	7	604.580A	-22.776999999999997	5.618073052191379e-14
5932	3.18427e-12	Sc	3	6238.32A	-22.776999999999997	5.618073052191379e-14
5933	1.12016e-11	P	2	1773.36A	-22.778000000000002	5.6051518427310437e-14
5934	1.43345e-12	N	1	1.38578m	-22.779	5.5922603512278946e-14
5935	3.10275e-12	Fe	2	6402.21A	-22.78	5.5793985093323896e-14
5936	6.37663e-11	Ar	3	311.520A	-22.78	5.5793985093323896e-14
5937	1.03054e-12	Li	1	1.92758m	-22.781	5.5665662488524137e-14
5938	4.16097e-11	Al	3	477.400A	-22.781	5.5665662488524137e-14
5939	3.38924e-11	N	4	586.104A	-22.781999999999996	5.553763501752555e-14
5940	1.5469299999999998e-10	O	7	128.412A	-22.781999999999996	5.553763501752555e-14
5941	6.77228e-11	Fe	7	293.320A	-22.781999999999996	5.553763501752555e-14
5942	2.20845e-11	Ca	7	899.476A	-22.784000000000002	5.528246276333602e-14
5943	9.11267e-12	Cu	1	2179.87A	-22.785	5.515531662724858e-14
5944	7.6471e-12	Na	1	2597.65A	-22.787	5.490190096650212e-14
5945	4.08851e-11	Na	6	485.860A	-22.788	5.477563009825851e-14
5946	8.39709e-12	Cr	1	2365.64A	-22.788	5.477563009825851e-14
5947	5.97352e-11	Na	5	332.542A	-22.79	5.4523958938650014e-14
5948	1.81726e-11	C	1	1093.10A	-22.791	5.439855731294925e-14
5949	1.82592e-12	N	1	1.08792m	-22.791999999999998	5.427344410298458e-14
5950	8.81509e-13	Fe	2	2.25346m	-22.794	5.402408027843583e-14
5951	6.46272e-11	Ne	2	307.370A	-22.796	5.377586217658895e-14
5952	1.46175e-12	Fe	4	1.35895m	-22.796999999999997	5.365218112569591e-14
5953	7.84882e-12	B	4	2530.88A	-22.798000000000002	5.3528784533325424e-14
5954	7.70029e-11	Fe	7	257.970A	-22.802	5.303802968690099e-14
5955	5.71755e-11	N	2	347.430A	-22.803	5.291604560364344e-14
5956	2.95183e-11	O	2	672.954A	-22.804000000000002	5.2794342075992065e-14
5957	6.83822e-12	Na	2	2904.92A	-22.805999999999997	5.255177410795272e-14
5958	3.77871e-12	Fe	2	5256.94A	-22.807	5.243090838149269e-14
5959	3.20508e-10	S	8	61.9781A	-22.809	5.219001023959911e-14
5960	1.85437e-10	N	6	107.122A	-22.809	5.219001023959911e-14
5961	4.11275e-11	Ne	5	482.997A	-22.816999999999997	5.123743519891887e-14
5962	6.51389e-11	Fe	7	304.956A	-22.816999999999997	5.123743519891887e-14
5963	1.7570099999999998e-12	S	1	1.13059m	-22.82	5.0884719175973533e-14
5964	5.14743e-11	Sc	5	385.910A	-22.820999999999998	5.0767687569461775e-14
5965	8.569180000000001e-12	Mg	3	2318.13A	-22.823	5.0534431233051736e-14
5966	5.950669999999999e-12	Fe	2	3338.19A	-22.825	5.0302246612158035e-14
5967	4.88272e-11	B	4	406.832A	-22.825	5.0302246612158035e-14
5968	1.45416e-10	N	6	136.605A	-22.826	5.018655465536775e-14
5969	1.95611e-12	N	1	1.01551m	-22.826	5.018655465536775e-14
5970	1.4003e-11	Si	3	1418.59A	-22.826	5.018655465536775e-14
5971	1.22316e-12	B	1	1.62403m	-22.828000000000003	4.995596838216127e-14
5972	2.88429e-11	Fe	8	688.711A	-22.828000000000003	4.995596838216127e-14
5973	4.90201e-11	Fe	3	405.231A	-22.83	4.972644155664546e-14
5974	5.73205e-11	Ne	3	346.551A	-22.831999999999997	4.9497969311099115e-14
5975	3.53286e-14	Ar	4	56.2276m	-22.836	4.9044169200758706e-14
5976	6.41658e-11	Ne	2	309.580A	-22.838	4.881883171193985e-14
5977	4.78135e-12	Fe	4	4154.57A	-22.838	4.881883171193985e-14
5978	2.76506e-12	Cr	4	7184.10A	-22.839000000000002	4.870655151474474e-14
5979	1.98208e-11	O	3	1002.20A	-22.84	4.8594529554837565e-14
5980	5.08576e-11	Fe	3	390.590A	-22.84	4.8594529554837565e-14
5981	6.3154e-11	Mg	6	314.540A	-22.842	4.8371257972534325e-14
5982	4.38921e-12	Fe	2	4525.74A	-22.844	4.814901222996863e-14
5983	2.50453e-12	Fe	2	7931.42A	-22.844	4.814901222996863e-14
5984	2.16453e-11	O	1	917.726A	-22.845	4.803827257483287e-14
5985	5.096229999999999e-13	Fe	7	3.89788m	-22.845	4.803827257483287e-14
5986	3.24252e-11	K	2	612.624A	-22.845	4.803827257483287e-14
5987	6.2275099999999996e-12	Na	2	3189.79A	-22.846	4.7927787613835823e-14
5988	3.8795099999999995e-12	Fe	2	5120.35A	-22.846	4.7927787613835823e-14
5989	2.78581e-11	Al	2	713.058A	-22.846999999999998	4.7817556761198036e-14
5990	1.6419400000000002e-12	Be	2	1.20982m	-22.848000000000003	4.7707579432485323e-14
5991	4.13703e-12	Li	2	4801.63A	-22.849	4.7597855044610395e-14
5992	1.80597e-13	Ni	3	10.9993m	-22.851999999999997	4.7270193715216265e-14
5993	1.36015e-12	N	1	1.46046m	-22.854	4.705300690338211e-14
5994	1.47712e-12	N	1	1.34481m	-22.857	4.6729096282209743e-14
5995	6.14827e-11	S	3	323.090A	-22.858	4.6621622343130764e-14
5996	3.85799e-11	Mg	6	514.892A	-22.863000000000003	4.608794904522874e-14
5997	2.8086e-12	Fe	4	7072.74A	-22.866999999999997	4.5665412188603366e-14
5998	3.8538800000000005e-12	Fe	2	5154.41A	-22.868000000000002	4.556038465505228e-14
5999	4.85078e-11	Fe	6	409.511A	-22.868000000000002	4.556038465505228e-14
6000	7.3848e-11	Mg	6	268.991A	-22.871	4.524674917316363e-14
6001	5.875769999999999e-12	Ni	5	3380.74A	-22.871	4.524674917316363e-14
6002	3.73554e-13	Ni	9	5.31770m	-22.872	4.514268453782829e-14
6003	1.31343e-11	Be	2	1512.41A	-22.872	4.514268453782829e-14
6004	9.0511e-11	Ar	4	219.470A	-22.873	4.5038859244512543e-14
6005	7.65343e-12	Ca	2	2595.50A	-22.875	4.4831924483320805e-14
6006	2.99954e-13	Fe	2	6.62249m	-22.875999999999998	4.4728813918297286e-14
6007	5.9728e-11	Na	5	332.582A	-22.877	4.4625940500992195e-14
6008	7.75651e-11	Ca	3	256.100A	-22.879	4.4420902929094295e-14
6009	1.80208e-10	N	6	110.230A	-22.879	4.4420902929094295e-14
6010	1.472e-10	C	6	134.949A	-22.88	4.4318737687413066e-14
6011	8.8605e-11	C	5	224.191A	-22.88	4.4318737687413066e-14
6012	4.44962e-11	Ar	2	446.431A	-22.881	4.4216807419266887e-14
6013	7.49572e-11	Fe	7	265.011A	-22.881999999999998	4.411511158423236e-14
6014	3.00946e-11	Cr	5	660.067A	-22.883000000000003	4.40136496431272e-14
6015	2.662e-11	Be	3	746.224A	-22.884	4.3912421058011744e-14
6016	1.48442e-12	K	1	1.33819m	-22.884	4.3912421058011744e-14
6017	7.59865e-12	Ti	3	2614.21A	-22.885	4.381142529218103e-14
6018	8.85434e-13	Zn	2	2.24347m	-22.886	4.3710661810166276e-14
6019	6.43125e-11	Fe	7	308.874A	-22.886	4.3710661810166276e-14
6020	3.10937e-12	Fe	2	6388.57A	-22.888	4.350982956185977e-14
6021	3.35515e-12	Zn	2	5920.58A	-22.889	4.3409759730776143e-14
6022	5.6400300000000006e-12	Fe	2	3522.05A	-22.891	4.3210310001942845e-14
6023	1.5066e-11	N	1	1318.50A	-22.894000000000002	4.291285232017266e-14
6024	5.5276400000000005e-12	Li	2	3593.66A	-22.895	4.28141554986443e-14
6025	9.07841e-11	Ar	4	218.810A	-22.896	4.271568567350602e-14
6026	4.41724e-12	Li	3	4497.03A	-22.899	4.242163296166298e-14
6027	1.01953e-10	F	6	194.840A	-22.899	4.242163296166298e-14
6028	7.02952e-12	B	4	2825.86A	-22.901999999999997	4.2129604494450305e-14
6029	4.51797e-11	S	5	439.677A	-22.905	4.183958633706495e-14
6030	4.44853e-11	Ar	2	446.540A	-22.906	4.1743357958799154e-14
6031	2.04676e-12	Ti	3	9705.32A	-22.906	4.1743357958799154e-14
6032	1.5977e-11	N	1	1243.31A	-22.908	4.155156465063242e-14
6033	3.77028e-11	Ar	8	526.869A	-22.908	4.155156465063242e-14
6034	1.73126e-15	N	1	1147.40m	-22.909000000000002	4.1455998703862804e-14
6035	4.34529e-11	Ar	2	457.149A	-22.910999999999998	4.126552569154335e-14
6036	2.1517599999999997e-12	Fe	2	9231.71A	-22.910999999999998	4.126552569154335e-14
6037	1.89747e-12	Cr	9	1.04689m	-22.910999999999998	4.126552569154335e-14
6038	4.4341e-14	Si	1	44.7993m	-22.913	4.107592782322064e-14
6039	8.88953e-12	B	3	2234.59A	-22.914	4.098145581079771e-14
6040	5.3387e-12	Be	3	3720.84A	-22.915	4.0887201077974245e-14
6041	1.82208e-11	C	1	1090.21A	-22.915	4.0887201077974245e-14
6042	3.47767e-11	Si	2	571.200A	-22.915	4.0887201077974245e-14
6043	1.83612e-11	B	2	1081.87A	-22.916	4.0793163125020356e-14
6044	6.27055e-11	Ar	3	316.790A	-22.918000000000003	4.060573556554958e-14
6045	7.62368e-12	Si	2	2605.62A	-22.92	4.041916915749172e-14
6046	4.63266e-13	Fe	7	4.28791m	-22.924	4.00486039872675e-14
6047	2.31858e-11	N	1	856.751A	-22.925	3.995649475410083e-14
6048	3.3081e-11	Mg	6	600.479A	-22.925	3.995649475410083e-14
6049	2.43078e-12	Fe	2	8172.05A	-22.929000000000002	3.959017140830327e-14
6050	3.1314e-12	Mn	5	6343.62A	-22.929000000000002	3.959017140830327e-14
6051	3.19387e-12	Fe	2	6219.56A	-22.93	3.949911654081021e-14
6052	4.04941e-11	Ca	3	490.552A	-22.935	3.9046973892633106e-14
6053	7.34632e-11	Mg	6	270.400A	-22.938000000000002	3.877817641504683e-14
6054	9.54334e-11	F	3	208.150A	-22.943	3.833428630024735e-14
6055	6.76675e-11	S	4	293.560A	-22.944000000000003	3.8246119888348703e-14
6056	7.90108e-11	Fe	7	251.415A	-22.945	3.815815625357073e-14
6057	2.14014e-11	O	1	928.186A	-22.945999999999998	3.8070394929538686e-14
6058	1.82236e-11	C	1	1090.04A	-22.945999999999998	3.8070394929538686e-14
6059	4.75849e-12	Fe	2	4174.53A	-22.949	3.7808320174247495e-14
6060	2.01044e-12	Fe	5	9880.67A	-22.95	3.7721363450870456e-14
6061	1.9007e-10	N	6	104.511A	-22.951999999999998	3.754804952888244e-14
6062	2.84612e-11	Al	2	697.949A	-22.951999999999998	3.754804952888244e-14
6063	1.4433e-11	P	1	1376.32A	-22.954	3.737553191203282e-14
6064	8.49673e-13	Na	1	2.33790m	-22.954	3.737553191203282e-14
6065	5.43312e-12	Ti	3	3656.18A	-22.954	3.737553191203282e-14
6066	6.06625e-12	Be	2	3274.59A	-22.954	3.737553191203282e-14
6067	1.89507e-11	Ar	1	1048.22A	-22.955	3.7289570574037224e-14
6068	4.86947e-11	Be	3	407.939A	-22.956	3.720380694163243e-14
6069	3.785830000000001e-12	Fe	1	5247.05A	-22.956	3.720380694163243e-14
6070	2.51058e-12	Fe	2	7912.31A	-22.956999999999997	3.7118240560108836e-14
6071	5.90464e-12	Fe	2	3364.21A	-22.96	3.68627203893926e-14
6072	5.91523e-12	Si	3	3358.19A	-22.96	3.68627203893926e-14
6073	5.74166e-11	N	2	345.970A	-22.961	3.677793848517013e-14
6074	5.49619e-12	Ti	3	3614.23A	-22.962	3.6693351573916076e-14
6075	4.3334300000000004e-12	Fe	2	4584.00A	-22.962	3.6693351573916076e-14
6076	2.1392e-12	Fe	2	9285.91A	-22.964000000000002	3.6524760937460035e-14
6077	2.16223e-11	O	1	918.704A	-22.968000000000004	3.61898999164068e-14
6078	3.4041099999999997e-12	Fe	2	5835.43A	-22.968000000000004	3.61898999164068e-14
6079	1.8697e-11	Fe	8	1062.44A	-22.969	3.610666545633107e-14
6080	1.10358e-16	Cl	7	1.80000c	-22.971	3.594077039773129e-14
6081	3.30444e-11	Cr	5	601.145A	-22.973000000000003	3.577563755768892e-14
6082	4.25746e-12	Fe	2	4665.80A	-22.973000000000003	3.577563755768892e-14
6083	2.57255e-11	B	4	772.170A	-22.976	3.5529359801031845e-14
6084	1.8933e-11	Si	7	1049.20A	-22.98	3.520362467245119e-14
6085	1.8919e-10	N	6	104.997A	-22.982	3.5041878709367875e-14
6086	3.16322e-12	Fe	2	6279.83A	-22.982	3.5041878709367875e-14
6087	3.89076e-12	Cu	1	5105.55A	-22.983	3.4961284624798403e-14
6088	2.2494299999999997e-10	Be	3	88.3088A	-22.989	3.44815978167525e-14
6089	5.2441900000000005e-12	Fe	2	3787.90A	-22.99	3.440229234247777e-14
6090	2.80327e-12	Cr	4	7086.17A	-22.991	3.432316926573211e-14
6091	3.22601e-12	Mn	5	6157.60A	-22.991999999999997	3.4244228167013406e-14
6092	2.67096e-11	Ne	1	743.720A	-22.991999999999997	3.4244228167013406e-14
6093	3.47212e-11	Ne	5	572.113A	-22.997	3.3852237728639217e-14
6094	4.68338e-11	Cr	9	424.147A	-22.997	3.3852237728639217e-14
6095	1.97759e-11	Cl	7	1004.48A	-22.998	3.37743797423995e-14
6096	2.11295e-12	V	4	9401.31A	-22.998	3.37743797423995e-14
6097	7.6356e-12	Si	2	2601.56A	-22.999000000000002	3.369670082455904e-14
6098	1.0567100000000002e-10	N	6	187.984A	-23.003	3.338776761446773e-14
6099	3.1889e-12	Fe	2	6229.26A	-23.003	3.338776761446773e-14
6100	1.18445e-17	Mg	2	16.7710c	-23.004	3.331097787984694e-14
6101	2.39156e-12	Fe	2	8306.05A	-23.005	3.323436475671513e-14
6102	4.6975e-12	Fe	2	4228.73A	-23.005	3.323436475671513e-14
6103	2.9407299999999997e-12	Fe	2	6754.94A	-23.006	3.3157927838876607e-14
6104	5.09033e-11	Fe	3	390.239A	-23.008000000000003	3.3005580998968596e-14
6105	3.06841e-12	Fe	2	6473.86A	-23.014	3.255272745062226e-14
6106	4.0502e-12	F	2	4904.56A	-23.015	3.2477858255083915e-14
6107	6.91198e-11	Fe	7	287.392A	-23.015	3.2477858255083915e-14
6108	9.0737e-12	Al	1	2189.23A	-23.015	3.2477858255083915e-14
6109	2.88547e-11	Al	2	688.430A	-23.015	3.2477858255083915e-14
6110	5.58668e-11	N	6	355.568A	-23.019000000000002	3.218009946083632e-14
6111	1.72609e-10	N	6	115.083A	-23.022	3.195857321433864e-14
6112	5.01462e-11	Fe	3	396.131A	-23.022	3.195857321433864e-14
6113	6.36376e-11	F	3	312.150A	-23.022	3.195857321433864e-14
6114	2.0708400000000002e-14	Sc	2	95.9247m	-23.022	3.195857321433864e-14
6115	1.7020199999999998e-10	N	6	116.711A	-23.023000000000003	3.188507053562306e-14
6116	4.61652e-11	Ar	2	430.291A	-23.026	3.166557525396097e-14
6117	2.99528e-11	S	5	663.191A	-23.026999999999997	3.1592746451854887e-14
6118	4.2729e-12	Fe	2	4648.94A	-23.029	3.144759096718941e-14
6119	9.73425e-14	F	2	20.4068m	-23.034000000000002	3.108761337012051e-14
6120	1.6286700000000002e-12	N	1	1.21967m	-23.034000000000002	3.108761337012051e-14
6121	6.6566e-12	Na	2	2984.17A	-23.035	3.1016113843460255e-14
6122	1.03055e-12	Li	1	1.92757m	-23.037	3.087360774497211e-14
6123	1.25955e-12	N	1	1.57711m	-23.038	3.0802600417591066e-14
6124	7.423130000000001e-12	B	2	2676.02A	-23.038	3.0802600417591066e-14
6125	5.33017e-11	S	3	372.680A	-23.039	3.0731756402531125e-14
6126	4.06598e-11	Cl	7	488.553A	-23.039	3.0731756402531125e-14
6127	4.12323e-11	Fe	3	481.770A	-23.04	3.066107532418463e-14
6128	5.71597e-12	Fe	2	3475.25A	-23.04	3.066107532418463e-14
6129	5.02296e-11	Mn	9	395.473A	-23.041999999999998	3.052020047951669e-14
6130	1.0500600000000001e-10	Mn	9	189.174A	-23.044	3.037997289596541e-14
6131	1.09485e-12	Be	1	1.81436m	-23.045	3.031010089723204e-14
6132	3.29712e-11	F	2	602.479A	-23.045	3.031010089723204e-14
6133	9.97206e-12	C	1	1992.01A	-23.046999999999997	3.0170838633576476e-14
6134	4.83749e-11	Fe	6	410.636A	-23.046999999999997	3.0170838633576476e-14
6135	4.23612e-11	Ar	2	468.931A	-23.046999999999997	3.0170838633576476e-14
6136	3.71536e-12	Fe	2	5346.57A	-23.049	3.0032216221900594e-14
6137	1.27705e-11	Si	1	1555.49A	-23.049	3.0032216221900594e-14
6138	5.6745e-12	Mg	6	3500.65A	-23.05	2.9963144041322864e-14
6139	2.00933e-11	Na	6	988.613A	-23.05	2.9963144041322864e-14
6140	3.24937e-12	Fe	2	6113.32A	-23.051	2.989423072235234e-14
6141	1.36073e-12	N	1	1.45984m	-23.051	2.989423072235234e-14
6142	8.57367e-12	Ca	2	2316.92A	-23.052	2.982547589961698e-14
6143	4.24064e-11	Al	3	468.430A	-23.053	2.97568792085858e-14
6144	7.74511e-12	Na	1	2564.77A	-23.054000000000002	2.968844028556598e-14
6145	4.44336e-11	Fe	3	447.059A	-23.054000000000002	2.968844028556598e-14
6146	8.120180000000001e-13	Li	1	2.44631m	-23.057	2.948406650018238e-14
6147	1.14038e-11	Fe	4	1741.92A	-23.058000000000003	2.941625502898004e-14
6148	4.89671e-11	Fe	3	405.670A	-23.061999999999998	2.9146565181826337e-14
6149	3.52032e-11	Si	2	564.280A	-23.063000000000002	2.907952994211603e-14
6150	2.7507900000000002e-12	Fe	2	7221.37A	-23.064	2.9012648879179165e-14
6151	4.37668e-11	Ar	2	453.871A	-23.064	2.9012648879179165e-14
6152	5.32117e-13	K	1	3.73310m	-23.066	2.887934786605272e-14
6153	5.8754e-12	Fe	2	3380.96A	-23.070999999999998	2.854876870466075e-14
6154	3.69182e-13	Na	6	5.38067m	-23.070999999999998	2.854876870466075e-14
6155	3.91509e-11	Ti	9	507.382A	-23.073	2.8417599027334886e-14
6156	2.91255e-11	Al	2	682.031A	-23.073	2.8417599027334886e-14
6157	3.84629e-12	Li	3	5164.57A	-23.074	2.835224036325566e-14
6158	4.4281e-11	Be	3	448.600A	-23.076	2.822197365163738e-14
6159	1.40639e-10	Ne	7	141.244A	-23.076	2.822197365163738e-14
6160	7.93559e-11	N	6	250.321A	-23.076999999999998	2.8157064913437187e-14
6161	5.99279e-12	Si	3	3314.73A	-23.076999999999998	2.8157064913437187e-14
6162	2.16513e-11	O	1	917.473A	-23.076999999999998	2.8157064913437187e-14
6163	4.57695e-11	N	2	434.011A	-23.078000000000003	2.809230546119175e-14
6164	3.3934699999999997e-12	Fe	2	5853.73A	-23.078000000000003	2.809230546119175e-14
6165	1.91745e-12	N	1	1.03598m	-23.081	2.789891939065279e-14
6166	7.6678e-11	B	4	259.063A	-23.081999999999997	2.783475365663471e-14
6167	1.6508000000000001e-10	O	7	120.333A	-23.084	2.7706864580459255e-14
6168	7.4005e-11	Na	2	268.420A	-23.084	2.7706864580459255e-14
6169	2.42756e-12	Si	2	8182.89A	-23.085	2.7643140560246966e-14
6170	2.55767e-11	C	1	776.663A	-23.085	2.7643140560246966e-14
6171	5.66299e-11	Na	6	350.777A	-23.086	2.7579563101214357e-14
6172	4.03346e-12	Fe	2	4924.92A	-23.087	2.751613186627962e-14
6173	1.8591e-12	N	1	1.06850m	-23.087	2.751613186627962e-14
6174	8.4735e-12	Ca	2	2344.30A	-23.09	2.732671214686894e-14
6175	4.37717e-11	Ar	2	453.819A	-23.09	2.732671214686894e-14
6176	1.5593899999999999e-12	Ni	4	1.27386m	-23.090999999999998	2.7263862452991833e-14
6177	1.91764e-10	N	6	103.588A	-23.090999999999998	2.7263862452991833e-14
6178	4.95719e-11	Na	5	400.720A	-23.093000000000004	2.713859638363459e-14
6179	2.94825e-11	O	2	673.770A	-23.093000000000004	2.713859638363459e-14
6180	1.64042e-12	N	1	1.21093m	-23.094	2.707617934400689e-14
6181	1.15434e-11	Ne	5	1720.85A	-23.098000000000003	2.6827943439687645e-14
6182	5.25945e-11	S	3	377.691A	-23.098000000000003	2.6827943439687645e-14
6183	4.71771e-11	Cr	9	421.061A	-23.099	2.6766240882004354e-14
6184	1.7036400000000002e-12	B	1	1.16600m	-23.1	2.6704680236265503e-14
6185	8.67778e-11	Ti	5	228.912A	-23.1	2.6704680236265503e-14
6186	1.0455299999999999e-12	Cr	4	1.89994m	-23.101	2.6643261176083113e-14
6187	2.32611e-11	N	1	853.978A	-23.101	2.6643261176083113e-14
6188	3.3872099999999997e-12	Fe	2	5864.54A	-23.103	2.65208465105846e-14
6189	5.57971e-12	Ni	5	3560.12A	-23.103	2.65208465105846e-14
6190	6.44449e-11	Ne	2	308.240A	-23.104	2.6459850256238535e-14
6191	2.34019e-11	Fe	8	848.840A	-23.109	2.615696685496365e-14
6192	5.38404e-11	S	3	368.951A	-23.111	2.6036786508915217e-14
6193	4.72806e-12	Mn	5	4201.40A	-23.112	2.5976903561679042e-14
6194	1.22628e-11	C	5	1619.89A	-23.113000000000003	2.591715834139921e-14
6195	4.07834e-12	Fe	2	4870.72A	-23.114	2.5857550531313353e-14
6196	1.9585299999999997e-10	N	6	101.426A	-23.115	2.579807981538637e-14
6197	7.87415e-11	C	5	252.274A	-23.116999999999997	2.5679548405502734e-14
6198	1.4263700000000001e-12	N	1	1.39266m	-23.118000000000002	2.5620487083104145e-14
6199	4.05598e-11	Be	3	489.757A	-23.121	2.5444116890592165e-14
6200	1.2062799999999998e-10	Mg	5	164.676A	-23.125	2.521084382478427e-14
6201	1.8274000000000003e-10	Al	6	108.704A	-23.125	2.521084382478427e-14
6202	2.89602e-13	Li	1	6.85924m	-23.125999999999998	2.5152860493007832e-14
6203	1.31355e-11	Be	2	1512.27A	-23.125999999999998	2.5152860493007832e-14
6204	5.03383e-12	Ni	1	3946.19A	-23.125999999999998	2.5152860493007832e-14
6205	5.96724e-12	Si	3	3328.92A	-23.125999999999998	2.5152860493007832e-14
6206	2.42128e-12	Fe	1	8204.10A	-23.127	2.509501051919362e-14
6207	4.53309e-11	S	5	438.210A	-23.128	2.503729359662705e-14
6208	7.055139999999999e-12	Na	6	2815.60A	-23.129	2.4979709419298747e-14
6209	3.81497e-11	N	6	520.698A	-23.13	2.4922257681903326e-14
6210	2.93201e-11	Al	2	677.502A	-23.131	2.4864938079836998e-14
6211	5.51764e-12	Ni	5	3600.18A	-23.131999999999998	2.4807750309197343e-14
6212	3.61461e-11	Be	3	549.559A	-23.133000000000003	2.4750694066779884e-14
6213	4.51968e-11	Ti	9	439.510A	-23.136	2.4580311487276086e-14
6214	1.46336e-12	Fe	5	1.35746m	-23.138	2.4467375214622447e-14
6215	6.816810000000001e-12	Li	3	2914.04A	-23.138	2.4467375214622447e-14
6216	5.33572e-12	Be	3	3722.92A	-23.14	2.4354957837007723e-14
6217	3.83445e-12	Fe	2	5180.53A	-23.141	2.4298942988378333e-14
6218	4.10336e-12	Cr	4	4841.03A	-23.141	2.4298942988378333e-14
6219	1.02366e-11	Cr	1	1940.53A	-23.143	2.4187299486547557e-14
6220	4.39412e-11	Ar	2	452.069A	-23.144000000000002	2.413167024142364e-14
6221	3.32793e-11	Ne	1	596.901A	-23.144000000000002	2.413167024142364e-14
6222	6.85334e-11	Sc	4	289.851A	-23.146	2.4020795288053784e-14
6223	1.99494e-12	Fe	2	9957.42A	-23.15	2.3800571313133482e-14
6224	1.88416e-10	C	6	105.429A	-23.15	2.3800571313133482e-14
6225	2.2143099999999997e-12	Fe	2	8970.93A	-23.151999999999997	2.3691217621154476e-14
6226	6.34302e-11	Ar	3	313.170A	-23.151999999999997	2.3691217621154476e-14
6227	2.61595e-10	Be	4	75.9358A	-23.151999999999997	2.3691217621154476e-14
6228	1.39555e-11	Be	3	1423.41A	-23.16	2.3258804167207072e-14
6229	1.6945e-13	Ni	4	11.7229m	-23.16	2.3258804167207072e-14
6230	1.7879e-11	B	4	1111.05A	-23.16	2.3258804167207072e-14
6231	6.42295e-12	Na	2	3092.73A	-23.162	2.3151939669156248e-14
6232	6.64866e-13	Sc	6	2.98774m	-23.166	2.2939681410430027e-14
6233	1.38052e-12	N	1	1.43891m	-23.166	2.2939681410430027e-14
6234	3.00374e-11	Be	3	661.323A	-23.166999999999998	2.2886921607255204e-14
6235	2.15114e-11	O	1	923.438A	-23.169	2.2781765754361417e-14
6236	3.07935e-12	Ni	4	6450.87A	-23.17	2.2729369147116783e-14
6237	3.86709e-12	Fe	2	5136.80A	-23.17	2.2729369147116783e-14
6238	2.89383e-11	Fe	8	686.442A	-23.171	2.267709304872491e-14
6239	1.63063e-10	N	6	121.820A	-23.171999999999997	2.2624937182022942e-14
6240	1.88416e-10	Li	3	105.429A	-23.174	2.2520985038223502e-14
6241	6.88316e-11	B	4	288.595A	-23.176	2.2417510511140418e-14
6242	2.4256e-11	O	3	818.949A	-23.179000000000002	2.226318945425833e-14
6243	9.90123e-11	O	5	200.626A	-23.179000000000002	2.226318945425833e-14
6244	2.0939700000000002e-12	Ti	3	9486.50A	-23.180999999999997	2.2160899390292362e-14
6245	5.4703900000000005e-12	Na	2	3631.27A	-23.183000000000003	2.2059079306478865e-14
6246	4.09108e-12	Fe	2	4855.55A	-23.183000000000003	2.2059079306478865e-14
6247	3.58223e-12	Fe	2	5545.27A	-23.184	2.2008344831940846e-14
6248	1.58862e-11	S	1	1250.42A	-23.185	2.1957727043456262e-14
6249	7.80989e-11	Ca	3	254.350A	-23.185	2.1957727043456262e-14
6250	6.54066e-11	N	6	303.707A	-23.186	2.1907225672654458e-14
6251	3.00847e-11	Cr	5	660.284A	-23.19	2.1706379020440918e-14
6252	6.39057e-11	Ar	3	310.840A	-23.193	2.1556953358307336e-14
6253	1.66947e-11	Mg	7	1189.87A	-23.197	2.1359318021974446e-14
6254	1.16285e-12	N	1	1.70825m	-23.2	2.1212281510949293e-14
6255	9.54492e-12	Be	3	2081.16A	-23.201999999999998	2.1114819930384613e-14
6256	3.31545e-11	Na	6	599.148A	-23.203000000000003	2.1066257192146215e-14
6257	8.0806e-11	N	6	245.829A	-23.203000000000003	2.1066257192146215e-14
6258	1.78547e-11	S	1	1112.56A	-23.203000000000003	2.1066257192146215e-14
6259	6.67152e-11	Ar	3	297.750A	-23.204	2.1017806145106715e-14
6260	1.6486400000000002e-10	C	6	120.490A	-23.204	2.1017806145106715e-14
6261	1.99658e-12	Fe	2	9949.26A	-23.206	2.0921238097683493e-14
6262	4.43698e-11	Ti	9	447.702A	-23.206	2.0921238097683493e-14
6263	3.54944e-11	Si	2	559.650A	-23.206999999999997	2.0873120585305765e-14
6264	9.04615e-11	F	3	219.590A	-23.208000000000002	2.0825113740135186e-14
6265	3.86065e-11	Fe	8	514.537A	-23.209	2.0777217307644917e-14
6266	8.89152e-12	B	3	2234.09A	-23.215	2.0492143199031902e-14
6267	4.414869999999999e-12	Be	3	4499.44A	-23.215	2.0492143199031902e-14
6268	3.35224e-11	Na	6	592.573A	-23.215999999999998	2.044501257753514e-14
6269	1.50668e-10	N	6	131.843A	-23.218000000000004	2.0351076277498303e-14
6270	6.40293e-11	S	3	310.240A	-23.218000000000004	2.0351076277498303e-14
6271	2.75846e-11	K	6	720.129A	-23.218000000000004	2.0351076277498303e-14
6272	2.73768e-11	Be	3	725.595A	-23.219	2.0304270100917818e-14
6273	1.86558e-10	N	6	106.478A	-23.219	2.0304270100917818e-14
6274	2.04915e-12	N	1	9694.01A	-23.219	2.0304270100917818e-14
6275	2.48088e-11	B	4	800.703A	-23.22	2.0257571575556178e-14
6276	1.55038e-11	Fe	7	1281.26A	-23.221999999999998	2.0164496488694977e-14
6277	4.93851e-12	Sc	1	4022.36A	-23.223000000000003	2.011811943372041e-14
6278	6.50614e-11	Fe	7	305.318A	-23.223000000000003	2.011811943372041e-14
6279	7.41992e-12	B	2	2677.18A	-23.223000000000003	2.011811943372041e-14
6280	3.19818e-13	K	1	6.21117m	-23.224	2.007184904301271e-14
6281	1.0425899999999999e-13	Fe	2	19.0530m	-23.226999999999997	1.9933675406098442e-14
6282	1.0116799999999998e-10	Mn	9	196.351A	-23.226999999999997	1.9933675406098442e-14
6283	3.8207e-12	Fe	2	5199.17A	-23.228	1.9887829224882257e-14
6284	9.16824e-12	Al	1	2166.66A	-23.229	1.9842088486957176e-14
6285	6.04773e-12	S	2	3284.61A	-23.229	1.9842088486957176e-14
6286	3.85825e-11	Mg	6	514.857A	-23.23	1.979645294980987e-14
6287	3.76202e-12	Fe	2	5280.26A	-23.230999999999998	1.9750922371485587e-14
6288	1.2277200000000001e-12	Cr	4	1.61800m	-23.232	1.970549651058541e-14
6289	1.69623e-11	B	4	1171.09A	-23.232	1.970549651058541e-14
6290	2.28148e-12	Fe	2	8706.83A	-23.232	1.970549651058541e-14
6291	4.66159e-11	Ar	2	426.130A	-23.233	1.966017512626611e-14
6292	1.99606e-10	N	6	99.5185A	-23.233	1.966017512626611e-14
6293	1.46575e-12	Fe	1	1.35524m	-23.235	1.9569844826765077e-14
6294	5.07959e-12	Sc	1	3910.64A	-23.236	1.952483543266093e-14
6295	3.25452e-12	Li	1	6103.66A	-23.237	1.947992955729076e-14
6296	4.41918e-11	Fe	8	449.506A	-23.239	1.9390427410953247e-14
6297	8.07111e-11	Si	7	246.118A	-23.24	1.9345830665454746e-14
6298	5.74782e-12	Fe	2	3456.00A	-23.241	1.9301336489624453e-14
6299	3.41625e-11	Cl	6	581.470A	-23.241999999999997	1.9256944647559e-14
6300	9.17486e-12	Cu	1	2165.10A	-23.241999999999997	1.9256944647559e-14
6301	7.8714e-11	C	5	252.363A	-23.241999999999997	1.9256944647559e-14
6302	6.68499e-11	Ar	3	297.150A	-23.248	1.8992729461823014e-14
6303	1.8274000000000003e-10	Al	6	108.704A	-23.249000000000002	1.8949047396225258e-14
6304	2.96048e-12	Cr	5	6709.87A	-23.25	1.8905465796590632e-14
6305	4.82475e-12	Ni	5	4117.20A	-23.25	1.8905465796590632e-14
6306	1.97292e-11	Cl	7	1006.86A	-23.25	1.8905465796590632e-14
6307	2.06699e-10	O	7	96.1034A	-23.250999999999998	1.886198443185367e-14
6308	2.8248599999999997e-12	B	2	7032.03A	-23.253	1.87753214854672e-14
6309	2.33143e-11	N	1	852.028A	-23.254	1.8732139444339533e-14
6310	6.0660900000000005e-12	Be	2	3274.67A	-23.255	1.868905671915062e-14
6311	4.09105e-11	Ar	2	485.559A	-23.261	1.8432633247896383e-14
6312	1.17172e-12	N	1	1.69532m	-23.263	1.8347942991009826e-14
6313	4.29632e-11	Al	3	462.359A	-23.264	1.8305743893143173e-14
6314	9.22667e-12	P	1	2152.94A	-23.267	1.8179728038563982e-14
6315	6.69039e-12	Li	2	2969.10A	-23.267	1.8179728038563982e-14
6316	5.38931e-11	Ca	5	368.590A	-23.267	1.8179728038563982e-14
6317	7.53669e-11	Ca	5	263.570A	-23.271	1.8013055290071872e-14
6318	9.86977e-13	Cr	4	2.01266m	-23.272	1.7971626412543985e-14
6319	1.22001e-13	F	4	16.2822m	-23.272	1.7971626412543985e-14
6320	8.58191e-12	Ca	2	2314.69A	-23.272	1.7971626412543985e-14
6321	7.81275e-12	Na	1	2542.57A	-23.274	1.7889054289663972e-14
6322	3.25753e-11	Si	2	609.801A	-23.275	1.784791060652296e-14
6323	3.10694e-12	Mn	5	6393.57A	-23.276	1.7806861551227137e-14
6324	3.87513e-11	Mg	6	512.614A	-23.276	1.7806861551227137e-14
6325	1.74459e-10	C	6	113.863A	-23.276	1.7806861551227137e-14
6326	1.35807e-12	N	1	1.46269m	-23.279	1.7684279978533346e-14
6327	1.9341499999999997e-10	N	6	102.704A	-23.283	1.7522149525158373e-14
6328	1.88468e-11	Al	7	1054.00A	-23.284000000000002	1.748184969955878e-14
6329	1.36535e-12	N	1	1.45490m	-23.289	1.728173662082635e-14
6330	1.46256e-10	O	7	135.820A	-23.29	1.7241989729563098e-14
6331	2.02179e-10	N	6	98.2520A	-23.291	1.7202334253612863e-14
6332	4.08499e-11	Ar	2	486.280A	-23.294	1.7083914217564074e-14
6333	3.6151400000000003e-12	Co	8	5494.79A	-23.294	1.7083914217564074e-14
6334	8.92389e-12	Ca	7	2225.99A	-23.299	1.688835626862668e-14
6335	4.64797e-11	Ca	4	427.380A	-23.301	1.681076131995366e-14
6336	3.1562e-12	Fe	2	6293.80A	-23.301	1.681076131995366e-14
6337	3.45095e-11	Fe	8	575.623A	-23.302	1.677209764182343e-14
6338	6.57198e-11	Ar	3	302.260A	-23.303	1.6733522887685287e-14
6339	1.83855e-14	Cl	3	108.044m	-23.309	1.6503930346464322e-14
6340	1.37429e-10	Mg	5	144.543A	-23.309	1.6503930346464322e-14
6341	4.3375e-11	Ar	2	457.970A	-23.313000000000002	1.6352621403561962e-14
6342	3.32764e-12	Fe	2	5969.54A	-23.314	1.6315011417999908e-14
6343	8.51759e-12	Ca	2	2332.17A	-23.319000000000003	1.6128255026627007e-14
6344	3.71155e-11	F	6	535.206A	-23.32	1.609116106941227e-14
6345	4.06014e-11	Cl	7	489.256A	-23.323	1.5980390295759473e-14
6346	1.7607e-11	N	6	1128.22A	-23.324	1.594363641798849e-14
6347	1.6603299999999999e-12	N	1	1.19641m	-23.326	1.587038206274888e-14
6348	4.3239e-11	Ar	2	459.411A	-23.326	1.587038206274888e-14
6349	3.37652e-11	Ne	1	588.311A	-23.326999999999998	1.583388119689295e-14
6350	6.79771e-11	Fe	7	292.223A	-23.329	1.5761131121087633e-14
6351	4.64451e-11	B	4	427.698A	-23.33	1.5724881525424848e-14
6352	5.2934e-12	Ni	5	3752.69A	-23.336	1.5509128062507736e-14
6353	1.25876e-13	Cr	5	15.7810m	-23.336	1.5509128062507736e-14
6354	8.08433e-11	Fe	7	245.716A	-23.339000000000002	1.5402363975891764e-14
6355	4.69074e-12	Fe	2	4234.82A	-23.339000000000002	1.5402363975891764e-14
6356	2.8603e-12	Fe	2	6944.88A	-23.34	1.536693952176549e-14
6357	3.54764e-12	Fe	2	5599.35A	-23.34	1.536693952176549e-14
6358	1.6892599999999998e-12	Fe	2	1.17593m	-23.34	1.536693952176549e-14
6359	5.3313e-11	S	3	372.600A	-23.34	1.536693952176549e-14
6360	3.68223e-12	Mn	1	5394.68A	-23.340999999999998	1.533159654162283e-14
6361	3.5703e-11	Si	2	556.381A	-23.340999999999998	1.533159654162283e-14
6362	6.68568e-11	N	6	297.120A	-23.343000000000004	1.526115425417909e-14
6363	5.85644e-13	Fe	2	3.39190m	-23.345	1.519103561964733e-14
6364	3.39719e-12	Fe	2	5847.32A	-23.346	1.5156097207252782e-14
6365	5.70161e-12	Fe	2	3484.01A	-23.349	1.5051763367950425e-14
6366	3.85647e-12	Fe	2	5150.94A	-23.35	1.501714527284607e-14
6367	7.0327e-12	B	4	2824.59A	-23.351	1.498260679715116e-14
6368	1.62348e-11	S	1	1223.57A	-23.351	1.498260679715116e-14
6369	2.15861e-11	O	1	920.243A	-23.351999999999997	1.494814775774601e-14
6370	1.4468e-12	Li	3	1.37299m	-23.351999999999997	1.494814775774601e-14
6371	1.96393e-12	N	1	1.01146m	-23.351999999999997	1.494814775774601e-14
6372	3.9723e-12	Fe	2	5000.74A	-23.357	1.4777037725308912e-14
6373	4.47834e-11	K	4	443.567A	-23.358	1.4743051481648942e-14
6374	8.120180000000001e-13	Li	1	2.44631m	-23.359	1.4709143404180295e-14
6375	5.5355800000000005e-12	Ni	5	3588.51A	-23.361	1.4641561029121584e-14
6376	8.78426e-11	Cl	7	226.137A	-23.362	1.4607886373216493e-14
6377	4.20495e-12	Fe	2	4724.07A	-23.364	1.4540769231955166e-14
6378	3.01938e-11	Cr	5	657.898A	-23.364	1.4540769231955166e-14
6379	7.87565e-11	Fe	7	252.226A	-23.365	1.4507326390750765e-14
6380	2.85217e-12	K	1	6964.69A	-23.365	1.4507326390750765e-14
6381	3.97996e-12	Fe	2	4991.13A	-23.366	1.4473960465946608e-14
6382	2.15517e-12	Fe	2	9217.12A	-23.369	1.437432242294171e-14
6383	7.11892e-11	N	6	279.038A	-23.37	1.4341262398774863e-14
6384	7.65916e-12	Ne	3	2593.56A	-23.37	1.4341262398774863e-14
6385	3.8163e-11	C	6	520.517A	-23.372	1.427537028340029e-14
6386	9.93441e-11	Ar	8	199.956A	-23.374000000000002	1.4209780914795572e-14
6387	4.11433e-12	Be	2	4828.12A	-23.375999999999998	1.4144492901966001e-14
6388	5.9939e-12	S	2	3314.11A	-23.378	1.4079504860307098e-14
6389	2.73374e-10	S	7	72.6640A	-23.378	1.4079504860307098e-14
6390	2.57918e-11	Na	6	770.186A	-23.379	1.4047122897718303e-14
6391	2.19128e-10	P	6	90.6523A	-23.383000000000003	1.391833810089391e-14
6392	2.94829e-11	O	2	673.761A	-23.384	1.3886326811565807e-14
6393	1.7839199999999998e-10	N	6	111.353A	-23.389	1.3727371342991031e-14
6394	1.45679e-11	Be	3	1363.57A	-23.39	1.3695799265018003e-14
6395	3.96614e-11	N	6	500.851A	-23.39	1.3695799265018003e-14
6396	3.00222e-11	Cr	5	661.658A	-23.391	1.3664299800809415e-14
6397	6.77929e-11	Mg	6	293.017A	-23.393	1.3601518046041003e-14
6398	6.39591e-11	Fe	7	310.581A	-23.393	1.3601518046041003e-14
6399	2.45925e-12	Si	2	8077.46A	-23.393	1.3601518046041003e-14
6400	3.84882e-12	Fe	2	5161.18A	-23.393	1.3601518046041003e-14
6401	2.1173599999999998e-12	Fe	2	9381.72A	-23.395	1.3539024747233806e-14
6402	2.7856e-12	Fe	2	7131.12A	-23.397	1.3476818579052953e-14
6403	4.52846e-12	Fe	2	4386.58A	-23.397	1.3476818579052953e-14
6404	2.86444e-11	Na	5	693.486A	-23.397	1.3476818579052953e-14
6405	7.18705e-12	Zn	2	2763.92A	-23.398000000000003	1.3445822756445954e-14
6406	3.55595e-12	Ca	6	5586.26A	-23.401	1.3353262363649978e-14
6407	1.83624e-11	B	2	1081.80A	-23.401999999999997	1.3322550712452955e-14
6408	9.09779e-12	Cl	7	2183.44A	-23.401999999999997	1.3322550712452955e-14
6409	2.5587200000000002e-12	Fe	2	7763.45A	-23.405	1.3230838918438662e-14
6410	9.233739999999999e-12	Al	1	2151.29A	-23.410999999999998	1.3049305002947187e-14
6411	8.03124e-11	Ar	4	247.340A	-23.415	1.2929668255569042e-14
6412	4.69242e-11	Ar	2	423.331A	-23.416	1.2899930843785638e-14
6413	5.38142e-11	S	3	369.130A	-23.418000000000003	1.2840661045364207e-14
6414	1.4069e-11	N	1	1411.93A	-23.419	1.2811128344483713e-14
6415	5.1779e-11	Al	8	383.639A	-23.42	1.2781663566930287e-14
6416	2.09355e-12	Ti	3	9488.40A	-23.421	1.2752266556484818e-14
6417	4.12276e-12	Fe	2	4818.24A	-23.421	1.2752266556484818e-14
6418	4.23532e-11	F	2	469.019A	-23.424	1.266448057098663e-14
6419	1.0689e-12	Cr	4	1.85840m	-23.424	1.266448057098663e-14
6420	4.81177e-11	Fe	6	412.831A	-23.425	1.263535307395281e-14
6421	2.89601e-13	Li	1	6.85924m	-23.427	1.2577298899961927e-14
6422	3.5948099999999997e-12	Zn	2	5525.88A	-23.428	1.2548371915207309e-14
6423	1.7122099999999998e-12	N	1	1.16016m	-23.432	1.2433327749982706e-14
6424	4.7072200000000004e-17	B	3	4.22000c	-23.435	1.234773732378516e-14
6425	4.7221e-11	Fe	3	420.670A	-23.435	1.234773732378516e-14
6426	2.4375900000000004e-10	O	7	81.4923A	-23.436999999999998	1.2291004624129428e-14
6427	2.03237e-11	Na	6	977.404A	-23.441	1.2178320016412121e-14
6428	5.4224e-11	Ca	5	366.341A	-23.441999999999997	1.2150310657625918e-14
6429	1.54977e-10	O	7	128.177A	-23.444000000000003	1.2094485051104665e-14
6430	1.65926e-11	Be	2	1197.19A	-23.448	1.1983602145662601e-14
6431	5.76423e-12	Ni	5	3446.16A	-23.448	1.1983602145662601e-14
6432	9.817430000000001e-14	Na	1	20.2339m	-23.45	1.1928542495177965e-14
6433	1.04152e-11	N	6	1907.26A	-23.45	1.1928542495177965e-14
6434	2.09237e-12	N	1	9493.77A	-23.451	1.190110760874906e-14
6435	1.16635e-12	Na	1	1.70312m	-23.451999999999998	1.1873735820808076e-14
6436	5.90647e-13	He	1	3.36317m	-23.453000000000003	1.1846426986232224e-14
6437	1.04134e-11	N	6	1907.58A	-23.455	1.1791997598355007e-14
6438	2.1557e-12	Fe	2	9214.84A	-23.455	1.1791997598355007e-14
6439	4.0633e-11	Ne	3	488.875A	-23.455	1.1791997598355007e-14
6440	1.97442e-11	Fe	8	1006.09A	-23.456	1.1764876756474152e-14
6441	1.02039e-12	B	3	1.94674m	-23.456999999999997	1.17378182907988e-14
6442	2.22409e-12	Fe	2	8931.48A	-23.459	1.1683887914548901e-14
6443	2.70807e-12	Cl	9	7335.27A	-23.461	1.1630205325870041e-14
6444	1.8024499999999998e-10	C	6	110.208A	-23.462	1.1603456595889905e-14
6445	7.47736e-11	Cl	7	265.661A	-23.462	1.1603456595889905e-14
6446	2.49331e-11	Ca	8	796.711A	-23.463	1.1576769386281553e-14
6447	3.8992900000000004e-12	Co	8	5094.38A	-23.464000000000002	1.1550143555552053e-14
6448	4.80302e-15	He	1	413.582m	-23.467	1.1470632926584461e-14
6449	1.8623e-11	Ar	1	1066.66A	-23.467	1.1470632926584461e-14
6450	2.39947e-12	Li	3	8278.67A	-23.468000000000004	1.1444251202938273e-14
6451	7.77839e-11	S	4	255.380A	-23.468000000000004	1.1444251202938273e-14
6452	1.69704e-11	N	1	1170.54A	-23.471999999999998	1.1339329677248876e-14
6453	5.38076e-13	Fe	5	3.69176m	-23.475	1.1261270280811529e-14
6454	3.7633699999999995e-12	Fe	2	5278.37A	-23.476	1.1235370077888746e-14
6455	5.16239e-12	Mg	1	3847.92A	-23.476999999999997	1.1209529443779669e-14
6456	3.48485e-12	Cu	1	5700.24A	-23.476999999999997	1.1209529443779669e-14
6457	4.21465e-12	Fe	2	4713.19A	-23.478	1.1183748241479641e-14
6458	5.64497e-12	Ni	5	3518.97A	-23.478	1.1183748241479641e-14
6459	2.4565e-11	B	4	808.648A	-23.480999999999998	1.1106759860112917e-14
6460	1.7946599999999997e-10	N	6	110.687A	-23.480999999999998	1.1106759860112917e-14
6461	6.990289999999999e-12	Na	2	2841.72A	-23.482	1.1081215021296399e-14
6462	6.17425e-12	K	1	3217.31A	-23.483	1.1055728933978823e-14
6463	7.72219e-11	Fe	7	257.239A	-23.484	1.103030146303549e-14
6464	7.7835e-11	Fe	7	255.212A	-23.484	1.103030146303549e-14
6465	1.40078e-11	S	1	1418.10A	-23.485	1.100493247365257e-14
6466	2.30084e-12	Fe	2	8633.58A	-23.486	1.0979621831326029e-14
6467	7.99554e-11	C	5	248.444A	-23.491999999999997	1.0828975772225528e-14
6468	7.50763e-11	Na	2	264.590A	-23.491999999999997	1.0828975772225528e-14
6469	4.37929e-11	Be	3	453.600A	-23.493000000000002	1.0804069819082173e-14
6470	9.91655e-12	C	3	2003.16A	-23.493000000000002	1.0804069819082173e-14
6471	5.58052e-11	N	6	355.961A	-23.494	1.0779221148041664e-14
6472	2.0393900000000003e-12	N	1	9740.38A	-23.499000000000002	1.0655832423888046e-14
6473	7.46912e-11	C	5	265.955A	-23.5	1.0631324689395595e-14
6474	7.49423e-11	N	6	265.063A	-23.511	1.0365431407369739e-14
6475	2.57306e-12	Fe	2	7720.18A	-23.511999999999997	1.0341591576681143e-14
6476	2.18104e-10	O	7	91.0780A	-23.513	1.0317806576081443e-14
6477	1.7247900000000002e-12	N	1	1.15170m	-23.514	1.0294076279465272e-14
6478	1.7336400000000002e-13	Fe	6	11.4582m	-23.514	1.0294076279465272e-14
6479	7.26393e-11	N	6	273.467A	-23.515	1.0270400561016705e-14
6480	4.7281599999999995e-12	Li	2	4201.31A	-23.525	1.0036617702351008e-14
6481	1.7799799999999999e-12	Fe	2	1.11599m	-23.526999999999997	9.990503632806456e-15
6482	7.49928e-11	Fe	7	264.885A	-23.528000000000002	9.967526112070341e-15
6483	4.61706e-11	F	2	430.241A	-23.529	9.9446014381656e-15
6484	1.2228e-12	B	1	1.62450m	-23.529	9.9446014381656e-15
6485	2.16395e-11	O	1	917.970A	-23.531999999999996	9.876143283392233e-15
6486	1.96435e-12	N	1	1.01125m	-23.533	9.853428784161004e-15
6487	2.76089e-11	B	4	719.496A	-23.534000000000002	9.83076652682839e-15
6488	1.0683e-11	P	1	1859.44A	-23.535	9.808156391241358e-15
6489	2.35578e-12	C	5	8432.23A	-23.535999999999998	9.78559825752314e-15
6490	1.25661e-12	Mn	5	1.58080m	-23.538	9.740637517564141e-15
6491	4.10944e-12	Fe	2	4833.87A	-23.541999999999998	9.651334816023587e-15
6492	4.10367e-12	Fe	2	4840.66A	-23.543000000000003	9.629137361919458e-15
6493	1.39493e-11	N	6	1424.05A	-23.543000000000003	9.629137361919458e-15
6494	2.49356e-11	O	2	796.632A	-23.543000000000003	9.629137361919458e-15
6495	1.27099e-12	B	1	1.56291m	-23.545	9.584895494476644e-15
6496	3.1756e-12	Fe	2	6255.35A	-23.545	9.584895494476644e-15
6497	2.62745e-10	O	7	75.6035A	-23.546	9.562850846571903e-15
6498	5.97591e-12	S	2	3324.09A	-23.548000000000002	9.518913538002254e-15
6499	1.96769e-10	Si	6	100.953A	-23.55	9.475178103028259e-15
6500	7.92943e-11	N	6	250.515A	-23.554000000000002	9.388309148028824e-15
6501	1.0594400000000001e-10	C	5	187.499A	-23.554000000000002	9.388309148028824e-15
6502	5.48323e-12	Ti	3	3622.77A	-23.559	9.280842061879964e-15
6503	5.99017e-12	Fe	2	3316.18A	-23.563000000000002	9.195754790415099e-15
6504	4.26991e-11	Ne	7	465.220A	-23.563000000000002	9.195754790415099e-15
6505	5.31265e-11	Si	7	373.909A	-23.563000000000002	9.195754790415099e-15
6506	4.71413e-11	Ar	2	421.381A	-23.566999999999997	9.111447603744098e-15
6507	4.11446e-11	N	6	482.796A	-23.568	9.090491855771237e-15
6508	1.8214500000000002e-10	N	6	109.059A	-23.57	9.048724839624648e-15
6509	4.03982e-11	Ne	3	491.716A	-23.570999999999998	9.027913350006285e-15
6510	3.48299e-14	Si	2	57.0328m	-23.574	8.96576563164476e-15
6511	6.0065e-11	Na	5	330.716A	-23.576999999999998	8.904045735167332e-15
6512	1.5761200000000002e-12	N	1	1.26034m	-23.578000000000003	8.883566998255282e-15
6513	2.2365400000000003e-10	Si	7	88.8178A	-23.578000000000003	8.883566998255282e-15
6514	3.39126e-11	Ar	7	585.754A	-23.579	8.86313536113127e-15
6515	5.45869e-11	Fe	7	363.905A	-23.579	8.86313536113127e-15
6516	6.05198e-11	Al	8	328.231A	-23.583000000000002	8.781877647717531e-15
6517	5.72911e-11	N	6	346.729A	-23.584	8.761679889609683e-15
6518	7.75154e-11	N	6	256.265A	-23.586	8.72142362721743e-15
6519	8.83034e-11	Mg	5	224.957A	-23.586	8.72142362721743e-15
6520	5.1543e-12	Mg	1	3853.96A	-23.587	8.70136490949833e-15
6521	3.20785e-12	Fe	5	6192.46A	-23.588	8.681352325549785e-15
6522	4.12032e-11	K	3	482.109A	-23.589000000000002	8.661385769267069e-15
6523	2.30791e-10	O	7	86.0711A	-23.589000000000002	8.661385769267069e-15
6524	8.36466e-11	N	6	237.481A	-23.59	8.641465134789554e-15
6525	7.58185e-16	B	5	2620.00m	-23.59	8.641465134789554e-15
6526	1.66765e-12	N	1	1.19116m	-23.592	8.601761209023888e-15
6527	1.671e-11	Cl	1	1188.77A	-23.593000000000004	8.581977707229402e-15
6528	6.25378e-11	Na	6	317.639A	-23.593000000000004	8.581977707229402e-15
6529	3.4354900000000003e-12	Cu	1	5782.13A	-23.593000000000004	8.581977707229402e-15
6530	3.4950099999999997e-12	Fe	4	5683.66A	-23.594	8.56223970622655e-15
6531	3.4178599999999997e-12	Fe	2	5811.95A	-23.594	8.56223970622655e-15
6532	2.09891e-12	N	1	9464.17A	-23.595	8.542547101366275e-15
6533	1.4960700000000001e-10	O	7	132.777A	-23.595	8.542547101366275e-15
6534	1.24968e-11	Zn	1	1589.56A	-23.596	8.522899788240277e-15
6535	3.0863599999999998e-12	Cr	5	6436.21A	-23.596999999999998	8.503297662680595e-15
6536	1.8399999999999998e-10	C	6	107.959A	-23.6	8.444761373308244e-15
6537	4.94326e-12	Fe	2	4018.49A	-23.601	8.425338961115913e-15
6538	2.13678e-12	Fe	2	9296.44A	-23.601	8.425338961115913e-15
6539	9.93246e-12	C	3	1999.95A	-23.604	8.36733933567037e-15
6540	5.20026e-11	O	7	381.989A	-23.605	8.348094989223265e-15
6541	2.59489e-11	C	1	765.521A	-23.605	8.348094989223265e-15
6542	5.66616e-12	Fe	2	3505.80A	-23.605999999999998	8.328894903544834e-15
6543	1.01543e-11	Be	3	1956.26A	-23.609	8.271559194321629e-15
6544	9.34214e-13	Zn	2	2.12633m	-23.611	8.233554831971604e-15
6545	3.51465e-16	N	7	5651.90m	-23.613000000000003	8.195725083805328e-15
6546	5.33791e-12	Be	3	3721.40A	-23.614	8.176875439184722e-15
6547	1.41348e-12	Fe	2	1.40535m	-23.615	8.158069147543709e-15
6548	2.94807e-11	Ne	3	673.812A	-23.615	8.158069147543709e-15
6549	1.54018e-12	Fe	2	1.28975m	-23.616	8.139306109173139e-15
6550	2.29266e-12	N	1	8664.39A	-23.616	8.139306109173139e-15
6551	3.93793e-11	Be	3	504.439A	-23.616999999999997	8.120586224593384e-15
6552	4.11466e-11	N	6	482.772A	-23.616999999999997	8.120586224593384e-15
6553	3.65656e-12	Mn	1	5432.55A	-23.622	8.027630642750247e-15
6554	9.14276e-11	Ar	4	217.270A	-23.625	7.972368822110925e-15
6555	1.0725200000000001e-10	Fe	8	185.213A	-23.625999999999998	7.954032882637047e-15
6556	9.40005e-11	Cr	9	211.323A	-23.629	7.899277705414606e-15
6557	4.1142699999999996e-12	Be	2	4828.18A	-23.63	7.881109870844268e-15
6558	1.8524799999999996e-10	N	6	107.232A	-23.631	7.86298382113386e-15
6559	1.35503e-12	Ni	4	1.46598m	-23.631	7.86298382113386e-15
6560	1.15117e-10	C	5	172.558A	-23.633000000000003	7.826856692104008e-15
6561	1.6921099999999999e-10	N	6	117.394A	-23.636	7.772976989619337e-15
6562	1.39398e-11	Be	3	1425.01A	-23.638	7.737263404415807e-15
6563	4.3157800000000004e-12	Fe	2	4602.75A	-23.64	7.701713908231232e-15
6564	8.56985e-12	Ca	2	2317.95A	-23.64	7.701713908231232e-15
6565	1.4475799999999998e-10	N	6	137.225A	-23.641	7.684000457785388e-15
6566	1.87947e-11	Al	7	1056.92A	-23.642	7.666327747144988e-15
6567	3.0782099999999997e-12	Cr	5	6453.24A	-23.642	7.666327747144988e-15
6568	7.63924e-11	N	6	260.032A	-23.643	7.648695682611146e-15
6569	1.67186e-11	B	4	1188.17A	-23.643	7.648695682611146e-15
6570	3.46337e-11	Ne	1	573.559A	-23.643	7.648695682611146e-15
6571	3.85853e-11	Fe	3	514.819A	-23.644000000000002	7.631104170700406e-15
6572	1.9568e-11	S	1	1015.15A	-23.644000000000002	7.631104170700406e-15
6573	7.28124e-12	C	3	2728.17A	-23.646	7.596042431889035e-15
6574	8.42706e-11	Cr	9	235.722A	-23.646	7.596042431889035e-15
6575	6.23277e-11	S	3	318.710A	-23.648000000000003	7.56114178713437e-15
6576	6.702780000000001e-12	Si	2	2963.61A	-23.648000000000003	7.56114178713437e-15
6577	4.64714e-11	Mg	7	427.456A	-23.649	7.543751643595377e-15
6578	1.51704e-12	Fe	2	1.30942m	-23.651999999999997	7.491820822556424e-15
6579	3.48274e-11	Ne	1	570.369A	-23.653000000000002	7.474590112811596e-15
6580	6.69465e-12	C	1	2967.21A	-23.653000000000002	7.474590112811596e-15
6581	8.58573e-12	Ca	2	2313.66A	-23.654	7.457399032599595e-15
6582	1.15577e-12	N	1	1.71873m	-23.654	7.457399032599595e-15
6583	6.41276e-11	Fe	7	309.764A	-23.655	7.440247490774843e-15
6584	2.71974e-11	N	6	730.382A	-23.656999999999996	7.406062658753463e-15
6585	8.4072e-12	Al	8	2362.79A	-23.659000000000002	7.372034891767948e-15
6586	2.45995e-12	Fe	1	8075.15A	-23.660999999999998	7.338163468170372e-15
6587	1.96147e-12	Fe	2	1.01273m	-23.660999999999998	7.338163468170372e-15
6588	6.8156e-11	Mg	6	291.456A	-23.664	7.287647906176155e-15
6589	1.74326e-11	F	6	1139.50A	-23.666	7.254164205558275e-15
6590	7.93789e-11	C	6	250.248A	-23.666	7.254164205558275e-15
6591	3.22162e-12	Mn	5	6165.99A	-23.669	7.204226890420614e-15
6592	3.17267e-12	Fe	2	6261.12A	-23.671	7.171126474554242e-15
6593	2.5659599999999997e-12	V	4	7741.52A	-23.671	7.171126474554242e-15
6594	5.50498e-12	Ti	3	3608.46A	-23.671999999999997	7.154633341342408e-15
6595	2.86385e-12	K	1	6936.29A	-23.676	7.089039268596916e-15
6596	1.8108400000000002e-12	Fe	6	1.09697m	-23.677	7.072734930719711e-15
6597	1.03314e-10	Cl	7	192.272A	-23.678	7.056468091779038e-15
6598	1.8657400000000002e-10	C	6	106.469A	-23.678	7.056468091779038e-15
6599	9.52922e-12	Be	3	2084.58A	-23.68	7.024046565925063e-15
6600	6.81777e-11	Mg	6	291.363A	-23.680999999999997	7.00789170711606e-15
6601	5.5827e-11	C	6	355.822A	-23.680999999999997	7.00789170711606e-15
6602	4.14073e-12	Ni	3	4797.33A	-23.680999999999997	7.00789170711606e-15
6603	4.74329e-11	S	3	418.790A	-23.680999999999997	7.00789170711606e-15
6604	6.307630000000001e-12	Na	2	3149.27A	-23.682	6.991774003451215e-15
6605	2.18689e-12	Fe	2	9083.42A	-23.684	6.9596497199328745e-15
6606	9.01088e-11	Ar	4	220.450A	-23.686	6.9276730340902385e-15
6607	1.84718e-10	N	6	107.539A	-23.686	6.9276730340902385e-15
6608	4.88993e-11	Na	6	406.232A	-23.686999999999998	6.9117398282536495e-15
6609	2.85432e-11	Na	5	695.943A	-23.686999999999998	6.9117398282536495e-15
6610	2.23557e-12	Fe	2	8885.62A	-23.688000000000002	6.895843267773474e-15
6611	1.0591700000000001e-10	C	5	187.548A	-23.69	6.8641597459487906e-15
6612	1.8821e-11	S	1	1055.44A	-23.69	6.8641597459487906e-15
6613	2.7487e-10	O	7	72.2684A	-23.691999999999997	6.83262179668378e-15
6614	5.15296e-12	Mg	1	3854.96A	-23.695999999999998	6.769979943524885e-15
6615	9.92775e-12	C	3	2000.90A	-23.695999999999998	6.769979943524885e-15
6616	1.3372399999999999e-12	Ni	4	1.48548m	-23.699	6.7233757294023534e-15
6617	6.30586e-11	Mg	8	315.016A	-23.7	6.70791239432777e-15
6618	7.86667e-11	C	5	252.514A	-23.7	6.70791239432777e-15
6619	4.18663e-11	N	6	474.473A	-23.7	6.70791239432777e-15
6620	3.3434099999999998e-12	Fe	2	5941.37A	-23.701999999999998	6.677092336433331e-15
6621	1.95386e-12	N	1	1.01668m	-23.704	6.646413883842065e-15
6622	2.57184e-11	N	3	772.384A	-23.704	6.646413883842065e-15
6623	9.459270000000001e-17	Cl	7	2.10000c	-23.711	6.540145075185614e-15
6624	7.89655e-11	N	6	251.559A	-23.713	6.510095838104632e-15
6625	6.10568e-11	Al	8	325.344A	-23.713	6.510095838104632e-15
6626	3.52972e-11	Sc	8	562.777A	-23.714000000000002	6.495123033167913e-15
6627	9.22164e-12	P	1	2154.11A	-23.715	6.4801846647269976e-15
6628	1.63597e-11	S	1	1214.23A	-23.715	6.4801846647269976e-15
6629	7.94137e-11	Al	8	250.139A	-23.715999999999998	6.4652806535800905e-15
6630	5.87706e-11	Ca	7	338.000A	-23.715999999999998	6.4652806535800905e-15
6631	7.65298e-12	Ne	3	2595.65A	-23.715999999999998	6.4652806535800905e-15
6632	3.6558e-11	F	2	543.369A	-23.718000000000004	6.4355753872715545e-15
6633	8.97498e-12	Cl	7	2213.32A	-23.719	6.420773974615717e-15
6634	3.47077e-11	Ne	5	572.336A	-23.726	6.3181128986039535e-15
6635	7.87739e-11	N	6	252.171A	-23.73	6.260188091375816e-15
6636	4.7636800000000006e-12	Fe	2	4169.98A	-23.732	6.2314251397950205e-15
6637	8.85965e-12	Ca	6	2242.13A	-23.734	6.202794341972424e-15
6638	6.26584e-11	Mg	8	317.028A	-23.735	6.188528310864094e-15
6639	2.3547099999999998e-12	Fe	2	8436.05A	-23.735	6.188528310864094e-15
6640	2.58737e-11	Be	3	767.748A	-23.736	6.1742950907167656e-15
6641	1.03055e-12	Li	1	1.92757m	-23.736	6.1742950907167656e-15
6642	1.5626899999999999e-12	N	1	1.27117m	-23.736	6.1742950907167656e-15
6643	9.90733e-11	O	5	200.503A	-23.737	6.160094606067429e-15
6644	8.25022e-11	Al	7	240.775A	-23.738000000000003	6.145926781626372e-15
6645	1.69826e-11	N	1	1169.69A	-23.739	6.1317915422774035e-15
6646	1.93868e-11	S	1	1024.64A	-23.739	6.1317915422774035e-15
6647	8.92486e-11	Cr	9	222.574A	-23.741999999999997	6.089580586207486e-15
6648	6.8007e-12	Na	2	2920.94A	-23.741999999999997	6.089580586207486e-15
6649	1.97624e-11	B	4	1005.16A	-23.748	6.006028408274473e-15
6650	1.8900099999999995e-10	N	6	105.102A	-23.748	6.006028408274473e-15
6651	4.32669e-11	Al	7	459.114A	-23.748	6.006028408274473e-15
6652	1.46556e-12	Fe	2	1.35542m	-23.748	6.006028408274473e-15
6653	1.65939e-11	Be	2	1197.09A	-23.749000000000002	5.992214926255494e-15
6654	4.08874e-11	O	5	485.834A	-23.749000000000002	5.992214926255494e-15
6655	8.16921e-12	N	6	2431.63A	-23.750999999999998	5.964683199529463e-15
6656	2.0653499999999997e-10	O	7	96.1797A	-23.753	5.9372779695972326e-15
6657	2.1525e-14	Si	2	92.2854m	-23.754	5.923622609199382e-15
6658	5.35275e-12	Na	2	3711.07A	-23.754	5.923622609199382e-15
6659	4.86875e-12	Fe	2	4079.99A	-23.755	5.909998655258975e-15
6660	1.51446e-12	Mn	5	1.31165m	-23.756	5.896406035543067e-15
6661	7.57231e-11	Na	2	262.330A	-23.756	5.896406035543067e-15
6662	1.01962e-12	B	3	1.94823m	-23.759	5.855815461903873e-15
6663	1.6034999999999998e-14	Sc	2	123.882m	-23.763	5.8021290230513365e-15
6664	1.76555e-11	N	6	1125.11A	-23.764	5.788784496605039e-15
6665	8.69342e-11	F	3	228.500A	-23.767	5.748934784428758e-15
6666	3.07703e-11	Cr	5	645.572A	-23.77	5.70935939574154e-15
6667	2.46239e-12	Si	2	8067.14A	-23.772	5.683127272127984e-15
6668	7.89752e-11	Fe	7	251.528A	-23.774	5.65701567417437e-15
6669	1.9814200000000002e-10	O	7	100.254A	-23.776	5.6310240481156825e-15
6670	9.43438e-11	Cr	9	210.554A	-23.776	5.6310240481156825e-15
6671	2.5162900000000003e-10	O	7	78.9433A	-23.776	5.6310240481156825e-15
6672	1.22348e-11	O	7	1623.61A	-23.776999999999997	5.618073052191379e-15
6673	5.1477e-12	Ni	4	3858.90A	-23.781	5.566566248852413e-15
6674	4.08193e-11	Sc	8	486.644A	-23.781	5.566566248852413e-15
6675	2.71954e-11	N	6	730.435A	-23.781	5.566566248852413e-15
6676	2.71868e-12	Fe	2	7306.65A	-23.781999999999996	5.553763501752554e-15
6677	1.2229e-11	B	2	1624.38A	-23.783	5.5409902001538296e-15
6678	3.09348e-10	S	8	64.2140A	-23.783	5.5409902001538296e-15
6679	1.50639e-11	P	1	1318.68A	-23.783	5.5409902001538296e-15
6680	2.33e-12	Fe	2	8525.51A	-23.784000000000002	5.528246276333603e-15
6681	7.84573e-11	Mg	5	253.188A	-23.784000000000002	5.528246276333603e-15
6682	6.53451e-11	N	6	303.993A	-23.788	5.477563009825851e-15
6683	4.17803e-11	N	6	475.450A	-23.788	5.477563009825851e-15
6684	4.96176e-11	Mn	6	400.351A	-23.789	5.464964964495293e-15
6685	6.830619999999999e-10	N	6	29.0815A	-23.791	5.439855731294925e-15
6686	4.1110399999999997e-13	P	8	4.83197m	-23.791999999999998	5.427344410298458e-15
6687	1.71842e-12	Fe	2	1.15597m	-23.793000000000003	5.4148618645416894e-15
6688	1.94862e-11	Si	1	1019.41A	-23.794	5.402408027843583e-15
6689	7.66968e-12	Ne	3	2590.00A	-23.798000000000002	5.352878453332542e-15
6690	6.54222e-11	C	6	303.635A	-23.799	5.340567174524276e-15
6691	7.73256e-13	Fe	4	2.56894m	-23.8	5.3282842108714885e-15
6692	1.7605e-11	N	6	1128.34A	-23.801	5.3160294972512156e-15
6693	6.0725300000000006e-12	Sc	1	3271.20A	-23.802	5.303802968690099e-15
6694	1.1664e-12	Mn	5	1.70305m	-23.802	5.303802968690099e-15
6695	4.01765e-11	Sc	8	494.430A	-23.803	5.291604560364344e-15
6696	4.95321e-11	Mn	6	401.042A	-23.803	5.291604560364344e-15
6697	5.29789e-11	F	2	374.950A	-23.805999999999997	5.255177410795272e-15
6698	1.9157400000000003e-10	N	6	103.691A	-23.805999999999997	5.255177410795272e-15
6699	1.95338e-10	Be	3	101.693A	-23.81	5.206997654694802e-15
6700	3.24792e-12	Fe	2	6116.06A	-23.811	5.195021892412875e-15
6701	1.80762e-11	S	4	1098.93A	-23.811999999999998	5.183073673619915e-15
6702	4.95708e-11	Na	5	400.729A	-23.813000000000002	5.171152934967528e-15
6703	8.01904e-13	Fe	2	2.47716m	-23.813000000000002	5.171152934967528e-15
6704	4.0977699999999994e-12	Fe	2	4847.62A	-23.813000000000002	5.171152934967528e-15
6705	1.85751e-11	C	3	1069.41A	-23.815	5.1473936454199394e-15
6706	2.02733e-11	N	3	979.832A	-23.816	5.135554968555306e-15
6707	1.37899e-11	Si	8	1440.51A	-23.816999999999997	5.1237435198918875e-15
6708	2.37671e-11	Ar	5	835.797A	-23.816999999999997	5.1237435198918875e-15
6709	2.2542700000000002e-12	Fe	2	8811.94A	-23.819000000000003	5.100202056820095e-15
6710	1.88475e-12	N	1	1.05396m	-23.819000000000003	5.100202056820095e-15
6711	3.19469e-12	Fe	2	6217.96A	-23.819000000000003	5.100202056820095e-15
6712	1.00979e-10	C	5	196.719A	-23.820999999999998	5.0767687569461775e-15
6713	6.64278e-11	Sc	4	299.039A	-23.822	5.065092512817532e-15
6714	1.2948799999999998e-12	Fe	4	1.53408m	-23.822	5.065092512817532e-15
6715	9.88447e-13	Fe	4	2.00966m	-23.824	5.041820526645201e-15
6716	1.69721e-11	N	1	1170.42A	-23.826	5.018655465536775e-15
6717	1.31342e-11	Be	2	1512.42A	-23.826	5.018655465536775e-15
6718	5.16637e-12	Mg	1	3844.95A	-23.828000000000003	4.9955968382161275e-15
6719	3.42895e-12	Fe	2	5793.16A	-23.828000000000003	4.9955968382161275e-15
6720	6.40004e-14	K	5	31.0380m	-23.829	4.984107284320002e-15
6721	1.80671e-11	S	4	1099.48A	-23.831999999999997	4.949796931109911e-15
6722	2.95061e-11	Ne	3	673.232A	-23.836	4.904416920075871e-15
6723	2.4250500000000003e-10	O	7	81.9135A	-23.836	4.904416920075871e-15
6724	2.2021e-12	N	1	9020.69A	-23.838	4.881883171193985e-15
6725	5.75564e-12	B	2	3451.30A	-23.84	4.859452955483757e-15
6726	1.8036099999999998e-12	Ni	3	1.10137m	-23.840999999999998	4.8482765238288656e-15
6727	5.56914e-12	Ni	5	3566.88A	-23.843000000000004	4.8260007166374155e-15
6728	1.8238e-12	N	1	1.08918m	-23.844	4.814901222996864e-15
6729	1.27135e-12	B	1	1.56247m	-23.846	4.792778761383582e-15
6730	7.11276e-11	N	6	279.279A	-23.846999999999998	4.7817556761198044e-15
6731	5.55538e-12	Fe	2	3575.72A	-23.846999999999998	4.7817556761198044e-15
6732	1.73001e-11	Fe	8	1148.23A	-23.851999999999997	4.727019371521626e-15
6733	7.731369999999999e-14	Cr	4	25.6933m	-23.855	4.694478799054724e-15
6734	2.42442e-12	Si	2	8193.50A	-23.855	4.694478799054724e-15
6735	8.10975e-11	Fe	7	244.945A	-23.855	4.694478799054724e-15
6736	6.48246e-11	N	6	306.434A	-23.855999999999998	4.683681797430546e-15
6737	1.0220099999999999e-13	Al	1	19.4366m	-23.855999999999998	4.683681797430546e-15
6738	1.59456e-11	Cl	6	1245.76A	-23.857	4.672909628220974e-15
6739	3.76312e-11	N	6	527.872A	-23.86	4.640741544606947e-15
6740	6.81363e-11	Ar	4	291.540A	-23.862	4.61941927403006e-15
6741	3.99397e-11	N	6	497.361A	-23.862	4.61941927403006e-15
6742	4.09874e-12	Fe	2	4846.48A	-23.863000000000003	4.608794904522874e-15
6743	2.33579e-12	Fe	2	8504.38A	-23.865	4.587619415424231e-15
6744	4.28531e-12	O	5	4635.48A	-23.866	4.577068183562327e-15
6745	3.29799e-11	N	6	602.320A	-23.869	4.545559867812598e-15
6746	8.4733e-12	Ca	2	2344.36A	-23.869	4.545559867812598e-15
6747	4.67936e-14	Ti	3	42.4513m	-23.871	4.524674917316362e-15
6748	6.4530199999999995e-12	Na	2	3078.32A	-23.871	4.524674917316362e-15
6749	1.18453e-10	C	5	167.699A	-23.872	4.514268453782828e-15
6750	1.95234e-12	Fe	5	1.01747m	-23.873	4.503885924451254e-15
6751	1.28852e-12	Mn	5	1.54165m	-23.874000000000002	4.4935272742745035e-15
6752	2.79338e-12	Fe	2	7111.26A	-23.874000000000002	4.4935272742745035e-15
6753	1.81249e-12	N	1	1.09598m	-23.875999999999998	4.47288139182973e-15
6754	2.02718e-11	N	3	979.905A	-23.879	4.44209029290943e-15
6755	2.57345e-11	N	3	771.901A	-23.879	4.44209029290943e-15
6756	5.98357e-11	N	6	331.983A	-23.881	4.421680741926689e-15
6757	6.13733e-11	Ne	3	323.666A	-23.883000000000003	4.40136496431272e-15
6758	9.16383e-11	Ar	4	216.770A	-23.886	4.371066181016627e-15
6759	5.86e-11	Mg	8	338.984A	-23.886	4.371066181016627e-15
6760	6.36092e-11	Si	7	312.289A	-23.895	4.28141554986443e-15
6761	4.41462e-11	Ar	2	449.970A	-23.895	4.28141554986443e-15
6762	8.79819e-11	Mg	5	225.779A	-23.896	4.271568567350602e-15
6763	1.80665e-12	Fe	2	1.09952m	-23.899	4.242163296166298e-15
6764	6.38257e-11	Ar	3	311.230A	-23.899	4.242163296166298e-15
6765	1.96179e-11	S	1	1012.57A	-23.899	4.242163296166298e-15
6766	3.73028e-11	Al	7	532.519A	-23.9	4.2324065913308315e-15
6767	6.96974e-11	N	6	285.010A	-23.901	4.222672326293754e-15
6768	9.68947e-11	Cr	8	205.011A	-23.901999999999997	4.2129604494450305e-15
6769	4.64121e-11	Fe	6	428.002A	-23.903000000000002	4.203270909293154e-15
6770	1.37555e-11	Be	3	1444.11A	-23.904	4.1936036544652835e-15
6771	1.44976e-12	Fe	2	1.37019m	-23.904	4.1936036544652835e-15
6772	3.68128e-11	Al	7	539.608A	-23.905	4.183958633706495e-15
6773	6.1840800000000004e-12	Na	2	3212.19A	-23.909000000000002	4.14559987038628e-15
6774	2.04088e-11	Ne	7	973.330A	-23.909000000000002	4.14559987038628e-15
6775	6.75962e-11	Ar	3	293.870A	-23.91	4.136065255267183e-15
6776	2.3615e-12	Fe	2	8411.78A	-23.91	4.136065255267183e-15
6777	3.29779e-11	N	6	602.356A	-23.913	4.107592782322064e-15
6778	8.38183e-13	Fe	2	2.36994m	-23.918000000000003	4.060573556554958e-15
6779	2.5578e-12	Fe	5	7766.24A	-23.919	4.051234496531076e-15
6780	2.34891e-11	N	6	845.688A	-23.919	4.051234496531076e-15
6781	5.7842e-12	N	6	3434.26A	-23.919	4.051234496531076e-15
6782	2.26973e-11	Ar	1	875.189A	-23.919	4.051234496531076e-15
6783	7.97083e-12	Cu	1	2492.14A	-23.92	4.041916915749172e-15
6784	1.51513e-12	Fe	2	1.31107m	-23.92	4.041916915749172e-15
6785	1.0850700000000001e-12	Cr	4	1.83070m	-23.921	4.0326207648084286e-15
6786	1.81828e-12	N	1	1.09249m	-23.921	4.0326207648084286e-15
6787	2.55884e-10	O	7	77.6307A	-23.926	3.986459736629213e-15
6788	1.69702e-11	S	1	1170.55A	-23.928	3.968143617894438e-15
6789	3.2347099999999997e-12	Fe	2	6141.03A	-23.93	3.949911654081021e-15
6790	5.29854e-12	Ni	1	3749.04A	-23.933000000000003	3.922720653512705e-15
6791	2.26268e-11	Ar	7	877.917A	-23.935	3.904697389263311e-15
6792	9.48464e-11	Cr	9	209.438A	-23.938000000000002	3.877817641504683e-15
6793	5.27874e-11	F	2	376.311A	-23.939	3.868898908421466e-15
6794	1.59815e-11	Be	3	1242.97A	-23.939	3.868898908421466e-15
6795	5.46827e-11	Cr	9	363.268A	-23.939	3.868898908421466e-15
6796	1.8161400000000002e-12	N	1	1.09377m	-23.94	3.860000687855092e-15
6797	4.414869999999999e-12	N	6	4499.44A	-23.94	3.860000687855092e-15
6798	3.5319e-11	Ne	1	562.430A	-23.94	3.860000687855092e-15
6799	7.99507e-11	Al	8	248.459A	-23.941	3.851122932628146e-15
6800	2.56738e-10	O	7	77.3725A	-23.941999999999997	3.8422655956716204e-15
6801	1.69118e-11	S	1	1174.59A	-23.945	3.815815625357073e-15
6802	9.59346e-12	N	6	2070.63A	-23.945	3.815815625357073e-15
6803	7.70533e-11	Fe	7	257.801A	-23.945	3.815815625357073e-15
6804	2.0461e-12	N	1	9708.45A	-23.951	3.763460672240708e-15
6805	3.75205e-12	Cr	4	5294.30A	-23.951999999999998	3.754804952888244e-15
6806	1.97876e-11	Cl	7	1003.89A	-23.953000000000003	3.746169141137799e-15
6807	3.99603e-11	K	3	497.104A	-23.954	3.737553191203282e-15
6808	7.63137e-11	Ar	4	260.300A	-23.954	3.737553191203282e-15
6809	5.52834e-12	Ti	3	3593.20A	-23.956	3.720380694163243e-15
6810	3.38405e-12	Fe	2	5870.02A	-23.956	3.720380694163243e-15
6811	4.58913e-11	F	2	432.859A	-23.96	3.68627203893926e-15
6812	1.2223e-12	Fe	2	1.62516m	-23.961	3.677793848517013e-15
6813	2.61643e-11	C	1	759.221A	-23.961	3.677793848517013e-15
6814	3.95171e-13	Fe	6	5.02679m	-23.965	3.644075631840758e-15
6815	2.0518400000000003e-12	N	1	9681.27A	-23.967	3.627332625172988e-15
6816	2.48077e-12	Si	2	8007.37A	-23.967	3.627332625172988e-15
6817	1.47101e-12	Fe	2	1.35040m	-23.968000000000004	3.61898999164068e-15
6818	4.4621e-11	Na	5	445.182A	-23.968000000000004	3.61898999164068e-15
6819	3.30594e-11	Mg	6	600.872A	-23.969	3.610666545633107e-15
6820	7.60366e-11	O	7	261.248A	-23.97	3.602362243020129e-15
6821	3.4167599999999997e-10	Be	4	58.1384A	-23.973000000000003	3.5775637557688915e-15
6822	1.53264e-11	Al	1	1296.09A	-23.974	3.569335587459896e-15
6823	1.374e-11	Si	8	1445.74A	-23.975	3.561126343412839e-15
6824	3.78696e-11	N	6	524.549A	-23.976	3.552935980103184e-15
6825	4.84436e-11	Be	4	410.053A	-23.976999999999997	3.5447644541064123e-15
6826	1.44458e-10	O	7	137.510A	-23.978	3.5366117220978468e-15
6827	9.48034e-12	Cr	1	2095.33A	-23.979	3.528477740852631e-15
6828	7.12078e-11	C	6	278.964A	-23.980999999999998	3.512265858248995e-15
6829	1.83969e-11	Cr	2	1079.77A	-23.980999999999998	3.512265858248995e-15
6830	3.01571e-11	Cr	5	658.699A	-23.982	3.504187870936788e-15
6831	1.0365100000000001e-10	Cl	7	191.648A	-23.984	3.4880875901479724e-15
6832	8.50181e-11	Ar	4	233.650A	-23.984	3.4880875901479724e-15
6833	3.83561e-12	Fe	2	5178.96A	-23.986	3.4720612834299325e-15
6834	2.00999e-12	Fe	2	9882.85A	-23.986	3.4720612834299325e-15
6835	1.71607e-12	N	1	1.15756m	-23.986	3.4720612834299325e-15
6836	4.14743e-11	Cr	9	478.959A	-23.987	3.4640757640738793e-15
6837	7.48807e-11	N	6	265.281A	-23.988000000000003	3.456108610902631e-15
6838	6.3950300000000005e-12	Ni	7	3106.23A	-23.989	3.44815978167525e-15
6839	2.35113e-10	O	7	84.4888A	-23.99	3.4402292342477766e-15
6840	3.52225e-11	Ne	1	563.971A	-23.991999999999997	3.424422816701341e-15
6841	4.94482e-13	Cr	5	4.01723m	-23.994	3.408689023046671e-15
6842	7.10105e-11	S	4	279.740A	-23.995	3.4008492558448907e-15
6843	5.8382e-12	Fe	2	3402.50A	-23.996	3.3930275196073487e-15
6844	5.76747e-11	N	6	344.423A	-23.996	3.3930275196073487e-15
6845	1.0805200000000001e-10	O	7	183.841A	-23.996	3.3930275196073487e-15
6846	7.54799e-11	N	6	263.175A	-23.997	3.385223772863922e-15
6847	2.26634e-11	Ar	1	876.501A	-23.997	3.385223772863922e-15
6848	7.61411e-11	Na	2	260.890A	-24.002	3.346473436770876e-15
6849	4.82266e-12	Mn	5	4118.98A	-24.003	3.3387767614467725e-15
6850	3.81536e-11	Mg	7	520.645A	-24.003	3.3387767614467725e-15
6851	3.4396900000000003e-12	Mn	6	5775.07A	-24.003	3.3387767614467725e-15
6852	1.7664e-11	C	6	1124.57A	-24.004	3.3310977879846935e-15
6853	6.40538e-12	K	1	3101.21A	-24.004	3.3310977879846935e-15
6854	1.22322e-11	B	2	1623.95A	-24.004	3.3310977879846935e-15
6855	9.53867e-12	N	6	2082.52A	-24.01	3.285393412920805e-15
6856	4.60934e-11	Mn	6	430.961A	-24.01	3.285393412920805e-15
6857	6.79586e-11	Na	4	292.302A	-24.011	3.277837217753301e-15
6858	9.81823e-11	Li	2	202.322A	-24.013	3.262776923748074e-15
6859	4.43979e-11	Ar	2	447.419A	-24.015	3.2477858255083915e-15
6860	1.19374e-12	V	8	1.66405m	-24.016	3.2403161253917235e-15
6861	4.0730199999999995e-12	Fe	2	4877.09A	-24.019000000000002	3.2180099460836322e-15
6862	1.18426e-10	C	5	167.738A	-24.022	3.1958573214338647e-15
6863	2.35149e-11	N	6	844.759A	-24.024	3.181173690837791e-15
6864	8.94455e-12	Al	8	2220.84A	-24.026999999999997	3.159274645185489e-15
6865	2.30442e-10	O	7	86.2017A	-24.026999999999997	3.159274645185489e-15
6866	3.6731e-11	N	6	540.809A	-24.028000000000002	3.1520085151345023e-15
6867	6.54643e-11	O	5	303.439A	-24.028000000000002	3.1520085151345023e-15
6868	4.28611e-12	Fe	2	4634.62A	-24.029	3.1447590967189413e-15
6869	3.6733e-11	N	6	540.780A	-24.029	3.1447590967189413e-15
6870	8.10713e-11	Fe	7	245.024A	-24.029	3.1447590967189413e-15
6871	6.16612e-12	Ni	7	3221.55A	-24.03	3.1375263515030342e-15
6872	7.06072e-11	N	6	281.338A	-24.03	3.1375263515030342e-15
6873	5.70605e-11	Ca	7	348.130A	-24.031	3.1303102411395365e-15
6874	5.04545e-11	F	2	393.710A	-24.031999999999996	3.123110727369325e-15
6875	4.1216e-11	C	6	481.960A	-24.035999999999998	3.0944778761148046e-15
6876	2.95965e-11	Ne	3	671.177A	-24.039	3.0731756402531127e-15
6877	2.6024e-10	O	7	76.3313A	-24.041999999999998	3.0520200479516685e-15
6878	2.29607e-11	Ar	7	865.149A	-24.043000000000003	3.0450005966290584e-15
6879	2.58111e-11	B	4	769.608A	-24.043000000000003	3.0450005966290584e-15
6880	1.39941e-11	Si	5	1419.49A	-24.044	3.037997289596541e-15
6881	5.64231e-11	Ne	3	352.063A	-24.044	3.037997289596541e-15
6882	3.4041e-12	Fe	2	5835.45A	-24.045	3.0310100897232044e-15
6883	4.11427e-11	N	6	482.819A	-24.045	3.0310100897232044e-15
6884	1.9637700000000002e-12	N	1	1.01155m	-24.049	3.0032216221900597e-15
6885	1.32353e-12	Fe	2	1.50087m	-24.049	3.0032216221900597e-15
6886	2.35397e-11	N	6	843.872A	-24.053	2.97568792085858e-15
6887	3.21528e-12	Fe	2	6178.15A	-24.055999999999997	2.9552034292970004e-15
6888	8.856e-11	Fe	8	224.305A	-24.059	2.9348599519834055e-15
6889	1.1789e-11	Cl	7	1685.01A	-24.06	2.9281099614041146e-15
6890	4.54917e-11	Mg	8	436.661A	-24.06	2.9281099614041146e-15
6891	1.7378799999999999e-12	N	1	1.14303m	-24.06	2.9281099614041146e-15
6892	1.34127e-13	Ni	1	14.8101m	-24.061999999999998	2.914656518182634e-15
6893	2.7831e-11	N	6	713.752A	-24.064	2.9012648879179165e-15
6894	7.74538e-11	N	6	256.468A	-24.064	2.9012648879179165e-15
6895	1.40689e-11	N	1	1411.94A	-24.064	2.9012648879179165e-15
6896	1.21087e-11	N	6	1640.51A	-24.065	2.8945921638418303e-15
6897	1.59789e-11	N	1	1243.17A	-24.065	2.8945921638418303e-15
6898	5.52788e-11	N	6	359.350A	-24.068	2.874665931544798e-15
6899	4.69105e-11	Fe	6	423.454A	-24.068	2.874665931544798e-15
6900	5.05624e-11	S	4	392.870A	-24.07	2.8614580413355728e-15
6901	3.76916e-11	Mg	7	527.026A	-24.07	2.8614580413355728e-15
6902	3.90746e-12	Fe	2	5083.73A	-24.07	2.8614580413355728e-15
6903	7.86042e-11	Mg	5	252.715A	-24.070999999999998	2.8548768704660745e-15
6904	1.68304e-11	S	1	1180.27A	-24.070999999999998	2.8548768704660745e-15
6905	4.8262e-12	Si	1	4115.96A	-24.072	2.848310835869526e-15
6906	2.8092e-15	He	1	707.121m	-24.073	2.841759902733488e-15
6907	1.5057799999999999e-12	Fe	2	1.31922m	-24.073	2.841759902733488e-15
6908	9.81285e-12	Cu	1	2024.33A	-24.073	2.841759902733488e-15
6909	8.59571e-11	Fe	8	231.097A	-24.074	2.835224036325566e-15
6910	3.52173e-13	Mn	10	5.64054m	-24.075	2.82870320199327e-15
6911	3.58452e-11	K	2	554.173A	-24.076	2.8221973651637384e-15
6912	6.3353800000000004e-12	Na	2	3135.48A	-24.076999999999998	2.815706491343719e-15
6913	2.05658e-12	N	1	9658.98A	-24.078000000000003	2.809230546119175e-15
6914	5.66888e-13	Cr	5	3.50413m	-24.079	2.802769495155382e-15
6915	2.63755e-10	O	7	75.3142A	-24.079	2.802769495155382e-15
6916	7.72723e-12	Li	1	2570.71A	-24.081	2.789891939065279e-15
6917	3.03751e-15	B	1	653.972m	-24.081	2.789891939065279e-15
6918	6.97807e-11	S	4	284.670A	-24.081	2.789891939065279e-15
6919	5.19197e-11	O	7	382.599A	-24.083000000000002	2.7770735499709188e-15
6920	1.80406e-11	O	4	1101.10A	-24.084	2.770686458045925e-15
6921	3.93041e-11	N	6	505.404A	-24.087	2.751613186627962e-15
6922	7.9233e-11	N	6	250.709A	-24.09	2.732671214686894e-15
6923	4.34209e-12	Fe	2	4574.86A	-24.09	2.732671214686894e-15
6924	8.14785e-12	Si	7	2438.00A	-24.090999999999998	2.7263862452991834e-15
6925	2.07322e-12	Li	2	9581.43A	-24.092	2.720115730939919e-15
6926	4.11446e-11	N	6	482.796A	-24.094	2.707617934400689e-15
6927	1.66182e-11	S	1	1195.34A	-24.095	2.7013905859586717e-15
6928	5.29135e-13	S	9	3.75414m	-24.096999999999998	2.6889788236456844e-15
6929	7.87803e-11	Ar	4	252.150A	-24.096999999999998	2.6889788236456844e-15
6930	1.62736e-10	N	6	122.066A	-24.099	2.6766240882004357e-15
6931	9.3448e-12	Be	3	2125.72A	-24.099	2.6766240882004357e-15
6932	6.19741e-13	Ti	9	3.20528m	-24.1	2.6704680236265503e-15
6933	2.70994e-12	Fe	2	7330.22A	-24.1	2.6704680236265503e-15
6934	1.13162e-10	C	5	175.539A	-24.101999999999997	2.6581983375819224e-15
6935	9.1978e-11	Cr	9	215.970A	-24.103	2.65208465105846e-15
6936	5.75715e-12	Fe	2	3450.40A	-24.104	2.6459850256238536e-15
6937	6.88243e-11	Mg	6	288.626A	-24.107	2.6277701928285243e-15
6938	6.67715e-12	Na	2	2974.99A	-24.114	2.585755053131335e-15
6939	1.70423e-11	N	1	1165.59A	-24.115	2.5798079815386365e-15
6940	6.773260000000001e-12	F	3	2932.78A	-24.115	2.5798079815386365e-15
6941	7.4963e-11	C	6	264.990A	-24.116999999999997	2.5679548405502732e-15
6942	3.93061e-11	N	6	505.378A	-24.118000000000002	2.5620487083104143e-15
6943	6.918339999999999e-12	Na	2	2871.28A	-24.119	2.5561561597978043e-15
6944	2.2228900000000003e-10	O	7	89.3632A	-24.12	2.550277163770675e-15
6945	9.46005e-14	Mn	5	20.9983m	-24.12	2.550277163770675e-15
6946	5.62685e-11	F	2	353.030A	-24.121	2.5444116890592163e-15
6947	4.01519e-12	Fe	2	4947.33A	-24.121	2.5444116890592163e-15
6948	9.40552e-11	F	3	211.200A	-24.123	2.5327211792620787e-15
6949	1.9787900000000003e-12	Fe	2	1.00387m	-24.124000000000002	2.5268960821945014e-15
6950	1.9163700000000002e-12	N	1	1.03657m	-24.124000000000002	2.5268960821945014e-15
6951	6.37972e-11	Mg	7	311.369A	-24.125	2.5210843824784277e-15
6952	4.29362e-11	F	5	462.650A	-24.125	2.5210843824784277e-15
6953	1.09791e-10	O	7	180.930A	-24.125999999999998	2.515286049300783e-15
6954	7.57127e-11	Fe	7	262.366A	-24.125999999999998	2.515286049300783e-15
6955	6.02684e-11	Ne	5	329.600A	-24.127	2.509501051919362e-15
6956	6.71983e-12	Mn	10	2956.09A	-24.127	2.509501051919362e-15
6957	8.18061e-11	N	6	242.824A	-24.129	2.4979709419298745e-15
6958	3.4044e-12	Fe	2	5834.94A	-24.131	2.4864938079837e-15
6959	3.79192e-12	Fe	2	5238.62A	-24.134	2.4693769050078914e-15
6960	1.84103e-12	N	6	1.07898m	-24.135	2.463697495728306e-15
6961	2.71954e-11	N	6	730.435A	-24.135	2.463697495728306e-15
6962	1.27396e-10	C	5	155.927A	-24.135	2.463697495728306e-15
6963	2.541e-10	O	7	78.1758A	-24.136	2.4580311487276084e-15
6964	3.06515e-11	Cr	5	648.076A	-24.136	2.4580311487276084e-15
6965	3.4043e-12	N	4	5835.10A	-24.136999999999997	2.4523778339633723e-15
6966	1.6615799999999999e-12	Zn	2	1.19552m	-24.138	2.4467375214622445e-15
6967	2.39359e-12	Cr	5	8299.02A	-24.14	2.4354957837007727e-15
6968	1.69782e-16	Be	4	1.17000c	-24.148000000000003	2.3910429758820634e-15
6969	1.34459e-11	Fe	7	1477.37A	-24.15	2.380057131313348e-15
6970	1.74992e-12	Fe	2	1.13516m	-24.151999999999997	2.3691217621154475e-15
6971	2.40743e-13	Cr	4	8.25130m	-24.153000000000002	2.3636729332659554e-15
6972	8.90657e-11	O	7	223.032A	-24.155	2.3528128426201127e-15
6973	3.5586e-11	Ne	1	558.210A	-24.162	2.3151939669156246e-15
6974	4.09117e-12	Fe	2	4855.45A	-24.162	2.3151939669156246e-15
6975	7.43602e-11	N	6	267.138A	-24.162	2.3151939669156246e-15
6976	2.13229e-12	Fe	2	9316.01A	-24.162	2.3151939669156246e-15
6977	4.05512e-12	Fe	2	4898.61A	-24.162	2.3151939669156246e-15
6978	6.80517e-11	Na	4	291.902A	-24.163	2.3098691685533024e-15
6979	8.08877e-11	N	6	245.581A	-24.163	2.3098691685533024e-15
6980	4.94343e-11	Mn	6	401.836A	-24.165	2.2992562837512305e-15
6981	5.47434e-12	Fe	2	3628.65A	-24.166	2.293968141043003e-15
6982	2.0473500000000002e-10	O	7	97.0252A	-24.166	2.293968141043003e-15
6983	4.81101e-13	Fe	2	4.12895m	-24.17	2.2729369147116784e-15
6984	5.16105e-12	Mg	1	3848.92A	-24.171	2.267709304872491e-15
6985	3.36136e-11	N	6	590.965A	-24.175	2.2469188209982294e-15
6986	1.15679e-11	Be	3	1717.21A	-24.178	2.2314511406323846e-15
6987	2.57463e-11	N	3	771.545A	-24.179000000000002	2.226318945425833e-15
6988	7.18867e-11	S	4	276.330A	-24.182	2.2109930736059813e-15
6989	2.01397e-12	N	1	9863.33A	-24.182	2.2109930736059813e-15
6990	2.72593e-11	C	6	728.723A	-24.183000000000003	2.2059079306478867e-15
6991	2.35938e-12	Fe	2	8419.34A	-24.184	2.2008344831940847e-15
6992	2.11417e-12	N	1	9395.85A	-24.186	2.1907225672654458e-15
6993	2.6886299999999996e-10	O	7	73.8832A	-24.189	2.1756417391892222e-15
6994	3.14495e-12	Fe	2	6316.31A	-24.189	2.1756417391892222e-15
6995	4.65354e-12	Fe	2	4268.67A	-24.191	2.165645573405055e-15
6996	5.65837e-12	Si	2	3510.63A	-24.191999999999997	2.1606647268032653e-15
6997	7.75374e-11	C	6	256.192A	-24.195	2.145790815445337e-15
6998	1.72986e-11	Si	6	1148.33A	-24.195	2.145790815445337e-15
6999	4.78838e-11	Fe	6	414.847A	-24.195999999999998	2.140855633519673e-15
7000	2.17176e-10	P	6	91.4670A	-24.195999999999998	2.140855633519673e-15
7001	9.54288e-12	N	6	2081.60A	-24.201	2.1163494617296015e-15
7002	5.68979e-11	Mg	6	349.125A	-24.201	2.1163494617296015e-15
7003	2.62209e-10	O	7	75.7582A	-24.204	2.101780614510672e-15
7004	4.92429e-12	Fe	2	4033.97A	-24.204	2.101780614510672e-15
7005	4.77689e-12	Fe	2	4158.45A	-24.208000000000002	2.0825113740135185e-15
7006	6.780369999999999e-12	F	3	2929.70A	-24.211	2.0681754665519715e-15
7007	6.44179e-11	Mn	6	308.369A	-24.214000000000002	2.0539382467831975e-15
7008	2.93738e-11	Mg	7	676.265A	-24.215	2.0492143199031902e-15
7009	1.2306e-12	Cr	4	1.61421m	-24.215999999999998	2.044501257753514e-15
7010	2.68233e-12	N	1	7405.68A	-24.217	2.039799035345966e-15
7011	6.9844e-12	C	3	2844.12A	-24.217	2.039799035345966e-15
7012	1.53729e-11	N	6	1292.17A	-24.218000000000004	2.0351076277498304e-15
7013	6.8176e-11	S	4	291.370A	-24.218000000000004	2.0351076277498304e-15
7014	8.40859e-11	Ar	4	236.240A	-24.22	2.0257571575556176e-15
7015	6.81152e-11	Ar	3	291.630A	-24.221999999999998	2.0164496488694976e-15
7016	2.51567e-12	Fe	2	7896.29A	-24.226	1.9979627273676967e-15
7017	1.93533e-11	F	6	1026.41A	-24.226	1.9979627273676967e-15
7018	1.7523e-11	Al	6	1133.62A	-24.233	1.9660175126266114e-15
7019	6.564130000000001e-12	Ni	7	3026.21A	-24.235	1.9569844826765077e-15
7020	5.35878e-11	F	2	370.690A	-24.236	1.9524835432660927e-15
7021	7.69333e-11	N	6	258.203A	-24.236	1.9524835432660927e-15
7022	5.26317e-12	Ni	4	3774.24A	-24.236	1.9524835432660927e-15
7023	2.5966600000000002e-17	N	5	7.65000c	-24.237	1.947992955729076e-15
7024	2.72365e-10	O	7	72.9332A	-24.237	1.947992955729076e-15
7025	3.09631e-11	Ar	2	641.552A	-24.238000000000003	1.9435126962567625e-15
7026	2.36328e-12	Fe	2	8405.47A	-24.238000000000003	1.9435126962567625e-15
7027	2.6299e-11	C	1	755.333A	-24.241	1.9301336489624458e-15
7028	1.80015e-12	Fe	2	1.10349m	-24.243000000000002	1.921265490389678e-15
7029	5.92091e-12	Ni	7	3354.97A	-24.245	1.9124380773044283e-15
7030	3.3162199999999998e-12	Mn	5	5990.10A	-24.248	1.8992729461823018e-15
7031	1.76535e-11	N	6	1125.24A	-24.248	1.8992729461823018e-15
7032	3.95203e-11	F	5	502.639A	-24.25	1.890546579659063e-15
7033	3.55312e-11	Ne	1	559.071A	-24.25	1.890546579659063e-15
7034	3.75414e-12	N	6	5291.35A	-24.252	1.8818603071480364e-15
7035	4.29364e-11	N	6	462.648A	-24.252	1.8818603071480364e-15
7036	7.4696e-12	P	1	2659.37A	-24.253	1.87753214854672e-15
7037	5.9065e-12	Ti	3	3363.15A	-24.253	1.87753214854672e-15
7038	6.2777699999999994e-12	Fe	2	3164.25A	-24.253	1.87753214854672e-15
7039	1.95162e-12	N	1	1.01785m	-24.254	1.8732139444339533e-15
7040	7.36076e-12	P	4	2698.70A	-24.255	1.8689056719150622e-15
7041	2.9650200000000002e-12	Fe	2	6699.61A	-24.256	1.864607308147984e-15
7042	6.7905e-11	Fe	7	292.533A	-24.26	1.8475124855935293e-15
7043	7.64283e-11	Na	2	259.910A	-24.26	1.8475124855935293e-15
7044	1.86593e-12	N	1	1.06459m	-24.265	1.8263641850508208e-15
7045	8.83077e-11	Mg	5	224.946A	-24.266	1.822163663988439e-15
7046	3.7687699999999995e-12	Be	2	5270.81A	-24.267	1.8179728038563983e-15
7047	8.44649e-11	S	5	235.180A	-24.268	1.8137915824351895e-15
7048	5.48071e-11	Na	6	362.443A	-24.268	1.8137915824351895e-15
7049	3.73667e-11	N	6	531.609A	-24.268	1.8137915824351895e-15
7050	1.53224e-11	N	6	1296.43A	-24.269000000000002	1.8096199775563937e-15
7051	2.06993e-12	Fe	2	9596.68A	-24.27	1.8054579671025907e-15
7052	6.97494e-12	C	3	2847.97A	-24.274	1.788905428966397e-15
7053	1.79647e-11	B	4	1105.75A	-24.276999999999997	1.776590690613878e-15
7054	2.40095e-11	O	7	827.359A	-24.278000000000002	1.7725046454120006e-15
7055	7.09167e-11	S	4	280.110A	-24.279	1.7684279978533345e-15
7056	7.75014e-11	Fe	8	256.311A	-24.28	1.7643607263238571e-15
7057	6.32803e-12	N	6	3139.12A	-24.28	1.7643607263238571e-15
7058	4.0948e-11	N	6	485.114A	-24.283	1.7522149525158372e-15
7059	1.92387e-11	F	6	1032.52A	-24.283	1.7522149525158372e-15
7060	9.1103e-10	O	7	21.8044A	-24.284000000000002	1.748184969955878e-15
7061	5.64131e-11	N	6	352.125A	-24.285	1.7441642560986173e-15
7062	2.38109e-11	N	6	834.258A	-24.285999999999998	1.740152789626616e-15
7063	5.69917e-11	F	2	348.550A	-24.287	1.7361505492714642e-15
7064	6.47033e-12	Al	7	3070.08A	-24.29	1.7241989729563098e-15
7065	5.29592e-11	F	2	375.090A	-24.291	1.7202334253612864e-15
7066	1.19e-11	Cl	7	1669.28A	-24.294	1.7083914217564076e-15
7067	5.73704e-12	Na	2	3462.49A	-24.296	1.7005420761732098e-15
7068	5.82501e-16	F	7	3410.20m	-24.298000000000002	1.6927287950570163e-15
7069	2.6081599999999997e-12	Fe	2	7616.28A	-24.3	1.6849514127066812e-15
7070	6.5818199999999995e-12	Sc	1	3018.08A	-24.301	1.6810761319953659e-15
7071	2.31918e-11	Ar	1	856.531A	-24.302	1.6772097641823428e-15
7072	2.54405e-12	Fe	2	7808.19A	-24.303	1.6733522887685286e-15
7073	7.57482e-11	Fe	7	262.243A	-24.304000000000002	1.669503685301972e-15
7074	1.22669e-11	Fe	8	1619.36A	-24.305999999999997	1.6618330126379395e-15
7075	2.23359e-11	Fe	8	889.349A	-24.307	1.6580109027712937e-15
7076	1.0507999999999999e-13	Al	1	18.9041m	-24.308000000000003	1.6541975835133908e-15
7077	1.82578e-12	Fe	2	1.08800m	-24.313000000000002	1.6352621403561962e-15
7078	3.99398e-11	N	6	497.360A	-24.315	1.6277487933004149e-15
7079	9.08043e-11	O	7	218.761A	-24.315	1.6277487933004149e-15
7080	4.95634e-11	Na	5	400.789A	-24.318	1.616543449424451e-15
7081	2.34119e-10	Si	7	84.8478A	-24.319000000000003	1.6128255026627008e-15
7082	4.67501e-11	Fe	6	424.907A	-24.320999999999998	1.6054152425931692e-15
7083	2.2214499999999998e-13	Ni	4	8.94211m	-24.324	1.5943636417988493e-15
7084	2.96456e-12	Fe	2	6700.64A	-24.325	1.5906967071790792e-15
7085	2.3552e-11	C	6	843.430A	-24.326	1.587038206274888e-15
7086	9.69363e-11	O	7	204.923A	-24.329	1.5761131121087634e-15
7087	4.114430000000001e-12	Be	2	4827.99A	-24.329	1.5761131121087634e-15
7088	1.9040900000000002e-12	Fe	2	1.04325m	-24.33	1.5724881525424847e-15
7089	1.0454200000000001e-13	Fe	2	19.0014m	-24.336	1.5509128062507734e-15
7090	6.33634e-11	Ar	3	313.500A	-24.337	1.5473458057796075e-15
7091	1.62834e-12	C	5	1.21992m	-24.339000000000002	1.5402363975891764e-15
7092	6.7243100000000005e-12	Si	2	2954.13A	-24.339000000000002	1.5402363975891764e-15
7093	4.60655e-11	Mn	6	431.222A	-24.339000000000002	1.5402363975891764e-15
7094	7.66317e-11	Na	2	259.220A	-24.339000000000002	1.5402363975891764e-15
7095	5.37444e-11	O	7	369.610A	-24.34	1.5366939521765489e-15
7096	3.03293e-11	F	5	654.960A	-24.340999999999998	1.533159654162283e-15
7097	1.91271e-12	N	1	1.03855m	-24.343000000000004	1.526115425417909e-15
7098	7.11569e-11	Al	7	279.164A	-24.343000000000004	1.526115425417909e-15
7099	4.25397e-12	Co	8	4669.63A	-24.346	1.5156097207252778e-15
7100	3.29779e-11	N	6	602.356A	-24.346	1.5156097207252778e-15
7101	2.42984e-10	O	7	81.7521A	-24.346	1.5156097207252778e-15
7102	4.32812e-11	Al	7	458.963A	-24.35	1.501714527284607e-15
7103	4.7918e-11	Fe	6	414.551A	-24.351999999999997	1.4948147757746013e-15
7104	5.92208e-12	S	2	3354.31A	-24.357	1.4777037725308914e-15
7105	3.30449e-11	C	6	601.135A	-24.358	1.474305148164894e-15
7106	1.05833e-10	C	5	187.696A	-24.358	1.474305148164894e-15
7107	6.51684e-12	Ni	7	3048.17A	-24.359	1.4709143404180297e-15
7108	3.57467e-11	Ne	1	555.701A	-24.361	1.4641561029121583e-15
7109	6.54746e-12	K	1	3033.92A	-24.368000000000002	1.4407458658335005e-15
7110	4.36306e-11	Fe	8	455.287A	-24.369	1.437432242294171e-15
7111	5.9350199999999995e-12	S	2	3346.99A	-24.369	1.437432242294171e-15
7112	2.24428e-12	Fe	2	8851.15A	-24.371	1.4308278410553742e-15
7113	1.90755e-11	N	6	1041.36A	-24.375	1.417709932559612e-15
7114	1.5970799999999999e-12	Fe	2	1.24380m	-24.377	1.411196147102909e-15
7115	1.0645299999999998e-10	C	5	186.602A	-24.379	1.4047122897718302e-15
7116	2.5747e-12	Fe	2	7715.25A	-24.38	1.4014815411576877e-15
7117	2.6459599999999998e-12	Na	1	7507.46A	-24.381	1.3982582230591514e-15
7118	1.15016e-11	O	1	1727.11A	-24.381	1.3982582230591514e-15
7119	1.5389e-12	Fe	2	1.29082m	-24.381999999999998	1.3950423183865326e-15
7120	2.64143e-12	Na	1	7520.33A	-24.384	1.3886326811565805e-15
7121	2.64254e-12	Na	1	7517.17A	-24.384	1.3886326811565805e-15
7122	4.2324799999999994e-13	Ti	3	4.69334m	-24.386	1.3822524935346395e-15
7123	2.85238e-12	K	1	6964.17A	-24.386	1.3822524935346395e-15
7124	1.46558e-10	Ne	7	135.540A	-24.388	1.3759016202120287e-15
7125	3.36759e-12	Fe	2	5898.72A	-24.389	1.372737134299103e-15
7126	3.29759e-11	N	6	602.393A	-24.391	1.3664299800809413e-15
7127	2.71934e-11	N	6	730.489A	-24.392	1.3632872783358015e-15
7128	4.10278e-11	Fe	8	484.171A	-24.394000000000002	1.3570235422618682e-15
7129	7.71089e-11	O	5	257.616A	-24.394000000000002	1.3570235422618682e-15
7130	1.67749e-11	S	1	1184.18A	-24.394000000000002	1.3570235422618682e-15
7131	8.00018e-12	Li	1	2483.00A	-24.395	1.3539024747233805e-15
7132	2.34891e-11	N	6	845.688A	-24.396	1.3507885854410258e-15
7133	3.64314e-11	O	4	545.256A	-24.398000000000003	1.3445822756445954e-15
7134	3.69737e-11	N	6	537.259A	-24.399	1.3414898222252942e-15
7135	1.75475e-12	Cr	5	1.13204m	-24.399	1.3414898222252942e-15
7136	7.2555e-12	Si	2	2737.85A	-24.4	1.3384044812514888e-15
7137	6.69384e-11	N	6	296.757A	-24.405	1.3230838918438664e-15
7138	1.82462e-12	Fe	2	1.08869m	-24.408	1.3139758463973703e-15
7139	2.72491e-11	Cl	7	728.996A	-24.409000000000002	1.3109537858119462e-15
7140	5.62733e-17	Li	3	3.53000c	-24.41	1.3079386757730036e-15
7141	7.60481e-11	Al	7	261.209A	-24.410999999999998	1.3049305002947186e-15
7142	2.4907599999999998e-12	Fe	2	7975.25A	-24.413	1.2989348892605939e-15
7143	1.48915e-12	Fe	2	1.33394m	-24.415	1.2929668255569044e-15
7144	6.53988e-11	Be	4	303.743A	-24.418000000000003	1.2840661045364207e-15
7145	1.9126e-11	N	6	1038.61A	-24.42	1.2781663566930285e-15
7146	9.59346e-12	N	6	2070.63A	-24.423000000000002	1.269367521383562e-15
7147	2.10993e-11	Si	3	941.475A	-24.427	1.2577298899961928e-15
7148	6.10725e-13	Fe	2	3.25261m	-24.428	1.254837191520731e-15
7149	8.782489999999999e-12	Mg	7	2261.82A	-24.433000000000003	1.2404731889684333e-15
7150	2.16486e-11	N	6	917.587A	-24.436	1.2319338316004544e-15
7151	3.15026e-12	Sc	1	6305.66A	-24.438000000000002	1.2262736097937092e-15
7152	8.135730000000001e-12	Cu	1	2441.63A	-24.438000000000002	1.2262736097937092e-15
7153	2.31755e-11	Ar	1	857.133A	-24.441999999999997	1.2150310657625916e-15
7154	8.88756e-11	F	6	223.509A	-24.444000000000003	1.2094485051104666e-15
7155	7.59518e-11	O	7	261.540A	-24.444000000000003	1.2094485051104666e-15
7156	4.53812e-12	Co	8	4377.25A	-24.445999999999998	1.2038915939946773e-15
7157	7.61408e-12	Si	2	2608.91A	-24.445999999999998	1.2038915939946773e-15
7158	2.1798e-12	Fe	2	9112.95A	-24.445999999999998	1.2038915939946773e-15
7159	3.86807e-11	C	3	513.550A	-24.449	1.1956040625551629e-15
7160	1.81948e-12	Fe	2	1.09177m	-24.45	1.1928542495177966e-15
7161	8.8303e-11	Cr	9	224.958A	-24.45	1.1928542495177966e-15
7162	2.4322200000000003e-10	O	7	81.6720A	-24.45	1.1928542495177966e-15
7163	1.17821e-12	N	1	1.68598m	-24.451	1.190110760874906e-15
7164	6.70394e-11	Sc	4	296.310A	-24.455	1.1791997598355008e-15
7165	6.47145e-11	Fe	7	306.955A	-24.456999999999997	1.17378182907988e-15
7166	7.88265e-11	V	5	252.002A	-24.456999999999997	1.17378182907988e-15
7167	1.4683500000000002e-10	Ne	7	135.284A	-24.459	1.16838879145489e-15
7168	6.4182699999999995e-12	Al	7	3094.99A	-24.461	1.1630205325870039e-15
7169	6.69875e-11	Ar	3	296.540A	-24.461	1.1630205325870039e-15
7170	1.02045e-10	O	7	194.664A	-24.462	1.1603456595889905e-15
7171	1.89865e-11	O	7	1046.24A	-24.463	1.1576769386281554e-15
7172	2.63885e-11	C	1	752.768A	-24.464000000000002	1.1550143555552054e-15
7173	1.82654e-11	N	6	1087.55A	-24.465999999999998	1.1497075466384465e-15
7174	1.53482e-11	N	6	1294.25A	-24.465999999999998	1.1497075466384465e-15
7175	3.4720800000000003e-12	F	3	5721.20A	-24.468000000000004	1.1444251202938272e-15
7176	2.52817e-12	V	4	7857.25A	-24.468000000000004	1.1444251202938272e-15
7177	3.44547e-12	Ca	6	5765.38A	-24.469	1.1417930155572908e-15
7178	1.46861e-11	Be	3	1352.60A	-24.47	1.1391669644936608e-15
7179	2.52469e-11	Ca	8	786.807A	-24.471	1.1365469531798664e-15
7180	3.57127e-11	Ne	1	556.229A	-24.471	1.1365469531798664e-15
7181	9.56872e-12	N	6	2075.98A	-24.471999999999998	1.1339329677248874e-15
7182	4.80226e-11	Fe	6	413.648A	-24.473000000000003	1.131324994269605e-15
7183	5.66152e-12	Si	2	3508.68A	-24.473000000000003	1.131324994269605e-15
7184	1.03804e-11	P	8	1913.66A	-24.474	1.1287230189868409e-15
7185	1.07844e-10	O	7	184.196A	-24.474	1.1287230189868409e-15
7186	1.6281299999999998e-12	Fe	2	1.22008m	-24.476	1.1235370077888746e-15
7187	9.8675e-11	O	7	201.312A	-24.476999999999997	1.1209529443779669e-15
7188	1.21135e-11	O	7	1639.86A	-24.478	1.1183748241479641e-15
7189	2.05634e-12	N	1	9660.12A	-24.479	1.1158026334299667e-15
7190	8.42343e-11	O	5	235.824A	-24.48	1.1132363585864476e-15
7191	4.5962099999999995e-12	Fe	2	4321.92A	-24.48	1.1132363585864476e-15
7192	9.60842e-11	F	3	206.740A	-24.482	1.10812150212964e-15
7193	6.80218e-12	Al	2	2920.31A	-24.482	1.10812150212964e-15
7194	1.31314e-10	Ni	9	151.274A	-24.485	1.1004932473652571e-15
7195	1.95423e-12	N	1	1.01648m	-24.485	1.1004932473652571e-15
7196	1.32087e-12	Mn	5	1.50389m	-24.486	1.097962183132603e-15
7197	5.60465e-11	O	7	354.428A	-24.487	1.0954369401861537e-15
7198	2.30969e-12	Fe	2	8600.50A	-24.489	1.0904038646282718e-15
7199	3.68e-11	C	6	539.795A	-24.49	1.0878960053319914e-15
7200	4.23411e-12	Fe	2	4691.53A	-24.491999999999997	1.0828975772225528e-15
7201	3.29096e-11	Mg	6	603.607A	-24.493000000000002	1.0804069819082173e-15
7202	2.57382e-12	N	6	7717.90A	-24.496	1.0729695125590847e-15
7203	4.68059e-11	Fe	6	424.401A	-24.496	1.0729695125590847e-15
7204	2.34951e-11	N	6	845.473A	-24.500999999999998	1.0606873321128328e-15
7205	3.6729e-11	N	6	540.838A	-24.505	1.0509628922004757e-15
7206	3.6731e-11	N	6	540.809A	-24.506	1.048545744623547e-15
7207	3.0589e-11	Cr	5	649.400A	-24.506	1.048545744623547e-15
7208	4.68548e-11	Fe	6	423.958A	-24.506999999999998	1.046134156331785e-15
7209	1.0711200000000001e-10	Mn	8	185.456A	-24.506999999999998	1.046134156331785e-15
7210	2.01173e-11	Si	1	987.430A	-24.509	1.041327606489122e-15
7211	1.24647e-10	Ne	7	159.366A	-24.509	1.041327606489122e-15
7212	1.1313799999999999e-10	O	7	175.577A	-24.511999999999997	1.0341591576681143e-15
7213	2.88972e-11	Cr	5	687.418A	-24.513	1.0317806576081442e-15
7214	9.598319999999999e-12	C	6	2069.58A	-24.513	1.0317806576081442e-15
7215	3.29908e-12	Fe	2	6021.21A	-24.514	1.0294076279465272e-15
7216	4.70966e-11	F	2	421.781A	-24.514	1.0294076279465272e-15
7217	1.67121e-11	S	1	1188.63A	-24.514	1.0294076279465272e-15
7218	2.16272e-11	Ar	1	918.493A	-24.517	1.0223212356806215e-15
7219	2.48093e-10	O	7	80.0687A	-24.519000000000002	1.0176240962699921e-15
7220	1.14967e-13	Ni	4	17.2784m	-24.519000000000002	1.0176240962699921e-15
7221	4.62335e-11	Mn	6	429.655A	-24.519000000000002	1.0176240962699921e-15
7222	7.2721e-11	N	6	273.160A	-24.519000000000002	1.0176240962699921e-15
7223	6.456019999999999e-12	Al	7	3076.89A	-24.52	1.0152836257959446e-15
7224	5.68915e-11	Mg	6	349.164A	-24.522	1.0106188212655864e-15
7225	5.1523e-12	Mg	1	3855.45A	-24.523000000000003	1.008294462476938e-15
7226	1.91013e-11	N	6	1039.95A	-24.526999999999997	9.990503632806456e-16
7227	1.1859e-12	Al	1	1.67505m	-24.528000000000002	9.967526112070343e-16
7228	1.0554700000000001e-10	O	7	188.205A	-24.528000000000002	9.967526112070343e-16
7229	1.9113e-12	Zn	2	1.03932m	-24.529	9.944601438165601e-16
7230	4.4661499999999996e-13	Ti	3	4.44778m	-24.53	9.921729489547646e-16
7231	4.2584e-12	Fe	2	4664.77A	-24.53	9.921729489547646e-16
7232	2.35397e-11	N	6	843.872A	-24.53	9.921729489547646e-16
7233	2.33562e-12	Fe	2	8505.01A	-24.53	9.921729489547646e-16
7234	5.87975e-12	Ti	3	3378.45A	-24.531	9.898910144951848e-16
7235	8.00802e-11	Be	4	248.057A	-24.531999999999996	9.876143283392235e-16
7236	7.78368e-11	O	7	255.207A	-24.533	9.853428784161004e-16
7237	3.75756e-11	N	6	528.653A	-24.533	9.853428784161004e-16
7238	2.16991e-11	N	6	915.449A	-24.535	9.808156391241358e-16
7239	5.60495e-11	O	7	354.409A	-24.535999999999998	9.78559825752314e-16
7240	5.92261e-11	F	2	335.401A	-24.538	9.74063751756414e-16
7241	5.95128e-12	Cu	1	3337.84A	-24.544	9.606990960543228e-16
7242	5.1593599999999995e-12	Fe	2	3850.18A	-24.544	9.606990960543228e-16
7243	7.23397e-12	Si	2	2746.00A	-24.545	9.584895494476642e-16
7244	2.85437e-12	Fe	2	6959.32A	-24.545	9.584895494476642e-16
7245	4.598e-11	Mn	6	432.024A	-24.546	9.562850846571903e-16
7246	1.80472e-11	Cl	1	1100.70A	-24.548000000000002	9.518913538002255e-16
7247	1.79874e-12	Fe	2	1.10436m	-24.549	9.497020644386267e-16
7248	2.24278e-12	Fe	2	8857.05A	-24.549	9.497020644386267e-16
7249	6.14199e-11	S	4	323.421A	-24.552	9.431643614124917e-16
7250	2.69987e-11	N	6	735.756A	-24.553	9.409951435763981e-16
7251	5.13993e-12	Fe	2	3864.73A	-24.557	9.323680482444563e-16
7252	4.44395e-16	B	5	4470.00m	-24.557	9.323680482444563e-16
7253	1.6629200000000001e-12	N	1	1.19455m	-24.559	9.280842061879964e-16
7254	2.16744e-11	N	6	916.494A	-24.56	9.259496717464726e-16
7255	8.31069e-11	Al	7	239.023A	-24.56	9.259496717464726e-16
7256	7.1209e-11	Al	7	278.960A	-24.565	9.153504135015468e-16
7257	3.93021e-11	N	6	505.430A	-24.565	9.153504135015468e-16
7258	3.93745e-11	C	6	504.501A	-24.566	9.132451659704988e-16
7259	1.39567e-11	C	6	1423.29A	-24.566999999999997	9.1114476037441e-16
7260	3.76915e-12	Be	2	5270.27A	-24.568	9.090491855771237e-16
7261	1.33181e-11	Fe	7	1491.54A	-24.569000000000003	9.069584304681339e-16
7262	2.69162e-12	N	1	7380.10A	-24.570999999999998	9.027913350006283e-16
7263	6.39675e-11	Ar	3	310.540A	-24.578000000000003	8.883566998255283e-16
7264	8.25166e-11	Al	7	240.733A	-24.578000000000003	8.883566998255283e-16
7265	2.2981799999999997e-10	O	7	86.4356A	-24.581999999999997	8.802121966466604e-16
7266	4.3788e-11	Ar	2	453.651A	-24.586	8.721423627217431e-16
7267	4.27735e-12	Fe	2	4644.10A	-24.590999999999998	8.621590316499955e-16
7268	2.51093e-10	O	7	79.1120A	-24.592	8.601761209023889e-16
7269	3.48061e-13	Mn	5	5.70718m	-24.594	8.56223970622655e-16
7270	2.34599e-11	Ar	1	846.740A	-24.594	8.56223970622655e-16
7271	3.93041e-11	N	6	505.404A	-24.595	8.542547101366275e-16
7272	4.38804e-12	Mn	5	4526.96A	-24.596999999999998	8.503297662680596e-16
7273	7.0757e-11	Mg	7	280.742A	-24.596999999999998	8.503297662680596e-16
7274	1.46733e-10	Ne	7	135.378A	-24.596999999999998	8.503297662680596e-16
7275	1.0378299999999998e-10	O	7	191.403A	-24.596999999999998	8.503297662680596e-16
7276	8.78103e-11	Mg	5	226.220A	-24.599	8.464228558784795e-16
7277	3.89372e-12	Ti	7	5101.66A	-24.599	8.464228558784795e-16
7278	3.83239e-11	Ti	9	518.331A	-24.6	8.444761373308244e-16
7279	9.106790000000001e-13	Fe	2	2.18128m	-24.601	8.425338961115914e-16
7280	1.9743299999999998e-10	O	7	100.614A	-24.601999999999997	8.405961219232037e-16
7281	4.96083e-11	Mn	6	400.426A	-24.603	8.38662804491762e-16
7282	1.97135e-11	Cl	1	1007.66A	-24.605999999999998	8.328894903544833e-16
7283	1.8789900000000003e-12	Fe	2	1.05719m	-24.605999999999998	8.328894903544833e-16
7284	1.95928e-12	N	1	1.01387m	-24.612	8.214618181344605e-16
7285	2.24569e-13	Cr	4	8.84558m	-24.612	8.214618181344605e-16
7286	2.30689e-13	Cl	6	8.61092m	-24.613000000000003	8.195725083805328e-16
7287	7.88178e-11	Ar	5	252.030A	-24.614	8.176875439184721e-16
7288	7.78088e-11	Fe	7	255.298A	-24.616	8.139306109173138e-16
7289	7.04288e-11	S	4	282.050A	-24.616	8.139306109173138e-16
7290	1.36285e-11	Zn	1	1457.57A	-24.616999999999997	8.120586224593381e-16
7291	2.08709e-12	Fe	2	9517.77A	-24.619	8.08327552003039e-16
7292	3.7063e-11	O	7	535.964A	-24.625	7.972368822110925e-16
7293	2.51595e-10	O	7	78.9542A	-24.625	7.972368822110925e-16
7294	5.73239e-11	F	2	346.530A	-24.625	7.972368822110925e-16
7295	1.04827e-11	Si	7	1894.97A	-24.627	7.935739114653647e-16
7296	6.55086e-13	Be	2	3.03234m	-24.629	7.899277705414606e-16
7297	7.6474e-11	N	6	259.754A	-24.629	7.899277705414606e-16
7298	4.67235e-12	Fe	2	4251.49A	-24.629	7.899277705414606e-16
7299	1.17256e-11	Cr	9	1694.11A	-24.634	7.80885542124219e-16
7300	1.03196e-12	Fe	2	1.92493m	-24.634	7.80885542124219e-16
7301	4.64312e-11	Fe	6	427.826A	-24.635	7.790895552154403e-16
7302	5.50174e-11	Mg	7	361.058A	-24.636	7.772976989619334e-16
7303	7.76913e-11	Fe	8	255.684A	-24.636	7.772976989619334e-16
7304	4.08795e-10	B	5	48.5927A	-24.636999999999997	7.755099638634491e-16
7305	6.6875699999999995e-12	Si	1	2970.35A	-24.636999999999997	7.755099638634491e-16
7306	1.68768e-11	S	1	1177.03A	-24.64	7.701713908231232e-16
7307	2.17513e-12	Fe	2	9132.52A	-24.64	7.701713908231232e-16
7308	2.89871e-11	N	6	685.285A	-24.64	7.701713908231232e-16
7309	8.16415e-12	Li	1	2433.13A	-24.646	7.596042431889035e-16
7310	1.0723200000000002e-10	O	7	185.247A	-24.649	7.543751643595377e-16
7311	2.64513e-11	C	1	750.982A	-24.65	7.526401496276639e-16
7312	5.63714e-11	O	7	352.386A	-24.65	7.526401496276639e-16
7313	1.0911499999999999e-10	V	6	182.050A	-24.651999999999997	7.491820822556423e-16
7314	6.64068e-12	K	1	2991.33A	-24.654	7.457399032599596e-16
7315	1.80578e-11	S	4	1100.05A	-24.654	7.457399032599596e-16
7316	3.58285e-11	Ne	1	554.431A	-24.654	7.457399032599596e-16
7317	2.3398299999999997e-12	Fe	2	8489.69A	-24.654	7.457399032599596e-16
7318	2.44702e-10	Si	7	81.1781A	-24.655	7.440247490774843e-16
7319	4.46869e-12	Fe	2	4445.25A	-24.658	7.389029187312079e-16
7320	1.0728599999999999e-10	O	7	185.155A	-24.658	7.389029187312079e-16
7321	3.27813e-11	N	6	605.970A	-24.658	7.389029187312079e-16
7322	4.0182199999999994e-12	Fe	2	4943.60A	-24.659000000000002	7.372034891767948e-16
7323	3.46496e-12	F	3	5732.95A	-24.660999999999998	7.338163468170372e-16
7324	1.53809e-11	C	6	1291.50A	-24.660999999999998	7.338163468170372e-16
7325	7.90676e-11	P	8	251.234A	-24.664	7.287647906176154e-16
7326	3.5371099999999997e-12	Fe	2	5616.02A	-24.665	7.270886781108284e-16
7327	2.72499e-11	C	5	728.975A	-24.666999999999998	7.237480090864811e-16
7328	1.11158e-11	O	7	1787.04A	-24.67	7.187657628364782e-16
7329	2.34119e-10	Si	7	84.8478A	-24.671999999999997	7.154633341342407e-16
7330	7.93077e-11	Ti	6	250.473A	-24.674	7.12176078713605e-16
7331	3.36975e-12	Mn	6	5894.94A	-24.675	7.105381191854574e-16
7332	1.60359e-12	Fe	2	1.23875m	-24.675	7.105381191854574e-16
7333	4.5148e-12	Fe	2	4399.86A	-24.677	7.072734930719711e-16
7334	6.67025e-12	Sc	1	2978.07A	-24.679000000000002	7.040238665529737e-16
7335	3.59233e-11	Ne	1	552.969A	-24.68	7.024046565925063e-16
7336	8.13788e-12	Mg	7	2440.99A	-24.68	7.024046565925063e-16
7337	9.54288e-12	N	6	2081.60A	-24.68	7.024046565925063e-16
7338	7.90471e-11	N	6	251.299A	-24.685	6.943642969759682e-16
7339	9.519e-11	O	5	208.682A	-24.686	6.927673034090239e-16
7340	1.14669e-13	Mn	5	17.3233m	-24.686999999999998	6.911739828253649e-16
7341	2.6074900000000002e-12	V	4	7618.23A	-24.69	6.864159745948791e-16
7342	1.44146e-11	Na	6	1378.08A	-24.69	6.864159745948791e-16
7343	2.97276e-12	Ni	3	6682.16A	-24.69	6.864159745948791e-16
7344	7.77929e-11	Fe	8	255.351A	-24.691	6.848372616621347e-16
7345	2.5712e-11	Cl	6	772.577A	-24.694000000000003	6.801228751133064e-16
7346	5.24308e-11	F	2	378.870A	-24.694000000000003	6.801228751133064e-16
7347	1.59426e-11	Al	1	1246.00A	-24.695	6.785586359077279e-16
7348	2.4604899999999997e-13	Fe	7	8.07339m	-24.695999999999998	6.769979943524885e-16
7349	1.53729e-11	N	6	1292.17A	-24.695999999999998	6.769979943524885e-16
7350	1.1724e-11	Ca	2	1694.34A	-24.698	6.738874711145817e-16
7351	1.97295e-11	S	1	1006.84A	-24.7	6.70791239432777e-16
7352	2.5620099999999996e-10	O	7	77.5345A	-24.701	6.692484623936894e-16
7353	1.7353599999999998e-12	Fe	2	1.14469m	-24.708000000000002	6.585479195089507e-16
7354	5.67666e-11	O	7	349.932A	-24.709	6.570333013242932e-16
7355	2.73718e-11	Cl	7	725.726A	-24.71	6.555221666647884e-16
7356	2.988e-12	Fe	2	6648.07A	-24.711	6.540145075185613e-16
7357	1.3478e-11	Al	2	1473.84A	-24.715	6.480184664726997e-16
7358	3.47697e-11	N	6	571.315A	-24.715	6.480184664726997e-16
7359	2.4031e-11	O	7	826.619A	-24.715	6.480184664726997e-16
7360	2.36842e-12	Fe	2	8387.23A	-24.715	6.480184664726997e-16
7361	1.83991e-12	Fe	2	1.07965m	-24.715999999999998	6.465280653580092e-16
7362	5.41813e-11	F	2	366.629A	-24.717	6.450410920707558e-16
7363	6.14313e-11	Ti	5	323.361A	-24.718000000000004	6.435575387271555e-16
7364	5.63008e-12	Fe	2	3528.27A	-24.72	6.406006604264325e-16
7365	3.6752e-12	Fe	2	5405.00A	-24.721999999999998	6.376573677474385e-16
7366	4.7063e-11	Fe	6	422.082A	-24.724	6.347275982699116e-16
7367	1.2949200000000003e-10	Fe	8	153.402A	-24.726	6.318112898603954e-16
7368	5.33894e-12	Fe	2	3720.67A	-24.726	6.318112898603954e-16
7369	2.23636e-10	Si	7	88.8250A	-24.728	6.289083806708898e-16
7370	1.2835799999999999e-12	Fe	2	1.54758m	-24.729	6.274619315338887e-16
7371	5.33037e-12	Ni	5	3726.65A	-24.74	6.117688813076792e-16
7372	1.02725e-11	Be	3	1933.75A	-24.741	6.103618519253218e-16
7373	3.64738e-11	O	4	544.623A	-24.741	6.103618519253218e-16
7374	7.58272e-11	S	5	261.970A	-24.743000000000002	6.075574939511725e-16
7375	7.32467e-11	Be	4	271.199A	-24.745	6.047660208315162e-16
7376	3.41429e-12	Fe	2	5818.04A	-24.745	6.047660208315162e-16
7377	6.02976e-11	F	2	329.440A	-24.745	6.047660208315162e-16
7378	1.53224e-11	N	6	1296.43A	-24.746	6.033750975813185e-16
7379	5.49511e-11	N	6	361.494A	-24.748	6.006028408274473e-16
7380	2.5970400000000003e-10	O	7	76.4889A	-24.75	5.978433214363594e-16
7381	3.706e-11	O	7	536.008A	-24.75	5.978433214363594e-16
7382	2.0444099999999998e-12	N	1	9716.46A	-24.75	5.978433214363594e-16
7383	5.01924e-12	Fe	2	3957.66A	-24.750999999999998	5.964683199529462e-16
7384	9.248830000000001e-14	Fe	2	21.4778m	-24.752	5.95096480885184e-16
7385	8.88576e-11	O	7	223.554A	-24.754	5.923622609199382e-16
7386	3.65343e-11	N	6	543.720A	-24.756	5.896406035543067e-16
7387	2.02747e-11	N	3	979.768A	-24.756	5.896406035543067e-16
7388	1.57187e-13	Fe	2	12.6375m	-24.756999999999998	5.882844677985038e-16
7389	2.34508e-11	Ar	1	847.070A	-24.758000000000003	5.869314510683776e-16
7390	2.38843e-11	O	7	831.694A	-24.758000000000003	5.869314510683776e-16
7391	3.76129e-11	Al	7	528.129A	-24.759	5.855815461903873e-16
7392	6.9692399999999995e-12	C	3	2850.30A	-24.761	5.828910433789964e-16
7393	1.98292e-11	S	1	1001.78A	-24.761999999999997	5.815504311808226e-16
7394	1.91255e-11	N	6	1038.64A	-24.763	5.802129023051337e-16
7395	5.12418e-11	Al	8	387.661A	-24.764	5.788784496605039e-16
7396	1.6001399999999999e-12	Ti	3	1.24142m	-24.766	5.762187447801203e-16
7397	6.794789999999999e-12	Na	2	2923.48A	-24.768	5.735712601336254e-16
7398	2.23881e-11	Ne	7	887.279A	-24.769000000000002	5.722520828420987e-16
7399	5.64016e-11	Mg	5	352.197A	-24.769000000000002	5.722520828420987e-16
7400	4.97825e-12	Ni	4	3990.25A	-24.771	5.696228233517213e-16
7401	2.3213e-11	N	6	855.747A	-24.774	5.657015674174369e-16
7402	9.573309999999999e-13	C	5	2.07498m	-24.774	5.657015674174369e-16
7403	2.43069e-12	Fe	2	8172.36A	-24.774	5.657015674174369e-16
7404	8.17358e-12	C	6	2430.33A	-24.774	5.657015674174369e-16
7405	3.3181800000000003e-12	Fe	2	5986.56A	-24.774	5.657015674174369e-16
7406	1.7265900000000002e-12	N	1	1.15050m	-24.774	5.657015674174369e-16
7407	1.79099e-11	Si	6	1109.13A	-24.775	5.644004899168983e-16
7408	1.91837e-12	N	1	1.03548m	-24.776	5.631024048115682e-16
7409	3.64455e-12	Fe	2	5450.45A	-24.776	5.631024048115682e-16
7410	1.56442e-11	N	6	1269.77A	-24.778000000000002	5.605151842731044e-16
7411	4.64694e-11	Fe	6	427.474A	-24.778000000000002	5.605151842731044e-16
7412	8.67779e-11	Ti	5	228.912A	-24.779	5.592260351227895e-16
7413	3.85228e-11	N	6	515.655A	-24.781	5.566566248852413e-16
7414	2.21906e-11	Ne	7	895.174A	-24.783	5.540990200153829e-16
7415	1.5381e-12	Fe	2	1.29149m	-24.785	5.515531662724858e-16
7416	1.9136e-11	C	6	1038.07A	-24.785999999999998	5.502846291915934e-16
7417	6.85424e-13	Fe	2	2.89813m	-24.787	5.490190096650212e-16
7418	7.75097e-11	Be	4	256.283A	-24.787	5.490190096650212e-16
7419	1.6365799999999999e-12	Mn	5	1.21378m	-24.788	5.477563009825852e-16
7420	4.18002e-11	N	6	475.224A	-24.789	5.464964964495294e-16
7421	4.46354e-11	Na	5	445.038A	-24.793000000000003	5.41486186454169e-16
7422	4.086069999999999e-12	Ca	2	4861.51A	-24.793000000000003	5.41486186454169e-16
7423	8.76603e-13	Fe	2	2.26607m	-24.796	5.377586217658895e-16
7424	9.86483e-12	N	6	2013.66A	-24.796999999999997	5.365218112569592e-16
7425	4.10959e-11	N	6	483.368A	-24.803	5.291604560364345e-16
7426	3.55315e-12	Mn	6	5590.66A	-24.805	5.267291845868728e-16
7427	9.67283e-11	O	7	205.363A	-24.807	5.243090838149269e-16
7428	3.91075e-11	N	6	507.946A	-24.807	5.243090838149269e-16
7429	1.52226e-12	Fe	2	1.30493m	-24.808000000000003	5.231032063848912e-16
7430	2.67274e-12	Fe	2	7432.25A	-24.81	5.206997654694802e-16
7431	4.95793e-11	Na	5	400.660A	-24.811	5.195021892412875e-16
7432	1.82137e-11	Cl	1	1090.63A	-24.811	5.195021892412875e-16
7433	6.06251e-11	F	2	327.660A	-24.811	5.195021892412875e-16
7434	5.12741e-11	O	7	387.417A	-24.811999999999998	5.183073673619915e-16
7435	3.93496e-12	Fe	2	5048.19A	-24.814	5.159259613253314e-16
7436	3.59739e-11	Ne	1	552.190A	-24.814	5.159259613253314e-16
7437	1.93973e-11	N	6	1024.08A	-24.815	5.147393645419938e-16
7438	3.83463e-11	N	6	518.027A	-24.815	5.147393645419938e-16
7439	5.5545e-11	N	6	357.628A	-24.816999999999997	5.123743519891887e-16
7440	3.5907e-11	Ne	1	553.220A	-24.822	5.065092512817532e-16
7441	4.31696e-12	Cl	7	4601.49A	-24.823	5.053443123305174e-16
7442	2.36214e-11	Ar	1	840.951A	-24.823	5.053443123305174e-16
7443	8.6808e-11	S	9	228.832A	-24.824	5.041820526645202e-16
7444	8.14246e-12	Si	2	2439.61A	-24.825	5.030224661215803e-16
7445	8.82458e-11	O	7	225.104A	-24.825	5.030224661215803e-16
7446	4.68e-12	Fe	2	4244.54A	-24.825	5.030224661215803e-16
7447	4.16515e-12	Sc	1	4769.20A	-24.826999999999998	5.007112878269473e-16
7448	5.00534e-12	Fe	2	3968.66A	-24.828000000000003	4.995596838216127e-16
7449	4.49337e-11	O	7	442.084A	-24.828000000000003	4.995596838216127e-16
7450	1.59303e-12	N	1	1.24696m	-24.829	4.984107284320002e-16
7451	1.94419e-12	N	1	1.02174m	-24.83	4.972644155664546e-16
7452	8.07729e-11	O	7	245.930A	-24.831	4.961207391473351e-16
7453	2.19704e-11	N	6	904.147A	-24.831999999999997	4.949796931109911e-16
7454	7.1991399999999996e-12	Si	2	2759.28A	-24.831999999999997	4.949796931109911e-16
7455	1.1835700000000002e-10	C	5	167.835A	-24.834	4.92705468001674e-16
7456	4.35761e-12	Fe	2	4558.57A	-24.836	4.90441692007587e-16
7457	3.20155e-11	O	7	620.463A	-24.837	4.893137074172093e-16
7458	1.7312400000000002e-12	N	1	1.14741m	-24.846	4.792778761383583e-16
7459	1.36073e-12	Fe	2	1.45983m	-24.85	4.748838301582431e-16
7460	5.35286e-11	F	2	371.100A	-24.85	4.748838301582431e-16
7461	1.69469e-11	S	1	1172.16A	-24.851	4.737916276571802e-16
7462	8.27032e-12	Li	1	2401.90A	-24.851999999999997	4.727019371521626e-16
7463	1.90755e-11	N	6	1041.36A	-24.851999999999997	4.727019371521626e-16
7464	1.41201e-10	Ne	7	140.682A	-24.853	4.716147528657521e-16
7465	1.40881e-10	Ni	9	141.002A	-24.854	4.705300690338211e-16
7466	4.53219e-12	Fe	2	4382.97A	-24.854	4.705300690338211e-16
7467	4.51424e-13	Sc	8	4.40040m	-24.855	4.694478799054723e-16
7468	2.43929e-11	N	6	814.353A	-24.855999999999998	4.683681797430547e-16
7469	2.17105e-11	C	6	914.971A	-24.858	4.662162234313077e-16
7470	6.0091800000000005e-12	O	7	3305.69A	-24.859	4.651439558725242e-16
7471	3.2247399999999996e-10	S	8	61.6001A	-24.86	4.640741544606948e-16
7472	1.85872e-11	N	6	1068.72A	-24.861	4.630068135238313e-16
7473	5.39678e-11	O	7	368.080A	-24.864	4.598194970387554e-16
7474	9.43166e-13	Li	2	2.10615m	-24.865	4.587619415424231e-16
7475	1.3665e-12	N	1	1.45368m	-24.866	4.577068183562327e-16
7476	3.97591e-11	C	5	499.620A	-24.869	4.545559867812598e-16
7477	9.41515e-11	O	7	210.984A	-24.869	4.545559867812598e-16
7478	4.49307e-11	O	7	442.114A	-24.872	4.514268453782829e-16
7479	6.568310000000001e-12	Ni	7	3024.29A	-24.874000000000002	4.493527274274503e-16
7480	2.34253e-12	Fe	2	8479.91A	-24.875999999999998	4.47288139182973e-16
7481	7.87305e-12	O	7	2523.10A	-24.879	4.44209029290943e-16
7482	3.5332800000000005e-12	Mn	6	5622.10A	-24.883000000000003	4.40136496431272e-16
7483	1.69612e-11	Cl	1	1171.17A	-24.886	4.3710661810166277e-16
7484	1.57036e-12	N	1	1.26497m	-24.89	4.330992005391694e-16
7485	2.19222e-12	Fe	2	9061.35A	-24.89	4.330992005391694e-16
7486	2.27417e-12	Fe	2	8734.82A	-24.891	4.321031000194284e-16
7487	1.21252e-11	O	7	1638.28A	-24.891	4.321031000194284e-16
7488	2.34357e-12	Mn	10	8476.14A	-24.892	4.3110929046730567e-16
7489	7.43088e-11	Cr	6	267.323A	-24.893	4.301177666137253e-16
7490	2.8787599999999997e-12	N	1	6900.36A	-24.894000000000002	4.291285232017266e-16
7491	6.99702e-11	Sc	5	283.899A	-24.895	4.2814155498644304e-16
7492	1.9126e-11	N	6	1038.61A	-24.897	4.261744232268131e-16
7493	1.98988e-11	S	1	998.273A	-24.901999999999997	4.2129604494450313e-16
7494	4.63266e-11	Fe	6	428.792A	-24.901999999999997	4.2129604494450313e-16
7495	2.1562099999999998e-12	Fe	2	9212.66A	-24.903000000000002	4.2032709092931537e-16
7496	1.17522e-11	B	1	1690.27A	-24.905	4.183958633706495e-16
7497	1.13651e-11	N	3	1747.85A	-24.905	4.183958633706495e-16
7498	3.16546e-11	Sc	3	627.538A	-24.906	4.1743357958799156e-16
7499	6.70568e-12	K	1	2962.33A	-24.906	4.1743357958799156e-16
7500	3.05098e-11	F	6	651.084A	-24.908	4.155156465063242e-16
7501	1.69553e-11	Be	4	1171.58A	-24.909000000000002	4.1455998703862797e-16
7502	1.5064200000000002e-12	Mn	5	1.31866m	-24.91	4.1360652552671825e-16
7503	3.4130800000000002e-12	Ni	4	5820.09A	-24.912	4.11706176161239e-16
7504	2.16486e-11	N	6	917.587A	-24.913	4.1075927823220637e-16
7505	1.30535e-11	O	7	1521.77A	-24.914	4.0981455810797714e-16
7506	1.13404e-11	N	3	1751.66A	-24.914	4.0981455810797714e-16
7507	5.03416e-11	Fe	8	394.593A	-24.915	4.0887201077974237e-16
7508	8.27183e-13	Ti	9	2.40146m	-24.916	4.079316312502036e-16
7509	2.1883400000000003e-12	Fe	2	9077.39A	-24.918000000000003	4.060573556554958e-16
7510	1.74529e-11	N	6	1138.17A	-24.918000000000003	4.060573556554958e-16
7511	5.17807e-11	O	7	383.627A	-24.92	4.0419169157491727e-16
7512	5.62278e-12	Fe	2	3532.86A	-24.925	3.9956494754100827e-16
7513	1.4523e-11	B	1	1367.79A	-24.928	3.968143617894438e-16
7514	4.33521e-12	Fe	2	4582.12A	-24.928	3.968143617894438e-16
7515	6.54925e-13	Be	2	3.03309m	-24.932	3.9317634585321887e-16
7516	2.87258e-12	Cr	4	6915.20A	-24.936	3.8957168344757516e-16
7517	2.6095e-12	V	4	7612.37A	-24.936999999999998	3.8867569343910733e-16
7518	5.7873e-12	C	6	3432.42A	-24.938000000000002	3.8778176415046824e-16
7519	6.65074e-11	Ar	3	298.680A	-24.939	3.868898908421466e-16
7520	1.0183700000000001e-10	O	7	195.062A	-24.94	3.8600006878550924e-16
7521	1.17343e-11	Ca	2	1692.85A	-24.94	3.8600006878550924e-16
7522	1.53283e-11	N	6	1295.93A	-24.943	3.8334286300247344e-16
7523	3.19541e-11	O	7	621.656A	-24.944000000000003	3.8246119888348704e-16
7524	1.73874e-11	N	6	1142.47A	-24.944000000000003	3.8246119888348704e-16
7525	4.98696e-11	Mn	10	398.328A	-24.945999999999998	3.8070394929538686e-16
7526	5.46026e-11	F	2	363.800A	-24.945999999999998	3.8070394929538686e-16
7527	2.12427e-12	Fe	2	9351.19A	-24.948	3.7895477353574696e-16
7528	1.01115e-11	S	4	1964.54A	-24.949	3.780832017424749e-16
7529	3.4873599999999998e-12	Fe	2	5696.13A	-24.955	3.7289570574037223e-16
7530	6.01297e-11	Ne	5	330.360A	-24.956	3.7203806941632436e-16
7531	7.869889999999999e-12	Si	1	2524.11A	-24.956999999999997	3.7118240560108835e-16
7532	1.02022e-10	O	7	194.707A	-24.959	3.69476977360893e-16
7533	2.2413400000000002e-12	Al	2	8862.77A	-24.96	3.68627203893926e-16
7534	1.80856e-11	S	4	1098.36A	-24.961	3.677793848517013e-16
7535	1.29791e-11	O	7	1530.50A	-24.962	3.669335157391608e-16
7536	4.41724e-12	C	6	4497.03A	-24.963	3.660895920715936e-16
7537	3.59628e-11	Ne	1	552.361A	-24.964000000000002	3.6524760937460035e-16
7538	5.59582e-11	O	7	354.988A	-24.964000000000002	3.6524760937460035e-16
7539	2.75895e-17	B	3	7.20000c	-24.964000000000002	3.6524760937460035e-16
7540	1.36273e-12	N	1	1.45769m	-24.969	3.610666545633108e-16
7541	4.37713e-11	Al	7	453.824A	-24.969	3.610666545633108e-16
7542	1.58048e-12	Fe	2	1.25687m	-24.971	3.594077039773129e-16
7543	3.18353e-12	Sc	1	6239.76A	-24.971	3.594077039773129e-16
7544	4.08434e-12	Ca	2	4863.57A	-24.973000000000003	3.577563755768892e-16
7545	3.204e-11	O	7	619.988A	-24.973000000000003	3.577563755768892e-16
7546	5.54904e-12	Fe	2	3579.80A	-24.974	3.5693355874598964e-16
7547	3.54515e-11	Cr	9	560.328A	-24.975	3.5611263434128394e-16
7548	2.98445e-12	Fe	2	6656.00A	-24.975	3.5611263434128394e-16
7549	4.50963e-11	Ca	5	440.490A	-24.976999999999997	3.5447644541064124e-16
7550	2.04485e-11	Si	1	971.440A	-24.978	3.536611722097847e-16
7551	5.0039e-11	O	7	396.979A	-24.979	3.528477740852631e-16
7552	1.02174e-11	S	4	1944.18A	-24.979	3.528477740852631e-16
7553	1.19445e-10	Ni	9	166.306A	-24.98	3.520362467245119e-16
7554	3.99912e-12	Fe	2	4967.21A	-24.98	3.520362467245119e-16
7555	5.00421e-11	O	7	396.955A	-24.98	3.520362467245119e-16
7556	8.30628e-11	F	3	239.150A	-24.982	3.504187870936788e-16
7557	2.2358700000000002e-12	Fe	2	8884.44A	-24.984	3.488087590147972e-16
7558	6.09338e-11	F	2	326.000A	-24.985	3.4800652113093066e-16
7559	1.32274e-11	S	5	1501.77A	-24.986	3.4720612834299326e-16
7560	4.17802e-12	Fe	2	4754.51A	-24.986	3.4720612834299326e-16
7561	9.61165e-11	O	7	206.671A	-24.99	3.440229234247777e-16
7562	1.47765e-11	P	3	1344.33A	-24.99	3.440229234247777e-16
7563	1.42873e-12	N	1	1.39036m	-24.99	3.440229234247777e-16
7564	9.71947e-14	Mg	2	20.4378m	-24.99	3.440229234247777e-16
7565	3.12673e-12	Fe	2	6353.12A	-24.991999999999997	3.424422816701341e-16
7566	4.31956e-11	O	4	459.872A	-24.993000000000002	3.416546862778298e-16
7567	1.51789e-11	O	5	1308.69A	-24.995	3.4008492558448903e-16
7568	7.78746e-11	O	7	255.083A	-24.998	3.3774379742399502e-16
7569	2.24208e-11	Na	7	885.984A	-25.004	3.331097787984694e-16
7570	1.1763e-13	Na	2	16.8873m	-25.004	3.331097787984694e-16
7571	2.59426e-11	Cl	6	765.708A	-25.005	3.323436475671513e-16
7572	1.90814e-11	N	6	1041.04A	-25.005	3.323436475671513e-16
7573	1.05339e-10	O	7	188.577A	-25.006	3.315792783887661e-16
7574	1.64813e-11	O	7	1205.27A	-25.006	3.315792783887661e-16
7575	2.36159e-11	Ar	1	841.149A	-25.006999999999998	3.308166672107099e-16
7576	1.17772e-11	Cl	7	1686.68A	-25.006999999999998	3.308166672107099e-16
7577	1.1871600000000002e-10	C	5	167.327A	-25.008000000000003	3.30055809989686e-16
7578	1.2909100000000002e-10	F	6	153.880A	-25.011	3.2778372177533013e-16
7579	8.92958e-13	Fe	2	2.22457m	-25.011	3.2778372177533013e-16
7580	2.16991e-11	N	6	915.449A	-25.011999999999997	3.2702984013524265e-16
7581	2.43625e-13	Cr	4	8.15372m	-25.013	3.2627769237480745e-16
7582	5.59244e-11	O	7	355.202A	-25.014	3.255272745062225e-16
7583	2.1930099999999998e-12	Fe	2	9058.06A	-25.015	3.2477858255083916e-16
7584	7.54248e-12	Cr	5	2633.68A	-25.015	3.2477858255083916e-16
7585	4.65491e-12	Fe	2	4267.42A	-25.017	3.232863605108562e-16
7586	3.37612e-11	B	2	588.381A	-25.017	3.232863605108562e-16
7587	2.37261e-11	Ar	1	837.240A	-25.018	3.225428225146413e-16
7588	7.54214e-11	O	7	263.380A	-25.018	3.225428225146413e-16
7589	4.44941e-12	Si	2	4464.52A	-25.019000000000002	3.2180099460836324e-16
7590	3.46481e-12	F	3	5733.21A	-25.02	3.210608728589268e-16
7591	2.02705e-11	N	3	979.969A	-25.02	3.210608728589268e-16
7592	7.96708e-11	P	8	249.332A	-25.022	3.195857321433864e-16
7593	5.70172e-12	Si	2	3483.94A	-25.022	3.195857321433864e-16
7594	7.61003e-11	Al	7	261.030A	-25.023000000000003	3.1885070535623057e-16
7595	1.80485e-12	N	1	1.10062m	-25.024	3.181173690837791e-16
7596	2.67609e-12	Fe	2	7422.95A	-25.025	3.1738571943795085e-16
7597	1.5548399999999999e-12	Fe	2	1.27759m	-25.026999999999997	3.159274645185489e-16
7598	4.7293400000000005e-12	Ti	3	4200.26A	-25.028000000000002	3.1520085151345023e-16
7599	8.34293e-12	Li	1	2380.99A	-25.028000000000002	3.1520085151345023e-16
7600	5.35413e-11	O	7	371.012A	-25.029	3.1447590967189414e-16
7601	1.72262e-12	N	1	1.15315m	-25.031	3.1303102411395364e-16
7602	6.66795e-12	Si	2	2979.10A	-25.031	3.1303102411395364e-16
7603	1.87336e-12	N	1	1.06036m	-25.031999999999996	3.1231107273693244e-16
7604	3.64013e-11	Ne	7	545.708A	-25.035	3.101611384346026e-16
7605	3.77801e-11	O	7	525.791A	-25.035	3.101611384346026e-16
7606	2.16545e-11	N	6	917.334A	-25.037	3.087360774497211e-16
7607	9.54378e-12	C	6	2081.40A	-25.037	3.087360774497211e-16
7608	1.27273e-12	Fe	2	1.56078m	-25.038	3.0802600417591066e-16
7609	1.60467e-12	Mn	5	1.23791m	-25.04	3.066107532418463e-16
7610	5.08876e-11	F	2	390.360A	-25.04	3.066107532418463e-16
7611	1.0713099999999999e-10	O	7	185.423A	-25.044	3.0379972895965406e-16
7612	8.89068e-11	Al	6	223.430A	-25.044	3.0379972895965406e-16
7613	2.21646e-10	O	7	89.6225A	-25.044	3.0379972895965406e-16
7614	2.20067e-12	Fe	2	9026.56A	-25.045	3.0310100897232043e-16
7615	1.48448e-12	Fe	2	1.33814m	-25.048000000000002	3.010144763029888e-16
7616	4.29372e-11	Fe	6	462.640A	-25.051	2.989423072235234e-16
7617	3.16366e-11	Be	4	627.894A	-25.052	2.982547589961698e-16
7618	5.60813e-11	N	6	354.208A	-25.053	2.97568792085858e-16
7619	2.43798e-12	Fe	2	8147.93A	-25.055	2.96201587677014e-16
7620	2.50585e-12	O	7	7927.22A	-25.055	2.96201587677014e-16
7621	5.35444e-11	O	7	370.991A	-25.059	2.934859951983405e-16
7622	3.86731e-11	Ti	6	513.650A	-25.06	2.928109961404115e-16
7623	3.52837e-11	Ne	7	562.993A	-25.061999999999998	2.9146565181826337e-16
7624	1.16336e-11	Fe	8	1707.51A	-25.064	2.9012648879179167e-16
7625	6.343569999999999e-12	Ni	7	3131.43A	-25.066	2.887934786605272e-16
7626	4.27558e-11	Fe	6	464.603A	-25.069000000000003	2.8680543833707564e-16
7627	3.2462099999999998e-12	Ni	4	6119.27A	-25.072	2.848310835869526e-16
7628	1.10633e-10	O	7	179.553A	-25.073	2.8417599027334883e-16
7629	2.97329e-11	Cr	5	668.097A	-25.074	2.8352240363255664e-16
7630	6.752389999999999e-12	K	1	2941.84A	-25.074	2.8352240363255664e-16
7631	1.67165e-12	Zn	2	1.18832m	-25.076999999999998	2.8157064913437187e-16
7632	3.8068e-11	Ne	4	521.815A	-25.076999999999998	2.8157064913437187e-16
7633	1.8581e-12	N	1	1.06907m	-25.078000000000003	2.809230546119175e-16
7634	2.19987e-12	Fe	2	9029.83A	-25.081999999999997	2.7834753656634705e-16
7635	8.12093e-12	Si	2	2446.08A	-25.084	2.7706864580459255e-16
7636	4.67194e-11	Mn	6	425.186A	-25.084	2.7706864580459255e-16
7637	1.09642e-10	O	7	181.176A	-25.086	2.7579563101214356e-16
7638	9.54884e-12	N	6	2080.30A	-25.086	2.7579563101214356e-16
7639	4.34842e-12	Fe	2	4568.20A	-25.086	2.7579563101214356e-16
7640	1.52669e-11	O	5	1301.15A	-25.086	2.7579563101214356e-16
7641	1.92558e-11	S	1	1031.61A	-25.087	2.7516131866279624e-16
7642	3.53631e-11	Ne	7	561.728A	-25.09	2.7326712146868943e-16
7643	1.13161e-11	Ca	2	1755.41A	-25.092	2.720115730939919e-16
7644	2.77726e-12	Ti	3	7152.54A	-25.095	2.7013905859586714e-16
7645	5.40659e-13	Mn	6	3.67412m	-25.096	2.695177560020604e-16
7646	5.06143e-11	O	4	392.467A	-25.096999999999998	2.6889788236456844e-16
7647	3.6128800000000003e-12	Fe	2	5498.23A	-25.098000000000003	2.682794343968764e-16
7648	5.06087e-11	O	4	392.511A	-25.098000000000003	2.682794343968764e-16
7649	6.00366e-12	S	2	3308.73A	-25.101	2.6643261176083116e-16
7650	1.21152e-11	C	6	1639.63A	-25.101	2.6643261176083116e-16
7651	1.1611700000000001e-10	Fe	9	171.073A	-25.103	2.65208465105846e-16
7652	3.6767e-12	Si	2	5402.80A	-25.105	2.639899428938432e-16
7653	2.09864e-12	Fe	2	9465.40A	-25.105	2.639899428938432e-16
7654	3.69379e-11	O	7	537.780A	-25.105	2.639899428938432e-16
7655	4.40293e-11	Al	7	451.165A	-25.105999999999998	2.6338278287370096e-16
7656	1.158e-11	S	9	1715.41A	-25.108	2.6217264890960145e-16
7657	1.0122499999999999e-10	O	7	196.241A	-25.113000000000003	2.591715834139921e-16
7658	3.1571199999999997e-13	Mn	5	6.29195m	-25.114	2.5857550531313353e-16
7659	3.25176e-10	B	4	61.0883A	-25.116999999999997	2.5679548405502734e-16
7660	4.61789e-11	Mn	6	430.163A	-25.122	2.5385597045652237e-16
7661	4.97916e-11	Mn	6	398.952A	-25.124000000000002	2.526896082194501e-16
7662	8.68126e-11	Ar	4	228.820A	-25.127	2.509501051919362e-16
7663	1.6531e-11	S	1	1201.65A	-25.127	2.509501051919362e-16
7664	4.863280000000001e-12	Ni	4	4084.58A	-25.128	2.503729359662705e-16
7665	8.98823e-11	Cr	9	221.005A	-25.129	2.4979709419298747e-16
7666	1.5198e-12	Fe	2	1.30704m	-25.13	2.492225768190333e-16
7667	2.78509e-11	N	6	713.243A	-25.133000000000003	2.4750694066779887e-16
7668	5.48909e-11	F	2	361.890A	-25.135	2.463697495728306e-16
7669	4.56508e-11	O	7	435.139A	-25.135	2.463697495728306e-16
7670	6.60304e-12	Ti	3	3008.38A	-25.135	2.463697495728306e-16
7671	8.00818e-11	P	8	248.052A	-25.136	2.458031148727609e-16
7672	5.4798199999999996e-12	Ni	5	3625.02A	-25.138	2.446737521462245e-16
7673	3.24363e-12	Ni	4	6124.14A	-25.14	2.4354957837007725e-16
7674	4.25854e-12	Cl	7	4664.61A	-25.143	2.418729948654756e-16
7675	6.38817e-13	Co	8	3.10957m	-25.145	2.4076168940013304e-16
7676	2.07128e-12	Fe	2	9590.45A	-25.145	2.4076168940013304e-16
7677	9.7069e-14	Mg	2	20.4643m	-25.147	2.3965548991959876e-16
7678	4.72835e-12	Mn	10	4201.14A	-25.148000000000003	2.391042975882064e-16
7679	9.24145e-12	P	8	2149.50A	-25.151	2.374583151812644e-16
7680	2.1229899999999998e-17	Ca	2	9.35682c	-25.151999999999997	2.369121762115447e-16
7681	5.12276e-11	Mg	6	387.769A	-25.153000000000002	2.363672933265956e-16
7682	2.8694599999999998e-12	N	1	6922.71A	-25.154	2.3582366363750985e-16
7683	1.39057e-13	He	1	14.2851m	-25.154	2.3582366363750985e-16
7684	1.8420200000000003e-12	C	6	1.07841m	-25.159000000000002	2.33124212482196e-16
7685	6.65912e-12	Ni	7	2983.05A	-25.16	2.3258804167207067e-16
7686	3.3611800000000004e-12	Ni	4	5909.96A	-25.16	2.3258804167207067e-16
7687	2.6088499999999998e-14	O	4	76.1425m	-25.160999999999998	2.320531040205889e-16
7688	1.62607e-11	Al	1	1221.62A	-25.162	2.3151939669156245e-16
7689	3.58591e-12	Sc	6	5539.58A	-25.163	2.3098691685533024e-16
7690	1.3029e-11	O	7	1524.63A	-25.168000000000003	2.2834283148260043e-16
7691	3.7170800000000006e-12	Sc	1	5344.11A	-25.171	2.267709304872491e-16
7692	5.80102e-11	O	7	342.431A	-25.175	2.246918820998229e-16
7693	2.09242e-11	O	7	949.352A	-25.178	2.231451140632384e-16
7694	1.04727e-10	O	7	189.678A	-25.178	2.231451140632384e-16
7695	1.14727e-10	F	6	173.146A	-25.18	2.221198553940725e-16
7696	8.39478e-12	Li	1	2366.29A	-25.182	2.2109930736059813e-16
7697	8.76712e-11	S	9	226.579A	-25.183000000000003	2.2059079306478864e-16
7698	2.3798e-11	Ar	1	834.711A	-25.184	2.2008344831940847e-16
7699	6.54116e-13	Mn	6	3.03684m	-25.184	2.2008344831940847e-16
7700	8.16113e-12	Si	2	2434.03A	-25.184	2.2008344831940847e-16
7701	3.46545e-11	Sc	8	573.215A	-25.191	2.165645573405055e-16
7702	1.28387e-11	Si	1	1547.23A	-25.195	2.1457908154453371e-16
7703	2.71562e-12	Mn	6	7314.88A	-25.199	2.1261180870007345e-16
7704	3.36334e-11	N	6	590.616A	-25.199	2.1261180870007345e-16
7705	3.14872e-11	Cr	5	630.875A	-25.199	2.1261180870007345e-16
7706	1.52398e-11	O	5	1303.46A	-25.201	2.1163494617296016e-16
7707	2.40658e-11	O	7	825.423A	-25.201	2.1163494617296016e-16
7708	1.82581e-12	N	1	1.08798m	-25.201999999999998	2.1114819930384612e-16
7709	3.40457e-12	Fe	1	5834.65A	-25.203000000000003	2.1066257192146217e-16
7710	5.109819999999999e-12	O	7	3887.50A	-25.204	2.1017806145106718e-16
7711	5.56741e-11	O	7	356.799A	-25.204	2.1017806145106718e-16
7712	3.23651e-11	O	7	613.761A	-25.205	2.0969466532383138e-16
7713	1.41473e-11	Zn	1	1404.12A	-25.206999999999997	2.0873120585305769e-16
7714	1.99818e-11	Si	3	994.125A	-25.208000000000002	2.0825113740135186e-16
7715	9.64395e-11	Cr	9	205.979A	-25.209	2.0777217307644916e-16
7716	6.60815e-12	Ni	5	3006.05A	-25.21	2.0729431033892336e-16
7717	2.37225e-11	Ar	1	837.367A	-25.212	2.0634187949751347e-16
7718	7.77583e-11	Fe	7	255.464A	-25.212	2.0634187949751347e-16
7719	2.28785e-11	Mg	7	868.260A	-25.212	2.0634187949751347e-16
7720	1.82015e-12	N	1	1.09136m	-25.214000000000002	2.0539382467831973e-16
7721	9.30428e-12	Si	3	2134.98A	-25.215	2.0492143199031904e-16
7722	9.38219e-12	Si	3	2117.25A	-25.217	2.0397990353459658e-16
7723	3.1031099999999997e-12	Ni	3	6401.47A	-25.219	2.0304270100917817e-16
7724	5.69004e-11	Mg	6	349.109A	-25.219	2.0304270100917817e-16
7725	4.44543e-12	Fe	2	4468.51A	-25.22	2.0257571575556177e-16
7726	5.07592e-11	O	7	391.347A	-25.22	2.0257571575556177e-16
7727	8.613310000000001e-12	O	7	2306.25A	-25.221999999999998	2.0164496488694978e-16
7728	4.8597e-12	Na	2	4087.59A	-25.224	2.007184904301271e-16
7729	6.78745e-12	K	1	2926.65A	-25.225	2.002568507125038e-16
7730	2.08997e-11	O	7	950.466A	-25.226999999999997	1.9933675406098442e-16
7731	7.68635e-11	O	7	258.438A	-25.228	1.988782922488226e-16
7732	2.48031e-11	Be	4	800.886A	-25.230999999999998	1.9750922371485587e-16
7733	7.331560000000001e-12	Sc	1	2709.44A	-25.232	1.970549651058541e-16
7734	1.73337e-11	N	6	1146.00A	-25.233	1.9660175126266113e-16
7735	1.2920500000000002e-10	F	6	153.743A	-25.233	1.9660175126266113e-16
7736	4.62395e-11	Mn	6	429.599A	-25.235	1.9569844826765077e-16
7737	4.4349e-12	Fe	2	4479.12A	-25.235	1.9569844826765077e-16
7738	4.37569e-11	Al	7	453.973A	-25.235	1.9569844826765077e-16
7739	1.1793e-11	Si	3	1684.42A	-25.237	1.947992955729076e-16
7740	9.35685e-13	Fe	2	2.12299m	-25.237	1.947992955729076e-16
7741	4.53013e-13	V	4	4.38496m	-25.238000000000003	1.9435126962567622e-16
7742	1.03317e-11	Zn	2	1922.68A	-25.244	1.9168467023818614e-16
7743	7.66385e-11	Al	7	259.197A	-25.245	1.9124380773044284e-16
7744	7.55602e-11	Fe	7	262.896A	-25.247	1.9036512224981712e-16
7745	1.46918e-12	N	1	1.35208m	-25.248	1.8992729461823018e-16
7746	7.29901e-13	Fe	4	2.72153m	-25.254	1.8732139444339533e-16
7747	5.42615e-11	O	7	366.088A	-25.258000000000003	1.8560402157637406e-16
7748	1.50463e-11	N	6	1320.22A	-25.259	1.8517714417247195e-16
7749	1.05347e-13	Al	1	18.8562m	-25.259	1.8517714417247195e-16
7750	2.04362e-13	Ni	4	9.72025m	-25.26	1.8475124855935294e-16
7751	2.91966e-11	Si	4	680.368A	-25.265	1.8263641850508208e-16
7752	1.33948e-11	Fe	7	1483.00A	-25.266	1.8221636639884392e-16
7753	9.26664e-12	N	6	2143.65A	-25.276999999999997	1.7765906906138779e-16
7754	3.75615e-12	C	6	5288.52A	-25.279	1.768427997853335e-16
7755	8.79861e-11	Mg	5	225.768A	-25.28	1.764360726323857e-16
7756	2.5682e-12	Fe	2	7734.79A	-25.28	1.764360726323857e-16
7757	3.4719199999999996e-12	F	3	5721.46A	-25.281	1.7603028092593283e-16
7758	1.13282e-11	Ca	2	1753.54A	-25.281	1.7603028092593283e-16
7759	3.54348e-12	Fe	2	5605.91A	-25.281	1.7603028092593283e-16
7760	3.73865e-11	N	6	531.327A	-25.281999999999996	1.756254225145061e-16
7761	8.1263e-12	Si	2	2444.47A	-25.283	1.752214952515837e-16
7762	2.82405e-12	Ti	3	7034.02A	-25.287	1.7361505492714643e-16
7763	2.9776e-11	K	7	667.129A	-25.291	1.7202334253612862e-16
7764	2.38228e-11	N	6	833.841A	-25.291	1.7202334253612862e-16
7765	5.69857e-12	Si	2	3485.86A	-25.291999999999998	1.716276998272654e-16
7766	8.82002e-11	S	9	225.220A	-25.296	1.7005420761732095e-16
7767	1.82216e-12	N	1	1.09016m	-25.296	1.7005420761732095e-16
7768	1.87994e-11	N	6	1056.66A	-25.298000000000002	1.6927287950570164e-16
7769	6.19771e-11	Mg	7	320.513A	-25.302	1.6772097641823431e-16
7770	5.50979e-11	F	2	360.531A	-25.303	1.6733522887685287e-16
7771	1.17361e-11	Ca	2	1692.60A	-25.303	1.6733522887685287e-16
7772	1.17223e-11	Ca	2	1694.59A	-25.305999999999997	1.6618330126379394e-16
7773	4.48086e-11	O	7	443.318A	-25.305999999999997	1.6618330126379394e-16
7774	4.81751e-11	Fe	6	412.339A	-25.307	1.6580109027712938e-16
7775	2.1748900000000002e-12	Fe	2	9133.56A	-25.309	1.6503930346464324e-16
7776	3.40711e-12	Fe	2	5830.29A	-25.31	1.6465972359990518e-16
7777	2.90662e-11	Be	4	683.422A	-25.31	1.6465972359990518e-16
7778	8.9614e-12	Si	1	2216.67A	-25.311	1.6428101674462892e-16
7779	3.9508599999999996e-12	Fe	2	5027.88A	-25.311	1.6428101674462892e-16
7780	5.10673e-11	Mn	10	388.986A	-25.315	1.627748793300415e-16
7781	3.18924e-11	O	7	622.859A	-25.316	1.6240050749629168e-16
7782	3.83042e-12	Fe	2	5185.97A	-25.316	1.6240050749629168e-16
7783	2.06427e-11	Si	1	962.297A	-25.316999999999997	1.6202699669386611e-16
7784	3.37162e-13	Ni	1	5.89167m	-25.316999999999997	1.6202699669386611e-16
7785	6.33142e-12	C	6	3137.44A	-25.316999999999997	1.6202699669386611e-16
7786	2.13725e-11	N	6	929.442A	-25.318	1.6165434494244508e-16
7787	7.51258e-11	Fe	7	264.416A	-25.319000000000003	1.6128255026627005e-16
7788	3.99596e-11	N	6	497.113A	-25.322	1.6017228899969e-16
7789	4.1988900000000005e-12	Fe	2	4730.89A	-25.322	1.6017228899969e-16
7790	3.51801e-12	Fe	2	5646.50A	-25.323	1.5980390295759473e-16
7791	1.06905e-10	F	6	185.814A	-25.324	1.5943636417988492e-16
7792	7.66905e-11	Al	7	259.021A	-25.325	1.5906967071790792e-16
7793	2.60081e-11	O	7	763.780A	-25.326	1.587038206274888e-16
7794	7.805860000000001e-12	Fe	2	2544.81A	-25.33	1.5724881525424845e-16
7795	4.76921e-12	Ti	3	4165.15A	-25.333000000000002	1.5616632202417136e-16
7796	2.94989e-12	Cr	4	6733.96A	-25.336	1.5509128062507735e-16
7797	1.22922e-12	Fe	2	1.61603m	-25.346	1.515609720725278e-16
7798	1.05541e-11	Zn	2	1882.16A	-25.346	1.515609720725278e-16
7799	2.02409e-12	N	1	9814.02A	-25.346999999999998	1.5121239150977e-16
7800	8.91247e-11	Al	6	222.884A	-25.346999999999998	1.5121239150977e-16
7801	6.24723e-13	Fe	2	3.17972m	-25.348000000000003	1.508646126600568e-16
7802	5.1197e-11	Mg	6	388.001A	-25.35	1.501714527284607e-16
7803	4.48423e-11	O	7	442.984A	-25.35	1.501714527284607e-16
7804	1.2810299999999998e-12	Ni	3	1.55066m	-25.351	1.4982606797151158e-16
7805	1.12725e-11	Fe	7	1762.21A	-25.351999999999997	1.4948147757746012e-16
7806	1.03804e-11	Zn	2	1913.64A	-25.355	1.4845245432384834e-16
7807	2.03162e-12	V	4	9777.65A	-25.355	1.4845245432384834e-16
7808	8.79897e-11	Mg	5	225.759A	-25.355999999999998	1.48111023153519e-16
7809	5.0565e-11	O	7	392.850A	-25.357	1.4777037725308914e-16
7810	3.69717e-11	O	7	537.289A	-25.36	1.4675313313125847e-16
7811	6.13764e-11	F	2	323.650A	-25.36	1.4675313313125847e-16
7812	5.26936e-11	B	3	376.980A	-25.361	1.4641561029121584e-16
7813	3.2866e-12	Fe	2	6044.08A	-25.363000000000003	1.4574289166870543e-16
7814	2.75289e-12	Si	2	7215.86A	-25.365	1.4507326390750765e-16
7815	1.0539299999999998e-10	Mn	9	188.480A	-25.366999999999997	1.4440671280640123e-16
7816	2.60326e-11	O	7	763.061A	-25.371	1.430827841055374e-16
7817	9.06553e-11	O	7	219.121A	-25.371	1.430827841055374e-16
7818	1.4599700000000001e-10	Ne	7	136.061A	-25.375	1.4177099325596117e-16
7819	1.62262e-11	N	6	1224.22A	-25.375	1.4177099325596117e-16
7820	2.95104e-11	O	7	673.135A	-25.377	1.4111961471029092e-16
7821	7.49101e-13	C	5	2.65177m	-25.378	1.4079504860307098e-16
7822	2.57156e-12	Fe	2	7724.67A	-25.379	1.40471228977183e-16
7823	1.04437e-11	N	6	1902.06A	-25.38	1.4014815411576875e-16
7824	1.84063e-12	Li	1	1.07922m	-25.381	1.3982582230591513e-16
7825	1.22424e-11	B	1	1622.59A	-25.381999999999998	1.3950423183865326e-16
7826	1.04516e-12	Ni	9	1.90062m	-25.384	1.3886326811565807e-16
7827	2.37954e-11	Ar	1	834.801A	-25.385	1.3854389146159998e-16
7828	5.478680000000001e-12	Fe	2	3625.77A	-25.386	1.3822524935346395e-16
7829	3.75608e-11	Al	7	528.861A	-25.391	1.366429980080941e-16
7830	1.30535e-11	O	7	1521.77A	-25.392	1.3632872783358013e-16
7831	5.02732e-13	Ni	1	3.95130m	-25.393	1.3601518046041003e-16
7832	1.17289e-11	Fe	8	1693.63A	-25.396	1.350788585441026e-16
7833	5.35201e-11	Sc	4	371.159A	-25.397	1.3476818579052952e-16
7834	2.5343599999999997e-12	Fe	2	7838.06A	-25.399	1.341489822225294e-16
7835	1.99793e-11	N	6	994.252A	-25.4	1.3384044812514889e-16
7836	1.07065e-10	F	6	185.537A	-25.401999999999997	1.3322550712452957e-16
7837	1.71251e-11	N	6	1159.96A	-25.401999999999997	1.3322550712452957e-16
7838	1.50623e-11	N	1	1318.82A	-25.406999999999996	1.3170048735519404e-16
7839	2.25524e-11	N	6	880.813A	-25.408	1.3139758463973705e-16
7840	5.42587e-12	Ti	3	3661.07A	-25.409000000000002	1.310953785811946e-16
7841	7.10466e-11	Cr	6	279.598A	-25.412	1.3019292434280335e-16
7842	2.48126e-11	O	7	800.581A	-25.413	1.298934889260594e-16
7843	5.14194e-11	Mn	10	386.322A	-25.413	1.298934889260594e-16
7844	2.42278e-12	Fe	2	8199.03A	-25.418000000000003	1.2840661045364208e-16
7845	4.78455e-12	Fe	2	4151.80A	-25.419	1.2811128344483714e-16
7846	3.18109e-11	O	7	624.454A	-25.423000000000002	1.269367521383562e-16
7847	2.08383e-11	O	7	953.269A	-25.426	1.260629256830328e-16
7848	1.92762e-11	P	4	1030.51A	-25.426	1.260629256830328e-16
7849	3.59908e-11	B	2	551.931A	-25.427	1.2577298899961928e-16
7850	1.29588e-10	Fe	8	153.290A	-25.427	1.2577298899961928e-16
7851	1.46814e-11	Be	4	1353.04A	-25.428	1.254837191520731e-16
7852	4.46982e-11	Mn	6	444.413A	-25.43	1.2490717383339146e-16
7853	3.09719e-10	S	8	64.1371A	-25.435	1.2347737323785162e-16
7854	3.5032599999999998e-12	O	7	5670.28A	-25.436999999999998	1.2291004624129426e-16
7855	7.57028e-11	B	5	262.400A	-25.438000000000002	1.2262736097937093e-16
7856	4.3159e-11	O	4	460.262A	-25.44	1.2206393943438736e-16
7857	1.79297e-11	N	6	1107.91A	-25.441999999999997	1.2150310657625917e-16
7858	3.49027e-12	Fe	2	5691.39A	-25.441999999999997	1.2150310657625917e-16
7859	1.29676e-11	O	7	1531.86A	-25.443	1.2122365718577095e-16
7860	3.0508e-12	Fe	2	6511.23A	-25.445	1.2066668507388107e-16
7861	1.71897e-12	N	1	1.15560m	-25.447	1.2011227201639215e-16
7862	3.204e-11	O	7	619.988A	-25.45	1.1928542495177964e-16
7863	4.66339e-11	Mn	6	425.966A	-25.451	1.1901107608749062e-16
7864	1.3082899999999999e-12	N	5	1.51835m	-25.451	1.1901107608749062e-16
7865	4.99507e-11	O	7	397.681A	-25.456999999999997	1.17378182907988e-16
7866	4.99169e-11	O	7	397.950A	-25.458000000000002	1.1710822057867367e-16
7867	7.35637e-11	Fe	7	270.031A	-25.462	1.1603456595889906e-16
7868	5.37443e-11	S	3	369.611A	-25.465	1.1523578962534e-16
7869	4.22716e-11	Ne	4	469.924A	-25.465999999999998	1.1497075466384466e-16
7870	3.18371e-12	Sc	1	6239.41A	-25.465999999999998	1.1497075466384466e-16
7871	1.7839e-12	Ni	4	1.11354m	-25.471999999999998	1.1339329677248874e-16
7872	1.17067e-12	C	5	1.69685m	-25.473000000000003	1.131324994269605e-16
7873	2.95349e-11	O	7	672.576A	-25.476999999999997	1.1209529443779668e-16
7874	5.33937e-10	B	5	37.2038A	-25.478	1.118374824147964e-16
7875	4.65645e-11	Fe	6	426.601A	-25.479	1.115802633429967e-16
7876	2.59466e-11	O	7	765.589A	-25.48	1.1132363585864476e-16
7877	6.1664e-11	F	2	322.140A	-25.480999999999998	1.1106759860112916e-16
7878	9.8526e-11	O	7	201.616A	-25.480999999999998	1.1106759860112916e-16
7879	9.50348e-13	Fe	2	2.09023m	-25.483	1.1055728933978823e-16
7880	3.64372e-11	O	4	545.170A	-25.483	1.1055728933978823e-16
7881	1.46912e-15	He	1	1352.13m	-25.486	1.097962183132603e-16
7882	8.4649e-12	Zn	2	2346.69A	-25.488000000000003	1.092917505137296e-16
7883	1.8290099999999997e-12	Fe	2	1.08608m	-25.493000000000002	1.0804069819082173e-16
7884	4.2276e-11	Ne	4	469.875A	-25.495	1.0754429627358556e-16
7885	2.38493e-11	Ar	1	832.917A	-25.496	1.0729695125590846e-16
7886	3.09737e-12	Sc	1	6413.32A	-25.496	1.0729695125590846e-16
7887	5.12855e-11	O	7	387.331A	-25.498	1.068039665454334e-16
7888	6.645210000000001e-12	Ni	7	2989.29A	-25.498	1.068039665454334e-16
7889	1.64469e-11	Al	1	1207.79A	-25.498	1.068039665454334e-16
7890	2.94489e-11	O	7	674.540A	-25.502	1.0582478189447441e-16
7891	4.63529e-11	Mn	6	428.548A	-25.502	1.0582478189447441e-16
7892	5.3453e-11	O	7	371.625A	-25.506999999999998	1.046134156331785e-16
7893	2.0987e-11	F	1	946.513A	-25.52	1.0152836257959447e-16
7894	4.48424e-12	Si	2	4429.84A	-25.52	1.0152836257959447e-16
7895	1.3323700000000001e-12	Fe	2	1.49091m	-25.521	1.0129485382546045e-16
7896	5.53601e-12	Fe	2	3588.23A	-25.521	1.0129485382546045e-16
7897	2.43536e-12	Fe	2	8156.68A	-25.522	1.0106188212655864e-16
7898	3.66876e-11	O	7	541.449A	-25.525	1.0036617702351009e-16
7899	4.1912300000000005e-12	Fe	2	4739.52A	-25.526	1.0013534122198142e-16
7900	6.3258800000000005e-12	Ni	7	3140.19A	-25.528000000000002	9.967526112070342e-17
7901	1.75639e-11	Si	6	1130.99A	-25.531	9.898910144951849e-17
7902	2.7458599999999998e-12	Ca	2	7234.34A	-25.531	9.898910144951849e-17
7903	2.57519e-12	C	6	7713.77A	-25.531999999999996	9.876143283392233e-17
7904	7.85022e-12	Be	4	2530.43A	-25.531999999999996	9.876143283392233e-17
7905	2.01231e-11	Cl	1	987.147A	-25.533	9.853428784161004e-17
7906	2.8854700000000002e-12	N	1	6884.31A	-25.534000000000002	9.830766526828389e-17
7907	2.38475e-11	Ar	1	832.979A	-25.535999999999998	9.785598257523141e-17
7908	5.3666e-11	F	2	370.150A	-25.535999999999998	9.785598257523141e-17
7909	5.34192e-11	O	7	371.860A	-25.537	9.763092006072675e-17
7910	2.71193e-11	C	5	732.483A	-25.537	9.763092006072675e-17
7911	3.15385e-12	Ca	2	6298.48A	-25.541999999999998	9.651334816023587e-17
7912	1.0700599999999999e-10	F	6	185.638A	-25.543000000000003	9.629137361919458e-17
7913	4.92942e-11	Fe	8	402.978A	-25.548000000000002	9.518913538002254e-17
7914	6.42829e-11	Al	7	309.016A	-25.548000000000002	9.518913538002254e-17
7915	8.18266e-12	Si	2	2427.63A	-25.551	9.453385798121404e-17
7916	2.93695e-12	Fe	2	6763.63A	-25.555	9.366716636174268e-17
7917	3.55606e-11	Ne	7	558.609A	-25.555	9.366716636174268e-17
7918	2.9695400000000003e-12	Fe	2	6689.41A	-25.558000000000003	9.302236612395933e-17
7919	3.3752300000000004e-12	Mn	5	5885.36A	-25.56	9.259496717464728e-17
7920	3.48895e-11	Fe	8	569.354A	-25.564	9.174605141293745e-17
7921	3.3458699999999998e-12	Fe	1	5937.00A	-25.566	9.132451659704989e-17
7922	1.4204e-12	Fe	2	1.39852m	-25.566999999999997	9.111447603744098e-17
7923	3.1141299999999998e-12	Sc	1	6378.81A	-25.568	9.090491855771237e-17
7924	2.34972e-11	Fe	8	845.396A	-25.568	9.090491855771237e-17
7925	2.58382e-11	C	3	768.800A	-25.568	9.090491855771237e-17
7926	5.85406e-13	Ni	3	3.39328m	-25.569000000000003	9.06958430468134e-17
7927	4.10329e-11	C	3	484.111A	-25.570999999999998	9.027913350006284e-17
7928	7.59426e-11	Cl	7	261.572A	-25.570999999999998	9.027913350006284e-17
7929	5.2677e-11	F	2	377.099A	-25.572	9.007149725485725e-17
7930	3.3473300000000004e-12	Fe	1	5934.42A	-25.574	8.965765631644759e-17
7931	6.57763e-12	Si	1	3020.00A	-25.575	8.945144942910079e-17
7932	7.64019e-11	Cl	7	260.000A	-25.576	8.924571680443351e-17
7933	2.07657e-11	Si	1	956.599A	-25.576	8.924571680443351e-17
7934	2.4345599999999997e-12	Fe	2	8159.35A	-25.576	8.924571680443351e-17
7935	4.90057e-12	Ni	5	4053.50A	-25.576999999999998	8.904045735167331e-17
7936	7.60654e-11	Cl	7	261.150A	-25.578000000000003	8.883566998255282e-17
7937	6.429489999999999e-13	Sc	8	3.08958m	-25.579	8.863135361131272e-17
7938	4.80363e-11	Fe	6	413.530A	-25.583000000000002	8.781877647717533e-17
7939	1.03634e-10	O	7	191.678A	-25.584	8.761679889609683e-17
7940	2.2566e-11	Na	7	880.283A	-25.585	8.741528585056338e-17
7941	3.3867400000000007e-10	Cl	8	58.6537A	-25.588	8.681352325549785e-17
7942	3.51877e-11	Ne	7	564.528A	-25.592	8.601761209023888e-17
7943	3.40013e-13	Mn	5	5.84226m	-25.6	8.444761373308244e-17
7944	5.31231e-12	Ni	4	3739.32A	-25.601	8.425338961115914e-17
7945	6.67893e-11	S	4	297.420A	-25.601999999999997	8.405961219232037e-17
7946	2.90161e-11	Cr	5	684.602A	-25.603	8.386628044917619e-17
7947	4.43181e-12	Co	8	4482.24A	-25.603	8.386628044917619e-17
7948	3.90237e-11	O	7	509.036A	-25.605	8.348094989223264e-17
7949	6.2402e-11	Ar	3	318.330A	-25.612	8.214618181344604e-17
7950	1.64354e-12	Fe	2	1.20864m	-25.616	8.139306109173138e-17
7951	1.13432e-11	N	3	1751.22A	-25.618000000000002	8.101909394553276e-17
7952	3.5262599999999997e-10	S	9	56.3330A	-25.619	8.083275520030391e-17
7953	4.45583e-11	O	7	445.809A	-25.621	8.046136242583254e-17
7954	1.6557e-13	Ni	1	11.9976m	-25.624000000000002	7.990747030290672e-17
7955	2.9237400000000002e-12	Fe	2	6794.18A	-25.625	7.972368822110925e-17
7956	2.92251e-12	Ni	3	6797.05A	-25.627	7.935739114653647e-17
7957	6.18696e-11	F	2	321.070A	-25.627	7.935739114653647e-17
7958	4.2932e-12	Ni	4	4626.96A	-25.629	7.899277705414605e-17
7959	2.48129e-11	F	1	800.570A	-25.63	7.881109870844268e-17
7960	1.0713699999999999e-10	O	7	185.412A	-25.63	7.881109870844268e-17
7961	7.63912e-11	K	9	260.036A	-25.635	7.790895552154402e-17
7962	4.96548e-13	V	4	4.00051m	-25.638	7.737263404415807e-17
7963	2.32394e-11	Mg	7	854.774A	-25.64	7.701713908231232e-17
7964	4.28604e-11	Fe	6	463.469A	-25.643	7.648695682611146e-17
7965	3.50836e-12	Fe	2	5662.03A	-25.644000000000002	7.631104170700407e-17
7966	6.04455e-12	S	2	3286.34A	-25.644000000000002	7.631104170700407e-17
7967	3.87019e-11	Fe	8	513.269A	-25.645	7.613553118144389e-17
7968	1.86259e-12	N	1	1.06650m	-25.646	7.596042431889036e-17
7969	1.15845e-12	Fe	2	1.71474m	-25.646	7.596042431889036e-17
7970	2.2497900000000003e-12	Fe	2	8829.46A	-25.65	7.52640149627664e-17
7971	1.29059e-11	O	7	1539.18A	-25.651999999999997	7.491820822556424e-17
7972	1.43241e-11	C	5	1386.79A	-25.651999999999997	7.491820822556424e-17
7973	2.09242e-11	O	7	949.352A	-25.655	7.440247490774843e-17
7974	1.6201e-12	N	1	1.22612m	-25.656	7.423135396401693e-17
7975	4.7787e-13	C	5	4.15687m	-25.656999999999996	7.406062658753464e-17
7976	7.76253e-11	Al	7	255.902A	-25.66	7.355079682019012e-17
7977	7.66426e-11	Cr	7	259.183A	-25.669	7.204226890420614e-17
7978	1.7345799999999999e-12	Ni	4	1.14520m	-25.671	7.171126474554243e-17
7979	3.54755e-11	Ne	7	559.948A	-25.671999999999997	7.154633341342408e-17
7980	5.95161e-12	Ti	3	3337.66A	-25.671999999999997	7.154633341342408e-17
7981	4.42871e-11	Fe	8	448.538A	-25.673000000000002	7.13817814128421e-17
7982	1.42941e-11	Cl	1	1389.69A	-25.674	7.12176078713605e-17
7983	1.84063e-12	Li	1	1.07922m	-25.675	7.105381191854575e-17
7984	7.34734e-11	Fe	7	270.363A	-25.675	7.105381191854575e-17
7985	2.29379e-12	Fe	2	8660.10A	-25.676	7.089039268596916e-17
7986	5.51469e-11	B	3	360.210A	-25.676	7.089039268596916e-17
7987	4.68943e-11	O	7	423.600A	-25.678	7.056468091779037e-17
7988	1.25925e-11	C	5	1577.49A	-25.68	7.024046565925064e-17
7989	1.83399e-13	Mn	6	10.8313m	-25.680999999999997	7.00789170711606e-17
7990	3.17672e-11	O	7	625.313A	-25.685	6.943642969759682e-17
7991	6.50293e-12	Ni	7	3054.69A	-25.689	6.879983268367957e-17
7992	7.47781e-11	O	7	265.645A	-25.691	6.848372616621346e-17
7993	1.10337e-11	Fe	7	1800.34A	-25.691999999999997	6.83262179668378e-17
7994	1.3190799999999999e-12	N	5	1.50593m	-25.691999999999997	6.83262179668378e-17
7995	8.15842e-12	Sc	1	2434.84A	-25.693	6.816907202626701e-17
7996	1.21109e-11	Be	4	1640.21A	-25.695	6.785586359077279e-17
7997	1.9145200000000002e-12	N	1	1.03757m	-25.698	6.738874711145817e-17
7998	2.74967e-12	Ca	2	7224.29A	-25.706	6.615876385936812e-17
7999	2.07765e-11	O	7	956.100A	-25.706999999999997	6.600660292491315e-17
8000	1.9271e-12	N	1	1.03080m	-25.708000000000002	6.585479195089506e-17
8001	4.96666e-11	O	7	399.956A	-25.71	6.555221666647884e-17
8002	2.5645e-11	O	7	774.593A	-25.71	6.555221666647884e-17
8003	1.29257e-10	F	6	153.682A	-25.711	6.540145075185614e-17
8004	5.66673e-11	O	7	350.545A	-25.711	6.540145075185614e-17
8005	3.82464e-11	K	8	519.381A	-25.713	6.510095838104633e-17
8006	8.40575e-12	Cu	1	2363.20A	-25.715999999999998	6.46528065358009e-17
8007	3.5551900000000003e-12	Fe	2	5587.45A	-25.721	6.391273197922197e-17
8008	8.935290000000001e-13	Fe	2	2.22315m	-25.721999999999998	6.376573677474385e-17
8009	5.84957e-12	Fe	8	3395.89A	-25.723000000000003	6.361907964985337e-17
8010	1.25107e-11	B	1	1587.80A	-25.723000000000003	6.361907964985337e-17
8011	4.46283e-11	Na	5	445.109A	-25.729	6.274619315338888e-17
8012	7.35163e-12	Sc	1	2702.05A	-25.729	6.274619315338888e-17
8013	6.83551e-12	Be	4	2906.07A	-25.730999999999998	6.245790058306874e-17
8014	3.1286599999999997e-12	Ni	4	6349.18A	-25.736	6.174295090716766e-17
8015	5.20027e-11	O	7	381.989A	-25.736	6.174295090716766e-17
8016	2.12493e-11	O	7	934.828A	-25.736	6.174295090716766e-17
8017	3.06441e-12	Fe	2	6482.31A	-25.737	6.160094606067428e-17
8018	8.83116e-11	Mg	5	224.936A	-25.743000000000002	6.075574939511725e-17
8019	4.88382e-11	S	3	406.741A	-25.744	6.061601504909586e-17
8020	1.0721799999999999e-10	Cl	9	185.272A	-25.744	6.061601504909586e-17
8021	2.9043099999999998e-12	Fe	2	6839.64A	-25.745	6.047660208315162e-17
8022	1.90743e-12	N	1	1.04142m	-25.746	6.033750975813186e-17
8023	5.5505e-11	O	7	357.886A	-25.748	6.006028408274473e-17
8024	7.49638e-11	Fe	7	264.987A	-25.75	5.978433214363595e-17
8025	1.73423e-12	N	1	1.14543m	-25.75	5.978433214363595e-17
8026	5.31689e-11	O	7	373.610A	-25.750999999999998	5.964683199529463e-17
8027	3.3824599999999997e-12	Fe	1	5872.78A	-25.754	5.923622609199381e-17
8028	2.16777e-18	H	1	91.6354c	-25.754	5.923622609199381e-17
8029	2.2553e-12	Fe	2	8807.90A	-25.756999999999998	5.882844677985038e-17
8030	1.65653e-11	Al	1	1199.16A	-25.759	5.855815461903874e-17
8031	4.28325e-11	Fe	6	463.771A	-25.761999999999997	5.815504311808225e-17
8032	1.41803e-12	Si	2	1.40084m	-25.763	5.802129023051337e-17
8033	4.84952e-11	Na	4	409.617A	-25.763	5.802129023051337e-17
8034	1.13119e-12	Ni	4	1.75606m	-25.764	5.788784496605038e-17
8035	2.63577e-11	O	7	753.649A	-25.765	5.775470661717838e-17
8036	1.00931e-11	S	4	1968.12A	-25.766	5.762187447801203e-17
8037	1.33786e-11	O	7	1484.79A	-25.766	5.762187447801203e-17
8038	5.42671e-11	F	2	366.050A	-25.766	5.762187447801203e-17
8039	2.40508e-12	Fe	2	8259.37A	-25.767	5.748934784428759e-17
8040	2.57159e-11	Ca	8	772.457A	-25.769000000000002	5.722520828420988e-17
8041	6.0244300000000004e-12	Fe	8	3297.32A	-25.771	5.696228233517212e-17
8042	3.29273e-11	O	7	603.282A	-25.772	5.683127272127984e-17
8043	2.986e-11	O	7	665.254A	-25.773000000000003	5.670056442113721e-17
8044	6.74953e-12	Ni	7	2943.09A	-25.776	5.631024048115681e-17
8045	4.77474e-12	Si	2	4160.32A	-25.778000000000002	5.605151842731044e-17
8046	4.11878e-11	C	3	482.290A	-25.778000000000002	5.605151842731044e-17
8047	3.15594e-12	Ca	2	6294.31A	-25.779	5.592260351227895e-17
8048	3.4441800000000004e-12	Fe	2	5767.54A	-25.78	5.57939850933239e-17
8049	7.5687e-11	O	7	262.455A	-25.781	5.566566248852414e-17
8050	1.95377e-12	O	1	1.01673m	-25.783	5.5409902001538296e-17
8051	2.08485e-11	Si	1	952.798A	-25.785	5.5155316627248573e-17
8052	1.17604e-12	Cr	4	1.68910m	-25.785999999999998	5.5028462919159335e-17
8053	4.65837e-11	Fe	6	426.425A	-25.791	5.4398557312949254e-17
8054	2.72022e-11	Cl	6	730.252A	-25.791999999999998	5.4273444102984577e-17
8055	1.56561e-11	N	6	1268.80A	-25.798000000000002	5.3528784533325414e-17
8056	4.1782300000000005e-12	Ni	4	4754.28A	-25.799	5.340567174524276e-17
8057	5.68889e-11	Mg	6	349.180A	-25.802	5.3038029686900994e-17
8058	3.53852e-11	Ne	7	561.378A	-25.802	5.3038029686900994e-17
8059	2.58849e-11	O	7	767.414A	-25.805	5.2672918458687275e-17
8060	5.66213e-11	B	3	350.830A	-25.808000000000003	5.231032063848913e-17
8061	5.217e-11	O	7	380.764A	-25.818	5.111959236806474e-17
8062	2.15868e-12	Fe	2	9202.15A	-25.819000000000003	5.100202056820096e-17
8063	3.3451999999999995e-10	Cl	8	59.3820A	-25.820999999999998	5.0767687569461773e-17
8064	1.91129e-12	N	1	1.03932m	-25.826	5.018655465536775e-17
8065	3.3892800000000003e-12	Mn	5	5860.97A	-25.828000000000003	4.9955968382161267e-17
8066	3.35634e-10	Cl	8	59.1849A	-25.828000000000003	4.9955968382161267e-17
8067	1.94092e-11	N	6	1023.46A	-25.828000000000003	4.9955968382161267e-17
8068	4.25513e-11	K	9	466.835A	-25.831999999999997	4.9497969311099116e-17
8069	2.56994e-11	N	3	772.955A	-25.834	4.9270546800167413e-17
8070	9.3012e-13	Fe	2	2.13569m	-25.834	4.9270546800167413e-17
8071	2.77967e-12	Fe	2	7146.34A	-25.835	4.9157227687098985e-17
8072	9.99381e-12	S	9	1987.68A	-25.836	4.904416920075871e-17
8073	2.19823e-11	N	6	903.657A	-25.840999999999998	4.848276523828866e-17
8074	4.30669e-11	V	10	461.246A	-25.842	4.837125797253433e-17
8075	4.8093e-11	Na	4	413.043A	-25.843000000000004	4.8260007166374156e-17
8076	2.60326e-11	O	7	763.061A	-25.848000000000003	4.770757943248533e-17
8077	1.1685200000000002e-12	Fe	2	1.69997m	-25.851	4.737916276571802e-17
8078	3.47649e-11	F	4	571.393A	-25.851999999999997	4.727019371521626e-17
8079	3.4838800000000003e-12	Mn	5	5701.82A	-25.854	4.705300690338211e-17
8080	1.57525e-11	Si	6	1261.03A	-25.855999999999998	4.6836817974305467e-17
8081	2.93872e-11	O	7	675.956A	-25.855999999999998	4.6836817974305467e-17
8082	1.09432e-11	O	5	1815.23A	-25.855999999999998	4.6836817974305467e-17
8083	3.78059e-11	Fe	6	525.433A	-25.857	4.6729096282209745e-17
8084	1.17829e-11	B	1	1685.87A	-25.861	4.630068135238313e-17
8085	9.92007e-13	Fe	2	2.00245m	-25.862	4.61941927403006e-17
8086	2.49001e-11	O	7	797.766A	-25.863000000000003	4.6087949045228735e-17
8087	3.714169999999999e-12	Ni	1	5348.28A	-25.865	4.587619415424231e-17
8088	8.27165e-12	B	2	2401.51A	-25.866	4.577068183562327e-17
8089	4.61431e-11	Fe	8	430.497A	-25.866999999999997	4.566541218860336e-17
8090	3.2562399999999997e-13	Fe	2	6.10043m	-25.868000000000002	4.556038465505228e-17
8091	2.38632e-11	O	7	832.432A	-25.868000000000002	4.556038465505228e-17
8092	9.876760000000001e-12	N	6	2011.23A	-25.87	4.535105370225853e-17
8093	4.29037e-12	Mg	1	4630.02A	-25.871	4.524674917316362e-17
8094	8.13274e-14	V	4	24.4253m	-25.877	4.4625940500992195e-17
8095	4.96546e-11	V	10	400.053A	-25.877	4.4625940500992195e-17
8096	7.61592e-11	K	9	260.828A	-25.879	4.4420902929094295e-17
8097	9.93392e-11	Si	7	199.966A	-25.879	4.4420902929094295e-17
8098	1.4844399999999999e-12	N	1	1.33818m	-25.879	4.4420902929094295e-17
8099	3.15008e-12	Sc	1	6306.02A	-25.88	4.431873768741306e-17
8100	1.46273e-10	Ne	7	135.804A	-25.88	4.431873768741306e-17
8101	1.0219900000000001e-10	B	5	194.371A	-25.88	4.431873768741306e-17
8102	3.45065e-12	Fe	2	5756.74A	-25.881	4.4216807419266886e-17
8103	8.567989999999999e-12	Sc	1	2318.45A	-25.883000000000003	4.4013649643127204e-17
8104	2.38393e-11	O	7	833.264A	-25.884	4.391242105801174e-17
8105	5.19734e-12	Ni	4	3822.04A	-25.885	4.3811425292181026e-17
8106	1.28274e-11	B	1	1548.60A	-25.886	4.3710661810166274e-17
8107	4.86638e-12	Fe	2	4081.98A	-25.886	4.3710661810166274e-17
8108	5.84232e-12	Na	2	3400.10A	-25.889	4.340975973077614e-17
8109	3.3011400000000002e-12	Fe	2	6017.46A	-25.889	4.340975973077614e-17
8110	4.51191e-11	Na	4	440.268A	-25.891	4.3210310001942844e-17
8111	3.53019e-11	Ne	6	562.703A	-25.892	4.3110929046730564e-17
8112	3.96432e-11	C	5	501.081A	-25.897	4.2617442322681314e-17
8113	5.73362e-11	O	4	346.456A	-25.897	4.2617442322681314e-17
8114	2.64701e-12	Fe	2	7504.48A	-25.905	4.183958633706495e-17
8115	2.06951e-11	O	7	959.863A	-25.906999999999996	4.1647350899661823e-17
8116	3.19644e-11	K	9	621.455A	-25.906999999999996	4.1647350899661823e-17
8117	3.328e-12	Fe	1	5968.88A	-25.913	4.107592782322064e-17
8118	8.754989999999999e-12	Sc	1	2268.93A	-25.914	4.098145581079771e-17
8119	7.51323e-11	Fe	7	264.393A	-25.915	4.0887201077974245e-17
8120	4.4335800000000006e-12	Fe	2	4480.45A	-25.925	3.995649475410083e-17
8121	3.07327e-11	F	6	646.362A	-25.927	3.977291133660994e-17
8122	3.6365e-12	Si	2	5462.52A	-25.928	3.968143617894438e-17
8123	1.76317e-11	N	6	1126.63A	-25.93	3.9499116540810214e-17
8124	1.87785e-12	N	1	1.05783m	-25.936999999999998	3.886756934391073e-17
8125	8.5499e-12	F	6	2323.35A	-25.938000000000002	3.877817641504682e-17
8126	1.8250099999999997e-12	N	1	1.08846m	-25.939	3.8688989084214657e-17
8127	2.0950400000000003e-12	Fe	2	9481.66A	-25.941999999999997	3.842265595671621e-17
8128	3.06878e-11	F	6	647.308A	-25.943	3.833428630024735e-17
8129	3.4899e-12	Mn	5	5691.98A	-25.943	3.833428630024735e-17
8130	1.09886e-12	Ni	4	1.80773m	-25.944000000000003	3.82461198883487e-17
8131	6.40396e-12	Al	7	3101.90A	-25.945999999999998	3.8070394929538683e-17
8132	1.27639e-11	B	1	1556.30A	-25.948	3.78954773535747e-17
8133	2.95349e-11	O	7	672.576A	-25.954	3.737553191203282e-17
8134	5.91117e-13	Li	2	3.36050m	-25.956999999999997	3.7118240560108834e-17
8135	2.58035e-11	O	7	769.837A	-25.959	3.6947697736089296e-17
8136	1.22305e-11	B	2	1624.17A	-25.959	3.6947697736089296e-17
8137	1.02505e-12	Fe	2	1.93791m	-25.962	3.669335157391608e-17
8138	2.09069e-11	Si	1	950.137A	-25.963	3.6608959207159354e-17
8139	9.15742e-11	Si	8	216.922A	-25.967	3.627332625172988e-17
8140	1.7427e-12	Fe	2	1.13986m	-25.967	3.627332625172988e-17
8141	1.4955e-11	Si	6	1328.28A	-25.968000000000004	3.6189899916406797e-17
8142	7.37323e-11	Fe	7	269.413A	-25.97	3.602362243020129e-17
8143	1.66451e-11	Al	1	1193.41A	-25.973000000000003	3.577563755768892e-17
8144	1.12553e-12	Cr	4	1.76490m	-25.975	3.561126343412839e-17
8145	7.924539999999999e-12	Zn	2	2506.70A	-25.979	3.528477740852631e-17
8146	1.02443e-10	F	6	193.907A	-25.98	3.520362467245119e-17
8147	2.93058e-11	O	7	677.835A	-25.982	3.5041878709367875e-17
8148	1.22316e-11	B	2	1624.02A	-25.985	3.480065211309307e-17
8149	3.2745700000000003e-12	Co	8	6066.28A	-25.989	3.44815978167525e-17
8150	1.26727e-11	B	1	1567.50A	-25.989	3.44815978167525e-17
8151	5.27377e-11	Mg	5	376.665A	-25.991	3.432316926573211e-17
8152	7.04796e-12	Cr	5	2818.47A	-25.994	3.408689023046671e-17
8153	5.46612e-11	F	2	363.410A	-25.994	3.408689023046671e-17
8154	8.953180000000001e-12	B	2	2218.71A	-25.996	3.393027519607348e-17
8155	1.25141e-10	B	5	158.736A	-25.997	3.385223772863922e-17
8156	2.27787e-11	Na	7	872.062A	-25.997	3.385223772863922e-17
8157	3.85943e-11	Ar	2	514.700A	-25.998	3.3774379742399504e-17
8158	4.86135e-11	V	10	408.620A	-25.999000000000002	3.369670082455904e-17
8159	4.1194e-12	Cr	9	4822.17A	-26.003	3.338776761446773e-17
8160	3.10961e-13	Fe	2	6.38808m	-26.009	3.2929670269171596e-17
8161	2.57118e-12	Be	4	7725.80A	-26.009	3.2929670269171596e-17
8162	4.33064e-12	Fe	2	4586.96A	-26.017	3.232863605108562e-17
8163	4.83177e-11	Si	8	411.122A	-26.018	3.225428225146413e-17
8164	7.88218e-16	He	1	2520.17m	-26.023000000000003	3.1885070535623057e-17
8165	6.81073e-12	Ni	7	2916.64A	-26.023000000000003	3.1885070535623057e-17
8166	4.26423e-12	Be	4	4658.39A	-26.024	3.181173690837791e-17
8167	1.53929e-11	Si	6	1290.49A	-26.026	3.166557525396097e-17
8168	1.519e-12	Fe	2	1.30773m	-26.029	3.1447590967189416e-17
8169	3.64907e-10	S	9	54.4370A	-26.038	3.0802600417591066e-17
8170	3.80736e-11	Ne	4	521.738A	-26.041	3.0590556807807034e-17
8171	2.52258e-12	Fe	2	7874.65A	-26.041	3.0590556807807034e-17
8172	4.56344e-11	Mn	6	435.296A	-26.043000000000003	3.045000596629059e-17
8173	3.6468e-11	O	4	544.709A	-26.043000000000003	3.045000596629059e-17
8174	4.07198e-11	Ne	7	487.833A	-26.046999999999997	3.0170838633576477e-17
8175	5.75765e-11	B	3	345.010A	-26.05	2.996314404132286e-17
8176	3.51949e-11	F	6	564.414A	-26.05	2.996314404132286e-17
8177	2.93324e-11	F	4	677.219A	-26.052	2.982547589961698e-17
8178	6.24397e-11	Fe	7	318.138A	-26.054000000000002	2.9688440285565976e-17
8179	7.60769e-11	O	7	261.110A	-26.055	2.96201587677014e-17
8180	6.03731e-12	Fe	2	3290.28A	-26.055	2.96201587677014e-17
8181	1.31205e-11	Fe	7	1514.00A	-26.057	2.948406650018238e-17
8182	7.28049e-12	Ni	7	2728.45A	-26.057	2.948406650018238e-17
8183	1.28244e-11	O	7	1548.96A	-26.06	2.9281099614041147e-17
8184	4.73742e-12	Mn	6	4193.10A	-26.06	2.9281099614041147e-17
8185	5.81798e-12	Ni	7	3414.32A	-26.061999999999998	2.9146565181826336e-17
8186	4.32478e-11	K	9	459.317A	-26.066	2.887934786605272e-17
8187	2.10325e-11	Si	8	944.467A	-26.068	2.874665931544798e-17
8188	2.61093e-12	Mg	1	7608.21A	-26.069000000000003	2.8680543833707564e-17
8189	4.9147e-12	Fe	2	4041.85A	-26.075	2.82870320199327e-17
8190	9.029299999999999e-17	K	9	2.20000c	-26.076999999999998	2.8157064913437186e-17
8191	5.45148e-12	Mg	1	3643.87A	-26.081	2.7898919390652786e-17
8192	4.42307e-12	B	4	4491.10A	-26.084	2.7706864580459253e-17
8193	7.52098e-11	Fe	7	264.121A	-26.088	2.7452846519136895e-17
8194	3.23403e-12	Be	3	6142.32A	-26.090999999999998	2.726386245299183e-17
8195	1.26672e-11	B	1	1568.18A	-26.092	2.7201157309399192e-17
8196	5.21657e-11	Fe	8	380.795A	-26.092	2.7201157309399192e-17
8197	2.39929e-11	P	4	827.931A	-26.092	2.7201157309399192e-17
8198	8.95752e-12	B	2	2217.63A	-26.094	2.7076179344006886e-17
8199	3.52094e-10	S	9	56.4180A	-26.094	2.7076179344006886e-17
8200	7.267630000000001e-12	P	4	2733.28A	-26.096	2.6951775600206037e-17
8201	2.0537099999999997e-12	Fe	2	9672.48A	-26.096999999999998	2.6889788236456847e-17
8202	3.76808e-11	O	7	527.177A	-26.096999999999998	2.6889788236456847e-17
8203	9.162e-14	Si	4	21.6814m	-26.096999999999998	2.6889788236456847e-17
8204	2.50902e-11	F	1	791.722A	-26.098000000000003	2.6827943439687644e-17
8205	1.44208e-10	Mg	5	137.749A	-26.099	2.6766240882004354e-17
8206	7.2098e-11	Na	2	275.520A	-26.103	2.65208465105846e-17
8207	1.97336e-11	Si	7	1006.63A	-26.109	2.615696685496365e-17
8208	2.1785e-11	C	3	911.841A	-26.11	2.6096807500601784e-17
8209	2.17682e-11	S	5	912.545A	-26.116999999999997	2.5679548405502733e-17
8210	1.22562e-11	B	1	1620.77A	-26.118000000000002	2.562048708310414e-17
8211	3.78736e-11	Fe	6	524.493A	-26.119	2.5561561597978047e-17
8212	1.06415e-10	F	6	186.670A	-26.12	2.550277163770675e-17
8213	2.41947e-12	Fe	2	8210.24A	-26.123	2.5327211792620787e-17
8214	5.76173e-13	Mg	1	3.44765m	-26.123	2.5327211792620787e-17
8215	8.3422e-11	Ar	4	238.120A	-26.124000000000002	2.5268960821945012e-17
8216	7.40438e-11	Na	2	268.280A	-26.125999999999998	2.5152860493007832e-17
8217	5.57577e-11	Mg	5	356.264A	-26.131999999999998	2.4807750309197342e-17
8218	2.35429e-12	Fe	2	8437.57A	-26.134	2.469376905007892e-17
8219	1.4617200000000001e-10	Ne	7	135.898A	-26.135	2.463697495728306e-17
8220	1.7399700000000001e-12	N	1	1.14166m	-26.139	2.4411101813199303e-17
8221	5.49334e-11	F	2	361.610A	-26.144000000000002	2.4131670241423643e-17
8222	2.83697e-12	Ni	1	7002.01A	-26.144000000000002	2.4131670241423643e-17
8223	3.15212e-12	Ca	2	6301.93A	-26.149	2.3855437296400155e-17
8224	3.5065e-12	Fe	2	5665.04A	-26.15	2.380057131313348e-17
8225	1.28757e-11	B	1	1542.79A	-26.155	2.3528128426201125e-17
8226	8.72895e-12	Mn	6	2275.70A	-26.155	2.3528128426201125e-17
8227	1.67017e-11	Al	1	1189.37A	-26.156	2.347401523244622e-17
8228	2.54539e-11	F	1	780.409A	-26.158	2.33661619293691e-17
8229	3.43696e-12	Fe	2	5779.66A	-26.16	2.325880416720707e-17
8230	4.55515e-11	O	7	436.088A	-26.160999999999998	2.3205310402058885e-17
8231	9.50648e-12	B	1	2089.57A	-26.162	2.3151939669156244e-17
8232	4.0885e-13	C	5	4.85862m	-26.162	2.3151939669156244e-17
8233	1.1260899999999999e-10	N	6	176.402A	-26.163	2.3098691685533027e-17
8234	1.5966299999999998e-12	Mn	5	1.24415m	-26.166	2.293968141043003e-17
8235	2.4219799999999997e-12	Ni	1	8201.74A	-26.169	2.2781765754361417e-17
8236	2.1557400000000003e-12	Fe	2	9214.68A	-26.171	2.2677093048724912e-17
8237	1.25134e-11	B	1	1587.45A	-26.173000000000002	2.25729012704853e-17
8238	1.22283e-12	B	1	1.62447m	-26.175	2.2469188209982293e-17
8239	5.076e-12	Fe	2	3913.41A	-26.175	2.2469188209982293e-17
8240	1.72172e-12	S	1	1.15376m	-26.179000000000002	2.2263189454258333e-17
8241	4.51426e-11	Mn	10	440.038A	-26.179000000000002	2.2263189454258333e-17
8242	2.31112e-11	Cr	5	859.516A	-26.18	2.221198553940725e-17
8243	9.96441e-11	Si	7	199.354A	-26.180999999999997	2.2160899390292362e-17
8244	6.09286e-12	Fe	2	3260.29A	-26.180999999999997	2.2160899390292362e-17
8245	3.64998e-11	O	4	544.234A	-26.186	2.1907225672654457e-17
8246	2.2509200000000003e-12	Fe	2	8825.05A	-26.186	2.1907225672654457e-17
8247	3.5197e-11	Na	4	564.380A	-26.186999999999998	2.185684045178255e-17
8248	2.28098e-12	Fe	2	8708.75A	-26.188000000000002	2.1806571113702574e-17
8249	2.03428e-12	Fe	2	9764.87A	-26.19	2.1706379020440917e-17
8250	2.61902e-12	Mg	1	7584.71A	-26.19	2.1706379020440917e-17
8251	1.1114200000000001e-10	Li	2	178.731A	-26.191999999999997	2.1606647268032654e-17
8252	2.36813e-11	O	7	838.823A	-26.194000000000003	2.1507373741402974e-17
8253	4.17864e-11	Si	8	475.381A	-26.195	2.1457908154453372e-17
8254	4.92082e-12	Mn	6	4036.82A	-26.195	2.1457908154453372e-17
8255	2.69632e-11	Cl	6	736.724A	-26.195999999999998	2.140855633519673e-17
8256	1.2466299999999999e-10	N	6	159.345A	-26.195999999999998	2.140855633519673e-17
8257	1.63337e-11	Mg	7	1216.16A	-26.203000000000003	2.1066257192146217e-17
8258	3.12173e-11	K	9	636.328A	-26.204	2.1017806145106717e-17
8259	3.24542e-11	O	7	612.077A	-26.204	2.1017806145106717e-17
8260	1.27779e-11	B	1	1554.60A	-26.204	2.1017806145106717e-17
8261	2.06514e-11	O	7	961.894A	-26.206	2.0921238097683493e-17
8262	8.76889e-12	Zn	2	2265.33A	-26.206	2.0921238097683493e-17
8263	1.14463e-10	B	5	173.545A	-26.206999999999997	2.0873120585305767e-17
8264	1.34963e-11	Fe	7	1471.84A	-26.208000000000002	2.0825113740135186e-17
8265	1.7115099999999998e-12	Fe	2	1.16064m	-26.208000000000002	2.0825113740135186e-17
8266	5.95105e-11	Mn	10	333.797A	-26.214000000000002	2.0539382467831975e-17
8267	1.69262e-11	Li	2	1173.59A	-26.219	2.0304270100917817e-17
8268	4.76556e-11	Mn	6	416.834A	-26.22	2.0257571575556176e-17
8269	3.13082e-12	Sc	1	6344.80A	-26.221	2.0210980453822282e-17
8270	1.19484e-12	Cr	4	1.66253m	-26.221999999999998	2.0164496488694976e-17
8271	4.1075e-11	Si	8	483.614A	-26.221999999999998	2.0164496488694976e-17
8272	8.95584e-12	B	2	2218.05A	-26.221999999999998	2.0164496488694976e-17
8273	3.59819e-11	Cl	6	552.068A	-26.223000000000003	2.011811943372041e-17
8274	5.4595699999999995e-12	Mg	1	3638.47A	-26.228	1.9887829224882257e-17
8275	4.30896e-11	Fe	6	461.003A	-26.230999999999998	1.9750922371485586e-17
8276	1.25209e-10	Ne	7	158.650A	-26.232	1.9705496510585413e-17
8277	4.9058800000000005e-12	Fe	2	4049.11A	-26.233	1.966017512626611e-17
8278	1.90981e-12	N	1	1.04013m	-26.236	1.952483543266093e-17
8279	5.06599e-11	O	7	392.114A	-26.236	1.952483543266093e-17
8280	2.57598e-11	O	7	771.143A	-26.239	1.9390427410953248e-17
8281	3.31074e-12	Fe	1	6000.00A	-26.24	1.9345830665454745e-17
8282	1.27807e-11	O	7	1554.25A	-26.243000000000002	1.921265490389678e-17
8283	1.21125e-10	B	5	164.000A	-26.244	1.916846702381861e-17
8284	2.623e-12	Mg	1	7573.18A	-26.245	1.912438077304428e-17
8285	5.12059e-11	Mg	6	387.933A	-26.247	1.9036512224981712e-17
8286	3.73549e-11	Al	7	531.777A	-26.247	1.9036512224981712e-17
8287	8.164219999999999e-12	Zn	2	2433.11A	-26.248	1.8992729461823014e-17
8288	9.02092e-14	Mn	5	22.0204m	-26.25	1.890546579659063e-17
8289	2.92621e-11	O	7	678.847A	-26.250999999999998	1.886198443185367e-17
8290	2.23309e-12	Fe	2	8895.51A	-26.250999999999998	1.886198443185367e-17
8291	3.83062e-11	B	2	518.570A	-26.252	1.8818603071480362e-17
8292	1.04955e-12	Ni	4	1.89267m	-26.252	1.8818603071480362e-17
8293	6.1739e-12	Fe	2	3217.49A	-26.253	1.8775321485467204e-17
8294	2.74328e-11	Cl	6	724.113A	-26.256	1.864607308147984e-17
8295	5.82279e-11	B	3	341.150A	-26.258000000000003	1.8560402157637407e-17
8296	4.12703e-12	Ni	1	4813.25A	-26.258000000000003	1.8560402157637407e-17
8297	1.26554e-10	K	9	156.964A	-26.264	1.830574389314317e-17
8298	5.41622e-11	O	7	366.759A	-26.266	1.8221636639884393e-17
8299	4.49916e-11	K	8	441.515A	-26.267	1.817972803856398e-17
8300	1.07572e-10	Cl	7	184.662A	-26.273000000000003	1.793029281879002e-17
8301	1.0763e-10	Cl	7	184.562A	-26.274	1.788905428966397e-17
8302	8.21731e-11	Fe	9	241.739A	-26.274	1.788905428966397e-17
8303	3.10936e-10	S	8	63.8861A	-26.275	1.784791060652296e-17
8304	8.48313e-12	Sc	1	2341.64A	-26.275	1.784791060652296e-17
8305	1.0796700000000002e-10	Cl	7	183.987A	-26.28	1.7643607263238572e-17
8306	1.99702e-12	N	1	9947.07A	-26.284000000000002	1.7481849699558783e-17
8307	1.47737e-11	Si	6	1344.58A	-26.289	1.7281736620826347e-17
8308	3.4397e-12	Fe	1	5775.05A	-26.296	1.7005420761732096e-17
8309	7.50992e-11	Na	2	264.510A	-26.309	1.6503930346464324e-17
8310	2.07945e-12	Fe	2	9552.75A	-26.313000000000002	1.6352621403561962e-17
8311	1.96553e-12	Zn	2	1.01064m	-26.313000000000002	1.6352621403561962e-17
8312	3.87327e-11	B	2	512.860A	-26.316	1.624005074962917e-17
8313	6.85034e-13	Ni	4	2.89978m	-26.32	1.6091161069412267e-17
8314	1.93557e-12	Fe	1	1.02629m	-26.324	1.5943636417988492e-17
8315	3.92572e-12	Fe	2	5060.08A	-26.329	1.5761131121087632e-17
8316	2.03903e-12	N	1	9742.12A	-26.33	1.5724881525424846e-17
8317	2.18115e-11	O	7	910.734A	-26.331999999999997	1.5652632257618875e-17
8318	3.02517e-12	Fe	2	6566.40A	-26.343000000000004	1.526115425417909e-17
8319	1.39408e-11	O	7	1424.92A	-26.344	1.522605457340039e-17
8320	5.0691e-11	Fe	8	391.873A	-26.346	1.5156097207252778e-17
8321	3.04221e-11	O	7	652.961A	-26.346	1.5156097207252778e-17
8322	2.69199e-11	O	7	737.911A	-26.346999999999998	1.5121239150977e-17
8323	2.32199e-11	O	7	855.492A	-26.348000000000003	1.508646126600568e-17
8324	2.6710299999999998e-12	Fe	2	7437.01A	-26.35	1.5017145272846068e-17
8325	4.4866e-12	Fe	2	4427.51A	-26.351	1.4982606797151158e-17
8326	4.32217e-11	O	4	459.595A	-26.351	1.4982606797151158e-17
8327	4.89707e-11	Fe	3	405.640A	-26.351999999999997	1.494814775774601e-17
8328	4.82469e-11	Fe	8	411.725A	-26.358	1.474305148164894e-17
8329	6.42364e-16	Na	9	3092.40m	-26.36	1.467531331312585e-17
8330	3.5691e-12	Fe	1	5565.68A	-26.362	1.4607886373216493e-17
8331	1.95337e-12	O	1	1.01693m	-26.363000000000003	1.457428916687054e-17
8332	2.11056e-12	Fe	1	9411.92A	-26.365	1.4507326390750764e-17
8333	3.0806799999999998e-12	Sc	1	6448.07A	-26.366	1.447396046594661e-17
8334	4.27156e-11	Cr	9	465.040A	-26.375	1.4177099325596117e-17
8335	1.32751e-12	Fe	2	1.49637m	-26.375999999999998	1.4144492901966e-17
8336	4.18546e-12	V	8	4746.06A	-26.378	1.4079504860307098e-17
8337	2.1412e-11	S	5	927.725A	-26.379	1.4047122897718303e-17
8338	2.6496e-11	B	5	749.715A	-26.379	1.4047122897718303e-17
8339	3.34013e-13	Ar	7	5.94722m	-26.381	1.398258223059151e-17
8340	6.72068e-12	Fe	2	2955.72A	-26.381999999999998	1.3950423183865326e-17
8341	2.45922e-12	Fe	2	8077.54A	-26.381999999999998	1.3950423183865326e-17
8342	4.77789e-12	Si	2	4157.58A	-26.383000000000003	1.3918338100893912e-17
8343	3.31594e-12	Fe	2	5990.60A	-26.385	1.3854389146159999e-17
8344	2.57997e-12	Fe	2	7699.49A	-26.385	1.3854389146159999e-17
8345	1.9869e-12	N	1	9997.73A	-26.386	1.3822524935346393e-17
8346	1.28499e-11	B	1	1545.88A	-26.386	1.3822524935346393e-17
8347	6.3963199999999995e-12	Ti	8	3105.61A	-26.388	1.3759016202120288e-17
8348	3.28793e-12	Fe	2	6041.64A	-26.388	1.3759016202120288e-17
8349	4.50577e-12	Si	2	4408.68A	-26.39	1.3695799265018003e-17
8350	3.08473e-11	F	6	643.961A	-26.397	1.3476818579052953e-17
8351	4.66122e-11	Fe	6	426.164A	-26.4	1.3384044812514886e-17
8352	2.71938e-11	Cl	6	730.476A	-26.401	1.335326236364998e-17
8353	2.56667e-11	K	8	773.940A	-26.403000000000002	1.329190969609337e-17
8354	1.3039200000000002e-12	N	5	1.52344m	-26.41	1.3079386757730036e-17
8355	1.9534099999999998e-10	Be	3	101.691A	-26.413	1.298934889260594e-17
8356	9.81828e-11	Li	2	202.321A	-26.414	1.2959474219166321e-17
8357	5.86941e-11	B	3	338.440A	-26.419	1.2811128344483713e-17
8358	2.19195e-11	S	5	906.245A	-26.427	1.2577298899961927e-17
8359	2.86939e-12	Fe	2	6922.88A	-26.428	1.254837191520731e-17
8360	3.90311e-11	B	2	508.940A	-26.435	1.234773732378516e-17
8361	4.77572e-11	Fe	6	415.947A	-26.438000000000002	1.2262736097937092e-17
8362	8.0861e-12	Si	2	2456.62A	-26.439	1.223453258755103e-17
8363	1.66393e-12	C	3	1.19383m	-26.439	1.223453258755103e-17
8364	7.2729399999999995e-12	Sc	1	2731.28A	-26.44	1.2206393943438736e-17
8365	2.87167e-12	N	1	6917.38A	-26.441999999999997	1.2150310657625916e-17
8366	1.37798e-12	Mn	5	1.44157m	-26.441999999999997	1.2150310657625916e-17
8367	1.4794799999999999e-12	Fe	2	1.34267m	-26.441999999999997	1.2150310657625916e-17
8368	1.1079899999999999e-10	S	9	179.283A	-26.445	1.2066668507388106e-17
8369	2.41909e-11	O	7	821.153A	-26.445999999999998	1.2038915939946772e-17
8370	3.77035e-11	B	2	526.859A	-26.447	1.2011227201639217e-17
8371	3.86313e-11	Ti	8	514.206A	-26.451	1.1901107608749062e-17
8372	3.06314e-11	F	6	648.500A	-26.455	1.1791997598355006e-17
8373	4.93678e-11	Fe	6	402.377A	-26.456999999999997	1.1737818290798798e-17
8374	1.22348e-11	B	2	1623.60A	-26.46	1.1657015718040965e-17
8375	6.91084e-11	V	6	287.439A	-26.461	1.1630205325870039e-17
8376	1.08589e-11	O	5	1829.33A	-26.465999999999998	1.1497075466384467e-17
8377	4.74186e-11	Cr	9	418.917A	-26.471	1.1365469531798665e-17
8378	3.08125e-12	Fe	2	6446.89A	-26.471999999999998	1.1339329677248875e-17
8379	2.87838e-12	N	1	6901.26A	-26.471999999999998	1.1339329677248875e-17
8380	7.43192e-11	Fe	7	267.286A	-26.473000000000003	1.131324994269605e-17
8381	5.78665e-11	Al	7	343.281A	-26.476	1.1235370077888746e-17
8382	4.26056e-11	Ca	9	466.240A	-26.476999999999997	1.1209529443779668e-17
8383	3.30879e-12	Fe	2	6003.54A	-26.485	1.100493247365257e-17
8384	1.85768e-12	N	1	1.06932m	-26.488000000000003	1.092917505137296e-17
8385	4.68934e-11	Mn	6	423.609A	-26.489	1.090403864628272e-17
8386	1.81452e-12	N	1	1.09475m	-26.494	1.0779221148041664e-17
8387	6.71539e-11	Mg	5	295.805A	-26.496	1.0729695125590846e-17
8388	7.57376e-11	Na	2	262.280A	-26.497	1.0705017511598497e-17
8389	5.21151e-11	Al	8	381.165A	-26.498	1.0680396654543341e-17
8390	1.51412e-11	Si	6	1311.94A	-26.498	1.0680396654543341e-17
8391	4.09059e-11	Mg	5	485.614A	-26.499000000000002	1.0655832423888045e-17
8392	1.08126e-15	He	1	1837.16m	-26.5	1.0631324689395594e-17
8393	2.6636900000000003e-17	F	1	7.45751c	-26.503	1.0558139165012459e-17
8394	1.76966e-11	Si	4	1122.50A	-26.503	1.0558139165012459e-17
8395	6.85843e-12	N	6	2896.36A	-26.503	1.0558139165012459e-17
8396	1.33686e-11	Fe	7	1485.91A	-26.505	1.0509628922004756e-17
8397	1.33918e-12	Fe	2	1.48333m	-26.506999999999998	1.046134156331785e-17
8398	7.10721e-12	Ni	7	2794.97A	-26.508000000000003	1.0437281145391634e-17
8399	7.01943e-12	Fe	2	2829.92A	-26.508000000000003	1.0437281145391634e-17
8400	3.09204e-11	Cr	5	642.438A	-26.508000000000003	1.0437281145391634e-17
8401	7.51468e-11	Fe	7	264.342A	-26.511	1.036543140736974e-17
8402	1.2646700000000003e-10	K	9	157.072A	-26.511	1.036543140736974e-17
8403	2.10412e-12	Fe	2	9440.74A	-26.511	1.036543140736974e-17
8404	1.24406e-11	C	5	1596.75A	-26.511999999999997	1.0341591576681143e-17
8405	6.10294e-11	F	2	325.490A	-26.513	1.0317806576081443e-17
8406	2.97528e-11	O	5	667.651A	-26.515	1.0270400561016705e-17
8407	4.94386e-11	B	5	401.801A	-26.517	1.0223212356806215e-17
8408	3.15041e-11	Ca	7	630.536A	-26.528000000000002	9.967526112070341e-18
8409	2.57144e-12	S	1	7725.05A	-26.53	9.921729489547647e-18
8410	1.4727200000000002e-10	F	7	134.883A	-26.531	9.89891014495185e-18
8411	1.3698200000000001e-12	N	1	1.45015m	-26.531	9.89891014495185e-18
8412	1.00955e-10	P	8	196.766A	-26.533	9.853428784161003e-18
8413	1.17308e-17	Na	1	16.9336c	-26.533	9.853428784161003e-18
8414	3.69936e-11	B	2	536.970A	-26.534000000000002	9.830766526828391e-18
8415	1.12798e-10	N	6	176.106A	-26.535999999999998	9.785598257523141e-18
8416	4.83674e-11	Si	8	410.699A	-26.541	9.673583440543991e-18
8417	1.07794e-11	B	2	1842.82A	-26.543000000000003	9.629137361919457e-18
8418	1.29015e-11	B	1	1539.70A	-26.544	9.606990960543228e-18
8419	3.92454e-11	B	2	506.160A	-26.546	9.562850846571903e-18
8420	3.00843e-12	Fe	2	6602.93A	-26.546999999999997	9.540856899950396e-18
8421	1.12536e-11	Fe	8	1765.17A	-26.548000000000002	9.518913538002254e-18
8422	4.216919999999999e-12	Ni	1	4710.66A	-26.55	9.475178103028257e-18
8423	4.674789999999999e-16	He	1	4249.28m	-26.553	9.40995143576398e-18
8424	1.76496e-11	N	6	1125.49A	-26.554000000000002	9.388309148028824e-18
8425	1.1938500000000002e-10	F	6	166.389A	-26.558000000000003	9.302236612395934e-18
8426	2.24625e-12	Ni	1	8843.37A	-26.563000000000002	9.1957547904151e-18
8427	4.87464e-12	Mg	1	4075.06A	-26.565	9.15350413501547e-18
8428	3.07977e-11	F	6	644.999A	-26.57	9.048724839624649e-18
8429	2.39469e-11	Cr	5	829.520A	-26.570999999999998	9.027913350006285e-18
8430	4.65992e-12	F	6	4262.83A	-26.570999999999998	9.027913350006285e-18
8431	6.42686e-11	Al	7	309.085A	-26.578000000000003	8.883566998255283e-18
8432	3.34931e-12	Fe	2	5930.91A	-26.579	8.863135361131272e-18
8433	3.80261e-11	Fe	6	522.390A	-26.581999999999997	8.802121966466603e-18
8434	8.26182e-11	Cr	9	240.437A	-26.581999999999997	8.802121966466603e-18
8435	4.802550000000001e-13	C	5	4.13623m	-26.589000000000002	8.661385769267068e-18
8436	2.09242e-11	Si	8	949.354A	-26.59	8.641465134789555e-18
8437	7.64417e-11	K	9	259.864A	-26.59	8.641465134789555e-18
8438	6.5416800000000005e-12	S	4	3036.60A	-26.592	8.601761209023888e-18
8439	4.30129e-11	Fe	6	461.826A	-26.594	8.56223970622655e-18
8440	6.55742e-12	S	4	3029.31A	-26.596	8.522899788240278e-18
8441	1.51635e-10	N	6	131.002A	-26.596999999999998	8.503297662680596e-18
8442	8.03999e-12	Sc	1	2470.71A	-26.598000000000003	8.483740620758507e-18
8443	8.20456e-11	Mn	7	242.115A	-26.605	8.348094989223265e-18
8444	3.24916e-12	Fe	2	6113.72A	-26.613000000000003	8.195725083805329e-18
8445	1.67912e-11	N	3	1183.03A	-26.613000000000003	8.195725083805329e-18
8446	3.93511e-11	Ti	8	504.801A	-26.616999999999997	8.120586224593382e-18
8447	2.55656e-11	Be	2	777.001A	-26.616999999999997	8.120586224593382e-18
8448	1.45823e-12	Si	2	1.36223m	-26.624000000000002	7.990747030290672e-18
8449	3.16402e-12	Fe	2	6278.23A	-26.625	7.972368822110925e-18
8450	7.92022e-11	Si	8	250.807A	-26.627	7.935739114653647e-18
8451	4.41595e-11	Cl	6	449.834A	-26.628	7.917487421169055e-18
8452	5.86329e-11	B	4	338.794A	-26.63	7.881109870844266e-18
8453	7.24058e-14	Cr	5	27.4349m	-26.636999999999997	7.755099638634492e-18
8454	1.34313e-12	Mg	1	1.47896m	-26.636999999999997	7.755099638634492e-18
8455	1.30664e-12	Mn	5	1.52027m	-26.64	7.701713908231232e-18
8456	7.61498e-11	Na	2	260.860A	-26.64	7.701713908231232e-18
8457	1.49414e-12	Fe	2	1.32949m	-26.643	7.648695682611144e-18
8458	2.93905e-11	F	1	675.881A	-26.643	7.648695682611144e-18
8459	1.29591e-11	Li	2	1532.86A	-26.643	7.648695682611144e-18
8460	2.65206e-11	F	1	749.019A	-26.644000000000002	7.631104170700407e-18
8461	2.08594e-11	Ne	3	952.304A	-26.645	7.613553118144389e-18
8462	1.7357900000000002e-12	Fe	2	1.14440m	-26.648000000000003	7.561141787134371e-18
8463	4.7727e-11	Ne	5	416.210A	-26.648000000000003	7.561141787134371e-18
8464	2.09751e-11	Ne	3	947.050A	-26.653000000000002	7.474590112811595e-18
8465	1.90507e-12	N	1	1.04271m	-26.653000000000002	7.474590112811595e-18
8466	7.65018e-12	Ni	3	2596.60A	-26.654	7.457399032599596e-18
8467	8.43319e-11	Si	8	235.551A	-26.66	7.355079682019012e-18
8468	4.12733e-11	Ne	5	481.291A	-26.665	7.270886781108285e-18
8469	4.34064e-12	Fe	2	4576.39A	-26.665	7.270886781108285e-18
8470	3.0746e-11	F	6	646.082A	-26.67	7.187657628364781e-18
8471	3.2942699999999996e-16	N	7	6030.00m	-26.674	7.12176078713605e-18
8472	1.44688e-12	Fe	1	1.37292m	-26.674	7.12176078713605e-18
8473	4.86655e-12	Mg	1	4081.83A	-26.679000000000002	7.040238665529737e-18
8474	3.07359e-12	Fe	2	6462.94A	-26.684	6.959649719932876e-18
8475	1.37638e-10	F	6	144.324A	-26.688000000000002	6.8958432677734745e-18
8476	5.46355e-12	Mg	1	3635.81A	-26.689	6.879983268367957e-18
8477	6.809e-11	Cr	7	291.738A	-26.691999999999997	6.832621796683781e-18
8478	1.61586e-12	N	1	1.22934m	-26.699	6.723375729402353e-18
8479	2.61381e-11	K	8	759.982A	-26.701	6.692484623936894e-18
8480	1.11616e-11	O	5	1779.71A	-26.704	6.646413883842065e-18
8481	3.87599e-11	B	5	512.501A	-26.705	6.631127556100368e-18
8482	6.831469999999999e-12	Fe	2	2907.79A	-26.706	6.61587638593681e-18
8483	7.64341e-11	Na	2	259.890A	-26.706999999999997	6.600660292491314e-18
8484	7.68142e-11	S	9	258.604A	-26.71	6.5552216666478846e-18
8485	2.23329e-12	Fe	2	8894.72A	-26.715	6.480184664726997e-18
8486	6.97555e-12	Cr	5	2847.73A	-26.718000000000004	6.435575387271555e-18
8487	3.97197e-11	Ti	8	500.116A	-26.721	6.391273197922197e-18
8488	2.27049e-12	Fe	2	8748.98A	-26.726	6.318112898603953e-18
8489	9.31997e-13	Ni	4	2.13139m	-26.728	6.289083806708898e-18
8490	4.30276e-11	V	7	461.668A	-26.73	6.260188091375817e-18
8491	5.16995e-11	Fe	8	384.229A	-26.730999999999998	6.245790058306874e-18
8492	1.17711e-12	Ti	3	1.68756m	-26.732	6.23142513979502e-18
8493	6.9829e-11	P	8	284.473A	-26.741	6.103618519253218e-18
8494	1.87774e-11	Al	8	1057.89A	-26.745	6.047660208315161e-18
8495	2.13383e-11	O	7	930.928A	-26.747	6.019873733658192e-18
8496	1.1271600000000002e-10	N	6	176.234A	-26.747	6.019873733658192e-18
8497	8.30561e-13	V	10	2.39169m	-26.748	6.006028408274473e-18
8498	1.3511e-12	Fe	2	1.47024m	-26.750999999999998	5.9646831995294624e-18
8499	1.41394e-12	Be	3	1.40490m	-26.752	5.95096480885184e-18
8500	1.36306e-12	Fe	2	1.45735m	-26.754	5.923622609199382e-18
8501	5.64235e-11	Fe	9	352.060A	-26.756	5.896406035543066e-18
8502	3.0069e-12	Fe	2	6606.30A	-26.759	5.855815461903873e-18
8503	4.65816e-12	Ti	8	4264.45A	-26.76	5.8423474600745725e-18
8504	6.94523e-11	Na	6	286.016A	-26.765	5.775470661717839e-18
8505	4.54217e-11	B	5	437.334A	-26.767	5.748934784428759e-18
8506	2.63766e-11	F	1	753.108A	-26.767	5.748934784428759e-18
8507	2.66124e-12	Ni	1	7464.37A	-26.769000000000002	5.722520828420987e-18
8508	2.05658e-12	Fe	1	9658.98A	-26.77	5.709359395741541e-18
8509	2.64467e-11	O	7	751.112A	-26.771	5.696228233517213e-18
8510	2.9949e-11	O	7	663.276A	-26.775	5.644004899168983e-18
8511	2.78595e-12	Ni	1	7130.24A	-26.775	5.644004899168983e-18
8512	1.52418e-10	O	7	130.329A	-26.78	5.579398509332389e-18
8513	9.1624e-11	Si	8	216.804A	-26.781	5.566566248852414e-18
8514	3.06301e-12	Fe	2	6485.28A	-26.781999999999996	5.553763501752554e-18
8515	1.88387e-12	B	4	1.05445m	-26.785	5.5155316627248575e-18
8516	7.32323e-12	Si	3	2712.53A	-26.788	5.477563009825852e-18
8517	1.1412100000000001e-10	N	6	174.066A	-26.79	5.452395893865002e-18
8518	1.4406499999999998e-10	Mg	5	137.885A	-26.791999999999998	5.427344410298458e-18
8519	4.25007e-11	K	9	467.391A	-26.794	5.4024080278435835e-18
8520	5.0588e-12	Ni	4	3926.71A	-26.801	5.316029497251216e-18
8521	5.91442e-11	Cr	9	335.865A	-26.802	5.303802968690099e-18
8522	3.6495400000000005e-10	S	9	54.4300A	-26.803	5.291604560364345e-18
8523	3.84928e-12	Fe	1	5160.57A	-26.809	5.2190010239599105e-18
8524	3.47737e-11	Sc	7	571.249A	-26.813000000000002	5.171152934967528e-18
8525	8.18823e-12	Mn	6	2425.98A	-26.815	5.147393645419939e-18
8526	2.24131e-10	Be	3	88.6289A	-26.815	5.147393645419939e-18
8527	7.93103e-11	Si	8	250.465A	-26.815	5.147393645419939e-18
8528	6.563830000000001e-18	O	1	30.2635c	-26.816	5.135554968555306e-18
8529	1.50412e-12	Fe	1	1.32067m	-26.82	5.088471917597354e-18
8530	9.24965e-11	Si	8	214.759A	-26.822	5.065092512817532e-18
8531	1.47466e-10	F	7	134.705A	-26.828000000000003	4.9955968382161274e-18
8532	1.34677e-11	O	7	1474.97A	-26.828000000000003	4.9955968382161274e-18
8533	6.963889999999999e-12	Fe	2	2852.49A	-26.83	4.972644155664546e-18
8534	2.54784e-11	F	1	779.660A	-26.831999999999997	4.9497969311099115e-18
8535	1.38912e-16	Ne	8	1.43000c	-26.835	4.915722768709899e-18
8536	4.4956e-12	Co	8	4418.65A	-26.849	4.75978550446104e-18
8537	2.89248e-11	Ne	5	686.763A	-26.85	4.7488383015824305e-18
8538	1.0778499999999999e-10	N	6	184.298A	-26.851999999999997	4.7270193715216264e-18
8539	4.46265e-12	Ni	4	4451.27A	-26.858	4.662162234313077e-18
8540	5.8801e-11	Cr	9	337.825A	-26.859	4.6514395587252414e-18
8541	4.78293e-13	Fe	2	4.15320m	-26.861	4.630068135238313e-18
8542	1.40726e-12	Mn	5	1.41156m	-26.863000000000003	4.608794904522873e-18
8543	5.09372e-12	Ni	4	3899.80A	-26.864	4.598194970387554e-18
8544	3.64425e-10	S	9	54.5090A	-26.868000000000002	4.556038465505227e-18
8545	1.17028e-12	Mg	3	1.69742m	-26.87	4.535105370225853e-18
8546	2.40955e-11	O	7	824.407A	-26.875999999999998	4.4728813918297295e-18
8547	1.3029e-12	Fe	2	1.52464m	-26.879	4.44209029290943e-18
8548	7.66375e-11	Na	2	259.200A	-26.881999999999998	4.4115111584232355e-18
8549	5.1991e-11	Fe	8	382.075A	-26.885	4.381142529218103e-18
8550	7.744960000000001e-12	Si	1	2564.82A	-26.886	4.371066181016627e-18
8551	1.1308e-11	Fe	7	1756.67A	-26.888	4.350982956185977e-18
8552	5.82264e-11	Fe	9	341.159A	-26.89	4.330992005391694e-18
8553	4.32025e-11	V	8	459.799A	-26.893	4.301177666137253e-18
8554	2.29426e-11	B	5	865.833A	-26.893	4.301177666137253e-18
8555	1.7193e-11	B	1	1155.38A	-26.895	4.28141554986443e-18
8556	1.38851e-11	Li	2	1430.64A	-26.895	4.28141554986443e-18
8557	1.45447e-11	S	5	1365.75A	-26.904	4.193603654465284e-18
8558	1.6733900000000002e-12	C	3	1.18708m	-26.908	4.155156465063242e-18
8559	2.14099e-11	K	8	927.816A	-26.910999999999998	4.126552569154335e-18
8560	1.69604e-10	N	6	117.123A	-26.913	4.107592782322064e-18
8561	4.87863e-12	Mg	1	4071.73A	-26.913	4.107592782322064e-18
8562	2.2637400000000002e-12	Fe	2	8775.07A	-26.915	4.088720107797424e-18
8563	5.10103e-11	Fe	3	389.420A	-26.916	4.079316312502036e-18
8564	7.10048e-12	Fe	2	2797.62A	-26.916	4.079316312502036e-18
8565	1.09982e-11	Fe	7	1806.16A	-26.918000000000003	4.060573556554958e-18
8566	2.02145e-12	Fe	1	9826.84A	-26.921	4.032620764808429e-18
8567	1.67693e-11	N	3	1184.57A	-26.921	4.032620764808429e-18
8568	1.97453e-11	N	3	1006.04A	-26.921999999999997	4.023345994421545e-18
8569	2.27868e-11	S	8	871.752A	-26.921999999999997	4.023345994421545e-18
8570	5.87412e-12	Sc	7	3381.69A	-26.925	3.9956494754100834e-18
8571	1.9867799999999997e-12	Fe	1	9998.33A	-26.926	3.986459736629213e-18
8572	1.34313e-12	Mg	1	1.47897m	-26.930999999999997	3.940827109370103e-18
8573	5.07106e-11	B	4	391.722A	-26.930999999999997	3.940827109370103e-18
8574	7.26625e-12	Cr	9	2733.80A	-26.933000000000003	3.922720653512705e-18
8575	2.10388e-14	Mg	1	94.4181m	-26.934	3.9136986463676946e-18
8576	1.14002e-11	Fe	7	1742.46A	-26.934	3.9136986463676946e-18
8577	1.50254e-11	Si	6	1322.06A	-26.935	3.904697389263311e-18
8578	4.82557e-11	Fe	6	411.650A	-26.936	3.895716834475751e-18
8579	2.28722e-11	Ne	3	868.498A	-26.939	3.868898908421466e-18
8580	5.92734e-11	F	7	335.133A	-26.94	3.860000687855093e-18
8581	3.79932e-11	Mn	6	522.843A	-26.94	3.860000687855093e-18
8582	3.53005e-12	Fe	2	5627.25A	-26.945999999999998	3.807039492953868e-18
8583	3.80724e-11	Ne	4	521.755A	-26.945999999999998	3.807039492953868e-18
8584	1.01909e-12	Ni	4	1.94924m	-26.954	3.737553191203282e-18
8585	3.4057e-13	Co	8	5.83272m	-26.955	3.728957057403722e-18
8586	3.0693400000000003e-12	Fe	2	6471.90A	-26.963	3.660895920715935e-18
8587	1.14215e-11	Zn	2	1739.21A	-26.965	3.644075631840758e-18
8588	2.89113e-11	Ne	5	687.083A	-26.965	3.644075631840758e-18
8589	4.32847e-12	S	1	4589.26A	-26.969	3.610666545633107e-18
8590	1.62875e-10	N	6	121.962A	-26.975	3.5611263434128394e-18
8591	2.70147e-11	F	1	735.321A	-26.979	3.5284777408526315e-18
8592	1.5182399999999998e-10	N	6	130.839A	-26.98	3.5203624672451185e-18
8593	3.67195e-14	Cr	5	54.0978m	-26.983	3.49612846247984e-18
8594	1.84257e-12	N	1	1.07808m	-26.985	3.480065211309306e-18
8595	4.22795e-11	Al	8	469.837A	-26.987	3.4640757640738793e-18
8596	4.62384e-11	Fe	8	429.609A	-26.987	3.4640757640738793e-18
8597	3.53143e-11	Sc	7	562.504A	-26.987	3.4640757640738793e-18
8598	8.9548e-12	C	3	2218.30A	-26.988000000000003	3.4561086109026314e-18
8599	1.31773e-10	Si	6	150.748A	-26.99	3.440229234247777e-18
8600	1.5532299999999998e-12	P	8	1.27891m	-26.99	3.440229234247777e-18
8601	6.60813e-12	Ti	8	3006.06A	-26.994	3.408689023046671e-18
8602	4.377430000000001e-12	Ni	4	4537.93A	-27.0	3.361920056327222e-18
8603	1.21866e-11	Fe	7	1630.02A	-27.000999999999998	3.3541878547640093e-18
8604	1.30943e-11	Fe	7	1517.04A	-27.000999999999998	3.3541878547640093e-18
8605	2.42067e-12	Fe	2	8206.20A	-27.002	3.3464734367708757e-18
8606	5.0567800000000005e-18	O	1	39.2828c	-27.002	3.3464734367708757e-18
8607	1.22639e-11	B	5	1619.76A	-27.002	3.3464734367708757e-18
8608	4.28372e-11	Al	8	463.720A	-27.004	3.3310977879846936e-18
8609	1.20755e-14	Mg	1	164.502m	-27.006	3.3157927838876612e-18
8610	6.63964e-12	Fe	2	2991.80A	-27.009	3.29296702691716e-18
8611	3.32034e-12	Fe	2	5982.65A	-27.011999999999997	3.2702984013524267e-18
8612	4.5261e-12	Fe	2	4388.87A	-27.013	3.262776923748074e-18
8613	2.42411e-12	Ni	1	8194.53A	-27.024	3.1811736908377908e-18
8614	2.52686e-11	Cl	8	786.133A	-27.028000000000002	3.1520085151345025e-18
8615	5.84529e-11	Fe	9	339.837A	-27.031	3.130310241139537e-18
8616	4.22667e-11	Si	8	469.979A	-27.031	3.130310241139537e-18
8617	3.46235e-13	Li	2	5.73728m	-27.031999999999996	3.123110727369325e-18
8618	5.42049e-12	Fe	2	3664.70A	-27.033	3.1159277720212417e-18
8619	3.17398e-11	O	4	625.854A	-27.035999999999998	3.0944778761148047e-18
8620	1.6681799999999996e-10	O	7	119.078A	-27.037	3.087360774497211e-18
8621	3.30016e-11	Al	8	601.925A	-27.039	3.0731756402531126e-18
8622	1.57236e-12	N	1	1.26335m	-27.041999999999998	3.0520200479516684e-18
8623	2.406e-12	Fe	2	8256.21A	-27.045	3.0310100897232044e-18
8624	2.07955e-11	Ne	3	955.228A	-27.045	3.0310100897232044e-18
8625	1.4529100000000001e-12	Fe	1	1.36722m	-27.046	3.02403895996366e-18
8626	1.34643e-12	Fe	2	1.47534m	-27.046999999999997	3.017083863357648e-18
8627	7.57192e-11	Fe	7	262.344A	-27.054000000000002	2.968844028556598e-18
8628	3.40059e-11	Cr	5	584.147A	-27.054000000000002	2.968844028556598e-18
8629	3.27461e-12	Mn	5	6066.21A	-27.055	2.96201587677014e-18
8630	3.77012e-11	Fe	6	526.892A	-27.057	2.9484066500182376e-18
8631	8.07992e-11	Fe	7	245.850A	-27.059	2.934859951983405e-18
8632	7.29459e-12	Si	8	2723.18A	-27.063000000000002	2.907952994211603e-18
8633	6.11637e-12	S	2	3247.75A	-27.064	2.9012648879179168e-18
8634	4.34595e-12	Ti	3	4570.80A	-27.064	2.9012648879179168e-18
8635	3.24464e-12	B	2	6122.24A	-27.065	2.8945921638418302e-18
8636	2.92685e-12	Ni	1	6786.98A	-27.068	2.874665931544798e-18
8637	2.11575e-12	S	9	9388.86A	-27.069000000000003	2.8680543833707563e-18
8638	4.44636e-12	Ti	8	4467.58A	-27.073	2.841759902733488e-18
8639	9.70937e-13	Ne	3	2.04591m	-27.076	2.8221973651637383e-18
8640	7.82199e-11	Fe	8	253.956A	-27.076999999999998	2.815706491343719e-18
8641	6.53902e-11	He	1	303.784A	-27.079	2.802769495155382e-18
8642	4.07568e-10	Ar	9	48.7390A	-27.081	2.789891939065279e-18
8643	1.1755e-13	Ni	4	16.8987m	-27.081999999999997	2.7834753656634708e-18
8644	5.645030000000001e-16	He	1	3518.93m	-27.084	2.7706864580459252e-18
8645	6.18039e-13	B	3	3.21411m	-27.085	2.7643140560246963e-18
8646	1.11177e-11	Zn	2	1786.75A	-27.085	2.7643140560246963e-18
8647	2.8616400000000003e-12	Ni	1	6941.64A	-27.089000000000002	2.7389706724253563e-18
8648	2.24937e-11	F	7	883.111A	-27.093000000000004	2.7138596383634587e-18
8649	9.51291e-11	O	5	208.816A	-27.099	2.6766240882004354e-18
8650	2.75945e-11	Cl	8	719.870A	-27.1	2.6704680236265505e-18
8651	2.66591e-11	Be	2	745.129A	-27.101999999999997	2.6581983375819222e-18
8652	3.10169e-15	P	1	640.440m	-27.105999999999998	2.6338278287370098e-18
8653	9.07314e-11	Fe	9	218.937A	-27.105999999999998	2.6338278287370098e-18
8654	5.09525e-11	B	4	389.862A	-27.107	2.627770192828524e-18
8655	2.13667e-10	Si	6	92.9693A	-27.112	2.597690356167904e-18
8656	1.15e-11	Si	4	1727.34A	-27.113000000000003	2.591715834139921e-18
8657	1.75522e-12	Fe	2	1.13174m	-27.12	2.550277163770675e-18
8658	2.27959e-12	Fe	2	8714.07A	-27.123	2.532721179262079e-18
8659	1.27581e-11	B	2	1557.01A	-27.123	2.532721179262079e-18
8660	5.311520000000001e-13	Si	2	3.73989m	-27.125999999999998	2.515286049300783e-18
8661	3.66388e-11	S	5	542.170A	-27.127	2.509501051919362e-18
8662	2.48392e-12	Si	2	7997.23A	-27.127	2.509501051919362e-18
8663	9.91003e-11	O	5	200.448A	-27.129	2.4979709419298746e-18
8664	5.70615e-11	Fe	9	348.123A	-27.129	2.4979709419298746e-18
8665	4.82035e-12	Fe	2	4120.96A	-27.131999999999998	2.4807750309197346e-18
8666	4.9229e-11	Fe	6	403.511A	-27.139	2.4411101813199304e-18
8667	1.68912e-12	Fe	2	1.17603m	-27.142	2.424305697032558e-18
8668	1.12913e-11	Zn	2	1759.27A	-27.142	2.424305697032558e-18
8669	3.8802e-11	Mn	10	511.944A	-27.148000000000003	2.3910429758820635e-18
8670	1.89257e-11	B	5	1049.60A	-27.151999999999997	2.3691217621154473e-18
8671	6.78896e-11	Na	2	292.600A	-27.155	2.3528128426201125e-18
8672	4.4924e-12	Ni	4	4421.80A	-27.165	2.2992562837512304e-18
8673	1.37752e-10	F	6	144.204A	-27.165	2.2992562837512304e-18
8674	4.79666e-11	Fe	6	414.131A	-27.169	2.2781765754361416e-18
8675	1.4561e-10	N	6	136.422A	-27.171999999999997	2.2624937182022943e-18
8676	2.69434e-11	F	1	737.267A	-27.171999999999997	2.2624937182022943e-18
8677	3.4255e-12	Fe	2	5798.99A	-27.183000000000003	2.2059079306478866e-18
8678	5.0287e-11	Ca	9	395.022A	-27.188000000000002	2.180657111370257e-18
8679	3.84042e-12	Fe	2	5172.47A	-27.191999999999997	2.1606647268032653e-18
8680	1.06787e-11	B	5	1860.19A	-27.195999999999998	2.1408556335196733e-18
8681	2.4975700000000002e-12	Fe	2	7953.51A	-27.198	2.131019295373006e-18
8682	3.16315e-12	Fe	2	6279.95A	-27.2	2.1212281510949293e-18
8683	3.5509e-10	S	9	55.9420A	-27.201	2.1163494617296016e-18
8684	8.79838e-14	O	5	22.5774m	-27.201999999999998	2.1114819930384614e-18
8685	1.26174e-11	Mn	10	1574.37A	-27.206999999999997	2.0873120585305768e-18
8686	2.51636e-11	Mg	8	789.411A	-27.209	2.077721730764492e-18
8687	3.17763e-11	O	4	625.134A	-27.21	2.0729431033892336e-18
8688	2.05442e-10	O	7	96.6912A	-27.211	2.068175466551971e-18
8689	1.2660400000000002e-10	K	9	156.902A	-27.218000000000004	2.0351076277498304e-18
8690	1.06304e-13	Co	8	18.6865m	-27.225	2.0025685071250383e-18
8691	7.06473e-12	Ni	3	2811.78A	-27.226	1.9979627273676967e-18
8692	3.7769e-11	Fe	6	525.946A	-27.226999999999997	1.993367540609844e-18
8693	2.6453900000000003e-12	Fe	2	7509.07A	-27.226999999999997	1.993367540609844e-18
8694	3.47392e-11	Be	3	571.817A	-27.229	1.9842088486957177e-18
8695	6.42603e-11	Al	7	309.125A	-27.229	1.9842088486957177e-18
8696	9.985269999999999e-12	Ti	7	1989.38A	-27.229	1.9842088486957177e-18
8697	2.72826e-11	F	1	728.099A	-27.23	1.979645294980987e-18
8698	4.95335e-11	Fe	6	401.031A	-27.236	1.9524835432660926e-18
8699	4.12072e-12	Sc	7	4820.63A	-27.24	1.9345830665454748e-18
8700	5.858469999999999e-12	Fe	2	3390.73A	-27.24	1.9345830665454748e-18
8701	4.75685e-11	Na	6	417.597A	-27.241	1.9301336489624456e-18
8702	5.92501e-11	F	7	335.264A	-27.241	1.9301336489624456e-18
8703	7.327110000000001e-12	K	4	2711.09A	-27.241	1.9301336489624456e-18
8704	3.53095e-11	F	6	562.582A	-27.241	1.9301336489624456e-18
8705	8.44401e-11	Si	8	235.249A	-27.244	1.9168467023818613e-18
8706	2.23761e-14	Mg	1	88.7755m	-27.245	1.912438077304428e-18
8707	4.37115e-12	Ti	8	4544.45A	-27.254	1.873213944433953e-18
8708	5.18693e-11	B	4	382.972A	-27.256	1.864607308147984e-18
8709	1.29129e-11	B	2	1538.34A	-27.26	1.8475124855935295e-18
8710	5.93999e-12	Ni	7	3344.19A	-27.269000000000002	1.8096199775563936e-18
8711	2.6533e-11	F	1	748.671A	-27.271	1.8013055290071876e-18
8712	6.04546e-11	Fe	8	328.585A	-27.272	1.7971626412543987e-18
8713	6.1564e-12	Ti	3	3226.64A	-27.281999999999996	1.7562542251450614e-18
8714	3.55966e-11	Sc	7	558.044A	-27.284000000000002	1.748184969955878e-18
8715	1.48649e-12	Fe	2	1.33633m	-27.284000000000002	1.748184969955878e-18
8716	8.86882e-13	Si	2	2.23981m	-27.285999999999998	1.7401527896266158e-18
8717	7.88757e-11	Fe	7	251.845A	-27.288	1.732157513813696e-18
8718	2.8414e-12	N	6	6991.08A	-27.29	1.7241989729563097e-18
8719	9.270809999999999e-13	Si	2	2.14269m	-27.293000000000003	1.7123296707137881e-18
8720	3.6585400000000006e-14	Fe	1	54.2961m	-27.296	1.7005420761732098e-18
8721	3.46761e-12	Mn	1	5728.57A	-27.296999999999997	1.6966309379309577e-18
8722	4.6355e-11	Fe	6	428.529A	-27.298000000000002	1.6927287950570163e-18
8723	2.62713e-12	Fe	2	7561.29A	-27.3	1.684951412706681e-18
8724	2.27565e-11	Ne	3	872.915A	-27.301	1.6810761319953662e-18
8725	8.250110000000001e-12	Ti	3	2407.78A	-27.305	1.6656639333777743e-18
8726	1.0515100000000001e-14	Sc	2	188.913m	-27.307	1.6580109027712935e-18
8727	1.69793e-10	N	6	116.992A	-27.309	1.6503930346464322e-18
8728	7.2447100000000005e-12	Si	8	2741.93A	-27.31	1.6465972359990518e-18
8729	4.70016e-11	Mn	6	422.633A	-27.311999999999998	1.6390318089095108e-18
8730	4.1498199999999996e-13	Ni	1	4.78683m	-27.314	1.6315011417999909e-18
8731	8.80434e-13	Co	8	2.25621m	-27.316	1.6240050749629166e-18
8732	1.75726e-13	Ni	1	11.3042m	-27.316999999999997	1.620269966938661e-18
8733	4.94509e-11	Si	8	401.701A	-27.318	1.6165434494244508e-18
8734	7.18177e-14	S	2	27.6596m	-27.320999999999998	1.605415242593169e-18
8735	3.39086e-12	Fe	2	5858.24A	-27.320999999999998	1.605415242593169e-18
8736	3.35183e-11	K	8	592.645A	-27.324	1.5943636417988492e-18
8737	2.32395e-11	S	5	854.770A	-27.326999999999998	1.583388119689295e-18
8738	3.10181e-11	Ca	7	640.416A	-27.326999999999998	1.583388119689295e-18
8739	5.45354e-12	Fe	2	3642.49A	-27.336	1.5509128062507733e-18
8740	6.19447e-13	B	3	3.20680m	-27.337	1.5473458057796076e-18
8741	1.13573e-11	Zn	2	1749.05A	-27.342	1.5296334848078693e-18
8742	6.706410000000001e-12	Ni	7	2962.01A	-27.342	1.5296334848078693e-18
8743	5.9158e-12	Fe	2	3357.87A	-27.344	1.522605457340039e-18
8744	3.4752699999999996e-12	Fe	1	5715.95A	-27.351999999999997	1.494814775774601e-18
8745	8.61758e-11	Fe	9	230.511A	-27.355999999999998	1.4811102315351898e-18
8746	3.0351599999999998e-12	Fe	2	6544.77A	-27.358	1.474305148164894e-18
8747	1.7759700000000002e-12	Fe	2	1.11851m	-27.361	1.4641561029121584e-18
8748	1.52954e-10	O	7	129.872A	-27.362	1.4607886373216492e-18
8749	1.19076e-11	Li	2	1668.22A	-27.362	1.4607886373216492e-18
8750	1.5310299999999997e-10	O	7	129.745A	-27.363000000000003	1.457428916687054e-18
8751	3.15064e-11	Cl	7	630.489A	-27.366	1.447396046594661e-18
8752	4.525e-11	Fe	8	438.994A	-27.366999999999997	1.4440671280640124e-18
8753	3.16876e-11	Cl	7	626.885A	-27.368000000000002	1.4407458658335005e-18
8754	3.15648e-11	Cl	7	629.323A	-27.369	1.437432242294171e-18
8755	2.22998e-11	F	7	890.789A	-27.37	1.4341262398774863e-18
8756	4.82e-11	Fe	6	412.126A	-27.374000000000002	1.420978091479557e-18
8757	1.3431399999999999e-12	Mg	1	1.47896m	-27.375999999999998	1.4144492901966e-18
8758	5.99126e-12	Ni	7	3315.58A	-27.377	1.4111961471029092e-18
8759	1.5136e-10	Fe	8	131.240A	-27.378	1.40795048603071e-18
8760	5.13678e-11	Fe	8	386.710A	-27.38	1.4014815411576874e-18
8761	2.76128e-12	Ni	1	7193.94A	-27.38	1.4014815411576874e-18
8762	2.94422e-12	Fe	2	6746.93A	-27.381999999999998	1.3950423183865328e-18
8763	4.155019999999999e-12	Co	8	4780.84A	-27.385	1.385438914616e-18
8764	1.51804e-10	N	6	130.856A	-27.386	1.3822524935346395e-18
8765	3.21934e-11	O	4	617.036A	-27.386999999999997	1.3790734010184006e-18
8766	1.06516e-10	F	6	186.492A	-27.386999999999997	1.3790734010184006e-18
8767	2.69038e-13	Ti	7	7.38351m	-27.388	1.3759016202120289e-18
8768	4.90788e-11	Si	8	404.746A	-27.389	1.3727371342991031e-18
8769	5.20863e-11	Fe	8	381.376A	-27.39	1.3695799265018001e-18
8770	5.05495e-11	Fe	3	392.971A	-27.393	1.3601518046041004e-18
8771	6.00872e-12	Sc	7	3305.94A	-27.393	1.3601518046041004e-18
8772	3.89293e-11	Mn	6	510.270A	-27.394000000000002	1.3570235422618682e-18
8773	6.0434e-11	Al	6	328.697A	-27.394000000000002	1.3570235422618682e-18
8774	2.95152e-12	Ni	1	6730.25A	-27.395	1.3539024747233806e-18
8775	4.20258e-11	V	10	472.672A	-27.397	1.3476818579052952e-18
8776	3.10794e-11	Ca	7	639.151A	-27.398000000000003	1.3445822756445955e-18
8777	2.4976399999999997e-13	C	5	7.95328m	-27.4	1.3384044812514888e-18
8778	1.9348e-12	Fe	2	1.02669m	-27.401	1.335326236364998e-18
8779	4.01986e-11	Na	6	494.158A	-27.401	1.335326236364998e-18
8780	8.11096e-11	Fe	9	244.909A	-27.401999999999997	1.3322550712452955e-18
8781	5.49717e-11	Cl	7	361.358A	-27.405	1.3230838918438664e-18
8782	7.127560000000001e-12	Ni	3	2786.99A	-27.406	1.3200408833352247e-18
8783	3.57513e-11	Cl	6	555.630A	-27.409000000000002	1.3109537858119461e-18
8784	2.64803e-11	Cl	8	750.159A	-27.412	1.3019292434280335e-18
8785	1.1345699999999999e-13	Mn	6	17.5084m	-27.412	1.3019292434280335e-18
8786	8.52044e-11	Si	8	233.139A	-27.416	1.289993084378564e-18
8787	1.43091e-12	Fe	2	1.38824m	-27.418000000000003	1.2840661045364207e-18
8788	1.6192600000000001e-12	Mg	1	1.22676m	-27.418000000000003	1.2840661045364207e-18
8789	9.42357e-13	N	1	2.10795m	-27.418000000000003	1.2840661045364207e-18
8790	7.18629e-12	Si	8	2764.22A	-27.419	1.2811128344483713e-18
8791	2.73156e-11	Be	2	727.220A	-27.424	1.2664480570986628e-18
8792	3.1015799999999998e-12	Fe	2	6404.61A	-27.426	1.2606292568303281e-18
8793	4.03872e-10	Ar	9	49.1850A	-27.429000000000002	1.2519511460671434e-18
8794	7.10089e-11	Al	8	279.746A	-27.433000000000003	1.2404731889684331e-18
8795	7.86717e-11	Mg	7	252.498A	-27.439	1.223453258755103e-18
8796	2.74443e-11	F	1	723.809A	-27.444000000000003	1.2094485051104666e-18
8797	4.76912e-11	B	4	416.523A	-27.447	1.2011227201639216e-18
8798	2.95738e-11	F	1	671.691A	-27.448	1.19836021456626e-18
8799	1.63345e-10	N	6	121.610A	-27.45	1.1928542495177965e-18
8800	3.58606e-18	O	1	55.3936c	-27.45	1.1928542495177965e-18
8801	3.08274e-11	Ar	7	644.376A	-27.456	1.1764876756474154e-18
8802	3.10332e-12	Fe	2	6401.03A	-27.458000000000002	1.1710822057867368e-18
8803	2.27306e-12	Fe	2	8739.07A	-27.462	1.1603456595889905e-18
8804	2.68591e-12	Ni	1	7395.81A	-27.465999999999998	1.1497075466384466e-18
8805	2.86258e-11	Ne	3	693.936A	-27.468000000000004	1.1444251202938272e-18
8806	3.94496e-12	Fe	2	5035.40A	-27.471	1.1365469531798664e-18
8807	3.49085e-12	Mn	1	5690.43A	-27.473000000000003	1.131324994269605e-18
8808	4.01801e-12	B	5	4943.86A	-27.474	1.1287230189868406e-18
8809	1.71527e-12	Fe	2	1.15810m	-27.476	1.1235370077888746e-18
8810	1.14649e-13	F	6	17.3263m	-27.476999999999997	1.1209529443779667e-18
8811	2.72421e-11	F	1	729.182A	-27.476999999999997	1.1209529443779667e-18
8812	4.90289e-11	Si	8	405.158A	-27.478	1.1183748241479642e-18
8813	6.66379e-12	B	5	2980.95A	-27.480999999999998	1.1106759860112917e-18
8814	3.3593099999999997e-12	Fe	2	5913.26A	-27.480999999999998	1.1106759860112917e-18
8815	2.45984e-11	Cl	8	807.552A	-27.480999999999998	1.1106759860112917e-18
8816	6.92219e-11	Na	6	286.968A	-27.482	1.10812150212964e-18
8817	1.49966e-13	B	1	13.2460m	-27.489	1.090403864628272e-18
8818	8.40934e-11	Mn	8	236.219A	-27.491	1.0853939139520257e-18
8819	3.5331e-11	Ne	5	562.238A	-27.494	1.0779221148041666e-18
8820	2.41135e-11	O	7	823.791A	-27.496	1.0729695125590846e-18
8821	6.53898e-12	S	4	3037.85A	-27.496	1.0729695125590846e-18
8822	1.80504e-10	N	6	110.050A	-27.502	1.058247818944744e-18
8823	4.3965200000000004e-13	Ni	1	4.51823m	-27.502	1.058247818944744e-18
8824	1.24836e-12	Fe	2	1.59124m	-27.506	1.0485457446235469e-18
8825	3.18024e-11	O	4	624.621A	-27.509	1.0413276064891223e-18
8826	2.04552e-12	Fe	2	9711.19A	-27.511	1.0365431407369738e-18
8827	2.5118599999999998e-12	Ni	1	7908.26A	-27.515	1.0270400561016703e-18
8828	3.98612e-12	Sc	7	4983.41A	-27.518	1.0199699620857047e-18
8829	4.17545e-11	Ar	7	475.744A	-27.519000000000002	1.0176240962699921e-18
8830	9.26314e-13	Mg	3	2.14446m	-27.52	1.0152836257959447e-18
8831	2.9444e-12	Fe	2	6746.53A	-27.523000000000003	1.0082944624769382e-18
8832	1.32793e-11	Cr	9	1495.90A	-27.524	1.0059754495651736e-18
8833	2.2984400000000001e-10	O	7	86.4259A	-27.525	1.0036617702351008e-18
8834	2.44127e-12	S	2	8136.92A	-27.528000000000002	9.967526112070342e-19
8835	3.9541e-16	O	2	5023.76m	-27.531	9.898910144951849e-19
8836	3.38828e-12	Mn	1	5862.69A	-27.544	9.606990960543228e-19
8837	4.77764e-11	Fe	6	415.780A	-27.558000000000003	9.302236612395933e-19
8838	8.10209e-11	Fe	7	245.177A	-27.559	9.280842061879964e-19
8839	2.87904e-11	Be	3	689.969A	-27.568	9.090491855771237e-19
8840	1.3202399999999998e-10	Si	6	150.461A	-27.57	9.04872483962465e-19
8841	2.57126e-11	Cl	8	772.559A	-27.574	8.96576563164476e-19
8842	4.42056e-11	Fe	6	449.365A	-27.575	8.94514494291008e-19
8843	7.90289e-11	Al	8	251.357A	-27.576	8.924571680443351e-19
8844	8.32266e-11	Fe	7	238.679A	-27.58	8.842750715468646e-19
8845	9.23798e-13	Si	2	2.15030m	-27.583000000000002	8.781877647717533e-19
8846	1.30935e-12	Fe	2	1.51713m	-27.586	8.721423627217431e-19
8847	2.70214e-11	F	1	735.137A	-27.586	8.721423627217431e-19
8848	4.09172e-11	Ne	7	485.479A	-27.590999999999998	8.621590316499955e-19
8849	8.53127e-11	Si	8	232.843A	-27.593000000000004	8.581977707229403e-19
8850	3.25647e-16	Ca	10	6100.00m	-27.594	8.56223970622655e-19
8851	3.01689e-12	Fe	2	6584.41A	-27.596	8.522899788240277e-19
8852	3.55019e-11	Si	4	559.533A	-27.599	8.4642285587847945e-19
8853	2.31649e-12	Fe	2	8575.23A	-27.6	8.444761373308245e-19
8854	3.32779e-11	Ca	8	596.926A	-27.604	8.367339335670369e-19
8855	3.6104e-11	Ca	7	550.201A	-27.615	8.158069147543709e-19
8856	1.5436500000000001e-10	O	7	128.685A	-27.616999999999997	8.120586224593382e-19
8857	4.0491e-13	Fe	2	4.90590m	-27.623	8.009167604615785e-19
8858	2.32024e-11	S	8	856.137A	-27.625	7.972368822110925e-19
8859	2.85101e-11	Ne	3	696.753A	-27.625999999999998	7.954032882637047e-19
8860	9.64757e-13	Ne	3	2.05901m	-27.627	7.935739114653648e-19
8861	2.7549e-11	F	1	721.059A	-27.628	7.917487421169053e-19
8862	5.4986e-11	Cl	7	361.264A	-27.629	7.899277705414606e-19
8863	2.26926e-11	Ne	3	875.371A	-27.63	7.881109870844267e-19
8864	2.59727e-12	Fe	2	7648.21A	-27.631999999999998	7.844899460180996e-19
8865	6.11734e-11	Al	8	324.724A	-27.633000000000003	7.826856692104009e-19
8866	1.00643e-11	Fe	7	1973.75A	-27.634	7.80885542124219e-19
8867	8.07476e-12	Mn	6	2460.07A	-27.635	7.790895552154402e-19
8868	3.3009800000000004e-16	He	1	6017.74m	-27.638	7.737263404415807e-19
8869	1.34093e-11	Na	6	1481.40A	-27.639	7.719468192397598e-19
8870	3.39897e-11	K	8	584.426A	-27.639	7.719468192397598e-19
8871	3.43393e-12	Mn	1	5784.76A	-27.643	7.648695682611146e-19
8872	1.4002600000000001e-12	Fe	2	1.41863m	-27.645	7.613553118144389e-19
8873	1.9037499999999998e-10	Al	6	104.344A	-27.645	7.613553118144389e-19
8874	4.81093e-11	Fe	6	412.903A	-27.647	7.578572019094554e-19
8875	1.04138e-12	V	10	1.90751m	-27.648000000000003	7.56114178713437e-19
8876	3.60223e-11	Ca	7	551.449A	-27.651	7.5090912531893425e-19
8877	2.99557e-11	S	5	663.128A	-27.659000000000002	7.372034891767948e-19
8878	3.11613e-11	Ar	7	637.471A	-27.664	7.287647906176154e-19
8879	2.31567e-11	S	5	857.828A	-27.666999999999998	7.237480090864811e-19
8880	9.80061e-11	S	9	202.686A	-27.668000000000003	7.2208343485702e-19
8881	4.78049e-11	Fe	6	415.532A	-27.669	7.204226890420613e-19
8882	9.14989e-11	Fe	9	217.101A	-27.67	7.187657628364781e-19
8883	1.3846e-11	Be	1	1434.67A	-27.67	7.187657628364781e-19
8884	1.08898e-11	O	5	1824.14A	-27.67	7.187657628364781e-19
8885	2.77405e-11	Be	2	716.081A	-27.67	7.187657628364781e-19
8886	8.93658e-11	F	6	222.282A	-27.673000000000002	7.138178141284209e-19
8887	1.14685e-11	Fe	8	1732.08A	-27.684	6.959649719932875e-19
8888	3.79583e-11	Fe	6	523.323A	-27.688000000000002	6.895843267773474e-19
8889	7.17517e-11	Si	8	276.850A	-27.689	6.879983268367957e-19
8890	6.43773e-11	Al	6	308.563A	-27.69	6.864159745948791e-19
8891	1.41651e-11	Be	1	1402.35A	-27.69	6.864159745948791e-19
8892	1.5227200000000002e-10	N	6	130.454A	-27.691999999999997	6.832621796683781e-19
8893	1.4306299999999998e-14	Al	7	138.851m	-27.691999999999997	6.832621796683781e-19
8894	6.60399e-11	Fe	8	300.795A	-27.693	6.816907202626701e-19
8895	8.64943e-11	Si	8	229.662A	-27.695999999999998	6.769979943524885e-19
8896	2.74189e-11	F	1	724.480A	-27.701	6.692484623936894e-19
8897	2.83084e-11	Cl	8	701.715A	-27.705	6.631127556100368e-19
8898	1.2464399999999999e-12	B	4	1.59370m	-27.706	6.6158763859368105e-19
8899	3.91074e-11	N	6	507.947A	-27.709	6.570333013242932e-19
8900	1.3533e-11	Li	2	1467.86A	-27.718000000000004	6.435575387271555e-19
8901	6.87581e-11	Cr	7	288.903A	-27.718000000000004	6.435575387271555e-19
8902	6.26128e-12	S	3	3172.59A	-27.719	6.420773974615718e-19
8903	9.477420000000001e-13	Fe	2	2.09598m	-27.721	6.391273197922198e-19
8904	1.20847e-12	Fe	2	1.64377m	-27.724	6.347275982699116e-19
8905	1.46868e-10	O	7	135.254A	-27.725	6.33267765303825e-19
8906	6.3402e-11	Al	6	313.310A	-27.729	6.274619315338888e-19
8907	3.68061e-12	S	2	5397.06A	-27.73	6.260188091375816e-19
8908	5.403e-13	Zn	2	3.67656m	-27.730999999999998	6.245790058306874e-19
8909	2.05431e-12	Fe	2	9669.66A	-27.736	6.174295090716766e-19
8910	1.2503299999999998e-10	Co	10	158.874A	-27.744	6.061601504909586e-19
8911	3.93915e-12	Sc	7	5042.83A	-27.746	6.033750975813186e-19
8912	1.86238e-11	Si	4	1066.61A	-27.748	6.006028408274474e-19
8913	5.46422e-14	Mn	6	36.3537m	-27.748	6.006028408274474e-19
8914	1.77105e-10	Al	6	112.162A	-27.749000000000002	5.992214926255494e-19
8915	5.95164e-12	Ne	3	3337.64A	-27.749000000000002	5.992214926255494e-19
8916	8.10534e-11	Fe	7	245.079A	-27.75	5.978433214363594e-19
8917	4.77445e-12	Ti	3	4160.57A	-27.750999999999998	5.964683199529463e-19
8918	2.94226e-11	Cl	8	675.142A	-27.756	5.896406035543067e-19
8919	7.95187e-12	Fe	9	2498.08A	-27.761999999999997	5.815504311808226e-19
8920	2.00913e-12	Ni	1	9887.11A	-27.763	5.802129023051337e-19
8921	4.32258e-12	Ti	3	4595.50A	-27.765	5.7754706617178385e-19
8922	8.11133e-12	O	7	2448.98A	-27.765	5.7754706617178385e-19
8923	8.836e-13	Si	2	2.24813m	-27.767	5.74893478442876e-19
8924	4.0224500000000004e-10	Ar	9	49.3840A	-27.767	5.74893478442876e-19
8925	8.93257e-11	P	8	222.382A	-27.767	5.74893478442876e-19
8926	2.3036900000000002e-14	Mg	1	86.2287m	-27.769000000000002	5.722520828420987e-19
8927	3.5045e-12	Mn	1	5668.28A	-27.769000000000002	5.722520828420987e-19
8928	6.27044e-12	Ni	7	3167.95A	-27.775	5.644004899168983e-19
8929	5.78144e-11	Al	7	343.590A	-27.783	5.54099020015383e-19
8930	6.560119999999999e-12	S	4	3028.06A	-27.783	5.54099020015383e-19
8931	7.307939999999999e-13	Mg	3	2.71820m	-27.784000000000002	5.528246276333603e-19
8932	4.21584e-11	Si	8	471.186A	-27.785999999999998	5.502846291915934e-19
8933	2.76209e-11	F	1	719.181A	-27.787	5.4901900966502125e-19
8934	9.30904e-13	Be	3	2.13389m	-27.789	5.464964964495294e-19
8935	2.33909e-11	S	5	849.240A	-27.791	5.439855731294925e-19
8936	3.38801e-11	Cr	5	586.316A	-27.795	5.389982834175002e-19
8937	7.8721e-11	Fe	7	252.340A	-27.798000000000002	5.352878453332542e-19
8938	2.86425e-11	Ne	3	693.531A	-27.799	5.340567174524276e-19
8939	1.33625e-12	Fe	7	1.48658m	-27.801	5.316029497251215e-19
8940	2.0597900000000001e-10	O	7	96.4394A	-27.803	5.291604560364345e-19
8941	8.19891e-13	Ni	4	2.42282m	-27.81	5.206997654694802e-19
8942	9.11637e-12	Sc	6	2178.99A	-27.811	5.195021892412875e-19
8943	6.9007e-11	O	5	287.861A	-27.818	5.111959236806474e-19
8944	4.6819e-12	Mn	5	4242.82A	-27.818	5.111959236806474e-19
8945	2.85162e-11	Ne	3	696.602A	-27.820999999999998	5.076768756946178e-19
8946	1.43532e-11	Be	1	1383.97A	-27.822	5.065092512817532e-19
8947	2.84462e-11	Ne	3	698.317A	-27.822	5.065092512817532e-19
8948	7.79435e-11	Fe	7	254.857A	-27.828000000000003	4.995596838216127e-19
8949	2.34405e-11	Cl	8	847.443A	-27.829	4.9841072843200025e-19
8950	2.10352e-14	Mg	1	94.4342m	-27.829	4.9841072843200025e-19
8951	3.4115e-11	Fe	8	582.280A	-27.831999999999997	4.949796931109912e-19
8952	7.75817e-11	Fe	7	256.046A	-27.833000000000002	4.938412714076983e-19
8953	5.7614199999999995e-12	Ne	3	3447.84A	-27.834	4.927054680016741e-19
8954	2.18824e-10	O	7	90.7783A	-27.838	4.881883171193985e-19
8955	4.27057e-12	C	3	4651.47A	-27.838	4.881883171193985e-19
8956	2.72868e-11	F	1	727.987A	-27.844	4.814901222996864e-19
8957	6.31497e-11	He	1	314.562A	-27.844	4.814901222996864e-19
8958	1.69781e-10	N	6	117.000A	-27.845	4.8038272574832865e-19
8959	6.27805e-11	Fe	8	316.411A	-27.846999999999998	4.781755676119804e-19
8960	5.56233e-13	N	1	3.57125m	-27.85	4.74883830158243e-19
8961	1.9697e-15	O	8	1008.50m	-27.861	4.630068135238313e-19
8962	4.59077e-12	Fe	2	4327.04A	-27.869	4.545559867812598e-19
8963	2.06864e-12	Ni	4	9602.68A	-27.872	4.514268453782829e-19
8964	2.80313e-11	Be	2	708.652A	-27.873	4.503885924451254e-19
8965	2.98531e-11	Be	3	665.407A	-27.88	4.431873768741306e-19
8966	1.29161e-11	B	2	1537.96A	-27.893	4.3011776661372534e-19
8967	1.06574e-10	F	6	186.391A	-27.893	4.3011776661372534e-19
8968	2.75321e-11	F	1	721.501A	-27.895	4.28141554986443e-19
8969	4.39289e-11	Cl	6	452.196A	-27.898000000000003	4.2519424925292665e-19
8970	1.86232e-11	Si	4	1066.65A	-27.903000000000002	4.2032709092931536e-19
8971	5.70768e-11	N	6	348.031A	-27.909000000000002	4.1455998703862795e-19
8972	5.05538e-11	Mn	6	392.937A	-27.91	4.1360652552671827e-19
8973	1.9919500000000002e-13	Ni	4	9.97234m	-27.910999999999998	4.1265525691543354e-19
8974	6.27821e-11	Fe	9	316.403A	-27.916	4.079316312502036e-19
8975	1.9510900000000003e-12	Ni	4	1.01812m	-27.918000000000003	4.060573556554958e-19
8976	3.01052e-11	S	5	659.834A	-27.928	3.9681436178944383e-19
8977	2.76722e-11	F	1	717.849A	-27.93	3.949911654081021e-19
8978	3.1793e-12	Fe	2	6248.06A	-27.941999999999997	3.842265595671621e-19
8979	3.5436900000000002e-12	O	5	5605.58A	-27.943	3.833428630024735e-19
8980	2.41891e-11	Ca	9	821.215A	-27.944000000000003	3.8246119888348705e-19
8981	2.23822e-14	Mg	1	88.7511m	-27.945	3.815815625357073e-19
8982	2.26884e-11	Ar	3	875.535A	-27.951	3.7634606722407082e-19
8983	4.80807e-11	Fe	6	413.148A	-27.951999999999998	3.754804952888244e-19
8984	9.60379e-13	N	1	2.06840m	-27.958000000000002	3.703287097580106e-19
8985	3.5165e-12	Fe	2	5648.93A	-27.959	3.69476977360893e-19
8986	1.44731e-11	Be	1	1372.51A	-27.968000000000004	3.61898999164068e-19
8987	6.55895e-12	Fe	2	3028.60A	-27.973000000000003	3.577563755768892e-19
8988	4.40366e-12	K	4	4510.90A	-27.976999999999997	3.5447644541064127e-19
8989	2.34647e-12	Fe	2	8465.69A	-27.98	3.520362467245119e-19
8990	1.50383e-13	B	1	13.2092m	-27.983	3.496128462479841e-19
8991	2.41233e-12	Fe	9	8234.56A	-27.984	3.488087590147972e-19
8992	3.9151e-11	Fe	6	507.380A	-27.986	3.472061283429933e-19
8993	7.52032e-11	Fe	7	264.144A	-27.989	3.4481597816752504e-19
8994	2.0607799999999998e-10	O	7	96.3929A	-27.989	3.4481597816752504e-19
8995	1.08425e-12	Fe	2	1.83209m	-27.989	3.4481597816752504e-19
8996	7.51613e-11	Fe	7	264.291A	-27.99	3.440229234247777e-19
8997	5.77762e-11	Cl	7	343.817A	-27.994	3.4086890230466704e-19
8998	6.54127e-11	S	9	303.679A	-27.994	3.4086890230466704e-19
8999	5.6048e-11	Ca	7	354.419A	-27.995	3.4008492558448907e-19
9000	5.5108699999999995e-12	Fe	2	3604.60A	-27.997	3.3852237728639217e-19
9001	5.496e-11	Cl	7	361.435A	-27.998	3.37743797423995e-19
9002	3.66798e-13	C	5	5.41564m	-28.002	3.346473436770876e-19
9003	5.49977e-11	Cl	7	361.187A	-28.006999999999998	3.308166672107099e-19
9004	2.08678e-11	P	8	951.921A	-28.015	3.2477858255083914e-19
9005	3.25916e-12	Fe	2	6094.96A	-28.016	3.2403161253917234e-19
9006	5.7806e-11	Al	7	343.640A	-28.018	3.225428225146413e-19
9007	2.3367e-14	Ti	3	85.0108m	-28.034000000000002	3.108761337012051e-19
9008	5.0625e-11	B	4	392.385A	-28.035	3.101611384346026e-19
9009	3.10295e-11	Cr	5	640.179A	-28.038	3.0802600417591064e-19
9010	5.92141e-11	P	8	335.469A	-28.038	3.0802600417591064e-19
9011	6.17458e-13	B	3	3.21713m	-28.041	3.0590556807807034e-19
9012	2.82391e-11	Be	2	703.438A	-28.041	3.0590556807807034e-19
9013	1.9842599999999997e-10	O	7	100.110A	-28.041999999999998	3.0520200479516685e-19
9014	2.74465e-11	F	1	723.751A	-28.054000000000002	2.9688440285565983e-19
9015	7.97219e-11	Mg	5	249.172A	-28.057	2.948406650018238e-19
9016	2.27875e-11	S	9	871.726A	-28.057	2.948406650018238e-19
9017	9.726260000000001e-12	Fe	9	2042.35A	-28.06	2.9281099614041147e-19
9018	2.7609e-11	F	1	719.492A	-28.063000000000002	2.9079529942116026e-19
9019	1.68805e-11	C	3	1176.77A	-28.064	2.9012648879179167e-19
9020	2.2095400000000003e-12	Si	3	8990.30A	-28.065	2.8945921638418304e-19
9021	2.15598e-11	O	4	921.365A	-28.068	2.874665931544798e-19
9022	3.74881e-12	Fe	2	5298.88A	-28.073	2.841759902733488e-19
9023	4.68022e-12	Fe	2	4244.34A	-28.081999999999997	2.7834753656634703e-19
9024	9.18963e-11	Fe	9	216.162A	-28.085	2.764314056024696e-19
9025	6.614489999999999e-12	Fe	2	3003.17A	-28.086	2.757956310121435e-19
9026	8.52803e-11	Fe	9	232.931A	-28.090999999999998	2.7263862452991836e-19
9027	6.36825e-11	S	4	311.930A	-28.092	2.720115730939919e-19
9028	8.33429e-12	Fe	9	2383.46A	-28.101999999999997	2.6581983375819225e-19
9029	4.66396e-11	Al	6	425.914A	-28.103	2.6520846510584597e-19
9030	1.45541e-11	Be	1	1364.87A	-28.107	2.6277701928285243e-19
9031	6.89658e-12	V	9	2880.34A	-28.107	2.6277701928285243e-19
9032	2.20754e-13	Sc	6	8.99845m	-28.107	2.6277701928285243e-19
9033	9.28537e-12	Al	8	2139.33A	-28.108	2.621726489096014e-19
9034	1.06457e-12	Fe	2	1.86596m	-28.109	2.6156966854963646e-19
9035	1.7688700000000002e-10	Al	6	112.300A	-28.111	2.6036786508915214e-19
9036	2.11437e-12	N	6	9394.98A	-28.114	2.585755053131335e-19
9037	1.13732e-11	Fe	8	1746.61A	-28.116	2.573874587831023e-19
9038	8.059460000000001e-12	F	6	2464.74A	-28.123	2.5327211792620787e-19
9039	4.08264e-11	O	5	486.559A	-28.125	2.5210843824784275e-19
9040	1.26538e-12	B	2	1.56985m	-28.125999999999998	2.515286049300783e-19
9041	2.9225e-11	Be	3	679.708A	-28.125999999999998	2.515286049300783e-19
9042	2.3037999999999998e-10	O	7	86.2247A	-28.13	2.492225768190333e-19
9043	3.4263199999999995e-10	S	9	57.9760A	-28.13	2.492225768190333e-19
9044	1.81083e-11	S	2	1096.98A	-28.131999999999998	2.4807750309197345e-19
9045	3.46751e-12	Fe	2	5728.75A	-28.133000000000003	2.4750694066779886e-19
9046	1.00999e-10	Fe	8	196.680A	-28.135	2.463697495728306e-19
9047	9.7695e-12	Cl	6	2033.31A	-28.141	2.4298942988378334e-19
9048	8.945339999999999e-12	C	3	2220.65A	-28.142	2.4243056970325577e-19
9049	1.49898e-12	Ti	10	1.32519m	-28.143	2.4187299486547556e-19
9050	4.64597e-11	Fe	6	427.563A	-28.145	2.407616894001331e-19
9051	2.53903e-11	Mg	8	782.364A	-28.148000000000003	2.3910429758820637e-19
9052	5.77986e-11	Cl	7	343.684A	-28.149	2.3855437296400153e-19
9053	3.9857e-15	Mg	1	498.393m	-28.151	2.374583151812644e-19
9054	4.40887e-11	Fe	8	450.557A	-28.155	2.3528128426201124e-19
9055	8.203310000000001e-12	Ti	3	2421.52A	-28.156999999999996	2.342002649558331e-19
9056	3.34052e-13	Ni	4	5.94651m	-28.160999999999998	2.3205310402058884e-19
9057	3.40878e-11	Cl	7	582.744A	-28.163	2.3098691685533026e-19
9058	8.15737e-12	Si	1	2435.15A	-28.168000000000003	2.283428314826004e-19
9059	1.7871400000000004e-14	Fe	1	111.152m	-28.176	2.2417510511140414e-19
9060	2.37925e-11	Ar	5	834.903A	-28.178	2.231451140632384e-19
9061	1.10476e-13	Ca	6	17.9807m	-28.18	2.221198553940725e-19
9062	9.95012e-11	O	5	199.640A	-28.182	2.2109930736059814e-19
9063	2.87299e-11	Ca	9	691.421A	-28.186	2.1907225672654454e-19
9064	1.69223e-11	Ne	3	1173.87A	-28.19	2.1706379020440915e-19
9065	5.02509e-14	Ni	3	39.5305m	-28.191	2.1656455734050552e-19
9066	1.0108e-11	Cl	6	1965.22A	-28.191999999999997	2.1606647268032653e-19
9067	6.36775e-11	Fe	9	311.954A	-28.201999999999998	2.1114819930384614e-19
9068	7.10823e-14	Li	1	27.9457m	-28.201999999999998	2.1114819930384614e-19
9069	3.28409e-11	Fe	9	604.869A	-28.204	2.1017806145106714e-19
9070	3.74221e-11	Ca	9	530.822A	-28.206999999999997	2.0873120585305767e-19
9071	2.76636e-11	F	1	718.071A	-28.21	2.0729431033892335e-19
9072	2.21054e-12	Si	3	8986.26A	-28.211	2.0681754665519711e-19
9073	3.24465e-12	Ca	1	6122.22A	-28.211	2.0681754665519711e-19
9074	4.96722e-11	Fe	6	399.911A	-28.217	2.039799035345966e-19
9075	1.21604e-11	Fe	7	1633.53A	-28.219	2.0304270100917815e-19
9076	2.68043e-11	Be	3	741.092A	-28.223000000000003	2.011811943372041e-19
9077	2.10504e-12	Fe	2	9436.63A	-28.224	2.007184904301271e-19
9078	4.80617e-11	Fe	6	413.312A	-28.226	1.9979627273676966e-19
9079	4.9661099999999995e-17	K	9	4.00000c	-28.232	1.970549651058541e-19
9080	2.75508e-11	F	1	721.012A	-28.233	1.9660175126266111e-19
9081	4.25232e-11	V	9	467.143A	-28.234	1.961495797823822e-19
9082	2.14125e-18	O	1	92.7702c	-28.234	1.961495797823822e-19
9083	9.98435e-12	Ni	3	1989.56A	-28.237	1.9479929557290763e-19
9084	1.22168e-12	Fe	2	1.62600m	-28.238000000000003	1.9435126962567624e-19
9085	9.97953e-18	Al	1	19.9052c	-28.238000000000003	1.9435126962567624e-19
9086	1.46113e-11	Be	1	1359.53A	-28.239	1.9390427410953248e-19
9087	1.2955200000000002e-14	Ti	3	153.332m	-28.239	1.9390427410953248e-19
9088	6.91932e-11	Al	8	287.087A	-28.241999999999997	1.9256944647559e-19
9089	4.45867e-11	Fe	6	445.524A	-28.245	1.9124380773044283e-19
9090	2.11795e-12	Ni	4	9379.08A	-28.25	1.890546579659063e-19
9091	3.51947e-11	K	8	564.417A	-28.25	1.890546579659063e-19
9092	7.3725e-12	Cr	10	2694.40A	-28.256999999999998	1.8603188303432528e-19
9093	1.27041e-12	Fe	2	1.56363m	-28.261	1.843263324789638e-19
9094	6.7262300000000005e-12	Ne	3	2953.28A	-28.264	1.8305743893143173e-19
9095	2.33729e-11	S	8	849.891A	-28.266	1.8221636639884391e-19
9096	8.14275e-12	Zn	2	2439.53A	-28.274	1.7889054289663972e-19
9097	4.46146e-12	Fe	2	4452.46A	-28.275	1.784791060652296e-19
9098	5.6354899999999996e-14	Si	2	35.2488m	-28.276	1.7806861551227133e-19
9099	4.48722e-11	Mn	6	442.689A	-28.284000000000002	1.748184969955878e-19
9100	4.42824e-11	Fe	6	448.586A	-28.289	1.7281736620826349e-19
9101	3.65083e-11	Ca	7	544.108A	-28.289	1.7281736620826349e-19
9102	2.43962e-13	Mg	3	8.14243m	-28.295	1.7044622305202653e-19
9103	2.17945e-11	C	3	911.445A	-28.302	1.677209764182343e-19
9104	9.99699e-12	Cl	6	1987.04A	-28.303	1.6733522887685286e-19
9105	1.67427e-11	Ne	3	1186.46A	-28.309	1.6503930346464323e-19
9106	2.2233300000000002e-10	O	7	89.3456A	-28.32	1.6091161069412266e-19
9107	3.19249e-11	Fe	8	622.224A	-28.320999999999998	1.605415242593169e-19
9108	9.83884e-12	Al	8	2018.98A	-28.322	1.6017228899969002e-19
9109	1.43985e-17	Sc	2	13.7962c	-28.323	1.5980390295759474e-19
9110	5.28752e-11	O	7	375.686A	-28.324	1.5943636417988493e-19
9111	3.5495699999999996e-10	S	9	55.9630A	-28.33	1.5724881525424846e-19
9112	1.6992e-10	N	6	116.905A	-28.334	1.5580714945045004e-19
9113	2.03438e-11	S	8	976.439A	-28.334	1.5580714945045004e-19
9114	3.41138e-11	Cl	7	582.299A	-28.338	1.5437870091818703e-19
9115	8.9532e-11	Mg	5	221.870A	-28.338	1.5437870091818703e-19
9116	1.2468200000000001e-12	Fe	2	1.59321m	-28.342	1.5296334848078692e-19
9117	4.088819999999999e-14	S	2	48.5823m	-28.343000000000004	1.5261154254179088e-19
9118	1.90157e-10	Al	6	104.464A	-28.346	1.5156097207252778e-19
9119	6.67847e-11	Fe	9	297.440A	-28.346999999999998	1.5121239150977e-19
9120	6.56039e-11	Mg	5	302.794A	-28.351999999999997	1.494814775774601e-19
9121	1.9552e-13	Mg	3	10.1598m	-28.357	1.4777037725308915e-19
9122	1.14068e-11	Fe	7	1741.46A	-28.364	1.4540769231955164e-19
9123	7.913e-11	Fe	7	251.036A	-28.369	1.437432242294171e-19
9124	2.47608e-11	O	4	802.253A	-28.372	1.427537028340029e-19
9125	7.83107e-11	Mg	7	253.662A	-28.373	1.424253784283901e-19
9126	1.15762e-13	Ne	3	17.1598m	-28.377	1.411196147102909e-19
9127	3.34817e-11	Fe	8	593.293A	-28.383000000000003	1.3918338100893913e-19
9128	2.15115e-11	O	4	923.436A	-28.383000000000003	1.3918338100893913e-19
9129	2.42916e-10	O	7	81.7749A	-28.383000000000003	1.3918338100893913e-19
9130	2.09091e-12	Fe	2	9500.39A	-28.385	1.3854389146159996e-19
9131	5.0142900000000004e-12	Ca	7	3961.57A	-28.389	1.372737134299103e-19
9132	2.76221e-11	F	1	719.150A	-28.392	1.3632872783358015e-19
9133	3.5971e-12	O	5	5522.35A	-28.395	1.3539024747233805e-19
9134	4.41543e-12	Fe	2	4498.87A	-28.396	1.3507885854410257e-19
9135	3.47311e-10	S	9	57.1950A	-28.397	1.3476818579052954e-19
9136	4.34662e-11	V	9	457.009A	-28.4	1.3384044812514889e-19
9137	9.05049e-11	Fe	9	219.485A	-28.404	1.3261339152116042e-19
9138	9.34083e-13	Fe	7	2.12663m	-28.405	1.3230838918438664e-19
9139	4.66924e-11	Mn	10	425.432A	-28.409000000000002	1.3109537858119462e-19
9140	1.68065e-11	Ne	3	1181.95A	-28.41	1.3079386757730035e-19
9141	6.9738899999999995e-12	Fe	2	2848.41A	-28.410999999999998	1.3049305002947187e-19
9142	1.14472e-12	Sc	9	1.73531m	-28.413	1.298934889260594e-19
9143	2.4692200000000003e-12	Fe	2	8044.84A	-28.415	1.2929668255569043e-19
9144	9.25343e-11	Fe	9	214.671A	-28.415	1.2929668255569043e-19
9145	2.99539e-11	S	5	663.167A	-28.416	1.2899930843785639e-19
9146	1.97506e-13	Ne	7	10.0576m	-28.42	1.2781663566930284e-19
9147	3.6246800000000003e-12	Ti	7	5480.33A	-28.427	1.2577298899961928e-19
9148	4.87638e-12	Fe	2	4073.61A	-28.427	1.2577298899961928e-19
9149	2.21133e-12	Si	3	8983.03A	-28.430999999999997	1.2461989530547007e-19
9150	1.00828e-12	Fe	2	1.97014m	-28.432	1.2433327749982706e-19
9151	2.30291e-10	O	7	86.2580A	-28.432	1.2433327749982706e-19
9152	5.4527199999999994e-12	Fe	9	3643.04A	-28.434	1.2376201798039788e-19
9153	3.09928e-11	Cr	5	640.937A	-28.436	1.2319338316004544e-19
9154	1.3603e-12	Fe	2	1.46030m	-28.436999999999998	1.2291004624129427e-19
9155	3.7801400000000005e-12	Fe	1	5254.96A	-28.439	1.223453258755103e-19
9156	9.516540000000002e-13	N	1	2.08736m	-28.441999999999997	1.2150310657625918e-19
9157	1.82677e-12	Fe	2	1.08741m	-28.443	1.2122365718577095e-19
9158	5.75524e-12	Ne	3	3451.54A	-28.454	1.1819180960233173e-19
9159	7.2024199999999995e-12	Si	2	2758.03A	-28.455	1.1791997598355007e-19
9160	4.6461e-11	Cr	10	427.551A	-28.458000000000002	1.1710822057867368e-19
9161	7.10745e-14	Li	1	27.9488m	-28.459	1.1683887914548902e-19
9162	5.6534e-11	Ca	7	351.372A	-28.463	1.1576769386281554e-19
9163	7.08433e-11	P	8	280.400A	-28.471999999999998	1.1339329677248873e-19
9164	3.691e-13	N	1	5.38186m	-28.476	1.1235370077888746e-19
9165	2.93726e-11	Ca	9	676.291A	-28.480999999999998	1.1106759860112915e-19
9166	5.26876e-12	V	9	3770.24A	-28.485	1.100493247365257e-19
9167	5.70221e-11	Mg	5	348.364A	-28.488000000000003	1.092917505137296e-19
9168	2.8428e-11	Ar	9	698.763A	-28.49	1.0878960053319915e-19
9169	2.04043e-11	S	8	973.541A	-28.495	1.0754429627358556e-19
9170	4.36722e-12	Be	1	4548.54A	-28.495	1.0754429627358556e-19
9171	7.82062e-11	S	9	254.001A	-28.497	1.0705017511598496e-19
9172	1.00999e-11	Fe	7	1966.80A	-28.497	1.0705017511598496e-19
9173	4.71972e-12	Fe	2	4208.82A	-28.497	1.0705017511598496e-19
9174	3.60879e-12	S	2	5504.46A	-28.498	1.068039665454334e-19
9175	3.34809e-12	O	7	5933.07A	-28.500999999999998	1.0606873321128327e-19
9176	3.45418e-12	Fe	2	5750.85A	-28.503	1.055813916501246e-19
9177	3.80648e-11	Ca	9	521.859A	-28.514	1.0294076279465271e-19
9178	6.82159e-11	Si	7	291.200A	-28.516	1.0246779295209608e-19
9179	5.22609e-12	Fe	9	3801.01A	-28.519000000000002	1.0176240962699921e-19
9180	7.72767e-11	O	7	257.056A	-28.521	1.0129485382546045e-19
9181	4.18947e-11	Si	8	474.152A	-28.522	1.0106188212655863e-19
9182	1.15643e-12	N	6	1.71774m	-28.523000000000003	1.0082944624769381e-19
9183	2.0625099999999997e-10	O	7	96.3122A	-28.531	9.89891014495185e-20
9184	1.24874e-12	Ni	4	1.59076m	-28.538	9.740637517564143e-20
9185	6.16037e-11	Mg	6	322.455A	-28.541999999999998	9.651334816023587e-20
9186	6.53834e-11	Fe	8	303.815A	-28.546999999999997	9.540856899950396e-20
9187	1.41889e-15	Sc	11	1400.00m	-28.548000000000002	9.518913538002254e-20
9188	5.44434e-15	Sc	2	364.864m	-28.548000000000002	9.518913538002254e-20
9189	4.3761699999999995e-12	Mn	10	4539.24A	-28.552	9.431643614124917e-20
9190	6.5608e-11	Mg	5	302.775A	-28.554000000000002	9.388309148028825e-20
9191	8.2772e-18	Be	2	23.9990c	-28.557	9.323680482444562e-20
9192	1.43192e-11	N	3	1387.26A	-28.559	9.280842061879964e-20
9193	2.43569e-12	S	2	8155.59A	-28.561	9.238200465979255e-20
9194	3.90059e-11	N	6	509.269A	-28.564	9.174605141293744e-20
9195	7.46326e-11	Mn	8	266.163A	-28.565	9.153504135015469e-20
9196	6.42744e-11	Al	7	309.057A	-28.568	9.090491855771239e-20
9197	6.36038e-12	Fe	9	3123.16A	-28.569000000000003	9.06958430468134e-20
9198	1.03611e-11	Fe	9	1917.21A	-28.581	8.822412953189972e-20
9199	5.16202e-11	Mn	10	384.820A	-28.584	8.761679889609683e-20
9200	5.71504e-13	N	1	3.47582m	-28.59	8.641465134789556e-20
9201	4.83035e-12	Fe	2	4112.43A	-28.590999999999998	8.621590316499954e-20
9202	7.73266e-11	Fe	8	256.890A	-28.592	8.601761209023889e-20
9203	2.14932e-11	S	5	924.222A	-28.594	8.562239706226551e-20
9204	2.31285e-14	V	4	85.8872m	-28.618000000000002	8.101909394553276e-20
9205	3.92188e-11	Fe	6	506.503A	-28.618000000000002	8.101909394553276e-20
9206	1.25447e-12	Fe	2	1.58349m	-28.619	8.083275520030391e-20
9207	6.45675e-11	Si	8	307.654A	-28.625999999999998	7.954032882637047e-20
9208	4.76721e-11	Cr	10	416.689A	-28.627	7.935739114653647e-20
9209	9.70942e-13	N	1	2.04590m	-28.627	7.935739114653647e-20
9210	3.4574e-12	Fe	1	5745.50A	-28.631	7.862983821133858e-20
9211	3.95232e-11	Fe	6	502.602A	-28.631	7.862983821133858e-20
9212	4.556980000000001e-12	Fe	9	4359.13A	-28.638	7.737263404415807e-20
9213	7.0365e-11	Fe	7	282.306A	-28.638	7.737263404415807e-20
9214	3.29382e-11	Fe	8	603.083A	-28.64	7.701713908231233e-20
9215	2.89518e-11	N	3	686.122A	-28.64	7.701713908231233e-20
9216	1.69714e-11	Cl	7	1170.47A	-28.642	7.666327747144989e-20
9217	1.47577e-11	O	5	1346.04A	-28.643	7.648695682611146e-20
9218	4.35349e-14	V	4	45.6288m	-28.643	7.648695682611146e-20
9219	5.971780000000001e-12	Cr	10	3326.39A	-28.643	7.648695682611146e-20
9220	3.25844e-11	Mg	6	609.631A	-28.643	7.648695682611146e-20
9221	1.36596e-12	C	1	1.45425m	-28.645	7.613553118144389e-20
9222	8.55521e-12	Cr	7	2321.91A	-28.648000000000003	7.561141787134371e-20
9223	3.09535e-13	Be	2	6.41751m	-28.649	7.543751643595377e-20
9224	1.87424e-11	B	1	1059.87A	-28.65	7.52640149627664e-20
9225	3.5491300000000004e-10	S	9	55.9700A	-28.651	7.509091253189342e-20
9226	3.14038e-12	Fe	2	6325.50A	-28.653000000000002	7.474590112811597e-20
9227	5.03704e-11	Mn	6	394.367A	-28.656999999999996	7.406062658753463e-20
9228	3.64774e-11	Ca	7	544.569A	-28.66	7.355079682019011e-20
9229	2.08839e-11	Cl	7	951.185A	-28.660999999999998	7.338163468170373e-20
9230	1.1025799999999999e-17	Sc	2	18.0164c	-28.665	7.270886781108284e-20
9231	2.04123e-11	S	8	973.162A	-28.669	7.204226890420613e-20
9232	3.51185e-12	Fe	1	5656.40A	-28.67	7.187657628364781e-20
9233	3.6032e-12	S	2	5513.00A	-28.671	7.171126474554242e-20
9234	5.48177e-12	Ni	4	3623.73A	-28.677	7.07273493071971e-20
9235	6.21115e-11	Mg	6	319.819A	-28.69	6.86415974594879e-20
9236	4.6341900000000005e-12	Fe	2	4286.50A	-28.691999999999997	6.83262179668378e-20
9237	4.71512e-13	K	8	4.21293m	-28.693	6.8169072026267e-20
9238	1.73671e-13	Zn	2	11.4380m	-28.7	6.70791239432777e-20
9239	1.2249299999999998e-10	Al	4	162.168A	-28.703000000000003	6.661735450208544e-20
9240	8.93564e-11	Mg	5	222.306A	-28.703000000000003	6.661735450208544e-20
9241	2.74167e-10	Co	10	72.4538A	-28.704	6.646413883842065e-20
9242	5.80526e-12	Co	8	3421.80A	-28.706	6.61587638593681e-20
9243	4.83125e-11	Na	8	411.166A	-28.706	6.61587638593681e-20
9244	4.14206e-11	Ar	7	479.579A	-28.706999999999997	6.600660292491315e-20
9245	3.5666e-11	K	8	556.957A	-28.706999999999997	6.600660292491315e-20
9246	1.18904e-12	Fe	2	1.67063m	-28.714000000000002	6.495123033167912e-20
9247	1.20849e-12	Fe	7	1.64375m	-28.717	6.450410920707557e-20
9248	4.98733e-14	Si	8	39.8299m	-28.717	6.450410920707557e-20
9249	4.3935e-11	V	9	452.133A	-28.717	6.450410920707557e-20
9250	1.79893e-11	N	6	1104.24A	-28.721999999999998	6.376573677474386e-20
9251	6.28285e-14	Ni	3	31.6169m	-28.721999999999998	6.376573677474386e-20
9252	9.670870000000002e-13	N	1	2.05405m	-28.73	6.260188091375817e-20
9253	3.64426e-12	Fe	2	5450.89A	-28.735	6.188528310864093e-20
9254	7.94004e-11	Mg	5	250.181A	-28.739	6.131791542277405e-20
9255	3.06008e-11	F	1	649.148A	-28.74	6.117688813076792e-20
9256	7.21199e-11	Cr	7	275.436A	-28.741999999999997	6.089580586207487e-20
9257	6.09438e-12	Ti	7	3259.47A	-28.745	6.047660208315161e-20
9258	7.17017e-11	Si	8	277.043A	-28.748	6.006028408274474e-20
9259	1.06818e-12	Na	1	1.85965m	-28.756	5.896406035543067e-20
9260	5.25136e-11	Ca	7	378.273A	-28.761	5.828910433789965e-20
9261	8.09268e-13	Fe	2	2.45462m	-28.763	5.802129023051336e-20
9262	4.85602e-11	Fe	6	409.069A	-28.765	5.775470661717838e-20
9263	4.9317e-14	Ni	4	40.2791m	-28.765	5.775470661717838e-20
9264	8.91959e-13	B	4	2.22706m	-28.771	5.696228233517212e-20
9265	3.25803e-12	Fe	2	6097.08A	-28.78	5.579398509332389e-20
9266	1.92278e-11	P	4	1033.11A	-28.784000000000002	5.528246276333603e-20
9267	1.44386e-12	Fe	1	1.37579m	-28.784000000000002	5.528246276333603e-20
9268	2.0217599999999997e-12	Mn	6	9825.32A	-28.785	5.515531662724857e-20
9269	1.37148e-10	F	6	144.840A	-28.793000000000003	5.41486186454169e-20
9270	1.51557e-12	Si	3	1.31070m	-28.796	5.3775862176588955e-20
9271	5.69017e-12	B	1	3491.01A	-28.798000000000002	5.3528784533325414e-20
9272	6.12588e-13	Be	3	3.24271m	-28.807	5.243090838149269e-20
9273	7.2167e-12	V	9	2752.57A	-28.81	5.2069976546948024e-20
9274	1.85904e-12	C	1	1.06853m	-28.81	5.2069976546948024e-20
9275	2.96788e-11	Fe	8	669.314A	-28.813000000000002	5.171152934967528e-20
9276	2.42845e-11	C	3	817.988A	-28.815	5.147393645419939e-20
9277	2.2416799999999998e-12	Fe	2	8861.43A	-28.816	5.135554968555306e-20
9278	3.42166e-10	S	9	58.0550A	-28.816	5.135554968555306e-20
9279	4.75237e-11	Fe	3	417.990A	-28.816999999999997	5.123743519891887e-20
9280	2.82977e-11	Fe	8	701.982A	-28.824	5.041820526645201e-20
9281	1.68888e-11	Ca	7	1176.19A	-28.825	5.0302246612158036e-20
9282	6.14585e-12	Co	8	3232.17A	-28.826999999999998	5.007112878269473e-20
9283	4.94864e-12	V	9	4014.12A	-28.828000000000003	4.9955968382161274e-20
9284	2.08722e-11	Cl	7	951.719A	-28.831	4.9612073914733503e-20
9285	4.71697e-11	Mn	6	421.128A	-28.833000000000002	4.9384127140769826e-20
9286	3.7451900000000005e-12	Fe	1	5303.99A	-28.836	4.9044169200758704e-20
9287	9.62494e-12	Fe	9	2063.85A	-28.837	4.893137074172093e-20
9288	6.956640000000001e-13	Fe	9	2.85547m	-28.84	4.859452955483757e-20
9289	2.46507e-12	Si	3	8058.38A	-28.842	4.8371257972534326e-20
9290	9.60773e-12	Fe	7	2067.55A	-28.843000000000004	4.8260007166374165e-20
9291	1.28154e-11	Li	2	1550.04A	-28.846	4.792778761383583e-20
9292	1.3611e-12	Fe	2	1.45944m	-28.848000000000003	4.770757943248533e-20
9293	3.87539e-11	Mg	6	512.580A	-28.855	4.6944787990547234e-20
9294	5.835419999999999e-12	Fe	2	3404.12A	-28.855999999999998	4.683681797430547e-20
9295	1.33285e-11	C	2	1490.38A	-28.855999999999998	4.683681797430547e-20
9296	6.19272e-12	Ti	3	3207.71A	-28.862	4.61941927403006e-20
9297	4.09122e-11	Fe	8	485.539A	-28.865	4.587619415424231e-20
9298	3.41762e-13	Cl	6	5.81237m	-28.868000000000002	4.556038465505228e-20
9299	2.3129400000000002e-10	S	8	85.8840A	-28.873	4.503885924451254e-20
9300	6.30704e-12	Si	4	3149.57A	-28.874000000000002	4.493527274274503e-20
9301	1.48045e-12	Fe	1	1.34179m	-28.875999999999998	4.47288139182973e-20
9302	1.69166e-11	Cl	7	1174.26A	-28.877	4.4625940500992195e-20
9303	2.44878e-12	Ni	1	8111.98A	-28.883000000000003	4.401364964312721e-20
9304	4.50295e-11	Mg	6	441.143A	-28.886	4.371066181016628e-20
9305	1.23361e-12	Fe	2	1.61027m	-28.886999999999997	4.361013007772917e-20
9306	1.69013e-12	Fe	2	1.17532m	-28.891	4.3210310001942845e-20
9307	3.0981300000000004e-13	Be	2	6.41176m	-28.9	4.2324065913308316e-20
9308	6.78482e-11	Fe	9	292.778A	-28.901	4.2226723262937536e-20
9309	5.69832e-11	N	6	348.602A	-28.906999999999996	4.1647350899661825e-20
9310	5.71407e-13	N	1	3.47641m	-28.91	4.136065255267183e-20
9311	4.15935e-12	Ti	8	4775.86A	-28.921	4.0326207648084294e-20
9312	7.91602e-11	Ar	7	250.940A	-28.93	3.949911654081021e-20
9313	2.23211e-10	Co	10	88.9941A	-28.93	3.949911654081021e-20
9314	1.08506e-11	Co	8	1830.73A	-28.932	3.9317634585321893e-20
9315	1.03094e-10	Fe	8	192.684A	-28.932	3.9317634585321893e-20
9316	3.3651599999999998e-12	Sc	6	5902.98A	-28.934	3.9136986463676945e-20
9317	1.5032e-13	B	1	13.2147m	-28.941	3.851122932628146e-20
9318	6.42375e-11	Mn	10	309.234A	-28.941999999999997	3.842265595671621e-20
9319	1.4561099999999998e-10	Mg	5	136.421A	-28.943	3.8334286300247345e-20
9320	4.82551e-11	Cr	10	411.655A	-28.943	3.8334286300247345e-20
9321	1.07867e-11	Fe	9	1841.57A	-28.949	3.780832017424749e-20
9322	4.97004e-11	Fe	6	399.684A	-28.949	3.780832017424749e-20
9323	1.8552200000000002e-12	C	1	1.07073m	-28.951999999999998	3.7548049528882434e-20
9324	1.53163e-12	S	2	1.29694m	-28.953000000000003	3.746169141137799e-20
9325	4.0198699999999996e-14	Si	2	49.4156m	-28.956	3.7203806941632436e-20
9326	3.4795199999999997e-12	Fe	1	5708.97A	-28.958000000000002	3.7032870975801065e-20
9327	2.63396e-11	Fe	8	754.166A	-28.964000000000002	3.652476093746003e-20
9328	2.57224e-11	Mg	8	772.262A	-28.97	3.602362243020129e-20
9329	1.69012e-11	Ca	7	1175.33A	-28.97	3.602362243020129e-20
9330	6.56117e-11	Mg	5	302.758A	-28.974	3.569335587459896e-20
9331	1.26742e-11	Ne	3	1567.31A	-28.983	3.496128462479841e-20
9332	4.8324e-12	V	9	4110.68A	-28.989	3.44815978167525e-20
9333	2.73216e-11	Ar	9	727.061A	-28.989	3.44815978167525e-20
9334	1.56376e-13	C	5	12.7030m	-28.993000000000002	3.416546862778298e-20
9335	5.48466e-13	Fe	2	3.62182m	-28.994	3.408689023046671e-20
9336	1.06818e-12	Na	1	1.85965m	-28.996	3.3930275196073484e-20
9337	2.01334e-11	Fe	8	986.643A	-28.996	3.3930275196073484e-20
9338	3.9513e-12	Ni	1	5027.32A	-29.004	3.331097787984694e-20
9339	3.32135e-10	S	8	59.8084A	-29.005	3.323436475671513e-20
9340	2.7786400000000004e-10	Co	10	71.4898A	-29.006999999999998	3.3081666721070986e-20
9341	8.98535e-11	Mg	5	221.076A	-29.01	3.2853934129208046e-20
9342	2.41618e-13	Co	8	8.22144m	-29.013	3.262776923748074e-20
9343	2.51517e-11	Na	8	789.785A	-29.015	3.2477858255083914e-20
9344	4.07374e-11	Fe	8	487.623A	-29.017	3.232863605108562e-20
9345	5.20669e-12	S	2	3815.18A	-29.018	3.225428225146413e-20
9346	5.50542e-12	Cr	10	3608.17A	-29.03	3.137526351503034e-20
9347	5.86846e-12	Fe	2	3384.95A	-29.033	3.1159277720212425e-20
9348	2.85891e-11	Fe	8	694.827A	-29.037	3.087360774497211e-20
9349	1.74609e-11	N	6	1137.66A	-29.04	3.0661075324184633e-20
9350	3.0392700000000002e-12	Fe	2	6535.93A	-29.04	3.0661075324184633e-20
9351	5.04812e-11	Ne	3	393.502A	-29.043000000000003	3.045000596629059e-20
9352	7.25878e-12	Si	2	2736.61A	-29.043000000000003	3.045000596629059e-20
9353	2.84425e-12	Fe	2	6984.08A	-29.044	3.037997289596541e-20
9354	1.08526e-11	V	8	1830.39A	-29.045	3.031010089723204e-20
9355	1.86235e-11	Si	4	1066.64A	-29.049	3.0032216221900596e-20
9356	6.41146e-11	He	1	309.828A	-29.052	2.9825475899616976e-20
9357	2.73529e-11	Fe	8	726.228A	-29.053	2.97568792085858e-20
9358	4.43959e-18	Cl	1	44.7439c	-29.055	2.96201587677014e-20
9359	4.50096e-12	Fe	2	4413.39A	-29.055	2.96201587677014e-20
9360	3.92448e-11	Ca	9	506.167A	-29.055999999999997	2.9552034292970006e-20
9361	6.38854e-11	Mn	10	310.939A	-29.057	2.948406650018238e-20
9362	1.30493e-11	Si	6	1522.26A	-29.058000000000003	2.9416255028980044e-20
9363	8.12357e-11	V	9	244.529A	-29.064	2.9012648879179165e-20
9364	2.89465e-11	Ar	9	686.248A	-29.066999999999997	2.8812927209114674e-20
9365	2.11793e-13	Ti	8	9.37919m	-29.069000000000003	2.868054383370756e-20
9366	3.54852e-13	Fe	2	5.59795m	-29.074	2.835224036325566e-20
9367	9.98279e-13	Fe	2	1.98987m	-29.079	2.8027694951553825e-20
9368	7.509989999999999e-12	Fe	8	2645.07A	-29.081999999999997	2.7834753656634705e-20
9369	4.9404300000000006e-12	Ca	7	4020.80A	-29.083000000000002	2.777073549970919e-20
9370	3.12315e-13	V	8	6.36040m	-29.085	2.764314056024696e-20
9371	5.53017e-12	Sc	6	3592.01A	-29.085	2.764314056024696e-20
9372	1.96181e-11	S	8	1012.56A	-29.086	2.7579563101214355e-20
9373	2.1956e-10	Co	10	90.4740A	-29.093000000000004	2.713859638363459e-20
9374	1.32545e-11	Ti	3	1498.70A	-29.096999999999998	2.6889788236456845e-20
9375	1.17226e-10	Fe	8	169.455A	-29.105999999999998	2.6338278287370094e-20
9376	2.54199e-12	Mg	1	7814.53A	-29.108	2.621726489096014e-20
9377	7.83888e-12	Cr	10	2534.09A	-29.108	2.621726489096014e-20
9378	3.11054e-11	F	1	638.619A	-29.109	2.6156966854963648e-20
9379	7.02943e-12	Fe	2	2825.90A	-29.111	2.6036786508915215e-20
9380	4.33035e-12	Fe	9	4587.26A	-29.115	2.5798079815386366e-20
9381	1.68274e-11	Ca	7	1180.48A	-29.115	2.5798079815386366e-20
9382	2.00057e-11	C	3	992.940A	-29.12	2.550277163770675e-20
9383	2.34629e-12	Ni	1	8466.32A	-29.122	2.5385597045652237e-20
9384	2.86722e-11	Be	3	692.813A	-29.123	2.532721179262079e-20
9385	1.25025e-12	Si	1	1.58884m	-29.127	2.509501051919362e-20
9386	8.957139999999999e-13	Fe	9	2.21772m	-29.13	2.492225768190333e-20
9387	1.02119e-11	Co	8	1945.22A	-29.135	2.463697495728306e-20
9388	1.74358e-11	Cl	6	1139.29A	-29.139	2.4411101813199303e-20
9389	5.33155e-12	Cr	10	3725.83A	-29.14	2.4354957837007722e-20
9390	1.65761e-11	Fe	8	1198.38A	-29.146	2.4020795288053782e-20
9391	7.94941e-11	Ar	7	249.886A	-29.148000000000003	2.3910429758820636e-20
9392	1.53245e-11	Mg	7	1296.25A	-29.149	2.3855437296400153e-20
9393	7.62733e-13	Na	2	2.60438m	-29.154	2.3582366363750988e-20
9394	7.10743e-14	Li	1	27.9488m	-29.156999999999996	2.342002649558331e-20
9395	4.91587e-12	Fe	2	4040.88A	-29.162	2.3151939669156245e-20
9396	4.51614e-11	Mg	6	439.855A	-29.163	2.3098691685533023e-20
9397	5.31235e-11	O	7	373.930A	-29.166	2.293968141043003e-20
9398	1.4505e-12	N	6	1.36949m	-29.166999999999998	2.28869216072552e-20
9399	7.23725e-12	Si	2	2744.75A	-29.174	2.2520985038223503e-20
9400	1.99887e-11	S	8	993.782A	-29.180999999999997	2.2160899390292365e-20
9401	1.83375e-12	Ti	3	1.08327m	-29.182	2.2109930736059814e-20
9402	2.3039799999999998e-10	O	7	86.2180A	-29.182	2.2109930736059814e-20
9403	1.52605e-12	S	2	1.30169m	-29.184	2.2008344831940848e-20
9404	6.01766e-11	He	1	330.103A	-29.184	2.2008344831940848e-20
9405	2.1151e-10	Si	6	93.9175A	-29.191	2.1656455734050552e-20
9406	3.773069999999999e-12	Fe	7	5264.80A	-29.194000000000003	2.1507373741402972e-20
9407	6.2054099999999995e-12	Si	3	3201.15A	-29.195	2.1457908154453367e-20
9408	3.4222800000000002e-12	Fe	1	5804.45A	-29.197	2.1359318021974447e-20
9409	3.80455e-12	Sc	7	5221.24A	-29.197	2.1359318021974447e-20
9410	7.13641e-12	Si	8	2783.54A	-29.204	2.1017806145106715e-20
9411	8.524180000000001e-13	N	6	2.33037m	-29.206999999999997	2.0873120585305768e-20
9412	1.22077e-11	Fe	8	1627.21A	-29.215999999999998	2.044501257753514e-20
9413	3.97241e-11	Fe	8	500.061A	-29.218000000000004	2.0351076277498303e-20
9414	6.1797599999999995e-12	Ti	3	3214.44A	-29.218000000000004	2.0351076277498303e-20
9415	1.83422e-11	C	3	1082.99A	-29.22	2.0257571575556176e-20
9416	7.261639999999999e-12	Cr	7	2735.53A	-29.224	2.007184904301271e-20
9417	5.1348699999999995e-12	S	2	3868.54A	-29.226999999999997	1.993367540609844e-20
9418	5.33616e-11	Fe	6	372.261A	-29.228	1.9887829224882257e-20
9419	2.10414e-14	Mg	1	94.4065m	-29.228	1.9887829224882257e-20
9420	1.7050299999999999e-12	Ni	1	1.16505m	-29.234	1.9614957978238218e-20
9421	2.57082e-11	Al	8	772.691A	-29.235	1.9569844826765077e-20
9422	3.19017e-11	Fe	8	622.678A	-29.237	1.9479929557290763e-20
9423	4.71151e-11	Mn	6	421.616A	-29.241	1.9301336489624457e-20
9424	5.75714e-11	K	8	345.041A	-29.252	1.8818603071480362e-20
9425	3.67502e-12	S	2	5405.26A	-29.252	1.8818603071480362e-20
9426	6.61793e-12	Fe	9	3001.61A	-29.253	1.8775321485467203e-20
9427	2.04047e-10	F	7	97.3524A	-29.263	1.8347942991009828e-20
9428	3.7628200000000003e-13	N	1	5.27914m	-29.272	1.7971626412543986e-20
9429	3.5623199999999997e-12	S	2	5576.28A	-29.275	1.784791060652296e-20
9430	1.46402e-12	Fe	2	1.35684m	-29.281999999999996	1.756254225145061e-20
9431	1.00621e-13	Mn	5	19.7419m	-29.29	1.7241989729563098e-20
9432	5.77726e-11	Cl	7	343.839A	-29.295	1.7044622305202657e-20
9433	1.35643e-12	Fe	2	1.46447m	-29.309	1.6503930346464323e-20
9434	2.85153e-11	S	5	696.624A	-29.311999999999998	1.6390318089095112e-20
9435	2.547e-11	Na	8	779.917A	-29.316	1.6240050749629168e-20
9436	4.79293e-12	P	2	4144.53A	-29.319000000000003	1.6128255026627004e-20
9437	5.2545800000000004e-12	Cr	7	3780.41A	-29.319000000000003	1.6128255026627004e-20
9438	7.15462e-11	Cr	7	277.645A	-29.33	1.5724881525424847e-20
9439	2.43022e-11	O	7	817.394A	-29.336	1.5509128062507732e-20
9440	2.00209e-11	C	3	992.189A	-29.346999999999998	1.5121239150977003e-20
9441	4.451e-11	Fe	6	446.292A	-29.349	1.5051763367950426e-20
9442	2.3171799999999999e-10	S	8	85.7270A	-29.351999999999997	1.494814775774601e-20
9443	1.06817e-12	Na	1	1.85967m	-29.358	1.474305148164894e-20
9444	1.3726200000000002e-10	F	6	144.719A	-29.36	1.4675313313125848e-20
9445	3.37537e-11	Ar	9	588.512A	-29.361	1.4641561029121583e-20
9446	2.41369e-12	Si	3	8229.90A	-29.362	1.4607886373216494e-20
9447	7.736719999999999e-12	Ti	3	2567.56A	-29.362	1.4607886373216494e-20
9448	1.06819e-12	Na	1	1.85964m	-29.364	1.4540769231955166e-20
9449	1.29213e-10	Mg	5	153.734A	-29.366999999999997	1.4440671280640122e-20
9450	2.26648e-12	Cr	7	8764.46A	-29.368000000000002	1.4407458658335005e-20
9451	7.97089e-11	Fe	7	249.213A	-29.368000000000002	1.4407458658335005e-20
9452	5.20681e-11	Fe	6	381.509A	-29.373	1.424253784283901e-20
9453	5.98086e-12	Be	1	3321.34A	-29.377	1.411196147102909e-20
9454	7.51158e-11	Mg	5	264.451A	-29.377	1.411196147102909e-20
9455	5.18244e-12	S	2	3833.03A	-29.378	1.40795048603071e-20
9456	6.1186300000000006e-12	F	7	3246.55A	-29.378	1.40795048603071e-20
9457	5.10953e-12	Zn	2	3887.72A	-29.379	1.4047122897718303e-20
9458	2.4102200000000002e-12	O	7	8241.76A	-29.381999999999998	1.3950423183865326e-20
9459	5.40268e-11	Mg	7	367.678A	-29.384	1.3886326811565805e-20
9460	1.18845e-11	Ca	7	1671.45A	-29.384	1.3886326811565805e-20
9461	8.83029e-12	P	8	2249.58A	-29.386	1.3822524935346395e-20
9462	4.68052e-12	Cr	7	4244.07A	-29.388	1.3759016202120288e-20
9463	5.7221599999999995e-12	Fe	9	3471.49A	-29.392	1.3632872783358017e-20
9464	3.21288e-11	Ar	9	618.276A	-29.397	1.3476818579052953e-20
9465	2.00152e-11	C	3	992.471A	-29.397	1.3476818579052953e-20
9466	5.82187e-13	N	6	3.41204m	-29.397	1.3476818579052953e-20
9467	8.56093e-12	Fe	9	2320.36A	-29.398000000000003	1.3445822756445955e-20
9468	1.23175e-11	Si	6	1612.70A	-29.404	1.3261339152116043e-20
9469	5.92456e-11	Fe	9	335.290A	-29.409000000000002	1.3109537858119463e-20
9470	1.6975e-11	Cl	7	1170.22A	-29.419	1.2811128344483714e-20
9471	1.0742600000000001e-12	Fe	2	1.84914m	-29.421	1.2752266556484819e-20
9472	5.12124e-12	Li	2	3878.84A	-29.423000000000002	1.2693675213835618e-20
9473	3.22817e-11	Fe	8	615.348A	-29.428	1.254837191520731e-20
9474	1.62009e-12	S	2	1.22613m	-29.432	1.2433327749982706e-20
9475	6.90854e-11	Ne	3	287.535A	-29.441	1.217832001641212e-20
9476	4.55461e-11	Mg	6	436.139A	-29.444000000000003	1.2094485051104667e-20
9477	1.19155e-11	Ca	7	1667.12A	-29.444000000000003	1.2094485051104667e-20
9478	1.75306e-11	Fe	8	1133.13A	-29.445	1.2066668507388107e-20
9479	3.00781e-12	Ni	1	6604.29A	-29.447	1.2011227201639215e-20
9480	6.15948e-11	Mg	6	322.502A	-29.453000000000003	1.1846426986232227e-20
9481	7.72481e-11	Fe	7	257.151A	-29.456	1.1764876756474153e-20
9482	2.10473e-11	Si	3	943.800A	-29.456999999999997	1.1737818290798799e-20
9483	2.78706e-11	Fe	8	712.739A	-29.463	1.1576769386281554e-20
9484	2.74837e-11	Ca	7	722.773A	-29.467	1.1470632926584462e-20
9485	4.36768e-12	Be	1	4548.05A	-29.473000000000003	1.1313249942696051e-20
9486	8.27641e-11	V	7	240.013A	-29.476999999999997	1.1209529443779669e-20
9487	9.71161e-12	Ca	7	2045.43A	-29.479	1.1158026334299667e-20
9488	6.10669e-13	Na	2	3.25290m	-29.479	1.1158026334299667e-20
9489	3.13805e-11	F	1	633.020A	-29.482	1.10812150212964e-20
9490	1.48916e-12	Fe	2	1.33393m	-29.482	1.10812150212964e-20
9491	5.92702e-13	Fe	2	3.35151m	-29.489	1.0904038646282719e-20
9492	9.88219e-12	Fe	7	2010.13A	-29.493000000000002	1.0804069819082173e-20
9493	7.73367e-11	O	7	256.857A	-29.494	1.0779221148041665e-20
9494	3.21621e-11	Fe	8	617.636A	-29.496	1.0729695125590846e-20
9495	7.80151e-12	Fe	8	2546.23A	-29.498	1.068039665454334e-20
9496	5.69097e-11	Ne	7	349.052A	-29.500999999999998	1.0606873321128328e-20
9497	2.02995e-12	Fe	9	9785.69A	-29.502	1.058247818944744e-20
9498	1.83288e-11	Ca	7	1083.78A	-29.503	1.0558139165012459e-20
9499	3.108e-12	Fe	9	6391.40A	-29.505	1.0509628922004756e-20
9500	1.85748e-17	V	1	10.6943c	-29.505	1.0509628922004756e-20
9501	5.73607e-13	Fe	2	3.46308m	-29.506	1.0485457446235468e-20
9502	1.45793e-11	S	2	1362.51A	-29.506999999999998	1.046134156331785e-20
9503	3.89765e-13	Fe	2	5.09652m	-29.508000000000003	1.0437281145391635e-20
9504	3.98876e-11	Ca	9	498.011A	-29.51	1.0389326194543809e-20
9505	2.2490599999999997e-12	Ni	1	8832.35A	-29.511	1.0365431407369739e-20
9506	5.0939800000000005e-12	S	2	3899.59A	-29.514	1.0294076279465271e-20
9507	1.79575e-11	N	6	1106.19A	-29.52	1.0152836257959448e-20
9508	6.79911e-11	Fe	8	292.162A	-29.522	1.0106188212655865e-20
9509	3.59849e-11	Cl	6	552.023A	-29.524	1.0059754495651736e-20
9510	1.02806e-12	Fe	2	1.93222m	-29.524	1.0059754495651736e-20
9511	4.64578e-12	He	1	4275.81A	-29.529	9.9446014381656e-21
9512	7.6024e-12	Zn	2	2612.92A	-29.53	9.921729489547646e-21
9513	3.94554e-11	Fe	6	503.466A	-29.538	9.740637517564141e-21
9514	1.0357200000000002e-12	Fe	2	1.91794m	-29.546999999999997	9.540856899950397e-21
9515	1.211e-11	Fe	7	1640.34A	-29.555	9.36671663617427e-21
9516	4.3515e-13	Ni	9	4.56497m	-29.555999999999997	9.34517378571889e-21
9517	6.65533e-12	Ti	3	2984.74A	-29.559	9.280842061879963e-21
9518	2.0424099999999997e-10	F	7	97.2600A	-29.563000000000002	9.1957547904151e-21
9519	5.15033e-12	F	6	3856.93A	-29.564	9.174605141293745e-21
9520	3.5961900000000002e-12	Fe	7	5523.75A	-29.566	9.132451659704988e-21
9521	5.91153e-11	He	1	336.029A	-29.566	9.132451659704988e-21
9522	2.15585e-11	Cl	8	921.421A	-29.566999999999997	9.111447603744098e-21
9523	2.3265599999999997e-12	Fe	8	8538.11A	-29.570999999999998	9.027913350006284e-21
9524	1.12105e-11	B	4	1771.95A	-29.573	8.986433855976376e-21
9525	2.7545e-11	Ca	7	721.163A	-29.573	8.986433855976376e-21
9526	4.83866e-11	F	6	410.536A	-29.574	8.96576563164476e-21
9527	4.56942e-11	Mg	7	434.726A	-29.578000000000003	8.883566998255282e-21
9528	5.56329e-13	N	1	3.57063m	-29.579	8.863135361131271e-21
9529	5.92179e-12	Fe	9	3354.47A	-29.581	8.822412953189973e-21
9530	2.94169e-11	Ne	3	675.274A	-29.581999999999997	8.802121966466604e-21
9531	6.2316e-12	C	2	3187.70A	-29.583000000000002	8.781877647717532e-21
9532	6.34163e-11	Fe	9	313.239A	-29.585	8.741528585056338e-21
9533	5.17817e-13	Fe	2	3.83619m	-29.594	8.562239706226552e-21
9534	5.981319999999999e-12	Be	1	3321.08A	-29.6	8.444761373308245e-21
9535	6.47848e-11	Na	4	306.622A	-29.601	8.425338961115914e-21
9536	3.0943000000000003e-13	Be	2	6.41969m	-29.601	8.425338961115914e-21
9537	8.71187e-12	Cr	7	2280.16A	-29.604	8.367339335670369e-21
9538	3.69073e-12	Fe	1	5382.26A	-29.607	8.309738976837997e-21
9539	2.62453e-11	Al	8	756.878A	-29.607	8.309738976837997e-21
9540	1.30764e-11	Fe	7	1519.11A	-29.613000000000003	8.19572508380533e-21
9541	2.07899e-11	Fe	8	955.486A	-29.616999999999997	8.120586224593382e-21
9542	6.07457e-11	He	1	327.010A	-29.619	8.083275520030391e-21
9543	2.54333e-12	Mg	1	7810.41A	-29.621	8.046136242583254e-21
9544	5.74589e-11	Fe	9	345.716A	-29.621	8.046136242583254e-21
9545	1.18884e-11	Ca	7	1670.91A	-29.623	8.009167604615784e-21
9546	4.46447e-11	Mg	6	444.946A	-29.623	8.009167604615784e-21
9547	2.03965e-12	Fe	7	9739.17A	-29.625	7.972368822110925e-21
9548	6.356569999999999e-13	Ni	3	3.12503m	-29.643	7.648695682611146e-21
9549	7.161010000000001e-12	B	2	2773.98A	-29.656999999999996	7.406062658753464e-21
9550	7.89272e-12	Mn	10	2516.81A	-29.66	7.35507968201901e-21
9551	2.00416e-11	S	8	991.161A	-29.665	7.270886781108285e-21
9552	7.04318e-11	Cl	7	282.038A	-29.668000000000003	7.220834348570202e-21
9553	2.69694e-13	Na	2	7.36556m	-29.673000000000002	7.13817814128421e-21
9554	7.29752e-13	Al	1	2.72208m	-29.678	7.056468091779038e-21
9555	7.54834e-11	Mn	8	263.163A	-29.683000000000003	6.97569336947607e-21
9556	1.75755e-12	O	1	1.13024m	-29.685	6.943642969759681e-21
9557	6.02833e-11	He	1	329.519A	-29.688000000000002	6.895843267773474e-21
9558	1.4835599999999998e-17	V	1	13.3897c	-29.693	6.816907202626702e-21
9559	6.0618e-12	F	7	3276.99A	-29.695	6.785586359077279e-21
9560	3.7394699999999997e-13	Fe	2	5.31210m	-29.705	6.6311275561003684e-21
9561	6.01759e-11	He	1	330.106A	-29.708000000000002	6.585479195089506e-21
9562	4.93039e-13	Na	2	4.02898m	-29.709	6.570333013242932e-21
9563	5.2233300000000005e-12	S	2	3803.02A	-29.72	6.4060066042643254e-21
9564	1.94456e-11	B	1	1021.54A	-29.723000000000003	6.361907964985338e-21
9565	2.1658099999999997e-14	Mg	6	91.7183m	-29.725	6.332677653038249e-21
9566	1.51792e-11	Fe	8	1308.66A	-29.726	6.318112898603952e-21
9567	4.857e-11	Fe	6	408.986A	-29.734	6.202794341972424e-21
9568	9.85347e-17	He	1	2.01599c	-29.746	6.0337509758131855e-21
9569	7.92246e-11	Mg	5	250.736A	-29.747	6.019873733658191e-21
9570	6.29537e-12	Cr	7	3155.41A	-29.752	5.95096480885184e-21
9571	1.1987600000000002e-10	F	6	165.709A	-29.753	5.9372779695972325e-21
9572	7.70951e-14	C	5	25.7662m	-29.754	5.923622609199382e-21
9573	2.1438e-12	O	1	9266.01A	-29.755	5.9099986552589755e-21
9574	4.97409e-11	Fe	6	399.359A	-29.756999999999998	5.882844677985038e-21
9575	5.86241e-11	He	1	338.845A	-29.761	5.8289104337899644e-21
9576	7.709969999999999e-12	Ti	3	2576.46A	-29.761999999999997	5.8155043118082255e-21
9577	1.0757700000000002e-12	Na	1	1.84653m	-29.761999999999997	5.8155043118082255e-21
9578	1.24385e-12	O	7	1.59701m	-29.769000000000002	5.722520828420988e-21
9579	2.145e-12	O	1	9260.81A	-29.773000000000003	5.670056442113721e-21
9580	7.1654300000000005e-12	B	2	2772.26A	-29.775	5.644004899168983e-21
9581	4.85255e-12	Ni	1	4093.62A	-29.78	5.579398509332389e-21
9582	4.56922e-12	Zn	2	4347.45A	-29.785	5.515531662724857e-21
9583	1.06385e-12	Fe	9	1.86722m	-29.785	5.515531662724857e-21
9584	1.35642e-12	Be	1	1.46448m	-29.785999999999998	5.502846291915934e-21
9585	9.51082e-13	N	1	2.08862m	-29.79	5.452395893865002e-21
9586	1.07576e-12	Na	1	1.84655m	-29.791999999999998	5.427344410298458e-21
9587	4.04928e-11	F	4	490.568A	-29.794	5.4024080278435824e-21
9588	9.642340000000001e-13	N	1	2.06013m	-29.8	5.328284210871489e-21
9589	3.21693e-13	Mg	5	6.17497m	-29.803	5.291604560364345e-21
9590	3.15459e-11	F	1	629.699A	-29.816	5.135554968555306e-21
9591	1.20265e-10	S	9	165.173A	-29.822	5.065092512817532e-21
9592	3.3856900000000003e-12	Fe	1	5867.18A	-29.824	5.041820526645201e-21
9593	5.00181e-12	Ca	7	3971.46A	-29.829	4.984107284320003e-21
9594	1.82403e-11	Al	8	1089.04A	-29.83	4.9726441556645455e-21
9595	1.7582799999999999e-12	O	1	1.12977m	-29.833000000000002	4.938412714076982e-21
9596	1.34599e-13	Sc	7	14.7583m	-29.843000000000004	4.826000716637416e-21
9597	7.04578e-11	Cl	7	281.934A	-29.846	4.792778761383583e-21
9598	5.35315e-11	Fe	6	371.080A	-29.846	4.792778761383583e-21
9599	4.96684e-11	Mg	6	399.941A	-29.851	4.7379162765718016e-21
9600	7.16422e-12	B	2	2772.73A	-29.853	4.7161475286575204e-21
9601	7.25615e-12	Fe	9	2737.60A	-29.86	4.640741544606948e-21
9602	9.52164e-14	Li	2	20.8624m	-29.866999999999997	4.5665412188603365e-21
9603	9.583620000000001e-13	N	1	2.07275m	-29.87	4.5351053702258534e-21
9604	6.10005e-13	N	6	3.25644m	-29.871	4.524674917316363e-21
9605	1.20895e-11	Fe	8	1643.12A	-29.872	4.514268453782828e-21
9606	1.2666e-11	Fe	8	1568.34A	-29.873	4.503885924451254e-21
9607	3.22111e-13	Zn	2	6.16697m	-29.875	4.48319244833208e-21
9608	3.6794099999999996e-18	Cl	1	53.9881c	-29.875	4.48319244833208e-21
9609	7.40138e-11	Fe	8	268.388A	-29.875999999999998	4.472881391829729e-21
9610	2.14499e-12	O	1	9260.85A	-29.886999999999997	4.361013007772917e-21
9611	8.270960000000001e-12	Ca	7	2401.71A	-29.889	4.340975973077614e-21
9612	4.73284e-11	C	4	419.715A	-29.891	4.321031000194284e-21
9613	5.83573e-11	He	1	340.394A	-29.893	4.301177666137253e-21
9614	8.39565e-13	Fe	2	2.36604m	-29.894000000000002	4.291285232017266e-21
9615	6.23527e-11	Fe	9	318.582A	-29.896	4.271568567350602e-21
9616	5.91604e-11	He	1	335.773A	-29.901999999999997	4.212960449445031e-21
9617	9.54937e-13	N	1	2.08019m	-29.914	4.098145581079771e-21
9618	8.08171e-11	Fe	7	245.795A	-29.918000000000003	4.060573556554958e-21
9619	1.27976e-11	Si	6	1552.20A	-29.923000000000002	4.014092555414546e-21
9620	1.1132799999999999e-10	F	6	178.431A	-29.930999999999997	3.9408271093701034e-21
9621	2.14455e-12	O	1	9262.78A	-29.930999999999997	3.9408271093701034e-21
9622	1.75893e-11	Fe	8	1129.35A	-29.936999999999998	3.886756934391073e-21
9623	1.21483e-11	Fe	8	1635.17A	-29.94	3.860000687855092e-21
9624	1.16292e-11	P	8	1708.15A	-29.943	3.833428630024735e-21
9625	6.01552e-11	He	1	330.220A	-29.943	3.833428630024735e-21
9626	2.97167e-13	Mg	1	6.68460m	-29.944000000000003	3.8246119888348705e-21
9627	2.07705e-11	O	7	956.380A	-29.944000000000003	3.8246119888348705e-21
9628	5.16503e-12	Mg	1	3845.95A	-29.949	3.780832017424749e-21
9629	2.26997e-11	Mg	5	875.097A	-29.951999999999998	3.754804952888244e-21
9630	2.35387e-18	Cl	1	84.3906c	-29.953000000000003	3.746169141137799e-21
9631	7.38097e-11	Fe	7	269.131A	-29.953000000000003	3.746169141137799e-21
9632	6.41627e-11	Ca	9	309.595A	-29.955	3.728957057403722e-21
9633	3.6919699999999997e-13	N	1	5.38046m	-29.956999999999997	3.711824056010883e-21
9634	5.00048e-11	Fe	6	397.251A	-29.968000000000004	3.6189899916406796e-21
9635	6.3803e-11	Fe	7	311.341A	-29.971	3.5940770397731285e-21
9636	4.00659e-11	Fe	8	495.794A	-29.973000000000003	3.5775637557688916e-21
9637	2.02514e-12	Fe	7	9808.93A	-29.975	3.561126343412839e-21
9638	1.52046e-11	Fe	8	1306.47A	-29.976	3.552935980103185e-21
9639	1.83413e-11	Ca	7	1083.05A	-29.976	3.552935980103185e-21
9640	2.14457e-12	O	1	9262.67A	-29.99	3.440229234247777e-21
9641	5.32271e-11	Fe	6	373.202A	-29.991999999999997	3.424422816701341e-21
9642	8.187020000000001e-13	Fe	2	2.42634m	-30.006	3.3157927838876608e-21
9643	2.92462e-11	F	4	679.214A	-30.009	3.2929670269171602e-21
9644	3.57542e-11	Cl	6	555.583A	-30.011	3.2778372177533013e-21
9645	2.17718e-11	Fe	8	912.394A	-30.011999999999997	3.270298401352427e-21
9646	9.97037e-12	Co	8	1992.35A	-30.02	3.2106087285892687e-21
9647	2.95592e-11	Fe	8	672.022A	-30.029	3.1447590967189415e-21
9648	2.55921e-11	Fe	8	776.194A	-30.033	3.115927772021242e-21
9649	5.91149e-11	He	1	336.031A	-30.041	3.0590556807807036e-21
9650	2.98508e-13	Mg	1	6.65458m	-30.041999999999998	3.0520200479516688e-21
9651	6.90302e-11	Ne	3	287.765A	-30.043000000000003	3.0450005966290585e-21
9652	1.13489e-11	Fe	8	1750.34A	-30.043000000000003	3.0450005966290585e-21
9653	1.9989100000000002e-13	Na	4	9.93767m	-30.046999999999997	3.0170838633576477e-21
9654	5.93429e-11	He	1	334.740A	-30.05	2.9963144041322864e-21
9655	1.75868e-12	O	1	1.12951m	-30.054000000000002	2.9688440285565978e-21
9656	7.89818e-11	Fe	7	251.507A	-30.061	2.9213754953723308e-21
9657	8.04345e-12	Cr	7	2469.64A	-30.063000000000002	2.9079529942116025e-21
9658	2.99163e-13	Mg	1	6.64002m	-30.068	2.8746659315447976e-21
9659	7.082760000000001e-12	Fe	8	2804.62A	-30.078000000000003	2.809230546119175e-21
9660	9.72941e-11	F	6	204.169A	-30.081	2.7898919390652787e-21
9661	2.7517900000000003e-12	Ni	1	7218.74A	-30.083000000000002	2.777073549970919e-21
9662	5.22219e-13	Cr	7	3.80386m	-30.083000000000002	2.777073549970919e-21
9663	2.0462e-12	Fe	7	9707.96A	-30.083000000000002	2.777073549970919e-21
9664	1.32431e-11	Be	1	1499.99A	-30.086	2.7579563101214354e-21
9665	2.22025e-11	Mg	5	894.694A	-30.089000000000002	2.7389706724253565e-21
9666	3.28186e-11	Fe	8	605.280A	-30.096999999999998	2.6889788236456845e-21
9667	5.06579e-11	F	7	392.129A	-30.098000000000003	2.682794343968764e-21
9668	8.624019999999999e-12	Ne	3	2303.39A	-30.098000000000003	2.682794343968764e-21
9669	1.14247e-11	Fe	9	1738.73A	-30.101999999999997	2.6581983375819225e-21
9670	8.41908e-13	Fe	2	2.35946m	-30.103	2.6520846510584598e-21
9671	5.68925e-12	B	1	3491.58A	-30.105999999999998	2.6338278287370097e-21
9672	5.931159999999999e-17	He	1	3.34917c	-30.107	2.627770192828524e-21
9673	5.86472e-11	He	1	338.711A	-30.108	2.621726489096014e-21
9674	2.43125e-11	O	7	817.048A	-30.108	2.621726489096014e-21
9675	6.2398300000000005e-12	C	2	3183.50A	-30.111	2.6036786508915217e-21
9676	3.16534e-11	F	1	627.561A	-30.12	2.550277163770675e-21
9677	6.04223e-11	He	1	328.760A	-30.121	2.5444116890592166e-21
9678	1.0978299999999998e-10	P	8	180.944A	-30.121	2.5444116890592166e-21
9679	1.56983e-11	Fe	8	1265.39A	-30.129	2.4979709419298745e-21
9680	9.467819999999999e-12	S	9	2098.10A	-30.131	2.4864938079837e-21
9681	6.58659e-11	Fe	7	301.589A	-30.136999999999997	2.4523778339633723e-21
9682	5.37944e-11	Fe	9	369.266A	-30.146	2.4020795288053782e-21
9683	5.91138e-11	He	1	336.038A	-30.149	2.3855437296400155e-21
9684	1.1199e-11	B	2	1773.76A	-30.149	2.3855437296400155e-21
9685	1.47043e-11	O	5	1350.93A	-30.151	2.3745831518126437e-21
9686	4.01244e-11	Ca	7	495.072A	-30.151	2.3745831518126437e-21
9687	1.20793e-10	S	9	164.450A	-30.153000000000002	2.3636729332659557e-21
9688	1.84717e-12	C	1	1.07540m	-30.153000000000002	2.3636729332659557e-21
9689	2.92988e-11	Fe	8	677.995A	-30.156999999999996	2.3420026495583306e-21
9690	1.39177e-12	Fe	9	1.42728m	-30.160999999999998	2.3205310402058883e-21
9691	4.17187e-12	Fe	9	4761.53A	-30.166	2.293968141043003e-21
9692	6.35565e-11	He	1	312.548A	-30.171999999999997	2.2624937182022944e-21
9693	5.26296e-11	Fe	9	377.439A	-30.173000000000002	2.2572901270485303e-21
9694	1.98656e-11	Na	4	999.942A	-30.176	2.2417510511140416e-21
9695	2.78139e-12	Ni	9	7141.91A	-30.178	2.2314511406323846e-21
9696	7.93004e-12	Cr	7	2504.96A	-30.18	2.2211985539407252e-21
9697	6.42926e-13	Ca	9	3.08970m	-30.182	2.2109930736059813e-21
9698	1.46082e-11	Mn	10	1359.81A	-30.184	2.200834483194085e-21
9699	1.50521e-11	Ne	7	1319.71A	-30.186	2.1907225672654457e-21
9700	1.14213e-11	Fe	7	1739.25A	-30.186999999999998	2.1856840451782547e-21
9701	1.54601e-11	Cl	7	1284.88A	-30.188000000000002	2.180657111370257e-21
9702	4.73499e-11	C	4	419.525A	-30.19	2.1706379020440917e-21
9703	2.23781e-11	Mg	5	887.674A	-30.19	2.1706379020440917e-21
9704	1.30759e-10	Mg	5	151.916A	-30.191	2.1656455734050553e-21
9705	7.2725899999999994e-12	Cr	7	2731.41A	-30.194000000000003	2.1507373741402976e-21
9706	2.44479e-12	Fe	8	8125.22A	-30.203000000000003	2.1066257192146217e-21
9707	5.0270800000000004e-15	P	1	395.149m	-30.205	2.0969466532383136e-21
9708	6.44592e-11	Si	8	308.171A	-30.21	2.0729431033892335e-21
9709	2.14497e-12	O	1	9260.94A	-30.212	2.063418794975135e-21
9710	1.11125e-17	V	1	17.8757c	-30.213	2.0586730634393423e-21
9711	5.06761e-12	Fe	9	3919.89A	-30.217	2.039799035345966e-21
9712	4.03264e-11	Fe	8	492.592A	-30.226999999999997	1.993367540609844e-21
9713	1.80333e-12	Fe	9	1.10154m	-30.229	1.984208848695718e-21
9714	5.91057e-11	He	1	336.084A	-30.233	1.9660175126266112e-21
9715	2.14382e-12	O	1	9265.93A	-30.234	1.961495797823822e-21
9716	9.75809e-17	He	1	2.03569c	-30.235	1.956984482676508e-21
9717	1.1135e-11	Fe	8	1783.97A	-30.235	1.956984482676508e-21
9718	5.86239e-11	He	1	338.846A	-30.236	1.9524835432660927e-21
9719	3.87314e-12	V	8	5128.78A	-30.236	1.9524835432660927e-21
9720	3.98989e-11	Fe	8	497.870A	-30.238000000000003	1.9435126962567622e-21
9721	1.27937e-11	S	9	1552.67A	-30.25	1.890546579659063e-21
9722	6.35836e-13	N	6	3.12415m	-30.252	1.881860307148036e-21
9723	5.17949e-11	Fe	8	383.522A	-30.253	1.8775321485467203e-21
9724	8.79706e-11	Al	8	225.808A	-30.265	1.8263641850508206e-21
9725	5.83707e-11	He	1	340.316A	-30.267	1.817972803856398e-21
9726	3.29837e-10	S	9	60.2250A	-30.267	1.817972803856398e-21
9727	5.87373e-11	He	1	338.191A	-30.275	1.7847910606522963e-21
9728	2.7422e-12	Ni	1	7243.98A	-30.275	1.7847910606522963e-21
9729	1.68599e-11	Fe	8	1178.21A	-30.278000000000002	1.7725046454120006e-21
9730	2.8632e-11	Ne	3	693.786A	-30.284000000000002	1.748184969955878e-21
9731	5.98145e-12	Be	1	3321.01A	-30.285999999999998	1.740152789626616e-21
9732	4.06178e-11	Fe	8	489.058A	-30.294	1.7083914217564075e-21
9733	5.01851e-11	Mg	6	395.824A	-30.295	1.7044622305202657e-21
9734	4.93015e-12	Fe	8	4029.18A	-30.295	1.7044622305202657e-21
9735	1.3328e-11	C	2	1490.44A	-30.298000000000002	1.6927287950570164e-21
9736	1.95565e-11	Na	4	1015.75A	-30.303	1.6733522887685287e-21
9737	5.30657e-11	Fe	6	374.337A	-30.313000000000002	1.6352621403561962e-21
9738	7.49387e-12	Be	1	2650.76A	-30.32	1.6091161069412268e-21
9739	1.49497e-12	Si	1	1.32876m	-30.329	1.5761131121087632e-21
9740	8.13736e-12	Be	3	2441.14A	-30.33	1.5724881525424845e-21
9741	2.58967e-11	Ar	6	767.066A	-30.331999999999997	1.5652632257618877e-21
9742	1.73915e-12	O	7	1.14220m	-30.331999999999997	1.5652632257618877e-21
9743	4.99069e-11	Fe	3	398.031A	-30.334	1.5580714945045003e-21
9744	5.57294e-12	Fe	9	3564.45A	-30.336	1.5509128062507735e-21
9745	9.04778e-12	C	2	2195.51A	-30.343000000000004	1.526115425417909e-21
9746	7.390010000000001e-13	Al	1	2.68801m	-30.355	1.4845245432384834e-21
9747	1.54718e-11	Cl	7	1283.91A	-30.36	1.4675313313125847e-21
9748	5.83572e-11	He	1	340.394A	-30.362	1.4607886373216493e-21
9749	2.1445900000000003e-12	O	1	9262.58A	-30.365	1.4507326390750766e-21
9750	5.86233e-11	He	1	338.849A	-30.366999999999997	1.4440671280640123e-21
9751	3.25582e-11	Fe	8	610.122A	-30.369	1.437432242294171e-21
9752	6.90792e-11	Ne	3	287.561A	-30.372	1.4275370283400289e-21
9753	3.05937e-18	K	1	64.9298c	-30.375999999999998	1.4144492901966e-21
9754	3.17273e-11	F	1	626.100A	-30.384	1.3886326811565806e-21
9755	4.00373e-12	Fe	9	4961.49A	-30.388	1.375901620212029e-21
9756	5.740399999999999e-13	Cr	7	3.46047m	-30.393	1.3601518046041005e-21
9757	5.3027e-11	Fe	9	374.610A	-30.394000000000002	1.357023542261868e-21
9758	5.07148e-11	F	7	391.690A	-30.397	1.3476818579052951e-21
9759	5.86191e-11	He	1	338.874A	-30.397	1.3476818579052951e-21
9760	7.31364e-12	Fe	9	2716.08A	-30.397	1.3476818579052951e-21
9761	1.0127e-11	Fe	9	1961.53A	-30.404	1.326133915211604e-21
9762	1.96658e-11	Na	4	1010.10A	-30.404	1.326133915211604e-21
9763	7.11341e-15	F	3	279.254m	-30.409000000000002	1.3109537858119461e-21
9764	5.19906e-12	Cr	7	3820.78A	-30.414	1.2959474219166322e-21
9765	1.15309e-11	Zn	2	1722.72A	-30.414	1.2959474219166322e-21
9766	6.35565e-11	He	1	312.548A	-30.423000000000002	1.269367521383562e-21
9767	5.16039e-12	Mg	1	3849.41A	-30.423000000000002	1.269367521383562e-21
9768	5.84217e-11	He	1	340.019A	-30.423000000000002	1.269367521383562e-21
9769	5.06477e-12	C	2	3922.08A	-30.423000000000002	1.269367521383562e-21
9770	9.39829e-12	Fe	9	2113.63A	-30.429000000000002	1.2519511460671434e-21
9771	4.4728199999999995e-12	Cr	7	4441.15A	-30.432	1.2433327749982706e-21
9772	4.00189e-11	Fe	8	496.377A	-30.432	1.2433327749982706e-21
9773	1.6145e-12	S	2	1.23038m	-30.434	1.2376201798039786e-21
9774	2.60378e-11	O	5	762.909A	-30.445999999999998	1.2038915939946772e-21
9775	7.18914e-13	O	1	2.76312m	-30.448	1.19836021456626e-21
9776	7.18676e-13	O	1	2.76403m	-30.448	1.19836021456626e-21
9777	7.18542e-13	O	1	2.76455m	-30.448	1.19836021456626e-21
9778	1.10193e-10	P	8	180.269A	-30.451999999999998	1.1873735820808076e-21
9779	6.20376e-11	Fe	7	320.200A	-30.451999999999998	1.1873735820808076e-21
9780	1.34864e-11	Fe	8	1472.93A	-30.455	1.1791997598355007e-21
9781	1.98064e-11	B	1	1002.93A	-30.459	1.16838879145489e-21
9782	2.59849e-11	Cl	6	764.462A	-30.461	1.163020532587004e-21
9783	9.934940000000001e-13	O	7	1.99945m	-30.462	1.1603456595889906e-21
9784	2.39937e-18	Mn	1	82.7904c	-30.47	1.1391669644936609e-21
9785	4.66346e-13	Cr	10	4.25960m	-30.471999999999998	1.1339329677248874e-21
9786	2.72333e-11	Fe	8	729.417A	-30.471999999999998	1.1339329677248874e-21
9787	4.54747e-12	O	1	4368.24A	-30.478	1.1183748241479642e-21
9788	2.39651e-13	Zn	2	8.28893m	-30.478	1.1183748241479642e-21
9789	4.54746e-12	O	1	4368.26A	-30.48	1.1132363585864477e-21
9790	4.5475199999999996e-12	O	1	4368.19A	-30.482	1.10812150212964e-21
9791	8.54488e-11	Al	6	232.472A	-30.483	1.1055728933978823e-21
9792	1.7793e-11	Fe	8	1116.42A	-30.484	1.103030146303549e-21
9793	9.46383e-12	Mn	8	2098.99A	-30.49	1.0878960053319915e-21
9794	5.320399999999999e-18	Li	1	37.3364c	-30.500999999999998	1.0606873321128329e-21
9795	5.92154e-11	He	1	335.461A	-30.503	1.055813916501246e-21
9796	4.9872e-11	Fe	6	398.309A	-30.503	1.055813916501246e-21
9797	5.83544e-11	He	1	340.411A	-30.504	1.0533856118780301e-21
9798	3.96389e-11	Fe	8	501.136A	-30.524	1.0059754495651737e-21
9799	1.21084e-11	K	8	1640.55A	-30.529	9.9446014381656e-22
9800	8.56203e-12	Cr	7	2320.06A	-30.53	9.921729489547647e-22
9801	1.47652e-11	Fe	8	1345.35A	-30.535	9.808156391241357e-22
9802	5.91138e-11	He	1	336.038A	-30.537	9.763092006072677e-22
9803	3.20104e-13	V	9	6.20563m	-30.538	9.740637517564142e-22
9804	7.49434e-12	Be	1	2650.60A	-30.54	9.6958833534409e-22
9805	1.28007e-11	K	8	1551.83A	-30.541999999999998	9.651334816023587e-22
9806	5.03242e-12	O	1	3947.29A	-30.546	9.562850846571904e-22
9807	7.3839e-11	Fe	8	269.024A	-30.546999999999997	9.540856899950398e-22
9808	5.03219e-12	O	1	3947.48A	-30.546999999999997	9.540856899950398e-22
9809	5.03205e-12	O	1	3947.59A	-30.548000000000002	9.518913538002255e-22
9810	1.05185e-11	P	4	1888.52A	-30.549	9.497020644386267e-22
9811	2.21845e-12	Si	2	8954.20A	-30.55	9.475178103028258e-22
9812	1.32604e-10	F	6	149.803A	-30.551	9.453385798121403e-22
9813	2.72497e-10	S	7	72.8980A	-30.551	9.453385798121403e-22
9814	3.98993e-11	Fe	8	497.865A	-30.559	9.280842061879965e-22
9815	5.83569e-11	He	1	340.396A	-30.568	9.090491855771237e-22
9816	3.96384e-11	Ca	7	501.142A	-30.568	9.090491855771237e-22
9817	6.86703e-13	O	1	2.89273m	-30.568	9.090491855771237e-22
9818	6.86687e-13	O	1	2.89280m	-30.569000000000003	9.06958430468134e-22
9819	6.86755e-13	O	1	2.89251m	-30.569000000000003	9.06958430468134e-22
9820	6.90959e-11	Ne	3	287.491A	-30.57	9.04872483962465e-22
9821	1.00067e-11	Fe	7	1985.11A	-30.575	8.945144942910079e-22
9822	1.0726399999999998e-10	Na	4	185.192A	-30.579	8.863135361131272e-22
9823	1.91944e-18	Mn	1	103.491c	-30.585	8.74152858505634e-22
9824	4.42816e-11	K	3	448.594A	-30.592	8.601761209023888e-22
9825	3.25269e-13	Mg	6	6.10708m	-30.592	8.601761209023888e-22
9826	1.73623e-12	Ni	9	1.14411m	-30.601	8.425338961115915e-22
9827	1.2776300000000002e-13	Fe	7	15.5479m	-30.601999999999997	8.405961219232037e-22
9828	5.86956e-17	He	1	3.38432c	-30.603	8.38662804491762e-22
9829	5.71e-11	K	8	347.889A	-30.605	8.3480949892232645e-22
9830	3.17796e-11	F	1	625.070A	-30.607	8.3097389768379955e-22
9831	5.58687e-12	Fe	8	3555.56A	-30.612	8.214618181344605e-22
9832	7.35476e-11	Fe	8	270.090A	-30.612	8.214618181344605e-22
9833	8.70458e-12	Zn	2	2282.07A	-30.616	8.139306109173138e-22
9834	1.60892e-11	Fe	8	1234.65A	-30.624000000000002	7.990747030290673e-22
9835	4.43915e-11	Ti	9	447.483A	-30.627	7.935739114653648e-22
9836	1.2456e-10	Mg	5	159.477A	-30.639	7.719468192397598e-22
9837	8.50795e-11	C	5	233.481A	-30.639	7.719468192397598e-22
9838	1.77622e-11	F	6	1118.36A	-30.646	7.596042431889037e-22
9839	4.4837699999999996e-12	Cr	7	4430.31A	-30.648000000000003	7.561141787134371e-22
9840	2.92882e-14	C	5	67.8241m	-30.654	7.457399032599595e-22
9841	1.58125e-11	Fe	8	1256.25A	-30.655	7.440247490774843e-22
9842	4.76876e-14	Fe	6	41.6554m	-30.664	7.287647906176153e-22
9843	1.25798e-11	K	8	1579.08A	-30.674	7.12176078713605e-22
9844	2.39929e-11	P	4	827.931A	-30.677	7.07273493071971e-22
9845	3.89876e-12	Cr	7	5095.07A	-30.686	6.927673034090239e-22
9846	1.33246e-11	Ca	7	1490.81A	-30.686999999999998	6.91173982825365e-22
9847	2.15041e-12	S	1	9237.54A	-30.688000000000002	6.895843267773475e-22
9848	2.15261e-12	S	1	9228.09A	-30.688000000000002	6.895843267773475e-22
9849	5.623170000000001e-13	O	7	3.53261m	-30.688000000000002	6.895843267773475e-22
9850	2.15617e-12	S	1	9212.86A	-30.689	6.879983268367956e-22
9851	7.72993e-11	Fe	7	256.981A	-30.693	6.816907202626702e-22
9852	1.1279e-11	Fe	7	1761.18A	-30.695999999999998	6.769979943524884e-22
9853	5.33701e-11	Fe	6	372.202A	-30.7	6.70791239432777e-22
9854	5.81961e-11	He	1	341.336A	-30.706	6.615876385936811e-22
9855	3.24879e-11	Ca	7	611.442A	-30.706	6.615876385936811e-22
9856	6.73207e-11	Fe	7	295.072A	-30.712	6.525103158921426e-22
9857	1.51452e-11	Fe	8	1311.60A	-30.719	6.420773974615719e-22
9858	2.0873299999999998e-12	Fe	7	9516.67A	-30.725	6.33267765303825e-22
9859	1.52149e-11	Si	3	1305.59A	-30.726	6.318112898603953e-22
9860	1.79285e-11	F	6	1107.98A	-30.729	6.274619315338888e-22
9861	1.3093e-11	Fe	8	1517.18A	-30.734	6.202794341972424e-22
9862	5.86233e-11	He	1	338.849A	-30.735	6.188528310864094e-22
9863	5.49877e-11	Na	6	361.253A	-30.735	6.188528310864094e-22
9864	7.91724e-11	Mn	8	250.901A	-30.744	6.061601504909586e-22
9865	1.97539e-12	Fe	1	1.00560m	-30.746	6.033750975813186e-22
9866	1.73121e-19	N	1	1147.43c	-30.748	6.006028408274473e-22
9867	1.31006e-12	K	1	1.51631m	-30.750999999999998	5.964683199529462e-22
9868	1.97534e-18	Cl	1	100.562c	-30.752	5.95096480885184e-22
9869	2.7887e-12	Cr	7	7123.20A	-30.752	5.95096480885184e-22
9870	1.03436e-12	Mg	1	1.92046m	-30.765	5.775470661717838e-22
9871	2.96543e-12	Al	1	6698.67A	-30.766	5.762187447801202e-22
9872	1.11529e-11	Fe	7	1781.10A	-30.767	5.748934784428759e-22
9873	2.96661e-12	Al	1	6696.02A	-30.767	5.748934784428759e-22
9874	6.8031699999999996e-12	Zn	2	2919.88A	-30.769000000000002	5.722520828420988e-22
9875	5.86745e-11	He	1	338.554A	-30.771	5.696228233517214e-22
9876	1.3096e-12	K	1	1.51684m	-30.779	5.592260351227894e-22
9877	5.4021e-11	Fe	9	367.718A	-30.781	5.566566248852413e-22
9878	6.67025e-12	V	8	2978.07A	-30.787	5.490190096650212e-22
9879	1.0471400000000001e-13	Fe	6	18.9702m	-30.789	5.464964964495294e-22
9880	3.1454e-15	Si	2	631.540m	-30.789	5.464964964495294e-22
9881	2.87e-13	Ti	8	6.92140m	-30.798000000000002	5.352878453332542e-22
9882	6.68342e-13	Cr	7	2.97220m	-30.807	5.243090838149268e-22
9883	3.32213e-11	Fe	8	597.944A	-30.808000000000003	5.231032063848913e-22
9884	5.83501e-11	Fe	9	340.436A	-30.820999999999998	5.0767687569461775e-22
9885	1.7339400000000002e-10	Al	6	114.562A	-30.822	5.065092512817532e-22
9886	1.8992e-12	S	1	1.04594m	-30.831999999999997	4.9497969311099115e-22
9887	1.8999099999999997e-12	S	1	1.04554m	-30.831999999999997	4.9497969311099115e-22
9888	1.89968e-12	S	1	1.04568m	-30.831999999999997	4.9497969311099115e-22
9889	2.86282e-12	K	1	6938.76A	-30.834	4.927054680016741e-22
9890	1.72399e-11	Fe	8	1152.24A	-30.836	4.90441692007587e-22
9891	3.45705e-12	Cr	7	5746.07A	-30.838	4.881883171193985e-22
9892	1.72093e-11	Fe	8	1154.28A	-30.840999999999998	4.848276523828866e-22
9893	1.94182e-12	Fe	1	1.02298m	-30.843000000000004	4.826000716637416e-22
9894	1.78768e-11	F	6	1111.19A	-30.849	4.75978550446104e-22
9895	8.228519999999999e-12	Zn	2	2414.10A	-30.857	4.672909628220974e-22
9896	1.12919e-11	Fe	9	1759.18A	-30.859	4.6514395587252415e-22
9897	1.20287e-11	Fe	8	1651.42A	-30.866999999999997	4.566541218860337e-22
9898	6.2623e-11	O	5	317.207A	-30.866999999999997	4.566541218860337e-22
9899	9.02867e-12	Cr	7	2200.15A	-30.871	4.524674917316363e-22
9900	4.51229e-12	V	9	4402.30A	-30.873	4.503885924451254e-22
9901	5.7562e-12	Si	3	3450.97A	-30.874000000000002	4.493527274274503e-22
9902	3.2089799999999995e-15	B	2	619.026m	-30.875	4.48319244833208e-22
9903	5.80919e-11	He	1	341.949A	-30.881	4.421680741926689e-22
9904	2.42206e-11	Fe	9	820.147A	-30.883000000000003	4.40136496431272e-22
9905	2.78276e-10	S	9	71.3840A	-30.883000000000003	4.40136496431272e-22
9906	3.46828e-11	K	8	572.747A	-30.9	4.232406591330832e-22
9907	8.81908e-11	Cl	7	225.244A	-30.901999999999997	4.2129604494450305e-22
9908	2.0266e-12	Fe	1	9801.88A	-30.906	4.174335795879915e-22
9909	4.05322e-11	Fe	8	490.091A	-30.921	4.032620764808429e-22
9910	1.69573e-11	Ti	9	1171.44A	-30.921	4.032620764808429e-22
9911	1.77596e-11	Si	3	1118.52A	-30.924	4.0048603987267495e-22
9912	5.83569e-11	He	1	340.396A	-30.926	3.986459736629213e-22
9913	2.57669e-11	Fe	8	770.928A	-30.929000000000002	3.959017140830327e-22
9914	2.1438400000000003e-12	O	1	9265.83A	-30.933000000000003	3.922720653512705e-22
9915	1.43952e-18	Mn	1	137.994c	-30.934	3.9136986463676945e-22
9916	4.0311e-12	Cr	7	4927.80A	-30.936	3.8957168344757515e-22
9917	7.31205e-11	Fe	8	271.667A	-30.936999999999998	3.8867569343910727e-22
9918	1.0757700000000002e-12	Na	1	1.84653m	-30.938000000000002	3.8778176415046827e-22
9919	2.30863e-11	K	8	860.445A	-30.938000000000002	3.8778176415046827e-22
9920	3.35146e-11	Na	6	592.710A	-30.941	3.8511229326281465e-22
9921	2.28566e-11	Fe	8	869.091A	-30.941999999999997	3.842265595671621e-22
9922	2.87639e-11	Fe	8	690.604A	-30.944000000000003	3.82461198883487e-22
9923	6.35563e-11	He	1	312.549A	-30.951	3.763460672240708e-22
9924	4.63727e-12	Si	6	4283.65A	-30.951999999999998	3.7548049528882437e-22
9925	4.9019e-13	Al	6	4.05240m	-30.953000000000003	3.7461691411377986e-22
9926	5.83862e-11	He	1	340.225A	-30.961	3.677793848517013e-22
9927	1.71969e-11	Cl	6	1155.12A	-30.967	3.6273326251729874e-22
9928	2.49924e-12	F	7	7948.20A	-30.974	3.569335587459896e-22
9929	5.3666e-11	Fe	6	370.150A	-30.979	3.5284777408526306e-22
9930	4.34787e-12	Cr	7	4568.78A	-30.988000000000003	3.456108610902631e-22
9931	2.8742900000000003e-12	K	1	6911.08A	-30.988000000000003	3.456108610902631e-22
9932	2.00142e-11	B	1	992.516A	-30.997	3.3852237728639217e-22
9933	1.1794e-11	Si	3	1684.28A	-31.004	3.3310977879846934e-22
9934	2.42535e-11	Fe	8	819.036A	-31.009	3.29296702691716e-22
9935	4.03804e-11	Na	7	491.933A	-31.011	3.277837217753301e-22
9936	2.35826e-11	Fe	9	842.335A	-31.021	3.2032245334227506e-22
9937	5.80204e-11	He	1	342.370A	-31.035	3.101611384346026e-22
9938	4.95676e-11	Fe	6	400.755A	-31.035	3.101611384346026e-22
9939	9.09635e-13	S	2	2.18378m	-31.045	3.0310100897232045e-22
9940	1.52501e-13	Fe	6	13.0258m	-31.046999999999997	3.0170838633576476e-22
9941	8.58428e-12	Mg	5	2314.05A	-31.055999999999997	2.9552034292970006e-22
9942	2.55048e-11	Al	6	778.853A	-31.061	2.921375495372331e-22
9943	3.29336e-10	S	8	60.3166A	-31.066999999999997	2.8812927209114675e-22
9944	1.74698e-11	Fe	8	1137.08A	-31.070999999999998	2.854876870466075e-22
9945	5.18343e-12	Mg	1	3832.30A	-31.076	2.8221973651637383e-22
9946	2.54133e-12	Mg	1	7816.55A	-31.081	2.7898919390652788e-22
9947	4.74598e-11	K	8	418.554A	-31.081	2.7898919390652788e-22
9948	1.69356e-12	Zn	2	1.17294m	-31.084	2.7706864580459256e-22
9949	6.14841e-12	Fe	9	3230.83A	-31.086	2.7579563101214354e-22
9950	1.68968e-12	C	1	1.17564m	-31.086	2.7579563101214354e-22
9951	1.7194900000000003e-10	Ne	7	115.525A	-31.087	2.7516131866279617e-22
9952	3.51541e-11	K	8	565.068A	-31.096999999999998	2.6889788236456843e-22
9953	2.96061e-13	N	6	6.70958m	-31.11	2.6096807500601784e-22
9954	5.143270000000001e-13	Al	1	3.86222m	-31.115	2.5798079815386367e-22
9955	5.13154e-13	Al	1	3.87105m	-31.116	2.573874587831023e-22
9956	6.25278e-12	Zn	2	3176.90A	-31.125999999999998	2.515286049300783e-22
9957	2.53854e-11	Fe	9	782.514A	-31.128	2.503729359662705e-22
9958	1.29705e-11	F	6	1531.51A	-31.131999999999998	2.4807750309197344e-22
9959	1.03893e-11	Fe	9	1912.01A	-31.136	2.4580311487276087e-22
9960	6.871350000000001e-13	O	7	2.89091m	-31.139	2.4411101813199305e-22
9961	1.82675e-11	Ca	7	1087.42A	-31.147	2.3965548991959876e-22
9962	1.07956e-11	Zn	2	1840.04A	-31.15	2.380057131313348e-22
9963	2.5612e-11	Fe	9	775.592A	-31.156	2.347401523244622e-22
9964	8.07666e-11	Fe	7	245.949A	-31.164	2.304556616887372e-22
9965	7.35926e-11	Fe	7	269.925A	-31.169	2.278176575436142e-22
9966	1.08674e-11	Fe	8	1827.89A	-31.169	2.278176575436142e-22
9967	1.0607e-11	Fe	8	1872.77A	-31.169	2.278176575436142e-22
9968	3.64536e-11	P	5	544.924A	-31.169	2.278176575436142e-22
9969	5.79693e-11	He	1	342.672A	-31.173000000000002	2.2572901270485305e-22
9970	1.24075e-12	Mn	1	1.60100m	-31.185	2.195772704345626e-22
9971	5.2059000000000004e-14	Al	7	38.1576m	-31.189	2.1756417391892224e-22
9972	1.79692e-11	S	8	1105.47A	-31.189	2.1756417391892224e-22
9973	1.0987e-11	Fe	8	1807.99A	-31.191	2.165645573405055e-22
9974	8.74335e-11	Al	8	227.195A	-31.195999999999998	2.140855633519673e-22
9975	2.76884e-10	S	9	71.7430A	-31.199	2.1261180870007344e-22
9976	8.58846e-12	Mg	5	2312.92A	-31.2	2.1212281510949293e-22
9977	5.9054e-12	Mn	8	3363.78A	-31.201	2.1163494617296018e-22
9978	1.46987e-11	S	5	1351.44A	-31.203000000000003	2.1066257192146219e-22
9979	4.86519e-12	Cr	10	4082.98A	-31.206	2.0921238097683491e-22
9980	1.99202e-11	B	2	997.202A	-31.212	2.0634187949751346e-22
9981	5.8948800000000004e-12	Si	6	3369.78A	-31.213	2.0586730634393423e-22
9982	1.67457e-11	Fe	8	1186.24A	-31.215999999999998	2.0445012577535142e-22
9983	2.47473e-11	Al	6	802.691A	-31.219	2.030427010091782e-22
9984	1.67909e-12	C	3	1.18305m	-31.225	2.0025685071250383e-22
9985	2.20096e-11	P	8	902.537A	-31.232	1.9705496510585412e-22
9986	7.91319e-12	Mn	8	2510.30A	-31.239	1.9390427410953246e-22
9987	3.34966e-11	Na	6	593.029A	-31.241999999999997	1.9256944647559e-22
9988	1.6834900000000001e-12	Zn	2	1.17995m	-31.245	1.9124380773044282e-22
9989	2.4618e-11	Fe	9	806.907A	-31.246	1.9080395917833196e-22
9990	2.69729e-11	Fe	8	736.460A	-31.250999999999998	1.886198443185367e-22
9991	1.61925e-11	Fe	8	1226.77A	-31.254	1.8732139444339534e-22
9992	7.84489e-11	Mn	8	253.215A	-31.261999999999997	1.8390239367844037e-22
9993	4.0446e-11	Fe	8	491.136A	-31.265	1.8263641850508208e-22
9994	4.52185e-11	Ti	9	439.300A	-31.267	1.8179728038563981e-22
9995	2.4759900000000002e-12	F	7	8022.83A	-31.278000000000002	1.7725046454120004e-22
9996	1.33284e-11	Ca	7	1490.38A	-31.285	1.7441642560986175e-22
9997	5.79315e-11	He	1	342.896A	-31.296999999999997	1.6966309379309576e-22
9998	6.61657e-11	O	5	300.223A	-31.299	1.688835626862668e-22
9999	9.7667e-12	Fe	8	2033.90A	-31.301	1.681076131995366e-22
10000	2.34974e-11	Fe	8	845.389A	-31.302	1.677209764182343e-22
10001	3.08366e-11	Fe	9	644.184A	-31.305	1.6656639333777742e-22
10002	1.99299e-11	Si	3	996.719A	-31.305999999999997	1.6618330126379398e-22
10003	1.7214799999999998e-10	Ne	7	115.392A	-31.305999999999997	1.6618330126379398e-22
10004	4.99505e-12	Cr	7	3976.83A	-31.309	1.6503930346464321e-22
10005	2.50147e-11	Al	6	794.111A	-31.31	1.646597235999052e-22
10006	1.33844e-11	Fe	8	1484.14A	-31.31	1.646597235999052e-22
10007	1.6947e-10	Al	6	117.215A	-31.311	1.642810167446289e-22
10008	5.18151e-12	Mn	8	3833.72A	-31.311999999999998	1.6390318089095111e-22
10009	1.17097e-11	Ne	3	1696.41A	-31.315	1.6277487933004148e-22
10010	2.35319e-12	Mn	8	8441.50A	-31.318	1.616543449424451e-22
10011	5.006e-12	Cr	7	3968.13A	-31.325	1.590696707179079e-22
10012	4.22695e-12	Ti	9	4699.48A	-31.325	1.590696707179079e-22
10013	2.22113e-11	Cl	5	894.338A	-31.326	1.5870382062748882e-22
10014	3.50073e-11	Fe	9	567.437A	-31.333000000000002	1.5616632202417138e-22
10015	3.90971e-12	Cr	7	5080.80A	-31.336	1.5509128062507733e-22
10016	6.79311e-12	Zn	2	2924.21A	-31.34	1.536693952176549e-22
10017	7.29675e-19	P	1	272.237c	-31.354	1.4879467257431377e-22
10018	8.84567e-14	S	2	22.4567m	-31.354	1.4879467257431377e-22
10019	1.9681099999999998e-12	Fe	7	1.00931m	-31.358	1.474305148164894e-22
10020	2.43737e-11	S	9	814.996A	-31.361	1.4641561029121583e-22
10021	4.306e-11	Cl	7	461.321A	-31.362	1.4607886373216492e-22
10022	3.55125e-11	Fe	9	559.365A	-31.368000000000002	1.4407458658335005e-22
10023	9.58005e-11	Si	7	207.352A	-31.369	1.437432242294171e-22
10024	1.05053e-11	Zn	2	1890.90A	-31.375	1.4177099325596117e-22
10025	8.51974e-18	K	1	23.3158c	-31.375999999999998	1.4144492901966e-22
10026	3.18315e-13	Na	8	6.24051m	-31.379	1.4047122897718303e-22
10027	2.56437e-12	Mg	1	7746.33A	-31.381999999999998	1.3950423183865328e-22
10028	4.35733e-13	O	1	4.55886m	-31.385	1.3854389146159999e-22
10029	5.18741e-12	Mg	1	3829.36A	-31.386999999999997	1.3790734010184006e-22
10030	5.17068e-11	C	4	384.175A	-31.392	1.3632872783358014e-22
10031	8.06293e-11	Fe	7	246.368A	-31.392	1.3632872783358014e-22
10032	2.0633e-11	Cl	6	962.751A	-31.394000000000002	1.3570235422618683e-22
10033	8.673510000000001e-12	Fe	7	2290.24A	-31.405	1.3230838918438665e-22
10034	2.01445e-11	B	1	986.096A	-31.406	1.3200408833352247e-22
10035	5.79027e-11	He	1	343.066A	-31.410999999999998	1.3049305002947185e-22
10036	9.94869e-19	Cl	1	199.669c	-31.430999999999997	1.2461989530547007e-22
10037	2.53007e-11	Fe	8	785.134A	-31.434	1.2376201798039786e-22
10038	3.36596e-13	Cl	7	5.90158m	-31.438000000000002	1.226273609793709e-22
10039	7.20349e-13	O	7	2.75762m	-31.441	1.2178320016412123e-22
10040	5.77682e-12	Cr	7	3438.65A	-31.443	1.2122365718577095e-22
10041	3.02444e-11	Mg	6	656.798A	-31.448	1.19836021456626e-22
10042	4.35649e-13	O	1	4.55974m	-31.464000000000002	1.1550143555552054e-22
10043	3.66116e-11	P	5	542.573A	-31.47	1.1391669644936607e-22
10044	4.62506e-12	Si	3	4294.96A	-31.476	1.1235370077888746e-22
10045	1.0113e-11	Fe	8	1964.25A	-31.480999999999998	1.1106759860112916e-22
10046	1.3394700000000001e-12	Zn	2	1.48301m	-31.483	1.1055728933978823e-22
10047	5.05415e-12	Ti	9	3930.32A	-31.486	1.097962183132603e-22
10048	8.246839999999999e-12	Cr	7	2408.74A	-31.486	1.097962183132603e-22
10049	1.0387300000000001e-19	N	1	1912.38c	-31.49	1.0878960053319916e-22
10050	4.08846e-11	Na	6	485.867A	-31.496	1.0729695125590845e-22
10051	2.43803e-13	B	4	8.14774m	-31.500999999999998	1.0606873321128327e-22
10052	3.7086e-12	Fe	1	5356.32A	-31.502	1.0582478189447441e-22
10053	1.51029e-12	Si	1	1.31527m	-31.505	1.0509628922004757e-22
10054	4.3565100000000004e-13	O	1	4.55972m	-31.51	1.038932619454381e-22
10055	5.78803e-11	He	1	343.199A	-31.515	1.0270400561016704e-22
10056	1.2222e-12	Mn	1	1.62530m	-31.516	1.024677929520961e-22
10057	5.80758e-12	Si	3	3420.44A	-31.517	1.0223212356806216e-22
10058	6.26284e-12	Zn	2	3171.80A	-31.518	1.0199699620857048e-22
10059	9.596540000000001e-19	Mn	1	206.996c	-31.518	1.0199699620857048e-22
10060	3.31017e-11	Fe	8	600.104A	-31.524	1.0059754495651736e-22
10061	2.60119e-11	Ca	9	763.669A	-31.524	1.0059754495651736e-22
10062	5.344340000000001e-13	Si	2	3.71691m	-31.525	1.0036617702351009e-22
10063	1.08945e-11	Fe	9	1823.35A	-31.53	9.921729489547646e-23
10064	9.722980000000001e-12	Mn	8	2043.04A	-31.544	9.606990960543228e-23
10065	4.70296e-12	Si	3	4223.82A	-31.551	9.453385798121402e-23
10066	1.53488e-11	Fe	8	1294.20A	-31.561999999999998	9.216953194513095e-23
10067	7.74842e-12	Si	1	2563.68A	-31.57	9.048724839624648e-23
10068	2.64485e-12	Na	1	7510.62A	-31.573	8.986433855976376e-23
10069	5.44591e-11	Fe	7	364.759A	-31.585	8.741528585056338e-23
10070	2.09667e-12	Fe	7	9474.28A	-31.589000000000002	8.661385769267068e-23
10071	1.84392e-13	Be	3	10.7729m	-31.590999999999998	8.621590316499955e-23
10072	1.2116e-12	Mn	1	1.63952m	-31.592	8.601761209023887e-23
10073	1.2776299999999999e-14	C	5	155.479m	-31.595	8.542547101366276e-23
10074	2.36208e-11	Ar	9	840.972A	-31.611	8.233554831971603e-23
10075	5.78625e-11	He	1	343.304A	-31.612	8.214618181344605e-23
10076	2.78101e-10	S	9	71.4290A	-31.613000000000003	8.195725083805329e-23
10077	1.65897e-11	S	8	1197.39A	-31.614	8.176875439184721e-23
10078	3.94327e-11	Fe	8	503.756A	-31.621	8.046136242583253e-23
10079	1.09693e-11	Zn	2	1810.92A	-31.623	8.009167604615785e-23
10080	6.90604e-11	O	5	287.639A	-31.627	7.935739114653647e-23
10081	2.4102200000000002e-12	Fe	7	8241.76A	-31.63	7.881109870844267e-23
10082	5.425609999999999e-13	K	1	3.66124m	-31.642	7.666327747144989e-23
10083	1.11264e-12	C	1	1.78534m	-31.643	7.648695682611145e-23
10084	1.28931e-12	Cr	7	1.54070m	-31.645	7.613553118144389e-23
10085	5.17262e-11	C	4	384.031A	-31.646	7.596042431889035e-23
10086	3.36275e-12	Cr	7	5907.21A	-31.648000000000003	7.561141787134371e-23
10087	6.62191e-11	O	5	299.981A	-31.656	7.423135396401693e-23
10088	1.46923e-11	Fe	8	1352.03A	-31.656999999999996	7.406062658753464e-23
10089	2.62101e-11	O	5	757.894A	-31.659000000000002	7.372034891767949e-23
10090	4.67643e-12	Si	3	4247.78A	-31.682	6.991774003451216e-23
10091	9.23046e-12	Cr	7	2152.05A	-31.682	6.991774003451216e-23
10092	2.55505e-11	Cl	8	777.460A	-31.682	6.991774003451216e-23
10093	1.16515e-12	Fe	9	1.70488m	-31.688000000000002	6.895843267773475e-23
10094	1.17683e-11	Fe	8	1687.97A	-31.699	6.723375729402353e-23
10095	5.78482e-11	He	1	343.389A	-31.701999999999998	6.677092336433331e-23
10096	1.81571e-13	Sc	7	10.9403m	-31.704	6.646413883842065e-23
10097	9.32867e-12	Fe	9	2129.40A	-31.705	6.631127556100369e-23
10098	2.7440300000000004e-13	Fe	7	7.23916m	-31.706	6.61587638593681e-23
10099	4.07926e-11	Fe	8	486.962A	-31.71	6.555221666647885e-23
10100	5.20591e-13	N	6	3.81575m	-31.712	6.525103158921426e-23
10101	2.3839900000000002e-12	Fe	7	8332.43A	-31.719	6.420773974615717e-23
10102	2.46285e-18	Cr	1	80.6564c	-31.72	6.406006604264325e-23
10103	1.2811e-11	F	6	1550.58A	-31.724	6.347275982699116e-23
10104	9.620030000000001e-12	Mg	3	2064.91A	-31.728	6.289083806708899e-23
10105	3.21514e-14	Si	4	61.7840m	-31.729	6.274619315338887e-23
10106	1.19511e-12	Mn	1	1.66215m	-31.730999999999998	6.245790058306875e-23
10107	1.32695e-11	Al	6	1497.01A	-31.738000000000003	6.145926781626372e-23
10108	8.592230000000001e-12	Mg	5	2311.91A	-31.741	6.103618519253218e-23
10109	1.5315e-12	C	1	1.29706m	-31.744	6.061601504909586e-23
10110	1.71477e-13	Mg	6	11.5843m	-31.746	6.033750975813185e-23
10111	1.11604e-11	Fe	8	1779.90A	-31.749000000000002	5.992214926255493e-23
10112	2.02316e-11	B	1	981.855A	-31.755	5.909998655258974e-23
10113	6.625e-11	O	5	299.841A	-31.755	5.909998655258974e-23
10114	2.70476e-11	Cl	8	734.425A	-31.756999999999998	5.882844677985038e-23
10115	6.0476900000000005e-12	Ti	9	3284.64A	-31.761	5.828910433789964e-23
10116	1.50653e-14	Al	1	131.855m	-31.768	5.735712601336254e-23
10117	7.54067e-13	Al	1	2.63431m	-31.77	5.70935939574154e-23
10118	4.78081e-11	Na	6	415.504A	-31.774	5.657015674174369e-23
10119	5.78365e-11	He	1	343.459A	-31.785999999999998	5.502846291915933e-23
10120	7.092689999999999e-12	Mn	8	2800.69A	-31.787	5.490190096650212e-23
10121	1.2283e-12	Mn	1	1.61723m	-31.791999999999998	5.427344410298458e-23
10122	5.3246300000000005e-12	Fe	9	3730.67A	-31.796	5.377586217658896e-23
10123	7.16978e-11	Si	8	277.058A	-31.801	5.316029497251216e-23
10124	9.24943e-15	Al	1	214.764m	-31.803	5.2916045603643447e-23
10125	2.83029e-11	Si	7	701.853A	-31.829	4.984107284320002e-23
10126	3.3266300000000003e-13	O	1	5.97135m	-31.831999999999997	4.949796931109911e-23
10127	6.260600000000001e-13	Zn	2	3.17293m	-31.836	4.90441692007587e-23
10128	3.01853e-11	S	5	658.084A	-31.839000000000002	4.8706551514744744e-23
10129	7.18495e-13	Si	7	2.76473m	-31.842	4.837125797253432e-23
10130	3.87846e-12	Sc	8	5121.73A	-31.845	4.803827257483287e-23
10131	1.18836e-12	Mn	1	1.67158m	-31.851	4.7379162765718023e-23
10132	6.381810000000001e-13	Fe	9	3.11267m	-31.853	4.71614752865752e-23
10133	8.0238e-11	Mg	6	247.569A	-31.855	4.694478799054724e-23
10134	4.74755e-11	K	8	418.415A	-31.857	4.672909628220974e-23
10135	9.06588e-11	Cl	7	219.112A	-31.859	4.651439558725241e-23
10136	5.78268e-11	He	1	343.517A	-31.865	4.587619415424231e-23
10137	1.2212299999999998e-12	Mg	1	1.62659m	-31.877	4.4625940500992193e-23
10138	1.20856e-12	Mn	1	1.64365m	-31.886	4.371066181016628e-23
10139	4.50036e-12	Fe	7	4413.97A	-31.886999999999997	4.3610130077729164e-23
10140	1.02586e-12	Zn	2	1.93637m	-31.888	4.3509829561859766e-23
10141	8.211780000000001e-13	S	2	2.41902m	-31.891	4.3210310001942844e-23
10142	2.99411e-11	Fe	9	663.450A	-31.895	4.2814155498644304e-23
10143	5.7731199999999995e-12	Cr	7	3440.85A	-31.898000000000003	4.251942492529266e-23
10144	9.770809999999999e-13	Zn	2	2.03304m	-31.903000000000002	4.203270909293154e-23
10145	7.97638e-12	Fe	8	2490.41A	-31.909000000000002	4.1455998703862804e-23
10146	2.97045e-11	Cl	8	668.735A	-31.913	4.107592782322064e-23
10147	2.33228e-11	Fe	8	851.718A	-31.915	4.088720107797424e-23
10148	2.70683e-11	Cl	6	733.864A	-31.916	4.079316312502036e-23
10149	3.39437e-11	Fe	9	585.217A	-31.916999999999998	4.0699341453356854e-23
10150	2.67736e-11	K	4	741.943A	-31.916999999999998	4.0699341453356854e-23
10151	4.50692e-12	Fe	7	4407.54A	-31.916999999999998	4.0699341453356854e-23
10152	3.32191e-11	Cl	7	597.982A	-31.919	4.051234496531076e-23
10153	3.98065e-12	Si	3	4990.25A	-31.923000000000002	4.014092555414546e-23
10154	1.9156099999999998e-18	Cr	1	103.698c	-31.923000000000002	4.014092555414546e-23
10155	7.46892e-11	Cl	7	265.962A	-31.932	3.931763458532189e-23
10156	5.78186e-11	He	1	343.565A	-31.939	3.868898908421466e-23
10157	5.46288e-13	K	1	3.63626m	-31.94	3.8600006878550924e-23
10158	4.31565e-12	Li	1	4602.89A	-31.941	3.851122932628146e-23
10159	1.33555e-11	Ca	7	1487.36A	-31.941999999999997	3.8422655956716206e-23
10160	3.56276e-11	Ne	3	557.559A	-31.951	3.7634606722407076e-23
10161	1.31006e-12	K	1	1.51631m	-31.955	3.7289570574037216e-23
10162	6.12985e-13	Mn	8	3.24061m	-31.959	3.69476977360893e-23
10163	4.68978e-12	Si	3	4235.69A	-31.962	3.669335157391608e-23
10164	3.32408e-13	O	1	5.97592m	-31.971	3.5940770397731283e-23
10165	6.402069999999999e-13	Cr	10	3.10282m	-31.971	3.5940770397731283e-23
10166	7.94099e-12	Cr	7	2501.51A	-31.971999999999998	3.585810891964843e-23
10167	5.69143e-12	B	1	3490.24A	-31.973000000000003	3.577563755768892e-23
10168	1.71203e-11	Fe	8	1160.28A	-31.974	3.569335587459896e-23
10169	2.16324e-11	Cl	8	918.274A	-31.975	3.561126343412839e-23
10170	1.1614200000000001e-12	Mn	1	1.71035m	-31.982	3.504187870936788e-23
10171	2.53063e-12	Co	8	7849.60A	-31.987	3.464075764073879e-23
10172	4.3566499999999994e-13	O	1	4.55957m	-31.987	3.464075764073879e-23
10173	1.44646e-11	S	5	1373.32A	-31.994	3.4086890230466705e-23
10174	3.97517e-13	Fe	9	4.99714m	-31.997	3.385223772863922e-23
10175	1.16635e-11	S	8	1703.13A	-31.999000000000002	3.3696700824559043e-23
10176	3.8481e-11	Ti	9	516.214A	-32.001999999999995	3.346473436770903e-23
10177	1.4192400000000002e-10	Al	6	139.966A	-32.006	3.315792783887661e-23
10178	5.78117e-11	He	1	343.606A	-32.01	3.285393412920832e-23
10179	2.02923e-11	B	1	978.914A	-32.024	3.181173690837791e-23
10180	4.3157099999999996e-12	Li	1	4602.82A	-32.025	3.1738571943795084e-23
10181	2.46698e-14	Ni	1	80.5212m	-32.047	3.0170838633576476e-23
10182	6.9024e-11	Ne	3	287.791A	-32.048	3.0101447630298877e-23
10183	6.19206e-12	Si	3	3208.06A	-32.05	2.9963144041323106e-23
10184	2.06111e-12	Fe	7	9637.77A	-32.066	2.887934786605249e-23
10185	3.32229e-13	O	1	5.97914m	-32.067	2.8812927209114436e-23
10186	8.87182e-12	Mn	8	2239.05A	-32.069	2.868054383370756e-23
10187	2.7593400000000003e-10	S	9	71.9900A	-32.071	2.854876870466075e-23
10188	5.78058e-11	He	1	343.641A	-32.077	2.815706491343719e-23
10189	1.11242e-12	C	1	1.78570m	-32.078	2.809230546119175e-23
10190	4.52143e-12	Sc	8	4393.40A	-32.079	2.802769495155382e-23
10191	2.46069e-12	Fe	7	8072.72A	-32.080999999999996	2.7898919390653014e-23
10192	7.825160000000001e-12	Mn	8	2538.54A	-32.084	2.7706864580459026e-23
10193	1.56694e-12	Si	3	1.26772m	-32.086999999999996	2.7516131866279847e-23
10194	9.09917e-11	Cl	7	218.311A	-32.086999999999996	2.7516131866279847e-23
10195	2.75846e-11	Si	7	720.129A	-32.092	2.720115730939919e-23
10196	2.063e-11	Cl	6	962.890A	-32.094	2.707617934400689e-23
10197	3.04687e-11	Ar	7	651.963A	-32.118	2.5620487083104142e-23
10198	7.52388e-11	Fe	7	264.019A	-32.12	2.550277163770696e-23
10199	1.73207e-10	Al	6	114.686A	-32.14	2.4354957837007724e-23
10200	5.78008e-11	He	1	343.671A	-32.14	2.4354957837007724e-23
10201	1.69349e-12	C	1	1.17299m	-32.143	2.4187299486547556e-23
10202	4.3634200000000003e-13	V	9	4.55249m	-32.153	2.363672933265975e-23
10203	8.76431e-12	Mn	8	2266.52A	-32.157	2.3420026495583306e-23
10204	4.82314e-11	Fe	6	411.857A	-32.157	2.3420026495583306e-23
10205	1.19353e-11	Mg	6	1664.34A	-32.159	2.3312421248219793e-23
10206	3.57604e-11	Cl	6	555.488A	-32.16	2.3258804167207256e-23
10207	3.3238400000000003e-13	O	1	5.97636m	-32.175	2.2469188209982475e-23
10208	3.3225e-13	O	1	5.97877m	-32.175	2.2469188209982475e-23
10209	7.37431e-13	Zn	2	2.69374m	-32.178000000000004	2.2314511406323662e-23
10210	3.00729e-11	Mg	6	660.542A	-32.181	2.2160899390292365e-23
10211	1.04754e-12	Fe	8	1.89630m	-32.184	2.2008344831941026e-23
10212	5.77964e-11	He	1	343.697A	-32.201	2.116349461729602e-23
10213	4.35667e-13	O	1	4.55955m	-32.208	2.0825113740135358e-23
10214	4.1117299999999997e-13	O	7	4.83116m	-32.209	2.0777217307644747e-23
10215	8.441860000000001e-19	Cl	1	235.309c	-32.211999999999996	2.0634187949751518e-23
10216	2.66766e-13	Al	1	7.44640m	-32.225	2.0025685071250378e-23
10217	2.4916e-12	Si	3	7972.58A	-32.229	1.9842088486957175e-23
10218	1.55711e-12	Al	1	1.27573m	-32.247	1.903651222498171e-23
10219	7.23858e-13	Mn	8	2.74425m	-32.248000000000005	1.899272946182286e-23
10220	5.86232e-11	He	1	338.850A	-32.249	1.8949047396225258e-23
10221	3.47703e-11	F	4	571.305A	-32.251999999999995	1.8818603071480517e-23
10222	1.24529e-12	Mn	1	1.59517m	-32.253	1.8775321485467202e-23
10223	1.50256e-11	Fe	8	1322.04A	-32.257	1.8603188303432527e-23
10224	5.77925e-11	He	1	343.720A	-32.259	1.8517714417247197e-23
10225	1.75457e-11	S	8	1132.16A	-32.262	1.8390239367843887e-23
10226	2.67034e-13	Al	1	7.43892m	-32.27	1.8054579671025763e-23
10227	4.69884e-11	K	8	422.753A	-32.273	1.7930292818790024e-23
10228	2.56437e-12	Mg	1	7746.34A	-32.279	1.7684279978533203e-23
10229	5.83568e-11	He	1	340.397A	-32.289	1.7281736620826346e-23
10230	1.55802e-12	Al	1	1.27498m	-32.293	1.7123296707138023e-23
10231	1.13543e-18	Fe	1	174.951c	-32.298	1.6927287950570164e-23
10232	2.36722e-11	Fe	8	839.146A	-32.313	1.635262140356196e-23
10233	5.77892e-11	He	1	343.740A	-32.315	1.627748793300428e-23
10234	2.47197e-11	Fe	8	803.589A	-32.321999999999996	1.6017228899969133e-23
10235	5.0930900000000005e-12	Fe	8	3900.28A	-32.336999999999996	1.5473458057796202e-23
10236	8.37083e-11	Fe	9	237.306A	-32.338	1.54378700918187e-23
10237	1.19264e-11	Mg	6	1665.59A	-32.34	1.5366939521765363e-23
10238	5.17048e-11	C	4	384.190A	-32.345	1.519103561964733e-23
10239	4.68073e-11	Fe	6	424.388A	-32.348	1.5086461266005805e-23
10240	4.70041e-11	K	8	422.611A	-32.35	1.5017145272846067e-23
10241	2.76752e-10	S	9	71.7770A	-32.356	1.4811102315351778e-23
10242	1.17035e-11	Ne	3	1697.31A	-32.357	1.4777037725308915e-23
10243	5.77862e-11	He	1	343.758A	-32.368	1.4407458658335005e-23
10244	1.32695e-11	Al	6	1497.01A	-32.399	1.341489822225294e-23
10245	3.06723e-11	Cl	6	647.635A	-32.402	1.3322550712452845e-23
10246	2.3148e-11	Fe	8	858.150A	-32.403	1.329190969609348e-23
10247	2.76128e-13	Mg	1	7.19392m	-32.405	1.3230838918438662e-23
10248	7.99128e-11	Mg	6	248.577A	-32.405	1.3230838918438662e-23
10249	2.85889e-11	Fe	8	694.832A	-32.408	1.3139758463973703e-23
10250	8.80579e-18	Sc	1	22.5584c	-32.408	1.3139758463973703e-23
10251	3.3732e-10	S	9	58.8890A	-32.413000000000004	1.2989348892605832e-23
10252	5.77836e-11	He	1	343.773A	-32.419000000000004	1.2811128344483608e-23
10253	3.32646e-13	O	1	5.97166m	-32.419000000000004	1.2811128344483608e-23
10254	3.3221999999999997e-13	O	1	5.97931m	-32.419000000000004	1.2811128344483608e-23
10255	2.09012e-12	Fe	7	9504.00A	-32.42	1.2781663566930287e-23
10256	7.75403e-12	Si	1	2561.82A	-32.423	1.2693675213835619e-23
10257	3.52085e-11	Mg	6	564.195A	-32.424	1.266448057098663e-23
10258	2.5236e-11	Cl	6	787.147A	-32.434	1.2376201798039888e-23
10259	8.75448e-12	Zn	2	2269.06A	-32.446	1.2038915939946773e-23
10260	2.38264e-11	Fe	8	833.717A	-32.449	1.1956040625551727e-23
10261	4.94684e-12	Mn	8	4015.58A	-32.452	1.1873735820808078e-23
10262	1.06246e-12	Li	1	1.86967m	-32.455	1.1791997598355007e-23
10263	2.41548e-12	Si	3	8223.80A	-32.455999999999996	1.1764876756474248e-23
10264	1.36832e-18	Cr	1	145.174c	-32.458	1.1710822057867462e-23
10265	4.03574e-11	Fe	8	492.214A	-32.461	1.163020532587004e-23
10266	2.55342e-11	Cl	8	777.956A	-32.484	1.103030146303549e-23
10267	4.8513e-18	B	1	40.9467c	-32.484	1.103030146303549e-23
10268	1.06247e-12	Li	1	1.86966m	-32.485	1.1004932473652569e-23
10269	5.07151e-12	B	2	3916.87A	-32.49	1.0878960053319825e-23
10270	1.34953e-12	Zn	2	1.47195m	-32.492	1.0828975772225528e-23
10271	4.7986e-19	Mn	1	413.964c	-32.508	1.0437281145391633e-23
10272	7.817369999999999e-13	Cr	7	2.54107m	-32.510999999999996	1.0365431407369825e-23
10273	1.24195e-12	Mn	1	1.59946m	-32.512	1.0341591576681059e-23
10274	5.75578e-12	Mn	8	3451.22A	-32.514	1.0294076279465187e-23
10275	1.82169e-11	Cl	6	1090.44A	-32.518	1.0199699620857048e-23
10276	1.15176e-11	Ti	9	1724.70A	-32.524	1.0059754495651737e-23
10277	8.51025e-13	Mn	8	2.33418m	-32.525999999999996	1.0013534122198224e-23
10278	4.85882e-12	Mn	8	4088.33A	-32.53	9.921729489547646e-24
10279	1.98756e-11	Ar	7	999.440A	-32.538000000000004	9.740637517564063e-24
10280	9.30007e-12	Mg	3	2135.95A	-32.547	9.540856899950397e-24
10281	5.52364e-12	Sc	8	3596.26A	-32.55	9.475178103028336e-24
10282	1.60729e-11	Fe	8	1235.90A	-32.554	9.388309148028824e-24
10283	1.6831099999999999e-18	K	1	118.022c	-32.556	9.34517378571889e-24
10284	9.44614e-12	Mn	8	2102.92A	-32.556	9.34517378571889e-24
10285	7.194400000000001e-18	Sc	1	27.6110c	-32.558	9.30223661239601e-24
10286	8.0258e-11	Mg	6	247.507A	-32.56	9.259496717464652e-24
10287	8.89738e-11	S	9	223.262A	-32.563	9.1957547904151e-24
10288	3.4762e-11	Sc	8	571.442A	-32.573	8.986433855976376e-24
10289	2.14131e-11	S	5	927.677A	-32.577	8.904045735167331e-24
10290	5.07417e-12	B	2	3914.82A	-32.577	8.904045735167331e-24
10291	6.44552e-11	Si	8	308.190A	-32.58	8.842750715468646e-24
10292	2.3206e-11	Fe	8	856.005A	-32.584	8.761679889609612e-24
10293	1.65653e-11	Mg	6	1199.16A	-32.584	8.761679889609612e-24
10294	8.06011e-11	Fe	9	246.454A	-32.584	8.761679889609612e-24
10295	2.05182e-11	Cl	8	968.139A	-32.593	8.581977707229403e-24
10296	3.53611e-11	F	6	561.760A	-32.594	8.562239706226551e-24
10297	8.78142e-11	Mg	5	226.210A	-32.595	8.542547101366276e-24
10298	7.74349e-11	Si	8	256.531A	-32.598	8.483740620758576e-24
10299	2.9661799999999998e-12	Mn	8	6696.98A	-32.599000000000004	8.464228558784725e-24
10300	1.77591e-11	P	4	1118.55A	-32.599000000000004	8.464228558784725e-24
10301	2.65303e-14	Si	3	74.8747m	-32.6	8.444761373308245e-24
10302	3.85293e-11	Ca	9	515.567A	-32.601	8.425338961115914e-24
10303	9.63325e-12	Zn	2	2062.07A	-32.604	8.367339335670369e-24
10304	6.22644e-11	Mg	7	319.034A	-32.608000000000004	8.290627107539937e-24
10305	1.89762e-12	Ne	3	1.04681m	-32.626	7.954032882637047e-24
10306	2.78144e-10	S	9	71.4180A	-32.63	7.881109870844203e-24
10307	9.06552e-11	Cl	7	219.121A	-32.635999999999996	7.772976989619399e-24
10308	1.54971e-13	C	3	12.8182m	-32.648	7.561141787134371e-24
10309	7.86211e-13	Zn	2	2.52661m	-32.648	7.561141787134371e-24
10310	4.32201e-11	O	4	459.612A	-32.649	7.543751643595378e-24
10311	6.58594e-11	Fe	7	301.619A	-32.655	7.440247490774842e-24
10312	3.48833e-11	Mg	6	569.454A	-32.662	7.32128616053389e-24
10313	2.41449e-12	Si	3	8227.19A	-32.669000000000004	7.204226890420555e-24
10314	7.67861e-12	Zn	2	2586.99A	-32.679	7.040238665529737e-24
10315	9.535589999999999e-12	Al	6	2083.19A	-32.684	6.959649719932932e-24
10316	5.4426099999999996e-12	Fe	8	3649.80A	-32.685	6.943642969759625e-24
10317	2.60536e-11	Cl	6	762.445A	-32.686	6.92767303409024e-24
10318	8.1884e-13	Si	4	2.42593m	-32.688	6.895843267773474e-24
10319	7.49783e-11	Fe	7	264.936A	-32.688	6.895843267773474e-24
10320	1.04774e-12	Fe	8	1.89594m	-32.691	6.848372616621291e-24
10321	2.46686e-12	Si	3	8052.54A	-32.698	6.738874711145818e-24
10322	7.38506e-11	Mg	6	268.982A	-32.7	6.707912394327715e-24
10323	4.22297e-12	Mn	8	4703.91A	-32.702	6.677092336433332e-24
10324	2.48618e-12	Ni	1	7989.94A	-32.704	6.646413883842064e-24
10325	5.86232e-11	He	1	338.850A	-32.705	6.631127556100368e-24
10326	1.6012499999999998e-10	Al	6	124.056A	-32.709	6.570333013242879e-24
10327	6.924649999999999e-13	K	8	2.86866m	-32.724000000000004	6.347275982699064e-24
10328	4.31565e-12	Li	1	4602.89A	-32.725	6.33267765303825e-24
10329	7.54835e-11	Fe	7	263.163A	-32.725	6.33267765303825e-24
10330	4.47135e-12	Fe	7	4442.60A	-32.739000000000004	6.131791542277354e-24
10331	3.81402e-11	Mg	7	520.827A	-32.739000000000004	6.131791542277354e-24
10332	5.83568e-11	He	1	340.397A	-32.743	6.075574939511724e-24
10333	2.8052400000000003e-12	Cl	7	7081.20A	-32.75	5.9784332143635946e-24
10334	5.31155e-11	Ca	9	373.986A	-32.757	5.882844677985038e-24
10335	1.94725e-13	N	6	10.2013m	-32.757	5.882844677985038e-24
10336	3.32363e-13	O	1	5.97673m	-32.765	5.7754706617178384e-24
10337	5.185229999999999e-13	Cr	7	3.83097m	-32.769	5.722520828421034e-24
10338	4.66646e-11	Fe	6	425.686A	-32.773	5.670056442113721e-24
10339	7.73951e-12	Fe	8	2566.63A	-32.777	5.6180730521913335e-24
10340	3.91675e-11	Ti	9	507.166A	-32.78	5.579398509332389e-24
10341	3.91721e-11	Ca	9	507.108A	-32.793	5.4148618645417345e-24
10342	1.73035e-11	Al	8	1148.00A	-32.816	5.135554968555264e-24
10343	5.89051e-12	Ti	9	3372.28A	-32.817	5.123743519891845e-24
10344	1.37314e-10	F	6	144.665A	-32.818000000000005	5.111959236806432e-24
10345	5.9008400000000005e-12	Fe	7	3366.38A	-32.819	5.1002020568200954e-24
10346	7.85725e-11	Si	8	252.817A	-32.824	5.041820526645243e-24
10347	2.59821e-11	Cl	8	764.544A	-32.829	4.9841072843200025e-24
10348	1.65743e-11	Mg	6	1198.51A	-32.836	4.904416920075871e-24
10349	2.3579e-12	Ar	1	8424.65A	-32.836	4.904416920075871e-24
10350	2.49239e-12	Si	3	7970.03A	-32.84	4.859452955483718e-24
10351	8.184279999999999e-13	Si	4	2.42715m	-32.844	4.814901222996863e-24
10352	1.45627e-12	Si	1	1.36407m	-32.845	4.8038272574832866e-24
10353	6.251060000000001e-13	Cr	7	3.17777m	-32.851	4.737916276571802e-24
10354	2.85903e-11	Cl	8	694.797A	-32.865	4.587619415424193e-24
10355	7.73275e-11	Fe	7	256.887A	-32.867	4.566541218860336e-24
10356	1.22464e-13	S	2	16.2207m	-32.868	4.556038465505228e-24
10357	8.86816e-12	S	8	2239.98A	-32.873000000000005	4.503885924451217e-24
10358	1.37897e-17	He	1	14.4053c	-32.874	4.493527274274503e-24
10359	7.5112e-11	Fe	7	264.465A	-32.874	4.493527274274503e-24
10360	3.81722e-12	Mn	8	5203.91A	-32.881	4.421680741926688e-24
10361	5.01774e-14	Mn	1	39.5885m	-32.888000000000005	4.350982956185941e-24
10362	4.3948199999999995e-13	Mg	3	4.51997m	-32.889	4.3409759730775786e-24
10363	2.81338e-12	Cl	7	7060.70A	-32.896	4.271568567350602e-24
10364	1.86766e-11	Ar	7	1063.60A	-32.900999999999996	4.2226723262937886e-24
10365	3.47119e-11	Mg	6	572.267A	-32.908	4.155156465063242e-24
10366	8.92927e-12	Cl	6	2224.65A	-32.91	4.136065255267216e-24
10367	5.75583e-11	Si	8	345.119A	-32.912	4.1170617616123905e-24
10368	2.76706e-10	S	9	71.7890A	-32.921	4.032620764808429e-24
10369	1.01275e-11	Mn	8	1961.44A	-32.923	4.014092555414546e-24
10370	2.44849e-11	Cl	8	811.293A	-32.925	3.9956494754101156e-24
10371	4.11782e-11	K	3	482.402A	-32.926	3.9864597366291805e-24
10372	7.53765e-11	Fe	9	263.536A	-32.926	3.9864597366291805e-24
10373	1.30772e-11	F	6	1519.02A	-32.928000000000004	3.968143617894405e-24
10374	1.5431e-12	Cl	8	1.28731m	-32.933	3.922720653512737e-24
10375	2.3311099999999997e-12	Ar	1	8521.44A	-32.945	3.815815625357073e-24
10376	6.11992e-13	O	7	3.24587m	-32.945	3.815815625357073e-24
10377	3.81196e-11	Mg	7	521.109A	-32.952	3.754804952888243e-24
10378	4.54109e-12	Mn	8	4374.38A	-32.978	3.5366117220978466e-24
10379	2.45128e-12	Ar	1	8103.69A	-32.986	3.472061283429962e-24
10380	3.72074e-11	S	5	533.884A	-32.998000000000005	3.377437974239923e-24
10381	1.28692e-11	F	6	1543.57A	-33.003	3.3387767614467724e-24
10382	8.40557e-11	S	9	236.325A	-33.010999999999996	3.2778372177533276e-24
10383	7.97414e-11	Mg	6	249.111A	-33.028	3.152008515134528e-24
10384	3.04188e-18	Ti	1	65.3033c	-33.037	3.0873607744972108e-24
10385	4.9488300000000004e-12	Mn	8	4013.97A	-33.047	3.0170838633576477e-24
10386	5.48321e-18	Sc	1	36.2278c	-33.047	3.0170838633576477e-24
10387	2.82152e-13	N	6	7.04033m	-33.049	3.0032216221900596e-24
10388	2.4035799999999997e-12	Ar	1	8264.52A	-33.05	2.996314404132311e-24
10389	1.13219e-12	Li	1	1.75452m	-33.056999999999995	2.9484066500182617e-24
10390	2.24295e-11	Fe	8	885.639A	-33.056999999999995	2.9484066500182617e-24
10391	1.04843e-17	V	1	18.9468c	-33.06	2.9281099614040907e-24
10392	1.79415e-11	B	2	1107.18A	-33.06	2.9281099614040907e-24
10393	2.05683e-12	Ar	1	9657.79A	-33.062	2.914656518182634e-24
10394	1.35593e-11	Fe	8	1465.01A	-33.064	2.9012648879179165e-24
10395	9.25549e-12	S	8	2146.24A	-33.067	2.8812927209114443e-24
10396	9.535589999999999e-12	Al	6	2083.19A	-33.067	2.8812927209114443e-24
10397	3.5187300000000003e-12	Fe	7	5645.34A	-33.071	2.8548768704660748e-24
10398	2.45449e-11	Fe	8	809.312A	-33.075	2.8287032019932464e-24
10399	2.5636000000000004e-18	Ti	1	77.4866c	-33.078	2.8092305461191748e-24
10400	3.053e-12	Ne	1	6506.53A	-33.083	2.7770735499709417e-24
10401	7.60863e-11	P	8	261.078A	-33.085	2.764314056024696e-24
10402	5.67305e-13	Na	2	3.50155m	-33.09	2.7326712146868723e-24
10403	1.3248900000000002e-10	F	6	149.933A	-33.094	2.707617934400689e-24
10404	1.02614e-11	Al	3	1935.84A	-33.099000000000004	2.676624088200414e-24
10405	1.0829100000000001e-13	Si	8	18.3437m	-33.099000000000004	2.676624088200414e-24
10406	2.2661599999999999e-13	Fe	9	8.76569m	-33.104	2.645985025623854e-24
10407	3.1120900000000003e-12	Ne	1	6382.99A	-33.111	2.6036786508915424e-24
10408	6.4205e-11	Fe	7	309.391A	-33.115	2.5798079815386153e-24
10409	9.15907e-18	V	1	21.6883c	-33.115	2.5798079815386153e-24
10410	3.60962e-11	K	3	550.320A	-33.126	2.515286049300783e-24
10411	1.02608e-11	Al	3	1935.95A	-33.129	2.497970941929895e-24
10412	1.36776e-12	Na	2	1.45233m	-33.137	2.4523778339633523e-24
10413	1.04472e-11	Sc	8	1901.41A	-33.139	2.4411101813199108e-24
10414	1.13219e-12	Li	1	1.75452m	-33.141999999999996	2.424305697032578e-24
10415	2.95732e-12	Ne	1	6717.04A	-33.141999999999996	2.424305697032578e-24
10416	4.13494e-12	Mn	8	4804.05A	-33.145	2.407616894001311e-24
10417	2.76132e-13	Mg	1	7.19383m	-33.146	2.4020795288053784e-24
10418	1.97175e-11	Cl	7	1007.46A	-33.154	2.358236636375079e-24
10419	3.50967e-11	Mg	6	565.993A	-33.16	2.3258804167207257e-24
10420	2.44778e-12	Ar	1	8115.31A	-33.167	2.2886921607255017e-24
10421	4.35353e-11	Fe	8	456.284A	-33.174	2.2520985038223502e-24
10422	1.5941e-10	Si	7	124.613A	-33.181999999999995	2.2109930736059992e-24
10423	4.09324e-11	Fe	8	485.299A	-33.181999999999995	2.2109930736059992e-24
10424	2.66484e-11	Cl	8	745.429A	-33.185	2.1957727043456083e-24
10425	2.86666e-12	Ne	1	6929.47A	-33.201	2.1163494617296015e-24
10426	7.17478e-11	Si	8	276.865A	-33.203	2.1066257192146216e-24
10427	2.48115e-12	Ar	1	8006.16A	-33.205999999999996	2.0921238097683663e-24
10428	2.67939e-13	Al	1	7.41379m	-33.219	2.030427010091782e-24
10429	6.82084e-11	Ar	7	291.232A	-33.234	1.9614957978238217e-24
10430	4.63841e-12	Si	3	4282.60A	-33.235	1.956984482676508e-24
10431	7.494060000000001e-12	Be	1	2650.70A	-33.239000000000004	1.939042741095309e-24
10432	1.55828e-12	Al	1	1.27477m	-33.246	1.908039591783304e-24
10433	2.15345e-12	Ar	1	9224.50A	-33.256	1.864607308147984e-24
10434	4.3194e-11	O	4	459.889A	-33.259	1.85177144172472e-24
10435	5.78274e-11	Si	8	343.513A	-33.26	1.8475124855935444e-24
10436	3.32621e-13	O	1	5.97209m	-33.264	1.8305743893143022e-24
10437	3.0102400000000003e-12	Ne	1	6598.95A	-33.268	1.8137915824351895e-24
10438	2.74175e-12	Ne	1	7245.17A	-33.279	1.7684279978533203e-24
10439	1.89755e-11	Cl	8	1046.85A	-33.281	1.7603028092593283e-24
10440	5.05672e-14	N	6	39.2833m	-33.288000000000004	1.732157513813682e-24
10441	4.83703e-11	Fe	6	410.675A	-33.29	1.7241989729563098e-24
10442	2.39915e-11	Cl	8	827.979A	-33.29	1.7241989729563098e-24
10443	1.24544e-12	Mn	1	1.59497m	-33.296	1.7005420761732097e-24
10444	5.48612e-11	Fe	7	362.086A	-33.301	1.6810761319953524e-24
10445	4.04571e-11	F	4	491.001A	-33.306999999999995	1.658010902771307e-24
10446	2.8409e-11	Fe	9	699.232A	-33.312	1.639031808909511e-24
10447	4.155219999999999e-12	Cl	8	4780.61A	-33.316	1.6240050749629034e-24
10448	5.19916e-11	Fe	9	382.071A	-33.318000000000005	1.6165434494244378e-24
10449	2.3625099999999998e-12	Ar	1	8408.21A	-33.321	1.6054152425931689e-24
10450	1.74855e-13	Fe	8	11.3606m	-33.325	1.590696707179066e-24
10451	8.83177e-12	S	8	2249.21A	-33.327	1.583388119689295e-24
10452	4.64728e-11	Mg	7	427.443A	-33.332	1.5652632257618747e-24
10453	3.38424e-14	Mn	1	58.6970m	-33.334	1.5580714945044874e-24
10454	1.18616e-12	Na	2	1.67469m	-33.339	1.5402363975891888e-24
10455	1.29173e-11	B	2	1537.82A	-33.343	1.5261154254179088e-24
10456	2.4405e-18	Ti	1	81.3952c	-33.343	1.5261154254179088e-24
10457	7.62791e-11	Cl	7	260.418A	-33.35	1.5017145272846069e-24
10458	4.38588e-12	Al	3	4529.19A	-33.35	1.5017145272846069e-24
10459	1.66311e-13	F	6	11.9442m	-33.352	1.4948147757746012e-24
10460	1.32695e-11	Al	6	1497.01A	-33.355	1.4845245432384957e-24
10461	1.3630699999999998e-17	He	1	14.5733c	-33.356	1.4811102315351776e-24
10462	2.0404499999999998e-18	Ti	1	97.3532c	-33.361999999999995	1.4607886373216613e-24
10463	7.49427e-12	Be	1	2650.62A	-33.365	1.4507326390750645e-24
10464	1.30026e-12	Cr	7	1.52773m	-33.37	1.434126239877498e-24
10465	8.04294e-11	Mg	6	246.980A	-33.372	1.427537028340029e-24
10466	5.62923e-14	Ni	1	35.2880m	-33.374	1.420978091479557e-24
10467	5.4160800000000005e-12	Sc	8	3667.68A	-33.381	1.3982582230591512e-24
10468	4.3568100000000004e-13	O	1	4.55940m	-33.383	1.391833810089391e-24
10469	1.31159e-11	Fe	7	1514.54A	-33.383	1.391833810089391e-24
10470	1.42944e-12	Fe	7	1.38967m	-33.383	1.391833810089391e-24
10471	3.53112e-11	Sc	8	562.554A	-33.385999999999996	1.3822524935346505e-24
10472	1.47719e-13	O	7	13.4474m	-33.393	1.3601518046041005e-24
10473	1.4478799999999999e-12	Na	2	1.37197m	-33.398	1.3445822756445956e-24
10474	1.1918e-14	Si	2	166.677m	-33.4	1.3384044812514887e-24
10475	1.39387e-12	Fe	7	1.42513m	-33.4	1.3384044812514887e-24
10476	3.46784e-10	S	9	57.2820A	-33.403	1.329190969609348e-24
10477	2.0173699999999998e-18	Ti	1	98.4673c	-33.407	1.3170048735519404e-24
10478	5.47182e-12	Mn	8	3630.32A	-33.411	1.304930500294708e-24
10479	2.6434299999999998e-12	Ar	1	7514.65A	-33.424	1.2664480570986628e-24
10480	4.40203e-12	Al	3	4512.57A	-33.428000000000004	1.2548371915207207e-24
10481	5.55985e-12	Mn	8	3572.84A	-33.443000000000005	1.2122365718576994e-24
10482	7.802680000000001e-18	V	1	25.4585c	-33.45	1.1928542495177867e-24
10483	2.37161e-12	Cl	1	8375.94A	-33.461	1.163020532587004e-24
10484	1.1849500000000001e-10	Mg	6	167.639A	-33.471	1.1365469531798759e-24
10485	7.7431e-11	Si	8	256.544A	-33.477	1.1209529443779668e-24
10486	2.97449e-12	Ne	1	6678.28A	-33.485	1.100493247365257e-24
10487	2.4658599999999998e-12	Si	3	8055.78A	-33.488	1.092917505137305e-24
10488	3.4951e-13	Fe	8	5.68351m	-33.489000000000004	1.0904038646282631e-24
10489	1.04138e-12	Zn	2	1.90751m	-33.507	1.046134156331785e-24
10490	3.10273e-12	Ne	1	6402.25A	-33.509	1.041327606489122e-24
10491	2.22406e-11	Fe	8	893.162A	-33.51	1.0389326194543894e-24
10492	2.39927e-13	Ni	1	8.27936m	-33.512	1.0341591576681059e-24
10493	1.01756e-10	F	6	195.216A	-33.513000000000005	1.0317806576081357e-24
10494	2.96284e-11	Ar	7	670.453A	-33.516999999999996	1.0223212356806299e-24
10495	1.37804e-10	F	6	144.150A	-33.516999999999996	1.0223212356806299e-24
10496	1.69501e-11	Mg	6	1171.94A	-33.52	1.0152836257959364e-24
10497	6.51842e-12	Mn	8	3047.43A	-33.522	1.0106188212655865e-24
10498	3.69005e-12	Mn	8	5383.25A	-33.525999999999996	1.0013534122198225e-24
10499	5.86997e-11	Si	8	338.408A	-33.528	9.967526112070424e-25
10500	2.64723e-12	Ar	1	7503.87A	-33.53	9.921729489547648e-25
10501	9.12178e-12	Mg	3	2177.70A	-33.533	9.853428784161004e-25
10502	6.05284e-11	Al	8	328.184A	-33.537	9.763092006072675e-25
10503	2.16112e-12	Cl	1	9191.73A	-33.542	9.651334816023508e-25
10504	6.031e-12	Ti	9	3293.73A	-33.544000000000004	9.60699096054315e-25
10505	7.70354e-11	Fe	7	257.861A	-33.549	9.497020644386267e-25
10506	3.25852e-12	Ne	1	6096.16A	-33.554	9.388309148028824e-25
10507	1.1834e-11	S	8	1678.59A	-33.556999999999995	9.32368048244464e-25
10508	2.17785e-12	Cl	1	9121.14A	-33.579	8.863135361131271e-25
10509	1.6207799999999999e-12	Mn	8	1.22561m	-33.585	8.741528585056339e-25
10510	1.01319e-11	Mg	5	1960.59A	-33.586999999999996	8.7013649094984e-25
10511	6.3345e-13	Fe	8	3.13591m	-33.588	8.681352325549785e-25
10512	1.94084e-19	N	1	1023.50c	-33.596	8.522899788240347e-25
10513	4.46341e-12	F	6	4450.52A	-33.596	8.522899788240347e-25
10514	3.23857e-12	N	1	6133.72A	-33.6	8.444761373308245e-25
10515	2.90319e-11	Fe	8	684.230A	-33.601	8.425338961115913e-25
10516	6.22039e-12	Fe	9	3193.44A	-33.607	8.309738976837996e-25
10517	8.0496e-12	Mg	3	2467.76A	-33.611	8.233554831971669e-25
10518	4.32848e-11	Fe	6	458.925A	-33.613	8.195725083805396e-25
10519	7.77909e-11	Fe	7	255.357A	-33.613	8.195725083805396e-25
10520	1.20373e-10	N	6	165.025A	-33.615	8.158069147543642e-25
10521	2.06239e-11	Cl	6	963.178A	-33.616	8.13930610917314e-25
10522	7.33372e-11	O	5	270.865A	-33.623000000000005	8.009167604615719e-25
10523	1.06246e-12	Li	1	1.86967m	-33.631	7.862983821133858e-25
10524	1.19577e-13	Mg	3	16.6123m	-33.634	7.80885542124219e-25
10525	2.31359e-12	Cl	1	8585.98A	-33.638000000000005	7.737263404415744e-25
10526	4.67597e-11	Fe	6	424.820A	-33.641999999999996	7.666327747145052e-25
10527	7.34378e-11	Fe	7	270.493A	-33.641999999999996	7.666327747145052e-25
10528	8.16675e-12	Fe	8	2432.36A	-33.66	7.355079682019072e-25
10529	5.0698300000000004e-12	B	2	3918.17A	-33.669000000000004	7.204226890420555e-25
10530	7.70791e-13	Cr	7	2.57715m	-33.67	7.18765762836478e-25
10531	7.53462e-11	Fe	7	263.642A	-33.673	7.1381781412842105e-25
10532	3.85702e-13	Na	2	5.15021m	-33.673	7.1381781412842105e-25
10533	5.66859e-11	Si	8	350.430A	-33.674	7.121760787136049e-25
10534	7.55161e-11	Fe	7	263.049A	-33.677	7.0727349307197105e-25
10535	4.93132e-11	Fe	8	402.822A	-33.677	7.0727349307197105e-25
10536	2.56437e-12	Mg	1	7746.33A	-33.678000000000004	7.05646809177898e-25
10537	2.6902099999999997e-12	Ar	1	7383.98A	-33.685	6.9436429697596245e-25
10538	5.12232e-11	Al	8	387.802A	-33.687	6.91173982825365e-25
10539	4.01014e-13	O	5	4.95356m	-33.702	6.677092336433332e-25
10540	7.33471e-11	Fe	9	270.828A	-33.703	6.661735450208543e-25
10541	3.83406e-11	Ti	9	518.105A	-33.705	6.631127556100368e-25
10542	9.402060000000001e-12	Mg	3	2112.78A	-33.714	6.495123033167966e-25
10543	3.4168199999999998e-15	Na	1	581.372m	-33.723	6.36190796498539e-25
10544	3.97461e-11	Na	8	499.784A	-33.738	6.145926781626422e-25
10545	4.57604e-11	N	4	434.097A	-33.741	6.103618519253218e-25
10546	3.27023e-12	Ne	1	6074.34A	-33.743	6.075574939511725e-25
10547	5.3498e-12	Al	3	3713.12A	-33.747	6.019873733658192e-25
10548	2.21997e-12	Cl	1	8948.06A	-33.747	6.019873733658192e-25
10549	9.1721e-12	Mn	8	2165.75A	-33.753	5.9372779695972325e-25
10550	1.00709e-11	Fe	7	1972.46A	-33.759	5.855815461903873e-25
10551	2.38374e-12	Cl	1	8333.31A	-33.763000000000005	5.802129023051289e-25
10552	1.03251e-11	Mg	3	1923.89A	-33.764	5.788784496604991e-25
10553	2.50507e-12	Ni	1	7929.69A	-33.764	5.788784496604991e-25
10554	5.05672e-14	N	6	39.2833m	-33.765	5.775470661717838e-25
10555	1.5048400000000002e-18	Ti	1	132.004c	-33.769	5.722520828421034e-25
10556	7.58674e-11	Fe	7	261.831A	-33.77	5.709359395741493e-25
10557	8.25542e-11	Fe	9	240.623A	-33.779	5.592260351227849e-25
10558	1.74783e-11	Cl	8	1136.52A	-33.779	5.592260351227849e-25
10559	1.19009e-10	Mg	6	166.915A	-33.779	5.592260351227849e-25
10560	3.15069e-12	Ne	1	6304.79A	-33.781	5.566566248852414e-25
10561	7.86565e-11	P	8	252.547A	-33.783	5.54099020015383e-25
10562	3.51679e-12	Fe	7	5648.47A	-33.786	5.502846291915889e-25
10563	6.26882e-11	Si	8	316.877A	-33.786	5.502846291915889e-25
10564	3.62804e-12	O	5	5475.26A	-33.791	5.439855731294969e-25
10565	8.06402e-11	P	8	246.334A	-33.792	5.427344410298413e-25
10566	1.18493e-10	Mg	6	167.643A	-33.793	5.4148618645417345e-25
10567	1.51105e-18	Li	1	131.461c	-33.796	5.3775862176588955e-25
10568	5.7001e-12	N	4	3484.93A	-33.805	5.267291845868727e-25
10569	2.75248e-11	Cl	8	721.693A	-33.809	5.219001023959953e-25
10570	6.40799e-11	Ne	3	309.995A	-33.824	5.041820526645243e-25
10571	7.39851e-11	Fe	9	268.493A	-33.832	4.949796931109871e-25
10572	7.49474e-12	Be	1	2650.45A	-33.838	4.881883171193985e-25
10573	1.13219e-12	Li	1	1.75452m	-33.841	4.848276523828826e-25
10574	2.8639e-11	Cl	8	693.616A	-33.843	4.8260007166374155e-25
10575	3.29427e-12	Ne	1	6030.00A	-33.845	4.803827257483286e-25
10576	2.59879e-11	Cl	6	764.374A	-33.857	4.672909628220974e-25
10577	3.39419e-12	Ne	1	5852.49A	-33.858000000000004	4.662162234313039e-25
10578	1.02939e-11	Mn	8	1929.72A	-33.86	4.640741544606948e-25
10579	1.0790799999999998e-10	Cl	7	184.086A	-33.861	4.630068135238351e-25
10580	1.65019e-12	Co	8	1.20376m	-33.867	4.566541218860336e-25
10581	1.00938e-11	O	4	1967.99A	-33.87	4.535105370225891e-25
10582	7.515e-11	Fe	9	264.331A	-33.874	4.493527274274503e-25
10583	6.47967e-12	Mn	8	3065.66A	-33.88	4.4318737687412705e-25
10584	2.8413899999999997e-13	O	7	6.99110m	-33.894	4.2912852320173015e-25
10585	1.09471e-14	Cr	7	181.459m	-33.895	4.281415549864395e-25
10586	2.31649e-12	Cl	1	8575.25A	-33.9	4.232406591330831e-25
10587	1.19012e-10	Mg	6	166.911A	-33.902	4.212960449444996e-25
10588	2.04737e-12	Cl	1	9702.44A	-33.902	4.212960449444996e-25
10589	5.52762e-11	Ca	8	359.367A	-33.913000000000004	4.1075927823220307e-25
10590	1.4824000000000001e-18	Ti	1	134.002c	-33.914	4.0981455810797706e-25
10591	2.73128e-12	Ar	1	7272.94A	-33.916	4.079316312502069e-25
10592	2.1229e-12	Fe	7	9357.22A	-33.917	4.069934145335652e-25
10593	2.99624e-11	Ar	7	662.980A	-33.917	4.069934145335652e-25
10594	5.43962e-11	Mg	7	365.181A	-33.92	4.0419169157491724e-25
10595	2.64942e-11	Fe	8	749.767A	-33.926	3.9864597366291807e-25
10596	1.3565e-12	Be	1	1.46440m	-33.931999999999995	3.931763458532221e-25
10597	1.35642e-12	Be	1	1.46448m	-33.931999999999995	3.931763458532221e-25
10598	1.45204e-13	K	1	13.6804m	-33.937	3.8867569343910733e-25
10599	4.00643e-11	Na	8	495.814A	-33.945	3.815815625357073e-25
10600	2.60504e-10	S	9	76.2540A	-33.953	3.7461691411377993e-25
10601	5.24727e-11	Ca	9	378.567A	-33.955	3.728957057403722e-25
10602	2.54658e-11	Cl	8	780.043A	-33.959	3.6947697736089003e-25
10603	4.0453300000000005e-12	Fe	8	4910.47A	-33.966	3.6356944904617245e-25
10604	2.59111e-10	S	9	76.6640A	-33.981	3.5122658582489666e-25
10605	8.184520000000001e-13	Si	4	2.42708m	-33.99	3.4402292342477486e-25
10606	1.4499100000000002e-13	K	1	13.7005m	-33.995	3.4008492558449185e-25
10607	2.8429e-18	B	1	69.8739c	-33.997	3.385223772863922e-25
10608	2.41894e-12	Cl	1	8212.04A	-33.999	3.3696700824559045e-25
10609	3.44009e-12	Fe	7	5774.41A	-34.001	3.3541878547640097e-25
10610	2.0725e-12	Cl	1	9584.80A	-34.012	3.2702984013524e-25
10611	2.01064e-12	Fe	7	9879.69A	-34.014	3.2552727450621986e-25
10612	2.26382e-11	P	4	877.474A	-34.028	3.152008515134528e-25
10613	1.67267e-11	Cl	6	1187.59A	-34.033	3.115927772021242e-25
10614	4.56474e-12	F	6	4351.71A	-34.033	3.115927772021242e-25
10615	5.8186e-11	Fe	9	341.396A	-34.034	3.1087613370120764e-25
10616	3.0394899999999996e-13	Zn	2	6.53545m	-34.038000000000004	3.080260041759081e-25
10617	4.09006e-12	Be	1	4856.77A	-34.039	3.0731756402531127e-25
10618	5.3657199999999995e-12	Al	3	3702.11A	-34.044000000000004	3.0379972895965158e-25
10619	1.13317e-10	Mg	6	175.299A	-34.048	3.010144763029888e-25
10620	2.80166e-12	Cl	7	7090.24A	-34.051	2.9894230722352093e-25
10621	8.36178e-11	Fe	9	237.563A	-34.052	2.982547589961698e-25
10622	2.0302e-12	Ar	1	9784.50A	-34.067	2.8812927209114437e-25
10623	2.99777e-12	Fe	8	6626.41A	-34.071	2.8548768704660747e-25
10624	2.94589e-11	Fe	8	674.310A	-34.074	2.8352240363255896e-25
10625	1.41319e-11	Fe	8	1405.64A	-34.080999999999996	2.7898919390653017e-25
10626	1.4502600000000001e-12	Fe	6	1.36972m	-34.085	2.764314056024696e-25
10627	7.11539e-13	Si	8	2.79176m	-34.09	2.732671214686872e-25
10628	6.4667699999999995e-12	Ti	9	3071.78A	-34.098	2.682794343968786e-25
10629	8.67628e-12	Mn	8	2289.51A	-34.115	2.5798079815386153e-25
10630	6.79555e-11	Fe	7	292.316A	-34.116	2.5738745878310227e-25
10631	1.86342e-11	Mg	6	1066.02A	-34.118	2.562048708310414e-25
10632	1.0045e-11	Mg	3	1977.55A	-34.123000000000005	2.532721179262058e-25
10633	9.52327e-12	Mg	3	2085.89A	-34.123000000000005	2.532721179262058e-25
10634	1.70912e-11	Cl	6	1162.26A	-34.131	2.4864938079837e-25
10635	4.38611e-12	Al	3	4528.94A	-34.133	2.4750694066779885e-25
10636	9.41551e-13	Ca	9	2.10976m	-34.135	2.463697495728326e-25
10637	1.02508e-11	Mg	3	1937.84A	-34.135999999999996	2.4580311487276286e-25
10638	5.50965e-12	Sc	8	3605.40A	-34.135999999999996	2.4580311487276286e-25
10639	2.7689799999999998e-12	Ne	1	7173.94A	-34.146	2.4020795288053783e-25
10640	4.64024e-12	Mg	6	4280.91A	-34.15	2.380057131313348e-25
10641	7.55339e-11	Fe	7	262.987A	-34.154	2.358236636375079e-25
10642	2.07785e-11	O	4	956.012A	-34.16	2.325880416720726e-25
10643	4.8272e-11	F	6	411.511A	-34.166	2.293968141043022e-25
10644	1.8318e-11	Mg	6	1084.42A	-34.17	2.2729369147116784e-25
10645	1.6173199999999998e-10	O	7	122.823A	-34.171	2.267709304872491e-25
10646	7.43825e-11	Fe	9	267.058A	-34.171	2.267709304872491e-25
10647	8.849440000000001e-13	Mg	1	2.24471m	-34.172	2.2624937182022946e-25
10648	3.08847e-13	Na	2	6.43180m	-34.174	2.25209850382235e-25
10649	3.0407e-12	Cl	8	6532.86A	-34.178000000000004	2.2314511406323663e-25
10650	7.1202699999999995e-12	O	5	2789.85A	-34.181	2.2160899390292363e-25
10651	7.85407e-12	Mg	3	2529.19A	-34.187	2.185684045178255e-25
10652	2.94211e-11	Cl	6	675.178A	-34.198	2.1310192953730057e-25
10653	4.42705e-11	Cl	6	448.706A	-34.2	2.1212281510949118e-25
10654	4.0905199999999994e-12	Be	1	4856.21A	-34.203	2.1066257192146217e-25
10655	4.09065e-12	Be	1	4856.06A	-34.208	2.0825113740135354e-25
10656	4.5876e-12	V	10	4330.04A	-34.211	2.068175466551971e-25
10657	3.70561e-11	S	5	536.064A	-34.216	2.0445012577534972e-25
10658	5.81998e-11	P	8	341.315A	-34.217	2.0397990353459656e-25
10659	4.96195e-11	Mg	5	400.336A	-34.219	2.030427010091782e-25
10660	5.12725e-11	Fe	8	387.429A	-34.22	2.0257571575556177e-25
10661	5.02513e-12	Mg	6	3953.02A	-34.236999999999995	1.947992955729092e-25
10662	3.46684e-11	Sc	8	572.984A	-34.246	1.908039591783304e-25
10663	1.1282200000000001e-10	Mg	6	176.068A	-34.25	1.890546579659063e-25
10664	3.05696e-11	Mg	6	649.812A	-34.268	1.8137915824351896e-25
10665	1.02613e-11	Al	3	1935.86A	-34.275999999999996	1.780686155122728e-25
10666	5.12186e-11	Mg	6	387.837A	-34.279	1.7684279978533201e-25
10667	8.146649999999999e-14	O	7	24.3836m	-34.281	1.7603028092593285e-25
10668	3.85174e-13	Na	2	5.15728m	-34.284	1.7481849699558922e-25
10669	9.66413e-12	Mg	3	2055.48A	-34.286	1.740152789626602e-25
10670	2.0938700000000002e-12	Cl	1	9486.96A	-34.287	1.7361505492714642e-25
10671	2.6942e-11	K	8	737.305A	-34.295	1.7044622305202656e-25
10672	3.24786e-12	N	1	6116.16A	-34.298	1.6927287950570166e-25
10673	1.76406e-11	F	6	1126.06A	-34.305	1.6656639333777745e-25
10674	4.87805e-14	Zn	2	40.7221m	-34.323	1.5980390295759472e-25
10675	9.58523e-13	Mn	8	2.07240m	-34.323	1.5980390295759472e-25
10676	2.6711e-12	N	1	7436.81A	-34.327	1.583388119689295e-25
10677	1.5913799999999998e-12	Fe	9	1.24825m	-34.328	1.579746428069865e-25
10678	2.76126e-13	Mg	1	7.19399m	-34.333	1.5616632202417266e-25
10679	5.62901e-12	V	10	3528.94A	-34.339	1.5402363975891889e-25
10680	9.30834e-12	Mg	3	2134.05A	-34.344	1.522605457340039e-25
10681	7.54373e-11	Mg	5	263.324A	-34.348	1.5086461266005803e-25
10682	6.58957e-12	V	10	3014.53A	-34.349000000000004	1.5051763367950303e-25
10683	2.19512e-11	Fe	8	904.938A	-34.351	1.4982606797151157e-25
10684	1.12801e-10	Mg	6	176.102A	-34.356	1.4811102315351777e-25
10685	2.11462e-12	Cl	1	9393.86A	-34.356	1.4811102315351777e-25
10686	6.49847e-11	Na	4	305.679A	-34.358000000000004	1.474305148164882e-25
10687	4.54841e-11	Mg	8	436.734A	-34.373000000000005	1.4242537842838893e-25
10688	6.32522e-11	Fe	9	314.052A	-34.373000000000005	1.4242537842838893e-25
10689	2.82806e-12	Ne	1	7024.05A	-34.383	1.391833810089391e-25
10690	6.9942e-13	Mn	8	2.84013m	-34.405	1.3230838918438664e-25
10691	2.12358e-12	Ar	1	9354.22A	-34.421	1.275226655648482e-25
10692	1.86918e-11	Fe	8	1062.74A	-34.425	1.2635353073952914e-25
10693	6.14635e-14	O	7	32.3191m	-34.426	1.260629256830318e-25
10694	5.70265e-15	C	3	348.337m	-34.431999999999995	1.2433327749982807e-25
10695	2.1163400000000002e-12	Fe	7	9386.21A	-34.437	1.2291004624129427e-25
10696	1.01421e-11	O	4	1958.61A	-34.44	1.2206393943438836e-25
10697	1.55065e-12	Mg	5	1.28104m	-34.445	1.2066668507388105e-25
10698	2.58308e-14	N	6	76.9021m	-34.446	1.2038915939946772e-25
10699	6.38296e-11	Si	8	311.211A	-34.446999999999996	1.2011227201639314e-25
10700	7.676329999999999e-13	Fe	9	2.58775m	-34.449	1.1956040625551728e-25
10701	5.92876e-12	Sc	8	3350.52A	-34.469	1.141793015557291e-25
10702	1.69656e-11	Cl	6	1170.86A	-34.47	1.1391669644936607e-25
10703	5.07101e-11	Fe	8	391.726A	-34.477	1.1209529443779668e-25
10704	1.81603e-13	Na	2	10.9384m	-34.485	1.1004932473652572e-25
10705	1.07802e-10	Co	8	184.267A	-34.486	1.097962183132612e-25
10706	1.7464799999999998e-12	O	1	1.13740m	-34.489000000000004	1.090403864628263e-25
10707	9.28445e-19	Ti	1	213.954c	-34.496	1.0729695125590757e-25
10708	9.46858e-12	Mg	3	2097.93A	-34.501999999999995	1.0582478189447526e-25
10709	1.97407e-14	Mn	1	100.627m	-34.527	9.990503632806374e-26
10710	8.80234e-14	Mn	8	22.5673m	-34.527	9.990503632806374e-26
10711	5.61761e-13	Zn	2	3.53610m	-34.542	9.651334816023508e-26
10712	5.28629e-11	Fe	9	375.773A	-34.547	9.540856899950395e-26
10713	1.04463e-11	Mg	3	1901.58A	-34.55	9.475178103028337e-26
10714	2.03571e-13	Na	2	9.75801m	-34.552	9.431643614124917e-26
10715	5.05311e-13	Fe	9	3.93114m	-34.556999999999995	9.323680482444639e-26
10716	7.57337e-11	Fe	7	262.293A	-34.57	9.048724839624649e-26
10717	5.02682e-12	B	2	3951.70A	-34.586999999999996	8.701364909498401e-26
10718	1.72913e-12	Ar	1	1.14881m	-34.593	8.581977707229402e-26
10719	6.11654e-13	Zn	2	3.24766m	-34.599000000000004	8.464228558784725e-26
10720	1.0036e-11	Mg	3	1979.32A	-34.605	8.348094989223332e-26
10721	3.24135e-12	Ne	1	6128.45A	-34.611999999999995	8.214618181344672e-26
10722	2.67119e-12	N	1	7436.54A	-34.643	7.648695682611146e-26
10723	2.9149099999999997e-13	Fe	8	6.81479m	-34.647	7.578572019094554e-26
10724	1.5427e-12	Mg	5	1.28764m	-34.657	7.406062658753463e-26
10725	7.87275e-11	Fe	7	252.319A	-34.667	7.237480090864752e-26
10726	2.82977e-12	Zn	2	7019.82A	-34.696	6.769979943524885e-26
10727	1.0839100000000001e-10	Co	8	183.266A	-34.701	6.692484623936893e-26
10728	6.4373e-11	Fe	9	308.584A	-34.702	6.677092336433332e-26
10729	3.11818e-11	Ar	7	637.052A	-34.703	6.661735450208543e-26
10730	3.52681e-11	Mg	6	563.242A	-34.713	6.510095838104634e-26
10731	1.24554e-11	Cl	6	1594.85A	-34.719	6.420773974615719e-26
10732	1.03588e-10	Co	8	191.764A	-34.724000000000004	6.347275982699064e-26
10733	4.47025e-13	Na	2	4.44371m	-34.727	6.303581642175295e-26
10734	3.98244e-12	Si	3	4988.01A	-34.742	6.089580586207487e-26
10735	4.25887e-11	Na	4	466.425A	-34.742	6.089580586207487e-26
10736	2.4890900000000003e-12	Cl	1	7980.60A	-34.744	6.061601504909585e-26
10737	2.12947e-11	Fe	8	932.838A	-34.760999999999996	5.828910433790012e-26
10738	5.74238e-13	Mn	8	3.45927m	-34.762	5.815504311808178e-26
10739	1.81465e-11	Mg	6	1094.67A	-34.773	5.670056442113722e-26
10740	6.44659e-11	Fe	7	308.139A	-34.777	5.618073052191333e-26
10741	3.07413e-11	K	4	646.181A	-34.779	5.592260351227848e-26
10742	3.30301e-11	He	1	601.404A	-34.781	5.566566248852413e-26
10743	1.6010399999999998e-10	S	9	124.072A	-34.786	5.502846291915889e-26
10744	1.56917e-12	Fe	9	1.26593m	-34.79	5.452395893865001e-26
10745	3.24796e-12	N	1	6115.98A	-34.796	5.377586217658896e-26
10746	7.42225e-11	Fe	9	267.634A	-34.798	5.352878453332541e-26
10747	5.66149e-11	Cl	6	350.870A	-34.814	5.159259613253314e-26
10748	5.58579e-11	B	4	355.625A	-34.818000000000005	5.111959236806432e-26
10749	4.22483e-11	V	10	470.183A	-34.825	5.030224661215762e-26
10750	1.4890399999999999e-12	Si	3	1.33405m	-34.83	4.972644155664546e-26
10751	1.86432e-11	Mg	6	1065.51A	-34.842	4.8371257972534324e-26
10752	8.47718e-11	Fe	9	234.329A	-34.85	4.74883830158243e-26
10753	4.3208e-11	Fe	6	459.740A	-34.876	4.4728813918297297e-26
10754	3.488e-11	K	8	569.508A	-34.88	4.4318737687412706e-26
10755	1.06907e-11	Ti	9	1858.11A	-34.895	4.281415549864395e-26
10756	3.74157e-11	Si	8	530.913A	-34.899	4.2421632961662977e-26
10757	1.7464900000000002e-12	O	1	1.13739m	-34.9	4.232406591330831e-26
10758	1.19304e-12	Fe	6	1.66503m	-34.900999999999996	4.2226723262937884e-26
10759	1.8309e-11	Mg	6	1084.95A	-34.900999999999996	4.2226723262937884e-26
10760	4.04121e-11	K	8	491.548A	-34.926	3.986459736629181e-26
10761	1.3170300000000002e-10	Ni	9	150.827A	-34.929	3.959017140830327e-26
10762	6.02142e-11	Fe	9	329.897A	-34.939	3.868898908421466e-26
10763	1.04227e-10	Co	8	190.589A	-34.944	3.8246119888348703e-26
10764	2.7794e-12	Ar	1	7147.04A	-34.946	3.8070394929538686e-26
10765	1.63659e-11	Fe	8	1213.77A	-34.95	3.7721363450870145e-26
10766	7.58075e-12	Fe	7	2620.38A	-34.967	3.627332625172988e-26
10767	3.3243e-12	Ne	1	5975.53A	-34.973	3.577563755768921e-26
10768	2.61716e-13	Na	2	7.59008m	-34.976	3.5529359801031846e-26
10769	2.69263e-11	K	8	737.735A	-34.977	3.544764454106412e-26
10770	1.08106e-11	Cr	5	1837.50A	-34.983000000000004	3.496128462479812e-26
10771	4.70301e-11	K	8	422.378A	-34.998000000000005	3.377437974239922e-26
10772	5.70564e-13	Na	2	3.48155m	-35.009	3.29296702691716e-26
10773	1.07671e-11	Fe	8	1844.92A	-35.023	3.1885070535623056e-26
10774	6.26258e-11	Fe	9	317.193A	-35.024	3.181173690837791e-26
10775	1.1145e-12	Cl	8	1.78236m	-35.025	3.1738571943795084e-26
10776	1.19117e-11	Cl	7	1667.64A	-35.035	3.1016113843460513e-26
10777	1.34554e-12	Fe	6	1.47632m	-35.049	3.0032216221900594e-26
10778	4.65287e-13	Na	2	4.26929m	-35.056	2.9552034292970007e-26
10779	3.08774e-13	Mg	1	6.43334m	-35.064	2.9012648879179167e-26
10780	1.924e-12	Fe	7	1.03245m	-35.07	2.861458041335573e-26
10781	3.47699e-11	Fe	8	571.312A	-35.077	2.8157064913437183e-26
10782	6.83534e-11	Fe	9	290.614A	-35.099000000000004	2.676624088200414e-26
10783	5.51753e-13	B	1	3.60024m	-35.111	2.603678650891543e-26
10784	5.51627e-13	B	1	3.60106m	-35.111	2.603678650891543e-26
10785	1.30233e-12	Fe	6	1.52531m	-35.12	2.550277163770696e-26
10786	7.89963e-11	Fe	7	251.461A	-35.125	2.5210843824784276e-26
10787	6.8946300000000005e-12	Na	2	2881.15A	-35.128	2.503729359662705e-26
10788	2.24943e-11	Cl	8	883.088A	-35.128	2.503729359662705e-26
10789	2.84524e-11	Ne	3	698.165A	-35.128	2.503729359662705e-26
10790	1.04654e-12	Mn	8	1.89810m	-35.135	2.463697495728326e-26
10791	1.45204e-13	K	1	13.6804m	-35.143	2.4187299486547556e-26
10792	3.98145e-12	Si	3	4989.26A	-35.145	2.407616894001311e-26
10793	2.68772e-12	N	1	7390.83A	-35.153	2.3636729332659748e-26
10794	8.46746e-11	Fe	9	234.598A	-35.156	2.3474015232446222e-26
10795	4.3713699999999994e-14	O	7	45.4422m	-35.157	2.3420026495583308e-26
10796	1.02315e-11	Mg	3	1941.51A	-35.158	2.3366161929369098e-26
10797	5.13736e-14	Si	3	38.6667m	-35.158	2.3366161929369098e-26
10798	3.15158e-11	Ar	7	630.302A	-35.159	2.331242124821979e-26
10799	3.09744e-11	Ar	7	641.318A	-35.166	2.293968141043022e-26
10800	7.73255e-11	Fe	7	256.894A	-35.181999999999995	2.2109930736059994e-26
10801	1.4975899999999999e-12	Cl	8	1.32643m	-35.184	2.2008344831941028e-26
10802	8.36111e-11	Fe	9	237.582A	-35.187	2.185684045178255e-26
10803	2.35817e-11	K	8	842.368A	-35.192	2.1606647268032477e-26
10804	9.46005e-15	C	3	209.983m	-35.196999999999996	2.135931802197462e-26
10805	2.25744e-11	K	8	879.956A	-35.199	2.1261180870007518e-26
10806	2.45773e-12	Ne	1	8082.46A	-35.218	2.0351076277498305e-26
10807	1.65003e-12	Fe	6	1.20388m	-35.22	2.0257571575556176e-26
10808	1.3134200000000003e-10	Mg	5	151.242A	-35.222	2.0164496488694812e-26
10809	3.41748e-13	Na	2	5.81260m	-35.225	2.002568507125038e-26
10810	1.034e-11	Fe	8	1921.12A	-35.226	1.9979627273676965e-26
10811	1.69591e-11	Mg	6	1171.32A	-35.24	1.934583066545459e-26
10812	2.0432200000000003e-12	Fe	7	9722.12A	-35.243	1.921265490389678e-26
10813	5.9982e-13	B	1	3.31174m	-35.251	1.8861984431853673e-26
10814	3.72162e-13	Si	8	5.33758m	-35.256	1.8646073081479838e-26
10815	4.9045e-13	Na	2	4.05025m	-35.257	1.860318830343253e-26
10816	1.01356e-12	Fe	8	1.95987m	-35.275999999999996	1.780686155122728e-26
10817	5.99917e-13	B	1	3.31120m	-35.296	1.7005420761732096e-26
10818	6.56698e-13	Fe	8	3.02490m	-35.301	1.6810761319953522e-26
10819	1.20826e-11	Cr	5	1644.05A	-35.304	1.669503685301972e-26
10820	1.03649e-10	Co	8	191.652A	-35.314	1.631501141799991e-26
10821	5.24655e-11	Fe	9	378.620A	-35.319	1.6128255026627006e-26
10822	6.21886e-11	Fe	9	319.423A	-35.357	1.4777037725308912e-26
10823	1.73786e-11	Be	2	1143.04A	-35.376999999999995	1.4111961471029204e-26
10824	2.82473e-12	B	2	7032.33A	-35.378	1.4079504860307098e-26
10825	3.5264e-12	B	1	5633.07A	-35.378	1.4079504860307098e-26
10826	3.5262699999999997e-12	B	1	5633.27A	-35.379	1.4047122897718417e-26
10827	2.82556e-12	B	2	7030.27A	-35.379	1.4047122897718417e-26
10828	3.5233e-11	Cl	6	563.803A	-35.38	1.401481541157676e-26
10829	7.24518e-11	Si	7	274.175A	-35.381	1.3982582230591515e-26
10830	3.25467e-12	N	1	6103.38A	-35.382	1.3950423183865327e-26
10831	3.9579e-12	Cl	8	5018.93A	-35.385999999999996	1.3822524935346507e-26
10832	1.4405700000000003e-14	Zn	2	137.893m	-35.387	1.3790734010183894e-26
10833	5.69986e-13	O	1	3.48508m	-35.391999999999996	1.3632872783358126e-26
10834	5.42941e-11	Fe	9	365.868A	-35.416	1.2899930843785746e-26
10835	3.27869e-11	K	8	605.866A	-35.419000000000004	1.2811128344483607e-26
10836	3.0877600000000004e-13	Mg	1	6.43328m	-35.45	1.1928542495177868e-26
10837	5.34102e-14	O	5	37.1922m	-35.452	1.1873735820808077e-26
10838	1.00815e-10	Si	8	197.038A	-35.455999999999996	1.1764876756474251e-26
10839	1.73799e-11	Be	2	1142.96A	-35.458	1.1710822057867462e-26
10840	1.30434e-11	Si	5	1522.95A	-35.46	1.1657015718040963e-26
10841	1.13171e-10	Na	4	175.526A	-35.473	1.1313249942696143e-26
10842	9.8076e-12	Sc	8	2025.41A	-35.475	1.1261270280811528e-26
10843	1.39725e-12	Fe	8	1.42168m	-35.477	1.1209529443779668e-26
10844	1.53276e-12	Mn	8	1.29599m	-35.484	1.1030301463035489e-26
10845	1.16649e-10	S	9	170.293A	-35.489000000000004	1.090403864628263e-26
10846	3.82212e-11	Fe	6	519.723A	-35.493	1.0804069819082175e-26
10847	5.698520000000001e-13	O	1	3.48590m	-35.509	1.0413276064891221e-26
10848	4.1532e-13	Zn	2	4.78293m	-35.513000000000005	1.0317806576081359e-26
10849	3.04487e-13	Fe	6	6.52392m	-35.516	1.0246779295209608e-26
10850	7.12321e-12	Mg	3	2788.69A	-35.518	1.0199699620857047e-26
10851	7.96085e-11	Fe	9	249.527A	-35.527	9.990503632806373e-27
10852	1.30438e-11	Fe	7	1522.90A	-35.528	9.967526112070423e-27
10853	7.21931e-11	Fe	9	275.157A	-35.555	9.36671663617427e-27
10854	2.07561e-12	Fe	7	9570.42A	-35.555	9.36671663617427e-27
10855	8.59388e-11	Al	6	231.147A	-35.556999999999995	9.32368048244464e-27
10856	2.85267e-11	Ne	3	696.345A	-35.561	9.238200465979255e-27
10857	4.30844e-11	V	10	461.059A	-35.579	8.863135361131271e-27
10858	1.62266e-11	Fe	8	1224.19A	-35.59	8.641465134789484e-27
10859	3.42106e-11	K	8	580.653A	-35.598	8.483740620758576e-27
10860	1.20201e-11	Cr	5	1652.60A	-35.607	8.309738976837996e-27
10861	6.90407e-11	Ne	3	287.721A	-35.608000000000004	8.290627107539937e-27
10862	7.685470000000001e-14	Na	2	25.8468m	-35.616	8.139306109173138e-27
10863	3.55933e-11	Mg	6	558.096A	-35.623000000000005	8.00916760461572e-27
10864	1.51638e-10	Ne	7	130.999A	-35.631	7.862983821133859e-27
10865	5.77194e-12	Ne	3	3441.55A	-35.632	7.844899460180996e-27
10866	7.96762e-12	Na	2	2493.15A	-35.633	7.826856692104009e-27
10867	1.45934e-11	Cl	7	1361.19A	-35.634	7.80885542124219e-27
10868	7.38879e-11	Fe	9	268.846A	-35.635	7.790895552154466e-27
10869	6.36701e-12	V	10	3119.90A	-35.637	7.755099638634428e-27
10870	7.97057e-11	Fe	9	249.223A	-35.639	7.719468192397535e-27
10871	2.87735e-13	Mg	1	6.90373m	-35.648	7.561141787134371e-27
10872	3.55671e-14	Fe	7	55.8507m	-35.656	7.423135396401693e-27
10873	1.56372e-11	Li	2	1270.33A	-35.658	7.389029187312078e-27
10874	3.70436e-11	Si	8	536.246A	-35.661	7.338163468170312e-27
10875	2.7085000000000002e-14	Ca	7	73.3412m	-35.675	7.105381191854632e-27
10876	1.69984e-11	Sc	3	1168.61A	-35.687	6.91173982825365e-27
10877	1.21206e-15	C	5	1638.90m	-35.689	6.879983268367957e-27
10878	2.65882e-12	Ar	1	7471.16A	-35.689	6.879983268367957e-27
10879	5.63843e-11	Cl	6	352.305A	-35.696999999999996	6.75440942173222e-27
10880	3.67822e-12	Ne	1	5400.56A	-35.702	6.677092336433332e-27
10881	3.49056e-12	Fe	7	5690.91A	-35.705	6.631127556100368e-27
10882	2.27412e-11	Fe	8	873.501A	-35.711	6.540145075185615e-27
10883	8.51798e-11	Fe	9	233.206A	-35.728	6.289083806708898e-27
10884	1.04238e-10	Co	8	190.569A	-35.73	6.260188091375868e-27
10885	5.22647e-11	Fe	9	380.074A	-35.751	5.964683199529463e-27
10886	2.97493e-12	Ar	1	6677.28A	-35.754	5.923622609199431e-27
10887	4.32568e-11	Si	8	459.222A	-35.757	5.882844677985038e-27
10888	1.0619799999999999e-10	P	8	187.051A	-35.763000000000005	5.80212902305129e-27
10889	6.40738e-11	Ne	3	310.025A	-35.764	5.7887844966049914e-27
10890	1.70885e-11	Sc	3	1162.44A	-35.768	5.735712601336253e-27
10891	2.86394e-13	Mg	1	6.93605m	-35.775	5.6440048991689825e-27
10892	1.2628e-11	V	10	1573.04A	-35.782	5.5537635017525536e-27
10893	1.65238e-14	N	1	120.217m	-35.795	5.389982834175002e-27
10894	1.72058e-11	Sc	3	1154.52A	-35.8	5.328284210871532e-27
10895	7.28311e-11	Fe	9	272.747A	-35.801	5.316029497251172e-27
10896	1.40043e-12	Fe	7	1.41845m	-35.801	5.316029497251172e-27
10897	3.48957e-11	K	8	569.252A	-35.816	5.1355549685552636e-27
10898	4.48586e-12	Fe	7	4428.24A	-35.821	5.076768756946177e-27
10899	4.35213e-12	Fe	7	4564.31A	-35.833	4.938412714077023e-27
10900	1.49753e-12	Fe	6	1.32648m	-35.838	4.881883171193985e-27
10901	4.79119e-11	Cr	9	414.604A	-35.843	4.826000716637416e-27
10902	1.47126e-11	Cl	7	1350.17A	-35.847	4.781755676119765e-27
10903	1.22047e-11	K	8	1627.60A	-35.848	4.7707579432485724e-27
10904	4.41111e-14	Fe	7	45.0328m	-35.863	4.608794904522911e-27
10905	4.2505199999999995e-12	Be	2	4673.42A	-35.885	4.3811425292181385e-27
10906	7.50528e-11	Fe	9	264.673A	-35.891	4.321031000194284e-27
10907	3.7379400000000005e-12	Al	6	5314.28A	-35.897	4.261744232268131e-27
10908	4.96746e-13	Mg	6	3.99892m	-35.9	4.2324065913308314e-27
10909	4.2506e-12	Be	2	4673.33A	-35.915	4.0887201077974244e-27
10910	4.97645e-11	Fe	9	399.169A	-35.93	3.949911654081021e-27
10911	4.98902e-11	Fe	9	398.164A	-35.93	3.949911654081021e-27
10912	5.00526e-11	Fe	9	396.872A	-35.93	3.949911654081021e-27
10913	5.18888e-11	Fe	9	382.828A	-35.93	3.949911654081021e-27
10914	1.64125e-13	Fe	9	12.1032m	-35.93	3.949911654081021e-27
10915	7.59867e-11	Fe	9	261.420A	-35.93	3.949911654081021e-27
10916	5.40675e-11	Fe	9	367.401A	-35.93	3.949911654081021e-27
10917	7.41108e-11	Fe	9	268.037A	-35.93	3.949911654081021e-27
10918	7.75008e-11	Fe	9	256.313A	-35.93	3.949911654081021e-27
10919	1.0357e-12	Fe	9	1.91798m	-35.93	3.949911654081021e-27
10920	5.36303e-11	Fe	9	370.396A	-35.93	3.949911654081021e-27
10921	5.33001e-11	Fe	9	372.691A	-35.93	3.949911654081021e-27
10922	7.39959e-11	Fe	9	268.453A	-35.93	3.949911654081021e-27
10923	7.49983e-11	Fe	9	264.866A	-35.93	3.949911654081021e-27
10924	7.46706e-11	Fe	9	266.028A	-35.93	3.949911654081021e-27
10925	7.52756e-11	Fe	9	263.890A	-35.93	3.949911654081021e-27
10926	7.54381e-11	Fe	9	263.321A	-35.93	3.949911654081021e-27
10927	7.71515e-11	Fe	9	257.473A	-35.93	3.949911654081021e-27
10928	7.72742e-11	Fe	9	257.064A	-35.93	3.949911654081021e-27
10929	4.96128e-11	Fe	9	400.389A	-35.93	3.949911654081021e-27
10930	7.38334e-11	Fe	9	269.044A	-35.93	3.949911654081021e-27
10931	7.32285e-11	Fe	9	271.267A	-35.93	3.949911654081021e-27
10932	7.42309e-11	Fe	9	267.604A	-35.93	3.949911654081021e-27
10933	7.42853e-11	Fe	9	267.408A	-35.93	3.949911654081021e-27
10934	4.96673e-11	Fe	9	399.950A	-35.93	3.949911654081021e-27
10935	7.31954e-11	Fe	9	271.389A	-35.93	3.949911654081021e-27
10936	4.86105e-11	Fe	9	408.646A	-35.93	3.949911654081021e-27
10937	7.42732e-11	Fe	9	267.451A	-35.93	3.949911654081021e-27
10938	8.35566e-11	Fe	9	237.737A	-35.93	3.949911654081021e-27
10939	8.39964e-11	Fe	9	236.492A	-35.93	3.949911654081021e-27
10940	8.12966e-11	Fe	9	244.345A	-35.93	3.949911654081021e-27
10941	8.57098e-11	Fe	9	231.764A	-35.93	3.949911654081021e-27
10942	8.58325e-11	Fe	9	231.433A	-35.93	3.949911654081021e-27
10943	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	3.949911654081021e-27
10944	3.15321e-11	Fe	9	629.976A	-35.93	3.949911654081021e-27
10945	5.9777e-11	Fe	9	332.310A	-35.93	3.949911654081021e-27
10946	5.9941e-11	Fe	9	331.400A	-35.93	3.949911654081021e-27
10947	8.01426e-11	Fe	9	247.864A	-35.93	3.949911654081021e-27
10948	8.11994e-11	Fe	9	244.638A	-35.93	3.949911654081021e-27
10949	7.55022e-11	Fe	9	263.098A	-35.93	3.949911654081021e-27
10950	7.56646e-11	Fe	9	262.533A	-35.93	3.949911654081021e-27
10951	7.7378e-11	Fe	9	256.720A	-35.93	3.949911654081021e-27
10952	2.82449e-11	Fe	9	703.294A	-35.93	3.949911654081021e-27
10953	7.61094e-11	Fe	9	260.999A	-35.93	3.949911654081021e-27
10954	5.18275e-11	Fe	9	383.280A	-35.93	3.949911654081021e-27
10955	7.32499e-11	Fe	9	271.187A	-35.93	3.949911654081021e-27
10956	7.34728e-11	Fe	9	270.365A	-35.93	3.949911654081021e-27
10957	7.36352e-11	Fe	9	269.768A	-35.93	3.949911654081021e-27
10958	7.53487e-11	Fe	9	263.634A	-35.93	3.949911654081021e-27
10959	7.54714e-11	Fe	9	263.205A	-35.93	3.949911654081021e-27
10960	2.86821e-11	Fe	9	692.574A	-35.93	3.949911654081021e-27
10961	7.45082e-11	Fe	9	266.608A	-35.93	3.949911654081021e-27
10962	7.57638e-13	Al	6	2.62189m	-35.93	3.949911654081021e-27
10963	7.63841e-11	Fe	9	260.060A	-35.93	3.949911654081021e-27
10964	1.34784e-11	Fe	7	1473.80A	-35.93	3.949911654081021e-27
10965	8.953880000000001e-12	B	2	2218.53A	-35.93	3.949911654081021e-27
10966	8.955710000000001e-12	B	2	2218.08A	-35.93	3.949911654081021e-27
10967	8.95654e-12	B	2	2217.87A	-35.93	3.949911654081021e-27
10968	1.22273e-11	B	2	1624.60A	-35.93	3.949911654081021e-27
10969	1.79383e-11	B	2	1107.38A	-35.93	3.949911654081021e-27
10970	9.21962e-16	B	1	2154.59m	-35.93	3.949911654081021e-27
10971	1.25776e-15	B	1	1579.35m	-35.93	3.949911654081021e-27
10972	2.17973e-15	B	1	911.329m	-35.93	3.949911654081021e-27
10973	1.9729400000000003e-12	B	1	1.00684m	-35.93	3.949911654081021e-27
10974	7.8742e-11	Fe	7	252.273A	-35.93	3.949911654081021e-27
10975	1.97307e-12	B	1	1.00678m	-35.93	3.949911654081021e-27
10976	1.97313e-12	B	1	1.00675m	-35.93	3.949911654081021e-27
10977	2.6744899999999996e-13	Al	6	7.42740m	-35.93	3.949911654081021e-27
10978	8.67734e-11	Fe	9	228.923A	-35.93	3.949911654081021e-27
10979	5.67424e-11	Al	6	350.081A	-35.93	3.949911654081021e-27
10980	1.49559e-10	Al	6	132.820A	-35.93	3.949911654081021e-27
10981	3.1517600000000004e-13	Al	4	6.30266m	-35.93	3.949911654081021e-27
10982	1.28616e-11	Fe	7	1544.48A	-35.93	3.949911654081021e-27
10983	1.33086e-11	Fe	7	1492.60A	-35.93	3.949911654081021e-27
10984	1.35225e-11	Fe	7	1468.99A	-35.93	3.949911654081021e-27
10985	3.98151e-12	Fe	9	4989.18A	-35.93	3.949911654081021e-27
10986	1.9418900000000003e-12	Fe	7	1.02295m	-35.93	3.949911654081021e-27
10987	1.90234e-12	Fe	7	1.04421m	-35.93	3.949911654081021e-27
10988	5.99946e-13	B	1	3.31104m	-35.93	3.949911654081021e-27
10989	7.76211e-11	Fe	7	255.916A	-35.93	3.949911654081021e-27
10990	7.65068e-11	Fe	9	259.643A	-35.93	3.949911654081021e-27
10991	7.53579e-11	Fe	7	263.601A	-35.93	3.949911654081021e-27
10992	5.29027e-11	Fe	9	375.490A	-35.93	3.949911654081021e-27
10993	8.5277e-11	Fe	9	232.940A	-35.93	3.949911654081021e-27
10994	8.4123e-11	Fe	9	236.136A	-35.93	3.949911654081021e-27
10995	6.39214e-11	Fe	9	310.764A	-35.93	3.949911654081021e-27
10996	7.34444e-11	Fe	7	270.469A	-35.93	3.949911654081021e-27
10997	7.71116e-11	Fe	7	257.607A	-35.93	3.949911654081021e-27
10998	7.72814e-11	Fe	7	257.041A	-35.93	3.949911654081021e-27
10999	1.68838e-12	Fe	7	1.17654m	-35.93	3.949911654081021e-27
11000	7.52805e-11	Fe	7	263.872A	-35.93	3.949911654081021e-27
11001	7.70341e-11	Fe	7	257.866A	-35.93	3.949911654081021e-27
11002	7.7204e-11	Fe	7	257.298A	-35.93	3.949911654081021e-27
11003	7.68656e-11	Fe	7	258.431A	-35.93	3.949911654081021e-27
11004	7.20444e-11	Fe	7	275.725A	-35.93	3.949911654081021e-27
11005	7.34589e-11	Fe	7	270.416A	-35.93	3.949911654081021e-27
11006	1.76584e-12	Fe	7	1.12493m	-35.93	3.949911654081021e-27
11007	6.58949e-11	Fe	7	301.457A	-35.93	3.949911654081021e-27
11008	6.60141e-11	Fe	7	300.912A	-35.93	3.949911654081021e-27
11009	6.77677e-11	Fe	7	293.126A	-35.93	3.949911654081021e-27
11010	6.79376e-11	Fe	7	292.393A	-35.93	3.949911654081021e-27
11011	6.79817e-11	Fe	7	292.203A	-35.93	3.949911654081021e-27
11012	4.02166e-13	Fe	7	4.93936m	-35.93	3.949911654081021e-27
11013	1.14358e-11	Fe	7	1737.05A	-35.93	3.949911654081021e-27
11014	1.1555e-11	Fe	7	1719.13A	-35.93	3.949911654081021e-27
11015	8.68961e-11	Fe	9	228.600A	-35.93	3.949911654081021e-27
11016	1.10585e-11	Fe	8	1796.30A	-35.93	3.949911654081021e-27
11017	8.50599e-11	Fe	9	233.535A	-35.93	3.949911654081021e-27
11018	4.26275e-11	Ca	8	466.001A	-35.93	3.949911654081021e-27
11019	3.46474e-11	Ca	8	573.332A	-35.93	3.949911654081021e-27
11020	3.45965e-11	Ca	8	574.175A	-35.93	3.949911654081021e-27
11021	2.57062e-11	Ca	8	772.750A	-35.93	3.949911654081021e-27
11022	1.21206e-15	C	5	1638.90m	-35.93	3.949911654081021e-27
11023	1.43724e-11	Si	5	1382.12A	-35.93	3.949911654081021e-27
11024	5.22611e-11	Fe	8	380.100A	-35.93	3.949911654081021e-27
11025	6.27996e-11	Fe	8	316.315A	-35.93	3.949911654081021e-27
11026	7.38581e-11	Fe	8	268.954A	-35.93	3.949911654081021e-27
11027	1.59459e-11	Si	5	1245.74A	-35.93	3.949911654081021e-27
11028	4.92896e-13	Si	5	4.03015m	-35.93	3.949911654081021e-27
11029	1.58739e-11	Si	5	1251.39A	-35.93	3.949911654081021e-27
11030	7.35667e-11	Fe	8	270.020A	-35.93	3.949911654081021e-27
11031	7.31396e-11	Fe	8	271.596A	-35.93	3.949911654081021e-27
11032	6.60589e-11	Fe	8	300.708A	-35.93	3.949911654081021e-27
11033	6.54024e-11	Fe	8	303.727A	-35.93	3.949911654081021e-27
11034	6.04737e-11	Fe	8	328.481A	-35.93	3.949911654081021e-27
11035	1.25507e-11	Si	5	1582.74A	-35.93	3.949911654081021e-27
11036	4.5269e-11	Fe	8	438.809A	-35.93	3.949911654081021e-27
11037	4.41078e-11	Fe	8	450.362A	-35.93	3.949911654081021e-27
11038	3.35007e-11	Fe	8	592.956A	-35.93	3.949911654081021e-27
11039	3.32403e-11	Fe	8	597.601A	-35.93	3.949911654081021e-27
11040	3.31207e-11	Fe	8	599.759A	-35.93	3.949911654081021e-27
11041	2.39025e-11	Fe	8	831.063A	-35.93	3.949911654081021e-27
11042	4.21585e-11	Ca	8	471.185A	-35.93	3.949911654081021e-27
11043	4.29414e-11	Ca	8	462.595A	-35.93	3.949911654081021e-27
11044	1.94855e-10	S	9	101.945A	-35.93	3.949911654081021e-27
11045	1.06734e-11	Ca	8	1861.12A	-35.93	3.949911654081021e-27
11046	4.40652e-11	Ca	9	450.797A	-35.93	3.949911654081021e-27
11047	4.33497e-11	Ca	9	458.237A	-35.93	3.949911654081021e-27
11048	3.01218e-11	Ca	9	659.471A	-35.93	3.949911654081021e-27
11049	3.00952e-11	Ca	9	660.054A	-35.93	3.949911654081021e-27
11050	3.00551e-11	Ca	9	660.935A	-35.93	3.949911654081021e-27
11051	1.90746e-11	Ca	9	1041.41A	-35.93	3.949911654081021e-27
11052	1.98699e-15	N	6	999.727m	-35.93	3.949911654081021e-27
11053	1.98699e-15	N	6	999.727m	-35.93	3.949911654081021e-27
11054	3.87938e-11	Ca	9	512.052A	-35.93	3.949911654081021e-27
11055	2.23282e-11	Ca	8	889.656A	-35.93	3.949911654081021e-27
11056	5.36487e-16	C	5	3702.69m	-35.93	3.949911654081021e-27
11057	3.26716e-11	Ca	8	608.003A	-35.93	3.949911654081021e-27
11058	2.36913e-11	Ca	8	838.469A	-35.93	3.949911654081021e-27
11059	2.08251e-11	Ca	8	953.871A	-35.93	3.949911654081021e-27
11060	2.03134e-11	Ca	8	977.899A	-35.93	3.949911654081021e-27
11061	1.06273e-11	Ca	8	1869.19A	-35.93	3.949911654081021e-27
11062	1.05834e-11	Ca	8	1876.95A	-35.93	3.949911654081021e-27
11063	4.07027e-11	Ca	8	488.038A	-35.93	3.949911654081021e-27
11064	4.02337e-11	Ca	8	493.727A	-35.93	3.949911654081021e-27
11065	3.27225e-11	Ca	8	607.058A	-35.93	3.949911654081021e-27
11066	2.04034e-11	Ca	8	973.587A	-35.93	3.949911654081021e-27
11067	2.284e-11	Ca	8	869.724A	-35.93	3.949911654081021e-27
11068	1.07173e-11	Ca	8	1853.50A	-35.93	3.949911654081021e-27
11069	1.18041e-10	S	9	168.284A	-35.93	3.949911654081021e-27
11070	1.69557e-11	Si	5	1171.55A	-35.93	3.949911654081021e-27
11071	8.48975e-11	Fe	9	233.982A	-35.93	3.949911654081021e-27
11072	5.95187e-11	Fe	9	333.752A	-35.93	3.949911654081021e-27
11073	8.05039e-11	Fe	9	246.751A	-35.93	3.949911654081021e-27
11074	8.07268e-11	Fe	9	246.070A	-35.93	3.949911654081021e-27
11075	8.08892e-11	Fe	9	245.576A	-35.93	3.949911654081021e-27
11076	8.26027e-11	Fe	9	240.482A	-35.93	3.949911654081021e-27
11077	8.27254e-11	Fe	9	240.125A	-35.93	3.949911654081021e-27
11078	5.86232e-11	Fe	9	338.850A	-35.93	3.949911654081021e-27
11079	7.85516e-11	Fe	9	252.884A	-35.93	3.949911654081021e-27
11080	7.9554e-11	Fe	9	249.698A	-35.93	3.949911654081021e-27
11081	7.98313e-11	Fe	9	248.830A	-35.93	3.949911654081021e-27
11082	7.99938e-11	Fe	9	248.325A	-35.93	3.949911654081021e-27
11083	8.17072e-11	Fe	9	243.118A	-35.93	3.949911654081021e-27
11084	8.18299e-11	Fe	9	242.753A	-35.93	3.949911654081021e-27
11085	9.94249e-13	Fe	9	1.99794m	-35.93	3.949911654081021e-27
11086	5.38569e-11	Fe	9	368.838A	-35.93	3.949911654081021e-27
11087	7.52248e-11	Fe	9	264.068A	-35.93	3.949911654081021e-27
11088	7.52793e-11	Fe	9	263.877A	-35.93	3.949911654081021e-27
11089	8.34209e-11	Fe	9	238.123A	-35.93	3.949911654081021e-27
11090	8.32981e-11	Fe	9	238.474A	-35.93	3.949911654081021e-27
11091	8.14222e-11	Fe	9	243.968A	-35.93	3.949911654081021e-27
11092	8.38339e-11	Fe	9	236.950A	-35.93	3.949911654081021e-27
11093	3.47619e-12	Fe	9	5714.43A	-35.93	3.949911654081021e-27
11094	6.36894e-11	Fe	9	311.896A	-35.93	3.949911654081021e-27
11095	8.46201e-11	Fe	9	234.749A	-35.93	3.949911654081021e-27
11096	7.94471e-11	Fe	9	250.034A	-35.93	3.949911654081021e-27
11097	5.90815e-11	Fe	9	336.221A	-35.93	3.949911654081021e-27
11098	9.53752e-14	Fe	8	20.8277m	-35.93	3.949911654081021e-27
11099	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	3.949911654081021e-27
11100	1.14699e-11	Si	5	1731.87A	-35.93	3.949911654081021e-27
11101	3.2602599999999997e-12	Fe	8	6092.91A	-35.93	3.949911654081021e-27
11102	1.6463e-11	Si	5	1206.61A	-35.93	3.949911654081021e-27
11103	1.54532e-11	Si	5	1285.46A	-35.93	3.949911654081021e-27
11104	1.75474e-12	Fe	6	1.13204m	-35.93	3.949911654081021e-27
11105	1.95203e-13	Fe	6	10.1763m	-35.93	3.949911654081021e-27
11106	9.97839e-13	Fe	6	1.99075m	-35.93	3.949911654081021e-27
11107	4.2720200000000003e-13	Fe	8	4.64990m	-35.93	3.949911654081021e-27
11108	8.45828e-12	Fe	8	2348.52A	-35.93	3.949911654081021e-27
11109	2.05773e-12	Fe	7	9653.59A	-35.93	3.949911654081021e-27
11110	2.60355e-12	Fe	8	7629.75A	-35.93	3.949911654081021e-27
11111	1.19616e-13	Fe	8	16.6068m	-35.93	3.949911654081021e-27
11112	2.09528e-12	Fe	8	9480.58A	-35.93	3.949911654081021e-27
11113	2.97503e-11	Fe	8	667.705A	-35.93	3.949911654081021e-27
11114	6.60426e-12	Fe	8	3007.82A	-35.93	3.949911654081021e-27
11115	5.20695e-12	Fe	8	3814.99A	-35.93	3.949911654081021e-27
11116	1.16159e-12	Fe	8	1.71011m	-35.93	3.949911654081021e-27
11117	8.93944e-13	Fe	8	2.22211m	-35.93	3.949911654081021e-27
11118	2.60494e-13	Fe	8	7.62570m	-35.93	3.949911654081021e-27
11119	3.8011e-13	Fe	8	5.22598m	-35.93	3.949911654081021e-27
11120	4.08054e-11	Sc	8	486.810A	-35.93	3.949911654081021e-27
11121	3.33001e-11	Sc	7	596.528A	-35.93	3.949911654081021e-27
11122	8.272360000000001e-12	B	2	2401.31A	-35.93	3.949911654081021e-27
11123	2.07223e-12	Fe	7	9586.02A	-35.93	3.949911654081021e-27
11124	2.85739e-13	Mg	1	6.95195m	-35.93	3.949911654081021e-27
11125	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	3.949911654081021e-27
11126	1.69236e-11	Fe	9	1173.77A	-35.93	3.949911654081021e-27
11127	1.72117e-11	Fe	9	1154.13A	-35.93	3.949911654081021e-27
11128	1.00263e-12	Fe	9	1.98123m	-35.93	3.949911654081021e-27
11129	2.12081e-11	Fe	9	936.646A	-35.93	3.949911654081021e-27
11130	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	3.949911654081021e-27
11131	1.15436e-12	Fe	9	1.72082m	-35.93	3.949911654081021e-27
11132	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	3.949911654081021e-27
11133	1.44253e-12	Fe	9	1.37705m	-35.93	3.949911654081021e-27
11134	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	3.949911654081021e-27
11135	3.27922e-12	Fe	9	6057.68A	-35.93	3.949911654081021e-27
11136	5.450309999999999e-14	Fe	9	36.4465m	-35.93	3.949911654081021e-27
11137	1.51726e-13	Fe	9	13.0923m	-35.93	3.949911654081021e-27
11138	2.13705e-11	Fe	9	929.526A	-35.93	3.949911654081021e-27
11139	2.10824e-11	Fe	9	942.228A	-35.93	3.949911654081021e-27
11140	2.27658e-12	Fe	9	8725.59A	-35.93	3.949911654081021e-27
11141	2.02015e-11	Fe	9	983.315A	-35.93	3.949911654081021e-27
11142	2.14224e-11	Fe	9	927.273A	-35.93	3.949911654081021e-27
11143	2.15196e-11	Fe	9	923.085A	-35.93	3.949911654081021e-27
11144	2.16453e-11	Fe	9	917.727A	-35.93	3.949911654081021e-27
11145	2.18077e-11	Fe	9	910.890A	-35.93	3.949911654081021e-27
11146	2.35212e-11	Fe	9	844.535A	-35.93	3.949911654081021e-27
11147	2.36439e-11	Fe	9	840.151A	-35.93	3.949911654081021e-27
11148	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	3.949911654081021e-27
11149	4.4332e-12	Fe	9	4480.84A	-35.93	3.949911654081021e-27
11150	1.70492e-11	Fe	9	1165.12A	-35.93	3.949911654081021e-27
11151	1.68264e-11	Fe	9	1180.55A	-35.93	3.949911654081021e-27
11152	2.09852e-11	Fe	9	946.592A	-35.93	3.949911654081021e-27
11153	1.67719e-11	Fe	9	1184.39A	-35.93	3.949911654081021e-27
11154	1.05277e-13	Na	2	18.8688m	-35.93	3.949911654081021e-27
11155	9.98362e-14	Na	2	19.8971m	-35.93	3.949911654081021e-27
11156	8.01133e-14	Na	2	24.7954m	-35.93	3.949911654081021e-27
11157	4.3425599999999995e-14	Na	2	45.7436m	-35.93	3.949911654081021e-27
11158	2.37028e-14	Na	2	83.8065m	-35.93	3.949911654081021e-27
11159	2.9862e-12	Ne	1	6652.09A	-35.93	3.949911654081021e-27
11160	5.81319e-11	Ne	3	341.714A	-35.93	3.949911654081021e-27
11161	1.19608e-10	Ni	9	166.080A	-35.93	3.949911654081021e-27
11162	5.81381e-11	Ne	3	341.677A	-35.93	3.949911654081021e-27
11163	6.386180000000001e-14	Ne	3	31.1054m	-35.93	3.949911654081021e-27
11164	1.17202e-11	Ne	3	1694.89A	-35.93	3.949911654081021e-27
11165	6.18033e-15	Ne	3	321.414m	-35.93	3.949911654081021e-27
11166	1.05211e-14	Ne	3	188.806m	-35.93	3.949911654081021e-27
11167	3.35884e-11	He	1	591.409A	-35.93	3.949911654081021e-27
11168	1.2007299999999998e-10	Ni	9	165.437A	-35.93	3.949911654081021e-27
11169	1.2007299999999998e-10	Ni	9	165.436A	-35.93	3.949911654081021e-27
11170	1.23474e-11	K	8	1608.80A	-35.93	3.949911654081021e-27
11171	1.23213e-11	K	8	1612.20A	-35.93	3.949911654081021e-27
11172	1.23056e-11	K	8	1614.26A	-35.93	3.949911654081021e-27
11173	1.90479e-11	Fe	9	1042.87A	-35.93	3.949911654081021e-27
11174	2.30839e-11	Fe	9	860.531A	-35.93	3.949911654081021e-27
11175	2.32067e-11	Fe	9	855.980A	-35.93	3.949911654081021e-27
11176	1.57696e-11	Fe	9	1259.67A	-35.93	3.949911654081021e-27
11177	2.12039e-11	Fe	9	936.831A	-35.93	3.949911654081021e-27
11178	2.12584e-11	Fe	9	934.430A	-35.93	3.949911654081021e-27
11179	1.38177e-13	Na	2	14.3761m	-35.93	3.949911654081021e-27
11180	2.26872e-11	K	8	875.580A	-35.93	3.949911654081021e-27
11181	5.12047e-13	K	8	3.87942m	-35.93	3.949911654081021e-27
11182	4.48953e-11	K	8	442.462A	-35.93	3.949911654081021e-27
11183	7.44017e-11	K	8	266.989A	-35.93	3.949911654081021e-27
11184	2.229e-13	Fe	9	8.91181m	-35.93	3.949911654081021e-27
11185	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	3.949911654081021e-27
11186	3.85396e-13	Fe	9	5.15430m	-35.93	3.949911654081021e-27
11187	2.0993e-12	Fe	9	9462.44A	-35.93	3.949911654081021e-27
11188	2.22207e-12	Fe	9	8939.61A	-35.93	3.949911654081021e-27
11189	1.25677e-13	Fe	9	15.8060m	-35.93	3.949911654081021e-27
11190	2.88173e-13	Fe	9	6.89325m	-35.93	3.949911654081021e-27
11191	2.00207e-12	Fe	9	9921.95A	-35.93	3.949911654081021e-27
11192	2.12485e-12	Fe	9	9348.65A	-35.93	3.949911654081021e-27
11193	1.62496e-13	Fe	9	12.2246m	-35.93	3.949911654081021e-27
11194	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	3.949911654081021e-27
11195	4.75015e-11	K	8	418.186A	-35.93	3.949911654081021e-27
11196	1.7139e-12	Fe	9	1.15902m	-35.93	3.949911654081021e-27
11197	1.83667e-12	Fe	9	1.08154m	-35.93	3.949911654081021e-27
11198	1.22776e-13	Fe	9	16.1794m	-35.93	3.949911654081021e-27
11199	3.97295e-11	K	4	499.992A	-35.93	3.949911654081021e-27
11200	3.58869e-11	K	8	553.529A	-35.93	3.949911654081021e-27
11201	5.77923e-11	K	8	343.722A	-35.93	3.949911654081021e-27
11202	3.48842e-11	K	8	569.440A	-35.93	3.949911654081021e-27
11203	4.53666e-11	K	8	437.865A	-35.93	3.949911654081021e-27
11204	3.95176e-11	K	8	502.674A	-35.93	3.949911654081021e-27
11205	1.25913e-11	K	8	1577.64A	-35.93	3.949911654081021e-27
11206	2.13556e-11	Fe	9	930.177A	-35.93	3.949911654081021e-27
11207	1.25756e-11	K	8	1579.60A	-35.93	3.949911654081021e-27
11208	2.14812e-11	Fe	9	924.737A	-35.93	3.949911654081021e-27
11209	2.16437e-11	Fe	9	917.796A	-35.93	3.949911654081021e-27
11210	2.33571e-11	Fe	9	850.468A	-35.93	3.949911654081021e-27
11211	2.34798e-11	Fe	9	846.022A	-35.93	3.949911654081021e-27
11212	4.15999e-12	Fe	9	4775.13A	-35.93	3.949911654081021e-27
11213	1.99284e-11	Fe	9	996.792A	-35.93	3.949911654081021e-27
11214	4.39899e-13	Fe	9	4.51568m	-35.93	3.949911654081021e-27
11215	9.72233e-14	Fe	9	20.4318m	-35.93	3.949911654081021e-27
11216	1.02125e-11	K	8	1945.11A	-35.93	3.949911654081021e-27
11217	1.34701e-11	K	8	1474.71A	-35.93	3.949911654081021e-27
11218	7.39303e-11	K	8	268.692A	-35.93	3.949911654081021e-27
11219	2.23044e-11	K	8	890.607A	-35.93	3.949911654081021e-27
11220	3.49217e-11	K	8	568.828A	-35.93	3.949911654081021e-27
11221	6.1822e-11	K	8	321.317A	-35.93	3.949911654081021e-27
11222	8.94741e-13	K	8	2.22014m	-35.93	3.949911654081021e-27
11223	1.16477e-12	K	8	1.70544m	-35.93	3.949911654081021e-27
11224	1.6768200000000001e-12	K	8	1.18465m	-35.93	3.949911654081021e-27
11225	1.1377e-11	K	8	1746.02A	-35.93	3.949911654081021e-27
11226	1.34858e-11	K	8	1472.99A	-35.93	3.949911654081021e-27
11227	3.44128e-11	K	8	577.241A	-35.93	3.949911654081021e-27
11228	1.35118e-11	K	8	1470.16A	-35.93	3.949911654081021e-27
11229	2.70032e-13	K	8	7.35635m	-35.93	3.949911654081021e-27
11230	7.82078e-13	K	8	2.53996m	-35.93	3.949911654081021e-27
11231	1.23539e-13	Na	2	16.0795m	-35.93	3.949911654081021e-27
11232	6.40905e-11	Ne	3	309.944A	-35.93	3.949911654081021e-27
11233	1.19219e-13	Fe	7	16.6621m	-35.93	3.949911654081021e-27
11234	1.21425e-11	Fe	7	1635.94A	-35.93	3.949911654081021e-27
11235	1.41493e-12	Fe	7	1.40391m	-35.93	3.949911654081021e-27
11236	1.54866e-12	Fe	7	1.28269m	-35.93	3.949911654081021e-27
11237	3.30278e-12	Fe	7	6014.46A	-35.93	3.949911654081021e-27
11238	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	3.949911654081021e-27
11239	6.55706e-15	Fe	7	302.948m	-35.93	3.949911654081021e-27
11240	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	3.949911654081021e-27
11241	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	3.949911654081021e-27
11242	1.9089e-12	Fe	7	1.04062m	-35.93	3.949911654081021e-27
11243	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	3.949911654081021e-27
11244	2.03656e-11	Fe	9	975.393A	-35.93	3.949911654081021e-27
11245	3.72382e-11	Sc	7	533.443A	-35.93	3.949911654081021e-27
11246	2.1368e-11	Fe	9	929.638A	-35.93	3.949911654081021e-27
11247	2.45261e-14	O	7	80.9930m	-35.93	3.949911654081021e-27
11248	3.0877e-13	Mg	1	6.43341m	-35.93	3.949911654081021e-27
11249	2.30308e-14	Mg	1	86.2518m	-35.93	3.949911654081021e-27
11250	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	3.949911654081021e-27
11251	1.9955300000000003e-15	Mg	1	995.447m	-35.93	3.949911654081021e-27
11252	1.37351e-11	Mg	3	1446.26A	-35.93	3.949911654081021e-27
11253	1.2809e-11	Mg	3	1550.82A	-35.93	3.949911654081021e-27
11254	1.04084e-11	Mg	3	1908.50A	-35.93	3.949911654081021e-27
11255	9.37603e-12	Mg	3	2118.64A	-35.93	3.949911654081021e-27
11256	8.73768e-12	Mg	3	2273.43A	-35.93	3.949911654081021e-27
11257	8.44959e-12	Mg	3	2350.94A	-35.93	3.949911654081021e-27
11258	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	3.949911654081021e-27
11259	1.02191e-11	Fe	7	1943.86A	-35.93	3.949911654081021e-27
11260	1.42223e-11	Mn	6	1396.71A	-35.93	3.949911654081021e-27
11261	1.00854e-11	Fe	7	1969.63A	-35.93	3.949911654081021e-27
11262	1.87333e-12	Fe	7	1.06038m	-35.93	3.949911654081021e-27
11263	1.7541099999999999e-12	Fe	7	1.13245m	-35.93	3.949911654081021e-27
11264	1.89142e-12	Fe	7	1.05024m	-35.93	3.949911654081021e-27
11265	1.6988699999999998e-13	Fe	7	11.6927m	-35.93	3.949911654081021e-27
11266	2.901e-14	Fe	7	68.4745m	-35.93	3.949911654081021e-27
11267	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	3.949911654081021e-27
11268	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	3.949911654081021e-27
11269	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	3.949911654081021e-27
11270	5.04695e-14	Fe	7	39.3593m	-35.93	3.949911654081021e-27
11271	7.66977e-14	Fe	7	25.8997m	-35.93	3.949911654081021e-27
11272	1.78829e-14	Fe	7	111.081m	-35.93	3.949911654081021e-27
11273	2.4281e-12	Fe	7	8181.06A	-35.93	3.949911654081021e-27
11274	2.6228199999999998e-14	Fe	7	75.7369m	-35.93	3.949911654081021e-27
11275	1.48229e-13	Fe	7	13.4012m	-35.93	3.949911654081021e-27
11276	1.4505e-14	Fe	7	136.949m	-35.93	3.949911654081021e-27
11277	1.12935e-11	Fe	7	1758.92A	-35.93	3.949911654081021e-27
11278	1.19727e-11	Fe	7	1659.15A	-35.93	3.949911654081021e-27
11279	1.14272e-11	Fe	7	1738.34A	-35.93	3.949911654081021e-27
11280	1.31809e-11	Fe	7	1507.07A	-35.93	3.949911654081021e-27
11281	1.33507e-11	Fe	7	1487.90A	-35.93	3.949911654081021e-27
11282	1.10047e-11	Fe	7	1805.09A	-35.93	3.949911654081021e-27
11283	1.10192e-11	Fe	7	1802.71A	-35.93	3.949911654081021e-27
11284	1.29065e-11	Fe	7	1539.10A	-35.93	3.949911654081021e-27
11285	6.03157e-11	Mn	6	329.341A	-35.93	3.949911654081021e-27
11286	1.41368e-11	Mn	6	1405.16A	-35.93	3.949911654081021e-27
11287	4.41584e-13	Na	2	4.49845m	-35.93	3.949911654081021e-27
11288	8.578360000000001e-12	Na	2	2315.65A	-35.93	3.949911654081021e-27
11289	1.42417e-12	Na	2	1.39481m	-35.93	3.949911654081021e-27
11290	1.69944e-11	Sc	3	1168.88A	-35.93	3.949911654081021e-27
11291	9.94669e-11	O	5	199.709A	-35.93	3.949911654081021e-27
11292	4.51725e-11	Ca	9	439.747A	-35.93	3.949911654081021e-27
11293	8.4227e-11	O	5	235.844A	-35.93	3.949911654081021e-27
11294	3.09374e-14	O	5	64.2086m	-35.93	3.949911654081021e-27
11295	8.434760000000002e-14	O	5	23.5507m	-35.93	3.949911654081021e-27
11296	7.32838e-11	O	5	271.062A	-35.93	3.949911654081021e-27
11297	6.97411e-11	O	5	284.831A	-35.93	3.949911654081021e-27
11298	7.29224e-15	O	5	272.405m	-35.93	3.949911654081021e-27
11299	1.72999e-11	Sc	3	1148.24A	-35.93	3.949911654081021e-27
11300	4.189969999999999e-12	Sc	3	4740.95A	-35.93	3.949911654081021e-27
11301	3.3778800000000004e-14	O	7	58.8075m	-35.93	3.949911654081021e-27
11302	4.15499e-12	Sc	3	4780.86A	-35.93	3.949911654081021e-27
11303	3.97855e-12	Sc	3	4992.89A	-35.93	3.949911654081021e-27
11304	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	3.949911654081021e-27
11305	3.94357e-12	Sc	3	5037.17A	-35.93	3.949911654081021e-27
11306	2.2405799999999997e-12	Sc	3	8865.75A	-35.93	3.949911654081021e-27
11307	2.24054e-12	Sc	3	8865.94A	-35.93	3.949911654081021e-27
11308	2.2365900000000003e-12	Sc	3	8881.59A	-35.93	3.949911654081021e-27
11309	3.72983e-11	Sc	7	532.583A	-35.93	3.949911654081021e-27
11310	3.04605e-15	O	7	652.138m	-35.93	3.949911654081021e-27
11311	3.1893200000000003e-13	O	1	6.22843m	-35.93	3.949911654081021e-27
11312	6.28393e-12	Na	2	3161.15A	-35.93	3.949911654081021e-27
11313	1.68304e-11	K	8	1180.28A	-35.93	3.949911654081021e-27
11314	1.28288e-11	Mn	6	1548.43A	-35.93	3.949911654081021e-27
11315	2.69003e-11	K	8	738.449A	-35.93	3.949911654081021e-27
11316	5.08436e-11	P	5	390.697A	-35.93	3.949911654081021e-27
11317	9.636889999999999e-17	N	1	2.06129c	-35.93	3.949911654081021e-27
11318	7.66977e-17	N	1	2.58997c	-35.93	3.949911654081021e-27
11319	8.8495e-13	Mg	1	2.24470m	-35.93	3.949911654081021e-27
11320	1.35135e-15	Li	1	1469.97m	-35.93	3.949911654081021e-27
11321	1.35115e-15	Li	1	1470.19m	-35.93	3.949911654081021e-27
11322	2.10939e-12	K	8	9417.16A	-35.93	3.949911654081021e-27
11323	2.24172e-11	K	8	886.124A	-35.93	3.949911654081021e-27
11324	3.92476e-11	K	8	506.132A	-35.93	3.949911654081021e-27
11325	9.70372e-12	K	8	2047.10A	-35.93	3.949911654081021e-27
11326	1.17937e-11	K	8	1684.32A	-35.93	3.949911654081021e-27
11327	1.18094e-11	K	8	1682.09A	-35.93	3.949911654081021e-27
11328	1.18354e-11	K	8	1678.39A	-35.93	3.949911654081021e-27
11329	2.19053e-11	K	8	906.832A	-35.93	3.949911654081021e-27
11330	3.87357e-11	K	8	512.820A	-35.93	3.949911654081021e-27
11331	2.90351e-11	K	8	684.154A	-35.93	3.949911654081021e-27
11332	1.35513e-15	Li	1	1465.88m	-35.93	3.949911654081021e-27
11333	1.56972e-14	K	8	126.548m	-35.93	3.949911654081021e-27
11334	4.17267e-14	K	8	47.6061m	-35.93	3.949911654081021e-27
11335	1.01116e-11	K	8	1964.52A	-35.93	3.949911654081021e-27
11336	2.6029500000000002e-14	K	8	76.3151m	-35.93	3.949911654081021e-27
11337	1.00959e-11	K	8	1967.57A	-35.93	3.949911654081021e-27
11338	1.00699e-11	K	8	1972.66A	-35.93	3.949911654081021e-27
11339	1.25982e-11	Ca	8	1576.77A	-35.93	3.949911654081021e-27
11340	5.82187e-14	F	6	34.1204m	-35.93	3.949911654081021e-27
11341	3.92664e-11	Ca	9	505.889A	-35.93	3.949911654081021e-27
11342	3.64612e-13	Cl	6	5.44811m	-35.93	3.949911654081021e-27
11343	8.07456e-12	Cl	8	2460.13A	-35.93	3.949911654081021e-27
11344	7.79258e-12	Cl	8	2549.15A	-35.93	3.949911654081021e-27
11345	7.57936e-12	Cl	8	2620.86A	-35.93	3.949911654081021e-27
11346	7.00865e-12	Cl	8	2834.28A	-35.93	3.949911654081021e-27
11347	8.91635e-12	Cl	6	2227.87A	-35.93	3.949911654081021e-27
11348	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	3.949911654081021e-27
11349	1.01336e-13	F	6	19.6025m	-35.93	3.949911654081021e-27
11350	8.919330000000001e-12	Cl	6	2227.12A	-35.93	3.949911654081021e-27
11351	9.85174e-11	F	6	201.634A	-35.93	3.949911654081021e-27
11352	5.01739e-12	Cl	8	3959.12A	-35.93	3.949911654081021e-27
11353	1.26592e-11	Cl	7	1569.17A	-35.93	3.949911654081021e-27
11354	2.95466e-11	Cl	6	672.310A	-35.93	3.949911654081021e-27
11355	4.6229599999999995e-12	F	6	4296.91A	-35.93	3.949911654081021e-27
11356	4.0813e-12	Cl	8	4867.19A	-35.93	3.949911654081021e-27
11357	3.57658e-15	Cl	7	555.404m	-35.93	3.949911654081021e-27
11358	1.59555e-13	F	6	12.4499m	-35.93	3.949911654081021e-27
11359	3.50024e-11	Cl	6	567.518A	-35.93	3.949911654081021e-27
11360	2.39035e-13	Cl	6	8.31029m	-35.93	3.949911654081021e-27
11361	5.70503e-11	P	5	348.192A	-35.93	3.949911654081021e-27
11362	5.71094e-12	B	2	3478.32A	-35.93	3.949911654081021e-27
11363	4.01437e-11	Ca	8	494.834A	-35.93	3.949911654081021e-27
11364	3.65911e-12	Zn	2	5428.77A	-35.93	3.949911654081021e-27
11365	1.00661e-14	Zn	2	197.341m	-35.93	3.949911654081021e-27
11366	9.84592e-11	F	6	201.753A	-35.93	3.949911654081021e-27
11367	2.46784e-13	Cl	8	8.04934m	-35.93	3.949911654081021e-27
11368	8.75367e-13	Zn	2	2.26927m	-35.93	3.949911654081021e-27
11369	1.26556e-11	Cl	7	1569.61A	-35.93	3.949911654081021e-27
11370	8.551689999999999e-12	Cl	6	2322.87A	-35.93	3.949911654081021e-27
11371	8.55467e-12	Cl	6	2322.06A	-35.93	3.949911654081021e-27
11372	2.43516e-11	Cl	8	815.734A	-35.93	3.949911654081021e-27
11373	1.0185799999999998e-10	F	6	195.022A	-35.93	3.949911654081021e-27
11374	3.05732e-11	F	6	649.735A	-35.93	3.949911654081021e-27
11375	3.16292e-11	Cl	7	628.042A	-35.93	3.949911654081021e-27
11376	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	3.949911654081021e-27
11377	1.47162e-11	Cl	7	1349.84A	-35.93	3.949911654081021e-27
11378	2.91821e-11	Cl	6	680.707A	-35.93	3.949911654081021e-27
11379	1.5541599999999998e-10	F	7	127.815A	-35.93	3.949911654081021e-27
11380	1.55433e-10	F	7	127.800A	-35.93	3.949911654081021e-27
11381	1.5561000000000002e-10	F	7	127.655A	-35.93	3.949911654081021e-27
11382	7.52075e-13	Cl	6	2.64129m	-35.93	3.949911654081021e-27
11383	1.4306299999999998e-14	F	6	138.851m	-35.93	3.949911654081021e-27
11384	4.90389e-13	F	6	4.05076m	-35.93	3.949911654081021e-27
11385	1.22796e-13	Cl	7	16.1768m	-35.93	3.949911654081021e-27
11386	3.5991e-11	Cl	6	551.928A	-35.93	3.949911654081021e-27
11387	1.1986100000000002e-10	F	6	165.729A	-35.93	3.949911654081021e-27
11388	2.68377e-11	Cl	6	740.171A	-35.93	3.949911654081021e-27
11389	2.80953e-11	Cl	8	707.039A	-35.93	3.949911654081021e-27
11390	1.18285e-12	Cl	8	1.67937m	-35.93	3.949911654081021e-27
11391	1.6913e-11	Cl	7	1174.51A	-35.93	3.949911654081021e-27
11392	1.25578e-13	Cl	6	15.8185m	-35.93	3.949911654081021e-27
11393	1.9756e-12	Zn	2	1.00549m	-35.93	3.949911654081021e-27
11394	1.90123e-12	Zn	2	1.04482m	-35.93	3.949911654081021e-27
11395	1.37624e-10	F	6	144.339A	-35.93	3.949911654081021e-27
11396	6.57208e-12	V	10	3022.55A	-35.93	3.949911654081021e-27
11397	6.54764e-12	V	10	3033.83A	-35.93	3.949911654081021e-27
11398	6.53015e-12	V	10	3041.96A	-35.93	3.949911654081021e-27
11399	6.40477e-12	V	10	3101.51A	-35.93	3.949911654081021e-27
11400	2.22543e-13	V	10	8.92614m	-35.93	3.949911654081021e-27
11401	2.0505700000000002e-13	V	10	9.68728m	-35.93	3.949911654081021e-27
11402	8.68689e-11	V	8	228.672A	-35.93	3.949911654081021e-27
11403	8.41673e-11	V	8	236.012A	-35.93	3.949911654081021e-27
11404	4.98852e-11	V	8	398.203A	-35.93	3.949911654081021e-27
11405	3.04764e-11	Ar	7	651.797A	-35.93	3.949911654081021e-27
11406	2.90001e-11	Ar	7	684.978A	-35.93	3.949911654081021e-27
11407	3.96415e-11	Ar	7	501.102A	-35.93	3.949911654081021e-27
11408	3.64802e-12	Ca	7	5445.27A	-35.93	3.949911654081021e-27
11409	4.97472e-12	Ca	7	3993.08A	-35.93	3.949911654081021e-27
11410	5.00564e-12	Ca	7	3968.41A	-35.93	3.949911654081021e-27
11411	8.62298e-12	Ca	7	2303.67A	-35.93	3.949911654081021e-27
11412	2.50299e-11	Ca	7	793.629A	-35.93	3.949911654081021e-27
11413	4.94426e-12	Ca	7	4017.68A	-35.93	3.949911654081021e-27
11414	8.56159e-12	Ca	7	2320.18A	-35.93	3.949911654081021e-27
11415	2.49685e-11	Ca	7	795.579A	-35.93	3.949911654081021e-27
11416	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	3.949911654081021e-27
11417	2.00566e-11	Ca	7	990.420A	-35.93	3.949911654081021e-27
11418	2.50424e-11	Ca	7	793.234A	-35.93	3.949911654081021e-27
11419	3.62094e-12	Ca	7	5486.00A	-35.93	3.949911654081021e-27
11420	4.59121e-11	V	9	432.663A	-35.93	3.949911654081021e-27
11421	6.62732e-12	V	10	2997.36A	-35.93	3.949911654081021e-27
11422	1.95113e-12	Zn	2	1.01810m	-35.93	3.949911654081021e-27
11423	7.0026899999999995e-12	V	10	2836.69A	-35.93	3.949911654081021e-27
11424	4.64101e-13	Zn	2	4.28020m	-35.93	3.949911654081021e-27
11425	5.96096e-15	N	6	333.242m	-35.93	3.949911654081021e-27
11426	6.10686e-11	Al	8	325.281A	-35.93	3.949911654081021e-27
11427	4.28185e-11	Al	8	463.922A	-35.93	3.949911654081021e-27
11428	4.27987e-11	Al	8	464.137A	-35.93	3.949911654081021e-27
11429	5.21239e-11	Al	8	381.101A	-35.93	3.949911654081021e-27
11430	6.95883e-11	Al	8	285.457A	-35.93	3.949911654081021e-27
11431	4.17622e-11	Ar	7	475.656A	-35.93	3.949911654081021e-27
11432	4.02859e-11	Ar	7	493.087A	-35.93	3.949911654081021e-27
11433	5.09273e-11	Ar	7	390.055A	-35.93	3.949911654081021e-27
11434	4.14379e-11	Ar	7	479.379A	-35.93	3.949911654081021e-27
11435	1.96887e-11	Ar	7	1008.93A	-35.93	3.949911654081021e-27
11436	2.023e-11	Ar	7	981.932A	-35.93	3.949911654081021e-27
11437	3.03304e-12	Zn	2	6549.36A	-35.93	3.949911654081021e-27
11438	4.06449e-11	V	9	488.732A	-35.93	3.949911654081021e-27
11439	4.0947e-11	V	9	485.126A	-35.93	3.949911654081021e-27
11440	6.609839999999999e-12	V	10	3005.29A	-35.93	3.949911654081021e-27
11441	1.4048e-13	Ti	9	14.1404m	-35.93	3.949911654081021e-27
11442	4.96127e-11	V	10	400.391A	-35.93	3.949911654081021e-27
11443	4.86512e-11	V	10	408.303A	-35.93	3.949911654081021e-27
11444	4.20433e-11	V	10	472.476A	-35.93	3.949911654081021e-27
11445	3.7662e-11	V	10	527.440A	-35.93	3.949911654081021e-27
11446	1.15869e-11	V	10	1714.38A	-35.93	3.949911654081021e-27
11447	7.802519999999999e-12	Cl	6	2545.90A	-35.93	3.949911654081021e-27
11448	8.7999e-12	Cl	6	2257.35A	-35.93	3.949911654081021e-27
11449	3.6171e-12	Ca	7	5491.82A	-35.93	3.949911654081021e-27
11450	2.30557e-11	Cl	8	861.586A	-35.93	3.949911654081021e-27
11451	6.841e-13	B	2	2.90374m	-35.93	3.949911654081021e-27
11452	2.2809e-11	Cl	8	870.906A	-35.93	3.949911654081021e-27
11453	2.50554e-11	Cl	8	792.820A	-35.93	3.949911654081021e-27
11454	9.09953e-11	Cl	7	218.302A	-35.93	3.949911654081021e-27
11455	6.85787e-13	B	2	2.89659m	-35.93	3.949911654081021e-27
11456	2.66058e-15	B	2	746.622m	-35.93	3.949911654081021e-27
11457	8.1771e-12	Cl	6	2429.28A	-35.93	3.949911654081021e-27
11458	5.78022e-11	Cl	7	343.663A	-35.93	3.949911654081021e-27
11459	6.81439e-13	B	2	2.91507m	-35.93	3.949911654081021e-27
11460	1.75393e-11	F	6	1132.57A	-35.93	3.949911654081021e-27
11461	1.68695e-15	B	2	1177.54m	-35.93	3.949911654081021e-27
11462	4.55499e-12	Be	2	4361.03A	-35.93	3.949911654081021e-27
11463	1.06891e-10	F	6	185.839A	-35.93	3.949911654081021e-27
11464	1.12603e-12	Cl	6	1.76412m	-35.93	3.949911654081021e-27
11465	9.38957e-11	F	6	211.559A	-35.93	3.949911654081021e-27
11466	3.88913e-11	B	3	510.769A	-35.93	3.949911654081021e-27
11467	1.00423e-11	Cl	6	1978.08A	-35.93	3.949911654081021e-27
11468	2.92724e-12	Cl	8	6786.07A	-35.93	3.949911654081021e-27
11469	1.88247e-12	Cl	8	1.05523m	-35.93	3.949911654081021e-27
11470	9.3607e-13	Cl	8	2.12211m	-35.93	3.949911654081021e-27
11471	4.66179e-11	Cl	6	426.112A	-35.93	3.949911654081021e-27
11472	1.00484e-11	Cl	6	1976.87A	-35.93	3.949911654081021e-27
11473	1.01687e-11	B	3	1953.49A	-35.93	3.949911654081021e-27
11474	4.76082e-13	F	6	4.17248m	-35.93	3.949911654081021e-27
11475	4.34753e-15	B	2	456.914m	-35.93	3.949911654081021e-27
11476	1.02429e-10	F	6	193.935A	-35.93	3.949911654081021e-27
11477	4.43869e-11	Cr	10	447.529A	-35.93	3.949911654081021e-27
11478	2.13118e-11	Cl	8	932.088A	-35.93	3.949911654081021e-27
11479	4.48345e-11	Cr	10	443.062A	-35.93	3.949911654081021e-27
11480	2.98048e-15	Cl	6	666.485m	-35.93	3.949911654081021e-27
11481	8.18008e-12	Cl	6	2428.39A	-35.93	3.949911654081021e-27
11482	5.0357e-11	Cr	10	394.473A	-35.93	3.949911654081021e-27
11483	4.1182e-11	C	3	482.358A	-35.93	3.949911654081021e-27
11484	1.37738e-10	F	6	144.219A	-35.93	3.949911654081021e-27
11485	3.12574e-11	C	3	635.512A	-35.93	3.949911654081021e-27
11486	1.5162700000000002e-14	C	3	131.009m	-35.93	3.949911654081021e-27
11487	2.36884e-11	Cl	7	838.574A	-35.93	3.949911654081021e-27
11488	3.0899e-11	F	6	642.884A	-35.93	3.949911654081021e-27
11489	2.67658e-11	Cl	8	742.159A	-35.93	3.949911654081021e-27
11490	8.170939999999999e-12	Cl	6	2431.11A	-35.93	3.949911654081021e-27
11491	1.73786e-11	Be	2	1143.04A	-35.93	3.949911654081021e-27
11492	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	3.949911654081021e-27
11493	2.49376e-11	Cl	8	796.565A	-35.93	3.949911654081021e-27
11494	6.15966e-15	Cl	6	322.493m	-35.93	3.949911654081021e-27
11495	4.41944e-11	Cr	10	449.479A	-35.93	3.949911654081021e-27
11496	2.13819e-11	Cl	6	929.031A	-35.93	3.949911654081021e-27
11497	4.65949e-16	Be	1	4263.23m	-35.93	3.949911654081021e-27
11498	2.36848e-11	Cl	7	838.701A	-35.93	3.949911654081021e-27
11499	2.26116e-11	C	3	878.508A	-35.93	3.949911654081021e-27
11500	2.42751e-11	C	3	818.307A	-35.93	3.949911654081021e-27
11501	1.0167e-11	B	3	1953.83A	-35.93	3.949911654081021e-27
11502	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	3.949911654081021e-27
11503	8.79374e-12	Cl	6	2258.93A	-35.93	3.949911654081021e-27
11504	2.13204e-13	Cl	8	9.31712m	-35.93	3.949911654081021e-27
11505	7.838670000000001e-13	Cl	8	2.53416m	-35.93	3.949911654081021e-27
11506	5.70663e-13	Cl	8	3.48094m	-35.93	3.949911654081021e-27
11507	2.11058e-12	Cl	8	9411.84A	-35.93	3.949911654081021e-27
11508	1.82863e-12	Cl	8	1.08630m	-35.93	3.949911654081021e-27
11509	1.61542e-12	Cl	8	1.22968m	-35.93	3.949911654081021e-27
11510	1.04476e-12	Cl	8	1.90134m	-35.93	3.949911654081021e-27
11511	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	3.949911654081021e-27
11512	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	3.949911654081021e-27
11513	2.92095e-11	Cl	8	680.069A	-35.93	3.949911654081021e-27
11514	2.56183e-12	Cl	8	7754.01A	-35.93	3.949911654081021e-27
11515	1.2516e-12	Cl	6	1.58712m	-35.93	3.949911654081021e-27
11516	3.88848e-11	B	3	510.855A	-35.93	3.949911654081021e-27
11517	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	3.949911654081021e-27
11518	1.70713e-11	Cl	6	1163.62A	-35.93	3.949911654081021e-27
11519	1.06992e-10	F	6	185.663A	-35.93	3.949911654081021e-27
11520	3.6344e-11	Cl	7	546.568A	-35.93	3.949911654081021e-27
11521	8.56083e-12	Cl	6	2320.39A	-35.93	3.949911654081021e-27
11522	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	3.949911654081021e-27
11523	1.1723200000000001e-14	Cl	7	169.445m	-35.93	3.949911654081021e-27
11524	8.5356e-12	F	6	2327.25A	-35.93	3.949911654081021e-27
11525	1.45898e-11	Cl	7	1361.53A	-35.93	3.949911654081021e-27
11526	8.04158e-12	Cl	6	2470.22A	-35.93	3.949911654081021e-27
11527	8.79076e-12	Cl	6	2259.70A	-35.93	3.949911654081021e-27
11528	1.06582e-12	Cl	8	1.86377m	-35.93	3.949911654081021e-27
11529	4.95157e-13	Cl	8	4.01175m	-35.93	3.949911654081021e-27
11530	8.08185e-11	F	6	245.791A	-35.93	3.949911654081021e-27
11531	3.88845e-11	B	3	510.858A	-35.93	3.949911654081021e-27
11532	4.55504e-12	Be	2	4360.99A	-35.93	3.949911654081021e-27
11533	4.555369999999999e-12	Be	2	4360.66A	-35.93	3.949911654081021e-27
11534	1.01667e-11	B	3	1953.87A	-35.93	3.949911654081021e-27
11535	9.563889999999999e-12	B	3	2077.03A	-35.93	3.949911654081021e-27
11536	9.56343e-12	B	3	2077.13A	-35.93	3.949911654081021e-27
11537	9.5633e-12	B	3	2077.15A	-35.93	3.949911654081021e-27
11538	2.5994e-11	Cl	6	764.193A	-35.93	3.949911654081021e-27
11539	2.6576e-12	Cl	8	7474.58A	-35.93	3.949911654081021e-27
11540	4.23986e-12	Cl	8	4685.16A	-35.93	3.949911654081021e-27
11541	5.841739999999999e-14	Cl	7	34.0043m	-35.93	3.949911654081021e-27
11542	3.17403e-12	Cl	8	6258.44A	-35.93	3.949911654081021e-27
11543	3.49791e-12	Cl	8	5678.95A	-35.93	3.949911654081021e-27
11544	3.71112e-12	Cl	8	5352.69A	-35.93	3.949911654081021e-27
11545	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	3.949911654081021e-27
11546	9.46402e-13	Cl	8	2.09894m	-35.93	3.949911654081021e-27
11547	5.70828e-12	B	2	3479.94A	-35.93	3.949911654081021e-27
11548	4.25049e-12	Be	2	4673.45A	-35.93	3.949911654081021e-27
11549	1.68163e-12	C	1	1.18126m	-35.93	3.949911654081021e-27
11550	1.49064e-12	Cl	6	1.33261m	-35.93	3.949911654081021e-27
11551	9.83579e-11	F	6	201.961A	-35.93	3.949911654081021e-27
11552	9.29334e-12	Cl	6	2137.49A	-35.93	3.949911654081021e-27
11553	1.00393e-11	Cl	6	1978.67A	-35.93	3.949911654081021e-27
11554	2.81954e-13	Cl	8	7.04530m	-35.93	3.949911654081021e-27
11555	2.00295e-11	Ca	7	991.759A	-35.93	3.949911654081021e-27
11556	2.00257e-11	Ca	7	991.949A	-35.93	3.949911654081021e-27
11557	3.92398e-11	Ca	9	506.233A	-35.93	3.949911654081021e-27
11558	4.6587e-11	Na	8	426.395A	-35.93	3.949911654081021e-27
11559	1.71871e-11	Na	8	1155.78A	-35.93	3.949911654081021e-27
11560	5.81208e-11	Mg	8	341.779A	-35.93	3.949911654081021e-27
11561	4.63785e-11	Mg	8	428.312A	-35.93	3.949911654081021e-27
11562	4.63961e-11	Mg	8	428.149A	-35.93	3.949911654081021e-27
11563	1.13339e-10	Mg	6	175.266A	-35.93	3.949911654081021e-27
11564	2.18672e-11	Fe	8	908.415A	-35.93	3.949911654081021e-27
11565	7.94795e-17	C	5	2.49932c	-35.93	3.949911654081021e-27
11566	4.97343e-13	Mg	5	3.99412m	-35.93	3.949911654081021e-27
11567	1.7565e-13	Mg	5	11.3091m	-35.93	3.949911654081021e-27
11568	1.54647e-12	Mg	5	1.28450m	-35.93	3.949911654081021e-27
11569	1.44162e-11	Mg	5	1377.92A	-35.93	3.949911654081021e-27
11570	6.88268e-11	Mg	6	288.615A	-35.93	3.949911654081021e-27
11571	7.88547e-11	S	6	251.912A	-35.93	3.949911654081021e-27
11572	6.84679e-11	S	6	290.128A	-35.93	3.949911654081021e-27
11573	5.16815e-13	Mg	6	3.84363m	-35.93	3.949911654081021e-27
11574	6.84646e-11	S	6	290.142A	-35.93	3.949911654081021e-27
11575	8.07546e-11	Mg	6	245.985A	-35.93	3.949911654081021e-27
11576	5.08234e-11	S	6	390.853A	-35.93	3.949911654081021e-27
11577	5.10745e-11	S	6	388.931A	-35.93	3.949911654081021e-27
11578	1.81376e-11	Mg	6	1095.21A	-35.93	3.949911654081021e-27
11579	8.941429999999999e-15	Mg	6	222.162m	-35.93	3.949911654081021e-27
11580	6.21204e-11	Mg	6	319.773A	-35.93	3.949911654081021e-27
11581	3.84879e-13	Mg	6	5.16122m	-35.93	3.949911654081021e-27
11582	1.6738e-11	Na	8	1186.79A	-35.93	3.949911654081021e-27
11583	4.03479e-11	Na	8	492.330A	-35.93	3.949911654081021e-27
11584	5.58541e-13	P	8	3.55649m	-35.93	3.949911654081021e-27
11585	3.98986e-11	Na	8	497.873A	-35.93	3.949911654081021e-27
11586	1.47428e-11	Si	8	1347.40A	-35.93	3.949911654081021e-27
11587	4.21734e-11	Si	8	471.019A	-35.93	3.949911654081021e-27
11588	2.23008e-11	Si	8	890.751A	-35.93	3.949911654081021e-27
11589	2.22968e-11	Si	8	890.910A	-35.93	3.949911654081021e-27
11590	4.34179e-11	Si	8	457.518A	-35.93	3.949911654081021e-27
11591	4.06126e-11	Ca	8	489.120A	-35.93	3.949911654081021e-27
11592	3.26325e-11	Ca	8	608.732A	-35.93	3.949911654081021e-27
11593	3.31787e-11	Sc	7	598.711A	-35.93	3.949911654081021e-27
11594	3.25817e-11	Ca	8	609.682A	-35.93	3.949911654081021e-27
11595	5.23612e-11	Mn	10	379.374A	-35.93	3.949911654081021e-27
11596	3.09175e-13	Na	4	6.42499m	-35.93	3.949911654081021e-27
11597	1.0928399999999999e-13	Na	4	18.1769m	-35.93	3.949911654081021e-27
11598	2.95533e-11	P	8	672.157A	-35.93	3.949911654081021e-27
11599	3.01117e-11	P	8	659.693A	-35.93	3.949911654081021e-27
11600	5.01199e-11	Na	7	396.339A	-35.93	3.949911654081021e-27
11601	4.99747e-11	Na	7	397.490A	-35.93	3.949911654081021e-27
11602	4.97619e-11	Na	7	399.190A	-35.93	3.949911654081021e-27
11603	3.2153e-11	Na	7	617.811A	-35.93	3.949911654081021e-27
11604	3.21603e-11	Na	7	617.670A	-35.93	3.949911654081021e-27
11605	4.11166e-11	Na	7	483.125A	-35.93	3.949911654081021e-27
11606	4.10995e-11	Na	7	483.326A	-35.93	3.949911654081021e-27
11607	5.15881e-11	Na	7	385.059A	-35.93	3.949911654081021e-27
11608	2.04441e-11	Na	7	971.649A	-35.93	3.949911654081021e-27
11609	2.34263e-11	Na	8	847.955A	-35.93	3.949911654081021e-27
11610	1.07212e-10	P	8	185.282A	-35.93	3.949911654081021e-27
11611	2.0745e-11	Si	8	957.553A	-35.93	3.949911654081021e-27
11612	5.15112e-11	Ne	6	385.634A	-35.93	3.949911654081021e-27
11613	5.1423e-11	Ne	6	386.295A	-35.93	3.949911654081021e-27
11614	5.14093e-11	Ne	6	386.398A	-35.93	3.949911654081021e-27
11615	4.37468e-11	Ne	6	454.078A	-35.93	3.949911654081021e-27
11616	5.12806e-11	Ne	6	387.368A	-35.93	3.949911654081021e-27
11617	1.80293e-11	Ne	6	1101.79A	-35.93	3.949911654081021e-27
11618	2.83257e-11	Ne	6	701.288A	-35.93	3.949911654081021e-27
11619	3.58731e-11	Ne	6	553.742A	-35.93	3.949911654081021e-27
11620	3.58595e-11	Ne	6	553.953A	-35.93	3.949911654081021e-27
11621	4.50984e-11	Ne	6	440.469A	-35.93	3.949911654081021e-27
11622	2.83316e-11	Ne	6	701.141A	-35.93	3.949911654081021e-27
11623	3.58791e-11	Ne	6	553.650A	-35.93	3.949911654081021e-27
11624	3.58654e-11	Ne	6	553.861A	-35.93	3.949911654081021e-27
11625	4.50955e-11	Ne	6	440.498A	-35.93	3.949911654081021e-27
11626	6.80102e-11	Fe	8	292.081A	-35.93	3.949911654081021e-27
11627	1.23622e-11	Fe	8	1606.87A	-35.93	3.949911654081021e-27
11628	2.0484900000000001e-10	S	9	96.9710A	-35.93	3.949911654081021e-27
11629	6.93616e-11	Ca	9	286.390A	-35.93	3.949911654081021e-27
11630	5.31421e-11	Ca	9	373.799A	-35.93	3.949911654081021e-27
11631	8.32373e-11	Ca	9	238.648A	-35.93	3.949911654081021e-27
11632	5.24994e-11	Ca	9	378.375A	-35.93	3.949911654081021e-27
11633	5.25395e-11	Ca	9	378.086A	-35.93	3.949911654081021e-27
11634	8.25945e-11	Ca	9	240.506A	-35.93	3.949911654081021e-27
11635	2.49181e-11	Ca	9	797.189A	-35.93	3.949911654081021e-27
11636	4.38755e-11	Ne	6	452.746A	-35.93	3.949911654081021e-27
11637	4.39638e-11	Ne	6	451.837A	-35.93	3.949911654081021e-27
11638	7.14017e-11	P	8	278.207A	-35.93	3.949911654081021e-27
11639	1.01455e-12	P	8	1.95795m	-35.93	3.949911654081021e-27
11640	2.19166e-11	Ne	6	906.365A	-35.93	3.949911654081021e-27
11641	3.11329e-11	Ne	6	638.053A	-35.93	3.949911654081021e-27
11642	1.42046e-11	Ne	6	1398.45A	-35.93	3.949911654081021e-27
11643	2.17521e-11	Ne	6	913.219A	-35.93	3.949911654081021e-27
11644	2.17384e-11	Ne	6	913.794A	-35.93	3.949911654081021e-27
11645	3.09684e-11	Ne	6	641.442A	-35.93	3.949911654081021e-27
11646	3.09774e-11	Ne	6	641.257A	-35.93	3.949911654081021e-27
11647	1.77041e-10	P	8	112.202A	-35.93	3.949911654081021e-27
11648	1.8627999999999998e-10	P	8	106.638A	-35.93	3.949911654081021e-27
11649	3.47932e-11	Ne	6	570.930A	-35.93	3.949911654081021e-27
11650	2.94766e-11	P	5	673.905A	-35.93	3.949911654081021e-27
11651	2.94765e-11	P	5	673.909A	-35.93	3.949911654081021e-27
11652	2.94779e-11	P	5	673.877A	-35.93	3.949911654081021e-27
11653	3.70636e-11	O	6	535.956A	-35.93	3.949911654081021e-27
11654	3.70325e-11	O	6	536.406A	-35.93	3.949911654081021e-27
11655	5.10007e-11	P	5	389.494A	-35.93	3.949911654081021e-27
11656	5.72082e-11	P	5	347.231A	-35.93	3.949911654081021e-27
11657	5.08427e-11	P	5	390.704A	-35.93	3.949911654081021e-27
11658	1.43691e-11	Ne	6	1382.44A	-35.93	3.949911654081021e-27
11659	2.55768e-11	Ne	6	776.658A	-35.93	3.949911654081021e-27
11660	3.1126e-11	P	8	638.196A	-35.93	3.949911654081021e-27
11661	5.12944e-11	Ne	6	387.264A	-35.93	3.949911654081021e-27
11662	1.5731e-12	P	8	1.26276m	-35.93	3.949911654081021e-27
11663	1.98726e-11	Si	8	999.592A	-35.93	3.949911654081021e-27
11664	1.47467e-11	Si	8	1347.04A	-35.93	3.949911654081021e-27
11665	1.64096e-11	Ca	7	1210.54A	-35.93	3.949911654081021e-27
11666	1.57171e-13	Ti	9	12.6388m	-35.93	3.949911654081021e-27
11667	6.00695e-12	Ti	9	3306.91A	-35.93	3.949911654081021e-27
11668	1.26037e-10	Li	2	157.608A	-35.93	3.949911654081021e-27
11669	7.79038e-14	Si	3	25.4987m	-35.93	3.949911654081021e-27
11670	7.947949999999999e-16	Si	3	2499.32m	-35.93	3.949911654081021e-27
11671	1.78829e-15	Si	3	1110.81m	-35.93	3.949911654081021e-27
11672	9.93494e-16	Si	3	1999.45m	-35.93	3.949911654081021e-27
11673	2.22389e-12	Si	3	8932.32A	-35.93	3.949911654081021e-27
11674	3.34165e-12	Si	3	5944.50A	-35.93	3.949911654081021e-27
11675	1.30268e-10	Li	2	152.489A	-35.93	3.949911654081021e-27
11676	1.30173e-10	Li	2	152.601A	-35.93	3.949911654081021e-27
11677	1.24075e-10	Li	2	160.100A	-35.93	3.949911654081021e-27
11678	1.3062e-10	Li	2	152.078A	-35.93	3.949911654081021e-27
11679	3.27132e-11	Be	3	607.231A	-35.93	3.949911654081021e-27
11680	1.6786000000000003e-10	Si	7	118.339A	-35.93	3.949911654081021e-27
11681	1.11093e-12	Si	7	1.78810m	-35.93	3.949911654081021e-27
11682	3.9243e-13	Si	7	5.06191m	-35.93	3.949911654081021e-27
11683	1.1417200000000001e-12	Si	8	1.73987m	-35.93	3.949911654081021e-27
11684	1.43031e-10	Si	8	138.882A	-35.93	3.949911654081021e-27
11685	1.50274e-10	Si	8	132.188A	-35.93	3.949911654081021e-27
11686	1.5032399999999999e-10	Si	8	132.144A	-35.93	3.949911654081021e-27
11687	1.30274e-10	Li	2	152.482A	-35.93	3.949911654081021e-27
11688	1.30764e-10	Li	2	151.911A	-35.93	3.949911654081021e-27
11689	1.41999e-10	Si	8	139.892A	-35.93	3.949911654081021e-27
11690	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	3.949911654081021e-27
11691	4.9872e-12	Ca	7	3983.09A	-35.93	3.949911654081021e-27
11692	4.01871e-11	Sc	8	494.299A	-35.93	3.949911654081021e-27
11693	7.38568e-14	Ca	7	26.8959m	-35.93	3.949911654081021e-27
11694	6.70304e-12	Ca	7	2963.50A	-35.93	3.949911654081021e-27
11695	8.1436e-12	Ca	7	2439.27A	-35.93	3.949911654081021e-27
11696	4.09265e-11	Ca	8	485.369A	-35.93	3.949911654081021e-27
11697	6.13791e-14	Ca	7	32.3635m	-35.93	3.949911654081021e-27
11698	8.63546e-12	Ca	7	2300.34A	-35.93	3.949911654081021e-27
11699	2.07901e-11	Ar	9	955.475A	-35.93	3.949911654081021e-27
11700	1.53822e-11	Si	5	1291.39A	-35.93	3.949911654081021e-27
11701	2.55834e-11	Ar	9	776.458A	-35.93	3.949911654081021e-27
11702	2.86267e-11	Ar	9	693.914A	-35.93	3.949911654081021e-27
11703	6.69161e-11	C	4	296.856A	-35.93	3.949911654081021e-27
11704	6.68947e-11	C	4	296.951A	-35.93	3.949911654081021e-27
11705	6.868e-11	C	4	289.232A	-35.93	3.949911654081021e-27
11706	6.8681e-11	C	4	289.228A	-35.93	3.949911654081021e-27
11707	1.69949e-11	C	4	1168.85A	-35.93	3.949911654081021e-27
11708	1.69928e-11	C	4	1168.99A	-35.93	3.949911654081021e-27
11709	3.15654e-11	Ca	7	629.311A	-35.93	3.949911654081021e-27
11710	5.01812e-12	Ca	7	3958.55A	-35.93	3.949911654081021e-27
11711	3.59914e-11	Ca	7	551.922A	-35.93	3.949911654081021e-27
11712	3.2457e-11	Ca	7	612.024A	-35.93	3.949911654081021e-27
11713	2.2097e-11	Ca	7	898.968A	-35.93	3.949911654081021e-27
11714	2.71012e-11	Ca	7	732.974A	-35.93	3.949911654081021e-27
11715	3.07173e-11	Ca	7	646.687A	-35.93	3.949911654081021e-27
11716	4.71269e-11	Ca	7	421.510A	-35.93	3.949911654081021e-27
11717	9.07258e-15	Si	1	218.950m	-35.93	3.949911654081021e-27
11718	5.53425e-12	Sc	8	3589.37A	-35.93	3.949911654081021e-27
11719	4.25454e-11	Si	8	466.900A	-35.93	3.949911654081021e-27
11720	1.01245e-10	Si	8	196.202A	-35.93	3.949911654081021e-27
11721	4.5109e-11	Ti	7	440.366A	-35.93	3.949911654081021e-27
11722	2.26729e-11	Si	8	876.134A	-35.93	3.949911654081021e-27
11723	9.97317e-11	Si	8	199.179A	-35.93	3.949911654081021e-27
11724	4.15635e-11	Ti	8	477.930A	-35.93	3.949911654081021e-27
11725	1.0010399999999999e-10	Si	8	198.439A	-35.93	3.949911654081021e-27
11726	3.71033e-11	Ti	8	535.382A	-35.93	3.949911654081021e-27
11727	3.69067e-11	Ti	8	538.235A	-35.93	3.949911654081021e-27
11728	4.51728e-11	Ti	9	439.744A	-35.93	3.949911654081021e-27
11729	6.06935e-12	Ti	9	3272.91A	-35.93	3.949911654081021e-27
11730	6.05266e-12	Ti	9	3281.94A	-35.93	3.949911654081021e-27
11731	2.26689e-11	Si	8	876.288A	-35.93	3.949911654081021e-27
11732	5.60926e-12	Ti	4	3541.37A	-35.93	3.949911654081021e-27
11733	2.72357e-11	Ti	4	729.353A	-35.93	3.949911654081021e-27
11734	2.0749e-11	Si	8	957.370A	-35.93	3.949911654081021e-27
11735	2.6006e-11	Ti	4	763.842A	-35.93	3.949911654081021e-27
11736	1.4913299999999998e-10	Si	8	133.200A	-35.93	3.949911654081021e-27
11737	2.58511e-11	Ti	4	768.418A	-35.93	3.949911654081021e-27
11738	2.58434e-11	Ti	4	768.646A	-35.93	3.949911654081021e-27
11739	1.49183e-10	Si	8	133.155A	-35.93	3.949911654081021e-27
11740	8.72683e-13	Si	8	2.27625m	-35.93	3.949911654081021e-27
11741	6.00396e-12	Si	8	3308.56A	-35.93	3.949911654081021e-27
11742	5.13124e-12	Si	8	3871.28A	-35.93	3.949911654081021e-27
11743	1.98765e-11	Si	8	999.392A	-35.93	3.949911654081021e-27
11744	5.55424e-12	Ti	4	3576.45A	-35.93	3.949911654081021e-27
11745	1.0087299999999998e-10	Si	8	196.925A	-35.93	3.949911654081021e-27
11746	5.52026e-12	Sc	8	3598.47A	-35.93	3.949911654081021e-27
11747	1.0837e-12	Si	8	1.83302m	-35.93	3.949911654081021e-27
11748	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	3.949911654081021e-27
11749	5.49572e-12	Sc	8	3614.53A	-35.93	3.949911654081021e-27
11750	5.42669e-12	Sc	8	3660.51A	-35.93	3.949911654081021e-27
11751	1.07556e-13	Sc	8	18.4690m	-35.93	3.949911654081021e-27
11752	9.35672e-14	Sc	8	21.2301m	-35.93	3.949911654081021e-27
11753	5.6070799999999996e-15	Si	1	354.275m	-35.93	3.949911654081021e-27
11754	1.3156299999999998e-10	Li	2	150.988A	-35.93	3.949911654081021e-27
11755	3.4655e-15	Si	1	573.205m	-35.93	3.949911654081021e-27
11756	1.472e-10	Li	2	134.949A	-35.93	3.949911654081021e-27
11757	1.44153e-10	Li	2	137.801A	-35.93	3.949911654081021e-27
11758	1.43578e-10	Li	2	138.353A	-35.93	3.949911654081021e-27
11759	1.4357900000000003e-10	Li	2	138.352A	-35.93	3.949911654081021e-27
11760	1.4357900000000003e-10	Li	2	138.352A	-35.93	3.949911654081021e-27
11761	3.2825000000000004e-15	Si	2	605.162m	-35.93	3.949911654081021e-27
11762	1.4208000000000001e-10	Li	2	139.812A	-35.93	3.949911654081021e-27
11763	1.4189e-10	Si	8	139.999A	-35.93	3.949911654081021e-27
11764	2.73983e-11	Ti	4	725.026A	-35.93	3.949911654081021e-27
11765	6.02364e-12	Ti	9	3297.75A	-35.93	3.949911654081021e-27
11766	5.5465699999999995e-12	Ti	4	3581.40A	-35.93	3.949911654081021e-27
11767	4.41292e-11	Si	8	450.143A	-35.93	3.949911654081021e-27
11768	3.8127e-11	Si	8	521.008A	-35.93	3.949911654081021e-27
11769	2.33842e-11	Si	8	849.482A	-35.93	3.949911654081021e-27
11770	2.33802e-11	Si	8	849.626A	-35.93	3.949911654081021e-27
11771	1.69036e-11	Na	8	1175.16A	-35.93	3.949911654081021e-27


==> LINES_1e4K_1e-4.0cm-3_Q14.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-16.618	0.3858011269752039
1	1.63403e-11	H	1	1215.67A	-16.962	0.17472839673115886
2	1.21093e-11	He	2	1640.43A	-17.543	0.04585254987577411
3	3.0268200000000002e-12	H	1	6562.81A	-17.750999999999998	0.028402952790061362
4	3.58232e-11	O	4	554.514A	-17.81	0.024794964563402737
5	8.206239999999999e-14	Ne	5	24.2065m	-17.875	0.02134830957472827
6	7.674639999999999e-14	O	4	25.8832m	-17.881	0.02105539978645883
7	7.74994e-11	He	2	256.317A	-17.891	0.020576120373432694
8	3.57748e-11	O	4	555.264A	-17.899	0.020200563851949016
9	1.38691e-13	Ne	5	14.3228m	-17.971	0.0171144714764688
10	1.63475e-11	He	2	1215.13A	-17.995	0.016194348908169637
11	3.25738e-11	O	4	609.830A	-18.067	0.01372029634915918
12	8.70474e-11	He	2	228.203A	-18.205	0.009985354595178412
13	4.0862199999999995e-12	H	1	4861.33A	-18.25	0.009002507501773834
14	1.83092e-11	He	2	1084.94A	-18.326	0.007557244826079829
15	2.59898e-13	Ne	6	7.64318m	-18.344	0.007250425458661494
16	2.51413e-11	O	4	790.114A	-18.348	0.0071839531585056425
17	4.23944e-12	He	2	4685.64A	-18.401	0.006358629080886865
18	1.93749e-11	He	2	1025.27A	-18.583	0.004181802249881354
19	4.57658e-12	H	1	4340.46A	-18.589000000000002	0.0041244257720243855
20	2.0893200000000002e-13	Fe	7	9.50763m	-18.647000000000002	0.0036088056326512305
21	3.90896e-11	O	3	508.178A	-18.659000000000002	0.0035104556603121548
22	6.20175e-12	He	2	3203.04A	-18.719	0.003057479064287127
23	2.82226e-11	O	3	703.851A	-18.722	0.003036431526454565
24	3.48647e-11	Ne	5	569.759A	-18.729	0.002987882343914538
25	8.17377e-11	He	2	243.027A	-18.734	0.002953680337547527
26	4.11285e-11	Ne	5	482.985A	-18.762999999999998	0.0027628893473600367
27	5.5275e-11	Ne	5	359.375A	-18.769000000000002	0.002724981084370184
28	2.38264e-11	O	3	833.715A	-18.782	0.002644621302936697
29	3.17545e-11	He	1	625.563A	-18.789	0.0026023367326221815
30	2.00174e-11	He	2	992.360A	-18.794	0.00257254803037309
31	1.0593799999999999e-12	H	1	1.87510m	-18.816	0.0024454764895836933
32	1.0159400000000001e-13	Fe	6	19.5527m	-18.839000000000002	0.0023193350542894215
33	2.17522e-11	H	1	913.215A	-18.842	0.00230336886408008
34	4.84294e-12	H	1	4101.73A	-18.854	0.0022405956678681976
35	2.51768e-11	O	4R	789.000A	-18.87	0.002159551134897494
36	3.91279e-11	O	3	507.680A	-18.881	0.002105539978645883
37	8.64663e-11	He	2	229.736A	-18.924	0.0019070562011540796
38	2.82609e-11	O	3	702.896A	-18.930999999999997	0.0018765644812462623
39	4.12671e-11	Ne	5	481.363A	-18.951	0.0017921051667813292
40	1.89048e-13	S	4	10.5076m	-18.953	0.0017838711914778017
41	2.89647e-11	N	3	685.817A	-18.962	0.001747283967311589
42	8.65814e-11	He	2	229.431A	-18.965999999999998	0.0017312647716113013
43	2.04344e-11	He	2	972.108A	-18.972	0.0017075109284362144
44	7.26772e-12	He	2	2733.24A	-18.982	0.00166864323445669
45	5.54136e-11	Ne	5	358.476A	-18.993	0.0016269098626425
46	3.96746e-12	O	3	5006.84A	-18.999000000000002	0.001604587822495374
47	8.6671e-11	He	2	229.194A	-19.011	0.001560858349638712
48	1.34519e-13	Fe	6	14.7670m	-19.015	0.0015465483142746356
49	1.9622400000000003e-12	He	2	1.01233m	-19.017	0.001539442570224848
50	2.16572e-11	He	2	917.221A	-19.046	0.0014400033152126143
51	2.89428e-11	N	3	686.336A	-19.055	0.0014104688262060806
52	8.6742e-11	He	2	229.006A	-19.055999999999997	0.001407224837925536
53	5.00355e-12	H	1	3970.07A	-19.070999999999998	0.00135945079161426
54	3.5428000000000003e-13	Mg	5	5.60700m	-19.083	0.0013224019834041675
55	1.51654e-13	Ar	5	13.0985m	-19.098	0.0012775075984454668
56	8.67994e-11	He	2	228.855A	-19.101	0.0012687132979958787
57	1.54973e-12	H	1	1.28180m	-19.109	0.0012455566705895467
58	2.07203e-11	He	2	958.694A	-19.128	0.0011922394605500641
59	8.68463e-11	He	2	228.731A	-19.144000000000002	0.001149114995187933
60	2.10762e-11	He	2	942.508A	-19.16	0.0011075503838436536
61	5.42845e-13	Al	6	3.65932m	-19.169	0.0010848345093104183
62	8.70355e-11	He	2	228.234A	-19.17	0.0010823394591759096
63	8.68852e-11	He	2	228.629A	-19.185	0.0010455949859022537
64	2.54334e-13	Fe	7	7.81037m	-19.187	0.001040790913322691
65	7.91049e-12	He	2	2511.15A	-19.198	0.0010147603555200407
66	5.7981e-12	Ne	5	3426.03A	-19.207	0.0009939476058216498
67	2.59887e-11	N	3	764.351A	-19.218	0.0009690886161101163
68	2.00345e-11	N	3	991.511A	-19.22	0.0009646360583697064
69	8.69178e-11	He	2	228.543A	-19.222	0.0009602039582738242
70	3.02816e-12	He	2	6559.91A	-19.25	0.0009002507501773834
71	8.69454e-11	He	2	228.471A	-19.255	0.0008899456650550853
72	2.11913e-11	He	2	937.389A	-19.257	0.0008858567361443343
73	4.78984e-10	C	5	41.4721A	-19.261	0.0008777351527702545
74	5.1078e-12	H	1	3889.05A	-19.261	0.0008777351527702545
75	2.09248e-11	He	2	949.324A	-19.265	0.0008696880285200991
76	8.70221e-11	He	2	228.269A	-19.27	0.000859732791979638
77	4.94229e-11	Ne	6	401.928A	-19.277	0.0008459866152949876
78	8.69689e-11	He	2	228.409A	-19.281	0.0008382305633859862
79	4.3870299999999995e-13	Ar	6	4.52800m	-19.294	0.0008135111166158987
80	8.69892e-11	He	2	228.356A	-19.298	0.0008060528018684222
81	8.70067e-11	He	2	228.309A	-19.298	0.0008060528018684222
82	1.61403e-13	Fe	6	12.3074m	-19.303	0.0007968259917439203
83	2.51458e-13	Ar	5	7.89971m	-19.340999999999998	0.0007300683006975688
84	8.00756e-13	Si	7	2.48071m	-19.340999999999998	0.0007300683006975688
85	1.0122200000000001e-12	Si	6	1.96247m	-19.344	0.0007250425458661494
86	2.12808e-11	He	2	933.444A	-19.345	0.0007233749942847277
87	4.92585e-11	Ne	6	403.270A	-19.347	0.0007200513880876437
88	2.2488299999999997e-14	O	3	88.3323m	-19.348	0.0007183953158505642
89	1.8160900000000002e-12	H	1	1.09380m	-19.36	0.0006988170490680115
90	8.32767e-12	He	2	2385.35A	-19.38	0.0006673651008453297
91	3.26344e-12	Fe	7	6086.97A	-19.396	0.0006432258535484641
92	6.93475e-11	O	5	286.448A	-19.415	0.0006156919735201581
93	5.17927e-12	H	1	3835.38A	-19.426	0.0006002932942079229
94	2.13519e-11	He	2	930.337A	-19.427	0.0005989126579434938
95	8.36994e-11	He	2	237.331A	-19.433	0.0005906952682145298
96	2.64781e-11	S	4	750.221A	-19.442	0.0005785800996444369
97	2.37898e-11	O	3R	835.000A	-19.454	0.0005628121856617252
98	3.67088e-12	He	2	5411.37A	-19.463	0.0005512688995216407
99	4.00581e-12	O	3	4958.91A	-19.474	0.0005374814646294681
100	2.40093e-11	Ar	5	827.366A	-19.476	0.000535011961618207
101	4.90343e-13	H	1	4.05113m	-19.482	0.0005276713223113498
102	3.3995e-11	He	1	584.334A	-19.492	0.0005156600565936196
103	2.14092e-11	He	2	927.846A	-19.503	0.0005027632117635412
104	4.55982e-11	Ne	6	435.641A	-19.503	0.0005027632117635412
105	1.06591e-12	He	2	1.86362m	-19.522000000000002	0.000481241965565214
106	3.00315e-11	S	4	661.455A	-19.525	0.00047792911917645217
107	2.63538e-11	S	4	753.760A	-19.535999999999998	0.00046597593876043976
108	8.6137e-12	He	2	2306.15A	-19.538	0.00046383497379760244
109	9.55097e-12	He	2	2079.84A	-19.559	0.0004419401837743659
110	1.9767e-12	H	1	1.00493m	-19.57	0.0004308870996709252
111	5.26821e-12	H	1	3770.63A	-19.57	0.0004308870996709252
112	5.23039e-12	H	1	3797.89A	-19.570999999999998	0.0004298960868419993
113	3.47238e-12	Fe	7	5720.71A	-19.570999999999998	0.0004298960868419993
114	2.14561e-11	He	2	925.817A	-19.573	0.00042792089374074616
115	3.46531e-14	N	3	57.3238m	-19.601	0.0004012023719410915
116	3.83481e-14	O	3	51.8004m	-19.604	0.0003984405142392424
117	2.1495e-11	He	2	924.142A	-19.637999999999998	0.00036843721594003473
118	4.08803e-12	He	2	4859.18A	-19.647000000000002	0.000360880563265123
119	5.9368e-12	Ne	5	3345.99A	-19.654	0.00035511048210621623
120	5.41346e-12	H	1	3669.46A	-19.654	0.00035511048210621623
121	3.8603599999999995e-12	Fe	6	5145.76A	-19.663	0.0003478271609366935
122	1.28308e-11	C	4	1548.19A	-19.665	0.000346229040298387
123	8.96967e-12	He	2	2214.62A	-19.675	0.00033834790515539185
124	8.81829e-12	He	2	2252.64A	-19.677	0.00033679333774121856
125	3.99488e-12	Fe	6	4972.48A	-19.679000000000002	0.0003352459129155096
126	5.29698e-12	H	1	3750.15A	-19.683	0.0003321723599114274
127	2.2055599999999998e-13	Mg	7	9.00655m	-19.691	0.00032610953107113845
128	1.70862e-12	He	2	1.16260m	-19.694000000000003	0.00032386460884977
129	2.15276e-11	He	2	922.743A	-19.698	0.00032089540026855465
130	5.59044e-11	Mg	5	355.329A	-19.699	0.0003201573613282999
131	7.56703e-13	H	1	2.62513m	-19.7	0.0003194210198305068
132	3.52959e-11	Ne	6	562.798A	-19.729	0.0002987882343914538
133	3.15443e-11	O	5	629.732A	-19.74	0.00029131543240354174
134	2.15552e-11	He	2	921.562A	-19.753	0.0002827245307600659
135	2.0809400000000002e-12	H	1	9545.93A	-19.753	0.0002827245307600659
136	9.08481e-12	He	2	2186.56A	-19.771	0.00027124609335625263
137	1.48724e-11	C	2	1335.66A	-19.779	0.0002662952942047082
138	5.31937e-12	H	1	3734.36A	-19.785999999999998	0.0002620375269093626
139	3.98201e-12	Fe	7	4988.55A	-19.793	0.0002578478366049939
140	2.15787e-11	He	2	920.556A	-19.802	0.0002525593737138899
141	2.24578e-11	C	3	884.524A	-19.807000000000002	0.0002496683504694827
142	4.37402e-12	He	2	4541.46A	-19.807000000000002	0.0002496683504694827
143	2.03317e-11	C	3	977.020A	-19.808	0.0002490941291978758
144	3.83776e-12	Fe	6	5176.05A	-19.811	0.0002473793772738479
145	1.28241e-11	C	4R	1549.00A	-19.842	0.00023033688640800801
146	2.1599e-11	He	2	919.693A	-19.843	0.00022980712626995717
147	2.16454e-11	He	2	917.724A	-19.846	0.00022822514514019037
148	9.17441e-12	He	2	2165.20A	-19.86	0.0002209853542812563
149	8.19397e-12	Ne	4	2424.28A	-19.862000000000002	0.00021997001880690774
150	2.12576e-12	He	2	9344.62A	-19.869	0.0002164529414404837
151	4.778109999999999e-13	Ca	5	4.15739m	-19.869	0.0002164529414404837
152	3.61056e-13	Mg	7	5.50177m	-19.872	0.0002149628898724609
153	2.16166e-11	He	2	918.945A	-19.874000000000002	0.00021397522510858608
154	2.43455e-11	S	4	815.941A	-19.875	0.00021348309574728268
155	5.33713e-12	H	1	3721.93A	-19.88	0.00021103937495792037
156	2.16319e-11	He	2	918.295A	-19.885	0.00020862362720911704
157	4.933080000000001e-10	C	5	40.2678A	-19.885	0.00020862362720911704
158	9.17309e-13	H	1	2.16551m	-19.902	0.00020061504148522356
159	1.91554e-11	C	2	1037.02A	-19.910999999999998	0.0001965004240571286
160	2.1524e-12	H	1	9228.97A	-19.912	0.00019604848562295544
161	4.39259e-11	N	3	452.227A	-19.919	0.0001929138871206395
162	3.72329e-12	Fe	6	5335.19A	-19.922	0.0001915858772627715
163	5.31119e-12	He	2	3740.11A	-19.926	0.00018982940738225993
164	3.8505300000000006e-12	Fe	7	5158.89A	-19.935	0.00018593600346699158
165	9.24551e-12	He	2	2148.55A	-19.941	0.00018338486585974732
166	5.28461e-12	Fe	7	3758.92A	-19.944000000000003	0.00018212245332283373
167	4.5786e-12	He	2	4338.55A	-19.948	0.00018045274463450653
168	4.427e-13	Mg	4	4.48712m	-19.95	0.00017962363958513996
169	6.42709e-13	He	2	3.09074m	-19.954	0.0001779768401588612
170	1.28094e-11	C	4	1550.78A	-19.959	0.00017593955611630598
171	2.00651e-11	N	3R	990.000A	-19.964000000000002	0.0001739255926713414
172	3.4726e-11	Ne	5	572.034A	-19.967	0.00017272829731303287
173	5.35146e-12	H	1	3711.97A	-19.967	0.00017272829731303287
174	3.49914e-12	Fe	6	5676.96A	-19.982	0.000166864323445669
175	2.37881e-11	O	3	835.059A	-19.987000000000002	0.0001649542433300515
176	4.04534e-11	Ne	3	491.045A	-20.000999999999998	0.0001597215411128203
177	2.66359e-13	H	1	7.45777m	-20.004	0.00015862202575766445
178	8.4765e-11	He	2	234.347A	-20.006	0.00015789322375045305
179	9.30287e-12	He	2	2135.31A	-20.017	0.00015394425702248483
180	7.97371e-11	Si	6	249.124A	-20.018	0.0001535901950564482
181	3.52765e-12	Fe	6	5631.08A	-20.025	0.00015113445767156455
182	2.41176e-12	He	2	8236.51A	-20.027	0.00015044005791475955
183	8.20284e-12	Ne	4	2421.66A	-20.038	0.0001466774975644944
184	4.72996e-12	He	2	4199.71A	-20.044	0.00014466500685158257
185	3.66217e-12	Fe	6	5424.23A	-20.046	0.00014400033152126143
186	5.36319e-12	H	1	3703.85A	-20.047	0.00014366913994923097
187	5.60793e-11	Mg	5	354.221A	-20.053	0.00014169792545020584
188	2.20352e-12	H	1	9014.87A	-20.054000000000002	0.00014137202926519336
189	2.83542e-12	Ar	5	7005.83A	-20.055	0.00014104688262060806
190	4.05946e-12	Fe	7	4893.37A	-20.067999999999998	0.00013688740543220534
191	1.02155e-12	H	1	1.94454m	-20.08	0.00013315684360420943
192	2.03321e-11	C	3R	977.000A	-20.08	0.00013315684360420943
193	2.17493e-11	H	1	913.339A	-20.08	0.00013315684360420943
194	1.05985e-12	He	2	1.87427m	-20.082	0.00013254504348105936
195	2.2413400000000002e-12	H	1	8862.74A	-20.085	0.00013163260981969048
196	9.34981e-12	He	2	2124.58A	-20.087	0.00013102781291464007
197	4.69921e-12	Fe	5	4227.19A	-20.088	0.00013072645730746559
198	1.44859e-11	O	5	1371.30A	-20.096	0.0001283404305598944
199	5.53896e-12	Fe	7	3586.32A	-20.098	0.00012775075984454667
200	3.58547e-11	S	4	554.027A	-20.114	0.00012312989012818926
201	2.82351e-14	Fe	5	70.3538m	-20.119	0.00012172043393099065
202	5.3729099999999996e-12	H	1	3697.15A	-20.122	0.00012088251635762674
203	5.46819e-14	Fe	5	36.3273m	-20.125	0.00012005036696826512
204	4.28357e-11	N	4	463.736A	-20.128	0.00011922394605500642
205	4.8450800000000006e-12	He	2	4099.92A	-20.14	0.00011597476253274204
206	1.04183e-11	C	3	1906.68A	-20.14	0.00011597476253274204
207	7.1384100000000005e-12	Mg	5	2782.76A	-20.146	0.00011438352913699453
208	9.38872e-12	He	2	2115.78A	-20.152	0.00011281412828191749
209	1.4664000000000002e-13	Mg	5	13.5464m	-20.163	0.00010999260606298974
210	2.61633e-12	He	2	7592.50A	-20.167	0.00010898418778921582
211	2.38658e-12	H	1	8323.38A	-20.167	0.00010898418778921582
212	4.26966e-13	H	1	4.65247m	-20.173	0.00010748886867468383
213	5.62259e-11	Mg	5	353.297A	-20.173	0.00010748886867468383
214	3.62169e-12	Fe	6	5484.85A	-20.176	0.00010674892050743868
215	1.83416e-12	He	1	1.08303m	-20.182000000000002	0.00010528427040976267
216	3.99917e-12	Fe	6	4967.15A	-20.182000000000002	0.00010528427040976267
217	3.69895e-11	He	1	537.030A	-20.187	0.0001040790913322691
218	5.38106e-12	H	1	3691.55A	-20.191	0.00010312488848742472
219	2.27011e-12	H	1	8750.43A	-20.198	0.00010147603555200406
220	1.85041e-11	S	4	1073.52A	-20.201	0.00010077747943682844
221	8.64849e-12	C	3	2296.87A	-20.211	9.848350393977802e-05
222	3.3489e-12	He	2	5931.63A	-20.212	9.825699816618495e-05
223	9.42132e-12	He	2	2108.46A	-20.212	9.825699816618495e-05
224	2.19705e-11	C	2	904.142A	-20.219	9.668597741427701e-05
225	6.22688e-10	C	5	31.9011A	-20.22	9.646360583697064e-05
226	1.34584e-12	He	2	1.47599m	-20.226	9.514007554701919e-05
227	7.6658e-14	Fe	5	25.9131m	-20.227	9.492125944534332e-05
228	4.93467e-12	He	2	4025.48A	-20.227999999999998	9.470294660673668e-05
229	2.17973e-13	Al	6	9.11329m	-20.233	9.361889094121984e-05
230	1.04057e-11	C	3R	1909.00A	-20.235	9.318875120933225e-05
231	1.0930200000000001e-12	H	1	1.81740m	-20.238	9.254724435829355e-05
232	3.15309e-11	O	5R	630.000A	-20.245	9.106751625614997e-05
233	5.38795e-12	H	1	3686.83A	-20.255	8.899456650550851e-05
234	2.00368e-12	S	8	9914.00A	-20.259	8.817865941554148e-05
235	2.08428e-12	S	3	9530.62A	-20.266	8.676878015602181e-05
236	9.448910000000001e-12	He	2	2102.30A	-20.266	8.676878015602181e-05
237	1.2773900000000002e-13	Ne	3	15.5509m	-20.283	8.343792437840285e-05
238	2.2925e-12	H	1	8664.98A	-20.3	8.023493256511998e-05
239	5.00576e-12	He	2	3968.32A	-20.31	7.84085625235151e-05
240	8.55796e-13	Ca	8	2.32117m	-20.311	7.822822783394545e-05
241	3.66054e-12	Fe	6	5426.65A	-20.312	7.80483079026524e-05
242	1.04071e-11	C	3	1908.73A	-20.313	7.7868801775719e-05
243	5.39384e-12	H	1	3682.80A	-20.313	7.7868801775719e-05
244	7.13412e-11	Si	7	278.443A	-20.315	7.751102713022246e-05
245	9.47247e-12	He	2	2097.07A	-20.315	7.751102713022246e-05
246	2.19623e-11	C	2	904.480A	-20.316	7.733275671477503e-05
247	3.74158e-12	Ca	5	5309.11A	-20.319000000000003	7.680040176207415e-05
248	2.59616e-11	N	4	765.147A	-20.319000000000003	7.680040176207415e-05
249	5.934930000000001e-14	S	3	33.4704m	-20.322	7.627171151509181e-05
250	4.1714300000000004e-13	He	2	4.76203m	-20.331	7.470737759901372e-05
251	2.7676799999999998e-12	He	2	7177.28A	-20.333	7.436412837818456e-05
252	2.58744e-11	Ar	6	767.726A	-20.333	7.436412837818456e-05
253	5.312050000000001e-13	H	1	3.73951m	-20.342	7.283891902007854e-05
254	4.0514e-11	Ne	3	490.311A	-20.354	7.08538562596965e-05
255	4.87702e-10	C	5	40.7307A	-20.357	7.036610174401462e-05
256	9.49274e-12	He	2	2092.59A	-20.357	7.036610174401462e-05
257	2.59666e-11	N	4R	765.000A	-20.359	7.004279887390048e-05
258	9.5391e-12	He	2	2082.42A	-20.36	6.988170490680115e-05
259	1.55041e-12	He	2	1.28124m	-20.362000000000002	6.956062763799025e-05
260	5.39891e-12	H	1	3679.35A	-20.364	6.924102558522802e-05
261	1.0789e-10	O	6	184.117A	-20.365	6.908177564552143e-05
262	8.54075e-11	He	2	232.584A	-20.374000000000002	6.766490741903818e-05
263	3.7637699999999994e-12	Fe	6	5277.81A	-20.377	6.719910547276406e-05
264	1.1441299999999999e-12	H	1	1.73620m	-20.378	6.7044551818995e-05
265	5.0631199999999995e-12	He	2	3923.37A	-20.385	6.597258357066869e-05
266	2.17459e-11	H	1	913.480A	-20.385	6.597258357066869e-05
267	3.08688e-12	Ar	5	6435.12A	-20.386	6.582085083899524e-05
268	9.51032e-12	He	2	2088.73A	-20.387999999999998	6.551843149982282e-05
269	1.38691e-13	Na	6	14.3228m	-20.39	6.52174016512982e-05
270	2.31026e-12	H	1	8598.35A	-20.394000000000002	6.461948491900839e-05
271	5.4237400000000005e-12	Fe	6	3662.50A	-20.398	6.402704992027027e-05
272	9.52565e-12	He	2	2085.37A	-20.399	6.387979179182327e-05
273	6.725889999999999e-10	N	6	29.5343A	-20.403	6.329413834043762e-05
274	5.4033e-12	H	1	3676.36A	-20.405	6.300332819066824e-05
275	5.41049e-12	H	1	3671.47A	-20.407	6.271385419216751e-05
276	4.60685e-11	Mg	7	431.194A	-20.413	6.185338785460167e-05
277	1.69059e-11	C	3R	1175.00A	-20.415	6.15691973520158e-05
278	5.58679e-12	Fe	6	3555.61A	-20.423	6.044543285373312e-05
279	7.03134e-13	He	2	2.82513m	-20.427	5.9891265794349386e-05
280	5.407130000000001e-12	H	1	3673.75A	-20.429000000000002	5.9616090423735245e-05
281	2.88281e-12	He	2	6890.67A	-20.429000000000002	5.9616090423735245e-05
282	6.14415e-11	Mg	4	323.307A	-20.433	5.9069526821452985e-05
283	1.60606e-13	H	1	12.3684m	-20.44	5.812507040436471e-05
284	2.28299e-12	He	2	8701.09A	-20.447	5.7195714801042945e-05
285	5.1083400000000004e-12	He	1	3888.63A	-20.448	5.706416830737694e-05
286	3.3808199999999997e-12	He	1	5875.64A	-20.454	5.6281218566172524e-05
287	5.11005e-12	He	2	3887.33A	-20.455	5.6151775355481695e-05
288	1.18196e-12	H	1	1.68064m	-20.455	5.6151775355481695e-05
289	6.8392e-13	Al	5	2.90450m	-20.469	5.43705206664687e-05
290	1.66306e-11	S	3	1194.45A	-20.475	5.362452915642582e-05
291	4.05691e-11	Ne	3	489.645A	-20.476	5.3501196161820696e-05
292	2.3246e-12	H	1	8545.34A	-20.480999999999998	5.2888773033615906e-05
293	5.13457e-12	Ne	3	3868.76A	-20.483	5.2645771194736335e-05
294	5.40253e-11	Mg	7	367.688A	-20.484	5.252468928097583e-05
295	9.53158e-14	Fe	5	20.8407m	-20.489	5.192344413460292e-05
296	4.0191300000000005e-12	Fe	7	4942.48A	-20.49	5.180402352698039e-05
297	6.02672e-13	H	1	3.29607m	-20.495	5.1211027773277034e-05
298	8.98795e-10	O	7	22.1012A	-20.496	5.1093245677817324e-05
299	8.58246e-11	He	2	231.454A	-20.502	5.039222006634671e-05
300	2.9724e-12	He	2	6682.98A	-20.516	4.879367081808737e-05
301	5.14895e-12	He	2	3857.96A	-20.519000000000002	4.8457777550810346e-05
302	7.13512e-11	Mg	7	278.404A	-20.52	4.834632775514283e-05
303	8.61105e-11	He	2	230.686A	-20.524	4.7903085958051216e-05
304	2.96619e-11	Ca	4	669.696A	-20.526	4.768299127050017e-05
305	1.3562600000000002e-10	Mg	5	146.465A	-20.528000000000002	4.746390782618116e-05
306	1.18119e-10	Fe	8	168.173A	-20.531	4.713716858295284e-05
307	1.18239e-10	Fe	8	168.003A	-20.531999999999996	4.702875610362676e-05
308	8.6315e-11	He	2	230.139A	-20.534000000000002	4.681267859685312e-05
309	1.3272e-12	H	1	1.49672m	-20.534000000000002	4.681267859685312e-05
310	7.98843e-11	C	5	248.665A	-20.543000000000003	4.585254987577374e-05
311	9.077030000000001e-13	He	2	2.18843m	-20.546999999999997	4.5432171171706124e-05
312	4.79068e-11	Ca	7	414.648A	-20.56	4.409237495574382e-05
313	2.33632e-12	H	1	8502.44A	-20.561	4.399096530743344e-05
314	1.2107200000000001e-12	H	1	1.64071m	-20.566999999999997	4.3387386635836204e-05
315	1.06183e-13	S	3	18.7078m	-20.57	4.308870996709252e-05
316	1.7017700000000001e-12	He	2	1.16728m	-20.572	4.289073532793274e-05
317	2.64846e-13	H	1	7.50038m	-20.575	4.2595477582744694e-05
318	3.0500300000000003e-13	Si	7	6.51288m	-20.575	4.2595477582744694e-05
319	5.18155e-12	He	2	3833.69A	-20.579	4.2204959896947075e-05
320	6.19582e-13	Ca	4	3.20610m	-20.581999999999997	4.1914422996620395e-05
321	3.22865e-13	Ca	7	6.15256m	-20.584	4.172184371599913e-05
322	4.21638e-12	Ar	4	4711.26A	-20.584	4.172184371599913e-05
323	8.02183e-11	Fe	7	247.630A	-20.593000000000004	4.086612809260763e-05
324	1.4722200000000002e-12	Fe	6	1.34929m	-20.596	4.0584807645594523e-05
325	3.04348e-12	He	2	6526.88A	-20.596999999999998	4.0491465178235926e-05
326	2.3049e-13	Na	6	8.61836m	-20.608	3.947875896477418e-05
327	1.17859e-10	Fe	8	168.545A	-20.613000000000003	3.9026849347842656e-05
328	2.2520500000000002e-13	K	6	8.82061m	-20.616999999999997	3.866904904236049e-05
329	1.48797e-11	C	2R	1335.00A	-20.628	3.770192211668668e-05
330	3.8039e-11	He	1	522.213A	-20.63	3.752869751951536e-05
331	6.53791e-13	H	1	3.03835m	-20.633000000000003	3.727035178296528e-05
332	5.20914e-12	He	2	3813.38A	-20.634	3.718463235255368e-05
333	2.34604e-12	H	1	8467.21A	-20.636	3.7013784485956874e-05
334	5.43864e-11	Mg	7	365.247A	-20.636	3.7013784485956874e-05
335	4.86116e-13	Ca	7	4.08636m	-20.639	3.6758983385797546e-05
336	1.64027e-12	He	2	1.21105m	-20.646	3.617124788811367e-05
337	2.17421e-11	H	1	913.641A	-20.649	3.5922246769097485e-05
338	3.76479e-12	Fe	7	5276.38A	-20.656	3.5347889764684097e-05
339	2.37579e-11	Ar	5	836.121A	-20.656999999999996	3.52665918742181e-05
340	2.85992e-13	He	2	6.94582m	-20.664	3.470271806657557e-05
341	1.8168900000000001e-12	He	2	1.09332m	-20.666	3.454327356029211e-05
342	2.19046e-12	S	3	9068.62A	-20.666	3.454327356029211e-05
343	1.07996e-10	O	6	183.937A	-20.668000000000003	3.438456163497034e-05
344	1.23311e-12	H	1	1.61092m	-20.669	3.4305479337720616e-05
345	7.17546e-11	Si	7	276.839A	-20.671	3.414785997760806e-05
346	3.10083e-12	He	2	6406.17A	-20.671999999999997	3.406932207906336e-05
347	5.2327e-12	He	2	3796.22A	-20.683000000000003	3.321723599114247e-05
348	1.15588e-11	N	4	1718.55A	-20.698	3.2089540026855465e-05
349	2.35419e-12	H	1	8437.91A	-20.705	3.1576463765192363e-05
350	6.784110000000001e-12	Mg	5	2928.09A	-20.712	3.1071591025613203e-05
351	1.33919e-11	N	4	1483.32A	-20.717	3.0715917464284774e-05
352	3.36312e-13	H	1	5.90655m	-20.718000000000004	3.0645272814484866e-05
353	5.25297e-12	He	2	3781.57A	-20.724	3.022480390849848e-05
354	5.29932e-12	He	2	3748.49A	-20.726999999999997	3.0016737821905845e-05
355	5.68839e-12	Fe	6	3492.10A	-20.732	2.9673139065350827e-05
356	4.19071e-12	Ar	4	4740.12A	-20.736	2.940109409119503e-05
357	4.905600000000001e-13	He	2	4.04934m	-20.737	2.9333473451238336e-05
358	3.14777e-12	He	2	6310.64A	-20.741	2.906454255015075e-05
359	6.91614e-13	H	1	2.87219m	-20.744	2.8864463646567798e-05
360	7.17121e-11	Mg	7	277.003A	-20.745	2.8798077222384375e-05
361	6.56102e-13	Mg	8	3.02765m	-20.747	2.86657620764691e-05
362	3.5642600000000004e-13	K	6	5.57324m	-20.748	2.8599832653215266e-05
363	1.94538e-11	S	3	1021.11A	-20.750999999999998	2.840295279006136e-05
364	4.43688e-11	O	6	447.713A	-20.752	2.833762781139311e-05
365	1.9064799999999998e-12	He	2	1.04194m	-20.753	2.827245307600659e-05
366	1.9871200000000002e-10	Si	6	99.9661A	-20.755	2.814255295367387e-05
367	5.27054e-12	He	2	3768.96A	-20.755	2.814255295367387e-05
368	2.89e-11	C	2	687.352A	-20.756999999999998	2.801324966818926e-05
369	6.33256e-11	Ne	3	313.688A	-20.761999999999997	2.769258465088602e-05
370	1.25088e-12	H	1	1.58804m	-20.761999999999997	2.769258465088602e-05
371	5.10732e-12	Fe	6	3889.41A	-20.761999999999997	2.769258465088602e-05
372	2.19959e-13	Na	4	9.03098m	-20.764	2.756534878195753e-05
373	5.28587e-12	He	2	3758.03A	-20.766	2.7438697508744912e-05
374	2.36108e-12	H	1	8413.28A	-20.769000000000002	2.7249810843701836e-05
375	7.45721e-11	N	5	266.379A	-20.772	2.7062224465315295e-05
376	1.9944400000000002e-10	Si	6	99.5993A	-20.776	2.681411650009291e-05
377	1.0590600000000001e-12	He	2	1.87567m	-20.776	2.681411650009291e-05
378	1.83156e-11	N	2	1084.56A	-20.778000000000002	2.6690916825687296e-05
379	4.83928e-11	Ca	7	410.483A	-20.781999999999996	2.644621302936719e-05
380	7.20595e-11	Si	7	275.667A	-20.787	2.6143485732137438e-05
381	1.6110299999999999e-12	Fe	6	1.23303m	-20.79	2.596351524224939e-05
382	1.15822e-12	Ti	6	1.71509m	-20.796999999999997	2.5548387342971997e-05
383	4.7945300000000006e-12	Fe	5	4143.15A	-20.796999999999997	2.5548387342971997e-05
384	3.93611e-11	He	1	504.672A	-20.799	2.5431003165789368e-05
385	3.18667e-12	He	2	6233.61A	-20.805999999999997	2.5024389545783407e-05
386	4.87921e-12	Fe	5	4071.24A	-20.808000000000003	2.4909412919787377e-05
387	7.55671e-13	Fe	7	2.62872m	-20.811	2.473793772738479e-05
388	8.74346e-11	C	5	227.192A	-20.811999999999998	2.4681042049450286e-05
389	5.87075e-13	Fe	7	3.38363m	-20.813000000000002	2.46242772279434e-05
390	1.0424e-13	H	1	19.0565m	-20.815	2.4511138951060764e-05
391	1.2231299999999999e-12	He	2	1.62407m	-20.818	2.4342405457373895e-05
392	1.4421200000000003e-10	Mg	5	137.745A	-20.82	2.423056226363741e-05
393	8.36853e-13	H	1	2.37371m	-20.820999999999998	2.4174833516887526e-05
394	9.77598e-14	Cl	4	20.3197m	-20.825	2.3953197310996456e-05
395	2.36697e-12	H	1	8392.35A	-20.826999999999998	2.3843142366255963e-05
396	1.97757e-12	He	2	1.00449m	-20.833000000000002	2.3516002188822447e-05
397	6.23152e-12	He	1	3187.74A	-20.835	2.3407955973204292e-05
398	3.69014e-11	C	3	538.312A	-20.838	2.324681673771983e-05
399	3.79506e-12	Fe	6	5234.29A	-20.844	2.292785845464132e-05
400	1.26521e-12	H	1	1.57006m	-20.849	2.266540542919199e-05
401	3.8743200000000004e-13	H	1	5.12722m	-20.851999999999997	2.2509377875697703e-05
402	4.44247e-12	He	1	4471.49A	-20.854	2.2405956678681976e-05
403	7.203810000000001e-13	H	1	2.75749m	-20.855	2.235442440832631e-05
404	5.17401e-12	Fe	5	3839.27A	-20.859	2.214947781346024e-05
405	3.21927e-12	He	2	6170.48A	-20.866	2.1795332155254816e-05
406	1.17418e-12	He	2	1.69177m	-20.868000000000002	2.1695191700316453e-05
407	5.2344599999999995e-12	Fe	5	3794.94A	-20.868000000000002	2.1695191700316453e-05
408	1.54134e-12	Fe	6	1.28877m	-20.869	2.1645294144048372e-05
409	2.37204e-12	H	1	8374.43A	-20.878	2.120134884532092e-05
410	1.6035e-11	N	5	1238.82A	-20.886999999999997	2.0766508871148274e-05
411	1.33633e-11	N	4	1486.50A	-20.888	2.0718747226116025e-05
412	3.89485e-11	He	1	510.018A	-20.889	2.0671095429819418e-05
413	2.03492e-12	He	2	9761.80A	-20.908	1.9786249992593012e-05
414	6.36199e-11	Al	6	312.237A	-20.914	1.951477246526517e-05
415	2.37643e-12	H	1	8358.96A	-20.919	1.929138871206395e-05
416	3.2468599999999998e-12	He	2	6118.06A	-20.92	1.9247019749251832e-05
417	2.38362e-12	H	1	8333.74A	-20.921	1.9202752832222597e-05
418	1.68874e-13	Cl	4	11.7629m	-20.921	1.9202752832222597e-05
419	3.69895e-12	Fe	6	5370.30A	-20.921999999999997	1.915858772627731e-05
420	1.51341e-10	Fe	8	131.257A	-20.925	1.902670093604616e-05
421	1.75706e-13	H	1	11.3055m	-20.925	1.902670093604616e-05
422	5.888e-10	C	6	33.7372A	-20.928	1.889572204809304e-05
423	1.27694e-12	H	1	1.55563m	-20.929000000000002	1.88522630933556e-05
424	1.92501e-11	O	6	1031.91A	-20.933000000000003	1.8679424506419615e-05
425	2.3802599999999998e-12	H	1	8345.51A	-20.941999999999997	1.8296309237236128e-05
426	3.85256e-11	He	1	515.617A	-20.95	1.7962363958513994e-05
427	1.26377e-12	He	2	1.57184m	-20.954	1.779768401588612e-05
428	1.956e-11	S	3	1015.57A	-20.954	1.779768401588612e-05
429	7.42769e-13	H	1	2.67438m	-20.956	1.7715911085723767e-05
430	6.41917e-13	He	2	3.09455m	-20.956999999999997	1.767516562090138e-05
431	2.04568e-13	He	2	9.71043m	-20.962	1.7472839673115887e-05
432	5.81859e-11	O	5	341.396A	-20.964000000000002	1.7392559267134142e-05
433	5.20892e-12	Fe	6	3813.55A	-20.964000000000002	1.7392559267134142e-05
434	3.27041e-12	He	2	6073.99A	-20.969	1.7193468287529715e-05
435	9.371379999999998e-13	He	2	2.11969m	-20.971	1.71144714764688e-05
436	2.08185e-12	He	2	9541.71A	-20.976999999999997	1.6879652124661802e-05
437	2.3210400000000001e-10	Si	7	85.5842A	-20.980999999999998	1.6724898543791938e-05
438	4.25254e-13	H	1	4.67119m	-20.982	1.66864323445669e-05
439	6.9005e-10	N	6	28.7870A	-20.983	1.6648054615145066e-05
440	2.17377e-11	H	1	913.826A	-20.991999999999997	1.6306602772071785e-05
441	3.90528e-11	He	1	508.657A	-20.998	1.608286779443129e-05
442	9.25375e-12	Si	7	2146.64A	-20.999000000000002	1.604587822495374e-05
443	1.06397e-10	C	5	186.702A	-21.0	1.600897372912535e-05
444	5.00683e-12	Ne	3	3967.47A	-21.000999999999998	1.5972154111282027e-05
445	1.28666e-12	H	1	1.54388m	-21.004	1.5862202575766445e-05
446	2.97454e-12	He	1	6678.15A	-21.006	1.5789322375045306e-05
447	1.3547999999999998e-10	Mg	5	146.623A	-21.008000000000003	1.5716777028429684e-05
448	3.2906800000000003e-12	He	2	6036.58A	-21.01	1.5644564997404983e-05
449	9.80426e-11	S	8	202.610A	-21.011	1.560858349638712e-05
450	3.3370300000000004e-12	He	2	5952.73A	-21.013	1.5536868569487287e-05
451	1.7304700000000001e-13	Ca	5	11.4792m	-21.016	1.5429913518564746e-05
452	3.26376e-12	Ca	5	6086.37A	-21.031	1.4906081517346256e-05
453	1.63654e-11	O	5	1213.81A	-21.033	1.483759429384985e-05
454	1.33486e-12	He	2	1.48813m	-21.034000000000002	1.4803468773947105e-05
455	4.75159e-12	Fe	5	4180.59A	-21.034000000000002	1.4803468773947105e-05
456	1.0609e-10	Fe	8	187.241A	-21.037	1.470156241170515e-05
457	3.30825e-12	He	2	6004.52A	-21.041	1.4566777677352178e-05
458	2.12075e-12	He	2	9366.69A	-21.041	1.4566777677352178e-05
459	7.57037e-13	He	2	2.62397m	-21.046999999999997	1.4366913994923213e-05
460	2.78378e-12	Ar	3	7135.79A	-21.046999999999997	1.4366913994923213e-05
461	2.26825e-13	H	1	8.75760m	-21.048000000000002	1.4333871009667867e-05
462	9.19566e-10	O	7	21.6020A	-21.048000000000002	1.4333871009667867e-05
463	7.60533e-13	H	1	2.61191m	-21.05	1.4268012854641433e-05
464	3.3235800000000003e-12	He	2	5976.82A	-21.052	1.4202457290351343e-05
465	1.41406e-11	O	4	1404.78A	-21.052	1.4202457290351343e-05
466	4.43561e-11	O	6	447.841A	-21.053	1.4169792545020583e-05
467	1.5673100000000001e-12	Fe	6	1.26742m	-21.054000000000002	1.4137202926519337e-05
468	5.70493e-13	H	1	3.48198m	-21.055	1.4104688262060806e-05
469	7.43245e-11	C	5	267.267A	-21.06	1.3943233230631641e-05
470	3.69126e-11	C	3	538.149A	-21.06	1.3943233230631641e-05
471	4.81861e-11	Na	4	412.244A	-21.061999999999998	1.3879169893166605e-05
472	1.41772e-11	O	4	1401.16A	-21.061999999999998	1.3879169893166605e-05
473	1.14771e-10	O	6	173.080A	-21.069000000000003	1.3657257313621348e-05
474	7.46235e-11	N	5	266.196A	-21.072	1.3563241415571638e-05
475	1.2948e-12	H	1	1.53417m	-21.073	1.3532046825956485e-05
476	9.109199999999999e-10	O	7	21.8070A	-21.081	1.3285059136232916e-05
477	2.46898e-12	Cl	4	8045.62A	-21.083000000000002	1.3224019834041565e-05
478	2.2098699999999999e-13	Ar	3	8.98898m	-21.090999999999998	1.2982654270525916e-05
479	4.54022e-13	H	1	4.37522m	-21.092	1.2952794994289812e-05
480	4.04368e-11	Na	6	491.247A	-21.093000000000004	1.2923004392483254e-05
481	4.22806e-12	Fe	7	4698.24A	-21.093000000000004	1.2923004392483254e-05
482	3.91243e-11	He	1	507.727A	-21.098000000000003	1.2775075984454564e-05
483	2.15335e-12	He	2	9224.90A	-21.101	1.2687132979958788e-05
484	7.32569e-13	He	2	2.71161m	-21.107	1.2513058989608512e-05
485	1.39221e-12	He	2	1.42683m	-21.108	1.2484279752547753e-05
486	5.10486e-12	Fe	5	3891.28A	-21.112	1.2369823187802352e-05
487	3.55925e-13	He	2	5.58107m	-21.125999999999998	1.197742587861597e-05
488	8.466270000000001e-13	He	2	2.34631m	-21.131	1.1840321418329852e-05
489	6.83004e-10	N	6	29.0840A	-21.131	1.1840321418329852e-05
490	7.748640000000001e-13	H	1	2.56361m	-21.136	1.1704786379822838e-05
491	1.3017e-12	H	1	1.52604m	-21.136	1.1704786379822838e-05
492	6.214099999999999e-10	C	5	31.9667A	-21.144000000000002	1.149114995187933e-05
493	7.146630000000001e-14	H	1	27.7955m	-21.144000000000002	1.149114995187933e-05
494	6.7449100000000006e-12	He	1	2945.10A	-21.148000000000003	1.1385798455874994e-05
495	5.28914e-12	Fe	5	3755.70A	-21.149	1.1359611846097271e-05
496	2.18094e-12	He	2	9108.20A	-21.155	1.1203752128539016e-05
497	2.81159e-12	He	1	7065.22A	-21.162	1.1024616520677387e-05
498	4.9338e-12	He	1	4026.20A	-21.166999999999998	1.0898418778921669e-05
499	4.75692e-11	Na	6	417.591A	-21.17	1.0823394591759095e-05
500	1.4391399999999999e-12	He	2	1.38030m	-21.177	1.0650340480325994e-05
501	1.59836e-11	N	5	1242.80A	-21.178	1.0625845376953137e-05
502	3.14916e-11	Ca	7	630.786A	-21.180999999999997	1.055269757189163e-05
503	3.60185e-11	Ca	7	551.508A	-21.182	1.0528427040976353e-05
504	4.55272e-12	O	3	4363.21A	-21.184	1.048005331277811e-05
505	2.78732e-11	S	6	712.672A	-21.185	1.0455949859022538e-05
506	3.15939e-11	N	5	628.744A	-21.186	1.0431901841672174e-05
507	2.64648e-13	H	1	7.50599m	-21.186999999999998	1.0407909133226995e-05
508	1.63045e-11	O	5	1218.34A	-21.19	1.0336261590714451e-05
509	3.91754e-11	He	1	507.065A	-21.191	1.0312488848742472e-05
510	4.76409e-13	H	1	4.16962m	-21.193	1.026510726641541e-05
511	1.30758e-12	H	1	1.51917m	-21.194000000000003	1.0241498174847981e-05
512	1.09965e-11	Mg	6	1806.43A	-21.198	1.0147603555200406e-05
513	1.29543e-11	Si	2	1533.43A	-21.201999999999998	1.0054569766600032e-05
514	2.2045e-12	He	2	9010.89A	-21.204	1.0008373214812494e-05
515	3.06254e-11	S	6	648.627A	-21.204	1.0008373214812494e-05
516	3.65044e-11	Ca	7	544.165A	-21.206	9.9623889169003e-06
517	3.87903e-11	He	1	512.099A	-21.206999999999997	9.93947605821658e-06
518	4.710449999999999e-13	He	2	4.21710m	-21.208000000000002	9.916615897645314e-06
519	9.17714e-13	He	2	2.16456m	-21.209	9.89380831398453e-06
520	6.33138e-11	Na	6	313.746A	-21.21	9.871053186310446e-06
521	7.86593e-13	H	1	2.52538m	-21.215999999999998	9.735617259232662e-06
522	5.0997e-12	Fe	5	3895.22A	-21.229	9.448513587372478e-06
523	5.812119999999999e-13	He	2	3.41776m	-21.230999999999998	9.405101610790098e-06
524	1.22586e-13	H	1	16.2045m	-21.235	9.318875120933226e-06
525	2.42569e-10	Si	7	81.8920A	-21.239	9.233439160287064e-06
526	1.91443e-11	O	6	1037.62A	-21.239	9.233439160287064e-06
527	1.14637e-10	C	5	173.281A	-21.241	9.191015360935503e-06
528	1.47804e-12	He	2	1.34397m	-21.241	9.191015360935503e-06
529	6.32704e-11	Ne	3	313.961A	-21.241999999999997	9.169876612199467e-06
530	7.0593e-11	Al	5	281.394A	-21.243000000000002	9.148786481236246e-06
531	1.59249e-11	C	3	1247.38A	-21.243000000000002	9.148786481236246e-06
532	1.31265e-12	H	1	1.51331m	-21.245	9.106751625614998e-06
533	2.22477e-12	He	2	8928.79A	-21.245	9.106751625614998e-06
534	1.2529700000000002e-10	C	5	158.539A	-21.247	9.064909902612017e-06
535	2.27111e-12	He	2	8746.57A	-21.248	9.04406118838168e-06
536	2.21971e-11	Cl	5	894.911A	-21.25	9.002507501773836e-06
537	2.12823e-11	S	6	933.380A	-21.250999999999998	8.981802309082819e-06
538	4.0988699999999997e-13	H	1	4.84633m	-21.254	8.919972016894271e-06
539	1.0204600000000002e-10	Fe	8	194.661A	-21.256999999999998	8.858567361443416e-06
540	6.3892e-11	Al	6	310.907A	-21.27	8.59732791979638e-06
541	5.2506699999999995e-12	Fe	5	3783.22A	-21.271	8.577554614284243e-06
542	1.51787e-11	C	3	1308.71A	-21.274	8.518507143652713e-06
543	3.92132e-11	He	1	506.576A	-21.275	8.498915120895232e-06
544	2.2423299999999998e-12	He	2	8858.83A	-21.276	8.479368158539614e-06
545	5.55826e-12	Fe	6	3573.86A	-21.278000000000002	8.440409000728326e-06
546	9.75064e-13	He	2	2.03725m	-21.281999999999996	8.363026865882179e-06
547	1.31704e-12	H	1	1.50827m	-21.285999999999998	8.28635417471248e-06
548	4.941729999999999e-13	H	1	4.01974m	-21.285999999999998	8.28635417471248e-06
549	2.25766e-12	He	2	8798.68A	-21.287	8.2672960889669e-06
550	8.766080000000001e-10	N	6	22.6606A	-21.287	8.2672960889669e-06
551	1.32423e-12	H	1	1.50008m	-21.288	8.248281835602197e-06
552	5.606350000000001e-13	He	2	3.54320m	-21.288	8.248281835602197e-06
553	7.96313e-13	H	1	2.49455m	-21.29	8.210384423000646e-06
554	2.16693e-11	N	2	916.710A	-21.291	8.191501062835419e-06
555	2.93415e-13	H	1	6.77008m	-21.295	8.116400929680365e-06
556	1.09991e-11	Mg	6	1806.00A	-21.298000000000002	8.060528018684154e-06
557	1.51064e-12	He	2	1.31497m	-21.3	8.023493256512e-06
558	1.3498400000000002e-10	C	5	147.162A	-21.304000000000002	7.949933428183764e-06
559	1.5135699999999998e-13	He	2	13.1242m	-21.305999999999997	7.9134068019982e-06
560	1.19224e-11	O	3	1666.15A	-21.307	7.89520647140741e-06
561	1.32087e-12	H	1	1.50389m	-21.31	7.84085625235151e-06
562	5.67999e-10	C	5	34.9727A	-21.316999999999997	7.715489630990546e-06
563	1.41145e-11	O	4	1407.38A	-21.316999999999997	7.715489630990546e-06
564	2.56475e-11	O	5	774.518A	-21.319000000000003	7.680040176207417e-06
565	5.51735e-14	Ne	3	36.0036m	-21.322	7.627171151509182e-06
566	2.3137e-11	C	2	858.559A	-21.326	7.557244826079829e-06
567	1.1736700000000001e-09	O	7	16.9251A	-21.329	7.505221118625944e-06
568	1.18675e-10	C	5	167.385A	-21.333000000000002	7.436412837818394e-06
569	3.18925e-12	K	6	6228.57A	-21.334	7.419309562902306e-06
570	2.05868e-10	Si	6	96.4912A	-21.336	7.3852209319209635e-06
571	6.22778e-13	K	7	3.18966m	-21.343000000000004	7.267139415509735e-06
572	4.77996e-11	Na	6	415.578A	-21.345	7.233749942847277e-06
573	4.66092e-13	He	2	4.26191m	-21.345	7.233749942847277e-06
574	7.63588e-11	C	5	260.146A	-21.345	7.233749942847277e-06
575	1.022e-12	He	2	1.94368m	-21.351	7.134499172816207e-06
576	1.53823e-12	He	2	1.29138m	-21.354	7.085385625969651e-06
577	1.57031e-11	Si	2	1265.00A	-21.355999999999998	7.052831236114848e-06
578	3.9242e-11	He	1	506.204A	-21.358	7.020426420094746e-06
579	8.04459e-13	H	1	2.46929m	-21.359	7.004279887390049e-06
580	2.66477e-13	He	2	7.45447m	-21.361	6.972098144554415e-06
581	6.31722e-13	He	2	3.14449m	-21.365	6.908177564552143e-06
582	1.60408e-13	H	1	12.3837m	-21.368000000000002	6.860622004698116e-06
583	1.26015e-14	C	2	157.636m	-21.372	6.797723444089187e-06
584	5.08504e-13	H	1	3.90645m	-21.372	6.797723444089187e-06
585	1.42525e-11	Si	4	1393.75A	-21.373	6.782089114015829e-06
586	8.74784e-12	C	5	2270.79A	-21.375999999999998	6.7354015409500855e-06
587	1.66299e-11	Si	2	1194.50A	-21.38	6.673651008453297e-06
588	2.65416e-11	C	5	748.426A	-21.384	6.61246660824134e-06
589	2.87674e-11	C	3	690.521A	-21.385	6.597258357066869e-06
590	6.19623e-10	C	5	32.0589A	-21.386999999999997	6.566946708292066e-06
591	6.411e-11	Al	6	309.850A	-21.389	6.536774328892663e-06
592	3.1580300000000004e-13	H	1	6.29014m	-21.395	6.447086422787553e-06
593	1.1486599999999999e-10	O	6	172.936A	-21.401	6.3586290808868655e-06
594	1.0631e-12	He	1	1.86854m	-21.401999999999997	6.344004639824803e-06
595	7.021530000000001e-12	He	1	2829.08A	-21.403000000000002	6.329413834043711e-06
596	1.5617799999999998e-12	He	2	1.27191m	-21.403000000000002	6.329413834043711e-06
597	5.36187e-12	He	1	3704.76A	-21.404	6.3148565861847965e-06
598	1.13532e-11	N	3	1749.67A	-21.405	6.300332819066825e-06
599	2.26127e-11	C	3	878.464A	-21.412	6.199597463953137e-06
600	8.03221e-11	C	5	247.310A	-21.414	6.171112901017706e-06
601	4.82928e-11	Na	4	411.334A	-21.415	6.15691973520158e-06
602	1.0609e-12	He	2	1.87242m	-21.415	6.15691973520158e-06
603	5.20065e-12	He	1	3819.61A	-21.421	6.07244362950726e-06
604	8.11353e-13	H	1	2.44831m	-21.423000000000002	6.044543285373262e-06
605	3.05647e-13	H	1	6.49914m	-21.426	6.00293294207923e-06
606	2.81179e-11	S	6	706.471A	-21.426	6.00293294207923e-06
607	4.03591e-12	He	1	4921.93A	-21.427	5.989126579434938e-06
608	6.35443e-11	Na	6	312.608A	-21.433000000000003	5.9069526821452505e-06
609	3.56067e-13	He	2	5.57885m	-21.434	5.8933670679731505e-06
610	4.81841e-12	K	5	4122.62A	-21.436	5.866289505901574e-06
611	3.92644e-11	He	1	505.916A	-21.436	5.866289505901574e-06
612	5.11195e-14	H	1	38.8589m	-21.436999999999998	5.852797414439606e-06
613	6.890720000000001e-13	He	2	2.88278m	-21.438000000000002	5.839336353926806e-06
614	4.55294e-12	O	3R	4363.00A	-21.439	5.825906252994161e-06
615	1.58205e-12	He	2	1.25561m	-21.444000000000003	5.759217655578555e-06
616	2.63785e-12	Cl	4	7530.54A	-21.445999999999998	5.732756454069516e-06
617	3.01733e-12	N	2	6583.45A	-21.445999999999998	5.732756454069516e-06
618	1.6284e-12	He	2	1.21987m	-21.445999999999998	5.732756454069516e-06
619	3.76502e-13	He	2	5.27605m	-21.449	5.693292436225074e-06
620	3.05409e-11	S	6	650.422A	-21.45	5.680198226982246e-06
621	5.20233e-13	H	1	3.81838m	-21.451999999999998	5.654100086768681e-06
622	5.1578e-12	Fe	5	3851.34A	-21.456999999999997	5.589378138275259e-06
623	1.13371e-11	N	3	1752.16A	-21.459	5.563697278465353e-06
624	2.31799e-10	Si	7	85.6968A	-21.46	5.550901129814234e-06
625	5.32728e-12	O	2	3728.81A	-21.461	5.538134411488374e-06
626	1.4370400000000001e-10	C	5	138.232A	-21.461	5.538134411488374e-06
627	1.65897e-11	Si	2	1197.39A	-21.465999999999998	5.47473991110293e-06
628	8.18008e-12	Al	6	2428.39A	-21.47	5.424547193900157e-06
629	1.7916900000000002e-12	Fe	6	1.10870m	-21.47	5.424547193900157e-06
630	1.89176e-13	H	1	10.5005m	-21.473000000000003	5.387204873678943e-06
631	1.0935e-12	He	2	1.81660m	-21.474	5.374814646294681e-06
632	1.59962e-12	He	2	1.24182m	-21.475	5.362452915642582e-06
633	8.17239e-13	H	1	2.43068m	-21.480999999999998	5.2888773033615906e-06
634	1.61495e-12	He	2	1.23003m	-21.486	5.228336025498915e-06
635	3.15874e-11	N	5	628.874A	-21.487	5.216311186326051e-06
636	3.33567e-13	H	1	5.95517m	-21.487	5.216311186326051e-06
637	8.01937e-11	N	5	247.706A	-21.488000000000003	5.204314003515742e-06
638	3.3216500000000003e-13	K	4	5.98030m	-21.491999999999997	5.156600565936237e-06
639	7.36008e-13	He	2	2.69895m	-21.505	5.004532246344832e-06
640	6.12815e-12	Na	4	3241.51A	-21.506	4.99302214158025e-06
641	2.16856e-11	N	2	916.020A	-21.506	4.99302214158025e-06
642	4.27154e-13	He	2	4.65042m	-21.506999999999998	4.981538509322064e-06
643	3.92821e-11	He	1	505.687A	-21.508000000000003	4.970081288685076e-06
644	7.99502e-11	O	5	248.460A	-21.52	4.834632775514283e-06
645	6.41665e-12	Fe	4	3095.77A	-21.524	4.790308595805121e-06
646	5.29954e-13	H	1	3.74834m	-21.526	4.768299127050016e-06
647	1.1512e-13	He	2	17.2555m	-21.526999999999997	4.757332343382852e-06
648	1.12109e-12	He	2	1.77189m	-21.528000000000002	4.746390782618117e-06
649	5.05688e-13	Si	9	3.92820m	-21.529	4.735474386744899e-06
650	8.223040000000001e-13	H	1	2.41571m	-21.531	4.713716858295284e-06
651	1.00822e-10	C	5	197.024A	-21.534000000000002	4.681267859685312e-06
652	1.44513e-12	P	7	1.37458m	-21.534000000000002	4.681267859685312e-06
653	4.8386e-11	Na	4	410.542A	-21.535999999999998	4.659759387604397e-06
654	8.894210000000001e-14	H	1	22.3342m	-21.537	4.649042238410636e-06
655	3.36014e-11	N	4	591.180A	-21.539	4.627681829609991e-06
656	3.69173e-11	C	3	538.080A	-21.541999999999998	4.595825091971667e-06
657	2.10312e-11	S	6	944.524A	-21.545	4.564187654572637e-06
658	3.05415e-13	He	2	6.50408m	-21.546	4.5536903142652555e-06
659	4.2717e-12	C	3	4650.25A	-21.546	4.5536903142652555e-06
660	7.55621e-12	Mg	7	2628.89A	-21.546	4.5536903142652555e-06
661	4.7713e-12	K	5	4163.32A	-21.549	4.522342930635789e-06
662	4.55463e-11	Ca	8	436.138A	-21.557	4.4398008697826634e-06
663	1.2714599999999999e-10	C	5	156.233A	-21.565	4.3587653713274404e-06
664	1.83083e-11	N	2R	1085.00A	-21.565	4.3587653713274404e-06
665	5.46615e-12	He	1	3634.08A	-21.566999999999997	4.338738663583621e-06
666	1.29312e-10	C	5	153.616A	-21.566999999999997	4.338738663583621e-06
667	7.74908e-13	He	2	2.56346m	-21.569000000000003	4.3188039702036e-06
668	3.74883e-11	O	6	529.884A	-21.57	4.308870996709252e-06
669	2.11563e-13	H	1	9.38937m	-21.570999999999998	4.298960868419993e-06
670	3.47898e-13	H	1	5.70985m	-21.572	4.289073532793274e-06
671	8.26695e-13	H	1	2.40288m	-21.572	4.289073532793274e-06
672	2.0471e-13	He	2	9.70372m	-21.574	4.2693670299614526e-06
673	8.338860000000001e-13	H	1	2.38215m	-21.574	4.2693670299614526e-06
674	3.92965e-11	He	1	505.502A	-21.575	4.2595477582744694e-06
675	1.14464e-12	He	2	1.73543m	-21.576	4.24975107028564e-06
676	4.84504e-13	He	2	4.09996m	-21.578000000000003	4.230225237757752e-06
677	2.34181e-13	H	1	8.48253m	-21.579	4.220495989694708e-06
678	5.381e-13	H	1	3.69159m	-21.594	4.077213860617549e-06
679	8.30525e-13	H	1	2.39180m	-21.596	4.058480764559453e-06
680	5.7353599999999995e-12	Fe	5	3463.51A	-21.605999999999998	3.966098463660711e-06
681	5.7651300000000005e-12	Fe	5	3445.62A	-21.605999999999998	3.966098463660711e-06
682	6.9610399999999996e-12	Ar	4	2853.66A	-21.609	3.9387960338790286e-06
683	7.77216e-10	C	6	25.5585A	-21.616	3.87581904066489e-06
684	1.1649100000000001e-12	He	2	1.70524m	-21.616999999999997	3.866904904236049e-06
685	1.21126e-12	He	2	1.63998m	-21.619	3.8491380900597286e-06
686	8.075060000000001e-13	He	2	2.45998m	-21.627	3.778883402316018e-06
687	3.5456800000000003e-12	K	6	5602.44A	-21.628	3.770192211668668e-06
688	4.50345e-11	Ca	8	441.094A	-21.628	3.770192211668668e-06
689	1.1424799999999999e-10	N	6	173.871A	-21.629	3.7615210102051134e-06
690	1.17709e-13	H	1	16.8759m	-21.634	3.718463235255368e-06
691	8.45289e-12	Si	7	2350.02A	-21.634	3.718463235255368e-06
692	5.33126e-12	O	2	3726.03A	-21.636999999999997	3.6928655143953614e-06
693	2.48066e-13	He	2	8.00774m	-21.636999999999997	3.6928655143953614e-06
694	3.93082e-11	He	1	505.352A	-21.638	3.6843721594003177e-06
695	2.75797e-13	He	2	7.20257m	-21.64	3.667444007006229e-06
696	9.26047e-12	Fe	6	2145.08A	-21.642	3.650593632407401e-06
697	5.3144e-13	He	2	3.73786m	-21.645	3.62546312260706e-06
698	1.18248e-12	He	2	1.67990m	-21.647	3.6088056326512597e-06
699	3.59627e-13	H	1	5.52363m	-21.651	3.5757199037398115e-06
700	1.1978100000000001e-12	He	2	1.65840m	-21.658	3.5185480963710947e-06
701	5.44994e-13	H	1	3.64490m	-21.658	3.5185480963710947e-06
702	1.41609e-11	Si	4	1402.77A	-21.66	3.502381836339699e-06
703	1.7605e-11	Si	4	1128.34A	-21.660999999999998	3.494326581647088e-06
704	2.29327e-13	H	1	8.66206m	-21.662	3.486289853526135e-06
705	9.22878e-11	O	5	215.245A	-21.664	3.470271806657556e-06
706	5.31002e-12	Fe	6	3740.94A	-21.669	3.430547933772061e-06
707	2.5627900000000002e-12	Ar	3	7751.11A	-21.671	3.4147859977608057e-06
708	1.9655099999999998e-12	Cr	8	1.01065m	-21.675	3.3834790515539187e-06
709	1.44511e-12	Fe	6	1.37459m	-21.680999999999997	3.3370559786106e-06
710	8.35094e-13	He	2	2.37871m	-21.680999999999997	3.3370559786106e-06
711	4.24221e-13	Na	7	4.68257m	-21.684	3.3140838468371835e-06
712	1.5469299999999998e-10	O	7	128.412A	-21.685	3.306461665502769e-06
713	1.41913e-11	O	4	1399.77A	-21.688000000000002	3.283700143499381e-06
714	3.89666e-12	Fe	6	5097.82A	-21.689	3.2761478427434776e-06
715	1.51721e-11	Si	2	1309.28A	-21.69	3.268612911797279e-06
716	1.2404e-11	Ne	4	1601.45A	-21.691	3.2610953107113846e-06
717	1.80842e-10	Al	6	109.844A	-21.694000000000003	3.2386460884977e-06
718	9.60058e-12	Na	5	2069.09A	-21.695	3.2311974091928354e-06
719	3.93179e-11	He	1	505.227A	-21.695999999999998	3.223765861374978e-06
720	3.96047e-12	He	1	5015.68A	-21.703000000000003	3.1722214099665497e-06
721	5.7034e-13	He	2	3.48292m	-21.706999999999997	3.143138309267675e-06
722	3.33146e-13	He	2	5.96268m	-21.706999999999997	3.143138309267675e-06
723	7.0236199999999995e-12	Fe	5	2828.24A	-21.708000000000002	3.1359092917594373e-06
724	5.53765e-12	He	1	3587.16A	-21.71	3.1215010973403422e-06
725	5.50879e-13	H	1	3.60595m	-21.715	3.085769569750833e-06
726	3.78226e-14	H	1	52.5201m	-21.715999999999998	3.0786724966821152e-06
727	1.83061e-13	H	1	10.8512m	-21.715999999999998	3.0786724966821152e-06
728	1.3191899999999999e-10	C	5	150.581A	-21.72	3.0504470575754034e-06
729	2.0113e-13	He	2	9.87645m	-21.721999999999998	3.0364315264545895e-06
730	1.55374e-12	He	1	1.27849m	-21.724	3.0224803908498477e-06
731	4.57076e-11	Mg	7	434.599A	-21.724	3.0224803908498477e-06
732	1.0661000000000001e-10	C	5	186.329A	-21.725	3.0155288788533007e-06
733	3.6934699999999997e-13	H	1	5.37826m	-21.725	3.0155288788533007e-06
734	5.07869e-12	Fe	5	3911.33A	-21.726999999999997	3.001673782190584e-06
735	8.959019999999999e-14	He	2	22.1726m	-21.729	2.987882343914538e-06
736	1.4009700000000001e-13	H	1	14.1791m	-21.729	2.987882343914538e-06
737	8.586479999999999e-13	He	2	2.31346m	-21.729	2.987882343914538e-06
738	7.0050300000000005e-12	Fe	4	2835.74A	-21.73	2.9810104052178068e-06
739	5.65986e-12	Fe	6	3509.71A	-21.732	2.9673139065350828e-06
740	3.1317000000000007e-10	S	8	63.4302A	-21.736	2.9401094091195025e-06
741	3.8804e-11	C	5	511.918A	-21.738000000000003	2.926600833443734e-06
742	1.34017e-10	C	5	148.223A	-21.739	2.9198698383099665e-06
743	4.96213e-12	Fe	5	4003.21A	-21.74	2.9131543240354176e-06
744	4.52707e-12	He	1	4387.93A	-21.741999999999997	2.8997695957258874e-06
745	8.02407e-11	N	5	247.561A	-21.743000000000002	2.8931003107263858e-06
746	2.07932e-11	N	4	955.334A	-21.747	2.86657620764691e-06
747	2.43658e-13	H	1	8.15259m	-21.747	2.86657620764691e-06
748	3.93261e-11	He	1	505.122A	-21.75	2.8468428358357645e-06
749	5.16369e-12	Fe	6	3846.95A	-21.75	2.8468428358357645e-06
750	6.41832e-12	Fe	4	3094.96A	-21.752	2.833762781139311e-06
751	3.5353800000000002e-12	Ca	7	5618.76A	-21.759	2.7884540477336296e-06
752	8.72085e-12	C	5	2277.81A	-21.761	2.7756422651498554e-06
753	6.02938e-13	He	2	3.29461m	-21.765	2.7501950239049897e-06
754	1.65245e-11	S	3	1202.12A	-21.765	2.7501950239049897e-06
755	5.55945e-13	H	1	3.57310m	-21.766	2.743869750874491e-06
756	1.60677e-13	He	2	12.3630m	-21.769000000000002	2.724981084370184e-06
757	3.11791e-10	S	8	63.7108A	-21.77	2.7187138017913976e-06
758	8.78918e-13	He	2	2.26010m	-21.77	2.7187138017913976e-06
759	9.25268e-13	He	2	2.14689m	-21.772	2.7062224465315296e-06
760	3.80083e-13	He	2	5.22635m	-21.772	2.7062224465315296e-06
761	1.19607e-11	O	3	1660.81A	-21.773000000000003	2.699998307622504e-06
762	3.93585e-11	He	1	504.706A	-21.776999999999997	2.675244574348822e-06
763	5.50993e-11	C	5	360.521A	-21.776999999999997	2.675244574348822e-06
764	5.45863e-11	S	6	363.909A	-21.781999999999996	2.644621302936719e-06
765	5.20018e-12	Fe	5	3819.95A	-21.781999999999996	2.644621302936719e-06
766	8.55876e-12	O	3	2320.95A	-21.784000000000002	2.6324703717864277e-06
767	6.658980000000001e-14	H	1	29.8311m	-21.787	2.614348573213744e-06
768	7.381669999999999e-12	Ar	5	2691.05A	-21.791	2.590380081424998e-06
769	3.77493e-13	H	1	5.26220m	-21.794	2.57254803037309e-06
770	9.609119999999999e-12	Na	5	2067.25A	-21.794	2.57254803037309e-06
771	3.9333e-11	He	1	505.033A	-21.798000000000002	2.5489627682646196e-06
772	8.964879999999999e-13	He	2	2.21581m	-21.8	2.5372513481579534e-06
773	5.52323e-11	Ca	8	359.653A	-21.801	2.5314158319910632e-06
774	1.6223e-13	He	2	12.2446m	-21.803	2.5197850327333128e-06
775	6.30586e-11	Mg	8	315.016A	-21.805	2.5082076721440408e-06
776	5.603350000000001e-13	H	1	3.54510m	-21.807	2.496683504694847e-06
777	5.675270000000001e-13	H	1	3.50018m	-21.808000000000003	2.490941291978738e-06
778	9.11815e-13	He	2	2.17856m	-21.811	2.473793772738479e-06
779	1.33705e-10	C	5	148.569A	-21.811	2.473793772738479e-06
780	9.08859e-11	Fe	8	218.565A	-21.811999999999998	2.4681042049450284e-06
781	1.57861e-13	H	1	12.5835m	-21.818	2.4342405457373895e-06
782	2.72813e-12	He	1	7281.35A	-21.818	2.4342405457373895e-06
783	6.305260000000001e-13	He	2	3.15046m	-21.819000000000003	2.4286419478416337e-06
784	1.19693e-10	C	5	165.961A	-21.819000000000003	2.4286419478416337e-06
785	1.58661e-12	S	9	1.25201m	-21.82	2.423056226363741e-06
786	4.58125e-11	Ca	7	433.603A	-21.825	2.3953197310996457e-06
787	3.74858e-11	O	6	529.920A	-21.826	2.389810648593531e-06
788	2.5538699999999997e-13	H	1	7.77818m	-21.826	2.389810648593531e-06
789	5.471430000000001e-12	Fe	6	3630.58A	-21.826	2.389810648593531e-06
790	3.1162200000000002e-12	Fe	10	6374.54A	-21.826	2.389810648593531e-06
791	3.1470599999999997e-12	S	3	6312.06A	-21.828000000000003	2.378830466054354e-06
792	2.18027e-13	He	2	9.11102m	-21.829	2.3733593078054757e-06
793	5.641649999999999e-13	H	1	3.52103m	-21.83	2.367900732871387e-06
794	4.21479e-12	He	1	4713.03A	-21.83	2.367900732871387e-06
795	4.18982e-13	He	2	4.74112m	-21.833000000000002	2.3516002188822448e-06
796	5.5887900000000005e-12	He	1	3554.34A	-21.837	2.3300406184853646e-06
797	7.30633e-11	C	5	271.880A	-21.838	2.324681673771983e-06
798	1.45239e-13	H	1	13.6771m	-21.839000000000002	2.3193350542894213e-06
799	3.40768e-13	Al	8	5.82933m	-21.839000000000002	2.3193350542894213e-06
800	3.93388e-11	He	1	504.958A	-21.839000000000002	2.3193350542894213e-06
801	6.26584e-11	Mg	8	317.028A	-21.840999999999998	2.3086786776930128e-06
802	9.31895e-14	Na	4	21.3162m	-21.849	2.2665405429191986e-06
803	1.13253e-11	N	3	1753.99A	-21.851	2.2561267350686473e-06
804	3.84387e-13	H	1	5.16782m	-21.857	2.2251715157823264e-06
805	1.09037e-10	C	6	182.181A	-21.857	2.2251715157823264e-06
806	5.06187e-11	Cl	5	392.433A	-21.86	2.209853542812563e-06
807	2.95602e-11	N	2	672.001A	-21.86	2.209853542812563e-06
808	2.64981e-11	C	5	749.657A	-21.862	2.199700188069095e-06
809	6.5408e-13	He	2	3.03701m	-21.866	2.1795332155254814e-06
810	1.26143e-11	Ne	5	1574.76A	-21.87	2.159551134897494e-06
811	1.1308499999999999e-10	C	5	175.659A	-21.873	2.1446848894523415e-06
812	3.93439e-11	He	1	504.893A	-21.873	2.1446848894523415e-06
813	8.89775e-14	H	1	22.3253m	-21.874000000000002	2.1397522510858607e-06
814	3.93555e-11	He	1	504.744A	-21.875999999999998	2.1299209825210136e-06
815	1.38033e-10	C	5	143.911A	-21.877	2.1250223001982044e-06
816	1.29632e-13	He	2	15.3238m	-21.879	2.115258709610084e-06
817	1.06243e-12	He	1	1.86972m	-21.879	2.115258709610084e-06
818	6.68593e-12	Na	6	2971.08A	-21.881	2.105539978645883e-06
819	7.68766e-13	Si	9	2.58394m	-21.884	2.091045543385096e-06
820	9.23487e-11	O	5	215.103A	-21.884	2.091045543385096e-06
821	7.3372e-12	Fe	5	2707.36A	-21.885	2.0862362720911703e-06
822	1.00649e-10	Fe	8	197.363A	-21.886999999999997	2.0766508871148274e-06
823	1.15322e-11	Si	4	1722.53A	-21.888	2.0718747226116023e-06
824	5.12822e-11	N	4	387.356A	-21.889	2.067109542981942e-06
825	2.6496300000000003e-13	He	2	7.49707m	-21.89	2.0623553229612865e-06
826	4.5158000000000003e-13	He	2	4.39887m	-21.891	2.057612037343269e-06
827	3.93483e-11	He	1	504.836A	-21.896	2.034058747119046e-06
828	5.62696e-11	C	5	353.023A	-21.898000000000003	2.0247130960935462e-06
829	1.0136399999999998e-10	Fe	8	195.972A	-21.898000000000003	2.0247130960935462e-06
830	2.6510799999999997e-13	H	1	7.49298m	-21.899	2.0200563851949014e-06
831	1.13599e-11	N	3	1748.65A	-21.901	2.0107750691785532e-06
832	3.93521e-11	He	1	504.787A	-21.901999999999997	2.0061504148522522e-06
833	1.76969e-11	Si	4	1122.48A	-21.901999999999997	2.0061504148522522e-06
834	1.7219200000000001e-13	H	1	11.5362m	-21.901999999999997	2.0061504148522522e-06
835	6.7435e-13	He	2	2.94572m	-21.906999999999996	1.9831862009495e-06
836	6.419219999999999e-12	Fe	4	3094.53A	-21.906999999999996	1.9831862009495e-06
837	7.20699e-13	He	2	2.75628m	-21.908	1.9786249992593015e-06
838	1.2321299999999998e-10	N	6	161.220A	-21.91	1.969534043169875e-06
839	6.170169999999999e-10	C	5	32.1943A	-21.912	1.9604848562295546e-06
840	1.0495900000000001e-10	C	5	189.258A	-21.914	1.951477246526517e-06
841	3.90273e-13	H	1	5.08989m	-21.915	1.946988973407777e-06
842	3.03364e-12	N	2	6548.05A	-21.916	1.9425110230307417e-06
843	7.1087e-14	He	2	27.9439m	-21.916	1.9425110230307417e-06
844	8.34809e-11	Fe	7	237.952A	-21.919	1.9291388712063948e-06
845	1.2938e-10	C	5	153.536A	-21.923000000000002	1.9114524197256647e-06
846	7.2758e-12	Fe	5	2730.21A	-21.933000000000003	1.8679424506419614e-06
847	7.30897e-12	Fe	5	2717.82A	-21.936	1.8550836252592747e-06
848	6.91919e-13	He	2	2.87092m	-21.936999999999998	1.8508170513173617e-06
849	5.01029e-12	He	1	3964.73A	-21.941	1.8338486585974734e-06
850	4.79168e-13	He	2	4.14561m	-21.944000000000003	1.8212245332283372e-06
851	1.68862e-11	C	3	1176.37A	-21.945	1.8170358330371214e-06
852	7.07247e-13	He	2	2.80870m	-21.948	1.8045274463450654e-06
853	8.786110000000001e-12	Fe	6	2260.89A	-21.948	1.8045274463450654e-06
854	1.28436e-13	He	2	15.4664m	-21.949	1.800377148388016e-06
855	3.03863e-13	He	2	6.53732m	-21.95	1.7962363958513997e-06
856	7.9173e-12	Mg	7	2508.99A	-21.95	1.7962363958513997e-06
857	1.02044e-13	He	2	19.4666m	-21.951999999999998	1.7879834392744696e-06
858	1.0551e-11	Si	3	1882.71A	-21.953000000000003	1.7838711914777871e-06
859	1.16472e-13	H	1	17.0552m	-21.953000000000003	1.7838711914777871e-06
860	6.925710000000001e-12	Ar	4	2868.22A	-21.953000000000003	1.7838711914777871e-06
861	5.626630000000001e-12	He	1	3530.43A	-21.953000000000003	1.7838711914777871e-06
862	2.8767200000000006e-14	H	1	69.0524m	-21.954	1.7797684015886118e-06
863	5.32702e-12	O	2R	3729.00A	-21.955	1.7756750478543314e-06
864	1.9037499999999998e-10	Al	6	104.344A	-21.959	1.75939556116306e-06
865	1.06741e-13	H	1	18.6099m	-21.96	1.7553490636614969e-06
866	3.95338e-13	H	1	5.02467m	-21.965	1.7352557490857367e-06
867	2.73254e-13	H	1	7.26960m	-21.967	1.7272829731303286e-06
868	1.82993e-11	N	2	1085.53A	-21.969	1.7193468287529715e-06
869	5.84179e-12	Fe	5	3400.41A	-21.975	1.6957565058841326e-06
870	1.6508000000000001e-10	O	7	120.333A	-21.976	1.6918563741481183e-06
871	1.40639e-10	C	5	141.244A	-21.976	1.6918563741481183e-06
872	5.77457e-12	He	1	3439.99A	-21.976999999999997	1.6879652124661802e-06
873	2.59723e-11	N	5	764.833A	-21.978	1.6840830002077393e-06
874	1.83921e-13	H	1	10.8006m	-21.98	1.676345341676401e-06
875	1.35011e-10	C	5	147.132A	-21.980999999999998	1.672489854379194e-06
876	4.54123e-11	C	5	437.425A	-21.985	1.6571563752279531e-06
877	1.82025e-12	He	1	1.09130m	-21.987	1.6495424333005287e-06
878	9.70564e-13	Fe	5	2.04669m	-21.989	1.6419634742585568e-06
879	5.027229999999999e-13	He	2	3.95138m	-21.991	1.634419337370306e-06
880	4.21683e-11	Ca	8	471.076A	-21.991	1.634419337370306e-06
881	4.79383e-12	He	1	4143.76A	-21.994	1.623168073791959e-06
882	1.42174e-11	O	4	1397.20A	-21.995	1.6194348908169637e-06
883	1.1879299999999998e-10	C	5	167.218A	-22.002	1.5935419176209692e-06
884	1.75373e-13	He	2	11.3270m	-22.003	1.5898768729143507e-06
885	1.16831e-12	He	1	1.70027m	-22.005	1.5825720522208536e-06
886	3.3646100000000003e-13	He	2	5.90394m	-22.006	1.5789322375045305e-06
887	3.99729e-13	H	1	4.96948m	-22.006	1.5789322375045305e-06
888	4.06921e-13	H	1	4.88165m	-22.006999999999998	1.5753007941297653e-06
889	5.86e-11	Mg	8	338.984A	-22.006999999999998	1.5753007941297653e-06
890	4.0215e-12	Ca	7	4939.56A	-22.009	1.5680629444349223e-06
891	5.62258e-11	Na	7	353.298A	-22.011999999999997	1.5572684750525165e-06
892	5.11549e-14	H	1	38.8320m	-22.014	1.5501134763380176e-06
893	1.42426e-10	C	5	139.472A	-22.016	1.5429913518564744e-06
894	7.22112e-12	Fe	5	2750.88A	-22.023000000000003	1.5183206263201384e-06
895	7.848960000000001e-14	He	2	25.3084m	-22.023000000000003	1.5183206263201384e-06
896	4.0355900000000003e-13	H	1	4.92232m	-22.029	1.497488486350295e-06
897	2.42804e-11	Si	4	818.128A	-22.03	1.494044358405224e-06
898	7.19613e-12	He	1	2760.44A	-22.03	1.494044358405224e-06
899	2.80148e-13	H	1	7.09071m	-22.03	1.494044358405224e-06
900	5.22993e-13	He	2	3.79823m	-22.031999999999996	1.4871798481200624e-06
901	5.4549e-11	S	6	364.158A	-22.031999999999996	1.4871798481200624e-06
902	5.69342e-13	He	2	3.48902m	-22.031999999999996	1.4871798481200624e-06
903	1.76315e-12	Fe	6	1.12664m	-22.033	1.483759429384985e-06
904	1.48559e-12	Fe	6	1.33714m	-22.035999999999998	1.4735453013181274e-06
905	8.536760000000001e-12	C	2	2326.93A	-22.037	1.470156241170515e-06
906	4.9549099999999995e-12	He	1	4009.05A	-22.041	1.4566777677352177e-06
907	1.21072e-13	H	1	16.4071m	-22.041999999999998	1.4533275018383289e-06
908	5.90818e-12	Na	4	3362.19A	-22.046999999999997	1.4366913994923214e-06
909	1.9364100000000002e-13	H	1	10.2584m	-22.053	1.4169792545020583e-06
910	7.02084e-12	Fe	4	2829.36A	-22.053	1.4169792545020583e-06
911	9.4084e-14	H	1	21.1135m	-22.057	1.4039883106109854e-06
912	5.65541e-12	He	1	3512.47A	-22.058000000000003	1.4007592271026837e-06
913	3.64049e-13	He	2	5.45654m	-22.059	1.3975375702803854e-06
914	2.1427199999999997e-13	He	2	9.27066m	-22.059	1.3975375702803854e-06
915	5.40562e-13	He	2	3.67478m	-22.061999999999998	1.3879169893166603e-06
916	7.637189999999999e-12	Al	6	2601.02A	-22.066	1.3751924898743368e-06
917	1.22635e-11	C	5	1619.80A	-22.07	1.3625846493441124e-06
918	1.24028e-11	Ne	4	1601.61A	-22.072	1.356324141557164e-06
919	5.5589e-13	He	2	3.57345m	-22.072	1.356324141557164e-06
920	1.31222e-12	Fe	6	1.51380m	-22.074	1.3500923981906527e-06
921	8.723339999999999e-12	C	5	2277.16A	-22.076	1.343889287084094e-06
922	5.59606e-11	Na	7	354.972A	-22.084	1.3193605432414052e-06
923	1.4407e-10	Mg	5	137.881A	-22.084	1.3193605432414052e-06
924	2.8603400000000003e-13	H	1	6.94480m	-22.088	1.3072645730746559e-06
925	5.73494e-14	He	2	34.6376m	-22.088	1.3072645730746559e-06
926	1.52459e-10	N	6	130.293A	-22.088	1.3072645730746559e-06
927	2.95765e-11	N	2	671.630A	-22.089000000000002	1.3042579479895435e-06
928	5.82195e-14	He	2	34.1199m	-22.092	1.2952794994289815e-06
929	6.89188e-14	H	1	28.8230m	-22.093000000000004	1.2923004392483254e-06
930	2.76827e-11	C	5	717.576A	-22.1	1.2716379842003497e-06
931	1.1476e-10	O	6	173.095A	-22.101	1.2687132979958787e-06
932	5.33757e-12	S	3	3721.63A	-22.101999999999997	1.2657953383830171e-06
933	3.87603e-13	He	2	5.12495m	-22.105999999999998	1.2541904569662398e-06
934	3.0091e-12	Fe	7	6601.45A	-22.108	1.2484279752547754e-06
935	3.6001300000000003e-12	Cl	3	5517.71A	-22.113000000000003	1.234137338394397e-06
936	2.46871e-13	He	2	8.04650m	-22.114	1.2312989012818927e-06
937	1.0428599999999999e-13	He	2	19.0481m	-22.116	1.225641596714982e-06
938	2.95759e-12	S	2	6716.44A	-22.119	1.2172043393099064e-06
939	1.32801e-13	H	1	14.9580m	-22.119	1.2172043393099064e-06
940	2.01787e-13	H	1	9.84425m	-22.121	1.2116117933728701e-06
941	1.38975e-10	Mg	5	142.935A	-22.125	1.2005036696826512e-06
942	1.0499e-11	Si	3	1892.03A	-22.125999999999998	1.197742587861597e-06
943	4.90733e-13	He	1	4.04791m	-22.129	1.1894973858825621e-06
944	1.14998e-11	Si	4	1727.38A	-22.131999999999998	1.1813089434747302e-06
945	4.65826e-11	C	5	426.435A	-22.134	1.1758813219005486e-06
946	6.33735e-11	Fe	7	313.450A	-22.135	1.1731768699079224e-06
947	4.9428e-11	C	5	401.887A	-22.138	1.1651007771417955e-06
948	2.9109899999999997e-13	H	1	6.82396m	-22.138	1.1651007771417955e-06
949	2.78668e-11	S	6	712.837A	-22.14	1.1597476253274201e-06
950	1.0726399999999998e-10	N	6	185.192A	-22.141	1.157080279807228e-06
951	5.83068e-12	Fe	5	3406.89A	-22.142	1.1544190690114861e-06
952	1.44216e-10	Mg	5	137.741A	-22.142	1.1544190690114861e-06
953	4.54222e-13	He	2	4.37329m	-22.146	1.1438352913699452e-06
954	4.07873e-13	He	2	4.87026m	-22.146	1.1438352913699452e-06
955	2.06699e-10	O	7	96.1034A	-22.147	1.1412045432022893e-06
956	1.3154199999999998e-10	Ni	9	151.012A	-22.147	1.1412045432022893e-06
957	5.08691e-12	Fe	6	3905.01A	-22.147	1.1412045432022893e-06
958	7.63201e-14	H	1	26.0278m	-22.154	1.1229579444561105e-06
959	5.67781e-12	He	1	3498.61A	-22.154	1.1229579444561105e-06
960	3.06319e-11	S	6	648.490A	-22.159000000000002	1.1101035511616764e-06
961	1.23709e-10	C	5	160.574A	-22.160999999999998	1.1050030886475126e-06
962	4.06502e-14	He	2	48.8668m	-22.162	1.1024616520677385e-06
963	1.6596299999999999e-12	He	1	1.19692m	-22.163	1.0999260606298972e-06
964	1.4318499999999999e-13	He	2	13.8733m	-22.165	1.0948723594371267e-06
965	2.74459e-13	He	2	7.23769m	-22.165	1.0948723594371267e-06
966	1.68974e-11	C	3	1175.59A	-22.166	1.0923542228879678e-06
967	2.2387599999999996e-14	H	1	88.7295m	-22.17	1.0823394591759096e-06
968	8.324980000000001e-14	H	1	23.8613m	-22.171	1.0798501474974787e-06
969	8.542389999999999e-12	C	2	2325.40A	-22.173000000000002	1.0748886867468297e-06
970	2.36252e-10	Si	7	84.0816A	-22.174	1.0724165113694582e-06
971	1.8062400000000003e-10	Al	6	109.977A	-22.174	1.0724165113694582e-06
972	4.25442e-13	He	2	4.66913m	-22.175	1.0699500218376654e-06
973	4.9481e-12	Fe	6	4014.57A	-22.178	1.0625845376953136e-06
974	2.9548899999999996e-13	H	1	6.72257m	-22.179000000000002	1.0601406610754698e-06
975	3.02681e-13	H	1	6.56284m	-22.18	1.0577024052158858e-06
976	7.30042e-12	He	1	2721.00A	-22.180999999999997	1.055269757189163e-06
977	2.08681e-13	H	1	9.51904m	-22.184	1.048005331277811e-06
978	4.4077e-13	He	2	4.50676m	-22.186	1.0431901841672174e-06
979	5.49707e-12	He	1	3613.64A	-22.186999999999998	1.0407909133226997e-06
980	1.42522e-13	H	1	13.9378m	-22.191	1.0312488848742471e-06
981	8.747669999999999e-10	N	6	22.7083A	-22.193	1.0265107266415408e-06
982	1.46256e-10	O	7	135.820A	-22.194000000000003	1.024149817484798e-06
983	5.20967e-11	Na	7	381.300A	-22.201	1.0077747943682844e-06
984	2.9932e-13	H	1	6.63654m	-22.201999999999998	1.0054569766600031e-06
985	1.55306e-12	He	1	1.27905m	-22.201999999999998	1.0054569766600031e-06
986	5.05919e-12	He	1	3926.41A	-22.206	9.9623889169003e-07
987	2.98013e-13	He	2	6.66564m	-22.212	9.825699816618495e-07
988	7.14445e-12	Fe	5	2780.40A	-22.212	9.825699816618495e-07
989	3.87604e-11	C	5	512.494A	-22.213	9.803101334141495e-07
990	1.75784e-13	He	2	11.3005m	-22.215999999999998	9.735617259232662e-07
991	1.981e-12	He	1	1.00275m	-22.221	9.624174570009898e-07
992	4.0151599999999994e-14	H	1	49.4737m	-22.221999999999998	9.602039582738319e-07
993	1.5236200000000001e-12	V	7	1.30376m	-22.221999999999998	9.602039582738319e-07
994	1.1711600000000001e-09	O	7	16.9613A	-22.224	9.557922218281465e-07
995	2.23849e-11	Ar	3	887.403A	-22.226	9.514007554701919e-07
996	5.91089e-13	Fe	5	3.36066m	-22.23	9.426782609149757e-07
997	4.54917e-11	Mg	8	436.661A	-22.233	9.361889094121985e-07
998	2.59701e-11	N	5	764.896A	-22.233	9.361889094121985e-07
999	8.97173e-11	Cr	8	221.412A	-22.234	9.340357346705142e-07
1000	1.40639e-10	Ne	7	141.244A	-22.236	9.297442302909458e-07
1001	2.5322400000000003e-14	He	2	78.4462m	-22.236	9.297442302909458e-07
1002	1.0361100000000001e-12	Fe	5	1.91721m	-22.238000000000003	9.254724435829279e-07
1003	2.72434e-12	Ca	2	7291.47A	-22.24	9.212202839520116e-07
1004	2.14567e-13	H	1	9.25792m	-22.241	9.191015360935501e-07
1005	9.6901e-12	C	5	2049.98A	-22.243000000000002	9.148786481236247e-07
1006	5.695580000000001e-12	He	1	3487.70A	-22.243000000000002	9.148786481236247e-07
1007	6.19891e-14	H	1	32.0451m	-22.245	9.106751625614998e-07
1008	9.49787e-14	H	1	20.9147m	-22.246	9.085806678092274e-07
1009	7.0354e-12	Fe	4	2823.50A	-22.247	9.064909902612016e-07
1010	4.6936300000000003e-14	He	2	42.3222m	-22.248	9.044061188381678e-07
1011	4.82051e-12	He	1	4120.82A	-22.249000000000002	9.023260424863453e-07
1012	3.18283e-13	He	2	6.24114m	-22.250999999999998	8.981802309082818e-07
1013	3.6463200000000003e-13	He	2	5.44781m	-22.250999999999998	8.981802309082818e-07
1014	5.50557e-11	C	5	360.806A	-22.254	8.919972016894272e-07
1015	5.3728e-13	Al	8	3.69722m	-22.255	8.899456650550852e-07
1016	9.101589999999999e-14	Ar	3	21.8253m	-22.258000000000003	8.838193221888386e-07
1017	1.50668e-13	H	1	13.1843m	-22.259	8.817865941554148e-07
1018	4.7575099999999996e-12	Fe	5	4175.39A	-22.259	8.817865941554148e-07
1019	5.20343e-11	C	5	381.757A	-22.26	8.797585412667268e-07
1020	2.0337200000000001e-13	He	2	9.76757m	-22.265	8.69688028520099e-07
1021	2.85869e-11	C	5	694.879A	-22.267	8.656921749946781e-07
1022	3.5870199999999998e-12	Cl	3	5537.87A	-22.268	8.637011382428728e-07
1023	8.58359e-14	He	2	23.1424m	-22.271	8.577554614284243e-07
1024	6.97837e-10	C	6	28.4658A	-22.273000000000003	8.538144330687075e-07
1025	1.25324e-10	C	5	158.505A	-22.275	8.498915120895234e-07
1026	4.29465e-12	Ar	5	4625.39A	-22.279	8.420996598715149e-07
1027	2.9512700000000002e-12	S	2	6730.82A	-22.28	8.401628843987585e-07
1028	5.05983e-11	C	5	392.591A	-22.28	8.401628843987585e-07
1029	3.35852e-13	He	2	5.91465m	-22.281	8.382305633859863e-07
1030	5.86248e-11	C	5	338.841A	-22.285999999999998	8.28635417471248e-07
1031	9.39623e-11	Cr	8	211.409A	-22.287	8.267296088966899e-07
1032	8.2327e-12	Ca	5	2412.87A	-22.287	8.267296088966899e-07
1033	3.99615e-11	C	5	497.090A	-22.287	8.267296088966899e-07
1034	7.1956e-12	Fe	5	2760.64A	-22.289	8.229311313806697e-07
1035	3.5118e-13	He	2	5.65649m	-22.291	8.191501062835418e-07
1036	2.08769e-12	He	1	9515.06A	-22.291	8.191501062835418e-07
1037	2.1963200000000001e-13	H	1	9.04441m	-22.291	8.191501062835418e-07
1038	5.4482600000000004e-14	H	1	36.4602m	-22.293000000000003	8.15386453418712e-07
1039	6.6811600000000006e-12	Ne	5	2973.20A	-22.295	8.116400929680365e-07
1040	1.472e-10	C	6	134.949A	-22.295	8.116400929680365e-07
1041	1.39513e-11	S	4	1423.84A	-22.3	8.023493256511999e-07
1042	1.13718e-11	N	3	1746.82A	-22.303	7.968259917439203e-07
1043	3.93539e-12	He	1	5047.64A	-22.304000000000002	7.949933428183764e-07
1044	6.56484e-11	Fe	7	302.589A	-22.309	7.858931292747725e-07
1045	6.9164399999999996e-12	Na	6	2872.06A	-22.309	7.858931292747725e-07
1046	2.26926e-13	He	2	8.75373m	-22.311	7.822822783394545e-07
1047	4.43724e-11	Ca	7	447.676A	-22.311	7.822822783394545e-07
1048	6.07303e-13	Fe	5	3.27093m	-22.311999999999998	7.804830790265304e-07
1049	1.18434e-13	He	2	16.7726m	-22.314	7.768970850142039e-07
1050	8.53006e-11	Fe	8	232.876A	-22.315	7.751102713022246e-07
1051	7.96411e-12	K	5	2494.25A	-22.315	7.751102713022246e-07
1052	2.85577e-11	C	5	695.591A	-22.316999999999997	7.715489630990546e-07
1053	7.37192e-12	He	1	2694.61A	-22.316999999999997	7.715489630990546e-07
1054	5.38212e-11	C	5	369.083A	-22.318	7.69774449726143e-07
1055	1.04699e-13	H	1	18.9729m	-22.318	7.69774449726143e-07
1056	7.118939999999999e-12	Fe	5	2790.37A	-22.319000000000003	7.680040176207417e-07
1057	3.46889e-11	F	4	572.646A	-22.32	7.662376573961954e-07
1058	1.5756199999999998e-13	H	1	12.6074m	-22.320999999999998	7.64475359687432e-07
1059	1.26315e-10	C	5	157.261A	-22.323	7.609629144646227e-07
1060	5.7099199999999996e-12	He	1	3478.94A	-22.325	7.57466607461694e-07
1061	5.1779e-11	Al	8	383.639A	-22.326	7.557244826079829e-07
1062	2.93353e-11	F	4	677.151A	-22.328000000000003	7.522522440131618e-07
1063	5.02602e-14	H	1	39.5233m	-22.33	7.48795958905552e-07
1064	1.58568e-12	He	1	1.25274m	-22.33	7.48795958905552e-07
1065	2.24023e-13	H	1	8.86716m	-22.331	7.470737759901371e-07
1066	1.14213e-12	P	8	1.73925m	-22.331	7.470737759901371e-07
1067	2.4372e-11	Si	4	815.053A	-22.331999999999997	7.453555539855198e-07
1068	2.31215e-13	H	1	8.59135m	-22.331999999999997	7.453555539855198e-07
1069	1.1870299999999999e-14	He	2	167.345m	-22.334	7.419309562902307e-07
1070	1.17948e-10	C	5	168.417A	-22.336	7.385220931920965e-07
1071	1.62239e-10	N	6	122.439A	-22.339000000000002	7.334381428624853e-07
1072	1.7965499999999999e-10	N	6	110.570A	-22.340999999999998	7.300683006975688e-07
1073	9.08207e-12	Fe	6	2187.22A	-22.345	7.233749942847278e-07
1074	2.93545e-13	He	2	6.76709m	-22.348000000000003	7.183953158505583e-07
1075	7.32911e-11	O	5	271.035A	-22.348000000000003	7.183953158505583e-07
1076	5.13069e-12	He	1	3871.69A	-22.35	7.150945891976088e-07
1077	2.47196e-13	He	2	8.03592m	-22.35	7.150945891976088e-07
1078	2.27853e-13	H	1	8.71810m	-22.354	7.08538562596965e-07
1079	4.27101e-12	O	2R	4651.00A	-22.354	7.08538562596965e-07
1080	9.11938e-11	Si	7	217.827A	-22.354	7.08538562596965e-07
1081	7.1822e-11	Mg	5	276.579A	-22.355	7.069089691237302e-07
1082	4.02064e-11	Na	6	494.062A	-22.358	7.020426420094746e-07
1083	1.92647e-12	He	1	1.03113m	-22.361	6.972098144554415e-07
1084	1.46022e-13	He	2	13.6037m	-22.361	6.972098144554415e-07
1085	9.23757e-11	O	5	215.040A	-22.363000000000003	6.940064263395956e-07
1086	6.62115e-14	H	1	30.0015m	-22.365	6.908177564552142e-07
1087	4.79459e-13	Fe	6	4.14310m	-22.366	6.892289197051185e-07
1088	1.77639e-14	H	1	111.825m	-22.369	6.844843011949761e-07
1089	1.93604e-10	N	6	102.603A	-22.371	6.813393815015552e-07
1090	2.6476500000000003e-13	He	2	7.50268m	-22.378	6.704455181899501e-07
1091	1.63448e-13	H	1	12.1534m	-22.378	6.704455181899501e-07
1092	2.32548e-12	Ca	2	8542.09A	-22.38	6.673651008453297e-07
1093	1.1284500000000001e-13	H	1	17.6033m	-22.384	6.612466608241339e-07
1094	1.41282e-11	S	4	1406.02A	-22.386	6.582085083899523e-07
1095	1.40198e-11	S	4	1416.89A	-22.386999999999997	6.566946708292065e-07
1096	5.32046e-11	C	5	373.360A	-22.388	6.551843149982228e-07
1097	2.80093e-13	He	2	7.09210m	-22.388	6.551843149982228e-07
1098	2.0852900000000003e-12	He	1	9526.01A	-22.392	6.491775490929281e-07
1099	9.02432e-12	Fe	6	2201.21A	-22.393	6.476844821621813e-07
1100	2.84935e-11	Fe	8	697.157A	-22.396	6.432258535484641e-07
1101	2.95577e-11	C	5	672.057A	-22.397	6.417464751376225e-07
1102	3.88996e-14	He	2	51.0659m	-22.397	6.417464751376225e-07
1103	1.2934000000000002e-10	C	5	153.583A	-22.397	6.417464751376225e-07
1104	2.4375900000000004e-10	O	7	81.4923A	-22.401	6.358629080886866e-07
1105	5.72165e-12	He	1	3471.80A	-22.401999999999997	6.344004639824804e-07
1106	1.0023000000000001e-10	C	5	198.189A	-22.403000000000002	6.329413834043711e-07
1107	1.69576e-13	He	2	11.7142m	-22.404	6.314856586184796e-07
1108	2.18104e-10	O	7	91.0780A	-22.404	6.314856586184796e-07
1109	5.7618400000000004e-12	He	1	3447.59A	-22.405	6.300332819066825e-07
1110	2.0990400000000003e-12	He	1	9463.57A	-22.406	6.285842455686332e-07
1111	4.72144e-11	F	4	420.729A	-22.408	6.256961633008365e-07
1112	8.72194e-10	N	6	22.7753A	-22.410999999999998	6.21388901209471e-07
1113	4.0539599999999993e-14	H	1	49.0002m	-22.410999999999998	6.21388901209471e-07
1114	2.18481e-11	Fe	8	909.208A	-22.410999999999998	6.21388901209471e-07
1115	3.20949e-14	H	1	61.8928m	-22.413	6.185338785460168e-07
1116	2.62745e-10	O	7	75.6035A	-22.413	6.185338785460168e-07
1117	2.71482e-13	Na	3	7.31706m	-22.413	6.185338785460168e-07
1118	7.14979e-14	He	2	27.7833m	-22.415	6.15691973520158e-07
1119	2.71228e-12	Ca	2	7323.89A	-22.415	6.15691973520158e-07
1120	7.572100000000001e-13	He	1	2.62338m	-22.415	6.15691973520158e-07
1121	3.6481e-13	Fe	8	5.44515m	-22.416999999999998	6.128631258618198e-07
1122	8.53239e-12	C	2	2328.12A	-22.42	6.086442057787867e-07
1123	4.03877e-11	Na	7	491.844A	-22.421	6.072443629507261e-07
1124	1.2810200000000002e-10	C	5	155.067A	-22.421999999999997	6.058477396718284e-07
1125	1.7008900000000005e-10	N	6	116.788A	-22.423000000000002	6.044543285373262e-07
1126	1.16766e-09	O	7	17.0122A	-22.427	5.989126579434938e-07
1127	1.6851300000000002e-13	H	1	11.7881m	-22.428	5.97535197054357e-07
1128	1.09957e-10	N	6	180.656A	-22.429000000000002	5.961609042373525e-07
1129	5.4689e-11	C	5	363.226A	-22.43	5.947897722061208e-07
1130	1.88416e-10	C	6	105.429A	-22.430999999999997	5.934217936910519e-07
1131	7.33755e-11	O	5	270.723A	-22.433000000000003	5.906952682145251e-07
1132	5.26467e-12	Fe	6	3773.16A	-22.434	5.89336706797315e-07
1133	7.59321e-14	H	1	26.1608m	-22.434	5.89336706797315e-07
1134	4.62546e-13	He	1	4.29459m	-22.436999999999998	5.852797414439606e-07
1135	2.36195e-13	He	2	8.41018m	-22.439	5.825906252994161e-07
1136	2.19197e-12	He	1	9062.39A	-22.439	5.825906252994161e-07
1137	7.423060000000001e-12	He	1	2676.05A	-22.439	5.825906252994161e-07
1138	5.49915e-11	C	5	361.228A	-22.44	5.812507040436471e-07
1139	1.89846e-13	He	2	10.4634m	-22.441999999999997	5.785800996444416e-07
1140	8.01893e-11	N	5	247.719A	-22.443	5.772494023417124e-07
1141	1.19739e-13	H	1	16.5898m	-22.445999999999998	5.732756454069515e-07
1142	3.20508e-10	S	8	61.9781A	-22.45	5.680198226982246e-07
1143	5.67296e-12	C	5	3501.60A	-22.451	5.667134133584926e-07
1144	5.82983e-14	Fe	5	34.0738m	-22.451	5.667134133584926e-07
1145	7.978339999999999e-10	N	6	24.8980A	-22.451999999999998	5.654100086768682e-07
1146	1.96505e-12	Fe	6	1.01089m	-22.451999999999998	5.654100086768682e-07
1147	1.3289e-13	Fe	6	14.9481m	-22.453000000000003	5.641096017428155e-07
1148	9.908580000000001e-14	He	2	20.0477m	-22.453000000000003	5.641096017428155e-07
1149	6.05198e-11	Al	8	328.231A	-22.454	5.628121856617252e-07
1150	1.88707e-11	C	5	1052.66A	-22.456	5.602262985591361e-07
1151	2.77023e-12	Ar	4	7170.70A	-22.458000000000002	5.576522925285548e-07
1152	5.66981e-12	Fe	5	3503.55A	-22.458000000000002	5.576522925285548e-07
1153	1.0406e-12	He	1	1.90894m	-22.461	5.538134411488375e-07
1154	3.82093e-11	N	6	519.886A	-22.464000000000002	5.500010162361281e-07
1155	1.81958e-12	He	1	1.09171m	-22.465	5.487360490012573e-07
1156	1.72903e-13	H	1	11.4888m	-22.468000000000004	5.449585766102398e-07
1157	1.80095e-13	H	1	11.0300m	-22.469	5.43705206664687e-07
1158	2.0741599999999998e-13	He	2	9.57713m	-22.47	5.424547193900156e-07
1159	4.92104e-13	He	1	4.03664m	-22.471999999999998	5.399623663487253e-07
1160	5.73138e-12	He	1	3465.91A	-22.474	5.37481464629468e-07
1161	8.545e-12	C	2	2324.69A	-22.476	5.350119616182069e-07
1162	4.91223e-11	Mg	5	404.388A	-22.478	5.325538049426274e-07
1163	8.59491e-13	Sc	5	2.31119m	-22.478	5.325538049426274e-07
1164	4.3823800000000007e-14	H	1	45.3280m	-22.478	5.325538049426274e-07
1165	5.18183e-12	He	1	3833.48A	-22.478	5.325538049426274e-07
1166	2.2274299999999998e-13	He	2	8.91809m	-22.479	5.313289651802059e-07
1167	1.22916e-11	C	5	1616.10A	-22.482	5.276713223113498e-07
1168	2.30791e-10	O	7	86.0711A	-22.482	5.276713223113498e-07
1169	9.678459999999999e-15	N	2	205.244m	-22.482	5.276713223113498e-07
1170	1.4960700000000001e-10	O	7	132.777A	-22.484	5.252468928097582e-07
1171	4.3026199999999997e-13	K	3	4.61683m	-22.485	5.240388584788965e-07
1172	2.33691e-12	C	3	8500.32A	-22.486	5.228336025498916e-07
1173	5.16307e-12	Fe	6	3847.41A	-22.486	5.228336025498916e-07
1174	3.23936e-14	H	1	61.3222m	-22.487	5.216311186326051e-07
1175	2.90671e-11	C	5	683.401A	-22.487	5.216311186326051e-07
1176	1.55412e-12	Cr	9	1.27818m	-22.491	5.168487757913325e-07
1177	1.7673399999999998e-13	H	1	11.2398m	-22.491	5.168487757913325e-07
1178	5.4051199999999995e-12	Fe	6	3675.12A	-22.493000000000002	5.144740713741942e-07
1179	1.2264000000000002e-13	He	2	16.1974m	-22.494	5.132908138450851e-07
1180	1.3194599999999999e-10	C	5	150.550A	-22.495	5.121102777327703e-07
1181	8.01609e-10	N	7	24.7807A	-22.497	5.09757344736596e-07
1182	1.1464100000000001e-10	N	6	173.275A	-22.499000000000002	5.074152224855346e-07
1183	9.15886e-12	Fe	6	2168.88A	-22.5	5.062481998583557e-07
1184	8.407810000000001e-14	H	1	23.6262m	-22.5	5.062481998583557e-07
1185	4.49059e-14	F	4	44.2357m	-22.503	5.027632117635413e-07
1186	1.25625e-13	H	1	15.8125m	-22.503	5.027632117635413e-07
1187	2.2754599999999997e-12	Fe	7	8729.85A	-22.506999999999998	4.981538509322064e-07
1188	8.88838e-11	P	7	223.488A	-22.511	4.935867489749785e-07
1189	2.7349e-12	Ar	4	7263.33A	-22.511999999999997	4.924515309543052e-07
1190	1.457e-11	Fe	7	1363.38A	-22.514	4.901889216949658e-07
1191	3.55262e-12	Fe	6	5591.49A	-22.516	4.879367081808737e-07
1192	7.94137e-11	Al	8	250.139A	-22.516	4.879367081808737e-07
1193	5.20026e-11	O	7	381.989A	-22.516	4.879367081808737e-07
1194	2.4226400000000003e-10	Si	7	81.9951A	-22.516	4.879367081808737e-07
1195	5.23104e-12	Fe	5	3797.42A	-22.518	4.8569484264791e-07
1196	5.707419999999999e-14	Si	2	34.8046m	-22.519000000000002	4.845777755081035e-07
1197	2.04019e-10	N	6	97.3656A	-22.522	4.812419655652178e-07
1198	7.127560000000001e-12	O	5	2786.99A	-22.524	4.790308595805121e-07
1199	1.89259e-13	He	2	10.4959m	-22.524	4.790308595805121e-07
1200	9.65963e-11	Cr	8	205.644A	-22.525	4.779291191764521e-07
1201	5.92012e-12	He	1	3355.42A	-22.526	4.768299127050017e-07
1202	1.06643e-09	O	7	18.6270A	-22.528000000000002	4.746390782618117e-07
1203	1.91831e-11	P	4	1035.52A	-22.528000000000002	4.746390782618117e-07
1204	8.6808e-11	S	9	228.832A	-22.529	4.735474386744899e-07
1205	6.30471e-13	Fe	5	3.15073m	-22.529	4.735474386744899e-07
1206	1.4291e-13	He	2	13.9000m	-22.53	4.724583097885439e-07
1207	3.58952e-12	Ar	10	5534.02A	-22.531	4.7137168582952847e-07
1208	7.753739999999999e-10	C	6	25.6192A	-22.531999999999996	4.702875610362676e-07
1209	1.33733e-10	C	5	148.538A	-22.535	4.6705012423785285e-07
1210	3.25983e-14	He	2	60.9371m	-22.535999999999998	4.6597593876043974e-07
1211	2.42569e-10	Si	7	81.8920A	-22.54	4.617038456752383e-07
1212	5.73953e-12	He	1	3460.99A	-22.54	4.617038456752383e-07
1213	2.15678e-12	He	1	9210.23A	-22.541	4.606419562973022e-07
1214	6.99947e-11	Ne	3	283.799A	-22.543000000000003	4.5852549875773735e-07
1215	5.3544399999999995e-14	H	1	37.0990m	-22.544	4.5747091937486516e-07
1216	3.4766e-11	F	4	571.377A	-22.546	4.553690314265255e-07
1217	1.0473e-11	N	6	1896.74A	-22.546	4.553690314265255e-07
1218	1.22635e-11	C	5	1619.80A	-22.548000000000002	4.532768007760787e-07
1219	6.01862e-14	He	2	33.0050m	-22.549	4.522342930635789e-07
1220	5.13627e-12	He	1	3867.48A	-22.551	4.501564652276257e-07
1221	1.4331e-14	H	1	138.612m	-22.552	4.491211340877359e-07
1222	1.73398e-11	Ne	5	1145.60A	-22.553	4.480881841433904e-07
1223	1.3069000000000002e-13	H	1	15.1996m	-22.553	4.480881841433904e-07
1224	1.60479e-13	He	2	12.3782m	-22.557	4.4398008697826633e-07
1225	7.460910000000001e-12	He	1	2662.47A	-22.557	4.4398008697826633e-07
1226	1.54977e-10	O	7	128.177A	-22.558000000000003	4.4295896111415413e-07
1227	2.7487e-10	O	7	72.2684A	-22.559	4.419401837743659e-07
1228	6.36956e-12	Cl	4	3118.66A	-22.56	4.4092374955743815e-07
1229	2.5499700000000002e-14	H	1	77.9009m	-22.56	4.4092374955743815e-07
1230	9.097200000000001e-14	H	1	21.8358m	-22.561	4.399096530743343e-07
1231	1.01645e-12	He	1	1.95430m	-22.564	4.368813363234067e-07
1232	7.60885e-12	He	1	2610.71A	-22.564	4.368813363234067e-07
1233	2.61313e-11	C	5	760.179A	-22.565	4.3587653713274403e-07
1234	1.75807e-13	He	2	11.2990m	-22.565	4.3587653713274403e-07
1235	2.30834e-11	Si	4	860.551A	-22.566999999999997	4.3387386635836207e-07
1236	7.33445e-11	O	5	270.838A	-22.570999999999998	4.298960868419993e-07
1237	2.2634599999999997e-12	He	1	8776.14A	-22.572	4.289073532793274e-07
1238	4.2067e-11	C	5	472.210A	-22.576	4.24975107028564e-07
1239	2.2492e-11	Ar	3	883.180A	-22.579	4.220495989694708e-07
1240	1.88999e-11	C	5	1051.03A	-22.579	4.220495989694708e-07
1241	4.53687e-11	C	5	437.845A	-22.58	4.210789118281263e-07
1242	2.37564e-12	He	1	8361.73A	-22.58	4.210789118281263e-07
1243	8.37403e-14	He	2	23.7215m	-22.581	4.2011045720525174e-07
1244	6.28909e-11	Si	7	315.856A	-22.581999999999997	4.1914422996620394e-07
1245	6.10568e-11	Al	8	325.344A	-22.584	4.172184371599913e-07
1246	3.53321e-11	Ne	5	562.222A	-22.586	4.1530149256799396e-07
1247	5.2261e-11	Na	3	380.101A	-22.59	4.1149398559801346e-07
1248	2.60599e-14	H	1	76.2261m	-22.59	4.1149398559801346e-07
1249	7.5862e-13	He	1	2.61850m	-22.590999999999998	4.105475756937371e-07
1250	1.42273e-13	H	1	13.9623m	-22.593000000000004	4.0866128092607636e-07
1251	1.35081e-13	H	1	14.7056m	-22.593000000000004	4.0866128092607636e-07
1252	2.74455e-12	Ar	4	7237.77A	-22.594	4.077213860617549e-07
1253	5.219669999999999e-12	He	1	3805.69A	-22.594	4.077213860617549e-07
1254	5.7479e-12	Fe	7	3455.95A	-22.598000000000003	4.039833739259424e-07
1255	4.89285e-12	F	4	4059.90A	-22.601999999999997	4.0027963209138895e-07
1256	5.74642e-12	He	1	3456.84A	-22.601999999999997	4.0027963209138895e-07
1257	1.5036e-13	He	2	13.2113m	-22.605	3.97524126485982e-07
1258	4.90731e-13	He	1	4.04793m	-22.605999999999998	3.9660984636607115e-07
1259	3.01708e-12	N	2R	6584.00A	-22.607	3.9569766903208115e-07
1260	6.16904e-14	H	1	32.2002m	-22.608	3.947875896477418e-07
1261	1.76053e-11	Si	4	1128.32A	-22.609	3.938796033879029e-07
1262	1.0400999999999999e-13	He	2	19.0985m	-22.614	3.8937090085136e-07
1263	4.93844e-11	C	5	402.242A	-22.616	3.87581904066489e-07
1264	1.3891099999999998e-13	H	1	14.3001m	-22.616	3.87581904066489e-07
1265	7.90011e-12	K	5	2514.45A	-22.616	3.87581904066489e-07
1266	9.685789999999999e-14	H	1	20.5089m	-22.616999999999997	3.8669049042360484e-07
1267	2.65437e-11	N	2	748.369A	-22.616999999999997	3.8669049042360484e-07
1268	1.45416e-10	N	6	136.605A	-22.618000000000002	3.8580112697520077e-07
1269	1.62953e-11	C	5	1219.03A	-22.619	3.849138090059729e-07
1270	1.6486400000000002e-10	C	6	120.490A	-22.619	3.849138090059729e-07
1271	5.3676e-12	He	1	3700.80A	-22.621	3.8314529069795737e-07
1272	4.72915e-11	F	4	420.043A	-22.622	3.8226408098266173e-07
1273	3.10056e-11	Ca	7	640.673A	-22.63	3.7528697519515364e-07
1274	1.96137e-14	H	1	101.278m	-22.631	3.744238391039767e-07
1275	4.57601e-12	O	2R	4341.00A	-22.631	3.744238391039767e-07
1276	1.68596e-13	Fe	7	11.7823m	-22.631999999999998	3.73562688170725e-07
1277	4.20486e-12	Ne	4	4724.17A	-22.633000000000003	3.7270351782965283e-07
1278	7.00498e-11	Ne	3	283.576A	-22.634	3.7184632352553676e-07
1279	2.28863e-11	C	5	867.962A	-22.638	3.6843721594003176e-07
1280	6.77027e-11	Fe	7	293.407A	-22.639	3.6758983385797545e-07
1281	1.53175e-12	He	1	1.29684m	-22.64	3.667444007006229e-07
1282	2.29325e-12	Ca	2	8662.14A	-22.64	3.667444007006229e-07
1283	1.2158e-13	He	2	16.3386m	-22.64	3.667444007006229e-07
1284	3.06587e-12	C	5	6479.22A	-22.64	3.667444007006229e-07
1285	1.36907e-13	He	2	14.5094m	-22.647	3.60880563265126e-07
1286	9.40639e-13	He	1	2.11180m	-22.647	3.60880563265126e-07
1287	3.57805e-14	H	1	55.5175m	-22.649	3.592224676909748e-07
1288	4.5002e-11	C	5	441.412A	-22.65	3.5839627894178267e-07
1289	1.63135e-14	N	2	121.767m	-22.651	3.575719903739811e-07
1290	4.47644e-12	He	1	4437.55A	-22.651	3.575719903739811e-07
1291	7.94629e-11	Fe	7	249.984A	-22.654	3.551104821062162e-07
1292	9.71635e-13	Al	9	2.04444m	-22.654	3.551104821062162e-07
1293	1.85437e-10	N	6	107.122A	-22.656	3.53478897646841e-07
1294	2.37495e-12	Fe	5	8364.15A	-22.658	3.518548096371095e-07
1295	7.48969e-12	He	1	2652.24A	-22.658	3.518548096371095e-07
1296	5.75231e-12	He	1	3453.30A	-22.659000000000002	3.510455660312155e-07
1297	1.80208e-10	N	6	110.230A	-22.662	3.4862898535261345e-07
1298	2.7587900000000002e-14	He	2	72.0042m	-22.666	3.4543273560292113e-07
1299	1.01923e-13	H	1	19.4896m	-22.666999999999998	3.4463826235743545e-07
1300	6.85844e-14	H	1	28.9635m	-22.668000000000003	3.438456163497034e-07
1301	4.2036e-12	Ne	4	4725.58A	-22.671	3.414785997760806e-07
1302	2.20792e-12	He	1	8996.90A	-22.671999999999997	3.4069322079063357e-07
1303	5.1142e-14	He	2	38.8417m	-22.671999999999997	3.4069322079063357e-07
1304	1.22348e-11	O	7	1623.61A	-22.673000000000002	3.399096481267226e-07
1305	1.9814200000000002e-10	O	7	100.254A	-22.673000000000002	3.399096481267226e-07
1306	4.2137199999999995e-12	Ne	4	4714.23A	-22.675	3.383479051553919e-07
1307	2.62455e-11	C	5	756.870A	-22.676	3.3756972656776347e-07
1308	1.47708e-11	P	3	1344.85A	-22.678	3.3601873455942357e-07
1309	6.0244e-12	He	1	3297.33A	-22.678	3.3601873455942357e-07
1310	9.32472e-11	Cr	8	213.030A	-22.680999999999997	3.3370559786106003e-07
1311	2.29156e-11	C	5	866.853A	-22.682	3.32938096283922e-07
1312	1.17761e-13	He	2	16.8684m	-22.683000000000003	3.321723599114247e-07
1313	4.01677e-12	C	5	4945.38A	-22.688000000000002	3.2837001434993813e-07
1314	2.3146e-12	He	1	8582.23A	-22.691999999999997	3.253594999628195e-07
1315	7.728000000000001e-10	C	6	25.7045A	-22.697	3.2163514056427753e-07
1316	7.141210000000001e-14	He	2	27.8167m	-22.698	3.2089540026855467e-07
1317	4.89378e-11	C	5	405.913A	-22.698	3.2089540026855467e-07
1318	1.74459e-10	C	6	113.863A	-22.7	3.194210198305068e-07
1319	5.24845e-12	He	1	3784.82A	-22.7	3.194210198305068e-07
1320	1.45485e-14	H	1	136.540m	-22.7	3.194210198305068e-07
1321	2.2583e-11	Ar	3	879.622A	-22.7	3.194210198305068e-07
1322	1.98033e-12	He	1	1.00309m	-22.706	3.1503839913822875e-07
1323	1.0631400000000002e-13	H	1	18.6848m	-22.706999999999997	3.1431383092676753e-07
1324	1.1350499999999999e-13	H	1	17.5009m	-22.706999999999997	3.1431383092676753e-07
1325	4.39265e-14	H	1	45.2220m	-22.71	3.121501097340342e-07
1326	5.75738e-12	He	1	3450.26A	-22.71	3.121501097340342e-07
1327	3.32271e-11	Ca	8	597.839A	-22.713	3.1000128349322484e-07
1328	2.5162900000000003e-10	O	7	78.9433A	-22.715	3.085769569750833e-07
1329	8.898139999999999e-14	He	2	22.3243m	-22.72	3.050447057575403e-07
1330	1.14894e-11	S	3	1728.94A	-22.723000000000003	3.0294479277365237e-07
1331	7.44703e-14	H	1	26.6743m	-22.723000000000003	3.0294479277365237e-07
1332	1.17289e-14	H	1	169.363m	-22.723000000000003	3.0294479277365237e-07
1333	1.63081e-11	C	5	1218.07A	-22.724	3.022480390849848e-07
1334	1.0430899999999999e-13	He	2	19.0438m	-22.725	3.015528878853301e-07
1335	2.4250500000000003e-10	O	7	81.9135A	-22.726	3.0085933548907066e-07
1336	1.12814e-11	C	2	1760.82A	-22.726999999999997	3.001673782190584e-07
1337	1.1014400000000001e-13	H	1	18.0350m	-22.729	2.9878823439145383e-07
1338	9.179e-13	He	1	2.16412m	-22.729	2.9878823439145383e-07
1339	4.26991e-11	Ne	7	465.220A	-22.730999999999998	2.974154271541517e-07
1340	4.61199e-11	Cr	8	430.714A	-22.736	2.940109409119503e-07
1341	5.45928e-11	S	6	363.866A	-22.736	2.940109409119503e-07
1342	2.6649e-13	He	1	7.45411m	-22.737	2.933347345123833e-07
1343	3.8163e-11	C	6	520.517A	-22.737	2.933347345123833e-07
1344	5.19907e-11	C	5	382.077A	-22.738000000000003	2.926600833443733e-07
1345	3.731619999999999e-12	Cl	4	5323.28A	-22.738000000000003	2.926600833443733e-07
1346	1.1625499999999999e-09	O	7	17.0870A	-22.74	2.913154324035418e-07
1347	7.70951e-14	F	4	25.7662m	-22.74	2.913154324035418e-07
1348	7.99507e-11	Al	8	248.459A	-22.741	2.906454255015075e-07
1349	1.92763e-11	P	4	1030.51A	-22.744	2.8864463646567797e-07
1350	6.15536e-11	N	4	322.718A	-22.744	2.8864463646567797e-07
1351	2.85577e-11	C	5	695.589A	-22.745	2.8798077222384377e-07
1352	6.6090600000000005e-12	C	5	3005.64A	-22.748	2.859983265321527e-07
1353	7.51208e-12	He	1	2644.33A	-22.752	2.833762781139311e-07
1354	4.5092600000000004e-13	Fe	6	4.40526m	-22.752	2.833762781139311e-07
1355	5.7617699999999996e-12	He	1	3447.63A	-22.754	2.8207428238351837e-07
1356	1.62941e-11	C	5	1219.12A	-22.754	2.8207428238351837e-07
1357	2.14495e-14	H	1	92.6103m	-22.755	2.814255295367387e-07
1358	9.017339999999999e-14	He	2	22.0292m	-22.756999999999998	2.801324966818926e-07
1359	6.6239e-12	C	5	2998.91A	-22.76	2.7820407813900913e-07
1360	5.29534e-11	C	5	375.131A	-22.761	2.7756422651498553e-07
1361	9.193700000000002e-13	He	1	2.16066m	-22.761999999999997	2.7692584650886023e-07
1362	4.85819e-12	Si	4	4088.86A	-22.763	2.762889347360014e-07
1363	3.83942e-11	C	5	517.381A	-22.766	2.7438697508744916e-07
1364	5.77194e-12	He	1	3441.56A	-22.768	2.731262814527438e-07
1365	5.08204e-14	H	1	39.0875m	-22.768	2.731262814527438e-07
1366	1.01581e-14	H	1	195.553m	-22.77	2.718713801791398e-07
1367	1.92458e-12	Fe	6	1.03215m	-22.77	2.718713801791398e-07
1368	7.95355e-14	H	1	24.9756m	-22.772	2.7062224465315294e-07
1369	2.55219e-11	C	5	778.330A	-22.776999999999997	2.675244574348822e-07
1370	2.54926e-11	C	5	779.224A	-22.779	2.662952942047082e-07
1371	1.111e-13	P	3	17.8797m	-22.781	2.650717784665859e-07
1372	4.11673e-12	C	3	4825.31A	-22.781999999999996	2.644621302936719e-07
1373	9.85651e-12	Fe	7	2015.36A	-22.783	2.63853884272642e-07
1374	4.38242e-14	He	2	45.3276m	-22.784000000000002	2.632470371786427e-07
1375	2.3554099999999998e-14	He	2	84.3354m	-22.785	2.6264158579423136e-07
1376	5.7656e-12	He	1	3445.34A	-22.787	2.614348573213744e-07
1377	8.684410000000001e-10	N	6	22.8737A	-22.791	2.590380081424998e-07
1378	7.73656e-12	Fe	4	2567.61A	-22.793000000000003	2.5784783660499183e-07
1379	2.24576e-12	He	1	8845.32A	-22.794	2.57254803037309e-07
1380	2.85577e-11	C	5	695.591A	-22.794	2.57254803037309e-07
1381	1.12754e-10	C	5	176.176A	-22.795	2.5666313340898086e-07
1382	5.37776e-11	C	5	369.382A	-22.795	2.5666313340898086e-07
1383	8.411419999999999e-12	C	5	2361.61A	-22.796	2.5607282458303805e-07
1384	5.27085e-12	He	1	3768.74A	-22.796	2.5607282458303805e-07
1385	4.90177e-11	C	5	405.251A	-22.799	2.543100316578937e-07
1386	6.13934e-14	He	2	32.3560m	-22.799	2.543100316578937e-07
1387	6.38898e-12	Ar	3	3109.18A	-22.801	2.5314158319910634e-07
1388	7.67213e-14	He	2	25.8917m	-22.801	2.5314158319910634e-07
1389	5.76897e-12	He	1	3443.33A	-22.802	2.5255937371388983e-07
1390	5.89001e-11	Ar	8	337.257A	-22.804000000000002	2.513989687977134e-07
1391	2.35244e-12	He	1	8444.19A	-22.805	2.5082076721440405e-07
1392	2.96648e-11	O	5	669.630A	-22.805999999999997	2.5024389545783406e-07
1393	1.8919e-10	N	6	104.997A	-22.805999999999997	2.5024389545783406e-07
1394	2.95955e-14	H	1	67.1199m	-22.808000000000003	2.490941291978738e-07
1395	2.50037e-12	He	1	7944.61A	-22.811	2.4737937727384787e-07
1396	9.11177e-14	H	1	21.8009m	-22.811	2.4737937727384787e-07
1397	8.39259e-14	H	1	23.6690m	-22.811999999999998	2.468104204945029e-07
1398	6.0959e-12	He	1	3258.66A	-22.813000000000002	2.46242772279434e-07
1399	1.5246700000000002e-10	N	6	130.287A	-22.814	2.456764296190351e-07
1400	2.30682e-11	Si	4	861.118A	-22.815	2.4511138951060767e-07
1401	3.60031e-12	Fe	6	5517.42A	-22.816	2.445476489583693e-07
1402	2.73088e-11	C	5	727.402A	-22.818	2.434240545737389e-07
1403	5.58668e-11	N	6	355.568A	-22.819000000000003	2.4286419478416337e-07
1404	8.54937e-12	C	2	2323.50A	-22.82	2.4230562263637406e-07
1405	5.67064e-14	H	1	35.0304m	-22.822	2.4119232942698214e-07
1406	4.23705e-13	Fe	6	4.68828m	-22.826	2.3898106485935313e-07
1407	6.66192e-14	He	2	29.8179m	-22.829	2.3733593078054757e-07
1408	7.93559e-11	N	6	250.321A	-22.831	2.362454712311247e-07
1409	1.9007e-10	N	6	104.511A	-22.831	2.362454712311247e-07
1410	2.39369e-12	He	1	8298.68A	-22.831	2.362454712311247e-07
1411	8.77562e-14	H	1	22.6360m	-22.834	2.3461916884639586e-07
1412	3.88429e-12	O	5	5114.06A	-22.834	2.3461916884639586e-07
1413	1.27849e-12	C	5	1.55374m	-22.835	2.3407955973204293e-07
1414	5.55597e-11	C	5	357.533A	-22.835	2.3407955973204293e-07
1415	1.57781e-11	Fe	7	1258.99A	-22.837	2.3300406184853645e-07
1416	7.52986e-12	He	1	2638.09A	-22.839000000000002	2.3193350542894214e-07
1417	2.61221e-11	O	5	760.446A	-22.84	2.314000731690453e-07
1418	1.7985099999999998e-12	He	1	1.10450m	-22.842	2.3033688640800803e-07
1419	4.04258e-11	Ca	7	491.381A	-22.842	2.3033688640800803e-07
1420	1.15319e-11	Si	4	1722.56A	-22.842	2.3033688640800803e-07
1421	6.3278100000000006e-15	H	1	313.923m	-22.844	2.2927858454641317e-07
1422	1.95958e-12	He	1	1.01371m	-22.846999999999998	2.2770024187228063e-07
1423	2.79155e-11	C	5	711.592A	-22.846999999999998	2.2770024187228063e-07
1424	3.51232e-11	O	3	565.565A	-22.848000000000003	2.271765458483827e-07
1425	2.72795e-11	C	5	728.182A	-22.849	2.2665405429191987e-07
1426	1.96368e-10	Si	6	101.159A	-22.851	2.2561267350686476e-07
1427	5.73466e-11	C	5	346.393A	-22.855999999999998	2.2303010658903721e-07
1428	1.8024499999999998e-10	C	6	110.208A	-22.857	2.2251715157823265e-07
1429	1.93801e-11	C	5	1024.99A	-22.857	2.2251715157823265e-07
1430	4.97279e-12	Fe	6	3994.63A	-22.858	2.2200537633121487e-07
1431	1.52982e-12	He	1	1.29849m	-22.862	2.1997001880690954e-07
1432	8.33493e-11	Fe	8	238.328A	-22.862	2.1997001880690954e-07
1433	2.56738e-10	O	7	77.3725A	-22.862	2.1997001880690954e-07
1434	3.64894e-14	H	1	54.4390m	-22.863000000000003	2.1946410180269952e-07
1435	1.0805200000000001e-10	O	7	183.841A	-22.863000000000003	2.1946410180269952e-07
1436	5.63169e-11	C	5	352.726A	-22.864	2.1895934837531377e-07
1437	6.79116e-11	Fe	7	292.505A	-22.869	2.164529414404837e-07
1438	6.17716e-14	H	1	32.1579m	-22.871	2.154584305115309e-07
1439	7.60366e-11	O	7	261.248A	-22.872	2.1496288987246091e-07
1440	2.0653499999999997e-10	O	7	96.1797A	-22.875	2.134830957472827e-07
1441	1.55069e-13	Ne	2	12.8101m	-22.875999999999998	2.1299209825210132e-07
1442	5.31672e-14	He	2	37.3623m	-22.877	2.1250223001982046e-07
1443	2.08461e-12	He	1	9529.10A	-22.877	2.1250223001982046e-07
1444	2.4086e-11	P	4	824.731A	-22.877	2.1250223001982046e-07
1445	1.53336e-11	C	3	1295.48A	-22.88	2.1103937495792035e-07
1446	2.60987e-11	O	5	761.128A	-22.881	2.1055399786458832e-07
1447	3.7839300000000006e-14	He	2	52.4969m	-22.881999999999998	2.1006973710759465e-07
1448	9.720619999999999e-15	H	1	204.354m	-22.881999999999998	2.1006973710759465e-07
1449	8.76712e-11	S	9	226.579A	-22.885	2.0862362720911703e-07
1450	5.288619999999999e-12	He	1	3756.08A	-22.886	2.0814380618142974e-07
1451	7.69045e-10	C	6	25.8300A	-22.886999999999997	2.0766508871148274e-07
1452	2.55884e-10	O	7	77.6307A	-22.89	2.0623553229612867e-07
1453	1.91764e-10	N	6	103.588A	-22.891	2.0576120373432694e-07
1454	7.572069999999999e-13	He	1	2.62338m	-22.892	2.0528796609794278e-07
1455	2.027e-14	He	2	97.9991m	-22.894000000000002	2.043447535709677e-07
1456	8.69738e-11	Ne	4	228.396A	-22.895	2.0387477367955951e-07
1457	8.87321e-11	Cr	9	223.870A	-22.896	2.0340587471190457e-07
1458	2.27454e-12	He	1	8733.40A	-22.901	2.0107750691785528e-07
1459	1.03407e-12	Fe	5	1.92100m	-22.901	2.0107750691785528e-07
1460	1.72609e-10	N	6	115.083A	-22.901999999999997	2.006150414852252e-07
1461	4.63492e-14	He	2	42.8583m	-22.901999999999997	2.006150414852252e-07
1462	4.94784e-11	Ne	5	401.477A	-22.905	1.9923401725360688e-07
1463	2.3812200000000002e-12	He	1	8342.14A	-22.906	1.9877579172954835e-07
1464	1.02365e-12	He	1	1.94055m	-22.906999999999996	1.9831862009495003e-07
1465	1.78666e-14	H	1	111.182m	-22.908	1.9786249992593013e-07
1466	2.747e-12	C	2	7231.33A	-22.909000000000002	1.9740742880418992e-07
1467	7.33538e-14	H	1	27.0803m	-22.909000000000002	1.9740742880418992e-07
1468	6.6162e-14	H	1	30.0240m	-22.91	1.9695340431698746e-07
1469	4.7648300000000004e-12	He	1	4168.97A	-22.910999999999998	1.965004240571286e-07
1470	5.1624e-11	C	5	384.791A	-22.912	1.9604848562295546e-07
1471	4.2375300000000005e-14	H	1	46.8774m	-22.916	1.9425110230307414e-07
1472	7.544189999999999e-12	He	1	2633.08A	-22.92	1.924701974925183e-07
1473	1.0567100000000002e-10	N	6	187.984A	-22.92	1.924701974925183e-07
1474	1.02218e-12	He	1	1.94334m	-22.921	1.9202752832222598e-07
1475	2.42762e-11	C	3	818.269A	-22.924	1.9070562011540796e-07
1476	3.5717800000000004e-12	Fe	6	5561.50A	-22.924	1.9070562011540796e-07
1477	9.73942e-13	Fe	5	2.03959m	-22.927	1.8939281186067765e-07
1478	2.59767e-11	N	5	764.704A	-22.932	1.8722485027065272e-07
1479	6.99923e-14	H	1	28.3809m	-22.932	1.8722485027065272e-07
1480	3.77328e-11	Ar	8	526.450A	-22.934	1.8636463022223516e-07
1481	6.14704e-12	He	1	3231.55A	-22.935	1.8593600346699157e-07
1482	1.88707e-11	C	5	1052.66A	-22.935	1.8593600346699157e-07
1483	4.0283e-12	O	3	4931.23A	-22.936999999999998	1.8508170513173618e-07
1484	2.96627e-15	H	1	669.677m	-22.941999999999997	1.8296309237236125e-07
1485	3.81497e-11	N	6	520.698A	-22.941999999999997	1.8296309237236125e-07
1486	2.33957e-11	C	5	849.064A	-22.944000000000003	1.8212245332283371e-07
1487	2.6024e-10	O	7	76.3313A	-22.944000000000003	1.8212245332283371e-07
1488	7.93789e-11	C	6	250.248A	-22.947	1.8086873117270002e-07
1489	4.91715e-13	He	1	4.03983m	-22.948	1.8045274463450656e-07
1490	3.00241e-11	C	5	661.617A	-22.949	1.800377148388016e-07
1491	2.70807e-12	Cl	9	7335.27A	-22.951	1.7921051667813293e-07
1492	2.35113e-10	O	7	84.4888A	-22.954	1.779768401588612e-07
1493	1.54634e-12	He	1	1.28461m	-22.955	1.7756750478543316e-07
1494	2.4760499999999998e-14	H	1	80.2263m	-22.956	1.7715911085723766e-07
1495	8.0806e-11	N	6	245.829A	-22.956999999999997	1.767516562090138e-07
1496	3.28971e-14	He	2	60.3836m	-22.956999999999997	1.767516562090138e-07
1497	2.34119e-10	Si	7	84.8478A	-22.956999999999997	1.767516562090138e-07
1498	1.63063e-10	N	6	121.820A	-22.956999999999997	1.767516562090138e-07
1499	1.9585299999999997e-10	N	6	101.426A	-22.962	1.7472839673115887e-07
1500	2.66575e-13	He	1	7.45174m	-22.963	1.7432653257028914e-07
1501	4.7440600000000003e-14	H	1	41.8723m	-22.963	1.7432653257028914e-07
1502	1.22624e-11	C	5	1619.95A	-22.965	1.7352557490857365e-07
1503	6.15822e-11	N	4	322.568A	-22.965999999999998	1.7312647716113015e-07
1504	5.30296e-12	He	1	3745.92A	-22.968000000000004	1.7233103325317195e-07
1505	5.34109e-11	C	5	371.918A	-22.968000000000004	1.7233103325317195e-07
1506	1.8399999999999998e-10	C	6	107.959A	-22.969	1.7193468287529713e-07
1507	9.37101e-11	Cr	9	211.978A	-22.971999999999998	1.7075109284362285e-07
1508	1.09473e-11	Ne	3	1814.56A	-22.973000000000003	1.7035837622785137e-07
1509	1.86558e-10	N	6	106.478A	-22.973000000000003	1.7035837622785137e-07
1510	1.44458e-10	O	7	137.510A	-22.974	1.6996656283523476e-07
1511	9.64555e-13	He	1	2.05944m	-22.978	1.6840830002077394e-07
1512	2.8779900000000004e-14	He	2	69.0220m	-22.979	1.6802097167897477e-07
1513	4.00992e-11	C	5	495.383A	-22.980999999999998	1.6724898543791938e-07
1514	9.65171e-13	He	1	2.05813m	-22.982	1.6686432344566902e-07
1515	2.84014e-11	C	5	699.418A	-22.984	1.660976515205154e-07
1516	1.7569299999999998e-14	He	2	113.064m	-22.988000000000003	1.6457485909819292e-07
1517	1.65578e-11	C	5	1199.70A	-22.988000000000003	1.6457485909819292e-07
1518	5.45227e-12	Fe	6	3643.34A	-22.989	1.641963474258557e-07
1519	1.06228e-11	C	5	1869.98A	-22.989	1.641963474258557e-07
1520	1.02168e-11	Fe	6	1944.30A	-22.99	1.6381870630620724e-07
1521	3.92341e-11	C	5	506.306A	-22.99	1.6381870630620724e-07
1522	1.00102e-11	Fe	6	1984.42A	-22.99	1.6381870630620724e-07
1523	5.23702e-11	Ne	3	379.308A	-22.991	1.6344193373703062e-07
1524	2.42914e-11	C	3	817.758A	-22.991999999999997	1.6306602772071784e-07
1525	1.09791e-10	O	7	180.930A	-22.993000000000002	1.6269098626424867e-07
1526	3.38075e-12	Fe	6	5875.76A	-22.993000000000002	1.6269098626424867e-07
1527	5.19197e-11	O	7	382.599A	-22.995	1.619434890816964e-07
1528	7.55593e-12	He	1	2628.99A	-22.995	1.619434890816964e-07
1529	8.82002e-11	S	9	225.220A	-22.997	1.6119942633672884e-07
1530	2.06387e-12	He	1	9624.88A	-22.998	1.6082867794431292e-07
1531	1.50668e-10	N	6	131.843A	-22.999000000000002	1.604587822495374e-07
1532	2.29693e-12	He	1	8648.25A	-22.999000000000002	1.604587822495374e-07
1533	2.55726e-12	Fe	5	7767.87A	-22.999000000000002	1.604587822495374e-07
1534	5.902280000000001e-14	H	1	33.6556m	-23.0	1.6008973729125352e-07
1535	2.4036200000000002e-12	He	1	8264.41A	-23.0	1.6008973729125352e-07
1536	6.61028e-12	C	5	3005.09A	-23.000999999999998	1.597215411128203e-07
1537	5.1830999999999995e-14	H	1	38.3254m	-23.000999999999998	1.597215411128203e-07
1538	2.60703e-12	C	5	7619.57A	-23.002	1.5935419176209692e-07
1539	2.541e-10	O	7	78.1758A	-23.003	1.5898768729143505e-07
1540	3.06465e-14	H	1	64.8181m	-23.005	1.5825720522208538e-07
1541	6.74485e-11	Fe	7	294.513A	-23.005	1.5825720522208538e-07
1542	1.74785e-11	Ne	5	1136.51A	-23.006	1.5789322375045304e-07
1543	4.39443e-12	C	5	4520.38A	-23.011	1.5608583496387118e-07
1544	2.2228900000000003e-10	O	7	89.3632A	-23.011999999999997	1.5572684750525166e-07
1545	2.83678e-11	Ar	8	700.246A	-23.013	1.553686856948729e-07
1546	1.3742600000000003e-10	Mg	5	144.547A	-23.017	1.539442570224848e-07
1547	2.6002e-11	C	5	763.958A	-23.017	1.539442570224848e-07
1548	4.85283e-12	Fe	5	4093.38A	-23.018	1.535901950564482e-07
1549	2.63755e-10	O	7	75.3142A	-23.018	1.535901950564482e-07
1550	1.8657400000000002e-10	C	6	106.469A	-23.02	1.5288451221126668e-07
1551	5.5661300000000005e-14	H	1	35.6881m	-23.023000000000003	1.5183206263201386e-07
1552	2.1561e-12	He	1	9213.12A	-23.026	1.5078685806470651e-07
1553	2.27962e-11	P	5	871.394A	-23.028000000000002	1.500940553830238e-07
1554	7.00043e-12	C	2	2837.60A	-23.029	1.497488486350295e-07
1555	8.14597e-15	H	1	243.856m	-23.03	1.4940443584052238e-07
1556	7.28902e-11	O	5	272.526A	-23.033	1.4837594293849848e-07
1557	2.54975e-11	Ti	4	779.074A	-23.035	1.4769421740562282e-07
1558	2.86528e-11	Ne	5	693.281A	-23.037	1.4701562411705152e-07
1559	1.9341499999999997e-10	N	6	102.704A	-23.038	1.4667749756449437e-07
1560	1.0624e-11	C	5	1869.77A	-23.038	1.4667749756449437e-07
1561	8.3714e-11	Fe	8	237.290A	-23.039	1.4634014868142806e-07
1562	1.09515e-12	He	1	1.81386m	-23.04	1.460035756792635e-07
1563	5.5827e-11	C	6	355.822A	-23.04	1.460035756792635e-07
1564	2.89296e-11	Ne	5	686.649A	-23.041999999999998	1.453327501838329e-07
1565	6.18488e-12	He	1	3211.78A	-23.043000000000003	1.4499849413391568e-07
1566	2.04465e-12	Fe	5	9715.32A	-23.045	1.4433228656871365e-07
1567	5.31469e-12	He	1	3737.65A	-23.045	1.4433228656871365e-07
1568	1.77682e-11	P	5	1117.98A	-23.045	1.4433228656871365e-07
1569	2.77889e-11	C	5	714.834A	-23.046	1.4400033152126143e-07
1570	5.8732e-11	Ar	8	338.222A	-23.048000000000002	1.4333871009667866e-07
1571	4.87729e-10	C	5	40.7285A	-23.049	1.4300904021169955e-07
1572	1.50399e-14	H	1	132.078m	-23.051	1.4235197335696847e-07
1573	4.31486e-12	N	5	4603.74A	-23.051	1.4235197335696847e-07
1574	3.57117e-14	H	1	55.6245m	-23.051	1.4235197335696847e-07
1575	4.96994e-12	F	4	3996.92A	-23.053	1.4169792545020584e-07
1576	6.33282e-12	He	1	3136.75A	-23.054000000000002	1.4137202926519337e-07
1577	2.0473500000000002e-10	O	7	97.0252A	-23.054000000000002	1.4137202926519337e-07
1578	1.99606e-10	N	6	99.5185A	-23.055999999999997	1.407224837925536e-07
1579	1.0441299999999999e-10	N	5	190.249A	-23.059	1.3975375702803852e-07
1580	1.5327799999999998e-14	He	2	129.597m	-23.06	1.394323323063164e-07
1581	4.82604e-12	Si	4	4116.10A	-23.063000000000002	1.384724868821623e-07
1582	6.54066e-11	N	6	303.707A	-23.065	1.3783626359664296e-07
1583	7.56565e-12	He	1	2625.61A	-23.066	1.375192489874337e-07
1584	7.5823e-13	He	1	2.61985m	-23.069000000000003	1.365725731362135e-07
1585	2.04088e-11	Ne	7	973.330A	-23.069000000000003	1.365725731362135e-07
1586	2.62209e-10	O	7	75.7582A	-23.072	1.356324141557164e-07
1587	4.05125e-12	Fe	6	4903.29A	-23.072	1.356324141557164e-07
1588	2.9615999999999997e-13	Cl	5	6.70733m	-23.076999999999998	1.3407984274942535e-07
1589	1.3452100000000001e-14	He	2	147.668m	-23.079	1.3346380183041808e-07
1590	4.27167e-13	He	1	4.65028m	-23.08	1.3315684360420945e-07
1591	1.19801e-11	C	1	1658.12A	-23.081	1.3285059136232914e-07
1592	1.0936799999999998e-12	He	1	1.81630m	-23.083000000000002	1.3224019834041566e-07
1593	7.1058e-12	Mg	2	2795.53A	-23.084	1.319360543241405e-07
1594	4.7293900000000004e-14	H	1	42.0022m	-23.085	1.316326098196905e-07
1595	2.42139e-12	He	1	8203.75A	-23.086	1.3132986321823518e-07
1596	4.98329e-11	Ca	7	398.621A	-23.087	1.3102781291464005e-07
1597	4.0102099999999995e-14	H	1	49.5347m	-23.088	1.307264573074656e-07
1598	5.365010000000001e-13	He	1	3.70260m	-23.088	1.307264573074656e-07
1599	6.27488e-12	Si	4	3165.71A	-23.089000000000002	1.3042579479895435e-07
1600	2.31471e-12	He	1	8581.85A	-23.09	1.3012582379502468e-07
1601	2.0191400000000002e-12	Fe	5	9838.08A	-23.09	1.3012582379502468e-07
1602	2.02179e-10	N	6	98.2520A	-23.090999999999998	1.2982654270525913e-07
1603	2.0925799999999998e-14	H	1	94.9279m	-23.093000000000004	1.2923004392483255e-07
1604	1.7020199999999998e-10	N	6	116.711A	-23.093000000000004	1.2923004392483255e-07
1605	9.40092e-13	He	1	2.11303m	-23.094	1.289328230715975e-07
1606	3.52354e-12	Fe	6	5637.65A	-23.094	1.289328230715975e-07
1607	1.62953e-11	C	5	1219.03A	-23.096	1.283404305598944e-07
1608	1.06884e-12	He	1	1.85851m	-23.099	1.2745694125028354e-07
1609	3.99549e-12	Fe	6	4971.72A	-23.099	1.2745694125028354e-07
1610	5.2796900000000005e-12	Si	4	3762.43A	-23.1	1.2716379842003498e-07
1611	8.947539999999999e-12	Fe	6	2220.10A	-23.1	1.2716379842003498e-07
1612	3.11319e-12	N	4	6380.75A	-23.105999999999998	1.2541904569662398e-07
1613	4.39324e-14	H	1	45.2160m	-23.109	1.245556670589547e-07
1614	2.6886299999999996e-10	O	7	73.8832A	-23.109	1.245556670589547e-07
1615	2.28863e-11	C	5	867.962A	-23.115	1.2284669923935908e-07
1616	8.66724e-14	Fe	3	22.9190m	-23.116	1.2256415967149819e-07
1617	5.32442e-12	He	1	3730.82A	-23.116999999999997	1.2228226992661204e-07
1618	8.90657e-11	O	7	223.032A	-23.119	1.2172043393099063e-07
1619	1.48719e-11	C	2	1335.71A	-23.123	1.206044942850347e-07
1620	1.32303e-11	C	5	1501.43A	-23.125	1.2005036696826512e-07
1621	1.8064099999999998e-12	He	1	1.09966m	-23.125999999999998	1.1977425878615971e-07
1622	2.63224e-11	K	4	754.659A	-23.125999999999998	1.1977425878615971e-07
1623	4.2726499999999995e-13	He	1	4.64921m	-23.128	1.1922394605500642e-07
1624	1.68917e-11	C	3	1175.99A	-23.128	1.1922394605500642e-07
1625	2.42857e-11	C	3	817.950A	-23.13	1.1867616178117989e-07
1626	8.03337e-13	He	1	2.47274m	-23.131	1.1840321418329851e-07
1627	7.57381e-12	He	1	2622.78A	-23.131	1.1840321418329851e-07
1628	6.97484e-11	O	5	284.802A	-23.133000000000003	1.1785920082988783e-07
1629	2.13536e-12	He	1	9302.62A	-23.133000000000003	1.1785920082988783e-07
1630	2.59911e-14	H	1	76.4279m	-23.135	1.1731768699079224e-07
1631	3.82611e-12	Ar	3	5191.82A	-23.136999999999997	1.167786611817866e-07
1632	1.99119e-11	P	5	997.615A	-23.136999999999997	1.167786611817866e-07
1633	3.54103e-11	Si	4	560.980A	-23.138	1.1651007771417955e-07
1634	2.72365e-10	O	7	72.9332A	-23.138	1.1651007771417955e-07
1635	1.68957e-11	C	3	1175.71A	-23.139	1.1624211197140819e-07
1636	6.21366e-12	He	1	3196.90A	-23.145	1.1464721040384599e-07
1637	1.04281e-13	He	1	19.0490m	-23.147	1.1412045432022893e-07
1638	1.7607e-11	N	6	1128.22A	-23.149	1.1359611846097272e-07
1639	8.39041e-12	K	6	2367.52A	-23.15	1.1333485463850741e-07
1640	6.867229999999999e-13	Fe	5	2.89265m	-23.15	1.1333485463850741e-07
1641	3.84714e-11	Si	4	516.344A	-23.15	1.1333485463850741e-07
1642	7.00532e-13	Fe	4	2.83562m	-23.154	1.1229579444561106e-07
1643	2.30442e-10	O	7	86.2017A	-23.154	1.1229579444561106e-07
1644	1.0581199999999999e-09	N	7	18.7733A	-23.154	1.1229579444561106e-07
1645	3.19264e-12	K	5	6221.94A	-23.158	1.1126626041382291e-07
1646	2.20725e-12	He	1	8999.66A	-23.158	1.1126626041382291e-07
1647	2.28864e-11	C	5	867.959A	-23.16	1.1075503838436537e-07
1648	1.14629e-12	He	1	1.73294m	-23.160999999999998	1.1050030886475126e-07
1649	2.55387e-11	C	5	777.817A	-23.163	1.0999260606298974e-07
1650	3.7573300000000003e-14	H	1	52.8686m	-23.166	1.0923542228879676e-07
1651	2.43572e-12	He	1	8155.46A	-23.166999999999998	1.089841877892167e-07
1652	2.5502299999999997e-12	He	1	7789.27A	-23.166999999999998	1.089841877892167e-07
1653	3.89857e-11	Ca	7	509.531A	-23.166999999999998	1.089841877892167e-07
1654	1.50172e-11	C	5	1322.78A	-23.168000000000003	1.0873353111294944e-07
1655	6.89393e-15	H	1	288.144m	-23.168000000000003	1.0873353111294944e-07
1656	3.03815e-14	H	1	65.3834m	-23.171	1.0798501474974786e-07
1657	5.75863e-11	Si	9	344.951A	-23.171	1.0798501474974786e-07
1658	1.32291e-11	C	5	1501.57A	-23.171	1.0798501474974786e-07
1659	3.8242e-11	Ar	8	519.441A	-23.171999999999997	1.0773665610770337e-07
1660	2.3290400000000003e-12	He	1	8529.02A	-23.174	1.072416511369458e-07
1661	1.27589e-11	C	5	1556.90A	-23.174	1.072416511369458e-07
1662	2.4928799999999998e-12	Mn	9	7968.49A	-23.174	1.072416511369458e-07
1663	1.15955e-11	S	3	1713.11A	-23.174	1.072416511369458e-07
1664	7.90676e-11	P	8	251.234A	-23.176	1.0674892050743868e-07
1665	5.29135e-13	S	9	3.75414m	-23.178	1.0625845376953136e-07
1666	9.1103e-10	O	7	21.8044A	-23.18	1.0577024052158857e-07
1667	1.88707e-11	C	5	1052.66A	-23.180999999999997	1.055269757189163e-07
1668	3.96614e-11	N	6	500.851A	-23.182	1.0528427040976354e-07
1669	6.36847e-11	Fe	7	311.919A	-23.183000000000003	1.0504212330733089e-07
1670	1.27799e-14	H	1	155.436m	-23.184	1.048005331277811e-07
1671	5.33257e-12	He	1	3725.12A	-23.184	1.048005331277811e-07
1672	1.7138e-11	P	2	1159.09A	-23.186999999999998	1.0407909133226996e-07
1673	1.66911e-11	Mg	6	1190.12A	-23.188000000000002	1.0383971606479795e-07
1674	3.4211800000000004e-14	H	1	58.0633m	-23.191	1.0312488848742472e-07
1675	7.5807e-12	He	1	2620.40A	-23.191999999999997	1.0288770782559788e-07
1676	2.74461e-11	Fe	8	723.763A	-23.193	1.026510726641541e-07
1677	6.48929e-11	Fe	7	306.111A	-23.198	1.0147603555200406e-07
1678	2.40095e-11	O	7	827.359A	-23.2	1.0100979551982126e-07
1679	1.37899e-11	Si	8	1440.51A	-23.2	1.0100979551982126e-07
1680	1.62948e-11	C	5	1219.07A	-23.201999999999998	1.0054569766600033e-07
1681	1.49985e-11	Mg	5	1324.43A	-23.204	1.0008373214812494e-07
1682	4.66299e-11	C	5	426.002A	-23.204	1.0008373214812494e-07
1683	9.178969999999998e-13	He	1	2.16413m	-23.206	9.962388916900299e-08
1684	2.60322e-11	C	5	763.071A	-23.209	9.893808313984529e-08
1685	3.77799e-11	O	3	525.794A	-23.209	9.893808313984529e-08
1686	3.5262599999999997e-10	S	9	56.3330A	-23.213	9.803101334141494e-08
1687	6.77839e-11	Fe	7	293.056A	-23.213	9.803101334141494e-08
1688	4.21246e-12	Ne	4	4715.64A	-23.214000000000002	9.780554826731899e-08
1689	2.6649e-13	He	1	7.45412m	-23.214000000000002	9.780554826731899e-08
1690	3.82573e-11	Mg	6	519.233A	-23.215	9.75806017485045e-08
1691	1.31695e-12	He	1	1.50837m	-23.215	9.75806017485045e-08
1692	5.94246e-12	Cl	3	3342.80A	-23.215999999999998	9.735617259232662e-08
1693	7.11892e-11	N	6	279.038A	-23.217	9.71322596088835e-08
1694	1.1403299999999998e-12	He	1	1.74199m	-23.217	9.71322596088835e-08
1695	1.78451e-14	H	1	111.316m	-23.218000000000004	9.690886161101084e-08
1696	5.538e-11	Ne	4	358.694A	-23.218000000000004	9.690886161101084e-08
1697	1.8621e-12	He	1	1.06678m	-23.22	9.646360583697065e-08
1698	6.68568e-11	N	6	297.120A	-23.223000000000003	9.5799555045246e-08
1699	6.54222e-11	C	6	303.635A	-23.223000000000003	9.5799555045246e-08
1700	1.1448200000000002e-12	He	1	1.73517m	-23.224	9.557922218281465e-08
1701	9.41007e-12	Ca	7	2110.98A	-23.224	9.557922218281465e-08
1702	6.6090600000000005e-12	C	5	3005.64A	-23.225	9.53593960719039e-08
1703	7.74528e-14	Fe	7	25.6472m	-23.226999999999997	9.49212594453441e-08
1704	1.78737e-12	C	5	1.11138m	-23.226999999999997	9.49212594453441e-08
1705	1.62941e-11	C	5	1219.12A	-23.232	9.383470477342854e-08
1706	1.90157e-10	Al	6	104.464A	-23.235	9.318875120933227e-08
1707	1.06368e-11	C	5	1867.53A	-23.235	9.318875120933227e-08
1708	5.37444e-11	O	7	369.610A	-23.235	9.318875120933227e-08
1709	1.7839199999999998e-10	N	6	111.353A	-23.236	9.297442302909458e-08
1710	9.26933e-12	Fe	7	2143.03A	-23.239	9.233439160287064e-08
1711	6.2360599999999996e-12	He	1	3185.42A	-23.24	9.212202839520117e-08
1712	1.38904e-12	Si	10	1.43008m	-23.241	9.1910153609355e-08
1713	1.04152e-11	N	6	1907.26A	-23.241999999999997	9.169876612199468e-08
1714	2.4474599999999998e-12	He	1	8116.37A	-23.241999999999997	9.169876612199468e-08
1715	2.9427299999999994e-14	H	1	67.5035m	-23.243000000000002	9.148786481236247e-08
1716	7.96314e-11	Fe	7	249.455A	-23.243000000000002	9.148786481236247e-08
1717	2.54109e-11	Ti	4	781.730A	-23.244	9.127744856228365e-08
1718	5.3394599999999995e-12	He	1	3720.31A	-23.246	9.085806678092272e-08
1719	1.04134e-11	N	6	1907.58A	-23.247	9.064909902612016e-08
1720	7.586589999999999e-12	He	1	2618.36A	-23.248	9.044061188381678e-08
1721	1.75776e-13	He	1	11.3010m	-23.249000000000002	9.023260424863452e-08
1722	1.03853e-10	Co	8	191.276A	-23.25	9.002507501773835e-08
1723	2.2235499999999998e-14	H	1	89.3366m	-23.250999999999998	8.981802309082817e-08
1724	9.18978e-13	He	1	2.16158m	-23.250999999999998	8.981802309082817e-08
1725	2.34078e-12	He	1	8486.27A	-23.250999999999998	8.981802309082817e-08
1726	3.1286400000000003e-12	K	5	6349.22A	-23.252	8.961144737013459e-08
1727	8.04118e-12	O	2	2470.34A	-23.254	8.919972016894271e-08
1728	2.54927e-11	C	5	779.221A	-23.254	8.919972016894271e-08
1729	2.1865e-12	He	1	9085.04A	-23.255	8.899456650550852e-08
1730	2.54926e-11	C	5	779.224A	-23.256	8.878988468240606e-08
1731	1.23926e-11	Al	7	1602.93A	-23.258000000000003	8.838193221888387e-08
1732	2.7092299999999998e-12	Ar	4	7332.15A	-23.261	8.777351527702545e-08
1733	8.38334e-11	O	5	236.952A	-23.261999999999997	8.757164179381861e-08
1734	2.83317e-11	Ne	4	701.139A	-23.263	8.737023260673766e-08
1735	5.31546e-13	He	1	3.73711m	-23.266	8.676878015602181e-08
1736	1.5016e-11	C	5	1322.89A	-23.268	8.637011382428729e-08
1737	9.69363e-11	O	7	204.923A	-23.268	8.637011382428729e-08
1738	2.6065800000000002e-14	H	1	76.2089m	-23.269000000000002	8.617146807485238e-08
1739	1.60677e-13	He	1	12.3630m	-23.27	8.59732791979638e-08
1740	2.29528e-11	P	5	865.449A	-23.271	8.577554614284244e-08
1741	6.62305e-12	C	5	2999.29A	-23.272	8.557826786112873e-08
1742	1.18412e-12	He	1	1.67757m	-23.274	8.518507143652712e-08
1743	1.32431e-11	C	5	1499.99A	-23.276999999999997	8.459866152949945e-08
1744	8.14898e-11	Al	6	243.766A	-23.276999999999997	8.459866152949945e-08
1745	2.24508e-12	He	1	8847.98A	-23.278000000000002	8.440409000728325e-08
1746	9.08043e-11	O	7	218.761A	-23.28	8.401628843987584e-08
1747	1.9037499999999998e-10	Al	6	104.344A	-23.281999999999996	8.363026865882178e-08
1748	2.07782e-12	Fe	5	9560.26A	-23.281999999999996	8.363026865882178e-08
1749	3.97447e-12	Fe	6	4998.02A	-23.283	8.343792437840286e-08
1750	7.34658e-11	Mg	6	270.391A	-23.285	8.305456193882946e-08
1751	2.42984e-10	O	7	81.7521A	-23.285	8.305456193882946e-08
1752	1.8037200000000001e-12	He	1	1.10131m	-23.285	8.305456193882946e-08
1753	1.33205e-12	He	1	1.49127m	-23.287	8.267296088966899e-08
1754	5.06456e-11	C	5	392.225A	-23.29	8.210384423000646e-08
1755	2.74712e-11	Ca	7	723.101A	-23.291999999999998	8.172661133193454e-08
1756	1.503e-11	C	5	1321.66A	-23.291999999999998	8.172661133193454e-08
1757	5.58052e-11	N	6	355.961A	-23.293000000000003	8.15386453418712e-08
1758	2.42562e-11	O	3	818.944A	-23.294	8.135111166158988e-08
1759	3.4519199999999997e-12	N	2	5754.61A	-23.295	8.116400929680366e-08
1760	2.65452e-12	He	1	7483.27A	-23.296	8.097733725551575e-08
1761	2.72796e-11	C	5	728.180A	-23.296	8.097733725551575e-08
1762	4.68182e-13	He	1	4.24289m	-23.296999999999997	8.079109454800892e-08
1763	2.67304e-13	He	1	7.43142m	-23.296999999999997	8.079109454800892e-08
1764	5.88593e-15	H	1	337.491m	-23.296999999999997	8.079109454800892e-08
1765	1.39493e-11	N	6	1424.05A	-23.298000000000002	8.060528018684155e-08
1766	7.59166e-12	He	1	2616.62A	-23.299	8.041989318684705e-08
1767	4.8176400000000005e-12	Fe	5	4123.28A	-23.302	7.986628653615509e-08
1768	1.44408e-11	S	3	1375.58A	-23.302	7.986628653615509e-08
1769	1.19855e-11	C	1	1657.38A	-23.302	7.986628653615509e-08
1770	9.27039e-12	N	2	2142.78A	-23.302	7.986628653615509e-08
1771	5.34535e-12	He	1	3716.21A	-23.303	7.968259917439204e-08
1772	4.26458e-12	Fe	3	4658.01A	-23.304000000000002	7.949933428183764e-08
1773	1.09512e-14	H	1	181.391m	-23.305	7.931649088684034e-08
1774	1.96638e-11	Ne	6	1010.21A	-23.307	7.89520647140741e-08
1775	4.96875e-12	Ca	5	3997.88A	-23.308000000000003	7.877048000415323e-08
1776	7.92943e-11	N	6	250.515A	-23.309	7.858931292747725e-08
1777	1.07102e-11	Al	3	1854.72A	-23.309	7.858931292747725e-08
1778	2.78287e-11	Ar	8	713.813A	-23.31	7.840856252351509e-08
1779	4.28054e-13	He	1	4.64065m	-23.311999999999998	7.804830790265304e-08
1780	2.45718e-12	He	1	8084.24A	-23.311999999999998	7.804830790265304e-08
1781	5.31448e-13	He	1	3.73780m	-23.311999999999998	7.804830790265304e-08
1782	2.6183e-11	O	5	758.677A	-23.313000000000002	7.786880177571836e-08
1783	8.6965e-11	Ne	4	228.419A	-23.315	7.751102713022247e-08
1784	2.3930099999999997e-12	He	1	8301.03A	-23.316	7.733275671477504e-08
1785	4.1216e-11	C	6	481.960A	-23.316999999999997	7.715489630990545e-08
1786	2.25334e-14	H	1	88.1557m	-23.318	7.697744497261431e-08
1787	5.43334e-11	Ne	5	365.603A	-23.318	7.697744497261431e-08
1788	4.11446e-11	N	6	482.796A	-23.322	7.627171151509182e-08
1789	2.3505e-12	He	1	8451.16A	-23.324	7.59212748327948e-08
1790	8.75085e-11	Si	9	227.000A	-23.324	7.59212748327948e-08
1791	2.22503e-11	Ne	5	892.771A	-23.325	7.574666074616938e-08
1792	2.72795e-11	C	5	728.182A	-23.326	7.557244826079828e-08
1793	2.33754e-12	Ca	2	8498.02A	-23.326	7.557244826079828e-08
1794	6.25383e-12	He	1	3176.37A	-23.326999999999998	7.539863645302546e-08
1795	1.1914700000000002e-12	He	1	1.66722m	-23.326999999999998	7.539863645302546e-08
1796	6.39307e-11	Fe	7	310.719A	-23.328000000000003	7.522522440131617e-08
1797	2.60687e-11	O	5	762.004A	-23.33	7.48795958905552e-08
1798	1.53416e-14	H	1	129.481m	-23.33	7.48795958905552e-08
1799	1.89865e-11	O	7	1046.24A	-23.33	7.48795958905552e-08
1800	1.35377e-11	Ti	4	1467.34A	-23.331	7.47073775990137e-08
1801	6.3070599999999996e-12	Si	4	3149.56A	-23.331	7.47073775990137e-08
1802	1.48113e-12	He	1	1.34117m	-23.331999999999997	7.453555539855198e-08
1803	8.68889e-11	Ne	4	228.619A	-23.331999999999997	7.453555539855198e-08
1804	7.49423e-11	N	6	265.063A	-23.334	7.419309562902306e-08
1805	1.76102e-11	P	5	1128.01A	-23.336	7.385220931920964e-08
1806	4.88238e-12	S	2	4068.60A	-23.337	7.368235395121183e-08
1807	1.07844e-10	O	7	184.196A	-23.340999999999998	7.300683006975689e-08
1808	7.59605e-12	He	1	2615.10A	-23.343000000000004	7.267139415509735e-08
1809	1.9171900000000004e-14	H	1	103.613m	-23.345	7.233749942847277e-08
1810	8.36466e-11	N	6	237.481A	-23.345	7.233749942847277e-08
1811	7.59518e-11	O	7	261.540A	-23.346	7.2171127796551e-08
1812	1.87144e-11	C	5	1061.45A	-23.346999999999998	7.200513880876496e-08
1813	3.0175900000000003e-12	C	2	6582.88A	-23.348000000000003	7.183953158505583e-08
1814	5.26469e-12	Si	4	3773.15A	-23.349	7.167430524739292e-08
1815	1.18265e-12	He	1	1.67965m	-23.349	7.167430524739292e-08
1816	3.14553e-12	K	5	6315.13A	-23.351	7.134499172816207e-08
1817	3.4516900000000002e-12	N	2R	5755.00A	-23.353	7.1017191267112e-08
1818	5.60465e-11	O	7	354.428A	-23.354	7.08538562596965e-08
1819	5.35042e-12	He	1	3712.69A	-23.354	7.08538562596965e-08
1820	7.606210000000001e-12	He	1	2611.61A	-23.355999999999998	7.052831236114849e-08
1821	4.29969e-12	N	5	4619.97A	-23.357	7.036610174401461e-08
1822	1.04464e-10	N	5	190.155A	-23.36	6.988170490680116e-08
1823	1.7946599999999997e-10	N	6	110.687A	-23.361	6.972098144554415e-08
1824	2.26915e-13	He	1	8.75412m	-23.362	6.956062763799083e-08
1825	1.9269799999999997e-10	Ne	8	103.086A	-23.363000000000003	6.940064263395955e-08
1826	7.26393e-11	N	6	273.467A	-23.363000000000003	6.940064263395955e-08
1827	1.7664e-11	C	6	1124.57A	-23.364	6.924102558522804e-08
1828	1.374e-11	Si	8	1445.74A	-23.364	6.924102558522804e-08
1829	1.64081e-11	Si	4	1210.65A	-23.365	6.908177564552143e-08
1830	2.22434e-12	He	1	8930.50A	-23.366999999999997	6.876437371781498e-08
1831	4.93469e-11	Ca	7	402.547A	-23.37	6.829100309877616e-08
1832	1.03458e-10	Fe	8	192.005A	-23.37	6.829100309877616e-08
1833	1.0452899999999999e-10	Fe	10	190.037A	-23.372	6.797723444089187e-08
1834	4.11466e-11	N	6	482.772A	-23.372	6.797723444089187e-08
1835	5.72911e-11	N	6	346.729A	-23.372	6.797723444089187e-08
1836	3.24841e-11	Ca	7	611.514A	-23.374000000000002	6.766490741903818e-08
1837	1.21135e-11	O	7	1639.86A	-23.375	6.750928245052191e-08
1838	7.59988e-12	He	1	2613.78A	-23.375999999999998	6.735401540950087e-08
1839	1.2129e-12	He	1	1.63776m	-23.375999999999998	6.735401540950087e-08
1840	7.12078e-11	C	6	278.964A	-23.377	6.719910547276406e-08
1841	2.37227e-12	He	1	8373.61A	-23.378	6.704455181899501e-08
1842	4.31827e-11	Cl	7	460.009A	-23.378	6.704455181899501e-08
1843	2.46533e-12	He	1	8057.52A	-23.378	6.704455181899501e-08
1844	1.38811e-13	Fe	6	14.3105m	-23.379	6.689035362876562e-08
1845	7.0876e-12	Mg	2	2802.71A	-23.38	6.673651008453297e-08
1846	1.1313799999999999e-10	O	7	175.577A	-23.38	6.673651008453297e-08
1847	5.32519e-11	C	5	373.028A	-23.38	6.673651008453297e-08
1848	6.70614e-11	Si	9	296.213A	-23.381	6.658302037063283e-08
1849	1.02045e-10	O	7	194.664A	-23.381999999999998	6.64298836732791e-08
1850	1.98569e-11	P	5	1000.38A	-23.383000000000003	6.627709918055462e-08
1851	2.2738599999999998e-12	He	1	8736.00A	-23.385	6.597258357066868e-08
1852	7.75154e-11	N	6	256.265A	-23.386	6.582085083899523e-08
1853	9.93143e-11	Ar	8	200.016A	-23.386999999999997	6.566946708292066e-08
1854	1.66475e-14	H	1	119.324m	-23.39	6.52174016512982e-08
1855	7.60325e-12	He	1	2612.63A	-23.39	6.52174016512982e-08
1856	1.64645e-11	Si	3	1206.50A	-23.391	6.506740578984166e-08
1857	2.35865e-12	He	1	8421.96A	-23.391	6.506740578984166e-08
1858	5.5795e-11	Fe	7	356.026A	-23.391	6.506740578984166e-08
1859	1.8214500000000002e-10	N	6	109.059A	-23.393	6.476844821621813e-08
1860	1.02326e-12	He	1	1.94129m	-23.396	6.43225853548464e-08
1861	5.35481e-12	He	1	3709.65A	-23.398000000000003	6.402704992026975e-08
1862	1.02218e-12	He	1	1.94335m	-23.398000000000003	6.402704992026975e-08
1863	4.18266e-11	K	3	474.924A	-23.399	6.387979179182328e-08
1864	6.03041e-13	He	1	3.29405m	-23.401	6.358629080886865e-08
1865	5.60495e-11	O	7	354.409A	-23.403000000000002	6.329413834043711e-08
1866	3.76906e-12	Fe	3	5270.40A	-23.404	6.314856586184797e-08
1867	3.5448e-11	Ne	3	560.383A	-23.405	6.300332819066824e-08
1868	3.0189099999999997e-12	C	2R	6580.00A	-23.405	6.300332819066824e-08
1869	5.323350000000001e-13	He	1	3.73157m	-23.405	6.300332819066824e-08
1870	6.26817e-12	He	1	3169.10A	-23.408	6.256961633008365e-08
1871	6.50858e-13	Ca	5	3.05204m	-23.409000000000002	6.242571020587697e-08
1872	1.71985e-11	P	2	1155.01A	-23.41	6.2282135056572e-08
1873	1.33058e-12	He	1	1.49291m	-23.412	6.199597463953137e-08
1874	5.3649699999999995e-12	He	1	3702.62A	-23.412	6.199597463953137e-08
1875	9.45565e-15	H	1	210.080m	-23.413	6.185338785460167e-08
1876	5.06527e-15	H	1	392.169m	-23.415	6.15691973520158e-08
1877	1.6921099999999999e-10	N	6	117.394A	-23.415	6.15691973520158e-08
1878	2.4322200000000003e-10	O	7	81.6720A	-23.415	6.15691973520158e-08
1879	1.3772399999999999e-12	He	1	1.44234m	-23.415	6.15691973520158e-08
1880	5.5985e-11	Al	6	354.818A	-23.416	6.142759212760938e-08
1881	9.8675e-11	O	7	201.312A	-23.416	6.142759212760938e-08
1882	3.55019e-11	Si	4	559.533A	-23.416	6.142759212760938e-08
1883	4.21259e-11	K	3	471.549A	-23.416999999999998	6.128631258618198e-08
1884	2.72601e-12	He	1	7287.00A	-23.416999999999998	6.128631258618198e-08
1885	5.50388e-11	C	5	360.918A	-23.418000000000003	6.114535797868203e-08
1886	1.32859e-14	H	1	149.515m	-23.42	6.086442057787867e-08
1887	7.78368e-11	O	7	255.207A	-23.426	6.002932942079229e-08
1888	3.09348e-10	S	8	64.2140A	-23.427	5.989126579434938e-08
1889	2.27301e-11	C	5	873.929A	-23.428	5.975351970543572e-08
1890	1.23783e-11	Al	7	1604.78A	-23.428	5.975351970543572e-08
1891	1.0554700000000001e-10	O	7	188.205A	-23.429000000000002	5.961609042373524e-08
1892	1.48446e-10	N	7	133.816A	-23.43	5.9478977220612076e-08
1893	5.35864e-12	He	1	3706.99A	-23.432	5.9205696143925486e-08
1894	2.41191e-11	Ne	4	823.597A	-23.434	5.893367067973151e-08
1895	1.22931e-12	He	1	1.61591m	-23.435	5.879812699846578e-08
1896	2.47223e-12	He	1	8035.04A	-23.439	5.825906252994161e-08
1897	2.48093e-10	O	7	80.0687A	-23.439	5.825906252994161e-08
1898	2.06847e-12	He	1	9603.44A	-23.44	5.812507040436471e-08
1899	2.66574e-13	He	1	7.45178m	-23.44	5.812507040436471e-08
1900	2.47158e-11	Cl	7	803.716A	-23.44	5.812507040436471e-08
1901	2.03371e-11	C	5	976.758A	-23.441999999999997	5.785800996444416e-08
1902	5.362e-12	He	1	3704.67A	-23.445999999999998	5.732756454069516e-08
1903	3.80626e-11	C	5	521.890A	-23.445999999999998	5.732756454069516e-08
1904	1.1008799999999999e-10	Fe	10	180.441A	-23.447	5.719571480104295e-08
1905	2.71373e-12	O	2	7319.99A	-23.447	5.719571480104295e-08
1906	6.01886e-12	Ne	5	3300.37A	-23.448	5.706416830737694e-08
1907	4.03112e-13	Ar	5	4.92778m	-23.449	5.693292436225074e-08
1908	3.8563e-11	Si	4	515.118A	-23.45	5.6801982269822467e-08
1909	3.28826e-11	Cl	7	604.102A	-23.453000000000003	5.641096017428155e-08
1910	2.36555e-12	He	1	8397.41A	-23.453000000000003	5.641096017428155e-08
1911	5.94356e-12	Ne	3	3342.18A	-23.455	5.61517753554817e-08
1912	1.21143e-12	He	1	1.63975m	-23.461	5.538134411488375e-08
1913	7.44776e-13	He	1	2.66717m	-23.461	5.538134411488375e-08
1914	1.15822e-14	H	1	171.509m	-23.462	5.5253970557998144e-08
1915	7.14947e-14	He	1	27.7845m	-23.463	5.512688995216408e-08
1916	1.62177e-11	C	5	1224.86A	-23.463	5.512688995216408e-08
1917	1.27278e-11	C	1	1560.71A	-23.464000000000002	5.500010162361281e-08
1918	2.64753e-13	He	1	7.50301m	-23.465	5.487360490012572e-08
1919	7.63924e-11	N	6	260.032A	-23.465999999999998	5.4747399111029296e-08
1920	6.15948e-11	N	4	322.502A	-23.465999999999998	5.4747399111029296e-08
1921	1.06228e-11	C	5	1869.98A	-23.465999999999998	5.4747399111029296e-08
1922	1.34663e-11	C	5	1475.12A	-23.465999999999998	5.4747399111029296e-08
1923	6.783e-11	Si	9	292.857A	-23.469	5.4370520666468694e-08
1924	2.25312e-12	He	1	8816.43A	-23.469	5.4370520666468694e-08
1925	8.2761e-11	Ne	4	240.022A	-23.469	5.4370520666468694e-08
1926	2.2981799999999997e-10	O	7	86.4356A	-23.469	5.4370520666468694e-08
1927	1.85135e-11	S	4	1072.97A	-23.47	5.424547193900156e-08
1928	1.0484e-10	Co	8	189.474A	-23.47	5.424547193900156e-08
1929	1.2353e-12	He	1	1.60807m	-23.471	5.4120710815626235e-08
1930	1.12841e-11	C	2	1760.40A	-23.473000000000003	5.387204873678942e-08
1931	4.1268100000000004e-13	He	1	4.81351m	-23.476	5.35011961618207e-08
1932	1.8524799999999996e-10	N	6	107.232A	-23.478	5.325538049426274e-08
1933	2.43528e-11	C	5	815.695A	-23.48	5.301069424710611e-08
1934	6.61028e-12	C	5	3005.09A	-23.480999999999998	5.288877303361591e-08
1935	2.42411e-11	Ne	4	819.453A	-23.482	5.276713223113498e-08
1936	1.6069000000000002e-13	He	1	12.3619m	-23.482	5.276713223113498e-08
1937	2.64867e-11	K	4	749.979A	-23.484	5.2524689280975836e-08
1938	7.87739e-11	N	6	252.171A	-23.484	5.2524689280975836e-08
1939	2.2962599999999997e-12	He	1	8650.79A	-23.484	5.2524689280975836e-08
1940	4.18663e-11	N	6	474.473A	-23.484	5.2524689280975836e-08
1941	6.2799e-12	He	1	3163.18A	-23.484	5.2524689280975836e-08
1942	4.81959e-13	He	1	4.12160m	-23.485	5.240388584788965e-08
1943	4.27992e-11	Ne	5	464.131A	-23.485	5.240388584788965e-08
1944	9.09788e-13	He	1	2.18342m	-23.486	5.228336025498915e-08
1945	1.84718e-10	N	6	107.539A	-23.486	5.228336025498915e-08
1946	1.4475799999999998e-10	N	6	137.225A	-23.486	5.228336025498915e-08
1947	9.7245e-13	He	1	2.04272m	-23.487	5.216311186326051e-08
1948	7.4963e-11	C	6	264.990A	-23.487	5.216311186326051e-08
1949	2.91503e-11	C	5	681.450A	-23.489	5.1923444134602916e-08
1950	6.7575e-11	Fe	7	293.962A	-23.494	5.1329081384508514e-08
1951	2.47812e-12	He	1	8015.95A	-23.495	5.121102777327703e-08
1952	3.85415e-11	C	5	515.405A	-23.495	5.121102777327703e-08
1953	8.22065e-15	H	1	241.641m	-23.5	5.062481998583557e-08
1954	6.02942e-13	He	1	3.29459m	-23.500999999999998	5.050838613087369e-08
1955	8.16921e-12	N	6	2431.63A	-23.505	5.004532246344831e-08
1956	2.94733e-12	Fe	4	6739.82A	-23.505	5.004532246344831e-08
1957	3.25628e-11	Mg	6	610.036A	-23.506	4.9930221415802504e-08
1958	2.53364e-11	C	5	784.029A	-23.506999999999998	4.981538509322064e-08
1959	1.1320600000000001e-10	O	6	175.471A	-23.508000000000003	4.9700812886850764e-08
1960	1.13069e-10	O	6	175.684A	-23.508000000000003	4.9700812886850764e-08
1961	1.13101e-10	O	6	175.635A	-23.509	4.958650418924405e-08
1962	3.28879e-11	Mg	6	604.004A	-23.511	4.935867489749784e-08
1963	6.03829e-13	He	1	3.28975m	-23.511	4.935867489749784e-08
1964	2.3714400000000002e-12	He	1	8376.56A	-23.511	4.935867489749784e-08
1965	7.89655e-11	N	6	251.559A	-23.513	4.9131892386261905e-08
1966	1.0624e-11	C	5	1869.77A	-23.515	4.890615184601746e-08
1967	1.0723200000000002e-10	O	7	185.247A	-23.516	4.8793670818087364e-08
1968	1.0378299999999998e-10	O	7	191.403A	-23.517	4.868144848934229e-08
1969	4.390379999999999e-15	H	1	452.454m	-23.52	4.834632775514283e-08
1970	2.30832e-11	Si	4	860.560A	-23.521	4.823513428689195e-08
1971	5.703269999999999e-12	N	4	3483.00A	-23.524	4.790308595805121e-08
1972	6.54181e-13	He	1	3.03654m	-23.525	4.779291191764521e-08
1973	2.69591e-11	C	5	736.837A	-23.526999999999997	4.757332343382852e-08
1974	2.51595e-10	O	7	78.9542A	-23.526999999999997	4.757332343382852e-08
1975	1.09475e-12	He	1	1.81451m	-23.528000000000002	4.746390782618116e-08
1976	1.25809e-12	He	1	1.57894m	-23.53	4.724583097885439e-08
1977	2.77715e-12	He	1	7152.82A	-23.53	4.724583097885439e-08
1978	2.8746e-11	C	5	691.034A	-23.531	4.7137168582952845e-08
1979	2.51093e-10	O	7	79.1120A	-23.531	4.7137168582952845e-08
1980	2.2267400000000003e-12	He	1	8920.86A	-23.531	4.7137168582952845e-08
1981	7.96708e-11	P	8	249.332A	-23.531	4.7137168582952845e-08
1982	2.92583e-11	F	4	678.935A	-23.533	4.69205929660832e-08
1983	1.59059e-11	Fe	7	1248.88A	-23.535	4.6705012423785285e-08
1984	2.71974e-11	N	6	730.382A	-23.535999999999998	4.6597593876043975e-08
1985	2.75414e-11	Fe	8	721.257A	-23.535999999999998	4.6597593876043975e-08
1986	7.75374e-11	C	6	256.192A	-23.535999999999998	4.6597593876043975e-08
1987	1.11158e-11	O	7	1787.04A	-23.537	4.6490422384106363e-08
1988	7.191800000000001e-15	H	1	276.210m	-23.539	4.62768182960999e-08
1989	2.71233e-11	C	5	732.377A	-23.54	4.6170384567523826e-08
1990	5.63714e-11	O	7	352.386A	-23.54	4.6170384567523826e-08
1991	1.76495e-11	Fe	8	1125.49A	-23.541	4.606419562973022e-08
1992	1.9743299999999998e-10	O	7	100.614A	-23.541	4.606419562973022e-08
1993	1.45485e-11	Na	5	1365.39A	-23.541999999999998	4.5958250919716666e-08
1994	4.59358e-11	Cr	9	432.440A	-23.543000000000003	4.585254987577374e-08
1995	4.17803e-11	N	6	475.450A	-23.543000000000003	4.585254987577374e-08
1996	2.48318e-12	He	1	7999.59A	-23.545	4.564187654572638e-08
1997	2.61296e-11	O	5	760.227A	-23.546999999999997	4.543217117170612e-08
1998	1.46558e-10	Ne	7	135.540A	-23.548000000000002	4.532768007760786e-08
1999	7.72488e-11	Fe	7	257.149A	-23.549	4.522342930635789e-08
2000	1.22634e-13	He	1	16.1981m	-23.55	4.511941830522787e-08
2001	7.48709e-13	He	1	2.65316m	-23.55	4.511941830522787e-08
2002	1.08865e-11	C	5	1824.69A	-23.551	4.501564652276257e-08
2003	8.82771e-11	Si	9	225.024A	-23.553	4.480881841433903e-08
2004	6.2896300000000005e-12	He	1	3158.29A	-23.554000000000002	4.4705760991799136e-08
2005	6.934779999999999e-13	Fe	4	2.86447m	-23.555	4.4602940594754044e-08
2006	4.04855e-12	Fe	4	4906.56A	-23.555	4.4602940594754044e-08
2007	1.7695099999999998e-12	He	1	1.12259m	-23.555	4.4602940594754044e-08
2008	4.27166e-13	He	1	4.65029m	-23.557	4.439800869782663e-08
2009	1.25307e-12	He	1	1.58526m	-23.558000000000003	4.429589611141542e-08
2010	6.95856e-13	He	1	2.85468m	-23.558000000000003	4.429589611141542e-08
2011	1.0728599999999999e-10	O	7	185.155A	-23.559	4.419401837743659e-08
2012	1.0936700000000001e-12	He	1	1.81631m	-23.56	4.409237495574382e-08
2013	2.3765e-12	He	1	8358.70A	-23.561999999999998	4.38897888948423e-08
2014	2.27551e-12	He	1	8729.66A	-23.563000000000002	4.378884518154207e-08
2015	1.89604e-12	Fe	6	1.04768m	-23.563000000000002	4.378884518154207e-08
2016	1.23383e-12	He	1	1.60998m	-23.563000000000002	4.378884518154207e-08
2017	1.76555e-11	N	6	1125.11A	-23.564	4.368813363234067e-08
2018	2.93532e-13	He	1	6.76740m	-23.565	4.3587653713274406e-08
2019	1.52797e-11	C	5	1300.06A	-23.565	4.3587653713274406e-08
2020	2.17527e-11	Fe	8	913.194A	-23.565	4.3587653713274406e-08
2021	1.34928e-11	C	5	1472.23A	-23.566999999999997	4.33873866358362e-08
2022	2.51385e-11	O	4	790.201A	-23.566999999999997	4.33873866358362e-08
2023	2.64971e-13	He	1	7.49683m	-23.569000000000003	4.3188039702036006e-08
2024	1.36832e-11	Ti	4	1451.74A	-23.569000000000003	4.3188039702036006e-08
2025	5.262330000000001e-12	Fe	6	3774.84A	-23.570999999999998	4.2989608684199926e-08
2026	1.8900099999999995e-10	N	6	105.102A	-23.572	4.2890735327932745e-08
2027	8.07111e-11	Si	7	246.118A	-23.573	4.2792089374074613e-08
2028	1.70356e-11	C	5	1166.06A	-23.573	4.2792089374074613e-08
2029	2.6495799999999997e-13	He	1	7.49722m	-23.574	4.269367029961453e-08
2030	7.73718e-12	Fe	4	2567.40A	-23.574	4.269367029961453e-08
2031	2.31403e-12	He	1	8584.36A	-23.574	4.269367029961453e-08
2032	5.67666e-11	O	7	349.932A	-23.576	4.24975107028564e-08
2033	4.51187e-13	He	1	4.40271m	-23.579	4.2204959896947073e-08
2034	6.830619999999999e-10	N	6	29.0815A	-23.581999999999997	4.191442299662039e-08
2035	1.90995e-12	Fe	5	1.04005m	-23.585	4.1625886138246803e-08
2036	2.4875799999999998e-12	He	1	7985.47A	-23.589000000000002	4.124425772024385e-08
2037	3.7063e-11	O	7	535.964A	-23.59	4.114939855980135e-08
2038	6.87283e-12	C	5	2890.29A	-23.590999999999998	4.105475756937371e-08
2039	1.97048e-11	O	3	1008.10A	-23.595	4.0678365289563496e-08
2040	1.06638e-11	Al	3	1862.79A	-23.599	4.030542379491653e-08
2041	1.98655e-12	Fe	5	9999.46A	-23.6	4.021272389258316e-08
2042	2.4977400000000002e-12	He	1	7952.98A	-23.601999999999997	4.002796320913889e-08
2043	1.32303e-11	C	5	1501.43A	-23.601999999999997	4.002796320913889e-08
2044	3.83027e-15	H	1	518.618m	-23.604	3.984405142392424e-08
2045	4.2726400000000003e-13	He	1	4.64923m	-23.605	3.9752412648598204e-08
2046	1.66694e-11	Mg	6	1191.67A	-23.605	3.9752412648598204e-08
2047	1.9157400000000003e-10	N	6	103.691A	-23.605999999999998	3.9660984636607115e-08
2048	2.38089e-12	He	1	8343.28A	-23.607	3.9569766903208114e-08
2049	2.3552e-11	C	6	843.430A	-23.607	3.9569766903208114e-08
2050	2.72593e-11	C	6	728.723A	-23.607	3.9569766903208114e-08
2051	2.0197200000000002e-12	Fe	5	9835.27A	-23.608	3.947875896477418e-08
2052	2.74478e-12	C	2	7237.17A	-23.609	3.9387960338790285e-08
2053	1.67169e-11	S	5	1188.28A	-23.612	3.9116815527020183e-08
2054	1.0140700000000001e-12	He	1	1.95889m	-23.613000000000003	3.9026849347842654e-08
2055	5.92408e-12	Cl	3	3353.17A	-23.613000000000003	3.9026849347842654e-08
2056	1.69069e-11	C	3	1174.93A	-23.614	3.8937090085136e-08
2057	1.21066e-11	C	5	1640.80A	-23.615	3.88475372630049e-08
2058	6.549689999999999e-13	He	1	3.03289m	-23.616	3.87581904066489e-08
2059	2.17326e-11	H	1	914.039A	-23.616	3.87581904066489e-08
2060	2.4031e-11	O	7	826.619A	-23.616999999999997	3.866904904236049e-08
2061	2.2573e-12	Fe	5	8800.09A	-23.616999999999997	3.866904904236049e-08
2062	6.297780000000001e-12	He	1	3154.20A	-23.62	3.840285318114402e-08
2063	1.4683500000000002e-10	Ne	7	135.284A	-23.62	3.840285318114402e-08
2064	1.28048e-12	He	1	1.55133m	-23.62	3.840285318114402e-08
2065	2.66157e-11	K	4	746.343A	-23.621	3.8314529069795735e-08
2066	2.5620099999999996e-10	O	7	77.5345A	-23.621	3.8314529069795735e-08
2067	2.3910599999999997e-12	He	1	8307.82A	-23.622	3.822640809826617e-08
2068	2.4914099999999998e-12	He	1	7973.19A	-23.622	3.822640809826617e-08
2069	2.96292e-12	He	1	6704.35A	-23.625	3.796325935587607e-08
2070	2.00332e-11	N	3	991.577A	-23.625	3.796325935587607e-08
2071	4.3086e-11	Cl	7	461.042A	-23.625	3.796325935587607e-08
2072	1.7605e-11	N	6	1128.34A	-23.625999999999998	3.787594628226991e-08
2073	3.64907e-10	S	9	54.4370A	-23.631	3.7442383910397674e-08
2074	5.3170400000000005e-12	O	2R	3736.00A	-23.631	3.7442383910397674e-08
2075	7.70562e-12	Fe	4	2577.92A	-23.631999999999998	3.7356268817072505e-08
2076	9.92548e-11	Ar	8	200.136A	-23.635	3.709911007136088e-08
2077	2.49477e-12	He	1	7962.44A	-23.636	3.7013784485956884e-08
2078	1.63931e-11	Si	4	1211.76A	-23.636999999999997	3.692865514395361e-08
2079	6.920180000000001e-13	He	1	2.87051m	-23.639	3.675898338579755e-08
2080	1.26741e-12	He	1	1.56733m	-23.639	3.675898338579755e-08
2081	3.3615299999999996e-15	H	1	590.935m	-23.64	3.6674440070062287e-08
2082	2.38473e-12	He	1	8329.87A	-23.64	3.6674440070062287e-08
2083	2.8149900000000003e-12	He	1	7056.67A	-23.641	3.659009119855775e-08
2084	6.01262e-14	Fe	5	33.0380m	-23.642	3.650593632407401e-08
2085	7.799610000000001e-12	Ti	4	2546.85A	-23.644000000000002	3.633820678247295e-08
2086	8.00818e-11	P	8	248.052A	-23.645	3.62546312260706e-08
2087	1.50172e-11	C	5	1322.78A	-23.645	3.62546312260706e-08
2088	1.60472e-13	He	1	12.3788m	-23.646	3.617124788811367e-08
2089	3.084e-13	He	1	6.44113m	-23.647	3.6088056326512596e-08
2090	1.32291e-11	C	5	1501.57A	-23.648000000000003	3.600505610019312e-08
2091	4.2321e-13	He	1	4.69376m	-23.648000000000003	3.600505610019312e-08
2092	1.20315e-11	C	5	1651.04A	-23.65	3.5839627894178264e-08
2093	1.1458899999999999e-12	He	1	1.73353m	-23.65	3.5839627894178264e-08
2094	2.2932900000000002e-12	He	1	8662.01A	-23.651	3.5757199037398114e-08
2095	2.5970400000000003e-10	O	7	76.4889A	-23.651	3.5757199037398114e-08
2096	5.55468e-13	He	1	3.57616m	-23.651	3.5757199037398114e-08
2097	4.71158e-11	Ne	4	421.609A	-23.651999999999997	3.567495976172803e-08
2098	3.76312e-11	N	6	527.872A	-23.653000000000002	3.5592909631142686e-08
2099	4.64714e-11	Mg	7	427.456A	-23.654	3.551104821062162e-08
2100	4.1110399999999997e-13	P	8	4.83197m	-23.655	3.542937506614286e-08
2101	2.38809e-12	He	1	8318.14A	-23.655	3.542937506614286e-08
2102	6.36055e-11	Mg	5	312.307A	-23.656	3.53478897646841e-08
2103	1.2516e-12	He	1	1.58712m	-23.656999999999996	3.52665918742181e-08
2104	2.32837e-12	He	1	8531.50A	-23.658	3.518548096371095e-08
2105	2.97134e-13	Fe	5	6.68535m	-23.659000000000002	3.5104556603121545e-08
2106	3.15928e-13	He	1	6.28765m	-23.659000000000002	3.5104556603121545e-08
2107	7.71714e-11	Fe	7	257.407A	-23.66	3.502381836339699e-08
2108	2.71954e-11	N	6	730.435A	-23.66	3.502381836339699e-08
2109	2.61567e-11	O	5	759.442A	-23.66	3.502381836339699e-08
2110	6.37256e-11	Fe	7	311.719A	-23.660999999999998	3.494326581647088e-08
2111	6.54082e-13	He	1	3.03700m	-23.660999999999998	3.494326581647088e-08
2112	2.14917e-11	N	4	924.284A	-23.663	3.478271609366935e-08
2113	1.6716900000000001e-12	P	2	1.18828m	-23.663	3.478271609366935e-08
2114	5.98357e-11	N	6	331.983A	-23.664	3.4702718066575565e-08
2115	2.33103e-12	He	1	8521.77A	-23.664	3.4702718066575565e-08
2116	1.93026e-10	Ne	8	102.911A	-23.665	3.46229040298387e-08
2117	8.39947e-13	He	1	2.36497m	-23.668000000000003	3.438456163497034e-08
2118	6.53451e-11	N	6	303.993A	-23.668000000000003	3.438456163497034e-08
2119	5.12418e-11	Al	8	387.661A	-23.669	3.430547933772061e-08
2120	6.01461e-14	Fe	3	33.0270m	-23.669	3.430547933772061e-08
2121	1.24647e-10	Ne	7	159.366A	-23.67	3.4226578924707044e-08
2122	2.34891e-11	N	6	845.688A	-23.673000000000002	3.399096481267226e-08
2123	2.51708e-12	Fe	11	7891.87A	-23.675	3.383479051553919e-08
2124	2.41286e-11	N	4	823.274A	-23.677	3.367933377412186e-08
2125	1.85592e-11	C	3	1070.33A	-23.677	3.367933377412186e-08
2126	9.94132e-11	O	5	199.817A	-23.677	3.367933377412186e-08
2127	9.71696e-11	Mn	9	204.431A	-23.679000000000002	3.3524591291550953e-08
2128	2.38843e-11	O	7	831.694A	-23.679000000000002	3.3524591291550953e-08
2129	6.3046800000000006e-12	He	1	3150.75A	-23.680999999999997	3.3370559786106e-08
2130	2.71015e-12	O	2	7329.67A	-23.686	3.298857014698929e-08
2131	3.52094e-10	S	9	56.4180A	-23.688000000000002	3.283700143499381e-08
2132	9.28676e-12	N	2	2139.01A	-23.691999999999997	3.253594999628195e-08
2133	4.414869999999999e-12	N	6	4499.44A	-23.694000000000003	3.2386460884976996e-08
2134	3.31931e-11	Cl	7	598.451A	-23.694000000000003	3.2386460884976996e-08
2135	7.11276e-11	N	6	279.279A	-23.694000000000003	3.2386460884976996e-08
2136	2.41213e-11	C	3	823.525A	-23.695	3.231197409192835e-08
2137	8.407350000000001e-13	He	1	2.36275m	-23.697	3.2163514056427753e-08
2138	4.0964699999999994e-12	Fe	6	4849.16A	-23.699	3.201573613282999e-08
2139	1.14481e-12	He	1	1.73517m	-23.701	3.1868637187116076e-08
2140	1.29825e-12	He	1	1.53009m	-23.703000000000003	3.1722214099665496e-08
2141	2.65031e-13	He	1	7.49515m	-23.704	3.1649255031829135e-08
2142	3.36466e-13	He	1	5.90385m	-23.704	3.1649255031829135e-08
2143	3.20155e-11	O	7	620.463A	-23.705	3.157646376519236e-08
2144	1.6075e-13	He	1	12.3574m	-23.709	3.128696900530146e-08
2145	5.12741e-11	O	7	387.417A	-23.709	3.128696900530146e-08
2146	1.06235e-11	C	5	1869.87A	-23.713	3.100012834932248e-08
2147	3.706e-11	O	7	536.008A	-23.714000000000002	3.0928830032626304e-08
2148	1.27914e-12	He	1	1.55295m	-23.715	3.085769569750833e-08
2149	3.29799e-11	N	6	602.320A	-23.715999999999998	3.078672496682115e-08
2150	2.70975e-12	O	2	7330.73A	-23.715999999999998	3.078672496682115e-08
2151	8.88576e-11	O	7	223.554A	-23.718000000000004	3.064527281448486e-08
2152	6.928069999999999e-13	He	1	2.86724m	-23.718000000000004	3.064527281448486e-08
2153	3.86449e-12	Fe	5	5140.25A	-23.72	3.0504470575754033e-08
2154	8.07729e-11	O	7	245.930A	-23.721	3.043431224030291e-08
2155	6.44402e-11	Fe	7	308.262A	-23.724	3.0224803908498476e-08
2156	1.65656e-11	S	5	1199.14A	-23.724	3.0224803908498476e-08
2157	6.0091800000000005e-12	O	7	3305.69A	-23.726	3.008593354890707e-08
2158	6.99391e-11	Al	9	284.025A	-23.726999999999997	3.001673782190584e-08
2159	7.00265e-12	C	2	2836.71A	-23.728	2.994770124065998e-08
2160	7.1301899999999995e-12	Ar	5	2785.96A	-23.73	2.9810104052178064e-08
2161	2.3076200000000002e-12	He	1	8608.19A	-23.732	2.967313906535083e-08
2162	1.08556e-12	He	1	1.82988m	-23.734	2.9536803375475275e-08
2163	1.0206999999999999e-10	Mn	9	194.616A	-23.735	2.9468870612826047e-08
2164	6.48246e-11	N	6	306.434A	-23.736	2.9401094091195028e-08
2165	2.3401e-12	He	1	8488.72A	-23.736	2.9401094091195028e-08
2166	6.31057e-12	He	1	3147.81A	-23.737	2.9333473451238334e-08
2167	2.43793e-11	Cl	7	814.810A	-23.738000000000003	2.9266008334437335e-08
2168	2.84377e-12	He	1	6985.26A	-23.738000000000003	2.9266008334437335e-08
2169	6.26963e-13	He	1	3.16836m	-23.743000000000002	2.8931003107263862e-08
2170	1.89251e-13	He	1	10.4964m	-23.743000000000002	2.8931003107263862e-08
2171	5.315449999999999e-13	He	1	3.73712m	-23.743000000000002	2.8931003107263862e-08
2172	1.26594e-12	He	1	1.56915m	-23.743000000000002	2.8931003107263862e-08
2173	5.11397e-14	He	1	38.8435m	-23.744	2.88644636465678e-08
2174	7.20797e-13	He	1	2.75590m	-23.744	2.88644636465678e-08
2175	1.5016e-11	C	5	1322.89A	-23.745	2.8798077222384377e-08
2176	9.67283e-11	O	7	205.363A	-23.746	2.873184348273987e-08
2177	3.3369899999999996e-13	He	1	5.95280m	-23.746	2.873184348273987e-08
2178	1.60676e-13	He	1	12.3630m	-23.747	2.8665762076469096e-08
2179	1.1334100000000001e-10	Fe	10	175.263A	-23.748	2.8599832653215266e-08
2180	3.30449e-11	C	6	601.135A	-23.753	2.8272453076006585e-08
2181	6.93649e-11	Al	9	286.376A	-23.753	2.8272453076006585e-08
2182	1.32298e-11	C	5	1501.50A	-23.755	2.814255295367387e-08
2183	1.0845399999999999e-10	Co	8	183.160A	-23.756	2.8077826878009924e-08
2184	5.60595e-12	Fe	6	3543.46A	-23.756999999999998	2.801324966818926e-08
2185	3.78696e-11	N	6	524.549A	-23.756999999999998	2.801324966818926e-08
2186	1.46733e-10	Ne	7	135.378A	-23.758000000000003	2.7948820981829238e-08
2187	5.89299e-11	Ar	8	337.086A	-23.758000000000003	2.7948820981829238e-08
2188	7.08043e-13	Fe	4	2.80554m	-23.759	2.7884540477336295e-08
2189	3.29779e-11	N	6	602.356A	-23.761	2.7756422651498557e-08
2190	1.8248900000000002e-13	He	1	10.8853m	-23.761	2.7756422651498557e-08
2191	1.1837299999999998e-12	He	1	1.67812m	-23.761999999999997	2.769258465088602e-08
2192	7.63211e-11	Ne	8	260.275A	-23.766	2.7438697508744913e-08
2193	5.7842e-12	N	6	3434.26A	-23.766	2.7438697508744913e-08
2194	4.49337e-11	O	7	442.084A	-23.767	2.7375590255682455e-08
2195	2.3156e-12	Fe	5	8578.53A	-23.769000000000002	2.724981084370184e-08
2196	1.50167e-11	C	5	1322.83A	-23.769000000000002	2.724981084370184e-08
2197	4.12275e-11	Mg	5	481.826A	-23.77	2.7187138017913974e-08
2198	4.11719e-11	C	3	482.476A	-23.771	2.712460933562526e-08
2199	7.632589999999999e-10	C	6	26.0258A	-23.774	2.6937884838357727e-08
2200	2.67079e-13	He	1	7.43766m	-23.774	2.6937884838357727e-08
2201	1.33166e-12	He	1	1.49171m	-23.775	2.6875929422474235e-08
2202	3.71556e-11	P	5	534.629A	-23.778000000000002	2.66909168256873e-08
2203	9.50055e-10	N	7	20.9087A	-23.778000000000002	2.66909168256873e-08
2204	2.35149e-11	N	6	844.759A	-23.778000000000002	2.66909168256873e-08
2205	6.96974e-11	N	6	285.010A	-23.781	2.6507177846658592e-08
2206	1.31259e-12	He	1	1.51338m	-23.781999999999996	2.644621302936719e-08
2207	3.36525e-13	He	1	5.90281m	-23.785	2.6264158579423135e-08
2208	1.28886e-12	He	1	1.54124m	-23.785999999999998	2.6203752690936264e-08
2209	7.815239999999999e-12	Ti	4	2541.76A	-23.787	2.6143485732137438e-08
2210	1.21252e-11	O	7	1638.28A	-23.788	2.608335738349746e-08
2211	2.40252e-12	He	1	8268.17A	-23.788	2.608335738349746e-08
2212	6.315630000000001e-12	He	1	3145.28A	-23.788	2.608335738349746e-08
2213	5.31447e-13	He	1	3.73781m	-23.789	2.602336732622181e-08
2214	8.82458e-11	O	7	225.104A	-23.79	2.596351524224939e-08
2215	3.14421e-11	P	4	631.780A	-23.791	2.590380081424998e-08
2216	3.38762e-11	Fe	8	586.384A	-23.791999999999998	2.584422372562405e-08
2217	4.22502e-12	Fe	3	4701.62A	-23.791999999999998	2.584422372562405e-08
2218	2.84454e-13	Ar	2	6.98337m	-23.793000000000003	2.578478366049918e-08
2219	2.9130299999999998e-12	Fe	5	6819.17A	-23.795	2.5666313340898085e-08
2220	2.66543e-11	C	5	745.262A	-23.796999999999997	2.5548387342971997e-08
2221	2.3690500000000004e-13	He	1	8.38497m	-23.798000000000002	2.5489627682646195e-08
2222	4.11427e-11	N	6	482.819A	-23.799	2.5431003165789367e-08
2223	6.919199999999999e-13	He	1	2.87092m	-23.799	2.5431003165789367e-08
2224	3.43351e-13	Cr	9	5.78547m	-23.8	2.5372513481579532e-08
2225	7.38968e-13	He	1	2.68814m	-23.8	2.5372513481579532e-08
2226	6.01694e-12	Cr	9	3301.42A	-23.801	2.531415831991063e-08
2227	5.36351e-12	Fe	6	3703.63A	-23.805	2.5082076721440405e-08
2228	4.2782799999999996e-13	He	1	4.64309m	-23.805	2.5082076721440405e-08
2229	5.43397e-11	Fe	10	365.561A	-23.805999999999997	2.5024389545783408e-08
2230	2.31936e-12	He	1	8564.64A	-23.807	2.496683504694847e-08
2231	4.54478e-11	N	4	437.083A	-23.807	2.496683504694847e-08
2232	9.10751e-12	Fe	6	2181.11A	-23.808000000000003	2.4909412919787377e-08
2233	2.34982e-12	He	1	8453.59A	-23.808000000000003	2.4909412919787377e-08
2234	2.35397e-11	N	6	843.872A	-23.808000000000003	2.4909412919787377e-08
2235	5.17807e-11	O	7	383.627A	-23.808000000000003	2.4909412919787377e-08
2236	3.19541e-11	O	7	621.656A	-23.811	2.473793772738479e-08
2237	4.49307e-11	O	7	442.114A	-23.811	2.473793772738479e-08
2238	8.4072e-12	Al	8	2362.79A	-23.811	2.473793772738479e-08
2239	7.21585e-13	He	1	2.75289m	-23.811999999999998	2.4681042049450288e-08
2240	7.48807e-11	N	6	265.281A	-23.811999999999998	2.4681042049450288e-08
2241	3.36452e-13	He	1	5.90409m	-23.811999999999998	2.4681042049450288e-08
2242	8.897739999999999e-14	He	1	22.3253m	-23.815	2.4511138951060767e-08
2243	1.52414e-11	Si	3	1303.32A	-23.816999999999997	2.4398520497342176e-08
2244	7.2542800000000005e-12	Fe	5	2738.31A	-23.816999999999997	2.4398520497342176e-08
2245	7.87305e-12	O	7	2523.10A	-23.818	2.4342405457373893e-08
2246	8.560160000000001e-12	Fe	6	2320.57A	-23.82	2.423056226363741e-08
2247	1.0746700000000002e-10	Co	8	184.843A	-23.820999999999998	2.4174833516887525e-08
2248	1.9752e-11	Ne	6	1005.69A	-23.823	2.4063760246280973e-08
2249	1.2776700000000001e-12	He	1	1.55474m	-23.823	2.4063760246280973e-08
2250	7.359999999999999e-10	C	6	26.9898A	-23.824	2.400841513352508e-08
2251	8.04158e-12	O	2	2470.22A	-23.825	2.3953197310996458e-08
2252	9.59346e-12	N	6	2070.63A	-23.825	2.3953197310996458e-08
2253	1.18265e-12	He	1	1.67966m	-23.826	2.389810648593531e-08
2254	3.48036e-13	He	1	5.70759m	-23.826999999999998	2.3843142366255964e-08
2255	4.8731e-12	S	2	4076.35A	-23.828000000000003	2.3788304660543538e-08
2256	2.86617e-12	He	1	6930.67A	-23.828000000000003	2.3788304660543538e-08
2257	1.92476e-12	S	2	1.03205m	-23.829	2.373359307805476e-08
2258	7.60544e-12	Fe	2	2611.87A	-23.831	2.3624547123112466e-08
2259	5.59582e-11	O	7	354.988A	-23.831999999999997	2.3570212172508355e-08
2260	6.32002e-12	He	1	3143.10A	-23.831999999999997	2.3570212172508355e-08
2261	9.41515e-11	O	7	210.984A	-23.834	2.3461916884639587e-08
2262	9.53867e-12	N	6	2082.52A	-23.834	2.3461916884639587e-08
2263	3.87606e-13	He	1	5.12491m	-23.835	2.340795597320429e-08
2264	1.0721799999999999e-10	Cl	9	185.272A	-23.835	2.340795597320429e-08
2265	2.1164699999999997e-13	He	1	9.38565m	-23.835	2.340795597320429e-08
2266	6.78103e-13	He	1	2.92942m	-23.838	2.3246816737719832e-08
2267	2.55272e-11	N	5	778.169A	-23.839000000000002	2.319335054289421e-08
2268	2.38105e-12	Fe	5	8342.72A	-23.839000000000002	2.319335054289421e-08
2269	7.43194e-13	He	1	2.67285m	-23.84	2.3140007316904532e-08
2270	3.204e-11	O	7	619.988A	-23.84	2.3140007316904532e-08
2271	6.31323e-11	Mg	6	314.648A	-23.842	2.3033688640800802e-08
2272	4.57388e-11	N	4	434.302A	-23.842	2.3033688640800802e-08
2273	7.54799e-11	N	6	263.175A	-23.844	2.2927858454641318e-08
2274	2.2365400000000003e-10	Si	7	88.8178A	-23.844	2.2927858454641318e-08
2275	6.3301900000000005e-12	He	1	3138.05A	-23.845	2.2875125843510238e-08
2276	1.1367e-12	He	1	1.74755m	-23.846	2.2822514514019035e-08
2277	1.39567e-11	C	6	1423.29A	-23.846999999999998	2.2770024187228066e-08
2278	4.11446e-11	N	6	482.796A	-23.849	2.2665405429191986e-08
2279	1.29326e-11	C	5	1536.00A	-23.851	2.2561267350686475e-08
2280	3.6731e-11	N	6	540.809A	-23.851	2.2561267350686475e-08
2281	1.29701e-12	He	1	1.53155m	-23.851999999999997	2.2509377875697705e-08
2282	5.52788e-11	N	6	359.350A	-23.853	2.245760774318932e-08
2283	3.6733e-11	N	6	540.780A	-23.853	2.245760774318932e-08
2284	1.3243200000000002e-12	He	1	1.49997m	-23.855	2.2354424408326307e-08
2285	2.63988e-11	Fe	8	752.475A	-23.855999999999998	2.2303010658903718e-08
2286	1.0183700000000001e-10	O	7	195.062A	-23.86	2.209853542812563e-08
2287	3.68e-11	C	6	539.795A	-23.86	2.209853542812563e-08
2288	7.60818e-13	Al	6	2.61094m	-23.86	2.209853542812563e-08
2289	1.21251e-12	He	1	1.63829m	-23.864	2.1895934837531377e-08
2290	7.74538e-11	N	6	256.468A	-23.864	2.1895934837531377e-08
2291	1.21087e-11	N	6	1640.51A	-23.865	2.1845575584859643e-08
2292	5.83202e-11	Ne	3	340.610A	-23.865	2.1845575584859643e-08
2293	7.565489999999999e-12	Fe	2	2625.67A	-23.865	2.1845575584859643e-08
2294	6.32386e-12	He	1	3141.19A	-23.865	2.1845575584859643e-08
2295	8.15083e-11	V	8	243.711A	-23.868000000000002	2.1695191700316456e-08
2296	2.0040200000000002e-10	N	7	99.1229A	-23.869	2.164529414404837e-08
2297	1.28844e-10	Mg	5	154.174A	-23.87	2.159551134897494e-08
2298	2.35797e-12	He	1	8424.38A	-23.875999999999998	2.1299209825210134e-08
2299	6.60974e-12	C	5	3005.33A	-23.875999999999998	2.1299209825210134e-08
2300	1.45414e-11	Na	5	1366.06A	-23.877	2.1250223001982044e-08
2301	6.030390000000001e-13	He	1	3.29406m	-23.878	2.120134884532092e-08
2302	7.06072e-11	N	6	281.338A	-23.878	2.120134884532092e-08
2303	2.32908e-12	He	1	8528.88A	-23.878	2.120134884532092e-08
2304	1.62736e-10	N	6	122.066A	-23.879	2.115258709610084e-08
2305	6.327219999999999e-12	He	1	3139.52A	-23.879	2.115258709610084e-08
2306	1.30535e-11	O	7	1521.77A	-23.879	2.115258709610084e-08
2307	3.87665e-13	He	1	5.12413m	-23.881	2.1055399786458832e-08
2308	5.59244e-11	O	7	355.202A	-23.881999999999998	2.1006973710759466e-08
2309	1.29791e-11	O	7	1530.50A	-23.881999999999998	2.1006973710759466e-08
2310	2.15203e-11	N	4	923.056A	-23.883000000000003	2.0958659011943187e-08
2311	8.638690000000001e-13	He	1	2.29948m	-23.884	2.0910455433850963e-08
2312	2.70974e-11	Ca	7	733.077A	-23.884	2.0910455433850963e-08
2313	3.93041e-11	N	6	505.404A	-23.886999999999997	2.0766508871148275e-08
2314	1.33058e-12	He	1	1.49292m	-23.889	2.067109542981942e-08
2315	1.91866e-12	Fe	5	1.03533m	-23.89	2.0623553229612867e-08
2316	5.79161e-12	Fe	5	3429.87A	-23.89	2.0623553229612867e-08
2317	1.84103e-12	N	6	1.07898m	-23.89	2.0623553229612867e-08
2318	1.03487e-11	Fe	6	1919.51A	-23.891	2.0576120373432693e-08
2319	2.31556e-12	Cl	2	8578.70A	-23.891	2.0576120373432693e-08
2320	6.89109e-11	Fe	7	288.263A	-23.893	2.048158168779191e-08
2321	3.77028e-11	Ar	8	526.869A	-23.894000000000002	2.043447535709677e-08
2322	1.8274000000000003e-10	Al	6	108.704A	-23.896	2.0340587471190456e-08
2323	2.65498e-13	He	1	7.48195m	-23.896	2.0340587471190456e-08
2324	5.32109e-13	He	1	3.73316m	-23.897	2.0293805418195056e-08
2325	1.28739e-12	He	1	1.54300m	-23.897	2.0293805418195056e-08
2326	1.02022e-10	O	7	194.707A	-23.898000000000003	2.0247130960935464e-08
2327	5.0039e-11	O	7	396.979A	-23.899	2.0200563851949017e-08
2328	5.00421e-11	O	7	396.955A	-23.9	2.0154103844341205e-08
2329	7.43982e-13	He	1	2.67002m	-23.901	2.010775069178553e-08
2330	2.45366e-12	He	1	8095.85A	-23.901999999999997	2.006150414852252e-08
2331	3.59769e-13	He	1	5.52144m	-23.901999999999997	2.006150414852252e-08
2332	1.1775599999999998e-13	He	1	16.8692m	-23.904	1.9969329909659338e-08
2333	4.68338e-11	Cr	9	424.147A	-23.904	1.9969329909659338e-08
2334	1.0326799999999999e-10	Co	8	192.359A	-23.905	1.9923401725360686e-08
2335	3.93745e-11	C	6	504.501A	-23.906999999999996	1.9831862009495e-08
2336	1.05339e-10	O	7	188.577A	-23.906999999999996	1.9831862009495e-08
2337	1.64813e-11	O	7	1205.27A	-23.908	1.9786249992593014e-08
2338	2.71412e-12	O	2	7318.92A	-23.908	1.9786249992593014e-08
2339	7.3147e-13	Fe	4	2.71569m	-23.909000000000002	1.974074288041899e-08
2340	7.54214e-11	O	7	263.380A	-23.909000000000002	1.974074288041899e-08
2341	1.73701e-11	S	3	1143.60A	-23.91	1.9695340431698747e-08
2342	1.20291e-11	C	5	1651.36A	-23.912	1.9604848562295543e-08
2343	2.8839400000000003e-12	He	1	6887.97A	-23.912	1.9604848562295543e-08
2344	8.39848e-13	He	1	2.36524m	-23.912	1.9604848562295543e-08
2345	7.9233e-11	N	6	250.709A	-23.913	1.9559758661833703e-08
2346	1.30391e-12	He	1	1.52345m	-23.913	1.9559758661833703e-08
2347	3.93061e-11	N	6	505.378A	-23.916999999999998	1.9380433716537944e-08
2348	8.08877e-11	N	6	245.581A	-23.916999999999998	1.9380433716537944e-08
2349	2.8997e-13	He	1	6.85052m	-23.919	1.929138871206395e-08
2350	2.29418e-13	He	1	8.65862m	-23.92	1.924701974925183e-08
2351	7.20699e-13	He	1	2.75628m	-23.921	1.92027528322226e-08
2352	2.50585e-12	O	7	7927.22A	-23.921999999999997	1.9158587726277307e-08
2353	6.51146e-11	Al	9	305.069A	-23.923000000000002	1.9114524197256646e-08
2354	1.33405e-12	He	1	1.48904m	-23.924	1.90705620115408e-08
2355	8.18061e-11	N	6	242.824A	-23.928	1.8895722048093042e-08
2356	9.61165e-11	O	7	206.671A	-23.929000000000002	1.88522630933556e-08
2357	3.99397e-11	N	6	497.361A	-23.929000000000002	1.88522630933556e-08
2358	1.93612e-12	Fe	5	1.02599m	-23.929000000000002	1.88522630933556e-08
2359	2.5346e-13	He	1	7.83731m	-23.93	1.8808904091440548e-08
2360	5.35413e-11	O	7	371.012A	-23.93	1.8808904091440548e-08
2361	5.43946e-11	N	4	365.192A	-23.93	1.8808904091440548e-08
2362	7.60965e-13	He	1	2.61043m	-23.93	1.8808904091440548e-08
2363	4.71171e-11	Ne	4	421.598A	-23.932	1.8722485027065273e-08
2364	4.5778e-11	N	4	433.930A	-23.932	1.8722485027065273e-08
2365	2.21646e-10	O	7	89.6225A	-23.932	1.8722485027065273e-08
2366	1.94633e-11	C	5	1020.61A	-23.934	1.8636463022223518e-08
2367	1.8576600000000001e-13	He	1	10.6933m	-23.934	1.8636463022223518e-08
2368	7.1594e-13	He	1	2.77460m	-23.936	1.8550836252592745e-08
2369	9.598319999999999e-12	C	6	2069.58A	-23.936999999999998	1.8508170513173618e-08
2370	6.38533e-11	Fe	7	311.095A	-23.936999999999998	1.8508170513173618e-08
2371	1.21143e-12	He	1	1.63975m	-23.938000000000002	1.8465602902231815e-08
2372	2.36487e-12	He	1	8399.81A	-23.938000000000002	1.8465602902231815e-08
2373	5.0092e-13	Mg	5	3.96560m	-23.939	1.8423133194078705e-08
2374	1.3224700000000001e-12	He	1	1.50207m	-23.94	1.8380761163543673e-08
2375	8.29197e-12	Fe	2	2395.63A	-23.941	1.833848658597473e-08
2376	1.61217e-13	He	1	12.3215m	-23.941	1.833848658597473e-08
2377	3.82547e-11	Mg	6	519.268A	-23.944000000000003	1.8212245332283372e-08
2378	2.7831e-11	N	6	713.752A	-23.944000000000003	1.8212245332283372e-08
2379	2.3372299999999997e-12	He	1	8499.15A	-23.944000000000003	1.8212245332283372e-08
2380	1.8933e-11	Si	7	1049.20A	-23.945	1.8170358330371217e-08
2381	2.44118e-12	Fe	5	8137.24A	-23.945999999999998	1.8128567665890125e-08
2382	9.33711e-12	Si	4	2127.47A	-23.947	1.8086873117270002e-08
2383	9.05175e-12	Fe	6	2194.54A	-23.95	1.7962363958513996e-08
2384	3.36993e-13	He	1	5.89462m	-23.951	1.7921051667813294e-08
2385	1.17454e-12	He	1	1.69125m	-23.951999999999998	1.7879834392744695e-08
2386	1.09642e-10	O	7	181.176A	-23.953000000000003	1.783871191477787e-08
2387	5.11674e-11	Ne	4	388.225A	-23.954	1.779768401588612e-08
2388	4.2544399999999994e-13	He	1	4.66912m	-23.956	1.7715911085723767e-08
2389	1.23491e-12	He	1	1.60858m	-23.958000000000002	1.763451386804731e-08
2390	2.97257e-11	O	5	668.258A	-23.959	1.75939556116306e-08
2391	1.6069000000000002e-13	He	1	12.3620m	-23.959	1.75939556116306e-08
2392	5.35444e-11	O	7	370.991A	-23.96	1.755349063661497e-08
2393	8.26852e-11	Ne	4	240.242A	-23.96	1.755349063661497e-08
2394	5.734310000000001e-13	He	1	3.46414m	-23.961	1.751311872845944e-08
2395	1.93108e-12	S	2	1.02867m	-23.963	1.7432653257028912e-08
2396	5.31265e-11	Si	7	373.909A	-23.964000000000002	1.739255926713414e-08
2397	1.0713099999999999e-10	O	7	185.423A	-23.964000000000002	1.739255926713414e-08
2398	1.08961e-10	Fe	10	182.307A	-23.965	1.7352557490857367e-08
2399	1.92179e-12	S	2	1.03364m	-23.965999999999998	1.731264771611301e-08
2400	1.29554e-12	He	1	1.53329m	-23.965999999999998	1.731264771611301e-08
2401	2.3479e-11	C	5	846.054A	-23.968000000000004	1.7233103325317197e-08
2402	5.23138e-12	S	3	3797.17A	-23.969	1.7193468287529712e-08
2403	1.3098e-12	He	1	1.51660m	-23.97	1.7153924407799534e-08
2404	3.69494e-13	He	1	5.37613m	-23.973000000000003	1.7035837622785136e-08
2405	2.5651499999999997e-10	N	7	77.4398A	-23.973000000000003	1.7035837622785136e-08
2406	8.399960000000001e-12	Fe	2	2364.83A	-23.974	1.6996656283523477e-08
2407	1.10633e-10	O	7	179.553A	-23.974	1.6996656283523477e-08
2408	2.15165e-11	N	4	923.219A	-23.975	1.6957565058841326e-08
2409	1.0471e-09	O	8	18.9709A	-23.976999999999997	1.6879652124661804e-08
2410	1.77578e-11	Si	3	1118.63A	-23.976999999999997	1.6879652124661804e-08
2411	1.51652e-11	P	2	1309.87A	-23.976999999999997	1.6879652124661804e-08
2412	1.98217e-11	O	3	1002.16A	-23.978	1.6840830002077392e-08
2413	4.2550299999999997e-13	He	1	4.66847m	-23.978	1.6840830002077392e-08
2414	6.02942e-13	He	1	3.29459m	-23.978	1.6840830002077392e-08
2415	6.77712e-11	Mg	6	293.110A	-23.979	1.6802097167897476e-08
2416	4.06966e-12	Fe	3	4881.12A	-23.979	1.6802097167897476e-08
2417	9.15742e-11	Si	8	216.922A	-23.98	1.6763453416764008e-08
2418	1.07054e-12	He	1	1.85556m	-23.980999999999998	1.672489854379194e-08
2419	2.27948e-11	P	5	871.448A	-23.980999999999998	1.672489854379194e-08
2420	6.69704e-11	Cl	7	296.615A	-23.982	1.6686432344566902e-08
2421	1.52235e-11	O	1	1304.86A	-23.984	1.6609765152051542e-08
2422	7.61753e-13	He	1	2.60773m	-23.985	1.6571563752279535e-08
2423	7.43602e-11	N	6	267.138A	-23.986	1.6533450213288754e-08
2424	5.39678e-11	O	7	368.080A	-23.986	1.6533450213288754e-08
2425	2.35538e-12	Cl	3	8433.66A	-23.986	1.6533450213288754e-08
2426	6.21452e-11	Na	4	319.646A	-23.987	1.649542433300529e-08
2427	2.88429e-11	Fe	8	688.711A	-23.987	1.649542433300529e-08
2428	1.3422e-12	He	1	1.47999m	-23.988000000000003	1.645748590981929e-08
2429	1.6855099999999998e-10	Si	5	117.854A	-23.988000000000003	1.645748590981929e-08
2430	1.14704e-12	He	1	1.73180m	-23.99	1.6381870630620723e-08
2431	2.89827e-12	He	1	6853.89A	-23.99	1.6381870630620723e-08
2432	1.66265e-11	C	5	1194.75A	-23.99	1.6381870630620723e-08
2433	4.84452e-12	K	6	4100.40A	-23.991999999999997	1.6306602772071786e-08
2434	1.66947e-11	Mg	7	1189.87A	-23.991999999999997	1.6306602772071786e-08
2435	1.40153e-13	He	1	14.1735m	-23.991999999999997	1.6306602772071786e-08
2436	3.7837599999999996e-14	He	1	52.4992m	-23.994	1.6231680737919592e-08
2437	2.37076e-12	He	1	8378.95A	-23.995	1.619434890816964e-08
2438	2.6394299999999998e-12	He	1	7526.05A	-23.995	1.619434890816964e-08
2439	1.1057600000000001e-12	Si	7	1.79645m	-23.996	1.6157102939245632e-08
2440	2.34227e-12	Cl	3	8480.86A	-23.998	1.608286779443129e-08
2441	3.77801e-11	O	7	525.791A	-24.0	1.600897372912535e-08
2442	2.55148e-11	K	3	778.546A	-24.0	1.600897372912535e-08
2443	2.43755e-13	He	1	8.14936m	-24.000999999999998	1.597215411128203e-08
2444	4.051430000000001e-12	Fe	4	4903.07A	-24.002	1.593541917620969e-08
2445	6.54179e-13	He	1	3.03655m	-24.002	1.593541917620969e-08
2446	6.03604e-13	He	1	3.29098m	-24.003	1.5898768729143505e-08
2447	1.9914e-12	Mn	10	9975.13A	-24.004	1.5862202575766445e-08
2448	2.34413e-12	He	1	8474.14A	-24.005	1.5825720522208536e-08
2449	4.71771e-11	Cr	9	421.061A	-24.005	1.5825720522208536e-08
2450	2.4915e-12	He	1	7972.90A	-24.005	1.5825720522208536e-08
2451	3.87592e-13	He	1	5.12509m	-24.005	1.5825720522208536e-08
2452	2.9379299999999998e-12	Fe	4	6761.38A	-24.006	1.5789322375045304e-08
2453	4.29364e-11	N	6	462.648A	-24.006999999999998	1.5753007941297654e-08
2454	4.3133500000000005e-13	He	1	4.60534m	-24.006999999999998	1.5753007941297654e-08
2455	3.15352e-11	P	4	629.915A	-24.008000000000003	1.5716777028429688e-08
2456	1.1581399999999998e-10	Ar	10	171.520A	-24.01	1.5644564997404985e-08
2457	1.05464e-11	C	5	1883.53A	-24.01	1.5644564997404985e-08
2458	3.88071e-12	Fe	5	5118.77A	-24.011999999999997	1.5572684750525165e-08
2459	5.55134e-11	Ne	4	357.832A	-24.013	1.553686856948729e-08
2460	7.75301e-13	He	1	2.56216m	-24.013	1.553686856948729e-08
2461	1.41201e-10	Ne	7	140.682A	-24.014	1.5501134763380173e-08
2462	2.71954e-11	N	6	730.435A	-24.015	1.5465483142746358e-08
2463	3.05718e-11	O	3	649.764A	-24.016	1.5429913518564742e-08
2464	4.48779e-12	Fe	5	4426.34A	-24.016	1.5429913518564742e-08
2465	1.94483e-12	Fe	5	1.02140m	-24.02	1.5288451221126665e-08
2466	1.31487e-12	He	1	1.51076m	-24.02	1.5288451221126665e-08
2467	2.33699e-12	Cl	3	8500.01A	-24.02	1.5288451221126665e-08
2468	5.4196199999999995e-12	Fe	6	3665.28A	-24.02	1.5288451221126665e-08
2469	5.733720000000001e-13	He	1	3.46450m	-24.021	1.5253288759066025e-08
2470	3.36136e-11	N	6	590.965A	-24.022	1.521820716842409e-08
2471	4.054e-12	Fe	4	4899.97A	-24.022	1.521820716842409e-08
2472	1.01953e-10	F	6	194.840A	-24.023000000000003	1.5183206263201384e-08
2473	3.23854e-12	Ar	5	6133.78A	-24.024	1.5148285857827094e-08
2474	7.44719e-13	He	1	2.66738m	-24.025	1.5113445767156454e-08
2475	8.473869999999999e-12	Si	2	2344.20A	-24.026999999999997	1.5044005791476077e-08
2476	3.71304e-11	P	5	534.992A	-24.028000000000002	1.500940553830238e-08
2477	3.88133e-13	He	1	5.11796m	-24.03	1.4940443584052238e-08
2478	1.30244e-12	He	1	1.52517m	-24.03	1.4940443584052238e-08
2479	7.43095e-13	He	1	2.67321m	-24.031	1.4906081517346254e-08
2480	1.66468e-10	Si	5	119.329A	-24.031999999999996	1.4871798481200623e-08
2481	1.52934e-11	Si	3	1298.89A	-24.031999999999996	1.4871798481200623e-08
2482	2.60853e-11	C	5	761.520A	-24.031999999999996	1.4871798481200623e-08
2483	1.31527e-11	C	5	1510.29A	-24.033	1.4837594293849848e-08
2484	8.78543e-11	Cl	7	226.107A	-24.033	1.4837594293849848e-08
2485	1.0500600000000001e-10	Mn	9	189.174A	-24.034000000000002	1.4803468773947107e-08
2486	1.0122499999999999e-10	O	7	196.241A	-24.034000000000002	1.4803468773947107e-08
2487	7.69333e-11	N	6	258.203A	-24.035999999999998	1.4735453013181273e-08
2488	4.0948e-11	N	6	485.114A	-24.037	1.4701562411705151e-08
2489	1.0149e-11	Fe	6	1957.29A	-24.037	1.4701562411705151e-08
2490	1.49396e-11	C	5	1329.65A	-24.037	1.4701562411705151e-08
2491	6.2749099999999996e-12	Si	4	3165.70A	-24.037	1.4701562411705151e-08
2492	2.75026e-12	Fe	4	7222.76A	-24.038	1.4667749756449438e-08
2493	3.8838e-11	C	5	511.470A	-24.038	1.4667749756449438e-08
2494	3.7764299999999996e-13	He	1	5.26011m	-24.039	1.4634014868142805e-08
2495	3.81536e-11	Mg	7	520.645A	-24.04	1.460035756792635e-08
2496	2.38109e-11	N	6	834.258A	-24.04	1.460035756792635e-08
2497	1.23383e-12	He	1	1.60999m	-24.041	1.4566777677352178e-08
2498	5.80102e-11	O	7	342.431A	-24.041999999999998	1.453327501838329e-08
2499	9.77817e-13	Fe	5	2.03151m	-24.041999999999998	1.453327501838329e-08
2500	4.17791e-12	Fe	3	4754.64A	-24.041999999999998	1.453327501838329e-08
2501	9.5097e-14	Fe	6	20.8886m	-24.043000000000003	1.4499849413391569e-08
2502	2.64971e-13	He	1	7.49684m	-24.046	1.4400033152126143e-08
2503	1.2526799999999999e-12	He	1	1.58576m	-24.046	1.4400033152126143e-08
2504	3.01981e-12	C	2	6578.05A	-24.046999999999997	1.4366913994923213e-08
2505	2.37583e-12	He	1	8361.07A	-24.046999999999997	1.4366913994923213e-08
2506	1.34909e-12	He	1	1.47243m	-24.048000000000002	1.4333871009667865e-08
2507	1.76535e-11	N	6	1125.24A	-24.048000000000002	1.4333871009667865e-08
2508	1.2033200000000002e-12	He	1	1.65080m	-24.05	1.4268012854641432e-08
2509	1.96736e-10	Si	6	100.970A	-24.05	1.4268012854641432e-08
2510	2.64957e-13	He	1	7.49723m	-24.051	1.4235197335696845e-08
2511	6.21654e-11	Fe	7	319.542A	-24.052	1.4202457290351342e-08
2512	1.05562e-09	N	7	18.8179A	-24.052	1.4202457290351342e-08
2513	2.78722e-11	C	5	712.699A	-24.053	1.4169792545020583e-08
2514	5.27966e-12	Si	4	3762.45A	-24.055	1.4104688262060805e-08
2515	3.27654e-14	P	2	60.6263m	-24.055	1.4104688262060805e-08
2516	8.17358e-12	C	6	2430.33A	-24.055	1.4104688262060805e-08
2517	2.39929e-11	P	4	827.931A	-24.055	1.4104688262060805e-08
2518	4.76542e-11	Ne	5	416.846A	-24.055	1.4104688262060805e-08
2519	1.53809e-11	C	6	1291.50A	-24.055999999999997	1.4072248379255357e-08
2520	4.23025e-13	He	1	4.69581m	-24.055999999999997	1.4072248379255357e-08
2521	6.661619999999999e-14	He	1	29.8192m	-24.057	1.4039883106109857e-08
2522	6.566399999999999e-13	Fe	5	3.02517m	-24.058000000000003	1.4007592271026836e-08
2523	1.47928e-13	He	1	13.4284m	-24.058000000000003	1.4007592271026836e-08
2524	4.57636e-11	N	4	434.067A	-24.059	1.3975375702803856e-08
2525	3.93881e-12	Fe	5	5043.26A	-24.06	1.394323323063164e-08
2526	2.35001e-12	He	1	8452.91A	-24.061	1.3911164684093893e-08
2527	6.37972e-11	Mg	7	311.369A	-24.061999999999998	1.3879169893166604e-08
2528	6.53264e-12	C	5	3040.80A	-24.061999999999998	1.3879169893166604e-08
2529	4.03915e-12	Fe	4	4917.98A	-24.063000000000002	1.3847248688216228e-08
2530	7.7609e-13	He	1	2.55956m	-24.063000000000002	1.3847248688216228e-08
2531	2.49188e-12	C	3	7971.68A	-24.064	1.3815400900000172e-08
2532	1.31926e-12	He	1	1.50573m	-24.064	1.3815400900000172e-08
2533	2.91001e-12	He	1	6826.26A	-24.064	1.3815400900000172e-08
2534	7.63012e-11	Ne	8	260.343A	-24.065	1.3783626359664296e-08
2535	5.64131e-11	N	6	352.125A	-24.065	1.3783626359664296e-08
2536	1.53729e-11	N	6	1292.17A	-24.066	1.375192489874337e-08
2537	5.76747e-11	N	6	344.423A	-24.066	1.375192489874337e-08
2538	4.54222e-13	He	1	4.37329m	-24.066999999999997	1.3720296349159292e-08
2539	5.90734e-12	Fe	5	3362.67A	-24.066999999999997	1.3720296349159292e-08
2540	3.69379e-11	O	7	537.780A	-24.069000000000003	1.3657257313621349e-08
2541	5.738989999999999e-13	He	1	3.46132m	-24.072	1.3563241415571638e-08
2542	4.5428100000000003e-13	He	1	4.37272m	-24.072	1.3563241415571638e-08
2543	3.23651e-11	O	7	613.761A	-24.072	1.3563241415571638e-08
2544	5.56741e-11	O	7	356.799A	-24.072	1.3563241415571638e-08
2545	5.12763e-16	C	6	3874.00m	-24.073	1.3532046825956484e-08
2546	4.56508e-11	O	7	435.139A	-24.074	1.3500923981906524e-08
2547	3.76916e-11	Mg	7	527.026A	-24.075	1.3469872718411656e-08
2548	4.94438e-11	Mg	5	401.758A	-24.075	1.3469872718411656e-08
2549	2.55488e-13	He	1	7.77509m	-24.076	1.343889287084094e-08
2550	1.5792300000000001e-13	He	1	12.5785m	-24.076	1.343889287084094e-08
2551	3.75414e-12	N	6	5291.35A	-24.076	1.343889287084094e-08
2552	5.89647e-12	Fe	5	3368.87A	-24.076999999999998	1.3407984274942535e-08
2553	9.03968e-12	Fe	6	2197.47A	-24.076999999999998	1.3407984274942535e-08
2554	6.3154e-11	Mg	6	314.540A	-24.078000000000003	1.3377146766841812e-08
2555	1.32942e-12	He	1	1.49422m	-24.078000000000003	1.3377146766841812e-08
2556	1.04727e-10	O	7	189.678A	-24.079	1.3346380183041808e-08
2557	6.32803e-12	N	6	3139.12A	-24.08	1.3315684360420945e-08
2558	1.2513299999999999e-12	He	1	1.58747m	-24.08	1.3315684360420945e-08
2559	9.54288e-12	N	6	2081.60A	-24.081	1.3285059136232915e-08
2560	2.54731e-11	O	4	779.820A	-24.083000000000002	1.3224019834041565e-08
2561	3.32285e-11	O	3	597.814A	-24.084	1.3193605432414052e-08
2562	3.54103e-11	Si	4	560.980A	-24.086	1.3132986321823517e-08
2563	1.7321400000000001e-12	P	2	1.14682m	-24.087	1.3102781291464005e-08
2564	1.30833e-12	He	1	1.51831m	-24.088	1.3072645730746558e-08
2565	2.83229e-11	Ne	4	701.358A	-24.089000000000002	1.3042579479895434e-08
2566	7.87035e-13	He	1	2.52396m	-24.09	1.3012582379502467e-08
2567	2.38022e-12	He	1	8345.65A	-24.090999999999998	1.2982654270525915e-08
2568	7.3848e-11	Mg	6	268.991A	-24.090999999999998	1.2982654270525915e-08
2569	1.99133e-11	P	5	997.545A	-24.092	1.2952794994289814e-08
2570	3.73667e-11	N	6	531.609A	-24.092	1.2952794994289814e-08
2571	9.10071e-12	Fe	7	2182.74A	-24.093000000000004	1.2923004392483253e-08
2572	1.98807e-11	Ne	6	999.183A	-24.098000000000003	1.2775075984454564e-08
2573	1.32309e-12	He	1	1.50137m	-24.098000000000003	1.2775075984454564e-08
2574	2.36089e-10	Mg	9	84.1398A	-24.099	1.2745694125028355e-08
2575	3.8454e-13	He	1	5.16577m	-24.101	1.2687132979958788e-08
2576	2.40658e-11	O	7	825.423A	-24.103	1.2628840898910127e-08
2577	2.52028e-12	He	1	7881.85A	-24.103	1.2628840898910127e-08
2578	1.35498e-12	He	1	1.46603m	-24.103	1.2628840898910127e-08
2579	1.17749e-11	C	5	1687.01A	-24.104	1.2599795370847574e-08
2580	5.06231e-11	Al	9	392.399A	-24.105999999999998	1.2541904569662398e-08
2581	2.3903799999999998e-12	He	1	8310.17A	-24.105999999999998	1.2541904569662398e-08
2582	6.54743e-13	He	1	3.03393m	-24.108	1.2484279752547753e-08
2583	7.67115e-13	He	1	2.58950m	-24.109	1.2455566705895467e-08
2584	5.66419e-10	C	5	35.0703A	-24.111	1.2398338575231695e-08
2585	1.32645e-12	He	1	1.49756m	-24.112	1.2369823187802352e-08
2586	2.35508e-12	He	1	8434.72A	-24.112	1.2369823187802352e-08
2587	3.99398e-11	N	6	497.360A	-24.115	1.2284669923935906e-08
2588	7.68635e-11	O	7	258.438A	-24.115	1.2284669923935906e-08
2589	6.92017e-13	He	1	2.87052m	-24.116	1.225641596714982e-08
2590	7.19718e-13	He	1	2.76003m	-24.116	1.225641596714982e-08
2591	1.53224e-11	N	6	1296.43A	-24.116	1.225641596714982e-08
2592	2.09242e-11	O	7	949.352A	-24.116999999999997	1.2228226992661202e-08
2593	5.6935800000000005e-12	Mg	6	3488.92A	-24.116999999999997	1.2228226992661202e-08
2594	3.11036e-11	C	3	638.654A	-24.121	1.2116117933728702e-08
2595	1.1079899999999999e-10	S	9	179.283A	-24.121	1.2116117933728702e-08
2596	8.613310000000001e-12	O	7	2306.25A	-24.123	1.206044942850347e-08
2597	5.109819999999999e-12	O	7	3887.50A	-24.124000000000002	1.2032711164546556e-08
2598	7.47476e-11	Cl	7	265.754A	-24.124000000000002	1.2032711164546556e-08
2599	1.158e-11	S	9	1715.41A	-24.124000000000002	1.2032711164546556e-08
2600	1.82306e-13	Fe	5	10.8962m	-24.125	1.2005036696826512e-08
2601	7.78746e-11	O	7	255.083A	-24.125	1.2005036696826512e-08
2602	2.38405e-12	He	1	8332.23A	-24.125	1.2005036696826512e-08
2603	1.26701e-12	He	1	1.56782m	-24.127	1.1949878563525021e-08
2604	5.53712e-11	Ne	4	358.751A	-24.129	1.1894973858825622e-08
2605	2.55734e-11	Ti	4	776.762A	-24.13	1.186761617811799e-08
2606	4.22796e-11	Na	4	469.835A	-24.13	1.186761617811799e-08
2607	4.2597e-13	He	1	4.66334m	-24.13	1.186761617811799e-08
2608	7.60866e-13	He	1	2.61077m	-24.131	1.1840321418329851e-08
2609	1.3029e-11	O	7	1524.63A	-24.133000000000003	1.1785920082988784e-08
2610	2.91973e-12	He	1	6803.52A	-24.133000000000003	1.1785920082988784e-08
2611	8.27624e-11	Ne	4	240.018A	-24.134	1.1758813219005485e-08
2612	1.2516e-12	He	1	1.58713m	-24.134	1.1758813219005485e-08
2613	5.27306e-13	He	1	3.76716m	-24.135	1.1731768699079223e-08
2614	7.87823e-13	He	1	2.52144m	-24.136	1.1704786379822837e-08
2615	8.5087e-12	Si	2	2334.60A	-24.136	1.1704786379822837e-08
2616	5.56653e-12	Fe	6	3568.56A	-24.136999999999997	1.1677866118178661e-08
2617	6.54081e-13	He	1	3.03700m	-24.138	1.1651007771417954e-08
2618	8.90128e-14	He	1	22.3164m	-24.138	1.1651007771417954e-08
2619	5.07592e-11	O	7	391.347A	-24.14	1.1597476253274203e-08
2620	2.38741e-12	He	1	8320.50A	-24.14	1.1597476253274203e-08
2621	2.55423e-11	N	5	777.707A	-24.14	1.1597476253274203e-08
2622	1.2257200000000002e-12	He	1	1.62064m	-24.14	1.1597476253274203e-08
2623	1.3134e-12	He	1	1.51245m	-24.141	1.1570802798072282e-08
2624	4.83177e-11	Si	8	411.122A	-24.144000000000002	1.149114995187933e-08
2625	2.02162e-10	Ne	8	98.2601A	-24.145	1.14647210403846e-08
2626	8.399450000000001e-13	He	1	2.36497m	-24.145	1.14647210403846e-08
2627	4.5533400000000005e-12	Fe	5	4362.61A	-24.146	1.1438352913699452e-08
2628	7.16289e-13	Fe	4	2.77325m	-24.146	1.1438352913699452e-08
2629	2.65213e-13	He	1	7.49001m	-24.146	1.1438352913699452e-08
2630	1.65404e-11	S	3	1200.97A	-24.146	1.1438352913699452e-08
2631	7.54923e-12	Fe	2	2631.32A	-24.146	1.1438352913699452e-08
2632	8.65652e-12	Fe	6	2294.74A	-24.15	1.1333485463850742e-08
2633	2.34891e-11	N	6	845.688A	-24.15	1.1333485463850742e-08
2634	9.94741e-11	O	5	199.695A	-24.153000000000002	1.1255466298695447e-08
2635	1.36005e-12	He	1	1.46057m	-24.153000000000002	1.1255466298695447e-08
2636	6.04481e-14	P	2	32.8620m	-24.154	1.1229579444561107e-08
2637	1.8697e-11	Fe	8	1062.44A	-24.155	1.1203752128539018e-08
2638	2.84448e-11	Ne	4	698.351A	-24.155	1.1203752128539018e-08
2639	1.9136e-11	C	6	1038.07A	-24.155	1.1203752128539018e-08
2640	2.3594700000000002e-12	He	1	8419.02A	-24.156	1.1177984213695504e-08
2641	3.91509e-11	Ti	9	507.382A	-24.156	1.1177984213695504e-08
2642	1.7226e-13	He	1	11.5317m	-24.156	1.1177984213695504e-08
2643	3.9042800000000004e-13	He	1	5.08787m	-24.156999999999996	1.1152275563411558e-08
2644	1.57574e-11	C	5	1260.64A	-24.158	1.112662604138229e-08
2645	5.42615e-11	O	7	366.088A	-24.159000000000002	1.1101035511616765e-08
2646	7.34632e-11	Mg	6	270.400A	-24.159000000000002	1.1101035511616765e-08
2647	4.76678e-13	He	1	4.16727m	-24.160999999999998	1.1050030886475125e-08
2648	7.967590000000001e-13	He	1	2.49316m	-24.162	1.1024616520677386e-08
2649	2.57843e-11	Ne	8	770.410A	-24.164	1.0973963008905351e-08
2650	2.78874e-13	He	1	7.12309m	-24.165	1.0948723594371268e-08
2651	1.13642e-11	C	5	1747.98A	-24.166	1.0923542228879678e-08
2652	2.08997e-11	O	7	950.466A	-24.166	1.0923542228879678e-08
2653	4.2543000000000004e-13	He	1	4.66927m	-24.166	1.0923542228879678e-08
2654	1.39705e-11	C	5	1421.88A	-24.168000000000003	1.0873353111294944e-08
2655	4.76619e-13	He	1	4.16779m	-24.169	1.0848345093104182e-08
2656	2.36964e-12	He	1	8382.91A	-24.169	1.0848345093104182e-08
2657	2.2177e-12	Si	4	8957.25A	-24.169	1.0848345093104182e-08
2658	1.1915e-13	He	1	16.6719m	-24.171	1.0798501474974787e-08
2659	1.0933e-11	Si	2	1816.93A	-24.171999999999997	1.0773665610770339e-08
2660	3.35882e-11	He	1	591.412A	-24.176	1.0674892050743866e-08
2661	3.19958e-12	Fe	5	6208.46A	-24.176	1.0674892050743866e-08
2662	1.32282e-12	He	1	1.50168m	-24.179000000000002	1.0601406610754699e-08
2663	8.94455e-12	Al	8	2220.84A	-24.179000000000002	1.0601406610754699e-08
2664	1.29291e-11	P	2	1536.42A	-24.180999999999997	1.055269757189163e-08
2665	5.02296e-11	Mn	9	395.473A	-24.180999999999997	1.055269757189163e-08
2666	3.36466e-13	He	1	5.90386m	-24.180999999999997	1.055269757189163e-08
2667	2.6503000000000003e-13	He	1	7.49518m	-24.180999999999997	1.055269757189163e-08
2668	3.18924e-11	O	7	622.859A	-24.183000000000003	1.0504212330733089e-08
2669	1.6697900000000002e-10	Si	5	118.964A	-24.185	1.0455949859022538e-08
2670	3.79545e-12	Fe	4	5233.76A	-24.186	1.0431901841672175e-08
2671	1.60749e-13	He	1	12.3575m	-24.186	1.0431901841672175e-08
2672	1.31779e-12	He	1	1.50741m	-24.186	1.0431901841672175e-08
2673	7.35074e-12	C	5	2702.38A	-24.186999999999998	1.0407909133226995e-08
2674	8.40509e-13	He	1	2.36338m	-24.188000000000002	1.0383971606479795e-08
2675	1.52256e-11	P	2	1304.68A	-24.188000000000002	1.0383971606479795e-08
2676	7.84886e-13	He	1	2.53087m	-24.188000000000002	1.0383971606479795e-08
2677	2.36331e-12	He	1	8405.37A	-24.189	1.036008913451653e-08
2678	2.21906e-11	Ne	7	895.174A	-24.191999999999997	1.0288770782559789e-08
2679	4.51968e-11	Ti	9	439.510A	-24.191999999999997	1.0288770782559789e-08
2680	2.24451e-10	N	7	88.5026A	-24.193	1.0265107266415409e-08
2681	3.29779e-11	N	6	602.356A	-24.193	1.0265107266415409e-08
2682	2.54267e-12	He	1	7812.43A	-24.194000000000003	1.0241498174847981e-08
2683	2.2498099999999997e-12	S	3	8829.39A	-24.194000000000003	1.0241498174847981e-08
2684	1.36444e-12	He	1	1.45587m	-24.195	1.0217943382684449e-08
2685	3.64013e-11	Ne	7	545.708A	-24.195999999999998	1.0194442765039566e-08
2686	2.92788e-12	He	1	6784.58A	-24.197	1.0170996197315312e-08
2687	3.96404e-12	Fe	3	5011.16A	-24.199	1.0124264714669385e-08
2688	1.0521099999999998e-09	N	7	18.8806A	-24.199	1.0124264714669385e-08
2689	2.17105e-11	C	6	914.971A	-24.199	1.0124264714669385e-08
2690	1.90755e-11	N	6	1041.36A	-24.199	1.0124264714669385e-08
2691	4.08048e-12	Fe	4	4868.16A	-24.201999999999998	1.0054569766600033e-08
2692	1.38294e-13	Cl	2	14.3639m	-24.201999999999998	1.0054569766600033e-08
2693	1.32795e-12	He	1	1.49587m	-24.203000000000003	1.0031444897845057e-08
2694	2.36667e-12	He	1	8393.42A	-24.203000000000003	1.0031444897845057e-08
2695	1.27875e-12	He	1	1.55343m	-24.203000000000003	1.0031444897845057e-08
2696	7.975479999999999e-13	He	1	2.49069m	-24.205	9.98535459517841e-09
2697	3.08153e-12	K	5	6446.29A	-24.206	9.962388916900301e-09
2698	1.3746e-12	He	1	1.44510m	-24.206999999999997	9.939476058216581e-09
2699	6.3557e-11	Fe	7	312.546A	-24.206999999999997	9.939476058216581e-09
2700	3.5036900000000003e-13	He	1	5.66958m	-24.208000000000002	9.916615897645313e-09
2701	3.9549499999999997e-13	He	1	5.02268m	-24.208000000000002	9.916615897645313e-09
2702	6.92581e-13	He	1	2.86818m	-24.209	9.89380831398453e-09
2703	1.5573e-12	He	1	1.27557m	-24.209	9.89380831398453e-09
2704	2.73362e-13	He	1	7.26672m	-24.212	9.825699816618495e-09
2705	8.21883e-12	Mg	5	2416.94A	-24.212	9.825699816618495e-09
2706	1.74593e-13	He	1	11.3776m	-24.213	9.803101334141495e-09
2707	1.66361e-11	S	3	1194.06A	-24.213	9.803101334141495e-09
2708	3.85799e-11	Mg	6	514.892A	-24.214000000000002	9.7805548267319e-09
2709	4.54749e-13	He	1	4.36823m	-24.215	9.758060174850452e-09
2710	1.0678399999999999e-13	He	1	18.6025m	-24.218000000000004	9.690886161101083e-09
2711	1.0116799999999998e-10	Mn	9	196.351A	-24.219	9.668597741427701e-09
2712	1.32162e-12	He	1	1.50304m	-24.22	9.646360583697064e-09
2713	1.2659299999999998e-12	He	1	1.56915m	-24.221	9.624174570009897e-09
2714	7.20795e-13	He	1	2.75591m	-24.221	9.624174570009897e-09
2715	7.75203e-13	He	1	2.56249m	-24.221999999999998	9.602039582738319e-09
2716	3.52837e-11	Ne	7	562.993A	-24.223000000000003	9.5799555045246e-09
2717	2.87786e-14	He	1	69.0251m	-24.224	9.557922218281466e-09
2718	1.24349e-12	He	1	1.59748m	-24.225	9.535939607190392e-09
2719	1.52703e-11	O	3	1300.86A	-24.228	9.47029466067359e-09
2720	1.36827e-12	He	1	1.45179m	-24.228	9.47029466067359e-09
2721	8.04909e-13	He	1	2.46791m	-24.229	9.448513587372479e-09
2722	1.83994e-13	He	1	10.7963m	-24.23	9.426782609149758e-09
2723	1.29891e-11	Na	4	1529.31A	-24.23	9.426782609149758e-09
2724	5.98801e-13	He	1	3.31737m	-24.230999999999998	9.405101610790098e-09
2725	1.3249799999999999e-12	He	1	1.49922m	-24.236	9.297442302909458e-09
2726	2.16486e-11	N	6	917.587A	-24.236	9.297442302909458e-09
2727	1.09298e-11	Si	2	1817.45A	-24.237	9.276058778999322e-09
2728	3.29759e-11	N	6	602.393A	-24.238000000000003	9.25472443582928e-09
2729	5.5368800000000005e-12	Fe	6	3587.66A	-24.24	9.212202839520117e-09
2730	1.37164e-12	He	1	1.44823m	-24.241999999999997	9.169876612199467e-09
2731	1.9126e-11	N	6	1038.61A	-24.243000000000002	9.148786481236248e-09
2732	3.69737e-11	N	6	537.259A	-24.243000000000002	9.148786481236248e-09
2733	8.6122e-13	He	1	2.30655m	-24.243000000000002	9.148786481236248e-09
2734	4.41724e-12	C	6	4497.03A	-24.244	9.127744856228365e-09
2735	2.54701e-11	O	4	779.912A	-24.244	9.127744856228365e-09
2736	4.94449e-13	He	1	4.01749m	-24.245	9.106751625614998e-09
2737	4.48086e-11	O	7	443.318A	-24.245	9.106751625614998e-09
2738	2.60081e-11	O	7	763.780A	-24.246	9.085806678092273e-09
2739	9.36927e-12	Si	4	2120.17A	-24.247	9.064909902612016e-09
2740	4.11831e-11	C	3	482.345A	-24.248	9.044061188381679e-09
2741	3.53631e-11	Ne	7	561.728A	-24.25	9.002507501773836e-09
2742	8.34374e-12	Fe	2	2380.76A	-24.250999999999998	8.981802309082817e-09
2743	5.737959999999999e-17	He	2	3.46194c	-24.250999999999998	8.981802309082817e-09
2744	3.99887e-13	He	1	4.96751m	-24.252	8.96114473701346e-09
2745	2.93738e-11	Mg	7	676.265A	-24.252	8.96114473701346e-09
2746	2.23881e-11	Ne	7	887.279A	-24.254	8.919972016894271e-09
2747	1.82654e-11	N	6	1087.55A	-24.254	8.919972016894271e-09
2748	2.34951e-11	N	6	845.473A	-24.256	8.878988468240606e-09
2749	2.9347799999999997e-12	He	1	6768.64A	-24.256999999999998	8.858567361443415e-09
2750	1.9703400000000003e-12	Fe	5	1.00817m	-24.258000000000003	8.838193221888387e-09
2751	2.15059e-11	N	4	923.676A	-24.26	8.797585412667269e-09
2752	3.36524e-13	He	1	5.90283m	-24.261999999999997	8.757164179381861e-09
2753	4.9439e-13	He	1	4.01798m	-24.261999999999997	8.757164179381861e-09
2754	4.43698e-11	Ti	9	447.702A	-24.263	8.737023260673764e-09
2755	7.992229999999999e-13	He	1	2.48547m	-24.264	8.716928664793396e-09
2756	5.964649999999999e-13	He	1	3.33037m	-24.265	8.696880285200991e-09
2757	4.10049e-13	He	1	4.84441m	-24.267	8.656921749946781e-09
2758	4.164869999999999e-12	Fe	3	4769.52A	-24.267	8.656921749946781e-09
2759	3.84482e-14	Fe	3	51.6655m	-24.267	8.656921749946781e-09
2760	8.98392e-12	Fe	6	2211.11A	-24.268	8.637011382428729e-09
2761	2.34019e-11	Fe	8	848.840A	-24.268	8.637011382428729e-09
2762	8.056970000000001e-13	He	1	2.46550m	-24.269000000000002	8.617146807485238e-09
2763	1.03482e-12	S	11	1.91960m	-24.269000000000002	8.617146807485238e-09
2764	1.01949e-12	He	1	1.94847m	-24.271	8.577554614284244e-09
2765	2.71934e-11	N	6	730.489A	-24.271	8.577554614284244e-09
2766	2.37514e-10	N	7	83.6350A	-24.271	8.577554614284244e-09
2767	2.8025900000000004e-13	He	1	7.08790m	-24.273000000000003	8.538144330687075e-09
2768	1.28847e-12	He	1	1.54171m	-24.274	8.518507143652713e-09
2769	3.3081e-11	Mg	6	600.479A	-24.275	8.498915120895232e-09
2770	9.6753e-14	He	1	20.5311m	-24.275	8.498915120895232e-09
2771	6.91919e-13	He	1	2.87092m	-24.276	8.479368158539614e-09
2772	1.3739600000000001e-12	He	1	1.44578m	-24.276	8.479368158539614e-09
2773	2.61946e-13	He	1	7.58341m	-24.276999999999997	8.459866152949945e-09
2774	2.94969e-12	Fe	4	6734.42A	-24.276999999999997	8.459866152949945e-09
2775	5.1175099999999995e-14	He	1	38.8166m	-24.278000000000002	8.440409000728325e-09
2776	2.5604400000000003e-12	He	1	7758.21A	-24.278000000000002	8.440409000728325e-09
2777	4.01509e-13	He	1	4.94745m	-24.278000000000002	8.440409000728325e-09
2778	2.95104e-11	O	7	673.135A	-24.278000000000002	8.440409000728325e-09
2779	6.73069e-11	Cl	7	295.132A	-24.283	8.343792437840286e-09
2780	4.0474699999999996e-14	Fe	6	49.0787m	-24.283	8.343792437840286e-09
2781	2.41364e-11	C	3	823.007A	-24.284000000000002	8.324602247755368e-09
2782	6.69384e-11	N	6	296.757A	-24.285	8.305456193882945e-09
2783	1.35207e-11	Ti	4	1469.19A	-24.285	8.305456193882945e-09
2784	2.35397e-11	N	6	843.872A	-24.285	8.305456193882945e-09
2785	4.03719e-13	He	1	4.92036m	-24.285999999999998	8.286354174712479e-09
2786	8.81791e-11	Cl	7	225.274A	-24.285999999999998	8.286354174712479e-09
2787	1.91548e-12	S	2	1.03705m	-24.288	8.248281835602197e-09
2788	3.36452e-13	He	1	5.90410m	-24.289	8.229311313806697e-09
2789	4.48423e-11	O	7	442.984A	-24.289	8.229311313806697e-09
2790	2.43067e-11	Ne	4	817.241A	-24.291	8.191501062835418e-09
2791	2.60326e-11	O	7	763.061A	-24.291	8.191501062835418e-09
2792	3.18109e-11	O	7	624.454A	-24.291	8.191501062835418e-09
2793	8.11805e-13	He	1	2.44695m	-24.291	8.191501062835418e-09
2794	8.520410000000001e-12	O	3	2331.40A	-24.294	8.135111166158988e-09
2795	2.57382e-12	N	6	7717.90A	-24.296	8.097733725551575e-09
2796	6.36092e-11	Si	7	312.289A	-24.296	8.097733725551575e-09
2797	5.0565e-11	O	7	392.850A	-24.296	8.097733725551575e-09
2798	1.2112e-13	He	1	16.4006m	-24.296	8.097733725551575e-09
2799	4.77145e-13	He	1	4.16319m	-24.296999999999997	8.079109454800892e-09
2800	1.2776700000000001e-12	He	1	1.55474m	-24.3	8.023493256512e-09
2801	1.472e-10	Li	3	134.949A	-24.3	8.023493256512e-09
2802	1.9371800000000001e-13	He	1	10.2543m	-24.3	8.023493256512e-09
2803	4.07082e-13	He	1	4.87972m	-24.301	8.00503973410189e-09
2804	9.59346e-12	N	6	2070.63A	-24.302	7.986628653615508e-09
2805	7.213600000000001e-13	He	1	2.75375m	-24.303	7.968259917439205e-09
2806	1.25782e-12	He	1	1.57927m	-24.304000000000002	7.949933428183764e-09
2807	2.41307e-11	C	3	823.202A	-24.305	7.931649088684035e-09
2808	5.19561e-11	N	7	382.331A	-24.305	7.931649088684035e-09
2809	4.54208e-13	He	1	4.37342m	-24.305	7.931649088684035e-09
2810	2.48126e-11	O	7	800.581A	-24.305999999999997	7.9134068019982e-09
2811	7.86936e-13	He	1	2.52428m	-24.305999999999997	7.9134068019982e-09
2812	1.05494e-11	Fe	6	1883.00A	-24.311	7.822822783394546e-09
2813	2.80889e-17	N	5	7.07200c	-24.311999999999998	7.804830790265304e-09
2814	3.8760500000000004e-13	He	1	5.12492m	-24.311999999999998	7.804830790265304e-09
2815	2.9406700000000002e-12	He	1	6755.09A	-24.311999999999998	7.804830790265304e-09
2816	1.53482e-11	N	6	1294.25A	-24.313000000000002	7.786880177571837e-09
2817	3.75756e-11	N	6	528.653A	-24.316999999999997	7.715489630990545e-09
2818	7.43192e-13	He	1	2.67286m	-24.316999999999997	7.715489630990545e-09
2819	3.204e-11	O	7	619.988A	-24.316999999999997	7.715489630990545e-09
2820	4.17864e-11	Si	8	475.381A	-24.319000000000003	7.680040176207416e-09
2821	8.5887e-12	Fe	6	2312.86A	-24.32	7.662376573961954e-09
2822	4.08066e-12	Fe	4	4867.95A	-24.323	7.609629144646227e-09
2823	5.08786e-13	He	1	3.90429m	-24.323	7.609629144646227e-09
2824	3.69717e-11	O	7	537.289A	-24.324	7.59212748327948e-09
2825	1.03804e-11	P	8	1913.66A	-24.326999999999998	7.539863645302546e-09
2826	5.69616e-12	Mg	6	3487.34A	-24.326999999999998	7.539863645302546e-09
2827	3.6729e-11	N	6	540.838A	-24.328000000000003	7.522522440131618e-09
2828	1.5597299999999999e-12	He	1	1.27359m	-24.328000000000003	7.522522440131618e-09
2829	5.67192e-12	Mg	6	3502.24A	-24.328000000000003	7.522522440131618e-09
2830	6.4994e-13	He	1	3.05635m	-24.329	7.505221118625945e-09
2831	8.12593e-13	He	1	2.44458m	-24.329	7.505221118625945e-09
2832	4.05643e-13	Fe	5	4.89702m	-24.329	7.505221118625945e-09
2833	2.86147e-13	He	1	6.94205m	-24.329	7.505221118625945e-09
2834	2.89383e-11	Fe	8	686.442A	-24.33	7.48795958905552e-09
2835	3.6731e-11	N	6	540.809A	-24.33	7.48795958905552e-09
2836	4.32088e-11	Cl	7	459.732A	-24.331999999999997	7.453555539855197e-09
2837	8.10957e-13	He	1	2.44951m	-24.334	7.4193095629023065e-09
2838	5.7873e-12	C	6	3432.42A	-24.334	7.4193095629023065e-09
2839	2.16991e-11	N	6	915.449A	-24.335	7.402245624426891e-09
2840	9.06553e-11	O	7	219.121A	-24.335	7.402245624426891e-09
2841	3.5032599999999998e-12	O	7	5670.28A	-24.339000000000002	7.334381428624853e-09
2842	1.29662e-12	He	1	1.53202m	-24.34	7.317512819438003e-09
2843	5.87275e-13	He	1	3.38248m	-24.34	7.317512819438003e-09
2844	9.93441e-11	Ar	8	199.956A	-24.340999999999998	7.300683006975689e-09
2845	1.047e-09	N	7	18.9727A	-24.343000000000004	7.267139415509735e-09
2846	4.1075e-11	Si	8	483.614A	-24.348000000000003	7.183953158505582e-09
2847	8.17694e-13	He	1	2.42933m	-24.348000000000003	7.183953158505582e-09
2848	5.08726e-13	He	1	3.90474m	-24.349	7.167430524739292e-09
2849	2.7651e-12	Fe	4	7183.99A	-24.351	7.134499172816208e-09
2850	1.91013e-11	N	6	1039.95A	-24.351	7.134499172816208e-09
2851	6.894610000000001e-14	He	1	28.8116m	-24.351	7.134499172816208e-09
2852	9.56872e-12	N	6	2075.98A	-24.351999999999997	7.118090280060722e-09
2853	1.30535e-11	O	7	1521.77A	-24.355999999999998	7.052831236114848e-09
2854	2.57478e-12	He	1	7715.01A	-24.358	7.020426420094746e-09
2855	3.8766399999999997e-13	He	1	5.12414m	-24.359	7.0042798873900486e-09
2856	5.733579999999999e-13	He	1	3.46458m	-24.36	6.988170490680115e-09
2857	2.16744e-11	N	6	916.494A	-24.36	6.988170490680115e-09
2858	5.06493e-12	Fe	6	3921.96A	-24.362	6.956062763799083e-09
2859	2.94573e-12	He	1	6743.47A	-24.362	6.956062763799083e-09
2860	3.93021e-11	N	6	505.430A	-24.364	6.924102558522803e-09
2861	2.08383e-11	O	7	953.269A	-24.365	6.9081775645521436e-09
2862	5.38825e-12	Ca	7	3686.63A	-24.365	6.9081775645521436e-09
2863	2.01867e-13	He	1	9.84035m	-24.365	6.9081775645521436e-09
2864	7.2721e-11	N	6	273.160A	-24.366	6.892289197051184e-09
2865	3.86065e-11	Fe	8	514.537A	-24.368000000000002	6.860622004698116e-09
2866	1.32854e-13	He	1	14.9521m	-24.369	6.84484301194976e-09
2867	3.51465e-16	N	7	5651.90m	-24.371	6.813393815015552e-09
2868	2.10325e-11	Si	8	944.467A	-24.372	6.797723444089186e-09
2869	7.8982e-14	He	1	25.1506m	-24.372	6.797723444089186e-09
2870	4.9339e-12	Fe	5	4026.12A	-24.373	6.78208911401583e-09
2871	1.1237700000000002e-12	He	1	1.76766m	-24.373	6.78208911401583e-09
2872	1.28739e-12	He	1	1.54300m	-24.375	6.7509282450521925e-09
2873	7.29436e-11	O	5	272.326A	-24.375	6.7509282450521925e-09
2874	7.47152e-11	Cl	7	265.869A	-24.375	6.7509282450521925e-09
2875	4.94916e-13	He	1	4.01370m	-24.375	6.7509282450521925e-09
2876	1.4118e-12	He	1	1.40703m	-24.377	6.719910547276406e-09
2877	4.99507e-11	O	7	397.681A	-24.377	6.719910547276406e-09
2878	1.26956e-12	He	1	1.56468m	-24.377	6.719910547276406e-09
2879	2.95349e-11	O	7	672.576A	-24.378	6.704455181899501e-09
2880	4.99169e-11	O	7	397.950A	-24.378	6.704455181899501e-09
2881	9.40005e-11	Cr	9	211.323A	-24.378	6.704455181899501e-09
2882	2.9121399999999996e-13	He	1	6.82125m	-24.38	6.673651008453297e-09
2883	3.32813e-11	Na	5	596.865A	-24.381	6.6583020370632835e-09
2884	8.35706e-13	He	1	2.37697m	-24.383000000000003	6.627709918055462e-09
2885	7.966609999999999e-13	He	1	2.49346m	-24.383000000000003	6.627709918055462e-09
2886	8.18482e-13	He	1	2.42699m	-24.384	6.612466608241339e-09
2887	3.73554e-13	Ni	9	5.31770m	-24.386999999999997	6.566946708292066e-09
2888	4.1962699999999994e-12	Fe	3	4733.84A	-24.388	6.551843149982228e-09
2889	5.12855e-11	O	7	387.331A	-24.388	6.551843149982228e-09
2890	8.398469999999999e-13	He	1	2.36525m	-24.389	6.536774328892664e-09
2891	7.437560000000001e-13	He	1	2.67083m	-24.392	6.491775490929281e-09
2892	3.37867e-11	Sc	5	587.936A	-24.393	6.476844821621813e-09
2893	2.6536e-13	He	1	7.48586m	-24.394000000000002	6.461948491900838e-09
2894	3.93041e-11	N	6	505.404A	-24.395	6.447086422787553e-09
2895	3.6495400000000005e-10	S	9	54.4300A	-24.396	6.432258535484641e-09
2896	5.205189999999999e-13	He	1	3.81628m	-24.397	6.417464751376224e-09
2897	4.41918e-11	Fe	8	449.506A	-24.398000000000003	6.4027049920269746e-09
2898	2.0246e-10	Ne	8	98.1156A	-24.398000000000003	6.4027049920269746e-09
2899	7.20698e-13	He	1	2.75628m	-24.398000000000003	6.4027049920269746e-09
2900	8.227610000000001e-13	He	1	2.41437m	-24.4	6.373287234767384e-09
2901	2.59466e-11	O	7	765.589A	-24.4	6.373287234767384e-09
2902	1.30352e-12	He	1	1.52391m	-24.401	6.3586290808868654e-09
2903	8.20681e-13	He	1	2.42048m	-24.401	6.3586290808868654e-09
2904	8.42706e-11	Cr	9	235.722A	-24.401999999999997	6.3440046398248036e-09
2905	2.94489e-11	O	7	674.540A	-24.404	6.314856586184796e-09
2906	2.95013e-12	He	1	6733.43A	-24.405	6.3003328190668245e-09
2907	1.04057e-11	C	3H	1909.00A	-24.406	6.285842455686333e-09
2908	7.60963e-13	He	1	2.61044m	-24.406999999999996	6.271385419216802e-09
2909	9.54378e-12	C	6	2081.40A	-24.406999999999996	6.271385419216802e-09
2910	2.2560100000000001e-13	He	1	8.80514m	-24.406999999999996	6.271385419216802e-09
2911	1.29676e-11	O	7	1531.86A	-24.408	6.256961633008365e-09
2912	5.3453e-11	O	7	371.625A	-24.408	6.256961633008365e-09
2913	8.452339999999999e-12	Si	2	2350.17A	-24.409000000000002	6.2425710205876956e-09
2914	3.28566e-11	Cl	7	604.580A	-24.410999999999998	6.21388901209471e-09
2915	7.68142e-11	S	9	258.604A	-24.415	6.156919735201581e-09
2916	2.83896e-12	Fe	4	6997.10A	-24.415	6.156919735201581e-09
2917	2.96029e-12	He	1	6710.31A	-24.416	6.142759212760938e-09
2918	1.37433e-10	Mg	5	144.539A	-24.418000000000003	6.114535797868203e-09
2919	9.8526e-11	O	7	201.616A	-24.42	6.086442057787867e-09
2920	2.95606e-13	He	1	6.71990m	-24.424	6.030641221595122e-09
2921	2.4538999999999997e-10	N	7	80.9504A	-24.425	6.016771131676356e-09
2922	4.72222e-12	Fe	4	4206.59A	-24.425	6.016771131676356e-09
2923	8.32828e-14	He	1	23.8518m	-24.425	6.016771131676356e-09
2924	6.87778e-13	He	1	2.88821m	-24.426	6.00293294207923e-09
2925	2.08764e-13	He	1	9.51527m	-24.426	6.00293294207923e-09
2926	4.766050000000001e-13	He	1	4.16791m	-24.428	5.975351970543572e-09
2927	1.12836e-11	C	2	1760.47A	-24.429000000000002	5.961609042373525e-09
2928	4.39346e-13	He	1	4.52137m	-24.429000000000002	5.961609042373525e-09
2929	5.204600000000001e-13	He	1	3.81671m	-24.429000000000002	5.961609042373525e-09
2930	1.234e-11	C	5	1609.76A	-24.43	5.947897722061208e-09
2931	1.2863200000000001e-12	Fe	4	1.54429m	-24.432	5.920569614392549e-09
2932	2.58652e-12	He	1	7680.01A	-24.432	5.920569614392549e-09
2933	1.23238e-11	Al	3	1611.87A	-24.432	5.920569614392549e-09
2934	4.25443e-13	He	1	4.66912m	-24.433000000000003	5.9069526821452504e-09
2935	2.69987e-11	N	6	735.756A	-24.433000000000003	5.9069526821452504e-09
2936	2.23965e-14	He	1	88.6944m	-24.433000000000003	5.9069526821452504e-09
2937	5.05597e-12	Fe	6	3928.91A	-24.434	5.8933670679731505e-09
2938	8.23549e-13	He	1	2.41206m	-24.434	5.8933670679731505e-09
2939	2.9539599999999997e-12	He	1	6724.69A	-24.436999999999998	5.852797414439607e-09
2940	1.82206e-12	He	1	1.09022m	-24.436999999999998	5.852797414439607e-09
2941	5.7343e-13	He	1	3.46415m	-24.438000000000002	5.839336353926806e-09
2942	3.05769e-13	He	1	6.49657m	-24.438000000000002	5.839336353926806e-09
2943	1.42578e-13	He	1	13.9323m	-24.438000000000002	5.839336353926806e-09
2944	5.34192e-11	O	7	371.860A	-24.438000000000002	5.839336353926806e-09
2945	1.8420200000000003e-12	C	6	1.07841m	-24.439	5.825906252994162e-09
2946	1.6107899999999998e-13	He	1	12.3321m	-24.441999999999997	5.785800996444416e-09
2947	1.21152e-11	C	6	1639.63A	-24.443	5.772494023417123e-09
2948	1.29554e-12	He	1	1.53329m	-24.443	5.772494023417123e-09
2949	8.271530000000001e-13	He	1	2.40155m	-24.444000000000003	5.759217655578555e-09
2950	3.21977e-11	O	4	616.952A	-24.445999999999998	5.732756454069516e-09
2951	3.71155e-11	F	6	535.206A	-24.445999999999998	5.732756454069516e-09
2952	4.95166e-12	Ne	3	4011.68A	-24.445999999999998	5.732756454069516e-09
2953	1.27928e-12	He	1	1.55278m	-24.447	5.7195714801042946e-09
2954	3.36854e-13	He	1	5.89704m	-24.448	5.706416830737694e-09
2955	3.67046e-12	Fe	3	5411.98A	-24.448	5.706416830737694e-09
2956	2.15451e-11	N	4	921.994A	-24.449	5.693292436225074e-09
2957	5.09253e-13	He	1	3.90070m	-24.449	5.693292436225074e-09
2958	8.26866e-11	Ne	4	240.238A	-24.45	5.680198226982247e-09
2959	2.76232e-12	Fe	4	7191.23A	-24.45	5.680198226982247e-09
2960	2.95732e-12	He	1	6717.05A	-24.451	5.667134133584926e-09
2961	5.4964e-12	Fe	6	3614.08A	-24.451999999999998	5.654100086768681e-09
2962	7.6474e-11	N	6	259.754A	-24.453000000000003	5.641096017428155e-09
2963	8.048100000000001e-13	He	1	2.46822m	-24.454	5.628121856617252e-09
2964	9.18368e-12	Fe	6	2163.02A	-24.454	5.628121856617252e-09
2965	4.2550200000000005e-13	He	1	4.66848m	-24.455	5.61517753554817e-09
2966	4.98816e-12	Fe	6	3982.33A	-24.456999999999997	5.589378138275259e-09
2967	2.99438e-13	He	1	6.63391m	-24.456999999999997	5.589378138275259e-09
2968	1.30941e-12	He	1	1.51706m	-24.458000000000002	5.576522925285548e-09
2969	4.71966e-12	Fe	4	4208.88A	-24.458000000000002	5.576522925285548e-09
2970	8.37315e-13	He	1	2.37240m	-24.459	5.563697278465353e-09
2971	4.64284e-11	Ne	3	427.852A	-24.46	5.550901129814234e-09
2972	3.64425e-10	S	9	54.5090A	-24.461	5.5381344114883736e-09
2973	6.46453e-14	He	1	30.7284m	-24.462	5.525397055799814e-09
2974	1.52098e-11	O	1	1306.03A	-24.462	5.525397055799814e-09
2975	8.288299999999999e-13	He	1	2.39669m	-24.464000000000002	5.5000101623612816e-09
2976	3.47585e-12	Fe	6	5715.00A	-24.465	5.487360490012571e-09
2977	7.46685e-12	Al	2	2660.35A	-24.465	5.487360490012571e-09
2978	5.30244e-13	He	1	3.74629m	-24.465999999999998	5.474739911102929e-09
2979	1.44058e-12	He	1	1.37892m	-24.467	5.4621483587192576e-09
2980	7.32085e-13	Fe	4	2.71341m	-24.469	5.437052066646869e-09
2981	1.66928e-16	O	6	1.19000c	-24.47	5.424547193900157e-09
2982	3.79475e-13	Fe	5	5.23472m	-24.471999999999998	5.399623663487254e-09
2983	2.54566e-11	Ne	8	780.325A	-24.471999999999998	5.399623663487254e-09
2984	3.02801e-13	He	1	6.56023m	-24.471999999999998	5.399623663487254e-09
2985	4.23595e-12	Fe	5	4689.49A	-24.473000000000003	5.387204873678943e-09
2986	6.44383e-11	Na	5	308.271A	-24.474	5.374814646294681e-09
2987	2.20272e-12	Si	4	9018.14A	-24.475	5.362452915642582e-09
2988	3.66751e-13	He	1	5.41633m	-24.475	5.362452915642582e-09
2989	2.17726e-12	Cl	2	9123.60A	-24.476	5.35011961618207e-09
2990	7.615270000000001e-13	He	1	2.60850m	-24.476	5.35011961618207e-09
2991	8.27941e-13	He	1	2.39926m	-24.476999999999997	5.337814682523174e-09
2992	1.19954e-11	C	1R	1656.00A	-24.476999999999997	5.337814682523174e-09
2993	1.19527e-12	He	1	1.66193m	-24.478	5.325538049426274e-09
2994	8.30985e-13	He	1	2.39047m	-24.478	5.325538049426274e-09
2995	4.01675e-14	He	1	49.4541m	-24.48	5.301069424710611e-09
2996	3.45095e-11	Fe	8	575.623A	-24.480999999999998	5.288877303361591e-09
2997	2.14652e-13	He	1	9.25425m	-24.482	5.276713223113499e-09
2998	3.87592e-13	He	1	5.12510m	-24.482	5.276713223113499e-09
2999	7.90471e-11	N	6	251.299A	-24.485	5.240388584788965e-09
3000	8.38103e-13	He	1	2.37017m	-24.489	5.192344413460292e-09
3001	1.08069e-10	N	7	183.813A	-24.489	5.192344413460292e-09
3002	3.66876e-11	O	7	541.449A	-24.489	5.192344413460292e-09
3003	7.75299e-13	He	1	2.56217m	-24.49	5.180402352698039e-09
3004	1.04816e-11	Fe	6	1895.18A	-24.491	5.1684877579133246e-09
3005	8.92486e-11	Cr	9	222.574A	-24.491	5.1684877579133246e-09
3006	8.343479999999999e-13	He	1	2.38084m	-24.491999999999997	5.156600565936237e-09
3007	3.18138e-10	B	4	62.4397A	-24.494	5.132908138450851e-09
3008	2.20845e-11	Ca	7	899.476A	-24.496	5.1093245677817326e-09
3009	9.50163e-14	He	1	20.9064m	-24.496	5.1093245677817326e-09
3010	5.73371e-13	He	1	3.46450m	-24.498	5.0858493537771565e-09
3011	2.5962400000000003e-12	He	1	7651.24A	-24.500999999999998	5.050838613087369e-09
3012	8.08981e-13	Ca	7	2.45549m	-24.500999999999998	5.050838613087369e-09
3013	1.5072799999999999e-13	He	1	13.1790m	-24.503	5.027632117635412e-09
3014	1.03634e-10	O	7	191.678A	-24.504	5.016068884641156e-09
3015	2.32388e-12	Cl	3	8547.96A	-24.504	5.016068884641156e-09
3016	5.301840000000001e-13	He	1	3.74671m	-24.504	5.016068884641156e-09
3017	4.68125e-13	He	1	4.24341m	-24.505	5.004532246344832e-09
3018	3.27813e-11	N	6	605.970A	-24.505	5.004532246344832e-09
3019	4.6969e-12	Fe	5	4229.27A	-24.505	5.004532246344832e-09
3020	1.30244e-12	He	1	1.52518m	-24.506999999999998	4.981538509322065e-09
3021	2.15528e-12	Cl	10	9216.63A	-24.506999999999998	4.981538509322065e-09
3022	7.43094e-13	He	1	2.67321m	-24.508000000000003	4.970081288685076e-09
3023	1.3144700000000002e-12	He	1	1.51121m	-24.508000000000003	4.970081288685076e-09
3024	7.0757e-11	Mg	7	280.742A	-24.509	4.9586504189244045e-09
3025	8.317729999999999e-13	He	1	2.38821m	-24.51	4.947245839434596e-09
3026	1.2874299999999999e-12	He	1	1.54295m	-24.511	4.935867489749784e-09
3027	7.16557e-13	He	1	2.77221m	-24.516	4.879367081808736e-09
3028	4.898470000000001e-13	He	1	4.05524m	-24.519000000000002	4.845777755081035e-09
3029	2.89871e-11	N	6	685.285A	-24.519000000000002	4.845777755081035e-09
3030	1.2888799999999999e-12	Fe	4	1.54122m	-24.519000000000002	4.845777755081035e-09
3031	8.11707e-13	He	1	2.44725m	-24.52	4.834632775514283e-09
3032	5.20987e-13	He	1	3.81285m	-24.52	4.834632775514283e-09
3033	8.35727e-13	He	1	2.37691m	-24.522	4.812419655652178e-09
3034	2.7177e-11	Ar	2	730.930A	-24.523000000000003	4.801351397585036e-09
3035	8.35136e-13	He	1	2.37859m	-24.523000000000003	4.801351397585036e-09
3036	7.21443e-11	Al	6	275.343A	-24.524	4.790308595805122e-09
3037	9.43438e-11	Cr	9	210.554A	-24.525	4.7792911917645215e-09
3038	3.87994e-13	He	1	5.11978m	-24.525	4.7792911917645215e-09
3039	3.17407e-12	Fe	5	6258.36A	-24.526999999999997	4.757332343382852e-09
3040	5.49511e-11	N	6	361.494A	-24.528000000000002	4.746390782618117e-09
3041	2.3213e-11	N	6	855.747A	-24.529	4.7354743867448994e-09
3042	5.38393e-13	He	1	3.68958m	-24.531	4.713716858295284e-09
3043	1.0713699999999999e-10	O	7	185.412A	-24.531999999999996	4.702875610362676e-09
3044	2.1971999999999997e-13	He	1	9.04082m	-24.531999999999996	4.702875610362676e-09
3045	2.50503e-10	N	7	79.2983A	-24.533	4.692059296608319e-09
3046	4.94387e-12	Na	5	4018.00A	-24.535	4.670501242378529e-09
3047	1.4599700000000001e-10	Ne	7	136.061A	-24.535	4.670501242378529e-09
3048	4.94376e-13	He	1	4.01809m	-24.537	4.649042238410636e-09
3049	6.637460000000001e-12	Mg	5	2992.78A	-24.543000000000003	4.585254987577374e-09
3050	4.18002e-11	N	6	475.224A	-24.543000000000003	4.585254987577374e-09
3051	1.53729e-11	N	6	1292.17A	-24.543000000000003	4.585254987577374e-09
3052	4.54222e-13	He	1	4.37330m	-24.544	4.5747091937486516e-09
3053	8.71057e-12	Ca	5	2280.50A	-24.545	4.564187654572638e-09
3054	6.20067e-12	Cl	4	3203.60A	-24.546	4.553690314265255e-09
3055	1.91255e-11	N	6	1038.64A	-24.546	4.553690314265255e-09
3056	5.450419999999999e-14	He	1	36.4457m	-24.546999999999997	4.543217117170612e-09
3057	5.29118e-14	He	1	37.5426m	-24.546999999999997	4.543217117170612e-09
3058	4.07959e-12	Fe	4	4869.23A	-24.548000000000002	4.532768007760787e-09
3059	5.6492e-13	Fe	5	3.51633m	-24.549	4.522342930635789e-09
3060	4.5428e-13	He	1	4.37273m	-24.549	4.522342930635789e-09
3061	5.737600000000001e-13	He	1	3.46215m	-24.549	4.522342930635789e-09
3062	3.17672e-11	O	7	625.313A	-24.552	4.491211340877358e-09
3063	4.87119e-12	Fe	5	4077.95A	-24.552	4.491211340877358e-09
3064	1.31887e-12	He	1	1.50618m	-24.552	4.491211340877358e-09
3065	1.46297e-12	He	1	1.35781m	-24.552	4.491211340877358e-09
3066	1.51979e-12	Fe	7	1.30705m	-24.553	4.480881841433904e-09
3067	5.68177e-11	Si	9	349.617A	-24.553	4.480881841433904e-09
3068	7.758640000000001e-13	He	1	2.56030m	-24.554000000000002	4.470576099179913e-09
3069	1.43516e-11	Al	3	1384.13A	-24.554000000000002	4.470576099179913e-09
3070	4.3117e-12	Fe	3	4607.11A	-24.558000000000003	4.429589611141542e-09
3071	4.45583e-11	O	7	445.809A	-24.56	4.4092374955743815e-09
3072	9.54288e-12	N	6	2081.60A	-24.56	4.4092374955743815e-09
3073	3.47697e-11	N	6	571.315A	-24.561999999999998	4.38897888948423e-09
3074	1.57624e-13	He	1	12.6024m	-24.563000000000002	4.378884518154207e-09
3075	1.0474100000000001e-13	He	1	18.9653m	-24.564	4.368813363234067e-09
3076	1.09551e-11	C	5	1813.26A	-24.565	4.35876537132744e-09
3077	1.30833e-12	He	1	1.51831m	-24.565	4.35876537132744e-09
3078	1.3290299999999998e-12	He	1	1.49466m	-24.566	4.348740489160946e-09
3079	2.60439e-12	He	1	7627.30A	-24.566	4.348740489160946e-09
3080	2.99031e-11	Ti	4	664.295A	-24.566	4.348740489160946e-09
3081	7.870329999999999e-13	He	1	2.52397m	-24.566999999999997	4.33873866358362e-09
3082	1.42239e-11	S	3	1396.55A	-24.57	4.308870996709252e-09
3083	3.90237e-11	O	7	509.036A	-24.57	4.308870996709252e-09
3084	1.53483e-11	C	5	1294.24A	-24.570999999999998	4.298960868419992e-09
3085	1.29433e-12	He	1	1.53473m	-24.570999999999998	4.298960868419992e-09
3086	5.50174e-11	Mg	7	361.058A	-24.573	4.279208937407462e-09
3087	5.38334e-13	He	1	3.68999m	-24.573	4.279208937407462e-09
3088	8.25022e-11	Al	7	240.775A	-24.574	4.269367029961453e-09
3089	6.4855099999999995e-12	N	2	3062.90A	-24.575	4.259547758274469e-09
3090	6.76273e-12	Ti	4	2937.34A	-24.576	4.24975107028564e-09
3091	6.35823e-11	C	4	312.421A	-24.576	4.24975107028564e-09
3092	2.2411199999999998e-13	He	1	8.86364m	-24.576	4.24975107028564e-09
3093	1.35614e-11	C	5	1464.77A	-24.576	4.24975107028564e-09
3094	8.416149999999999e-13	He	1	2.36028m	-24.576	4.24975107028564e-09
3095	2.5400799999999997e-10	N	7	78.2041A	-24.576999999999998	4.23997691405397e-09
3096	5.66673e-11	O	7	350.545A	-24.578000000000003	4.230225237757752e-09
3097	1.0923700000000001e-12	Fe	5	1.81848m	-24.578000000000003	4.230225237757752e-09
3098	7.47781e-11	O	7	265.645A	-24.579	4.220495989694708e-09
3099	3.65343e-11	N	6	543.720A	-24.579	4.220495989694708e-09
3100	8.17595e-13	He	1	2.42962m	-24.58	4.2107891182812625e-09
3101	1.24641e-12	He	1	1.59374m	-24.58	4.2107891182812625e-09
3102	2.34119e-10	Si	7	84.8478A	-24.581	4.201104572052517e-09
3103	3.85825e-11	Mg	6	514.857A	-24.581	4.201104572052517e-09
3104	4.905220000000001e-13	He	1	4.04966m	-24.581	4.201104572052517e-09
3105	1.06387e-09	O	7	18.6718A	-24.583000000000002	4.181802249881321e-09
3106	1.3227e-12	He	1	1.50181m	-24.585	4.162588613824681e-09
3107	5.307109999999999e-13	He	1	3.74299m	-24.586	4.15301492567994e-09
3108	8.50942e-12	Si	2	2334.41A	-24.589000000000002	4.1244257720243856e-09
3109	2.3427399999999996e-13	He	1	8.47916m	-24.589000000000002	4.1244257720243856e-09
3110	5.4529e-13	He	1	3.64292m	-24.590999999999998	4.105475756937371e-09
3111	1.53224e-11	N	6	1296.43A	-24.593000000000004	4.086612809260764e-09
3112	2.09242e-11	O	7	949.352A	-24.594	4.077213860617549e-09
3113	2.41572e-11	N	4	822.299A	-24.594	4.077213860617549e-09
3114	2.96219e-11	Ne	3	670.601A	-24.596	4.0584807645594525e-09
3115	4.959529999999999e-13	He	1	4.00531m	-24.599	4.030542379491653e-09
3116	2.67158e-13	He	1	7.43549m	-24.599	4.030542379491653e-09
3117	5.3173800000000005e-12	Fe	5	3735.76A	-24.599	4.030542379491653e-09
3118	2.5645e-11	O	7	774.593A	-24.6	4.021272389258316e-09
3119	5.5545e-11	N	6	357.628A	-24.6	4.021272389258316e-09
3120	1.3260600000000001e-12	He	1	1.49800m	-24.6	4.021272389258316e-09
3121	7.38953e-13	He	1	2.68819m	-24.601999999999997	4.0027963209138894e-09
3122	4.10959e-11	N	6	483.368A	-24.603	3.993590144844425e-09
3123	3.85228e-11	N	6	515.655A	-24.605	3.97524126485982e-09
3124	3.91075e-11	N	6	507.946A	-24.605999999999998	3.966098463660711e-09
3125	4.2583199999999996e-13	He	1	4.66486m	-24.607	3.956976690320812e-09
3126	1.75352e-12	N	5	1.13283m	-24.607	3.956976690320812e-09
3127	7.60865e-13	He	1	2.61077m	-24.608	3.9478758964774184e-09
3128	1.38218e-09	O	8	14.3719A	-24.608	3.9478758964774184e-09
3129	2.73785e-11	Ar	2	725.549A	-24.608	3.9478758964774184e-09
3130	2.27944e-13	He	1	8.71464m	-24.609	3.938796033879029e-09
3131	7.60044e-11	N	7	261.359A	-24.609	3.938796033879029e-09
3132	2.43929e-11	N	6	814.353A	-24.61	3.929737054385148e-09
3133	1.97759e-11	Cl	7	1004.48A	-24.614	3.893709008513599e-09
3134	6.77929e-11	Mg	6	293.017A	-24.614	3.893709008513599e-09
3135	4.9367199999999996e-12	Na	5	4023.82A	-24.614	3.893709008513599e-09
3136	6.62377e-14	He	1	29.9896m	-24.615	3.88475372630049e-09
3137	4.68943e-11	O	7	423.600A	-24.616999999999997	3.8669049042360484e-09
3138	1.29059e-11	O	7	1539.18A	-24.616999999999997	3.8669049042360484e-09
3139	1.31339e-12	He	1	1.51245m	-24.618000000000002	3.858011269752008e-09
3140	1.6351300000000002e-13	He	1	12.1486m	-24.619	3.849138090059729e-09
3141	5.11687e-11	Ne	4	388.215A	-24.619	3.849138090059729e-09
3142	7.70795e-11	Fe	7	257.714A	-24.619	3.849138090059729e-09
3143	9.405210000000001e-18	H	1	21.1207c	-24.62	3.840285318114402e-09
3144	2.31306e-13	He	1	8.58794m	-24.624000000000002	3.8050773706904215e-09
3145	8.46683e-13	He	1	2.34615m	-24.625	3.796325935587607e-09
3146	1.56442e-11	N	6	1269.77A	-24.625999999999998	3.787594628226991e-09
3147	3.87513e-11	Mg	6	512.614A	-24.625999999999998	3.787594628226991e-09
3148	6.68577e-11	Ne	8	297.116A	-24.625999999999998	3.787594628226991e-09
3149	2.6112900000000003e-12	He	1	7607.16A	-24.625999999999998	3.787594628226991e-09
3150	2.62551e-13	He	1	7.56595m	-24.627	3.778883402316018e-09
3151	7.87597e-13	He	1	2.52216m	-24.627	3.778883402316018e-09
3152	4.3187300000000003e-14	He	1	45.9960m	-24.627	3.778883402316018e-09
3153	1.7771e-14	He	1	111.780m	-24.627	3.778883402316018e-09
3154	1.30022e-12	He	1	1.52778m	-24.627	3.778883402316018e-09
3155	1.1289000000000001e-13	He	1	17.5963m	-24.628	3.770192211668668e-09
3156	4.96666e-11	O	7	399.956A	-24.63	3.752869751951537e-09
3157	1.69803e-11	Al	6	1169.85A	-24.631999999999998	3.73562688170725e-09
3158	2.19704e-11	N	6	904.147A	-24.631999999999998	3.73562688170725e-09
3159	1.48074e-12	He	1	1.34152m	-24.631999999999998	3.73562688170725e-09
3160	8.226620000000001e-13	He	1	2.41466m	-24.634	3.718463235255368e-09
3161	4.08851e-11	Na	6	485.860A	-24.636	3.7013784485956874e-09
3162	1.4321700000000001e-12	He	1	1.38702m	-24.636	3.7013784485956874e-09
3163	5.08713e-13	He	1	3.90485m	-24.636	3.7013784485956874e-09
3164	1.22495e-11	C	5	1621.65A	-24.636999999999997	3.6928655143953606e-09
3165	5.4523e-13	He	1	3.64332m	-24.636999999999997	3.6928655143953606e-09
3166	1.34503e-12	Fe	5	1.47688m	-24.636999999999997	3.6928655143953606e-09
3167	7.44223e-12	Al	2	2669.15A	-24.638	3.684372159400317e-09
3168	4.76677e-13	He	1	4.16728m	-24.638	3.684372159400317e-09
3169	1.93973e-11	N	6	1024.08A	-24.638	3.684372159400317e-09
3170	7.96757e-13	He	1	2.49316m	-24.639	3.675898338579755e-09
3171	3.29273e-11	O	7	603.282A	-24.639	3.675898338579755e-09
3172	1.91965e-12	Fe	5	1.03480m	-24.642	3.650593632407401e-09
3173	1.27225e-11	C	1	1561.37A	-24.642	3.650593632407401e-09
3174	4.25429e-13	He	1	4.66927m	-24.643	3.6421975000430603e-09
3175	1.97442e-11	Fe	8	1006.09A	-24.643	3.6421975000430603e-09
3176	7.92022e-11	Si	8	250.807A	-24.644000000000002	3.633820678247295e-09
3177	4.76618e-13	He	1	4.16779m	-24.646	3.617124788811367e-09
3178	9.60801e-11	Ca	10	206.749A	-24.646	3.617124788811367e-09
3179	2.07765e-11	O	7	956.100A	-24.646	3.617124788811367e-09
3180	5.511779999999999e-13	He	1	3.60400m	-24.647	3.60880563265126e-09
3181	1.40083e-11	Fe	6	1418.05A	-24.648000000000003	3.6005056100193123e-09
3182	6.86566e-11	Fe	7	289.331A	-24.649	3.592224676909748e-09
3183	3.75615e-12	C	6	5288.52A	-24.649	3.592224676909748e-09
3184	5.5505e-11	O	7	357.886A	-24.649	3.592224676909748e-09
3185	5.3886e-13	He	1	3.68638m	-24.649	3.592224676909748e-09
3186	5.31689e-11	O	7	373.610A	-24.651999999999997	3.567495976172803e-09
3187	4.06598e-11	Cl	7	488.553A	-24.655	3.542937506614286e-09
3188	5.08292e-13	He	1	3.90808m	-24.655	3.542937506614286e-09
3189	5.20027e-11	O	7	381.989A	-24.656	3.5347889764684102e-09
3190	2.84537e-11	Ne	4	698.133A	-24.656	3.5347889764684102e-09
3191	6.33142e-12	C	6	3137.44A	-24.658	3.5185480963710948e-09
3192	1.66201e-11	Ti	4	1195.20A	-24.659000000000002	3.510455660312155e-09
3193	1.31779e-12	He	1	1.50741m	-24.663	3.4782716093669344e-09
3194	2.30927e-11	N	2	860.205A	-24.664	3.4702718066575565e-09
3195	3.21077e-14	He	1	61.8683m	-24.666999999999998	3.446382623574354e-09
3196	8.51075e-13	He	1	2.33404m	-24.666999999999998	3.446382623574354e-09
3197	4.0634e-12	Fe	4	4888.63A	-24.666999999999998	3.446382623574354e-09
3198	4.83674e-11	Si	8	410.699A	-24.666999999999998	3.446382623574354e-09
3199	1.6858e-13	He	1	11.7834m	-24.669	3.430547933772061e-09
3200	7.5687e-11	O	7	262.455A	-24.671	3.4147859977608055e-09
3201	6.941510000000001e-12	C	5	2861.69A	-24.673000000000002	3.3990964812672262e-09
3202	8.43319e-11	Si	8	235.551A	-24.674	3.3912787762993464e-09
3203	2.986e-11	O	7	665.254A	-24.674	3.3912787762993464e-09
3204	1.5827000000000002e-13	He	1	12.5510m	-24.674	3.3912787762993464e-09
3205	1.28424e-12	He	1	1.54678m	-24.674	3.3912787762993464e-09
3206	2.12493e-11	O	7	934.828A	-24.675	3.3834790515539184e-09
3207	3.3404499999999997e-13	He	1	5.94664m	-24.676	3.3756972656776346e-09
3208	8.612370000000001e-13	He	1	2.30650m	-24.676	3.3756972656776346e-09
3209	1.90755e-11	N	6	1041.36A	-24.676	3.3756972656776346e-09
3210	1.3052799999999999e-12	He	1	1.52185m	-24.677	3.367933377412186e-09
3211	9.86483e-12	N	6	2013.66A	-24.677	3.367933377412186e-09
3212	1.24757e-11	Ne	5	1592.26A	-24.678	3.360187345594236e-09
3213	1.32795e-12	He	1	1.49588m	-24.68	3.344748687120558e-09
3214	8.270540000000001e-13	He	1	2.40183m	-24.680999999999997	3.3370559786106008e-09
3215	7.59622e-14	He	1	26.1504m	-24.680999999999997	3.3370559786106008e-09
3216	2.6171700000000002e-12	He	1	7590.04A	-24.680999999999997	3.3370559786106008e-09
3217	7.56724e-13	He	1	2.62506m	-24.682	3.3293809628392198e-09
3218	9.01572e-14	He	1	22.0331m	-24.682	3.3293809628392198e-09
3219	9.48464e-11	Cr	9	209.438A	-24.684	3.3140838468371833e-09
3220	4.95242e-12	Na	5	4011.06A	-24.685	3.3064616655027687e-09
3221	2.63577e-11	O	7	753.649A	-24.685	3.3064616655027687e-09
3222	1.85704e-11	C	3	1069.69A	-24.686	3.298857014698929e-09
3223	1.42105e-11	Fe	6	1397.87A	-24.686	3.298857014698929e-09
3224	1.19787e-13	He	1	16.5832m	-24.688000000000002	3.2837001434993813e-09
3225	1.23707e-11	Al	3	1605.77A	-24.689	3.2761478427434777e-09
3226	4.5461e-13	He	1	4.36956m	-24.691999999999997	3.2535949996281952e-09
3227	1.4645e-11	Na	6	1356.40A	-24.695	3.2311974091928355e-09
3228	5.51119e-13	He	1	3.60439m	-24.695	3.2311974091928355e-09
3229	7.97322e-13	He	1	2.49140m	-24.695999999999998	3.2237658613749778e-09
3230	1.32162e-12	He	1	1.50304m	-24.697	3.216351405642775e-09
3231	2.37815e-11	O	3	835.289A	-24.697	3.216351405642775e-09
3232	5.56245e-13	He	1	3.57117m	-24.697	3.216351405642775e-09
3233	6.72652e-12	O	5	2953.15A	-24.698	3.2089540026855467e-09
3234	8.549069999999999e-13	He	1	2.32358m	-24.698	3.2089540026855467e-09
3235	7.75202e-13	He	1	2.56249m	-24.699	3.2015736132829987e-09
3236	1.33247e-11	Fe	7	1490.80A	-24.7	3.194210198305068e-09
3237	2.52577e-11	S	5	786.470A	-24.7	3.194210198305068e-09
3238	8.37216e-13	He	1	2.37268m	-24.701	3.1868637187116082e-09
3239	3.6151400000000003e-12	Co	8	5494.79A	-24.701	3.1868637187116082e-09
3240	1.74529e-11	N	6	1138.17A	-24.703000000000003	3.172221409966549e-09
3241	3.5038099999999996e-14	He	1	56.6938m	-24.703000000000003	3.172221409966549e-09
3242	1.86098e-12	Fe	5	1.06742m	-24.706	3.1503839913822877e-09
3243	8.049069999999999e-13	He	1	2.46792m	-24.706	3.1503839913822877e-09
3244	1.49508e-12	He	1	1.32865m	-24.706999999999997	3.143138309267675e-09
3245	5.45757e-13	He	1	3.63980m	-24.708000000000002	3.1359092917594377e-09
3246	4.157819999999999e-12	Fe	3	4777.61A	-24.711	3.114321844038646e-09
3247	2.32956e-13	He	1	8.52714m	-24.711	3.114321844038646e-09
3248	8.582690000000001e-13	He	1	2.31448m	-24.712	3.1071591025613205e-09
3249	1.72972e-13	He	1	11.4842m	-24.713	3.1000128349322484e-09
3250	1.3249799999999999e-12	He	1	1.49923m	-24.713	3.1000128349322484e-09
3251	2.16486e-11	N	6	917.587A	-24.713	3.1000128349322484e-09
3252	4.32669e-11	Al	7	459.114A	-24.715	3.0857695697508327e-09
3253	3.55606e-11	Ne	7	558.609A	-24.715999999999998	3.0786724966821153e-09
3254	8.30886e-13	He	1	2.39076m	-24.717	3.071591746428477e-09
3255	1.30968e-12	He	1	1.51675m	-24.72	3.050447057575404e-09
3256	1.9126e-11	N	6	1038.61A	-24.72	3.050447057575404e-09
3257	7.04913e-12	Fe	5	2818.00A	-24.72	3.050447057575404e-09
3258	3.74945e-11	K	3	529.797A	-24.721999999999998	3.0364315264545898e-09
3259	4.944479999999999e-13	He	1	4.01750m	-24.721999999999998	3.0364315264545898e-09
3260	7.56683e-13	He	1	2.62520m	-24.721999999999998	3.0364315264545898e-09
3261	5.39691e-11	Mg	9	368.071A	-24.721999999999998	3.0364315264545898e-09
3262	1.73874e-11	N	6	1142.47A	-24.723000000000003	3.0294479277365234e-09
3263	5.41344e-13	He	1	3.66947m	-24.723000000000003	3.0294479277365234e-09
3264	2.85092e-11	Ne	4	696.774A	-24.724	3.022480390849848e-09
3265	3.495e-12	Fe	6	5683.68A	-24.724	3.022480390849848e-09
3266	2.58849e-11	O	7	767.414A	-24.725	3.015528878853301e-09
3267	5.22629e-13	He	1	3.80087m	-24.726	3.008593354890707e-09
3268	1.8313399999999998e-13	He	1	10.8469m	-24.726	3.008593354890707e-09
3269	5.816310000000001e-13	K	6	3.41530m	-24.726	3.008593354890707e-09
3270	5.20446e-13	He	1	3.81681m	-24.726999999999997	3.0016737821905843e-09
3271	7.60709e-13	He	1	2.61131m	-24.726999999999997	3.0016737821905843e-09
3272	4.38412e-14	He	1	45.3100m	-24.726999999999997	3.0016737821905843e-09
3273	2.76188e-12	Fe	4	7192.37A	-24.729	2.987882343914538e-09
3274	1.33786e-11	O	7	1484.79A	-24.730999999999998	2.9741542715415167e-09
3275	2.6222400000000003e-12	He	1	7575.37A	-24.730999999999998	2.9741542715415167e-09
3276	4.13369e-12	Fe	6	4805.50A	-24.732	2.9673139065350827e-09
3277	3.7157e-11	P	5	534.609A	-24.732	2.9673139065350827e-09
3278	1.31984e-12	He	1	1.50507m	-24.732	2.9673139065350827e-09
3279	6.45625e-13	He	1	3.07678m	-24.732	2.9673139065350827e-09
3280	8.342489999999999e-13	He	1	2.38112m	-24.733	2.960489273931594e-09
3281	4.4627599999999995e-12	Cr	9	4451.16A	-24.738000000000003	2.9266008334437336e-09
3282	4.94389e-13	He	1	4.01798m	-24.739	2.9198698383099665e-09
3283	1.48229e-13	Mn	6	13.4012m	-24.74	2.913154324035418e-09
3284	1.0391199999999998e-09	N	7	19.1166A	-24.74	2.913154324035418e-09
3285	5.60637e-13	He	1	3.54319m	-24.74	2.913154324035418e-09
3286	1.25675e-13	He	1	15.8062m	-24.744	2.8864463646567795e-09
3287	3.98298e-12	Fe	3	4987.33A	-24.744	2.8864463646567795e-09
3288	8.41114e-14	He	1	23.6168m	-24.744	2.8864463646567795e-09
3289	1.76804e-13	He	1	11.2353m	-24.746	2.8731843482739867e-09
3290	5.56186e-13	He	1	3.57155m	-24.748	2.8599832653215266e-09
3291	6.77228e-11	Fe	7	293.320A	-24.748	2.8599832653215266e-09
3292	3.85185e-13	He	1	5.15712m	-24.749000000000002	2.8534054863427135e-09
3293	2.83303e-11	Na	5	701.174A	-24.75	2.8468428358357642e-09
3294	3.51877e-11	Ne	7	564.528A	-24.752	2.833762781139311e-09
3295	5.70799e-13	He	1	3.48011m	-24.753	2.8272453076006585e-09
3296	1.3135100000000001e-12	He	1	1.51232m	-24.753	2.8272453076006585e-09
3297	6.60998e-12	Ar	3	3005.22A	-24.756999999999998	2.801324966818926e-09
3298	2.93872e-11	O	7	675.956A	-24.756999999999998	2.801324966818926e-09
3299	7.710609999999999e-13	He	1	2.57625m	-24.758000000000003	2.7948820981829237e-09
3300	2.38632e-11	O	7	832.432A	-24.759	2.7884540477336296e-09
3301	1.8016700000000001e-13	He	1	11.0256m	-24.76	2.7820407813900917e-09
3302	8.05471e-13	He	1	2.46619m	-24.76	2.7820407813900917e-09
3303	8.8629e-12	Fe	6	2241.31A	-24.761	2.7756422651498556e-09
3304	5.51645e-13	He	1	3.60095m	-24.761999999999997	2.7692584650886023e-09
3305	1.31302e-12	He	1	1.51288m	-24.766	2.7438697508744915e-09
3306	1.31687e-12	He	1	1.50846m	-24.766	2.7438697508744915e-09
3307	2.60326e-11	O	7	763.061A	-24.768	2.731262814527438e-09
3308	8.118029999999999e-13	He	1	2.44695m	-24.768	2.731262814527438e-09
3309	2.85361e-11	Na	5	696.117A	-24.769000000000002	2.724981084370184e-09
3310	5.19118e-11	Fe	6	382.658A	-24.769000000000002	2.724981084370184e-09
3311	2.38393e-11	O	7	833.264A	-24.771	2.7124609335625264e-09
3312	7.70029e-11	Fe	7	257.970A	-24.772	2.7062224465315293e-09
3313	5.644689999999999e-13	He	1	3.51914m	-24.773000000000003	2.6999983076225037e-09
3314	4.77007e-13	He	1	4.16440m	-24.774	2.6937884838357725e-09
3315	2.62663e-12	He	1	7562.71A	-24.774	2.6937884838357725e-09
3316	2.8141500000000002e-14	He	1	70.5879m	-24.776	2.681411650009291e-09
3317	1.5068100000000001e-12	He	1	1.31831m	-24.778000000000002	2.6690916825687295e-09
3318	6.51389e-11	Fe	7	304.956A	-24.779	2.662952942047082e-09
3319	5.51541e-12	Al	3	3601.63A	-24.781	2.650717784665859e-09
3320	4.54208e-13	He	1	4.37343m	-24.781999999999996	2.644621302936719e-09
3321	7.86935e-13	He	1	2.52428m	-24.783	2.6385388427264196e-09
3322	9.24224e-12	Si	9	2149.31A	-24.783	2.6385388427264196e-09
3323	1.0725200000000001e-10	Fe	8	185.213A	-24.784000000000002	2.632470371786427e-09
3324	2.6368e-12	He	1	7533.56A	-24.785999999999998	2.6203752690936266e-09
3325	5.67832e-13	He	1	3.49830m	-24.787	2.6143485732137437e-09
3326	4.4872900000000005e-10	Ar	10	44.2683A	-24.787	2.6143485732137437e-09
3327	5.85868e-11	O	5	339.060A	-24.789	2.602336732622181e-09
3328	7.1712e-13	He	1	2.77003m	-24.79	2.596351524224939e-09
3329	5.356569999999999e-14	He	1	37.0843m	-24.79	2.596351524224939e-09
3330	1.74326e-11	F	6	1139.50A	-24.79	2.596351524224939e-09
3331	3.09071e-12	Ca	5	6427.15A	-24.791	2.590380081424998e-09
3332	1.53283e-11	N	6	1295.93A	-24.791	2.590380081424998e-09
3333	3.5509e-10	S	9	55.9420A	-24.793000000000003	2.578478366049918e-09
3334	5.60578e-13	He	1	3.54357m	-24.794	2.5725480303730898e-09
3335	1.30742e-13	He	1	15.1936m	-24.794	2.5725480303730898e-09
3336	2.98404e-11	Ti	4	665.690A	-24.794	2.5725480303730898e-09
3337	5.34363e-13	He	1	3.71741m	-24.794	2.5725480303730898e-09
3338	9.1624e-11	Si	8	216.804A	-24.794	2.5725480303730898e-09
3339	8.90677e-11	N	7	223.027A	-24.794	2.5725480303730898e-09
3340	5.2867300000000004e-12	Fe	6	3757.42A	-24.795	2.5666313340898086e-09
3341	5.46827e-11	Cr	9	363.268A	-24.798000000000002	2.5489627682646193e-09
3342	5.08785e-13	He	1	3.90430m	-24.8	2.5372513481579537e-09
3343	9.10081e-14	He	1	21.8271m	-24.803	2.519785032733313e-09
3344	1.65299e-11	S	3	1201.73A	-24.803	2.519785032733313e-09
3345	7.68825e-11	Si	10	258.374A	-24.804000000000002	2.5139896879771335e-09
3346	1.4336700000000003e-14	He	1	138.557m	-24.805999999999997	2.502438954578341e-09
3347	4.71296e-11	Al	6	421.486A	-24.805999999999997	2.502438954578341e-09
3348	2.63047e-12	He	1	7551.69A	-24.807	2.496683504694847e-09
3349	5.30171e-13	He	1	3.74680m	-24.809	2.4852122859854336e-09
3350	9.61597e-12	B	3	2065.78A	-24.809	2.4852122859854336e-09
3351	5.707399999999999e-13	He	1	3.48047m	-24.811	2.473793772738479e-09
3352	5.56713e-13	He	1	3.56817m	-24.811	2.473793772738479e-09
3353	2.16991e-11	N	6	915.449A	-24.811999999999998	2.4681042049450287e-09
3354	2.49331e-11	Ca	8	796.711A	-24.814	2.456764296190351e-09
3355	9.31281e-14	P	4	21.3302m	-24.816999999999997	2.4398520497342176e-09
3356	5.70951e-13	He	1	3.47919m	-24.819000000000003	2.4286419478416337e-09
3357	8.123680000000001e-13	He	1	2.44525m	-24.82	2.423056226363741e-09
3358	2.63383e-12	He	1	7542.05A	-24.820999999999998	2.4174833516887525e-09
3359	4.08215e-12	Fe	4	4866.17A	-24.822	2.411923294269822e-09
3360	8.17692e-13	He	1	2.42933m	-24.825	2.395319731099646e-09
3361	5.08726e-13	He	1	3.90475m	-24.826	2.389810648593531e-09
3362	5.6441e-13	He	1	3.51951m	-24.828000000000003	2.378830466054354e-09
3363	6.71707e-12	Ti	4	2957.31A	-24.828000000000003	2.378830466054354e-09
3364	1.90814e-11	N	6	1041.04A	-24.829	2.3733593078054756e-09
3365	7.827939999999999e-13	He	1	2.53763m	-24.83	2.367900732871387e-09
3366	7.93103e-11	Si	8	250.465A	-24.831999999999997	2.3570212172508353e-09
3367	3.54755e-11	Ne	7	559.948A	-24.833000000000002	2.3516002188822447e-09
3368	9.24965e-11	Si	8	214.759A	-24.835	2.340795597320429e-09
3369	1.35134e-13	He	1	14.6998m	-24.837	2.3300406184853647e-09
3370	2.16545e-11	N	6	917.334A	-24.837	2.3300406184853647e-09
3371	5.733579999999999e-13	He	1	3.46458m	-24.838	2.3246816737719834e-09
3372	7.60925e-11	Si	10	261.057A	-24.839000000000002	2.3193350542894212e-09
3373	2.6070199999999998e-14	He	1	76.1959m	-24.84	2.3140007316904534e-09
3374	5.88693e-12	Fe	5	3374.33A	-24.842	2.30336886408008e-09
3375	1.88468e-11	Al	7	1054.00A	-24.844	2.292785845464132e-09
3376	5.677729999999999e-13	He	1	3.49866m	-24.844	2.292785845464132e-09
3377	4.5392699999999996e-14	P	4	43.7613m	-24.844	2.292785845464132e-09
3378	2.22532e-14	He	1	89.2657m	-24.845	2.2875125843510234e-09
3379	1.51654e-12	He	1	1.30986m	-24.845	2.2875125843510234e-09
3380	9.99381e-12	S	9	1987.68A	-24.845	2.2875125843510234e-09
3381	2.06951e-11	O	7	959.863A	-24.846	2.2822514514019037e-09
3382	1.24153e-16	P	5	1.60000c	-24.846999999999998	2.277002418722806e-09
3383	6.76465e-12	Mg	2	2936.51A	-24.846999999999998	2.277002418722806e-09
3384	1.00201e-09	N	7	19.8246A	-24.848000000000003	2.271765458483827e-09
3385	1.4398e-11	Al	3	1379.67A	-24.849	2.266540542919199e-09
3386	1.45296e-13	He	1	13.6717m	-24.849	2.266540542919199e-09
3387	5.1882e-11	Fe	6	382.878A	-24.849	2.266540542919199e-09
3388	7.95802e-10	N	6	24.9616A	-24.85	2.261327644326883e-09
3389	6.43125e-11	Fe	7	308.874A	-24.85	2.261327644326883e-09
3390	9.1978e-11	Cr	9	215.970A	-24.851	2.2561267350686475e-09
3391	4.94778e-13	He	1	4.01482m	-24.851999999999997	2.25093778756977e-09
3392	6.17149e-14	He	1	32.1875m	-24.851999999999997	2.25093778756977e-09
3393	5.611050000000001e-13	He	1	3.54024m	-24.853	2.2457607743189323e-09
3394	1.33542e-12	He	1	1.48751m	-24.853	2.2457607743189323e-09
3395	7.08475e-12	Na	4	2803.83A	-24.854	2.2405956678681974e-09
3396	1.2921700000000002e-10	Mg	5	153.729A	-24.855	2.2354424408326305e-09
3397	2.95349e-11	O	7	672.576A	-24.855	2.2354424408326305e-09
3398	1.05898e-11	Fe	6	1875.80A	-24.855999999999998	2.230301065890372e-09
3399	3.8992900000000004e-12	Co	8	5094.38A	-24.857	2.2251715157823266e-09
3400	1.4266600000000001e-12	S	11	1.39238m	-24.857	2.2251715157823266e-09
3401	9.54026e-13	He	1	2.08217m	-24.858	2.220053763312149e-09
3402	9.68963e-14	He	1	20.5007m	-24.858	2.220053763312149e-09
3403	7.49572e-11	Fe	7	265.011A	-24.858	2.220053763312149e-09
3404	5.61126e-11	N	7	354.010A	-24.859	2.2149477813460244e-09
3405	5.440869999999999e-13	He	1	3.65097m	-24.859	2.2149477813460244e-09
3406	7.966600000000001e-13	He	1	2.49347m	-24.86	2.2098535428125632e-09
3407	4.033669999999999e-12	Fe	3	4924.66A	-24.862	2.1997001880690953e-09
3408	5.71267e-13	He	1	3.47726m	-24.863000000000003	2.1946410180269945e-09
3409	7.6826e-13	He	1	2.58564m	-24.864	2.189593483753138e-09
3410	1.97292e-11	Cl	7	1006.86A	-24.865	2.1845575584859642e-09
3411	3.73028e-11	Al	7	532.519A	-24.865	2.1845575584859642e-09
3412	4.2302299999999996e-13	He	1	4.69584m	-24.866	2.1795332155254816e-09
3413	3.55637e-11	Ne	3	558.560A	-24.869	2.1645294144048375e-09
3414	1.38966e-13	He	1	14.2945m	-24.87	2.159551134897494e-09
3415	3.68128e-11	Al	7	539.608A	-24.872	2.1496288987246093e-09
3416	5.13109e-11	Ne	4	387.139A	-24.872	2.1496288987246093e-09
3417	5.66299e-11	Na	6	350.777A	-24.873	2.1446848894523417e-09
3418	5.20518e-13	He	1	3.81629m	-24.874000000000002	2.1397522510858607e-09
3419	2.57519e-12	C	6	7713.77A	-24.874000000000002	2.1397522510858607e-09
3420	8.18256e-13	He	1	2.42766m	-24.875	2.1348309574728266e-09
3421	8.22759e-13	He	1	2.41437m	-24.877	2.1250223001982045e-09
3422	6.68676e-11	Ne	8	297.071A	-24.879	2.115258709610084e-09
3423	2.58035e-11	O	7	769.837A	-24.88	2.110393749579204e-09
3424	3.83463e-11	N	6	518.027A	-24.881999999999998	2.1006973710759466e-09
3425	2.93058e-11	O	7	677.835A	-24.883000000000003	2.0958659011943186e-09
3426	1.42329e-13	He	1	13.9567m	-24.884	2.0910455433850966e-09
3427	6.8156e-11	Mg	6	291.456A	-24.884	2.0910455433850966e-09
3428	5.3832e-13	He	1	3.69009m	-24.885	2.0862362720911702e-09
3429	5.64937e-13	He	1	3.51623m	-24.885	2.0862362720911702e-09
3430	7.014910000000001e-12	Fe	5	2831.75A	-24.888	2.0718747226116025e-09
3431	9.57817e-11	Ca	10	207.393A	-24.889	2.0671095429819418e-09
3432	1.2232299999999998e-12	Fe	5	1.62393m	-24.892	2.052879660979428e-09
3433	3.4256400000000003e-12	Fe	4	5798.75A	-24.892	2.052879660979428e-09
3434	6.3576e-11	C	4	312.452A	-24.893	2.048158168779191e-09
3435	7.49966e-12	Fe	11	2648.71A	-24.895	2.038747736795595e-09
3436	4.7324e-11	Ca	10	419.754A	-24.895	2.038747736795595e-09
3437	3.57947e-14	He	1	55.4955m	-24.896	2.0340587471190456e-09
3438	7.92519e-13	He	1	2.50650m	-24.897	2.0293805418195056e-09
3439	3.42475e-12	Fe	4	5800.27A	-24.898000000000003	2.0247130960935464e-09
3440	4.14743e-11	Cr	9	478.959A	-24.899	2.020056385194901e-09
3441	5.682989999999999e-13	He	1	3.49542m	-24.899	2.020056385194901e-09
3442	6.81777e-11	Mg	6	291.363A	-24.9	2.01541038443412e-09
3443	4.766050000000001e-13	He	1	4.16791m	-24.905	1.992340172536069e-09
3444	5.20459e-13	He	1	3.81672m	-24.906	1.9877579172954834e-09
3445	1.01964e-13	He	1	19.4819m	-24.908	1.9786249992593014e-09
3446	1.52469e-12	He	1	1.30285m	-24.908	1.9786249992593014e-09
3447	4.47088e-10	Ar	10	44.4308A	-24.908	1.9786249992593014e-09
3448	6.86115e-14	He	1	28.9521m	-24.91	1.969534043169875e-09
3449	1.71859e-14	He	1	115.586m	-24.913	1.95597586618337e-09
3450	1.93908e-10	O	8	102.443A	-24.914	1.951477246526517e-09
3451	1.747e-12	N	5	1.13706m	-24.915	1.9469889734077768e-09
3452	2.44702e-10	Si	7	81.1781A	-24.916	1.942511023030741e-09
3453	2.66048e-13	He	1	7.46649m	-24.916999999999998	1.9380433716537946e-09
3454	5.52236e-13	He	1	3.59709m	-24.92	1.924701974925183e-09
3455	8.27151e-13	He	1	2.40155m	-24.921	1.9202752832222597e-09
3456	7.90108e-11	Fe	7	251.415A	-24.921	1.9202752832222597e-09
3457	5.31576e-12	Ca	2	3736.90A	-24.921999999999997	1.915858772627731e-09
3458	4.784520000000001e-13	He	1	4.15182m	-24.923000000000002	1.911452419725665e-09
3459	8.23323e-13	He	1	2.41272m	-24.925	1.902670093604616e-09
3460	5.09115e-13	He	1	3.90177m	-24.926	1.898294073822599e-09
3461	1.85872e-11	N	6	1068.72A	-24.930999999999997	1.8765644812462622e-09
3462	8.04809e-13	He	1	2.46822m	-24.930999999999997	1.8765644812462622e-09
3463	2.40483e-11	N	7	826.024A	-24.930999999999997	1.8765644812462622e-09
3464	1.35319e-12	He	1	1.46797m	-24.934	1.8636463022223518e-09
3465	2.34119e-10	Si	7	84.8478A	-24.934	1.8636463022223518e-09
3466	7.79821e-12	Ti	4	2547.31A	-24.936	1.8550836252592747e-09
3467	8.373129999999999e-13	He	1	2.37240m	-24.936	1.8550836252592747e-09
3468	4.06014e-11	Cl	7	489.256A	-24.939	1.8423133194078707e-09
3469	5.217e-11	O	7	380.764A	-24.941	1.8338486585974734e-09
3470	4.25642e-12	Fe	3	4666.94A	-24.941999999999997	1.8296309237236127e-09
3471	2.38255e-11	O	3	833.749A	-24.943	1.8254228893707452e-09
3472	1.92261e-10	Li	3	103.320A	-24.944000000000003	1.8212245332283374e-09
3473	5.30243e-13	He	1	3.74630m	-24.944000000000003	1.8212245332283374e-09
3474	9.69444e-11	N	7	204.906A	-24.945	1.8170358330371214e-09
3475	4.5180100000000003e-13	He	1	4.39672m	-24.948	1.8045274463450654e-09
3476	7.156729999999999e-13	Fe	4	2.77563m	-24.949	1.800377148388016e-09
3477	4.07977e-12	Fe	4	4869.01A	-24.95	1.7962363958513994e-09
3478	8.060979999999999e-13	He	1	2.46427m	-24.95	1.7962363958513994e-09
3479	4.90069e-13	He	1	4.05340m	-24.95	1.7962363958513994e-09
3480	1.0635599999999999e-13	He	1	18.6774m	-24.95	1.7962363958513994e-09
3481	2.77013e-12	Fe	4	7170.96A	-24.951	1.7921051667813295e-09
3482	4.3943900000000005e-14	He	1	45.2041m	-24.953000000000003	1.783871191477787e-09
3483	5.45217e-13	He	1	3.64341m	-24.954	1.7797684015886118e-09
3484	8.30983e-13	He	1	2.39048m	-24.955	1.7756750478543314e-09
3485	4.71114e-14	K	5	42.1649m	-24.955	1.7756750478543314e-09
3486	2.3417900000000003e-12	Fe	5	8482.60A	-24.958000000000002	1.763451386804731e-09
3487	2.01664e-12	C	1	9850.26A	-24.959	1.7593955611630598e-09
3488	8.00668e-13	He	1	2.48098m	-24.96	1.7553490636614969e-09
3489	4.695080000000001e-12	Ni	12	4230.90A	-24.962	1.7472839673115889e-09
3490	1.16518e-13	He	1	17.0484m	-24.962	1.7472839673115889e-09
3491	1.67827e-11	Ti	4	1183.63A	-24.962	1.7472839673115889e-09
3492	5.82733e-13	He	1	3.40884m	-24.962	1.7472839673115889e-09
3493	3.53852e-11	Ne	7	561.378A	-24.962	1.7472839673115889e-09
3494	7.449980000000001e-14	He	1	26.6638m	-24.964000000000002	1.7392559267134138e-09
3495	9.54884e-12	N	6	2080.30A	-24.965	1.7352557490857367e-09
3496	1.54668e-11	P	2	1284.33A	-24.965	1.7352557490857367e-09
3497	1.53158e-12	He	1	1.29699m	-24.965999999999998	1.7312647716113013e-09
3498	8.277159999999999e-13	He	1	2.39991m	-24.968000000000004	1.7233103325317198e-09
3499	9.45618e-11	Li	2	210.069A	-24.968000000000004	1.7233103325317198e-09
3500	3.90674e-12	Fe	3	5084.66A	-24.969	1.7193468287529717e-09
3501	3.52972e-11	Sc	8	562.777A	-24.969	1.7193468287529717e-09
3502	8.343459999999999e-13	He	1	2.38084m	-24.97	1.7153924407799535e-09
3503	5.118280000000001e-12	Fe	5	3881.08A	-24.97	1.7153924407799535e-09
3504	4.03659e-12	Fe	4	4921.10A	-24.97	1.7153924407799535e-09
3505	1.1733499999999999e-14	He	1	169.296m	-24.973000000000003	1.7035837622785137e-09
3506	3.56143e-11	Ca	10	557.766A	-24.974	1.6996656283523478e-09
3507	5.59133e-13	He	1	3.55272m	-24.976999999999997	1.6879652124661803e-09
3508	1.41241e-12	Fe	5	1.40642m	-24.976999999999997	1.6879652124661803e-09
3509	8.78426e-11	Cl	7	226.137A	-24.976999999999997	1.6879652124661803e-09
3510	6.91198e-11	Fe	7	287.392A	-24.976999999999997	1.6879652124661803e-09
3511	1.2793799999999999e-14	He	1	155.266m	-24.979	1.6802097167897475e-09
3512	8.37878e-13	He	1	2.37081m	-24.98	1.6763453416764009e-09
3513	5.301840000000001e-13	He	1	3.74671m	-24.980999999999998	1.6724898543791939e-09
3514	1.1018800000000001e-13	He	1	18.0279m	-24.983	1.6648054615145067e-09
3515	6.14285e-11	Ne	3	323.375A	-24.986	1.6533450213288754e-09
3516	2.15131e-11	O	4	923.367A	-24.987	1.6495424333005285e-09
3517	2.23636e-10	Si	7	88.8250A	-24.99	1.6381870630620723e-09
3518	2.49001e-11	O	7	797.766A	-24.99	1.6381870630620723e-09
3519	4.1017e-11	C	3	484.299A	-24.991	1.6344193373703062e-09
3520	1.43121e-11	Fe	6	1387.95A	-24.991	1.6344193373703062e-09
3521	7.16445e-11	Si	10	277.264A	-24.991999999999997	1.6306602772071786e-09
3522	6.55508e-14	Fe	5	30.3039m	-24.996	1.6157102939245632e-09
3523	1.1355e-13	He	1	17.4940m	-24.997	1.6119942633672886e-09
3524	8.11706e-13	He	1	2.44725m	-24.997	1.6119942633672886e-09
3525	5.20848e-13	He	1	3.81387m	-24.997	1.6119942633672886e-09
3526	1.00955e-10	P	8	196.766A	-24.998	1.6082867794431292e-09
3527	4.80255e-12	Fe	5	4136.23A	-24.998	1.6082867794431292e-09
3528	8.315469999999999e-13	He	1	2.38885m	-25.000999999999998	1.5972154111282028e-09
3529	2.52215e-12	P	2	7875.99A	-25.000999999999998	1.5972154111282028e-09
3530	2.1458e-14	He	1	92.5736m	-25.002	1.5935419176209691e-09
3531	9.24145e-12	P	8	2149.50A	-25.002	1.5935419176209691e-09
3532	3.79288e-12	Fe	4	5237.30A	-25.003	1.5898768729143505e-09
3533	5.13096e-11	Ne	4	387.149A	-25.004	1.5862202575766446e-09
3534	3.12003e-13	Ar	3	6.36676m	-25.004	1.5862202575766446e-09
3535	5.38392e-13	He	1	3.68959m	-25.008000000000003	1.5716777028429687e-09
3536	5.08406e-14	He	1	39.0720m	-25.01	1.5644564997404983e-09
3537	1.36753e-12	He	1	1.45258m	-25.01	1.5644564997404983e-09
3538	4.08193e-11	Sc	8	486.644A	-25.011	1.560858349638712e-09
3539	3.68543e-17	C	4	5.39000c	-25.011999999999997	1.5572684750525165e-09
3540	5.51225e-11	Na	5	360.369A	-25.011999999999997	1.5572684750525165e-09
3541	2.54759e-11	O	4	779.736A	-25.013	1.553686856948729e-09
3542	7.95671e-14	He	1	24.9657m	-25.013	1.553686856948729e-09
3543	8.54101e-12	Fe	6	2325.77A	-25.013	1.553686856948729e-09
3544	2.78509e-11	N	6	713.243A	-25.013	1.553686856948729e-09
3545	8.3491e-13	He	1	2.37923m	-25.014	1.5501134763380174e-09
3546	4.94376e-13	He	1	4.01809m	-25.015	1.5465483142746356e-09
3547	1.73337e-11	N	6	1146.00A	-25.016	1.5429913518564744e-09
3548	4.05233e-12	Fe	4	4901.99A	-25.018	1.5359019505644822e-09
3549	5.51105e-13	He	1	3.60448m	-25.018	1.5359019505644822e-09
3550	8.07565e-13	He	1	2.45980m	-25.019000000000002	1.5323694741033637e-09
3551	5.05071e-12	Ca	2R	3933.00A	-25.019000000000002	1.5323694741033637e-09
3552	1.5374700000000001e-12	He	1	1.29202m	-25.02	1.5288451221126666e-09
3553	1.28244e-11	O	7	1548.96A	-25.024	1.5148285857827096e-09
3554	4.98696e-11	Mn	10	398.328A	-25.026999999999997	1.5044005791476077e-09
3555	7.29746e-11	O	5	272.211A	-25.028000000000002	1.500940553830238e-09
3556	4.74198e-13	He	1	4.18907m	-25.029	1.497488486350295e-09
3557	8.34876e-13	He	1	2.37933m	-25.03	1.494044358405224e-09
3558	5.9037e-12	Ti	2	3364.74A	-25.031	1.4906081517346256e-09
3559	5.65021e-13	He	1	3.51570m	-25.031	1.4906081517346256e-09
3560	5.20165e-11	Fe	6	381.888A	-25.033	1.483759429384985e-09
3561	4.01765e-11	Sc	8	494.430A	-25.033	1.483759429384985e-09
3562	1.5918700000000002e-12	Fe	6	1.24787m	-25.034000000000002	1.4803468773947106e-09
3563	6.54228e-13	He	1	3.03632m	-25.035	1.4769421740562282e-09
3564	4.9495900000000003e-14	Fe	3	40.1336m	-25.037	1.4701562411705152e-09
3565	9.09779e-12	Cl	7	2183.44A	-25.037	1.4701562411705152e-09
3566	8.8605e-11	C	5	224.191A	-25.04	1.4600357567926349e-09
3567	1.46273e-10	Ne	7	135.804A	-25.04	1.4600357567926349e-09
3568	1.73001e-11	Fe	8	1148.23A	-25.04	1.4600357567926349e-09
3569	5.49903e-12	Al	3	3612.35A	-25.043000000000003	1.4499849413391567e-09
3570	2.65017e-11	Mg	9	749.554A	-25.044	1.4466500685158257e-09
3571	2.38228e-11	N	6	833.841A	-25.045	1.4433228656871364e-09
3572	8.962e-15	He	1	221.652m	-25.046	1.4400033152126143e-09
3573	3.36334e-11	N	6	590.616A	-25.046	1.4400033152126143e-09
3574	1.04165e-11	Fe	6	1907.01A	-25.05	1.4268012854641434e-09
3575	5.38333e-13	He	1	3.68999m	-25.05	1.4268012854641434e-09
3576	1.89747e-12	Cr	9	1.04689m	-25.05	1.4268012854641434e-09
3577	3.31545e-11	Na	6	599.148A	-25.051	1.4235197335696846e-09
3578	1.02057e-10	N	7	194.641A	-25.051	1.4235197335696846e-09
3579	2.96072e-14	He	1	67.0933m	-25.052	1.4202457290351345e-09
3580	2.43055e-11	Ne	4	817.283A	-25.054000000000002	1.4137202926519336e-09
3581	8.39592e-14	He	1	23.6597m	-25.055	1.4104688262060806e-09
3582	9.60767e-12	Ti	4	2067.56A	-25.055	1.4104688262060806e-09
3583	6.09409e-14	O	5	32.5963m	-25.055999999999997	1.407224837925536e-09
3584	8.175939999999999e-13	He	1	2.42962m	-25.057	1.4039883106109855e-09
3585	1.18893e-11	Al	2	1670.79A	-25.06	1.394323323063164e-09
3586	3.76808e-11	O	7	527.177A	-25.061999999999998	1.3879169893166604e-09
3587	5.67289e-14	He	1	35.0165m	-25.063000000000002	1.3847248688216228e-09
3588	5.305729999999999e-13	He	1	3.74397m	-25.064	1.3815400900000173e-09
3589	9.412130000000001e-14	He	1	21.1052m	-25.066999999999997	1.3720296349159293e-09
3590	2.50655e-12	Fe	4	7925.02A	-25.068	1.3688740543220422e-09
3591	1.54254e-12	He	1	1.28778m	-25.069000000000003	1.3657257313621349e-09
3592	5.45288e-13	He	1	3.64293m	-25.069000000000003	1.3657257313621349e-09
3593	6.9647899999999994e-12	Mg	1	2852.13A	-25.07	1.3625846493441127e-09
3594	3.2018299999999997e-13	He	1	6.20410m	-25.070999999999998	1.3594507916142598e-09
3595	3.24542e-11	O	7	612.077A	-25.070999999999998	1.3594507916142598e-09
3596	8.134529999999999e-13	He	1	2.44199m	-25.074	1.3500923981906526e-09
3597	1.31815e-12	Fe	4	1.50700m	-25.074	1.3500923981906526e-09
3598	5.56172e-13	He	1	3.57164m	-25.074	1.3500923981906526e-09
3599	7.47736e-11	Cl	7	265.661A	-25.078000000000003	1.337714676684181e-09
3600	3.09719e-10	S	8	64.1371A	-25.078000000000003	1.337714676684181e-09
3601	5.700890000000001e-13	He	1	3.48445m	-25.079	1.3346380183041808e-09
3602	1.3792600000000001e-12	He	1	1.44023m	-25.081999999999997	1.3254504348106044e-09
3603	2.36813e-11	O	7	838.823A	-25.084	1.3193605432414053e-09
3604	8.7791e-14	He	1	22.6270m	-25.088	1.3072645730746558e-09
3605	7.64573e-14	Fe	2	25.9811m	-25.088	1.3072645730746558e-09
3606	1.48396e-11	O	4	1338.61A	-25.088	1.3072645730746558e-09
3607	3.72077e-13	Fe	2	5.33881m	-25.09	1.301258237950247e-09
3608	5.64751e-11	Al	6	351.739A	-25.093000000000004	1.2923004392483253e-09
3609	6.72553e-11	N	4	295.359A	-25.093000000000004	1.2923004392483253e-09
3610	1.0556200000000001e-10	N	7	188.179A	-25.094	1.2893282307159748e-09
3611	3.35224e-11	Na	6	592.573A	-25.096	1.2834043055989439e-09
3612	7.63912e-11	K	9	260.036A	-25.096999999999998	1.2804525576062132e-09
3613	2.02132e-10	Ne	8	98.2746A	-25.099	1.2745694125028355e-09
3614	2.66417e-13	He	1	7.45615m	-25.099	1.2745694125028355e-09
3615	4.55515e-11	O	7	436.088A	-25.1	1.2716379842003496e-09
3616	9.11539e-14	He	1	21.7922m	-25.101	1.2687132979958788e-09
3617	2.73561e-12	Cl	4	7261.43A	-25.103	1.2628840898910129e-09
3618	3.65039e-14	He	1	54.4174m	-25.105	1.25708166456457e-09
3619	1.12946e-11	S	3	1758.76A	-25.105	1.25708166456457e-09
3620	2.0035e-12	Fe	5	9914.87A	-25.105	1.25708166456457e-09
3621	3.73865e-11	N	6	531.327A	-25.105999999999998	1.25419045696624e-09
3622	7.72893e-12	Fe	4	2570.14A	-25.105999999999998	1.25419045696624e-09
3623	4.91969e-13	He	1	4.03775m	-25.105999999999998	1.25419045696624e-09
3624	1.50463e-11	N	6	1320.22A	-25.107	1.2513058989608513e-09
3625	8.11112e-11	C	4	244.904A	-25.107	1.2513058989608513e-09
3626	8.57273e-13	He	1	2.31717m	-25.107	1.2513058989608513e-09
3627	9.609189999999999e-12	B	3	2067.24A	-25.108	1.2484279752547751e-09
3628	3.84385e-12	Co	11	5167.85A	-25.108	1.2484279752547751e-09
3629	2.8722e-12	Ar	11	6916.11A	-25.11	1.2426919697418045e-09
3630	6.179610000000001e-14	He	1	32.1451m	-25.111	1.2398338575231695e-09
3631	1.54693e-12	He	1	1.28412m	-25.111	1.2398338575231695e-09
3632	1.58071e-12	Fe	2	1.25668m	-25.111	1.2398338575231695e-09
3633	8.22661e-13	He	1	2.41466m	-25.112	1.2369823187802353e-09
3634	1.4575799999999998e-10	Mg	5	136.284A	-25.112	1.2369823187802353e-09
3635	5.4523e-13	He	1	3.64332m	-25.114	1.2312989012818927e-09
3636	5.08712e-13	He	1	3.90485m	-25.114	1.2312989012818927e-09
3637	5.59913e-15	He	1	354.777m	-25.118000000000002	1.220010285101462e-09
3638	7.05368e-13	He	1	2.81619m	-25.118000000000002	1.220010285101462e-09
3639	2.13725e-11	N	6	929.442A	-25.118000000000002	1.220010285101462e-09
3640	1.55709e-12	He	1	1.27574m	-25.12	1.2144048470145792e-09
3641	1.00079e-11	Si	9	1984.88A	-25.12	1.2144048470145792e-09
3642	5.744810000000001e-13	He	1	3.45781m	-25.121	1.2116117933728701e-09
3643	1.87994e-11	N	6	1056.66A	-25.122	1.2088251635762674e-09
3644	3.99596e-11	N	6	497.113A	-25.122	1.2088251635762674e-09
3645	8.1852e-13	He	1	2.42687m	-25.123	1.206044942850347e-09
3646	5.605640000000001e-13	He	1	3.54365m	-25.123	1.206044942850347e-09
3647	5.60813e-11	N	6	354.208A	-25.123	1.206044942850347e-09
3648	5.511770000000001e-13	He	1	3.60401m	-25.124000000000002	1.2032711164546555e-09
3649	8.91134e-13	He	1	2.22912m	-25.125	1.2005036696826513e-09
3650	5.38722e-13	He	1	3.68733m	-25.125999999999998	1.197742587861597e-09
3651	4.82504e-11	Ca	10	411.695A	-25.125999999999998	1.197742587861597e-09
3652	9.72447e-15	He	1	204.273m	-25.128	1.1922394605500642e-09
3653	5.84643e-13	He	1	3.39771m	-25.131	1.1840321418329852e-09
3654	4.31267e-11	N	4	460.607A	-25.133000000000003	1.1785920082988785e-09
3655	5.94872e-11	Na	5	333.928A	-25.133000000000003	1.1785920082988785e-09
3656	1.38469e-11	Fe	6	1434.58A	-25.134	1.1758813219005485e-09
3657	2.09242e-11	Si	8	949.354A	-25.136	1.1704786379822838e-09
3658	3.2934899999999994e-10	B	4	60.3144A	-25.141	1.1570802798072281e-09
3659	2.82316e-12	Fe	4	7036.25A	-25.142	1.1544190690114861e-09
3660	1.55076e-12	He	1	1.28095m	-25.143	1.151763978830729e-09
3661	7.568180000000001e-13	He	1	2.62473m	-25.144000000000002	1.1491149951879332e-09
3662	2.47177e-12	Ar	3	8036.52A	-25.144000000000002	1.1491149951879332e-09
3663	6.782839999999999e-12	Mg	2	2928.63A	-25.145	1.1464721040384599e-09
3664	2.06514e-11	O	7	961.894A	-25.145	1.1464721040384599e-09
3665	5.70726e-13	He	1	3.48056m	-25.148000000000003	1.1385798455874995e-09
3666	7.31608e-13	P	10	2.71518m	-25.149	1.1359611846097272e-09
3667	3.20644e-11	N	7	619.518A	-25.149	1.1359611846097272e-09
3668	1.38898e-12	He	1	1.43014m	-25.15	1.133348546385074e-09
3669	1.78737e-14	He	1	111.138m	-25.151999999999997	1.128141282819184e-09
3670	4.02894e-12	Fe	3	4930.44A	-25.151999999999997	1.128141282819184e-09
3671	2.92621e-11	O	7	678.847A	-25.151999999999997	1.128141282819184e-09
3672	6.618830000000001e-14	He	1	30.0121m	-25.153000000000002	1.1255466298695447e-09
3673	5.78313e-13	He	1	3.43490m	-25.153000000000002	1.1255466298695447e-09
3674	1.78426e-12	Fe	4	1.11332m	-25.154	1.1229579444561106e-09
3675	4.22667e-11	Si	8	469.979A	-25.154	1.1229579444561106e-09
3676	1.55413e-12	He	1	1.27817m	-25.156	1.1177984213695505e-09
3677	4.23921e-14	He	1	46.8588m	-25.156	1.1177984213695505e-09
3678	1.77058e-11	Si	3	1121.92A	-25.156	1.1177984213695505e-09
3679	5.06599e-11	O	7	392.114A	-25.156	1.1177984213695505e-09
3680	9.26664e-12	N	6	2143.65A	-25.156999999999996	1.1152275563411557e-09
3681	8.270540000000001e-13	He	1	2.40183m	-25.158	1.112662604138229e-09
3682	2.57598e-11	O	7	771.143A	-25.159000000000002	1.1101035511616763e-09
3683	5.64396e-13	He	1	3.51960m	-25.160999999999998	1.1050030886475127e-09
3684	3.4870699999999996e-12	Al	3	5696.60A	-25.162	1.1024616520677386e-09
3685	7.635039999999999e-14	He	1	26.0175m	-25.163	1.0999260606298974e-09
3686	8.229129999999999e-13	He	1	2.41392m	-25.165	1.0948723594371267e-09
3687	7.2084e-12	Fe	2	2755.74A	-25.165	1.0948723594371267e-09
3688	5.81675e-13	He	1	3.41504m	-25.166	1.0923542228879678e-09
3689	5.41622e-11	O	7	366.759A	-25.166999999999998	1.089841877892167e-09
3690	2.5241e-12	Fe	5	7869.93A	-25.166999999999998	1.089841877892167e-09
3691	2.6955799999999997e-13	He	1	7.36926m	-25.166999999999998	1.089841877892167e-09
3692	5.51118e-13	He	1	3.60439m	-25.173000000000002	1.0748886867468295e-09
3693	5.562439999999999e-13	He	1	3.57118m	-25.174	1.0724165113694582e-09
3694	8.33075e-13	He	1	2.38448m	-25.175	1.0699500218376654e-09
3695	1.65532e-13	S	3	12.0004m	-25.176	1.0674892050743868e-09
3696	2.37871e-11	O	3	835.092A	-25.177	1.0650340480325993e-09
3697	8.53095e-12	Si	2	2328.52A	-25.178	1.0625845376953135e-09
3698	8.37216e-13	He	1	2.37268m	-25.178	1.0625845376953135e-09
3699	5.63259e-12	C	5	3526.70A	-25.178	1.0625845376953135e-09
3700	3.71115e-11	N	7	535.264A	-25.179000000000002	1.0601406610754697e-09
3701	5.67759e-13	He	1	3.49875m	-25.179000000000002	1.0601406610754697e-09
3702	2.8413899999999997e-13	Co	8	6.99110m	-25.18	1.0577024052158857e-09
3703	5.06305e-13	He	1	3.92341m	-25.180999999999997	1.055269757189163e-09
3704	8.750440000000001e-13	He	1	2.27011m	-25.182	1.0528427040976353e-09
3705	7.60769e-11	O	7	261.110A	-25.182	1.0528427040976353e-09
3706	1.71251e-11	N	6	1159.96A	-25.183000000000003	1.0504212330733088e-09
3707	2.92448e-12	Fe	4	6792.48A	-25.184	1.048005331277811e-09
3708	1.55038e-11	Fe	7	1281.26A	-25.184	1.048005331277811e-09
3709	1.2086299999999999e-12	Fe	2	1.64355m	-25.184	1.048005331277811e-09
3710	7.002e-14	He	1	28.3697m	-25.185	1.0455949859022537e-09
3711	7.11569e-11	Al	7	279.164A	-25.185	1.0455949859022537e-09
3712	5.45619e-13	He	1	3.64072m	-25.185	1.0455949859022537e-09
3713	6.50614e-11	Fe	7	305.318A	-25.186	1.0431901841672174e-09
3714	1.70613e-12	Fe	6	1.16430m	-25.186999999999998	1.0407909133226995e-09
3715	2.0788499999999998e-10	Si	6	95.5548A	-25.188000000000002	1.0383971606479794e-09
3716	3.04332e-12	N	2	6527.23A	-25.188000000000002	1.0383971606479794e-09
3717	7.30404e-12	Fe	5	2719.65A	-25.19	1.0336261590714452e-09
3718	8.30885e-13	He	1	2.39076m	-25.194000000000003	1.0241498174847982e-09
3719	1.7755e-11	Si	5	1118.81A	-25.195	1.021794338268445e-09
3720	8.267440000000001e-13	He	1	2.40273m	-25.197	1.0170996197315312e-09
3721	2.47703e-14	He	1	80.1945m	-25.198	1.0147603555200407e-09
3722	7.33829e-14	He	1	27.0696m	-25.199	1.0124264714669386e-09
3723	1.45009e-09	Ne	9	13.6987A	-25.199	1.0124264714669386e-09
3724	7.432050000000001e-13	He	1	2.67281m	-25.2	1.0100979551982125e-09
3725	8.8303e-11	Cr	9	224.958A	-25.2	1.0100979551982125e-09
3726	1.47854e-11	O	4	1343.51A	-25.201	1.0077747943682843e-09
3727	3.2082799999999997e-12	Fe	5	6191.62A	-25.201	1.0077747943682843e-09
3728	7.09952e-12	Mg	2	2798.00A	-25.201999999999998	1.0054569766600032e-09
3729	5.20446e-13	He	1	3.81682m	-25.204	1.0008373214812494e-09
3730	4.74594e-14	He	1	41.8557m	-25.204	1.0008373214812494e-09
3731	3.4734499999999997e-13	Fe	5	5.71894m	-25.205	9.985354595178414e-10
3732	1.50534e-11	Si	5	1319.60A	-25.205	9.985354595178414e-10
3733	1.24101e-09	O	8	16.0067A	-25.206999999999997	9.939476058216582e-10
3734	2.6663400000000003e-13	Cl	4	7.45009m	-25.208000000000002	9.916615897645314e-10
3735	1.0097899999999999e-13	Cr	5	19.6719m	-25.208000000000002	9.916615897645314e-10
3736	1.27807e-11	O	7	1554.25A	-25.208000000000002	9.916615897645314e-10
3737	2.25524e-11	N	6	880.813A	-25.208000000000002	9.916615897645314e-10
3738	4.07198e-11	Ne	7	487.833A	-25.208000000000002	9.916615897645314e-10
3739	8.30107e-13	He	1	2.39300m	-25.21	9.871053186310446e-10
3740	8.34248e-13	He	1	2.38112m	-25.211	9.848350393977802e-10
3741	1.88565e-14	Fe	3	105.345m	-25.212	9.825699816618494e-10
3742	5.57913e-11	Si	10	356.050A	-25.212	9.825699816618494e-10
3743	1.39713e-12	He	1	1.42180m	-25.213	9.803101334141494e-10
3744	8.08802e-11	Fe	10	245.604A	-25.213	9.803101334141494e-10
3745	6.19771e-11	Mg	7	320.513A	-25.214000000000002	9.780554826731898e-10
3746	2.63168e-15	He	1	754.820m	-25.214000000000002	9.780554826731898e-10
3747	1.99165e-11	Si	3	997.386A	-25.217	9.713225960888352e-10
3748	5.606359999999999e-13	He	1	3.54320m	-25.217	9.713225960888352e-10
3749	3.32728e-11	Na	5	597.018A	-25.218000000000004	9.690886161101084e-10
3750	8.856e-11	Fe	8	224.305A	-25.218000000000004	9.690886161101084e-10
3751	5.36004e-12	Ca	2	3706.02A	-25.219	9.668597741427702e-10
3752	1.99793e-11	N	6	994.252A	-25.223000000000003	9.5799555045246e-10
3753	1.62262e-11	N	6	1224.22A	-25.223000000000003	9.5799555045246e-10
3754	5.56185e-13	He	1	3.57155m	-25.225	9.535939607190392e-10
3755	8.782489999999999e-12	Mg	7	2261.82A	-25.229	9.44851358737248e-10
3756	1.3137e-12	Fe	5	1.51210m	-25.229	9.44851358737248e-10
3757	5.707979999999999e-13	He	1	3.48012m	-25.23	9.426782609149757e-10
3758	5.25928e-12	Fe	5	3777.03A	-25.232	9.383470477342854e-10
3759	8.59571e-11	Fe	8	231.097A	-25.232	9.383470477342854e-10
3760	2.32199e-11	O	7	855.492A	-25.235	9.318875120933227e-10
3761	5.515069999999999e-13	He	1	3.60185m	-25.239	9.233439160287065e-10
3762	2.7341599999999997e-12	Fe	4	7265.28A	-25.241	9.191015360935501e-10
3763	5.18516e-14	He	1	38.3102m	-25.245	9.106751625614998e-10
3764	3.06586e-14	He	1	64.7924m	-25.246	9.085806678092272e-10
3765	2.72593e-11	Li	3	728.723A	-25.247	9.064909902612016e-10
3766	7.60481e-11	Al	7	261.209A	-25.247	9.064909902612016e-10
3767	3.04221e-11	O	7	652.961A	-25.248	9.044061188381679e-10
3768	5.52393e-12	Fe	5	3596.07A	-25.248	9.044061188381679e-10
3769	7.13328e-14	Mn	5	27.8476m	-25.249000000000002	9.023260424863452e-10
3770	5.644680000000001e-13	He	1	3.51915m	-25.25	9.002507501773835e-10
3771	3.94638e-12	Fe	4	5033.59A	-25.25	9.002507501773835e-10
3772	2.7617e-12	Fe	4	7192.83A	-25.25	9.002507501773835e-10
3773	1.22628e-11	C	5	1619.89A	-25.250999999999998	8.981802309082818e-10
3774	1.94497e-11	S	3	1021.32A	-25.250999999999998	8.981802309082818e-10
3775	4.0160500000000003e-10	B	4	49.4627A	-25.250999999999998	8.981802309082818e-10
3776	5.18039e-13	He	1	3.83455m	-25.252	8.96114473701346e-10
3777	8.893799999999999e-13	He	1	2.23352m	-25.253	8.940534676041441e-10
3778	6.9829e-11	P	8	284.473A	-25.253	8.940534676041441e-10
3779	6.20137e-14	He	1	32.0324m	-25.254	8.919972016894271e-10
3780	2.7932599999999998e-12	Fe	4	7111.58A	-25.254	8.919972016894271e-10
3781	7.87415e-11	C	5	252.274A	-25.255	8.899456650550852e-10
3782	1.84416e-11	S	3	1077.16A	-25.255	8.899456650550852e-10
3783	8.44401e-11	Si	8	235.249A	-25.258000000000003	8.838193221888385e-10
3784	2.57918e-11	Na	6	770.186A	-25.259	8.817865941554147e-10
3785	1.04437e-11	N	6	1902.06A	-25.26	8.797585412667269e-10
3786	1.42453e-12	Fe	6	1.39446m	-25.261999999999997	8.757164179381863e-10
3787	5.678310000000001e-13	He	1	3.49831m	-25.264	8.716928664793395e-10
3788	3.25508e-13	Fe	11	6.10261m	-25.265	8.696880285200991e-10
3789	3.34785e-11	Na	5	593.349A	-25.266	8.676878015602181e-10
3790	5.51296e-11	Na	5	360.323A	-25.267	8.656921749946781e-10
3791	2.69199e-11	O	7	737.911A	-25.268	8.637011382428729e-10
3792	1.56977e-10	Ca	10	126.544A	-25.268	8.637011382428729e-10
3793	6.46705e-11	Na	5	307.164A	-25.268	8.637011382428729e-10
3794	3.46064e-11	Ca	10	574.011A	-25.27	8.59732791979638e-10
3795	2.18115e-11	O	7	910.734A	-25.271	8.577554614284245e-10
3796	5.60577e-13	He	1	3.54357m	-25.271	8.577554614284245e-10
3797	6.13641e-12	Ti	2	3237.15A	-25.271	8.577554614284245e-10
3798	1.40403e-12	He	1	1.41482m	-25.272	8.557826786112873e-10
3799	8.1492e-15	He	1	243.760m	-25.274	8.518507143652713e-10
3800	5.568330000000001e-14	He	1	35.6740m	-25.276	8.479368158539614e-10
3801	1.88607e-11	S	2	1053.22A	-25.281999999999996	8.363026865882179e-10
3802	5.9703e-14	Cl	2	33.2721m	-25.281999999999996	8.363026865882179e-10
3803	7.71984e-13	He	1	2.57317m	-25.283	8.343792437840285e-10
3804	5.62384e-12	F	4	3532.18A	-25.283	8.343792437840285e-10
3805	5.3017e-13	He	1	3.74681m	-25.285999999999998	8.28635417471248e-10
3806	5.56574e-13	He	1	3.56906m	-25.288	8.248281835602198e-10
3807	5.707399999999999e-13	He	1	3.48048m	-25.288	8.248281835602198e-10
3808	5.90462e-14	He	1	33.6422m	-25.289	8.229311313806696e-10
3809	1.05908e-11	F	4	1875.64A	-25.289	8.229311313806696e-10
3810	3.57259e-14	He	1	55.6024m	-25.291	8.191501062835418e-10
3811	3.26685e-11	F	2	608.062A	-25.291	8.191501062835418e-10
3812	4.25513e-11	K	9	466.835A	-25.291	8.191501062835418e-10
3813	1.03314e-10	Cl	7	192.272A	-25.293000000000003	8.153864534187121e-10
3814	1.50459e-14	He	1	132.026m	-25.293000000000003	8.153864534187121e-10
3815	1.4617200000000001e-10	Ne	7	135.898A	-25.295	8.116400929680365e-10
3816	6.79771e-11	Fe	7	292.223A	-25.296	8.097733725551574e-10
3817	8.03394e-12	K	6	2472.57A	-25.296999999999997	8.079109454800891e-10
3818	2.08955e-11	P	4	950.657A	-25.304000000000002	7.949933428183765e-10
3819	5.64409e-13	He	1	3.51951m	-25.305999999999997	7.913406801998201e-10
3820	8.08433e-11	Fe	7	245.716A	-25.308000000000003	7.877048000415322e-10
3821	1.39408e-11	O	7	1424.92A	-25.309	7.858931292747725e-10
3822	2.82224e-11	O	3	703.854A	-25.311999999999998	7.804830790265304e-10
3823	4.32812e-11	Al	7	458.963A	-25.316999999999997	7.715489630990545e-10
3824	3.679330000000001e-12	Ti	4	5398.93A	-25.318	7.69774449726143e-10
3825	8.62799e-12	Fe	6	2302.33A	-25.319000000000003	7.680040176207416e-10
3826	5.27763e-13	He	1	3.76389m	-25.319000000000003	7.680040176207416e-10
3827	3.30594e-11	Mg	6	600.872A	-25.319000000000003	7.680040176207416e-10
3828	5.677720000000001e-13	He	1	3.49867m	-25.320999999999998	7.64475359687432e-10
3829	4.49883e-11	N	7	441.548A	-25.320999999999998	7.64475359687432e-10
3830	9.01114e-13	He	1	2.20443m	-25.320999999999998	7.64475359687432e-10
3831	7.251e-12	Fe	2	2739.55A	-25.320999999999998	7.64475359687432e-10
3832	9.4564e-11	Cl	10	210.064A	-25.322	7.627171151509182e-10
3833	1.94417e-12	Fe	5	1.02174m	-25.322	7.627171151509182e-10
3834	1.4099200000000001e-12	He	1	1.40891m	-25.326	7.557244826079829e-10
3835	5.60966e-13	He	1	3.54111m	-25.33	7.48795958905552e-10
3836	5.17636e-12	Fe	5	3837.54A	-25.331	7.470737759901371e-10
3837	4.0118e-14	He	1	49.5151m	-25.331999999999997	7.453555539855197e-10
3838	2.09341e-14	He	1	94.8903m	-25.333000000000002	7.436412837818394e-10
3839	2.7625e-12	Fe	4	7190.76A	-25.336	7.385220931920965e-10
3840	4.01362e-13	He	1	4.94926m	-25.338	7.351288923971979e-10
3841	2.66185e-13	He	1	7.46266m	-25.338	7.351288923971979e-10
3842	5.0280099999999996e-14	He	1	39.5076m	-25.339000000000002	7.334381428624853e-10
3843	7.87565e-11	Fe	7	252.226A	-25.340999999999998	7.300683006975688e-10
3844	7.61592e-11	K	9	260.828A	-25.340999999999998	7.300683006975688e-10
3845	5.71128e-13	He	1	3.47811m	-25.340999999999998	7.300683006975688e-10
3846	6.88243e-11	Mg	6	288.626A	-25.342	7.283891902007854e-10
3847	9.80061e-11	S	9	202.686A	-25.344	7.250425458661495e-10
3848	5.024869999999999e-12	Fe	6	3953.22A	-25.346999999999998	7.200513880876496e-10
3849	2.47624e-11	O	4	802.201A	-25.35	7.150945891976089e-10
3850	3.4938e-12	Fe	4	5685.64A	-25.351999999999997	7.118090280060722e-10
3851	2.61776e-10	O	8	75.8835A	-25.353	7.101719126711201e-10
3852	8.97498e-12	Cl	7	2213.32A	-25.354	7.085385625969651e-10
3853	5.50626e-11	Na	4	360.761A	-25.354	7.085385625969651e-10
3854	1.10358e-16	Cl	7	1.80000c	-25.354	7.085385625969651e-10
3855	1.19494e-12	Fe	4	1.66239m	-25.354	7.085385625969651e-10
3856	2.13126e-11	Ar	2	932.054A	-25.355	7.069089691237302e-10
3857	6.25378e-11	Na	6	317.639A	-25.355999999999998	7.052831236114848e-10
3858	5.14444e-12	Fe	5	3861.34A	-25.358	7.020426420094747e-10
3859	6.39591e-11	Fe	7	310.581A	-25.359	7.004279887390049e-10
3860	5.647979999999999e-13	He	1	3.51709m	-25.362	6.956062763799083e-10
3861	5.38319e-13	He	1	3.69009m	-25.362	6.956062763799083e-10
3862	4.39498e-14	He	1	45.1981m	-25.362	6.956062763799083e-10
3863	3.29868e-13	He	1	6.02195m	-25.362	6.956062763799083e-10
3864	7.9438e-13	He	1	2.50062m	-25.364	6.924102558522804e-10
3865	5.13275e-12	Fe	6	3870.14A	-25.365	6.908177564552142e-10
3866	4.8291e-11	Fe	6	411.349A	-25.366999999999997	6.876437371781498e-10
3867	7.29459e-12	Si	8	2723.18A	-25.368000000000002	6.860622004698116e-10
3868	5.21151e-11	Al	8	381.165A	-25.369	6.844843011949761e-10
3869	3.19644e-11	K	9	621.455A	-25.37	6.829100309877615e-10
3870	8.30698e-11	O	4	239.130A	-25.37	6.829100309877615e-10
3871	7.17762e-12	Fe	5	2767.56A	-25.371	6.813393815015552e-10
3872	2.1549099999999998e-12	Mg	2	9218.25A	-25.372	6.797723444089187e-10
3873	4.5250200000000003e-13	He	1	4.38992m	-25.373	6.78208911401583e-10
3874	6.44297e-11	Na	5	308.312A	-25.373	6.78208911401583e-10
3875	1.41499e-12	He	1	1.40386m	-25.375	6.750928245052192e-10
3876	4.7312699999999996e-14	He	1	41.9855m	-25.375	6.750928245052192e-10
3877	5.681609999999999e-13	He	1	3.49627m	-25.375999999999998	6.735401540950086e-10
3878	2.60014e-14	He	1	76.3976m	-25.375999999999998	6.735401540950086e-10
3879	2.54674e-11	O	4	779.997A	-25.38	6.673651008453297e-10
3880	1.8941400000000002e-12	Fe	5	1.04873m	-25.38	6.673651008453297e-10
3881	7.8714e-11	C	5	252.363A	-25.381	6.658302037063282e-10
3882	5.35913e-13	He	1	3.70666m	-25.383000000000003	6.627709918055461e-10
3883	9.108379999999998e-13	He	1	2.18090m	-25.385	6.597258357066869e-10
3884	3.2195e-11	O	4	617.005A	-25.386	6.582085083899523e-10
3885	1.90011e-11	N	7	1045.44A	-25.389	6.536774328892663e-10
3886	5.10673e-11	Mn	10	388.986A	-25.39	6.52174016512982e-10
3887	1.23243e-11	Al	3	1611.81A	-25.393	6.476844821621812e-10
3888	1.25209e-10	Ne	7	158.650A	-25.393	6.476844821621812e-10
3889	3.53968e-11	Na	4	561.193A	-25.396	6.432258535484641e-10
3890	8.31069e-11	Al	7	239.023A	-25.396	6.432258535484641e-10
3891	5.09932e-14	He	1	38.9551m	-25.398000000000003	6.402704992026974e-10
3892	3.52173e-13	Mn	10	5.64054m	-25.4	6.373287234767384e-10
3893	1.8274000000000003e-10	Al	6	108.704A	-25.401	6.358629080886865e-10
3894	4.79331e-12	Fe	4	4144.20A	-25.408	6.256961633008366e-10
3895	7.1209e-11	Al	7	278.960A	-25.408	6.256961633008366e-10
3896	5.30536e-12	Fe	5	3744.23A	-25.409000000000002	6.242571020587696e-10
3897	6.89667e-15	He	1	288.030m	-25.41	6.228213505657199e-10
3898	8.11085e-11	C	4	244.912A	-25.41	6.228213505657199e-10
3899	3.03935e-14	He	1	65.3575m	-25.414	6.171112901017706e-10
3900	8.25166e-11	Al	7	240.733A	-25.414	6.171112901017706e-10
3901	2.5671899999999998e-14	Ar	4	77.3783m	-25.415	6.15691973520158e-10
3902	1.41938e-12	He	1	1.39952m	-25.418000000000003	6.114535797868204e-10
3903	3.8208199999999995e-12	N	1R	5199.00A	-25.419	6.100472755778427e-10
3904	3.2734e-12	Fe	5	6068.45A	-25.42	6.086442057787867e-10
3905	4.0555599999999997e-14	He	1	48.9808m	-25.42	6.086442057787867e-10
3906	7.1179e-12	Mg	2	2790.78A	-25.423000000000002	6.044543285373262e-10
3907	1.2784899999999998e-14	He	1	155.374m	-25.424	6.030641221595122e-10
3908	1.74459e-10	Li	3	113.863A	-25.424	6.030641221595122e-10
3909	5.01006e-11	N	7	396.492A	-25.424	6.030641221595122e-10
3910	1.2872100000000001e-12	Fe	4	1.54322m	-25.426	6.00293294207923e-10
3911	1.42954e-12	He	1	1.38957m	-25.428	5.975351970543571e-10
3912	8.52044e-11	Si	8	233.139A	-25.429000000000002	5.961609042373524e-10
3913	5.45216e-13	He	1	3.64341m	-25.430999999999997	5.934217936910519e-10
3914	3.3507300000000004e-10	O	8	59.2840A	-25.432	5.920569614392548e-10
3915	1.90831e-11	O	1	1040.94A	-25.433000000000003	5.90695268214525e-10
3916	2.0220099999999998e-12	C	1	9824.13A	-25.435	5.879812699846578e-10
3917	4.94509e-11	Si	8	401.701A	-25.44	5.81250704043647e-10
3918	6.71983e-12	Mn	10	2956.09A	-25.44	5.81250704043647e-10
3919	1.99685e-11	Si	3	994.790A	-25.441	5.799138645212539e-10
3920	8.12151e-13	He	1	2.44591m	-25.441	5.799138645212539e-10
3921	5.42809e-13	He	1	3.65956m	-25.443	5.772494023417123e-10
3922	4.10246e-11	K	3	484.209A	-25.444000000000003	5.759217655578556e-10
3923	3.4225300000000003e-14	He	1	58.0402m	-25.444000000000003	5.759217655578556e-10
3924	9.18988e-13	He	1	2.16156m	-25.445999999999998	5.732756454069516e-10
3925	1.42321e-12	He	1	1.39575m	-25.45	5.680198226982247e-10
3926	3.77089e-12	K	6	5267.85A	-25.454	5.628121856617252e-10
3927	7.7835e-11	Fe	7	255.212A	-25.454	5.628121856617252e-10
3928	7.72219e-11	Fe	7	257.239A	-25.454	5.628121856617252e-10
3929	4.9452599999999995e-12	Na	5	4016.87A	-25.455	5.61517753554817e-10
3930	3.7588199999999997e-14	He	1	52.8476m	-25.456	5.602262985591361e-10
3931	1.7852200000000002e-14	He	1	111.272m	-25.459	5.563697278465353e-10
3932	3.68614e-11	He	1	538.896A	-25.462	5.525397055799815e-10
3933	1.42657e-12	He	1	1.39246m	-25.463	5.512688995216407e-10
3934	6.02751e-13	He	1	3.29563m	-25.464000000000002	5.500010162361281e-10
3935	5.36055e-11	N	7	370.567A	-25.465	5.487360490012572e-10
3936	1.22669e-11	Fe	8	1619.36A	-25.465	5.487360490012572e-10
3937	2.23359e-11	Fe	8	889.349A	-25.465999999999998	5.47473991110293e-10
3938	2.3243e-12	Fe	5	8546.41A	-25.469	5.43705206664687e-10
3939	4.10282e-11	C	3	484.166A	-25.471999999999998	5.399623663487253e-10
3940	7.017239999999999e-13	Fe	4	2.83081m	-25.471999999999998	5.399623663487253e-10
3941	4.83552e-11	Fe	6	410.803A	-25.473000000000003	5.387204873678942e-10
3942	4.88993e-11	Na	6	406.232A	-25.474	5.374814646294681e-10
3943	2.31628e-12	Fe	5	8576.03A	-25.474	5.374814646294681e-10
3944	9.363879999999999e-13	Fe	4	2.12139m	-25.475	5.362452915642582e-10
3945	1.28687e-11	P	2	1543.63A	-25.475	5.362452915642582e-10
3946	3.47115e-12	Al	3	5722.73A	-25.479	5.313289651802059e-10
3947	5.38094e-11	Fe	11	369.163A	-25.479	5.313289651802059e-10
3948	5.68979e-11	Mg	6	349.125A	-25.48	5.301069424710611e-10
3949	2.86515e-11	Na	5	693.313A	-25.480999999999998	5.288877303361591e-10
3950	5.14194e-11	Mn	10	386.322A	-25.488000000000003	5.204314003515742e-10
3951	1.23193e-12	Fe	5	1.61246m	-25.493000000000002	5.144740713741941e-10
3952	2.51636e-11	Mg	8	789.411A	-25.494	5.132908138450852e-10
3953	2.2244299999999997e-14	He	1	89.3012m	-25.494	5.132908138450852e-10
3954	5.51104e-13	He	1	3.60448m	-25.495	5.121102777327703e-10
3955	1.3789e-09	O	8	14.4060A	-25.496	5.109324567781732e-10
3956	3.24064e-14	He	1	61.2979m	-25.496	5.109324567781732e-10
3957	5.486979999999999e-13	He	1	3.62029m	-25.499000000000002	5.074152224855346e-10
3958	9.25884e-13	He	1	2.14546m	-25.502	5.039222006634671e-10
3959	7.49928e-11	Fe	7	264.885A	-25.505	5.004532246344831e-10
3960	1.30633e-11	N	7	1520.64A	-25.508000000000003	4.970081288685077e-10
3961	1.79297e-11	N	6	1107.91A	-25.511999999999997	4.924515309543052e-10
3962	4.90788e-11	Si	8	404.746A	-25.511999999999997	4.924515309543052e-10
3963	3.63739e-11	K	3	546.118A	-25.513	4.91318923862619e-10
3964	8.92389e-12	Ca	7	2225.99A	-25.514	4.901889216949659e-10
3965	8.264879999999999e-13	He	1	2.40348m	-25.514	4.901889216949659e-10
3966	1.56876e-10	Ca	10	126.625A	-25.515	4.890615184601746e-10
3967	7.75014e-11	Fe	8	256.311A	-25.518	4.8569484264791e-10
3968	6.19741e-13	Ti	9	3.20528m	-25.519000000000002	4.845777755081035e-10
3969	6.77976e-12	Ti	4	2929.97A	-25.521	4.823513428689195e-10
3970	2.9435e-13	He	1	6.74858m	-25.521	4.823513428689195e-10
3971	2.6076099999999996e-14	He	1	76.1787m	-25.522	4.812419655652178e-10
3972	1.67788e-12	Ca	2	1.18390m	-25.522	4.812419655652178e-10
3973	1.87947e-11	Al	7	1056.92A	-25.523000000000003	4.801351397585035e-10
3974	2.266e-12	Fe	5	8766.29A	-25.523000000000003	4.801351397585035e-10
3975	2.71932e-12	Fe	4	7304.94A	-25.524	4.790308595805122e-10
3976	4.32478e-11	K	9	459.317A	-25.525	4.779291191764522e-10
3977	1.8274000000000003e-10	Al	6	108.704A	-25.525	4.779291191764522e-10
3978	4.36306e-11	Fe	8	455.287A	-25.526999999999997	4.757332343382852e-10
3979	1.27948e-12	Fe	5	1.55254m	-25.528000000000002	4.746390782618117e-10
3980	3.65845e-13	He	1	5.42975m	-25.531	4.713716858295284e-10
3981	2.9438999999999996e-14	He	1	67.4767m	-25.533	4.692059296608319e-10
3982	5.88826e-15	He	1	337.357m	-25.537	4.649042238410636e-10
3983	7.1102300000000005e-12	Fe	5	2793.78A	-25.538	4.6383497379760253e-10
3984	5.45869e-11	Fe	7	363.905A	-25.541	4.606419562973022e-10
3985	2.4756099999999998e-12	Fe	4	8024.06A	-25.545	4.564187654572638e-10
3986	1.09555e-14	He	1	181.319m	-25.546	4.553690314265255e-10
3987	5.42018e-11	Cr	11	366.491A	-25.549	4.5223429306357893e-10
3988	5.53765e-13	He	1	3.58716m	-25.549	4.5223429306357893e-10
3989	5.56172e-13	He	1	3.57164m	-25.551	4.501564652276257e-10
3990	7.73295e-12	Na	6	2568.81A	-25.551	4.501564652276257e-10
3991	4.10278e-11	Fe	8	484.171A	-25.552	4.491211340877359e-10
3992	1.72439e-11	Si	5	1151.97A	-25.553	4.4808818414339035e-10
3993	9.317729999999999e-13	He	1	2.13190m	-25.555	4.460294059475404e-10
3994	6.8955699999999995e-12	Fe	2	2880.76A	-25.555999999999997	4.4500356678059904e-10
3995	1.50087e-12	Fe	6	1.32353m	-25.559	4.419401837743659e-10
3996	5.46563e-12	Fe	5	3634.43A	-25.559	4.419401837743659e-10
3997	2.73355e-12	Fe	4	7266.92A	-25.559	4.419401837743659e-10
3998	6.38268e-13	He	1	3.11224m	-25.561	4.3990965307433434e-10
3999	2.75784e-10	S	7	72.0290A	-25.561999999999998	4.3889788894842303e-10
4000	1.56705e-11	Si	5	1267.64A	-25.563000000000002	4.3788845181542073e-10
4001	4.7041e-11	Cr	11	422.279A	-25.566	4.348740489160946e-10
4002	1.6714500000000002e-13	Co	3	11.8845m	-25.568	4.3287598415667097e-10
4003	8.88756e-11	F	6	223.509A	-25.568	4.3287598415667097e-10
4004	2.5509799999999998e-14	He	1	77.8700m	-25.569000000000003	4.3188039702036007e-10
4005	1.97876e-11	Cl	7	1003.89A	-25.569000000000003	4.3188039702036007e-10
4006	5.6745e-12	Mg	6	3500.65A	-25.57	4.308870996709252e-10
4007	6.7284e-11	N	4	295.233A	-25.57	4.308870996709252e-10
4008	2.41909e-11	O	7	821.153A	-25.573	4.2792089374074616e-10
4009	4.3443699999999996e-12	Ca	7	4572.46A	-25.574	4.269367029961453e-10
4010	1.53477e-14	He	1	129.430m	-25.574	4.269367029961453e-10
4011	2.66417e-13	He	1	7.45615m	-25.576	4.2497510702856396e-10
4012	4.73162e-12	Fe	4	4198.24A	-25.576999999999998	4.2399769140539695e-10
4013	8.98708e-12	P	2	2210.34A	-25.579	4.2204959896947077e-10
4014	6.68875e-11	Ne	8	296.983A	-25.581	4.2011045720525164e-10
4015	4.16985e-13	He	1	4.76383m	-25.581999999999997	4.1914422996620387e-10
4016	8.38222e-13	He	1	2.36983m	-25.583000000000002	4.1818022498813204e-10
4017	7.250289999999999e-12	Fe	5	2739.82A	-25.585	4.162588613824681e-10
4018	1.96769e-10	Si	6	100.953A	-25.586	4.1530149256799397e-10
4019	1.04827e-11	Si	7	1894.97A	-25.592	4.096033424718349e-10
4020	5.58157e-13	He	1	3.55894m	-25.593000000000004	4.0866128092607634e-10
4021	4.54822e-13	He	1	4.36752m	-25.594	4.077213860617549e-10
4022	3.09461e-11	Ca	6	641.904A	-25.596	4.0584807645594526e-10
4023	1.11244e-11	N	7	1785.67A	-25.596999999999998	4.0491465178235924e-10
4024	1.91795e-14	He	1	103.572m	-25.598000000000003	4.0398337392594235e-10
4025	1.0365100000000001e-10	Cl	7	191.648A	-25.6	4.0212723892583163e-10
4026	5.605640000000001e-13	He	1	3.54366m	-25.6	4.0212723892583163e-10
4027	4.90289e-11	Si	8	405.158A	-25.601	4.012023719410915e-10
4028	9.61615e-11	Ca	10	206.574A	-25.601	4.012023719410915e-10
4029	2.2558699999999999e-13	He	1	8.80569m	-25.601999999999997	4.002796320913889e-10
4030	9.368399999999999e-13	He	1	2.12037m	-25.601999999999997	4.002796320913889e-10
4031	5.36487e-15	C	1	370.269m	-25.604	3.9844051423924245e-10
4032	6.248e-12	Ca	2	3179.33A	-25.604	3.9844051423924245e-10
4033	8.53127e-11	Si	8	232.843A	-25.605	3.97524126485982e-10
4034	2.25423e-14	He	1	88.1207m	-25.607	3.956976690320811e-10
4035	5.68319e-13	He	1	3.49530m	-25.609	3.938796033879029e-10
4036	4.08795e-10	B	5	48.5927A	-25.611	3.920698909965904e-10
4037	7.2447100000000005e-12	Si	8	2741.93A	-25.614	3.8937090085136e-10
4038	3.94727e-12	Fe	4	5032.45A	-25.619	3.849138090059729e-10
4039	1.71379e-11	Si	5	1159.10A	-25.619	3.849138090059729e-10
4040	1.66269e-11	Si	5	1194.72A	-25.619	3.849138090059729e-10
4041	3.6166400000000002e-12	Ti	4	5492.51A	-25.62	3.8402853181144017e-10
4042	6.41276e-11	Fe	7	309.764A	-25.621	3.831452906979574e-10
4043	2.094e-11	N	7	948.637A	-25.624000000000002	3.8050773706904217e-10
4044	5.70726e-13	He	1	3.48056m	-25.625999999999998	3.7875946282269906e-10
4045	2.8425900000000003e-12	Fe	11	6988.16A	-25.627	3.7788834023160175e-10
4046	5.61989e-13	He	1	3.53467m	-25.627	3.7788834023160175e-10
4047	2.14884e-12	Mg	2	9244.27A	-25.63	3.7528697519515364e-10
4048	1.41427e-11	Fe	6	1404.57A	-25.63	3.7528697519515364e-10
4049	1.37432e-09	O	8	14.4540A	-25.631	3.7442383910397674e-10
4050	5.64396e-13	He	1	3.51960m	-25.638	3.6843721594003175e-10
4051	1.96215e-14	He	1	101.238m	-25.64	3.667444007006229e-10
4052	2.19823e-11	N	6	903.657A	-25.641	3.659009119855775e-10
4053	5.653520000000001e-13	He	1	3.51365m	-25.642	3.6505936324074007e-10
4054	9.41232e-13	He	1	2.11047m	-25.643	3.642197500043061e-10
4055	9.96816e-11	Li	2	199.279A	-25.645	3.6254631226070597e-10
4056	1.56561e-11	N	6	1268.80A	-25.645	3.6254631226070597e-10
4057	8.479459999999999e-13	He	1	2.34266m	-25.648000000000003	3.6005056100193123e-10
4058	3.27002e-11	F	2	607.472A	-25.649	3.592224676909748e-10
4059	9.513940000000001e-13	He	1	2.08793m	-25.65	3.583962789417826e-10
4060	1.94092e-11	N	6	1023.46A	-25.651999999999997	3.567495976172803e-10
4061	9.56815e-11	O	4	207.610A	-25.651999999999997	3.567495976172803e-10
4062	3.2586599999999996e-15	C	1	609.590m	-25.655	3.542937506614286e-10
4063	5.0672800000000006e-15	He	1	392.014m	-25.655	3.542937506614286e-10
4064	7.99554e-11	C	5	248.444A	-25.655	3.542937506614286e-10
4065	6.5044e-11	O	3	305.400A	-25.655	3.542937506614286e-10
4066	5.67758e-13	He	1	3.49875m	-25.656	3.53478897646841e-10
4067	9.45941e-15	He	1	209.997m	-25.656999999999996	3.5266591874218095e-10
4068	7.81506e-12	Si	3	2541.82A	-25.658	3.518548096371095e-10
4069	1.90069e-13	He	1	10.4512m	-25.66	3.5023818363396995e-10
4070	2.1731e-10	Mg	9	91.4106A	-25.663	3.478271609366935e-10
4071	4.836010000000001e-13	He	1	4.10761m	-25.665	3.46229040298387e-10
4072	3.12173e-11	K	9	636.328A	-25.666999999999998	3.446382623574354e-10
4073	9.57761e-11	Cl	10	207.405A	-25.668000000000003	3.438456163497034e-10
4074	1.52418e-10	O	7	130.329A	-25.671999999999997	3.4069322079063356e-10
4075	1.3291200000000001e-14	He	1	149.456m	-25.674	3.391278776299346e-10
4076	2.35578e-12	C	5	8432.23A	-25.674	3.391278776299346e-10
4077	9.45064e-13	He	1	2.10192m	-25.674	3.391278776299346e-10
4078	1.1789e-11	Cl	7	1685.01A	-25.675	3.383479051553919e-10
4079	1.6623299999999998e-12	Ca	2	1.19497m	-25.676	3.375697265677635e-10
4080	2.9949e-11	O	7	663.276A	-25.676	3.375697265677635e-10
4081	1.09702e-13	He	1	18.1076m	-25.677	3.3679333774121854e-10
4082	2.9318900000000004e-10	O	8	67.7531A	-25.678	3.360187345594236e-10
4083	2.9099099999999997e-12	Fe	4	6826.48A	-25.679000000000002	3.352459129155095e-10
4084	1.66541e-14	He	1	119.277m	-25.68	3.344748687120558e-10
4085	5.17773e-11	Fe	6	383.652A	-25.68	3.344748687120558e-10
4086	1.0233900000000001e-10	Ar	11	194.104A	-25.68	3.344748687120558e-10
4087	1.15408e-11	Al	2	1721.24A	-25.68	3.344748687120558e-10
4088	3.83239e-11	Ti	9	518.331A	-25.682	3.3293809628392197e-10
4089	4.24795e-11	Na	4	467.625A	-25.684	3.3140838468371833e-10
4090	2.13383e-11	O	7	930.928A	-25.686	3.298857014698929e-10
4091	1.19374e-12	V	8	1.66405m	-25.686	3.298857014698929e-10
4092	9.484270000000001e-13	He	1	2.09446m	-25.686999999999998	3.2912698541066166e-10
4093	3.68e-11	Li	3	539.795A	-25.688000000000002	3.2837001434993813e-10
4094	1.50425e-12	Fe	2	1.32055m	-25.689	3.276147842743478e-10
4095	6.65402e-13	Fe	5	2.98533m	-25.689	3.276147842743478e-10
4096	1.0594400000000001e-10	C	5	187.499A	-25.69	3.268612911797279e-10
4097	1.37925e-12	Fe	5	1.44024m	-25.691	3.2610953107113846e-10
4098	2.64467e-11	O	7	751.112A	-25.691	3.2610953107113846e-10
4099	1.0668099999999999e-13	He	1	18.6205m	-25.693	3.246111938781755e-10
4100	6.54127e-11	S	9	303.679A	-25.695	3.2311974091928355e-10
4101	4.50612e-11	Li	3	440.833A	-25.701	3.186863718711608e-10
4102	1.26554e-10	K	9	156.964A	-25.701	3.186863718711608e-10
4103	1.1903e-10	Ni	12	166.886A	-25.701999999999998	3.1795341355523676e-10
4104	1.06284e-12	P	10	1.86900m	-25.703000000000003	3.172221409966549e-10
4105	1.17687e-10	Li	2	168.791A	-25.708000000000002	3.1359092917594376e-10
4106	8.560950000000001e-13	He	1	2.32036m	-25.709	3.1286969005301456e-10
4107	1.45542e-14	He	1	136.486m	-25.709	3.1286969005301456e-10
4108	3.15294e-12	O	1	6300.30A	-25.709	3.1286969005301456e-10
4109	4.78392e-12	Fe	4	4152.34A	-25.71	3.121501097340342e-10
4110	2.15614e-11	O	4	921.296A	-25.71	3.121501097340342e-10
4111	8.64943e-11	Si	8	229.662A	-25.713	3.1000128349322486e-10
4112	2.34982e-12	Fe	5	8453.62A	-25.715999999999998	3.078672496682115e-10
4113	1.4657e-09	Ne	9	13.5529A	-25.715999999999998	3.078672496682115e-10
4114	1.76317e-11	N	6	1126.63A	-25.718000000000004	3.064527281448486e-10
4115	3.8199e-12	N	1	5200.26A	-25.719	3.057479064287127e-10
4116	2.60523e-11	N	7	762.484A	-25.719	3.057479064287127e-10
4117	1.95612e-11	S	3	1015.50A	-25.719	3.057479064287127e-10
4118	9.009e-13	Ti	7	2.20496m	-25.72	3.0504470575754036e-10
4119	3.76129e-11	Al	7	528.129A	-25.723000000000003	3.029447927736524e-10
4120	3.4263199999999995e-10	S	9	57.9760A	-25.724	3.022480390849848e-10
4121	1.4772299999999999e-09	Ne	9	13.4471A	-25.73	2.9810104052178063e-10
4122	7.17517e-11	Si	8	276.850A	-25.73	2.9810104052178063e-10
4123	3.12586e-11	C	3	635.489A	-25.732	2.9673139065350826e-10
4124	4.83957e-11	Fe	6	410.459A	-25.734	2.953680337547527e-10
4125	2.36863e-10	Mg	9	83.8646A	-25.735	2.9468870612826046e-10
4126	5.51495e-12	Al	3	3601.93A	-25.735	2.9468870612826046e-10
4127	5.059979999999999e-13	He	1	3.92580m	-25.736	2.9401094091195024e-10
4128	5.29217e-11	Cr	11	375.356A	-25.736	2.9401094091195024e-10
4129	5.8149900000000004e-12	Na	4	3416.08A	-25.738000000000003	2.9266008334437336e-10
4130	2.33533e-11	Ar	4	850.605A	-25.741	2.906454255015075e-10
4131	2.94027e-12	Fe	4	6755.99A	-25.741999999999997	2.8997695957258877e-10
4132	3.79378e-12	Fe	4	5236.06A	-25.746	2.873184348273987e-10
4133	5.23783e-11	Ne	3	379.250A	-25.747	2.8665762076469096e-10
4134	4.25397e-12	Co	8	4669.63A	-25.747	2.8665762076469096e-10
4135	1.36764e-09	O	8	14.5246A	-25.747	2.8665762076469096e-10
4136	9.876760000000001e-12	N	6	2011.23A	-25.75	2.8468428358357646e-10
4137	7.89752e-11	Fe	7	251.528A	-25.75	2.8468428358357646e-10
4138	4.25432e-12	P	2	4669.25A	-25.75	2.8468428358357646e-10
4139	3.27298e-11	F	2	606.923A	-25.752	2.833762781139311e-10
4140	1.15868e-14	He	1	171.441m	-25.752	2.833762781139311e-10
4141	8.339269999999999e-12	Fe	2	2382.04A	-25.753	2.8272453076006586e-10
4142	8.22391e-15	He	1	241.545m	-25.754	2.8207428238351833e-10
4143	3.1025299999999996e-10	O	8	64.0267A	-25.754	2.8207428238351833e-10
4144	2.27875e-11	S	9	871.726A	-25.754	2.8207428238351833e-10
4145	1.95559e-11	S	3	1015.78A	-25.755	2.814255295367387e-10
4146	1.88132e-11	S	2	1055.88A	-25.756	2.807782687800993e-10
4147	2.95573e-11	N	7	672.067A	-25.756999999999998	2.801324966818926e-10
4148	9.115460000000001e-12	Fe	5	2179.21A	-25.758000000000003	2.7948820981829233e-10
4149	3.13397e-11	Ca	6	633.844A	-25.759	2.78845404773363e-10
4150	7.8562e-12	Si	1	2528.51A	-25.76	2.7820407813900917e-10
4151	1.04144e-12	Fe	4	1.90740m	-25.76	2.7820407813900917e-10
4152	5.20344e-11	Fe	6	381.756A	-25.76	2.7820407813900917e-10
4153	3.34871e-11	Na	5	593.197A	-25.76	2.7820407813900917e-10
4154	2.02439e-11	Cl	4	981.258A	-25.761999999999997	2.769258465088602e-10
4155	2.95875e-11	Cl	6	671.380A	-25.761999999999997	2.769258465088602e-10
4156	4.56766e-10	Ar	10	43.4894A	-25.763	2.7628893473600143e-10
4157	4.39212e-15	He	1	452.275m	-25.763	2.7628893473600143e-10
4158	4.82505e-11	Fe	6	411.694A	-25.764	2.7565348781957534e-10
4159	8.62992e-13	He	1	2.30181m	-25.767	2.7375590255682456e-10
4160	3.2237900000000003e-12	Cl	2	6161.84A	-25.767	2.7375590255682456e-10
4161	2.40955e-11	O	7	824.407A	-25.769000000000002	2.7249810843701834e-10
4162	9.90123e-11	O	5	200.626A	-25.776	2.6814116500092906e-10
4163	5.0043800000000005e-12	Fe	5	3969.42A	-25.778000000000002	2.66909168256873e-10
4164	9.64277e-11	Cl	10	206.004A	-25.778000000000002	2.66909168256873e-10
4165	1.0162100000000002e-14	He	1	195.476m	-25.779	2.662952942047082e-10
4166	1.15117e-10	C	5	172.558A	-25.78	2.656828320236822e-10
4167	5.06248e-12	Fe	5	3923.86A	-25.781	2.6507177846658593e-10
4168	6.78678e-11	O	8	292.694A	-25.785	2.6264158579423133e-10
4169	6.28847e-12	Ca	2	3158.87A	-25.785999999999998	2.6203752690936265e-10
4170	6.0138e-12	N	7	3303.15A	-25.785999999999998	2.6203752690936265e-10
4171	1.25873e-10	Ni	12	157.813A	-25.787	2.614348573213744e-10
4172	5.94944e-11	Na	5	333.888A	-25.791999999999998	2.584422372562405e-10
4173	1.34677e-11	O	7	1474.97A	-25.793000000000003	2.578478366049918e-10
4174	1.95905e-11	Cl	6	1013.98A	-25.795	2.566631334089809e-10
4175	1.6794200000000001e-12	Mg	1	1.18282m	-25.795	2.566631334089809e-10
4176	1.29055e-13	K	4	15.3923m	-25.796	2.560728245830381e-10
4177	1.28147e-11	S	2	1550.13A	-25.8	2.5372513481579536e-10
4178	5.68915e-11	Mg	6	349.164A	-25.801	2.531415831991063e-10
4179	5.237689999999999e-13	He	1	3.79260m	-25.805999999999997	2.5024389545783406e-10
4180	1.12373e-11	Al	2	1767.73A	-25.808000000000003	2.4909412919787377e-10
4181	3.1314899999999996e-13	Na	4	6.34346m	-25.808000000000003	2.4909412919787377e-10
4182	1.47912e-11	O	4	1342.99A	-25.811	2.473793772738479e-10
4183	5.4011e-12	Cl	2	3677.86A	-25.813000000000002	2.46242772279434e-10
4184	8.14785e-12	Si	7	2438.00A	-25.816	2.445476489583693e-10
4185	4.14755e-12	F	2	4789.45A	-25.816999999999997	2.4398520497342175e-10
4186	1.8867e-11	S	2	1052.87A	-25.818	2.4342405457373893e-10
4187	8.688799999999999e-13	He	1	2.28621m	-25.82	2.4230562263637407e-10
4188	7.76913e-11	Fe	8	255.684A	-25.820999999999998	2.417483351688752e-10
4189	8.10975e-11	Fe	7	244.945A	-25.825	2.395319731099646e-10
4190	1.0591700000000001e-10	C	5	187.548A	-25.826	2.389810648593531e-10
4191	7.19465e-15	He	1	276.100m	-25.829	2.373359307805476e-10
4192	5.13195e-11	Ne	4	387.074A	-25.83	2.367900732871387e-10
4193	1.65599e-11	N	1	1199.55A	-25.831999999999997	2.3570212172508357e-10
4194	1.4076e-11	Fe	6	1411.22A	-25.834	2.3461916884639586e-10
4195	3.478e-12	Fe	4	5711.46A	-25.836	2.3354119168421565e-10
4196	3.82163e-12	N	1	5197.90A	-25.838	2.3246816737719835e-10
4197	2.8612599999999996e-14	N	4	69.4255m	-25.840999999999998	2.3086786776930128e-10
4198	5.53923e-11	Fe	11	358.614A	-25.840999999999998	2.3086786776930128e-10
4199	6.95565e-11	S	11	285.587A	-25.842	2.3033688640800805e-10
4200	3.29096e-11	Mg	6	603.607A	-25.843000000000004	2.2980712626995527e-10
4201	4.53812e-12	Co	8	4377.25A	-25.844	2.292785845464132e-10
4202	2.52469e-11	Ca	8	786.807A	-25.845	2.2875125843510235e-10
4203	6.47033e-12	Al	7	3070.08A	-25.848000000000003	2.2717654584838275e-10
4204	1.82005e-12	Mg	2	1.09142m	-25.849	2.2665405429191986e-10
4205	5.16023e-11	B	4	384.953A	-25.851	2.256126735068647e-10
4206	2.4396900000000003e-10	Mg	9	81.4221A	-25.851999999999997	2.25093778756977e-10
4207	1.9610400000000003e-12	Fe	5	1.01295m	-25.851999999999997	2.25093778756977e-10
4208	6.33032e-15	He	1	313.799m	-25.853	2.245760774318932e-10
4209	5.91026e-11	Ne	3	336.101A	-25.855999999999998	2.230301065890372e-10
4210	1.98212e-11	Cl	6	1002.18A	-25.855999999999998	2.230301065890372e-10
4211	1.87774e-11	Al	8	1057.89A	-25.857	2.2251715157823266e-10
4212	3.83179e-15	He	1	518.412m	-25.857	2.2251715157823266e-10
4213	3.35868e-11	Na	5	591.436A	-25.858	2.2200537633121486e-10
4214	4.22795e-11	Al	8	469.837A	-25.858	2.2200537633121486e-10
4215	7.61003e-11	Al	7	261.030A	-25.859	2.214947781346024e-10
4216	5.62105e-14	Fe	2	35.3394m	-25.859	2.214947781346024e-10
4217	8.45975e-12	Fe	2	2348.12A	-25.86	2.209853542812563e-10
4218	4.72426e-11	Ca	10	420.478A	-25.861	2.2047710207025834e-10
4219	5.1606599999999995e-12	Fe	5	3849.21A	-25.863000000000003	2.194641018026995e-10
4220	1.1075e-11	Ne	3	1793.64A	-25.866999999999997	2.1745204282331596e-10
4221	3.842969999999999e-12	Fe	2	5169.03A	-25.866999999999997	2.1745204282331596e-10
4222	1.0385799999999999e-10	S	11	191.266A	-25.866999999999997	2.1745204282331596e-10
4223	8.73948e-13	He	1	2.27296m	-25.868000000000002	2.1695191700316456e-10
4224	3.01041e-11	S	5	659.858A	-25.868000000000002	2.1695191700316456e-10
4225	6.26676e-13	Fe	4	3.16981m	-25.871	2.1545843051153085e-10
4226	5.21689e-11	Fe	6	380.772A	-25.871	2.1545843051153085e-10
4227	2.3805e-11	O	2	834.465A	-25.871	2.1545843051153085e-10
4228	9.08232e-13	Fe	4	2.18716m	-25.872	2.149628898724609e-10
4229	5.381050000000001e-13	He	1	3.69156m	-25.873	2.1446848894523414e-10
4230	6.35059e-11	P	10	312.797A	-25.873	2.1446848894523414e-10
4231	3.41625e-11	Cl	6	581.470A	-25.875	2.1348309574728267e-10
4232	2.44659e-10	Mg	9	81.1924A	-25.875	2.1348309574728267e-10
4233	8.98823e-11	Cr	9	221.005A	-25.878	2.1201348845320918e-10
4234	3.54515e-11	Cr	9	560.328A	-25.881999999999998	2.1006973710759464e-10
4235	4.35376e-12	Mg	1	4562.60A	-25.884	2.091045543385096e-10
4236	1.2949200000000003e-10	Fe	8	153.402A	-25.885	2.0862362720911703e-10
4237	1.09785e-12	Fe	2	1.80939m	-25.886999999999997	2.0766508871148273e-10
4238	1.55676e-11	Si	5	1276.01A	-25.889	2.067109542981942e-10
4239	6.407890000000001e-17	S	6	3.10000c	-25.89	2.0623553229612865e-10
4240	1.0106e-10	O	4	196.560A	-25.893	2.048158168779191e-10
4241	6.08364e-14	O	3	32.6523m	-25.895	2.038747736795595e-10
4242	4.9034e-13	He	1	4.05116m	-25.901999999999997	2.006150414852252e-10
4243	7.8791e-12	N	7	2521.16A	-25.901999999999997	2.006150414852252e-10
4244	1.3187600000000001e-12	Fe	4	1.50629m	-25.901999999999997	2.006150414852252e-10
4245	3.2054200000000003e-10	O	8	61.9715A	-25.905	1.9923401725360689e-10
4246	3.3734400000000002e-12	Co	3	5888.48A	-25.908	1.9786249992593014e-10
4247	8.7834e-13	He	1	2.26159m	-25.909000000000002	1.974074288041899e-10
4248	1.19e-11	Cl	7	1669.28A	-25.909000000000002	1.974074288041899e-10
4249	4.21584e-11	Si	8	471.186A	-25.909000000000002	1.974074288041899e-10
4250	4.28372e-11	Al	8	463.720A	-25.91	1.9695340431698748e-10
4251	1.90695e-11	O	1	1041.69A	-25.910999999999998	1.9650042405712861e-10
4252	1.44804e-12	Fe	2	1.37182m	-25.913	1.9559758661833704e-10
4253	6.78759e-12	Fe	2	2926.59A	-25.913	1.9559758661833704e-10
4254	7.70533e-11	Fe	7	257.801A	-25.915	1.9469889734077772e-10
4255	8.88502e-13	He	1	2.23572m	-25.916999999999998	1.9380433716537944e-10
4256	1.82964e-11	N	2	1085.70A	-25.919	1.929138871206395e-10
4257	3.46564e-12	Fe	4	5731.83A	-25.919	1.929138871206395e-10
4258	3.5495699999999996e-10	S	9	55.9630A	-25.923000000000002	1.9114524197256644e-10
4259	1.65506e-11	N	1	1200.22A	-25.925	1.902670093604616e-10
4260	7.77929e-11	Fe	8	255.351A	-25.927	1.8939281186067766e-10
4261	5.1873e-11	Fe	6	382.944A	-25.928	1.889572204809304e-10
4262	3.36287e-15	He	1	590.700m	-25.93	1.880890409144055e-10
4263	2.9105e-11	Si	4	682.509A	-25.934	1.8636463022223516e-10
4264	4.37713e-11	Al	7	453.824A	-25.934	1.8636463022223516e-10
4265	5.191180000000001e-13	He	1	3.82658m	-25.936	1.8550836252592747e-10
4266	1.93341e-11	O	1	1027.43A	-25.936999999999998	1.8508170513173618e-10
4267	2.30855e-11	S	5	860.473A	-25.936999999999998	1.8508170513173618e-10
4268	5.49839e-13	He	1	3.61278m	-25.938000000000002	1.8465602902231815e-10
4269	8.821719999999999e-13	He	1	2.25177m	-25.94	1.8380761163543674e-10
4270	1.6681799999999996e-10	O	7	119.078A	-25.94	1.8380761163543674e-10
4271	8.13788e-12	Mg	7	2440.99A	-25.941	1.833848658597473e-10
4272	5.57178e-11	Fe	11	356.519A	-25.944000000000003	1.8212245332283373e-10
4273	2.92288e-11	Si	4	679.620A	-25.944000000000003	1.8212245332283373e-10
4274	3.30016e-11	Al	8	601.925A	-25.944000000000003	1.8212245332283373e-10
4275	1.41165e-10	O	8	140.718A	-25.948	1.8045274463450653e-10
4276	1.2646700000000003e-10	K	9	157.072A	-25.948	1.8045274463450653e-10
4277	1.1260899999999999e-10	N	6	176.402A	-25.949	1.800377148388016e-10
4278	2.91372e-11	Si	4	681.756A	-25.95	1.7962363958513995e-10
4279	6.50444e-11	Ne	3	305.398A	-25.95	1.7962363958513995e-10
4280	2.9674499999999997e-15	He	1	669.412m	-25.951	1.7921051667813296e-10
4281	8.855340000000001e-13	He	1	2.24322m	-25.953000000000003	1.7838711914777873e-10
4282	1.47931e-13	F	5	13.4282m	-25.955	1.7756750478543314e-10
4283	9.64395e-11	Cr	9	205.979A	-25.956999999999997	1.767516562090138e-10
4284	1.16108e-12	Mg	1	1.71087m	-25.956999999999997	1.767516562090138e-10
4285	6.517310000000001e-13	Cl	10	3.04795m	-25.961	1.751311872845944e-10
4286	1.90815e-10	Li	3	104.103A	-25.962	1.7472839673115888e-10
4287	9.34839e-12	Al	6	2124.91A	-25.964000000000002	1.7392559267134142e-10
4288	7.18629e-12	Si	8	2764.22A	-25.964000000000002	1.7392559267134142e-10
4289	1.4727200000000002e-10	F	7	134.883A	-25.965	1.7352557490857365e-10
4290	1.90004e-10	Be	3	104.548A	-25.968000000000004	1.7233103325317195e-10
4291	1.2989e-11	N	7	1529.33A	-25.97	1.7153924407799534e-10
4292	3.2247399999999996e-10	S	8	61.6001A	-25.971	1.7114471476468803e-10
4293	2.35425e-11	Ar	4	843.770A	-25.971999999999998	1.7075109284362283e-10
4294	8.27183e-13	Ti	9	2.40146m	-25.973000000000003	1.7035837622785136e-10
4295	1.57064e-11	Si	2	1264.74A	-25.975	1.6957565058841328e-10
4296	7.88522e-12	Si	1	2519.20A	-25.975	1.6957565058841328e-10
4297	5.17205e-11	Fe	6	384.073A	-25.976	1.6918563741481181e-10
4298	7.67274e-12	Mn	2	2588.97A	-25.976999999999997	1.6879652124661803e-10
4299	2.76995e-12	Fe	4	7171.42A	-25.978	1.6840830002077393e-10
4300	7.64361e-11	B	4	259.883A	-25.978	1.6840830002077393e-10
4301	1.89832e-09	Ne	9	10.4643A	-25.979	1.6802097167897477e-10
4302	5.415149999999999e-13	He	1	3.66831m	-25.98	1.6763453416764008e-10
4303	2.50778e-12	N	7	7921.13A	-25.980999999999998	1.672489854379194e-10
4304	4.30669e-11	V	10	461.246A	-25.982	1.6686432344566902e-10
4305	7.46912e-11	C	5	265.955A	-25.987	1.6495424333005285e-10
4306	9.12266e-13	Fe	5	2.17749m	-25.99	1.6381870630620722e-10
4307	4.96546e-11	V	10	400.053A	-25.991	1.634419337370306e-10
4308	3.47311e-10	S	9	57.1950A	-25.991999999999997	1.6306602772071784e-10
4309	3.55233e-13	Fe	5	5.59195m	-25.991999999999997	1.6306602772071784e-10
4310	9.79386e-11	Cr	7	202.826A	-25.991999999999997	1.6306602772071784e-10
4311	3.10936e-10	S	8	63.8861A	-25.994	1.6231680737919592e-10
4312	8.41715e-12	Fe	2	2360.00A	-25.995	1.619434890816964e-10
4313	1.2062799999999998e-10	Mg	5	164.676A	-25.995	1.619434890816964e-10
4314	1.2466299999999999e-10	N	6	159.345A	-25.996	1.6157102939245632e-10
4315	8.10713e-11	Fe	7	245.024A	-25.999000000000002	1.604587822495374e-10
4316	5.59563e-13	He	1	3.54999m	-26.0	1.6008973729125353e-10
4317	1.6494e-11	N	7	1204.34A	-26.0	1.6008973729125353e-10
4318	3.02061e-12	Co	3	6576.31A	-26.004	1.5862202575766445e-10
4319	1.18453e-10	C	5	167.699A	-26.006	1.5789322375045306e-10
4320	1.35736e-09	O	8	14.6347A	-26.006	1.5789322375045306e-10
4321	7.86667e-11	C	5	252.514A	-26.006999999999998	1.5753007941297656e-10
4322	3.2722000000000003e-10	O	8	60.7068A	-26.009	1.568062944434922e-10
4323	9.459270000000001e-17	Cl	7	2.10000c	-26.009	1.568062944434922e-10
4324	1.0522e-11	Fe	6	1887.89A	-26.011	1.560858349638712e-10
4325	4.1216e-11	Li	3	481.960A	-26.011999999999997	1.5572684750525165e-10
4326	9.56512e-11	P	10	207.676A	-26.02	1.5288451221126665e-10
4327	1.04016e-10	Ar	11	190.975A	-26.024	1.5148285857827094e-10
4328	2.72491e-11	Cl	7	728.996A	-26.025	1.5113445767156455e-10
4329	5.592859999999999e-13	He	1	3.55176m	-26.028000000000002	1.500940553830238e-10
4330	1.02202e-11	Fe	5	1943.64A	-26.029	1.497488486350295e-10
4331	1.60787e-11	Si	5	1235.45A	-26.03	1.494044358405224e-10
4332	4.19261e-12	C	2	4737.97A	-26.031	1.4906081517346258e-10
4333	1.12619e-11	Al	2	1763.87A	-26.031	1.4906081517346258e-10
4334	5.48071e-11	Na	6	362.443A	-26.031	1.4906081517346258e-10
4335	9.170139999999999e-12	Fe	5	2166.21A	-26.031	1.4906081517346258e-10
4336	3.05098e-11	F	6	651.084A	-26.031999999999996	1.4871798481200622e-10
4337	9.04753e-12	P	2	2195.57A	-26.033	1.483759429384985e-10
4338	1.09125e-11	S	1	1820.34A	-26.034000000000002	1.4803468773947106e-10
4339	8.0371e-11	S	11	247.159A	-26.034000000000002	1.4803468773947106e-10
4340	8.17973e-11	S	11	242.850A	-26.037	1.470156241170515e-10
4341	2.444e-10	Mg	9	81.2784A	-26.04	1.460035756792635e-10
4342	5.78221e-11	Si	9	343.545A	-26.043000000000003	1.449984941339157e-10
4343	8.21731e-11	Fe	9	241.739A	-26.046	1.4400033152126142e-10
4344	1.83153e-11	N	2	1084.58A	-26.046999999999997	1.4366913994923213e-10
4345	3.31798e-10	O	8	59.8691A	-26.048000000000002	1.4333871009667866e-10
4346	5.77412e-11	B	4	344.026A	-26.049	1.4300904021169955e-10
4347	7.64417e-11	K	9	259.864A	-26.052	1.4202457290351345e-10
4348	2.38374e-11	O	2	833.330A	-26.053	1.4169792545020584e-10
4349	6.85896e-11	B	4	289.613A	-26.053	1.4169792545020584e-10
4350	5.97352e-11	Na	5	332.542A	-26.055999999999997	1.407224837925536e-10
4351	3.3605900000000003e-12	Fe	4	5911.01A	-26.059	1.3975375702803853e-10
4352	5.67712e-13	He	1	3.49904m	-26.059	1.3975375702803853e-10
4353	4.36148e-11	Li	3	455.452A	-26.061	1.3911164684093896e-10
4354	1.81381e-12	Mg	2	1.09518m	-26.061	1.3911164684093896e-10
4355	4.98245e-12	Fe	11	3986.88A	-26.063000000000002	1.384724868821623e-10
4356	5.215019999999999e-12	He	1	3809.08A	-26.064	1.3815400900000172e-10
4357	3.55595e-12	Ca	6	5586.26A	-26.068	1.3688740543220422e-10
4358	4.40293e-11	Al	7	451.165A	-26.07	1.3625846493441126e-10
4359	6.54832e-13	Fe	4	3.03352m	-26.073	1.3532046825956485e-10
4360	5.03416e-11	Fe	8	394.593A	-26.074	1.3500923981906526e-10
4361	6.06114e-12	Fe	2	3277.35A	-26.075	1.3469872718411653e-10
4362	5.73622e-13	He	1	3.46298m	-26.076999999999998	1.3407984274942534e-10
4363	6.456019999999999e-12	Al	7	3076.89A	-26.078000000000003	1.337714676684181e-10
4364	7.66385e-11	Al	7	259.197A	-26.08	1.3315684360420943e-10
4365	3.15508e-11	Ca	6	629.602A	-26.081999999999997	1.3254504348106044e-10
4366	9.31945e-12	Ca	2	2131.51A	-26.081999999999997	1.3254504348106044e-10
4367	3.14471e-14	O	1	63.1679m	-26.084	1.3193605432414052e-10
4368	9.92808e-11	O	8	200.084A	-26.09	1.3012582379502468e-10
4369	1.5633399999999999e-12	Fe	6	1.27064m	-26.090999999999998	1.2982654270525914e-10
4370	7.36722e-11	P	10	269.633A	-26.092	1.2952794994289813e-10
4371	1.36798e-12	Fe	6	1.45210m	-26.094	1.2893282307159747e-10
4372	2.05442e-10	O	7	96.6912A	-26.101999999999997	1.2657953383830172e-10
4373	7.57127e-11	Fe	7	262.366A	-26.101999999999997	1.2657953383830172e-10
4374	1.0528399999999998e-10	S	11	188.675A	-26.104	1.2599795370847573e-10
4375	4.07568e-10	Ar	9	48.7390A	-26.105999999999998	1.2541904569662399e-10
4376	9.54378e-12	Li	3	2081.40A	-26.109	1.2455566705895468e-10
4377	4.4331500000000004e-10	Ar	10	44.8089A	-26.11	1.2426919697418046e-10
4378	4.86135e-11	V	10	408.620A	-26.113000000000003	1.234137338394397e-10
4379	5.74609e-13	He	1	3.45704m	-26.114	1.2312989012818926e-10
4380	1.3088800000000001e-09	O	8	15.1767A	-26.116999999999997	1.2228226992661204e-10
4381	1.34459e-11	Fe	7	1477.37A	-26.12	1.214404847014579e-10
4382	1.1187000000000001e-10	Co	11	177.568A	-26.121	1.2116117933728702e-10
4383	1.42443e-11	Fe	6	1394.56A	-26.122	1.2088251635762673e-10
4384	2.24208e-11	Na	7	885.984A	-26.123	1.206044942850347e-10
4385	4.6332199999999995e-12	Fe	2	4287.39A	-26.125	1.200503669682651e-10
4386	2.61832e-11	B	3	758.671A	-26.125	1.200503669682651e-10
4387	7.0997e-12	Mg	2	2797.93A	-26.125999999999998	1.1977425878615972e-10
4388	5.853560000000001e-13	He	1	3.39357m	-26.127	1.1949878563525022e-10
4389	2.00933e-11	Na	6	988.613A	-26.129	1.1894973858825624e-10
4390	1.58433e-11	S	2	1253.81A	-26.13	1.186761617811799e-10
4391	1.0478100000000001e-10	Ar	11	189.580A	-26.131	1.1840321418329853e-10
4392	5.20054e-14	Si	3	38.1969m	-26.134	1.1758813219005486e-10
4393	1.1078099999999999e-13	Fe	2	17.9314m	-26.135	1.1731768699079224e-10
4394	1.2909100000000002e-10	F	6	153.880A	-26.135	1.1731768699079224e-10
4395	5.62515e-14	Fe	5	35.3136m	-26.138	1.1651007771417953e-10
4396	5.9728e-11	Na	5	332.582A	-26.143	1.151763978830729e-10
4397	1.1581099999999998e-09	F	8	17.1525A	-26.144000000000002	1.1491149951879331e-10
4398	6.2767e-12	He	1	3164.79A	-26.145	1.14647210403846e-10
4399	2.32368e-11	S	5	854.870A	-26.149	1.1359611846097273e-10
4400	2.11575e-12	S	9	9388.86A	-26.149	1.1359611846097273e-10
4401	3.69182e-13	Na	6	5.38067m	-26.149	1.1359611846097273e-10
4402	1.1124100000000001e-12	Fe	6	1.78571m	-26.154	1.1229579444561107e-10
4403	1.72986e-11	Si	6	1148.33A	-26.155	1.1203752128539016e-10
4404	4.82224e-11	Fe	6	411.934A	-26.155	1.1203752128539016e-10
4405	1.18426e-10	C	5	167.738A	-26.156	1.1177984213695504e-10
4406	7.47346e-11	P	10	265.800A	-26.156	1.1177984213695504e-10
4407	1.8399999999999998e-10	Li	3	107.959A	-26.158	1.1126626041382292e-10
4408	2.89902e-12	Mn	6	6852.12A	-26.159000000000002	1.1101035511616763e-10
4409	7.66905e-11	Al	7	259.021A	-26.160999999999998	1.1050030886475125e-10
4410	5.80497e-13	He	1	3.42197m	-26.166	1.0923542228879678e-10
4411	1.8299e-11	N	2	1085.55A	-26.171	1.0798501474974787e-10
4412	5.82501e-16	F	7	3410.20m	-26.171	1.0798501474974787e-10
4413	7.41919e-12	Al	6	2677.44A	-26.171	1.0798501474974787e-10
4414	5.096229999999999e-13	Fe	7	3.89788m	-26.171999999999997	1.0773665610770338e-10
4415	2.30528e-12	Fe	2	8616.95A	-26.174	1.0724165113694581e-10
4416	1.37429e-10	Mg	5	144.543A	-26.174	1.0724165113694581e-10
4417	5.9508e-13	He	1	3.33811m	-26.175	1.0699500218376654e-10
4418	1.1198700000000001e-14	C	3	177.382m	-26.184	1.048005331277811e-10
4419	5.21876e-12	Fe	5	3806.35A	-26.189	1.0360089134516529e-10
4420	8.17645e-14	Ca	6	24.2947m	-26.19	1.0336261590714452e-10
4421	8.1043e-12	Fe	2	2451.10A	-26.19	1.0336261590714452e-10
4422	2.73374e-10	S	7	72.6640A	-26.19	1.0336261590714452e-10
4423	5.33937e-10	B	5	37.2038A	-26.191999999999997	1.0288770782559789e-10
4424	7.82062e-11	S	9	254.001A	-26.198	1.0147603555200407e-10
4425	1.84595e-12	Fe	4	1.07611m	-26.2	1.0100979551982125e-10
4426	4.37569e-11	Al	7	453.973A	-26.2	1.0100979551982125e-10
4427	1.65439e-11	N	1	1200.71A	-26.201	1.0077747943682844e-10
4428	1.64943e-11	S	2	1204.32A	-26.201	1.0077747943682844e-10
4429	4.431530000000001e-12	Fe	5	4482.52A	-26.203000000000003	1.0031444897845058e-10
4430	3.1214900000000003e-12	O	1	6363.78A	-26.204	1.0008373214812494e-10
4431	4.9904099999999995e-12	Fe	4	3980.53A	-26.206999999999997	9.939476058216581e-11
4432	7.055139999999999e-12	Na	6	2815.60A	-26.206999999999997	9.939476058216581e-11
4433	5.855649999999999e-13	He	1	3.39236m	-26.212	9.825699816618494e-11
4434	5.11375e-12	N	7	3884.52A	-26.212	9.825699816618494e-11
4435	9.93392e-11	Si	7	199.966A	-26.213	9.803101334141495e-11
4436	1.5298e-11	Ti	3	1298.50A	-26.214000000000002	9.7805548267319e-11
4437	8.61993e-12	N	7	2304.48A	-26.215999999999998	9.735617259232661e-11
4438	2.34357e-12	Mn	10	8476.14A	-26.218000000000004	9.690886161101083e-11
4439	1.7802e-11	Li	3	1115.86A	-26.22	9.646360583697065e-11
4440	6.0323e-13	He	1	3.29302m	-26.221999999999998	9.60203958273832e-11
4441	1.5705700000000002e-10	Ca	10	126.479A	-26.223000000000003	9.579955504524601e-11
4442	1.16336e-11	Fe	8	1707.51A	-26.223000000000003	9.579955504524601e-11
4443	9.31596e-12	Ca	2	2132.30A	-26.226	9.51400755470192e-11
4444	3.01683e-10	Mg	10	65.8455A	-26.226999999999997	9.492125944534409e-11
4445	6.7905e-11	Fe	7	292.533A	-26.229	9.448513587372479e-11
4446	1.17256e-11	Cr	9	1694.11A	-26.229	9.448513587372479e-11
4447	8.93257e-11	P	8	222.382A	-26.230999999999998	9.405101610790099e-11
4448	7.10089e-11	Al	8	279.746A	-26.232	9.383470477342854e-11
4449	2.7579000000000004e-10	Mg	9	72.0276A	-26.238000000000003	9.254724435829278e-11
4450	5.95105e-11	Mn	10	333.797A	-26.24	9.212202839520117e-11
4451	3.5491300000000004e-10	S	9	55.9700A	-26.243000000000002	9.148786481236247e-11
4452	1.21226e-13	Co	3	16.3863m	-26.247	9.064909902612016e-11
4453	2.81342e-11	Mg	9	706.061A	-26.249000000000002	9.023260424863453e-11
4454	9.67139e-11	P	10	205.394A	-26.25	9.002507501773835e-11
4455	4.63266e-13	Fe	7	4.28791m	-26.250999999999998	8.981802309082818e-11
4456	5.899569999999999e-13	He	1	3.36710m	-26.252	8.96114473701346e-11
4457	4.25007e-11	K	9	467.391A	-26.253	8.940534676041441e-11
4458	1.52954e-10	O	7	129.872A	-26.254	8.919972016894272e-11
4459	6.25701e-11	Ni	12	317.475A	-26.255	8.899456650550852e-11
4460	6.00119e-13	He	1	3.31009m	-26.256999999999998	8.858567361443416e-11
4461	4.51426e-11	Mn	10	440.038A	-26.26	8.797585412667268e-11
4462	6.77563e-14	F	2	29.3175m	-26.261	8.777351527702544e-11
4463	4.55677e-12	Fe	2	4359.33A	-26.261	8.777351527702544e-11
4464	1.47466e-10	F	7	134.705A	-26.261	8.777351527702544e-11
4465	6.101260000000001e-13	He	1	3.25579m	-26.266	8.676878015602181e-11
4466	2.3518400000000002e-12	O	1	8446.36A	-26.267	8.656921749946781e-11
4467	1.53526e-11	Mg	5	1293.88A	-26.268	8.637011382428729e-11
4468	1.31314e-10	Ni	9	151.274A	-26.274	8.518507143652712e-11
4469	1.06666e-11	Al	2	1862.31A	-26.274	8.518507143652712e-11
4470	3.67056e-12	Fe	4	5411.83A	-26.276	8.479368158539614e-11
4471	1.27396e-10	C	5	155.927A	-26.276999999999997	8.459866152949945e-11
4472	1.1634500000000001e-10	O	8	170.738A	-26.276999999999997	8.459866152949945e-11
4473	7.57482e-11	Fe	7	262.243A	-26.28	8.401628843987584e-11
4474	5.937890000000001e-13	He	1	3.34538m	-26.281999999999996	8.363026865882178e-11
4475	6.33849e-14	Cr	4	31.3394m	-26.285999999999998	8.28635417471248e-11
4476	3.25166e-10	B	4	61.0903A	-26.291	8.191501062835418e-11
4477	9.93223e-17	Al	3	2.00000c	-26.291999999999998	8.172661133193454e-11
4478	5.97151e-13	He	1	3.32654m	-26.294	8.135111166158988e-11
4479	3.5269599999999997e-12	Fe	4	5632.18A	-26.298000000000002	8.060528018684156e-11
4480	8.34895e-12	Fe	2	2379.28A	-26.298000000000002	8.060528018684156e-11
4481	2.36473e-11	Ar	4	840.032A	-26.299	8.041989318684705e-11
4482	1.03155e-11	Fe	5	1925.68A	-26.301	8.00503973410189e-11
4483	1.14727e-10	F	6	173.146A	-26.304000000000002	7.949933428183765e-11
4484	3.7704e-10	B	4	52.6853A	-26.304000000000002	7.949933428183765e-11
4485	9.1769e-13	Fe	5	2.16461m	-26.307	7.895206471407409e-11
4486	6.16015e-13	He	1	3.22467m	-26.308000000000003	7.877048000415323e-11
4487	1.69364e-11	S	2	1172.88A	-26.309	7.858931292747726e-11
4488	1.00979e-10	C	5	196.719A	-26.309	7.858931292747726e-11
4489	4.243980000000001e-12	Fe	5	4680.62A	-26.314	7.768970850142039e-11
4490	7.32972e-11	O	8	271.013A	-26.318	7.69774449726143e-11
4491	1.29673e-10	Ni	12	153.189A	-26.319000000000003	7.680040176207417e-11
4492	1.12798e-10	N	6	176.106A	-26.322	7.627171151509181e-11
4493	4.34567e-12	Mg	1	4571.10A	-26.323	7.609629144646227e-11
4494	2.61595e-10	Be	4	75.9358A	-26.325	7.57466607461694e-11
4495	4.98874e-12	Fe	4	3981.86A	-26.325	7.57466607461694e-11
4496	2.73718e-11	Cl	7	725.726A	-26.326	7.55724482607983e-11
4497	4.6754199999999995e-12	K	11	4248.70A	-26.33	7.48795958905552e-11
4498	9.90733e-11	O	5	200.503A	-26.334	7.419309562902307e-11
4499	6.76805e-12	He	1	2935.04A	-26.335	7.40224562442689e-11
4500	4.52802e-11	Mg	9	438.701A	-26.338	7.351288923971979e-11
4501	6.4182699999999995e-12	Al	7	3094.99A	-26.339000000000002	7.334381428624852e-11
4502	1.76496e-11	N	6	1125.49A	-26.339000000000002	7.334381428624852e-11
4503	1.29453e-11	P	2	1534.49A	-26.339000000000002	7.334381428624852e-11
4504	2.43194e-10	Mg	9	81.6815A	-26.344	7.250425458661495e-11
4505	4.75784e-11	Si	9	417.510A	-26.345	7.233749942847277e-11
4506	6.21082e-13	He	1	3.19836m	-26.345	7.233749942847277e-11
4507	4.08874e-11	O	5	485.834A	-26.346	7.217112779655099e-11
4508	1.69994e-11	N	1	1168.54A	-26.35	7.150945891976088e-11
4509	7.90289e-11	Al	8	251.357A	-26.35	7.150945891976088e-11
4510	4.98785e-12	Fe	4	3982.57A	-26.355	7.069089691237302e-11
4511	2.53991e-10	Ne	9	78.2092A	-26.355	7.069089691237302e-11
4512	3.75608e-11	Al	7	528.861A	-26.355	7.069089691237302e-11
4513	1.2920500000000002e-10	F	6	153.743A	-26.357	7.036610174401461e-11
4514	4.85078e-11	Fe	6	409.511A	-26.358	7.020426420094747e-11
4515	1.5310299999999997e-10	O	7	129.745A	-26.359	7.004279887390048e-11
4516	2.38538e-11	O	2	832.758A	-26.361	6.972098144554415e-11
4517	6.356359999999999e-13	He	1	3.12513m	-26.361	6.972098144554415e-11
4518	3.3867400000000007e-10	Cl	8	58.6537A	-26.364	6.924102558522804e-11
4519	3.3451999999999995e-10	Cl	8	59.3820A	-26.364	6.924102558522804e-11
4520	4.74474e-11	B	4	418.662A	-26.366	6.892289197051185e-11
4521	9.68947e-11	Cr	8	205.011A	-26.366999999999997	6.876437371781498e-11
4522	1.58841e-11	S	2	1250.58A	-26.371	6.813393815015552e-11
4523	5.92734e-11	F	7	335.133A	-26.373	6.782089114015829e-11
4524	2.65497e-11	Ar	2	748.198A	-26.373	6.782089114015829e-11
4525	1.02876e-11	C	1	1930.90A	-26.374000000000002	6.766490741903818e-11
4526	6.254739999999999e-13	He	1	3.17590m	-26.377	6.719910547276406e-11
4527	2.36392e-13	Ni	4	8.40319m	-26.38	6.673651008453297e-11
4528	1.51635e-10	N	6	131.002A	-26.381999999999998	6.64298836732791e-11
4529	6.83047e-13	Fe	4	2.90821m	-26.386	6.582085083899523e-11
4530	2.41135e-11	O	7	823.791A	-26.386999999999997	6.566946708292066e-11
4531	2.9592199999999996e-13	Fe	6	6.71275m	-26.388	6.551843149982229e-11
4532	6.293060000000001e-13	He	1	3.15657m	-26.4	6.373287234767383e-11
4533	4.1843900000000005e-12	C	2	4747.28A	-26.401999999999997	6.344004639824804e-11
4534	9.96401e-12	C	1	1993.62A	-26.404	6.314856586184796e-11
4535	6.32669e-13	He	1	3.13979m	-26.404	6.314856586184796e-11
4536	2.41494e-11	S	3	822.565A	-26.405	6.300332819066826e-11
4537	3.42166e-10	S	9	58.0550A	-26.408	6.256961633008365e-11
4538	3.14131e-11	O	8	632.363A	-26.41	6.228213505657198e-11
4539	4.50055e-12	Fe	2	4413.78A	-26.414	6.171112901017706e-11
4540	2.2984400000000001e-10	O	7	86.4259A	-26.415	6.15691973520158e-11
4541	1.3134e-13	Fe	5	15.1245m	-26.416	6.142759212760937e-11
4542	4.51424e-13	Sc	8	4.40040m	-26.416999999999998	6.128631258618199e-11
4543	4.95719e-11	Na	5	400.720A	-26.416999999999998	6.128631258618199e-11
4544	6.47145e-11	Fe	7	306.955A	-26.423000000000002	6.044543285373261e-11
4545	1.39567e-11	Li	3	1423.29A	-26.423000000000002	6.044543285373261e-11
4546	8.34667e-11	B	4	237.993A	-26.424	6.030641221595122e-11
4547	1.26634e-10	O	8	156.865A	-26.425	6.016771131676357e-11
4548	8.98135e-12	Si	1	2211.75A	-26.426	6.002932942079229e-11
4549	1.08905e-11	S	2	1824.02A	-26.427	5.989126579434937e-11
4550	2.619e-11	B	3	758.475A	-26.428	5.975351970543571e-11
4551	8.85965e-12	Ca	6	2242.13A	-26.428	5.975351970543571e-11
4552	3.50595e-12	N	7	5665.93A	-26.430999999999997	5.934217936910519e-11
4553	1.93533e-11	F	6	1026.41A	-26.430999999999997	5.934217936910519e-11
4554	5.12276e-11	Mg	6	387.769A	-26.432	5.920569614392549e-11
4555	3.2063e-12	Co	3	6195.45A	-26.432	5.920569614392549e-11
4556	6.11734e-11	Al	8	324.724A	-26.432	5.920569614392549e-11
4557	4.97918e-10	Ar	11	39.8950A	-26.434	5.89336706797315e-11
4558	6.42829e-11	Al	7	309.016A	-26.434	5.89336706797315e-11
4559	3.85061e-12	Fe	2	5158.78A	-26.435	5.879812699846577e-11
4560	4.31696e-12	Cl	7	4601.49A	-26.438000000000002	5.839336353926806e-11
4561	3.27414e-12	He	1	6067.08A	-26.439	5.825906252994161e-11
4562	1.71974e-13	Fe	5	11.5509m	-26.441999999999997	5.7858009964444154e-11
4563	1.68401e-11	Si	2	1179.59A	-26.443	5.772494023417123e-11
4564	1.5630700000000001e-12	Fe	4	1.27087m	-26.443	5.772494023417123e-11
4565	3.31633e-11	Cr	5	598.990A	-26.444000000000003	5.759217655578555e-11
4566	3.46545e-11	Sc	8	573.215A	-26.445	5.745971822538731e-11
4567	1.28928e-11	S	2	1540.74A	-26.445	5.745971822538731e-11
4568	1.33053e-11	Li	2	1492.98A	-26.445999999999998	5.732756454069516e-11
4569	1.06905e-10	F	6	185.814A	-26.448	5.706416830737694e-11
4570	2.5512899999999997e-13	Fe	3	7.78604m	-26.451	5.6671341335849263e-11
4571	8.83034e-11	Mg	5	224.957A	-26.451	5.6671341335849263e-11
4572	2.25559e-12	Mg	1	8806.76A	-26.451	5.6671341335849263e-11
4573	5.31646e-11	O	3	373.640A	-26.456	5.602262985591361e-11
4574	4.72835e-12	Mn	10	4201.14A	-26.458000000000002	5.576522925285549e-11
4575	9.40864e-12	S	3	2111.30A	-26.46	5.550901129814234e-11
4576	1.70024e-11	N	1	1168.33A	-26.46	5.550901129814234e-11
4577	1.0990999999999999e-10	S	10	180.734A	-26.461	5.5381344114883736e-11
4578	2.76278e-10	Mg	9	71.9002A	-26.462	5.525397055799815e-11
4579	4.28531e-12	O	5	4635.48A	-26.463	5.512688995216407e-11
4580	1.1611700000000001e-10	Fe	9	171.073A	-26.465	5.4873604900125716e-11
4581	1.92835e-12	Fe	5	1.03013m	-26.465999999999998	5.47473991110293e-11
4582	1.29332e-11	P	2	1535.92A	-26.465999999999998	5.47473991110293e-11
4583	4.03872e-10	Ar	9	49.1850A	-26.465999999999998	5.47473991110293e-11
4584	1.8435900000000002e-12	Fe	4	1.07749m	-26.468000000000004	5.4495857661023976e-11
4585	1.1158899999999999e-10	Li	2	178.014A	-26.468000000000004	5.4495857661023976e-11
4586	3.35634e-10	Cl	8	59.1849A	-26.469	5.43705206664687e-11
4587	2.28785e-11	Mg	7	868.260A	-26.473000000000003	5.387204873678943e-11
4588	1.92387e-11	F	6	1032.52A	-26.48	5.3010694247106113e-11
4589	1.06912e-11	Al	2	1858.03A	-26.49	5.1804023526980387e-11
4590	5.5427099999999995e-14	He	1	35.8389m	-26.491	5.1684877579133245e-11
4591	6.24418e-12	Ca	2	3181.27A	-26.491	5.1684877579133245e-11
4592	1.28865e-11	S	2	1541.49A	-26.493000000000002	5.144740713741942e-11
4593	2.16354e-11	P	3	918.147A	-26.497	5.0975734473659594e-11
4594	1.75995e-12	O	1	1.12869m	-26.497	5.0975734473659594e-11
4595	5.69004e-11	Mg	6	349.109A	-26.498	5.0858493537771567e-11
4596	3.4781800000000004e-12	Fe	4	5711.17A	-26.498	5.0858493537771567e-11
4597	7.76253e-11	Al	7	255.902A	-26.502	5.0392220066346705e-11
4598	6.43812e-11	Fe	11	308.544A	-26.51	4.947245839434596e-11
4599	8.86227e-15	Ne	4	224.146m	-26.513	4.9131892386261896e-11
4600	9.51231e-13	Fe	4	2.08829m	-26.514	4.901889216949658e-11
4601	9.96441e-11	Si	7	199.354A	-26.515	4.890615184601746e-11
4602	1.08772e-11	S	1	1826.24A	-26.517	4.868144848934229e-11
4603	7.95842e-12	O	3	2496.03A	-26.519000000000002	4.8457777550810344e-11
4604	2.03237e-11	Na	6	977.404A	-26.52	4.8346327755142835e-11
4605	1.5436500000000001e-10	O	7	128.685A	-26.521	4.8235134286891945e-11
4606	2.53903e-11	Mg	8	782.364A	-26.522	4.812419655652179e-11
4607	1.07065e-10	F	6	185.537A	-26.525	4.779291191764521e-11
4608	7.57028e-11	B	5	262.400A	-26.526	4.768299127050016e-11
4609	1.3331200000000002e-10	O	8	149.008A	-26.526999999999997	4.7573323433828517e-11
4610	1.0645299999999998e-10	C	5	186.602A	-26.526999999999997	4.7573323433828517e-11
4611	5.64235e-11	Fe	9	352.060A	-26.528000000000002	4.746390782618116e-11
4612	2.41988e-11	S	3	820.885A	-26.531	4.713716858295285e-11
4613	3.02473e-10	Mg	10	65.6736A	-26.531	4.713716858295285e-11
4614	2.8984299999999998e-12	Co	3	6853.53A	-26.531999999999996	4.7028756103626755e-11
4615	4.88283e-11	Fe	11	406.822A	-26.531999999999996	4.7028756103626755e-11
4616	1.1572499999999999e-10	Li	2	171.652A	-26.533	4.6920592966083195e-11
4617	1.35374e-12	Fe	5	1.46738m	-26.533	4.6920592966083195e-11
4618	1.96427e-11	Cl	3	1011.29A	-26.534000000000002	4.681267859685312e-11
4619	4.11275e-11	Ne	5	482.997A	-26.535	4.6705012423785284e-11
4620	4.83749e-11	Fe	6	410.636A	-26.537	4.649042238410636e-11
4621	1.33181e-11	Fe	7	1491.54A	-26.539	4.6276818296099904e-11
4622	7.04005e-12	B	4	2821.64A	-26.54	4.6170384567523826e-11
4623	1.65801e-11	Li	2	1198.09A	-26.54	4.6170384567523826e-11
4624	5.84581e-11	Co	11	339.807A	-26.541	4.606419562973022e-11
4625	7.84709e-12	Fe	5	2531.44A	-26.544	4.574709193748651e-11
4626	7.0349e-12	He	1	2823.70A	-26.545	4.5641876545726374e-11
4627	6.38817e-13	Co	8	3.10957m	-26.546	4.553690314265255e-11
4628	5.92141e-11	P	8	335.469A	-26.546999999999997	4.5432171171706124e-11
4629	6.85843e-12	N	6	2896.36A	-26.549	4.522342930635789e-11
4630	4.0224500000000004e-10	Ar	9	49.3840A	-26.551	4.501564652276257e-11
4631	1.09623e-11	S	2	1812.08A	-26.554000000000002	4.470576099179913e-11
4632	1.17289e-11	Fe	8	1693.63A	-26.555	4.4602940594754044e-11
4633	2.94029e-12	Fe	4	6755.94A	-26.558000000000003	4.429589611141542e-11
4634	1.59456e-11	Cl	6	1245.76A	-26.56	4.409237495574382e-11
4635	2.27868e-11	S	8	871.752A	-26.561	4.399096530743343e-11
4636	1.3789e-10	O	8	144.060A	-26.565	4.35876537132744e-11
4637	2.97796e-11	S	3	667.049A	-26.566999999999997	4.3387386635836206e-11
4638	7.22562e-11	B	4	274.917A	-26.569000000000003	4.3188039702036006e-11
4639	1.05833e-10	C	5	187.696A	-26.573	4.2792089374074614e-11
4640	2.68184e-13	Fe	4	7.40704m	-26.576	4.24975107028564e-11
4641	6.345619999999999e-12	Be	2	3130.42A	-26.576999999999998	4.2399769140539704e-11
4642	2.2009e-11	S	3	902.561A	-26.581	4.2011045720525173e-11
4643	2.73073e-11	K	5	727.442A	-26.583000000000002	4.1818022498813206e-11
4644	1.63556e-11	Li	3	1214.54A	-26.584	4.172184371599913e-11
4645	7.78088e-11	Fe	7	255.298A	-26.585	4.1625886138246805e-11
4646	1.29588e-10	Fe	8	153.290A	-26.586	4.15301492567994e-11
4647	1.95039e-11	Li	2	1018.49A	-26.587	4.143463256406881e-11
4648	1.13162e-10	C	5	175.539A	-26.59	4.1149398559801345e-11
4649	1.1412100000000001e-10	N	6	174.066A	-26.593000000000004	4.0866128092607636e-11
4650	7.56203e-11	B	4	262.687A	-26.593000000000004	4.0866128092607636e-11
4651	2.85346e-12	Co	3	6961.53A	-26.594	4.0772138606175497e-11
4652	5.112980000000001e-10	Ar	11	38.8510A	-26.595	4.067836528956349e-11
4653	4.47424e-11	Mg	9	443.974A	-26.596	4.0584807645594525e-11
4654	8.26374e-12	Li	3	2403.81A	-26.596999999999998	4.049146517823593e-11
4655	6.49548e-11	Cr	12	305.820A	-26.598000000000003	4.039833739259423e-11
4656	5.85724e-11	S	10	339.143A	-26.599	4.0305423794916525e-11
4657	9.84432e-12	Fe	4	2017.86A	-26.6	4.0212723892583164e-11
4658	4.4541e-11	Mg	9	445.981A	-26.607	3.956976690320811e-11
4659	4.18841e-11	O	8	474.272A	-26.608	3.947875896477418e-11
4660	4.46182e-12	Fe	2	4452.10A	-26.611	3.9206989099659037e-11
4661	2.48338e-11	B	4	799.896A	-26.612	3.911681552702018e-11
4662	1.66061e-11	S	10	1196.22A	-26.614	3.8937090085136e-11
4663	7.65388e-13	Ar	11	2.59535m	-26.616	3.87581904066489e-11
4664	4.51849e-14	He	1	43.9626m	-26.619	3.849138090059729e-11
4665	4.69218e-11	Si	9	423.352A	-26.622	3.822640809826617e-11
4666	1.17772e-11	Cl	7	1686.68A	-26.623	3.813848979934702e-11
4667	7.99632e-12	Fe	2	2484.20A	-26.625	3.796325935587607e-11
4668	6.54643e-11	O	5	303.439A	-26.625999999999998	3.7875946282269906e-11
4669	5.536939999999999e-13	Fe	4	3.58762m	-26.627	3.778883402316018e-11
4670	2.08678e-11	P	8	951.921A	-26.628	3.770192211668668e-11
4671	5.1197e-11	Mg	6	388.001A	-26.629	3.761521010205113e-11
4672	2.09081e-11	Si	9	950.083A	-26.629	3.761521010205113e-11
4673	6.44097e-11	B	4	308.408A	-26.629	3.761521010205113e-11
4674	1.9813900000000002e-10	Be	3	100.255A	-26.63	3.752869751951536e-11
4675	3.939730000000001e-12	He	1	5042.09A	-26.631	3.744238391039767e-11
4676	2.82077e-11	S	3	704.220A	-26.638	3.684372159400317e-11
4677	1.40881e-10	Ni	9	141.002A	-26.641	3.6590091198557747e-11
4678	3.33901e-11	Cr	5	594.921A	-26.641	3.6590091198557747e-11
4679	4.18947e-11	Si	8	474.152A	-26.646	3.617124788811367e-11
4680	1.16694e-10	Mg	10	170.228A	-26.648000000000003	3.600505610019312e-11
4681	1.2660400000000002e-10	K	9	156.902A	-26.656	3.53478897646841e-11
4682	1.24161e-10	Ni	12	159.990A	-26.656999999999996	3.52665918742181e-11
4683	9.03879e-12	Fe	5	2197.69A	-26.658	3.5185480963710946e-11
4684	1.24415e-11	B	3	1596.63A	-26.659000000000002	3.510455660312155e-11
4685	2.67138e-10	Ne	9	74.3603A	-26.659000000000002	3.510455660312155e-11
4686	4.8477e-11	O	8	409.771A	-26.662	3.4862898535261345e-11
4687	5.82264e-11	Fe	9	341.159A	-26.662	3.4862898535261345e-11
4688	1.1271600000000002e-10	N	6	176.234A	-26.664	3.4702718066575566e-11
4689	1.1721500000000001e-09	F	8	16.9470A	-26.664	3.4702718066575566e-11
4690	3.46361e-12	Fe	4	5735.18A	-26.665	3.46229040298387e-11
4691	7.84882e-12	B	4	2530.88A	-26.666999999999998	3.446382623574354e-11
4692	1.0700599999999999e-10	F	6	185.638A	-26.666999999999998	3.446382623574354e-11
4693	6.45675e-11	Si	8	307.654A	-26.666999999999998	3.446382623574354e-11
4694	1.11974e-11	P	2	1774.02A	-26.668000000000003	3.438456163497034e-11
4695	1.18192e-09	F	8	16.8070A	-26.668000000000003	3.438456163497034e-11
4696	2.2339900000000003e-12	Fe	2	8891.91A	-26.671	3.414785997760806e-11
4697	5.92501e-11	F	7	335.264A	-26.674	3.391278776299346e-11
4698	6.10109e-12	Fe	2	3255.89A	-26.674	3.391278776299346e-11
4699	5.18479e-11	Mg	9	383.129A	-26.675	3.3834790515539186e-11
4700	2.51947e-12	Cr	5	7884.39A	-26.677	3.367933377412185e-11
4701	1.51349e-13	S	5	13.1249m	-26.678	3.3601873455942355e-11
4702	1.75423e-11	Li	2	1132.38A	-26.679000000000002	3.352459129155095e-11
4703	3.38924e-11	N	4	586.104A	-26.679000000000002	3.352459129155095e-11
4704	1.54156e-11	Ti	3	1288.59A	-26.688000000000002	3.283700143499382e-11
4705	3.35882e-11	He	1	591.412A	-26.689	3.276147842743478e-11
4706	6.3752e-11	Cr	12	311.590A	-26.689	3.276147842743478e-11
4707	2.16695e-11	N	2	916.701A	-26.691999999999997	3.253594999628195e-11
4708	4.1866e-12	C	2	4744.77A	-26.693	3.2461119387817546e-11
4709	2.0597900000000001e-10	O	7	96.4394A	-26.694000000000003	3.2386460884977004e-11
4710	1.69604e-10	N	6	117.123A	-26.695	3.2311974091928354e-11
4711	8.7128e-12	Fe	2	2279.92A	-26.695999999999998	3.223765861374978e-11
4712	1.19881e-11	C	1	1657.01A	-26.697	3.216351405642775e-11
4713	1.69873e-11	B	4	1169.37A	-26.701999999999998	3.179534135552368e-11
4714	4.88272e-11	B	4	406.832A	-26.704	3.164925503182913e-11
4715	1.2881799999999999e-12	Fe	5	1.54205m	-26.704	3.164925503182913e-11
4716	1.33944e-11	S	1	1483.04A	-26.704	3.164925503182913e-11
4717	4.92942e-11	Fe	8	402.978A	-26.706999999999997	3.143138309267675e-11
4718	1.68826e-11	S	2	1176.62A	-26.708000000000002	3.1359092917594376e-11
4719	3.68129e-13	Fe	4	5.39606m	-26.709	3.1286969005301456e-11
4720	5.2113e-11	B	4	381.180A	-26.715	3.085769569750833e-11
4721	1.25617e-10	K	11	158.135A	-26.717	3.0715917464284775e-11
4722	7.84573e-11	Mg	5	253.188A	-26.721	3.0434312240302915e-11
4723	2.20657e-11	S	3	900.242A	-26.721999999999998	3.0364315264545894e-11
4724	3.97289e-17	Si	4	5.00000c	-26.724	3.0224803908498484e-11
4725	2.34972e-11	Fe	8	845.396A	-26.726	3.008593354890707e-11
4726	4.41724e-12	Li	3	4497.03A	-26.726	3.008593354890707e-11
4727	6.8088e-12	Fe	2	2917.47A	-26.728	2.994770124065998e-11
4728	1.47233e-09	F	8	13.4918A	-26.73	2.981010405217807e-11
4729	1.20728e-10	Cl	10	164.539A	-26.732	2.9673139065350825e-11
4730	2.18824e-10	O	7	90.7783A	-26.733	2.9604892739315937e-11
4731	4.99981e-12	Fe	4	3973.04A	-26.734	2.9536803375475276e-11
4732	1.88416e-10	Li	3	105.429A	-26.734	2.9536803375475276e-11
4733	2.38699e-10	Be	3	83.2198A	-26.734	2.9536803375475276e-11
4734	1.79099e-11	Si	6	1109.13A	-26.735	2.946887061282604e-11
4735	3.48895e-11	Fe	8	569.354A	-26.741999999999997	2.8997695957258878e-11
4736	1.10124e-11	S	2	1803.82A	-26.744	2.8864463646567796e-11
4737	1.40711e-12	Fe	5	1.41172m	-26.748	2.8599832653215266e-11
4738	3.47212e-11	Ne	5	572.113A	-26.749000000000002	2.8534054863427135e-11
4739	3.66781e-11	Si	9	541.589A	-26.749000000000002	2.8534054863427135e-11
4740	1.63772e-11	S	10	1212.93A	-26.75	2.8468428358357644e-11
4741	1.1e-12	Cr	11	1.80587m	-26.750999999999998	2.840295279006136e-11
4742	2.6009e-12	Fe	2	7637.54A	-26.752	2.833762781139311e-11
4743	4.09172e-11	Ne	7	485.479A	-26.752	2.833762781139311e-11
4744	1.28797e-11	P	2	1542.30A	-26.755	2.8142552953673872e-11
4745	1.34873e-10	Ca	12	147.282A	-26.756	2.8077826878009924e-11
4746	7.85284e-11	Ti	5	252.959A	-26.756	2.8077826878009924e-11
4747	4.41464e-12	Co	3	4499.67A	-26.759	2.7884540477336297e-11
4748	4.25854e-12	Cl	7	4664.61A	-26.759	2.7884540477336297e-11
4749	8.79819e-11	Mg	5	225.779A	-26.76	2.7820407813900916e-11
4750	2.4830299999999998e-12	Cr	2	8000.08A	-26.763	2.762889347360014e-11
4751	1.5182399999999998e-10	N	6	130.839A	-26.764	2.7565348781957532e-11
4752	1.66786e-12	Ni	2	1.19102m	-26.766	2.7438697508744913e-11
4753	1.62875e-10	N	6	121.962A	-26.766	2.7438697508744913e-11
4754	2.24937e-11	F	7	883.111A	-26.769000000000002	2.724981084370184e-11
4755	1.1410700000000001e-12	Co	3	1.74087m	-26.77	2.7187138017913977e-11
4756	1.21637e-10	Co	11	163.309A	-26.771	2.712460933562526e-11
4757	1.29539e-12	Fe	2	1.53347m	-26.771	2.712460933562526e-11
4758	5.01485e-12	F	4	3961.13A	-26.776999999999997	2.675244574348822e-11
4759	1.19445e-10	Ni	9	166.306A	-26.776999999999997	2.675244574348822e-11
4760	1.2821e-11	S	2	1549.37A	-26.779	2.6629529420470823e-11
4761	2.7772e-12	Co	3	7152.69A	-26.78	2.6568283202368224e-11
4762	2.86444e-11	Na	5	693.486A	-26.783	2.6385388427264195e-11
4763	3.62199e-12	Li	2	5484.40A	-26.784000000000002	2.6324703717864274e-11
4764	6.02684e-11	Ne	5	329.600A	-26.784000000000002	2.6324703717864274e-11
4765	7.17017e-11	Si	8	277.043A	-26.789	2.6023367326221812e-11
4766	7.02952e-12	B	4	2825.86A	-26.791	2.5903800814249975e-11
4767	5.9697800000000004e-12	Ca	12	3327.50A	-26.793000000000003	2.578478366049918e-11
4768	5.866779999999999e-13	Fe	4	3.38592m	-26.798000000000002	2.5489627682646192e-11
4769	5.8766e-11	O	8	338.027A	-26.801	2.5314158319910632e-11
4770	2.72499e-11	C	5	728.975A	-26.803	2.519785032733313e-11
4771	5.84529e-11	Fe	9	339.837A	-26.803	2.519785032733313e-11
4772	3.87019e-11	Fe	8	513.269A	-26.803	2.519785032733313e-11
4773	7.456810000000001e-13	Ca	2	2.66394m	-26.803	2.519785032733313e-11
4774	1.81988e-12	Mg	2	1.09153m	-26.803	2.519785032733313e-11
4775	7.46646e-11	Fe	10	266.049A	-26.807	2.496683504694847e-11
4776	2.93357e-11	B	3	677.143A	-26.807	2.496683504694847e-11
4777	2.86228e-11	Mg	9	694.007A	-26.809	2.4852122859854334e-11
4778	6.429489999999999e-13	Sc	8	3.08958m	-26.81	2.4794964563402737e-11
4779	6.72164e-11	Fe	6	295.530A	-26.811	2.473793772738479e-11
4780	3.4005000000000003e-10	Ne	9	58.4164A	-26.82	2.423056226363741e-11
4781	5.53516e-13	Fe	4	3.58878m	-26.824	2.4008415133525083e-11
4782	1.62834e-12	C	5	1.21992m	-26.826	2.389810648593531e-11
4783	1.5348e-12	Fe	2	1.29427m	-26.826	2.389810648593531e-11
4784	3.3447900000000003e-12	Fe	4	5938.93A	-26.828000000000003	2.378830466054354e-11
4785	4.42871e-11	Fe	8	448.538A	-26.831999999999997	2.3570212172508354e-11
4786	2.1945e-12	Fe	2	9051.95A	-26.831999999999997	2.3570212172508354e-11
4787	2.5553400000000003e-10	Mg	9	77.7369A	-26.835	2.340795597320429e-11
4788	1.29257e-10	F	6	153.682A	-26.835	2.340795597320429e-11
4789	2.44477e-12	Cr	2	8125.30A	-26.837	2.3300406184853646e-11
4790	8.90224e-11	C	4	223.140A	-26.837	2.3300406184853646e-11
4791	1.46868e-10	O	7	135.254A	-26.838	2.3246816737719835e-11
4792	1.27445e-12	Si	9	1.55866m	-26.840999999999998	2.3086786776930124e-11
4793	3.89372e-12	Ti	7	5101.66A	-26.843000000000004	2.298071262699553e-11
4794	2.57255e-11	B	4	772.170A	-26.845	2.2875125843510237e-11
4795	2.48202e-11	O	8	800.334A	-26.848000000000003	2.2717654584838274e-11
4796	5.51591e-12	Fe	5	3601.30A	-26.848000000000003	2.2717654584838274e-11
4797	8.11133e-12	O	7	2448.98A	-26.851999999999997	2.2509377875697703e-11
4798	1.5532299999999998e-12	P	8	1.27891m	-26.853	2.245760774318932e-11
4799	4.51797e-11	S	5	439.677A	-26.853	2.245760774318932e-11
4800	1.15161e-11	Al	2	1724.92A	-26.855999999999998	2.230301065890372e-11
4801	2.43506e-10	Ne	9	81.5767A	-26.857	2.2251715157823268e-11
4802	3.12969e-12	Si	2	6347.11A	-26.857	2.2251715157823268e-11
4803	1.89418e-09	Ne	9	10.4871A	-26.858	2.2200537633121486e-11
4804	6.0065e-11	Na	5	330.716A	-26.86	2.2098535428125628e-11
4805	7.87385e-11	Cr	12	252.284A	-26.865	2.184557558485964e-11
4806	3.36299e-12	Co	3	5906.78A	-26.869	2.164529414404837e-11
4807	3.77535e-12	Fe	2	5261.62A	-26.875	2.1348309574728268e-11
4808	6.34431e-12	Be	2	3131.07A	-26.877	2.1250223001982045e-11
4809	1.51925e-11	P	9	1307.52A	-26.878	2.1201348845320917e-11
4810	9.07314e-11	Fe	9	218.937A	-26.878	2.1201348845320917e-11
4811	3.7015e-12	Fe	4	5366.60A	-26.883000000000003	2.095865901194319e-11
4812	8.10399e-14	Fe	2	24.5120m	-26.888	2.0718747226116025e-11
4813	5.216239999999999e-13	Fe	4	3.80820m	-26.889	2.067109542981942e-11
4814	7.99351e-12	Fe	2	2485.07A	-26.889	2.067109542981942e-11
4815	6.46935e-12	N	2	3070.55A	-26.889	2.067109542981942e-11
4816	4.97146e-10	Ar	11	39.9570A	-26.891	2.0576120373432692e-11
4817	1.3107900000000001e-14	Cl	3	151.546m	-26.892	2.052879660979428e-11
4818	1.04147e-11	Ti	2	1907.36A	-26.893	2.048158168779191e-11
4819	1.69457e-11	S	2	1172.24A	-26.895	2.0387477367955952e-11
4820	2.6284900000000002e-12	Fe	4	7557.36A	-26.898000000000003	2.024713096093546e-11
4821	3.39126e-11	Ar	7	585.754A	-26.899	2.0200563851949015e-11
4822	4.41826e-12	Fe	5	4495.99A	-26.9	2.01541038443412e-11
4823	3.84629e-12	Li	3	5164.57A	-26.9	2.01541038443412e-11
4824	6.54439e-11	O	8	303.534A	-26.9	2.01541038443412e-11
4825	5.70615e-11	Fe	9	348.123A	-26.901	2.0107750691785527e-11
4826	2.32394e-11	Mg	7	854.774A	-26.901	2.0107750691785527e-11
4827	3.43331e-12	Fe	4	5785.80A	-26.901999999999997	2.006150414852252e-11
4828	2.75846e-11	K	6	720.129A	-26.903000000000002	2.0015363969357118e-11
4829	5.84957e-12	Fe	8	3395.89A	-26.908	1.9786249992593015e-11
4830	1.18461e-12	Fe	2	1.67688m	-26.91	1.969534043169875e-11
4831	9.573309999999999e-13	C	5	2.07498m	-26.91	1.969534043169875e-11
4832	1.0778499999999999e-10	N	6	184.298A	-26.913	1.9559758661833703e-11
4833	7.269839999999999e-12	Fe	2	2732.45A	-26.913	1.9559758661833703e-11
4834	1.98645e-16	Li	3	10000.0m	-26.914	1.9514772465265172e-11
4835	4.81177e-11	Fe	6	412.831A	-26.916999999999998	1.9380433716537945e-11
4836	7.33948e-13	Ca	2	2.70652m	-26.923000000000002	1.9114524197256646e-11
4837	4.43908e-12	Fe	2	4474.90A	-26.924	1.9070562011540798e-11
4838	2.15295e-12	Fe	2	9226.62A	-26.927	1.8939281186067768e-11
4839	2.0607799999999998e-10	O	7	96.3929A	-26.928	1.889572204809304e-11
4840	5.09638e-11	S	10	389.776A	-26.928	1.889572204809304e-11
4841	9.64396e-12	Cr	2	2059.78A	-26.930999999999997	1.8765644812462623e-11
4842	2.41376e-12	Cr	2	8229.67A	-26.932	1.8722485027065273e-11
4843	2.35173e-12	O	1	8446.76A	-26.933000000000003	1.8679424506419614e-11
4844	7.00223e-11	O	8	283.688A	-26.936	1.8550836252592746e-11
4845	3.4167599999999997e-10	Be	4	58.1384A	-26.936999999999998	1.850817051317362e-11
4846	5.27684e-12	Fe	5	3764.46A	-26.939	1.8423133194078707e-11
4847	2.76502e-10	Mg	9	71.8420A	-26.94	1.8380761163543674e-11
4848	1.3081299999999999e-10	Ar	11	151.854A	-26.941	1.833848658597473e-11
4849	3.8732300000000005e-14	Fe	2	51.2865m	-26.943	1.8254228893707453e-11
4850	2.82632e-11	O	3	702.838A	-26.943	1.8254228893707453e-11
4851	1.25141e-10	B	5	158.736A	-26.943	1.8254228893707453e-11
4852	8.4795e-11	Mg	3	234.264A	-26.944000000000003	1.821224533228337e-11
4853	1.16694e-10	Mg	10	170.228A	-26.947	1.808687311727e-11
4854	7.6678e-11	B	4	259.063A	-26.951	1.7921051667813295e-11
4855	6.0244300000000004e-12	Fe	8	3297.32A	-26.956	1.7715911085723767e-11
4856	1.24407e-11	B	3	1596.73A	-26.96	1.7553490636614968e-11
4857	4.6806300000000004e-12	Fe	2	4243.97A	-26.961	1.751311872845944e-11
4858	1.1835700000000002e-10	C	5	167.835A	-26.965999999999998	1.7312647716113013e-11
4859	5.14743e-11	Sc	5	385.910A	-26.969	1.7193468287529712e-11
4860	7.96715e-12	Fe	2	2493.29A	-26.969	1.7193468287529712e-11
4861	6.816810000000001e-12	Li	3	2914.04A	-26.969	1.7193468287529712e-11
4862	2.26268e-11	Ar	7	877.917A	-26.971	1.7114471476468805e-11
4863	1.0219900000000001e-10	B	5	194.371A	-26.975	1.6957565058841327e-11
4864	2.66522e-11	Ar	2	745.322A	-26.976999999999997	1.6879652124661802e-11
4865	1.18124e-11	Li	2	1681.66A	-26.976999999999997	1.6879652124661802e-11
4866	2.92333e-12	K	4	6795.16A	-26.979	1.6802097167897478e-11
4867	3.32891e-11	Cr	5	596.725A	-26.98	1.6763453416764006e-11
4868	7.08433e-11	P	8	280.400A	-26.980999999999998	1.672489854379194e-11
4869	2.40927e-11	S	3	824.501A	-26.987	1.6495424333005288e-11
4870	1.29337e-11	S	2	1535.87A	-26.99	1.6381870630620724e-11
4871	5.15155e-12	Si	2	3856.02A	-26.991	1.634419337370306e-11
4872	1.70639e-11	O	8	1164.12A	-26.991	1.634419337370306e-11
4873	7.71089e-11	O	5	257.616A	-26.991	1.634419337370306e-11
4874	1.07957e-11	Ca	2	1840.03A	-26.993000000000002	1.6269098626424865e-11
4875	4.39728e-12	He	1	4517.44A	-26.996	1.6157102939245633e-11
4876	8.88112e-11	Fe	11	223.671A	-26.996	1.6157102939245633e-11
4877	2.77078e-12	Co	3	7169.26A	-26.997	1.6119942633672885e-11
4878	1.63337e-11	Mg	7	1216.16A	-26.999000000000002	1.6045878224953743e-11
4879	3.97591e-11	C	5	499.620A	-27.004	1.5862202575766444e-11
4880	4.12594e-12	Fe	2	4814.53A	-27.005	1.5825720522208536e-11
4881	4.43181e-12	Co	8	4482.24A	-27.005	1.5825720522208536e-11
4882	4.49802e-12	Fe	2	4416.27A	-27.006	1.5789322375045306e-11
4883	3.6215400000000003e-12	Li	2	5485.09A	-27.006	1.5789322375045306e-11
4884	7.86042e-11	Mg	5	252.715A	-27.008000000000003	1.5716777028429686e-11
4885	3.1383799999999996e-10	Mg	10	63.2953A	-27.009	1.5680629444349223e-11
4886	1.28864e-11	Cl	10	1541.50A	-27.009	1.5680629444349223e-11
4887	5.88013e-11	S	10	337.824A	-27.014	1.5501134763380172e-11
4888	3.2417599999999997e-12	Co	3	6127.67A	-27.014	1.5501134763380172e-11
4889	9.331510000000001e-12	Ca	2	2128.75A	-27.015	1.5465483142746357e-11
4890	6.15429e-12	Fe	2	3227.74A	-27.015	1.5465483142746357e-11
4891	6.91932e-11	Al	8	287.087A	-27.015	1.5465483142746357e-11
4892	1.38912e-16	Ne	8	1.43000c	-27.017	1.539442570224848e-11
4893	2.3037999999999998e-10	O	7	86.2247A	-27.02	1.5288451221126665e-11
4894	1.0070299999999999e-10	P	9	197.257A	-27.02	1.5288451221126665e-11
4895	7.35975e-12	Sc	3	2699.07A	-27.023000000000003	1.5183206263201386e-11
4896	1.50763e-11	P	9	1317.59A	-27.025	1.5113445767156457e-11
4897	4.61431e-11	Fe	8	430.497A	-27.025	1.5113445767156457e-11
4898	2.31249e-11	Li	2	859.008A	-27.026	1.507868580647065e-11
4899	4.95923e-11	S	10	400.555A	-27.026999999999997	1.504400579147608e-11
4900	2.58418e-12	Fe	2	7686.94A	-27.028000000000002	1.500940553830238e-11
4901	5.87706e-11	Ca	7	338.000A	-27.029	1.497488486350295e-11
4902	4.14836e-12	Cr	5	4788.51A	-27.03	1.494044358405224e-11
4903	8.38322e-11	Cl	10	236.955A	-27.034000000000002	1.4803468773947106e-11
4904	8.30635e-12	Fe	2	2391.48A	-27.037	1.4701562411705154e-11
4905	2.55862e-11	S	10	776.375A	-27.039	1.4634014868142803e-11
4906	6.73689e-11	Si	9	294.861A	-27.041999999999998	1.453327501838329e-11
4907	1.88839e-09	Ne	9	10.5193A	-27.041999999999998	1.453327501838329e-11
4908	1.15434e-11	Ne	5	1720.85A	-27.043000000000003	1.449984941339157e-11
4909	6.42364e-16	Na	9	3092.40m	-27.046	1.4400033152126143e-11
4910	5.84902e-13	Mg	1	3.39620m	-27.05	1.4268012854641434e-11
4911	3.07327e-11	F	6	646.362A	-27.051	1.4235197335696844e-11
4912	2.99528e-11	S	5	663.191A	-27.051	1.4235197335696844e-11
4913	4.52311e-11	Mg	9	439.177A	-27.052	1.4202457290351344e-11
4914	1.45312e-11	O	8	1367.02A	-27.055999999999997	1.4072248379255357e-11
4915	1.23916e-11	Sc	3	1603.06A	-27.058000000000003	1.4007592271026837e-11
4916	1.28728e-11	P	2	1543.13A	-27.06	1.394323323063164e-11
4917	3.4939800000000004e-12	Fe	4	5685.35A	-27.061	1.3911164684093896e-11
4918	8.25593e-14	Co	3	24.0608m	-27.061	1.3911164684093896e-11
4919	4.3261599999999997e-10	Ne	9	45.9171A	-27.061999999999998	1.3879169893166605e-11
4920	8.5499e-12	F	6	2323.35A	-27.061999999999998	1.3879169893166605e-11
4921	3.76695e-12	Fe	2	5273.35A	-27.061999999999998	1.3879169893166605e-11
4922	2.93419e-11	B	3	677.000A	-27.063000000000002	1.384724868821623e-11
4923	4.96176e-11	Mn	6	400.351A	-27.064	1.3815400900000174e-11
4924	2.78893e-11	Al	9	712.262A	-27.066	1.375192489874337e-11
4925	2.01215e-11	C	3	987.224A	-27.066999999999997	1.3720296349159292e-11
4926	3.06878e-11	F	6	647.308A	-27.066999999999997	1.3720296349159292e-11
4927	2.2566e-11	Na	7	880.283A	-27.068	1.3688740543220421e-11
4928	2.22998e-11	F	7	890.789A	-27.069000000000003	1.3657257313621347e-11
4929	1.6495e-11	S	2	1204.27A	-27.069000000000003	1.3657257313621347e-11
4930	4.26056e-11	Ca	9	466.240A	-27.070999999999998	1.3594507916142599e-11
4931	1.4960700000000001e-12	Fe	2	1.32778m	-27.070999999999998	1.3594507916142599e-11
4932	3.11777e-12	Si	2	6371.37A	-27.070999999999998	1.3594507916142599e-11
4933	1.99974e-11	Si	2	993.354A	-27.073	1.3532046825956485e-11
4934	2.85432e-11	Na	5	695.943A	-27.074	1.3500923981906526e-11
4935	1.3653e-14	O	1	145.495m	-27.074	1.3500923981906526e-11
4936	1.97336e-11	Si	7	1006.63A	-27.075	1.3469872718411653e-11
4937	2.8414e-12	N	6	6991.08A	-27.076	1.343889287084094e-11
4938	4.53309e-11	S	5	438.210A	-27.076	1.343889287084094e-11
4939	8.42343e-11	O	5	235.824A	-27.076999999999998	1.3407984274942536e-11
4940	2.13842e-12	Fe	4	9289.32A	-27.078000000000003	1.3377146766841808e-11
4941	4.95321e-11	Mn	6	401.042A	-27.078000000000003	1.3377146766841808e-11
4942	4.0122999999999997e-10	Ne	9	49.5089A	-27.08	1.3315684360420945e-11
4943	2.29607e-11	Ar	7	865.149A	-27.08	1.3315684360420945e-11
4944	5.68889e-11	Mg	6	349.180A	-27.08	1.3315684360420945e-11
4945	4.37522e-12	Cr	5	4540.22A	-27.081	1.3285059136232916e-11
4946	1.1035700000000001e-12	Fe	2	1.80002m	-27.081999999999997	1.3254504348106046e-11
4947	3.54422e-10	Ne	9	56.0475A	-27.084	1.3193605432414052e-11
4948	1.7502e-11	N	1	1134.98A	-27.087	1.3102781291464005e-11
4949	5.88961e-11	Mn	12	337.280A	-27.088	1.3072645730746559e-11
4950	2.48088e-11	B	4	800.703A	-27.089000000000002	1.3042579479895434e-11
4951	1.69793e-10	N	6	116.992A	-27.092	1.2952794994289815e-11
4952	8.26004e-12	Fe	2	2404.89A	-27.092	1.2952794994289815e-11
4953	1.94923e-13	Fe	3	10.1909m	-27.093000000000004	1.2923004392483255e-11
4954	2.85334e-12	Co	3	6961.82A	-27.103	1.2628840898910129e-11
4955	2.73529e-11	O	8	726.229A	-27.104	1.2599795370847574e-11
4956	1.02443e-10	F	6	193.907A	-27.104	1.2599795370847574e-11
4957	1.7879e-11	B	4	1111.05A	-27.108	1.2484279752547752e-11
4958	4.99969e-11	Mn	12	397.314A	-27.114	1.2312989012818927e-11
4959	1.23367e-11	Sc	3	1610.19A	-27.114	1.2312989012818927e-11
4960	2.3908599999999998e-12	Cr	2	8308.49A	-27.119	1.2172043393099063e-11
4961	3.25757e-11	Mg	10	609.794A	-27.121	1.2116117933728702e-11
4962	1.03922e-11	Fe	5	1911.48A	-27.122	1.2088251635762673e-11
4963	3.02036e-11	Cr	5	657.685A	-27.123	1.206044942850347e-11
4964	6.88316e-11	B	4	288.595A	-27.124000000000002	1.2032711164546557e-11
4965	8.61758e-11	Fe	9	230.511A	-27.128	1.1922394605500641e-11
4966	8.83077e-11	Mg	5	224.946A	-27.131	1.1840321418329852e-11
4967	1.42539e-11	O	4	1393.62A	-27.131	1.1840321418329852e-11
4968	3.44547e-12	Ca	6	5765.38A	-27.133000000000003	1.1785920082988784e-11
4969	4.844980000000001e-10	B	5	41.0001A	-27.134	1.1758813219005486e-11
4970	1.4660100000000002e-09	Ne	9	13.5500A	-27.134	1.1758813219005486e-11
4971	4.5761e-11	Cr	11	434.092A	-27.136	1.1704786379822838e-11
4972	4.95708e-11	Na	5	400.729A	-27.136999999999997	1.167786611817866e-11
4973	2.88711e-10	Mg	9	68.8039A	-27.139	1.162421119714082e-11
4974	5.0287e-11	Ca	9	395.022A	-27.144000000000002	1.149114995187933e-11
4975	1.24194e-12	Fe	2	1.59947m	-27.144000000000002	1.149114995187933e-11
4976	1.1871600000000002e-10	C	5	167.327A	-27.146	1.1438352913699454e-11
4977	3.94894e-12	Fe	4	5030.32A	-27.147	1.1412045432022894e-11
4978	3.17998e-14	He	1	62.4673m	-27.148000000000003	1.1385798455874994e-11
4979	1.08076e-11	Ca	2	1838.01A	-27.149	1.1359611846097272e-11
4980	2.4721200000000004e-10	Ne	9	80.3540A	-27.151	1.1307419170615834e-11
4981	2.5966600000000002e-17	N	5	7.65000c	-27.151999999999997	1.128141282819184e-11
4982	4.43112e-11	Mg	9	448.295A	-27.153000000000002	1.1255466298695448e-11
4983	6.84735e-13	Fe	4	2.90104m	-27.154	1.1229579444561106e-11
4984	5.14277e-12	Si	2	3862.60A	-27.154	1.1229579444561106e-11
4985	3.7941000000000004e-10	Ne	9	52.3562A	-27.156	1.1177984213695503e-11
4986	7.22522e-12	Fe	2	2749.32A	-27.156	1.1177984213695503e-11
4987	4.03749e-12	Fe	4	4920.01A	-27.156	1.1177984213695503e-11
4988	5.98882e-11	Cr	12	331.693A	-27.156999999999996	1.1152275563411558e-11
4989	1.04321e-11	Ti	2	1904.17A	-27.160999999999998	1.1050030886475125e-11
4990	2.2552300000000001e-10	Ne	8	88.0817A	-27.163	1.0999260606298973e-11
4991	1.9842599999999997e-10	O	7	100.110A	-27.164	1.0973963008905351e-11
4992	7.82692e-11	Si	9	253.797A	-27.17	1.0823394591759095e-11
4993	3.51949e-11	F	6	564.414A	-27.174	1.0724165113694581e-11
4994	2.9353700000000002e-12	Fe	4	6767.28A	-27.175	1.0699500218376652e-11
4995	1.0711200000000001e-10	Mn	8	185.456A	-27.175	1.0699500218376652e-11
4996	3.82464e-11	K	8	519.381A	-27.175	1.0699500218376652e-11
4997	1.04516e-12	Ni	9	1.90062m	-27.177	1.0650340480325993e-11
4998	1.4468e-12	Li	3	1.37299m	-27.178	1.0625845376953138e-11
4999	4.062580000000001e-12	Fe	2	4889.62A	-27.178	1.0625845376953138e-11
5000	8.45511e-11	Mg	3	234.940A	-27.178	1.0625845376953138e-11
5001	1.69623e-11	B	4	1171.09A	-27.179000000000002	1.0601406610754697e-11
5002	8.11096e-11	Fe	9	244.909A	-27.18	1.0577024052158857e-11
5003	6.64866e-13	Sc	6	2.98774m	-27.180999999999997	1.055269757189163e-11
5004	8.59478e-11	Ne	9	231.122A	-27.180999999999997	1.055269757189163e-11
5005	1.72037e-09	Ne	9	11.5466A	-27.182	1.0528427040976354e-11
5006	7.77583e-11	Fe	7	255.464A	-27.182	1.0528427040976354e-11
5007	4.17846e-11	O	3	475.401A	-27.191	1.031248884874247e-11
5008	5.0011e-12	He	1	3972.02A	-27.191999999999997	1.0288770782559787e-11
5009	3.40308e-11	O	8	583.719A	-27.195	1.0217943382684449e-11
5010	4.48223e-10	Ne	9	44.3183A	-27.199	1.0124264714669387e-11
5011	5.88787e-11	Ar	5	337.380A	-27.2	1.0100979551982126e-11
5012	1.3209e-11	Na	4	1503.85A	-27.203000000000003	1.0031444897845057e-11
5013	4.27424e-12	Cr	5	4647.48A	-27.203000000000003	1.0031444897845057e-11
5014	1.5534e-12	Fe	2	1.27878m	-27.205	9.985354595178412e-12
5015	2.11633e-11	Li	2	938.630A	-27.205	9.985354595178412e-12
5016	2.10687e-12	Fe	4	9428.44A	-27.205	9.985354595178412e-12
5017	7.59426e-11	Cl	7	261.572A	-27.206	9.9623889169003e-12
5018	4.64451e-11	B	4	427.698A	-27.209	9.893808313984529e-12
5019	7.64019e-11	Cl	7	260.000A	-27.211	9.848350393977802e-12
5020	1.5089e-12	O	1	1.31649m	-27.211	9.848350393977802e-12
5021	1.0093000000000001e-10	S	10	196.814A	-27.212	9.825699816618494e-12
5022	3.73549e-11	Al	7	531.777A	-27.212	9.825699816618494e-12
5023	7.60654e-11	Cl	7	261.150A	-27.213	9.803101334141495e-12
5024	5.28752e-11	O	7	375.686A	-27.215	9.75806017485045e-12
5025	3.00341e-11	S	4	661.396A	-27.215999999999998	9.735617259232662e-12
5026	7.55602e-11	Fe	7	262.896A	-27.217	9.713225960888352e-12
5027	3.3726e-12	Na	1	5889.95A	-27.217	9.713225960888352e-12
5028	1.10031e-11	S	2	1805.35A	-27.218000000000004	9.690886161101084e-12
5029	2.58494e-11	C	3	768.467A	-27.221	9.624174570009897e-12
5030	1.80051e-11	Li	2	1103.27A	-27.223000000000003	9.5799555045246e-12
5031	4.50237e-11	Mg	9	441.200A	-27.223000000000003	9.5799555045246e-12
5032	3.8802e-11	Mn	10	511.944A	-27.224	9.557922218281465e-12
5033	3.86092e-11	O	8	514.500A	-27.228	9.47029466067359e-12
5034	1.51804e-10	N	6	130.856A	-27.230999999999998	9.405101610790099e-12
5035	1.33948e-11	Fe	7	1483.00A	-27.235	9.318875120933227e-12
5036	9.09412e-11	Ar	11	218.432A	-27.235	9.318875120933227e-12
5037	2.65983e-12	N	1	7468.31A	-27.235	9.318875120933227e-12
5038	1.10139e-10	S	10	180.358A	-27.236	9.297442302909457e-12
5039	2.41768e-12	N	1	8216.34A	-27.236	9.297442302909457e-12
5040	2.5383799999999996e-10	Ne	9	78.2564A	-27.236	9.297442302909457e-12
5041	1.4561e-10	N	6	136.422A	-27.239	9.233439160287065e-12
5042	7.0327e-12	B	4	2824.59A	-27.24	9.212202839520118e-12
5043	2.87383e-11	S	3	691.219A	-27.243000000000002	9.148786481236247e-12
5044	1.06415e-10	F	6	186.670A	-27.244	9.127744856228365e-12
5045	1.3402900000000001e-09	O	8	14.8210A	-27.244	9.127744856228365e-12
5046	7.85563e-12	O	8	2528.69A	-27.245	9.106751625614997e-12
5047	1.75108e-11	N	1	1134.41A	-27.245	9.106751625614997e-12
5048	1.93204e-11	O	1	1028.16A	-27.247	9.064909902612016e-12
5049	2.62911e-12	Fe	4	7555.59A	-27.247	9.064909902612016e-12
5050	3.68484e-11	O	2	539.086A	-27.247	9.064909902612016e-12
5051	9.029299999999999e-17	K	9	2.20000c	-27.247	9.064909902612016e-12
5052	9.88075e-12	Sc	3	2010.42A	-27.248	9.044061188381678e-12
5053	4.84436e-11	Be	4	410.053A	-27.25	9.002507501773835e-12
5054	1.27992e-12	Fe	5	1.55201m	-27.25	9.002507501773835e-12
5055	5.21657e-11	Fe	8	380.795A	-27.250999999999998	8.981802309082819e-12
5056	4.34168e-12	Mg	1	4575.29A	-27.250999999999998	8.981802309082819e-12
5057	8.30561e-13	V	10	2.39169m	-27.253	8.940534676041441e-12
5058	6.2004199999999995e-12	Li	2	3203.73A	-27.259	8.817865941554149e-12
5059	3.1455e-10	Mg	10	63.1520A	-27.261	8.777351527702546e-12
5060	6.68205e-13	Fe	4	2.97281m	-27.261	8.777351527702546e-12
5061	2.32024e-11	S	8	856.137A	-27.265	8.696880285200991e-12
5062	5.34166e-11	P	9	371.878A	-27.266	8.67687801560218e-12
5063	4.49916e-11	K	8	441.515A	-27.268	8.637011382428728e-12
5064	2.8428e-11	Ar	9	698.763A	-27.274	8.518507143652711e-12
5065	1.20162e-11	Li	2	1653.14A	-27.275	8.498915120895232e-12
5066	2.42916e-10	O	7	81.7749A	-27.276	8.479368158539614e-12
5067	4.27156e-11	Cr	9	465.040A	-27.281	8.382305633859864e-12
5068	1.87994e-09	Ne	9	10.5665A	-27.281999999999996	8.36302686588218e-12
5069	9.519e-11	O	5	208.682A	-27.284000000000002	8.324602247755369e-12
5070	4.60934e-11	Mn	6	430.961A	-27.285	8.305456193882945e-12
5071	3.5260699999999997e-12	Fe	4	5633.60A	-27.289	8.229311313806696e-12
5072	2.64746e-11	S	2	750.323A	-27.289	8.229311313806696e-12
5073	1.80504e-10	N	6	110.050A	-27.29	8.210384423000644e-12
5074	4.4621e-11	Na	5	445.182A	-27.291999999999998	8.172661133193453e-12
5075	1.60435e-11	Li	2	1238.17A	-27.295	8.116400929680365e-12
5076	4.35719e-11	Ar	5	455.901A	-27.295	8.116400929680365e-12
5077	2.73223e-12	Co	3	7270.41A	-27.295	8.116400929680365e-12
5078	7.51258e-11	Fe	7	264.416A	-27.296	8.097733725551575e-12
5079	2.39947e-12	Li	3	8278.67A	-27.298000000000002	8.060528018684156e-12
5080	1.27227e-11	C	1	1561.34A	-27.303	7.968259917439203e-12
5081	1.14463e-10	B	5	173.545A	-27.304000000000002	7.949933428183765e-12
5082	1.91046e-12	N	1	1.03977m	-27.305	7.931649088684034e-12
5083	9.29194e-12	B	3	2137.82A	-27.305999999999997	7.9134068019982e-12
5084	1.80199e-11	S	2	1102.36A	-27.307	7.89520647140741e-12
5085	1.44567e-11	S	3	1374.07A	-27.308000000000003	7.877048000415322e-12
5086	8.57211e-11	Mg	3	231.734A	-27.308000000000003	7.877048000415322e-12
5087	3.56164e-12	O	1	5577.34A	-27.309	7.858931292747726e-12
5088	9.53452e-11	S	10	208.342A	-27.309	7.858931292747726e-12
5089	5.58367e-10	Ca	11	35.5760A	-27.313000000000002	7.786880177571838e-12
5090	1.96215e-12	Li	2	1.01238m	-27.314	7.768970850142039e-12
5091	2.19128e-10	P	6	90.6523A	-27.316999999999997	7.715489630990545e-12
5092	2.95862e-14	F	2	67.1409m	-27.319000000000003	7.680040176207416e-12
5093	2.30291e-10	O	7	86.2580A	-27.32	7.662376573961953e-12
5094	1.32902e-11	N	1	1494.68A	-27.320999999999998	7.64475359687432e-12
5095	1.29218e-11	Mg	9	1537.28A	-27.324	7.592127483279481e-12
5096	1.45798e-11	B	2	1362.46A	-27.325	7.574666074616938e-12
5097	5.01435e-12	Al	1	3961.52A	-27.326	7.557244826079829e-12
5098	2.2884599999999997e-12	N	1	8680.28A	-27.326	7.557244826079829e-12
5099	3.70891e-12	Fe	3	5355.87A	-27.326999999999998	7.539863645302547e-12
5100	2.41568e-12	N	1	8223.13A	-27.326999999999998	7.539863645302547e-12
5101	1.12725e-11	Fe	7	1762.21A	-27.328000000000003	7.522522440131618e-12
5102	1.21125e-10	B	5	164.000A	-27.329	7.505221118625943e-12
5103	4.74186e-11	Cr	9	418.917A	-27.33	7.48795958905552e-12
5104	2.6988e-11	C	3	736.047A	-27.33	7.48795958905552e-12
5105	8.26182e-11	Cr	9	240.437A	-27.331	7.470737759901372e-12
5106	3.31625e-14	Fe	5	59.9004m	-27.331999999999997	7.453555539855197e-12
5107	1.2804200000000001e-12	Cr	11	1.55141m	-27.331999999999997	7.453555539855197e-12
5108	3.80484e-12	Fe	4	5220.83A	-27.333000000000002	7.436412837818395e-12
5109	6.24435e-11	P	10	318.119A	-27.333000000000002	7.436412837818395e-12
5110	7.64497e-12	Fe	2	2598.37A	-27.334	7.419309562902306e-12
5111	2.01291e-10	F	8	98.6852A	-27.336	7.385220931920963e-12
5112	1.04528e-11	Fe	4	1900.39A	-27.338	7.351288923971979e-12
5113	3.2838e-10	Ne	9	60.4922A	-27.339000000000002	7.334381428624853e-12
5114	8.2679e-12	Fe	2	2402.60A	-27.34	7.317512819438004e-12
5115	5.73447e-11	Mn	12	346.404A	-27.340999999999998	7.300683006975688e-12
5116	4.64467e-12	Fe	2	4276.83A	-27.346	7.2171127796550996e-12
5117	2.6946400000000003e-12	Co	3	7371.84A	-27.35	7.150945891976089e-12
5118	2.061e-11	P	2	963.828A	-27.35	7.150945891976089e-12
5119	2.4565e-11	B	4	808.648A	-27.35	7.150945891976089e-12
5120	7.86717e-11	Mg	7	252.498A	-27.351	7.134499172816207e-12
5121	1.65006e-11	S	2	1203.86A	-27.354	7.085385625969651e-12
5122	4.47998e-11	Mg	9	443.405A	-27.355999999999998	7.052831236114848e-12
5123	9.57086e-11	S	10	207.551A	-27.358	7.0204264200947464e-12
5124	1.37262e-11	Si	3	1447.19A	-27.361	6.9720981445544155e-12
5125	5.78665e-11	Al	7	343.281A	-27.362	6.956062763799083e-12
5126	4.91067e-12	He	1	4045.17A	-27.362	6.956062763799083e-12
5127	4.2382e-12	Li	2	4687.01A	-27.363000000000003	6.940064263395955e-12
5128	6.64887e-12	Si	1	2987.64A	-27.364	6.924102558522803e-12
5129	2.6258999999999997e-10	Mg	9	75.6481A	-27.366	6.892289197051184e-12
5130	1.51556e-11	P	2	1310.70A	-27.366999999999997	6.876437371781498e-12
5131	2.94028e-11	Be	3	675.598A	-27.369	6.84484301194976e-12
5132	1.76005e-12	O	1	1.12863m	-27.369	6.84484301194976e-12
5133	6.81302e-11	S	11	291.566A	-27.369	6.84484301194976e-12
5134	1.93341e-11	O	1	1027.43A	-27.371	6.813393815015552e-12
5135	3.4508e-12	Fe	4	5756.48A	-27.375999999999998	6.7354015409500866e-12
5136	1.2409700000000002e-10	Al	4	160.072A	-27.379	6.689035362876561e-12
5137	9.34669e-11	Fe	11	212.529A	-27.379	6.689035362876561e-12
5138	2.31337e-14	He	1	85.8682m	-27.379	6.689035362876561e-12
5139	8.89068e-11	Al	6	223.430A	-27.381	6.658302037063283e-12
5140	1.0289e-11	O	8	1930.65A	-27.381999999999998	6.64298836732791e-12
5141	3.3691800000000004e-12	Na	1	5895.92A	-27.385	6.597258357066869e-12
5142	1.93652e-12	Fe	6	1.02578m	-27.386	6.582085083899524e-12
5143	8.88528e-11	Fe	11	223.566A	-27.386	6.582085083899524e-12
5144	2.23588e-11	S	2	888.439A	-27.386	6.582085083899524e-12
5145	3.88613e-12	Fe	2	5111.63A	-27.386999999999997	6.566946708292065e-12
5146	4.1424099999999997e-10	Ne	9	47.9539A	-27.39	6.521740165129819e-12
5147	2.6496e-11	B	5	749.715A	-27.391	6.5067405789841664e-12
5148	3.34809e-12	O	7	5933.07A	-27.393	6.476844821621813e-12
5149	4.64121e-11	Fe	6	428.002A	-27.394000000000002	6.461948491900839e-12
5150	3.83833e-12	Fe	5	5175.29A	-27.394000000000002	6.461948491900839e-12
5151	2.4362499999999997e-10	Mg	9	81.5369A	-27.395	6.447086422787554e-12
5152	3.2745700000000003e-12	Co	8	6066.28A	-27.395	6.447086422787554e-12
5153	2.99427e-13	Ni	2	6.63416m	-27.395	6.447086422787554e-12
5154	3.72435e-12	Co	3	5333.67A	-27.396	6.432258535484641e-12
5155	2.5712e-11	Cl	6	772.577A	-27.397	6.417464751376224e-12
5156	7.91664e-11	Ne	3	250.920A	-27.401	6.358629080886866e-12
5157	4.20308e-13	Fe	4	4.72617m	-27.401999999999997	6.3440046398248035e-12
5158	1.1188399999999999e-10	S	10	177.545A	-27.401999999999997	6.3440046398248035e-12
5159	2.41004e-12	N	1	8242.39A	-27.403000000000002	6.329413834043711e-12
5160	2.76089e-11	B	4	719.496A	-27.403000000000002	6.329413834043711e-12
5161	2.30908e-13	Fe	3	8.60277m	-27.404	6.314856586184796e-12
5162	3.94662e-10	Ne	9	50.3329A	-27.404	6.314856586184796e-12
5163	3.0276e-11	Cr	5	656.112A	-27.405	6.300332819066825e-12
5164	8.316260000000001e-12	Fe	2	2388.63A	-27.405	6.300332819066825e-12
5165	8.73697e-11	Si	9	227.361A	-27.405	6.300332819066825e-12
5166	1.13816e-10	Fe	10	174.531A	-27.405	6.300332819066825e-12
5167	7.72767e-11	O	7	257.056A	-27.410999999999998	6.21388901209471e-12
5168	3.31702e-11	Cr	5	598.864A	-27.410999999999998	6.21388901209471e-12
5169	2.3768e-12	Cr	2	8357.64A	-27.416	6.142759212760938e-12
5170	6.1704e-13	Fe	4	3.21932m	-27.418000000000003	6.114535797868204e-12
5171	2.42604e-12	N	1	8188.01A	-27.42	6.086442057787867e-12
5172	2.21643e-12	Fe	4	8962.37A	-27.423000000000002	6.0445432853732616e-12
5173	2.1687e-11	N	2	915.962A	-27.426	6.002932942079229e-12
5174	7.58185e-16	B	5	2620.00m	-27.426	6.002932942079229e-12
5175	2.0625099999999997e-10	O	7	96.3122A	-27.427	5.9891265794349385e-12
5176	1.36723e-11	P	2	1452.90A	-27.428	5.975351970543571e-12
5177	3.68169e-11	O	2	539.547A	-27.430999999999997	5.934217936910518e-12
5178	1.50901e-12	O	1	1.31639m	-27.433000000000003	5.90695268214525e-12
5179	9.83884e-12	Al	8	2018.98A	-27.434	5.89336706797315e-12
5180	3.2942699999999996e-16	N	7	6030.00m	-27.436	5.8662895059015735e-12
5181	3.17861e-11	Mg	10	624.943A	-27.436	5.8662895059015735e-12
5182	1.70041e-11	N	1	1168.22A	-27.439	5.825906252994161e-12
5183	4.94343e-11	Mn	6	401.836A	-27.439	5.825906252994161e-12
5184	3.2758e-12	O	8	6064.01A	-27.44	5.812507040436471e-12
5185	7.35637e-11	Fe	7	270.031A	-27.443	5.772494023417123e-12
5186	3.31077e-11	Cr	5	599.994A	-27.444000000000003	5.759217655578555e-12
5187	1.69669e-11	O	8	1170.77A	-27.445999999999998	5.732756454069516e-12
5188	2.2233300000000002e-10	O	7	89.3456A	-27.447	5.7195714801042945e-12
5189	3.00182e-10	F	8	66.1747A	-27.447	5.7195714801042945e-12
5190	2.66913e-12	N	1	7442.30A	-27.45	5.680198226982247e-12
5191	3.66995e-12	Fe	4	5412.74A	-27.451999999999998	5.654100086768681e-12
5192	3.7243699999999994e-12	Fe	2	5333.65A	-27.458000000000002	5.576522925285549e-12
5193	1.59134e-11	Ne	9	1248.28A	-27.459	5.5636972784653535e-12
5194	2.2542599999999998e-10	Ne	8	88.1196A	-27.459	5.5636972784653535e-12
5195	2.28764e-12	N	1	8683.40A	-27.46	5.550901129814234e-12
5196	4.63401e-11	P	9	428.667A	-27.461	5.538134411488374e-12
5197	8.78103e-11	Mg	5	226.220A	-27.463	5.5126889952164075e-12
5198	6.42686e-11	Al	7	309.085A	-27.463	5.5126889952164075e-12
5199	4.94386e-11	B	5	401.801A	-27.463	5.5126889952164075e-12
5200	4.45597e-12	Fe	2	4457.94A	-27.465	5.487360490012572e-12
5201	2.15453e-11	O	8	921.985A	-27.471999999999998	5.399623663487253e-12
5202	2.43704e-13	Fe	4	8.15106m	-27.479	5.313289651802059e-12
5203	1.75921e-12	N	1	1.12917m	-27.482	5.276713223113498e-12
5204	6.54667e-12	Li	2	3034.28A	-27.483	5.264577119473633e-12
5205	3.62261e-12	Li	2	5483.46A	-27.483	5.264577119473633e-12
5206	1.5227200000000002e-10	N	6	130.454A	-27.484	5.252468928097583e-12
5207	4.193869999999999e-12	P	2	4736.55A	-27.487	5.21631118632605e-12
5208	9.96268e-12	Sc	3	1993.89A	-27.488000000000003	5.2043140035157425e-12
5209	6.8936100000000006e-12	Si	1	2881.58A	-27.489	5.192344413460292e-12
5210	1.39803e-11	Li	2	1420.89A	-27.49	5.180402352698039e-12
5211	2.18085e-10	Mg	9	91.0859A	-27.491	5.1684877579133245e-12
5212	1.75639e-11	Si	6	1130.99A	-27.491	5.1684877579133245e-12
5213	2.09741e-12	Fe	2	9470.94A	-27.493000000000002	5.144740713741942e-12
5214	3.91074e-11	N	6	507.947A	-27.493000000000002	5.144740713741942e-12
5215	1.5910100000000001e-12	Fe	2	1.24854m	-27.494	5.132908138450851e-12
5216	5.09257e-12	Al	2	3900.67A	-27.496	5.109324567781732e-12
5217	4.83071e-12	Mn	5	4112.12A	-27.497	5.097573447365959e-12
5218	1.78625e-10	Ne	9	111.208A	-27.498	5.0858493537771565e-12
5219	1.20265e-10	S	9	165.173A	-27.499000000000002	5.074152224855346e-12
5220	1.10536e-12	Fe	2	1.79710m	-27.499000000000002	5.074152224855346e-12
5221	4.33583e-11	Be	3	458.147A	-27.502	5.039222006634671e-12
5222	5.0691e-11	Fe	8	391.873A	-27.505	5.0045322463448314e-12
5223	9.40215e-12	Ca	2	2112.76A	-27.505	5.0045322463448314e-12
5224	1.7649099999999998e-12	P	2	1.12553m	-27.511	4.935867489749784e-12
5225	7.1990100000000004e-12	Fe	2	2759.33A	-27.513	4.913189238626191e-12
5226	4.19483e-12	C	2	4735.46A	-27.513	4.913189238626191e-12
5227	4.0495599999999996e-12	Fe	2	4905.34A	-27.514	4.9018892169496575e-12
5228	4.82469e-11	Fe	8	411.725A	-27.516	4.879367081808736e-12
5229	4.53394e-11	P	9	438.128A	-27.517	4.868144848934229e-12
5230	1.63345e-10	N	6	121.610A	-27.52	4.834632775514283e-12
5231	1.18177e-10	N	4	168.090A	-27.521	4.823513428689195e-12
5232	3.08473e-11	F	6	643.961A	-27.521	4.823513428689195e-12
5233	2.32698e-11	P	9	853.659A	-27.523000000000003	4.801351397585036e-12
5234	5.12059e-11	Mg	6	387.933A	-27.525	4.779291191764521e-12
5235	1.0453799999999999e-10	Mg	10	190.021A	-27.531	4.713716858295285e-12
5236	4.22685e-10	Ne	9	46.9958A	-27.531999999999996	4.702875610362676e-12
5237	3.41267e-11	Be	3	582.079A	-27.534000000000002	4.681267859685312e-12
5238	7.95187e-12	Fe	9	2498.08A	-27.534000000000002	4.681267859685312e-12
5239	1.25677e-10	Ne	9	158.060A	-27.537	4.649042238410637e-12
5240	4.20258e-11	V	10	472.672A	-27.537	4.649042238410637e-12
5241	1.5637e-12	Fe	2	1.27035m	-27.538	4.6383497379760244e-12
5242	2.42035e-13	Fe	3	8.20727m	-27.54	4.6170384567523826e-12
5243	1.60435e-12	N	1	1.23816m	-27.541	4.606419562973023e-12
5244	3.4396900000000003e-12	Mn	6	5775.07A	-27.544	4.5747091937486515e-12
5245	8.84834e-11	V	6	224.499A	-27.546	4.5536903142652555e-12
5246	2.68796e-10	F	8	73.9016A	-27.551	4.501564652276257e-12
5247	3.64179e-12	Co	3	5454.59A	-27.554000000000002	4.470576099179913e-12
5248	3.39275e-10	Ne	9	58.5497A	-27.555	4.460294059475405e-12
5249	6.31663e-15	S	2	314.479m	-27.555	4.460294059475405e-12
5250	1.75146e-11	N	1	1134.17A	-27.555999999999997	4.45003566780599e-12
5251	2.53527e-12	B	3	7835.25A	-27.555999999999997	4.45003566780599e-12
5252	2.69245e-12	Ni	2	7377.83A	-27.557	4.439800869782663e-12
5253	1.68919e-11	S	2	1175.97A	-27.558000000000003	4.429589611141542e-12
5254	5.85784e-13	Fe	4	3.39109m	-27.558000000000003	4.429589611141542e-12
5255	4.69105e-11	Fe	6	423.454A	-27.559	4.419401837743659e-12
5256	9.29175e-12	B	3	2137.86A	-27.561999999999998	4.3889788894842305e-12
5257	1.42694e-11	Ar	11	1392.10A	-27.561999999999998	4.3889788894842305e-12
5258	5.883680000000001e-12	Fe	2	3376.20A	-27.561999999999998	4.3889788894842305e-12
5259	5.2992e-10	B	5	37.4858A	-27.564	4.368813363234067e-12
5260	8.01451e-12	C	1	2478.56A	-27.565	4.35876537132744e-12
5261	4.1683699999999995e-10	Ne	9	47.6552A	-27.568	4.3287598415667104e-12
5262	1.53066e-12	Fe	2	1.29777m	-27.569000000000003	4.3188039702036e-12
5263	2.52686e-11	Cl	8	786.133A	-27.572	4.289073532793274e-12
5264	3.656169999999999e-12	Fe	2	5433.13A	-27.576999999999998	4.23997691405397e-12
5265	3.89447e-11	Be	3	510.069A	-27.576999999999998	4.23997691405397e-12
5266	1.19395e-12	Fe	2	1.66377m	-27.578000000000003	4.230225237757752e-12
5267	2.00777e-11	Li	2	989.377A	-27.578000000000003	4.230225237757752e-12
5268	3.06314e-11	F	6	648.500A	-27.579	4.2204959896947074e-12
5269	2.1305e-10	F	8	93.2384A	-27.581999999999997	4.19144229966204e-12
5270	6.12753e-10	Ca	12	32.4184A	-27.581999999999997	4.19144229966204e-12
5271	6.014330000000001e-12	Fe	2	3302.86A	-27.586	4.15301492567994e-12
5272	2.97417e-16	Mg	10	6679.00m	-27.587	4.143463256406881e-12
5273	7.265589999999999e-12	Sc	3	2734.05A	-27.588	4.133933555363538e-12
5274	7.98988e-11	O	3	248.620A	-27.59	4.114939855980135e-12
5275	1.67186e-11	B	4	1188.17A	-27.590999999999998	4.105475756937371e-12
5276	7.55002e-12	Fe	2	2631.05A	-27.593000000000004	4.086612809260764e-12
5277	2.43884e-10	Mg	9	81.4504A	-27.596	4.058480764559453e-12
5278	2.43625e-12	Cr	12	8153.70A	-27.598000000000003	4.039833739259424e-12
5279	3.42731e-12	Fe	4	5795.93A	-27.599	4.030542379491652e-12
5280	1.457e-11	S	2	1363.38A	-27.605	3.97524126485982e-12
5281	5.79887e-12	Fe	2	3425.57A	-27.605999999999998	3.966098463660711e-12
5282	5.4922699999999996e-12	He	1	3616.80A	-27.607	3.956976690320811e-12
5283	4.28475e-10	Ne	9	46.3608A	-27.608	3.947875896477418e-12
5284	1.34939e-11	P	2	1472.10A	-27.608	3.947875896477418e-12
5285	2.11345e-12	Fe	2	9399.04A	-27.609	3.938796033879029e-12
5286	1.44146e-11	Na	6	1378.08A	-27.61	3.9297370543851475e-12
5287	4.88231e-12	Sc	3	4068.66A	-27.611	3.920698909965904e-12
5288	2.892e-10	Mg	9	68.6876A	-27.612	3.9116815527020184e-12
5289	1.61123e-12	N	1	1.23288m	-27.613000000000003	3.902684934784265e-12
5290	7.61941e-12	Fe	2	2607.09A	-27.613000000000003	3.902684934784265e-12
5291	4.60655e-11	Mn	6	431.222A	-27.614	3.8937090085136e-12
5292	1.28294e-12	Co	3	1.54836m	-27.616	3.87581904066489e-12
5293	5.375399999999999e-13	Fe	5	3.69544m	-27.619	3.8491380900597286e-12
5294	5.5394e-12	Cl	2	3586.03A	-27.62	3.840285318114402e-12
5295	6.01297e-11	Ne	5	330.360A	-27.621	3.831452906979574e-12
5296	3.8969800000000004e-10	Ne	9	50.9739A	-27.623	3.8138489799347024e-12
5297	4.56985e-12	Fe	2	4346.85A	-27.624000000000002	3.805077370690422e-12
5298	7.011090000000001e-13	Fe	4	2.83329m	-27.625	3.796325935587608e-12
5299	1.69781e-10	N	6	117.000A	-27.625999999999998	3.7875946282269906e-12
5300	1.09664e-12	Fe	2	1.81139m	-27.629	3.761521010205113e-12
5301	4.21084e-10	Ne	9	47.1746A	-27.631	3.744238391039767e-12
5302	1.81085e-10	Ne	9	109.697A	-27.631999999999998	3.7356268817072495e-12
5303	1.17067e-12	C	5	1.69685m	-27.633000000000003	3.727035178296529e-12
5304	1.37782e-11	Si	3	1441.73A	-27.633000000000003	3.727035178296529e-12
5305	1.90865e-12	N	1	1.04076m	-27.633000000000003	3.727035178296529e-12
5306	3.2070900000000002e-12	Fe	4	6193.92A	-27.635	3.7099110071360884e-12
5307	9.92103e-13	Co	3	2.00226m	-27.636	3.701378448595688e-12
5308	2.61685e-14	Fe	5	75.9099m	-27.638	3.684372159400317e-12
5309	5.64016e-11	Mg	5	352.197A	-27.64	3.667444007006229e-12
5310	1.81147e-11	S	2	1096.60A	-27.641	3.659009119855775e-12
5311	5.20265e-11	S	10	381.814A	-27.641	3.659009119855775e-12
5312	2.40026e-10	Ne	9	82.7595A	-27.642	3.650593632407401e-12
5313	7.3098e-12	Fe	2	2717.51A	-27.642	3.650593632407401e-12
5314	4.95634e-11	Na	5	400.789A	-27.642	3.650593632407401e-12
5315	2.75945e-11	Cl	8	719.870A	-27.643	3.64219750004306e-12
5316	8.257289999999999e-12	Fe	12	2405.69A	-27.643	3.64219750004306e-12
5317	5.4765e-12	Sc	2	3627.22A	-27.646	3.6171247888113674e-12
5318	4.48264e-12	Mn	5	4431.42A	-27.65	3.583962789417826e-12
5319	7.34734e-11	Fe	7	270.363A	-27.651	3.575719903739811e-12
5320	2.2494299999999997e-10	Be	3	88.3088A	-27.651999999999997	3.567495976172803e-12
5321	1.90873e-12	N	1	1.04072m	-27.653000000000002	3.559290963114269e-12
5322	5.0996e-11	Fe	5	389.529A	-27.655	3.542937506614286e-12
5323	2.35187e-12	O	1	8446.25A	-27.658	3.5185480963710947e-12
5324	3.00563e-11	Ca	5	660.908A	-27.659000000000002	3.5104556603121544e-12
5325	8.58145e-11	Ne	9	231.481A	-27.66	3.5023818363396996e-12
5326	1.85414e-12	N	1	1.07135m	-27.660999999999998	3.4943265816470883e-12
5327	5.91442e-11	Cr	9	335.865A	-27.662	3.4862898535261344e-12
5328	5.1872699999999996e-12	He	1	3829.46A	-27.662	3.4862898535261344e-12
5329	1.26174e-11	Mn	10	1574.37A	-27.663	3.478271609366935e-12
5330	8.95233e-12	Si	1	2218.92A	-27.664	3.4702718066575564e-12
5331	1.04958e-11	Fe	4	1892.61A	-27.666	3.4543273560292112e-12
5332	7.69076e-12	C	1	2582.90A	-27.669	3.430547933772061e-12
5333	1.10337e-11	Fe	7	1800.34A	-27.669	3.430547933772061e-12
5334	3.47077e-11	Ne	5	572.336A	-27.671999999999997	3.4069322079063356e-12
5335	2.05381e-11	P	2	967.202A	-27.671999999999997	3.4069322079063356e-12
5336	2.42698e-12	N	1	8184.86A	-27.674	3.391278776299346e-12
5337	3.6811199999999995e-10	Ne	9	53.9631A	-27.678	3.3601873455942355e-12
5338	1.7523e-11	Al	6	1133.62A	-27.678	3.3601873455942355e-12
5339	5.0015e-10	Ar	11	39.7170A	-27.678	3.3601873455942355e-12
5340	1.35402e-11	Fe	11	1467.07A	-27.680999999999997	3.3370559786106e-12
5341	1.1938500000000002e-10	F	6	166.389A	-27.682	3.3293809628392194e-12
5342	8.7347e-11	Ne	3	227.420A	-27.683000000000003	3.3217235991142473e-12
5343	3.01395e-12	Cr	5	6590.83A	-27.684	3.3140838468371834e-12
5344	8.91247e-11	Al	6	222.884A	-27.684	3.3140838468371834e-12
5345	6.78407e-11	Fe	6	292.810A	-27.685	3.306461665502769e-12
5346	3.10039e-10	Be	4	64.0708A	-27.686	3.298857014698929e-12
5347	4.78838e-11	Fe	6	414.847A	-27.686	3.298857014698929e-12
5348	8.00802e-11	Be	4	248.057A	-27.686	3.298857014698929e-12
5349	1.12563e-11	O	8	1764.74A	-27.686999999999998	3.2912698541066168e-12
5350	6.6799e-12	O	8	2973.77A	-27.688000000000002	3.2837001434993814e-12
5351	4.2984800000000005e-10	Ne	9	46.2128A	-27.688000000000002	3.2837001434993814e-12
5352	6.27821e-11	Fe	9	316.403A	-27.688000000000002	3.2837001434993814e-12
5353	8.54827e-11	O	3	232.380A	-27.69	3.268612911797279e-12
5354	4.56363e-12	Fe	2	4352.78A	-27.691	3.2610953107113843e-12
5355	5.70768e-11	N	6	348.031A	-27.691999999999997	3.2535949996281954e-12
5356	1.78052e-11	Si	4	1115.65A	-27.691999999999997	3.2535949996281954e-12
5357	2.52229e-11	S	10	787.558A	-27.693	3.246111938781755e-12
5358	4.20139e-12	Fe	2	4728.07A	-27.694000000000003	3.2386460884977e-12
5359	3.07977e-11	F	6	644.999A	-27.694000000000003	3.2386460884977e-12
5360	1.97624e-11	B	4	1005.16A	-27.695	3.2311974091928353e-12
5361	4.65992e-12	F	6	4262.83A	-27.695	3.2311974091928353e-12
5362	7.86956e-14	S	1	25.2421m	-27.695999999999998	3.223765861374978e-12
5363	6.53988e-11	Be	4	303.743A	-27.695999999999998	3.223765861374978e-12
5364	4.17463e-11	O	3	475.838A	-27.698	3.2089540026855467e-12
5365	1.33084e-11	N	1	1492.63A	-27.7	3.194210198305068e-12
5366	2.18026e-11	Fe	3	911.104A	-27.701999999999998	3.179534135552368e-12
5367	4.40205e-12	Fe	4	4512.55A	-27.703000000000003	3.1722214099665493e-12
5368	3.00946e-11	Cr	5	660.067A	-27.704	3.1649255031829136e-12
5369	1.86467e-12	N	1	1.06530m	-27.706999999999997	3.1431383092676755e-12
5370	5.35328e-11	P	9	371.071A	-27.706999999999997	3.1431383092676755e-12
5371	1.12536e-11	Fe	8	1765.17A	-27.706999999999997	3.1431383092676755e-12
5372	2.59426e-11	Cl	6	765.708A	-27.708000000000002	3.1359092917594374e-12
5373	4.31787e-10	Ne	9	46.0052A	-27.708000000000002	3.1359092917594374e-12
5374	2.27391e-14	Fe	2	87.3582m	-27.708000000000002	3.1359092917594374e-12
5375	2.10748e-12	Fe	4	9425.69A	-27.709	3.1286969005301456e-12
5376	3.5984300000000004e-14	Fe	3	55.2031m	-27.709	3.1286969005301456e-12
5377	3.8321699999999994e-12	Mg	1	5183.60A	-27.714000000000002	3.09288300326263e-12
5378	7.54643e-11	O	3	263.230A	-27.715	3.085769569750833e-12
5379	4.5274900000000005e-12	Co	3	4387.52A	-27.715999999999998	3.0786724966821152e-12
5380	3.87599e-11	B	5	512.501A	-27.715999999999998	3.0786724966821152e-12
5381	4.6719e-11	O	2	425.190A	-27.717	3.0715917464284777e-12
5382	2.7934299999999997e-12	Fe	4	7111.12A	-27.717	3.0715917464284777e-12
5383	5.8801e-11	Cr	9	337.825A	-27.719	3.057479064287127e-12
5384	3.37039e-10	Ne	9	58.9382A	-27.723000000000003	3.0294479277365237e-12
5385	1.7419200000000001e-12	Na	1	1.14038m	-27.724	3.0224803908498477e-12
5386	1.62999e-12	N	1	1.21868m	-27.725	3.0155288788533005e-12
5387	1.1609e-12	Fe	2	1.71113m	-27.726	3.0085933548907067e-12
5388	7.49638e-11	Fe	7	264.987A	-27.726999999999997	3.001673782190584e-12
5389	4.21775e-11	Fe	11	470.973A	-27.729	2.987882343914538e-12
5390	5.55385e-14	Fe	2	35.7670m	-27.73	2.9810104052178063e-12
5391	1.0129299999999999e-10	S	10	196.108A	-27.73	2.9810104052178063e-12
5392	3.44984e-12	Fe	4	5758.08A	-27.730999999999998	2.974154271541517e-12
5393	1.3229e-12	Fe	5	1.50159m	-27.733	2.9604892739315937e-12
5394	3.6796e-11	O	2	539.854A	-27.736	2.940109409119503e-12
5395	4.2934099999999996e-12	Co	3	4626.73A	-27.737	2.933347345123833e-12
5396	6.1944699999999996e-12	Li	2	3206.81A	-27.737	2.933347345123833e-12
5397	8.72672e-11	P	9	227.628A	-27.737	2.933347345123833e-12
5398	3.1941e-12	Mn	5	6219.12A	-27.738000000000003	2.926600833443734e-12
5399	9.26263e-11	P	9	214.458A	-27.738000000000003	2.926600833443734e-12
5400	9.625370000000001e-13	Fe	5	2.06376m	-27.739	2.919869838309966e-12
5401	6.3950300000000005e-12	Ni	7	3106.23A	-27.739	2.919869838309966e-12
5402	3.88295e-12	Ni	13	5115.82A	-27.74	2.9131543240354174e-12
5403	4.16034e-12	Fe	2	4774.72A	-27.74	2.9131543240354174e-12
5404	1.7557599999999998e-12	N	1	1.13139m	-27.743000000000002	2.893100310726386e-12
5405	1.9697e-15	O	8	1008.50m	-27.744	2.8864463646567797e-12
5406	7.494979999999999e-13	Ca	2	2.65037m	-27.749000000000002	2.8534054863427136e-12
5407	7.13641e-12	Si	8	2783.54A	-27.749000000000002	2.8534054863427136e-12
5408	8.9941e-12	Ca	2	2208.61A	-27.749000000000002	2.8534054863427136e-12
5409	2.71193e-11	C	5	732.483A	-27.753	2.8272453076006587e-12
5410	4.89127e-12	Sc	3	4061.21A	-27.756	2.8077826878009927e-12
5411	9.44471e-12	Ca	2	2103.24A	-27.756	2.8077826878009927e-12
5412	2.41233e-12	Fe	9	8234.56A	-27.756	2.8077826878009927e-12
5413	2.06314e-11	S	3	962.825A	-27.759	2.7884540477336295e-12
5414	1.81161e-11	Li	2	1096.51A	-27.761999999999997	2.769258465088602e-12
5415	2.93351e-11	B	3	677.157A	-27.761999999999997	2.769258465088602e-12
5416	1.04138e-12	V	10	1.90751m	-27.764	2.7565348781957535e-12
5417	2.2802e-12	N	1	8711.70A	-27.765	2.7501950239049895e-12
5418	4.58444e-12	Li	2	4333.02A	-27.766	2.7438697508744914e-12
5419	5.11049e-10	Ar	11	38.8700A	-27.767	2.7375590255682458e-12
5420	5.55579e-12	Sc	2	3575.45A	-27.768	2.7312628145274377e-12
5421	4.04071e-11	Cr	11	491.608A	-27.769000000000002	2.724981084370184e-12
5422	1.04677e-11	Fe	4	1897.70A	-27.773000000000003	2.6999983076225037e-12
5423	2.73216e-11	Ar	9	727.061A	-27.773000000000003	2.6999983076225037e-12
5424	2.67584e-12	N	1	7423.64A	-27.773000000000003	2.6999983076225037e-12
5425	4.38292e-10	Ne	9	45.3224A	-27.773000000000003	2.6999983076225037e-12
5426	1.0539299999999998e-10	Mn	9	188.480A	-27.774	2.6937884838357724e-12
5427	5.4823e-13	Zn	4	3.62338m	-27.778000000000002	2.6690916825687297e-12
5428	1.31725e-12	Fe	4	1.50802m	-27.778000000000002	2.6690916825687297e-12
5429	1.53435e-11	P	2	1294.65A	-27.781	2.6507177846658593e-12
5430	7.45031e-11	Fe	11	266.626A	-27.784000000000002	2.6324703717864274e-12
5431	1.04616e-10	Mg	10	189.880A	-27.784000000000002	2.6324703717864274e-12
5432	1.47239e-10	Ne	9	134.913A	-27.785999999999998	2.6203752690936266e-12
5433	1.07318e-11	Cl	10	1851.00A	-27.785999999999998	2.6203752690936266e-12
5434	5.73757e-11	Ne	3	346.218A	-27.787	2.614348573213744e-12
5435	6.02475e-13	Fe	4	3.29714m	-27.787	2.614348573213744e-12
5436	4.7787e-13	C	5	4.15687m	-27.791	2.590380081424998e-12
5437	1.0267499999999998e-10	S	10	193.469A	-27.791	2.590380081424998e-12
5438	1.70012e-11	N	1	1168.42A	-27.791	2.590380081424998e-12
5439	3.30444e-11	Cr	5	601.145A	-27.794	2.57254803037309e-12
5440	4.62335e-11	Mn	6	429.655A	-27.794	2.57254803037309e-12
5441	3.0746e-11	F	6	646.082A	-27.794	2.57254803037309e-12
5442	4.44082e-10	Ne	9	44.7315A	-27.796	2.5607282458303808e-12
5443	7.05464e-11	Ne	3	281.580A	-27.798000000000002	2.5489627682646193e-12
5444	2.41933e-12	N	1	8210.71A	-27.8	2.5372513481579535e-12
5445	2.9952900000000003e-12	He	1	6631.90A	-27.8	2.5372513481579535e-12
5446	5.73041e-12	N	1	3466.50A	-27.801	2.531415831991063e-12
5447	4.81052e-11	Cr	12	412.938A	-27.802	2.5255937371388986e-12
5448	3.85119e-12	Fe	2	5158.00A	-27.803	2.519785032733313e-12
5449	2.95818e-11	S	3	671.510A	-27.804000000000002	2.513989687977134e-12
5450	1.13166e-11	Li	2	1755.33A	-27.805	2.5082076721440407e-12
5451	6.3963199999999995e-12	Ti	8	3105.61A	-27.807	2.496683504694847e-12
5452	1.0082e-10	P	9	197.029A	-27.809	2.4852122859854333e-12
5453	7.72146e-11	Fe	10	257.263A	-27.811	2.4737937727384788e-12
5454	1.37638e-10	F	6	144.324A	-27.811999999999998	2.4681042049450286e-12
5455	6.16612e-12	Ni	7	3221.55A	-27.811999999999998	2.4681042049450286e-12
5456	4.67501e-11	Fe	6	424.907A	-27.811999999999998	2.4681042049450286e-12
5457	2.28691e-12	N	1	8686.15A	-27.813000000000002	2.4624277227943402e-12
5458	3.76046e-11	B	3	528.246A	-27.813000000000002	2.4624277227943402e-12
5459	1.25925e-11	C	5	1577.49A	-27.815	2.4511138951060767e-12
5460	5.06746e-11	Ar	4	392.000A	-27.816999999999997	2.4398520497342173e-12
5461	1.52277e-11	P	2	1304.49A	-27.816999999999997	2.4398520497342173e-12
5462	1.57525e-11	Si	6	1261.03A	-27.816999999999997	2.4398520497342173e-12
5463	1.9103799999999998e-12	N	1	1.03982m	-27.82	2.423056226363741e-12
5464	6.46566e-14	V	4	30.7230m	-27.82	2.423056226363741e-12
5465	4.598e-11	Mn	6	432.024A	-27.820999999999998	2.417483351688753e-12
5466	6.08721e-11	S	10	326.331A	-27.822	2.4119232942698218e-12
5467	4.07519e-12	Fe	2	4874.48A	-27.823	2.4063760246280973e-12
5468	7.58875e-12	Fe	2	2617.62A	-27.823	2.4063760246280973e-12
5469	6.40396e-12	Al	7	3101.90A	-27.824	2.4008415133525083e-12
5470	2.1971799999999997e-12	Fe	5	9040.91A	-27.825	2.3953197310996458e-12
5471	6.09403e-10	Ca	12	32.5966A	-27.828000000000003	2.3788304660543536e-12
5472	6.40025e-11	Ca	4	310.370A	-27.83	2.367900732871387e-12
5473	1.20793e-10	S	9	164.450A	-27.83	2.367900732871387e-12
5474	9.726260000000001e-12	Fe	9	2042.35A	-27.831999999999997	2.3570212172508354e-12
5475	1.51575e-11	N	1	1310.54A	-27.834	2.346191688463959e-12
5476	3.7887900000000003e-10	Ne	9	52.4296A	-27.834	2.346191688463959e-12
5477	1.91891e-10	F	8	103.520A	-27.834	2.346191688463959e-12
5478	1.04554e-10	S	10	189.992A	-27.835	2.340795597320429e-12
5479	2.29426e-11	B	5	865.833A	-27.839000000000002	2.319335054289421e-12
5480	4.23224e-12	Li	2	4693.60A	-27.840999999999998	2.3086786776930128e-12
5481	1.51789e-11	O	5	1308.69A	-27.842	2.3033688640800804e-12
5482	3.80541e-12	Fe	2	5220.06A	-27.843000000000004	2.298071262699553e-12
5483	4.7918e-11	Fe	6	414.551A	-27.843000000000004	2.298071262699553e-12
5484	1.75994e-12	O	1	1.12870m	-27.846	2.282251451401904e-12
5485	1.17132e-10	Ni	13	169.590A	-27.846999999999998	2.277002418722806e-12
5486	2.89465e-11	Ar	9	686.248A	-27.851	2.2561267350686473e-12
5487	4.54217e-11	B	5	437.334A	-27.851999999999997	2.2509377875697704e-12
5488	2.27617e-12	C	1	8727.13A	-27.853	2.2457607743189322e-12
5489	3.53014e-12	Co	3	5627.10A	-27.854	2.2405956678681973e-12
5490	4.01515e-12	Fe	2	4947.37A	-27.855999999999998	2.230301065890372e-12
5491	9.18963e-11	Fe	9	216.162A	-27.857	2.2251715157823265e-12
5492	1.5216e-11	P	2	1305.50A	-27.859	2.214947781346024e-12
5493	2.53328e-12	B	3	7841.40A	-27.86	2.209853542812563e-12
5494	3.29837e-10	S	9	60.2250A	-27.861	2.2047710207025834e-12
5495	3.97129e-11	Ne	9	500.202A	-27.862	2.199700188069095e-12
5496	3.832369999999999e-12	He	1	5183.33A	-27.862	2.199700188069095e-12
5497	8.52803e-11	Fe	9	232.931A	-27.863000000000003	2.194641018026995e-12
5498	3.97795e-15	O	2	499.364m	-27.864	2.1895934837531377e-12
5499	7.49101e-13	C	5	2.65177m	-27.866	2.1795332155254817e-12
5500	3.7037400000000005e-12	Ni	4	5363.34A	-27.866999999999997	2.1745204282331596e-12
5501	3.86919e-11	C	3	513.401A	-27.866999999999997	2.1745204282331596e-12
5502	5.64123e-10	Ca	11	35.2130A	-27.869	2.164529414404837e-12
5503	7.32762e-11	C	3	271.090A	-27.871	2.1545843051153087e-12
5504	2.28242e-12	N	1	8703.25A	-27.871	2.1545843051153087e-12
5505	8.33429e-12	Fe	9	2383.46A	-27.874000000000002	2.139752251085861e-12
5506	1.61647e-12	N	1	1.22888m	-27.874000000000002	2.139752251085861e-12
5507	4.96083e-11	Mn	6	400.426A	-27.877	2.1250223001982046e-12
5508	3.5018899999999997e-13	Fe	2	5.67249m	-27.881999999999998	2.1006973710759463e-12
5509	8.74724e-11	P	9	227.094A	-27.881999999999998	2.1006973710759463e-12
5510	3.14228e-10	F	8	63.2167A	-27.883000000000003	2.095865901194319e-12
5511	4.59866e-12	Fe	2	4319.62A	-27.886	2.0814380618142973e-12
5512	2.52271e-12	Fe	2	7874.25A	-27.886	2.0814380618142973e-12
5513	4.42156e-12	Fe	2	4492.63A	-27.886	2.0814380618142973e-12
5514	1.13841e-12	Fe	2	1.74494m	-27.886	2.0814380618142973e-12
5515	1.07572e-10	Cl	7	184.662A	-27.889	2.067109542981942e-12
5516	5.16995e-11	Fe	8	384.229A	-27.89	2.0623553229612864e-12
5517	2.6101099999999997e-12	S	12	7610.59A	-27.89	2.0623553229612864e-12
5518	1.0763e-10	Cl	7	184.562A	-27.89	2.0623553229612864e-12
5519	2.1175599999999997e-12	Cl	2	9380.83A	-27.891	2.057612037343269e-12
5520	7.51323e-11	Fe	7	264.393A	-27.891	2.057612037343269e-12
5521	1.1349799999999998e-10	N	4	175.020A	-27.892	2.052879660979428e-12
5522	2.662e-11	Be	3	746.224A	-27.892	2.052879660979428e-12
5523	6.72854e-13	Fe	5	2.95227m	-27.895	2.038747736795595e-12
5524	1.0796700000000002e-10	Cl	7	183.987A	-27.896	2.0340587471190454e-12
5525	2.14344e-12	Fe	2	9267.56A	-27.9	2.0154103844341205e-12
5526	8.85182e-11	Ne	9	224.411A	-27.9	2.0154103844341205e-12
5527	4.57967e-12	O	8	4337.53A	-27.901999999999997	2.006150414852252e-12
5528	3.67394e-14	Ti	3	54.0686m	-27.904	1.9969329909659338e-12
5529	1.6214099999999998e-14	Fe	5	122.513m	-27.904	1.9969329909659338e-12
5530	9.49563e-12	Mg	3	2091.96A	-27.905	1.9923401725360685e-12
5531	1.3338699999999998e-13	Fe	4	14.8924m	-27.905	1.9923401725360685e-12
5532	1.97506e-13	Ne	7	10.0576m	-27.905	1.9923401725360685e-12
5533	2.33729e-11	S	8	849.891A	-27.906	1.9877579172954835e-12
5534	3.05986e-11	Si	10	649.195A	-27.906	1.9877579172954835e-12
5535	1.50887e-12	O	1	1.31651m	-27.91	1.9695340431698747e-12
5536	2.58111e-11	B	4	769.608A	-27.912	1.9604848562295543e-12
5537	1.13614e-12	Fe	2	1.74842m	-27.913	1.95597586618337e-12
5538	5.3387e-12	Be	3	3720.84A	-27.916999999999998	1.9380433716537943e-12
5539	5.75903e-12	He	1	3449.27A	-27.918000000000003	1.9335859955898455e-12
5540	1.02069e-10	P	9	194.617A	-27.919	1.9291388712063948e-12
5541	5.99439e-11	S	10	331.384A	-27.92	1.924701974925183e-12
5542	2.27834e-12	N	1	8718.84A	-27.92	1.924701974925183e-12
5543	1.7805e-11	Si	4	1115.67A	-27.92	1.924701974925183e-12
5544	1.8465e-12	N	1	1.07579m	-27.924	1.9070562011540797e-12
5545	1.24176e-10	Ni	13	159.970A	-27.924	1.9070562011540797e-12
5546	3.99415e-12	Fe	2	4973.39A	-27.924	1.9070562011540797e-12
5547	5.23366e-11	Mg	9	379.552A	-27.925	1.902670093604616e-12
5548	3.1314e-12	Mn	5	6343.62A	-27.926	1.898294073822599e-12
5549	5.10287e-10	Ar	11	38.9280A	-27.928	1.889572204809304e-12
5550	1.3082899999999999e-12	N	5	1.51835m	-27.928	1.889572204809304e-12
5551	1.4955e-11	Si	6	1328.28A	-27.928	1.889572204809304e-12
5552	1.6025000000000002e-10	Ne	9	123.959A	-27.930999999999997	1.876564481246262e-12
5553	1.52669e-11	O	5	1301.15A	-27.933000000000003	1.8679424506419612e-12
5554	1.8905900000000003e-12	N	1	1.05070m	-27.934	1.8636463022223515e-12
5555	3.84026e-12	Mg	1	5172.68A	-27.935	1.8593600346699157e-12
5556	9.211839999999999e-12	S	10	2156.40A	-27.936	1.8550836252592746e-12
5557	7.43596e-11	Fe	10	267.140A	-27.94	1.8380761163543676e-12
5558	4.02709e-10	Ne	9	49.3271A	-27.943	1.8254228893707455e-12
5559	9.47138e-13	Co	3	2.09731m	-27.944000000000003	1.8212245332283375e-12
5560	1.88815e-12	N	1	1.05206m	-27.945	1.8170358330371216e-12
5561	5.15469e-12	Si	2	3853.66A	-27.945	1.8170358330371216e-12
5562	1.27937e-11	S	9	1552.67A	-27.945999999999998	1.8128567665890122e-12
5563	1.06756e-10	Cl	10	186.073A	-27.945999999999998	1.8128567665890122e-12
5564	4.75545e-12	Fe	2	4177.20A	-27.945999999999998	1.8128567665890122e-12
5565	1.3739400000000001e-09	F	8	14.4580A	-27.947	1.808687311727e-12
5566	4.86947e-11	Be	3	407.939A	-27.948	1.8045274463450656e-12
5567	1.39941e-11	Si	5	1419.49A	-27.948	1.8045274463450656e-12
5568	7.55793e-12	Fe	2	2628.29A	-27.949	1.800377148388016e-12
5569	1.45693e-11	Cl	1	1363.45A	-27.95	1.7962363958513996e-12
5570	5.89038e-11	Fe	10	337.236A	-27.951	1.7921051667813295e-12
5571	7.37323e-11	Fe	7	269.413A	-27.951	1.7921051667813295e-12
5572	3.96852e-12	Fe	2	5005.51A	-27.951999999999998	1.7879834392744696e-12
5573	7.7924e-12	Fe	5	2549.21A	-27.954	1.7797684015886118e-12
5574	1.4969899999999998e-10	Ne	9	132.696A	-27.954	1.7797684015886118e-12
5575	2.64803e-11	Cl	8	750.159A	-27.955	1.7756750478543314e-12
5576	4.42539e-12	Fe	2	4488.75A	-27.956	1.7715911085723768e-12
5577	2.55126e-14	Fe	5	77.8613m	-27.956999999999997	1.7675165620901378e-12
5578	8.70614e-11	S	10	228.166A	-27.958000000000002	1.763451386804731e-12
5579	9.157989999999999e-12	Fe	12	2169.09A	-27.96	1.755349063661497e-12
5580	6.395389999999999e-10	Ca	12	31.0606A	-27.961	1.751311872845944e-12
5581	3.1376e-10	Mg	10	63.3109A	-27.962	1.747283967311589e-12
5582	4.80226e-11	Fe	6	413.648A	-27.963	1.7432653257028915e-12
5583	2.6367400000000003e-12	Fe	4	7533.72A	-27.964000000000002	1.7392559267134142e-12
5584	7.59977e-12	Fe	2	2613.82A	-27.964000000000002	1.7392559267134142e-12
5585	3.13859e-11	Ne	9	632.911A	-27.965	1.7352557490857368e-12
5586	1.88295e-12	N	1	1.05496m	-27.965999999999998	1.7312647716113015e-12
5587	1.05137e-11	F	4	1889.39A	-27.971999999999998	1.7075109284362284e-12
5588	6.36775e-11	Fe	9	311.954A	-27.974	1.6996656283523476e-12
5589	2.03438e-11	S	8	976.439A	-27.974	1.6996656283523476e-12
5590	3.4023699999999998e-12	Fe	4	5838.41A	-27.976	1.6918563741481182e-12
5591	3.28409e-11	Fe	9	604.869A	-27.976	1.6918563741481182e-12
5592	8.38552e-11	O	3	236.890A	-27.976	1.6918563741481182e-12
5593	1.77578e-10	Ne	9	111.864A	-27.978	1.6840830002077392e-12
5594	9.94244e-12	Fe	4	1997.95A	-27.979	1.6802097167897478e-12
5595	1.9179e-11	Cr	3	1035.74A	-27.98	1.676345341676401e-12
5596	1.0147700000000001e-12	Co	3	1.95752m	-27.98	1.676345341676401e-12
5597	8.520739999999999e-12	Fe	2	2331.31A	-27.983	1.6648054615145069e-12
5598	2.41891e-11	Ca	9	821.215A	-27.984	1.6609765152051541e-12
5599	1.2072299999999999e-12	Si	1	1.64545m	-27.984	1.6609765152051541e-12
5600	6.4227300000000004e-12	Al	1	3092.84A	-27.984	1.6609765152051541e-12
5601	4.68059e-11	Fe	6	424.401A	-27.987	1.6495424333005287e-12
5602	1.53929e-11	Si	6	1290.49A	-27.987	1.6495424333005287e-12
5603	4.51453e-12	Co	3	4400.11A	-27.988000000000003	1.645748590981929e-12
5604	3.22601e-12	Mn	5	6157.60A	-27.989	1.641963474258557e-12
5605	9.25666e-11	Ne	9	214.596A	-27.989	1.641963474258557e-12
5606	2.90419e-10	F	8	68.3994A	-27.991999999999997	1.6306602772071784e-12
5607	8.67596e-14	Fe	2	22.8960m	-27.995	1.619434890816964e-12
5608	4.68548e-11	Fe	6	423.958A	-27.997	1.6119942633672885e-12
5609	2.14099e-11	K	8	927.816A	-27.998	1.608286779443129e-12
5610	7.39556e-11	C	3	268.600A	-27.998	1.608286779443129e-12
5611	6.564130000000001e-12	Ni	7	3026.21A	-27.999000000000002	1.6045878224953741e-12
5612	3.77015e-12	Fe	2	5268.87A	-27.999000000000002	1.6045878224953741e-12
5613	4.4449300000000005e-12	Co	3	4469.02A	-28.0	1.600897372912535e-12
5614	1.22639e-11	B	5	1619.76A	-28.002	1.5935419176209691e-12
5615	3.1409e-12	Fe	5	6324.44A	-28.004	1.5862202575766445e-12
5616	2.19898e-12	Fe	2	9033.50A	-28.005	1.5825720522208537e-12
5617	1.1382e-11	N	1	1745.25A	-28.006	1.5789322375045304e-12
5618	6.09924e-12	Li	2	3256.87A	-28.006	1.5789322375045304e-12
5619	1.93983e-11	Si	2	1024.03A	-28.008000000000003	1.5716777028429686e-12
5620	3.00847e-11	Cr	5	660.284A	-28.011	1.560858349638712e-12
5621	1.3376e-14	He	1	148.508m	-28.011999999999997	1.5572684750525165e-12
5622	1.25543e-10	Ne	9	158.228A	-28.013	1.553686856948729e-12
5623	1.33574e-11	S	1	1487.15A	-28.015	1.5465483142746356e-12
5624	7.4899e-12	Li	2	2652.17A	-28.015	1.5465483142746356e-12
5625	4.0451e-12	He	1	4910.75A	-28.017	1.5394425702248481e-12
5626	9.37923e-11	Fe	11	211.792A	-28.017	1.5394425702248481e-12
5627	1.85404e-10	Ne	9	107.141A	-28.018	1.5359019505644822e-12
5628	6.24397e-11	Fe	7	318.138A	-28.02	1.5288451221126666e-12
5629	7.32467e-11	Be	4	271.199A	-28.022	1.521820716842409e-12
5630	2.4604899999999997e-13	Fe	7	8.07339m	-28.022	1.521820716842409e-12
5631	2.45984e-11	Cl	8	807.552A	-28.024	1.5148285857827093e-12
5632	1.7453400000000001e-12	Na	1	1.13814m	-28.024	1.5148285857827093e-12
5633	9.00618e-13	Na	1	2.20565m	-28.025	1.5113445767156456e-12
5634	1.8600999999999998e-13	Ni	2	10.6793m	-28.026	1.5078685806470652e-12
5635	1.46964e-11	Cl	1	1351.66A	-28.026	1.5078685806470652e-12
5636	1.31205e-11	Fe	7	1514.00A	-28.026999999999997	1.5044005791476079e-12
5637	3.96432e-11	C	5	501.081A	-28.029	1.497488486350295e-12
5638	5.92091e-12	Ni	7	3354.97A	-28.029	1.497488486350295e-12
5639	2.11621e-12	N	1	9386.80A	-28.03	1.494044358405224e-12
5640	7.4514e-11	Fe	11	266.587A	-28.031	1.4906081517346258e-12
5641	3.4043e-12	N	4	5835.10A	-28.035	1.4769421740562281e-12
5642	5.77289e-12	Fe	2	3440.99A	-28.037	1.4701562411705151e-12
5643	9.26769e-11	Ne	9	214.341A	-28.038	1.4667749756449439e-12
5644	1.00613e-11	P	10	1974.34A	-28.039	1.4634014868142805e-12
5645	1.6869400000000002e-10	Ne	9	117.754A	-28.04	1.4600357567926348e-12
5646	5.1991e-11	Fe	8	382.075A	-28.044	1.4466500685158258e-12
5647	8.4822e-11	O	3	234.190A	-28.044	1.4466500685158258e-12
5648	9.03839e-12	Ca	2	2197.79A	-28.045	1.4433228656871364e-12
5649	9.88908e-11	F	8	200.873A	-28.046999999999997	1.4366913994923213e-12
5650	1.52398e-11	O	5	1303.46A	-28.048000000000002	1.4333871009667867e-12
5651	1.09725e-11	P	2	1810.39A	-28.052	1.4202457290351343e-12
5652	4.82857e-13	Fe	2	4.11394m	-28.054000000000002	1.4137202926519336e-12
5653	1.52928e-11	Si	3	1298.95A	-28.055999999999997	1.4072248379255359e-12
5654	7.75097e-11	Be	4	256.283A	-28.057	1.4039883106109856e-12
5655	7.64694e-11	Si	9	259.770A	-28.063000000000002	1.384724868821623e-12
5656	7.52098e-11	Fe	7	264.121A	-28.064	1.3815400900000173e-12
5657	2.90184e-14	Si	1	68.4548m	-28.07	1.3625846493441125e-12
5658	2.3039799999999998e-10	O	7	86.2180A	-28.073	1.3532046825956484e-12
5659	9.8838e-11	C	4	200.980A	-28.073	1.3532046825956484e-12
5660	2.42239e-12	N	1	8200.36A	-28.074	1.3500923981906526e-12
5661	1.5404e-11	P	2	1289.57A	-28.078000000000003	1.337714676684181e-12
5662	9.96612e-11	C	4	199.320A	-28.079	1.3346380183041809e-12
5663	1.76319e-12	N	1	1.12662m	-28.08	1.3315684360420944e-12
5664	1.7448399999999998e-10	Ne	9	113.847A	-28.08	1.3315684360420944e-12
5665	7.53669e-11	Ca	5	263.570A	-28.081	1.3285059136232913e-12
5666	1.6271e-10	Ne	9	122.085A	-28.081999999999997	1.3254504348106044e-12
5667	4.0040100000000004e-10	Ne	9	49.6114A	-28.083000000000002	1.3224019834041565e-12
5668	4.21085e-12	Co	3	4717.44A	-28.083000000000002	1.3224019834041565e-12
5669	2.59033e-10	F	8	76.6871A	-28.086	1.3132986321823516e-12
5670	2.82842e-10	F	8	70.2316A	-28.088	1.307264573074656e-12
5671	1.5941e-12	N	1	1.24613m	-28.088	1.307264573074656e-12
5672	1.77076e-11	Si	3	1121.81A	-28.089000000000002	1.3042579479895433e-12
5673	4.11153e-10	Ne	9	48.3140A	-28.090999999999998	1.2982654270525916e-12
5674	1.89356e-11	S	2	1049.05A	-28.092	1.2952794994289813e-12
5675	1.85338e-12	N	1	1.07180m	-28.092	1.2952794994289813e-12
5676	5.5822e-11	Fe	11	355.853A	-28.095	1.2863628580735548e-12
5677	1.27879e-10	Ne	9	155.338A	-28.096	1.283404305598944e-12
5678	2.8229e-11	Al	9	703.691A	-28.098000000000003	1.2775075984454565e-12
5679	4.39976e-12	Fe	2	4514.90A	-28.099	1.2745694125028355e-12
5680	4.98733e-14	Si	8	39.8299m	-28.1	1.2716379842003495e-12
5681	3.13859e-11	F	8	632.911A	-28.101	1.2687132979958787e-12
5682	5.7539699999999996e-12	Fe	2	3452.31A	-28.101	1.2687132979958787e-12
5683	2.21485e-11	Fe	3	896.877A	-28.101999999999997	1.2657953383830172e-12
5684	1.92287e-11	Cr	3	1033.06A	-28.101999999999997	1.2657953383830172e-12
5685	5.31235e-11	O	7	373.930A	-28.105	1.25708166456457e-12
5686	1.63763e-12	N	1	1.21300m	-28.105999999999998	1.2541904569662399e-12
5687	6.49909e-11	N	3	305.650A	-28.105999999999998	1.2541904569662399e-12
5688	1.08776e-11	S	11	1826.19A	-28.105999999999998	1.2541904569662399e-12
5689	4.72806e-12	Mn	5	4201.40A	-28.107	1.2513058989608514e-12
5690	1.53227e-14	Si	1	129.641m	-28.107	1.2513058989608514e-12
5691	7.01702e-11	N	3	283.090A	-28.108	1.2484279752547753e-12
5692	2.5916099999999997e-12	K	1	7664.90A	-28.11	1.2426919697418045e-12
5693	1.3198200000000001e-12	Fe	4	1.50509m	-28.112	1.236982318780235e-12
5694	4.05598e-11	Be	3	489.757A	-28.113000000000003	1.2341373383943972e-12
5695	3.76114e-11	B	3	528.151A	-28.114	1.2312989012818926e-12
5696	4.4281e-11	Be	3	448.600A	-28.114	1.2312989012818926e-12
5697	4.65816e-12	Ti	8	4264.45A	-28.114	1.2312989012818926e-12
5698	6.42603e-11	Al	7	309.125A	-28.115	1.2284669923935906e-12
5699	1.69553e-11	Be	4	1171.58A	-28.115	1.2284669923935906e-12
5700	9.73963e-12	Mg	3	2039.55A	-28.116	1.2256415967149822e-12
5701	4.46354e-11	Na	5	445.038A	-28.116999999999997	1.2228226992661203e-12
5702	4.1194e-12	Cr	9	4822.17A	-28.116999999999997	1.2228226992661203e-12
5703	7.91246e-12	Fe	2	2510.53A	-28.116999999999997	1.2228226992661203e-12
5704	6.844880000000001e-10	Ca	12	29.0209A	-28.118000000000002	1.2200102851014617e-12
5705	2.57126e-11	Cl	8	772.559A	-28.118000000000002	1.2200102851014617e-12
5706	7.15905e-12	Fe	2	2774.73A	-28.119	1.2172043393099065e-12
5707	6.67847e-11	Fe	9	297.440A	-28.119	1.2172043393099065e-12
5708	1.6992e-10	N	6	116.905A	-28.119	1.2172043393099065e-12
5709	2.05244e-12	Fe	4	9678.45A	-28.123	1.206044942850347e-12
5710	2.17176e-10	P	6	91.4670A	-28.124000000000002	1.2032711164546556e-12
5711	4.64312e-11	Fe	6	427.826A	-28.125999999999998	1.197742587861597e-12
5712	9.76765e-11	C	4	203.370A	-28.13	1.186761617811799e-12
5713	3.7815800000000005e-10	Ne	9	52.5295A	-28.13	1.186761617811799e-12
5714	1.8662599999999998e-12	N	1	1.06440m	-28.131	1.1840321418329853e-12
5715	6.51684e-12	Ni	7	3048.17A	-28.131	1.1840321418329853e-12
5716	1.7543200000000001e-12	N	1	1.13232m	-28.131999999999998	1.1813089434747303e-12
5717	4.95793e-11	Na	5	400.660A	-28.134	1.1758813219005486e-12
5718	2.04043e-11	S	8	973.541A	-28.134	1.1758813219005486e-12
5719	1.33927e-11	S	1	1483.23A	-28.136	1.1704786379822838e-12
5720	9.26751e-13	Fe	4	2.14345m	-28.136	1.1704786379822838e-12
5721	5.67292e-12	Fe	2	3501.63A	-28.136	1.1704786379822838e-12
5722	1.43241e-11	C	5	1386.79A	-28.138	1.1651007771417956e-12
5723	4.69257e-12	Fe	2	4233.17A	-28.138	1.1651007771417956e-12
5724	2.37671e-11	Ar	5	835.797A	-28.14	1.1597476253274202e-12
5725	1.29828e-12	Fe	4	1.53006m	-28.14	1.1597476253274202e-12
5726	5.33572e-12	Be	3	3722.92A	-28.142	1.1544190690114861e-12
5727	1.06787e-11	B	5	1860.19A	-28.142	1.1544190690114861e-12
5728	1.7794900000000003e-10	Ne	9	111.630A	-28.144000000000002	1.1491149951879331e-12
5729	1.97997e-13	Cl	2	10.0327m	-28.144000000000002	1.1491149951879331e-12
5730	8.79861e-11	Mg	5	225.768A	-28.145	1.14647210403846e-12
5731	3.37537e-11	Ar	9	588.512A	-28.145	1.14647210403846e-12
5732	1.64887e-11	S	2	1204.73A	-28.145	1.14647210403846e-12
5733	4.62384e-11	Fe	8	429.609A	-28.146	1.1438352913699453e-12
5734	1.15581e-10	Ar	11	171.866A	-28.149	1.1359611846097272e-12
5735	1.62771e-12	N	1	1.22039m	-28.149	1.1359611846097272e-12
5736	1.39555e-11	Be	3	1423.41A	-28.151999999999997	1.128141282819184e-12
5737	7.71294e-11	Fe	11	257.547A	-28.151999999999997	1.128141282819184e-12
5738	4.53243e-12	Fe	2	4382.74A	-28.153000000000002	1.1255466298695447e-12
5739	7.23839e-13	Fe	4	2.74432m	-28.156	1.1177984213695504e-12
5740	1.70674e-11	N	1	1163.88A	-28.156	1.1177984213695504e-12
5741	4.6797e-12	Fe	2	4244.81A	-28.156999999999996	1.1152275563411558e-12
5742	1.7588099999999999e-12	N	1	1.12943m	-28.158	1.112662604138229e-12
5743	1.5547e-11	Ne	9	1277.70A	-28.159000000000002	1.1101035511616763e-12
5744	2.96142e-12	Li	1	6707.76A	-28.160999999999998	1.1050030886475126e-12
5745	4.33359e-12	Fe	2	4583.84A	-28.162	1.1024616520677388e-12
5746	6.657390000000001e-13	Co	2	2.98382m	-28.164	1.097396300890535e-12
5747	7.41777e-11	Fe	11	267.796A	-28.166999999999998	1.089841877892167e-12
5748	1.3190799999999999e-12	N	5	1.50593m	-28.168000000000003	1.0873353111294944e-12
5749	6.75049e-11	F	8	294.267A	-28.17	1.0823394591759094e-12
5750	4.1694300000000004e-10	Ne	9	47.6431A	-28.171	1.0798501474974785e-12
5751	3.61461e-11	Be	3	549.559A	-28.171	1.0798501474974785e-12
5752	1.83751e-11	Ne	9	1081.05A	-28.171999999999997	1.0773665610770338e-12
5753	2.96048e-12	Cr	5	6709.87A	-28.171999999999997	1.0773665610770338e-12
5754	2.27787e-11	Na	7	872.062A	-28.175	1.0699500218376654e-12
5755	9.05049e-11	Fe	9	219.485A	-28.176	1.0674892050743866e-12
5756	2.11437e-12	N	6	9394.98A	-28.176	1.0674892050743866e-12
5757	7.94951e-11	Fe	11	249.883A	-28.177	1.0650340480325993e-12
5758	1.7115400000000003e-10	Ne	9	116.062A	-28.178	1.0625845376953137e-12
5759	2.88058e-12	Cr	4	6895.98A	-28.178	1.0625845376953137e-12
5760	1.34963e-11	Fe	7	1471.84A	-28.178	1.0625845376953137e-12
5761	7.42736e-11	N	3	267.450A	-28.179000000000002	1.06014066107547e-12
5762	3.21288e-11	Ar	9	618.276A	-28.180999999999997	1.055269757189163e-12
5763	4.543119999999999e-12	Fe	2	4372.43A	-28.180999999999997	1.055269757189163e-12
5764	2.68018e-12	Ni	2	7411.61A	-28.182	1.0528427040976354e-12
5765	1.68842e-11	N	1	1176.51A	-28.183000000000003	1.0504212330733088e-12
5766	9.10629e-11	Fe	7	218.140A	-28.183000000000003	1.0504212330733088e-12
5767	6.25577e-12	Fe	2	3175.38A	-28.184	1.0480053312778111e-12
5768	3.01938e-11	Cr	5	657.898A	-28.185	1.0455949859022538e-12
5769	1.61642e-12	N	1	1.22892m	-28.186999999999998	1.0407909133226996e-12
5770	2.0132400000000002e-10	F	8	98.6690A	-28.186999999999998	1.0407909133226996e-12
5771	9.25343e-11	Fe	9	214.671A	-28.186999999999998	1.0407909133226996e-12
5772	3.95688e-12	Fe	2	5020.23A	-28.191	1.031248884874247e-12
5773	1.51011e-11	N	1	1315.43A	-28.191999999999997	1.0288770782559789e-12
5774	2.22532e-12	Ca	2	8926.56A	-28.193	1.026510726641541e-12
5775	6.01727e-11	S	10	330.124A	-28.194000000000003	1.0241498174847981e-12
5776	1.12624e-12	Co	3	1.76378m	-28.194000000000003	1.0241498174847981e-12
5777	3.69471e-12	Fe	2	5376.45A	-28.195	1.0217943382684448e-12
5778	1.61519e-12	N	1	1.22985m	-28.195	1.0217943382684448e-12
5779	1.7693299999999999e-12	N	1	1.12271m	-28.195999999999998	1.0194442765039565e-12
5780	4.1341199999999994e-10	Ne	9	48.0500A	-28.195999999999998	1.0194442765039565e-12
5781	7.885530000000001e-12	Fe	2	2519.10A	-28.195999999999998	1.0194442765039565e-12
5782	1.9553400000000003e-10	F	8	101.591A	-28.197	1.0170996197315313e-12
5783	8.75701e-11	Fe	10	226.841A	-28.198	1.0147603555200406e-12
5784	3.36975e-12	Mn	6	5894.94A	-28.2	1.0100979551982125e-12
5785	2.64967e-12	Co	3	7496.94A	-28.203000000000003	1.0031444897845057e-12
5786	4.0124199999999996e-12	Fe	2	4950.74A	-28.204	1.0008373214812493e-12
5787	3.16366e-11	Be	4	627.894A	-28.205	9.985354595178411e-13
5788	3.13102e-11	N	2	634.441A	-28.205	9.985354595178411e-13
5789	5.4527199999999994e-12	Fe	9	3643.04A	-28.206	9.962388916900298e-13
5790	7.22004e-11	Fe	4	275.130A	-28.206999999999997	9.93947605821658e-13
5791	3.2726699999999997e-10	Ne	9	60.6980A	-28.206999999999997	9.93947605821658e-13
5792	4.414869999999999e-12	Be	3	4499.44A	-28.208000000000002	9.916615897645313e-13
5793	3.9386099999999995e-12	Fe	2	5043.52A	-28.208000000000002	9.916615897645313e-13
5794	9.3801e-11	Ne	9	211.772A	-28.209	9.89380831398453e-13
5795	9.16032e-11	Ne	9	216.853A	-28.21	9.871053186310447e-13
5796	9.87174e-12	Sc	3	2012.25A	-28.21	9.871053186310447e-13
5797	3.00222e-11	Cr	5	661.658A	-28.212	9.825699816618494e-13
5798	1.7694400000000002e-10	Ne	9	112.264A	-28.214000000000002	9.780554826731899e-13
5799	4.7063e-11	Fe	6	422.082A	-28.214000000000002	9.780554826731899e-13
5800	8.98291e-12	S	10	2211.36A	-28.215	9.75806017485045e-13
5801	2.73768e-11	Be	3	725.595A	-28.215	9.75806017485045e-13
5802	3.3910500000000004e-10	Be	4	58.5791A	-28.215999999999998	9.735617259232662e-13
5803	7.40046e-12	V	2	2684.22A	-28.22	9.646360583697064e-13
5804	8.79897e-11	Mg	5	225.759A	-28.22	9.646360583697064e-13
5805	1.0303899999999999e-10	S	10	192.787A	-28.221999999999998	9.60203958273832e-13
5806	1.79647e-11	B	4	1105.75A	-28.225	9.535939607190392e-13
5807	2.43022e-11	O	7	817.394A	-28.226	9.51400755470192e-13
5808	1.43063e-12	Mn	12	1.38851m	-28.226999999999997	9.49212594453441e-13
5809	2.05253e-11	S	3	967.805A	-28.226999999999997	9.49212594453441e-13
5810	5.809919999999999e-14	Fe	5	34.1906m	-28.226999999999997	9.49212594453441e-13
5811	1.8699099999999997e-12	N	1	1.06232m	-28.226999999999997	9.49212594453441e-13
5812	1.80406e-11	O	4	1101.10A	-28.228	9.470294660673591e-13
5813	9.26517e-11	Fe	12	214.399A	-28.229	9.448513587372478e-13
5814	4.18546e-12	V	8	4746.06A	-28.230999999999998	9.405101610790098e-13
5815	2.57159e-11	Ca	8	772.457A	-28.234	9.340357346705143e-13
5816	1.89257e-11	B	5	1049.60A	-28.236	9.297442302909457e-13
5817	2.475e-12	Fe	4	8026.05A	-28.238000000000003	9.25472443582928e-13
5818	2.20818e-12	Fe	4	8995.84A	-28.238000000000003	9.25472443582928e-13
5819	1.13985e-11	N	1	1742.73A	-28.239	9.233439160287065e-13
5820	9.54492e-12	Be	3	2081.16A	-28.241	9.1910153609355e-13
5821	2.30646e-11	P	9	861.254A	-28.241999999999997	9.169876612199467e-13
5822	4.53187e-12	He	1	4383.28A	-28.243000000000002	9.148786481236247e-13
5823	1.37947e-11	Cr	11	1440.01A	-28.246	9.085806678092272e-13
5824	3.74221e-11	Ca	9	530.822A	-28.247	9.064909902612017e-13
5825	1.44462e-11	S	3	1375.06A	-28.248	9.044061188381679e-13
5826	4.40365e-11	Ar	3	451.091A	-28.248	9.044061188381679e-13
5827	2.83084e-11	Cl	8	701.715A	-28.248	9.044061188381679e-13
5828	1.58644e-12	Fe	2	1.25214m	-28.25	9.002507501773834e-13
5829	1.47737e-11	Si	6	1344.58A	-28.25	9.002507501773834e-13
5830	6.44592e-11	Si	8	308.171A	-28.250999999999998	8.981802309082819e-13
5831	7.82199e-11	Fe	8	253.956A	-28.252	8.961144737013459e-13
5832	1.7336400000000002e-13	Fe	6	11.4582m	-28.253	8.94053467604144e-13
5833	6.12911e-11	Ne	9	324.100A	-28.256	8.878988468240607e-13
5834	2.5914799999999998e-12	Fe	2	7665.30A	-28.256	8.878988468240607e-13
5835	3.97818e-12	Fe	2	4993.36A	-28.258000000000003	8.838193221888386e-13
5836	6.68323e-12	O	1	2972.29A	-28.259	8.817865941554148e-13
5837	9.29252e-12	B	3	2137.68A	-28.261	8.777351527702544e-13
5838	4.13703e-12	Li	2	4801.63A	-28.261	8.777351527702544e-13
5839	9.28537e-12	Al	8	2139.33A	-28.261999999999997	8.757164179381862e-13
5840	6.94935e-11	S	11	285.846A	-28.265	8.69688028520099e-13
5841	1.02459e-12	Ni	2	1.93877m	-28.265	8.69688028520099e-13
5842	1.05052e-13	Fe	4	18.9092m	-28.266	8.676878015602181e-13
5843	2.0222900000000003e-12	N	1	9822.75A	-28.266	8.676878015602181e-13
5844	4.64694e-11	Fe	6	427.474A	-28.268	8.637011382428728e-13
5845	4.70634e-11	P	9	422.079A	-28.271	8.577554614284244e-13
5846	3.10694e-12	Mn	5	6393.57A	-28.272	8.557826786112873e-13
5847	3.58591e-12	Sc	6	5539.58A	-28.276999999999997	8.459866152949945e-13
5848	4.2185599999999994e-10	Ne	9	47.0882A	-28.281999999999996	8.363026865882178e-13
5849	3.64547e-11	C	2	544.909A	-28.281999999999996	8.363026865882178e-13
5850	3.00374e-11	Be	3	661.323A	-28.283	8.343792437840286e-13
5851	7.17245e-11	Cl	10	276.955A	-28.284000000000002	8.324602247755368e-13
5852	3.96186e-11	Ne	9	501.392A	-28.284000000000002	8.324602247755368e-13
5853	7.83107e-11	Mg	7	253.662A	-28.285	8.305456193882945e-13
5854	1.13286e-11	Mg	2	1753.47A	-28.285999999999998	8.28635417471248e-13
5855	3.5751300000000003e-12	Fe	2	5556.29A	-28.287	8.267296088966899e-13
5856	1.78053e-11	Si	4	1115.65A	-28.289	8.229311313806697e-13
5857	1.37752e-10	F	6	144.204A	-28.289	8.229311313806697e-13
5858	3.96764e-12	Fe	2	5006.62A	-28.289	8.229311313806697e-13
5859	9.28315e-11	P	9	213.984A	-28.291	8.191501062835419e-13
5860	1.01178e-10	F	8	196.332A	-28.291	8.191501062835419e-13
5861	5.22609e-12	Fe	9	3801.01A	-28.291	8.191501062835419e-13
5862	1.7805e-11	Si	4	1115.67A	-28.293000000000003	8.153864534187121e-13
5863	2.2088e-12	Fe	4	8993.33A	-28.294	8.135111166158987e-13
5864	7.48163e-11	Ne	3	265.510A	-28.295	8.116400929680365e-13
5865	1.07955e-11	Ca	2	1840.06A	-28.295	8.116400929680365e-13
5866	2.94226e-11	Cl	8	675.142A	-28.299	8.041989318684704e-13
5867	8.7554e-12	Fe	2	2268.82A	-28.3	8.023493256511999e-13
5868	4.2764599999999993e-10	Ne	9	46.4507A	-28.304000000000002	7.949933428183765e-13
5869	4.7777e-12	F	2	4157.75A	-28.304000000000002	7.949933428183765e-13
5870	5.5276400000000005e-12	Li	2	3593.66A	-28.307	7.89520647140741e-13
5871	1.15643e-12	N	6	1.71774m	-28.307	7.89520647140741e-13
5872	3.98591e-12	Ni	13	4983.66A	-28.308000000000003	7.877048000415323e-13
5873	2.04123e-11	S	8	973.162A	-28.309	7.858931292747726e-13
5874	8.0328e-11	Fe	11	247.292A	-28.31	7.84085625235151e-13
5875	2.31083e-11	Fe	3	859.623A	-28.315	7.751102713022247e-13
5876	1.14319e-11	Mg	2	1737.63A	-28.316	7.733275671477504e-13
5877	1.60957e-11	S	2	1234.15A	-28.316999999999997	7.715489630990544e-13
5878	2.87299e-11	Ca	9	691.421A	-28.320999999999998	7.644753596874321e-13
5879	4.07979e-12	F	2	4868.99A	-28.322	7.627171151509181e-13
5880	1.50912e-11	N	1	1316.29A	-28.322	7.627171151509181e-13
5881	2.70369e-13	Ni	3	7.34716m	-28.323	7.609629144646227e-13
5882	3.9256e-12	Fe	3	5060.24A	-28.323	7.609629144646227e-13
5883	6.79382e-11	Ar	6	292.390A	-28.323	7.609629144646227e-13
5884	5.1143e-11	O	2	388.410A	-28.324	7.592127483279481e-13
5885	1.13819e-11	N	1	1745.26A	-28.324	7.592127483279481e-13
5886	5.86475e-12	Fe	2	3387.09A	-28.324	7.592127483279481e-13
5887	2.66005e-12	Fe	4	7467.71A	-28.326	7.557244826079829e-13
5888	1.1183e-11	Be	2	1776.31A	-28.326999999999998	7.539863645302547e-13
5889	2.00015e-12	N	1	9931.47A	-28.326999999999998	7.539863645302547e-13
5890	8.67778e-11	Ti	5	228.912A	-28.328000000000003	7.522522440131617e-13
5891	4.699730000000001e-12	Ca	1	4226.73A	-28.329	7.505221118625944e-13
5892	9.38186e-11	Fe	12	211.733A	-28.329	7.505221118625944e-13
5893	8.99508e-13	Na	1	2.20837m	-28.329	7.505221118625944e-13
5894	3.55315e-12	Mn	6	5590.66A	-28.33	7.48795958905552e-13
5895	3.6326100000000003e-13	Fe	5	5.46837m	-28.33	7.48795958905552e-13
5896	1.8918099999999998e-12	N	1	1.05003m	-28.33	7.48795958905552e-13
5897	2.6159e-12	Fe	5	7593.75A	-28.331999999999997	7.453555539855197e-13
5898	1.72555e-11	V	3	1151.20A	-28.333000000000002	7.436412837818395e-13
5899	5.89776e-12	Sc	2	3368.13A	-28.334	7.419309562902306e-13
5900	4.12007e-11	S	3	482.139A	-28.338	7.35128892397198e-13
5901	2.4081599999999997e-12	Ca	2	8248.80A	-28.339000000000002	7.334381428624852e-13
5902	5.2948e-11	Ne	9	375.169A	-28.339000000000002	7.334381428624852e-13
5903	1.25876e-13	Cr	5	15.7810m	-28.339000000000002	7.334381428624852e-13
5904	1.11239e-11	P	10	1785.75A	-28.339000000000002	7.334381428624852e-13
5905	6.36038e-12	Fe	9	3123.16A	-28.340999999999998	7.300683006975688e-13
5906	1.42349e-11	F	8	1395.48A	-28.342	7.283891902007854e-13
5907	7.1869e-12	Fe	5	2763.98A	-28.343000000000004	7.267139415509735e-13
5908	1.98584e-12	N	1	1.00030m	-28.343000000000004	7.267139415509735e-13
5909	8.51529e-12	Fe	2	2332.80A	-28.344	7.250425458661495e-13
5910	2.22894e-12	Ca	2	8912.07A	-28.346	7.217112779655099e-13
5911	4.59163e-12	Ni	2	4326.24A	-28.348000000000003	7.183953158505584e-13
5912	3.87991e-11	Ne	9	511.982A	-28.35	7.150945891976088e-13
5913	6.60813e-12	Ti	8	3006.06A	-28.35	7.150945891976088e-13
5914	1.7174700000000002e-12	N	1	1.15661m	-28.351999999999997	7.118090280060722e-13
5915	1.03611e-11	Fe	9	1917.21A	-28.353	7.1017191267112e-13
5916	1.77586e-11	Si	3	1118.58A	-28.355	7.069089691237302e-13
5917	2.47032e-11	Cl	10	804.125A	-28.358	7.020426420094747e-13
5918	4.67194e-11	Mn	6	425.186A	-28.359	7.004279887390048e-13
5919	4.88798e-13	Mg	9	4.06394m	-28.359	7.004279887390048e-13
5920	7.32951e-11	N	3	271.020A	-28.359	7.004279887390048e-13
5921	9.9339e-12	Ne	9	1999.66A	-28.361	6.972098144554415e-13
5922	8.709959999999999e-13	Co	3	2.28066m	-28.363000000000003	6.940064263395955e-13
5923	1.23038e-11	S	11	1614.49A	-28.364	6.924102558522803e-13
5924	2.56667e-11	K	8	773.940A	-28.364	6.924102558522803e-13
5925	4.33716e-12	Fe	2	4580.06A	-28.365	6.908177564552143e-13
5926	3.53095e-11	F	6	562.582A	-28.365	6.908177564552143e-13
5927	1.15157e-11	Al	2	1724.98A	-28.366	6.892289197051184e-13
5928	5.68689e-11	Fe	10	349.303A	-28.366	6.892289197051184e-13
5929	4.55778e-12	Fe	2	4358.36A	-28.366999999999997	6.876437371781497e-13
5930	2.57224e-11	Mg	8	772.262A	-28.366999999999997	6.876437371781497e-13
5931	1.46192e-10	Ne	9	135.879A	-28.368000000000002	6.860622004698116e-13
5932	2.34405e-11	Cl	8	847.443A	-28.372	6.797723444089187e-13
5933	4.99898e-10	Ar	11	39.7370A	-28.373	6.782089114015829e-13
5934	1.67741e-11	N	1	1184.24A	-28.373	6.782089114015829e-13
5935	3.4057e-13	Co	8	5.83272m	-28.373	6.782089114015829e-13
5936	8.52454e-11	Ne	9	233.027A	-28.377	6.719910547276406e-13
5937	7.73367e-11	O	7	256.857A	-28.381999999999998	6.64298836732791e-13
5938	6.11807e-11	Ne	9	324.685A	-28.381999999999998	6.64298836732791e-13
5939	1.45679e-11	Be	3	1363.57A	-28.381999999999998	6.64298836732791e-13
5940	1.88944e-12	N	1	1.05134m	-28.386	6.582085083899523e-13
5941	5.01984e-12	Ni	5	3957.19A	-28.386999999999997	6.566946708292066e-13
5942	9.518810000000001e-12	Al	2	2086.86A	-28.389	6.536774328892663e-13
5943	3.53019e-11	Ne	6	562.703A	-28.389	6.536774328892663e-13
5944	1.85387e-12	Ni	2	1.07151m	-28.389	6.536774328892663e-13
5945	5.61271e-12	Fe	2	3539.19A	-28.39	6.52174016512982e-13
5946	1.50525e-11	N	1	1319.68A	-28.39	6.52174016512982e-13
5947	1.31843e-10	Ne	9	150.667A	-28.39	6.52174016512982e-13
5948	4.44395e-16	B	5	4470.00m	-28.39	6.52174016512982e-13
5949	4.4816e-12	Fe	2	4432.45A	-28.392	6.491775490929282e-13
5950	4.63266e-11	Fe	6	428.792A	-28.393	6.476844821621813e-13
5951	2.99715e-10	F	8	66.2778A	-28.395	6.447086422787553e-13
5952	5.7493e-12	Fe	2	3455.11A	-28.395	6.447086422787553e-13
5953	4.61789e-11	Mn	6	430.163A	-28.396	6.432258535484641e-13
5954	1.1398e-11	Ar	11	1742.80A	-28.397	6.417464751376224e-13
5955	4.97916e-11	Mn	6	398.952A	-28.398000000000003	6.402704992026975e-13
5956	1.56116e-12	Co	3	1.27242m	-28.4	6.373287234767385e-13
5957	1.7624e-11	C	2	1127.13A	-28.401	6.358629080886865e-13
5958	2.9796099999999997e-12	Ni	2	6666.80A	-28.401	6.358629080886865e-13
5959	1.0823000000000001e-10	Mg	3	183.540A	-28.403000000000002	6.329413834043711e-13
5960	4.48035e-13	Fe	2	4.43368m	-28.406	6.285842455686333e-13
5961	7.05792e-12	Mg	9	2814.49A	-28.406	6.285842455686333e-13
5962	4.31229e-13	Fe	2	4.60647m	-28.406999999999996	6.271385419216803e-13
5963	1.0386e-11	Sc	3	1912.62A	-28.406999999999996	6.271385419216803e-13
5964	1.17234e-09	F	8	16.9443A	-28.408	6.256961633008366e-13
5965	3.90059e-11	N	6	509.269A	-28.409000000000002	6.242571020587696e-13
5966	3.84425e-12	Mg	1	5167.32A	-28.409000000000002	6.242571020587696e-13
5967	3.35183e-11	K	8	592.645A	-28.41	6.228213505657199e-13
5968	2.58015e-12	K	1	7698.96A	-28.410999999999998	6.213889012094711e-13
5969	4.556980000000001e-12	Fe	9	4359.13A	-28.410999999999998	6.213889012094711e-13
5970	1.59202e-10	Ne	9	124.775A	-28.410999999999998	6.213889012094711e-13
5971	9.38761e-11	P	9	211.603A	-28.413	6.185338785460168e-13
5972	2.0938299999999998e-12	Fe	5	9487.14A	-28.416	6.142759212760938e-13
5973	1.8108400000000002e-12	Fe	6	1.09697m	-28.416	6.142759212760938e-13
5974	8.45907e-12	Fe	2	2348.30A	-28.416999999999998	6.128631258618198e-13
5975	8.40994e-12	Fe	2	2362.02A	-28.418000000000003	6.114535797868203e-13
5976	4.01801e-12	B	5	4943.86A	-28.42	6.086442057787867e-13
5977	2.55831e-12	Fe	2	7764.68A	-28.423000000000002	6.044543285373261e-13
5978	8.38658e-11	O	3	236.860A	-28.423000000000002	6.044543285373261e-13
5979	1.23625e-12	Si	1	1.60683m	-28.424	6.030641221595121e-13
5980	4.44636e-12	Ti	8	4467.58A	-28.427	5.989126579434938e-13
5981	3.7363e-12	Fe	2	5316.62A	-28.427	5.989126579434938e-13
5982	7.43018e-11	Ne	9	267.348A	-28.43	5.947897722061208e-13
5983	6.04546e-11	Fe	8	328.585A	-28.43	5.947897722061208e-13
5984	4.43292e-12	Mg	2	4481.13A	-28.433000000000003	5.90695268214525e-13
5985	8.79517e-11	Fe	10	225.856A	-28.435	5.879812699846577e-13
5986	2.48031e-11	Be	4	800.886A	-28.436	5.866289505901574e-13
5987	1.56102e-13	Ni	2	12.7253m	-28.44	5.812507040436471e-13
5988	5.32062e-11	Ne	9	373.348A	-28.443	5.772494023417123e-13
5989	4.6774900000000005e-12	Sc	2	4246.82A	-28.444000000000003	5.759217655578555e-13
5990	4.84555e-11	Ca	3	409.953A	-28.444000000000003	5.759217655578555e-13
5991	2.7065e-12	Cr	4	7339.53A	-28.447	5.719571480104295e-13
5992	2.22309e-11	Si	2	893.551A	-28.448	5.706416830737694e-13
5993	4.97475e-12	Ni	2	3993.06A	-28.451999999999998	5.654100086768681e-13
5994	1.09432e-11	O	5	1815.23A	-28.453000000000003	5.641096017428155e-13
5995	3.0485299999999997e-12	Fe	2	6516.08A	-28.453000000000003	5.641096017428155e-13
5996	7.43192e-11	Fe	7	267.286A	-28.454	5.628121856617252e-13
5997	2.91729e-12	Fe	2	6809.23A	-28.456	5.602262985591361e-13
5998	4.79663e-12	He	1	4141.33A	-28.456999999999997	5.589378138275259e-13
5999	7.32753e-12	V	2	2710.94A	-28.458000000000002	5.576522925285549e-13
6000	1.51412e-11	Si	6	1311.94A	-28.458000000000002	5.576522925285549e-13
6001	7.81515e-11	Ar	11	254.179A	-28.459	5.563697278465354e-13
6002	7.77809e-11	O	3	255.390A	-28.459	5.563697278465354e-13
6003	1.4656299999999998e-10	Ne	9	135.535A	-28.46	5.550901129814233e-13
6004	2.96135e-12	Li	1	6707.91A	-28.462	5.525397055799815e-13
6005	2.01985e-12	N	1	9834.61A	-28.464000000000002	5.500010162361281e-13
6006	9.40042e-12	Ca	2	2113.15A	-28.464000000000002	5.500010162361281e-13
6007	9.27037e-11	Ne	9	214.279A	-28.465	5.487360490012571e-13
6008	8.11954e-11	O	3	244.650A	-28.465999999999998	5.47473991110293e-13
6009	5.73034e-12	N	1	3466.54A	-28.465999999999998	5.47473991110293e-13
6010	3.84558e-12	Co	3	5165.53A	-28.467	5.462148358719257e-13
6011	7.37661e-11	N	3	269.290A	-28.471999999999998	5.399623663487253e-13
6012	1.4200799999999997e-10	Ti	12	139.883A	-28.471999999999998	5.399623663487253e-13
6013	4.33589e-11	Ar	3	458.140A	-28.473000000000003	5.387204873678943e-13
6014	8.55077e-11	Ne	9	232.312A	-28.474	5.37481464629468e-13
6015	1.33686e-11	Fe	7	1485.91A	-28.475	5.362452915642582e-13
6016	2.78276e-10	S	9	71.3840A	-28.475	5.362452915642582e-13
6017	7.41915e-11	Ne	9	267.746A	-28.475	5.362452915642582e-13
6018	5.2964e-11	Ne	9	375.056A	-28.475	5.362452915642582e-13
6019	1.30107e-11	Ne	9	1526.78A	-28.480999999999998	5.288877303361591e-13
6020	6.17135e-11	Ni	13	321.882A	-28.483	5.264577119473633e-13
6021	5.72526e-11	S	11	346.961A	-28.484	5.252468928097583e-13
6022	4.66924e-11	Mn	10	425.432A	-28.485	5.240388584788964e-13
6023	5.0044e-12	Fe	2	3969.39A	-28.485	5.240388584788964e-13
6024	4.37929e-11	Be	3	453.600A	-28.485	5.240388584788964e-13
6025	7.51468e-11	Fe	7	264.342A	-28.487	5.216311186326051e-13
6026	1.64714e-15	Al	11	1206.00m	-28.488000000000003	5.204314003515743e-13
6027	8.84837e-12	S	10	2244.98A	-28.488000000000003	5.204314003515743e-13
6028	1.04616e-10	Mg	10	189.880A	-28.488000000000003	5.204314003515743e-13
6029	2.72022e-11	Cl	6	730.252A	-28.489	5.192344413460292e-13
6030	4.38665e-12	Fe	2	4528.38A	-28.49	5.180402352698039e-13
6031	1.13336e-10	Ca	6	175.270A	-28.491	5.168487757913324e-13
6032	9.9205e-13	Fe	2	2.00237m	-28.491999999999997	5.156600565936237e-13
6033	5.786919999999999e-12	Ni	5	3432.65A	-28.495	5.121102777327704e-13
6034	2.4102200000000002e-12	O	7	8241.76A	-28.496	5.109324567781732e-13
6035	8.19597e-12	P	9	2423.69A	-28.499000000000002	5.074152224855347e-13
6036	1.7749600000000002e-09	Na	10	11.1915A	-28.500999999999998	5.050838613087369e-13
6037	1.54018e-10	Ne	9	128.975A	-28.502	5.039222006634671e-13
6038	5.50517e-11	P	9	360.833A	-28.502	5.039222006634671e-13
6039	1.22856e-10	Al	4	161.688A	-28.503	5.027632117635412e-13
6040	1.79893e-11	N	6	1104.24A	-28.505	5.004532246344832e-13
6041	4.064e-13	Fe	2	4.88791m	-28.508000000000003	4.970081288685076e-13
6042	4.62395e-11	Mn	6	429.599A	-28.509	4.958650418924405e-13
6043	1.06516e-10	F	6	186.492A	-28.511	4.935867489749785e-13
6044	7.3725e-12	Cr	10	2694.40A	-28.511	4.935867489749785e-13
6045	7.26332e-11	N	3	273.490A	-28.511999999999997	4.924515309543052e-13
6046	2.3129400000000002e-10	S	8	85.8840A	-28.513	4.91318923862619e-13
6047	7.1179600000000005e-12	Fe	2	2790.75A	-28.516	4.879367081808737e-13
6048	1.09002e-11	Si	9	1822.39A	-28.517	4.868144848934228e-13
6049	3.0863599999999998e-12	Cr	5	6436.21A	-28.518	4.856948426479101e-13
6050	1.49898e-12	Ti	10	1.32519m	-28.519000000000002	4.845777755081034e-13
6051	9.17631e-11	Ne	9	216.475A	-28.52	4.834632775514283e-13
6052	1.67647e-10	Ne	9	118.490A	-28.52	4.834632775514283e-13
6053	3.71461e-12	Fe	2	5347.65A	-28.524	4.790308595805122e-13
6054	4.86768e-13	Fe	2	4.08089m	-28.525	4.779291191764522e-13
6055	4.525e-11	Fe	8	438.994A	-28.526	4.768299127050017e-13
6056	9.85279e-11	F	8	201.612A	-28.526	4.768299127050017e-13
6057	6.94523e-11	Na	6	286.016A	-28.526999999999997	4.757332343382853e-13
6058	4.1399199999999996e-12	Fe	2	4798.27A	-28.526999999999997	4.757332343382853e-13
6059	7.26625e-12	Cr	9	2733.80A	-28.528000000000002	4.746390782618116e-13
6060	1.53447e-11	Si	3	1294.54A	-28.528000000000002	4.746390782618116e-13
6061	2.30689e-13	Cl	6	8.61092m	-28.529	4.735474386744899e-13
6062	1.80262e-11	S	2	1101.98A	-28.529	4.735474386744899e-13
6063	4.72831e-12	Ni	2	4201.17A	-28.53	4.724583097885439e-13
6064	1.71694e-11	P	2	1156.97A	-28.531	4.713716858295284e-13
6065	9.64529e-11	Fe	5	205.950A	-28.531999999999996	4.702875610362677e-13
6066	3.5783400000000003e-12	Fe	2	5551.31A	-28.531999999999996	4.702875610362677e-13
6067	1.25661e-12	Mn	5	1.58080m	-28.533	4.692059296608319e-13
6068	1.5136e-10	Fe	8	131.240A	-28.535999999999998	4.659759387604398e-13
6069	2.4994799999999998e-12	Fe	5	7947.45A	-28.535999999999998	4.659759387604398e-13
6070	2.61381e-11	K	8	759.982A	-28.537	4.649042238410636e-13
6071	5.13678e-11	Fe	8	386.710A	-28.539	4.62768182960999e-13
6072	7.553539999999999e-12	Ti	3	2629.82A	-28.54	4.617038456752383e-13
6073	2.14552e-11	Ne	9	925.859A	-28.54	4.617038456752383e-13
6074	4.29372e-11	Fe	6	462.640A	-28.541	4.606419562973022e-13
6075	3.64314e-11	O	4	545.256A	-28.541999999999998	4.595825091971668e-13
6076	5.66905e-12	Fe	2	3504.02A	-28.543000000000003	4.585254987577373e-13
6077	2.15782e-11	Ne	9	920.581A	-28.546	4.553690314265256e-13
6078	5.20863e-11	Fe	8	381.376A	-28.549	4.522342930635789e-13
6079	2.66299e-11	Ar	11	745.946A	-28.549	4.522342930635789e-13
6080	6.36108e-11	P	10	312.281A	-28.551	4.5015646522762565e-13
6081	3.80648e-11	Ca	9	521.859A	-28.554000000000002	4.470576099179913e-13
6082	3.9161900000000005e-12	Fe	2	5072.39A	-28.555	4.460294059475405e-13
6083	2.01217e-12	N	1	9872.15A	-28.555	4.460294059475405e-13
6084	1.16292e-11	P	8	1708.15A	-28.555999999999997	4.4500356678059904e-13
6085	4.14235e-12	Ne	9	4795.46A	-28.557	4.4398008697826627e-13
6086	8.26359e-11	Ne	9	240.385A	-28.558000000000003	4.429589611141542e-13
6087	8.27462e-11	Ne	9	240.065A	-28.559	4.419401837743659e-13
6088	2.72447e-11	Ne	9	729.114A	-28.559	4.419401837743659e-13
6089	1.7343599999999996e-10	Ne	9	114.535A	-28.56	4.409237495574382e-13
6090	4.27558e-11	Fe	6	464.603A	-28.56	4.409237495574382e-13
6091	9.59003e-13	Fe	2	2.07137m	-28.561999999999998	4.3889788894842296e-13
6092	7.05368e-12	Al	2	2816.18A	-28.565	4.3587653713274405e-13
6093	1.6702900000000003e-10	Ne	9	118.928A	-28.566	4.348740489160945e-13
6094	6.66379e-12	B	5	2980.95A	-28.566	4.348740489160945e-13
6095	1.70875e-12	N	1	1.16252m	-28.57	4.308870996709252e-13
6096	1.14502e-11	Mg	2	1734.85A	-28.57	4.308870996709252e-13
6097	5.07367e-11	Fe	11	391.520A	-28.572	4.289073532793274e-13
6098	7.526789999999999e-12	Ti	3	2639.17A	-28.572	4.289073532793274e-13
6099	1.97572e-12	N	1	1.00543m	-28.573	4.279208937407462e-13
6100	2.93726e-11	Ca	9	676.291A	-28.574	4.2693670299614533e-13
6101	7.577030000000001e-12	Fe	2	2621.67A	-28.575	4.259547758274469e-13
6102	9.54604e-11	P	9	208.091A	-28.575	4.259547758274469e-13
6103	1.46222e-11	O	1	1358.51A	-28.575	4.259547758274469e-13
6104	1.2497700000000002e-10	Ne	9	158.945A	-28.576999999999998	4.23997691405397e-13
6105	1.62406e-12	N	1	1.22314m	-28.578000000000003	4.2302252377577516e-13
6106	2.90662e-11	Be	4	683.422A	-28.58	4.2107891182812627e-13
6107	1.50942e-11	N	1	1316.04A	-28.58	4.2107891182812627e-13
6108	8.84254e-11	Ne	9	224.646A	-28.581999999999997	4.191442299662039e-13
6109	1.46814e-11	Be	4	1353.04A	-28.581999999999997	4.191442299662039e-13
6110	6.9792e-11	F	8	284.624A	-28.583000000000002	4.18180224988132e-13
6111	1.13468e-11	Mg	2	1750.66A	-28.585	4.162588613824681e-13
6112	1.8105799999999998e-10	Ne	9	109.713A	-28.585	4.162588613824681e-13
6113	1.0978299999999998e-10	P	8	180.944A	-28.585	4.162588613824681e-13
6114	1.59574e-10	Ne	9	124.484A	-28.585	4.162588613824681e-13
6115	1.3878399999999999e-12	N	1	1.43132m	-28.585	4.162588613824681e-13
6116	4.432719999999999e-12	Mg	2	4481.32A	-28.588	4.133933555363538e-13
6117	4.6564099999999995e-12	Co	3	4266.05A	-28.589000000000002	4.124425772024385e-13
6118	3.07703e-11	Cr	5	645.572A	-28.59	4.114939855980135e-13
6119	6.69039e-12	Li	2	2969.10A	-28.593000000000004	4.086612809260764e-13
6120	2.02728e-12	N	1	9798.56A	-28.593000000000004	4.086612809260764e-13
6121	2.4219900000000003e-12	Ca	2	8201.72A	-28.594	4.0772138606175495e-13
6122	1.76162e-11	C	2	1127.63A	-28.595	4.0678365289563494e-13
6123	4.8744e-13	Fe	2	4.07526m	-28.595	4.0678365289563494e-13
6124	3.6751e-10	Ne	9	54.0514A	-28.598000000000003	4.039833739259423e-13
6125	2.68329e-10	F	8	74.0302A	-28.601	4.012023719410915e-13
6126	9.10376e-11	S	12	218.201A	-28.604	3.984405142392424e-13
6127	1.22931e-10	Ca	6	161.590A	-28.605	3.9752412648598197e-13
6128	9.55747e-13	Sc	2	2.07842m	-28.605999999999998	3.966098463660711e-13
6129	8.83116e-11	Mg	5	224.936A	-28.608	3.947875896477418e-13
6130	1.52669e-11	Si	3	1301.15A	-28.608	3.947875896477418e-13
6131	9.62494e-12	Fe	9	2063.85A	-28.609	3.938796033879029e-13
6132	4.37115e-12	Ti	8	4544.45A	-28.609	3.938796033879029e-13
6133	6.052680000000001e-10	Ca	12	32.8193A	-28.61	3.9297370543851483e-13
6134	5.16202e-11	Mn	10	384.820A	-28.61	3.9297370543851483e-13
6135	2.00017e-12	Ca	2	9931.38A	-28.611	3.920698909965904e-13
6136	9.543430000000001e-12	Al	2	2081.48A	-28.611	3.920698909965904e-13
6137	6.956640000000001e-13	Fe	9	2.85547m	-28.612	3.9116815527020187e-13
6138	8.85357e-11	Ne	9	224.367A	-28.612	3.9116815527020187e-13
6139	3.53286e-14	Ar	4	56.2276m	-28.614	3.8937090085135994e-13
6140	8.88953e-12	B	3	2234.59A	-28.614	3.8937090085135994e-13
6141	1.45737e-11	S	2	1363.03A	-28.615	3.88475372630049e-13
6142	5.33791e-12	Be	3	3721.40A	-28.616	3.87581904066489e-13
6143	7.46676e-12	Al	1	2660.39A	-28.62	3.840285318114402e-13
6144	5.85222e-11	Fe	10	339.435A	-28.621	3.8314529069795734e-13
6145	6.17081e-11	S	4	321.910A	-28.621	3.8314529069795734e-13
6146	4.86516e-10	Ar	11	40.8300A	-28.623	3.813848979934702e-13
6147	1.06304e-13	Co	8	18.6865m	-28.625	3.7963259355876073e-13
6148	1.88051e-12	N	1	1.05633m	-28.625999999999998	3.787594628226991e-13
6149	1.7547400000000002e-10	Ne	9	113.205A	-28.625999999999998	3.787594628226991e-13
6150	1.11843e-11	Be	2	1776.10A	-28.628	3.770192211668668e-13
6151	1.85421e-11	Cl	2	1071.32A	-28.629	3.761521010205113e-13
6152	1.39398e-11	Be	3	1425.01A	-28.63	3.7528697519515367e-13
6153	1.81263e-10	Ne	9	109.589A	-28.63	3.7528697519515367e-13
6154	1.46056e-11	Ca	2	1360.06A	-28.63	3.7528697519515367e-13
6155	1.15406e-11	Al	2	1721.27A	-28.631	3.744238391039767e-13
6156	2.27571e-12	N	1	8728.90A	-28.633000000000003	3.727035178296528e-13
6157	1.92797e-12	P	11	1.03033m	-28.634	3.7184632352553675e-13
6158	1.7366e-11	S	3	1143.87A	-28.636999999999997	3.692865514395361e-13
6159	5.40659e-13	Mn	6	3.67412m	-28.636999999999997	3.692865514395361e-13
6160	7.93334e-11	P	9	250.392A	-28.638	3.684372159400317e-13
6161	5.77644e-12	Ni	2	3438.88A	-28.64	3.667444007006229e-13
6162	4.84454e-11	Mn	12	410.038A	-28.642	3.650593632407401e-13
6163	3.32135e-10	S	8	59.8084A	-28.644000000000002	3.633820678247295e-13
6164	1.3178700000000001e-12	Fe	4	1.50732m	-28.644000000000002	3.633820678247295e-13
6165	1.24406e-11	C	5	1596.75A	-28.644000000000002	3.633820678247295e-13
6166	7.16423e-12	Fe	2	2772.73A	-28.645	3.62546312260706e-13
6167	2.82026e-12	Sc	2	7043.49A	-28.645	3.62546312260706e-13
6168	2.0167e-12	C	1R	9850.00A	-28.646	3.6171247888113673e-13
6169	8.97218e-11	S	12	221.400A	-28.647	3.6088056326512596e-13
6170	1.01543e-11	Be	3	1956.26A	-28.647	3.6088056326512596e-13
6171	4.0885e-13	C	5	4.85862m	-28.65	3.5839627894178263e-13
6172	8.24073e-12	Fe	2	2410.52A	-28.65	3.5839627894178263e-13
6173	6.71421e-11	F	8	295.857A	-28.65	3.5839627894178263e-13
6174	9.19838e-12	Fe	5	2159.56A	-28.651	3.5757199037398113e-13
6175	6.568310000000001e-12	Ni	7	3024.29A	-28.651	3.5757199037398113e-13
6176	6.40004e-14	K	5	31.0380m	-28.654	3.551104821062162e-13
6177	3.93793e-11	Be	3	504.439A	-28.655	3.542937506614286e-13
6178	1.24385e-12	O	7	1.59701m	-28.659000000000002	3.5104556603121547e-13
6179	8.85458e-11	Ne	9	224.341A	-28.66	3.502381836339699e-13
6180	5.69097e-11	Ne	7	349.052A	-28.662	3.4862898535261345e-13
6181	3.75025e-12	Fe	2	5296.83A	-28.663	3.478271609366935e-13
6182	4.45091e-10	Ar	10	44.6301A	-28.663	3.478271609366935e-13
6183	1.0334300000000001e-13	Fe	3	19.2218m	-28.664	3.4702718066575565e-13
6184	3.22162e-12	Mn	5	6165.99A	-28.665	3.46229040298387e-13
6185	4.71115e-14	Fe	3	42.1648m	-28.666	3.4543273560292113e-13
6186	2.00988e-12	N	1	9883.38A	-28.666	3.4543273560292113e-13
6187	2.87937e-10	Mg	9	68.9890A	-28.666	3.4543273560292113e-13
6188	8.85775e-12	F	2	2242.61A	-28.668000000000003	3.438456163497034e-13
6189	5.78144e-11	Al	7	343.590A	-28.669	3.430547933772061e-13
6190	6.24152e-11	Ne	9	318.263A	-28.67	3.4226578924707044e-13
6191	1.71723e-09	Ne	9	11.5677A	-28.671	3.4147859977608056e-13
6192	6.78482e-11	Fe	9	292.778A	-28.673000000000002	3.399096481267226e-13
6193	5.61351e-12	Fe	2	3538.69A	-28.675	3.383479051553919e-13
6194	3.5285900000000006e-14	S	1	56.2957m	-28.675	3.383479051553919e-13
6195	1.75989e-12	O	1	1.12873m	-28.677	3.3679333774121855e-13
6196	7.72157e-11	Fe	10	257.259A	-28.677	3.3679333774121855e-13
6197	5.66825e-12	Fe	2	3504.51A	-28.679000000000002	3.3524591291550955e-13
6198	9.55771e-11	Ne	9	207.837A	-28.679000000000002	3.3524591291550955e-13
6199	1.88828e-13	Co	2	10.5199m	-28.679000000000002	3.3524591291550955e-13
6200	1.33067e-11	N	1	1492.82A	-28.68	3.3447486871205584e-13
6201	8.68606e-11	S	10	228.694A	-28.682	3.3293809628392195e-13
6202	1.89382e-10	F	8	104.891A	-28.684	3.314083846837184e-13
6203	1.68018e-10	Ne	9	118.228A	-28.685	3.306461665502769e-13
6204	5.69832e-11	N	6	348.602A	-28.688000000000002	3.2837001434993815e-13
6205	4.4956e-12	Co	8	4418.65A	-28.688000000000002	3.2837001434993815e-13
6206	1.04801e-11	Sc	3	1895.44A	-28.689	3.276147842743478e-13
6207	8.91702e-11	S	5	222.770A	-28.69	3.268612911797279e-13
6208	6.17931e-12	Fe	2	3214.67A	-28.693	3.246111938781755e-13
6209	9.40815e-11	P	9	211.141A	-28.693	3.246111938781755e-13
6210	2.04047e-10	F	7	97.3524A	-28.695	3.2311974091928353e-13
6211	5.44174e-11	P	9	365.039A	-28.697	3.216351405642775e-13
6212	6.1041699999999994e-12	Fe	2	3254.24A	-28.698	3.2089540026855465e-13
6213	9.2512e-11	Ne	9	214.723A	-28.698	3.2089540026855465e-13
6214	8.69918e-12	Fe	2	2283.49A	-28.7	3.194210198305068e-13
6215	5.35611e-11	Ne	9	370.874A	-28.701	3.186863718711608e-13
6216	2.80702e-12	Cl	10	7076.71A	-28.703000000000003	3.1722214099665497e-13
6217	2.73773e-12	Ni	2	7255.82A	-28.703000000000003	3.1722214099665497e-13
6218	3.95171e-13	Fe	6	5.02679m	-28.704	3.1649255031829137e-13
6219	4.46982e-11	Mn	6	444.413A	-28.705	3.157646376519236e-13
6220	4.6133199999999996e-12	Fe	2	4305.89A	-28.706	3.1503839913822873e-13
6221	5.65519e-11	Ca	3	351.260A	-28.706	3.1503839913822873e-13
6222	4.29099e-12	Fe	2	4629.34A	-28.708000000000002	3.1359092917594373e-13
6223	6.54116e-13	Mn	6	3.03684m	-28.709	3.1286969005301453e-13
6224	4.47052e-11	K	3	444.344A	-28.711	3.1143218440386465e-13
6225	8.27947e-12	Fe	2	2399.24A	-28.712	3.1071591025613206e-13
6226	1.51619e-12	Co	3	1.31015m	-28.712	3.1071591025613206e-13
6227	1.4152799999999998e-10	Ti	12	140.357A	-28.712	3.1071591025613206e-13
6228	8.42033e-12	Fe	2	2359.11A	-28.718000000000004	3.0645272814484863e-13
6229	9.52922e-12	Be	3	2084.58A	-28.719	3.057479064287127e-13
6230	9.68525e-11	Ne	3	205.100A	-28.72	3.050447057575404e-13
6231	1.07867e-11	Fe	9	1841.57A	-28.721	3.0434312240302914e-13
6232	7.88178e-11	Ar	5	252.030A	-28.721	3.0434312240302914e-13
6233	1.04468e-11	Fe	5	1901.48A	-28.721999999999998	3.0364315264545896e-13
6234	2.24111e-12	He	1	8863.66A	-28.721999999999998	3.0364315264545896e-13
6235	1.7380799999999998e-10	Ne	9	114.290A	-28.723000000000003	3.029447927736524e-13
6236	3.39897e-11	K	8	584.426A	-28.726	3.008593354890707e-13
6237	4.66339e-11	Mn	6	425.966A	-28.726	3.008593354890707e-13
6238	1.96181e-11	S	8	1012.56A	-28.726	3.008593354890707e-13
6239	4.16159e-11	Ca	11	477.328A	-28.728	2.9947701240659977e-13
6240	7.85022e-12	Be	4	2530.43A	-28.729	2.9878823439145377e-13
6241	3.5332800000000005e-12	Mn	6	5622.10A	-28.730999999999998	2.974154271541517e-13
6242	2.58737e-11	Be	3	767.748A	-28.732	2.967313906535083e-13
6243	5.17534e-12	Mg	1	3838.29A	-28.733	2.9604892739315935e-13
6244	7.54259e-11	Ne	9	263.364A	-28.733	2.9604892739315935e-13
6245	2.58547e-13	Fe	4	7.68312m	-28.736	2.940109409119503e-13
6246	4.802550000000001e-13	C	5	4.13623m	-28.736	2.940109409119503e-13
6247	9.3552e-11	Fe	12	212.336A	-28.739	2.9198698383099665e-13
6248	1.22001e-13	F	4	16.2822m	-28.74	2.9131543240354174e-13
6249	2.86703e-13	Fe	4	6.92859m	-28.741	2.906454255015075e-13
6250	6.03773e-11	Ne	9	329.005A	-28.741	2.906454255015075e-13
6251	1.51446e-12	Mn	5	1.31165m	-28.75	2.846842835835764e-13
6252	4.40492e-12	Fe	2	4509.60A	-28.750999999999998	2.840295279006136e-13
6253	7.12891e-13	Fe	5	2.78646m	-28.753	2.8272453076006585e-13
6254	6.79586e-11	Na	4	292.302A	-28.755	2.814255295367387e-13
6255	2.71562e-12	Mn	6	7314.88A	-28.755	2.814255295367387e-13
6256	1.765e-11	V	3	1125.46A	-28.756	2.8077826878009925e-13
6257	8.07972e-12	P	9	2458.56A	-28.76	2.7820407813900916e-13
6258	4.06694e-11	Ne	9	488.437A	-28.764	2.7565348781957534e-13
6259	3.995680000000001e-12	Cr	4	4971.49A	-28.764	2.7565348781957534e-13
6260	1.65351e-11	Cl	1	1201.35A	-28.765	2.7501950239049895e-13
6261	5.4062e-12	Ni	5	3674.38A	-28.767	2.7375590255682456e-13
6262	3.55374e-11	Ca	11	558.973A	-28.768	2.731262814527438e-13
6263	4.2921900000000005e-12	Ni	2	4628.05A	-28.77	2.718713801791398e-13
6264	7.71317e-12	Al	1	2575.40A	-28.772	2.7062224465315294e-13
6265	2.5687400000000002e-12	Fe	2	7733.16A	-28.772	2.7062224465315294e-13
6266	1.26627e-10	Ne	9	156.874A	-28.773000000000003	2.6999983076225037e-13
6267	9.569040000000002e-13	Sc	2	2.07591m	-28.773000000000003	2.6999983076225037e-13
6268	1.0131599999999999e-13	Fe	4	19.6064m	-28.773000000000003	2.6999983076225037e-13
6269	2.51565e-12	Mg	2	7896.37A	-28.774	2.6937884838357726e-13
6270	1.42339e-11	Ne	9	1395.57A	-28.774	2.6937884838357726e-13
6271	4.63529e-11	Mn	6	428.548A	-28.776	2.681411650009291e-13
6272	3.45889e-11	Ne	9	574.301A	-28.78	2.6568283202368227e-13
6273	8.81639e-12	Fe	2	2253.13A	-28.78	2.6568283202368227e-13
6274	9.77612e-13	Sc	2	2.03194m	-28.78	2.6568283202368227e-13
6275	8.44704e-12	Ne	9	2351.65A	-28.781999999999996	2.644621302936719e-13
6276	9.83908e-11	F	8	201.893A	-28.785	2.6264158579423133e-13
6277	1.88579e-12	N	1	1.05338m	-28.79	2.596351524224939e-13
6278	2.76884e-10	S	9	71.7430A	-28.791	2.5903800814249976e-13
6279	2.0996900000000003e-12	N	1	9460.68A	-28.791	2.5903800814249976e-13
6280	1.68672e-11	N	1	1177.69A	-28.795	2.5666313340898086e-13
6281	1.51528e-11	N	1	1310.94A	-28.796	2.5607282458303807e-13
6282	4.92543e-12	Ni	2	4033.04A	-28.796	2.5607282458303807e-13
6283	8.38703e-11	Ne	9	236.847A	-28.796	2.5607282458303807e-13
6284	8.93658e-11	F	6	222.282A	-28.796	2.5607282458303807e-13
6285	4.81751e-11	Fe	6	412.339A	-28.796999999999997	2.5548387342972e-13
6286	3.5594099999999997e-12	Fe	2	5580.82A	-28.796999999999997	2.5548387342972e-13
6287	1.1664e-12	Mn	5	1.70305m	-28.796999999999997	2.5548387342972e-13
6288	1.51282e-11	N	1	1313.07A	-28.796999999999997	2.5548387342972e-13
6289	2.5371e-11	S	11	782.958A	-28.798000000000002	2.548962768264619e-13
6290	2.15621e-11	Ne	9	921.266A	-28.799	2.543100316578936e-13
6291	1.2815e-10	Ne	9	155.010A	-28.8	2.537251348157953e-13
6292	2.11511e-12	Fe	4	9391.68A	-28.8	2.537251348157953e-13
6293	1.70388e-11	N	1	1165.84A	-28.801	2.5314158319910634e-13
6294	2.68775e-12	Cr	4	7390.75A	-28.802	2.5255937371388983e-13
6295	1.76003e-12	O	1	1.12864m	-28.802	2.5255937371388983e-13
6296	3.5388400000000003e-12	Fe	2	5613.27A	-28.803	2.519785032733313e-13
6297	3.01571e-11	Cr	5	658.699A	-28.803	2.519785032733313e-13
6298	5.971780000000001e-12	Cr	10	3326.39A	-28.804000000000002	2.5139896879771337e-13
6299	4.45091e-10	Ar	10	44.6301A	-28.808000000000003	2.4909412919787376e-13
6300	8.96598e-11	Ne	9	221.554A	-28.808000000000003	2.4909412919787376e-13
6301	8.94345e-12	Fe	5	2221.12A	-28.808000000000003	2.4909412919787376e-13
6302	6.82159e-11	Si	7	291.200A	-28.81	2.479496456340274e-13
6303	1.95338e-10	Be	3	101.693A	-28.811	2.473793772738479e-13
6304	3.1912900000000002e-12	Fe	4	6224.58A	-28.813000000000002	2.46242772279434e-13
6305	1.67635e-11	N	1	1184.98A	-28.814	2.4567642961903513e-13
6306	5.67669e-11	Ti	12	349.930A	-28.815	2.451113895106077e-13
6307	1.37426e-12	N	1	1.44546m	-28.816	2.445476489583693e-13
6308	8.9605e-11	Fe	10	221.689A	-28.818	2.4342405457373894e-13
6309	8.76018e-12	Fe	2	2267.59A	-28.818	2.4342405457373894e-13
6310	7.43133e-14	Fe	5	26.7307m	-28.82	2.423056226363741e-13
6311	3.86313e-11	Ti	8	514.206A	-28.82	2.423056226363741e-13
6312	1.99887e-11	S	8	993.782A	-28.82	2.423056226363741e-13
6313	1.61934e-11	S	2	1226.70A	-28.82	2.423056226363741e-13
6314	5.64263e-11	S	11	352.043A	-28.820999999999998	2.417483351688753e-13
6315	9.14989e-11	Fe	9	217.101A	-28.823	2.406376024628097e-13
6316	4.28144e-12	Fe	2	4639.67A	-28.824	2.400841513352508e-13
6317	5.20342e-11	Ne	9	381.757A	-28.824	2.400841513352508e-13
6318	3.45729e-11	Ne	9	574.568A	-28.829	2.3733593078054754e-13
6319	8.60795e-11	Fe	12	230.769A	-28.833000000000002	2.351600218882245e-13
6320	8.57668e-11	Ar	5	231.610A	-28.833000000000002	2.351600218882245e-13
6321	6.1186300000000006e-12	F	7	3246.55A	-28.833000000000002	2.351600218882245e-13
6322	5.08625e-12	Si	1	3905.52A	-28.834	2.3461916884639586e-13
6323	1.0496e-11	Fe	4	1892.58A	-28.835	2.3407955973204294e-13
6324	6.343569999999999e-12	Ni	7	3131.43A	-28.836	2.3354119168421564e-13
6325	1.77066e-11	Si	3	1121.87A	-28.836	2.3354119168421564e-13
6326	3.71448e-13	Fe	5	5.34785m	-28.84	2.314000731690453e-13
6327	1.7818900000000002e-12	Fe	4	1.11480m	-28.840999999999998	2.3086786776930124e-13
6328	1.76262e-11	C	2	1126.99A	-28.840999999999998	2.3086786776930124e-13
6329	1.14685e-11	Fe	8	1732.08A	-28.843000000000004	2.298071262699553e-13
6330	5.42967e-11	Fe	5	365.850A	-28.851	2.2561267350686474e-13
6331	6.60399e-11	Fe	8	300.795A	-28.851999999999997	2.2509377875697703e-13
6332	4.59059e-10	Ar	10	43.2721A	-28.853	2.245760774318932e-13
6333	5.45336e-11	P	9	364.261A	-28.853	2.245760774318932e-13
6334	2.3930200000000002e-12	Ni	2	8300.99A	-28.853	2.245760774318932e-13
6335	5.6173800000000004e-12	Fe	2	3536.25A	-28.854	2.2405956678681973e-13
6336	9.88183e-11	Ne	3	201.020A	-28.854	2.2405956678681973e-13
6337	3.17526e-12	Sc	3	6256.01A	-28.855	2.2354424408326306e-13
6338	1.70093e-11	N	1	1167.86A	-28.855999999999998	2.2303010658903722e-13
6339	6.43798e-11	Ni	13	308.551A	-28.855999999999998	2.2303010658903722e-13
6340	3.22436e-12	Na	1	6160.75A	-28.858	2.2200537633121486e-13
6341	7.1988e-12	Fe	5	2759.41A	-28.859	2.2149477813460242e-13
6342	1.04648e-10	F	8	189.821A	-28.86	2.209853542812563e-13
6343	2.27955e-11	Fe	3	871.422A	-28.862	2.1997001880690952e-13
6344	5.27377e-11	Mg	5	376.665A	-28.863000000000003	2.1946410180269951e-13
6345	1.1308e-11	Fe	7	1756.67A	-28.864	2.189593483753138e-13
6346	6.72688e-11	S	4	295.300A	-28.865	2.1845575584859643e-13
6347	2.37975e-12	Sc	2	8347.28A	-28.868000000000002	2.1695191700316453e-13
6348	9.01916e-11	Fe	10	220.247A	-28.869	2.1645294144048372e-13
6349	1.28852e-12	Mn	5	1.54165m	-28.869	2.1645294144048372e-13
6350	8.79972e-11	Ar	5	225.740A	-28.869	2.1645294144048372e-13
6351	8.56959e-11	Cl	10	231.802A	-28.872	2.149628898724609e-13
6352	9.54325e-13	Sc	2	2.08152m	-28.877	2.1250223001982047e-13
6353	5.69185e-12	Fe	2	3489.98A	-28.877	2.1250223001982047e-13
6354	2.71831e-12	Ni	2	7307.65A	-28.878	2.1201348845320915e-13
6355	1.70143e-11	S	2	1167.51A	-28.879	2.1152587096100839e-13
6356	1.75322e-13	Cl	1	11.3303m	-28.88	2.1103937495792036e-13
6357	4.48926e-12	Co	3	4424.89A	-28.883000000000003	2.095865901194319e-13
6358	1.55184e-12	Mn	12	1.28006m	-28.884	2.0910455433850962e-13
6359	1.5101e-11	N	1	1315.44A	-28.885	2.0862362720911704e-13
6360	3.64738e-11	O	4	544.623A	-28.885	2.0862362720911704e-13
6361	6.83551e-12	Be	4	2906.07A	-28.885	2.0862362720911704e-13
6362	5.23821e-11	P	10	379.222A	-28.886	2.0814380618142975e-13
6363	1.3039200000000002e-12	N	5	1.52344m	-28.886999999999997	2.0766508871148275e-13
6364	6.06077e-12	Fe	2	3277.55A	-28.886999999999997	2.0766508871148275e-13
6365	4.33035e-12	Fe	9	4587.26A	-28.886999999999997	2.0766508871148275e-13
6366	7.64981e-11	Fe	11	259.673A	-28.888	2.0718747226116024e-13
6367	4.31142e-11	Ti	12	460.741A	-28.89	2.0623553229612867e-13
6368	9.28537e-12	V	2	2139.33A	-28.89	2.0623553229612867e-13
6369	8.47071e-11	S	12	234.508A	-28.891	2.0576120373432693e-13
6370	2.2709099999999997e-12	N	1	8747.37A	-28.892	2.0528796609794278e-13
6371	6.65912e-12	Ni	7	2983.05A	-28.893	2.048158168779191e-13
6372	1.09982e-11	Fe	7	1806.16A	-28.894000000000002	2.0434475357096772e-13
6373	2.9516900000000003e-12	Fe	2	6729.86A	-28.895	2.038747736795595e-13
6374	1.50254e-11	Si	6	1322.06A	-28.895	2.038747736795595e-13
6375	1.37555e-11	Be	3	1444.11A	-28.896	2.0340587471190457e-13
6376	1.9498099999999997e-12	Co	2	1.01879m	-28.897	2.0293805418195058e-13
6377	4.88226e-12	Sc	3	4068.70A	-28.897	2.0293805418195058e-13
6378	1.7048900000000002e-12	N	1	1.16515m	-28.899	2.0200563851949013e-13
6379	3.74292e-11	C	2	530.721A	-28.9	2.0154103844341205e-13
6380	5.62733e-17	Li	3	3.53000c	-28.9	2.0154103844341205e-13
6381	3.31301e-11	O	3	599.590A	-28.901	2.0107750691785528e-13
6382	3.8334e-12	Fe	2	5181.95A	-28.901	2.0107750691785528e-13
6383	4.41854e-11	S	11	449.570A	-28.901999999999997	2.0061504148522522e-13
6384	8.957139999999999e-13	Fe	9	2.21772m	-28.901999999999997	2.0061504148522522e-13
6385	1.71054e-12	Ni	2	1.16129m	-28.903000000000002	2.0015363969357117e-13
6386	2.0249200000000002e-12	N	1	9810.00A	-28.903000000000002	2.0015363969357117e-13
6387	3.21177e-13	Fe	5	6.18490m	-28.904	1.9969329909659338e-13
6388	4.30173e-11	Ne	9	461.778A	-28.904	1.9969329909659338e-13
6389	5.7806e-11	Al	7	343.640A	-28.904	1.9969329909659338e-13
6390	2.0157200000000002e-12	Ca	2	9854.76A	-28.906999999999996	1.9831862009495e-13
6391	1.1012100000000001e-12	Fe	4	1.80388m	-28.906999999999996	1.9831862009495e-13
6392	6.80517e-11	Na	4	291.902A	-28.906999999999996	1.9831862009495e-13
6393	4.9042e-10	Ar	11	40.5050A	-28.908	1.9786249992593016e-13
6394	1.61884e-12	N	1	1.22708m	-28.909000000000002	1.974074288041899e-13
6395	9.44442e-11	Ar	5	210.330A	-28.909000000000002	1.974074288041899e-13
6396	1.14002e-11	Fe	7	1742.46A	-28.91	1.9695340431698749e-13
6397	7.309529999999999e-13	Fe	5	2.71761m	-28.912	1.9604848562295545e-13
6398	7.3388e-11	Ne	9	270.677A	-28.913	1.95597586618337e-13
6399	6.85239e-10	Ca	12	28.9891A	-28.915	1.9469889734077772e-13
6400	8.89152e-12	B	3	2234.09A	-28.915	1.9469889734077772e-13
6401	7.506739999999999e-12	Ti	3	2646.22A	-28.916	1.9425110230307412e-13
6402	4.626e-12	Ni	2	4294.09A	-28.916	1.9425110230307412e-13
6403	1.10193e-10	P	8	180.269A	-28.916	1.9425110230307412e-13
6404	1.76768e-12	N	1	1.12376m	-28.916999999999998	1.9380433716537944e-13
6405	2.47155e-12	Fe	2	8037.25A	-28.918000000000003	1.933585995589846e-13
6406	1.1167100000000001e-10	Ni	13	177.883A	-28.919	1.9291388712063947e-13
6407	1.50526e-11	N	1	1319.67A	-28.92	1.9247019749251832e-13
6408	3.11437e-10	Mg	10	63.7832A	-28.921	1.92027528322226e-13
6409	5.73278e-14	Fe	2	34.6507m	-28.921	1.92027528322226e-13
6410	5.29725e-11	Ne	9	374.996A	-28.921999999999997	1.9158587726277307e-13
6411	3.10387e-10	Mg	10	63.9989A	-28.921999999999997	1.9158587726277307e-13
6412	3.10648e-10	Mg	10	63.9453A	-28.924	1.9070562011540796e-13
6413	2.07438e-14	He	1	95.7610m	-28.925	1.902670093604616e-13
6414	3.1208400000000003e-12	Ni	2	6365.10A	-28.926	1.8982940738225993e-13
6415	4.99364e-11	Fe	10	397.795A	-28.926	1.8982940738225993e-13
6416	4.67531e-12	Ni	2	4248.80A	-28.927	1.8939281186067766e-13
6417	7.82158e-11	S	10	253.970A	-28.928	1.8895722048093038e-13
6418	4.88068e-11	Ne	9	407.002A	-28.929000000000002	1.88522630933556e-13
6419	1.59815e-11	Be	3	1242.97A	-28.930999999999997	1.876564481246262e-13
6420	2.14981e-11	Cr	3	924.009A	-28.932	1.872248502706527e-13
6421	1.3461e-12	N	1	1.47571m	-28.934	1.8636463022223516e-13
6422	1.13985e-11	N	1	1742.72A	-28.934	1.8636463022223516e-13
6423	3.03293e-11	F	5	654.960A	-28.935	1.8593600346699155e-13
6424	4.7281599999999995e-12	Li	2	4201.31A	-28.936999999999998	1.8508170513173618e-13
6425	2.91542e-12	Ni	2	6813.57A	-28.938000000000002	1.8465602902231817e-13
6426	3.10903e-11	Si	10	638.929A	-28.939	1.8423133194078707e-13
6427	1.82403e-11	Al	8	1089.04A	-28.941999999999997	1.8296309237236126e-13
6428	1.99327e-12	N	1	9965.75A	-28.943	1.8254228893707453e-13
6429	2.8905599999999998e-12	Fe	2	6872.18A	-28.945	1.8170358330371217e-13
6430	6.44826e-11	Ni	13	308.059A	-28.945999999999998	1.8128567665890123e-13
6431	5.477e-12	Ni	2	3626.89A	-28.948	1.8045274463450654e-13
6432	4.18597e-12	Fe	2	4745.48A	-28.949	1.8003771483880158e-13
6433	4.30334e-11	Ne	9	461.606A	-28.949	1.8003771483880158e-13
6434	1.21471e-11	Mg	9	1635.33A	-28.95	1.7962363958513997e-13
6435	1.31773e-10	Si	6	150.748A	-28.951	1.7921051667813296e-13
6436	1.19421e-10	N	4	166.340A	-28.951999999999998	1.7879834392744694e-13
6437	7.43285e-11	Ne	9	267.252A	-28.951999999999998	1.7879834392744694e-13
6438	2.55997e-11	N	2	775.965A	-28.951999999999998	1.7879834392744694e-13
6439	5.2964e-11	Ne	9	375.056A	-28.951999999999998	1.7879834392744694e-13
6440	2.02972e-12	N	1	9786.78A	-28.951999999999998	1.7879834392744694e-13
6441	2.74328e-11	Cl	6	724.113A	-28.953000000000003	1.7838711914777872e-13
6442	1.50603e-11	N	1	1319.00A	-28.955	1.7756750478543312e-13
6443	2.44442e-12	Li	1	8126.45A	-28.956999999999997	1.767516562090138e-13
6444	4.29362e-11	F	5	462.650A	-28.956999999999997	1.767516562090138e-13
6445	3.06515e-11	Cr	5	648.076A	-28.956999999999997	1.767516562090138e-13
6446	8.41319e-11	Ne	9	236.111A	-28.958000000000002	1.7634513868047311e-13
6447	4.53475e-11	Fe	12	438.050A	-28.959	1.7593955611630598e-13
6448	5.73205e-11	Ne	3	346.551A	-28.962	1.747283967311589e-13
6449	1.21109e-11	Be	4	1640.21A	-28.964000000000002	1.739255926713414e-13
6450	1.44208e-10	Mg	5	137.749A	-28.964000000000002	1.739255926713414e-13
6451	6.72511e-12	Fe	2	2953.77A	-28.965999999999998	1.7312647716113014e-13
6452	1.13886e-11	Ni	2	1744.24A	-28.965999999999998	1.7312647716113014e-13
6453	1.4505e-12	N	6	1.36949m	-28.968000000000004	1.7233103325317196e-13
6454	6.42375e-11	Mn	10	309.234A	-28.968000000000004	1.7233103325317196e-13
6455	2.03178e-12	N	1	9776.90A	-28.969	1.7193468287529715e-13
6456	4.65645e-11	Fe	6	426.601A	-28.969	1.7193468287529715e-13
6457	4.83125e-11	Na	8	411.166A	-28.97	1.7153924407799535e-13
6458	3.93511e-11	Ti	8	504.801A	-28.97	1.7153924407799535e-13
6459	1.30943e-11	Fe	7	1517.04A	-28.97	1.7153924407799535e-13
6460	3.59819e-11	Cl	6	552.068A	-28.97	1.7153924407799535e-13
6461	9.32135e-14	P	2	21.3107m	-28.971	1.7114471476468802e-13
6462	1.21866e-11	Fe	7	1630.02A	-28.971	1.7114471476468802e-13
6463	4.05948e-11	Ne	9	489.335A	-28.971999999999998	1.7075109284362283e-13
6464	1.3220899999999999e-12	Mg	1	1.50250m	-28.975	1.6957565058841328e-13
6465	6.13178e-11	Ne	9	323.959A	-28.976	1.6918563741481185e-13
6466	4.47346e-11	Ca	11	444.051A	-28.976	1.6918563741481185e-13
6467	5.6989800000000004e-12	Ni	5	3485.62A	-28.980999999999998	1.672489854379194e-13
6468	3.15064e-11	Cl	7	630.489A	-28.982	1.66864323445669e-13
6469	3.16876e-11	Cl	7	626.885A	-28.983	1.664805461514507e-13
6470	4.42888e-12	Ni	2	4485.21A	-28.983	1.664805461514507e-13
6471	3.15648e-11	Cl	7	629.323A	-28.985	1.6571563752279533e-13
6472	2.66668e-12	Sc	3	7449.14A	-28.987	1.6495424333005286e-13
6473	3.60935e-11	C	2	550.361A	-28.988000000000003	1.6457485909819293e-13
6474	5.79115e-12	Ne	9	3430.14A	-28.99	1.6381870630620722e-13
6475	1.5863399999999999e-12	K	1	1.25222m	-28.991	1.634419337370306e-13
6476	3.4115e-11	Fe	8	582.280A	-28.991	1.634419337370306e-13
6477	1.7923499999999997e-09	Na	10	11.0829A	-28.991999999999997	1.6306602772071786e-13
6478	2.3171799999999999e-10	S	8	85.7270A	-28.991999999999997	1.6306602772071786e-13
6479	4.16266e-12	Fe	2	4772.06A	-28.991999999999997	1.6306602772071786e-13
6480	1.51064e-11	N	1	1314.97A	-28.995	1.619434890816964e-13
6481	4.94482e-13	Cr	5	4.01723m	-28.996	1.615710293924563e-13
6482	2.0424099999999997e-10	F	7	97.2600A	-28.996	1.615710293924563e-13
6483	2.43125e-11	O	7	817.048A	-28.996	1.615710293924563e-13
6484	2.69632e-11	Cl	6	736.724A	-28.997	1.6119942633672885e-13
6485	4.82266e-12	Mn	5	4118.98A	-28.997	1.6119942633672885e-13
6486	3.4634300000000003e-12	Fe	4	5735.48A	-28.997	1.6119942633672885e-13
6487	1.49672e-10	Ne	9	132.720A	-28.999000000000002	1.6045878224953741e-13
6488	1.00988e-12	Fe	2	1.96701m	-29.000999999999998	1.5972154111282028e-13
6489	5.66888e-13	Cr	5	3.50413m	-29.000999999999998	1.5972154111282028e-13
6490	1.69625e-11	N	1	1171.08A	-29.002	1.5935419176209692e-13
6491	7.50245e-11	Fe	11	264.773A	-29.004	1.5862202575766447e-13
6492	1.96505e-12	N	1	1.01089m	-29.004	1.5862202575766447e-13
6493	3.25176e-10	B	4	61.0883A	-29.005	1.582572052220854e-13
6494	8.25395e-12	Fe	2	2406.66A	-29.006	1.5789322375045305e-13
6495	6.27805e-11	Fe	8	316.411A	-29.006	1.5789322375045305e-13
6496	7.95303e-12	B	1	2497.72A	-29.006999999999998	1.5753007941297654e-13
6497	1.33879e-10	Ni	11	148.377A	-29.006999999999998	1.5753007941297654e-13
6498	1.8054200000000002e-09	Na	10	11.0027A	-29.008000000000003	1.5716777028429685e-13
6499	2.41422e-12	Fe	2	8228.10A	-29.008000000000003	1.5716777028429685e-13
6500	5.36877e-11	S	4	370.000A	-29.011	1.560858349638712e-13
6501	5.38931e-11	Ca	5	368.590A	-29.011	1.560858349638712e-13
6502	7.10868e-11	N	3	279.440A	-29.014	1.5501134763380175e-13
6503	6.06544e-12	Fe	2	3275.02A	-29.014	1.5501134763380175e-13
6504	2.30979e-11	P	10	860.010A	-29.015	1.5465483142746355e-13
6505	3.25647e-16	Ca	10	6100.00m	-29.016	1.5429913518564744e-13
6506	3.24187e-11	Ca	11	612.746A	-29.016	1.5429913518564744e-13
6507	4.00637e-12	Fe	2	4958.22A	-29.017	1.539442570224848e-13
6508	1.06574e-10	F	6	186.391A	-29.017	1.539442570224848e-13
6509	5.49717e-11	Cl	7	361.358A	-29.02	1.5288451221126667e-13
6510	2.0046400000000002e-12	N	1	9909.22A	-29.022	1.5218207168424089e-13
6511	2.15782e-11	Ne	9	920.581A	-29.023000000000003	1.5183206263201384e-13
6512	8.49632e-12	Fe	2	2338.01A	-29.023000000000003	1.5183206263201384e-13
6513	3.48311e-11	Ne	9	570.308A	-29.023000000000003	1.5183206263201384e-13
6514	6.35097e-11	Fe	10	312.778A	-29.024	1.5148285857827097e-13
6515	6.61793e-12	Fe	9	3001.61A	-29.025	1.5113445767156457e-13
6516	6.216169999999999e-10	Ca	12	31.9561A	-29.026	1.5078685806470652e-13
6517	1.0954e-12	Fe	2	1.81344m	-29.026999999999997	1.504400579147608e-13
6518	2.5218099999999997e-12	Mg	2	7877.05A	-29.028000000000002	1.500940553830238e-13
6519	8.07992e-11	Fe	7	245.850A	-29.029	1.497488486350295e-13
6520	4.88229e-11	Ne	9	406.868A	-29.029	1.497488486350295e-13
6521	1.0911499999999999e-10	V	6	182.050A	-29.029	1.497488486350295e-13
6522	7.57192e-11	Fe	7	262.344A	-29.03	1.494044358405224e-13
6523	3.0782099999999997e-12	Cr	5	6453.24A	-29.03	1.494044358405224e-13
6524	2.07705e-11	O	7	956.380A	-29.031	1.4906081517346257e-13
6525	8.32889e-12	Fe	2	2385.01A	-29.033	1.483759429384985e-13
6526	8.2773e-11	Ne	9	239.987A	-29.034000000000002	1.4803468773947107e-13
6527	8.02521e-11	Fe	11	247.526A	-29.035999999999998	1.4735453013181273e-13
6528	1.3105200000000002e-12	Fe	4	1.51577m	-29.037	1.470156241170515e-13
6529	8.79706e-11	Al	8	225.808A	-29.038	1.4667749756449438e-13
6530	1.51087e-11	C	1	1314.77A	-29.039	1.4634014868142806e-13
6531	5.83095e-11	Ti	12	340.673A	-29.039	1.4634014868142806e-13
6532	8.18325e-11	Ne	9	242.745A	-29.04	1.460035756792635e-13
6533	3.88894e-12	Fe	2	5107.94A	-29.04	1.460035756792635e-13
6534	2.04095e-11	Sc	3	973.294A	-29.041	1.4566777677352176e-13
6535	1.48641e-11	N	1	1336.40A	-29.041999999999998	1.4533275018383288e-13
6536	6.03883e-12	Fe	2	3289.46A	-29.041999999999998	1.4533275018383288e-13
6537	1.40164e-11	F	8	1417.23A	-29.043000000000003	1.4499849413391568e-13
6538	2.2597199999999997e-09	Na	10	8.79067A	-29.048000000000002	1.4333871009667867e-13
6539	9.350389999999998e-13	Sc	2	2.12445m	-29.048000000000002	1.4333871009667867e-13
6540	2.40162e-12	Sc	2	8271.28A	-29.049	1.4300904021169956e-13
6541	1.69782e-16	Be	4	1.17000c	-29.05	1.4268012854641432e-13
6542	2.12627e-12	Co	2	9342.40A	-29.05	1.4268012854641432e-13
6543	9.40869e-13	Sc	2	2.11129m	-29.051	1.4235197335696846e-13
6544	4.9065e-11	Ne	9	404.860A	-29.051	1.4235197335696846e-13
6545	2.02941e-12	N	1	9788.29A	-29.053	1.4169792545020583e-13
6546	4.46283e-11	Na	5	445.109A	-29.053	1.4169792545020583e-13
6547	2.43737e-11	S	9	814.996A	-29.054000000000002	1.4137202926519337e-13
6548	4.32756e-11	Ne	9	459.023A	-29.054000000000002	1.4137202926519337e-13
6549	9.77582e-11	Fe	7	203.200A	-29.055999999999997	1.407224837925536e-13
6550	8.85625e-11	Ne	9	224.299A	-29.058000000000003	1.4007592271026836e-13
6551	4.0408e-11	P	10	491.597A	-29.059	1.3975375702803855e-13
6552	1.69742e-11	N	1	1170.28A	-29.061999999999998	1.3879169893166605e-13
6553	4.44366e-12	Fe	2	4470.29A	-29.063000000000002	1.3847248688216228e-13
6554	6.7005e-11	F	8	296.462A	-29.063000000000002	1.3847248688216228e-13
6555	1.08589e-11	O	5	1829.33A	-29.063000000000002	1.3847248688216228e-13
6556	4.99647e-10	Ar	11	39.7570A	-29.064	1.3815400900000174e-13
6557	1.47532e-12	N	1	1.34645m	-29.065	1.3783626359664294e-13
6558	2.9776e-11	K	7	667.129A	-29.066	1.3751924898743367e-13
6559	5.16368e-11	P	10	384.696A	-29.068	1.368874054322042e-13
6560	2.18204e-11	Ne	9	910.363A	-29.068	1.368874054322042e-13
6561	3.92497e-13	Fe	2	5.06105m	-29.069000000000003	1.3657257313621349e-13
6562	6.1231e-12	Fe	2	3244.19A	-29.069000000000003	1.3657257313621349e-13
6563	2.79369e-12	Cr	4	7110.47A	-29.07	1.3625846493441126e-13
6564	6.44179e-11	Mn	6	308.369A	-29.070999999999998	1.3594507916142598e-13
6565	2.4614599999999997e-14	Al	2	80.7020m	-29.070999999999998	1.3594507916142598e-13
6566	2.13667e-10	Si	6	92.9693A	-29.072	1.356324141557164e-13
6567	1.2503299999999998e-10	Co	10	158.874A	-29.072	1.356324141557164e-13
6568	4.80363e-11	Fe	6	413.530A	-29.073	1.3532046825956484e-13
6569	3.15041e-11	Ca	7	630.536A	-29.073	1.3532046825956484e-13
6570	1.70609e-11	N	1	1164.32A	-29.076	1.343889287084094e-13
6571	5.62823e-11	Fe	10	352.944A	-29.076999999999998	1.3407984274942534e-13
6572	7.990689999999999e-12	P	9	2485.95A	-29.079	1.3346380183041808e-13
6573	1.62683e-10	Ne	9	122.106A	-29.079	1.3346380183041808e-13
6574	8.74283e-11	Fe	10	227.209A	-29.08	1.3315684360420945e-13
6575	8.48237e-11	Ne	9	234.185A	-29.081	1.3285059136232915e-13
6576	6.38854e-11	Mn	10	310.939A	-29.083000000000002	1.3224019834041565e-13
6577	1.6105e-11	S	2	1233.44A	-29.083000000000002	1.3224019834041565e-13
6578	4.87348e-13	Fe	3	4.07603m	-29.084	1.319360543241405e-13
6579	3.4738900000000003e-12	Fe	2	5718.22A	-29.085	1.316326098196905e-13
6580	3.6376e-12	Ar	11	5460.87A	-29.086	1.3132986321823516e-13
6581	1.74609e-11	N	6	1137.66A	-29.086	1.3132986321823516e-13
6582	4.38538e-11	N	2	452.970A	-29.086	1.3132986321823516e-13
6583	8.73524e-11	Fe	12	227.406A	-29.087	1.3102781291464006e-13
6584	7.66426e-11	Cr	7	259.183A	-29.088	1.307264573074656e-13
6585	3.92448e-11	Ca	9	506.167A	-29.089000000000002	1.3042579479895433e-13
6586	5.42655e-11	O	2	366.060A	-29.09	1.3012582379502467e-13
6587	1.63836e-12	N	1	1.21246m	-29.090999999999998	1.2982654270525914e-13
6588	4.09346e-12	Fe	2	4852.73A	-29.092	1.2952794994289814e-13
6589	8.7622e-11	Ne	9	226.706A	-29.093000000000004	1.2923004392483252e-13
6590	8.47358e-12	Fe	2	2344.28A	-29.095	1.2863628580735547e-13
6591	6.44196e-11	Ca	3	308.360A	-29.099	1.2745694125028354e-13
6592	1.6408e-12	N	1	1.21066m	-29.099	1.2745694125028354e-13
6593	3.3637699999999995e-12	Ni	4	5905.42A	-29.1	1.2716379842003498e-13
6594	3.1492900000000002e-12	Sc	3	6307.60A	-29.103	1.2628840898910129e-13
6595	2.51517e-11	Na	8	789.785A	-29.105999999999998	1.2541904569662398e-13
6596	1.1516e-11	Al	2	1724.95A	-29.107	1.2513058989608513e-13
6597	8.68326e-11	S	10	228.767A	-29.108	1.248427975254775e-13
6598	1.59234e-11	C	1	1247.50A	-29.108	1.248427975254775e-13
6599	1.60142e-12	N	1	1.24043m	-29.11	1.2426919697418044e-13
6600	4.31956e-11	O	4	459.872A	-29.112	1.236982318780235e-13
6601	2.97528e-11	O	5	667.651A	-29.112	1.236982318780235e-13
6602	1.1871500000000001e-10	Ni	13	167.329A	-29.113000000000003	1.234137338394397e-13
6603	8.36186e-11	Ca	4	237.560A	-29.113000000000003	1.234137338394397e-13
6604	1.80727e-12	Si	1	1.09914m	-29.114	1.2312989012818925e-13
6605	3.7040699999999996e-12	Fe	2	5362.87A	-29.115	1.2284669923935908e-13
6606	2.63365e-10	Mg	9	75.4256A	-29.116	1.2256415967149822e-13
6607	1.68825e-11	N	1	1176.63A	-29.118000000000002	1.2200102851014618e-13
6608	1.70657e-11	V	3	1164.00A	-29.121	1.2116117933728702e-13
6609	1.32725e-12	N	1	1.49666m	-29.122	1.2088251635762673e-13
6610	9.46005e-14	Mn	5	20.9983m	-29.125999999999998	1.197742587861597e-13
6611	1.21028e-11	O	1	1641.31A	-29.129	1.1894973858825622e-13
6612	9.70359e-13	Sc	2	2.04712m	-29.129	1.1894973858825622e-13
6613	9.05246e-11	Fe	12	219.437A	-29.131	1.1840321418329853e-13
6614	3.5567400000000006e-10	Si	11	55.8502A	-29.131	1.1840321418329853e-13
6615	4.28604e-11	Fe	6	463.469A	-29.133000000000003	1.1785920082988784e-13
6616	2.2737299999999999e-10	Ti	12	87.3650A	-29.133000000000003	1.1785920082988784e-13
6617	8.03121e-13	Co	3	2.47341m	-29.134	1.1758813219005486e-13
6618	2.4123e-12	Mg	2	8234.64A	-29.135	1.1731768699079226e-13
6619	3.92589e-12	Ni	4	5059.86A	-29.136	1.1704786379822839e-13
6620	6.550100000000001e-13	Fe	4	3.03269m	-29.136	1.1704786379822839e-13
6621	9.3448e-12	Be	3	2125.72A	-29.136999999999997	1.167786611817866e-13
6622	9.467819999999999e-12	S	9	2098.10A	-29.139	1.162421119714082e-13
6623	2.1148599999999997e-12	N	1	9392.79A	-29.139	1.162421119714082e-13
6624	4.11636e-12	Fe	2	4825.74A	-29.14	1.1597476253274203e-13
6625	1.32793e-11	Cr	9	1495.90A	-29.14	1.1597476253274203e-13
6626	1.28406e-12	Co	2	1.54700m	-29.142	1.154419069011486e-13
6627	4.84152e-12	Si	1	4102.94A	-29.142	1.154419069011486e-13
6628	1.18764e-10	N	4	167.260A	-29.147	1.1412045432022894e-13
6629	3.76437e-12	K	12	5276.97A	-29.147	1.1412045432022894e-13
6630	1.36539e-12	N	1	1.45485m	-29.149	1.1359611846097271e-13
6631	9.33831e-11	Ar	11	212.720A	-29.15	1.1333485463850743e-13
6632	5.183419999999999e-12	Mg	1	3832.30A	-29.15	1.1333485463850743e-13
6633	1.03555e-11	Fe	10	1918.25A	-29.15	1.1333485463850743e-13
6634	6.0618e-12	F	7	3276.99A	-29.15	1.1333485463850743e-13
6635	1.84847e-12	Na	1	1.07464m	-29.151999999999997	1.128141282819184e-13
6636	9.34577e-12	Ni	13	2125.50A	-29.153000000000002	1.1255466298695446e-13
6637	8.80434e-13	Co	8	2.25621m	-29.154	1.1229579444561107e-13
6638	5.33883e-11	Na	2	372.075A	-29.155	1.1203752128539017e-13
6639	6.62637e-11	S	12	299.779A	-29.156	1.1177984213695503e-13
6640	1.08933e-13	Ni	2	18.2356m	-29.156	1.1177984213695503e-13
6641	5.57577e-11	Mg	5	356.264A	-29.156	1.1177984213695503e-13
6642	1.02039e-12	B	3	1.94674m	-29.156999999999996	1.1152275563411559e-13
6643	3.22778e-12	Na	1	6154.23A	-29.156999999999996	1.1152275563411559e-13
6644	1.65695e-11	Mn	2	1198.85A	-29.158	1.1126626041382291e-13
6645	6.11262e-11	Ne	9	324.975A	-29.159000000000002	1.1101035511616765e-13
6646	1.71127e-10	Ne	9	116.080A	-29.159000000000002	1.1101035511616765e-13
6647	1.13393e-11	Ni	2	1751.83A	-29.16	1.1075503838436535e-13
6648	2.40456e-12	Sc	2	8261.17A	-29.163	1.0999260606298973e-13
6649	2.57118e-12	Be	4	7725.80A	-29.163	1.0999260606298973e-13
6650	6.67878e-11	Fe	11	297.427A	-29.164	1.0973963008905351e-13
6651	4.68582e-11	P	9	423.927A	-29.164	1.0973963008905351e-13
6652	5.7221599999999995e-12	Fe	9	3471.49A	-29.164	1.0973963008905351e-13
6653	2.39359e-12	Cr	5	8299.02A	-29.168000000000003	1.0873353111294944e-13
6654	1.9558400000000003e-12	Fe	2	1.01565m	-29.17	1.0823394591759095e-13
6655	8.56093e-12	Fe	9	2320.36A	-29.17	1.0823394591759095e-13
6656	2.01044e-12	Fe	5	9880.67A	-29.171	1.0798501474974785e-13
6657	4.62478e-11	Fe	12	429.522A	-29.171999999999997	1.0773665610770337e-13
6658	1.8512099999999997e-12	N	1	1.07305m	-29.171999999999997	1.0773665610770337e-13
6659	3.31551e-12	Fe	2	5991.38A	-29.173000000000002	1.0748886867468296e-13
6660	5.13271e-11	S	10	387.017A	-29.174	1.0724165113694582e-13
6661	5.29083e-11	Ne	9	375.451A	-29.175	1.0699500218376653e-13
6662	1.83399e-13	Mn	6	10.8313m	-29.179000000000002	1.0601406610754698e-13
6663	2.81521e-11	Ar	10	705.611A	-29.18	1.0577024052158856e-13
6664	1.7691700000000002e-10	Ne	9	112.281A	-29.18	1.0577024052158856e-13
6665	1.0262700000000001e-10	Ar	6	193.560A	-29.18	1.0577024052158856e-13
6666	2.36924e-12	Sc	2	8384.33A	-29.18	1.0577024052158856e-13
6667	5.82187e-13	N	6	3.41204m	-29.18	1.0577024052158856e-13
6668	1.70405e-11	N	1	1165.72A	-29.18	1.0577024052158856e-13
6669	5.92456e-11	Fe	9	335.290A	-29.183000000000003	1.0504212330733088e-13
6670	1.8991400000000003e-12	Ni	2	1.04597m	-29.186999999999998	1.0407909133226996e-13
6671	1.76196e-11	C	2	1127.41A	-29.188000000000002	1.0383971606479795e-13
6672	4.13945e-11	Ti	12	479.882A	-29.188000000000002	1.0383971606479795e-13
6673	1.59716e-11	Ca	2	1243.74A	-29.19	1.0336261590714453e-13
6674	1.81948e-12	Ni	2	1.09177m	-29.19	1.0336261590714453e-13
6675	5.50542e-12	Cr	10	3608.17A	-29.191	1.031248884874247e-13
6676	3.83839e-11	Ar	3	517.521A	-29.194000000000003	1.024149817484798e-13
6677	7.32623e-11	F	8	271.142A	-29.194000000000003	1.024149817484798e-13
6678	1.61841e-11	S	2	1227.40A	-29.195	1.0217943382684448e-13
6679	1.7194900000000003e-10	Ne	7	115.525A	-29.2	1.0100979551982125e-13
6680	2.71938e-11	Cl	6	730.476A	-29.201999999999998	1.0054569766600032e-13
6681	7.99128e-11	S	11	248.577A	-29.203000000000003	1.0031444897845057e-13
6682	9.38171e-11	Ne	9	211.736A	-29.204	1.0008373214812494e-13
6683	6.95646e-11	Fe	11	285.554A	-29.205	9.985354595178412e-14
6684	2.78101e-10	S	9	71.4290A	-29.206	9.9623889169003e-14
6685	2.60938e-12	Ni	2	7612.72A	-29.206	9.9623889169003e-14
6686	3.84104e-12	Fe	2	5171.64A	-29.206999999999997	9.939476058216581e-14
6687	1.4553e-12	N	1	1.36497m	-29.21	9.871053186310446e-14
6688	1.3481600000000001e-13	Co	2	14.7345m	-29.21	9.871053186310446e-14
6689	8.23886e-12	Fe	2	2411.07A	-29.211	9.848350393977803e-14
6690	1.7767599999999998e-12	N	1	1.11801m	-29.212	9.825699816618495e-14
6691	7.41369e-11	Ne	9	267.943A	-29.213	9.803101334141495e-14
6692	1.6119899999999999e-12	Ni	2	1.23230m	-29.214000000000002	9.780554826731899e-14
6693	1.64232e-12	Be	2	1.20954m	-29.214000000000002	9.780554826731899e-14
6694	1.15679e-11	Be	3	1717.21A	-29.217	9.713225960888352e-14
6695	5.06087e-11	O	4	392.511A	-29.217	9.713225960888352e-14
6696	1.51063e-11	N	1	1314.98A	-29.218000000000004	9.690886161101084e-14
6697	2.76506e-12	Cr	4	7184.10A	-29.219	9.668597741427701e-14
6698	6.82477e-13	Ni	2	2.91064m	-29.221	9.624174570009897e-14
6699	2.88425e-10	Mg	9	68.8721A	-29.221	9.624174570009897e-14
6700	4.9661099999999995e-17	K	9	4.00000c	-29.221	9.624174570009897e-14
6701	4.155019999999999e-12	Co	8	4780.84A	-29.223000000000003	9.5799555045246e-14
6702	1.9829099999999997e-12	N	1	1.00178m	-29.224	9.557922218281465e-14
6703	1.5105200000000001e-12	Al	1	1.31507m	-29.224	9.557922218281465e-14
6704	2.34355e-11	Si	2	847.623A	-29.224	9.557922218281465e-14
6705	3.78557e-12	Co	3	5247.42A	-29.226999999999997	9.49212594453441e-14
6706	6.16039e-12	Fe	2	3224.55A	-29.23	9.426782609149758e-14
6707	5.06143e-11	O	4	392.467A	-29.23	9.426782609149758e-14
6708	1.05134e-11	Si	9	1889.43A	-29.230999999999998	9.405101610790098e-14
6709	6.41913e-11	Ne	9	309.457A	-29.230999999999998	9.405101610790098e-14
6710	1.51338e-11	Si	3	1312.59A	-29.230999999999998	9.405101610790098e-14
6711	7.28124e-12	C	3	2728.17A	-29.230999999999998	9.405101610790098e-14
6712	8.22647e-11	Fe	5	241.470A	-29.232	9.383470477342854e-14
6713	5.58083e-12	Ni	2	3559.41A	-29.234	9.340357346705143e-14
6714	1.73915e-12	O	7	1.14220m	-29.235	9.318875120933226e-14
6715	8.2312e-12	Fe	2	2413.31A	-29.235	9.318875120933226e-14
6716	1.89293e-11	S	2	1049.40A	-29.235	9.318875120933226e-14
6717	8.83029e-12	P	8	2249.58A	-29.237	9.276058778999323e-14
6718	3.51004e-11	Ca	11	565.932A	-29.238000000000003	9.25472443582928e-14
6719	5.87412e-12	Sc	7	3381.69A	-29.239	9.233439160287065e-14
6720	3.51959e-12	Fe	2	5643.97A	-29.239	9.233439160287065e-14
6721	1.67724e-11	N	1	1184.36A	-29.239	9.233439160287065e-14
6722	1.24375e-10	Ne	9	159.714A	-29.241	9.191015360935501e-14
6723	6.93622e-11	Fe	11	286.387A	-29.241999999999997	9.169876612199467e-14
6724	2.302e-12	N	1	8629.24A	-29.241999999999997	9.169876612199467e-14
6725	5.69053e-13	Co	3	3.49079m	-29.243000000000002	9.148786481236246e-14
6726	1.8426400000000003e-12	Sc	2	1.07804m	-29.243000000000002	9.148786481236246e-14
6727	3.3162199999999998e-12	Mn	5	5990.10A	-29.244	9.127744856228365e-14
6728	6.92219e-11	Na	6	286.968A	-29.245	9.106751625614997e-14
6729	5.4986e-11	Cl	7	361.264A	-29.245	9.106751625614997e-14
6730	4.38726e-11	Mn	12	452.776A	-29.246	9.085806678092273e-14
6731	8.059460000000001e-12	F	6	2464.74A	-29.247	9.064909902612017e-14
6732	5.44577e-11	Ne	9	364.769A	-29.250999999999998	8.981802309082818e-14
6733	4.28325e-11	Fe	6	463.771A	-29.253	8.94053467604144e-14
6734	2.19963e-11	Si	2	903.081A	-29.254	8.919972016894272e-14
6735	5.88027e-12	Ni	2	3378.16A	-29.255	8.899456650550852e-14
6736	2.4444900000000002e-12	Li	1	8126.22A	-29.256	8.878988468240607e-14
6737	3.45889e-11	Ne	9	574.301A	-29.256999999999998	8.858567361443415e-14
6738	2.42402e-12	Na	1	8194.82A	-29.256999999999998	8.858567361443415e-14
6739	5.16632e-11	S	10	384.499A	-29.259	8.817865941554149e-14
6740	1.50602e-11	N	1	1319.01A	-29.259	8.817865941554149e-14
6741	8.53505e-12	Fe	2	2327.40A	-29.259	8.817865941554149e-14
6742	4.2016e-11	Ne	9	472.783A	-29.26	8.797585412667269e-14
6743	4.41595e-11	Cl	6	449.834A	-29.261999999999997	8.757164179381863e-14
6744	7.88757e-11	Fe	7	251.845A	-29.264	8.716928664793396e-14
6745	1.4676799999999999e-12	N	1	1.35346m	-29.267	8.656921749946781e-14
6746	7.83888e-12	Cr	10	2534.09A	-29.272	8.557826786112872e-14
6747	1.1432e-11	Mg	2	1737.61A	-29.273000000000003	8.538144330687075e-14
6748	8.524180000000001e-13	N	6	2.33037m	-29.274	8.518507143652712e-14
6749	2.02995e-12	Fe	9	9785.69A	-29.274	8.518507143652712e-14
6750	1.13732e-11	Fe	8	1746.61A	-29.275	8.498915120895232e-14
6751	8.16191e-11	Ca	4	243.380A	-29.276	8.479368158539613e-14
6752	3.108e-12	Fe	9	6391.40A	-29.276999999999997	8.459866152949945e-14
6753	8.25814e-11	Ne	9	240.544A	-29.279	8.420996598715148e-14
6754	4.65837e-11	Fe	6	426.425A	-29.281	8.382305633859862e-14
6755	7.7202e-11	Ne	9	257.305A	-29.281999999999996	8.363026865882179e-14
6756	5.27778e-11	Na	2	376.379A	-29.281999999999996	8.363026865882179e-14
6757	1.59781e-12	K	1	1.24323m	-29.283	8.343792437840286e-14
6758	6.03803e-12	Fe	2	3289.89A	-29.283	8.343792437840286e-14
6759	1.99272e-12	N	1	9968.51A	-29.285999999999998	8.28635417471248e-14
6760	3.97197e-11	Ti	8	500.116A	-29.289	8.229311313806698e-14
6761	3.6104e-11	Ca	7	550.201A	-29.291999999999998	8.172661133193454e-14
6762	4.26423e-12	Be	4	4658.39A	-29.294	8.135111166158988e-14
6763	8.83709e-11	Ne	9	224.785A	-29.295	8.116400929680366e-14
6764	9.89808e-11	Ne	3	200.690A	-29.296	8.097733725551575e-14
6765	2.06484e-11	Ne	9	962.035A	-29.296999999999997	8.079109454800892e-14
6766	4.53806e-11	N	2	437.731A	-29.296999999999997	8.079109454800892e-14
6767	2.40643e-12	Ca	2	8254.73A	-29.296999999999997	8.079109454800892e-14
6768	3.86813e-12	Co	3	5135.42A	-29.299	8.041989318684704e-14
6769	1.11616e-11	O	5	1779.71A	-29.301	8.00503973410189e-14
6770	2.8515e-12	Fe	2	6966.31A	-29.301	8.00503973410189e-14
6771	1.79575e-11	N	6	1106.19A	-29.301	8.00503973410189e-14
6772	3.75644e-12	Ni	4	5288.11A	-29.301	8.00503973410189e-14
6773	9.14359e-11	Ne	9	217.250A	-29.302	7.986628653615509e-14
6774	5.33155e-12	Cr	10	3725.83A	-29.302	7.986628653615509e-14
6775	2.3856599999999998e-12	Sc	2	8326.62A	-29.303	7.968259917439203e-14
6776	6.645210000000001e-12	Ni	7	2989.29A	-29.303	7.968259917439203e-14
6777	2.00416e-11	S	8	991.161A	-29.304000000000002	7.949933428183764e-14
6778	3.51604e-12	Fe	2	5649.66A	-29.305	7.931649088684034e-14
6779	4.38218e-12	Fe	2	4533.00A	-29.307	7.89520647140741e-14
6780	9.91655e-12	C	3	2003.16A	-29.308000000000003	7.877048000415322e-14
6781	8.21797e-11	Fe	5	241.720A	-29.311	7.822822783394545e-14
6782	2.6317e-12	Sc	3	7548.15A	-29.311999999999998	7.804830790265304e-14
6783	4.40887e-11	Fe	8	450.557A	-29.314	7.768970850142039e-14
6784	4.56344e-11	Mn	6	435.296A	-29.314	7.768970850142039e-14
6785	8.56464e-11	Ne	9	231.936A	-29.316	7.733275671477503e-14
6786	3.94377e-12	Fe	2	5036.92A	-29.316999999999997	7.715489630990545e-14
6787	3.36591e-11	Ne	9	590.166A	-29.318	7.69774449726143e-14
6788	4.942e-11	Ne	9	401.952A	-29.318	7.69774449726143e-14
6789	3.8313e-12	Fe	2	5184.79A	-29.320999999999998	7.644753596874319e-14
6790	3.51525e-12	Fe	2	5650.94A	-29.320999999999998	7.644753596874319e-14
6791	1.8206400000000002e-12	Fe	2	1.09107m	-29.323	7.609629144646227e-14
6792	1.00999e-10	Fe	8	196.680A	-29.323	7.609629144646227e-14
6793	7.58067e-12	Fe	2	2620.41A	-29.325	7.57466607461694e-14
6794	7.339109999999999e-13	K	1	2.70666m	-29.325	7.57466607461694e-14
6795	1.4551e-12	N	1	1.36516m	-29.326	7.557244826079829e-14
6796	3.5186e-11	Ne	9	564.556A	-29.326999999999998	7.539863645302547e-14
6797	1.17923e-11	Si	3	1684.53A	-29.326999999999998	7.539863645302547e-14
6798	4.38625e-12	Fe	4	4528.80A	-29.326999999999998	7.539863645302547e-14
6799	1.98152e-11	O	3	1002.49A	-29.326999999999998	7.539863645302547e-14
6800	3.0589e-11	Cr	5	649.400A	-29.326999999999998	7.539863645302547e-14
6801	4.2587e-12	Fe	2	4664.44A	-29.329	7.505221118625944e-14
6802	1.26083e-10	Ni	13	157.551A	-29.329	7.505221118625944e-14
6803	3.5889800000000003e-12	Fe	2	5534.85A	-29.33	7.48795958905552e-14
6804	3.51947e-11	K	8	564.417A	-29.331	7.47073775990137e-14
6805	2.11666e-12	Fe	2	9384.81A	-29.333000000000002	7.436412837818394e-14
6806	2.88972e-11	Cr	5	687.418A	-29.334	7.419309562902306e-14
6807	1.51527e-11	N	1	1310.95A	-29.334	7.419309562902306e-14
6808	8.45296e-11	O	3	235.000A	-29.335	7.402245624426891e-14
6809	4.36305e-11	Ne	9	455.289A	-29.335	7.402245624426891e-14
6810	1.2511399999999998e-10	Ni	13	158.771A	-29.336	7.385220931920965e-14
6811	5.90456e-11	Fe	10	336.426A	-29.338	7.35128892397198e-14
6812	1.49743e-11	N	1	1326.57A	-29.339000000000002	7.334381428624852e-14
6813	5.74135e-11	Ar	3	345.990A	-29.340999999999998	7.300683006975687e-14
6814	4.72142e-11	S	3	420.730A	-29.340999999999998	7.300683006975687e-14
6815	8.39101e-11	P	11	236.735A	-29.343000000000004	7.267139415509736e-14
6816	1.0103700000000001e-10	F	8	196.606A	-29.344	7.250425458661494e-14
6817	2.11295e-12	V	4	9401.31A	-29.345	7.233749942847278e-14
6818	5.12754e-12	Fe	2	3874.07A	-29.345	7.233749942847278e-14
6819	9.81823e-11	Li	2	202.322A	-29.345	7.233749942847278e-14
6820	8.05627e-11	Fe	12	246.571A	-29.345	7.233749942847278e-14
6821	1.50521e-11	Ne	7	1319.71A	-29.346	7.2171127796551e-14
6822	4.47834e-11	K	4	443.567A	-29.346999999999998	7.200513880876497e-14
6823	3.78059e-11	Fe	6	525.433A	-29.346999999999998	7.200513880876497e-14
6824	2.81597e-12	Ni	2	7054.20A	-29.348000000000003	7.183953158505583e-14
6825	2.03745e-11	Sc	3	974.965A	-29.349	7.167430524739291e-14
6826	3.5547400000000003e-12	Fe	2	5588.15A	-29.35	7.150945891976087e-14
6827	3.08274e-11	Ar	7	644.376A	-29.353	7.1017191267112e-14
6828	5.92179e-12	Fe	9	3354.47A	-29.353	7.1017191267112e-14
6829	3.13944e-14	Fe	3	63.2739m	-29.359	7.004279887390049e-14
6830	1.46336e-12	Fe	5	1.35746m	-29.359	7.004279887390049e-14
6831	6.71539e-11	Mg	5	295.805A	-29.359	7.004279887390049e-14
6832	1.70364e-11	N	1	1166.00A	-29.359	7.004279887390049e-14
6833	8.88495e-12	P	1	2235.74A	-29.359	7.004279887390049e-14
6834	6.34163e-11	Fe	9	313.239A	-29.36	6.988170490680115e-14
6835	3.08499e-12	Ca	1	6439.08A	-29.36	6.988170490680115e-14
6836	1.25064e-10	Ne	9	158.835A	-29.361	6.972098144554414e-14
6837	4.17545e-11	Ar	7	475.744A	-29.362	6.956062763799083e-14
6838	8.607e-13	Ni	2	2.30794m	-29.362	6.956062763799083e-14
6839	7.55186e-12	Ti	3	2630.41A	-29.366	6.892289197051184e-14
6840	1.18814e-12	Al	1	1.67189m	-29.366999999999997	6.876437371781497e-14
6841	5.75121e-12	Fe	10	3453.96A	-29.368000000000002	6.860622004698116e-14
6842	8.28729e-11	P	11	239.698A	-29.372	6.797723444089187e-14
6843	2.80327e-12	Cr	4	7086.17A	-29.372	6.797723444089187e-14
6844	5.69342e-11	Fe	10	348.902A	-29.373	6.78208911401583e-14
6845	2.2721700000000002e-10	Ti	12	87.4250A	-29.377	6.719910547276406e-14
6846	1.17979e-10	Sc	11	168.373A	-29.378	6.7044551818995e-14
6847	2.28226e-12	Ni	2	8703.87A	-29.381	6.658302037063283e-14
6848	1.56068e-11	Ne	9	1272.81A	-29.384	6.612466608241339e-14
6849	4.58824e-12	Fe	2	4329.43A	-29.385	6.597258357066868e-14
6850	8.44649e-11	S	5	235.180A	-29.386999999999997	6.566946708292065e-14
6851	2.57082e-11	Al	8	772.691A	-29.389	6.536774328892664e-14
6852	1.51259e-11	N	1	1313.28A	-29.389	6.536774328892664e-14
6853	4.21035e-11	Ne	9	471.800A	-29.39	6.52174016512982e-14
6854	9.005799999999999e-13	Fe	12	2.20574m	-29.392	6.491775490929282e-14
6855	3.80669e-11	C	2	521.831A	-29.392	6.491775490929282e-14
6856	5.74589e-11	Fe	9	345.716A	-29.393	6.476844821621814e-14
6857	4.7072200000000004e-17	B	3	4.22000c	-29.393	6.476844821621814e-14
6858	4.82795e-12	Fe	2	4114.47A	-29.394000000000002	6.461948491900839e-14
6859	5.50919e-11	O	2	360.570A	-29.394000000000002	6.461948491900839e-14
6860	3.60223e-11	Ca	7	551.449A	-29.394000000000002	6.461948491900839e-14
6861	1.9977400000000003e-12	Co	2	9943.48A	-29.397	6.417464751376225e-14
6862	8.3e-13	Fe	2	2.39331m	-29.397	6.417464751376225e-14
6863	1.85751e-11	C	3	1069.41A	-29.398000000000003	6.402704992026975e-14
6864	1.02092e-11	Fe	4	1945.74A	-29.398000000000003	6.402704992026975e-14
6865	2.21753e-11	Ne	9	895.792A	-29.398000000000003	6.402704992026975e-14
6866	6.3258800000000005e-12	Ni	7	3140.19A	-29.399	6.387979179182328e-14
6867	1.64694e-12	Ti	3	1.20615m	-29.399	6.387979179182328e-14
6868	8.81491e-11	Ti	5	225.351A	-29.399	6.387979179182328e-14
6869	7.7743e-12	Sc	2	2555.14A	-29.405	6.300332819066824e-14
6870	1.51306e-11	N	1	1312.87A	-29.408	6.256961633008365e-14
6871	2.547e-11	Na	8	779.917A	-29.408	6.256961633008365e-14
6872	9.985269999999999e-12	Ti	7	1989.38A	-29.408	6.256961633008365e-14
6873	4.7893e-11	Ne	9	414.767A	-29.415	6.156919735201581e-14
6874	3.34013e-13	Ar	7	5.94722m	-29.416999999999998	6.128631258618197e-14
6875	1.46263e-12	N	1	1.35813m	-29.416999999999998	6.128631258618197e-14
6876	3.8702e-12	Fe	2	5132.67A	-29.418000000000003	6.114535797868205e-14
6877	9.93246e-12	C	3	1999.95A	-29.419	6.100472755778427e-14
6878	6.5129400000000005e-15	F	9	305.000m	-29.419	6.100472755778427e-14
6879	1.7214799999999998e-10	Ne	7	115.392A	-29.419	6.100472755778427e-14
6880	4.20602e-10	Mg	10	47.2286A	-29.419	6.100472755778427e-14
6881	1.32075e-12	Mg	1	1.50402m	-29.42	6.086442057787867e-14
6882	1.3198200000000001e-12	N	1	1.50509m	-29.421	6.072443629507259e-14
6883	7.42486e-11	Ca	3	267.540A	-29.426	6.00293294207923e-14
6884	3.93433e-11	Ne	9	504.900A	-29.427	5.989126579434937e-14
6885	4.30334e-11	Ne	9	461.606A	-29.427	5.989126579434937e-14
6886	1.4218600000000002e-10	Ti	12	139.708A	-29.428	5.975351970543571e-14
6887	4.47246e-11	Ne	2	444.150A	-29.428	5.975351970543571e-14
6888	3.95396e-11	Ne	9	502.395A	-29.429000000000002	5.961609042373525e-14
6889	2.4460599999999998e-12	Co	2	8121.00A	-29.43	5.947897722061209e-14
6890	8.59523e-11	O	3	231.110A	-29.430999999999997	5.934217936910519e-14
6891	5.6101300000000005e-12	Ni	5	3540.82A	-29.430999999999997	5.934217936910519e-14
6892	2.41837e-12	Mg	2	8213.99A	-29.433000000000003	5.90695268214525e-14
6893	5.62525e-11	Ni	13	353.130A	-29.436999999999998	5.852797414439606e-14
6894	7.42685e-11	Ni	13	267.468A	-29.441	5.799138645212538e-14
6895	1.86335e-12	Sc	2	1.06606m	-29.443	5.772494023417123e-14
6896	2.92491e-12	Ni	2	6791.48A	-29.444000000000003	5.759217655578555e-14
6897	6.24901e-11	Fe	10	317.882A	-29.445999999999998	5.732756454069515e-14
6898	1.31343e-11	Be	2	1512.41A	-29.447	5.719571480104294e-14
6899	5.23644e-12	He	1	3793.50A	-29.449	5.693292436225074e-14
6900	7.78804e-11	S	10	255.064A	-29.451	5.667134133584926e-14
6901	1.6873099999999998e-12	K	1	1.17729m	-29.451999999999998	5.6541000867686816e-14
6902	2.6092400000000003e-12	Fe	2	7613.12A	-29.453000000000003	5.641096017428156e-14
6903	6.42744e-11	Al	7	309.057A	-29.454	5.6281218566172524e-14
6904	2.4614799999999997e-12	S	11	8070.12A	-29.454	5.6281218566172524e-14
6905	7.65916e-12	Ne	3	2593.56A	-29.455	5.6151775355481697e-14
6906	4.06302e-11	Ar	3	488.909A	-29.455	5.6151775355481697e-14
6907	1.01962e-12	B	3	1.94823m	-29.459	5.563697278465354e-14
6908	1.84798e-12	Na	1	1.07493m	-29.46	5.550901129814234e-14
6909	1.46861e-11	Be	3	1352.60A	-29.462	5.5253970557998145e-14
6910	4.19838e-12	Fe	2	4731.45A	-29.462	5.5253970557998145e-14
6911	1.09307e-11	Mg	1	1817.31A	-29.471	5.4120710815626235e-14
6912	2.07019e-12	Ti	3	9595.49A	-29.471999999999998	5.3996236634872536e-14
6913	3.26579e-11	Fe	10	608.259A	-29.476	5.3501196161820696e-14
6914	1.75475e-12	Cr	5	1.13204m	-29.476	5.3501196161820696e-14
6915	7.39013e-13	Li	1	2.68797m	-29.476	5.3501196161820696e-14
6916	1.14472e-12	Sc	9	1.73531m	-29.476999999999997	5.337814682523174e-14
6917	1.0455299999999999e-12	Cr	4	1.89994m	-29.479	5.313289651802059e-14
6918	5.45648e-12	Ti	3	3640.52A	-29.48	5.301069424710611e-14
6919	2.1924299999999998e-12	N	1	9060.48A	-29.480999999999998	5.288877303361591e-14
6920	1.25217e-10	Ni	13	158.640A	-29.480999999999998	5.288877303361591e-14
6921	6.95221e-11	Fe	11	285.729A	-29.483	5.2645771194736334e-14
6922	1.43599e-12	Cl	12	1.38333m	-29.486	5.228336025498915e-14
6923	1.32087e-12	Mn	5	1.50389m	-29.486	5.228336025498915e-14
6924	2.80649e-12	Ni	2	7078.04A	-29.487	5.21631118632605e-14
6925	6.50293e-12	Ni	7	3054.69A	-29.489	5.192344413460292e-14
6926	1.56694e-13	Co	3	12.6772m	-29.49	5.180402352698039e-14
6927	4.76556e-11	Mn	6	416.834A	-29.491	5.1684877579133246e-14
6928	2.22512e-12	Ca	2	8927.36A	-29.495	5.1211027773277035e-14
6929	5.57971e-12	Ni	5	3560.12A	-29.496	5.109324567781732e-14
6930	6.74953e-12	Ni	7	2943.09A	-29.496	5.109324567781732e-14
6931	6.809e-11	Cr	7	291.738A	-29.498	5.085849353777156e-14
6932	1.59938e-11	Fe	12	1242.01A	-29.499000000000002	5.0741522248553465e-14
6933	4.68005e-11	S	3	424.450A	-29.499000000000002	5.0741522248553465e-14
6934	8.67864e-12	P	2	2288.89A	-29.499000000000002	5.0741522248553465e-14
6935	9.14249e-11	Fe	12	217.276A	-29.5	5.062481998583557e-14
6936	4.73742e-12	Mn	6	4193.10A	-29.5	5.062481998583557e-14
6937	3.19249e-11	Fe	8	622.224A	-29.5	5.062481998583557e-14
6938	1.5789200000000001e-12	N	1	1.25810m	-29.502	5.039222006634671e-14
6939	1.40163e-11	Si	3	1417.24A	-29.503	5.0276321176354116e-14
6940	3.45973e-11	Ne	9	574.161A	-29.504	5.016068884641155e-14
6941	1.03747e-11	S	1	1914.70A	-29.504	5.016068884641155e-14
6942	1.31597e-12	N	1	1.50950m	-29.504	5.016068884641155e-14
6943	4.88229e-11	Ne	9	406.868A	-29.506	4.9930221415802505e-14
6944	3.07377e-12	Ca	1	6462.57A	-29.51	4.947245839434596e-14
6945	4.6560800000000005e-12	Fe	2	4266.35A	-29.511	4.935867489749784e-14
6946	2.8184599999999997e-12	Fe	2	7047.99A	-29.511	4.935867489749784e-14
6947	9.92775e-12	C	3	2000.90A	-29.511	4.935867489749784e-14
6948	3.75879e-10	B	4	52.8479A	-29.511999999999997	4.9245153095430523e-14
6949	7.81751e-11	P	11	254.102A	-29.513	4.9131892386261894e-14
6950	8.55898e-11	P	10	232.089A	-29.514	4.901889216949658e-14
6951	2.60469e-11	Fe	3	762.643A	-29.514	4.901889216949658e-14
6952	1.10678e-10	Mg	3	179.480A	-29.515	4.8906151846017464e-14
6953	1.6419400000000002e-12	Be	2	1.20982m	-29.515	4.8906151846017464e-14
6954	7.36157e-11	P	10	269.840A	-29.515	4.8906151846017464e-14
6955	6.2152800000000006e-12	Fe	2	3196.07A	-29.516	4.8793670818087364e-14
6956	2.42745e-12	Na	1	8183.26A	-29.517	4.868144848934228e-14
6957	1.33598e-12	N	1	1.48689m	-29.517	4.868144848934228e-14
6958	9.298e-11	S	11	213.642A	-29.518	4.8569484264791e-14
6959	4.09059e-11	Mg	5	485.614A	-29.522	4.812419655652179e-14
6960	4.7904900000000005e-12	Fe	2	4146.65A	-29.526	4.768299127050017e-14
6961	4.1837599999999997e-10	Mg	10	47.4799A	-29.528000000000002	4.746390782618117e-14
6962	8.10209e-11	Fe	7	245.177A	-29.529	4.735474386744899e-14
6963	6.06625e-12	Be	2	3274.59A	-29.529	4.735474386744899e-14
6964	1.3202399999999998e-10	Si	6	150.461A	-29.53	4.724583097885439e-14
6965	5.06579e-11	F	7	392.129A	-29.531	4.713716858295285e-14
6966	4.88313e-11	Ne	9	406.798A	-29.531	4.713716858295285e-14
6967	3.1078400000000002e-12	O	1	6391.73A	-29.531999999999996	4.702875610362676e-14
6968	1.03808e-12	Fe	2	1.91358m	-29.531999999999996	4.702875610362676e-14
6969	4.30418e-11	Ne	9	461.515A	-29.534000000000002	4.681267859685312e-14
6970	5.56914e-12	Ni	5	3566.88A	-29.537	4.6490422384106364e-14
6971	9.63871e-12	Co	2	2060.90A	-29.538	4.638349737976025e-14
6972	7.315210000000001e-12	P	2	2715.50A	-29.538	4.638349737976025e-14
6973	3.34817e-11	Fe	8	593.293A	-29.541	4.606419562973022e-14
6974	4.12072e-12	Sc	7	4820.63A	-29.541999999999998	4.5958250919716666e-14
6975	2.4976399999999997e-13	C	5	7.95328m	-29.541999999999998	4.5958250919716666e-14
6976	8.32266e-11	Fe	7	238.679A	-29.543000000000003	4.5852549875773734e-14
6977	3.98876e-11	Ca	9	498.011A	-29.543000000000003	4.5852549875773734e-14
6978	6.92384e-11	N	3	286.900A	-29.544	4.574709193748651e-14
6979	6.96298e-11	Fe	11	285.287A	-29.545	4.5641876545726374e-14
6980	1.22954e-10	Ni	13	161.560A	-29.548000000000002	4.5327680077607867e-14
6981	8.70256e-11	N	3	228.260A	-29.551	4.501564652276257e-14
6982	8.385780000000001e-13	Ni	2	2.36883m	-29.552	4.4912113408773584e-14
6983	1.06385e-12	Fe	9	1.86722m	-29.557	4.439800869782663e-14
6984	4.3159e-11	O	4	460.262A	-29.558000000000003	4.429589611141542e-14
6985	1.31147e-12	N	1	1.51467m	-29.559	4.419401837743659e-14
6986	3.76612e-11	Ar	3	527.451A	-29.561	4.3990965307433433e-14
6987	3.11613e-11	Ar	7	637.471A	-29.561	4.3990965307433433e-14
6988	4.84416e-10	Ar	11	41.0070A	-29.561999999999998	4.38897888948423e-14
6989	6.82603e-11	Fe	12	291.010A	-29.561999999999998	4.38897888948423e-14
6990	1.28533e-13	Co	2	15.4548m	-29.564	4.368813363234067e-14
6991	1.42242e-11	Cl	1	1396.53A	-29.564	4.368813363234067e-14
6992	1.76218e-11	C	2	1127.27A	-29.565	4.3587653713274405e-14
6993	1.99034e-12	N	1	9980.42A	-29.565	4.3587653713274405e-14
6994	3.6603800000000003e-13	Na	1	5.42688m	-29.565	4.3587653713274405e-14
6995	9.839739999999999e-12	Co	2	2018.80A	-29.575	4.259547758274469e-14
6996	1.7043599999999998e-12	Fe	2	1.16551m	-29.576	4.24975107028564e-14
6997	1.33208e-13	Fe	4	14.9123m	-29.576999999999998	4.23997691405397e-14
6998	6.89658e-12	V	9	2880.34A	-29.576999999999998	4.23997691405397e-14
6999	5.623170000000001e-13	O	7	3.53261m	-29.578000000000003	4.230225237757752e-14
7000	7.1345e-11	P	9	278.428A	-29.58	4.210789118281263e-14
7001	1.46659e-12	N	1	1.35446m	-29.58	4.210789118281263e-14
7002	2.74961e-12	Si	2	7224.47A	-29.58	4.210789118281263e-14
7003	4.30064e-11	Ca	11	461.895A	-29.583000000000002	4.1818022498813204e-14
7004	8.96761e-12	Mg	10	2215.14A	-29.584	4.1721843715999125e-14
7005	9.934940000000001e-13	O	7	1.99945m	-29.585	4.1625886138246805e-14
7006	1.9163400000000003e-12	Fe	2	1.03658m	-29.588	4.1339335553635385e-14
7007	3.48061e-13	Mn	5	5.70718m	-29.588	4.1339335553635385e-14
7008	2.22664e-14	Al	1	89.2128m	-29.589000000000002	4.124425772024385e-14
7009	1.08763e-11	B	1	1826.40A	-29.589000000000002	4.124425772024385e-14
7010	2.2409599999999998e-12	N	1	8864.25A	-29.592	4.096033424718349e-14
7011	4.38804e-12	Mn	5	4526.96A	-29.592	4.096033424718349e-14
7012	4.13386e-12	Fe	4	4805.31A	-29.596	4.058480764559453e-14
7013	4.04221e-11	Fe	12	491.426A	-29.598000000000003	4.039833739259423e-14
7014	1.02544e-10	Fe	10	193.715A	-29.598000000000003	4.039833739259423e-14
7015	2.69038e-13	Ti	7	7.38351m	-29.598000000000003	4.039833739259423e-14
7016	1.61069e-11	C	1	1233.29A	-29.599	4.030542379491653e-14
7017	1.23904e-11	Fe	10	1603.21A	-29.601999999999997	4.002796320913889e-14
7018	1.67596e-11	Ca	2	1185.26A	-29.605999999999998	3.9660984636607113e-14
7019	1.9951e-12	Ni	2	9956.63A	-29.607	3.956976690320811e-14
7020	5.875769999999999e-12	Ni	5	3380.74A	-29.608	3.9478758964774176e-14
7021	3.78736e-11	Fe	6	524.493A	-29.609	3.938796033879029e-14
7022	3.34866e-12	Fe	2	5932.05A	-29.609	3.938796033879029e-14
7023	2.97732e-12	Fe	2	6671.92A	-29.609	3.938796033879029e-14
7024	1.2277200000000001e-12	Cr	4	1.61800m	-29.609	3.938796033879029e-14
7025	1.00643e-11	Fe	7	1973.75A	-29.61	3.929737054385148e-14
7026	4.25659e-12	Fe	2	4666.76A	-29.611	3.920698909965904e-14
7027	5.77762e-11	Cl	7	343.817A	-29.612	3.911681552702018e-14
7028	5.496e-11	Cl	7	361.435A	-29.613000000000003	3.9026849347842654e-14
7029	1.45803e-12	N	1	1.36242m	-29.613000000000003	3.9026849347842654e-14
7030	4.28828e-12	Fe	2	4632.27A	-29.615	3.88475372630049e-14
7031	3.4692199999999996e-12	Fe	2	5725.91A	-29.616	3.87581904066489e-14
7032	1.48554e-11	N	1	1337.19A	-29.616999999999997	3.866904904236049e-14
7033	7.28049e-12	Ni	7	2728.45A	-29.616999999999997	3.866904904236049e-14
7034	4.299180000000001e-12	Fe	2	4620.52A	-29.62	3.840285318114401e-14
7035	1.95762e-12	N	1	1.01473m	-29.621	3.831452906979574e-14
7036	1.45895e-12	N	1	1.36156m	-29.621	3.831452906979574e-14
7037	1.1764e-10	Sc	11	168.859A	-29.622	3.822640809826617e-14
7038	5.49977e-11	Cl	7	361.187A	-29.622	3.822640809826617e-14
7039	4.75489e-12	Fe	2	4177.69A	-29.622	3.822640809826617e-14
7040	5.11549e-11	P	4	388.319A	-29.625999999999998	3.78759462822699e-14
7041	3.64372e-11	O	4	545.170A	-29.627	3.7788834023160184e-14
7042	2.41507e-12	Sc	2	8225.20A	-29.627	3.7788834023160184e-14
7043	8.50656e-11	Ne	9	233.519A	-29.628	3.7701922116686684e-14
7044	5.17533e-12	Mg	1	3838.29A	-29.628	3.7701922116686684e-14
7045	7.53469e-11	Fe	11	263.640A	-29.629	3.761521010205113e-14
7046	8.40859e-11	Ar	4	236.240A	-29.631	3.744238391039767e-14
7047	8.06644e-11	Mn	7	246.261A	-29.631999999999998	3.7356268817072503e-14
7048	7.25615e-12	Fe	9	2737.60A	-29.631999999999998	3.7356268817072503e-14
7049	8.12996e-12	Si	1	2443.36A	-29.634	3.7184632352553675e-14
7050	4.92082e-12	Mn	6	4036.82A	-29.635	3.709911007136088e-14
7051	1.7011e-11	N	1	1167.74A	-29.635	3.709911007136088e-14
7052	9.57556e-11	Fe	10	207.449A	-29.636999999999997	3.6928655143953606e-14
7053	1.47209e-11	Fe	12	1349.40A	-29.636999999999997	3.6928655143953606e-14
7054	5.18725e-13	Si	2	3.82948m	-29.639	3.675898338579755e-14
7055	1.12613e-11	Al	2	1763.95A	-29.639	3.675898338579755e-14
7056	4.2529600000000003e-13	Fe	2	4.67073m	-29.64	3.667444007006229e-14
7057	7.10466e-11	Cr	6	279.598A	-29.645	3.62546312260706e-14
7058	3.5938599999999998e-12	Fe	2	5527.34A	-29.647	3.60880563265126e-14
7059	8.913689999999999e-12	Mg	2	2228.53A	-29.647	3.60880563265126e-14
7060	1.19214e-10	Cl	11	166.629A	-29.648000000000003	3.600505610019312e-14
7061	7.61414e-14	Co	3	26.0889m	-29.649	3.5922246769097484e-14
7062	9.86977e-13	Cr	4	2.01266m	-29.65	3.583962789417826e-14
7063	2.00997e-12	Ni	2	9882.95A	-29.651999999999997	3.567495976172803e-14
7064	4.6461e-11	Cr	10	427.551A	-29.653000000000002	3.5592909631142685e-14
7065	2.57588e-12	Fe	2	7711.72A	-29.655	3.542937506614286e-14
7066	1.4406499999999998e-10	Mg	5	137.885A	-29.656	3.53478897646841e-14
7067	7.30184e-13	K	1	2.72047m	-29.656999999999996	3.5266591874218097e-14
7068	1.01883e-11	Co	2	1949.74A	-29.658	3.518548096371095e-14
7069	1.3711600000000003e-09	F	8	14.4874A	-29.659000000000002	3.5104556603121545e-14
7070	4.09089e-11	Ne	9	485.578A	-29.660999999999998	3.4943265816470885e-14
7071	2.8715599999999997e-13	Ni	2	6.91766m	-29.660999999999998	3.4943265816470885e-14
7072	2.7593400000000003e-10	S	9	71.9900A	-29.664	3.4702718066575565e-14
7073	4.72055e-12	Fe	4	4208.08A	-29.664	3.4702718066575565e-14
7074	3.99547e-12	Li	1	4971.74A	-29.665	3.46229040298387e-14
7075	1.10136e-10	K	12	180.363A	-29.665	3.46229040298387e-14
7076	2.0053900000000002e-12	N	1	9905.52A	-29.666999999999998	3.4463826235743544e-14
7077	4.51199e-12	Fe	2	4402.60A	-29.666999999999998	3.4463826235743544e-14
7078	5.53666e-11	O	2	358.780A	-29.668000000000003	3.438456163497034e-14
7079	3.1264799999999993e-10	Na	10	63.5361A	-29.669	3.430547933772061e-14
7080	6.23527e-11	Fe	9	318.582A	-29.671	3.4147859977608056e-14
7081	2.15866e-11	Ne	9	920.221A	-29.671	3.4147859977608056e-14
7082	3.059e-12	Ca	1	6493.78A	-29.673000000000002	3.399096481267226e-14
7083	1.5136700000000002e-12	Al	1	1.31234m	-29.675	3.383479051553918e-14
7084	4.0633e-11	Ne	3	488.875A	-29.675	3.383479051553918e-14
7085	7.87803e-11	Ar	4	252.150A	-29.676	3.3756972656776353e-14
7086	8.72895e-12	Mn	6	2275.70A	-29.677	3.3679333774121855e-14
7087	4.2403e-12	Si	2	4684.69A	-29.678	3.3601873455942356e-14
7088	1.47915e-12	N	1	1.34296m	-29.68	3.344748687120558e-14
7089	5.6048e-11	Ca	7	354.419A	-29.680999999999997	3.3370559786106e-14
7090	1.14649e-13	F	6	17.3263m	-29.682	3.3293809628392194e-14
7091	7.94482e-13	Fe	2	2.50030m	-29.683000000000003	3.321723599114247e-14
7092	2.07322e-12	Li	2	9581.43A	-29.684	3.3140838468371835e-14
7093	6.96509e-11	F	8	285.200A	-29.686	3.298857014698929e-14
7094	3.93275e-11	Sc	11	505.104A	-29.69	3.268612911797279e-14
7095	6.0434e-11	Al	6	328.697A	-29.691	3.261095310711385e-14
7096	8.93796e-12	Mg	2	2222.48A	-29.691	3.261095310711385e-14
7097	1.3055500000000002e-10	Ni	12	152.154A	-29.694000000000003	3.2386460884977e-14
7098	5.20588e-11	Sc	11	381.577A	-29.694000000000003	3.2386460884977e-14
7099	8.91976e-12	Mg	2	2227.02A	-29.695	3.2311974091928354e-14
7100	6.00872e-12	Sc	7	3305.94A	-29.695	3.2311974091928354e-14
7101	6.87581e-11	Cr	7	288.903A	-29.695999999999998	3.223765861374978e-14
7102	9.51291e-11	O	5	208.816A	-29.695999999999998	3.223765861374978e-14
7103	5.38076e-13	Fe	5	3.69176m	-29.695999999999998	3.223765861374978e-14
7104	2.94807e-11	Ne	3	673.812A	-29.695999999999998	3.223765861374978e-14
7105	3.41469e-11	Ca	11	581.735A	-29.698	3.208954002685547e-14
7106	6.55299e-11	Fe	12	303.136A	-29.701	3.186863718711608e-14
7107	1.93891e-12	Co	2	1.02452m	-29.701	3.186863718711608e-14
7108	1.31355e-11	Be	2	1512.27A	-29.701	3.186863718711608e-14
7109	3.51825e-11	Si	3	564.611A	-29.701	3.186863718711608e-14
7110	5.35737e-11	Ne	9	370.787A	-29.701	3.186863718711608e-14
7111	1.14669e-13	Mn	5	17.3233m	-29.701999999999998	3.179534135552368e-14
7112	1.51258e-11	N	1	1313.28A	-29.703000000000003	3.172221409966549e-14
7113	2.22047e-12	Fe	2	8946.05A	-29.705	3.1576463765192367e-14
7114	6.53834e-11	Fe	8	303.815A	-29.706	3.1503839913822873e-14
7115	7.44743e-13	Fe	4	2.66729m	-29.706999999999997	3.143138309267675e-14
7116	8.569180000000001e-12	Mg	3	2318.13A	-29.712	3.107159102561321e-14
7117	4.30852e-11	Ne	2	461.050A	-29.713	3.1000128349322486e-14
7118	4.32025e-11	V	8	459.799A	-29.714000000000002	3.09288300326263e-14
7119	6.16037e-11	Mg	6	322.455A	-29.717	3.071591746428477e-14
7120	2.6348900000000003e-12	Co	2	7539.01A	-29.718000000000004	3.064527281448486e-14
7121	1.50235e-11	Mn	12	1322.23A	-29.718000000000004	3.064527281448486e-14
7122	8.10534e-11	Fe	7	245.079A	-29.719	3.057479064287127e-14
7123	6.24313e-11	Ne	9	318.181A	-29.721	3.043431224030292e-14
7124	4.30896e-11	Fe	6	461.003A	-29.721	3.043431224030292e-14
7125	3.18373e-12	Fe	2	6239.37A	-29.721999999999998	3.0364315264545895e-14
7126	6.69649e-11	Si	4	296.640A	-29.723000000000003	3.029447927736524e-14
7127	5.18742e-12	Mg	1	3829.35A	-29.723000000000003	3.029447927736524e-14
7128	6.771180000000001e-12	Fe	10	2933.68A	-29.724	3.022480390849848e-14
7129	8.39242e-13	Fe	2	2.36695m	-29.726	3.008593354890707e-14
7130	3.25452e-12	Li	1	6103.64A	-29.726	3.008593354890707e-14
7131	7.9217e-11	P	9	250.760A	-29.726999999999997	3.001673782190584e-14
7132	9.91003e-11	O	5	200.448A	-29.726999999999997	3.001673782190584e-14
7133	4.63548e-12	Ni	2	4285.31A	-29.729	2.987882343914538e-14
7134	1.0566800000000001e-13	Co	2	18.7989m	-29.729	2.987882343914538e-14
7135	2.51575e-12	Mg	2	7896.04A	-29.730999999999998	2.974154271541517e-14
7136	2.31143e-12	N	1	8594.00A	-29.730999999999998	2.974154271541517e-14
7137	3.10794e-11	Ca	7	639.151A	-29.733	2.960489273931593e-14
7138	4.4328900000000005e-12	Mg	2	4481.15A	-29.734	2.9536803375475275e-14
7139	1.69923e-12	K	1	1.16902m	-29.735	2.9468870612826046e-14
7140	6.97817e-12	Ca	2	2846.66A	-29.741	2.906454255015075e-14
7141	3.62923e-11	Ca	11	547.346A	-29.741999999999997	2.899769595725888e-14
7142	9.33081e-12	Si	3	2128.91A	-29.741999999999997	2.899769595725888e-14
7143	5.81808e-13	Na	1	3.41426m	-29.743000000000002	2.8931003107263865e-14
7144	2.01396e-11	Si	9	986.339A	-29.749000000000002	2.853405486342713e-14
7145	2.26053e-12	P	1	8787.54A	-29.750999999999998	2.8402952790061362e-14
7146	7.5442e-11	Ne	9	263.308A	-29.752	2.833762781139311e-14
7147	8.03124e-11	Ar	4	247.340A	-29.753	2.8272453076006583e-14
7148	5.45986e-12	Ti	3	3638.27A	-29.754	2.820742823835184e-14
7149	4.10336e-12	Cr	4	4841.03A	-29.755	2.8142552953673874e-14
7150	1.81555e-12	Fe	2	1.09413m	-29.755	2.8142552953673874e-14
7151	6.10015e-11	P	11	325.639A	-29.756	2.807782687800993e-14
7152	3.19431e-12	Ni	4	6218.69A	-29.758000000000003	2.794882098182924e-14
7153	4.55954e-13	Fe	3	4.35668m	-29.759	2.7884540477336298e-14
7154	2.62453e-11	Al	8	756.878A	-29.761	2.7756422651498554e-14
7155	1.42217e-12	Fe	2	1.39677m	-29.763	2.7628893473600137e-14
7156	4.68934e-11	Mn	6	423.609A	-29.763	2.7628893473600137e-14
7157	1.83579e-11	B	2	1082.06A	-29.764	2.7565348781957537e-14
7158	9.19103e-15	He	1	216.129m	-29.764	2.7565348781957537e-14
7159	8.14791e-11	Fe	11	243.798A	-29.764	2.7565348781957537e-14
7160	1.33625e-12	Fe	7	1.48658m	-29.764	2.7565348781957537e-14
7161	5.77986e-11	Cl	7	343.684A	-29.767	2.7375590255682458e-14
7162	4.65453e-11	P	9	426.777A	-29.768	2.731262814527438e-14
7163	4.71717e-12	Fe	2	4211.10A	-29.769000000000002	2.724981084370184e-14
7164	2.57619e-12	Fe	2	7710.78A	-29.769000000000002	2.724981084370184e-14
7165	6.0615699999999996e-12	Fe	2	3277.12A	-29.77	2.7187138017913977e-14
7166	9.81203e-11	Na	3	202.450A	-29.77	2.7187138017913977e-14
7167	4.69436e-12	Fe	2	4231.55A	-29.77	2.7187138017913977e-14
7168	4.03982e-11	Ne	3	491.716A	-29.771	2.712460933562526e-14
7169	4.67376e-10	Na	10	42.5021A	-29.772	2.7062224465315295e-14
7170	3.90055e-11	Ne	9	509.274A	-29.773000000000003	2.6999983076225037e-14
7171	7.8721e-11	Fe	7	252.340A	-29.774	2.6937884838357723e-14
7172	2.58162e-12	Ni	2	7694.56A	-29.774	2.6937884838357723e-14
7173	9.12259e-11	Fe	6	217.750A	-29.775	2.6875929422474236e-14
7174	5.54683e-13	Fe	2	3.58123m	-29.775	2.6875929422474236e-14
7175	7.45457e-11	Fe	11	266.474A	-29.776	2.681411650009291e-14
7176	8.70828e-11	Ca	4	228.110A	-29.776	2.681411650009291e-14
7177	7.390119999999999e-13	Li	1	2.68797m	-29.776999999999997	2.675244574348822e-14
7178	1.02725e-11	Be	3	1933.75A	-29.78	2.6568283202368224e-14
7179	1.58829e-11	C	1	1250.68A	-29.781	2.650717784665859e-14
7180	2.7762400000000003e-12	Fe	2	7155.16A	-29.781999999999996	2.6446213029367187e-14
7181	1.6365799999999999e-12	Mn	5	1.21378m	-29.781999999999996	2.6446213029367187e-14
7182	1.84357e-12	N	1	1.07750m	-29.784000000000002	2.6324703717864273e-14
7183	4.27249e-11	Si	3	464.939A	-29.785999999999998	2.6203752690936264e-14
7184	2.0977400000000003e-12	Fe	2	9469.46A	-29.785999999999998	2.6203752690936264e-14
7185	1.7502599999999999e-12	Co	3	1.13494m	-29.787	2.6143485732137442e-14
7186	3.5666e-11	K	8	556.957A	-29.788	2.6083357383497458e-14
7187	5.65897e-11	Ti	12	351.026A	-29.789	2.6023367326221814e-14
7188	2.2397400000000003e-12	Fe	4	8869.10A	-29.79	2.5963515242249388e-14
7189	4.65693e-12	Fe	11	4265.56A	-29.79	2.5963515242249388e-14
7190	4.87671e-11	Ne	9	407.333A	-29.79	2.5963515242249388e-14
7191	3.40878e-11	Cl	7	582.744A	-29.791	2.590380081424998e-14
7192	7.79435e-11	Fe	7	254.857A	-29.791	2.590380081424998e-14
7193	3.45331e-11	Ne	9	575.229A	-29.791	2.590380081424998e-14
7194	2.50702e-10	Ne	9	79.2353A	-29.795	2.5666313340898084e-14
7195	1.70051e-11	S	2	1168.15A	-29.796999999999997	2.5548387342971995e-14
7196	1.69684e-11	N	1	1170.67A	-29.796999999999997	2.5548387342971995e-14
7197	3.18427e-12	Sc	3	6238.32A	-29.798000000000002	2.5489627682646194e-14
7198	7.65298e-12	Ne	3	2595.65A	-29.8	2.5372513481579535e-14
7199	6.37918e-11	Cl	11	311.395A	-29.8	2.5372513481579535e-14
7200	8.457960000000001e-12	Be	1	2348.61A	-29.801	2.5314158319910632e-14
7201	6.9844e-12	C	3	2844.12A	-29.802	2.5255937371388987e-14
7202	1.0689e-12	Cr	4	1.85840m	-29.803	2.519785032733313e-14
7203	7.10721e-12	Ni	7	2794.97A	-29.803	2.519785032733313e-14
7204	1.93229e-11	Fe	10	1028.03A	-29.803	2.519785032733313e-14
7205	4.29776e-11	Ne	9	462.205A	-29.804000000000002	2.5139896879771338e-14
7206	9.02232e-11	Fe	7	220.170A	-29.805	2.5082076721440407e-14
7207	8.38865e-11	Ne	9	236.802A	-29.805	2.5082076721440407e-14
7208	8.0206e-12	Fe	2	2476.68A	-29.805999999999997	2.502438954578341e-14
7209	1.70381e-11	N	1	1165.88A	-29.805999999999997	2.502438954578341e-14
7210	4.60669e-11	N	2	431.209A	-29.805999999999997	2.502438954578341e-14
7211	1.48642e-11	N	1	1336.39A	-29.805999999999997	2.502438954578341e-14
7212	4.3473800000000004e-12	Co	3	4569.29A	-29.807	2.4966835046948472e-14
7213	8.00026e-11	Fe	11	248.298A	-29.808000000000003	2.4909412919787376e-14
7214	3.20785e-12	Fe	5	6192.46A	-29.809	2.4852122859854334e-14
7215	8.96759e-11	Ne	9	221.514A	-29.81	2.479496456340274e-14
7216	8.2616e-12	Fe	2	2404.43A	-29.813000000000002	2.4624277227943403e-14
7217	7.75817e-11	Fe	7	256.046A	-29.814	2.456764296190351e-14
7218	8.29268e-12	Fe	2	2395.42A	-29.815	2.4511138951060765e-14
7219	3.63122e-11	Ca	11	547.047A	-29.816	2.445476489583693e-14
7220	3.29382e-11	Fe	8	603.083A	-29.818	2.4342405457373894e-14
7221	3.98612e-12	Sc	7	4983.41A	-29.819000000000003	2.4286419478416334e-14
7222	6.81363e-11	Ar	4	291.540A	-29.82	2.423056226363741e-14
7223	2.86493e-12	Fe	2	6933.66A	-29.820999999999998	2.4174833516887524e-14
7224	2.4153e-11	Si	2	822.443A	-29.820999999999998	2.4174833516887524e-14
7225	4.76721e-11	Cr	10	416.689A	-29.822	2.4119232942698218e-14
7226	2.2890100000000004e-13	S	10	8.67821m	-29.824	2.4008415133525082e-14
7227	2.9237400000000002e-12	Ni	2	6794.20A	-29.826999999999998	2.3843142366255962e-14
7228	7.73266e-11	Fe	8	256.890A	-29.826999999999998	2.3843142366255962e-14
7229	3.13958e-11	S	2	632.711A	-29.828000000000003	2.378830466054354e-14
7230	5.07148e-11	F	7	391.690A	-29.829	2.3733593078054758e-14
7231	3.661480000000001e-12	Fe	2	5425.26A	-29.829	2.3733593078054758e-14
7232	6.54886e-11	Si	11	303.327A	-29.829	2.3733593078054758e-14
7233	6.0660900000000005e-12	Be	2	3274.67A	-29.83	2.3679007328713867e-14
7234	7.16978e-11	Si	8	277.058A	-29.834	2.3461916884639585e-14
7235	1.70367e-11	C	1	1165.98A	-29.836	2.3354119168421566e-14
7236	3.2863400000000003e-12	Fe	2	6044.55A	-29.842	2.3033688640800803e-14
7237	2.20096e-11	P	8	902.537A	-29.843000000000004	2.2980712626995528e-14
7238	2.58514e-11	Fe	3	768.409A	-29.843000000000004	2.2980712626995528e-14
7239	1.96605e-11	C	2	1010.37A	-29.844	2.292785845464132e-14
7240	6.92582e-11	Fe	10	286.817A	-29.844	2.292785845464132e-14
7241	4.5308e-12	Fe	2	4384.32A	-29.845	2.2875125843510235e-14
7242	8.85801e-12	P	1	2242.54A	-29.845	2.2875125843510235e-14
7243	2.12774e-12	Co	2	9335.96A	-29.845	2.2875125843510235e-14
7244	5.6534e-11	Ca	7	351.372A	-29.848000000000003	2.2717654584838273e-14
7245	5.18343e-12	Mg	1	3832.30A	-29.849	2.2665405429191987e-14
7246	7.00826e-11	Fe	12	283.444A	-29.85	2.261327644326883e-14
7247	2.97768e-11	Ca	11	667.113A	-29.85	2.261327644326883e-14
7248	2.74167e-10	Co	10	72.4538A	-29.851999999999997	2.2509377875697703e-14
7249	4.24344e-12	Si	2	4681.21A	-29.851999999999997	2.2509377875697703e-14
7250	5.51764e-12	Ni	5	3600.18A	-29.855	2.2354424408326306e-14
7251	9.80727e-12	Zn	2	2025.48A	-29.858	2.2200537633121487e-14
7252	8.264539999999999e-14	Fe	1	24.0358m	-29.858	2.2200537633121487e-14
7253	4.5817900000000004e-12	Co	3	4335.52A	-29.86	2.209853542812563e-14
7254	4.3761699999999995e-12	Mn	10	4539.24A	-29.863000000000003	2.1946410180269948e-14
7255	6.21115e-11	Mg	6	319.819A	-29.864	2.1895934837531376e-14
7256	4.84264e-11	Ca	4	410.199A	-29.864	2.1895934837531376e-14
7257	1.2466899999999999e-10	Ne	9	159.337A	-29.866999999999997	2.1745204282331596e-14
7258	1.7609799999999998e-12	Co	2	1.12804m	-29.868000000000002	2.1695191700316456e-14
7259	3.65547e-13	Na	1	5.43417m	-29.871	2.1545843051153087e-14
7260	3.10181e-11	Ca	7	640.416A	-29.872	2.149628898724609e-14
7261	1.14247e-11	Fe	9	1738.73A	-29.874000000000002	2.1397522510858607e-14
7262	5.03165e-11	Ne	9	394.790A	-29.874000000000002	2.1397522510858607e-14
7263	2.15224e-11	Ne	9	922.966A	-29.875	2.134830957472827e-14
7264	5.26876e-12	V	9	3770.24A	-29.877	2.1250223001982046e-14
7265	2.1071e-11	Co	3	942.738A	-29.879	2.1152587096100835e-14
7266	7.66968e-12	Ne	3	2590.00A	-29.881999999999998	2.1006973710759462e-14
7267	1.49591e-11	N	1	1327.92A	-29.883000000000003	2.0958659011943185e-14
7268	1.6451599999999998e-12	N	1	1.20745m	-29.885	2.0862362720911705e-14
7269	7.59865e-12	Ti	3	2614.21A	-29.886	2.0814380618142973e-14
7270	1.74867e-12	Ni	2	1.13597m	-29.889	2.067109542981942e-14
7271	4.1833499999999993e-10	Na	10	47.4845A	-29.889	2.067109542981942e-14
7272	2.97329e-11	Cr	5	668.097A	-29.89	2.0623553229612866e-14
7273	4.66122e-11	Fe	6	426.164A	-29.89	2.0623553229612866e-14
7274	3.89383e-11	Ne	9	510.152A	-29.894000000000002	2.043447535709677e-14
7275	2.4746e-12	Co	2	8027.34A	-29.896	2.0340587471190456e-14
7276	9.73776e-11	Si	9	203.994A	-29.896	2.0340587471190456e-14
7277	1.40462e-11	F	8	1414.23A	-29.897	2.0293805418195055e-14
7278	4.4527e-11	Ne	9	446.121A	-29.899	2.0200563851949016e-14
7279	3.60826e-11	Ne	9	550.528A	-29.901999999999997	2.006150414852252e-14
7280	7.03802e-12	Ca	2	2822.45A	-29.903000000000002	2.0015363969357116e-14
7281	4.72608e-11	Fe	12	420.315A	-29.903000000000002	2.0015363969357116e-14
7282	5.87248e-11	Fe	12	338.264A	-29.904	1.9969329909659337e-14
7283	1.5064200000000002e-12	Mn	5	1.31866m	-29.904	1.9969329909659337e-14
7284	6.99373e-12	Ca	2	2840.33A	-29.904	1.9969329909659337e-14
7285	4.25496e-11	Fe	12	466.854A	-29.905	1.992340172536069e-14
7286	7.36076e-12	P	4	2698.70A	-29.905	1.992340172536069e-14
7287	2.90883e-12	Fe	2	6829.01A	-29.905	1.992340172536069e-14
7288	9.69632e-13	Ni	2	2.04866m	-29.905	1.992340172536069e-14
7289	6.32947e-13	K	1	3.13841m	-29.906	1.987757917295483e-14
7290	1.63599e-12	N	1	1.21421m	-29.906	1.987757917295483e-14
7291	2.3911e-12	Sc	2	8307.66A	-29.909000000000002	1.974074288041899e-14
7292	1.4306299999999998e-14	Al	7	138.851m	-29.910999999999998	1.965004240571286e-14
7293	6.41627e-11	Ca	9	309.595A	-29.910999999999998	1.965004240571286e-14
7294	1.35734e-11	Fe	10	1463.49A	-29.910999999999998	1.965004240571286e-14
7295	4.60726e-12	Fe	10	4311.56A	-29.912	1.9604848562295545e-14
7296	8.56181e-12	Fe	11	2320.12A	-29.912	1.9604848562295545e-14
7297	5.79528e-11	Ca	4	342.770A	-29.914	1.951477246526517e-14
7298	1.30808e-10	Cl	10	151.860A	-29.915	1.946988973407777e-14
7299	1.37148e-10	F	6	144.840A	-29.916999999999998	1.9380433716537944e-14
7300	1.03544e-11	Fe	10	1918.45A	-29.92	1.9247019749251833e-14
7301	5.37944e-11	Fe	9	369.266A	-29.92	1.9247019749251833e-14
7302	7.83291e-12	Mg	9	2536.03A	-29.921	1.9202752832222598e-14
7303	1.9037499999999998e-10	Al	6	104.344A	-29.921	1.9202752832222598e-14
7304	1.98208e-11	O	3	1002.20A	-29.921	1.9202752832222598e-14
7305	1.72556e-11	Ca	2	1151.19A	-29.921	1.9202752832222598e-14
7306	1.23893e-11	Fe	10	1603.35A	-29.921	1.9202752832222598e-14
7307	8.81914e-11	V	5	225.242A	-29.921999999999997	1.9158587726277306e-14
7308	2.04676e-12	Ti	3	9705.32A	-29.923000000000002	1.9114524197256648e-14
7309	4.77572e-11	Fe	6	415.947A	-29.925	1.902670093604616e-14
7310	5.32652e-11	Sc	11	372.935A	-29.926	1.8982940738225993e-14
7311	3.273640000000001e-10	Na	10	60.6801A	-29.926	1.8982940738225993e-14
7312	7.06895e-11	Ca	3	281.010A	-29.926	1.8982940738225993e-14
7313	5.5355800000000005e-12	Ni	5	3588.51A	-29.930999999999997	1.876564481246262e-14
7314	8.335689999999999e-12	Fe	2	2383.06A	-29.930999999999997	1.876564481246262e-14
7315	8.70728e-12	Mg	10	2281.36A	-29.930999999999997	1.876564481246262e-14
7316	1.39177e-12	Fe	9	1.42728m	-29.933000000000003	1.8679424506419616e-14
7317	4.17187e-12	Fe	9	4761.53A	-29.938000000000002	1.8465602902231816e-14
7318	2.47269e-12	Ni	2	8033.54A	-29.938000000000002	1.8465602902231816e-14
7319	2.33135e-11	Fe	3	852.057A	-29.939	1.8423133194078705e-14
7320	7.64125e-11	Fe	12	259.964A	-29.94	1.8380761163543675e-14
7321	6.29502e-13	Fe	2	3.15558m	-29.94	1.8380761163543675e-14
7322	1.41871e-13	Co	3	14.0018m	-29.941	1.833848658597473e-14
7323	6.10005e-13	N	6	3.25644m	-29.941	1.833848658597473e-14
7324	1.0435399999999999e-10	S	11	190.356A	-29.941999999999997	1.8296309237236128e-14
7325	1.3254000000000002e-09	F	9	14.9875A	-29.943	1.8254228893707456e-14
7326	6.99487e-11	Mn	13	283.986A	-29.943	1.8254228893707456e-14
7327	4.93678e-11	Fe	6	402.377A	-29.943	1.8254228893707456e-14
7328	1.41445e-10	Ar	11	140.439A	-29.944000000000003	1.8212245332283374e-14
7329	4.56465e-12	Fe	2	4351.81A	-29.944000000000003	1.8212245332283374e-14
7330	2.11891e-12	Ni	2	9374.87A	-29.945	1.817035833037122e-14
7331	5.26296e-11	Fe	9	377.439A	-29.947	1.808687311727e-14
7332	2.20009e-12	N	1	9028.92A	-29.947	1.808687311727e-14
7333	2.76752e-10	S	9	71.7770A	-29.949	1.8003771483880156e-14
7334	3.81561e-11	K	3	520.611A	-29.949	1.8003771483880156e-14
7335	3.07153e-12	Ni	2	6467.29A	-29.95	1.7962363958513998e-14
7336	4.11433e-12	Be	2	4828.12A	-29.951	1.7921051667813293e-14
7337	1.45645e-11	S	2	1363.90A	-29.953000000000003	1.783871191477787e-14
7338	5.32789e-12	Fe	2	3728.39A	-29.954	1.779768401588612e-14
7339	9.22213e-11	Ca	4	215.400A	-29.954	1.779768401588612e-14
7340	1.80762e-11	S	4	1098.93A	-29.956	1.7715911085723767e-14
7341	6.59342e-13	Co	3	3.01277m	-29.96	1.755349063661497e-14
7342	2.30718e-11	Ne	9	860.983A	-29.961	1.751311872845944e-14
7343	3.99554e-12	Li	1	4971.66A	-29.965999999999998	1.7312647716113015e-14
7344	3.41138e-11	Cl	7	582.299A	-29.965999999999998	1.7312647716113015e-14
7345	7.52032e-11	Fe	7	264.144A	-29.965999999999998	1.7312647716113015e-14
7346	7.51613e-11	Fe	7	264.291A	-29.965999999999998	1.7312647716113015e-14
7347	1.85504e-12	Fe	2	1.07084m	-29.967	1.7272829731303285e-14
7348	8.74335e-11	Al	8	227.195A	-29.969	1.7193468287529713e-14
7349	5.43312e-12	Ti	3	3656.18A	-29.971	1.7114471476468802e-14
7350	6.81073e-12	Ni	7	2916.64A	-29.974	1.6996656283523478e-14
7351	1.80671e-11	S	4	1099.48A	-29.976	1.6918563741481183e-14
7352	9.29905e-12	P	1	2136.18A	-29.976999999999997	1.6879652124661804e-14
7353	1.75992e-12	O	1	1.12871m	-29.978	1.6840830002077395e-14
7354	1.0435799999999999e-12	Co	2	1.90349m	-29.978	1.6840830002077395e-14
7355	5.49619e-12	Ti	3	3614.23A	-29.979	1.6802097167897475e-14
7356	2.31852e-12	N	1	8567.74A	-29.979	1.6802097167897475e-14
7357	1.84118e-12	Fe	2	1.07890m	-29.98	1.6763453416764007e-14
7358	5.73362e-11	O	4	346.456A	-29.980999999999998	1.672489854379194e-14
7359	3.25458e-12	Li	1	6103.53A	-29.980999999999998	1.672489854379194e-14
7360	3.65083e-11	Ca	7	544.108A	-29.983	1.6648054615145066e-14
7361	5.62284e-12	Fe	10	3532.82A	-29.983	1.6648054615145066e-14
7362	2.33183e-11	Si	2	851.883A	-29.983	1.6648054615145066e-14
7363	2.95702e-11	N	2	671.773A	-29.984	1.660976515205154e-14
7364	6.79289e-11	Si	4	292.430A	-29.985	1.6571563752279533e-14
7365	1.83612e-11	B	2	1081.87A	-29.986	1.6533450213288757e-14
7366	9.28524e-13	Ca	2	2.13936m	-29.986	1.6533450213288757e-14
7367	4.675e-12	Fe	2	4249.08A	-29.987	1.6495424333005286e-14
7368	2.5890900000000002e-12	Fe	2	7672.37A	-29.988000000000003	1.645748590981929e-14
7369	4.29821e-12	C	1	4621.57A	-29.989	1.6419634742585568e-14
7370	5.06761e-12	Fe	9	3919.89A	-29.989	1.6419634742585568e-14
7371	3.54271e-12	Fe	2	5607.14A	-29.991	1.6344193373703062e-14
7372	2.96788e-11	Fe	8	669.314A	-29.991	1.6344193373703062e-14
7373	3.79979e-11	Sc	11	522.777A	-29.991999999999997	1.6306602772071782e-14
7374	9.50654e-12	B	1	2089.56A	-29.991999999999997	1.6306602772071782e-14
7375	1.6741200000000001e-12	Co	3	1.18656m	-29.993000000000002	1.6269098626424866e-14
7376	1.44392e-11	Ni	2	1375.73A	-29.994	1.6231680737919592e-14
7377	3.25844e-11	Mg	6	609.631A	-29.995	1.619434890816964e-14
7378	1.06569e-10	Na	3	186.400A	-29.997	1.6119942633672884e-14
7379	6.13733e-11	Ne	3	323.666A	-29.998	1.608286779443129e-14
7380	2.19393e-11	Fe	3	905.428A	-29.999000000000002	1.6045878224953743e-14
7381	5.05108e-12	Fe	2	3932.71A	-30.0	1.6008973729125352e-14
7382	1.80333e-12	Fe	9	1.10154m	-30.000999999999998	1.5972154111282027e-14
7383	1.12426e-10	K	12	176.689A	-30.005	1.5825720522208537e-14
7384	2.2462e-12	N	1	8843.57A	-30.005	1.5825720522208537e-14
7385	1.89805e-12	Fe	2	1.04657m	-30.006	1.5789322375045304e-14
7386	2.83324e-12	Fe	2	7011.23A	-30.006	1.5789322375045304e-14
7387	3.3732e-10	S	9	58.8890A	-30.008000000000003	1.5716777028429687e-14
7388	1.45144e-12	N	1	1.36860m	-30.008000000000003	1.5716777028429687e-14
7389	2.82977e-11	Fe	8	701.982A	-30.01	1.5644564997404984e-14
7390	1.34881e-11	Ni	2	1472.74A	-30.011999999999997	1.5572684750525165e-14
7391	1.0206299999999998e-10	Na	3	194.630A	-30.013	1.553686856948729e-14
7392	3.14872e-11	Cr	5	630.875A	-30.015	1.5465483142746355e-14
7393	1.80383e-11	Cl	11	1101.24A	-30.016	1.5429913518564747e-14
7394	2.5659599999999997e-12	V	4	7741.52A	-30.016	1.5429913518564747e-14
7395	7.54248e-12	Cr	5	2633.68A	-30.018	1.535901950564482e-14
7396	1.96662e-11	C	2	1010.08A	-30.019000000000002	1.5323694741033637e-14
7397	5.08611e-12	Fe	2	3905.63A	-30.02	1.5288451221126665e-14
7398	5.07182e-11	Fe	10	391.663A	-30.021	1.5253288759066026e-14
7399	1.65926e-11	Be	2	1197.19A	-30.024	1.5148285857827095e-14
7400	2.29491e-12	N	1	8655.88A	-30.025	1.5113445767156457e-14
7401	4.8612e-12	Ca	13	4086.33A	-30.026	1.507868580647065e-14
7402	3.65235e-10	Al	11	54.3881A	-30.028000000000002	1.5009405538302378e-14
7403	4.39294e-11	Fe	10	452.191A	-30.029	1.4974884863502952e-14
7404	1.48553e-11	N	1	1337.20A	-30.031	1.4906081517346258e-14
7405	1.77105e-10	Al	6	112.162A	-30.031	1.4906081517346258e-14
7406	3.85088e-11	Fe	12	515.843A	-30.033	1.483759429384985e-14
7407	1.60467e-12	Mn	5	1.23791m	-30.034000000000002	1.4803468773947106e-14
7408	3.86807e-11	C	3	513.550A	-30.034000000000002	1.4803468773947106e-14
7409	1.16597e-10	Ni	13	170.368A	-30.035999999999998	1.4735453013181273e-14
7410	2.95061e-11	Ne	3	673.232A	-30.037	1.4701562411705152e-14
7411	8.93444e-12	P	1	2223.36A	-30.038	1.4667749756449438e-14
7412	8.88805e-12	P	1	2234.96A	-30.038	1.4667749756449438e-14
7413	2.31753e-12	Co	2	8571.41A	-30.038	1.4667749756449438e-14
7414	7.74138e-12	Fe	12	2566.01A	-30.041	1.4566777677352177e-14
7415	3.30685e-12	Ni	2	6007.06A	-30.041	1.4566777677352177e-14
7416	4.11e-12	Fe	2	4833.20A	-30.041	1.4566777677352177e-14
7417	5.829189999999999e-13	Na	1	3.40776m	-30.043000000000003	1.4499849413391567e-14
7418	6.35836e-13	N	6	3.12415m	-30.043000000000003	1.4499849413391567e-14
7419	4.09122e-11	Fe	8	485.539A	-30.043000000000003	1.4499849413391567e-14
7420	8.95764e-11	Ar	4	221.760A	-30.046	1.4400033152126143e-14
7421	3.93915e-12	Sc	7	5042.83A	-30.048000000000002	1.4333871009667867e-14
7422	4.7746099999999996e-12	Si	2	4160.44A	-30.049	1.4300904021169954e-14
7423	5.47006e-13	Si	2	3.63149m	-30.05	1.4268012854641435e-14
7424	1.70627e-11	N	1	1164.21A	-30.052	1.4202457290351344e-14
7425	6.85507e-11	Mn	13	289.778A	-30.052	1.4202457290351344e-14
7426	6.14313e-11	Ti	5	323.361A	-30.055999999999997	1.4072248379255359e-14
7427	2.99646e-11	Ar	10	662.932A	-30.058000000000003	1.4007592271026835e-14
7428	2.25742e-12	P	1	8799.61A	-30.058000000000003	1.4007592271026835e-14
7429	4.50295e-11	Mg	6	441.143A	-30.061	1.3911164684093894e-14
7430	4.75685e-11	Na	6	417.597A	-30.063000000000002	1.3847248688216228e-14
7431	5.12948e-11	Ar	3	387.261A	-30.063000000000002	1.3847248688216228e-14
7432	2.75333e-12	Fe	2	7214.71A	-30.064	1.3815400900000173e-14
7433	1.69759e-11	N	1	1170.16A	-30.066	1.3751924898743369e-14
7434	1.07199e-11	Si	1	1853.05A	-30.066	1.3751924898743369e-14
7435	3.32779e-11	Ca	8	596.926A	-30.069000000000003	1.365725731362135e-14
7436	1.18499e-12	Al	1	1.67633m	-30.070999999999998	1.3594507916142598e-14
7437	3.80261e-11	Fe	6	522.390A	-30.072	1.3563241415571637e-14
7438	4.55774e-11	Si	3	435.840A	-30.072	1.3563241415571637e-14
7439	5.0142900000000004e-12	Ca	7	3961.57A	-30.074	1.3500923981906527e-14
7440	5.81798e-12	Ni	7	3414.32A	-30.075	1.3469872718411655e-14
7441	3.66896e-11	Ca	11	541.419A	-30.075	1.3469872718411655e-14
7442	2.3836099999999998e-12	Co	2	8333.76A	-30.076999999999998	1.3407984274942534e-14
7443	1.09244e-11	B	1	1818.35A	-30.078000000000003	1.3377146766841811e-14
7444	8.40934e-11	Mn	8	236.219A	-30.081999999999997	1.3254504348106045e-14
7445	4.30129e-11	Fe	6	461.826A	-30.084	1.3193605432414053e-14
7446	3.16819e-12	Fe	2	6269.97A	-30.085	1.316326098196905e-14
7447	6.8176e-11	S	4	291.370A	-30.089000000000002	1.3042579479895435e-14
7448	1.12085e-11	P	2	1772.27A	-30.089000000000002	1.3042579479895435e-14
7449	2.2755e-10	Ti	12	87.2970A	-30.089000000000002	1.3042579479895435e-14
7450	1.14223e-11	Mg	1	1739.09A	-30.09	1.3012582379502469e-14
7451	7.30231e-11	N	3	272.030A	-30.092	1.2952794994289814e-14
7452	2.23211e-10	Co	10	88.9941A	-30.093000000000004	1.2923004392483256e-14
7453	1.50021e-11	Ni	2	1324.11A	-30.093000000000004	1.2923004392483256e-14
7454	1.95234e-12	Fe	5	1.01747m	-30.094	1.2893282307159749e-14
7455	3.5818300000000003e-12	Fe	2	5545.90A	-30.095	1.2863628580735548e-14
7456	7.90981e-12	Fe	2	2511.37A	-30.096999999999998	1.280452557606213e-14
7457	7.65504e-11	Fe	12	259.495A	-30.096999999999998	1.280452557606213e-14
7458	5.58924e-13	Si	2	3.55406m	-30.1	1.2716379842003497e-14
7459	4.08084e-12	Fe	2	4867.74A	-30.105999999999998	1.2541904569662398e-14
7460	7.423130000000001e-12	B	2	2676.02A	-30.107	1.2513058989608514e-14
7461	1.40869e-12	N	1	1.41014m	-30.108	1.2484279752547753e-14
7462	3.1571199999999997e-13	Mn	5	6.29195m	-30.108	1.2484279752547753e-14
7463	5.57294e-12	Fe	9	3564.45A	-30.108	1.2484279752547753e-14
7464	1.12859e-11	Al	2	1760.11A	-30.109	1.2455566705895468e-14
7465	1.1327600000000001e-10	K	12	175.363A	-30.11	1.2426919697418045e-14
7466	2.15585e-11	Cl	8	921.421A	-30.111	1.2398338575231694e-14
7467	5.99126e-12	Ni	7	3315.58A	-30.111	1.2398338575231694e-14
7468	9.63357e-12	Zn	2	2062.00A	-30.111	1.2398338575231694e-14
7469	5.2934e-12	Ni	5	3752.69A	-30.113000000000003	1.2341373383943971e-14
7470	9.190040000000001e-13	Sc	2	2.16152m	-30.115	1.2284669923935907e-14
7471	6.43773e-11	Al	6	308.563A	-30.115	1.2284669923935907e-14
7472	7.89272e-12	Mn	10	2516.81A	-30.116	1.2256415967149822e-14
7473	7.42011e-12	P	1	2677.11A	-30.116	1.2256415967149822e-14
7474	1.7576900000000002e-12	Fe	2	1.13015m	-30.116	1.2256415967149822e-14
7475	1.03094e-10	Fe	8	192.684A	-30.12	1.214404847014579e-14
7476	2.95965e-11	Ne	3	671.177A	-30.12	1.214404847014579e-14
7477	4.1981300000000005e-10	Mg	10	47.3174A	-30.122	1.2088251635762674e-14
7478	1.0445600000000001e-10	Ar	5	190.170A	-30.122	1.2088251635762674e-14
7479	1.54893e-10	Sc	11	128.246A	-30.125	1.2005036696826512e-14
7480	1.12494e-11	Al	2	1765.82A	-30.127	1.1949878563525022e-14
7481	1.79282e-09	Na	10	11.0800A	-30.129	1.1894973858825624e-14
7482	4.82551e-11	Cr	10	411.655A	-30.131	1.1840321418329853e-14
7483	2.4256e-11	O	3	818.949A	-30.131	1.1840321418329853e-14
7484	8.483870000000001e-13	Fe	2	2.34144m	-30.131999999999998	1.1813089434747303e-14
7485	4.82734e-10	K	10	41.1499A	-30.133000000000003	1.1785920082988783e-14
7486	1.7633e-11	Cl	11	1126.55A	-30.135	1.1731768699079224e-14
7487	1.14925e-12	Co	2	1.72847m	-30.138	1.1651007771417955e-14
7488	5.58602e-11	O	2	355.610A	-30.139	1.162421119714082e-14
7489	1.32274e-11	S	5	1501.77A	-30.139	1.162421119714082e-14
7490	2.5578e-12	Fe	5	7766.24A	-30.141	1.1570802798072282e-14
7491	2.63396e-11	Fe	8	754.166A	-30.142	1.154419069011486e-14
7492	3.28816e-11	Si	11	604.121A	-30.143	1.151763978830729e-14
7493	1.88925e-10	Sc	11	105.145A	-30.146	1.1438352913699453e-14
7494	9.26994e-13	Ca	2	2.14289m	-30.147	1.1412045432022893e-14
7495	4.90157e-11	Fe	12	405.267A	-30.148000000000003	1.1385798455874994e-14
7496	4.42307e-12	B	4	4491.10A	-30.149	1.1359611846097272e-14
7497	3.47737e-11	Sc	7	571.249A	-30.151999999999997	1.128141282819184e-14
7498	6.06178e-11	Ne	2	327.700A	-30.155	1.1203752128539017e-14
7499	8.89738e-11	S	9	223.262A	-30.155	1.1203752128539017e-14
7500	3.66904e-12	Fe	2	5414.07A	-30.156	1.1177984213695504e-14
7501	2.7786400000000004e-10	Co	10	71.4898A	-30.156	1.1177984213695504e-14
7502	3.57513e-11	Cl	6	555.630A	-30.156999999999996	1.1152275563411557e-14
7503	6.3402e-11	Al	6	313.310A	-30.158	1.112662604138229e-14
7504	5.64231e-11	Ne	3	352.063A	-30.158	1.112662604138229e-14
7505	1.1220299999999998e-10	Ar	7	177.040A	-30.158	1.112662604138229e-14
7506	4.00373e-12	Fe	9	4961.49A	-30.16	1.1075503838436535e-14
7507	2.1088900000000003e-12	N	1	9419.39A	-30.160999999999998	1.1050030886475125e-14
7508	6.41971e-11	Cl	11	309.429A	-30.162	1.1024616520677386e-14
7509	6.97494e-12	C	3	2847.97A	-30.163	1.0999260606298973e-14
7510	1.41889e-15	Sc	11	1400.00m	-30.163	1.0999260606298973e-14
7511	2.9971e-10	Na	10	66.2789A	-30.164	1.097396300890535e-14
7512	9.525530000000001e-13	Fe	2	2.08539m	-30.165	1.0948723594371267e-14
7513	1.1520299999999999e-10	N	4	172.430A	-30.165	1.0948723594371267e-14
7514	8.20456e-11	Mn	7	242.115A	-30.168000000000003	1.0873353111294943e-14
7515	5.3027e-11	Fe	9	374.610A	-30.168000000000003	1.0873353111294943e-14
7516	7.38483e-11	Ca	3	268.990A	-30.168000000000003	1.0873353111294943e-14
7517	7.31364e-12	Fe	9	2716.08A	-30.169	1.0848345093104182e-14
7518	8.50181e-11	Ar	4	233.650A	-30.17	1.0823394591759096e-14
7519	5.56524e-11	Cl	11	356.938A	-30.171999999999997	1.0773665610770337e-14
7520	2.11906e-11	Co	3	937.418A	-30.174	1.0724165113694581e-14
7521	1.75882e-11	Ca	2	1129.42A	-30.174	1.0724165113694581e-14
7522	1.0127e-11	Fe	9	1961.53A	-30.176	1.0674892050743867e-14
7523	2.46135e-11	Si	2	807.057A	-30.177	1.0650340480325993e-14
7524	1.22194e-10	Co	11	162.565A	-30.177	1.0650340480325993e-14
7525	3.5634600000000003e-10	Si	11	55.7448A	-30.178	1.0625845376953138e-14
7526	1.49744e-11	N	1	1326.56A	-30.178	1.0625845376953138e-14
7527	3.5873199999999997e-12	Fe	10	5537.41A	-30.179000000000002	1.0601406610754698e-14
7528	3.14343e-12	Co	12	6319.37A	-30.179000000000002	1.0601406610754698e-14
7529	1.20589e-14	Ca	2	164.728m	-30.179000000000002	1.0601406610754698e-14
7530	3.50806e-11	Ca	11	566.252A	-30.18	1.0577024052158858e-14
7531	2.01334e-11	Fe	8	986.643A	-30.180999999999997	1.055269757189163e-14
7532	7.1115e-11	Mg	9	279.329A	-30.184	1.0480053312778109e-14
7533	3.30464e-14	Fe	2	60.1108m	-30.185	1.0455949859022539e-14
7534	3.6468e-11	O	4	544.709A	-30.186999999999998	1.0407909133226994e-14
7535	1.21604e-11	Fe	7	1633.53A	-30.188000000000002	1.0383971606479794e-14
7536	8.81545e-11	Cr	10	225.337A	-30.188000000000002	1.0383971606479794e-14
7537	3.49222e-12	Na	1	5688.20A	-30.189	1.0360089134516528e-14
7538	1.17958e-10	Ca	13	168.403A	-30.191999999999997	1.0288770782559787e-14
7539	4.07374e-11	Fe	8	487.623A	-30.195	1.0217943382684449e-14
7540	9.43166e-13	Li	2	2.10615m	-30.195	1.0217943382684449e-14
7541	4.91536e-11	Ne	2	404.130A	-30.195999999999998	1.0194442765039566e-14
7542	9.38607e-13	Al	1	2.11638m	-30.195999999999998	1.0194442765039566e-14
7543	1.906e-10	Sc	11	104.221A	-30.199	1.0124264714669385e-14
7544	6.28761e-13	K	1	3.15930m	-30.199	1.0124264714669385e-14
7545	9.39829e-12	Fe	9	2113.63A	-30.201	1.0077747943682844e-14
7546	5.92296e-11	Fe	12	335.380A	-30.201	1.0077747943682844e-14
7547	1.424e-12	Sc	2	1.39497m	-30.201	1.0077747943682844e-14
7548	7.2167e-12	V	9	2752.57A	-30.203000000000003	1.0031444897845057e-14
7549	3.87539e-11	Mg	6	512.580A	-30.205	9.985354595178413e-15
7550	4.1142699999999996e-12	Be	2	4828.18A	-30.206	9.9623889169003e-15
7551	4.84765e-10	Na	10	40.9775A	-30.206	9.9623889169003e-15
7552	8.45094e-11	Mn	13	235.056A	-30.206999999999997	9.939476058216579e-15
7553	5.50506e-11	Ar	3	360.840A	-30.21	9.871053186310447e-15
7554	3.55554e-12	Fe	2	5586.90A	-30.212	9.825699816618494e-15
7555	1.4959e-11	N	1	1327.92A	-30.213	9.803101334141495e-15
7556	4.51782e-11	Ca	3	439.692A	-30.213	9.803101334141495e-15
7557	1.55444e-12	Ni	2	1.27792m	-30.213	9.803101334141495e-15
7558	3.79932e-11	Mn	6	522.843A	-30.215	9.75806017485045e-15
7559	9.89647e-11	Co	13	200.723A	-30.215999999999998	9.735617259232662e-15
7560	2.4240400000000002e-12	Na	1	8194.79A	-30.217	9.71322596088835e-15
7561	7.77839e-11	S	4	255.380A	-30.217	9.71322596088835e-15
7562	2.50443e-10	Mg	9	79.3172A	-30.217	9.71322596088835e-15
7563	8.36858e-11	Fe	12	237.369A	-30.218000000000004	9.690886161101085e-15
7564	4.94864e-12	V	9	4014.12A	-30.219	9.6685977414277e-15
7565	5.63631e-12	Fe	2	3524.38A	-30.22	9.646360583697065e-15
7566	3.37986e-10	Ne	9	58.7730A	-30.221	9.624174570009897e-15
7567	1.7800599999999998e-12	Fe	2	1.11594m	-30.221	9.624174570009897e-15
7568	2.85891e-11	Fe	8	694.827A	-30.221999999999998	9.60203958273832e-15
7569	2.78144e-10	S	9	71.4180A	-30.223000000000003	9.5799555045246e-15
7570	9.65375e-11	Fe	10	205.769A	-30.224	9.557922218281466e-15
7571	6.30128e-13	Fe	2	3.15245m	-30.225	9.535939607190392e-15
7572	1.03054e-12	Li	1	1.92758m	-30.225	9.535939607190392e-15
7573	3.42833e-11	Fe	3	579.421A	-30.226	9.514007554701918e-15
7574	8.70713e-11	S	4	228.140A	-30.226999999999997	9.49212594453441e-15
7575	6.36164e-11	Fe	12	312.254A	-30.229	9.448513587372479e-15
7576	2.73529e-11	Fe	8	726.228A	-30.230999999999998	9.405101610790099e-15
7577	4.64948e-11	C	2	427.241A	-30.235	9.318875120933226e-15
7578	3.9496100000000004e-14	Fe	2	50.2947m	-30.236	9.297442302909458e-15
7579	7.547960000000001e-12	Cr	11	2631.76A	-30.237	9.276058778999323e-15
7580	8.70894e-11	S	10	228.093A	-30.238000000000003	9.25472443582928e-15
7581	6.0459e-12	Na	2	3285.61A	-30.241999999999997	9.169876612199466e-15
7582	7.731369999999999e-14	Cr	4	25.6933m	-30.241999999999997	9.169876612199466e-15
7583	4.73438e-11	C	2	419.579A	-30.246	9.085806678092272e-15
7584	1.31459e-10	Cl	10	151.107A	-30.247	9.064909902612017e-15
7585	2.10585e-09	Na	10	9.43300A	-30.25	9.002507501773835e-15
7586	4.47427e-12	Fe	2	4439.71A	-30.250999999999998	8.981802309082819e-15
7587	9.66124e-11	Ar	5	205.610A	-30.250999999999998	8.981802309082819e-15
7588	6.09414e-11	Ar	3	325.960A	-30.252	8.961144737013459e-15
7589	1.79515e-12	Fe	2	1.10656m	-30.253	8.94053467604144e-15
7590	5.75714e-11	K	8	345.041A	-30.253	8.94053467604144e-15
7591	3.97954e-11	Ne	9	499.165A	-30.254	8.91997201689427e-15
7592	4.01986e-11	Na	6	494.158A	-30.255	8.899456650550852e-15
7593	1.01938e-10	Co	13	194.867A	-30.256	8.878988468240607e-15
7594	2.07071e-11	Mg	2	959.306A	-30.256	8.878988468240607e-15
7595	1.69714e-11	Cl	7	1170.47A	-30.256999999999998	8.858567361443415e-15
7596	4.24701e-11	Ca	11	467.728A	-30.258000000000003	8.838193221888387e-15
7597	2.1956e-10	Co	10	90.4740A	-30.259	8.817865941554149e-15
7598	1.65668e-12	Fe	2	1.19905m	-30.259	8.817865941554149e-15
7599	1.14416e-12	Co	2	1.73616m	-30.259	8.817865941554149e-15
7600	1.70657e-11	N	1	1164.00A	-30.265	8.69688028520099e-15
7601	6.871350000000001e-13	O	7	2.89091m	-30.266	8.67687801560218e-15
7602	1.8134200000000002e-12	Fe	2	1.09541m	-30.268	8.63701138242873e-15
7603	1.9457900000000003e-12	Ni	2	1.02090m	-30.268	8.63701138242873e-15
7604	1.86558e-12	Cl	12	1.06478m	-30.269000000000002	8.617146807485237e-15
7605	1.43778e-13	Co	3	13.8160m	-30.27	8.59732791979638e-15
7606	3.4565099999999998e-12	Fe	2	5746.97A	-30.271	8.577554614284244e-15
7607	1.26051e-11	Co	2	1575.91A	-30.271	8.577554614284244e-15
7608	1.42211e-10	Ar	11	139.683A	-30.273000000000003	8.538144330687076e-15
7609	6.42926e-13	Ca	9	3.08970m	-30.276	8.479368158539614e-15
7610	4.15935e-12	Ti	8	4775.86A	-30.276	8.479368158539614e-15
7611	4.3213300000000005e-12	Ni	3	4596.84A	-30.276999999999997	8.459866152949944e-15
7612	2.08839e-11	Cl	7	951.185A	-30.276999999999997	8.459866152949944e-15
7613	2.09307e-12	Fe	2	9490.59A	-30.276999999999997	8.459866152949944e-15
7614	1.31533e-12	N	1	1.51023m	-30.281	8.382305633859863e-15
7615	2.80162e-11	Cl	11	709.035A	-30.281	8.382305633859863e-15
7616	8.27823e-11	Fe	4	239.960A	-30.283	8.343792437840286e-15
7617	2.06081e-12	Co	2	9639.13A	-30.283	8.343792437840286e-15
7618	2.79839e-12	Sc	2	7098.52A	-30.284000000000002	8.324602247755367e-15
7619	1.17226e-10	Fe	8	169.455A	-30.285	8.305456193882944e-15
7620	2.66546e-12	Fe	2	7452.54A	-30.285	8.305456193882944e-15
7621	3.38061e-11	S	2	587.599A	-30.285999999999998	8.28635417471248e-15
7622	3.24069e-12	Fe	2	6129.70A	-30.296	8.097733725551575e-15
7623	7.509989999999999e-12	Fe	8	2645.07A	-30.296	8.097733725551575e-15
7624	6.97807e-11	S	4	284.670A	-30.296	8.097733725551575e-15
7625	1.93228e-12	Co	2	1.02803m	-30.298000000000002	8.060528018684155e-15
7626	6.07068e-11	Ar	3	327.220A	-30.299	8.041989318684703e-15
7627	3.53143e-11	Sc	7	562.504A	-30.303	7.968259917439205e-15
7628	1.75472e-11	C	1	1132.06A	-30.305	7.931649088684035e-15
7629	1.0850700000000001e-12	Cr	4	1.83070m	-30.305	7.931649088684035e-15
7630	2.18518e-13	Na	1	9.09055m	-30.307	7.89520647140741e-15
7631	1.67877e-11	N	1	1183.28A	-30.307	7.89520647140741e-15
7632	4.5429999999999997e-10	Na	10	43.7254A	-30.307	7.89520647140741e-15
7633	3.90956e-11	N	2	508.099A	-30.308000000000003	7.877048000415323e-15
7634	5.3814e-11	Cl	11	369.132A	-30.309	7.858931292747725e-15
7635	2.34607e-12	Co	2	8467.14A	-30.309	7.858931292747725e-15
7636	1.4003e-11	Si	3	1418.59A	-30.316	7.733275671477503e-15
7637	4.7727e-11	Ne	5	416.210A	-30.316	7.733275671477503e-15
7638	6.05385e-12	Fe	2	3281.29A	-30.316	7.733275671477503e-15
7639	2.96474e-12	Ni	2	6700.24A	-30.319000000000003	7.680040176207416e-15
7640	1.96705e-11	C	2	1009.86A	-30.32	7.662376573961955e-15
7641	1.08898e-11	O	5	1824.14A	-30.322	7.627171151509182e-15
7642	6.85334e-11	Sc	4	289.851A	-30.322	7.627171151509182e-15
7643	4.94325e-11	Ne	9	401.850A	-30.323	7.609629144646226e-15
7644	2.8248599999999997e-12	B	2	7032.03A	-30.323	7.609629144646226e-15
7645	1.65939e-11	Be	2	1197.09A	-30.324	7.59212748327948e-15
7646	7.41992e-12	B	2	2677.18A	-30.325	7.57466607461694e-15
7647	1.65761e-11	Fe	8	1198.38A	-30.325	7.57466607461694e-15
7648	8.78104e-11	Ar	4	226.220A	-30.326	7.557244826079829e-15
7649	1.1257299999999999e-12	Ni	2	1.76458m	-30.326999999999998	7.539863645302546e-15
7650	1.81037e-12	Co	2	1.09726m	-30.328000000000003	7.522522440131618e-15
7651	7.73128e-11	Fe	12	256.936A	-30.328000000000003	7.522522440131618e-15
7652	3.64998e-11	O	4	544.234A	-30.33	7.48795958905552e-15
7653	3.75205e-12	Cr	4	5294.30A	-30.33	7.48795958905552e-15
7654	5.6833e-12	Fe	2	3495.23A	-30.333000000000002	7.436412837818394e-15
7655	3.6638499999999997e-10	Al	11	54.2174A	-30.333000000000002	7.436412837818394e-15
7656	1.28415e-10	Ni	13	154.689A	-30.334	7.419309562902307e-15
7657	7.20349e-13	O	7	2.75762m	-30.336	7.385220931920964e-15
7658	4.51614e-11	Mg	6	439.855A	-30.337	7.368235395121182e-15
7659	1.95017e-13	Fe	2	10.1860m	-30.337	7.368235395121182e-15
7660	1.18102e-10	Sc	11	168.197A	-30.337	7.368235395121182e-15
7661	8.18823e-12	Mn	6	2425.98A	-30.337	7.368235395121182e-15
7662	1.3917899999999999e-12	N	1	1.42726m	-30.338	7.351288923971979e-15
7663	7.82577e-12	Mn	11	2538.34A	-30.339000000000002	7.334381428624852e-15
7664	1.14068e-11	Fe	7	1741.46A	-30.34	7.317512819438003e-15
7665	2.05167e-12	Fe	2	9682.08A	-30.342	7.283891902007853e-15
7666	3.51986e-11	Ne	9	564.354A	-30.343000000000004	7.267139415509735e-15
7667	4.3643e-11	Ne	9	455.157A	-30.344	7.250425458661494e-15
7668	7.913e-11	Fe	7	251.036A	-30.344	7.250425458661494e-15
7669	6.9692399999999995e-12	C	3	2850.30A	-30.345	7.233749942847276e-15
7670	3.91814e-12	Fe	2	5069.87A	-30.348000000000003	7.183953158505582e-15
7671	6.10369e-11	Ar	3	325.450A	-30.349	7.167430524739293e-15
7672	3.51992e-12	Fe	2	5643.44A	-30.351999999999997	7.118090280060722e-15
7673	2.8558e-12	Ni	2	6955.82A	-30.354	7.08538562596965e-15
7674	2.3151e-12	Co	2	8580.39A	-30.354	7.08538562596965e-15
7675	4.5007400000000005e-12	Fe	2	4413.60A	-30.355999999999998	7.052831236114847e-15
7676	1.89885e-12	Fe	2	1.04613m	-30.358	7.020426420094746e-15
7677	1.51282e-11	N	1	1313.08A	-30.359	7.004279887390049e-15
7678	1.12142e-10	Cl	12	177.136A	-30.361	6.972098144554415e-15
7679	4.18824e-11	N	2	474.291A	-30.362	6.956062763799083e-15
7680	4.893e-11	Ni	13	405.977A	-30.362	6.956062763799083e-15
7681	5.40268e-11	Mg	7	367.678A	-30.363000000000003	6.940064263395955e-15
7682	1.5472799999999997e-10	Na	10	128.383A	-30.364	6.924102558522804e-15
7683	9.34083e-13	Fe	7	2.12663m	-30.366999999999997	6.876437371781498e-15
7684	1.35115e-11	Co	2	1470.18A	-30.368000000000002	6.860622004698117e-15
7685	7.57538e-11	Cl	12	262.224A	-30.369	6.844843011949761e-15
7686	4.187919999999999e-12	Fe	2	4743.27A	-30.37	6.829100309877616e-15
7687	2.0939700000000002e-12	Ti	3	9486.50A	-30.37	6.829100309877616e-15
7688	1.24714e-10	Mg	3	159.280A	-30.37	6.829100309877616e-15
7689	3.43266e-11	C	2	578.690A	-30.371	6.8133938150155526e-15
7690	1.3201e-12	Mg	1	1.50477m	-30.373	6.7820891140158304e-15
7691	3.21152e-12	Fe	2	6185.37A	-30.373	6.7820891140158304e-15
7692	1.41852e-11	Ni	2	1400.37A	-30.374000000000002	6.766490741903819e-15
7693	1.46194e-12	N	1	1.35877m	-30.375999999999998	6.735401540950086e-15
7694	3.07985e-12	Ca	1	6449.81A	-30.377	6.719910547276406e-15
7695	1.93218e-11	Fe	10	1028.08A	-30.377	6.719910547276406e-15
7696	5.64071e-12	Fe	2	3521.63A	-30.378	6.704455181899501e-15
7697	4.8324e-12	V	9	4110.68A	-30.381	6.658302037063283e-15
7698	1.78221e-11	Ca	2	1114.60A	-30.383000000000003	6.6277099180554616e-15
7699	9.07841e-11	Ar	4	218.810A	-30.384	6.61246660824134e-15
7700	6.30597e-11	Ne	2	315.010A	-30.386	6.582085083899523e-15
7701	3.83111e-13	Ni	2	5.18504m	-30.386999999999997	6.566946708292066e-15
7702	1.3377e-11	Ni	2	1484.97A	-30.386999999999997	6.566946708292066e-15
7703	6.5774399999999995e-12	Fe	10	3020.09A	-30.388	6.551843149982229e-15
7704	1.5593899999999999e-12	Ni	4	1.27386m	-30.388	6.551843149982229e-15
7705	8.60344e-11	Fe	6	230.890A	-30.389	6.5367743288926625e-15
7706	4.39948e-12	Fe	2	4515.19A	-30.391	6.506740578984165e-15
7707	1.7688700000000002e-10	Al	6	112.300A	-30.393	6.476844821621813e-15
7708	2.36208e-11	Ar	9	840.972A	-30.395	6.447086422787553e-15
7709	1.70898e-11	C	1	1162.36A	-30.396	6.432258535484641e-15
7710	3.97241e-11	Fe	8	500.061A	-30.396	6.432258535484641e-15
7711	1.90203e-10	Sc	11	104.438A	-30.401	6.358629080886866e-15
7712	1.31342e-11	Be	2	1512.42A	-30.401	6.358629080886866e-15
7713	2.1412e-11	S	5	927.725A	-30.403000000000002	6.329413834043711e-15
7714	1.22077e-11	Fe	8	1627.21A	-30.404	6.314856586184796e-15
7715	1.16362e-11	S	1	1707.13A	-30.404	6.314856586184796e-15
7716	1.0923600000000001e-10	Cl	11	181.849A	-30.405	6.300332819066825e-15
7717	2.43799e-11	Ar	10	814.787A	-30.405	6.300332819066825e-15
7718	2.49924e-12	F	7	7948.20A	-30.406	6.285842455686332e-15
7719	4.78109e-10	K	10	41.5480A	-30.406	6.285842455686332e-15
7720	1.19619e-10	Cl	11	166.064A	-30.406999999999996	6.271385419216802e-15
7721	4.49655e-14	Co	3	44.1771m	-30.406999999999996	6.271385419216802e-15
7722	3.0562400000000003e-12	Ca	1	6499.65A	-30.406999999999996	6.271385419216802e-15
7723	5.72399e-14	Fe	1	34.7038m	-30.408	6.2569616330083655e-15
7724	1.59788e-11	N	1	1243.18A	-30.41	6.2282135056572e-15
7725	6.1696e-14	Fe	4	32.1973m	-30.41	6.2282135056572e-15
7726	2.40663e-12	Be	1	8254.07A	-30.410999999999998	6.21388901209471e-15
7727	3.06945e-12	Ca	1	6471.66A	-30.410999999999998	6.21388901209471e-15
7728	1.53245e-11	Mg	7	1296.25A	-30.410999999999998	6.21388901209471e-15
7729	4.0799400000000005e-12	Fe	2	4868.81A	-30.410999999999998	6.21388901209471e-15
7730	6.9007e-11	O	5	287.861A	-30.415	6.156919735201581e-15
7731	4.7714599999999995e-12	Si	2	4163.18A	-30.415	6.156919735201581e-15
7732	3.19017e-11	Fe	8	622.678A	-30.415	6.156919735201581e-15
7733	4.0526e-10	Na	10	49.0166A	-30.416	6.142759212760938e-15
7734	2.2393900000000002e-12	Fe	2	8870.46A	-30.416	6.142759212760938e-15
7735	3.94208e-12	Fe	2	5039.08A	-30.416999999999998	6.1286312586181974e-15
7736	7.734810000000001e-14	Co	2	25.6819m	-30.416999999999998	6.1286312586181974e-15
7737	4.90404e-11	Na	10	405.063A	-30.418000000000003	6.114535797868204e-15
7738	6.468030000000001e-12	Fe	12	3071.18A	-30.419	6.1004727557784264e-15
7739	2.69598e-10	Ne	9	73.6817A	-30.419	6.1004727557784264e-15
7740	4.82557e-11	Fe	6	411.650A	-30.421999999999997	6.058477396718284e-15
7741	2.90161e-11	Cr	5	684.602A	-30.423000000000002	6.044543285373262e-15
7742	1.5622299999999998e-10	Sc	11	127.155A	-30.423000000000002	6.044543285373262e-15
7743	1.27481e-12	N	1	1.55823m	-30.423000000000002	6.044543285373262e-15
7744	1.44693e-12	Ti	9	1.37287m	-30.423000000000002	6.044543285373262e-15
7745	2.11793e-13	Ti	8	9.37919m	-30.425	6.016771131676356e-15
7746	1.73114e-09	F	9	11.4748A	-30.425	6.016771131676356e-15
7747	1.23037e-11	C	1	1614.51A	-30.426	6.002932942079229e-15
7748	4.35725e-10	Na	10	45.5895A	-30.426	6.002932942079229e-15
7749	1.02965e-13	Ni	13	19.2924m	-30.435	5.8798126998465775e-15
7750	3.94707e-11	Ne	9	503.271A	-30.436999999999998	5.852797414439606e-15
7751	2.09355e-12	Ti	3	9488.40A	-30.438000000000002	5.839336353926806e-15
7752	1.68777e-12	K	1	1.17697m	-30.443	5.772494023417123e-15
7753	1.08595e-11	Cr	2	1829.22A	-30.444000000000003	5.7592176555785555e-15
7754	5.91523e-12	Si	3	3358.19A	-30.445	5.745971822538731e-15
7755	3.4950699999999996e-12	Fe	2	5683.57A	-30.445999999999998	5.732756454069516e-15
7756	2.51558e-10	Ne	9	78.9656A	-30.447	5.719571480104294e-15
7757	2.08722e-11	Cl	7	951.719A	-30.447	5.719571480104294e-15
7758	1.90272e-12	Fe	2	1.04400m	-30.448	5.7064168307376945e-15
7759	6.15933e-11	Ar	3	322.510A	-30.449	5.6932924362250736e-15
7760	3.4956400000000002e-12	Na	1	5682.63A	-30.45	5.680198226982246e-15
7761	5.00553e-11	Si	3	396.851A	-30.45	5.680198226982246e-15
7762	3.04353e-12	Si	1	6526.78A	-30.45	5.680198226982246e-15
7763	2.21879e-11	Ne	9	895.285A	-30.45	5.680198226982246e-15
7764	1.40334e-10	Al	11	141.551A	-30.451	5.667134133584926e-15
7765	9.242969999999999e-12	P	1	2149.14A	-30.455	5.6151775355481695e-15
7766	2.34067e-13	Co	3	8.48665m	-30.456999999999997	5.589378138275259e-15
7767	1.68888e-11	Ca	7	1176.19A	-30.458000000000002	5.576522925285548e-15
7768	2.55519e-12	O	1	7774.17A	-30.458000000000002	5.576522925285548e-15
7769	2.40863e-11	Si	2	824.722A	-30.461	5.538134411488374e-15
7770	2.69498e-12	Fe	2	7370.92A	-30.462	5.525397055799814e-15
7771	1.90467e-10	Sc	11	104.294A	-30.467	5.462148358719258e-15
7772	1.43419e-12	Sc	2	1.38506m	-30.469	5.437052066646869e-15
7773	4.32217e-11	O	4	459.595A	-30.469	5.437052066646869e-15
7774	1.6945e-13	Ni	4	11.7229m	-30.471	5.412071081562623e-15
7775	1.83624e-11	B	2	1081.80A	-30.471999999999998	5.3996236634872536e-15
7776	1.70246e-11	C	1	1166.81A	-30.473000000000003	5.387204873678942e-15
7777	1.00999e-11	Fe	7	1966.80A	-30.473000000000003	5.387204873678942e-15
7778	3.07935e-12	Ni	4	6450.87A	-30.473000000000003	5.387204873678942e-15
7779	1.32855e-12	N	1	1.49520m	-30.475	5.362452915642582e-15
7780	4.65647e-11	N	2	426.599A	-30.476999999999997	5.337814682523174e-15
7781	1.04583e-10	Ca	4	189.940A	-30.478	5.3255380494262746e-15
7782	4.80302e-15	He	1	413.582m	-30.479	5.313289651802059e-15
7783	1.79445e-12	P	10	1.10700m	-30.48	5.3010694247106104e-15
7784	5.25136e-11	Ca	7	378.273A	-30.48	5.3010694247106104e-15
7785	3.95829e-12	Fe	2	5018.44A	-30.480999999999998	5.288877303361591e-15
7786	1.03055e-12	Li	1	1.92757m	-30.480999999999998	5.288877303361591e-15
7787	5.90647e-13	He	1	3.36317m	-30.482	5.276713223113498e-15
7788	1.3726200000000002e-10	F	6	144.719A	-30.484	5.252468928097582e-15
7789	5.58038e-11	Ne	2	355.969A	-30.485	5.240388584788965e-15
7790	5.99158e-11	Ar	3	331.540A	-30.485	5.240388584788965e-15
7791	3.8068e-11	Ne	4	521.815A	-30.486	5.228336025498915e-15
7792	6.8407300000000005e-12	Fe	12	2903.85A	-30.487	5.216311186326051e-15
7793	9.93253e-12	Si	1	1999.94A	-30.488000000000003	5.204314003515742e-15
7794	3.66798e-13	C	5	5.41564m	-30.489	5.192344413460292e-15
7795	4.40435e-11	N	2	451.019A	-30.491	5.168487757913324e-15
7796	8.39838e-11	Fe	10	236.527A	-30.491	5.168487757913324e-15
7797	1.69166e-11	Cl	7	1174.26A	-30.491999999999997	5.156600565936237e-15
7798	9.41753e-13	Al	1	2.10931m	-30.495	5.121102777327703e-15
7799	2.55422e-12	Fe	2	7777.11A	-30.495	5.121102777327703e-15
7800	1.11357e-11	Fe	4	1783.86A	-30.496	5.109324567781732e-15
7801	6.91606e-11	Fe	12	287.222A	-30.497	5.0975734473659594e-15
7802	6.16315e-11	Ar	3	322.310A	-30.5	5.062481998583557e-15
7803	8.120180000000001e-13	Li	1	2.44631m	-30.500999999999998	5.05083861308737e-15
7804	2.93094e-11	Ar	10	677.751A	-30.502	5.039222006634671e-15
7805	2.26573e-12	N	1	8767.35A	-30.502	5.039222006634671e-15
7806	1.0942499999999999e-10	Mg	10	181.535A	-30.502	5.039222006634671e-15
7807	1.05687e-10	Na	10	187.955A	-30.502	5.039222006634671e-15
7808	1.69607e-11	N	1	1171.20A	-30.504	5.0160688846411555e-15
7809	1.16915e-11	Mg	1	1699.05A	-30.51	4.947245839434596e-15
7810	7.82898e-11	F	3	253.730A	-30.511	4.9358674897497835e-15
7811	1.70808e-11	Mn	2	1162.97A	-30.511999999999997	4.924515309543052e-15
7812	3.76506e-12	Fe	2	5276.00A	-30.513	4.91318923862619e-15
7813	2.76706e-10	S	9	71.7890A	-30.514	4.9018892169496585e-15
7814	1.63348e-12	N	1	1.21608m	-30.515	4.8906151846017466e-15
7815	8.63049e-13	Fe	2	2.30166m	-30.516	4.8793670818087365e-15
7816	2.49259e-11	Si	2	796.940A	-30.517	4.8681448489342286e-15
7817	3.52105e-10	Ar	10	56.4163A	-30.518	4.8569484264791004e-15
7818	8.10094e-12	Si	1	2452.12A	-30.518	4.8569484264791004e-15
7819	2.57184e-11	N	3	772.384A	-30.519000000000002	4.845777755081035e-15
7820	5.4625e-12	Ni	13	3636.51A	-30.519000000000002	4.845777755081035e-15
7821	2.17898e-12	Fe	2	9116.41A	-30.519000000000002	4.845777755081035e-15
7822	3.3136300000000003e-12	Fe	2	5994.77A	-30.524	4.7903085958051215e-15
7823	7.834189999999999e-12	P	1	2535.61A	-30.525	4.779291191764521e-15
7824	1.60712e-11	Si	2	1236.03A	-30.526	4.768299127050016e-15
7825	1.21051e-10	Ca	13	164.100A	-30.526999999999997	4.757332343382852e-15
7826	4.71512e-13	K	8	4.21293m	-30.528000000000002	4.7463907826181166e-15
7827	5.86329e-11	B	4	338.794A	-30.528000000000002	4.7463907826181166e-15
7828	3.6267300000000002e-12	Fe	2	5477.24A	-30.529	4.735474386744899e-15
7829	4.3601699999999996e-12	Fe	2	4555.89A	-30.53	4.724583097885439e-15
7830	4.75356e-12	Fe	2	4178.86A	-30.531	4.713716858295284e-15
7831	3.0513200000000003e-10	Na	10	65.1012A	-30.531	4.713716858295284e-15
7832	2.40743e-13	Cr	4	8.25130m	-30.531	4.713716858295284e-15
7833	4.66396e-11	Al	6	425.914A	-30.531	4.713716858295284e-15
7834	3.7822599999999996e-10	Ne	9	52.5201A	-30.531	4.713716858295284e-15
7835	4.39289e-11	Cl	6	452.196A	-30.531999999999996	4.702875610362676e-15
7836	6.642810000000001e-12	Fe	10	2990.37A	-30.531999999999996	4.702875610362676e-15
7837	1.60566e-11	Fe	11	1237.15A	-30.533	4.6920592966083194e-15
7838	3.12488e-10	Na	10	63.5688A	-30.533	4.6920592966083194e-15
7839	5.80526e-12	Co	8	3421.80A	-30.538	4.6383497379760245e-15
7840	5.068069999999999e-13	Si	2	3.91953m	-30.538	4.6383497379760245e-15
7841	4.63634e-11	N	2	428.451A	-30.54	4.617038456752382e-15
7842	3.5436900000000002e-12	O	5	5605.58A	-30.54	4.617038456752382e-15
7843	6.687210000000001e-12	Fe	2	2970.52A	-30.541	4.606419562973022e-15
7844	8.77651e-11	Sc	11	226.337A	-30.541	4.606419562973022e-15
7845	2.6088499999999998e-14	O	4	76.1425m	-30.541	4.606419562973022e-15
7846	4.51191e-11	Na	4	440.268A	-30.541999999999998	4.595825091971667e-15
7847	1.79523e-12	Co	3	1.10652m	-30.543000000000003	4.5852549875773734e-15
7848	3.77012e-11	Fe	6	526.892A	-30.548000000000002	4.532768007760787e-15
7849	4.14206e-11	Ar	7	479.579A	-30.55	4.511941830522787e-15
7850	8.69301e-13	Fe	2	2.28511m	-30.551	4.501564652276257e-15
7851	8.90487e-11	Cl	12	223.074A	-30.551	4.501564652276257e-15
7852	1.2215100000000001e-12	Co	2	1.62622m	-30.553	4.480881841433904e-15
7853	5.70277e-11	Ar	3	348.330A	-30.553	4.480881841433904e-15
7854	6.80868e-12	Na	2	2917.52A	-30.554000000000002	4.470576099179913e-15
7855	5.4021e-11	Fe	9	367.718A	-30.555	4.460294059475405e-15
7856	5.0299e-12	Fe	2	3949.27A	-30.557	4.4398008697826624e-15
7857	5.99279e-12	Si	3	3314.73A	-30.561999999999998	4.38897888948423e-15
7858	7.46326e-11	Mn	8	266.163A	-30.563000000000002	4.378884518154207e-15
7859	1.4603799999999999e-12	N	1	1.36023m	-30.564	4.368813363234067e-15
7860	1.28637e-10	Ar	12	154.422A	-30.564	4.368813363234067e-15
7861	1.32718e-12	Co	2	1.49674m	-30.565	4.35876537132744e-15
7862	3.64774e-11	Ca	7	544.569A	-30.565	4.35876537132744e-15
7863	1.78632e-11	C	1	1112.03A	-30.569000000000003	4.3188039702036e-15
7864	6.09245e-11	Ar	3	326.050A	-30.57	4.3088709967092525e-15
7865	2.89602e-13	Li	1	6.85924m	-30.57	4.3088709967092525e-15
7866	2.1739699999999997e-13	Na	1	9.13742m	-30.570999999999998	4.298960868419993e-15
7867	2.004e-12	N	1	9912.40A	-30.570999999999998	4.298960868419993e-15
7868	1.04031e-10	Cl	11	190.947A	-30.572	4.289073532793274e-15
7869	6.65632e-11	Ca	3	298.430A	-30.573	4.279208937407462e-15
7870	1.9657799999999997e-12	N	1	1.01051m	-30.576	4.24975107028564e-15
7871	5.48323e-12	Ti	3	3622.77A	-30.576	4.24975107028564e-15
7872	7.81635e-11	Ca	3	254.140A	-30.576	4.24975107028564e-15
7873	8.71837e-11	Cl	12	227.846A	-30.576999999999998	4.23997691405397e-15
7874	7.74349e-11	Si	8	256.531A	-30.578000000000003	4.230225237757752e-15
7875	1.34843e-11	P	2	1473.15A	-30.578000000000003	4.230225237757752e-15
7876	3.3302300000000004e-12	Fe	4	5964.90A	-30.579	4.2204959896947075e-15
7877	1.72328e-12	Fe	2	1.15271m	-30.58	4.210789118281262e-15
7878	6.773260000000001e-12	F	3	2932.78A	-30.581	4.201104572052517e-15
7879	4.70016e-11	Mn	6	422.633A	-30.583000000000002	4.1818022498813204e-15
7880	4.84952e-11	Na	4	409.617A	-30.584	4.172184371599912e-15
7881	1.22311e-10	Mg	3	162.410A	-30.585	4.162588613824681e-15
7882	4.56942e-11	Mg	7	434.726A	-30.589000000000002	4.124425772024385e-15
7883	9.12872e-11	S	11	217.604A	-30.593000000000004	4.086612809260763e-15
7884	1.2306e-12	Cr	4	1.61421m	-30.594	4.0772138606175494e-15
7885	3.40013e-13	Mn	5	5.84226m	-30.594	4.0772138606175494e-15
7886	5.83501e-11	Fe	9	340.436A	-30.596	4.058480764559453e-15
7887	1.1400799999999999e-10	Cl	12	174.238A	-30.599	4.030542379491652e-15
7888	7.0365e-11	Fe	7	282.306A	-30.6	4.0212723892583165e-15
7889	1.18942e-10	Mg	3	167.010A	-30.601	4.012023719410915e-15
7890	2.89248e-11	Ne	5	686.763A	-30.601	4.012023719410915e-15
7891	1.0016500000000001e-10	Co	13	198.318A	-30.601999999999997	4.002796320913889e-15
7892	5.96907e-11	Al	10	332.790A	-30.603	3.993590144844425e-15
7893	1.69012e-11	Ca	7	1175.33A	-30.603	3.993590144844425e-15
7894	2.95326e-12	O	1	6726.28A	-30.604	3.984405142392425e-15
7895	3.51281e-12	Fe	2	5654.86A	-30.604	3.984405142392425e-15
7896	6.68029e-11	Fe	12	297.359A	-30.605	3.97524126485982e-15
7897	1.42914e-11	Cl	1	1389.96A	-30.605	3.97524126485982e-15
7898	1.03424e-10	Cl	11	192.069A	-30.605	3.97524126485982e-15
7899	3.22817e-11	Fe	8	615.348A	-30.605999999999998	3.966098463660711e-15
7900	3.1437799999999998e-12	Fe	2	6318.66A	-30.605999999999998	3.966098463660711e-15
7901	8.17534e-11	S	4	242.980A	-30.609	3.938796033879029e-15
7902	1.58585e-12	K	1	1.25261m	-30.61	3.929737054385148e-15
7903	8.0462e-11	Fe	4	246.880A	-30.611	3.920698909965903e-15
7904	3.55966e-11	Sc	7	558.044A	-30.611	3.920698909965903e-15
7905	5.96724e-12	Si	3	3328.92A	-30.611	3.920698909965903e-15
7906	1.57401e-10	Na	10	126.203A	-30.612	3.9116815527020184e-15
7907	6.44552e-11	Si	8	308.190A	-30.613000000000003	3.902684934784265e-15
7908	3.76792e-13	Si	2	5.27199m	-30.618000000000002	3.858011269752008e-15
7909	4.71467e-10	Ar	10	42.1333A	-30.618000000000002	3.858011269752008e-15
7910	4.55461e-11	Mg	6	436.139A	-30.619	3.849138090059729e-15
7911	1.60831e-11	Si	2	1235.12A	-30.62	3.8402853181144015e-15
7912	7.311989999999999e-12	Fe	2	2716.70A	-30.621	3.831452906979574e-15
7913	1.90157e-10	Al	6	104.464A	-30.621	3.831452906979574e-15
7914	1.1127799999999998e-12	Fe	2	1.78512m	-30.622	3.822640809826618e-15
7915	4.9229e-11	Fe	6	403.511A	-30.625	3.796325935587607e-15
7916	4.78362e-11	C	2	415.260A	-30.625999999999998	3.7875946282269906e-15
7917	6.15948e-11	Mg	6	322.502A	-30.627	3.778883402316018e-15
7918	7.91602e-11	Ar	7	250.940A	-30.627	3.778883402316018e-15
7919	8.55521e-12	Cr	7	2321.91A	-30.628	3.770192211668668e-15
7920	1.21928e-10	Ca	13	162.920A	-30.63	3.752869751951537e-15
7921	2.02733e-11	N	3	979.832A	-30.63	3.752869751951537e-15
7922	1.12919e-11	Fe	9	1759.18A	-30.631	3.7442383910397666e-15
7923	1.75306e-11	Fe	8	1133.13A	-30.631	3.7442383910397666e-15
7924	1.5402e-12	N	1	1.28973m	-30.631999999999998	3.7356268817072505e-15
7925	4.66346e-13	Cr	10	4.25960m	-30.635	3.709911007136088e-15
7926	2.0659699999999998e-13	Ni	2	9.61508m	-30.638	3.684372159400317e-15
7927	3.5953e-12	Fe	2	5525.12A	-30.639	3.675898338579755e-15
7928	3.3322699999999997e-10	Si	11	59.6124A	-30.64	3.667444007006229e-15
7929	3.17734e-11	Ar	3	625.191A	-30.643	3.64219750004306e-15
7930	6.789269999999999e-12	Mn	11	2925.86A	-30.644000000000002	3.633820678247296e-15
7931	8.40557e-11	S	9	236.325A	-30.644000000000002	3.633820678247296e-15
7932	1.3947200000000001e-12	N	1	1.42426m	-30.644000000000002	3.633820678247296e-15
7933	1.46082e-11	Mn	10	1359.81A	-30.647	3.60880563265126e-15
7934	4.9703e-12	Cr	11	3996.63A	-30.647	3.60880563265126e-15
7935	2.78706e-11	Fe	8	712.739A	-30.648000000000003	3.600505610019313e-15
7936	2.2680900000000003e-12	N	1	8758.21A	-30.649	3.5922246769097484e-15
7937	2.10442e-11	C	1	943.939A	-30.651	3.575719903739812e-15
7938	7.92243e-11	P	9	250.737A	-30.651999999999997	3.567495976172803e-15
7939	1.78228e-11	C	1	1114.55A	-30.651999999999997	3.567495976172803e-15
7940	1.22002e-10	Cl	11	162.821A	-30.653000000000002	3.559290963114269e-15
7941	1.85945e-12	Fe	2	1.06830m	-30.654	3.551104821062162e-15
7942	4.79666e-11	Fe	6	414.131A	-30.654	3.551104821062162e-15
7943	2.64162e-11	Ar	10	751.981A	-30.655	3.542937506614286e-15
7944	3.725230000000001e-12	P	1	5332.42A	-30.658	3.518548096371095e-15
7945	6.14585e-12	Co	8	3232.17A	-30.658	3.518548096371095e-15
7946	4.5081099999999995e-12	Fe	2	4406.38A	-30.66	3.502381836339699e-15
7947	3.14932e-12	Fe	2	6307.53A	-30.663	3.478271609366935e-15
7948	4.8093e-11	Na	4	413.043A	-30.664	3.470271806657556e-15
7949	3.54522e-11	Al	3	560.317A	-30.665	3.46229040298387e-15
7950	3.89293e-11	Mn	6	510.270A	-30.665	3.46229040298387e-15
7951	5.18861e-11	Fe	12	382.848A	-30.666999999999998	3.446382623574354e-15
7952	1.88387e-12	B	4	1.05445m	-30.666999999999998	3.446382623574354e-15
7953	8.49587e-11	Fe	12	233.813A	-30.668000000000003	3.4384561634970344e-15
7954	3.6246800000000003e-12	Ti	7	5480.33A	-30.67	3.4226578924707043e-15
7955	6.34774e-12	Na	2	3129.38A	-30.67	3.4226578924707043e-15
7956	4.12733e-11	Ne	5	481.291A	-30.67	3.4226578924707043e-15
7957	1.43582e-12	N	1	1.38350m	-30.671	3.4147859977608056e-15
7958	2.4934e-11	O	2	796.683A	-30.671	3.4147859977608056e-15
7959	5.19356e-11	Sc	11	382.482A	-30.671999999999997	3.4069322079063355e-15
7960	4.12767e-11	Fe	12	481.251A	-30.674	3.391278776299346e-15
7961	5.50498e-12	Ti	3	3608.46A	-30.674	3.391278776299346e-15
7962	8.58129e-11	Fe	12	231.486A	-30.674	3.391278776299346e-15
7963	3.21621e-11	Fe	8	617.636A	-30.674	3.391278776299346e-15
7964	2.42206e-11	Fe	9	820.147A	-30.674	3.391278776299346e-15
7965	6.92413e-12	Fe	2	2868.87A	-30.674	3.391278776299346e-15
7966	6.95737e-11	Fe	12	285.517A	-30.675	3.3834790515539188e-15
7967	6.64278e-11	Sc	4	299.039A	-30.677	3.3679333774121853e-15
7968	6.780369999999999e-12	F	3	2929.70A	-30.678	3.3601873455942355e-15
7969	3.19788e-13	Co	2	6.21176m	-30.679000000000002	3.3524591291550955e-15
7970	2.15802e-12	O	1	9204.93A	-30.679000000000002	3.3524591291550955e-15
7971	6.79911e-11	Fe	8	292.162A	-30.68	3.344748687120558e-15
7972	1.25146e-11	Cr	11	1587.30A	-30.68	3.344748687120558e-15
7973	1.20849e-12	Fe	7	1.64375m	-30.68	3.344748687120558e-15
7974	1.4016e-12	N	1	1.41727m	-30.68	3.344748687120558e-15
7975	5.37334e-11	Sc	11	369.686A	-30.68	3.344748687120558e-15
7976	8.26137e-11	Fe	4	240.450A	-30.680999999999997	3.3370559786106008e-15
7977	3.25452e-12	Li	1	6103.66A	-30.680999999999997	3.3370559786106008e-15
7978	1.46175e-12	Fe	4	1.35895m	-30.685	3.3064616655027685e-15
7979	3.66586e-10	Si	11	54.1877A	-30.686999999999998	3.2912698541066166e-15
7980	5.15033e-12	F	6	3856.93A	-30.688000000000002	3.2837001434993815e-15
7981	5.54332e-11	O	2	358.350A	-30.691	3.2610953107113846e-15
7982	2.57345e-11	N	3	771.901A	-30.694000000000003	3.2386460884977e-15
7983	2.02718e-11	N	3	979.905A	-30.694000000000003	3.2386460884977e-15
7984	1.19756e-10	Ni	13	165.874A	-30.697	3.2163514056427753e-15
7985	4.83866e-11	F	6	410.536A	-30.698	3.2089540026855467e-15
7986	4.25232e-11	V	9	467.143A	-30.698	3.2089540026855467e-15
7987	6.67839e-11	Sc	5	297.444A	-30.698	3.2089540026855467e-15
7988	1.17284e-11	Si	1	1693.70A	-30.7	3.1942101983050675e-15
7989	6.43024e-11	Mn	13	308.922A	-30.7	3.1942101983050675e-15
7990	3.05316e-11	Ca	11	650.619A	-30.705	3.1576463765192363e-15
7991	3.29336e-10	S	8	60.3166A	-30.706999999999997	3.1431383092676755e-15
7992	6.25077e-12	Cr	11	3177.92A	-30.706999999999997	3.1431383092676755e-15
7993	2.95187e-11	O	2	672.945A	-30.708000000000002	3.1359092917594377e-15
7994	6.09629e-11	Fe	11	325.845A	-30.708000000000002	3.1359092917594377e-15
7995	7.80151e-12	Fe	8	2546.23A	-30.711	3.114321844038646e-15
7996	2.4759900000000002e-12	F	7	8022.83A	-30.711	3.114321844038646e-15
7997	3.58468e-11	S	2	554.149A	-30.712	3.1071591025613205e-15
7998	5.11877e-11	N	2	388.071A	-30.713	3.1000128349322486e-15
7999	7.21199e-11	Cr	7	275.436A	-30.714000000000002	3.0928830032626302e-15
8000	4.663619999999999e-10	Na	10	42.5945A	-30.714000000000002	3.0928830032626302e-15
8001	4.50993e-11	Fe	3	440.461A	-30.714000000000002	3.0928830032626302e-15
8002	4.3945699999999995e-12	Fe	2	4520.22A	-30.715	3.085769569750833e-15
8003	6.14216e-11	Fe	12	323.412A	-30.715999999999998	3.0786724966821153e-15
8004	3.04028e-12	Ni	3	6533.76A	-30.717	3.071591746428477e-15
8005	1.34093e-11	Na	6	1481.40A	-30.717	3.071591746428477e-15
8006	3.7769e-11	Fe	6	525.946A	-30.718000000000004	3.064527281448486e-15
8007	8.14631e-11	Fe	12	243.846A	-30.718000000000004	3.064527281448486e-15
8008	2.5153099999999997e-10	Ne	9	78.9741A	-30.719	3.0574790642871272e-15
8009	6.91084e-11	V	6	287.439A	-30.719	3.0574790642871272e-15
8010	1.83855e-14	Cl	3	108.044m	-30.719	3.0574790642871272e-15
8011	4.08264e-11	O	5	486.559A	-30.721999999999998	3.0364315264545897e-15
8012	4.95335e-11	Fe	6	401.031A	-30.721999999999998	3.0364315264545897e-15
8013	1.4848799999999998e-12	K	1	1.33778m	-30.724	3.022480390849848e-15
8014	4.50963e-11	Ca	5	440.490A	-30.725	3.015528878853301e-15
8015	2.16105e-11	Mg	2	919.202A	-30.73	2.9810104052178067e-15
8016	2.51474e-11	Si	2	789.921A	-30.73	2.9810104052178067e-15
8017	2.5948e-12	Fe	2	7655.49A	-30.732	2.967313906535083e-15
8018	1.44471e-12	Sc	2	1.37498m	-30.733	2.9604892739315935e-15
8019	6.92593e-11	Fe	10	286.813A	-30.736	2.9401094091195027e-15
8020	2.2832699999999997e-15	V	13	870.000m	-30.737	2.933347345123833e-15
8021	2.89226e-11	Ca	11	686.814A	-30.737	2.933347345123833e-15
8022	1.45023e-12	Sc	2	1.36975m	-30.74	2.9131543240354172e-15
8023	1.44479e-12	Sc	2	1.37491m	-30.741	2.906454255015075e-15
8024	4.78135e-12	Fe	4	4154.57A	-30.741	2.906454255015075e-15
8025	8.13118e-11	Ca	4	244.300A	-30.741	2.906454255015075e-15
8026	1.6183e-12	N	1	1.22749m	-30.744	2.8864463646567797e-15
8027	5.21991e-12	Fe	2	3805.52A	-30.744	2.8864463646567797e-15
8028	1.6787299999999999e-12	Fe	2	1.18331m	-30.746	2.873184348273987e-15
8029	5.99772e-11	Ne	2	331.200A	-30.747	2.86657620764691e-15
8030	1.68274e-11	Ca	7	1180.48A	-30.748	2.859983265321527e-15
8031	1.4017700000000003e-10	Al	11	141.710A	-30.749000000000002	2.8534054863427134e-15
8032	1.08506e-11	Co	8	1830.73A	-30.75	2.8468428358357644e-15
8033	6.71467e-12	O	1	2958.36A	-30.75	2.8468428358357644e-15
8034	6.39057e-11	Ar	3	310.840A	-30.75	2.8468428358357644e-15
8035	2.89113e-11	Ne	5	687.083A	-30.75	2.8468428358357644e-15
8036	2.81306e-10	Na	9	70.6150A	-30.750999999999998	2.840295279006136e-15
8037	4.81612e-11	Fe	12	412.458A	-30.752	2.8337627811393108e-15
8038	1.09485e-12	Be	1	1.81436m	-30.753	2.8272453076006586e-15
8039	4.19718e-11	Fe	3	473.281A	-30.753	2.8272453076006586e-15
8040	8.502280000000001e-13	K	12	2.33637m	-30.753	2.8272453076006586e-15
8041	2.8086e-12	Fe	4	7072.74A	-30.755	2.814255295367387e-15
8042	4.9404300000000006e-12	Ca	7	4020.80A	-30.768	2.731262814527438e-15
8043	2.3265599999999997e-12	Fe	8	8538.11A	-30.768	2.731262814527438e-15
8044	5.0881e-11	Si	3	390.410A	-30.768	2.731262814527438e-15
8045	3.48328e-13	Co	2	5.70281m	-30.769000000000002	2.724981084370184e-15
8046	1.09715e-11	S	2	1810.54A	-30.769000000000002	2.724981084370184e-15
8047	6.83822e-12	Na	2	2904.92A	-30.77	2.7187138017913975e-15
8048	3.6513699999999997e-10	Si	11	54.4027A	-30.772	2.7062224465315296e-15
8049	8.82747e-11	S	4	225.030A	-30.775	2.687592942247424e-15
8050	3.62087e-11	Ar	2	548.610A	-30.776999999999997	2.6752445743488218e-15
8051	9.95012e-11	O	5	199.640A	-30.779	2.662952942047082e-15
8052	4.64872e-12	Co	3	4273.11A	-30.781999999999996	2.644621302936719e-15
8053	1.0172799999999999e-10	Ar	5	195.270A	-30.781999999999996	2.644621302936719e-15
8054	9.5808e-11	P	10	207.336A	-30.784000000000002	2.6324703717864275e-15
8055	8.71593e-11	Ar	5	227.910A	-30.784000000000002	2.6324703717864275e-15
8056	1.7034e-11	N	1	1166.16A	-30.788	2.6083357383497464e-15
8057	1.78676e-11	Na	10	1111.76A	-30.788	2.6083357383497464e-15
8058	2.13823e-11	Al	2	929.014A	-30.789	2.6023367326221813e-15
8059	4.6355e-11	Fe	6	428.529A	-30.789	2.6023367326221813e-15
8060	1.93962e-11	Mg	9	1024.14A	-30.79	2.5963515242249392e-15
8061	1.4102000000000002e-10	K	12	140.863A	-30.79	2.5963515242249392e-15
8062	6.90825e-11	Ar	12	287.547A	-30.793000000000003	2.578478366049918e-15
8063	1.1623900000000002e-13	P	9	17.0894m	-30.796	2.5607282458303806e-15
8064	7.42514e-12	P	1	2675.30A	-30.798000000000002	2.5489627682646194e-15
8065	4.46447e-11	Mg	6	444.946A	-30.798000000000002	2.5489627682646194e-15
8066	1.55527e-11	Ni	13	1277.23A	-30.798000000000002	2.5489627682646194e-15
8067	1.80578e-11	S	4	1100.05A	-30.798000000000002	2.5489627682646194e-15
8068	1.21547e-12	Co	2	1.63430m	-30.799	2.5431003165789364e-15
8069	4.7128e-10	Ar	11	42.1500A	-30.799	2.5431003165789364e-15
8070	5.4478900000000005e-12	Ti	1	3646.27A	-30.8	2.5372513481579535e-15
8071	2.07899e-11	Fe	8	955.486A	-30.802	2.5255937371388983e-15
8072	8.120180000000001e-13	Li	1	2.44631m	-30.803	2.5197850327333127e-15
8073	7.85725e-11	Si	8	252.817A	-30.804000000000002	2.5139896879771336e-15
8074	3.84676e-12	Fe	2	5163.95A	-30.805999999999997	2.5024389545783407e-15
8075	2.5177e-12	Ni	3	7889.93A	-30.808000000000003	2.490941291978738e-15
8076	1.77929e-13	Co	2	11.1643m	-30.81	2.479496456340274e-15
8077	1.39714e-11	Cl	10	1421.79A	-30.81	2.479496456340274e-15
8078	6.2275099999999996e-12	Na	2	3189.79A	-30.811	2.473793772738479e-15
8079	2.55613e-11	Ar	10	777.131A	-30.811	2.473793772738479e-15
8080	1.97279e-12	N	1	1.00692m	-30.811	2.473793772738479e-15
8081	3.7876e-10	Al	11	52.4461A	-30.811999999999998	2.4681042049450287e-15
8082	2.35826e-11	Fe	9	842.335A	-30.813000000000002	2.4624277227943403e-15
8083	3.53062e-10	Ar	10	56.2633A	-30.813000000000002	2.4624277227943403e-15
8084	2.52817e-12	V	4	7857.25A	-30.813000000000002	2.4624277227943403e-15
8085	5.07106e-11	B	4	391.722A	-30.814	2.4567642961903514e-15
8086	2.53328e-12	Fe	2	7841.39A	-30.814	2.4567642961903514e-15
8087	2.03364e-11	O	1	976.791A	-30.816	2.445476489583693e-15
8088	6.27055e-11	Ar	3	316.790A	-30.816	2.445476489583693e-15
8089	3.64465e-10	Si	11	54.5031A	-30.819000000000003	2.4286419478416336e-15
8090	1.18541e-11	Mg	1	1675.74A	-30.82	2.4230562263637408e-15
8091	1.6556e-12	N	1	1.19983m	-30.822	2.411923294269822e-15
8092	8.17502e-11	N	3	242.990A	-30.823	2.4063760246280976e-15
8093	9.60773e-12	Fe	7	2067.55A	-30.824	2.400841513352508e-15
8094	3.50882e-11	S	2	566.130A	-30.826	2.389810648593531e-15
8095	6.81187e-12	Fe	2	2916.15A	-30.826999999999998	2.384314236625596e-15
8096	1.79692e-11	S	8	1105.47A	-30.829	2.373359307805476e-15
8097	6.02717e-12	Fe	2	3295.82A	-30.829	2.373359307805476e-15
8098	2.45719e-11	Si	2	808.421A	-30.831	2.3624547123112468e-15
8099	6.076970000000001e-10	Ca	12	32.6881A	-30.831	2.3624547123112468e-15
8100	3.33798e-13	Ni	2	5.95104m	-30.831999999999997	2.3570212172508355e-15
8101	4.34662e-11	V	9	457.009A	-30.837	2.3300406184853648e-15
8102	1.5459e-10	Na	10	128.497A	-30.840999999999998	2.3086786776930127e-15
8103	9.0511e-11	Ar	4	219.470A	-30.840999999999998	2.3086786776930127e-15
8104	3.7687699999999995e-12	Be	2	5270.81A	-30.842	2.3033688640800805e-15
8105	5.71795e-11	Cl	11	347.405A	-30.842	2.3033688640800805e-15
8106	1.08526e-11	V	8	1830.39A	-30.843000000000004	2.298071262699553e-15
8107	7.94941e-11	Ar	7	249.886A	-30.845	2.2875125843510238e-15
8108	7.09167e-11	S	4	280.110A	-30.846999999999998	2.2770024187228067e-15
8109	3.08392e-12	Ni	2	6441.29A	-30.848000000000003	2.2717654584838273e-15
8110	2.86755e-11	Si	9	692.732A	-30.848000000000003	2.2717654584838273e-15
8111	1.10476e-13	Ca	6	17.9807m	-30.848000000000003	2.2717654584838273e-15
8112	5.31904e-13	K	1	3.73459m	-30.85	2.2613276443268828e-15
8113	2.41618e-13	Co	8	8.22144m	-30.851999999999997	2.2509377875697703e-15
8114	8.61944e-12	S	10	2304.61A	-30.851999999999997	2.2509377875697703e-15
8115	2.55592e-12	O	1	7771.94A	-30.853	2.245760774318932e-15
8116	1.2229e-11	B	2	1624.38A	-30.853	2.245760774318932e-15
8117	2.8744099999999997e-12	Ni	2	6910.79A	-30.853	2.245760774318932e-15
8118	6.6922e-11	Ne	2	296.830A	-30.854	2.2405956678681974e-15
8119	8.75089e-11	Sc	11	226.999A	-30.855	2.2354424408326307e-15
8120	9.11637e-12	Sc	6	2178.99A	-30.855999999999998	2.2303010658903717e-15
8121	2.59483e-11	Si	2	765.539A	-30.858	2.2200537633121484e-15
8122	6.14841e-12	Fe	9	3230.83A	-30.858	2.2200537633121484e-15
8123	1.7912e-11	C	1	1109.00A	-30.859	2.214947781346024e-15
8124	4.82e-11	Fe	6	412.126A	-30.86	2.209853542812563e-15
8125	1.70328e-12	B	1	1.16625m	-30.861	2.204771020702583e-15
8126	1.79884e-11	C	1	1104.29A	-30.866	2.179533215525482e-15
8127	3.73301e-11	C	2	532.130A	-30.866999999999997	2.17452042823316e-15
8128	1.0199200000000002e-12	Fe	10	1.94765m	-30.868000000000002	2.1695191700316455e-15
8129	7.54834e-11	Mn	8	263.163A	-30.869	2.164529414404837e-15
8130	2.45445e-10	F	9	80.9326A	-30.871	2.1545843051153086e-15
8131	2.89601e-13	Li	1	6.85924m	-30.871	2.1545843051153086e-15
8132	1.41393e-12	N	1	1.40492m	-30.872	2.149628898724609e-15
8133	4.22716e-11	Ne	4	469.924A	-30.875	2.134830957472827e-15
8134	2.76972e-12	Fe	2	7172.00A	-30.875999999999998	2.1299209825210136e-15
8135	7.76578e-12	Zn	2	2557.95A	-30.875999999999998	2.1299209825210136e-15
8136	1.1987600000000002e-10	F	6	165.709A	-30.875999999999998	2.1299209825210136e-15
8137	6.32488e-13	K	1	3.14068m	-30.875999999999998	2.1299209825210136e-15
8138	3.6602400000000003e-10	Si	11	54.2709A	-30.881999999999998	2.1006973710759464e-15
8139	2.8122e-12	Al	2	7063.68A	-30.881999999999998	2.1006973710759464e-15
8140	4.15282e-12	Ca	11	4783.36A	-30.885	2.08623627209117e-15
8141	4.67936e-14	Ti	3	42.4513m	-30.885	2.08623627209117e-15
8142	6.19158e-13	Fe	2	3.20830m	-30.885	2.08623627209117e-15
8143	4.97636e-12	Ti	1	3991.76A	-30.886999999999997	2.0766508871148274e-15
8144	2.74083e-11	Cl	11	724.760A	-30.888	2.0718747226116027e-15
8145	5.75583e-11	Si	8	345.119A	-30.892	2.052879660979428e-15
8146	2.72802e-12	Fe	2	7281.63A	-30.892	2.052879660979428e-15
8147	1.7572e-11	C	1	1130.46A	-30.893	2.048158168779191e-15
8148	1.09844e-10	Cl	11	180.843A	-30.894000000000002	2.043447535709677e-15
8149	3.3835800000000004e-12	Fe	2	5870.84A	-30.894000000000002	2.043447535709677e-15
8150	2.03547e-12	Fe	10	9759.15A	-30.895	2.0387477367955948e-15
8151	4.50895e-11	Fe	10	440.557A	-30.898000000000003	2.024713096093546e-15
8152	2.96061e-13	N	6	6.70958m	-30.898000000000003	2.024713096093546e-15
8153	9.9956e-11	Co	13	198.732A	-30.901	2.0107750691785532e-15
8154	3.5097300000000002e-12	Fe	2	5659.83A	-30.904	1.9969329909659335e-15
8155	4.114430000000001e-12	Be	2	4827.99A	-30.904	1.9969329909659335e-15
8156	1.51792e-11	Fe	8	1308.66A	-30.904	1.9969329909659335e-15
8157	4.2276e-11	Ne	4	469.875A	-30.905	1.9923401725360686e-15
8158	3.03911e-12	Mn	13	6536.28A	-30.905	1.9923401725360686e-15
8159	2.91387e-11	Na	9	681.720A	-30.906	1.9877579172954832e-15
8160	4.7474e-12	Fe	2	4184.28A	-30.906999999999996	1.9831862009495003e-15
8161	3.12315e-13	V	8	6.36040m	-30.912	1.9604848562295543e-15
8162	7.39007e-12	P	1	2687.99A	-30.913	1.9559758661833705e-15
8163	5.77726e-11	Cl	7	343.839A	-30.913	1.9559758661833705e-15
8164	1.0836100000000001e-10	Na	10	183.317A	-30.916999999999998	1.9380433716537944e-15
8165	1.0909200000000002e-12	Co	3	1.82090m	-30.918000000000003	1.9335859955898458e-15
8166	1.75432e-11	C	1	1132.32A	-30.92	1.924701974925183e-15
8167	2.75895e-17	B	3	7.20000c	-30.92	1.924701974925183e-15
8168	2.53854e-11	Fe	9	782.514A	-30.92	1.924701974925183e-15
8169	2.02182e-12	Si	2	9825.04A	-30.921	1.92027528322226e-15
8170	8.72242e-11	Ar	4	227.740A	-30.921999999999997	1.9158587726277305e-15
8171	9.7695e-12	Cl	6	2033.31A	-30.924	1.9070562011540796e-15
8172	6.09438e-12	Ti	7	3259.47A	-30.924	1.9070562011540796e-15
8173	7.97219e-11	Mg	5	249.172A	-30.926	1.898294073822599e-15
8174	1.35503e-12	Ni	4	1.46598m	-30.929000000000002	1.88522630933556e-15
8175	1.69765e-12	Fe	2	1.17012m	-30.929000000000002	1.88522630933556e-15
8176	1.13806e-10	Cl	11	174.546A	-30.932	1.872248502706527e-15
8177	7.39509e-12	P	1	2686.17A	-30.934	1.8636463022223514e-15
8178	3.4720800000000003e-12	F	3	5721.20A	-30.934	1.8636463022223514e-15
8179	4.173209999999999e-10	Na	10	47.5999A	-30.935	1.8593600346699156e-15
8180	6.26945e-11	Fe	12	316.845A	-30.936	1.855083625259275e-15
8181	1.1345699999999999e-13	Mn	6	17.5084m	-30.936999999999998	1.8508170513173615e-15
8182	7.3269e-11	Fe	12	271.117A	-30.938000000000002	1.8465602902231815e-15
8183	1.92762e-11	P	4	1030.51A	-30.939	1.8423133194078707e-15
8184	5.35288e-11	Sc	11	371.099A	-30.941999999999997	1.8296309237236127e-15
8185	7.3724e-11	Fe	12	269.444A	-30.943	1.8254228893707456e-15
8186	8.74273e-13	Fe	2	2.27211m	-30.944000000000003	1.821224533228337e-15
8187	6.770089999999999e-12	Fe	10	2934.15A	-30.945	1.8170358330371216e-15
8188	3.30658e-11	K	2	600.755A	-30.945	1.8170358330371216e-15
8189	3.68157e-13	Si	2	5.39565m	-30.945	1.8170358330371216e-15
8190	1.03893e-11	Fe	9	1912.01A	-30.945	1.8170358330371216e-15
8191	1.14038e-11	Fe	4	1741.92A	-30.945999999999998	1.8128567665890122e-15
8192	9.49694e-11	Cl	11	209.167A	-30.945999999999998	1.8128567665890122e-15
8193	1.11619e-10	Cl	11	177.967A	-30.947	1.808687311727e-15
8194	2.5612e-11	Fe	9	775.592A	-30.947	1.808687311727e-15
8195	4.08611e-11	Ca	11	486.146A	-30.95	1.7962363958514e-15
8196	5.95097e-13	Fe	2	3.33802m	-30.951999999999998	1.7879834392744693e-15
8197	1.46186e-12	N	1	1.35885m	-30.953000000000003	1.783871191477787e-15
8198	1.02119e-11	Co	8	1945.22A	-30.953000000000003	1.783871191477787e-15
8199	6.90368e-11	Fe	11	287.737A	-30.956	1.771591108572377e-15
8200	1.5841700000000001e-12	K	1	1.25393m	-30.956	1.771591108572377e-15
8201	4.49348e-12	Fe	2	4420.73A	-30.956999999999997	1.7675165620901379e-15
8202	5.52834e-12	Ti	3	3593.20A	-30.956999999999997	1.7675165620901379e-15
8203	9.55381e-11	Ni	11	207.922A	-30.959	1.7593955611630596e-15
8204	9.16383e-11	Ar	4	216.770A	-30.96	1.7553490636614969e-15
8205	3.61151e-11	Al	11	550.032A	-30.96	1.7553490636614969e-15
8206	3.45727e-12	Fe	2	5745.70A	-30.962	1.747283967311589e-15
8207	7.755610000000001e-14	Si	3	25.6130m	-30.964000000000002	1.7392559267134141e-15
8208	4.60264e-14	Fe	2	43.1589m	-30.965	1.7352557490857367e-15
8209	1.9853700000000002e-10	F	8	100.054A	-30.967	1.7272829731303285e-15
8210	2.7643e-11	O	2	718.608A	-30.967	1.7272829731303285e-15
8211	2.54209e-10	Ne	9	78.1421A	-30.968000000000004	1.7233103325317196e-15
8212	1.0108e-11	Cl	6	1965.22A	-30.975	1.6957565058841326e-15
8213	6.68499e-11	Ar	3	297.150A	-30.976	1.691856374148118e-15
8214	9.77315e-13	Fe	2	2.03256m	-30.976	1.691856374148118e-15
8215	1.45447e-11	S	5	1365.75A	-30.978	1.6840830002077396e-15
8216	1.0555e-10	Na	10	188.200A	-30.979	1.6802097167897475e-15
8217	6.00889e-13	Fe	2	3.30584m	-30.98	1.676345341676401e-15
8218	4.00026e-12	Fe	2	4965.79A	-30.980999999999998	1.672489854379194e-15
8219	7.64137e-12	Ca	2	2599.59A	-30.982	1.66864323445669e-15
8220	8.47171e-11	Ca	4	234.480A	-30.982	1.66864323445669e-15
8221	3.4700199999999998e-12	Fe	2	5724.60A	-30.984	1.660976515205154e-15
8222	4.56539e-11	N	2	435.110A	-30.985	1.6571563752279531e-15
8223	3.22005e-11	Ar	2	616.899A	-30.985	1.6571563752279531e-15
8224	3.54448e-11	Al	3	560.433A	-30.985	1.6571563752279531e-15
8225	3.68891e-11	S	2	538.491A	-30.986	1.6533450213288755e-15
8226	5.09525e-11	B	4	389.862A	-30.989	1.6419634742585567e-15
8227	2.24569e-13	Cr	4	8.84558m	-30.99	1.6381870630620721e-15
8228	6.0995e-12	Fe	2	3256.73A	-30.99	1.6381870630620721e-15
8229	8.65252e-11	N	3	229.580A	-30.991	1.6344193373703061e-15
8230	3.5971e-12	O	5	5522.35A	-30.991999999999997	1.6306602772071785e-15
8231	6.69549e-11	Cl	11	296.684A	-30.991999999999997	1.6306602772071785e-15
8232	1.35177e-12	N	1	1.46951m	-30.993000000000002	1.6269098626424865e-15
8233	2.57463e-11	N	3	771.545A	-30.994	1.6231680737919592e-15
8234	1.3372399999999999e-12	Ni	4	1.48548m	-30.997	1.6119942633672883e-15
8235	7.04796e-12	Cr	5	2818.47A	-30.998	1.608286779443129e-15
8236	3.46784e-10	S	9	57.2820A	-30.998	1.608286779443129e-15
8237	2.31112e-11	Cr	5	859.516A	-31.0	1.6008973729125353e-15
8238	6.6566e-12	Na	2	2984.17A	-31.000999999999998	1.5972154111282026e-15
8239	3.22277e-11	O	2	616.379A	-31.004	1.5862202575766445e-15
8240	1.22785e-10	Ni	13	161.783A	-31.005	1.5825720522208537e-15
8241	2.68868e-12	Fe	2	7388.18A	-31.006	1.5789322375045304e-15
8242	3.5197e-11	Na	4	564.380A	-31.008000000000003	1.5716777028429687e-15
8243	1.06369e-10	S	5	186.750A	-31.011	1.560858349638712e-15
8244	4.6724099999999995e-12	Fe	2	4251.44A	-31.013	1.5536868569487288e-15
8245	3.3879900000000005e-10	Ne	9	58.6320A	-31.013	1.5536868569487288e-15
8246	5.30661e-12	Ti	1	3743.34A	-31.013	1.5536868569487288e-15
8247	8.673510000000001e-12	Co	13	2290.24A	-31.014	1.5501134763380174e-15
8248	5.75564e-12	B	2	3451.30A	-31.015	1.5465483142746357e-15
8249	2.9692000000000005e-10	Na	10	66.9017A	-31.015	1.5465483142746357e-15
8250	1.18845e-11	Ca	7	1671.45A	-31.017	1.5394425702248482e-15
8251	6.36376e-11	F	3	312.150A	-31.018	1.535901950564482e-15
8252	1.30493e-11	Si	6	1522.26A	-31.019000000000002	1.5323694741033637e-15
8253	7.82877e-12	Fe	2	2537.37A	-31.021	1.5253288759066024e-15
8254	6.654889999999999e-10	Ca	13	29.8494A	-31.023000000000003	1.5183206263201387e-15
8255	9.11208e-12	Fe	10	2180.01A	-31.023000000000003	1.5183206263201387e-15
8256	6.55875e-11	Si	4	302.870A	-31.025	1.5113445767156454e-15
8257	4.96684e-11	Mg	6	399.941A	-31.026	1.5078685806470652e-15
8258	1.48275e-12	K	1	1.33971m	-31.026	1.5078685806470652e-15
8259	5.17534e-12	Mg	1	3838.29A	-31.026999999999997	1.5044005791476078e-15
8260	1.99513e-12	N	1	9956.48A	-31.03	1.494044358405224e-15
8261	6.97473e-11	Ar	12	284.806A	-31.031999999999996	1.487179848120062e-15
8262	1.96129e-12	N	1	1.01283m	-31.033	1.4837594293849849e-15
8263	1.4068399999999999e-12	N	1	1.41199m	-31.034000000000002	1.4803468773947106e-15
8264	7.99615e-12	Fe	1	2484.25A	-31.035	1.4769421740562282e-15
8265	7.40138e-11	Fe	8	268.388A	-31.035	1.4769421740562282e-15
8266	3.4524e-12	Fe	2	5753.81A	-31.035	1.4769421740562282e-15
8267	1.6975e-11	Cl	7	1170.22A	-31.035	1.4769421740562282e-15
8268	2.4618e-11	Fe	9	806.907A	-31.038	1.466774975644944e-15
8269	1.18477e-12	Ni	2	1.67665m	-31.039	1.4634014868142805e-15
8270	3.41948e-11	Si	11	580.920A	-31.039	1.4634014868142805e-15
8271	3.87907e-11	Ne	9	512.094A	-31.04	1.460035756792635e-15
8272	8.49666e-13	Na	1	2.33791m	-31.04	1.460035756792635e-15
8273	3.13903e-12	Fe	2	6328.22A	-31.041999999999998	1.4533275018383289e-15
8274	6.12995e-12	Mn	11	3240.56A	-31.041999999999998	1.4533275018383289e-15
8275	1.22316e-12	B	1	1.62403m	-31.043000000000003	1.449984941339157e-15
8276	8.805719999999999e-13	Fe	2	2.25586m	-31.044	1.4466500685158258e-15
8277	1.4646899999999999e-12	P	1	1.35623m	-31.044	1.4466500685158258e-15
8278	4.77764e-11	Fe	6	415.780A	-31.044	1.4466500685158258e-15
8279	2.67645e-12	N	1	7421.94A	-31.045	1.4433228656871365e-15
8280	2.81155e-10	Na	9	70.6530A	-31.05	1.4268012854641433e-15
8281	5.93999e-12	Ni	7	3344.19A	-31.053	1.4169792545020583e-15
8282	4.69743e-11	Si	3	422.879A	-31.053	1.4169792545020583e-15
8283	5.33037e-12	Ni	5	3726.65A	-31.054000000000002	1.4137202926519336e-15
8284	4.63895e-11	Fe	3	428.211A	-31.055	1.4104688262060804e-15
8285	1.1132799999999999e-10	F	6	178.431A	-31.055	1.4104688262060804e-15
8286	1.2819e-12	N	1	1.54962m	-31.057	1.4039883106109855e-15
8287	1.20895e-11	Fe	8	1643.12A	-31.06	1.3943233230631642e-15
8288	4.42056e-11	Fe	6	449.365A	-31.061	1.3911164684093896e-15
8289	3.74109e-11	Fe	3	530.980A	-31.061999999999998	1.3879169893166603e-15
8290	1.94993e-11	Ar	12	1018.73A	-31.063000000000002	1.3847248688216227e-15
8291	3.7982399999999997e-10	Al	11	52.2991A	-31.064	1.3815400900000173e-15
8292	1.92659e-12	V	11	1.03107m	-31.065	1.3783626359664294e-15
8293	2.21687e-11	Mg	2	896.057A	-31.066	1.375192489874337e-15
8294	3.2003099999999997e-13	K	1	6.20705m	-31.066999999999997	1.3720296349159293e-15
8295	3.5527e-12	Fe	2	5591.37A	-31.068	1.3688740543220422e-15
8296	1.19598e-11	Mg	1	1660.94A	-31.069000000000003	1.3657257313621348e-15
8297	1.2666e-11	Fe	8	1568.34A	-31.07	1.3625846493441125e-15
8298	2.78535e-12	Fe	2	7131.76A	-31.073	1.3532046825956483e-15
8299	3.83859e-11	Si	9	517.494A	-31.073	1.3532046825956483e-15
8300	1.22322e-11	B	2	1623.95A	-31.074	1.3500923981906526e-15
8301	3.66388e-11	S	5	542.170A	-31.075	1.3469872718411654e-15
8302	9.80895e-11	K	12	202.514A	-31.076	1.343889287084094e-15
8303	1.19155e-11	Ca	7	1667.12A	-31.076999999999998	1.3407984274942534e-15
8304	6.3986e-11	Ar	3	310.450A	-31.078000000000003	1.337714676684181e-15
8305	5.1477e-12	Ni	4	3858.90A	-31.079	1.3346380183041809e-15
8306	2.8092e-15	He	1	707.121m	-31.083000000000002	1.3224019834041567e-15
8307	7.76561e-11	Ca	3	255.800A	-31.083000000000002	1.3224019834041567e-15
8308	3.59368e-12	Fe	2	5527.61A	-31.084	1.3193605432414053e-15
8309	2.66715e-12	N	1	7447.81A	-31.085	1.316326098196905e-15
8310	9.99699e-12	Cl	6	1987.04A	-31.087	1.3102781291464004e-15
8311	1.6310399999999999e-12	N	1	1.21790m	-31.09	1.3012582379502468e-15
8312	1.35307e-12	N	1	1.46811m	-31.09	1.3012582379502468e-15
8313	2.91966e-11	Si	4	680.368A	-31.090999999999998	1.2982654270525915e-15
8314	5.87382e-12	Mn	11	3381.86A	-31.090999999999998	1.2982654270525915e-15
8315	4.03427e-12	Fe	2	4923.93A	-31.093000000000004	1.2923004392483254e-15
8316	1.01115e-11	S	4	1964.54A	-31.093000000000004	1.2923004392483254e-15
8317	2.02497e-12	Si	2	9809.77A	-31.094	1.2893282307159748e-15
8318	3.08366e-11	Fe	9	644.184A	-31.096	1.2834043055989441e-15
8319	4.70013e-11	Sc	10	422.636A	-31.096	1.2834043055989441e-15
8320	8.17232e-11	Fe	4	243.070A	-31.096999999999998	1.280452557606213e-15
8321	6.14827e-11	S	3	323.090A	-31.098000000000003	1.2775075984454565e-15
8322	1.04809e-12	Ni	2	1.89531m	-31.099	1.2745694125028354e-15
8323	2.48981e-11	Si	2	797.830A	-31.099	1.2745694125028354e-15
8324	1.53874e-10	Na	10	129.095A	-31.101999999999997	1.2657953383830172e-15
8325	1.88345e-11	Ar	12	1054.69A	-31.101999999999997	1.2657953383830172e-15
8326	2.44177e-12	Fe	2	8135.25A	-31.101999999999997	1.2657953383830172e-15
8327	1.80954e-11	C	1	1097.76A	-31.103	1.2628840898910127e-15
8328	4.1117299999999997e-13	O	7	4.83116m	-31.103	1.2628840898910127e-15
8329	9.30215e-12	P	1	2135.47A	-31.104	1.2599795370847573e-15
8330	1.08303e-11	Si	1	1834.15A	-31.105	1.25708166456457e-15
8331	1.80856e-11	S	4	1098.36A	-31.105	1.25708166456457e-15
8332	2.86171e-11	Na	9	694.147A	-31.105	1.25708166456457e-15
8333	9.71161e-12	Ca	7	2045.43A	-31.105999999999998	1.2541904569662398e-15
8334	6.56303e-11	Cl	11	302.672A	-31.108	1.2484279752547753e-15
8335	9.30948e-11	Co	13	213.379A	-31.11	1.2426919697418046e-15
8336	1.88873e-10	Sc	11	105.173A	-31.11	1.2426919697418046e-15
8337	1.9475e-12	N	1	1.02000m	-31.11	1.2426919697418046e-15
8338	4.75345e-12	Fe	2	4178.96A	-31.115	1.2284669923935907e-15
8339	1.75893e-11	Fe	8	1129.35A	-31.115	1.2284669923935907e-15
8340	6.0241e-11	Ne	2	329.750A	-31.116999999999997	1.2228226992661203e-15
8341	1.21483e-11	Fe	8	1635.17A	-31.118000000000002	1.2200102851014617e-15
8342	6.04773e-12	S	2	3284.61A	-31.12	1.214404847014579e-15
8343	2.51427e-12	Fe	2	7900.68A	-31.12	1.214404847014579e-15
8344	3.70464e-12	Fe	2	5362.05A	-31.121	1.2116117933728701e-15
8345	1.48777e-11	N	1	1335.18A	-31.121	1.2116117933728701e-15
8346	2.87235e-11	Al	9	691.574A	-31.121	1.2116117933728701e-15
8347	2.76446e-11	O	2	718.567A	-31.122	1.2088251635762674e-15
8348	1.02174e-11	S	4	1944.18A	-31.123	1.206044942850347e-15
8349	8.932799999999999e-13	Fe	2	2.22377m	-31.124000000000002	1.2032711164546555e-15
8350	3.50073e-11	Fe	9	567.437A	-31.125	1.2005036696826511e-15
8351	3.46496e-12	F	3	5732.95A	-31.127	1.1949878563525021e-15
8352	1.36694e-12	N	1	1.45320m	-31.127	1.1949878563525021e-15
8353	6.706410000000001e-12	Ni	7	2962.01A	-31.127	1.1949878563525021e-15
8354	6.11347e-11	Ne	2	324.930A	-31.128	1.1922394605500642e-15
8355	2.93245e-11	Ar	2	677.401A	-31.128	1.1922394605500642e-15
8356	1.83288e-11	Ca	7	1083.78A	-31.13	1.1867616178117991e-15
8357	5.57904e-12	Fe	2	3560.55A	-31.131	1.1840321418329852e-15
8358	4.81093e-11	Fe	6	412.903A	-31.131999999999998	1.1813089434747302e-15
8359	1.45329e-12	N	1	1.36686m	-31.131999999999998	1.1813089434747302e-15
8360	9.4825e-11	Co	13	209.486A	-31.133000000000003	1.1785920082988784e-15
8361	5.22584e-12	Co	12	3801.20A	-31.136	1.1704786379822838e-15
8362	3.66618e-11	Ar	2	541.829A	-31.136	1.1704786379822838e-15
8363	1.2218e-11	Si	1	1625.84A	-31.136	1.1704786379822838e-15
8364	6.03977e-11	Ar	12	328.894A	-31.136999999999997	1.167786611817866e-15
8365	7.00843e-11	Fe	12	283.437A	-31.136999999999997	1.167786611817866e-15
8366	1.6557900000000002e-12	Fe	2	1.19970m	-31.138	1.1651007771417956e-15
8367	1.6821799999999997e-10	V	13	118.087A	-31.138	1.1651007771417956e-15
8368	1.9711300000000002e-13	Ni	2	10.0777m	-31.14	1.1597476253274203e-15
8369	1.50622e-11	N	1	1318.83A	-31.14	1.1597476253274203e-15
8370	7.87444e-12	P	9	2522.65A	-31.141	1.157080279807228e-15
8371	6.66737e-12	Fe	2	2979.35A	-31.143	1.151763978830729e-15
8372	3.76915e-12	Be	2	5270.27A	-31.144000000000002	1.149114995187933e-15
8373	5.55166e-11	Sc	10	357.811A	-31.146	1.1438352913699452e-15
8374	3.4922300000000004e-12	Na	1	5688.19A	-31.15	1.1333485463850741e-15
8375	1.9072299999999996e-10	Sc	11	104.154A	-31.15	1.1333485463850741e-15
8376	7.93946e-12	Zn	2	2501.99A	-31.151	1.1307419170615832e-15
8377	4.00659e-11	Fe	8	495.794A	-31.151	1.1307419170615832e-15
8378	8.925510000000001e-12	F	2	2225.58A	-31.151	1.1307419170615832e-15
8379	2.1151e-10	Si	6	93.9175A	-31.151	1.1307419170615832e-15
8380	1.79556e-11	C	1	1106.31A	-31.151999999999997	1.128141282819184e-15
8381	2.58382e-11	C	3	768.800A	-31.151999999999997	1.128141282819184e-15
8382	5.35844e-13	K	1	3.70714m	-31.151999999999997	1.128141282819184e-15
8383	5.18693e-11	B	4	382.972A	-31.154	1.1229579444561106e-15
8384	3.3881500000000003e-10	Ne	9	58.6292A	-31.154	1.1229579444561106e-15
8385	4.78049e-11	Fe	6	415.532A	-31.155	1.1203752128539015e-15
8386	8.07476e-12	Mn	6	2460.07A	-31.156	1.1177984213695505e-15
8387	1.0943700000000001e-12	Sc	8	1.81514m	-31.156	1.1177984213695505e-15
8388	4.10329e-11	C	3	484.111A	-31.156	1.1177984213695505e-15
8389	1.5966299999999998e-12	Mn	5	1.24415m	-31.16	1.1075503838436535e-15
8390	7.65343e-12	Ca	2	2595.50A	-31.16	1.1075503838436535e-15
8391	3.55125e-11	Fe	9	559.365A	-31.16	1.1075503838436535e-15
8392	3.48792e-11	S	2	569.521A	-31.16	1.1075503838436535e-15
8393	5.04456e-12	Fe	2	3937.79A	-31.16	1.1075503838436535e-15
8394	1.52046e-11	Fe	8	1306.47A	-31.162	1.1024616520677386e-15
8395	1.83892e-12	N	1	1.08022m	-31.164	1.0973963008905351e-15
8396	3.33816e-11	S	2	595.072A	-31.164	1.0973963008905351e-15
8397	4.3935e-11	V	9	452.133A	-31.165	1.0948723594371268e-15
8398	5.4703900000000005e-12	Na	2	3631.27A	-31.166	1.0923542228879678e-15
8399	4.27355e-12	Fe	2	4648.24A	-31.166	1.0923542228879678e-15
8400	3.1339e-11	Ar	2	633.858A	-31.166	1.0923542228879678e-15
8401	1.1114200000000001e-10	Li	2	178.731A	-31.166	1.0923542228879678e-15
8402	6.37663e-11	Ar	3	311.520A	-31.169	1.0848345093104183e-15
8403	3.05607e-16	Ti	12	6500.00m	-31.17	1.0823394591759096e-15
8404	2.17718e-11	Fe	8	912.394A	-31.171	1.0798501474974786e-15
8405	1.23251e-11	Fe	10	1611.71A	-31.175	1.0699500218376654e-15
8406	6.14199e-11	S	4	323.421A	-31.176	1.0674892050743869e-15
8407	3.79583e-11	Fe	6	523.323A	-31.178	1.0625845376953137e-15
8408	1.03055e-12	Li	1	1.92757m	-31.18	1.0577024052158858e-15
8409	5.05538e-11	Mn	6	392.937A	-31.18	1.0577024052158858e-15
8410	8.79838e-14	O	5	22.5774m	-31.180999999999997	1.055269757189163e-15
8411	6.813469999999999e-10	Ca	13	29.1547A	-31.180999999999997	1.055269757189163e-15
8412	1.62244e-10	Na	10	122.436A	-31.180999999999997	1.055269757189163e-15
8413	7.78004e-12	P	1	2553.26A	-31.180999999999997	1.055269757189163e-15
8414	1.19741e-11	P	10	1658.96A	-31.182	1.0528427040976353e-15
8415	1.03831e-11	Cl	11	1913.14A	-31.182	1.0528427040976353e-15
8416	3.07709e-12	Ca	1	6455.60A	-31.185	1.0455949859022537e-15
8417	1.56304e-12	N	1	1.27089m	-31.186	1.0431901841672174e-15
8418	7.92925e-12	Fe	2	2505.21A	-31.186	1.0431901841672174e-15
8419	2.20754e-13	Sc	6	8.99845m	-31.186999999999998	1.0407909133226996e-15
8420	2.32219e-13	Fe	3	8.55418m	-31.189	1.0360089134516528e-15
8421	4.45611e-11	Fe	3	445.780A	-31.194000000000003	1.0241498174847982e-15
8422	1.51386e-10	Ca	13	131.217A	-31.195	1.021794338268445e-15
8423	4.36803e-12	Co	3	4547.69A	-31.195999999999998	1.0194442765039565e-15
8424	1.85021e-12	N	1	1.07363m	-31.197	1.0170996197315313e-15
8425	1.57085e-09	F	9	12.6457A	-31.197	1.0170996197315313e-15
8426	4.0539699999999994e-16	Ti	12	4900.00m	-31.198	1.0147603555200405e-15
8427	1.43117e-12	N	1	1.38799m	-31.198	1.0147603555200405e-15
8428	5.57931e-11	Si	10	356.038A	-31.198	1.0147603555200405e-15
8429	2.3371e-12	Ni	3	8499.62A	-31.199	1.0124264714669385e-15
8430	2.68316e-12	N	1	7403.39A	-31.199	1.0124264714669385e-15
8431	2.94441e-11	Si	9	674.650A	-31.2	1.0100979551982125e-15
8432	1.09165e-10	Mg	10	181.967A	-31.201	1.0077747943682845e-15
8433	8.9532e-11	Mg	5	221.870A	-31.201999999999998	1.0054569766600033e-15
8434	1.13489e-11	Fe	8	1750.34A	-31.201999999999998	1.0054569766600033e-15
8435	8.970189999999999e-12	Fe	10	2214.50A	-31.201999999999998	1.0054569766600033e-15
8436	7.83921e-12	P	1	2533.99A	-31.201999999999998	1.0054569766600033e-15
8437	1.39935e-12	Fe	2	1.41955m	-31.201999999999998	1.0054569766600033e-15
8438	6.55086e-13	Be	2	3.03234m	-31.204	1.0008373214812492e-15
8439	9.72941e-11	F	6	204.169A	-31.205	9.985354595178412e-16
8440	7.261639999999999e-12	Cr	7	2735.53A	-31.206	9.9623889169003e-16
8441	8.588439999999999e-12	Fe	10	2312.93A	-31.206999999999997	9.93947605821658e-16
8442	2.95592e-11	Fe	8	672.022A	-31.206999999999997	9.93947605821658e-16
8443	2.53462e-11	Mg	9	783.725A	-31.211	9.848350393977804e-16
8444	4.05735e-10	F	9	48.9592A	-31.211	9.848350393977804e-16
8445	3.5331e-11	Ne	5	562.238A	-31.212	9.825699816618494e-16
8446	5.40486e-11	N	2	367.530A	-31.212	9.825699816618494e-16
8447	4.54333e-12	Fe	2	4372.22A	-31.212	9.825699816618494e-16
8448	1.52319e-11	Ar	11	1304.14A	-31.215	9.758060174850449e-16
8449	6.56039e-11	Mg	5	302.794A	-31.217	9.713225960888352e-16
8450	4.05078e-12	Fe	2	4903.86A	-31.219	9.668597741427702e-16
8451	3.23403e-12	Be	3	6142.32A	-31.22	9.646360583697065e-16
8452	2.55921e-11	Fe	8	776.194A	-31.22	9.646360583697065e-16
8453	2.5547900000000003e-12	O	1	7775.39A	-31.221	9.624174570009897e-16
8454	3.76641e-12	Ni	2	5274.11A	-31.221999999999998	9.602039582738321e-16
8455	1.46779e-12	P	1	1.35336m	-31.223000000000003	9.5799555045246e-16
8456	2.2903299999999998e-10	Mg	9	86.7319A	-31.223000000000003	9.5799555045246e-16
8457	4.04941e-11	Ca	3	490.552A	-31.224	9.557922218281466e-16
8458	6.40293e-11	S	3	310.240A	-31.225	9.535939607190393e-16
8459	4.19231e-11	Ar	2	473.830A	-31.228	9.470294660673592e-16
8460	3.36614e-12	Fe	2	5901.26A	-31.228	9.470294660673592e-16
8461	5.90219e-11	Ni	13	336.561A	-31.23	9.426782609149758e-16
8462	2.99953e-11	Ca	11	662.253A	-31.23	9.426782609149758e-16
8463	1.46488e-11	S	1	1356.05A	-31.234	9.340357346705144e-16
8464	4.4547e-11	Fe	3	445.921A	-31.234	9.340357346705144e-16
8465	1.30672e-11	S	11	1520.18A	-31.235	9.318875120933226e-16
8466	9.39529e-11	Ni	11	211.430A	-31.236	9.29744230290946e-16
8467	9.23121e-11	Co	13	215.188A	-31.236	9.29744230290946e-16
8468	1.40688e-11	N	1	1411.95A	-31.236	9.29744230290946e-16
8469	7.17478e-11	Si	8	276.865A	-31.236	9.29744230290946e-16
8470	1.3860799999999999e-12	Fe	2	1.43313m	-31.237	9.276058778999324e-16
8471	4.934919999999999e-12	Ni	2	4025.29A	-31.238000000000003	9.25472443582928e-16
8472	5.78274e-11	Si	8	343.513A	-31.239	9.233439160287064e-16
8473	1.47577e-11	O	5	1346.04A	-31.24	9.212202839520117e-16
8474	5.18864e-11	Mn	13	382.845A	-31.241	9.191015360935502e-16
8475	4.5334300000000004e-12	Fe	2	4381.77A	-31.241999999999997	9.169876612199467e-16
8476	3.82328e-12	Ti	1	5195.65A	-31.243000000000002	9.148786481236246e-16
8477	1.65658e-12	Fe	2	1.19912m	-31.244	9.127744856228367e-16
8478	3.55656e-10	Ne	9	55.8530A	-31.246	9.085806678092273e-16
8479	9.02092e-14	Mn	5	22.0204m	-31.246	9.085806678092273e-16
8480	1.67859e-11	N	1	1183.40A	-31.247	9.064909902612016e-16
8481	1.16464e-12	N	1	1.70563m	-31.249000000000002	9.023260424863451e-16
8482	8.937539999999999e-12	P	1	2222.59A	-31.25	9.002507501773835e-16
8483	1.98369e-12	Fe	2	1.00139m	-31.252	8.961144737013459e-16
8484	1.78213e-11	C	1	1114.65A	-31.254	8.91997201689427e-16
8485	1.19817e-11	C	1	1657.91A	-31.254	8.91997201689427e-16
8486	1.65897e-11	S	8	1197.39A	-31.254	8.91997201689427e-16
8487	1.59771e-11	N	1	1243.31A	-31.255	8.899456650550852e-16
8488	1.18884e-11	Ca	7	1670.91A	-31.256	8.878988468240606e-16
8489	1.78888e-11	C	1	1110.44A	-31.256999999999998	8.858567361443416e-16
8490	2.1125e-12	Fe	2	9403.31A	-31.256999999999998	8.858567361443416e-16
8491	8.282270000000001e-13	Fe	2	2.39843m	-31.258000000000003	8.838193221888387e-16
8492	7.8949e-12	Si	1	2516.11A	-31.259	8.817865941554148e-16
8493	2.18508e-13	Na	1	9.09097m	-31.261	8.777351527702545e-16
8494	5.71253e-11	Si	10	347.735A	-31.261	8.777351527702545e-16
8495	8.10884e-12	Fe	2	2449.73A	-31.261999999999997	8.757164179381861e-16
8496	1.26607e-12	Co	2	1.56899m	-31.267	8.65692174994678e-16
8497	1.20321e-11	Mg	1	1650.95A	-31.269000000000002	8.617146807485239e-16
8498	2.17682e-11	S	5	912.545A	-31.27	8.597327919796379e-16
8499	5.9065e-12	Ti	3	3363.15A	-31.27	8.597327919796379e-16
8500	3.59117e-11	S	12	553.147A	-31.271	8.5775546142842435e-16
8501	5.9939e-12	S	2	3314.11A	-31.272	8.557826786112873e-16
8502	1.1583899999999999e-12	Fe	2	1.71483m	-31.275	8.498915120895232e-16
8503	3.28186e-11	Fe	8	605.280A	-31.275	8.498915120895232e-16
8504	3.47649e-11	F	4	571.393A	-31.276	8.479368158539613e-16
8505	3.06011e-11	Ar	12	649.141A	-31.279	8.4209965987151495e-16
8506	7.56625e-11	Ca	3	262.540A	-31.279	8.4209965987151495e-16
8507	1.26663e-12	N	1	1.56829m	-31.279	8.4209965987151495e-16
8508	1.81686e-11	C	1	1093.34A	-31.279	8.4209965987151495e-16
8509	3.49652e-11	Al	11	568.122A	-31.28	8.401628843987585e-16
8510	2.6095e-12	V	4	7612.37A	-31.281	8.382305633859864e-16
8511	1.8371e-11	Cr	2	1081.29A	-31.281	8.382305633859864e-16
8512	6.64533e-13	Fe	2	2.98924m	-31.281999999999996	8.363026865882178e-16
8513	2.60587e-11	Mg	9	762.295A	-31.283	8.343792437840286e-16
8514	6.01322e-12	Fe	2	3303.46A	-31.284000000000002	8.324602247755368e-16
8515	7.04318e-11	Cl	7	282.038A	-31.284000000000002	8.324602247755368e-16
8516	9.28723e-13	Ca	2	2.13890m	-31.287	8.2672960889669e-16
8517	6.8668e-12	Fe	2	2892.83A	-31.288	8.248281835602199e-16
8518	5.46422e-14	Mn	6	36.3537m	-31.289	8.229311313806696e-16
8519	1.78368e-11	C	1	1113.68A	-31.291	8.191501062835419e-16
8520	7.082760000000001e-12	Fe	8	2804.62A	-31.291999999999998	8.172661133193454e-16
8521	9.73201e-11	Co	9	204.115A	-31.293000000000003	8.15386453418712e-16
8522	9.873839999999999e-12	Co	13	2011.83A	-31.294	8.135111166158987e-16
8523	1.2930200000000003e-10	Ar	12	153.628A	-31.295	8.116400929680365e-16
8524	6.044949999999999e-13	Fe	2	3.28612m	-31.296	8.097733725551576e-16
8525	4.56544e-12	Fe	2	4351.05A	-31.296999999999997	8.079109454800892e-16
8526	5.2545800000000004e-12	Cr	7	3780.41A	-31.298000000000002	8.060528018684156e-16
8527	1.85544e-12	N	1	1.07060m	-31.299	8.041989318684703e-16
8528	2.43135e-10	Ne	9	81.7013A	-31.299	8.041989318684703e-16
8529	8.50783e-13	Na	1	2.33484m	-31.302	7.9866286536155085e-16
8530	1.70145e-11	N	1	1167.50A	-31.302	7.9866286536155085e-16
8531	5.57021e-11	O	2	356.619A	-31.304000000000002	7.949933428183765e-16
8532	7.15462e-11	Cr	7	277.645A	-31.308000000000003	7.877048000415322e-16
8533	5.79806e-11	Ar	12	342.605A	-31.308000000000003	7.877048000415322e-16
8534	8.48512e-12	Mn	11	2341.09A	-31.313000000000002	7.786880177571836e-16
8535	2.51283e-11	Si	2	790.520A	-31.314	7.768970850142039e-16
8536	1.55537e-12	N	1	1.27715m	-31.315	7.751102713022246e-16
8537	1.7036400000000002e-12	B	1	1.16600m	-31.315	7.751102713022246e-16
8538	1.36781e-12	N	1	1.45228m	-31.316	7.733275671477503e-16
8539	1.56983e-11	Fe	8	1265.39A	-31.316999999999997	7.715489630990545e-16
8540	6.31488e-11	Si	11	314.566A	-31.320999999999998	7.64475359687432e-16
8541	1.86102e-12	N	1	1.06739m	-31.322	7.627171151509181e-16
8542	3.6883699999999996e-10	Na	9	53.8570A	-31.323	7.609629144646226e-16
8543	1.8357e-12	S	1	1.08212m	-31.324	7.59212748327948e-16
8544	2.08795e-12	Fe	2	9513.84A	-31.324	7.59212748327948e-16
8545	3.09204e-11	Cr	5	642.438A	-31.324	7.59212748327948e-16
8546	3.3135000000000005e-10	F	9	59.9500A	-31.326999999999998	7.539863645302546e-16
8547	7.2235e-11	Ni	11	274.997A	-31.328000000000003	7.522522440131618e-16
8548	7.97089e-11	Fe	7	249.213A	-31.33	7.48795958905552e-16
8549	6.93452e-12	Fe	10	2864.58A	-31.331	7.470737759901371e-16
8550	8.72568e-11	Ne	9	227.655A	-31.331999999999997	7.453555539855197e-16
8551	2.92988e-11	Fe	8	677.995A	-31.335	7.402245624426891e-16
8552	2.81369e-10	Mg	9	70.5992A	-31.337	7.368235395121183e-16
8553	7.862410000000001e-12	Fe	1	2526.51A	-31.338	7.351288923971979e-16
8554	1.08945e-11	Fe	9	1823.35A	-31.339000000000002	7.334381428624852e-16
8555	7.15749e-12	Fe	2	2775.34A	-31.339000000000002	7.334381428624852e-16
8556	4.3345300000000005e-12	Fe	2	4582.83A	-31.339000000000002	7.334381428624852e-16
8557	2.25374e-11	Mg	2	881.399A	-31.340999999999998	7.300683006975688e-16
8558	1.2681e-10	Al	11	156.647A	-31.343000000000004	7.267139415509735e-16
8559	5.27635e-11	Fe	12	376.481A	-31.344	7.250425458661494e-16
8560	7.2385399999999996e-12	Fe	2	2744.26A	-31.345	7.233749942847277e-16
8561	1.50488e-15	Ne	10	1320.00m	-31.345	7.233749942847277e-16
8562	2.26648e-12	Cr	7	8764.46A	-31.348000000000003	7.183953158505583e-16
8563	2.58464e-12	Fe	2	7685.58A	-31.348000000000003	7.183953158505583e-16
8564	3.20566e-12	Fe	2	6196.69A	-31.349	7.167430524739292e-16
8565	1.43345e-12	N	1	1.38578m	-31.349	7.167430524739292e-16
8566	4.3515e-13	Ni	9	4.56497m	-31.349	7.167430524739292e-16
8567	5.70221e-11	Mg	5	348.364A	-31.357	7.036610174401462e-16
8568	4.11878e-11	C	3	482.290A	-31.361	6.972098144554415e-16
8569	3.7202e-12	P	1	5339.62A	-31.361	6.972098144554415e-16
8570	8.3422e-11	Ar	4	238.120A	-31.362	6.956062763799083e-16
8571	1.82592e-12	N	1	1.08792m	-31.364	6.924102558522803e-16
8572	5.22362e-12	Fe	2	3802.81A	-31.364	6.924102558522803e-16
8573	1.23175e-11	Si	6	1612.70A	-31.365	6.908177564552142e-16
8574	5.25751e-11	S	3	377.830A	-31.366	6.892289197051184e-16
8575	6.71097e-15	Na	11	296.000m	-31.366	6.892289197051184e-16
8576	4.68052e-12	Cr	7	4244.07A	-31.366999999999997	6.876437371781499e-16
8577	4.86519e-12	Cr	10	4082.98A	-31.368000000000002	6.860622004698117e-16
8578	5.715169999999999e-12	Fe	2	3475.74A	-31.369	6.844843011949761e-16
8579	3.75999e-12	Fe	2	5283.11A	-31.374000000000002	6.766490741903818e-16
8580	5.05959e-14	Co	2	39.2610m	-31.375	6.750928245052192e-16
8581	1.17536e-10	Ar	12	169.008A	-31.377	6.719910547276406e-16
8582	2.6177099999999998e-12	Zn	2	7588.48A	-31.379	6.689035362876561e-16
8583	9.28122e-15	S	2	214.029m	-31.38	6.673651008453297e-16
8584	3.80075e-13	Si	2	5.22646m	-31.38	6.673651008453297e-16
8585	2.79676e-12	Ni	2	7102.66A	-31.381999999999998	6.642988367327909e-16
8586	1.6759799999999998e-10	V	13	118.524A	-31.385	6.597258357066869e-16
8587	2.58349e-11	Mg	9	768.901A	-31.385	6.597258357066869e-16
8588	2.39469e-11	Cr	5	829.520A	-31.386999999999997	6.566946708292066e-16
8589	3.1814099999999997e-13	K	1	6.24391m	-31.388	6.551843149982228e-16
8590	2.44479e-12	Fe	8	8125.22A	-31.39	6.52174016512982e-16
8591	1.67405e-12	Fe	2	1.18661m	-31.391	6.506740578984165e-16
8592	1.4627600000000001e-12	P	1	1.35801m	-31.391	6.506740578984165e-16
8593	2.43625e-13	Cr	4	8.15372m	-31.391	6.506740578984165e-16
8594	1.87061e-11	Mg	9	1061.92A	-31.394000000000002	6.461948491900839e-16
8595	1.0483400000000001e-10	Na	10	189.485A	-31.396	6.432258535484641e-16
8596	5.53284e-11	Si	11	359.028A	-31.397	6.417464751376224e-16
8597	2.49352e-11	O	2	796.645A	-31.399	6.387979179182328e-16
8598	1.95611e-12	N	1	1.01551m	-31.399	6.387979179182328e-16
8599	2.5191900000000003e-12	Fe	2	7885.25A	-31.401	6.358629080886866e-16
8600	2.95183e-11	O	2	672.954A	-31.401	6.358629080886866e-16
8601	5.332740000000001e-16	Si	12	3725.00m	-31.404	6.314856586184797e-16
8602	1.0829100000000001e-13	Si	8	18.3437m	-31.404	6.314856586184797e-16
8603	4.03264e-11	Fe	8	492.592A	-31.405	6.300332819066825e-16
8604	4.2324799999999994e-13	Ti	3	4.69334m	-31.405	6.300332819066825e-16
8605	3.925e-11	Ar	2	506.101A	-31.406	6.285842455686332e-16
8606	3.79042e-10	Ne	9	52.4070A	-31.406	6.285842455686332e-16
8607	3.99206e-11	Ar	2	497.599A	-31.406	6.285842455686332e-16
8608	7.579239999999999e-12	Si	2	2620.90A	-31.409000000000002	6.242571020587696e-16
8609	6.27044e-12	Ni	7	3167.95A	-31.409000000000002	6.242571020587696e-16
8610	4.12032e-11	K	3	482.109A	-31.41	6.228213505657199e-16
8611	9.6609e-11	Si	9	205.617A	-31.410999999999998	6.213889012094709e-16
8612	5.17949e-11	Fe	8	383.522A	-31.412	6.199597463953138e-16
8613	1.9534099999999998e-10	Be	3	101.691A	-31.414	6.171112901017706e-16
8614	1.1135e-11	Fe	8	1783.97A	-31.414	6.171112901017706e-16
8615	4.34871e-11	Fe	3	456.790A	-31.416	6.142759212760938e-16
8616	3.98989e-11	Fe	8	497.870A	-31.416	6.142759212760938e-16
8617	7.1147e-11	P	9	279.203A	-31.416999999999998	6.128631258618197e-16
8618	2.9005900000000003e-12	Ni	2	6848.42A	-31.416999999999998	6.128631258618197e-16
8619	1.82208e-11	C	1	1090.21A	-31.416999999999998	6.128631258618197e-16
8620	1.19104e-11	Si	1	1667.83A	-31.418000000000003	6.114535797868204e-16
8621	1.1322499999999999e-10	Co	12	175.442A	-31.419	6.100472755778427e-16
8622	6.5608e-11	Mg	5	302.775A	-31.419	6.100472755778427e-16
8623	7.72481e-11	Fe	7	257.151A	-31.425	6.016771131676357e-16
8624	1.36015e-12	N	1	1.46046m	-31.426	6.002932942079229e-16
8625	2.46037e-11	Ar	10	807.377A	-31.427	5.989126579434939e-16
8626	4.8642300000000006e-12	Fe	2	4083.78A	-31.427	5.989126579434939e-16
8627	2.8596799999999998e-12	Ni	3	6946.39A	-31.429000000000002	5.961609042373525e-16
8628	1.47712e-12	N	1	1.34481m	-31.432	5.920569614392548e-16
8629	4.0470599999999996e-10	Si	11	49.0837A	-31.434	5.893367067973151e-16
8630	5.71293e-11	Si	10	347.711A	-31.436	5.866289505901573e-16
8631	4.80807e-11	Fe	6	413.148A	-31.436999999999998	5.852797414439605e-16
8632	5.97591e-12	S	2	3324.09A	-31.44	5.812507040436471e-16
8633	6.44218e-11	Ne	2	308.350A	-31.44	5.812507040436471e-16
8634	6.73354e-12	Ti	1	2950.08A	-31.44	5.812507040436471e-16
8635	1.92461e-12	Fe	2	1.03213m	-31.441	5.799138645212539e-16
8636	1.07196e-10	S	5	185.310A	-31.441	5.799138645212539e-16
8637	8.3834e-11	P	10	236.950A	-31.441999999999997	5.785800996444417e-16
8638	6.64612e-10	Ca	13	29.8888A	-31.443	5.772494023417123e-16
8639	1.73623e-12	Ni	9	1.14411m	-31.443	5.772494023417123e-16
8640	1.71811e-09	F	9	11.5618A	-31.444000000000003	5.759217655578556e-16
8641	4.47485e-12	Fe	2	4439.13A	-31.444000000000003	5.759217655578556e-16
8642	1.20839e-11	Mg	1	1643.88A	-31.447	5.719571480104294e-16
8643	3.80736e-11	Ne	4	521.738A	-31.451	5.667134133584925e-16
8644	5.43578e-11	Si	11	365.439A	-31.453000000000003	5.641096017428156e-16
8645	2.64699e-13	Ni	1	7.50454m	-31.453000000000003	5.641096017428156e-16
8646	4.12589e-11	Fe	3	481.459A	-31.455	5.61517753554817e-16
8647	1.68599e-11	Fe	8	1178.21A	-31.456	5.602262985591361e-16
8648	7.7431e-11	Si	8	256.544A	-31.456999999999997	5.58937813827526e-16
8649	1.24864e-11	Si	1	1590.89A	-31.458000000000002	5.576522925285549e-16
8650	1.16515e-12	Fe	9	1.70488m	-31.46	5.550901129814234e-16
8651	7.04578e-11	Cl	7	281.934A	-31.461	5.538134411488375e-16
8652	2.04989e-11	O	1	969.049A	-31.462	5.525397055799814e-16
8653	1.5066e-11	N	1	1318.50A	-31.465999999999998	5.47473991110293e-16
8654	1.42604e-12	Fe	2	1.39298m	-31.468000000000004	5.449585766102398e-16
8655	6.7001e-11	S	3	296.480A	-31.469	5.43705206664687e-16
8656	5.01851e-11	Mg	6	395.824A	-31.469	5.43705206664687e-16
8657	3.18315e-13	Na	8	6.24051m	-31.47	5.424547193900156e-16
8658	2.24131e-10	Be	3	88.6289A	-31.471	5.412071081562624e-16
8659	4.06178e-11	Fe	8	489.058A	-31.471999999999998	5.399623663487253e-16
8660	4.64296e-11	N	2	427.840A	-31.471999999999998	5.399623663487253e-16
8661	1.0529700000000001e-10	Ca	13	188.652A	-31.473000000000003	5.387204873678943e-16
8662	5.3877e-11	S	3	368.700A	-31.473000000000003	5.387204873678943e-16
8663	3.9151e-11	Fe	6	507.380A	-31.473000000000003	5.387204873678943e-16
8664	9.88219e-12	Fe	7	2010.13A	-31.474	5.37481464629468e-16
8665	3.7905500000000004e-10	Ne	9	52.4052A	-31.476999999999997	5.337814682523174e-16
8666	1.1222700000000001e-10	Cl	11	177.003A	-31.479	5.313289651802058e-16
8667	2.1023200000000002e-09	Na	10	9.44883A	-31.479	5.313289651802058e-16
8668	1.72855e-11	Na	10	1149.20A	-31.48	5.301069424710611e-16
8669	1.56376e-13	C	5	12.7030m	-31.480999999999998	5.288877303361591e-16
8670	6.41768e-11	Ni	13	309.527A	-31.482	5.276713223113498e-16
8671	3.46481e-12	F	3	5733.21A	-31.485	5.240388584788966e-16
8672	9.977910000000001e-12	Cl	11	1990.84A	-31.486	5.228336025498916e-16
8673	4.06733e-11	Fe	3	488.391A	-31.49	5.180402352698039e-16
8674	3.7592800000000005e-12	Fe	2	5284.11A	-31.491999999999997	5.156600565936237e-16
8675	4.93015e-12	Fe	8	4029.18A	-31.491999999999997	5.156600565936237e-16
8676	5.39355e-11	Si	11	368.300A	-31.493000000000002	5.144740713741942e-16
8677	6.27409e-10	Ca	12	31.6611A	-31.495	5.121102777327703e-16
8678	1.58099e-11	K	12	1256.46A	-31.497	5.09757344736596e-16
8679	3.4950099999999997e-12	Fe	4	5683.66A	-31.498	5.085849353777156e-16
8680	1.79969e-11	C	1	1103.77A	-31.498	5.085849353777156e-16
8681	3.80455e-12	Sc	7	5221.24A	-31.499000000000002	5.074152224855347e-16
8682	1.12453e-10	Ar	12	176.647A	-31.500999999999998	5.050838613087369e-16
8683	2.28276e-11	Ar	10	870.193A	-31.503	5.027632117635412e-16
8684	4.76912e-11	B	4	416.523A	-31.503	5.027632117635412e-16
8685	4.1695e-11	Fe	12	476.423A	-31.503	5.027632117635412e-16
8686	7.60863e-11	P	8	261.078A	-31.506999999999998	4.981538509322064e-16
8687	5.04506e-11	Mn	11	393.741A	-31.506999999999998	4.981538509322064e-16
8688	6.54925e-13	Be	2	3.03309m	-31.506999999999998	4.981538509322064e-16
8689	5.86997e-11	Si	8	338.408A	-31.508000000000003	4.970081288685076e-16
8690	2.93324e-11	F	4	677.219A	-31.509	4.958650418924405e-16
8691	1.9623700000000003e-12	Al	2	1.01227m	-31.51	4.947245839434596e-16
8692	2.39929e-11	P	4	827.931A	-31.511	4.935867489749784e-16
8693	5.00181e-12	Ca	7	3971.46A	-31.514	4.9018892169496575e-16
8694	9.32867e-12	Fe	9	2129.40A	-31.514	4.9018892169496575e-16
8695	3.3752300000000004e-12	Mn	5	5885.36A	-31.515	4.890615184601746e-16
8696	4.0921399999999996e-10	Ar	11	48.5430A	-31.516	4.879367081808737e-16
8697	1.79876e-11	C	1	1104.34A	-31.516	4.879367081808737e-16
8698	2.1533700000000003e-10	F	8	92.2481A	-31.517	4.868144848934229e-16
8699	7.71118e-11	Ni	11	257.606A	-31.521	4.823513428689196e-16
8700	6.57198e-11	Ar	3	302.260A	-31.521	4.823513428689196e-16
8701	8.270960000000001e-12	Ca	7	2401.71A	-31.522	4.812419655652179e-16
8702	1.211e-11	Fe	7	1640.34A	-31.525	4.779291191764521e-16
8703	1.27497e-10	Ne	9	155.804A	-31.526	4.768299127050017e-16
8704	1.1320299999999998e-10	Na	10	175.476A	-31.531	4.713716858295285e-16
8705	5.55747e-12	Fe	10	3574.37A	-31.531999999999996	4.702875610362676e-16
8706	5.225779999999999e-13	Ni	3	3.80124m	-31.531999999999996	4.702875610362676e-16
8707	2.95315e-12	O	1	6726.54A	-31.533	4.692059296608319e-16
8708	1.4449600000000001e-12	Fe	2	1.37474m	-31.534000000000002	4.681267859685311e-16
8709	5.26317e-12	Ni	4	3774.24A	-31.534000000000002	4.681267859685311e-16
8710	5.91117e-13	Li	2	3.36050m	-31.537	4.649042238410637e-16
8711	6.14646e-11	V	13	323.185A	-31.538	4.638349737976025e-16
8712	1.5977e-11	N	1	1243.31A	-31.54	4.617038456752383e-16
8713	4.69854e-11	V	13	422.779A	-31.541999999999998	4.595825091971667e-16
8714	9.81812e-14	Na	1	20.2324m	-31.541999999999998	4.595825091971667e-16
8715	5.15344e-11	S	3	385.460A	-31.543000000000003	4.585254987577373e-16
8716	7.27705e-12	Fe	1	2729.74A	-31.543000000000003	4.585254987577373e-16
8717	1.16636e-12	Na	1	1.70311m	-31.545	4.564187654572639e-16
8718	3.25582e-11	Fe	8	610.122A	-31.546999999999997	4.543217117170612e-16
8719	2.60504e-10	S	9	76.2540A	-31.548000000000002	4.532768007760786e-16
8720	4.4661499999999996e-13	Ti	3	4.44778m	-31.548000000000002	4.532768007760786e-16
8721	5.87975e-12	Ti	3	3378.45A	-31.548000000000002	4.532768007760786e-16
8722	1.15191e-12	Ni	2	1.72448m	-31.549	4.52234293063579e-16
8723	8.57445e-11	O	3	231.670A	-31.55	4.511941830522787e-16
8724	3.57294e-11	S	2	555.969A	-31.553	4.480881841433904e-16
8725	2.27939e-11	Mg	2	871.482A	-31.554000000000002	4.4705760991799125e-16
8726	2.57334e-13	Fe	2	7.71934m	-31.554000000000002	4.4705760991799125e-16
8727	2.60119e-11	Ca	9	763.669A	-31.555999999999997	4.450035667805991e-16
8728	7.775010000000001e-12	P	1	2554.91A	-31.555999999999997	4.450035667805991e-16
8729	4.48722e-11	Mn	6	442.689A	-31.558000000000003	4.4295896111415415e-16
8730	7.24058e-14	Cr	5	27.4349m	-31.558000000000003	4.4295896111415415e-16
8731	6.60357e-11	Cl	11	300.814A	-31.56	4.409237495574382e-16
8732	1.4607399999999999e-12	Sc	2	1.35989m	-31.566	4.348740489160946e-16
8733	8.93564e-11	Mg	5	222.306A	-31.566999999999997	4.338738663583621e-16
8734	2.02747e-11	N	3	979.768A	-31.57	4.3088709967092516e-16
8735	1.69262e-11	Li	2	1173.59A	-31.57	4.3088709967092516e-16
8736	5.63132e-11	N	2	352.750A	-31.570999999999998	4.2989608684199925e-16
8737	6.9999e-12	Fe	10	2837.82A	-31.573	4.279208937407461e-16
8738	2.59111e-10	S	9	76.6640A	-31.576	4.24975107028564e-16
8739	2.19195e-11	S	5	906.245A	-31.58	4.2107891182812626e-16
8740	5.3313e-11	S	3	372.600A	-31.581	4.2011045720525174e-16
8741	4.53013e-13	V	4	4.38496m	-31.581999999999997	4.1914422996620394e-16
8742	1.30764e-11	Fe	7	1519.11A	-31.581999999999997	4.1914422996620394e-16
8743	1.06241e-10	Ni	11	186.975A	-31.583000000000002	4.1818022498813206e-16
8744	8.71187e-12	Cr	7	2280.16A	-31.583000000000002	4.1818022498813206e-16
8745	3.3535199999999996e-12	Fe	2	5923.46A	-31.593000000000004	4.086612809260764e-16
8746	3.6050300000000004e-12	Fe	2	5510.21A	-31.594	4.077213860617549e-16
8747	9.29506e-11	F	3	213.710A	-31.594	4.077213860617549e-16
8748	7.78525e-11	S	10	255.155A	-31.594	4.077213860617549e-16
8749	2.03965e-12	Fe	7	9739.17A	-31.595	4.06783652895635e-16
8750	1.2673899999999998e-10	Al	11	156.735A	-31.595	4.06783652895635e-16
8751	4.06476e-11	Fe	3	488.699A	-31.595	4.06783652895635e-16
8752	2.56893e-12	Zn	2	7732.57A	-31.595	4.06783652895635e-16
8753	9.11227e-13	Si	2	2.17997m	-31.596	4.0584807645594523e-16
8754	1.83413e-11	Ca	7	1083.05A	-31.603	3.993590144844425e-16
8755	1.6286700000000002e-12	N	1	1.21967m	-31.604	3.984405142392424e-16
8756	5.3246300000000005e-12	Fe	9	3730.67A	-31.605	3.97524126485982e-16
8757	1.51447e-11	Sc	11	1311.65A	-31.607	3.9569766903208115e-16
8758	5.71e-11	K	8	347.889A	-31.607	3.9569766903208115e-16
8759	1.9474099999999997e-12	Fe	2	1.02004m	-31.609	3.938796033879029e-16
8760	7.94004e-11	Mg	5	250.181A	-31.609	3.938796033879029e-16
8761	4.00189e-11	Fe	8	496.377A	-31.61	3.9297370543851484e-16
8762	4.3266e-12	Fe	2	4591.24A	-31.611	3.9206989099659036e-16
8763	1.25955e-12	N	1	1.57711m	-31.612	3.9116815527020186e-16
8764	1.11485e-10	Ar	12	178.181A	-31.613000000000003	3.9026849347842655e-16
8765	3.66104e-11	S	2	542.591A	-31.615	3.8847537263004904e-16
8766	6.75962e-11	Ar	3	293.870A	-31.619	3.8491380900597287e-16
8767	3.6876899999999995e-10	Na	9	53.8670A	-31.621	3.831452906979574e-16
8768	1.36073e-12	N	1	1.45984m	-31.623	3.813848979934702e-16
8769	3.2857199999999995e-10	Ne	9	60.4569A	-31.624000000000002	3.805077370690422e-16
8770	6.381810000000001e-13	Fe	9	3.11267m	-31.625	3.7963259355876073e-16
8771	2.2214499999999998e-13	Ni	4	8.94211m	-31.625999999999998	3.7875946282269905e-16
8772	1.22952e-11	Si	1	1615.62A	-31.625999999999998	3.7875946282269905e-16
8773	7.86141e-12	Fe	2	2526.83A	-31.63	3.752869751951536e-16
8774	5.3785e-11	Sc	11	369.331A	-31.633000000000003	3.727035178296528e-16
8775	1.1236e-11	Si	1	1767.93A	-31.633000000000003	3.727035178296528e-16
8776	2.27913e-12	Fe	2	8715.79A	-31.634	3.7184632352553677e-16
8777	4.64597e-11	Fe	6	427.563A	-31.635	3.709911007136088e-16
8778	3.73003e-12	Fe	2	5325.55A	-31.636	3.701378448595688e-16
8779	1.16635e-11	S	8	1703.13A	-31.638	3.6843721594003174e-16
8780	7.11399e-11	P	9	279.231A	-31.639	3.675898338579755e-16
8781	4.60432e-12	Fe	2	4314.31A	-31.639	3.675898338579755e-16
8782	6.990289999999999e-12	Na	2	2841.72A	-31.641	3.659009119855775e-16
8783	1.34864e-11	Fe	8	1472.93A	-31.641	3.659009119855775e-16
8784	6.307630000000001e-12	Na	2	3149.27A	-31.642	3.6505936324074007e-16
8785	4.19649e-11	Fe	3	473.359A	-31.648000000000003	3.6005056100193125e-16
8786	2.72333e-11	Fe	8	729.417A	-31.65	3.5839627894178263e-16
8787	1.3249200000000002e-10	Ar	12	149.929A	-31.651	3.5757199037398115e-16
8788	1.91745e-12	N	1	1.03598m	-31.651	3.5757199037398115e-16
8789	6.0845e-12	Fe	2	3264.76A	-31.651999999999997	3.567495976172803e-16
8790	8.27583e-11	F	4	240.030A	-31.651999999999997	3.567495976172803e-16
8791	5.66859e-11	Si	8	350.430A	-31.654	3.5511048210621624e-16
8792	7.10125e-12	Mn	1	2797.32A	-31.655	3.5429375066142856e-16
8793	3.1319099999999997e-12	Fe	2	6342.60A	-31.656	3.5347889764684096e-16
8794	1.18445e-17	Mg	2	16.7710c	-31.656999999999996	3.5266591874218097e-16
8795	3.26754e-11	K	2	607.932A	-31.656999999999996	3.5266591874218097e-16
8796	3.71112e-10	F	9	53.5268A	-31.658	3.518548096371095e-16
8797	4.0573199999999997e-10	Si	11	48.9596A	-31.658	3.518548096371095e-16
8798	1.8591e-12	N	1	1.06850m	-31.659000000000002	3.5104556603121546e-16
8799	4.43915e-11	Ti	9	447.483A	-31.659000000000002	3.5104556603121546e-16
8800	3.9271100000000004e-10	F	9	50.5829A	-31.659000000000002	3.5104556603121546e-16
8801	7.14186e-11	Si	10	278.141A	-31.659000000000002	3.5104556603121546e-16
8802	1.5737999999999998e-10	Na	10	126.220A	-31.66	3.5023818363396993e-16
8803	8.50973e-13	Ni	2	2.33432m	-31.663	3.478271609366935e-16
8804	9.58005e-11	Si	7	207.352A	-31.663	3.478271609366935e-16
8805	6.41348e-11	Ne	2	309.730A	-31.663	3.478271609366935e-16
8806	1.35985e-12	Fe	2	1.46078m	-31.663	3.478271609366935e-16
8807	1.64042e-12	N	1	1.21093m	-31.664	3.470271806657556e-16
8808	8.70763e-11	Fe	10	228.127A	-31.664	3.470271806657556e-16
8809	3.79463e-11	C	2	523.489A	-31.664	3.470271806657556e-16
8810	9.69235e-11	F	3	204.950A	-31.666999999999998	3.4463826235743546e-16
8811	1.7793e-11	Fe	8	1116.42A	-31.671	3.414785997760806e-16
8812	9.46292e-11	Cl	11	209.919A	-31.671999999999997	3.4069322079063356e-16
8813	4.51e-14	O	1	44.0453m	-31.671999999999997	3.4069322079063356e-16
8814	1.45966e-12	P	1	1.36090m	-31.673000000000002	3.3990964812672263e-16
8815	1.25157e-12	Si	1	1.58716m	-31.674	3.391278776299346e-16
8816	1.32604e-10	F	6	149.803A	-31.675	3.3834790515539184e-16
8817	1.06861e-11	P	1	1858.90A	-31.677	3.3679333774121856e-16
8818	9.46383e-12	Mn	8	2098.99A	-31.678	3.3601873455942357e-16
8819	1.48442e-12	K	1	1.33819m	-31.68	3.3447486871205584e-16
8820	5.19819e-11	Mn	11	382.142A	-31.680999999999997	3.3370559786106007e-16
8821	1.42679e-11	S	1	1392.25A	-31.682	3.32938096283922e-16
8822	2.99411e-11	Fe	9	663.450A	-31.686	3.298857014698929e-16
8823	3.3991800000000005e-12	Fe	2	5843.89A	-31.688000000000002	3.2837001434993813e-16
8824	7.73256e-13	Fe	4	2.56894m	-31.688000000000002	3.2837001434993813e-16
8825	1.4263700000000001e-12	N	1	1.39266m	-31.689	3.2761478427434775e-16
8826	6.41658e-11	Ne	2	309.580A	-31.689	3.2761478427434775e-16
8827	5.53343e-12	Cr	1	3589.90A	-31.69	3.268612911797279e-16
8828	8.772540000000001e-13	Ca	13	2.26439m	-31.69	3.268612911797279e-16
8829	2.94825e-11	O	2	673.770A	-31.691	3.2610953107113843e-16
8830	2.1785e-11	C	3	911.841A	-31.694000000000003	3.2386460884977e-16
8831	6.314e-11	Ne	2	314.610A	-31.699	3.2015736132829986e-16
8832	8.286239999999999e-12	Al	1	2397.28A	-31.699	3.2015736132829986e-16
8833	6.8007e-12	Na	2	2920.94A	-31.701999999999998	3.179534135552368e-16
8834	4.96722e-11	Fe	6	399.911A	-31.701999999999998	3.179534135552368e-16
8835	3.96389e-11	Fe	8	501.136A	-31.701999999999998	3.179534135552368e-16
8836	2.03162e-12	V	4	9777.65A	-31.701999999999998	3.179534135552368e-16
8837	1.21084e-11	K	8	1640.55A	-31.704	3.1649255031829135e-16
8838	7.16662e-11	N	3	277.180A	-31.706	3.1503839913822875e-16
8839	7.3839e-11	Fe	8	269.024A	-31.706	3.1503839913822875e-16
8840	6.925969999999999e-10	Ca	12	28.6811A	-31.706999999999997	3.143138309267675e-16
8841	2.29037e-11	O	1	867.303A	-31.709	3.1286969005301456e-16
8842	3.39437e-11	Fe	9	585.217A	-31.709	3.1286969005301456e-16
8843	1.03094e-10	Ar	12	192.683A	-31.71	3.1215010973403425e-16
8844	1.2948799999999998e-12	Fe	4	1.53408m	-31.71	3.1215010973403425e-16
8845	4.80617e-11	Fe	6	413.312A	-31.711	3.1143218440386463e-16
8846	1.47652e-11	Fe	8	1345.35A	-31.713	3.1000128349322486e-16
8847	8.59056e-11	F	9	231.236A	-31.714000000000002	3.09288300326263e-16
8848	6.76615e-11	Ti	10	293.586A	-31.714000000000002	3.09288300326263e-16
8849	1.28007e-11	K	8	1551.83A	-31.717	3.0715917464284776e-16
8850	1.26492e-11	Si	1	1570.41A	-31.718000000000004	3.064527281448486e-16
8851	4.1620300000000006e-12	Fe	2	4772.78A	-31.718000000000004	3.064527281448486e-16
8852	1.8095e-11	C	1	1097.79A	-31.718000000000004	3.064527281448486e-16
8853	1.13651e-11	N	3	1747.85A	-31.72	3.0504470575754033e-16
8854	6.97555e-12	Cr	5	2847.73A	-31.721	3.0434312240302914e-16
8855	9.88447e-13	Fe	4	2.00966m	-31.728	2.994770124065998e-16
8856	9.76044e-11	Ca	4	203.520A	-31.729	2.987882343914538e-16
8857	1.13404e-11	N	3	1751.66A	-31.729	2.987882343914538e-16
8858	9.77844e-12	Cl	11	2031.46A	-31.729	2.987882343914538e-16
8859	6.29537e-12	Cr	7	3155.41A	-31.729	2.987882343914538e-16
8860	1.6028999999999997e-10	F	9	123.928A	-31.73	2.981010405217806e-16
8861	8.57367e-12	Ca	2	2316.92A	-31.730999999999998	2.974154271541517e-16
8862	4.45867e-11	Fe	6	445.524A	-31.730999999999998	2.974154271541517e-16
8863	1.9900400000000002e-10	F	8	99.8193A	-31.732	2.9673139065350824e-16
8864	6.904550000000001e-10	Ca	12	28.7701A	-31.734	2.953680337547527e-16
8865	5.33017e-11	S	3	372.680A	-31.736	2.940109409119503e-16
8866	5.35275e-12	Na	2	3711.07A	-31.737	2.9333473451238334e-16
8867	3.98993e-11	Fe	8	497.865A	-31.737	2.9333473451238334e-16
8868	1.38052e-12	N	1	1.43891m	-31.741999999999997	2.899769595725888e-16
8869	5.14435e-11	Ti	11	386.141A	-31.743000000000002	2.893100310726386e-16
8870	1.23251e-10	Ar	12	161.171A	-31.743000000000002	2.893100310726386e-16
8871	9.81828e-11	Li	2	202.321A	-31.743000000000002	2.893100310726386e-16
8872	4.5601e-12	Fe	2	4356.14A	-31.743000000000002	2.893100310726386e-16
8873	1.2228e-12	B	1	1.62450m	-31.744	2.8864463646567797e-16
8874	6.04627e-12	Fe	2	3285.41A	-31.745	2.879807722238438e-16
8875	7.267630000000001e-12	P	4	2733.28A	-31.746	2.8731843482739865e-16
8876	3.4719199999999996e-12	F	3	5721.46A	-31.747	2.86657620764691e-16
8877	1.41394e-12	Be	3	1.40490m	-31.749000000000002	2.8534054863427136e-16
8878	9.84953e-13	Fe	2	2.01679m	-31.752	2.8337627811393106e-16
8879	3.08435e-12	Fe	2	6440.40A	-31.752	2.8337627811393106e-16
8880	6.67503e-12	Fe	2	2975.94A	-31.755	2.814255295367387e-16
8881	6.75775e-12	Fe	2	2939.51A	-31.756999999999998	2.801324966818926e-16
8882	3.86596e-11	Fe	3	513.830A	-31.759	2.7884540477336295e-16
8883	2.38042e-12	Cr	11	8344.95A	-31.759	2.7884540477336295e-16
8884	6.70807e-12	Fe	2	2961.28A	-31.759	2.7884540477336295e-16
8885	1.27099e-12	B	1	1.56291m	-31.76	2.7820407813900915e-16
8886	1.2464399999999999e-12	B	4	1.59370m	-31.761999999999997	2.769258465088602e-16
8887	1.0050299999999998e-10	Ca	4	197.650A	-31.763	2.762889347360014e-16
8888	3.7867400000000003e-10	Al	11	52.4580A	-31.765	2.75019502390499e-16
8889	6.26882e-11	Si	8	316.877A	-31.766	2.7438697508744914e-16
8890	6.34034e-11	V	13	313.303A	-31.768	2.731262814527438e-16
8891	1.16586e-12	Na	1	1.70384m	-31.768	2.731262814527438e-16
8892	3.97517e-13	Fe	9	4.99714m	-31.769000000000002	2.724981084370184e-16
8893	7.48188e-14	Fe	2	26.5501m	-31.771	2.7124609335625263e-16
8894	7.35476e-11	Fe	8	270.090A	-31.771	2.7124609335625263e-16
8895	4.01244e-11	Ca	7	495.072A	-31.772	2.70622244653153e-16
8896	5.20591e-13	N	6	3.81575m	-31.773000000000003	2.699998307622504e-16
8897	2.10818e-11	N	1	942.258A	-31.773000000000003	2.699998307622504e-16
8898	4.42824e-11	Fe	6	448.586A	-31.775	2.687592942247424e-16
8899	1.16285e-12	N	1	1.70825m	-31.776	2.6814116500092907e-16
8900	4.43681e-11	Ar	2	447.720A	-31.778000000000002	2.6690916825687297e-16
8901	6.91949e-11	Ne	2	287.080A	-31.781999999999996	2.644621302936719e-16
8902	8.81369e-13	Fe	2	2.25382m	-31.783	2.6385388427264197e-16
8903	1.9914500000000001e-10	F	8	99.7486A	-31.783	2.6385388427264197e-16
8904	3.3892800000000003e-12	Mn	5	5860.97A	-31.784000000000002	2.6324703717864275e-16
8905	1.81011e-11	C	1	1097.42A	-31.785	2.6264158579423135e-16
8906	7.55266e-11	Ni	11	263.013A	-31.787	2.614348573213744e-16
8907	3.6535199999999995e-10	Si	11	54.3708A	-31.787	2.614348573213744e-16
8908	1.6001399999999999e-12	Ti	3	1.24142m	-31.788	2.608335738349746e-16
8909	1.67485e-12	Fe	2	1.18604m	-31.789	2.6023367326221813e-16
8910	3.2398900000000002e-12	Fe	2	6131.22A	-31.789	2.6023367326221813e-16
8911	2.04915e-12	N	1	9694.01A	-31.789	2.6023367326221813e-16
8912	6.25467e-11	Ar	12	317.594A	-31.793000000000003	2.578478366049918e-16
8913	2.36194e-11	C	1	841.022A	-31.795	2.5666313340898085e-16
8914	4.0502e-12	F	2	4904.56A	-31.796	2.5607282458303807e-16
8915	1.15009e-11	Al	2	1727.21A	-31.796	2.5607282458303807e-16
8916	9.73425e-14	F	2	20.4068m	-31.796999999999997	2.5548387342971996e-16
8917	1.13982e-13	S	1	17.4278m	-31.798000000000002	2.548962768264619e-16
8918	1.57496e-11	Si	1	1261.27A	-31.8	2.537251348157954e-16
8919	3.50095e-11	Ar	2	567.402A	-31.801	2.531415831991063e-16
8920	1.54601e-11	Cl	7	1284.88A	-31.803	2.5197850327333127e-16
8921	9.70889e-13	Fe	2	2.04601m	-31.805	2.5082076721440406e-16
8922	1.1850399999999999e-10	Ar	12	167.627A	-31.805	2.5082076721440406e-16
8923	1.4561099999999998e-10	Mg	5	136.421A	-31.807	2.496683504694847e-16
8924	9.768350000000001e-14	Na	1	20.3355m	-31.807	2.496683504694847e-16
8925	3.4838800000000003e-12	Mn	5	5701.82A	-31.809	2.4852122859854336e-16
8926	5.58687e-12	Fe	8	3555.56A	-31.81	2.4794964563402736e-16
8927	1.60892e-11	Fe	8	1234.65A	-31.811	2.473793772738479e-16
8928	1.7359700000000001e-12	Fe	2	1.14429m	-31.814	2.456764296190351e-16
8929	8.993090000000001e-13	Si	2	2.20886m	-31.815	2.4511138951060765e-16
8930	4.45971e-11	Fe	3	445.420A	-31.815	2.4511138951060765e-16
8931	2.68579e-11	Cl	10	739.614A	-31.815	2.4511138951060765e-16
8932	3.60018e-12	Fe	2	5517.63A	-31.820999999999998	2.417483351688753e-16
8933	3.95017e-10	Ne	9	50.2876A	-31.820999999999998	2.417483351688753e-16
8934	2.96327e-11	Ar	12	670.355A	-31.820999999999998	2.417483351688753e-16
8935	5.9941199999999995e-12	Fe	2	3313.99A	-31.822	2.411923294269822e-16
8936	1.20726e-10	Ar	12	164.542A	-31.828000000000003	2.378830466054354e-16
8937	1.213e-11	Fe	10	1637.63A	-31.831	2.362454712311247e-16
8938	1.58125e-11	Fe	8	1256.25A	-31.833000000000002	2.3516002188822447e-16
8939	8.02779e-12	Fe	2	2474.46A	-31.833000000000002	2.3516002188822447e-16
8940	2.02705e-11	N	3	979.969A	-31.834	2.346191688463959e-16
8941	1.74358e-11	Cl	6	1139.29A	-31.836	2.3354119168421564e-16
8942	7.75651e-11	Ca	3	256.100A	-31.836	2.3354119168421564e-16
8943	4.9261900000000004e-12	Mn	1	4032.42A	-31.837	2.330040618485365e-16
8944	6.4530199999999995e-12	Na	2	3078.32A	-31.837	2.330040618485365e-16
8945	6.56117e-11	Mg	5	302.758A	-31.838	2.324681673771983e-16
8946	9.97037e-12	Co	8	1992.35A	-31.838	2.324681673771983e-16
8947	4.0676699999999996e-10	Ar	11	48.8350A	-31.838	2.324681673771983e-16
8948	7.168060000000001e-13	Co	2	2.77125m	-31.838	2.324681673771983e-16
8949	1.17172e-12	N	1	1.69532m	-31.839000000000002	2.3193350542894214e-16
8950	3.12369e-12	Fe	2	6359.29A	-31.839000000000002	2.3193350542894214e-16
8951	4.1378199999999997e-13	Co	2	4.80070m	-31.84	2.314000731690453e-16
8952	4.98957e-11	Fe	3	398.119A	-31.845	2.2875125843510235e-16
8953	1.07371e-11	Fe	10	1850.07A	-31.846	2.2822514514019034e-16
8954	8.7748e-12	Ca	1	2263.81A	-31.848000000000003	2.271765458483827e-16
8955	6.44791e-13	Fe	2	3.08076m	-31.849	2.266540542919199e-16
8956	1.25798e-11	K	8	1579.08A	-31.849	2.266540542919199e-16
8957	1.7570099999999998e-12	S	1	1.13059m	-31.851999999999997	2.2509377875697707e-16
8958	3.20987e-12	Fe	2	6188.55A	-31.851999999999997	2.2509377875697707e-16
8959	4.47983e-11	V	13	443.420A	-31.853	2.245760774318932e-16
8960	3.99603e-11	K	3	497.104A	-31.853	2.245760774318932e-16
8961	5.4798199999999996e-12	Ni	5	3625.02A	-31.853	2.245760774318932e-16
8962	1.35807e-12	N	1	1.46269m	-31.855	2.2354424408326307e-16
8963	6.831310000000001e-12	Fe	2	2907.86A	-31.855999999999998	2.230301065890372e-16
8964	9.97762e-11	Ca	4	199.090A	-31.857	2.2251715157823263e-16
8965	9.21528e-11	Ca	4	215.560A	-31.859	2.214947781346024e-16
8966	7.41003e-11	Fe	10	268.075A	-31.862	2.1997001880690953e-16
8967	5.32117e-13	K	1	3.73310m	-31.862	2.1997001880690953e-16
8968	1.18113e-11	Si	1	1681.82A	-31.862	2.1997001880690953e-16
8969	6.140619999999999e-12	Fe	2	3234.93A	-31.863000000000003	2.1946410180269946e-16
8970	3.656280000000001e-12	Fe	2	5432.97A	-31.864	2.1895934837531378e-16
8971	1.36535e-12	N	1	1.45490m	-31.865	2.1845575584859644e-16
8972	5.54874e-11	N	2	358.000A	-31.866	2.179533215525482e-16
8973	3.40059e-11	Cr	5	584.147A	-31.87	2.1595511348974937e-16
8974	6.1840800000000004e-12	Na	2	3212.19A	-31.871	2.1545843051153088e-16
8975	4.6525699999999994e-12	Cr	1	4269.56A	-31.872	2.1496288987246093e-16
8976	8.98535e-11	Mg	5	221.076A	-31.874000000000002	2.1397522510858609e-16
8977	2.8805e-12	Fe	2	6896.17A	-31.875	2.1348309574728271e-16
8978	8.93525e-12	Ca	1	2223.16A	-31.877	2.1250223001982045e-16
8979	2.16777e-18	H	1	91.6354c	-31.878	2.1201348845320918e-16
8980	2.47337e-12	Fe	2	8031.32A	-31.879	2.1152587096100839e-16
8981	8.544819999999999e-12	O	1	2324.74A	-31.879	2.1152587096100839e-16
8982	5.05419e-11	Fe	3	393.029A	-31.88	2.110393749579204e-16
8983	3.62645e-12	Fe	2	5477.67A	-31.881	2.105539978645883e-16
8984	1.27976e-11	Si	6	1552.20A	-31.884	2.0910455433850962e-16
8985	4.19495e-10	Si	11	47.3533A	-31.885	2.0862362720911705e-16
8986	7.3345e-11	Ar	12	270.836A	-31.886999999999997	2.0766508871148273e-16
8987	5.04393e-12	Fe	2	3938.29A	-31.888	2.0718747226116024e-16
8988	8.08171e-11	Fe	7	245.795A	-31.888	2.0718747226116024e-16
8989	1.14967e-13	Ni	4	17.2784m	-31.888	2.0718747226116024e-16
8990	1.81684e-11	C	1	1093.35A	-31.89	2.0623553229612865e-16
8991	1.86793e-11	Cr	2	1063.45A	-31.891	2.0576120373432693e-16
8992	3.6591399999999996e-10	Si	11	54.2873A	-31.893	2.0481581687791911e-16
8993	5.53844e-11	Si	11	358.665A	-31.894000000000002	2.0434475357096769e-16
8994	1.6603299999999999e-12	N	1	1.19641m	-31.895	2.038747736795595e-16
8995	9.11738e-13	Fe	2	2.17875m	-31.896	2.0340587471190458e-16
8996	1.51452e-11	Fe	8	1311.60A	-31.897	2.0293805418195056e-16
8997	8.58191e-12	Ca	2	2314.69A	-31.898000000000003	2.0247130960935463e-16
8998	3.86626e-11	Fe	3	513.790A	-31.898000000000003	2.0247130960935463e-16
8999	3.4899e-12	Mn	5	5691.98A	-31.899	2.0200563851949016e-16
9000	8.08529e-12	Mn	12	2456.86A	-31.899	2.0200563851949016e-16
9001	7.97296e-11	Ni	13	249.148A	-31.9	2.0154103844341202e-16
9002	1.75457e-11	S	8	1132.16A	-31.901	2.0107750691785527e-16
9003	3.39083e-10	Ne	9	58.5828A	-31.901	2.0107750691785527e-16
9004	5.53644e-12	Fe	2	3587.95A	-31.901999999999997	2.0061504148522523e-16
9005	6.20027e-11	Ne	2	320.380A	-31.903000000000002	2.0015363969357117e-16
9006	3.68176e-10	Ne	9	53.9537A	-31.906	1.9877579172954834e-16
9007	3.72427e-11	Fe	3	533.379A	-31.906999999999996	1.9831862009495002e-16
9008	1.75145e-11	Co	13	1134.17A	-31.908	1.9786249992593014e-16
9009	3.33899e-10	Si	11	59.4924A	-31.908	1.9786249992593014e-16
9010	6.60815e-12	Ni	5	3006.05A	-31.909000000000002	1.9740742880418992e-16
9011	1.25258e-11	Si	1	1585.88A	-31.91	1.9695340431698747e-16
9012	2.7545e-11	Ca	7	721.163A	-31.91	1.9695340431698747e-16
9013	1.00931e-11	S	4	1968.12A	-31.91	1.9695340431698747e-16
9014	5.96251e-11	Fe	12	333.156A	-31.912	1.9604848562295545e-16
9015	5.0625e-11	B	4	392.385A	-31.914	1.9514772465265172e-16
9016	2.23294e-12	Ni	2	8896.09A	-31.915	1.946988973407777e-16
9017	1.75209e-11	Ca	13	1133.76A	-31.916	1.9425110230307414e-16
9018	1.61896e-11	S	1	1226.99A	-31.916	1.9425110230307414e-16
9019	3.02881e-12	Fe	2	6558.50A	-31.92	1.9247019749251833e-16
9020	7.91724e-11	Mn	8	250.901A	-31.921	1.9202752832222599e-16
9021	4.0896100000000006e-10	Ar	11	48.5730A	-31.921	1.9202752832222599e-16
9022	8.30628e-11	F	3	239.150A	-31.924	1.9070562011540798e-16
9023	1.0703e-11	Ne	9	1855.98A	-31.924	1.9070562011540798e-16
9024	1.11871e-11	Al	1	1775.65A	-31.926	1.8982940738225992e-16
9025	5.03704e-11	Mn	6	394.367A	-31.928	1.889572204809304e-16
9026	1.27551e-11	Si	1	1557.37A	-31.930999999999997	1.876564481246262e-16
9027	3.20104e-13	V	9	6.20563m	-31.930999999999997	1.876564481246262e-16
9028	1.3093e-11	Fe	8	1517.18A	-31.930999999999997	1.876564481246262e-16
9029	7.38097e-11	Fe	7	269.131A	-31.934	1.8636463022223517e-16
9030	6.3803e-11	Fe	7	311.341A	-31.935	1.859360034669916e-16
9031	3.05192e-12	Ca	1	6508.85A	-31.936	1.8550836252592747e-16
9032	4.35614e-11	Fe	3	456.011A	-31.941	1.8338486585974733e-16
9033	3.65438e-12	Fe	2	5435.80A	-31.941	1.8338486585974733e-16
9034	3.25269e-13	Mg	6	6.10708m	-31.941999999999997	1.8296309237236127e-16
9035	1.46194e-11	Cu	2	1358.77A	-31.943	1.8254228893707453e-16
9036	2.02514e-12	Fe	7	9808.93A	-31.945	1.8170358330371217e-16
9037	2.37852e-11	Ar	10	835.161A	-31.945	1.8170358330371217e-16
9038	2.6074900000000002e-12	V	4	7618.23A	-31.945999999999998	1.8128567665890124e-16
9039	1.81726e-11	C	1	1093.10A	-31.949	1.8003771483880158e-16
9040	7.56501e-11	Fe	12	262.583A	-31.95	1.7962363958513996e-16
9041	1.46818e-11	Sc	11	1353.00A	-31.958000000000002	1.763451386804731e-16
9042	8.674380000000001e-12	Al	1	2290.01A	-31.96	1.7553490636614968e-16
9043	3.32213e-11	Fe	8	597.944A	-31.967	1.7272829731303287e-16
9044	7.01998e-13	Fe	2	2.82970m	-31.968000000000004	1.7233103325317197e-16
9045	2.52269e-10	V	13	78.7433A	-31.968000000000004	1.7233103325317197e-16
9046	1.29591e-11	Li	2	1532.86A	-31.971999999999998	1.7075109284362284e-16
9047	6.9427800000000004e-12	Fe	2	2861.17A	-31.971999999999998	1.7075109284362284e-16
9048	4.9254e-12	Mn	1	4033.06A	-31.975	1.6957565058841325e-16
9049	1.54718e-11	Cl	7	1283.91A	-31.976	1.6918563741481181e-16
9050	4.56749e-11	Fe	3	434.909A	-31.976999999999997	1.6879652124661802e-16
9051	7.18814e-12	Fe	2	2763.50A	-31.979	1.6802097167897476e-16
9052	9.0803e-12	P	2	2187.64A	-31.980999999999998	1.6724898543791938e-16
9053	2.94829e-11	O	2	673.761A	-31.980999999999998	1.6724898543791938e-16
9054	3.79881e-10	Si	11	52.2913A	-31.983	1.6648054615145066e-16
9055	4.96548e-13	V	4	4.00051m	-31.983	1.6648054615145066e-16
9056	3.67195e-14	Cr	5	54.0978m	-31.986	1.6533450213288752e-16
9057	6.6945e-10	Ca	13	29.6728A	-31.986	1.6533450213288752e-16
9058	1.69573e-11	Ti	9	1171.44A	-31.986	1.6533450213288752e-16
9059	7.38887e-11	Cl	12	268.843A	-31.987	1.6495424333005288e-16
9060	4.08413e-11	Ca	11	486.382A	-31.988000000000003	1.6457485909819294e-16
9061	1.2447700000000002e-10	K	12	159.583A	-31.993000000000002	1.6269098626424866e-16
9062	2.67272e-10	V	13	74.3229A	-31.994	1.623168073791959e-16
9063	8.51535e-12	Ca	1	2332.78A	-31.994	1.623168073791959e-16
9064	1.9701e-12	Fe	10	1.00830m	-31.997	1.6119942633672886e-16
9065	8.49673e-13	Na	1	2.33790m	-32.001	1.5972154111282027e-16
9066	7.25233e-12	Na	1	2739.04A	-32.003	1.5898768729143506e-16
9067	3.01451e-12	Si	1	6589.61A	-32.003	1.5898768729143506e-16
9068	7.62099e-12	Ti	1	2606.55A	-32.004	1.5862202575766575e-16
9069	1.7122099999999998e-12	N	1	1.16016m	-32.004	1.5862202575766575e-16
9070	6.56182e-11	Ni	11	302.728A	-32.004	1.5862202575766575e-16
9071	5.26694e-11	Mn	11	377.154A	-32.008	1.5716777028429687e-16
9072	4.86359e-12	Fe	2	4084.32A	-32.010999999999996	1.5608583496387246e-16
9073	2.74837e-11	Ca	7	722.773A	-32.012	1.5572684750525038e-16
9074	1.77622e-11	F	6	1118.36A	-32.014	1.5501134763380048e-16
9075	1.18262e-11	P	1	1679.70A	-32.014	1.5501134763380048e-16
9076	1.72399e-11	Fe	8	1152.24A	-32.014	1.5501134763380048e-16
9077	5.03291e-11	Si	10	394.691A	-32.015	1.5465483142746356e-16
9078	1.0834e-10	Na	10	183.354A	-32.016	1.5429913518564744e-16
9079	3.657469999999999e-12	Ni	2	5431.19A	-32.016	1.5429913518564744e-16
9080	2.30863e-11	K	8	860.445A	-32.019	1.532369474103376e-16
9081	1.72093e-11	Fe	8	1154.28A	-32.019	1.532369474103376e-16
9082	3.19818e-13	K	1	6.21117m	-32.019	1.532369474103376e-16
9083	3.2989699999999996e-12	Fe	2	6021.41A	-32.021	1.5253288759066024e-16
9084	2.09237e-12	N	1	9493.77A	-32.023	1.5183206263201384e-16
9085	1.66393e-12	C	3	1.19383m	-32.023	1.5183206263201384e-16
9086	5.71235e-11	Si	10	347.746A	-32.025	1.5113445767156456e-16
9087	4.25937e-12	Fe	2	4663.71A	-32.027	1.5044005791475957e-16
9088	2.09898e-11	O	1	946.387A	-32.034	1.4803468773947227e-16
9089	3.68241e-11	Si	10	539.442A	-32.035	1.4769421740562403e-16
9090	2.1135e-10	V	13	93.9885A	-32.036	1.4735453013181152e-16
9091	9.045239999999999e-12	Ca	1	2196.12A	-32.037	1.470156241170515e-16
9092	7.89818e-11	Fe	7	251.507A	-32.037	1.470156241170515e-16
9093	1.09664e-10	Ni	13	181.139A	-32.038000000000004	1.4667749756449318e-16
9094	4.429169999999999e-12	Fe	2	4484.92A	-32.038000000000004	1.4667749756449318e-16
9095	4.5045599999999995e-12	Fe	2	4409.85A	-32.04	1.460035756792635e-16
9096	1.02696e-10	Ca	4	193.430A	-32.041	1.4566777677352294e-16
9097	8.04345e-12	Cr	7	2469.64A	-32.042	1.4533275018383172e-16
9098	6.3353800000000004e-12	Na	2	3135.48A	-32.043	1.4499849413391687e-16
9099	1.69704e-11	N	1	1170.54A	-32.043	1.4499849413391687e-16
9100	4.7293400000000005e-12	Ti	3	4200.26A	-32.044000000000004	1.4466500685158139e-16
9101	5.40696e-12	Ti	1	3673.87A	-32.045	1.4433228656871364e-16
9102	1.20287e-11	Fe	8	1651.42A	-32.045	1.4433228656871364e-16
9103	9.45955e-12	Zn	2	2099.94A	-32.045	1.4433228656871364e-16
9104	4.73211e-12	Fe	2	4197.80A	-32.046	1.4400033152126142e-16
9105	1.82208e-11	C	1	1090.21A	-32.046	1.4400033152126142e-16
9106	5.33603e-11	S	3	372.270A	-32.047	1.4366913994923212e-16
9107	1.25668e-10	F	9	158.071A	-32.047	1.4366913994923212e-16
9108	3.3651599999999998e-12	Sc	6	5902.98A	-32.048	1.433387100966787e-16
9109	7.96266e-11	Ni	13	249.470A	-32.05	1.426801285464155e-16
9110	1.12016e-11	P	2	1773.36A	-32.053000000000004	1.4169792545020466e-16
9111	2.0462e-12	Fe	7	9707.96A	-32.053000000000004	1.4169792545020466e-16
9112	1.21907e-13	Co	2	16.2947m	-32.054	1.4137202926519334e-16
9113	1.00802e-11	Cl	10	1970.64A	-32.054	1.4137202926519334e-16
9114	7.81352e-12	Fe	2	2542.32A	-32.056	1.407224837925536e-16
9115	1.57843e-11	Co	13	1258.49A	-32.056999999999995	1.403988310610997e-16
9116	6.11992e-13	O	7	3.24587m	-32.058	1.4007592271026951e-16
9117	1.16658e-10	S	11	170.279A	-32.059	1.3975375702803967e-16
9118	1.27135e-12	B	1	1.56247m	-32.061	1.3911164684093896e-16
9119	4.99135e-12	Fe	2	3979.78A	-32.063	1.3847248688216227e-16
9120	5.22219e-13	Cr	7	3.80386m	-32.063	1.3847248688216227e-16
9121	2.21622e-11	N	1	896.322A	-32.063	1.3847248688216227e-16
9122	5.34706e-11	Si	11	371.502A	-32.065	1.3783626359664408e-16
9123	1.82236e-11	C	1	1090.04A	-32.066	1.3751924898743256e-16
9124	4.97825e-12	Ni	4	3990.25A	-32.069	1.3657257313621348e-16
9125	3.46828e-11	K	8	572.747A	-32.069	1.3657257313621348e-16
9126	7.14996e-11	Ar	12	277.826A	-32.071	1.3594507916142599e-16
9127	8.4735e-12	Ca	2	2344.30A	-32.071999999999996	1.356324141557175e-16
9128	6.42295e-12	Na	2	3092.73A	-32.071999999999996	1.356324141557175e-16
9129	1.18782e-13	Fe	2	16.7235m	-32.073	1.3532046825956484e-16
9130	1.36685e-13	Ni	2	14.5330m	-32.074	1.3500923981906638e-16
9131	2.0393900000000003e-12	N	1	9740.38A	-32.075	1.3469872718411545e-16
9132	6.67715e-12	Na	2	2974.99A	-32.076	1.343889287084094e-16
9133	3.92251e-12	Ni	2	5064.22A	-32.077	1.3407984274942535e-16
9134	6.918339999999999e-12	Na	2	2871.28A	-32.079	1.334638018304181e-16
9135	2.95013e-11	Ar	11	673.342A	-32.082	1.3254504348105936e-16
9136	1.7247900000000002e-12	N	1	1.15170m	-32.086	1.3132986321823516e-16
9137	2.01187e-10	F	8	98.7362A	-32.086	1.3132986321823516e-16
9138	1.17667e-11	Ar	12	1688.19A	-32.088	1.3072645730746558e-16
9139	3.87314e-12	V	8	5128.78A	-32.089	1.3042579479895542e-16
9140	2.39448e-11	S	11	829.595A	-32.089	1.3042579479895542e-16
9141	5.74429e-12	Fe	2	3458.12A	-32.092	1.2952794994289814e-16
9142	1.27219e-11	C	1	1561.44A	-32.092	1.2952794994289814e-16
9143	7.31205e-11	Fe	8	271.667A	-32.095	1.2863628580735546e-16
9144	1.79285e-11	F	6	1107.98A	-32.097	1.2804525576062025e-16
9145	3.24252e-11	K	2	612.624A	-32.098	1.277507598445467e-16
9146	4.43097e-11	Ar	2	448.310A	-32.098	1.277507598445467e-16
9147	4.05322e-11	Fe	8	490.091A	-32.099000000000004	1.274569412502825e-16
9148	8.37083e-11	Fe	9	237.306A	-32.101	1.2687132979958788e-16
9149	4.34529e-11	Ar	2	457.149A	-32.101	1.2687132979958788e-16
9150	9.483979999999999e-15	Ni	2	209.453m	-32.104	1.2599795370847574e-16
9151	4.71697e-11	Mn	6	421.128A	-32.104	1.2599795370847574e-16
9152	3.92188e-11	Fe	6	506.503A	-32.105	1.2570816645645802e-16
9153	1.6846599999999995e-10	V	13	117.913A	-32.107	1.2513058989608512e-16
9154	7.43847e-11	F	9	267.050A	-32.107	1.2513058989608512e-16
9155	1.28278e-11	Si	1	1548.55A	-32.107	1.2513058989608512e-16
9156	2.04036e-11	O	1	973.577A	-32.108000000000004	1.248427975254765e-16
9157	4.28039e-11	Ar	2	464.080A	-32.109	1.2455566705895468e-16
9158	2.77726e-12	Ti	3	7152.54A	-32.109	1.2455566705895468e-16
9159	9.31393e-13	Fe	2	2.13277m	-32.111	1.2398338575231796e-16
9160	6.58659e-11	Fe	7	301.589A	-32.113	1.2341373383944072e-16
9161	5.49623e-11	Si	11	361.420A	-32.114000000000004	1.2312989012818826e-16
9162	2.69745e-11	Sc	10	736.415A	-32.115	1.2284669923935805e-16
9163	9.97206e-12	C	1	1992.01A	-32.115	1.2284669923935805e-16
9164	3.95232e-11	Fe	6	502.602A	-32.116	1.225641596714982e-16
9165	2.57669e-11	Fe	8	770.928A	-32.116	1.225641596714982e-16
9166	6.38257e-11	Ar	3	311.230A	-32.117	1.2228226992661202e-16
9167	2.1658099999999997e-14	Mg	6	91.7183m	-32.117	1.2228226992661202e-16
9168	1.39057e-13	He	1	14.2851m	-32.119	1.2172043393099063e-16
9169	8.0166e-13	Ni	2	2.47792m	-32.123000000000005	1.2060449428503372e-16
9170	7.93404e-11	P	9	250.370A	-32.129	1.189497385882572e-16
9171	2.87639e-11	Fe	8	690.604A	-32.129	1.189497385882572e-16
9172	5.53017e-12	Sc	6	3592.01A	-32.13	1.1867616178117894e-16
9173	2.28566e-11	Fe	8	869.091A	-32.13	1.1867616178117894e-16
9174	5.83293e-11	Fe	12	340.557A	-32.131	1.1840321418329852e-16
9175	6.402069999999999e-13	Cr	10	3.10282m	-32.133	1.1785920082988784e-16
9176	6.60304e-12	Ti	3	3008.38A	-32.135	1.173176869907932e-16
9177	9.11081e-12	Fe	1	2180.32A	-32.135	1.173176869907932e-16
9178	1.4069e-11	N	1	1411.93A	-32.135	1.173176869907932e-16
9179	4.815880000000001e-12	Fe	2	4124.79A	-32.135999999999996	1.1704786379822934e-16
9180	4.0619699999999993e-10	Si	11	48.9035A	-32.135999999999996	1.1704786379822934e-16
9181	1.80597e-13	Ni	3	10.9993m	-32.137	1.1677866118178566e-16
9182	3.08805e-12	Fe	2	6432.68A	-32.141	1.157080279807228e-16
9183	4.24064e-11	Al	3	468.430A	-32.141	1.157080279807228e-16
9184	3.88555e-10	Si	11	51.1239A	-32.144	1.1491149951879424e-16
9185	3.52215e-11	Si	11	563.987A	-32.145	1.1464721040384505e-16
9186	1.34599e-13	Sc	7	14.7583m	-32.145	1.1464721040384505e-16
9187	7.1326e-12	Fe	2	2785.02A	-32.146	1.1438352913699453e-16
9188	9.45638e-11	Cl	11	210.064A	-32.147	1.1412045432022893e-16
9189	1.5761200000000002e-12	N	1	1.26034m	-32.15	1.1333485463850742e-16
9190	2.87e-13	Ti	8	6.92140m	-32.152	1.1281412828191747e-16
9191	8.95579e-12	Si	1	2218.06A	-32.157	1.1152275563411557e-16
9192	4.2845699999999996e-13	Fe	2	4.63628m	-32.16	1.1075503838436625e-16
9193	9.162e-14	Si	4	21.6814m	-32.16	1.1075503838436625e-16
9194	2.85217e-12	K	1	6964.69A	-32.161	1.1050030886475036e-16
9195	7.93004e-12	Cr	7	2504.96A	-32.162	1.1024616520677388e-16
9196	6.39595e-11	Ni	11	310.579A	-32.162	1.1024616520677388e-16
9197	2.11797e-12	Fe	2	9379.02A	-32.162	1.1024616520677388e-16
9198	1.66765e-12	N	1	1.19116m	-32.162	1.1024616520677388e-16
9199	2.83029e-11	Si	7	701.853A	-32.163000000000004	1.0999260606298884e-16
9200	6.37089e-11	Ne	2	311.800A	-32.163000000000004	1.0999260606298884e-16
9201	1.14213e-11	Fe	7	1739.25A	-32.163000000000004	1.0999260606298884e-16
9202	4.92367e-12	Mn	1	4034.48A	-32.169000000000004	1.0848345093104094e-16
9203	2.09891e-12	N	1	9464.17A	-32.169000000000004	1.0848345093104094e-16
9204	2.49356e-11	O	2	796.632A	-32.171	1.0798501474974786e-16
9205	6.7004199999999994e-12	Fe	2	2964.66A	-32.173	1.0748886867468295e-16
9206	3.46833e-11	Ca	11	572.739A	-32.174	1.0724165113694582e-16
9207	3.78833e-11	Fe	3	524.359A	-32.174	1.0724165113694582e-16
9208	1.267e-11	Si	1	1567.83A	-32.176	1.0674892050743779e-16
9209	7.2725899999999994e-12	Cr	7	2731.41A	-32.176	1.0674892050743779e-16
9210	1.34721e-11	Mn	12	1474.49A	-32.178000000000004	1.062584537695305e-16
9211	9.04615e-11	F	3	219.590A	-32.179	1.0601406610754697e-16
9212	1.27687e-11	Si	1	1555.71A	-32.18	1.0577024052158858e-16
9213	1.47267e-10	F	9	134.888A	-32.181999999999995	1.052842704097644e-16
9214	2.29266e-12	N	1	8664.39A	-32.186	1.0431901841672175e-16
9215	4.54721e-11	Ar	2	436.849A	-32.187	1.0407909133226996e-16
9216	3.59849e-11	Cl	6	552.023A	-32.189	1.0360089134516529e-16
9217	1.6567499999999999e-09	F	9	11.9900A	-32.19	1.0336261590714537e-16
9218	8.72677e-11	Ne	9	227.627A	-32.19	1.0336261590714537e-16
9219	1.02437e-11	Si	9	1939.19A	-32.191	1.0312488848742386e-16
9220	1.18622e-11	P	1	1674.60A	-32.195	1.0217943382684449e-16
9221	2.42535e-11	Fe	8	819.036A	-32.196	1.0194442765039566e-16
9222	3.0222299999999997e-12	Ca	1	6572.78A	-32.205	9.985354595178411e-17
9223	7.0108899999999994e-12	Fe	2	2833.37A	-32.207	9.939476058216499e-17
9224	2.6658e-11	Ca	11	745.158A	-32.208	9.916615897645395e-17
9225	4.25347e-12	Fe	2	4670.18A	-32.208	9.916615897645395e-17
9226	4.74598e-11	K	8	418.554A	-32.211999999999996	9.825699816618575e-17
9227	7.11539e-13	Si	8	2.79176m	-32.214	9.78055482673198e-17
9228	1.22681e-11	Si	1	1619.19A	-32.215	9.758060174850372e-17
9229	6.7445399999999995e-12	Fe	2	2945.26A	-32.216	9.735617259232582e-17
9230	1.78768e-11	F	6	1111.19A	-32.217	9.713225960888352e-17
9231	6.592819999999999e-13	Mn	11	3.01304m	-32.219	9.668597741427701e-17
9232	4.13085e-11	Sc	10	480.880A	-32.219	9.668597741427701e-17
9233	3.83579e-12	Fe	2	5178.71A	-32.223	9.579955504524679e-17
9234	3.18111e-11	Sc	10	624.450A	-32.225	9.535939607190391e-17
9235	2.20354e-11	P	10	901.479A	-32.225	9.535939607190391e-17
9236	2.0217599999999997e-12	Mn	6	9825.32A	-32.225	9.535939607190391e-17
9237	2.55505e-11	Cl	8	777.460A	-32.225	9.535939607190391e-17
9238	1.1021799999999999e-12	Fe	2	1.80229m	-32.229	9.448513587372478e-17
9239	1.15577e-12	N	1	1.71873m	-32.23	9.426782609149834e-17
9240	8.9084e-12	Al	1	2229.86A	-32.232	9.383470477342854e-17
9241	1.29213e-10	Mg	5	153.734A	-32.232	9.383470477342854e-17
9242	2.54341e-10	V	13	78.1018A	-32.234	9.340357346705143e-17
9243	3.47392e-11	Be	3	571.817A	-32.236999999999995	9.276058778999398e-17
9244	3.96384e-11	Ca	7	501.142A	-32.236999999999995	9.276058778999398e-17
9245	8.13274e-14	V	4	24.4253m	-32.239000000000004	9.23343916028699e-17
9246	3.60398e-11	Si	10	551.181A	-32.24	9.212202839520041e-17
9247	3.32697e-11	P	11	597.073A	-32.241	9.191015360935502e-17
9248	7.70951e-14	C	5	25.7662m	-32.242	9.169876612199468e-17
9249	9.62318e-12	Zn	2	2064.23A	-32.243	9.148786481236247e-17
9250	7.18495e-13	Si	7	2.76473m	-32.244	9.127744856228366e-17
9251	7.8482e-12	Fe	2	2531.09A	-32.246	9.085806678092198e-17
9252	1.38851e-11	Li	2	1430.64A	-32.247	9.064909902612016e-17
9253	1.74698e-11	Fe	8	1137.08A	-32.249	9.023260424863453e-17
9254	7.51158e-11	Mg	5	264.451A	-32.249	9.023260424863453e-17
9255	4.85602e-11	Fe	6	409.069A	-32.25	9.002507501773834e-17
9256	1.59789e-11	N	1	1243.17A	-32.25	9.002507501773834e-17
9257	5.92208e-12	S	2	3354.31A	-32.251	8.981802309082818e-17
9258	5.44972e-11	Si	11	364.504A	-32.253	8.940534676041441e-17
9259	5.71755e-11	N	2	347.430A	-32.255	8.899456650550779e-17
9260	1.29705e-11	F	6	1531.51A	-32.255	8.899456650550779e-17
9261	8.089820000000001e-15	Mg	1	245.549m	-32.256	8.878988468240606e-17
9262	1.0495900000000001e-10	Ca	4	189.260A	-32.257	8.858567361443416e-17
9263	9.12499e-12	Ca	1	2176.93A	-32.257	8.858567361443416e-17
9264	8.4651e-11	Cl	11	234.663A	-32.259	8.817865941554148e-17
9265	5.9350199999999995e-12	S	2	3346.99A	-32.26	8.79758541266734e-17
9266	2.67109e-10	V	13	74.3682A	-32.26	8.79758541266734e-17
9267	5.73704e-12	Na	2	3462.49A	-32.264	8.716928664793324e-17
9268	4.51229e-12	V	9	4402.30A	-32.265	8.69688028520099e-17
9269	1.28798e-11	Si	1	1542.30A	-32.265	8.69688028520099e-17
9270	8.56985e-12	Ca	2	2317.95A	-32.266	8.676878015602181e-17
9271	3.51541e-11	K	8	565.068A	-32.266	8.676878015602181e-17
9272	2.92124e-16	Cr	14	6800.00m	-32.268	8.637011382428729e-17
9273	8.46864e-11	K	12	234.565A	-32.27	8.597327919796309e-17
9274	2.87258e-12	Cr	4	6915.20A	-32.273	8.538144330687075e-17
9275	6.702780000000001e-12	Si	2	2963.61A	-32.275	8.498915120895233e-17
9276	6.48236e-11	Ni	11	306.439A	-32.275	8.498915120895233e-17
9277	1.95386e-12	N	1	1.01668m	-32.275999999999996	8.479368158539683e-17
9278	6.71687e-11	Ne	2	295.740A	-32.28	8.401628843987585e-17
9279	7.602160000000001e-12	Si	2	2613.00A	-32.28	8.401628843987585e-17
9280	3.3615199999999996e-12	Fe	2	5909.37A	-32.283	8.343792437840286e-17
9281	5.68302e-11	N	2	349.540A	-32.283	8.343792437840286e-17
9282	3.68638e-11	S	12	538.861A	-32.285	8.305456193883013e-17
9283	7.86565e-11	P	8	252.547A	-32.295	8.116400929680366e-17
9284	3.03751e-15	B	1	653.972m	-32.298	8.060528018684155e-17
9285	6.23277e-11	S	3	318.710A	-32.298	8.060528018684155e-17
9286	4.52185e-11	Ti	9	439.300A	-32.299	8.041989318684704e-17
9287	8.06402e-11	P	8	246.334A	-32.299	8.041989318684704e-17
9288	1.2689600000000001e-10	Al	11	156.541A	-32.3	8.023493256512064e-17
9289	8.51759e-12	Ca	2	2332.17A	-32.301	8.005039734101825e-17
9290	2.82405e-12	Ti	3	7034.02A	-32.301	8.005039734101825e-17
9291	2.70476e-11	Cl	8	734.425A	-32.301	8.005039734101825e-17
9292	1.17387e-10	V	13	169.222A	-32.302	7.986628653615509e-17
9293	1.5626899999999999e-12	N	1	1.27117m	-32.308	7.877048000415387e-17
9294	5.98618e-12	Fe	2	3318.38A	-32.313	7.786880177571837e-17
9295	1.33246e-11	Ca	7	1490.81A	-32.314	7.768970850142039e-17
9296	2.46426e-13	Ni	2	8.06101m	-32.315	7.75110271302231e-17
9297	1.47719e-13	O	7	13.4474m	-32.315	7.75110271302231e-17
9298	1.25183e-11	Si	1	1586.83A	-32.315	7.75110271302231e-17
9299	3.9762e-11	F	9	499.584A	-32.317	7.715489630990483e-17
9300	8.8464e-12	Co	13	2245.49A	-32.317	7.715489630990483e-17
9301	7.89936e-13	Fe	2	2.51469m	-32.319	7.680040176207417e-17
9302	6.94268e-12	Mn	12	2861.21A	-32.319	7.680040176207417e-17
9303	2.0708400000000002e-14	Sc	2	95.9247m	-32.323	7.609629144646227e-17
9304	1.00131e-10	Ni	11	198.385A	-32.324	7.592127483279544e-17
9305	1.76966e-11	Si	4	1122.50A	-32.324	7.592127483279544e-17
9306	7.4005e-11	Na	2	268.420A	-32.325	7.574666074616877e-17
9307	2.12568e-11	O	1	934.501A	-32.329	7.505221118625944e-17
9308	5.3907599999999995e-12	Mn	12	3684.91A	-32.329	7.505221118625944e-17
9309	8.58573e-12	Ca	2	2313.66A	-32.333	7.436412837818455e-17
9310	1.2837e-11	Si	1	1547.44A	-32.336	7.385220931920965e-17
9311	2.52257e-11	O	1	787.470A	-32.336	7.385220931920965e-17
9312	4.0256e-11	Ne	9	493.454A	-32.338	7.351288923971978e-17
9313	4.76921e-12	Ti	3	4165.15A	-32.339	7.334381428624912e-17
9314	3.86008e-12	Fe	2	5146.13A	-32.341	7.300683006975629e-17
9315	4.64115e-12	Fe	2	4280.08A	-32.342	7.283891902007854e-17
9316	1.0607e-11	Fe	8	1872.77A	-32.347	7.200513880876438e-17
9317	8.06011e-11	Fe	9	246.454A	-32.347	7.200513880876438e-17
9318	1.92028e-10	F	8	103.446A	-32.347	7.200513880876438e-17
9319	1.08674e-11	Fe	8	1827.89A	-32.347	7.200513880876438e-17
9320	2.13537e-10	V	13	93.0258A	-32.349000000000004	7.167430524739234e-17
9321	5.55671e-11	Si	10	357.486A	-32.35	7.150945891976088e-17
9322	4.11903e-11	Ti	10	482.260A	-32.351	7.134499172816208e-17
9323	4.2052099999999997e-10	Si	11	47.2377A	-32.352	7.118090280060721e-17
9324	1.48695e-11	S	1	1335.92A	-32.352	7.118090280060721e-17
9325	5.59437e-11	V	12	355.080A	-32.352	7.118090280060721e-17
9326	5.9965199999999996e-12	Fe	2	3312.66A	-32.352	7.118090280060721e-17
9327	2.44545e-12	Fe	2	8123.04A	-32.353	7.1017191267112e-17
9328	9.85769e-13	Fe	2	2.01512m	-32.354	7.08538562596965e-17
9329	6.8102e-10	Ca	13	29.1687A	-32.356	7.05283123611479e-17
9330	3.80724e-11	Ne	4	521.755A	-32.356	7.05283123611479e-17
9331	1.44159e-10	Sc	13	137.796A	-32.357	7.036610174401461e-17
9332	7.10195e-12	Fe	2	2797.04A	-32.36	6.988170490680115e-17
9333	3.26497e-12	Fe	2	6084.11A	-32.361	6.972098144554472e-17
9334	1.57033e-11	S	1	1264.99A	-32.361999999999995	6.95606276379914e-17
9335	5.62603e-11	Cl	11	353.081A	-32.361999999999995	6.95606276379914e-17
9336	2.6368599999999997e-12	Fe	2	7533.37A	-32.363	6.940064263396012e-17
9337	6.68686e-10	Ca	13	29.7067A	-32.365	6.908177564552087e-17
9338	3.04871e-12	Fe	2	6515.70A	-32.366	6.892289197051184e-17
9339	1.47573e-12	Fe	2	1.34608m	-32.367	6.876437371781499e-17
9340	1.0987e-11	Fe	8	1807.99A	-32.369	6.84484301194976e-17
9341	5.740399999999999e-13	Cr	7	3.46047m	-32.375	6.750928245052192e-17
9342	4.57843e-12	Fe	2	4338.70A	-32.376999999999995	6.719910547276461e-17
9343	6.58958e-11	V	12	301.453A	-32.379	6.689035362876615e-17
9344	1.6010399999999998e-10	S	9	124.072A	-32.379	6.689035362876615e-17
9345	5.07458e-12	Fe	2	3914.50A	-32.381	6.658302037063284e-17
9346	3.46235e-13	Li	2	5.73728m	-32.383	6.627709918055462e-17
9347	2.85894e-11	K	12	694.818A	-32.383	6.627709918055462e-17
9348	6.96901e-11	Ne	2	285.040A	-32.383	6.627709918055462e-17
9349	2.65578e-12	Fe	2	7479.69A	-32.384	6.612466608241339e-17
9350	1.90625e-11	Fe	10	1042.07A	-32.385	6.597258357066923e-17
9351	5.9054e-12	Mn	8	3363.78A	-32.389	6.536774328892609e-17
9352	2.03583e-12	Ni	2	9757.43A	-32.389	6.536774328892609e-17
9353	1.0283900000000001e-10	Ar	5	193.160A	-32.391	6.506740578984166e-17
9354	2.4792400000000002e-12	Fe	2	8012.32A	-32.391	6.506740578984166e-17
9355	5.19906e-12	Cr	7	3820.78A	-32.391	6.506740578984166e-17
9356	5.19074e-12	Fe	2	3826.90A	-32.391999999999996	6.491775490929333e-17
9357	1.33425e-10	Ca	13	148.881A	-32.393	6.476844821621813e-17
9358	7.1517e-12	Fe	2	2777.59A	-32.394	6.46194849190089e-17
9359	3.50145e-12	Fe	2	5673.21A	-32.396	6.43225853548464e-17
9360	1.37798e-12	Mn	5	1.44157m	-32.398	6.402704992026975e-17
9361	1.69721e-11	N	1	1170.42A	-32.398	6.402704992026975e-17
9362	6.34773e-12	Fe	10	3129.38A	-32.399	6.387979179182327e-17
9363	9.548e-13	Ni	2	2.08048m	-32.400999999999996	6.358629080886918e-17
9364	1.67457e-11	Fe	8	1186.24A	-32.402	6.344004639824752e-17
9365	4.79019e-10	Ar	11	41.4690A	-32.403	6.329413834043763e-17
9366	1.70327e-12	Fe	2	1.16626m	-32.405	6.300332819066824e-17
9367	5.42587e-12	Ti	3	3661.07A	-32.409	6.242571020587747e-17
9368	3.46227e-11	F	9	573.741A	-32.41	6.22821350565725e-17
9369	1.87194e-12	V	10	1.06117m	-32.41	6.22821350565725e-17
9370	2.2021e-12	N	1	9020.69A	-32.41	6.22821350565725e-17
9371	1.20466e-11	K	12	1648.97A	-32.412	6.199597463953137e-17
9372	4.05542e-11	Si	10	489.825A	-32.413000000000004	6.185338785460116e-17
9373	4.4728199999999995e-12	Cr	7	4441.15A	-32.414	6.171112901017706e-17
9374	5.35201e-11	Sc	4	371.159A	-32.414	6.171112901017706e-17
9375	1.8238e-12	N	1	1.08918m	-32.416	6.142759212760987e-17
9376	6.20376e-11	Fe	7	320.200A	-32.416	6.142759212760987e-17
9377	1.11018e-11	Ar	12	1789.30A	-32.417	6.128631258618148e-17
9378	8.986940000000001e-13	Fe	2	2.21037m	-32.419000000000004	6.100472755778377e-17
9379	3.17398e-11	O	4	625.854A	-32.422	6.058477396718283e-17
9380	1.26724e-11	Si	1	1567.54A	-32.424	6.030641221595121e-17
9381	2.75846e-11	Si	7	720.129A	-32.425	6.016771131676406e-17
9382	4.863280000000001e-12	Ni	4	4084.58A	-32.426	6.002932942079181e-17
9383	6.38296e-11	Si	8	311.211A	-32.427	5.989126579434937e-17
9384	6.90973e-12	Fe	2	2874.85A	-32.427	5.989126579434937e-17
9385	2.69729e-11	Fe	8	736.460A	-32.429	5.961609042373525e-17
9386	9.88297e-11	Ni	11	200.997A	-32.43	5.947897722061207e-17
9387	7.91319e-12	Mn	8	2510.30A	-32.43	5.947897722061207e-17
9388	1.61925e-11	Fe	8	1226.77A	-32.431999999999995	5.920569614392597e-17
9389	1.43939e-11	P	1	1380.06A	-32.431999999999995	5.920569614392597e-17
9390	1.13432e-11	N	3	1751.22A	-32.433	5.906952682145299e-17
9391	4.97004e-11	Fe	6	399.684A	-32.435	5.879812699846529e-17
9392	4.0446e-11	Fe	8	491.136A	-32.443000000000005	5.772494023417076e-17
9393	5.0541800000000006e-12	Fe	2	3930.30A	-32.444	5.759217655578555e-17
9394	3.89448e-12	Fe	2	5100.66A	-32.446	5.732756454069516e-17
9395	1.2542e-11	Fe	10	1583.84A	-32.446	5.732756454069516e-17
9396	8.41614e-12	Fe	1	2360.28A	-32.446999999999996	5.71957148010434e-17
9397	1.81249e-12	N	1	1.09598m	-32.448	5.706416830737694e-17
9398	5.11565e-12	Fe	2	3883.08A	-32.448	5.706416830737694e-17
9399	7.84489e-11	Mn	8	253.215A	-32.448	5.706416830737694e-17
9400	6.423e-12	Al	1	3092.71A	-32.449	5.69329243622512e-17
9401	2.97045e-11	Cl	8	668.735A	-32.455999999999996	5.602262985591407e-17
9402	1.46912e-15	He	1	1352.13m	-32.455999999999996	5.602262985591407e-17
9403	3.24879e-11	Ca	7	611.442A	-32.457	5.589378138275214e-17
9404	9.22667e-12	P	1	2152.94A	-32.46	5.550901129814234e-17
9405	1.73126e-15	N	1	1147.40m	-32.461	5.5381344114883746e-17
9406	5.14906e-11	Fe	12	385.788A	-32.461	5.5381344114883746e-17
9407	5.03508e-12	Fe	2	3945.21A	-32.463	5.512688995216407e-17
9408	4.94463e-12	Fe	2	4017.38A	-32.465	5.487360490012527e-17
9409	3.1056099999999997e-12	Fe	2	6396.31A	-32.467	5.462148358719257e-17
9410	1.2751100000000002e-10	Ne	9	155.786A	-32.467	5.462148358719257e-17
9411	7.49749e-12	Na	1	2649.48A	-32.468	5.449585766102399e-17
9412	9.05661e-12	Al	1	2193.36A	-32.469	5.43705206664687e-17
9413	2.86385e-12	K	1	6936.29A	-32.472	5.399623663487209e-17
9414	4.0512400000000003e-10	Ar	11	49.0330A	-32.473	5.387204873678987e-17
9415	8.85366e-13	Fe	2	2.24364m	-32.474000000000004	5.374814646294636e-17
9416	4.3375e-11	Ar	2	457.970A	-32.475	5.3624529156425823e-17
9417	1.9807700000000003e-12	Fe	2	1.00286m	-32.477	5.3378146825231744e-17
9418	7.64682e-11	V	13	259.774A	-32.48	5.3010694247106544e-17
9419	7.6356e-12	Si	2	2601.56A	-32.48	5.3010694247106544e-17
9420	3.21934e-11	O	4	617.036A	-32.481	5.2888773033615475e-17
9421	2.31658e-12	Fe	2	8574.89A	-32.482	5.2767132231134976e-17
9422	4.32063e-12	Ne	9	4597.59A	-32.483000000000004	5.2645771194735905e-17
9423	9.18404e-12	Ca	1	2162.93A	-32.483000000000004	5.2645771194735905e-17
9424	2.14179e-11	O	1	927.472A	-32.485	5.240388584788964e-17
9425	1.21694e-10	Ar	12	163.233A	-32.486	5.228336025498958e-17
9426	2.32395e-11	S	5	854.770A	-32.486999999999995	5.216311186326093e-17
9427	5.71311e-11	Si	10	347.700A	-32.488	5.2043140035157853e-17
9428	2.34974e-11	Fe	8	845.389A	-32.489000000000004	5.1923444134602494e-17
9429	9.7667e-12	Fe	8	2033.90A	-32.489000000000004	5.1923444134602494e-17
9430	7.14203e-11	Si	10	278.134A	-32.49	5.1804023526979964e-17
9431	1.81828e-12	N	1	1.09249m	-32.493	5.1447407137419413e-17
9432	1.6733900000000002e-12	C	3	1.18708m	-32.493	5.1447407137419413e-17
9433	9.817430000000001e-14	Na	1	20.2339m	-32.496	5.10932456778169e-17
9434	1.16635e-12	Na	1	1.70312m	-32.499	5.074152224855346e-17
9435	5.18151e-12	Mn	8	3833.72A	-32.5	5.062481998583557e-17
9436	7.72723e-12	Li	1	2570.71A	-32.501	5.050838613087369e-17
9437	5.05542e-12	Fe	2	3929.34A	-32.505	5.0045322463447907e-17
9438	8.56203e-12	Cr	7	2320.06A	-32.507	4.981538509322065e-17
9439	2.35319e-12	Mn	8	8441.50A	-32.507	4.981538509322065e-17
9440	1.33844e-11	Fe	8	1484.14A	-32.508	4.970081288685076e-17
9441	8.86816e-12	S	8	2239.98A	-32.512	4.924515309543012e-17
9442	4.71151e-11	Mn	6	421.616A	-32.512	4.924515309543012e-17
9443	1.8161400000000002e-12	N	1	1.09377m	-32.512	4.924515309543012e-17
9444	2.20746e-11	N	1	899.879A	-32.515	4.8906151846017465e-17
9445	2.69936e-11	Ne	1	735.896A	-32.515	4.8906151846017465e-17
9446	1.1883e-11	P	1	1671.67A	-32.515	4.8906151846017465e-17
9447	5.8186e-11	Fe	9	341.396A	-32.518	4.8569484264791004e-17
9448	8.81908e-11	Cl	7	225.244A	-32.518	4.8569484264791004e-17
9449	2.16324e-11	Cl	8	918.274A	-32.519	4.845777755081074e-17
9450	6.88113e-11	Fe	12	288.680A	-32.52	4.8346327755142436e-17
9451	3.773069999999999e-12	Fe	7	5264.80A	-32.52	4.8346327755142436e-17
9452	4.21647e-11	Sc	10	471.116A	-32.523	4.801351397585036e-17
9453	7.62368e-12	Si	2	2605.62A	-32.523	4.801351397585036e-17
9454	4.29744e-12	Fe	2	4622.40A	-32.524	4.790308595805122e-17
9455	2.0461e-12	N	1	9708.45A	-32.527	4.757332343382813e-17
9456	2.17487e-12	Fe	2	9133.62A	-32.528	4.746390782618155e-17
9457	1.20014e-12	Co	13	1.65518m	-32.531	4.713716858295284e-17
9458	6.12163e-11	V	13	324.496A	-32.531	4.713716858295284e-17
9459	5.00443e-12	Fe	2	3969.37A	-32.536	4.6597593876043595e-17
9460	6.65074e-11	Ar	3	298.680A	-32.537	4.6490422384106364e-17
9461	2.0518400000000003e-12	N	1	9681.27A	-32.537	4.6490422384106364e-17
9462	4.51745e-12	Fe	2	4397.28A	-32.538000000000004	4.638349737975987e-17
9463	3.1147e-11	Al	10	637.764A	-32.542	4.595825091971629e-17
9464	4.20616e-11	Fe	3	472.271A	-32.544000000000004	4.574709193748614e-17
9465	6.41754e-11	Si	11	309.534A	-32.551	4.50156465227622e-17
9466	4.80805e-12	Fe	2	4131.50A	-32.553000000000004	4.4808818414338666e-17
9467	2.5104e-12	Fe	1	7912.87A	-32.554	4.4705760991799135e-17
9468	5.67491e-12	Cu	13	3500.40A	-32.554	4.4705760991799135e-17
9469	1.00067e-11	Fe	7	1985.11A	-32.556	4.4500356678059907e-17
9470	4.05406e-12	Fe	2	4899.90A	-32.556	4.4500356678059907e-17
9471	1.71607e-12	N	1	1.15756m	-32.558	4.429589611141578e-17
9472	2.04362e-13	Ni	4	9.72025m	-32.558	4.429589611141578e-17
9473	1.33384e-11	S	11	1489.27A	-32.563	4.3788845181542073e-17
9474	1.2776300000000002e-13	Fe	7	15.5479m	-32.564	4.368813363234067e-17
9475	3.78815e-10	Ne	9	52.4385A	-32.564	4.368813363234067e-17
9476	2.87904e-11	Be	3	689.969A	-32.565	4.358765371327476e-17
9477	6.13611e-11	F	9	323.730A	-32.566	4.34874048916091e-17
9478	8.9548e-12	C	3	2218.30A	-32.571999999999996	4.289073532793309e-17
9479	4.40737e-11	Ar	2	450.710A	-32.576	4.2497510702856404e-17
9480	1.25537e-11	Fe	10	1582.36A	-32.578	4.230225237757752e-17
9481	6.67025e-12	V	8	2978.07A	-32.585	4.16258861382468e-17
9482	1.7792099999999998e-12	Fe	2	1.11648m	-32.59	4.114939855980101e-17
9483	1.16976e-10	V	13	169.817A	-32.59	4.114939855980101e-17
9484	1.18553e-11	P	10	1675.58A	-32.591	4.1054757569373374e-17
9485	6.09124e-11	Co	12	326.115A	-32.593	4.086612809260763e-17
9486	1.30664e-12	Mn	5	1.52027m	-32.596	4.058480764559486e-17
9487	3.17763e-11	O	4	625.134A	-32.596	4.058480764559486e-17
9488	6.64319e-11	S	3	299.020A	-32.603	3.993590144844425e-17
9489	2.45925e-12	Si	2	8077.46A	-32.606	3.966098463660679e-17
9490	3.16539e-12	Fe	2	6275.51A	-32.608000000000004	3.9478758964773857e-17
9491	3.38801e-11	Cr	5	586.316A	-32.611999999999995	3.9116815527020507e-17
9492	7.92246e-11	Mg	5	250.736A	-32.616	3.8758190406648897e-17
9493	8.103780000000001e-12	Fe	2	2451.26A	-32.619	3.849138090059729e-17
9494	2.53007e-11	Fe	8	785.134A	-32.621	3.831452906979542e-17
9495	1.9637700000000002e-12	N	1	1.01155m	-32.621	3.831452906979542e-17
9496	7.53246e-12	Sc	13	2637.18A	-32.626999999999995	3.778883402316049e-17
9497	8.643139999999999e-12	Fe	1	2298.29A	-32.628	3.770192211668668e-17
9498	4.33969e-11	Ar	2	457.739A	-32.628	3.770192211668668e-17
9499	1.8965e-11	Mg	9	1047.43A	-32.63	3.752869751951506e-17
9500	1.07983e-11	Ar	12	1839.59A	-32.63	3.752869751951506e-17
9501	4.4837699999999996e-12	Cr	7	4430.31A	-32.63	3.752869751951506e-17
9502	3.97461e-11	Na	8	499.784A	-32.632	3.73562688170725e-17
9503	4.41031e-11	Fe	3	450.410A	-32.633	3.727035178296528e-17
9504	1.7378799999999999e-12	N	1	1.14303m	-32.634	3.7184632352553674e-17
9505	3.76332e-10	Al	11	52.7844A	-32.634	3.7184632352553674e-17
9506	9.13061e-11	Ca	13	217.559A	-32.635	3.7099110071361185e-17
9507	3.74834e-10	Al	11	52.9953A	-32.635	3.7099110071361185e-17
9508	6.801410000000001e-10	Ca	13	29.2064A	-32.635999999999996	3.701378448595718e-17
9509	3.7518199999999996e-10	Al	11	52.9462A	-32.635999999999996	3.701378448595718e-17
9510	3.84307e-12	Fe	1	5168.90A	-32.638000000000005	3.684372159400287e-17
9511	1.37118e-12	Fe	2	1.44871m	-32.641	3.659009119855775e-17
9512	5.67762e-11	Si	9	349.873A	-32.644	3.6338206782473246e-17
9513	7.54826e-11	Cl	12	263.166A	-32.647	3.6088056326512596e-17
9514	3.26673e-11	Sc	10	608.084A	-32.647	3.6088056326512596e-17
9515	2.05658e-12	N	1	9658.98A	-32.648	3.600505610019312e-17
9516	2.56994e-11	N	3	772.955A	-32.648	3.600505610019312e-17
9517	1.47895e-11	Si	11	1343.15A	-32.65	3.583962789417826e-17
9518	2.83863e-11	Ca	11	699.791A	-32.650999999999996	3.57571990373984e-17
9519	9.85438e-11	F	3	201.580A	-32.654	3.551104821062133e-17
9520	2.40549e-12	Fe	2	8257.95A	-32.658	3.518548096371095e-17
9521	4.57695e-11	N	2	434.011A	-32.663000000000004	3.478271609366907e-17
9522	7.72993e-11	Fe	7	256.981A	-32.663000000000004	3.478271609366907e-17
9523	8.043089999999999e-12	Ca	1	2469.76A	-32.663000000000004	3.478271609366907e-17
9524	1.0255399999999999e-10	Ar	12	193.698A	-32.665	3.4622904029838697e-17
9525	3.63419e-13	S	10	5.46599m	-32.667	3.446382623574326e-17
9526	3.89876e-12	Cr	7	5095.07A	-32.668	3.438456163497062e-17
9527	8.91959e-13	B	4	2.22706m	-32.669000000000004	3.4305479337720335e-17
9528	2.50705e-11	Al	2	792.343A	-32.669000000000004	3.4305479337720335e-17
9529	1.0113e-11	Fe	8	1964.25A	-32.669000000000004	3.4305479337720335e-17
9530	9.15532e-12	Al	1	2169.72A	-32.672	3.4069322079063356e-17
9531	1.8263900000000003e-12	Fe	2	1.08763m	-32.672	3.4069322079063356e-17
9532	1.1279e-11	Fe	7	1761.18A	-32.672	3.4069322079063356e-17
9533	4.679190000000001e-10	Ar	10	42.4528A	-32.672	3.4069322079063356e-17
9534	5.95161e-12	Ti	3	3337.66A	-32.673	3.399096481267226e-17
9535	2.94989e-12	Cr	4	6733.96A	-32.673	3.399096481267226e-17
9536	2.4701e-11	Si	10	804.196A	-32.674	3.3912787762993465e-17
9537	3.57542e-11	Cl	6	555.583A	-32.675	3.3834790515539466e-17
9538	2.48769e-11	C	1	798.512A	-32.675	3.3834790515539466e-17
9539	6.73207e-11	Fe	7	295.072A	-32.676	3.3756972656776073e-17
9540	2.09429e-11	O	1	948.506A	-32.677	3.367933377412186e-17
9541	2.17734e-12	Fe	10	9123.26A	-32.681999999999995	3.329380962839247e-17
9542	3.31017e-11	Fe	8	600.104A	-32.683	3.3217235991142744e-17
9543	2.1818e-12	Fe	2	9104.62A	-32.683	3.3217235991142744e-17
9544	3.7613e-12	Ni	2	5281.27A	-32.684	3.3140838468372106e-17
9545	3.02444e-11	Mg	6	656.798A	-32.684	3.3140838468372106e-17
9546	5.79435e-12	Fe	2	3428.24A	-32.687	3.291269854106617e-17
9547	1.30236e-11	F	9	1525.27A	-32.688	3.283700143499381e-17
9548	7.53765e-11	Fe	9	263.536A	-32.689	3.2761478427434776e-17
9549	6.70831e-11	Si	9	296.117A	-32.69	3.268612911797305e-17
9550	1.01066e-10	Ca	4	196.550A	-32.693000000000005	3.2461119387817286e-17
9551	2.42756e-12	Si	2	8182.89A	-32.693000000000005	3.2461119387817286e-17
9552	6.78431e-11	Si	9	292.800A	-32.693000000000005	3.2461119387817286e-17
9553	1.9163700000000002e-12	N	1	1.03657m	-32.694	3.2386460884977e-17
9554	2.0873299999999998e-12	Fe	7	9516.67A	-32.694	3.2386460884977e-17
9555	9.22958e-11	Ar	12	215.226A	-32.704	3.164925503182913e-17
9556	9.25549e-12	S	8	2146.24A	-32.707	3.1431383092676496e-17
9557	1.88871e-11	Sc	11	1051.75A	-32.71	3.121501097340342e-17
9558	5.33616e-11	Fe	6	372.261A	-32.711	3.114321844038646e-17
9559	6.69465e-12	C	1	2967.21A	-32.713	3.1000128349322484e-17
9560	1.06328e-11	Ar	11	1868.22A	-32.715	3.0857695697508076e-17
9561	2.81422e-11	Si	9	705.861A	-32.718	3.0645272814484863e-17
9562	6.62856e-11	Ni	11	299.680A	-32.719	3.0574790642871265e-17
9563	9.22131e-13	Fe	2	2.15419m	-32.725	3.0155288788533005e-17
9564	2.15223e-11	O	1	922.969A	-32.726	3.0085933548907064e-17
9565	5.29821e-11	Cr	11	374.928A	-32.728	2.994770124065998e-17
9566	1.0683e-11	P	1	1859.44A	-32.728	2.994770124065998e-17
9567	5.81998e-11	P	8	341.315A	-32.729	2.987882343914538e-17
9568	4.0534899999999996e-13	Cl	11	4.90059m	-32.729	2.987882343914538e-17
9569	6.794789999999999e-12	Na	2	2923.48A	-32.73	2.981010405217831e-17
9570	9.722980000000001e-12	Mn	8	2043.04A	-32.731	2.974154271541493e-17
9571	2.7887e-12	Cr	7	7123.20A	-32.733000000000004	2.9604892739315694e-17
9572	3.4130800000000002e-12	Ni	4	5820.09A	-32.735	2.946887061282604e-17
9573	6.5416800000000005e-12	S	4	3036.60A	-32.736	2.9401094091195266e-17
9574	2.29284e-11	N	1	866.371A	-32.736	2.9401094091195266e-17
9575	5.87469e-12	Fe	2	3381.36A	-32.736	2.9401094091195266e-17
9576	6.16257e-11	Sc	9	322.340A	-32.739000000000004	2.9198698383099424e-17
9577	6.55742e-12	S	4	3029.31A	-32.74	2.913154324035394e-17
9578	2.444e-12	Ni	11	8127.85A	-32.741	2.906454255015075e-17
9579	1.11529e-11	Fe	7	1781.10A	-32.743	2.8931003107263856e-17
9580	5.2059000000000004e-14	Al	7	38.1576m	-32.747	2.8665762076469095e-17
9581	2.23196e-15	Mn	15	890.000m	-32.748000000000005	2.8599832653215035e-17
9582	1.47043e-11	O	5	1350.93A	-32.748000000000005	2.8599832653215035e-17
9583	1.53488e-11	Fe	8	1294.20A	-32.75	2.846842835835765e-17
9584	4.77751e-12	Fe	2	4157.91A	-32.75	2.846842835835765e-17
9585	7.61723e-11	V	13	260.783A	-32.75	2.846842835835765e-17
9586	6.71154e-13	Fe	2	2.95975m	-32.753	2.827245307600658e-17
9587	6.39675e-11	Ar	3	310.540A	-32.755	2.814255295367364e-17
9588	2.98248e-12	Mn	12	6660.39A	-32.755	2.814255295367364e-17
9589	3.85293e-11	Ca	9	515.567A	-32.756	2.807782687800993e-17
9590	2.08594e-11	Ne	3	952.304A	-32.76	2.782040781390114e-17
9591	2.11417e-12	N	1	9395.85A	-32.760999999999996	2.775642265149878e-17
9592	9.2995e-12	F	8	2136.08A	-32.762	2.7692584650885794e-17
9593	2.09751e-11	Ne	3	947.050A	-32.768	2.731262814527438e-17
9594	3.06219e-11	Ca	13	648.701A	-32.768	2.731262814527438e-17
9595	1.7839e-12	Ni	4	1.11354m	-32.77	2.7187138017913755e-17
9596	8.50795e-11	C	5	233.481A	-32.773	2.6999983076225036e-17
9597	1.82675e-11	Ca	7	1087.42A	-32.774	2.693788483835772e-17
9598	8.54488e-11	Al	6	232.472A	-32.78	2.6568283202368224e-17
9599	9.45316e-13	Ni	2	2.10136m	-32.78	2.6568283202368224e-17
9600	1.40689e-11	N	1	1411.94A	-32.78	2.6568283202368224e-17
9601	2.40712e-12	Fe	2	8252.36A	-32.783	2.6385388427264197e-17
9602	3.41762e-13	Cl	6	5.81237m	-32.784	2.6324703717864493e-17
9603	1.4731500000000001e-13	Fe	2	13.4844m	-32.785	2.6264158579423347e-17
9604	6.18039e-13	B	3	3.21411m	-32.785	2.6264158579423347e-17
9605	2.63467e-12	Fe	2	7539.65A	-32.788000000000004	2.6083357383497246e-17
9606	2.2659e-11	N	1	876.670A	-32.789	2.602336732622181e-17
9607	7.1155600000000004e-12	Co	13	2791.69A	-32.79	2.596351524224939e-17
9608	5.61112e-12	Fe	10	3540.20A	-32.79	2.596351524224939e-17
9609	2.68233e-12	N	1	7405.68A	-32.793	2.5784783660499393e-17
9610	3.10275e-12	Fe	2	6402.21A	-32.794000000000004	2.5725480303730687e-17
9611	1.3823500000000001e-10	Ni	13	143.701A	-32.795	2.5666313340898082e-17
9612	3.94327e-11	Fe	8	503.756A	-32.799	2.5431003165789362e-17
9613	4.69242e-11	Ar	2	423.331A	-32.799	2.5431003165789362e-17
9614	1.02687e-12	Si	11	1.93446m	-32.803000000000004	2.5197850327332924e-17
9615	7.646130000000001e-12	Co	13	2597.98A	-32.806	2.5024389545783406e-17
9616	7.79265e-12	Fe	2	2549.13A	-32.806	2.5024389545783406e-17
9617	7.38277e-13	Fe	2	2.69065m	-32.808	2.4909412919787578e-17
9618	7.6471e-12	Na	1	2597.65A	-32.809	2.4852122859854537e-17
9619	7.038720000000001e-13	Fe	2	2.82217m	-32.809	2.4852122859854537e-17
9620	3.0896e-10	Na	10	64.2945A	-32.812	2.4681042049450286e-17
9621	2.99557e-11	S	5	663.128A	-32.812	2.4681042049450286e-17
9622	6.68342e-13	Cr	7	2.97220m	-32.812	2.4681042049450286e-17
9623	5.69511e-12	Fe	2	3487.99A	-32.813	2.4624277227943404e-17
9624	8.00018e-12	Li	1	2483.00A	-32.814	2.4567642961903513e-17
9625	1.3766399999999999e-12	Fe	1	1.44297m	-32.815	2.4511138951060968e-17
9626	5.65837e-12	Si	2	3510.63A	-32.815	2.4511138951060968e-17
9627	6.0476900000000005e-12	Ti	9	3284.64A	-32.817	2.4398520497341975e-17
9628	3.45705e-12	Cr	7	5746.07A	-32.818000000000005	2.4342405457373695e-17
9629	3.67e-12	Fe	2	5412.65A	-32.818000000000005	2.4342405457373695e-17
9630	1.40726e-12	Mn	5	1.41156m	-32.819	2.4286419478416337e-17
9631	3.17986e-11	Si	10	624.695A	-32.819	2.4286419478416337e-17
9632	1.27326e-12	Fe	12	1.56013m	-32.821	2.4174833516887524e-17
9633	1.94725e-13	N	6	10.2013m	-32.824	2.400841513352528e-17
9634	1.84063e-12	Li	1	1.07922m	-32.824	2.400841513352528e-17
9635	1.95162e-12	N	1	1.01785m	-32.826	2.389810648593531e-17
9636	3.21693e-13	Mg	5	6.17497m	-32.826	2.389810648593531e-17
9637	7.72739e-12	Zn	2	2570.65A	-32.828	2.378830466054354e-17
9638	2.92882e-14	C	5	67.8241m	-32.83	2.3679007328713868e-17
9639	2.31567e-11	S	5	857.828A	-32.833	2.3516002188822642e-17
9640	4.451e-11	Fe	6	446.292A	-32.834	2.3461916884639396e-17
9641	4.6146199999999996e-12	K	12	4304.68A	-32.834	2.3461916884639396e-17
9642	9.89909e-13	Fe	2	2.00670m	-32.836	2.3354119168421566e-17
9643	5.18016e-12	Fe	2	3834.72A	-32.839	2.3193350542894403e-17
9644	4.00643e-11	Na	8	495.814A	-32.839	2.3193350542894403e-17
9645	1.86593e-12	N	1	1.06459m	-32.84	2.3140007316904343e-17
9646	1.46923e-11	Fe	8	1352.03A	-32.845	2.2875125843510235e-17
9647	1.2811e-11	F	6	1550.58A	-32.848	2.2717654584838458e-17
9648	9.22396e-12	Al	1	2153.57A	-32.85	2.2613276443268827e-17
9649	9.02867e-12	Cr	7	2200.15A	-32.85	2.2613276443268827e-17
9650	8.4733e-12	Ca	2	2344.36A	-32.851	2.2561267350686472e-17
9651	5.31155e-11	Ca	9	373.986A	-32.854	2.2405956678681974e-17
9652	3.10295e-11	Cr	5	640.179A	-32.854	2.2405956678681974e-17
9653	6.32522e-11	Fe	9	314.052A	-32.857	2.2251715157823266e-17
9654	2.50453e-12	Fe	2	7931.42A	-32.86	2.2098535428125632e-17
9655	4.38921e-12	Fe	2	4525.74A	-32.861	2.2047710207026017e-17
9656	4.2263e-11	Ar	2	470.020A	-32.866	2.1795332155254818e-17
9657	1.0544700000000001e-10	Ni	11	188.384A	-32.872	2.149628898724609e-17
9658	5.5674e-12	Fe	12	3567.99A	-32.873000000000005	2.144684889452324e-17
9659	3.1187e-12	Fe	2	6369.46A	-32.875	2.134830957472827e-17
9660	2.2661599999999999e-13	Fe	9	8.76569m	-32.876	2.1299209825210135e-17
9661	4.95471e-11	Fe	3	400.921A	-32.876999999999995	2.1250223001982217e-17
9662	1.17683e-11	Fe	8	1687.97A	-32.876999999999995	2.1250223001982217e-17
9663	6.21878e-11	Cl	12	319.427A	-32.885999999999996	2.0814380618143144e-17
9664	2.26997e-11	Mg	5	875.097A	-32.888000000000005	2.0718747226115855e-17
9665	4.07926e-11	Fe	8	486.962A	-32.888000000000005	2.0718747226115855e-17
9666	2.98531e-11	Be	3	665.407A	-32.888000000000005	2.0718747226115855e-17
9667	4.09105e-11	Ar	2	485.559A	-32.89	2.0623553229612867e-17
9668	4.74755e-11	K	8	418.415A	-32.891999999999996	2.0528796609794447e-17
9669	3.5961900000000002e-12	Fe	7	5523.75A	-32.891999999999996	2.0528796609794447e-17
9670	3.03738e-15	Mg	12	654.000m	-32.891999999999996	2.0528796609794447e-17
9671	2.10993e-11	Si	3	941.475A	-32.893	2.048158168779191e-17
9672	4.66159e-11	Ar	2	426.130A	-32.894	2.043447535709694e-17
9673	3.18024e-11	O	4	624.621A	-32.895	2.0387477367955785e-17
9674	2.17891e-11	Ar	10	911.671A	-32.895	2.0387477367955785e-17
9675	4.78765e-12	Fe	2	4149.10A	-32.895	2.0387477367955785e-17
9676	2.15991e-11	F	9	919.688A	-32.896	2.0340587471190455e-17
9677	1.15671e-11	Ni	11	1717.33A	-32.899	2.0200563851949013e-17
9678	8.81509e-13	Fe	2	2.25346m	-32.9	2.0154103844341203e-17
9679	3.10937e-12	Fe	2	6388.57A	-32.904	1.9969329909659173e-17
9680	2.67733e-11	Ni	11	741.950A	-32.906	1.9877579172954834e-17
9681	9.30904e-13	Be	3	2.13389m	-32.906	1.9877579172954834e-17
9682	9.22164e-12	P	1	2154.11A	-32.908	1.9786249992593016e-17
9683	1.33284e-11	Ca	7	1490.38A	-32.912	1.9604848562295545e-17
9684	1.91271e-12	N	1	1.03855m	-32.913000000000004	1.9559758661833544e-17
9685	4.63727e-12	Si	6	4283.65A	-32.913000000000004	1.9559758661833544e-17
9686	9.53492e-12	Fe	1	2083.34A	-32.916	1.9425110230307573e-17
9687	3.74157e-11	Si	8	530.913A	-32.916	1.9425110230307573e-17
9688	9.34393e-11	S	10	212.592A	-32.918	1.9335859955898617e-17
9689	4.0311e-12	Cr	7	4927.80A	-32.918	1.9335859955898617e-17
9690	3.30519e-11	Si	2	601.008A	-32.919000000000004	1.929138871206379e-17
9691	2.6560900000000002e-12	Zn	2	7478.82A	-32.92	1.924701974925183e-17
9692	3.60341e-11	Si	10	551.269A	-32.924	1.90705620115408e-17
9693	1.89507e-11	Ar	1	1048.22A	-32.924	1.90705620115408e-17
9694	2.2754e-13	Fe	2	8.73010m	-32.927	1.8939281186067766e-17
9695	1.26611e-11	Ca	13	1568.94A	-32.928000000000004	1.8895722048092885e-17
9696	2.12301e-11	O	1	935.672A	-32.934	1.8636463022223668e-17
9697	1.11604e-11	Fe	8	1779.90A	-32.935	1.8593600346699005e-17
9698	8.27165e-12	B	2	2401.51A	-32.935	1.8593600346699005e-17
9699	6.23519e-12	V	1	3185.86A	-32.936	1.8550836252592747e-17
9700	1.15e-11	Si	4	1727.34A	-32.938	1.8465602902231816e-17
9701	4.1882300000000003e-10	Si	11	47.4293A	-32.938	1.8465602902231816e-17
9702	2.1517599999999997e-12	Fe	2	9231.71A	-32.94	1.8380761163543825e-17
9703	1.19076e-11	Li	2	1668.22A	-32.941	1.8338486585974582e-17
9704	2.52153e-10	V	13	78.7792A	-32.943000000000005	1.8254228893707303e-17
9705	3.91721e-11	Ca	9	507.108A	-32.946999999999996	1.808687311727015e-17
9706	2.33909e-11	S	5	849.240A	-32.95	1.796236395851385e-17
9707	6.52828e-10	Ca	13	30.4283A	-32.953	1.783871191477787e-17
9708	1.92983e-11	Sc	11	1029.34A	-32.959	1.7593955611630452e-17
9709	4.14073e-12	Ni	3	4797.33A	-32.96	1.755349063661497e-17
9710	1.96393e-12	N	1	1.01146m	-32.961999999999996	1.747283967311603e-17
9711	3.24363e-12	Ni	4	6124.14A	-32.963	1.7432653257028914e-17
9712	2.67521e-10	V	13	74.2539A	-32.964	1.7392559267134283e-17
9713	6.7243100000000005e-12	Si	2	2954.13A	-32.966	1.7312647716112872e-17
9714	4.33556e-11	Sc	10	458.175A	-32.966	1.7312647716112872e-17
9715	8.83177e-12	S	8	2249.21A	-32.967	1.7272829731303286e-17
9716	9.44948e-12	Zn	2	2102.17A	-32.967	1.7272829731303286e-17
9717	4.4341e-14	Si	1	44.7993m	-32.968	1.7233103325317194e-17
9718	4.34787e-12	Cr	7	4568.78A	-32.97	1.7153924407799537e-17
9719	1.73035e-11	Al	8	1148.00A	-32.97	1.7153924407799537e-17
9720	1.7345799999999999e-12	Ni	4	1.14520m	-32.97	1.7153924407799537e-17
9721	1.45213e-11	Cu	2	1367.95A	-32.971	1.7114471476468945e-17
9722	5.65717e-11	Cl	11	351.138A	-32.972	1.7075109284362145e-17
9723	7.092689999999999e-12	Mn	8	2800.69A	-32.972	1.7075109284362145e-17
9724	1.02429e-10	Ar	12	193.934A	-32.974000000000004	1.6996656283523338e-17
9725	1.1763e-13	Na	2	16.8873m	-32.974000000000004	1.6996656283523338e-17
9726	2.26159e-11	N	1	878.341A	-32.974000000000004	1.6996656283523338e-17
9727	1.2324e-11	Fe	10	1611.85A	-32.98	1.6763453416764145e-17
9728	2.43078e-12	Fe	2	8172.05A	-32.98	1.6763453416764145e-17
9729	3.87024e-12	Ni	2	5132.62A	-32.986	1.6533450213288892e-17
9730	7.88218e-16	He	1	2520.17m	-32.991	1.634419337370306e-17
9731	2.51058e-12	Fe	2	7912.31A	-32.996	1.61571029392455e-17
9732	4.306e-11	Cl	7	461.321A	-32.997	1.6119942633672886e-17
9733	2.15939e-11	O	1	919.912A	-32.998000000000005	1.6082867794431158e-17
9734	3.4041099999999997e-12	Fe	2	5835.43A	-33.007	1.5753007941297654e-17
9735	3.27461e-12	Mn	5	6066.21A	-33.01	1.564456499740511e-17
9736	4.10459e-11	Si	10	483.958A	-33.010999999999996	1.5608583496387245e-17
9737	2.1392e-12	Fe	2	9285.91A	-33.014	1.5501134763380045e-17
9738	2.8413899999999997e-13	O	7	6.99110m	-33.016	1.5429913518564745e-17
9739	7.09339e-11	Ni	11	280.042A	-33.018	1.535901950564482e-17
9740	3.94554e-11	Fe	6	503.466A	-33.024	1.5148285857827095e-17
9741	2.9407299999999997e-12	Fe	2	6754.94A	-33.024	1.5148285857827095e-17
9742	2.22025e-11	Mg	5	894.694A	-33.025	1.5113445767156454e-17
9743	7.2555e-12	Si	2	2737.85A	-33.025999999999996	1.5078685806470773e-17
9744	1.17821e-12	N	1	1.68598m	-33.027	1.5044005791475955e-17
9745	2.55342e-11	Cl	8	777.956A	-33.028	1.5009405538302503e-17
9746	1.22305e-11	B	2	1624.17A	-33.029	1.497488486350283e-17
9747	7.13827e-12	Zn	2	2782.81A	-33.029	1.497488486350283e-17
9748	8.0238e-11	Mg	6	247.569A	-33.03	1.494044358405224e-17
9749	5.28629e-11	Fe	9	375.773A	-33.031	1.4906081517346256e-17
9750	2.39156e-12	Fe	2	8306.05A	-33.034	1.4803468773947228e-17
9751	6.19447e-13	B	3	3.20680m	-33.037	1.470156241170515e-17
9752	1.0617599999999999e-10	Ar	11	187.090A	-33.039	1.4634014868142807e-17
9753	2.68671e-11	Al	2	739.361A	-33.04	1.460035756792635e-17
9754	3.4651e-12	Fe	2	5732.72A	-33.043	1.449984941339169e-17
9755	2.60378e-11	O	5	762.909A	-33.043	1.449984941339169e-17
9756	4.6975e-12	Fe	2	4228.73A	-33.043	1.449984941339169e-17
9757	3.06841e-12	Fe	2	6473.86A	-33.046	1.4400033152126145e-17
9758	1.3533e-11	Li	2	1467.86A	-33.047	1.4366913994923214e-17
9759	2.28722e-11	Ne	3	868.498A	-33.047	1.4366913994923214e-17
9760	2.05634e-12	N	1	9660.12A	-33.049	1.4300904021169953e-17
9761	7.97225e-12	Fe	2	2491.70A	-33.051	1.423519733569673e-17
9762	1.22316e-11	B	2	1624.02A	-33.055	1.4104688262060805e-17
9763	1.30759e-10	Mg	5	151.916A	-33.055	1.4104688262060805e-17
9764	3.8481e-11	Ti	9	516.214A	-33.058	1.400759227102695e-17
9765	1.6173199999999998e-10	O	7	122.823A	-33.06	1.3943233230631524e-17
9766	5.11191e-11	Si	10	388.592A	-33.064	1.3815400900000173e-17
9767	1.6034999999999998e-14	Sc	2	123.882m	-33.065	1.3783626359664406e-17
9768	8.16415e-12	Li	1	2433.13A	-33.065	1.3783626359664406e-17
9769	8.953180000000001e-12	B	2	2218.71A	-33.066	1.3751924898743256e-17
9770	2.78581e-11	Al	2	713.058A	-33.067	1.3720296349159181e-17
9771	2.42442e-12	Si	2	8193.50A	-33.068000000000005	1.368874054322031e-17
9772	1.1392e-12	Fe	2	1.74372m	-33.068000000000005	1.368874054322031e-17
9773	1.06932e-10	P	10	185.768A	-33.07	1.3625846493441125e-17
9774	1.98494e-11	Cr	11	1000.76A	-33.076	1.3438892870840939e-17
9775	7.74511e-12	Na	1	2564.77A	-33.076	1.3438892870840939e-17
9776	4.02273e-11	Ne	9	493.805A	-33.079	1.3346380183041808e-17
9777	1.73892e-11	Na	10	1142.35A	-33.079	1.3346380183041808e-17
9778	4.37668e-11	Ar	2	453.871A	-33.08	1.3315684360420943e-17
9779	3.01052e-11	S	5	659.834A	-33.080999999999996	1.3285059136233023e-17
9780	4.98905e-12	Fe	2	3981.61A	-33.082	1.3254504348105936e-17
9781	1.11762e-12	Fe	2	1.77738m	-33.083	1.3224019834041675e-17
9782	6.082739999999999e-10	Ca	12	32.6571A	-33.084	1.3193605432413944e-17
9783	1.22882e-11	Ni	11	1616.55A	-33.086	1.3132986321823516e-17
9784	2.8409e-11	Fe	9	699.232A	-33.086	1.3132986321823516e-17
9785	1.01748e-12	Fe	2	1.95233m	-33.086999999999996	1.3102781291464113e-17
9786	1.01229e-10	K	12	196.232A	-33.088	1.3072645730746558e-17
9787	5.19916e-11	Fe	9	382.071A	-33.093	1.2923004392483252e-17
9788	3.3934699999999997e-12	Fe	2	5853.73A	-33.094	1.2893282307159749e-17
9789	3.61446e-12	Fe	2	5495.82A	-33.095	1.2863628580735546e-17
9790	1.71477e-13	Mg	6	11.5843m	-33.095	1.2863628580735546e-17
9791	5.66152e-12	Si	2	3508.68A	-33.096	1.2834043055989546e-17
9792	1.7339400000000002e-10	Al	6	114.562A	-33.097	1.2804525576062028e-17
9793	5.8754e-12	Fe	2	3380.96A	-33.101	1.2687132979958789e-17
9794	2.33228e-11	Fe	8	851.718A	-33.103	1.2628840898910127e-17
9795	1.17009e-11	Cl	12	1697.68A	-33.103	1.2628840898910127e-17
9796	2.77476e-11	Cl	12	715.898A	-33.107	1.2513058989608511e-17
9797	2.88986e-12	Fe	2	6873.84A	-33.107	1.2513058989608511e-17
9798	3.3700699999999996e-12	Zn	2	5894.37A	-33.11	1.2426919697418044e-17
9799	5.05672e-14	N	6	39.2833m	-33.113	1.2341373383944071e-17
9800	9.24148e-13	Zn	2	2.14949m	-33.114000000000004	1.2312989012818825e-17
9801	2.7507900000000002e-12	Fe	2	7221.37A	-33.115	1.2284669923935807e-17
9802	8.27666e-12	Al	1	2400.06A	-33.117	1.2228226992661202e-17
9803	1.04727e-12	Fe	2	1.89679m	-33.118	1.2200102851014617e-17
9804	2.82152e-13	N	6	7.04033m	-33.119	1.2172043393099064e-17
9805	1.84063e-12	Li	1	1.07922m	-33.119	1.2172043393099064e-17
9806	1.8036099999999998e-12	Ni	3	1.10137m	-33.12	1.214404847014589e-17
9807	1.17604e-12	Cr	4	1.68910m	-33.122	1.2088251635762674e-17
9808	1.16649e-10	S	9	170.293A	-33.122	1.2088251635762674e-17
9809	7.97638e-12	Fe	8	2490.41A	-33.123000000000005	1.2060449428503372e-17
9810	2.9225e-11	Be	3	679.708A	-33.124	1.2032711164546555e-17
9811	2.04254e-11	Si	9	972.536A	-33.126	1.197742587861597e-17
9812	2.23781e-11	Mg	5	887.674A	-33.126	1.197742587861597e-17
9813	1.6629200000000001e-12	N	1	1.19455m	-33.129	1.189497385882572e-17
9814	1.4433e-11	P	1	1376.32A	-33.13	1.1867616178117893e-17
9815	4.1042300000000006e-12	Fe	2	4840.00A	-33.131	1.1840321418329853e-17
9816	8.07666e-11	Fe	7	245.949A	-33.134	1.1758813219005487e-17
9817	8.414889999999999e-13	Ni	2	2.36063m	-33.135	1.173176869907932e-17
9818	2.05182e-11	Cl	8	968.139A	-33.137	1.1677866118178565e-17
9819	1.96435e-12	N	1	1.01125m	-33.143	1.151763978830729e-17
9820	7.35926e-11	Fe	7	269.925A	-33.145	1.1464721040384505e-17
9821	2.69162e-12	N	1	7380.10A	-33.146	1.1438352913699453e-17
9822	6.12985e-13	Mn	8	3.24061m	-33.148	1.1385798455874994e-17
9823	1.71203e-11	Fe	8	1160.28A	-33.152	1.1281412828191747e-17
9824	5.7346099999999995e-12	Fe	2	3463.96A	-33.153	1.1255466298695539e-17
9825	7.02445e-10	Sc	13	28.2790A	-33.156	1.1177984213695505e-17
9826	7.29901e-13	Fe	4	2.72153m	-33.157	1.1152275563411558e-17
9827	9.70937e-13	Ne	3	2.04591m	-33.157	1.1152275563411558e-17
9828	2.1229899999999998e-17	Ca	2	9.35682c	-33.159	1.1101035511616855e-17
9829	2.07955e-11	Ne	3	955.228A	-33.16	1.1075503838436626e-17
9830	2.15598e-11	O	4	921.365A	-33.162	1.1024616520677386e-17
9831	8.95752e-12	B	2	2217.63A	-33.164	1.0973963008905352e-17
9832	2.39926e-11	Si	10	827.940A	-33.164	1.0973963008905352e-17
9833	8.04823e-12	Fe	2	2468.18A	-33.165	1.0948723594371268e-17
9834	2.2143099999999997e-12	Fe	2	8970.93A	-33.169000000000004	1.0848345093104093e-17
9835	7.23397e-12	Si	2	2746.00A	-33.171	1.0798501474974785e-17
9836	4.80061e-11	Cl	12	413.790A	-33.172	1.0773665610770337e-17
9837	2.8432e-11	Ni	11	698.666A	-33.173	1.0748886867468296e-17
9838	5.8948800000000004e-12	Si	6	3369.78A	-33.173	1.0748886867468296e-17
9839	2.14014e-11	O	1	928.186A	-33.175	1.069950021837674e-17
9840	4.12721e-11	Si	10	481.305A	-33.176	1.067489205074378e-17
9841	1.27481e-12	Fe	2	1.55823m	-33.178000000000004	1.062584537695305e-17
9842	2.48077e-12	Si	2	8007.37A	-33.18	1.0577024052158858e-17
9843	2.85238e-12	K	1	6964.17A	-33.181	1.055269757189163e-17
9844	8.146649999999999e-14	O	7	24.3836m	-33.183	1.0504212330733175e-17
9845	3.48299e-14	Si	2	57.0328m	-33.183	1.0504212330733175e-17
9846	7.82077e-13	Fe	10	2.53996m	-33.183	1.0504212330733175e-17
9847	1.95928e-12	N	1	1.01387m	-33.184	1.0480053312778197e-17
9848	2.16453e-11	O	1	917.726A	-33.184	1.0480053312778197e-17
9849	7.327110000000001e-12	K	4	2711.09A	-33.184	1.0480053312778197e-17
9850	1.78547e-11	S	1	1112.56A	-33.189	1.0360089134516528e-17
9851	5.04964e-11	Sc	9	393.383A	-33.189	1.0360089134516528e-17
9852	4.03804e-11	Na	7	491.933A	-33.19	1.0336261590714536e-17
9853	4.58342e-11	S	11	433.398A	-33.191	1.0312488848742387e-17
9854	1.58862e-11	S	1	1250.42A	-33.192	1.0288770782559704e-17
9855	6.1301e-11	Cl	12	324.048A	-33.192	1.0288770782559704e-17
9856	2.7106e-12	Fe	2	7328.43A	-33.194	1.0241498174847981e-17
9857	1.1834e-11	S	8	1678.59A	-33.196	1.0194442765039564e-17
9858	1.671e-11	Cl	1	1188.77A	-33.199	1.0124264714669469e-17
9859	5.75575e-11	Si	9	345.124A	-33.204	1.0008373214812494e-17
9860	4.8597e-12	Na	2	4087.59A	-33.207	9.9394760582165e-18
9861	2.59849e-11	Cl	6	764.462A	-33.209	9.893808313984448e-18
9862	8.484440000000001e-13	Ni	11	2.34128m	-33.209	9.893808313984448e-18
9863	1.82074e-11	Si	1	1091.01A	-33.211	9.848350393977803e-18
9864	7.03898e-11	S	10	282.207A	-33.211	9.848350393977803e-18
9865	2.0434e-11	Si	9	972.129A	-33.215	9.75806017485037e-18
9866	5.17548e-12	V	1	3838.18A	-33.223	9.579955504524677e-18
9867	3.47128e-12	F	8	5722.51A	-33.225	9.535939607190392e-18
9868	5.6400300000000006e-12	Fe	2	3522.05A	-33.225	9.535939607190392e-18
9869	5.70832e-12	Fe	2	3479.91A	-33.226	9.514007554701919e-18
9870	2.76374e-11	Ni	11	718.752A	-33.228	9.470294660673591e-18
9871	4.0626800000000007e-10	Ar	11	48.8950A	-33.23	9.426782609149835e-18
9872	1.32876e-10	Ni	13	149.496A	-33.231	9.405101610790021e-18
9873	3.18885e-12	Fe	2	6229.35A	-33.236	9.297442302909533e-18
9874	6.618780000000001e-12	Ni	11	3001.23A	-33.236	9.297442302909533e-18
9875	1.34913e-11	Cu	2	1472.39A	-33.24	9.212202839520041e-18
9876	3.99256e-11	Ni	11	497.537A	-33.243	9.148786481236247e-18
9877	8.96303e-12	Mn	1	2216.27A	-33.243	9.148786481236247e-18
9878	4.97409e-11	Fe	6	399.359A	-33.243	9.148786481236247e-18
9879	2.51927e-11	Si	10	788.502A	-33.245	9.106751625615072e-18
9880	5.91419e-12	Fe	2	3358.78A	-33.248000000000005	9.044061188381605e-18
9881	9.56768e-11	S	10	207.620A	-33.251	8.98180230908282e-18
9882	6.17425e-12	K	1	3217.31A	-33.251999999999995	8.961144737013533e-18
9883	3.09928e-11	Cr	5	640.937A	-33.253	8.94053467604144e-18
9884	6.575089999999998e-10	Ca	13	30.2117A	-33.256	8.878988468240607e-18
9885	8.87182e-12	Mn	8	2239.05A	-33.257	8.858567361443415e-18
9886	4.58913e-11	F	2	432.859A	-33.258	8.838193221888386e-18
9887	2.28148e-12	Fe	2	8706.83A	-33.263000000000005	8.737023260673694e-18
9888	7.66317e-11	Na	2	259.220A	-33.263000000000005	8.737023260673694e-18
9889	3.39618e-11	P	11	584.906A	-33.266999999999996	8.656921749946852e-18
9890	4.04103e-11	Al	3	491.570A	-33.266999999999996	8.656921749946852e-18
9891	8.27032e-12	Li	1	2401.90A	-33.271	8.577554614284243e-18
9892	9.21379e-11	Cl	10	215.595A	-33.272	8.557826786112873e-18
9893	7.825160000000001e-12	Mn	8	2538.54A	-33.274	8.518507143652712e-18
9894	1.07318e-11	Fe	1	1851.00A	-33.28	8.401628843987584e-18
9895	4.75849e-12	Fe	2	4174.53A	-33.283	8.343792437840286e-18
9896	8.95584e-12	B	2	2218.05A	-33.291	8.191501062835485e-18
9897	4.99505e-12	Cr	7	3976.83A	-33.292	8.172661133193388e-18
9898	7.81275e-12	Na	1	2542.57A	-33.295	8.116400929680365e-18
9899	9.50343e-11	Cl	11	209.024A	-33.296	8.097733725551575e-18
9900	3.2462099999999998e-12	Ni	4	6119.27A	-33.3	8.023493256512065e-18
9901	4.43979e-11	Ar	2	447.419A	-33.304	7.949933428183765e-18
9902	5.006e-12	Cr	7	3968.13A	-33.306999999999995	7.895206471407475e-18
9903	3.2299400000000003e-12	Fe	2	6150.10A	-33.31	7.840856252351445e-18
9904	3.35515e-12	Zn	2	5920.58A	-33.31	7.840856252351445e-18
9905	1.12553e-12	Cr	4	1.76490m	-33.311	7.822822783394546e-18
9906	3.89228e-10	Si	11	51.0356A	-33.314	7.76897085014204e-18
9907	3.5756e-12	Fe	10	5555.57A	-33.316	7.73327567147744e-18
9908	1.3566e-11	Cl	12	1464.28A	-33.317	7.715489630990483e-18
9909	3.90971e-12	Cr	7	5080.80A	-33.318000000000005	7.697744497261369e-18
9910	4.06526e-11	Ni	11	488.639A	-33.32	7.662376573961955e-18
9911	2.0444099999999998e-12	N	1	9716.46A	-33.32	7.662376573961955e-18
9912	8.85434e-13	Zn	2	2.24347m	-33.325	7.574666074616877e-18
9913	6.13661e-11	Ar	12	323.704A	-33.326	7.55724482607983e-18
9914	4.12323e-11	Fe	3	481.770A	-33.326	7.55724482607983e-18
9915	1.00918e-11	Ni	13	1968.38A	-33.326	7.55724482607983e-18
9916	5.35315e-11	Fe	6	371.080A	-33.327	7.539863645302547e-18
9917	6.14635e-14	O	7	32.3191m	-33.328	7.522522440131618e-18
9918	1.9681099999999998e-12	Fe	7	1.00931m	-33.328	7.522522440131618e-18
9919	3.58452e-11	K	2	554.173A	-33.329	7.505221118625944e-18
9920	3.32764e-12	Fe	2	5969.54A	-33.33	7.48795958905552e-18
9921	2.90994e-11	Ni	11	682.640A	-33.33	7.48795958905552e-18
9922	9.8164e-11	F	3	202.360A	-33.332	7.453555539855137e-18
9923	1.62348e-11	S	1	1223.57A	-33.333	7.436412837818455e-18
9924	2.16513e-11	O	1	917.473A	-33.334	7.419309562902246e-18
9925	5.1200400000000005e-12	V	1	3879.74A	-33.335	7.402245624426891e-18
9926	7.61411e-11	Na	2	260.890A	-33.336	7.385220931920964e-18
9927	3.50489e-11	Ni	11	566.765A	-33.336999999999996	7.368235395121243e-18
9928	3.76202e-12	Fe	2	5280.26A	-33.338	7.35128892397198e-18
9929	2.68043e-11	Be	3	741.092A	-33.339	7.334381428624912e-18
9930	1.35075e-12	Fe	2	1.47063m	-33.339	7.334381428624912e-18
9931	6.650439999999999e-13	Ar	12	2.98694m	-33.342	7.283891902007853e-18
9932	2.04471e-11	Si	9	971.506A	-33.344	7.250425458661495e-18
9933	1.7265900000000002e-12	N	1	1.15050m	-33.348	7.183953158505641e-18
9934	8.76431e-12	Mn	8	2266.52A	-33.348	7.183953158505641e-18
9935	4.45248e-12	Fe	2	4461.44A	-33.349000000000004	7.167430524739233e-18
9936	1.91837e-12	N	1	1.03548m	-33.35	7.150945891976089e-18
9937	3.80422e-11	V	12	522.169A	-33.351	7.134499172816207e-18
9938	1.69826e-11	N	1	1169.69A	-33.352	7.118090280060722e-18
9939	1.6892599999999998e-12	Fe	2	1.17593m	-33.355	7.06908969123736e-18
9940	3.54764e-12	Fe	2	5599.35A	-33.357	7.036610174401463e-18
9941	3.36596e-13	Cl	7	5.90158m	-33.361999999999995	6.95606276379914e-18
9942	5.66994e-12	Fe	2	3503.47A	-33.361999999999995	6.95606276379914e-18
9943	2.1525e-14	Si	2	92.2854m	-33.361999999999995	6.95606276379914e-18
9944	8.06293e-11	Fe	7	246.368A	-33.361999999999995	6.95606276379914e-18
9945	2.8942400000000005e-10	Mg	9	68.6345A	-33.364000000000004	6.924102558522746e-18
9946	2.29041e-11	N	1	867.288A	-33.366	6.892289197051184e-18
9947	5.66229e-12	Fe	2	3508.20A	-33.366	6.892289197051184e-18
9948	4.05909e-12	Fe	2	4893.82A	-33.369	6.844843011949761e-18
9949	4.69074e-12	Fe	2	4234.82A	-33.37	6.829100309877671e-18
9950	5.21451e-12	Mn	11	3809.46A	-33.371	6.813393815015496e-18
9951	1.04754e-12	Fe	8	1.89630m	-33.371	6.813393815015496e-18
9952	2.72497e-10	S	7	72.8980A	-33.371	6.813393815015496e-18
9953	2.59821e-11	Cl	8	764.544A	-33.372	6.797723444089187e-18
9954	7.21646e-11	Ar	12	275.266A	-33.373000000000005	6.782089114015775e-18
9955	2.59708e-11	Ni	11	764.877A	-33.374	6.7664907419038185e-18
9956	3.39719e-12	Fe	2	5847.32A	-33.375	6.750928245052192e-18
9957	6.78516e-11	Si	9	292.763A	-33.376999999999995	6.719910547276461e-18
9958	4.20495e-12	Fe	2	4724.07A	-33.378	6.704455181899501e-18
9959	4.9019e-13	Al	6	4.05240m	-33.379	6.689035362876616e-18
9960	3.72162e-13	Si	8	5.33758m	-33.379	6.689035362876616e-18
9961	2.46239e-12	Si	2	8067.14A	-33.38	6.673651008453242e-18
9962	6.05284e-11	Al	8	328.184A	-33.38	6.673651008453242e-18
9963	5.70161e-12	Fe	2	3484.01A	-33.381	6.658302037063283e-18
9964	2.15517e-12	Fe	2	9217.12A	-33.383	6.6277099180554614e-18
9965	3.71536e-12	Fe	2	5346.57A	-33.383	6.6277099180554614e-18
9966	3.55019e-11	Si	4	559.533A	-33.383	6.6277099180554614e-18
9967	4.70041e-11	K	8	422.611A	-33.385999999999996	6.582085083899576e-18
9968	8.673510000000001e-12	Fe	7	2290.24A	-33.385999999999996	6.582085083899576e-18
9969	3.3611800000000004e-12	Ni	4	5909.96A	-33.388000000000005	6.551843149982176e-18
9970	7.0001100000000006e-12	Fe	2	2837.73A	-33.39	6.521740165129821e-18
9971	1.19353e-11	Mg	6	1664.34A	-33.395	6.4470864227875e-18
9972	2.15114e-11	O	1	923.438A	-33.396	6.432258535484641e-18
9973	1.20373e-10	N	6	165.025A	-33.397	6.417464751376224e-18
9974	2.55048e-11	Al	6	778.853A	-33.398	6.402704992026975e-18
9975	4.2932e-12	Ni	4	4626.96A	-33.399	6.387979179182328e-18
9976	1.94419e-12	N	1	1.02174m	-33.402	6.344004639824751e-18
9977	4.69884e-11	K	8	422.753A	-33.404	6.314856586184745e-18
9978	1.02852e-11	Si	9	1931.36A	-33.404	6.314856586184745e-18
9979	6.510669999999999e-12	Fe	10	3051.06A	-33.407	6.271385419216803e-18
9980	2.85903e-11	Cl	8	694.797A	-33.409	6.242571020587747e-18
9981	2.27565e-11	Ne	3	872.915A	-33.41	6.2282135056572506e-18
9982	2.93201e-11	Al	2	677.502A	-33.414	6.171112901017706e-18
9983	6.22039e-12	Fe	9	3193.44A	-33.416	6.142759212760988e-18
9984	9.14519e-11	Ar	12	217.212A	-33.417	6.128631258618147e-18
9985	4.42117e-11	Sc	10	449.303A	-33.417	6.128631258618147e-18
9986	3.00729e-11	Mg	6	660.542A	-33.417	6.128631258618147e-18
9987	4.081419999999999e-12	V	1	4867.05A	-33.42	6.086442057787867e-18
9988	5.73849e-12	Ca	13	3461.62A	-33.42	6.086442057787867e-18
9989	1.7312400000000002e-12	N	1	1.14741m	-33.421	6.07244362950726e-18
9990	5.77682e-12	Cr	7	3438.65A	-33.422	6.0584773967182835e-18
9991	4.41462e-11	Ar	2	449.970A	-33.423	6.0445432853732615e-18
9992	3.45369e-11	S	11	575.167A	-33.423	6.0445432853732615e-18
9993	2.1173599999999998e-12	Fe	2	9381.72A	-33.424	6.030641221595121e-18
9994	1.67912e-11	N	3	1183.03A	-33.428000000000004	5.9753519705435225e-18
9995	2.01474e-11	Ar	10	985.957A	-33.428000000000004	5.9753519705435225e-18
9996	2.6459599999999998e-12	Na	1	7507.46A	-33.429	5.961609042373524e-18
9997	1.88475e-12	N	1	1.05396m	-33.429	5.961609042373524e-18
9998	2.64254e-12	Na	1	7517.17A	-33.431999999999995	5.920569614392597e-18
9999	2.64143e-12	Na	1	7520.33A	-33.431999999999995	5.920569614392597e-18
10000	2.33195e-11	N	1	851.840A	-33.434	5.893367067973199e-18
10001	1.50256e-11	Fe	8	1322.04A	-33.435	5.87981269984653e-18
10002	1.00815e-10	Si	8	197.038A	-33.435	5.87981269984653e-18
10003	4.0870800000000006e-10	Ar	11	48.6030A	-33.436	5.866289505901574e-18
10004	7.23858e-13	Mn	8	2.74425m	-33.438	5.839336353926806e-18
10005	1.3665e-12	N	1	1.45368m	-33.438	5.839336353926806e-18
10006	2.16223e-11	O	1	918.704A	-33.439	5.825906252994161e-18
10007	1.38338e-10	Ni	13	143.594A	-33.446999999999996	5.719571480104342e-18
10008	8.34293e-12	Li	1	2380.99A	-33.446999999999996	5.719571480104342e-18
10009	8.14246e-12	Si	2	2439.61A	-33.448	5.706416830737694e-18
10010	7.4696e-12	P	1	2659.37A	-33.448	5.706416830737694e-18
10011	4.90728e-11	V	12	404.796A	-33.449	5.69329243622512e-18
10012	1.8623e-11	Ar	1	1066.66A	-33.45	5.6801982269822e-18
10013	7.65834e-11	V	13	259.383A	-33.453	5.641096017428155e-18
10014	2.30906e-11	N	1	860.282A	-33.453	5.641096017428155e-18
10015	5.00048e-11	Fe	6	397.251A	-33.453	5.641096017428155e-18
10016	7.1991399999999996e-12	Si	2	2759.28A	-33.458	5.5765229252855946e-18
10017	1.30152e-11	Ni	11	1526.25A	-33.458	5.5765229252855946e-18
10018	1.57036e-12	N	1	1.26497m	-33.461999999999996	5.5253970557998595e-18
10019	6.2623e-11	O	5	317.207A	-33.464	5.500010162361326e-18
10020	7.33471e-11	Fe	9	270.828A	-33.466	5.474739911102884e-18
10021	5.42621e-11	Cr	11	366.083A	-33.466	5.474739911102884e-18
10022	2.47608e-11	O	4	802.253A	-33.466	5.474739911102884e-18
10023	8.246839999999999e-12	Cr	7	2408.74A	-33.468	5.449585766102398e-18
10024	2.8787599999999997e-12	N	1	6900.36A	-33.468	5.449585766102398e-18
10025	2.44849e-11	Cl	8	811.293A	-33.469	5.437052066646869e-18
10026	1.08126e-15	He	1	1837.16m	-33.47	5.424547193900156e-18
10027	1.5941e-10	Si	7	124.613A	-33.476	5.350119616182069e-18
10028	1.5431e-12	Cl	8	1.28731m	-33.476	5.350119616182069e-18
10029	5.35878e-11	F	2	370.690A	-33.476	5.350119616182069e-18
10030	9.06588e-11	Cl	7	219.112A	-33.477	5.337814682523174e-18
10031	5.32271e-11	Fe	6	373.202A	-33.477	5.337814682523174e-18
10032	2.15115e-11	O	4	923.436A	-33.477	5.337814682523174e-18
10033	5.75765e-11	B	3	345.010A	-33.48	5.301069424710654e-18
10034	1.0034700000000001e-10	Ar	11	197.957A	-33.485	5.2403885847889646e-18
10035	8.62599e-11	Cl	12	230.286A	-33.488	5.204314003515785e-18
10036	2.55767e-11	C	1	776.663A	-33.489000000000004	5.1923444134602496e-18
10037	2.22409e-12	Fe	2	8931.48A	-33.489000000000004	5.1923444134602496e-18
10038	4.3909e-11	Fe	3	452.401A	-33.492	5.1566005659362375e-18
10039	4.19849e-10	Si	11	47.3133A	-33.493	5.144740713741942e-18
10040	6.68358e-10	Ca	13	29.7213A	-33.494	5.132908138450852e-18
10041	1.40078e-11	S	1	1418.10A	-33.495	5.121102777327745e-18
10042	2.36722e-11	Fe	8	839.146A	-33.5	5.062481998583557e-18
10043	2.30084e-12	Fe	2	8633.58A	-33.5	5.062481998583557e-18
10044	5.49877e-11	Na	6	361.253A	-33.504	5.016068884641196e-18
10045	4.06517e-10	Ar	11	48.8650A	-33.507	4.9815385093220646e-18
10046	2.47197e-11	Fe	8	803.589A	-33.508	4.970081288685076e-18
10047	1.2456e-10	Mg	5	159.477A	-33.51	4.947245839434636e-18
10048	4.44336e-11	Fe	3	447.059A	-33.512	4.9245153095430125e-18
10049	2.67096e-11	Ne	1	743.720A	-33.513000000000005	4.913189238626149e-18
10050	4.674789999999999e-16	He	1	4249.28m	-33.52	4.834632775514243e-18
10051	8.00056e-11	Fe	11	248.288A	-33.521	4.823513428689195e-18
10052	5.0930900000000005e-12	Fe	8	3900.28A	-33.523	4.801351397585036e-18
10053	9.94612e-12	Al	11	1997.21A	-33.525999999999996	4.7682991270500555e-18
10054	6.22644e-11	Mg	7	319.034A	-33.527	4.7573323433828134e-18
10055	1.22348e-11	B	2	1623.60A	-33.53	4.724583097885439e-18
10056	2.71388e-11	Ne	9	731.957A	-33.533	4.69205929660832e-18
10057	5.3172400000000005e-12	Ni	11	3735.86A	-33.535	4.6705012423785664e-18
10058	9.24385e-12	Ni	11	2148.94A	-33.54	4.6170384567523824e-18
10059	2.57306e-12	Fe	2	7720.18A	-33.541	4.60641956297306e-18
10060	1.36273e-12	N	1	1.45769m	-33.541	4.60641956297306e-18
10061	8.25542e-11	Fe	9	240.623A	-33.543	4.585254987577411e-18
10062	2.30757e-11	N	1	860.837A	-33.544000000000004	4.5747091937486135e-18
10063	4.3634200000000003e-13	V	9	4.55249m	-33.544000000000004	4.5747091937486135e-18
10064	5.2441900000000005e-12	Fe	2	3787.90A	-33.547	4.543217117170613e-18
10065	7.46892e-11	Cl	7	265.962A	-33.548	4.532768007760786e-18
10066	5.44591e-11	Fe	7	364.759A	-33.548	4.532768007760786e-18
10067	2.86258e-11	Ne	3	693.936A	-33.552	4.4912113408773586e-18
10068	3.32191e-11	Cl	7	597.982A	-33.553000000000004	4.480881841433867e-18
10069	6.05129e-11	Cr	13	328.268A	-33.554	4.470576099179913e-18
10070	2.47473e-11	Al	6	802.691A	-33.556999999999995	4.4398008697827e-18
10071	3.26071e-11	V	12	609.206A	-33.558	4.429589611141578e-18
10072	1.19484e-12	Cr	4	1.66253m	-33.558	4.429589611141578e-18
10073	3.1286599999999997e-12	Ni	4	6349.18A	-33.559	4.419401837743695e-18
10074	2.09667e-12	Fe	7	9474.28A	-33.559	4.419401837743695e-18
10075	1.42873e-12	N	1	1.39036m	-33.56	4.409237495574345e-18
10076	4.32861e-12	V	1	4589.11A	-33.56	4.409237495574345e-18
10077	2.88547e-11	Al	2	688.430A	-33.565	4.358765371327476e-18
10078	5.12232e-11	Al	8	387.802A	-33.566	4.3487404891609095e-18
10079	2.85889e-11	Fe	8	694.832A	-33.567	4.338738663583585e-18
10080	5.09033e-11	Fe	3	390.239A	-33.569	4.3188039702036005e-18
10081	1.33555e-11	Ca	7	1487.36A	-33.569	4.3188039702036005e-18
10082	4.1782300000000005e-12	Ni	4	4754.28A	-33.569	4.3188039702036005e-18
10083	2.99539e-11	S	5	663.167A	-33.57	4.308870996709252e-18
10084	1.19264e-11	Mg	6	1665.59A	-33.575	4.259547758274434e-18
10085	5.29789e-11	F	2	374.950A	-33.575	4.259547758274434e-18
10086	1.1724e-11	Ca	2	1694.34A	-33.576	4.24975107028564e-18
10087	3.10965e-12	Ne	9	6388.01A	-33.576	4.24975107028564e-18
10088	3.29245e-12	Ni	11	6033.33A	-33.578	4.230225237757752e-18
10089	7.99128e-11	Mg	6	248.577A	-33.58	4.2107891182812625e-18
10090	5.05672e-14	N	6	39.2833m	-33.59	4.1149398559801005e-18
10091	8.6964e-12	Al	1	2284.22A	-33.591	4.105475756937337e-18
10092	2.3148e-11	Fe	8	858.150A	-33.591	4.105475756937337e-18
10093	2.4102200000000002e-12	Fe	7	8241.76A	-33.592	4.096033424718349e-18
10094	1.6947e-10	Al	6	117.215A	-33.594	4.07721386061755e-18
10095	7.39851e-11	Fe	9	268.493A	-33.596	4.058480764559486e-18
10096	1.80485e-12	N	1	1.10062m	-33.596	4.058480764559486e-18
10097	3.37477e-11	Ni	11	588.616A	-33.596	4.058480764559486e-18
10098	7.3111e-10	Sc	13	27.1703A	-33.599000000000004	4.03054237949162e-18
10099	3.09996e-10	Na	10	64.0798A	-33.6	4.021272389258316e-18
10100	8.39478e-12	Li	1	2366.29A	-33.6	4.021272389258316e-18
10101	4.22695e-12	Ti	9	4699.48A	-33.601	4.012023719410916e-18
10102	1.72262e-12	N	1	1.15315m	-33.606	3.966098463660679e-18
10103	1.87336e-12	N	1	1.06036m	-33.606	3.966098463660679e-18
10104	9.29457e-13	Fe	2	2.13721m	-33.607	3.956976690320811e-18
10105	1.07794e-11	B	2	1842.82A	-33.613	3.902684934784297e-18
10106	1.0926700000000001e-10	Ca	13	181.798A	-33.614000000000004	3.893709008513568e-18
10107	6.85034e-13	Ni	4	2.89978m	-33.618	3.858011269752008e-18
10108	3.07196e-11	Si	9	646.638A	-33.619	3.849138090059729e-18
10109	2.02799e-12	Fe	2	9795.16A	-33.62	3.840285318114433e-18
10110	1.28931e-12	Cr	7	1.54070m	-33.623000000000005	3.813848979934671e-18
10111	1.52216e-10	K	12	130.501A	-33.624	3.805077370690422e-18
10112	4.23612e-11	Ar	2	468.931A	-33.626	3.787594628226991e-18
10113	2.15861e-11	O	1	920.243A	-33.629	3.761521010205144e-18
10114	3.36275e-12	Cr	7	5907.21A	-33.629	3.761521010205144e-18
10115	2.31959e-11	N	1	856.377A	-33.632	3.73562688170725e-18
10116	3.785830000000001e-12	Fe	1	5247.05A	-33.635	3.709911007136119e-18
10117	2.38264e-11	Fe	8	833.717A	-33.635	3.709911007136119e-18
10118	7.57231e-11	Na	2	262.330A	-33.635999999999996	3.701378448595718e-18
10119	1.12105e-11	B	4	1771.95A	-33.638000000000005	3.6843721594002875e-18
10120	1.27705e-11	Si	1	1555.49A	-33.638000000000005	3.6843721594002875e-18
10121	7.515e-11	Fe	9	264.331A	-33.638000000000005	3.6843721594002875e-18
10122	4.03574e-11	Fe	8	492.214A	-33.639	3.6758983385797246e-18
10123	6.53898e-12	S	4	3037.85A	-33.64	3.667444007006228e-18
10124	4.94684e-12	Mn	8	4015.58A	-33.643	3.64219750004306e-18
10125	5.70172e-12	Si	2	3483.94A	-33.644	3.6338206782473246e-18
10126	3.5703e-11	Si	2	556.381A	-33.644	3.6338206782473246e-18
10127	1.41348e-12	Fe	2	1.40535m	-33.644	3.6338206782473246e-18
10128	9.01844e-11	Ni	12	220.265A	-33.645	3.625463122607031e-18
10129	3.52085e-11	Mg	6	564.195A	-33.645	3.625463122607031e-18
10130	1.9568e-11	S	1	1015.15A	-33.646	3.617124788811367e-18
10131	2.50147e-11	Al	6	794.111A	-33.647	3.60880563265126e-18
10132	1.68805e-11	C	3	1176.77A	-33.647	3.60880563265126e-18
10133	9.38219e-12	Si	3	2117.25A	-33.648	3.6005056100193126e-18
10134	7.0854e-11	S	10	280.358A	-33.648	3.6005056100193126e-18
10135	1.6537700000000001e-12	Fe	10	1.20116m	-33.648	3.6005056100193126e-18
10136	4.44941e-12	Si	2	4464.52A	-33.649	3.592224676909748e-18
10137	1.8581e-12	N	1	1.06907m	-33.652	3.567495976172774e-18
10138	1.11331e-12	Fe	2	1.78427m	-33.652	3.567495976172774e-18
10139	1.0703e-11	Ni	11	1855.98A	-33.655	3.542937506614286e-18
10140	6.66795e-12	Si	2	2979.10A	-33.657	3.526659187421809e-18
10141	9.23046e-12	Cr	7	2152.05A	-33.659	3.510455660312184e-18
10142	8.67727e-12	Si	11	2289.25A	-33.665	3.46229040298387e-18
10143	9.15405e-13	Mn	11	2.17002m	-33.666	3.4543273560292396e-18
10144	2.37925e-11	Ar	5	834.903A	-33.668	3.4384561634970623e-18
10145	3.09049e-11	Si	2	642.760A	-33.67	3.422657892470704e-18
10146	4.07834e-12	Fe	2	4870.72A	-33.671	3.4147859977608056e-18
10147	4.086069999999999e-12	Ca	2	4861.51A	-33.671	3.4147859977608056e-18
10148	1.8821e-11	S	1	1055.44A	-33.671	3.4147859977608056e-18
10149	2.7440300000000004e-13	Fe	7	7.23916m	-33.673	3.3990964812672264e-18
10150	1.99818e-11	Si	3	994.125A	-33.675	3.3834790515539464e-18
10151	5.00815e-12	Fe	2	3966.43A	-33.676	3.375697265677607e-18
10152	5.67889e-11	Si	9	349.795A	-33.677	3.3679333774121854e-18
10153	3.70436e-11	Si	8	536.246A	-33.678000000000004	3.360187345594208e-18
10154	9.93076e-12	Mn	1	2000.30A	-33.68	3.3447486871205583e-18
10155	2.3839900000000002e-12	Fe	7	8332.43A	-33.681	3.3370559786106e-18
10156	3.3003699999999995e-10	Na	10	60.1885A	-33.681	3.3370559786106e-18
10157	1.94346e-11	Ni	13	1022.12A	-33.681	3.3370559786106e-18
10158	5.86941e-11	B	3	338.440A	-33.681999999999995	3.3293809628392466e-18
10159	5.70814e-12	Ni	1	3480.03A	-33.684	3.3140838468372107e-18
10160	1.88355e-11	Sc	11	1054.63A	-33.693000000000005	3.2461119387817286e-18
10161	9.30428e-12	Si	3	2134.98A	-33.694	3.2386460884976998e-18
10162	3.83445e-12	Fe	2	5180.53A	-33.698	3.208954002685547e-18
10163	1.7765900000000002e-12	Ne	9	1.11812m	-33.699	3.2015736132830254e-18
10164	5.75578e-12	Mn	8	3451.22A	-33.699	3.2015736132830254e-18
10165	3.17267e-12	Fe	2	6261.12A	-33.702	3.179534135552368e-18
10166	1.1793e-11	Si	3	1684.42A	-33.705	3.1576463765192363e-18
10167	9.09917e-11	Cl	7	218.311A	-33.705	3.1576463765192363e-18
10168	8.12093e-12	Si	2	2446.08A	-33.707	3.14313830926765e-18
10169	9.64757e-13	Ne	3	2.05901m	-33.708	3.135909291759463e-18
10170	1.31523e-11	Ni	11	1510.35A	-33.709	3.1286969005301196e-18
10171	1.0425899999999999e-13	Fe	2	19.0530m	-33.711	3.114321844038646e-18
10172	2.85101e-11	Ne	3	696.753A	-33.711	3.114321844038646e-18
10173	7.64283e-11	Na	2	259.910A	-33.714	3.0928830032626557e-18
10174	1.09886e-12	Ni	4	1.80773m	-33.714	3.0928830032626557e-18
10175	2.18689e-12	Fe	2	9083.42A	-33.716	3.07867249668209e-18
10176	3.53611e-11	F	6	561.760A	-33.718	3.064527281448486e-18
10177	4.85882e-12	Mn	8	4088.33A	-33.72	3.0504470575754035e-18
10178	1.63597e-11	S	1	1214.23A	-33.723	3.0294479277365484e-18
10179	8.945339999999999e-12	C	3	2220.65A	-33.726	3.008593354890707e-18
10180	3.6767e-12	Si	2	5402.80A	-33.727	3.001673782190584e-18
10181	2.8694599999999998e-12	N	1	6922.71A	-33.728	2.994770124065998e-18
10182	2.66484e-11	Cl	8	745.429A	-33.728	2.994770124065998e-18
10183	1.70423e-11	N	1	1165.59A	-33.729	2.987882343914538e-18
10184	1.60729e-11	Fe	8	1235.90A	-33.732	2.967313906535083e-18
10185	5.05086e-11	V	12	393.289A	-33.733000000000004	2.9604892739315693e-18
10186	8.0258e-11	Mg	6	247.507A	-33.734	2.953680337547527e-18
10187	3.59631e-11	S	11	552.356A	-33.734	2.953680337547527e-18
10188	1.97453e-11	N	3	1006.04A	-33.736	2.940109409119527e-18
10189	1.67693e-11	N	3	1184.57A	-33.736	2.940109409119527e-18
10190	2.32678e-11	N	1	853.730A	-33.736999999999995	2.9333473451238575e-18
10191	5.11549e-10	Ar	11	38.8320A	-33.738	2.9266008334437574e-18
10192	8.51025e-13	Mn	8	2.33418m	-33.738	2.9266008334437574e-18
10193	2.26926e-11	Ne	3	875.371A	-33.739000000000004	2.9198698383099422e-18
10194	6.17458e-13	B	3	3.21713m	-33.741	2.9064542550150753e-18
10195	4.54939e-11	Si	10	436.640A	-33.741	2.9064542550150753e-18
10196	3.3434099999999998e-12	Fe	2	5941.37A	-33.741	2.9064542550150753e-18
10197	9.44614e-12	Mn	8	2102.92A	-33.742	2.8997695957258877e-18
10198	1.51638e-10	Ne	7	130.999A	-33.744	2.8864463646567796e-18
10199	9.34673e-11	S	10	212.529A	-33.745	2.8798077222384617e-18
10200	2.14932e-11	S	5	924.222A	-33.746	2.873184348273963e-18
10201	1.17711e-12	Ti	3	1.68756m	-33.746	2.873184348273963e-18
10202	4.07788e-12	Fe	2	4871.28A	-33.746	2.873184348273963e-18
10203	1.38935e-11	Al	1	1429.77A	-33.748000000000005	2.8599832653215033e-18
10204	3.06908e-11	Si	9	647.245A	-33.749	2.8534054863427132e-18
10205	3.81402e-11	Mg	7	520.827A	-33.751	2.840295279006136e-18
10206	1.2776299999999999e-14	C	5	155.479m	-33.754	2.820742823835207e-18
10207	1.14936e-11	Ni	11	1728.31A	-33.759	2.7884540477336297e-18
10208	3.73444e-11	Sc	9	531.926A	-33.759	2.7884540477336297e-18
10209	6.11207e-12	Ni	11	3250.04A	-33.762	2.7692584650885795e-18
10210	5.05415e-12	Ti	9	3930.32A	-33.763000000000005	2.7628893473599915e-18
10211	1.93868e-11	S	1	1024.64A	-33.768	2.731262814527438e-18
10212	1.71969e-11	Cl	6	1155.12A	-33.768	2.731262814527438e-18
10213	4.54841e-11	Mg	8	436.734A	-33.77	2.7187138017913753e-18
10214	4.32568e-11	Si	8	459.222A	-33.771	2.7124609335625265e-18
10215	2.3206e-11	Fe	8	856.005A	-33.771	2.7124609335625265e-18
10216	6.40538e-12	K	1	3101.21A	-33.773	2.699998307622504e-18
10217	4.6819e-12	Mn	5	4242.82A	-33.774	2.6937884838357725e-18
10218	2.697e-11	O	1	736.540A	-33.774	2.6937884838357725e-18
10219	7.12731e-13	Mg	9	2.78709m	-33.774	2.6937884838357725e-18
10220	1.82581e-12	N	1	1.08798m	-33.774	2.6937884838357725e-18
10221	2.62101e-11	O	5	757.894A	-33.777	2.6752445743488e-18
10222	1.4117e-11	Si	11	1407.13A	-33.779	2.6629529420470603e-18
10223	1.17028e-12	Mg	3	1.69742m	-33.78	2.6568283202368224e-18
10224	5.52364e-12	Sc	8	3596.26A	-33.78	2.6568283202368224e-18
10225	1.0220099999999999e-13	Al	1	19.4366m	-33.782	2.6446213029367192e-18
10226	1.0044200000000001e-10	Cl	12	197.771A	-33.783	2.6385388427264196e-18
10227	1.82015e-12	N	1	1.09136m	-33.786	2.620375269093605e-18
10228	6.2402e-11	Ar	3	318.330A	-33.788000000000004	2.6083357383497248e-18
10229	2.9661799999999998e-12	Mn	8	6696.98A	-33.788000000000004	2.6083357383497248e-18
10230	2.31858e-11	N	1	856.751A	-33.79	2.596351524224939e-18
10231	3.77871e-12	Fe	2	5256.94A	-33.792	2.584422372562384e-18
10232	2.01397e-12	N	1	9863.33A	-33.792	2.584422372562384e-18
10233	3.35146e-11	Na	6	592.710A	-33.796	2.5607282458303808e-18
10234	5.30657e-11	Fe	6	374.337A	-33.799	2.5431003165789366e-18
10235	2.33e-12	Fe	2	8525.51A	-33.802	2.5255937371388985e-18
10236	5.25605e-11	Mg	9	377.935A	-33.802	2.5255937371388985e-18
10237	3.4762e-11	Sc	8	571.442A	-33.803000000000004	2.5197850327332924e-18
10238	7.07067e-11	Sc	10	280.941A	-33.803000000000004	2.5197850327332924e-18
10239	5.24655e-11	Fe	9	378.620A	-33.803000000000004	2.5197850327332924e-18
10240	2.42128e-12	Fe	1	8204.10A	-33.805	2.508207672144041e-18
10241	1.65653e-11	Mg	6	1199.16A	-33.805	2.508207672144041e-18
10242	8.16113e-12	Si	2	2434.03A	-33.806	2.502438954578341e-18
10243	5.950669999999999e-12	Fe	2	3338.19A	-33.811	2.4737937727384786e-18
10244	1.71842e-12	Fe	2	1.15597m	-33.811	2.4737937727384786e-18
10245	6.12588e-13	Be	3	3.24271m	-33.815	2.451113895106097e-18
10246	2.0525500000000002e-13	P	9	9.67792m	-33.815	2.451113895106097e-18
10247	8.36178e-11	Fe	9	237.563A	-33.815	2.451113895106097e-18
10248	2.8864899999999997e-10	Mg	9	68.8187A	-33.818000000000005	2.4342405457373695e-18
10249	2.53063e-12	Co	8	7849.60A	-33.818000000000005	2.4342405457373695e-18
10250	1.17343e-11	Ca	2	1692.85A	-33.818000000000005	2.4342405457373695e-18
10251	2.71868e-12	Fe	2	7306.65A	-33.821	2.4174833516887526e-18
10252	1.46918e-12	N	1	1.35208m	-33.821999999999996	2.4119232942698418e-18
10253	2.36138e-10	Mg	9	84.1221A	-33.825	2.395319731099626e-18
10254	1.89755e-11	Cl	8	1046.85A	-33.825	2.395319731099626e-18
10255	4.93134e-14	Ni	2	40.2821m	-33.83	2.367900732871387e-18
10256	3.8795099999999995e-12	Fe	2	5120.35A	-33.830999999999996	2.362454712311266e-18
10257	2.99954e-13	Fe	2	6.62249m	-33.832	2.357021217250816e-18
10258	2.39915e-11	Cl	8	827.979A	-33.833	2.3516002188822643e-18
10259	2.2542700000000002e-12	Fe	2	8811.94A	-33.835	2.3407955973204292e-18
10260	7.18705e-12	Zn	2	2763.92A	-33.836	2.3354119168421566e-18
10261	3.91675e-11	Ti	9	507.166A	-33.836999999999996	2.3300406184853836e-18
10262	6.21886e-11	Fe	9	319.423A	-33.841	2.3086786776929935e-18
10263	3.5948099999999997e-12	Zn	2	5525.88A	-33.842	2.30336886408008e-18
10264	4.50036e-12	Fe	7	4413.97A	-33.849000000000004	2.2665405429191802e-18
10265	4.08434e-12	Ca	2	4863.57A	-33.851	2.256126735068647e-18
10266	3.85853e-11	Fe	3	514.819A	-33.852	2.25093778756977e-18
10267	3.8538800000000005e-12	Fe	2	5154.41A	-33.853	2.245760774318932e-18
10268	2.84612e-11	Al	2	697.949A	-33.853	2.245760774318932e-18
10269	5.84232e-12	Na	2	3400.10A	-33.855	2.235442440832649e-18
10270	3.1562e-12	Fe	2	6293.80A	-33.858000000000004	2.2200537633121307e-18
10271	5.95164e-12	Ne	3	3337.64A	-33.858000000000004	2.2200537633121307e-18
10272	5.31231e-12	Ni	4	3739.32A	-33.861999999999995	2.1997001880691136e-18
10273	4.155219999999999e-12	Cl	8	4780.61A	-33.863	2.1946410180270127e-18
10274	1.82216e-12	N	1	1.09016m	-33.868	2.1695191700316456e-18
10275	7.16285e-12	Cr	11	2773.26A	-33.868	2.1695191700316456e-18
10276	9.92949e-12	Ni	11	2000.55A	-33.87	2.1595511348975114e-18
10277	1.6317e-10	Ca	13	121.741A	-33.87	2.1595511348975114e-18
10278	5.4426099999999996e-12	Fe	8	3649.80A	-33.871	2.154584305115291e-18
10279	5.89051e-12	Ti	9	3372.28A	-33.873000000000005	2.144684889452324e-18
10280	5.7731199999999995e-12	Cr	7	3440.85A	-33.875	2.134830957472827e-18
10281	5.99964e-12	Ni	1	3310.94A	-33.878	2.120134884532092e-18
10282	1.04774e-12	Fe	8	1.89594m	-33.878	2.120134884532092e-18
10283	4.50692e-12	Fe	7	4407.54A	-33.879	2.115258709610101e-18
10284	3.09974e-10	Na	10	64.0842A	-33.88	2.1103937495791865e-18
10285	3.48833e-11	Mg	6	569.454A	-33.883	2.0958659011943186e-18
10286	2.86425e-11	Ne	3	693.531A	-33.883	2.0958659011943186e-18
10287	9.60155e-12	Al	11	2068.88A	-33.885999999999996	2.0814380618143146e-18
10288	2.17945e-11	C	3	911.445A	-33.885999999999996	2.0814380618143146e-18
10289	7.73177e-11	Fe	11	256.920A	-33.89	2.0623553229612865e-18
10290	5.66213e-11	B	3	350.830A	-33.89	2.0623553229612865e-18
10291	7.25993e-11	S	10	273.618A	-33.89	2.0623553229612865e-18
10292	1.15232e-10	S	11	172.387A	-33.891	2.0576120373432694e-18
10293	4.22297e-12	Mn	8	4703.91A	-33.891999999999996	2.0528796609794446e-18
10294	3.1964e-12	Zn	2	6214.63A	-33.896	2.0340587471190456e-18
10295	5.75011e-12	Fe	10	3454.62A	-33.896	2.0340587471190456e-18
10296	6.61657e-11	O	5	300.223A	-33.896	2.0340587471190456e-18
10297	1.99658e-12	Fe	2	9949.26A	-33.900999999999996	2.0107750691785693e-18
10298	4.89658e-10	Ar	11	40.5680A	-33.900999999999996	2.0107750691785693e-18
10299	8.1263e-12	Si	2	2444.47A	-33.905	1.9923401725360687e-18
10300	2.85162e-11	Ne	3	696.602A	-33.906	1.9877579172954834e-18
10301	2.84462e-11	Ne	3	698.317A	-33.907	1.9831862009495003e-18
10302	2.91255e-11	Al	2	682.031A	-33.908	1.9786249992593017e-18
10303	1.80665e-12	Fe	2	1.09952m	-33.913000000000004	1.9559758661833545e-18
10304	1.46575e-12	Fe	1	1.35524m	-33.913000000000004	1.9559758661833545e-18
10305	2.79338e-12	Fe	2	7111.26A	-33.913000000000004	1.9559758661833545e-18
10306	5.69857e-12	Si	2	3485.86A	-33.915	1.946988973407777e-18
10307	3.19387e-12	Fe	2	6219.56A	-33.916	1.9425110230307574e-18
10308	5.7614199999999995e-12	Ne	3	3447.84A	-33.918	1.9335859955898617e-18
10309	4.40366e-12	K	4	4510.90A	-33.92	1.9247019749251833e-18
10310	8.58428e-12	Mg	5	2314.05A	-33.92	1.9247019749251833e-18
10311	7.38506e-11	Mg	6	268.982A	-33.92	1.9247019749251833e-18
10312	8.11237e-11	Si	10	244.866A	-33.921	1.9202752832222602e-18
10313	1.47765e-11	P	3	1344.33A	-33.923	1.9114524197256644e-18
10314	7.61408e-12	Si	2	2608.91A	-33.927	1.8939281186067765e-18
10315	6.560119999999999e-12	S	4	3028.06A	-33.927	1.8939281186067765e-18
10316	2.16395e-11	O	1	917.970A	-33.929	1.88522630933556e-18
10317	8.93014e-12	Al	1	2224.43A	-33.93	1.880890409144055e-18
10318	1.69118e-11	S	1	1174.59A	-33.931	1.8765644812462623e-18
10319	4.93851e-12	Sc	1	4022.36A	-33.931999999999995	1.8722485027065422e-18
10320	1.44976e-12	Fe	2	1.37019m	-33.933	1.867942450641977e-18
10321	7.43825e-11	Fe	9	267.058A	-33.934	1.863646302222367e-18
10322	1.96179e-11	S	1	1012.57A	-33.934	1.863646302222367e-18
10323	7.73951e-12	Fe	8	2566.63A	-33.936	1.855083625259275e-18
10324	3.69091e-10	Ar	11	53.8200A	-33.937	1.8508170513173617e-18
10325	2.3615e-12	Fe	2	8411.78A	-33.939	1.8423133194078704e-18
10326	1.37314e-10	F	6	144.665A	-33.942	1.829630923723598e-18
10327	1.69702e-11	S	1	1170.55A	-33.944	1.8212245332283374e-18
10328	5.07959e-12	Sc	1	3910.64A	-33.945	1.8170358330371216e-18
10329	2.8603e-12	Fe	2	6944.88A	-33.946	1.8128567665890123e-18
10330	5.90464e-12	Fe	2	3364.21A	-33.946	1.8128567665890123e-18
10331	4.3334300000000004e-12	Fe	2	4584.00A	-33.946999999999996	1.808687311727015e-18
10332	1.53066e-10	K	12	129.777A	-33.951	1.7921051667813294e-18
10333	7.1076e-12	Mg	9	2794.82A	-33.951	1.7921051667813294e-18
10334	7.94099e-12	Cr	7	2501.51A	-33.954	1.779768401588612e-18
10335	5.20681e-11	Fe	6	381.509A	-33.954	1.779768401588612e-18
10336	1.0010399999999999e-10	Si	8	198.439A	-33.959	1.7593955611630456e-18
10337	4.25746e-12	Fe	2	4665.80A	-33.959	1.7593955611630456e-18
10338	3.04687e-11	Ar	7	651.963A	-33.961	1.7513118728459443e-18
10339	1.50639e-11	P	1	1318.68A	-33.961	1.7513118728459443e-18
10340	2.32611e-11	N	1	853.978A	-33.965	1.7352557490857225e-18
10341	3.81196e-11	Mg	7	521.109A	-33.967	1.7272829731303287e-18
10342	3.16322e-12	Fe	2	6279.83A	-33.968	1.7233103325317198e-18
10343	3.38405e-12	Fe	2	5870.02A	-33.972	1.7075109284362146e-18
10344	5.41813e-11	F	2	366.629A	-33.976	1.6918563741481182e-18
10345	5.95112e-12	Ni	11	3337.94A	-33.977	1.6879652124661801e-18
10346	1.50623e-11	N	1	1318.82A	-33.979	1.6802097167897476e-18
10347	1.98726e-11	Si	8	999.592A	-33.984	1.6609765152051541e-18
10348	3.8207e-12	Fe	2	5199.17A	-33.985	1.6571563752279531e-18
10349	5.05624e-11	S	4	392.870A	-33.986999999999995	1.649542433300542e-18
10350	4.9872e-11	Fe	6	398.309A	-33.988	1.6457485909819427e-18
10351	1.2223e-12	Fe	2	1.62516m	-33.99	1.6381870630620589e-18
10352	3.47767e-11	Si	2	571.200A	-33.992	1.6306602772071785e-18
10353	1.58562e-12	Ni	11	1.25279m	-33.993	1.6269098626424866e-18
10354	1.59963e-11	Ar	10	1241.81A	-33.996	1.61571029392455e-18
10355	5.16239e-12	Mg	1	3847.92A	-33.998000000000005	1.608286779443116e-18
10356	4.50839e-11	Si	10	440.611A	-33.999	1.6045878224953742e-18
10357	2.00999e-12	Fe	2	9882.85A	-34.004	1.5862202575766577e-18
10358	1.81571e-13	Sc	7	10.9403m	-34.005	1.5825720522208408e-18
10359	3.1889e-12	Fe	2	6229.26A	-34.007	1.5753007941297654e-18
10360	2.1557e-12	Fe	2	9214.84A	-34.012	1.5572684750525036e-18
10361	1.32695e-11	Al	6	1497.01A	-34.013000000000005	1.5536868569487162e-18
10362	4.2729e-12	Fe	2	4648.94A	-34.014	1.5501134763380048e-18
10363	2.03012e-11	Si	10	978.485A	-34.016999999999996	1.5394425702248607e-18
10364	1.71897e-12	N	1	1.15560m	-34.021	1.5253288759066025e-18
10365	1.04955e-12	Ni	4	1.89267m	-34.022	1.5218207168424089e-18
10366	4.50023e-11	Si	10	441.410A	-34.023	1.5183206263201385e-18
10367	4.57923e-11	Si	10	433.795A	-34.024	1.5148285857827095e-18
10368	7.59745e-11	S	10	261.462A	-34.024	1.5148285857827095e-18
10369	1.13119e-12	Ni	4	1.75606m	-34.025	1.5113445767156455e-18
10370	5.71597e-12	Fe	2	3475.25A	-34.025999999999996	1.5078685806470775e-18
10371	1.58514e-11	Si	10	1253.17A	-34.027	1.5044005791475956e-18
10372	5.92261e-11	F	2	335.401A	-34.027	1.5044005791475956e-18
10373	5.8382e-12	Fe	2	3402.50A	-34.028	1.5009405538302503e-18
10374	6.503959999999999e-10	Ca	13	30.5421A	-34.028	1.5009405538302503e-18
10375	1.30148e-12	Ni	11	1.52630m	-34.031	1.4906081517346256e-18
10376	2.0633e-11	Cl	6	962.751A	-34.031	1.4906081517346256e-18
10377	2.06111e-12	Fe	7	9637.77A	-34.035	1.4769421740562403e-18
10378	5.01462e-11	Fe	3	396.131A	-34.035	1.4769421740562403e-18
10379	3.24937e-12	Fe	2	6113.32A	-34.036	1.4735453013181153e-18
10380	5.17948e-11	V	12	383.522A	-34.036	1.4735453013181153e-18
10381	2.10912e-11	Si	10	941.834A	-34.039	1.4634014868142804e-18
10382	6.53902e-11	He	1	303.784A	-34.041	1.4566777677352296e-18
10383	6.86445e-11	S	10	289.382A	-34.043	1.4499849413391687e-18
10384	2.46069e-12	Fe	7	8072.72A	-34.043	1.4499849413391687e-18
10385	9.34214e-13	Zn	2	2.12633m	-34.049	1.4300904021169955e-18
10386	5.24727e-11	Ca	9	378.567A	-34.051	1.4235197335696728e-18
10387	8.56392e-13	Sc	10	2.31955m	-34.051	1.4235197335696728e-18
10388	5.645030000000001e-16	He	1	3518.93m	-34.052	1.4202457290351343e-18
10389	1.30772e-11	F	6	1519.02A	-34.052	1.4202457290351343e-18
10390	2.33143e-11	N	1	852.028A	-34.053000000000004	1.4169792545020467e-18
10391	1.65743e-11	Mg	6	1198.51A	-34.056999999999995	1.4039883106109969e-18
10392	8.58846e-12	Mg	5	2312.92A	-34.064	1.3815400900000173e-18
10393	1.32353e-12	Fe	2	1.50087m	-34.066	1.3751924898743257e-18
10394	2.48373e-13	Co	12	7.99782m	-34.067	1.372029634915918e-18
10395	4.25454e-11	Si	8	466.900A	-34.068000000000005	1.3688740543220309e-18
10396	4.34595e-12	Ti	3	4570.80A	-34.069	1.365725731362135e-18
10397	3.81722e-12	Mn	8	5203.91A	-34.07	1.3625846493441125e-18
10398	6.00366e-12	S	2	3308.73A	-34.071	1.3594507916142598e-18
10399	4.03346e-12	Fe	2	4924.92A	-34.073	1.3532046825956485e-18
10400	1.13161e-11	Ca	2	1755.41A	-34.075	1.3469872718411544e-18
10401	4.70966e-11	F	2	421.781A	-34.084	1.3193605432413944e-18
10402	1.68304e-11	S	1	1180.27A	-34.086	1.3132986321823517e-18
10403	1.15016e-11	O	1	1727.11A	-34.086	1.3132986321823517e-18
10404	8.27805e-12	Ni	11	2399.65A	-34.089	1.304257947989554e-18
10405	3.3872099999999997e-12	Fe	2	5864.54A	-34.089	1.304257947989554e-18
10406	2.7856e-12	Fe	2	7131.12A	-34.093	1.2923004392483254e-18
10407	6.15782e-11	Ar	12	322.589A	-34.095	1.2863628580735548e-18
10408	1.95423e-12	N	1	1.01648m	-34.095	1.2863628580735548e-18
10409	7.52388e-11	Fe	7	264.019A	-34.096	1.2834043055989544e-18
10410	4.8262e-12	Si	1	4115.96A	-34.097	1.2804525576062026e-18
10411	1.17522e-11	B	1	1690.27A	-34.099000000000004	1.274569412502825e-18
10412	3.34966e-11	Na	6	593.029A	-34.099000000000004	1.274569412502825e-18
10413	5.0588e-12	Ni	4	3926.71A	-34.099000000000004	1.274569412502825e-18
10414	3.4041e-12	Fe	2	5835.45A	-34.1	1.2716379842003496e-18
10415	1.5913799999999998e-12	Fe	9	1.24825m	-34.1	1.2716379842003496e-18
10416	4.34209e-12	Fe	2	4574.86A	-34.105	1.2570816645645803e-18
10417	8.18263e-11	Si	10	242.764A	-34.108000000000004	1.248427975254765e-18
10418	2.8854700000000002e-12	N	1	6884.31A	-34.108000000000004	1.248427975254765e-18
10419	5.1543e-12	Mg	1	3853.96A	-34.108000000000004	1.248427975254765e-18
10420	1.01275e-11	Mn	8	1961.44A	-34.11	1.2426919697418046e-18
10421	3.84502e-12	Fe	1	5166.28A	-34.111999999999995	1.2369823187802454e-18
10422	3.9478e-11	V	12	503.178A	-34.113	1.2341373383944072e-18
10423	2.86722e-11	Be	3	692.813A	-34.118	1.2200102851014617e-18
10424	1.66182e-11	S	1	1195.34A	-34.123000000000005	1.2060449428503373e-18
10425	1.4523e-11	B	1	1367.79A	-34.126	1.197742587861597e-18
10426	1.28692e-11	F	6	1543.57A	-34.126999999999995	1.1949878563525118e-18
10427	3.47119e-11	Mg	6	572.267A	-34.129	1.1894973858825722e-18
10428	2.70994e-12	Fe	2	7330.22A	-34.13	1.1867616178117892e-18
10429	2.61643e-11	C	1	759.221A	-34.131	1.1840321418329853e-18
10430	2.8088099999999997e-10	Mg	9	70.7220A	-34.133	1.1785920082988784e-18
10431	3.24464e-12	B	2	6122.24A	-34.134	1.1758813219005486e-18
10432	5.75715e-12	Fe	2	3450.40A	-34.135	1.1731768699079321e-18
10433	6.54746e-12	K	1	3033.92A	-34.137	1.1677866118178566e-18
10434	1.0087299999999998e-10	Si	8	196.925A	-34.146	1.1438352913699453e-18
10435	5.19734e-12	Ni	4	3822.04A	-34.146	1.1438352913699453e-18
10436	4.48424e-12	Si	2	4429.84A	-34.15	1.1333485463850742e-18
10437	1.99494e-12	Fe	2	9957.42A	-34.154	1.1229579444561013e-18
10438	3.86709e-12	Fe	2	5136.80A	-34.156	1.1177984213695504e-18
10439	2.13678e-12	Fe	2	9296.44A	-34.158	1.112662604138229e-18
10440	1.80472e-11	Cl	1	1100.70A	-34.16	1.1075503838436626e-18
10441	1.03826e-13	Ni	2	19.1324m	-34.161	1.1050030886475035e-18
10442	5.09372e-12	Ni	4	3899.80A	-34.161	1.1050030886475035e-18
10443	1.02725e-11	Si	9	1933.75A	-34.162	1.1024616520677387e-18
10444	3.6558e-11	F	2	543.369A	-34.166	1.0923542228879768e-18
10445	4.54109e-12	Mn	8	4374.38A	-34.168	1.0873353111295032e-18
10446	4.09108e-12	Fe	2	4855.55A	-34.169000000000004	1.0848345093104094e-18
10447	3.58223e-12	Fe	2	5545.27A	-34.17	1.0823394591759097e-18
10448	1.28154e-11	Li	2	1550.04A	-34.171	1.0798501474974787e-18
10449	8.18266e-12	Si	2	2427.63A	-34.173	1.0748886867468296e-18
10450	3.88084e-10	Ar	11	51.1860A	-34.177	1.0650340480325993e-18
10451	1.17361e-11	Ca	2	1692.60A	-34.181	1.055269757189163e-18
10452	6.798e-11	Si	10	292.210A	-34.183	1.0504212330733174e-18
10453	5.33701e-11	Fe	6	372.202A	-34.184	1.0480053312778196e-18
10454	1.17223e-11	Ca	2	1694.59A	-34.184	1.0480053312778196e-18
10455	1.0619799999999999e-10	P	8	187.051A	-34.185	1.0455949859022452e-18
10456	6.976460000000001e-12	Ni	11	2847.35A	-34.186	1.0431901841672176e-18
10457	1.97135e-11	Cl	1	1007.66A	-34.19	1.0336261590714537e-18
10458	6.3157e-11	Ni	11	314.525A	-34.191	1.0312488848742386e-18
10459	1.27581e-11	B	2	1557.01A	-34.192	1.0288770782559704e-18
10460	1.6404700000000002e-10	Ca	13	121.090A	-34.193000000000005	1.0265107266415324e-18
10461	9.0737e-12	Al	1	2189.23A	-34.193000000000005	1.0265107266415324e-18
10462	1.37181e-12	S	10	1.44804m	-34.196999999999996	1.0170996197315396e-18
10463	4.05512e-12	Fe	2	4898.61A	-34.196999999999996	1.0170996197315396e-18
10464	4.3157800000000004e-12	Fe	2	4602.75A	-34.198	1.0147603555200407e-18
10465	1.58532e-11	Si	10	1253.03A	-34.201	1.0077747943682844e-18
10466	7.97414e-11	Mg	6	249.111A	-34.202	1.0054569766600032e-18
10467	1.4513e-11	Co	12	1368.74A	-34.204	1.0008373214812493e-18
10468	2.13229e-12	Fe	2	9316.01A	-34.211999999999996	9.825699816618575e-19
10469	5.15296e-12	Mg	1	3854.96A	-34.217	9.713225960888352e-19
10470	1.3248900000000002e-10	F	6	149.933A	-34.218	9.690886161101083e-19
10471	1.86259e-12	N	1	1.06650m	-34.221	9.624174570009975e-19
10472	4.65354e-12	Fe	2	4268.67A	-34.222	9.602039582738242e-19
10473	1.7799799999999999e-12	Fe	2	1.11599m	-34.223	9.579955504524679e-19
10474	2.4607400000000003e-12	Ne	9	8072.57A	-34.225	9.535939607190392e-19
10475	6.90604e-11	O	5	287.639A	-34.225	9.535939607190392e-19
10476	5.74782e-12	Fe	2	3456.00A	-34.226	9.514007554701919e-19
10477	9.41551e-13	Ca	9	2.10976m	-34.228	9.470294660673591e-19
10478	3.1177099999999996e-10	Na	10	63.7148A	-34.233000000000004	9.361889094121907e-19
10479	3.7633699999999995e-12	Fe	2	5278.37A	-34.233000000000004	9.361889094121907e-19
10480	2.61962e-11	Fe	11	758.295A	-34.234	9.340357346705143e-19
10481	1.0507999999999999e-13	Al	1	18.9041m	-34.235	9.318875120933226e-19
10482	4.9488300000000004e-12	Mn	8	4013.97A	-34.236999999999995	9.276058778999397e-19
10483	1.98765e-11	Si	8	999.392A	-34.236999999999995	9.276058778999397e-19
10484	3.83404e-11	Ni	11	518.108A	-34.244	9.127744856228365e-19
10485	2.58308e-14	N	6	76.9021m	-34.245	9.106751625615071e-19
10486	2.24295e-11	Fe	8	885.639A	-34.245	9.106751625615071e-19
10487	2.64667e-12	F	8	7505.44A	-34.247	9.064909902612016e-19
10488	9.39124e-11	Cl	10	211.521A	-34.249	9.023260424863453e-19
10489	6.47848e-11	Na	4	306.622A	-34.251999999999995	8.961144737013533e-19
10490	2.36328e-12	Fe	2	8405.47A	-34.251999999999995	8.961144737013533e-19
10491	9.06552e-11	Cl	7	219.121A	-34.253	8.940534676041442e-19
10492	6.62191e-11	O	5	299.981A	-34.254	8.919972016894343e-19
10493	2.51567e-12	Fe	2	7896.29A	-34.255	8.89945665055078e-19
10494	4.857e-11	Fe	6	408.986A	-34.255	8.89945665055078e-19
10495	5.359530000000001e-12	Ni	13	3706.38A	-34.257	8.858567361443415e-19
10496	7.676329999999999e-13	Fe	9	2.58775m	-34.258	8.838193221888387e-19
10497	1.00951e-11	Fe	10	1967.73A	-34.259	8.81786594155415e-19
10498	9.19782e-11	S	11	215.969A	-34.260999999999996	8.777351527702617e-19
10499	1.35593e-11	Fe	8	1465.01A	-34.260999999999996	8.777351527702617e-19
10500	2.45449e-11	Fe	8	809.312A	-34.260999999999996	8.777351527702617e-19
10501	1.13282e-11	Ca	2	1753.54A	-34.264	8.716928664793323e-19
10502	3.8564300000000005e-10	Ar	11	51.5100A	-34.265	8.69688028520099e-19
10503	8.45861e-11	Cl	11	234.843A	-34.269	8.617146807485308e-19
10504	1.9145200000000002e-12	N	1	1.03757m	-34.272	8.557826786112872e-19
10505	2.10895e-11	Si	10	941.914A	-34.274	8.518507143652712e-19
10506	1.80015e-12	Fe	2	1.10349m	-34.274	8.518507143652712e-19
10507	3.87846e-12	Sc	8	5121.73A	-34.277	8.459866152949876e-19
10508	1.0471400000000001e-13	Fe	6	18.9702m	-34.279	8.42099659871508e-19
10509	6.2777699999999994e-12	Fe	2	3164.25A	-34.282	8.363026865882178e-19
10510	6.1564e-12	Ti	3	3226.64A	-34.282	8.363026865882178e-19
10511	5.105359999999999e-10	Ar	11	38.9090A	-34.282	8.363026865882178e-19
10512	1.9271e-12	N	1	1.03080m	-34.282	8.363026865882178e-19
10513	6.39805e-12	Ni	1	3104.77A	-34.283	8.343792437840286e-19
10514	3.07323e-11	Si	9	646.371A	-34.283	8.343792437840286e-19
10515	4.21734e-11	Si	8	471.019A	-34.283	8.343792437840286e-19
10516	4.3713699999999994e-14	O	7	45.4422m	-34.284	8.324602247755435e-19
10517	9.373019999999999e-12	Cl	11	2119.32A	-34.289	8.229311313806696e-19
10518	2.46075e-11	O	1	807.252A	-34.291	8.191501062835485e-19
10519	4.88382e-11	S	3	406.741A	-34.292	8.172661133193387e-19
10520	9.74761e-11	Cl	10	203.788A	-34.294000000000004	8.135111166158921e-19
10521	1.22409e-11	S	11	1622.80A	-34.295	8.116400929680366e-19
10522	8.04571e-11	S	11	246.895A	-34.295	8.116400929680366e-19
10523	2.06993e-12	Fe	2	9596.68A	-34.301	8.005039734101825e-19
10524	5.66616e-12	Fe	2	3505.80A	-34.301	8.005039734101825e-19
10525	1.4192400000000002e-10	Al	6	139.966A	-34.302	7.9866286536155095e-19
10526	6.94993e-11	S	11	285.823A	-34.303000000000004	7.968259917439139e-19
10527	8.250110000000001e-12	Ti	3	2407.78A	-34.305	7.931649088684035e-19
10528	1.54018e-12	Fe	2	1.28975m	-34.311	7.8228227833945455e-19
10529	4.64728e-11	Mg	7	427.443A	-34.312	7.804830790265303e-19
10530	6.54351e-12	Ni	1	3035.75A	-34.314	7.768970850142038e-19
10531	4.08846e-11	Na	6	485.867A	-34.319	7.680040176207417e-19
10532	1.69223e-11	Ne	3	1173.87A	-34.321	7.64475359687432e-19
10533	1.47467e-11	Si	8	1347.04A	-34.321	7.64475359687432e-19
10534	1.90743e-12	N	1	1.04142m	-34.321999999999996	7.627171151509244e-19
10535	1.74783e-11	Cl	8	1136.52A	-34.323	7.609629144646227e-19
10536	1.73423e-12	N	1	1.14543m	-34.324	7.592127483279543e-19
10537	2.6081599999999997e-12	Fe	2	7616.28A	-34.329	7.505221118625944e-19
10538	4.35353e-11	Fe	8	456.284A	-34.333	7.436412837818456e-19
10539	4.44962e-11	Ar	2	446.431A	-34.334	7.419309562902246e-19
10540	4.13494e-12	Mn	8	4804.05A	-34.335	7.402245624426891e-19
10541	7.539010000000001e-12	Mg	9	2634.89A	-34.335	7.402245624426891e-19
10542	3.85647e-12	Fe	2	5150.94A	-34.335	7.402245624426891e-19
10543	1.83969e-11	Cr	2	1079.77A	-34.336999999999996	7.368235395121242e-19
10544	6.86884e-11	Si	10	289.197A	-34.339	7.334381428624912e-19
10545	2.45995e-12	Fe	1	8075.15A	-34.34	7.317512819437944e-19
10546	4.09324e-11	Fe	8	485.299A	-34.341	7.3006830069756285e-19
10547	1.82578e-12	Fe	2	1.08800m	-34.343	7.267139415509736e-19
10548	3.9723e-12	Fe	2	5000.74A	-34.343	7.267139415509736e-19
10549	5.85644e-13	Fe	2	3.39190m	-34.345	7.233749942847278e-19
10550	6.7262300000000005e-12	Ne	3	2953.28A	-34.345	7.233749942847278e-19
10551	5.16637e-12	Mg	1	3844.95A	-34.349000000000004	7.167430524739233e-19
10552	5.57077e-12	Co	1	3565.84A	-34.351	7.134499172816207e-19
10553	2.75248e-11	Cl	8	721.693A	-34.352	7.118090280060722e-19
10554	3.97996e-12	Fe	2	4991.13A	-34.352	7.118090280060722e-19
10555	6.625e-11	O	5	299.841A	-34.352	7.118090280060722e-19
10556	1.96147e-12	Fe	2	1.01273m	-34.357	7.036610174401462e-19
10557	2.8052400000000003e-12	Cl	7	7081.20A	-34.368	6.860622004698116e-19
10558	6.51713e-10	Sc	12	30.4804A	-34.371	6.813393815015496e-19
10559	4.62839e-11	Si	10	429.187A	-34.376999999999995	6.719910547276461e-19
10560	3.84882e-12	Fe	2	5161.18A	-34.379	6.689035362876616e-19
10561	3.50967e-11	Mg	6	565.993A	-34.38	6.673651008453242e-19
10562	3.68223e-12	Mn	1	5394.68A	-34.382	6.642988367327909e-19
10563	4.52846e-12	Fe	2	4386.58A	-34.383	6.627709918055462e-19
10564	9.9116e-12	Ni	11	2004.16A	-34.384	6.61246660824134e-19
10565	1.94862e-11	Si	1	1019.41A	-34.385	6.597258357066923e-19
10566	9.28865e-12	Zn	1	2138.57A	-34.385999999999996	6.582085083899577e-19
10567	2.8639e-11	Cl	8	693.616A	-34.385999999999996	6.582085083899577e-19
10568	1.41803e-12	Si	2	1.40084m	-34.385999999999996	6.582085083899577e-19
10569	2.09012e-12	Fe	7	9504.00A	-34.389	6.53677432889261e-19
10570	1.22283e-12	B	1	1.62447m	-34.39	6.52174016512982e-19
10571	2.5587200000000002e-12	Fe	2	7763.45A	-34.39	6.52174016512982e-19
10572	3.48274e-11	Ne	1	570.369A	-34.393	6.476844821621813e-19
10573	9.50648e-12	B	1	2089.57A	-34.395	6.447086422787501e-19
10574	1.91129e-12	N	1	1.03932m	-34.400999999999996	6.358629080886917e-19
10575	1.67749e-11	S	1	1184.18A	-34.400999999999996	6.358629080886917e-19
10576	2.24428e-12	Fe	2	8851.15A	-34.403	6.329413834043763e-19
10577	3.36759e-12	Fe	2	5898.72A	-34.406	6.285842455686332e-19
10578	1.5970799999999999e-12	Fe	2	1.24380m	-34.406	6.285842455686332e-19
10579	9.16824e-12	Al	1	2166.66A	-34.407	6.271385419216802e-19
10580	4.12276e-12	Fe	2	4818.24A	-34.407	6.271385419216802e-19
10581	3.15385e-12	Ca	2	6298.48A	-34.42	6.086442057787866e-19
10582	1.73207e-10	Al	6	114.686A	-34.42	6.086442057787866e-19
10583	1.59303e-12	N	1	1.24696m	-34.421	6.07244362950726e-19
10584	6.80218e-12	Al	2	2920.31A	-34.423	6.044543285373262e-19
10585	6.64068e-12	K	1	2991.33A	-34.424	6.030641221595122e-19
10586	1.82137e-11	Cl	1	1090.63A	-34.427	5.989126579434939e-19
10587	2.4907599999999998e-12	Fe	2	7975.25A	-34.428000000000004	5.975351970543522e-19
10588	9.26314e-13	Mg	3	2.14446m	-34.43	5.947897722061208e-19
10589	1.98756e-11	Ar	7	999.440A	-34.434	5.893367067973198e-19
10590	1.29129e-11	B	2	1538.34A	-34.435	5.879812699846529e-19
10591	5.3666e-11	Fe	6	370.150A	-34.437	5.852797414439606e-19
10592	1.67427e-11	Ne	3	1186.46A	-34.44	5.812507040436519e-19
10593	2.23557e-12	Fe	2	8885.62A	-34.445	5.745971822538731e-19
10594	1.4844399999999999e-12	N	1	1.33818m	-34.454	5.628121856617252e-19
10595	1.1859e-12	Al	1	1.67505m	-34.457	5.589378138275214e-19
10596	1.05114e-10	Ca	4	188.980A	-34.46	5.550901129814234e-19
10597	4.21465e-12	Fe	2	4713.19A	-34.463	5.512688995216407e-19
10598	6.58957e-12	V	10	3014.53A	-34.463	5.512688995216407e-19
10599	1.81948e-12	Fe	2	1.09177m	-34.464	5.500010162361326e-19
10600	2.85153e-11	S	5	696.624A	-34.465	5.487360490012527e-19
10601	3.4044e-12	Fe	2	5834.94A	-34.465	5.487360490012527e-19
10602	1.03219e-10	Ar	12	192.450A	-34.468	5.449585766102397e-19
10603	9.97317e-11	Si	8	199.179A	-34.47	5.424547193900156e-19
10604	6.4373e-11	Fe	9	308.584A	-34.474000000000004	5.374814646294636e-19
10605	5.32306e-11	V	12	373.177A	-34.479	5.313289651802058e-19
10606	7.214739999999999e-13	Al	10	2.75332m	-34.486999999999995	5.216311186326093e-19
10607	4.64959e-12	Ni	11	4272.30A	-34.491	5.168487757913325e-19
10608	7.817369999999999e-13	Cr	7	2.54107m	-34.491	5.168487757913325e-19
10609	3.00426e-10	Na	10	66.1209A	-34.494	5.132908138450851e-19
10610	9.31997e-13	Ni	4	2.13139m	-34.498000000000005	5.085849353777115e-19
10611	1.69612e-11	Cl	1	1171.17A	-34.5	5.062481998583556e-19
10612	9.38508e-13	Ne	9	2.11660m	-34.5	5.062481998583556e-19
10613	1.47428e-11	Si	8	1347.40A	-34.501	5.05083861308737e-19
10614	2.54658e-11	Cl	8	780.043A	-34.501999999999995	5.039222006634712e-19
10615	1.67121e-11	S	1	1188.63A	-34.504	5.016068884641197e-19
10616	2.30969e-12	Fe	2	8600.50A	-34.505	5.004532246344791e-19
10617	4.3788e-11	Ar	2	453.651A	-34.508	4.970081288685075e-19
10618	8.01904e-13	Fe	2	2.47716m	-34.508	4.970081288685075e-19
10619	4.23411e-12	Fe	2	4691.53A	-34.51	4.947245839434636e-19
10620	1.87785e-12	N	1	1.05783m	-34.510999999999996	4.935867489749825e-19
10621	6.0725300000000006e-12	Sc	1	3271.20A	-34.510999999999996	4.935867489749825e-19
10622	4.86875e-12	Fe	2	4079.99A	-34.510999999999996	4.935867489749825e-19
10623	4.52143e-12	Sc	8	4393.40A	-34.512	4.924515309543012e-19
10624	4.5962099999999995e-12	Fe	2	4321.92A	-34.512	4.924515309543012e-19
10625	2.81338e-12	Cl	7	7060.70A	-34.514	4.9018892169496175e-19
10626	2.7458599999999998e-12	Ca	2	7234.34A	-34.514	4.9018892169496175e-19
10627	1.6281299999999998e-12	Fe	2	1.22008m	-34.515	4.890615184601747e-19
10628	1.01574e-10	Ar	11	195.566A	-34.516999999999996	4.868144848934268e-19
10629	4.95676e-11	Fe	6	400.755A	-34.521	4.8235134286891945e-19
10630	5.7768300000000005e-12	Co	1	3438.64A	-34.525999999999996	4.768299127050056e-19
10631	4.10944e-12	Fe	2	4833.87A	-34.528	4.746390782618155e-19
10632	4.10367e-12	Fe	2	4840.66A	-34.529	4.735474386744861e-19
10633	3.1756e-12	Fe	2	6255.35A	-34.53	4.724583097885438e-19
10634	3.37652e-11	Ne	1	588.311A	-34.534	4.68126785968535e-19
10635	1.87784e-11	Mg	9	1057.83A	-34.535	4.670501242378566e-19
10636	1.52501e-13	Fe	6	13.0258m	-34.537	4.649042238410636e-19
10637	6.44622e-10	Sc	12	30.8157A	-34.537	4.649042238410636e-19
10638	5.75524e-12	Ne	3	3451.54A	-34.539	4.627681829609991e-19
10639	4.74835e-12	Cu	14	4183.45A	-34.54	4.617038456752382e-19
10640	1.68065e-11	Ne	3	1181.95A	-34.541	4.606419562973059e-19
10641	5.55538e-12	Fe	2	3575.72A	-34.542	4.595825091971629e-19
10642	1.1304200000000001e-10	Cl	12	175.727A	-34.543	4.585254987577411e-19
10643	3.955719999999999e-10	Ar	11	50.2170A	-34.546	4.553690314265255e-19
10644	8.04294e-11	Mg	6	246.980A	-34.547	4.543217117170612e-19
10645	5.99017e-12	Fe	2	3316.18A	-34.549	4.522342930635789e-19
10646	5.46026e-11	F	2	363.800A	-34.551	4.50156465227622e-19
10647	3.6365e-12	Si	2	5462.52A	-34.551	4.50156465227622e-19
10648	1.3478e-11	Al	2	1473.84A	-34.552	4.491211340877359e-19
10649	3.1126e-11	P	8	638.196A	-34.556999999999995	4.439800869782699e-19
10650	6.924649999999999e-13	K	8	2.86866m	-34.559	4.419401837743695e-19
10651	2.33562e-12	Fe	2	8505.01A	-34.559	4.419401837743695e-19
10652	1.6615799999999999e-12	Zn	2	1.19552m	-34.559	4.419401837743695e-19
10653	1.56917e-12	Fe	9	1.26593m	-34.562	4.38897888948423e-19
10654	7.42225e-11	Fe	9	267.634A	-34.562	4.38897888948423e-19
10655	1.74855e-13	Fe	8	11.3606m	-34.563	4.378884518154208e-19
10656	8.967930000000001e-13	Ne	9	2.21505m	-34.565	4.358765371327476e-19
10657	2.38095e-11	F	8	834.307A	-34.565	4.358765371327476e-19
10658	4.60728e-11	Cr	11	431.153A	-34.566	4.34874048916091e-19
10659	6.13764e-11	F	2	323.650A	-34.566	4.34874048916091e-19
10660	3.69338e-10	Ar	11	53.7840A	-34.567	4.338738663583585e-19
10661	5.8833e-11	Si	9	337.642A	-34.571999999999996	4.289073532793309e-19
10662	1.22424e-11	B	1	1622.59A	-34.577	4.23997691405397e-19
10663	1.15762e-13	Ne	3	17.1598m	-34.577	4.23997691405397e-19
10664	3.4178599999999997e-12	Fe	2	5811.95A	-34.579	4.2204959896947074e-19
10665	3.35933e-11	S	11	591.322A	-34.582	4.1914422996620055e-19
10666	8.39709e-12	Cr	1	2365.64A	-34.584	4.172184371599879e-19
10667	4.94326e-12	Fe	2	4018.49A	-34.586999999999996	4.1434632564069147e-19
10668	9.233739999999999e-12	Al	1	2151.29A	-34.588	4.1339335553635377e-19
10669	2.63152e-11	Mg	9	754.867A	-34.59	4.1149398559801006e-19
10670	6.031e-12	Ti	9	3293.73A	-34.6	4.021272389258316e-19
10671	5.47182e-12	Mn	8	3630.32A	-34.601	4.0120237194109153e-19
10672	3.3009800000000004e-16	He	1	6017.74m	-34.605	3.975241264859852e-19
10673	8.592230000000001e-12	Mg	5	2311.91A	-34.605	3.975241264859852e-19
10674	4.8781e-12	Ni	11	4072.17A	-34.606	3.9660984636606786e-19
10675	5.4160800000000005e-12	Sc	8	3667.68A	-34.61	3.9297370543851483e-19
10676	8.47718e-11	Fe	9	234.329A	-34.613	3.9026849347842967e-19
10677	6.04455e-12	S	2	3286.34A	-34.613	3.9026849347842967e-19
10678	3.21528e-12	Fe	2	6178.15A	-34.613	3.9026849347842967e-19
10679	8.38183e-13	Fe	2	2.36994m	-34.614000000000004	3.893709008513568e-19
10680	3.53112e-11	Sc	8	562.554A	-34.616	3.87581904066489e-19
10681	9.71947e-14	Mg	2	20.4378m	-34.62	3.840285318114433e-19
10682	1.21106e-11	Ar	10	1640.26A	-34.626	3.787594628226991e-19
10683	6.918e-11	Si	10	287.142A	-34.626999999999995	3.7788834023160485e-19
10684	4.46265e-12	Ni	4	4451.27A	-34.628	3.7701922116686678e-19
10685	1.2810299999999998e-12	Ni	3	1.55066m	-34.629	3.7615210102051434e-19
10686	6.58594e-11	Fe	7	301.619A	-34.631	3.7442383910397675e-19
10687	5.55985e-12	Mn	8	3572.84A	-34.633	3.7270351782965283e-19
10688	1.68768e-11	S	1	1177.03A	-34.633	3.7270351782965283e-19
10689	1.05869e-10	P	10	187.632A	-34.634	3.7184632352553677e-19
10690	1.01756e-10	F	6	195.216A	-34.637	3.6928655143953305e-19
10691	1.37804e-10	F	6	144.150A	-34.641	3.659009119855775e-19
10692	4.40415e-11	Ar	2	451.040A	-34.641999999999996	3.650593632407431e-19
10693	2.32677e-12	Ni	11	8537.36A	-34.643	3.6421975000430604e-19
10694	1.1849500000000001e-10	Mg	6	167.639A	-34.645	3.6254631226070303e-19
10695	2.16272e-11	Ar	1	918.493A	-34.648	3.6005056100193126e-19
10696	9.34996e-12	Si	11	2124.55A	-34.65	3.5839627894178263e-19
10697	2.08709e-12	Fe	2	9517.77A	-34.650999999999996	3.5757199037398405e-19
10698	1.03196e-12	Fe	2	1.92493m	-34.650999999999996	3.5757199037398405e-19
10699	1.51704e-12	Fe	2	1.30942m	-34.653	3.559290963114298e-19
10700	9.300639999999999e-13	Ne	9	2.13582m	-34.655	3.542937506614286e-19
10701	1.30545e-12	Ne	9	1.52165m	-34.656	3.5347889764684097e-19
10702	3.15594e-12	Ca	2	6294.31A	-34.657	3.5266591874218096e-19
10703	1.01455e-12	P	8	1.95795m	-34.658	3.5185480963710946e-19
10704	6.30704e-12	Si	4	3149.57A	-34.658	3.5185480963710946e-19
10705	9.61213e-11	Si	10	206.660A	-34.66	3.502381836339728e-19
10706	1.24479e-11	Ar	10	1595.81A	-34.662	3.486289853526135e-19
10707	3.65656e-12	Mn	1	5432.55A	-34.663000000000004	3.478271609366906e-19
10708	7.49783e-11	Fe	7	264.936A	-34.664	3.4702718066575562e-19
10709	6.6875699999999995e-12	Si	1	2970.35A	-34.668	3.4384561634970624e-19
10710	2.22406e-11	Fe	8	893.162A	-34.669000000000004	3.4305479337720333e-19
10711	1.32695e-11	Al	6	1497.01A	-34.675	3.383479051553946e-19
10712	6.70568e-12	K	1	2962.33A	-34.675	3.383479051553946e-19
10713	3.4951e-13	Fe	8	5.68351m	-34.676	3.3756972656776072e-19
10714	9.13275e-11	Ar	12	217.508A	-34.677	3.3679333774121854e-19
10715	1.15176e-11	Ti	9	1724.70A	-34.679	3.3524591291550957e-19
10716	1.23696e-11	Ni	11	1605.91A	-34.681	3.3370559786106003e-19
10717	1.97295e-11	S	1	1006.84A	-34.681999999999995	3.3293809628392466e-19
10718	4.27057e-12	C	3	4651.47A	-34.686	3.298857014698929e-19
10719	2.74967e-12	Ca	2	7224.29A	-34.689	3.276147842743478e-19
10720	3.30158e-12	Cl	12	6016.65A	-34.689	3.276147842743478e-19
10721	1.60359e-12	Fe	2	1.23875m	-34.691	3.2610953107113577e-19
10722	5.16105e-12	Mg	1	3848.92A	-34.692	3.2535949996281684e-19
10723	7.307939999999999e-13	Mg	3	2.71820m	-34.693000000000005	3.2461119387817285e-19
10724	7.54835e-11	Fe	7	263.163A	-34.695	3.2311974091928357e-19
10725	4.47135e-12	Fe	7	4442.60A	-34.702	3.179534135552368e-19
10726	2.00057e-11	C	3	992.940A	-34.703	3.172221409966549e-19
10727	8.17895e-11	S	11	242.873A	-34.704	3.1649255031829134e-19
10728	3.5570099999999993e-10	Ar	11	55.8460A	-34.707	3.14313830926765e-19
10729	6.51842e-12	Mn	8	3047.43A	-34.709	3.1286969005301197e-19
10730	6.02142e-11	Fe	9	329.897A	-34.714	3.092883003262655e-19
10731	1.7399700000000001e-12	N	1	1.14166m	-34.715	3.0857695697508076e-19
10732	3.69005e-12	Mn	8	5383.25A	-34.716	3.07867249668209e-19
10733	4.7636800000000006e-12	Fe	2	4169.98A	-34.717	3.071591746428478e-19
10734	2.55656e-11	Be	2	777.001A	-34.717	3.071591746428478e-19
10735	4.46341e-12	F	6	4450.52A	-34.72	3.050447057575404e-19
10736	2.3547099999999998e-12	Fe	2	8436.05A	-34.72	3.050447057575404e-19
10737	3.0407e-12	Cl	8	6532.86A	-34.724000000000004	3.022480390849823e-19
10738	2.988e-12	Fe	2	6648.07A	-34.725	3.0155288788533004e-19
10739	1.9787900000000003e-12	Fe	2	1.00387m	-34.73	2.981010405217831e-19
10740	2.063e-11	Cl	6	962.890A	-34.73	2.981010405217831e-19
10741	5.48909e-11	F	2	361.890A	-34.731	2.9741542715414925e-19
10742	1.98292e-11	S	1	1001.78A	-34.732	2.967313906535083e-19
10743	3.90311e-11	B	2	508.940A	-34.733000000000004	2.9604892739315693e-19
10744	1.46556e-12	Fe	2	1.35542m	-34.734	2.9536803375475272e-19
10745	1.69501e-11	Mg	6	1171.94A	-34.739000000000004	2.9198698383099426e-19
10746	3.8424800000000003e-10	Ar	11	51.6970A	-34.741	2.906454255015075e-19
10747	2.95533e-11	P	8	672.157A	-34.744	2.8864463646567796e-19
10748	1.2835799999999999e-12	Fe	2	1.54758m	-34.745	2.8798077222384613e-19
10749	5.185229999999999e-13	Cr	7	3.83097m	-34.746	2.873184348273963e-19
10750	6.98608e-11	Cl	10	284.344A	-34.751	2.840295279006136e-19
10751	8.37972e-11	V	12	237.054A	-34.751999999999995	2.833762781139334e-19
10752	4.77445e-12	Ti	3	4160.57A	-34.751999999999995	2.833762781139334e-19
10753	2.90319e-11	Fe	8	684.230A	-34.76	2.7820407813901143e-19
10754	3.83406e-11	Ti	9	518.105A	-34.760999999999996	2.775642265149878e-19
10755	6.3345e-13	Fe	8	3.13591m	-34.766	2.743869750874491e-19
10756	1.5057799999999999e-12	Fe	2	1.31922m	-34.769	2.724981084370206e-19
10757	1.97175e-11	Cl	7	1007.46A	-34.769	2.724981084370206e-19
10758	4.32258e-12	Ti	3	4595.50A	-34.77	2.718713801791375e-19
10759	2.36842e-12	Fe	2	8387.23A	-34.77	2.718713801791375e-19
10760	7.80233e-11	Fe	11	254.597A	-34.77	2.718713801791375e-19
10761	1.6207799999999999e-12	Mn	8	1.22561m	-34.771	2.7124609335625266e-19
10762	9.7069e-14	Mg	2	20.4643m	-34.775999999999996	2.681411650009313e-19
10763	2.08315e-11	Ar	10	953.578A	-34.78	2.656828320236822e-19
10764	5.9008400000000005e-12	Fe	7	3366.38A	-34.781	2.650717784665859e-19
10765	1.86238e-11	Si	4	1066.61A	-34.79	2.596351524224939e-19
10766	2.2413400000000002e-12	Al	2	8862.77A	-34.796	2.560728245830381e-19
10767	3.24792e-12	Fe	2	6116.06A	-34.797	2.5548387342971997e-19
10768	4.0977699999999994e-12	Fe	2	4847.62A	-34.798	2.548962768264619e-19
10769	6.26258e-11	Fe	9	317.193A	-34.799	2.5431003165789365e-19
10770	8.66222e-11	Si	11	229.323A	-34.802	2.5255937371388984e-19
10771	7.77927e-12	Ni	11	2553.51A	-34.803000000000004	2.5197850327332925e-19
10772	3.19469e-12	Fe	2	6217.96A	-34.804	2.513989687977134e-19
10773	1.83422e-11	C	3	1082.99A	-34.804	2.513989687977134e-19
10774	1.90981e-12	N	1	1.04013m	-34.806	2.502438954578341e-19
10775	6.31497e-11	He	1	314.562A	-34.806999999999995	2.496683504694867e-19
10776	3.42895e-12	Fe	2	5793.16A	-34.813	2.4624277227943403e-19
10777	2.9650200000000002e-12	Fe	2	6699.61A	-34.813	2.4624277227943403e-19
10778	8.37236e-11	Fe	11	237.262A	-34.814	2.456764296190351e-19
10779	8.16675e-12	Fe	8	2432.36A	-34.818000000000005	2.4342405457373694e-19
10780	4.44929e-12	Si	10	4464.64A	-34.821999999999996	2.4119232942698414e-19
10781	5.37443e-11	S	3	369.611A	-34.824	2.4008415133525275e-19
10782	3.90746e-12	Fe	2	5083.73A	-34.827	2.3843142366255964e-19
10783	6.251060000000001e-13	Cr	7	3.17777m	-34.830999999999996	2.362454712311266e-19
10784	3.01117e-11	P	8	659.693A	-34.832	2.357021217250816e-19
10785	3.93496e-12	Fe	2	5048.19A	-34.834	2.3461916884639393e-19
10786	4.93132e-11	Fe	8	402.822A	-34.836	2.3354119168421566e-19
10787	1.52226e-12	Fe	2	1.30493m	-34.836999999999996	2.330040618485384e-19
10788	2.25859e-11	V	13	879.507A	-34.838	2.3246816737719835e-19
10789	2.67274e-12	Fe	2	7432.25A	-34.842	2.30336886408008e-19
10790	6.752389999999999e-12	K	1	2941.84A	-34.843	2.2980712626995533e-19
10791	1.69469e-11	S	1	1172.16A	-34.844	2.292785845464132e-19
10792	1.74992e-12	Fe	2	1.13516m	-34.847	2.2770024187227877e-19
10793	8.46746e-11	Fe	9	234.598A	-34.847	2.2770024187227877e-19
10794	7.73275e-11	Fe	7	256.887A	-34.848	2.271765458483846e-19
10795	4.09874e-12	Fe	2	4846.48A	-34.849000000000004	2.2665405429191803e-19
10796	7.5112e-11	Fe	7	264.465A	-34.85	2.2613276443268827e-19
10797	2.33579e-12	Fe	2	8504.38A	-34.851	2.2561267350686474e-19
10798	4.43815e-11	S	10	447.584A	-34.852	2.2509377875697706e-19
10799	7.45632e-10	Ti	13	26.6411A	-34.853	2.2457607743189325e-19
10800	5.86319e-11	Co	13	338.799A	-34.856	2.2303010658903535e-19
10801	3.71862e-11	Ni	11	534.189A	-34.858000000000004	2.22005376331213e-19
10802	9.248830000000001e-14	Fe	2	21.4778m	-34.858000000000004	2.22005376331213e-19
10803	3.57604e-11	Cl	6	555.488A	-34.859	2.214947781346024e-19
10804	5.47434e-12	Fe	2	3628.65A	-34.861	2.2047710207026014e-19
10805	1.36073e-12	Fe	2	1.45983m	-34.866	2.1795332155254817e-19
10806	1.9989100000000002e-13	Na	4	9.93767m	-34.867	2.1745204282331596e-19
10807	6.83534e-11	Fe	9	290.614A	-34.871	2.154584305115291e-19
10808	5.03383e-12	Ni	1	3946.19A	-34.873000000000005	2.144684889452324e-19
10809	1.7306700000000001e-12	Co	13	1.14779m	-34.874	2.1397522510858607e-19
10810	8.36111e-11	Fe	9	237.582A	-34.878	2.1201348845320918e-19
10811	2.85437e-12	Fe	2	6959.32A	-34.879	2.115258709610101e-19
10812	7.50185e-12	Fe	11	2647.94A	-34.882	2.1006973710759466e-19
10813	5.2677e-11	F	2	377.099A	-34.882	2.1006973710759466e-19
10814	2.24278e-12	Fe	2	8857.05A	-34.883	2.095865901194319e-19
10815	7.2098e-11	Na	2	275.520A	-34.884	2.0910455433850964e-19
10816	2.68489e-10	Ar	11	73.9860A	-34.893	2.048158168779191e-19
10817	2.03903e-12	N	1	9742.12A	-34.9	2.0154103844341204e-19
10818	3.15248e-11	P	10	630.121A	-34.903	2.001536396935728e-19
10819	1.51513e-12	Fe	2	1.31107m	-34.905	1.9923401725360688e-19
10820	2.27417e-12	Fe	2	8734.82A	-34.907	1.9831862009495e-19
10821	3.2347099999999997e-12	Fe	2	6141.03A	-34.916	1.9425110230307575e-19
10822	1.25107e-11	B	1	1587.80A	-34.916	1.9425110230307575e-19
10823	1.98656e-11	Na	4	999.942A	-34.92	1.924701974925183e-19
10824	4.97745e-12	Co	12	3990.89A	-34.928000000000004	1.8895722048092884e-19
10825	2.97276e-12	Ni	3	6682.16A	-34.929	1.88522630933556e-19
10826	2.58967e-11	Ar	6	767.066A	-34.929	1.88522630933556e-19
10827	2.00209e-11	C	3	992.189A	-34.93	1.880890409144055e-19
10828	6.82084e-11	Ar	7	291.232A	-34.931	1.876564481246262e-19
10829	2.34253e-12	Fe	2	8479.91A	-34.931	1.876564481246262e-19
10830	2.96456e-12	Fe	2	6700.64A	-34.931	1.876564481246262e-19
10831	2.0745e-11	Si	8	957.553A	-34.931999999999995	1.8722485027065424e-19
10832	2.64513e-11	C	1	750.982A	-34.933	1.8679424506419769e-19
10833	1.02366e-11	Cr	1	1940.53A	-34.939	1.8423133194078707e-19
10834	4.22483e-11	V	10	470.183A	-34.939	1.8423133194078707e-19
10835	9.1721e-12	Mn	8	2165.75A	-34.943000000000005	1.8254228893707306e-19
10836	1.9113e-12	Zn	2	1.03932m	-34.944	1.8212245332283373e-19
10837	1.86232e-11	Si	4	1066.65A	-34.944	1.8212245332283373e-19
10838	1.98988e-11	S	1	998.273A	-34.949	1.8003771483880306e-19
10839	8.18833e-11	S	11	242.595A	-34.949	1.8003771483880306e-19
10840	1.19009e-10	Mg	6	166.915A	-34.954	1.779768401588612e-19
10841	5.42671e-11	F	2	366.050A	-34.955	1.7756750478543312e-19
10842	3.744380000000001e-10	Si	11	53.0514A	-34.955999999999996	1.7715911085723913e-19
10843	2.45261e-14	O	7	80.9930m	-34.957	1.7675165620901234e-19
10844	2.02409e-12	N	1	9814.02A	-34.958	1.7634513868047455e-19
10845	5.62278e-12	Fe	2	3532.86A	-34.96	1.7553490636614969e-19
10846	4.92429e-12	Fe	2	4033.97A	-34.96	1.7553490636614969e-19
10847	9.535589999999999e-12	Al	6	2083.19A	-34.96	1.7553490636614969e-19
10848	2.31285e-14	V	4	85.8872m	-34.963	1.7432653257028914e-19
10849	1.47101e-12	Fe	2	1.35040m	-34.968	1.7233103325317197e-19
10850	1.18493e-10	Mg	6	167.643A	-34.968	1.7233103325317197e-19
10851	2.75289e-12	Si	2	7215.86A	-34.97	1.7153924407799537e-19
10852	3.83561e-12	Fe	2	5178.96A	-34.972	1.7075109284362146e-19
10853	7.36812e-10	Ti	13	26.9600A	-34.973	1.7035837622785276e-19
10854	2.00152e-11	C	3	992.471A	-34.98	1.6763453416764144e-19
10855	7.62791e-11	Cl	7	260.418A	-34.985	1.6571563752279533e-19
10856	4.35349e-14	V	4	45.6288m	-34.986999999999995	1.649542433300542e-19
10857	2.63885e-11	C	1	752.768A	-34.988	1.6457485909819427e-19
10858	1.4362e-12	V	12	1.38313m	-34.989000000000004	1.6419634742585432e-19
10859	1.6012499999999998e-10	Al	6	124.056A	-34.991	1.634419337370306e-19
10860	6.78745e-12	K	1	2926.65A	-34.994	1.6231680737919588e-19
10861	4.59395e-12	Ni	11	4324.04A	-35.001999999999995	1.5935419176209823e-19
10862	2.12427e-12	Fe	2	9351.19A	-35.003	1.5898768729143505e-19
10863	4.0730199999999995e-12	Fe	2	4877.09A	-35.004	1.5862202575766575e-19
10864	9.40756e-13	Ne	9	2.11154m	-35.005	1.5825720522208407e-19
10865	6.5818199999999995e-12	Sc	1	3018.08A	-35.01	1.5644564997405112e-19
10866	9.5413e-11	Si	10	208.195A	-35.012	1.557268475052504e-19
10867	1.82462e-12	Fe	2	1.08869m	-35.014	1.5501134763380047e-19
10868	3.92454e-11	B	2	506.160A	-35.014	1.5501134763380047e-19
10869	5.12124e-12	Li	2	3878.84A	-35.014	1.5501134763380047e-19
10870	4.28611e-12	Fe	2	4634.62A	-35.015	1.5465483142746356e-19
10871	4.04928e-11	F	4	490.568A	-35.016999999999996	1.5394425702248605e-19
10872	2.87167e-12	N	1	6917.38A	-35.016999999999996	1.5394425702248605e-19
10873	4.74329e-11	S	3	418.790A	-35.019	1.5323694741033762e-19
10874	6.09898e-11	Co	13	325.701A	-35.019	1.5323694741033762e-19
10875	4.50577e-12	Si	2	4408.68A	-35.02	1.528845122112654e-19
10876	6.23435e-11	Fe	12	318.629A	-35.023	1.5183206263201386e-19
10877	8.92958e-13	Fe	2	2.22457m	-35.025999999999996	1.5078685806470775e-19
10878	1.9040900000000002e-12	Fe	2	1.04325m	-35.025999999999996	1.5078685806470775e-19
10879	3.15212e-12	Ca	2	6301.93A	-35.027	1.5044005791475954e-19
10880	3.12673e-12	Fe	2	6353.12A	-35.027	1.5044005791475954e-19
10881	8.1118e-11	Si	10	244.884A	-35.037	1.4701562411705152e-19
10882	3.06723e-11	Cl	6	647.635A	-35.039	1.4634014868142806e-19
10883	2.33388e-11	V	13	851.136A	-35.043	1.4499849413391688e-19
10884	5.1523e-12	Mg	1	3855.45A	-35.044000000000004	1.446650068515814e-19
10885	2.2876900000000003e-12	F	8	8683.20A	-35.045	1.4433228656871365e-19
10886	1.02939e-11	Mn	8	1929.72A	-35.046	1.4400033152126144e-19
10887	1.95565e-11	Na	4	1015.75A	-35.046	1.4400033152126144e-19
10888	2.87838e-12	N	1	6901.26A	-35.047	1.4366913994923213e-19
10889	5.08876e-11	F	2	390.360A	-35.047	1.4366913994923213e-19
10890	3.58512e-11	Ne	1	554.081A	-35.047	1.4366913994923213e-19
10891	2.3367e-14	Ti	3	85.0108m	-35.051	1.423519733569673e-19
10892	1.27273e-12	Fe	2	1.56078m	-35.052	1.4202457290351345e-19
10893	1.17776e-11	Ni	12	1686.63A	-35.053000000000004	1.4169792545020466e-19
10894	1.17829e-11	B	1	1685.87A	-35.054	1.4137202926519337e-19
10895	7.57093e-11	Ar	11	262.378A	-35.061	1.3911164684093896e-19
10896	8.0861e-12	Si	2	2456.62A	-35.062	1.3879169893166603e-19
10897	1.26742e-11	Ne	3	1567.31A	-35.064	1.3815400900000172e-19
10898	6.47967e-12	Mn	8	3065.66A	-35.065	1.3783626359664408e-19
10899	1.81452e-12	N	1	1.09475m	-35.066	1.3751924898743256e-19
10900	4.65491e-12	Fe	2	4267.42A	-35.067	1.372029634915918e-19
10901	1.29161e-11	B	2	1537.96A	-35.068000000000005	1.3688740543220308e-19
10902	2.43798e-12	Fe	2	8147.93A	-35.07	1.3625846493441125e-19
10903	1.01245e-10	Si	8	196.202A	-35.071	1.35945079161426e-19
10904	2.67609e-12	Fe	2	7422.95A	-35.075	1.3469872718411544e-19
10905	1.19012e-10	Mg	6	166.911A	-35.076	1.343889287084094e-19
10906	2.01173e-11	Si	1	987.430A	-35.076	1.343889287084094e-19
10907	1.28274e-11	B	1	1548.60A	-35.078	1.3377146766841809e-19
10908	6.4205e-11	Fe	7	309.391A	-35.082	1.3254504348105936e-19
10909	2.64942e-11	Fe	8	749.767A	-35.084	1.3193605432413945e-19
10910	4.2584e-12	Fe	2	4664.77A	-35.086999999999996	1.3102781291464113e-19
10911	2.5236e-11	Cl	6	787.147A	-35.09	1.3012582379502364e-19
10912	5.82279e-11	B	3	341.150A	-35.092	1.2952794994289813e-19
10913	1.3698200000000001e-12	N	1	1.45015m	-35.103	1.262884089891013e-19
10914	4.01519e-12	Fe	2	4947.33A	-35.106	1.2541904569662296e-19
10915	5.13993e-12	Fe	2	3864.73A	-35.114000000000004	1.2312989012818826e-19
10916	2.40906e-11	Si	11	824.574A	-35.115	1.2284669923935805e-19
10917	2.26634e-11	Ar	1	876.501A	-35.119	1.2172043393099064e-19
10918	3.79192e-12	Fe	2	5238.62A	-35.12	1.214404847014589e-19
10919	1.92558e-11	S	1	1031.61A	-35.122	1.2088251635762674e-19
10920	1.1153e-11	Ar	10	1781.08A	-35.122	1.2088251635762674e-19
10921	6.10725e-13	Fe	2	3.25261m	-35.124	1.2032711164546555e-19
10922	1.6531e-11	S	1	1201.65A	-35.132	1.1813089434747304e-19
10923	1.27639e-11	B	1	1556.30A	-35.135999999999996	1.1704786379822935e-19
10924	4.73284e-11	C	4	419.715A	-35.141	1.1570802798072281e-19
10925	2.26729e-11	Si	8	876.134A	-35.144	1.1491149951879425e-19
10926	4.09117e-12	Fe	2	4855.45A	-35.147	1.1412045432022894e-19
10927	1.96658e-11	Na	4	1010.10A	-35.148	1.1385798455874994e-19
10928	1.82169e-11	Cl	6	1090.44A	-35.150999999999996	1.1307419170615927e-19
10929	4.0453300000000005e-12	Fe	8	4910.47A	-35.152	1.1281412828191747e-19
10930	6.8073e-11	S	11	291.811A	-35.153	1.1255466298695537e-19
10931	1.79874e-12	Fe	2	1.10436m	-35.155	1.1203752128539017e-19
10932	8.203310000000001e-12	Ti	3	2421.52A	-35.157	1.1152275563411557e-19
10933	4.56474e-12	F	6	4351.71A	-35.157	1.1152275563411557e-19
10934	5.04812e-11	Ne	3	393.502A	-35.158	1.112662604138229e-19
10935	1.55803e-11	Sc	10	1274.97A	-35.16	1.1075503838436627e-19
10936	2.09864e-12	Fe	2	9465.40A	-35.16	1.1075503838436627e-19
10937	1.53264e-11	Al	1	1296.09A	-35.163000000000004	1.0999260606298883e-19
10938	2.01231e-11	Cl	1	987.147A	-35.163000000000004	1.0999260606298883e-19
10939	5.49334e-11	F	2	361.610A	-35.165	1.0948723594371267e-19
10940	6.348680000000001e-10	Ca	13	31.2891A	-35.168	1.0873353111295032e-19
10941	2.35938e-12	Fe	2	8419.34A	-35.17	1.0823394591759094e-19
10942	4.81101e-13	Fe	2	4.12895m	-35.17	1.0823394591759094e-19
10943	5.20576e-12	Fe	11	3815.86A	-35.171	1.0798501474974785e-19
10944	3.14495e-12	Fe	2	6316.31A	-35.175	1.0699500218376741e-19
10945	2.34005e-11	S	11	848.891A	-35.178000000000004	1.062584537695305e-19
10946	1.26727e-11	B	1	1567.50A	-35.181	1.055269757189163e-19
10947	1.05347e-13	Al	1	18.8562m	-35.186	1.0431901841672174e-19
10948	5.42941e-11	Fe	9	365.868A	-35.19	1.0336261590714538e-19
10949	9.88601e-11	Cl	12	200.935A	-35.194	1.0241498174847981e-19
10950	4.50907e-11	V	11	440.544A	-35.194	1.0241498174847981e-19
10951	4.77689e-12	Fe	2	4158.45A	-35.194	1.0241498174847981e-19
10952	1.4334e-11	Sc	10	1385.83A	-35.196	1.0194442765039567e-19
10953	6.98506e-11	Sc	10	284.385A	-35.196	1.0194442765039567e-19
10954	1.26538e-12	B	2	1.56985m	-35.196	1.0194442765039567e-19
10955	8.90204e-12	Mn	12	2231.45A	-35.198	1.0147603555200405e-19
10956	2.90216e-11	Sc	10	684.472A	-35.199	1.0124264714669468e-19
10957	2.43962e-13	Mg	3	8.14243m	-35.207	9.9394760582165e-20
10958	2.02995e-11	Si	10	978.571A	-35.21	9.871053186310445e-20
10959	1.72172e-12	S	1	1.15376m	-35.21	9.871053186310445e-20
10960	1.8789900000000003e-12	Fe	2	1.05719m	-35.211999999999996	9.825699816618576e-20
10961	1.01909e-12	Ni	4	1.94924m	-35.215	9.758060174850371e-20
10962	3.3778800000000004e-14	O	7	58.8075m	-35.216	9.735617259232584e-20
10963	7.96085e-11	Fe	9	249.527A	-35.218	9.690886161101084e-20
10964	1.13317e-10	Mg	6	175.299A	-35.222	9.602039582738241e-20
10965	1.90507e-12	N	1	1.04271m	-35.223	9.579955504524679e-20
10966	3.09535e-13	Be	2	6.41751m	-35.224000000000004	9.557922218281388e-20
10967	3.5586e-11	Ne	1	558.210A	-35.229	9.448513587372479e-20
10968	6.27301e-12	Ni	12	3166.65A	-35.229	9.448513587372479e-20
10969	1.0726399999999998e-10	Na	4	185.192A	-35.23	9.426782609149834e-20
10970	2.94589e-11	Fe	8	674.310A	-35.233000000000004	9.361889094121908e-20
10971	1.65429e-11	K	12	1200.79A	-35.236	9.297442302909534e-20
10972	6.17963e-12	Ni	11	3214.51A	-35.24	9.212202839520042e-20
10973	3.25874e-11	P	10	609.575A	-35.24	9.212202839520042e-20
10974	1.23476e-12	Ne	9	1.60877m	-35.245	9.106751625615072e-20
10975	1.00621e-13	Mn	5	19.7419m	-35.245	9.106751625615072e-20
10976	2.34942e-11	S	11	845.503A	-35.246	9.085806678092199e-20
10977	1.45823e-12	Si	2	1.36223m	-35.246	9.085806678092199e-20
10978	7.32323e-12	Si	3	2712.53A	-35.254	8.919972016894344e-20
10979	8.2772e-18	Be	2	23.9990c	-35.254	8.919972016894344e-20
10980	4.4349e-12	Fe	2	4479.12A	-35.255	8.89945665055078e-20
10981	2.99777e-12	Fe	8	6626.41A	-35.256	8.878988468240607e-20
10982	1.2955200000000002e-14	Ti	3	153.332m	-35.258	8.838193221888386e-20
10983	1.41319e-11	Fe	8	1405.64A	-35.26	8.79758541266734e-20
10984	4.377430000000001e-12	Ni	4	4537.93A	-35.260999999999996	8.777351527702617e-20
10985	2.6942e-11	K	8	737.305A	-35.265	8.696880285200991e-20
10986	1.9552e-13	Mg	3	10.1598m	-35.266	8.676878015602181e-20
10987	1.6201e-12	N	1	1.22612m	-35.266	8.676878015602181e-20
10988	5.48612e-11	Fe	7	362.086A	-35.266999999999996	8.656921749946852e-20
10989	5.73239e-11	F	2	346.530A	-35.269	8.617146807485309e-20
10990	1.61586e-12	N	1	1.22934m	-35.27	8.59732791979631e-20
10991	4.70629e-11	Cr	11	422.083A	-35.273	8.538144330687075e-20
10992	2.55357e-10	Ar	11	77.7910A	-35.273	8.538144330687075e-20
10993	5.39632e-12	Fe	11	3681.11A	-35.279	8.42099659871508e-20
10994	1.26672e-11	B	1	1568.18A	-35.282	8.363026865882178e-20
10995	1.42941e-11	Cl	1	1389.69A	-35.287	8.267296088966898e-20
10996	2.54405e-12	Fe	2	7808.19A	-35.288000000000004	8.24828183560213e-20
10997	4.8272e-11	F	6	411.511A	-35.29	8.210384423000645e-20
10998	1.44931e-11	Ni	12	1370.62A	-35.295	8.116400929680365e-20
10999	9.106790000000001e-13	Fe	2	2.18128m	-35.296	8.097733725551575e-20
11000	3.49123e-11	Ti	11	568.981A	-35.298	8.060528018684156e-20
11001	8.67628e-12	Mn	8	2289.51A	-35.305	7.931649088684035e-20
11002	7.8184e-11	S	10	254.073A	-35.306	7.913406801998201e-20
11003	1.92278e-11	P	4	1033.11A	-35.306	7.913406801998201e-20
11004	1.1755e-13	Ni	4	16.8987m	-35.31	7.840856252351445e-20
11005	1.51902e-11	Sc	10	1307.72A	-35.311	7.822822783394546e-20
11006	2.5682e-12	Fe	2	7734.79A	-35.311	7.822822783394546e-20
11007	1.22562e-11	B	1	1620.77A	-35.311	7.822822783394546e-20
11008	6.81274e-11	S	11	291.578A	-35.312	7.804830790265303e-20
11009	4.78081e-11	Na	6	415.504A	-35.312	7.804830790265303e-20
11010	7.06264e-11	Mg	9	281.261A	-35.313	7.786880177571837e-20
11011	5.46149e-12	Fe	11	3637.19A	-35.313	7.786880177571837e-20
11012	7.18177e-14	S	2	27.6596m	-35.314	7.768970850142039e-20
11013	2.2358700000000002e-12	Fe	2	8884.44A	-35.318000000000005	7.697744497261368e-20
11014	7.21931e-11	Fe	9	275.157A	-35.319	7.680040176207416e-20
11015	6.1999e-11	Co	13	320.400A	-35.321999999999996	7.627171151509244e-20
11016	5.63008e-12	Fe	2	3528.27A	-35.326	7.557244826079828e-20
11017	7.38879e-11	Fe	9	268.846A	-35.326	7.557244826079828e-20
11018	1.21727e-10	S	10	163.188A	-35.336	7.385220931920964e-20
11019	3.83042e-12	Fe	2	5185.97A	-35.336	7.385220931920964e-20
11020	2.66591e-11	Be	2	745.129A	-35.336	7.385220931920964e-20
11021	1.0454200000000001e-13	Fe	2	19.0014m	-35.341	7.300683006975628e-20
11022	9.535589999999999e-12	Al	6	2083.19A	-35.343	7.267139415509735e-20
11023	3.9508599999999996e-12	Fe	2	5027.88A	-35.346	7.217112779655159e-20
11024	4.75369e-11	Si	9	417.875A	-35.347	7.200513880876437e-20
11025	1.30026e-12	Cr	7	1.52773m	-35.347	7.200513880876437e-20
11026	2.1748900000000002e-12	Fe	2	9133.56A	-35.348	7.183953158505641e-20
11027	1.28757e-11	B	1	1542.79A	-35.35	7.150945891976088e-20
11028	6.08021e-13	Cl	11	3.26707m	-35.355	7.06908969123736e-20
11029	1.42944e-12	Fe	7	1.38967m	-35.359	7.004279887390048e-20
11030	2.5747e-12	Fe	2	7715.25A	-35.365	6.908177564552086e-20
11031	5.50965e-12	Sc	8	3605.40A	-35.366	6.892289197051184e-20
11032	9.1266e-12	Ni	11	2176.54A	-35.367	6.876437371781498e-20
11033	1.5389e-12	Fe	2	1.29082m	-35.368	6.860622004698117e-20
11034	1.25134e-11	B	1	1587.45A	-35.37	6.829100309877671e-20
11035	1.22206e-11	Ni	11	1625.49A	-35.371	6.813393815015497e-20
11036	4.64024e-12	Mg	6	4280.91A	-35.371	6.813393815015497e-20
11037	1.43192e-11	N	3	1387.26A	-35.374	6.766490741903819e-20
11038	1.39387e-12	Fe	7	1.42513m	-35.376	6.735401540950085e-20
11039	5.12725e-11	Fe	8	387.429A	-35.379	6.689035362876615e-20
11040	5.2395400000000005e-12	Si	10	3791.26A	-35.38	6.673651008453243e-20
11041	6.85087e-12	Cr	11	2899.55A	-35.381	6.658302037063284e-20
11042	4.77474e-12	Si	2	4160.32A	-35.382	6.642988367327909e-20
11043	8.18321e-11	Si	10	242.747A	-35.383	6.627709918055462e-20
11044	2.26973e-11	Ar	1	875.189A	-35.385	6.597258357066922e-20
11045	5.91535e-12	Co	13	3358.12A	-35.385	6.597258357066922e-20
11046	3.12952e-12	Ni	11	6347.45A	-35.385999999999996	6.582085083899577e-20
11047	6.67025e-12	Sc	1	2978.07A	-35.387	6.566946708292013e-20
11048	7.64341e-11	Na	2	259.890A	-35.388000000000005	6.551843149982175e-20
11049	2.60536e-11	Cl	6	762.445A	-35.388000000000005	6.551843149982175e-20
11050	2.34865e-11	S	11	845.782A	-35.389	6.53677432889261e-20
11051	6.85424e-13	Fe	2	2.89813m	-35.393	6.476844821621813e-20
11052	1.27779e-11	B	1	1554.60A	-35.394	6.461948491900891e-20
11053	1.86342e-11	Mg	6	1066.02A	-35.397	6.417464751376224e-20
11054	1.39033e-11	Fe	11	1428.76A	-35.4	6.373287234767384e-20
11055	1.48915e-12	Fe	2	1.33394m	-35.400999999999996	6.358629080886917e-20
11056	7.97057e-11	Fe	9	249.223A	-35.402	6.344004639824751e-20
11057	8.76603e-13	Fe	2	2.26607m	-35.402	6.344004639824751e-20
11058	4.76876e-14	Fe	6	41.6554m	-35.402	6.344004639824751e-20
11059	1.22922e-12	Fe	2	1.61603m	-35.402	6.344004639824751e-20
11060	2.3398299999999997e-12	Fe	2	8489.69A	-35.411	6.213889012094658e-20
11061	6.906910000000001e-12	Ni	11	2876.03A	-35.416	6.142759212760988e-20
11062	6.99617e-13	S	10	2.83933m	-35.419000000000004	6.100472755778377e-20
11063	5.478680000000001e-12	Fe	2	3625.77A	-35.421	6.07244362950726e-20
11064	3.6883699999999996e-10	Ar	11	53.8570A	-35.422	6.058477396718284e-20
11065	4.29037e-12	Mg	1	4630.02A	-35.425	6.016771131676405e-20
11066	1.1282200000000001e-10	Mg	6	176.068A	-35.425	6.016771131676405e-20
11067	4.4924e-12	Ni	4	4421.80A	-35.426	6.00293294207918e-20
11068	1.20615e-11	Na	10	1646.93A	-35.427	5.989126579434937e-20
11069	3.2866e-12	Fe	2	6044.08A	-35.428000000000004	5.975351970543523e-20
11070	1.76406e-11	F	6	1126.06A	-35.429	5.961609042373524e-20
11071	2.1798e-12	Fe	2	9112.95A	-35.431999999999995	5.920569614392597e-20
11072	5.3666e-11	F	2	370.150A	-35.433	5.906952682145298e-20
11073	4.73499e-11	C	4	419.525A	-35.44	5.812507040436518e-20
11074	8.2318e-11	Si	10	241.314A	-35.441	5.79913864521249e-20
11075	1.53411e-11	Ar	10	1294.85A	-35.442	5.78580099644437e-20
11076	1.01334e-11	Ar	12	1960.29A	-35.446	5.732756454069516e-20
11077	9.52164e-14	Li	2	20.8624m	-35.446999999999996	5.719571480104341e-20
11078	3.59739e-11	Ne	1	552.190A	-35.446999999999996	5.719571480104341e-20
11079	1.8318e-11	Mg	6	1084.42A	-35.449	5.69329243622512e-20
11080	6.26128e-12	S	3	3172.59A	-35.453	5.641096017428155e-20
11081	2.89518e-11	N	3	686.122A	-35.455	5.615177535548169e-20
11082	1.94855e-10	S	9	101.945A	-35.457	5.589378138275213e-20
11083	5.02513e-12	Mg	6	3953.02A	-35.457	5.589378138275213e-20
11084	3.1031099999999997e-12	Ni	3	6401.47A	-35.459	5.563697278465308e-20
11085	4.53219e-12	Fe	2	4382.97A	-35.459	5.563697278465308e-20
11086	8.13736e-12	Be	3	2441.14A	-35.459	5.563697278465308e-20
11087	8.78142e-11	Mg	5	226.210A	-35.46	5.550901129814233e-20
11088	1.7353599999999998e-12	Fe	2	1.14469m	-35.464	5.500010162361327e-20
11089	3.0508e-12	Fe	2	6511.23A	-35.464	5.500010162361327e-20
11090	6.65641e-13	Ne	9	2.98426m	-35.468	5.449585766102398e-20
11091	1.83991e-12	Fe	2	1.07965m	-35.472	5.39962366348721e-20
11092	2.91949e-11	Fe	11	680.408A	-35.473	5.387204873678987e-20
11093	2.42278e-12	Fe	2	8199.03A	-35.474000000000004	5.3748146462946365e-20
11094	3.0981300000000004e-13	Be	2	6.41176m	-35.475	5.3624529156425815e-20
11095	3.46684e-11	Sc	8	572.984A	-35.476	5.3501196161820704e-20
11096	1.0790799999999998e-10	Cl	7	184.086A	-35.477	5.3378146825231743e-20
11097	1.67165e-12	Zn	2	1.18832m	-35.498000000000005	5.085849353777115e-20
11098	3.29908e-12	Fe	2	6021.21A	-35.499	5.074152224855346e-20
11099	2.6636900000000003e-17	F	1	7.45751c	-35.499	5.074152224855346e-20
11100	3.05696e-11	Mg	6	649.812A	-35.503	5.0276321176354115e-20
11101	4.34179e-11	Si	8	457.518A	-35.509	4.958650418924405e-20
11102	9.58523e-13	Mn	8	2.07240m	-35.51	4.947245839434636e-20
11103	2.19512e-11	Fe	8	904.938A	-35.51	4.947245839434636e-20
11104	1.8290099999999997e-12	Fe	2	1.08608m	-35.510999999999996	4.9358674897498246e-20
11105	6.57763e-12	Si	1	3020.00A	-35.513000000000005	4.9131892386261496e-20
11106	6.90854e-11	Ne	3	287.535A	-35.516	4.879367081808737e-20
11107	3.57127e-11	Ne	1	556.229A	-35.518	4.8569484264790996e-20
11108	7.70354e-11	Fe	7	257.861A	-35.519	4.845777755081074e-20
11109	6.79961e-12	Ni	11	2921.41A	-35.519	4.845777755081074e-20
11110	5.22647e-11	Fe	9	380.074A	-35.525	4.779291191764521e-20
11111	5.1593599999999995e-12	Fe	2	3850.18A	-35.53	4.7245830978854385e-20
11112	1.3170300000000002e-10	Ni	9	150.827A	-35.531	4.7137168582952844e-20
11113	1.12801e-10	Mg	6	176.102A	-35.531	4.7137168582952844e-20
11114	2.04485e-11	Si	1	971.440A	-35.532	4.702875610362676e-20
11115	4.16515e-12	Sc	1	4769.20A	-35.536	4.6597593876043594e-20
11116	1.3323700000000001e-12	Fe	2	1.49091m	-35.536	4.6597593876043594e-20
11117	2.0987e-11	F	1	946.513A	-35.539	4.6276818296099903e-20
11118	6.00396e-12	Si	8	3308.56A	-35.541	4.6064195629730595e-20
11119	8.92927e-12	Cl	6	2224.65A	-35.543	4.5852549875774115e-20
11120	1.8250099999999997e-12	N	1	1.08846m	-35.549	4.522342930635789e-20
11121	5.13124e-12	Si	8	3871.28A	-35.553000000000004	4.4808818414338665e-20
11122	3.58285e-11	Ne	1	554.431A	-35.555	4.4602940594754046e-20
11123	2.2095400000000003e-12	Si	3	8990.30A	-35.555	4.4602940594754046e-20
11124	5.53601e-12	Fe	2	3588.23A	-35.556	4.4500356678059905e-20
11125	7.69977e-12	Ni	12	2579.88A	-35.556	4.4500356678059905e-20
11126	2.43803e-13	B	4	8.14774m	-35.556999999999995	4.4398008697826996e-20
11127	1.84257e-12	N	1	1.07808m	-35.556999999999995	4.4398008697826996e-20
11128	5.12186e-11	Mg	6	387.837A	-35.558	4.429589611141578e-20
11129	1.66311e-13	F	6	11.9442m	-35.56	4.409237495574346e-20
11130	3.57846e-11	S	11	555.112A	-35.56	4.409237495574346e-20
11131	1.2717e-10	Cl	10	156.204A	-35.563	4.3788845181542076e-20
11132	4.5876e-12	V	10	4330.04A	-35.564	4.368813363234067e-20
11133	7.28311e-11	Fe	9	272.747A	-35.564	4.368813363234067e-20
11134	1.91898e-11	Ar	10	1035.16A	-35.571	4.298960868419993e-20
11135	1.1145e-12	Cl	8	1.78236m	-35.571999999999996	4.2890735327933093e-20
11136	1.04472e-11	Sc	8	1901.41A	-35.571999999999996	4.2890735327933093e-20
11137	4.84664e-10	Ar	11	40.9860A	-35.573	4.279208937407461e-20
11138	5.13376e-11	S	10	386.938A	-35.574	4.269367029961488e-20
11139	4.27735e-12	Fe	2	4644.10A	-35.576	4.24975107028564e-20
11140	1.58048e-12	Fe	2	1.25687m	-35.577	4.23997691405397e-20
11141	2.09919e-11	Fe	11	946.290A	-35.578	4.2302252377577524e-20
11142	1.17308e-17	Na	1	16.9336c	-35.579	4.2204959896947076e-20
11143	5.54904e-12	Fe	2	3579.80A	-35.58	4.210789118281263e-20
11144	2.57144e-12	S	1	7725.05A	-35.58	4.210789118281263e-20
11145	1.28499e-11	B	1	1545.88A	-35.58	4.210789118281263e-20
11146	5.50799e-12	Ni	12	3606.48A	-35.58	4.210789118281263e-20
11147	7.77909e-11	Fe	7	255.357A	-35.583	4.1818022498813545e-20
11148	7.50528e-11	Fe	9	264.673A	-35.583	4.1818022498813545e-20
11149	1.86918e-11	Fe	8	1062.74A	-35.584	4.1721843715998785e-20
11150	5.00534e-12	Fe	2	3968.66A	-35.584	4.1721843715998785e-20
11151	1.95377e-12	O	1	1.01673m	-35.584	4.1721843715998785e-20
11152	3.98458e-11	Si	10	498.533A	-35.586999999999996	4.1434632564069145e-20
11153	6.797610000000001e-12	Ni	12	2922.27A	-35.588	4.133933555363538e-20
11154	6.9942e-13	Mn	8	2.84013m	-35.593	4.086612809260763e-20
11155	2.9695400000000003e-12	Fe	2	6689.41A	-35.593	4.086612809260763e-20
11156	2.31918e-11	Ar	1	856.531A	-35.599000000000004	4.0305423794916195e-20
11157	1.3777700000000001e-10	Ar	11	144.178A	-35.602	4.002796320913889e-20
11158	2.24865e-11	Ni	12	883.394A	-35.613	3.9026849347842974e-20
11159	1.57236e-12	N	1	1.26335m	-35.614000000000004	3.893709008513568e-20
11160	2.61093e-12	Mg	1	7608.21A	-35.615	3.884753726300458e-20
11161	4.67235e-12	Fe	2	4251.49A	-35.615	3.884753726300458e-20
11162	7.34378e-11	Fe	7	270.493A	-35.618	3.858011269752008e-20
11163	1.4204e-12	Fe	2	1.39852m	-35.623000000000005	3.813848979934671e-20
11164	2.17513e-12	Fe	2	9132.52A	-35.625	3.7963259355876075e-20
11165	5.45148e-12	Mg	1	3643.87A	-35.626	3.7875946282269904e-20
11166	1.32695e-11	Al	6	1497.01A	-35.631	3.7442383910397673e-20
11167	1.5548399999999999e-12	Fe	2	1.27759m	-35.633	3.7270351782965285e-20
11168	1.64354e-12	Fe	2	1.20864m	-35.633	3.7270351782965285e-20
11169	5.07101e-11	Fe	8	391.726A	-35.635999999999996	3.7013784485957184e-20
11170	4.46869e-12	Fe	2	4445.25A	-35.643	3.64219750004306e-20
11171	4.0182199999999994e-12	Fe	2	4943.60A	-35.644	3.6338206782473254e-20
11172	7.10823e-14	Li	1	27.9457m	-35.646	3.617124788811367e-20
11173	7.55161e-11	Fe	7	263.049A	-35.647	3.6088056326512593e-20
11174	7.70791e-13	Cr	7	2.57715m	-35.649	3.592224676909748e-20
11175	3.5371099999999997e-12	Fe	2	5616.02A	-35.650999999999996	3.57571990373984e-20
11176	4.36821e-11	S	10	454.751A	-35.653	3.559290963114298e-20
11177	1.62153e-11	Ni	12	1225.04A	-35.654	3.551104821062133e-20
11178	4.5148e-12	Fe	2	4399.86A	-35.662	3.486289853526134e-20
11179	2.94169e-11	Ne	3	675.274A	-35.663000000000004	3.478271609366906e-20
11180	2.42845e-11	C	3	817.988A	-35.663000000000004	3.478271609366906e-20
11181	2.80166e-12	Cl	7	7090.24A	-35.669000000000004	3.430547933772033e-20
11182	2.24943e-11	Cl	8	883.088A	-35.672	3.4069322079063356e-20
11183	1.15845e-12	Fe	2	1.71474m	-35.678000000000004	3.360187345594208e-20
11184	2.31755e-11	Ar	1	857.133A	-35.68	3.3447486871205586e-20
11185	1.03317e-11	Zn	2	1922.68A	-35.681999999999995	3.329380962839247e-20
11186	3.02672e-11	Si	11	656.303A	-35.688	3.283700143499381e-20
11187	5.62901e-12	V	10	3528.94A	-35.692	3.2535949996281684e-20
11188	1.4913299999999998e-10	Si	8	133.200A	-35.693000000000005	3.246111938781728e-20
11189	4.30844e-11	V	10	461.059A	-35.693000000000005	3.246111938781728e-20
11190	1.65019e-12	Co	8	1.20376m	-35.698	3.208954002685547e-20
11191	2.21054e-12	Si	3	8986.26A	-35.7	3.1942101983050414e-20
11192	2.2497900000000003e-12	Fe	2	8829.46A	-35.7	3.1942101983050414e-20
11193	3.50836e-12	Fe	2	5662.03A	-35.7	3.1942101983050414e-20
11194	3.17588e-11	Si	11	625.478A	-35.702	3.179534135552368e-20
11195	1.49966e-13	B	1	13.2460m	-35.705	3.1576463765192364e-20
11196	3.6752e-12	Fe	2	5405.00A	-35.707	3.143138309267649e-20
11197	7.53462e-11	Fe	7	263.642A	-35.709	3.12869690053012e-20
11198	5.33894e-12	Fe	2	3720.67A	-35.711999999999996	3.107159102561346e-20
11199	2.57156e-12	Fe	2	7724.67A	-35.713	3.1000128349322486e-20
11200	8.80234e-14	Mn	8	22.5673m	-35.717	3.071591746428477e-20
11201	3.98717e-11	Ar	11	498.209A	-35.728	2.9947701240659974e-20
11202	3.41429e-12	Fe	2	5818.04A	-35.73	2.981010405217831e-20
11203	1.4975899999999999e-12	Cl	8	1.32643m	-35.731	2.974154271541493e-20
11204	2.5343599999999997e-12	Fe	2	7838.06A	-35.732	2.9673139065350824e-20
11205	1.29015e-11	B	1	1539.70A	-35.735	2.9468870612826044e-20
11206	1.00709e-11	Fe	7	1972.46A	-35.735	2.9468870612826044e-20
11207	5.01924e-12	Fe	2	3957.66A	-35.736	2.940109409119527e-20
11208	2.61902e-12	Mg	1	7584.71A	-35.736	2.940109409119527e-20
11209	5.36303e-11	Fe	9	370.396A	-35.736999999999995	2.9333473451238573e-20
11210	7.58674e-11	Fe	7	261.831A	-35.746	2.873184348273963e-20
11211	2.07128e-12	Fe	2	9590.45A	-35.751	2.840295279006136e-20
11212	6.36701e-12	V	10	3119.90A	-35.751	2.840295279006136e-20
11213	5.311520000000001e-13	Si	2	3.73989m	-35.753	2.8272453076006584e-20
11214	8.935290000000001e-13	Fe	2	2.22315m	-35.754	2.820742823835207e-20
11215	3.51679e-12	Fe	7	5648.47A	-35.756	2.807782687800993e-20
11216	3.5551900000000003e-12	Fe	2	5587.45A	-35.756	2.807782687800993e-20
11217	1.57187e-13	Fe	2	12.6375m	-35.757	2.801324966818926e-20
11218	5.76173e-13	Mg	1	3.44765m	-35.757	2.801324966818926e-20
11219	3.68954e-11	Cl	10	538.400A	-35.76	2.7820407813901145e-20
11220	3.3181800000000003e-12	Fe	2	5986.56A	-35.76	2.7820407813901145e-20
11221	2.43069e-12	Fe	2	8172.36A	-35.76	2.7820407813901145e-20
11222	2.23008e-11	Si	8	890.751A	-35.76	2.7820407813901145e-20
11223	3.64455e-12	Fe	2	5450.45A	-35.762	2.7692584650885794e-20
11224	1.41816e-11	Cl	12	1400.72A	-35.764	2.756534878195731e-20
11225	2.70683e-11	Cl	6	733.864A	-35.769	2.724981084370206e-20
11226	3.48952e-11	Fe	11	569.260A	-35.769	2.724981084370206e-20
11227	1.5381e-12	Fe	2	1.29149m	-35.77	2.718713801791375e-20
11228	3.06441e-12	Fe	2	6482.31A	-35.773	2.6999983076225036e-20
11229	5.4595699999999995e-12	Mg	1	3638.47A	-35.773	2.6999983076225036e-20
11230	2.2553e-12	Fe	2	8807.90A	-35.775	2.6875929422474236e-20
11231	9.48034e-12	Cr	1	2095.33A	-35.775	2.6875929422474236e-20
11232	1.05541e-11	Zn	2	1882.16A	-35.783	2.6385388427264195e-20
11233	1.28387e-11	Si	1	1547.23A	-35.785	2.6264158579423348e-20
11234	2.623e-12	Mg	1	7573.18A	-35.791	2.590380081425019e-20
11235	1.03804e-11	Zn	2	1913.64A	-35.793	2.578478366049939e-20
11236	5.29027e-11	Fe	9	375.490A	-35.795	2.5666313340898084e-20
11237	3.4441800000000004e-12	Fe	2	5767.54A	-35.8	2.537251348157974e-20
11238	5.85406e-13	Ni	3	3.39328m	-35.808	2.490941291978758e-20
11239	1.79608e-11	Ca	13	1105.99A	-35.809	2.485212285985454e-20
11240	4.68e-12	Fe	2	4244.54A	-35.81	2.4794964563402533e-20
11241	3.55312e-11	Ne	1	559.071A	-35.811	2.473793772738479e-20
11242	6.98203e-11	Fe	11	284.509A	-35.815	2.4511138951060965e-20
11243	2.24707e-11	V	13	884.017A	-35.816	2.445476489583673e-20
11244	7.41363e-12	Ni	11	2679.45A	-35.817	2.4398520497341973e-20
11245	4.35761e-12	Fe	2	4558.57A	-35.821	2.4174833516887523e-20
11246	4.44543e-12	Fe	2	4468.51A	-35.826	2.389810648593531e-20
11247	9.68655e-13	Ar	12	2.05073m	-35.827	2.3843142366255964e-20
11248	2.33842e-11	Si	8	849.482A	-35.827	2.3843142366255964e-20
11249	2.26417e-11	Si	11	877.341A	-35.828	2.3788304660543538e-20
11250	7.39959e-11	Fe	9	268.453A	-35.83	2.3679007328713867e-20
11251	2.40508e-12	Fe	2	8259.37A	-35.832	2.357021217250816e-20
11252	2.30775e-11	S	10	860.772A	-35.834	2.3461916884639395e-20
11253	4.8438400000000005e-12	Na	10	4100.98A	-35.843	2.298071262699553e-20
11254	9.35685e-13	Fe	2	2.12299m	-35.843	2.298071262699553e-20
11255	3.12938e-11	Si	11	634.773A	-35.849000000000004	2.2665405429191804e-20
11256	3.57274e-11	S	11	556.001A	-35.854	2.2405956678681975e-20
11257	1.20356e-10	S	10	165.048A	-35.854	2.2405956678681975e-20
11258	2.73156e-11	Be	2	727.220A	-35.856	2.2303010658903537e-20
11259	6.19272e-12	Ti	3	3207.71A	-35.861999999999995	2.1997001880691133e-20
11260	2.92251e-12	Ni	3	6797.05A	-35.866	2.1795332155254818e-20
11261	1.59426e-11	Al	1	1246.00A	-35.867	2.1745204282331595e-20
11262	2.15868e-12	Fe	2	9202.15A	-35.874	2.1397522510858608e-20
11263	2.19222e-12	Fe	2	9061.35A	-35.876	2.1299209825210135e-20
11264	1.09471e-14	Cr	7	181.459m	-35.876	2.1299209825210135e-20
11265	1.99702e-12	N	1	9947.07A	-35.876	2.1299209825210135e-20
11266	9.0809e-12	Ni	11	2187.50A	-35.876999999999995	2.125022300198222e-20
11267	9.92007e-13	Fe	2	2.00245m	-35.878	2.1201348845320918e-20
11268	3.7170800000000006e-12	Sc	1	5344.11A	-35.88	2.1103937495791864e-20
11269	2.9149099999999997e-13	Fe	8	6.81479m	-35.883	2.0958659011943187e-20
11270	2.1229e-12	Fe	7	9357.22A	-35.885999999999996	2.0814380618143143e-20
11271	2.1562099999999998e-12	Fe	2	9212.66A	-35.888000000000005	2.0718747226115856e-20
11272	3.60341e-11	Ti	11	551.269A	-35.891	2.0576120373432692e-20
11273	2.44261e-12	Ar	11	8132.47A	-35.891	2.0576120373432692e-20
11274	3.40457e-12	Fe	1	5834.65A	-35.894	2.0434475357096938e-20
11275	4.04121e-11	K	8	491.548A	-35.896	2.0340587471190456e-20
11276	7.10745e-14	Li	1	27.9488m	-35.903	2.0015363969357283e-20
11277	2.1883400000000003e-12	Fe	2	9077.39A	-35.904	1.9969329909659175e-20
11278	4.86638e-12	Fe	2	4081.98A	-35.906	1.987757917295483e-20
11279	2.34508e-11	Ar	1	847.070A	-35.907	1.9831862009495002e-20
11280	1.1685200000000002e-12	Fe	2	1.69997m	-35.907	1.9831862009495002e-20
11281	2.22113e-11	Cl	5	894.338A	-35.908	1.9786249992593015e-20
11282	8.86882e-13	Si	2	2.23981m	-35.908	1.9786249992593015e-20
11283	8.4649e-12	Zn	2	2346.69A	-35.909	1.9740742880419152e-20
11284	3.68061e-12	S	2	5397.06A	-35.913000000000004	1.9559758661833543e-20
11285	2.2394099999999996e-10	Mg	9	88.7038A	-35.914	1.951477246526517e-20
11286	4.33521e-12	Fe	2	4582.12A	-35.914	1.951477246526517e-20
11287	9.270809999999999e-13	Si	2	2.14269m	-35.915	1.946988973407777e-20
11288	3.45065e-12	Fe	2	5756.74A	-35.916	1.9425110230307572e-20
11289	1.21141e-11	Fe	11	1639.78A	-35.917	1.9380433716537785e-20
11290	2.12947e-11	Fe	8	932.838A	-35.92	1.9247019749251833e-20
11291	3.23528e-11	K	12	613.996A	-35.921	1.9202752832222597e-20
11292	2.21133e-12	Si	3	8983.03A	-35.921	1.9202752832222597e-20
11293	1.86419e-12	Cl	10	1.06558m	-35.922	1.9158587726277306e-20
11294	4.1117500000000003e-10	Si	11	48.3115A	-35.924	1.9070562011540798e-20
11295	3.9579e-12	Cl	8	5018.93A	-35.929	1.88522630933556e-20
11296	1.04084e-11	Mg	3	1908.50A	-35.93	1.880890409144055e-20
11297	1.04463e-11	Mg	3	1901.58A	-35.93	1.880890409144055e-20
11298	2.76132e-13	Mg	1	7.19383m	-35.93	1.880890409144055e-20
11299	3.38424e-14	Mn	1	58.6970m	-35.93	1.880890409144055e-20
11300	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	1.880890409144055e-20
11301	1.44731e-11	Be	1	1372.51A	-35.93	1.880890409144055e-20
11302	2.10388e-14	Mg	1	94.4181m	-35.93	1.880890409144055e-20
11303	2.3036900000000002e-14	Mg	1	86.2287m	-35.93	1.880890409144055e-20
11304	2.30308e-14	Mg	1	86.2518m	-35.93	1.880890409144055e-20
11305	2.23822e-14	Mg	1	88.7511m	-35.93	1.880890409144055e-20
11306	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	1.880890409144055e-20
11307	2.93905e-11	F	1	675.881A	-35.93	1.880890409144055e-20
11308	2.10414e-14	Mg	1	94.4065m	-35.93	1.880890409144055e-20
11309	2.10352e-14	Mg	1	94.4342m	-35.93	1.880890409144055e-20
11310	2.76128e-13	Mg	1	7.19392m	-35.93	1.880890409144055e-20
11311	1.20755e-14	Mg	1	164.502m	-35.93	1.880890409144055e-20
11312	3.9857e-15	Mg	1	498.393m	-35.93	1.880890409144055e-20
11313	1.9955300000000003e-15	Mg	1	995.447m	-35.93	1.880890409144055e-20
11314	1.37351e-11	Mg	3	1446.26A	-35.93	1.880890409144055e-20
11315	2.23761e-14	Mg	1	88.7755m	-35.93	1.880890409144055e-20
11316	2.68772e-12	N	1	7390.83A	-35.93	1.880890409144055e-20
11317	2.65206e-11	F	1	749.019A	-35.93	1.880890409144055e-20
11318	2.95738e-11	F	1	671.691A	-35.93	1.880890409144055e-20
11319	2.80313e-11	Be	2	708.652A	-35.93	1.880890409144055e-20
11320	1.32431e-11	Be	1	1499.99A	-35.93	1.880890409144055e-20
11321	1.46113e-11	Be	1	1359.53A	-35.93	1.880890409144055e-20
11322	1.9869e-12	N	1	9997.73A	-35.93	1.880890409144055e-20
11323	2.6711e-12	N	1	7436.81A	-35.93	1.880890409144055e-20
11324	2.76722e-11	F	1	717.849A	-35.93	1.880890409144055e-20
11325	3.25467e-12	N	1	6103.38A	-35.93	1.880890409144055e-20
11326	2.75321e-11	F	1	721.501A	-35.93	1.880890409144055e-20
11327	2.70214e-11	F	1	735.137A	-35.93	1.880890409144055e-20
11328	2.7549e-11	F	1	721.059A	-35.93	1.880890409144055e-20
11329	2.74443e-11	F	1	723.809A	-35.93	1.880890409144055e-20
11330	2.6533e-11	F	1	748.671A	-35.93	1.880890409144055e-20
11331	2.72826e-11	F	1	728.099A	-35.93	1.880890409144055e-20
11332	3.24796e-12	N	1	6115.98A	-35.93	1.880890409144055e-20
11333	2.67119e-12	N	1	7436.54A	-35.93	1.880890409144055e-20
11334	3.24786e-12	N	1	6116.16A	-35.93	1.880890409144055e-20
11335	3.23857e-12	N	1	6133.72A	-35.93	1.880890409144055e-20
11336	2.76126e-13	Mg	1	7.19399m	-35.93	1.880890409144055e-20
11337	3.49085e-12	Mn	1	5690.43A	-35.93	1.880890409144055e-20
11338	1.02508e-11	Mg	3	1937.84A	-35.93	1.880890409144055e-20
11339	1.2116e-12	Mn	1	1.63952m	-35.93	1.880890409144055e-20
11340	3.43393e-12	Mn	1	5784.76A	-35.93	1.880890409144055e-20
11341	3.38828e-12	Mn	1	5862.69A	-35.93	1.880890409144055e-20
11342	1.24544e-12	Mn	1	1.59497m	-35.93	1.880890409144055e-20
11343	1.24195e-12	Mn	1	1.59946m	-35.93	1.880890409144055e-20
11344	4.3948199999999995e-13	Mg	3	4.51997m	-35.93	1.880890409144055e-20
11345	1.24075e-12	Mn	1	1.60100m	-35.93	1.880890409144055e-20
11346	1.2283e-12	Mn	1	1.61723m	-35.93	1.880890409144055e-20
11347	1.2222e-12	Mn	1	1.62530m	-35.93	1.880890409144055e-20
11348	1.20856e-12	Mn	1	1.64365m	-35.93	1.880890409144055e-20
11349	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	1.880890409144055e-20
11350	1.19511e-12	Mn	1	1.66215m	-35.93	1.880890409144055e-20
11351	1.19577e-13	Mg	3	16.6123m	-35.93	1.880890409144055e-20
11352	7.12321e-12	Mg	3	2788.69A	-35.93	1.880890409144055e-20
11353	1.0045e-11	Mg	3	1977.55A	-35.93	1.880890409144055e-20
11354	9.402060000000001e-12	Mg	3	2112.78A	-35.93	1.880890409144055e-20
11355	1.0036e-11	Mg	3	1979.32A	-35.93	1.880890409144055e-20
11356	9.66413e-12	Mg	3	2055.48A	-35.93	1.880890409144055e-20
11357	9.620030000000001e-12	Mg	3	2064.91A	-35.93	1.880890409144055e-20
11358	3.46761e-12	Mn	1	5728.57A	-35.93	1.880890409144055e-20
11359	1.87424e-11	B	1	1059.87A	-35.93	1.880890409144055e-20
11360	3.5045e-12	Mn	1	5668.28A	-35.93	1.880890409144055e-20
11361	1.24529e-12	Mn	1	1.59517m	-35.93	1.880890409144055e-20
11362	1.34313e-12	Mg	1	1.47896m	-35.93	1.880890409144055e-20
11363	1.34313e-12	Mg	1	1.47897m	-35.93	1.880890409144055e-20
11364	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	1.880890409144055e-20
11365	1.03436e-12	Mg	1	1.92046m	-35.93	1.880890409144055e-20
11366	8.849440000000001e-13	Mg	1	2.24471m	-35.93	1.880890409144055e-20
11367	8.8495e-13	Mg	1	2.24470m	-35.93	1.880890409144055e-20
11368	3.08774e-13	Mg	1	6.43334m	-35.93	1.880890409144055e-20
11369	2.85739e-13	Mg	1	6.95195m	-35.93	1.880890409144055e-20
11370	3.0877e-13	Mg	1	6.43341m	-35.93	1.880890409144055e-20
11371	2.99163e-13	Mg	1	6.64002m	-35.93	1.880890409144055e-20
11372	2.98508e-13	Mg	1	6.65458m	-35.93	1.880890409144055e-20
11373	2.97167e-13	Mg	1	6.68460m	-35.93	1.880890409144055e-20
11374	2.87735e-13	Mg	1	6.90373m	-35.93	1.880890409144055e-20
11375	2.86394e-13	Mg	1	6.93605m	-35.93	1.880890409144055e-20
11376	1.03251e-11	Mg	3	1923.89A	-35.93	1.880890409144055e-20
11377	1.02315e-11	Mg	3	1941.51A	-35.93	1.880890409144055e-20
11378	1.18836e-12	Mn	1	1.67158m	-35.93	1.880890409144055e-20
11379	1.7193e-11	B	1	1155.38A	-35.93	1.880890409144055e-20
11380	4.81373e-11	Mn	11	412.662A	-35.93	1.880890409144055e-20
11381	1.85768e-12	N	1	1.06932m	-35.93	1.880890409144055e-20
11382	5.81208e-11	Mg	8	341.779A	-35.93	1.880890409144055e-20
11383	5.01443e-10	Ca	13	39.6146A	-35.93	1.880890409144055e-20
11384	4.934610000000001e-10	Ca	13	40.2554A	-35.93	1.880890409144055e-20
11385	1.17203e-10	Ca	13	169.488A	-35.93	1.880890409144055e-20
11386	5.57058e-10	Ca	13	35.6596A	-35.93	1.880890409144055e-20
11387	5.61328e-11	Mg	8	353.883A	-35.93	1.880890409144055e-20
11388	5.58008e-11	Mg	8	355.989A	-35.93	1.880890409144055e-20
11389	4.63961e-11	Mg	8	428.149A	-35.93	1.880890409144055e-20
11390	4.63785e-11	Mg	8	428.312A	-35.93	1.880890409144055e-20
11391	4.49665e-11	Mg	8	441.761A	-35.93	1.880890409144055e-20
11392	2.48129e-11	F	1	800.570A	-35.93	1.880890409144055e-20
11393	4.09082e-11	Mg	8	485.586A	-35.93	1.880890409144055e-20
11394	2.88217e-11	Mg	8	689.219A	-35.93	1.880890409144055e-20
11395	5.44434e-14	S	11	36.4865m	-35.93	1.880890409144055e-20
11396	1.22903e-11	S	11	1616.27A	-35.93	1.880890409144055e-20
11397	1.22981e-11	S	11	1615.25A	-35.93	1.880890409144055e-20
11398	6.03157e-11	Mn	6	329.341A	-35.93	1.880890409144055e-20
11399	4.09319e-13	Mn	12	4.85305m	-35.93	1.880890409144055e-20
11400	8.48063e-11	Mn	13	234.233A	-35.93	1.880890409144055e-20
11401	5.16971e-10	Ca	13	38.4247A	-35.93	1.880890409144055e-20
11402	5.173e-10	Ca	13	38.4003A	-35.93	1.880890409144055e-20
11403	5.18063e-10	Ca	13	38.3437A	-35.93	1.880890409144055e-20
11404	1.66206e-11	Ca	13	1195.17A	-35.93	1.880890409144055e-20
11405	4.40523e-11	Mg	9	450.929A	-35.93	1.880890409144055e-20
11406	2.892e-10	Mg	9	68.6876A	-35.93	1.880890409144055e-20
11407	4.5455e-11	Mg	9	437.014A	-35.93	1.880890409144055e-20
11408	2.35103e-11	Ca	13	844.924A	-35.93	1.880890409144055e-20
11409	3.7625900000000004e-10	Ca	13	52.7947A	-35.93	1.880890409144055e-20
11410	3.8424e-10	Ca	13	51.6981A	-35.93	1.880890409144055e-20
11411	3.9976900000000005e-10	Ca	13	49.6899A	-35.93	1.880890409144055e-20
11412	5.43962e-11	Mg	7	365.181A	-35.93	1.880890409144055e-20
11413	4.0009699999999997e-10	Ca	13	49.6491A	-35.93	1.880890409144055e-20
11414	7.98354e-12	Ca	13	2488.18A	-35.93	1.880890409144055e-20
11415	2.38385e-11	Ca	13	833.293A	-35.93	1.880890409144055e-20
11416	4.0508e-11	Mg	8	490.384A	-35.93	1.880890409144055e-20
11417	2.46017e-11	Ca	13	807.443A	-35.93	1.880890409144055e-20
11418	5.16815e-13	Mg	6	3.84363m	-35.93	1.880890409144055e-20
11419	3.84879e-13	Mg	6	5.16122m	-35.93	1.880890409144055e-20
11420	1.55292e-11	Ca	13	1279.17A	-35.93	1.880890409144055e-20
11421	1.58574e-11	Ca	13	1252.70A	-35.93	1.880890409144055e-20
11422	5.22046e-11	Mn	13	380.512A	-35.93	1.880890409144055e-20
11423	5.14815e-11	Mn	13	385.856A	-35.93	1.880890409144055e-20
11424	5.35707e-11	Mn	13	370.808A	-35.93	1.880890409144055e-20
11425	5.11212e-11	Mn	12	388.576A	-35.93	1.880890409144055e-20
11426	4.9979e-11	Mn	12	397.456A	-35.93	1.880890409144055e-20
11427	4.95698e-11	Mn	12	400.737A	-35.93	1.880890409144055e-20
11428	4.45897e-11	Mn	12	445.494A	-35.93	1.880890409144055e-20
11429	8.961660000000001e-12	Mn	12	2216.60A	-35.93	1.880890409144055e-20
11430	7.8369e-12	Mn	12	2534.74A	-35.93	1.880890409144055e-20
11431	7.77728e-12	Mn	12	2554.16A	-35.93	1.880890409144055e-20
11432	3.06008e-11	F	1	649.148A	-35.93	1.880890409144055e-20
11433	2.74465e-11	F	1	723.751A	-35.93	1.880890409144055e-20
11434	5.01774e-14	Mn	1	39.5885m	-35.93	1.880890409144055e-20
11435	1.98064e-11	B	1	1002.93A	-35.93	1.880890409144055e-20
11436	3.87327e-11	B	2	512.860A	-35.93	1.880890409144055e-20
11437	3.83062e-11	B	2	518.570A	-35.93	1.880890409144055e-20
11438	2.02923e-11	B	1	978.914A	-35.93	1.880890409144055e-20
11439	2.02316e-11	B	1	981.855A	-35.93	1.880890409144055e-20
11440	2.01445e-11	B	1	986.096A	-35.93	1.880890409144055e-20
11441	2.00142e-11	B	1	992.516A	-35.93	1.880890409144055e-20
11442	1.94456e-11	B	1	1021.54A	-35.93	1.880890409144055e-20
11443	7.427539999999999e-12	Mn	12	2674.43A	-35.93	1.880890409144055e-20
11444	4.78694e-11	Mn	11	414.972A	-35.93	1.880890409144055e-20
11445	3.55083e-11	Mn	13	559.431A	-35.93	1.880890409144055e-20
11446	7.40438e-11	Na	2	268.280A	-35.93	1.880890409144055e-20
11447	4.35213e-12	Fe	7	4564.31A	-35.93	1.880890409144055e-20
11448	3.17796e-11	F	1	625.070A	-35.93	1.880890409144055e-20
11449	6.10294e-11	F	2	325.490A	-35.93	1.880890409144055e-20
11450	1.41368e-11	Mn	6	1405.16A	-35.93	1.880890409144055e-20
11451	1.28288e-11	Mn	6	1548.43A	-35.93	1.880890409144055e-20
11452	3.16534e-11	F	1	627.561A	-35.93	1.880890409144055e-20
11453	3.15459e-11	F	1	629.699A	-35.93	1.880890409144055e-20
11454	3.13805e-11	F	1	633.020A	-35.93	1.880890409144055e-20
11455	3.11054e-11	F	1	638.619A	-35.93	1.880890409144055e-20
11456	1.53396e-12	Mn	12	1.29498m	-35.93	1.880890409144055e-20
11457	7.36793e-12	Mn	12	2696.07A	-35.93	1.880890409144055e-20
11458	2.76636e-11	F	1	718.071A	-35.93	1.880890409144055e-20
11459	5.74043e-11	Mn	12	346.045A	-35.93	1.880890409144055e-20
11460	1.97407e-14	Mn	1	100.627m	-35.93	1.880890409144055e-20
11461	5.39976e-11	Mn	11	367.877A	-35.93	1.880890409144055e-20
11462	3.59628e-11	Ne	1	552.361A	-35.93	1.880890409144055e-20
11463	4.87845e-11	Mn	11	407.188A	-35.93	1.880890409144055e-20
11464	9.52327e-12	Mg	3	2085.89A	-35.93	1.880890409144055e-20
11465	1.49183e-10	Si	8	133.155A	-35.93	1.880890409144055e-20
11466	9.46858e-12	Mg	3	2097.93A	-35.93	1.880890409144055e-20
11467	2.09069e-11	Si	1	950.137A	-35.93	1.880890409144055e-20
11468	7.54381e-11	Fe	9	263.321A	-35.93	1.880890409144055e-20
11469	7.42853e-11	Fe	9	267.408A	-35.93	1.880890409144055e-20
11470	7.71515e-11	Fe	9	257.473A	-35.93	1.880890409144055e-20
11471	7.72742e-11	Fe	9	257.064A	-35.93	1.880890409144055e-20
11472	1.0357e-12	Fe	9	1.91798m	-35.93	1.880890409144055e-20
11473	5.33001e-11	Fe	9	372.691A	-35.93	1.880890409144055e-20
11474	7.32285e-11	Fe	9	271.267A	-35.93	1.880890409144055e-20
11475	7.42309e-11	Fe	9	267.604A	-35.93	1.880890409144055e-20
11476	4.86105e-11	Fe	9	408.646A	-35.93	1.880890409144055e-20
11477	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	1.880890409144055e-20
11478	7.52248e-11	Fe	9	264.068A	-35.93	1.880890409144055e-20
11479	2.33571e-11	Fe	9	850.468A	-35.93	1.880890409144055e-20
11480	2.02015e-11	Fe	9	983.315A	-35.93	1.880890409144055e-20
11481	2.12039e-11	Fe	9	936.831A	-35.93	1.880890409144055e-20
11482	2.12584e-11	Fe	9	934.430A	-35.93	1.880890409144055e-20
11483	2.13556e-11	Fe	9	930.177A	-35.93	1.880890409144055e-20
11484	2.14812e-11	Fe	9	924.737A	-35.93	1.880890409144055e-20
11485	2.16437e-11	Fe	9	917.796A	-35.93	1.880890409144055e-20
11486	7.49983e-11	Fe	9	264.866A	-35.93	1.880890409144055e-20
11487	5.40675e-11	Fe	9	367.401A	-35.93	1.880890409144055e-20
11488	7.75008e-11	Fe	9	256.313A	-35.93	1.880890409144055e-20
11489	7.7378e-11	Fe	9	256.720A	-35.93	1.880890409144055e-20
11490	7.42732e-11	Fe	9	267.451A	-35.93	1.880890409144055e-20
11491	7.59867e-11	Fe	9	261.420A	-35.93	1.880890409144055e-20
11492	7.61094e-11	Fe	9	260.999A	-35.93	1.880890409144055e-20
11493	7.31954e-11	Fe	9	271.389A	-35.93	1.880890409144055e-20
11494	7.46706e-11	Fe	9	266.028A	-35.93	1.880890409144055e-20
11495	7.32499e-11	Fe	9	271.187A	-35.93	1.880890409144055e-20
11496	7.34728e-11	Fe	9	270.365A	-35.93	1.880890409144055e-20
11497	7.36352e-11	Fe	9	269.768A	-35.93	1.880890409144055e-20
11498	7.53487e-11	Fe	9	263.634A	-35.93	1.880890409144055e-20
11499	7.54714e-11	Fe	9	263.205A	-35.93	1.880890409144055e-20
11500	2.82449e-11	Fe	9	703.294A	-35.93	1.880890409144055e-20
11501	7.63841e-11	Fe	9	260.060A	-35.93	1.880890409144055e-20
11502	7.45082e-11	Fe	9	266.608A	-35.93	1.880890409144055e-20
11503	2.86821e-11	Fe	9	692.574A	-35.93	1.880890409144055e-20
11504	7.52756e-11	Fe	9	263.890A	-35.93	1.880890409144055e-20
11505	7.55022e-11	Fe	9	263.098A	-35.93	1.880890409144055e-20
11506	7.56646e-11	Fe	9	262.533A	-35.93	1.880890409144055e-20
11507	2.34798e-11	Fe	9	846.022A	-35.93	1.880890409144055e-20
11508	4.15999e-12	Fe	9	4775.13A	-35.93	1.880890409144055e-20
11509	9.37603e-12	Mg	3	2118.64A	-35.93	1.880890409144055e-20
11510	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	1.880890409144055e-20
11511	2.18077e-11	Fe	9	910.890A	-35.93	1.880890409144055e-20
11512	7.52793e-11	Fe	9	263.877A	-35.93	1.880890409144055e-20
11513	5.38569e-11	Fe	9	368.838A	-35.93	1.880890409144055e-20
11514	2.54199e-12	Mg	1	7814.53A	-35.93	1.880890409144055e-20
11515	1.78829e-14	Fe	7	111.081m	-35.93	1.880890409144055e-20
11516	1.6988699999999998e-13	Fe	7	11.6927m	-35.93	1.880890409144055e-20
11517	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	1.880890409144055e-20
11518	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	1.880890409144055e-20
11519	5.04695e-14	Fe	7	39.3593m	-35.93	1.880890409144055e-20
11520	1.99284e-11	Fe	9	996.792A	-35.93	1.880890409144055e-20
11521	7.66977e-14	Fe	7	25.8997m	-35.93	1.880890409144055e-20
11522	4.41111e-14	Fe	7	45.0328m	-35.93	1.880890409144055e-20
11523	1.9418900000000003e-12	Fe	7	1.02295m	-35.93	1.880890409144055e-20
11524	2.4281e-12	Fe	7	8181.06A	-35.93	1.880890409144055e-20
11525	2.6228199999999998e-14	Fe	7	75.7369m	-35.93	1.880890409144055e-20
11526	3.98151e-12	Fe	9	4989.18A	-35.93	1.880890409144055e-20
11527	6.39214e-11	Fe	9	310.764A	-35.93	1.880890409144055e-20
11528	8.4123e-11	Fe	9	236.136A	-35.93	1.880890409144055e-20
11529	2.16453e-11	Fe	9	917.727A	-35.93	1.880890409144055e-20
11530	2.15196e-11	Fe	9	923.085A	-35.93	1.880890409144055e-20
11531	2.14224e-11	Fe	9	927.273A	-35.93	1.880890409144055e-20
11532	2.1368e-11	Fe	9	929.638A	-35.93	1.880890409144055e-20
11533	2.09852e-11	Fe	9	946.592A	-35.93	1.880890409144055e-20
11534	2.10824e-11	Fe	9	942.228A	-35.93	1.880890409144055e-20
11535	2.12081e-11	Fe	9	936.646A	-35.93	1.880890409144055e-20
11536	2.13705e-11	Fe	9	929.526A	-35.93	1.880890409144055e-20
11537	4.4332e-12	Fe	9	4480.84A	-35.93	1.880890409144055e-20
11538	2.36439e-11	Fe	9	840.151A	-35.93	1.880890409144055e-20
11539	4.96128e-11	Fe	9	400.389A	-35.93	1.880890409144055e-20
11540	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	1.880890409144055e-20
11541	4.96673e-11	Fe	9	399.950A	-35.93	1.880890409144055e-20
11542	4.97645e-11	Fe	9	399.169A	-35.93	1.880890409144055e-20
11543	4.98902e-11	Fe	9	398.164A	-35.93	1.880890409144055e-20
11544	5.00526e-11	Fe	9	396.872A	-35.93	1.880890409144055e-20
11545	5.18888e-11	Fe	9	382.828A	-35.93	1.880890409144055e-20
11546	1.64125e-13	Fe	9	12.1032m	-35.93	1.880890409144055e-20
11547	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	1.880890409144055e-20
11548	2.35212e-11	Fe	9	844.535A	-35.93	1.880890409144055e-20
11549	2.03656e-11	Fe	9	975.393A	-35.93	1.880890409144055e-20
11550	7.41108e-11	Fe	9	268.037A	-35.93	1.880890409144055e-20
11551	7.38334e-11	Fe	9	269.044A	-35.93	1.880890409144055e-20
11552	7.65068e-11	Fe	9	259.643A	-35.93	1.880890409144055e-20
11553	6.32564e-11	Ti	11	314.031A	-35.93	1.880890409144055e-20
11554	5.71407e-13	N	1	3.47641m	-35.93	1.880890409144055e-20
11555	8.72683e-13	Si	8	2.27625m	-35.93	1.880890409144055e-20
11556	2.0749e-11	Si	8	957.370A	-35.93	1.880890409144055e-20
11557	5.56329e-13	N	1	3.57063m	-35.93	1.880890409144055e-20
11558	5.56233e-13	N	1	3.57125m	-35.93	1.880890409144055e-20
11559	9.70942e-13	N	1	2.04590m	-35.93	1.880890409144055e-20
11560	1.41999e-10	Si	8	139.892A	-35.93	1.880890409144055e-20
11561	3.6919699999999997e-13	N	1	5.38046m	-35.93	1.880890409144055e-20
11562	1.41651e-11	Be	1	1402.35A	-35.93	1.880890409144055e-20
11563	5.18275e-11	Fe	9	383.280A	-35.93	1.880890409144055e-20
11564	3.35884e-11	He	1	591.409A	-35.93	1.880890409144055e-20
11565	3.30301e-11	He	1	601.404A	-35.93	1.880890409144055e-20
11566	4.64578e-12	He	1	4275.81A	-35.93	1.880890409144055e-20
11567	4.78468e-11	Ti	11	415.168A	-35.93	1.880890409144055e-20
11568	3.10237e-11	Ti	11	640.300A	-35.93	1.880890409144055e-20
11569	4.64331e-11	Ti	11	427.808A	-35.93	1.880890409144055e-20
11570	1.4189e-10	Si	8	139.999A	-35.93	1.880890409144055e-20
11571	6.43779e-11	Ti	11	308.560A	-35.93	1.880890409144055e-20
11572	5.71504e-13	N	1	3.47582m	-35.93	1.880890409144055e-20
11573	1.09165e-12	Ca	13	1.81967m	-35.93	1.880890409144055e-20
11574	9.42357e-13	N	1	2.10795m	-35.93	1.880890409144055e-20
11575	9.516540000000002e-13	N	1	2.08736m	-35.93	1.880890409144055e-20
11576	7.85407e-12	Mg	3	2529.19A	-35.93	1.880890409144055e-20
11577	9.30834e-12	Mg	3	2134.05A	-35.93	1.880890409144055e-20
11578	9.30007e-12	Mg	3	2135.95A	-35.93	1.880890409144055e-20
11579	9.12178e-12	Mg	3	2177.70A	-35.93	1.880890409144055e-20
11580	8.73768e-12	Mg	3	2273.43A	-35.93	1.880890409144055e-20
11581	8.44959e-12	Mg	3	2350.94A	-35.93	1.880890409144055e-20
11582	8.0496e-12	Mg	3	2467.76A	-35.93	1.880890409144055e-20
11583	1.45541e-11	Be	1	1364.87A	-35.93	1.880890409144055e-20
11584	1.3846e-11	Be	1	1434.67A	-35.93	1.880890409144055e-20
11585	1.23841e-11	S	11	1604.03A	-35.93	1.880890409144055e-20
11586	1.43532e-11	Be	1	1383.97A	-35.93	1.880890409144055e-20
11587	9.51082e-13	N	1	2.08862m	-35.93	1.880890409144055e-20
11588	9.670870000000002e-13	N	1	2.05405m	-35.93	1.880890409144055e-20
11589	9.642340000000001e-13	N	1	2.06013m	-35.93	1.880890409144055e-20
11590	9.60379e-13	N	1	2.06840m	-35.93	1.880890409144055e-20
11591	9.583620000000001e-13	N	1	2.07275m	-35.93	1.880890409144055e-20
11592	9.54937e-13	N	1	2.08019m	-35.93	1.880890409144055e-20
11593	4.75548e-11	Ti	11	417.717A	-35.93	1.880890409144055e-20
11594	1.1417200000000001e-12	Si	8	1.73987m	-35.93	1.880890409144055e-20
11595	1.43031e-10	Si	8	138.882A	-35.93	1.880890409144055e-20
11596	1.65238e-14	N	1	120.217m	-35.93	1.880890409144055e-20
11597	9.636889999999999e-17	N	1	2.06129c	-35.93	1.880890409144055e-20
11598	7.66977e-17	N	1	2.58997c	-35.93	1.880890409144055e-20
11599	2.64485e-12	Na	1	7510.62A	-35.93	1.880890409144055e-20
11600	2.22968e-11	Si	8	890.910A	-35.93	1.880890409144055e-20
11601	2.26689e-11	Si	8	876.288A	-35.93	1.880890409144055e-20
11602	4.41292e-11	Si	8	450.143A	-35.93	1.880890409144055e-20
11603	2.33802e-11	Si	8	849.626A	-35.93	1.880890409144055e-20
11604	1.54532e-11	Si	5	1285.46A	-35.93	1.880890409144055e-20
11605	1.0837e-12	Si	8	1.83302m	-35.93	1.880890409144055e-20
11606	1.55485e-11	Si	6	1277.58A	-35.93	1.880890409144055e-20
11607	1.53822e-11	Si	5	1291.39A	-35.93	1.880890409144055e-20
11608	1.43724e-11	Si	5	1382.12A	-35.93	1.880890409144055e-20
11609	1.14699e-11	Si	5	1731.87A	-35.93	1.880890409144055e-20
11610	1.6463e-11	Si	5	1206.61A	-35.93	1.880890409144055e-20
11611	1.3431399999999999e-12	Mg	1	1.47896m	-35.93	1.880890409144055e-20
11612	1.6192600000000001e-12	Mg	1	1.22676m	-35.93	1.880890409144055e-20
11613	2.54133e-12	Mg	1	7816.55A	-35.93	1.880890409144055e-20
11614	3.8127e-11	Si	8	521.008A	-35.93	1.880890409144055e-20
11615	1.25507e-11	Si	5	1582.74A	-35.93	1.880890409144055e-20
11616	1.50274e-10	Si	8	132.188A	-35.93	1.880890409144055e-20
11617	1.59459e-11	Si	5	1245.74A	-35.93	1.880890409144055e-20
11618	1.5032399999999999e-10	Si	8	132.144A	-35.93	1.880890409144055e-20
11619	3.7628200000000003e-13	N	1	5.27914m	-35.93	1.880890409144055e-20
11620	3.691e-13	N	1	5.38186m	-35.93	1.880890409144055e-20
11621	5.44401e-12	Si	11	3648.87A	-35.93	1.880890409144055e-20
11622	1.30434e-11	Si	5	1522.95A	-35.93	1.880890409144055e-20
11623	4.92896e-13	Si	5	4.03015m	-35.93	1.880890409144055e-20
11624	1.58739e-11	Si	5	1251.39A	-35.93	1.880890409144055e-20
11625	4.40316e-13	Si	11	4.51141m	-35.93	1.880890409144055e-20
11626	6.72594e-13	Si	11	2.95341m	-35.93	1.880890409144055e-20
11627	1.45572e-11	Si	11	1364.58A	-35.93	1.880890409144055e-20
11628	3.1911e-10	Si	11	62.2496A	-35.93	1.880890409144055e-20
11629	1.69557e-11	Si	5	1171.55A	-35.93	1.880890409144055e-20
11630	3.56114e-10	Si	11	55.7812A	-35.93	1.880890409144055e-20
11631	3.4699900000000003e-10	Si	11	57.2464A	-35.93	1.880890409144055e-20
11632	3.41557e-10	Si	11	58.1586A	-35.93	1.880890409144055e-20
11633	2.24468e-11	Si	11	884.957A	-35.93	1.880890409144055e-20
11634	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.880890409144055e-20
11635	3.2825e-13	Ca	13	6.05163m	-35.93	1.880890409144055e-20
11636	1.06734e-11	Ca	8	1861.12A	-35.93	1.880890409144055e-20
11637	7.63399e-13	Ca	13	2.60211m	-35.93	1.880890409144055e-20
11638	3.82212e-11	Fe	6	519.723A	-35.93	1.880890409144055e-20
11639	2.86206e-12	Fe	12	6940.61A	-35.93	1.880890409144055e-20
11640	8.9078e-11	Fe	12	223.001A	-35.93	1.880890409144055e-20
11641	3.04487e-13	Fe	6	6.52392m	-35.93	1.880890409144055e-20
11642	1.75474e-12	Fe	6	1.13204m	-35.93	1.880890409144055e-20
11643	4.67597e-11	Fe	6	424.820A	-35.93	1.880890409144055e-20
11644	4.66646e-11	Fe	6	425.686A	-35.93	1.880890409144055e-20
11645	4.3208e-11	Fe	6	459.740A	-35.93	1.880890409144055e-20
11646	4.32848e-11	Fe	6	458.925A	-35.93	1.880890409144055e-20
11647	1.4502600000000001e-12	Fe	6	1.36972m	-35.93	1.880890409144055e-20
11648	8.07546e-11	Mg	6	245.985A	-35.93	1.880890409144055e-20
11649	1.34554e-12	Fe	6	1.47632m	-35.93	1.880890409144055e-20
11650	3.55933e-11	Mg	6	558.096A	-35.93	1.880890409144055e-20
11651	1.65003e-12	Fe	6	1.20388m	-35.93	1.880890409144055e-20
11652	1.95203e-13	Fe	6	10.1763m	-35.93	1.880890409144055e-20
11653	1.19304e-12	Fe	6	1.66503m	-35.93	1.880890409144055e-20
11654	1.49753e-12	Fe	6	1.32648m	-35.93	1.880890409144055e-20
11655	9.97839e-13	Fe	6	1.99075m	-35.93	1.880890409144055e-20
11656	1.30233e-12	Fe	6	1.52531m	-35.93	1.880890409144055e-20
11657	7.74713e-11	Fe	12	256.411A	-35.93	1.880890409144055e-20
11658	1.35155e-12	Fe	11	1.46976m	-35.93	1.880890409144055e-20
11659	5.7019300000000005e-12	Fe	11	3483.82A	-35.93	1.880890409144055e-20
11660	6.59611e-12	Fe	11	3011.54A	-35.93	1.880890409144055e-20
11661	7.56753e-11	Fe	12	262.496A	-35.93	1.880890409144055e-20
11662	3.52532e-11	Fe	12	563.480A	-35.93	1.880890409144055e-20
11663	7.88683e-11	Fe	12	251.869A	-35.93	1.880890409144055e-20
11664	2.41847e-11	Fe	12	821.364A	-35.93	1.880890409144055e-20
11665	2.37892e-11	Fe	12	835.019A	-35.93	1.880890409144055e-20
11666	1.42537e-11	Fe	12	1393.63A	-35.93	1.880890409144055e-20
11667	6.10332e-12	Fe	12	3254.70A	-35.93	1.880890409144055e-20
11668	5.04421e-12	Fe	12	3938.07A	-35.93	1.880890409144055e-20
11669	3.64673e-12	Fe	12	5447.20A	-35.93	1.880890409144055e-20
11670	3.35208e-11	Fe	12	592.601A	-35.93	1.880890409144055e-20
11671	3.02104e-11	Fe	12	657.537A	-35.93	1.880890409144055e-20
11672	1.95182e-12	Fe	12	1.01774m	-35.93	1.880890409144055e-20
11673	1.78968e-12	Fe	11	1.10995m	-35.93	1.880890409144055e-20
11674	1.40938e-11	Fe	11	1409.45A	-35.93	1.880890409144055e-20
11675	9.21244e-12	Fe	11	2156.27A	-35.93	1.880890409144055e-20
11676	8.701710000000001e-12	Fe	11	2282.82A	-35.93	1.880890409144055e-20
11677	7.22762e-12	Fe	11	2748.41A	-35.93	1.880890409144055e-20
11678	4.68073e-11	Fe	6	424.388A	-35.93	1.880890409144055e-20
11679	4.42744e-11	Fe	12	448.667A	-35.93	1.880890409144055e-20
11680	6.21204e-11	Mg	6	319.773A	-35.93	1.880890409144055e-20
11681	4.57604e-11	N	4	434.097A	-35.93	1.880890409144055e-20
11682	1.1162700000000001e-10	Ca	13	177.953A	-35.93	1.880890409144055e-20
11683	4.60892e-11	Ca	13	431.000A	-35.93	1.880890409144055e-20
11684	1.6329199999999998e-10	Ca	13	121.650A	-35.93	1.880890409144055e-20
11685	1.04654e-12	Mn	8	1.89810m	-35.93	1.880890409144055e-20
11686	5.3955e-10	Ca	13	36.8167A	-35.93	1.880890409144055e-20
11687	5.47532e-10	Ca	13	36.2800A	-35.93	1.880890409144055e-20
11688	5.63061e-10	Ca	13	35.2794A	-35.93	1.880890409144055e-20
11689	2.68589e-10	Ca	13	73.9586A	-35.93	1.880890409144055e-20
11690	5.641519999999999e-10	Ca	13	35.2112A	-35.93	1.880890409144055e-20
11691	5.44036e-13	Fe	12	3.65131m	-35.93	1.880890409144055e-20
11692	2.8125e-10	Ca	13	70.6292A	-35.93	1.880890409144055e-20
11693	4.99747e-11	Na	7	397.490A	-35.93	1.880890409144055e-20
11694	1.0928399999999999e-13	Na	4	18.1769m	-35.93	1.880890409144055e-20
11695	3.54817e-11	Ca	13	559.850A	-35.93	1.880890409144055e-20
11696	6.49847e-11	Na	4	305.679A	-35.93	1.880890409144055e-20
11697	3.09175e-13	Na	4	6.42499m	-35.93	1.880890409144055e-20
11698	1.24288e-10	Ca	13	159.825A	-35.93	1.880890409144055e-20
11699	6.821089999999999e-10	Ca	13	29.1221A	-35.93	1.880890409144055e-20
11700	6.33243e-12	Ca	13	3136.94A	-35.93	1.880890409144055e-20
11701	6.50724e-10	Ca	13	30.5267A	-35.93	1.880890409144055e-20
11702	6.26886e-10	Ca	13	31.6875A	-35.93	1.880890409144055e-20
11703	8.7336e-11	Ca	13	227.449A	-35.93	1.880890409144055e-20
11704	3.08971e-11	Fe	12	642.923A	-35.93	1.880890409144055e-20
11705	1.32094e-11	Fe	12	1503.81A	-35.93	1.880890409144055e-20
11706	1.21507e-11	Fe	12	1634.84A	-35.93	1.880890409144055e-20
11707	1.07536e-11	Fe	12	1847.24A	-35.93	1.880890409144055e-20
11708	9.96916e-12	Fe	12	1992.59A	-35.93	1.880890409144055e-20
11709	7.10998e-12	Fe	12	2793.88A	-35.93	1.880890409144055e-20
11710	4.82314e-11	Fe	6	411.857A	-35.93	1.880890409144055e-20
11711	9.75809e-17	He	1	2.03569c	-35.93	1.880890409144055e-20
11712	9.85347e-17	He	1	2.01599c	-35.93	1.880890409144055e-20
11713	4.83703e-11	Fe	6	410.675A	-35.93	1.880890409144055e-20
11714	1.25982e-11	Ca	8	1576.77A	-35.93	1.880890409144055e-20
11715	2.23282e-11	Ca	8	889.656A	-35.93	1.880890409144055e-20
11716	2.284e-11	Ca	8	869.724A	-35.93	1.880890409144055e-20
11717	3.97121e-12	Ca	13	5002.12A	-35.93	1.880890409144055e-20
11718	6.448469999999999e-10	Ca	13	30.8049A	-35.93	1.880890409144055e-20
11719	1.53276e-12	Mn	8	1.29599m	-35.93	1.880890409144055e-20
11720	5.74238e-13	Mn	8	3.45927m	-35.93	1.880890409144055e-20
11721	8.2514e-11	Fe	12	240.740A	-35.93	1.880890409144055e-20
11722	8.34143e-11	Fe	12	238.142A	-35.93	1.880890409144055e-20
11723	7.96528e-11	Fe	12	249.388A	-35.93	1.880890409144055e-20
11724	3.2602599999999997e-12	Fe	8	6092.91A	-35.93	1.880890409144055e-20
11725	1.82743e-12	K	12	1.08702m	-35.93	1.880890409144055e-20
11726	1.63659e-11	Fe	8	1213.77A	-35.93	1.880890409144055e-20
11727	1.01319e-11	Mg	5	1960.59A	-35.93	1.880890409144055e-20
11728	4.29304e-11	K	12	462.713A	-35.93	1.880890409144055e-20
11729	4.96746e-13	Mg	6	3.99892m	-35.93	1.880890409144055e-20
11730	1.10585e-11	Fe	8	1796.30A	-35.93	1.880890409144055e-20
11731	1.07671e-11	Fe	8	1844.92A	-35.93	1.880890409144055e-20
11732	1.034e-11	Fe	8	1921.12A	-35.93	1.880890409144055e-20
11733	2.60355e-12	Fe	8	7629.75A	-35.93	1.880890409144055e-20
11734	1.39745e-12	Fe	12	1.42148m	-35.93	1.880890409144055e-20
11735	1.86432e-11	Mg	6	1065.51A	-35.93	1.880890409144055e-20
11736	1.13339e-10	Mg	6	175.266A	-35.93	1.880890409144055e-20
11737	1.55065e-12	Mg	5	1.28104m	-35.93	1.880890409144055e-20
11738	6.88268e-11	Mg	6	288.615A	-35.93	1.880890409144055e-20
11739	1.39725e-12	Fe	8	1.42168m	-35.93	1.880890409144055e-20
11740	1.44162e-11	Mg	5	1377.92A	-35.93	1.880890409144055e-20
11741	1.5427e-12	Mg	5	1.28764m	-35.93	1.880890409144055e-20
11742	1.54647e-12	Mg	5	1.28450m	-35.93	1.880890409144055e-20
11743	3.97906e-11	K	12	499.225A	-35.93	1.880890409144055e-20
11744	1.48488e-10	K	12	133.778A	-35.93	1.880890409144055e-20
11745	3.79637e-11	K	12	523.249A	-35.93	1.880890409144055e-20
11746	1.0869799999999999e-10	K	12	182.749A	-35.93	1.880890409144055e-20
11747	1.50016e-11	Cl	12	1324.16A	-35.93	1.880890409144055e-20
11748	3.95028e-11	Cl	12	502.862A	-35.93	1.880890409144055e-20
11749	8.9018e-11	Cl	12	223.151A	-35.93	1.880890409144055e-20
11750	1.2660700000000002e-10	Cl	12	156.898A	-35.93	1.880890409144055e-20
11751	4.35034e-12	Fe	11	4566.19A	-35.93	1.880890409144055e-20
11752	8.87046e-11	Fe	11	223.939A	-35.93	1.880890409144055e-20
11753	6.03277e-11	Ar	12	329.276A	-35.93	1.880890409144055e-20
11754	4.97343e-13	Mg	5	3.99412m	-35.93	1.880890409144055e-20
11755	6.60426e-12	Fe	8	3007.82A	-35.93	1.880890409144055e-20
11756	5.20695e-12	Fe	8	3814.99A	-35.93	1.880890409144055e-20
11757	1.16159e-12	Fe	8	1.71011m	-35.93	1.880890409144055e-20
11758	1.62266e-11	Fe	8	1224.19A	-35.93	1.880890409144055e-20
11759	1.7565e-13	Mg	5	11.3091m	-35.93	1.880890409144055e-20
11760	7.54373e-11	Mg	5	263.324A	-35.93	1.880890409144055e-20
11761	4.96195e-11	Mg	5	400.336A	-35.93	1.880890409144055e-20
11762	2.97503e-11	Fe	8	667.705A	-35.93	1.880890409144055e-20
11763	1.3134200000000003e-10	Mg	5	151.242A	-35.93	1.880890409144055e-20
11764	2.09528e-12	Fe	8	9480.58A	-35.93	1.880890409144055e-20
11765	1.5162799999999998e-10	K	12	131.008A	-35.93	1.880890409144055e-20
11766	4.9681099999999995e-12	K	12	3998.40A	-35.93	1.880890409144055e-20
11767	8.15466e-11	K	12	243.596A	-35.93	1.880890409144055e-20
11768	1.03056e-10	K	12	192.754A	-35.93	1.880890409144055e-20
11769	1.09286e-10	K	12	181.766A	-35.93	1.880890409144055e-20
11770	2.61764e-10	K	12	75.8868A	-35.93	1.880890409144055e-20
11771	8.93944e-13	Fe	8	2.22211m	-35.93	1.880890409144055e-20
11772	1.15103e-10	K	12	172.580A	-35.93	1.880890409144055e-20
11773	9.53752e-14	Fe	8	20.8277m	-35.93	1.880890409144055e-20
11774	1.11966e-11	K	12	1774.16A	-35.93	1.880890409144055e-20
11775	2.18672e-11	Fe	8	908.415A	-35.93	1.880890409144055e-20
11776	6.80102e-11	Fe	8	292.081A	-35.93	1.880890409144055e-20
11777	1.01356e-12	Fe	8	1.95987m	-35.93	1.880890409144055e-20
11778	3.8011e-13	Fe	8	5.22598m	-35.93	1.880890409144055e-20
11779	1.19616e-13	Fe	8	16.6068m	-35.93	1.880890409144055e-20
11780	6.56698e-13	Fe	8	3.02490m	-35.93	1.880890409144055e-20
11781	4.2720200000000003e-13	Fe	8	4.64990m	-35.93	1.880890409144055e-20
11782	1.4159e-11	Fe	11	1402.96A	-35.93	1.880890409144055e-20
11783	3.71665e-11	Fe	12	534.472A	-35.93	1.880890409144055e-20
11784	2.01435e-11	Fe	12	986.146A	-35.93	1.880890409144055e-20
11785	2.49718e-10	K	12	79.5477A	-35.93	1.880890409144055e-20
11786	2.60494e-13	Fe	8	7.62570m	-35.93	1.880890409144055e-20
11787	8.45828e-12	Fe	8	2348.52A	-35.93	1.880890409144055e-20
11788	3.1406400000000002e-12	K	12	6324.97A	-35.93	1.880890409144055e-20
11789	4.5269e-11	Fe	8	438.809A	-35.93	1.880890409144055e-20
11790	7.35667e-11	Fe	8	270.020A	-35.93	1.880890409144055e-20
11791	7.31396e-11	Fe	8	271.596A	-35.93	1.880890409144055e-20
11792	6.60589e-11	Fe	8	300.708A	-35.93	1.880890409144055e-20
11793	6.54024e-11	Fe	8	303.727A	-35.93	1.880890409144055e-20
11794	6.27996e-11	Fe	8	316.315A	-35.93	1.880890409144055e-20
11795	6.04737e-11	Fe	8	328.481A	-35.93	1.880890409144055e-20
11796	4.41078e-11	Fe	8	450.362A	-35.93	1.880890409144055e-20
11797	5.22611e-11	Fe	8	380.100A	-35.93	1.880890409144055e-20
11798	3.35007e-11	Fe	8	592.956A	-35.93	1.880890409144055e-20
11799	3.32403e-11	Fe	8	597.601A	-35.93	1.880890409144055e-20
11800	3.31207e-11	Fe	8	599.759A	-35.93	1.880890409144055e-20
11801	2.27412e-11	Fe	8	873.501A	-35.93	1.880890409144055e-20
11802	2.39025e-11	Fe	8	831.063A	-35.93	1.880890409144055e-20
11803	3.47699e-11	Fe	8	571.312A	-35.93	1.880890409144055e-20
11804	7.38581e-11	Fe	8	268.954A	-35.93	1.880890409144055e-20
11805	1.23622e-11	Fe	8	1606.87A	-35.93	1.880890409144055e-20
11806	5.7001e-12	N	4	3484.93A	-35.93	1.880890409144055e-20
11807	1.17841e-11	Ca	13	1685.71A	-35.93	1.880890409144055e-20
11808	1.17081e-10	Ca	13	169.664A	-35.93	1.880890409144055e-20
11809	8.63546e-12	Ca	7	2300.34A	-35.93	1.880890409144055e-20
11810	2.27113e-12	Ar	9	8746.50A	-35.93	1.880890409144055e-20
11811	8.56159e-12	Ca	7	2320.18A	-35.93	1.880890409144055e-20
11812	6.13791e-14	Ca	7	32.3635m	-35.93	1.880890409144055e-20
11813	4.97472e-12	Ca	7	3993.08A	-35.93	1.880890409144055e-20
11814	5.00564e-12	Ca	7	3968.41A	-35.93	1.880890409144055e-20
11815	8.62298e-12	Ca	7	2303.67A	-35.93	1.880890409144055e-20
11816	2.50299e-11	Ca	7	793.629A	-35.93	1.880890409144055e-20
11817	4.94426e-12	Ca	7	4017.68A	-35.93	1.880890409144055e-20
11818	2.49685e-11	Ca	7	795.579A	-35.93	1.880890409144055e-20
11819	5.17262e-11	C	4	384.031A	-35.93	1.880890409144055e-20
11820	2.7085000000000002e-14	Ca	7	73.3412m	-35.93	1.880890409144055e-20
11821	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	1.880890409144055e-20
11822	3.64802e-12	Ca	7	5445.27A	-35.93	1.880890409144055e-20
11823	2.00566e-11	Ca	7	990.420A	-35.93	1.880890409144055e-20
11824	3.62094e-12	Ca	7	5486.00A	-35.93	1.880890409144055e-20
11825	2.50424e-11	Ca	7	793.234A	-35.93	1.880890409144055e-20
11826	5.01812e-12	Ca	7	3958.55A	-35.93	1.880890409144055e-20
11827	3.52681e-11	Mg	6	563.242A	-35.93	1.880890409144055e-20
11828	1.33023e-10	Ar	8	149.331A	-35.93	1.880890409144055e-20
11829	1.10205e-10	Ar	8	180.250A	-35.93	1.880890409144055e-20
11830	1.1018799999999999e-10	Ar	8	180.278A	-35.93	1.880890409144055e-20
11831	8.60399e-11	Ar	8	230.875A	-35.93	1.880890409144055e-20
11832	5.17068e-11	C	4	384.175A	-35.93	1.880890409144055e-20
11833	6.68947e-11	C	4	296.951A	-35.93	1.880890409144055e-20
11834	6.868e-11	C	4	289.232A	-35.93	1.880890409144055e-20
11835	6.8681e-11	C	4	289.228A	-35.93	1.880890409144055e-20
11836	2.87598e-11	Ar	9	690.703A	-35.93	1.880890409144055e-20
11837	2.07901e-11	Ar	9	955.475A	-35.93	1.880890409144055e-20
11838	5.09273e-11	Ar	7	390.055A	-35.93	1.880890409144055e-20
11839	3.04764e-11	Ar	7	651.797A	-35.93	1.880890409144055e-20
11840	2.96284e-11	Ar	7	670.453A	-35.93	1.880890409144055e-20
11841	3.11818e-11	Ar	7	637.052A	-35.93	1.880890409144055e-20
11842	4.14379e-11	Ar	7	479.379A	-35.93	1.880890409144055e-20
11843	1.86766e-11	Ar	7	1063.60A	-35.93	1.880890409144055e-20
11844	1.96887e-11	Ar	7	1008.93A	-35.93	1.880890409144055e-20
11845	2.023e-11	Ar	7	981.932A	-35.93	1.880890409144055e-20
11846	2.90001e-11	Ar	7	684.978A	-35.93	1.880890409144055e-20
11847	2.30606e-11	Ar	9	861.401A	-35.93	1.880890409144055e-20
11848	3.96415e-11	Ar	7	501.102A	-35.93	1.880890409144055e-20
11849	1.69591e-11	Mg	6	1171.32A	-35.93	1.880890409144055e-20
11850	8.941429999999999e-15	Mg	6	222.162m	-35.93	1.880890409144055e-20
11851	3.15654e-11	Ca	7	629.311A	-35.93	1.880890409144055e-20
11852	4.26275e-11	Ca	8	466.001A	-35.93	1.880890409144055e-20
11853	3.46474e-11	Ca	8	573.332A	-35.93	1.880890409144055e-20
11854	3.45965e-11	Ca	8	574.175A	-35.93	1.880890409144055e-20
11855	2.03134e-11	Ca	8	977.899A	-35.93	1.880890409144055e-20
11856	2.08251e-11	Ca	8	953.871A	-35.93	1.880890409144055e-20
11857	2.00295e-11	Ca	7	991.759A	-35.93	1.880890409144055e-20
11858	6.70304e-12	Ca	7	2963.50A	-35.93	1.880890409144055e-20
11859	3.6171e-12	Ca	7	5491.82A	-35.93	1.880890409144055e-20
11860	2.00257e-11	Ca	7	991.949A	-35.93	1.880890409144055e-20
11861	1.64096e-11	Ca	7	1210.54A	-35.93	1.880890409144055e-20
11862	8.1436e-12	Ca	7	2439.27A	-35.93	1.880890409144055e-20
11863	2.36913e-11	Ca	8	838.469A	-35.93	1.880890409144055e-20
11864	5.52762e-11	Ca	8	359.367A	-35.93	1.880890409144055e-20
11865	4.09265e-11	Ca	8	485.369A	-35.93	1.880890409144055e-20
11866	4.06126e-11	Ca	8	489.120A	-35.93	1.880890409144055e-20
11867	4.01437e-11	Ca	8	494.834A	-35.93	1.880890409144055e-20
11868	3.26325e-11	Ca	8	608.732A	-35.93	1.880890409144055e-20
11869	3.25817e-11	Ca	8	609.682A	-35.93	1.880890409144055e-20
11870	4.21585e-11	Ca	8	471.185A	-35.93	1.880890409144055e-20
11871	4.29414e-11	Ca	8	462.595A	-35.93	1.880890409144055e-20
11872	1.81465e-11	Mg	6	1094.67A	-35.93	1.880890409144055e-20
11873	1.07173e-11	Ca	8	1853.50A	-35.93	1.880890409144055e-20
11874	1.81376e-11	Mg	6	1095.21A	-35.93	1.880890409144055e-20
11875	3.59914e-11	Ca	7	551.922A	-35.93	1.880890409144055e-20
11876	3.2457e-11	Ca	7	612.024A	-35.93	1.880890409144055e-20
11877	4.9872e-12	Ca	7	3983.09A	-35.93	1.880890409144055e-20
11878	2.2097e-11	Ca	7	898.968A	-35.93	1.880890409144055e-20
11879	2.71012e-11	Ca	7	732.974A	-35.93	1.880890409144055e-20
11880	3.07173e-11	Ca	7	646.687A	-35.93	1.880890409144055e-20
11881	1.8309e-11	Mg	6	1084.95A	-35.93	1.880890409144055e-20
11882	4.71269e-11	Ca	7	421.510A	-35.93	1.880890409144055e-20
11883	7.38568e-14	Ca	7	26.8959m	-35.93	1.880890409144055e-20
11884	2.04034e-11	Ca	8	973.587A	-35.93	1.880890409144055e-20
11885	1.06273e-11	Ca	8	1869.19A	-35.93	1.880890409144055e-20
11886	1.05834e-11	Ca	8	1876.95A	-35.93	1.880890409144055e-20
11887	4.07027e-11	Ca	8	488.038A	-35.93	1.880890409144055e-20
11888	4.02337e-11	Ca	8	493.727A	-35.93	1.880890409144055e-20
11889	3.27225e-11	Ca	8	607.058A	-35.93	1.880890409144055e-20
11890	3.26716e-11	Ca	8	608.003A	-35.93	1.880890409144055e-20
11891	5.17048e-11	C	4	384.190A	-35.93	1.880890409144055e-20
11892	1.93599e-11	Ar	9	1026.06A	-35.93	1.880890409144055e-20
11893	6.56631e-10	Ca	13	30.2521A	-35.93	1.880890409144055e-20
11894	5.09269e-12	Mg	9	3900.58A	-35.93	1.880890409144055e-20
11895	1.5932200000000002e-10	Ca	13	124.681A	-35.93	1.880890409144055e-20
11896	5.3558e-10	Ca	13	37.0896A	-35.93	1.880890409144055e-20
11897	5.43562e-10	Ca	13	36.5450A	-35.93	1.880890409144055e-20
11898	5.59091e-10	Ca	13	35.5299A	-35.93	1.880890409144055e-20
11899	5.594189999999999e-10	Ca	13	35.5091A	-35.93	1.880890409144055e-20
11900	5.23612e-11	Mn	10	379.374A	-35.93	1.880890409144055e-20
11901	1.29218e-11	Mg	9	1537.28A	-35.93	1.880890409144055e-20
11902	5.60182e-10	Ca	13	35.4607A	-35.93	1.880890409144055e-20
11903	2.0516299999999997e-10	Mg	9	96.8228A	-35.93	1.880890409144055e-20
11904	2.71964e-11	Ar	9	730.407A	-35.93	1.880890409144055e-20
11905	2.36863e-10	Mg	9	83.8646A	-35.93	1.880890409144055e-20
11906	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	1.880890409144055e-20
11907	2.31047e-10	Mg	9	85.9758A	-35.93	1.880890409144055e-20
11908	2.58839e-11	Mg	9	767.443A	-35.93	1.880890409144055e-20
11909	5.8931e-11	Na	7	337.080A	-35.93	1.880890409144055e-20
11910	1.69928e-11	C	4	1168.99A	-35.93	1.880890409144055e-20
11911	2.57062e-11	Ca	8	772.750A	-35.93	1.880890409144055e-20
11912	1.1370200000000001e-10	Ar	12	174.706A	-35.93	1.880890409144055e-20
11913	7.74924e-13	Mg	9	2.56341m	-35.93	1.880890409144055e-20
11914	4.21191e-11	Ca	13	471.625A	-35.93	1.880890409144055e-20
11915	2.444e-10	Mg	9	81.2784A	-35.93	1.880890409144055e-20
11916	2.31478e-10	Mg	9	85.8156A	-35.93	1.880890409144055e-20
11917	4.25887e-11	Na	4	466.425A	-35.93	1.880890409144055e-20
11918	1.13171e-10	Na	4	175.526A	-35.93	1.880890409144055e-20
11919	6.804689999999999e-10	Ca	13	29.1923A	-35.93	1.880890409144055e-20
11920	5.63388e-10	Ca	13	35.2589A	-35.93	1.880890409144055e-20
11921	2.36114e-12	Ca	13	8413.09A	-35.93	1.880890409144055e-20
11922	6.93831e-11	Na	7	286.301A	-35.93	1.880890409144055e-20
11923	5.412010000000001e-10	Ca	13	36.7044A	-35.93	1.880890409144055e-20
11924	4.31374e-13	Mg	9	4.60493m	-35.93	1.880890409144055e-20
11925	2.31737e-10	Mg	9	85.7198A	-35.93	1.880890409144055e-20
11926	7.79793e-12	Mg	9	2547.40A	-35.93	1.880890409144055e-20
11927	6.90278e-13	Mg	9	2.87775m	-35.93	1.880890409144055e-20
11928	3.97586e-11	Ca	13	499.626A	-35.93	1.880890409144055e-20
11929	5.3322e-10	Ca	13	37.2538A	-35.93	1.880890409144055e-20
11930	5.5673e-10	Ca	13	35.6806A	-35.93	1.880890409144055e-20
11931	2.3656900000000003e-10	Mg	9	83.9688A	-35.93	1.880890409144055e-20
11932	2.5890399999999997e-13	Mg	9	7.67252m	-35.93	1.880890409144055e-20
11933	2.63365e-10	Mg	9	75.4256A	-35.93	1.880890409144055e-20
11934	2.16132e-10	Ar	12	91.9090A	-35.93	1.880890409144055e-20
11935	2.05997e-10	Ar	12	96.4310A	-35.93	1.880890409144055e-20
11936	2.05029e-10	Ar	12	96.8860A	-35.93	1.880890409144055e-20
11937	2.129e-10	Ar	12	93.3040A	-35.93	1.880890409144055e-20
11938	8.96496e-11	Ar	12	221.579A	-35.93	1.880890409144055e-20
11939	2.01135e-10	Ar	12	98.7620A	-35.93	1.880890409144055e-20
11940	1.43154e-10	Ar	12	138.763A	-35.93	1.880890409144055e-20
11941	1.40737e-10	Ar	12	141.146A	-35.93	1.880890409144055e-20
11942	1.39556e-10	Ar	12	142.340A	-35.93	1.880890409144055e-20
11943	1.09807e-10	Ar	12	180.903A	-35.93	1.880890409144055e-20
11944	1.0968200000000001e-10	Ar	12	181.109A	-35.93	1.880890409144055e-20
11945	3.15158e-11	Ar	7	630.302A	-35.93	1.880890409144055e-20
11946	4.02859e-11	Ar	7	493.087A	-35.93	1.880890409144055e-20
11947	1.69949e-11	C	4	1168.85A	-35.93	1.880890409144055e-20
11948	2.86267e-11	Ar	9	693.914A	-35.93	1.880890409144055e-20
11949	2.95583e-11	Ar	9	672.043A	-35.93	1.880890409144055e-20
11950	2.58576e-11	Ar	9	768.226A	-35.93	1.880890409144055e-20
11951	2.78539e-11	Ar	9	713.165A	-35.93	1.880890409144055e-20
11952	2.55834e-11	Ar	9	776.458A	-35.93	1.880890409144055e-20
11953	2.41532e-11	Ar	9	822.436A	-35.93	1.880890409144055e-20
11954	3.08972e-11	Ar	9	642.921A	-35.93	1.880890409144055e-20
11955	2.0210299999999998e-10	Ar	12	98.2890A	-35.93	1.880890409144055e-20
11956	3.1909099999999998e-12	Ar	12	6225.33A	-35.93	1.880890409144055e-20
11957	1.47048e-10	Ar	12	135.088A	-35.93	1.880890409144055e-20
11958	9.243839999999999e-12	Ar	12	2148.94A	-35.93	1.880890409144055e-20
11959	1.4463200000000001e-10	Ar	12	137.345A	-35.93	1.880890409144055e-20
11960	1.43451e-10	Ar	12	138.476A	-35.93	1.880890409144055e-20
11961	1.1357700000000002e-10	Ar	12	174.898A	-35.93	1.880890409144055e-20
11962	8.04089e-11	Ar	12	247.043A	-35.93	1.880890409144055e-20
11963	9.3545e-11	Ar	12	212.352A	-35.93	1.880890409144055e-20
11964	8.7494e-11	Ar	12	227.038A	-35.93	1.880890409144055e-20
11965	8.4304e-11	Ar	12	235.629A	-35.93	1.880890409144055e-20
11966	3.8961e-12	Ar	12	5098.55A	-35.93	1.880890409144055e-20
11967	2.99624e-11	Ar	7	662.980A	-35.93	1.880890409144055e-20
11968	3.09744e-11	Ar	7	641.318A	-35.93	1.880890409144055e-20
11969	2.16797e-10	Ar	12	91.6270A	-35.93	1.880890409144055e-20
11970	8.3599e-11	Ar	12	237.616A	-35.93	1.880890409144055e-20
11971	4.17622e-11	Ar	7	475.656A	-35.93	1.880890409144055e-20
11972	2.12236e-10	Ar	12	93.5960A	-35.93	1.880890409144055e-20
11973	5.91472e-11	Ar	12	335.848A	-35.93	1.880890409144055e-20
11974	2.93982e-11	Ar	12	675.704A	-35.93	1.880890409144055e-20
11975	2.92734e-11	Ar	12	678.584A	-35.93	1.880890409144055e-20
11976	8.5277e-11	Fe	9	232.940A	-35.93	1.880890409144055e-20
11977	7.23725e-12	Si	2	2744.75A	-35.93	1.880890409144055e-20
11978	1.924e-12	Fe	7	1.03245m	-35.93	1.880890409144055e-20
11979	3.32293e-11	Sc	10	597.800A	-35.93	1.880890409144055e-20
11980	3.72382e-11	Sc	7	533.443A	-35.93	1.880890409144055e-20
11981	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	1.880890409144055e-20
11982	3.94357e-12	Sc	3	5037.17A	-35.93	1.880890409144055e-20
11983	7.08558e-13	Si	10	2.80350m	-35.93	1.880890409144055e-20
11984	9.6613e-11	Si	10	205.609A	-35.93	1.880890409144055e-20
11985	9.64879e-11	Si	10	205.875A	-35.93	1.880890409144055e-20
11986	3.72983e-11	Sc	7	532.583A	-35.93	1.880890409144055e-20
11987	3.33001e-11	Sc	7	596.528A	-35.93	1.880890409144055e-20
11988	3.31787e-11	Sc	7	598.711A	-35.93	1.880890409144055e-20
11989	1.69984e-11	Sc	3	1168.61A	-35.93	1.880890409144055e-20
11990	8.23237e-11	Si	10	241.297A	-35.93	1.880890409144055e-20
11991	4.08054e-11	Sc	8	486.810A	-35.93	1.880890409144055e-20
11992	4.01871e-11	Sc	8	494.299A	-35.93	1.880890409144055e-20
11993	9.8076e-12	Sc	8	2025.41A	-35.93	1.880890409144055e-20
11994	5.92876e-12	Sc	8	3350.52A	-35.93	1.880890409144055e-20
11995	3.97855e-12	Sc	3	4992.89A	-35.93	1.880890409144055e-20
11996	4.15499e-12	Sc	3	4780.86A	-35.93	1.880890409144055e-20
11997	4.189969999999999e-12	Sc	3	4740.95A	-35.93	1.880890409144055e-20
11998	1.18537e-11	Sc	10	1675.80A	-35.93	1.880890409144055e-20
11999	3.3294e-11	Sc	10	596.637A	-35.93	1.880890409144055e-20
12000	1.19185e-11	Sc	10	1666.69A	-35.93	1.880890409144055e-20
12001	1.55126e-11	Sc	10	1280.54A	-35.93	1.880890409144055e-20
12002	4.88445e-11	Sc	10	406.688A	-35.93	1.880890409144055e-20
12003	1.56153e-11	Sc	10	1272.12A	-35.93	1.880890409144055e-20
12004	5.53425e-12	Sc	8	3589.37A	-35.93	1.880890409144055e-20
12005	5.192e-13	Sc	10	3.82598m	-35.93	1.880890409144055e-20
12006	1.35462e-11	Sc	10	1466.43A	-35.93	1.880890409144055e-20
12007	1.65856e-11	Sc	10	1197.69A	-35.93	1.880890409144055e-20
12008	1.66236e-11	Sc	10	1194.96A	-35.93	1.880890409144055e-20
12009	1.66883e-11	Sc	10	1190.32A	-35.93	1.880890409144055e-20
12010	2.8542e-11	Sc	10	695.972A	-35.93	1.880890409144055e-20
12011	4.99176e-11	Sc	10	397.945A	-35.93	1.880890409144055e-20
12012	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	1.880890409144055e-20
12013	1.55505e-11	Sc	10	1277.42A	-35.93	1.880890409144055e-20
12014	1.60696e-11	Sc	10	1236.16A	-35.93	1.880890409144055e-20
12015	2.7988e-11	Sc	10	709.748A	-35.93	1.880890409144055e-20
12016	4.93636e-11	Sc	10	402.411A	-35.93	1.880890409144055e-20
12017	9.7422e-13	Sc	10	2.03901m	-35.93	1.880890409144055e-20
12018	1.24731e-11	Sc	10	1592.58A	-35.93	1.880890409144055e-20
12019	1.69944e-11	Sc	3	1168.88A	-35.93	1.880890409144055e-20
12020	1.70885e-11	Sc	3	1162.44A	-35.93	1.880890409144055e-20
12021	6.386180000000001e-14	Ne	3	31.1054m	-35.93	1.880890409144055e-20
12022	2.03571e-13	Na	2	9.75801m	-35.93	1.880890409144055e-20
12023	3.15069e-12	Ne	1	6304.79A	-35.93	1.880890409144055e-20
12024	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	1.880890409144055e-20
12025	3.10273e-12	Ne	1	6402.25A	-35.93	1.880890409144055e-20
12026	3.053e-12	Ne	1	6506.53A	-35.93	1.880890409144055e-20
12027	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	1.880890409144055e-20
12028	2.37028e-14	Na	2	83.8065m	-35.93	1.880890409144055e-20
12029	2.97449e-12	Ne	1	6678.28A	-35.93	1.880890409144055e-20
12030	2.61716e-13	Na	2	7.59008m	-35.93	1.880890409144055e-20
12031	1.81603e-13	Na	2	10.9384m	-35.93	1.880890409144055e-20
12032	1.72058e-11	Sc	3	1154.52A	-35.93	1.880890409144055e-20
12033	1.38177e-13	Na	2	14.3761m	-35.93	1.880890409144055e-20
12034	1.23539e-13	Na	2	16.0795m	-35.93	1.880890409144055e-20
12035	1.05277e-13	Na	2	18.8688m	-35.93	1.880890409144055e-20
12036	8.01133e-14	Na	2	24.7954m	-35.93	1.880890409144055e-20
12037	7.685470000000001e-14	Na	2	25.8468m	-35.93	1.880890409144055e-20
12038	2.9862e-12	Ne	1	6652.09A	-35.93	1.880890409144055e-20
12039	2.95732e-12	Ne	1	6717.04A	-35.93	1.880890409144055e-20
12040	3.08847e-13	Na	2	6.43180m	-35.93	1.880890409144055e-20
12041	3.24135e-12	Ne	1	6128.45A	-35.93	1.880890409144055e-20
12042	4.3425599999999995e-14	Na	2	45.7436m	-35.93	1.880890409144055e-20
12043	3.25852e-12	Ne	1	6096.16A	-35.93	1.880890409144055e-20
12044	3.29427e-12	Ne	1	6030.00A	-35.93	1.880890409144055e-20
12045	2.47028e-11	Si	10	804.138A	-35.93	1.880890409144055e-20
12046	1.72999e-11	Sc	3	1148.24A	-35.93	1.880890409144055e-20
12047	5.44434e-15	Sc	2	364.864m	-35.93	1.880890409144055e-20
12048	1.0515100000000001e-14	Sc	2	188.913m	-35.93	1.880890409144055e-20
12049	9.59962e-11	Si	10	206.930A	-35.93	1.880890409144055e-20
12050	7.189939999999998e-10	Sc	13	27.6281A	-35.93	1.880890409144055e-20
12051	7.8697e-10	Sc	13	25.2417A	-35.93	1.880890409144055e-20
12052	2.39944e-11	Si	10	827.878A	-35.93	1.880890409144055e-20
12053	4.42939e-11	Si	10	448.470A	-35.93	1.880890409144055e-20
12054	2.13755e-11	Sc	10	929.308A	-35.93	1.880890409144055e-20
12055	4.54746e-12	O	1	4368.26A	-35.93	1.880890409144055e-20
12056	4.5475199999999996e-12	O	1	4368.19A	-35.93	1.880890409144055e-20
12057	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.880890409144055e-20
12058	3.27023e-12	Ne	1	6074.34A	-35.93	1.880890409144055e-20
12059	3.67822e-12	Ne	1	5400.56A	-35.93	1.880890409144055e-20
12060	3.39419e-12	Ne	1	5852.49A	-35.93	1.880890409144055e-20
12061	3.3243e-12	Ne	1	5975.53A	-35.93	1.880890409144055e-20
12062	6.47758e-14	Sc	10	30.6665m	-35.93	1.880890409144055e-20
12063	3.3332e-11	Sc	10	595.958A	-35.93	1.880890409144055e-20
12064	1.19564e-11	Sc	10	1661.41A	-35.93	1.880890409144055e-20
12065	7.744960000000001e-12	Si	1	2564.82A	-35.93	1.880890409144055e-20
12066	8.15737e-12	Si	1	2435.15A	-35.93	1.880890409144055e-20
12067	2.51944e-11	Si	10	788.446A	-35.93	1.880890409144055e-20
12068	4.91779e-13	Si	10	4.03931m	-35.93	1.880890409144055e-20
12069	1.51029e-12	Si	1	1.31527m	-35.93	1.880890409144055e-20
12070	1.27212e-10	Si	10	156.153A	-35.93	1.880890409144055e-20
12071	1.12922e-10	Si	10	175.913A	-35.93	1.880890409144055e-20
12072	7.75403e-12	Si	1	2561.82A	-35.93	1.880890409144055e-20
12073	7.74842e-12	Si	1	2563.68A	-35.93	1.880890409144055e-20
12074	1.12917e-10	Si	10	175.921A	-35.93	1.880890409144055e-20
12075	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	1.880890409144055e-20
12076	6.84646e-11	S	6	290.142A	-35.93	1.880890409144055e-20
12077	5.10745e-11	S	6	388.931A	-35.93	1.880890409144055e-20
12078	2.04759e-12	Sc	10	9701.37A	-35.93	1.880890409144055e-20
12079	1.22436e-11	S	11	1622.43A	-35.93	1.880890409144055e-20
12080	9.378560000000001e-14	S	11	21.1807m	-35.93	1.880890409144055e-20
12081	7.74924e-15	S	11	256.341m	-35.93	1.880890409144055e-20
12082	4.71045e-11	S	11	421.710A	-35.93	1.880890409144055e-20
12083	3.57301e-11	S	11	555.958A	-35.93	1.880890409144055e-20
12084	8.9614e-12	Si	1	2216.67A	-35.93	1.880890409144055e-20
12085	9.35672e-14	Sc	8	21.2301m	-35.93	1.880890409144055e-20
12086	1.07556e-13	Sc	8	18.4690m	-35.93	1.880890409144055e-20
12087	5.42669e-12	Sc	8	3660.51A	-35.93	1.880890409144055e-20
12088	1.18041e-10	S	9	168.284A	-35.93	1.880890409144055e-20
12089	5.6070799999999996e-15	Si	1	354.275m	-35.93	1.880890409144055e-20
12090	3.4655e-15	Si	1	573.205m	-35.93	1.880890409144055e-20
12091	2.0484900000000001e-10	S	9	96.9710A	-35.93	1.880890409144055e-20
12092	1.1123100000000001e-12	S	7	1.78587m	-35.93	1.880890409144055e-20
12093	7.88547e-11	S	6	251.912A	-35.93	1.880890409144055e-20
12094	1.45627e-12	Si	1	1.36407m	-35.93	1.880890409144055e-20
12095	5.6354899999999996e-14	Si	2	35.2488m	-35.93	1.880890409144055e-20
12096	4.27473e-11	S	6	464.695A	-35.93	1.880890409144055e-20
12097	4.27473e-11	S	6	464.695A	-35.93	1.880890409144055e-20
12098	4.27537e-11	S	6	464.625A	-35.93	1.880890409144055e-20
12099	2.48392e-12	Si	2	7997.23A	-35.93	1.880890409144055e-20
12100	6.84679e-11	S	6	290.128A	-35.93	1.880890409144055e-20
12101	9.97786e-11	Si	10	199.085A	-35.93	1.880890409144055e-20
12102	1.49497e-12	Si	1	1.32876m	-35.93	1.880890409144055e-20
12103	5.08234e-11	S	6	390.853A	-35.93	1.880890409144055e-20
12104	1.20034e-12	Si	10	1.65491m	-35.93	1.880890409144055e-20
12105	3.47284e-11	S	11	571.995A	-35.93	1.880890409144055e-20
12106	1.23296e-11	S	11	1611.11A	-35.93	1.880890409144055e-20
12107	4.71017e-11	S	11	421.735A	-35.93	1.880890409144055e-20
12108	1.23761e-11	S	11	1605.06A	-35.93	1.880890409144055e-20
12109	3.47749e-11	S	11	571.231A	-35.93	1.880890409144055e-20
12110	2.23987e-11	S	11	886.857A	-35.93	1.880890409144055e-20
12111	3.48609e-11	S	11	569.821A	-35.93	1.880890409144055e-20
12112	5.49572e-12	Sc	8	3614.53A	-35.93	1.880890409144055e-20
12113	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	1.880890409144055e-20
12114	5.52026e-12	Sc	8	3598.47A	-35.93	1.880890409144055e-20
12115	3.07825e-12	Sc	10	6453.16A	-35.93	1.880890409144055e-20
12116	1.14991e-11	Sc	10	1727.47A	-35.93	1.880890409144055e-20
12117	1.45386e-11	Sc	10	1366.33A	-35.93	1.880890409144055e-20
12118	1.45765e-11	Sc	10	1362.77A	-35.93	1.880890409144055e-20
12119	1.46413e-11	Sc	10	1356.74A	-35.93	1.880890409144055e-20
12120	2.6495e-11	Sc	10	749.743A	-35.93	1.880890409144055e-20
12121	4.78706e-11	Sc	10	414.962A	-35.93	1.880890409144055e-20
12122	1.49959e-11	Sc	10	1324.66A	-35.93	1.880890409144055e-20
12123	2.7469e-11	Sc	10	723.160A	-35.93	1.880890409144055e-20
12124	3.63714e-11	Sc	10	546.156A	-35.93	1.880890409144055e-20
12125	3.79515e-14	Sc	10	52.3418m	-35.93	1.880890409144055e-20
12126	1.00204e-12	S	11	1.98241m	-35.93	1.880890409144055e-20
12127	1.13744e-11	S	11	1746.42A	-35.93	1.880890409144055e-20
12128	3.48686e-11	S	11	569.695A	-35.93	1.880890409144055e-20
12129	2.24847e-11	S	11	883.464A	-35.93	1.880890409144055e-20
12130	4.11988e-11	Cr	13	482.161A	-35.93	1.880890409144055e-20
12131	3.47256e-11	S	11	572.041A	-35.93	1.880890409144055e-20
12132	1.23269e-11	S	11	1611.48A	-35.93	1.880890409144055e-20
12133	1.22331e-11	S	11	1623.83A	-35.93	1.880890409144055e-20
12134	4.71589e-11	S	11	421.224A	-35.93	1.880890409144055e-20
12135	3.47828e-11	S	11	571.100A	-35.93	1.880890409144055e-20
12136	2.24925e-11	S	11	883.160A	-35.93	1.880890409144055e-20
12137	8.60364e-14	S	11	23.0884m	-35.93	1.880890409144055e-20
12138	2.14131e-11	S	5	927.677A	-35.93	1.880890409144055e-20
12139	6.63164e-11	S	12	299.541A	-35.93	1.880890409144055e-20
12140	1.46987e-11	S	5	1351.44A	-35.93	1.880890409144055e-20
12141	1.44646e-11	S	5	1373.32A	-35.93	1.880890409144055e-20
12142	7.25878e-12	Si	2	2736.61A	-35.93	1.880890409144055e-20
12143	3.70561e-11	S	5	536.064A	-35.93	1.880890409144055e-20
12144	3.72074e-11	S	5	533.884A	-35.93	1.880890409144055e-20
12145	3.01853e-11	S	5	658.084A	-35.93	1.880890409144055e-20
12146	3.81973e-11	S	12	520.049A	-35.93	1.880890409144055e-20
12147	2.8632e-11	Ne	3	693.786A	-35.93	1.880890409144055e-20
12148	2.85267e-11	Ne	3	696.345A	-35.93	1.880890409144055e-20
12149	6.36894e-11	Fe	9	311.896A	-35.93	1.880890409144055e-20
12150	7.27842e-11	Ni	11	272.923A	-35.93	1.880890409144055e-20
12151	7.127560000000001e-12	Ni	3	2786.99A	-35.93	1.880890409144055e-20
12152	7.06473e-12	Ni	3	2811.78A	-35.93	1.880890409144055e-20
12153	6.356569999999999e-13	Ni	3	3.12503m	-35.93	1.880890409144055e-20
12154	6.28285e-14	Ni	3	31.6169m	-35.93	1.880890409144055e-20
12155	2.11795e-12	Ni	4	9379.08A	-35.93	1.880890409144055e-20
12156	5.02509e-14	Ni	3	39.5305m	-35.93	1.880890409144055e-20
12157	5.48177e-12	Ni	4	3623.73A	-35.93	1.880890409144055e-20
12158	7.30833e-11	Ni	11	271.806A	-35.93	1.880890409144055e-20
12159	3.58971e-11	Ni	11	553.373A	-35.93	1.880890409144055e-20
12160	2.00913e-12	Ni	1	9887.11A	-35.93	1.880890409144055e-20
12161	2.2490599999999997e-12	Ni	1	8832.35A	-35.93	1.880890409144055e-20
12162	2.50507e-12	Ni	1	7929.69A	-35.93	1.880890409144055e-20
12163	2.48618e-12	Ni	1	7989.94A	-35.93	1.880890409144055e-20
12164	2.44878e-12	Ni	1	8111.98A	-35.93	1.880890409144055e-20
12165	2.42411e-12	Ni	1	8194.53A	-35.93	1.880890409144055e-20
12166	2.4219799999999997e-12	Ni	1	8201.74A	-35.93	1.880890409144055e-20
12167	2.34629e-12	Ni	1	8466.32A	-35.93	1.880890409144055e-20
12168	2.24625e-12	Ni	1	8843.37A	-35.93	1.880890409144055e-20
12169	2.06864e-12	Ni	4	9602.68A	-35.93	1.880890409144055e-20
12170	1.24874e-12	Ni	4	1.59076m	-35.93	1.880890409144055e-20
12171	1.42893e-11	Si	10	1390.17A	-35.93	1.880890409144055e-20
12172	5.03205e-12	O	1	3947.59A	-35.93	1.880890409144055e-20
12173	6.53191e-11	Ni	11	304.114A	-35.93	1.880890409144055e-20
12174	6.59866e-11	Ni	11	301.038A	-35.93	1.880890409144055e-20
12175	7.947949999999999e-13	Ni	11	2.49932m	-35.93	1.880890409144055e-20
12176	1.6591400000000001e-12	Ni	11	1.19728m	-35.93	1.880890409144055e-20
12177	2.46188e-12	Ni	11	8068.81A	-35.93	1.880890409144055e-20
12178	2.99181e-13	Ni	11	6.63962m	-35.93	1.880890409144055e-20
12179	7.65018e-12	Ni	3	2596.60A	-35.93	1.880890409144055e-20
12180	1.2007299999999998e-10	Ni	9	165.437A	-35.93	1.880890409144055e-20
12181	8.19891e-13	Ni	4	2.42282m	-35.93	1.880890409144055e-20
12182	3.34052e-13	Ni	4	5.94651m	-35.93	1.880890409144055e-20
12183	1.9919500000000002e-13	Ni	4	9.97234m	-35.93	1.880890409144055e-20
12184	4.9317e-14	Ni	4	40.2791m	-35.93	1.880890409144055e-20
12185	1.2007299999999998e-10	Ni	9	165.436A	-35.93	1.880890409144055e-20
12186	1.9510900000000003e-12	Ni	4	1.01812m	-35.93	1.880890409144055e-20
12187	1.19608e-10	Ni	9	166.080A	-35.93	1.880890409144055e-20
12188	5.03242e-12	O	1	3947.29A	-35.93	1.880890409144055e-20
12189	5.03219e-12	O	1	3947.48A	-35.93	1.880890409144055e-20
12190	2.66124e-12	Ni	1	7464.37A	-35.93	1.880890409144055e-20
12191	1.7050299999999999e-12	Ni	1	1.16505m	-35.93	1.880890409144055e-20
12192	5.81381e-11	Ne	3	341.677A	-35.93	1.880890409144055e-20
12193	7.46728e-12	Ni	11	2660.20A	-35.93	1.880890409144055e-20
12194	2.39927e-13	Ni	1	8.27936m	-35.93	1.880890409144055e-20
12195	1.75726e-13	Ni	1	11.3042m	-35.93	1.880890409144055e-20
12196	1.08261e-11	Ni	11	1834.86A	-35.93	1.880890409144055e-20
12197	1.39548e-11	Ni	11	1423.49A	-35.93	1.880890409144055e-20
12198	7.68127e-11	Ni	11	258.609A	-35.93	1.880890409144055e-20
12199	1.6557e-13	Ni	1	11.9976m	-35.93	1.880890409144055e-20
12200	7.52275e-11	Ni	11	264.058A	-35.93	1.880890409144055e-20
12201	2.14992e-12	Ni	11	9239.61A	-35.93	1.880890409144055e-20
12202	4.02964e-12	Ni	11	4929.59A	-35.93	1.880890409144055e-20
12203	5.02732e-13	Ni	1	3.95130m	-35.93	1.880890409144055e-20
12204	7.78388e-11	Ni	11	255.200A	-35.93	1.880890409144055e-20
12205	1.38793e-11	Ni	11	1431.23A	-35.93	1.880890409144055e-20
12206	4.75689e-12	Ni	11	4175.93A	-35.93	1.880890409144055e-20
12207	2.31286e-12	Ni	11	8588.71A	-35.93	1.880890409144055e-20
12208	7.27237e-13	Ni	11	2.73150m	-35.93	1.880890409144055e-20
12209	2.46698e-14	Ni	1	80.5212m	-35.93	1.880890409144055e-20
12210	5.62923e-14	Ni	1	35.2880m	-35.93	1.880890409144055e-20
12211	1.34127e-13	Ni	1	14.8101m	-35.93	1.880890409144055e-20
12212	2.7517900000000003e-12	Ni	1	7218.74A	-35.93	1.880890409144055e-20
12213	2.76128e-12	Ni	1	7193.94A	-35.93	1.880890409144055e-20
12214	2.78595e-12	Ni	1	7130.24A	-35.93	1.880890409144055e-20
12215	2.83697e-12	Ni	1	7002.01A	-35.93	1.880890409144055e-20
12216	4.3965200000000004e-13	Ni	1	4.51823m	-35.93	1.880890409144055e-20
12217	4.1498199999999996e-13	Ni	1	4.78683m	-35.93	1.880890409144055e-20
12218	3.37162e-13	Ni	1	5.89167m	-35.93	1.880890409144055e-20
12219	2.5118599999999998e-12	Ni	1	7908.26A	-35.93	1.880890409144055e-20
12220	2.68591e-12	Ni	1	7395.81A	-35.93	1.880890409144055e-20
12221	8.26215e-12	Ni	11	2404.27A	-35.93	1.880890409144055e-20
12222	3.00781e-12	Ni	1	6604.29A	-35.93	1.880890409144055e-20
12223	1.05211e-14	Ne	3	188.806m	-35.93	1.880890409144055e-20
12224	4.85255e-12	Ni	1	4093.62A	-35.93	1.880890409144055e-20
12225	4.216919999999999e-12	Ni	1	4710.66A	-35.93	1.880890409144055e-20
12226	4.12703e-12	Ni	1	4813.25A	-35.93	1.880890409144055e-20
12227	3.9513e-12	Ni	1	5027.32A	-35.93	1.880890409144055e-20
12228	3.714169999999999e-12	Ni	1	5348.28A	-35.93	1.880890409144055e-20
12229	2.95152e-12	Ni	1	6730.25A	-35.93	1.880890409144055e-20
12230	2.7422e-12	Ni	1	7243.98A	-35.93	1.880890409144055e-20
12231	2.92685e-12	Ni	1	6786.98A	-35.93	1.880890409144055e-20
12232	2.8616400000000003e-12	Ni	1	6941.64A	-35.93	1.880890409144055e-20
12233	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	1.880890409144055e-20
12234	7.06348e-11	Ni	11	281.228A	-35.93	1.880890409144055e-20
12235	7.1936e-11	Ni	11	276.141A	-35.93	1.880890409144055e-20
12236	3.4168199999999998e-15	Na	1	581.372m	-35.93	1.880890409144055e-20
12237	1.41641e-11	Si	10	1402.45A	-35.93	1.880890409144055e-20
12238	4.2031400000000005e-10	Si	11	47.2610A	-35.93	1.880890409144055e-20
12239	1.07576e-12	Na	1	1.84655m	-35.93	1.880890409144055e-20
12240	1.06819e-12	Na	1	1.85964m	-35.93	1.880890409144055e-20
12241	1.06818e-12	Na	1	1.85965m	-35.93	1.880890409144055e-20
12242	1.06818e-12	Na	1	1.85965m	-35.93	1.880890409144055e-20
12243	1.06817e-12	Na	1	1.85967m	-35.93	1.880890409144055e-20
12244	4.20986e-10	Si	11	47.1855A	-35.93	1.880890409144055e-20
12245	4.192630000000001e-10	Si	11	47.3795A	-35.93	1.880890409144055e-20
12246	6.67628e-13	Ni	11	2.97538m	-35.93	1.880890409144055e-20
12247	8.578360000000001e-12	Na	2	2315.65A	-35.93	1.880890409144055e-20
12248	7.96762e-12	Na	2	2493.15A	-35.93	1.880890409144055e-20
12249	1.4920299999999999e-12	Si	11	1.33137m	-35.93	1.880890409144055e-20
12250	1.2518e-13	Si	10	15.8687m	-35.93	1.880890409144055e-20
12251	6.8946300000000005e-12	Na	2	2881.15A	-35.93	1.880890409144055e-20
12252	4.20289e-10	Si	11	47.2638A	-35.93	1.880890409144055e-20
12253	2.32034e-11	Si	11	856.100A	-35.93	1.880890409144055e-20
12254	3.5123500000000003e-10	Si	11	56.5561A	-35.93	1.880890409144055e-20
12255	2.69694e-13	Na	2	7.36556m	-35.93	1.880890409144055e-20
12256	6.40799e-11	Ne	3	309.995A	-35.93	1.880890409144055e-20
12257	6.40738e-11	Ne	3	310.025A	-35.93	1.880890409144055e-20
12258	3.56276e-11	Ne	3	557.559A	-35.93	1.880890409144055e-20
12259	2.84524e-11	Ne	3	698.165A	-35.93	1.880890409144055e-20
12260	1.17035e-11	Ne	3	1697.31A	-35.93	1.880890409144055e-20
12261	1.17097e-11	Ne	3	1696.41A	-35.93	1.880890409144055e-20
12262	1.17202e-11	Ne	3	1694.89A	-35.93	1.880890409144055e-20
12263	1.89762e-12	Ne	3	1.04681m	-35.93	1.880890409144055e-20
12264	5.81319e-11	Ne	3	341.714A	-35.93	1.880890409144055e-20
12265	2.86666e-12	Ne	1	6929.47A	-35.93	1.880890409144055e-20
12266	6.90959e-11	Ne	3	287.491A	-35.93	1.880890409144055e-20
12267	2.82806e-12	Ne	1	7024.05A	-35.93	1.880890409144055e-20
12268	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	1.880890409144055e-20
12269	2.74175e-12	Ne	1	7245.17A	-35.93	1.880890409144055e-20
12270	2.45773e-12	Ne	1	8082.46A	-35.93	1.880890409144055e-20
12271	6.90792e-11	Ne	3	287.561A	-35.93	1.880890409144055e-20
12272	6.9024e-11	Ne	3	287.791A	-35.93	1.880890409144055e-20
12273	6.40905e-11	Ne	3	309.944A	-35.93	1.880890409144055e-20
12274	6.90302e-11	Ne	3	287.765A	-35.93	1.880890409144055e-20
12275	6.90407e-11	Ne	3	287.721A	-35.93	1.880890409144055e-20
12276	3.5579e-10	Si	11	55.8320A	-35.93	1.880890409144055e-20
12277	3.5034799999999997e-10	Si	11	56.6993A	-35.93	1.880890409144055e-20
12278	3.12378e-11	Si	11	635.911A	-35.93	1.880890409144055e-20
12279	4.9045e-13	Na	2	4.05025m	-35.93	1.880890409144055e-20
12280	4.47025e-13	Na	2	4.44371m	-35.93	1.880890409144055e-20
12281	4.41584e-13	Na	2	4.49845m	-35.93	1.880890409144055e-20
12282	3.85702e-13	Na	2	5.15021m	-35.93	1.880890409144055e-20
12283	3.85174e-13	Na	2	5.15728m	-35.93	1.880890409144055e-20
12284	1.4478799999999999e-12	Na	2	1.37197m	-35.93	1.880890409144055e-20
12285	6.28393e-12	Na	2	3161.15A	-35.93	1.880890409144055e-20
12286	8.624019999999999e-12	Ne	3	2303.39A	-35.93	1.880890409144055e-20
12287	5.77194e-12	Ne	3	3441.55A	-35.93	1.880890409144055e-20
12288	6.18033e-15	Ne	3	321.414m	-35.93	1.880890409144055e-20
12289	6.45245e-11	Ni	11	307.859A	-35.93	1.880890409144055e-20
12290	8.02743e-13	Ni	11	2.47457m	-35.93	1.880890409144055e-20
12291	8.643399999999999e-13	Ni	11	2.29822m	-35.93	1.880890409144055e-20
12292	6.36604e-11	Ni	11	312.038A	-35.93	1.880890409144055e-20
12293	6.28579e-11	Ni	11	316.022A	-35.93	1.880890409144055e-20
12294	3.68871e-11	Ni	11	538.520A	-35.93	1.880890409144055e-20
12295	1.66708e-12	Ni	11	1.19157m	-35.93	1.880890409144055e-20
12296	9.98435e-12	Ni	3	1989.56A	-35.93	1.880890409144055e-20
12297	4.65287e-13	Na	2	4.26929m	-35.93	1.880890409144055e-20
12298	4.93039e-13	Na	2	4.02898m	-35.93	1.880890409144055e-20
12299	8.79372e-12	Si	11	2258.94A	-35.93	1.880890409144055e-20
12300	5.70564e-13	Na	2	3.48155m	-35.93	1.880890409144055e-20
12301	3.65792e-10	Si	11	54.3053A	-35.93	1.880890409144055e-20
12302	3.56677e-10	Si	11	55.6931A	-35.93	1.880890409144055e-20
12303	3.21249e-11	Si	11	618.350A	-35.93	1.880890409144055e-20
12304	3.88996e-10	Si	11	51.0660A	-35.93	1.880890409144055e-20
12305	9.68125e-12	Si	11	2051.85A	-35.93	1.880890409144055e-20
12306	8.873870000000001e-13	Si	11	2.23853m	-35.93	1.880890409144055e-20
12307	3.51796e-10	Si	11	56.4658A	-35.93	1.880890409144055e-20
12308	1.02399e-11	Si	11	1939.91A	-35.93	1.880890409144055e-20
12309	1.44931e-12	Si	11	1.37062m	-35.93	1.880890409144055e-20
12310	5.619189999999999e-13	Si	11	3.53511m	-35.93	1.880890409144055e-20
12311	3.41748e-13	Na	2	5.81260m	-35.93	1.880890409144055e-20
12312	5.67305e-13	Na	2	3.50155m	-35.93	1.880890409144055e-20
12313	1.42417e-12	Na	2	1.39481m	-35.93	1.880890409144055e-20
12314	1.36776e-12	Na	2	1.45233m	-35.93	1.880890409144055e-20
12315	1.18616e-12	Na	2	1.67469m	-35.93	1.880890409144055e-20
12316	7.62733e-13	Na	2	2.60438m	-35.93	1.880890409144055e-20
12317	6.10669e-13	Na	2	3.25290m	-35.93	1.880890409144055e-20
12318	1.25025e-12	Si	1	1.58884m	-35.93	1.880890409144055e-20
12319	5.86956e-17	He	1	3.38432c	-35.93	1.880890409144055e-20
12320	1.07337e-12	Sc	10	1.85066m	-35.93	1.880890409144055e-20
12321	1.68304e-11	K	8	1180.28A	-35.93	1.880890409144055e-20
12322	1.06246e-12	Li	1	1.86967m	-35.93	1.880890409144055e-20
12323	1.01116e-11	K	8	1964.52A	-35.93	1.880890409144055e-20
12324	4.3157099999999996e-12	Li	1	4602.82A	-35.93	1.880890409144055e-20
12325	2.6029500000000002e-14	K	8	76.3151m	-35.93	1.880890409144055e-20
12326	1.00959e-11	K	8	1967.57A	-35.93	1.880890409144055e-20
12327	2.69263e-11	K	8	737.735A	-35.93	1.880890409144055e-20
12328	1.00699e-11	K	8	1972.66A	-35.93	1.880890409144055e-20
12329	2.69003e-11	K	8	738.449A	-35.93	1.880890409144055e-20
12330	4.31565e-12	Li	1	4602.89A	-35.93	1.880890409144055e-20
12331	6.78896e-11	Na	2	292.600A	-35.93	1.880890409144055e-20
12332	1.06246e-12	Li	1	1.86967m	-35.93	1.880890409144055e-20
12333	4.31565e-12	Li	1	4602.89A	-35.93	1.880890409144055e-20
12334	7.66375e-11	Na	2	259.200A	-35.93	1.880890409144055e-20
12335	1.13219e-12	Li	1	1.75452m	-35.93	1.880890409144055e-20
12336	1.13219e-12	Li	1	1.75452m	-35.93	1.880890409144055e-20
12337	1.13219e-12	Li	1	1.75452m	-35.93	1.880890409144055e-20
12338	1.06247e-12	Li	1	1.86966m	-35.93	1.880890409144055e-20
12339	3.488e-11	K	8	569.508A	-35.93	1.880890409144055e-20
12340	1.35513e-15	Li	1	1465.88m	-35.93	1.880890409144055e-20
12341	2.54333e-12	Mg	1	7810.41A	-35.93	1.880890409144055e-20
12342	2.56437e-12	Mg	1	7746.34A	-35.93	1.880890409144055e-20
12343	2.56437e-12	Mg	1	7746.33A	-35.93	1.880890409144055e-20
12344	7.82078e-13	K	8	2.53996m	-35.93	1.880890409144055e-20
12345	1.25756e-11	K	8	1579.60A	-35.93	1.880890409144055e-20
12346	2.90351e-11	K	8	684.154A	-35.93	1.880890409144055e-20
12347	4.17267e-14	K	8	47.6061m	-35.93	1.880890409144055e-20
12348	1.67719e-11	Fe	9	1184.39A	-35.93	1.880890409144055e-20
12349	5.16039e-12	Mg	1	3849.41A	-35.93	1.880890409144055e-20
12350	1.35115e-15	Li	1	1470.19m	-35.93	1.880890409144055e-20
12351	1.35135e-15	Li	1	1469.97m	-35.93	1.880890409144055e-20
12352	5.46355e-12	Mg	1	3635.81A	-35.93	1.880890409144055e-20
12353	5.18741e-12	Mg	1	3829.36A	-35.93	1.880890409144055e-20
12354	5.18343e-12	Mg	1	3832.30A	-35.93	1.880890409144055e-20
12355	5.16503e-12	Mg	1	3845.95A	-35.93	1.880890409144055e-20
12356	4.87863e-12	Mg	1	4071.73A	-35.93	1.880890409144055e-20
12357	7.10743e-14	Li	1	27.9488m	-35.93	1.880890409144055e-20
12358	4.87464e-12	Mg	1	4075.06A	-35.93	1.880890409144055e-20
12359	4.86655e-12	Mg	1	4081.83A	-35.93	1.880890409144055e-20
12360	2.56437e-12	Mg	1	7746.33A	-35.93	1.880890409144055e-20
12361	3.27869e-11	K	8	605.866A	-35.93	1.880890409144055e-20
12362	2.12485e-12	Fe	9	9348.65A	-35.93	1.880890409144055e-20
12363	5.54171e-13	Sc	10	3.58454m	-35.93	1.880890409144055e-20
12364	5.450309999999999e-14	Fe	9	36.4465m	-35.93	1.880890409144055e-20
12365	1.90479e-11	Fe	9	1042.87A	-35.93	1.880890409144055e-20
12366	1.00263e-12	Fe	9	1.98123m	-35.93	1.880890409144055e-20
12367	1.15436e-12	Fe	9	1.72082m	-35.93	1.880890409144055e-20
12368	4.39899e-13	Fe	9	4.51568m	-35.93	1.880890409144055e-20
12369	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	1.880890409144055e-20
12370	1.44253e-12	Fe	9	1.37705m	-35.93	1.880890409144055e-20
12371	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	1.880890409144055e-20
12372	3.27922e-12	Fe	9	6057.68A	-35.93	1.880890409144055e-20
12373	1.51726e-13	Fe	9	13.0923m	-35.93	1.880890409144055e-20
12374	3.85396e-13	Fe	9	5.15430m	-35.93	1.880890409144055e-20
12375	2.86282e-12	K	1	6938.76A	-35.93	1.880890409144055e-20
12376	2.08485e-11	Si	1	952.798A	-35.93	1.880890409144055e-20
12377	2.07657e-11	Si	1	956.599A	-35.93	1.880890409144055e-20
12378	4.75015e-11	K	8	418.186A	-35.93	1.880890409144055e-20
12379	3.58869e-11	K	8	553.529A	-35.93	1.880890409144055e-20
12380	5.77923e-11	K	8	343.722A	-35.93	1.880890409144055e-20
12381	1.65653e-11	Al	1	1199.16A	-35.93	1.880890409144055e-20
12382	3.48842e-11	K	8	569.440A	-35.93	1.880890409144055e-20
12383	1.72117e-11	Fe	9	1154.13A	-35.93	1.880890409144055e-20
12384	1.70492e-11	Fe	9	1165.12A	-35.93	1.880890409144055e-20
12385	1.69236e-11	Fe	9	1173.77A	-35.93	1.880890409144055e-20
12386	1.68264e-11	Fe	9	1180.55A	-35.93	1.880890409144055e-20
12387	2.0993e-12	Fe	9	9462.44A	-35.93	1.880890409144055e-20
12388	2.22207e-12	Fe	9	8939.61A	-35.93	1.880890409144055e-20
12389	1.25677e-13	Fe	9	15.8060m	-35.93	1.880890409144055e-20
12390	2.88173e-13	Fe	9	6.89325m	-35.93	1.880890409144055e-20
12391	2.00207e-12	Fe	9	9921.95A	-35.93	1.880890409144055e-20
12392	1.62496e-13	Fe	9	12.2246m	-35.93	1.880890409144055e-20
12393	9.72233e-14	Fe	9	20.4318m	-35.93	1.880890409144055e-20
12394	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	1.880890409144055e-20
12395	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	1.880890409144055e-20
12396	1.7139e-12	Fe	9	1.15902m	-35.93	1.880890409144055e-20
12397	1.83667e-12	Fe	9	1.08154m	-35.93	1.880890409144055e-20
12398	1.22776e-13	Fe	9	16.1794m	-35.93	1.880890409144055e-20
12399	2.8742900000000003e-12	K	1	6911.08A	-35.93	1.880890409144055e-20
12400	2.229e-13	Fe	9	8.91181m	-35.93	1.880890409144055e-20
12401	2.27658e-12	Fe	9	8725.59A	-35.93	1.880890409144055e-20
12402	2.25744e-11	K	8	879.956A	-35.93	1.880890409144055e-20
12403	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	1.880890409144055e-20
12404	2.70032e-13	K	8	7.35635m	-35.93	1.880890409144055e-20
12405	2.35817e-11	K	8	842.368A	-35.93	1.880890409144055e-20
12406	1.35118e-11	K	8	1470.16A	-35.93	1.880890409144055e-20
12407	7.98313e-11	Fe	9	248.830A	-35.93	1.880890409144055e-20
12408	7.94471e-11	Fe	9	250.034A	-35.93	1.880890409144055e-20
12409	8.05039e-11	Fe	9	246.751A	-35.93	1.880890409144055e-20
12410	8.07268e-11	Fe	9	246.070A	-35.93	1.880890409144055e-20
12411	8.08892e-11	Fe	9	245.576A	-35.93	1.880890409144055e-20
12412	8.27254e-11	Fe	9	240.125A	-35.93	1.880890409144055e-20
12413	8.32981e-11	Fe	9	238.474A	-35.93	1.880890409144055e-20
12414	5.86232e-11	Fe	9	338.850A	-35.93	1.880890409144055e-20
12415	7.85516e-11	Fe	9	252.884A	-35.93	1.880890409144055e-20
12416	7.99938e-11	Fe	9	248.325A	-35.93	1.880890409144055e-20
12417	1.34858e-11	K	8	1472.99A	-35.93	1.880890409144055e-20
12418	8.17072e-11	Fe	9	243.118A	-35.93	1.880890409144055e-20
12419	8.18299e-11	Fe	9	242.753A	-35.93	1.880890409144055e-20
12420	8.34209e-11	Fe	9	238.123A	-35.93	1.880890409144055e-20
12421	8.14222e-11	Fe	9	243.968A	-35.93	1.880890409144055e-20
12422	8.48975e-11	Fe	9	233.982A	-35.93	1.880890409144055e-20
12423	8.57098e-11	Fe	9	231.764A	-35.93	1.880890409144055e-20
12424	8.50599e-11	Fe	9	233.535A	-35.93	1.880890409144055e-20
12425	8.67734e-11	Fe	9	228.923A	-35.93	1.880890409144055e-20
12426	5.95187e-11	Fe	9	333.752A	-35.93	1.880890409144055e-20
12427	5.90815e-11	Fe	9	336.221A	-35.93	1.880890409144055e-20
12428	8.26027e-11	Fe	9	240.482A	-35.93	1.880890409144055e-20
12429	9.94249e-13	Fe	9	1.99794m	-35.93	1.880890409144055e-20
12430	2.07561e-12	Fe	7	9570.42A	-35.93	1.880890409144055e-20
12431	2.901e-14	Fe	7	68.4745m	-35.93	1.880890409144055e-20
12432	1.48229e-13	Fe	7	13.4012m	-35.93	1.880890409144055e-20
12433	1.90234e-12	Fe	7	1.04421m	-35.93	1.880890409144055e-20
12434	2.07223e-12	Fe	7	9586.02A	-35.93	1.880890409144055e-20
12435	2.1163400000000002e-12	Fe	7	9386.21A	-35.93	1.880890409144055e-20
12436	2.05773e-12	Fe	7	9653.59A	-35.93	1.880890409144055e-20
12437	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	1.880890409144055e-20
12438	1.89142e-12	Fe	7	1.05024m	-35.93	1.880890409144055e-20
12439	4.48586e-12	Fe	7	4428.24A	-35.93	1.880890409144055e-20
12440	1.19219e-13	Fe	7	16.6621m	-35.93	1.880890409144055e-20
12441	1.87333e-12	Fe	7	1.06038m	-35.93	1.880890409144055e-20
12442	2.01064e-12	Fe	7	9879.69A	-35.93	1.880890409144055e-20
12443	2.0432200000000003e-12	Fe	7	9722.12A	-35.93	1.880890409144055e-20
12444	1.7541099999999999e-12	Fe	7	1.13245m	-35.93	1.880890409144055e-20
12445	3.47619e-12	Fe	9	5714.43A	-35.93	1.880890409144055e-20
12446	8.46201e-11	Fe	9	234.749A	-35.93	1.880890409144055e-20
12447	8.68961e-11	Fe	9	228.600A	-35.93	1.880890409144055e-20
12448	8.35566e-11	Fe	9	237.737A	-35.93	1.880890409144055e-20
12449	8.38339e-11	Fe	9	236.950A	-35.93	1.880890409144055e-20
12450	3.95176e-11	K	8	502.674A	-35.93	1.880890409144055e-20
12451	1.18354e-11	K	8	1678.39A	-35.93	1.880890409144055e-20
12452	2.19053e-11	K	8	906.832A	-35.93	1.880890409144055e-20
12453	3.87357e-11	K	8	512.820A	-35.93	1.880890409144055e-20
12454	2.10939e-12	K	8	9417.16A	-35.93	1.880890409144055e-20
12455	1.22047e-11	K	8	1627.60A	-35.93	1.880890409144055e-20
12456	5.12047e-13	K	8	3.87942m	-35.93	1.880890409144055e-20
12457	2.26872e-11	K	8	875.580A	-35.93	1.880890409144055e-20
12458	1.56972e-14	K	8	126.548m	-35.93	1.880890409144055e-20
12459	1.1377e-11	K	8	1746.02A	-35.93	1.880890409144055e-20
12460	3.48957e-11	K	8	569.252A	-35.93	1.880890409144055e-20
12461	3.49217e-11	K	8	568.828A	-35.93	1.880890409144055e-20
12462	6.1822e-11	K	8	321.317A	-35.93	1.880890409144055e-20
12463	8.94741e-13	K	8	2.22014m	-35.93	1.880890409144055e-20
12464	1.16477e-12	K	8	1.70544m	-35.93	1.880890409144055e-20
12465	1.6768200000000001e-12	K	8	1.18465m	-35.93	1.880890409144055e-20
12466	1.34701e-11	K	8	1474.71A	-35.93	1.880890409144055e-20
12467	1.25913e-11	K	8	1577.64A	-35.93	1.880890409144055e-20
12468	1.18094e-11	K	8	1682.09A	-35.93	1.880890409144055e-20
12469	1.17937e-11	K	8	1684.32A	-35.93	1.880890409144055e-20
12470	8.39964e-11	Fe	9	236.492A	-35.93	1.880890409144055e-20
12471	3.92476e-11	K	8	506.132A	-35.93	1.880890409144055e-20
12472	8.58325e-11	Fe	9	231.433A	-35.93	1.880890409144055e-20
12473	8.12966e-11	Fe	9	244.345A	-35.93	1.880890409144055e-20
12474	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	1.880890409144055e-20
12475	3.15321e-11	Fe	9	629.976A	-35.93	1.880890409144055e-20
12476	5.9777e-11	Fe	9	332.310A	-35.93	1.880890409144055e-20
12477	5.9941e-11	Fe	9	331.400A	-35.93	1.880890409144055e-20
12478	8.01426e-11	Fe	9	247.864A	-35.93	1.880890409144055e-20
12479	8.11994e-11	Fe	9	244.638A	-35.93	1.880890409144055e-20
12480	2.30839e-11	Fe	9	860.531A	-35.93	1.880890409144055e-20
12481	2.32067e-11	Fe	9	855.980A	-35.93	1.880890409144055e-20
12482	1.57696e-11	Fe	9	1259.67A	-35.93	1.880890409144055e-20
12483	9.70372e-12	K	8	2047.10A	-35.93	1.880890409144055e-20
12484	1.02125e-11	K	8	1945.11A	-35.93	1.880890409144055e-20
12485	1.23056e-11	K	8	1614.26A	-35.93	1.880890409144055e-20
12486	1.23213e-11	K	8	1612.20A	-35.93	1.880890409144055e-20
12487	1.23474e-11	K	8	1608.80A	-35.93	1.880890409144055e-20
12488	2.24172e-11	K	8	886.124A	-35.93	1.880890409144055e-20
12489	4.53666e-11	K	8	437.865A	-35.93	1.880890409144055e-20
12490	1.64469e-11	Al	1	1207.79A	-35.93	1.880890409144055e-20
12491	7.44017e-11	K	8	266.989A	-35.93	1.880890409144055e-20
12492	2.14457e-12	O	1	9262.67A	-35.93	1.880890409144055e-20
12493	4.35667e-13	O	1	4.55955m	-35.93	1.880890409144055e-20
12494	4.3566499999999994e-13	O	1	4.55957m	-35.93	1.880890409144055e-20
12495	4.3565100000000004e-13	O	1	4.55972m	-35.93	1.880890409144055e-20
12496	4.35649e-13	O	1	4.55974m	-35.93	1.880890409144055e-20
12497	3.3266300000000003e-13	O	1	5.97135m	-35.93	1.880890409144055e-20
12498	7.18914e-13	O	1	2.76312m	-35.93	1.880890409144055e-20
12499	1.7464900000000002e-12	O	1	1.13739m	-35.93	1.880890409144055e-20
12500	3.32621e-13	O	1	5.97209m	-35.93	1.880890409144055e-20
12501	1.4295e-11	Si	10	1389.61A	-35.93	1.880890409144055e-20
12502	3.90244e-13	Sc	10	5.09026m	-35.93	1.880890409144055e-20
12503	1.41699e-11	Si	10	1401.88A	-35.93	1.880890409144055e-20
12504	2.145e-12	O	1	9260.81A	-35.93	1.880890409144055e-20
12505	2.14499e-12	O	1	9260.85A	-35.93	1.880890409144055e-20
12506	2.14497e-12	O	1	9260.94A	-35.93	1.880890409144055e-20
12507	2.1445900000000003e-12	O	1	9262.58A	-35.93	1.880890409144055e-20
12508	2.14455e-12	O	1	9262.78A	-35.93	1.880890409144055e-20
12509	1.75755e-12	O	1	1.13024m	-35.93	1.880890409144055e-20
12510	2.1438400000000003e-12	O	1	9265.83A	-35.93	1.880890409144055e-20
12511	4.3568100000000004e-13	O	1	4.55940m	-35.93	1.880890409144055e-20
12512	1.7464799999999998e-12	O	1	1.13740m	-35.93	1.880890409144055e-20
12513	4.35733e-13	O	1	4.55886m	-35.93	1.880890409144055e-20
12514	5.69986e-13	O	1	3.48508m	-35.93	1.880890409144055e-20
12515	4.36279e-11	Sc	10	455.315A	-35.93	1.880890409144055e-20
12516	5.87503e-11	Sc	10	338.117A	-35.93	1.880890409144055e-20
12517	4.46019e-11	Sc	10	445.373A	-35.93	1.880890409144055e-20
12518	5.91784e-11	Sc	10	335.671A	-35.93	1.880890409144055e-20
12519	7.10969e-11	Sc	10	279.400A	-35.93	1.880890409144055e-20
12520	4.27187e-11	Sc	10	465.006A	-35.93	1.880890409144055e-20
12521	4.32378e-11	Sc	10	459.424A	-35.93	1.880890409144055e-20
12522	5.57109e-11	Sc	10	356.563A	-35.93	1.880890409144055e-20
12523	4.79293e-12	P	2	4144.53A	-35.93	1.880890409144055e-20
12524	5.5442e-11	Si	10	358.293A	-35.93	1.880890409144055e-20
12525	4.54747e-12	O	1	4368.24A	-35.93	1.880890409144055e-20
12526	5.698520000000001e-13	O	1	3.48590m	-35.93	1.880890409144055e-20
12527	7.18676e-13	O	1	2.76403m	-35.93	1.880890409144055e-20
12528	7.18542e-13	O	1	2.76455m	-35.93	1.880890409144055e-20
12529	6.86755e-13	O	1	2.89251m	-35.93	1.880890409144055e-20
12530	6.86703e-13	O	1	2.89273m	-35.93	1.880890409144055e-20
12531	6.86687e-13	O	1	2.89280m	-35.93	1.880890409144055e-20
12532	2.14382e-12	O	1	9265.93A	-35.93	1.880890409144055e-20
12533	2.1438e-12	O	1	9266.01A	-35.93	1.880890409144055e-20
12534	1.95337e-12	O	1	1.01693m	-35.93	1.880890409144055e-20
12535	7.1202699999999995e-12	O	5	2789.85A	-35.93	1.880890409144055e-20
12536	3.3238400000000003e-13	O	1	5.97636m	-35.93	1.880890409144055e-20
12537	1.3630699999999998e-17	He	1	14.5733c	-35.93	1.880890409144055e-20
12538	3.32363e-13	O	1	5.97673m	-35.93	1.880890409144055e-20
12539	3.3225e-13	O	1	5.97877m	-35.93	1.880890409144055e-20
12540	3.32229e-13	O	1	5.97914m	-35.93	1.880890409144055e-20
12541	3.3221999999999997e-13	O	1	5.97931m	-35.93	1.880890409144055e-20
12542	3.1893200000000003e-13	O	1	6.22843m	-35.93	1.880890409144055e-20
12543	3.9541e-16	O	2	5023.76m	-35.93	1.880890409144055e-20
12544	9.94669e-11	O	5	199.709A	-35.93	1.880890409144055e-20
12545	7.33372e-11	O	5	270.865A	-35.93	1.880890409144055e-20
12546	9.94059e-11	O	5	199.832A	-35.93	1.880890409144055e-20
12547	8.4227e-11	O	5	235.844A	-35.93	1.880890409144055e-20
12548	3.09374e-14	O	5	64.2086m	-35.93	1.880890409144055e-20
12549	8.434760000000002e-14	O	5	23.5507m	-35.93	1.880890409144055e-20
12550	3.62804e-12	O	5	5475.26A	-35.93	1.880890409144055e-20
12551	5.34102e-14	O	5	37.1922m	-35.93	1.880890409144055e-20
12552	7.68921e-11	Sc	10	258.342A	-35.93	1.880890409144055e-20
12553	7.32838e-11	O	5	271.062A	-35.93	1.880890409144055e-20
12554	5.0270800000000004e-15	P	1	395.149m	-35.93	1.880890409144055e-20
12555	1.75868e-12	O	1	1.12951m	-35.93	1.880890409144055e-20
12556	7.90224e-13	Si	10	2.51378m	-35.93	1.880890409144055e-20
12557	1.7582799999999999e-12	O	1	1.12977m	-35.93	1.880890409144055e-20
12558	3.32646e-13	O	1	5.97166m	-35.93	1.880890409144055e-20
12559	3.32408e-13	O	1	5.97592m	-35.93	1.880890409144055e-20
12560	3.10169e-15	P	1	640.440m	-35.93	1.880890409144055e-20
12561	1.31379e-11	Si	10	1511.99A	-35.93	1.880890409144055e-20
12562	4.01014e-13	O	5	4.95356m	-35.93	1.880890409144055e-20
12563	7.29224e-15	O	5	272.405m	-35.93	1.880890409144055e-20
12564	5.76225e-15	Si	10	344.734m	-35.93	1.880890409144055e-20
12565	2.7433e-11	Si	10	724.109A	-35.93	1.880890409144055e-20
12566	2.73078e-11	Si	10	727.427A	-35.93	1.880890409144055e-20
12567	1.31437e-11	Si	10	1511.33A	-35.93	1.880890409144055e-20
12568	5.0204e-11	Si	10	395.675A	-35.93	1.880890409144055e-20
12569	6.97411e-11	O	5	284.831A	-35.93	1.880890409144055e-20
12570	2.28961e-11	Si	10	867.590A	-35.93	1.880890409144055e-20
12571	5.0994e-11	Si	10	389.545A	-35.93	1.880890409144055e-20
12572	3.68298e-11	Si	10	539.358A	-35.93	1.880890409144055e-20
12573	2.36861e-11	Si	10	838.653A	-35.93	1.880890409144055e-20
12574	1.24664e-12	Sc	10	1.59344m	-35.93	1.880890409144055e-20
12575	1.22464e-13	S	2	16.2207m	-35.93	1.880890409144055e-20
12576	2.06427e-11	Si	1	962.297A	-35.93	1.880890409144055e-20
12577	3.6032e-12	S	2	5513.00A	-35.93	1.880890409144055e-20
12578	1.31006e-12	K	1	1.51631m	-35.93	1.880890409144055e-20
12579	1.31006e-12	K	1	1.51631m	-35.93	1.880890409144055e-20
12580	3.6490499999999994e-10	Si	11	54.4374A	-35.93	1.880890409144055e-20
12581	5.2233300000000005e-12	S	2	3803.02A	-35.93	1.880890409144055e-20
12582	5.20669e-12	S	2	3815.18A	-35.93	1.880890409144055e-20
12583	6.11637e-12	S	2	3247.75A	-35.93	1.880890409144055e-20
12584	4.088819999999999e-14	S	2	48.5823m	-35.93	1.880890409144055e-20
12585	3.60879e-12	S	2	5504.46A	-35.93	1.880890409144055e-20
12586	5.1348699999999995e-12	S	2	3868.54A	-35.93	1.880890409144055e-20
12587	8.211780000000001e-13	S	2	2.41902m	-35.93	1.880890409144055e-20
12588	7.12952e-11	Si	10	278.623A	-35.93	1.880890409144055e-20
12589	1.45793e-11	S	2	1362.51A	-35.93	1.880890409144055e-20
12590	3.5623199999999997e-12	S	2	5576.28A	-35.93	1.880890409144055e-20
12591	5.0939800000000005e-12	S	2	3899.59A	-35.93	1.880890409144055e-20
12592	5.18244e-12	S	2	3833.03A	-35.93	1.880890409144055e-20
12593	4.39874e-11	Si	10	451.595A	-35.93	1.880890409144055e-20
12594	1.52605e-12	S	2	1.30169m	-35.93	1.880890409144055e-20
12595	1.6145e-12	S	2	1.23038m	-35.93	1.880890409144055e-20
12596	1.3096e-12	K	1	1.51684m	-35.93	1.880890409144055e-20
12597	5.46288e-13	K	1	3.63626m	-35.93	1.880890409144055e-20
12598	5.425609999999999e-13	K	1	3.66124m	-35.93	1.880890409144055e-20
12599	1.45204e-13	K	1	13.6804m	-35.93	1.880890409144055e-20
12600	1.62607e-11	Al	1	1221.62A	-35.93	1.880890409144055e-20
12601	3.44128e-11	K	8	577.241A	-35.93	1.880890409144055e-20
12602	4.48953e-11	K	8	442.462A	-35.93	1.880890409144055e-20
12603	4.70301e-11	K	8	422.378A	-35.93	1.880890409144055e-20
12604	7.39303e-11	K	8	268.692A	-35.93	1.880890409144055e-20
12605	2.23044e-11	K	8	890.607A	-35.93	1.880890409144055e-20
12606	3.42106e-11	K	8	580.653A	-35.93	1.880890409144055e-20
12607	1.66451e-11	Al	1	1193.41A	-35.93	1.880890409144055e-20
12608	2.67736e-11	K	4	741.943A	-35.93	1.880890409144055e-20
12609	3.07413e-11	K	4	646.181A	-35.93	1.880890409144055e-20
12610	3.97295e-11	K	4	499.992A	-35.93	1.880890409144055e-20
12611	3.60962e-11	K	3	550.320A	-35.93	1.880890409144055e-20
12612	4.11782e-11	K	3	482.402A	-35.93	1.880890409144055e-20
12613	1.67017e-11	Al	1	1189.37A	-35.93	1.880890409144055e-20
12614	4.42816e-11	K	3	448.594A	-35.93	1.880890409144055e-20
12615	1.4499100000000002e-13	K	1	13.7005m	-35.93	1.880890409144055e-20
12616	1.45204e-13	K	1	13.6804m	-35.93	1.880890409144055e-20
12617	3.67502e-12	S	2	5405.26A	-35.93	1.880890409144055e-20
12618	1.81083e-11	S	2	1096.98A	-35.93	1.880890409144055e-20
12619	1.53163e-12	S	2	1.29694m	-35.93	1.880890409144055e-20
12620	4.18626e-11	Sc	10	474.516A	-35.93	1.880890409144055e-20
12621	5.48547e-11	Sc	10	362.129A	-35.93	1.880890409144055e-20
12622	5.78942e-11	Sc	10	343.117A	-35.93	1.880890409144055e-20
12623	5.79321e-11	Sc	10	342.892A	-35.93	1.880890409144055e-20
12624	9.12261e-11	Sc	10	217.750A	-35.93	1.880890409144055e-20
12625	5.8853e-11	Sc	10	337.527A	-35.93	1.880890409144055e-20
12626	2.75286e-11	Sc	10	721.594A	-35.93	1.880890409144055e-20
12627	2.80476e-11	Sc	10	708.240A	-35.93	1.880890409144055e-20
12628	4.05207e-11	Sc	10	490.230A	-35.93	1.880890409144055e-20
12629	4.35602e-11	Sc	10	456.023A	-35.93	1.880890409144055e-20
12630	4.35981e-11	Sc	10	455.627A	-35.93	1.880890409144055e-20
12631	4.36629e-11	Sc	10	454.951A	-35.93	1.880890409144055e-20
12632	9.20823e-11	Sc	10	215.725A	-35.93	1.880890409144055e-20
12633	5.87883e-11	Sc	10	337.898A	-35.93	1.880890409144055e-20
12634	2.44127e-12	S	2	8136.92A	-35.93	1.880890409144055e-20
12635	4.25548e-11	Sc	10	466.797A	-35.93	1.880890409144055e-20
12636	8.84567e-14	S	2	22.4567m	-35.93	1.880890409144055e-20
12637	9.09635e-13	S	2	2.18378m	-35.93	1.880890409144055e-20
12638	4.23816e-11	Sc	10	468.705A	-35.93	1.880890409144055e-20
12639	9.52878e-11	Si	10	208.468A	-35.93	1.880890409144055e-20
12640	4.32847e-12	S	1	4589.26A	-35.93	1.880890409144055e-20
12641	5.79969e-11	Sc	10	342.509A	-35.93	1.880890409144055e-20
12642	1.37897e-17	He	1	14.4053c	-35.93	1.880890409144055e-20
12643	2.39929e-11	P	4	827.931A	-35.93	1.880890409144055e-20
12644	2.81342e-11	Si	10	706.061A	-35.93	1.880890409144055e-20
12645	2.26382e-11	P	4	877.474A	-35.93	1.880890409144055e-20
12646	1.77591e-11	P	4	1118.55A	-35.93	1.880890409144055e-20
12647	1.05185e-11	P	4	1888.52A	-35.93	1.880890409144055e-20
12648	2.15617e-12	S	1	9212.86A	-35.93	1.880890409144055e-20
12649	4.39856e-11	Si	10	451.613A	-35.93	1.880890409144055e-20
12650	2.15261e-12	S	1	9228.09A	-35.93	1.880890409144055e-20
12651	2.15041e-12	S	1	9237.54A	-35.93	1.880890409144055e-20
12652	1.8999099999999997e-12	S	1	1.04554m	-35.93	1.880890409144055e-20
12653	1.89968e-12	S	1	1.04568m	-35.93	1.880890409144055e-20
12654	1.8992e-12	S	1	1.04594m	-35.93	1.880890409144055e-20
12655	7.12934e-11	Si	10	278.630A	-35.93	1.880890409144055e-20
12656	2.43569e-12	S	2	8155.59A	-35.93	1.880890409144055e-20
12657	1.62009e-12	S	2	1.22613m	-35.93	1.880890409144055e-20
12658	4.12779e-11	Si	10	481.237A	-35.93	1.880890409144055e-20
12659	2.58826e-11	Cl	12	767.484A	-35.93	1.880890409144055e-20
12660	7.26803e-11	Ar	12	273.313A	-35.93	1.880890409144055e-20
12661	9.96361e-11	Cl	12	199.370A	-35.93	1.880890409144055e-20
12662	2.96543e-12	Al	1	6698.67A	-35.93	1.880890409144055e-20
12663	5.13154e-13	Al	1	3.87105m	-35.93	1.880890409144055e-20
12664	5.143270000000001e-13	Al	1	3.86222m	-35.93	1.880890409144055e-20
12665	7.29752e-13	Al	1	2.72208m	-35.93	1.880890409144055e-20
12666	7.390010000000001e-13	Al	1	2.68801m	-35.93	1.880890409144055e-20
12667	7.54067e-13	Al	1	2.63431m	-35.93	1.880890409144055e-20
12668	1.55711e-12	Al	1	1.27573m	-35.93	1.880890409144055e-20
12669	1.55802e-12	Al	1	1.27498m	-35.93	1.880890409144055e-20
12670	1.55828e-12	Al	1	1.27477m	-35.93	1.880890409144055e-20
12671	2.96661e-12	Al	1	6696.02A	-35.93	1.880890409144055e-20
12672	7.57638e-13	Al	6	2.62189m	-35.93	1.880890409144055e-20
12673	7.16309e-13	Na	10	2.77317m	-35.93	1.880890409144055e-20
12674	2.67446e-12	Na	10	7427.46A	-35.93	1.880890409144055e-20
12675	3.50685e-12	Na	10	5664.47A	-35.93	1.880890409144055e-20
12676	3.22521e-10	Na	10	61.5912A	-35.93	1.880890409144055e-20
12677	3.04647e-11	Na	10	652.048A	-35.93	1.880890409144055e-20
12678	2.66766e-13	Al	1	7.44640m	-35.93	1.880890409144055e-20
12679	1.60492e-14	Ne	9	123.772m	-35.93	1.880890409144055e-20
12680	1.50653e-14	Al	1	131.855m	-35.93	1.880890409144055e-20
12681	2.67939e-13	Al	1	7.41379m	-35.93	1.880890409144055e-20
12682	2.67034e-13	Al	1	7.43892m	-35.93	1.880890409144055e-20
12683	1.9166099999999998e-13	Ne	9	10.3644m	-35.93	1.880890409144055e-20
12684	2.6744899999999996e-13	Al	6	7.42740m	-35.93	1.880890409144055e-20
12685	5.68925e-12	B	1	3491.58A	-35.93	1.880890409144055e-20
12686	3.5264e-12	B	1	5633.07A	-35.93	1.880890409144055e-20
12687	1.99202e-11	B	2	997.202A	-35.93	1.880890409144055e-20
12688	9.21962e-16	B	1	2154.59m	-35.93	1.880890409144055e-20
12689	1.25776e-15	B	1	1579.35m	-35.93	1.880890409144055e-20
12690	2.17973e-15	B	1	911.329m	-35.93	1.880890409144055e-20
12691	1.5032e-13	B	1	13.2147m	-35.93	1.880890409144055e-20
12692	1.50383e-13	B	1	13.2092m	-35.93	1.880890409144055e-20
12693	5.51627e-13	B	1	3.60106m	-35.93	1.880890409144055e-20
12694	5.51753e-13	B	1	3.60024m	-35.93	1.880890409144055e-20
12695	5.9982e-13	B	1	3.31174m	-35.93	1.880890409144055e-20
12696	5.99917e-13	B	1	3.31120m	-35.93	1.880890409144055e-20
12697	5.99946e-13	B	1	3.31104m	-35.93	1.880890409144055e-20
12698	1.9729400000000003e-12	B	1	1.00684m	-35.93	1.880890409144055e-20
12699	1.97307e-12	B	1	1.00678m	-35.93	1.880890409144055e-20
12700	1.97313e-12	B	1	1.00675m	-35.93	1.880890409144055e-20
12701	3.5262699999999997e-12	B	1	5633.27A	-35.93	1.880890409144055e-20
12702	8.59388e-11	Al	6	231.147A	-35.93	1.880890409144055e-20
12703	3.7379400000000005e-12	Al	6	5314.28A	-35.93	1.880890409144055e-20
12704	1.67909e-12	C	3	1.18305m	-35.93	1.880890409144055e-20
12705	4.65949e-16	Be	1	4263.23m	-35.93	1.880890409144055e-20
12706	4.2505199999999995e-12	Be	2	4673.42A	-35.93	1.880890409144055e-20
12707	4.2506e-12	Be	2	4673.33A	-35.93	1.880890409144055e-20
12708	4.55499e-12	Be	2	4361.03A	-35.93	1.880890409144055e-20
12709	4.55504e-12	Be	2	4360.99A	-35.93	1.880890409144055e-20
12710	4.555369999999999e-12	Be	2	4360.66A	-35.93	1.880890409144055e-20
12711	1.73786e-11	Be	2	1143.04A	-35.93	1.880890409144055e-20
12712	1.73786e-11	Be	2	1143.04A	-35.93	1.880890409144055e-20
12713	1.73799e-11	Be	2	1142.96A	-35.93	1.880890409144055e-20
12714	1.35642e-12	Be	1	1.46448m	-35.93	1.880890409144055e-20
12715	3.55009e-13	Ne	9	5.59548m	-35.93	1.880890409144055e-20
12716	1.35642e-12	Be	1	1.46448m	-35.93	1.880890409144055e-20
12717	1.3565e-12	Be	1	1.46440m	-35.93	1.880890409144055e-20
12718	4.09006e-12	Be	1	4856.77A	-35.93	1.880890409144055e-20
12719	4.0905199999999994e-12	Be	1	4856.21A	-35.93	1.880890409144055e-20
12720	4.09065e-12	Be	1	4856.06A	-35.93	1.880890409144055e-20
12721	4.36722e-12	Be	1	4548.54A	-35.93	1.880890409144055e-20
12722	1.37102e-13	F	8	14.4888m	-35.93	1.880890409144055e-20
12723	9.04778e-12	C	2	2195.51A	-35.93	1.880890409144055e-20
12724	2.62819e-10	Ne	9	75.5824A	-35.93	1.880890409144055e-20
12725	4.25049e-12	Be	2	4673.45A	-35.93	1.880890409144055e-20
12726	3.0943000000000003e-13	Be	2	6.41969m	-35.93	1.880890409144055e-20
12727	4.36768e-12	Be	1	4548.05A	-35.93	1.880890409144055e-20
12728	2.58308e-13	Ne	9	7.69021m	-35.93	1.880890409144055e-20
12729	5.67424e-11	Al	6	350.081A	-35.93	1.880890409144055e-20
12730	1.49559e-10	Al	6	132.820A	-35.93	1.880890409144055e-20
12731	9.24943e-15	Al	1	214.764m	-35.93	1.880890409144055e-20
12732	1.2249299999999998e-10	Al	4	162.168A	-35.93	1.880890409144055e-20
12733	4.38588e-12	Al	3	4529.19A	-35.93	1.880890409144055e-20
12734	4.38611e-12	Al	3	4528.94A	-35.93	1.880890409144055e-20
12735	4.40203e-12	Al	3	4512.57A	-35.93	1.880890409144055e-20
12736	5.3498e-12	Al	3	3713.12A	-35.93	1.880890409144055e-20
12737	5.3657199999999995e-12	Al	3	3702.11A	-35.93	1.880890409144055e-20
12738	1.02608e-11	Al	3	1935.95A	-35.93	1.880890409144055e-20
12739	1.02613e-11	Al	3	1935.86A	-35.93	1.880890409144055e-20
12740	6.42338e-14	Ne	9	30.9253m	-35.93	1.880890409144055e-20
12741	1.02614e-11	Al	3	1935.84A	-35.93	1.880890409144055e-20
12742	1.79415e-11	B	2	1107.18A	-35.93	1.880890409144055e-20
12743	1.79383e-11	B	2	1107.38A	-35.93	1.880890409144055e-20
12744	1.29173e-11	B	2	1537.82A	-35.93	1.880890409144055e-20
12745	5.69143e-12	B	1	3490.24A	-35.93	1.880890409144055e-20
12746	1.10343e-13	Ne	9	18.0024m	-35.93	1.880890409144055e-20
12747	2.97493e-12	Ar	1	6677.28A	-35.93	1.880890409144055e-20
12748	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	1.880890409144055e-20
12749	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	1.880890409144055e-20
12750	3.71112e-12	Cl	8	5352.69A	-35.93	1.880890409144055e-20
12751	3.49791e-12	Cl	8	5678.95A	-35.93	1.880890409144055e-20
12752	2.92724e-12	Cl	8	6786.07A	-35.93	1.880890409144055e-20
12753	1.88247e-12	Cl	8	1.05523m	-35.93	1.880890409144055e-20
12754	9.3607e-13	Cl	8	2.12211m	-35.93	1.880890409144055e-20
12755	4.23986e-12	Cl	8	4685.16A	-35.93	1.880890409144055e-20
12756	3.17403e-12	Cl	8	6258.44A	-35.93	1.880890409144055e-20
12757	1.18285e-12	Cl	8	1.67937m	-35.93	1.880890409144055e-20
12758	2.7794e-12	Ar	1	7147.04A	-35.93	1.880890409144055e-20
12759	2.46784e-13	Cl	8	8.04934m	-35.93	1.880890409144055e-20
12760	8.07456e-12	Cl	8	2460.13A	-35.93	1.880890409144055e-20
12761	7.79258e-12	Cl	8	2549.15A	-35.93	1.880890409144055e-20
12762	2.13204e-13	Cl	8	9.31712m	-35.93	1.880890409144055e-20
12763	4.95157e-13	Cl	8	4.01175m	-35.93	1.880890409144055e-20
12764	2.81954e-13	Cl	8	7.04530m	-35.93	1.880890409144055e-20
12765	1.07802e-10	Co	8	184.267A	-35.93	1.880890409144055e-20
12766	4.41944e-11	Cr	10	449.479A	-35.93	1.880890409144055e-20
12767	9.46402e-13	Cl	8	2.09894m	-35.93	1.880890409144055e-20
12768	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	1.880890409144055e-20
12769	2.56183e-12	Cl	8	7754.01A	-35.93	1.880890409144055e-20
12770	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	1.880890409144055e-20
12771	1.1986100000000002e-10	F	6	165.729A	-35.93	1.880890409144055e-20
12772	1.37624e-10	F	6	144.339A	-35.93	1.880890409144055e-20
12773	3.05732e-11	F	6	649.735A	-35.93	1.880890409144055e-20
12774	1.37738e-10	F	6	144.219A	-35.93	1.880890409144055e-20
12775	6.01759e-11	He	1	330.106A	-35.93	1.880890409144055e-20
12776	3.0899e-11	F	6	642.884A	-35.93	1.880890409144055e-20
12777	4.11039e-11	Cr	11	483.274A	-35.93	1.880890409144055e-20
12778	7.57936e-12	Cl	8	2620.86A	-35.93	1.880890409144055e-20
12779	5.41352e-11	Cr	11	366.941A	-35.93	1.880890409144055e-20
12780	1.06582e-12	Cl	8	1.86377m	-35.93	1.880890409144055e-20
12781	7.838670000000001e-13	Cl	8	2.53416m	-35.93	1.880890409144055e-20
12782	5.70663e-13	Cl	8	3.48094m	-35.93	1.880890409144055e-20
12783	2.11058e-12	Cl	8	9411.84A	-35.93	1.880890409144055e-20
12784	1.82863e-12	Cl	8	1.08630m	-35.93	1.880890409144055e-20
12785	1.61542e-12	Cl	8	1.22968m	-35.93	1.880890409144055e-20
12786	1.04476e-12	Cl	8	1.90134m	-35.93	1.880890409144055e-20
12787	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	1.880890409144055e-20
12788	4.43869e-11	Cr	10	447.529A	-35.93	1.880890409144055e-20
12789	4.48345e-11	Cr	10	443.062A	-35.93	1.880890409144055e-20
12790	5.0357e-11	Cr	10	394.473A	-35.93	1.880890409144055e-20
12791	3.71567e-13	Ne	9	5.34614m	-35.93	1.880890409144055e-20
12792	1.72913e-12	Ar	1	1.14881m	-35.93	1.880890409144055e-20
12793	2.0302e-12	Ar	1	9784.50A	-35.93	1.880890409144055e-20
12794	2.05683e-12	Ar	1	9657.79A	-35.93	1.880890409144055e-20
12795	2.12358e-12	Ar	1	9354.22A	-35.93	1.880890409144055e-20
12796	2.15345e-12	Ar	1	9224.50A	-35.93	1.880890409144055e-20
12797	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	1.880890409144055e-20
12798	2.3579e-12	Ar	1	8424.65A	-35.93	1.880890409144055e-20
12799	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	1.880890409144055e-20
12800	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	1.880890409144055e-20
12801	2.44778e-12	Ar	1	8115.31A	-35.93	1.880890409144055e-20
12802	2.45128e-12	Ar	1	8103.69A	-35.93	1.880890409144055e-20
12803	2.48115e-12	Ar	1	8006.16A	-35.93	1.880890409144055e-20
12804	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	1.880890409144055e-20
12805	2.64723e-12	Ar	1	7503.87A	-35.93	1.880890409144055e-20
12806	2.65882e-12	Ar	1	7471.16A	-35.93	1.880890409144055e-20
12807	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	1.880890409144055e-20
12808	2.73128e-12	Ar	1	7272.94A	-35.93	1.880890409144055e-20
12809	2.26884e-11	Ar	3	875.535A	-35.93	1.880890409144055e-20
12810	5.69017e-12	B	1	3491.01A	-35.93	1.880890409144055e-20
12811	6.04223e-11	He	1	328.760A	-35.93	1.880890409144055e-20
12812	5.10103e-11	Fe	3	389.420A	-35.93	1.880890409144055e-20
12813	6.07457e-11	He	1	327.010A	-35.93	1.880890409144055e-20
12814	1.03588e-10	Co	8	191.764A	-35.93	1.880890409144055e-20
12815	1.03649e-10	Co	8	191.652A	-35.93	1.880890409144055e-20
12816	1.04238e-10	Co	8	190.569A	-35.93	1.880890409144055e-20
12817	1.04227e-10	Co	8	190.589A	-35.93	1.880890409144055e-20
12818	1.0839100000000001e-10	Co	8	183.266A	-35.93	1.880890409144055e-20
12819	6.41146e-11	He	1	309.828A	-35.93	1.880890409144055e-20
12820	6.35565e-11	He	1	312.548A	-35.93	1.880890409144055e-20
12821	6.35565e-11	He	1	312.548A	-35.93	1.880890409144055e-20
12822	5.50961e-11	Co	13	360.542A	-35.93	1.880890409144055e-20
12823	5.56364e-11	Co	13	357.041A	-35.93	1.880890409144055e-20
12824	5.68263e-11	Co	13	349.565A	-35.93	1.880890409144055e-20
12825	6.448e-11	Co	13	308.071A	-35.93	1.880890409144055e-20
12826	6.35563e-11	He	1	312.549A	-35.93	1.880890409144055e-20
12827	9.29155e-12	Co	12	2137.91A	-35.93	1.880890409144055e-20
12828	6.93011e-11	Co	12	286.640A	-35.93	1.880890409144055e-20
12829	2.42751e-11	C	3	818.307A	-35.93	1.880890409144055e-20
12830	9.46005e-15	C	3	209.983m	-35.93	1.880890409144055e-20
12831	1.5162700000000002e-14	C	3	131.009m	-35.93	1.880890409144055e-20
12832	9.17486e-12	Cu	1	2165.10A	-35.93	1.880890409144055e-20
12833	5.83572e-11	He	1	340.394A	-35.93	1.880890409144055e-20
12834	4.68022e-12	Fe	2	4244.34A	-35.93	1.880890409144055e-20
12835	5.78482e-11	He	1	343.389A	-35.93	1.880890409144055e-20
12836	5.78625e-11	He	1	343.304A	-35.93	1.880890409144055e-20
12837	5.076e-12	Fe	2	3913.41A	-35.93	1.880890409144055e-20
12838	5.78803e-11	He	1	343.199A	-35.93	1.880890409144055e-20
12839	5.83569e-11	He	1	340.396A	-35.93	1.880890409144055e-20
12840	5.83569e-11	He	1	340.396A	-35.93	1.880890409144055e-20
12841	6.831469999999999e-12	Fe	2	2907.79A	-35.93	1.880890409144055e-20
12842	5.83573e-11	He	1	340.394A	-35.93	1.880890409144055e-20
12843	7.805860000000001e-12	Fe	2	2544.81A	-35.93	1.880890409144055e-20
12844	5.83707e-11	He	1	340.316A	-35.93	1.880890409144055e-20
12845	5.83862e-11	He	1	340.225A	-35.93	1.880890409144055e-20
12846	5.84217e-11	He	1	340.019A	-35.93	1.880890409144055e-20
12847	5.86191e-11	He	1	338.874A	-35.93	1.880890409144055e-20
12848	5.86232e-11	He	1	338.850A	-35.93	1.880890409144055e-20
12849	5.86232e-11	He	1	338.850A	-35.93	1.880890409144055e-20
12850	5.86233e-11	He	1	338.849A	-35.93	1.880890409144055e-20
12851	7.01943e-12	Fe	2	2829.92A	-35.93	1.880890409144055e-20
12852	5.77836e-11	He	1	343.773A	-35.93	1.880890409144055e-20
12853	4.87638e-12	Fe	2	4073.61A	-35.93	1.880890409144055e-20
12854	1.13543e-18	Fe	1	174.951c	-35.93	1.880890409144055e-20
12855	4.7986e-19	Mn	1	413.964c	-35.93	1.880890409144055e-20
12856	9.15907e-18	V	1	21.6883c	-35.93	1.880890409144055e-20
12857	1.04843e-17	V	1	18.9468c	-35.93	1.880890409144055e-20
12858	1.11125e-17	V	1	17.8757c	-35.93	1.880890409144055e-20
12859	1.4835599999999998e-17	V	1	13.3897c	-35.93	1.880890409144055e-20
12860	1.85748e-17	V	1	10.6943c	-35.93	1.880890409144055e-20
12861	2.46285e-18	Cr	1	80.6564c	-35.93	1.880890409144055e-20
12862	1.9156099999999998e-18	Cr	1	103.698c	-35.93	1.880890409144055e-20
12863	1.36832e-18	Cr	1	145.174c	-35.93	1.880890409144055e-20
12864	4.83035e-12	Fe	2	4112.43A	-35.93	1.880890409144055e-20
12865	4.82035e-12	Fe	2	4120.96A	-35.93	1.880890409144055e-20
12866	4.6341900000000005e-12	Fe	2	4286.50A	-35.93	1.880890409144055e-20
12867	4.41543e-12	Fe	2	4498.87A	-35.93	1.880890409144055e-20
12868	2.39937e-18	Mn	1	82.7904c	-35.93	1.880890409144055e-20
12869	1.91944e-18	Mn	1	103.491c	-35.93	1.880890409144055e-20
12870	1.56372e-11	Li	2	1270.33A	-35.93	1.880890409144055e-20
12871	1.43952e-18	Mn	1	137.994c	-35.93	1.880890409144055e-20
12872	9.596540000000001e-19	Mn	1	206.996c	-35.93	1.880890409144055e-20
12873	5.79027e-11	He	1	343.066A	-35.93	1.880890409144055e-20
12874	5.79315e-11	He	1	342.896A	-35.93	1.880890409144055e-20
12875	5.70265e-15	C	3	348.337m	-35.93	1.880890409144055e-20
12876	3.4873599999999998e-12	Fe	2	5696.13A	-35.93	1.880890409144055e-20
12877	1.21206e-15	C	5	1638.90m	-35.93	1.880890409144055e-20
12878	2.2509200000000003e-12	Fe	2	8825.05A	-35.93	1.880890409144055e-20
12879	2.28098e-12	Fe	2	8708.75A	-35.93	1.880890409144055e-20
12880	4.4335800000000006e-12	Fe	2	4480.45A	-35.93	1.880890409144055e-20
12881	4.1988900000000005e-12	Fe	2	4730.89A	-35.93	1.880890409144055e-20
12882	4.1912300000000005e-12	Fe	2	4739.52A	-35.93	1.880890409144055e-20
12883	4.17802e-12	Fe	2	4754.51A	-35.93	1.880890409144055e-20
12884	3.51801e-12	Fe	2	5646.50A	-35.93	1.880890409144055e-20
12885	3.3593099999999997e-12	Fe	2	5913.26A	-35.93	1.880890409144055e-20
12886	6.963889999999999e-12	Fe	2	2852.49A	-35.93	1.880890409144055e-20
12887	3.34931e-12	Fe	2	5930.91A	-35.93	1.880890409144055e-20
12888	3.16315e-12	Fe	2	6279.95A	-35.93	1.880890409144055e-20
12889	2.9444e-12	Fe	2	6746.53A	-35.93	1.880890409144055e-20
12890	2.31649e-12	Fe	2	8575.23A	-35.93	1.880890409144055e-20
12891	9.11267e-12	Cu	1	2179.87A	-35.93	1.880890409144055e-20
12892	3.6128800000000003e-12	Fe	2	5498.23A	-35.93	1.880890409144055e-20
12893	3.45418e-12	Fe	2	5750.85A	-35.93	1.880890409144055e-20
12894	3.25803e-12	Fe	2	6097.08A	-35.93	1.880890409144055e-20
12895	3.40711e-12	Fe	2	5830.29A	-35.93	1.880890409144055e-20
12896	2.52258e-12	Fe	2	7874.65A	-35.93	1.880890409144055e-20
12897	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	1.880890409144055e-20
12898	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	1.880890409144055e-20
12899	6.55895e-12	Fe	2	3028.60A	-35.93	1.880890409144055e-20
12900	6.03731e-12	Fe	2	3290.28A	-35.93	1.880890409144055e-20
12901	5.79693e-11	He	1	342.672A	-35.93	1.880890409144055e-20
12902	5.80204e-11	He	1	342.370A	-35.93	1.880890409144055e-20
12903	5.80919e-11	He	1	341.949A	-35.93	1.880890409144055e-20
12904	7.02943e-12	Fe	2	2825.90A	-35.93	1.880890409144055e-20
12905	6.63964e-12	Fe	2	2991.80A	-35.93	1.880890409144055e-20
12906	6.1739e-12	Fe	2	3217.49A	-35.93	1.880890409144055e-20
12907	6.614489999999999e-12	Fe	2	3003.17A	-35.93	1.880890409144055e-20
12908	6.09286e-12	Fe	2	3260.29A	-35.93	1.880890409144055e-20
12909	5.81961e-11	He	1	341.336A	-35.93	1.880890409144055e-20
12910	5.83544e-11	He	1	340.411A	-35.93	1.880890409144055e-20
12911	5.83568e-11	He	1	340.397A	-35.93	1.880890409144055e-20
12912	5.83568e-11	He	1	340.397A	-35.93	1.880890409144055e-20
12913	7.10048e-12	Fe	2	2797.62A	-35.93	1.880890409144055e-20
12914	6.72068e-12	Fe	2	2955.72A	-35.93	1.880890409144055e-20
12915	3.39086e-12	Fe	2	5858.24A	-35.93	1.880890409144055e-20
12916	7.802680000000001e-18	V	1	25.4585c	-35.93	1.880890409144055e-20
12917	1.4824000000000001e-18	Ti	1	134.002c	-35.93	1.880890409144055e-20
12918	4.4866e-12	Fe	2	4427.51A	-35.93	1.880890409144055e-20
12919	7.1654300000000005e-12	B	2	2772.26A	-35.93	1.880890409144055e-20
12920	5.02682e-12	B	2	3951.70A	-35.93	1.880890409144055e-20
12921	5.0698300000000004e-12	B	2	3918.17A	-35.93	1.880890409144055e-20
12922	5.07151e-12	B	2	3916.87A	-35.93	1.880890409144055e-20
12923	5.07417e-12	B	2	3914.82A	-35.93	1.880890409144055e-20
12924	5.70828e-12	B	2	3479.94A	-35.93	1.880890409144055e-20
12925	5.71094e-12	B	2	3478.32A	-35.93	1.880890409144055e-20
12926	7.161010000000001e-12	B	2	2773.98A	-35.93	1.880890409144055e-20
12927	7.16422e-12	B	2	2772.73A	-35.93	1.880890409144055e-20
12928	8.272360000000001e-12	B	2	2401.31A	-35.93	1.880890409144055e-20
12929	1.4306299999999998e-14	F	6	138.851m	-35.93	1.880890409144055e-20
12930	8.953880000000001e-12	B	2	2218.53A	-35.93	1.880890409144055e-20
12931	8.955710000000001e-12	B	2	2218.08A	-35.93	1.880890409144055e-20
12932	8.95654e-12	B	2	2217.87A	-35.93	1.880890409144055e-20
12933	1.1199e-11	B	2	1773.76A	-35.93	1.880890409144055e-20
12934	1.22273e-11	B	2	1624.60A	-35.93	1.880890409144055e-20
12935	6.85787e-13	B	2	2.89659m	-35.93	1.880890409144055e-20
12936	6.841e-13	B	2	2.90374m	-35.93	1.880890409144055e-20
12937	6.81439e-13	B	2	2.91507m	-35.93	1.880890409144055e-20
12938	2.82556e-12	B	2	7030.27A	-35.93	1.880890409144055e-20
12939	2.82473e-12	B	2	7032.33A	-35.93	1.880890409144055e-20
12940	5.981319999999999e-12	Be	1	3321.08A	-35.93	1.880890409144055e-20
12941	5.98086e-12	Be	1	3321.34A	-35.93	1.880890409144055e-20
12942	3.12574e-11	C	3	635.512A	-35.93	1.880890409144055e-20
12943	4.1182e-11	C	3	482.358A	-35.93	1.880890409144055e-20
12944	5.06477e-12	C	2	3922.08A	-35.93	1.880890409144055e-20
12945	6.2316e-12	C	2	3187.70A	-35.93	1.880890409144055e-20
12946	6.2398300000000005e-12	C	2	3183.50A	-35.93	1.880890409144055e-20
12947	1.3328e-11	C	2	1490.44A	-35.93	1.880890409144055e-20
12948	1.33285e-11	C	2	1490.38A	-35.93	1.880890409144055e-20
12949	1.11242e-12	C	1	1.78570m	-35.93	1.880890409144055e-20
12950	1.11264e-12	C	1	1.78534m	-35.93	1.880890409144055e-20
12951	1.36596e-12	C	1	1.45425m	-35.93	1.880890409144055e-20
12952	1.5315e-12	C	1	1.29706m	-35.93	1.880890409144055e-20
12953	1.68163e-12	C	1	1.18126m	-35.93	1.880890409144055e-20
12954	1.68968e-12	C	1	1.17564m	-35.93	1.880890409144055e-20
12955	1.69349e-12	C	1	1.17299m	-35.93	1.880890409144055e-20
12956	1.84717e-12	C	1	1.07540m	-35.93	1.880890409144055e-20
12957	1.8552200000000002e-12	C	1	1.07073m	-35.93	1.880890409144055e-20
12958	1.85904e-12	C	1	1.06853m	-35.93	1.880890409144055e-20
12959	5.98145e-12	Be	1	3321.01A	-35.93	1.880890409144055e-20
12960	7.49387e-12	Be	1	2650.76A	-35.93	1.880890409144055e-20
12961	7.494060000000001e-12	Be	1	2650.70A	-35.93	1.880890409144055e-20
12962	4.5261e-12	Fe	2	4388.87A	-35.93	1.880890409144055e-20
12963	5.77892e-11	He	1	343.740A	-35.93	1.880890409144055e-20
12964	5.835419999999999e-12	Fe	2	3404.12A	-35.93	1.880890409144055e-20
12965	5.42049e-12	Fe	2	3664.70A	-35.93	1.880890409144055e-20
12966	5.77925e-11	He	1	343.720A	-35.93	1.880890409144055e-20
12967	5.77964e-11	He	1	343.697A	-35.93	1.880890409144055e-20
12968	5.86846e-12	Fe	2	3384.95A	-35.93	1.880890409144055e-20
12969	5.858469999999999e-12	Fe	2	3390.73A	-35.93	1.880890409144055e-20
12970	5.45354e-12	Fe	2	3642.49A	-35.93	1.880890409144055e-20
12971	5.78008e-11	He	1	343.671A	-35.93	1.880890409144055e-20
12972	5.78058e-11	He	1	343.641A	-35.93	1.880890409144055e-20
12973	5.78117e-11	He	1	343.606A	-35.93	1.880890409144055e-20
12974	5.78186e-11	He	1	343.565A	-35.93	1.880890409144055e-20
12975	5.78268e-11	He	1	343.517A	-35.93	1.880890409144055e-20
12976	5.78365e-11	He	1	343.459A	-35.93	1.880890409144055e-20
12977	5.9158e-12	Fe	2	3357.87A	-35.93	1.880890409144055e-20
12978	5.5108699999999995e-12	Fe	2	3604.60A	-35.93	1.880890409144055e-20
12979	4.46146e-12	Fe	2	4452.46A	-35.93	1.880890409144055e-20
12980	4.50096e-12	Fe	2	4413.39A	-35.93	1.880890409144055e-20
12981	5.77862e-11	He	1	343.758A	-35.93	1.880890409144055e-20
12982	7.49427e-12	Be	1	2650.62A	-35.93	1.880890409144055e-20
12983	4.71972e-12	Fe	2	4208.82A	-35.93	1.880890409144055e-20
12984	7.49434e-12	Be	1	2650.60A	-35.93	1.880890409144055e-20
12985	7.49474e-12	Be	1	2650.45A	-35.93	1.880890409144055e-20
12986	4.34753e-15	B	2	456.914m	-35.93	1.880890409144055e-20
12987	1.01667e-11	B	3	1953.87A	-35.93	1.880890409144055e-20
12988	1.0167e-11	B	3	1953.83A	-35.93	1.880890409144055e-20
12989	1.01687e-11	B	3	1953.49A	-35.93	1.880890409144055e-20
12990	3.88845e-11	B	3	510.858A	-35.93	1.880890409144055e-20
12991	3.88848e-11	B	3	510.855A	-35.93	1.880890409144055e-20
12992	3.88913e-11	B	3	510.769A	-35.93	1.880890409144055e-20
12993	1.68695e-15	B	2	1177.54m	-35.93	1.880890409144055e-20
12994	2.66058e-15	B	2	746.622m	-35.93	1.880890409144055e-20
12995	3.2089799999999995e-15	B	2	619.026m	-35.93	1.880890409144055e-20
12996	8.5356e-12	F	6	2327.25A	-35.93	1.880890409144055e-20
12997	4.76082e-13	F	6	4.17248m	-35.93	1.880890409144055e-20
12998	4.90389e-13	F	6	4.05076m	-35.93	1.880890409144055e-20
12999	4.91587e-12	Fe	2	4040.88A	-35.93	1.880890409144055e-20
13000	4.9058800000000005e-12	Fe	2	4049.11A	-35.93	1.880890409144055e-20
13001	5.82187e-14	F	6	34.1204m	-35.93	1.880890409144055e-20
13002	5.96096e-15	N	6	333.242m	-35.93	1.880890409144055e-20
13003	1.59555e-13	F	6	12.4499m	-35.93	1.880890409144055e-20
13004	9.98279e-13	Fe	2	1.98987m	-35.93	1.880890409144055e-20
13005	1.30935e-12	Fe	2	1.51713m	-35.93	1.880890409144055e-20
13006	2.4345599999999997e-12	Fe	2	8159.35A	-35.93	1.880890409144055e-20
13007	7.20444e-11	Fe	7	275.725A	-35.93	1.880890409144055e-20
13008	2.19987e-12	Fe	2	9029.83A	-35.93	1.880890409144055e-20
13009	2.1557400000000003e-12	Fe	2	9214.68A	-35.93	1.880890409144055e-20
13010	2.35429e-12	Fe	2	8437.57A	-35.93	1.880890409144055e-20
13011	2.29379e-12	Fe	2	8660.10A	-35.93	1.880890409144055e-20
13012	1.0742600000000001e-12	Fe	2	1.84914m	-35.93	1.880890409144055e-20
13013	5.48466e-13	Fe	2	3.62182m	-35.93	1.880890409144055e-20
13014	3.10332e-12	Fe	2	6401.03A	-35.93	1.880890409144055e-20
13015	7.34444e-11	Fe	7	270.469A	-35.93	1.880890409144055e-20
13016	2.98445e-12	Fe	2	6656.00A	-35.93	1.880890409144055e-20
13017	3.16402e-12	Fe	2	6278.23A	-35.93	1.880890409144055e-20
13018	8.39565e-13	Fe	2	2.36604m	-35.93	1.880890409144055e-20
13019	8.187020000000001e-13	Fe	2	2.42634m	-35.93	1.880890409144055e-20
13020	1.3156299999999998e-10	Li	2	150.988A	-35.93	1.880890409144055e-20
13021	6.24723e-13	Fe	2	3.17972m	-35.93	1.880890409144055e-20
13022	2.9237400000000002e-12	Fe	2	6794.18A	-35.93	1.880890409144055e-20
13023	2.9043099999999998e-12	Fe	2	6839.64A	-35.93	1.880890409144055e-20
13024	2.2637400000000002e-12	Fe	2	8775.07A	-35.93	1.880890409144055e-20
13025	1.08425e-12	Fe	2	1.83209m	-35.93	1.880890409144055e-20
13026	7.57337e-11	Fe	7	262.293A	-35.93	1.880890409144055e-20
13027	7.76211e-11	Fe	7	255.916A	-35.93	1.880890409144055e-20
13028	2.09091e-12	Fe	2	9500.39A	-35.93	1.880890409144055e-20
13029	1.10192e-11	Fe	7	1802.71A	-35.93	1.880890409144055e-20
13030	6.58949e-11	Fe	7	301.457A	-35.93	1.880890409144055e-20
13031	1.18904e-12	Fe	2	1.67063m	-35.93	1.880890409144055e-20
13032	2.38493e-11	Ar	1	832.917A	-35.93	1.880890409144055e-20
13033	1.519e-12	Fe	2	1.30773m	-35.93	1.880890409144055e-20
13034	1.69013e-12	Fe	2	1.17532m	-35.93	1.880890409144055e-20
13035	1.71527e-12	Fe	2	1.15810m	-35.93	1.880890409144055e-20
13036	2.0950400000000003e-12	Fe	2	9481.66A	-35.93	1.880890409144055e-20
13037	2.10504e-12	Fe	2	9436.63A	-35.93	1.880890409144055e-20
13038	1.3603e-12	Fe	2	1.46030m	-35.93	1.880890409144055e-20
13039	7.58075e-12	Fe	7	2620.38A	-35.93	1.880890409144055e-20
13040	2.43536e-12	Fe	2	8156.68A	-35.93	1.880890409144055e-20
13041	1.24836e-12	Fe	2	1.59124m	-35.93	1.880890409144055e-20
13042	2.23309e-12	Fe	2	8895.51A	-35.93	1.880890409144055e-20
13043	7.68656e-11	Fe	7	258.431A	-35.93	1.880890409144055e-20
13044	2.93695e-12	Fe	2	6763.63A	-35.93	1.880890409144055e-20
13045	2.20067e-12	Fe	2	9026.56A	-35.93	1.880890409144055e-20
13046	2.92462e-11	F	4	679.214A	-35.93	1.880890409144055e-20
13047	7.53579e-11	Fe	7	263.601A	-35.93	1.880890409144055e-20
13048	8.09268e-13	Fe	2	2.45462m	-35.93	1.880890409144055e-20
13049	1.27041e-12	Fe	2	1.56363m	-35.93	1.880890409144055e-20
13050	1.0357200000000002e-12	Fe	2	1.91794m	-35.93	1.880890409144055e-20
13051	7.7204e-11	Fe	7	257.298A	-35.93	1.880890409144055e-20
13052	7.70341e-11	Fe	7	257.866A	-35.93	1.880890409144055e-20
13053	7.52805e-11	Fe	7	263.872A	-35.93	1.880890409144055e-20
13054	1.7759700000000002e-12	Fe	2	1.11851m	-35.93	1.880890409144055e-20
13055	7.8742e-11	Fe	7	252.273A	-35.93	1.880890409144055e-20
13056	3.49027e-12	Fe	2	5691.39A	-35.93	1.880890409144055e-20
13057	1.30764e-10	Li	2	151.911A	-35.93	1.880890409144055e-20
13058	1.25447e-12	Fe	2	1.58349m	-35.93	1.880890409144055e-20
13059	2.37261e-11	Ar	1	837.240A	-35.93	1.880890409144055e-20
13060	1.48916e-12	Fe	2	1.33393m	-35.93	1.880890409144055e-20
13061	2.36214e-11	Ar	1	840.951A	-35.93	1.880890409144055e-20
13062	1.33918e-12	Fe	2	1.48333m	-35.93	1.880890409144055e-20
13063	6.44659e-11	Fe	7	308.139A	-35.93	1.880890409144055e-20
13064	5.17817e-13	Fe	2	3.83619m	-35.93	1.880890409144055e-20
13065	2.37225e-11	Ar	1	837.367A	-35.93	1.880890409144055e-20
13066	8.41908e-13	Fe	2	2.35946m	-35.93	1.880890409144055e-20
13067	1.68838e-12	Fe	7	1.17654m	-35.93	1.880890409144055e-20
13068	3.27132e-11	Be	3	607.231A	-35.93	1.880890409144055e-20
13069	3.1793e-12	Fe	2	6248.06A	-35.93	1.880890409144055e-20
13070	1.7357900000000002e-12	Fe	2	1.14440m	-35.93	1.880890409144055e-20
13071	3.54852e-13	Fe	2	5.59795m	-35.93	1.880890409144055e-20
13072	7.73255e-11	Fe	7	256.894A	-35.93	1.880890409144055e-20
13073	1.68912e-12	Fe	2	1.17603m	-35.93	1.880890409144055e-20
13074	1.3062e-10	Li	2	152.078A	-35.93	1.880890409144055e-20
13075	1.46402e-12	Fe	2	1.35684m	-35.93	1.880890409144055e-20
13076	7.94795e-17	C	5	2.49932c	-35.93	1.880890409144055e-20
13077	2.1930099999999998e-12	Fe	2	9058.06A	-35.93	1.880890409144055e-20
13078	1.02505e-12	Fe	2	1.93791m	-35.93	1.880890409144055e-20
13079	1.22168e-12	Fe	2	1.62600m	-35.93	1.880890409144055e-20
13080	1.06457e-12	Fe	2	1.86596m	-35.93	1.880890409144055e-20
13081	1.7115099999999998e-12	Fe	2	1.16064m	-35.93	1.880890409144055e-20
13082	1.20847e-12	Fe	2	1.64377m	-35.93	1.880890409144055e-20
13083	1.75522e-12	Fe	2	1.13174m	-35.93	1.880890409144055e-20
13084	3.7394699999999997e-13	Fe	2	5.31210m	-35.93	1.880890409144055e-20
13085	1.02806e-12	Fe	2	1.93222m	-35.93	1.880890409144055e-20
13086	1.00828e-12	Fe	2	1.97014m	-35.93	1.880890409144055e-20
13087	2.64701e-12	Fe	2	7504.48A	-35.93	1.880890409144055e-20
13088	2.10412e-12	Fe	2	9440.74A	-35.93	1.880890409144055e-20
13089	2.27049e-12	Fe	2	8748.98A	-35.93	1.880890409144055e-20
13090	1.31159e-11	Fe	7	1514.54A	-35.93	1.880890409144055e-20
13091	4.02166e-13	Fe	7	4.93936m	-35.93	1.880890409144055e-20
13092	3.30879e-12	Fe	2	6003.54A	-35.93	1.880890409144055e-20
13093	3.46751e-12	Fe	2	5728.75A	-35.93	1.880890409144055e-20
13094	3.54348e-12	Fe	2	5605.91A	-35.93	1.880890409144055e-20
13095	2.38475e-11	Ar	1	832.979A	-35.93	1.880890409144055e-20
13096	6.79376e-11	Fe	7	292.393A	-35.93	1.880890409144055e-20
13097	1.1555e-11	Fe	7	1719.13A	-35.93	1.880890409144055e-20
13098	6.79555e-11	Fe	7	292.316A	-35.93	1.880890409144055e-20
13099	6.79817e-11	Fe	7	292.203A	-35.93	1.880890409144055e-20
13100	1.43091e-12	Fe	2	1.38824m	-35.93	1.880890409144055e-20
13101	1.30274e-10	Li	2	152.482A	-35.93	1.880890409144055e-20
13102	1.26037e-10	Li	2	157.608A	-35.93	1.880890409144055e-20
13103	1.48649e-12	Fe	2	1.33633m	-35.93	1.880890409144055e-20
13104	3.44009e-12	Fe	7	5774.41A	-35.93	1.880890409144055e-20
13105	3.30278e-12	Fe	7	6014.46A	-35.93	1.880890409144055e-20
13106	2.03428e-12	Fe	2	9764.87A	-35.93	1.880890409144055e-20
13107	5.58579e-11	B	4	355.625A	-35.93	1.880890409144055e-20
13108	1.54866e-12	Fe	7	1.28269m	-35.93	1.880890409144055e-20
13109	2.77967e-12	Fe	2	7146.34A	-35.93	1.880890409144055e-20
13110	7.89963e-11	Fe	7	251.461A	-35.93	1.880890409144055e-20
13111	1.14358e-11	Fe	7	1737.05A	-35.93	1.880890409144055e-20
13112	2.42067e-12	Fe	2	8206.20A	-35.93	1.880890409144055e-20
13113	1.35225e-11	Fe	7	1468.99A	-35.93	1.880890409144055e-20
13114	1.34784e-11	Fe	7	1473.80A	-35.93	1.880890409144055e-20
13115	3.3011400000000002e-12	Fe	2	6017.46A	-35.93	1.880890409144055e-20
13116	6.60141e-11	Fe	7	300.912A	-35.93	1.880890409144055e-20
13117	2.37954e-11	Ar	1	834.801A	-35.93	1.880890409144055e-20
13118	6.77677e-11	Fe	7	293.126A	-35.93	1.880890409144055e-20
13119	1.472e-10	Li	2	134.949A	-35.93	1.880890409144055e-20
13120	3.28793e-12	Fe	2	6041.64A	-35.93	1.880890409144055e-20
13121	1.33086e-11	Fe	7	1492.60A	-35.93	1.880890409144055e-20
13122	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.880890409144055e-20
13123	3.2562399999999997e-13	Fe	2	6.10043m	-35.93	1.880890409144055e-20
13124	9.50348e-13	Fe	2	2.09023m	-35.93	1.880890409144055e-20
13125	3.5187300000000003e-12	Fe	7	5645.34A	-35.93	1.880890409144055e-20
13126	1.24075e-10	Li	2	160.100A	-35.93	1.880890409144055e-20
13127	1.49414e-12	Fe	2	1.32949m	-35.93	1.880890409144055e-20
13128	1.28616e-11	Fe	7	1544.48A	-35.93	1.880890409144055e-20
13129	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.880890409144055e-20
13130	1.41493e-12	Fe	7	1.40391m	-35.93	1.880890409144055e-20
13131	1.3611e-12	Fe	2	1.45944m	-35.93	1.880890409144055e-20
13132	1.3511e-12	Fe	2	1.47024m	-35.93	1.880890409144055e-20
13133	1.10047e-11	Fe	7	1805.09A	-35.93	1.880890409144055e-20
13134	1.76584e-12	Fe	7	1.12493m	-35.93	1.880890409144055e-20
13135	1.31809e-11	Fe	7	1507.07A	-35.93	1.880890409144055e-20
13136	1.14272e-11	Fe	7	1738.34A	-35.93	1.880890409144055e-20
13137	1.12935e-11	Fe	7	1758.92A	-35.93	1.880890409144055e-20
13138	1.9348e-12	Fe	2	1.02669m	-35.93	1.880890409144055e-20
13139	8.08836e-11	Fe	7	245.593A	-35.93	1.880890409144055e-20
13140	1.43578e-10	Li	2	138.353A	-35.93	1.880890409144055e-20
13141	1.44153e-10	Li	2	137.801A	-35.93	1.880890409144055e-20
13142	1.84392e-13	Be	3	10.7729m	-35.93	1.880890409144055e-20
13143	1.4002600000000001e-12	Fe	2	1.41863m	-35.93	1.880890409144055e-20
13144	1.00854e-11	Fe	7	1969.63A	-35.93	1.880890409144055e-20
13145	1.30438e-11	Fe	7	1522.90A	-35.93	1.880890409144055e-20
13146	2.45922e-12	Fe	2	8077.54A	-35.93	1.880890409144055e-20
13147	1.29065e-11	Fe	7	1539.10A	-35.93	1.880890409144055e-20
13148	2.4692200000000003e-12	Fe	2	8044.84A	-35.93	1.880890409144055e-20
13149	2.34647e-12	Fe	2	8465.69A	-35.93	1.880890409144055e-20
13150	2.59727e-12	Fe	2	7648.21A	-35.93	1.880890409144055e-20
13151	1.33507e-11	Fe	7	1487.90A	-35.93	1.880890409144055e-20
13152	2.27306e-12	Fe	2	8739.07A	-35.93	1.880890409144055e-20
13153	1.36306e-12	Fe	2	1.45735m	-35.93	1.880890409144055e-20
13154	2.07945e-12	Fe	2	9552.75A	-35.93	1.880890409144055e-20
13155	1.40043e-12	Fe	7	1.41845m	-35.93	1.880890409144055e-20
13156	1.21425e-11	Fe	7	1635.94A	-35.93	1.880890409144055e-20
13157	1.19727e-11	Fe	7	1659.15A	-35.93	1.880890409144055e-20
13158	1.02191e-11	Fe	7	1943.86A	-35.93	1.880890409144055e-20
13159	1.30173e-10	Li	2	152.601A	-35.93	1.880890409144055e-20
13160	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	1.880890409144055e-20
13161	3.49056e-12	Fe	7	5690.91A	-35.93	1.880890409144055e-20
13162	5.92702e-13	Fe	2	3.35151m	-35.93	1.880890409144055e-20
13163	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	1.880890409144055e-20
13164	4.0491e-13	Fe	2	4.90590m	-35.93	1.880890409144055e-20
13165	2.23329e-12	Fe	2	8894.72A	-35.93	1.880890409144055e-20
13166	3.55671e-14	Fe	7	55.8507m	-35.93	1.880890409144055e-20
13167	2.0537099999999997e-12	Fe	2	9672.48A	-35.93	1.880890409144055e-20
13168	1.5198e-12	Fe	2	1.30704m	-35.93	1.880890409144055e-20
13169	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	1.880890409144055e-20
13170	6.55706e-15	Fe	7	302.948m	-35.93	1.880890409144055e-20
13171	2.05431e-12	Fe	2	9669.66A	-35.93	1.880890409144055e-20
13172	3.10961e-13	Fe	2	6.38808m	-35.93	1.880890409144055e-20
13173	2.27959e-12	Fe	2	8714.07A	-35.93	1.880890409144055e-20
13174	1.4794799999999999e-12	Fe	2	1.34267m	-35.93	1.880890409144055e-20
13175	3.50024e-11	Cl	6	567.518A	-35.93	1.880890409144055e-20
13176	2.39035e-13	Cl	6	8.31029m	-35.93	1.880890409144055e-20
13177	2.95466e-11	Cl	6	672.310A	-35.93	1.880890409144055e-20
13178	1.70912e-11	Cl	6	1162.26A	-35.93	1.880890409144055e-20
13179	8.919330000000001e-12	Cl	6	2227.12A	-35.93	1.880890409144055e-20
13180	8.91635e-12	Cl	6	2227.87A	-35.93	1.880890409144055e-20
13181	3.64612e-13	Cl	6	5.44811m	-35.93	1.880890409144055e-20
13182	1.25578e-13	Cl	6	15.8185m	-35.93	1.880890409144055e-20
13183	1.00423e-11	Cl	6	1978.08A	-35.93	1.880890409144055e-20
13184	1.00393e-11	Cl	6	1978.67A	-35.93	1.880890409144055e-20
13185	2.0725e-12	Cl	1	9584.80A	-35.93	1.880890409144055e-20
13186	9.29334e-12	Cl	6	2137.49A	-35.93	1.880890409144055e-20
13187	1.49064e-12	Cl	6	1.33261m	-35.93	1.880890409144055e-20
13188	1.2516e-12	Cl	6	1.58712m	-35.93	1.880890409144055e-20
13189	1.12603e-12	Cl	6	1.76412m	-35.93	1.880890409144055e-20
13190	4.66179e-11	Cl	6	426.112A	-35.93	1.880890409144055e-20
13191	2.5994e-11	Cl	6	764.193A	-35.93	1.880890409144055e-20
13192	2.59879e-11	Cl	6	764.374A	-35.93	1.880890409144055e-20
13193	1.70713e-11	Cl	6	1163.62A	-35.93	1.880890409144055e-20
13194	8.04158e-12	Cl	6	2470.22A	-35.93	1.880890409144055e-20
13195	8.79076e-12	Cl	6	2259.70A	-35.93	1.880890409144055e-20
13196	8.79374e-12	Cl	6	2258.93A	-35.93	1.880890409144055e-20
13197	8.7999e-12	Cl	6	2257.35A	-35.93	1.880890409144055e-20
13198	2.11462e-12	Cl	1	9393.86A	-35.93	1.880890409144055e-20
13199	2.16112e-12	Cl	1	9191.73A	-35.93	1.880890409144055e-20
13200	2.17785e-12	Cl	1	9121.14A	-35.93	1.880890409144055e-20
13201	2.21997e-12	Cl	1	8948.06A	-35.93	1.880890409144055e-20
13202	2.31359e-12	Cl	1	8585.98A	-35.93	1.880890409144055e-20
13203	2.31649e-12	Cl	1	8575.25A	-35.93	1.880890409144055e-20
13204	2.37161e-12	Cl	1	8375.94A	-35.93	1.880890409144055e-20
13205	2.38374e-12	Cl	1	8333.31A	-35.93	1.880890409144055e-20
13206	2.41894e-12	Cl	1	8212.04A	-35.93	1.880890409144055e-20
13207	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	1.880890409144055e-20
13208	3.24465e-12	Ca	1	6122.22A	-35.93	1.880890409144055e-20
13209	1.54971e-13	C	3	12.8182m	-35.93	1.880890409144055e-20
13210	2.26116e-11	C	3	878.508A	-35.93	1.880890409144055e-20
13211	3.5991e-11	Cl	6	551.928A	-35.93	1.880890409144055e-20
13212	5.66149e-11	Cl	6	350.870A	-35.93	1.880890409144055e-20
13213	2.68377e-11	Cl	6	740.171A	-35.93	1.880890409144055e-20
13214	1.00484e-11	Cl	6	1976.87A	-35.93	1.880890409144055e-20
13215	5.63843e-11	Cl	6	352.305A	-35.93	1.880890409144055e-20
13216	5.01739e-12	Cl	8	3959.12A	-35.93	1.880890409144055e-20
13217	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	1.880890409144055e-20
13218	6.02833e-11	He	1	329.519A	-35.93	1.880890409144055e-20
13219	7.223260000000001e-12	Cr	11	2750.07A	-35.93	1.880890409144055e-20
13220	7.11341e-15	F	3	279.254m	-35.93	1.880890409144055e-20
13221	4.04571e-11	F	4	491.001A	-35.93	1.880890409144055e-20
13222	3.47703e-11	F	4	571.305A	-35.93	1.880890409144055e-20
13223	9.85174e-11	F	6	201.634A	-35.93	1.880890409144055e-20
13224	8.08185e-11	F	6	245.791A	-35.93	1.880890409144055e-20
13225	1.02429e-10	F	6	193.935A	-35.93	1.880890409144055e-20
13226	9.38957e-11	F	6	211.559A	-35.93	1.880890409144055e-20
13227	1.06891e-10	F	6	185.839A	-35.93	1.880890409144055e-20
13228	9.83579e-11	F	6	201.961A	-35.93	1.880890409144055e-20
13229	1.75393e-11	F	6	1132.57A	-35.93	1.880890409144055e-20
13230	6.01552e-11	He	1	330.220A	-35.93	1.880890409144055e-20
13231	1.06992e-10	F	6	185.663A	-35.93	1.880890409144055e-20
13232	1.0185799999999998e-10	F	6	195.022A	-35.93	1.880890409144055e-20
13233	9.84592e-11	F	6	201.753A	-35.93	1.880890409144055e-20
13234	1.01336e-13	F	6	19.6025m	-35.93	1.880890409144055e-20
13235	4.6229599999999995e-12	F	6	4296.91A	-35.93	1.880890409144055e-20
13236	7.2014e-12	Cr	11	2758.41A	-35.93	1.880890409144055e-20
13237	7.1409899999999994e-12	Cr	11	2781.75A	-35.93	1.880890409144055e-20
13238	7.00865e-12	Cl	8	2834.28A	-35.93	1.880890409144055e-20
13239	7.096289999999999e-12	Cr	11	2799.28A	-35.93	1.880890409144055e-20
13240	4.57828e-11	Cr	11	433.885A	-35.93	1.880890409144055e-20
13241	1.66871e-11	Cu	14	1190.41A	-35.93	1.880890409144055e-20
13242	1.08106e-11	Cr	5	1837.50A	-35.93	1.880890409144055e-20
13243	1.20201e-11	Cr	5	1652.60A	-35.93	1.880890409144055e-20
13244	1.20826e-11	Cr	5	1644.05A	-35.93	1.880890409144055e-20
13245	6.01766e-11	He	1	330.103A	-35.93	1.880890409144055e-20
13246	3.28121e-11	Cr	12	605.400A	-35.93	1.880890409144055e-20
13247	4.72518e-11	Cr	12	420.396A	-35.93	1.880890409144055e-20
13248	4.74778e-11	Cr	12	418.394A	-35.93	1.880890409144055e-20
13249	4.76354e-11	Cr	12	417.011A	-35.93	1.880890409144055e-20
13250	4.83312e-11	Cr	12	411.007A	-35.93	1.880890409144055e-20
13251	5.98083e-11	Cr	12	332.135A	-35.93	1.880890409144055e-20
13252	7.89572e-11	Cr	12	251.585A	-35.93	1.880890409144055e-20
13253	2.901e-13	Cr	11	6.84745m	-35.93	1.880890409144055e-20
13254	3.11957e-13	Cr	11	6.36769m	-35.93	1.880890409144055e-20
13255	6.91128e-12	Cr	11	2874.21A	-35.93	1.880890409144055e-20
13256	7.07443e-12	Cr	11	2807.92A	-35.93	1.880890409144055e-20
13257	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	1.880890409144055e-20
13258	2.04737e-12	Cl	1	9702.44A	-35.93	1.880890409144055e-20
13259	2.406e-12	Fe	2	8256.21A	-35.93	1.880890409144055e-20
13260	3.16292e-11	Cl	7	628.042A	-35.93	1.880890409144055e-20
13261	1.3029e-12	Fe	2	1.52464m	-35.93	1.880890409144055e-20
13262	7.87275e-11	Fe	7	252.319A	-35.93	1.880890409144055e-20
13263	7.71116e-11	Fe	7	257.607A	-35.93	1.880890409144055e-20
13264	7.55339e-11	Fe	7	262.987A	-35.93	1.880890409144055e-20
13265	1.48448e-12	Fe	2	1.33814m	-35.93	1.880890409144055e-20
13266	2.34599e-11	Ar	1	846.740A	-35.93	1.880890409144055e-20
13267	1.4208000000000001e-10	Li	2	139.812A	-35.93	1.880890409144055e-20
13268	9.477420000000001e-13	Fe	2	2.09598m	-35.93	1.880890409144055e-20
13269	1.47126e-11	Cl	7	1350.17A	-35.93	1.880890409144055e-20
13270	4.42705e-11	Cl	6	448.706A	-35.93	1.880890409144055e-20
13271	1.19117e-11	Cl	7	1667.64A	-35.93	1.880890409144055e-20
13272	1.22796e-13	Cl	7	16.1768m	-35.93	1.880890409144055e-20
13273	3.6344e-11	Cl	7	546.568A	-35.93	1.880890409144055e-20
13274	2.36884e-11	Cl	7	838.574A	-35.93	1.880890409144055e-20
13275	2.36848e-11	Cl	7	838.701A	-35.93	1.880890409144055e-20
13276	2.0958000000000001e-10	F	8	94.7822A	-35.93	1.880890409144055e-20
13277	5.78022e-11	Cl	7	343.663A	-35.93	1.880890409144055e-20
13278	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	1.880890409144055e-20
13279	1.7427e-12	Fe	2	1.13986m	-35.93	1.880890409144055e-20
13280	7.34589e-11	Fe	7	270.416A	-35.93	1.880890409144055e-20
13281	7.72814e-11	Fe	7	257.041A	-35.93	1.880890409144055e-20
13282	4.78293e-13	Fe	2	4.15320m	-35.93	1.880890409144055e-20
13283	2.3798e-11	Ar	1	834.711A	-35.93	1.880890409144055e-20
13284	1.23361e-12	Fe	2	1.61027m	-35.93	1.880890409144055e-20
13285	1.32751e-12	Fe	2	1.49637m	-35.93	1.880890409144055e-20
13286	2.36159e-11	Ar	1	841.149A	-35.93	1.880890409144055e-20
13287	1.2468200000000001e-12	Fe	2	1.59321m	-35.93	1.880890409144055e-20
13288	1.30268e-10	Li	2	152.489A	-35.93	1.880890409144055e-20
13289	5.73607e-13	Fe	2	3.46308m	-35.93	1.880890409144055e-20
13290	1.35643e-12	Fe	2	1.46447m	-35.93	1.880890409144055e-20
13291	1.82677e-12	Fe	2	1.08741m	-35.93	1.880890409144055e-20
13292	2.04552e-12	Fe	2	9711.19A	-35.93	1.880890409144055e-20
13293	2.2416799999999998e-12	Fe	2	8861.43A	-35.93	1.880890409144055e-20
13294	3.89765e-13	Fe	2	5.09652m	-35.93	1.880890409144055e-20
13295	2.41947e-12	Fe	2	8210.24A	-35.93	1.880890409144055e-20
13296	3.07359e-12	Fe	2	6462.94A	-35.93	1.880890409144055e-20
13297	3.08125e-12	Fe	2	6446.89A	-35.93	1.880890409144055e-20
13298	3.31594e-12	Fe	2	5990.60A	-35.93	1.880890409144055e-20
13299	1.34643e-12	Fe	2	1.47534m	-35.93	1.880890409144055e-20
13300	9.09953e-11	Cl	7	218.302A	-35.93	1.880890409144055e-20
13301	1.24554e-11	Cl	6	1594.85A	-35.93	1.880890409144055e-20
13302	2.06239e-11	Cl	6	963.178A	-35.93	1.880890409144055e-20
13303	2.49376e-11	Cl	8	796.565A	-35.93	1.880890409144055e-20
13304	2.2809e-11	Cl	8	870.906A	-35.93	1.880890409144055e-20
13305	2.80953e-11	Cl	8	707.039A	-35.93	1.880890409144055e-20
13306	2.43516e-11	Cl	8	815.734A	-35.93	1.880890409144055e-20
13307	2.92095e-11	Cl	8	680.069A	-35.93	1.880890409144055e-20
13308	2.6576e-12	Cl	8	7474.58A	-35.93	1.880890409144055e-20
13309	5.841739999999999e-14	Cl	7	34.0043m	-35.93	1.880890409144055e-20
13310	1.6913e-11	Cl	7	1174.51A	-35.93	1.880890409144055e-20
13311	1.26556e-11	Cl	7	1569.61A	-35.93	1.880890409144055e-20
13312	1.26592e-11	Cl	7	1569.17A	-35.93	1.880890409144055e-20
13313	3.57658e-15	Cl	7	555.404m	-35.93	1.880890409144055e-20
13314	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	1.880890409144055e-20
13315	1.1723200000000001e-14	Cl	7	169.445m	-35.93	1.880890409144055e-20
13316	8.551689999999999e-12	Cl	6	2322.87A	-35.93	1.880890409144055e-20
13317	7.802519999999999e-12	Cl	6	2545.90A	-35.93	1.880890409144055e-20
13318	2.94211e-11	Cl	6	675.178A	-35.93	1.880890409144055e-20
13319	1.69656e-11	Cl	6	1170.86A	-35.93	1.880890409144055e-20
13320	3.5233e-11	Cl	6	563.803A	-35.93	1.880890409144055e-20
13321	2.30557e-11	Cl	8	861.586A	-35.93	1.880890409144055e-20
13322	2.67658e-11	Cl	8	742.159A	-35.93	1.880890409144055e-20
13323	8.170939999999999e-12	Cl	6	2431.11A	-35.93	1.880890409144055e-20
13324	3.04605e-15	O	7	652.138m	-35.93	1.880890409144055e-20
13325	8.1771e-12	Cl	6	2429.28A	-35.93	1.880890409144055e-20
13326	6.15966e-15	Cl	6	322.493m	-35.93	1.880890409144055e-20
13327	8.18008e-12	Cl	6	2428.39A	-35.93	1.880890409144055e-20
13328	2.98048e-15	Cl	6	666.485m	-35.93	1.880890409144055e-20
13329	2.13819e-11	Cl	6	929.031A	-35.93	1.880890409144055e-20
13330	7.52075e-13	Cl	6	2.64129m	-35.93	1.880890409144055e-20
13331	2.91821e-11	Cl	6	680.707A	-35.93	1.880890409144055e-20
13332	1.67267e-11	Cl	6	1187.59A	-35.93	1.880890409144055e-20
13333	8.56083e-12	Cl	6	2320.39A	-35.93	1.880890409144055e-20
13334	8.55467e-12	Cl	6	2322.06A	-35.93	1.880890409144055e-20
13335	1.47162e-11	Cl	7	1349.84A	-35.93	1.880890409144055e-20
13336	1.45898e-11	Cl	7	1361.53A	-35.93	1.880890409144055e-20
13337	1.45934e-11	Cl	7	1361.19A	-35.93	1.880890409144055e-20
13338	4.0813e-12	Cl	8	4867.19A	-35.93	1.880890409144055e-20
13339	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	1.880890409144055e-20
13340	2.50554e-11	Cl	8	792.820A	-35.93	1.880890409144055e-20
13341	2.13118e-11	Cl	8	932.088A	-35.93	1.880890409144055e-20
13342	3.0392700000000002e-12	Fe	2	6535.93A	-35.93	1.880890409144055e-20
13343	9.81285e-12	Cu	1	2024.33A	-35.93	1.880890409144055e-20
13344	7.56315e-11	Cl	12	262.648A	-35.93	1.880890409144055e-20
13345	4.77789e-12	Si	2	4157.58A	-35.93	1.880890409144055e-20
13346	7.2024199999999995e-12	Si	2	2758.03A	-35.93	1.880890409144055e-20
13347	6.94857e-11	S	11	285.878A	-35.93	1.880890409144055e-20
13348	5.72499e-11	S	11	346.978A	-35.93	1.880890409144055e-20
13349	2.36593e-11	S	11	839.604A	-35.93	1.880890409144055e-20
13350	2.21013e-12	S	10	8987.93A	-35.93	1.880890409144055e-20
13351	1.0285600000000001e-10	S	11	193.129A	-35.93	1.880890409144055e-20
13352	3.1454e-15	Si	2	631.540m	-35.93	1.880890409144055e-20
13353	8.03633e-11	S	11	247.183A	-35.93	1.880890409144055e-20
13354	1.04282e-10	S	11	190.488A	-35.93	1.880890409144055e-20
13355	1.1794e-11	Si	3	1684.28A	-35.93	1.880890409144055e-20
13356	6.95537e-11	S	11	285.599A	-35.93	1.880890409144055e-20
13357	6.40477e-12	V	10	3101.51A	-35.93	1.880890409144055e-20
13358	5.72251e-14	S	11	34.7128m	-35.93	1.880890409144055e-20
13359	8.0695e-11	S	11	246.167A	-35.93	1.880890409144055e-20
13360	6.93207e-11	S	11	286.559A	-35.93	1.880890409144055e-20
13361	6.83189e-11	S	11	290.761A	-35.93	1.880890409144055e-20
13362	3.35905e-11	S	11	591.371A	-35.93	1.880890409144055e-20
13363	4.59202e-11	S	11	432.587A	-35.93	1.880890409144055e-20
13364	6.95795e-11	S	11	285.493A	-35.93	1.880890409144055e-20
13365	1.05921e-11	S	11	1875.40A	-35.93	1.880890409144055e-20
13366	4.41282e-11	S	11	450.153A	-35.93	1.880890409144055e-20
13367	5.71954e-11	S	11	347.308A	-35.93	1.880890409144055e-20
13368	7.33214e-12	S	10	2709.23A	-35.93	1.880890409144055e-20
13369	3.2825000000000004e-15	Si	2	605.162m	-35.93	1.880890409144055e-20
13370	5.58628e-12	S	10	3555.94A	-35.93	1.880890409144055e-20
13371	8.836e-13	Si	2	2.24813m	-35.93	1.880890409144055e-20
13372	9.23798e-13	Si	2	2.15030m	-35.93	1.880890409144055e-20
13373	1.1918e-14	Si	2	166.677m	-35.93	1.880890409144055e-20
13374	1.77596e-11	Si	3	1118.52A	-35.93	1.880890409144055e-20
13375	2.21845e-12	Si	2	8954.20A	-35.93	1.880890409144055e-20
13376	2.47948e-11	S	10	801.155A	-35.93	1.880890409144055e-20
13377	2.30495e-11	S	10	861.818A	-35.93	1.880890409144055e-20
13378	1.52149e-11	Si	3	1305.59A	-35.93	1.880890409144055e-20
13379	1.99299e-11	Si	3	996.719A	-35.93	1.880890409144055e-20
13380	2.10473e-11	Si	3	943.800A	-35.93	1.880890409144055e-20
13381	1.74648e-11	S	10	1137.40A	-35.93	1.880890409144055e-20
13382	5.344340000000001e-13	Si	2	3.71691m	-35.93	1.880890409144055e-20
13383	1.7457700000000001e-12	S	10	1.13786m	-35.93	1.880890409144055e-20
13384	5.65123e-11	S	11	351.507A	-35.93	1.880890409144055e-20
13385	4.58264e-11	S	11	433.472A	-35.93	1.880890409144055e-20
13386	1.4890399999999999e-12	Si	3	1.33405m	-35.93	1.880890409144055e-20
13387	4.86512e-11	V	10	408.303A	-35.93	1.880890409144055e-20
13388	2.82601e-11	S	10	702.915A	-35.93	1.880890409144055e-20
13389	1.03994e-11	Si	9	1910.15A	-35.93	1.880890409144055e-20
13390	1.03069e-11	Si	9	1927.30A	-35.93	1.880890409144055e-20
13391	1.02942e-11	Si	9	1929.68A	-35.93	1.880890409144055e-20
13392	1.02856e-11	Si	9	1931.28A	-35.93	1.880890409144055e-20
13393	2.82881e-11	S	10	702.219A	-35.93	1.880890409144055e-20
13394	2.88113e-14	Si	9	68.9467m	-35.93	1.880890409144055e-20
13395	1.02654e-11	Si	9	1935.10A	-35.93	1.880890409144055e-20
13396	1.02568e-11	Si	9	1936.71A	-35.93	1.880890409144055e-20
13397	9.10335e-12	Si	9	2182.10A	-35.93	1.880890409144055e-20
13398	1.51557e-12	Si	3	1.31070m	-35.93	1.880890409144055e-20
13399	1.29929e-12	Si	9	1.52887m	-35.93	1.880890409144055e-20
13400	4.1527999999999995e-14	Si	9	47.8339m	-35.93	1.880890409144055e-20
13401	1.83375e-12	Ti	3	1.08327m	-35.93	1.880890409144055e-20
13402	2.73983e-11	Ti	4	725.026A	-35.93	1.880890409144055e-20
13403	1.56694e-12	Si	3	1.26772m	-35.93	1.880890409144055e-20
13404	1.2628e-11	V	10	1573.04A	-35.93	1.880890409144055e-20
13405	1.57171e-13	Ti	9	12.6388m	-35.93	1.880890409144055e-20
13406	1.4048e-13	Ti	9	14.1404m	-35.93	1.880890409144055e-20
13407	1.91265e-11	Si	9	1038.58A	-35.93	1.880890409144055e-20
13408	1.9135e-11	Si	9	1038.12A	-35.93	1.880890409144055e-20
13409	4.57529e-11	S	10	434.168A	-35.93	1.880890409144055e-20
13410	1.8052900000000004e-10	S	10	110.035A	-35.93	1.880890409144055e-20
13411	6.1797599999999995e-12	Ti	3	3214.44A	-35.93	1.880890409144055e-20
13412	8.82255e-12	Ti	13	2251.55A	-35.93	1.880890409144055e-20
13413	1.32545e-11	Ti	3	1498.70A	-35.93	1.880890409144055e-20
13414	7.736719999999999e-12	Ti	3	2567.56A	-35.93	1.880890409144055e-20
13415	7.709969999999999e-12	Ti	3	2576.46A	-35.93	1.880890409144055e-20
13416	6.65533e-12	Ti	3	2984.74A	-35.93	1.880890409144055e-20
13417	2.0714299999999998e-12	S	10	9589.71A	-35.93	1.880890409144055e-20
13418	1.73529e-10	S	10	114.473A	-35.93	1.880890409144055e-20
13419	8.54405e-15	Si	9	232.495m	-35.93	1.880890409144055e-20
13420	1.7131999999999998e-10	S	10	115.950A	-35.93	1.880890409144055e-20
13421	1.73893e-10	S	10	114.234A	-35.93	1.880890409144055e-20
13422	1.7168300000000002e-10	S	10	115.704A	-35.93	1.880890409144055e-20
13423	1.8250900000000002e-10	S	10	108.841A	-35.93	1.880890409144055e-20
13424	1.8030000000000001e-10	S	10	110.175A	-35.93	1.880890409144055e-20
13425	1.82738e-10	S	10	108.704A	-35.93	1.880890409144055e-20
13426	7.346180000000001e-10	Ti	13	27.0405A	-35.93	1.880890409144055e-20
13427	1.2716700000000001e-14	Si	9	156.207m	-35.93	1.880890409144055e-20
13428	4.0198699999999996e-14	Si	2	49.4156m	-35.93	1.880890409144055e-20
13429	7.8911e-11	S	11	251.732A	-35.93	1.880890409144055e-20
13430	3.35361e-11	S	11	592.330A	-35.93	1.880890409144055e-20
13431	3.03304e-12	Zn	2	6549.36A	-35.93	1.880890409144055e-20
13432	4.96052e-11	Al	10	400.451A	-35.93	1.880890409144055e-20
13433	4.8884e-11	Al	10	406.359A	-35.93	1.880890409144055e-20
13434	2.10616e-11	Al	10	943.158A	-35.93	1.880890409144055e-20
13435	4.08129e-12	Ni	12	4867.20A	-35.93	1.880890409144055e-20
13436	4.1532e-13	Zn	2	4.78293m	-35.93	1.880890409144055e-20
13437	7.86211e-13	Zn	2	2.52661m	-35.93	1.880890409144055e-20
13438	8.22438e-12	Ni	12	2415.31A	-35.93	1.880890409144055e-20
13439	1.9756e-12	Zn	2	1.00549m	-35.93	1.880890409144055e-20
13440	2.7162099999999998e-12	Ni	12	7313.29A	-35.93	1.880890409144055e-20
13441	2.22543e-13	V	10	8.92614m	-35.93	1.880890409144055e-20
13442	3.65911e-12	Zn	2	5428.77A	-35.93	1.880890409144055e-20
13443	1.00661e-14	Zn	2	197.341m	-35.93	1.880890409144055e-20
13444	1.47891e-11	Ni	12	1343.19A	-35.93	1.880890409144055e-20
13445	1.34953e-12	Zn	2	1.47195m	-35.93	1.880890409144055e-20
13446	8.75367e-13	Zn	2	2.26927m	-35.93	1.880890409144055e-20
13447	4.64101e-13	Zn	2	4.28020m	-35.93	1.880890409144055e-20
13448	6.8512600000000004e-12	Ni	12	2899.39A	-35.93	1.880890409144055e-20
13449	1.3394700000000001e-12	Zn	2	1.48301m	-35.93	1.880890409144055e-20
13450	1.4405700000000003e-14	Zn	2	137.893m	-35.93	1.880890409144055e-20
13451	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	1.880890409144055e-20
13452	1.02586e-12	Zn	2	1.93637m	-35.93	1.880890409144055e-20
13453	2.39651e-13	Zn	2	8.28893m	-35.93	1.880890409144055e-20
13454	5.15881e-11	Na	7	385.059A	-35.93	1.880890409144055e-20
13455	3.34714e-11	Ar	12	593.476A	-35.93	1.880890409144055e-20
13456	3.10542e-11	Ar	12	639.670A	-35.93	1.880890409144055e-20
13457	2.98737e-11	Ar	12	664.948A	-35.93	1.880890409144055e-20
13458	1.24783e-13	Ar	12	15.9193m	-35.93	1.880890409144055e-20
13459	2.94003e-11	Na	7	675.654A	-35.93	1.880890409144055e-20
13460	1.22586e-10	Ar	12	162.045A	-35.93	1.880890409144055e-20
13461	3.58595e-11	Ne	6	553.953A	-35.93	1.880890409144055e-20
13462	3.9313e-10	Ar	11	50.5290A	-35.93	1.880890409144055e-20
13463	2.7698599999999997e-12	Ni	12	7171.64A	-35.93	1.880890409144055e-20
13464	6.260600000000001e-13	Zn	2	3.17293m	-35.93	1.880890409144055e-20
13465	7.37431e-13	Zn	2	2.69374m	-35.93	1.880890409144055e-20
13466	9.770809999999999e-13	Zn	2	2.03304m	-35.93	1.880890409144055e-20
13467	1.04138e-12	Zn	2	1.90751m	-35.93	1.880890409144055e-20
13468	3.22111e-13	Zn	2	6.16697m	-35.93	1.880890409144055e-20
13469	5.61761e-13	Zn	2	3.53610m	-35.93	1.880890409144055e-20
13470	6.11654e-13	Zn	2	3.24766m	-35.93	1.880890409144055e-20
13471	1.90123e-12	Zn	2	1.04482m	-35.93	1.880890409144055e-20
13472	1.95113e-12	Zn	2	1.01810m	-35.93	1.880890409144055e-20
13473	1.96553e-12	Zn	2	1.01064m	-35.93	1.880890409144055e-20
13474	2.17521e-11	Ne	6	913.219A	-35.93	1.880890409144055e-20
13475	4.27987e-11	Al	8	464.137A	-35.93	1.880890409144055e-20
13476	3.5785800000000003e-12	Al	11	5550.94A	-35.93	1.880890409144055e-20
13477	1.45467e-11	Ni	12	1365.56A	-35.93	1.880890409144055e-20
13478	6.10686e-11	Al	8	325.281A	-35.93	1.880890409144055e-20
13479	6.64123e-11	Ne	8	299.108A	-35.93	1.880890409144055e-20
13480	6.65093e-11	Ne	8	298.672A	-35.93	1.880890409144055e-20
13481	4.28185e-11	Al	8	463.922A	-35.93	1.880890409144055e-20
13482	5.21239e-11	Al	8	381.101A	-35.93	1.880890409144055e-20
13483	2.17384e-11	Ne	6	913.794A	-35.93	1.880890409144055e-20
13484	6.95883e-11	Al	8	285.457A	-35.93	1.880890409144055e-20
13485	5.06187e-11	Al	9	392.433A	-35.93	1.880890409144055e-20
13486	5.17286e-11	Al	9	384.013A	-35.93	1.880890409144055e-20
13487	5.17165e-11	Al	9	384.103A	-35.93	1.880890409144055e-20
13488	1.55597e-10	Ne	7	127.666A	-35.93	1.880890409144055e-20
13489	3.09684e-11	Ne	6	641.442A	-35.93	1.880890409144055e-20
13490	1.77041e-10	P	8	112.202A	-35.93	1.880890409144055e-20
13491	2.0505700000000002e-13	V	10	9.68728m	-35.93	1.880890409144055e-20
13492	1.35237e-11	Al	11	1468.86A	-35.93	1.880890409144055e-20
13493	3.11329e-11	Ne	6	638.053A	-35.93	1.880890409144055e-20
13494	4.87805e-14	Zn	2	40.7221m	-35.93	1.880890409144055e-20
13495	1.39526e-12	Ar	11	1.42371m	-35.93	1.880890409144055e-20
13496	8.278039999999999e-12	Ni	12	2399.66A	-35.93	1.880890409144055e-20
13497	1.4266600000000001e-12	Ni	12	1.39238m	-35.93	1.880890409144055e-20
13498	3.74298e-11	Ar	11	530.712A	-35.93	1.880890409144055e-20
13499	1.80293e-11	Ne	6	1101.79A	-35.93	1.880890409144055e-20
13500	2.19166e-11	Ne	6	906.365A	-35.93	1.880890409144055e-20
13501	2.42557e-10	Ar	11	81.8960A	-35.93	1.880890409144055e-20
13502	3.47932e-11	Ne	6	570.930A	-35.93	1.880890409144055e-20
13503	2.55768e-11	Ne	6	776.658A	-35.93	1.880890409144055e-20
13504	9.47781e-11	Ar	11	209.589A	-35.93	1.880890409144055e-20
13505	2.3115900000000002e-10	Ar	11	85.9340A	-35.93	1.880890409144055e-20
13506	4.6379799999999997e-10	Ar	11	42.8300A	-35.93	1.880890409144055e-20
13507	1.42046e-11	Ne	6	1398.45A	-35.93	1.880890409144055e-20
13508	3.83789e-12	Ar	11	5175.88A	-35.93	1.880890409144055e-20
13509	1.4021899999999997e-10	Ar	11	141.667A	-35.93	1.880890409144055e-20
13510	3.58654e-11	Ne	6	553.861A	-35.93	1.880890409144055e-20
13511	3.58791e-11	Ne	6	553.650A	-35.93	1.880890409144055e-20
13512	2.83316e-11	Ne	6	701.141A	-35.93	1.880890409144055e-20
13513	4.96127e-11	V	10	400.391A	-35.93	1.880890409144055e-20
13514	4.20433e-11	V	10	472.476A	-35.93	1.880890409144055e-20
13515	1.24968e-11	Zn	1	1589.56A	-35.93	1.880890409144055e-20
13516	3.9122e-12	Fe	11	5077.57A	-35.93	1.880890409144055e-20
13517	8.69154e-11	Fe	11	228.549A	-35.93	1.880890409144055e-20
13518	8.19344e-11	Fe	11	242.443A	-35.93	1.880890409144055e-20
13519	3.3106e-11	Fe	11	600.025A	-35.93	1.880890409144055e-20
13520	1.23698e-11	Fe	11	1605.89A	-35.93	1.880890409144055e-20
13521	1.23046e-11	Fe	11	1614.39A	-35.93	1.880890409144055e-20
13522	7.42256e-12	Fe	11	2676.23A	-35.93	1.880890409144055e-20
13523	4.80636e-12	Fe	11	4132.95A	-35.93	1.880890409144055e-20
13524	2.9995599999999998e-12	Fe	11	6622.46A	-35.93	1.880890409144055e-20
13525	8.23724e-11	Fe	11	241.154A	-35.93	1.880890409144055e-20
13526	7.48013e-11	Fe	11	265.563A	-35.93	1.880890409144055e-20
13527	1.27426e-11	Fe	11	1558.90A	-35.93	1.880890409144055e-20
13528	1.25521e-11	Fe	11	1582.56A	-35.93	1.880890409144055e-20
13529	7.35003e-12	Fe	11	2702.64A	-35.93	1.880890409144055e-20
13530	5.2445e-12	Fe	11	3787.67A	-35.93	1.880890409144055e-20
13531	8.94143e-13	Fe	11	2.22162m	-35.93	1.880890409144055e-20
13532	3.5102199999999996e-12	Fe	11	5659.03A	-35.93	1.880890409144055e-20
13533	5.69106e-11	Fe	11	349.047A	-35.93	1.880890409144055e-20
13534	7.4467e-11	Fe	11	266.755A	-35.93	1.880890409144055e-20
13535	6.91187e-12	Fe	11	2873.96A	-35.93	1.880890409144055e-20
13536	5.39637e-11	Cr	13	368.108A	-35.93	1.880890409144055e-20
13537	6.537180000000001e-14	Fe	10	30.3869m	-35.93	1.880890409144055e-20
13538	1.5884e-12	Fe	10	1.25060m	-35.93	1.880890409144055e-20
13539	1.22565e-10	S	10	162.072A	-35.93	1.880890409144055e-20
13540	3.9243e-13	Si	7	5.06191m	-35.93	1.880890409144055e-20
13541	2.61893e-11	S	10	758.497A	-35.93	1.880890409144055e-20
13542	1.11093e-12	Si	7	1.78810m	-35.93	1.880890409144055e-20
13543	2.62173e-11	S	10	757.686A	-35.93	1.880890409144055e-20
13544	7.24518e-11	Si	7	274.175A	-35.93	1.880890409144055e-20
13545	4.92668e-11	S	10	403.202A	-35.93	1.880890409144055e-20
13546	5.1012e-11	S	10	389.407A	-35.93	1.880890409144055e-20
13547	1.6786000000000003e-10	Si	7	118.339A	-35.93	1.880890409144055e-20
13548	3.21514e-14	Si	4	61.7840m	-35.93	1.880890409144055e-20
13549	1.19657e-10	S	10	166.012A	-35.93	1.880890409144055e-20
13550	8.184279999999999e-13	Si	4	2.42715m	-35.93	1.880890409144055e-20
13551	5.87183e-11	Na	7	338.301A	-35.93	1.880890409144055e-20
13552	6.27447e-11	Ar	12	316.592A	-35.93	1.880890409144055e-20
13553	1.4505e-14	Fe	7	136.949m	-35.93	1.880890409144055e-20
13554	4.79119e-11	Cr	9	414.604A	-35.93	1.880890409144055e-20
13555	2.11197e-12	Fe	10	9405.66A	-35.93	1.880890409144055e-20
13556	8.2055e-12	Fe	11	2420.87A	-35.93	1.880890409144055e-20
13557	1.90552e-13	Fe	11	10.4247m	-35.93	1.880890409144055e-20
13558	3.7662e-11	V	10	527.440A	-35.93	1.880890409144055e-20
13559	3.92398e-11	Ca	9	506.233A	-35.93	1.880890409144055e-20
13560	3.87938e-11	Ca	9	512.052A	-35.93	1.880890409144055e-20
13561	5.31421e-11	Ca	9	373.799A	-35.93	1.880890409144055e-20
13562	8.32373e-11	Ca	9	238.648A	-35.93	1.880890409144055e-20
13563	5.25395e-11	Ca	9	378.086A	-35.93	1.880890409144055e-20
13564	6.93616e-11	Ca	9	286.390A	-35.93	1.880890409144055e-20
13565	8.25945e-11	Ca	9	240.506A	-35.93	1.880890409144055e-20
13566	2.49181e-11	Ca	9	797.189A	-35.93	1.880890409144055e-20
13567	3.66326e-11	Ca	9	542.262A	-35.93	1.880890409144055e-20
13568	3.92664e-11	Ca	9	505.889A	-35.93	1.880890409144055e-20
13569	8.30043e-11	Fe	11	239.318A	-35.93	1.880890409144055e-20
13570	1.82604e-12	Cr	13	1.08784m	-35.93	1.880890409144055e-20
13571	6.22388e-11	Cl	12	319.165A	-35.93	1.880890409144055e-20
13572	7.38088e-11	Cl	12	269.134A	-35.93	1.880890409144055e-20
13573	8.73324e-11	Cl	12	227.458A	-35.93	1.880890409144055e-20
13574	1.2474200000000002e-10	Cl	12	159.244A	-35.93	1.880890409144055e-20
13575	2.59368e-11	Cl	12	765.880A	-35.93	1.880890409144055e-20
13576	6.21079e-11	Cl	12	319.838A	-35.93	1.880890409144055e-20
13577	3.76377e-11	Cl	12	527.781A	-35.93	1.880890409144055e-20
13578	5.24994e-11	Ca	9	378.375A	-35.93	1.880890409144055e-20
13579	4.51725e-11	Ca	9	439.747A	-35.93	1.880890409144055e-20
13580	4.33497e-11	Ca	9	458.237A	-35.93	1.880890409144055e-20
13581	3.39833e-11	Cl	10	584.537A	-35.93	1.880890409144055e-20
13582	8.461260000000001e-12	Fe	11	2347.70A	-35.93	1.880890409144055e-20
13583	8.39608e-12	Fe	11	2365.92A	-35.93	1.880890409144055e-20
13584	3.6475e-11	Cr	13	544.604A	-35.93	1.880890409144055e-20
13585	5.57892e-11	Cr	13	356.063A	-35.93	1.880890409144055e-20
13586	4.3813e-13	Fe	11	4.53392m	-35.93	1.880890409144055e-20
13587	3.01218e-11	Ca	9	659.471A	-35.93	1.880890409144055e-20
13588	3.00952e-11	Ca	9	660.054A	-35.93	1.880890409144055e-20
13589	3.00551e-11	Ca	9	660.935A	-35.93	1.880890409144055e-20
13590	1.90746e-11	Ca	9	1041.41A	-35.93	1.880890409144055e-20
13591	2.23597e-10	Cl	10	88.8403A	-35.93	1.880890409144055e-20
13592	8.67444e-11	Cl	10	229.000A	-35.93	1.880890409144055e-20
13593	4.40652e-11	Ca	9	450.797A	-35.93	1.880890409144055e-20
13594	2.12865e-10	Cl	10	93.3193A	-35.93	1.880890409144055e-20
13595	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	1.880890409144055e-20
13596	1.29033e-10	Cl	10	153.948A	-35.93	1.880890409144055e-20
13597	1.04873e-12	Cl	10	1.89414m	-35.93	1.880890409144055e-20
13598	3.50317e-11	Cl	10	567.042A	-35.93	1.880890409144055e-20
13599	7.69702e-11	Si	9	258.080A	-35.93	1.880890409144055e-20
13600	6.79335e-11	Si	9	292.410A	-35.93	1.880890409144055e-20
13601	5.17115e-11	S	10	384.140A	-35.93	1.880890409144055e-20
13602	7.947949999999999e-16	Si	3	2499.32m	-35.93	1.880890409144055e-20
13603	1.07212e-10	P	8	185.282A	-35.93	1.880890409144055e-20
13604	1.06907e-11	Ti	9	1858.11A	-35.93	1.880890409144055e-20
13605	6.4667699999999995e-12	Ti	9	3071.78A	-35.93	1.880890409144055e-20
13606	6.06935e-12	Ti	9	3272.91A	-35.93	1.880890409144055e-20
13607	6.05266e-12	Ti	9	3281.94A	-35.93	1.880890409144055e-20
13608	1.91481e-11	Si	9	1037.41A	-35.93	1.880890409144055e-20
13609	5.30829e-11	S	10	374.216A	-35.93	1.880890409144055e-20
13610	2.81007e-11	Si	9	706.904A	-35.93	1.880890409144055e-20
13611	2.41369e-12	Si	3	8229.90A	-35.93	1.880890409144055e-20
13612	4.99662e-11	S	10	397.558A	-35.93	1.880890409144055e-20
13613	2.41449e-12	Si	3	8227.19A	-35.93	1.880890409144055e-20
13614	2.41548e-12	Si	3	8223.80A	-35.93	1.880890409144055e-20
13615	4.62506e-12	Si	3	4294.96A	-35.93	1.880890409144055e-20
13616	4.63841e-12	Si	3	4282.60A	-35.93	1.880890409144055e-20
13617	5.7562e-12	Si	3	3450.97A	-35.93	1.880890409144055e-20
13618	1.78829e-15	Si	3	1110.81m	-35.93	1.880890409144055e-20
13619	4.68978e-12	Si	3	4235.69A	-35.93	1.880890409144055e-20
13620	9.93494e-16	Si	3	1999.45m	-35.93	1.880890409144055e-20
13621	5.58541e-13	P	8	3.55649m	-35.93	1.880890409144055e-20
13622	1.5731e-12	P	8	1.26276m	-35.93	1.880890409144055e-20
13623	4.51728e-11	Ti	9	439.744A	-35.93	1.880890409144055e-20
13624	3.71033e-11	Ti	8	535.382A	-35.93	1.880890409144055e-20
13625	1.15869e-11	V	10	1714.38A	-35.93	1.880890409144055e-20
13626	6.00695e-12	Ti	9	3306.91A	-35.93	1.880890409144055e-20
13627	7.0026899999999995e-12	V	10	2836.69A	-35.93	1.880890409144055e-20
13628	6.62732e-12	V	10	2997.36A	-35.93	1.880890409144055e-20
13629	6.609839999999999e-12	V	10	3005.29A	-35.93	1.880890409144055e-20
13630	6.57208e-12	V	10	3022.55A	-35.93	1.880890409144055e-20
13631	6.54764e-12	V	10	3033.83A	-35.93	1.880890409144055e-20
13632	6.53015e-12	V	10	3041.96A	-35.93	1.880890409144055e-20
13633	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	1.880890409144055e-20
13634	6.02364e-12	Ti	9	3297.75A	-35.93	1.880890409144055e-20
13635	2.72357e-11	Ti	4	729.353A	-35.93	1.880890409144055e-20
13636	3.69067e-11	Ti	8	538.235A	-35.93	1.880890409144055e-20
13637	2.6006e-11	Ti	4	763.842A	-35.93	1.880890409144055e-20
13638	2.58511e-11	Ti	4	768.418A	-35.93	1.880890409144055e-20
13639	2.58434e-11	Ti	4	768.646A	-35.93	1.880890409144055e-20
13640	4.5109e-11	Ti	7	440.366A	-35.93	1.880890409144055e-20
13641	4.15635e-11	Ti	8	477.930A	-35.93	1.880890409144055e-20
13642	2.22389e-12	Si	3	8932.32A	-35.93	1.880890409144055e-20
13643	3.34165e-12	Si	3	5944.50A	-35.93	1.880890409144055e-20
13644	1.74928e-11	S	10	1135.58A	-35.93	1.880890409144055e-20
13645	5.931159999999999e-17	He	1	3.34917c	-35.93	1.880890409144055e-20
13646	8.1884e-13	Si	4	2.42593m	-35.93	1.880890409144055e-20
13647	3.84075e-11	Si	9	517.202A	-35.93	1.880890409144055e-20
13648	5.7534e-11	Si	9	345.265A	-35.93	1.880890409144055e-20
13649	2.69167e-11	S	10	737.998A	-35.93	1.880890409144055e-20
13650	4.75496e-11	Si	9	417.763A	-35.93	1.880890409144055e-20
13651	3.98328e-11	Si	9	498.696A	-35.93	1.880890409144055e-20
13652	2.68887e-11	S	10	738.767A	-35.93	1.880890409144055e-20
13653	3.97913e-11	Si	9	499.216A	-35.93	1.880890409144055e-20
13654	3.8399e-11	Si	9	517.317A	-35.93	1.880890409144055e-20
13655	8.184520000000001e-13	Si	4	2.42708m	-35.93	1.880890409144055e-20
13656	2.95476e-11	Si	9	672.287A	-35.93	1.880890409144055e-20
13657	2.95345e-11	Si	9	672.585A	-35.93	1.880890409144055e-20
13658	2.95259e-11	Si	9	672.780A	-35.93	1.880890409144055e-20
13659	2.94334e-11	Si	9	674.896A	-35.93	1.880890409144055e-20
13660	2.94206e-11	Si	9	675.188A	-35.93	1.880890409144055e-20
13661	2.93918e-11	Si	9	675.849A	-35.93	1.880890409144055e-20
13662	5.78437e-11	Si	9	343.416A	-35.93	1.880890409144055e-20
13663	1.21866e-10	S	10	163.002A	-35.93	1.880890409144055e-20
13664	2.4658599999999998e-12	Si	3	8055.78A	-35.93	1.880890409144055e-20
13665	1.86235e-11	Si	4	1066.64A	-35.93	1.880890409144055e-20
13666	2.46507e-12	Si	3	8058.38A	-35.93	1.880890409144055e-20
13667	2.8016500000000002e-14	S	10	70.9028m	-35.93	1.880890409144055e-20
13668	5.80758e-12	Si	3	3420.44A	-35.93	1.880890409144055e-20
13669	4.67643e-12	Si	3	4247.78A	-35.93	1.880890409144055e-20
13670	2.81134e-11	Si	9	706.584A	-35.93	1.880890409144055e-20
13671	2.65303e-14	Si	3	74.8747m	-35.93	1.880890409144055e-20
13672	3.98065e-12	Si	3	4990.25A	-35.93	1.880890409144055e-20
13673	3.98145e-12	Si	3	4989.26A	-35.93	1.880890409144055e-20
13674	3.98244e-12	Si	3	4988.01A	-35.93	1.880890409144055e-20
13675	6.19206e-12	Si	3	3208.06A	-35.93	1.880890409144055e-20
13676	2.48228e-11	S	10	800.251A	-35.93	1.880890409144055e-20
13677	6.2054099999999995e-12	Si	3	3201.15A	-35.93	1.880890409144055e-20
13678	7.79038e-14	Si	3	25.4987m	-35.93	1.880890409144055e-20
13679	2.46686e-12	Si	3	8052.54A	-35.93	1.880890409144055e-20
13680	2.4916e-12	Si	3	7972.58A	-35.93	1.880890409144055e-20
13681	2.49239e-12	Si	3	7970.03A	-35.93	1.880890409144055e-20
13682	4.70296e-12	Si	3	4223.82A	-35.93	1.880890409144055e-20
13683	5.13736e-14	Si	3	38.6667m	-35.93	1.880890409144055e-20
13684	3.98526e-11	Na	7	498.448A	-35.93	1.880890409144055e-20
13685	2.52711e-11	Na	7	786.054A	-35.93	1.880890409144055e-20
13686	2.9749e-11	Ar	12	667.736A	-35.93	1.880890409144055e-20
13687	3.84928e-12	Fe	1	5160.57A	-35.93	1.880890409144055e-20
13688	3.51185e-12	Fe	1	5656.40A	-35.93	1.880890409144055e-20
13689	3.5691e-12	Fe	1	5565.68A	-35.93	1.880890409144055e-20
13690	3.69073e-12	Fe	1	5382.26A	-35.93	1.880890409144055e-20
13691	1.98699e-15	N	6	999.727m	-35.93	1.880890409144055e-20
13692	3.7086e-12	Fe	1	5356.32A	-35.93	1.880890409144055e-20
13693	3.7451900000000005e-12	Fe	1	5303.99A	-35.93	1.880890409144055e-20
13694	3.7801400000000005e-12	Fe	1	5254.96A	-35.93	1.880890409144055e-20
13695	5.93429e-11	He	1	334.740A	-35.93	1.880890409144055e-20
13696	2.11056e-12	Fe	1	9411.92A	-35.93	1.880890409144055e-20
13697	5.86239e-11	He	1	338.846A	-35.93	1.880890409144055e-20
13698	1.97539e-12	Fe	1	1.00560m	-35.93	1.880890409144055e-20
13699	1.9867799999999997e-12	Fe	1	9998.33A	-35.93	1.880890409144055e-20
13700	2.02145e-12	Fe	1	9826.84A	-35.93	1.880890409144055e-20
13701	2.0266e-12	Fe	1	9801.88A	-35.93	1.880890409144055e-20
13702	2.05658e-12	Fe	1	9658.98A	-35.93	1.880890409144055e-20
13703	5.91138e-11	He	1	336.038A	-35.93	1.880890409144055e-20
13704	1.44386e-12	Fe	1	1.37579m	-35.93	1.880890409144055e-20
13705	1.44688e-12	Fe	1	1.37292m	-35.93	1.880890409144055e-20
13706	3.4795199999999997e-12	Fe	1	5708.97A	-35.93	1.880890409144055e-20
13707	3.4752699999999996e-12	Fe	1	5715.95A	-35.93	1.880890409144055e-20
13708	3.4574e-12	Fe	1	5745.50A	-35.93	1.880890409144055e-20
13709	3.4397e-12	Fe	1	5775.05A	-35.93	1.880890409144055e-20
13710	3.6585400000000006e-14	Fe	1	54.2961m	-35.93	1.880890409144055e-20
13711	5.91153e-11	He	1	336.029A	-35.93	1.880890409144055e-20
13712	1.48045e-12	Fe	1	1.34179m	-35.93	1.880890409144055e-20
13713	1.50412e-12	Fe	1	1.32067m	-35.93	1.880890409144055e-20
13714	1.93557e-12	Fe	1	1.02629m	-35.93	1.880890409144055e-20
13715	1.94182e-12	Fe	1	1.02298m	-35.93	1.880890409144055e-20
13716	5.91604e-11	He	1	335.773A	-35.93	1.880890409144055e-20
13717	5.91149e-11	He	1	336.031A	-35.93	1.880890409144055e-20
13718	1.98699e-15	N	6	999.727m	-35.93	1.880890409144055e-20
13719	3.31074e-12	Fe	1	6000.00A	-35.93	1.880890409144055e-20
13720	3.328e-12	Fe	1	5968.88A	-35.93	1.880890409144055e-20
13721	3.3458699999999998e-12	Fe	1	5937.00A	-35.93	1.880890409144055e-20
13722	3.3473300000000004e-12	Fe	1	5934.42A	-35.93	1.880890409144055e-20
13723	3.3824599999999997e-12	Fe	1	5872.78A	-35.93	1.880890409144055e-20
13724	3.3856900000000003e-12	Fe	1	5867.18A	-35.93	1.880890409144055e-20
13725	3.4222800000000002e-12	Fe	1	5804.45A	-35.93	1.880890409144055e-20
13726	5.92154e-11	He	1	335.461A	-35.93	1.880890409144055e-20
13727	1.4529100000000001e-12	Fe	1	1.36722m	-35.93	1.880890409144055e-20
13728	5.86241e-11	He	1	338.845A	-35.93	1.880890409144055e-20
13729	3.09295e-11	Ar	12	642.250A	-35.93	1.880890409144055e-20
13730	1.35446e-11	V	12	1466.60A	-35.93	1.880890409144055e-20
13731	4.98852e-11	V	8	398.203A	-35.93	1.880890409144055e-20
13732	4.3194e-11	O	4	459.889A	-35.93	1.880890409144055e-20
13733	3.49477e-11	P	11	568.406A	-35.93	1.880890409144055e-20
13734	7.41582e-11	P	11	267.866A	-35.93	1.880890409144055e-20
13735	4.59121e-11	V	9	432.663A	-35.93	1.880890409144055e-20
13736	2.94779e-11	P	5	673.877A	-35.93	1.880890409144055e-20
13737	1.36789e-11	V	12	1452.20A	-35.93	1.880890409144055e-20
13738	3.96934e-11	V	12	500.448A	-35.93	1.880890409144055e-20
13739	3.95591e-11	V	12	502.147A	-35.93	1.880890409144055e-20
13740	5.86472e-11	He	1	338.711A	-35.93	1.880890409144055e-20
13741	2.60145e-11	V	12	763.592A	-35.93	1.880890409144055e-20
13742	2.94765e-11	P	5	673.909A	-35.93	1.880890409144055e-20
13743	5.70503e-11	P	5	348.192A	-35.93	1.880890409144055e-20
13744	4.80831e-11	P	11	413.128A	-35.93	1.880890409144055e-20
13745	5.08436e-11	P	5	390.697A	-35.93	1.880890409144055e-20
13746	5.08427e-11	P	5	390.704A	-35.93	1.880890409144055e-20
13747	3.64536e-11	P	5	544.924A	-35.93	1.880890409144055e-20
13748	5.72082e-11	P	5	347.231A	-35.93	1.880890409144055e-20
13749	8.41673e-11	V	8	236.012A	-35.93	1.880890409144055e-20
13750	8.68689e-11	V	8	228.672A	-35.93	1.880890409144055e-20
13751	3.70636e-11	O	6	535.956A	-35.93	1.880890409144055e-20
13752	3.70325e-11	O	6	536.406A	-35.93	1.880890409144055e-20
13753	5.86745e-11	He	1	338.554A	-35.93	1.880890409144055e-20
13754	5.87373e-11	He	1	338.191A	-35.93	1.880890409144055e-20
13755	5.91057e-11	He	1	336.084A	-35.93	1.880890409144055e-20
13756	1.9089e-12	Fe	7	1.04062m	-35.93	1.880890409144055e-20
13757	5.91138e-11	He	1	336.038A	-35.93	1.880890409144055e-20
13758	6.9738899999999995e-12	Fe	2	2848.41A	-35.93	1.880890409144055e-20
13759	1.42223e-11	Mn	6	1396.71A	-35.93	1.880890409144055e-20
13760	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	1.880890409144055e-20
13761	6.24031e-11	P	10	318.325A	-35.93	1.880890409144055e-20
13762	8.44276e-11	P	10	235.284A	-35.93	1.880890409144055e-20
13763	6.36569e-11	P	10	312.055A	-35.93	1.880890409144055e-20
13764	5.23525e-11	P	10	379.437A	-35.93	1.880890409144055e-20
13765	5.23417e-11	P	10	379.515A	-35.93	1.880890409144055e-20
13766	2.14635e-11	P	10	925.499A	-35.93	1.880890409144055e-20
13767	7.37181e-11	P	10	269.465A	-35.93	1.880890409144055e-20
13768	7.47397e-11	P	10	265.782A	-35.93	1.880890409144055e-20
13769	6.10226e-11	P	11	325.526A	-35.93	1.880890409144055e-20
13770	5.86233e-11	He	1	338.849A	-35.93	1.880890409144055e-20
13771	1.7871400000000004e-14	Fe	1	111.152m	-35.93	1.880890409144055e-20
13772	3.64426e-12	Fe	2	5450.89A	-35.93	1.880890409144055e-20
13773	1.41473e-11	Zn	1	1404.12A	-35.93	1.880890409144055e-20
13774	3.43696e-12	Fe	2	5779.66A	-35.93	1.880890409144055e-20
13775	3.25916e-12	Fe	2	6094.96A	-35.93	1.880890409144055e-20
13776	3.24916e-12	Fe	2	6113.72A	-35.93	1.880890409144055e-20
13777	3.06301e-12	Fe	2	6485.28A	-35.93	1.880890409144055e-20
13778	2.86939e-12	Fe	2	6922.88A	-35.93	1.880890409144055e-20
13779	2.84425e-12	Fe	2	6984.08A	-35.93	1.880890409144055e-20
13780	1.21206e-15	C	5	1638.90m	-35.93	1.880890409144055e-20
13781	3.0693400000000003e-12	Fe	2	6471.90A	-35.93	1.880890409144055e-20
13782	3.04188e-18	Ti	1	65.3033c	-35.93	1.880890409144055e-20
13783	3.84042e-12	Fe	2	5172.47A	-35.93	1.880890409144055e-20
13784	1.51105e-18	Li	1	131.461c	-35.93	1.880890409144055e-20
13785	3.74881e-12	Fe	2	5298.88A	-35.93	1.880890409144055e-20
13786	3.53005e-12	Fe	2	5627.25A	-35.93	1.880890409144055e-20
13787	3.00843e-12	Fe	2	6602.93A	-35.93	1.880890409144055e-20
13788	7.29675e-19	P	1	272.237c	-35.93	1.880890409144055e-20
13789	9.94869e-19	Cl	1	199.669c	-35.93	1.880890409144055e-20
13790	2.35387e-18	Cl	1	84.3906c	-35.93	1.880890409144055e-20
13791	4.43959e-18	Cl	1	44.7439c	-35.93	1.880890409144055e-20
13792	7.35163e-12	Sc	1	2702.05A	-35.93	1.880890409144055e-20
13793	7.331560000000001e-12	Sc	1	2709.44A	-35.93	1.880890409144055e-20
13794	2.94422e-12	Fe	2	6746.93A	-35.93	1.880890409144055e-20
13795	3.14038e-12	Fe	2	6325.50A	-35.93	1.880890409144055e-20
13796	1.36285e-11	Zn	1	1457.57A	-35.93	1.880890409144055e-20
13797	8.567989999999999e-12	Sc	1	2318.45A	-35.93	1.880890409144055e-20
13798	8.48313e-12	Sc	1	2341.64A	-35.93	1.880890409144055e-20
13799	8.03999e-12	Sc	1	2470.71A	-35.93	1.880890409144055e-20
13800	8.754989999999999e-12	Sc	1	2268.93A	-35.93	1.880890409144055e-20
13801	3.01689e-12	Fe	2	6584.41A	-35.93	1.880890409144055e-20
13802	3.0069e-12	Fe	2	6606.30A	-35.93	1.880890409144055e-20
13803	2.62713e-12	Fe	2	7561.29A	-35.93	1.880890409144055e-20
13804	4.75237e-11	Fe	3	417.990A	-35.93	1.880890409144055e-20
13805	5.36487e-16	C	5	3702.69m	-35.93	1.880890409144055e-20
13806	3.0351599999999998e-12	Fe	2	6544.77A	-35.93	1.880890409144055e-20
13807	3.02517e-12	Fe	2	6566.40A	-35.93	1.880890409144055e-20
13808	2.6453900000000003e-12	Fe	2	7509.07A	-35.93	1.880890409144055e-20
13809	9.3012e-13	Fe	2	2.13569m	-35.93	1.880890409144055e-20
13810	2.6710299999999998e-12	Fe	2	7437.01A	-35.93	1.880890409144055e-20
13811	8.15842e-12	Sc	1	2434.84A	-35.93	1.880890409144055e-20
13812	7.2729399999999995e-12	Sc	1	2731.28A	-35.93	1.880890409144055e-20
13813	8.441860000000001e-19	Cl	1	235.309c	-35.93	1.880890409144055e-20
13814	1.97534e-18	Cl	1	100.562c	-35.93	1.880890409144055e-20
13815	3.6794099999999996e-18	Cl	1	53.9881c	-35.93	1.880890409144055e-20
13816	4.59077e-12	Fe	2	4327.04A	-35.93	1.880890409144055e-20
13817	3.5165e-12	Fe	2	5648.93A	-35.93	1.880890409144055e-20
13818	3.5065e-12	Fe	2	5665.04A	-35.93	1.880890409144055e-20
13819	3.32034e-12	Fe	2	5982.65A	-35.93	1.880890409144055e-20
13820	3.1015799999999998e-12	Fe	2	6404.61A	-35.93	1.880890409144055e-20
13821	2.57997e-12	Fe	2	7699.49A	-35.93	1.880890409144055e-20
13822	2.8429e-18	B	1	69.8739c	-35.93	1.880890409144055e-20
13823	4.8513e-18	B	1	40.9467c	-35.93	1.880890409144055e-20
13824	1.73121e-19	N	1	1147.43c	-35.93	1.880890409144055e-20
13825	3.4255e-12	Fe	2	5798.99A	-35.93	1.880890409144055e-20
13826	1.94084e-19	N	1	1023.50c	-35.93	1.880890409144055e-20
13827	2.14125e-18	O	1	92.7702c	-35.93	1.880890409144055e-20
13828	3.58606e-18	O	1	55.3936c	-35.93	1.880890409144055e-20
13829	5.0567800000000005e-18	O	1	39.2828c	-35.93	1.880890409144055e-20
13830	2.4975700000000002e-12	Fe	2	7953.51A	-35.93	1.880890409144055e-20
13831	6.563830000000001e-18	O	1	30.2635c	-35.93	1.880890409144055e-20
13832	4.9147e-12	Fe	2	4041.85A	-35.93	1.880890409144055e-20
13833	3.99912e-12	Fe	2	4967.21A	-35.93	1.880890409144055e-20
13834	4.34842e-12	Fe	2	4568.20A	-35.93	1.880890409144055e-20
13835	5.320399999999999e-18	Li	1	37.3364c	-35.93	1.880890409144055e-20
13836	3.05937e-18	K	1	64.9298c	-35.93	1.880890409144055e-20
13837	1.0387300000000001e-19	N	1	1912.38c	-35.93	1.880890409144055e-20
13838	8.51974e-18	K	1	23.3158c	-35.93	1.880890409144055e-20
13839	1.6831099999999999e-18	K	1	118.022c	-35.93	1.880890409144055e-20
13840	5.48321e-18	Sc	1	36.2278c	-35.93	1.880890409144055e-20
13841	4.34064e-12	Fe	2	4576.39A	-35.93	1.880890409144055e-20
13842	4.33064e-12	Fe	2	4586.96A	-35.93	1.880890409144055e-20
13843	3.92572e-12	Fe	2	5060.08A	-35.93	1.880890409144055e-20
13844	7.194400000000001e-18	Sc	1	27.6110c	-35.93	1.880890409144055e-20
13845	8.80579e-18	Sc	1	22.5584c	-35.93	1.880890409144055e-20
13846	1.43985e-17	Sc	2	13.7962c	-35.93	1.880890409144055e-20
13847	1.1025799999999999e-17	Sc	2	18.0164c	-35.93	1.880890409144055e-20
13848	2.4405e-18	Ti	1	81.3952c	-35.93	1.880890409144055e-20
13849	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	1.880890409144055e-20
13850	1.5048400000000002e-18	Ti	1	132.004c	-35.93	1.880890409144055e-20
13851	9.28445e-19	Ti	1	213.954c	-35.93	1.880890409144055e-20
13852	3.94496e-12	Fe	2	5035.40A	-35.93	1.880890409144055e-20
13853	4.78455e-12	Fe	2	4151.80A	-35.93	1.880890409144055e-20
13854	9.97953e-18	Al	1	19.9052c	-35.93	1.880890409144055e-20
13855	5.10007e-11	P	5	389.494A	-35.93	1.880890409144055e-20
13856	3.66116e-11	P	5	542.573A	-35.93	1.880890409144055e-20
13857	4.32201e-11	O	4	459.612A	-35.93	1.880890409144055e-20
13858	4.38755e-11	Ne	6	452.746A	-35.93	1.880890409144055e-20
13859	1.6834900000000001e-12	Zn	2	1.17995m	-35.93	1.880890409144055e-20
13860	1.07089e-11	Ni	12	1854.95A	-35.93	1.880890409144055e-20
13861	4.97619e-11	Na	7	399.190A	-35.93	1.880890409144055e-20
13862	5.8949e-11	Ar	12	336.977A	-35.93	1.880890409144055e-20
13863	5.12944e-11	Ne	6	387.264A	-35.93	1.880890409144055e-20
13864	4.37468e-11	Ne	6	454.078A	-35.93	1.880890409144055e-20
13865	5.14093e-11	Ne	6	386.398A	-35.93	1.880890409144055e-20
13866	5.1423e-11	Ne	6	386.295A	-35.93	1.880890409144055e-20
13867	5.15112e-11	Ne	6	385.634A	-35.93	1.880890409144055e-20
13868	5.65811e-11	V	12	351.079A	-35.93	1.880890409144055e-20
13869	4.39638e-11	Ne	6	451.837A	-35.93	1.880890409144055e-20
13870	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	1.880890409144055e-20
13871	2.34263e-11	Na	8	847.955A	-35.93	1.880890409144055e-20
13872	1.71871e-11	Na	8	1155.78A	-35.93	1.880890409144055e-20
13873	1.69036e-11	Na	8	1175.16A	-35.93	1.880890409144055e-20
13874	2.41777e-12	Ar	12	8216.03A	-35.93	1.880890409144055e-20
13875	1.6738e-11	Na	8	1186.79A	-35.93	1.880890409144055e-20
13876	5.035029999999999e-13	Ar	11	3.94525m	-35.93	1.880890409144055e-20
13877	3.31913e-11	V	12	598.483A	-35.93	1.880890409144055e-20
13878	1.95125e-11	V	12	1018.04A	-35.93	1.880890409144055e-20
13879	1.9428e-11	V	12	1022.46A	-35.93	1.880890409144055e-20
13880	2.62541e-12	V	12	7566.22A	-35.93	1.880890409144055e-20
13881	1.74031e-11	V	12	1141.44A	-35.93	1.880890409144055e-20
13882	4.34175e-11	V	12	457.521A	-35.93	1.880890409144055e-20
13883	8.4447e-14	V	12	23.5230m	-35.93	1.880890409144055e-20
13884	1.8502e-11	V	12	1073.64A	-35.93	1.880890409144055e-20
13885	1.6990700000000002e-12	V	12	1.16913m	-35.93	1.880890409144055e-20
13886	9.19103e-11	V	12	216.129A	-35.93	1.880890409144055e-20
13887	1.97441e-11	V	12	1006.10A	-35.93	1.880890409144055e-20
13888	9.736239999999999e-14	V	12	20.4026m	-35.93	1.880890409144055e-20
13889	1.0237e-12	V	12	1.94046m	-35.93	1.880890409144055e-20
13890	2.72278e-12	V	12	7295.66A	-35.93	1.880890409144055e-20
13891	1.58856e-11	V	12	1250.47A	-35.93	1.880890409144055e-20
13892	1.95254e-11	V	12	1017.37A	-35.93	1.880890409144055e-20
13893	1.96098e-11	V	12	1012.99A	-35.93	1.880890409144055e-20
13894	3.32887e-11	V	12	596.733A	-35.93	1.880890409144055e-20
13895	5.92058e-11	V	12	335.515A	-35.93	1.880890409144055e-20
13896	5.93032e-11	V	12	334.965A	-35.93	1.880890409144055e-20
13897	9.26334e-13	V	12	2.14442m	-35.93	1.880890409144055e-20
13898	1.36373e-11	Ar	11	1456.62A	-35.93	1.880890409144055e-20
13899	3.59864e-12	Ar	12	5519.98A	-35.93	1.880890409144055e-20
13900	3.4821199999999994e-10	Ar	11	57.0470A	-35.93	1.880890409144055e-20
13901	2.00325e-11	Ar	12	991.613A	-35.93	1.880890409144055e-20
13902	3.21603e-11	Na	7	617.670A	-35.93	1.880890409144055e-20
13903	6.91898e-11	Na	7	287.101A	-35.93	1.880890409144055e-20
13904	5.71376e-11	Ar	12	347.660A	-35.93	1.880890409144055e-20
13905	5.35038e-11	Ar	12	371.272A	-35.93	1.880890409144055e-20
13906	5.5957e-11	Ar	12	354.995A	-35.93	1.880890409144055e-20
13907	2.62081e-11	Ar	12	757.950A	-35.93	1.880890409144055e-20
13908	2.60834e-11	Ar	12	761.575A	-35.93	1.880890409144055e-20
13909	6.05265e-12	Ar	12	3281.95A	-35.93	1.880890409144055e-20
13910	5.87011e-11	Na	7	338.400A	-35.93	1.880890409144055e-20
13911	1.31827e-10	Ar	12	150.686A	-35.93	1.880890409144055e-20
13912	5.10867e-11	Ar	12	388.838A	-35.93	1.880890409144055e-20
13913	4.10995e-11	Na	7	483.326A	-35.93	1.880890409144055e-20
13914	4.03479e-11	Na	8	492.330A	-35.93	1.880890409144055e-20
13915	9.24203e-11	Ar	12	214.936A	-35.93	1.880890409144055e-20
13916	3.98986e-11	Na	8	497.873A	-35.93	1.880890409144055e-20
13917	3.57234e-11	Na	7	556.063A	-35.93	1.880890409144055e-20
13918	3.33466e-11	Ar	12	595.697A	-35.93	1.880890409144055e-20
13919	4.11166e-11	Na	7	483.125A	-35.93	1.880890409144055e-20
13920	2.01572e-11	Ar	12	985.476A	-35.93	1.880890409144055e-20
13921	3.58731e-11	Ne	6	553.742A	-35.93	1.880890409144055e-20
13922	4.99062e-11	Ar	12	398.036A	-35.93	1.880890409144055e-20
13923	3.60349e-11	Ar	11	551.256A	-35.93	1.880890409144055e-20
13924	3.91742e-10	Ar	11	50.7080A	-35.93	1.880890409144055e-20
13925	4.048769999999999e-10	Ar	11	49.0630A	-35.93	1.880890409144055e-20
13926	2.83257e-11	Ne	6	701.288A	-35.93	1.880890409144055e-20
13927	5.12806e-11	Ne	6	387.368A	-35.93	1.880890409144055e-20
13928	2.47863e-10	Ar	11	80.1430A	-35.93	1.880890409144055e-20
13929	1.33857e-11	Ar	11	1484.01A	-35.93	1.880890409144055e-20
13930	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	1.880890409144055e-20
13931	7.49411e-12	Ar	11	2650.68A	-35.93	1.880890409144055e-20
13932	2.06259e-11	Ar	11	963.085A	-35.93	1.880890409144055e-20
13933	2.08775e-11	Ar	11	951.475A	-35.93	1.880890409144055e-20
13934	2.11292e-11	Ar	11	940.141A	-35.93	1.880890409144055e-20
13935	1.3134e-11	Ar	11	1512.45A	-35.93	1.880890409144055e-20
13936	4.6587e-11	Na	8	426.395A	-35.93	1.880890409144055e-20
13937	1.18087e-12	Ar	12	1.68220m	-35.93	1.880890409144055e-20
13938	4.50984e-11	Ne	6	440.469A	-35.93	1.880890409144055e-20
13939	5.95547e-11	Ar	12	333.550A	-35.93	1.880890409144055e-20
13940	3.72522e-12	V	12	5332.42A	-35.93	1.880890409144055e-20
13941	3.05666e-11	V	12	649.874A	-35.93	1.880890409144055e-20
13942	4.0947e-11	V	9	485.126A	-35.93	1.880890409144055e-20
13943	1.15309e-11	Zn	2	1722.72A	-35.93	1.880890409144055e-20
13944	1.00938e-11	O	4	1967.99A	-35.93	1.880890409144055e-20
13945	1.73671e-13	Zn	2	11.4380m	-35.93	1.880890409144055e-20
13946	2.82977e-12	Zn	2	7019.82A	-35.93	1.880890409144055e-20
13947	1.01421e-11	O	4	1958.61A	-35.93	1.880890409144055e-20
13948	9.63325e-12	Zn	2	2062.07A	-35.93	1.880890409144055e-20
13949	1.09693e-11	Zn	2	1810.92A	-35.93	1.880890409144055e-20
13950	5.403e-13	Zn	2	3.67656m	-35.93	1.880890409144055e-20
13951	1.12913e-11	Zn	2	1759.27A	-35.93	1.880890409144055e-20
13952	1.07956e-11	Zn	2	1840.04A	-35.93	1.880890409144055e-20
13953	1.48622e-11	V	12	1336.58A	-35.93	1.880890409144055e-20
13954	1.11177e-11	Zn	2	1786.75A	-35.93	1.880890409144055e-20
13955	1.13573e-11	Zn	2	1749.05A	-35.93	1.880890409144055e-20
13956	1.14215e-11	Zn	2	1739.21A	-35.93	1.880890409144055e-20
13957	1.3432e-13	V	12	14.7889m	-35.93	1.880890409144055e-20
13958	1.37633e-11	V	12	1443.29A	-35.93	1.880890409144055e-20
13959	1.69356e-12	Zn	2	1.17294m	-35.93	1.880890409144055e-20
13960	6.88168e-11	V	12	288.657A	-35.93	1.880890409144055e-20
13961	1.8627999999999998e-10	P	8	106.638A	-35.93	1.880890409144055e-20
13962	2.07785e-11	O	4	956.012A	-35.93	1.880890409144055e-20
13963	1.05053e-11	Zn	2	1890.90A	-35.93	1.880890409144055e-20
13964	4.06449e-11	V	9	488.732A	-35.93	1.880890409144055e-20
13965	5.10953e-12	Zn	2	3887.72A	-35.93	1.880890409144055e-20
13966	3.97778e-11	V	12	499.386A	-35.93	1.880890409144055e-20
13967	4.56922e-12	Zn	2	4347.45A	-35.93	1.880890409144055e-20
13968	7.67861e-12	Zn	2	2586.99A	-35.93	1.880890409144055e-20
13969	7.9422e-12	Ni	12	2501.13A	-35.93	1.880890409144055e-20
13970	8.14275e-12	Zn	2	2439.53A	-35.93	1.880890409144055e-20
13971	8.70458e-12	Zn	2	2282.07A	-35.93	1.880890409144055e-20
13972	8.75448e-12	Zn	2	2269.06A	-35.93	1.880890409144055e-20
13973	8.76889e-12	Zn	2	2265.33A	-35.93	1.880890409144055e-20
13974	6.25278e-12	Zn	2	3176.90A	-35.93	1.880890409144055e-20
13975	6.79311e-12	Zn	2	2924.21A	-35.93	1.880890409144055e-20
13976	6.26284e-12	Zn	2	3171.80A	-35.93	1.880890409144055e-20
13977	7.995860000000001e-12	Ni	12	2484.34A	-35.93	1.880890409144055e-20
13978	7.6024e-12	Zn	2	2612.92A	-35.93	1.880890409144055e-20
13979	7.924539999999999e-12	Zn	2	2506.70A	-35.93	1.880890409144055e-20
13980	8.164219999999999e-12	Zn	2	2433.11A	-35.93	1.880890409144055e-20
13981	8.228519999999999e-12	Zn	2	2414.10A	-35.93	1.880890409144055e-20
13982	6.8031699999999996e-12	Zn	2	2919.88A	-35.93	1.880890409144055e-20
13983	4.91701e-11	V	12	403.995A	-35.93	1.880890409144055e-20
13984	5.00962e-11	V	12	396.526A	-35.93	1.880890409144055e-20
13985	6.49584e-11	V	12	305.803A	-35.93	1.880890409144055e-20
13986	7.07536e-11	V	12	280.755A	-35.93	1.880890409144055e-20
13987	8.44325e-11	V	12	235.270A	-35.93	1.880890409144055e-20
13988	1.79015e-11	V	12	1109.66A	-35.93	1.880890409144055e-20
13989	5.06059e-11	V	12	392.532A	-35.93	1.880890409144055e-20
13990	5.1532e-11	V	12	385.478A	-35.93	1.880890409144055e-20
13991	6.63942e-11	V	12	299.190A	-35.93	1.880890409144055e-20
13992	7.00339e-11	V	12	283.640A	-35.93	1.880890409144055e-20
13993	5.22169e-11	V	12	380.422A	-35.93	1.880890409144055e-20
13994	2.94766e-11	P	5	673.905A	-35.93	1.880890409144055e-20
13995	2.18767e-13	V	12	9.08018m	-35.93	1.880890409144055e-20
13996	1.68878e-11	V	12	1176.26A	-35.93	1.880890409144055e-20
13997	1.85864e-11	V	12	1068.76A	-35.93	1.880890409144055e-20
13998	1.87207e-11	V	12	1061.10A	-35.93	1.880890409144055e-20
13999	3.22652e-11	V	12	615.661A	-35.93	1.880890409144055e-20
14000	5.82797e-11	V	12	340.847A	-35.93	1.880890409144055e-20
14001	1.31636e-11	V	12	1509.05A	-35.93	1.880890409144055e-20
14002	1.68033e-11	V	12	1182.17A	-35.93	1.880890409144055e-20
14003	1.70221e-11	V	12	1166.98A	-35.93	1.880890409144055e-20
14004	7.01184e-11	V	12	283.299A	-35.93	1.880890409144055e-20
14005	5.21672e-11	V	12	380.784A	-35.93	1.880890409144055e-20
14006	6.85981e-11	V	12	289.577A	-35.93	1.880890409144055e-20
14007	5.11438e-11	V	12	388.404A	-35.93	1.880890409144055e-20
14008	6.86825e-11	V	12	289.221A	-35.93	1.880890409144055e-20
14009	8.23614e-11	V	12	241.186A	-35.93	1.880890409144055e-20
14010	1.0981200000000002e-10	V	12	180.896A	-35.93	1.880890409144055e-20
14011	1.0837600000000001e-10	V	12	183.292A	-35.93	1.880890409144055e-20
14012	3.27044e-11	V	12	607.393A	-35.93	1.880890409144055e-20
14013	3.36305e-11	V	12	590.667A	-35.93	1.880890409144055e-20
14014	3.53291e-11	V	12	562.268A	-35.93	1.880890409144055e-20
14015	4.84927e-11	V	12	409.638A	-35.93	1.880890409144055e-20
14016	5.21325e-11	V	12	381.038A	-35.93	1.880890409144055e-20
14017	1.64656e-11	V	12	1206.42A	-35.93	1.880890409144055e-20
14018	7.02526e-11	V	12	282.757A	-35.93	1.880890409144055e-20
14019	5.23512e-11	V	12	379.446A	-35.93	1.880890409144055e-20
14020	5.38659e-11	V	12	368.776A	-35.93	1.880890409144055e-20
14021	7.14017e-11	P	8	278.207A	-35.93	1.880890409144055e-20
14022	6.35439e-13	V	12	3.12610m	-35.93	1.880890409144055e-20
14023	2.0716400000000002e-12	V	12	9588.78A	-35.93	1.880890409144055e-20
14024	1.85367e-11	V	12	1071.63A	-35.93	1.880890409144055e-20
14025	3.98201e-11	Si	9	498.855A	-35.93	1.880890409144055e-20


==> LINES_1e4K_1e-4.0cm-3_Q14_col15.5.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-11.222999999999999	0.40018952742695946
1	1.63403e-11	H	1	1215.67A	-11.231	0.39288524536955627
2	7.74994e-11	He	2	256.317A	-12.437999999999999	0.024393028285583852
3	1.21093e-11	He	2	1640.43A	-12.534	0.01955535567614766
4	3.0268200000000002e-12	H	1	6562.81A	-12.748	0.011947188594534358
5	3.58232e-11	O	4	554.514A	-12.809000000000001	0.010381634129870945
6	8.206239999999999e-14	Ne	5	24.2065m	-12.875	0.008917964092881066
7	7.674639999999999e-14	O	4	25.8832m	-12.880999999999998	0.008795605038404375
8	3.57748e-11	O	4	555.264A	-12.897	0.008477459416347328
9	1.38691e-13	Ne	5	14.3228m	-12.970999999999998	0.007149336183341781
10	1.63475e-11	He	2	1215.13A	-12.99	0.006843302208388434
11	3.25738e-11	O	4	609.830A	-13.065999999999999	0.0057446783796019345
12	8.70474e-11	He	2	228.203A	-13.205	0.004171245194977885
13	4.0862199999999995e-12	H	1	4861.33A	-13.249	0.00376934352520844
14	8.17377e-11	He	2	243.027A	-13.26	0.0036750708780753623
15	1.83092e-11	He	2	1084.94A	-13.323	0.0031788184087620007
16	2.59898e-13	Ne	6	7.64318m	-13.344000000000001	0.003028765985996198
17	2.51413e-11	O	4	790.114A	-13.345999999999998	0.003014850070350675
18	4.23944e-12	He	2	4685.64A	-13.4	0.002662353499902158
19	1.93749e-11	He	2	1025.27A	-13.581	0.0017549539270478609
20	4.57658e-12	H	1	4340.46A	-13.588	0.0017268941543142108
21	1.28308e-11	C	4	1548.19A	-13.615	0.0016228026916868669
22	2.0893200000000002e-13	Fe	7	9.50763m	-13.647	0.0015075291529531038
23	3.90896e-11	O	3	508.178A	-13.659	0.00146644479829797
24	6.20175e-12	He	2	3203.04A	-13.718	0.0012801643222358093
25	2.82226e-11	O	3	703.851A	-13.722000000000001	0.0012684277051832346
26	3.48647e-11	Ne	5	569.759A	-13.728	0.0012510242246285017
27	4.11285e-11	Ne	5	482.985A	-13.762	0.0011568198160664545
28	5.5275e-11	Ne	5	359.375A	-13.769	0.001138323546373944
29	2.38264e-11	O	3	833.715A	-13.782	0.0011047543477061463
30	3.17545e-11	He	1	625.563A	-13.789000000000001	0.0010870905472807415
31	2.00174e-11	He	2	992.360A	-13.793	0.0010771240412367257
32	1.0593799999999999e-12	H	1	1.87510m	-13.815	0.0010239192769620571
33	1.0159400000000001e-13	Fe	6	19.5527m	-13.839	0.00096887047010029
34	3.15443e-11	O	5	629.732A	-13.842	0.0009622008126977322
35	2.17522e-11	H	1	913.215A	-13.842	0.0009622008126977322
36	4.84294e-12	H	1	4101.73A	-13.853	0.000938135821783539
37	2.51768e-11	O	4R	789.000A	-13.87	0.0009021229250186016
38	3.91279e-11	O	3	507.680A	-13.880999999999998	0.0008795605038404374
39	8.36994e-11	He	2	237.331A	-13.89	0.0008615207050727337
40	8.64663e-11	He	2	229.736A	-13.924000000000001	0.0007966466227907255
41	2.82609e-11	O	3	702.896A	-13.93	0.0007857162213558806
42	4.12671e-11	Ne	5	481.363A	-13.950999999999999	0.0007486274017190432
43	1.89048e-13	S	4	10.5076m	-13.953	0.0007451877712489323
44	2.89647e-11	N	3	685.817A	-13.962	0.0007299039591873569
45	8.65814e-11	He	2	229.431A	-13.966	0.0007232121594665409
46	2.04344e-11	He	2	972.108A	-13.972000000000001	0.0007132893166408936
47	7.26772e-12	He	2	2733.24A	-13.981	0.000698659742348772
48	5.54136e-11	Ne	5	358.476A	-13.993	0.0006796193247344969
49	3.96746e-12	O	3	5006.84A	-13.999	0.0006702945980241699
50	8.6671e-11	He	2	229.194A	-14.011	0.00065202720934071
51	1.34519e-13	Fe	6	14.7670m	-14.015	0.0006460493879540574
52	1.9622400000000003e-12	He	2	1.01233m	-14.017000000000001	0.0006430810606461061
53	2.16572e-11	He	2	917.221A	-14.046	0.0006015416730651962
54	2.89428e-11	N	3	686.336A	-14.055	0.0005892040445733528
55	8.6742e-11	He	2	229.006A	-14.056	0.0005878489128753415
56	5.00355e-12	H	1	3970.07A	-14.07	0.0005692010851644399
57	3.5428000000000003e-13	Mg	5	5.60700m	-14.083	0.0005524153265190379
58	1.51654e-13	Ar	5	13.0985m	-14.097999999999999	0.0005336613117511628
59	8.67994e-11	He	2	228.855A	-14.100999999999999	0.0005299876131214467
60	1.54973e-12	H	1	1.28180m	-14.109000000000002	0.0005203142490080484
61	2.07203e-11	He	2	958.694A	-14.127	0.0004991898190850614
62	8.68463e-11	He	2	228.731A	-14.144	0.00048002705927631585
63	1.28094e-11	C	4	1550.78A	-14.154000000000002	0.0004691003093907754
64	2.10762e-11	He	2	942.508A	-14.159	0.00046373056255277957
65	5.42845e-13	Al	6	3.65932m	-14.169	0.0004531747662213532
66	8.70355e-11	He	2	228.234A	-14.17	0.0004521324931818154
67	8.68852e-11	He	2	228.629A	-14.185	0.000436782992458148
68	2.54334e-13	Fe	7	7.81037m	-14.187000000000001	0.00043477615689985097
69	7.91049e-12	He	2	2511.15A	-14.197000000000001	0.00042487944330665806
70	5.7981e-12	Ne	5	3426.03A	-14.207	0.00041520800641825067
71	2.59887e-11	N	3	764.351A	-14.218	0.0004048235037550894
72	2.00345e-11	N	3	991.511A	-14.22	0.0004029635087090416
73	2.03317e-11	C	3	977.020A	-14.222000000000001	0.0004011120595639586
74	8.69178e-11	He	2	228.543A	-14.222999999999999	0.0004001895274269595
75	3.02816e-12	He	2	6559.91A	-14.25	0.00037606742756695943
76	8.69454e-11	He	2	228.471A	-14.255	0.00037176261932099123
77	2.11913e-11	He	2	937.389A	-14.255999999999998	0.0003709075890233945
78	5.1078e-12	H	1	3889.05A	-14.261	0.00036666184496082
79	4.78984e-10	C	5	41.4721A	-14.261	0.00036666184496082
80	2.09248e-11	He	2	949.324A	-14.265	0.0003633002689604986
81	8.70221e-11	He	2	228.269A	-14.27	0.00035914160517059993
82	4.94229e-11	Ne	6	401.928A	-14.277000000000001	0.0003533993280287494
83	8.69689e-11	He	2	228.409A	-14.280999999999999	0.0003501593435145247
84	4.3870299999999995e-13	Ar	6	4.52800m	-14.294	0.0003398331330049822
85	8.70067e-11	He	2	228.309A	-14.298	0.0003367175241143294
86	8.69892e-11	He	2	228.356A	-14.298	0.0003367175241143294
87	1.61403e-13	Fe	6	12.3074m	-14.302999999999999	0.0003328631504884435
88	2.51458e-13	Ar	5	7.89971m	-14.341	0.0003049760388840745
89	8.00756e-13	Si	7	2.48071m	-14.341	0.0003049760388840745
90	1.0122200000000001e-12	Si	6	1.96247m	-14.344000000000001	0.00030287659859961984
91	2.12808e-11	He	2	933.444A	-14.345	0.0003021800017531989
92	4.92585e-11	Ne	6	403.270A	-14.347000000000001	0.0003007916107604277
93	2.2488299999999997e-14	O	3	88.3323m	-14.347999999999999	0.0003000998092529689
94	1.8160900000000002e-12	H	1	1.09380m	-14.36	0.00029192125630682196
95	8.32767e-12	He	2	2385.35A	-14.38	0.0002787826354750775
96	3.26344e-12	Fe	7	6086.97A	-14.395999999999999	0.0002686987953532623
97	8.4765e-11	He	2	234.347A	-14.409	0.0002607748590771961
98	6.93475e-11	O	5	286.448A	-14.414000000000001	0.0002577897939494889
99	5.17927e-12	H	1	3835.38A	-14.425999999999998	0.000250764306382403
100	2.13519e-11	He	2	930.337A	-14.427	0.000250187564482141
101	2.64781e-11	S	4	750.221A	-14.442	0.00024169391658029264
102	2.37898e-11	O	3R	835.000A	-14.454	0.00023510708635726086
103	3.67088e-12	He	2	5411.37A	-14.463	0.0002302850365855559
104	4.00581e-12	O	3	4958.91A	-14.474	0.00022452552439228583
105	2.40093e-11	Ar	5	827.366A	-14.475999999999999	0.00022349392331377427
106	4.90343e-13	H	1	4.05113m	-14.482000000000001	0.00022042747172760946
107	3.3995e-11	He	1	584.334A	-14.491	0.0002159065010661533
108	4.55982e-11	Ne	6	435.641A	-14.503	0.00021002244950749874
109	2.14092e-11	He	2	927.846A	-14.503	0.00021002244950749874
110	1.06591e-12	He	2	1.86362m	-14.522	0.00020103224350739857
111	3.00315e-11	S	4	661.455A	-14.525	0.00019964834727726255
112	2.63538e-11	S	4	753.760A	-14.535	0.00019510379606165273
113	8.6137e-12	He	2	2306.15A	-14.537	0.00019420737554561634
114	9.55097e-12	He	2	2079.84A	-14.559000000000001	0.00018461446215706847
115	5.26821e-12	H	1	3770.63A	-14.57	0.00017999718757591074
116	1.9767e-12	H	1	1.00493m	-14.57	0.00017999718757591074
117	5.23039e-12	H	1	3797.89A	-14.571	0.0001795832055323665
118	3.47238e-12	Fe	7	5720.71A	-14.571	0.0001795832055323665
119	2.14561e-11	He	2	925.817A	-14.573	0.00017875809565227004
120	3.46531e-14	N	3	57.3238m	-14.600999999999999	0.00016759679891399128
121	3.83481e-14	O	3	51.8004m	-14.604000000000001	0.00016644307066546014
122	2.1495e-11	He	2	924.142A	-14.638	0.0001539096035090219
123	4.08803e-12	He	2	4859.18A	-14.647	0.0001507529152953104
124	5.9368e-12	Ne	5	3345.99A	-14.654000000000002	0.0001483425428764524
125	5.41346e-12	H	1	3669.46A	-14.654000000000002	0.0001483425428764524
126	3.8603599999999995e-12	Fe	6	5145.76A	-14.663	0.00014530003515754615
127	8.96967e-12	He	2	2214.62A	-14.675	0.00014134020581419826
128	8.81829e-12	He	2	2252.64A	-14.677	0.0001406908065570331
129	3.99488e-12	Fe	6	4972.48A	-14.679	0.00014004439101842627
130	5.29698e-12	H	1	3750.15A	-14.683	0.0001387604563241107
131	2.2055599999999998e-13	Mg	7	9.00655m	-14.690999999999999	0.0001362277925687103
132	1.70862e-12	He	2	1.16260m	-14.694	0.00013529000704094363
133	2.15276e-11	He	2	922.743A	-14.698	0.00013404966080093455
134	5.59044e-11	Mg	5	355.329A	-14.699000000000002	0.00013374135513648364
135	7.56703e-13	H	1	2.62513m	-14.7	0.00013343375855538522
136	3.52959e-11	Ne	6	562.798A	-14.729000000000001	0.0001248146948755413
137	1.92501e-11	O	6	1031.91A	-14.748	0.00011947188594534359
138	2.0809400000000002e-12	H	1	9545.93A	-14.753	0.00011810430257577003
139	2.15552e-11	He	2	921.562A	-14.753	0.00011810430257577003
140	9.08481e-12	He	2	2186.56A	-14.770999999999999	0.0001133093424759429
141	1.48724e-11	C	2	1335.66A	-14.779000000000002	0.00011124121390070321
142	5.31937e-12	H	1	3734.36A	-14.786	0.00010946258989664229
143	3.98201e-12	Fe	7	4988.55A	-14.793	0.00010771240412367257
144	2.15787e-11	He	2	920.556A	-14.802	0.00010550322114343184
145	8.30698e-11	O	4	239.130A	-14.802999999999999	0.00010526057046828703
146	2.24578e-11	C	3	884.524A	-14.806	0.00010453596179799842
147	4.37402e-12	He	2	4541.46A	-14.807	0.00010429553575761474
148	3.83776e-12	Fe	6	5176.05A	-14.811	0.0001033393485383507
149	2.59616e-11	N	4	765.147A	-14.823	0.00010052306439760071
150	1.28241e-11	C	4R	1549.00A	-14.842	9.622008126977323e-05
151	2.1599e-11	He	2	919.693A	-14.843	9.599878122386413e-05
152	2.16454e-11	He	2	917.724A	-14.845999999999998	9.533793026227005e-05
153	8.54075e-11	He	2	232.584A	-14.847999999999999	9.489989226214554e-05
154	9.17441e-12	He	2	2165.20A	-14.86	9.231360673473508e-05
155	8.19397e-12	Ne	4	2424.28A	-14.862	9.188946423901355e-05
156	4.778109999999999e-13	Ca	5	4.15739m	-14.869000000000002	9.042025331362959e-05
157	2.12576e-12	He	2	9344.62A	-14.869000000000002	9.042025331362959e-05
158	3.61056e-13	Mg	7	5.50177m	-14.872	8.9797804668052e-05
159	4.933080000000001e-10	C	5	40.2678A	-14.874	8.938522123285307e-05
160	2.16166e-11	He	2	918.945A	-14.874	8.938522123285307e-05
161	2.43455e-11	S	4	815.941A	-14.875	8.917964092881066e-05
162	5.33713e-12	H	1	3721.93A	-14.88	8.815881002057022e-05
163	2.16319e-11	He	2	918.295A	-14.885	8.714966446710805e-05
164	9.17309e-13	H	1	2.16551m	-14.902000000000001	8.380418740858743e-05
165	1.91554e-11	C	2	1037.02A	-14.911	8.208536230202544e-05
166	2.1524e-12	H	1	9228.97A	-14.912	8.189657120762795e-05
167	4.39259e-11	N	3	452.227A	-14.919	8.058713559206348e-05
168	3.72329e-12	Fe	6	5335.19A	-14.922	8.003237765275204e-05
169	5.31119e-12	He	2	3740.11A	-14.925999999999998	7.929863640406919e-05
170	3.8505300000000006e-12	Fe	7	5158.89A	-14.935	7.767222021435107e-05
171	1.6035e-11	N	5	1238.82A	-14.940999999999999	7.660651740084456e-05
172	9.24551e-12	He	2	2148.55A	-14.940999999999999	7.660651740084456e-05
173	5.28461e-12	Fe	7	3758.92A	-14.944	7.607916184441591e-05
174	4.5786e-12	He	2	4338.55A	-14.948	7.538166389611433e-05
175	4.427e-13	Mg	4	4.48712m	-14.95	7.503531661116441e-05
176	6.42709e-13	He	2	3.09074m	-14.954	7.434738869348439e-05
177	2.00651e-11	N	3R	990.000A	-14.964	7.265503551214218e-05
178	5.35146e-12	H	1	3711.97A	-14.967	7.215488176570124e-05
179	3.4726e-11	Ne	5	572.034A	-14.967	7.215488176570124e-05
180	3.49914e-12	Fe	6	5676.96A	-14.982000000000001	6.970528695316164e-05
181	2.37881e-11	O	3	835.059A	-14.985999999999999	6.906622504110995e-05
182	4.04534e-11	Ne	3	491.045A	-15.001	6.672148740947244e-05
183	2.66359e-13	H	1	7.45777m	-15.004000000000001	6.626217992086207e-05
184	9.30287e-12	He	2	2135.31A	-15.017000000000001	6.430810606461061e-05
185	7.97371e-11	Si	6	249.124A	-15.017999999999999	6.416020152496988e-05
186	3.52765e-12	Fe	6	5631.08A	-15.025	6.313435084844258e-05
187	2.41176e-12	He	2	8236.51A	-15.026	6.298914587088672e-05
188	8.20284e-12	Ne	4	2421.66A	-15.038	6.127251677398727e-05
189	4.72996e-12	He	2	4199.71A	-15.044	6.043182632717785e-05
190	3.66217e-12	Fe	6	5424.23A	-15.046	6.015416730651962e-05
191	5.36319e-12	H	1	3703.85A	-15.047	6.0015816560907e-05
192	5.60793e-11	Mg	5	354.221A	-15.052999999999999	5.9192368687428655e-05
193	2.20352e-12	H	1	9014.87A	-15.054	5.9056230017255505e-05
194	2.83542e-12	Ar	5	7005.83A	-15.055	5.8920404457335284e-05
195	4.05946e-12	Fe	7	4893.37A	-15.068	5.7182839799979485e-05
196	2.17493e-11	H	1	913.339A	-15.08	5.562444866311293e-05
197	2.03321e-11	C	3R	977.000A	-15.08	5.562444866311293e-05
198	1.02155e-12	H	1	1.94454m	-15.08	5.562444866311293e-05
199	1.05985e-12	He	2	1.87427m	-15.082	5.536887753645443e-05
200	2.2413400000000002e-12	H	1	8862.74A	-15.085	5.498772086450621e-05
201	9.34981e-12	He	2	2124.58A	-15.087	5.473507523634321e-05
202	4.69921e-12	Fe	5	4227.19A	-15.088	5.460918805663195e-05
203	1.44859e-11	O	5	1371.30A	-15.094000000000001	5.385992190723276e-05
204	5.53896e-12	Fe	7	3586.32A	-15.097999999999999	5.336613117511628e-05
205	3.58547e-11	S	4	554.027A	-15.114	5.143582610510085e-05
206	2.82351e-14	Fe	5	70.3538m	-15.119000000000002	5.0847045072433514e-05
207	5.3729099999999996e-12	H	1	3697.15A	-15.122	5.0497016476216477e-05
208	5.46819e-14	Fe	5	36.3273m	-15.125	5.014939745990688e-05
209	4.28357e-11	N	4	463.736A	-15.128	4.980417143607352e-05
210	8.58246e-11	He	2	231.454A	-15.129000000000001	4.9689625020399794e-05
211	4.8450800000000006e-12	He	2	4099.92A	-15.14	4.8446869496952496e-05
212	1.04183e-11	C	3	1906.68A	-15.14	4.8446869496952496e-05
213	7.1384100000000005e-12	Mg	5	2782.76A	-15.145999999999999	4.7782153527896855e-05
214	9.38872e-12	He	2	2115.78A	-15.152000000000001	4.712655780384542e-05
215	1.4664000000000002e-13	Mg	5	13.5464m	-15.163	4.594790552003883e-05
216	2.61633e-12	He	2	7592.50A	-15.167	4.5526652590169245e-05
217	2.38658e-12	H	1	8323.38A	-15.167	4.5526652590169245e-05
218	5.62259e-11	Mg	5	353.297A	-15.173	4.4902003499142915e-05
219	4.26966e-13	H	1	4.65247m	-15.173	4.4902003499142915e-05
220	3.62169e-12	Fe	6	5484.85A	-15.175999999999998	4.459290028125192e-05
221	1.83416e-12	He	1	1.08303m	-15.182	4.39810627521968e-05
222	3.99917e-12	Fe	6	4967.15A	-15.182	4.39810627521968e-05
223	3.69895e-11	He	1	537.030A	-15.186	4.3577841945210056e-05
224	5.38106e-12	H	1	3691.55A	-15.190999999999999	4.307901051340846e-05
225	2.27011e-12	H	1	8750.43A	-15.198	4.239022477039442e-05
226	1.85041e-11	S	4	1073.52A	-15.200999999999999	4.2098412515649456e-05
227	8.64849e-12	C	3	2296.87A	-15.21	4.123497346068267e-05
228	9.42132e-12	He	2	2108.46A	-15.210999999999999	4.1140135653444616e-05
229	3.3489e-12	He	2	5931.63A	-15.212	4.104551596711008e-05
230	2.19705e-11	C	2	904.142A	-15.219000000000001	4.038924355333212e-05
231	6.22688e-10	C	5	31.9011A	-15.22	4.029635087090416e-05
232	1.34584e-12	He	2	1.47599m	-15.225999999999999	3.9743464209770276e-05
233	7.6658e-14	Fe	5	25.9131m	-15.227	3.965205677861706e-05
234	4.93467e-12	He	2	4025.48A	-15.228	3.9560859578721794e-05
235	2.17973e-13	Al	6	9.11329m	-15.232999999999999	3.910801016383412e-05
236	1.04057e-11	C	3R	1909.00A	-15.235	3.8928325178919006e-05
237	1.0930200000000001e-12	H	1	1.81740m	-15.238	3.866034447333317e-05
238	3.15309e-11	O	5R	630.000A	-15.245	3.8042208314310937e-05
239	5.38795e-12	H	1	3686.83A	-15.255	3.717626193209912e-05
240	2.00368e-12	S	8	9914.00A	-15.259	3.6835427914024766e-05
241	9.448910000000001e-12	He	2	2102.30A	-15.265999999999998	3.6246470152864216e-05
242	2.08428e-12	S	3	9530.62A	-15.265999999999998	3.6246470152864216e-05
243	1.91443e-11	O	6	1037.62A	-15.27	3.5914160517059993e-05
244	1.2773900000000002e-13	Ne	3	15.5509m	-15.283	3.485505074706116e-05
245	8.61105e-11	He	2	230.686A	-15.297	3.374937381724134e-05
246	2.2925e-12	H	1	8664.98A	-15.3	3.351704476205964e-05
247	5.00576e-12	He	2	3968.32A	-15.309000000000001	3.282960968493248e-05
248	8.55796e-13	Ca	8	2.32117m	-15.311	3.267877132991803e-05
249	3.66054e-12	Fe	6	5426.65A	-15.312000000000001	3.260361224150175e-05
250	5.39384e-12	H	1	3682.80A	-15.312999999999999	3.252862601419225e-05
251	1.04071e-11	C	3	1908.73A	-15.312999999999999	3.252862601419225e-05
252	7.13412e-11	Si	7	278.443A	-15.315	3.237917055352872e-05
253	9.47247e-12	He	2	2097.07A	-15.315	3.237917055352872e-05
254	2.19623e-11	C	2	904.480A	-15.315999999999999	3.230470052777699e-05
255	3.74158e-12	Ca	5	5309.11A	-15.319	3.20823165335674e-05
256	5.934930000000001e-14	S	3	33.4704m	-15.322000000000001	3.1861463420006036e-05
257	4.1714300000000004e-13	He	2	4.76203m	-15.331	3.120798434036161e-05
258	2.58744e-11	Ar	6	767.726A	-15.333	3.106459667701752e-05
259	2.7676799999999998e-12	He	2	7177.28A	-15.333	3.106459667701752e-05
260	5.312050000000001e-13	H	1	3.73951m	-15.342	3.042746134589898e-05
261	4.0514e-11	Ne	3	490.311A	-15.354000000000001	2.9598228550804117e-05
262	9.49274e-12	He	2	2092.59A	-15.357000000000001	2.939447577863424e-05
263	4.87702e-10	C	5	40.7307A	-15.357000000000001	2.939447577863424e-05
264	2.59666e-11	N	4R	765.000A	-15.359000000000002	2.925942043026072e-05
265	9.5391e-12	He	2	2082.42A	-15.36	2.91921256306822e-05
266	1.55041e-12	He	2	1.28124m	-15.362	2.905799999678738e-05
267	5.39891e-12	H	1	3679.35A	-15.364	2.8924490614202763e-05
268	1.0789e-10	O	6	184.117A	-15.365	2.885796613182498e-05
269	3.7637699999999994e-12	Fe	6	5277.81A	-15.377	2.80715064385824e-05
270	1.1441299999999999e-12	H	1	1.73620m	-15.378	2.8006943765368914e-05
271	2.17459e-11	H	1	913.480A	-15.385	2.7559143703550576e-05
272	5.0631199999999995e-12	He	2	3923.37A	-15.385	2.7559143703550576e-05
273	3.08688e-12	Ar	5	6435.12A	-15.386	2.7495759431927365e-05
274	9.51032e-12	He	2	2088.73A	-15.388	2.73694278927348e-05
275	1.38691e-13	Na	6	14.3228m	-15.39	2.7243676794240164e-05
276	2.31026e-12	H	1	8598.35A	-15.394	2.699390526406697e-05
277	5.4237400000000005e-12	Fe	6	3662.50A	-15.398	2.674642365304662e-05
278	8.6315e-11	He	2	230.139A	-15.399000000000001	2.668490858566959e-05
279	9.52565e-12	He	2	2085.37A	-15.399000000000001	2.668490858566959e-05
280	6.725889999999999e-10	N	6	29.5343A	-15.402999999999999	2.6440259873224842e-05
281	5.4033e-12	H	1	3676.36A	-15.405	2.6318777913990166e-05
282	5.41049e-12	H	1	3671.47A	-15.407	2.6197854113657493e-05
283	4.60685e-11	Mg	7	431.194A	-15.413	2.583840607985959e-05
284	1.69059e-11	C	3R	1175.00A	-15.415	2.5719689387620932e-05
285	5.58679e-12	Fe	6	3555.61A	-15.423	2.5250252151409718e-05
286	7.03134e-13	He	2	2.82513m	-15.427	2.5018756448214106e-05
287	2.88281e-12	He	2	6890.67A	-15.427999999999999	2.496121490514416e-05
288	5.407130000000001e-12	H	1	3673.75A	-15.429	2.490380570395073e-05
289	6.14415e-11	Mg	4	323.307A	-15.433	2.4675486240877125e-05
290	1.59836e-11	N	5	1242.80A	-15.437999999999999	2.439302828558385e-05
291	1.60606e-13	H	1	12.3684m	-15.44	2.428095250107916e-05
292	2.28299e-12	He	2	8701.09A	-15.447000000000001	2.389272691952039e-05
293	5.1083400000000004e-12	He	1	3888.63A	-15.448	2.383777517250036e-05
294	3.3808199999999997e-12	He	1	5875.64A	-15.454	2.3510708635726084e-05
295	5.11005e-12	He	2	3887.33A	-15.455	2.3456635506377398e-05
296	1.18196e-12	H	1	1.68064m	-15.455	2.3456635506377398e-05
297	6.8392e-13	Al	5	2.90450m	-15.469000000000001	2.271254074321655e-05
298	1.66306e-11	S	3	1194.45A	-15.475	2.240091300159761e-05
299	4.05691e-11	Ne	3	489.645A	-15.475999999999999	2.2349392331377427e-05
300	2.3246e-12	H	1	8545.34A	-15.481	2.2093560952885173e-05
301	5.13457e-12	Ne	3	3868.76A	-15.482999999999999	2.1992050261088123e-05
302	5.40253e-11	Mg	7	367.688A	-15.484000000000002	2.194146994907627e-05
303	9.53158e-14	Fe	5	20.8407m	-15.489	2.169030801948162e-05
304	4.0191300000000005e-12	Fe	7	4942.48A	-15.49	2.164042169536768e-05
305	6.02672e-13	H	1	3.29607m	-15.495	2.139270583663693e-05
306	8.98795e-10	O	7	22.1012A	-15.495999999999999	2.13435039785498e-05
307	2.9724e-12	He	2	6682.98A	-15.515999999999998	2.03828880592341e-05
308	5.14895e-12	He	2	3857.96A	-15.519	2.0242573244792716e-05
309	7.13512e-11	Mg	7	278.404A	-15.52	2.019601661826243e-05
310	2.96619e-11	Ca	4	669.696A	-15.526	1.9918916882059237e-05
311	1.3562600000000002e-10	Mg	5	146.465A	-15.527999999999999	1.98273977721766e-05
312	1.18119e-10	Fe	8	168.173A	-15.530999999999999	1.9690906925974047e-05
313	1.18239e-10	Fe	8	168.003A	-15.532	1.964561909676821e-05
314	1.3272e-12	H	1	1.49672m	-15.534	1.9555355676147658e-05
315	7.98843e-11	C	5	248.665A	-15.543	1.915427504589185e-05
316	9.077030000000001e-13	He	2	2.18843m	-15.547	1.897866759673197e-05
317	4.79068e-11	Ca	7	414.648A	-15.56	1.841898606766738e-05
318	2.33632e-12	H	1	8502.44A	-15.561	1.837662357525849e-05
319	1.2107200000000001e-12	H	1	1.64071m	-15.567	1.812448684744431e-05
320	1.06183e-13	S	3	18.7078m	-15.57	1.7999718757591078e-05
321	1.7017700000000001e-12	He	2	1.16728m	-15.571	1.7958320553236647e-05
322	2.64846e-13	H	1	7.50038m	-15.575	1.7793677680771248e-05
323	3.0500300000000003e-13	Si	7	6.51288m	-15.575	1.7793677680771248e-05
324	5.18155e-12	He	2	3833.69A	-15.579	1.763054426323355e-05
325	6.19582e-13	Ca	4	3.20610m	-15.582	1.7509176450212864e-05
326	4.21638e-12	Ar	4	4711.26A	-15.584000000000001	1.7428729091905637e-05
327	3.22865e-13	Ca	7	6.15256m	-15.584000000000001	1.7428729091905637e-05
328	8.02183e-11	Fe	7	247.630A	-15.593	1.7071265603922875e-05
329	1.4722200000000002e-12	Fe	6	1.34929m	-15.595999999999998	1.6953747838112157e-05
330	3.04348e-12	He	2	6526.88A	-15.597000000000001	1.691475530011586e-05
331	2.3049e-13	Na	6	8.61836m	-15.607999999999999	1.6491711142138305e-05
332	1.17859e-10	Fe	8	168.545A	-15.613	1.630293208574911e-05
333	2.2520500000000002e-13	K	6	8.82061m	-15.617	1.615346590597745e-05
334	1.48797e-11	C	2R	1335.00A	-15.628	1.574946187154914e-05
335	3.8039e-11	He	1	522.213A	-15.63	1.567709966731131e-05
336	6.53791e-13	H	1	3.03835m	-15.633	1.5569179272301403e-05
337	5.20914e-12	He	2	3813.38A	-15.634	1.553337115363984e-05
338	2.34604e-12	H	1	8467.21A	-15.636	1.5462001796065076e-05
339	5.43864e-11	Mg	7	365.247A	-15.636	1.5462001796065076e-05
340	4.86116e-13	Ca	7	4.08636m	-15.639000000000001	1.535556212438546e-05
341	1.64027e-12	He	2	1.21105m	-15.645999999999999	1.5110043665600394e-05
342	2.17421e-11	H	1	913.641A	-15.649000000000001	1.500602685664876e-05
343	3.76479e-12	Fe	7	5276.38A	-15.655999999999999	1.4766097080292287e-05
344	2.37579e-11	Ar	5	836.121A	-15.657	1.4732135999417591e-05
345	2.85992e-13	He	2	6.94582m	-15.664000000000001	1.449658543501026e-05
346	2.19046e-12	S	3	9068.62A	-15.665999999999999	1.442997967510855e-05
347	1.8168900000000001e-12	He	2	1.09332m	-15.665999999999999	1.442997967510855e-05
348	1.07996e-10	O	6	183.937A	-15.668	1.4363679940875457e-05
349	1.23311e-12	H	1	1.61092m	-15.669	1.4330644393738133e-05
350	7.17546e-11	Si	7	276.839A	-15.671	1.4264801063665262e-05
351	3.10083e-12	He	2	6406.17A	-15.672	1.4231992931634818e-05
352	5.2327e-12	He	2	3796.22A	-15.683	1.3876045632411069e-05
353	1.15588e-11	N	4	1718.55A	-15.697000000000001	1.3435867718334224e-05
354	2.35419e-12	H	1	8437.91A	-15.705	1.3190635495163261e-05
355	6.784110000000001e-12	Mg	5	2928.09A	-15.712	1.297973181928767e-05
356	1.33919e-11	N	4	1483.32A	-15.717	1.2831154057773943e-05
357	3.36312e-13	H	1	5.90655m	-15.718	1.2801643222358092e-05
358	5.25297e-12	He	2	3781.57A	-15.724	1.2625998092581606e-05
359	5.29932e-12	He	2	3748.49A	-15.727	1.2539081333074888e-05
360	5.68839e-12	Fe	6	3492.10A	-15.732000000000001	1.2395547655966211e-05
361	4.19071e-12	Ar	4	4740.12A	-15.735999999999999	1.228190459197205e-05
362	4.905600000000001e-13	He	2	4.04934m	-15.737	1.225365699527299e-05
363	3.14777e-12	He	2	6310.64A	-15.741	1.2141314792675216e-05
364	6.91614e-13	H	1	2.87219m	-15.744000000000002	1.2057734569536186e-05
365	7.17121e-11	Mg	7	277.003A	-15.745	1.2030002549581726e-05
366	6.56102e-13	Mg	8	3.02765m	-15.747	1.1974729708606313e-05
367	3.5642600000000004e-13	K	6	5.57324m	-15.748	1.1947188594534359e-05
368	1.94538e-11	S	3	1021.11A	-15.751	1.1864944726743609e-05
369	4.43688e-11	O	6	447.713A	-15.752	1.1837656111123133e-05
370	1.9064799999999998e-12	He	2	1.04194m	-15.753	1.1810430257577003e-05
371	1.9871200000000002e-10	Si	6	99.9661A	-15.755	1.175616625964452e-05
372	5.27054e-12	He	2	3768.96A	-15.755	1.175616625964452e-05
373	2.89e-11	C	2	687.352A	-15.758	1.167523738035772e-05
374	1.25088e-12	H	1	1.58804m	-15.762	1.1568198160664545e-05
375	5.10732e-12	Fe	6	3889.41A	-15.762	1.1568198160664545e-05
376	6.33256e-11	Ne	3	313.688A	-15.762	1.1568198160664545e-05
377	2.19959e-13	Na	4	9.03098m	-15.764000000000001	1.151504711812144e-05
378	5.28587e-12	He	2	3758.03A	-15.765999999999998	1.1462140282436246e-05
379	2.36108e-12	H	1	8413.28A	-15.769	1.1383235463739441e-05
380	7.45721e-11	N	5	266.379A	-15.772	1.1304873821993947e-05
381	1.9944400000000002e-10	Si	6	99.5993A	-15.776	1.1201230115813608e-05
382	1.0590600000000001e-12	He	2	1.87567m	-15.776	1.1201230115813608e-05
383	1.83156e-11	N	2	1084.56A	-15.777999999999999	1.1149765138281966e-05
384	4.83928e-11	Ca	7	410.483A	-15.782	1.1047543477061463e-05
385	7.20595e-11	Si	7	275.667A	-15.787	1.092108329260617e-05
386	1.6110299999999999e-12	Fe	6	1.23303m	-15.79	1.0845903084028959e-05
387	4.7945300000000006e-12	Fe	5	4143.15A	-15.797	1.0672489086693392e-05
388	1.15822e-12	Ti	6	1.71509m	-15.797	1.0672489086693392e-05
389	3.93611e-11	He	1	504.672A	-15.799000000000001	1.0623453453519637e-05
390	3.18667e-12	He	2	6233.61A	-15.806	1.0453596179799843e-05
391	4.87921e-12	Fe	5	4071.24A	-15.808	1.0405566268177974e-05
392	7.55671e-13	Fe	7	2.62872m	-15.811	1.033393485383507e-05
393	8.74346e-11	C	5	227.192A	-15.812000000000001	1.0310167463209328e-05
394	5.87075e-13	Fe	7	3.38363m	-15.812999999999999	1.0286454736065214e-05
395	1.0424e-13	H	1	19.0565m	-15.815	1.0239192769620572e-05
396	1.2231299999999999e-12	He	2	1.62407m	-15.818	1.0168706662385775e-05
397	1.4421200000000003e-10	Mg	5	137.745A	-15.82	1.0121985699197349e-05
398	8.36853e-13	H	1	2.37371m	-15.821	1.009870577810018e-05
399	9.77598e-14	Cl	4	20.3197m	-15.825	1.0006120287014841e-05
400	2.36697e-12	H	1	8392.35A	-15.827	9.960146340365572e-06
401	1.97757e-12	He	2	1.00449m	-15.833	9.823488009387336e-06
402	6.23152e-12	He	1	3187.74A	-15.835	9.778353181831906e-06
403	3.69014e-11	C	3	538.312A	-15.839	9.6887047010029e-06
404	3.79506e-12	Fe	6	5234.29A	-15.844000000000001	9.577799015393632e-06
405	1.26521e-12	H	1	1.57006m	-15.849	9.468162856669578e-06
406	3.8743200000000004e-13	H	1	5.12722m	-15.852	9.402984482021548e-06
407	4.44247e-12	He	1	4471.49A	-15.854000000000001	9.359781692676578e-06
408	7.203810000000001e-13	H	1	2.75749m	-15.855	9.3382547921486e-06
409	5.17401e-12	Fe	5	3839.27A	-15.859000000000002	9.252641157608776e-06
410	3.21927e-12	He	2	6170.48A	-15.866	9.104701656709632e-06
411	1.17418e-12	He	2	1.69177m	-15.868	9.062869352458174e-06
412	5.2344599999999995e-12	Fe	5	3794.94A	-15.868	9.062869352458174e-06
413	1.54134e-12	Fe	6	1.28877m	-15.869000000000002	9.04202533136296e-06
414	2.37204e-12	H	1	8374.43A	-15.878	8.85657325988182e-06
415	1.33633e-11	N	4	1486.50A	-15.888	8.654973039678458e-06
416	3.89485e-11	He	1	510.018A	-15.889000000000001	8.635067154069651e-06
417	2.03492e-12	He	2	9761.80A	-15.908	8.265435085108347e-06
418	6.36199e-11	Al	6	312.237A	-15.914000000000001	8.152029064258783e-06
419	2.37643e-12	H	1	8358.96A	-15.919	8.058713559206348e-06
420	3.2468599999999998e-12	He	2	6118.06A	-15.92	8.040179032347859e-06
421	2.38362e-12	H	1	8333.74A	-15.921	8.021687133718226e-06
422	1.68874e-13	Cl	4	11.7629m	-15.921	8.021687133718226e-06
423	3.69895e-12	Fe	6	5370.30A	-15.922	8.003237765275206e-06
424	1.51341e-10	Fe	8	131.257A	-15.925	7.948143864023293e-06
425	1.75706e-13	H	1	11.3055m	-15.925	7.948143864023293e-06
426	5.888e-10	C	6	33.7372A	-15.927999999999999	7.893429226519936e-06
427	1.27694e-12	H	1	1.55563m	-15.929	7.875274843077726e-06
428	2.3802599999999998e-12	H	1	8345.51A	-15.942	7.643032730004594e-06
429	3.85256e-11	He	1	515.617A	-15.95	7.503531661116441e-06
430	1.956e-11	S	3	1015.57A	-15.954	7.434738869348439e-06
431	1.26377e-12	He	2	1.57184m	-15.954	7.434738869348439e-06
432	7.42769e-13	H	1	2.67438m	-15.956	7.400579347143421e-06
433	6.41917e-13	He	2	3.09455m	-15.957	7.383558486968841e-06
434	2.04568e-13	He	2	9.71043m	-15.962	7.299039591873569e-06
435	5.81859e-11	O	5	341.396A	-15.962	7.299039591873569e-06
436	5.20892e-12	Fe	6	3813.55A	-15.964	7.265503551214218e-06
437	3.27041e-12	He	2	6073.99A	-15.969000000000001	7.182336019793782e-06
438	9.371379999999998e-13	He	2	2.11969m	-15.970999999999998	7.149336183341781e-06
439	2.08185e-12	He	2	9541.71A	-15.977	7.051243613510901e-06
440	2.3210400000000001e-10	Si	7	85.5842A	-15.981	6.98659742348772e-06
441	4.25254e-13	H	1	4.67119m	-15.982000000000001	6.970528695316164e-06
442	6.9005e-10	N	6	28.7870A	-15.982000000000001	6.970528695316164e-06
443	2.17377e-11	H	1	913.826A	-15.992	6.8118600908035054e-06
444	3.90528e-11	He	1	508.657A	-15.998	6.718397866549475e-06
445	9.25375e-12	Si	7	2146.64A	-15.999	6.7029459802416985e-06
446	1.06397e-10	C	5	186.702A	-16.0	6.687529632286278e-06
447	5.00683e-12	Ne	3	3967.47A	-16.000999999999998	6.672148740947272e-06
448	1.28666e-12	H	1	1.54388m	-16.004	6.626217992086208e-06
449	2.97454e-12	He	1	6678.15A	-16.006	6.595773285874786e-06
450	1.3547999999999998e-10	Mg	5	146.623A	-16.008	6.5654684603822605e-06
451	3.2906800000000003e-12	He	2	6036.58A	-16.01	6.535302872915054e-06
452	9.80426e-11	S	8	202.610A	-16.011	6.5202720934071005e-06
453	3.3370300000000004e-12	He	2	5952.73A	-16.012999999999998	6.490314164383426e-06
454	1.7304700000000001e-13	Ca	5	11.4792m	-16.016	6.445635155942881e-06
455	3.26376e-12	Ca	5	6086.37A	-16.031	6.226811508046255e-06
456	2.12823e-11	S	6	933.380A	-16.033	6.198201907936038e-06
457	1.63654e-11	O	5	1213.81A	-16.033	6.198201907936038e-06
458	1.33486e-12	He	2	1.48813m	-16.034000000000002	6.18394643913284e-06
459	4.75159e-12	Fe	5	4180.59A	-16.034000000000002	6.18394643913284e-06
460	1.0609e-10	Fe	8	187.241A	-16.037	6.141376451278359e-06
461	2.12075e-12	He	2	9366.69A	-16.041	6.085071973538761e-06
462	3.30825e-12	He	2	6004.52A	-16.041	6.085071973538761e-06
463	7.57037e-13	He	2	2.62397m	-16.046	6.015416730651962e-06
464	9.19566e-10	O	7	21.6020A	-16.047	6.001581656090701e-06
465	2.78378e-12	Ar	3	7135.79A	-16.047	6.001581656090701e-06
466	2.26825e-13	H	1	8.75760m	-16.048	5.987778401317989e-06
467	7.60533e-13	H	1	2.61191m	-16.05	5.960267058572359e-06
468	3.3235800000000003e-12	He	2	5976.82A	-16.052	5.932882118964792e-06
469	1.41406e-11	O	4	1404.78A	-16.052	5.932882118964792e-06
470	4.43561e-11	O	6	447.841A	-16.053	5.919236868742841e-06
471	1.5673100000000001e-12	Fe	6	1.26742m	-16.054000000000002	5.905623001725527e-06
472	5.70493e-13	H	1	3.48198m	-16.055	5.8920404457335286e-06
473	7.43245e-11	C	5	267.267A	-16.06	5.824594816473742e-06
474	3.69126e-11	C	3	538.149A	-16.06	5.824594816473742e-06
475	4.81861e-11	Na	4	412.244A	-16.062	5.7978332341955535e-06
476	1.41772e-11	O	4	1401.16A	-16.062	5.7978332341955535e-06
477	1.14771e-10	O	6	173.080A	-16.069000000000003	5.7051322917993985e-06
478	7.46235e-11	N	5	266.196A	-16.072	5.665858437350529e-06
479	1.2948e-12	H	1	1.53417m	-16.073	5.6528273245541585e-06
480	9.109199999999999e-10	O	7	21.8070A	-16.081	5.5496515981282175e-06
481	2.46898e-12	Cl	4	8045.62A	-16.083	5.524153265190402e-06
482	2.2098699999999999e-13	Ar	3	8.98898m	-16.090999999999998	5.423326105027819e-06
483	4.54022e-13	H	1	4.37522m	-16.092	5.410852801116759e-06
484	4.04368e-11	Na	6	491.247A	-16.093	5.398408185008616e-06
485	4.22806e-12	Fe	7	4698.24A	-16.093	5.398408185008616e-06
486	3.91243e-11	He	1	507.727A	-16.098	5.336613117511628e-06
487	2.15335e-12	He	2	9224.90A	-16.101	5.299876131214467e-06
488	7.32569e-13	He	2	2.71161m	-16.107	5.227159104603331e-06
489	1.39221e-12	He	2	1.42683m	-16.108	5.21513697227337e-06
490	5.10486e-12	Fe	5	3891.28A	-16.112000000000002	5.167324309119787e-06
491	3.55925e-13	He	2	5.58107m	-16.125999999999998	5.003405704641196e-06
492	8.466270000000001e-13	He	2	2.34631m	-16.13	4.957534205417188e-06
493	6.83004e-10	N	6	29.0840A	-16.131	4.946132193147207e-06
494	1.3017e-12	H	1	1.52604m	-16.136	4.889514286117994e-06
495	7.748640000000001e-13	H	1	2.56361m	-16.136	4.889514286117994e-06
496	6.214099999999999e-10	C	5	31.9667A	-16.144000000000002	4.800270592763138e-06
497	7.146630000000001e-14	H	1	27.7955m	-16.144000000000002	4.800270592763138e-06
498	6.7449100000000006e-12	He	1	2945.10A	-16.148	4.756261447439083e-06
499	5.28914e-12	Fe	5	3755.70A	-16.149	4.7453223496667096e-06
500	2.18094e-12	He	2	9108.20A	-16.155	4.6802140861835674e-06
501	9.56815e-11	O	4	207.610A	-16.158	4.6479957190346145e-06
502	2.81159e-12	He	1	7065.22A	-16.162	4.605382638144349e-06
503	1.15794e-10	Ne	4	171.550A	-16.165	4.573679407060289e-06
504	4.9338e-12	He	1	4026.20A	-16.167	4.552665259016906e-06
505	4.75692e-11	Na	6	417.591A	-16.17	4.521324931818135e-06
506	1.42525e-11	Si	4	1393.75A	-16.172	4.500551330738307e-06
507	1.4391399999999999e-12	He	2	1.38030m	-16.177	4.449033945663768e-06
508	3.14916e-11	Ca	7	630.786A	-16.180999999999997	4.408244957275997e-06
509	3.60185e-11	Ca	7	551.508A	-16.182000000000002	4.398106275219662e-06
510	4.55272e-12	O	3	4363.21A	-16.184	4.377898812441409e-06
511	2.78732e-11	S	6	712.672A	-16.185	4.367829924581498e-06
512	3.15939e-11	N	5	628.744A	-16.186	4.357784194521006e-06
513	2.64648e-13	H	1	7.50599m	-16.187	4.347761568998509e-06
514	1.63045e-11	O	5	1218.34A	-16.19	4.317831788880198e-06
515	3.91754e-11	He	1	507.065A	-16.191	4.307901051340846e-06
516	4.76409e-13	H	1	4.16962m	-16.192999999999998	4.2881080439190275e-06
517	1.30758e-12	H	1	1.51917m	-16.194000000000003	4.278245669095971e-06
518	1.09965e-11	Mg	6	1806.43A	-16.198	4.239022477039443e-06
519	1.29543e-11	Si	2	1533.43A	-16.202	4.200158885369135e-06
520	3.06254e-11	S	6	648.627A	-16.204	4.180860908233599e-06
521	2.2045e-12	He	2	9010.89A	-16.204	4.180860908233599e-06
522	3.87903e-11	He	1	512.099A	-16.206	4.16165159724896e-06
523	3.65044e-11	Ca	7	544.165A	-16.206	4.16165159724896e-06
524	4.710449999999999e-13	He	2	4.21710m	-16.208	4.1425305450312605e-06
525	9.17714e-13	He	2	2.16456m	-16.209	4.133002989164554e-06
526	6.33138e-11	Na	6	313.746A	-16.21	4.1234973460682665e-06
527	7.86593e-13	H	1	2.52538m	-16.215999999999998	4.066920841481904e-06
528	5.0997e-12	Fe	5	3895.22A	-16.229	3.946987212656586e-06
529	5.812119999999999e-13	He	2	3.41776m	-16.230999999999998	3.928852453695579e-06
530	1.22586e-13	H	1	16.2045m	-16.235	3.892832517891901e-06
531	2.42569e-10	Si	7	81.8920A	-16.239	3.8571428148446295e-06
532	1.14637e-10	C	5	173.281A	-16.241	3.839420853394871e-06
533	1.47804e-12	He	2	1.34397m	-16.241	3.839420853394871e-06
534	6.32704e-11	Ne	3	313.961A	-16.242	3.830590430473694e-06
535	1.59249e-11	C	3	1247.38A	-16.243	3.821780316961687e-06
536	7.0593e-11	Al	5	281.394A	-16.243	3.821780316961687e-06
537	2.22477e-12	He	2	8928.79A	-16.245	3.804220831431078e-06
538	1.31265e-12	H	1	1.51331m	-16.245	3.804220831431078e-06
539	1.2529700000000002e-10	C	5	158.539A	-16.247	3.7867420244080345e-06
540	2.27111e-12	He	2	8746.57A	-16.248	3.7780327594314307e-06
541	2.21971e-11	Cl	5	894.911A	-16.25	3.7606742756695937e-06
542	4.0988699999999997e-13	H	1	4.84633m	-16.254	3.726196206669892e-06
543	1.0204600000000002e-10	Fe	8	194.661A	-16.257	3.7005452524090752e-06
544	6.3892e-11	Al	6	310.907A	-16.27	3.5914160517059993e-06
545	5.2506699999999995e-12	Fe	5	3783.22A	-16.271	3.5831560240004083e-06
546	1.51787e-11	C	3	1308.71A	-16.274	3.558489751430949e-06
547	3.92132e-11	He	1	506.576A	-16.275	3.5503054521145786e-06
548	2.2423299999999998e-12	He	2	8858.83A	-16.276	3.5421399761642644e-06
549	5.55826e-12	Fe	6	3573.86A	-16.278	3.525865321291326e-06
550	9.75064e-13	He	2	2.03725m	-16.282	3.4935399937250367e-06
551	1.0106e-10	O	4	196.560A	-16.283	3.485505074706102e-06
552	4.941729999999999e-13	H	1	4.01974m	-16.285999999999998	3.4615110265432626e-06
553	1.31704e-12	H	1	1.50827m	-16.285999999999998	3.4615110265432626e-06
554	8.766080000000001e-10	N	6	22.6606A	-16.287	3.4535497721046752e-06
555	2.25766e-12	He	2	8798.68A	-16.287	3.4535497721046752e-06
556	1.32423e-12	H	1	1.50008m	-16.288	3.4456068280431897e-06
557	5.606350000000001e-13	He	2	3.54320m	-16.288	3.4456068280431897e-06
558	7.96313e-13	H	1	2.49455m	-16.29	3.429775702697611e-06
559	2.16693e-11	N	2	916.710A	-16.291	3.4218874374784396e-06
560	5.67999e-10	C	5	34.9727A	-16.294	3.398331330049822e-06
561	2.93415e-13	H	1	6.77008m	-16.295	3.3905153848808803e-06
562	1.09991e-11	Mg	6	1806.00A	-16.298	3.367175241143308e-06
563	1.51064e-12	He	2	1.31497m	-16.3	3.351704476205964e-06
564	1.3498400000000002e-10	C	5	147.162A	-16.304000000000002	3.32097586486494e-06
565	1.5135699999999998e-13	He	2	13.1242m	-16.305	3.3133378323289276e-06
566	1.19224e-11	O	3	1666.15A	-16.307000000000002	3.298114427815961e-06
567	1.32087e-12	H	1	1.50389m	-16.31	3.2754103677926823e-06
568	1.41145e-11	O	4	1407.38A	-16.317	3.2230401778331482e-06
569	2.56475e-11	O	5	774.518A	-16.317999999999998	3.215627391126803e-06
570	5.51735e-14	Ne	3	36.0036m	-16.322	3.1861463420006167e-06
571	2.3137e-11	C	2	858.559A	-16.326	3.1569355767574386e-06
572	1.1736700000000001e-09	O	7	16.9251A	-16.329	3.1352033851088077e-06
573	1.18675e-10	C	5	167.385A	-16.333	3.1064596677017644e-06
574	3.18925e-12	K	6	6228.57A	-16.334	3.0993150087282293e-06
575	2.05868e-10	Si	6	96.4912A	-16.336	3.0850749497669824e-06
576	6.22778e-13	K	7	3.18966m	-16.343	3.035748012676172e-06
577	7.63588e-11	C	5	260.146A	-16.345	3.0218000175320015e-06
578	4.77996e-11	Na	6	415.578A	-16.345	3.0218000175320015e-06
579	4.66092e-13	He	2	4.26191m	-16.345	3.0218000175320015e-06
580	1.022e-12	He	2	1.94368m	-16.351	2.9803393669718436e-06
581	1.53823e-12	He	2	1.29138m	-16.354	2.959822855080424e-06
582	1.57031e-11	Si	2	1265.00A	-16.355999999999998	2.946223704347925e-06
583	3.9242e-11	He	1	506.204A	-16.358	2.9326870360373917e-06
584	8.04459e-13	H	1	2.46929m	-16.359	2.925942043026072e-06
585	2.66477e-13	He	2	7.45447m	-16.36	2.91921256306822e-06
586	6.31722e-13	He	2	3.14449m	-16.365	2.8857966131825096e-06
587	6.5044e-11	O	3	305.400A	-16.365	2.8857966131825096e-06
588	1.60408e-13	H	1	12.3837m	-16.368	2.865930929030327e-06
589	1.26015e-14	C	2	157.636m	-16.372	2.8396559163394466e-06
590	5.08504e-13	H	1	3.90645m	-16.372	2.8396559163394466e-06
591	8.74784e-12	C	5	2270.79A	-16.375999999999998	2.8136217944128825e-06
592	1.66299e-11	Si	2	1194.50A	-16.38	2.787826354750786e-06
593	2.65416e-11	C	5	748.426A	-16.384	2.7622674091010278e-06
594	2.87674e-11	C	3	690.521A	-16.385	2.7559143703550465e-06
595	6.19623e-10	C	5	32.0589A	-16.387	2.743252094008343e-06
596	6.411e-11	Al	6	309.850A	-16.389	2.7306479955368316e-06
597	3.1580300000000004e-13	H	1	6.29014m	-16.395	2.6931821004779605e-06
598	1.1486599999999999e-10	O	6	172.936A	-16.401	2.6562302567705846e-06
599	1.0631e-12	He	1	1.86854m	-16.402	2.6501210967074022e-06
600	7.021530000000001e-12	He	1	2829.08A	-16.403	2.644025987322484e-06
601	1.5617799999999998e-12	He	2	1.27191m	-16.403	2.644025987322484e-06
602	5.36187e-12	He	1	3704.76A	-16.404	2.6379448963001245e-06
603	1.13532e-11	N	3	1749.67A	-16.406	2.6258246404519627e-06
604	2.26127e-11	C	3	878.464A	-16.412	2.5897969757427186e-06
605	8.03221e-11	C	5	247.310A	-16.413	2.583840607985959e-06
606	4.82928e-11	Na	4	411.334A	-16.415	2.571968938762093e-06
607	1.0609e-12	He	2	1.87242m	-16.415	2.571968938762093e-06
608	2.10312e-11	S	6	944.524A	-16.417	2.560151814903631e-06
609	5.20065e-12	He	1	3819.61A	-16.421	2.536680201981726e-06
610	8.11353e-13	H	1	2.44831m	-16.423	2.5250252151409823e-06
611	2.81179e-11	S	6	706.471A	-16.426	2.5076430638240296e-06
612	3.05647e-13	H	1	6.49914m	-16.426	2.5076430638240296e-06
613	4.03591e-12	He	1	4921.93A	-16.427	2.5018756448214105e-06
614	6.35443e-11	Na	6	312.608A	-16.433	2.4675486240877127e-06
615	3.56067e-13	He	2	5.57885m	-16.434	2.4618734197375572e-06
616	3.92644e-11	He	1	505.916A	-16.436	2.4505621388405006e-06
617	4.81841e-12	K	5	4122.62A	-16.436	2.4505621388405006e-06
618	5.11195e-14	H	1	38.8589m	-16.437	2.4449260023222932e-06
619	6.890720000000001e-13	He	2	2.88278m	-16.437	2.4449260023222932e-06
620	4.55294e-12	O	3R	4363.00A	-16.439	2.433692587735229e-06
621	1.58205e-12	He	2	1.25561m	-16.444000000000003	2.4058343390493003e-06
622	2.63785e-12	Cl	4	7530.54A	-16.445999999999998	2.394780534340029e-06
623	1.6284e-12	He	2	1.21987m	-16.445999999999998	2.394780534340029e-06
624	3.01733e-12	N	2	6583.45A	-16.445999999999998	2.394780534340029e-06
625	3.76502e-13	He	2	5.27605m	-16.449	2.378294981099122e-06
626	3.05409e-11	S	6	650.422A	-16.45	2.372825054431465e-06
627	5.20233e-13	H	1	3.81838m	-16.452	2.3619229136084985e-06
628	5.1578e-12	Fe	5	3851.34A	-16.457	2.3348862055888206e-06
629	1.13371e-11	N	3	1752.16A	-16.459	2.3241583779424692e-06
630	2.31799e-10	Si	7	85.6968A	-16.46	2.318812962006917e-06
631	5.32728e-12	O	2	3728.81A	-16.461	2.313479840186877e-06
632	1.4370400000000001e-10	C	5	138.232A	-16.461	2.313479840186877e-06
633	1.65897e-11	Si	2	1197.39A	-16.465999999999998	2.286997655443183e-06
634	1.7916900000000002e-12	Fe	6	1.10870m	-16.47	2.266030334907962e-06
635	8.18008e-12	Al	6	2428.39A	-16.47	2.266030334907962e-06
636	1.89176e-13	H	1	10.5005m	-16.473	2.2504310918057595e-06
637	1.0935e-12	He	2	1.81660m	-16.474	2.245255243922858e-06
638	1.59962e-12	He	2	1.24182m	-16.475	2.240091300159752e-06
639	8.17239e-13	H	1	2.43068m	-16.480999999999998	2.209356095288526e-06
640	1.61495e-12	He	2	1.23003m	-16.486	2.1840658051966306e-06
641	3.15874e-11	N	5	628.874A	-16.487000000000002	2.1790425932373285e-06
642	3.33567e-13	H	1	5.95517m	-16.487000000000002	2.1790425932373285e-06
643	8.01937e-11	N	5	247.706A	-16.488	2.1740309343449563e-06
644	3.3216500000000003e-13	K	4	5.98030m	-16.492	2.154099298934047e-06
645	7.36008e-13	He	2	2.69895m	-16.505	2.0905748400520232e-06
646	6.12815e-12	Na	4	3241.51A	-16.506	2.085766651345722e-06
647	2.16856e-11	N	2	916.020A	-16.506	2.085766651345722e-06
648	4.27154e-13	He	2	4.65042m	-16.507	2.080969521166574e-06
649	3.92821e-11	He	1	505.687A	-16.508	2.0761834240806906e-06
650	7.99502e-11	O	5	248.460A	-16.519000000000002	2.0242573244792636e-06
651	6.41665e-12	Fe	4	3095.77A	-16.524	2.001085842495956e-06
652	5.29954e-13	H	1	3.74834m	-16.526	1.9918916882059237e-06
653	1.1512e-13	He	2	17.2555m	-16.527	1.9873104644506582e-06
654	1.12109e-12	He	2	1.77189m	-16.528	1.9827397772176602e-06
655	5.05688e-13	Si	9	3.92820m	-16.529	1.978179602273569e-06
656	8.223040000000001e-13	H	1	2.41571m	-16.531	1.9690906925974047e-06
657	1.00822e-10	C	5	197.024A	-16.534000000000002	1.955535567614758e-06
658	1.44513e-12	P	7	1.37458m	-16.534000000000002	1.955535567614758e-06
659	4.8386e-11	Na	4	410.542A	-16.535999999999998	1.946550697827344e-06
660	8.894210000000001e-14	H	1	22.3342m	-16.537	1.9420737554561715e-06
661	3.36014e-11	N	4	591.180A	-16.538	1.9376071097667225e-06
662	3.69173e-11	C	3	538.080A	-16.542	1.91984302100821e-06
663	7.55621e-12	Mg	7	2628.89A	-16.546	1.9022417943943806e-06
664	4.2717e-12	C	3	4650.25A	-16.546	1.9022417943943806e-06
665	3.05415e-13	He	2	6.50408m	-16.546	1.9022417943943806e-06
666	1.41609e-11	Si	4	1402.77A	-16.549	1.8891468539900935e-06
667	4.7713e-12	K	5	4163.32A	-16.549	1.8891468539900935e-06
668	4.55463e-11	Ca	8	436.138A	-16.557000000000002	1.8546660379674376e-06
669	1.2714599999999999e-10	C	5	156.233A	-16.565	1.8208145677635598e-06
670	1.83083e-11	N	2R	1085.00A	-16.565	1.8208145677635598e-06
671	5.46615e-12	He	1	3634.08A	-16.567	1.812448684744431e-06
672	1.29312e-10	C	5	153.616A	-16.567	1.812448684744431e-06
673	7.74908e-13	He	2	2.56346m	-16.567999999999998	1.8082801684446313e-06
674	3.74883e-11	O	6	529.884A	-16.57	1.7999718757591076e-06
675	2.11563e-13	H	1	9.38937m	-16.570999999999998	1.7958320553236724e-06
676	3.47898e-13	H	1	5.70985m	-16.572	1.79170175621101e-06
677	8.26695e-13	H	1	2.40288m	-16.572	1.79170175621101e-06
678	2.0471e-13	He	2	9.70372m	-16.574	1.783469634410674e-06
679	8.338860000000001e-13	H	1	2.38215m	-16.574	1.783469634410674e-06
680	3.92965e-11	He	1	505.502A	-16.575	1.779367768077125e-06
681	1.14464e-12	He	2	1.73543m	-16.576	1.7752753357743367e-06
682	4.84504e-13	He	2	4.09996m	-16.578	1.7671186865203304e-06
683	2.34181e-13	H	1	8.48253m	-16.579	1.7630544263233552e-06
684	9.24961e-11	O	4	214.760A	-16.58	1.7589995136654562e-06
685	3.65232e-11	Ne	4	543.886A	-16.589000000000002	1.7229224079740707e-06
686	5.381e-13	H	1	3.69159m	-16.594	1.7032002782565563e-06
687	8.30525e-13	H	1	2.39180m	-16.596	1.6953747838112085e-06
688	5.7353599999999995e-12	Fe	5	3463.51A	-16.605999999999998	1.6567833422102313e-06
689	5.7651300000000005e-12	Fe	5	3445.62A	-16.605999999999998	1.6567833422102313e-06
690	6.9610399999999996e-12	Ar	4	2853.66A	-16.609	1.645378125905439e-06
691	7.77216e-10	C	6	25.5585A	-16.616	1.6190703490674005e-06
692	1.1649100000000001e-12	He	2	1.70524m	-16.617	1.6153465905977448e-06
693	1.21126e-12	He	2	1.63998m	-16.619	1.6079247471813184e-06
694	8.075060000000001e-13	He	2	2.45998m	-16.627	1.5785768130761911e-06
695	3.5456800000000003e-12	K	6	5602.44A	-16.628	1.574946187154914e-06
696	4.50345e-11	Ca	8	441.094A	-16.628	1.574946187154914e-06
697	1.1424799999999999e-10	N	6	173.871A	-16.629	1.5713239114415404e-06
698	1.17709e-13	H	1	16.8759m	-16.634	1.553337115363984e-06
699	8.45289e-12	Si	7	2350.02A	-16.634	1.553337115363984e-06
700	2.48066e-13	He	2	8.00774m	-16.637	1.5426440178758515e-06
701	5.33126e-12	O	2	3726.03A	-16.637	1.5426440178758515e-06
702	3.93082e-11	He	1	505.352A	-16.637999999999998	1.5390960350902254e-06
703	2.75797e-13	He	2	7.20257m	-16.64	1.5320245311530576e-06
704	9.26047e-12	Fe	6	2145.08A	-16.642	1.5249855178251906e-06
705	5.3144e-13	He	2	3.73786m	-16.644000000000002	1.5179788458258098e-06
706	1.18248e-12	He	2	1.67990m	-16.647000000000002	1.5075291529530976e-06
707	3.59627e-13	H	1	5.52363m	-16.651	1.493708042603072e-06
708	1.1978100000000001e-12	He	2	1.65840m	-16.658	1.4698253026861426e-06
709	5.44994e-13	H	1	3.64490m	-16.658	1.4698253026861426e-06
710	6.35823e-11	C	4	312.421A	-16.66	1.4630720688541378e-06
711	1.7605e-11	Si	4	1128.34A	-16.660999999999998	1.4597070964727764e-06
712	2.29327e-13	H	1	8.66206m	-16.662	1.456349863313119e-06
713	9.22878e-11	O	5	215.245A	-16.664	1.449658543501026e-06
714	5.31002e-12	Fe	6	3740.94A	-16.669	1.4330644393738134e-06
715	2.5627900000000002e-12	Ar	3	7751.11A	-16.671	1.426480106366526e-06
716	1.9655099999999998e-12	Cr	8	1.01065m	-16.675	1.4134020581419828e-06
717	8.35094e-13	He	2	2.37871m	-16.680999999999997	1.3940094548943797e-06
718	1.44511e-12	Fe	6	1.37459m	-16.680999999999997	1.3940094548943797e-06
719	4.24221e-13	Na	7	4.68257m	-16.684	1.3844131613061146e-06
720	1.5469299999999998e-10	O	7	128.412A	-16.685	1.3812290993919008e-06
721	1.41913e-11	O	4	1399.77A	-16.688	1.3717207851520893e-06
722	3.89666e-12	Fe	6	5097.82A	-16.689	1.3685659148929586e-06
723	1.51721e-11	Si	2	1309.28A	-16.69	1.365418300634072e-06
724	1.2404e-11	Ne	4	1601.45A	-16.691	1.3622779256871033e-06
725	1.80842e-10	Al	6	109.844A	-16.694000000000003	1.352900070409431e-06
726	9.60058e-12	Na	5	2069.09A	-16.695	1.3497884865930335e-06
727	3.93179e-11	He	1	505.227A	-16.695999999999998	1.3466840592208243e-06
728	3.96047e-12	He	1	5015.68A	-16.703	1.325152070224771e-06
729	3.33146e-13	He	2	5.96268m	-16.707	1.3130030030194832e-06
730	5.7034e-13	He	2	3.48292m	-16.707	1.3130030030194832e-06
731	7.0236199999999995e-12	Fe	5	2828.24A	-16.708	1.3099831799117497e-06
732	5.53765e-12	He	1	3587.16A	-16.71	1.3039643539235282e-06
733	5.50879e-13	H	1	3.60595m	-16.715	1.2890379973934425e-06
734	1.83061e-13	H	1	10.8512m	-16.715	1.2890379973934425e-06
735	3.78226e-14	H	1	52.5201m	-16.715999999999998	1.2860732922691409e-06
736	1.3191899999999999e-10	C	5	150.581A	-16.72	1.2742825014536738e-06
737	2.0113e-13	He	2	9.87645m	-16.722	1.2684277051832346e-06
738	4.57076e-11	Mg	7	434.599A	-16.724	1.2625998092581604e-06
739	1.55374e-12	He	1	1.27849m	-16.724	1.2625998092581604e-06
740	3.6934699999999997e-13	H	1	5.37826m	-16.725	1.2596959102792068e-06
741	1.0661000000000001e-10	C	5	186.329A	-16.725	1.2596959102792068e-06
742	5.07869e-12	Fe	5	3911.33A	-16.727	1.2539081333074888e-06
743	8.586479999999999e-13	He	2	2.31346m	-16.729	1.248146948755418e-06
744	1.4009700000000001e-13	H	1	14.1791m	-16.729	1.248146948755418e-06
745	8.959019999999999e-14	He	2	22.1726m	-16.729	1.248146948755418e-06
746	7.0050300000000005e-12	Fe	4	2835.74A	-16.73	1.2452762904332022e-06
747	5.65986e-12	Fe	6	3509.71A	-16.732	1.2395547655966262e-06
748	3.1317000000000007e-10	S	8	63.4302A	-16.736	1.2281904591972e-06
749	3.8804e-11	C	5	511.918A	-16.738	1.2225474366243557e-06
750	1.34017e-10	C	5	148.223A	-16.739	1.2197356555462151e-06
751	4.96213e-12	Fe	5	4003.21A	-16.74	1.2169303413851092e-06
752	4.52707e-12	He	1	4387.93A	-16.742	1.2113390543541739e-06
753	8.02407e-11	N	5	247.561A	-16.743	1.2085530518399172e-06
754	2.43658e-13	H	1	8.15259m	-16.747	1.1974729708606312e-06
755	2.07932e-11	N	4	955.334A	-16.747	1.1974729708606312e-06
756	5.16369e-12	Fe	6	3846.95A	-16.75	1.1892296249119858e-06
757	3.93261e-11	He	1	505.122A	-16.75	1.1892296249119858e-06
758	6.41832e-12	Fe	4	3094.96A	-16.752	1.1837656111123181e-06
759	3.5353800000000002e-12	Ca	7	5618.76A	-16.759	1.1648385079526326e-06
760	8.72085e-12	C	5	2277.81A	-16.761	1.1594865611557231e-06
761	6.02938e-13	He	2	3.29461m	-16.765	1.1488563244669484e-06
762	1.65245e-11	S	3	1202.12A	-16.765	1.1488563244669484e-06
763	5.55945e-13	H	1	3.57310m	-16.766	1.1462140282436247e-06
764	1.60677e-13	He	2	12.3630m	-16.769000000000002	1.1383235463739393e-06
765	8.78918e-13	He	2	2.26010m	-16.77	1.1357054748680008e-06
766	3.11791e-10	S	8	63.7108A	-16.77	1.1357054748680008e-06
767	3.80083e-13	He	2	5.22635m	-16.772000000000002	1.1304873821993898e-06
768	9.25268e-13	He	2	2.14689m	-16.772000000000002	1.1304873821993898e-06
769	1.19607e-11	O	3	1660.81A	-16.773	1.1278873333709286e-06
770	3.93585e-11	He	1	504.706A	-16.777	1.1175468001438313e-06
771	5.50993e-11	C	5	360.521A	-16.777	1.1175468001438313e-06
772	5.20018e-12	Fe	5	3819.95A	-16.782	1.1047543477061465e-06
773	5.45863e-11	S	6	363.909A	-16.782	1.1047543477061465e-06
774	8.55876e-12	O	3	2320.95A	-16.784000000000002	1.0996784625493443e-06
775	6.658980000000001e-14	H	1	29.8311m	-16.787	1.0921083292606214e-06
776	7.381669999999999e-12	Ar	5	2691.05A	-16.791	1.0820958199148891e-06
777	3.77493e-13	H	1	5.26220m	-16.794	1.0746467246866847e-06
778	9.609119999999999e-12	Na	5	2067.25A	-16.794	1.0746467246866847e-06
779	3.9333e-11	He	1	505.033A	-16.798	1.0647943042939558e-06
780	8.964879999999999e-13	He	2	2.21581m	-16.8	1.059902018859248e-06
781	5.52323e-11	Ca	8	359.653A	-16.801	1.0574643118615304e-06
782	1.6223e-13	He	2	12.2446m	-16.803	1.0526057046828661e-06
783	6.30586e-11	Mg	8	315.016A	-16.805	1.047769420776449e-06
784	5.603350000000001e-13	H	1	3.54510m	-16.807000000000002	1.042955357576143e-06
785	5.675270000000001e-13	H	1	3.50018m	-16.808	1.0405566268177974e-06
786	2.52577e-11	S	5	786.470A	-16.809	1.0381634129870944e-06
787	9.11815e-13	He	2	2.17856m	-16.811	1.033393485383507e-06
788	1.33705e-10	C	5	148.569A	-16.811	1.033393485383507e-06
789	9.08859e-11	Fe	8	218.565A	-16.812	1.0310167463209329e-06
790	1.57861e-13	H	1	12.5835m	-16.817999999999998	1.0168706662385815e-06
791	2.72813e-12	He	1	7281.35A	-16.817999999999998	1.0168706662385815e-06
792	1.19693e-10	C	5	165.961A	-16.819000000000003	1.0145319286055042e-06
793	6.305260000000001e-13	He	2	3.15046m	-16.819000000000003	1.0145319286055042e-06
794	1.58661e-12	S	9	1.25201m	-16.82	1.0121985699197349e-06
795	4.58125e-11	Ca	7	433.603A	-16.825	1.0006120287014841e-06
796	3.1162200000000002e-12	Fe	10	6374.54A	-16.826	9.983106848970825e-07
797	2.5538699999999997e-13	H	1	7.77818m	-16.826	9.983106848970825e-07
798	3.74858e-11	O	6	529.920A	-16.826	9.983106848970825e-07
799	5.471430000000001e-12	Fe	6	3630.58A	-16.826	9.983106848970825e-07
800	3.1470599999999997e-12	S	3	6312.06A	-16.828	9.937238639464716e-07
801	2.18027e-13	He	2	9.11102m	-16.829	9.914383624813864e-07
802	5.641649999999999e-13	H	1	3.52103m	-16.83	9.891581175238122e-07
803	4.21479e-12	He	1	4713.03A	-16.83	9.891581175238122e-07
804	4.18982e-13	He	2	4.74112m	-16.833	9.823488009387377e-07
805	5.5887900000000005e-12	He	1	3554.34A	-16.837	9.733425729972046e-07
806	7.30633e-11	C	5	271.880A	-16.838	9.711039472005166e-07
807	1.45239e-13	H	1	13.6771m	-16.839000000000002	9.688704701002861e-07
808	3.93388e-11	He	1	504.958A	-16.839000000000002	9.688704701002861e-07
809	3.40768e-13	Al	8	5.82933m	-16.839000000000002	9.688704701002861e-07
810	6.26584e-11	Mg	8	317.028A	-16.840999999999998	9.644189146497558e-07
811	9.31895e-14	Na	4	21.3162m	-16.849	9.468162856669578e-07
812	1.13253e-11	N	3	1753.99A	-16.851	9.424660599895431e-07
813	1.09037e-10	C	6	182.181A	-16.857	9.295349408713596e-07
814	3.84387e-13	H	1	5.16782m	-16.857	9.295349408713596e-07
815	5.06187e-11	Cl	5	392.433A	-16.86	9.231360673473508e-07
816	2.95602e-11	N	2	672.001A	-16.86	9.231360673473508e-07
817	2.64981e-11	C	5	749.657A	-16.862000000000002	9.188946423901319e-07
818	6.5408e-13	He	2	3.03701m	-16.866	9.104701656709632e-07
819	1.26143e-11	Ne	5	1574.76A	-16.87	9.021229250185979e-07
820	1.1308499999999999e-10	C	5	175.659A	-16.873	8.95912754484404e-07
821	3.93439e-11	He	1	504.893A	-16.873	8.95912754484404e-07
822	8.89775e-14	H	1	22.3253m	-16.874000000000002	8.938522123285269e-07
823	3.93555e-11	He	1	504.744A	-16.875999999999998	8.897453344634726e-07
824	1.38033e-10	C	5	143.911A	-16.877	8.876989769800231e-07
825	1.06243e-12	He	1	1.86972m	-16.879	8.836203706633186e-07
826	1.29632e-13	He	2	15.3238m	-16.879	8.836203706633186e-07
827	6.68593e-12	Na	6	2971.08A	-16.881	8.795605038404337e-07
828	9.23487e-11	O	5	215.103A	-16.884	8.735056519211368e-07
829	7.68766e-13	Si	9	2.58394m	-16.884	8.735056519211368e-07
830	7.3372e-12	Fe	5	2707.36A	-16.885	8.714966446710769e-07
831	1.00649e-10	Fe	8	197.363A	-16.887	8.674924813092709e-07
832	5.12822e-11	N	4	387.356A	-16.889	8.635067154069687e-07
833	1.15322e-11	Si	4	1722.53A	-16.889	8.635067154069687e-07
834	2.6496300000000003e-13	He	2	7.49707m	-16.89	8.615207050727336e-07
835	4.5158000000000003e-13	He	2	4.39887m	-16.891	8.595392624355221e-07
836	3.93483e-11	He	1	504.836A	-16.896	8.49700197859773e-07
837	1.0136399999999998e-10	Fe	8	195.972A	-16.898	8.457961800742846e-07
838	5.62696e-11	C	5	353.023A	-16.898	8.457961800742846e-07
839	2.6510799999999997e-13	H	1	7.49298m	-16.899	8.438509028409832e-07
840	1.13599e-11	N	3	1748.65A	-16.901	8.399737601248938e-07
841	3.93521e-11	He	1	504.787A	-16.902	8.380418740858742e-07
842	1.7219200000000001e-13	H	1	11.5362m	-16.902	8.380418740858742e-07
843	1.76969e-11	Si	4	1122.48A	-16.902	8.380418740858742e-07
844	6.7435e-13	He	2	2.94572m	-16.907	8.284488880796936e-07
845	6.419219999999999e-12	Fe	4	3094.53A	-16.907	8.284488880796936e-07
846	7.20699e-13	He	2	2.75628m	-16.908	8.265435085108313e-07
847	1.2321299999999998e-10	N	6	161.220A	-16.91	8.227458860484216e-07
848	6.170169999999999e-10	C	5	32.1943A	-16.912	8.18965712076283e-07
849	1.0495900000000001e-10	C	5	189.258A	-16.914	8.152029064258782e-07
850	3.90273e-13	H	1	5.08989m	-16.915	8.133279917694342e-07
851	7.1087e-14	He	2	27.9439m	-16.916	8.114573892970313e-07
852	3.03364e-12	N	2	6548.05A	-16.916	8.114573892970313e-07
853	8.34809e-11	Fe	7	237.952A	-16.919	8.058713559206349e-07
854	1.2938e-10	C	5	153.536A	-16.923	7.984830829202184e-07
855	1.32351e-10	O	6	150.090A	-16.93	7.857162213558805e-07
856	7.2758e-12	Fe	5	2730.21A	-16.933	7.803073889331796e-07
857	7.30897e-12	Fe	5	2717.82A	-16.936	7.749357906509757e-07
858	6.91919e-13	He	2	2.87092m	-16.937	7.731534877908571e-07
859	5.01029e-12	He	1	3964.73A	-16.941	7.660651740084455e-07
860	3.66452e-11	Ne	4	542.076A	-16.942	7.643032730004594e-07
861	4.79168e-13	He	2	4.14561m	-16.944000000000003	7.60791618444156e-07
862	1.68862e-11	C	3	1176.37A	-16.945999999999998	7.572960984749569e-07
863	8.786110000000001e-12	Fe	6	2260.89A	-16.948	7.538166389611433e-07
864	7.07247e-13	He	2	2.80870m	-16.948	7.538166389611433e-07
865	1.28436e-13	He	2	15.4664m	-16.949	7.520829088020332e-07
866	3.03863e-13	He	2	6.53732m	-16.95	7.503531661116441e-07
867	7.9173e-12	Mg	7	2508.99A	-16.95	7.503531661116441e-07
868	1.02044e-13	He	2	19.4666m	-16.952	7.469056064743965e-07
869	1.0551e-11	Si	3	1882.71A	-16.953	7.451877712489323e-07
870	5.626630000000001e-12	He	1	3530.43A	-16.953	7.451877712489323e-07
871	1.16472e-13	H	1	17.0552m	-16.953	7.451877712489323e-07
872	2.8767200000000006e-14	H	1	69.0524m	-16.953	7.451877712489323e-07
873	6.925710000000001e-12	Ar	4	2868.22A	-16.953	7.451877712489323e-07
874	5.32702e-12	O	2R	3729.00A	-16.955	7.417639444452995e-07
875	1.9037499999999998e-10	Al	6	104.344A	-16.959	7.349634117260647e-07
876	1.06741e-13	H	1	18.6099m	-16.96	7.332730427863342e-07
877	3.95338e-13	H	1	5.02467m	-16.965	7.248793356749423e-07
878	2.73254e-13	H	1	7.26960m	-16.967	7.215488176570153e-07
879	1.82993e-11	N	2	1085.53A	-16.969	7.182336019793781e-07
880	5.84179e-12	Fe	5	3400.41A	-16.975	7.083790675232722e-07
881	1.6508000000000001e-10	O	7	120.333A	-16.976	7.067498408785333e-07
882	1.40639e-10	C	5	141.244A	-16.976	7.067498408785333e-07
883	5.77457e-12	He	1	3439.99A	-16.977	7.051243613510901e-07
884	2.59723e-11	N	5	764.833A	-16.977999999999998	7.035026203228235e-07
885	1.83921e-13	H	1	10.8006m	-16.98	7.002703193903291e-07
886	1.35011e-10	C	5	147.132A	-16.980999999999998	6.986597423487748e-07
887	4.54123e-11	C	5	437.425A	-16.985	6.922543913297143e-07
888	1.82025e-12	He	1	1.09130m	-16.987000000000002	6.890737713149776e-07
889	9.70564e-13	Fe	5	2.04669m	-16.989	6.859077649217776e-07
890	4.21683e-11	Ca	8	471.076A	-16.991	6.82756305006617e-07
891	5.027229999999999e-13	He	2	3.95138m	-16.991	6.82756305006617e-07
892	4.79383e-12	He	1	4143.76A	-16.994	6.78056243662649e-07
893	1.42174e-11	O	4	1397.20A	-16.995	6.764967575775038e-07
894	1.1879299999999998e-10	C	5	167.218A	-17.002	6.656803224676644e-07
895	1.75373e-13	He	2	11.3270m	-17.003	6.641493002114048e-07
896	1.16831e-12	He	1	1.70027m	-17.005	6.610978113606597e-07
897	3.3646100000000003e-13	He	2	5.90394m	-17.006	6.595773285874785e-07
898	3.99729e-13	H	1	4.96948m	-17.006	6.595773285874785e-07
899	4.06921e-13	H	1	4.88165m	-17.007	6.580603428276348e-07
900	5.86e-11	Mg	8	338.984A	-17.007	6.580603428276348e-07
901	4.0215e-12	Ca	7	4939.56A	-17.009	6.550368301948324e-07
902	5.62258e-11	Na	7	353.298A	-17.012	6.505275883732659e-07
903	5.11549e-14	H	1	38.8320m	-17.014	6.475386856033747e-07
904	1.42426e-10	C	5	139.472A	-17.016	6.445635155942881e-07
905	7.08055e-11	O	4	280.550A	-17.016	6.445635155942881e-07
906	7.848960000000001e-14	He	2	25.3084m	-17.023	6.342576577132171e-07
907	7.22112e-12	Fe	5	2750.88A	-17.023	6.342576577132171e-07
908	4.0355900000000003e-13	H	1	4.92232m	-17.029	6.255553164070477e-07
909	7.19613e-12	He	1	2760.44A	-17.03	6.241165791038473e-07
910	2.42804e-11	Si	4	818.128A	-17.03	6.241165791038473e-07
911	2.80148e-13	H	1	7.09071m	-17.03	6.241165791038473e-07
912	5.4549e-11	S	6	364.158A	-17.032	6.21249023898874e-07
913	5.22993e-13	He	2	3.79823m	-17.032	6.21249023898874e-07
914	5.69342e-13	He	2	3.48902m	-17.032	6.21249023898874e-07
915	1.76315e-12	Fe	6	1.12664m	-17.033	6.198201907936039e-07
916	1.48559e-12	Fe	6	1.33714m	-17.035999999999998	6.15553378612458e-07
917	8.536760000000001e-12	C	2	2326.93A	-17.037	6.141376451278359e-07
918	4.9549099999999995e-12	He	1	4009.05A	-17.041	6.085071973538761e-07
919	1.21072e-13	H	1	16.4071m	-17.042	6.071076696364435e-07
920	5.90818e-12	Na	4	3362.19A	-17.047	6.0015816560907e-07
921	1.9364100000000002e-13	H	1	10.2584m	-17.053	5.919236868742842e-07
922	7.02084e-12	Fe	4	2829.36A	-17.053	5.919236868742842e-07
923	9.4084e-14	H	1	21.1135m	-17.057000000000002	5.864968978937427e-07
924	5.65541e-12	He	1	3512.47A	-17.058	5.851479924603198e-07
925	2.1427199999999997e-13	He	2	9.27066m	-17.059	5.838021894232983e-07
926	3.64049e-13	He	2	5.45654m	-17.059	5.838021894232983e-07
927	5.40562e-13	He	2	3.67478m	-17.062	5.797833234195553e-07
928	7.637189999999999e-12	Al	6	2601.02A	-17.066	5.744678379601934e-07
929	1.22635e-11	C	5	1619.80A	-17.07	5.6920108516444e-07
930	1.24028e-11	Ne	4	1601.61A	-17.072	5.665858437350529e-07
931	5.5589e-13	He	2	3.57345m	-17.072	5.665858437350529e-07
932	1.31222e-12	Fe	6	1.51380m	-17.074	5.639826182485542e-07
933	8.723339999999999e-12	C	5	2277.16A	-17.076	5.613913534967104e-07
934	1.4407e-10	Mg	5	137.881A	-17.084	5.511448065246014e-07
935	5.59606e-11	Na	7	354.972A	-17.084	5.511448065246014e-07
936	2.8603400000000003e-13	H	1	6.94480m	-17.088	5.460918805663173e-07
937	5.73494e-14	He	2	34.6376m	-17.088	5.460918805663173e-07
938	1.52459e-10	N	6	130.293A	-17.088	5.460918805663173e-07
939	2.95765e-11	N	2	671.630A	-17.089000000000002	5.448359040939913e-07
940	5.82195e-14	He	2	34.1199m	-17.092	5.410852801116759e-07
941	6.89188e-14	H	1	28.8230m	-17.093	5.398408185008616e-07
942	2.76827e-11	C	5	717.576A	-17.1	5.312093607480266e-07
943	1.1476e-10	O	6	173.095A	-17.101	5.299876131214467e-07
944	5.33757e-12	S	3	3721.63A	-17.102	5.287686754364286e-07
945	3.87603e-13	He	2	5.12495m	-17.105999999999998	5.239208950810518e-07
946	3.0091e-12	Fe	7	6601.45A	-17.108	5.21513697227337e-07
947	3.6001300000000003e-12	Cl	3	5517.71A	-17.113	5.15543979300067e-07
948	2.46871e-13	He	2	8.04650m	-17.114	5.143582610510084e-07
949	1.0428599999999999e-13	He	2	19.0481m	-17.116	5.119949995096861e-07
950	1.32801e-13	H	1	14.9580m	-17.119	5.084704507243372e-07
951	2.95759e-12	S	2	6716.44A	-17.119	5.084704507243372e-07
952	2.01787e-13	H	1	9.84425m	-17.121	5.061342412141792e-07
953	1.38975e-10	Mg	5	142.935A	-17.125	5.014939745990688e-07
954	1.0499e-11	Si	3	1892.03A	-17.125999999999998	5.003405704641195e-07
955	4.90733e-13	He	1	4.04791m	-17.129	4.968962502039979e-07
956	1.14998e-11	Si	4	1727.38A	-17.132	4.93475640477774e-07
957	4.65826e-11	C	5	426.435A	-17.134	4.91208325862592e-07
958	6.33735e-11	Fe	7	313.450A	-17.135	4.900785780632761e-07
959	2.9109899999999997e-13	H	1	6.82396m	-17.137999999999998	4.867049008619547e-07
960	4.9428e-11	C	5	401.887A	-17.137999999999998	4.867049008619547e-07
961	2.78668e-11	S	6	712.837A	-17.14	4.844686949695249e-07
962	1.0726399999999998e-10	N	6	185.192A	-17.141	4.833544478911268e-07
963	5.83068e-12	Fe	5	3406.89A	-17.142	4.822427635098909e-07
964	1.44216e-10	Mg	5	137.741A	-17.142	4.822427635098909e-07
965	4.54222e-13	He	2	4.37329m	-17.146	4.778215352789666e-07
966	4.07873e-13	He	2	4.87026m	-17.146	4.778215352789666e-07
967	1.3154199999999998e-10	Ni	9	151.012A	-17.147000000000002	4.7672257624361406e-07
968	2.06699e-10	O	7	96.1034A	-17.147000000000002	4.7672257624361406e-07
969	5.08691e-12	Fe	6	3905.01A	-17.147000000000002	4.7672257624361406e-07
970	5.67781e-12	He	1	3498.61A	-17.154	4.6910030939077727e-07
971	7.63201e-14	H	1	26.0278m	-17.154	4.6910030939077727e-07
972	3.06319e-11	S	6	648.490A	-17.159000000000002	4.6373056255277763e-07
973	1.23709e-10	C	5	160.574A	-17.160999999999998	4.6159991415651095e-07
974	4.06502e-14	He	2	48.8668m	-17.162	4.6053826381443485e-07
975	1.6596299999999999e-12	He	1	1.19692m	-17.163	4.594790552003882e-07
976	1.4318499999999999e-13	He	2	13.8733m	-17.165	4.573679407060289e-07
977	2.74459e-13	He	2	7.23769m	-17.165	4.573679407060289e-07
978	1.68974e-11	C	3	1175.59A	-17.166	4.5631602363279356e-07
979	2.2387599999999996e-14	H	1	88.7295m	-17.17	4.5213249318181356e-07
980	8.324980000000001e-14	H	1	23.8613m	-17.171	4.5109261730374794e-07
981	8.542389999999999e-12	C	2	2325.40A	-17.173	4.49020034991431e-07
982	1.8062400000000003e-10	Al	6	109.977A	-17.174	4.479873175685546e-07
983	2.36252e-10	Si	7	84.0816A	-17.174	4.479873175685546e-07
984	4.25442e-13	He	2	4.66913m	-17.175	4.469569753298401e-07
985	4.9481e-12	Fe	6	4014.57A	-17.178	4.4388014515374344e-07
986	2.9548899999999996e-13	H	1	6.72257m	-17.179000000000002	4.428592491494528e-07
987	3.02681e-13	H	1	6.56284m	-17.18	4.418407011408195e-07
988	7.30042e-12	He	1	2721.00A	-17.180999999999997	4.408244957275997e-07
989	2.08681e-13	H	1	9.51904m	-17.184	4.377898812441409e-07
990	4.4077e-13	He	2	4.50676m	-17.186	4.3577841945210064e-07
991	5.49707e-12	He	1	3613.64A	-17.187	4.3477615689985097e-07
992	1.42522e-13	H	1	13.9378m	-17.191	4.3079010513408465e-07
993	8.747669999999999e-10	N	6	22.7083A	-17.192999999999998	4.2881080439190276e-07
994	1.46256e-10	O	7	135.820A	-17.194000000000003	4.278245669095971e-07
995	5.20967e-11	Na	7	381.300A	-17.201	4.2098412515649287e-07
996	1.55306e-12	He	1	1.27905m	-17.202	4.2001588853691347e-07
997	2.9932e-13	H	1	6.63654m	-17.202	4.2001588853691347e-07
998	5.05919e-12	He	1	3926.41A	-17.206	4.16165159724896e-07
999	7.14445e-12	Fe	5	2780.40A	-17.212	4.1045515967110076e-07
1000	2.98013e-13	He	2	6.66564m	-17.212	4.1045515967110076e-07
1001	3.87604e-11	C	5	512.494A	-17.213	4.095111390001524e-07
1002	1.75784e-13	He	2	11.3005m	-17.215999999999998	4.066920841481903e-07
1003	1.981e-12	He	1	1.00275m	-17.221	4.0203671835717137e-07
1004	1.5236200000000001e-12	V	7	1.30376m	-17.222	4.011120595639586e-07
1005	4.0151599999999994e-14	H	1	49.4737m	-17.222	4.011120595639586e-07
1006	1.1711600000000001e-09	O	7	16.9613A	-17.224	3.9926911705499375e-07
1007	2.23849e-11	Ar	3	887.403A	-17.226	3.974346420977028e-07
1008	5.91089e-13	Fe	5	3.36066m	-17.23	3.9379093939742664e-07
1009	2.59701e-11	N	5	764.896A	-17.233	3.910801016383397e-07
1010	4.54917e-11	Mg	8	436.661A	-17.233	3.910801016383397e-07
1011	8.97173e-11	Cr	8	221.412A	-17.234	3.90180642364301e-07
1012	2.5322400000000003e-14	He	2	78.4462m	-17.236	3.883879251551249e-07
1013	1.40639e-10	Ne	7	141.244A	-17.236	3.883879251551249e-07
1014	1.0361100000000001e-12	Fe	5	1.91721m	-17.238	3.866034447333317e-07
1015	2.72434e-12	Ca	2	7291.47A	-17.24	3.84827163254321e-07
1016	2.14567e-13	H	1	9.25792m	-17.241	3.839420853394872e-07
1017	5.695580000000001e-12	He	1	3487.70A	-17.243	3.8217803169616876e-07
1018	9.6901e-12	C	5	2049.98A	-17.243	3.8217803169616876e-07
1019	6.19891e-14	H	1	32.0451m	-17.245	3.804220831431078e-07
1020	9.49787e-14	H	1	20.9147m	-17.246	3.795471366313894e-07
1021	7.0354e-12	Fe	4	2823.50A	-17.247	3.786742024408035e-07
1022	4.6936300000000003e-14	He	2	42.3222m	-17.248	3.7780327594314305e-07
1023	4.82051e-12	He	1	4120.82A	-17.249000000000002	3.769343525208425e-07
1024	3.6463200000000003e-13	He	2	5.44781m	-17.250999999999998	3.7520249648514085e-07
1025	3.18283e-13	He	2	6.24114m	-17.250999999999998	3.7520249648514085e-07
1026	5.50557e-11	C	5	360.806A	-17.254	3.726196206669892e-07
1027	5.3728e-13	Al	8	3.69722m	-17.255	3.7176261932099273e-07
1028	9.101589999999999e-14	Ar	3	21.8253m	-17.258	3.692034234506801e-07
1029	4.7575099999999996e-12	Fe	5	4175.39A	-17.259	3.6835427914024764e-07
1030	1.50668e-13	H	1	13.1843m	-17.259	3.6835427914024764e-07
1031	5.20343e-11	C	5	381.757A	-17.26	3.675070878075347e-07
1032	2.0337200000000001e-13	He	2	9.76757m	-17.265	3.633002689604986e-07
1033	6.3576e-11	C	4	312.452A	-17.265	3.633002689604986e-07
1034	2.85869e-11	C	5	694.879A	-17.267	3.616310558485481e-07
1035	3.5870199999999998e-12	Cl	3	5537.87A	-17.268	3.607993275003127e-07
1036	8.58359e-14	He	2	23.1424m	-17.271	3.583156024000408e-07
1037	6.97837e-10	C	6	28.4658A	-17.273	3.566692917505773e-07
1038	1.25324e-10	C	5	158.505A	-17.275	3.5503054521145785e-07
1039	4.29465e-12	Ar	5	4625.39A	-17.279	3.517756056082074e-07
1040	2.9512700000000002e-12	S	2	6730.82A	-17.28	3.509665441665248e-07
1041	5.05983e-11	C	5	392.591A	-17.28	3.509665441665248e-07
1042	3.35852e-13	He	2	5.91465m	-17.281	3.501593435145247e-07
1043	5.86248e-11	C	5	338.841A	-17.285999999999998	3.4615110265432627e-07
1044	8.2327e-12	Ca	5	2412.87A	-17.287	3.453549772104676e-07
1045	3.99615e-11	C	5	497.090A	-17.287	3.453549772104676e-07
1046	9.39623e-11	Cr	8	211.409A	-17.287	3.453549772104676e-07
1047	7.1956e-12	Fe	5	2760.64A	-17.289	3.437682152246106e-07
1048	3.5118e-13	He	2	5.65649m	-17.29	3.429775702697611e-07
1049	2.1963200000000001e-13	H	1	9.04441m	-17.291	3.42188743747844e-07
1050	2.08769e-12	He	1	9515.06A	-17.291	3.42188743747844e-07
1051	5.4482600000000004e-14	H	1	36.4602m	-17.293	3.4061652928331817e-07
1052	1.472e-10	C	6	134.949A	-17.295	3.3905153848808805e-07
1053	6.6811600000000006e-12	Ne	5	2973.20A	-17.295	3.3905153848808805e-07
1054	1.39513e-11	S	4	1423.84A	-17.3	3.351704476205964e-07
1055	1.13718e-11	N	3	1746.82A	-17.303	3.3286315048844215e-07
1056	3.93539e-12	He	1	5047.64A	-17.304000000000002	3.32097586486494e-07
1057	6.9164399999999996e-12	Na	6	2872.06A	-17.309	3.282960968493248e-07
1058	6.56484e-11	Fe	7	302.589A	-17.309	3.282960968493248e-07
1059	4.43724e-11	Ca	7	447.676A	-17.311	3.267877132991803e-07
1060	2.26926e-13	He	2	8.75373m	-17.311	3.267877132991803e-07
1061	6.07303e-13	Fe	5	3.27093m	-17.312	3.2603612241501754e-07
1062	1.18434e-13	He	2	16.7726m	-17.314	3.2453812250419486e-07
1063	7.96411e-12	K	5	2494.25A	-17.315	3.2379170553528597e-07
1064	8.53006e-11	Fe	8	232.876A	-17.315	3.2379170553528597e-07
1065	7.37192e-12	He	1	2694.61A	-17.317	3.223040177833148e-07
1066	2.85577e-11	C	5	695.591A	-17.317	3.223040177833148e-07
1067	5.38212e-11	C	5	369.083A	-17.317999999999998	3.215627391126803e-07
1068	1.04699e-13	H	1	18.9729m	-17.317999999999998	3.215627391126803e-07
1069	7.118939999999999e-12	Fe	5	2790.37A	-17.319000000000003	3.208231653356727e-07
1070	3.46889e-11	F	4	572.646A	-17.32	3.200852925311559e-07
1071	1.5756199999999998e-13	H	1	12.6074m	-17.320999999999998	3.193491167869966e-07
1072	1.26315e-10	C	5	157.261A	-17.323	3.1788184087620015e-07
1073	5.7099199999999996e-12	He	1	3478.94A	-17.325	3.164213064858465e-07
1074	5.1779e-11	Al	8	383.639A	-17.326	3.156935576757438e-07
1075	2.93353e-11	F	4	677.151A	-17.328	3.1424307753341294e-07
1076	1.58568e-12	He	1	1.25274m	-17.33	3.1279926174197594e-07
1077	5.02602e-14	H	1	39.5233m	-17.33	3.1279926174197594e-07
1078	2.24023e-13	H	1	8.86716m	-17.331	3.1207984340361606e-07
1079	1.14213e-12	P	8	1.73925m	-17.331	3.1207984340361606e-07
1080	2.4372e-11	Si	4	815.053A	-17.332	3.113620796815193e-07
1081	2.31215e-13	H	1	8.59135m	-17.332	3.113620796815193e-07
1082	1.1870299999999999e-14	He	2	167.345m	-17.334	3.0993150087282294e-07
1083	1.17948e-10	C	5	168.417A	-17.336	3.085074949766982e-07
1084	4.49574e-11	Ar	5	441.850A	-17.336	3.085074949766982e-07
1085	1.62239e-10	N	6	122.439A	-17.339000000000002	3.0638374431949707e-07
1086	1.7965499999999999e-10	N	6	110.570A	-17.340999999999998	3.0497603888407576e-07
1087	9.08207e-12	Fe	6	2187.22A	-17.345	3.0218000175320015e-07
1088	2.93545e-13	He	2	6.76709m	-17.348	3.000998092529689e-07
1089	7.32911e-11	O	5	271.035A	-17.348	3.000998092529689e-07
1090	5.13069e-12	He	1	3871.69A	-17.35	2.987209758765635e-07
1091	2.47196e-13	He	2	8.03592m	-17.35	2.987209758765635e-07
1092	9.11938e-11	Si	7	217.827A	-17.354	2.9598228550804243e-07
1093	4.27101e-12	O	2R	4651.00A	-17.354	2.9598228550804243e-07
1094	2.27853e-13	H	1	8.71810m	-17.354	2.9598228550804243e-07
1095	7.1822e-11	Mg	5	276.579A	-17.355	2.9530154514171824e-07
1096	4.02064e-11	Na	6	494.062A	-17.358	2.9326870360373913e-07
1097	1.46022e-13	He	2	13.6037m	-17.361	2.912498560484754e-07
1098	1.92647e-12	He	1	1.03113m	-17.361	2.912498560484754e-07
1099	9.23757e-11	O	5	215.040A	-17.363	2.8991168451350557e-07
1100	6.62115e-14	H	1	30.0015m	-17.365	2.8857966131825097e-07
1101	4.79459e-13	Fe	6	4.14310m	-17.366	2.87915946515109e-07
1102	1.77639e-14	H	1	111.825m	-17.369	2.859339470804579e-07
1103	1.93604e-10	N	6	102.603A	-17.371	2.846201999285933e-07
1104	2.6476500000000003e-13	He	2	7.50268m	-17.378	2.800694376536891e-07
1105	1.63448e-13	H	1	12.1534m	-17.378	2.800694376536891e-07
1106	2.32548e-12	Ca	2	8542.09A	-17.38	2.7878263547507864e-07
1107	1.1284500000000001e-13	H	1	17.6033m	-17.384	2.7622674091010277e-07
1108	1.41282e-11	S	4	1406.02A	-17.386	2.7495759431927364e-07
1109	1.40198e-11	S	4	1416.89A	-17.387	2.7432520940083424e-07
1110	5.32046e-11	C	5	373.360A	-17.387999999999998	2.736942789273491e-07
1111	2.80093e-13	He	2	7.09210m	-17.387999999999998	2.736942789273491e-07
1112	2.0852900000000003e-12	He	1	9526.01A	-17.392	2.711850346956081e-07
1113	9.02432e-12	Fe	6	2201.21A	-17.393	2.7056132642352876e-07
1114	2.84935e-11	Fe	8	697.157A	-17.396	2.6869879535326117e-07
1115	3.88996e-14	He	2	51.0659m	-17.397000000000002	2.680808052729911e-07
1116	1.2934000000000002e-10	C	5	153.583A	-17.397000000000002	2.680808052729911e-07
1117	2.95577e-11	C	5	672.057A	-17.397000000000002	2.680808052729911e-07
1118	2.4375900000000004e-10	O	7	81.4923A	-17.401	2.6562302567705846e-07
1119	5.72165e-12	He	1	3471.80A	-17.402	2.6501210967074023e-07
1120	1.0023000000000001e-10	C	5	198.189A	-17.403	2.6440259873224845e-07
1121	2.18104e-10	O	7	91.0780A	-17.404	2.6379448963001245e-07
1122	1.69576e-13	He	2	11.7142m	-17.404	2.6379448963001245e-07
1123	5.7618400000000004e-12	He	1	3447.59A	-17.405	2.631877791399006e-07
1124	2.0990400000000003e-12	He	1	9463.57A	-17.406	2.625824640451963e-07
1125	4.72144e-11	F	4	420.729A	-17.408	2.613760072120995e-07
1126	8.72194e-10	N	6	22.7753A	-17.410999999999998	2.5957670743452374e-07
1127	2.18481e-11	Fe	8	909.208A	-17.410999999999998	2.5957670743452374e-07
1128	4.0539599999999993e-14	H	1	49.0002m	-17.410999999999998	2.5957670743452374e-07
1129	2.71482e-13	Na	3	7.31706m	-17.413	2.5838406079859587e-07
1130	2.62745e-10	O	7	75.6035A	-17.413	2.5838406079859587e-07
1131	3.20949e-14	H	1	61.8928m	-17.413	2.5838406079859587e-07
1132	7.14979e-14	He	2	27.7833m	-17.415	2.571968938762093e-07
1133	7.572100000000001e-13	He	1	2.62338m	-17.415	2.571968938762093e-07
1134	2.71228e-12	Ca	2	7323.89A	-17.415	2.571968938762093e-07
1135	3.6481e-13	Fe	8	5.44515m	-17.417	2.5601518149036307e-07
1136	8.53239e-12	C	2	2328.12A	-17.42	2.542527853774775e-07
1137	4.03877e-11	Na	7	491.844A	-17.421	2.536680201981726e-07
1138	1.2810200000000002e-10	C	5	155.067A	-17.422	2.5308459994145684e-07
1139	1.7008900000000005e-10	N	6	116.788A	-17.423	2.5250252151409823e-07
1140	1.16766e-09	O	7	17.0122A	-17.427	2.5018756448214105e-07
1141	1.6851300000000002e-13	H	1	11.7881m	-17.428	2.4961214905144056e-07
1142	1.09957e-10	N	6	180.656A	-17.429000000000002	2.4903805703950626e-07
1143	5.4689e-11	C	5	363.226A	-17.43	2.484652854025614e-07
1144	1.88416e-10	C	6	105.429A	-17.430999999999997	2.478938311038258e-07
1145	7.33755e-11	O	5	270.723A	-17.433	2.4675486240877124e-07
1146	5.26467e-12	Fe	6	3773.16A	-17.434	2.4618734197375575e-07
1147	7.59321e-14	H	1	26.1608m	-17.434	2.4618734197375575e-07
1148	4.62546e-13	He	1	4.29459m	-17.437	2.444926002322293e-07
1149	2.19197e-12	He	1	9062.39A	-17.439	2.4336925877352287e-07
1150	2.36195e-13	He	2	8.41018m	-17.439	2.4336925877352287e-07
1151	7.423060000000001e-12	He	1	2676.05A	-17.439	2.4336925877352287e-07
1152	5.49915e-11	C	5	361.228A	-17.44	2.428095250107906e-07
1153	1.89846e-13	He	2	10.4634m	-17.442	2.4169391658029264e-07
1154	8.01893e-11	N	5	247.719A	-17.442999999999998	2.4113803599768217e-07
1155	1.19739e-13	H	1	16.5898m	-17.445999999999998	2.3947805343400296e-07
1156	3.20508e-10	S	8	61.9781A	-17.45	2.3728250544314651e-07
1157	7.978339999999999e-10	N	6	24.8980A	-17.45	2.3728250544314651e-07
1158	5.67296e-12	C	5	3501.60A	-17.451	2.3673677082460195e-07
1159	5.82983e-14	Fe	5	34.0738m	-17.451	2.3673677082460195e-07
1160	1.96505e-12	Fe	6	1.01089m	-17.452	2.361922913608499e-07
1161	9.908580000000001e-14	He	2	20.0477m	-17.453	2.3564906416511628e-07
1162	1.3289e-13	Fe	6	14.9481m	-17.453	2.3564906416511628e-07
1163	6.05198e-11	Al	8	328.231A	-17.454	2.3510708635726085e-07
1164	1.88707e-11	C	5	1052.66A	-17.456	2.3402686741775133e-07
1165	2.77023e-12	Ar	4	7170.70A	-17.458	2.329516116334378e-07
1166	5.66981e-12	Fe	5	3503.55A	-17.458	2.329516116334378e-07
1167	6.01244e-11	Ca	6	330.390A	-17.458	2.329516116334378e-07
1168	1.0406e-12	He	1	1.90894m	-17.461	2.313479840186877e-07
1169	3.82093e-11	N	6	519.886A	-17.464000000000002	2.2975539569878655e-07
1170	1.81958e-12	He	1	1.09171m	-17.465	2.2922697295225656e-07
1171	1.72903e-13	H	1	11.4888m	-17.468	2.2764898556983723e-07
1172	1.80095e-13	H	1	11.0300m	-17.469	2.2712540743216549e-07
1173	2.0741599999999998e-13	He	2	9.57713m	-17.47	2.2660303349079616e-07
1174	4.92104e-13	He	1	4.03664m	-17.472	2.2556188712502673e-07
1175	5.73138e-12	He	1	3465.91A	-17.474	2.2452552439228582e-07
1176	8.545e-12	C	2	2324.69A	-17.476	2.2349392331377426e-07
1177	4.91223e-11	Mg	5	404.388A	-17.477999999999998	2.2246706201167822e-07
1178	4.3823800000000007e-14	H	1	45.3280m	-17.477999999999998	2.2246706201167822e-07
1179	8.59491e-13	Sc	5	2.31119m	-17.477999999999998	2.2246706201167822e-07
1180	5.18183e-12	He	1	3833.48A	-17.477999999999998	2.2246706201167822e-07
1181	2.2274299999999998e-13	He	2	8.91809m	-17.479	2.2195540196746666e-07
1182	9.678459999999999e-15	N	2	205.244m	-17.482	2.204274717276104e-07
1183	1.22916e-11	C	5	1616.10A	-17.482	2.204274717276104e-07
1184	2.30791e-10	O	7	86.0711A	-17.482	2.204274717276104e-07
1185	1.4960700000000001e-10	O	7	132.777A	-17.484	2.1941469949076266e-07
1186	4.3026199999999997e-13	K	3	4.61683m	-17.485	2.1891005968554145e-07
1187	2.33691e-12	C	3	8500.32A	-17.486	2.1840658051966304e-07
1188	5.16307e-12	Fe	6	3847.41A	-17.486	2.1840658051966304e-07
1189	3.23936e-14	H	1	61.3222m	-17.487000000000002	2.1790425932373285e-07
1190	2.90671e-11	C	5	683.401A	-17.487000000000002	2.1790425932373285e-07
1191	1.55412e-12	Cr	9	1.27818m	-17.491	2.1590650106615332e-07
1192	1.7673399999999998e-13	H	1	11.2398m	-17.491	2.1590650106615332e-07
1193	5.4051199999999995e-12	Fe	6	3675.12A	-17.493	2.1491450080266277e-07
1194	1.2264000000000002e-13	He	2	16.1974m	-17.494	2.1442021116720823e-07
1195	1.3194599999999999e-10	C	5	150.550A	-17.495	2.139270583663684e-07
1196	8.01609e-10	N	7	24.7807A	-17.497	2.1294415281595994e-07
1197	1.1464100000000001e-10	N	6	173.275A	-17.499000000000002	2.1196576330633677e-07
1198	8.407810000000001e-14	H	1	23.6262m	-17.5	2.1147825557892956e-07
1199	9.15886e-12	Fe	6	2168.88A	-17.5	2.1147825557892956e-07
1200	4.49059e-14	F	4	44.2357m	-17.503	2.1002244950749877e-07
1201	1.25625e-13	H	1	15.8125m	-17.503	2.1002244950749877e-07
1202	2.2754599999999997e-12	Fe	7	8729.85A	-17.507	2.0809695211665743e-07
1203	8.88838e-11	P	7	223.488A	-17.511	2.0618910779200583e-07
1204	2.7349e-12	Ar	4	7263.33A	-17.512	2.0571488600359899e-07
1205	1.457e-11	Fe	7	1363.38A	-17.514	2.0476971195783477e-07
1206	2.4226400000000003e-10	Si	7	81.9951A	-17.516	2.03828880592341e-07
1207	5.20026e-11	O	7	381.989A	-17.516	2.03828880592341e-07
1208	7.94137e-11	Al	8	250.139A	-17.516	2.03828880592341e-07
1209	3.55262e-12	Fe	6	5591.49A	-17.516	2.03828880592341e-07
1210	5.23104e-12	Fe	5	3797.42A	-17.518	2.028923719543126e-07
1211	5.707419999999999e-14	Si	2	34.8046m	-17.519000000000002	2.0242573244792634e-07
1212	2.04019e-10	N	6	97.3656A	-17.522000000000002	2.0103224350739775e-07
1213	1.89259e-13	He	2	10.4959m	-17.524	2.0010858424959558e-07
1214	7.127560000000001e-12	O	5	2786.99A	-17.524	2.0010858424959558e-07
1215	9.65963e-11	Cr	8	205.644A	-17.525	1.9964834727726335e-07
1216	5.92012e-12	He	1	3355.42A	-17.526	1.9918916882059236e-07
1217	1.06643e-09	O	7	18.6270A	-17.526	1.9918916882059236e-07
1218	1.91831e-11	P	4	1035.52A	-17.528	1.9827397772176603e-07
1219	8.6808e-11	S	9	228.832A	-17.529	1.9781796022735692e-07
1220	6.30471e-13	Fe	5	3.15073m	-17.529	1.9781796022735692e-07
1221	1.4291e-13	He	2	13.9000m	-17.53	1.9736299154408075e-07
1222	3.58952e-12	Ar	10	5534.02A	-17.531	1.9690906925974047e-07
1223	7.753739999999999e-10	C	6	25.6192A	-17.532	1.964561909676821e-07
1224	1.33733e-10	C	5	148.538A	-17.535	1.9510379606165272e-07
1225	3.25983e-14	He	2	60.9371m	-17.535999999999998	1.946550697827344e-07
1226	3.67095e-11	Ne	4	541.126A	-17.537	1.9420737554561714e-07
1227	5.73953e-12	He	1	3460.99A	-17.54	1.9287046137606353e-07
1228	2.42569e-10	Si	7	81.8920A	-17.54	1.9287046137606353e-07
1229	2.15678e-12	He	1	9210.23A	-17.541	1.9242687162438336e-07
1230	6.99947e-11	Ne	3	283.799A	-17.543	1.9154275045891848e-07
1231	5.3544399999999995e-14	H	1	37.0990m	-17.544	1.9110221435760984e-07
1232	3.4766e-11	F	4	571.377A	-17.546	1.9022417943943808e-07
1233	1.0473e-11	N	6	1896.74A	-17.546	1.9022417943943808e-07
1234	1.22635e-11	C	5	1619.80A	-17.548	1.8935017872526608e-07
1235	6.01862e-14	He	2	33.0050m	-17.549	1.8891468539900934e-07
1236	4.46714e-11	Ar	4	444.680A	-17.55	1.8848019367960864e-07
1237	1.4331e-14	H	1	138.612m	-17.552	1.8761420585214797e-07
1238	5.13627e-12	He	1	3867.48A	-17.552	1.8761420585214797e-07
1239	1.3069000000000002e-13	H	1	15.1996m	-17.553	1.8718270515270517e-07
1240	1.73398e-11	Ne	5	1145.60A	-17.553	1.8718270515270517e-07
1241	1.3232e-10	O	6	150.125A	-17.554000000000002	1.8675219687733158e-07
1242	1.60479e-13	He	2	12.3782m	-17.557000000000002	1.8546660379674375e-07
1243	7.460910000000001e-12	He	1	2662.47A	-17.557000000000002	1.8546660379674375e-07
1244	1.54977e-10	O	7	128.177A	-17.558	1.8504004244496445e-07
1245	2.7487e-10	O	7	72.2684A	-17.559	1.846144621570685e-07
1246	2.5499700000000002e-14	H	1	77.9009m	-17.56	1.8418986067667456e-07
1247	6.36956e-12	Cl	4	3118.66A	-17.56	1.8418986067667456e-07
1248	9.097200000000001e-14	H	1	21.8358m	-17.561	1.837662357525849e-07
1249	1.01645e-12	He	1	1.95430m	-17.564	1.825011978837968e-07
1250	7.60885e-12	He	1	2610.71A	-17.564	1.825011978837968e-07
1251	1.75807e-13	He	2	11.2990m	-17.565	1.8208145677635598e-07
1252	2.61313e-11	C	5	760.179A	-17.565	1.8208145677635598e-07
1253	2.30834e-11	Si	4	860.551A	-17.567	1.8124486847444312e-07
1254	7.33445e-11	O	5	270.838A	-17.570999999999998	1.7958320553236723e-07
1255	2.2634599999999997e-12	He	1	8776.14A	-17.572	1.79170175621101e-07
1256	4.2067e-11	C	5	472.210A	-17.576	1.775275335774337e-07
1257	2.2492e-11	Ar	3	883.180A	-17.579	1.763054426323355e-07
1258	1.88999e-11	C	5	1051.03A	-17.579	1.763054426323355e-07
1259	2.37564e-12	He	1	8361.73A	-17.58	1.758999513665456e-07
1260	4.53687e-11	C	5	437.845A	-17.58	1.758999513665456e-07
1261	8.37403e-14	He	2	23.7215m	-17.581	1.754953927047861e-07
1262	6.28909e-11	Si	7	315.856A	-17.582	1.7509176450212866e-07
1263	6.10568e-11	Al	8	325.344A	-17.584	1.7428729091905708e-07
1264	3.53321e-11	Ne	5	562.222A	-17.586	1.7348651355635147e-07
1265	5.2261e-11	Na	3	380.101A	-17.59	1.718959796397047e-07
1266	2.60599e-14	H	1	76.2261m	-17.59	1.718959796397047e-07
1267	7.5862e-13	He	1	2.61850m	-17.590999999999998	1.715006298573746e-07
1268	1.35081e-13	H	1	14.7056m	-17.593	1.7071265603922874e-07
1269	1.42273e-13	H	1	13.9623m	-17.593	1.7071265603922874e-07
1270	2.74455e-12	Ar	4	7237.77A	-17.594	1.7032002782565563e-07
1271	5.219669999999999e-12	He	1	3805.69A	-17.594	1.7032002782565563e-07
1272	5.7479e-12	Fe	7	3455.95A	-17.598	1.6875852442468551e-07
1273	4.89285e-12	F	4	4059.90A	-17.602	1.6721133697294426e-07
1274	5.74642e-12	He	1	3456.84A	-17.602	1.6721133697294426e-07
1275	1.5036e-13	He	2	13.2113m	-17.605	1.6606026222575153e-07
1276	4.90731e-13	He	1	4.04793m	-17.605999999999998	1.6567833422102314e-07
1277	3.01708e-12	N	2R	6584.00A	-17.607	1.6529728462632864e-07
1278	6.16904e-14	H	1	32.2002m	-17.608	1.6491711142138237e-07
1279	1.76053e-11	Si	4	1128.32A	-17.609	1.6453781259054387e-07
1280	5.31646e-11	O	3	373.640A	-17.61	1.641593861228098e-07
1281	1.0400999999999999e-13	He	2	19.0985m	-17.614	1.6265436382446597e-07
1282	1.3891099999999998e-13	H	1	14.3001m	-17.616	1.6190703490674005e-07
1283	7.90011e-12	K	5	2514.45A	-17.616	1.6190703490674005e-07
1284	4.93844e-11	C	5	402.242A	-17.616	1.6190703490674005e-07
1285	9.685789999999999e-14	H	1	20.5089m	-17.617	1.6153465905977448e-07
1286	2.65437e-11	N	2	748.369A	-17.617	1.6153465905977448e-07
1287	1.45416e-10	N	6	136.605A	-17.618	1.6116313965349224e-07
1288	1.62953e-11	C	5	1219.03A	-17.619	1.6079247471813182e-07
1289	1.6486400000000002e-10	C	6	120.490A	-17.619	1.6079247471813182e-07
1290	5.3676e-12	He	1	3700.80A	-17.621	1.6005370040378726e-07
1291	4.72915e-11	F	4	420.043A	-17.622	1.5968558710789395e-07
1292	3.10056e-11	Ca	7	640.673A	-17.63	1.5677099667311374e-07
1293	4.57601e-12	O	2R	4341.00A	-17.631	1.5641043338629043e-07
1294	1.96137e-14	H	1	101.278m	-17.631	1.5641043338629043e-07
1295	1.68596e-13	Fe	7	11.7823m	-17.632	1.5605069937201475e-07
1296	4.20486e-12	Ne	4	4724.17A	-17.633	1.5569179272301404e-07
1297	7.00498e-11	Ne	3	283.576A	-17.634	1.553337115363984e-07
1298	2.28863e-11	C	5	867.962A	-17.637999999999998	1.5390960350902254e-07
1299	6.77027e-11	Fe	7	293.407A	-17.639	1.5355562124385523e-07
1300	3.06587e-12	C	5	6479.22A	-17.64	1.5320245311530575e-07
1301	1.53175e-12	He	1	1.29684m	-17.64	1.5320245311530575e-07
1302	1.2158e-13	He	2	16.3386m	-17.64	1.5320245311530575e-07
1303	2.29325e-12	Ca	2	8662.14A	-17.641	1.5285009725091308e-07
1304	1.36907e-13	He	2	14.5094m	-17.647000000000002	1.5075291529530976e-07
1305	9.40639e-13	He	1	2.11180m	-17.647000000000002	1.5075291529530976e-07
1306	3.57805e-14	H	1	55.5175m	-17.649	1.500602685664876e-07
1307	4.5002e-11	C	5	441.412A	-17.65	1.4971513952601497e-07
1308	4.47644e-12	He	1	4437.55A	-17.651	1.4937080426030717e-07
1309	1.63135e-14	N	2	121.767m	-17.651	1.4937080426030717e-07
1310	7.94629e-11	Fe	7	249.984A	-17.654	1.48342542876453e-07
1311	9.71635e-13	Al	9	2.04444m	-17.654	1.48342542876453e-07
1312	1.85437e-10	N	6	107.122A	-17.656	1.4766097080292287e-07
1313	2.37495e-12	Fe	5	8364.15A	-17.658	1.4698253026861427e-07
1314	7.48969e-12	He	1	2652.24A	-17.658	1.4698253026861427e-07
1315	5.75231e-12	He	1	3453.30A	-17.659000000000002	1.466444798297964e-07
1316	1.80208e-10	N	6	110.230A	-17.662	1.4563498633131188e-07
1317	2.7587900000000002e-14	He	2	72.0042m	-17.666	1.4429979675108494e-07
1318	1.01923e-13	H	1	19.4896m	-17.667	1.439679164281385e-07
1319	6.85844e-14	H	1	28.9635m	-17.668	1.4363679940875459e-07
1320	4.2036e-12	Ne	4	4725.58A	-17.671	1.426480106366526e-07
1321	5.1142e-14	He	2	38.8417m	-17.672	1.423199293163482e-07
1322	2.20792e-12	He	1	8996.90A	-17.672	1.423199293163482e-07
1323	1.9814200000000002e-10	O	7	100.254A	-17.673	1.4199260256214263e-07
1324	1.22348e-11	O	7	1623.61A	-17.673	1.4199260256214263e-07
1325	4.2137199999999995e-12	Ne	4	4714.23A	-17.675	1.4134020581419827e-07
1326	2.62455e-11	C	5	756.870A	-17.676	1.4101513236151922e-07
1327	1.47708e-11	P	3	1344.85A	-17.678	1.4036722668119803e-07
1328	6.0244e-12	He	1	3297.33A	-17.678	1.4036722668119803e-07
1329	9.32472e-11	Cr	8	213.030A	-17.680999999999997	1.3940094548943796e-07
1330	2.29156e-11	C	5	866.853A	-17.682000000000002	1.39080332211735e-07
1331	1.17761e-13	He	2	16.8684m	-17.683	1.387604563241107e-07
1332	4.01677e-12	C	5	4945.38A	-17.688	1.3717207851520893e-07
1333	2.3146e-12	He	1	8582.23A	-17.692	1.3591447734020747e-07
1334	7.141210000000001e-14	He	2	27.8167m	-17.697	1.3435867718334278e-07
1335	7.728000000000001e-10	C	6	25.7045A	-17.697	1.3435867718334278e-07
1336	4.26991e-11	Ne	7	465.220A	-17.698	1.3404966080093455e-07
1337	4.89378e-11	C	5	405.913A	-17.698	1.3404966080093455e-07
1338	2.2583e-11	Ar	3	879.622A	-17.7	1.334337585553852e-07
1339	1.45485e-14	H	1	136.540m	-17.7	1.334337585553852e-07
1340	1.74459e-10	C	6	113.863A	-17.7	1.334337585553852e-07
1341	5.24845e-12	He	1	3784.82A	-17.7	1.334337585553852e-07
1342	1.98033e-12	He	1	1.00309m	-17.706	1.316029787538444e-07
1343	1.1350499999999999e-13	H	1	17.5009m	-17.707	1.3130030030194831e-07
1344	1.0631400000000002e-13	H	1	18.6848m	-17.707	1.3130030030194831e-07
1345	4.39265e-14	H	1	45.2220m	-17.71	1.3039643539235282e-07
1346	5.75738e-12	He	1	3450.26A	-17.71	1.3039643539235282e-07
1347	3.32271e-11	Ca	8	597.839A	-17.713	1.2949879264502898e-07
1348	2.5162900000000003e-10	O	7	78.9433A	-17.715	1.2890379973934426e-07
1349	8.898139999999999e-14	He	2	22.3243m	-17.72	1.2742825014536737e-07
1350	1.17289e-14	H	1	169.363m	-17.723	1.2655104024156148e-07
1351	1.14894e-11	S	3	1728.94A	-17.723	1.2655104024156148e-07
1352	7.44703e-14	H	1	26.6743m	-17.723	1.2655104024156148e-07
1353	1.63081e-11	C	5	1218.07A	-17.724	1.2625998092581606e-07
1354	1.0430899999999999e-13	He	2	19.0438m	-17.725	1.2596959102792068e-07
1355	2.4250500000000003e-10	O	7	81.9135A	-17.726	1.256798690082581e-07
1356	1.12814e-11	C	2	1760.82A	-17.727	1.2539081333074887e-07
1357	1.1014400000000001e-13	H	1	18.0350m	-17.729	1.248146948755418e-07
1358	9.179e-13	He	1	2.16412m	-17.729	1.248146948755418e-07
1359	4.61199e-11	Cr	8	430.714A	-17.736	1.2281904591972e-07
1360	5.45928e-11	S	6	363.866A	-17.736	1.2281904591972e-07
1361	3.8163e-11	C	6	520.517A	-17.737000000000002	1.225365699527294e-07
1362	2.6649e-13	He	1	7.45411m	-17.737000000000002	1.225365699527294e-07
1363	3.731619999999999e-12	Cl	4	5323.28A	-17.738	1.2225474366243556e-07
1364	5.19907e-11	C	5	382.077A	-17.738	1.2225474366243556e-07
1365	1.1625499999999999e-09	O	7	17.0870A	-17.74	1.2169303413851092e-07
1366	7.70951e-14	F	4	25.7662m	-17.74	1.2169303413851092e-07
1367	7.99507e-11	Al	8	248.459A	-17.741	1.2141314792675215e-07
1368	1.92763e-11	P	4	1030.51A	-17.744	1.2057734569536234e-07
1369	6.15536e-11	N	4	322.718A	-17.744	1.2057734569536234e-07
1370	2.85577e-11	C	5	695.589A	-17.745	1.2030002549581677e-07
1371	6.6090600000000005e-12	C	5	3005.64A	-17.748	1.194718859453431e-07
1372	4.5092600000000004e-13	Fe	6	4.40526m	-17.752	1.1837656111123182e-07
1373	7.51208e-12	He	1	2644.33A	-17.752	1.1837656111123182e-07
1374	1.62941e-11	C	5	1219.12A	-17.754	1.1783267021756358e-07
1375	5.7617699999999996e-12	He	1	3447.63A	-17.754	1.1783267021756358e-07
1376	2.14495e-14	H	1	92.6103m	-17.755	1.175616625964457e-07
1377	9.017339999999999e-14	He	2	22.0292m	-17.757	1.1702151582135374e-07
1378	6.6239e-12	C	5	2998.91A	-17.76	1.162159453727306e-07
1379	5.29534e-11	C	5	375.131A	-17.761	1.1594865611557231e-07
1380	9.193700000000002e-13	He	1	2.16066m	-17.762	1.1568198160664545e-07
1381	4.85819e-12	Si	4	4088.86A	-17.762999999999998	1.1541592043207023e-07
1382	3.83942e-11	C	5	517.381A	-17.766	1.1462140282436246e-07
1383	5.77194e-12	He	1	3441.56A	-17.768	1.1409476531580137e-07
1384	5.08204e-14	H	1	39.0875m	-17.768	1.1409476531580137e-07
1385	1.01581e-14	H	1	195.553m	-17.77	1.1357054748680007e-07
1386	1.92458e-12	Fe	6	1.03215m	-17.77	1.1357054748680007e-07
1387	7.95355e-14	H	1	24.9756m	-17.772000000000002	1.13048738219939e-07
1388	2.55219e-11	C	5	778.330A	-17.777	1.1175468001438312e-07
1389	2.54926e-11	C	5	779.224A	-17.779	1.1124121390070366e-07
1390	1.111e-13	P	3	17.8797m	-17.781	1.1073010694952069e-07
1391	4.11673e-12	C	3	4825.31A	-17.782	1.1047543477061464e-07
1392	9.85651e-12	Fe	7	2015.36A	-17.783	1.1022134832146623e-07
1393	7.41018e-11	O	3	268.070A	-17.784000000000002	1.0996784625493444e-07
1394	4.38242e-14	He	2	45.3276m	-17.784000000000002	1.0996784625493444e-07
1395	2.3554099999999998e-14	He	2	84.3354m	-17.785	1.0971492722697741e-07
1396	5.7656e-12	He	1	3445.34A	-17.787	1.0921083292606212e-07
1397	8.684410000000001e-10	N	6	22.8737A	-17.791	1.082095819914889e-07
1398	7.73656e-12	Fe	4	2567.61A	-17.793	1.0771240412367257e-07
1399	2.24576e-12	He	1	8845.32A	-17.794	1.0746467246866847e-07
1400	2.85577e-11	C	5	695.591A	-17.794	1.0746467246866847e-07
1401	1.12754e-10	C	5	176.176A	-17.795	1.0721751058066002e-07
1402	5.37776e-11	C	5	369.382A	-17.795	1.0721751058066002e-07
1403	8.411419999999999e-12	C	5	2361.61A	-17.796	1.0697091714922037e-07
1404	5.27085e-12	He	1	3768.74A	-17.796	1.0697091714922037e-07
1405	6.13934e-14	He	2	32.3560m	-17.799	1.0623453453519679e-07
1406	4.90177e-11	C	5	405.251A	-17.799	1.0623453453519679e-07
1407	6.38898e-12	Ar	3	3109.18A	-17.801	1.0574643118615304e-07
1408	7.67213e-14	He	2	25.8917m	-17.801	1.0574643118615304e-07
1409	9.58802e-11	Ne	4	207.180A	-17.802	1.0550322114343183e-07
1410	5.76897e-12	He	1	3443.33A	-17.802	1.0550322114343183e-07
1411	5.89001e-11	Ar	8	337.257A	-17.804000000000002	1.0501847787420762e-07
1412	2.96648e-11	O	5	669.630A	-17.804000000000002	1.0501847787420762e-07
1413	2.35244e-12	He	1	8444.19A	-17.805	1.047769420776449e-07
1414	1.8919e-10	N	6	104.997A	-17.805999999999997	1.0453596179799885e-07
1415	2.95955e-14	H	1	67.1199m	-17.808	1.0405566268177975e-07
1416	9.11177e-14	H	1	21.8009m	-17.811	1.0333934853835069e-07
1417	2.50037e-12	He	1	7944.61A	-17.811	1.0333934853835069e-07
1418	8.39259e-14	H	1	23.6690m	-17.812	1.031016746320933e-07
1419	6.0959e-12	He	1	3258.66A	-17.813	1.0286454736065215e-07
1420	1.5246700000000002e-10	N	6	130.287A	-17.814	1.0262796546680042e-07
1421	2.30682e-11	Si	4	861.118A	-17.815	1.0239192769620529e-07
1422	3.60031e-12	Fe	6	5517.42A	-17.816	1.0215643279741882e-07
1423	2.73088e-11	C	5	727.402A	-17.817999999999998	1.0168706662385817e-07
1424	5.58668e-11	N	6	355.568A	-17.819000000000003	1.014531928605504e-07
1425	8.54937e-12	C	2	2323.50A	-17.82	1.0121985699197349e-07
1426	5.67064e-14	H	1	35.0304m	-17.822	1.007547939933575e-07
1427	4.23705e-13	Fe	6	4.68828m	-17.826	9.983106848970824e-08
1428	6.66192e-14	He	2	29.8179m	-17.829	9.914383624813862e-08
1429	1.9007e-10	N	6	104.511A	-17.831	9.868831169841013e-08
1430	7.93559e-11	N	6	250.321A	-17.831	9.868831169841013e-08
1431	2.39369e-12	He	1	8298.68A	-17.831	9.868831169841013e-08
1432	3.88429e-12	O	5	5114.06A	-17.833	9.823488009387376e-08
1433	8.77562e-14	H	1	22.6360m	-17.834	9.800894613925845e-08
1434	1.27849e-12	C	5	1.55374m	-17.835	9.778353181831908e-08
1435	5.55597e-11	C	5	357.533A	-17.835	9.778353181831908e-08
1436	1.57781e-11	Fe	7	1258.99A	-17.837	9.733425729972046e-08
1437	7.52986e-12	He	1	2638.09A	-17.839000000000002	9.68870470100286e-08
1438	2.61221e-11	O	5	760.446A	-17.84	9.666421298548478e-08
1439	4.04258e-11	Ca	7	491.381A	-17.842	9.622008126977361e-08
1440	1.7985099999999998e-12	He	1	1.10450m	-17.842	9.622008126977361e-08
1441	1.15319e-11	Si	4	1722.56A	-17.842	9.622008126977361e-08
1442	6.3278100000000006e-15	H	1	313.923m	-17.844	9.577799015393632e-08
1443	2.79155e-11	C	5	711.592A	-17.847	9.511865910737632e-08
1444	1.95958e-12	He	1	1.01371m	-17.847	9.511865910737632e-08
1445	3.51232e-11	O	3	565.565A	-17.848	9.489989226214555e-08
1446	1.64645e-11	Si	3	1206.50A	-17.848	9.489989226214555e-08
1447	2.72795e-11	C	5	728.182A	-17.849	9.468162856669577e-08
1448	1.96368e-10	Si	6	101.159A	-17.851	9.424660599895431e-08
1449	5.73466e-11	C	5	346.393A	-17.855999999999998	9.316777402117972e-08
1450	1.93801e-11	C	5	1024.99A	-17.857	9.295349408713596e-08
1451	1.8024499999999998e-10	C	6	110.208A	-17.857	9.295349408713596e-08
1452	4.97279e-12	Fe	6	3994.63A	-17.858	9.273970698326463e-08
1453	8.33493e-11	Fe	8	238.328A	-17.862000000000002	9.188946423901319e-08
1454	1.52982e-12	He	1	1.29849m	-17.862000000000002	9.188946423901319e-08
1455	2.56738e-10	O	7	77.3725A	-17.862000000000002	9.188946423901319e-08
1456	3.64894e-14	H	1	54.4390m	-17.863	9.167812433588417e-08
1457	1.0805200000000001e-10	O	7	183.841A	-17.863	9.167812433588417e-08
1458	5.63169e-11	C	5	352.726A	-17.864	9.146727050104337e-08
1459	6.79116e-11	Fe	7	292.505A	-17.869	9.042025331362995e-08
1460	6.17716e-14	H	1	32.1579m	-17.871	9.000480998668484e-08
1461	7.60366e-11	O	7	261.248A	-17.872	8.9797804668052e-08
1462	2.0653499999999997e-10	O	7	96.1797A	-17.875	8.917964092881067e-08
1463	1.55069e-13	Ne	2	12.8101m	-17.875999999999998	8.897453344634727e-08
1464	2.4086e-11	P	4	824.731A	-17.877	8.876989769800232e-08
1465	5.31672e-14	He	2	37.3623m	-17.877	8.876989769800232e-08
1466	2.08461e-12	He	1	9529.10A	-17.878	8.856573259881818e-08
1467	1.53336e-11	C	3	1295.48A	-17.88	8.815881002057058e-08
1468	2.60987e-11	O	5	761.128A	-17.881	8.795605038404337e-08
1469	3.7839300000000006e-14	He	2	52.4969m	-17.882	8.775375708173955e-08
1470	9.720619999999999e-15	H	1	204.354m	-17.882	8.775375708173955e-08
1471	8.76712e-11	S	9	226.579A	-17.885	8.714966446710768e-08
1472	5.288619999999999e-12	He	1	3756.08A	-17.886	8.694922580094792e-08
1473	7.69045e-10	C	6	25.8300A	-17.887	8.674924813092708e-08
1474	2.55884e-10	O	7	77.6307A	-17.89	8.615207050727336e-08
1475	1.91764e-10	N	6	103.588A	-17.891	8.595392624355221e-08
1476	7.572069999999999e-13	He	1	2.62338m	-17.892	8.575623769899083e-08
1477	2.027e-14	He	2	97.9991m	-17.894000000000002	8.536222357726024e-08
1478	8.69738e-11	Ne	4	228.396A	-17.894000000000002	8.536222357726024e-08
1479	8.87321e-11	Cr	9	223.870A	-17.896	8.49700197859773e-08
1480	1.03407e-12	Fe	5	1.92100m	-17.901	8.399737601248938e-08
1481	2.27454e-12	He	1	8733.40A	-17.901	8.399737601248938e-08
1482	4.63492e-14	He	2	42.8583m	-17.902	8.380418740858743e-08
1483	1.72609e-10	N	6	115.083A	-17.902	8.380418740858743e-08
1484	4.94784e-11	Ne	5	401.477A	-17.905	8.32272834403437e-08
1485	2.3812200000000002e-12	He	1	8342.14A	-17.906	8.303586600020909e-08
1486	1.02365e-12	He	1	1.94055m	-17.907	8.284488880796937e-08
1487	1.78666e-14	H	1	111.182m	-17.908	8.265435085108313e-08
1488	7.33538e-14	H	1	27.0803m	-17.909000000000002	8.246425111933712e-08
1489	2.747e-12	C	2	7231.33A	-17.909000000000002	8.246425111933712e-08
1490	6.6162e-14	H	1	30.0240m	-17.91	8.227458860484214e-08
1491	4.7648300000000004e-12	He	1	4168.97A	-17.910999999999998	8.208536230202577e-08
1492	5.1624e-11	C	5	384.791A	-17.912	8.189657120762829e-08
1493	7.52869e-11	O	3	263.850A	-17.914	8.152029064258783e-08
1494	4.2375300000000005e-14	H	1	46.8774m	-17.916	8.114573892970313e-08
1495	1.0567100000000002e-10	N	6	187.984A	-17.92	8.040179032347826e-08
1496	7.544189999999999e-12	He	1	2633.08A	-17.92	8.040179032347826e-08
1497	1.02218e-12	He	1	1.94334m	-17.921	8.021687133718225e-08
1498	3.5717800000000004e-12	Fe	6	5561.50A	-17.924	7.966466227907288e-08
1499	2.42762e-11	C	3	818.269A	-17.925	7.948143864023295e-08
1500	9.73942e-13	Fe	5	2.03959m	-17.927	7.911625460138106e-08
1501	6.99923e-14	H	1	28.3809m	-17.932000000000002	7.821061832386106e-08
1502	2.59767e-11	N	5	764.704A	-17.932000000000002	7.821061832386106e-08
1503	3.77328e-11	Ar	8	526.450A	-17.934	7.78512731739841e-08
1504	1.88707e-11	C	5	1052.66A	-17.935	7.767222021435139e-08
1505	6.14704e-12	He	1	3231.55A	-17.935	7.767222021435139e-08
1506	4.0283e-12	O	3	4931.23A	-17.937	7.731534877908572e-08
1507	3.81497e-11	N	6	520.698A	-17.942	7.643032730004594e-08
1508	2.96627e-15	H	1	669.677m	-17.942	7.643032730004594e-08
1509	2.33957e-11	C	5	849.064A	-17.944000000000003	7.60791618444156e-08
1510	2.6024e-10	O	7	76.3313A	-17.944000000000003	7.60791618444156e-08
1511	7.93789e-11	C	6	250.248A	-17.947	7.555543657810329e-08
1512	4.91715e-13	He	1	4.03983m	-17.948	7.538166389611433e-08
1513	3.00241e-11	C	5	661.617A	-17.949	7.520829088020331e-08
1514	2.70807e-12	Cl	9	7335.27A	-17.951	7.486274017190402e-08
1515	2.35113e-10	O	7	84.4888A	-17.954	7.434738869348439e-08
1516	1.54634e-12	He	1	1.28461m	-17.955	7.417639444452995e-08
1517	2.4760499999999998e-14	H	1	80.2263m	-17.956	7.400579347143421e-08
1518	2.34119e-10	Si	7	84.8478A	-17.957	7.38355848696884e-08
1519	8.0806e-11	N	6	245.829A	-17.957	7.38355848696884e-08
1520	1.63063e-10	N	6	121.820A	-17.957	7.38355848696884e-08
1521	3.28971e-14	He	2	60.3836m	-17.957	7.38355848696884e-08
1522	1.9585299999999997e-10	N	6	101.426A	-17.962	7.299039591873569e-08
1523	6.72164e-11	Fe	6	295.530A	-17.962	7.299039591873569e-08
1524	2.66575e-13	He	1	7.45174m	-17.963	7.282252266655584e-08
1525	4.7440600000000003e-14	H	1	41.8723m	-17.963	7.282252266655584e-08
1526	1.22624e-11	C	5	1619.95A	-17.965	7.248793356749422e-08
1527	6.15822e-11	N	4	322.568A	-17.965999999999998	7.232121594665437e-08
1528	5.34109e-11	C	5	371.918A	-17.968	7.1988930142749e-08
1529	5.30296e-12	He	1	3745.92A	-17.968	7.1988930142749e-08
1530	1.8399999999999998e-10	C	6	107.959A	-17.969	7.182336019793781e-08
1531	9.37101e-11	Cr	9	211.978A	-17.972	7.132893166408936e-08
1532	1.09473e-11	Ne	3	1814.56A	-17.973	7.116487967365688e-08
1533	1.86558e-10	N	6	106.478A	-17.973	7.116487967365688e-08
1534	1.44458e-10	O	7	137.510A	-17.974	7.10012049923316e-08
1535	9.64555e-13	He	1	2.05944m	-17.977999999999998	7.035026203228235e-08
1536	2.8779900000000004e-14	He	2	69.0220m	-17.979	7.018846091954125e-08
1537	4.00992e-11	C	5	495.383A	-17.980999999999998	6.986597423487748e-08
1538	9.65171e-13	He	1	2.05813m	-17.982	6.970528695316192e-08
1539	2.84014e-11	C	5	699.418A	-17.984	6.93850202512197e-08
1540	1.7569299999999998e-14	He	2	113.064m	-17.988	6.874889456194044e-08
1541	1.65578e-11	C	5	1199.70A	-17.988	6.874889456194044e-08
1542	1.06228e-11	C	5	1869.98A	-17.989	6.859077649217777e-08
1543	5.45227e-12	Fe	6	3643.34A	-17.989	6.859077649217777e-08
1544	1.00102e-11	Fe	6	1984.42A	-17.99	6.843302208388461e-08
1545	3.92341e-11	C	5	506.306A	-17.99	6.843302208388461e-08
1546	1.02168e-11	Fe	6	1944.30A	-17.99	6.843302208388461e-08
1547	5.23702e-11	Ne	3	379.308A	-17.991	6.82756305006617e-08
1548	2.42914e-11	C	3	817.758A	-17.992	6.811860090803505e-08
1549	3.38075e-12	Fe	6	5875.76A	-17.993	6.796193247344997e-08
1550	1.09791e-10	O	7	180.930A	-17.993	6.796193247344997e-08
1551	7.55593e-12	He	1	2628.99A	-17.995	6.764967575775038e-08
1552	5.19197e-11	O	7	382.599A	-17.995	6.764967575775038e-08
1553	8.82002e-11	S	9	225.220A	-17.997	6.733885373133917e-08
1554	2.06387e-12	He	1	9624.88A	-17.998	6.718397866549448e-08
1555	2.29693e-12	He	1	8648.25A	-17.999000000000002	6.702945980241671e-08
1556	2.55726e-12	Fe	5	7767.87A	-17.999000000000002	6.702945980241671e-08
1557	1.50668e-10	N	6	131.843A	-17.999000000000002	6.702945980241671e-08
1558	2.4036200000000002e-12	He	1	8264.41A	-18.0	6.687529632286279e-08
1559	5.902280000000001e-14	H	1	33.6556m	-18.0	6.687529632286279e-08
1560	5.1830999999999995e-14	H	1	38.3254m	-18.000999999999998	6.672148740947272e-08
1561	6.61028e-12	C	5	3005.09A	-18.000999999999998	6.672148740947272e-08
1562	1.00523e-10	N	4	197.610A	-18.002	6.656803224676644e-08
1563	2.60703e-12	C	5	7619.57A	-18.002	6.656803224676644e-08
1564	2.541e-10	O	7	78.1758A	-18.003	6.641493002114047e-08
1565	3.06465e-14	H	1	64.8181m	-18.005	6.610978113606596e-08
1566	6.74485e-11	Fe	7	294.513A	-18.005	6.610978113606596e-08
1567	1.74785e-11	Ne	5	1136.51A	-18.006	6.595773285874786e-08
1568	2.83678e-11	Ar	8	700.246A	-18.009	6.550368301948323e-08
1569	4.39443e-12	C	5	4520.38A	-18.011	6.5202720934071e-08
1570	2.2228900000000003e-10	O	7	89.3632A	-18.012	6.50527588373266e-08
1571	1.3742600000000003e-10	Mg	5	144.547A	-18.017	6.430810606461088e-08
1572	2.6002e-11	C	5	763.958A	-18.017	6.430810606461088e-08
1573	4.85283e-12	Fe	5	4093.38A	-18.018	6.416020152496962e-08
1574	2.63755e-10	O	7	75.3142A	-18.018	6.416020152496962e-08
1575	1.8657400000000002e-10	C	6	106.469A	-18.02	6.386541217632062e-08
1576	5.5661300000000005e-14	H	1	35.6881m	-18.023	6.34257657713217e-08
1577	2.1561e-12	He	1	9213.12A	-18.026	6.298914587088672e-08
1578	2.27962e-11	P	5	871.394A	-18.028	6.269973703422636e-08
1579	7.00043e-12	C	2	2837.60A	-18.029	6.255553164070477e-08
1580	8.14597e-15	H	1	243.856m	-18.03	6.241165791038473e-08
1581	7.28902e-11	O	5	272.526A	-18.031	6.226811508046254e-08
1582	2.54975e-11	Ti	4	779.074A	-18.035	6.169723756998119e-08
1583	1.77682e-11	P	5	1117.98A	-18.035999999999998	6.155533786124579e-08
1584	2.86528e-11	Ne	5	693.281A	-18.037	6.141376451278358e-08
1585	1.9341499999999997e-10	N	6	102.704A	-18.038	6.127251677398727e-08
1586	1.0624e-11	C	5	1869.77A	-18.038	6.127251677398727e-08
1587	8.3714e-11	Fe	8	237.290A	-18.039	6.11315938959754e-08
1588	1.09515e-12	He	1	1.81386m	-18.04	6.09909951315894e-08
1589	5.5827e-11	C	6	355.822A	-18.04	6.09909951315894e-08
1590	2.89296e-11	Ne	5	686.649A	-18.042	6.071076696364435e-08
1591	6.18488e-12	He	1	3211.78A	-18.043	6.057113607434445e-08
1592	6.31561e-11	Ca	5	314.530A	-18.045	6.029283698353863e-08
1593	2.04465e-12	Fe	5	9715.32A	-18.045	6.029283698353863e-08
1594	5.31469e-12	He	1	3737.65A	-18.045	6.029283698353863e-08
1595	2.77889e-11	C	5	714.834A	-18.046	6.015416730651962e-08
1596	5.8732e-11	Ar	8	338.222A	-18.048	5.98777840131799e-08
1597	4.87729e-10	C	5	40.7285A	-18.049	5.974006893150247e-08
1598	1.50399e-14	H	1	132.078m	-18.051	5.946558824737136e-08
1599	4.31486e-12	N	5	4603.74A	-18.051	5.946558824737136e-08
1600	3.57117e-14	H	1	55.6245m	-18.051	5.946558824737136e-08
1601	4.96994e-12	F	4	3996.92A	-18.053	5.919236868742842e-08
1602	6.33282e-12	He	1	3136.75A	-18.054000000000002	5.905623001725526e-08
1603	2.0473500000000002e-10	O	7	97.0252A	-18.054000000000002	5.905623001725526e-08
1604	1.99606e-10	N	6	99.5185A	-18.055999999999997	5.878489128753439e-08
1605	1.0441299999999999e-10	N	5	190.249A	-18.059	5.838021894232984e-08
1606	1.5327799999999998e-14	He	2	129.597m	-18.06	5.824594816473743e-08
1607	4.82604e-12	Si	4	4116.10A	-18.063	5.784498587789455e-08
1608	4.35719e-11	Ar	5	455.901A	-18.063	5.784498587789455e-08
1609	6.54066e-11	N	6	303.707A	-18.065	5.7579212309478486e-08
1610	7.56565e-12	He	1	2625.61A	-18.066	5.744678379601934e-08
1611	7.5823e-13	He	1	2.61985m	-18.069000000000003	5.7051322917993975e-08
1612	8.11112e-11	C	4	244.904A	-18.069000000000003	5.7051322917993975e-08
1613	2.04088e-11	Ne	7	973.330A	-18.069000000000003	5.7051322917993975e-08
1614	4.05125e-12	Fe	6	4903.29A	-18.072	5.6658584373505284e-08
1615	2.62209e-10	O	7	75.7582A	-18.072	5.6658584373505284e-08
1616	2.9615999999999997e-13	Cl	5	6.70733m	-18.077	5.60100189213096e-08
1617	1.3452100000000001e-14	He	2	147.668m	-18.079	5.575267626023324e-08
1618	4.27167e-13	He	1	4.65028m	-18.08	5.5624448663113156e-08
1619	1.19801e-11	C	1	1658.12A	-18.081	5.549651598128218e-08
1620	1.0936799999999998e-12	He	1	1.81630m	-18.083	5.5241532651904014e-08
1621	7.1058e-12	Mg	2	2795.53A	-18.084	5.511448065246014e-08
1622	4.7293900000000004e-14	H	1	42.0022m	-18.085	5.498772086450621e-08
1623	2.42139e-12	He	1	8203.75A	-18.086	5.4861252615974884e-08
1624	4.98329e-11	Ca	7	398.621A	-18.087	5.473507523634321e-08
1625	5.365010000000001e-13	He	1	3.70260m	-18.088	5.4609188056631726e-08
1626	4.0102099999999995e-14	H	1	49.5347m	-18.088	5.4609188056631726e-08
1627	6.27488e-12	Si	4	3165.71A	-18.089000000000002	5.4483590409399136e-08
1628	2.31471e-12	He	1	8581.85A	-18.09	5.435828162873967e-08
1629	2.0191400000000002e-12	Fe	5	9838.08A	-18.09	5.435828162873967e-08
1630	2.02179e-10	N	6	98.2520A	-18.090999999999998	5.423326105027818e-08
1631	2.0925799999999998e-14	H	1	94.9279m	-18.093	5.398408185008616e-08
1632	1.7020199999999998e-10	N	6	116.711A	-18.093	5.398408185008616e-08
1633	3.52354e-12	Fe	6	5637.65A	-18.094	5.3859921907232755e-08
1634	9.40092e-13	He	1	2.11303m	-18.095	5.3736047524324145e-08
1635	1.62953e-11	C	5	1219.03A	-18.096	5.361245804458981e-08
1636	1.06884e-12	He	1	1.85851m	-18.099	5.3243392479376114e-08
1637	3.99549e-12	Fe	6	4971.72A	-18.099	5.3243392479376114e-08
1638	8.947539999999999e-12	Fe	6	2220.10A	-18.1	5.312093607480266e-08
1639	5.2796900000000005e-12	Si	4	3762.43A	-18.1	5.312093607480266e-08
1640	3.11319e-12	N	4	6380.75A	-18.105	5.251286574781971e-08
1641	2.6886299999999996e-10	O	7	73.8832A	-18.109	5.2031424900804836e-08
1642	4.39324e-14	H	1	45.2160m	-18.109	5.2031424900804836e-08
1643	4.92538e-11	Mg	6	403.308A	-18.114	5.143582610510085e-08
1644	2.28863e-11	C	5	867.962A	-18.115	5.131752698782515e-08
1645	8.66724e-14	Fe	3	22.9190m	-18.116	5.1199499950968606e-08
1646	5.32442e-12	He	1	3730.82A	-18.117	5.108174436876405e-08
1647	8.90657e-11	O	7	223.032A	-18.119	5.084704507243372e-08
1648	1.48719e-11	C	2	1335.71A	-18.123	5.0380876561169565e-08
1649	1.32303e-11	C	5	1501.43A	-18.125	5.014939745990688e-08
1650	1.8064099999999998e-12	He	1	1.09966m	-18.125999999999998	5.003405704641195e-08
1651	2.63224e-11	K	4	754.659A	-18.125999999999998	5.003405704641195e-08
1652	4.2726499999999995e-13	He	1	4.64921m	-18.128	4.980417143607352e-08
1653	1.68917e-11	C	3	1175.99A	-18.128	4.980417143607352e-08
1654	2.42857e-11	C	3	817.950A	-18.13	4.957534205417189e-08
1655	8.03337e-13	He	1	2.47274m	-18.131	4.946132193147206e-08
1656	7.57381e-12	He	1	2622.78A	-18.131	4.946132193147206e-08
1657	2.13536e-12	He	1	9302.62A	-18.133	4.923406779995531e-08
1658	6.97484e-11	O	5	284.802A	-18.133	4.923406779995531e-08
1659	2.59911e-14	H	1	76.4279m	-18.135	4.900785780632761e-08
1660	3.82611e-12	Ar	3	5191.82A	-18.137	4.878268715321195e-08
1661	1.99119e-11	P	5	997.615A	-18.137	4.878268715321195e-08
1662	3.54103e-11	Si	4	560.980A	-18.137999999999998	4.867049008619548e-08
1663	2.72365e-10	O	7	72.9332A	-18.137999999999998	4.867049008619548e-08
1664	1.68957e-11	C	3	1175.71A	-18.139	4.855855106527204e-08
1665	6.21366e-12	He	1	3196.90A	-18.146	4.778215352789666e-08
1666	1.04281e-13	He	1	19.0490m	-18.147000000000002	4.76722576243614e-08
1667	1.7607e-11	N	6	1128.22A	-18.149	4.7453223496667096e-08
1668	3.84714e-11	Si	4	516.344A	-18.15	4.7344084111210904e-08
1669	6.867229999999999e-13	Fe	5	2.89265m	-18.15	4.7344084111210904e-08
1670	8.39041e-12	K	6	2367.52A	-18.15	4.7344084111210904e-08
1671	1.0581199999999999e-09	N	7	18.7733A	-18.154	4.691003093907773e-08
1672	7.00532e-13	Fe	4	2.83562m	-18.154	4.691003093907773e-08
1673	2.30442e-10	O	7	86.2017A	-18.154	4.691003093907773e-08
1674	3.19264e-12	K	5	6221.94A	-18.158	4.6479957190346143e-08
1675	2.20725e-12	He	1	8999.66A	-18.158	4.6479957190346143e-08
1676	2.28864e-11	C	5	867.959A	-18.159000000000002	4.637305625527776e-08
1677	1.14629e-12	He	1	1.73294m	-18.160999999999998	4.6159991415651096e-08
1678	2.55387e-11	C	5	777.817A	-18.163	4.5947905520038824e-08
1679	3.7573300000000003e-14	H	1	52.8686m	-18.166	4.5631602363279355e-08
1680	2.5502299999999997e-12	He	1	7789.27A	-18.167	4.552665259016906e-08
1681	2.43572e-12	He	1	8155.46A	-18.167	4.552665259016906e-08
1682	3.89857e-11	Ca	7	509.531A	-18.167	4.552665259016906e-08
1683	1.50172e-11	C	5	1322.78A	-18.168	4.542194419483913e-08
1684	6.89393e-15	H	1	288.144m	-18.168	4.542194419483913e-08
1685	1.32291e-11	C	5	1501.57A	-18.171	4.5109261730374796e-08
1686	5.75863e-11	Si	9	344.951A	-18.171	4.5109261730374796e-08
1687	3.03815e-14	H	1	65.3834m	-18.171	4.5109261730374796e-08
1688	3.8242e-11	Ar	8	519.441A	-18.172	4.500551330738306e-08
1689	2.3290400000000003e-12	He	1	8529.02A	-18.174	4.479873175685545e-08
1690	1.27589e-11	C	5	1556.90A	-18.174	4.479873175685545e-08
1691	1.15955e-11	S	3	1713.11A	-18.174	4.479873175685545e-08
1692	2.4928799999999998e-12	Mn	9	7968.49A	-18.174	4.479873175685545e-08
1693	7.90676e-11	P	8	251.234A	-18.176	4.4592900281251926e-08
1694	5.29135e-13	S	9	3.75414m	-18.178	4.438801451537434e-08
1695	9.1103e-10	O	7	21.8044A	-18.18	4.418407011408195e-08
1696	1.88707e-11	C	5	1052.66A	-18.180999999999997	4.408244957275997e-08
1697	3.96614e-11	N	6	500.851A	-18.182000000000002	4.3981062752196626e-08
1698	6.36847e-11	Fe	7	311.919A	-18.183	4.387990911485053e-08
1699	5.33257e-12	He	1	3725.12A	-18.184	4.3778988124414086e-08
1700	1.27799e-14	H	1	155.436m	-18.184	4.3778988124414086e-08
1701	1.7138e-11	P	2	1159.09A	-18.187	4.34776156899851e-08
1702	1.66911e-11	Mg	6	1190.12A	-18.188	4.3377619948750805e-08
1703	3.4211800000000004e-14	H	1	58.0633m	-18.191	4.307901051340846e-08
1704	7.5807e-12	He	1	2620.40A	-18.192	4.2979931538639944e-08
1705	2.74461e-11	Fe	8	723.763A	-18.192999999999998	4.2881080439190273e-08
1706	6.48929e-11	Fe	7	306.111A	-18.198	4.239022477039442e-08
1707	2.40095e-11	O	7	827.359A	-18.2	4.219545937919961e-08
1708	1.37899e-11	Si	8	1440.51A	-18.2	4.219545937919961e-08
1709	1.62948e-11	C	5	1219.07A	-18.202	4.200158885369134e-08
1710	4.66299e-11	C	5	426.002A	-18.204	4.180860908233599e-08
1711	1.49985e-11	Mg	5	1324.43A	-18.204	4.180860908233599e-08
1712	9.178969999999998e-13	He	1	2.16413m	-18.206	4.16165159724896e-08
1713	7.49546e-11	O	3	265.020A	-18.209	4.133002989164554e-08
1714	3.77799e-11	O	3	525.794A	-18.209	4.133002989164554e-08
1715	2.60322e-11	C	5	763.071A	-18.209	4.133002989164554e-08
1716	3.5262599999999997e-10	S	9	56.3330A	-18.213	4.095111390001524e-08
1717	6.77839e-11	Fe	7	293.056A	-18.213	4.095111390001524e-08
1718	4.21246e-12	Ne	4	4715.64A	-18.214000000000002	4.085692895164974e-08
1719	2.6649e-13	He	1	7.45412m	-18.214000000000002	4.085692895164974e-08
1720	1.31695e-12	He	1	1.50837m	-18.215	4.0762960622654693e-08
1721	3.82573e-11	Mg	6	519.233A	-18.215	4.0762960622654693e-08
1722	5.94246e-12	Cl	3	3342.80A	-18.215999999999998	4.066920841481903e-08
1723	7.11892e-11	N	6	279.038A	-18.217	4.0575671831077556e-08
1724	1.1403299999999998e-12	He	1	1.74199m	-18.217	4.0575671831077556e-08
1725	5.538e-11	Ne	4	358.694A	-18.218	4.048235037550894e-08
1726	1.78451e-14	H	1	111.316m	-18.218	4.048235037550894e-08
1727	1.8621e-12	He	1	1.06678m	-18.22	4.0296350870904326e-08
1728	6.54222e-11	C	6	303.635A	-18.223	4.0018952742695945e-08
1729	6.68568e-11	N	6	297.120A	-18.223	4.0018952742695945e-08
1730	1.1448200000000002e-12	He	1	1.73517m	-18.224	3.992691170549938e-08
1731	9.41007e-12	Ca	7	2110.98A	-18.224	3.992691170549938e-08
1732	6.6090600000000005e-12	C	5	3005.64A	-18.225	3.983508235681407e-08
1733	1.78737e-12	C	5	1.11138m	-18.227	3.965205677861706e-08
1734	7.74528e-14	Fe	7	25.6472m	-18.227	3.965205677861706e-08
1735	1.62941e-11	C	5	1219.12A	-18.232	3.919816343801463e-08
1736	3.09461e-11	Ca	6	641.904A	-18.232	3.919816343801463e-08
1737	5.37444e-11	O	7	369.610A	-18.235	3.8928325178919e-08
1738	1.90157e-10	Al	6	104.464A	-18.235	3.8928325178919e-08
1739	1.06368e-11	C	5	1867.53A	-18.235	3.8928325178919e-08
1740	1.7839199999999998e-10	N	6	111.353A	-18.236	3.883879251551249e-08
1741	9.26933e-12	Fe	7	2143.03A	-18.239	3.8571428148446295e-08
1742	6.2360599999999996e-12	He	1	3185.42A	-18.24	3.84827163254321e-08
1743	1.38904e-12	Si	10	1.43008m	-18.241	3.839420853394872e-08
1744	1.04152e-11	N	6	1907.26A	-18.242	3.8305904304736946e-08
1745	2.4474599999999998e-12	He	1	8116.37A	-18.242	3.8305904304736946e-08
1746	2.9427299999999994e-14	H	1	67.5035m	-18.243	3.821780316961688e-08
1747	7.96314e-11	Fe	7	249.455A	-18.243	3.821780316961688e-08
1748	2.54109e-11	Ti	4	781.730A	-18.244	3.812990466148443e-08
1749	8.48908e-11	Fe	7	234.000A	-18.246	3.795471366313894e-08
1750	5.3394599999999995e-12	He	1	3720.31A	-18.246	3.795471366313894e-08
1751	1.04134e-11	N	6	1907.58A	-18.247	3.7867420244080345e-08
1752	7.586589999999999e-12	He	1	2618.36A	-18.248	3.778032759431431e-08
1753	1.75776e-13	He	1	11.3010m	-18.249000000000002	3.769343525208425e-08
1754	1.03853e-10	Co	8	191.276A	-18.25	3.760674275669594e-08
1755	9.18978e-13	He	1	2.16158m	-18.250999999999998	3.7520249648514085e-08
1756	2.34078e-12	He	1	8486.27A	-18.250999999999998	3.7520249648514085e-08
1757	2.2235499999999998e-14	H	1	89.3366m	-18.250999999999998	3.7520249648514085e-08
1758	3.1286400000000003e-12	K	5	6349.22A	-18.252	3.743395546896053e-08
1759	2.97796e-11	S	3	667.049A	-18.253	3.734785976051243e-08
1760	2.54927e-11	C	5	779.221A	-18.254	3.726196206669892e-08
1761	8.04118e-12	O	2	2470.34A	-18.254	3.726196206669892e-08
1762	2.1865e-12	He	1	9085.04A	-18.255	3.717626193209927e-08
1763	2.54926e-11	C	5	779.224A	-18.256	3.70907589023393e-08
1764	1.23926e-11	Al	7	1602.93A	-18.258	3.6920342345068007e-08
1765	8.38334e-11	O	5	236.952A	-18.26	3.675070878075347e-08
1766	2.7092299999999998e-12	Ar	4	7332.15A	-18.261	3.666618449608201e-08
1767	2.83317e-11	Ne	4	701.139A	-18.262999999999998	3.649771868101069e-08
1768	5.31546e-13	He	1	3.73711m	-18.266	3.624647015286422e-08
1769	9.69363e-11	O	7	204.923A	-18.268	3.607993275003127e-08
1770	1.5016e-11	C	5	1322.89A	-18.268	3.607993275003127e-08
1771	2.6065800000000002e-14	H	1	76.2089m	-18.269000000000002	3.599695120741953e-08
1772	1.60677e-13	He	1	12.3630m	-18.27	3.591416051705999e-08
1773	2.29528e-11	P	5	865.449A	-18.271	3.583156024000408e-08
1774	6.62305e-12	C	5	2999.29A	-18.272000000000002	3.5749149938313634e-08
1775	1.18412e-12	He	1	1.67757m	-18.274	3.5584897514309486e-08
1776	1.32431e-11	C	5	1499.99A	-18.277	3.533993280287494e-08
1777	8.14898e-11	Al	6	243.766A	-18.277	3.533993280287494e-08
1778	2.24508e-12	He	1	8847.98A	-18.278	3.525865321291326e-08
1779	9.08043e-11	O	7	218.761A	-18.28	3.5096654416652485e-08
1780	2.07782e-12	Fe	5	9560.26A	-18.282	3.4935399937250367e-08
1781	1.9037499999999998e-10	Al	6	104.344A	-18.282	3.4935399937250367e-08
1782	3.97447e-12	Fe	6	4998.02A	-18.283	3.4855050747061016e-08
1783	2.42984e-10	O	7	81.7521A	-18.285	3.469490633568701e-08
1784	7.34658e-11	Mg	6	270.391A	-18.285	3.469490633568701e-08
1785	1.8037200000000001e-12	He	1	1.10131m	-18.285	3.469490633568701e-08
1786	1.33205e-12	He	1	1.49127m	-18.287	3.4535497721046756e-08
1787	5.06456e-11	C	5	392.225A	-18.29	3.429775702697611e-08
1788	1.503e-11	C	5	1321.66A	-18.292	3.414017314765823e-08
1789	2.74712e-11	Ca	7	723.101A	-18.292	3.414017314765823e-08
1790	5.58052e-11	N	6	355.961A	-18.293	3.406165292833182e-08
1791	2.42562e-11	O	3	818.944A	-18.294	3.398331330049822e-08
1792	3.4519199999999997e-12	N	2	5754.61A	-18.295	3.39051538488088e-08
1793	2.72796e-11	C	5	728.180A	-18.296	3.382717415887021e-08
1794	2.65452e-12	He	1	7483.27A	-18.296	3.382717415887021e-08
1795	2.67304e-13	He	1	7.43142m	-18.297	3.3749373817241346e-08
1796	5.88593e-15	H	1	337.491m	-18.297	3.3749373817241346e-08
1797	4.68182e-13	He	1	4.24289m	-18.297	3.3749373817241346e-08
1798	1.39493e-11	N	6	1424.05A	-18.298	3.3671752411433084e-08
1799	7.59166e-12	He	1	2616.62A	-18.299	3.35943095299039e-08
1800	9.27039e-12	N	2	2142.78A	-18.302	3.3363047929767874e-08
1801	4.8176400000000005e-12	Fe	5	4123.28A	-18.302	3.3363047929767874e-08
1802	1.19855e-11	C	1	1657.38A	-18.302	3.3363047929767874e-08
1803	1.44408e-11	S	3	1375.58A	-18.302	3.3363047929767874e-08
1804	5.34535e-12	He	1	3716.21A	-18.303	3.3286315048844217e-08
1805	4.26458e-12	Fe	3	4658.01A	-18.304000000000002	3.3209758648649394e-08
1806	1.09512e-14	H	1	181.391m	-18.305	3.313337832328928e-08
1807	1.96638e-11	Ne	6	1010.21A	-18.307000000000002	3.2981144278159613e-08
1808	2.78287e-11	Ar	8	713.813A	-18.308	3.290528975126086e-08
1809	1.07102e-11	Al	3	1854.72A	-18.308	3.290528975126086e-08
1810	4.96875e-12	Ca	5	3997.88A	-18.308	3.290528975126086e-08
1811	7.92943e-11	N	6	250.515A	-18.309	3.2829609684932475e-08
1812	4.28054e-13	He	1	4.64065m	-18.312	3.260361224150175e-08
1813	5.31448e-13	He	1	3.73780m	-18.312	3.260361224150175e-08
1814	2.45718e-12	He	1	8084.24A	-18.312	3.260361224150175e-08
1815	2.6183e-11	O	5	758.677A	-18.313	3.252862601419225e-08
1816	8.6965e-11	Ne	4	228.419A	-18.315	3.2379170553528596e-08
1817	2.3930099999999997e-12	He	1	8301.03A	-18.316	3.230470052777699e-08
1818	4.1216e-11	C	6	481.960A	-18.317	3.2230401778331485e-08
1819	5.43334e-11	Ne	5	365.603A	-18.317999999999998	3.215627391126803e-08
1820	2.25334e-14	H	1	88.1557m	-18.317999999999998	3.215627391126803e-08
1821	4.11446e-11	N	6	482.796A	-18.322	3.1861463420006166e-08
1822	2.3505e-12	He	1	8451.16A	-18.324	3.171507329302147e-08
1823	8.75085e-11	Si	9	227.000A	-18.324	3.171507329302147e-08
1824	2.22503e-11	Ne	5	892.771A	-18.325	3.164213064858465e-08
1825	2.72795e-11	C	5	728.182A	-18.326	3.156935576757438e-08
1826	2.33754e-12	Ca	2	8498.02A	-18.326	3.156935576757438e-08
1827	6.25383e-12	He	1	3176.37A	-18.327	3.149674826414577e-08
1828	1.1914700000000002e-12	He	1	1.66722m	-18.327	3.149674826414577e-08
1829	6.39307e-11	Fe	7	310.719A	-18.328	3.1424307753341296e-08
1830	1.89865e-11	O	7	1046.24A	-18.33	3.1279926174197595e-08
1831	2.60687e-11	O	5	762.004A	-18.33	3.1279926174197595e-08
1832	1.53416e-14	H	1	129.481m	-18.33	3.1279926174197595e-08
1833	1.35377e-11	Ti	4	1467.34A	-18.331	3.120798434036161e-08
1834	1.76102e-11	P	5	1128.01A	-18.331	3.120798434036161e-08
1835	6.3070599999999996e-12	Si	4	3149.56A	-18.331	3.120798434036161e-08
1836	1.48113e-12	He	1	1.34117m	-18.332	3.1136207968151934e-08
1837	8.68889e-11	Ne	4	228.619A	-18.332	3.1136207968151934e-08
1838	7.49423e-11	N	6	265.063A	-18.334	3.099315008728229e-08
1839	4.88238e-12	S	2	4068.60A	-18.337	3.07797947427987e-08
1840	6.78407e-11	Fe	6	292.810A	-18.34	3.056790812617567e-08
1841	1.07844e-10	O	7	184.196A	-18.340999999999998	3.049760388840758e-08
1842	7.59605e-12	He	1	2615.10A	-18.343	3.035748012676172e-08
1843	8.36466e-11	N	6	237.481A	-18.345	3.021800017532002e-08
1844	1.9171900000000004e-14	H	1	103.613m	-18.345	3.021800017532002e-08
1845	7.59518e-11	O	7	261.540A	-18.346	3.014850070350662e-08
1846	1.87144e-11	C	5	1061.45A	-18.347	3.007916107604276e-08
1847	3.0175900000000003e-12	C	2	6582.88A	-18.348	3.0009980925296895e-08
1848	1.18265e-12	He	1	1.67965m	-18.349	2.994095988448223e-08
1849	5.26469e-12	Si	4	3773.15A	-18.349	2.994095988448223e-08
1850	3.14553e-12	K	5	6315.13A	-18.351	2.980339366971844e-08
1851	3.4516900000000002e-12	N	2R	5755.00A	-18.352999999999998	2.966645951429801e-08
1852	5.35042e-12	He	1	3712.69A	-18.354	2.959822855080424e-08
1853	5.60465e-11	O	7	354.428A	-18.354	2.959822855080424e-08
1854	7.606210000000001e-12	He	1	2611.61A	-18.355999999999998	2.946223704347925e-08
1855	4.29969e-12	N	5	4619.97A	-18.357	2.939447577863436e-08
1856	1.04464e-10	N	5	190.155A	-18.36	2.9192125630682198e-08
1857	1.7946599999999997e-10	N	6	110.687A	-18.361	2.9124985604847543e-08
1858	2.26915e-13	He	1	8.75412m	-18.362000000000002	2.9057999996787258e-08
1859	1.9269799999999997e-10	Ne	8	103.086A	-18.363	2.8991168451350557e-08
1860	7.26393e-11	N	6	273.467A	-18.363	2.8991168451350557e-08
1861	1.374e-11	Si	8	1445.74A	-18.364	2.8924490614202763e-08
1862	1.7664e-11	C	6	1124.57A	-18.364	2.8924490614202763e-08
1863	1.64081e-11	Si	4	1210.65A	-18.365	2.8857966131825093e-08
1864	2.22434e-12	He	1	8930.50A	-18.367	2.8725375821365428e-08
1865	1.03458e-10	Fe	8	192.005A	-18.37	2.852763172512066e-08
1866	4.93469e-11	Ca	7	402.547A	-18.37	2.852763172512066e-08
1867	4.11466e-11	N	6	482.772A	-18.372	2.8396559163394463e-08
1868	5.72911e-11	N	6	346.729A	-18.372	2.8396559163394463e-08
1869	1.0452899999999999e-10	Fe	10	190.037A	-18.372	2.8396559163394463e-08
1870	3.24841e-11	Ca	7	611.514A	-18.374000000000002	2.8266088825385834e-08
1871	7.98635e-11	O	3	248.730A	-18.374000000000002	2.8266088825385834e-08
1872	1.21135e-11	O	7	1639.86A	-18.375	2.820107862510156e-08
1873	7.59988e-12	He	1	2613.78A	-18.375999999999998	2.813621794412882e-08
1874	1.2129e-12	He	1	1.63776m	-18.375999999999998	2.813621794412882e-08
1875	7.12078e-11	C	6	278.964A	-18.377	2.8071506438582516e-08
1876	4.31827e-11	Cl	7	460.009A	-18.378	2.8006943765368915e-08
1877	2.46533e-12	He	1	8057.52A	-18.378	2.8006943765368915e-08
1878	2.37227e-12	He	1	8373.61A	-18.378	2.8006943765368915e-08
1879	1.38811e-13	Fe	6	14.3105m	-18.379	2.7942529582183148e-08
1880	5.32519e-11	C	5	373.028A	-18.38	2.787826354750786e-08
1881	1.1313799999999999e-10	O	7	175.577A	-18.38	2.787826354750786e-08
1882	7.0876e-12	Mg	2	2802.71A	-18.38	2.787826354750786e-08
1883	6.70614e-11	Si	9	296.213A	-18.381	2.7814145320610477e-08
1884	1.02045e-10	O	7	194.664A	-18.382	2.7750174561542768e-08
1885	1.98569e-11	P	5	1000.38A	-18.383	2.7686350931138362e-08
1886	2.2738599999999998e-12	He	1	8736.00A	-18.385	2.7559143703550464e-08
1887	7.75154e-11	N	6	256.265A	-18.386	2.7495759431927365e-08
1888	9.93143e-11	Ar	8	200.016A	-18.387	2.7432520940083425e-08
1889	7.60325e-12	He	1	2612.63A	-18.39	2.7243676794240168e-08
1890	1.66475e-14	H	1	119.324m	-18.39	2.7243676794240168e-08
1891	2.35865e-12	He	1	8421.96A	-18.391	2.7181018076374575e-08
1892	5.5795e-11	Fe	7	356.026A	-18.391	2.7181018076374575e-08
1893	1.8214500000000002e-10	N	6	109.059A	-18.393	2.7056132642352878e-08
1894	1.02326e-12	He	1	1.94129m	-18.396	2.6869879535326123e-08
1895	1.02218e-12	He	1	1.94335m	-18.398	2.674642365304662e-08
1896	5.35481e-12	He	1	3709.65A	-18.398	2.674642365304662e-08
1897	4.18266e-11	K	3	474.924A	-18.399	2.6684908585669587e-08
1898	6.03041e-13	He	1	3.29405m	-18.401	2.6562302567705847e-08
1899	5.60495e-11	O	7	354.409A	-18.403	2.6440259873224844e-08
1900	3.76906e-12	Fe	3	5270.40A	-18.404	2.6379448963001245e-08
1901	3.0189099999999997e-12	C	2R	6580.00A	-18.405	2.6318777913990055e-08
1902	3.5448e-11	Ne	3	560.383A	-18.405	2.6318777913990055e-08
1903	5.323350000000001e-13	He	1	3.73157m	-18.405	2.6318777913990055e-08
1904	6.26817e-12	He	1	3169.10A	-18.408	2.6137600721209946e-08
1905	6.50858e-13	Ca	5	3.05204m	-18.409000000000002	2.6077485907719504e-08
1906	1.71985e-11	P	2	1155.01A	-18.41	2.6017509354463625e-08
1907	5.3649699999999995e-12	He	1	3702.62A	-18.412	2.5897969757427186e-08
1908	1.33058e-12	He	1	1.49291m	-18.412	2.5897969757427186e-08
1909	9.45565e-15	H	1	210.080m	-18.413	2.5838406079859586e-08
1910	4.9579e-11	Mg	6	400.663A	-18.414	2.5778979394948887e-08
1911	2.4322200000000003e-10	O	7	81.6720A	-18.415	2.571968938762093e-08
1912	1.6921099999999999e-10	N	6	117.394A	-18.415	2.571968938762093e-08
1913	5.06527e-15	H	1	392.169m	-18.415	2.571968938762093e-08
1914	1.3772399999999999e-12	He	1	1.44234m	-18.415	2.571968938762093e-08
1915	5.5985e-11	Al	6	354.818A	-18.416	2.5660535743525575e-08
1916	9.8675e-11	O	7	201.312A	-18.416	2.5660535743525575e-08
1917	3.55019e-11	Si	4	559.533A	-18.416	2.5660535743525575e-08
1918	4.21259e-11	K	3	471.549A	-18.417	2.5601518149036306e-08
1919	2.72601e-12	He	1	7287.00A	-18.417	2.5601518149036306e-08
1920	5.50388e-11	C	5	360.918A	-18.418	2.5542636291247917e-08
1921	1.32859e-14	H	1	149.515m	-18.42	2.542527853774775e-08
1922	7.78368e-11	O	7	255.207A	-18.426	2.50764306382403e-08
1923	3.09348e-10	S	8	64.2140A	-18.427	2.5018756448214107e-08
1924	2.27301e-11	C	5	873.929A	-18.428	2.496121490514406e-08
1925	1.23783e-11	Al	7	1604.78A	-18.428	2.496121490514406e-08
1926	1.0554700000000001e-10	O	7	188.205A	-18.429000000000002	2.4903805703950626e-08
1927	1.48446e-10	N	7	133.816A	-18.43	2.4846528540256142e-08
1928	5.35864e-12	He	1	3706.99A	-18.432000000000002	2.4732369111350152e-08
1929	2.41191e-11	Ne	4	823.597A	-18.433	2.4675486240877126e-08
1930	1.22931e-12	He	1	1.61591m	-18.435	2.456211267995222e-08
1931	2.47158e-11	Cl	7	803.716A	-18.438	2.4393028285583853e-08
1932	2.47223e-12	He	1	8035.04A	-18.439	2.4336925877352287e-08
1933	2.48093e-10	O	7	80.0687A	-18.439	2.4336925877352287e-08
1934	2.66574e-13	He	1	7.45178m	-18.44	2.428095250107906e-08
1935	2.06847e-12	He	1	9603.44A	-18.44	2.428095250107906e-08
1936	2.03371e-11	C	5	976.758A	-18.442	2.4169391658029266e-08
1937	3.80626e-11	C	5	521.890A	-18.445999999999998	2.3947805343400294e-08
1938	5.362e-12	He	1	3704.67A	-18.445999999999998	2.3947805343400294e-08
1939	2.71373e-12	O	2	7319.99A	-18.447	2.3892726919520485e-08
1940	1.1008799999999999e-10	Fe	10	180.441A	-18.447	2.3892726919520485e-08
1941	6.01886e-12	Ne	5	3300.37A	-18.448	2.3837775172500363e-08
1942	4.03112e-13	Ar	5	4.92778m	-18.449	2.378294981099122e-08
1943	3.8563e-11	Si	4	515.118A	-18.45	2.372825054431465e-08
1944	1.6855099999999998e-10	Si	5	117.854A	-18.45	2.372825054431465e-08
1945	2.36555e-12	He	1	8397.41A	-18.453	2.3564906416511633e-08
1946	3.28826e-11	Cl	7	604.102A	-18.453	2.3564906416511633e-08
1947	5.94356e-12	Ne	3	3342.18A	-18.455	2.3456635506377494e-08
1948	2.17326e-11	H	1	914.039A	-18.46	2.3188129620069166e-08
1949	7.44776e-13	He	1	2.66717m	-18.461	2.3134798401868773e-08
1950	1.21143e-12	He	1	1.63975m	-18.461	2.3134798401868773e-08
1951	1.15822e-14	H	1	171.509m	-18.462	2.3081589842066312e-08
1952	1.62177e-11	C	5	1224.86A	-18.463	2.302850365855549e-08
1953	7.14947e-14	He	1	27.7845m	-18.463	2.302850365855549e-08
1954	1.27278e-11	C	1	1560.71A	-18.464000000000002	2.2975539569878654e-08
1955	2.64753e-13	He	1	7.50301m	-18.465	2.2922697295225653e-08
1956	7.63924e-11	N	6	260.032A	-18.465999999999998	2.286997655443183e-08
1957	6.15948e-11	N	4	322.502A	-18.465999999999998	2.286997655443183e-08
1958	1.06228e-11	C	5	1869.98A	-18.465999999999998	2.286997655443183e-08
1959	1.34663e-11	C	5	1475.12A	-18.465999999999998	2.286997655443183e-08
1960	8.2761e-11	Ne	4	240.022A	-18.469	2.2712540743216548e-08
1961	2.2981799999999997e-10	O	7	86.4356A	-18.469	2.2712540743216548e-08
1962	6.783e-11	Si	9	292.857A	-18.469	2.2712540743216548e-08
1963	2.25312e-12	He	1	8816.43A	-18.469	2.2712540743216548e-08
1964	1.0484e-10	Co	8	189.474A	-18.47	2.2660303349079615e-08
1965	1.85135e-11	S	4	1072.97A	-18.47	2.2660303349079615e-08
1966	1.2353e-12	He	1	1.60807m	-18.471	2.2608186097615087e-08
1967	1.12841e-11	C	2	1760.40A	-18.474	2.245255243922858e-08
1968	4.1268100000000004e-13	He	1	4.81351m	-18.476	2.2349392331377427e-08
1969	1.8524799999999996e-10	N	6	107.232A	-18.477999999999998	2.224670620116782e-08
1970	2.43528e-11	C	5	815.695A	-18.48	2.2144491870870133e-08
1971	8.90224e-11	C	4	223.140A	-18.48	2.2144491870870133e-08
1972	6.61028e-12	C	5	3005.09A	-18.480999999999998	2.2093560952885263e-08
1973	6.10445e-11	Ca	5	325.410A	-18.480999999999998	2.2093560952885263e-08
1974	2.42411e-11	Ne	4	819.453A	-18.482	2.2042747172761035e-08
1975	1.6069000000000002e-13	He	1	12.3619m	-18.482	2.2042747172761035e-08
1976	2.64867e-11	K	4	749.979A	-18.484	2.194146994907627e-08
1977	4.18663e-11	N	6	474.473A	-18.484	2.194146994907627e-08
1978	6.2799e-12	He	1	3163.18A	-18.484	2.194146994907627e-08
1979	2.2962599999999997e-12	He	1	8650.79A	-18.484	2.194146994907627e-08
1980	7.87739e-11	N	6	252.171A	-18.484	2.194146994907627e-08
1981	4.27992e-11	Ne	5	464.131A	-18.485	2.1891005968554146e-08
1982	1.4475799999999998e-10	N	6	137.225A	-18.486	2.1840658051966305e-08
1983	1.84718e-10	N	6	107.539A	-18.486	2.1840658051966305e-08
1984	4.81959e-13	He	1	4.12160m	-18.486	2.1840658051966305e-08
1985	9.09788e-13	He	1	2.18342m	-18.486	2.1840658051966305e-08
1986	9.7245e-13	He	1	2.04272m	-18.487000000000002	2.1790425932373285e-08
1987	7.4963e-11	C	6	264.990A	-18.487000000000002	2.1790425932373285e-08
1988	2.91503e-11	C	5	681.450A	-18.489	2.1690308019481622e-08
1989	6.7575e-11	Fe	7	293.962A	-18.494	2.1442021116720824e-08
1990	2.47812e-12	He	1	8015.95A	-18.495	2.139270583663684e-08
1991	3.85415e-11	C	5	515.405A	-18.495	2.139270583663684e-08
1992	8.22065e-15	H	1	241.641m	-18.5	2.1147825557892952e-08
1993	6.02942e-13	He	1	3.29459m	-18.500999999999998	2.109918690881814e-08
1994	8.16921e-12	N	6	2431.63A	-18.505	2.0905748400520232e-08
1995	2.94733e-12	Fe	4	6739.82A	-18.505	2.0905748400520232e-08
1996	3.25628e-11	Mg	6	610.036A	-18.506	2.0857666513457218e-08
1997	2.53364e-11	C	5	784.029A	-18.507	2.0809695211665743e-08
1998	1.1320600000000001e-10	O	6	175.471A	-18.507	2.0809695211665743e-08
1999	1.13069e-10	O	6	175.684A	-18.508	2.0761834240806905e-08
2000	1.13101e-10	O	6	175.635A	-18.508	2.0761834240806905e-08
2001	6.03829e-13	He	1	3.28975m	-18.511	2.0618910779200585e-08
2002	2.3714400000000002e-12	He	1	8376.56A	-18.511	2.0618910779200585e-08
2003	3.28879e-11	Mg	6	604.004A	-18.511	2.0618910779200585e-08
2004	7.89655e-11	N	6	251.559A	-18.512999999999998	2.0524175489504107e-08
2005	1.0624e-11	C	5	1869.77A	-18.515	2.0429875468925703e-08
2006	1.0723200000000002e-10	O	7	185.247A	-18.516	2.03828880592341e-08
2007	1.0378299999999998e-10	O	7	191.403A	-18.517	2.0336008717585763e-08
2008	4.390379999999999e-15	H	1	452.454m	-18.52	2.019601661826243e-08
2009	2.30832e-11	Si	4	860.560A	-18.521	2.014956706900172e-08
2010	5.703269999999999e-12	N	4	3483.00A	-18.524	2.0010858424959557e-08
2011	6.54181e-13	He	1	3.03654m	-18.525	1.9964834727726335e-08
2012	2.69591e-11	C	5	736.837A	-18.527	1.987310464450658e-08
2013	2.51595e-10	O	7	78.9542A	-18.527	1.987310464450658e-08
2014	1.09475e-12	He	1	1.81451m	-18.529	1.9781796022735694e-08
2015	1.25809e-12	He	1	1.57894m	-18.53	1.9736299154408076e-08
2016	2.77715e-12	He	1	7152.82A	-18.53	1.9736299154408076e-08
2017	2.2267400000000003e-12	He	1	8920.86A	-18.531	1.969090692597405e-08
2018	2.51093e-10	O	7	79.1120A	-18.531	1.969090692597405e-08
2019	2.8746e-11	C	5	691.034A	-18.531	1.969090692597405e-08
2020	7.96708e-11	P	8	249.332A	-18.531	1.969090692597405e-08
2021	2.92583e-11	F	4	678.935A	-18.533	1.960043542667916e-08
2022	1.59059e-11	Fe	7	1248.88A	-18.535	1.9510379606165274e-08
2023	2.75414e-11	Fe	8	721.257A	-18.535	1.9510379606165274e-08
2024	7.75374e-11	C	6	256.192A	-18.535999999999998	1.9465506978273438e-08
2025	2.71974e-11	N	6	730.382A	-18.535999999999998	1.9465506978273438e-08
2026	1.11158e-11	O	7	1787.04A	-18.537	1.9420737554561713e-08
2027	7.191800000000001e-15	H	1	276.210m	-18.539	1.9331507370772866e-08
2028	5.63714e-11	O	7	352.386A	-18.54	1.9287046137606353e-08
2029	2.71233e-11	C	5	732.377A	-18.54	1.9287046137606353e-08
2030	1.9743299999999998e-10	O	7	100.614A	-18.541	1.9242687162438332e-08
2031	1.76495e-11	Fe	8	1125.49A	-18.541	1.9242687162438332e-08
2032	1.45485e-11	Na	5	1365.39A	-18.542	1.91984302100821e-08
2033	4.59358e-11	Cr	9	432.440A	-18.543	1.915427504589185e-08
2034	4.17803e-11	N	6	475.450A	-18.543	1.915427504589185e-08
2035	2.48318e-12	He	1	7999.59A	-18.545	1.906626914612181e-08
2036	2.61296e-11	O	5	760.227A	-18.547	1.897866759673197e-08
2037	1.46558e-10	Ne	7	135.540A	-18.548	1.893501787252661e-08
2038	7.72488e-11	Fe	7	257.149A	-18.549	1.8891468539900932e-08
2039	1.22634e-13	He	1	16.1981m	-18.55	1.8848019367960864e-08
2040	7.48709e-13	He	1	2.65316m	-18.55	1.8848019367960864e-08
2041	1.08865e-11	C	5	1824.69A	-18.551	1.8804670126343378e-08
2042	8.82771e-11	Si	9	225.024A	-18.553	1.8718270515270516e-08
2043	6.2896300000000005e-12	He	1	3158.29A	-18.554000000000002	1.867521968773316e-08
2044	4.04855e-12	Fe	4	4906.56A	-18.555	1.863226787435168e-08
2045	6.934779999999999e-13	Fe	4	2.86447m	-18.555	1.863226787435168e-08
2046	1.7695099999999998e-12	He	1	1.12259m	-18.555	1.863226787435168e-08
2047	4.27166e-13	He	1	4.65029m	-18.557000000000002	1.8546660379674374e-08
2048	1.25307e-12	He	1	1.58526m	-18.558	1.8504004244496447e-08
2049	6.95856e-13	He	1	2.85468m	-18.558	1.8504004244496447e-08
2050	1.0728599999999999e-10	O	7	185.155A	-18.559	1.8461446215706845e-08
2051	1.0936700000000001e-12	He	1	1.81631m	-18.56	1.8418986067667457e-08
2052	2.3765e-12	He	1	8358.70A	-18.562	1.833435851387838e-08
2053	2.27551e-12	He	1	8729.66A	-18.563	1.8292190659442136e-08
2054	1.23383e-12	He	1	1.60998m	-18.563	1.8292190659442136e-08
2055	3.13397e-11	Ca	6	633.844A	-18.563	1.8292190659442136e-08
2056	1.89604e-12	Fe	6	1.04768m	-18.563	1.8292190659442136e-08
2057	1.76555e-11	N	6	1125.11A	-18.564	1.8250119788379677e-08
2058	2.17527e-11	Fe	8	913.194A	-18.565	1.8208145677635596e-08
2059	2.93532e-13	He	1	6.76740m	-18.565	1.8208145677635596e-08
2060	1.52797e-11	C	5	1300.06A	-18.565	1.8208145677635596e-08
2061	1.34928e-11	C	5	1472.23A	-18.567	1.812448684744431e-08
2062	2.51385e-11	O	4	790.201A	-18.567	1.812448684744431e-08
2063	2.64971e-13	He	1	7.49683m	-18.569000000000003	1.8041212394662466e-08
2064	1.36832e-11	Ti	4	1451.74A	-18.569000000000003	1.8041212394662466e-08
2065	5.262330000000001e-12	Fe	6	3774.84A	-18.570999999999998	1.7958320553236724e-08
2066	1.8900099999999995e-10	N	6	105.102A	-18.572	1.79170175621101e-08
2067	8.07111e-11	Si	7	246.118A	-18.573	1.7875809565227004e-08
2068	1.70356e-11	C	5	1166.06A	-18.573	1.7875809565227004e-08
2069	2.6495799999999997e-13	He	1	7.49722m	-18.574	1.783469634410674e-08
2070	2.31403e-12	He	1	8584.36A	-18.574	1.783469634410674e-08
2071	7.73718e-12	Fe	4	2567.40A	-18.574	1.783469634410674e-08
2072	5.67666e-11	O	7	349.932A	-18.576	1.7752753357743367e-08
2073	4.51187e-13	He	1	4.40271m	-18.579	1.7630544263233552e-08
2074	6.830619999999999e-10	N	6	29.0815A	-18.582	1.7509176450212866e-08
2075	1.90995e-12	Fe	5	1.04005m	-18.585	1.738864412734027e-08
2076	2.4875799999999998e-12	He	1	7985.47A	-18.589000000000002	1.7229224079740708e-08
2077	3.7063e-11	O	7	535.964A	-18.59	1.7189597963970466e-08
2078	6.87283e-12	C	5	2890.29A	-18.590999999999998	1.715006298573746e-08
2079	1.97048e-11	O	3	1008.10A	-18.595	1.699283026319166e-08
2080	1.06638e-11	Al	3	1862.79A	-18.599	1.6837039058910817e-08
2081	1.98655e-12	Fe	5	9999.46A	-18.6	1.67983149436581e-08
2082	1.32303e-11	C	5	1501.43A	-18.602	1.6721133697294424e-08
2083	2.4977400000000002e-12	He	1	7952.98A	-18.602	1.6721133697294424e-08
2084	3.83027e-15	H	1	518.618m	-18.604	1.664430706654608e-08
2085	1.66694e-11	Mg	6	1191.67A	-18.605	1.6606026222575154e-08
2086	4.2726400000000003e-13	He	1	4.64923m	-18.605	1.6606026222575154e-08
2087	1.9157400000000003e-10	N	6	103.691A	-18.605999999999998	1.6567833422102312e-08
2088	2.72593e-11	C	6	728.723A	-18.607	1.652972846263286e-08
2089	2.38089e-12	He	1	8343.28A	-18.607	1.652972846263286e-08
2090	2.3552e-11	C	6	843.430A	-18.607	1.652972846263286e-08
2091	2.0197200000000002e-12	Fe	5	9835.27A	-18.608	1.649171114213824e-08
2092	2.74478e-12	C	2	7237.17A	-18.61	1.641593861228098e-08
2093	1.67169e-11	S	5	1188.28A	-18.612000000000002	1.6340514225574507e-08
2094	5.92408e-12	Cl	3	3353.17A	-18.613	1.6302932085749114e-08
2095	1.0140700000000001e-12	He	1	1.95889m	-18.613	1.6302932085749114e-08
2096	1.69069e-11	C	3	1174.93A	-18.614	1.6265436382446596e-08
2097	1.21066e-11	C	5	1640.80A	-18.615	1.6228026916868736e-08
2098	6.549689999999999e-13	He	1	3.03289m	-18.616	1.6190703490674004e-08
2099	2.2573e-12	Fe	5	8800.09A	-18.617	1.615346590597745e-08
2100	2.4031e-11	O	7	826.619A	-18.617	1.615346590597745e-08
2101	6.297780000000001e-12	He	1	3154.20A	-18.62	1.6042266228846598e-08
2102	1.28048e-12	He	1	1.55133m	-18.62	1.6042266228846598e-08
2103	1.4683500000000002e-10	Ne	7	135.284A	-18.62	1.6042266228846598e-08
2104	2.66157e-11	K	4	746.343A	-18.621	1.6005370040378728e-08
2105	2.5620099999999996e-10	O	7	77.5345A	-18.621	1.6005370040378728e-08
2106	2.3910599999999997e-12	He	1	8307.82A	-18.622	1.5968558710789395e-08
2107	2.4914099999999998e-12	He	1	7973.19A	-18.622	1.5968558710789395e-08
2108	2.00332e-11	N	3	991.577A	-18.625	1.5858631925836838e-08
2109	4.3086e-11	Cl	7	461.042A	-18.625	1.5858631925836838e-08
2110	2.96292e-12	He	1	6704.35A	-18.625	1.5858631925836838e-08
2111	1.7605e-11	N	6	1128.34A	-18.625999999999998	1.582215808454588e-08
2112	5.07511e-11	Fe	5	391.409A	-18.63	1.5677099667311373e-08
2113	3.64907e-10	S	9	54.4370A	-18.631	1.5641043338629043e-08
2114	5.3170400000000005e-12	O	2R	3736.00A	-18.631	1.5641043338629043e-08
2115	7.70562e-12	Fe	4	2577.92A	-18.632	1.5605069937201473e-08
2116	9.92548e-11	Ar	8	200.136A	-18.635	1.5497645391365833e-08
2117	2.49477e-12	He	1	7962.44A	-18.636	1.5462001796065076e-08
2118	1.63931e-11	Si	4	1211.76A	-18.637	1.5426440178758515e-08
2119	1.26741e-12	He	1	1.56733m	-18.639	1.5355562124385526e-08
2120	6.920180000000001e-13	He	1	2.87051m	-18.639	1.5355562124385526e-08
2121	2.38473e-12	He	1	8329.87A	-18.64	1.5320245311530578e-08
2122	3.3615299999999996e-15	H	1	590.935m	-18.64	1.5320245311530578e-08
2123	2.8149900000000003e-12	He	1	7056.67A	-18.641	1.5285009725091312e-08
2124	6.01262e-14	Fe	5	33.0380m	-18.642	1.5249855178251904e-08
2125	7.799610000000001e-12	Ti	4	2546.85A	-18.644000000000002	1.5179788458258095e-08
2126	1.50172e-11	C	5	1322.78A	-18.645	1.5144875913617043e-08
2127	8.00818e-11	P	8	248.052A	-18.645	1.5144875913617043e-08
2128	1.60472e-13	He	1	12.3788m	-18.646	1.511004366560033e-08
2129	3.084e-13	He	1	6.44113m	-18.647000000000002	1.5075291529530976e-08
2130	1.32291e-11	C	5	1501.57A	-18.648	1.5040619321156734e-08
2131	4.2321e-13	He	1	4.69376m	-18.648	1.5040619321156734e-08
2132	1.1458899999999999e-12	He	1	1.73353m	-18.65	1.4971513952601496e-08
2133	1.20315e-11	C	5	1651.04A	-18.65	1.4971513952601496e-08
2134	2.2932900000000002e-12	He	1	8662.01A	-18.651	1.4937080426030718e-08
2135	5.55468e-13	He	1	3.57616m	-18.651	1.4937080426030718e-08
2136	2.5970400000000003e-10	O	7	76.4889A	-18.651	1.4937080426030718e-08
2137	4.71158e-11	Ne	4	421.609A	-18.652	1.4902726094373416e-08
2138	3.76312e-11	N	6	527.872A	-18.653	1.486845077548647e-08
2139	4.64714e-11	Mg	7	427.456A	-18.654	1.48342542876453e-08
2140	2.38809e-12	He	1	8318.14A	-18.655	1.4800136449543661e-08
2141	4.1110399999999997e-13	P	8	4.83197m	-18.655	1.4800136449543661e-08
2142	6.36055e-11	Mg	5	312.307A	-18.656	1.4766097080292285e-08
2143	1.2516e-12	He	1	1.58712m	-18.657	1.4732135999417593e-08
2144	2.32837e-12	He	1	8531.50A	-18.658	1.4698253026861426e-08
2145	2.97134e-13	Fe	5	6.68535m	-18.659000000000002	1.466444798297964e-08
2146	3.15928e-13	He	1	6.28765m	-18.659000000000002	1.466444798297964e-08
2147	2.71954e-11	N	6	730.435A	-18.66	1.4630720688541377e-08
2148	7.71714e-11	Fe	7	257.407A	-18.66	1.4630720688541377e-08
2149	2.61567e-11	O	5	759.442A	-18.66	1.4630720688541377e-08
2150	6.54082e-13	He	1	3.03700m	-18.660999999999998	1.4597070964727762e-08
2151	6.37256e-11	Fe	7	311.719A	-18.660999999999998	1.4597070964727762e-08
2152	1.6716900000000001e-12	P	2	1.18828m	-18.663	1.4530003515754612e-08
2153	2.14917e-11	N	4	924.284A	-18.663	1.4530003515754612e-08
2154	2.33103e-12	He	1	8521.77A	-18.664	1.4496585435010262e-08
2155	5.98357e-11	N	6	331.983A	-18.664	1.4496585435010262e-08
2156	1.93026e-10	Ne	8	102.911A	-18.665	1.4463244213718913e-08
2157	8.11085e-11	C	4	244.912A	-18.667	1.439679164281385e-08
2158	6.53451e-11	N	6	303.993A	-18.668	1.4363679940875457e-08
2159	8.39947e-13	He	1	2.36497m	-18.668	1.4363679940875457e-08
2160	6.01461e-14	Fe	3	33.0270m	-18.669	1.4330644393738132e-08
2161	5.12418e-11	Al	8	387.661A	-18.669	1.4330644393738132e-08
2162	1.24647e-10	Ne	7	159.366A	-18.67	1.429768482625081e-08
2163	2.34891e-11	N	6	845.688A	-18.673	1.4199260256214262e-08
2164	2.51708e-12	Fe	11	7891.87A	-18.675	1.4134020581419827e-08
2165	1.85592e-11	C	3	1070.33A	-18.676	1.410151323615192e-08
2166	2.41286e-11	N	4	823.274A	-18.677	1.4069080655703311e-08
2167	9.94132e-11	O	5	199.817A	-18.677	1.4069080655703311e-08
2168	2.38843e-11	O	7	831.694A	-18.679000000000002	1.400443910184257e-08
2169	9.71696e-11	Mn	9	204.431A	-18.679000000000002	1.400443910184257e-08
2170	6.3046800000000006e-12	He	1	3150.75A	-18.680999999999997	1.3940094548943797e-08
2171	2.71015e-12	O	2	7329.67A	-18.686	1.3780523606168631e-08
2172	3.52094e-10	S	9	56.4180A	-18.688	1.3717207851520891e-08
2173	9.28676e-12	N	2	2139.01A	-18.692	1.3591447734020747e-08
2174	3.31931e-11	Cl	7	598.451A	-18.694000000000003	1.352900070409431e-08
2175	4.414869999999999e-12	N	6	4499.44A	-18.694000000000003	1.352900070409431e-08
2176	7.11276e-11	N	6	279.279A	-18.694000000000003	1.352900070409431e-08
2177	2.41213e-11	C	3	823.525A	-18.695	1.3497884865930336e-08
2178	8.407350000000001e-13	He	1	2.36275m	-18.697	1.3435867718334279e-08
2179	4.0964699999999994e-12	Fe	6	4849.16A	-18.699	1.3374135513648364e-08
2180	1.14481e-12	He	1	1.73517m	-18.701	1.3312686942679063e-08
2181	1.29825e-12	He	1	1.53009m	-18.703	1.325152070224771e-08
2182	3.36466e-13	He	1	5.90385m	-18.704	1.322104305037839e-08
2183	2.65031e-13	He	1	7.49515m	-18.704	1.322104305037839e-08
2184	3.20155e-11	O	7	620.463A	-18.705	1.3190635495163316e-08
2185	5.12741e-11	O	7	387.417A	-18.709	1.3069703022044201e-08
2186	1.6075e-13	He	1	12.3574m	-18.709	1.3069703022044201e-08
2187	1.06235e-11	C	5	1869.87A	-18.713	1.2949879264502899e-08
2188	3.706e-11	O	7	536.008A	-18.714000000000002	1.2920095368688866e-08
2189	1.27914e-12	He	1	1.55295m	-18.715	1.2890379973934426e-08
2190	3.29799e-11	N	6	602.320A	-18.715999999999998	1.2860732922691408e-08
2191	2.70975e-12	O	2	7330.73A	-18.715999999999998	1.2860732922691408e-08
2192	6.928069999999999e-13	He	1	2.86724m	-18.718	1.2801643222358093e-08
2193	8.88576e-11	O	7	223.554A	-18.718	1.2801643222358093e-08
2194	3.86449e-12	Fe	5	5140.25A	-18.72	1.2742825014536736e-08
2195	8.07729e-11	O	7	245.930A	-18.721	1.2713517330282896e-08
2196	6.44402e-11	Fe	7	308.262A	-18.724	1.2625998092581605e-08
2197	1.65656e-11	S	5	1199.14A	-18.724	1.2625998092581605e-08
2198	6.0091800000000005e-12	O	7	3305.69A	-18.726	1.2567986900825809e-08
2199	6.99391e-11	Al	9	284.025A	-18.727	1.2539081333074886e-08
2200	8.77638e-11	Fe	7	226.340A	-18.727	1.2539081333074886e-08
2201	7.00265e-12	C	2	2836.71A	-18.727999999999998	1.2510242246285068e-08
2202	7.1301899999999995e-12	Ar	5	2785.96A	-18.73	1.2452762904332024e-08
2203	2.3076200000000002e-12	He	1	8608.19A	-18.732	1.2395547655966263e-08
2204	1.08556e-12	He	1	1.82988m	-18.734	1.2338595287787769e-08
2205	1.0206999999999999e-10	Mn	9	194.616A	-18.735	1.2310217306106579e-08
2206	6.48246e-11	N	6	306.434A	-18.736	1.2281904591972e-08
2207	2.3401e-12	He	1	8488.72A	-18.736	1.2281904591972e-08
2208	6.31057e-12	He	1	3147.81A	-18.737000000000002	1.225365699527294e-08
2209	2.84377e-12	He	1	6985.26A	-18.738	1.2225474366243556e-08
2210	2.43793e-11	Cl	7	814.810A	-18.738	1.2225474366243556e-08
2211	6.26963e-13	He	1	3.16836m	-18.743	1.2085530518399173e-08
2212	5.315449999999999e-13	He	1	3.73712m	-18.743	1.2085530518399173e-08
2213	1.26594e-12	He	1	1.56915m	-18.743	1.2085530518399173e-08
2214	1.89251e-13	He	1	10.4964m	-18.743	1.2085530518399173e-08
2215	5.11397e-14	He	1	38.8435m	-18.744	1.2057734569536236e-08
2216	7.20797e-13	He	1	2.75590m	-18.744	1.2057734569536236e-08
2217	1.5016e-11	C	5	1322.89A	-18.745	1.2030002549581676e-08
2218	9.67283e-11	O	7	205.363A	-18.746	1.2002334311503182e-08
2219	3.3369899999999996e-13	He	1	5.95280m	-18.746	1.2002334311503182e-08
2220	1.60676e-13	He	1	12.3630m	-18.747	1.1974729708606313e-08
2221	1.1334100000000001e-10	Fe	10	175.263A	-18.748	1.1947188594534311e-08
2222	6.93649e-11	Al	9	286.376A	-18.753	1.1810430257577003e-08
2223	3.30449e-11	C	6	601.135A	-18.753	1.1810430257577003e-08
2224	1.32298e-11	C	5	1501.50A	-18.755	1.1756166259644567e-08
2225	1.0845399999999999e-10	Co	8	183.160A	-18.756	1.17291278275559e-08
2226	3.78696e-11	N	6	524.549A	-18.757	1.1702151582135375e-08
2227	5.60595e-12	Fe	6	3543.46A	-18.757	1.1702151582135375e-08
2228	5.89299e-11	Ar	8	337.086A	-18.758	1.167523738035772e-08
2229	1.46733e-10	Ne	7	135.378A	-18.758	1.167523738035772e-08
2230	7.08043e-13	Fe	4	2.80554m	-18.759	1.1648385079526325e-08
2231	3.29779e-11	N	6	602.356A	-18.761	1.159486561155723e-08
2232	1.8248900000000002e-13	He	1	10.8853m	-18.761	1.159486561155723e-08
2233	1.1837299999999998e-12	He	1	1.67812m	-18.762	1.1568198160664544e-08
2234	5.7842e-12	N	6	3434.26A	-18.766	1.1462140282436248e-08
2235	7.63211e-11	Ne	8	260.275A	-18.766	1.1462140282436248e-08
2236	4.49337e-11	O	7	442.084A	-18.767	1.1435778091329671e-08
2237	1.50167e-11	C	5	1322.83A	-18.769000000000002	1.1383235463739395e-08
2238	2.3156e-12	Fe	5	8578.53A	-18.769000000000002	1.1383235463739395e-08
2239	4.12275e-11	Mg	5	481.826A	-18.77	1.1357054748680007e-08
2240	4.11719e-11	C	3	482.476A	-18.771	1.1330934247594243e-08
2241	7.632589999999999e-10	C	6	26.0258A	-18.774	1.1252932644888218e-08
2242	2.67079e-13	He	1	7.43766m	-18.774	1.1252932644888218e-08
2243	1.33166e-12	He	1	1.49171m	-18.775	1.1227051617995928e-08
2244	9.50055e-10	N	7	20.9087A	-18.778	1.1149765138281965e-08
2245	3.71556e-11	P	5	534.629A	-18.778	1.1149765138281965e-08
2246	2.35149e-11	N	6	844.759A	-18.778	1.1149765138281965e-08
2247	6.96974e-11	N	6	285.010A	-18.781	1.107301069495207e-08
2248	1.31259e-12	He	1	1.51338m	-18.782	1.1047543477061463e-08
2249	3.36525e-13	He	1	5.90281m	-18.785	1.097149272269774e-08
2250	1.28886e-12	He	1	1.54124m	-18.785999999999998	1.0946258989664273e-08
2251	7.815239999999999e-12	Ti	4	2541.76A	-18.787	1.0921083292606214e-08
2252	6.315630000000001e-12	He	1	3145.28A	-18.788	1.0895965498044609e-08
2253	1.21252e-11	O	7	1638.28A	-18.788	1.0895965498044609e-08
2254	2.40252e-12	He	1	8268.17A	-18.788	1.0895965498044609e-08
2255	5.31447e-13	He	1	3.73781m	-18.789	1.0870905472807415e-08
2256	8.82458e-11	O	7	225.104A	-18.79	1.084590308402896e-08
2257	3.14421e-11	P	4	631.780A	-18.791	1.082095819914889e-08
2258	4.22502e-12	Fe	3	4701.62A	-18.792	1.0796070685912e-08
2259	3.38762e-11	Fe	8	586.384A	-18.792	1.0796070685912e-08
2260	2.84454e-13	Ar	2	6.98337m	-18.793	1.0771240412367257e-08
2261	2.9130299999999998e-12	Fe	5	6819.17A	-18.795	1.0721751058066003e-08
2262	2.66543e-11	C	5	745.262A	-18.797	1.0672489086693392e-08
2263	2.3690500000000004e-13	He	1	8.38497m	-18.798	1.0647943042939558e-08
2264	6.919199999999999e-13	He	1	2.87092m	-18.799	1.062345345351968e-08
2265	4.11427e-11	N	6	482.819A	-18.799	1.062345345351968e-08
2266	3.43351e-13	Cr	9	5.78547m	-18.8	1.0599020188592479e-08
2267	7.38968e-13	He	1	2.68814m	-18.8	1.0599020188592479e-08
2268	6.01694e-12	Cr	9	3301.42A	-18.801	1.0574643118615305e-08
2269	4.2782799999999996e-13	He	1	4.64309m	-18.805	1.0477694207764491e-08
2270	5.36351e-12	Fe	6	3703.63A	-18.805	1.0477694207764491e-08
2271	4.54478e-11	N	4	437.083A	-18.805999999999997	1.0453596179799886e-08
2272	5.43397e-11	Fe	10	365.561A	-18.805999999999997	1.0453596179799886e-08
2273	2.31936e-12	He	1	8564.64A	-18.807000000000002	1.042955357576143e-08
2274	2.34982e-12	He	1	8453.59A	-18.808	1.0405566268177974e-08
2275	5.17807e-11	O	7	383.627A	-18.808	1.0405566268177974e-08
2276	2.35397e-11	N	6	843.872A	-18.808	1.0405566268177974e-08
2277	9.10751e-12	Fe	6	2181.11A	-18.808	1.0405566268177974e-08
2278	8.4072e-12	Al	8	2362.79A	-18.811	1.033393485383507e-08
2279	4.49307e-11	O	7	442.114A	-18.811	1.033393485383507e-08
2280	3.19541e-11	O	7	621.656A	-18.811	1.033393485383507e-08
2281	3.36452e-13	He	1	5.90409m	-18.812	1.0310167463209329e-08
2282	7.21585e-13	He	1	2.75289m	-18.812	1.0310167463209329e-08
2283	7.48807e-11	N	6	265.281A	-18.812	1.0310167463209329e-08
2284	8.897739999999999e-14	He	1	22.3253m	-18.815	1.0239192769620528e-08
2285	7.2542800000000005e-12	Fe	5	2738.31A	-18.817	1.0192147952186885e-08
2286	1.52414e-11	Si	3	1303.32A	-18.817	1.0192147952186885e-08
2287	7.87305e-12	O	7	2523.10A	-18.817999999999998	1.0168706662385817e-08
2288	8.560160000000001e-12	Fe	6	2320.57A	-18.82	1.0121985699197349e-08
2289	1.0746700000000002e-10	Co	8	184.843A	-18.820999999999998	1.0098705778100222e-08
2290	1.9752e-11	Ne	6	1005.69A	-18.823	1.0052306439760072e-08
2291	1.2776700000000001e-12	He	1	1.55474m	-18.823	1.0052306439760072e-08
2292	7.359999999999999e-10	C	6	26.9898A	-18.824	1.002918677651246e-08
2293	9.59346e-12	N	6	2070.63A	-18.825	1.0006120287014842e-08
2294	8.04158e-12	O	2	2470.22A	-18.826	9.983106848970824e-09
2295	1.18265e-12	He	1	1.67966m	-18.826	9.983106848970824e-09
2296	3.48036e-13	He	1	5.70759m	-18.827	9.960146340365534e-09
2297	4.8731e-12	S	2	4076.35A	-18.828	9.937238639464716e-09
2298	2.86617e-12	He	1	6930.67A	-18.828	9.937238639464716e-09
2299	1.92476e-12	S	2	1.03205m	-18.829	9.914383624813862e-09
2300	7.60544e-12	Fe	2	2611.87A	-18.831	9.868831169841013e-09
2301	5.59582e-11	O	7	354.988A	-18.832	9.846133488004355e-09
2302	6.32002e-12	He	1	3143.10A	-18.832	9.846133488004355e-09
2303	9.41515e-11	O	7	210.984A	-18.834	9.800894613925844e-09
2304	9.53867e-12	N	6	2082.52A	-18.834	9.800894613925844e-09
2305	3.87606e-13	He	1	5.12491m	-18.835	9.778353181831908e-09
2306	2.1164699999999997e-13	He	1	9.38565m	-18.835	9.778353181831908e-09
2307	1.0721799999999999e-10	Cl	9	185.272A	-18.835	9.778353181831908e-09
2308	6.78103e-13	He	1	2.92942m	-18.838	9.711039472005165e-09
2309	2.55272e-11	N	5	778.169A	-18.839000000000002	9.688704701002862e-09
2310	2.38105e-12	Fe	5	8342.72A	-18.839000000000002	9.688704701002862e-09
2311	3.204e-11	O	7	619.988A	-18.84	9.666421298548479e-09
2312	7.43194e-13	He	1	2.67285m	-18.84	9.666421298548479e-09
2313	4.57388e-11	N	4	434.302A	-18.842	9.622008126977362e-09
2314	6.31323e-11	Mg	6	314.648A	-18.842	9.622008126977362e-09
2315	2.2365400000000003e-10	Si	7	88.8178A	-18.844	9.577799015393631e-09
2316	7.54799e-11	N	6	263.175A	-18.844	9.577799015393631e-09
2317	6.3301900000000005e-12	He	1	3138.05A	-18.845	9.555770688937865e-09
2318	1.1367e-12	He	1	1.74755m	-18.846	9.533793026226965e-09
2319	1.39567e-11	C	6	1423.29A	-18.847	9.511865910737631e-09
2320	4.11446e-11	N	6	482.796A	-18.849	9.468162856669578e-09
2321	1.29326e-11	C	5	1536.00A	-18.851	9.42466059989543e-09
2322	3.6731e-11	N	6	540.809A	-18.851	9.42466059989543e-09
2323	1.29701e-12	He	1	1.53155m	-18.852	9.402984482021549e-09
2324	3.6733e-11	N	6	540.780A	-18.852999999999998	9.381358217835427e-09
2325	5.52788e-11	N	6	359.350A	-18.852999999999998	9.381358217835427e-09
2326	1.3243200000000002e-12	He	1	1.49997m	-18.855	9.3382547921486e-09
2327	2.63988e-11	Fe	8	752.475A	-18.855999999999998	9.316777402117971e-09
2328	1.0183700000000001e-10	O	7	195.062A	-18.86	9.231360673473506e-09
2329	7.60818e-13	Al	6	2.61094m	-18.86	9.231360673473506e-09
2330	3.68e-11	C	6	539.795A	-18.86	9.231360673473506e-09
2331	2.87383e-11	S	3	691.219A	-18.863	9.167812433588418e-09
2332	7.74538e-11	N	6	256.468A	-18.864	9.146727050104336e-09
2333	1.0903200000000001e-10	N	4	182.190A	-18.864	9.146727050104336e-09
2334	1.21251e-12	He	1	1.63829m	-18.864	9.146727050104336e-09
2335	5.83202e-11	Ne	3	340.610A	-18.865	9.12569016165662e-09
2336	7.565489999999999e-12	Fe	2	2625.67A	-18.865	9.12569016165662e-09
2337	6.32386e-12	He	1	3141.19A	-18.865	9.12569016165662e-09
2338	1.21087e-11	N	6	1640.51A	-18.865	9.12569016165662e-09
2339	8.15083e-11	V	8	243.711A	-18.868	9.062869352458212e-09
2340	2.0040200000000002e-10	N	7	99.1229A	-18.869	9.042025331362995e-09
2341	1.28844e-10	Mg	5	154.174A	-18.87	9.02122925018598e-09
2342	6.60974e-12	C	5	3005.33A	-18.875999999999998	8.897453344634726e-09
2343	2.35797e-12	He	1	8424.38A	-18.875999999999998	8.897453344634726e-09
2344	1.45414e-11	Na	5	1366.06A	-18.877	8.876989769800232e-09
2345	2.32908e-12	He	1	8528.88A	-18.878	8.856573259881819e-09
2346	7.06072e-11	N	6	281.338A	-18.878	8.856573259881819e-09
2347	6.030390000000001e-13	He	1	3.29406m	-18.878	8.856573259881819e-09
2348	1.62736e-10	N	6	122.066A	-18.879	8.836203706633185e-09
2349	1.30535e-11	O	7	1521.77A	-18.879	8.836203706633185e-09
2350	6.327219999999999e-12	He	1	3139.52A	-18.879	8.836203706633185e-09
2351	3.87665e-13	He	1	5.12413m	-18.881	8.795605038404338e-09
2352	5.59244e-11	O	7	355.202A	-18.882	8.775375708173954e-09
2353	1.29791e-11	O	7	1530.50A	-18.882	8.775375708173954e-09
2354	2.15203e-11	N	4	923.056A	-18.883	8.755192904112087e-09
2355	2.70974e-11	Ca	7	733.077A	-18.884	8.735056519211369e-09
2356	8.638690000000001e-13	He	1	2.29948m	-18.884	8.735056519211369e-09
2357	5.87706e-11	Ca	7	338.000A	-18.884	8.735056519211369e-09
2358	3.93041e-11	N	6	505.404A	-18.887	8.674924813092708e-09
2359	1.33058e-12	He	1	1.49292m	-18.889	8.635067154069686e-09
2360	1.84103e-12	N	6	1.07898m	-18.89	8.615207050727337e-09
2361	5.79161e-12	Fe	5	3429.87A	-18.89	8.615207050727337e-09
2362	1.91866e-12	Fe	5	1.03533m	-18.89	8.615207050727337e-09
2363	1.03487e-11	Fe	6	1919.51A	-18.891	8.595392624355221e-09
2364	2.31556e-12	Cl	2	8578.70A	-18.891	8.595392624355221e-09
2365	6.89109e-11	Fe	7	288.263A	-18.893	8.555900382546496e-09
2366	3.77028e-11	Ar	8	526.869A	-18.894000000000002	8.536222357726024e-09
2367	1.8274000000000003e-10	Al	6	108.704A	-18.896	8.497001978597731e-09
2368	5.32109e-13	He	1	3.73316m	-18.897000000000002	8.477459416347294e-09
2369	2.65498e-13	He	1	7.48195m	-18.897000000000002	8.477459416347294e-09
2370	1.28739e-12	He	1	1.54300m	-18.897000000000002	8.477459416347294e-09
2371	1.02022e-10	O	7	194.707A	-18.898	8.457961800742846e-09
2372	5.0039e-11	O	7	396.979A	-18.899	8.438509028409832e-09
2373	5.00421e-11	O	7	396.955A	-18.9	8.419100996211726e-09
2374	7.43982e-13	He	1	2.67002m	-18.901	8.399737601248938e-09
2375	4.97504e-11	Mg	6	399.282A	-18.902	8.380418740858743e-09
2376	3.59769e-13	He	1	5.52144m	-18.902	8.380418740858743e-09
2377	2.45366e-12	He	1	8095.85A	-18.902	8.380418740858743e-09
2378	4.68338e-11	Cr	9	424.147A	-18.904	8.341914214325076e-09
2379	1.1775599999999998e-13	He	1	16.8692m	-18.904	8.341914214325076e-09
2380	1.0326799999999999e-10	Co	8	192.359A	-18.905	8.32272834403437e-09
2381	3.93745e-11	C	6	504.501A	-18.907	8.284488880796936e-09
2382	1.05339e-10	O	7	188.577A	-18.907	8.284488880796936e-09
2383	1.64813e-11	O	7	1205.27A	-18.908	8.265435085108313e-09
2384	2.71412e-12	O	2	7318.92A	-18.908	8.265435085108313e-09
2385	7.54214e-11	O	7	263.380A	-18.909000000000002	8.246425111933711e-09
2386	7.3147e-13	Fe	4	2.71569m	-18.909000000000002	8.246425111933711e-09
2387	1.73701e-11	S	3	1143.60A	-18.91	8.227458860484214e-09
2388	2.8839400000000003e-12	He	1	6887.97A	-18.912	8.18965712076283e-09
2389	1.20291e-11	C	5	1651.36A	-18.912	8.18965712076283e-09
2390	8.39848e-13	He	1	2.36524m	-18.912	8.18965712076283e-09
2391	7.9233e-11	N	6	250.709A	-18.913	8.17082143206988e-09
2392	1.30391e-12	He	1	1.52345m	-18.913	8.17082143206988e-09
2393	8.23568e-11	O	3	241.200A	-18.913	8.17082143206988e-09
2394	8.08877e-11	N	6	245.581A	-18.917	8.095910890909283e-09
2395	3.93061e-11	N	6	505.378A	-18.917	8.095910890909283e-09
2396	2.8997e-13	He	1	6.85052m	-18.919	8.058713559206348e-09
2397	2.29418e-13	He	1	8.65862m	-18.92	8.040179032347826e-09
2398	7.20699e-13	He	1	2.75628m	-18.921	8.021687133718224e-09
2399	2.50585e-12	O	7	7927.22A	-18.922	8.003237765275205e-09
2400	6.51146e-11	Al	9	305.069A	-18.923	7.984830829202183e-09
2401	1.33405e-12	He	1	1.48904m	-18.924	7.966466227907287e-09
2402	8.18061e-11	N	6	242.824A	-18.928	7.893429226519903e-09
2403	9.61165e-11	O	7	206.671A	-18.929000000000002	7.875274843077693e-09
2404	1.93612e-12	Fe	5	1.02599m	-18.929000000000002	7.875274843077693e-09
2405	3.99397e-11	N	6	497.361A	-18.929000000000002	7.875274843077693e-09
2406	2.5346e-13	He	1	7.83731m	-18.93	7.857162213558806e-09
2407	5.43946e-11	N	4	365.192A	-18.93	7.857162213558806e-09
2408	7.60965e-13	He	1	2.61043m	-18.93	7.857162213558806e-09
2409	5.35413e-11	O	7	371.012A	-18.93	7.857162213558806e-09
2410	4.5778e-11	N	4	433.930A	-18.932000000000002	7.821061832386105e-09
2411	4.71171e-11	Ne	4	421.598A	-18.932000000000002	7.821061832386105e-09
2412	2.21646e-10	O	7	89.6225A	-18.932000000000002	7.821061832386105e-09
2413	1.94633e-11	C	5	1020.61A	-18.934	7.78512731739841e-09
2414	1.8576600000000001e-13	He	1	10.6933m	-18.934	7.78512731739841e-09
2415	6.38533e-11	Fe	7	311.095A	-18.937	7.731534877908572e-09
2416	9.598319999999999e-12	C	6	2069.58A	-18.937	7.731534877908572e-09
2417	7.1594e-13	He	1	2.77460m	-18.937	7.731534877908572e-09
2418	2.36487e-12	He	1	8399.81A	-18.938	7.713752841135721e-09
2419	1.21143e-12	He	1	1.63975m	-18.938	7.713752841135721e-09
2420	5.0092e-13	Mg	5	3.96560m	-18.939	7.696011701912488e-09
2421	1.3224700000000001e-12	He	1	1.50207m	-18.94	7.678311366177185e-09
2422	8.29197e-12	Fe	2	2395.63A	-18.941	7.660651740084454e-09
2423	1.61217e-13	He	1	12.3215m	-18.941	7.660651740084454e-09
2424	2.3372299999999997e-12	He	1	8499.15A	-18.944000000000003	7.60791618444156e-09
2425	2.7831e-11	N	6	713.752A	-18.944000000000003	7.60791618444156e-09
2426	3.82547e-11	Mg	6	519.268A	-18.944000000000003	7.60791618444156e-09
2427	1.8933e-11	Si	7	1049.20A	-18.945	7.590418462774022e-09
2428	2.44118e-12	Fe	5	8137.24A	-18.945999999999998	7.572960984749569e-09
2429	9.33711e-12	Si	4	2127.47A	-18.947	7.55554365781033e-09
2430	9.05175e-12	Fe	6	2194.54A	-18.95	7.503531661116442e-09
2431	3.36993e-13	He	1	5.89462m	-18.951	7.486274017190401e-09
2432	1.17454e-12	He	1	1.69125m	-18.952	7.469056064743964e-09
2433	1.09642e-10	O	7	181.176A	-18.953	7.451877712489322e-09
2434	5.11674e-11	Ne	4	388.225A	-18.954	7.43473886934844e-09
2435	4.2544399999999994e-13	He	1	4.66912m	-18.956	7.400579347143422e-09
2436	2.97257e-11	O	5	668.258A	-18.957	7.383558486968841e-09
2437	1.23491e-12	He	1	1.60858m	-18.958	7.366576773686407e-09
2438	1.6069000000000002e-13	He	1	12.3620m	-18.959	7.349634117260647e-09
2439	8.26852e-11	Ne	4	240.242A	-18.96	7.332730427863341e-09
2440	5.35444e-11	O	7	370.991A	-18.96	7.332730427863341e-09
2441	5.734310000000001e-13	He	1	3.46414m	-18.961	7.315865615872874e-09
2442	1.93108e-12	S	2	1.02867m	-18.963	7.282252266655582e-09
2443	5.31265e-11	Si	7	373.909A	-18.964000000000002	7.265503551214188e-09
2444	1.0713099999999999e-10	O	7	185.423A	-18.964000000000002	7.265503551214188e-09
2445	1.08961e-10	Fe	10	182.307A	-18.965	7.248793356749422e-09
2446	1.29554e-12	He	1	1.53329m	-18.965999999999998	7.2321215946654375e-09
2447	1.92179e-12	S	2	1.03364m	-18.965999999999998	7.2321215946654375e-09
2448	2.3479e-11	C	5	846.054A	-18.968	7.198893014274901e-09
2449	5.23138e-12	S	3	3797.17A	-18.969	7.182336019793782e-09
2450	1.3098e-12	He	1	1.51660m	-18.97	7.165817105343318e-09
2451	2.5651499999999997e-10	N	7	77.4398A	-18.973	7.116487967365687e-09
2452	3.69494e-13	He	1	5.37613m	-18.973	7.116487967365687e-09
2453	1.10633e-10	O	7	179.553A	-18.974	7.100120499233159e-09
2454	8.399960000000001e-12	Fe	2	2364.83A	-18.974	7.100120499233159e-09
2455	2.15165e-11	N	4	923.219A	-18.974	7.100120499233159e-09
2456	1.0471e-09	O	8	18.9709A	-18.977	7.051243613510901e-09
2457	1.77578e-11	Si	3	1118.63A	-18.977	7.051243613510901e-09
2458	1.51652e-11	P	2	1309.87A	-18.977	7.051243613510901e-09
2459	4.2550299999999997e-13	He	1	4.66847m	-18.977999999999998	7.035026203228235e-09
2460	1.98217e-11	O	3	1002.16A	-18.977999999999998	7.035026203228235e-09
2461	4.06966e-12	Fe	3	4881.12A	-18.979	7.0188460919541254e-09
2462	6.02942e-13	He	1	3.29459m	-18.979	7.0188460919541254e-09
2463	6.77712e-11	Mg	6	293.110A	-18.979	7.0188460919541254e-09
2464	9.15742e-11	Si	8	216.922A	-18.98	7.0027031939032905e-09
2465	2.27948e-11	P	5	871.448A	-18.980999999999998	6.986597423487749e-09
2466	1.07054e-12	He	1	1.85556m	-18.980999999999998	6.986597423487749e-09
2467	6.69704e-11	Cl	7	296.615A	-18.982	6.970528695316193e-09
2468	1.52235e-11	O	1	1304.86A	-18.984	6.938502025121971e-09
2469	7.61753e-13	He	1	2.60773m	-18.985	6.922543913297143e-09
2470	5.39678e-11	O	7	368.080A	-18.986	6.9066225041109675e-09
2471	2.35538e-12	Cl	3	8433.66A	-18.986	6.9066225041109675e-09
2472	7.43602e-11	N	6	267.138A	-18.986	6.9066225041109675e-09
2473	2.88429e-11	Fe	8	688.711A	-18.987000000000002	6.8907377131497765e-09
2474	6.21452e-11	Na	4	319.646A	-18.987000000000002	6.8907377131497765e-09
2475	1.3422e-12	He	1	1.47999m	-18.988	6.874889456194044e-09
2476	1.14704e-12	He	1	1.73180m	-18.99	6.843302208388463e-09
2477	1.66265e-11	C	5	1194.75A	-18.99	6.843302208388463e-09
2478	2.89827e-12	He	1	6853.89A	-18.99	6.843302208388463e-09
2479	1.66947e-11	Mg	7	1189.87A	-18.992	6.8118600908035045e-09
2480	1.40153e-13	He	1	14.1735m	-18.992	6.8118600908035045e-09
2481	4.84452e-12	K	6	4100.40A	-18.992	6.8118600908035045e-09
2482	3.7837599999999996e-14	He	1	52.4992m	-18.994	6.78056243662649e-09
2483	2.6394299999999998e-12	He	1	7526.05A	-18.995	6.764967575775038e-09
2484	2.37076e-12	He	1	8378.95A	-18.995	6.764967575775038e-09
2485	1.1057600000000001e-12	Si	7	1.79645m	-18.996	6.749408582108296e-09
2486	2.34227e-12	Cl	3	8480.86A	-18.998	6.7183978665494484e-09
2487	2.55148e-11	K	3	778.546A	-19.0	6.6875296322862786e-09
2488	3.77801e-11	O	7	525.791A	-19.0	6.6875296322862786e-09
2489	2.43755e-13	He	1	8.14936m	-19.000999999999998	6.672148740947272e-09
2490	6.54179e-13	He	1	3.03655m	-19.002	6.656803224676644e-09
2491	4.051430000000001e-12	Fe	4	4903.07A	-19.002	6.656803224676644e-09
2492	6.03604e-13	He	1	3.29098m	-19.003	6.6414930021140475e-09
2493	1.9914e-12	Mn	10	9975.13A	-19.004	6.6262179920862085e-09
2494	2.4915e-12	He	1	7972.90A	-19.005	6.610978113606596e-09
2495	4.71771e-11	Cr	9	421.061A	-19.005	6.610978113606596e-09
2496	3.87592e-13	He	1	5.12509m	-19.005	6.610978113606596e-09
2497	2.34413e-12	He	1	8474.14A	-19.005	6.610978113606596e-09
2498	2.9379299999999998e-12	Fe	4	6761.38A	-19.006	6.595773285874786e-09
2499	4.3133500000000005e-13	He	1	4.60534m	-19.007	6.5806034282763475e-09
2500	4.29364e-11	N	6	462.648A	-19.007	6.5806034282763475e-09
2501	3.15352e-11	P	4	629.915A	-19.008	6.56546846038226e-09
2502	1.05464e-11	C	5	1883.53A	-19.01	6.535302872915054e-09
2503	1.1581399999999998e-10	Ar	10	171.520A	-19.01	6.535302872915054e-09
2504	3.88071e-12	Fe	5	5118.77A	-19.012	6.505275883732659e-09
2505	5.55134e-11	Ne	4	357.832A	-19.012999999999998	6.490314164383426e-09
2506	7.75301e-13	He	1	2.56216m	-19.012999999999998	6.490314164383426e-09
2507	1.41201e-10	Ne	7	140.682A	-19.014	6.4753868560337475e-09
2508	2.71954e-11	N	6	730.435A	-19.015	6.460493879540575e-09
2509	3.05718e-11	O	3	649.764A	-19.016	6.4456351559428805e-09
2510	4.48779e-12	Fe	5	4426.34A	-19.016	6.4456351559428805e-09
2511	2.33699e-12	Cl	3	8500.01A	-19.02	6.3865412176320625e-09
2512	1.94483e-12	Fe	5	1.02140m	-19.02	6.3865412176320625e-09
2513	1.31487e-12	He	1	1.51076m	-19.02	6.3865412176320625e-09
2514	5.4196199999999995e-12	Fe	6	3665.28A	-19.02	6.3865412176320625e-09
2515	5.733720000000001e-13	He	1	3.46450m	-19.021	6.371852580436858e-09
2516	4.054e-12	Fe	4	4899.97A	-19.022000000000002	6.357197726169737e-09
2517	3.36136e-11	N	6	590.965A	-19.022000000000002	6.357197726169737e-09
2518	1.01953e-10	F	6	194.840A	-19.023	6.342576577132171e-09
2519	3.23854e-12	Ar	5	6133.78A	-19.024	6.32798905580418e-09
2520	7.44719e-13	He	1	2.66738m	-19.025	6.313435084844284e-09
2521	8.473869999999999e-12	Si	2	2344.20A	-19.027	6.284427485551162e-09
2522	3.71304e-11	P	5	534.992A	-19.028	6.269973703422637e-09
2523	1.30244e-12	He	1	1.52517m	-19.03	6.2411657910384735e-09
2524	3.88133e-13	He	1	5.11796m	-19.03	6.2411657910384735e-09
2525	7.43095e-13	He	1	2.67321m	-19.031	6.226811508046255e-09
2526	1.66468e-10	Si	5	119.329A	-19.032	6.212490238988741e-09
2527	2.60853e-11	C	5	761.520A	-19.032	6.212490238988741e-09
2528	1.52934e-11	Si	3	1298.89A	-19.032	6.212490238988741e-09
2529	1.31527e-11	C	5	1510.29A	-19.033	6.198201907936039e-09
2530	8.78543e-11	Cl	7	226.107A	-19.033	6.198201907936039e-09
2531	1.0122499999999999e-10	O	7	196.241A	-19.034000000000002	6.18394643913284e-09
2532	1.0500600000000001e-10	Mn	9	189.174A	-19.034000000000002	6.18394643913284e-09
2533	7.69333e-11	N	6	258.203A	-19.035999999999998	6.15553378612458e-09
2534	4.0948e-11	N	6	485.114A	-19.037	6.141376451278359e-09
2535	1.0149e-11	Fe	6	1957.29A	-19.037	6.141376451278359e-09
2536	1.49396e-11	C	5	1329.65A	-19.037	6.141376451278359e-09
2537	6.2749099999999996e-12	Si	4	3165.70A	-19.037	6.141376451278359e-09
2538	3.8838e-11	C	5	511.470A	-19.038	6.127251677398727e-09
2539	2.75026e-12	Fe	4	7222.76A	-19.038	6.127251677398727e-09
2540	3.7764299999999996e-13	He	1	5.26011m	-19.039	6.11315938959754e-09
2541	3.81536e-11	Mg	7	520.645A	-19.04	6.099099513158939e-09
2542	2.38109e-11	N	6	834.258A	-19.04	6.099099513158939e-09
2543	1.23383e-12	He	1	1.60999m	-19.041	6.08507197353876e-09
2544	4.17791e-12	Fe	3	4754.64A	-19.042	6.071076696364434e-09
2545	5.80102e-11	O	7	342.431A	-19.042	6.071076696364434e-09
2546	9.77817e-13	Fe	5	2.03151m	-19.042	6.071076696364434e-09
2547	9.5097e-14	Fe	6	20.8886m	-19.043	6.057113607434445e-09
2548	1.2526799999999999e-12	He	1	1.58576m	-19.046	6.015416730651962e-09
2549	3.01981e-12	C	2	6578.05A	-19.047	6.001581656090701e-09
2550	2.37583e-12	He	1	8361.07A	-19.047	6.001581656090701e-09
2551	2.64971e-13	He	1	7.49684m	-19.047	6.001581656090701e-09
2552	1.76535e-11	N	6	1125.24A	-19.048	5.987778401317989e-09
2553	1.34909e-12	He	1	1.47243m	-19.048	5.987778401317989e-09
2554	1.96736e-10	Si	6	100.970A	-19.05	5.960267058572359e-09
2555	1.2033200000000002e-12	He	1	1.65080m	-19.05	5.960267058572359e-09
2556	6.21654e-11	Fe	7	319.542A	-19.052	5.932882118964792e-09
2557	2.64957e-13	He	1	7.49723m	-19.052	5.932882118964792e-09
2558	1.05562e-09	N	7	18.8179A	-19.052	5.932882118964792e-09
2559	2.78722e-11	C	5	712.699A	-19.053	5.919236868742841e-09
2560	4.76542e-11	Ne	5	416.846A	-19.055	5.8920404457335285e-09
2561	8.17358e-12	C	6	2430.33A	-19.055	5.8920404457335285e-09
2562	2.39929e-11	P	4	827.931A	-19.055	5.8920404457335285e-09
2563	5.27966e-12	Si	4	3762.45A	-19.055	5.8920404457335285e-09
2564	3.27654e-14	P	2	60.6263m	-19.055	5.8920404457335285e-09
2565	1.53809e-11	C	6	1291.50A	-19.055999999999997	5.8784891287534385e-09
2566	4.23025e-13	He	1	4.69581m	-19.055999999999997	5.8784891287534385e-09
2567	6.661619999999999e-14	He	1	29.8192m	-19.057000000000002	5.864968978937427e-09
2568	1.47928e-13	He	1	13.4284m	-19.058	5.8514799246031974e-09
2569	6.566399999999999e-13	Fe	5	3.02517m	-19.058	5.8514799246031974e-09
2570	4.57636e-11	N	4	434.067A	-19.059	5.838021894232983e-09
2571	3.93881e-12	Fe	5	5043.26A	-19.06	5.824594816473742e-09
2572	2.35001e-12	He	1	8452.91A	-19.061	5.811198620136349e-09
2573	6.53264e-12	C	5	3040.80A	-19.062	5.797833234195553e-09
2574	6.37972e-11	Mg	7	311.369A	-19.062	5.797833234195553e-09
2575	4.03915e-12	Fe	4	4917.98A	-19.063	5.784498587789456e-09
2576	7.7609e-13	He	1	2.55956m	-19.063	5.784498587789456e-09
2577	1.31926e-12	He	1	1.50573m	-19.064	5.771194610218993e-09
2578	2.91001e-12	He	1	6826.26A	-19.064	5.771194610218993e-09
2579	2.49188e-12	C	3	7971.68A	-19.064	5.771194610218993e-09
2580	5.64131e-11	N	6	352.125A	-19.065	5.757921230947848e-09
2581	7.63012e-11	Ne	8	260.343A	-19.065	5.757921230947848e-09
2582	1.53729e-11	N	6	1292.17A	-19.066	5.744678379601935e-09
2583	5.76747e-11	N	6	344.423A	-19.066	5.744678379601935e-09
2584	4.54222e-13	He	1	4.37329m	-19.067	5.731465985968876e-09
2585	5.90734e-12	Fe	5	3362.67A	-19.067	5.731465985968876e-09
2586	3.69379e-11	O	7	537.780A	-19.069000000000003	5.705132291799398e-09
2587	5.738989999999999e-13	He	1	3.46132m	-19.072	5.665858437350528e-09
2588	4.5428100000000003e-13	He	1	4.37272m	-19.072	5.665858437350528e-09
2589	5.56741e-11	O	7	356.799A	-19.072	5.665858437350528e-09
2590	3.23651e-11	O	7	613.761A	-19.072	5.665858437350528e-09
2591	5.12763e-16	C	6	3874.00m	-19.073	5.652827324554159e-09
2592	4.56508e-11	O	7	435.139A	-19.074	5.639826182485541e-09
2593	3.76916e-11	Mg	7	527.026A	-19.075	5.626854942213962e-09
2594	4.94438e-11	Mg	5	401.758A	-19.075	5.626854942213962e-09
2595	2.55488e-13	He	1	7.77509m	-19.076	5.613913534967104e-09
2596	3.75414e-12	N	6	5291.35A	-19.076	5.613913534967104e-09
2597	1.5792300000000001e-13	He	1	12.5785m	-19.076	5.613913534967104e-09
2598	9.03968e-12	Fe	6	2197.47A	-19.077	5.6010018921309595e-09
2599	5.89647e-12	Fe	5	3368.87A	-19.077	5.6010018921309595e-09
2600	1.32942e-12	He	1	1.49422m	-19.078	5.58811994524933e-09
2601	6.3154e-11	Mg	6	314.540A	-19.078	5.58811994524933e-09
2602	6.53715e-11	Ca	4	303.870A	-19.079	5.575267626023324e-09
2603	1.04727e-10	O	7	189.678A	-19.079	5.575267626023324e-09
2604	1.2513299999999999e-12	He	1	1.58747m	-19.08	5.562444866311315e-09
2605	6.32803e-12	N	6	3139.12A	-19.08	5.562444866311315e-09
2606	9.54288e-12	N	6	2081.60A	-19.081	5.549651598128218e-09
2607	2.54731e-11	O	4	779.820A	-19.083	5.524153265190402e-09
2608	3.32285e-11	O	3	597.814A	-19.084	5.511448065246015e-09
2609	3.54103e-11	Si	4	560.980A	-19.086	5.486125261597489e-09
2610	1.7321400000000001e-12	P	2	1.14682m	-19.087	5.473507523634321e-09
2611	1.30833e-12	He	1	1.51831m	-19.088	5.460918805663173e-09
2612	2.83229e-11	Ne	4	701.358A	-19.088	5.460918805663173e-09
2613	7.87035e-13	He	1	2.52396m	-19.09	5.4358281628739666e-09
2614	2.38022e-12	He	1	8345.65A	-19.090999999999998	5.423326105027818e-09
2615	7.3848e-11	Mg	6	268.991A	-19.090999999999998	5.423326105027818e-09
2616	1.99133e-11	P	5	997.545A	-19.092	5.410852801116758e-09
2617	3.73667e-11	N	6	531.609A	-19.092	5.410852801116758e-09
2618	9.10071e-12	Fe	7	2182.74A	-19.093	5.398408185008616e-09
2619	1.98807e-11	Ne	6	999.183A	-19.098	5.336613117511628e-09
2620	1.32309e-12	He	1	1.50137m	-19.098	5.336613117511628e-09
2621	9.33699e-11	C	4	212.750A	-19.099	5.324339247937612e-09
2622	2.36089e-10	Mg	9	84.1398A	-19.099	5.324339247937612e-09
2623	3.8454e-13	He	1	5.16577m	-19.101	5.299876131214467e-09
2624	2.40658e-11	O	7	825.423A	-19.102999999999998	5.2755254123029464e-09
2625	2.52028e-12	He	1	7881.85A	-19.102999999999998	5.2755254123029464e-09
2626	1.35498e-12	He	1	1.46603m	-19.102999999999998	5.2755254123029464e-09
2627	1.17749e-11	C	5	1687.01A	-19.104	5.263392040552136e-09
2628	2.3903799999999998e-12	He	1	8310.17A	-19.105999999999998	5.239208950810517e-09
2629	5.06231e-11	Al	9	392.399A	-19.105999999999998	5.239208950810517e-09
2630	6.54743e-13	He	1	3.03393m	-19.108	5.2151369722733705e-09
2631	7.67115e-13	He	1	2.58950m	-19.109	5.2031424900804834e-09
2632	5.66419e-10	C	5	35.0703A	-19.111	5.179236221878041e-09
2633	1.32645e-12	He	1	1.49756m	-19.112000000000002	5.167324309119787e-09
2634	2.35508e-12	He	1	8434.72A	-19.112000000000002	5.167324309119787e-09
2635	7.68635e-11	O	7	258.438A	-19.115	5.131752698782514e-09
2636	3.99398e-11	N	6	497.360A	-19.115	5.131752698782514e-09
2637	1.53224e-11	N	6	1296.43A	-19.116	5.119949995096861e-09
2638	7.19718e-13	He	1	2.76003m	-19.116	5.119949995096861e-09
2639	6.92017e-13	He	1	2.87052m	-19.116	5.119949995096861e-09
2640	2.09242e-11	O	7	949.352A	-19.117	5.108174436876405e-09
2641	5.6935800000000005e-12	Mg	6	3488.92A	-19.117	5.108174436876405e-09
2642	1.1079899999999999e-10	S	9	179.283A	-19.121	5.061342412141792e-09
2643	3.11036e-11	C	3	638.654A	-19.121	5.061342412141792e-09
2644	8.613310000000001e-12	O	7	2306.25A	-19.123	5.038087656116957e-09
2645	5.109819999999999e-12	O	7	3887.50A	-19.124000000000002	5.026500376051491e-09
2646	1.158e-11	S	9	1715.41A	-19.124000000000002	5.026500376051491e-09
2647	7.47476e-11	Cl	7	265.754A	-19.124000000000002	5.026500376051491e-09
2648	2.38405e-12	He	1	8332.23A	-19.125	5.014939745990688e-09
2649	1.82306e-13	Fe	5	10.8962m	-19.125	5.014939745990688e-09
2650	7.78746e-11	O	7	255.083A	-19.125	5.014939745990688e-09
2651	1.26701e-12	He	1	1.56782m	-19.127	4.991898190850634e-09
2652	5.53712e-11	Ne	4	358.751A	-19.129	4.9689625020399806e-09
2653	2.55734e-11	Ti	4	776.762A	-19.13	4.957534205417189e-09
2654	4.2597e-13	He	1	4.66334m	-19.13	4.957534205417189e-09
2655	4.22796e-11	Na	4	469.835A	-19.13	4.957534205417189e-09
2656	7.60866e-13	He	1	2.61077m	-19.131	4.9461321931472065e-09
2657	2.91973e-12	He	1	6803.52A	-19.133	4.9234067799955305e-09
2658	1.3029e-11	O	7	1524.63A	-19.133	4.9234067799955305e-09
2659	1.2516e-12	He	1	1.58713m	-19.134	4.912083258625919e-09
2660	8.27624e-11	Ne	4	240.018A	-19.134	4.912083258625919e-09
2661	5.27306e-13	He	1	3.76716m	-19.135	4.900785780632761e-09
2662	7.87823e-13	He	1	2.52144m	-19.136	4.889514286117994e-09
2663	8.5087e-12	Si	2	2334.60A	-19.136	4.889514286117994e-09
2664	5.56653e-12	Fe	6	3568.56A	-19.137	4.878268715321195e-09
2665	8.90128e-14	He	1	22.3164m	-19.137999999999998	4.867049008619548e-09
2666	6.54081e-13	He	1	3.03700m	-19.137999999999998	4.867049008619548e-09
2667	2.38741e-12	He	1	8320.50A	-19.14	4.8446869496952485e-09
2668	1.2257200000000002e-12	He	1	1.62064m	-19.14	4.8446869496952485e-09
2669	2.55423e-11	N	5	777.707A	-19.14	4.8446869496952485e-09
2670	5.07592e-11	O	7	391.347A	-19.14	4.8446869496952485e-09
2671	1.3134e-12	He	1	1.51245m	-19.141	4.833544478911267e-09
2672	4.83177e-11	Si	8	411.122A	-19.144000000000002	4.8002705927631385e-09
2673	8.399450000000001e-13	He	1	2.36497m	-19.145	4.789230276765335e-09
2674	2.02162e-10	Ne	8	98.2601A	-19.145	4.789230276765335e-09
2675	7.16289e-13	Fe	4	2.77325m	-19.146	4.778215352789666e-09
2676	7.54923e-12	Fe	2	2631.32A	-19.146	4.778215352789666e-09
2677	2.65213e-13	He	1	7.49001m	-19.146	4.778215352789666e-09
2678	1.65404e-11	S	3	1200.97A	-19.146	4.778215352789666e-09
2679	9.79386e-11	Cr	7	202.826A	-19.146	4.778215352789666e-09
2680	4.5533400000000005e-12	Fe	5	4362.61A	-19.146	4.778215352789666e-09
2681	8.65652e-12	Fe	6	2294.74A	-19.15	4.73440841112109e-09
2682	2.34891e-11	N	6	845.688A	-19.15	4.73440841112109e-09
2683	9.94741e-11	O	5	199.695A	-19.153	4.701816972863407e-09
2684	1.36005e-12	He	1	1.46057m	-19.153	4.701816972863407e-09
2685	6.04481e-14	P	2	32.8620m	-19.154	4.691003093907773e-09
2686	2.75784e-10	S	7	72.0290A	-19.154	4.691003093907773e-09
2687	1.9136e-11	C	6	1038.07A	-19.155	4.6802140861835675e-09
2688	2.84448e-11	Ne	4	698.351A	-19.155	4.6802140861835675e-09
2689	1.8697e-11	Fe	8	1062.44A	-19.155	4.6802140861835675e-09
2690	1.7226e-13	He	1	11.5317m	-19.156	4.669449892488584e-09
2691	3.91509e-11	Ti	9	507.382A	-19.156	4.669449892488584e-09
2692	2.3594700000000002e-12	He	1	8419.02A	-19.156	4.669449892488584e-09
2693	3.9042800000000004e-13	He	1	5.08787m	-19.157	4.658710455752061e-09
2694	1.57574e-11	C	5	1260.64A	-19.158	4.6479957190346145e-09
2695	7.34632e-11	Mg	6	270.400A	-19.159000000000002	4.637305625527776e-09
2696	5.42615e-11	O	7	366.088A	-19.159000000000002	4.637305625527776e-09
2697	2.57843e-11	Ne	8	770.410A	-19.160999999999998	4.61599914156511e-09
2698	4.76678e-13	He	1	4.16727m	-19.160999999999998	4.61599914156511e-09
2699	7.967590000000001e-13	He	1	2.49316m	-19.162	4.605382638144349e-09
2700	2.78874e-13	He	1	7.12309m	-19.165	4.573679407060289e-09
2701	2.08997e-11	O	7	950.466A	-19.166	4.563160236327936e-09
2702	4.2543000000000004e-13	He	1	4.66927m	-19.166	4.563160236327936e-09
2703	1.13642e-11	C	5	1747.98A	-19.166	4.563160236327936e-09
2704	1.39705e-11	C	5	1421.88A	-19.168	4.542194419483912e-09
2705	2.36964e-12	He	1	8382.91A	-19.169	4.531747662213532e-09
2706	2.2177e-12	Si	4	8957.25A	-19.169	4.531747662213532e-09
2707	4.76619e-13	He	1	4.16779m	-19.169	4.531747662213532e-09
2708	1.1915e-13	He	1	16.6719m	-19.171	4.510926173037479e-09
2709	1.6697900000000002e-10	Si	5	118.964A	-19.172	4.500551330738306e-09
2710	1.0933e-11	Si	2	1816.93A	-19.172	4.500551330738306e-09
2711	3.19958e-12	Fe	5	6208.46A	-19.176	4.459290028125192e-09
2712	3.35882e-11	He	1	591.412A	-19.176	4.459290028125192e-09
2713	8.94455e-12	Al	8	2220.84A	-19.179000000000002	4.428592491494528e-09
2714	1.32282e-12	He	1	1.50168m	-19.179000000000002	4.428592491494528e-09
2715	2.6503000000000003e-13	He	1	7.49518m	-19.180999999999997	4.4082449572759965e-09
2716	3.36466e-13	He	1	5.90386m	-19.180999999999997	4.4082449572759965e-09
2717	5.02296e-11	Mn	9	395.473A	-19.180999999999997	4.4082449572759965e-09
2718	1.29291e-11	P	2	1536.42A	-19.180999999999997	4.4082449572759965e-09
2719	3.18924e-11	O	7	622.859A	-19.183	4.3879909114850535e-09
2720	3.79545e-12	Fe	4	5233.76A	-19.186	4.357784194521006e-09
2721	1.60749e-13	He	1	12.3575m	-19.186	4.357784194521006e-09
2722	1.31779e-12	He	1	1.50741m	-19.186	4.357784194521006e-09
2723	7.35074e-12	C	5	2702.38A	-19.187	4.347761568998509e-09
2724	1.52256e-11	P	2	1304.68A	-19.188	4.337761994875081e-09
2725	7.84886e-13	He	1	2.53087m	-19.188	4.337761994875081e-09
2726	8.40509e-13	He	1	2.36338m	-19.188	4.337761994875081e-09
2727	2.36331e-12	He	1	8405.37A	-19.189	4.327785419133902e-09
2728	4.51968e-11	Ti	9	439.510A	-19.192	4.297993153863995e-09
2729	2.21906e-11	Ne	7	895.174A	-19.192	4.297993153863995e-09
2730	8.72089e-11	Fe	5	227.780A	-19.192	4.297993153863995e-09
2731	3.29779e-11	N	6	602.356A	-19.192999999999998	4.288108043919028e-09
2732	2.24451e-10	N	7	88.5026A	-19.192999999999998	4.288108043919028e-09
2733	2.2498099999999997e-12	S	3	8829.39A	-19.194000000000003	4.2782456690959715e-09
2734	2.54267e-12	He	1	7812.43A	-19.194000000000003	4.2782456690959715e-09
2735	1.36444e-12	He	1	1.45587m	-19.195	4.268405977105636e-09
2736	3.64013e-11	Ne	7	545.708A	-19.195999999999998	4.258588915778883e-09
2737	3.15508e-11	Ca	6	629.602A	-19.195999999999998	4.258588915778883e-09
2738	2.92788e-12	He	1	6784.58A	-19.197	4.248794433066598e-09
2739	1.0521099999999998e-09	N	7	18.8806A	-19.199	4.2292729958874775e-09
2740	1.90755e-11	N	6	1041.36A	-19.199	4.2292729958874775e-09
2741	2.17105e-11	C	6	914.971A	-19.199	4.2292729958874775e-09
2742	3.96404e-12	Fe	3	5011.16A	-19.199	4.2292729958874775e-09
2743	4.08048e-12	Fe	4	4868.16A	-19.202	4.200158885369135e-09
2744	1.38294e-13	Cl	2	14.3639m	-19.202	4.200158885369135e-09
2745	2.36667e-12	He	1	8393.42A	-19.203	4.190498787997673e-09
2746	1.32795e-12	He	1	1.49587m	-19.203	4.190498787997673e-09
2747	1.27875e-12	He	1	1.55343m	-19.203	4.190498787997673e-09
2748	7.975479999999999e-13	He	1	2.49069m	-19.205	4.171245194977902e-09
2749	3.08153e-12	K	5	6446.29A	-19.206	4.1616515972489595e-09
2750	1.3746e-12	He	1	1.44510m	-19.207	4.152080064182507e-09
2751	6.3557e-11	Fe	7	312.546A	-19.207	4.152080064182507e-09
2752	3.5036900000000003e-13	He	1	5.66958m	-19.208	4.142530545031261e-09
2753	3.9549499999999997e-13	He	1	5.02268m	-19.208	4.142530545031261e-09
2754	6.92581e-13	He	1	2.86818m	-19.209	4.133002989164553e-09
2755	1.5573e-12	He	1	1.27557m	-19.209	4.133002989164553e-09
2756	2.73362e-13	He	1	7.26672m	-19.212	4.104551596711008e-09
2757	8.21883e-12	Mg	5	2416.94A	-19.212	4.104551596711008e-09
2758	1.66361e-11	S	3	1194.06A	-19.213	4.095111390001524e-09
2759	1.74593e-13	He	1	11.3776m	-19.213	4.095111390001524e-09
2760	3.85799e-11	Mg	6	514.892A	-19.214000000000002	4.085692895164974e-09
2761	4.54749e-13	He	1	4.36823m	-19.215	4.076296062265469e-09
2762	1.0678399999999999e-13	He	1	18.6025m	-19.218	4.048235037550894e-09
2763	1.0116799999999998e-10	Mn	9	196.351A	-19.219	4.038924355333212e-09
2764	1.32162e-12	He	1	1.50304m	-19.22	4.029635087090433e-09
2765	1.2659299999999998e-12	He	1	1.56915m	-19.221	4.0203671835717135e-09
2766	7.20795e-13	He	1	2.75591m	-19.221	4.0203671835717135e-09
2767	7.75203e-13	He	1	2.56249m	-19.222	4.011120595639587e-09
2768	3.52837e-11	Ne	7	562.993A	-19.223	4.001895274269595e-09
2769	2.87786e-14	He	1	69.0251m	-19.224	3.992691170549937e-09
2770	1.24349e-12	He	1	1.59748m	-19.225	3.983508235681407e-09
2771	1.36827e-12	He	1	1.45179m	-19.227999999999998	3.956085957872196e-09
2772	1.52703e-11	O	3	1300.86A	-19.227999999999998	3.956085957872196e-09
2773	8.04909e-13	He	1	2.46791m	-19.229	3.946987212656586e-09
2774	1.83994e-13	He	1	10.7963m	-19.23	3.937909393974266e-09
2775	1.29891e-11	Na	4	1529.31A	-19.23	3.937909393974266e-09
2776	5.98801e-13	He	1	3.31737m	-19.230999999999998	3.928852453695579e-09
2777	1.3249799999999999e-12	He	1	1.49922m	-19.236	3.883879251551249e-09
2778	2.16486e-11	N	6	917.587A	-19.236	3.883879251551249e-09
2779	1.09298e-11	Si	2	1817.45A	-19.237000000000002	3.874946577151761e-09
2780	3.29759e-11	N	6	602.393A	-19.238	3.866034447333317e-09
2781	5.5368800000000005e-12	Fe	6	3587.66A	-19.24	3.84827163254321e-09
2782	1.37164e-12	He	1	1.44823m	-19.242	3.830590430473694e-09
2783	1.9126e-11	N	6	1038.61A	-19.243	3.821780316961687e-09
2784	8.6122e-13	He	1	2.30655m	-19.243	3.821780316961687e-09
2785	3.69737e-11	N	6	537.259A	-19.243	3.821780316961687e-09
2786	4.41724e-12	C	6	4497.03A	-19.244	3.8129904661484435e-09
2787	2.54701e-11	O	4	779.912A	-19.244	3.8129904661484435e-09
2788	8.40966e-11	Fe	5	236.210A	-19.244	3.8129904661484435e-09
2789	4.94449e-13	He	1	4.01749m	-19.245	3.804220831431078e-09
2790	4.48086e-11	O	7	443.318A	-19.245	3.804220831431078e-09
2791	2.60081e-11	O	7	763.780A	-19.246	3.795471366313894e-09
2792	9.36927e-12	Si	4	2120.17A	-19.247	3.786742024408035e-09
2793	4.11831e-11	C	3	482.345A	-19.248	3.77803275943143e-09
2794	3.53631e-11	Ne	7	561.728A	-19.25	3.760674275669593e-09
2795	8.34374e-12	Fe	2	2380.76A	-19.250999999999998	3.752024964851408e-09
2796	5.737959999999999e-17	He	2	3.46194c	-19.250999999999998	3.752024964851408e-09
2797	3.99887e-13	He	1	4.96751m	-19.252	3.743395546896053e-09
2798	2.93738e-11	Mg	7	676.265A	-19.252	3.743395546896053e-09
2799	2.23881e-11	Ne	7	887.279A	-19.254	3.726196206669892e-09
2800	1.82654e-11	N	6	1087.55A	-19.254	3.726196206669892e-09
2801	2.34951e-11	N	6	845.473A	-19.256	3.70907589023393e-09
2802	2.9347799999999997e-12	He	1	6768.64A	-19.257	3.700545252409075e-09
2803	1.9703400000000003e-12	Fe	5	1.00817m	-19.258	3.692034234506801e-09
2804	2.15059e-11	N	4	923.676A	-19.26	3.6750708780753468e-09
2805	4.9439e-13	He	1	4.01798m	-19.262	3.6581854611870424e-09
2806	3.36524e-13	He	1	5.90283m	-19.262	3.6581854611870424e-09
2807	4.43698e-11	Ti	9	447.702A	-19.262999999999998	3.6497718681010685e-09
2808	7.992229999999999e-13	He	1	2.48547m	-19.264	3.6413776257421855e-09
2809	5.964649999999999e-13	He	1	3.33037m	-19.265	3.6330026896049865e-09
2810	4.164869999999999e-12	Fe	3	4769.52A	-19.267	3.6163105584854806e-09
2811	3.84482e-14	Fe	3	51.6655m	-19.267	3.6163105584854806e-09
2812	8.7347e-11	Ne	3	227.420A	-19.267	3.6163105584854806e-09
2813	4.10049e-13	He	1	4.84441m	-19.267	3.6163105584854806e-09
2814	8.98392e-12	Fe	6	2211.11A	-19.268	3.607993275003127e-09
2815	2.34019e-11	Fe	8	848.840A	-19.268	3.607993275003127e-09
2816	8.056970000000001e-13	He	1	2.46550m	-19.269000000000002	3.5996951207419525e-09
2817	1.03482e-12	S	11	1.91960m	-19.269000000000002	3.5996951207419525e-09
2818	2.37514e-10	N	7	83.6350A	-19.271	3.583156024000408e-09
2819	2.71934e-11	N	6	730.489A	-19.271	3.583156024000408e-09
2820	1.01949e-12	He	1	1.94847m	-19.271	3.583156024000408e-09
2821	8.40646e-11	Fe	5	236.300A	-19.273	3.5666929175057733e-09
2822	2.8025900000000004e-13	He	1	7.08790m	-19.273	3.5666929175057733e-09
2823	1.28847e-12	He	1	1.54171m	-19.274	3.558489751430949e-09
2824	3.3081e-11	Mg	6	600.479A	-19.275	3.5503054521145786e-09
2825	9.6753e-14	He	1	20.5311m	-19.275	3.5503054521145786e-09
2826	6.91919e-13	He	1	2.87092m	-19.276	3.542139976164264e-09
2827	1.3739600000000001e-12	He	1	1.44578m	-19.276	3.542139976164264e-09
2828	2.61946e-13	He	1	7.58341m	-19.277	3.533993280287494e-09
2829	2.94969e-12	Fe	4	6734.42A	-19.277	3.533993280287494e-09
2830	2.5604400000000003e-12	He	1	7758.21A	-19.278	3.525865321291326e-09
2831	2.95104e-11	O	7	673.135A	-19.278	3.525865321291326e-09
2832	5.1175099999999995e-14	He	1	38.8166m	-19.278	3.525865321291326e-09
2833	4.01509e-13	He	1	4.94745m	-19.278	3.525865321291326e-09
2834	7.98988e-11	O	3	248.620A	-19.279	3.5177560560820734e-09
2835	6.73069e-11	Cl	7	295.132A	-19.283	3.485505074706102e-09
2836	4.0474699999999996e-14	Fe	6	49.0787m	-19.283	3.485505074706102e-09
2837	2.41364e-11	C	3	823.007A	-19.284000000000002	3.4774886354881015e-09
2838	7.91664e-11	Ne	3	250.920A	-19.284000000000002	3.4774886354881015e-09
2839	1.35207e-11	Ti	4	1469.19A	-19.285	3.4694906335687015e-09
2840	6.69384e-11	N	6	296.757A	-19.285	3.4694906335687015e-09
2841	5.0996e-11	Fe	5	389.529A	-19.285	3.4694906335687015e-09
2842	2.35397e-11	N	6	843.872A	-19.285	3.4694906335687015e-09
2843	8.81791e-11	Cl	7	225.274A	-19.285999999999998	3.4615110265432625e-09
2844	4.03719e-13	He	1	4.92036m	-19.285999999999998	3.4615110265432625e-09
2845	1.91548e-12	S	2	1.03705m	-19.288	3.4456068280431895e-09
2846	4.48423e-11	O	7	442.984A	-19.289	3.4376821522461063e-09
2847	3.36452e-13	He	1	5.90410m	-19.29	3.429775702697611e-09
2848	2.43067e-11	Ne	4	817.241A	-19.291	3.4218874374784394e-09
2849	8.11805e-13	He	1	2.44695m	-19.291	3.4218874374784394e-09
2850	2.60326e-11	O	7	763.061A	-19.291	3.4218874374784394e-09
2851	3.18109e-11	O	7	624.454A	-19.291	3.4218874374784394e-09
2852	8.520410000000001e-12	O	3	2331.40A	-19.294	3.398331330049822e-09
2853	6.7679e-11	N	3	293.510A	-19.296	3.382717415887021e-09
2854	2.57382e-12	N	6	7717.90A	-19.296	3.382717415887021e-09
2855	6.36092e-11	Si	7	312.289A	-19.296	3.382717415887021e-09
2856	5.0565e-11	O	7	392.850A	-19.296	3.382717415887021e-09
2857	1.2112e-13	He	1	16.4006m	-19.296	3.382717415887021e-09
2858	4.77145e-13	He	1	4.16319m	-19.297	3.374937381724134e-09
2859	1.2776700000000001e-12	He	1	1.55474m	-19.3	3.351704476205964e-09
2860	1.9371800000000001e-13	He	1	10.2543m	-19.3	3.351704476205964e-09
2861	1.472e-10	Li	3	134.949A	-19.3	3.351704476205964e-09
2862	4.07082e-13	He	1	4.87972m	-19.301	3.3439957698250455e-09
2863	9.59346e-12	N	6	2070.63A	-19.302	3.3363047929767875e-09
2864	7.213600000000001e-13	He	1	2.75375m	-19.303	3.3286315048844217e-09
2865	1.25782e-12	He	1	1.57927m	-19.304000000000002	3.32097586486494e-09
2866	2.41307e-11	C	3	823.202A	-19.305	3.3133378323289275e-09
2867	5.19561e-11	N	7	382.331A	-19.305	3.3133378323289275e-09
2868	4.54208e-13	He	1	4.37342m	-19.305	3.3133378323289275e-09
2869	7.86936e-13	He	1	2.52428m	-19.305999999999997	3.305717366780269e-09
2870	2.48126e-11	O	7	800.581A	-19.305999999999997	3.305717366780269e-09
2871	1.05494e-11	Fe	6	1883.00A	-19.311	3.2678771329918026e-09
2872	2.9406700000000002e-12	He	1	6755.09A	-19.312	3.260361224150175e-09
2873	2.80889e-17	N	5	7.07200c	-19.312	3.260361224150175e-09
2874	3.8760500000000004e-13	He	1	5.12492m	-19.312	3.260361224150175e-09
2875	1.53482e-11	N	6	1294.25A	-19.313	3.252862601419225e-09
2876	7.43192e-13	He	1	2.67286m	-19.317	3.2230401778331483e-09
2877	3.75756e-11	N	6	528.653A	-19.317	3.2230401778331483e-09
2878	3.204e-11	O	7	619.988A	-19.317	3.2230401778331483e-09
2879	4.17864e-11	Si	8	475.381A	-19.319000000000003	3.2082316533567265e-09
2880	8.5887e-12	Fe	6	2312.86A	-19.32	3.200852925311559e-09
2881	4.08066e-12	Fe	4	4867.95A	-19.323	3.178818408762001e-09
2882	5.08786e-13	He	1	3.90429m	-19.323	3.178818408762001e-09
2883	3.69717e-11	O	7	537.289A	-19.324	3.171507329302147e-09
2884	1.03804e-11	P	8	1913.66A	-19.327	3.1496748264145767e-09
2885	5.69616e-12	Mg	6	3487.34A	-19.327	3.1496748264145767e-09
2886	3.6729e-11	N	6	540.838A	-19.328	3.1424307753341294e-09
2887	1.5597299999999999e-12	He	1	1.27359m	-19.328	3.1424307753341294e-09
2888	5.67192e-12	Mg	6	3502.24A	-19.328	3.1424307753341294e-09
2889	2.86147e-13	He	1	6.94205m	-19.329	3.1352033851088075e-09
2890	8.12593e-13	He	1	2.44458m	-19.329	3.1352033851088075e-09
2891	4.05643e-13	Fe	5	4.89702m	-19.329	3.1352033851088075e-09
2892	6.4994e-13	He	1	3.05635m	-19.329	3.1352033851088075e-09
2893	3.6731e-11	N	6	540.809A	-19.33	3.1279926174197595e-09
2894	2.89383e-11	Fe	8	686.442A	-19.33	3.1279926174197595e-09
2895	4.32088e-11	Cl	7	459.732A	-19.332	3.1136207968151934e-09
2896	8.10957e-13	He	1	2.44951m	-19.334	3.0993150087282296e-09
2897	5.7873e-12	C	6	3432.42A	-19.334	3.0993150087282296e-09
2898	2.16991e-11	N	6	915.449A	-19.335	3.092186782014343e-09
2899	9.06553e-11	O	7	219.121A	-19.335	3.092186782014343e-09
2900	3.5032599999999998e-12	O	7	5670.28A	-19.339000000000002	3.0638374431949704e-09
2901	5.87275e-13	He	1	3.38248m	-19.34	3.056790812617567e-09
2902	1.29662e-12	He	1	1.53202m	-19.34	3.056790812617567e-09
2903	9.93441e-11	Ar	8	199.956A	-19.340999999999998	3.0497603888407576e-09
2904	1.047e-09	N	7	18.9727A	-19.343	3.0357480126761725e-09
2905	4.1075e-11	Si	8	483.614A	-19.348	3.000998092529689e-09
2906	8.17694e-13	He	1	2.42933m	-19.348	3.000998092529689e-09
2907	5.08726e-13	He	1	3.90474m	-19.349	2.994095988448223e-09
2908	1.91013e-11	N	6	1039.95A	-19.351	2.9803393669718435e-09
2909	2.7651e-12	Fe	4	7183.99A	-19.351	2.9803393669718435e-09
2910	6.894610000000001e-14	He	1	28.8116m	-19.351	2.9803393669718435e-09
2911	9.56872e-12	N	6	2075.98A	-19.352	2.9734847766406683e-09
2912	1.30535e-11	O	7	1521.77A	-19.355999999999998	2.946223704347925e-09
2913	2.0788499999999998e-10	Si	6	95.5548A	-19.357	2.939447577863436e-09
2914	8.38552e-11	O	3	236.890A	-19.357	2.939447577863436e-09
2915	2.57478e-12	He	1	7715.01A	-19.358	2.9326870360373915e-09
2916	3.8766399999999997e-13	He	1	5.12414m	-19.359	2.9259420430260723e-09
2917	7.11428e-11	Fe	6	279.220A	-19.359	2.9259420430260723e-09
2918	5.733579999999999e-13	He	1	3.46458m	-19.36	2.91921256306822e-09
2919	2.16744e-11	N	6	916.494A	-19.36	2.91921256306822e-09
2920	2.94573e-12	He	1	6743.47A	-19.362000000000002	2.905799999678726e-09
2921	5.06493e-12	Fe	6	3921.96A	-19.362000000000002	2.905799999678726e-09
2922	3.93021e-11	N	6	505.430A	-19.364	2.8924490614202764e-09
2923	2.08383e-11	O	7	953.269A	-19.365	2.8857966131825097e-09
2924	2.01867e-13	He	1	9.84035m	-19.365	2.8857966131825097e-09
2925	5.38825e-12	Ca	7	3686.63A	-19.365	2.8857966131825097e-09
2926	7.2721e-11	N	6	273.160A	-19.366	2.87915946515109e-09
2927	3.86065e-11	Fe	8	514.537A	-19.368	2.8659309290303272e-09
2928	1.32854e-13	He	1	14.9521m	-19.369	2.859339470804579e-09
2929	3.51465e-16	N	7	5651.90m	-19.371	2.846201999285933e-09
2930	2.10325e-11	Si	8	944.467A	-19.372	2.8396559163394467e-09
2931	7.8982e-14	He	1	25.1506m	-19.372	2.8396559163394467e-09
2932	1.1237700000000002e-12	He	1	1.76766m	-19.373	2.833124888965949e-09
2933	4.9339e-12	Fe	5	4026.12A	-19.373	2.833124888965949e-09
2934	7.29436e-11	O	5	272.326A	-19.374000000000002	2.8266088825385834e-09
2935	4.94916e-13	He	1	4.01370m	-19.375	2.820107862510156e-09
2936	1.28739e-12	He	1	1.54300m	-19.375	2.820107862510156e-09
2937	7.47152e-11	Cl	7	265.869A	-19.375	2.820107862510156e-09
2938	4.99507e-11	O	7	397.681A	-19.377	2.8071506438582517e-09
2939	1.4118e-12	He	1	1.40703m	-19.377	2.8071506438582517e-09
2940	2.95349e-11	O	7	672.576A	-19.378	2.8006943765368916e-09
2941	4.99169e-11	O	7	397.950A	-19.378	2.8006943765368916e-09
2942	1.26956e-12	He	1	1.56468m	-19.378	2.8006943765368916e-09
2943	9.40005e-11	Cr	9	211.323A	-19.378	2.8006943765368916e-09
2944	2.9121399999999996e-13	He	1	6.82125m	-19.38	2.787826354750786e-09
2945	3.32813e-11	Na	5	596.865A	-19.381	2.781414532061048e-09
2946	7.966609999999999e-13	He	1	2.49346m	-19.383	2.7686350931138365e-09
2947	8.35706e-13	He	1	2.37697m	-19.383	2.7686350931138365e-09
2948	8.18482e-13	He	1	2.42699m	-19.384	2.7622674091010276e-09
2949	3.73554e-13	Ni	9	5.31770m	-19.387	2.7432520940083427e-09
2950	4.1962699999999994e-12	Fe	3	4733.84A	-19.387999999999998	2.736942789273491e-09
2951	5.12855e-11	O	7	387.331A	-19.387999999999998	2.736942789273491e-09
2952	8.398469999999999e-13	He	1	2.36525m	-19.389	2.7306479955368317e-09
2953	7.437560000000001e-13	He	1	2.67083m	-19.392	2.711850346956081e-09
2954	3.37867e-11	Sc	5	587.936A	-19.393	2.7056132642352878e-09
2955	2.6536e-13	He	1	7.48586m	-19.394000000000002	2.699390526406686e-09
2956	3.93041e-11	N	6	505.404A	-19.395	2.6931821004779605e-09
2957	3.6495400000000005e-10	S	9	54.4300A	-19.396	2.686987953532612e-09
2958	5.205189999999999e-13	He	1	3.81628m	-19.397000000000002	2.6808080527299113e-09
2959	2.0246e-10	Ne	8	98.1156A	-19.398	2.6746423653046617e-09
2960	7.20698e-13	He	1	2.75628m	-19.398	2.6746423653046617e-09
2961	4.41918e-11	Fe	8	449.506A	-19.398	2.6746423653046617e-09
2962	2.59466e-11	O	7	765.589A	-19.4	2.662353499902169e-09
2963	1.1349799999999998e-10	N	4	175.020A	-19.4	2.662353499902169e-09
2964	8.227610000000001e-13	He	1	2.41437m	-19.4	2.662353499902169e-09
2965	8.20681e-13	He	1	2.42048m	-19.401	2.6562302567705847e-09
2966	5.37226e-11	Fe	5	369.760A	-19.401	2.6562302567705847e-09
2967	1.30352e-12	He	1	1.52391m	-19.401	2.6562302567705847e-09
2968	8.42706e-11	Cr	9	235.722A	-19.402	2.650121096707402e-09
2969	3.33901e-11	Cr	5	594.921A	-19.403	2.644025987322484e-09
2970	2.94489e-11	O	7	674.540A	-19.404	2.637944896300125e-09
2971	2.95013e-12	He	1	6733.43A	-19.405	2.6318777913990057e-09
2972	1.04057e-11	C	3H	1909.00A	-19.406	2.6258246404519627e-09
2973	7.60963e-13	He	1	2.61044m	-19.407	2.619785411365749e-09
2974	2.2560100000000001e-13	He	1	8.80514m	-19.407	2.619785411365749e-09
2975	9.54378e-12	C	6	2081.40A	-19.407	2.619785411365749e-09
2976	5.3453e-11	O	7	371.625A	-19.408	2.613760072120995e-09
2977	1.29676e-11	O	7	1531.86A	-19.408	2.613760072120995e-09
2978	8.452339999999999e-12	Si	2	2350.17A	-19.409000000000002	2.6077485907719505e-09
2979	3.28566e-11	Cl	7	604.580A	-19.410999999999998	2.5957670743452377e-09
2980	7.68142e-11	S	9	258.604A	-19.415	2.571968938762093e-09
2981	2.83896e-12	Fe	4	6997.10A	-19.415	2.571968938762093e-09
2982	2.96029e-12	He	1	6710.31A	-19.416	2.566053574352558e-09
2983	1.37433e-10	Mg	5	144.539A	-19.418	2.5542636291247917e-09
2984	9.8526e-11	O	7	201.616A	-19.42	2.542527853774775e-09
2985	2.95606e-13	He	1	6.71990m	-19.424	2.5192178182997072e-09
2986	2.4538999999999997e-10	N	7	80.9504A	-19.425	2.513423778100524e-09
2987	8.32828e-14	He	1	23.8518m	-19.425	2.513423778100524e-09
2988	4.72222e-12	Fe	4	4206.59A	-19.425	2.513423778100524e-09
2989	2.08764e-13	He	1	9.51527m	-19.426	2.5076430638240293e-09
2990	6.87778e-13	He	1	2.88821m	-19.426	2.5076430638240293e-09
2991	4.766050000000001e-13	He	1	4.16791m	-19.428	2.496121490514406e-09
2992	4.39346e-13	He	1	4.52137m	-19.429000000000002	2.490380570395063e-09
2993	5.204600000000001e-13	He	1	3.81671m	-19.429000000000002	2.490380570395063e-09
2994	1.12836e-11	C	2	1760.47A	-19.429000000000002	2.490380570395063e-09
2995	1.234e-11	C	5	1609.76A	-19.43	2.4846528540256144e-09
2996	1.23238e-11	Al	3	1611.87A	-19.432000000000002	2.473236911135015e-09
2997	1.2863200000000001e-12	Fe	4	1.54429m	-19.432000000000002	2.473236911135015e-09
2998	2.58652e-12	He	1	7680.01A	-19.432000000000002	2.473236911135015e-09
2999	4.25443e-13	He	1	4.66912m	-19.433	2.4675486240877122e-09
3000	2.23965e-14	He	1	88.6944m	-19.433	2.4675486240877122e-09
3001	2.69987e-11	N	6	735.756A	-19.433	2.4675486240877122e-09
3002	8.23549e-13	He	1	2.41206m	-19.434	2.4618734197375573e-09
3003	5.05597e-12	Fe	6	3928.91A	-19.434	2.4618734197375573e-09
3004	2.9539599999999997e-12	He	1	6724.69A	-19.437	2.4449260023222936e-09
3005	1.82206e-12	He	1	1.09022m	-19.437	2.4449260023222936e-09
3006	1.42578e-13	He	1	13.9323m	-19.438	2.4393028285583855e-09
3007	3.05769e-13	He	1	6.49657m	-19.438	2.4393028285583855e-09
3008	5.7343e-13	He	1	3.46415m	-19.438	2.4393028285583855e-09
3009	5.34192e-11	O	7	371.860A	-19.438	2.4393028285583855e-09
3010	1.8420200000000003e-12	C	6	1.07841m	-19.439	2.433692587735229e-09
3011	1.6107899999999998e-13	He	1	12.3321m	-19.442	2.4169391658029265e-09
3012	1.21152e-11	C	6	1639.63A	-19.442999999999998	2.411380359976822e-09
3013	1.29554e-12	He	1	1.53329m	-19.442999999999998	2.411380359976822e-09
3014	8.271530000000001e-13	He	1	2.40155m	-19.444000000000003	2.4058343390493e-09
3015	3.21977e-11	O	4	616.952A	-19.445999999999998	2.3947805343400293e-09
3016	4.95166e-12	Ne	3	4011.68A	-19.445999999999998	2.3947805343400293e-09
3017	3.71155e-11	F	6	535.206A	-19.445999999999998	2.3947805343400293e-09
3018	1.27928e-12	He	1	1.55278m	-19.447	2.389272691952049e-09
3019	3.67046e-12	Fe	3	5411.98A	-19.448	2.3837775172500363e-09
3020	3.36854e-13	He	1	5.89704m	-19.448	2.3837775172500363e-09
3021	2.15451e-11	N	4	921.994A	-19.449	2.378294981099122e-09
3022	5.09253e-13	He	1	3.90070m	-19.449	2.378294981099122e-09
3023	8.26866e-11	Ne	4	240.238A	-19.449	2.378294981099122e-09
3024	2.76232e-12	Fe	4	7191.23A	-19.45	2.372825054431465e-09
3025	2.95732e-12	He	1	6717.05A	-19.451	2.3673677082460196e-09
3026	5.4964e-12	Fe	6	3614.08A	-19.452	2.361922913608499e-09
3027	7.6474e-11	N	6	259.754A	-19.453	2.356490641651163e-09
3028	8.048100000000001e-13	He	1	2.46822m	-19.454	2.3510708635726087e-09
3029	9.18368e-12	Fe	6	2163.02A	-19.454	2.3510708635726087e-09
3030	4.2550200000000005e-13	He	1	4.66848m	-19.456	2.3402686741775134e-09
3031	4.98816e-12	Fe	6	3982.33A	-19.457	2.3348862055888206e-09
3032	2.99438e-13	He	1	6.63391m	-19.457	2.3348862055888206e-09
3033	4.71966e-12	Fe	4	4208.88A	-19.458	2.329516116334378e-09
3034	1.30941e-12	He	1	1.51706m	-19.458	2.329516116334378e-09
3035	8.37315e-13	He	1	2.37240m	-19.459	2.324158377942469e-09
3036	4.64284e-11	Ne	3	427.852A	-19.46	2.318812962006917e-09
3037	3.64425e-10	S	9	54.5090A	-19.461	2.3134798401868773e-09
3038	6.46453e-14	He	1	30.7284m	-19.462	2.3081589842066316e-09
3039	1.52098e-11	O	1	1306.03A	-19.462	2.3081589842066316e-09
3040	8.288299999999999e-13	He	1	2.39669m	-19.464000000000002	2.2975539569878653e-09
3041	3.47585e-12	Fe	6	5715.00A	-19.465	2.2922697295225656e-09
3042	7.46685e-12	Al	2	2660.35A	-19.465	2.2922697295225656e-09
3043	5.30244e-13	He	1	3.74629m	-19.465999999999998	2.2869976554431828e-09
3044	1.44058e-12	He	1	1.37892m	-19.467	2.281737706797687e-09
3045	7.32085e-13	Fe	4	2.71341m	-19.469	2.271254074321655e-09
3046	2.54566e-11	Ne	8	780.325A	-19.47	2.2660303349079615e-09
3047	1.66928e-16	O	6	1.19000c	-19.47	2.2660303349079615e-09
3048	3.02801e-13	He	1	6.56023m	-19.472	2.255618871250267e-09
3049	3.79475e-13	Fe	5	5.23472m	-19.472	2.255618871250267e-09
3050	4.23595e-12	Fe	5	4689.49A	-19.473	2.2504310918057594e-09
3051	6.44383e-11	Na	5	308.271A	-19.474	2.245255243922858e-09
3052	3.66751e-13	He	1	5.41633m	-19.475	2.240091300159752e-09
3053	2.20272e-12	Si	4	9018.14A	-19.475	2.240091300159752e-09
3054	2.17726e-12	Cl	2	9123.60A	-19.476	2.2349392331377428e-09
3055	7.615270000000001e-13	He	1	2.60850m	-19.476	2.2349392331377428e-09
3056	1.19954e-11	C	1R	1656.00A	-19.477	2.229799015541048e-09
3057	8.27941e-13	He	1	2.39926m	-19.477	2.229799015541048e-09
3058	8.30985e-13	He	1	2.39047m	-19.477999999999998	2.2246706201167824e-09
3059	1.19527e-12	He	1	1.66193m	-19.477999999999998	2.2246706201167824e-09
3060	4.01675e-14	He	1	49.4541m	-19.48	2.214449187087013e-09
3061	3.45095e-11	Fe	8	575.623A	-19.480999999999998	2.2093560952885264e-09
3062	3.87592e-13	He	1	5.12510m	-19.482	2.2042747172761036e-09
3063	2.14652e-13	He	1	9.25425m	-19.482	2.2042747172761036e-09
3064	7.90471e-11	N	6	251.299A	-19.485	2.1891005968554146e-09
3065	3.66876e-11	O	7	541.449A	-19.489	2.1690308019481623e-09
3066	8.38103e-13	He	1	2.37017m	-19.489	2.1690308019481623e-09
3067	1.08069e-10	N	7	183.813A	-19.489	2.1690308019481623e-09
3068	7.75299e-13	He	1	2.56217m	-19.49	2.1640421695367766e-09
3069	8.92486e-11	Cr	9	222.574A	-19.491	2.159065010661533e-09
3070	1.04816e-11	Fe	6	1895.18A	-19.491	2.159065010661533e-09
3071	8.343479999999999e-13	He	1	2.38084m	-19.493	2.149145008026628e-09
3072	3.18138e-10	B	4	62.4397A	-19.494	2.144202111672082e-09
3073	9.50163e-14	He	1	20.9064m	-19.496	2.13435039785498e-09
3074	2.20845e-11	Ca	7	899.476A	-19.496	2.13435039785498e-09
3075	5.73371e-13	He	1	3.46450m	-19.498	2.124543948551222e-09
3076	2.5962400000000003e-12	He	1	7651.24A	-19.500999999999998	2.109918690881814e-09
3077	8.08981e-13	Ca	7	2.45549m	-19.500999999999998	2.109918690881814e-09
3078	1.5072799999999999e-13	He	1	13.1790m	-19.503	2.1002244950749875e-09
3079	5.301840000000001e-13	He	1	3.74671m	-19.504	2.095394112777999e-09
3080	2.32388e-12	Cl	3	8547.96A	-19.504	2.095394112777999e-09
3081	1.03634e-10	O	7	191.678A	-19.504	2.095394112777999e-09
3082	4.6969e-12	Fe	5	4229.27A	-19.505	2.0905748400520233e-09
3083	4.68125e-13	He	1	4.24341m	-19.505	2.0905748400520233e-09
3084	3.27813e-11	N	6	605.970A	-19.505	2.0905748400520233e-09
3085	2.15528e-12	Cl	10	9216.63A	-19.507	2.080969521166574e-09
3086	1.30244e-12	He	1	1.52518m	-19.507	2.080969521166574e-09
3087	7.43094e-13	He	1	2.67321m	-19.508	2.0761834240806905e-09
3088	1.3144700000000002e-12	He	1	1.51121m	-19.508	2.0761834240806905e-09
3089	7.0757e-11	Mg	7	280.742A	-19.509	2.0714083347126264e-09
3090	8.317729999999999e-13	He	1	2.38821m	-19.51	2.0666442277453503e-09
3091	1.2874299999999999e-12	He	1	1.54295m	-19.511	2.0618910779200585e-09
3092	7.16557e-13	He	1	2.77221m	-19.516	2.0382888059234098e-09
3093	1.2888799999999999e-12	Fe	4	1.54122m	-19.519000000000002	2.0242573244792635e-09
3094	2.89871e-11	N	6	685.285A	-19.519000000000002	2.0242573244792635e-09
3095	4.898470000000001e-13	He	1	4.05524m	-19.519000000000002	2.0242573244792635e-09
3096	8.11707e-13	He	1	2.44725m	-19.52	2.019601661826243e-09
3097	5.20987e-13	He	1	3.81285m	-19.52	2.019601661826243e-09
3098	8.35727e-13	He	1	2.37691m	-19.522000000000002	2.0103224350739776e-09
3099	2.7177e-11	Ar	2	730.930A	-19.523	2.005698821777229e-09
3100	8.35136e-13	He	1	2.37859m	-19.523	2.005698821777229e-09
3101	7.21443e-11	Al	6	275.343A	-19.524	2.0010858424959557e-09
3102	2.82077e-11	S	3	704.220A	-19.525	1.996483472772634e-09
3103	3.87994e-13	He	1	5.11978m	-19.525	1.996483472772634e-09
3104	9.43438e-11	Cr	9	210.554A	-19.525	1.996483472772634e-09
3105	3.17407e-12	Fe	5	6258.36A	-19.527	1.987310464450658e-09
3106	5.49511e-11	N	6	361.494A	-19.528	1.98273977721766e-09
3107	2.3213e-11	N	6	855.747A	-19.529	1.9781796022735694e-09
3108	5.38393e-13	He	1	3.68958m	-19.531	1.969090692597405e-09
3109	1.0713699999999999e-10	O	7	185.412A	-19.532	1.9645619096768207e-09
3110	2.1971999999999997e-13	He	1	9.04082m	-19.533	1.9600435426679162e-09
3111	2.50503e-10	N	7	79.2983A	-19.533	1.9600435426679162e-09
3112	4.94387e-12	Na	5	4018.00A	-19.535	1.9510379606165274e-09
3113	1.4599700000000001e-10	Ne	7	136.061A	-19.535	1.9510379606165274e-09
3114	4.94376e-13	He	1	4.01809m	-19.538	1.9376071097667223e-09
3115	1.53729e-11	N	6	1292.17A	-19.543	1.915427504589185e-09
3116	4.18002e-11	N	6	475.224A	-19.543	1.915427504589185e-09
3117	6.637460000000001e-12	Mg	5	2992.78A	-19.543	1.915427504589185e-09
3118	4.54222e-13	He	1	4.37330m	-19.544	1.911022143576098e-09
3119	8.71057e-12	Ca	5	2280.50A	-19.545	1.9066269146121806e-09
3120	6.20067e-12	Cl	4	3203.60A	-19.546	1.902241794394381e-09
3121	1.91255e-11	N	6	1038.64A	-19.546	1.902241794394381e-09
3122	5.29118e-14	He	1	37.5426m	-19.547	1.8978667596731965e-09
3123	5.450419999999999e-14	He	1	36.4457m	-19.547	1.8978667596731965e-09
3124	4.07959e-12	Fe	4	4869.23A	-19.548	1.893501787252661e-09
3125	5.737600000000001e-13	He	1	3.46215m	-19.549	1.8891468539900935e-09
3126	4.5428e-13	He	1	4.37273m	-19.549	1.8891468539900935e-09
3127	5.6492e-13	Fe	5	3.51633m	-19.549	1.8891468539900935e-09
3128	4.87119e-12	Fe	5	4077.95A	-19.552	1.8761420585214798e-09
3129	1.31887e-12	He	1	1.50618m	-19.552	1.8761420585214798e-09
3130	3.17672e-11	O	7	625.313A	-19.552	1.8761420585214798e-09
3131	1.46297e-12	He	1	1.35781m	-19.552	1.8761420585214798e-09
3132	5.68177e-11	Si	9	349.617A	-19.553	1.871827051527052e-09
3133	1.51979e-12	Fe	7	1.30705m	-19.553	1.871827051527052e-09
3134	1.43516e-11	Al	3	1384.13A	-19.554000000000002	1.867521968773316e-09
3135	7.758640000000001e-13	He	1	2.56030m	-19.554000000000002	1.867521968773316e-09
3136	4.3117e-12	Fe	3	4607.11A	-19.558	1.8504004244496443e-09
3137	4.45583e-11	O	7	445.809A	-19.56	1.8418986067667458e-09
3138	9.54288e-12	N	6	2081.60A	-19.56	1.8418986067667458e-09
3139	3.47697e-11	N	6	571.315A	-19.562	1.8334358513878382e-09
3140	1.57624e-13	He	1	12.6024m	-19.563	1.8292190659442131e-09
3141	9.59866e-11	C	4	206.950A	-19.563	1.8292190659442131e-09
3142	1.0474100000000001e-13	He	1	18.9653m	-19.564	1.825011978837968e-09
3143	1.30833e-12	He	1	1.51831m	-19.565	1.8208145677635598e-09
3144	1.09551e-11	C	5	1813.26A	-19.565	1.8208145677635598e-09
3145	2.99031e-11	Ti	4	664.295A	-19.566	1.8166268104667483e-09
3146	2.60439e-12	He	1	7627.30A	-19.566	1.8166268104667483e-09
3147	1.3290299999999998e-12	He	1	1.49466m	-19.566	1.8166268104667483e-09
3148	7.870329999999999e-13	He	1	2.52397m	-19.567	1.812448684744431e-09
3149	1.42239e-11	S	3	1396.55A	-19.57	1.7999718757591077e-09
3150	3.90237e-11	O	7	509.036A	-19.57	1.7999718757591077e-09
3151	1.29433e-12	He	1	1.53473m	-19.570999999999998	1.7958320553236722e-09
3152	1.53483e-11	C	5	1294.24A	-19.570999999999998	1.7958320553236722e-09
3153	5.50174e-11	Mg	7	361.058A	-19.573	1.7875809565227005e-09
3154	5.38334e-13	He	1	3.68999m	-19.573	1.7875809565227005e-09
3155	8.25022e-11	Al	7	240.775A	-19.574	1.7834696344106741e-09
3156	1.35614e-11	C	5	1464.77A	-19.576	1.775275335774337e-09
3157	8.416149999999999e-13	He	1	2.36028m	-19.576	1.775275335774337e-09
3158	6.4855099999999995e-12	N	2	3062.90A	-19.576	1.775275335774337e-09
3159	6.76273e-12	Ti	4	2937.34A	-19.576	1.775275335774337e-09
3160	2.2411199999999998e-13	He	1	8.86364m	-19.576	1.775275335774337e-09
3161	2.5400799999999997e-10	N	7	78.2041A	-19.577	1.7711923158046555e-09
3162	1.0923700000000001e-12	Fe	5	1.81848m	-19.578	1.7671186865203305e-09
3163	5.66673e-11	O	7	350.545A	-19.578	1.7671186865203305e-09
3164	7.47781e-11	O	7	265.645A	-19.579	1.7630544263233552e-09
3165	3.65343e-11	N	6	543.720A	-19.579	1.7630544263233552e-09
3166	3.85825e-11	Mg	6	514.857A	-19.58	1.7589995136654562e-09
3167	1.24641e-12	He	1	1.59374m	-19.58	1.7589995136654562e-09
3168	8.17595e-13	He	1	2.42962m	-19.58	1.7589995136654562e-09
3169	4.905220000000001e-13	He	1	4.04966m	-19.581	1.754953927047861e-09
3170	2.34119e-10	Si	7	84.8478A	-19.581	1.754953927047861e-09
3171	1.06387e-09	O	7	18.6718A	-19.583	1.7468906461857816e-09
3172	1.3227e-12	He	1	1.50181m	-19.585	1.7388644127340269e-09
3173	5.307109999999999e-13	He	1	3.74299m	-19.586	1.7348651355635145e-09
3174	2.3427399999999996e-13	He	1	8.47916m	-19.589000000000002	1.7229224079740706e-09
3175	8.50942e-12	Si	2	2334.41A	-19.589000000000002	1.7229224079740706e-09
3176	5.4529e-13	He	1	3.64292m	-19.590999999999998	1.7150062985737457e-09
3177	6.40025e-11	Ca	4	310.370A	-19.593	1.7071265603922874e-09
3178	1.53224e-11	N	6	1296.43A	-19.593	1.7071265603922874e-09
3179	2.41572e-11	N	4	822.299A	-19.594	1.7032002782565563e-09
3180	2.09242e-11	O	7	949.352A	-19.594	1.7032002782565563e-09
3181	2.96219e-11	Ne	3	670.601A	-19.596	1.6953747838112085e-09
3182	5.3173800000000005e-12	Fe	5	3735.76A	-19.599	1.683703905891082e-09
3183	2.67158e-13	He	1	7.43549m	-19.599	1.683703905891082e-09
3184	4.959529999999999e-13	He	1	4.00531m	-19.599	1.683703905891082e-09
3185	1.3260600000000001e-12	He	1	1.49800m	-19.6	1.67983149436581e-09
3186	5.5545e-11	N	6	357.628A	-19.6	1.67983149436581e-09
3187	2.5645e-11	O	7	774.593A	-19.6	1.67983149436581e-09
3188	7.38953e-13	He	1	2.68819m	-19.602	1.6721133697294425e-09
3189	4.10959e-11	N	6	483.368A	-19.602999999999998	1.6682676156976184e-09
3190	3.85228e-11	N	6	515.655A	-19.604	1.664430706654608e-09
3191	3.91075e-11	N	6	507.946A	-19.605999999999998	1.6567833422102315e-09
3192	4.2583199999999996e-13	He	1	4.66486m	-19.607	1.6529728462632865e-09
3193	1.75352e-12	N	5	1.13283m	-19.607	1.6529728462632865e-09
3194	7.60865e-13	He	1	2.61077m	-19.608	1.6491711142138239e-09
3195	2.73785e-11	Ar	2	725.549A	-19.608	1.6491711142138239e-09
3196	1.38218e-09	O	8	14.3719A	-19.608	1.6491711142138239e-09
3197	7.60044e-11	N	7	261.359A	-19.609	1.645378125905439e-09
3198	7.17387e-11	O	3	276.900A	-19.609	1.645378125905439e-09
3199	2.27944e-13	He	1	8.71464m	-19.609	1.645378125905439e-09
3200	2.43929e-11	N	6	814.353A	-19.61	1.6415938612280982e-09
3201	4.9367199999999996e-12	Na	5	4023.82A	-19.614	1.6265436382446596e-09
3202	6.77929e-11	Mg	6	293.017A	-19.614	1.6265436382446596e-09
3203	1.97759e-11	Cl	7	1004.48A	-19.614	1.6265436382446596e-09
3204	6.62377e-14	He	1	29.9896m	-19.615	1.6228026916868736e-09
3205	4.68943e-11	O	7	423.600A	-19.617	1.6153465905977446e-09
3206	1.29059e-11	O	7	1539.18A	-19.617	1.6153465905977446e-09
3207	1.31339e-12	He	1	1.51245m	-19.618	1.6116313965349224e-09
3208	7.70795e-11	Fe	7	257.714A	-19.619	1.6079247471813184e-09
3209	5.11687e-11	Ne	4	388.215A	-19.619	1.6079247471813184e-09
3210	5.98182e-11	Ca	5	332.080A	-19.619	1.6079247471813184e-09
3211	1.6351300000000002e-13	He	1	12.1486m	-19.619	1.6079247471813184e-09
3212	9.405210000000001e-18	H	1	21.1207c	-19.62	1.6042266228846598e-09
3213	5.70605e-11	Ca	7	348.130A	-19.623	1.5931832044908724e-09
3214	2.31306e-13	He	1	8.58794m	-19.624000000000002	1.589518984801559e-09
3215	8.46683e-13	He	1	2.34615m	-19.625	1.585863192583684e-09
3216	1.56442e-11	N	6	1269.77A	-19.625999999999998	1.582215808454588e-09
3217	6.68577e-11	Ne	8	297.116A	-19.625999999999998	1.582215808454588e-09
3218	2.6112900000000003e-12	He	1	7607.16A	-19.625999999999998	1.582215808454588e-09
3219	3.87513e-11	Mg	6	512.614A	-19.625999999999998	1.582215808454588e-09
3220	1.7771e-14	He	1	111.780m	-19.627	1.5785768130761908e-09
3221	1.30022e-12	He	1	1.52778m	-19.627	1.5785768130761908e-09
3222	7.87597e-13	He	1	2.52216m	-19.627	1.5785768130761908e-09
3223	2.62551e-13	He	1	7.56595m	-19.627	1.5785768130761908e-09
3224	4.3187300000000003e-14	He	1	45.9960m	-19.627	1.5785768130761908e-09
3225	1.1289000000000001e-13	He	1	17.5963m	-19.628	1.574946187154914e-09
3226	4.96666e-11	O	7	399.956A	-19.63	1.5677099667311373e-09
3227	1.48074e-12	He	1	1.34152m	-19.632	1.5605069937201475e-09
3228	1.69803e-11	Al	6	1169.85A	-19.632	1.5605069937201475e-09
3229	2.19704e-11	N	6	904.147A	-19.632	1.5605069937201475e-09
3230	8.226620000000001e-13	He	1	2.41466m	-19.634	1.553337115363984e-09
3231	4.08851e-11	Na	6	485.860A	-19.636	1.5462001796065074e-09
3232	1.4321700000000001e-12	He	1	1.38702m	-19.636	1.5462001796065074e-09
3233	1.22495e-11	C	5	1621.65A	-19.637	1.5426440178758516e-09
3234	1.34503e-12	Fe	5	1.47688m	-19.637	1.5426440178758516e-09
3235	5.08713e-13	He	1	3.90485m	-19.637	1.5426440178758516e-09
3236	5.4523e-13	He	1	3.64332m	-19.637	1.5426440178758516e-09
3237	1.93973e-11	N	6	1024.08A	-19.637999999999998	1.5390960350902254e-09
3238	7.44223e-12	Al	2	2669.15A	-19.637999999999998	1.5390960350902254e-09
3239	4.76677e-13	He	1	4.16728m	-19.637999999999998	1.5390960350902254e-09
3240	3.29273e-11	O	7	603.282A	-19.639	1.5355562124385523e-09
3241	7.96757e-13	He	1	2.49316m	-19.639	1.5355562124385523e-09
3242	5.88787e-11	Ar	5	337.380A	-19.64	1.5320245311530575e-09
3243	1.27225e-11	C	1	1561.37A	-19.642	1.5249855178251906e-09
3244	1.91965e-12	Fe	5	1.03480m	-19.642	1.5249855178251906e-09
3245	1.97442e-11	Fe	8	1006.09A	-19.643	1.5214781484626578e-09
3246	4.25429e-13	He	1	4.66927m	-19.643	1.5214781484626578e-09
3247	7.92022e-11	Si	8	250.807A	-19.644000000000002	1.5179788458258099e-09
3248	4.76618e-13	He	1	4.16779m	-19.646	1.5110043665600332e-09
3249	2.07765e-11	O	7	956.100A	-19.646	1.5110043665600332e-09
3250	9.60801e-11	Ca	10	206.749A	-19.646	1.5110043665600332e-09
3251	6.70666e-11	Fe	6	296.190A	-19.646	1.5110043665600332e-09
3252	5.511779999999999e-13	He	1	3.60400m	-19.647000000000002	1.5075291529530977e-09
3253	1.40083e-11	Fe	6	1418.05A	-19.648	1.5040619321156732e-09
3254	5.3886e-13	He	1	3.68638m	-19.649	1.500602685664876e-09
3255	6.86566e-11	Fe	7	289.331A	-19.649	1.500602685664876e-09
3256	5.5505e-11	O	7	357.886A	-19.649	1.500602685664876e-09
3257	3.75615e-12	C	6	5288.52A	-19.649	1.500602685664876e-09
3258	3.39126e-11	Ar	7	585.754A	-19.652	1.4902726094373417e-09
3259	5.31689e-11	O	7	373.610A	-19.652	1.4902726094373417e-09
3260	2.84537e-11	Ne	4	698.133A	-19.655	1.480013644954366e-09
3261	5.08292e-13	He	1	3.90808m	-19.655	1.480013644954366e-09
3262	4.06598e-11	Cl	7	488.553A	-19.655	1.480013644954366e-09
3263	5.20027e-11	O	7	381.989A	-19.656	1.4766097080292286e-09
3264	6.33142e-12	C	6	3137.44A	-19.658	1.4698253026861425e-09
3265	1.66201e-11	Ti	4	1195.20A	-19.659000000000002	1.466444798297964e-09
3266	1.31779e-12	He	1	1.50741m	-19.663	1.4530003515754614e-09
3267	2.30927e-11	N	2	860.205A	-19.664	1.449658543501026e-09
3268	8.51075e-13	He	1	2.33404m	-19.667	1.4396791642813848e-09
3269	3.21077e-14	He	1	61.8683m	-19.667	1.4396791642813848e-09
3270	4.0634e-12	Fe	4	4888.63A	-19.667	1.4396791642813848e-09
3271	4.83674e-11	Si	8	410.699A	-19.667	1.4396791642813848e-09
3272	1.6858e-13	He	1	11.7834m	-19.669	1.4330644393738133e-09
3273	7.5687e-11	O	7	262.455A	-19.671	1.4264801063665261e-09
3274	6.941510000000001e-12	C	5	2861.69A	-19.672	1.4231992931634817e-09
3275	1.5827000000000002e-13	He	1	12.5510m	-19.674	1.4166602863857973e-09
3276	2.986e-11	O	7	665.254A	-19.674	1.4166602863857973e-09
3277	8.43319e-11	Si	8	235.551A	-19.674	1.4166602863857973e-09
3278	1.28424e-12	He	1	1.54678m	-19.674	1.4166602863857973e-09
3279	2.12493e-11	O	7	934.828A	-19.675	1.4134020581419827e-09
3280	8.612370000000001e-13	He	1	2.30650m	-19.676	1.410151323615192e-09
3281	1.90755e-11	N	6	1041.36A	-19.676	1.410151323615192e-09
3282	3.3404499999999997e-13	He	1	5.94664m	-19.676	1.410151323615192e-09
3283	9.86483e-12	N	6	2013.66A	-19.677	1.4069080655703311e-09
3284	1.3052799999999999e-12	He	1	1.52185m	-19.677	1.4069080655703311e-09
3285	1.24757e-11	Ne	5	1592.26A	-19.678	1.4036722668119805e-09
3286	1.32795e-12	He	1	1.49588m	-19.68	1.3972229785707468e-09
3287	7.59622e-14	He	1	26.1504m	-19.680999999999997	1.3940094548943796e-09
3288	8.270540000000001e-13	He	1	2.40183m	-19.680999999999997	1.3940094548943796e-09
3289	2.6171700000000002e-12	He	1	7590.04A	-19.680999999999997	1.3940094548943796e-09
3290	9.01572e-14	He	1	22.0331m	-19.682000000000002	1.39080332211735e-09
3291	7.56724e-13	He	1	2.62506m	-19.682000000000002	1.39080332211735e-09
3292	9.48464e-11	Cr	9	209.438A	-19.684	1.3844131613061147e-09
3293	2.63577e-11	O	7	753.649A	-19.685	1.3812290993919006e-09
3294	4.95242e-12	Na	5	4011.06A	-19.685	1.3812290993919006e-09
3295	1.42105e-11	Fe	6	1397.87A	-19.686	1.3780523606168633e-09
3296	1.85704e-11	C	3	1069.69A	-19.686	1.3780523606168633e-09
3297	1.19787e-13	He	1	16.5832m	-19.688	1.3717207851520891e-09
3298	1.23707e-11	Al	3	1605.77A	-19.689	1.3685659148929585e-09
3299	4.5461e-13	He	1	4.36956m	-19.692	1.3591447734020746e-09
3300	5.51119e-13	He	1	3.60439m	-19.695	1.3497884865930334e-09
3301	1.4645e-11	Na	6	1356.40A	-19.695	1.3497884865930334e-09
3302	7.97322e-13	He	1	2.49140m	-19.695999999999998	1.3466840592208242e-09
3303	6.72652e-12	O	5	2953.15A	-19.695999999999998	1.3466840592208242e-09
3304	1.32162e-12	He	1	1.50304m	-19.697	1.3435867718334278e-09
3305	2.37815e-11	O	3	835.289A	-19.697	1.3435867718334278e-09
3306	5.56245e-13	He	1	3.57117m	-19.697	1.3435867718334278e-09
3307	6.45265e-11	Ca	4	307.850A	-19.698	1.3404966080093455e-09
3308	8.549069999999999e-13	He	1	2.32358m	-19.699	1.3374135513648366e-09
3309	7.75202e-13	He	1	2.56249m	-19.699	1.3374135513648366e-09
3310	1.33247e-11	Fe	7	1490.80A	-19.7	1.334337585553852e-09
3311	3.6151400000000003e-12	Co	8	5494.79A	-19.701	1.3312686942679065e-09
3312	8.37216e-13	He	1	2.37268m	-19.701	1.3312686942679065e-09
3313	1.74529e-11	N	6	1138.17A	-19.703	1.325152070224771e-09
3314	3.5038099999999996e-14	He	1	56.6938m	-19.703	1.325152070224771e-09
3315	8.4822e-11	O	3	234.190A	-19.706	1.3160297875384438e-09
3316	1.86098e-12	Fe	5	1.06742m	-19.706	1.3160297875384438e-09
3317	8.049069999999999e-13	He	1	2.46792m	-19.706	1.3160297875384438e-09
3318	1.49508e-12	He	1	1.32865m	-19.707	1.3130030030194833e-09
3319	5.45757e-13	He	1	3.63980m	-19.708	1.3099831799117497e-09
3320	2.32956e-13	He	1	8.52714m	-19.711	1.3009653191318456e-09
3321	4.157819999999999e-12	Fe	3	4777.61A	-19.712	1.2979731819287671e-09
3322	8.582690000000001e-13	He	1	2.31448m	-19.712	1.2979731819287671e-09
3323	2.16486e-11	N	6	917.587A	-19.713	1.2949879264502898e-09
3324	1.72972e-13	He	1	11.4842m	-19.713	1.2949879264502898e-09
3325	1.3249799999999999e-12	He	1	1.49923m	-19.713	1.2949879264502898e-09
3326	4.32669e-11	Al	7	459.114A	-19.715	1.2890379973934425e-09
3327	3.55606e-11	Ne	7	558.609A	-19.715999999999998	1.286073292269141e-09
3328	8.30886e-13	He	1	2.39076m	-19.717	1.2831154057773996e-09
3329	7.04913e-12	Fe	5	2818.00A	-19.72	1.2742825014536736e-09
3330	1.9126e-11	N	6	1038.61A	-19.72	1.2742825014536736e-09
3331	1.30968e-12	He	1	1.51675m	-19.72	1.2742825014536736e-09
3332	7.56683e-13	He	1	2.62520m	-19.722	1.2684277051832345e-09
3333	5.39691e-11	Mg	9	368.071A	-19.722	1.2684277051832345e-09
3334	4.944479999999999e-13	He	1	4.01750m	-19.722	1.2684277051832345e-09
3335	3.74945e-11	K	3	529.797A	-19.722	1.2684277051832345e-09
3336	1.73874e-11	N	6	1142.47A	-19.723	1.2655104024156147e-09
3337	5.41344e-13	He	1	3.66947m	-19.723	1.2655104024156147e-09
3338	2.85092e-11	Ne	4	696.774A	-19.724	1.2625998092581604e-09
3339	3.495e-12	Fe	6	5683.68A	-19.724	1.2625998092581604e-09
3340	2.58849e-11	O	7	767.414A	-19.725	1.2596959102792068e-09
3341	1.8313399999999998e-13	He	1	10.8469m	-19.726	1.2567986900825807e-09
3342	5.22629e-13	He	1	3.80087m	-19.726	1.2567986900825807e-09
3343	5.816310000000001e-13	K	6	3.41530m	-19.726	1.2567986900825807e-09
3344	5.20446e-13	He	1	3.81681m	-19.727	1.2539081333074887e-09
3345	7.60709e-13	He	1	2.61131m	-19.727	1.2539081333074887e-09
3346	4.38412e-14	He	1	45.3100m	-19.727999999999998	1.2510242246285068e-09
3347	2.76188e-12	Fe	4	7192.37A	-19.729	1.248146948755418e-09
3348	2.6222400000000003e-12	He	1	7575.37A	-19.730999999999998	1.242412234441925e-09
3349	1.33786e-11	O	7	1484.79A	-19.730999999999998	1.242412234441925e-09
3350	3.7157e-11	P	5	534.609A	-19.732	1.2395547655966263e-09
3351	4.13369e-12	Fe	6	4805.50A	-19.732	1.2395547655966263e-09
3352	1.31984e-12	He	1	1.50507m	-19.732	1.2395547655966263e-09
3353	6.45625e-13	He	1	3.07678m	-19.732	1.2395547655966263e-09
3354	8.342489999999999e-13	He	1	2.38112m	-19.733	1.2367038687473007e-09
3355	4.4627599999999995e-12	Cr	9	4451.16A	-19.738	1.2225474366243556e-09
3356	1.0391199999999998e-09	N	7	19.1166A	-19.74	1.2169303413851093e-09
3357	5.60637e-13	He	1	3.54319m	-19.74	1.2169303413851093e-09
3358	1.48229e-13	Mn	6	13.4012m	-19.74	1.2169303413851093e-09
3359	4.94389e-13	He	1	4.01798m	-19.74	1.2169303413851093e-09
3360	8.41114e-14	He	1	23.6168m	-19.744	1.2057734569536236e-09
3361	1.25675e-13	He	1	15.8062m	-19.744	1.2057734569536236e-09
3362	3.98298e-12	Fe	3	4987.33A	-19.744	1.2057734569536236e-09
3363	1.76804e-13	He	1	11.2353m	-19.746	1.2002334311503182e-09
3364	5.56186e-13	He	1	3.57155m	-19.748	1.194718859453431e-09
3365	6.77228e-11	Fe	7	293.320A	-19.748	1.194718859453431e-09
3366	3.85185e-13	He	1	5.15712m	-19.749000000000002	1.1919710823266928e-09
3367	2.83303e-11	Na	5	701.174A	-19.75	1.1892296249119858e-09
3368	3.51877e-11	Ne	7	564.528A	-19.752	1.183765611112318e-09
3369	5.70799e-13	He	1	3.48011m	-19.753	1.1810430257577004e-09
3370	1.3135100000000001e-12	He	1	1.51232m	-19.753	1.1810430257577004e-09
3371	8.73893e-11	Ca	6	227.310A	-19.756	1.17291278275559e-09
3372	2.93872e-11	O	7	675.956A	-19.757	1.1702151582135375e-09
3373	6.60998e-12	Ar	3	3005.22A	-19.757	1.1702151582135375e-09
3374	7.710609999999999e-13	He	1	2.57625m	-19.758	1.167523738035772e-09
3375	2.38632e-11	O	7	832.432A	-19.759	1.1648385079526325e-09
3376	8.05471e-13	He	1	2.46619m	-19.76	1.1621594537273061e-09
3377	1.8016700000000001e-13	He	1	11.0256m	-19.76	1.1621594537273061e-09
3378	8.8629e-12	Fe	6	2241.31A	-19.761	1.159486561155723e-09
3379	5.51645e-13	He	1	3.60095m	-19.762	1.1568198160664546e-09
3380	1.31302e-12	He	1	1.51288m	-19.766	1.1462140282436245e-09
3381	1.31687e-12	He	1	1.50846m	-19.766	1.1462140282436245e-09
3382	2.60326e-11	O	7	763.061A	-19.768	1.1409476531580136e-09
3383	8.118029999999999e-13	He	1	2.44695m	-19.768	1.1409476531580136e-09
3384	5.19118e-11	Fe	6	382.658A	-19.769000000000002	1.1383235463739394e-09
3385	2.85361e-11	Na	5	696.117A	-19.769000000000002	1.1383235463739394e-09
3386	2.38393e-11	O	7	833.264A	-19.771	1.1330934247594244e-09
3387	7.70029e-11	Fe	7	257.970A	-19.772000000000002	1.1304873821993901e-09
3388	5.644689999999999e-13	He	1	3.51914m	-19.773	1.1278873333709287e-09
3389	2.62663e-12	He	1	7562.71A	-19.774	1.125293264488822e-09
3390	4.77007e-13	He	1	4.16440m	-19.774	1.125293264488822e-09
3391	2.8141500000000002e-14	He	1	70.5879m	-19.776	1.1201230115813607e-09
3392	1.5068100000000001e-12	He	1	1.31831m	-19.778	1.1149765138281966e-09
3393	3.72727e-11	Fe	4	532.950A	-19.779	1.1124121390070366e-09
3394	6.51389e-11	Fe	7	304.956A	-19.779	1.1124121390070366e-09
3395	4.54208e-13	He	1	4.37343m	-19.782	1.1047543477061463e-09
3396	6.14239e-11	Ca	4	323.400A	-19.782	1.1047543477061463e-09
3397	5.51541e-12	Al	3	3601.63A	-19.782	1.1047543477061463e-09
3398	7.08307e-11	O	3	280.450A	-19.782	1.1047543477061463e-09
3399	7.86935e-13	He	1	2.52428m	-19.783	1.1022134832146624e-09
3400	9.24224e-12	Si	9	2149.31A	-19.783	1.1022134832146624e-09
3401	1.0725200000000001e-10	Fe	8	185.213A	-19.784000000000002	1.0996784625493444e-09
3402	4.33589e-11	Ar	3	458.140A	-19.784000000000002	1.0996784625493444e-09
3403	2.6368e-12	He	1	7533.56A	-19.785999999999998	1.0946258989664274e-09
3404	5.67832e-13	He	1	3.49830m	-19.787	1.0921083292606212e-09
3405	4.4872900000000005e-10	Ar	10	44.2683A	-19.787	1.0921083292606212e-09
3406	5.85868e-11	O	5	339.060A	-19.789	1.0870905472807413e-09
3407	7.1712e-13	He	1	2.77003m	-19.79	1.084590308402896e-09
3408	1.74326e-11	F	6	1139.50A	-19.79	1.084590308402896e-09
3409	5.356569999999999e-14	He	1	37.0843m	-19.79	1.084590308402896e-09
3410	3.09071e-12	Ca	5	6427.15A	-19.791	1.0820958199148891e-09
3411	1.53283e-11	N	6	1295.93A	-19.791	1.0820958199148891e-09
3412	3.5509e-10	S	9	55.9420A	-19.793	1.0771240412367257e-09
3413	8.90677e-11	N	7	223.027A	-19.794	1.0746467246866847e-09
3414	1.30742e-13	He	1	15.1936m	-19.794	1.0746467246866847e-09
3415	2.98404e-11	Ti	4	665.690A	-19.794	1.0746467246866847e-09
3416	5.34363e-13	He	1	3.71741m	-19.794	1.0746467246866847e-09
3417	9.1624e-11	Si	8	216.804A	-19.794	1.0746467246866847e-09
3418	5.60578e-13	He	1	3.54357m	-19.794	1.0746467246866847e-09
3419	5.2867300000000004e-12	Fe	6	3757.42A	-19.795	1.0721751058066003e-09
3420	5.46827e-11	Cr	9	363.268A	-19.798	1.064794304293956e-09
3421	5.08785e-13	He	1	3.90430m	-19.8	1.0599020188592478e-09
3422	1.65299e-11	S	3	1201.73A	-19.803	1.0526057046828661e-09
3423	9.10081e-14	He	1	21.8271m	-19.803	1.0526057046828661e-09
3424	7.68825e-11	Si	10	258.374A	-19.804000000000002	1.0501847787420762e-09
3425	1.4336700000000003e-14	He	1	138.557m	-19.805999999999997	1.0453596179799885e-09
3426	4.71296e-11	Al	6	421.486A	-19.805999999999997	1.0453596179799885e-09
3427	2.63047e-12	He	1	7551.69A	-19.807000000000002	1.0429553575761431e-09
3428	9.61597e-12	B	3	2065.78A	-19.809	1.0381634129870943e-09
3429	5.30171e-13	He	1	3.74680m	-19.809	1.0381634129870943e-09
3430	5.56713e-13	He	1	3.56817m	-19.811	1.033393485383507e-09
3431	5.707399999999999e-13	He	1	3.48047m	-19.811	1.033393485383507e-09
3432	2.16991e-11	N	6	915.449A	-19.812	1.0310167463209329e-09
3433	2.49331e-11	Ca	8	796.711A	-19.814	1.0262796546680041e-09
3434	9.31281e-14	P	4	21.3302m	-19.817	1.0192147952186886e-09
3435	5.70951e-13	He	1	3.47919m	-19.819000000000003	1.0145319286055041e-09
3436	8.23773e-11	O	3	241.140A	-19.82	1.0121985699197349e-09
3437	8.123680000000001e-13	He	1	2.44525m	-19.82	1.0121985699197349e-09
3438	2.63383e-12	He	1	7542.05A	-19.820999999999998	1.0098705778100222e-09
3439	4.08215e-12	Fe	4	4866.17A	-19.822	1.007547939933575e-09
3440	8.17692e-13	He	1	2.42933m	-19.825	1.000612028701484e-09
3441	5.08726e-13	He	1	3.90475m	-19.826	9.983106848970825e-10
3442	5.6441e-13	He	1	3.51951m	-19.828	9.937238639464717e-10
3443	6.71707e-12	Ti	4	2957.31A	-19.828	9.937238639464717e-10
3444	1.90814e-11	N	6	1041.04A	-19.829	9.914383624813863e-10
3445	7.827939999999999e-13	He	1	2.53763m	-19.83	9.891581175238121e-10
3446	7.93103e-11	Si	8	250.465A	-19.832	9.846133488004355e-10
3447	3.54755e-11	Ne	7	559.948A	-19.833	9.823488009387378e-10
3448	9.24965e-11	Si	8	214.759A	-19.835	9.778353181831907e-10
3449	1.35134e-13	He	1	14.6998m	-19.837	9.733425729972045e-10
3450	2.16545e-11	N	6	917.334A	-19.837	9.733425729972045e-10
3451	5.733579999999999e-13	He	1	3.46458m	-19.838	9.711039472005165e-10
3452	7.60925e-11	Si	10	261.057A	-19.839000000000002	9.688704701002861e-10
3453	2.6070199999999998e-14	He	1	76.1959m	-19.84	9.666421298548479e-10
3454	5.88693e-12	Fe	5	3374.33A	-19.842	9.622008126977362e-10
3455	4.5392699999999996e-14	P	4	43.7613m	-19.844	9.577799015393632e-10
3456	1.88468e-11	Al	7	1054.00A	-19.844	9.577799015393632e-10
3457	5.677729999999999e-13	He	1	3.49866m	-19.844	9.577799015393632e-10
3458	9.99381e-12	S	9	1987.68A	-19.845	9.555770688937864e-10
3459	1.51654e-12	He	1	1.30986m	-19.845	9.555770688937864e-10
3460	2.22532e-14	He	1	89.2657m	-19.845	9.555770688937864e-10
3461	7.01702e-11	N	3	283.090A	-19.845	9.555770688937864e-10
3462	2.06951e-11	O	7	959.863A	-19.846	9.533793026226967e-10
3463	1.24153e-16	P	5	1.60000c	-19.847	9.511865910737632e-10
3464	6.76465e-12	Mg	2	2936.51A	-19.847	9.511865910737632e-10
3465	1.00201e-09	N	7	19.8246A	-19.848	9.489989226214554e-10
3466	1.45296e-13	He	1	13.6717m	-19.849	9.468162856669577e-10
3467	1.4398e-11	Al	3	1379.67A	-19.849	9.468162856669577e-10
3468	5.1882e-11	Fe	6	382.878A	-19.849	9.468162856669577e-10
3469	7.95802e-10	N	6	24.9616A	-19.85	9.446386686381539e-10
3470	6.43125e-11	Fe	7	308.874A	-19.85	9.446386686381539e-10
3471	9.1978e-11	Cr	9	215.970A	-19.851	9.424660599895432e-10
3472	6.17149e-14	He	1	32.1875m	-19.852	9.402984482021549e-10
3473	4.94778e-13	He	1	4.01482m	-19.852	9.402984482021549e-10
3474	5.611050000000001e-13	He	1	3.54024m	-19.852999999999998	9.381358217835429e-10
3475	1.33542e-12	He	1	1.48751m	-19.852999999999998	9.381358217835429e-10
3476	7.08475e-12	Na	4	2803.83A	-19.854	9.359781692676615e-10
3477	1.2921700000000002e-10	Mg	5	153.729A	-19.855	9.3382547921486e-10
3478	2.95349e-11	O	7	672.576A	-19.855	9.3382547921486e-10
3479	1.05898e-11	Fe	6	1875.80A	-19.855999999999998	9.316777402117972e-10
3480	3.8992900000000004e-12	Co	8	5094.38A	-19.857	9.295349408713597e-10
3481	1.4266600000000001e-12	S	11	1.39238m	-19.857	9.295349408713597e-10
3482	9.68963e-14	He	1	20.5007m	-19.858	9.273970698326462e-10
3483	9.54026e-13	He	1	2.08217m	-19.858	9.273970698326462e-10
3484	7.49572e-11	Fe	7	265.011A	-19.858	9.273970698326462e-10
3485	5.61126e-11	N	7	354.010A	-19.859	9.252641157608775e-10
3486	5.440869999999999e-13	He	1	3.65097m	-19.859	9.252641157608775e-10
3487	7.966600000000001e-13	He	1	2.49347m	-19.86	9.231360673473507e-10
3488	4.033669999999999e-12	Fe	3	4924.66A	-19.862000000000002	9.188946423901319e-10
3489	5.71267e-13	He	1	3.47726m	-19.863	9.167812433588418e-10
3490	7.6826e-13	He	1	2.58564m	-19.864	9.146727050104336e-10
3491	3.73028e-11	Al	7	532.519A	-19.865	9.12569016165662e-10
3492	1.97292e-11	Cl	7	1006.86A	-19.865	9.12569016165662e-10
3493	4.2302299999999996e-13	He	1	4.69584m	-19.866	9.104701656709631e-10
3494	3.55637e-11	Ne	3	558.560A	-19.869	9.042025331362996e-10
3495	1.38966e-13	He	1	14.2945m	-19.87	9.021229250185979e-10
3496	3.68128e-11	Al	7	539.608A	-19.872	8.9797804668052e-10
3497	5.13109e-11	Ne	4	387.139A	-19.872	8.9797804668052e-10
3498	5.66299e-11	Na	6	350.777A	-19.873	8.959127544844041e-10
3499	5.20518e-13	He	1	3.81629m	-19.874000000000002	8.93852212328527e-10
3500	2.57519e-12	C	6	7713.77A	-19.874000000000002	8.93852212328527e-10
3501	8.18256e-13	He	1	2.42766m	-19.875	8.917964092881065e-10
3502	7.54643e-11	O	3	263.230A	-19.875999999999998	8.897453344634726e-10
3503	8.22759e-13	He	1	2.41437m	-19.877	8.876989769800232e-10
3504	6.68676e-11	Ne	8	297.071A	-19.879	8.836203706633185e-10
3505	2.58035e-11	O	7	769.837A	-19.88	8.815881002057058e-10
3506	3.83463e-11	N	6	518.027A	-19.882	8.775375708173955e-10
3507	2.93058e-11	O	7	677.835A	-19.883	8.755192904112086e-10
3508	6.8156e-11	Mg	6	291.456A	-19.884	8.735056519211369e-10
3509	1.42329e-13	He	1	13.9567m	-19.884	8.735056519211369e-10
3510	5.3832e-13	He	1	3.69009m	-19.885	8.714966446710769e-10
3511	5.64937e-13	He	1	3.51623m	-19.885	8.714966446710769e-10
3512	8.89546e-11	Ne	3	223.310A	-19.887	8.674924813092708e-10
3513	7.014910000000001e-12	Fe	5	2831.75A	-19.887999999999998	8.654973039678494e-10
3514	7.05464e-11	Ne	3	281.580A	-19.887999999999998	8.654973039678494e-10
3515	9.57817e-11	Ca	10	207.393A	-19.889	8.635067154069686e-10
3516	1.2232299999999998e-12	Fe	5	1.62393m	-19.892	8.575623769899084e-10
3517	3.4256400000000003e-12	Fe	4	5798.75A	-19.892	8.575623769899084e-10
3518	7.49966e-12	Fe	11	2648.71A	-19.895	8.516589591106807e-10
3519	4.7324e-11	Ca	10	419.754A	-19.895	8.516589591106807e-10
3520	3.57947e-14	He	1	55.4955m	-19.896	8.497001978597731e-10
3521	7.92519e-13	He	1	2.50650m	-19.897000000000002	8.477459416347293e-10
3522	3.42475e-12	Fe	4	5800.27A	-19.898	8.457961800742846e-10
3523	5.682989999999999e-13	He	1	3.49542m	-19.899	8.438509028409832e-10
3524	4.14743e-11	Cr	9	478.959A	-19.899	8.438509028409832e-10
3525	6.81777e-11	Mg	6	291.363A	-19.9	8.419100996211727e-10
3526	4.766050000000001e-13	He	1	4.16791m	-19.905	8.32272834403437e-10
3527	5.20459e-13	He	1	3.81672m	-19.906	8.30358660002091e-10
3528	1.52469e-12	He	1	1.30285m	-19.908	8.265435085108313e-10
3529	4.47088e-10	Ar	10	44.4308A	-19.908	8.265435085108313e-10
3530	1.01964e-13	He	1	19.4819m	-19.908	8.265435085108313e-10
3531	6.86115e-14	He	1	28.9521m	-19.91	8.227458860484215e-10
3532	1.16534e-10	N	4	170.460A	-19.910999999999998	8.208536230202577e-10
3533	1.71859e-14	He	1	115.586m	-19.913	8.17082143206988e-10
3534	1.93908e-10	O	8	102.443A	-19.914	8.152029064258783e-10
3535	1.747e-12	N	5	1.13706m	-19.915	8.133279917694342e-10
3536	2.44702e-10	Si	7	81.1781A	-19.916	8.114573892970312e-10
3537	2.66048e-13	He	1	7.46649m	-19.917	8.095910890909284e-10
3538	5.52236e-13	He	1	3.59709m	-19.92	8.040179032347827e-10
3539	7.90108e-11	Fe	7	251.415A	-19.921	8.021687133718224e-10
3540	8.27151e-13	He	1	2.40155m	-19.921	8.021687133718224e-10
3541	5.31576e-12	Ca	2	3736.90A	-19.922	8.003237765275205e-10
3542	4.784520000000001e-13	He	1	4.15182m	-19.923	7.984830829202183e-10
3543	8.23323e-13	He	1	2.41272m	-19.925	7.948143864023294e-10
3544	5.09115e-13	He	1	3.90177m	-19.926	7.929863640406919e-10
3545	8.04809e-13	He	1	2.46822m	-19.930999999999997	7.839091241931815e-10
3546	1.85872e-11	N	6	1068.72A	-19.930999999999997	7.839091241931815e-10
3547	2.40483e-11	N	7	826.024A	-19.930999999999997	7.839091241931815e-10
3548	1.35319e-12	He	1	1.46797m	-19.934	7.785127317398409e-10
3549	2.34119e-10	Si	7	84.8478A	-19.934	7.785127317398409e-10
3550	1.18177e-10	N	4	168.090A	-19.934	7.785127317398409e-10
3551	7.79821e-12	Ti	4	2547.31A	-19.936	7.749357906509757e-10
3552	8.373129999999999e-13	He	1	2.37240m	-19.936	7.749357906509757e-10
3553	4.06014e-11	Cl	7	489.256A	-19.939	7.696011701912488e-10
3554	5.217e-11	O	7	380.764A	-19.941	7.660651740084455e-10
3555	4.25642e-12	Fe	3	4666.94A	-19.942	7.643032730004594e-10
3556	9.76765e-11	C	4	203.370A	-19.942999999999998	7.625454242523487e-10
3557	2.38255e-11	O	3	833.749A	-19.942999999999998	7.625454242523487e-10
3558	1.92261e-10	Li	3	103.320A	-19.944000000000003	7.60791618444156e-10
3559	5.30243e-13	He	1	3.74630m	-19.944000000000003	7.60791618444156e-10
3560	9.69444e-11	N	7	204.906A	-19.945	7.590418462774021e-10
3561	4.5180100000000003e-13	He	1	4.39672m	-19.948	7.538166389611433e-10
3562	7.156729999999999e-13	Fe	4	2.77563m	-19.949	7.520829088020332e-10
3563	4.90069e-13	He	1	4.05340m	-19.95	7.503531661116441e-10
3564	1.0635599999999999e-13	He	1	18.6774m	-19.95	7.503531661116441e-10
3565	8.060979999999999e-13	He	1	2.46427m	-19.95	7.503531661116441e-10
3566	4.07977e-12	Fe	4	4869.01A	-19.95	7.503531661116441e-10
3567	2.77013e-12	Fe	4	7170.96A	-19.951	7.486274017190402e-10
3568	4.3943900000000005e-14	He	1	45.2041m	-19.953	7.451877712489322e-10
3569	5.45217e-13	He	1	3.64341m	-19.954	7.43473886934844e-10
3570	4.71114e-14	K	5	42.1649m	-19.955	7.417639444452994e-10
3571	8.30983e-13	He	1	2.39048m	-19.955	7.417639444452994e-10
3572	2.3417900000000003e-12	Fe	5	8482.60A	-19.958	7.366576773686407e-10
3573	2.01664e-12	C	1	9850.26A	-19.96	7.332730427863342e-10
3574	8.00668e-13	He	1	2.48098m	-19.96	7.332730427863342e-10
3575	5.82733e-13	He	1	3.40884m	-19.962	7.29903959187357e-10
3576	3.53852e-11	Ne	7	561.378A	-19.962	7.29903959187357e-10
3577	1.16518e-13	He	1	17.0484m	-19.962	7.29903959187357e-10
3578	1.67827e-11	Ti	4	1183.63A	-19.962	7.29903959187357e-10
3579	4.695080000000001e-12	Ni	12	4230.90A	-19.962	7.29903959187357e-10
3580	7.449980000000001e-14	He	1	26.6638m	-19.964000000000002	7.265503551214188e-10
3581	9.54884e-12	N	6	2080.30A	-19.965	7.248793356749422e-10
3582	1.54668e-11	P	2	1284.33A	-19.965	7.248793356749422e-10
3583	1.53158e-12	He	1	1.29699m	-19.965999999999998	7.232121594665438e-10
3584	8.277159999999999e-13	He	1	2.39991m	-19.968	7.198893014274901e-10
3585	9.45618e-11	Li	2	210.069A	-19.968	7.198893014274901e-10
3586	3.52972e-11	Sc	8	562.777A	-19.969	7.182336019793781e-10
3587	3.90674e-12	Fe	3	5084.66A	-19.969	7.182336019793781e-10
3588	5.118280000000001e-12	Fe	5	3881.08A	-19.97	7.165817105343318e-10
3589	4.03659e-12	Fe	4	4921.10A	-19.97	7.165817105343318e-10
3590	8.343459999999999e-13	He	1	2.38084m	-19.97	7.165817105343318e-10
3591	1.1733499999999999e-14	He	1	169.296m	-19.973	7.116487967365688e-10
3592	3.56143e-11	Ca	10	557.766A	-19.973	7.116487967365688e-10
3593	1.41241e-12	Fe	5	1.40642m	-19.977	7.051243613510902e-10
3594	8.78426e-11	Cl	7	226.137A	-19.977	7.051243613510902e-10
3595	6.91198e-11	Fe	7	287.392A	-19.977	7.051243613510902e-10
3596	5.59133e-13	He	1	3.55272m	-19.977999999999998	7.035026203228235e-10
3597	1.2793799999999999e-14	He	1	155.266m	-19.979	7.018846091954126e-10
3598	8.37878e-13	He	1	2.37081m	-19.98	7.00270319390329e-10
3599	5.301840000000001e-13	He	1	3.74671m	-19.980999999999998	6.986597423487747e-10
3600	9.09711e-11	Ne	3	218.360A	-19.980999999999998	6.986597423487747e-10
3601	1.1018800000000001e-13	He	1	18.0279m	-19.983	6.954496924193886e-10
3602	6.14285e-11	Ne	3	323.375A	-19.986	6.906622504110968e-10
3603	2.73073e-11	K	5	727.442A	-19.986	6.906622504110968e-10
3604	2.15131e-11	O	4	923.367A	-19.987000000000002	6.890737713149776e-10
3605	2.49001e-11	O	7	797.766A	-19.99	6.843302208388461e-10
3606	2.23636e-10	Si	7	88.8250A	-19.99	6.843302208388461e-10
3607	1.43121e-11	Fe	6	1387.95A	-19.991	6.827563050066169e-10
3608	4.1017e-11	C	3	484.299A	-19.991	6.827563050066169e-10
3609	7.16445e-11	Si	10	277.264A	-19.992	6.811860090803505e-10
3610	8.76374e-11	Cr	6	226.666A	-19.993	6.796193247344997e-10
3611	6.55508e-14	Fe	5	30.3039m	-19.996	6.749408582108296e-10
3612	5.20848e-13	He	1	3.81387m	-19.997	6.733885373133916e-10
3613	8.11706e-13	He	1	2.44725m	-19.997	6.733885373133916e-10
3614	1.1355e-13	He	1	17.4940m	-19.997	6.733885373133916e-10
3615	4.80255e-12	Fe	5	4136.23A	-19.998	6.718397866549448e-10
3616	1.00955e-10	P	8	196.766A	-19.998	6.718397866549448e-10
3617	2.52215e-12	P	2	7875.99A	-20.000999999999998	6.672148740947272e-10
3618	8.315469999999999e-13	He	1	2.38885m	-20.000999999999998	6.672148740947272e-10
3619	2.1458e-14	He	1	92.5736m	-20.002	6.656803224676643e-10
3620	9.24145e-12	P	8	2149.50A	-20.002	6.656803224676643e-10
3621	9.64529e-11	Fe	5	205.950A	-20.002	6.656803224676643e-10
3622	3.79288e-12	Fe	4	5237.30A	-20.003	6.641493002114048e-10
3623	5.13096e-11	Ne	4	387.149A	-20.004	6.626217992086208e-10
3624	3.12003e-13	Ar	3	6.36676m	-20.004	6.626217992086208e-10
3625	5.38392e-13	He	1	3.68959m	-20.008	6.565468460382259e-10
3626	5.08406e-14	He	1	39.0720m	-20.01	6.535302872915054e-10
3627	1.36753e-12	He	1	1.45258m	-20.01	6.535302872915054e-10
3628	4.08193e-11	Sc	8	486.644A	-20.011	6.5202720934071e-10
3629	3.68543e-17	C	4	5.39000c	-20.012	6.505275883732659e-10
3630	5.51225e-11	Na	5	360.369A	-20.012	6.505275883732659e-10
3631	8.54101e-12	Fe	6	2325.77A	-20.012999999999998	6.490314164383426e-10
3632	7.95671e-14	He	1	24.9657m	-20.012999999999998	6.490314164383426e-10
3633	2.54759e-11	O	4	779.736A	-20.012999999999998	6.490314164383426e-10
3634	2.78509e-11	N	6	713.243A	-20.012999999999998	6.490314164383426e-10
3635	8.3491e-13	He	1	2.37923m	-20.014	6.475386856033748e-10
3636	4.94376e-13	He	1	4.01809m	-20.015	6.460493879540574e-10
3637	1.73337e-11	N	6	1146.00A	-20.016	6.445635155942881e-10
3638	5.51105e-13	He	1	3.60448m	-20.018	6.416020152496962e-10
3639	4.05233e-12	Fe	4	4901.99A	-20.018	6.416020152496962e-10
3640	8.07565e-13	He	1	2.45980m	-20.019000000000002	6.401263715632989e-10
3641	5.05071e-12	Ca	2R	3933.00A	-20.019000000000002	6.401263715632989e-10
3642	1.5374700000000001e-12	He	1	1.29202m	-20.02	6.386541217632062e-10
3643	1.28244e-11	O	7	1548.96A	-20.024	6.327989055804181e-10
3644	7.29746e-11	O	5	272.211A	-20.026	6.298914587088671e-10
3645	8.54827e-11	O	3	232.380A	-20.027	6.284427485551162e-10
3646	4.98696e-11	Mn	10	398.328A	-20.027	6.284427485551162e-10
3647	4.74198e-13	He	1	4.18907m	-20.029	6.255553164070477e-10
3648	8.34876e-13	He	1	2.37933m	-20.03	6.241165791038474e-10
3649	5.65021e-13	He	1	3.51570m	-20.031	6.226811508046255e-10
3650	5.9037e-12	Ti	2	3364.74A	-20.032	6.21249023898874e-10
3651	4.01765e-11	Sc	8	494.430A	-20.033	6.198201907936039e-10
3652	5.20165e-11	Fe	6	381.888A	-20.033	6.198201907936039e-10
3653	1.5918700000000002e-12	Fe	6	1.24787m	-20.034000000000002	6.18394643913284e-10
3654	6.54228e-13	He	1	3.03632m	-20.035	6.169723756998119e-10
3655	9.09779e-12	Cl	7	2183.44A	-20.037	6.141376451278359e-10
3656	4.9495900000000003e-14	Fe	3	40.1336m	-20.037	6.141376451278359e-10
3657	8.8605e-11	C	5	224.191A	-20.04	6.099099513158939e-10
3658	1.73001e-11	Fe	8	1148.23A	-20.04	6.099099513158939e-10
3659	1.46273e-10	Ne	7	135.804A	-20.04	6.099099513158939e-10
3660	5.49903e-12	Al	3	3612.35A	-20.043	6.057113607434445e-10
3661	2.65017e-11	Mg	9	749.554A	-20.044	6.043182632717785e-10
3662	2.38228e-11	N	6	833.841A	-20.045	6.029283698353863e-10
3663	8.962e-15	He	1	221.652m	-20.046	6.015416730651962e-10
3664	3.36334e-11	N	6	590.616A	-20.046	6.015416730651962e-10
3665	1.04165e-11	Fe	6	1907.01A	-20.05	5.960267058572358e-10
3666	5.38333e-13	He	1	3.68999m	-20.05	5.960267058572358e-10
3667	1.89747e-12	Cr	9	1.04689m	-20.05	5.960267058572358e-10
3668	3.31545e-11	Na	6	599.148A	-20.051	5.946558824737137e-10
3669	1.02057e-10	N	7	194.641A	-20.051	5.946558824737137e-10
3670	2.96072e-14	He	1	67.0933m	-20.052	5.932882118964792e-10
3671	2.43055e-11	Ne	4	817.283A	-20.054000000000002	5.905623001725528e-10
3672	8.39592e-14	He	1	23.6597m	-20.055	5.892040445733529e-10
3673	9.60767e-12	Ti	4	2067.56A	-20.055	5.892040445733529e-10
3674	6.09409e-14	O	5	32.5963m	-20.055999999999997	5.878489128753438e-10
3675	8.175939999999999e-13	He	1	2.42962m	-20.057000000000002	5.864968978937426e-10
3676	1.18893e-11	Al	2	1670.79A	-20.06	5.824594816473743e-10
3677	3.76808e-11	O	7	527.177A	-20.062	5.797833234195553e-10
3678	5.67289e-14	He	1	35.0165m	-20.063	5.784498587789456e-10
3679	5.305729999999999e-13	He	1	3.74397m	-20.064	5.771194610218993e-10
3680	9.97814e-11	Fe	5	199.080A	-20.065	5.757921230947849e-10
3681	9.412130000000001e-14	He	1	21.1052m	-20.067	5.731465985968875e-10
3682	2.50655e-12	Fe	4	7925.02A	-20.067999999999998	5.718283979997972e-10
3683	5.45288e-13	He	1	3.64293m	-20.069000000000003	5.705132291799398e-10
3684	1.54254e-12	He	1	1.28778m	-20.069000000000003	5.705132291799398e-10
3685	6.9647899999999994e-12	Mg	1	2852.13A	-20.07	5.692010851644399e-10
3686	8.67936e-11	Ne	3	228.870A	-20.070999999999998	5.678919589964314e-10
3687	3.24542e-11	O	7	612.077A	-20.070999999999998	5.678919589964314e-10
3688	3.2018299999999997e-13	He	1	6.20410m	-20.070999999999998	5.678919589964314e-10
3689	1.31815e-12	Fe	4	1.50700m	-20.074	5.639826182485542e-10
3690	8.134529999999999e-13	He	1	2.44199m	-20.074	5.639826182485542e-10
3691	5.56172e-13	He	1	3.57164m	-20.074	5.639826182485542e-10
3692	7.47736e-11	Cl	7	265.661A	-20.078	5.58811994524933e-10
3693	3.09719e-10	S	8	64.1371A	-20.078	5.58811994524933e-10
3694	5.700890000000001e-13	He	1	3.48445m	-20.079	5.575267626023324e-10
3695	1.3792600000000001e-12	He	1	1.44023m	-20.082	5.536887753645443e-10
3696	2.36813e-11	O	7	838.823A	-20.084	5.511448065246014e-10
3697	7.64573e-14	Fe	2	25.9811m	-20.088	5.460918805663172e-10
3698	8.7791e-14	He	1	22.6270m	-20.088	5.460918805663172e-10
3699	1.48396e-11	O	4	1338.61A	-20.088	5.460918805663172e-10
3700	3.72077e-13	Fe	2	5.33881m	-20.09	5.435828162873966e-10
3701	6.72553e-11	N	4	295.359A	-20.093	5.398408185008616e-10
3702	5.64751e-11	Al	6	351.739A	-20.093	5.398408185008616e-10
3703	1.0556200000000001e-10	N	7	188.179A	-20.094	5.385992190723275e-10
3704	3.35224e-11	Na	6	592.573A	-20.096	5.361245804458981e-10
3705	7.63912e-11	K	9	260.036A	-20.097	5.348915281277106e-10
3706	7.32762e-11	C	3	271.090A	-20.097	5.348915281277106e-10
3707	2.02132e-10	Ne	8	98.2746A	-20.099	5.324339247937611e-10
3708	2.66417e-13	He	1	7.45615m	-20.099	5.324339247937611e-10
3709	4.55515e-11	O	7	436.088A	-20.1	5.312093607480266e-10
3710	9.11539e-14	He	1	21.7922m	-20.101	5.299876131214467e-10
3711	6.22574e-11	Ca	4	319.070A	-20.102	5.287686754364286e-10
3712	2.73561e-12	Cl	4	7261.43A	-20.102999999999998	5.275525412302946e-10
3713	1.12946e-11	S	3	1758.76A	-20.105	5.251286574781971e-10
3714	2.0035e-12	Fe	5	9914.87A	-20.105	5.251286574781971e-10
3715	3.65039e-14	He	1	54.4174m	-20.105	5.251286574781971e-10
3716	3.73865e-11	N	6	531.327A	-20.105999999999998	5.239208950810517e-10
3717	4.91969e-13	He	1	4.03775m	-20.105999999999998	5.239208950810517e-10
3718	7.72893e-12	Fe	4	2570.14A	-20.105999999999998	5.239208950810517e-10
3719	8.57273e-13	He	1	2.31717m	-20.107	5.227159104603332e-10
3720	1.50463e-11	N	6	1320.22A	-20.107	5.227159104603332e-10
3721	9.609189999999999e-12	B	3	2067.24A	-20.108	5.21513697227337e-10
3722	3.84385e-12	Co	11	5167.85A	-20.108	5.21513697227337e-10
3723	2.8722e-12	Ar	11	6916.11A	-20.11	5.191175594431166e-10
3724	1.54693e-12	He	1	1.28412m	-20.111	5.179236221878041e-10
3725	6.179610000000001e-14	He	1	32.1451m	-20.111	5.179236221878041e-10
3726	1.58071e-12	Fe	2	1.25668m	-20.111	5.179236221878041e-10
3727	8.22661e-13	He	1	2.41466m	-20.112000000000002	5.167324309119786e-10
3728	1.4575799999999998e-10	Mg	5	136.284A	-20.112000000000002	5.167324309119786e-10
3729	5.08712e-13	He	1	3.90485m	-20.114	5.143582610510085e-10
3730	5.4523e-13	He	1	3.64332m	-20.114	5.143582610510085e-10
3731	2.13725e-11	N	6	929.442A	-20.118	5.096425961688351e-10
3732	5.59913e-15	He	1	354.777m	-20.118	5.096425961688351e-10
3733	7.05368e-13	He	1	2.81619m	-20.118	5.096425961688351e-10
3734	1.00079e-11	Si	9	1984.88A	-20.12	5.073010011395522e-10
3735	1.55709e-12	He	1	1.27574m	-20.12	5.073010011395522e-10
3736	6.36457e-11	N	3	312.110A	-20.12	5.073010011395522e-10
3737	5.744810000000001e-13	He	1	3.45781m	-20.121	5.061342412141792e-10
3738	1.87994e-11	N	6	1056.66A	-20.122	5.049701647621648e-10
3739	3.99596e-11	N	6	497.113A	-20.122	5.049701647621648e-10
3740	8.1852e-13	He	1	2.42687m	-20.123	5.038087656116956e-10
3741	5.605640000000001e-13	He	1	3.54365m	-20.123	5.038087656116956e-10
3742	5.60813e-11	N	6	354.208A	-20.123	5.038087656116956e-10
3743	5.511770000000001e-13	He	1	3.60401m	-20.124000000000002	5.026500376051492e-10
3744	8.91134e-13	He	1	2.22912m	-20.125	5.014939745990688e-10
3745	4.82504e-11	Ca	10	411.695A	-20.125999999999998	5.003405704641196e-10
3746	5.38722e-13	He	1	3.68733m	-20.125999999999998	5.003405704641196e-10
3747	9.72447e-15	He	1	204.273m	-20.128	4.980417143607352e-10
3748	5.84643e-13	He	1	3.39771m	-20.131	4.946132193147207e-10
3749	4.31267e-11	N	4	460.607A	-20.133	4.923406779995531e-10
3750	5.94872e-11	Na	5	333.928A	-20.133	4.923406779995531e-10
3751	1.38469e-11	Fe	6	1434.58A	-20.134	4.912083258625919e-10
3752	2.09242e-11	Si	8	949.354A	-20.136	4.889514286117995e-10
3753	3.2934899999999994e-10	B	4	60.3144A	-20.141	4.833544478911268e-10
3754	2.82316e-12	Fe	4	7036.25A	-20.142	4.822427635098908e-10
3755	1.55076e-12	He	1	1.28095m	-20.143	4.811336359317812e-10
3756	7.568180000000001e-13	He	1	2.62473m	-20.144000000000002	4.800270592763138e-10
3757	2.47177e-12	Ar	3	8036.52A	-20.144000000000002	4.800270592763138e-10
3758	6.782839999999999e-12	Mg	2	2928.63A	-20.145	4.789230276765335e-10
3759	2.06514e-11	O	7	961.894A	-20.145	4.789230276765335e-10
3760	5.70726e-13	He	1	3.48056m	-20.148	4.756261447439083e-10
3761	7.31608e-13	P	10	2.71518m	-20.149	4.74532234966671e-10
3762	3.20644e-11	N	7	619.518A	-20.149	4.74532234966671e-10
3763	1.38898e-12	He	1	1.43014m	-20.15	4.734408411121091e-10
3764	1.78737e-14	He	1	111.138m	-20.152	4.712655780384542e-10
3765	2.92621e-11	O	7	678.847A	-20.152	4.712655780384542e-10
3766	4.02894e-12	Fe	3	4930.44A	-20.152	4.712655780384542e-10
3767	6.618830000000001e-14	He	1	30.0121m	-20.153	4.701816972863408e-10
3768	5.78313e-13	He	1	3.43490m	-20.153	4.701816972863408e-10
3769	4.22667e-11	Si	8	469.979A	-20.154	4.691003093907773e-10
3770	1.78426e-12	Fe	4	1.11332m	-20.154	4.691003093907773e-10
3771	1.55413e-12	He	1	1.27817m	-20.156	4.669449892488583e-10
3772	4.23921e-14	He	1	46.8588m	-20.156	4.669449892488583e-10
3773	5.06599e-11	O	7	392.114A	-20.156	4.669449892488583e-10
3774	1.77058e-11	Si	3	1121.92A	-20.157	4.658710455752061e-10
3775	9.26664e-12	N	6	2143.65A	-20.157	4.658710455752061e-10
3776	8.270540000000001e-13	He	1	2.40183m	-20.158	4.647995719034615e-10
3777	2.57598e-11	O	7	771.143A	-20.159000000000002	4.6373056255277767e-10
3778	5.64396e-13	He	1	3.51960m	-20.160999999999998	4.6159991415651103e-10
3779	3.4870699999999996e-12	Al	3	5696.60A	-20.162	4.6053826381443477e-10
3780	7.635039999999999e-14	He	1	26.0175m	-20.164	4.5842228269855255e-10
3781	7.2084e-12	Fe	2	2755.74A	-20.165	4.573679407060289e-10
3782	8.229129999999999e-13	He	1	2.41392m	-20.165	4.573679407060289e-10
3783	5.81675e-13	He	1	3.41504m	-20.166	4.563160236327935e-10
3784	5.41622e-11	O	7	366.759A	-20.167	4.552665259016906e-10
3785	2.6955799999999997e-13	He	1	7.36926m	-20.167	4.552665259016906e-10
3786	2.5241e-12	Fe	5	7869.93A	-20.167	4.552665259016906e-10
3787	5.51118e-13	He	1	3.60439m	-20.173	4.4902003499143094e-10
3788	5.562439999999999e-13	He	1	3.57118m	-20.174	4.479873175685545e-10
3789	8.33075e-13	He	1	2.38448m	-20.175	4.469569753298401e-10
3790	1.65532e-13	S	3	12.0004m	-20.176	4.4592900281251926e-10
3791	2.37871e-11	O	3	835.092A	-20.177	4.449033945663768e-10
3792	5.63259e-12	C	5	3526.70A	-20.178	4.4388014515374346e-10
3793	8.53095e-12	Si	2	2328.52A	-20.178	4.4388014515374346e-10
3794	8.37216e-13	He	1	2.37268m	-20.178	4.4388014515374346e-10
3795	5.67759e-13	He	1	3.49875m	-20.179000000000002	4.428592491494528e-10
3796	3.71115e-11	N	7	535.264A	-20.179000000000002	4.428592491494528e-10
3797	2.8413899999999997e-13	Co	8	6.99110m	-20.18	4.418407011408195e-10
3798	5.06305e-13	He	1	3.92341m	-20.180999999999997	4.4082449572759965e-10
3799	8.750440000000001e-13	He	1	2.27011m	-20.182000000000002	4.3981062752196625e-10
3800	7.60769e-11	O	7	261.110A	-20.182000000000002	4.3981062752196625e-10
3801	1.71251e-11	N	6	1159.96A	-20.183	4.3879909114850534e-10
3802	1.2086299999999999e-12	Fe	2	1.64355m	-20.184	4.377898812441409e-10
3803	1.55038e-11	Fe	7	1281.26A	-20.184	4.377898812441409e-10
3804	2.92448e-12	Fe	4	6792.48A	-20.184	4.377898812441409e-10
3805	7.11569e-11	Al	7	279.164A	-20.185	4.3678299245814974e-10
3806	5.45619e-13	He	1	3.64072m	-20.185	4.3678299245814974e-10
3807	7.002e-14	He	1	28.3697m	-20.185	4.3678299245814974e-10
3808	6.50614e-11	Fe	7	305.318A	-20.186	4.357784194521006e-10
3809	1.70613e-12	Fe	6	1.16430m	-20.187	4.3477615689985096e-10
3810	3.04332e-12	N	2	6527.23A	-20.188	4.337761994875081e-10
3811	7.30404e-12	Fe	5	2719.65A	-20.19	4.317831788880198e-10
3812	8.30885e-13	He	1	2.39076m	-20.194000000000003	4.278245669095971e-10
3813	1.7755e-11	Si	5	1118.81A	-20.195	4.2684059771056355e-10
3814	8.267440000000001e-13	He	1	2.40273m	-20.197	4.248794433066598e-10
3815	2.47703e-14	He	1	80.1945m	-20.198	4.2390224770394426e-10
3816	1.45009e-09	Ne	9	13.6987A	-20.199	4.2292729958874774e-10
3817	7.33829e-14	He	1	27.0696m	-20.199	4.2292729958874774e-10
3818	7.432050000000001e-13	He	1	2.67281m	-20.2	4.2195459379199605e-10
3819	8.8303e-11	Cr	9	224.958A	-20.2	4.2195459379199605e-10
3820	1.47854e-11	O	4	1343.51A	-20.201	4.2098412515649285e-10
3821	3.2082799999999997e-12	Fe	5	6191.62A	-20.201	4.2098412515649285e-10
3822	5.65519e-11	Ca	3	351.260A	-20.202	4.200158885369135e-10
3823	7.09952e-12	Mg	2	2798.00A	-20.202	4.200158885369135e-10
3824	7.50877e-11	N	3	264.550A	-20.204	4.1808609082335987e-10
3825	4.74594e-14	He	1	41.8557m	-20.204	4.1808609082335987e-10
3826	5.20446e-13	He	1	3.81682m	-20.204	4.1808609082335987e-10
3827	3.4734499999999997e-13	Fe	5	5.71894m	-20.205	4.171245194977902e-10
3828	1.50534e-11	Si	5	1319.60A	-20.205	4.171245194977902e-10
3829	1.24101e-09	O	8	16.0067A	-20.207	4.152080064182507e-10
3830	4.07198e-11	Ne	7	487.833A	-20.208	4.1425305450312605e-10
3831	2.6663400000000003e-13	Cl	4	7.45009m	-20.208	4.1425305450312605e-10
3832	1.0097899999999999e-13	Cr	5	19.6719m	-20.208	4.1425305450312605e-10
3833	1.27807e-11	O	7	1554.25A	-20.208	4.1425305450312605e-10
3834	2.25524e-11	N	6	880.813A	-20.208	4.1425305450312605e-10
3835	8.30107e-13	He	1	2.39300m	-20.21	4.123497346068267e-10
3836	8.34248e-13	He	1	2.38112m	-20.211	4.1140135653444613e-10
3837	5.57913e-11	Si	10	356.050A	-20.212	4.104551596711008e-10
3838	1.88565e-14	Fe	3	105.345m	-20.212	4.104551596711008e-10
3839	8.08802e-11	Fe	10	245.604A	-20.213	4.095111390001524e-10
3840	1.39713e-12	He	1	1.42180m	-20.213	4.095111390001524e-10
3841	2.63168e-15	He	1	754.820m	-20.214000000000002	4.0856928951649743e-10
3842	6.19771e-11	Mg	7	320.513A	-20.214000000000002	4.0856928951649743e-10
3843	1.99165e-11	Si	3	997.386A	-20.217	4.0575671831077556e-10
3844	5.606359999999999e-13	He	1	3.54320m	-20.217	4.0575671831077556e-10
3845	8.856e-11	Fe	8	224.305A	-20.218	4.048235037550894e-10
3846	3.32728e-11	Na	5	597.018A	-20.218	4.048235037550894e-10
3847	5.36004e-12	Ca	2	3706.02A	-20.219	4.038924355333212e-10
3848	1.62262e-11	N	6	1224.22A	-20.223	4.001895274269595e-10
3849	1.99793e-11	N	6	994.252A	-20.223	4.001895274269595e-10
3850	5.56185e-13	He	1	3.57155m	-20.225	3.9835082356814067e-10
3851	2.08955e-11	P	4	950.657A	-20.225	3.9835082356814067e-10
3852	8.782489999999999e-12	Mg	7	2261.82A	-20.229	3.946987212656586e-10
3853	1.3137e-12	Fe	5	1.51210m	-20.229	3.946987212656586e-10
3854	5.707979999999999e-13	He	1	3.48012m	-20.23	3.937909393974266e-10
3855	8.59571e-11	Fe	8	231.097A	-20.232	3.919816343801463e-10
3856	5.25928e-12	Fe	5	3777.03A	-20.232	3.919816343801463e-10
3857	2.32199e-11	O	7	855.492A	-20.235	3.8928325178919004e-10
3858	5.515069999999999e-13	He	1	3.60185m	-20.239	3.857142814844629e-10
3859	2.7341599999999997e-12	Fe	4	7265.28A	-20.241	3.8394208533948713e-10
3860	5.18516e-14	He	1	38.3102m	-20.245	3.8042208314310784e-10
3861	3.06586e-14	He	1	64.7924m	-20.246	3.795471366313894e-10
3862	2.72593e-11	Li	3	728.723A	-20.247	3.786742024408035e-10
3863	7.60481e-11	Al	7	261.209A	-20.247	3.786742024408035e-10
3864	3.04221e-11	O	7	652.961A	-20.248	3.7780327594314305e-10
3865	5.52393e-12	Fe	5	3596.07A	-20.248	3.7780327594314305e-10
3866	7.13328e-14	Mn	5	27.8476m	-20.249000000000002	3.769343525208425e-10
3867	2.7617e-12	Fe	4	7192.83A	-20.25	3.760674275669594e-10
3868	3.94638e-12	Fe	4	5033.59A	-20.25	3.760674275669594e-10
3869	5.644680000000001e-13	He	1	3.51915m	-20.25	3.760674275669594e-10
3870	4.0160500000000003e-10	B	4	49.4627A	-20.250999999999998	3.7520249648514086e-10
3871	1.22628e-11	C	5	1619.89A	-20.250999999999998	3.7520249648514086e-10
3872	1.94497e-11	S	3	1021.32A	-20.250999999999998	3.7520249648514086e-10
3873	2.95875e-11	Cl	6	671.380A	-20.250999999999998	3.7520249648514086e-10
3874	5.18039e-13	He	1	3.83455m	-20.252	3.743395546896053e-10
3875	6.9829e-11	P	8	284.473A	-20.253	3.7347859760512436e-10
3876	8.893799999999999e-13	He	1	2.23352m	-20.253	3.7347859760512436e-10
3877	6.20137e-14	He	1	32.0324m	-20.254	3.7261962066698924e-10
3878	2.7932599999999998e-12	Fe	4	7111.58A	-20.254	3.7261962066698924e-10
3879	7.87415e-11	C	5	252.274A	-20.255	3.717626193209927e-10
3880	1.84416e-11	S	3	1077.16A	-20.255	3.717626193209927e-10
3881	8.44401e-11	Si	8	235.249A	-20.258	3.692034234506801e-10
3882	2.57918e-11	Na	6	770.186A	-20.259	3.6835427914024767e-10
3883	1.04437e-11	N	6	1902.06A	-20.26	3.675070878075347e-10
3884	1.42453e-12	Fe	6	1.39446m	-20.262	3.6581854611870425e-10
3885	5.678310000000001e-13	He	1	3.49831m	-20.264	3.6413776257421853e-10
3886	3.25508e-13	Fe	11	6.10261m	-20.265	3.633002689604986e-10
3887	9.8838e-11	C	4	200.980A	-20.266	3.6246470152864224e-10
3888	8.38658e-11	O	3	236.860A	-20.266	3.6246470152864224e-10
3889	3.34785e-11	Na	5	593.349A	-20.266	3.6246470152864224e-10
3890	5.51296e-11	Na	5	360.323A	-20.267	3.6163105584854805e-10
3891	1.56977e-10	Ca	10	126.544A	-20.268	3.607993275003127e-10
3892	2.69199e-11	O	7	737.911A	-20.268	3.607993275003127e-10
3893	6.46705e-11	Na	5	307.164A	-20.268	3.607993275003127e-10
3894	3.46064e-11	Ca	10	574.011A	-20.27	3.5914160517059993e-10
3895	2.18115e-11	O	7	910.734A	-20.271	3.5831560240004077e-10
3896	6.13641e-12	Ti	2	3237.15A	-20.271	3.5831560240004077e-10
3897	5.60577e-13	He	1	3.54357m	-20.271	3.5831560240004077e-10
3898	1.40403e-12	He	1	1.41482m	-20.272000000000002	3.5749149938313635e-10
3899	8.1492e-15	He	1	243.760m	-20.274	3.5584897514309485e-10
3900	5.568330000000001e-14	He	1	35.6740m	-20.276	3.5421399761642643e-10
3901	5.9703e-14	Cl	2	33.2721m	-20.282	3.493539993725037e-10
3902	1.88607e-11	S	2	1053.22A	-20.282	3.493539993725037e-10
3903	7.71984e-13	He	1	2.57317m	-20.283	3.4855050747061016e-10
3904	5.62384e-12	F	4	3532.18A	-20.283	3.4855050747061016e-10
3905	5.3017e-13	He	1	3.74681m	-20.285999999999998	3.461511026543263e-10
3906	5.707399999999999e-13	He	1	3.48048m	-20.288	3.4456068280431896e-10
3907	5.56574e-13	He	1	3.56906m	-20.288	3.4456068280431896e-10
3908	1.05908e-11	F	4	1875.64A	-20.289	3.437682152246106e-10
3909	5.90462e-14	He	1	33.6422m	-20.289	3.437682152246106e-10
3910	3.26685e-11	F	2	608.062A	-20.291	3.4218874374784395e-10
3911	4.25513e-11	K	9	466.835A	-20.291	3.4218874374784395e-10
3912	3.57259e-14	He	1	55.6024m	-20.291	3.4218874374784395e-10
3913	3.00563e-11	Ca	5	660.908A	-20.291	3.4218874374784395e-10
3914	1.03314e-10	Cl	7	192.272A	-20.293	3.4061652928331816e-10
3915	1.50459e-14	He	1	132.026m	-20.293	3.4061652928331816e-10
3916	1.1611700000000001e-10	Fe	9	171.073A	-20.294	3.398331330049822e-10
3917	7.16662e-11	N	3	277.180A	-20.294	3.398331330049822e-10
3918	1.4617200000000001e-10	Ne	7	135.898A	-20.295	3.3905153848808803e-10
3919	6.79771e-11	Fe	7	292.223A	-20.296	3.382717415887021e-10
3920	8.03394e-12	K	6	2472.57A	-20.297	3.374937381724134e-10
3921	8.59523e-11	O	3	231.110A	-20.303	3.328631504884422e-10
3922	5.64409e-13	He	1	3.51951m	-20.305999999999997	3.305717366780269e-10
3923	8.08433e-11	Fe	7	245.716A	-20.308	3.290528975126086e-10
3924	1.39408e-11	O	7	1424.92A	-20.309	3.2829609684932477e-10
3925	7.77809e-11	O	3	255.390A	-20.31	3.2754103677926823e-10
3926	2.82224e-11	O	3	703.854A	-20.312	3.260361224150175e-10
3927	6.94974e-11	S	5	285.830A	-20.314	3.2453812250419485e-10
3928	4.32812e-11	Al	7	458.963A	-20.317	3.2230401778331486e-10
3929	3.679330000000001e-12	Ti	4	5398.93A	-20.317999999999998	3.2156273911268034e-10
3930	8.62799e-12	Fe	6	2302.33A	-20.319000000000003	3.2082316533567265e-10
3931	5.27763e-13	He	1	3.76389m	-20.319000000000003	3.2082316533567265e-10
3932	3.30594e-11	Mg	6	600.872A	-20.319000000000003	3.2082316533567265e-10
3933	9.01114e-13	He	1	2.20443m	-20.320999999999998	3.193491167869966e-10
3934	5.677720000000001e-13	He	1	3.49867m	-20.320999999999998	3.193491167869966e-10
3935	7.251e-12	Fe	2	2739.55A	-20.320999999999998	3.193491167869966e-10
3936	4.49883e-11	N	7	441.548A	-20.320999999999998	3.193491167869966e-10
3937	9.4564e-11	Cl	10	210.064A	-20.322	3.1861463420006167e-10
3938	1.94417e-12	Fe	5	1.02174m	-20.322	3.1861463420006167e-10
3939	1.4099200000000001e-12	He	1	1.40891m	-20.326	3.1569355767574383e-10
3940	5.60966e-13	He	1	3.54111m	-20.33	3.1279926174197594e-10
3941	5.17636e-12	Fe	5	3837.54A	-20.331	3.120798434036161e-10
3942	4.0118e-14	He	1	49.5151m	-20.332	3.1136207968151934e-10
3943	2.09341e-14	He	1	94.8903m	-20.333	3.1064596677017646e-10
3944	2.7625e-12	Fe	4	7190.76A	-20.336	3.0850749497669823e-10
3945	4.01362e-13	He	1	4.94926m	-20.338	3.070900317933527e-10
3946	2.66185e-13	He	1	7.46266m	-20.338	3.070900317933527e-10
3947	5.0280099999999996e-14	He	1	39.5076m	-20.339000000000002	3.0638374431949703e-10
3948	7.61592e-11	K	9	260.828A	-20.340999999999998	3.0497603888407577e-10
3949	7.87565e-11	Fe	7	252.226A	-20.340999999999998	3.0497603888407577e-10
3950	5.71128e-13	He	1	3.47811m	-20.340999999999998	3.0497603888407577e-10
3951	6.88243e-11	Mg	6	288.626A	-20.342	3.0427461345899106e-10
3952	9.80061e-11	S	9	202.686A	-20.344	3.0287659859961977e-10
3953	2.33533e-11	Ar	4	850.605A	-20.345	3.021800017532002e-10
3954	5.024869999999999e-12	Fe	6	3953.22A	-20.347	3.0079161076042764e-10
3955	2.47624e-11	O	4	802.201A	-20.35	2.9872097587656343e-10
3956	3.4938e-12	Fe	4	5685.64A	-20.352	2.9734847766406683e-10
3957	2.61776e-10	O	8	75.8835A	-20.352999999999998	2.9666459514298017e-10
3958	9.10629e-11	Fe	7	218.140A	-20.352999999999998	2.9666459514298017e-10
3959	8.97498e-12	Cl	7	2213.32A	-20.354	2.959822855080424e-10
3960	1.10358e-16	Cl	7	1.80000c	-20.354	2.959822855080424e-10
3961	4.27495e-11	Ar	3	464.671A	-20.354	2.959822855080424e-10
3962	5.50626e-11	Na	4	360.761A	-20.354	2.959822855080424e-10
3963	1.19494e-12	Fe	4	1.66239m	-20.354	2.959822855080424e-10
3964	2.13126e-11	Ar	2	932.054A	-20.355	2.953015451417183e-10
3965	6.25378e-11	Na	6	317.639A	-20.355999999999998	2.946223704347925e-10
3966	5.14444e-12	Fe	5	3861.34A	-20.358	2.9326870360373917e-10
3967	6.39591e-11	Fe	7	310.581A	-20.359	2.925942043026072e-10
3968	2.73374e-10	S	7	72.6640A	-20.359	2.925942043026072e-10
3969	4.39498e-14	He	1	45.1981m	-20.362000000000002	2.9057999996787256e-10
3970	5.647979999999999e-13	He	1	3.51709m	-20.362000000000002	2.9057999996787256e-10
3971	3.29868e-13	He	1	6.02195m	-20.362000000000002	2.9057999996787256e-10
3972	5.38319e-13	He	1	3.69009m	-20.362000000000002	2.9057999996787256e-10
3973	7.9438e-13	He	1	2.50062m	-20.364	2.892449061420276e-10
3974	5.13275e-12	Fe	6	3870.14A	-20.365	2.88579661318251e-10
3975	4.8291e-11	Fe	6	411.349A	-20.367	2.8725375821365427e-10
3976	7.29459e-12	Si	8	2723.18A	-20.368	2.865930929030327e-10
3977	5.21151e-11	Al	8	381.165A	-20.369	2.859339470804579e-10
3978	3.19644e-11	K	9	621.455A	-20.37	2.8527631725120657e-10
3979	7.17762e-12	Fe	5	2767.56A	-20.371	2.8462019992859333e-10
3980	2.1549099999999998e-12	Mg	2	9218.25A	-20.372	2.8396559163394465e-10
3981	6.44297e-11	Na	5	308.312A	-20.373	2.833124888965949e-10
3982	4.5250200000000003e-13	He	1	4.38992m	-20.373	2.833124888965949e-10
3983	4.7312699999999996e-14	He	1	41.9855m	-20.375	2.8201078625101563e-10
3984	2.60014e-14	He	1	76.3976m	-20.375999999999998	2.8136217944128824e-10
3985	1.41499e-12	He	1	1.40386m	-20.375999999999998	2.8136217944128824e-10
3986	5.681609999999999e-13	He	1	3.49627m	-20.375999999999998	2.8136217944128824e-10
3987	1.8941400000000002e-12	Fe	5	1.04873m	-20.38	2.787826354750786e-10
3988	2.54674e-11	O	4	779.997A	-20.38	2.787826354750786e-10
3989	7.8714e-11	C	5	252.363A	-20.381	2.781414532061048e-10
3990	5.35913e-13	He	1	3.70666m	-20.383	2.7686350931138365e-10
3991	9.108379999999998e-13	He	1	2.18090m	-20.385	2.7559143703550466e-10
3992	3.2195e-11	O	4	617.005A	-20.386	2.7495759431927367e-10
3993	1.90011e-11	N	7	1045.44A	-20.389	2.7306479955368314e-10
3994	5.10673e-11	Mn	10	388.986A	-20.39	2.7243676794240164e-10
3995	1.23243e-11	Al	3	1611.81A	-20.393	2.7056132642352883e-10
3996	1.25209e-10	Ne	7	158.650A	-20.393	2.7056132642352883e-10
3997	6.42468e-11	Fe	4	309.190A	-20.395	2.693182100477961e-10
3998	8.31069e-11	Al	7	239.023A	-20.396	2.686987953532612e-10
3999	3.53968e-11	Na	4	561.193A	-20.396	2.686987953532612e-10
4000	5.09932e-14	He	1	38.9551m	-20.398	2.674642365304662e-10
4001	3.52173e-13	Mn	10	5.64054m	-20.4	2.662353499902169e-10
4002	1.8274000000000003e-10	Al	6	108.704A	-20.401	2.656230256770585e-10
4003	8.99943e-11	Fe	6	220.730A	-20.407	2.619785411365749e-10
4004	4.79331e-12	Fe	4	4144.20A	-20.408	2.6137600721209946e-10
4005	7.1209e-11	Al	7	278.960A	-20.408	2.6137600721209946e-10
4006	5.30536e-12	Fe	5	3744.23A	-20.409000000000002	2.6077485907719504e-10
4007	6.89667e-15	He	1	288.030m	-20.41	2.6017509354463624e-10
4008	3.03935e-14	He	1	65.3575m	-20.414	2.577897939494889e-10
4009	8.25166e-11	Al	7	240.733A	-20.414	2.577897939494889e-10
4010	2.5671899999999998e-14	Ar	4	77.3783m	-20.415	2.571968938762093e-10
4011	1.41938e-12	He	1	1.39952m	-20.418	2.5542636291247914e-10
4012	3.8208199999999995e-12	N	1R	5199.00A	-20.419	2.5483889857974245e-10
4013	7.39556e-11	C	3	268.600A	-20.419	2.5483889857974245e-10
4014	3.2734e-12	Fe	5	6068.45A	-20.42	2.542527853774775e-10
4015	4.0555599999999997e-14	He	1	48.9808m	-20.42	2.542527853774775e-10
4016	7.1179e-12	Mg	2	2790.78A	-20.423	2.5250252151409824e-10
4017	5.01006e-11	N	7	396.492A	-20.424	2.519217818299707e-10
4018	1.74459e-10	Li	3	113.863A	-20.424	2.519217818299707e-10
4019	1.2784899999999998e-14	He	1	155.374m	-20.424	2.519217818299707e-10
4020	1.2872100000000001e-12	Fe	4	1.54322m	-20.426	2.5076430638240297e-10
4021	2.75846e-11	K	6	720.129A	-20.427	2.5018756448214105e-10
4022	1.42954e-12	He	1	1.38957m	-20.428	2.496121490514406e-10
4023	8.52044e-11	Si	8	233.139A	-20.429000000000002	2.4903805703950626e-10
4024	5.45216e-13	He	1	3.64341m	-20.430999999999997	2.478938311038258e-10
4025	3.3507300000000004e-10	O	8	59.2840A	-20.432000000000002	2.4732369111350156e-10
4026	1.90831e-11	O	1	1040.94A	-20.433	2.4675486240877123e-10
4027	2.0220099999999998e-12	C	1	9824.13A	-20.435	2.456211267995222e-10
4028	4.94509e-11	Si	8	401.701A	-20.44	2.428095250107906e-10
4029	6.71983e-12	Mn	10	2956.09A	-20.44	2.428095250107906e-10
4030	1.99685e-11	Si	3	994.790A	-20.441	2.4225107859999094e-10
4031	8.12151e-13	He	1	2.44591m	-20.441	2.4225107859999094e-10
4032	5.42809e-13	He	1	3.65956m	-20.442999999999998	2.4113803599768217e-10
4033	4.10246e-11	K	3	484.209A	-20.444000000000003	2.4058343390493e-10
4034	3.4225300000000003e-14	He	1	58.0402m	-20.444000000000003	2.4058343390493e-10
4035	9.18988e-13	He	1	2.16156m	-20.445999999999998	2.394780534340029e-10
4036	1.42321e-12	He	1	1.39575m	-20.45	2.372825054431465e-10
4037	3.77089e-12	K	6	5267.85A	-20.454	2.3510708635726087e-10
4038	7.72219e-11	Fe	7	257.239A	-20.454	2.3510708635726087e-10
4039	7.7835e-11	Fe	7	255.212A	-20.454	2.3510708635726087e-10
4040	4.9452599999999995e-12	Na	5	4016.87A	-20.455	2.3456635506377495e-10
4041	3.7588199999999997e-14	He	1	52.8476m	-20.456	2.3402686741775133e-10
4042	1.7852200000000002e-14	He	1	111.272m	-20.459	2.3241583779424689e-10
4043	3.68614e-11	He	1	538.896A	-20.462	2.3081589842066312e-10
4044	1.42657e-12	He	1	1.39246m	-20.463	2.3028503658555492e-10
4045	6.02751e-13	He	1	3.29563m	-20.464000000000002	2.2975539569878654e-10
4046	1.22669e-11	Fe	8	1619.36A	-20.465	2.2922697295225655e-10
4047	5.36055e-11	N	7	370.567A	-20.465	2.2922697295225655e-10
4048	2.23359e-11	Fe	8	889.349A	-20.465999999999998	2.2869976554431833e-10
4049	7.85284e-11	Ti	5	252.959A	-20.468	2.2764898556983724e-10
4050	2.3243e-12	Fe	5	8546.41A	-20.469	2.271254074321655e-10
4051	4.10282e-11	C	3	484.166A	-20.471	2.2608186097615088e-10
4052	7.017239999999999e-13	Fe	4	2.83081m	-20.472	2.2556188712502673e-10
4053	7.48163e-11	Ne	3	265.510A	-20.473	2.2504310918057592e-10
4054	4.83552e-11	Fe	6	410.803A	-20.473	2.2504310918057592e-10
4055	4.88993e-11	Na	6	406.232A	-20.474	2.245255243922858e-10
4056	2.31628e-12	Fe	5	8576.03A	-20.474	2.245255243922858e-10
4057	1.28687e-11	P	2	1543.63A	-20.475	2.2400913001597517e-10
4058	9.363879999999999e-13	Fe	4	2.12139m	-20.475	2.2400913001597517e-10
4059	1.02989e-10	N	4	192.880A	-20.477	2.229799015541048e-10
4060	5.38094e-11	Fe	11	369.163A	-20.479	2.2195540196746665e-10
4061	3.47115e-12	Al	3	5722.73A	-20.479	2.2195540196746665e-10
4062	5.06746e-11	Ar	4	392.000A	-20.48	2.2144491870870133e-10
4063	5.68979e-11	Mg	6	349.125A	-20.48	2.2144491870870133e-10
4064	2.86515e-11	Na	5	693.313A	-20.480999999999998	2.2093560952885263e-10
4065	5.14194e-11	Mn	10	386.322A	-20.488000000000003	2.1740309343449385e-10
4066	1.23193e-12	Fe	5	1.61246m	-20.493000000000002	2.14914500802661e-10
4067	2.2244299999999997e-14	He	1	89.3012m	-20.494	2.1442021116720825e-10
4068	2.51636e-11	Mg	8	789.411A	-20.494	2.1442021116720825e-10
4069	5.51104e-13	He	1	3.60448m	-20.495	2.1392705836636843e-10
4070	3.24064e-14	He	1	61.2979m	-20.496	2.13435039785498e-10
4071	1.3789e-09	O	8	14.4060A	-20.496	2.13435039785498e-10
4072	5.486979999999999e-13	He	1	3.62029m	-20.499000000000002	2.1196576330633678e-10
4073	9.25884e-13	He	1	2.14546m	-20.502	2.105066012553178e-10
4074	7.49928e-11	Fe	7	264.885A	-20.505	2.0905748400520234e-10
4075	1.30633e-11	N	7	1520.64A	-20.508000000000003	2.0761834240806734e-10
4076	2.3805e-11	O	2	834.465A	-20.51	2.0666442277453506e-10
4077	4.90788e-11	Si	8	404.746A	-20.511999999999997	2.057148860036007e-10
4078	1.79297e-11	N	6	1107.91A	-20.511999999999997	2.057148860036007e-10
4079	3.63739e-11	K	3	546.118A	-20.513	2.0524175489503943e-10
4080	8.92389e-12	Ca	7	2225.99A	-20.514	2.0476971195783475e-10
4081	8.264879999999999e-13	He	1	2.40348m	-20.514	2.0476971195783475e-10
4082	1.56876e-10	Ca	10	126.625A	-20.515	2.0429875468925703e-10
4083	7.75014e-11	Fe	8	256.311A	-20.518	2.028923719543126e-10
4084	6.19741e-13	Ti	9	3.20528m	-20.519000000000002	2.0242573244792635e-10
4085	2.9435e-13	He	1	6.74858m	-20.521	2.0149567069001718e-10
4086	6.77976e-12	Ti	4	2929.97A	-20.521	2.0149567069001718e-10
4087	1.67788e-12	Ca	2	1.18390m	-20.522	2.010322435073994e-10
4088	2.6076099999999996e-14	He	1	76.1787m	-20.522	2.010322435073994e-10
4089	1.87947e-11	Al	7	1056.92A	-20.523000000000003	2.0056988217772124e-10
4090	2.266e-12	Fe	5	8766.29A	-20.523000000000003	2.0056988217772124e-10
4091	2.71932e-12	Fe	4	7304.94A	-20.524	2.0010858424959555e-10
4092	1.8274000000000003e-10	Al	6	108.704A	-20.525	1.9964834727726335e-10
4093	4.32478e-11	K	9	459.317A	-20.525	1.9964834727726335e-10
4094	4.36306e-11	Fe	8	455.287A	-20.526999999999997	1.9873104644506742e-10
4095	1.27948e-12	Fe	5	1.55254m	-20.528000000000002	1.982739777217644e-10
4096	3.65845e-13	He	1	5.42975m	-20.531	1.9690906925974047e-10
4097	2.9438999999999996e-14	He	1	67.4767m	-20.533	1.9600435426679159e-10
4098	5.88826e-15	He	1	337.357m	-20.538	1.9376071097667225e-10
4099	7.1102300000000005e-12	Fe	5	2793.78A	-20.538	1.9376071097667225e-10
4100	5.45869e-11	Fe	7	363.905A	-20.541	1.9242687162438334e-10
4101	2.4756099999999998e-12	Fe	4	8024.06A	-20.545	1.9066269146121807e-10
4102	1.09555e-14	He	1	181.319m	-20.546	1.9022417943943808e-10
4103	9.96612e-11	C	4	199.320A	-20.548000000000002	1.8935017872526455e-10
4104	5.42018e-11	Cr	11	366.491A	-20.549	1.8891468539900932e-10
4105	5.53765e-13	He	1	3.58716m	-20.549	1.8891468539900932e-10
4106	7.73295e-12	Na	6	2568.81A	-20.551	1.8804670126343378e-10
4107	5.56172e-13	He	1	3.57164m	-20.551	1.8804670126343378e-10
4108	4.10278e-11	Fe	8	484.171A	-20.552	1.8761420585214798e-10
4109	1.72439e-11	Si	5	1151.97A	-20.553	1.8718270515270516e-10
4110	9.317729999999999e-13	He	1	2.13190m	-20.555	1.8632267874351676e-10
4111	6.8955699999999995e-12	Fe	2	2880.76A	-20.555999999999997	1.8589414847399678e-10
4112	5.46563e-12	Fe	5	3634.43A	-20.559	1.8461446215706847e-10
4113	1.50087e-12	Fe	6	1.32353m	-20.559	1.8461446215706847e-10
4114	2.73355e-12	Fe	4	7266.92A	-20.559	1.8461446215706847e-10
4115	6.38268e-13	He	1	3.11224m	-20.561	1.837662357525849e-10
4116	1.56705e-11	Si	5	1267.64A	-20.563000000000002	1.8292190659441982e-10
4117	4.7041e-11	Cr	11	422.279A	-20.566	1.8166268104667482e-10
4118	1.6714500000000002e-13	Co	3	11.8845m	-20.568	1.8082801684446166e-10
4119	8.88756e-11	F	6	223.509A	-20.568	1.8082801684446166e-10
4120	1.97876e-11	Cl	7	1003.89A	-20.569000000000003	1.8041212394662463e-10
4121	2.5509799999999998e-14	He	1	77.8700m	-20.569000000000003	1.8041212394662463e-10
4122	6.7284e-11	N	4	295.233A	-20.57	1.7999718757591076e-10
4123	5.6745e-12	Mg	6	3500.65A	-20.57	1.7999718757591076e-10
4124	2.41909e-11	O	7	821.153A	-20.573	1.7875809565227004e-10
4125	4.3443699999999996e-12	Ca	7	4572.46A	-20.574	1.783469634410674e-10
4126	1.53477e-14	He	1	129.430m	-20.574	1.783469634410674e-10
4127	2.66417e-13	He	1	7.45615m	-20.576	1.775275335774337e-10
4128	4.73162e-12	Fe	4	4198.24A	-20.576999999999998	1.7711923158046702e-10
4129	8.98708e-12	P	2	2210.34A	-20.579	1.7630544263233553e-10
4130	6.68875e-11	Ne	8	296.983A	-20.581	1.7549539270478607e-10
4131	8.76323e-11	Fe	5	226.680A	-20.581	1.7549539270478607e-10
4132	4.16985e-13	He	1	4.76383m	-20.581999999999997	1.750917645021301e-10
4133	8.54937e-11	O	3	232.350A	-20.583000000000002	1.7468906461857672e-10
4134	8.38222e-13	He	1	2.36983m	-20.583000000000002	1.7468906461857672e-10
4135	7.250289999999999e-12	Fe	5	2739.82A	-20.585	1.7388644127340267e-10
4136	1.96769e-10	Si	6	100.953A	-20.586	1.7348651355635145e-10
4137	9.34579e-11	Ne	3	212.550A	-20.586	1.7348651355635145e-10
4138	1.04827e-11	Si	7	1894.97A	-20.592	1.7110618935431023e-10
4139	5.58157e-13	He	1	3.55894m	-20.593000000000004	1.7071265603922734e-10
4140	4.54822e-13	He	1	4.36752m	-20.594	1.7032002782565564e-10
4141	1.11244e-11	N	7	1785.67A	-20.596999999999998	1.6914755300115995e-10
4142	1.91795e-14	He	1	103.572m	-20.598000000000003	1.6875852442468414e-10
4143	9.11087e-11	Ne	3	218.030A	-20.598000000000003	1.6875852442468414e-10
4144	1.0365100000000001e-10	Cl	7	191.648A	-20.6	1.67983149436581e-10
4145	5.605640000000001e-13	He	1	3.54366m	-20.6	1.67983149436581e-10
4146	4.90289e-11	Si	8	405.158A	-20.601	1.6759679891399127e-10
4147	9.61615e-11	Ca	10	206.574A	-20.601	1.6759679891399127e-10
4148	9.368399999999999e-13	He	1	2.12037m	-20.601999999999997	1.6721133697294564e-10
4149	2.2558699999999999e-13	He	1	8.80569m	-20.601999999999997	1.6721133697294564e-10
4150	5.36487e-15	C	1	370.269m	-20.604	1.6644307066546083e-10
4151	6.248e-12	Ca	2	3179.33A	-20.604	1.6644307066546083e-10
4152	8.53127e-11	Si	8	232.843A	-20.605	1.6606026222575152e-10
4153	2.25423e-14	He	1	88.1207m	-20.607	1.6529728462632865e-10
4154	5.68319e-13	He	1	3.49530m	-20.609	1.6453781259054387e-10
4155	4.6719e-11	O	2	425.190A	-20.611	1.637818300117981e-10
4156	4.08795e-10	B	5	48.5927A	-20.611	1.637818300117981e-10
4157	7.2447100000000005e-12	Si	8	2741.93A	-20.614	1.6265436382446595e-10
4158	9.38774e-11	N	4	211.600A	-20.615	1.6228026916868736e-10
4159	1.24714e-10	Mg	3	159.280A	-20.615	1.6228026916868736e-10
4160	3.94727e-12	Fe	4	5032.45A	-20.619	1.6079247471813183e-10
4161	1.71379e-11	Si	5	1159.10A	-20.619	1.6079247471813183e-10
4162	1.66269e-11	Si	5	1194.72A	-20.619	1.6079247471813183e-10
4163	3.6166400000000002e-12	Ti	4	5492.51A	-20.62	1.6042266228846598e-10
4164	6.41276e-11	Fe	7	309.764A	-20.621	1.6005370040378728e-10
4165	2.094e-11	N	7	948.637A	-20.624000000000002	1.5895189848015588e-10
4166	5.70726e-13	He	1	3.48056m	-20.625999999999998	1.582215808454588e-10
4167	5.61989e-13	He	1	3.53467m	-20.627	1.5785768130761907e-10
4168	2.8425900000000003e-12	Fe	11	6988.16A	-20.627	1.5785768130761907e-10
4169	2.14884e-12	Mg	2	9244.27A	-20.63	1.5677099667311375e-10
4170	1.41427e-11	Fe	6	1404.57A	-20.63	1.5677099667311375e-10
4171	1.37432e-09	O	8	14.4540A	-20.631	1.5641043338629042e-10
4172	2.35425e-11	Ar	4	843.770A	-20.631999999999998	1.5605069937201602e-10
4173	5.64396e-13	He	1	3.51960m	-20.638	1.5390960350902128e-10
4174	1.96215e-14	He	1	101.238m	-20.64	1.5320245311530576e-10
4175	2.19823e-11	N	6	903.657A	-20.64	1.5320245311530576e-10
4176	5.653520000000001e-13	He	1	3.51365m	-20.642	1.5249855178251908e-10
4177	9.41232e-13	He	1	2.11047m	-20.643	1.521478148462658e-10
4178	1.56561e-11	N	6	1268.80A	-20.645	1.5144875913617041e-10
4179	9.96816e-11	Li	2	199.279A	-20.645	1.5144875913617041e-10
4180	8.479459999999999e-13	He	1	2.34266m	-20.648000000000003	1.5040619321156612e-10
4181	3.27002e-11	F	2	607.472A	-20.649	1.5006026856648758e-10
4182	9.513940000000001e-13	He	1	2.08793m	-20.65	1.4971513952601495e-10
4183	3.32984e-11	C	2	596.559A	-20.65	1.4971513952601495e-10
4184	1.94092e-11	N	6	1023.46A	-20.651999999999997	1.490272609437354e-10
4185	7.99554e-11	C	5	248.444A	-20.655	1.480013644954366e-10
4186	3.2586599999999996e-15	C	1	609.590m	-20.655	1.480013644954366e-10
4187	5.0672800000000006e-15	He	1	392.014m	-20.655	1.480013644954366e-10
4188	5.67758e-13	He	1	3.49875m	-20.656	1.4766097080292286e-10
4189	9.45941e-15	He	1	209.997m	-20.656999999999996	1.4732135999417714e-10
4190	7.81506e-12	Si	3	2541.82A	-20.658	1.4698253026861426e-10
4191	1.90069e-13	He	1	10.4512m	-20.66	1.4630720688541378e-10
4192	2.1731e-10	Mg	9	91.4106A	-20.663	1.4530003515754614e-10
4193	4.836010000000001e-13	He	1	4.10761m	-20.665	1.4463244213718912e-10
4194	7.26332e-11	N	3	273.490A	-20.666999999999998	1.4396791642813967e-10
4195	3.12173e-11	K	9	636.328A	-20.666999999999998	1.4396791642813967e-10
4196	9.57761e-11	Cl	10	207.405A	-20.668000000000003	1.436367994087534e-10
4197	8.48256e-11	O	3	234.180A	-20.669	1.4330644393738133e-10
4198	1.52418e-10	O	7	130.329A	-20.671999999999997	1.4231992931634934e-10
4199	1.3291200000000001e-14	He	1	149.456m	-20.674	1.4166602863857973e-10
4200	2.35578e-12	C	5	8432.23A	-20.674	1.4166602863857973e-10
4201	9.45064e-13	He	1	2.10192m	-20.674	1.4166602863857973e-10
4202	1.1789e-11	Cl	7	1685.01A	-20.675	1.4134020581419828e-10
4203	2.9949e-11	O	7	663.276A	-20.676	1.410151323615192e-10
4204	1.6623299999999998e-12	Ca	2	1.19497m	-20.676	1.410151323615192e-10
4205	1.09702e-13	He	1	18.1076m	-20.677	1.406908065570331e-10
4206	2.9318900000000004e-10	O	8	67.7531A	-20.678	1.4036722668119806e-10
4207	2.9099099999999997e-12	Fe	4	6826.48A	-20.679000000000002	1.400443910184257e-10
4208	1.66541e-14	He	1	119.277m	-20.68	1.3972229785707467e-10
4209	5.17773e-11	Fe	6	383.652A	-20.68	1.3972229785707467e-10
4210	1.15408e-11	Al	2	1721.24A	-20.68	1.3972229785707467e-10
4211	1.0233900000000001e-10	Ar	11	194.104A	-20.68	1.3972229785707467e-10
4212	3.83239e-11	Ti	9	518.331A	-20.682	1.3908033221173615e-10
4213	4.24795e-11	Na	4	467.625A	-20.684	1.3844131613061146e-10
4214	2.13383e-11	O	7	930.928A	-20.686	1.3780523606168633e-10
4215	1.19374e-12	V	8	1.66405m	-20.686	1.3780523606168633e-10
4216	9.484270000000001e-13	He	1	2.09446m	-20.686999999999998	1.374882928138272e-10
4217	3.68e-11	Li	3	539.795A	-20.688000000000002	1.371720785152078e-10
4218	1.18764e-10	N	4	167.260A	-20.688000000000002	1.371720785152078e-10
4219	1.50425e-12	Fe	2	1.32055m	-20.689	1.3685659148929585e-10
4220	6.65402e-13	Fe	5	2.98533m	-20.689	1.3685659148929585e-10
4221	1.0594400000000001e-10	C	5	187.499A	-20.69	1.365418300634072e-10
4222	1.37925e-12	Fe	5	1.44024m	-20.691	1.3622779256871032e-10
4223	2.64467e-11	O	7	751.112A	-20.691	1.3622779256871032e-10
4224	1.0668099999999999e-13	He	1	18.6205m	-20.693	1.3560188271673359e-10
4225	6.54127e-11	S	9	303.679A	-20.695	1.3497884865930334e-10
4226	4.50612e-11	Li	3	440.833A	-20.701	1.3312686942679064e-10
4227	1.26554e-10	K	9	156.964A	-20.701	1.3312686942679064e-10
4228	1.1903e-10	Ni	12	166.886A	-20.701999999999998	1.3282068612360646e-10
4229	1.06284e-12	P	10	1.86900m	-20.703000000000003	1.3251520702247603e-10
4230	1.17687e-10	Li	2	168.791A	-20.708000000000002	1.309983179911739e-10
4231	3.15294e-12	O	1	6300.30A	-20.709	1.30697030220442e-10
4232	1.45542e-14	He	1	136.486m	-20.709	1.30697030220442e-10
4233	8.560950000000001e-13	He	1	2.32036m	-20.709	1.30697030220442e-10
4234	2.15614e-11	O	4	921.296A	-20.71	1.303964353923528e-10
4235	4.78392e-12	Fe	4	4152.34A	-20.71	1.303964353923528e-10
4236	8.64943e-11	Si	8	229.662A	-20.713	1.2949879264502897e-10
4237	2.34982e-12	Fe	5	8453.62A	-20.715999999999998	1.2860732922691408e-10
4238	1.4657e-09	Ne	9	13.5529A	-20.715999999999998	1.2860732922691408e-10
4239	1.76317e-11	N	6	1126.63A	-20.718000000000004	1.2801643222357988e-10
4240	3.8199e-12	N	1	5200.26A	-20.719	1.277220025998019e-10
4241	2.60523e-11	N	7	762.484A	-20.719	1.277220025998019e-10
4242	1.95612e-11	S	3	1015.50A	-20.719	1.277220025998019e-10
4243	9.009e-13	Ti	7	2.20496m	-20.72	1.2742825014536735e-10
4244	3.76129e-11	Al	7	528.129A	-20.723000000000003	1.2655104024156044e-10
4245	3.4263199999999995e-10	S	9	57.9760A	-20.724	1.2625998092581606e-10
4246	7.17517e-11	Si	8	276.850A	-20.73	1.2452762904332023e-10
4247	1.4772299999999999e-09	Ne	9	13.4471A	-20.73	1.2452762904332023e-10
4248	3.12586e-11	C	3	635.489A	-20.732	1.2395547655966263e-10
4249	4.83957e-11	Fe	6	410.459A	-20.734	1.2338595287787767e-10
4250	2.36863e-10	Mg	9	83.8646A	-20.735	1.2310217306106578e-10
4251	5.51495e-12	Al	3	3601.93A	-20.735	1.2310217306106578e-10
4252	5.29217e-11	Cr	11	375.356A	-20.736	1.2281904591972e-10
4253	5.059979999999999e-13	He	1	3.92580m	-20.736	1.2281904591972e-10
4254	5.8149900000000004e-12	Na	4	3416.08A	-20.738000000000003	1.2225474366243456e-10
4255	2.94027e-12	Fe	4	6755.99A	-20.741999999999997	1.2113390543541839e-10
4256	7.44321e-11	C	3	266.880A	-20.741999999999997	1.2113390543541839e-10
4257	3.79378e-12	Fe	4	5236.06A	-20.746	1.200233431150318e-10
4258	4.25397e-12	Co	8	4669.63A	-20.747	1.1974729708606314e-10
4259	2.02439e-11	Cl	4	981.258A	-20.747	1.1974729708606314e-10
4260	1.36764e-09	O	8	14.5246A	-20.747	1.1974729708606314e-10
4261	5.23783e-11	Ne	3	379.250A	-20.747	1.1974729708606314e-10
4262	7.89752e-11	Fe	7	251.528A	-20.75	1.189229624911986e-10
4263	9.876760000000001e-12	N	6	2011.23A	-20.75	1.189229624911986e-10
4264	4.25432e-12	P	2	4669.25A	-20.75	1.189229624911986e-10
4265	3.27298e-11	F	2	606.923A	-20.752	1.183765611112318e-10
4266	1.15868e-14	He	1	171.441m	-20.752	1.183765611112318e-10
4267	8.339269999999999e-12	Fe	2	2382.04A	-20.753	1.1810430257577003e-10
4268	2.27875e-11	S	9	871.726A	-20.754	1.1783267021756357e-10
4269	8.22391e-15	He	1	241.545m	-20.754	1.1783267021756357e-10
4270	3.1025299999999996e-10	O	8	64.0267A	-20.754	1.1783267021756357e-10
4271	1.95559e-11	S	3	1015.78A	-20.755	1.1756166259644568e-10
4272	1.88132e-11	S	2	1055.88A	-20.756	1.17291278275559e-10
4273	2.95573e-11	N	7	672.067A	-20.756999999999998	1.1702151582135473e-10
4274	9.115460000000001e-12	Fe	5	2179.21A	-20.758000000000003	1.1675237380357624e-10
4275	3.34871e-11	Na	5	593.197A	-20.76	1.162159453727306e-10
4276	5.20344e-11	Fe	6	381.756A	-20.76	1.162159453727306e-10
4277	1.04144e-12	Fe	4	1.90740m	-20.76	1.162159453727306e-10
4278	7.8562e-12	Si	1	2528.51A	-20.76	1.162159453727306e-10
4279	4.39212e-15	He	1	452.275m	-20.763	1.1541592043206927e-10
4280	4.56766e-10	Ar	10	43.4894A	-20.763	1.1541592043206927e-10
4281	4.82505e-11	Fe	6	411.694A	-20.764	1.1515047118121487e-10
4282	3.2237900000000003e-12	Cl	2	6161.84A	-20.767	1.1435778091329668e-10
4283	8.62992e-13	He	1	2.30181m	-20.767	1.1435778091329668e-10
4284	2.38374e-11	O	2	833.330A	-20.768	1.1409476531580137e-10
4285	2.40955e-11	O	7	824.407A	-20.769000000000002	1.1383235463739393e-10
4286	6.88542e-11	C	3	288.500A	-20.773000000000003	1.1278873333709195e-10
4287	9.90123e-11	O	5	200.626A	-20.775	1.122705161799593e-10
4288	9.64277e-11	Cl	10	206.004A	-20.778000000000002	1.1149765138281873e-10
4289	5.0043800000000005e-12	Fe	5	3969.42A	-20.778000000000002	1.1149765138281873e-10
4290	1.0162100000000002e-14	He	1	195.476m	-20.779	1.1124121390070366e-10
4291	1.15117e-10	C	5	172.558A	-20.78	1.1098536620843003e-10
4292	5.06248e-12	Fe	5	3923.86A	-20.781	1.1073010694952069e-10
4293	2.16354e-11	P	3	918.147A	-20.784000000000002	1.0996784625493443e-10
4294	6.78678e-11	O	8	292.694A	-20.785	1.097149272269774e-10
4295	6.0138e-12	N	7	3303.15A	-20.785999999999998	1.0946258989664273e-10
4296	6.28847e-12	Ca	2	3158.87A	-20.785999999999998	1.0946258989664273e-10
4297	1.25873e-10	Ni	12	157.813A	-20.787	1.0921083292606214e-10
4298	5.94944e-11	Na	5	333.888A	-20.791999999999998	1.0796070685912088e-10
4299	1.34677e-11	O	7	1474.97A	-20.793000000000003	1.0771240412367168e-10
4300	1.6794200000000001e-12	Mg	1	1.18282m	-20.795	1.0721751058066002e-10
4301	1.95905e-11	Cl	6	1013.98A	-20.795	1.0721751058066002e-10
4302	1.29055e-13	K	4	15.3923m	-20.796	1.0697091714922037e-10
4303	1.28147e-11	S	2	1550.13A	-20.8	1.0599020188592479e-10
4304	5.68915e-11	Mg	6	349.164A	-20.801	1.0574643118615304e-10
4305	5.237689999999999e-13	He	1	3.79260m	-20.805999999999997	1.0453596179799885e-10
4306	1.12373e-11	Al	2	1767.73A	-20.808000000000003	1.040556626817789e-10
4307	3.1314899999999996e-13	Na	4	6.34346m	-20.808000000000003	1.040556626817789e-10
4308	1.47912e-11	O	4	1342.99A	-20.811	1.0333934853835069e-10
4309	3.2247399999999996e-10	S	8	61.6001A	-20.813000000000002	1.028645473606513e-10
4310	5.4011e-12	Cl	2	3677.86A	-20.814	1.0262796546680042e-10
4311	8.14785e-12	Si	7	2438.00A	-20.816	1.0215643279741883e-10
4312	4.14755e-12	F	2	4789.45A	-20.816999999999997	1.0192147952186969e-10
4313	1.8867e-11	S	2	1052.87A	-20.818	1.0168706662385733e-10
4314	8.688799999999999e-13	He	1	2.28621m	-20.82	1.012198569919735e-10
4315	7.76913e-11	Fe	8	255.684A	-20.820999999999998	1.0098705778100223e-10
4316	8.10975e-11	Fe	7	244.945A	-20.825	1.000612028701484e-10
4317	1.0591700000000001e-10	C	5	187.548A	-20.826	9.983106848970824e-11
4318	7.19465e-15	He	1	276.100m	-20.829	9.914383624813862e-11
4319	5.13195e-11	Ne	4	387.074A	-20.83	9.891581175238121e-11
4320	1.65599e-11	N	1	1199.55A	-20.831999999999997	9.846133488004435e-11
4321	1.4076e-11	Fe	6	1411.22A	-20.834	9.800894613925846e-11
4322	3.478e-12	Fe	4	5711.46A	-20.836	9.755863593593213e-11
4323	3.82163e-12	N	1	5197.90A	-20.838	9.711039472005166e-11
4324	5.53923e-11	Fe	11	358.614A	-20.840999999999998	9.644189146497557e-11
4325	2.8612599999999996e-14	N	4	69.4255m	-20.840999999999998	9.644189146497557e-11
4326	6.95565e-11	S	11	285.587A	-20.842	9.622008126977362e-11
4327	3.29096e-11	Mg	6	603.607A	-20.843000000000004	9.599878122386336e-11
4328	4.53812e-12	Co	8	4377.25A	-20.844	9.577799015393632e-11
4329	2.52469e-11	Ca	8	786.807A	-20.845	9.555770688937866e-11
4330	9.14907e-11	Ne	3	217.120A	-20.846999999999998	9.511865910737709e-11
4331	6.47033e-12	Al	7	3070.08A	-20.848000000000003	9.489989226214477e-11
4332	1.82005e-12	Mg	2	1.09142m	-20.849	9.468162856669579e-11
4333	5.16023e-11	B	4	384.953A	-20.851	9.42466059989543e-11
4334	1.9610400000000003e-12	Fe	5	1.01295m	-20.851999999999997	9.402984482021625e-11
4335	2.4396900000000003e-10	Mg	9	81.4221A	-20.851999999999997	9.402984482021625e-11
4336	6.33032e-15	He	1	313.799m	-20.853	9.381358217835351e-11
4337	5.91026e-11	Ne	3	336.101A	-20.855999999999998	9.316777402117971e-11
4338	1.98212e-11	Cl	6	1002.18A	-20.855999999999998	9.316777402117971e-11
4339	1.87774e-11	Al	8	1057.89A	-20.857	9.295349408713597e-11
4340	3.83179e-15	He	1	518.412m	-20.857	9.295349408713597e-11
4341	3.35868e-11	Na	5	591.436A	-20.858	9.273970698326462e-11
4342	4.22795e-11	Al	8	469.837A	-20.858	9.273970698326462e-11
4343	7.61003e-11	Al	7	261.030A	-20.859	9.252641157608775e-11
4344	5.62105e-14	Fe	2	35.3394m	-20.859	9.252641157608775e-11
4345	8.45975e-12	Fe	2	2348.12A	-20.86	9.231360673473508e-11
4346	4.72426e-11	Ca	10	420.478A	-20.861	9.210129133093502e-11
4347	5.1606599999999995e-12	Fe	5	3849.21A	-20.863000000000003	9.167812433588342e-11
4348	1.1075e-11	Ne	3	1793.64A	-20.866999999999997	9.083761423984555e-11
4349	3.842969999999999e-12	Fe	2	5169.03A	-20.866999999999997	9.083761423984555e-11
4350	1.0385799999999999e-10	S	11	191.266A	-20.866999999999997	9.083761423984555e-11
4351	3.01041e-11	S	5	659.858A	-20.868000000000002	9.062869352458138e-11
4352	8.73948e-13	He	1	2.27296m	-20.868000000000002	9.062869352458138e-11
4353	5.21689e-11	Fe	6	380.772A	-20.871	9.000480998668485e-11
4354	6.26676e-13	Fe	4	3.16981m	-20.871	9.000480998668485e-11
4355	9.08232e-13	Fe	4	2.18716m	-20.872	8.9797804668052e-11
4356	6.35059e-11	P	10	312.797A	-20.873	8.95912754484404e-11
4357	5.381050000000001e-13	He	1	3.69156m	-20.874000000000002	8.93852212328527e-11
4358	3.41625e-11	Cl	6	581.470A	-20.875	8.917964092881065e-11
4359	2.44659e-10	Mg	9	81.1924A	-20.875	8.917964092881065e-11
4360	8.98823e-11	Cr	9	221.005A	-20.878	8.856573259881819e-11
4361	3.54515e-11	Cr	9	560.328A	-20.881999999999998	8.775375708174027e-11
4362	4.35376e-12	Mg	1	4562.60A	-20.884	8.735056519211369e-11
4363	6.49909e-11	N	3	305.650A	-20.885	8.71496644671077e-11
4364	1.2949200000000003e-10	Fe	8	153.402A	-20.885	8.71496644671077e-11
4365	1.09785e-12	Fe	2	1.80939m	-20.886999999999997	8.674924813092779e-11
4366	1.55676e-11	Si	5	1276.01A	-20.889	8.635067154069687e-11
4367	6.407890000000001e-17	S	6	3.10000c	-20.89	8.615207050727336e-11
4368	9.68947e-11	Cr	8	205.011A	-20.892	8.575623769899083e-11
4369	6.08364e-14	O	3	32.6523m	-20.895	8.516589591106807e-11
4370	1.3187600000000001e-12	Fe	4	1.50629m	-20.901999999999997	8.380418740858812e-11
4371	7.8791e-12	N	7	2521.16A	-20.901999999999997	8.380418740858812e-11
4372	4.9034e-13	He	1	4.05116m	-20.901999999999997	8.380418740858812e-11
4373	3.2054200000000003e-10	O	8	61.9715A	-20.905	8.32272834403437e-11
4374	3.3734400000000002e-12	Co	3	5888.48A	-20.909000000000002	8.246425111933712e-11
4375	8.7834e-13	He	1	2.26159m	-20.909000000000002	8.246425111933712e-11
4376	4.21584e-11	Si	8	471.186A	-20.909000000000002	8.246425111933712e-11
4377	1.19e-11	Cl	7	1669.28A	-20.909000000000002	8.246425111933712e-11
4378	4.28372e-11	Al	8	463.720A	-20.91	8.227458860484216e-11
4379	1.90695e-11	O	1	1041.69A	-20.910999999999998	8.208536230202578e-11
4380	1.44804e-12	Fe	2	1.37182m	-20.913	8.17082143206988e-11
4381	6.78759e-12	Fe	2	2926.59A	-20.913	8.17082143206988e-11
4382	7.70533e-11	Fe	7	257.801A	-20.915	8.13327991769434e-11
4383	7.42736e-11	N	3	267.450A	-20.915	8.13327991769434e-11
4384	1.19421e-10	N	4	166.340A	-20.916	8.114573892970313e-11
4385	8.88502e-13	He	1	2.23572m	-20.916999999999998	8.09591089090935e-11
4386	1.82964e-11	N	2	1085.70A	-20.919	8.058713559206348e-11
4387	3.46564e-12	Fe	4	5731.83A	-20.919	8.058713559206348e-11
4388	3.5495699999999996e-10	S	9	55.9630A	-20.923000000000002	7.984830829202118e-11
4389	1.65506e-11	N	1	1200.22A	-20.925	7.948143864023294e-11
4390	7.77929e-11	Fe	8	255.351A	-20.927	7.911625460138105e-11
4391	9.68525e-11	Ne	3	205.100A	-20.928	7.893429226519903e-11
4392	5.1873e-11	Fe	6	382.944A	-20.928	7.893429226519903e-11
4393	3.36287e-15	He	1	590.700m	-20.93	7.857162213558805e-11
4394	4.37713e-11	Al	7	453.824A	-20.934	7.78512731739841e-11
4395	2.9105e-11	Si	4	682.509A	-20.934	7.78512731739841e-11
4396	5.191180000000001e-13	He	1	3.82658m	-20.936	7.749357906509758e-11
4397	2.30855e-11	S	5	860.473A	-20.936999999999998	7.731534877908634e-11
4398	5.49839e-13	He	1	3.61278m	-20.938000000000002	7.713752841135657e-11
4399	1.93341e-11	O	1	1027.43A	-20.938000000000002	7.713752841135657e-11
4400	7.93077e-11	Ti	6	250.473A	-20.939	7.696011701912488e-11
4401	8.821719999999999e-13	He	1	2.25177m	-20.94	7.678311366177184e-11
4402	1.6681799999999996e-10	O	7	119.078A	-20.94	7.678311366177184e-11
4403	8.13788e-12	Mg	7	2440.99A	-20.941	7.660651740084455e-11
4404	5.57178e-11	Fe	11	356.519A	-20.944000000000003	7.60791618444156e-11
4405	2.92288e-11	Si	4	679.620A	-20.944000000000003	7.60791618444156e-11
4406	3.30016e-11	Al	8	601.925A	-20.944000000000003	7.60791618444156e-11
4407	1.2025200000000002e-10	N	4	165.190A	-20.947	7.55554365781033e-11
4408	7.53669e-11	Ca	5	263.570A	-20.948	7.538166389611433e-11
4409	1.41165e-10	O	8	140.718A	-20.948	7.538166389611433e-11
4410	9.76614e-11	Mn	7	203.401A	-20.948	7.538166389611433e-11
4411	1.2646700000000003e-10	K	9	157.072A	-20.948	7.538166389611433e-11
4412	1.1260899999999999e-10	N	6	176.402A	-20.949	7.520829088020332e-11
4413	6.50444e-11	Ne	3	305.398A	-20.95	7.50353166111644e-11
4414	2.91372e-11	Si	4	681.756A	-20.95	7.50353166111644e-11
4415	2.9674499999999997e-15	He	1	669.412m	-20.951	7.486274017190401e-11
4416	8.855340000000001e-13	He	1	2.24322m	-20.953000000000003	7.451877712489262e-11
4417	1.47931e-13	F	5	13.4282m	-20.955	7.417639444452996e-11
4418	9.64395e-11	Cr	9	205.979A	-20.956999999999997	7.383558486968902e-11
4419	1.16108e-12	Mg	1	1.71087m	-20.956999999999997	7.383558486968902e-11
4420	6.517310000000001e-13	Cl	10	3.04795m	-20.961	7.315865615872874e-11
4421	1.90815e-10	Li	3	104.103A	-20.962	7.299039591873569e-11
4422	7.18629e-12	Si	8	2764.22A	-20.964000000000002	7.265503551214188e-11
4423	9.34839e-12	Al	6	2124.91A	-20.964000000000002	7.265503551214188e-11
4424	1.4727200000000002e-10	F	7	134.883A	-20.965	7.248793356749423e-11
4425	1.90004e-10	Be	3	104.548A	-20.968000000000004	7.198893014274841e-11
4426	1.2989e-11	N	7	1529.33A	-20.97	7.165817105343318e-11
4427	2.95818e-11	S	3	671.510A	-20.97	7.165817105343318e-11
4428	7.32951e-11	N	3	271.020A	-20.971999999999998	7.132893166408993e-11
4429	8.27183e-13	Ti	9	2.40146m	-20.973000000000003	7.116487967365629e-11
4430	1.57064e-11	Si	2	1264.74A	-20.975	7.083790675232723e-11
4431	7.88522e-12	Si	1	2519.20A	-20.975	7.083790675232723e-11
4432	5.17205e-11	Fe	6	384.073A	-20.976	7.067498408785332e-11
4433	7.67274e-12	Mn	2	2588.97A	-20.976999999999997	7.051243613510958e-11
4434	2.76995e-12	Fe	4	7171.42A	-20.978	7.035026203228177e-11
4435	7.64361e-11	B	4	259.883A	-20.978	7.035026203228177e-11
4436	1.89832e-09	Ne	9	10.4643A	-20.979	7.018846091954126e-11
4437	5.415149999999999e-13	He	1	3.66831m	-20.98	7.00270319390329e-11
4438	2.50778e-12	N	7	7921.13A	-20.980999999999998	6.986597423487747e-11
4439	4.30669e-11	V	10	461.246A	-20.982	6.970528695316193e-11
4440	7.46912e-11	C	5	265.955A	-20.987	6.890737713149833e-11
4441	9.12266e-13	Fe	5	2.17749m	-20.99	6.843302208388462e-11
4442	4.96546e-11	V	10	400.053A	-20.991	6.82756305006617e-11
4443	3.47311e-10	S	9	57.1950A	-20.991999999999997	6.81186009080356e-11
4444	3.55233e-13	Fe	5	5.59195m	-20.991999999999997	6.81186009080356e-11
4445	3.10936e-10	S	8	63.8861A	-20.994	6.78056243662649e-11
4446	1.2062799999999998e-10	Mg	5	164.676A	-20.995	6.764967575775037e-11
4447	8.41715e-12	Fe	2	2360.00A	-20.995	6.764967575775037e-11
4448	1.31314e-10	Ni	9	151.274A	-20.996	6.749408582108295e-11
4449	1.2466299999999999e-10	N	6	159.345A	-20.996	6.749408582108295e-11
4450	8.10713e-11	Fe	7	245.024A	-20.999000000000002	6.702945980241672e-11
4451	1.6494e-11	N	7	1204.34A	-21.0	6.687529632286278e-11
4452	5.59563e-13	He	1	3.54999m	-21.0	6.687529632286278e-11
4453	3.02061e-12	Co	3	6576.31A	-21.004	6.626217992086207e-11
4454	1.18453e-10	C	5	167.699A	-21.006	6.595773285874786e-11
4455	1.35736e-09	O	8	14.6347A	-21.006	6.595773285874786e-11
4456	7.86667e-11	C	5	252.514A	-21.006999999999998	6.5806034282764e-11
4457	8.79972e-11	Ar	5	225.740A	-21.006999999999998	6.5806034282764e-11
4458	3.2722000000000003e-10	O	8	60.7068A	-21.009	6.550368301948324e-11
4459	9.459270000000001e-17	Cl	7	2.10000c	-21.009	6.550368301948324e-11
4460	1.0522e-11	Fe	6	1887.89A	-21.011	6.5202720934071e-11
4461	4.1216e-11	Li	3	481.960A	-21.011999999999997	6.505275883732712e-11
4462	9.56512e-11	P	10	207.676A	-21.02	6.386541217632063e-11
4463	1.04016e-10	Ar	11	190.975A	-21.024	6.327989055804181e-11
4464	2.72491e-11	Cl	7	728.996A	-21.025	6.313435084844283e-11
4465	5.592859999999999e-13	He	1	3.55176m	-21.028000000000002	6.269973703422585e-11
4466	9.22126e-11	Fe	6	215.420A	-21.028000000000002	6.269973703422585e-11
4467	1.02202e-11	Fe	5	1943.64A	-21.029	6.255553164070478e-11
4468	1.60787e-11	Si	5	1235.45A	-21.03	6.241165791038473e-11
4469	9.170139999999999e-12	Fe	5	2166.21A	-21.031	6.226811508046255e-11
4470	5.48071e-11	Na	6	362.443A	-21.031	6.226811508046255e-11
4471	1.12619e-11	Al	2	1763.87A	-21.031	6.226811508046255e-11
4472	4.19261e-12	C	2	4737.97A	-21.031	6.226811508046255e-11
4473	3.05098e-11	F	6	651.084A	-21.031999999999996	6.212490238988791e-11
4474	9.04753e-12	P	2	2195.57A	-21.033	6.198201907936039e-11
4475	1.09125e-11	S	1	1820.34A	-21.034000000000002	6.183946439132839e-11
4476	8.0371e-11	S	11	247.159A	-21.034000000000002	6.183946439132839e-11
4477	8.17973e-11	S	11	242.850A	-21.037	6.141376451278358e-11
4478	2.444e-10	Mg	9	81.2784A	-21.04	6.09909951315894e-11
4479	5.78221e-11	Si	9	343.545A	-21.043000000000003	6.057113607434396e-11
4480	7.98059e-11	N	3	248.910A	-21.046	6.015416730651961e-11
4481	8.21731e-11	Fe	9	241.739A	-21.046	6.015416730651961e-11
4482	1.83153e-11	N	2	1084.58A	-21.046999999999997	6.00158165609075e-11
4483	3.31798e-10	O	8	59.8691A	-21.048000000000002	5.987778401317941e-11
4484	5.77412e-11	B	4	344.026A	-21.049	5.974006893150248e-11
4485	7.64417e-11	K	9	259.864A	-21.052	5.932882118964791e-11
4486	6.85896e-11	B	4	289.613A	-21.053	5.919236868742841e-11
4487	8.91702e-11	S	5	222.770A	-21.053	5.919236868742841e-11
4488	5.97352e-11	Na	5	332.542A	-21.055999999999997	5.87848912875344e-11
4489	3.3605900000000003e-12	Fe	4	5911.01A	-21.059	5.838021894232983e-11
4490	5.67712e-13	He	1	3.49904m	-21.059	5.838021894232983e-11
4491	1.81381e-12	Mg	2	1.09518m	-21.061	5.8111986201363494e-11
4492	4.36148e-11	Li	3	455.452A	-21.061	5.8111986201363494e-11
4493	2.36473e-11	Ar	4	840.032A	-21.063000000000002	5.784498587789407e-11
4494	4.98245e-12	Fe	11	3986.88A	-21.063000000000002	5.784498587789407e-11
4495	5.215019999999999e-12	He	1	3809.08A	-21.064	5.7711946102189924e-11
4496	3.55595e-12	Ca	6	5586.26A	-21.068	5.7182839799979244e-11
4497	4.40293e-11	Al	7	451.165A	-21.07	5.692010851644399e-11
4498	6.54832e-13	Fe	4	3.03352m	-21.073	5.652827324554159e-11
4499	5.03416e-11	Fe	8	394.593A	-21.074	5.639826182485541e-11
4500	6.06114e-12	Fe	2	3277.35A	-21.075	5.626854942213962e-11
4501	5.73622e-13	He	1	3.46298m	-21.076999999999998	5.601001892131005e-11
4502	6.456019999999999e-12	Al	7	3076.89A	-21.078000000000003	5.588119945249284e-11
4503	7.66385e-11	Al	7	259.197A	-21.08	5.562444866311316e-11
4504	9.31945e-12	Ca	2	2131.51A	-21.081999999999997	5.536887753645488e-11
4505	7.22004e-11	Fe	4	275.130A	-21.083000000000002	5.524153265190356e-11
4506	3.14471e-14	O	1	63.1679m	-21.084	5.511448065246014e-11
4507	9.92808e-11	O	8	200.084A	-21.09	5.4358281628739664e-11
4508	1.5633399999999999e-12	Fe	6	1.27064m	-21.090999999999998	5.423326105027818e-11
4509	7.36722e-11	P	10	269.633A	-21.092	5.410852801116758e-11
4510	1.36798e-12	Fe	6	1.45210m	-21.094	5.3859921907232756e-11
4511	7.57127e-11	Fe	7	262.366A	-21.101999999999997	5.287686754364329e-11
4512	2.05442e-10	O	7	96.6912A	-21.101999999999997	5.287686754364329e-11
4513	1.0528399999999998e-10	S	11	188.675A	-21.104	5.2633920405521364e-11
4514	4.07568e-10	Ar	9	48.7390A	-21.105	5.251286574781971e-11
4515	1.13336e-10	Ca	6	175.270A	-21.105999999999998	5.239208950810518e-11
4516	9.54378e-12	Li	3	2081.40A	-21.109	5.203142490080484e-11
4517	4.4331500000000004e-10	Ar	10	44.8089A	-21.11	5.191175594431166e-11
4518	8.11954e-11	O	3	244.650A	-21.112	5.167324309119829e-11
4519	4.86135e-11	V	10	408.620A	-21.113000000000003	5.1554397930006275e-11
4520	5.74609e-13	He	1	3.45704m	-21.114	5.143582610510085e-11
4521	1.3088800000000001e-09	O	8	15.1767A	-21.116999999999997	5.108174436876447e-11
4522	6.79382e-11	Ar	6	292.390A	-21.118000000000002	5.0964259616883106e-11
4523	1.34459e-11	Fe	7	1477.37A	-21.12	5.073010011395523e-11
4524	1.1187000000000001e-10	Co	11	177.568A	-21.121	5.061342412141792e-11
4525	1.42443e-11	Fe	6	1394.56A	-21.122	5.0497016476216477e-11
4526	2.24208e-11	Na	7	885.984A	-21.123	5.0380876561169564e-11
4527	4.6332199999999995e-12	Fe	2	4287.39A	-21.125	5.014939745990688e-11
4528	2.61832e-11	B	3	758.671A	-21.125	5.014939745990688e-11
4529	7.0997e-12	Mg	2	2797.93A	-21.125999999999998	5.003405704641196e-11
4530	5.853560000000001e-13	He	1	3.39357m	-21.127	4.991898190850634e-11
4531	2.00933e-11	Na	6	988.613A	-21.129	4.96896250203998e-11
4532	1.58433e-11	S	2	1253.81A	-21.13	4.957534205417189e-11
4533	1.0478100000000001e-10	Ar	11	189.580A	-21.131	4.9461321931472064e-11
4534	5.20054e-14	Si	3	38.1969m	-21.134	4.912083258625919e-11
4535	1.2909100000000002e-10	F	6	153.880A	-21.135	4.9007857806327613e-11
4536	1.1078099999999999e-13	Fe	2	17.9314m	-21.135	4.9007857806327613e-11
4537	5.62515e-14	Fe	5	35.3136m	-21.138	4.867049008619508e-11
4538	5.9728e-11	Na	5	332.582A	-21.143	4.811336359317812e-11
4539	1.1581099999999998e-09	F	8	17.1525A	-21.144000000000002	4.800270592763139e-11
4540	6.2767e-12	He	1	3164.79A	-21.145	4.789230276765335e-11
4541	3.69182e-13	Na	6	5.38067m	-21.149	4.74532234966671e-11
4542	2.11575e-12	S	9	9388.86A	-21.149	4.74532234966671e-11
4543	2.32368e-11	S	5	854.870A	-21.149	4.74532234966671e-11
4544	7.19101e-11	Ca	5	276.240A	-21.151	4.7235195739375315e-11
4545	1.1124100000000001e-12	Fe	6	1.78571m	-21.154	4.691003093907773e-11
4546	1.72986e-11	Si	6	1148.33A	-21.155	4.680214086183567e-11
4547	4.82224e-11	Fe	6	411.934A	-21.155	4.680214086183567e-11
4548	1.18426e-10	C	5	167.738A	-21.156	4.669449892488583e-11
4549	7.47346e-11	P	10	265.800A	-21.156	4.669449892488583e-11
4550	1.8399999999999998e-10	Li	3	107.959A	-21.158	4.647995719034614e-11
4551	2.89902e-12	Mn	6	6852.12A	-21.159000000000002	4.6373056255277763e-11
4552	6.60585e-11	N	3	300.710A	-21.16	4.626640118553773e-11
4553	7.66905e-11	Al	7	259.021A	-21.160999999999998	4.61599914156511e-11
4554	2.38538e-11	O	2	832.758A	-21.160999999999998	4.61599914156511e-11
4555	8.59561e-11	O	3	231.100A	-21.162	4.6053826381443486e-11
4556	5.80497e-13	He	1	3.42197m	-21.166	4.5631602363279355e-11
4557	4.40365e-11	Ar	3	451.091A	-21.17	4.5213249318181355e-11
4558	1.8299e-11	N	2	1085.55A	-21.171	4.510926173037479e-11
4559	7.41919e-12	Al	6	2677.44A	-21.171	4.510926173037479e-11
4560	5.82501e-16	F	7	3410.20m	-21.171	4.510926173037479e-11
4561	5.096229999999999e-13	Fe	7	3.89788m	-21.171999999999997	4.500551330738343e-11
4562	2.30528e-12	Fe	2	8616.95A	-21.174	4.4798731756855456e-11
4563	1.37429e-10	Mg	5	144.543A	-21.174	4.4798731756855456e-11
4564	5.9508e-13	He	1	3.33811m	-21.175	4.469569753298401e-11
4565	1.1198700000000001e-14	C	3	177.382m	-21.184	4.377898812441409e-11
4566	5.21876e-12	Fe	5	3806.35A	-21.189	4.3277854191339025e-11
4567	8.1043e-12	Fe	2	2451.10A	-21.19	4.317831788880198e-11
4568	8.17645e-14	Ca	6	24.2947m	-21.19	4.317831788880198e-11
4569	5.33937e-10	B	5	37.2038A	-21.191999999999997	4.2979931538640294e-11
4570	7.82062e-11	S	9	254.001A	-21.198	4.239022477039442e-11
4571	1.84595e-12	Fe	4	1.07611m	-21.2	4.21954593791996e-11
4572	4.37569e-11	Al	7	453.973A	-21.2	4.21954593791996e-11
4573	1.65439e-11	N	1	1200.71A	-21.201	4.209841251564928e-11
4574	1.64943e-11	S	2	1204.32A	-21.201	4.209841251564928e-11
4575	4.431530000000001e-12	Fe	5	4482.52A	-21.203000000000003	4.1904987879976386e-11
4576	3.1214900000000003e-12	O	1	6363.78A	-21.204	4.180860908233599e-11
4577	7.055139999999999e-12	Na	6	2815.60A	-21.206999999999997	4.1520800641825405e-11
4578	4.9904099999999995e-12	Fe	4	3980.53A	-21.206999999999997	4.1520800641825405e-11
4579	5.11375e-12	N	7	3884.52A	-21.212	4.104551596711007e-11
4580	5.855649999999999e-13	He	1	3.39236m	-21.212	4.104551596711007e-11
4581	9.93392e-11	Si	7	199.966A	-21.213	4.095111390001524e-11
4582	7.37661e-11	N	3	269.290A	-21.214000000000002	4.0856928951649735e-11
4583	1.5298e-11	Ti	3	1298.50A	-21.214000000000002	4.0856928951649735e-11
4584	8.61993e-12	N	7	2304.48A	-21.215999999999998	4.0669208414819027e-11
4585	2.34357e-12	Mn	10	8476.14A	-21.218000000000004	4.048235037550861e-11
4586	1.7802e-11	Li	3	1115.86A	-21.22	4.0296350870904325e-11
4587	6.0323e-13	He	1	3.29302m	-21.221999999999998	4.0111205956396185e-11
4588	1.16336e-11	Fe	8	1707.51A	-21.223000000000003	4.001895274269562e-11
4589	1.5705700000000002e-10	Ca	10	126.479A	-21.223000000000003	4.001895274269562e-11
4590	9.31596e-12	Ca	2	2132.30A	-21.226	3.9743464209770276e-11
4591	9.73938e-11	Ne	3	203.960A	-21.226999999999997	3.965205677861738e-11
4592	3.01683e-10	Mg	10	65.8455A	-21.226999999999997	3.965205677861738e-11
4593	6.7905e-11	Fe	7	292.533A	-21.229	3.9469872126565856e-11
4594	1.17256e-11	Cr	9	1694.11A	-21.229	3.9469872126565856e-11
4595	8.93257e-11	P	8	222.382A	-21.230999999999998	3.9288524536955786e-11
4596	7.10089e-11	Al	8	279.746A	-21.232	3.9198163438014633e-11
4597	2.7579000000000004e-10	Mg	9	72.0276A	-21.238000000000003	3.8660344473332854e-11
4598	5.95105e-11	Mn	10	333.797A	-21.24	3.848271632543211e-11
4599	3.5491300000000004e-10	S	9	55.9700A	-21.243000000000002	3.821780316961656e-11
4600	6.01752e-11	S	4	330.110A	-21.245	3.8042208314310784e-11
4601	8.84834e-11	V	6	224.499A	-21.247	3.786742024408035e-11
4602	1.21226e-13	Co	3	16.3863m	-21.247	3.786742024408035e-11
4603	2.81342e-11	Mg	9	706.061A	-21.249000000000002	3.769343525208425e-11
4604	9.67139e-11	P	10	205.394A	-21.25	3.760674275669594e-11
4605	4.63266e-13	Fe	7	4.28791m	-21.250999999999998	3.7520249648514084e-11
4606	5.899569999999999e-13	He	1	3.36710m	-21.252	3.743395546896053e-11
4607	4.25007e-11	K	9	467.391A	-21.253	3.734785976051243e-11
4608	1.52954e-10	O	7	129.872A	-21.254	3.726196206669892e-11
4609	6.25701e-11	Ni	12	317.475A	-21.255	3.717626193209927e-11
4610	6.00119e-13	He	1	3.31009m	-21.256999999999998	3.700545252409105e-11
4611	4.51426e-11	Mn	10	440.038A	-21.26	3.675070878075347e-11
4612	1.47466e-10	F	7	134.705A	-21.261	3.6666184496082006e-11
4613	4.55677e-12	Fe	2	4359.33A	-21.261	3.6666184496082006e-11
4614	6.77563e-14	F	2	29.3175m	-21.261	3.6666184496082006e-11
4615	6.101260000000001e-13	He	1	3.25579m	-21.266	3.624647015286422e-11
4616	2.3518400000000002e-12	O	1	8446.36A	-21.268	3.607993275003127e-11
4617	1.53526e-11	Mg	5	1293.88A	-21.268	3.607993275003127e-11
4618	1.06666e-11	Al	2	1862.31A	-21.274	3.558489751430948e-11
4619	5.36877e-11	S	4	370.000A	-21.276	3.542139976164264e-11
4620	3.67056e-12	Fe	4	5411.83A	-21.276	3.542139976164264e-11
4621	1.1634500000000001e-10	O	8	170.738A	-21.276999999999997	3.5339932802875226e-11
4622	1.27396e-10	C	5	155.927A	-21.276999999999997	3.5339932802875226e-11
4623	7.57482e-11	Fe	7	262.243A	-21.28	3.509665441665248e-11
4624	5.937890000000001e-13	He	1	3.34538m	-21.281999999999996	3.493539993725065e-11
4625	1.0823000000000001e-10	Mg	3	183.540A	-21.284000000000002	3.4774886354881016e-11
4626	6.33849e-14	Cr	4	31.3394m	-21.285999999999998	3.461511026543263e-11
4627	8.21797e-11	Fe	5	241.720A	-21.29	3.429775702697611e-11
4628	3.25166e-10	B	4	61.0903A	-21.291	3.4218874374784396e-11
4629	9.93223e-17	Al	3	2.00000c	-21.291999999999998	3.4140173147658506e-11
4630	5.97151e-13	He	1	3.32654m	-21.294	3.398331330049822e-11
4631	8.34895e-12	Fe	2	2379.28A	-21.298000000000002	3.36717524114328e-11
4632	3.5269599999999997e-12	Fe	4	5632.18A	-21.298000000000002	3.36717524114328e-11
4633	1.03155e-11	Fe	5	1925.68A	-21.301	3.3439957698250456e-11
4634	3.7704e-10	B	4	52.6853A	-21.304000000000002	3.32097586486494e-11
4635	1.14727e-10	F	6	173.146A	-21.304000000000002	3.32097586486494e-11
4636	9.1769e-13	Fe	5	2.16461m	-21.307	3.298114427815988e-11
4637	1.68401e-11	Si	2	1179.59A	-21.307	3.298114427815988e-11
4638	6.16015e-13	He	1	3.22467m	-21.308000000000003	3.2905289751260593e-11
4639	1.00979e-10	C	5	196.719A	-21.309	3.282960968493248e-11
4640	1.69364e-11	S	2	1172.88A	-21.309	3.282960968493248e-11
4641	4.243980000000001e-12	Fe	5	4680.62A	-21.314	3.245381225041949e-11
4642	7.32972e-11	O	8	271.013A	-21.318	3.2156273911267764e-11
4643	1.29673e-10	Ni	12	153.189A	-21.319000000000003	3.208231653356727e-11
4644	1.12798e-10	N	6	176.106A	-21.322	3.186146342000617e-11
4645	4.34567e-12	Mg	1	4571.10A	-21.323	3.178818408762001e-11
4646	3.53486e-11	C	2	561.959A	-21.323	3.178818408762001e-11
4647	4.98874e-12	Fe	4	3981.86A	-21.325	3.164213064858465e-11
4648	2.61595e-10	Be	4	75.9358A	-21.325	3.164213064858465e-11
4649	2.73718e-11	Cl	7	725.726A	-21.326	3.156935576757438e-11
4650	1.1516999999999999e-10	S	6	172.480A	-21.326999999999998	3.1496748264146026e-11
4651	1.0711200000000001e-10	Mn	8	185.456A	-21.329	3.1352033851088075e-11
4652	4.6754199999999995e-12	K	11	4248.70A	-21.33	3.12799261741976e-11
4653	9.90733e-11	O	5	200.503A	-21.333000000000002	3.106459667701739e-11
4654	6.76805e-12	He	1	2935.04A	-21.335	3.092186782014343e-11
4655	9.12259e-11	Fe	6	217.750A	-21.337	3.0779794742798703e-11
4656	4.52802e-11	Mg	9	438.701A	-21.338	3.0709003179335273e-11
4657	1.29453e-11	P	2	1534.49A	-21.339000000000002	3.0638374431949705e-11
4658	1.76496e-11	N	6	1125.49A	-21.339000000000002	3.0638374431949705e-11
4659	6.4182699999999995e-12	Al	7	3094.99A	-21.339000000000002	3.0638374431949705e-11
4660	2.43194e-10	Mg	9	81.6815A	-21.344	3.0287659859961986e-11
4661	4.75784e-11	Si	9	417.510A	-21.345	3.0218000175320015e-11
4662	4.08874e-11	O	5	485.834A	-21.345	3.0218000175320015e-11
4663	6.21082e-13	He	1	3.19836m	-21.345	3.0218000175320015e-11
4664	7.90289e-11	Al	8	251.357A	-21.35	2.9872097587656344e-11
4665	1.69994e-11	N	1	1168.54A	-21.35	2.9872097587656344e-11
4666	2.53991e-10	Ne	9	78.2092A	-21.355	2.953015451417183e-11
4667	4.98785e-12	Fe	4	3982.57A	-21.355	2.953015451417183e-11
4668	3.75608e-11	Al	7	528.861A	-21.355	2.953015451417183e-11
4669	1.2920500000000002e-10	F	6	153.743A	-21.357	2.939447577863436e-11
4670	4.85078e-11	Fe	6	409.511A	-21.358	2.932687036037391e-11
4671	1.5310299999999997e-10	O	7	129.745A	-21.359	2.925942043026072e-11
4672	6.356359999999999e-13	He	1	3.12513m	-21.361	2.9124985604847544e-11
4673	3.3867400000000007e-10	Cl	8	58.6537A	-21.363000000000003	2.8991168451350316e-11
4674	3.3451999999999995e-10	Cl	8	59.3820A	-21.364	2.8924490614202765e-11
4675	4.74474e-11	B	4	418.662A	-21.366	2.87915946515109e-11
4676	1.58841e-11	S	2	1250.58A	-21.372	2.8396559163394464e-11
4677	2.65497e-11	Ar	2	748.198A	-21.373	2.8331248889659487e-11
4678	5.92734e-11	F	7	335.133A	-21.373	2.8331248889659487e-11
4679	1.02876e-11	C	1	1930.90A	-21.374000000000002	2.8266088825385837e-11
4680	6.254739999999999e-13	He	1	3.17590m	-21.377	2.8071506438582515e-11
4681	2.36392e-13	Ni	4	8.40319m	-21.38	2.7878263547507862e-11
4682	1.51635e-10	N	6	131.002A	-21.381999999999998	2.7750174561542992e-11
4683	6.83047e-13	Fe	4	2.90821m	-21.386	2.7495759431927365e-11
4684	2.41135e-11	O	7	823.791A	-21.386999999999997	2.743252094008365e-11
4685	2.9592199999999996e-13	Fe	6	6.71275m	-21.388	2.736942789273469e-11
4686	6.293060000000001e-13	He	1	3.15657m	-21.4	2.662353499902169e-11
4687	4.1843900000000005e-12	C	2	4747.28A	-21.401999999999997	2.6501210967074237e-11
4688	6.32669e-13	He	1	3.13979m	-21.404	2.6379448963001247e-11
4689	9.96401e-12	C	1	1993.62A	-21.404	2.6379448963001247e-11
4690	2.41494e-11	S	3	822.565A	-21.405	2.631877791399006e-11
4691	3.42166e-10	S	9	58.0550A	-21.408	2.6137600721209946e-11
4692	5.1143e-11	O	2	388.410A	-21.409000000000002	2.6077485907719506e-11
4693	3.14131e-11	O	8	632.363A	-21.41	2.6017509354463624e-11
4694	8.91062e-11	Ar	5	222.930A	-21.412	2.589796975742719e-11
4695	4.50055e-12	Fe	2	4413.78A	-21.414	2.5778979394948886e-11
4696	2.2984400000000001e-10	O	7	86.4259A	-21.415	2.571968938762093e-11
4697	1.3134e-13	Fe	5	15.1245m	-21.416	2.566053574352558e-11
4698	4.2027e-11	Ar	3	472.659A	-21.416999999999998	2.560151814903652e-11
4699	4.95719e-11	Na	5	400.720A	-21.416999999999998	2.560151814903652e-11
4700	4.51424e-13	Sc	8	4.40040m	-21.416999999999998	2.560151814903652e-11
4701	1.39567e-11	Li	3	1423.29A	-21.423000000000002	2.5250252151409615e-11
4702	6.47145e-11	Fe	7	306.955A	-21.423000000000002	2.5250252151409615e-11
4703	8.34667e-11	B	4	237.993A	-21.424	2.5192178182997073e-11
4704	1.26634e-10	O	8	156.865A	-21.425	2.5134237781005247e-11
4705	8.98135e-12	Si	1	2211.75A	-21.426	2.5076430638240298e-11
4706	1.08905e-11	S	2	1824.02A	-21.427	2.5018756448214103e-11
4707	2.619e-11	B	3	758.475A	-21.428	2.496121490514406e-11
4708	8.85965e-12	Ca	6	2242.13A	-21.428	2.496121490514406e-11
4709	3.50595e-12	N	7	5665.93A	-21.430999999999997	2.478938311038258e-11
4710	1.93533e-11	F	6	1026.41A	-21.430999999999997	2.478938311038258e-11
4711	3.2063e-12	Co	3	6195.45A	-21.432	2.4732369111350355e-11
4712	5.12276e-11	Mg	6	387.769A	-21.432	2.4732369111350355e-11
4713	6.11734e-11	Al	8	324.724A	-21.432	2.4732369111350355e-11
4714	4.97918e-10	Ar	11	39.8950A	-21.434	2.4618734197375573e-11
4715	6.42829e-11	Al	7	309.016A	-21.434	2.4618734197375573e-11
4716	3.85061e-12	Fe	2	5158.78A	-21.435	2.456211267995222e-11
4717	9.58895e-11	Ne	3	207.160A	-21.436	2.4505621388405006e-11
4718	8.98519e-11	Ar	6	221.080A	-21.436999999999998	2.444926002322313e-11
4719	4.31696e-12	Cl	7	4601.49A	-21.438000000000002	2.4393028285583653e-11
4720	3.27414e-12	He	1	6067.08A	-21.439	2.433692587735229e-11
4721	1.71974e-13	Fe	5	11.5509m	-21.441999999999997	2.4169391658029466e-11
4722	1.5630700000000001e-12	Fe	4	1.27087m	-21.443	2.411380359976802e-11
4723	8.81491e-11	Ti	5	225.351A	-21.443	2.411380359976802e-11
4724	4.12007e-11	S	3	482.139A	-21.443	2.411380359976802e-11
4725	3.31633e-11	Cr	5	598.990A	-21.444000000000003	2.4058343390493e-11
4726	1.28928e-11	S	2	1540.74A	-21.445	2.40030107361599e-11
4727	3.46545e-11	Sc	8	573.215A	-21.445	2.40030107361599e-11
4728	1.33053e-11	Li	2	1492.98A	-21.445999999999998	2.3947805343400294e-11
4729	1.06905e-10	F	6	185.814A	-21.448	2.383777517250036e-11
4730	8.83034e-11	Mg	5	224.957A	-21.451	2.3673677082460198e-11
4731	2.25559e-12	Mg	1	8806.76A	-21.451	2.3673677082460198e-11
4732	2.5512899999999997e-13	Fe	3	7.78604m	-21.451	2.3673677082460198e-11
4733	4.72835e-12	Mn	10	4201.14A	-21.458000000000002	2.329516116334359e-11
4734	9.40864e-12	S	3	2111.30A	-21.46	2.3188129620069168e-11
4735	1.70024e-11	N	1	1168.33A	-21.46	2.3188129620069168e-11
4736	1.0990999999999999e-10	S	10	180.734A	-21.461	2.3134798401868772e-11
4737	2.76278e-10	Mg	9	71.9002A	-21.462	2.308158984206631e-11
4738	4.28531e-12	O	5	4635.48A	-21.463	2.3028503658555494e-11
4739	1.92835e-12	Fe	5	1.03013m	-21.465999999999998	2.2869976554431832e-11
4740	1.29332e-11	P	2	1535.92A	-21.465999999999998	2.2869976554431832e-11
4741	4.03872e-10	Ar	9	49.1850A	-21.465999999999998	2.2869976554431832e-11
4742	1.8435900000000002e-12	Fe	4	1.07749m	-21.468000000000004	2.276489855698354e-11
4743	1.1158899999999999e-10	Li	2	178.014A	-21.468000000000004	2.276489855698354e-11
4744	3.35634e-10	Cl	8	59.1849A	-21.469	2.271254074321655e-11
4745	8.70828e-11	Ca	4	228.110A	-21.473000000000003	2.250431091805741e-11
4746	2.28785e-11	Mg	7	868.260A	-21.473000000000003	2.250431091805741e-11
4747	1.92387e-11	F	6	1032.52A	-21.48	2.2144491870870133e-11
4748	7.89368e-11	Ca	5	251.650A	-21.48	2.2144491870870133e-11
4749	5.82092e-11	S	4	341.260A	-21.487	2.179042593237346e-11
4750	1.06912e-11	Al	2	1858.03A	-21.49	2.164042169536777e-11
4751	5.5427099999999995e-14	He	1	35.8389m	-21.491	2.159065010661533e-11
4752	6.24418e-12	Ca	2	3181.27A	-21.491	2.159065010661533e-11
4753	1.0711200000000001e-10	Mn	8	185.455A	-21.493000000000002	2.14914500802661e-11
4754	1.28865e-11	S	2	1541.49A	-21.493000000000002	2.14914500802661e-11
4755	6.65632e-11	Ca	3	298.430A	-21.496	2.13435039785498e-11
4756	3.4781800000000004e-12	Fe	4	5711.17A	-21.498	2.124543948551222e-11
4757	5.69004e-11	Mg	6	349.109A	-21.498	2.124543948551222e-11
4758	1.75995e-12	O	1	1.12869m	-21.498	2.124543948551222e-11
4759	1.40881e-10	Ni	9	141.002A	-21.499000000000002	2.1196576330633677e-11
4760	7.76253e-11	Al	7	255.902A	-21.502	2.105066012553178e-11
4761	3.73279e-11	N	2	532.161A	-21.506999999999998	2.080969521166591e-11
4762	6.43812e-11	Fe	11	308.544A	-21.51	2.0666442277453505e-11
4763	8.86227e-15	Ne	4	224.146m	-21.513	2.052417548950394e-11
4764	9.51231e-13	Fe	4	2.08829m	-21.514	2.047697119578348e-11
4765	9.96441e-11	Si	7	199.354A	-21.515	2.0429875468925703e-11
4766	1.08772e-11	S	1	1826.24A	-21.517	2.0336008717585764e-11
4767	7.95842e-12	O	3	2496.03A	-21.519000000000002	2.0242573244792636e-11
4768	2.03237e-11	Na	6	977.404A	-21.52	2.019601661826243e-11
4769	1.5436500000000001e-10	O	7	128.685A	-21.521	2.0149567069001715e-11
4770	2.53903e-11	Mg	8	782.364A	-21.522	2.0103224350739938e-11
4771	1.07065e-10	F	6	185.537A	-21.525	1.9964834727726335e-11
4772	7.57028e-11	B	5	262.400A	-21.526	1.9918916882059237e-11
4773	1.0645299999999998e-10	C	5	186.602A	-21.526999999999997	1.9873104644506744e-11
4774	1.3331200000000002e-10	O	8	149.008A	-21.526999999999997	1.9873104644506744e-11
4775	5.64235e-11	Fe	9	352.060A	-21.528000000000002	1.982739777217644e-11
4776	2.41988e-11	S	3	820.885A	-21.531	1.9690906925974048e-11
4777	3.02473e-10	Mg	10	65.6736A	-21.531	1.9690906925974048e-11
4778	2.8984299999999998e-12	Co	3	6853.53A	-21.531999999999996	1.9645619096768372e-11
4779	4.88283e-11	Fe	11	406.822A	-21.531999999999996	1.9645619096768372e-11
4780	1.35374e-12	Fe	5	1.46738m	-21.533	1.9600435426679158e-11
4781	1.1572499999999999e-10	Li	2	171.652A	-21.533	1.9600435426679158e-11
4782	1.96427e-11	Cl	3	1011.29A	-21.533	1.9600435426679158e-11
4783	8.57668e-11	Ar	5	231.610A	-21.535	1.9510379606165273e-11
4784	4.11275e-11	Ne	5	482.997A	-21.535	1.9510379606165273e-11
4785	4.83749e-11	Fe	6	410.636A	-21.537	1.942073755456171e-11
4786	1.33181e-11	Fe	7	1491.54A	-21.539	1.9331507370772866e-11
4787	7.04005e-12	B	4	2821.64A	-21.54	1.9287046137606354e-11
4788	1.65801e-11	Li	2	1198.09A	-21.54	1.9287046137606354e-11
4789	5.84581e-11	Co	11	339.807A	-21.541	1.9242687162438336e-11
4790	7.84709e-12	Fe	5	2531.44A	-21.544	1.9110221435760983e-11
4791	7.0349e-12	He	1	2823.70A	-21.545	1.9066269146121804e-11
4792	6.38817e-13	Co	8	3.10957m	-21.546	1.9022417943943808e-11
4793	5.92141e-11	P	8	335.469A	-21.546999999999997	1.8978667596732125e-11
4794	6.85843e-12	N	6	2896.36A	-21.549	1.8891468539900934e-11
4795	4.0224500000000004e-10	Ar	9	49.3840A	-21.551	1.8804670126343376e-11
4796	1.09623e-11	S	2	1812.08A	-21.554000000000002	1.8675219687733157e-11
4797	1.17289e-11	Fe	8	1693.63A	-21.555	1.863226787435168e-11
4798	3.13102e-11	N	2	634.441A	-21.555999999999997	1.8589414847399677e-11
4799	2.94029e-12	Fe	4	6755.94A	-21.558000000000003	1.8504004244496293e-11
4800	1.59456e-11	Cl	6	1245.76A	-21.56	1.8418986067667457e-11
4801	2.27868e-11	S	8	871.752A	-21.561	1.837662357525849e-11
4802	1.3789e-10	O	8	144.060A	-21.565	1.82081456776356e-11
4803	7.22562e-11	B	4	274.917A	-21.569000000000003	1.8041212394662464e-11
4804	1.05833e-10	C	5	187.696A	-21.573	1.7875809565227003e-11
4805	2.68184e-13	Fe	4	7.40704m	-21.576	1.7752753357743368e-11
4806	6.345619999999999e-12	Be	2	3130.42A	-21.576999999999998	1.77119231580467e-11
4807	2.2009e-11	S	3	902.561A	-21.581	1.754953927047861e-11
4808	1.63556e-11	Li	3	1214.54A	-21.584	1.7428729091905706e-11
4809	7.78088e-11	Fe	7	255.298A	-21.585	1.7388644127340268e-11
4810	1.29588e-10	Fe	8	153.290A	-21.586	1.7348651355635144e-11
4811	1.95039e-11	Li	2	1018.49A	-21.587	1.7308750564752363e-11
4812	1.13162e-10	C	5	175.539A	-21.59	1.7189597963970466e-11
4813	1.1412100000000001e-10	N	6	174.066A	-21.593000000000004	1.7071265603922735e-11
4814	7.56203e-11	B	4	262.687A	-21.593000000000004	1.7071265603922735e-11
4815	2.85346e-12	Co	3	6961.53A	-21.594	1.703200278256556e-11
4816	5.112980000000001e-10	Ar	11	38.8510A	-21.595	1.6992830263191658e-11
4817	4.47424e-11	Mg	9	443.974A	-21.596	1.6953747838112087e-11
4818	8.26374e-12	Li	3	2403.81A	-21.596999999999998	1.6914755300115994e-11
4819	6.49548e-11	Cr	12	305.820A	-21.598000000000003	1.6875852442468416e-11
4820	5.85724e-11	S	10	339.143A	-21.599	1.6837039058910818e-11
4821	9.84432e-12	Fe	4	2017.86A	-21.6	1.67983149436581e-11
4822	4.06302e-11	Ar	3	488.909A	-21.6	1.67983149436581e-11
4823	4.4541e-11	Mg	9	445.981A	-21.607	1.6529728462632864e-11
4824	4.18841e-11	O	8	474.272A	-21.608	1.6491711142138236e-11
4825	7.65195e-11	Fe	4	259.600A	-21.609	1.6453781259054386e-11
4826	1.19445e-10	Ni	9	166.306A	-21.609	1.6453781259054386e-11
4827	4.46182e-12	Fe	2	4452.10A	-21.611	1.637818300117981e-11
4828	2.48338e-11	B	4	799.896A	-21.612	1.634051422557464e-11
4829	1.66061e-11	S	10	1196.22A	-21.614	1.6265436382446595e-11
4830	7.65388e-13	Ar	11	2.59535m	-21.616	1.6190703490674007e-11
4831	8.31393e-11	O	3	238.930A	-21.616	1.6190703490674007e-11
4832	4.51849e-14	He	1	43.9626m	-21.619	1.6079247471813184e-11
4833	4.69218e-11	Si	9	423.352A	-21.622	1.5968558710789394e-11
4834	1.17772e-11	Cl	7	1686.68A	-21.623	1.5931832044908725e-11
4835	6.54643e-11	O	5	303.439A	-21.624000000000002	1.589518984801559e-11
4836	7.99632e-12	Fe	2	2484.20A	-21.625	1.585863192583684e-11
4837	5.536939999999999e-13	Fe	4	3.58762m	-21.627	1.5785768130761908e-11
4838	2.08678e-11	P	8	951.921A	-21.628	1.574946187154914e-11
4839	5.1197e-11	Mg	6	388.001A	-21.629	1.5713239114415405e-11
4840	6.44097e-11	B	4	308.408A	-21.629	1.5713239114415405e-11
4841	2.09081e-11	Si	9	950.083A	-21.629	1.5713239114415405e-11
4842	1.9813900000000002e-10	Be	3	100.255A	-21.63	1.5677099667311374e-11
4843	3.939730000000001e-12	He	1	5042.09A	-21.631	1.5641043338629042e-11
4844	4.18947e-11	Si	8	474.152A	-21.646	1.5110043665600333e-11
4845	1.16694e-10	Mg	10	170.228A	-21.648000000000003	1.504061932115661e-11
4846	1.2660400000000002e-10	K	9	156.902A	-21.656	1.4766097080292286e-11
4847	1.24161e-10	Ni	12	159.990A	-21.656999999999996	1.4732135999417712e-11
4848	8.22647e-11	Fe	5	241.470A	-21.658	1.4698253026861425e-11
4849	9.03879e-12	Fe	5	2197.69A	-21.658	1.4698253026861425e-11
4850	2.67138e-10	Ne	9	74.3603A	-21.659000000000002	1.466444798297964e-11
4851	1.24415e-11	B	3	1596.63A	-21.659000000000002	1.466444798297964e-11
4852	5.82264e-11	Fe	9	341.159A	-21.662	1.4563498633131187e-11
4853	4.8477e-11	O	8	409.771A	-21.662	1.4563498633131187e-11
4854	1.1721500000000001e-09	F	8	16.9470A	-21.664	1.449658543501026e-11
4855	1.1271600000000002e-10	N	6	176.234A	-21.664	1.449658543501026e-11
4856	3.46361e-12	Fe	4	5735.18A	-21.665	1.4463244213718913e-11
4857	1.0700599999999999e-10	F	6	185.638A	-21.666999999999998	1.4396791642813968e-11
4858	6.45675e-11	Si	8	307.654A	-21.666999999999998	1.4396791642813968e-11
4859	7.84882e-12	B	4	2530.88A	-21.666999999999998	1.4396791642813968e-11
4860	1.18192e-09	F	8	16.8070A	-21.668000000000003	1.436367994087534e-11
4861	1.11974e-11	P	2	1774.02A	-21.668000000000003	1.436367994087534e-11
4862	2.2339900000000003e-12	Fe	2	8891.91A	-21.671	1.426480106366526e-11
4863	5.92501e-11	F	7	335.264A	-21.674	1.4166602863857975e-11
4864	6.10109e-12	Fe	2	3255.89A	-21.674	1.4166602863857975e-11
4865	5.18479e-11	Mg	9	383.129A	-21.675	1.4134020581419827e-11
4866	2.51947e-12	Cr	5	7884.39A	-21.677	1.406908065570331e-11
4867	1.51349e-13	S	5	13.1249m	-21.678	1.4036722668119804e-11
4868	3.38924e-11	N	4	586.104A	-21.679000000000002	1.4004439101842571e-11
4869	1.75423e-11	Li	2	1132.38A	-21.679000000000002	1.4004439101842571e-11
4870	1.54156e-11	Ti	3	1288.59A	-21.688000000000002	1.371720785152078e-11
4871	8.57211e-11	Mg	3	231.734A	-21.688000000000002	1.371720785152078e-11
4872	6.3752e-11	Cr	12	311.590A	-21.689	1.3685659148929585e-11
4873	3.35882e-11	He	1	591.412A	-21.689	1.3685659148929585e-11
4874	2.16695e-11	N	2	916.701A	-21.691999999999997	1.3591447734020858e-11
4875	4.1866e-12	C	2	4744.77A	-21.693	1.3560188271673357e-11
4876	2.0597900000000001e-10	O	7	96.4394A	-21.694000000000003	1.352900070409431e-11
4877	1.69604e-10	N	6	117.123A	-21.695	1.3497884865930334e-11
4878	8.7128e-12	Fe	2	2279.92A	-21.695999999999998	1.3466840592208243e-11
4879	1.19881e-11	C	1	1657.01A	-21.697	1.3435867718334279e-11
4880	1.69873e-11	B	4	1169.37A	-21.701999999999998	1.3282068612360646e-11
4881	1.2881799999999999e-12	Fe	5	1.54205m	-21.704	1.322104305037839e-11
4882	4.88272e-11	B	4	406.832A	-21.704	1.322104305037839e-11
4883	1.33944e-11	S	1	1483.04A	-21.705	1.3190635495163317e-11
4884	1.22931e-10	Ca	6	161.590A	-21.705	1.3190635495163317e-11
4885	2.64746e-11	S	2	750.323A	-21.706	1.316029787538444e-11
4886	4.92942e-11	Fe	8	402.978A	-21.706999999999997	1.3130030030194938e-11
4887	1.68826e-11	S	2	1176.62A	-21.708000000000002	1.3099831799117387e-11
4888	3.68129e-13	Fe	4	5.39606m	-21.709	1.3069703022044201e-11
4889	3.68484e-11	O	2	539.086A	-21.713	1.2949879264502899e-11
4890	5.2113e-11	B	4	381.180A	-21.715	1.2890379973934427e-11
4891	1.25617e-10	K	11	158.135A	-21.717	1.2831154057773995e-11
4892	9.44442e-11	Ar	5	210.330A	-21.717	1.2831154057773995e-11
4893	7.84573e-11	Mg	5	253.188A	-21.721	1.2713517330282895e-11
4894	2.20657e-11	S	3	900.242A	-21.721999999999998	1.268427705183245e-11
4895	3.97289e-17	Si	4	5.00000c	-21.724	1.2625998092581605e-11
4896	9.79993e-11	S	5	202.700A	-21.725	1.2596959102792069e-11
4897	2.34972e-11	Fe	8	845.396A	-21.726	1.2567986900825807e-11
4898	4.41724e-12	Li	3	4497.03A	-21.726	1.2567986900825807e-11
4899	6.8088e-12	Fe	2	2917.47A	-21.728	1.2510242246284967e-11
4900	1.47233e-09	F	8	13.4918A	-21.73	1.2452762904332024e-11
4901	1.20728e-10	Cl	10	164.539A	-21.732	1.2395547655966262e-11
4902	2.18824e-10	O	7	90.7783A	-21.733	1.2367038687473007e-11
4903	2.38699e-10	Be	3	83.2198A	-21.734	1.2338595287787768e-11
4904	1.88416e-10	Li	3	105.429A	-21.734	1.2338595287787768e-11
4905	4.99981e-12	Fe	4	3973.04A	-21.734	1.2338595287787768e-11
4906	1.79099e-11	Si	6	1109.13A	-21.735	1.231021730610658e-11
4907	3.48895e-11	Fe	8	569.354A	-21.741999999999997	1.2113390543541839e-11
4908	1.10124e-11	S	2	1803.82A	-21.744	1.2057734569536236e-11
4909	1.40711e-12	Fe	5	1.41172m	-21.748	1.1947188594534311e-11
4910	3.74292e-11	C	2	530.721A	-21.748	1.1947188594534311e-11
4911	3.47212e-11	Ne	5	572.113A	-21.749000000000002	1.1919710823266929e-11
4912	3.66781e-11	Si	9	541.589A	-21.749000000000002	1.1919710823266929e-11
4913	3.64547e-11	C	2	544.909A	-21.749000000000002	1.1919710823266929e-11
4914	1.63772e-11	S	10	1212.93A	-21.75	1.1892296249119858e-11
4915	1.1e-12	Cr	11	1.80587m	-21.750999999999998	1.1864944726743657e-11
4916	2.6009e-12	Fe	2	7637.54A	-21.752	1.183765611112318e-11
4917	4.09172e-11	Ne	7	485.479A	-21.752	1.183765611112318e-11
4918	8.51309e-11	O	3	233.340A	-21.755	1.1756166259644568e-11
4919	1.28797e-11	P	2	1542.30A	-21.755	1.1756166259644568e-11
4920	1.34873e-10	Ca	12	147.282A	-21.756	1.17291278275559e-11
4921	4.41464e-12	Co	3	4499.67A	-21.759	1.1648385079526325e-11
4922	4.25854e-12	Cl	7	4664.61A	-21.759	1.1648385079526325e-11
4923	8.79819e-11	Mg	5	225.779A	-21.76	1.162159453727306e-11
4924	2.4830299999999998e-12	Cr	2	8000.08A	-21.764	1.1515047118121488e-11
4925	1.5182399999999998e-10	N	6	130.839A	-21.764	1.1515047118121488e-11
4926	1.62875e-10	N	6	121.962A	-21.766	1.1462140282436246e-11
4927	1.66786e-12	Ni	2	1.19102m	-21.766	1.1462140282436246e-11
4928	2.24937e-11	F	7	883.111A	-21.767	1.143577809132967e-11
4929	1.1410700000000001e-12	Co	3	1.74087m	-21.77	1.1357054748680007e-11
4930	1.29539e-12	Fe	2	1.53347m	-21.771	1.1330934247594243e-11
4931	1.21637e-10	Co	11	163.309A	-21.771	1.1330934247594243e-11
4932	5.01485e-12	F	4	3961.13A	-21.776999999999997	1.1175468001438404e-11
4933	1.2821e-11	S	2	1549.37A	-21.779	1.1124121390070366e-11
4934	2.7772e-12	Co	3	7152.69A	-21.78	1.1098536620843004e-11
4935	2.86444e-11	Na	5	693.486A	-21.783	1.1022134832146624e-11
4936	3.62199e-12	Li	2	5484.40A	-21.784000000000002	1.0996784625493444e-11
4937	6.02684e-11	Ne	5	329.600A	-21.784000000000002	1.0996784625493444e-11
4938	7.17017e-11	Si	8	277.043A	-21.789	1.0870905472807414e-11
4939	7.02952e-12	B	4	2825.86A	-21.791	1.0820958199148891e-11
4940	5.9697800000000004e-12	Ca	12	3327.50A	-21.793000000000003	1.0771240412367168e-11
4941	5.866779999999999e-13	Fe	4	3.38592m	-21.798000000000002	1.0647943042939472e-11
4942	5.8766e-11	O	8	338.027A	-21.801	1.0574643118615304e-11
4943	2.72499e-11	C	5	728.975A	-21.803	1.0526057046828659e-11
4944	3.87019e-11	Fe	8	513.269A	-21.803	1.0526057046828659e-11
4945	1.81988e-12	Mg	2	1.09153m	-21.803	1.0526057046828659e-11
4946	5.84529e-11	Fe	9	339.837A	-21.803	1.0526057046828659e-11
4947	7.456810000000001e-13	Ca	2	2.66394m	-21.804000000000002	1.0501847787420762e-11
4948	7.46646e-11	Fe	10	266.049A	-21.807	1.0429553575761516e-11
4949	2.93357e-11	B	3	677.143A	-21.807	1.0429553575761516e-11
4950	2.86228e-11	Mg	9	694.007A	-21.809	1.0381634129870945e-11
4951	6.429489999999999e-13	Sc	8	3.08958m	-21.81	1.0357757033954694e-11
4952	3.4005000000000003e-10	Ne	9	58.4164A	-21.82	1.012198569919735e-11
4953	5.53516e-13	Fe	4	3.58878m	-21.824	1.0029186776512459e-11
4954	1.22205e-10	S	6	162.550A	-21.824	1.0029186776512459e-11
4955	1.62834e-12	C	5	1.21992m	-21.825	1.0006120287014842e-11
4956	1.5348e-12	Fe	2	1.29427m	-21.826	9.983106848970825e-12
4957	3.3447900000000003e-12	Fe	4	5938.93A	-21.828000000000003	9.937238639464636e-12
4958	4.42871e-11	Fe	8	448.538A	-21.831999999999997	9.846133488004435e-12
4959	2.1945e-12	Fe	2	9051.95A	-21.831999999999997	9.846133488004435e-12
4960	1.29257e-10	F	6	153.682A	-21.835	9.778353181831907e-12
4961	2.5553400000000003e-10	Mg	9	77.7369A	-21.835	9.778353181831907e-12
4962	2.44477e-12	Cr	2	8125.30A	-21.837	9.733425729972046e-12
4963	1.46868e-10	O	7	135.254A	-21.838	9.711039472005166e-12
4964	1.27445e-12	Si	9	1.55866m	-21.840999999999998	9.644189146497557e-12
4965	9.8334e-11	Ne	3	202.010A	-21.840999999999998	9.644189146497557e-12
4966	3.89372e-12	Ti	7	5101.66A	-21.843000000000004	9.599878122386335e-12
4967	2.57255e-11	B	4	772.170A	-21.845	9.555770688937865e-12
4968	5.51591e-12	Fe	5	3601.30A	-21.848000000000003	9.489989226214476e-12
4969	2.48202e-11	O	8	800.334A	-21.848000000000003	9.489989226214476e-12
4970	8.11133e-12	O	7	2448.98A	-21.851999999999997	9.402984482021625e-12
4971	4.51797e-11	S	5	439.677A	-21.853	9.381358217835351e-12
4972	1.5532299999999998e-12	P	8	1.27891m	-21.853	9.381358217835351e-12
4973	1.15161e-11	Al	2	1724.92A	-21.855999999999998	9.316777402117971e-12
4974	3.12969e-12	Si	2	6347.11A	-21.857	9.295349408713597e-12
4975	2.43506e-10	Ne	9	81.5767A	-21.857	9.295349408713597e-12
4976	1.89418e-09	Ne	9	10.4871A	-21.858	9.273970698326462e-12
4977	6.0065e-11	Na	5	330.716A	-21.86	9.231360673473507e-12
4978	5.42967e-11	Fe	5	365.850A	-21.863000000000003	9.167812433588344e-12
4979	7.87385e-11	Cr	12	252.284A	-21.865	9.125690161656621e-12
4980	3.36299e-12	Co	3	5906.78A	-21.869	9.042025331362995e-12
4981	3.77535e-12	Fe	2	5261.62A	-21.875	8.917964092881066e-12
4982	6.34431e-12	Be	2	3131.07A	-21.877	8.87698976980023e-12
4983	1.51925e-11	P	9	1307.52A	-21.878	8.85657325988182e-12
4984	9.07314e-11	Fe	9	218.937A	-21.878	8.85657325988182e-12
4985	1.0231000000000001e-10	Ar	5	194.160A	-21.88	8.815881002057058e-12
4986	3.7015e-12	Fe	4	5366.60A	-21.883000000000003	8.755192904112013e-12
4987	8.10399e-14	Fe	2	24.5120m	-21.888	8.654973039678423e-12
4988	6.46935e-12	N	2	3070.55A	-21.889	8.635067154069688e-12
4989	7.99351e-12	Fe	2	2485.07A	-21.889	8.635067154069688e-12
4990	5.216239999999999e-13	Fe	4	3.80820m	-21.889	8.635067154069688e-12
4991	4.97146e-10	Ar	11	39.9570A	-21.891	8.595392624355221e-12
4992	1.3107900000000001e-14	Cl	3	151.546m	-21.892	8.575623769899083e-12
4993	1.04147e-11	Ti	2	1907.36A	-21.894000000000002	8.536222357726024e-12
4994	1.69457e-11	S	2	1172.24A	-21.895	8.516589591106806e-12
4995	2.6284900000000002e-12	Fe	4	7557.36A	-21.898000000000003	8.457961800742776e-12
4996	4.41826e-12	Fe	5	4495.99A	-21.9	8.419100996211726e-12
4997	3.84629e-12	Li	3	5164.57A	-21.9	8.419100996211726e-12
4998	6.54439e-11	O	8	303.534A	-21.9	8.419100996211726e-12
4999	2.32394e-11	Mg	7	854.774A	-21.901	8.399737601248938e-12
5000	5.70615e-11	Fe	9	348.123A	-21.901	8.399737601248938e-12
5001	3.43331e-12	Fe	4	5785.80A	-21.901999999999997	8.380418740858811e-12
5002	5.84957e-12	Fe	8	3395.89A	-21.908	8.265435085108312e-12
5003	1.18461e-12	Fe	2	1.67688m	-21.91	8.227458860484216e-12
5004	9.573309999999999e-13	C	5	2.07498m	-21.91	8.227458860484216e-12
5005	3.76612e-11	Ar	3	527.451A	-21.91	8.227458860484216e-12
5006	7.269839999999999e-12	Fe	2	2732.45A	-21.913	8.17082143206988e-12
5007	1.0778499999999999e-10	N	6	184.298A	-21.913	8.17082143206988e-12
5008	1.98645e-16	Li	3	10000.0m	-21.914	8.152029064258783e-12
5009	3.7109e-11	C	2	535.300A	-21.916	8.114573892970313e-12
5010	4.81177e-11	Fe	6	412.831A	-21.916999999999998	8.09591089090935e-12
5011	7.33948e-13	Ca	2	2.70652m	-21.923000000000002	7.984830829202118e-12
5012	1.2409700000000002e-10	Al	4	160.072A	-21.924	7.966466227907289e-12
5013	4.43908e-12	Fe	2	4474.90A	-21.925	7.948143864023295e-12
5014	8.43429e-11	O	3	235.520A	-21.927	7.911625460138105e-12
5015	2.15295e-12	Fe	2	9226.62A	-21.927	7.911625460138105e-12
5016	2.0607799999999998e-10	O	7	96.3929A	-21.928	7.893429226519903e-12
5017	5.09638e-11	S	10	389.776A	-21.928	7.893429226519903e-12
5018	9.64396e-12	Cr	2	2059.78A	-21.930999999999997	7.839091241931817e-12
5019	2.41376e-12	Cr	2	8229.67A	-21.932	7.82106183238617e-12
5020	2.35173e-12	O	1	8446.76A	-21.933000000000003	7.803073889331731e-12
5021	7.00223e-11	O	8	283.688A	-21.936	7.749357906509758e-12
5022	3.4167599999999997e-10	Be	4	58.1384A	-21.936999999999998	7.731534877908634e-12
5023	5.27684e-12	Fe	5	3764.46A	-21.939	7.696011701912488e-12
5024	2.76502e-10	Mg	9	71.8420A	-21.94	7.678311366177185e-12
5025	1.3081299999999999e-10	Ar	11	151.854A	-21.941	7.660651740084456e-12
5026	8.4795e-11	Mg	3	234.264A	-21.941999999999997	7.643032730004657e-12
5027	2.82632e-11	O	3	702.838A	-21.943	7.625454242523425e-12
5028	4.26056e-11	Ca	9	466.240A	-21.943	7.625454242523425e-12
5029	1.25141e-10	B	5	158.736A	-21.943	7.625454242523425e-12
5030	3.8732300000000005e-14	Fe	2	51.2865m	-21.943	7.625454242523425e-12
5031	6.17081e-11	S	4	321.910A	-21.944000000000003	7.607916184441559e-12
5032	1.16694e-10	Mg	10	170.228A	-21.947	7.555543657810329e-12
5033	7.6678e-11	B	4	259.063A	-21.951	7.486274017190402e-12
5034	9.5677e-11	Fe	5	207.620A	-21.955	7.417639444452996e-12
5035	6.0244300000000004e-12	Fe	8	3297.32A	-21.956	7.40057934714342e-12
5036	1.24407e-11	B	3	1596.73A	-21.96	7.332730427863341e-12
5037	4.6806300000000004e-12	Fe	2	4243.97A	-21.961	7.315865615872875e-12
5038	1.1835700000000002e-10	C	5	167.835A	-21.965999999999998	7.2321215946654385e-12
5039	7.96715e-12	Fe	2	2493.29A	-21.969	7.182336019793781e-12
5040	5.14743e-11	Sc	5	385.910A	-21.969	7.182336019793781e-12
5041	6.816810000000001e-12	Li	3	2914.04A	-21.969	7.182336019793781e-12
5042	2.26268e-11	Ar	7	877.917A	-21.971	7.149336183341753e-12
5043	8.81914e-11	V	5	225.242A	-21.973000000000003	7.11648796736563e-12
5044	1.0219900000000001e-10	B	5	194.371A	-21.975	7.083790675232722e-12
5045	8.82268e-11	V	7	225.152A	-21.976	7.067498408785333e-12
5046	2.66522e-11	Ar	2	745.322A	-21.976999999999997	7.051243613510959e-12
5047	1.18124e-11	Li	2	1681.66A	-21.976999999999997	7.051243613510959e-12
5048	7.13803e-11	Ar	4	278.290A	-21.978	7.035026203228178e-12
5049	2.92333e-12	K	4	6795.16A	-21.979	7.018846091954125e-12
5050	3.32891e-11	Cr	5	596.725A	-21.98	7.00270319390329e-12
5051	7.08433e-11	P	8	280.400A	-21.980999999999998	6.9865974234877485e-12
5052	2.40927e-11	S	3	824.501A	-21.987	6.890737713149833e-12
5053	5.11325e-11	Ar	3	388.490A	-21.988000000000003	6.874889456193988e-12
5054	3.68169e-11	O	2	539.547A	-21.99	6.843302208388462e-12
5055	1.29337e-11	S	2	1535.87A	-21.99	6.843302208388462e-12
5056	7.71089e-11	O	5	257.616A	-21.991	6.827563050066169e-12
5057	5.15155e-12	Si	2	3856.02A	-21.991	6.827563050066169e-12
5058	1.70639e-11	O	8	1164.12A	-21.991	6.827563050066169e-12
5059	1.07957e-11	Ca	2	1840.03A	-21.993000000000002	6.7961932473449415e-12
5060	5.31704e-11	O	2	373.600A	-21.994	6.78056243662649e-12
5061	8.88112e-11	Fe	11	223.671A	-21.996	6.7494085821082954e-12
5062	4.39728e-12	He	1	4517.44A	-21.996	6.7494085821082954e-12
5063	2.77078e-12	Co	3	7169.26A	-21.997	6.733885373133917e-12
5064	1.17862e-10	Mg	3	168.540A	-21.999000000000002	6.702945980241671e-12
5065	1.63337e-11	Mg	7	1216.16A	-21.999000000000002	6.702945980241671e-12
5066	5.38931e-11	Ca	5	368.590A	-21.999000000000002	6.702945980241671e-12
5067	3.97591e-11	C	5	499.620A	-22.004	6.626217992086207e-12
5068	4.43181e-12	Co	8	4482.24A	-22.005	6.610978113606596e-12
5069	4.49802e-12	Fe	2	4416.27A	-22.006	6.595773285874786e-12
5070	3.6215400000000003e-12	Li	2	5485.09A	-22.006	6.595773285874786e-12
5071	4.12594e-12	Fe	2	4814.53A	-22.006	6.595773285874786e-12
5072	7.86042e-11	Mg	5	252.715A	-22.008000000000003	6.565468460382207e-12
5073	1.28864e-11	Cl	10	1541.50A	-22.009	6.550368301948323e-12
5074	3.1383799999999996e-10	Mg	10	63.2953A	-22.009	6.550368301948323e-12
5075	3.2417599999999997e-12	Co	3	6127.67A	-22.014	6.475386856033748e-12
5076	5.88013e-11	S	10	337.824A	-22.014	6.475386856033748e-12
5077	9.331510000000001e-12	Ca	2	2128.75A	-22.015	6.460493879540574e-12
5078	6.15429e-12	Fe	2	3227.74A	-22.015	6.460493879540574e-12
5079	6.91932e-11	Al	8	287.087A	-22.015	6.460493879540574e-12
5080	1.38912e-16	Ne	8	1.43000c	-22.017	6.430810606461088e-12
5081	2.3037999999999998e-10	O	7	86.2247A	-22.02	6.386541217632063e-12
5082	1.0070299999999999e-10	P	9	197.257A	-22.02	6.386541217632063e-12
5083	8.72242e-11	Ar	4	227.740A	-22.022	6.357197726169788e-12
5084	7.35975e-12	Sc	3	2699.07A	-22.023000000000003	6.342576577132119e-12
5085	4.61431e-11	Fe	8	430.497A	-22.025	6.313435084844284e-12
5086	1.50763e-11	P	9	1317.59A	-22.025	6.313435084844284e-12
5087	2.31249e-11	Li	2	859.008A	-22.026	6.298914587088672e-12
5088	4.95923e-11	S	10	400.555A	-22.026999999999997	6.284427485551214e-12
5089	2.58418e-12	Fe	2	7686.94A	-22.028000000000002	6.269973703422586e-12
5090	4.14836e-12	Cr	5	4788.51A	-22.03	6.241165791038473e-12
5091	8.38322e-11	Cl	10	236.955A	-22.034000000000002	6.18394643913284e-12
5092	8.78104e-11	Ar	4	226.220A	-22.037	6.141376451278359e-12
5093	8.30635e-12	Fe	2	2391.48A	-22.037	6.141376451278359e-12
5094	2.55862e-11	S	10	776.375A	-22.039	6.11315938959754e-12
5095	6.73689e-11	Si	9	294.861A	-22.041999999999998	6.071076696364484e-12
5096	1.88839e-09	Ne	9	10.5193A	-22.041999999999998	6.071076696364484e-12
5097	1.15434e-11	Ne	5	1720.85A	-22.043000000000003	6.0571136074343955e-12
5098	6.42364e-16	Na	9	3092.40m	-22.046	6.015416730651962e-12
5099	5.84902e-13	Mg	1	3.39620m	-22.05	5.960267058572358e-12
5100	3.07327e-11	F	6	646.362A	-22.051	5.946558824737136e-12
5101	2.99528e-11	S	5	663.191A	-22.051	5.946558824737136e-12
5102	4.52311e-11	Mg	9	439.177A	-22.052	5.932882118964791e-12
5103	1.45312e-11	O	8	1367.02A	-22.055999999999997	5.878489128753439e-12
5104	1.23916e-11	Sc	3	1603.06A	-22.058000000000003	5.85147992460315e-12
5105	1.28728e-11	P	2	1543.13A	-22.06	5.824594816473742e-12
5106	3.4939800000000004e-12	Fe	4	5685.35A	-22.061	5.811198620136349e-12
5107	8.25593e-14	Co	3	24.0608m	-22.061	5.811198620136349e-12
5108	3.76695e-12	Fe	2	5273.35A	-22.061999999999998	5.7978332341956005e-12
5109	4.3261599999999997e-10	Ne	9	45.9171A	-22.061999999999998	5.7978332341956005e-12
5110	8.5499e-12	F	6	2323.35A	-22.061999999999998	5.7978332341956005e-12
5111	2.93419e-11	B	3	677.000A	-22.063000000000002	5.7844985877894084e-12
5112	4.96176e-11	Mn	6	400.351A	-22.064	5.771194610218993e-12
5113	7.88178e-11	Ar	5	252.030A	-22.065	5.757921230947849e-12
5114	2.01215e-11	C	3	987.224A	-22.066	5.744678379601934e-12
5115	2.78893e-11	Al	9	712.262A	-22.066	5.744678379601934e-12
5116	2.22998e-11	F	7	890.789A	-22.066	5.744678379601934e-12
5117	3.06878e-11	F	6	647.308A	-22.066999999999997	5.731465985968923e-12
5118	2.2566e-11	Na	7	880.283A	-22.068	5.718283979997924e-12
5119	1.0262700000000001e-10	Ar	6	193.560A	-22.068	5.718283979997924e-12
5120	7.91191e-11	Fe	4	251.070A	-22.068	5.718283979997924e-12
5121	1.99974e-11	Si	2	993.354A	-22.069000000000003	5.705132291799398e-12
5122	1.6495e-11	S	2	1204.27A	-22.069000000000003	5.705132291799398e-12
5123	3.11777e-12	Si	2	6371.37A	-22.070999999999998	5.6789195899643136e-12
5124	1.4960700000000001e-12	Fe	2	1.32778m	-22.070999999999998	5.6789195899643136e-12
5125	1.3653e-14	O	1	145.495m	-22.074	5.639826182485541e-12
5126	2.85432e-11	Na	5	695.943A	-22.074	5.639826182485541e-12
5127	1.97336e-11	Si	7	1006.63A	-22.075	5.626854942213962e-12
5128	4.53309e-11	S	5	438.210A	-22.076	5.613913534967104e-12
5129	2.8414e-12	N	6	6991.08A	-22.076	5.613913534967104e-12
5130	8.42343e-11	O	5	235.824A	-22.076999999999998	5.601001892131005e-12
5131	4.95321e-11	Mn	6	401.042A	-22.078000000000003	5.588119945249285e-12
5132	2.13842e-12	Fe	4	9289.32A	-22.078000000000003	5.588119945249285e-12
5133	2.2552300000000001e-10	Ne	8	88.0817A	-22.079	5.575267626023324e-12
5134	5.68889e-11	Mg	6	349.180A	-22.08	5.562444866311316e-12
5135	4.0122999999999997e-10	Ne	9	49.5089A	-22.08	5.562444866311316e-12
5136	2.29607e-11	Ar	7	865.149A	-22.08	5.562444866311316e-12
5137	4.37522e-12	Cr	5	4540.22A	-22.081	5.549651598128218e-12
5138	1.1035700000000001e-12	Fe	2	1.80002m	-22.081999999999997	5.5368877536454885e-12
5139	2.19128e-10	P	6	90.6523A	-22.081999999999997	5.5368877536454885e-12
5140	3.54422e-10	Ne	9	56.0475A	-22.084	5.511448065246014e-12
5141	1.7502e-11	N	1	1134.98A	-22.087	5.473507523634321e-12
5142	5.88961e-11	Mn	12	337.280A	-22.088	5.460918805663173e-12
5143	2.48088e-11	B	4	800.703A	-22.089000000000002	5.448359040939914e-12
5144	1.69793e-10	N	6	116.992A	-22.092	5.4108528011167586e-12
5145	1.94923e-13	Fe	3	10.1909m	-22.093000000000004	5.398408185008572e-12
5146	8.26004e-12	Fe	2	2404.89A	-22.093000000000004	5.398408185008572e-12
5147	4.18852e-11	S	3	474.260A	-22.093000000000004	5.398408185008572e-12
5148	3.82464e-11	K	8	519.381A	-22.094	5.3859921907232755e-12
5149	8.32472e-11	N	3	238.620A	-22.095	5.373604752432414e-12
5150	9.89808e-11	Ne	3	200.690A	-22.095	5.373604752432414e-12
5151	2.85334e-12	Co	3	6961.82A	-22.103	5.2755254123029024e-12
5152	2.73529e-11	O	8	726.229A	-22.104	5.263392040552136e-12
5153	1.02443e-10	F	6	193.907A	-22.104	5.263392040552136e-12
5154	1.7879e-11	B	4	1111.05A	-22.108	5.21513697227337e-12
5155	4.99969e-11	Mn	12	397.314A	-22.114	5.1435826105100854e-12
5156	1.23367e-11	Sc	3	1610.19A	-22.114	5.1435826105100854e-12
5157	2.23588e-11	S	2	888.439A	-22.116	5.119949995096861e-12
5158	2.3908599999999998e-12	Cr	2	8308.49A	-22.119	5.084704507243372e-12
5159	3.25757e-11	Mg	10	609.794A	-22.121	5.061342412141792e-12
5160	1.03922e-11	Fe	5	1911.48A	-22.122	5.049701647621648e-12
5161	3.02036e-11	Cr	5	657.685A	-22.123	5.038087656116956e-12
5162	6.88316e-11	B	4	288.595A	-22.124000000000002	5.0265003760514914e-12
5163	8.61758e-11	Fe	9	230.511A	-22.128	4.980417143607352e-12
5164	8.16191e-11	Ca	4	243.380A	-22.129	4.96896250203998e-12
5165	1.42539e-11	O	4	1393.62A	-22.131	4.9461321931472066e-12
5166	8.83077e-11	Mg	5	224.946A	-22.131	4.9461321931472066e-12
5167	3.44547e-12	Ca	6	5765.38A	-22.133000000000003	4.9234067799954904e-12
5168	4.844980000000001e-10	B	5	41.0001A	-22.134	4.912083258625919e-12
5169	1.4660100000000002e-09	Ne	9	13.5500A	-22.134	4.912083258625919e-12
5170	6.92384e-11	N	3	286.900A	-22.134	4.912083258625919e-12
5171	6.72688e-11	S	4	295.300A	-22.135	4.900785780632761e-12
5172	4.5761e-11	Cr	11	434.092A	-22.136	4.889514286117994e-12
5173	5.98182e-11	Ar	3	332.080A	-22.136	4.889514286117994e-12
5174	4.95708e-11	Na	5	400.729A	-22.136999999999997	4.878268715321235e-12
5175	2.88711e-10	Mg	9	68.8039A	-22.139	4.8558551065272045e-12
5176	9.02232e-11	Fe	7	220.170A	-22.139	4.8558551065272045e-12
5177	6.09116e-11	Fe	4	326.120A	-22.14	4.844686949695249e-12
5178	1.24194e-12	Fe	2	1.59947m	-22.144000000000002	4.800270592763138e-12
5179	5.0287e-11	Ca	9	395.022A	-22.144000000000002	4.800270592763138e-12
5180	1.1871600000000002e-10	C	5	167.327A	-22.146	4.778215352789666e-12
5181	3.94894e-12	Fe	4	5030.32A	-22.147	4.7672257624361795e-12
5182	3.17998e-14	He	1	62.4673m	-22.148000000000003	4.756261447439045e-12
5183	1.08076e-11	Ca	2	1838.01A	-22.149	4.74532234966671e-12
5184	2.4721200000000004e-10	Ne	9	80.3540A	-22.151	4.723519573937532e-12
5185	2.5966600000000002e-17	N	5	7.65000c	-22.151999999999997	4.7126557803845805e-12
5186	4.43112e-11	Mg	9	448.295A	-22.153000000000002	4.701816972863369e-12
5187	5.14277e-12	Si	2	3862.60A	-22.154	4.691003093907773e-12
5188	6.84735e-13	Fe	4	2.90104m	-22.154	4.691003093907773e-12
5189	7.22522e-12	Fe	2	2749.32A	-22.156	4.669449892488583e-12
5190	9.88183e-11	Ne	3	201.020A	-22.156	4.669449892488583e-12
5191	4.03749e-12	Fe	4	4920.01A	-22.156	4.669449892488583e-12
5192	3.7941000000000004e-10	Ne	9	52.3562A	-22.156	4.669449892488583e-12
5193	5.98882e-11	Cr	12	331.693A	-22.156999999999996	4.658710455752099e-12
5194	1.04321e-11	Ti	2	1904.17A	-22.162	4.6053826381443485e-12
5195	1.9842599999999997e-10	O	7	100.110A	-22.164	4.584222826985526e-12
5196	7.82692e-11	Si	9	253.797A	-22.17	4.521324931818135e-12
5197	3.51949e-11	F	6	564.414A	-22.174	4.479873175685546e-12
5198	2.9353700000000002e-12	Fe	4	6767.28A	-22.175	4.469569753298401e-12
5199	1.04516e-12	Ni	9	1.90062m	-22.177	4.449033945663768e-12
5200	8.11096e-11	Fe	9	244.909A	-22.177	4.449033945663768e-12
5201	1.4468e-12	Li	3	1.37299m	-22.178	4.438801451537435e-12
5202	8.45511e-11	Mg	3	234.940A	-22.178	4.438801451537435e-12
5203	4.062580000000001e-12	Fe	2	4889.62A	-22.178	4.438801451537435e-12
5204	1.69623e-11	B	4	1171.09A	-22.179000000000002	4.428592491494529e-12
5205	8.59478e-11	Ne	9	231.122A	-22.180999999999997	4.408244957275997e-12
5206	6.64866e-13	Sc	6	2.98774m	-22.180999999999997	4.408244957275997e-12
5207	1.72037e-09	Ne	9	11.5466A	-22.182	4.398106275219699e-12
5208	7.77583e-11	Fe	7	255.464A	-22.182	4.398106275219699e-12
5209	4.17846e-11	O	3	475.401A	-22.191	4.307901051340846e-12
5210	5.0011e-12	He	1	3972.02A	-22.191999999999997	4.297993153864029e-12
5211	8.80127e-11	Fe	6	225.700A	-22.191999999999997	4.297993153864029e-12
5212	3.40308e-11	O	8	583.719A	-22.195	4.268405977105635e-12
5213	4.48223e-10	Ne	9	44.3183A	-22.199	4.2292729958874784e-12
5214	1.3209e-11	Na	4	1503.85A	-22.203000000000003	4.1904987879976385e-12
5215	4.27424e-12	Cr	5	4647.48A	-22.203000000000003	4.1904987879976385e-12
5216	2.10687e-12	Fe	4	9428.44A	-22.205	4.171245194977902e-12
5217	1.5534e-12	Fe	2	1.27878m	-22.205	4.171245194977902e-12
5218	2.11633e-11	Li	2	938.630A	-22.205	4.171245194977902e-12
5219	7.59426e-11	Cl	7	261.572A	-22.206	4.16165159724896e-12
5220	4.64451e-11	B	4	427.698A	-22.209	4.133002989164553e-12
5221	7.64019e-11	Cl	7	260.000A	-22.211	4.1140135653444615e-12
5222	1.5089e-12	O	1	1.31649m	-22.211	4.1140135653444615e-12
5223	3.73549e-11	Al	7	531.777A	-22.212	4.1045515967110075e-12
5224	8.82747e-11	S	4	225.030A	-22.212	4.1045515967110075e-12
5225	1.0093000000000001e-10	S	10	196.814A	-22.212	4.1045515967110075e-12
5226	6.44179e-11	Mn	6	308.369A	-22.212	4.1045515967110075e-12
5227	7.60654e-11	Cl	7	261.150A	-22.213	4.095111390001524e-12
5228	5.28752e-11	O	7	375.686A	-22.215	4.076296062265469e-12
5229	3.00341e-11	S	4	661.396A	-22.215999999999998	4.066920841481903e-12
5230	7.55602e-11	Fe	7	262.896A	-22.217	4.057567183107756e-12
5231	3.3726e-12	Na	1	5889.95A	-22.217	4.057567183107756e-12
5232	1.10031e-11	S	2	1805.35A	-22.218000000000004	4.048235037550861e-12
5233	2.58494e-11	C	3	768.467A	-22.221	4.020367183571714e-12
5234	1.80051e-11	Li	2	1103.27A	-22.223000000000003	4.001895274269562e-12
5235	4.50237e-11	Mg	9	441.200A	-22.223000000000003	4.001895274269562e-12
5236	3.8802e-11	Mn	10	511.944A	-22.224	3.992691170549938e-12
5237	3.86092e-11	O	8	514.500A	-22.228	3.956085957872163e-12
5238	1.51804e-10	N	6	130.856A	-22.230999999999998	3.928852453695578e-12
5239	2.65983e-12	N	1	7468.31A	-22.235	3.8928325178919004e-12
5240	9.09412e-11	Ar	11	218.432A	-22.235	3.8928325178919004e-12
5241	1.33948e-11	Fe	7	1483.00A	-22.235	3.8928325178919004e-12
5242	2.41768e-12	N	1	8216.34A	-22.236	3.883879251551249e-12
5243	2.5383799999999996e-10	Ne	9	78.2564A	-22.236	3.883879251551249e-12
5244	1.10139e-10	S	10	180.358A	-22.236	3.883879251551249e-12
5245	1.4561e-10	N	6	136.422A	-22.239	3.8571428148446296e-12
5246	7.0327e-12	B	4	2824.59A	-22.24	3.84827163254321e-12
5247	1.3402900000000001e-09	O	8	14.8210A	-22.244	3.812990466148443e-12
5248	1.06415e-10	F	6	186.670A	-22.244	3.812990466148443e-12
5249	1.75108e-11	N	1	1134.41A	-22.245	3.804220831431078e-12
5250	7.85563e-12	O	8	2528.69A	-22.245	3.804220831431078e-12
5251	2.62911e-12	Fe	4	7555.59A	-22.247	3.786742024408035e-12
5252	1.93204e-11	O	1	1028.16A	-22.247	3.786742024408035e-12
5253	9.029299999999999e-17	K	9	2.20000c	-22.247	3.786742024408035e-12
5254	9.88075e-12	Sc	3	2010.42A	-22.248	3.778032759431431e-12
5255	4.84436e-11	Be	4	410.053A	-22.25	3.760674275669594e-12
5256	1.27992e-12	Fe	5	1.55201m	-22.25	3.760674275669594e-12
5257	5.21657e-11	Fe	8	380.795A	-22.250999999999998	3.752024964851408e-12
5258	4.34168e-12	Mg	1	4575.29A	-22.250999999999998	3.752024964851408e-12
5259	8.30561e-13	V	10	2.39169m	-22.253	3.734785976051244e-12
5260	6.2004199999999995e-12	Li	2	3203.73A	-22.259	3.6835427914024764e-12
5261	3.1455e-10	Mg	10	63.1520A	-22.261	3.666618449608201e-12
5262	6.68205e-13	Fe	4	2.97281m	-22.261	3.666618449608201e-12
5263	2.32024e-11	S	8	856.137A	-22.265	3.633002689604986e-12
5264	5.34166e-11	P	9	371.878A	-22.266	3.624647015286422e-12
5265	4.49916e-11	K	8	441.515A	-22.268	3.6079932750031267e-12
5266	3.60935e-11	C	2	550.361A	-22.271	3.5831560240004075e-12
5267	2.8428e-11	Ar	9	698.763A	-22.274	3.558489751430949e-12
5268	1.20162e-11	Li	2	1653.14A	-22.275	3.550305452114579e-12
5269	2.42916e-10	O	7	81.7749A	-22.276	3.5421399761642637e-12
5270	4.27156e-11	Cr	9	465.040A	-22.281	3.501593435145247e-12
5271	9.519e-11	O	5	208.682A	-22.281999999999996	3.4935399937250653e-12
5272	1.87994e-09	Ne	9	10.5665A	-22.281999999999996	3.4935399937250653e-12
5273	4.60934e-11	Mn	6	430.961A	-22.285	3.469490633568701e-12
5274	5.49014e-11	O	2	361.821A	-22.287	3.4535497721046754e-12
5275	3.5260699999999997e-12	Fe	4	5633.60A	-22.289	3.437682152246106e-12
5276	1.80504e-10	N	6	110.050A	-22.29	3.429775702697611e-12
5277	4.4621e-11	Na	5	445.182A	-22.291999999999998	3.414017314765851e-12
5278	8.36186e-11	Ca	4	237.560A	-22.293000000000003	3.406165292833154e-12
5279	2.73223e-12	Co	3	7270.41A	-22.295	3.39051538488088e-12
5280	1.60435e-11	Li	2	1238.17A	-22.295	3.39051538488088e-12
5281	7.51258e-11	Fe	7	264.416A	-22.296	3.382717415887021e-12
5282	2.39947e-12	Li	3	8278.67A	-22.298000000000002	3.3671752411432805e-12
5283	1.27227e-11	C	1	1561.34A	-22.303	3.3286315048844217e-12
5284	1.13816e-10	Fe	10	174.531A	-22.303	3.3286315048844217e-12
5285	1.14463e-10	B	5	173.545A	-22.304000000000002	3.32097586486494e-12
5286	1.91046e-12	N	1	1.03977m	-22.305	3.3133378323289273e-12
5287	9.29194e-12	B	3	2137.82A	-22.305999999999997	3.305717366780269e-12
5288	1.80199e-11	S	2	1102.36A	-22.307	3.2981144278159883e-12
5289	1.44567e-11	S	3	1374.07A	-22.308000000000003	3.2905289751260593e-12
5290	3.56164e-12	O	1	5577.34A	-22.309	3.282960968493248e-12
5291	9.53452e-11	S	10	208.342A	-22.309	3.282960968493248e-12
5292	5.4224e-11	Ca	5	366.341A	-22.31	3.2754103677926823e-12
5293	5.58367e-10	Ca	11	35.5760A	-22.313000000000002	3.252862601419198e-12
5294	1.96215e-12	Li	2	1.01238m	-22.314	3.2453812250419487e-12
5295	2.95862e-14	F	2	67.1409m	-22.319000000000003	3.208231653356727e-12
5296	2.30291e-10	O	7	86.2580A	-22.32	3.200852925311559e-12
5297	1.32902e-11	N	1	1494.68A	-22.320999999999998	3.1934911678699663e-12
5298	1.29218e-11	Mg	9	1537.28A	-22.324	3.1715073293021467e-12
5299	1.45798e-11	B	2	1362.46A	-22.325	3.1642130648584644e-12
5300	2.2884599999999997e-12	N	1	8680.28A	-22.326	3.1569355767574385e-12
5301	5.01435e-12	Al	1	3961.52A	-22.326	3.1569355767574385e-12
5302	3.70891e-12	Fe	3	5355.87A	-22.326999999999998	3.1496748264146022e-12
5303	1.12725e-11	Fe	7	1762.21A	-22.328000000000003	3.142430775334104e-12
5304	2.41568e-12	N	1	8223.13A	-22.328000000000003	3.142430775334104e-12
5305	8.47821e-11	N	3	234.300A	-22.329	3.135203385108808e-12
5306	1.21125e-10	B	5	164.000A	-22.329	3.135203385108808e-12
5307	7.24981e-11	S	4	274.000A	-22.329	3.135203385108808e-12
5308	2.6988e-11	C	3	736.047A	-22.33	3.1279926174197595e-12
5309	4.74186e-11	Cr	9	418.917A	-22.33	3.1279926174197595e-12
5310	8.26182e-11	Cr	9	240.437A	-22.331	3.1207984340361607e-12
5311	1.2804200000000001e-12	Cr	11	1.55141m	-22.331999999999997	3.113620796815219e-12
5312	3.31625e-14	Fe	5	59.9004m	-22.331999999999997	3.113620796815219e-12
5313	3.80484e-12	Fe	4	5220.83A	-22.333000000000002	3.106459667701739e-12
5314	6.24435e-11	P	10	318.119A	-22.333000000000002	3.106459667701739e-12
5315	7.64497e-12	Fe	2	2598.37A	-22.334	3.0993150087282294e-12
5316	2.01291e-10	F	8	98.6852A	-22.336	3.0850749497669826e-12
5317	1.04528e-11	Fe	4	1900.39A	-22.338	3.070900317933527e-12
5318	3.2838e-10	Ne	9	60.4922A	-22.339000000000002	3.0638374431949706e-12
5319	8.2679e-12	Fe	2	2402.60A	-22.34	3.0567908126175667e-12
5320	5.73447e-11	Mn	12	346.404A	-22.340999999999998	3.0497603888407575e-12
5321	4.18075e-11	N	2	475.141A	-22.344	3.028765985996198e-12
5322	4.64467e-12	Fe	2	4276.83A	-22.346	3.0148500703506624e-12
5323	5.42655e-11	O	2	366.060A	-22.349	2.9940959884482233e-12
5324	2.061e-11	P	2	963.828A	-22.35	2.9872097587656346e-12
5325	2.6946400000000003e-12	Co	3	7371.84A	-22.35	2.9872097587656346e-12
5326	2.4565e-11	B	4	808.648A	-22.35	2.9872097587656346e-12
5327	7.86717e-11	Mg	7	252.498A	-22.351	2.9803393669718436e-12
5328	1.65006e-11	S	2	1203.86A	-22.354	2.959822855080424e-12
5329	4.47998e-11	Mg	9	443.405A	-22.355999999999998	2.946223704347925e-12
5330	9.57086e-11	S	10	207.551A	-22.358	2.9326870360373916e-12
5331	1.37262e-11	Si	3	1447.19A	-22.361	2.912498560484754e-12
5332	4.91067e-12	He	1	4045.17A	-22.362	2.9057999996787494e-12
5333	5.78665e-11	Al	7	343.281A	-22.362	2.9057999996787494e-12
5334	4.2382e-12	Li	2	4687.01A	-22.363000000000003	2.899116845135032e-12
5335	6.64887e-12	Si	1	2987.64A	-22.364	2.8924490614202766e-12
5336	2.6258999999999997e-10	Mg	9	75.6481A	-22.366	2.87915946515109e-12
5337	1.51556e-11	P	2	1310.70A	-22.366999999999997	2.872537582136566e-12
5338	6.81302e-11	S	11	291.566A	-22.369	2.859339470804579e-12
5339	2.94028e-11	Be	3	675.598A	-22.369	2.859339470804579e-12
5340	1.76005e-12	O	1	1.12863m	-22.37	2.852763172512066e-12
5341	3.76122e-11	N	2	528.139A	-22.371	2.846201999285933e-12
5342	1.93341e-11	O	1	1027.43A	-22.371	2.846201999285933e-12
5343	3.4508e-12	Fe	4	5756.48A	-22.375999999999998	2.8136217944128826e-12
5344	9.34669e-11	Fe	11	212.529A	-22.379	2.794252958218315e-12
5345	2.31337e-14	He	1	85.8682m	-22.379	2.794252958218315e-12
5346	8.89068e-11	Al	6	223.430A	-22.381	2.7814145320610477e-12
5347	1.0289e-11	O	8	1930.65A	-22.381999999999998	2.7750174561542995e-12
5348	3.3691800000000004e-12	Na	1	5895.92A	-22.385	2.7559143703550467e-12
5349	1.93652e-12	Fe	6	1.02578m	-22.386	2.7495759431927363e-12
5350	8.88528e-11	Fe	11	223.566A	-22.386	2.7495759431927363e-12
5351	3.88613e-12	Fe	2	5111.63A	-22.386999999999997	2.743252094008365e-12
5352	1.03299e-10	S	5	192.300A	-22.388	2.7369427892734686e-12
5353	4.1424099999999997e-10	Ne	9	47.9539A	-22.39	2.7243676794240167e-12
5354	2.6496e-11	B	5	749.715A	-22.391	2.7181018076374573e-12
5355	8.81545e-11	Cr	10	225.337A	-22.391	2.7181018076374573e-12
5356	3.34809e-12	O	7	5933.07A	-22.393	2.705613264235288e-12
5357	4.64121e-11	Fe	6	428.002A	-22.394000000000002	2.699390526406686e-12
5358	3.83833e-12	Fe	5	5175.29A	-22.394000000000002	2.699390526406686e-12
5359	2.99427e-13	Ni	2	6.63416m	-22.395	2.693182100477961e-12
5360	2.4362499999999997e-10	Mg	9	81.5369A	-22.395	2.693182100477961e-12
5361	3.2745700000000003e-12	Co	8	6066.28A	-22.395	2.693182100477961e-12
5362	3.72435e-12	Co	3	5333.67A	-22.396	2.6869879535326122e-12
5363	2.5712e-11	Cl	6	772.577A	-22.397	2.6808080527299338e-12
5364	4.20308e-13	Fe	4	4.72617m	-22.401999999999997	2.650121096707424e-12
5365	1.1188399999999999e-10	S	10	177.545A	-22.401999999999997	2.650121096707424e-12
5366	2.76089e-11	B	4	719.496A	-22.403000000000002	2.644025987322463e-12
5367	2.41004e-12	N	1	8242.39A	-22.403000000000002	2.644025987322463e-12
5368	2.30908e-13	Fe	3	8.60277m	-22.404	2.637944896300125e-12
5369	3.94662e-10	Ne	9	50.3329A	-22.404	2.637944896300125e-12
5370	3.0276e-11	Cr	5	656.112A	-22.405	2.6318777913990057e-12
5371	9.94466e-11	Ne	3	199.750A	-22.405	2.6318777913990057e-12
5372	8.316260000000001e-12	Fe	2	2388.63A	-22.405	2.6318777913990057e-12
5373	8.73697e-11	Si	9	227.361A	-22.405	2.6318777913990057e-12
5374	7.72767e-11	O	7	257.056A	-22.410999999999998	2.5957670743452376e-12
5375	3.31702e-11	Cr	5	598.864A	-22.410999999999998	2.5957670743452376e-12
5376	2.2542599999999998e-10	Ne	8	88.1196A	-22.412	2.5897969757427185e-12
5377	1.0549899999999999e-10	Ca	5	188.290A	-22.414	2.5778979394948888e-12
5378	2.3768e-12	Cr	2	8357.64A	-22.416999999999998	2.5601518149036515e-12
5379	6.1704e-13	Fe	4	3.21932m	-22.418000000000003	2.554263629124771e-12
5380	2.42604e-12	N	1	8188.01A	-22.42	2.5425278537747745e-12
5381	2.21643e-12	Fe	4	8962.37A	-22.423000000000002	2.5250252151409618e-12
5382	7.58185e-16	B	5	2620.00m	-22.426	2.5076430638240296e-12
5383	8.08025e-11	Fe	4	245.840A	-22.426	2.5076430638240296e-12
5384	2.1687e-11	N	2	915.962A	-22.426	2.5076430638240296e-12
5385	2.0625099999999997e-10	O	7	96.3122A	-22.427	2.5018756448214105e-12
5386	1.36723e-11	P	2	1452.90A	-22.428	2.496121490514406e-12
5387	3.6796e-11	O	2	539.854A	-22.429000000000002	2.4903805703950626e-12
5388	1.50901e-12	O	1	1.31639m	-22.433000000000003	2.4675486240876924e-12
5389	9.83884e-12	Al	8	2018.98A	-22.434	2.4618734197375576e-12
5390	3.17861e-11	Mg	10	624.943A	-22.435	2.456211267995222e-12
5391	3.2942699999999996e-16	N	7	6030.00m	-22.436	2.4505621388405007e-12
5392	4.94343e-11	Mn	6	401.836A	-22.439	2.433692587735229e-12
5393	1.70041e-11	N	1	1168.22A	-22.439	2.433692587735229e-12
5394	3.2758e-12	O	8	6064.01A	-22.44	2.428095250107906e-12
5395	7.35637e-11	Fe	7	270.031A	-22.443	2.411380359976802e-12
5396	3.31077e-11	Cr	5	599.994A	-22.444000000000003	2.4058343390493e-12
5397	1.69669e-11	O	8	1170.77A	-22.445999999999998	2.394780534340029e-12
5398	2.2233300000000002e-10	O	7	89.3456A	-22.447	2.3892726919520487e-12
5399	3.00182e-10	F	8	66.1747A	-22.447	2.3892726919520487e-12
5400	2.66913e-12	N	1	7442.30A	-22.45	2.372825054431465e-12
5401	3.66995e-12	Fe	4	5412.74A	-22.451999999999998	2.3619229136085183e-12
5402	4.13739e-11	S	3	480.121A	-22.453000000000003	2.3564906416511435e-12
5403	2.18026e-11	Fe	3	911.104A	-22.458000000000002	2.329516116334359e-12
5404	3.7243699999999994e-12	Fe	2	5333.65A	-22.458000000000002	2.329516116334359e-12
5405	1.59134e-11	Ne	9	1248.28A	-22.459	2.324158377942469e-12
5406	2.28764e-12	N	1	8683.40A	-22.46	2.3188129620069167e-12
5407	4.63401e-11	P	9	428.667A	-22.461	2.313479840186877e-12
5408	8.78103e-11	Mg	5	226.220A	-22.463	2.3028503658555493e-12
5409	4.94386e-11	B	5	401.801A	-22.463	2.3028503658555493e-12
5410	6.42686e-11	Al	7	309.085A	-22.463	2.3028503658555493e-12
5411	4.45597e-12	Fe	2	4457.94A	-22.465	2.2922697295225657e-12
5412	2.15453e-11	O	8	921.985A	-22.471999999999998	2.2556188712502855e-12
5413	6.4836e-11	S	4	306.380A	-22.478	2.224670620116764e-12
5414	2.43704e-13	Fe	4	8.15106m	-22.479	2.2195540196746666e-12
5415	1.75921e-12	N	1	1.12917m	-22.482	2.204274717276104e-12
5416	3.62261e-12	Li	2	5483.46A	-22.483	2.199205026108803e-12
5417	6.54667e-12	Li	2	3034.28A	-22.483	2.199205026108803e-12
5418	1.5227200000000002e-10	N	6	130.454A	-22.484	2.1941469949076267e-12
5419	4.193869999999999e-12	P	2	4736.55A	-22.487	2.1790425932373464e-12
5420	9.96268e-12	Sc	3	1993.89A	-22.488000000000003	2.1740309343449384e-12
5421	8.57298e-11	Fe	5	231.710A	-22.489	2.169030801948162e-12
5422	6.8936100000000006e-12	Si	1	2881.58A	-22.489	2.169030801948162e-12
5423	7.15166e-11	Ca	3	277.760A	-22.49	2.1640421695367768e-12
5424	1.39803e-11	Li	2	1420.89A	-22.49	2.1640421695367768e-12
5425	1.75639e-11	Si	6	1130.99A	-22.491	2.159065010661533e-12
5426	2.18085e-10	Mg	9	91.0859A	-22.491	2.159065010661533e-12
5427	3.91074e-11	N	6	507.947A	-22.493000000000002	2.1491450080266104e-12
5428	2.09741e-12	Fe	2	9470.94A	-22.493000000000002	2.1491450080266104e-12
5429	1.5910100000000001e-12	Fe	2	1.24854m	-22.494	2.1442021116720824e-12
5430	5.09257e-12	Al	2	3900.67A	-22.496	2.13435039785498e-12
5431	5.79528e-11	Ca	4	342.770A	-22.497	2.1294415281595997e-12
5432	4.83071e-12	Mn	5	4112.12A	-22.497	2.1294415281595997e-12
5433	1.78625e-10	Ne	9	111.208A	-22.498	2.124543948551222e-12
5434	1.10536e-12	Fe	2	1.79710m	-22.499000000000002	2.1196576330633676e-12
5435	1.20265e-10	S	9	165.173A	-22.499000000000002	2.1196576330633676e-12
5436	4.33583e-11	Be	3	458.147A	-22.502	2.105066012553178e-12
5437	9.40215e-12	Ca	2	2112.76A	-22.505	2.0905748400520235e-12
5438	5.0691e-11	Fe	8	391.873A	-22.505	2.0905748400520235e-12
5439	1.1220299999999998e-10	Ar	7	177.040A	-22.505	2.0905748400520235e-12
5440	8.70256e-11	N	3	228.260A	-22.51	2.0666442277453504e-12
5441	1.7649099999999998e-12	P	2	1.12553m	-22.511	2.0618910779200587e-12
5442	7.1990100000000004e-12	Fe	2	2759.33A	-22.513	2.0524175489503943e-12
5443	9.77582e-11	Fe	7	203.200A	-22.513	2.0524175489503943e-12
5444	4.19483e-12	C	2	4735.46A	-22.513	2.0524175489503943e-12
5445	4.0495599999999996e-12	Fe	2	4905.34A	-22.514	2.0476971195783475e-12
5446	4.29362e-11	F	5	462.650A	-22.515	2.04298754689257e-12
5447	4.82469e-11	Fe	8	411.725A	-22.516	2.0382888059234104e-12
5448	4.53394e-11	P	9	438.128A	-22.517	2.0336008717585767e-12
5449	1.63345e-10	N	6	121.610A	-22.52	2.019601661826243e-12
5450	3.08473e-11	F	6	643.961A	-22.521	2.0149567069001717e-12
5451	8.91702e-11	Ar	4	222.770A	-22.521	2.0149567069001717e-12
5452	2.32698e-11	P	9	853.659A	-22.523000000000003	2.0056988217772126e-12
5453	9.98968e-11	Ar	6	198.850A	-22.524	2.0010858424959556e-12
5454	1.22311e-10	Mg	3	162.410A	-22.524	2.0010858424959556e-12
5455	5.12059e-11	Mg	6	387.933A	-22.525	1.9964834727726332e-12
5456	1.0453799999999999e-10	Mg	10	190.021A	-22.531	1.969090692597405e-12
5457	4.22685e-10	Ne	9	46.9958A	-22.531999999999996	1.964561909676837e-12
5458	7.95187e-12	Fe	9	2498.08A	-22.534000000000002	1.955535567614758e-12
5459	3.41267e-11	Be	3	582.079A	-22.534000000000002	1.955535567614758e-12
5460	4.20258e-11	V	10	472.672A	-22.537	1.942073755456171e-12
5461	1.25677e-10	Ne	9	158.060A	-22.537	1.942073755456171e-12
5462	1.5637e-12	Fe	2	1.27035m	-22.538	1.9376071097667224e-12
5463	8.45439e-11	Ca	4	234.960A	-22.54	1.9287046137606353e-12
5464	2.42035e-13	Fe	3	8.20727m	-22.54	1.9287046137606353e-12
5465	1.60435e-12	N	1	1.23816m	-22.541	1.9242687162438335e-12
5466	3.4396900000000003e-12	Mn	6	5775.07A	-22.544	1.9110221435760985e-12
5467	2.68796e-10	F	8	73.9016A	-22.551	1.880467012634338e-12
5468	3.64179e-12	Co	3	5454.59A	-22.554000000000002	1.867521968773316e-12
5469	3.39275e-10	Ne	9	58.5497A	-22.555	1.8632267874351678e-12
5470	6.31663e-15	S	2	314.479m	-22.555	1.8632267874351678e-12
5471	2.53527e-12	B	3	7835.25A	-22.555999999999997	1.858941484739968e-12
5472	1.75146e-11	N	1	1134.17A	-22.555999999999997	1.858941484739968e-12
5473	2.69245e-12	Ni	2	7377.83A	-22.557	1.8546660379674527e-12
5474	1.68919e-11	S	2	1175.97A	-22.558000000000003	1.8504004244496294e-12
5475	5.85784e-13	Fe	4	3.39109m	-22.558000000000003	1.8504004244496294e-12
5476	4.69105e-11	Fe	6	423.454A	-22.559	1.8461446215706848e-12
5477	5.883680000000001e-12	Fe	2	3376.20A	-22.561999999999998	1.833435851387853e-12
5478	1.42694e-11	Ar	11	1392.10A	-22.561999999999998	1.833435851387853e-12
5479	9.29175e-12	B	3	2137.86A	-22.561999999999998	1.833435851387853e-12
5480	5.2992e-10	B	5	37.4858A	-22.564	1.825011978837968e-12
5481	8.01451e-12	C	1	2478.56A	-22.566	1.8166268104667483e-12
5482	4.1683699999999995e-10	Ne	9	47.6552A	-22.568	1.8082801684446166e-12
5483	1.53066e-12	Fe	2	1.29777m	-22.569000000000003	1.8041212394662464e-12
5484	7.10868e-11	N	3	279.440A	-22.57	1.7999718757591074e-12
5485	2.52686e-11	Cl	8	786.133A	-22.572	1.79170175621101e-12
5486	3.89447e-11	Be	3	510.069A	-22.576999999999998	1.77119231580467e-12
5487	3.656169999999999e-12	Fe	2	5433.13A	-22.576999999999998	1.77119231580467e-12
5488	2.00777e-11	Li	2	989.377A	-22.578000000000003	1.767118686520316e-12
5489	1.19395e-12	Fe	2	1.66377m	-22.578000000000003	1.767118686520316e-12
5490	3.06314e-11	F	6	648.500A	-22.579	1.7630544263233553e-12
5491	2.1305e-10	F	8	93.2384A	-22.581999999999997	1.7509176450213007e-12
5492	6.12753e-10	Ca	12	32.4184A	-22.581999999999997	1.7509176450213007e-12
5493	6.014330000000001e-12	Fe	2	3302.86A	-22.586	1.7348651355635145e-12
5494	2.97417e-16	Mg	10	6679.00m	-22.587	1.7308750564752362e-12
5495	7.265589999999999e-12	Sc	3	2734.05A	-22.588	1.7268941543142038e-12
5496	2.9776e-11	K	7	667.129A	-22.59	1.7189597963970467e-12
5497	1.67186e-11	B	4	1188.17A	-22.590999999999998	1.715006298573746e-12
5498	8.90144e-11	Ca	4	223.160A	-22.592	1.7110618935431023e-12
5499	7.55002e-12	Fe	2	2631.05A	-22.593000000000004	1.7071265603922736e-12
5500	2.43884e-10	Mg	9	81.4504A	-22.596	1.6953747838112087e-12
5501	2.43625e-12	Cr	12	8153.70A	-22.598000000000003	1.6875852442468415e-12
5502	3.42731e-12	Fe	4	5795.93A	-22.599	1.683703905891082e-12
5503	8.71593e-11	Ar	5	227.910A	-22.604	1.664430706654608e-12
5504	1.457e-11	S	2	1363.38A	-22.605	1.6606026222575153e-12
5505	5.79887e-12	Fe	2	3425.57A	-22.605999999999998	1.6567833422102314e-12
5506	5.4922699999999996e-12	He	1	3616.80A	-22.607	1.6529728462632865e-12
5507	1.34939e-11	P	2	1472.10A	-22.608	1.6491711142138239e-12
5508	4.28475e-10	Ne	9	46.3608A	-22.608	1.6491711142138239e-12
5509	2.11345e-12	Fe	2	9399.04A	-22.609	1.6453781259054388e-12
5510	1.44146e-11	Na	6	1378.08A	-22.61	1.6415938612280982e-12
5511	4.88231e-12	Sc	3	4068.66A	-22.611	1.6378183001179809e-12
5512	2.892e-10	Mg	9	68.6876A	-22.612	1.634051422557464e-12
5513	1.61123e-12	N	1	1.23288m	-22.613000000000003	1.6302932085748979e-12
5514	7.61941e-12	Fe	2	2607.09A	-22.613000000000003	1.6302932085748979e-12
5515	4.60655e-11	Mn	6	431.222A	-22.614	1.6265436382446596e-12
5516	1.28294e-12	Co	3	1.54836m	-22.616	1.6190703490674006e-12
5517	5.375399999999999e-13	Fe	5	3.69544m	-22.619	1.6079247471813182e-12
5518	5.5394e-12	Cl	2	3586.03A	-22.62	1.6042266228846597e-12
5519	6.01297e-11	Ne	5	330.360A	-22.621	1.6005370040378727e-12
5520	3.8969800000000004e-10	Ne	9	50.9739A	-22.623	1.5931832044908723e-12
5521	4.56985e-12	Fe	2	4346.85A	-22.624000000000002	1.589518984801559e-12
5522	7.011090000000001e-13	Fe	4	2.83329m	-22.625	1.585863192583684e-12
5523	1.69781e-10	N	6	117.000A	-22.625999999999998	1.582215808454588e-12
5524	1.09664e-12	Fe	2	1.81139m	-22.629	1.5713239114415403e-12
5525	4.21084e-10	Ne	9	47.1746A	-22.631	1.5641043338629043e-12
5526	1.81085e-10	Ne	9	109.697A	-22.631999999999998	1.5605069937201602e-12
5527	1.90865e-12	N	1	1.04076m	-22.633000000000003	1.5569179272301276e-12
5528	1.17067e-12	C	5	1.69685m	-22.633000000000003	1.5569179272301276e-12
5529	1.37782e-11	Si	3	1441.73A	-22.633000000000003	1.5569179272301276e-12
5530	3.2070900000000002e-12	Fe	4	6193.92A	-22.635	1.5497645391365831e-12
5531	9.92103e-13	Co	3	2.00226m	-22.636	1.5462001796065074e-12
5532	2.61685e-14	Fe	5	75.9099m	-22.638	1.5390960350902128e-12
5533	5.64016e-11	Mg	5	352.197A	-22.64	1.5320245311530577e-12
5534	1.81147e-11	S	2	1096.60A	-22.641	1.528500972509131e-12
5535	5.20265e-11	S	10	381.814A	-22.641	1.528500972509131e-12
5536	4.95634e-11	Na	5	400.789A	-22.642	1.5249855178251905e-12
5537	7.3098e-12	Fe	2	2717.51A	-22.642	1.5249855178251905e-12
5538	2.40026e-10	Ne	9	82.7595A	-22.642	1.5249855178251905e-12
5539	8.257289999999999e-12	Fe	12	2405.69A	-22.643	1.5214781484626578e-12
5540	2.75945e-11	Cl	8	719.870A	-22.643	1.5214781484626578e-12
5541	5.4765e-12	Sc	2	3627.22A	-22.646	1.511004366560033e-12
5542	8.58186e-11	N	3	231.470A	-22.649	1.5006026856648758e-12
5543	4.48264e-12	Mn	5	4431.42A	-22.65	1.4971513952601498e-12
5544	7.34734e-11	Fe	7	270.363A	-22.651	1.4937080426030717e-12
5545	2.2494299999999997e-10	Be	3	88.3088A	-22.651999999999997	1.490272609437354e-12
5546	1.90873e-12	N	1	1.04072m	-22.653000000000002	1.4868450775486348e-12
5547	2.35187e-12	O	1	8446.25A	-22.658	1.4698253026861425e-12
5548	8.58145e-11	Ne	9	231.481A	-22.66	1.4630720688541378e-12
5549	1.85414e-12	N	1	1.07135m	-22.660999999999998	1.4597070964727762e-12
5550	5.1872699999999996e-12	He	1	3829.46A	-22.662	1.4563498633131188e-12
5551	5.91442e-11	Cr	9	335.865A	-22.662	1.4563498633131188e-12
5552	1.26174e-11	Mn	10	1574.37A	-22.663	1.4530003515754612e-12
5553	8.95233e-12	Si	1	2218.92A	-22.664	1.449658543501026e-12
5554	1.04958e-11	Fe	4	1892.61A	-22.666	1.4429979675108494e-12
5555	1.10337e-11	Fe	7	1800.34A	-22.669	1.4330644393738134e-12
5556	7.69076e-12	C	1	2582.90A	-22.669	1.4330644393738134e-12
5557	2.05381e-11	P	2	967.202A	-22.671999999999997	1.4231992931634936e-12
5558	3.47077e-11	Ne	5	572.336A	-22.671999999999997	1.4231992931634936e-12
5559	2.42698e-12	N	1	8184.86A	-22.675	1.4134020581419828e-12
5560	1.0539299999999998e-10	Mn	9	188.480A	-22.676	1.410151323615192e-12
5561	5.0015e-10	Ar	11	39.7170A	-22.678	1.4036722668119806e-12
5562	1.7523e-11	Al	6	1133.62A	-22.678	1.4036722668119806e-12
5563	3.6811199999999995e-10	Ne	9	53.9631A	-22.678	1.4036722668119806e-12
5564	1.35402e-11	Fe	11	1467.07A	-22.680999999999997	1.3940094548943797e-12
5565	1.1938500000000002e-10	F	6	166.389A	-22.682	1.3908033221173614e-12
5566	3.01395e-12	Cr	5	6590.83A	-22.684	1.3844131613061146e-12
5567	8.91247e-11	Al	6	222.884A	-22.684	1.3844131613061146e-12
5568	6.02318e-11	Si	4	329.800A	-22.685	1.3812290993919007e-12
5569	3.10039e-10	Be	4	64.0708A	-22.686	1.3780523606168633e-12
5570	8.00802e-11	Be	4	248.057A	-22.686	1.3780523606168633e-12
5571	4.78838e-11	Fe	6	414.847A	-22.686	1.3780523606168633e-12
5572	1.12563e-11	O	8	1764.74A	-22.686999999999998	1.3748829281382721e-12
5573	6.27821e-11	Fe	9	316.403A	-22.688000000000002	1.371720785152078e-12
5574	4.2984800000000005e-10	Ne	9	46.2128A	-22.688000000000002	1.371720785152078e-12
5575	6.6799e-12	O	8	2973.77A	-22.688000000000002	1.371720785152078e-12
5576	4.56363e-12	Fe	2	4352.78A	-22.691	1.362277925687103e-12
5577	5.70768e-11	N	6	348.031A	-22.691999999999997	1.3591447734020857e-12
5578	1.78052e-11	Si	4	1115.65A	-22.691999999999997	1.3591447734020857e-12
5579	2.52229e-11	S	10	787.558A	-22.693	1.3560188271673358e-12
5580	4.20139e-12	Fe	2	4728.07A	-22.694000000000003	1.3529000704094308e-12
5581	3.07977e-11	F	6	644.999A	-22.694000000000003	1.3529000704094308e-12
5582	4.65992e-12	F	6	4262.83A	-22.695	1.3497884865930334e-12
5583	1.97624e-11	B	4	1005.16A	-22.695	1.3497884865930334e-12
5584	6.53988e-11	Be	4	303.743A	-22.695999999999998	1.3466840592208244e-12
5585	7.86956e-14	S	1	25.2421m	-22.695999999999998	1.3466840592208244e-12
5586	4.17463e-11	O	3	475.838A	-22.698	1.3404966080093454e-12
5587	1.33084e-11	N	1	1492.63A	-22.7	1.3343375855538522e-12
5588	4.40205e-12	Fe	4	4512.55A	-22.703000000000003	1.3251520702247603e-12
5589	3.00946e-11	Cr	5	660.067A	-22.704	1.322104305037839e-12
5590	1.12536e-11	Fe	8	1765.17A	-22.706999999999997	1.3130030030194939e-12
5591	5.35328e-11	P	9	371.071A	-22.706999999999997	1.3130030030194939e-12
5592	4.31787e-10	Ne	9	46.0052A	-22.708000000000002	1.3099831799117388e-12
5593	2.59426e-11	Cl	6	765.708A	-22.708000000000002	1.3099831799117388e-12
5594	2.27391e-14	Fe	2	87.3582m	-22.708000000000002	1.3099831799117388e-12
5595	1.86467e-12	N	1	1.06530m	-22.708000000000002	1.3099831799117388e-12
5596	3.5984300000000004e-14	Fe	3	55.2031m	-22.709	1.3069703022044202e-12
5597	2.10748e-12	Fe	4	9425.69A	-22.709	1.3069703022044202e-12
5598	5.50353e-11	Ar	3	360.940A	-22.711	1.3009653191318456e-12
5599	3.8321699999999994e-12	Mg	1	5183.60A	-22.714000000000002	1.2920095368688866e-12
5600	8.54422e-11	O	3	232.490A	-22.714000000000002	1.2920095368688866e-12
5601	3.87599e-11	B	5	512.501A	-22.715999999999998	1.286073292269141e-12
5602	4.5274900000000005e-12	Co	3	4387.52A	-22.715999999999998	1.286073292269141e-12
5603	2.7934299999999997e-12	Fe	4	7111.12A	-22.717	1.2831154057773994e-12
5604	5.8801e-11	Cr	9	337.825A	-22.719	1.277220025998019e-12
5605	8.44649e-11	S	5	235.180A	-22.72	1.2742825014536735e-12
5606	3.37039e-10	Ne	9	58.9382A	-22.723000000000003	1.2655104024156044e-12
5607	1.7419200000000001e-12	Na	1	1.14038m	-22.724	1.2625998092581606e-12
5608	1.62999e-12	N	1	1.21868m	-22.725	1.2596959102792069e-12
5609	1.1609e-12	Fe	2	1.71113m	-22.726	1.2567986900825808e-12
5610	7.49638e-11	Fe	7	264.987A	-22.726999999999997	1.2539081333074989e-12
5611	4.21775e-11	Fe	11	470.973A	-22.729	1.248146948755418e-12
5612	1.0129299999999999e-10	S	10	196.108A	-22.73	1.2452762904332022e-12
5613	5.55385e-14	Fe	2	35.7670m	-22.73	1.2452762904332022e-12
5614	9.2247e-11	Na	3	215.340A	-22.730999999999998	1.242412234441925e-12
5615	3.44984e-12	Fe	4	5758.08A	-22.730999999999998	1.242412234441925e-12
5616	1.06369e-10	S	5	186.750A	-22.733	1.2367038687473007e-12
5617	1.3229e-12	Fe	5	1.50159m	-22.733	1.2367038687473007e-12
5618	7.43088e-11	Cr	6	267.323A	-22.736	1.2281904591972e-12
5619	6.1944699999999996e-12	Li	2	3206.81A	-22.737	1.225365699527304e-12
5620	4.2934099999999996e-12	Co	3	4626.73A	-22.737	1.225365699527304e-12
5621	8.72672e-11	P	9	227.628A	-22.737	1.225365699527304e-12
5622	3.1941e-12	Mn	5	6219.12A	-22.738000000000003	1.2225474366243455e-12
5623	9.26263e-11	P	9	214.458A	-22.738000000000003	1.2225474366243455e-12
5624	6.3950300000000005e-12	Ni	7	3106.23A	-22.739	1.219735655546215e-12
5625	9.625370000000001e-13	Fe	5	2.06376m	-22.739	1.219735655546215e-12
5626	3.88295e-12	Ni	13	5115.82A	-22.74	1.2169303413851091e-12
5627	4.16034e-12	Fe	2	4774.72A	-22.74	1.2169303413851091e-12
5628	1.7557599999999998e-12	N	1	1.13139m	-22.743000000000002	1.2085530518399074e-12
5629	1.9697e-15	O	8	1008.50m	-22.744	1.2057734569536235e-12
5630	1.0445600000000001e-10	Ar	5	190.170A	-22.745	1.2030002549581676e-12
5631	8.9941e-12	Ca	2	2208.61A	-22.749000000000002	1.191971082326693e-12
5632	7.13641e-12	Si	8	2783.54A	-22.749000000000002	1.191971082326693e-12
5633	7.494979999999999e-13	Ca	2	2.65037m	-22.75	1.1892296249119858e-12
5634	8.95764e-11	Ar	4	221.760A	-22.75	1.1892296249119858e-12
5635	2.71193e-11	C	5	732.483A	-22.753	1.1810430257577004e-12
5636	4.89127e-12	Sc	3	4061.21A	-22.756	1.1729127827555902e-12
5637	2.41233e-12	Fe	9	8234.56A	-22.756	1.1729127827555902e-12
5638	9.44471e-12	Ca	2	2103.24A	-22.756	1.1729127827555902e-12
5639	2.06314e-11	S	3	962.825A	-22.759	1.1648385079526326e-12
5640	2.93351e-11	B	3	677.157A	-22.761999999999997	1.156819816066464e-12
5641	1.81161e-11	Li	2	1096.51A	-22.761999999999997	1.156819816066464e-12
5642	1.04138e-12	V	10	1.90751m	-22.764	1.1515047118121488e-12
5643	5.74135e-11	Ar	3	345.990A	-22.765	1.1488563244669482e-12
5644	2.2802e-12	N	1	8711.70A	-22.765	1.1488563244669482e-12
5645	4.58444e-12	Li	2	4333.02A	-22.766	1.1462140282436247e-12
5646	5.11049e-10	Ar	11	38.8700A	-22.767	1.143577809132967e-12
5647	5.55579e-12	Sc	2	3575.45A	-22.768	1.1409476531580136e-12
5648	4.04071e-11	Cr	11	491.608A	-22.769000000000002	1.1383235463739395e-12
5649	1.04677e-11	Fe	4	1897.70A	-22.773000000000003	1.1278873333709196e-12
5650	4.38292e-10	Ne	9	45.3224A	-22.773000000000003	1.1278873333709196e-12
5651	2.73216e-11	Ar	9	727.061A	-22.773000000000003	1.1278873333709196e-12
5652	2.67584e-12	N	1	7423.64A	-22.774	1.125293264488822e-12
5653	1.31725e-12	Fe	4	1.50802m	-22.778000000000002	1.1149765138281875e-12
5654	5.4823e-13	Zn	4	3.62338m	-22.778000000000002	1.1149765138281875e-12
5655	8.19592e-11	Fe	4	242.370A	-22.779	1.1124121390070366e-12
5656	1.53435e-11	P	2	1294.65A	-22.781	1.1073010694952069e-12
5657	1.04616e-10	Mg	10	189.880A	-22.784000000000002	1.0996784625493442e-12
5658	7.45031e-11	Fe	11	266.626A	-22.784000000000002	1.0996784625493442e-12
5659	1.07318e-11	Cl	10	1851.00A	-22.785999999999998	1.0946258989664273e-12
5660	1.47239e-10	Ne	9	134.913A	-22.785999999999998	1.0946258989664273e-12
5661	6.02475e-13	Fe	4	3.29714m	-22.787	1.0921083292606213e-12
5662	5.73757e-11	Ne	3	346.218A	-22.787	1.0921083292606213e-12
5663	1.0267499999999998e-10	S	10	193.469A	-22.791	1.082095819914889e-12
5664	1.70012e-11	N	1	1168.42A	-22.791	1.082095819914889e-12
5665	4.7787e-13	C	5	4.15687m	-22.791	1.082095819914889e-12
5666	3.0746e-11	F	6	646.082A	-22.794	1.0746467246866847e-12
5667	3.30444e-11	Cr	5	601.145A	-22.794	1.0746467246866847e-12
5668	4.62335e-11	Mn	6	429.655A	-22.794	1.0746467246866847e-12
5669	4.44082e-10	Ne	9	44.7315A	-22.796	1.0697091714922037e-12
5670	2.41933e-12	N	1	8210.71A	-22.8	1.059902018859248e-12
5671	2.9952900000000003e-12	He	1	6631.90A	-22.8	1.059902018859248e-12
5672	5.73041e-12	N	1	3466.50A	-22.801	1.0574643118615306e-12
5673	4.81052e-11	Cr	12	412.938A	-22.802	1.0550322114343182e-12
5674	3.85119e-12	Fe	2	5158.00A	-22.803	1.052605704682866e-12
5675	1.13166e-11	Li	2	1755.33A	-22.805	1.047769420776449e-12
5676	6.3963199999999995e-12	Ti	8	3105.61A	-22.807	1.0429553575761516e-12
5677	1.0082e-10	P	9	197.029A	-22.809	1.0381634129870943e-12
5678	7.72146e-11	Fe	10	257.263A	-22.811	1.0333934853835068e-12
5679	1.37638e-10	F	6	144.324A	-22.811999999999998	1.0310167463209413e-12
5680	6.16612e-12	Ni	7	3221.55A	-22.811999999999998	1.0310167463209413e-12
5681	4.67501e-11	Fe	6	424.907A	-22.811999999999998	1.0310167463209413e-12
5682	2.28691e-12	N	1	8686.15A	-22.813000000000002	1.028645473606513e-12
5683	3.76046e-11	B	3	528.246A	-22.813000000000002	1.028645473606513e-12
5684	1.25925e-11	C	5	1577.49A	-22.815	1.023919276962053e-12
5685	1.52277e-11	P	2	1304.49A	-22.816999999999997	1.019214795218697e-12
5686	1.57525e-11	Si	6	1261.03A	-22.816999999999997	1.019214795218697e-12
5687	1.9103799999999998e-12	N	1	1.03982m	-22.82	1.0121985699197348e-12
5688	6.46566e-14	V	4	30.7230m	-22.82	1.0121985699197348e-12
5689	4.598e-11	Mn	6	432.024A	-22.820999999999998	1.0098705778100222e-12
5690	6.08721e-11	S	10	326.331A	-22.822	1.007547939933575e-12
5691	7.58875e-12	Fe	2	2617.62A	-22.823	1.005230643976007e-12
5692	4.07519e-12	Fe	2	4874.48A	-22.823	1.005230643976007e-12
5693	6.40396e-12	Al	7	3101.90A	-22.824	1.002918677651246e-12
5694	2.1971799999999997e-12	Fe	5	9040.91A	-22.825	1.000612028701484e-12
5695	6.09403e-10	Ca	12	32.5966A	-22.828000000000003	9.937238639464636e-13
5696	1.20793e-10	S	9	164.450A	-22.83	9.89158117523812e-13
5697	9.726260000000001e-12	Fe	9	2042.35A	-22.831999999999997	9.846133488004434e-13
5698	1.91891e-10	F	8	103.520A	-22.834	9.800894613925845e-13
5699	1.51575e-11	N	1	1310.54A	-22.834	9.800894613925845e-13
5700	3.7887900000000003e-10	Ne	9	52.4296A	-22.834	9.800894613925845e-13
5701	1.04554e-10	S	10	189.992A	-22.835	9.778353181831908e-13
5702	1.51789e-11	O	5	1308.69A	-22.836	9.755863593593212e-13
5703	4.38538e-11	N	2	452.970A	-22.837	9.733425729972045e-13
5704	2.29426e-11	B	5	865.833A	-22.839000000000002	9.68870470100286e-13
5705	4.23224e-12	Li	2	4693.60A	-22.840999999999998	9.644189146497558e-13
5706	4.7918e-11	Fe	6	414.551A	-22.843000000000004	9.599878122386335e-13
5707	3.80541e-12	Fe	2	5220.06A	-22.843000000000004	9.599878122386335e-13
5708	1.75994e-12	O	1	1.12870m	-22.846999999999998	9.511865910737708e-13
5709	1.17132e-10	Ni	13	169.590A	-22.846999999999998	9.511865910737708e-13
5710	2.21485e-11	Fe	3	896.877A	-22.848000000000003	9.489989226214477e-13
5711	2.89465e-11	Ar	9	686.248A	-22.851	9.424660599895433e-13
5712	4.54217e-11	B	5	437.334A	-22.851999999999997	9.402984482021626e-13
5713	3.53014e-12	Co	3	5627.10A	-22.854	9.359781692676616e-13
5714	2.27617e-12	C	1	8727.13A	-22.854	9.359781692676616e-13
5715	4.01515e-12	Fe	2	4947.37A	-22.855999999999998	9.316777402117972e-13
5716	9.18963e-11	Fe	9	216.162A	-22.857	9.295349408713598e-13
5717	1.5216e-11	P	2	1305.50A	-22.859	9.252641157608776e-13
5718	2.53328e-12	B	3	7841.40A	-22.86	9.231360673473509e-13
5719	3.29837e-10	S	9	60.2250A	-22.861	9.210129133093502e-13
5720	8.03124e-11	Ar	4	247.340A	-22.861	9.210129133093502e-13
5721	3.97129e-11	Ne	9	500.202A	-22.862	9.188946423901395e-13
5722	3.832369999999999e-12	He	1	5183.33A	-22.862	9.188946423901395e-13
5723	3.97795e-15	O	2	499.364m	-22.864	9.146727050104336e-13
5724	8.52803e-11	Fe	9	232.931A	-22.864	9.146727050104336e-13
5725	8.80985e-11	S	4	225.480A	-22.866	9.104701656709631e-13
5726	7.49101e-13	C	5	2.65177m	-22.866	9.104701656709631e-13
5727	3.86919e-11	C	3	513.401A	-22.866999999999997	9.083761423984555e-13
5728	3.7037400000000005e-12	Ni	4	5363.34A	-22.866999999999997	9.083761423984555e-13
5729	5.64123e-10	Ca	11	35.2130A	-22.869	9.042025331362995e-13
5730	2.28242e-12	N	1	8703.25A	-22.871	9.000480998668486e-13
5731	1.61647e-12	N	1	1.22888m	-22.874000000000002	8.93852212328527e-13
5732	8.33429e-12	Fe	9	2383.46A	-22.874000000000002	8.93852212328527e-13
5733	4.96083e-11	Mn	6	400.426A	-22.877	8.876989769800232e-13
5734	8.74724e-11	P	9	227.094A	-22.881999999999998	8.775375708174027e-13
5735	3.5018899999999997e-13	Fe	2	5.67249m	-22.881999999999998	8.775375708174027e-13
5736	3.14228e-10	F	8	63.2167A	-22.883000000000003	8.755192904112014e-13
5737	2.52271e-12	Fe	2	7874.25A	-22.886	8.694922580094792e-13
5738	1.13841e-12	Fe	2	1.74494m	-22.886	8.694922580094792e-13
5739	4.59866e-12	Fe	2	4319.62A	-22.886	8.694922580094792e-13
5740	5.44084e-11	Ar	3	365.099A	-22.886	8.694922580094792e-13
5741	4.42156e-12	Fe	2	4492.63A	-22.886	8.694922580094792e-13
5742	1.07572e-10	Cl	7	184.662A	-22.889	8.635067154069687e-13
5743	2.6101099999999997e-12	S	12	7610.59A	-22.89	8.615207050727336e-13
5744	1.0763e-10	Cl	7	184.562A	-22.89	8.615207050727336e-13
5745	5.16995e-11	Fe	8	384.229A	-22.89	8.615207050727336e-13
5746	2.1175599999999997e-12	Cl	2	9380.83A	-22.891	8.595392624355221e-13
5747	7.51323e-11	Fe	7	264.393A	-22.891	8.595392624355221e-13
5748	2.662e-11	Be	3	746.224A	-22.892	8.575623769899084e-13
5749	4.72142e-11	S	3	420.730A	-22.895	8.516589591106807e-13
5750	6.72854e-13	Fe	5	2.95227m	-22.895	8.516589591106807e-13
5751	1.0796700000000002e-10	Cl	7	183.987A	-22.896	8.497001978597731e-13
5752	8.85182e-11	Ne	9	224.411A	-22.9	8.419100996211726e-13
5753	2.14344e-12	Fe	2	9267.56A	-22.9	8.419100996211726e-13
5754	3.03293e-11	F	5	654.960A	-22.901	8.399737601248938e-13
5755	4.57967e-12	O	8	4337.53A	-22.901999999999997	8.380418740858811e-13
5756	3.67394e-14	Ti	3	54.0686m	-22.904	8.341914214325077e-13
5757	1.6214099999999998e-14	Fe	5	122.513m	-22.904	8.341914214325077e-13
5758	9.49563e-12	Mg	3	2091.96A	-22.905	8.32272834403437e-13
5759	1.97506e-13	Ne	7	10.0576m	-22.905	8.32272834403437e-13
5760	1.3338699999999998e-13	Fe	4	14.8924m	-22.905	8.32272834403437e-13
5761	2.33729e-11	S	8	849.891A	-22.906	8.303586600020909e-13
5762	3.05986e-11	Si	10	649.195A	-22.906	8.303586600020909e-13
5763	1.50887e-12	O	1	1.31651m	-22.91	8.227458860484215e-13
5764	2.58111e-11	B	4	769.608A	-22.912	8.18965712076283e-13
5765	1.13614e-12	Fe	2	1.74842m	-22.913	8.17082143206988e-13
5766	5.3387e-12	Be	3	3720.84A	-22.916999999999998	8.095910890909349e-13
5767	5.75903e-12	He	1	3449.27A	-22.918000000000003	8.077290812561874e-13
5768	1.02069e-10	P	9	194.617A	-22.919	8.058713559206347e-13
5769	2.27834e-12	N	1	8718.84A	-22.92	8.040179032347826e-13
5770	5.99439e-11	S	10	331.384A	-22.92	8.040179032347826e-13
5771	1.7805e-11	Si	4	1115.67A	-22.92	8.040179032347826e-13
5772	1.8465e-12	N	1	1.07579m	-22.924	7.966466227907287e-13
5773	3.99415e-12	Fe	2	4973.39A	-22.924	7.966466227907287e-13
5774	1.24176e-10	Ni	13	159.970A	-22.924	7.966466227907287e-13
5775	5.23366e-11	Mg	9	379.552A	-22.925	7.948143864023294e-13
5776	3.1314e-12	Mn	5	6343.62A	-22.926	7.929863640406919e-13
5777	1.52669e-11	O	5	1301.15A	-22.927	7.911625460138106e-13
5778	5.10287e-10	Ar	11	38.9280A	-22.928	7.893429226519904e-13
5779	1.4955e-11	Si	6	1328.28A	-22.928	7.893429226519904e-13
5780	1.3082899999999999e-12	N	5	1.51835m	-22.928	7.893429226519904e-13
5781	7.22474e-11	N	3	274.950A	-22.930999999999997	7.839091241931816e-13
5782	1.6025000000000002e-10	Ne	9	123.959A	-22.930999999999997	7.839091241931816e-13
5783	1.8905900000000003e-12	N	1	1.05070m	-22.934	7.78512731739841e-13
5784	3.84026e-12	Mg	1	5172.68A	-22.935	7.767222021435139e-13
5785	9.211839999999999e-12	S	10	2156.40A	-22.936	7.749357906509757e-13
5786	8.45296e-11	O	3	235.000A	-22.939	7.696011701912489e-13
5787	7.43596e-11	Fe	10	267.140A	-22.94	7.678311366177185e-13
5788	4.24944e-11	C	2	467.460A	-22.943	7.625454242523425e-13
5789	4.02709e-10	Ne	9	49.3271A	-22.943	7.625454242523425e-13
5790	9.47138e-13	Co	3	2.09731m	-22.944000000000003	7.60791618444156e-13
5791	1.88815e-12	N	1	1.05206m	-22.945	7.590418462774021e-13
5792	5.15469e-12	Si	2	3853.66A	-22.945	7.590418462774021e-13
5793	6.58701e-11	S	4	301.570A	-22.945999999999998	7.572960984749569e-13
5794	4.75545e-12	Fe	2	4177.20A	-22.945999999999998	7.572960984749569e-13
5795	1.06756e-10	Cl	10	186.073A	-22.945999999999998	7.572960984749569e-13
5796	1.27937e-11	S	9	1552.67A	-22.945999999999998	7.572960984749569e-13
5797	1.3739400000000001e-09	F	8	14.4580A	-22.947	7.555543657810329e-13
5798	1.39941e-11	Si	5	1419.49A	-22.948	7.538166389611434e-13
5799	4.86947e-11	Be	3	407.939A	-22.948	7.538166389611434e-13
5800	7.55793e-12	Fe	2	2628.29A	-22.949	7.520829088020332e-13
5801	1.45693e-11	Cl	1	1363.45A	-22.95	7.50353166111644e-13
5802	5.89038e-11	Fe	10	337.236A	-22.951	7.486274017190401e-13
5803	7.37323e-11	Fe	7	269.413A	-22.951	7.486274017190401e-13
5804	3.96852e-12	Fe	2	5005.51A	-22.951999999999998	7.469056064744026e-13
5805	1.4969899999999998e-10	Ne	9	132.696A	-22.954	7.434738869348439e-13
5806	7.7924e-12	Fe	5	2549.21A	-22.954	7.434738869348439e-13
5807	2.64803e-11	Cl	8	750.159A	-22.955	7.417639444452995e-13
5808	4.42539e-12	Fe	2	4488.75A	-22.956	7.400579347143421e-13
5809	2.55126e-14	Fe	5	77.8613m	-22.956999999999997	7.383558486968902e-13
5810	8.70614e-11	S	10	228.166A	-22.958000000000002	7.366576773686347e-13
5811	9.157989999999999e-12	Fe	12	2169.09A	-22.96	7.332730427863342e-13
5812	6.395389999999999e-10	Ca	12	31.0606A	-22.961	7.315865615872874e-13
5813	4.84555e-11	Ca	3	409.953A	-22.962	7.299039591873569e-13
5814	3.1376e-10	Mg	10	63.3109A	-22.962	7.299039591873569e-13
5815	4.80226e-11	Fe	6	413.648A	-22.963	7.282252266655583e-13
5816	7.59977e-12	Fe	2	2613.82A	-22.964000000000002	7.265503551214189e-13
5817	2.6367400000000003e-12	Fe	4	7533.72A	-22.964000000000002	7.265503551214189e-13
5818	3.13859e-11	Ne	9	632.911A	-22.965	7.248793356749422e-13
5819	1.88295e-12	N	1	1.05496m	-22.965999999999998	7.232121594665439e-13
5820	5.50919e-11	O	2	360.570A	-22.971	7.149336183341752e-13
5821	1.05137e-11	F	4	1889.39A	-22.971999999999998	7.132893166408995e-13
5822	6.36775e-11	Fe	9	311.954A	-22.974	7.100120499233159e-13
5823	2.03438e-11	S	8	976.439A	-22.974	7.100120499233159e-13
5824	3.4023699999999998e-12	Fe	4	5838.41A	-22.976	7.067498408785333e-13
5825	3.28409e-11	Fe	9	604.869A	-22.976	7.067498408785333e-13
5826	1.77578e-10	Ne	9	111.864A	-22.978	7.035026203228178e-13
5827	9.94244e-12	Fe	4	1997.95A	-22.979	7.018846091954125e-13
5828	1.9179e-11	Cr	3	1035.74A	-22.98	7.002703193903291e-13
5829	1.0147700000000001e-12	Co	3	1.95752m	-22.980999999999998	6.986597423487748e-13
5830	8.520739999999999e-12	Fe	2	2331.31A	-22.983	6.954496924193886e-13
5831	2.41891e-11	Ca	9	821.215A	-22.984	6.938502025121971e-13
5832	6.4227300000000004e-12	Al	1	3092.84A	-22.984	6.938502025121971e-13
5833	1.2072299999999999e-12	Si	1	1.64545m	-22.985	6.922543913297143e-13
5834	1.53929e-11	Si	6	1290.49A	-22.987	6.890737713149832e-13
5835	4.68059e-11	Fe	6	424.401A	-22.987	6.890737713149832e-13
5836	4.51453e-12	Co	3	4400.11A	-22.988000000000003	6.874889456193988e-13
5837	9.25666e-11	Ne	9	214.596A	-22.989	6.859077649217777e-13
5838	3.22601e-12	Mn	5	6157.60A	-22.989	6.859077649217777e-13
5839	2.90419e-10	F	8	68.3994A	-22.991999999999997	6.811860090803561e-13
5840	8.67596e-14	Fe	2	22.8960m	-22.995	6.764967575775039e-13
5841	4.68548e-11	Fe	6	423.958A	-22.997	6.733885373133916e-13
5842	2.14099e-11	K	8	927.816A	-22.998	6.718397866549448e-13
5843	6.564130000000001e-12	Ni	7	3026.21A	-22.999000000000002	6.702945980241671e-13
5844	3.77015e-12	Fe	2	5268.87A	-22.999000000000002	6.702945980241671e-13
5845	4.4449300000000005e-12	Co	3	4469.02A	-23.0	6.687529632286278e-13
5846	3.83839e-11	Ar	3	517.521A	-23.0	6.687529632286278e-13
5847	1.22639e-11	B	5	1619.76A	-23.002	6.656803224676643e-13
5848	3.1409e-12	Fe	5	6324.44A	-23.004	6.626217992086208e-13
5849	9.88036e-11	F	4	201.050A	-23.004	6.626217992086208e-13
5850	2.19898e-12	Fe	2	9033.50A	-23.005	6.610978113606596e-13
5851	1.1382e-11	N	1	1745.25A	-23.006	6.595773285874786e-13
5852	6.09924e-12	Li	2	3256.87A	-23.006	6.595773285874786e-13
5853	1.93983e-11	Si	2	1024.03A	-23.008000000000003	6.565468460382206e-13
5854	3.11365e-11	C	2	637.979A	-23.01	6.535302872915055e-13
5855	3.00847e-11	Cr	5	660.284A	-23.011	6.5202720934071e-13
5856	1.3376e-14	He	1	148.508m	-23.011999999999997	6.505275883732713e-13
5857	1.25543e-10	Ne	9	158.228A	-23.013	6.490314164383373e-13
5858	1.33574e-11	S	1	1487.15A	-23.015	6.460493879540574e-13
5859	7.4899e-12	Li	2	2652.17A	-23.015	6.460493879540574e-13
5860	4.0451e-12	He	1	4910.75A	-23.017	6.430810606461087e-13
5861	9.37923e-11	Fe	11	211.792A	-23.017	6.430810606461087e-13
5862	1.85404e-10	Ne	9	107.141A	-23.018	6.416020152496961e-13
5863	6.24397e-11	Fe	7	318.138A	-23.02	6.386541217632063e-13
5864	2.4604899999999997e-13	Fe	7	8.07339m	-23.022	6.357197726169788e-13
5865	7.32467e-11	Be	4	271.199A	-23.022	6.357197726169788e-13
5866	1.7453400000000001e-12	Na	1	1.13814m	-23.024	6.327989055804181e-13
5867	2.45984e-11	Cl	8	807.552A	-23.024	6.327989055804181e-13
5868	9.00618e-13	Na	1	2.20565m	-23.025	6.313435084844283e-13
5869	1.8600999999999998e-13	Ni	2	10.6793m	-23.026	6.298914587088672e-13
5870	8.27823e-11	Fe	4	239.960A	-23.026999999999997	6.284427485551213e-13
5871	1.31205e-11	Fe	7	1514.00A	-23.026999999999997	6.284427485551213e-13
5872	1.46964e-11	Cl	1	1351.66A	-23.026999999999997	6.284427485551213e-13
5873	5.92091e-12	Ni	7	3354.97A	-23.029	6.255553164070477e-13
5874	3.96432e-11	C	5	501.081A	-23.029	6.255553164070477e-13
5875	7.4514e-11	Fe	11	266.587A	-23.031	6.226811508046255e-13
5876	2.11621e-12	N	1	9386.80A	-23.031	6.226811508046255e-13
5877	3.4043e-12	N	4	5835.10A	-23.035	6.169723756998119e-13
5878	5.77289e-12	Fe	2	3440.99A	-23.037	6.141376451278359e-13
5879	9.26769e-11	Ne	9	214.341A	-23.038	6.127251677398727e-13
5880	1.00613e-11	P	10	1974.34A	-23.039	6.11315938959754e-13
5881	1.6869400000000002e-10	Ne	9	117.754A	-23.04	6.099099513158939e-13
5882	2.31083e-11	Fe	3	859.623A	-23.04	6.099099513158939e-13
5883	1.52398e-11	O	5	1303.46A	-23.041999999999998	6.071076696364485e-13
5884	5.1991e-11	Fe	8	382.075A	-23.044	6.043182632717786e-13
5885	9.03839e-12	Ca	2	2197.79A	-23.046	6.015416730651962e-13
5886	9.88908e-11	F	8	200.873A	-23.046999999999997	6.001581656090749e-13
5887	2.17176e-10	P	6	91.4670A	-23.052	5.932882118964792e-13
5888	1.09725e-11	P	2	1810.39A	-23.052	5.932882118964792e-13
5889	1.0879899999999999e-10	S	5	182.580A	-23.052	5.932882118964792e-13
5890	4.82857e-13	Fe	2	4.11394m	-23.054000000000002	5.905623001725527e-13
5891	1.52928e-11	Si	3	1298.95A	-23.055999999999997	5.878489128753438e-13
5892	7.75097e-11	Be	4	256.283A	-23.057	5.864968978937474e-13
5893	4.18824e-11	N	2	474.291A	-23.058000000000003	5.851479924603149e-13
5894	7.64694e-11	Si	9	259.770A	-23.063000000000002	5.784498587789408e-13
5895	7.52098e-11	Fe	7	264.121A	-23.064	5.771194610218993e-13
5896	8.67778e-11	Ti	5	228.912A	-23.07	5.6920108516444e-13
5897	2.90184e-14	Si	1	68.4548m	-23.07	5.6920108516444e-13
5898	2.3039799999999998e-10	O	7	86.2180A	-23.073	5.652827324554159e-13
5899	2.42239e-12	N	1	8200.36A	-23.074	5.639826182485541e-13
5900	8.65252e-11	N	3	229.580A	-23.076999999999998	5.601001892131006e-13
5901	1.5404e-11	P	2	1289.57A	-23.078000000000003	5.588119945249284e-13
5902	1.7448399999999998e-10	Ne	9	113.847A	-23.08	5.562444866311316e-13
5903	1.76319e-12	N	1	1.12662m	-23.08	5.562444866311316e-13
5904	1.6271e-10	Ne	9	122.085A	-23.081999999999997	5.536887753645489e-13
5905	4.0040100000000004e-10	Ne	9	49.6114A	-23.083000000000002	5.524153265190356e-13
5906	4.21085e-12	Co	3	4717.44A	-23.083000000000002	5.524153265190356e-13
5907	2.59033e-10	F	8	76.6871A	-23.086	5.486125261597489e-13
5908	2.82842e-10	F	8	70.2316A	-23.088	5.460918805663173e-13
5909	1.5941e-12	N	1	1.24613m	-23.088	5.460918805663173e-13
5910	1.77076e-11	Si	3	1121.81A	-23.089000000000002	5.448359040939914e-13
5911	4.11153e-10	Ne	9	48.3140A	-23.090999999999998	5.423326105027818e-13
5912	1.85338e-12	N	1	1.07180m	-23.092	5.410852801116759e-13
5913	1.89356e-11	S	2	1049.05A	-23.092	5.410852801116759e-13
5914	5.5822e-11	Fe	11	355.853A	-23.095	5.373604752432414e-13
5915	1.27879e-10	Ne	9	155.338A	-23.096	5.361245804458981e-13
5916	2.8229e-11	Al	9	703.691A	-23.098000000000003	5.336613117511585e-13
5917	4.39976e-12	Fe	2	4514.90A	-23.099	5.324339247937611e-13
5918	4.98733e-14	Si	8	39.8299m	-23.1	5.312093607480266e-13
5919	5.7539699999999996e-12	Fe	2	3452.31A	-23.101	5.299876131214467e-13
5920	3.13859e-11	F	8	632.911A	-23.101	5.299876131214467e-13
5921	1.92287e-11	Cr	3	1033.06A	-23.101999999999997	5.287686754364329e-13
5922	5.31235e-11	O	7	373.930A	-23.105	5.25128657478197e-13
5923	1.08776e-11	S	11	1826.19A	-23.105999999999998	5.239208950810518e-13
5924	1.63763e-12	N	1	1.21300m	-23.105999999999998	5.239208950810518e-13
5925	4.72806e-12	Mn	5	4201.40A	-23.107	5.227159104603331e-13
5926	1.53227e-14	Si	1	129.641m	-23.107	5.227159104603331e-13
5927	2.5916099999999997e-12	K	1	7664.90A	-23.11	5.191175594431166e-13
5928	1.3198200000000001e-12	Fe	4	1.50509m	-23.112	5.167324309119829e-13
5929	4.05598e-11	Be	3	489.757A	-23.113000000000003	5.155439793000628e-13
5930	4.4281e-11	Be	3	448.600A	-23.114	5.143582610510085e-13
5931	4.65816e-12	Ti	8	4264.45A	-23.114	5.143582610510085e-13
5932	3.76114e-11	B	3	528.151A	-23.114	5.143582610510085e-13
5933	1.69553e-11	Be	4	1171.58A	-23.115	5.131752698782515e-13
5934	6.42603e-11	Al	7	309.125A	-23.115	5.131752698782515e-13
5935	9.73963e-12	Mg	3	2039.55A	-23.116	5.11994999509686e-13
5936	4.46354e-11	Na	5	445.038A	-23.116999999999997	5.108174436876447e-13
5937	4.1194e-12	Cr	9	4822.17A	-23.116999999999997	5.108174436876447e-13
5938	7.91246e-12	Fe	2	2510.53A	-23.116999999999997	5.108174436876447e-13
5939	6.844880000000001e-10	Ca	12	29.0209A	-23.118000000000002	5.09642596168831e-13
5940	2.57126e-11	Cl	8	772.559A	-23.118000000000002	5.09642596168831e-13
5941	1.6992e-10	N	6	116.905A	-23.119	5.084704507243372e-13
5942	7.15905e-12	Fe	2	2774.73A	-23.119	5.084704507243372e-13
5943	6.67847e-11	Fe	9	297.440A	-23.119	5.084704507243372e-13
5944	2.05244e-12	Fe	4	9678.45A	-23.123	5.038087656116956e-13
5945	4.49473e-11	N	2	441.950A	-23.124000000000002	5.026500376051491e-13
5946	4.64312e-11	Fe	6	427.826A	-23.125999999999998	5.003405704641196e-13
5947	1.10678e-10	Mg	3	179.480A	-23.128	4.980417143607352e-13
5948	3.7815800000000005e-10	Ne	9	52.5295A	-23.13	4.957534205417188e-13
5949	1.8662599999999998e-12	N	1	1.06440m	-23.131	4.946132193147206e-13
5950	6.51684e-12	Ni	7	3048.17A	-23.131	4.946132193147206e-13
5951	1.7543200000000001e-12	N	1	1.13232m	-23.131999999999998	4.934756404777779e-13
5952	4.95793e-11	Na	5	400.660A	-23.134	4.912083258625919e-13
5953	2.04043e-11	S	8	973.541A	-23.134	4.912083258625919e-13
5954	9.26751e-13	Fe	4	2.14345m	-23.136	4.889514286117994e-13
5955	5.67292e-12	Fe	2	3501.63A	-23.136	4.889514286117994e-13
5956	1.33927e-11	S	1	1483.23A	-23.136	4.889514286117994e-13
5957	1.43241e-11	C	5	1386.79A	-23.136999999999997	4.878268715321235e-13
5958	4.69257e-12	Fe	2	4233.17A	-23.138	4.867049008619508e-13
5959	1.29828e-12	Fe	4	1.53006m	-23.14	4.844686949695248e-13
5960	2.37671e-11	Ar	5	835.797A	-23.14	4.844686949695248e-13
5961	5.33572e-12	Be	3	3722.92A	-23.142	4.822427635098908e-13
5962	1.06787e-11	B	5	1860.19A	-23.142	4.822427635098908e-13
5963	1.7794900000000003e-10	Ne	9	111.630A	-23.144000000000002	4.800270592763138e-13
5964	1.64887e-11	S	2	1204.73A	-23.145	4.789230276765335e-13
5965	3.37537e-11	Ar	9	588.512A	-23.145	4.789230276765335e-13
5966	8.79861e-11	Mg	5	225.768A	-23.145	4.789230276765335e-13
5967	1.97997e-13	Cl	2	10.0327m	-23.145	4.789230276765335e-13
5968	4.62384e-11	Fe	8	429.609A	-23.146	4.778215352789666e-13
5969	7.30231e-11	N	3	272.030A	-23.148000000000003	4.756261447439044e-13
5970	1.62771e-12	N	1	1.22039m	-23.149	4.74532234966671e-13
5971	1.15581e-10	Ar	11	171.866A	-23.149	4.74532234966671e-13
5972	1.39555e-11	Be	3	1423.41A	-23.151999999999997	4.712655780384581e-13
5973	7.71294e-11	Fe	11	257.547A	-23.151999999999997	4.712655780384581e-13
5974	4.53243e-12	Fe	2	4382.74A	-23.154	4.691003093907773e-13
5975	1.70674e-11	N	1	1163.88A	-23.156	4.669449892488583e-13
5976	7.23839e-13	Fe	4	2.74432m	-23.156	4.669449892488583e-13
5977	4.6797e-12	Fe	2	4244.81A	-23.156999999999996	4.658710455752099e-13
5978	1.7588099999999999e-12	N	1	1.12943m	-23.158	4.647995719034614e-13
5979	6.76675e-11	S	4	293.560A	-23.158	4.647995719034614e-13
5980	1.5547e-11	Ne	9	1277.70A	-23.159000000000002	4.637305625527777e-13
5981	2.96142e-12	Li	1	6707.76A	-23.160999999999998	4.61599914156511e-13
5982	4.33359e-12	Fe	2	4583.84A	-23.162	4.605382638144349e-13
5983	6.657390000000001e-13	Co	2	2.98382m	-23.165	4.57367940706029e-13
5984	7.41777e-11	Fe	11	267.796A	-23.166999999999998	4.552665259016943e-13
5985	1.3190799999999999e-12	N	5	1.50593m	-23.168000000000003	4.542194419483876e-13
5986	6.75049e-11	F	8	294.267A	-23.17	4.5213249318181354e-13
5987	4.1694300000000004e-10	Ne	9	47.6431A	-23.171	4.510926173037479e-13
5988	3.13958e-11	S	2	632.711A	-23.171	4.510926173037479e-13
5989	2.96048e-12	Cr	5	6709.87A	-23.171	4.510926173037479e-13
5990	3.61461e-11	Be	3	549.559A	-23.171	4.510926173037479e-13
5991	1.83751e-11	Ne	9	1081.05A	-23.171999999999997	4.500551330738343e-13
5992	4.68005e-11	S	3	424.450A	-23.174	4.4798731756855456e-13
5993	2.11437e-12	N	6	9394.98A	-23.175	4.469569753298401e-13
5994	2.27787e-11	Na	7	872.062A	-23.175	4.469569753298401e-13
5995	9.05049e-11	Fe	9	219.485A	-23.176	4.459290028125193e-13
5996	7.94951e-11	Fe	11	249.883A	-23.177	4.449033945663767e-13
5997	1.34963e-11	Fe	7	1471.84A	-23.178	4.4388014515374343e-13
5998	1.7115400000000003e-10	Ne	9	116.062A	-23.178	4.4388014515374343e-13
5999	2.88058e-12	Cr	4	6895.98A	-23.178	4.4388014515374343e-13
6000	4.543119999999999e-12	Fe	2	4372.43A	-23.180999999999997	4.4082449572759967e-13
6001	3.21288e-11	Ar	9	618.276A	-23.180999999999997	4.4082449572759967e-13
6002	7.42486e-11	Ca	3	267.540A	-23.182	4.398106275219698e-13
6003	2.68018e-12	Ni	2	7411.61A	-23.182	4.398106275219698e-13
6004	1.68842e-11	N	1	1176.51A	-23.183000000000003	4.387990911485017e-13
6005	6.44196e-11	Ca	3	308.360A	-23.184	4.377898812441409e-13
6006	6.25577e-12	Fe	2	3175.38A	-23.184	4.377898812441409e-13
6007	3.01938e-11	Cr	5	657.898A	-23.185	4.3678299245814976e-13
6008	4.79101e-11	O	2	414.619A	-23.186999999999998	4.347761568998545e-13
6009	1.61642e-12	N	1	1.22892m	-23.186999999999998	4.347761568998545e-13
6010	9.25343e-11	Fe	9	214.671A	-23.186999999999998	4.347761568998545e-13
6011	2.0132400000000002e-10	F	8	98.6690A	-23.186999999999998	4.347761568998545e-13
6012	3.95688e-12	Fe	2	5020.23A	-23.191	4.307901051340846e-13
6013	1.51011e-11	N	1	1315.43A	-23.191999999999997	4.2979931538640293e-13
6014	2.22532e-12	Ca	2	8926.56A	-23.193	4.2881080439189923e-13
6015	6.01727e-11	S	10	330.124A	-23.194000000000003	4.2782456690959715e-13
6016	1.12624e-12	Co	3	1.76378m	-23.194000000000003	4.2782456690959715e-13
6017	1.61519e-12	N	1	1.22985m	-23.195	4.2684059771056356e-13
6018	3.69471e-12	Fe	2	5376.45A	-23.195	4.2684059771056356e-13
6019	7.885530000000001e-12	Fe	2	2519.10A	-23.195999999999998	4.2585889157788837e-13
6020	4.1341199999999994e-10	Ne	9	48.0500A	-23.195999999999998	4.2585889157788837e-13
6021	1.9553400000000003e-10	F	8	101.591A	-23.197	4.248794433066598e-13
6022	1.7693299999999999e-12	N	1	1.12271m	-23.197	4.248794433066598e-13
6023	8.75701e-11	Fe	10	226.841A	-23.198	4.239022477039442e-13
6024	3.36975e-12	Mn	6	5894.94A	-23.2	4.219545937919961e-13
6025	4.84264e-11	Ca	4	410.199A	-23.201	4.2098412515649284e-13
6026	2.22309e-11	Si	2	893.551A	-23.201	4.2098412515649284e-13
6027	2.64967e-12	Co	3	7496.94A	-23.203000000000003	4.1904987879976385e-13
6028	4.0124199999999996e-12	Fe	2	4950.74A	-23.204	4.1808609082335987e-13
6029	3.16366e-11	Be	4	627.894A	-23.205	4.171245194977902e-13
6030	5.4527199999999994e-12	Fe	9	3643.04A	-23.206	4.16165159724896e-13
6031	3.2726699999999997e-10	Ne	9	60.6980A	-23.206999999999997	4.152080064182541e-13
6032	4.414869999999999e-12	Be	3	4499.44A	-23.208000000000002	4.1425305450312266e-13
6033	3.9386099999999995e-12	Fe	2	5043.52A	-23.208000000000002	4.1425305450312266e-13
6034	9.3801e-11	Ne	9	211.772A	-23.209	4.1330029891645533e-13
6035	9.16032e-11	Ne	9	216.853A	-23.21	4.123497346068267e-13
6036	9.87174e-12	Sc	3	2012.25A	-23.21	4.123497346068267e-13
6037	1.10291e-10	S	5	180.110A	-23.212	4.1045515967110075e-13
6038	3.00222e-11	Cr	5	661.658A	-23.212	4.1045515967110075e-13
6039	1.7694400000000002e-10	Ne	9	112.264A	-23.214000000000002	4.085692895164974e-13
6040	4.7063e-11	Fe	6	422.082A	-23.214000000000002	4.085692895164974e-13
6041	2.73768e-11	Be	3	725.595A	-23.215	4.076296062265469e-13
6042	8.98291e-12	S	10	2211.36A	-23.215	4.076296062265469e-13
6043	3.3910500000000004e-10	Be	4	58.5791A	-23.215999999999998	4.066920841481903e-13
6044	8.79897e-11	Mg	5	225.759A	-23.22	4.0296350870904326e-13
6045	7.40046e-12	V	2	2684.22A	-23.22	4.0296350870904326e-13
6046	1.0303899999999999e-10	S	10	192.787A	-23.221999999999998	4.011120595639619e-13
6047	4.53806e-11	N	2	437.731A	-23.224	3.9926911705499375e-13
6048	1.79647e-11	B	4	1105.75A	-23.225	3.9835082356814065e-13
6049	9.22213e-11	Ca	4	215.400A	-23.225	3.9835082356814065e-13
6050	6.35255e-11	Si	4	312.700A	-23.225	3.9835082356814065e-13
6051	2.43022e-11	O	7	817.394A	-23.226	3.9743464209770275e-13
6052	4.30852e-11	Ne	2	461.050A	-23.226999999999997	3.9652056778617377e-13
6053	2.05253e-11	S	3	967.805A	-23.226999999999997	3.9652056778617377e-13
6054	5.809919999999999e-14	Fe	5	34.1906m	-23.226999999999997	3.9652056778617377e-13
6055	1.8699099999999997e-12	N	1	1.06232m	-23.226999999999997	3.9652056778617377e-13
6056	1.43063e-12	Mn	12	1.38851m	-23.226999999999997	3.9652056778617377e-13
6057	1.80406e-11	O	4	1101.10A	-23.228	3.956085957872163e-13
6058	9.26517e-11	Fe	12	214.399A	-23.229	3.9469872126565854e-13
6059	4.18546e-12	V	8	4746.06A	-23.230999999999998	3.928852453695579e-13
6060	9.0511e-11	Ar	4	219.470A	-23.232	3.919816343801463e-13
6061	1.19904e-10	Ca	6	165.670A	-23.232	3.919816343801463e-13
6062	2.57159e-11	Ca	8	772.457A	-23.234	3.90180642364301e-13
6063	1.89257e-11	B	5	1049.60A	-23.236	3.8838792515512493e-13
6064	2.475e-12	Fe	4	8026.05A	-23.238000000000003	3.8660344473332853e-13
6065	2.20818e-12	Fe	4	8995.84A	-23.238000000000003	3.8660344473332853e-13
6066	1.13985e-11	N	1	1742.73A	-23.239	3.857142814844629e-13
6067	9.54492e-12	Be	3	2081.16A	-23.241	3.839420853394871e-13
6068	2.30646e-11	P	9	861.254A	-23.241999999999997	3.830590430473726e-13
6069	4.53187e-12	He	1	4383.28A	-23.243000000000002	3.8217803169616566e-13
6070	1.37947e-11	Cr	11	1440.01A	-23.246	3.7954713663138937e-13
6071	3.74221e-11	Ca	9	530.822A	-23.247	3.7867420244080354e-13
6072	2.83084e-11	Cl	8	701.715A	-23.248	3.7780327594314305e-13
6073	1.44462e-11	S	3	1375.06A	-23.248	3.7780327594314305e-13
6074	1.58644e-12	Fe	2	1.25214m	-23.25	3.760674275669594e-13
6075	1.47737e-11	Si	6	1344.58A	-23.25	3.760674275669594e-13
6076	6.44592e-11	Si	8	308.171A	-23.250999999999998	3.7520249648514084e-13
6077	7.82199e-11	Fe	8	253.956A	-23.252	3.743395546896053e-13
6078	1.7336400000000002e-13	Fe	6	11.4582m	-23.253	3.734785976051243e-13
6079	9.07841e-11	Ar	4	218.810A	-23.256	3.70907589023393e-13
6080	6.12911e-11	Ne	9	324.100A	-23.256	3.70907589023393e-13
6081	2.5914799999999998e-12	Fe	2	7665.30A	-23.256999999999998	3.7005452524091056e-13
6082	3.97818e-12	Fe	2	4993.36A	-23.258000000000003	3.692034234506771e-13
6083	6.68323e-12	O	1	2972.29A	-23.259	3.683542791402477e-13
6084	4.13703e-12	Li	2	4801.63A	-23.261	3.666618449608201e-13
6085	9.29252e-12	B	3	2137.68A	-23.261	3.666618449608201e-13
6086	9.28537e-12	Al	8	2139.33A	-23.261999999999997	3.6581854611870723e-13
6087	6.94935e-11	S	11	285.846A	-23.265	3.633002689604986e-13
6088	1.02459e-12	Ni	2	1.93877m	-23.265	3.633002689604986e-13
6089	1.05052e-13	Fe	4	18.9092m	-23.266	3.624647015286422e-13
6090	2.0222900000000003e-12	N	1	9822.75A	-23.266	3.624647015286422e-13
6091	4.64694e-11	Fe	6	427.474A	-23.268	3.6079932750031274e-13
6092	4.70634e-11	P	9	422.079A	-23.271	3.583156024000408e-13
6093	3.10694e-12	Mn	5	6393.57A	-23.272	3.574914993831393e-13
6094	3.58591e-12	Sc	6	5539.58A	-23.276999999999997	3.533993280287523e-13
6095	7.96841e-11	Ar	5	249.290A	-23.279	3.5177560560820733e-13
6096	4.2185599999999994e-10	Ne	9	47.0882A	-23.281999999999996	3.493539993725065e-13
6097	3.00374e-11	Be	3	661.323A	-23.283	3.485505074706102e-13
6098	3.96186e-11	Ne	9	501.392A	-23.284000000000002	3.4774886354881014e-13
6099	7.17245e-11	Cl	10	276.955A	-23.284000000000002	3.4774886354881014e-13
6100	7.83107e-11	Mg	7	253.662A	-23.285	3.469490633568701e-13
6101	1.13286e-11	Mg	2	1753.47A	-23.285999999999998	3.461511026543263e-13
6102	3.5751300000000003e-12	Fe	2	5556.29A	-23.287	3.4535497721046755e-13
6103	1.37752e-10	F	6	144.204A	-23.289	3.4376821522461064e-13
6104	3.96764e-12	Fe	2	5006.62A	-23.289	3.4376821522461064e-13
6105	1.78053e-11	Si	4	1115.65A	-23.289	3.4376821522461064e-13
6106	5.22609e-12	Fe	9	3801.01A	-23.291	3.4218874374784396e-13
6107	1.01178e-10	F	8	196.332A	-23.291	3.4218874374784396e-13
6108	9.28315e-11	P	9	213.984A	-23.291	3.4218874374784396e-13
6109	1.7805e-11	Si	4	1115.67A	-23.293000000000003	3.406165292833154e-13
6110	2.2088e-12	Fe	4	8993.33A	-23.294	3.398331330049822e-13
6111	1.07955e-11	Ca	2	1840.06A	-23.295	3.3905153848808803e-13
6112	2.94226e-11	Cl	8	675.142A	-23.299	3.3594309529903903e-13
6113	8.7554e-12	Fe	2	2268.82A	-23.3	3.351704476205964e-13
6114	3.86731e-11	Ti	6	513.650A	-23.303	3.328631504884422e-13
6115	4.7777e-12	F	2	4157.75A	-23.304000000000002	3.3209758648649396e-13
6116	4.2764599999999993e-10	Ne	9	46.4507A	-23.304000000000002	3.3209758648649396e-13
6117	1.15643e-12	N	6	1.71774m	-23.307	3.298114427815988e-13
6118	5.5276400000000005e-12	Li	2	3593.66A	-23.307	3.298114427815988e-13
6119	3.98591e-12	Ni	13	4983.66A	-23.308000000000003	3.290528975126059e-13
6120	2.04123e-11	S	8	973.162A	-23.309	3.282960968493248e-13
6121	8.0328e-11	Fe	11	247.292A	-23.31	3.2754103677926823e-13
6122	1.14319e-11	Mg	2	1737.63A	-23.316	3.230470052777699e-13
6123	1.60957e-11	S	2	1234.15A	-23.316999999999997	3.223040177833175e-13
6124	2.87299e-11	Ca	9	691.421A	-23.320999999999998	3.193491167869966e-13
6125	4.07979e-12	F	2	4868.99A	-23.322	3.186146342000617e-13
6126	1.50912e-11	N	1	1316.29A	-23.322	3.186146342000617e-13
6127	2.70369e-13	Ni	3	7.34716m	-23.323	3.1788184087620013e-13
6128	3.9256e-12	Fe	3	5060.24A	-23.323	3.1788184087620013e-13
6129	5.86475e-12	Fe	2	3387.09A	-23.324	3.171507329302147e-13
6130	1.22856e-10	Al	4	161.688A	-23.325	3.164213064858464e-13
6131	1.13819e-11	N	1	1745.26A	-23.325	3.164213064858464e-13
6132	5.98039e-11	S	4	332.160A	-23.325	3.164213064858464e-13
6133	2.66005e-12	Fe	4	7467.71A	-23.326	3.156935576757438e-13
6134	2.00015e-12	N	1	9931.47A	-23.326999999999998	3.1496748264146024e-13
6135	1.1183e-11	Be	2	1776.31A	-23.326999999999998	3.1496748264146024e-13
6136	9.38186e-11	Fe	12	211.733A	-23.329	3.1352033851088075e-13
6137	8.99508e-13	Na	1	2.20837m	-23.329	3.1352033851088075e-13
6138	1.8918099999999998e-12	N	1	1.05003m	-23.33	3.12799261741976e-13
6139	3.6326100000000003e-13	Fe	5	5.46837m	-23.33	3.12799261741976e-13
6140	4.699730000000001e-12	Ca	1	4226.73A	-23.33	3.12799261741976e-13
6141	3.55315e-12	Mn	6	5590.66A	-23.33	3.12799261741976e-13
6142	2.6159e-12	Fe	5	7593.75A	-23.331999999999997	3.113620796815219e-13
6143	1.72555e-11	V	3	1151.20A	-23.333000000000002	3.106459667701739e-13
6144	5.89776e-12	Sc	2	3368.13A	-23.334	3.099315008728229e-13
6145	5.2948e-11	Ne	9	375.169A	-23.339000000000002	3.063837443194971e-13
6146	2.4081599999999997e-12	Ca	2	8248.80A	-23.339000000000002	3.063837443194971e-13
6147	1.25876e-13	Cr	5	15.7810m	-23.339000000000002	3.063837443194971e-13
6148	1.11239e-11	P	10	1785.75A	-23.339000000000002	3.063837443194971e-13
6149	7.06418e-11	Fe	4	281.200A	-23.34	3.056790812617567e-13
6150	6.36038e-12	Fe	9	3123.16A	-23.340999999999998	3.049760388840758e-13
6151	1.42349e-11	F	8	1395.48A	-23.342	3.0427461345899103e-13
6152	7.1869e-12	Fe	5	2763.98A	-23.343000000000004	3.0357480126761474e-13
6153	1.98584e-12	N	1	1.00030m	-23.343000000000004	3.0357480126761474e-13
6154	8.51529e-12	Fe	2	2332.80A	-23.344	3.028765985996198e-13
6155	8.83847e-11	F	3	224.750A	-23.346	3.0148500703506625e-13
6156	2.22894e-12	Ca	2	8912.07A	-23.346	3.0148500703506625e-13
6157	9.2509e-11	Na	3	214.730A	-23.346999999999998	3.0079161076043013e-13
6158	4.59163e-12	Ni	2	4326.24A	-23.349	2.994095988448223e-13
6159	3.87991e-11	Ne	9	511.982A	-23.35	2.987209758765635e-13
6160	6.60813e-12	Ti	8	3006.06A	-23.35	2.987209758765635e-13
6161	1.7174700000000002e-12	N	1	1.15661m	-23.351999999999997	2.973484776640693e-13
6162	1.03611e-11	Fe	9	1917.21A	-23.353	2.966645951429777e-13
6163	1.77586e-11	Si	3	1118.58A	-23.355	2.9530154514171825e-13
6164	2.47032e-11	Cl	10	804.125A	-23.358	2.932687036037392e-13
6165	4.88798e-13	Mg	9	4.06394m	-23.359	2.925942043026072e-13
6166	4.67194e-11	Mn	6	425.186A	-23.359	2.925942043026072e-13
6167	9.9339e-12	Ne	9	1999.66A	-23.361	2.912498560484754e-13
6168	2.56667e-11	K	8	773.940A	-23.363000000000003	2.8991168451350316e-13
6169	8.709959999999999e-13	Co	3	2.28066m	-23.363000000000003	2.8991168451350316e-13
6170	1.23038e-11	S	11	1614.49A	-23.364	2.8924490614202763e-13
6171	3.53095e-11	F	6	562.582A	-23.365	2.8857966131825095e-13
6172	4.33716e-12	Fe	2	4580.06A	-23.365	2.8857966131825095e-13
6173	1.15157e-11	Al	2	1724.98A	-23.366	2.8791594651510896e-13
6174	5.68689e-11	Fe	10	349.303A	-23.366	2.8791594651510896e-13
6175	2.57224e-11	Mg	8	772.262A	-23.366999999999997	2.872537582136566e-13
6176	1.46192e-10	Ne	9	135.879A	-23.368000000000002	2.865930929030304e-13
6177	4.55778e-12	Fe	2	4358.36A	-23.368000000000002	2.865930929030304e-13
6178	7.35666e-11	N	3	270.020A	-23.371	2.8462019992859334e-13
6179	2.34405e-11	Cl	8	847.443A	-23.372	2.8396559163394465e-13
6180	8.20456e-11	Mn	7	242.115A	-23.373	2.8331248889659486e-13
6181	1.67741e-11	N	1	1184.24A	-23.373	2.8331248889659486e-13
6182	3.4057e-13	Co	8	5.83272m	-23.373	2.8331248889659486e-13
6183	4.99898e-10	Ar	11	39.7370A	-23.373	2.8331248889659486e-13
6184	8.52454e-11	Ne	9	233.027A	-23.377	2.8071506438582515e-13
6185	6.11807e-11	Ne	9	324.685A	-23.381999999999998	2.7750174561542994e-13
6186	7.73367e-11	O	7	256.857A	-23.381999999999998	2.7750174561542994e-13
6187	1.45679e-11	Be	3	1363.57A	-23.381999999999998	2.7750174561542994e-13
6188	1.88944e-12	N	1	1.05134m	-23.386	2.7495759431927363e-13
6189	5.01984e-12	Ni	5	3957.19A	-23.386999999999997	2.7432520940083653e-13
6190	9.518810000000001e-12	Al	2	2086.86A	-23.389	2.7306479955368314e-13
6191	3.53019e-11	Ne	6	562.703A	-23.389	2.7306479955368314e-13
6192	1.85387e-12	Ni	2	1.07151m	-23.389	2.7306479955368314e-13
6193	4.47246e-11	Ne	2	444.150A	-23.389	2.7306479955368314e-13
6194	5.61271e-12	Fe	2	3539.19A	-23.39	2.7243676794240167e-13
6195	1.31843e-10	Ne	9	150.667A	-23.39	2.7243676794240167e-13
6196	4.44395e-16	B	5	4470.00m	-23.39	2.7243676794240167e-13
6197	1.50525e-11	N	1	1319.68A	-23.39	2.7243676794240167e-13
6198	4.4816e-12	Fe	2	4432.45A	-23.392	2.711850346956081e-13
6199	4.63266e-11	Fe	6	428.792A	-23.393	2.705613264235288e-13
6200	5.7493e-12	Fe	2	3455.11A	-23.395	2.6931821004779605e-13
6201	2.99715e-10	F	8	66.2778A	-23.395	2.6931821004779605e-13
6202	4.61789e-11	Mn	6	430.163A	-23.396	2.686987953532612e-13
6203	1.1398e-11	Ar	11	1742.80A	-23.397	2.6808080527299334e-13
6204	4.97916e-11	Mn	6	398.952A	-23.398000000000003	2.67464236530464e-13
6205	1.56116e-12	Co	3	1.27242m	-23.4	2.662353499902169e-13
6206	1.7624e-11	C	2	1127.13A	-23.401	2.6562302567705845e-13
6207	2.9796099999999997e-12	Ni	2	6666.80A	-23.401	2.6562302567705845e-13
6208	4.48035e-13	Fe	2	4.43368m	-23.406	2.625824640451963e-13
6209	7.05792e-12	Mg	9	2814.49A	-23.406	2.625824640451963e-13
6210	4.31229e-13	Fe	2	4.60647m	-23.406999999999996	2.61978541136577e-13
6211	1.0386e-11	Sc	3	1912.62A	-23.406999999999996	2.61978541136577e-13
6212	1.17234e-09	F	8	16.9443A	-23.408	2.6137600721209947e-13
6213	3.90059e-11	N	6	509.269A	-23.409000000000002	2.6077485907719507e-13
6214	3.84425e-12	Mg	1	5167.32A	-23.409000000000002	2.6077485907719507e-13
6215	3.35183e-11	K	8	592.645A	-23.41	2.6017509354463626e-13
6216	1.59202e-10	Ne	9	124.775A	-23.410999999999998	2.5957670743452376e-13
6217	2.58015e-12	K	1	7698.96A	-23.410999999999998	2.5957670743452376e-13
6218	4.556980000000001e-12	Fe	9	4359.13A	-23.410999999999998	2.5957670743452376e-13
6219	9.38761e-11	P	9	211.603A	-23.413	2.583840607985959e-13
6220	2.0938299999999998e-12	Fe	5	9487.14A	-23.416	2.5660535743525576e-13
6221	1.8108400000000002e-12	Fe	6	1.09697m	-23.416	2.5660535743525576e-13
6222	8.45907e-12	Fe	2	2348.30A	-23.416999999999998	2.560151814903652e-13
6223	8.40994e-12	Fe	2	2362.02A	-23.418000000000003	2.554263629124771e-13
6224	8.79517e-11	Fe	10	225.856A	-23.419	2.548388985797424e-13
6225	4.01801e-12	B	5	4943.86A	-23.42	2.542527853774775e-13
6226	2.55831e-12	Fe	2	7764.68A	-23.423000000000002	2.5250252151409614e-13
6227	8.67779e-11	Ti	5	228.912A	-23.423000000000002	2.5250252151409614e-13
6228	1.23625e-12	Si	1	1.60683m	-23.424	2.519217818299707e-13
6229	3.7363e-12	Fe	2	5316.62A	-23.427	2.5018756448214106e-13
6230	4.44636e-12	Ti	8	4467.58A	-23.427	2.5018756448214106e-13
6231	4.67629e-11	C	2	424.791A	-23.427	2.5018756448214106e-13
6232	7.43018e-11	Ne	9	267.348A	-23.43	2.484652854025614e-13
6233	6.04546e-11	Fe	8	328.585A	-23.43	2.484652854025614e-13
6234	9.66593e-11	Ca	4	205.510A	-23.432	2.4732369111350353e-13
6235	4.43292e-12	Mg	2	4481.13A	-23.433000000000003	2.467548624087692e-13
6236	2.48031e-11	Be	4	800.886A	-23.436	2.4505621388405007e-13
6237	5.12948e-11	Ar	3	387.261A	-23.436999999999998	2.4449260023223135e-13
6238	1.56102e-13	Ni	2	12.7253m	-23.44	2.428095250107906e-13
6239	3.51825e-11	Si	3	564.611A	-23.44	2.428095250107906e-13
6240	5.32062e-11	Ne	9	373.348A	-23.443	2.411380359976802e-13
6241	4.6774900000000005e-12	Sc	2	4246.82A	-23.444000000000003	2.4058343390493e-13
6242	2.7065e-12	Cr	4	7339.53A	-23.447	2.389272691952049e-13
6243	4.97475e-12	Ni	2	3993.06A	-23.451999999999998	2.361922913608518e-13
6244	1.09432e-11	O	5	1815.23A	-23.453000000000003	2.3564906416511435e-13
6245	3.0485299999999997e-12	Fe	2	6516.08A	-23.453000000000003	2.3564906416511435e-13
6246	7.43192e-11	Fe	7	267.286A	-23.454	2.351070863572608e-13
6247	2.91729e-12	Fe	2	6809.23A	-23.456	2.3402686741775133e-13
6248	4.79663e-12	He	1	4141.33A	-23.456999999999997	2.3348862055888396e-13
6249	1.51412e-11	Si	6	1311.94A	-23.458000000000002	2.3295161163343587e-13
6250	7.32753e-12	V	2	2710.94A	-23.458000000000002	2.3295161163343587e-13
6251	7.81515e-11	Ar	11	254.179A	-23.459	2.324158377942469e-13
6252	1.4656299999999998e-10	Ne	9	135.535A	-23.46	2.3188129620069165e-13
6253	2.96135e-12	Li	1	6707.91A	-23.462	2.3081589842066313e-13
6254	1.0206299999999998e-10	Na	3	194.630A	-23.464000000000002	2.297553956987865e-13
6255	2.01985e-12	N	1	9834.61A	-23.464000000000002	2.297553956987865e-13
6256	9.40042e-12	Ca	2	2113.15A	-23.465	2.292269729522566e-13
6257	9.27037e-11	Ne	9	214.279A	-23.465	2.292269729522566e-13
6258	5.73034e-12	N	1	3466.54A	-23.465999999999998	2.2869976554431833e-13
6259	3.84558e-12	Co	3	5165.53A	-23.467	2.2817377067976873e-13
6260	8.13118e-11	Ca	4	244.300A	-23.471	2.2608186097615087e-13
6261	1.4200799999999997e-10	Ti	12	139.883A	-23.471999999999998	2.255618871250286e-13
6262	8.55077e-11	Ne	9	232.312A	-23.474	2.2452552439228581e-13
6263	7.41915e-11	Ne	9	267.746A	-23.475	2.2400913001597517e-13
6264	1.33686e-11	Fe	7	1485.91A	-23.475	2.2400913001597517e-13
6265	2.78276e-10	S	9	71.3840A	-23.475	2.2400913001597517e-13
6266	5.2964e-11	Ne	9	375.056A	-23.475	2.2400913001597517e-13
6267	1.30107e-11	Ne	9	1526.78A	-23.480999999999998	2.2093560952885262e-13
6268	6.82439e-11	S	4	291.080A	-23.482	2.2042747172761037e-13
6269	6.17135e-11	Ni	13	321.882A	-23.483	2.1992050261088031e-13
6270	5.72526e-11	S	11	346.961A	-23.484	2.1941469949076268e-13
6271	5.0044e-12	Fe	2	3969.39A	-23.485	2.1891005968554145e-13
6272	4.37929e-11	Be	3	453.600A	-23.485	2.1891005968554145e-13
6273	4.66924e-11	Mn	10	425.432A	-23.485	2.1891005968554145e-13
6274	7.51468e-11	Fe	7	264.342A	-23.487	2.1790425932373464e-13
6275	8.84837e-12	S	10	2244.98A	-23.488000000000003	2.1740309343449384e-13
6276	1.04616e-10	Mg	10	189.880A	-23.488000000000003	2.1740309343449384e-13
6277	1.64714e-15	Al	11	1206.00m	-23.488000000000003	2.1740309343449384e-13
6278	2.72022e-11	Cl	6	730.252A	-23.489	2.169030801948162e-13
6279	4.38665e-12	Fe	2	4528.38A	-23.49	2.1640421695367767e-13
6280	9.9205e-13	Fe	2	2.00237m	-23.491999999999997	2.1540992989340648e-13
6281	5.786919999999999e-12	Ni	5	3432.65A	-23.495	2.139270583663684e-13
6282	2.4102200000000002e-12	O	7	8241.76A	-23.496	2.13435039785498e-13
6283	8.19597e-12	P	9	2423.69A	-23.499000000000002	2.1196576330633677e-13
6284	9.14989e-11	Fe	9	217.101A	-23.5	2.1147825557892956e-13
6285	8.70713e-11	S	4	228.140A	-23.500999999999998	2.109918690881814e-13
6286	1.7749600000000002e-09	Na	10	11.1915A	-23.500999999999998	2.109918690881814e-13
6287	1.54018e-10	Ne	9	128.975A	-23.502	2.105066012553178e-13
6288	5.50517e-11	P	9	360.833A	-23.502	2.105066012553178e-13
6289	1.79893e-11	N	6	1104.24A	-23.505	2.090574840052023e-13
6290	3.95203e-11	F	5	502.639A	-23.506999999999998	2.080969521166591e-13
6291	4.064e-13	Fe	2	4.88791m	-23.508000000000003	2.0761834240806736e-13
6292	4.62395e-11	Mn	6	429.599A	-23.509	2.0714083347126264e-13
6293	1.06516e-10	F	6	186.492A	-23.511	2.0618910779200584e-13
6294	7.3725e-12	Cr	10	2694.40A	-23.511	2.0618910779200584e-13
6295	2.3129400000000002e-10	S	8	85.8840A	-23.513	2.0524175489503943e-13
6296	7.1179600000000005e-12	Fe	2	2790.75A	-23.516	2.03828880592341e-13
6297	1.09002e-11	Si	9	1822.39A	-23.517	2.0336008717585764e-13
6298	3.0863599999999998e-12	Cr	5	6436.21A	-23.518	2.028923719543126e-13
6299	1.49898e-12	Ti	10	1.32519m	-23.519000000000002	2.0242573244792634e-13
6300	9.17631e-11	Ne	9	216.475A	-23.52	2.019601661826243e-13
6301	1.67647e-10	Ne	9	118.490A	-23.52	2.019601661826243e-13
6302	3.71461e-12	Fe	2	5347.65A	-23.524	2.0010858424959556e-13
6303	4.86768e-13	Fe	2	4.08089m	-23.525	1.9964834727726334e-13
6304	4.525e-11	Fe	8	438.994A	-23.526	1.9918916882059238e-13
6305	9.85279e-11	F	8	201.612A	-23.526	1.9918916882059238e-13
6306	6.94523e-11	Na	6	286.016A	-23.526999999999997	1.9873104644506742e-13
6307	4.1399199999999996e-12	Fe	2	4798.27A	-23.526999999999997	1.9873104644506742e-13
6308	7.26625e-12	Cr	9	2733.80A	-23.528000000000002	1.982739777217644e-13
6309	1.53447e-11	Si	3	1294.54A	-23.528000000000002	1.982739777217644e-13
6310	2.30689e-13	Cl	6	8.61092m	-23.529	1.978179602273569e-13
6311	1.80262e-11	S	2	1101.98A	-23.529	1.978179602273569e-13
6312	4.72831e-12	Ni	2	4201.17A	-23.53	1.9736299154408075e-13
6313	1.71694e-11	P	2	1156.97A	-23.531	1.9690906925974047e-13
6314	3.5783400000000003e-12	Fe	2	5551.31A	-23.531999999999996	1.964561909676837e-13
6315	1.25661e-12	Mn	5	1.58080m	-23.533	1.9600435426679158e-13
6316	1.5136e-10	Fe	8	131.240A	-23.535999999999998	1.946550697827344e-13
6317	2.4994799999999998e-12	Fe	5	7947.45A	-23.535999999999998	1.946550697827344e-13
6318	2.61381e-11	K	8	759.982A	-23.537	1.9420737554561713e-13
6319	5.13678e-11	Fe	8	386.710A	-23.539	1.9331507370772867e-13
6320	7.553539999999999e-12	Ti	3	2629.82A	-23.54	1.9287046137606353e-13
6321	2.14552e-11	Ne	9	925.859A	-23.54	1.9287046137606353e-13
6322	4.29372e-11	Fe	6	462.640A	-23.541	1.9242687162438334e-13
6323	3.64314e-11	O	4	545.256A	-23.541999999999998	1.9198430210082256e-13
6324	5.66905e-12	Fe	2	3504.02A	-23.543000000000003	1.9154275045891692e-13
6325	5.53666e-11	O	2	358.780A	-23.544	1.9110221435760984e-13
6326	2.15782e-11	Ne	9	920.581A	-23.546	1.9022417943943807e-13
6327	5.20863e-11	Fe	8	381.376A	-23.549	1.8891468539900934e-13
6328	2.66299e-11	Ar	11	745.946A	-23.549	1.8891468539900934e-13
6329	9.66124e-11	Ar	5	205.610A	-23.55	1.8848019367960865e-13
6330	6.36108e-11	P	10	312.281A	-23.551	1.8804670126343377e-13
6331	8.50181e-11	Ar	4	233.650A	-23.551	1.8804670126343377e-13
6332	3.80648e-11	Ca	9	521.859A	-23.554000000000002	1.8675219687733161e-13
6333	3.9161900000000005e-12	Fe	2	5072.39A	-23.555	1.8632267874351677e-13
6334	2.01217e-12	N	1	9872.15A	-23.555	1.8632267874351677e-13
6335	1.16292e-11	P	8	1708.15A	-23.555999999999997	1.858941484739968e-13
6336	4.14235e-12	Ne	9	4795.46A	-23.557	1.8546660379674528e-13
6337	8.26359e-11	Ne	9	240.385A	-23.558000000000003	1.8504004244496293e-13
6338	8.27462e-11	Ne	9	240.065A	-23.559	1.8461446215706847e-13
6339	2.72447e-11	Ne	9	729.114A	-23.559	1.8461446215706847e-13
6340	4.27558e-11	Fe	6	464.603A	-23.56	1.8418986067667456e-13
6341	3.78617e-11	C	2	524.659A	-23.56	1.8418986067667456e-13
6342	1.7343599999999996e-10	Ne	9	114.535A	-23.56	1.8418986067667456e-13
6343	9.59003e-13	Fe	2	2.07137m	-23.561999999999998	1.8334358513878533e-13
6344	7.05368e-12	Al	2	2816.18A	-23.565	1.82081456776356e-13
6345	1.6702900000000003e-10	Ne	9	118.928A	-23.566	1.8166268104667481e-13
6346	4.47052e-11	K	3	444.344A	-23.566	1.8166268104667481e-13
6347	6.66379e-12	B	5	2980.95A	-23.566	1.8166268104667481e-13
6348	1.1520299999999999e-10	N	4	172.430A	-23.566999999999997	1.8124486847444458e-13
6349	1.70875e-12	N	1	1.16252m	-23.57	1.7999718757591074e-13
6350	1.14502e-11	Mg	2	1734.85A	-23.57	1.7999718757591074e-13
6351	5.07367e-11	Fe	11	391.520A	-23.572	1.79170175621101e-13
6352	7.526789999999999e-12	Ti	3	2639.17A	-23.572	1.79170175621101e-13
6353	1.97572e-12	N	1	1.00543m	-23.573	1.7875809565227004e-13
6354	2.93726e-11	Ca	9	676.291A	-23.574	1.7834696344106742e-13
6355	9.54604e-11	P	9	208.091A	-23.575	1.779367768077125e-13
6356	7.577030000000001e-12	Fe	2	2621.67A	-23.575	1.779367768077125e-13
6357	1.46222e-11	O	1	1358.51A	-23.575	1.779367768077125e-13
6358	1.2497700000000002e-10	Ne	9	158.945A	-23.576999999999998	1.7711923158046703e-13
6359	1.62406e-12	N	1	1.22314m	-23.578000000000003	1.7671186865203158e-13
6360	2.90662e-11	Be	4	683.422A	-23.58	1.7589995136654562e-13
6361	1.50942e-11	N	1	1316.04A	-23.58	1.7589995136654562e-13
6362	8.84254e-11	Ne	9	224.646A	-23.581999999999997	1.7509176450213008e-13
6363	1.46814e-11	Be	4	1353.04A	-23.581999999999997	1.7509176450213008e-13
6364	6.9792e-11	F	8	284.624A	-23.583000000000002	1.746890646185767e-13
6365	1.13468e-11	Mg	2	1750.66A	-23.585	1.7388644127340266e-13
6366	1.3878399999999999e-12	N	1	1.43132m	-23.585	1.7388644127340266e-13
6367	1.0978299999999998e-10	P	8	180.944A	-23.585	1.7388644127340266e-13
6368	1.8105799999999998e-10	Ne	9	109.713A	-23.585	1.7388644127340266e-13
6369	1.59574e-10	Ne	9	124.484A	-23.585	1.7388644127340266e-13
6370	4.432719999999999e-12	Mg	2	4481.32A	-23.588	1.7268941543142039e-13
6371	4.6564099999999995e-12	Co	3	4266.05A	-23.589000000000002	1.7229224079740705e-13
6372	3.07703e-11	Cr	5	645.572A	-23.59	1.7189597963970465e-13
6373	2.02728e-12	N	1	9798.56A	-23.593000000000004	1.7071265603922735e-13
6374	6.69039e-12	Li	2	2969.10A	-23.593000000000004	1.7071265603922735e-13
6375	2.4219900000000003e-12	Ca	2	8201.72A	-23.594	1.7032002782565563e-13
6376	3.80669e-11	C	2	521.831A	-23.595	1.699283026319166e-13
6377	4.8744e-13	Fe	2	4.07526m	-23.595	1.699283026319166e-13
6378	1.76162e-11	C	2	1127.63A	-23.596	1.6953747838112086e-13
6379	3.6751e-10	Ne	9	54.0514A	-23.598000000000003	1.6875852442468413e-13
6380	6.81363e-11	Ar	4	291.540A	-23.599	1.683703905891082e-13
6381	2.68329e-10	F	8	74.0302A	-23.601	1.6759679891399126e-13
6382	9.81203e-11	Na	3	202.450A	-23.601999999999997	1.6721133697294564e-13
6383	9.10376e-11	S	12	218.201A	-23.604	1.664430706654608e-13
6384	4.38887e-11	N	2	452.610A	-23.605	1.6606026222575154e-13
6385	9.55747e-13	Sc	2	2.07842m	-23.605999999999998	1.6567833422102314e-13
6386	8.83116e-11	Mg	5	224.936A	-23.608	1.6491711142138237e-13
6387	1.52669e-11	Si	3	1301.15A	-23.608	1.6491711142138237e-13
6388	4.37115e-12	Ti	8	4544.45A	-23.609	1.6453781259054386e-13
6389	4.27249e-11	Si	3	464.939A	-23.609	1.6453781259054386e-13
6390	9.62494e-12	Fe	9	2063.85A	-23.609	1.6453781259054386e-13
6391	2.27955e-11	Fe	3	871.422A	-23.61	1.6415938612280984e-13
6392	6.052680000000001e-10	Ca	12	32.8193A	-23.61	1.6415938612280984e-13
6393	5.16202e-11	Mn	10	384.820A	-23.61	1.6415938612280984e-13
6394	2.00017e-12	Ca	2	9931.38A	-23.611	1.6378183001179807e-13
6395	5.56537e-11	O	2	356.930A	-23.611	1.6378183001179807e-13
6396	9.543430000000001e-12	Al	2	2081.48A	-23.611	1.6378183001179807e-13
6397	6.956640000000001e-13	Fe	9	2.85547m	-23.612	1.634051422557464e-13
6398	8.85357e-11	Ne	9	224.367A	-23.612	1.634051422557464e-13
6399	8.88953e-12	B	3	2234.59A	-23.614	1.6265436382446597e-13
6400	3.53286e-14	Ar	4	56.2276m	-23.614	1.6265436382446597e-13
6401	1.45737e-11	S	2	1363.03A	-23.615	1.6228026916868738e-13
6402	5.33791e-12	Be	3	3721.40A	-23.616	1.6190703490674008e-13
6403	7.46676e-12	Al	1	2660.39A	-23.62	1.6042266228846596e-13
6404	5.85222e-11	Fe	10	339.435A	-23.621	1.6005370040378728e-13
6405	4.86516e-10	Ar	11	40.8300A	-23.623	1.5931832044908723e-13
6406	1.06304e-13	Co	8	18.6865m	-23.625	1.5858631925836838e-13
6407	1.7547400000000002e-10	Ne	9	113.205A	-23.625999999999998	1.582215808454588e-13
6408	1.88051e-12	N	1	1.05633m	-23.625999999999998	1.582215808454588e-13
6409	7.63137e-11	Ar	4	260.300A	-23.627	1.578576813076191e-13
6410	1.11843e-11	Be	2	1776.10A	-23.628	1.5749461871549142e-13
6411	1.85421e-11	Cl	2	1071.32A	-23.629	1.5713239114415403e-13
6412	1.39398e-11	Be	3	1425.01A	-23.63	1.5677099667311375e-13
6413	1.81263e-10	Ne	9	109.589A	-23.63	1.5677099667311375e-13
6414	1.46056e-11	Ca	2	1360.06A	-23.63	1.5677099667311375e-13
6415	1.15406e-11	Al	2	1721.27A	-23.631	1.5641043338629045e-13
6416	2.27571e-12	N	1	8728.90A	-23.633000000000003	1.5569179272301275e-13
6417	1.92797e-12	P	11	1.03033m	-23.634	1.5533371153639838e-13
6418	1.7366e-11	S	3	1143.87A	-23.636999999999997	1.542644017875864e-13
6419	5.40659e-13	Mn	6	3.67412m	-23.636999999999997	1.542644017875864e-13
6420	7.93334e-11	P	9	250.392A	-23.638	1.5390960350902127e-13
6421	5.51437e-11	Ar	3	360.231A	-23.64	1.5320245311530577e-13
6422	5.77644e-12	Ni	2	3438.88A	-23.64	1.5320245311530577e-13
6423	4.84454e-11	Mn	12	410.038A	-23.642	1.5249855178251904e-13
6424	3.32135e-10	S	8	59.8084A	-23.644000000000002	1.5179788458258097e-13
6425	1.24406e-11	C	5	1596.75A	-23.644000000000002	1.5179788458258097e-13
6426	1.3178700000000001e-12	Fe	4	1.50732m	-23.644000000000002	1.5179788458258097e-13
6427	2.82026e-12	Sc	2	7043.49A	-23.645	1.5144875913617042e-13
6428	7.16423e-12	Fe	2	2772.73A	-23.645	1.5144875913617042e-13
6429	8.33485e-11	S	4	238.330A	-23.646	1.511004366560033e-13
6430	2.0167e-12	C	1R	9850.00A	-23.646	1.511004366560033e-13
6431	8.97218e-11	S	12	221.400A	-23.647	1.5075291529531098e-13
6432	1.01543e-11	Be	3	1956.26A	-23.647	1.5075291529531098e-13
6433	8.24073e-12	Fe	2	2410.52A	-23.65	1.4971513952601497e-13
6434	6.71421e-11	F	8	295.857A	-23.65	1.4971513952601497e-13
6435	4.0885e-13	C	5	4.85862m	-23.65	1.4971513952601497e-13
6436	6.568310000000001e-12	Ni	7	3024.29A	-23.651	1.493708042603072e-13
6437	9.19838e-12	Fe	5	2159.56A	-23.651	1.493708042603072e-13
6438	6.40004e-14	K	5	31.0380m	-23.654	1.48342542876453e-13
6439	3.93793e-11	Be	3	504.439A	-23.655	1.480013644954366e-13
6440	4.83125e-11	Na	8	411.166A	-23.656999999999996	1.4732135999417713e-13
6441	1.24385e-12	O	7	1.59701m	-23.659000000000002	1.466444798297964e-13
6442	8.85458e-11	Ne	9	224.341A	-23.66	1.463072068854138e-13
6443	1.1077099999999999e-10	V	6	179.328A	-23.66	1.463072068854138e-13
6444	5.69097e-11	Ne	7	349.052A	-23.662	1.456349863313119e-13
6445	5.5663e-11	Ne	2	356.870A	-23.662	1.456349863313119e-13
6446	4.45091e-10	Ar	10	44.6301A	-23.663	1.4530003515754615e-13
6447	3.75025e-12	Fe	2	5296.83A	-23.663	1.4530003515754615e-13
6448	1.0334300000000001e-13	Fe	3	19.2218m	-23.664	1.4496585435010262e-13
6449	3.22162e-12	Mn	5	6165.99A	-23.665	1.4463244213718913e-13
6450	2.87937e-10	Mg	9	68.9890A	-23.666	1.4429979675108493e-13
6451	4.71115e-14	Fe	3	42.1648m	-23.666	1.4429979675108493e-13
6452	4.51618e-11	C	2	439.850A	-23.666	1.4429979675108493e-13
6453	2.00988e-12	N	1	9883.38A	-23.666	1.4429979675108493e-13
6454	9.21528e-11	Ca	4	215.560A	-23.666	1.4429979675108493e-13
6455	8.85775e-12	F	2	2242.61A	-23.668000000000003	1.436367994087534e-13
6456	5.78144e-11	Al	7	343.590A	-23.669	1.4330644393738131e-13
6457	6.24152e-11	Ne	9	318.263A	-23.67	1.4297684826250812e-13
6458	1.71723e-09	Ne	9	11.5677A	-23.671	1.426480106366526e-13
6459	6.78482e-11	Fe	9	292.778A	-23.673000000000002	1.4199260256214146e-13
6460	5.61351e-12	Fe	2	3538.69A	-23.675	1.4134020581419827e-13
6461	3.5285900000000006e-14	S	1	56.2957m	-23.675	1.4134020581419827e-13
6462	3.43266e-11	C	2	578.690A	-23.676	1.4101513236151918e-13
6463	7.72157e-11	Fe	10	257.259A	-23.677	1.406908065570331e-13
6464	1.75989e-12	O	1	1.12873m	-23.678	1.4036722668119805e-13
6465	9.55771e-11	Ne	9	207.837A	-23.679000000000002	1.400443910184257e-13
6466	1.88828e-13	Co	2	10.5199m	-23.679000000000002	1.400443910184257e-13
6467	5.66825e-12	Fe	2	3504.51A	-23.679000000000002	1.400443910184257e-13
6468	1.33067e-11	N	1	1492.82A	-23.68	1.3972229785707467e-13
6469	8.68606e-11	S	10	228.694A	-23.682	1.3908033221173614e-13
6470	1.89382e-10	F	8	104.891A	-23.684	1.3844131613061144e-13
6471	1.68018e-10	Ne	9	118.228A	-23.685	1.3812290993919007e-13
6472	4.4956e-12	Co	8	4418.65A	-23.688000000000002	1.3717207851520779e-13
6473	5.69832e-11	N	6	348.602A	-23.688000000000002	1.3717207851520779e-13
6474	3.86313e-11	Ti	8	514.206A	-23.688000000000002	1.3717207851520779e-13
6475	1.04801e-11	Sc	3	1895.44A	-23.689	1.3685659148929586e-13
6476	9.40815e-11	P	9	211.141A	-23.693	1.3560188271673357e-13
6477	6.17931e-12	Fe	2	3214.67A	-23.693	1.3560188271673357e-13
6478	2.04047e-10	F	7	97.3524A	-23.695	1.3497884865930334e-13
6479	5.44174e-11	P	9	365.039A	-23.697	1.3435867718334279e-13
6480	9.2512e-11	Ne	9	214.723A	-23.698	1.3404966080093455e-13
6481	6.1041699999999994e-12	Fe	2	3254.24A	-23.699	1.3374135513648365e-13
6482	8.69918e-12	Fe	2	2283.49A	-23.7	1.3343375855538522e-13
6483	5.35611e-11	Ne	9	370.874A	-23.701	1.3312686942679062e-13
6484	2.73773e-12	Ni	2	7255.82A	-23.703000000000003	1.32515207022476e-13
6485	2.80702e-12	Cl	10	7076.71A	-23.703000000000003	1.32515207022476e-13
6486	3.95171e-13	Fe	6	5.02679m	-23.704	1.322104305037839e-13
6487	4.46982e-11	Mn	6	444.413A	-23.705	1.3190635495163315e-13
6488	4.6133199999999996e-12	Fe	2	4305.89A	-23.706	1.316029787538444e-13
6489	4.29099e-12	Fe	2	4629.34A	-23.708000000000002	1.3099831799117388e-13
6490	6.54116e-13	Mn	6	3.03684m	-23.709	1.3069703022044202e-13
6491	8.27947e-12	Fe	2	2399.24A	-23.712	1.297973181928767e-13
6492	1.51619e-12	Co	3	1.31015m	-23.712	1.297973181928767e-13
6493	1.4152799999999998e-10	Ti	12	140.357A	-23.712	1.297973181928767e-13
6494	8.42033e-12	Fe	2	2359.11A	-23.718000000000004	1.2801643222357987e-13
6495	9.52922e-12	Be	3	2084.58A	-23.719	1.2772200259980189e-13
6496	1.07867e-11	Fe	9	1841.57A	-23.721	1.2713517330282894e-13
6497	6.55875e-11	Si	4	302.870A	-23.721	1.2713517330282894e-13
6498	1.04468e-11	Fe	5	1901.48A	-23.721999999999998	1.2684277051832451e-13
6499	2.24111e-12	He	1	8863.66A	-23.721999999999998	1.2684277051832451e-13
6500	7.77839e-11	S	4	255.380A	-23.721999999999998	1.2684277051832451e-13
6501	1.7380799999999998e-10	Ne	9	114.290A	-23.723000000000003	1.2655104024156046e-13
6502	1.96181e-11	S	8	1012.56A	-23.726	1.256798690082581e-13
6503	3.39897e-11	K	8	584.426A	-23.726	1.256798690082581e-13
6504	4.66339e-11	Mn	6	425.966A	-23.726	1.256798690082581e-13
6505	4.16159e-11	Ca	11	477.328A	-23.728	1.2510242246284968e-13
6506	7.85022e-12	Be	4	2530.43A	-23.729	1.2481469487554183e-13
6507	3.5332800000000005e-12	Mn	6	5622.10A	-23.730999999999998	1.242412234441925e-13
6508	2.58737e-11	Be	3	767.748A	-23.732	1.2395547655966262e-13
6509	7.54259e-11	Ne	9	263.364A	-23.733	1.2367038687473005e-13
6510	5.17534e-12	Mg	1	3838.29A	-23.733	1.2367038687473005e-13
6511	2.58547e-13	Fe	4	7.68312m	-23.736	1.2281904591972e-13
6512	4.802550000000001e-13	C	5	4.13623m	-23.736	1.2281904591972e-13
6513	9.3552e-11	Fe	12	212.336A	-23.739	1.219735655546215e-13
6514	1.22001e-13	F	4	16.2822m	-23.74	1.2169303413851093e-13
6515	2.86703e-13	Fe	4	6.92859m	-23.741	1.2141314792675216e-13
6516	6.03773e-11	Ne	9	329.005A	-23.741	1.2141314792675216e-13
6517	1.51446e-12	Mn	5	1.31165m	-23.75	1.189229624911986e-13
6518	4.40492e-12	Fe	2	4509.60A	-23.750999999999998	1.1864944726743658e-13
6519	7.12891e-13	Fe	5	2.78646m	-23.753	1.1810430257577003e-13
6520	5.00288e-11	S	3	397.060A	-23.754	1.1783267021756357e-13
6521	2.71562e-12	Mn	6	7314.88A	-23.755	1.1756166259644569e-13
6522	6.79586e-11	Na	4	292.302A	-23.755	1.1756166259644569e-13
6523	1.765e-11	V	3	1125.46A	-23.756	1.17291278275559e-13
6524	8.07972e-12	P	9	2458.56A	-23.76	1.162159453727306e-13
6525	1.18942e-10	Mg	3	167.010A	-23.763	1.1541592043206927e-13
6526	4.06694e-11	Ne	9	488.437A	-23.764	1.1515047118121487e-13
6527	3.995680000000001e-12	Cr	4	4971.49A	-23.764	1.1515047118121487e-13
6528	1.65351e-11	Cl	1	1201.35A	-23.766	1.1462140282436246e-13
6529	5.4062e-12	Ni	5	3674.38A	-23.767	1.1435778091329668e-13
6530	3.55374e-11	Ca	11	558.973A	-23.768	1.1409476531580136e-13
6531	1.0911499999999999e-10	V	6	182.050A	-23.769000000000002	1.1383235463739396e-13
6532	7.58272e-11	S	5	261.970A	-23.771	1.1330934247594242e-13
6533	4.2921900000000005e-12	Ni	2	4628.05A	-23.771	1.1330934247594242e-13
6534	7.71317e-12	Al	1	2575.40A	-23.772	1.1304873821993992e-13
6535	2.5687400000000002e-12	Fe	2	7733.16A	-23.772	1.1304873821993992e-13
6536	1.26627e-10	Ne	9	156.874A	-23.773000000000003	1.1278873333709194e-13
6537	1.0131599999999999e-13	Fe	4	19.6064m	-23.773000000000003	1.1278873333709194e-13
6538	9.569040000000002e-13	Sc	2	2.07591m	-23.773000000000003	1.1278873333709194e-13
6539	2.51565e-12	Mg	2	7896.37A	-23.774	1.125293264488822e-13
6540	1.42339e-11	Ne	9	1395.57A	-23.774	1.125293264488822e-13
6541	4.63529e-11	Mn	6	428.548A	-23.776	1.1201230115813608e-13
6542	7.87803e-11	Ar	4	252.150A	-23.776999999999997	1.1175468001438403e-13
6543	8.81639e-12	Fe	2	2253.13A	-23.78	1.1098536620843004e-13
6544	9.77612e-13	Sc	2	2.03194m	-23.78	1.1098536620843004e-13
6545	3.45889e-11	Ne	9	574.301A	-23.78	1.1098536620843004e-13
6546	8.44704e-12	Ne	9	2351.65A	-23.781999999999996	1.1047543477061554e-13
6547	9.83908e-11	F	8	201.893A	-23.785	1.0971492722697742e-13
6548	5.58602e-11	O	2	355.610A	-23.789	1.0870905472807414e-13
6549	9.57554e-11	Fe	5	207.450A	-23.79	1.084590308402896e-13
6550	1.88579e-12	N	1	1.05338m	-23.79	1.084590308402896e-13
6551	2.0996900000000003e-12	N	1	9460.68A	-23.791	1.0820958199148891e-13
6552	2.76884e-10	S	9	71.7430A	-23.791	1.0820958199148891e-13
6553	1.68672e-11	N	1	1177.69A	-23.795	1.0721751058066002e-13
6554	4.92543e-12	Ni	2	4033.04A	-23.796	1.0697091714922036e-13
6555	8.93658e-11	F	6	222.282A	-23.796	1.0697091714922036e-13
6556	8.38703e-11	Ne	9	236.847A	-23.796	1.0697091714922036e-13
6557	1.51528e-11	N	1	1310.94A	-23.796	1.0697091714922036e-13
6558	1.1664e-12	Mn	5	1.70305m	-23.796999999999997	1.067248908669348e-13
6559	4.81751e-11	Fe	6	412.339A	-23.796999999999997	1.067248908669348e-13
6560	1.51282e-11	N	1	1313.07A	-23.796999999999997	1.067248908669348e-13
6561	3.5594099999999997e-12	Fe	2	5580.82A	-23.796999999999997	1.067248908669348e-13
6562	2.5371e-11	S	11	782.958A	-23.798000000000002	1.0647943042939472e-13
6563	2.15621e-11	Ne	9	921.266A	-23.799	1.062345345351968e-13
6564	2.11511e-12	Fe	4	9391.68A	-23.8	1.0599020188592478e-13
6565	1.2815e-10	Ne	9	155.010A	-23.8	1.0599020188592478e-13
6566	1.70388e-11	N	1	1165.84A	-23.801	1.0574643118615305e-13
6567	2.68775e-12	Cr	4	7390.75A	-23.802	1.0550322114343184e-13
6568	1.76003e-12	O	1	1.12864m	-23.803	1.052605704682866e-13
6569	1.0167600000000001e-10	Ca	4	195.370A	-23.803	1.052605704682866e-13
6570	3.5388400000000003e-12	Fe	2	5613.27A	-23.803	1.052605704682866e-13
6571	3.01571e-11	Cr	5	658.699A	-23.803	1.052605704682866e-13
6572	5.971780000000001e-12	Cr	10	3326.39A	-23.804000000000002	1.0501847787420761e-13
6573	8.96598e-11	Ne	9	221.554A	-23.808000000000003	1.0405566268177889e-13
6574	4.45091e-10	Ar	10	44.6301A	-23.808000000000003	1.0405566268177889e-13
6575	8.94345e-12	Fe	5	2221.12A	-23.808000000000003	1.0405566268177889e-13
6576	6.82159e-11	Si	7	291.200A	-23.81	1.0357757033954695e-13
6577	1.95338e-10	Be	3	101.693A	-23.811	1.033393485383507e-13
6578	4.49769e-11	N	2	441.659A	-23.813000000000002	1.028645473606513e-13
6579	3.1912900000000002e-12	Fe	4	6224.58A	-23.813000000000002	1.028645473606513e-13
6580	1.67635e-11	N	1	1184.98A	-23.814	1.0262796546680042e-13
6581	5.67669e-11	Ti	12	349.930A	-23.815	1.0239192769620529e-13
6582	1.37426e-12	N	1	1.44546m	-23.816	1.0215643279741882e-13
6583	8.40859e-11	Ar	4	236.240A	-23.816999999999997	1.019214795218697e-13
6584	8.9605e-11	Fe	10	221.689A	-23.818	1.0168706662385734e-13
6585	8.76018e-12	Fe	2	2267.59A	-23.818	1.0168706662385734e-13
6586	1.99887e-11	S	8	993.782A	-23.82	1.0121985699197349e-13
6587	1.61934e-11	S	2	1226.70A	-23.82	1.0121985699197349e-13
6588	7.43133e-14	Fe	5	26.7307m	-23.82	1.0121985699197349e-13
6589	5.64263e-11	S	11	352.043A	-23.820999999999998	1.0098705778100222e-13
6590	5.20342e-11	Ne	9	381.757A	-23.824	1.0029186776512459e-13
6591	4.28144e-12	Fe	2	4639.67A	-23.824	1.0029186776512459e-13
6592	3.45729e-11	Ne	9	574.568A	-23.829	9.914383624813863e-14
6593	6.1186300000000006e-12	F	7	3246.55A	-23.833000000000002	9.823488009387296e-14
6594	8.60795e-11	Fe	12	230.769A	-23.833000000000002	9.823488009387296e-14
6595	5.08625e-12	Si	1	3905.52A	-23.834	9.800894613925845e-14
6596	1.0496e-11	Fe	4	1892.58A	-23.835	9.778353181831907e-14
6597	6.343569999999999e-12	Ni	7	3131.43A	-23.836	9.755863593593215e-14
6598	1.77066e-11	Si	3	1121.87A	-23.836	9.755863593593215e-14
6599	7.10466e-11	Cr	6	279.598A	-23.84	9.666421298548479e-14
6600	3.71448e-13	Fe	5	5.34785m	-23.84	9.666421298548479e-14
6601	1.76262e-11	C	2	1126.99A	-23.840999999999998	9.644189146497558e-14
6602	4.59656e-11	N	2	432.160A	-23.840999999999998	9.644189146497558e-14
6603	1.7818900000000002e-12	Fe	4	1.11480m	-23.840999999999998	9.644189146497558e-14
6604	1.14685e-11	Fe	8	1732.08A	-23.843000000000004	9.599878122386335e-14
6605	7.58852e-11	Ca	3	261.770A	-23.846999999999998	9.51186591073771e-14
6606	8.06644e-11	Mn	7	246.261A	-23.846999999999998	9.51186591073771e-14
6607	3.93511e-11	Ti	8	504.801A	-23.846999999999998	9.51186591073771e-14
6608	4.59059e-10	Ar	10	43.2721A	-23.851999999999997	9.402984482021625e-14
6609	6.60399e-11	Fe	8	300.795A	-23.851999999999997	9.402984482021625e-14
6610	2.3930200000000002e-12	Ni	2	8300.99A	-23.853	9.38135821783535e-14
6611	5.45336e-11	P	9	364.261A	-23.853	9.38135821783535e-14
6612	5.6173800000000004e-12	Fe	2	3536.25A	-23.854	9.359781692676615e-14
6613	3.17526e-12	Sc	3	6256.01A	-23.855	9.338254792148598e-14
6614	6.43798e-11	Ni	13	308.551A	-23.855999999999998	9.316777402117971e-14
6615	1.70093e-11	N	1	1167.86A	-23.855999999999998	9.316777402117971e-14
6616	3.22436e-12	Na	1	6160.75A	-23.858	9.273970698326463e-14
6617	7.1988e-12	Fe	5	2759.41A	-23.859	9.252641157608775e-14
6618	1.04648e-10	F	8	189.821A	-23.86	9.231360673473507e-14
6619	1.06569e-10	Na	3	186.400A	-23.861	9.210129133093502e-14
6620	5.27377e-11	Mg	5	376.665A	-23.863000000000003	9.167812433588342e-14
6621	1.1308e-11	Fe	7	1756.67A	-23.864	9.146727050104336e-14
6622	9.01916e-11	Fe	10	220.247A	-23.865	9.12569016165662e-14
6623	1.33879e-10	Ni	11	148.377A	-23.866999999999997	9.083761423984554e-14
6624	2.37975e-12	Sc	2	8347.28A	-23.868000000000002	9.062869352458139e-14
6625	1.28852e-12	Mn	5	1.54165m	-23.869	9.042025331362995e-14
6626	8.56959e-11	Cl	10	231.802A	-23.872	8.9797804668052e-14
6627	5.69185e-12	Fe	2	3489.98A	-23.877	8.876989769800231e-14
6628	9.54325e-13	Sc	2	2.08152m	-23.877	8.876989769800231e-14
6629	2.71831e-12	Ni	2	7307.65A	-23.878	8.856573259881819e-14
6630	1.70143e-11	S	2	1167.51A	-23.879	8.836203706633185e-14
6631	1.75322e-13	Cl	1	11.3303m	-23.88	8.815881002057059e-14
6632	4.48926e-12	Co	3	4424.89A	-23.883000000000003	8.755192904112014e-14
6633	1.55184e-12	Mn	12	1.28006m	-23.884	8.735056519211369e-14
6634	1.5101e-11	N	1	1315.44A	-23.885	8.714966446710769e-14
6635	6.83551e-12	Be	4	2906.07A	-23.885	8.714966446710769e-14
6636	3.64738e-11	O	4	544.623A	-23.885	8.714966446710769e-14
6637	5.23821e-11	P	10	379.222A	-23.886	8.694922580094791e-14
6638	6.06077e-12	Fe	2	3277.55A	-23.886999999999997	8.67492481309278e-14
6639	4.33035e-12	Fe	9	4587.26A	-23.886999999999997	8.67492481309278e-14
6640	1.3039200000000002e-12	N	5	1.52344m	-23.886999999999997	8.67492481309278e-14
6641	7.64981e-11	Fe	11	259.673A	-23.888	8.654973039678422e-14
6642	8.74283e-11	Fe	10	227.209A	-23.889	8.635067154069687e-14
6643	4.31142e-11	Ti	12	460.741A	-23.89	8.615207050727337e-14
6644	5.16242e-11	S	3	384.790A	-23.891	8.59539262435522e-14
6645	8.47071e-11	S	12	234.508A	-23.891	8.59539262435522e-14
6646	9.28537e-12	V	2	2139.33A	-23.891	8.59539262435522e-14
6647	4.91536e-11	Ne	2	404.130A	-23.892	8.575623769899084e-14
6648	2.2709099999999997e-12	N	1	8747.37A	-23.892	8.575623769899084e-14
6649	6.65912e-12	Ni	7	2983.05A	-23.893	8.555900382546497e-14
6650	4.73438e-11	C	2	419.579A	-23.893	8.555900382546497e-14
6651	1.09982e-11	Fe	7	1806.16A	-23.894000000000002	8.536222357726025e-14
6652	2.9516900000000003e-12	Fe	2	6729.86A	-23.895	8.516589591106807e-14
6653	1.50254e-11	Si	6	1322.06A	-23.895	8.516589591106807e-14
6654	1.37555e-11	Be	3	1444.11A	-23.896	8.49700197859773e-14
6655	1.9498099999999997e-12	Co	2	1.01879m	-23.897	8.477459416347363e-14
6656	4.88226e-12	Sc	3	4068.70A	-23.897	8.477459416347363e-14
6657	1.2503299999999998e-10	Co	10	158.874A	-23.898000000000003	8.457961800742776e-14
6658	1.7048900000000002e-12	N	1	1.16515m	-23.899	8.438509028409832e-14
6659	5.62733e-17	Li	3	3.53000c	-23.9	8.419100996211726e-14
6660	3.31301e-11	O	3	599.590A	-23.901	8.399737601248939e-14
6661	3.8334e-12	Fe	2	5181.95A	-23.901	8.399737601248939e-14
6662	4.41854e-11	S	11	449.570A	-23.901999999999997	8.380418740858811e-14
6663	8.957139999999999e-13	Fe	9	2.21772m	-23.901999999999997	8.380418740858811e-14
6664	2.0249200000000002e-12	N	1	9810.00A	-23.903000000000002	8.361144312614466e-14
6665	1.71054e-12	Ni	2	1.16129m	-23.903000000000002	8.361144312614466e-14
6666	4.30173e-11	Ne	9	461.778A	-23.904	8.341914214325076e-14
6667	3.21177e-13	Fe	5	6.18490m	-23.904	8.341914214325076e-14
6668	5.7806e-11	Al	7	343.640A	-23.904	8.341914214325076e-14
6669	6.80517e-11	Na	4	291.902A	-23.906999999999996	8.284488880797004e-14
6670	1.1012100000000001e-12	Fe	4	1.80388m	-23.906999999999996	8.284488880797004e-14
6671	2.0157200000000002e-12	Ca	2	9854.76A	-23.906999999999996	8.284488880797004e-14
6672	4.9042e-10	Ar	11	40.5050A	-23.908	8.265435085108313e-14
6673	9.872e-11	Ca	5	201.220A	-23.91	8.227458860484215e-14
6674	1.14002e-11	Fe	7	1742.46A	-23.91	8.227458860484215e-14
6675	1.61884e-12	N	1	1.22708m	-23.91	8.227458860484215e-14
6676	7.309529999999999e-13	Fe	5	2.71761m	-23.912	8.189657120762829e-14
6677	7.3388e-11	Ne	9	270.677A	-23.913	8.17082143206988e-14
6678	8.89152e-12	B	3	2234.09A	-23.915	8.133279917694342e-14
6679	6.85239e-10	Ca	12	28.9891A	-23.915	8.133279917694342e-14
6680	1.0252100000000001e-10	Ca	5	193.760A	-23.915	8.133279917694342e-14
6681	1.10193e-10	P	8	180.269A	-23.916	8.114573892970312e-14
6682	4.626e-12	Ni	2	4294.09A	-23.916	8.114573892970312e-14
6683	5.50506e-11	Ar	3	360.840A	-23.916	8.114573892970312e-14
6684	7.506739999999999e-12	Ti	3	2646.22A	-23.916	8.114573892970312e-14
6685	1.76768e-12	N	1	1.12376m	-23.918000000000003	8.077290812561873e-14
6686	2.47155e-12	Fe	2	8037.25A	-23.918000000000003	8.077290812561873e-14
6687	1.1167100000000001e-10	Ni	13	177.883A	-23.919	8.058713559206349e-14
6688	1.50526e-11	N	1	1319.67A	-23.92	8.040179032347825e-14
6689	3.11437e-10	Mg	10	63.7832A	-23.921	8.021687133718224e-14
6690	5.73278e-14	Fe	2	34.6507m	-23.921	8.021687133718224e-14
6691	4.99333e-11	S	3	397.820A	-23.921	8.021687133718224e-14
6692	3.10387e-10	Mg	10	63.9989A	-23.921999999999997	8.003237765275271e-14
6693	5.29725e-11	Ne	9	374.996A	-23.921999999999997	8.003237765275271e-14
6694	3.10648e-10	Mg	10	63.9453A	-23.924	7.966466227907288e-14
6695	2.07438e-14	He	1	95.7610m	-23.925	7.948143864023293e-14
6696	4.99364e-11	Fe	10	397.795A	-23.926	7.929863640406918e-14
6697	3.1208400000000003e-12	Ni	2	6365.10A	-23.926	7.929863640406918e-14
6698	4.67531e-12	Ni	2	4248.80A	-23.927	7.911625460138106e-14
6699	7.82158e-11	S	10	253.970A	-23.928	7.893429226519904e-14
6700	4.88068e-11	Ne	9	407.002A	-23.929000000000002	7.875274843077694e-14
6701	8.60344e-11	Fe	6	230.890A	-23.929000000000002	7.875274843077694e-14
6702	1.59815e-11	Be	3	1242.97A	-23.930999999999997	7.839091241931816e-14
6703	2.14981e-11	Cr	3	924.009A	-23.932	7.82106183238617e-14
6704	1.13985e-11	N	1	1742.72A	-23.934	7.78512731739841e-14
6705	5.11549e-11	P	4	388.319A	-23.934	7.78512731739841e-14
6706	1.3461e-12	N	1	1.47571m	-23.934	7.78512731739841e-14
6707	4.7281599999999995e-12	Li	2	4201.31A	-23.936999999999998	7.731534877908635e-14
6708	2.91542e-12	Ni	2	6813.57A	-23.938000000000002	7.713752841135656e-14
6709	3.10903e-11	Si	10	638.929A	-23.939	7.696011701912487e-14
6710	1.82403e-11	Al	8	1089.04A	-23.941999999999997	7.643032730004656e-14
6711	1.99327e-12	N	1	9965.75A	-23.943	7.625454242523425e-14
6712	7.44349e-11	Na	3	266.870A	-23.943	7.625454242523425e-14
6713	2.8905599999999998e-12	Fe	2	6872.18A	-23.945	7.590418462774022e-14
6714	6.44826e-11	Ni	13	308.059A	-23.945999999999998	7.572960984749568e-14
6715	5.477e-12	Ni	2	3626.89A	-23.948	7.538166389611433e-14
6716	3.90956e-11	N	2	508.099A	-23.948	7.538166389611433e-14
6717	4.18597e-12	Fe	2	4745.48A	-23.949	7.520829088020332e-14
6718	4.30334e-11	Ne	9	461.606A	-23.949	7.520829088020332e-14
6719	1.21471e-11	Mg	9	1635.33A	-23.95	7.503531661116441e-14
6720	1.31773e-10	Si	6	150.748A	-23.951	7.486274017190401e-14
6721	5.2964e-11	Ne	9	375.056A	-23.951999999999998	7.469056064744027e-14
6722	2.02972e-12	N	1	9786.78A	-23.951999999999998	7.469056064744027e-14
6723	7.43285e-11	Ne	9	267.252A	-23.951999999999998	7.469056064744027e-14
6724	2.55997e-11	N	2	775.965A	-23.951999999999998	7.469056064744027e-14
6725	2.74328e-11	Cl	6	724.113A	-23.953000000000003	7.451877712489262e-14
6726	1.50603e-11	N	1	1319.00A	-23.955	7.417639444452996e-14
6727	3.06515e-11	Cr	5	648.076A	-23.956999999999997	7.383558486968901e-14
6728	2.44442e-12	Li	1	8126.45A	-23.956999999999997	7.383558486968901e-14
6729	8.41319e-11	Ne	9	236.111A	-23.958000000000002	7.366576773686347e-14
6730	4.53475e-11	Fe	12	438.050A	-23.959	7.349634117260648e-14
6731	5.73205e-11	Ne	3	346.551A	-23.962	7.29903959187357e-14
6732	1.44208e-10	Mg	5	137.749A	-23.964000000000002	7.265503551214189e-14
6733	1.21109e-11	Be	4	1640.21A	-23.964000000000002	7.265503551214189e-14
6734	2.34355e-11	Si	2	847.623A	-23.965	7.248793356749422e-14
6735	6.72511e-12	Fe	2	2953.77A	-23.965999999999998	7.232121594665437e-14
6736	1.13886e-11	Ni	2	1744.24A	-23.965999999999998	7.232121594665437e-14
6737	1.4505e-12	N	6	1.36949m	-23.968000000000004	7.198893014274843e-14
6738	6.42375e-11	Mn	10	309.234A	-23.968000000000004	7.198893014274843e-14
6739	4.65645e-11	Fe	6	426.601A	-23.969	7.182336019793781e-14
6740	2.03178e-12	N	1	9776.90A	-23.969	7.182336019793781e-14
6741	3.59819e-11	Cl	6	552.068A	-23.97	7.165817105343317e-14
6742	1.30943e-11	Fe	7	1517.04A	-23.97	7.165817105343317e-14
6743	9.32135e-14	P	2	21.3107m	-23.971	7.149336183341751e-14
6744	1.21866e-11	Fe	7	1630.02A	-23.971	7.149336183341751e-14
6745	4.05948e-11	Ne	9	489.335A	-23.971999999999998	7.132893166408994e-14
6746	7.56597e-11	Fe	4	262.550A	-23.974	7.10012049923316e-14
6747	1.3220899999999999e-12	Mg	1	1.50250m	-23.975	7.083790675232722e-14
6748	6.13178e-11	Ne	9	323.959A	-23.976	7.067498408785332e-14
6749	4.47346e-11	Ca	11	444.051A	-23.976	7.067498408785332e-14
6750	5.6989800000000004e-12	Ni	5	3485.62A	-23.980999999999998	6.986597423487748e-14
6751	3.15064e-11	Cl	7	630.489A	-23.982	6.970528695316193e-14
6752	3.16876e-11	Cl	7	626.885A	-23.983	6.954496924193886e-14
6753	4.42888e-12	Ni	2	4485.21A	-23.983	6.954496924193886e-14
6754	3.15648e-11	Cl	7	629.323A	-23.985	6.922543913297144e-14
6755	2.66668e-12	Sc	3	7449.14A	-23.987	6.890737713149833e-14
6756	5.79115e-12	Ne	9	3430.14A	-23.99	6.843302208388462e-14
6757	1.5863399999999999e-12	K	1	1.25222m	-23.991	6.82756305006617e-14
6758	3.4115e-11	Fe	8	582.280A	-23.991	6.82756305006617e-14
6759	2.3171799999999999e-10	S	8	85.7270A	-23.991999999999997	6.811860090803562e-14
6760	4.16266e-12	Fe	2	4772.06A	-23.991999999999997	6.811860090803562e-14
6761	1.7923499999999997e-09	Na	10	11.0829A	-23.991999999999997	6.811860090803562e-14
6762	9.14276e-11	Ar	4	217.270A	-23.995	6.764967575775039e-14
6763	2.0424099999999997e-10	F	7	97.2600A	-23.996	6.749408582108296e-14
6764	2.43125e-11	O	7	817.048A	-23.996	6.749408582108296e-14
6765	4.94482e-13	Cr	5	4.01723m	-23.996	6.749408582108296e-14
6766	1.51064e-11	N	1	1314.97A	-23.996	6.749408582108296e-14
6767	2.69632e-11	Cl	6	736.724A	-23.997	6.733885373133917e-14
6768	3.4634300000000003e-12	Fe	4	5735.48A	-23.997	6.733885373133917e-14
6769	4.82266e-12	Mn	5	4118.98A	-23.997	6.733885373133917e-14
6770	1.49672e-10	Ne	9	132.720A	-23.999000000000002	6.702945980241671e-14
6771	8.92103e-11	Ar	6	222.670A	-24.0	6.687529632286279e-14
6772	5.66888e-13	Cr	5	3.50413m	-24.000999999999998	6.672148740947273e-14
6773	1.00988e-12	Fe	2	1.96701m	-24.000999999999998	6.672148740947273e-14
6774	1.69625e-11	N	1	1171.08A	-24.002	6.656803224676645e-14
6775	6.69649e-11	Si	4	296.640A	-24.003	6.641493002114048e-14
6776	7.50245e-11	Fe	11	264.773A	-24.004	6.626217992086208e-14
6777	1.96505e-12	N	1	1.01089m	-24.004	6.626217992086208e-14
6778	3.25176e-10	B	4	61.0883A	-24.005	6.610978113606596e-14
6779	7.66426e-11	Cr	7	259.183A	-24.006	6.595773285874786e-14
6780	8.25395e-12	Fe	2	2406.66A	-24.006	6.595773285874786e-14
6781	6.27805e-11	Fe	8	316.411A	-24.006	6.595773285874786e-14
6782	7.95303e-12	B	1	2497.72A	-24.006999999999998	6.580603428276402e-14
6783	1.8054200000000002e-09	Na	10	11.0027A	-24.008000000000003	6.565468460382206e-14
6784	2.41422e-12	Fe	2	8228.10A	-24.008000000000003	6.565468460382206e-14
6785	2.19963e-11	Si	2	903.081A	-24.011999999999997	6.505275883732711e-14
6786	4.69353e-11	S	3	423.230A	-24.014	6.475386856033747e-14
6787	2.30979e-11	P	10	860.010A	-24.015	6.460493879540574e-14
6788	6.06544e-12	Fe	2	3275.02A	-24.015	6.460493879540574e-14
6789	3.24187e-11	Ca	11	612.746A	-24.016	6.44563515594288e-14
6790	3.25647e-16	Ca	10	6100.00m	-24.016	6.44563515594288e-14
6791	4.00637e-12	Fe	2	4958.22A	-24.017	6.430810606461087e-14
6792	1.06574e-10	F	6	186.391A	-24.017	6.430810606461087e-14
6793	5.49717e-11	Cl	7	361.358A	-24.02	6.386541217632063e-14
6794	2.0046400000000002e-12	N	1	9909.22A	-24.022	6.357197726169788e-14
6795	5.70277e-11	Ar	3	348.330A	-24.023000000000003	6.342576577132118e-14
6796	3.48311e-11	Ne	9	570.308A	-24.023000000000003	6.342576577132118e-14
6797	2.15782e-11	Ne	9	920.581A	-24.023000000000003	6.342576577132118e-14
6798	8.49632e-12	Fe	2	2338.01A	-24.023000000000003	6.342576577132118e-14
6799	6.35097e-11	Fe	10	312.778A	-24.024	6.327989055804181e-14
6800	6.61793e-12	Fe	9	3001.61A	-24.025	6.313435084844284e-14
6801	6.216169999999999e-10	Ca	12	31.9561A	-24.026	6.298914587088671e-14
6802	1.0954e-12	Fe	2	1.81344m	-24.026999999999997	6.284427485551213e-14
6803	2.5218099999999997e-12	Mg	2	7877.05A	-24.028000000000002	6.269973703422585e-14
6804	8.07992e-11	Fe	7	245.850A	-24.029	6.255553164070478e-14
6805	4.88229e-11	Ne	9	406.868A	-24.029	6.255553164070478e-14
6806	3.0782099999999997e-12	Cr	5	6453.24A	-24.03	6.241165791038473e-14
6807	7.57192e-11	Fe	7	262.344A	-24.03	6.241165791038473e-14
6808	3.38061e-11	S	2	587.599A	-24.03	6.241165791038473e-14
6809	2.07705e-11	O	7	956.380A	-24.031	6.226811508046254e-14
6810	8.32889e-12	Fe	2	2385.01A	-24.033	6.198201907936038e-14
6811	8.2773e-11	Ne	9	239.987A	-24.034000000000002	6.18394643913284e-14
6812	8.02521e-11	Fe	11	247.526A	-24.035999999999998	6.155533786124579e-14
6813	1.3105200000000002e-12	Fe	4	1.51577m	-24.037	6.141376451278359e-14
6814	8.79706e-11	Al	8	225.808A	-24.038	6.127251677398727e-14
6815	5.83095e-11	Ti	12	340.673A	-24.039	6.11315938959754e-14
6816	2.60469e-11	Fe	3	762.643A	-24.039	6.11315938959754e-14
6817	1.51087e-11	C	1	1314.77A	-24.039	6.11315938959754e-14
6818	3.88894e-12	Fe	2	5107.94A	-24.04	6.09909951315894e-14
6819	8.18325e-11	Ne	9	242.745A	-24.04	6.09909951315894e-14
6820	2.04095e-11	Sc	3	973.294A	-24.041	6.085071973538761e-14
6821	6.03883e-12	Fe	2	3289.46A	-24.041999999999998	6.071076696364484e-14
6822	1.48641e-11	N	1	1336.40A	-24.041999999999998	6.071076696364484e-14
6823	1.40164e-11	F	8	1417.23A	-24.043000000000003	6.057113607434395e-14
6824	3.58947e-11	C	2	553.410A	-24.045	6.029283698353863e-14
6825	9.350389999999998e-13	Sc	2	2.12445m	-24.048000000000002	5.987778401317939e-14
6826	2.2597199999999997e-09	Na	10	8.79067A	-24.048000000000002	5.987778401317939e-14
6827	2.40162e-12	Sc	2	8271.28A	-24.049	5.974006893150246e-14
6828	2.12627e-12	Co	2	9342.40A	-24.05	5.960267058572359e-14
6829	1.69782e-16	Be	4	1.17000c	-24.05	5.960267058572359e-14
6830	9.40869e-13	Sc	2	2.11129m	-24.051	5.946558824737137e-14
6831	4.9065e-11	Ne	9	404.860A	-24.051	5.946558824737137e-14
6832	9.01088e-11	Ar	4	220.450A	-24.052	5.932882118964792e-14
6833	2.02941e-12	N	1	9788.29A	-24.053	5.919236868742841e-14
6834	4.46283e-11	Na	5	445.109A	-24.053	5.919236868742841e-14
6835	4.32756e-11	Ne	9	459.023A	-24.054000000000002	5.905623001725527e-14
6836	2.43737e-11	S	9	814.996A	-24.054000000000002	5.905623001725527e-14
6837	4.60669e-11	N	2	431.209A	-24.058000000000003	5.851479924603149e-14
6838	8.85625e-11	Ne	9	224.299A	-24.058000000000003	5.851479924603149e-14
6839	4.0408e-11	P	10	491.597A	-24.059	5.838021894232984e-14
6840	1.69742e-11	N	1	1170.28A	-24.061999999999998	5.797833234195601e-14
6841	1.08589e-11	O	5	1829.33A	-24.063000000000002	5.784498587789407e-14
6842	4.44366e-12	Fe	2	4470.29A	-24.063000000000002	5.784498587789407e-14
6843	6.7005e-11	F	8	296.462A	-24.063000000000002	5.784498587789407e-14
6844	4.99647e-10	Ar	11	39.7570A	-24.064	5.771194610218993e-14
6845	1.47532e-12	N	1	1.34645m	-24.065	5.75792123094785e-14
6846	2.18204e-11	Ne	9	910.363A	-24.068	5.718283979997925e-14
6847	5.16368e-11	P	10	384.696A	-24.068	5.718283979997925e-14
6848	6.1231e-12	Fe	2	3244.19A	-24.069000000000003	5.705132291799399e-14
6849	3.92497e-13	Fe	2	5.06105m	-24.069000000000003	5.705132291799399e-14
6850	2.79369e-12	Cr	4	7110.47A	-24.07	5.6920108516444e-14
6851	2.4614599999999997e-14	Al	2	80.7020m	-24.070999999999998	5.678919589964314e-14
6852	2.13667e-10	Si	6	92.9693A	-24.072	5.6658584373505284e-14
6853	4.80363e-11	Fe	6	413.530A	-24.073	5.6528273245541585e-14
6854	3.15041e-11	Ca	7	630.536A	-24.073	5.6528273245541585e-14
6855	1.70609e-11	N	1	1164.32A	-24.076	5.613913534967104e-14
6856	5.62823e-11	Fe	10	352.944A	-24.076999999999998	5.6010018921310054e-14
6857	7.990689999999999e-12	P	9	2485.95A	-24.079	5.575267626023324e-14
6858	1.62683e-10	Ne	9	122.106A	-24.079	5.575267626023324e-14
6859	8.48237e-11	Ne	9	234.185A	-24.081	5.5496515981282186e-14
6860	7.01354e-11	S	4	283.230A	-24.081	5.5496515981282186e-14
6861	1.6105e-11	S	2	1233.44A	-24.083000000000002	5.5241532651903566e-14
6862	4.56267e-11	N	2	435.369A	-24.083000000000002	5.5241532651903566e-14
6863	6.38854e-11	Mn	10	310.939A	-24.083000000000002	5.5241532651903566e-14
6864	4.87348e-13	Fe	3	4.07603m	-24.084	5.5114480652460146e-14
6865	3.4738900000000003e-12	Fe	2	5718.22A	-24.085	5.498772086450621e-14
6866	1.74609e-11	N	6	1137.66A	-24.086	5.486125261597489e-14
6867	3.6376e-12	Ar	11	5460.87A	-24.086	5.486125261597489e-14
6868	8.73524e-11	Fe	12	227.406A	-24.087	5.473507523634321e-14
6869	3.92448e-11	Ca	9	506.167A	-24.089000000000002	5.448359040939914e-14
6870	1.63836e-12	N	1	1.21246m	-24.090999999999998	5.423326105027818e-14
6871	4.09346e-12	Fe	2	4852.73A	-24.092	5.4108528011167584e-14
6872	8.7622e-11	Ne	9	226.706A	-24.093000000000004	5.398408185008572e-14
6873	7.98476e-11	S	4	248.780A	-24.094	5.385992190723276e-14
6874	8.47358e-12	Fe	2	2344.28A	-24.095	5.373604752432414e-14
6875	5.16738e-11	O	2	384.420A	-24.096	5.3612458044589805e-14
6876	1.6408e-12	N	1	1.21066m	-24.099	5.324339247937612e-14
6877	3.3637699999999995e-12	Ni	4	5905.42A	-24.1	5.3120936074802657e-14
6878	3.1492900000000002e-12	Sc	3	6307.60A	-24.103	5.2755254123029033e-14
6879	2.51517e-11	Na	8	789.785A	-24.105999999999998	5.2392089508105184e-14
6880	1.1516e-11	Al	2	1724.95A	-24.107	5.227159104603332e-14
6881	1.59234e-11	C	1	1247.50A	-24.108	5.2151369722733697e-14
6882	8.68326e-11	S	10	228.767A	-24.108	5.2151369722733697e-14
6883	1.60142e-12	N	1	1.24043m	-24.11	5.191175594431166e-14
6884	2.97528e-11	O	5	667.651A	-24.111	5.179236221878041e-14
6885	8.17534e-11	S	4	242.980A	-24.112	5.167324309119829e-14
6886	4.31956e-11	O	4	459.872A	-24.112	5.167324309119829e-14
6887	1.1871500000000001e-10	Ni	13	167.329A	-24.113000000000003	5.1554397930006274e-14
6888	1.80727e-12	Si	1	1.09914m	-24.114	5.1435826105100854e-14
6889	3.7040699999999996e-12	Fe	2	5362.87A	-24.115	5.1317526987825143e-14
6890	2.63365e-10	Mg	9	75.4256A	-24.116	5.1199499950968603e-14
6891	1.68825e-11	N	1	1176.63A	-24.118000000000002	5.09642596168831e-14
6892	1.2287e-10	Mg	3	161.670A	-24.118000000000002	5.09642596168831e-14
6893	1.70657e-11	V	3	1164.00A	-24.121	5.061342412141792e-14
6894	1.32725e-12	N	1	1.49666m	-24.122	5.049701647621648e-14
6895	1.04583e-10	Ca	4	189.940A	-24.124000000000002	5.026500376051492e-14
6896	9.46005e-14	Mn	5	20.9983m	-24.125999999999998	5.003405704641196e-14
6897	9.70359e-13	Sc	2	2.04712m	-24.129	4.9689625020399797e-14
6898	1.21028e-11	O	1	1641.31A	-24.129	4.9689625020399797e-14
6899	3.5567400000000006e-10	Si	11	55.8502A	-24.131	4.9461321931472063e-14
6900	9.05246e-11	Fe	12	219.437A	-24.131	4.9461321931472063e-14
6901	4.28604e-11	Fe	6	463.469A	-24.133000000000003	4.923406779995491e-14
6902	2.2737299999999999e-10	Ti	12	87.3650A	-24.133000000000003	4.923406779995491e-14
6903	8.03121e-13	Co	3	2.47341m	-24.134	4.912083258625919e-14
6904	1.0508100000000001e-10	Na	3	189.040A	-24.135	4.9007857806327616e-14
6905	2.4123e-12	Mg	2	8234.64A	-24.135	4.9007857806327616e-14
6906	6.550100000000001e-13	Fe	4	3.03269m	-24.136	4.889514286117994e-14
6907	3.92589e-12	Ni	4	5059.86A	-24.136	4.889514286117994e-14
6908	9.3448e-12	Be	3	2125.72A	-24.136999999999997	4.8782687153212354e-14
6909	2.1148599999999997e-12	N	1	9392.79A	-24.139	4.855855106527204e-14
6910	9.467819999999999e-12	S	9	2098.10A	-24.139	4.855855106527204e-14
6911	1.32793e-11	Cr	9	1495.90A	-24.14	4.8446869496952495e-14
6912	4.11636e-12	Fe	2	4825.74A	-24.14	4.8446869496952495e-14
6913	4.84152e-12	Si	1	4102.94A	-24.142	4.8224276350989083e-14
6914	1.28406e-12	Co	2	1.54700m	-24.143	4.811336359317812e-14
6915	1.0911499999999999e-10	V	6	182.050A	-24.144000000000002	4.8002705927631386e-14
6916	3.76437e-12	K	12	5276.97A	-24.147	4.7672257624361796e-14
6917	5.33883e-11	Na	2	372.075A	-24.147	4.7672257624361796e-14
6918	1.36539e-12	N	1	1.45485m	-24.149	4.7453223496667094e-14
6919	1.03555e-11	Fe	10	1918.25A	-24.15	4.73440841112109e-14
6920	1.01562e-10	S	5	195.590A	-24.15	4.73440841112109e-14
6921	6.0618e-12	F	7	3276.99A	-24.15	4.73440841112109e-14
6922	9.33831e-11	Ar	11	212.720A	-24.15	4.73440841112109e-14
6923	5.183419999999999e-12	Mg	1	3832.30A	-24.15	4.73440841112109e-14
6924	1.84847e-12	Na	1	1.07464m	-24.151999999999997	4.712655780384581e-14
6925	9.34577e-12	Ni	13	2125.50A	-24.153000000000002	4.701816972863369e-14
6926	8.80434e-13	Co	8	2.25621m	-24.154	4.691003093907773e-14
6927	5.57577e-11	Mg	5	356.264A	-24.156	4.669449892488583e-14
6928	1.08933e-13	Ni	2	18.2356m	-24.156	4.669449892488583e-14
6929	6.62637e-11	S	12	299.779A	-24.156	4.669449892488583e-14
6930	3.22778e-12	Na	1	6154.23A	-24.156999999999996	4.658710455752099e-14
6931	1.02039e-12	B	3	1.94674m	-24.156999999999996	4.658710455752099e-14
6932	1.65695e-11	Mn	2	1198.85A	-24.158	4.6479957190346144e-14
6933	1.71127e-10	Ne	9	116.080A	-24.159000000000002	4.637305625527777e-14
6934	6.11262e-11	Ne	9	324.975A	-24.159000000000002	4.637305625527777e-14
6935	1.13393e-11	Ni	2	1751.83A	-24.16	4.6266401185537724e-14
6936	5.26601e-11	S	3	377.220A	-24.160999999999998	4.61599914156511e-14
6937	2.57118e-12	Be	4	7725.80A	-24.163	4.594790552003882e-14
6938	2.40456e-12	Sc	2	8261.17A	-24.163	4.594790552003882e-14
6939	4.68582e-11	P	9	423.927A	-24.164	4.5842228269855255e-14
6940	5.7221599999999995e-12	Fe	9	3471.49A	-24.164	4.5842228269855255e-14
6941	6.67878e-11	Fe	11	297.427A	-24.164	4.5842228269855255e-14
6942	2.39359e-12	Cr	5	8299.02A	-24.168000000000003	4.5421944194838755e-14
6943	8.56093e-12	Fe	9	2320.36A	-24.17	4.521324931818135e-14
6944	1.9558400000000003e-12	Fe	2	1.01565m	-24.17	4.521324931818135e-14
6945	2.01044e-12	Fe	5	9880.67A	-24.171	4.510926173037479e-14
6946	4.62478e-11	Fe	12	429.522A	-24.171999999999997	4.5005513307383434e-14
6947	1.8512099999999997e-12	N	1	1.07305m	-24.171999999999997	4.5005513307383434e-14
6948	3.31551e-12	Fe	2	5991.38A	-24.173000000000002	4.490200349914273e-14
6949	5.13271e-11	S	10	387.017A	-24.174	4.479873175685545e-14
6950	5.29083e-11	Ne	9	375.451A	-24.175	4.469569753298401e-14
6951	7.06895e-11	Ca	3	281.010A	-24.176	4.459290028125192e-14
6952	4.78362e-11	C	2	415.260A	-24.177	4.4490339456637673e-14
6953	1.83399e-13	Mn	6	10.8313m	-24.179000000000002	4.4285924914945284e-14
6954	2.81521e-11	Ar	10	705.611A	-24.18	4.4184070114081947e-14
6955	9.53327e-11	Ca	4	208.370A	-24.18	4.4184070114081947e-14
6956	5.82187e-13	N	6	3.41204m	-24.18	4.4184070114081947e-14
6957	2.36924e-12	Sc	2	8384.33A	-24.18	4.4184070114081947e-14
6958	1.7691700000000002e-10	Ne	9	112.281A	-24.18	4.4184070114081947e-14
6959	1.70405e-11	N	1	1165.72A	-24.18	4.4184070114081947e-14
6960	5.92456e-11	Fe	9	335.290A	-24.183000000000003	4.387990911485017e-14
6961	3.97197e-11	Ti	8	500.116A	-24.186	4.357784194521006e-14
6962	1.8991400000000003e-12	Ni	2	1.04597m	-24.186999999999998	4.3477615689985453e-14
6963	4.98681e-11	S	3	398.340A	-24.186999999999998	4.3477615689985453e-14
6964	4.13945e-11	Ti	12	479.882A	-24.188000000000002	4.337761994875046e-14
6965	1.76196e-11	C	2	1127.41A	-24.188000000000002	4.337761994875046e-14
6966	1.81948e-12	Ni	2	1.09177m	-24.19	4.317831788880198e-14
6967	1.59716e-11	Ca	2	1243.74A	-24.19	4.317831788880198e-14
6968	5.50542e-12	Cr	10	3608.17A	-24.191	4.307901051340846e-14
6969	7.32623e-11	F	8	271.142A	-24.194000000000003	4.2782456690959715e-14
6970	5.58038e-11	Ne	2	355.969A	-24.195	4.268405977105636e-14
6971	1.61841e-11	S	2	1227.40A	-24.195	4.268405977105636e-14
6972	1.7194900000000003e-10	Ne	7	115.525A	-24.2	4.21954593791996e-14
6973	2.71938e-11	Cl	6	730.476A	-24.201999999999998	4.200158885369169e-14
6974	7.99128e-11	S	11	248.577A	-24.203000000000003	4.1904987879976386e-14
6975	9.38171e-11	Ne	9	211.736A	-24.204	4.1808609082335986e-14
6976	6.95646e-11	Fe	11	285.554A	-24.205	4.171245194977902e-14
6977	2.60938e-12	Ni	2	7612.72A	-24.206	4.1616515972489605e-14
6978	2.78101e-10	S	9	71.4290A	-24.206	4.1616515972489605e-14
6979	3.84104e-12	Fe	2	5171.64A	-24.206999999999997	4.152080064182541e-14
6980	4.55774e-11	Si	3	435.840A	-24.209	4.133002989164553e-14
6981	1.3481600000000001e-13	Co	2	14.7345m	-24.21	4.123497346068267e-14
6982	1.4553e-12	N	1	1.36497m	-24.21	4.123497346068267e-14
6983	6.09414e-11	Ar	3	325.960A	-24.211	4.1140135653444616e-14
6984	8.23886e-12	Fe	2	2411.07A	-24.211	4.1140135653444616e-14
6985	5.99772e-11	Ne	2	331.200A	-24.211	4.1140135653444616e-14
6986	1.7767599999999998e-12	N	1	1.11801m	-24.212	4.104551596711008e-14
6987	7.41369e-11	Ne	9	267.943A	-24.213	4.0951113900015244e-14
6988	1.6119899999999999e-12	Ni	2	1.23230m	-24.214000000000002	4.085692895164974e-14
6989	1.64232e-12	Be	2	1.20954m	-24.214000000000002	4.085692895164974e-14
6990	1.15679e-11	Be	3	1717.21A	-24.217	4.057567183107755e-14
6991	5.06087e-11	O	4	392.511A	-24.217	4.057567183107755e-14
6992	1.51063e-11	N	1	1314.98A	-24.218000000000004	4.048235037550861e-14
6993	7.69404e-11	Ca	3	258.180A	-24.219	4.038924355333212e-14
6994	2.76506e-12	Cr	4	7184.10A	-24.219	4.038924355333212e-14
6995	4.9661099999999995e-17	K	9	4.00000c	-24.221	4.020367183571713e-14
6996	2.88425e-10	Mg	9	68.8721A	-24.221	4.020367183571713e-14
6997	6.82477e-13	Ni	2	2.91064m	-24.221	4.020367183571713e-14
6998	4.155019999999999e-12	Co	8	4780.84A	-24.223000000000003	4.001895274269562e-14
6999	1.5105200000000001e-12	Al	1	1.31507m	-24.224	3.992691170549938e-14
7000	1.9829099999999997e-12	N	1	1.00178m	-24.224	3.992691170549938e-14
7001	4.63559e-11	N	2	428.521A	-24.225	3.983508235681407e-14
7002	3.78557e-12	Co	3	5247.42A	-24.226999999999997	3.965205677861738e-14
7003	5.06143e-11	O	4	392.467A	-24.23	3.937909393974266e-14
7004	7.28124e-12	C	3	2728.17A	-24.230999999999998	3.9288524536955785e-14
7005	6.16039e-12	Fe	2	3224.55A	-24.230999999999998	3.9288524536955785e-14
7006	6.41913e-11	Ne	9	309.457A	-24.230999999999998	3.9288524536955785e-14
7007	1.05134e-11	Si	9	1889.43A	-24.230999999999998	3.9288524536955785e-14
7008	1.51338e-11	Si	3	1312.59A	-24.230999999999998	3.9288524536955785e-14
7009	5.58083e-12	Ni	2	3559.41A	-24.234	3.90180642364301e-14
7010	8.2312e-12	Fe	2	2413.31A	-24.235	3.8928325178919e-14
7011	1.73915e-12	O	7	1.14220m	-24.235	3.8928325178919e-14
7012	1.89293e-11	S	2	1049.40A	-24.235	3.8928325178919e-14
7013	8.83029e-12	P	8	2249.58A	-24.237	3.8749465771517925e-14
7014	3.51004e-11	Ca	11	565.932A	-24.238000000000003	3.8660344473332854e-14
7015	1.67724e-11	N	1	1184.36A	-24.239	3.857142814844629e-14
7016	5.87412e-12	Sc	7	3381.69A	-24.239	3.857142814844629e-14
7017	3.51959e-12	Fe	2	5643.97A	-24.239	3.857142814844629e-14
7018	1.24375e-10	Ne	9	159.714A	-24.241	3.8394208533948715e-14
7019	5.7008e-11	Ar	3	348.450A	-24.241	3.8394208533948715e-14
7020	2.302e-12	N	1	8629.24A	-24.241999999999997	3.830590430473726e-14
7021	6.93622e-11	Fe	11	286.387A	-24.241999999999997	3.830590430473726e-14
7022	5.69053e-13	Co	3	3.49079m	-24.243000000000002	3.8217803169616566e-14
7023	1.8426400000000003e-12	Sc	2	1.07804m	-24.243000000000002	3.8217803169616566e-14
7024	3.3162199999999998e-12	Mn	5	5990.10A	-24.244	3.812990466148443e-14
7025	5.4986e-11	Cl	7	361.264A	-24.245	3.804220831431078e-14
7026	6.92219e-11	Na	6	286.968A	-24.245	3.804220831431078e-14
7027	4.38726e-11	Mn	12	452.776A	-24.246	3.795471366313894e-14
7028	8.059460000000001e-12	F	6	2464.74A	-24.247	3.7867420244080346e-14
7029	5.44577e-11	Ne	9	364.769A	-24.250999999999998	3.752024964851408e-14
7030	4.28325e-11	Fe	6	463.771A	-24.253	3.734785976051243e-14
7031	9.16383e-11	Ar	4	216.770A	-24.254	3.7261962066698925e-14
7032	5.88027e-12	Ni	2	3378.16A	-24.255	3.7176261932099274e-14
7033	2.4444900000000002e-12	Li	1	8126.22A	-24.256	3.70907589023393e-14
7034	2.42402e-12	Na	1	8194.82A	-24.256999999999998	3.7005452524091055e-14
7035	3.45889e-11	Ne	9	574.301A	-24.256999999999998	3.7005452524091055e-14
7036	8.53505e-12	Fe	2	2327.40A	-24.259	3.683542791402477e-14
7037	5.16632e-11	S	10	384.499A	-24.259	3.683542791402477e-14
7038	1.50602e-11	N	1	1319.01A	-24.259	3.683542791402477e-14
7039	4.2016e-11	Ne	9	472.783A	-24.26	3.675070878075347e-14
7040	8.55785e-11	S	4	232.120A	-24.261999999999997	3.658185461187072e-14
7041	4.41595e-11	Cl	6	449.834A	-24.261999999999997	3.658185461187072e-14
7042	7.88757e-11	Fe	7	251.845A	-24.264	3.641377625742186e-14
7043	1.4676799999999999e-12	N	1	1.35346m	-24.267	3.616310558485481e-14
7044	4.47834e-11	K	4	443.567A	-24.269000000000002	3.599695120741953e-14
7045	7.83888e-12	Cr	10	2534.09A	-24.272	3.5749149938313924e-14
7046	6.06178e-11	Ne	2	327.700A	-24.273000000000003	3.566692917505744e-14
7047	1.1432e-11	Mg	2	1737.61A	-24.273000000000003	3.566692917505744e-14
7048	8.524180000000001e-13	N	6	2.33037m	-24.274	3.5584897514309486e-14
7049	2.02995e-12	Fe	9	9785.69A	-24.274	3.5584897514309486e-14
7050	1.13732e-11	Fe	8	1746.61A	-24.275	3.5503054521145785e-14
7051	3.108e-12	Fe	9	6391.40A	-24.276999999999997	3.5339932802875225e-14
7052	8.25814e-11	Ne	9	240.544A	-24.279	3.5177560560820736e-14
7053	4.65837e-11	Fe	6	426.425A	-24.281	3.5015934351452464e-14
7054	7.7202e-11	Ne	9	257.305A	-24.281999999999996	3.4935399937250655e-14
7055	5.27778e-11	Na	2	376.379A	-24.281999999999996	3.4935399937250655e-14
7056	1.59781e-12	K	1	1.24323m	-24.283	3.485505074706102e-14
7057	6.03803e-12	Fe	2	3289.89A	-24.283	3.485505074706102e-14
7058	6.07068e-11	Ar	3	327.220A	-24.285999999999998	3.461511026543262e-14
7059	1.99272e-12	N	1	9968.51A	-24.285999999999998	3.461511026543262e-14
7060	3.6104e-11	Ca	7	550.201A	-24.291999999999998	3.4140173147658505e-14
7061	4.26423e-12	Be	4	4658.39A	-24.294	3.398331330049822e-14
7062	8.83709e-11	Ne	9	224.785A	-24.295	3.3905153848808805e-14
7063	2.06484e-11	Ne	9	962.035A	-24.296999999999997	3.3749373817241616e-14
7064	2.40643e-12	Ca	2	8254.73A	-24.298000000000002	3.3671752411432807e-14
7065	3.86813e-12	Co	3	5135.42A	-24.299	3.35943095299039e-14
7066	1.11616e-11	O	5	1779.71A	-24.3	3.351704476205964e-14
7067	3.75644e-12	Ni	4	5288.11A	-24.301	3.3439957698250457e-14
7068	1.79575e-11	N	6	1106.19A	-24.301	3.3439957698250457e-14
7069	2.8515e-12	Fe	2	6966.31A	-24.301	3.3439957698250457e-14
7070	9.14359e-11	Ne	9	217.250A	-24.302	3.336304792976787e-14
7071	5.33155e-12	Cr	10	3725.83A	-24.302	3.336304792976787e-14
7072	6.645210000000001e-12	Ni	7	2989.29A	-24.303	3.328631504884422e-14
7073	2.3856599999999998e-12	Sc	2	8326.62A	-24.303	3.328631504884422e-14
7074	2.00416e-11	S	8	991.161A	-24.304000000000002	3.32097586486494e-14
7075	3.51604e-12	Fe	2	5649.66A	-24.305	3.3133378323289276e-14
7076	9.91655e-12	C	3	2003.16A	-24.305	3.3133378323289276e-14
7077	4.38218e-12	Fe	2	4533.00A	-24.307	3.298114427815988e-14
7078	5.78969e-11	Ar	3	343.100A	-24.309	3.2829609684932474e-14
7079	2.6317e-12	Sc	3	7548.15A	-24.311999999999998	3.260361224150202e-14
7080	4.64797e-11	Ca	4	427.380A	-24.313000000000002	3.252862601419198e-14
7081	4.56344e-11	Mn	6	435.296A	-24.314	3.245381225041949e-14
7082	6.07217e-11	Ne	2	327.139A	-24.314	3.245381225041949e-14
7083	4.40887e-11	Fe	8	450.557A	-24.314	3.245381225041949e-14
7084	8.56464e-11	Ne	9	231.936A	-24.316	3.2304700527776986e-14
7085	3.94377e-12	Fe	2	5036.92A	-24.316999999999997	3.223040177833175e-14
7086	4.942e-11	Ne	9	401.952A	-24.318	3.215627391126777e-14
7087	3.36591e-11	Ne	9	590.166A	-24.318	3.215627391126777e-14
7088	3.51525e-12	Fe	2	5650.94A	-24.320999999999998	3.193491167869966e-14
7089	3.8313e-12	Fe	2	5184.79A	-24.320999999999998	3.193491167869966e-14
7090	1.07196e-10	S	5	185.310A	-24.323	3.178818408762001e-14
7091	1.00999e-10	Fe	8	196.680A	-24.323	3.178818408762001e-14
7092	1.8206400000000002e-12	Fe	2	1.09107m	-24.323	3.178818408762001e-14
7093	7.58067e-12	Fe	2	2620.41A	-24.325	3.164213064858465e-14
7094	7.339109999999999e-13	K	1	2.70666m	-24.325	3.164213064858465e-14
7095	1.4551e-12	N	1	1.36516m	-24.326	3.156935576757438e-14
7096	3.0589e-11	Cr	5	649.400A	-24.326999999999998	3.149674826414602e-14
7097	1.98152e-11	O	3	1002.49A	-24.326999999999998	3.149674826414602e-14
7098	1.17923e-11	Si	3	1684.53A	-24.326999999999998	3.149674826414602e-14
7099	4.38625e-12	Fe	4	4528.80A	-24.326999999999998	3.149674826414602e-14
7100	3.5186e-11	Ne	9	564.556A	-24.326999999999998	3.149674826414602e-14
7101	1.26083e-10	Ni	13	157.551A	-24.329	3.135203385108808e-14
7102	4.2587e-12	Fe	2	4664.44A	-24.329	3.135203385108808e-14
7103	3.5889800000000003e-12	Fe	2	5534.85A	-24.33	3.12799261741976e-14
7104	3.51947e-11	K	8	564.417A	-24.331	3.120798434036161e-14
7105	2.11666e-12	Fe	2	9384.81A	-24.333000000000002	3.106459667701739e-14
7106	1.51527e-11	N	1	1310.95A	-24.334	3.0993150087282294e-14
7107	2.88972e-11	Cr	5	687.418A	-24.334	3.0993150087282294e-14
7108	4.36305e-11	Ne	9	455.289A	-24.335	3.092186782014343e-14
7109	1.2511399999999998e-10	Ni	13	158.771A	-24.336	3.085074949766982e-14
7110	5.90456e-11	Fe	10	336.426A	-24.338	3.070900317933527e-14
7111	1.49743e-11	N	1	1326.57A	-24.339000000000002	3.0638374431949705e-14
7112	8.39101e-11	P	11	236.735A	-24.343000000000004	3.035748012676148e-14
7113	1.0103700000000001e-10	F	8	196.606A	-24.344	3.028765985996198e-14
7114	8.05627e-11	Fe	12	246.571A	-24.345	3.0218000175320016e-14
7115	2.11295e-12	V	4	9401.31A	-24.345	3.0218000175320016e-14
7116	5.12754e-12	Fe	2	3874.07A	-24.345	3.0218000175320016e-14
7117	9.81823e-11	Li	2	202.322A	-24.345	3.0218000175320016e-14
7118	1.50521e-11	Ne	7	1319.71A	-24.346	3.0148500703506624e-14
7119	3.78059e-11	Fe	6	525.433A	-24.346999999999998	3.007916107604301e-14
7120	2.81597e-12	Ni	2	7054.20A	-24.348000000000003	3.0009980925296646e-14
7121	2.03745e-11	Sc	3	974.965A	-24.349	2.994095988448223e-14
7122	3.5547400000000003e-12	Fe	2	5588.15A	-24.351	2.980339366971844e-14
7123	5.92179e-12	Fe	9	3354.47A	-24.353	2.966645951429777e-14
7124	6.10369e-11	Ar	3	325.450A	-24.353	2.966645951429777e-14
7125	3.08274e-11	Ar	7	644.376A	-24.353	2.966645951429777e-14
7126	8.88495e-12	P	1	2235.74A	-24.359	2.925942043026072e-14
7127	6.71539e-11	Mg	5	295.805A	-24.359	2.925942043026072e-14
7128	1.70364e-11	N	1	1166.00A	-24.359	2.925942043026072e-14
7129	1.46336e-12	Fe	5	1.35746m	-24.359	2.925942043026072e-14
7130	3.13944e-14	Fe	3	63.2739m	-24.36	2.91921256306822e-14
7131	3.08499e-12	Ca	1	6439.08A	-24.36	2.91921256306822e-14
7132	6.34163e-11	Fe	9	313.239A	-24.36	2.91921256306822e-14
7133	1.25064e-10	Ne	9	158.835A	-24.361	2.912498560484754e-14
7134	8.607e-13	Ni	2	2.30794m	-24.362	2.905799999678749e-14
7135	4.17545e-11	Ar	7	475.744A	-24.362	2.905799999678749e-14
7136	7.55186e-12	Ti	3	2630.41A	-24.366	2.8791594651510894e-14
7137	3.83914e-11	Ar	3	517.419A	-24.366	2.8791594651510894e-14
7138	1.18814e-12	Al	1	1.67189m	-24.366999999999997	2.872537582136567e-14
7139	5.75121e-12	Fe	10	3453.96A	-24.368000000000002	2.8659309290303034e-14
7140	5.67961e-11	Ar	3	349.751A	-24.37	2.852763172512066e-14
7141	8.28729e-11	P	11	239.698A	-24.372	2.839655916339446e-14
7142	2.80327e-12	Cr	4	7086.17A	-24.372	2.839655916339446e-14
7143	5.69342e-11	Fe	10	348.902A	-24.373	2.8331248889659488e-14
7144	2.2721700000000002e-10	Ti	12	87.4250A	-24.377	2.8071506438582515e-14
7145	1.17979e-10	Sc	11	168.373A	-24.378	2.8006943765368918e-14
7146	2.28226e-12	Ni	2	8703.87A	-24.381	2.781414532061048e-14
7147	1.56068e-11	Ne	9	1272.81A	-24.384	2.7622674091010275e-14
7148	4.58824e-12	Fe	2	4329.43A	-24.385	2.7559143703550465e-14
7149	4.56539e-11	N	2	435.110A	-24.386	2.7495759431927365e-14
7150	2.57082e-11	Al	8	772.691A	-24.389	2.730647995536832e-14
7151	1.51259e-11	N	1	1313.28A	-24.389	2.730647995536832e-14
7152	4.21035e-11	Ne	9	471.800A	-24.39	2.7243676794240164e-14
7153	9.005799999999999e-13	Fe	12	2.20574m	-24.392	2.711850346956081e-14
7154	4.7072200000000004e-17	B	3	4.22000c	-24.393	2.7056132642352878e-14
7155	5.74589e-11	Fe	9	345.716A	-24.393	2.7056132642352878e-14
7156	3.60223e-11	Ca	7	551.449A	-24.394000000000002	2.699390526406686e-14
7157	4.82795e-12	Fe	2	4114.47A	-24.394000000000002	2.699390526406686e-14
7158	5.33603e-11	S	3	372.270A	-24.395	2.6931821004779606e-14
7159	8.3e-13	Fe	2	2.39331m	-24.397	2.6808080527299333e-14
7160	1.9977400000000003e-12	Co	2	9943.48A	-24.397	2.6808080527299333e-14
7161	1.02092e-11	Fe	4	1945.74A	-24.398000000000003	2.67464236530464e-14
7162	1.85751e-11	C	3	1069.41A	-24.398000000000003	2.67464236530464e-14
7163	2.21753e-11	Ne	9	895.792A	-24.398000000000003	2.67464236530464e-14
7164	1.64694e-12	Ti	3	1.20615m	-24.399	2.6684908585669587e-14
7165	6.3258800000000005e-12	Ni	7	3140.19A	-24.399	2.6684908585669587e-14
7166	7.7743e-12	Sc	2	2555.14A	-24.405	2.6318777913990058e-14
7167	3.17734e-11	Ar	3	625.191A	-24.405	2.6318777913990058e-14
7168	9.985269999999999e-12	Ti	7	1989.38A	-24.408	2.6137600721209945e-14
7169	2.547e-11	Na	8	779.917A	-24.408	2.6137600721209945e-14
7170	1.51306e-11	N	1	1312.87A	-24.409000000000002	2.6077485907719505e-14
7171	4.7893e-11	Ne	9	414.767A	-24.415	2.5719689387620932e-14
7172	9.93246e-12	C	3	1999.95A	-24.416	2.5660535743525577e-14
7173	3.34013e-13	Ar	7	5.94722m	-24.416999999999998	2.5601518149036516e-14
7174	1.46263e-12	N	1	1.35813m	-24.416999999999998	2.5601518149036516e-14
7175	3.8702e-12	Fe	2	5132.67A	-24.418000000000003	2.5542636291247708e-14
7176	1.7214799999999998e-10	Ne	7	115.392A	-24.419	2.5483889857974242e-14
7177	4.20602e-10	Mg	10	47.2286A	-24.419	2.5483889857974242e-14
7178	6.5129400000000005e-15	F	9	305.000m	-24.419	2.5483889857974242e-14
7179	1.32075e-12	Mg	1	1.50402m	-24.42	2.5425278537747748e-14
7180	1.3198200000000001e-12	N	1	1.50509m	-24.421	2.536680201981726e-14
7181	1.0172799999999999e-10	Ar	5	195.270A	-24.426	2.50764306382403e-14
7182	3.93433e-11	Ne	9	504.900A	-24.427	2.5018756448214106e-14
7183	4.30334e-11	Ne	9	461.606A	-24.427	2.5018756448214106e-14
7184	1.4218600000000002e-10	Ti	12	139.708A	-24.428	2.496121490514406e-14
7185	3.95396e-11	Ne	9	502.395A	-24.429000000000002	2.4903805703950628e-14
7186	5.6101300000000005e-12	Ni	5	3540.82A	-24.430999999999997	2.478938311038258e-14
7187	2.4460599999999998e-12	Co	2	8121.00A	-24.430999999999997	2.478938311038258e-14
7188	2.41837e-12	Mg	2	8213.99A	-24.433000000000003	2.4675486240876923e-14
7189	4.65647e-11	N	2	426.599A	-24.433000000000003	2.4675486240876923e-14
7190	6.15933e-11	Ar	3	322.510A	-24.434	2.4618734197375574e-14
7191	5.62525e-11	Ni	13	353.130A	-24.436999999999998	2.4449260023223134e-14
7192	7.42685e-11	Ni	13	267.468A	-24.441	2.4225107859999093e-14
7193	1.86335e-12	Sc	2	1.06606m	-24.443	2.411380359976802e-14
7194	2.92491e-12	Ni	2	6791.48A	-24.444000000000003	2.4058343390493e-14
7195	9.97762e-11	Ca	4	199.090A	-24.445	2.40030107361599e-14
7196	6.24901e-11	Fe	10	317.882A	-24.445999999999998	2.3947805343400292e-14
7197	1.31343e-11	Be	2	1512.41A	-24.447	2.389272691952049e-14
7198	5.23644e-12	He	1	3793.50A	-24.449	2.378294981099122e-14
7199	3.50882e-11	S	2	566.130A	-24.45	2.3728250544314652e-14
7200	7.78804e-11	S	10	255.064A	-24.451	2.3673677082460194e-14
7201	1.6873099999999998e-12	K	1	1.17729m	-24.451999999999998	2.361922913608518e-14
7202	2.6092400000000003e-12	Fe	2	7613.12A	-24.453000000000003	2.3564906416511436e-14
7203	2.4614799999999997e-12	S	11	8070.12A	-24.454	2.3510708635726085e-14
7204	6.42744e-11	Al	7	309.057A	-24.454	2.3510708635726085e-14
7205	7.65916e-12	Ne	3	2593.56A	-24.455	2.3456635506377494e-14
7206	3.42833e-11	Fe	3	579.421A	-24.456999999999997	2.3348862055888396e-14
7207	1.01962e-12	B	3	1.94823m	-24.459	2.324158377942469e-14
7208	6.34971e-11	Ar	3	312.840A	-24.46	2.3188129620069167e-14
7209	1.84798e-12	Na	1	1.07493m	-24.46	2.3188129620069167e-14
7210	1.46861e-11	Be	3	1352.60A	-24.462	2.3081589842066313e-14
7211	4.19838e-12	Fe	2	4731.45A	-24.463	2.3028503658555493e-14
7212	1.09307e-11	Mg	1	1817.31A	-24.471	2.2608186097615087e-14
7213	2.07019e-12	Ti	3	9595.49A	-24.473000000000003	2.250431091805741e-14
7214	1.75475e-12	Cr	5	1.13204m	-24.476	2.2349392331377428e-14
7215	7.39013e-13	Li	1	2.68797m	-24.476	2.2349392331377428e-14
7216	3.26579e-11	Fe	10	608.259A	-24.476	2.2349392331377428e-14
7217	1.14472e-12	Sc	9	1.73531m	-24.476999999999997	2.2297990155410665e-14
7218	1.0455299999999999e-12	Cr	4	1.89994m	-24.479	2.2195540196746666e-14
7219	5.45648e-12	Ti	3	3640.52A	-24.48	2.214449187087013e-14
7220	1.25217e-10	Ni	13	158.640A	-24.480999999999998	2.2093560952885263e-14
7221	2.1924299999999998e-12	N	1	9060.48A	-24.480999999999998	2.2093560952885263e-14
7222	6.95221e-11	Fe	11	285.729A	-24.483	2.199205026108803e-14
7223	1.43599e-12	Cl	12	1.38333m	-24.486	2.1840658051966307e-14
7224	1.32087e-12	Mn	5	1.50389m	-24.486	2.1840658051966307e-14
7225	6.809e-11	Cr	7	291.738A	-24.487	2.1790425932373463e-14
7226	2.80649e-12	Ni	2	7078.04A	-24.487	2.1790425932373463e-14
7227	4.81691e-11	C	2	412.390A	-24.487	2.1790425932373463e-14
7228	6.50293e-12	Ni	7	3054.69A	-24.489	2.169030801948162e-14
7229	1.56694e-13	Co	3	12.6772m	-24.49	2.1640421695367767e-14
7230	2.58514e-11	Fe	3	768.409A	-24.49	2.1640421695367767e-14
7231	4.76556e-11	Mn	6	416.834A	-24.491	2.159065010661533e-14
7232	2.22512e-12	Ca	2	8927.36A	-24.495	2.1392705836636843e-14
7233	6.74953e-12	Ni	7	2943.09A	-24.496	2.13435039785498e-14
7234	5.57971e-12	Ni	5	3560.12A	-24.496	2.13435039785498e-14
7235	2.4153e-11	Si	2	822.443A	-24.496	2.13435039785498e-14
7236	1.59938e-11	Fe	12	1242.01A	-24.499000000000002	2.1196576330633676e-14
7237	8.67864e-12	P	2	2288.89A	-24.499000000000002	2.1196576330633676e-14
7238	3.19249e-11	Fe	8	622.224A	-24.5	2.1147825557892956e-14
7239	4.73742e-12	Mn	6	4193.10A	-24.5	2.1147825557892956e-14
7240	9.14249e-11	Fe	12	217.276A	-24.5	2.1147825557892956e-14
7241	1.40163e-11	Si	3	1417.24A	-24.503	2.1002244950749876e-14
7242	1.5789200000000001e-12	N	1	1.25810m	-24.503	2.1002244950749876e-14
7243	3.45973e-11	Ne	9	574.161A	-24.504	2.095394112777999e-14
7244	1.31597e-12	N	1	1.50950m	-24.504	2.095394112777999e-14
7245	1.03747e-11	S	1	1914.70A	-24.504	2.095394112777999e-14
7246	4.88229e-11	Ne	9	406.868A	-24.506	2.085766651345722e-14
7247	3.03408e-11	S	2	654.712A	-24.506999999999998	2.0809695211665915e-14
7248	9.92775e-12	C	3	2000.90A	-24.508000000000003	2.0761834240806736e-14
7249	3.07377e-12	Ca	1	6462.57A	-24.51	2.0666442277453505e-14
7250	2.8184599999999997e-12	Fe	2	7047.99A	-24.511	2.0618910779200586e-14
7251	4.6560800000000005e-12	Fe	2	4266.35A	-24.511	2.0618910779200586e-14
7252	3.75879e-10	B	4	52.8479A	-24.511999999999997	2.0571488600360066e-14
7253	7.81751e-11	P	11	254.102A	-24.513	2.052417548950394e-14
7254	8.55898e-11	P	10	232.089A	-24.514	2.0476971195783476e-14
7255	7.36157e-11	P	10	269.840A	-24.515	2.0429875468925704e-14
7256	1.6419400000000002e-12	Be	2	1.20982m	-24.515	2.0429875468925704e-14
7257	6.2152800000000006e-12	Fe	2	3196.07A	-24.516	2.03828880592341e-14
7258	7.94705e-11	Na	3	249.960A	-24.516	2.03828880592341e-14
7259	1.33598e-12	N	1	1.48689m	-24.517	2.0336008717585764e-14
7260	2.42745e-12	Na	1	8183.26A	-24.517	2.0336008717585764e-14
7261	9.298e-11	S	11	213.642A	-24.518	2.028923719543126e-14
7262	4.09059e-11	Mg	5	485.614A	-24.522	2.0103224350739938e-14
7263	8.17502e-11	N	3	242.990A	-24.523000000000003	2.0056988217772126e-14
7264	3.67806e-11	C	2	540.079A	-24.525	1.9964834727726335e-14
7265	4.7904900000000005e-12	Fe	2	4146.65A	-24.526	1.9918916882059237e-14
7266	4.1837599999999997e-10	Mg	10	47.4799A	-24.528000000000002	1.982739777217644e-14
7267	6.06625e-12	Be	2	3274.59A	-24.529	1.978179602273569e-14
7268	8.10209e-11	Fe	7	245.177A	-24.529	1.978179602273569e-14
7269	1.3202399999999998e-10	Si	6	150.461A	-24.53	1.9736299154408074e-14
7270	4.88313e-11	Ne	9	406.798A	-24.531	1.9690906925974047e-14
7271	5.06579e-11	F	7	392.129A	-24.531	1.9690906925974047e-14
7272	1.03808e-12	Fe	2	1.91358m	-24.531999999999996	1.964561909676837e-14
7273	5.99158e-11	Ar	3	331.540A	-24.531999999999996	1.964561909676837e-14
7274	3.1078400000000002e-12	O	1	6391.73A	-24.533	1.960043542667916e-14
7275	4.30418e-11	Ne	9	461.515A	-24.534000000000002	1.9555355676147576e-14
7276	5.56914e-12	Ni	5	3566.88A	-24.537	1.9420737554561713e-14
7277	9.63871e-12	Co	2	2060.90A	-24.538	1.9376071097667224e-14
7278	7.315210000000001e-12	P	2	2715.50A	-24.538	1.9376071097667224e-14
7279	4.84051e-11	C	2	410.379A	-24.539	1.9331507370772866e-14
7280	3.34817e-11	Fe	8	593.293A	-24.541	1.9242687162438332e-14
7281	4.12072e-12	Sc	7	4820.63A	-24.541999999999998	1.9198430210082256e-14
7282	2.4976399999999997e-13	C	5	7.95328m	-24.541999999999998	1.9198430210082256e-14
7283	3.98876e-11	Ca	9	498.011A	-24.543000000000003	1.9154275045891692e-14
7284	8.32266e-11	Fe	7	238.679A	-24.543000000000003	1.9154275045891692e-14
7285	6.96298e-11	Fe	11	285.287A	-24.545	1.9066269146121804e-14
7286	1.22954e-10	Ni	13	161.560A	-24.548000000000002	1.8935017872526455e-14
7287	8.385780000000001e-13	Ni	2	2.36883m	-24.552	1.8761420585214797e-14
7288	1.01422e-10	Na	3	195.860A	-24.555999999999997	1.8589414847399677e-14
7289	1.06385e-12	Fe	9	1.86722m	-24.557	1.8546660379674528e-14
7290	4.3159e-11	O	4	460.262A	-24.558000000000003	1.850400424449629e-14
7291	1.31147e-12	N	1	1.51467m	-24.559	1.8461446215706848e-14
7292	6.79289e-11	Si	4	292.430A	-24.559	1.8461446215706848e-14
7293	3.11613e-11	Ar	7	637.471A	-24.561	1.837662357525849e-14
7294	4.84416e-10	Ar	11	41.0070A	-24.561999999999998	1.833435851387853e-14
7295	6.82603e-11	Fe	12	291.010A	-24.561999999999998	1.833435851387853e-14
7296	9.29506e-11	F	3	213.710A	-24.563000000000002	1.8292190659441982e-14
7297	3.6603800000000003e-13	Na	1	5.42688m	-24.565	1.8208145677635596e-14
7298	1.42242e-11	Cl	1	1396.53A	-24.565	1.8208145677635596e-14
7299	1.76218e-11	C	2	1127.27A	-24.565	1.8208145677635596e-14
7300	1.28533e-13	Co	2	15.4548m	-24.565	1.8208145677635596e-14
7301	1.99034e-12	N	1	9980.42A	-24.565	1.8208145677635596e-14
7302	4.6461e-11	Cr	10	427.551A	-24.572	1.7917017562110097e-14
7303	9.839739999999999e-12	Co	2	2018.80A	-24.575	1.779367768077125e-14
7304	1.7043599999999998e-12	Fe	2	1.16551m	-24.576	1.775275335774337e-14
7305	1.02544e-10	Fe	10	193.715A	-24.576	1.775275335774337e-14
7306	6.89658e-12	V	9	2880.34A	-24.576999999999998	1.77119231580467e-14
7307	1.33208e-13	Fe	4	14.9123m	-24.576999999999998	1.77119231580467e-14
7308	5.623170000000001e-13	O	7	3.53261m	-24.578000000000003	1.767118686520316e-14
7309	1.46659e-12	N	1	1.35446m	-24.58	1.758999513665456e-14
7310	2.74961e-12	Si	2	7224.47A	-24.58	1.758999513665456e-14
7311	7.1345e-11	P	9	278.428A	-24.58	1.758999513665456e-14
7312	6.19795e-11	Ne	2	320.500A	-24.583000000000002	1.7468906461857674e-14
7313	4.30064e-11	Ca	11	461.895A	-24.583000000000002	1.7468906461857674e-14
7314	8.96761e-12	Mg	10	2215.14A	-24.584	1.742872909190571e-14
7315	9.934940000000001e-13	O	7	1.99945m	-24.585	1.738864412734027e-14
7316	4.25846e-11	N	2	466.470A	-24.587	1.7308750564752362e-14
7317	1.9163400000000003e-12	Fe	2	1.03658m	-24.588	1.726894154314204e-14
7318	3.48061e-13	Mn	5	5.70718m	-24.588	1.726894154314204e-14
7319	2.22664e-14	Al	1	89.2128m	-24.589000000000002	1.7229224079740705e-14
7320	1.08763e-11	B	1	1826.40A	-24.589000000000002	1.7229224079740705e-14
7321	4.38804e-12	Mn	5	4526.96A	-24.592	1.7110618935431023e-14
7322	5.3877e-11	S	3	368.700A	-24.592	1.7110618935431023e-14
7323	2.2409599999999998e-12	N	1	8864.25A	-24.592	1.7110618935431023e-14
7324	5.34537e-11	O	2	371.620A	-24.596	1.6953747838112086e-14
7325	4.13386e-12	Fe	4	4805.31A	-24.596	1.6953747838112086e-14
7326	6.8176e-11	S	4	291.370A	-24.596	1.6953747838112086e-14
7327	4.04221e-11	Fe	12	491.426A	-24.598000000000003	1.6875852442468414e-14
7328	2.69038e-13	Ti	7	7.38351m	-24.598000000000003	1.6875852442468414e-14
7329	1.61069e-11	C	1	1233.29A	-24.599	1.6837039058910817e-14
7330	1.23904e-11	Fe	10	1603.21A	-24.601999999999997	1.6721133697294562e-14
7331	1.67596e-11	Ca	2	1185.26A	-24.605999999999998	1.6567833422102315e-14
7332	1.9951e-12	Ni	2	9956.63A	-24.607	1.6529728462632866e-14
7333	5.875769999999999e-12	Ni	5	3380.74A	-24.608	1.649171114213824e-14
7334	3.78736e-11	Fe	6	524.493A	-24.609	1.645378125905439e-14
7335	3.34866e-12	Fe	2	5932.05A	-24.609	1.645378125905439e-14
7336	2.97732e-12	Fe	2	6671.92A	-24.609	1.645378125905439e-14
7337	1.2277200000000001e-12	Cr	4	1.61800m	-24.61	1.6415938612280984e-14
7338	1.00643e-11	Fe	7	1973.75A	-24.61	1.6415938612280984e-14
7339	4.25659e-12	Fe	2	4666.76A	-24.611	1.637818300117981e-14
7340	5.77762e-11	Cl	7	343.817A	-24.612	1.634051422557464e-14
7341	9.57556e-11	Fe	10	207.449A	-24.612	1.634051422557464e-14
7342	1.45803e-12	N	1	1.36242m	-24.613000000000003	1.6302932085748978e-14
7343	5.496e-11	Cl	7	361.435A	-24.613000000000003	1.6302932085748978e-14
7344	4.28828e-12	Fe	2	4632.27A	-24.615	1.622802691686874e-14
7345	6.85334e-11	Sc	4	289.851A	-24.616	1.6190703490674005e-14
7346	3.4692199999999996e-12	Fe	2	5725.91A	-24.616	1.6190703490674005e-14
7347	1.48554e-11	N	1	1337.19A	-24.616999999999997	1.6153465905977578e-14
7348	7.28049e-12	Ni	7	2728.45A	-24.616999999999997	1.6153465905977578e-14
7349	4.299180000000001e-12	Fe	2	4620.52A	-24.62	1.6042266228846595e-14
7350	1.45895e-12	N	1	1.36156m	-24.621	1.6005370040378726e-14
7351	1.95762e-12	N	1	1.01473m	-24.621	1.6005370040378726e-14
7352	1.1764e-10	Sc	11	168.859A	-24.622	1.5968558710789394e-14
7353	4.75489e-12	Fe	2	4177.69A	-24.622	1.5968558710789394e-14
7354	5.49977e-11	Cl	7	361.187A	-24.622	1.5968558710789394e-14
7355	3.64372e-11	O	4	545.170A	-24.627	1.578576813076191e-14
7356	2.41507e-12	Sc	2	8225.20A	-24.627	1.578576813076191e-14
7357	5.17533e-12	Mg	1	3838.29A	-24.628	1.5749461871549143e-14
7358	8.50656e-11	Ne	9	233.519A	-24.628	1.5749461871549143e-14
7359	7.53469e-11	Fe	11	263.640A	-24.629	1.5713239114415405e-14
7360	7.25615e-12	Fe	9	2737.60A	-24.631999999999998	1.5605069937201604e-14
7361	8.12996e-12	Si	1	2443.36A	-24.634	1.553337115363984e-14
7362	4.92082e-12	Mn	6	4036.82A	-24.635	1.5497645391365834e-14
7363	1.7011e-11	N	1	1167.74A	-24.635	1.5497645391365834e-14
7364	1.47209e-11	Fe	12	1349.40A	-24.636999999999997	1.542644017875864e-14
7365	5.18725e-13	Si	2	3.82948m	-24.639	1.5355562124385522e-14
7366	1.12613e-11	Al	2	1763.95A	-24.639	1.5355562124385522e-14
7367	4.2529600000000003e-13	Fe	2	4.67073m	-24.64	1.5320245311530576e-14
7368	8.913689999999999e-12	Mg	2	2228.53A	-24.647	1.5075291529531102e-14
7369	1.19214e-10	Cl	11	166.629A	-24.648000000000003	1.504061932115661e-14
7370	3.5938599999999998e-12	Fe	2	5527.34A	-24.648000000000003	1.504061932115661e-14
7371	4.50963e-11	Ca	5	440.490A	-24.649	1.5006026856648758e-14
7372	7.61414e-14	Co	3	26.0889m	-24.649	1.5006026856648758e-14
7373	9.86977e-13	Cr	4	2.01266m	-24.65	1.4971513952601495e-14
7374	2.00997e-12	Ni	2	9882.95A	-24.651999999999997	1.4902726094373538e-14
7375	4.32025e-11	V	8	459.799A	-24.653000000000002	1.4868450775486348e-14
7376	2.57588e-12	Fe	2	7711.72A	-24.655	1.480013644954366e-14
7377	1.3055500000000002e-10	Ni	12	152.154A	-24.656	1.4766097080292288e-14
7378	1.4406499999999998e-10	Mg	5	137.885A	-24.656	1.4766097080292288e-14
7379	7.30184e-13	K	1	2.72047m	-24.656999999999996	1.473213599941771e-14
7380	1.01883e-11	Co	2	1949.74A	-24.658	1.4698253026861426e-14
7381	1.3711600000000003e-09	F	8	14.4874A	-24.659000000000002	1.466444798297964e-14
7382	4.88215e-11	Si	3	406.880A	-24.659000000000002	1.466444798297964e-14
7383	5.54332e-11	O	2	358.350A	-24.66	1.4630720688541378e-14
7384	2.8715599999999997e-13	Ni	2	6.91766m	-24.660999999999998	1.4597070964727763e-14
7385	4.09089e-11	Ne	9	485.578A	-24.660999999999998	1.4597070964727763e-14
7386	4.72055e-12	Fe	4	4208.08A	-24.664	1.449658543501026e-14
7387	2.7593400000000003e-10	S	9	71.9900A	-24.664	1.449658543501026e-14
7388	3.99547e-12	Li	1	4971.74A	-24.665	1.446324421371891e-14
7389	1.10136e-10	K	12	180.363A	-24.665	1.446324421371891e-14
7390	2.0053900000000002e-12	N	1	9905.52A	-24.666999999999998	1.4396791642813965e-14
7391	4.51199e-12	Fe	2	4402.60A	-24.666999999999998	1.4396791642813965e-14
7392	6.97807e-11	S	4	284.670A	-24.668000000000003	1.436367994087534e-14
7393	4.64948e-11	C	2	427.241A	-24.668000000000003	1.436367994087534e-14
7394	3.1264799999999993e-10	Na	10	63.5361A	-24.669	1.433064439373813e-14
7395	2.15866e-11	Ne	9	920.221A	-24.671	1.426480106366526e-14
7396	6.23527e-11	Fe	9	318.582A	-24.671	1.426480106366526e-14
7397	3.059e-12	Ca	1	6493.78A	-24.673000000000002	1.4199260256214146e-14
7398	1.5136700000000002e-12	Al	1	1.31234m	-24.675	1.4134020581419826e-14
7399	4.0633e-11	Ne	3	488.875A	-24.675	1.4134020581419826e-14
7400	2.33135e-11	Fe	3	852.057A	-24.676	1.4101513236151919e-14
7401	8.72895e-12	Mn	6	2275.70A	-24.677	1.4069080655703313e-14
7402	4.2403e-12	Si	2	4684.69A	-24.678	1.4036722668119806e-14
7403	1.47915e-12	N	1	1.34296m	-24.68	1.3972229785707467e-14
7404	5.6048e-11	Ca	7	354.419A	-24.680999999999997	1.3940094548943798e-14
7405	1.14649e-13	F	6	17.3263m	-24.682	1.3908033221173615e-14
7406	7.94482e-13	Fe	2	2.50030m	-24.683000000000003	1.3876045632410955e-14
7407	2.07322e-12	Li	2	9581.43A	-24.684	1.3844131613061145e-14
7408	6.96509e-11	F	8	285.200A	-24.686	1.3780523606168633e-14
7409	9.42783e-11	Ar	6	210.700A	-24.688000000000002	1.371720785152078e-14
7410	6.07179e-11	Ne	2	327.160A	-24.689	1.3685659148929585e-14
7411	3.93275e-11	Sc	11	505.104A	-24.69	1.365418300634072e-14
7412	8.93796e-12	Mg	2	2222.48A	-24.691	1.3622779256871033e-14
7413	6.0434e-11	Al	6	328.697A	-24.691	1.3622779256871033e-14
7414	5.20588e-11	Sc	11	381.577A	-24.694000000000003	1.352900070409431e-14
7415	9.51291e-11	O	5	208.816A	-24.694000000000003	1.352900070409431e-14
7416	8.91976e-12	Mg	2	2227.02A	-24.695	1.3497884865930334e-14
7417	6.00872e-12	Sc	7	3305.94A	-24.695	1.3497884865930334e-14
7418	5.38076e-13	Fe	5	3.69176m	-24.695999999999998	1.3466840592208242e-14
7419	6.87581e-11	Cr	7	288.903A	-24.695999999999998	1.3466840592208242e-14
7420	2.94807e-11	Ne	3	673.812A	-24.695999999999998	1.3466840592208242e-14
7421	3.41469e-11	Ca	11	581.735A	-24.698	1.3404966080093455e-14
7422	1.31355e-11	Be	2	1512.27A	-24.701	1.3312686942679064e-14
7423	1.93891e-12	Co	2	1.02452m	-24.701	1.3312686942679064e-14
7424	6.55299e-11	Fe	12	303.136A	-24.701	1.3312686942679064e-14
7425	1.22194e-10	Co	11	162.565A	-24.701	1.3312686942679064e-14
7426	5.35737e-11	Ne	9	370.787A	-24.701	1.3312686942679064e-14
7427	1.14669e-13	Mn	5	17.3233m	-24.701999999999998	1.3282068612360645e-14
7428	1.51258e-11	N	1	1313.28A	-24.703000000000003	1.3251520702247601e-14
7429	2.22047e-12	Fe	2	8946.05A	-24.705	1.3190635495163315e-14
7430	6.53834e-11	Fe	8	303.815A	-24.706	1.316029787538444e-14
7431	7.44743e-13	Fe	4	2.66729m	-24.706999999999997	1.3130030030194938e-14
7432	8.569180000000001e-12	Mg	3	2318.13A	-24.712	1.297973181928767e-14
7433	6.16037e-11	Mg	6	322.455A	-24.717	1.2831154057773995e-14
7434	2.6348900000000003e-12	Co	2	7539.01A	-24.718000000000004	1.2801643222357988e-14
7435	1.50235e-11	Mn	12	1322.23A	-24.718000000000004	1.2801643222357988e-14
7436	2.33183e-11	Si	2	851.883A	-24.718000000000004	1.2801643222357988e-14
7437	8.10534e-11	Fe	7	245.079A	-24.719	1.277220025998019e-14
7438	6.24313e-11	Ne	9	318.181A	-24.721	1.2713517330282895e-14
7439	7.12421e-11	S	4	278.830A	-24.721	1.2713517330282895e-14
7440	4.30896e-11	Fe	6	461.003A	-24.721	1.2713517330282895e-14
7441	3.18373e-12	Fe	2	6239.37A	-24.721999999999998	1.268427705183245e-14
7442	5.18742e-12	Mg	1	3829.35A	-24.723000000000003	1.2655104024156044e-14
7443	7.81635e-11	Ca	3	254.140A	-24.724	1.2625998092581606e-14
7444	6.771180000000001e-12	Fe	10	2933.68A	-24.724	1.2625998092581606e-14
7445	9.91003e-11	O	5	200.448A	-24.725	1.2596959102792069e-14
7446	3.25452e-12	Li	1	6103.64A	-24.726	1.2567986900825808e-14
7447	8.39242e-13	Fe	2	2.36695m	-24.726	1.2567986900825808e-14
7448	7.9217e-11	P	9	250.760A	-24.726999999999997	1.253908133307499e-14
7449	1.0566800000000001e-13	Co	2	18.7989m	-24.729	1.248146948755418e-14
7450	4.63548e-12	Ni	2	4285.31A	-24.729	1.248146948755418e-14
7451	1.0283900000000001e-10	Ar	5	193.160A	-24.729	1.248146948755418e-14
7452	2.51575e-12	Mg	2	7896.04A	-24.730999999999998	1.2424122344419251e-14
7453	2.31143e-12	N	1	8594.00A	-24.730999999999998	1.2424122344419251e-14
7454	4.76721e-11	Cr	10	416.689A	-24.732	1.2395547655966262e-14
7455	3.10794e-11	Ca	7	639.151A	-24.733	1.2367038687473006e-14
7456	4.4328900000000005e-12	Mg	2	4481.15A	-24.734	1.2338595287787769e-14
7457	1.69923e-12	K	1	1.16902m	-24.735	1.2310217306106579e-14
7458	3.62923e-11	Ca	11	547.346A	-24.741999999999997	1.2113390543541839e-14
7459	9.33081e-12	Si	3	2128.91A	-24.741999999999997	1.2113390543541839e-14
7460	6.97817e-12	Ca	2	2846.66A	-24.741999999999997	1.2113390543541839e-14
7461	5.81808e-13	Na	1	3.41426m	-24.743000000000002	1.2085530518399074e-14
7462	5.5011e-11	O	2	361.099A	-24.747	1.1974729708606312e-14
7463	7.85965e-11	Fe	4	252.740A	-24.748	1.194718859453431e-14
7464	2.01396e-11	Si	9	986.339A	-24.749000000000002	1.1919710823266928e-14
7465	2.26053e-12	P	1	8787.54A	-24.750999999999998	1.1864944726743657e-14
7466	7.5442e-11	Ne	9	263.308A	-24.752	1.1837656111123181e-14
7467	5.45986e-12	Ti	3	3638.27A	-24.754	1.1783267021756358e-14
7468	4.10336e-12	Cr	4	4841.03A	-24.755	1.1756166259644569e-14
7469	1.81555e-12	Fe	2	1.09413m	-24.755	1.1756166259644569e-14
7470	6.10015e-11	P	11	325.639A	-24.756	1.1729127827555901e-14
7471	7.76561e-11	Ca	3	255.800A	-24.758000000000003	1.1675237380357625e-14
7472	4.40435e-11	N	2	451.019A	-24.758000000000003	1.1675237380357625e-14
7473	3.19431e-12	Ni	4	6218.69A	-24.758000000000003	1.1675237380357625e-14
7474	4.55954e-13	Fe	3	4.35668m	-24.759	1.1648385079526324e-14
7475	2.62453e-11	Al	8	756.878A	-24.761	1.1594865611557231e-14
7476	2.19393e-11	Fe	3	905.428A	-24.761999999999997	1.156819816066464e-14
7477	4.68934e-11	Mn	6	423.609A	-24.763	1.1541592043206929e-14
7478	1.42217e-12	Fe	2	1.39677m	-24.763	1.1541592043206929e-14
7479	8.14791e-11	Fe	11	243.798A	-24.764	1.1515047118121487e-14
7480	9.19103e-15	He	1	216.129m	-24.764	1.1515047118121487e-14
7481	1.83579e-11	B	2	1082.06A	-24.764	1.1515047118121487e-14
7482	1.33625e-12	Fe	7	1.48658m	-24.764	1.1515047118121487e-14
7483	5.00553e-11	Si	3	396.851A	-24.764	1.1515047118121487e-14
7484	5.62256e-11	Ne	2	353.299A	-24.766	1.1462140282436246e-14
7485	5.77986e-11	Cl	7	343.684A	-24.767	1.1435778091329669e-14
7486	4.65453e-11	P	9	426.777A	-24.768	1.1409476531580137e-14
7487	2.57619e-12	Fe	2	7710.78A	-24.769000000000002	1.1383235463739394e-14
7488	4.71717e-12	Fe	2	4211.10A	-24.769000000000002	1.1383235463739394e-14
7489	6.0615699999999996e-12	Fe	2	3277.12A	-24.77	1.1357054748680007e-14
7490	4.69436e-12	Fe	2	4231.55A	-24.77	1.1357054748680007e-14
7491	4.03982e-11	Ne	3	491.716A	-24.771	1.1330934247594244e-14
7492	4.67376e-10	Na	10	42.5021A	-24.772	1.1304873821993992e-14
7493	7.38483e-11	Ca	3	268.990A	-24.772	1.1304873821993992e-14
7494	8.0462e-11	Fe	4	246.880A	-24.772	1.1304873821993992e-14
7495	3.90055e-11	Ne	9	509.274A	-24.773000000000003	1.1278873333709195e-14
7496	7.8721e-11	Fe	7	252.340A	-24.774	1.1252932644888219e-14
7497	2.58162e-12	Ni	2	7694.56A	-24.774	1.1252932644888219e-14
7498	5.54683e-13	Fe	2	3.58123m	-24.775	1.122705161799593e-14
7499	7.45457e-11	Fe	11	266.474A	-24.776	1.1201230115813608e-14
7500	7.390119999999999e-13	Li	1	2.68797m	-24.776999999999997	1.1175468001438402e-14
7501	3.58468e-11	S	2	554.149A	-24.78	1.1098536620843002e-14
7502	1.02725e-11	Be	3	1933.75A	-24.78	1.1098536620843002e-14
7503	1.58829e-11	C	1	1250.68A	-24.781	1.1073010694952068e-14
7504	2.7762400000000003e-12	Fe	2	7155.16A	-24.781999999999996	1.1047543477061553e-14
7505	1.6365799999999999e-12	Mn	5	1.21378m	-24.781999999999996	1.1047543477061553e-14
7506	1.84357e-12	N	1	1.07750m	-24.784000000000002	1.0996784625493443e-14
7507	1.7502599999999999e-12	Co	3	1.13494m	-24.787	1.0921083292606213e-14
7508	2.0977400000000003e-12	Fe	2	9469.46A	-24.787	1.0921083292606213e-14
7509	3.5666e-11	K	8	556.957A	-24.788	1.0895965498044608e-14
7510	5.65897e-11	Ti	12	351.026A	-24.789	1.0870905472807415e-14
7511	4.87671e-11	Ne	9	407.333A	-24.79	1.0845903084028959e-14
7512	4.65693e-12	Fe	11	4265.56A	-24.79	1.0845903084028959e-14
7513	2.2397400000000003e-12	Fe	4	8869.10A	-24.79	1.0845903084028959e-14
7514	7.79435e-11	Fe	7	254.857A	-24.791	1.0820958199148891e-14
7515	3.45331e-11	Ne	9	575.229A	-24.791	1.0820958199148891e-14
7516	3.40878e-11	Cl	7	582.744A	-24.791	1.0820958199148891e-14
7517	7.10105e-11	S	4	279.740A	-24.794	1.0746467246866847e-14
7518	2.50702e-10	Ne	9	79.2353A	-24.795	1.0721751058066003e-14
7519	1.70051e-11	S	2	1168.15A	-24.796999999999997	1.067248908669348e-14
7520	1.69684e-11	N	1	1170.67A	-24.796999999999997	1.067248908669348e-14
7521	3.18427e-12	Sc	3	6238.32A	-24.798000000000002	1.0647943042939471e-14
7522	7.65298e-12	Ne	3	2595.65A	-24.8	1.059902018859248e-14
7523	6.37918e-11	Cl	11	311.395A	-24.8	1.059902018859248e-14
7524	8.457960000000001e-12	Be	1	2348.61A	-24.801	1.0574643118615306e-14
7525	6.9844e-12	C	3	2844.12A	-24.802	1.0550322114343184e-14
7526	7.10721e-12	Ni	7	2794.97A	-24.803	1.052605704682866e-14
7527	1.0689e-12	Cr	4	1.85840m	-24.803	1.052605704682866e-14
7528	1.93229e-11	Fe	10	1028.03A	-24.803	1.052605704682866e-14
7529	4.29776e-11	Ne	9	462.205A	-24.804000000000002	1.0501847787420762e-14
7530	8.38865e-11	Ne	9	236.802A	-24.805	1.0477694207764491e-14
7531	8.0206e-12	Fe	2	2476.68A	-24.805999999999997	1.0453596179799886e-14
7532	1.48642e-11	N	1	1336.39A	-24.805999999999997	1.0453596179799886e-14
7533	1.70381e-11	N	1	1165.88A	-24.805999999999997	1.0453596179799886e-14
7534	4.69743e-11	Si	3	422.879A	-24.805999999999997	1.0453596179799886e-14
7535	4.3473800000000004e-12	Co	3	4569.29A	-24.807	1.0429553575761518e-14
7536	8.00026e-11	Fe	11	248.298A	-24.808000000000003	1.040556626817789e-14
7537	3.20785e-12	Fe	5	6192.46A	-24.809	1.0381634129870945e-14
7538	8.96759e-11	Ne	9	221.514A	-24.81	1.0357757033954695e-14
7539	7.88265e-11	V	5	252.002A	-24.811	1.0333934853835071e-14
7540	8.2616e-12	Fe	2	2404.43A	-24.813000000000002	1.028645473606513e-14
7541	7.75817e-11	Fe	7	256.046A	-24.814	1.0262796546680041e-14
7542	8.29268e-12	Fe	2	2395.42A	-24.815	1.0239192769620529e-14
7543	9.35413e-11	Ar	5	212.360A	-24.815	1.0239192769620529e-14
7544	3.63122e-11	Ca	11	547.047A	-24.816	1.0215643279741883e-14
7545	3.29382e-11	Fe	8	603.083A	-24.818	1.0168706662385733e-14
7546	9.73201e-11	Co	9	204.115A	-24.818	1.0168706662385733e-14
7547	3.98612e-12	Sc	7	4983.41A	-24.819000000000003	1.014531928605504e-14
7548	6.3986e-11	Ar	3	310.450A	-24.819000000000003	1.014531928605504e-14
7549	2.86493e-12	Fe	2	6933.66A	-24.820999999999998	1.0098705778100221e-14
7550	2.2890100000000004e-13	S	10	8.67821m	-24.824	1.0029186776512459e-14
7551	7.73266e-11	Fe	8	256.890A	-24.826999999999998	9.960146340365615e-15
7552	2.9237400000000002e-12	Ni	2	6794.20A	-24.826999999999998	9.960146340365615e-15
7553	6.54886e-11	Si	11	303.327A	-24.829	9.914383624813863e-15
7554	5.07148e-11	F	7	391.690A	-24.829	9.914383624813863e-15
7555	3.661480000000001e-12	Fe	2	5425.26A	-24.829	9.914383624813863e-15
7556	6.0660900000000005e-12	Be	2	3274.67A	-24.83	9.891581175238122e-15
7557	7.16978e-11	Si	8	277.058A	-24.834	9.800894613925845e-15
7558	2.74167e-10	Co	10	72.4538A	-24.834	9.800894613925845e-15
7559	7.09167e-11	S	4	280.110A	-24.835	9.778353181831907e-15
7560	1.70367e-11	C	1	1165.98A	-24.836	9.755863593593213e-15
7561	3.2863400000000003e-12	Fe	2	6044.55A	-24.842	9.622008126977362e-15
7562	7.18867e-11	S	4	276.330A	-24.843000000000004	9.599878122386335e-15
7563	2.20096e-11	P	8	902.537A	-24.843000000000004	9.599878122386335e-15
7564	6.92582e-11	Fe	10	286.817A	-24.844	9.577799015393632e-15
7565	4.5308e-12	Fe	2	4384.32A	-24.845	9.555770688937865e-15
7566	1.96605e-11	C	2	1010.37A	-24.845	9.555770688937865e-15
7567	2.12774e-12	Co	2	9335.96A	-24.845	9.555770688937865e-15
7568	8.85801e-12	P	1	2242.54A	-24.845	9.555770688937865e-15
7569	3.81561e-11	K	3	520.611A	-24.846999999999998	9.511865910737708e-15
7570	2.46135e-11	Si	2	807.057A	-24.848000000000003	9.489989226214477e-15
7571	5.6534e-11	Ca	7	351.372A	-24.848000000000003	9.489989226214477e-15
7572	5.18343e-12	Mg	1	3832.30A	-24.849	9.468162856669578e-15
7573	7.00826e-11	Fe	12	283.444A	-24.85	9.44638668638154e-15
7574	2.97768e-11	Ca	11	667.113A	-24.85	9.44638668638154e-15
7575	4.24344e-12	Si	2	4681.21A	-24.851999999999997	9.402984482021625e-15
7576	4.63634e-11	N	2	428.451A	-24.853	9.381358217835352e-15
7577	5.51764e-12	Ni	5	3600.18A	-24.855	9.338254792148598e-15
7578	9.80727e-12	Zn	2	2025.48A	-24.858	9.273970698326463e-15
7579	8.264539999999999e-14	Fe	1	24.0358m	-24.858	9.273970698326463e-15
7580	4.5817900000000004e-12	Co	3	4335.52A	-24.86	9.231360673473508e-15
7581	4.3761699999999995e-12	Mn	10	4539.24A	-24.863000000000003	9.167812433588342e-15
7582	6.21115e-11	Mg	6	319.819A	-24.864	9.146727050104336e-15
7583	5.11877e-11	N	2	388.071A	-24.864	9.146727050104336e-15
7584	5.15038e-11	S	3	385.689A	-24.866	9.10470165670963e-15
7585	1.2466899999999999e-10	Ne	9	159.337A	-24.866999999999997	9.083761423984554e-15
7586	1.7609799999999998e-12	Co	2	1.12804m	-24.868000000000002	9.062869352458139e-15
7587	3.65547e-13	Na	1	5.43417m	-24.871	9.000480998668485e-15
7588	3.10181e-11	Ca	7	640.416A	-24.872	8.9797804668052e-15
7589	5.03165e-11	Ne	9	394.790A	-24.874000000000002	8.93852212328527e-15
7590	1.14247e-11	Fe	9	1738.73A	-24.874000000000002	8.93852212328527e-15
7591	2.15224e-11	Ne	9	922.966A	-24.875	8.917964092881065e-15
7592	5.26876e-12	V	9	3770.24A	-24.877	8.876989769800232e-15
7593	3.73301e-11	C	2	532.130A	-24.879	8.836203706633186e-15
7594	2.1071e-11	Co	3	942.738A	-24.879	8.836203706633186e-15
7595	7.66968e-12	Ne	3	2590.00A	-24.881999999999998	8.775375708174026e-15
7596	1.49591e-11	N	1	1327.92A	-24.884	8.735056519211369e-15
7597	1.6451599999999998e-12	N	1	1.20745m	-24.885	8.714966446710769e-15
7598	7.59865e-12	Ti	3	2614.21A	-24.886	8.694922580094792e-15
7599	6.14313e-11	Ti	5	323.361A	-24.886	8.694922580094792e-15
7600	4.1833499999999993e-10	Na	10	47.4845A	-24.889	8.635067154069686e-15
7601	1.74867e-12	Ni	2	1.13597m	-24.889	8.635067154069686e-15
7602	2.97329e-11	Cr	5	668.097A	-24.89	8.615207050727336e-15
7603	4.66122e-11	Fe	6	426.164A	-24.89	8.615207050727336e-15
7604	3.89383e-11	Ne	9	510.152A	-24.894000000000002	8.536222357726024e-15
7605	9.73776e-11	Si	9	203.994A	-24.896	8.49700197859773e-15
7606	2.4746e-12	Co	2	8027.34A	-24.896	8.49700197859773e-15
7607	1.40462e-11	F	8	1414.23A	-24.897	8.477459416347363e-15
7608	5.51928e-11	Ne	2	359.910A	-24.897	8.477459416347363e-15
7609	4.4527e-11	Ne	9	446.121A	-24.899	8.438509028409832e-15
7610	3.60826e-11	Ne	9	550.528A	-24.901999999999997	8.380418740858812e-15
7611	8.27583e-11	F	4	240.030A	-24.901999999999997	8.380418740858812e-15
7612	4.72608e-11	Fe	12	420.315A	-24.903000000000002	8.361144312614466e-15
7613	7.03802e-12	Ca	2	2822.45A	-24.903000000000002	8.361144312614466e-15
7614	1.5064200000000002e-12	Mn	5	1.31866m	-24.904	8.341914214325077e-15
7615	5.87248e-11	Fe	12	338.264A	-24.904	8.341914214325077e-15
7616	6.99373e-12	Ca	2	2840.33A	-24.904	8.341914214325077e-15
7617	7.36076e-12	P	4	2698.70A	-24.905	8.322728344034371e-15
7618	4.25496e-11	Fe	12	466.854A	-24.905	8.322728344034371e-15
7619	9.69632e-13	Ni	2	2.04866m	-24.905	8.322728344034371e-15
7620	2.90883e-12	Fe	2	6829.01A	-24.905	8.322728344034371e-15
7621	1.63599e-12	N	1	1.21421m	-24.906	8.303586600020909e-15
7622	6.32947e-13	K	1	3.13841m	-24.906	8.303586600020909e-15
7623	4.61759e-11	N	2	430.191A	-24.906999999999996	8.284488880797004e-15
7624	2.3911e-12	Sc	2	8307.66A	-24.909000000000002	8.246425111933712e-15
7625	1.4306299999999998e-14	Al	7	138.851m	-24.910999999999998	8.208536230202578e-15
7626	6.41627e-11	Ca	9	309.595A	-24.910999999999998	8.208536230202578e-15
7627	1.35734e-11	Fe	10	1463.49A	-24.910999999999998	8.208536230202578e-15
7628	4.60726e-12	Fe	10	4311.56A	-24.912	8.18965712076283e-15
7629	8.56181e-12	Fe	11	2320.12A	-24.912	8.18965712076283e-15
7630	1.30808e-10	Cl	10	151.860A	-24.915	8.13327991769434e-15
7631	1.37148e-10	F	6	144.840A	-24.916999999999998	8.09591089090935e-15
7632	1.03544e-11	Fe	10	1918.45A	-24.92	8.040179032347827e-15
7633	5.37944e-11	Fe	9	369.266A	-24.92	8.040179032347827e-15
7634	1.23893e-11	Fe	10	1603.35A	-24.921	8.021687133718224e-15
7635	1.98208e-11	O	3	1002.20A	-24.921	8.021687133718224e-15
7636	7.83291e-12	Mg	9	2536.03A	-24.921	8.021687133718224e-15
7637	1.9037499999999998e-10	Al	6	104.344A	-24.921	8.021687133718224e-15
7638	1.72556e-11	Ca	2	1151.19A	-24.921	8.021687133718224e-15
7639	2.04676e-12	Ti	3	9705.32A	-24.923000000000002	7.984830829202118e-15
7640	4.51782e-11	Ca	3	439.692A	-24.924	7.966466227907288e-15
7641	4.77572e-11	Fe	6	415.947A	-24.925	7.948143864023293e-15
7642	5.32652e-11	Sc	11	372.935A	-24.926	7.929863640406918e-15
7643	3.273640000000001e-10	Na	10	60.6801A	-24.926	7.929863640406918e-15
7644	6.99702e-11	Sc	5	283.899A	-24.927	7.911625460138105e-15
7645	8.335689999999999e-12	Fe	2	2383.06A	-24.930999999999997	7.839091241931815e-15
7646	5.5355800000000005e-12	Ni	5	3588.51A	-24.930999999999997	7.839091241931815e-15
7647	8.70728e-12	Mg	10	2281.36A	-24.930999999999997	7.839091241931815e-15
7648	8.47171e-11	Ca	4	234.480A	-24.932	7.821061832386168e-15
7649	1.39177e-12	Fe	9	1.42728m	-24.933000000000003	7.803073889331732e-15
7650	4.42652e-11	N	2	448.761A	-24.936999999999998	7.731534877908634e-15
7651	2.47269e-12	Ni	2	8033.54A	-24.938000000000002	7.713752841135656e-15
7652	4.17187e-12	Fe	9	4761.53A	-24.938000000000002	7.713752841135656e-15
7653	6.29502e-13	Fe	2	3.15558m	-24.94	7.678311366177184e-15
7654	7.64125e-11	Fe	12	259.964A	-24.94	7.678311366177184e-15
7655	1.41871e-13	Co	3	14.0018m	-24.941	7.660651740084455e-15
7656	6.10005e-13	N	6	3.25644m	-24.941	7.660651740084455e-15
7657	1.0435399999999999e-10	S	11	190.356A	-24.941999999999997	7.643032730004655e-15
7658	1.3254000000000002e-09	F	9	14.9875A	-24.943	7.625454242523425e-15
7659	6.99487e-11	Mn	13	283.986A	-24.943	7.625454242523425e-15
7660	4.93678e-11	Fe	6	402.377A	-24.943	7.625454242523425e-15
7661	1.41445e-10	Ar	11	140.439A	-24.944000000000003	7.607916184441561e-15
7662	4.56465e-12	Fe	2	4351.81A	-24.944000000000003	7.607916184441561e-15
7663	2.11891e-12	Ni	2	9374.87A	-24.945	7.590418462774021e-15
7664	5.26296e-11	Fe	9	377.439A	-24.947	7.555543657810331e-15
7665	2.20009e-12	N	1	9028.92A	-24.947	7.555543657810331e-15
7666	2.76752e-10	S	9	71.7770A	-24.949	7.520829088020331e-15
7667	3.07153e-12	Ni	2	6467.29A	-24.95	7.50353166111644e-15
7668	4.11433e-12	Be	2	4828.12A	-24.951	7.486274017190401e-15
7669	1.45645e-11	S	2	1363.90A	-24.953000000000003	7.451877712489262e-15
7670	5.32789e-12	Fe	2	3728.39A	-24.954	7.434738869348439e-15
7671	6.30597e-11	Ne	2	315.010A	-24.955	7.417639444452996e-15
7672	6.00189e-11	Ne	2	330.970A	-24.956	7.400579347143421e-15
7673	1.80762e-11	S	4	1098.93A	-24.956	7.400579347143421e-15
7674	7.82898e-11	F	3	253.730A	-24.959	7.349634117260647e-15
7675	6.59342e-13	Co	3	3.01277m	-24.96	7.332730427863341e-15
7676	2.30718e-11	Ne	9	860.983A	-24.961	7.315865615872874e-15
7677	3.41138e-11	Cl	7	582.299A	-24.965999999999998	7.232121594665438e-15
7678	7.52032e-11	Fe	7	264.144A	-24.965999999999998	7.232121594665438e-15
7679	3.99554e-12	Li	1	4971.66A	-24.965999999999998	7.232121594665438e-15
7680	7.51613e-11	Fe	7	264.291A	-24.965999999999998	7.232121594665438e-15
7681	1.85504e-12	Fe	2	1.07084m	-24.967	7.215488176570154e-15
7682	8.74335e-11	Al	8	227.195A	-24.969	7.182336019793782e-15
7683	5.43312e-12	Ti	3	3656.18A	-24.971	7.149336183341753e-15
7684	6.81073e-12	Ni	7	2916.64A	-24.974	7.10012049923316e-15
7685	5.0881e-11	Si	3	390.410A	-24.975	7.0837906752327224e-15
7686	1.80671e-11	S	4	1099.48A	-24.976	7.067498408785333e-15
7687	9.29905e-12	P	1	2136.18A	-24.976999999999997	7.051243613510959e-15
7688	1.0435799999999999e-12	Co	2	1.90349m	-24.978	7.0350262032281775e-15
7689	5.49619e-12	Ti	3	3614.23A	-24.979	7.018846091954125e-15
7690	1.75992e-12	O	1	1.12871m	-24.979	7.018846091954125e-15
7691	2.31852e-12	N	1	8567.74A	-24.979	7.018846091954125e-15
7692	3.62087e-11	Ar	2	548.610A	-24.98	7.00270319390329e-15
7693	5.57021e-11	O	2	356.619A	-24.98	7.00270319390329e-15
7694	1.84118e-12	Fe	2	1.07890m	-24.98	7.00270319390329e-15
7695	6.93713e-11	Ca	4	286.350A	-24.980999999999998	6.986597423487748e-15
7696	5.73362e-11	O	4	346.456A	-24.980999999999998	6.986597423487748e-15
7697	3.25458e-12	Li	1	6103.53A	-24.980999999999998	6.986597423487748e-15
7698	4.30276e-11	V	7	461.668A	-24.982	6.970528695316194e-15
7699	3.65083e-11	Ca	7	544.108A	-24.983	6.954496924193885e-15
7700	5.62284e-12	Fe	10	3532.82A	-24.983	6.954496924193885e-15
7701	2.95702e-11	N	2	671.773A	-24.984	6.93850202512197e-15
7702	1.83612e-11	B	2	1081.87A	-24.986	6.906622504110968e-15
7703	9.28524e-13	Ca	2	2.13936m	-24.986	6.906622504110968e-15
7704	4.675e-12	Fe	2	4249.08A	-24.987	6.8907377131498325e-15
7705	2.5890900000000002e-12	Fe	2	7672.37A	-24.988000000000003	6.8748894561939876e-15
7706	4.29821e-12	C	1	4621.57A	-24.989	6.859077649217777e-15
7707	5.06761e-12	Fe	9	3919.89A	-24.989	6.859077649217777e-15
7708	3.54271e-12	Fe	2	5607.14A	-24.991	6.82756305006617e-15
7709	2.96788e-11	Fe	8	669.314A	-24.991	6.82756305006617e-15
7710	3.79979e-11	Sc	11	522.777A	-24.991999999999997	6.811860090803561e-15
7711	9.50654e-12	B	1	2089.56A	-24.991999999999997	6.811860090803561e-15
7712	1.6741200000000001e-12	Co	3	1.18656m	-24.993000000000002	6.796193247344942e-15
7713	3.25844e-11	Mg	6	609.631A	-24.994	6.78056243662649e-15
7714	1.44392e-11	Ni	2	1375.73A	-24.994	6.78056243662649e-15
7715	6.13733e-11	Ne	3	323.666A	-24.998	6.718397866549448e-15
7716	9.54334e-11	F	3	208.150A	-24.998	6.718397866549448e-15
7717	5.05108e-12	Fe	2	3932.71A	-25.0	6.687529632286279e-15
7718	1.80333e-12	Fe	9	1.10154m	-25.000999999999998	6.6721487409472724e-15
7719	3.87025e-11	Fe	3	513.260A	-25.003	6.641493002114047e-15
7720	2.2462e-12	N	1	8843.57A	-25.005	6.610978113606597e-15
7721	1.12426e-10	K	12	176.689A	-25.005	6.610978113606597e-15
7722	1.89805e-12	Fe	2	1.04657m	-25.006	6.595773285874786e-15
7723	2.83324e-12	Fe	2	7011.23A	-25.006	6.595773285874786e-15
7724	3.3732e-10	S	9	58.8890A	-25.008000000000003	6.565468460382206e-15
7725	1.45144e-12	N	1	1.36860m	-25.008000000000003	6.565468460382206e-15
7726	2.82977e-11	Fe	8	701.982A	-25.01	6.535302872915054e-15
7727	1.34881e-11	Ni	2	1472.74A	-25.011999999999997	6.505275883732712e-15
7728	3.14872e-11	Cr	5	630.875A	-25.015	6.460493879540575e-15
7729	5.05624e-11	S	4	392.870A	-25.015	6.460493879540575e-15
7730	1.80383e-11	Cl	11	1101.24A	-25.016	6.445635155942881e-15
7731	2.5659599999999997e-12	V	4	7741.52A	-25.016	6.445635155942881e-15
7732	7.54248e-12	Cr	5	2633.68A	-25.018	6.416020152496962e-15
7733	4.06733e-11	Fe	3	488.391A	-25.018	6.416020152496962e-15
7734	1.96662e-11	C	2	1010.08A	-25.019000000000002	6.4012637156329894e-15
7735	1.0050299999999998e-10	Ca	4	197.650A	-25.02	6.386541217632062e-15
7736	5.07182e-11	Fe	10	391.663A	-25.021	6.3718525804368585e-15
7737	5.08611e-12	Fe	2	3905.63A	-25.021	6.3718525804368585e-15
7738	1.65926e-11	Be	2	1197.19A	-25.024	6.3279890558041805e-15
7739	2.29491e-12	N	1	8655.88A	-25.025	6.313435084844284e-15
7740	4.8612e-12	Ca	13	4086.33A	-25.026	6.298914587088672e-15
7741	3.65235e-10	Al	11	54.3881A	-25.028000000000002	6.269973703422585e-15
7742	4.19718e-11	Fe	3	473.281A	-25.028000000000002	6.269973703422585e-15
7743	4.39294e-11	Fe	10	452.191A	-25.029	6.255553164070477e-15
7744	1.48553e-11	N	1	1337.20A	-25.031	6.226811508046255e-15
7745	1.77105e-10	Al	6	112.162A	-25.031	6.226811508046255e-15
7746	3.85088e-11	Fe	12	515.843A	-25.033	6.1982019079360386e-15
7747	3.86807e-11	C	3	513.550A	-25.034000000000002	6.1839464391328396e-15
7748	1.60467e-12	Mn	5	1.23791m	-25.034000000000002	6.1839464391328396e-15
7749	1.16597e-10	Ni	13	170.368A	-25.035999999999998	6.155533786124579e-15
7750	2.95061e-11	Ne	3	673.232A	-25.037	6.141376451278359e-15
7751	2.31753e-12	Co	2	8571.41A	-25.038	6.127251677398727e-15
7752	8.88805e-12	P	1	2234.96A	-25.038	6.127251677398727e-15
7753	8.93444e-12	P	1	2223.36A	-25.038	6.127251677398727e-15
7754	4.11e-12	Fe	2	4833.20A	-25.041	6.085071973538761e-15
7755	7.74138e-12	Fe	12	2566.01A	-25.041	6.085071973538761e-15
7756	3.30685e-12	Ni	2	6007.06A	-25.041	6.085071973538761e-15
7757	3.47737e-11	Sc	7	571.249A	-25.041999999999998	6.071076696364485e-15
7758	5.829189999999999e-13	Na	1	3.40776m	-25.043000000000003	6.057113607434395e-15
7759	4.09122e-11	Fe	8	485.539A	-25.043000000000003	6.057113607434395e-15
7760	6.35836e-13	N	6	3.12415m	-25.043000000000003	6.057113607434395e-15
7761	4.65679e-11	N	2	426.570A	-25.044	6.043182632717785e-15
7762	3.76934e-11	C	2	527.001A	-25.046	6.015416730651962e-15
7763	3.93915e-12	Sc	7	5042.83A	-25.048000000000002	5.98777840131794e-15
7764	4.7746099999999996e-12	Si	2	4160.44A	-25.049	5.974006893150247e-15
7765	5.47006e-13	Si	2	3.63149m	-25.05	5.960267058572359e-15
7766	6.85507e-11	Mn	13	289.778A	-25.052	5.932882118964792e-15
7767	1.70627e-11	N	1	1164.21A	-25.052	5.932882118964792e-15
7768	5.72297e-11	S	3	347.100A	-25.052	5.932882118964792e-15
7769	4.82551e-11	Cr	10	411.655A	-25.055999999999997	5.878489128753439e-15
7770	2.99646e-11	Ar	10	662.932A	-25.058000000000003	5.8514799246031495e-15
7771	2.25742e-12	P	1	8799.61A	-25.058000000000003	5.8514799246031495e-15
7772	2.23211e-10	Co	10	88.9941A	-25.06	5.824594816473742e-15
7773	4.50295e-11	Mg	6	441.143A	-25.061	5.8111986201363496e-15
7774	4.75685e-11	Na	6	417.597A	-25.063000000000002	5.784498587789408e-15
7775	2.75333e-12	Fe	2	7214.71A	-25.064	5.771194610218993e-15
7776	1.07199e-11	Si	1	1853.05A	-25.066	5.744678379601934e-15
7777	1.69759e-11	N	1	1170.16A	-25.066	5.744678379601934e-15
7778	3.32779e-11	Ca	8	596.926A	-25.069000000000003	5.705132291799398e-15
7779	1.18499e-12	Al	1	1.67633m	-25.070999999999998	5.678919589964314e-15
7780	6.39449e-11	Ar	3	310.650A	-25.072	5.665858437350528e-15
7781	6.20027e-11	Ne	2	320.380A	-25.072	5.665858437350528e-15
7782	3.80261e-11	Fe	6	522.390A	-25.072	5.665858437350528e-15
7783	5.0142900000000004e-12	Ca	7	3961.57A	-25.074	5.639826182485541e-15
7784	3.66896e-11	Ca	11	541.419A	-25.075	5.626854942213962e-15
7785	5.81798e-12	Ni	7	3414.32A	-25.075	5.626854942213962e-15
7786	2.3836099999999998e-12	Co	2	8333.76A	-25.076999999999998	5.601001892131006e-15
7787	1.09244e-11	B	1	1818.35A	-25.078000000000003	5.5881199452492846e-15
7788	6.09245e-11	Ar	3	326.050A	-25.081	5.549651598128218e-15
7789	8.40934e-11	Mn	8	236.219A	-25.081999999999997	5.5368877536454875e-15
7790	4.30129e-11	Fe	6	461.826A	-25.084	5.5114480652460146e-15
7791	3.16819e-12	Fe	2	6269.97A	-25.085	5.498772086450621e-15
7792	2.2755e-10	Ti	12	87.2970A	-25.089000000000002	5.448359040939914e-15
7793	1.12085e-11	P	2	1772.27A	-25.089000000000002	5.448359040939914e-15
7794	1.14223e-11	Mg	1	1739.09A	-25.09	5.435828162873967e-15
7795	1.50021e-11	Ni	2	1324.11A	-25.093000000000004	5.398408185008572e-15
7796	1.95234e-12	Fe	5	1.01747m	-25.094	5.385992190723275e-15
7797	3.5818300000000003e-12	Fe	2	5545.90A	-25.095	5.373604752432414e-15
7798	7.65504e-11	Fe	12	259.495A	-25.096999999999998	5.34891528127715e-15
7799	7.90981e-12	Fe	2	2511.37A	-25.098000000000003	5.336613117511584e-15
7800	5.14571e-11	Si	3	386.039A	-25.099	5.324339247937612e-15
7801	5.58924e-13	Si	2	3.55406m	-25.1	5.3120936074802655e-15
7802	4.08084e-12	Fe	2	4867.74A	-25.105999999999998	5.239208950810518e-15
7803	7.423130000000001e-12	B	2	2676.02A	-25.107	5.227159104603331e-15
7804	1.40869e-12	N	1	1.41014m	-25.108	5.21513697227337e-15
7805	5.57294e-12	Fe	9	3564.45A	-25.108	5.21513697227337e-15
7806	3.1571199999999997e-13	Mn	5	6.29195m	-25.108	5.21513697227337e-15
7807	1.12859e-11	Al	2	1760.11A	-25.109	5.203142490080484e-15
7808	1.1327600000000001e-10	K	12	175.363A	-25.11	5.191175594431166e-15
7809	9.63357e-12	Zn	2	2062.00A	-25.111	5.17923622187804e-15
7810	6.16315e-11	Ar	3	322.310A	-25.111	5.17923622187804e-15
7811	2.15585e-11	Cl	8	921.421A	-25.111	5.17923622187804e-15
7812	5.99126e-12	Ni	7	3315.58A	-25.111	5.17923622187804e-15
7813	4.12664e-11	Fe	3	481.371A	-25.112	5.167324309119829e-15
7814	5.2934e-12	Ni	5	3752.69A	-25.113000000000003	5.155439793000627e-15
7815	9.190040000000001e-13	Sc	2	2.16152m	-25.115	5.131752698782515e-15
7816	6.43773e-11	Al	6	308.563A	-25.115	5.131752698782515e-15
7817	7.42011e-12	P	1	2677.11A	-25.116	5.119949995096861e-15
7818	1.7576900000000002e-12	Fe	2	1.13015m	-25.116	5.119949995096861e-15
7819	7.89272e-12	Mn	10	2516.81A	-25.116	5.119949995096861e-15
7820	8.17232e-11	Fe	4	243.070A	-25.119	5.084704507243372e-15
7821	1.03094e-10	Fe	8	192.684A	-25.12	5.0730100113955225e-15
7822	4.07025e-11	Fe	3	488.041A	-25.12	5.0730100113955225e-15
7823	2.95965e-11	Ne	3	671.177A	-25.12	5.0730100113955225e-15
7824	4.1981300000000005e-10	Mg	10	47.3174A	-25.122	5.049701647621647e-15
7825	1.54893e-10	Sc	11	128.246A	-25.125	5.014939745990688e-15
7826	1.12494e-11	Al	2	1765.82A	-25.127	4.991898190850634e-15
7827	1.79282e-09	Na	10	11.0800A	-25.129	4.96896250203998e-15
7828	9.76044e-11	Ca	4	203.520A	-25.129	4.96896250203998e-15
7829	3.33816e-11	S	2	595.072A	-25.129	4.96896250203998e-15
7830	4.82734e-10	K	10	41.1499A	-25.129	4.96896250203998e-15
7831	2.4256e-11	O	3	818.949A	-25.131	4.9461321931472065e-15
7832	8.483870000000001e-13	Fe	2	2.34144m	-25.131999999999998	4.93475640477778e-15
7833	1.7633e-11	Cl	11	1126.55A	-25.135	4.9007857806327616e-15
7834	1.32274e-11	S	5	1501.77A	-25.139	4.855855106527204e-15
7835	1.14925e-12	Co	2	1.72847m	-25.139	4.855855106527204e-15
7836	2.7786400000000004e-10	Co	10	71.4898A	-25.14	4.844686949695249e-15
7837	3.63305e-11	S	2	546.771A	-25.14	4.844686949695249e-15
7838	2.5578e-12	Fe	5	7766.24A	-25.141	4.833544478911267e-15
7839	2.63396e-11	Fe	8	754.166A	-25.142	4.822427635098908e-15
7840	3.28816e-11	Si	11	604.121A	-25.143	4.811336359317812e-15
7841	6.44196e-11	Ne	2	308.360A	-25.146	4.778215352789666e-15
7842	3.99206e-11	Ar	2	497.599A	-25.146	4.778215352789666e-15
7843	1.88925e-10	Sc	11	105.145A	-25.146	4.778215352789666e-15
7844	9.26994e-13	Ca	2	2.14289m	-25.147	4.76722576243618e-15
7845	4.45611e-11	Fe	3	445.780A	-25.148000000000003	4.7562614474390446e-15
7846	4.90157e-11	Fe	12	405.267A	-25.148000000000003	4.7562614474390446e-15
7847	4.42307e-12	B	4	4491.10A	-25.149	4.74532234966671e-15
7848	2.49259e-11	Si	2	796.940A	-25.151	4.723519573937531e-15
7849	8.89738e-11	S	9	223.262A	-25.155	4.680214086183567e-15
7850	3.66904e-12	Fe	2	5414.07A	-25.156	4.6694498924885834e-15
7851	3.57513e-11	Cl	6	555.630A	-25.156999999999996	4.658710455752099e-15
7852	6.3402e-11	Al	6	313.310A	-25.158	4.647995719034614e-15
7853	5.64231e-11	Ne	3	352.063A	-25.158	4.647995719034614e-15
7854	4.00373e-12	Fe	9	4961.49A	-25.16	4.626640118553772e-15
7855	2.1088900000000003e-12	N	1	9419.39A	-25.160999999999998	4.61599914156511e-15
7856	6.41971e-11	Cl	11	309.429A	-25.162	4.605382638144348e-15
7857	6.97494e-12	C	3	2847.97A	-25.163	4.594790552003882e-15
7858	1.41889e-15	Sc	11	1400.00m	-25.163	4.594790552003882e-15
7859	2.9971e-10	Na	10	66.2789A	-25.164	4.5842228269855255e-15
7860	9.525530000000001e-13	Fe	2	2.08539m	-25.165	4.573679407060289e-15
7861	5.3027e-11	Fe	9	374.610A	-25.168000000000003	4.542194419483876e-15
7862	7.31364e-12	Fe	9	2716.08A	-25.169	4.531747662213533e-15
7863	5.56524e-11	Cl	11	356.938A	-25.171999999999997	4.500551330738343e-15
7864	1.75882e-11	Ca	2	1129.42A	-25.174	4.4798731756855455e-15
7865	2.11906e-11	Co	3	937.418A	-25.174	4.4798731756855455e-15
7866	1.0127e-11	Fe	9	1961.53A	-25.176	4.459290028125192e-15
7867	2.40863e-11	Si	2	824.722A	-25.177	4.449033945663767e-15
7868	1.49744e-11	N	1	1326.56A	-25.178	4.438801451537434e-15
7869	3.5634600000000003e-10	Si	11	55.7448A	-25.178	4.438801451537434e-15
7870	1.20589e-14	Ca	2	164.728m	-25.179000000000002	4.428592491494528e-15
7871	3.14343e-12	Co	12	6319.37A	-25.179000000000002	4.428592491494528e-15
7872	3.5873199999999997e-12	Fe	10	5537.41A	-25.179000000000002	4.428592491494528e-15
7873	3.50806e-11	Ca	11	566.252A	-25.18	4.4184070114081945e-15
7874	2.01334e-11	Fe	8	986.643A	-25.180999999999997	4.408244957275997e-15
7875	7.1115e-11	Mg	9	279.329A	-25.184	4.377898812441409e-15
7876	3.30464e-14	Fe	2	60.1108m	-25.185	4.367829924581498e-15
7877	3.6468e-11	O	4	544.709A	-25.186999999999998	4.347761568998545e-15
7878	1.21604e-11	Fe	7	1633.53A	-25.188000000000002	4.337761994875045e-15
7879	3.49222e-12	Na	1	5688.20A	-25.189	4.327785419133903e-15
7880	1.17958e-10	Ca	13	168.403A	-25.191999999999997	4.29799315386403e-15
7881	2.93245e-11	Ar	2	677.401A	-25.195	4.268405977105636e-15
7882	4.07374e-11	Fe	8	487.623A	-25.195	4.268405977105636e-15
7883	9.43166e-13	Li	2	2.10615m	-25.195	4.268405977105636e-15
7884	9.38607e-13	Al	1	2.11638m	-25.195999999999998	4.258588915778883e-15
7885	1.906e-10	Sc	11	104.221A	-25.199	4.229272995887478e-15
7886	6.28761e-13	K	1	3.15930m	-25.199	4.229272995887478e-15
7887	8.68126e-11	Ar	4	228.820A	-25.201	4.2098412515649284e-15
7888	5.92296e-11	Fe	12	335.380A	-25.201	4.2098412515649284e-15
7889	1.424e-12	Sc	2	1.39497m	-25.201	4.2098412515649284e-15
7890	9.39829e-12	Fe	9	2113.63A	-25.201	4.2098412515649284e-15
7891	7.2167e-12	V	9	2752.57A	-25.203000000000003	4.190498787997638e-15
7892	3.87539e-11	Mg	6	512.580A	-25.205	4.1712451949779026e-15
7893	4.1142699999999996e-12	Be	2	4828.18A	-25.206	4.16165159724896e-15
7894	4.84765e-10	Na	10	40.9775A	-25.206	4.16165159724896e-15
7895	8.45094e-11	Mn	13	235.056A	-25.206999999999997	4.152080064182541e-15
7896	3.55554e-12	Fe	2	5586.90A	-25.212	4.1045515967110075e-15
7897	1.55444e-12	Ni	2	1.27792m	-25.213	4.0951113900015234e-15
7898	1.4959e-11	N	1	1327.92A	-25.214000000000002	4.0856928951649735e-15
7899	3.53143e-11	Sc	7	562.504A	-25.215	4.076296062265469e-15
7900	3.79932e-11	Mn	6	522.843A	-25.215	4.076296062265469e-15
7901	9.89647e-11	Co	13	200.723A	-25.215999999999998	4.066920841481903e-15
7902	2.4240400000000002e-12	Na	1	8194.79A	-25.217	4.057567183107755e-15
7903	2.50443e-10	Mg	9	79.3172A	-25.217	4.057567183107755e-15
7904	8.36858e-11	Fe	12	237.369A	-25.218000000000004	4.048235037550861e-15
7905	4.94864e-12	V	9	4014.12A	-25.219	4.038924355333212e-15
7906	5.63631e-12	Fe	2	3524.38A	-25.22	4.029635087090432e-15
7907	3.37986e-10	Ne	9	58.7730A	-25.221	4.020367183571714e-15
7908	1.7800599999999998e-12	Fe	2	1.11594m	-25.221	4.020367183571714e-15
7909	2.85891e-11	Fe	8	694.827A	-25.221999999999998	4.011120595639619e-15
7910	2.78144e-10	S	9	71.4180A	-25.223000000000003	4.001895274269562e-15
7911	9.65375e-11	Fe	10	205.769A	-25.224	3.992691170549938e-15
7912	1.03054e-12	Li	1	1.92758m	-25.225	3.9835082356814065e-15
7913	6.30128e-13	Fe	2	3.15245m	-25.225	3.9835082356814065e-15
7914	2.29037e-11	O	1	867.303A	-25.225	3.9835082356814065e-15
7915	6.33978e-11	Ar	3	313.330A	-25.226999999999997	3.965205677861738e-15
7916	6.36164e-11	Fe	12	312.254A	-25.229	3.946987212656586e-15
7917	2.1956e-10	Co	10	90.4740A	-25.230999999999998	3.928852453695579e-15
7918	2.73529e-11	Fe	8	726.228A	-25.230999999999998	3.928852453695579e-15
7919	3.66577e-11	S	2	541.891A	-25.233	3.910801016383396e-15
7920	9.69235e-11	F	3	204.950A	-25.235	3.8928325178919e-15
7921	5.15344e-11	S	3	385.460A	-25.236	3.883879251551249e-15
7922	3.9496100000000004e-14	Fe	2	50.2947m	-25.236	3.883879251551249e-15
7923	7.547960000000001e-12	Cr	11	2631.76A	-25.237	3.874946577151793e-15
7924	8.70894e-11	S	10	228.093A	-25.238000000000003	3.866034447333285e-15
7925	9.04615e-11	F	3	219.590A	-25.239	3.8571428148446296e-15
7926	6.0459e-12	Na	2	3285.61A	-25.241999999999997	3.830590430473726e-15
7927	7.731369999999999e-14	Cr	4	25.6933m	-25.241999999999997	3.830590430473726e-15
7928	1.31459e-10	Cl	10	151.107A	-25.247	3.786742024408035e-15
7929	2.10585e-09	Na	10	9.43300A	-25.25	3.7606742756695935e-15
7930	5.28478e-11	S	3	375.880A	-25.250999999999998	3.752024964851408e-15
7931	4.47427e-12	Fe	2	4439.71A	-25.250999999999998	3.752024964851408e-15
7932	5.75714e-11	K	8	345.041A	-25.253	3.734785976051244e-15
7933	1.79515e-12	Fe	2	1.10656m	-25.253	3.734785976051244e-15
7934	3.97954e-11	Ne	9	499.165A	-25.254	3.726196206669892e-15
7935	4.01986e-11	Na	6	494.158A	-25.255	3.7176261932099274e-15
7936	1.01938e-10	Co	13	194.867A	-25.256	3.70907589023393e-15
7937	2.07071e-11	Mg	2	959.306A	-25.256	3.70907589023393e-15
7938	1.69714e-11	Cl	7	1170.47A	-25.256999999999998	3.700545252409106e-15
7939	4.24701e-11	Ca	11	467.728A	-25.258000000000003	3.6920342345067704e-15
7940	1.14416e-12	Co	2	1.73616m	-25.259	3.6835427914024765e-15
7941	1.65668e-12	Fe	2	1.19905m	-25.259	3.6835427914024765e-15
7942	5.40486e-11	N	2	367.530A	-25.26	3.675070878075347e-15
7943	1.70657e-11	N	1	1164.00A	-25.265	3.6330026896049866e-15
7944	6.871350000000001e-13	O	7	2.89091m	-25.266	3.624647015286422e-15
7945	1.8134200000000002e-12	Fe	2	1.09541m	-25.268	3.607993275003127e-15
7946	1.9457900000000003e-12	Ni	2	1.02090m	-25.268	3.607993275003127e-15
7947	1.86558e-12	Cl	12	1.06478m	-25.269000000000002	3.599695120741953e-15
7948	1.43778e-13	Co	3	13.8160m	-25.27	3.5914160517059995e-15
7949	3.79463e-11	C	2	523.489A	-25.27	3.5914160517059995e-15
7950	1.26051e-11	Co	2	1575.91A	-25.271	3.583156024000409e-15
7951	3.4565099999999998e-12	Fe	2	5746.97A	-25.271	3.583156024000409e-15
7952	1.42211e-10	Ar	11	139.683A	-25.273000000000003	3.566692917505744e-15
7953	4.15935e-12	Ti	8	4775.86A	-25.276	3.542139976164264e-15
7954	6.42926e-13	Ca	9	3.08970m	-25.276	3.542139976164264e-15
7955	2.08839e-11	Cl	7	951.185A	-25.276999999999997	3.533993280287523e-15
7956	4.3213300000000005e-12	Ni	3	4596.84A	-25.276999999999997	3.533993280287523e-15
7957	4.50993e-11	Fe	3	440.461A	-25.276999999999997	3.533993280287523e-15
7958	2.09307e-12	Fe	2	9490.59A	-25.276999999999997	3.533993280287523e-15
7959	1.31533e-12	N	1	1.51023m	-25.281	3.501593435145247e-15
7960	2.80162e-11	Cl	11	709.035A	-25.281	3.501593435145247e-15
7961	2.06081e-12	Co	2	9639.13A	-25.283	3.4855050747061014e-15
7962	2.79839e-12	Sc	2	7098.52A	-25.284000000000002	3.4774886354881017e-15
7963	3.66618e-11	Ar	2	541.829A	-25.285	3.4694906335687012e-15
7964	1.17226e-10	Fe	8	169.455A	-25.285	3.4694906335687012e-15
7965	2.66546e-12	Fe	2	7452.54A	-25.285	3.4694906335687012e-15
7966	5.25751e-11	S	3	377.830A	-25.285999999999998	3.4615110265432627e-15
7967	4.94855e-11	S	3	401.419A	-25.291999999999998	3.414017314765851e-15
7968	3.24069e-12	Fe	2	6129.70A	-25.296	3.382717415887021e-15
7969	7.509989999999999e-12	Fe	8	2645.07A	-25.296	3.382717415887021e-15
7970	1.93228e-12	Co	2	1.02803m	-25.298000000000002	3.3671752411432804e-15
7971	1.0850700000000001e-12	Cr	4	1.83070m	-25.305	3.3133378323289275e-15
7972	1.75472e-11	C	1	1132.06A	-25.305999999999997	3.305717366780269e-15
7973	6.27055e-11	Ar	3	316.790A	-25.305999999999997	3.305717366780269e-15
7974	4.5429999999999997e-10	Na	10	43.7254A	-25.307	3.2981144278159883e-15
7975	1.67877e-11	N	1	1183.28A	-25.307	3.2981144278159883e-15
7976	2.18518e-13	Na	1	9.09055m	-25.307	3.2981144278159883e-15
7977	5.3814e-11	Cl	11	369.132A	-25.309	3.282960968493248e-15
7978	2.34607e-12	Co	2	8467.14A	-25.309	3.282960968493248e-15
7979	5.44336e-11	O	2	364.930A	-25.31	3.2754103677926824e-15
7980	4.4547e-11	Fe	3	445.921A	-25.31	3.2754103677926824e-15
7981	6.05385e-12	Fe	2	3281.29A	-25.316	3.230470052777699e-15
7982	1.4003e-11	Si	3	1418.59A	-25.316	3.230470052777699e-15
7983	4.7727e-11	Ne	5	416.210A	-25.316	3.230470052777699e-15
7984	2.96474e-12	Ni	2	6700.24A	-25.319000000000003	3.2082316533567268e-15
7985	1.96705e-11	C	2	1009.86A	-25.32	3.2008529253115592e-15
7986	6.40396e-11	Ar	3	310.190A	-25.32	3.2008529253115592e-15
7987	1.08898e-11	O	5	1824.14A	-25.322	3.1861463420006165e-15
7988	4.94325e-11	Ne	9	401.850A	-25.323	3.1788184087620013e-15
7989	2.8248599999999997e-12	B	2	7032.03A	-25.323	3.1788184087620013e-15
7990	1.65939e-11	Be	2	1197.09A	-25.324	3.1715073293021466e-15
7991	1.65761e-11	Fe	8	1198.38A	-25.325	3.1642130648584646e-15
7992	7.41992e-12	B	2	2677.18A	-25.326	3.156935576757438e-15
7993	1.1257299999999999e-12	Ni	2	1.76458m	-25.326999999999998	3.149674826414602e-15
7994	9.42336e-11	Ca	5	210.800A	-25.328000000000003	3.1424307753341034e-15
7995	7.73128e-11	Fe	12	256.936A	-25.328000000000003	3.1424307753341034e-15
7996	1.81037e-12	Co	2	1.09726m	-25.329	3.135203385108808e-15
7997	3.75205e-12	Cr	4	5294.30A	-25.33	3.127992617419759e-15
7998	3.64998e-11	O	4	544.234A	-25.33	3.127992617419759e-15
7999	5.6833e-12	Fe	2	3495.23A	-25.333000000000002	3.106459667701739e-15
8000	3.6638499999999997e-10	Al	11	54.2174A	-25.333000000000002	3.106459667701739e-15
8001	1.28415e-10	Ni	13	154.689A	-25.334	3.0993150087282294e-15
8002	7.20349e-13	O	7	2.75762m	-25.336	3.0850749497669825e-15
8003	4.51614e-11	Mg	6	439.855A	-25.337	3.0779794742798702e-15
8004	1.95017e-13	Fe	2	10.1860m	-25.337	3.0779794742798702e-15
8005	8.18823e-12	Mn	6	2425.98A	-25.337	3.0779794742798702e-15
8006	1.18102e-10	Sc	11	168.197A	-25.337	3.0779794742798702e-15
8007	7.82577e-12	Mn	11	2538.34A	-25.339000000000002	3.0638374431949705e-15
8008	1.3917899999999999e-12	N	1	1.42726m	-25.339000000000002	3.0638374431949705e-15
8009	1.14068e-11	Fe	7	1741.46A	-25.34	3.056790812617567e-15
8010	3.1339e-11	Ar	2	633.858A	-25.342	3.04274613458991e-15
8011	2.05167e-12	Fe	2	9682.08A	-25.342	3.04274613458991e-15
8012	3.51986e-11	Ne	9	564.354A	-25.343000000000004	3.0357480126761476e-15
8013	7.913e-11	Fe	7	251.036A	-25.344	3.028765985996198e-15
8014	4.3643e-11	Ne	9	455.157A	-25.344	3.028765985996198e-15
8015	6.9692399999999995e-12	C	3	2850.30A	-25.345	3.0218000175320016e-15
8016	6.0241e-11	Ne	2	329.750A	-25.346999999999998	3.0079161076043013e-15
8017	3.91814e-12	Fe	2	5069.87A	-25.348000000000003	3.0009980925296643e-15
8018	3.51992e-12	Fe	2	5643.44A	-25.351999999999997	2.973484776640693e-15
8019	2.8558e-12	Ni	2	6955.82A	-25.354	2.959822855080424e-15
8020	2.3151e-12	Co	2	8580.39A	-25.354	2.959822855080424e-15
8021	4.64296e-11	N	2	427.840A	-25.355	2.9530154514171827e-15
8022	4.5007400000000005e-12	Fe	2	4413.60A	-25.355999999999998	2.9462237043479253e-15
8023	1.89885e-12	Fe	2	1.04613m	-25.358	2.9326870360373916e-15
8024	6.14827e-11	S	3	323.090A	-25.358	2.9326870360373916e-15
8025	1.51282e-11	N	1	1313.08A	-25.359	2.925942043026072e-15
8026	1.12142e-10	Cl	12	177.136A	-25.361	2.9124985604847544e-15
8027	3.74109e-11	Fe	3	530.980A	-25.362	2.90579999967875e-15
8028	4.893e-11	Ni	13	405.977A	-25.362	2.90579999967875e-15
8029	5.40268e-11	Mg	7	367.678A	-25.363000000000003	2.899116845135032e-15
8030	1.5472799999999997e-10	Na	10	128.383A	-25.364	2.8924490614202763e-15
8031	9.34083e-13	Fe	7	2.12663m	-25.366999999999997	2.8725375821365662e-15
8032	1.35115e-11	Co	2	1470.18A	-25.368000000000002	2.8659309290303036e-15
8033	7.57538e-11	Cl	12	262.224A	-25.369	2.8593394708045787e-15
8034	2.0939700000000002e-12	Ti	3	9486.50A	-25.37	2.852763172512066e-15
8035	4.187919999999999e-12	Fe	2	4743.27A	-25.37	2.852763172512066e-15
8036	2.51474e-11	Si	2	789.921A	-25.371	2.8462019992859334e-15
8037	3.21152e-12	Fe	2	6185.37A	-25.373	2.833124888965949e-15
8038	1.3201e-12	Mg	1	1.50477m	-25.373	2.833124888965949e-15
8039	1.41852e-11	Ni	2	1400.37A	-25.374000000000002	2.8266088825385834e-15
8040	1.46194e-12	N	1	1.35877m	-25.375999999999998	2.8136217944128822e-15
8041	1.93218e-11	Fe	10	1028.08A	-25.377	2.8071506438582518e-15
8042	3.07985e-12	Ca	1	6449.81A	-25.377	2.8071506438582518e-15
8043	5.64071e-12	Fe	2	3521.63A	-25.378	2.8006943765368917e-15
8044	3.12678e-11	Fe	3	635.300A	-25.379	2.794252958218315e-15
8045	8.26137e-11	Fe	4	240.450A	-25.381	2.7814145320610478e-15
8046	4.8324e-12	V	9	4110.68A	-25.381	2.7814145320610478e-15
8047	6.26618e-11	Ar	3	317.010A	-25.381999999999998	2.7750174561542995e-15
8048	1.78221e-11	Ca	2	1114.60A	-25.383000000000003	2.7686350931138135e-15
8049	2.36194e-11	C	1	841.022A	-25.385	2.7559143703550464e-15
8050	1.3377e-11	Ni	2	1484.97A	-25.386999999999997	2.743252094008365e-15
8051	4.5201e-11	N	2	439.470A	-25.386999999999997	2.743252094008365e-15
8052	3.83111e-13	Ni	2	5.18504m	-25.386999999999997	2.743252094008365e-15
8053	6.5774399999999995e-12	Fe	10	3020.09A	-25.388	2.7369427892734687e-15
8054	1.5593899999999999e-12	Ni	4	1.27386m	-25.388	2.7369427892734687e-15
8055	4.89283e-11	Fe	3	405.991A	-25.39	2.7243676794240165e-15
8056	4.39948e-12	Fe	2	4515.19A	-25.391	2.7181018076374572e-15
8057	1.7688700000000002e-10	Al	6	112.300A	-25.393	2.7056132642352877e-15
8058	1.0495900000000001e-10	Ca	4	189.260A	-25.393	2.7056132642352877e-15
8059	2.36208e-11	Ar	9	840.972A	-25.395	2.693182100477961e-15
8060	3.97241e-11	Fe	8	500.061A	-25.396	2.686987953532612e-15
8061	1.70898e-11	C	1	1162.36A	-25.396	2.686987953532612e-15
8062	1.90203e-10	Sc	11	104.438A	-25.401	2.6562302567705846e-15
8063	4.78109e-10	K	10	41.5480A	-25.401	2.6562302567705846e-15
8064	1.31342e-11	Be	2	1512.42A	-25.401	2.6562302567705846e-15
8065	2.1412e-11	S	5	927.725A	-25.403000000000002	2.6440259873224625e-15
8066	2.59483e-11	Si	2	765.539A	-25.404	2.6379448963001247e-15
8067	1.22077e-11	Fe	8	1627.21A	-25.404	2.6379448963001247e-15
8068	2.43799e-11	Ar	10	814.787A	-25.405	2.6318777913990055e-15
8069	1.16362e-11	S	1	1707.13A	-25.405	2.6318777913990055e-15
8070	3.68891e-11	S	2	538.491A	-25.405	2.6318777913990055e-15
8071	1.0923600000000001e-10	Cl	11	181.849A	-25.405	2.6318777913990055e-15
8072	2.49924e-12	F	7	7948.20A	-25.406	2.6258246404519626e-15
8073	6.36376e-11	F	3	312.150A	-25.406	2.6258246404519626e-15
8074	4.49655e-14	Co	3	44.1771m	-25.406999999999996	2.6197854113657702e-15
8075	1.19619e-10	Cl	11	166.064A	-25.406999999999996	2.6197854113657702e-15
8076	5.72399e-14	Fe	1	34.7038m	-25.408	2.6137600721209946e-15
8077	3.0562400000000003e-12	Ca	1	6499.65A	-25.408	2.6137600721209946e-15
8078	4.19649e-11	Fe	3	473.359A	-25.408	2.6137600721209946e-15
8079	6.1696e-14	Fe	4	32.1973m	-25.41	2.6017509354463627e-15
8080	1.59788e-11	N	1	1243.18A	-25.41	2.6017509354463627e-15
8081	4.0799400000000005e-12	Fe	2	4868.81A	-25.410999999999998	2.5957670743452377e-15
8082	2.40663e-12	Be	1	8254.07A	-25.410999999999998	2.5957670743452377e-15
8083	1.53245e-11	Mg	7	1296.25A	-25.410999999999998	2.5957670743452377e-15
8084	3.06945e-12	Ca	1	6471.66A	-25.410999999999998	2.5957670743452377e-15
8085	6.9007e-11	O	5	287.861A	-25.413	2.583840607985959e-15
8086	4.7714599999999995e-12	Si	2	4163.18A	-25.415	2.5719689387620927e-15
8087	3.19017e-11	Fe	8	622.678A	-25.415	2.5719689387620927e-15
8088	2.2393900000000002e-12	Fe	2	8870.46A	-25.416	2.566053574352558e-15
8089	4.0526e-10	Na	10	49.0166A	-25.416	2.566053574352558e-15
8090	7.734810000000001e-14	Co	2	25.6819m	-25.416999999999998	2.5601518149036518e-15
8091	3.94208e-12	Fe	2	5039.08A	-25.416999999999998	2.5601518149036518e-15
8092	4.90404e-11	Na	10	405.063A	-25.418000000000003	2.554263629124771e-15
8093	2.69598e-10	Ne	9	73.6817A	-25.419	2.548388985797424e-15
8094	6.468030000000001e-12	Fe	12	3071.18A	-25.419	2.548388985797424e-15
8095	4.06476e-11	Fe	3	488.699A	-25.421	2.5366802019817263e-15
8096	4.82557e-11	Fe	6	411.650A	-25.421999999999997	2.530845999414589e-15
8097	1.44693e-12	Ti	9	1.37287m	-25.423000000000002	2.5250252151409616e-15
8098	1.5622299999999998e-10	Sc	11	127.155A	-25.423000000000002	2.5250252151409616e-15
8099	2.90161e-11	Cr	5	684.602A	-25.423000000000002	2.5250252151409616e-15
8100	1.27481e-12	N	1	1.55823m	-25.423000000000002	2.5250252151409616e-15
8101	2.11793e-13	Ti	8	9.37919m	-25.425	2.5134237781005245e-15
8102	1.73114e-09	F	9	11.4748A	-25.425	2.5134237781005245e-15
8103	4.35725e-10	Na	10	45.5895A	-25.426	2.5076430638240298e-15
8104	1.23037e-11	C	1	1614.51A	-25.426	2.5076430638240298e-15
8105	1.02965e-13	Ni	13	19.2924m	-25.435	2.456211267995222e-15
8106	3.94707e-11	Ne	9	503.271A	-25.436999999999998	2.4449260023223134e-15
8107	2.09355e-12	Ti	3	9488.40A	-25.438000000000002	2.4393028285583653e-15
8108	4.10984e-11	Fe	3	483.339A	-25.44	2.4280952501079057e-15
8109	6.11347e-11	Ne	2	324.930A	-25.441	2.4225107859999094e-15
8110	1.68777e-12	K	1	1.17697m	-25.443	2.411380359976802e-15
8111	1.08595e-11	Cr	2	1829.22A	-25.444000000000003	2.4058343390493002e-15
8112	5.91523e-12	Si	3	3358.19A	-25.445	2.40030107361599e-15
8113	3.4950699999999996e-12	Fe	2	5683.57A	-25.445999999999998	2.3947805343400292e-15
8114	2.08722e-11	Cl	7	951.719A	-25.447	2.3892726919520487e-15
8115	2.51558e-10	Ne	9	78.9656A	-25.447	2.3892726919520487e-15
8116	6.37663e-11	Ar	3	311.520A	-25.448	2.383777517250036e-15
8117	1.90272e-12	Fe	2	1.04400m	-25.448	2.383777517250036e-15
8118	3.4956400000000002e-12	Na	1	5682.63A	-25.45	2.3728250544314652e-15
8119	2.21879e-11	Ne	9	895.285A	-25.45	2.3728250544314652e-15
8120	3.04353e-12	Si	1	6526.78A	-25.45	2.3728250544314652e-15
8121	1.40334e-10	Al	11	141.551A	-25.451	2.3673677082460195e-15
8122	4.12589e-11	Fe	3	481.459A	-25.451	2.3673677082460195e-15
8123	5.96907e-11	Al	10	332.790A	-25.451999999999998	2.361922913608518e-15
8124	9.78833e-11	F	3	202.940A	-25.455	2.3456635506377496e-15
8125	9.242969999999999e-12	P	1	2149.14A	-25.456	2.340268674177513e-15
8126	2.34067e-13	Co	3	8.48665m	-25.456999999999997	2.3348862055888396e-15
8127	4.19231e-11	Ar	2	473.830A	-25.456999999999997	2.3348862055888396e-15
8128	1.68888e-11	Ca	7	1176.19A	-25.458000000000002	2.329516116334359e-15
8129	2.55519e-12	O	1	7774.17A	-25.459	2.3241583779424687e-15
8130	2.69498e-12	Fe	2	7370.92A	-25.462	2.3081589842066314e-15
8131	4.25501e-11	Fe	3	466.849A	-25.463	2.3028503658555495e-15
8132	7.56625e-11	Ca	3	262.540A	-25.464000000000002	2.2975539569878653e-15
8133	4.60913e-11	N	2	430.981A	-25.465999999999998	2.2869976554431828e-15
8134	1.90467e-10	Sc	11	104.294A	-25.467	2.281737706797687e-15
8135	1.43419e-12	Sc	2	1.38506m	-25.469	2.271254074321655e-15
8136	4.32217e-11	O	4	459.595A	-25.469	2.271254074321655e-15
8137	1.6945e-13	Ni	4	11.7229m	-25.471	2.2608186097615086e-15
8138	1.83624e-11	B	2	1081.80A	-25.471999999999998	2.2556188712502853e-15
8139	3.07935e-12	Ni	4	6450.87A	-25.473000000000003	2.250431091805741e-15
8140	1.00999e-11	Fe	7	1966.80A	-25.473000000000003	2.250431091805741e-15
8141	1.70246e-11	C	1	1166.81A	-25.473000000000003	2.250431091805741e-15
8142	1.32855e-12	N	1	1.49520m	-25.475	2.240091300159752e-15
8143	4.80302e-15	He	1	413.582m	-25.479	2.2195540196746667e-15
8144	1.79445e-12	P	10	1.10700m	-25.48	2.2144491870870132e-15
8145	5.25136e-11	Ca	7	378.273A	-25.48	2.2144491870870132e-15
8146	3.95829e-12	Fe	2	5018.44A	-25.480999999999998	2.2093560952885263e-15
8147	1.03055e-12	Li	1	1.92757m	-25.480999999999998	2.2093560952885263e-15
8148	5.90647e-13	He	1	3.36317m	-25.482	2.2042747172761037e-15
8149	1.3726200000000002e-10	F	6	144.719A	-25.484	2.1941469949076265e-15
8150	6.30718e-11	Ne	2	314.950A	-25.484	2.1941469949076265e-15
8151	3.8068e-11	Ne	4	521.815A	-25.486	2.1840658051966307e-15
8152	6.8407300000000005e-12	Fe	12	2903.85A	-25.487	2.1790425932373462e-15
8153	9.93253e-12	Si	1	1999.94A	-25.488000000000003	2.1740309343449384e-15
8154	3.66798e-13	C	5	5.41564m	-25.489	2.169030801948162e-15
8155	8.39838e-11	Fe	10	236.527A	-25.491	2.159065010661533e-15
8156	1.69166e-11	Cl	7	1174.26A	-25.491999999999997	2.154099298934065e-15
8157	9.41753e-13	Al	1	2.10931m	-25.495	2.1392705836636843e-15
8158	2.55422e-12	Fe	2	7777.11A	-25.495	2.1392705836636843e-15
8159	1.11357e-11	Fe	4	1783.86A	-25.496	2.13435039785498e-15
8160	6.91606e-11	Fe	12	287.222A	-25.497	2.1294415281595996e-15
8161	4.68557e-11	Si	3	423.950A	-25.500999999999998	2.109918690881814e-15
8162	8.120180000000001e-13	Li	1	2.44631m	-25.500999999999998	2.109918690881814e-15
8163	1.0942499999999999e-10	Mg	10	181.535A	-25.502	2.105066012553178e-15
8164	2.26573e-12	N	1	8767.35A	-25.502	2.105066012553178e-15
8165	1.05687e-10	Na	10	187.955A	-25.502	2.105066012553178e-15
8166	2.93094e-11	Ar	10	677.751A	-25.502	2.105066012553178e-15
8167	3.54522e-11	Al	3	560.317A	-25.502	2.105066012553178e-15
8168	1.69607e-11	N	1	1171.20A	-25.505	2.0905748400520233e-15
8169	3.48792e-11	S	2	569.521A	-25.505	2.0905748400520233e-15
8170	3.55966e-11	Sc	7	558.044A	-25.508000000000003	2.0761834240806736e-15
8171	1.16915e-11	Mg	1	1699.05A	-25.51	2.0666442277453507e-15
8172	2.45719e-11	Si	2	808.421A	-25.51	2.0666442277453507e-15
8173	1.70808e-11	Mn	2	1162.97A	-25.511999999999997	2.057148860036007e-15
8174	3.76506e-12	Fe	2	5276.00A	-25.513	2.052417548950394e-15
8175	2.76706e-10	S	9	71.7890A	-25.514	2.0476971195783478e-15
8176	1.63348e-12	N	1	1.21608m	-25.515	2.04298754689257e-15
8177	8.63049e-13	Fe	2	2.30166m	-25.516	2.0382888059234103e-15
8178	3.52105e-10	Ar	10	56.4163A	-25.518	2.028923719543126e-15
8179	8.10094e-12	Si	1	2452.12A	-25.518	2.028923719543126e-15
8180	2.17898e-12	Fe	2	9116.41A	-25.519000000000002	2.0242573244792634e-15
8181	5.4625e-12	Ni	13	3636.51A	-25.519000000000002	2.0242573244792634e-15
8182	2.57184e-11	N	3	772.384A	-25.519000000000002	2.0242573244792634e-15
8183	6.39057e-11	Ar	3	310.840A	-25.522	2.010322435073994e-15
8184	3.3136300000000003e-12	Fe	2	5994.77A	-25.524	2.001085842495956e-15
8185	7.834189999999999e-12	P	1	2535.61A	-25.525	1.9964834727726337e-15
8186	1.60712e-11	Si	2	1236.03A	-25.526	1.991891688205924e-15
8187	1.21051e-10	Ca	13	164.100A	-25.526999999999997	1.9873104644506742e-15
8188	4.71512e-13	K	8	4.21293m	-25.528000000000002	1.982739777217644e-15
8189	5.86329e-11	B	4	338.794A	-25.528000000000002	1.982739777217644e-15
8190	3.6267300000000002e-12	Fe	2	5477.24A	-25.529	1.978179602273569e-15
8191	4.3601699999999996e-12	Fe	2	4555.89A	-25.53	1.9736299154408077e-15
8192	4.66396e-11	Al	6	425.914A	-25.531	1.9690906925974047e-15
8193	3.0513200000000003e-10	Na	10	65.1012A	-25.531	1.9690906925974047e-15
8194	4.75356e-12	Fe	2	4178.86A	-25.531	1.9690906925974047e-15
8195	2.40743e-13	Cr	4	8.25130m	-25.531	1.9690906925974047e-15
8196	3.7822599999999996e-10	Ne	9	52.5201A	-25.531	1.9690906925974047e-15
8197	6.642810000000001e-12	Fe	10	2990.37A	-25.531999999999996	1.964561909676837e-15
8198	4.39289e-11	Cl	6	452.196A	-25.531999999999996	1.964561909676837e-15
8199	6.14199e-11	S	4	323.421A	-25.533	1.9600435426679157e-15
8200	1.60566e-11	Fe	11	1237.15A	-25.533	1.9600435426679157e-15
8201	3.12488e-10	Na	10	63.5688A	-25.533	1.9600435426679157e-15
8202	5.068069999999999e-13	Si	2	3.91953m	-25.538	1.937607109766723e-15
8203	5.80526e-12	Co	8	3421.80A	-25.538	1.937607109766723e-15
8204	3.5436900000000002e-12	O	5	5605.58A	-25.539	1.9331507370772866e-15
8205	4.45971e-11	Fe	3	445.420A	-25.54	1.9287046137606355e-15
8206	6.687210000000001e-12	Fe	2	2970.52A	-25.541	1.9242687162438335e-15
8207	8.77651e-11	Sc	11	226.337A	-25.541	1.9242687162438335e-15
8208	2.6088499999999998e-14	O	4	76.1425m	-25.541	1.9242687162438335e-15
8209	4.51191e-11	Na	4	440.268A	-25.541999999999998	1.9198430210082257e-15
8210	1.79523e-12	Co	3	1.10652m	-25.543000000000003	1.9154275045891692e-15
8211	4.75021e-11	Fe	3	418.181A	-25.543000000000003	1.9154275045891692e-15
8212	5.54874e-11	N	2	358.000A	-25.545	1.9066269146121807e-15
8213	3.77012e-11	Fe	6	526.892A	-25.548000000000002	1.8935017872526457e-15
8214	4.14206e-11	Ar	7	479.579A	-25.55	1.8848019367960866e-15
8215	8.90487e-11	Cl	12	223.074A	-25.551	1.880467012634338e-15
8216	8.69301e-13	Fe	2	2.28511m	-25.551	1.880467012634338e-15
8217	6.37089e-11	Ne	2	311.800A	-25.551	1.880467012634338e-15
8218	1.2215100000000001e-12	Co	2	1.62622m	-25.553	1.8718270515270517e-15
8219	6.80868e-12	Na	2	2917.52A	-25.554000000000002	1.8675219687733162e-15
8220	5.4021e-11	Fe	9	367.718A	-25.555	1.8632267874351678e-15
8221	5.0299e-12	Fe	2	3949.27A	-25.557	1.8546660379674527e-15
8222	5.99279e-12	Si	3	3314.73A	-25.561999999999998	1.8334358513878533e-15
8223	7.46326e-11	Mn	8	266.163A	-25.563000000000002	1.8292190659441982e-15
8224	1.4603799999999999e-12	N	1	1.36023m	-25.564	1.825011978837968e-15
8225	1.28637e-10	Ar	12	154.422A	-25.564	1.825011978837968e-15
8226	1.32718e-12	Co	2	1.49674m	-25.565	1.8208145677635597e-15
8227	3.64774e-11	Ca	7	544.569A	-25.565	1.8208145677635597e-15
8228	3.30658e-11	K	2	600.755A	-25.568	1.8082801684446162e-15
8229	2.89602e-13	Li	1	6.85924m	-25.57	1.799971875759108e-15
8230	1.78632e-11	C	1	1112.03A	-25.57	1.799971875759108e-15
8231	2.1739699999999997e-13	Na	1	9.13742m	-25.570999999999998	1.7958320553236723e-15
8232	2.004e-12	N	1	9912.40A	-25.570999999999998	1.7958320553236723e-15
8233	1.04031e-10	Cl	11	190.947A	-25.572	1.79170175621101e-15
8234	1.9657799999999997e-12	N	1	1.01051m	-25.576	1.7752753357743368e-15
8235	5.48323e-12	Ti	3	3622.77A	-25.576	1.7752753357743368e-15
8236	8.71837e-11	Cl	12	227.846A	-25.576999999999998	1.77119231580467e-15
8237	1.34843e-11	P	2	1473.15A	-25.578000000000003	1.7671186865203159e-15
8238	7.74349e-11	Si	8	256.531A	-25.578000000000003	1.7671186865203159e-15
8239	3.3302300000000004e-12	Fe	4	5964.90A	-25.579	1.7630544263233553e-15
8240	1.72328e-12	Fe	2	1.15271m	-25.58	1.758999513665456e-15
8241	6.773260000000001e-12	F	3	2932.78A	-25.581	1.7549539270478608e-15
8242	4.70016e-11	Mn	6	422.633A	-25.583000000000002	1.7468906461857674e-15
8243	4.84952e-11	Na	4	409.617A	-25.584	1.7428729091905709e-15
8244	1.0416e-10	Ca	4	190.710A	-25.586	1.7348651355635143e-15
8245	4.56942e-11	Mg	7	434.726A	-25.589000000000002	1.7229224079740707e-15
8246	6.86331e-11	S	4	289.430A	-25.589000000000002	1.7229224079740707e-15
8247	9.12872e-11	S	11	217.604A	-25.593000000000004	1.7071265603922735e-15
8248	3.40013e-13	Mn	5	5.84226m	-25.594	1.7032002782565562e-15
8249	1.2306e-12	Cr	4	1.61421m	-25.594	1.7032002782565562e-15
8250	5.83501e-11	Fe	9	340.436A	-25.596	1.6953747838112086e-15
8251	1.1400799999999999e-10	Cl	12	174.238A	-25.599	1.683703905891082e-15
8252	7.0365e-11	Fe	7	282.306A	-25.6	1.67983149436581e-15
8253	2.89248e-11	Ne	5	686.763A	-25.601	1.6759679891399127e-15
8254	1.0016500000000001e-10	Co	13	198.318A	-25.601999999999997	1.6721133697294563e-15
8255	1.69012e-11	Ca	7	1175.33A	-25.603	1.668267615697605e-15
8256	3.51281e-12	Fe	2	5654.86A	-25.605	1.6606026222575153e-15
8257	2.95326e-12	O	1	6726.28A	-25.605	1.6606026222575153e-15
8258	1.03424e-10	Cl	11	192.069A	-25.605	1.6606026222575153e-15
8259	6.68029e-11	Fe	12	297.359A	-25.605	1.6606026222575153e-15
8260	3.22817e-11	Fe	8	615.348A	-25.605999999999998	1.6567833422102313e-15
8261	3.1437799999999998e-12	Fe	2	6318.66A	-25.605999999999998	1.6567833422102313e-15
8262	1.42914e-11	Cl	1	1389.96A	-25.605999999999998	1.6567833422102313e-15
8263	9.85438e-11	F	3	201.580A	-25.608	1.649171114213824e-15
8264	4.25232e-11	V	9	467.143A	-25.609	1.6453781259054388e-15
8265	1.58585e-12	K	1	1.25261m	-25.61	1.6415938612280983e-15
8266	5.96724e-12	Si	3	3328.92A	-25.611	1.6378183001179808e-15
8267	4.63895e-11	Fe	3	428.211A	-25.611	1.6378183001179808e-15
8268	1.57401e-10	Na	10	126.203A	-25.612	1.634051422557464e-15
8269	6.44552e-11	Si	8	308.190A	-25.613000000000003	1.6302932085748979e-15
8270	4.35614e-11	Fe	3	456.011A	-25.616999999999997	1.615346590597758e-15
8271	3.22005e-11	Ar	2	616.899A	-25.616999999999997	1.615346590597758e-15
8272	3.76792e-13	Si	2	5.27199m	-25.618000000000002	1.6116313965349094e-15
8273	4.71467e-10	Ar	10	42.1333A	-25.618000000000002	1.6116313965349094e-15
8274	6.41306e-11	Ne	2	309.750A	-25.619	1.6079247471813184e-15
8275	4.55461e-11	Mg	6	436.139A	-25.619	1.6079247471813184e-15
8276	1.60831e-11	Si	2	1235.12A	-25.62	1.6042266228846597e-15
8277	1.90157e-10	Al	6	104.464A	-25.621	1.6005370040378728e-15
8278	7.311989999999999e-12	Fe	2	2716.70A	-25.621	1.6005370040378728e-15
8279	1.1127799999999998e-12	Fe	2	1.78512m	-25.622	1.5968558710789395e-15
8280	5.33017e-11	S	3	372.680A	-25.625	1.5858631925836839e-15
8281	4.9229e-11	Fe	6	403.511A	-25.625	1.5858631925836839e-15
8282	6.15948e-11	Mg	6	322.502A	-25.627	1.5785768130761908e-15
8283	7.91602e-11	Ar	7	250.940A	-25.627	1.5785768130761908e-15
8284	8.55521e-12	Cr	7	2321.91A	-25.628	1.5749461871549142e-15
8285	2.02733e-11	N	3	979.832A	-25.63	1.5677099667311373e-15
8286	1.21928e-10	Ca	13	162.920A	-25.63	1.5677099667311373e-15
8287	1.75306e-11	Fe	8	1133.13A	-25.63	1.5677099667311373e-15
8288	1.12919e-11	Fe	9	1759.18A	-25.631	1.5641043338629043e-15
8289	1.5402e-12	N	1	1.28973m	-25.631999999999998	1.56050699372016e-15
8290	4.66346e-13	Cr	10	4.25960m	-25.635	1.5497645391365832e-15
8291	2.0659699999999998e-13	Ni	2	9.61508m	-25.638	1.5390960350902128e-15
8292	3.5953e-12	Fe	2	5525.12A	-25.639	1.5355562124385524e-15
8293	3.3322699999999997e-10	Si	11	59.6124A	-25.64	1.5320245311530574e-15
8294	8.40557e-11	S	9	236.325A	-25.644000000000002	1.5179788458258096e-15
8295	1.3947200000000001e-12	N	1	1.42426m	-25.644000000000002	1.5179788458258096e-15
8296	6.789269999999999e-12	Mn	11	2925.86A	-25.644000000000002	1.5179788458258096e-15
8297	4.9703e-12	Cr	11	3996.63A	-25.647	1.50752915295311e-15
8298	1.46082e-11	Mn	10	1359.81A	-25.647	1.50752915295311e-15
8299	2.78706e-11	Fe	8	712.739A	-25.648000000000003	1.504061932115661e-15
8300	2.2680900000000003e-12	N	1	8758.21A	-25.649	1.500602685664876e-15
8301	3.75929e-11	C	2	528.410A	-25.649	1.500602685664876e-15
8302	2.10442e-11	C	1	943.939A	-25.651	1.4937080426030719e-15
8303	7.92243e-11	P	9	250.737A	-25.651999999999997	1.490272609437354e-15
8304	1.78228e-11	C	1	1114.55A	-25.653000000000002	1.4868450775486346e-15
8305	1.22002e-10	Cl	11	162.821A	-25.653000000000002	1.4868450775486346e-15
8306	4.79666e-11	Fe	6	414.131A	-25.654	1.4834254287645302e-15
8307	1.85945e-12	Fe	2	1.06830m	-25.654	1.4834254287645302e-15
8308	2.64162e-11	Ar	10	751.981A	-25.655	1.480013644954366e-15
8309	1.02696e-10	Ca	4	193.430A	-25.656	1.4766097080292286e-15
8310	6.64278e-11	Sc	4	299.039A	-25.656	1.4766097080292286e-15
8311	3.725230000000001e-12	P	1	5332.42A	-25.658	1.4698253026861425e-15
8312	6.14585e-12	Co	8	3232.17A	-25.658	1.4698253026861425e-15
8313	4.5081099999999995e-12	Fe	2	4406.38A	-25.66	1.4630720688541379e-15
8314	3.14932e-12	Fe	2	6307.53A	-25.663	1.4530003515754614e-15
8315	4.8093e-11	Na	4	413.043A	-25.664	1.449658543501026e-15
8316	4.34871e-11	Fe	3	456.790A	-25.665	1.4463244213718912e-15
8317	3.89293e-11	Mn	6	510.270A	-25.665	1.4463244213718912e-15
8318	5.18861e-11	Fe	12	382.848A	-25.666999999999998	1.4396791642813967e-15
8319	1.88387e-12	B	4	1.05445m	-25.666999999999998	1.4396791642813967e-15
8320	8.49587e-11	Fe	12	233.813A	-25.668000000000003	1.436367994087534e-15
8321	4.12733e-11	Ne	5	481.291A	-25.669	1.4330644393738131e-15
8322	3.6246800000000003e-12	Ti	7	5480.33A	-25.67	1.429768482625081e-15
8323	6.34774e-12	Na	2	3129.38A	-25.67	1.429768482625081e-15
8324	2.4934e-11	O	2	796.683A	-25.671	1.426480106366526e-15
8325	1.43582e-12	N	1	1.38350m	-25.671	1.426480106366526e-15
8326	5.19356e-11	Sc	11	382.482A	-25.671999999999997	1.4231992931634934e-15
8327	2.42206e-11	Fe	9	820.147A	-25.674	1.4166602863857975e-15
8328	8.58129e-11	Fe	12	231.486A	-25.674	1.4166602863857975e-15
8329	4.12767e-11	Fe	12	481.251A	-25.674	1.4166602863857975e-15
8330	6.92413e-12	Fe	2	2868.87A	-25.674	1.4166602863857975e-15
8331	5.50498e-12	Ti	3	3608.46A	-25.674	1.4166602863857975e-15
8332	3.21621e-11	Fe	8	617.636A	-25.674	1.4166602863857975e-15
8333	6.95737e-11	Fe	12	285.517A	-25.675	1.4134020581419828e-15
8334	5.25945e-11	S	3	377.691A	-25.675	1.4134020581419828e-15
8335	6.21152e-11	Ne	2	319.800A	-25.678	1.4036722668119805e-15
8336	6.780369999999999e-12	F	3	2929.70A	-25.678	1.4036722668119805e-15
8337	2.15802e-12	O	1	9204.93A	-25.679000000000002	1.400443910184257e-15
8338	3.19788e-13	Co	2	6.21176m	-25.679000000000002	1.400443910184257e-15
8339	1.20849e-12	Fe	7	1.64375m	-25.68	1.3972229785707468e-15
8340	5.37334e-11	Sc	11	369.686A	-25.68	1.3972229785707468e-15
8341	1.25146e-11	Cr	11	1587.30A	-25.68	1.3972229785707468e-15
8342	1.4016e-12	N	1	1.41727m	-25.68	1.3972229785707468e-15
8343	6.79911e-11	Fe	8	292.162A	-25.68	1.3972229785707468e-15
8344	3.25452e-12	Li	1	6103.66A	-25.680999999999997	1.3940094548943797e-15
8345	5.63132e-11	N	2	352.750A	-25.682	1.3908033221173615e-15
8346	3.925e-11	Ar	2	506.101A	-25.683000000000003	1.3876045632410954e-15
8347	1.46175e-12	Fe	4	1.35895m	-25.685	1.3812290993919008e-15
8348	3.66586e-10	Si	11	54.1877A	-25.686999999999998	1.3748829281382721e-15
8349	5.15033e-12	F	6	3856.93A	-25.688000000000002	1.3717207851520782e-15
8350	6.40293e-11	S	3	310.240A	-25.688000000000002	1.3717207851520782e-15
8351	2.57345e-11	N	3	771.901A	-25.694000000000003	1.352900070409431e-15
8352	2.02718e-11	N	3	979.905A	-25.694000000000003	1.352900070409431e-15
8353	1.19756e-10	Ni	13	165.874A	-25.697	1.3435867718334277e-15
8354	4.83866e-11	F	6	410.536A	-25.698	1.3404966080093454e-15
8355	1.17284e-11	Si	1	1693.70A	-25.7	1.3343375855538523e-15
8356	6.43024e-11	Mn	13	308.922A	-25.7	1.3343375855538523e-15
8357	3.05316e-11	Ca	11	650.619A	-25.705	1.3190635495163316e-15
8358	3.29336e-10	S	8	60.3166A	-25.706999999999997	1.313003003019494e-15
8359	2.91387e-11	Na	9	681.720A	-25.706999999999997	1.313003003019494e-15
8360	6.25077e-12	Cr	11	3177.92A	-25.706999999999997	1.313003003019494e-15
8361	2.95187e-11	O	2	672.945A	-25.708000000000002	1.3099831799117387e-15
8362	6.09629e-11	Fe	11	325.845A	-25.708000000000002	1.3099831799117387e-15
8363	7.80151e-12	Fe	8	2546.23A	-25.711	1.3009653191318455e-15
8364	2.4759900000000002e-12	F	7	8022.83A	-25.711	1.3009653191318455e-15
8365	4.663619999999999e-10	Na	10	42.5945A	-25.714000000000002	1.2920095368688864e-15
8366	7.21199e-11	Cr	7	275.436A	-25.714000000000002	1.2920095368688864e-15
8367	4.3945699999999995e-12	Fe	2	4520.22A	-25.715	1.2890379973934425e-15
8368	6.14216e-11	Fe	12	323.412A	-25.715999999999998	1.2860732922691409e-15
8369	3.04028e-12	Ni	3	6533.76A	-25.717	1.2831154057773994e-15
8370	1.34093e-11	Na	6	1481.40A	-25.717	1.2831154057773994e-15
8371	3.7769e-11	Fe	6	525.946A	-25.718000000000004	1.2801643222357987e-15
8372	8.14631e-11	Fe	12	243.846A	-25.718000000000004	1.2801643222357987e-15
8373	2.5153099999999997e-10	Ne	9	78.9741A	-25.719	1.277220025998019e-15
8374	1.83855e-14	Cl	3	108.044m	-25.719	1.277220025998019e-15
8375	3.86596e-11	Fe	3	513.830A	-25.72	1.2742825014536736e-15
8376	4.08264e-11	O	5	486.559A	-25.721	1.2713517330282896e-15
8377	4.95335e-11	Fe	6	401.031A	-25.721999999999998	1.268427705183245e-15
8378	1.4848799999999998e-12	K	1	1.33778m	-25.724	1.2625998092581606e-15
8379	2.16105e-11	Mg	2	919.202A	-25.728	1.2510242246284966e-15
8380	7.12933e-11	S	4	278.630A	-25.732	1.239554765596626e-15
8381	2.5948e-12	Fe	2	7655.49A	-25.732	1.239554765596626e-15
8382	1.44471e-12	Sc	2	1.37498m	-25.733	1.2367038687473008e-15
8383	6.92593e-11	Fe	10	286.813A	-25.736	1.2281904591972e-15
8384	2.2832699999999997e-15	V	13	870.000m	-25.737	1.225365699527304e-15
8385	2.89226e-11	Ca	11	686.814A	-25.737	1.225365699527304e-15
8386	1.45023e-12	Sc	2	1.36975m	-25.74	1.2169303413851092e-15
8387	4.45492e-11	Fe	3	445.899A	-25.74	1.2169303413851092e-15
8388	4.78135e-12	Fe	4	4154.57A	-25.741	1.2141314792675217e-15
8389	1.44479e-12	Sc	2	1.37491m	-25.741	1.2141314792675217e-15
8390	6.91084e-11	V	6	287.439A	-25.741999999999997	1.2113390543541839e-15
8391	4.34662e-11	V	9	457.009A	-25.743000000000002	1.2085530518399074e-15
8392	1.6183e-12	N	1	1.22749m	-25.744	1.2057734569536235e-15
8393	5.21991e-12	Fe	2	3805.52A	-25.744	1.2057734569536235e-15
8394	2.81306e-10	Na	9	70.6150A	-25.745	1.2030002549581677e-15
8395	1.6787299999999999e-12	Fe	2	1.18331m	-25.746	1.2002334311503183e-15
8396	1.68274e-11	Ca	7	1180.48A	-25.748	1.194718859453431e-15
8397	1.4017700000000003e-10	Al	11	141.710A	-25.749000000000002	1.191971082326693e-15
8398	6.71467e-12	O	1	2958.36A	-25.75	1.1892296249119859e-15
8399	1.08506e-11	Co	8	1830.73A	-25.75	1.1892296249119859e-15
8400	2.89113e-11	Ne	5	687.083A	-25.75	1.1892296249119859e-15
8401	4.81612e-11	Fe	12	412.458A	-25.752	1.183765611112318e-15
8402	1.09485e-12	Be	1	1.81436m	-25.753	1.1810430257577003e-15
8403	8.502280000000001e-13	K	12	2.33637m	-25.753	1.1810430257577003e-15
8404	2.8086e-12	Fe	4	7072.74A	-25.755	1.1756166259644568e-15
8405	2.48981e-11	Si	2	797.830A	-25.756999999999998	1.1702151582135472e-15
8406	5.38404e-11	S	3	368.951A	-25.761999999999997	1.156819816066464e-15
8407	2.3265599999999997e-12	Fe	8	8538.11A	-25.768	1.1409476531580137e-15
8408	4.9404300000000006e-12	Ca	7	4020.80A	-25.768	1.1409476531580137e-15
8409	3.57294e-11	S	2	555.969A	-25.768	1.1409476531580137e-15
8410	3.48328e-13	Co	2	5.70281m	-25.769000000000002	1.1383235463739394e-15
8411	1.09715e-11	S	2	1810.54A	-25.769000000000002	1.1383235463739394e-15
8412	6.83822e-12	Na	2	2904.92A	-25.77	1.1357054748680008e-15
8413	4.28687e-11	Ar	2	463.379A	-25.772	1.1304873821993993e-15
8414	3.6513699999999997e-10	Si	11	54.4027A	-25.772	1.1304873821993993e-15
8415	9.90154e-11	F	3	200.620A	-25.774	1.1252932644888219e-15
8416	9.95012e-11	O	5	199.640A	-25.779	1.1124121390070366e-15
8417	4.64872e-12	Co	3	4273.11A	-25.781999999999996	1.1047543477061554e-15
8418	9.5808e-11	P	10	207.336A	-25.784000000000002	1.0996784625493443e-15
8419	4.19951e-11	Ar	2	473.019A	-25.784000000000002	1.0996784625493443e-15
8420	1.7034e-11	N	1	1166.16A	-25.788	1.089596549804461e-15
8421	1.78676e-11	Na	10	1111.76A	-25.788	1.089596549804461e-15
8422	2.13823e-11	Al	2	929.014A	-25.789	1.0870905472807414e-15
8423	4.6355e-11	Fe	6	428.529A	-25.789	1.0870905472807414e-15
8424	1.4102000000000002e-10	K	12	140.863A	-25.79	1.084590308402896e-15
8425	1.93962e-11	Mg	9	1024.14A	-25.79	1.084590308402896e-15
8426	6.90825e-11	Ar	12	287.547A	-25.793000000000003	1.0771240412367169e-15
8427	1.1623900000000002e-13	P	9	17.0894m	-25.796	1.0697091714922037e-15
8428	1.80578e-11	S	4	1100.05A	-25.798000000000002	1.0647943042939471e-15
8429	7.42514e-12	P	1	2675.30A	-25.798000000000002	1.0647943042939471e-15
8430	4.46447e-11	Mg	6	444.946A	-25.798000000000002	1.0647943042939471e-15
8431	1.55527e-11	Ni	13	1277.23A	-25.798000000000002	1.0647943042939471e-15
8432	3.79592e-11	Fe	3	523.311A	-25.799	1.0623453453519679e-15
8433	4.7128e-10	Ar	11	42.1500A	-25.799	1.0623453453519679e-15
8434	1.21547e-12	Co	2	1.63430m	-25.799	1.0623453453519679e-15
8435	5.4478900000000005e-12	Ti	1	3646.27A	-25.8	1.059902018859248e-15
8436	3.54448e-11	Al	3	560.433A	-25.801	1.0574643118615305e-15
8437	2.07899e-11	Fe	8	955.486A	-25.802	1.0550322114343184e-15
8438	8.120180000000001e-13	Li	1	2.44631m	-25.803	1.052605704682866e-15
8439	7.85725e-11	Si	8	252.817A	-25.804000000000002	1.0501847787420763e-15
8440	3.82494e-11	Ar	2	519.340A	-25.805	1.0477694207764491e-15
8441	3.84676e-12	Fe	2	5163.95A	-25.805999999999997	1.0453596179799887e-15
8442	2.5177e-12	Ni	3	7889.93A	-25.808000000000003	1.040556626817789e-15
8443	1.77929e-13	Co	2	11.1643m	-25.81	1.0357757033954696e-15
8444	4.87951e-11	Fe	3	407.100A	-25.81	1.0357757033954696e-15
8445	1.39714e-11	Cl	10	1421.79A	-25.81	1.0357757033954696e-15
8446	2.55613e-11	Ar	10	777.131A	-25.811	1.0333934853835069e-15
8447	1.97279e-12	N	1	1.00692m	-25.811	1.0333934853835069e-15
8448	6.2275099999999996e-12	Na	2	3189.79A	-25.811	1.0333934853835069e-15
8449	4.2263e-11	Ar	2	470.020A	-25.811999999999998	1.0310167463209414e-15
8450	3.7876e-10	Al	11	52.4461A	-25.811999999999998	1.0310167463209414e-15
8451	3.53062e-10	Ar	10	56.2633A	-25.813000000000002	1.028645473606513e-15
8452	2.52817e-12	V	4	7857.25A	-25.813000000000002	1.028645473606513e-15
8453	2.03364e-11	O	1	976.791A	-25.813000000000002	1.028645473606513e-15
8454	2.35826e-11	Fe	9	842.335A	-25.813000000000002	1.028645473606513e-15
8455	5.07106e-11	B	4	391.722A	-25.814	1.0262796546680042e-15
8456	2.53328e-12	Fe	2	7841.39A	-25.814	1.0262796546680042e-15
8457	3.64465e-10	Si	11	54.5031A	-25.819000000000003	1.0145319286055041e-15
8458	1.18541e-11	Mg	1	1675.74A	-25.82	1.0121985699197348e-15
8459	1.6556e-12	N	1	1.19983m	-25.822	1.0075479399335751e-15
8460	9.60773e-12	Fe	7	2067.55A	-25.824	1.002918677651246e-15
8461	2.21687e-11	Mg	2	896.057A	-25.826	9.983106848970826e-16
8462	4.11758e-11	Fe	3	482.430A	-25.826	9.983106848970826e-16
8463	6.81187e-12	Fe	2	2916.15A	-25.826999999999998	9.960146340365614e-16
8464	1.79692e-11	S	8	1105.47A	-25.829	9.914383624813861e-16
8465	6.02717e-12	Fe	2	3295.82A	-25.829	9.914383624813861e-16
8466	6.076970000000001e-10	Ca	12	32.6881A	-25.831	9.868831169841011e-16
8467	3.33798e-13	Ni	2	5.95104m	-25.831999999999997	9.846133488004435e-16
8468	1.5459e-10	Na	10	128.497A	-25.840999999999998	9.644189146497558e-16
8469	3.7687699999999995e-12	Be	2	5270.81A	-25.842	9.622008126977363e-16
8470	5.71795e-11	Cl	11	347.405A	-25.842	9.622008126977363e-16
8471	1.08526e-11	V	8	1830.39A	-25.843000000000004	9.599878122386335e-16
8472	7.94941e-11	Ar	7	249.886A	-25.845	9.555770688937864e-16
8473	3.08392e-12	Ni	2	6441.29A	-25.848000000000003	9.489989226214477e-16
8474	2.86755e-11	Si	9	692.732A	-25.848000000000003	9.489989226214477e-16
8475	1.10476e-13	Ca	6	17.9807m	-25.848000000000003	9.489989226214477e-16
8476	5.31904e-13	K	1	3.73459m	-25.85	9.44638668638154e-16
8477	2.41618e-13	Co	8	8.22144m	-25.851999999999997	9.402984482021625e-16
8478	8.61944e-12	S	10	2304.61A	-25.851999999999997	9.402984482021625e-16
8479	2.55592e-12	O	1	7771.94A	-25.853	9.38135821783535e-16
8480	2.8744099999999997e-12	Ni	2	6910.79A	-25.853	9.38135821783535e-16
8481	1.2229e-11	B	2	1624.38A	-25.853	9.38135821783535e-16
8482	5.3313e-11	S	3	372.600A	-25.854	9.359781692676616e-16
8483	8.75089e-11	Sc	11	226.999A	-25.855	9.338254792148598e-16
8484	9.11637e-12	Sc	6	2178.99A	-25.855999999999998	9.316777402117971e-16
8485	6.14841e-12	Fe	9	3230.83A	-25.858	9.273970698326463e-16
8486	2.52257e-11	O	1	787.470A	-25.859	9.252641157608775e-16
8487	4.82e-11	Fe	6	412.126A	-25.86	9.231360673473506e-16
8488	1.7912e-11	C	1	1109.00A	-25.86	9.231360673473506e-16
8489	1.70328e-12	B	1	1.16625m	-25.861	9.2101291330935e-16
8490	1.79884e-11	C	1	1104.29A	-25.866	9.104701656709632e-16
8491	1.0199200000000002e-12	Fe	10	1.94765m	-25.868000000000002	9.06286935245814e-16
8492	7.54834e-11	Mn	8	263.163A	-25.869	9.042025331362995e-16
8493	2.45445e-10	F	9	80.9326A	-25.871	9.000480998668484e-16
8494	2.89601e-13	Li	1	6.85924m	-25.871	9.000480998668484e-16
8495	1.41393e-12	N	1	1.40492m	-25.872	8.979780466805199e-16
8496	4.22716e-11	Ne	4	469.924A	-25.875	8.917964092881065e-16
8497	6.32488e-13	K	1	3.14068m	-25.875999999999998	8.897453344634726e-16
8498	2.76972e-12	Fe	2	7172.00A	-25.875999999999998	8.897453344634726e-16
8499	7.76578e-12	Zn	2	2557.95A	-25.875999999999998	8.897453344634726e-16
8500	1.1987600000000002e-10	F	6	165.709A	-25.875999999999998	8.897453344634726e-16
8501	2.21622e-11	N	1	896.322A	-25.877	8.876989769800231e-16
8502	6.34302e-11	Ar	3	313.170A	-25.88	8.815881002057058e-16
8503	3.6602400000000003e-10	Si	11	54.2709A	-25.881999999999998	8.775375708174026e-16
8504	2.8122e-12	Al	2	7063.68A	-25.881999999999998	8.775375708174026e-16
8505	6.37172e-11	Ne	2	311.760A	-25.885	8.714966446710768e-16
8506	4.67936e-14	Ti	3	42.4513m	-25.885	8.714966446710768e-16
8507	6.19158e-13	Fe	2	3.20830m	-25.885	8.714966446710768e-16
8508	4.15282e-12	Ca	11	4783.36A	-25.885	8.714966446710768e-16
8509	4.97636e-12	Ti	1	3991.76A	-25.886999999999997	8.674924813092779e-16
8510	2.74083e-11	Cl	11	724.760A	-25.888	8.654973039678423e-16
8511	5.75583e-11	Si	8	345.119A	-25.892	8.575623769899084e-16
8512	2.72802e-12	Fe	2	7281.63A	-25.892	8.575623769899084e-16
8513	1.7572e-11	C	1	1130.46A	-25.894000000000002	8.536222357726024e-16
8514	3.3835800000000004e-12	Fe	2	5870.84A	-25.894000000000002	8.536222357726024e-16
8515	1.09844e-10	Cl	11	180.843A	-25.894000000000002	8.536222357726024e-16
8516	2.03547e-12	Fe	10	9759.15A	-25.895	8.516589591106806e-16
8517	6.50122e-11	Ne	2	305.550A	-25.896	8.49700197859773e-16
8518	2.96061e-13	N	6	6.70958m	-25.898000000000003	8.457961800742776e-16
8519	4.50895e-11	Fe	10	440.557A	-25.898000000000003	8.457961800742776e-16
8520	9.9956e-11	Co	13	198.732A	-25.901	8.399737601248938e-16
8521	3.5097300000000002e-12	Fe	2	5659.83A	-25.904	8.341914214325076e-16
8522	4.114430000000001e-12	Be	2	4827.99A	-25.904	8.341914214325076e-16
8523	1.51792e-11	Fe	8	1308.66A	-25.904	8.341914214325076e-16
8524	4.2276e-11	Ne	4	469.875A	-25.905	8.3227283440343705e-16
8525	3.03911e-12	Mn	13	6536.28A	-25.905	8.3227283440343705e-16
8526	4.7474e-12	Fe	2	4184.28A	-25.906999999999996	8.284488880797003e-16
8527	3.12315e-13	V	8	6.36040m	-25.912	8.189657120762829e-16
8528	7.39007e-12	P	1	2687.99A	-25.913	8.170821432069881e-16
8529	5.77726e-11	Cl	7	343.839A	-25.913	8.170821432069881e-16
8530	4.04941e-11	Ca	3	490.552A	-25.916	8.114573892970313e-16
8531	1.0836100000000001e-10	Na	10	183.317A	-25.916999999999998	8.095910890909349e-16
8532	1.0909200000000002e-12	Co	3	1.82090m	-25.918000000000003	8.077290812561873e-16
8533	4.41354e-11	Fe	3	450.079A	-25.918000000000003	8.077290812561873e-16
8534	1.75432e-11	C	1	1132.32A	-25.92	8.040179032347827e-16
8535	2.86171e-11	Na	9	694.147A	-25.92	8.040179032347827e-16
8536	2.53854e-11	Fe	9	782.514A	-25.92	8.040179032347827e-16
8537	2.75895e-17	B	3	7.20000c	-25.921	8.021687133718225e-16
8538	2.02182e-12	Si	2	9825.04A	-25.921	8.021687133718225e-16
8539	6.09438e-12	Ti	7	3259.47A	-25.924	7.966466227907288e-16
8540	9.7695e-12	Cl	6	2033.31A	-25.924	7.966466227907288e-16
8541	7.97219e-11	Mg	5	249.172A	-25.926	7.929863640406918e-16
8542	1.69765e-12	Fe	2	1.17012m	-25.929000000000002	7.875274843077693e-16
8543	1.35503e-12	Ni	4	1.46598m	-25.929000000000002	7.875274843077693e-16
8544	1.13806e-10	Cl	11	174.546A	-25.932	7.82106183238617e-16
8545	7.39509e-12	P	1	2686.17A	-25.934	7.78512731739841e-16
8546	3.4720800000000003e-12	F	3	5721.20A	-25.934	7.78512731739841e-16
8547	4.173209999999999e-10	Na	10	47.5999A	-25.935	7.767222021435138e-16
8548	6.26945e-11	Fe	12	316.845A	-25.936	7.749357906509758e-16
8549	1.1345699999999999e-13	Mn	6	17.5084m	-25.936999999999998	7.731534877908635e-16
8550	7.3269e-11	Fe	12	271.117A	-25.938000000000002	7.713752841135657e-16
8551	1.92762e-11	P	4	1030.51A	-25.939	7.696011701912488e-16
8552	3.50095e-11	Ar	2	567.402A	-25.941999999999997	7.643032730004656e-16
8553	5.35288e-11	Sc	11	371.099A	-25.941999999999997	7.643032730004656e-16
8554	7.3724e-11	Fe	12	269.444A	-25.943	7.625454242523426e-16
8555	8.74273e-13	Fe	2	2.27211m	-25.944000000000003	7.60791618444156e-16
8556	6.770089999999999e-12	Fe	10	2934.15A	-25.945	7.590418462774021e-16
8557	3.68157e-13	Si	2	5.39565m	-25.945	7.590418462774021e-16
8558	1.03893e-11	Fe	9	1912.01A	-25.945	7.590418462774021e-16
8559	9.49694e-11	Cl	11	209.167A	-25.945999999999998	7.572960984749569e-16
8560	1.14038e-11	Fe	4	1741.92A	-25.945999999999998	7.572960984749569e-16
8561	4.98957e-11	Fe	3	398.119A	-25.945999999999998	7.572960984749569e-16
8562	1.11619e-10	Cl	11	177.967A	-25.947	7.55554365781033e-16
8563	2.5612e-11	Fe	9	775.592A	-25.947	7.55554365781033e-16
8564	4.08611e-11	Ca	11	486.146A	-25.95	7.50353166111644e-16
8565	5.95097e-13	Fe	2	3.33802m	-25.951999999999998	7.469056064744026e-16
8566	1.46186e-12	N	1	1.35885m	-25.953000000000003	7.451877712489263e-16
8567	1.02119e-11	Co	8	1945.22A	-25.953000000000003	7.451877712489263e-16
8568	1.5841700000000001e-12	K	1	1.25393m	-25.956	7.400579347143421e-16
8569	6.90368e-11	Fe	11	287.737A	-25.956	7.400579347143421e-16
8570	5.52834e-12	Ti	3	3593.20A	-25.956999999999997	7.383558486968901e-16
8571	4.49348e-12	Fe	2	4420.73A	-25.956999999999997	7.383558486968901e-16
8572	9.55381e-11	Ni	11	207.922A	-25.959	7.349634117260646e-16
8573	3.61151e-11	Al	11	550.032A	-25.96	7.3327304278633415e-16
8574	3.45727e-12	Fe	2	5745.70A	-25.962	7.299039591873569e-16
8575	7.755610000000001e-14	Si	3	25.6130m	-25.964000000000002	7.265503551214189e-16
8576	4.60264e-14	Fe	2	43.1589m	-25.965	7.248793356749422e-16
8577	2.51283e-11	Si	2	790.520A	-25.967	7.215488176570153e-16
8578	1.9853700000000002e-10	F	8	100.054A	-25.967	7.215488176570153e-16
8579	2.7643e-11	O	2	718.608A	-25.967	7.215488176570153e-16
8580	2.54209e-10	Ne	9	78.1421A	-25.968000000000004	7.198893014274841e-16
8581	1.0108e-11	Cl	6	1965.22A	-25.975	7.083790675232722e-16
8582	9.77315e-13	Fe	2	2.03256m	-25.976	7.067498408785333e-16
8583	1.45447e-11	S	5	1365.75A	-25.978	7.035026203228178e-16
8584	1.0555e-10	Na	10	188.200A	-25.979	7.018846091954125e-16
8585	6.00889e-13	Fe	2	3.30584m	-25.98	7.00270319390329e-16
8586	4.00026e-12	Fe	2	4965.79A	-25.980999999999998	6.986597423487747e-16
8587	7.64137e-12	Ca	2	2599.59A	-25.983	6.954496924193885e-16
8588	3.4700199999999998e-12	Fe	2	5724.60A	-25.984	6.938502025121971e-16
8589	5.09525e-11	B	4	389.862A	-25.989	6.859077649217778e-16
8590	6.0995e-12	Fe	2	3256.73A	-25.99	6.843302208388462e-16
8591	2.24569e-13	Cr	4	8.84558m	-25.99	6.843302208388462e-16
8592	3.5971e-12	O	5	5522.35A	-25.99	6.843302208388462e-16
8593	6.69549e-11	Cl	11	296.684A	-25.991999999999997	6.811860090803561e-16
8594	3.84844e-11	Al	3	516.169A	-25.991999999999997	6.811860090803561e-16
8595	1.35177e-12	N	1	1.46951m	-25.993000000000002	6.796193247344942e-16
8596	2.57463e-11	N	3	771.545A	-25.994	6.78056243662649e-16
8597	1.01066e-10	Ca	4	196.550A	-25.995	6.7649675757750375e-16
8598	1.3372399999999999e-12	Ni	4	1.48548m	-25.997	6.733885373133916e-16
8599	3.46784e-10	S	9	57.2820A	-25.998	6.718397866549448e-16
8600	7.04796e-12	Cr	5	2818.47A	-25.998	6.718397866549448e-16
8601	2.31112e-11	Cr	5	859.516A	-26.0	6.687529632286279e-16
8602	6.6566e-12	Na	2	2984.17A	-26.000999999999998	6.672148740947272e-16
8603	3.22277e-11	O	2	616.379A	-26.004	6.626217992086207e-16
8604	1.22785e-10	Ni	13	161.783A	-26.005	6.610978113606596e-16
8605	2.68868e-12	Fe	2	7388.18A	-26.006	6.595773285874786e-16
8606	3.5197e-11	Na	4	564.380A	-26.008000000000003	6.565468460382207e-16
8607	6.57198e-11	Ar	3	302.260A	-26.008000000000003	6.565468460382207e-16
8608	3.3879900000000005e-10	Ne	9	58.6320A	-26.013	6.490314164383372e-16
8609	5.30661e-12	Ti	1	3743.34A	-26.013	6.490314164383372e-16
8610	4.6724099999999995e-12	Fe	2	4251.44A	-26.013	6.490314164383372e-16
8611	8.673510000000001e-12	Co	13	2290.24A	-26.014	6.475386856033748e-16
8612	2.9692000000000005e-10	Na	10	66.9017A	-26.015	6.460493879540574e-16
8613	5.75564e-12	B	2	3451.30A	-26.015	6.460493879540574e-16
8614	1.18845e-11	Ca	7	1671.45A	-26.017	6.430810606461088e-16
8615	1.30493e-11	Si	6	1522.26A	-26.019000000000002	6.401263715632988e-16
8616	7.82877e-12	Fe	2	2537.37A	-26.021	6.371852580436858e-16
8617	4.28039e-11	Ar	2	464.080A	-26.022	6.357197726169788e-16
8618	9.11208e-12	Fe	10	2180.01A	-26.023000000000003	6.342576577132119e-16
8619	6.654889999999999e-10	Ca	13	29.8494A	-26.023000000000003	6.342576577132119e-16
8620	4.96684e-11	Mg	6	399.941A	-26.026	6.298914587088671e-16
8621	1.48275e-12	K	1	1.33971m	-26.026	6.298914587088671e-16
8622	5.17534e-12	Mg	1	3838.29A	-26.026999999999997	6.284427485551213e-16
8623	1.99513e-12	N	1	9956.48A	-26.03	6.241165791038473e-16
8624	6.97473e-11	Ar	12	284.806A	-26.031999999999996	6.212490238988791e-16
8625	1.96129e-12	N	1	1.01283m	-26.033	6.198201907936038e-16
8626	1.4068399999999999e-12	N	1	1.41199m	-26.034000000000002	6.18394643913284e-16
8627	4.73674e-11	Fe	3	419.370A	-26.034000000000002	6.18394643913284e-16
8628	3.4524e-12	Fe	2	5753.81A	-26.035	6.169723756998119e-16
8629	7.40138e-11	Fe	8	268.388A	-26.035	6.169723756998119e-16
8630	1.6975e-11	Cl	7	1170.22A	-26.035	6.169723756998119e-16
8631	7.99615e-12	Fe	1	2484.25A	-26.035	6.169723756998119e-16
8632	2.4618e-11	Fe	9	806.907A	-26.038	6.127251677398728e-16
8633	3.41948e-11	Si	11	580.920A	-26.039	6.11315938959754e-16
8634	5.68302e-11	N	2	349.540A	-26.039	6.11315938959754e-16
8635	1.18477e-12	Ni	2	1.67665m	-26.039	6.11315938959754e-16
8636	6.314e-11	Ne	2	314.610A	-26.04	6.099099513158939e-16
8637	8.49666e-13	Na	1	2.33791m	-26.04	6.099099513158939e-16
8638	3.87907e-11	Ne	9	512.094A	-26.04	6.099099513158939e-16
8639	3.13903e-12	Fe	2	6328.22A	-26.041999999999998	6.071076696364484e-16
8640	6.12995e-12	Mn	11	3240.56A	-26.041999999999998	6.071076696364484e-16
8641	2.81155e-10	Na	9	70.6530A	-26.043000000000003	6.057113607434396e-16
8642	1.22316e-12	B	1	1.62403m	-26.043000000000003	6.057113607434396e-16
8643	8.805719999999999e-13	Fe	2	2.25586m	-26.044	6.043182632717785e-16
8644	4.77764e-11	Fe	6	415.780A	-26.044	6.043182632717785e-16
8645	1.4646899999999999e-12	P	1	1.35623m	-26.044	6.043182632717785e-16
8646	2.67645e-12	N	1	7421.94A	-26.045	6.029283698353863e-16
8647	5.93999e-12	Ni	7	3344.19A	-26.053	5.919236868742841e-16
8648	5.33037e-12	Ni	5	3726.65A	-26.054000000000002	5.905623001725526e-16
8649	1.1132799999999999e-10	F	6	178.431A	-26.055	5.892040445733529e-16
8650	4.3935e-11	V	9	452.133A	-26.055999999999997	5.878489128753438e-16
8651	1.2819e-12	N	1	1.54962m	-26.057	5.864968978937475e-16
8652	1.20895e-11	Fe	8	1643.12A	-26.06	5.824594816473743e-16
8653	4.42056e-11	Fe	6	449.365A	-26.061	5.811198620136349e-16
8654	1.94993e-11	Ar	12	1018.73A	-26.063000000000002	5.784498587789408e-16
8655	3.7982399999999997e-10	Al	11	52.2991A	-26.064	5.771194610218993e-16
8656	1.92659e-12	V	11	1.03107m	-26.065	5.757921230947849e-16
8657	5.38142e-11	S	3	369.130A	-26.066	5.744678379601934e-16
8658	3.2003099999999997e-13	K	1	6.20705m	-26.066999999999997	5.731465985968923e-16
8659	3.5527e-12	Fe	2	5591.37A	-26.068	5.718283979997924e-16
8660	4.70013e-11	Sc	10	422.636A	-26.068	5.718283979997924e-16
8661	4.04103e-11	Al	3	491.570A	-26.068	5.718283979997924e-16
8662	1.19598e-11	Mg	1	1660.94A	-26.069000000000003	5.705132291799398e-16
8663	1.2666e-11	Fe	8	1568.34A	-26.07	5.6920108516444e-16
8664	2.78535e-12	Fe	2	7131.76A	-26.073	5.652827324554158e-16
8665	3.83859e-11	Si	9	517.494A	-26.073	5.652827324554158e-16
8666	1.22322e-11	B	2	1623.95A	-26.074	5.639826182485541e-16
8667	3.66388e-11	S	5	542.170A	-26.075	5.626854942213962e-16
8668	9.80895e-11	K	12	202.514A	-26.076	5.613913534967104e-16
8669	1.19155e-11	Ca	7	1667.12A	-26.076999999999998	5.601001892131005e-16
8670	5.1477e-12	Ni	4	3858.90A	-26.079	5.575267626023324e-16
8671	2.8092e-15	He	1	707.121m	-26.083000000000002	5.524153265190356e-16
8672	3.59368e-12	Fe	2	5527.61A	-26.084	5.511448065246014e-16
8673	2.66715e-12	N	1	7447.81A	-26.085	5.498772086450622e-16
8674	5.71755e-11	N	2	347.430A	-26.085	5.498772086450622e-16
8675	6.67839e-11	Sc	5	297.444A	-26.087	5.473507523634321e-16
8676	9.99699e-12	Cl	6	1987.04A	-26.087	5.473507523634321e-16
8677	1.6310399999999999e-12	N	1	1.21790m	-26.09	5.435828162873966e-16
8678	1.35307e-12	N	1	1.46811m	-26.09	5.435828162873966e-16
8679	5.87382e-12	Mn	11	3381.86A	-26.090999999999998	5.423326105027818e-16
8680	2.25374e-11	Mg	2	881.399A	-26.090999999999998	5.423326105027818e-16
8681	2.91966e-11	Si	4	680.368A	-26.090999999999998	5.423326105027818e-16
8682	3.62582e-11	S	2	547.861A	-26.092	5.410852801116758e-16
8683	3.72427e-11	Fe	3	533.379A	-26.092	5.410852801116758e-16
8684	4.03427e-12	Fe	2	4923.93A	-26.093000000000004	5.398408185008572e-16
8685	1.01115e-11	S	4	1964.54A	-26.093000000000004	5.398408185008572e-16
8686	2.02497e-12	Si	2	9809.77A	-26.095	5.373604752432414e-16
8687	3.08366e-11	Fe	9	644.184A	-26.096	5.36124580445898e-16
8688	1.04809e-12	Ni	2	1.89531m	-26.099	5.324339247937611e-16
8689	1.88345e-11	Ar	12	1054.69A	-26.101999999999997	5.287686754364329e-16
8690	2.44177e-12	Fe	2	8135.25A	-26.101999999999997	5.287686754364329e-16
8691	1.53874e-10	Na	10	129.095A	-26.101999999999997	5.287686754364329e-16
8692	4.1117299999999997e-13	O	7	4.83116m	-26.103	5.275525412302903e-16
8693	1.80954e-11	C	1	1097.76A	-26.103	5.275525412302903e-16
8694	9.30215e-12	P	1	2135.47A	-26.104	5.263392040552137e-16
8695	1.08303e-11	Si	1	1834.15A	-26.105	5.25128657478197e-16
8696	3.66104e-11	S	2	542.591A	-26.105	5.25128657478197e-16
8697	1.80856e-11	S	4	1098.36A	-26.105	5.25128657478197e-16
8698	9.71161e-12	Ca	7	2045.43A	-26.105999999999998	5.239208950810518e-16
8699	6.56303e-11	Cl	11	302.672A	-26.108	5.21513697227337e-16
8700	6.44218e-11	Ne	2	308.350A	-26.109	5.203142490080484e-16
8701	1.9475e-12	N	1	1.02000m	-26.11	5.1911755944311655e-16
8702	1.88873e-10	Sc	11	105.173A	-26.11	5.1911755944311655e-16
8703	9.30948e-11	Co	13	213.379A	-26.11	5.1911755944311655e-16
8704	1.75893e-11	Fe	8	1129.35A	-26.114	5.143582610510084e-16
8705	4.75345e-12	Fe	2	4178.96A	-26.115	5.131752698782515e-16
8706	1.21483e-11	Fe	8	1635.17A	-26.118000000000002	5.09642596168831e-16
8707	6.23277e-11	S	3	318.710A	-26.119	5.084704507243373e-16
8708	2.51427e-12	Fe	2	7900.68A	-26.12	5.073010011395523e-16
8709	6.04773e-12	S	2	3284.61A	-26.12	5.073010011395523e-16
8710	3.70464e-12	Fe	2	5362.05A	-26.121	5.061342412141792e-16
8711	2.87235e-11	Al	9	691.574A	-26.121	5.061342412141792e-16
8712	2.76446e-11	O	2	718.567A	-26.122	5.049701647621647e-16
8713	1.48777e-11	N	1	1335.18A	-26.122	5.049701647621647e-16
8714	1.02174e-11	S	4	1944.18A	-26.123	5.038087656116956e-16
8715	5.05419e-11	Fe	3	393.029A	-26.123	5.038087656116956e-16
8716	8.932799999999999e-13	Fe	2	2.22377m	-26.124000000000002	5.026500376051491e-16
8717	3.50073e-11	Fe	9	567.437A	-26.125	5.014939745990688e-16
8718	3.46496e-12	F	3	5732.95A	-26.127	4.991898190850635e-16
8719	1.36694e-12	N	1	1.45320m	-26.127	4.991898190850635e-16
8720	6.706410000000001e-12	Ni	7	2962.01A	-26.127	4.991898190850635e-16
8721	1.83288e-11	Ca	7	1083.78A	-26.13	4.957534205417189e-16
8722	5.57904e-12	Fe	2	3560.55A	-26.131	4.9461321931472065e-16
8723	1.45329e-12	N	1	1.36686m	-26.131999999999998	4.934756404777779e-16
8724	4.81093e-11	Fe	6	412.903A	-26.131999999999998	4.934756404777779e-16
8725	9.4825e-11	Co	13	209.486A	-26.133000000000003	4.92340677999549e-16
8726	1.2218e-11	Si	1	1625.84A	-26.136	4.889514286117994e-16
8727	5.22584e-12	Co	12	3801.20A	-26.136	4.889514286117994e-16
8728	6.03977e-11	Ar	12	328.894A	-26.136999999999997	4.878268715321235e-16
8729	7.00843e-11	Fe	12	283.437A	-26.136999999999997	4.878268715321235e-16
8730	1.6557900000000002e-12	Fe	2	1.19970m	-26.138	4.867049008619507e-16
8731	1.6821799999999997e-10	V	13	118.087A	-26.138	4.867049008619507e-16
8732	1.9711300000000002e-13	Ni	2	10.0777m	-26.14	4.844686949695249e-16
8733	7.04288e-11	S	4	282.050A	-26.14	4.844686949695249e-16
8734	1.50622e-11	N	1	1318.83A	-26.141	4.833544478911267e-16
8735	7.87444e-12	P	9	2522.65A	-26.141	4.833544478911267e-16
8736	6.66737e-12	Fe	2	2979.35A	-26.143	4.811336359317812e-16
8737	3.76915e-12	Be	2	5270.27A	-26.144000000000002	4.800270592763139e-16
8738	4.56749e-11	Fe	3	434.909A	-26.145	4.789230276765335e-16
8739	5.55166e-11	Sc	10	357.811A	-26.146	4.778215352789666e-16
8740	3.4922300000000004e-12	Na	1	5688.19A	-26.15	4.734408411121091e-16
8741	1.9072299999999996e-10	Sc	11	104.154A	-26.15	4.734408411121091e-16
8742	2.1151e-10	Si	6	93.9175A	-26.151	4.723519573937532e-16
8743	4.00659e-11	Fe	8	495.794A	-26.151	4.723519573937532e-16
8744	8.925510000000001e-12	F	2	2225.58A	-26.151	4.723519573937532e-16
8745	7.93946e-12	Zn	2	2501.99A	-26.151	4.723519573937532e-16
8746	2.58382e-11	C	3	768.800A	-26.151999999999997	4.712655780384581e-16
8747	1.79556e-11	C	1	1106.31A	-26.151999999999997	4.712655780384581e-16
8748	5.35844e-13	K	1	3.70714m	-26.151999999999997	4.712655780384581e-16
8749	3.3881500000000003e-10	Ne	9	58.6292A	-26.154	4.691003093907773e-16
8750	5.18693e-11	B	4	382.972A	-26.154	4.691003093907773e-16
8751	4.78049e-11	Fe	6	415.532A	-26.155	4.680214086183567e-16
8752	1.0943700000000001e-12	Sc	8	1.81514m	-26.156	4.669449892488583e-16
8753	8.07476e-12	Mn	6	2460.07A	-26.156	4.669449892488583e-16
8754	4.10329e-11	C	3	484.111A	-26.156	4.669449892488583e-16
8755	7.65343e-12	Ca	2	2595.50A	-26.16	4.626640118553774e-16
8756	5.04456e-12	Fe	2	3937.79A	-26.16	4.626640118553774e-16
8757	1.5966299999999998e-12	Mn	5	1.24415m	-26.16	4.626640118553774e-16
8758	3.55125e-11	Fe	9	559.365A	-26.16	4.626640118553774e-16
8759	1.52046e-11	Fe	8	1306.47A	-26.162	4.605382638144349e-16
8760	5.02555e-11	Fe	3	395.269A	-26.163	4.594790552003883e-16
8761	1.83892e-12	N	1	1.08022m	-26.164	4.584222826985526e-16
8762	1.1114200000000001e-10	Li	2	178.731A	-26.166	4.563160236327935e-16
8763	4.27355e-12	Fe	2	4648.24A	-26.166	4.563160236327935e-16
8764	5.4703900000000005e-12	Na	2	3631.27A	-26.166	4.563160236327935e-16
8765	9.40552e-11	F	3	211.200A	-26.166999999999998	4.552665259016943e-16
8766	3.05607e-16	Ti	12	6500.00m	-26.17	4.521324931818135e-16
8767	2.17718e-11	Fe	8	912.394A	-26.171	4.51092617303748e-16
8768	5.53813e-11	Ti	10	358.685A	-26.175	4.469569753298401e-16
8769	1.23251e-11	Fe	10	1611.71A	-26.175	4.469569753298401e-16
8770	3.79583e-11	Fe	6	523.323A	-26.178	4.438801451537435e-16
8771	1.03055e-12	Li	1	1.92757m	-26.18	4.418407011408195e-16
8772	5.05538e-11	Mn	6	392.937A	-26.18	4.418407011408195e-16
8773	8.79838e-14	O	5	22.5774m	-26.180999999999997	4.4082449572759965e-16
8774	1.62244e-10	Na	10	122.436A	-26.180999999999997	4.4082449572759965e-16
8775	6.813469999999999e-10	Ca	13	29.1547A	-26.180999999999997	4.4082449572759965e-16
8776	1.19741e-11	P	10	1658.96A	-26.182	4.3981062752196985e-16
8777	1.03831e-11	Cl	11	1913.14A	-26.182	4.3981062752196985e-16
8778	7.78004e-12	P	1	2553.26A	-26.182	4.3981062752196985e-16
8779	3.07709e-12	Ca	1	6455.60A	-26.185	4.367829924581497e-16
8780	7.92925e-12	Fe	2	2505.21A	-26.186	4.357784194521006e-16
8781	1.56304e-12	N	1	1.27089m	-26.186	4.357784194521006e-16
8782	2.20754e-13	Sc	6	8.99845m	-26.186999999999998	4.3477615689985453e-16
8783	3.76306e-11	Ar	2	527.880A	-26.189	4.327785419133903e-16
8784	2.32219e-13	Fe	3	8.55418m	-26.189	4.327785419133903e-16
8785	1.51386e-10	Ca	13	131.217A	-26.195	4.268405977105636e-16
8786	4.36803e-12	Co	3	4547.69A	-26.195999999999998	4.2585889157788834e-16
8787	1.57085e-09	F	9	12.6457A	-26.197	4.248794433066598e-16
8788	1.43117e-12	N	1	1.38799m	-26.198	4.2390224770394424e-16
8789	1.85021e-12	N	1	1.07363m	-26.198	4.2390224770394424e-16
8790	5.57931e-11	Si	10	356.038A	-26.198	4.2390224770394424e-16
8791	4.0539699999999994e-16	Ti	12	4900.00m	-26.198	4.2390224770394424e-16
8792	2.68316e-12	N	1	7403.39A	-26.199	4.2292729958874777e-16
8793	2.3371e-12	Ni	3	8499.62A	-26.199	4.2292729958874777e-16
8794	2.94441e-11	Si	9	674.650A	-26.2	4.2195459379199604e-16
8795	6.41348e-11	Ne	2	309.730A	-26.201	4.2098412515649283e-16
8796	1.09165e-10	Mg	10	181.967A	-26.201	4.2098412515649283e-16
8797	8.970189999999999e-12	Fe	10	2214.50A	-26.201999999999998	4.2001588853691695e-16
8798	1.13489e-11	Fe	8	1750.34A	-26.201999999999998	4.2001588853691695e-16
8799	8.9532e-11	Mg	5	221.870A	-26.201999999999998	4.2001588853691695e-16
8800	1.39935e-12	Fe	2	1.41955m	-26.201999999999998	4.2001588853691695e-16
8801	7.83921e-12	P	1	2533.99A	-26.201999999999998	4.2001588853691695e-16
8802	6.55086e-13	Be	2	3.03234m	-26.204	4.180860908233599e-16
8803	9.72941e-11	F	6	204.169A	-26.205	4.1712451949779023e-16
8804	7.261639999999999e-12	Cr	7	2735.53A	-26.206	4.16165159724896e-16
8805	8.588439999999999e-12	Fe	10	2312.93A	-26.206999999999997	4.152080064182541e-16
8806	2.95592e-11	Fe	8	672.022A	-26.206999999999997	4.152080064182541e-16
8807	2.53462e-11	Mg	9	783.725A	-26.211	4.1140135653444613e-16
8808	4.05735e-10	F	9	48.9592A	-26.211	4.1140135653444613e-16
8809	4.54333e-12	Fe	2	4372.22A	-26.212	4.1045515967110077e-16
8810	3.5331e-11	Ne	5	562.238A	-26.212	4.1045515967110077e-16
8811	1.52319e-11	Ar	11	1304.14A	-26.215	4.0762960622654687e-16
8812	6.56039e-11	Mg	5	302.794A	-26.217	4.057567183107755e-16
8813	4.05078e-12	Fe	2	4903.86A	-26.219	4.038924355333212e-16
8814	2.55921e-11	Fe	8	776.194A	-26.22	4.0296350870904323e-16
8815	3.23403e-12	Be	3	6142.32A	-26.22	4.0296350870904323e-16
8816	9.39529e-11	Ni	11	211.430A	-26.221	4.0203671835717135e-16
8817	2.5547900000000003e-12	O	1	7775.39A	-26.221	4.0203671835717135e-16
8818	3.76641e-12	Ni	2	5274.11A	-26.221999999999998	4.0111205956396187e-16
8819	2.2903299999999998e-10	Mg	9	86.7319A	-26.223000000000003	4.001895274269562e-16
8820	1.46779e-12	P	1	1.35336m	-26.223000000000003	4.001895274269562e-16
8821	3.36614e-12	Fe	2	5901.26A	-26.228	3.956085957872163e-16
8822	5.90219e-11	Ni	13	336.561A	-26.23	3.937909393974266e-16
8823	6.67152e-11	Ar	3	297.750A	-26.23	3.937909393974266e-16
8824	2.99953e-11	Ca	11	662.253A	-26.23	3.937909393974266e-16
8825	1.46488e-11	S	1	1356.05A	-26.234	3.90180642364301e-16
8826	1.30672e-11	S	11	1520.18A	-26.235	3.8928325178919e-16
8827	9.23121e-11	Co	13	215.188A	-26.236	3.883879251551249e-16
8828	1.40688e-11	N	1	1411.95A	-26.236	3.883879251551249e-16
8829	7.17478e-11	Si	8	276.865A	-26.236	3.883879251551249e-16
8830	1.3860799999999999e-12	Fe	2	1.43313m	-26.237	3.8749465771517923e-16
8831	1.47577e-11	O	5	1346.04A	-26.238000000000003	3.8660344473332856e-16
8832	4.934919999999999e-12	Ni	2	4025.29A	-26.238000000000003	3.8660344473332856e-16
8833	5.78274e-11	Si	8	343.513A	-26.239	3.857142814844629e-16
8834	5.10038e-11	Fe	3	389.470A	-26.24	3.8482716325432103e-16
8835	5.18864e-11	Mn	13	382.845A	-26.241	3.8394208533948713e-16
8836	4.5334300000000004e-12	Fe	2	4381.77A	-26.241999999999997	3.8305904304737257e-16
8837	3.82328e-12	Ti	1	5195.65A	-26.243000000000002	3.8217803169616567e-16
8838	1.65658e-12	Fe	2	1.19912m	-26.244	3.812990466148443e-16
8839	3.55656e-10	Ne	9	55.8530A	-26.246	3.795471366313894e-16
8840	9.02092e-14	Mn	5	22.0204m	-26.246	3.795471366313894e-16
8841	1.67859e-11	N	1	1183.40A	-26.247	3.7867420244080346e-16
8842	1.16464e-12	N	1	1.70563m	-26.249000000000002	3.769343525208425e-16
8843	8.937539999999999e-12	P	1	2222.59A	-26.25	3.760674275669594e-16
8844	1.98369e-12	Fe	2	1.00139m	-26.252	3.743395546896053e-16
8845	3.26754e-11	K	2	607.932A	-26.254	3.726196206669892e-16
8846	1.19817e-11	C	1	1657.91A	-26.254	3.726196206669892e-16
8847	1.65897e-11	S	8	1197.39A	-26.254	3.726196206669892e-16
8848	1.78213e-11	C	1	1114.65A	-26.255	3.7176261932099273e-16
8849	1.18884e-11	Ca	7	1670.91A	-26.256	3.70907589023393e-16
8850	1.59771e-11	N	1	1243.31A	-26.256	3.70907589023393e-16
8851	2.1125e-12	Fe	2	9403.31A	-26.256999999999998	3.7005452524091057e-16
8852	1.78888e-11	C	1	1110.44A	-26.258000000000003	3.6920342345067707e-16
8853	8.282270000000001e-13	Fe	2	2.39843m	-26.258000000000003	3.6920342345067707e-16
8854	7.8949e-12	Si	1	2516.11A	-26.259	3.683542791402477e-16
8855	2.20746e-11	N	1	899.879A	-26.259	3.683542791402477e-16
8856	4.43681e-11	Ar	2	447.720A	-26.259	3.683542791402477e-16
8857	2.18508e-13	Na	1	9.09097m	-26.261	3.6666184496082003e-16
8858	5.71253e-11	Si	10	347.735A	-26.261	3.6666184496082003e-16
8859	8.10884e-12	Fe	2	2449.73A	-26.261999999999997	3.658185461187073e-16
8860	4.07962e-11	Ar	2	486.919A	-26.266	3.624647015286422e-16
8861	3.86626e-11	Fe	3	513.790A	-26.266	3.624647015286422e-16
8862	1.26607e-12	Co	2	1.56899m	-26.267	3.61631055848548e-16
8863	1.20321e-11	Mg	1	1650.95A	-26.269000000000002	3.599695120741953e-16
8864	5.9065e-12	Ti	3	3363.15A	-26.27	3.591416051705999e-16
8865	2.17682e-11	S	5	912.545A	-26.27	3.591416051705999e-16
8866	3.59117e-11	S	12	553.147A	-26.271	3.583156024000408e-16
8867	4.74329e-11	S	3	418.790A	-26.271	3.583156024000408e-16
8868	5.9939e-12	S	2	3314.11A	-26.272	3.5749149938313926e-16
8869	1.1583899999999999e-12	Fe	2	1.71483m	-26.275	3.550305452114579e-16
8870	3.28186e-11	Fe	8	605.280A	-26.275	3.550305452114579e-16
8871	3.47649e-11	F	4	571.393A	-26.276	3.542139976164264e-16
8872	1.26663e-12	N	1	1.56829m	-26.279	3.5177560560820734e-16
8873	3.06011e-11	Ar	12	649.141A	-26.279	3.5177560560820734e-16
8874	1.81686e-11	C	1	1093.34A	-26.279	3.5177560560820734e-16
8875	3.49652e-11	Al	11	568.122A	-26.28	3.509665441665248e-16
8876	1.8371e-11	Cr	2	1081.29A	-26.281	3.501593435145247e-16
8877	2.6095e-12	V	4	7612.37A	-26.281	3.501593435145247e-16
8878	6.64533e-13	Fe	2	2.98924m	-26.281999999999996	3.4935399937250653e-16
8879	5.74166e-11	N	2	345.970A	-26.283	3.4855050747061017e-16
8880	2.60587e-11	Mg	9	762.295A	-26.283	3.4855050747061017e-16
8881	6.01322e-12	Fe	2	3303.46A	-26.284000000000002	3.477488635488102e-16
8882	7.04318e-11	Cl	7	282.038A	-26.284000000000002	3.477488635488102e-16
8883	9.28723e-13	Ca	2	2.13890m	-26.287	3.4535497721046756e-16
8884	6.8668e-12	Fe	2	2892.83A	-26.288	3.4456068280431897e-16
8885	5.46422e-14	Mn	6	36.3537m	-26.289	3.437682152246106e-16
8886	1.78368e-11	C	1	1113.68A	-26.291	3.4218874374784397e-16
8887	7.082760000000001e-12	Fe	8	2804.62A	-26.291999999999998	3.414017314765851e-16
8888	2.2659e-11	N	1	876.670A	-26.293000000000003	3.406165292833154e-16
8889	6.6922e-11	Ne	2	296.830A	-26.294	3.3983313300498223e-16
8890	9.873839999999999e-12	Co	13	2011.83A	-26.294	3.3983313300498223e-16
8891	1.2930200000000003e-10	Ar	12	153.628A	-26.295	3.3905153848808805e-16
8892	6.044949999999999e-13	Fe	2	3.28612m	-26.296	3.3827174158870217e-16
8893	4.56544e-12	Fe	2	4351.05A	-26.296999999999997	3.3749373817241617e-16
8894	5.2545800000000004e-12	Cr	7	3780.41A	-26.298000000000002	3.3671752411432804e-16
8895	2.43135e-10	Ne	9	81.7013A	-26.299	3.3594309529903905e-16
8896	1.85544e-12	N	1	1.07060m	-26.299	3.3594309529903905e-16
8897	2.27939e-11	Mg	2	871.482A	-26.3	3.3517044762059637e-16
8898	8.50783e-13	Na	1	2.33484m	-26.302	3.336304792976787e-16
8899	4.12032e-11	K	3	482.109A	-26.302	3.336304792976787e-16
8900	1.70145e-11	N	1	1167.50A	-26.302	3.336304792976787e-16
8901	1.06241e-10	Ni	11	186.975A	-26.307	3.298114427815988e-16
8902	7.15462e-11	Cr	7	277.645A	-26.308000000000003	3.290528975126059e-16
8903	5.79806e-11	Ar	12	342.605A	-26.308000000000003	3.290528975126059e-16
8904	8.48512e-12	Mn	11	2341.09A	-26.313000000000002	3.2528626014191986e-16
8905	1.55537e-12	N	1	1.27715m	-26.315	3.2379170553528593e-16
8906	1.7036400000000002e-12	B	1	1.16600m	-26.315	3.2379170553528593e-16
8907	4.40415e-11	Ar	2	451.040A	-26.315	3.2379170553528593e-16
8908	1.36781e-12	N	1	1.45228m	-26.316	3.230470052777699e-16
8909	1.56983e-11	Fe	8	1265.39A	-26.316999999999997	3.2230401778331747e-16
8910	6.31488e-11	Si	11	314.566A	-26.320999999999998	3.193491167869966e-16
8911	3.6883699999999996e-10	Na	9	53.8570A	-26.320999999999998	3.193491167869966e-16
8912	1.86102e-12	N	1	1.06739m	-26.322	3.1861463420006163e-16
8913	1.8357e-12	S	1	1.08212m	-26.324	3.1715073293021466e-16
8914	2.08795e-12	Fe	2	9513.84A	-26.324	3.1715073293021466e-16
8915	4.43097e-11	Ar	2	448.310A	-26.324	3.1715073293021466e-16
8916	3.09204e-11	Cr	5	642.438A	-26.324	3.1715073293021466e-16
8917	3.3135000000000005e-10	F	9	59.9500A	-26.326999999999998	3.1496748264146024e-16
8918	5.04583e-11	Fe	3	393.681A	-26.326999999999998	3.1496748264146024e-16
8919	7.2235e-11	Ni	11	274.997A	-26.328000000000003	3.1424307753341037e-16
8920	6.37621e-11	Ne	2	311.540A	-26.33	3.127992617419759e-16
8921	7.97089e-11	Fe	7	249.213A	-26.33	3.127992617419759e-16
8922	6.93452e-12	Fe	10	2864.58A	-26.331	3.1207984340361607e-16
8923	8.72568e-11	Ne	9	227.655A	-26.331999999999997	3.113620796815219e-16
8924	6.41658e-11	Ne	2	309.580A	-26.335	3.0921867820143433e-16
8925	2.92988e-11	Fe	8	677.995A	-26.335	3.0921867820143433e-16
8926	2.81369e-10	Mg	9	70.5992A	-26.337	3.0779794742798702e-16
8927	7.862410000000001e-12	Fe	1	2526.51A	-26.338	3.0709003179335267e-16
8928	4.3345300000000005e-12	Fe	2	4582.83A	-26.339000000000002	3.0638374431949706e-16
8929	7.15749e-12	Fe	2	2775.34A	-26.339000000000002	3.0638374431949706e-16
8930	1.08945e-11	Fe	9	1823.35A	-26.339000000000002	3.0638374431949706e-16
8931	1.2681e-10	Al	11	156.647A	-26.343000000000004	3.035748012676147e-16
8932	5.27635e-11	Fe	12	376.481A	-26.344	3.028765985996198e-16
8933	1.50488e-15	Ne	10	1320.00m	-26.345	3.021800017532002e-16
8934	7.2385399999999996e-12	Fe	2	2744.26A	-26.346	3.014850070350662e-16
8935	2.26648e-12	Cr	7	8764.46A	-26.348000000000003	3.0009980925296644e-16
8936	2.58464e-12	Fe	2	7685.58A	-26.348000000000003	3.0009980925296644e-16
8937	1.43345e-12	N	1	1.38578m	-26.349	2.994095988448223e-16
8938	4.3515e-13	Ni	9	4.56497m	-26.349	2.994095988448223e-16
8939	3.20566e-12	Fe	2	6196.69A	-26.349	2.994095988448223e-16
8940	4.16097e-11	Al	3	477.400A	-26.353	2.966645951429777e-16
8941	4.42918e-11	Ar	2	448.491A	-26.354	2.959822855080424e-16
8942	6.68499e-11	Ar	3	297.150A	-26.355999999999998	2.9462237043479253e-16
8943	5.70221e-11	Mg	5	348.364A	-26.357	2.9394475778634357e-16
8944	3.7202e-12	P	1	5339.62A	-26.361	2.9124985604847545e-16
8945	4.11878e-11	C	3	482.290A	-26.361	2.9124985604847545e-16
8946	8.3422e-11	Ar	4	238.120A	-26.362	2.905799999678749e-16
8947	5.22362e-12	Fe	2	3802.81A	-26.364	2.892449061420276e-16
8948	1.82592e-12	N	1	1.08792m	-26.364	2.892449061420276e-16
8949	1.23175e-11	Si	6	1612.70A	-26.365	2.8857966131825097e-16
8950	6.71097e-15	Na	11	296.000m	-26.366	2.8791594651510903e-16
8951	4.68052e-12	Cr	7	4244.07A	-26.366999999999997	2.8725375821365667e-16
8952	1.1322499999999999e-10	Co	12	175.442A	-26.366999999999997	2.8725375821365667e-16
8953	4.86519e-12	Cr	10	4082.98A	-26.368000000000002	2.865930929030304e-16
8954	5.715169999999999e-12	Fe	2	3475.74A	-26.369	2.8593394708045786e-16
8955	4.57695e-11	N	2	434.011A	-26.373	2.833124888965949e-16
8956	3.75999e-12	Fe	2	5283.11A	-26.374000000000002	2.826608882538584e-16
8957	5.05959e-14	Co	2	39.2610m	-26.375	2.8201078625101564e-16
8958	1.17536e-10	Ar	12	169.008A	-26.377	2.8071506438582515e-16
8959	2.6177099999999998e-12	Zn	2	7588.48A	-26.379	2.794252958218315e-16
8960	9.28122e-15	S	2	214.029m	-26.38	2.7878263547507865e-16
8961	3.80075e-13	Si	2	5.22646m	-26.381	2.7814145320610477e-16
8962	2.79676e-12	Ni	2	7102.66A	-26.383000000000003	2.768635093113814e-16
8963	4.54721e-11	Ar	2	436.849A	-26.383000000000003	2.768635093113814e-16
8964	2.48769e-11	C	1	798.512A	-26.385	2.7559143703550464e-16
8965	2.58349e-11	Mg	9	768.901A	-26.385	2.7559143703550464e-16
8966	1.6759799999999998e-10	V	13	118.524A	-26.385	2.7559143703550464e-16
8967	2.39469e-11	Cr	5	829.520A	-26.386999999999997	2.743252094008365e-16
8968	3.1814099999999997e-13	K	1	6.24391m	-26.388	2.736942789273469e-16
8969	4.20616e-11	Fe	3	472.271A	-26.39	2.7243676794240166e-16
8970	2.44479e-12	Fe	8	8125.22A	-26.39	2.7243676794240166e-16
8971	2.43625e-13	Cr	4	8.15372m	-26.391	2.7181018076374573e-16
8972	1.4627600000000001e-12	P	1	1.35801m	-26.391	2.7181018076374573e-16
8973	1.67405e-12	Fe	2	1.18661m	-26.391	2.7181018076374573e-16
8974	1.87061e-11	Mg	9	1061.92A	-26.394000000000002	2.6993905264066857e-16
8975	1.0483400000000001e-10	Na	10	189.485A	-26.396	2.686987953532612e-16
8976	5.53284e-11	Si	11	359.028A	-26.397	2.6808080527299337e-16
8977	1.95611e-12	N	1	1.01551m	-26.399	2.6684908585669585e-16
8978	2.49352e-11	O	2	796.645A	-26.399	2.6684908585669585e-16
8979	2.95183e-11	O	2	672.954A	-26.401	2.6562302567705847e-16
8980	2.5191900000000003e-12	Fe	2	7885.25A	-26.401	2.6562302567705847e-16
8981	1.0829100000000001e-13	Si	8	18.3437m	-26.404	2.6379448963001243e-16
8982	5.332740000000001e-16	Si	12	3725.00m	-26.404	2.6379448963001243e-16
8983	4.03264e-11	Fe	8	492.592A	-26.405	2.631877791399006e-16
8984	4.2324799999999994e-13	Ti	3	4.69334m	-26.405	2.631877791399006e-16
8985	6.38257e-11	Ar	3	311.230A	-26.406	2.625824640451963e-16
8986	3.79042e-10	Ne	9	52.4070A	-26.406	2.625824640451963e-16
8987	6.27044e-12	Ni	7	3167.95A	-26.409000000000002	2.6077485907719506e-16
8988	7.579239999999999e-12	Si	2	2620.90A	-26.409000000000002	2.6077485907719506e-16
8989	9.6609e-11	Si	9	205.617A	-26.410999999999998	2.595767074345238e-16
8990	5.17949e-11	Fe	8	383.522A	-26.412	2.5897969757427187e-16
8991	1.9534099999999998e-10	Be	3	101.691A	-26.414	2.5778979394948885e-16
8992	1.1135e-11	Fe	8	1783.97A	-26.414	2.5778979394948885e-16
8993	3.98989e-11	Fe	8	497.870A	-26.416	2.5660535743525576e-16
8994	7.1147e-11	P	9	279.203A	-26.416999999999998	2.5601518149036518e-16
8995	2.9005900000000003e-12	Ni	2	6848.42A	-26.416999999999998	2.5601518149036518e-16
8996	1.82208e-11	C	1	1090.21A	-26.416999999999998	2.5601518149036518e-16
8997	1.19104e-11	Si	1	1667.83A	-26.418000000000003	2.554263629124771e-16
8998	6.5608e-11	Mg	5	302.775A	-26.419	2.5483889857974244e-16
8999	7.72481e-11	Fe	7	257.151A	-26.425	2.5134237781005243e-16
9000	1.36015e-12	N	1	1.46046m	-26.426	2.5076430638240293e-16
9001	2.46037e-11	Ar	10	807.377A	-26.427	2.5018756448214104e-16
9002	4.8642300000000006e-12	Fe	2	4083.78A	-26.427	2.5018756448214104e-16
9003	2.8596799999999998e-12	Ni	3	6946.39A	-26.429000000000002	2.4903805703950625e-16
9004	5.04506e-11	Mn	11	393.741A	-26.429000000000002	2.4903805703950625e-16
9005	4.24064e-11	Al	3	468.430A	-26.43	2.484652854025614e-16
9006	1.47712e-12	N	1	1.34481m	-26.432	2.4732369111350356e-16
9007	4.0470599999999996e-10	Si	11	49.0837A	-26.434	2.461873419737557e-16
9008	5.71293e-11	Si	10	347.711A	-26.436	2.4505621388405e-16
9009	4.80807e-11	Fe	6	413.148A	-26.436999999999998	2.444926002322313e-16
9010	4.41345e-11	Fe	3	450.090A	-26.439	2.4336925877352293e-16
9011	6.73354e-12	Ti	1	2950.08A	-26.44	2.428095250107906e-16
9012	5.97591e-12	S	2	3324.09A	-26.44	2.428095250107906e-16
9013	1.92461e-12	Fe	2	1.03213m	-26.441	2.4225107859999094e-16
9014	4.48337e-11	Fe	3	443.070A	-26.441999999999997	2.416939165802946e-16
9015	8.3834e-11	P	10	236.950A	-26.441999999999997	2.416939165802946e-16
9016	6.64612e-10	Ca	13	29.8888A	-26.443	2.411380359976802e-16
9017	1.73623e-12	Ni	9	1.14411m	-26.443	2.411380359976802e-16
9018	4.47485e-12	Fe	2	4439.13A	-26.444000000000003	2.4058343390493e-16
9019	1.71811e-09	F	9	11.5618A	-26.444000000000003	2.4058343390493e-16
9020	4.40737e-11	Ar	2	450.710A	-26.445999999999998	2.3947805343400293e-16
9021	1.20839e-11	Mg	1	1643.88A	-26.447	2.389272691952049e-16
9022	3.80736e-11	Ne	4	521.738A	-26.451	2.36736770824602e-16
9023	2.64699e-13	Ni	1	7.50454m	-26.453000000000003	2.356490641651144e-16
9024	5.43578e-11	Si	11	365.439A	-26.453000000000003	2.356490641651144e-16
9025	3.68563e-11	S	2	538.970A	-26.453000000000003	2.356490641651144e-16
9026	1.68599e-11	Fe	8	1178.21A	-26.456	2.3402686741775134e-16
9027	7.7431e-11	Si	8	256.544A	-26.456999999999997	2.3348862055888397e-16
9028	1.24864e-11	Si	1	1590.89A	-26.458000000000002	2.329516116334359e-16
9029	1.16515e-12	Fe	9	1.70488m	-26.46	2.3188129620069165e-16
9030	7.04578e-11	Cl	7	281.934A	-26.461	2.3134798401868767e-16
9031	2.04989e-11	O	1	969.049A	-26.461	2.3134798401868767e-16
9032	1.5066e-11	N	1	1318.50A	-26.465999999999998	2.286997655443183e-16
9033	1.42604e-12	Fe	2	1.39298m	-26.468000000000004	2.2764898556983535e-16
9034	5.01851e-11	Mg	6	395.824A	-26.469	2.271254074321655e-16
9035	3.18315e-13	Na	8	6.24051m	-26.47	2.2660303349079615e-16
9036	2.24131e-10	Be	3	88.6289A	-26.471	2.2608186097615086e-16
9037	4.06178e-11	Fe	8	489.058A	-26.471999999999998	2.255618871250286e-16
9038	1.0529700000000001e-10	Ca	13	188.652A	-26.473000000000003	2.2504310918057407e-16
9039	3.9151e-11	Fe	6	507.380A	-26.473000000000003	2.2504310918057407e-16
9040	9.88219e-12	Fe	7	2010.13A	-26.474	2.245255243922858e-16
9041	3.7905500000000004e-10	Ne	9	52.4052A	-26.476999999999997	2.2297990155410666e-16
9042	1.1222700000000001e-10	Cl	11	177.003A	-26.479	2.2195540196746665e-16
9043	2.1023200000000002e-09	Na	10	9.44883A	-26.479	2.2195540196746665e-16
9044	1.72855e-11	Na	10	1149.20A	-26.48	2.2144491870870134e-16
9045	1.56376e-13	C	5	12.7030m	-26.480999999999998	2.2093560952885265e-16
9046	6.41768e-11	Ni	13	309.527A	-26.482	2.204274717276104e-16
9047	3.46481e-12	F	3	5733.21A	-26.485	2.1891005968554144e-16
9048	9.977910000000001e-12	Cl	11	1990.84A	-26.486	2.1840658051966304e-16
9049	4.93015e-12	Fe	8	4029.18A	-26.491999999999997	2.1540992989340647e-16
9050	3.7592800000000005e-12	Fe	2	5284.11A	-26.491999999999997	2.1540992989340647e-16
9051	5.39355e-11	Si	11	368.300A	-26.493000000000002	2.1491450080266102e-16
9052	6.27409e-10	Ca	12	31.6611A	-26.495	2.139270583663684e-16
9053	1.58099e-11	K	12	1256.46A	-26.497	2.1294415281595995e-16
9054	1.79969e-11	C	1	1103.77A	-26.498	2.124543948551222e-16
9055	3.4950099999999997e-12	Fe	4	5683.66A	-26.498	2.124543948551222e-16
9056	3.80455e-12	Sc	7	5221.24A	-26.499000000000002	2.1196576330633676e-16
9057	1.12453e-10	Ar	12	176.647A	-26.500999999999998	2.109918690881814e-16
9058	2.28276e-11	Ar	10	870.193A	-26.503	2.1002244950749874e-16
9059	4.76912e-11	B	4	416.523A	-26.503	2.1002244950749874e-16
9060	4.1695e-11	Fe	12	476.423A	-26.503	2.1002244950749874e-16
9061	2.58746e-11	O	1	767.719A	-26.505	2.0905748400520232e-16
9062	6.54925e-13	Be	2	3.03309m	-26.506999999999998	2.0809695211665913e-16
9063	7.60863e-11	P	8	261.078A	-26.506999999999998	2.0809695211665913e-16
9064	5.86997e-11	Si	8	338.408A	-26.508000000000003	2.0761834240806735e-16
9065	2.93324e-11	F	4	677.219A	-26.509	2.0714083347126263e-16
9066	1.9623700000000003e-12	Al	2	1.01227m	-26.51	2.0666442277453504e-16
9067	2.39929e-11	P	4	827.931A	-26.511	2.0618910779200585e-16
9068	4.80911e-11	Fe	3	413.059A	-26.513	2.052417548950394e-16
9069	9.32867e-12	Fe	9	2129.40A	-26.514	2.0476971195783478e-16
9070	5.00181e-12	Ca	7	3971.46A	-26.514	2.0476971195783478e-16
9071	3.3752300000000004e-12	Mn	5	5885.36A	-26.515	2.0429875468925703e-16
9072	4.0921399999999996e-10	Ar	11	48.5430A	-26.516	2.03828880592341e-16
9073	2.1533700000000003e-10	F	8	92.2481A	-26.517	2.0336008717585764e-16
9074	1.79876e-11	C	1	1104.34A	-26.517	2.0336008717585764e-16
9075	7.71118e-11	Ni	11	257.606A	-26.521	2.0149567069001716e-16
9076	9.60842e-11	F	3	206.740A	-26.522	2.0103224350739939e-16
9077	8.270960000000001e-12	Ca	7	2401.71A	-26.522	2.0103224350739939e-16
9078	1.211e-11	Fe	7	1640.34A	-26.525	1.9964834727726335e-16
9079	1.27497e-10	Ne	9	155.804A	-26.526	1.9918916882059237e-16
9080	4.19559e-11	Fe	3	473.460A	-26.529	1.9781796022735694e-16
9081	1.1320299999999998e-10	Na	10	175.476A	-26.531	1.969090692597405e-16
9082	5.55747e-12	Fe	10	3574.37A	-26.531999999999996	1.9645619096768368e-16
9083	5.225779999999999e-13	Ni	3	3.80124m	-26.531999999999996	1.9645619096768368e-16
9084	2.95315e-12	O	1	6726.54A	-26.533	1.960043542667916e-16
9085	5.26317e-12	Ni	4	3774.24A	-26.534000000000002	1.9555355676147576e-16
9086	1.4449600000000001e-12	Fe	2	1.37474m	-26.534000000000002	1.9555355676147576e-16
9087	5.91117e-13	Li	2	3.36050m	-26.537	1.9420737554561713e-16
9088	6.14646e-11	V	13	323.185A	-26.538	1.9376071097667223e-16
9089	1.5977e-11	N	1	1243.31A	-26.54	1.9287046137606353e-16
9090	6.4625e-11	Ne	2	307.380A	-26.541999999999998	1.9198430210082256e-16
9091	4.69854e-11	V	13	422.779A	-26.541999999999998	1.9198430210082256e-16
9092	9.81812e-14	Na	1	20.2324m	-26.541999999999998	1.9198430210082256e-16
9093	7.27705e-12	Fe	1	2729.74A	-26.543000000000003	1.9154275045891692e-16
9094	1.16636e-12	Na	1	1.70311m	-26.545	1.9066269146121806e-16
9095	3.25582e-11	Fe	8	610.122A	-26.546999999999997	1.8978667596732122e-16
9096	5.87975e-12	Ti	3	3378.45A	-26.548000000000002	1.8935017872526455e-16
9097	2.60504e-10	S	9	76.2540A	-26.548000000000002	1.8935017872526455e-16
9098	4.4661499999999996e-13	Ti	3	4.44778m	-26.548000000000002	1.8935017872526455e-16
9099	1.15191e-12	Ni	2	1.72448m	-26.549	1.8891468539900934e-16
9100	8.57445e-11	O	3	231.670A	-26.55	1.8848019367960866e-16
9101	5.14435e-11	Ti	11	386.141A	-26.554000000000002	1.867521968773316e-16
9102	2.57334e-13	Fe	2	7.71934m	-26.554000000000002	1.867521968773316e-16
9103	2.60119e-11	Ca	9	763.669A	-26.555999999999997	1.858941484739968e-16
9104	7.775010000000001e-12	P	1	2554.91A	-26.555999999999997	1.858941484739968e-16
9105	7.24058e-14	Cr	5	27.4349m	-26.558000000000003	1.8504004244496294e-16
9106	4.48722e-11	Mn	6	442.689A	-26.558000000000003	1.8504004244496294e-16
9107	6.60357e-11	Cl	11	300.814A	-26.56	1.8418986067667457e-16
9108	3.78833e-11	Fe	3	524.359A	-26.565	1.8208145677635598e-16
9109	1.4607399999999999e-12	Sc	2	1.35989m	-26.566	1.816626810466748e-16
9110	4.34529e-11	Ar	2	457.149A	-26.566999999999997	1.8124486847444457e-16
9111	8.93564e-11	Mg	5	222.306A	-26.566999999999997	1.8124486847444457e-16
9112	1.69262e-11	Li	2	1173.59A	-26.57	1.7999718757591076e-16
9113	2.02747e-11	N	3	979.768A	-26.57	1.7999718757591076e-16
9114	6.9999e-12	Fe	10	2837.82A	-26.573	1.7875809565227005e-16
9115	6.64319e-11	S	3	299.020A	-26.573	1.7875809565227005e-16
9116	2.59111e-10	S	9	76.6640A	-26.576	1.7752753357743367e-16
9117	4.33969e-11	Ar	2	457.739A	-26.579	1.7630544263233554e-16
9118	2.19195e-11	S	5	906.245A	-26.58	1.7589995136654561e-16
9119	1.30764e-11	Fe	7	1519.11A	-26.581999999999997	1.7509176450213007e-16
9120	8.71187e-12	Cr	7	2280.16A	-26.583000000000002	1.7468906461857674e-16
9121	2.29284e-11	N	1	866.371A	-26.583000000000002	1.7468906461857674e-16
9122	4.53013e-13	V	4	4.38496m	-26.583000000000002	1.7468906461857674e-16
9123	4.44962e-11	Ar	2	446.431A	-26.588	1.7268941543142037e-16
9124	3.3535199999999996e-12	Fe	2	5923.46A	-26.594	1.7032002782565563e-16
9125	7.78525e-11	S	10	255.155A	-26.594	1.7032002782565563e-16
9126	3.6050300000000004e-12	Fe	2	5510.21A	-26.594	1.7032002782565563e-16
9127	2.03965e-12	Fe	7	9739.17A	-26.595	1.699283026319166e-16
9128	1.2673899999999998e-10	Al	11	156.735A	-26.595	1.699283026319166e-16
9129	9.11227e-13	Si	2	2.17997m	-26.596	1.6953747838112088e-16
9130	2.56893e-12	Zn	2	7732.57A	-26.596	1.6953747838112088e-16
9131	1.83413e-11	Ca	7	1083.05A	-26.603	1.6682676156976049e-16
9132	1.6286700000000002e-12	N	1	1.21967m	-26.604	1.6644307066546084e-16
9133	5.3246300000000005e-12	Fe	9	3730.67A	-26.605	1.6606026222575153e-16
9134	5.19819e-11	Mn	11	382.142A	-26.605999999999998	1.6567833422102314e-16
9135	1.51447e-11	Sc	11	1311.65A	-26.607	1.6529728462632863e-16
9136	5.71e-11	K	8	347.889A	-26.607	1.6529728462632863e-16
9137	1.9474099999999997e-12	Fe	2	1.02004m	-26.609	1.6453781259054388e-16
9138	7.94004e-11	Mg	5	250.181A	-26.609	1.6453781259054388e-16
9139	4.00189e-11	Fe	8	496.377A	-26.61	1.6415938612280984e-16
9140	4.3266e-12	Fe	2	4591.24A	-26.611	1.6378183001179807e-16
9141	1.25955e-12	N	1	1.57711m	-26.612	1.634051422557464e-16
9142	1.11485e-10	Ar	12	178.181A	-26.613000000000003	1.630293208574898e-16
9143	3.6876899999999995e-10	Na	9	53.8670A	-26.619	1.6079247471813183e-16
9144	1.36073e-12	N	1	1.45984m	-26.623	1.5931832044908722e-16
9145	3.2857199999999995e-10	Ne	9	60.4569A	-26.624000000000002	1.5895189848015588e-16
9146	6.381810000000001e-13	Fe	9	3.11267m	-26.625	1.585863192583684e-16
9147	4.7947e-11	Fe	3	414.300A	-26.625999999999998	1.5822158084545881e-16
9148	1.22952e-11	Si	1	1615.62A	-26.625999999999998	1.5822158084545881e-16
9149	2.2214499999999998e-13	Ni	4	8.94211m	-26.625999999999998	1.5822158084545881e-16
9150	7.86141e-12	Fe	2	2526.83A	-26.63	1.5677099667311373e-16
9151	1.1236e-11	Si	1	1767.93A	-26.633000000000003	1.5569179272301275e-16
9152	5.3785e-11	Sc	11	369.331A	-26.633000000000003	1.5569179272301275e-16
9153	2.27913e-12	Fe	2	8715.79A	-26.634	1.553337115363984e-16
9154	4.64597e-11	Fe	6	427.563A	-26.635	1.5497645391365834e-16
9155	3.73003e-12	Fe	2	5325.55A	-26.636	1.5462001796065075e-16
9156	1.16635e-11	S	8	1703.13A	-26.638	1.5390960350902128e-16
9157	4.60432e-12	Fe	2	4314.31A	-26.639	1.5355562124385524e-16
9158	7.11399e-11	P	9	279.231A	-26.639	1.5355562124385524e-16
9159	1.34864e-11	Fe	8	1472.93A	-26.641	1.5285009725091312e-16
9160	6.990289999999999e-12	Na	2	2841.72A	-26.641	1.5285009725091312e-16
9161	6.307630000000001e-12	Na	2	3149.27A	-26.642	1.5249855178251905e-16
9162	4.0302e-11	Fe	3	492.890A	-26.646	1.5110043665600331e-16
9163	2.72333e-11	Fe	8	729.417A	-26.65	1.4971513952601495e-16
9164	1.91745e-12	N	1	1.03598m	-26.651	1.493708042603072e-16
9165	1.3249200000000002e-10	Ar	12	149.929A	-26.651	1.493708042603072e-16
9166	6.0845e-12	Fe	2	3264.76A	-26.651999999999997	1.490272609437354e-16
9167	5.66859e-11	Si	8	350.430A	-26.654	1.48342542876453e-16
9168	7.10125e-12	Mn	1	2797.32A	-26.655	1.480013644954366e-16
9169	3.1319099999999997e-12	Fe	2	6342.60A	-26.656	1.4766097080292286e-16
9170	1.18445e-17	Mg	2	16.7710c	-26.656999999999996	1.4732135999417712e-16
9171	3.71112e-10	F	9	53.5268A	-26.658	1.4698253026861425e-16
9172	4.0573199999999997e-10	Si	11	48.9596A	-26.658	1.4698253026861425e-16
9173	1.8591e-12	N	1	1.06850m	-26.659000000000002	1.4664447982979642e-16
9174	7.14186e-11	Si	10	278.141A	-26.659000000000002	1.4664447982979642e-16
9175	4.43915e-11	Ti	9	447.483A	-26.659000000000002	1.4664447982979642e-16
9176	3.9271100000000004e-10	F	9	50.5829A	-26.659000000000002	1.4664447982979642e-16
9177	1.5737999999999998e-10	Na	10	126.220A	-26.66	1.463072068854138e-16
9178	9.58005e-11	Si	7	207.352A	-26.663	1.4530003515754613e-16
9179	1.35985e-12	Fe	2	1.46078m	-26.663	1.4530003515754613e-16
9180	8.50973e-13	Ni	2	2.33432m	-26.663	1.4530003515754613e-16
9181	8.70763e-11	Fe	10	228.127A	-26.664	1.449658543501026e-16
9182	1.64042e-12	N	1	1.21093m	-26.664	1.449658543501026e-16
9183	1.7793e-11	Fe	8	1116.42A	-26.671	1.426480106366526e-16
9184	4.51e-14	O	1	44.0453m	-26.671999999999997	1.4231992931634935e-16
9185	9.46292e-11	Cl	11	209.919A	-26.671999999999997	1.4231992931634935e-16
9186	1.45966e-12	P	1	1.36090m	-26.673000000000002	1.4199260256214147e-16
9187	1.25157e-12	Si	1	1.58716m	-26.674	1.4166602863857973e-16
9188	1.32604e-10	F	6	149.803A	-26.675	1.4134020581419826e-16
9189	1.06861e-11	P	1	1858.90A	-26.677	1.406908065570331e-16
9190	4.11903e-11	Ti	10	482.260A	-26.677	1.406908065570331e-16
9191	9.46383e-12	Mn	8	2098.99A	-26.678	1.4036722668119803e-16
9192	1.48442e-12	K	1	1.33819m	-26.68	1.3972229785707467e-16
9193	1.42679e-11	S	1	1392.25A	-26.682	1.3908033221173615e-16
9194	2.99411e-11	Fe	9	663.450A	-26.686	1.3780523606168631e-16
9195	3.3991800000000005e-12	Fe	2	5843.89A	-26.688000000000002	1.3717207851520782e-16
9196	7.73256e-13	Fe	4	2.56894m	-26.688000000000002	1.3717207851520782e-16
9197	4.29632e-11	Al	3	462.359A	-26.688000000000002	1.3717207851520782e-16
9198	1.4263700000000001e-12	N	1	1.39266m	-26.689	1.3685659148929587e-16
9199	5.53343e-12	Cr	1	3589.90A	-26.69	1.365418300634072e-16
9200	8.772540000000001e-13	Ca	13	2.26439m	-26.69	1.365418300634072e-16
9201	2.94825e-11	O	2	673.770A	-26.691	1.3622779256871033e-16
9202	2.1785e-11	C	3	911.841A	-26.694000000000003	1.352900070409431e-16
9203	4.44853e-11	Ar	2	446.540A	-26.697	1.3435867718334277e-16
9204	8.286239999999999e-12	Al	1	2397.28A	-26.699	1.3374135513648364e-16
9205	2.03162e-12	V	4	9777.65A	-26.701999999999998	1.3282068612360644e-16
9206	6.8007e-12	Na	2	2920.94A	-26.701999999999998	1.3282068612360644e-16
9207	4.96722e-11	Fe	6	399.911A	-26.701999999999998	1.3282068612360644e-16
9208	3.96389e-11	Fe	8	501.136A	-26.701999999999998	1.3282068612360644e-16
9209	1.21084e-11	K	8	1640.55A	-26.704	1.3221043050378388e-16
9210	7.3839e-11	Fe	8	269.024A	-26.705	1.3190635495163314e-16
9211	3.29712e-11	F	2	602.479A	-26.706	1.3160297875384438e-16
9212	6.925969999999999e-10	Ca	12	28.6811A	-26.706999999999997	1.3130030030194938e-16
9213	2.26159e-11	N	1	878.341A	-26.708000000000002	1.3099831799117388e-16
9214	3.39437e-11	Fe	9	585.217A	-26.709	1.3069703022044203e-16
9215	1.2948799999999998e-12	Fe	4	1.53408m	-26.71	1.3039643539235282e-16
9216	1.03094e-10	Ar	12	192.683A	-26.71	1.3039643539235282e-16
9217	4.80617e-11	Fe	6	413.312A	-26.711	1.3009653191318456e-16
9218	1.47652e-11	Fe	8	1345.35A	-26.713	1.2949879264502898e-16
9219	8.59056e-11	F	9	231.236A	-26.714000000000002	1.2920095368688865e-16
9220	1.28007e-11	K	8	1551.83A	-26.717	1.2831154057773996e-16
9221	1.26492e-11	Si	1	1570.41A	-26.718000000000004	1.280164322235799e-16
9222	4.1620300000000006e-12	Fe	2	4772.78A	-26.718000000000004	1.280164322235799e-16
9223	1.8095e-11	C	1	1097.79A	-26.718000000000004	1.280164322235799e-16
9224	1.13651e-11	N	3	1747.85A	-26.72	1.2742825014536737e-16
9225	6.97555e-12	Cr	5	2847.73A	-26.721	1.2713517330282893e-16
9226	6.81152e-11	Ar	3	291.630A	-26.724	1.2625998092581607e-16
9227	9.88447e-13	Fe	4	2.00966m	-26.728	1.251024224628497e-16
9228	6.29537e-12	Cr	7	3155.41A	-26.729	1.248146948755418e-16
9229	9.77844e-12	Cl	11	2031.46A	-26.729	1.248146948755418e-16
9230	1.13404e-11	N	3	1751.66A	-26.729	1.248146948755418e-16
9231	1.6028999999999997e-10	F	9	123.928A	-26.73	1.2452762904332023e-16
9232	4.45867e-11	Fe	6	445.524A	-26.730999999999998	1.242412234441925e-16
9233	8.57367e-12	Ca	2	2316.92A	-26.730999999999998	1.242412234441925e-16
9234	1.9900400000000002e-10	F	8	99.8193A	-26.732	1.2395547655966261e-16
9235	6.904550000000001e-10	Ca	12	28.7701A	-26.734	1.233859528778777e-16
9236	3.98993e-11	Fe	8	497.865A	-26.737	1.225365699527304e-16
9237	5.35275e-12	Na	2	3711.07A	-26.737	1.225365699527304e-16
9238	1.38052e-12	N	1	1.43891m	-26.741999999999997	1.2113390543541838e-16
9239	4.5601e-12	Fe	2	4356.14A	-26.743000000000002	1.2085530518399073e-16
9240	9.81828e-11	Li	2	202.321A	-26.743000000000002	1.2085530518399073e-16
9241	1.23251e-10	Ar	12	161.171A	-26.743000000000002	1.2085530518399073e-16
9242	4.61652e-11	Ar	2	430.291A	-26.743000000000002	1.2085530518399073e-16
9243	1.2228e-12	B	1	1.62450m	-26.744	1.2057734569536236e-16
9244	6.04627e-12	Fe	2	3285.41A	-26.745	1.2030002549581675e-16
9245	7.267630000000001e-12	P	4	2733.28A	-26.746	1.2002334311503182e-16
9246	3.99603e-11	K	3	497.104A	-26.746	1.2002334311503182e-16
9247	3.4719199999999996e-12	F	3	5721.46A	-26.747	1.1974729708606313e-16
9248	1.41394e-12	Be	3	1.40490m	-26.749000000000002	1.1919710823266928e-16
9249	3.08435e-12	Fe	2	6440.40A	-26.752	1.1837656111123181e-16
9250	9.84953e-13	Fe	2	2.01679m	-26.752	1.1837656111123181e-16
9251	9.73366e-11	F	3	204.080A	-26.753	1.1810430257577002e-16
9252	6.67503e-12	Fe	2	2975.94A	-26.755	1.175616625964457e-16
9253	6.75775e-12	Fe	2	2939.51A	-26.756999999999998	1.170215158213547e-16
9254	6.70807e-12	Fe	2	2961.28A	-26.759	1.1648385079526324e-16
9255	2.38042e-12	Cr	11	8344.95A	-26.759	1.1648385079526324e-16
9256	1.27099e-12	B	1	1.56291m	-26.76	1.162159453727306e-16
9257	1.2464399999999999e-12	B	4	1.59370m	-26.761999999999997	1.156819816066464e-16
9258	4.31667e-11	Fe	3	460.181A	-26.765	1.1488563244669485e-16
9259	3.7867400000000003e-10	Al	11	52.4580A	-26.765	1.1488563244669485e-16
9260	6.46272e-11	Ne	2	307.370A	-26.766	1.1462140282436247e-16
9261	6.26882e-11	Si	8	316.877A	-26.766	1.1462140282436247e-16
9262	6.34034e-11	V	13	313.303A	-26.768	1.1409476531580136e-16
9263	1.16586e-12	Na	1	1.70384m	-26.768	1.1409476531580136e-16
9264	3.97517e-13	Fe	9	4.99714m	-26.769000000000002	1.1383235463739396e-16
9265	7.48188e-14	Fe	2	26.5501m	-26.771	1.1330934247594244e-16
9266	7.35476e-11	Fe	8	270.090A	-26.771	1.1330934247594244e-16
9267	4.01244e-11	Ca	7	495.072A	-26.772	1.1304873821993992e-16
9268	2.10818e-11	N	1	942.258A	-26.773000000000003	1.1278873333709195e-16
9269	5.20591e-13	N	6	3.81575m	-26.773000000000003	1.1278873333709195e-16
9270	4.42824e-11	Fe	6	448.586A	-26.775	1.122705161799593e-16
9271	3.24252e-11	K	2	612.624A	-26.775	1.122705161799593e-16
9272	1.16285e-12	N	1	1.70825m	-26.776	1.1201230115813609e-16
9273	1.9914500000000001e-10	F	8	99.7486A	-26.783	1.1022134832146624e-16
9274	8.81369e-13	Fe	2	2.25382m	-26.783	1.1022134832146624e-16
9275	3.3892800000000003e-12	Mn	5	5860.97A	-26.784000000000002	1.0996784625493443e-16
9276	4.95471e-11	Fe	3	400.921A	-26.784000000000002	1.0996784625493443e-16
9277	1.81011e-11	C	1	1097.42A	-26.785	1.097149272269774e-16
9278	3.6535199999999995e-10	Si	11	54.3708A	-26.787	1.0921083292606212e-16
9279	7.55266e-11	Ni	11	263.013A	-26.787	1.0921083292606212e-16
9280	1.6001399999999999e-12	Ti	3	1.24142m	-26.788	1.089596549804461e-16
9281	1.67485e-12	Fe	2	1.18604m	-26.789	1.0870905472807415e-16
9282	3.2398900000000002e-12	Fe	2	6131.22A	-26.789	1.0870905472807415e-16
9283	2.04915e-12	N	1	9694.01A	-26.789	1.0870905472807415e-16
9284	6.25467e-11	Ar	12	317.594A	-26.793000000000003	1.0771240412367169e-16
9285	4.41031e-11	Fe	3	450.410A	-26.794	1.0746467246866848e-16
9286	1.15009e-11	Al	2	1727.21A	-26.796	1.0697091714922036e-16
9287	4.0502e-12	F	2	4904.56A	-26.796	1.0697091714922036e-16
9288	9.73425e-14	F	2	20.4068m	-26.796999999999997	1.0672489086693478e-16
9289	1.13982e-13	S	1	17.4278m	-26.798000000000002	1.064794304293947e-16
9290	1.57496e-11	Si	1	1261.27A	-26.8	1.0599020188592479e-16
9291	1.54601e-11	Cl	7	1284.88A	-26.803	1.0526057046828661e-16
9292	1.1850399999999999e-10	Ar	12	167.627A	-26.805	1.047769420776449e-16
9293	9.70889e-13	Fe	2	2.04601m	-26.805	1.047769420776449e-16
9294	9.768350000000001e-14	Na	1	20.3355m	-26.807	1.0429553575761515e-16
9295	1.4561099999999998e-10	Mg	5	136.421A	-26.807	1.0429553575761515e-16
9296	6.67893e-11	S	4	297.420A	-26.808000000000003	1.040556626817789e-16
9297	3.4838800000000003e-12	Mn	5	5701.82A	-26.809	1.0381634129870943e-16
9298	5.58687e-12	Fe	8	3555.56A	-26.81	1.0357757033954694e-16
9299	1.60892e-11	Fe	8	1234.65A	-26.811	1.033393485383507e-16
9300	1.7359700000000001e-12	Fe	2	1.14429m	-26.814	1.0262796546680043e-16
9301	8.993090000000001e-13	Si	2	2.20886m	-26.815	1.0239192769620528e-16
9302	2.68579e-11	Cl	10	739.614A	-26.815	1.0239192769620528e-16
9303	3.95017e-10	Ne	9	50.2876A	-26.820999999999998	1.0098705778100222e-16
9304	3.60018e-12	Fe	2	5517.63A	-26.820999999999998	1.0098705778100222e-16
9305	2.96327e-11	Ar	12	670.355A	-26.820999999999998	1.0098705778100222e-16
9306	5.9941199999999995e-12	Fe	2	3313.99A	-26.822	1.0075479399335751e-16
9307	2.30906e-11	N	1	860.282A	-26.828000000000003	9.937238639464636e-17
9308	1.20726e-10	Ar	12	164.542A	-26.828000000000003	9.937238639464636e-17
9309	1.213e-11	Fe	10	1637.63A	-26.831	9.868831169841012e-17
9310	1.58125e-11	Fe	8	1256.25A	-26.833000000000002	9.823488009387296e-17
9311	7.68035e-11	Ca	3	258.640A	-26.834	9.800894613925846e-17
9312	2.02705e-11	N	3	979.969A	-26.834	9.800894613925846e-17
9313	8.02779e-12	Fe	2	2474.46A	-26.834	9.800894613925846e-17
9314	1.74358e-11	Cl	6	1139.29A	-26.836	9.755863593593213e-17
9315	7.75651e-11	Ca	3	256.100A	-26.836	9.755863593593213e-17
9316	6.4530199999999995e-12	Na	2	3078.32A	-26.837	9.733425729972046e-17
9317	4.9261900000000004e-12	Mn	1	4032.42A	-26.838	9.711039472005166e-17
9318	4.0676699999999996e-10	Ar	11	48.8350A	-26.838	9.711039472005166e-17
9319	9.97037e-12	Co	8	1992.35A	-26.838	9.711039472005166e-17
9320	7.168060000000001e-13	Co	2	2.77125m	-26.838	9.711039472005166e-17
9321	6.56117e-11	Mg	5	302.758A	-26.838	9.711039472005166e-17
9322	1.17172e-12	N	1	1.69532m	-26.839000000000002	9.688704701002862e-17
9323	3.12369e-12	Fe	2	6359.29A	-26.84	9.666421298548479e-17
9324	4.1378199999999997e-13	Co	2	4.80070m	-26.84	9.666421298548479e-17
9325	4.37668e-11	Ar	2	453.871A	-26.84	9.666421298548479e-17
9326	1.07371e-11	Fe	10	1850.07A	-26.846	9.533793026226967e-17
9327	8.7748e-12	Ca	1	2263.81A	-26.848000000000003	9.489989226214477e-17
9328	6.44791e-13	Fe	2	3.08076m	-26.849	9.468162856669579e-17
9329	4.97307e-11	Fe	3	399.441A	-26.849	9.468162856669579e-17
9330	1.25798e-11	K	8	1579.08A	-26.849	9.468162856669579e-17
9331	6.39675e-11	Ar	3	310.540A	-26.851999999999997	9.402984482021626e-17
9332	3.20987e-12	Fe	2	6188.55A	-26.851999999999997	9.402984482021626e-17
9333	1.7570099999999998e-12	S	1	1.13059m	-26.851999999999997	9.402984482021626e-17
9334	4.47983e-11	V	13	443.420A	-26.853	9.38135821783535e-17
9335	5.4798199999999996e-12	Ni	5	3625.02A	-26.853	9.38135821783535e-17
9336	4.01351e-11	Ar	2	494.939A	-26.854	9.359781692676614e-17
9337	1.35807e-12	N	1	1.46269m	-26.855	9.338254792148599e-17
9338	6.831310000000001e-12	Fe	2	2907.86A	-26.855999999999998	9.316777402117972e-17
9339	1.18113e-11	Si	1	1681.82A	-26.862	9.188946423901392e-17
9340	7.41003e-11	Fe	10	268.075A	-26.862	9.188946423901392e-17
9341	5.32117e-13	K	1	3.73310m	-26.862	9.188946423901392e-17
9342	6.140619999999999e-12	Fe	2	3234.93A	-26.863000000000003	9.167812433588343e-17
9343	3.656280000000001e-12	Fe	2	5432.97A	-26.864	9.146727050104336e-17
9344	5.15336e-11	Ti	10	385.466A	-26.864	9.146727050104336e-17
9345	1.36535e-12	N	1	1.45490m	-26.865	9.125690161656619e-17
9346	3.40059e-11	Cr	5	584.147A	-26.87	9.02122925018598e-17
9347	6.1840800000000004e-12	Na	2	3212.19A	-26.871	9.000480998668483e-17
9348	4.66159e-11	Ar	2	426.130A	-26.872	8.9797804668052e-17
9349	5.04931e-11	Fe	3	393.410A	-26.872	8.9797804668052e-17
9350	4.6525699999999994e-12	Cr	1	4269.56A	-26.872	8.9797804668052e-17
9351	8.98535e-11	Mg	5	221.076A	-26.874000000000002	8.938522123285268e-17
9352	2.8805e-12	Fe	2	6896.17A	-26.875	8.917964092881066e-17
9353	8.93525e-12	Ca	1	2223.16A	-26.878	8.85657325988182e-17
9354	2.16777e-18	H	1	91.6354c	-26.878	8.85657325988182e-17
9355	2.47337e-12	Fe	2	8031.32A	-26.879	8.836203706633186e-17
9356	8.544819999999999e-12	O	1	2324.74A	-26.879	8.836203706633186e-17
9357	3.62645e-12	Fe	2	5477.67A	-26.881	8.795605038404337e-17
9358	1.27976e-11	Si	6	1552.20A	-26.884	8.735056519211369e-17
9359	5.04964e-11	Sc	9	393.383A	-26.885	8.714966446710769e-17
9360	4.19495e-10	Si	11	47.3533A	-26.885	8.714966446710769e-17
9361	7.3345e-11	Ar	12	270.836A	-26.886999999999997	8.67492481309278e-17
9362	5.04393e-12	Fe	2	3938.29A	-26.888	8.654973039678422e-17
9363	8.08171e-11	Fe	7	245.795A	-26.888	8.654973039678422e-17
9364	1.14967e-13	Ni	4	17.2784m	-26.888	8.654973039678422e-17
9365	1.81684e-11	C	1	1093.35A	-26.89	8.615207050727336e-17
9366	1.86793e-11	Cr	2	1063.45A	-26.891	8.595392624355221e-17
9367	3.6591399999999996e-10	Si	11	54.2873A	-26.893	8.555900382546497e-17
9368	5.53844e-11	Si	11	358.665A	-26.894000000000002	8.536222357726025e-17
9369	6.44449e-11	Ne	2	308.240A	-26.894000000000002	8.536222357726025e-17
9370	1.6603299999999999e-12	N	1	1.19641m	-26.896	8.49700197859773e-17
9371	9.11738e-13	Fe	2	2.17875m	-26.896	8.49700197859773e-17
9372	1.51452e-11	Fe	8	1311.60A	-26.897	8.477459416347363e-17
9373	8.58191e-12	Ca	2	2314.69A	-26.898000000000003	8.457961800742776e-17
9374	8.08529e-12	Mn	12	2456.86A	-26.899	8.43850902840983e-17
9375	3.4899e-12	Mn	5	5691.98A	-26.899	8.43850902840983e-17
9376	7.97296e-11	Ni	13	249.148A	-26.9	8.419100996211726e-17
9377	3.39083e-10	Ne	9	58.5828A	-26.901	8.399737601248938e-17
9378	1.75457e-11	S	8	1132.16A	-26.901	8.399737601248938e-17
9379	5.53644e-12	Fe	2	3587.95A	-26.901999999999997	8.380418740858812e-17
9380	3.68176e-10	Ne	9	53.9537A	-26.906	8.303586600020909e-17
9381	6.7001e-11	S	3	296.480A	-26.906	8.303586600020909e-17
9382	3.33899e-10	Si	11	59.4924A	-26.908	8.265435085108314e-17
9383	1.75145e-11	Co	13	1134.17A	-26.908	8.265435085108314e-17
9384	6.60815e-12	Ni	5	3006.05A	-26.909000000000002	8.246425111933712e-17
9385	2.7545e-11	Ca	7	721.163A	-26.91	8.227458860484215e-17
9386	1.00931e-11	S	4	1968.12A	-26.91	8.227458860484215e-17
9387	1.25258e-11	Si	1	1585.88A	-26.91	8.227458860484215e-17
9388	5.96251e-11	Fe	12	333.156A	-26.912	8.18965712076283e-17
9389	5.0625e-11	B	4	392.385A	-26.914	8.152029064258784e-17
9390	2.23294e-12	Ni	2	8896.09A	-26.915	8.133279917694341e-17
9391	5.26694e-11	Mn	11	377.154A	-26.915	8.133279917694341e-17
9392	1.75209e-11	Ca	13	1133.76A	-26.916	8.114573892970313e-17
9393	1.61896e-11	S	1	1226.99A	-26.916	8.114573892970313e-17
9394	4.23612e-11	Ar	2	468.931A	-26.916999999999998	8.095910890909349e-17
9395	4.0896100000000006e-10	Ar	11	48.5730A	-26.921	8.021687133718224e-17
9396	7.91724e-11	Mn	8	250.901A	-26.921	8.021687133718224e-17
9397	3.02881e-12	Fe	2	6558.50A	-26.921	8.021687133718224e-17
9398	8.30628e-11	F	3	239.150A	-26.924	7.966466227907288e-17
9399	1.0703e-11	Ne	9	1855.98A	-26.924	7.966466227907288e-17
9400	1.11871e-11	Al	1	1775.65A	-26.926	7.929863640406918e-17
9401	5.03704e-11	Mn	6	394.367A	-26.928	7.893429226519903e-17
9402	1.27551e-11	Si	1	1557.37A	-26.930999999999997	7.839091241931816e-17
9403	1.3093e-11	Fe	8	1517.18A	-26.930999999999997	7.839091241931816e-17
9404	3.20104e-13	V	9	6.20563m	-26.930999999999997	7.839091241931816e-17
9405	7.38097e-11	Fe	7	269.131A	-26.934	7.785127317398409e-17
9406	6.3803e-11	Fe	7	311.341A	-26.935	7.767222021435139e-17
9407	4.39412e-11	Ar	2	452.069A	-26.936	7.749357906509757e-17
9408	3.05192e-12	Ca	1	6508.85A	-26.936	7.749357906509757e-17
9409	6.70394e-11	Sc	4	296.310A	-26.936999999999998	7.731534877908635e-17
9410	2.69936e-11	Ne	1	735.896A	-26.94	7.678311366177185e-17
9411	4.3375e-11	Ar	2	457.970A	-26.941	7.660651740084455e-17
9412	9.8164e-11	F	3	202.360A	-26.941999999999997	7.643032730004656e-17
9413	3.65438e-12	Fe	2	5435.80A	-26.941999999999997	7.643032730004656e-17
9414	3.25269e-13	Mg	6	6.10708m	-26.941999999999997	7.643032730004656e-17
9415	1.46194e-11	Cu	2	1358.77A	-26.943	7.625454242523424e-17
9416	2.37852e-11	Ar	10	835.161A	-26.945	7.590418462774021e-17
9417	2.02514e-12	Fe	7	9808.93A	-26.945	7.590418462774021e-17
9418	2.6074900000000002e-12	V	4	7618.23A	-26.945999999999998	7.572960984749568e-17
9419	1.81726e-11	C	1	1093.10A	-26.949	7.520829088020332e-17
9420	7.56501e-11	Fe	12	262.583A	-26.95	7.503531661116441e-17
9421	6.76615e-11	Ti	10	293.586A	-26.951	7.4862740171904e-17
9422	2.63307e-11	O	1	754.421A	-26.951	7.4862740171904e-17
9423	6.33634e-11	Ar	3	313.500A	-26.951999999999998	7.469056064744025e-17
9424	1.46818e-11	Sc	11	1353.00A	-26.958000000000002	7.366576773686347e-17
9425	8.674380000000001e-12	Al	1	2290.01A	-26.96	7.332730427863342e-17
9426	6.16257e-11	Sc	9	322.340A	-26.967	7.215488176570153e-17
9427	3.32213e-11	Fe	8	597.944A	-26.967	7.215488176570153e-17
9428	2.52269e-10	V	13	78.7433A	-26.968000000000004	7.198893014274842e-17
9429	7.01998e-13	Fe	2	2.82970m	-26.969	7.182336019793781e-17
9430	1.29591e-11	Li	2	1532.86A	-26.971999999999998	7.132893166408994e-17
9431	6.9427800000000004e-12	Fe	2	2861.17A	-26.971999999999998	7.132893166408994e-17
9432	4.9254e-12	Mn	1	4033.06A	-26.975	7.083790675232723e-17
9433	1.54718e-11	Cl	7	1283.91A	-26.976	7.067498408785334e-17
9434	7.18814e-12	Fe	2	2763.50A	-26.979	7.018846091954125e-17
9435	2.94829e-11	O	2	673.761A	-26.980999999999998	6.986597423487748e-17
9436	9.0803e-12	P	2	2187.64A	-26.980999999999998	6.986597423487748e-17
9437	4.96548e-13	V	4	4.00051m	-26.983	6.954496924193886e-17
9438	3.79881e-10	Si	11	52.2913A	-26.983	6.954496924193886e-17
9439	3.67195e-14	Cr	5	54.0978m	-26.986	6.906622504110968e-17
9440	1.69573e-11	Ti	9	1171.44A	-26.986	6.906622504110968e-17
9441	6.6945e-10	Ca	13	29.6728A	-26.986	6.906622504110968e-17
9442	7.38887e-11	Cl	12	268.843A	-26.987	6.890737713149833e-17
9443	4.08413e-11	Ca	11	486.382A	-26.988000000000003	6.874889456193988e-17
9444	4.69242e-11	Ar	2	423.331A	-26.991	6.82756305006617e-17
9445	1.2447700000000002e-10	K	12	159.583A	-26.993000000000002	6.796193247344942e-17
9446	2.67272e-10	V	13	74.3229A	-26.994	6.78056243662649e-17
9447	8.51535e-12	Ca	1	2332.78A	-26.994	6.78056243662649e-17
9448	1.9701e-12	Fe	10	1.00830m	-26.997	6.733885373133916e-17
9449	8.49673e-13	Na	1	2.33790m	-27.000999999999998	6.672148740947272e-17
9450	7.25233e-12	Na	1	2739.04A	-27.003	6.641493002114048e-17
9451	3.01451e-12	Si	1	6589.61A	-27.003	6.641493002114048e-17
9452	7.62099e-12	Ti	1	2606.55A	-27.004	6.626217992086207e-17
9453	1.7122099999999998e-12	N	1	1.16016m	-27.004	6.626217992086207e-17
9454	6.56182e-11	Ni	11	302.728A	-27.004	6.626217992086207e-17
9455	6.54254e-11	S	3	303.620A	-27.006	6.595773285874786e-17
9456	4.86359e-12	Fe	2	4084.32A	-27.011	6.5202720934071e-17
9457	2.74837e-11	Ca	7	722.773A	-27.011999999999997	6.505275883732712e-17
9458	1.77622e-11	F	6	1118.36A	-27.014	6.475386856033747e-17
9459	4.37717e-11	Ar	2	453.819A	-27.014	6.475386856033747e-17
9460	1.18262e-11	P	1	1679.70A	-27.014	6.475386856033747e-17
9461	1.72399e-11	Fe	8	1152.24A	-27.014	6.475386856033747e-17
9462	5.03291e-11	Si	10	394.691A	-27.015	6.460493879540574e-17
9463	1.0834e-10	Na	10	183.354A	-27.016	6.445635155942881e-17
9464	3.657469999999999e-12	Ni	2	5431.19A	-27.016	6.445635155942881e-17
9465	1.72093e-11	Fe	8	1154.28A	-27.019000000000002	6.40126371563299e-17
9466	2.30863e-11	K	8	860.445A	-27.019000000000002	6.40126371563299e-17
9467	3.19818e-13	K	1	6.21117m	-27.02	6.386541217632061e-17
9468	3.2989699999999996e-12	Fe	2	6021.41A	-27.021	6.371852580436858e-17
9469	1.66393e-12	C	3	1.19383m	-27.023000000000003	6.342576577132119e-17
9470	2.09237e-12	N	1	9493.77A	-27.023000000000003	6.342576577132119e-17
9471	5.71235e-11	Si	10	347.746A	-27.025	6.313435084844284e-17
9472	4.25937e-12	Fe	2	4663.71A	-27.026999999999997	6.284427485551213e-17
9473	2.29041e-11	N	1	867.288A	-27.031999999999996	6.212490238988791e-17
9474	2.31959e-11	N	1	856.377A	-27.033	6.198201907936038e-17
9475	2.09898e-11	O	1	946.387A	-27.034000000000002	6.18394643913284e-17
9476	3.68241e-11	Si	10	539.442A	-27.035	6.16972375699812e-17
9477	2.1135e-10	V	13	93.9885A	-27.035999999999998	6.15553378612458e-17
9478	9.045239999999999e-12	Ca	1	2196.12A	-27.037	6.141376451278359e-17
9479	7.89818e-11	Fe	7	251.507A	-27.037	6.141376451278359e-17
9480	4.429169999999999e-12	Fe	2	4484.92A	-27.038	6.127251677398727e-17
9481	1.09664e-10	Ni	13	181.139A	-27.038	6.127251677398727e-17
9482	4.5045599999999995e-12	Fe	2	4409.85A	-27.04	6.09909951315894e-17
9483	8.04345e-12	Cr	7	2469.64A	-27.041999999999998	6.071076696364484e-17
9484	1.69704e-11	N	1	1170.54A	-27.043000000000003	6.057113607434396e-17
9485	6.3353800000000004e-12	Na	2	3135.48A	-27.043000000000003	6.057113607434396e-17
9486	5.40696e-12	Ti	1	3673.87A	-27.045	6.029283698353863e-17
9487	4.7293400000000005e-12	Ti	3	4200.26A	-27.045	6.029283698353863e-17
9488	1.20287e-11	Fe	8	1651.42A	-27.045	6.029283698353863e-17
9489	9.45955e-12	Zn	2	2099.94A	-27.045	6.029283698353863e-17
9490	1.82208e-11	C	1	1090.21A	-27.046	6.015416730651961e-17
9491	4.73211e-12	Fe	2	4197.80A	-27.046999999999997	6.00158165609075e-17
9492	1.25668e-10	F	9	158.071A	-27.046999999999997	6.00158165609075e-17
9493	3.3651599999999998e-12	Sc	6	5902.98A	-27.048000000000002	5.98777840131794e-17
9494	7.96266e-11	Ni	13	249.470A	-27.05	5.960267058572359e-17
9495	1.12016e-11	P	2	1773.36A	-27.053	5.919236868742841e-17
9496	2.0462e-12	Fe	7	9707.96A	-27.053	5.919236868742841e-17
9497	1.21907e-13	Co	2	16.2947m	-27.054000000000002	5.905623001725527e-17
9498	1.00802e-11	Cl	10	1970.64A	-27.054000000000002	5.905623001725527e-17
9499	7.81352e-12	Fe	2	2542.32A	-27.055999999999997	5.878489128753438e-17
9500	1.57843e-11	Co	13	1258.49A	-27.057	5.864968978937475e-17
9501	6.11992e-13	O	7	3.24587m	-27.058000000000003	5.85147992460315e-17
9502	1.16658e-10	S	11	170.279A	-27.059	5.838021894232983e-17
9503	1.27135e-12	B	1	1.56247m	-27.061	5.81119862013635e-17
9504	5.22219e-13	Cr	7	3.80386m	-27.063000000000002	5.784498587789409e-17
9505	4.99135e-12	Fe	2	3979.78A	-27.063000000000002	5.784498587789409e-17
9506	5.34706e-11	Si	11	371.502A	-27.065	5.757921230947848e-17
9507	2.46075e-11	O	1	807.252A	-27.066999999999997	5.731465985968923e-17
9508	1.82236e-11	C	1	1090.04A	-27.066999999999997	5.731465985968923e-17
9509	4.97825e-12	Ni	4	3990.25A	-27.069000000000003	5.705132291799397e-17
9510	3.46828e-11	K	8	572.747A	-27.069000000000003	5.705132291799397e-17
9511	7.14996e-11	Ar	12	277.826A	-27.070999999999998	5.678919589964315e-17
9512	6.42295e-12	Na	2	3092.73A	-27.072	5.665858437350528e-17
9513	8.4735e-12	Ca	2	2344.30A	-27.072	5.665858437350528e-17
9514	1.18782e-13	Fe	2	16.7235m	-27.073	5.652827324554159e-17
9515	6.75962e-11	Ar	3	293.870A	-27.074	5.639826182485541e-17
9516	1.36685e-13	Ni	2	14.5330m	-27.074	5.639826182485541e-17
9517	2.0393900000000003e-12	N	1	9740.38A	-27.075	5.626854942213962e-17
9518	6.67715e-12	Na	2	2974.99A	-27.076	5.613913534967103e-17
9519	4.3239e-11	Ar	2	459.411A	-27.076	5.613913534967103e-17
9520	3.92251e-12	Ni	2	5064.22A	-27.076999999999998	5.601001892131006e-17
9521	6.918339999999999e-12	Na	2	2871.28A	-27.079	5.575267626023324e-17
9522	2.95013e-11	Ar	11	673.342A	-27.081999999999997	5.536887753645488e-17
9523	1.7247900000000002e-12	N	1	1.15170m	-27.086	5.4861252615974893e-17
9524	2.01187e-10	F	8	98.7362A	-27.086	5.4861252615974893e-17
9525	1.17667e-11	Ar	12	1688.19A	-27.088	5.460918805663173e-17
9526	3.87314e-12	V	8	5128.78A	-27.089000000000002	5.448359040939914e-17
9527	2.39448e-11	S	11	829.595A	-27.089000000000002	5.448359040939914e-17
9528	5.74429e-12	Fe	2	3458.12A	-27.092	5.410852801116759e-17
9529	1.27219e-11	C	1	1561.44A	-27.092	5.410852801116759e-17
9530	7.31205e-11	Fe	8	271.667A	-27.095	5.3736047524324146e-17
9531	9.87397e-11	F	3	201.180A	-27.096	5.3612458044589804e-17
9532	1.79285e-11	F	6	1107.98A	-27.096999999999998	5.34891528127715e-17
9533	4.05322e-11	Fe	8	490.091A	-27.099	5.3243392479376116e-17
9534	8.37083e-11	Fe	9	237.306A	-27.101	5.299876131214467e-17
9535	5.26936e-11	B	3	376.980A	-27.103	5.275525412302903e-17
9536	4.71697e-11	Mn	6	421.128A	-27.104	5.2633920405521363e-17
9537	9.483979999999999e-15	Ni	2	209.453m	-27.104	5.2633920405521363e-17
9538	3.92188e-11	Fe	6	506.503A	-27.105	5.251286574781971e-17
9539	2.04036e-11	O	1	973.577A	-27.105999999999998	5.2392089508105184e-17
9540	1.6846599999999995e-10	V	13	117.913A	-27.107	5.2271591046033314e-17
9541	1.28278e-11	Si	1	1548.55A	-27.107	5.2271591046033314e-17
9542	7.43847e-11	F	9	267.050A	-27.107	5.2271591046033314e-17
9543	2.77726e-12	Ti	3	7152.54A	-27.109	5.203142490080484e-17
9544	9.31393e-13	Fe	2	2.13277m	-27.111	5.1792362218780405e-17
9545	6.58659e-11	Fe	7	301.589A	-27.113000000000003	5.155439793000628e-17
9546	5.49623e-11	Si	11	361.420A	-27.114	5.143582610510085e-17
9547	2.69745e-11	Sc	10	736.415A	-27.115	5.131752698782515e-17
9548	3.95232e-11	Fe	6	502.602A	-27.116	5.1199499950968606e-17
9549	2.57669e-11	Fe	8	770.928A	-27.116	5.1199499950968606e-17
9550	9.97206e-12	C	1	1992.01A	-27.116	5.1199499950968606e-17
9551	2.1658099999999997e-14	Mg	6	91.7183m	-27.116999999999997	5.1081744368764464e-17
9552	1.39057e-13	He	1	14.2851m	-27.119	5.0847045072433725e-17
9553	8.0166e-13	Ni	2	2.47792m	-27.123	5.038087656116956e-17
9554	2.87639e-11	Fe	8	690.604A	-27.129	4.96896250203998e-17
9555	7.93404e-11	P	9	250.370A	-27.129	4.96896250203998e-17
9556	2.28566e-11	Fe	8	869.091A	-27.13	4.9575342054171885e-17
9557	5.53017e-12	Sc	6	3592.01A	-27.13	4.9575342054171885e-17
9558	5.83293e-11	Fe	12	340.557A	-27.131	4.946132193147206e-17
9559	6.402069999999999e-13	Cr	10	3.10282m	-27.133000000000003	4.923406779995491e-17
9560	6.60304e-12	Ti	3	3008.38A	-27.135	4.900785780632762e-17
9561	1.4069e-11	N	1	1411.93A	-27.135	4.900785780632762e-17
9562	9.11081e-12	Fe	1	2180.32A	-27.135	4.900785780632762e-17
9563	4.815880000000001e-12	Fe	2	4124.79A	-27.136	4.889514286117994e-17
9564	4.0619699999999993e-10	Si	11	48.9035A	-27.136	4.889514286117994e-17
9565	5.35201e-11	Sc	4	371.159A	-27.136999999999997	4.878268715321235e-17
9566	1.80597e-13	Ni	3	10.9993m	-27.136999999999997	4.878268715321235e-17
9567	3.08805e-12	Fe	2	6432.68A	-27.141	4.8335444789112675e-17
9568	3.88555e-10	Si	11	51.1239A	-27.144000000000002	4.800270592763139e-17
9569	1.34599e-13	Sc	7	14.7583m	-27.145	4.789230276765335e-17
9570	3.52215e-11	Si	11	563.987A	-27.145	4.789230276765335e-17
9571	7.1326e-12	Fe	2	2785.02A	-27.146	4.778215352789666e-17
9572	9.45638e-11	Cl	11	210.064A	-27.147	4.7672257624361796e-17
9573	1.5761200000000002e-12	N	1	1.26034m	-27.15	4.7344084111210904e-17
9574	2.87e-13	Ti	8	6.92140m	-27.151999999999997	4.7126557803845806e-17
9575	8.95579e-12	Si	1	2218.06A	-27.156999999999996	4.6587104557520985e-17
9576	4.2845699999999996e-13	Fe	2	4.63628m	-27.16	4.6266401185537725e-17
9577	9.162e-14	Si	4	21.6814m	-27.16	4.6266401185537725e-17
9578	2.85217e-12	K	1	6964.69A	-27.160999999999998	4.615999141565109e-17
9579	6.39595e-11	Ni	11	310.579A	-27.162	4.605382638144348e-17
9580	1.66765e-12	N	1	1.19116m	-27.162	4.605382638144348e-17
9581	2.11797e-12	Fe	2	9379.02A	-27.162	4.605382638144348e-17
9582	7.93004e-12	Cr	7	2504.96A	-27.162	4.605382638144348e-17
9583	2.83029e-11	Si	7	701.853A	-27.163	4.594790552003882e-17
9584	1.14213e-11	Fe	7	1739.25A	-27.163	4.594790552003882e-17
9585	6.96901e-11	Ne	2	285.040A	-27.163	4.594790552003882e-17
9586	4.71413e-11	Ar	2	421.381A	-27.164	4.584222826985525e-17
9587	2.09891e-12	N	1	9464.17A	-27.169	4.531747662213532e-17
9588	4.92367e-12	Mn	1	4034.48A	-27.169	4.531747662213532e-17
9589	2.49356e-11	O	2	796.632A	-27.171	4.5109261730374794e-17
9590	3.46833e-11	Ca	11	572.739A	-27.174	4.4798731756855454e-17
9591	6.7004199999999994e-12	Fe	2	2964.66A	-27.174	4.4798731756855454e-17
9592	2.55767e-11	C	1	776.663A	-27.175	4.469569753298401e-17
9593	7.2725899999999994e-12	Cr	7	2731.41A	-27.176	4.459290028125192e-17
9594	1.267e-11	Si	1	1567.83A	-27.176	4.459290028125192e-17
9595	1.34721e-11	Mn	12	1474.49A	-27.178	4.4388014515374346e-17
9596	1.27687e-11	Si	1	1555.71A	-27.18	4.418407011408195e-17
9597	1.47267e-10	F	9	134.888A	-27.182	4.3981062752196984e-17
9598	2.29266e-12	N	1	8664.39A	-27.186	4.357784194521006e-17
9599	3.59849e-11	Cl	6	552.023A	-27.189	4.327785419133902e-17
9600	1.6567499999999999e-09	F	9	11.9900A	-27.19	4.3178317888801974e-17
9601	8.72677e-11	Ne	9	227.627A	-27.19	4.3178317888801974e-17
9602	1.02437e-11	Si	9	1939.19A	-27.191	4.307901051340846e-17
9603	1.18622e-11	P	1	1674.60A	-27.195	4.268405977105636e-17
9604	2.42535e-11	Fe	8	819.036A	-27.195999999999998	4.258588915778884e-17
9605	3.0222299999999997e-12	Ca	1	6572.78A	-27.205	4.171245194977902e-17
9606	2.32678e-11	N	1	853.730A	-27.206999999999997	4.1520800641825403e-17
9607	4.09105e-11	Ar	2	485.559A	-27.208000000000002	4.1425305450312265e-17
9608	7.0108899999999994e-12	Fe	2	2833.37A	-27.208000000000002	4.1425305450312265e-17
9609	4.25347e-12	Fe	2	4670.18A	-27.208000000000002	4.1425305450312265e-17
9610	2.6658e-11	Ca	11	745.158A	-27.208000000000002	4.1425305450312265e-17
9611	4.74598e-11	K	8	418.554A	-27.212	4.1045515967110075e-17
9612	7.11539e-13	Si	8	2.79176m	-27.214000000000002	4.085692895164974e-17
9613	1.22681e-11	Si	1	1619.19A	-27.215	4.076296062265469e-17
9614	6.7445399999999995e-12	Fe	2	2945.26A	-27.215999999999998	4.066920841481903e-17
9615	1.78768e-11	F	6	1111.19A	-27.217	4.057567183107756e-17
9616	6.592819999999999e-13	Mn	11	3.01304m	-27.219	4.038924355333212e-17
9617	4.13085e-11	Sc	10	480.880A	-27.219	4.038924355333212e-17
9618	3.83579e-12	Fe	2	5178.71A	-27.223000000000003	4.001895274269562e-17
9619	3.18111e-11	Sc	10	624.450A	-27.224	3.992691170549938e-17
9620	2.0217599999999997e-12	Mn	6	9825.32A	-27.225	3.983508235681407e-17
9621	2.20354e-11	P	10	901.479A	-27.225	3.983508235681407e-17
9622	2.55505e-11	Cl	8	777.460A	-27.225	3.983508235681407e-17
9623	4.61706e-11	F	2	430.241A	-27.226999999999997	3.965205677861738e-17
9624	1.1021799999999999e-12	Fe	2	1.80229m	-27.229	3.946987212656585e-17
9625	1.15577e-12	N	1	1.71873m	-27.230999999999998	3.928852453695579e-17
9626	8.9084e-12	Al	1	2229.86A	-27.232	3.919816343801463e-17
9627	1.29213e-10	Mg	5	153.734A	-27.232	3.919816343801463e-17
9628	2.65888e-11	O	1	747.099A	-27.233	3.9108010163833964e-17
9629	2.54341e-10	V	13	78.1018A	-27.234	3.90180642364301e-17
9630	3.96384e-11	Ca	7	501.142A	-27.237	3.8749465771517926e-17
9631	3.47392e-11	Be	3	571.817A	-27.237	3.8749465771517926e-17
9632	8.13274e-14	V	4	24.4253m	-27.239	3.8571428148446295e-17
9633	3.60398e-11	Si	10	551.181A	-27.24	3.84827163254321e-17
9634	3.32697e-11	P	11	597.073A	-27.241	3.8394208533948717e-17
9635	7.70951e-14	C	5	25.7662m	-27.241999999999997	3.830590430473726e-17
9636	9.62318e-12	Zn	2	2064.23A	-27.243000000000002	3.8217803169616564e-17
9637	7.18495e-13	Si	7	2.76473m	-27.244	3.812990466148443e-17
9638	7.8482e-12	Fe	2	2531.09A	-27.246	3.795471366313894e-17
9639	1.38851e-11	Li	2	1430.64A	-27.247	3.786742024408035e-17
9640	7.51158e-11	Mg	5	264.451A	-27.249000000000002	3.769343525208425e-17
9641	4.23532e-11	F	2	469.019A	-27.249000000000002	3.769343525208425e-17
9642	1.74698e-11	Fe	8	1137.08A	-27.249000000000002	3.769343525208425e-17
9643	1.59789e-11	N	1	1243.17A	-27.25	3.760674275669594e-17
9644	4.85602e-11	Fe	6	409.069A	-27.25	3.760674275669594e-17
9645	5.92208e-12	S	2	3354.31A	-27.250999999999998	3.752024964851408e-17
9646	5.44972e-11	Si	11	364.504A	-27.253	3.734785976051243e-17
9647	4.3909e-11	Fe	3	452.401A	-27.253	3.734785976051243e-17
9648	1.29705e-11	F	6	1531.51A	-27.255	3.7176261932099277e-17
9649	8.089820000000001e-15	Mg	1	245.549m	-27.256	3.7090758902339303e-17
9650	9.12499e-12	Ca	1	2176.93A	-27.256999999999998	3.7005452524091056e-17
9651	8.4651e-11	Cl	11	234.663A	-27.259	3.683542791402477e-17
9652	5.9350199999999995e-12	S	2	3346.99A	-27.26	3.675070878075347e-17
9653	2.67109e-10	V	13	74.3682A	-27.26	3.675070878075347e-17
9654	5.73704e-12	Na	2	3462.49A	-27.264	3.6413776257421857e-17
9655	5.08576e-11	Fe	3	390.590A	-27.264	3.6413776257421857e-17
9656	4.51229e-12	V	9	4402.30A	-27.265	3.6330026896049864e-17
9657	1.28798e-11	Si	1	1542.30A	-27.265	3.6330026896049864e-17
9658	8.56985e-12	Ca	2	2317.95A	-27.266	3.624647015286422e-17
9659	3.30519e-11	Si	2	601.008A	-27.266	3.624647015286422e-17
9660	3.51541e-11	K	8	565.068A	-27.266	3.624647015286422e-17
9661	2.92124e-16	Cr	14	6800.00m	-27.268	3.607993275003127e-17
9662	8.46864e-11	K	12	234.565A	-27.27	3.5914160517059993e-17
9663	2.87258e-12	Cr	4	6915.20A	-27.273000000000003	3.566692917505744e-17
9664	6.48236e-11	Ni	11	306.439A	-27.275	3.5503054521145785e-17
9665	6.702780000000001e-12	Si	2	2963.61A	-27.275	3.5503054521145785e-17
9666	1.95386e-12	N	1	1.01668m	-27.276	3.5421399761642644e-17
9667	3.09049e-11	Si	2	642.760A	-27.278000000000002	3.525865321291297e-17
9668	7.602160000000001e-12	Si	2	2613.00A	-27.28	3.509665441665248e-17
9669	3.3615199999999996e-12	Fe	2	5909.37A	-27.283	3.485505074706102e-17
9670	3.68638e-11	S	12	538.861A	-27.285	3.469490633568701e-17
9671	9.68809e-11	Fe	11	205.040A	-27.285999999999998	3.461511026543263e-17
9672	3.41196e-11	Si	2	582.201A	-27.287	3.453549772104676e-17
9673	2.30757e-11	N	1	860.837A	-27.293000000000003	3.406165292833154e-17
9674	6.91949e-11	Ne	2	287.080A	-27.294	3.398331330049822e-17
9675	7.86565e-11	P	8	252.547A	-27.295	3.39051538488088e-17
9676	3.6558e-11	F	2	543.369A	-27.296	3.3827174158870215e-17
9677	3.03751e-15	B	1	653.972m	-27.298000000000002	3.3671752411432804e-17
9678	8.06402e-11	P	8	246.334A	-27.299	3.35943095299039e-17
9679	4.52185e-11	Ti	9	439.300A	-27.299	3.35943095299039e-17
9680	1.2689600000000001e-10	Al	11	156.541A	-27.3	3.351704476205964e-17
9681	2.70476e-11	Cl	8	734.425A	-27.301	3.343995769825046e-17
9682	2.82405e-12	Ti	3	7034.02A	-27.301	3.343995769825046e-17
9683	8.51759e-12	Ca	2	2332.17A	-27.301	3.343995769825046e-17
9684	1.17387e-10	V	13	169.222A	-27.302	3.336304792976787e-17
9685	4.90201e-11	Fe	3	405.231A	-27.303	3.3286315048844214e-17
9686	1.5626899999999999e-12	N	1	1.27117m	-27.309	3.282960968493248e-17
9687	5.98618e-12	Fe	2	3318.38A	-27.313000000000002	3.252862601419199e-17
9688	1.33246e-11	Ca	7	1490.81A	-27.314	3.245381225041949e-17
9689	2.46426e-13	Ni	2	8.06101m	-27.315	3.2379170553528595e-17
9690	1.25183e-11	Si	1	1586.83A	-27.315	3.2379170553528595e-17
9691	1.47719e-13	O	7	13.4474m	-27.315	3.2379170553528595e-17
9692	3.9762e-11	F	9	499.584A	-27.316999999999997	3.2230401778331743e-17
9693	8.8464e-12	Co	13	2245.49A	-27.316999999999997	3.2230401778331743e-17
9694	6.94268e-12	Mn	12	2861.21A	-27.319000000000003	3.2082316533567267e-17
9695	7.89936e-13	Fe	2	2.51469m	-27.319000000000003	3.2082316533567267e-17
9696	2.0708400000000002e-14	Sc	2	95.9247m	-27.323	3.178818408762001e-17
9697	1.76966e-11	Si	4	1122.50A	-27.324	3.171507329302147e-17
9698	1.00131e-10	Ni	11	198.385A	-27.324	3.171507329302147e-17
9699	5.59437e-11	V	12	355.080A	-27.325	3.164213064858464e-17
9700	7.4005e-11	Na	2	268.420A	-27.325	3.164213064858464e-17
9701	2.50705e-11	Al	2	792.343A	-27.328000000000003	3.1424307753341036e-17
9702	5.3907599999999995e-12	Mn	12	3684.91A	-27.329	3.1352033851088073e-17
9703	2.12568e-11	O	1	934.501A	-27.329	3.1352033851088073e-17
9704	8.58573e-12	Ca	2	2313.66A	-27.334	3.0993150087282294e-17
9705	2.33195e-11	N	1	851.840A	-27.336	3.0850749497669823e-17
9706	1.2837e-11	Si	1	1547.44A	-27.336	3.0850749497669823e-17
9707	4.0256e-11	Ne	9	493.454A	-27.338	3.070900317933527e-17
9708	4.76921e-12	Ti	3	4165.15A	-27.339000000000002	3.0638374431949706e-17
9709	3.86008e-12	Fe	2	5146.13A	-27.340999999999998	3.049760388840758e-17
9710	4.64115e-12	Fe	2	4280.08A	-27.342	3.0427461345899106e-17
9711	4.08499e-11	Ar	2	486.280A	-27.343000000000004	3.035748012676148e-17
9712	1.08674e-11	Fe	8	1827.89A	-27.346999999999998	3.0079161076043016e-17
9713	1.0607e-11	Fe	8	1872.77A	-27.346999999999998	3.0079161076043016e-17
9714	8.06011e-11	Fe	9	246.454A	-27.346999999999998	3.0079161076043016e-17
9715	1.92028e-10	F	8	103.446A	-27.346999999999998	3.0079161076043016e-17
9716	2.13537e-10	V	13	93.0258A	-27.349	2.994095988448223e-17
9717	5.55671e-11	Si	10	357.486A	-27.35	2.987209758765635e-17
9718	5.9965199999999996e-12	Fe	2	3312.66A	-27.351999999999997	2.9734847766406926e-17
9719	1.48695e-11	S	1	1335.92A	-27.351999999999997	2.9734847766406926e-17
9720	4.2052099999999997e-10	Si	11	47.2377A	-27.351999999999997	2.9734847766406926e-17
9721	2.44545e-12	Fe	2	8123.04A	-27.353	2.9666459514297773e-17
9722	9.85769e-13	Fe	2	2.01512m	-27.354	2.959822855080424e-17
9723	3.80724e-11	Ne	4	521.755A	-27.355999999999998	2.946223704347925e-17
9724	6.8102e-10	Ca	13	29.1687A	-27.355999999999998	2.946223704347925e-17
9725	1.44159e-10	Sc	13	137.796A	-27.357	2.939447577863436e-17
9726	7.10195e-12	Fe	2	2797.04A	-27.36	2.9192125630682195e-17
9727	3.26497e-12	Fe	2	6084.11A	-27.361	2.9124985604847545e-17
9728	1.57033e-11	S	1	1264.99A	-27.362	2.9057999996787494e-17
9729	5.62603e-11	Cl	11	353.081A	-27.362	2.9057999996787494e-17
9730	2.6368599999999997e-12	Fe	2	7533.37A	-27.363000000000003	2.899116845135032e-17
9731	6.68686e-10	Ca	13	29.7067A	-27.365	2.88579661318251e-17
9732	3.04871e-12	Fe	2	6515.70A	-27.366	2.87915946515109e-17
9733	1.47573e-12	Fe	2	1.34608m	-27.366999999999997	2.872537582136567e-17
9734	1.0987e-11	Fe	8	1807.99A	-27.369	2.859339470804579e-17
9735	5.740399999999999e-13	Cr	7	3.46047m	-27.375	2.820107862510156e-17
9736	5.29789e-11	F	2	374.950A	-27.375999999999998	2.813621794412882e-17
9737	4.57843e-12	Fe	2	4338.70A	-27.377	2.807150643858252e-17
9738	6.58958e-11	V	12	301.453A	-27.379	2.794252958218315e-17
9739	1.6010399999999998e-10	S	9	124.072A	-27.379	2.794252958218315e-17
9740	5.07458e-12	Fe	2	3914.50A	-27.381	2.781414532061048e-17
9741	3.46235e-13	Li	2	5.73728m	-27.383000000000003	2.768635093113814e-17
9742	2.85894e-11	K	12	694.818A	-27.383000000000003	2.768635093113814e-17
9743	2.65578e-12	Fe	2	7479.69A	-27.384	2.7622674091010276e-17
9744	1.90625e-11	Fe	10	1042.07A	-27.385	2.7559143703550466e-17
9745	2.03583e-12	Ni	2	9757.43A	-27.389	2.7306479955368317e-17
9746	5.9054e-12	Mn	8	3363.78A	-27.389	2.7306479955368317e-17
9747	5.09033e-11	Fe	3	390.239A	-27.39	2.7243676794240165e-17
9748	2.4792400000000002e-12	Fe	2	8012.32A	-27.391	2.7181018076374577e-17
9749	5.19906e-12	Cr	7	3820.78A	-27.391	2.7181018076374577e-17
9750	5.19074e-12	Fe	2	3826.90A	-27.392	2.711850346956081e-17
9751	1.33425e-10	Ca	13	148.881A	-27.393	2.705613264235288e-17
9752	7.1517e-12	Fe	2	2777.59A	-27.394000000000002	2.699390526406686e-17
9753	3.50145e-12	Fe	2	5673.21A	-27.396	2.686987953532612e-17
9754	5.51469e-11	B	3	360.210A	-27.398000000000003	2.67464236530464e-17
9755	1.69721e-11	N	1	1170.42A	-27.398000000000003	2.67464236530464e-17
9756	1.37798e-12	Mn	5	1.44157m	-27.398000000000003	2.67464236530464e-17
9757	6.34773e-12	Fe	10	3129.38A	-27.399	2.6684908585669587e-17
9758	9.548e-13	Ni	2	2.08048m	-27.401	2.6562302567705847e-17
9759	1.67457e-11	Fe	8	1186.24A	-27.401999999999997	2.6501210967074238e-17
9760	4.79019e-10	Ar	11	41.4690A	-27.403000000000002	2.6440259873224627e-17
9761	1.70327e-12	Fe	2	1.16626m	-27.405	2.6318777913990058e-17
9762	3.46227e-11	F	9	573.741A	-27.41	2.6017509354463624e-17
9763	1.87194e-12	V	10	1.06117m	-27.41	2.6017509354463624e-17
9764	2.2021e-12	N	1	9020.69A	-27.41	2.6017509354463624e-17
9765	5.42587e-12	Ti	3	3661.07A	-27.41	2.6017509354463624e-17
9766	3.47767e-11	Si	2	571.200A	-27.412	2.5897969757427186e-17
9767	1.20466e-11	K	12	1648.97A	-27.412	2.5897969757427186e-17
9768	4.05542e-11	Si	10	489.825A	-27.413	2.5838406079859585e-17
9769	4.4728199999999995e-12	Cr	7	4441.15A	-27.414	2.577897939494889e-17
9770	6.20376e-11	Fe	7	320.200A	-27.416	2.5660535743525577e-17
9771	1.8238e-12	N	1	1.08918m	-27.416	2.5660535743525577e-17
9772	1.11018e-11	Ar	12	1789.30A	-27.416999999999998	2.5601518149036518e-17
9773	6.81246e-11	Ne	2	291.590A	-27.418000000000003	2.5542636291247707e-17
9774	8.986940000000001e-13	Fe	2	2.21037m	-27.419	2.5483889857974243e-17
9775	3.17398e-11	O	4	625.854A	-27.421999999999997	2.5308459994145893e-17
9776	1.26724e-11	Si	1	1567.54A	-27.424	2.519217818299707e-17
9777	2.75846e-11	Si	7	720.129A	-27.425	2.5134237781005242e-17
9778	4.863280000000001e-12	Ni	4	4084.58A	-27.426	2.5076430638240295e-17
9779	6.38296e-11	Si	8	311.211A	-27.427	2.5018756448214106e-17
9780	6.90973e-12	Fe	2	2874.85A	-27.427	2.5018756448214106e-17
9781	2.69729e-11	Fe	8	736.460A	-27.429000000000002	2.4903805703950627e-17
9782	7.91319e-12	Mn	8	2510.30A	-27.43	2.4846528540256142e-17
9783	9.88297e-11	Ni	11	200.997A	-27.43	2.4846528540256142e-17
9784	9.82464e-11	Ca	4	202.190A	-27.43	2.4846528540256142e-17
9785	1.61925e-11	Fe	8	1226.77A	-27.432	2.4732369111350352e-17
9786	1.43939e-11	P	1	1380.06A	-27.432	2.4732369111350352e-17
9787	1.13432e-11	N	3	1751.22A	-27.433000000000003	2.4675486240876923e-17
9788	4.97004e-11	Fe	6	399.684A	-27.435	2.4562112679952217e-17
9789	2.68671e-11	Al	2	739.361A	-27.436	2.4505621388405007e-17
9790	4.0446e-11	Fe	8	491.136A	-27.441999999999997	2.4169391658029464e-17
9791	4.44336e-11	Fe	3	447.059A	-27.444000000000003	2.4058343390493e-17
9792	5.0541800000000006e-12	Fe	2	3930.30A	-27.444000000000003	2.4058343390493e-17
9793	1.2542e-11	Fe	10	1583.84A	-27.445999999999998	2.3947805343400292e-17
9794	3.89448e-12	Fe	2	5100.66A	-27.445999999999998	2.3947805343400292e-17
9795	2.67459e-11	O	1	742.710A	-27.445999999999998	2.3947805343400292e-17
9796	8.41614e-12	Fe	1	2360.28A	-27.447	2.3892726919520487e-17
9797	7.84489e-11	Mn	8	253.215A	-27.448	2.3837775172500362e-17
9798	1.81249e-12	N	1	1.09598m	-27.448	2.3837775172500362e-17
9799	5.11565e-12	Fe	2	3883.08A	-27.448	2.3837775172500362e-17
9800	6.423e-12	Al	1	3092.71A	-27.449	2.3782949810991223e-17
9801	2.97045e-11	Cl	8	668.735A	-27.456	2.340268674177513e-17
9802	1.46912e-15	He	1	1352.13m	-27.456	2.340268674177513e-17
9803	3.24879e-11	Ca	7	611.442A	-27.456999999999997	2.3348862055888395e-17
9804	9.22667e-12	P	1	2152.94A	-27.46	2.318812962006917e-17
9805	1.73126e-15	N	1	1147.40m	-27.461	2.3134798401868772e-17
9806	5.14906e-11	Fe	12	385.788A	-27.461	2.3134798401868772e-17
9807	5.01462e-11	Fe	3	396.131A	-27.462	2.3081589842066313e-17
9808	5.03508e-12	Fe	2	3945.21A	-27.463	2.3028503658555493e-17
9809	4.94463e-12	Fe	2	4017.38A	-27.465	2.2922697295225655e-17
9810	3.1056099999999997e-12	Fe	2	6396.31A	-27.467	2.2817377067976872e-17
9811	1.2751100000000002e-10	Ne	9	155.786A	-27.467	2.2817377067976872e-17
9812	7.49749e-12	Na	1	2649.48A	-27.468000000000004	2.2764898556983537e-17
9813	9.05661e-12	Al	1	2193.36A	-27.469	2.271254074321655e-17
9814	2.86385e-12	K	1	6936.29A	-27.471999999999998	2.2556188712502855e-17
9815	4.0512400000000003e-10	Ar	11	49.0330A	-27.473000000000003	2.250431091805741e-17
9816	8.85366e-13	Fe	2	2.24364m	-27.474	2.245255243922858e-17
9817	1.9807700000000003e-12	Fe	2	1.00286m	-27.476999999999997	2.2297990155410663e-17
9818	7.6356e-12	Si	2	2601.56A	-27.48	2.2144491870870134e-17
9819	7.64682e-11	V	13	259.774A	-27.48	2.2144491870870134e-17
9820	3.21934e-11	O	4	617.036A	-27.480999999999998	2.2093560952885264e-17
9821	4.89671e-11	Fe	3	405.670A	-27.482	2.2042747172761035e-17
9822	2.31658e-12	Fe	2	8574.89A	-27.482	2.2042747172761035e-17
9823	4.32063e-12	Ne	9	4597.59A	-27.483	2.199205026108803e-17
9824	9.18404e-12	Ca	1	2162.93A	-27.483	2.199205026108803e-17
9825	2.14179e-11	O	1	927.472A	-27.486	2.1840658051966305e-17
9826	1.21694e-10	Ar	12	163.233A	-27.486	2.1840658051966305e-17
9827	2.32395e-11	S	5	854.770A	-27.487	2.179042593237346e-17
9828	5.71311e-11	Si	10	347.700A	-27.488000000000003	2.1740309343449388e-17
9829	9.7667e-12	Fe	8	2033.90A	-27.489	2.169030801948162e-17
9830	2.34974e-11	Fe	8	845.389A	-27.489	2.169030801948162e-17
9831	7.14203e-11	Si	10	278.134A	-27.49	2.1640421695367768e-17
9832	1.6733900000000002e-12	C	3	1.18708m	-27.493000000000002	2.1491450080266104e-17
9833	1.81828e-12	N	1	1.09249m	-27.493000000000002	2.1491450080266104e-17
9834	4.41462e-11	Ar	2	449.970A	-27.495	2.139270583663684e-17
9835	9.817430000000001e-14	Na	1	20.2339m	-27.497	2.1294415281595995e-17
9836	1.16635e-12	Na	1	1.70312m	-27.499000000000002	2.1196576330633678e-17
9837	5.18151e-12	Mn	8	3833.72A	-27.5	2.1147825557892955e-17
9838	7.72723e-12	Li	1	2570.71A	-27.500999999999998	2.109918690881814e-17
9839	2.31858e-11	N	1	856.751A	-27.502	2.105066012553178e-17
9840	5.05542e-12	Fe	2	3929.34A	-27.505	2.0905748400520233e-17
9841	2.35319e-12	Mn	8	8441.50A	-27.506999999999998	2.0809695211665915e-17
9842	8.56203e-12	Cr	7	2320.06A	-27.506999999999998	2.0809695211665915e-17
9843	1.33844e-11	Fe	8	1484.14A	-27.508000000000003	2.0761834240806736e-17
9844	1.8161400000000002e-12	N	1	1.09377m	-27.511999999999997	2.0571488600360067e-17
9845	4.71151e-11	Mn	6	421.616A	-27.511999999999997	2.0571488600360067e-17
9846	8.86816e-12	S	8	2239.98A	-27.511999999999997	2.0571488600360067e-17
9847	1.1883e-11	P	1	1671.67A	-27.515	2.04298754689257e-17
9848	5.8186e-11	Fe	9	341.396A	-27.518	2.028923719543126e-17
9849	8.81908e-11	Cl	7	225.244A	-27.518	2.028923719543126e-17
9850	4.58913e-11	F	2	432.859A	-27.519000000000002	2.0242573244792632e-17
9851	2.16324e-11	Cl	8	918.274A	-27.519000000000002	2.0242573244792632e-17
9852	6.88113e-11	Fe	12	288.680A	-27.52	2.019601661826243e-17
9853	3.773069999999999e-12	Fe	7	5264.80A	-27.52	2.019601661826243e-17
9854	7.62368e-12	Si	2	2605.62A	-27.523000000000003	2.0056988217772125e-17
9855	4.21647e-11	Sc	10	471.116A	-27.523000000000003	2.0056988217772125e-17
9856	4.29744e-12	Fe	2	4622.40A	-27.524	2.0010858424959555e-17
9857	2.0461e-12	N	1	9708.45A	-27.526999999999997	1.987310464450674e-17
9858	2.17487e-12	Fe	2	9133.62A	-27.528000000000002	1.9827397772176438e-17
9859	1.20014e-12	Co	13	1.65518m	-27.531	1.969090692597405e-17
9860	6.12163e-11	V	13	324.496A	-27.531	1.969090692597405e-17
9861	5.27874e-11	F	2	376.311A	-27.535	1.951037960616527e-17
9862	5.00443e-12	Fe	2	3969.37A	-27.535999999999998	1.946550697827344e-17
9863	3.1147e-11	Al	10	637.764A	-27.537	1.9420737554561715e-17
9864	2.0518400000000003e-12	N	1	9681.27A	-27.538	1.9376071097667223e-17
9865	4.51745e-12	Fe	2	4397.28A	-27.538	1.9376071097667223e-17
9866	6.41754e-11	Si	11	309.534A	-27.551	1.880467012634338e-17
9867	4.80805e-12	Fe	2	4131.50A	-27.553	1.8718270515270516e-17
9868	2.5104e-12	Fe	1	7912.87A	-27.554000000000002	1.867521968773316e-17
9869	5.67491e-12	Cu	13	3500.40A	-27.554000000000002	1.867521968773316e-17
9870	4.05406e-12	Fe	2	4899.90A	-27.555999999999997	1.8589414847399678e-17
9871	1.00067e-11	Fe	7	1985.11A	-27.555999999999997	1.8589414847399678e-17
9872	1.71607e-12	N	1	1.15756m	-27.558000000000003	1.8504004244496292e-17
9873	2.04362e-13	Ni	4	9.72025m	-27.558000000000003	1.8504004244496292e-17
9874	3.52032e-11	Si	2	564.280A	-27.56	1.8418986067667457e-17
9875	1.33384e-11	S	11	1489.27A	-27.563000000000002	1.8292190659441985e-17
9876	3.78815e-10	Ne	9	52.4385A	-27.564	1.8250119788379678e-17
9877	6.09124e-11	Co	12	326.115A	-27.564	1.8250119788379678e-17
9878	1.2776300000000002e-13	Fe	7	15.5479m	-27.564	1.8250119788379678e-17
9879	2.87904e-11	Be	3	689.969A	-27.565	1.8208145677635597e-17
9880	6.13611e-11	F	9	323.730A	-27.566	1.816626810466748e-17
9881	8.9548e-12	C	3	2218.30A	-27.572	1.7917017562110098e-17
9882	5.66213e-11	B	3	350.830A	-27.578000000000003	1.767118686520316e-17
9883	1.25537e-11	Fe	10	1582.36A	-27.578000000000003	1.767118686520316e-17
9884	2.78581e-11	Al	2	713.058A	-27.578000000000003	1.767118686520316e-17
9885	4.43979e-11	Ar	2	447.419A	-27.585	1.738864412734027e-17
9886	6.67025e-12	V	8	2978.07A	-27.585	1.738864412734027e-17
9887	1.16976e-10	V	13	169.817A	-27.59	1.7189597963970468e-17
9888	1.7792099999999998e-12	Fe	2	1.11648m	-27.59	1.7189597963970468e-17
9889	1.18553e-11	P	10	1675.58A	-27.590999999999998	1.715006298573746e-17
9890	3.17763e-11	O	4	625.134A	-27.596	1.6953747838112086e-17
9891	1.30664e-12	Mn	5	1.52027m	-27.596	1.6953747838112086e-17
9892	2.45925e-12	Si	2	8077.46A	-27.605999999999998	1.6567833422102316e-17
9893	3.16539e-12	Fe	2	6275.51A	-27.609	1.6453781259054387e-17
9894	3.38801e-11	Cr	5	586.316A	-27.612	1.634051422557464e-17
9895	7.92246e-11	Mg	5	250.736A	-27.616	1.6190703490674005e-17
9896	8.103780000000001e-12	Fe	2	2451.26A	-27.619	1.607924747181318e-17
9897	2.53007e-11	Fe	8	785.134A	-27.621	1.600537004037873e-17
9898	2.68486e-11	O	1	739.869A	-27.621	1.600537004037873e-17
9899	1.9637700000000002e-12	N	1	1.01155m	-27.621	1.600537004037873e-17
9900	7.53246e-12	Sc	13	2637.18A	-27.627	1.5785768130761912e-17
9901	8.643139999999999e-12	Fe	1	2298.29A	-27.628	1.574946187154914e-17
9902	1.8965e-11	Mg	9	1047.43A	-27.63	1.567709966731137e-17
9903	4.4837699999999996e-12	Cr	7	4430.31A	-27.63	1.567709966731137e-17
9904	1.07983e-11	Ar	12	1839.59A	-27.63	1.567709966731137e-17
9905	3.97461e-11	Na	8	499.784A	-27.631999999999998	1.56050699372016e-17
9906	3.76332e-10	Al	11	52.7844A	-27.634	1.553337115363984e-17
9907	1.7378799999999999e-12	N	1	1.14303m	-27.634	1.553337115363984e-17
9908	9.13061e-11	Ca	13	217.559A	-27.635	1.5497645391365834e-17
9909	3.74834e-10	Al	11	52.9953A	-27.635	1.5497645391365834e-17
9910	6.801410000000001e-10	Ca	13	29.2064A	-27.636	1.5462001796065074e-17
9911	3.7518199999999996e-10	Al	11	52.9462A	-27.636	1.5462001796065074e-17
9912	3.84307e-12	Fe	1	5168.90A	-27.638	1.539096035090213e-17
9913	4.12323e-11	Fe	3	481.770A	-27.638	1.539096035090213e-17
9914	1.37118e-12	Fe	2	1.44871m	-27.641	1.528500972509131e-17
9915	5.67762e-11	Si	9	349.873A	-27.644000000000002	1.5179788458258097e-17
9916	3.26673e-11	Sc	10	608.084A	-27.647	1.50752915295311e-17
9917	7.54826e-11	Cl	12	263.166A	-27.647	1.50752915295311e-17
9918	2.56994e-11	N	3	772.955A	-27.648000000000003	1.504061932115661e-17
9919	2.05658e-12	N	1	9658.98A	-27.648000000000003	1.504061932115661e-17
9920	1.47895e-11	Si	11	1343.15A	-27.65	1.4971513952601496e-17
9921	2.83863e-11	Ca	11	699.791A	-27.651	1.4937080426030718e-17
9922	2.40549e-12	Fe	2	8257.95A	-27.658	1.4698253026861424e-17
9923	2.84612e-11	Al	2	697.949A	-27.658	1.4698253026861424e-17
9924	7.72993e-11	Fe	7	256.981A	-27.663	1.4530003515754615e-17
9925	8.043089999999999e-12	Ca	1	2469.76A	-27.664	1.4496585435010262e-17
9926	1.0255399999999999e-10	Ar	12	193.698A	-27.665	1.4463244213718913e-17
9927	3.63419e-13	S	10	5.46599m	-27.666999999999998	1.4396791642813968e-17
9928	6.87731e-11	Ne	2	288.840A	-27.666999999999998	1.4396791642813968e-17
9929	2.88547e-11	Al	2	688.430A	-27.668000000000003	1.4363679940875338e-17
9930	3.89876e-12	Cr	7	5095.07A	-27.668000000000003	1.4363679940875338e-17
9931	1.0113e-11	Fe	8	1964.25A	-27.669	1.4330644393738132e-17
9932	8.91959e-13	B	4	2.22706m	-27.669	1.4330644393738132e-17
9933	1.8263900000000003e-12	Fe	2	1.08763m	-27.671999999999997	1.4231992931634936e-17
9934	1.1279e-11	Fe	7	1761.18A	-27.671999999999997	1.4231992931634936e-17
9935	9.15532e-12	Al	1	2169.72A	-27.671999999999997	1.4231992931634936e-17
9936	3.54944e-11	Si	2	559.650A	-27.671999999999997	1.4231992931634936e-17
9937	4.679190000000001e-10	Ar	10	42.4528A	-27.671999999999997	1.4231992931634936e-17
9938	2.94989e-12	Cr	4	6733.96A	-27.673000000000002	1.4199260256214145e-17
9939	5.95161e-12	Ti	3	3337.66A	-27.674	1.4166602863857972e-17
9940	2.4701e-11	Si	10	804.196A	-27.674	1.4166602863857972e-17
9941	6.69875e-11	Ar	3	296.540A	-27.675	1.4134020581419827e-17
9942	3.57542e-11	Cl	6	555.583A	-27.675	1.4134020581419827e-17
9943	6.73207e-11	Fe	7	295.072A	-27.676	1.4101513236151918e-17
9944	2.09429e-11	O	1	948.506A	-27.678	1.4036722668119803e-17
9945	2.32611e-11	N	1	853.978A	-27.680999999999997	1.3940094548943795e-17
9946	2.17734e-12	Fe	10	9123.26A	-27.682	1.3908033221173614e-17
9947	3.31017e-11	Fe	8	600.104A	-27.683000000000003	1.3876045632410956e-17
9948	2.1818e-12	Fe	2	9104.62A	-27.683000000000003	1.3876045632410956e-17
9949	3.02444e-11	Mg	6	656.798A	-27.684	1.3844131613061145e-17
9950	3.7613e-12	Ni	2	5281.27A	-27.685	1.3812290993919007e-17
9951	5.79435e-12	Fe	2	3428.24A	-27.686999999999998	1.374882928138272e-17
9952	1.30236e-11	F	9	1525.27A	-27.688000000000002	1.3717207851520781e-17
9953	7.53765e-11	Fe	9	263.536A	-27.689	1.3685659148929586e-17
9954	6.70831e-11	Si	9	296.117A	-27.69	1.365418300634072e-17
9955	6.78431e-11	Si	9	292.800A	-27.693	1.3560188271673357e-17
9956	2.42756e-12	Si	2	8182.89A	-27.693	1.3560188271673357e-17
9957	2.0873299999999998e-12	Fe	7	9516.67A	-27.694000000000003	1.352900070409431e-17
9958	1.9163700000000002e-12	N	1	1.03657m	-27.694000000000003	1.352900070409431e-17
9959	9.22958e-11	Ar	12	215.226A	-27.704	1.322104305037839e-17
9960	6.71687e-11	Ne	2	295.740A	-27.706	1.316029787538444e-17
9961	9.25549e-12	S	8	2146.24A	-27.706999999999997	1.313003003019494e-17
9962	4.69834e-11	Sc	9	422.797A	-27.706999999999997	1.313003003019494e-17
9963	3.73444e-11	Sc	9	531.926A	-27.708000000000002	1.3099831799117389e-17
9964	1.88871e-11	Sc	11	1051.75A	-27.71	1.3039643539235281e-17
9965	5.33616e-11	Fe	6	372.261A	-27.711	1.3009653191318455e-17
9966	6.69465e-12	C	1	2967.21A	-27.713	1.2949879264502898e-17
9967	1.06328e-11	Ar	11	1868.22A	-27.715	1.2890379973934425e-17
9968	2.81422e-11	Si	9	705.861A	-27.718000000000004	1.2801643222357988e-17
9969	6.62856e-11	Ni	11	299.680A	-27.719	1.277220025998019e-17
9970	9.22131e-13	Fe	2	2.15419m	-27.725	1.2596959102792067e-17
9971	2.15223e-11	O	1	922.969A	-27.726	1.2567986900825807e-17
9972	5.29821e-11	Cr	11	374.928A	-27.728	1.2510242246284967e-17
9973	1.0683e-11	P	1	1859.44A	-27.728	1.2510242246284967e-17
9974	4.0534899999999996e-13	Cl	11	4.90059m	-27.729	1.2481469487554181e-17
9975	5.81998e-11	P	8	341.315A	-27.729	1.2481469487554181e-17
9976	6.794789999999999e-12	Na	2	2923.48A	-27.73	1.2452762904332023e-17
9977	9.722980000000001e-12	Mn	8	2043.04A	-27.730999999999998	1.242412234441925e-17
9978	2.7887e-12	Cr	7	7123.20A	-27.733	1.2367038687473006e-17
9979	3.4130800000000002e-12	Ni	4	5820.09A	-27.735	1.231021730610658e-17
9980	5.87469e-12	Fe	2	3381.36A	-27.736	1.2281904591972e-17
9981	6.5416800000000005e-12	S	4	3036.60A	-27.736	1.2281904591972e-17
9982	6.77344e-11	Na	2	293.270A	-27.739	1.219735655546215e-17
9983	6.55742e-12	S	4	3029.31A	-27.74	1.2169303413851092e-17
9984	2.444e-12	Ni	11	8127.85A	-27.741	1.2141314792675215e-17
9985	5.04545e-11	F	2	393.710A	-27.741	1.2141314792675215e-17
9986	5.75765e-11	B	3	345.010A	-27.741999999999997	1.211339054354184e-17
9987	1.11529e-11	Fe	7	1781.10A	-27.743000000000002	1.2085530518399073e-17
9988	2.59489e-11	C	1	765.521A	-27.747	1.1974729708606313e-17
9989	5.2059000000000004e-14	Al	7	38.1576m	-27.747	1.1974729708606313e-17
9990	1.47043e-11	O	5	1350.93A	-27.747	1.1974729708606313e-17
9991	2.23196e-15	Mn	15	890.000m	-27.748	1.1947188594534309e-17
9992	7.61723e-11	V	13	260.783A	-27.75	1.1892296249119858e-17
9993	1.53488e-11	Fe	8	1294.20A	-27.75	1.1892296249119858e-17
9994	4.77751e-12	Fe	2	4157.91A	-27.75	1.1892296249119858e-17
9995	6.71154e-13	Fe	2	2.95975m	-27.753	1.1810430257577002e-17
9996	2.98248e-12	Mn	12	6660.39A	-27.755	1.175616625964457e-17
9997	3.85293e-11	Ca	9	515.567A	-27.756	1.17291278275559e-17
9998	2.69191e-11	O	1	737.931A	-27.756999999999998	1.1702151582135472e-17
9999	2.08594e-11	Ne	3	952.304A	-27.76	1.162159453727306e-17
10000	2.11417e-12	N	1	9395.85A	-27.761	1.159486561155723e-17
10001	9.2995e-12	F	8	2136.08A	-27.761999999999997	1.156819816066464e-17
10002	2.09751e-11	Ne	3	947.050A	-27.768	1.1409476531580137e-17
10003	3.06219e-11	Ca	13	648.701A	-27.768	1.1409476531580137e-17
10004	1.7839e-12	Ni	4	1.11354m	-27.77	1.1357054748680007e-17
10005	8.50795e-11	C	5	233.481A	-27.773000000000003	1.1278873333709194e-17
10006	1.82675e-11	Ca	7	1087.42A	-27.774	1.1252932644888218e-17
10007	5.62685e-11	F	2	353.030A	-27.779	1.1124121390070366e-17
10008	1.40689e-11	N	1	1411.94A	-27.78	1.1098536620843004e-17
10009	9.45316e-13	Ni	2	2.10136m	-27.78	1.1098536620843004e-17
10010	8.54488e-11	Al	6	232.472A	-27.78	1.1098536620843004e-17
10011	4.7221e-11	Fe	3	420.670A	-27.78	1.1098536620843004e-17
10012	2.40712e-12	Fe	2	8252.36A	-27.783	1.1022134832146624e-17
10013	3.41762e-13	Cl	6	5.81237m	-27.784000000000002	1.0996784625493443e-17
10014	3.5703e-11	Si	2	556.381A	-27.784000000000002	1.0996784625493443e-17
10015	1.4731500000000001e-13	Fe	2	13.4844m	-27.785	1.0971492722697742e-17
10016	6.18039e-13	B	3	3.21411m	-27.785	1.0971492722697742e-17
10017	2.63467e-12	Fe	2	7539.65A	-27.788	1.0895965498044608e-17
10018	5.35878e-11	F	2	370.690A	-27.79	1.084590308402896e-17
10019	7.1155600000000004e-12	Co	13	2791.69A	-27.79	1.084590308402896e-17
10020	5.61112e-12	Fe	10	3540.20A	-27.79	1.084590308402896e-17
10021	2.68233e-12	N	1	7405.68A	-27.793000000000003	1.0771240412367169e-17
10022	3.10275e-12	Fe	2	6402.21A	-27.794	1.0746467246866846e-17
10023	1.3823500000000001e-10	Ni	13	143.701A	-27.795	1.0721751058066002e-17
10024	3.94327e-11	Fe	8	503.756A	-27.799	1.062345345351968e-17
10025	1.02687e-12	Si	11	1.93446m	-27.803	1.052605704682866e-17
10026	7.79265e-12	Fe	2	2549.13A	-27.805999999999997	1.0453596179799886e-17
10027	7.646130000000001e-12	Co	13	2597.98A	-27.805999999999997	1.0453596179799886e-17
10028	7.38277e-13	Fe	2	2.69065m	-27.808000000000003	1.040556626817789e-17
10029	7.6471e-12	Na	1	2597.65A	-27.809	1.0381634129870945e-17
10030	7.038720000000001e-13	Fe	2	2.82217m	-27.809	1.0381634129870945e-17
10031	1.0070200000000002e-10	Ca	4	197.260A	-27.811	1.0333934853835069e-17
10032	2.99557e-11	S	5	663.128A	-27.811999999999998	1.0310167463209412e-17
10033	3.0896e-10	Na	10	64.2945A	-27.811999999999998	1.0310167463209412e-17
10034	2.93201e-11	Al	2	677.502A	-27.811999999999998	1.0310167463209412e-17
10035	2.91255e-11	Al	2	682.031A	-27.811999999999998	1.0310167463209412e-17
10036	6.68342e-13	Cr	7	2.97220m	-27.811999999999998	1.0310167463209412e-17
10037	5.69511e-12	Fe	2	3487.99A	-27.813000000000002	1.028645473606513e-17
10038	8.00018e-12	Li	1	2483.00A	-27.814	1.0262796546680041e-17
10039	1.3766399999999999e-12	Fe	1	1.44297m	-27.815	1.0239192769620529e-17
10040	5.65837e-12	Si	2	3510.63A	-27.815	1.0239192769620529e-17
10041	6.0476900000000005e-12	Ti	9	3284.64A	-27.816999999999997	1.0192147952186969e-17
10042	3.45705e-12	Cr	7	5746.07A	-27.818	1.0168706662385733e-17
10043	3.67e-12	Fe	2	5412.65A	-27.818	1.0168706662385733e-17
10044	3.17986e-11	Si	10	624.695A	-27.819000000000003	1.014531928605504e-17
10045	1.40726e-12	Mn	5	1.41156m	-27.819000000000003	1.014531928605504e-17
10046	1.27326e-12	Fe	12	1.56013m	-27.820999999999998	1.0098705778100222e-17
10047	1.94725e-13	N	6	10.2013m	-27.824	1.002918677651246e-17
10048	1.84063e-12	Li	1	1.07922m	-27.824	1.002918677651246e-17
10049	1.95162e-12	N	1	1.01785m	-27.826	9.983106848970825e-18
10050	3.21693e-13	Mg	5	6.17497m	-27.826	9.983106848970825e-18
10051	7.72739e-12	Zn	2	2570.65A	-27.828000000000003	9.937238639464635e-18
10052	2.92882e-14	C	5	67.8241m	-27.83	9.891581175238121e-18
10053	2.33143e-11	N	1	852.028A	-27.831	9.868831169841012e-18
10054	6.65074e-11	Ar	3	298.680A	-27.833000000000002	9.823488009387297e-18
10055	2.31567e-11	S	5	857.828A	-27.833000000000002	9.823488009387297e-18
10056	4.451e-11	Fe	6	446.292A	-27.834	9.800894613925846e-18
10057	4.6146199999999996e-12	K	12	4304.68A	-27.834	9.800894613925846e-18
10058	9.89909e-13	Fe	2	2.00670m	-27.836	9.755863593593213e-18
10059	4.00643e-11	Na	8	495.814A	-27.839000000000002	9.68870470100286e-18
10060	5.18016e-12	Fe	2	3834.72A	-27.839000000000002	9.68870470100286e-18
10061	1.86593e-12	N	1	1.06459m	-27.84	9.666421298548479e-18
10062	1.46923e-11	Fe	8	1352.03A	-27.845	9.555770688937865e-18
10063	1.2811e-11	F	6	1550.58A	-27.848000000000003	9.489989226214478e-18
10064	9.02867e-12	Cr	7	2200.15A	-27.85	9.44638668638154e-18
10065	9.22396e-12	Al	1	2153.57A	-27.85	9.44638668638154e-18
10066	8.4733e-12	Ca	2	2344.36A	-27.851	9.42466059989543e-18
10067	5.31155e-11	Ca	9	373.986A	-27.854	9.359781692676614e-18
10068	3.10295e-11	Cr	5	640.179A	-27.854	9.359781692676614e-18
10069	6.32522e-11	Fe	9	314.052A	-27.857	9.295349408713595e-18
10070	2.50453e-12	Fe	2	7931.42A	-27.86	9.231360673473508e-18
10071	4.38921e-12	Fe	2	4525.74A	-27.861	9.210129133093501e-18
10072	6.94853e-11	Ne	2	285.880A	-27.868000000000002	9.062869352458138e-18
10073	1.0544700000000001e-10	Ni	11	188.384A	-27.872	8.9797804668052e-18
10074	5.5674e-12	Fe	12	3567.99A	-27.873	8.95912754484404e-18
10075	3.1187e-12	Fe	2	6369.46A	-27.875	8.917964092881066e-18
10076	3.25753e-11	Si	2	609.801A	-27.875999999999998	8.897453344634727e-18
10077	2.2661599999999999e-13	Fe	9	8.76569m	-27.875999999999998	8.897453344634727e-18
10078	1.17683e-11	Fe	8	1687.97A	-27.877	8.876989769800231e-18
10079	2.697e-11	O	1	736.540A	-27.878	8.85657325988182e-18
10080	6.21878e-11	Cl	12	319.427A	-27.886	8.69492258009479e-18
10081	4.07926e-11	Fe	8	486.962A	-27.888	8.654973039678423e-18
10082	2.98531e-11	Be	3	665.407A	-27.888	8.654973039678423e-18
10083	2.26997e-11	Mg	5	875.097A	-27.888	8.654973039678423e-18
10084	4.74755e-11	K	8	418.415A	-27.892	8.575623769899084e-18
10085	3.03738e-15	Mg	12	654.000m	-27.892	8.575623769899084e-18
10086	3.5961900000000002e-12	Fe	7	5523.75A	-27.892	8.575623769899084e-18
10087	2.10993e-11	Si	3	941.475A	-27.893	8.555900382546497e-18
10088	4.78765e-12	Fe	2	4149.10A	-27.895	8.516589591106806e-18
10089	3.18024e-11	O	4	624.621A	-27.895	8.516589591106806e-18
10090	2.17891e-11	Ar	10	911.671A	-27.895	8.516589591106806e-18
10091	2.15991e-11	F	9	919.688A	-27.896	8.49700197859773e-18
10092	1.15671e-11	Ni	11	1717.33A	-27.899	8.438509028409832e-18
10093	8.81509e-13	Fe	2	2.25346m	-27.9	8.419100996211726e-18
10094	3.10937e-12	Fe	2	6388.57A	-27.904	8.341914214325075e-18
10095	9.30904e-13	Be	3	2.13389m	-27.906	8.303586600020909e-18
10096	2.67733e-11	Ni	11	741.950A	-27.906	8.303586600020909e-18
10097	9.22164e-12	P	1	2154.11A	-27.908	8.265435085108313e-18
10098	5.69917e-11	F	2	348.550A	-27.91	8.227458860484215e-18
10099	1.33284e-11	Ca	7	1490.38A	-27.912	8.189657120762829e-18
10100	1.91271e-12	N	1	1.03855m	-27.913	8.17082143206988e-18
10101	4.63727e-12	Si	6	4283.65A	-27.913	8.17082143206988e-18
10102	9.53492e-12	Fe	1	2083.34A	-27.916	8.114573892970312e-18
10103	3.74157e-11	Si	8	530.913A	-27.916	8.114573892970312e-18
10104	9.34393e-11	S	10	212.592A	-27.918000000000003	8.077290812561873e-18
10105	4.0311e-12	Cr	7	4927.80A	-27.918000000000003	8.077290812561873e-18
10106	2.6560900000000002e-12	Zn	2	7478.82A	-27.92	8.040179032347826e-18
10107	5.29592e-11	F	2	375.090A	-27.921	8.021687133718223e-18
10108	3.60341e-11	Si	10	551.269A	-27.924	7.966466227907288e-18
10109	1.89507e-11	Ar	1	1048.22A	-27.924	7.966466227907288e-18
10110	2.2754e-13	Fe	2	8.73010m	-27.927	7.911625460138104e-18
10111	1.26611e-11	Ca	13	1568.94A	-27.928	7.893429226519903e-18
10112	2.12301e-11	O	1	935.672A	-27.934	7.78512731739841e-18
10113	1.11604e-11	Fe	8	1779.90A	-27.935	7.76722202143514e-18
10114	8.27165e-12	B	2	2401.51A	-27.935	7.76722202143514e-18
10115	6.23519e-12	V	1	3185.86A	-27.936	7.749357906509757e-18
10116	1.15e-11	Si	4	1727.34A	-27.938000000000002	7.713752841135656e-18
10117	4.1882300000000003e-10	Si	11	47.4293A	-27.938000000000002	7.713752841135656e-18
10118	2.1517599999999997e-12	Fe	2	9231.71A	-27.94	7.678311366177185e-18
10119	1.19076e-11	Li	2	1668.22A	-27.941	7.660651740084454e-18
10120	2.15939e-11	O	1	919.912A	-27.941999999999997	7.643032730004657e-18
10121	2.52153e-10	V	13	78.7792A	-27.943	7.625454242523426e-18
10122	3.91721e-11	Ca	9	507.108A	-27.947	7.555543657810329e-18
10123	2.33909e-11	S	5	849.240A	-27.95	7.50353166111644e-18
10124	6.52828e-10	Ca	13	30.4283A	-27.953000000000003	7.451877712489263e-18
10125	1.92983e-11	Sc	11	1029.34A	-27.959	7.349634117260647e-18
10126	4.14073e-12	Ni	3	4797.33A	-27.96	7.332730427863343e-18
10127	1.96393e-12	N	1	1.01146m	-27.962	7.29903959187357e-18
10128	3.24363e-12	Ni	4	6124.14A	-27.963	7.282252266655583e-18
10129	2.67521e-10	V	13	74.2539A	-27.964000000000002	7.265503551214188e-18
10130	4.33556e-11	Sc	10	458.175A	-27.965999999999998	7.232121594665439e-18
10131	6.7243100000000005e-12	Si	2	2954.13A	-27.965999999999998	7.232121594665439e-18
10132	8.83177e-12	S	8	2249.21A	-27.967	7.215488176570152e-18
10133	9.44948e-12	Zn	2	2102.17A	-27.967	7.215488176570152e-18
10134	4.4341e-14	Si	1	44.7993m	-27.968000000000004	7.198893014274842e-18
10135	1.73035e-11	Al	8	1148.00A	-27.97	7.165817105343318e-18
10136	1.7345799999999999e-12	Ni	4	1.14520m	-27.97	7.165817105343318e-18
10137	4.34787e-12	Cr	7	4568.78A	-27.97	7.165817105343318e-18
10138	1.45213e-11	Cu	2	1367.95A	-27.971	7.149336183341752e-18
10139	7.092689999999999e-12	Mn	8	2800.69A	-27.971999999999998	7.132893166408994e-18
10140	5.65717e-11	Cl	11	351.138A	-27.971999999999998	7.132893166408994e-18
10141	1.02429e-10	Ar	12	193.934A	-27.974	7.100120499233159e-18
10142	1.1763e-13	Na	2	16.8873m	-27.974	7.100120499233159e-18
10143	5.37443e-11	S	3	369.611A	-27.975	7.083790675232722e-18
10144	2.43078e-12	Fe	2	8172.05A	-27.98	7.002703193903291e-18
10145	1.2324e-11	Fe	10	1611.85A	-27.98	7.002703193903291e-18
10146	2.67096e-11	Ne	1	743.720A	-27.980999999999998	6.986597423487749e-18
10147	3.58452e-11	K	2	554.173A	-27.983	6.954496924193887e-18
10148	3.87024e-12	Ni	2	5132.62A	-27.986	6.906622504110968e-18
10149	7.88218e-16	He	1	2520.17m	-27.991	6.827563050066169e-18
10150	2.51058e-12	Fe	2	7912.31A	-27.996	6.7494085821082955e-18
10151	4.306e-11	Cl	7	461.321A	-27.997	6.7338853731339165e-18
10152	6.2402e-11	Ar	3	318.330A	-27.998	6.7183978665494474e-18
10153	5.92261e-11	F	2	335.401A	-28.006	6.595773285874785e-18
10154	3.4041099999999997e-12	Fe	2	5835.43A	-28.006999999999998	6.5806034282764014e-18
10155	3.27461e-12	Mn	5	6066.21A	-28.01	6.535302872915055e-18
10156	4.10459e-11	Si	10	483.958A	-28.011	6.5202720934071005e-18
10157	3.16546e-11	Sc	3	627.538A	-28.014	6.475386856033748e-18
10158	2.1392e-12	Fe	2	9285.91A	-28.014	6.475386856033748e-18
10159	2.8413899999999997e-13	O	7	6.99110m	-28.016	6.445635155942881e-18
10160	7.09339e-11	Ni	11	280.042A	-28.018	6.416020152496962e-18
10161	3.85853e-11	Fe	3	514.819A	-28.021	6.371852580436858e-18
10162	5.82279e-11	B	3	341.150A	-28.022	6.357197726169788e-18
10163	2.9407299999999997e-12	Fe	2	6754.94A	-28.024	6.3279890558041804e-18
10164	3.94554e-11	Fe	6	503.466A	-28.024	6.3279890558041804e-18
10165	2.22025e-11	Mg	5	894.694A	-28.025	6.313435084844284e-18
10166	7.2555e-12	Si	2	2737.85A	-28.026	6.298914587088672e-18
10167	1.17821e-12	N	1	1.68598m	-28.026999999999997	6.2844274855512136e-18
10168	2.55342e-11	Cl	8	777.956A	-28.028000000000002	6.2699737034225844e-18
10169	1.22305e-11	B	2	1624.17A	-28.029	6.255553164070477e-18
10170	7.13827e-12	Zn	2	2782.81A	-28.029	6.255553164070477e-18
10171	8.0238e-11	Mg	6	247.569A	-28.03	6.241165791038473e-18
10172	5.28629e-11	Fe	9	375.773A	-28.031	6.226811508046255e-18
10173	2.39156e-12	Fe	2	8306.05A	-28.034000000000002	6.1839464391328395e-18
10174	2.61643e-11	C	1	759.221A	-28.035	6.169723756998118e-18
10175	6.19447e-13	B	3	3.20680m	-28.037	6.141376451278359e-18
10176	1.0617599999999999e-10	Ar	11	187.090A	-28.039	6.11315938959754e-18
10177	2.60378e-11	O	5	762.909A	-28.043000000000003	6.057113607434395e-18
10178	3.4651e-12	Fe	2	5732.72A	-28.043000000000003	6.057113607434395e-18
10179	4.6975e-12	Fe	2	4228.73A	-28.044	6.043182632717786e-18
10180	3.06841e-12	Fe	2	6473.86A	-28.046	6.015416730651962e-18
10181	1.3533e-11	Li	2	1467.86A	-28.046999999999997	6.00158165609075e-18
10182	2.28722e-11	Ne	3	868.498A	-28.046999999999997	6.00158165609075e-18
10183	2.05634e-12	N	1	9660.12A	-28.049	5.974006893150247e-18
10184	7.97225e-12	Fe	2	2491.70A	-28.051	5.946558824737136e-18
10185	1.22316e-11	B	2	1624.02A	-28.055	5.892040445733529e-18
10186	1.30759e-10	Mg	5	151.916A	-28.055	5.892040445733529e-18
10187	3.09631e-11	Ar	2	641.552A	-28.057	5.864968978937475e-18
10188	3.8481e-11	Ti	9	516.214A	-28.058000000000003	5.85147992460315e-18
10189	1.6173199999999998e-10	O	7	122.823A	-28.06	5.824594816473742e-18
10190	4.70966e-11	F	2	421.781A	-28.061999999999998	5.7978332341956005e-18
10191	5.11191e-11	Si	10	388.592A	-28.064	5.7711946102189925e-18
10192	1.6034999999999998e-14	Sc	2	123.882m	-28.065	5.757921230947849e-18
10193	8.16415e-12	Li	1	2433.13A	-28.065	5.757921230947849e-18
10194	8.953180000000001e-12	B	2	2218.71A	-28.066	5.7446783796019344e-18
10195	1.1392e-12	Fe	2	1.74372m	-28.068	5.718283979997925e-18
10196	2.42442e-12	Si	2	8193.50A	-28.068	5.718283979997925e-18
10197	1.06932e-10	P	10	185.768A	-28.07	5.6920108516443994e-18
10198	5.86941e-11	B	3	338.440A	-28.072	5.665858437350528e-18
10199	1.98494e-11	Cr	11	1000.76A	-28.076	5.613913534967104e-18
10200	7.74511e-12	Na	1	2564.77A	-28.076	5.613913534967104e-18
10201	1.73892e-11	Na	10	1142.35A	-28.079	5.575267626023324e-18
10202	4.02273e-11	Ne	9	493.805A	-28.079	5.575267626023324e-18
10203	3.01052e-11	S	5	659.834A	-28.081	5.549651598128218e-18
10204	4.98905e-12	Fe	2	3981.61A	-28.081999999999997	5.536887753645488e-18
10205	1.11762e-12	Fe	2	1.77738m	-28.084	5.511448065246015e-18
10206	6.082739999999999e-10	Ca	12	32.6571A	-28.084	5.511448065246015e-18
10207	3.37612e-11	B	2	588.381A	-28.084	5.511448065246015e-18
10208	1.22882e-11	Ni	11	1616.55A	-28.086	5.486125261597489e-18
10209	2.8409e-11	Fe	9	699.232A	-28.086	5.486125261597489e-18
10210	1.01748e-12	Fe	2	1.95233m	-28.087	5.473507523634322e-18
10211	1.01229e-10	K	12	196.232A	-28.088	5.460918805663173e-18
10212	5.19916e-11	Fe	9	382.071A	-28.093000000000004	5.3984081850085726e-18
10213	3.3934699999999997e-12	Fe	2	5853.73A	-28.094	5.385992190723275e-18
10214	3.61446e-12	Fe	2	5495.82A	-28.095	5.373604752432415e-18
10215	1.71477e-13	Mg	6	11.5843m	-28.095	5.373604752432415e-18
10216	5.66152e-12	Si	2	3508.68A	-28.096	5.36124580445898e-18
10217	1.7339400000000002e-10	Al	6	114.562A	-28.096999999999998	5.348915281277149e-18
10218	5.8754e-12	Fe	2	3380.96A	-28.101	5.299876131214467e-18
10219	1.17009e-11	Cl	12	1697.68A	-28.103	5.275525412302903e-18
10220	2.33228e-11	Fe	8	851.718A	-28.103	5.275525412302903e-18
10221	2.77476e-11	Cl	12	715.898A	-28.107	5.227159104603332e-18
10222	2.88986e-12	Fe	2	6873.84A	-28.107	5.227159104603332e-18
10223	3.3700699999999996e-12	Zn	2	5894.37A	-28.11	5.191175594431166e-18
10224	5.05672e-14	N	6	39.2833m	-28.113000000000003	5.155439793000628e-18
10225	9.24148e-13	Zn	2	2.14949m	-28.114	5.1435826105100846e-18
10226	2.7507900000000002e-12	Fe	2	7221.37A	-28.115	5.131752698782514e-18
10227	8.27666e-12	Al	1	2400.06A	-28.116999999999997	5.108174436876447e-18
10228	1.04727e-12	Fe	2	1.89679m	-28.118000000000002	5.0964259616883104e-18
10229	1.84063e-12	Li	1	1.07922m	-28.119	5.084704507243372e-18
10230	2.82152e-13	N	6	7.04033m	-28.119	5.084704507243372e-18
10231	1.8036099999999998e-12	Ni	3	1.10137m	-28.12	5.073010011395523e-18
10232	1.16649e-10	S	9	170.293A	-28.122	5.0497016476216476e-18
10233	2.16453e-11	O	1	917.726A	-28.122	5.0497016476216476e-18
10234	7.97638e-12	Fe	8	2490.41A	-28.123	5.038087656116956e-18
10235	1.17604e-12	Cr	4	1.68910m	-28.123	5.038087656116956e-18
10236	2.9225e-11	Be	3	679.708A	-28.124000000000002	5.026500376051491e-18
10237	3.32793e-11	Ne	1	596.901A	-28.125	5.014939745990688e-18
10238	2.04254e-11	Si	9	972.536A	-28.125999999999998	5.003405704641196e-18
10239	2.23781e-11	Mg	5	887.674A	-28.125999999999998	5.003405704641196e-18
10240	1.6629200000000001e-12	N	1	1.19455m	-28.129	4.96896250203998e-18
10241	1.4433e-11	P	1	1376.32A	-28.131	4.946132193147207e-18
10242	4.1042300000000006e-12	Fe	2	4840.00A	-28.131	4.946132193147207e-18
10243	8.07666e-11	Fe	7	245.949A	-28.134	4.912083258625919e-18
10244	8.414889999999999e-13	Ni	2	2.36063m	-28.135	4.9007857806327614e-18
10245	2.05182e-11	Cl	8	968.139A	-28.136999999999997	4.8782687153212354e-18
10246	1.96435e-12	N	1	1.01125m	-28.143	4.811336359317812e-18
10247	7.35926e-11	Fe	7	269.925A	-28.145	4.789230276765335e-18
10248	2.69162e-12	N	1	7380.10A	-28.146	4.778215352789666e-18
10249	6.12985e-13	Mn	8	3.24061m	-28.148000000000003	4.756261447439044e-18
10250	1.71203e-11	Fe	8	1160.28A	-28.151999999999997	4.712655780384581e-18
10251	5.7346099999999995e-12	Fe	2	3463.96A	-28.153000000000002	4.70181697286337e-18
10252	7.02445e-10	Sc	13	28.2790A	-28.156	4.6694498924885826e-18
10253	7.29901e-13	Fe	4	2.72153m	-28.156999999999996	4.658710455752099e-18
10254	9.70937e-13	Ne	3	2.04591m	-28.156999999999996	4.658710455752099e-18
10255	2.1229899999999998e-17	Ca	2	9.35682c	-28.159000000000002	4.637305625527776e-18
10256	2.07955e-11	Ne	3	955.228A	-28.16	4.626640118553773e-18
10257	2.15598e-11	O	4	921.365A	-28.162	4.605382638144348e-18
10258	8.95752e-12	B	2	2217.63A	-28.164	4.584222826985526e-18
10259	2.39926e-11	Si	10	827.940A	-28.164	4.584222826985526e-18
10260	8.04823e-12	Fe	2	2468.18A	-28.165	4.573679407060289e-18
10261	2.2143099999999997e-12	Fe	2	8970.93A	-28.169	4.531747662213532e-18
10262	7.23397e-12	Si	2	2746.00A	-28.171999999999997	4.500551330738344e-18
10263	4.80061e-11	Cl	12	413.790A	-28.171999999999997	4.500551330738344e-18
10264	2.8432e-11	Ni	11	698.666A	-28.173000000000002	4.490200349914273e-18
10265	5.8948800000000004e-12	Si	6	3369.78A	-28.173000000000002	4.490200349914273e-18
10266	2.14014e-11	O	1	928.186A	-28.175	4.469569753298401e-18
10267	4.12721e-11	Si	10	481.305A	-28.176	4.459290028125192e-18
10268	1.27481e-12	Fe	2	1.55823m	-28.178	4.438801451537434e-18
10269	2.48077e-12	Si	2	8007.37A	-28.18	4.418407011408194e-18
10270	2.85238e-12	K	1	6964.17A	-28.180999999999997	4.4082449572759965e-18
10271	1.0398600000000001e-10	Ca	4	191.030A	-28.182	4.398106275219699e-18
10272	3.48299e-14	Si	2	57.0328m	-28.183000000000003	4.387990911485017e-18
10273	7.82077e-13	Fe	10	2.53996m	-28.183000000000003	4.387990911485017e-18
10274	5.41813e-11	F	2	366.629A	-28.183000000000003	4.387990911485017e-18
10275	8.146649999999999e-14	O	7	24.3836m	-28.183000000000003	4.387990911485017e-18
10276	7.327110000000001e-12	K	4	2711.09A	-28.184	4.37789881244141e-18
10277	1.95928e-12	N	1	1.01387m	-28.184	4.37789881244141e-18
10278	1.78547e-11	S	1	1112.56A	-28.189	4.327785419133902e-18
10279	4.03804e-11	Na	7	491.933A	-28.19	4.3178317888801974e-18
10280	4.58342e-11	S	11	433.398A	-28.191	4.307901051340846e-18
10281	1.58862e-11	S	1	1250.42A	-28.191999999999997	4.29799315386403e-18
10282	6.1301e-11	Cl	12	324.048A	-28.191999999999997	4.29799315386403e-18
10283	2.7106e-12	Fe	2	7328.43A	-28.194000000000003	4.2782456690959714e-18
10284	3.37652e-11	Ne	1	588.311A	-28.194000000000003	4.2782456690959714e-18
10285	1.1834e-11	S	8	1678.59A	-28.195999999999998	4.258588915778884e-18
10286	1.671e-11	Cl	1	1188.77A	-28.2	4.2195459379199606e-18
10287	5.75575e-11	Si	9	345.124A	-28.204	4.1808609082335985e-18
10288	4.8597e-12	Na	2	4087.59A	-28.206999999999997	4.152080064182541e-18
10289	8.484440000000001e-13	Ni	11	2.34128m	-28.209	4.133002989164554e-18
10290	2.59849e-11	Cl	6	764.462A	-28.209	4.133002989164554e-18
10291	7.03898e-11	S	10	282.207A	-28.211	4.114013565344461e-18
10292	1.82074e-11	Si	1	1091.01A	-28.211	4.114013565344461e-18
10293	2.0434e-11	Si	9	972.129A	-28.215	4.0762960622654685e-18
10294	5.17548e-12	V	1	3838.18A	-28.224	3.9926911705499375e-18
10295	5.6400300000000006e-12	Fe	2	3522.05A	-28.225	3.983508235681406e-18
10296	3.47128e-12	F	8	5722.51A	-28.225	3.983508235681406e-18
10297	5.70832e-12	Fe	2	3479.91A	-28.226	3.9743464209770276e-18
10298	2.76374e-11	Ni	11	718.752A	-28.228	3.956085957872163e-18
10299	4.0626800000000007e-10	Ar	11	48.8950A	-28.23	3.937909393974267e-18
10300	1.32876e-10	Ni	13	149.496A	-28.230999999999998	3.928852453695579e-18
10301	6.618780000000001e-12	Ni	11	3001.23A	-28.236	3.883879251551249e-18
10302	3.18885e-12	Fe	2	6229.35A	-28.236	3.883879251551249e-18
10303	1.34913e-11	Cu	2	1472.39A	-28.24	3.84827163254321e-18
10304	5.73239e-11	F	2	346.530A	-28.24	3.84827163254321e-18
10305	3.99256e-11	Ni	11	497.537A	-28.243000000000002	3.821780316961656e-18
10306	8.96303e-12	Mn	1	2216.27A	-28.243000000000002	3.821780316961656e-18
10307	4.97409e-11	Fe	6	399.359A	-28.243000000000002	3.821780316961656e-18
10308	2.51927e-11	Si	10	788.502A	-28.245	3.804220831431078e-18
10309	5.91419e-12	Fe	2	3358.78A	-28.248	3.778032759431431e-18
10310	9.56768e-11	S	10	207.620A	-28.250999999999998	3.7520249648514086e-18
10311	6.17425e-12	K	1	3217.31A	-28.252	3.743395546896053e-18
10312	3.09928e-11	Cr	5	640.937A	-28.253	3.734785976051243e-18
10313	6.575089999999998e-10	Ca	13	30.2117A	-28.256	3.70907589023393e-18
10314	8.87182e-12	Mn	8	2239.05A	-28.256999999999998	3.700545252409105e-18
10315	2.28148e-12	Fe	2	8706.83A	-28.263	3.6497718681010386e-18
10316	7.66317e-11	Na	2	259.220A	-28.263	3.6497718681010386e-18
10317	5.24308e-11	F	2	378.870A	-28.265	3.633002689604986e-18
10318	3.39618e-11	P	11	584.906A	-28.267	3.6163105584854804e-18
10319	8.27032e-12	Li	1	2401.90A	-28.271	3.583156024000408e-18
10320	9.21379e-11	Cl	10	215.595A	-28.272	3.574914993831393e-18
10321	7.825160000000001e-12	Mn	8	2538.54A	-28.274	3.558489751430949e-18
10322	1.07318e-11	Fe	1	1851.00A	-28.28	3.509665441665249e-18
10323	2.16513e-11	O	1	917.473A	-28.28	3.509665441665249e-18
10324	4.75849e-12	Fe	2	4174.53A	-28.283	3.485505074706102e-18
10325	4.88382e-11	S	3	406.741A	-28.29	3.429775702697611e-18
10326	8.95584e-12	B	2	2218.05A	-28.291	3.4218874374784397e-18
10327	4.99505e-12	Cr	7	3976.83A	-28.291999999999998	3.4140173147658506e-18
10328	7.81275e-12	Na	1	2542.57A	-28.295	3.3905153848808798e-18
10329	9.50343e-11	Cl	11	209.024A	-28.296	3.3827174158870215e-18
10330	3.2462099999999998e-12	Ni	4	6119.27A	-28.3	3.351704476205964e-18
10331	5.006e-12	Cr	7	3968.13A	-28.307	3.2981144278159878e-18
10332	3.2299400000000003e-12	Fe	2	6150.10A	-28.31	3.2754103677926826e-18
10333	3.35515e-12	Zn	2	5920.58A	-28.31	3.2754103677926826e-18
10334	4.3788e-11	Ar	2	453.651A	-28.311	3.267877132991803e-18
10335	1.12553e-12	Cr	4	1.76490m	-28.311	3.267877132991803e-18
10336	6.02976e-11	F	2	329.440A	-28.314	3.2453812250419486e-18
10337	3.89228e-10	Si	11	51.0356A	-28.314	3.2453812250419486e-18
10338	3.5756e-12	Fe	10	5555.57A	-28.316	3.230470052777699e-18
10339	1.3566e-11	Cl	12	1464.28A	-28.316999999999997	3.2230401778331745e-18
10340	3.90971e-12	Cr	7	5080.80A	-28.318	3.2156273911267767e-18
10341	2.0444099999999998e-12	N	1	9716.46A	-28.32	3.200852925311559e-18
10342	4.06526e-11	Ni	11	488.639A	-28.32	3.200852925311559e-18
10343	8.85434e-13	Zn	2	2.24347m	-28.325	3.1642130648584645e-18
10344	1.00918e-11	Ni	13	1968.38A	-28.326	3.156935576757438e-18
10345	6.13661e-11	Ar	12	323.704A	-28.326	3.156935576757438e-18
10346	5.35315e-11	Fe	6	371.080A	-28.326999999999998	3.1496748264146023e-18
10347	6.14635e-14	O	7	32.3191m	-28.328000000000003	3.1424307753341034e-18
10348	1.9681099999999998e-12	Fe	7	1.00931m	-28.328000000000003	3.1424307753341034e-18
10349	2.90994e-11	Ni	11	682.640A	-28.33	3.1279926174197595e-18
10350	3.32764e-12	Fe	2	5969.54A	-28.33	3.1279926174197595e-18
10351	1.62348e-11	S	1	1223.57A	-28.333000000000002	3.106459667701739e-18
10352	2.6299e-11	C	1	755.333A	-28.333000000000002	3.106459667701739e-18
10353	5.1200400000000005e-12	V	1	3879.74A	-28.335	3.092186782014343e-18
10354	7.61411e-11	Na	2	260.890A	-28.336	3.0850749497669824e-18
10355	3.50489e-11	Ni	11	566.765A	-28.337	3.07797947427987e-18
10356	3.76202e-12	Fe	2	5280.26A	-28.338	3.070900317933527e-18
10357	2.68043e-11	Be	3	741.092A	-28.339000000000002	3.0638374431949706e-18
10358	1.35075e-12	Fe	2	1.47063m	-28.339000000000002	3.0638374431949706e-18
10359	6.650439999999999e-13	Ar	12	2.98694m	-28.340999999999998	3.0497603888407576e-18
10360	2.04471e-11	Si	9	971.506A	-28.344	3.0287659859961983e-18
10361	6.06251e-11	F	2	327.660A	-28.344	3.0287659859961983e-18
10362	8.76431e-12	Mn	8	2266.52A	-28.348000000000003	3.0009980925296647e-18
10363	1.7265900000000002e-12	N	1	1.15050m	-28.348000000000003	3.0009980925296647e-18
10364	4.45248e-12	Fe	2	4461.44A	-28.349	2.994095988448223e-18
10365	1.91837e-12	N	1	1.03548m	-28.35	2.9872097587656344e-18
10366	3.80422e-11	V	12	522.169A	-28.35	2.9872097587656344e-18
10367	1.69826e-11	N	1	1169.69A	-28.351999999999997	2.9734847766406926e-18
10368	2.72497e-10	S	7	72.8980A	-28.355	2.9530154514171828e-18
10369	1.6892599999999998e-12	Fe	2	1.17593m	-28.355	2.9530154514171828e-18
10370	2.16223e-11	O	1	918.704A	-28.355	2.9530154514171828e-18
10371	3.54764e-12	Fe	2	5599.35A	-28.357	2.939447577863436e-18
10372	8.06293e-11	Fe	7	246.368A	-28.362	2.9057999996787495e-18
10373	2.1525e-14	Si	2	92.2854m	-28.362	2.9057999996787495e-18
10374	3.36596e-13	Cl	7	5.90158m	-28.362	2.9057999996787495e-18
10375	5.66994e-12	Fe	2	3503.47A	-28.362	2.9057999996787495e-18
10376	2.8942400000000005e-10	Mg	9	68.6345A	-28.364	2.8924490614202764e-18
10377	5.66229e-12	Fe	2	3508.20A	-28.366	2.8791594651510898e-18
10378	4.05909e-12	Fe	2	4893.82A	-28.369	2.8593394708045786e-18
10379	4.69074e-12	Fe	2	4234.82A	-28.37	2.852763172512066e-18
10380	1.04754e-12	Fe	8	1.89630m	-28.371	2.8462019992859335e-18
10381	5.21451e-12	Mn	11	3809.46A	-28.371	2.8462019992859335e-18
10382	2.59821e-11	Cl	8	764.544A	-28.372	2.8396559163394466e-18
10383	7.21646e-11	Ar	12	275.266A	-28.373	2.8331248889659487e-18
10384	2.59708e-11	Ni	11	764.877A	-28.374000000000002	2.8266088825385834e-18
10385	3.39719e-12	Fe	2	5847.32A	-28.375999999999998	2.8136217944128824e-18
10386	6.78516e-11	Si	9	292.763A	-28.377	2.8071506438582515e-18
10387	4.20495e-12	Fe	2	4724.07A	-28.378	2.8006943765368916e-18
10388	3.72162e-13	Si	8	5.33758m	-28.379	2.7942529582183146e-18
10389	4.9019e-13	Al	6	4.05240m	-28.379	2.7942529582183146e-18
10390	6.05284e-11	Al	8	328.184A	-28.38	2.7878263547507864e-18
10391	2.46239e-12	Si	2	8067.14A	-28.38	2.7878263547507864e-18
10392	5.70161e-12	Fe	2	3484.01A	-28.381	2.7814145320610478e-18
10393	3.55019e-11	Si	4	559.533A	-28.383000000000003	2.768635093113814e-18
10394	3.71536e-12	Fe	2	5346.57A	-28.383000000000003	2.768635093113814e-18
10395	2.15517e-12	Fe	2	9217.12A	-28.384	2.7622674091010274e-18
10396	4.70041e-11	K	8	422.611A	-28.386	2.7495759431927362e-18
10397	8.673510000000001e-12	Fe	7	2290.24A	-28.386	2.7495759431927362e-18
10398	3.3611800000000004e-12	Ni	4	5909.96A	-28.388	2.736942789273469e-18
10399	7.0001100000000006e-12	Fe	2	2837.73A	-28.39	2.7243676794240163e-18
10400	1.19353e-11	Mg	6	1664.34A	-28.395	2.6931821004779607e-18
10401	2.15114e-11	O	1	923.438A	-28.396	2.686987953532612e-18
10402	1.20373e-10	N	6	165.025A	-28.397	2.6808080527299335e-18
10403	2.55048e-11	Al	6	778.853A	-28.398000000000003	2.67464236530464e-18
10404	4.2932e-12	Ni	4	4626.96A	-28.399	2.6684908585669586e-18
10405	1.94419e-12	N	1	1.02174m	-28.401999999999997	2.6501210967074237e-18
10406	5.35286e-11	F	2	371.100A	-28.404	2.6379448963001245e-18
10407	4.69884e-11	K	8	422.753A	-28.404	2.6379448963001245e-18
10408	1.02852e-11	Si	9	1931.36A	-28.404	2.6379448963001245e-18
10409	6.510669999999999e-12	Fe	10	3051.06A	-28.406999999999996	2.6197854113657706e-18
10410	2.85903e-11	Cl	8	694.797A	-28.409000000000002	2.607748590771951e-18
10411	2.27565e-11	Ne	3	872.915A	-28.41	2.6017509354463623e-18
10412	6.22039e-12	Fe	9	3193.44A	-28.416	2.566053574352558e-18
10413	4.42117e-11	Sc	10	449.303A	-28.416999999999998	2.5601518149036517e-18
10414	3.00729e-11	Mg	6	660.542A	-28.416999999999998	2.5601518149036517e-18
10415	9.14519e-11	Ar	12	217.212A	-28.416999999999998	2.5601518149036517e-18
10416	4.081419999999999e-12	V	1	4867.05A	-28.42	2.5425278537747747e-18
10417	5.73849e-12	Ca	13	3461.62A	-28.42	2.5425278537747747e-18
10418	1.7312400000000002e-12	N	1	1.14741m	-28.421	2.536680201981726e-18
10419	5.77682e-12	Cr	7	3438.65A	-28.421999999999997	2.5308459994145893e-18
10420	3.45369e-11	S	11	575.167A	-28.423000000000002	2.5250252151409616e-18
10421	2.1173599999999998e-12	Fe	2	9381.72A	-28.424	2.5192178182997072e-18
10422	1.67912e-11	N	3	1183.03A	-28.428	2.496121490514406e-18
10423	2.01474e-11	Ar	10	985.957A	-28.428	2.496121490514406e-18
10424	1.88475e-12	N	1	1.05396m	-28.429000000000002	2.4903805703950627e-18
10425	2.6459599999999998e-12	Na	1	7507.46A	-28.429000000000002	2.4903805703950627e-18
10426	2.64254e-12	Na	1	7517.17A	-28.432	2.4732369111350356e-18
10427	2.64143e-12	Na	1	7520.33A	-28.432	2.4732369111350356e-18
10428	1.00815e-10	Si	8	197.038A	-28.435	2.456211267995222e-18
10429	1.50256e-11	Fe	8	1322.04A	-28.435	2.456211267995222e-18
10430	4.0870800000000006e-10	Ar	11	48.6030A	-28.436	2.4505621388405007e-18
10431	1.3665e-12	N	1	1.45368m	-28.438000000000002	2.4393028285583654e-18
10432	7.23858e-13	Mn	8	2.74425m	-28.438000000000002	2.4393028285583654e-18
10433	5.46026e-11	F	2	363.800A	-28.441999999999997	2.4169391658029465e-18
10434	1.38338e-10	Ni	13	143.594A	-28.447	2.389272691952049e-18
10435	8.34293e-12	Li	1	2380.99A	-28.447	2.389272691952049e-18
10436	8.14246e-12	Si	2	2439.61A	-28.448	2.3837775172500362e-18
10437	7.4696e-12	P	1	2659.37A	-28.448	2.3837775172500362e-18
10438	4.90728e-11	V	12	404.796A	-28.449	2.3782949810991223e-18
10439	1.8623e-11	Ar	1	1066.66A	-28.45	2.3728250544314648e-18
10440	7.65834e-11	V	13	259.383A	-28.453000000000003	2.3564906416511438e-18
10441	5.00048e-11	Fe	6	397.251A	-28.453000000000003	2.3564906416511438e-18
10442	1.30152e-11	Ni	11	1526.25A	-28.458000000000002	2.329516116334359e-18
10443	7.1991399999999996e-12	Si	2	2759.28A	-28.458000000000002	2.329516116334359e-18
10444	1.57036e-12	N	1	1.26497m	-28.462	2.3081589842066316e-18
10445	6.2623e-11	O	5	317.207A	-28.464000000000002	2.2975539569878654e-18
10446	7.33471e-11	Fe	9	270.828A	-28.465999999999998	2.2869976554431828e-18
10447	5.42621e-11	Cr	11	366.083A	-28.465999999999998	2.2869976554431828e-18
10448	6.05129e-11	Cr	13	328.268A	-28.465999999999998	2.2869976554431828e-18
10449	2.47608e-11	O	4	802.253A	-28.465999999999998	2.2869976554431828e-18
10450	2.8787599999999997e-12	N	1	6900.36A	-28.468000000000004	2.2764898556983535e-18
10451	8.246839999999999e-12	Cr	7	2408.74A	-28.468000000000004	2.2764898556983535e-18
10452	2.44849e-11	Cl	8	811.293A	-28.469	2.2712540743216548e-18
10453	1.08126e-15	He	1	1837.16m	-28.47	2.2660303349079615e-18
10454	1.5941e-10	Si	7	124.613A	-28.476	2.2349392331377427e-18
10455	1.5431e-12	Cl	8	1.28731m	-28.476	2.2349392331377427e-18
10456	1.05114e-10	Ca	4	188.980A	-28.476	2.2349392331377427e-18
10457	5.32271e-11	Fe	6	373.202A	-28.476999999999997	2.2297990155410663e-18
10458	9.06588e-11	Cl	7	219.112A	-28.476999999999997	2.2297990155410663e-18
10459	2.15115e-11	O	4	923.436A	-28.476999999999997	2.2297990155410663e-18
10460	1.0034700000000001e-10	Ar	11	197.957A	-28.485	2.1891005968554143e-18
10461	8.62599e-11	Cl	12	230.286A	-28.488000000000003	2.174030934344939e-18
10462	2.22409e-12	Fe	2	8931.48A	-28.49	2.1640421695367766e-18
10463	3.59908e-11	B	2	551.931A	-28.491999999999997	2.154099298934065e-18
10464	4.19849e-10	Si	11	47.3133A	-28.493000000000002	2.1491450080266104e-18
10465	6.68358e-10	Ca	13	29.7213A	-28.494	2.144202111672082e-18
10466	1.40078e-11	S	1	1418.10A	-28.495	2.139270583663684e-18
10467	2.30084e-12	Fe	2	8633.58A	-28.5	2.1147825557892953e-18
10468	2.36722e-11	Fe	8	839.146A	-28.5	2.1147825557892953e-18
10469	5.49877e-11	Na	6	361.253A	-28.504	2.095394112777999e-18
10470	4.06517e-10	Ar	11	48.8650A	-28.506999999999998	2.0809695211665916e-18
10471	2.47197e-11	Fe	8	803.589A	-28.508000000000003	2.0761834240806737e-18
10472	1.2456e-10	Mg	5	159.477A	-28.51	2.0666442277453505e-18
10473	4.674789999999999e-16	He	1	4249.28m	-28.52	2.019601661826243e-18
10474	8.00056e-11	Fe	11	248.288A	-28.521	2.0149567069001715e-18
10475	2.63885e-11	C	1	752.768A	-28.522	2.0103224350739936e-18
10476	5.0930900000000005e-12	Fe	8	3900.28A	-28.523000000000003	2.0056988217772122e-18
10477	9.94612e-12	Al	11	1997.21A	-28.526	1.991891688205924e-18
10478	3.46337e-11	Ne	1	573.559A	-28.526	1.991891688205924e-18
10479	6.22644e-11	Mg	7	319.034A	-28.526999999999997	1.9873104644506744e-18
10480	1.22348e-11	B	2	1623.60A	-28.53	1.9736299154408074e-18
10481	2.71388e-11	Ne	9	731.957A	-28.533	1.960043542667916e-18
10482	5.3172400000000005e-12	Ni	11	3735.86A	-28.535	1.9510379606165274e-18
10483	6.09338e-11	F	2	326.000A	-28.535999999999998	1.9465506978273442e-18
10484	9.24385e-12	Ni	11	2148.94A	-28.54	1.928704613760635e-18
10485	1.36273e-12	N	1	1.45769m	-28.541	1.9242687162438334e-18
10486	2.57306e-12	Fe	2	7720.18A	-28.541	1.9242687162438334e-18
10487	8.25542e-11	Fe	9	240.623A	-28.543000000000003	1.915427504589169e-18
10488	4.3634200000000003e-13	V	9	4.55249m	-28.544	1.9110221435760984e-18
10489	5.2441900000000005e-12	Fe	2	3787.90A	-28.546999999999997	1.897866759673212e-18
10490	5.44591e-11	Fe	7	364.759A	-28.548000000000002	1.8935017872526454e-18
10491	7.46892e-11	Cl	7	265.962A	-28.548000000000002	1.8935017872526454e-18
10492	3.48274e-11	Ne	1	570.369A	-28.55	1.8848019367960864e-18
10493	2.86258e-11	Ne	3	693.936A	-28.552	1.8761420585214797e-18
10494	3.32191e-11	Cl	7	597.982A	-28.553	1.8718270515270518e-18
10495	2.47473e-11	Al	6	802.691A	-28.557	1.8546660379674527e-18
10496	1.19484e-12	Cr	4	1.66253m	-28.558000000000003	1.8504004244496293e-18
10497	3.26071e-11	V	12	609.206A	-28.558000000000003	1.8504004244496293e-18
10498	2.09667e-12	Fe	7	9474.28A	-28.559	1.8461446215706846e-18
10499	3.1286599999999997e-12	Ni	4	6349.18A	-28.559	1.8461446215706846e-18
10500	4.32861e-12	V	1	4589.11A	-28.56	1.8418986067667458e-18
10501	1.42873e-12	N	1	1.39036m	-28.56	1.8418986067667458e-18
10502	5.12232e-11	Al	8	387.802A	-28.566	1.816626810466748e-18
10503	2.85889e-11	Fe	8	694.832A	-28.566999999999997	1.812448684744446e-18
10504	1.33555e-11	Ca	7	1487.36A	-28.569000000000003	1.8041212394662463e-18
10505	4.1782300000000005e-12	Ni	4	4754.28A	-28.569000000000003	1.8041212394662463e-18
10506	2.99539e-11	S	5	663.167A	-28.57	1.7999718757591077e-18
10507	1.19264e-11	Mg	6	1665.59A	-28.575	1.7793677680771246e-18
10508	3.10965e-12	Ne	9	6388.01A	-28.576	1.7752753357743367e-18
10509	2.15861e-11	O	1	920.243A	-28.576	1.7752753357743367e-18
10510	1.1724e-11	Ca	2	1694.34A	-28.576	1.7752753357743367e-18
10511	3.29245e-12	Ni	11	6033.33A	-28.578000000000003	1.7671186865203157e-18
10512	7.99128e-11	Mg	6	248.577A	-28.58	1.758999513665456e-18
10513	2.37925e-11	Ar	5	834.903A	-28.584	1.7428729091905707e-18
10514	5.05672e-14	N	6	39.2833m	-28.59	1.7189597963970468e-18
10515	2.3148e-11	Fe	8	858.150A	-28.590999999999998	1.7150062985737458e-18
10516	8.6964e-12	Al	1	2284.22A	-28.590999999999998	1.7150062985737458e-18
10517	2.4102200000000002e-12	Fe	7	8241.76A	-28.592	1.7110618935431025e-18
10518	1.6947e-10	Al	6	117.215A	-28.594	1.7032002782565564e-18
10519	1.80485e-12	N	1	1.10062m	-28.596	1.6953747838112084e-18
10520	3.37477e-11	Ni	11	588.616A	-28.596	1.6953747838112084e-18
10521	7.39851e-11	Fe	9	268.493A	-28.596	1.6953747838112084e-18
10522	7.3111e-10	Sc	13	27.1703A	-28.599	1.6837039058910818e-18
10523	8.39478e-12	Li	1	2366.29A	-28.6	1.67983149436581e-18
10524	3.09996e-10	Na	10	64.0798A	-28.6	1.67983149436581e-18
10525	4.22695e-12	Ti	9	4699.48A	-28.601	1.6759679891399127e-18
10526	1.87336e-12	N	1	1.06036m	-28.605999999999998	1.6567833422102312e-18
10527	1.72262e-12	N	1	1.15315m	-28.605999999999998	1.6567833422102312e-18
10528	9.29457e-13	Fe	2	2.13721m	-28.607	1.6529728462632863e-18
10529	1.07794e-11	B	2	1842.82A	-28.613000000000003	1.6302932085748977e-18
10530	1.0926700000000001e-10	Ca	13	181.798A	-28.614	1.6265436382446596e-18
10531	6.85034e-13	Ni	4	2.89978m	-28.618000000000002	1.6116313965349094e-18
10532	3.07196e-11	Si	9	646.638A	-28.619	1.6079247471813183e-18
10533	2.02799e-12	Fe	2	9795.16A	-28.62	1.6042266228846597e-18
10534	1.28931e-12	Cr	7	1.54070m	-28.623	1.5931832044908723e-18
10535	1.52216e-10	K	12	130.501A	-28.624000000000002	1.5895189848015588e-18
10536	3.36275e-12	Cr	7	5907.21A	-28.629	1.5713239114415402e-18
10537	3.785830000000001e-12	Fe	1	5247.05A	-28.635	1.5497645391365834e-18
10538	2.38264e-11	Fe	8	833.717A	-28.635	1.5497645391365834e-18
10539	7.57231e-11	Na	2	262.330A	-28.636	1.5462001796065073e-18
10540	1.12105e-11	B	4	1771.95A	-28.638	1.5390960350902128e-18
10541	7.515e-11	Fe	9	264.331A	-28.638	1.5390960350902128e-18
10542	1.27705e-11	Si	1	1555.49A	-28.638	1.5390960350902128e-18
10543	4.03574e-11	Fe	8	492.214A	-28.639	1.5355562124385522e-18
10544	6.53898e-12	S	4	3037.85A	-28.64	1.5320245311530576e-18
10545	4.94684e-12	Mn	8	4015.58A	-28.643	1.521478148462658e-18
10546	1.41348e-12	Fe	2	1.40535m	-28.644000000000002	1.5179788458258097e-18
10547	5.70172e-12	Si	2	3483.94A	-28.644000000000002	1.5179788458258097e-18
10548	5.48909e-11	F	2	361.890A	-28.644000000000002	1.5179788458258097e-18
10549	9.01844e-11	Ni	12	220.265A	-28.645	1.5144875913617043e-18
10550	3.52085e-11	Mg	6	564.195A	-28.645	1.5144875913617043e-18
10551	1.9568e-11	S	1	1015.15A	-28.646	1.5110043665600333e-18
10552	2.50147e-11	Al	6	794.111A	-28.647	1.5075291529531099e-18
10553	1.68805e-11	C	3	1176.77A	-28.647	1.5075291529531099e-18
10554	1.6537700000000001e-12	Fe	10	1.20116m	-28.648000000000003	1.504061932115661e-18
10555	7.0854e-11	S	10	280.358A	-28.648000000000003	1.504061932115661e-18
10556	9.38219e-12	Si	3	2117.25A	-28.648000000000003	1.504061932115661e-18
10557	4.44941e-12	Si	2	4464.52A	-28.649	1.5006026856648758e-18
10558	1.8581e-12	N	1	1.06907m	-28.651999999999997	1.490272609437354e-18
10559	1.11331e-12	Fe	2	1.78427m	-28.651999999999997	1.490272609437354e-18
10560	1.0703e-11	Ni	11	1855.98A	-28.655	1.480013644954366e-18
10561	6.66795e-12	Si	2	2979.10A	-28.656999999999996	1.4732135999417712e-18
10562	9.23046e-12	Cr	7	2152.05A	-28.659000000000002	1.466444798297964e-18
10563	8.67727e-12	Si	11	2289.25A	-28.665	1.4463244213718912e-18
10564	9.15405e-13	Mn	11	2.17002m	-28.666	1.4429979675108493e-18
10565	1.8821e-11	S	1	1055.44A	-28.671	1.426480106366526e-18
10566	4.086069999999999e-12	Ca	2	4861.51A	-28.671	1.426480106366526e-18
10567	4.07834e-12	Fe	2	4870.72A	-28.671	1.426480106366526e-18
10568	2.7440300000000004e-13	Fe	7	7.23916m	-28.673000000000002	1.4199260256214146e-18
10569	1.99818e-11	Si	3	994.125A	-28.675	1.4134020581419828e-18
10570	5.00815e-12	Fe	2	3966.43A	-28.676	1.410151323615192e-18
10571	5.67889e-11	Si	9	349.795A	-28.677	1.406908065570331e-18
10572	3.70436e-11	Si	8	536.246A	-28.678	1.4036722668119806e-18
10573	9.93076e-12	Mn	1	2000.30A	-28.68	1.397222978570747e-18
10574	2.3839900000000002e-12	Fe	7	8332.43A	-28.680999999999997	1.3940094548943797e-18
10575	1.94346e-11	Ni	13	1022.12A	-28.680999999999997	1.3940094548943797e-18
10576	3.3003699999999995e-10	Na	10	60.1885A	-28.680999999999997	1.3940094548943797e-18
10577	5.70814e-12	Ni	1	3480.03A	-28.684	1.3844131613061145e-18
10578	1.88355e-11	Sc	11	1054.63A	-28.693	1.3560188271673356e-18
10579	9.30428e-12	Si	3	2134.98A	-28.694000000000003	1.3529000704094309e-18
10580	3.83445e-12	Fe	2	5180.53A	-28.698	1.3404966080093455e-18
10581	5.75578e-12	Mn	8	3451.22A	-28.699	1.3374135513648365e-18
10582	1.7765900000000002e-12	Ne	9	1.11812m	-28.699	1.3374135513648365e-18
10583	3.17267e-12	Fe	2	6261.12A	-28.701999999999998	1.3282068612360646e-18
10584	9.09917e-11	Cl	7	218.311A	-28.705	1.3190635495163315e-18
10585	1.1793e-11	Si	3	1684.42A	-28.705	1.3190635495163315e-18
10586	8.12093e-12	Si	2	2446.08A	-28.706999999999997	1.313003003019494e-18
10587	9.64757e-13	Ne	3	2.05901m	-28.708000000000002	1.3099831799117387e-18
10588	5.08876e-11	F	2	390.360A	-28.708000000000002	1.3099831799117387e-18
10589	1.31523e-11	Ni	11	1510.35A	-28.709	1.3069703022044201e-18
10590	2.85101e-11	Ne	3	696.753A	-28.711	1.3009653191318455e-18
10591	1.0425899999999999e-13	Fe	2	19.0530m	-28.712	1.2979731819287672e-18
10592	1.09886e-12	Ni	4	1.80773m	-28.714000000000002	1.2920095368688865e-18
10593	7.64283e-11	Na	2	259.910A	-28.714000000000002	1.2920095368688865e-18
10594	2.18689e-12	Fe	2	9083.42A	-28.715999999999998	1.2860732922691408e-18
10595	3.53611e-11	F	6	561.760A	-28.718000000000004	1.2801643222357988e-18
10596	4.85882e-12	Mn	8	4088.33A	-28.72	1.2742825014536737e-18
10597	1.63597e-11	S	1	1214.23A	-28.723000000000003	1.2655104024156045e-18
10598	8.945339999999999e-12	C	3	2220.65A	-28.726	1.2567986900825809e-18
10599	3.6767e-12	Si	2	5402.80A	-28.726999999999997	1.253908133307499e-18
10600	2.8694599999999998e-12	N	1	6922.71A	-28.728	1.2510242246284967e-18
10601	2.66484e-11	Cl	8	745.429A	-28.728	1.2510242246284967e-18
10602	1.70423e-11	N	1	1165.59A	-28.729	1.248146948755418e-18
10603	1.60729e-11	Fe	8	1235.90A	-28.732	1.2395547655966262e-18
10604	5.05086e-11	V	12	393.289A	-28.733	1.2367038687473007e-18
10605	3.59631e-11	S	11	552.356A	-28.734	1.2338595287787769e-18
10606	8.0258e-11	Mg	6	247.507A	-28.734	1.2338595287787769e-18
10607	1.67693e-11	N	3	1184.57A	-28.736	1.2281904591972e-18
10608	1.97453e-11	N	3	1006.04A	-28.736	1.2281904591972e-18
10609	8.51025e-13	Mn	8	2.33418m	-28.738000000000003	1.2225474366243456e-18
10610	5.11549e-10	Ar	11	38.8320A	-28.738000000000003	1.2225474366243456e-18
10611	2.64513e-11	C	1	750.982A	-28.738000000000003	1.2225474366243456e-18
10612	2.26926e-11	Ne	3	875.371A	-28.739	1.219735655546215e-18
10613	4.54939e-11	Si	10	436.640A	-28.741	1.2141314792675215e-18
10614	6.17458e-13	B	3	3.21713m	-28.741	1.2141314792675215e-18
10615	3.3434099999999998e-12	Fe	2	5941.37A	-28.741	1.2141314792675215e-18
10616	9.44614e-12	Mn	8	2102.92A	-28.741999999999997	1.211339054354184e-18
10617	1.51638e-10	Ne	7	130.999A	-28.744	1.2057734569536238e-18
10618	9.34673e-11	S	10	212.529A	-28.745	1.2030002549581677e-18
10619	4.07788e-12	Fe	2	4871.28A	-28.746	1.2002334311503181e-18
10620	2.14932e-11	S	5	924.222A	-28.746	1.2002334311503181e-18
10621	1.17711e-12	Ti	3	1.68756m	-28.747	1.1974729708606313e-18
10622	1.38935e-11	Al	1	1429.77A	-28.748	1.194718859453431e-18
10623	3.06908e-11	Si	9	647.245A	-28.749000000000002	1.191971082326693e-18
10624	3.81402e-11	Mg	7	520.827A	-28.750999999999998	1.1864944726743657e-18
10625	1.2776299999999999e-14	C	5	155.479m	-28.754	1.1783267021756358e-18
10626	1.14936e-11	Ni	11	1728.31A	-28.759	1.1648385079526324e-18
10627	6.11207e-12	Ni	11	3250.04A	-28.761999999999997	1.156819816066464e-18
10628	5.05415e-12	Ti	9	3930.32A	-28.763	1.1541592043206927e-18
10629	1.71969e-11	Cl	6	1155.12A	-28.768	1.1409476531580136e-18
10630	1.93868e-11	S	1	1024.64A	-28.768	1.1409476531580136e-18
10631	4.54841e-11	Mg	8	436.734A	-28.77	1.1357054748680008e-18
10632	2.3206e-11	Fe	8	856.005A	-28.771	1.1330934247594243e-18
10633	4.32568e-11	Si	8	459.222A	-28.771	1.1330934247594243e-18
10634	6.40538e-12	K	1	3101.21A	-28.773000000000003	1.1278873333709193e-18
10635	1.82581e-12	N	1	1.08798m	-28.774	1.125293264488822e-18
10636	7.12731e-13	Mg	9	2.78709m	-28.774	1.125293264488822e-18
10637	4.6819e-12	Mn	5	4242.82A	-28.774	1.125293264488822e-18
10638	2.62101e-11	O	5	757.894A	-28.776	1.1201230115813608e-18
10639	1.4117e-11	Si	11	1407.13A	-28.779	1.1124121390070366e-18
10640	5.52364e-12	Sc	8	3596.26A	-28.78	1.1098536620843004e-18
10641	1.17028e-12	Mg	3	1.69742m	-28.78	1.1098536620843004e-18
10642	1.0220099999999999e-13	Al	1	19.4366m	-28.781999999999996	1.1047543477061553e-18
10643	1.0044200000000001e-10	Cl	12	197.771A	-28.783	1.1022134832146623e-18
10644	1.82015e-12	N	1	1.09136m	-28.785999999999998	1.0946258989664273e-18
10645	2.9661799999999998e-12	Mn	8	6696.98A	-28.788	1.0895965498044609e-18
10646	2.01397e-12	N	1	9863.33A	-28.791999999999998	1.0796070685912087e-18
10647	3.77871e-12	Fe	2	5256.94A	-28.791999999999998	1.0796070685912087e-18
10648	3.35146e-11	Na	6	592.710A	-28.796	1.0697091714922036e-18
10649	5.30657e-11	Fe	6	374.337A	-28.799	1.0623453453519678e-18
10650	2.33e-12	Fe	2	8525.51A	-28.802	1.0550322114343183e-18
10651	5.25605e-11	Mg	9	377.935A	-28.802	1.0550322114343183e-18
10652	7.07067e-11	Sc	10	280.941A	-28.803	1.052605704682866e-18
10653	3.4762e-11	Sc	8	571.442A	-28.803	1.052605704682866e-18
10654	5.24655e-11	Fe	9	378.620A	-28.803	1.052605704682866e-18
10655	1.65653e-11	Mg	6	1199.16A	-28.805	1.047769420776449e-18
10656	2.42128e-12	Fe	1	8204.10A	-28.805	1.047769420776449e-18
10657	8.16113e-12	Si	2	2434.03A	-28.805999999999997	1.0453596179799887e-18
10658	5.950669999999999e-12	Fe	2	3338.19A	-28.811	1.033393485383507e-18
10659	1.71842e-12	Fe	2	1.15597m	-28.811	1.033393485383507e-18
10660	6.12588e-13	Be	3	3.24271m	-28.815	1.023919276962053e-18
10661	2.0525500000000002e-13	P	9	9.67792m	-28.815	1.023919276962053e-18
10662	8.36178e-11	Fe	9	237.563A	-28.815	1.023919276962053e-18
10663	2.53063e-12	Co	8	7849.60A	-28.818	1.0168706662385734e-18
10664	1.17343e-11	Ca	2	1692.85A	-28.818	1.0168706662385734e-18
10665	2.8864899999999997e-10	Mg	9	68.8187A	-28.818	1.0168706662385734e-18
10666	2.71868e-12	Fe	2	7306.65A	-28.820999999999998	1.0098705778100223e-18
10667	1.46918e-12	N	1	1.35208m	-28.823	1.005230643976007e-18
10668	2.36138e-10	Mg	9	84.1221A	-28.825	1.0006120287014842e-18
10669	1.89755e-11	Cl	8	1046.85A	-28.825	1.0006120287014842e-18
10670	4.93134e-14	Ni	2	40.2821m	-28.83	9.891581175238122e-19
10671	3.8795099999999995e-12	Fe	2	5120.35A	-28.831	9.868831169841013e-19
10672	2.99954e-13	Fe	2	6.62249m	-28.831999999999997	9.846133488004434e-19
10673	2.39915e-11	Cl	8	827.979A	-28.833000000000002	9.823488009387295e-19
10674	2.2542700000000002e-12	Fe	2	8811.94A	-28.835	9.778353181831908e-19
10675	7.18705e-12	Zn	2	2763.92A	-28.836	9.755863593593212e-19
10676	3.91675e-11	Ti	9	507.166A	-28.837	9.733425729972047e-19
10677	6.21886e-11	Fe	9	319.423A	-28.840999999999998	9.644189146497558e-19
10678	3.5948099999999997e-12	Zn	2	5525.88A	-28.843000000000004	9.599878122386336e-19
10679	6.03335e-11	V	11	329.244A	-28.846999999999998	9.51186591073771e-19
10680	4.50036e-12	Fe	7	4413.97A	-28.849	9.468162856669578e-19
10681	4.08434e-12	Ca	2	4863.57A	-28.851	9.42466059989543e-19
10682	3.8538800000000005e-12	Fe	2	5154.41A	-28.853	9.38135821783535e-19
10683	3.52225e-11	Ne	1	563.971A	-28.854	9.359781692676615e-19
10684	2.16395e-11	O	1	917.970A	-28.854	9.359781692676615e-19
10685	5.84232e-12	Na	2	3400.10A	-28.855	9.338254792148599e-19
10686	1.0253200000000001e-10	Ca	4	193.740A	-28.855999999999998	9.316777402117972e-19
10687	2.26973e-11	Ar	1	875.189A	-28.857	9.295349408713598e-19
10688	5.95164e-12	Ne	3	3337.64A	-28.858	9.273970698326462e-19
10689	3.1562e-12	Fe	2	6293.80A	-28.858	9.273970698326462e-19
10690	5.31231e-12	Ni	4	3739.32A	-28.862	9.188946423901393e-19
10691	4.155219999999999e-12	Cl	8	4780.61A	-28.863000000000003	9.167812433588344e-19
10692	7.16285e-12	Cr	11	2773.26A	-28.868000000000002	9.062869352458138e-19
10693	1.82216e-12	N	1	1.09016m	-28.868000000000002	9.062869352458138e-19
10694	1.6317e-10	Ca	13	121.741A	-28.87	9.02122925018598e-19
10695	9.92949e-12	Ni	11	2000.55A	-28.87	9.02122925018598e-19
10696	5.4426099999999996e-12	Fe	8	3649.80A	-28.871	9.000480998668484e-19
10697	5.89051e-12	Ti	9	3372.28A	-28.873	8.959127544844042e-19
10698	5.7731199999999995e-12	Cr	7	3440.85A	-28.875	8.917964092881067e-19
10699	5.99964e-12	Ni	1	3310.94A	-28.878	8.856573259881818e-19
10700	1.04774e-12	Fe	8	1.89594m	-28.878	8.856573259881818e-19
10701	4.50692e-12	Fe	7	4407.54A	-28.879	8.836203706633186e-19
10702	3.09974e-10	Na	10	64.0842A	-28.88	8.815881002057058e-19
10703	2.86425e-11	Ne	3	693.531A	-28.883000000000003	8.755192904112015e-19
10704	3.48833e-11	Mg	6	569.454A	-28.883000000000003	8.755192904112015e-19
10705	2.17945e-11	C	3	911.445A	-28.886	8.694922580094793e-19
10706	9.60155e-12	Al	11	2068.88A	-28.886	8.694922580094793e-19
10707	7.25993e-11	S	10	273.618A	-28.89	8.615207050727337e-19
10708	7.73177e-11	Fe	11	256.920A	-28.89	8.615207050727337e-19
10709	1.15232e-10	S	11	172.387A	-28.891	8.595392624355222e-19
10710	4.22297e-12	Mn	8	4703.91A	-28.892	8.575623769899083e-19
10711	6.61657e-11	O	5	300.223A	-28.896	8.49700197859773e-19
10712	3.1964e-12	Zn	2	6214.63A	-28.896	8.49700197859773e-19
10713	5.75011e-12	Fe	10	3454.62A	-28.896	8.49700197859773e-19
10714	1.99658e-12	Fe	2	9949.26A	-28.901	8.399737601248938e-19
10715	4.89658e-10	Ar	11	40.5680A	-28.901	8.399737601248938e-19
10716	8.1263e-12	Si	2	2444.47A	-28.905	8.3227283440343705e-19
10717	2.85162e-11	Ne	3	696.602A	-28.906	8.303586600020909e-19
10718	2.84462e-11	Ne	3	698.317A	-28.906999999999996	8.284488880797003e-19
10719	1.46575e-12	Fe	1	1.35524m	-28.913	8.17082143206988e-19
10720	1.80665e-12	Fe	2	1.09952m	-28.913	8.17082143206988e-19
10721	2.79338e-12	Fe	2	7111.26A	-28.913	8.17082143206988e-19
10722	5.69857e-12	Si	2	3485.86A	-28.915	8.133279917694341e-19
10723	3.19387e-12	Fe	2	6219.56A	-28.916	8.114573892970312e-19
10724	5.7614199999999995e-12	Ne	3	3447.84A	-28.918000000000003	8.077290812561873e-19
10725	4.40366e-12	K	4	4510.90A	-28.92	8.040179032347827e-19
10726	7.38506e-11	Mg	6	268.982A	-28.92	8.040179032347827e-19
10727	8.58428e-12	Mg	5	2314.05A	-28.92	8.040179032347827e-19
10728	8.11237e-11	Si	10	244.866A	-28.921	8.021687133718225e-19
10729	5.50979e-11	F	2	360.531A	-28.921999999999997	8.00323776527527e-19
10730	1.47765e-11	P	3	1344.33A	-28.923000000000002	7.984830829202118e-19
10731	2.26634e-11	Ar	1	876.501A	-28.925	7.948143864023294e-19
10732	3.5319e-11	Ne	1	562.430A	-28.927	7.911625460138105e-19
10733	7.61408e-12	Si	2	2608.91A	-28.927	7.911625460138105e-19
10734	6.560119999999999e-12	S	4	3028.06A	-28.927	7.911625460138105e-19
10735	8.93014e-12	Al	1	2224.43A	-28.93	7.857162213558805e-19
10736	4.93851e-12	Sc	1	4022.36A	-28.932	7.821061832386169e-19
10737	1.69118e-11	S	1	1174.59A	-28.932	7.821061832386169e-19
10738	1.44976e-12	Fe	2	1.37019m	-28.933000000000003	7.803073889331732e-19
10739	7.43825e-11	Fe	9	267.058A	-28.934	7.785127317398409e-19
10740	1.96179e-11	S	1	1012.57A	-28.934	7.785127317398409e-19
10741	7.73951e-12	Fe	8	2566.63A	-28.936	7.749357906509757e-19
10742	3.69091e-10	Ar	11	53.8200A	-28.936999999999998	7.7315348779086345e-19
10743	2.3615e-12	Fe	2	8411.78A	-28.939	7.696011701912488e-19
10744	1.37314e-10	F	6	144.665A	-28.941999999999997	7.643032730004656e-19
10745	1.69702e-11	S	1	1170.55A	-28.944000000000003	7.60791618444156e-19
10746	5.07959e-12	Sc	1	3910.64A	-28.945	7.590418462774022e-19
10747	2.8603e-12	Fe	2	6944.88A	-28.945999999999998	7.572960984749569e-19
10748	5.90464e-12	Fe	2	3364.21A	-28.945999999999998	7.572960984749569e-19
10749	4.3334300000000004e-12	Fe	2	4584.00A	-28.947	7.55554365781033e-19
10750	7.1076e-12	Mg	9	2794.82A	-28.951	7.486274017190401e-19
10751	1.53066e-10	K	12	129.777A	-28.951	7.486274017190401e-19
10752	5.20681e-11	Fe	6	381.509A	-28.954	7.43473886934844e-19
10753	7.94099e-12	Cr	7	2501.51A	-28.954	7.43473886934844e-19
10754	1.0010399999999999e-10	Si	8	198.439A	-28.959	7.349634117260646e-19
10755	4.25746e-12	Fe	2	4665.80A	-28.959	7.349634117260646e-19
10756	3.04687e-11	Ar	7	651.963A	-28.961	7.315865615872874e-19
10757	1.50639e-11	P	1	1318.68A	-28.961	7.315865615872874e-19
10758	6.13764e-11	F	2	323.650A	-28.964000000000002	7.265503551214188e-19
10759	3.81196e-11	Mg	7	521.109A	-28.967	7.215488176570154e-19
10760	3.16322e-12	Fe	2	6279.83A	-28.968000000000004	7.198893014274841e-19
10761	3.38405e-12	Fe	2	5870.02A	-28.971999999999998	7.132893166408994e-19
10762	5.95112e-12	Ni	11	3337.94A	-28.976999999999997	7.051243613510958e-19
10763	1.50623e-11	N	1	1318.82A	-28.979	7.018846091954125e-19
10764	1.98726e-11	Si	8	999.592A	-28.984	6.938502025121971e-19
10765	3.8207e-12	Fe	2	5199.17A	-28.985	6.922543913297143e-19
10766	4.9872e-11	Fe	6	398.309A	-28.988000000000003	6.874889456193987e-19
10767	1.2223e-12	Fe	2	1.62516m	-28.99	6.843302208388462e-19
10768	1.58562e-12	Ni	11	1.25279m	-28.993000000000002	6.796193247344942e-19
10769	1.59963e-11	Ar	10	1241.81A	-28.996	6.749408582108295e-19
10770	5.16239e-12	Mg	1	3847.92A	-28.998	6.718397866549448e-19
10771	4.50839e-11	Si	10	440.611A	-28.999000000000002	6.702945980241671e-19
10772	2.00999e-12	Fe	2	9882.85A	-29.004	6.626217992086208e-19
10773	1.81571e-13	Sc	7	10.9403m	-29.005	6.610978113606596e-19
10774	3.1889e-12	Fe	2	6229.26A	-29.006999999999998	6.580603428276401e-19
10775	2.1557e-12	Fe	2	9214.84A	-29.011999999999997	6.505275883732712e-19
10776	1.32695e-11	Al	6	1497.01A	-29.013	6.490314164383373e-19
10777	4.2729e-12	Fe	2	4648.94A	-29.014	6.475386856033747e-19
10778	2.03012e-11	Si	10	978.485A	-29.017	6.430810606461088e-19
10779	1.71897e-12	N	1	1.15560m	-29.022	6.357197726169788e-19
10780	1.04955e-12	Ni	4	1.89267m	-29.022	6.357197726169788e-19
10781	4.50023e-11	Si	10	441.410A	-29.023000000000003	6.342576577132119e-19
10782	7.59745e-11	S	10	261.462A	-29.024	6.327989055804181e-19
10783	4.57923e-11	Si	10	433.795A	-29.024	6.327989055804181e-19
10784	1.13119e-12	Ni	4	1.75606m	-29.025	6.313435084844284e-19
10785	5.3666e-11	F	2	370.150A	-29.026	6.2989145870886715e-19
10786	5.71597e-12	Fe	2	3475.25A	-29.026	6.2989145870886715e-19
10787	1.58514e-11	Si	10	1253.17A	-29.026999999999997	6.284427485551214e-19
10788	5.8382e-12	Fe	2	3402.50A	-29.028000000000002	6.269973703422585e-19
10789	6.503959999999999e-10	Ca	13	30.5421A	-29.028000000000002	6.269973703422585e-19
10790	2.0633e-11	Cl	6	962.751A	-29.031	6.226811508046255e-19
10791	1.30148e-12	Ni	11	1.52630m	-29.031	6.226811508046255e-19
10792	2.06111e-12	Fe	7	9637.77A	-29.035	6.1697237569981185e-19
10793	5.17948e-11	V	12	383.522A	-29.035999999999998	6.155533786124579e-19
10794	3.24937e-12	Fe	2	6113.32A	-29.035999999999998	6.155533786124579e-19
10795	2.10912e-11	Si	10	941.834A	-29.039	6.11315938959754e-19
10796	6.53902e-11	He	1	303.784A	-29.041	6.085071973538761e-19
10797	2.46069e-12	Fe	7	8072.72A	-29.043000000000003	6.057113607434396e-19
10798	6.86445e-11	S	10	289.382A	-29.043000000000003	6.057113607434396e-19
10799	6.1664e-11	F	2	322.140A	-29.045	6.029283698353863e-19
10800	9.34214e-13	Zn	2	2.12633m	-29.049	5.974006893150247e-19
10801	8.56392e-13	Sc	10	2.31955m	-29.051	5.946558824737136e-19
10802	5.24727e-11	Ca	9	378.567A	-29.051	5.946558824737136e-19
10803	5.645030000000001e-16	He	1	3518.93m	-29.052	5.932882118964792e-19
10804	1.30772e-11	F	6	1519.02A	-29.052	5.932882118964792e-19
10805	1.65743e-11	Mg	6	1198.51A	-29.057	5.864968978937475e-19
10806	8.58846e-12	Mg	5	2312.92A	-29.064	5.771194610218993e-19
10807	3.55312e-11	Ne	1	559.071A	-29.064	5.771194610218993e-19
10808	1.32353e-12	Fe	2	1.50087m	-29.066	5.744678379601934e-19
10809	2.48373e-13	Co	12	7.99782m	-29.066999999999997	5.731465985968923e-19
10810	4.25454e-11	Si	8	466.900A	-29.068	5.718283979997925e-19
10811	4.34595e-12	Ti	3	4570.80A	-29.069000000000003	5.705132291799398e-19
10812	3.81722e-12	Mn	8	5203.91A	-29.07	5.6920108516444e-19
10813	6.00366e-12	S	2	3308.73A	-29.070999999999998	5.678919589964314e-19
10814	4.03346e-12	Fe	2	4924.92A	-29.073	5.652827324554159e-19
10815	1.13161e-11	Ca	2	1755.41A	-29.075	5.626854942213962e-19
10816	3.5586e-11	Ne	1	558.210A	-29.078000000000003	5.588119945249285e-19
10817	1.68304e-11	S	1	1180.27A	-29.086	5.486125261597489e-19
10818	1.15016e-11	O	1	1727.11A	-29.087	5.473507523634321e-19
10819	8.27805e-12	Ni	11	2399.65A	-29.089000000000002	5.448359040939914e-19
10820	3.3872099999999997e-12	Fe	2	5864.54A	-29.089000000000002	5.448359040939914e-19
10821	2.7856e-12	Fe	2	7131.12A	-29.093000000000004	5.398408185008571e-19
10822	6.15782e-11	Ar	12	322.589A	-29.095	5.373604752432414e-19
10823	1.95423e-12	N	1	1.01648m	-29.095	5.373604752432414e-19
10824	7.52388e-11	Fe	7	264.019A	-29.096	5.361245804458981e-19
10825	4.8262e-12	Si	1	4115.96A	-29.096999999999998	5.34891528127715e-19
10826	3.34966e-11	Na	6	593.029A	-29.099	5.324339247937611e-19
10827	1.17522e-11	B	1	1690.27A	-29.099	5.324339247937611e-19
10828	5.0588e-12	Ni	4	3926.71A	-29.099	5.324339247937611e-19
10829	3.4041e-12	Fe	2	5835.45A	-29.1	5.312093607480266e-19
10830	1.5913799999999998e-12	Fe	9	1.24825m	-29.1	5.312093607480266e-19
10831	4.34209e-12	Fe	2	4574.86A	-29.105	5.25128657478197e-19
10832	5.1543e-12	Mg	1	3853.96A	-29.108	5.21513697227337e-19
10833	8.18263e-11	Si	10	242.764A	-29.108	5.21513697227337e-19
10834	2.8854700000000002e-12	N	1	6884.31A	-29.108	5.21513697227337e-19
10835	1.01275e-11	Mn	8	1961.44A	-29.11	5.191175594431165e-19
10836	3.84502e-12	Fe	1	5166.28A	-29.112	5.167324309119829e-19
10837	3.9478e-11	V	12	503.178A	-29.113000000000003	5.155439793000627e-19
10838	2.86722e-11	Be	3	692.813A	-29.118000000000002	5.096425961688311e-19
10839	5.2677e-11	F	2	377.099A	-29.119	5.084704507243372e-19
10840	1.66182e-11	S	1	1195.34A	-29.123	5.038087656116957e-19
10841	1.4523e-11	B	1	1367.79A	-29.125999999999998	5.0034057046411955e-19
10842	1.28692e-11	F	6	1543.57A	-29.127	4.991898190850634e-19
10843	3.47119e-11	Mg	6	572.267A	-29.129	4.96896250203998e-19
10844	2.70994e-12	Fe	2	7330.22A	-29.131	4.946132193147207e-19
10845	2.8088099999999997e-10	Mg	9	70.7220A	-29.133000000000003	4.92340677999549e-19
10846	3.24464e-12	B	2	6122.24A	-29.134	4.912083258625918e-19
10847	5.75715e-12	Fe	2	3450.40A	-29.135	4.900785780632761e-19
10848	6.54746e-12	K	1	3033.92A	-29.136999999999997	4.878268715321235e-19
10849	1.0087299999999998e-10	Si	8	196.925A	-29.146	4.778215352789666e-19
10850	5.19734e-12	Ni	4	3822.04A	-29.146	4.778215352789666e-19
10851	4.48424e-12	Si	2	4429.84A	-29.15	4.734408411121091e-19
10852	1.99494e-12	Fe	2	9957.42A	-29.154	4.691003093907774e-19
10853	3.86709e-12	Fe	2	5136.80A	-29.156	4.669449892488582e-19
10854	2.13678e-12	Fe	2	9296.44A	-29.158	4.647995719034614e-19
10855	1.03826e-13	Ni	2	19.1324m	-29.160999999999998	4.61599914156511e-19
10856	5.09372e-12	Ni	4	3899.80A	-29.160999999999998	4.61599914156511e-19
10857	1.80472e-11	Cl	1	1100.70A	-29.160999999999998	4.61599914156511e-19
10858	1.02725e-11	Si	9	1933.75A	-29.162	4.605382638144348e-19
10859	4.54109e-12	Mn	8	4374.38A	-29.168000000000003	4.542194419483875e-19
10860	4.09108e-12	Fe	2	4855.55A	-29.169	4.531747662213532e-19
10861	3.58223e-12	Fe	2	5545.27A	-29.17	4.521324931818135e-19
10862	1.28154e-11	Li	2	1550.04A	-29.171	4.510926173037479e-19
10863	8.18266e-12	Si	2	2427.63A	-29.173000000000002	4.490200349914273e-19
10864	3.88084e-10	Ar	11	51.1860A	-29.177	4.449033945663767e-19
10865	1.17361e-11	Ca	2	1692.60A	-29.180999999999997	4.408244957275997e-19
10866	6.798e-11	Si	10	292.210A	-29.183000000000003	4.387990911485017e-19
10867	1.17223e-11	Ca	2	1694.59A	-29.184	4.377898812441409e-19
10868	5.33701e-11	Fe	6	372.202A	-29.184	4.377898812441409e-19
10869	1.0619799999999999e-10	P	8	187.051A	-29.185	4.367829924581498e-19
10870	6.976460000000001e-12	Ni	11	2847.35A	-29.186	4.357784194521006e-19
10871	1.97135e-11	Cl	1	1007.66A	-29.19	4.317831788880198e-19
10872	6.3157e-11	Ni	11	314.525A	-29.191	4.307901051340846e-19
10873	1.27581e-11	B	2	1557.01A	-29.191999999999997	4.2979931538640297e-19
10874	9.0737e-12	Al	1	2189.23A	-29.193	4.288108043918992e-19
10875	1.6404700000000002e-10	Ca	13	121.090A	-29.193	4.288108043918992e-19
10876	1.37181e-12	S	10	1.44804m	-29.197	4.248794433066599e-19
10877	4.05512e-12	Fe	2	4898.61A	-29.197	4.248794433066599e-19
10878	4.3157800000000004e-12	Fe	2	4602.75A	-29.198	4.2390224770394424e-19
10879	1.58532e-11	Si	10	1253.03A	-29.201	4.209841251564928e-19
10880	7.97414e-11	Mg	6	249.111A	-29.201999999999998	4.200158885369169e-19
10881	1.4513e-11	Co	12	1368.74A	-29.204	4.1808609082335985e-19
10882	2.13229e-12	Fe	2	9316.01A	-29.212	4.104551596711008e-19
10883	5.15296e-12	Mg	1	3854.96A	-29.217	4.0575671831077553e-19
10884	1.3248900000000002e-10	F	6	149.933A	-29.218000000000004	4.0482350375508614e-19
10885	1.86259e-12	N	1	1.06650m	-29.221	4.0203671835717134e-19
10886	4.65354e-12	Fe	2	4268.67A	-29.221999999999998	4.011120595639619e-19
10887	1.7799799999999999e-12	Fe	2	1.11599m	-29.223000000000003	4.001895274269562e-19
10888	6.90604e-11	O	5	287.639A	-29.223000000000003	4.001895274269562e-19
10889	2.4607400000000003e-12	Ne	9	8072.57A	-29.225	3.983508235681407e-19
10890	5.74782e-12	Fe	2	3456.00A	-29.226	3.974346420977028e-19
10891	9.41551e-13	Ca	9	2.10976m	-29.228	3.956085957872163e-19
10892	3.1177099999999996e-10	Na	10	63.7148A	-29.233	3.9108010163833964e-19
10893	3.7633699999999995e-12	Fe	2	5278.37A	-29.233	3.9108010163833964e-19
10894	2.61962e-11	Fe	11	758.295A	-29.234	3.90180642364301e-19
10895	1.0507999999999999e-13	Al	1	18.9041m	-29.235	3.8928325178919004e-19
10896	2.31918e-11	Ar	1	856.531A	-29.236	3.883879251551249e-19
10897	1.98765e-11	Si	8	999.392A	-29.237	3.8749465771517924e-19
10898	4.9488300000000004e-12	Mn	8	4013.97A	-29.237	3.8749465771517924e-19
10899	3.87327e-11	B	2	512.860A	-29.24	3.84827163254321e-19
10900	3.83404e-11	Ni	11	518.108A	-29.244	3.8129904661484433e-19
10901	2.58308e-14	N	6	76.9021m	-29.245	3.804220831431078e-19
10902	2.24295e-11	Fe	8	885.639A	-29.245	3.804220831431078e-19
10903	2.64667e-12	F	8	7505.44A	-29.247	3.7867420244080353e-19
10904	2.55656e-11	Be	2	777.001A	-29.248	3.7780327594314305e-19
10905	9.39124e-11	Cl	10	211.521A	-29.249000000000002	3.769343525208425e-19
10906	6.47848e-11	Na	4	306.622A	-29.252	3.743395546896053e-19
10907	2.36328e-12	Fe	2	8405.47A	-29.252	3.743395546896053e-19
10908	9.06552e-11	Cl	7	219.121A	-29.253	3.734785976051243e-19
10909	6.62191e-11	O	5	299.981A	-29.253	3.734785976051243e-19
10910	4.857e-11	Fe	6	408.986A	-29.255	3.7176261932099277e-19
10911	2.51567e-12	Fe	2	7896.29A	-29.255	3.7176261932099277e-19
10912	5.359530000000001e-12	Ni	13	3706.38A	-29.256999999999998	3.7005452524091056e-19
10913	7.676329999999999e-13	Fe	9	2.58775m	-29.258000000000003	3.6920342345067707e-19
10914	1.00951e-11	Fe	10	1967.73A	-29.259	3.683542791402477e-19
10915	2.45449e-11	Fe	8	809.312A	-29.261	3.6666184496082006e-19
10916	9.19782e-11	S	11	215.969A	-29.261	3.6666184496082006e-19
10917	1.35593e-11	Fe	8	1465.01A	-29.261	3.6666184496082006e-19
10918	1.13282e-11	Ca	2	1753.54A	-29.264	3.6413776257421857e-19
10919	3.8564300000000005e-10	Ar	11	51.5100A	-29.265	3.633002689604986e-19
10920	8.45861e-11	Cl	11	234.843A	-29.269000000000002	3.5996951207419526e-19
10921	1.9145200000000002e-12	N	1	1.03757m	-29.272	3.5749149938313926e-19
10922	1.80015e-12	Fe	2	1.10349m	-29.274	3.558489751430949e-19
10923	2.10895e-11	Si	10	941.914A	-29.274	3.558489751430949e-19
10924	3.87846e-12	Sc	8	5121.73A	-29.276999999999997	3.5339932802875228e-19
10925	1.0471400000000001e-13	Fe	6	18.9702m	-29.279	3.5177560560820735e-19
10926	1.9271e-12	N	1	1.03080m	-29.281999999999996	3.493539993725065e-19
10927	5.105359999999999e-10	Ar	11	38.9090A	-29.281999999999996	3.493539993725065e-19
10928	6.2777699999999994e-12	Fe	2	3164.25A	-29.281999999999996	3.493539993725065e-19
10929	6.1564e-12	Ti	3	3226.64A	-29.281999999999996	3.493539993725065e-19
10930	3.07323e-11	Si	9	646.371A	-29.283	3.4855050747061014e-19
10931	4.21734e-11	Si	8	471.019A	-29.283	3.4855050747061014e-19
10932	6.39805e-12	Ni	1	3104.77A	-29.283	3.4855050747061014e-19
10933	4.3713699999999994e-14	O	7	45.4422m	-29.284000000000002	3.4774886354881013e-19
10934	3.57127e-11	Ne	1	556.229A	-29.284000000000002	3.4774886354881013e-19
10935	9.373019999999999e-12	Cl	11	2119.32A	-29.289	3.4376821522461062e-19
10936	3.57467e-11	Ne	1	555.701A	-29.291	3.4218874374784394e-19
10937	9.74761e-11	Cl	10	203.788A	-29.294	3.3983313300498223e-19
10938	8.04571e-11	S	11	246.895A	-29.295	3.3905153848808804e-19
10939	1.22409e-11	S	11	1622.80A	-29.295	3.3905153848808804e-19
10940	5.66616e-12	Fe	2	3505.80A	-29.301	3.3439957698250457e-19
10941	2.06993e-12	Fe	2	9596.68A	-29.301	3.3439957698250457e-19
10942	1.4192400000000002e-10	Al	6	139.966A	-29.302	3.336304792976787e-19
10943	6.94993e-11	S	11	285.823A	-29.303	3.3286315048844215e-19
10944	8.250110000000001e-12	Ti	3	2407.78A	-29.305	3.3133378323289274e-19
10945	5.42671e-11	F	2	366.050A	-29.305999999999997	3.3057173667802693e-19
10946	1.54018e-12	Fe	2	1.28975m	-29.311	3.267877132991803e-19
10947	4.64728e-11	Mg	7	427.443A	-29.311999999999998	3.2603612241502017e-19
10948	6.54351e-12	Ni	1	3035.75A	-29.314	3.2453812250419486e-19
10949	4.08846e-11	Na	6	485.867A	-29.319000000000003	3.2082316533567266e-19
10950	1.69223e-11	Ne	3	1173.87A	-29.320999999999998	3.193491167869966e-19
10951	1.47467e-11	Si	8	1347.04A	-29.320999999999998	3.193491167869966e-19
10952	1.90743e-12	N	1	1.04142m	-29.322	3.186146342000617e-19
10953	1.74783e-11	Cl	8	1136.52A	-29.323	3.178818408762001e-19
10954	1.73423e-12	N	1	1.14543m	-29.324	3.1715073293021467e-19
10955	2.6081599999999997e-12	Fe	2	7616.28A	-29.329	3.135203385108808e-19
10956	4.35353e-11	Fe	8	456.284A	-29.333000000000002	3.106459667701739e-19
10957	3.83062e-11	B	2	518.570A	-29.334	3.0993150087282294e-19
10958	7.539010000000001e-12	Mg	9	2634.89A	-29.335	3.092186782014343e-19
10959	4.13494e-12	Mn	8	4804.05A	-29.335	3.092186782014343e-19
10960	3.85647e-12	Fe	2	5150.94A	-29.335	3.092186782014343e-19
10961	1.83969e-11	Cr	2	1079.77A	-29.337	3.07797947427987e-19
10962	6.86884e-11	Si	10	289.197A	-29.339000000000002	3.0638374431949703e-19
10963	2.45995e-12	Fe	1	8075.15A	-29.34	3.0567908126175673e-19
10964	4.09324e-11	Fe	8	485.299A	-29.340999999999998	3.0497603888407576e-19
10965	3.9723e-12	Fe	2	5000.74A	-29.343000000000004	3.0357480126761476e-19
10966	1.82578e-12	Fe	2	1.08800m	-29.343000000000004	3.0357480126761476e-19
10967	6.7262300000000005e-12	Ne	3	2953.28A	-29.345	3.021800017532002e-19
10968	5.85644e-13	Fe	2	3.39190m	-29.345	3.021800017532002e-19
10969	3.90311e-11	B	2	508.940A	-29.346999999999998	3.0079161076043013e-19
10970	5.16637e-12	Mg	1	3844.95A	-29.349	2.994095988448223e-19
10971	5.57077e-12	Co	1	3565.84A	-29.351	2.9803393669718435e-19
10972	3.97996e-12	Fe	2	4991.13A	-29.351999999999997	2.9734847766406923e-19
10973	6.625e-11	O	5	299.841A	-29.351999999999997	2.9734847766406923e-19
10974	2.75248e-11	Cl	8	721.693A	-29.351999999999997	2.9734847766406923e-19
10975	6.18696e-11	F	2	321.070A	-29.355999999999998	2.946223704347925e-19
10976	1.96147e-12	Fe	2	1.01273m	-29.357	2.939447577863436e-19
10977	2.8052400000000003e-12	Cl	7	7081.20A	-29.368000000000002	2.8659309290303035e-19
10978	6.51713e-10	Sc	12	30.4804A	-29.37	2.852763172512066e-19
10979	4.62839e-11	Si	10	429.187A	-29.377	2.807150643858252e-19
10980	3.84882e-12	Fe	2	5161.18A	-29.379	2.7942529582183153e-19
10981	3.50967e-11	Mg	6	565.993A	-29.38	2.7878263547507863e-19
10982	2.31755e-11	Ar	1	857.133A	-29.381999999999998	2.7750174561542994e-19
10983	3.68223e-12	Mn	1	5394.68A	-29.381999999999998	2.7750174561542994e-19
10984	4.52846e-12	Fe	2	4386.58A	-29.383000000000003	2.7686350931138137e-19
10985	9.9116e-12	Ni	11	2004.16A	-29.384	2.7622674091010275e-19
10986	1.94862e-11	Si	1	1019.41A	-29.385	2.7559143703550464e-19
10987	9.28865e-12	Zn	1	2138.57A	-29.386	2.7495759431927367e-19
10988	1.41803e-12	Si	2	1.40084m	-29.386	2.7495759431927367e-19
10989	2.8639e-11	Cl	8	693.616A	-29.386	2.7495759431927367e-19
10990	2.09012e-12	Fe	7	9504.00A	-29.389	2.7306479955368317e-19
10991	2.5587200000000002e-12	Fe	2	7763.45A	-29.39	2.7243676794240166e-19
10992	1.22283e-12	B	1	1.62447m	-29.39	2.7243676794240166e-19
10993	9.50648e-12	B	1	2089.57A	-29.395	2.693182100477961e-19
10994	1.91129e-12	N	1	1.03932m	-29.401	2.6562302567705846e-19
10995	4.50907e-11	V	11	440.544A	-29.401999999999997	2.650121096707424e-19
10996	1.67749e-11	S	1	1184.18A	-29.401999999999997	2.650121096707424e-19
10997	2.24428e-12	Fe	2	8851.15A	-29.403000000000002	2.6440259873224624e-19
10998	3.36759e-12	Fe	2	5898.72A	-29.406	2.625824640451963e-19
10999	1.5970799999999999e-12	Fe	2	1.24380m	-29.406	2.625824640451963e-19
11000	9.16824e-12	Al	1	2166.66A	-29.406999999999996	2.6197854113657703e-19
11001	4.12276e-12	Fe	2	4818.24A	-29.406999999999996	2.6197854113657703e-19
11002	3.77035e-11	B	2	526.859A	-29.410999999999998	2.5957670743452376e-19
11003	1.73207e-10	Al	6	114.686A	-29.42	2.542527853774775e-19
11004	3.15385e-12	Ca	2	6298.48A	-29.42	2.542527853774775e-19
11005	1.59303e-12	N	1	1.24696m	-29.421	2.536680201981726e-19
11006	6.80218e-12	Al	2	2920.31A	-29.423000000000002	2.525025215140961e-19
11007	6.64068e-12	K	1	2991.33A	-29.424	2.5192178182997073e-19
11008	3.58285e-11	Ne	1	554.431A	-29.425	2.5134237781005243e-19
11009	1.82137e-11	Cl	1	1090.63A	-29.427	2.5018756448214103e-19
11010	2.4907599999999998e-12	Fe	2	7975.25A	-29.428	2.4961214905144057e-19
11011	9.26314e-13	Mg	3	2.14446m	-29.43	2.484652854025614e-19
11012	1.98756e-11	Ar	7	999.440A	-29.434	2.4618734197375574e-19
11013	1.29129e-11	B	2	1538.34A	-29.435	2.4562112679952217e-19
11014	5.3666e-11	Fe	6	370.150A	-29.436999999999998	2.4449260023223134e-19
11015	1.67427e-11	Ne	3	1186.46A	-29.44	2.4280952501079056e-19
11016	5.61068e-11	V	11	354.047A	-29.443	2.411380359976802e-19
11017	2.23557e-12	Fe	2	8885.62A	-29.445	2.4003010736159897e-19
11018	1.4844399999999999e-12	N	1	1.33818m	-29.454	2.351070863572608e-19
11019	1.1859e-12	Al	1	1.67505m	-29.456999999999997	2.3348862055888395e-19
11020	6.58957e-12	V	10	3014.53A	-29.463	2.3028503658555494e-19
11021	4.21465e-12	Fe	2	4713.19A	-29.463	2.3028503658555494e-19
11022	1.81948e-12	Fe	2	1.09177m	-29.464000000000002	2.2975539569878657e-19
11023	3.4044e-12	Fe	2	5834.94A	-29.465	2.292269729522566e-19
11024	2.85153e-11	S	5	696.624A	-29.465	2.292269729522566e-19
11025	1.03219e-10	Ar	12	192.450A	-29.468000000000004	2.2764898556983537e-19
11026	9.97317e-11	Si	8	199.179A	-29.47	2.2660303349079616e-19
11027	6.4373e-11	Fe	9	308.584A	-29.474	2.245255243922858e-19
11028	5.32306e-11	V	12	373.177A	-29.479	2.2195540196746665e-19
11029	7.214739999999999e-13	Al	10	2.75332m	-29.487	2.179042593237346e-19
11030	3.59233e-11	Ne	1	552.969A	-29.491	2.159065010661533e-19
11031	4.64959e-12	Ni	11	4272.30A	-29.491	2.159065010661533e-19
11032	7.817369999999999e-13	Cr	7	2.54107m	-29.491	2.159065010661533e-19
11033	3.00426e-10	Na	10	66.1209A	-29.494	2.1442021116720825e-19
11034	9.31997e-13	Ni	4	2.13139m	-29.498	2.1245439485512218e-19
11035	9.38508e-13	Ne	9	2.11660m	-29.5	2.1147825557892957e-19
11036	1.47428e-11	Si	8	1347.40A	-29.500999999999998	2.109918690881814e-19
11037	1.69612e-11	Cl	1	1171.17A	-29.500999999999998	2.109918690881814e-19
11038	2.54658e-11	Cl	8	780.043A	-29.502	2.105066012553178e-19
11039	1.67121e-11	S	1	1188.63A	-29.504	2.095394112777999e-19
11040	2.30969e-12	Fe	2	8600.50A	-29.505	2.0905748400520232e-19
11041	3.92454e-11	B	2	506.160A	-29.506999999999998	2.0809695211665913e-19
11042	8.01904e-13	Fe	2	2.47716m	-29.508000000000003	2.0761834240806734e-19
11043	4.23411e-12	Fe	2	4691.53A	-29.51	2.0666442277453504e-19
11044	6.0725300000000006e-12	Sc	1	3271.20A	-29.511	2.0618910779200586e-19
11045	1.87785e-12	N	1	1.05783m	-29.511	2.0618910779200586e-19
11046	4.86875e-12	Fe	2	4079.99A	-29.511	2.0618910779200586e-19
11047	4.52143e-12	Sc	8	4393.40A	-29.511999999999997	2.0571488600360068e-19
11048	4.5962099999999995e-12	Fe	2	4321.92A	-29.511999999999997	2.0571488600360068e-19
11049	2.7458599999999998e-12	Ca	2	7234.34A	-29.514	2.0476971195783477e-19
11050	2.81338e-12	Cl	7	7060.70A	-29.514	2.0476971195783477e-19
11051	1.6281299999999998e-12	Fe	2	1.22008m	-29.515	2.0429875468925705e-19
11052	1.01574e-10	Ar	11	195.566A	-29.517	2.0336008717585763e-19
11053	4.95676e-11	Fe	6	400.755A	-29.521	2.0149567069001716e-19
11054	5.7768300000000005e-12	Co	1	3438.64A	-29.526	1.9918916882059238e-19
11055	4.10944e-12	Fe	2	4833.87A	-29.528000000000002	1.982739777217644e-19
11056	4.10367e-12	Fe	2	4840.66A	-29.529	1.978179602273569e-19
11057	3.1756e-12	Fe	2	6255.35A	-29.53	1.9736299154408075e-19
11058	1.87784e-11	Mg	9	1057.83A	-29.535	1.9510379606165273e-19
11059	1.52501e-13	Fe	6	13.0258m	-29.537	1.9420737554561714e-19
11060	6.44622e-10	Sc	12	30.8157A	-29.539	1.9331507370772867e-19
11061	5.75524e-12	Ne	3	3451.54A	-29.539	1.9331507370772867e-19
11062	4.74835e-12	Cu	14	4183.45A	-29.54	1.928704613760635e-19
11063	1.68065e-11	Ne	3	1181.95A	-29.541	1.9242687162438335e-19
11064	5.55538e-12	Fe	2	3575.72A	-29.541999999999998	1.9198430210082255e-19
11065	1.1304200000000001e-10	Cl	12	175.727A	-29.543000000000003	1.9154275045891692e-19
11066	2.34599e-11	Ar	1	846.740A	-29.543000000000003	1.9154275045891692e-19
11067	3.955719999999999e-10	Ar	11	50.2170A	-29.546	1.902241794394381e-19
11068	8.04294e-11	Mg	6	246.980A	-29.546999999999997	1.8978667596732122e-19
11069	5.99017e-12	Fe	2	3316.18A	-29.549	1.8891468539900932e-19
11070	3.6365e-12	Si	2	5462.52A	-29.551	1.880467012634338e-19
11071	1.3478e-11	Al	2	1473.84A	-29.552	1.8761420585214797e-19
11072	3.1126e-11	P	8	638.196A	-29.557	1.8546660379674527e-19
11073	1.6615799999999999e-12	Zn	2	1.19552m	-29.559	1.8461446215706848e-19
11074	2.33562e-12	Fe	2	8505.01A	-29.559	1.8461446215706848e-19
11075	6.924649999999999e-13	K	8	2.86866m	-29.559	1.8461446215706848e-19
11076	1.56917e-12	Fe	9	1.26593m	-29.561999999999998	1.8334358513878532e-19
11077	7.42225e-11	Fe	9	267.634A	-29.561999999999998	1.8334358513878532e-19
11078	1.74855e-13	Fe	8	11.3606m	-29.563000000000002	1.8292190659441983e-19
11079	2.38095e-11	F	8	834.307A	-29.565	1.8208145677635597e-19
11080	8.967930000000001e-13	Ne	9	2.21505m	-29.565	1.8208145677635597e-19
11081	4.60728e-11	Cr	11	431.153A	-29.566	1.8166268104667481e-19
11082	3.69338e-10	Ar	11	53.7840A	-29.566999999999997	1.8124486847444458e-19
11083	5.8833e-11	Si	9	337.642A	-29.572	1.7917017562110098e-19
11084	1.22424e-11	B	1	1622.59A	-29.576999999999998	1.7711923158046701e-19
11085	5.49334e-11	F	2	361.610A	-29.576999999999998	1.7711923158046701e-19
11086	1.15762e-13	Ne	3	17.1598m	-29.576999999999998	1.7711923158046701e-19
11087	2.16272e-11	Ar	1	918.493A	-29.578000000000003	1.7671186865203157e-19
11088	3.4178599999999997e-12	Fe	2	5811.95A	-29.579	1.7630544263233552e-19
11089	3.35933e-11	S	11	591.322A	-29.581999999999997	1.7509176450213008e-19
11090	8.39709e-12	Cr	1	2365.64A	-29.584	1.7428729091905707e-19
11091	4.94326e-12	Fe	2	4018.49A	-29.587	1.7308750564752362e-19
11092	9.233739999999999e-12	Al	1	2151.29A	-29.588	1.726894154314204e-19
11093	2.63152e-11	Mg	9	754.867A	-29.59	1.7189597963970465e-19
11094	5.46612e-11	F	2	363.410A	-29.598000000000003	1.6875852442468413e-19
11095	6.031e-12	Ti	9	3293.73A	-29.6	1.67983149436581e-19
11096	5.47182e-12	Mn	8	3630.32A	-29.601	1.6759679891399128e-19
11097	3.3009800000000004e-16	He	1	6017.74m	-29.605	1.6606026222575153e-19
11098	8.592230000000001e-12	Mg	5	2311.91A	-29.605	1.6606026222575153e-19
11099	4.8781e-12	Ni	11	4072.17A	-29.605999999999998	1.6567833422102313e-19
11100	3.69936e-11	B	2	536.970A	-29.61	1.6415938612280983e-19
11101	5.4160800000000005e-12	Sc	8	3667.68A	-29.61	1.6415938612280983e-19
11102	3.21528e-12	Fe	2	6178.15A	-29.613000000000003	1.630293208574898e-19
11103	8.47718e-11	Fe	9	234.329A	-29.613000000000003	1.630293208574898e-19
11104	6.04455e-12	S	2	3286.34A	-29.614	1.6265436382446596e-19
11105	8.38183e-13	Fe	2	2.36994m	-29.614	1.6265436382446596e-19
11106	3.53112e-11	Sc	8	562.554A	-29.616	1.6190703490674007e-19
11107	9.71947e-14	Mg	2	20.4378m	-29.62	1.6042266228846596e-19
11108	1.21106e-11	Ar	10	1640.26A	-29.625999999999998	1.582215808454588e-19
11109	6.918e-11	Si	10	287.142A	-29.627	1.578576813076191e-19
11110	4.46265e-12	Ni	4	4451.27A	-29.628	1.574946187154914e-19
11111	1.2810299999999998e-12	Ni	3	1.55066m	-29.629	1.5713239114415403e-19
11112	6.58594e-11	Fe	7	301.619A	-29.631	1.5641043338629044e-19
11113	1.68768e-11	S	1	1177.03A	-29.633000000000003	1.5569179272301275e-19
11114	5.55985e-12	Mn	8	3572.84A	-29.633000000000003	1.5569179272301275e-19
11115	1.05869e-10	P	10	187.632A	-29.634	1.553337115363984e-19
11116	1.01756e-10	F	6	195.216A	-29.636999999999997	1.5426440178758641e-19
11117	1.37804e-10	F	6	144.150A	-29.641	1.528500972509131e-19
11118	2.32677e-12	Ni	11	8537.36A	-29.643	1.521478148462658e-19
11119	3.5907e-11	Ne	1	553.220A	-29.644000000000002	1.5179788458258097e-19
11120	1.1849500000000001e-10	Mg	6	167.639A	-29.645	1.5144875913617043e-19
11121	9.34996e-12	Si	11	2124.55A	-29.65	1.4971513952601496e-19
11122	1.03196e-12	Fe	2	1.92493m	-29.651	1.4937080426030718e-19
11123	2.08709e-12	Fe	2	9517.77A	-29.651	1.4937080426030718e-19
11124	1.51704e-12	Fe	2	1.30942m	-29.653000000000002	1.4868450775486346e-19
11125	9.300639999999999e-13	Ne	9	2.13582m	-29.655	1.4800136449543661e-19
11126	1.30545e-12	Ne	9	1.52165m	-29.656	1.4766097080292288e-19
11127	3.15594e-12	Ca	2	6294.31A	-29.656999999999996	1.4732135999417714e-19
11128	6.30704e-12	Si	4	3149.57A	-29.658	1.4698253026861425e-19
11129	1.01455e-12	P	8	1.95795m	-29.658	1.4698253026861425e-19
11130	3.58512e-11	Ne	1	554.081A	-29.659000000000002	1.466444798297964e-19
11131	9.61213e-11	Si	10	206.660A	-29.66	1.4630720688541377e-19
11132	1.24479e-11	Ar	10	1595.81A	-29.662	1.4563498633131188e-19
11133	3.65656e-12	Mn	1	5432.55A	-29.663	1.4530003515754612e-19
11134	7.49783e-11	Fe	7	264.936A	-29.664	1.449658543501026e-19
11135	6.6875699999999995e-12	Si	1	2970.35A	-29.668000000000003	1.436367994087534e-19
11136	2.22406e-11	Fe	8	893.162A	-29.669	1.433064439373813e-19
11137	3.85943e-11	Ar	2	514.700A	-29.675	1.4134020581419826e-19
11138	1.32695e-11	Al	6	1497.01A	-29.675	1.4134020581419826e-19
11139	6.70568e-12	K	1	2962.33A	-29.675	1.4134020581419826e-19
11140	3.59739e-11	Ne	1	552.190A	-29.676	1.410151323615192e-19
11141	3.4951e-13	Fe	8	5.68351m	-29.676	1.410151323615192e-19
11142	9.13275e-11	Ar	12	217.508A	-29.677	1.406908065570331e-19
11143	1.15176e-11	Ti	9	1724.70A	-29.679000000000002	1.4004439101842572e-19
11144	1.23696e-11	Ni	11	1605.91A	-29.680999999999997	1.3940094548943797e-19
11145	1.97295e-11	S	1	1006.84A	-29.682	1.3908033221173614e-19
11146	4.27057e-12	C	3	4651.47A	-29.686	1.3780523606168633e-19
11147	3.30158e-12	Cl	12	6016.65A	-29.689	1.3685659148929586e-19
11148	2.34508e-11	Ar	1	847.070A	-29.689	1.3685659148929586e-19
11149	2.74967e-12	Ca	2	7224.29A	-29.689	1.3685659148929586e-19
11150	1.60359e-12	Fe	2	1.23875m	-29.691	1.3622779256871032e-19
11151	5.16105e-12	Mg	1	3848.92A	-29.691999999999997	1.3591447734020858e-19
11152	7.307939999999999e-13	Mg	3	2.71820m	-29.693	1.3560188271673357e-19
11153	7.54835e-11	Fe	7	263.163A	-29.695	1.3497884865930336e-19
11154	4.47135e-12	Fe	7	4442.60A	-29.701999999999998	1.3282068612360645e-19
11155	2.00057e-11	C	3	992.940A	-29.703000000000003	1.32515207022476e-19
11156	8.17895e-11	S	11	242.873A	-29.704	1.322104305037839e-19
11157	3.5570099999999993e-10	Ar	11	55.8460A	-29.706999999999997	1.3130030030194938e-19
11158	6.51842e-12	Mn	8	3047.43A	-29.709	1.3069703022044201e-19
11159	6.02142e-11	Fe	9	329.897A	-29.714000000000002	1.2920095368688866e-19
11160	1.7399700000000001e-12	N	1	1.14166m	-29.715	1.2890379973934426e-19
11161	3.69005e-12	Mn	8	5383.25A	-29.715999999999998	1.286073292269141e-19
11162	4.7636800000000006e-12	Fe	2	4169.98A	-29.717	1.2831154057773993e-19
11163	4.46341e-12	F	6	4450.52A	-29.72	1.2742825014536736e-19
11164	2.3547099999999998e-12	Fe	2	8436.05A	-29.72	1.2742825014536736e-19
11165	3.0407e-12	Cl	8	6532.86A	-29.724	1.2625998092581604e-19
11166	2.988e-12	Fe	2	6648.07A	-29.725	1.2596959102792067e-19
11167	2.063e-11	Cl	6	962.890A	-29.73	1.2452762904332023e-19
11168	1.9787900000000003e-12	Fe	2	1.00387m	-29.73	1.2452762904332023e-19
11169	1.98292e-11	S	1	1001.78A	-29.732	1.2395547655966263e-19
11170	1.46556e-12	Fe	2	1.35542m	-29.734	1.233859528778777e-19
11171	1.69501e-11	Mg	6	1171.94A	-29.739	1.219735655546215e-19
11172	3.8424800000000003e-10	Ar	11	51.6970A	-29.741	1.2141314792675217e-19
11173	2.66591e-11	Be	2	745.129A	-29.744	1.2057734569536238e-19
11174	2.95533e-11	P	8	672.157A	-29.744	1.2057734569536238e-19
11175	1.2835799999999999e-12	Fe	2	1.54758m	-29.745	1.2030002549581675e-19
11176	5.185229999999999e-13	Cr	7	3.83097m	-29.746	1.2002334311503183e-19
11177	6.98608e-11	Cl	10	284.344A	-29.750999999999998	1.1864944726743658e-19
11178	8.37972e-11	V	12	237.054A	-29.752	1.1837656111123182e-19
11179	4.77445e-12	Ti	3	4160.57A	-29.752	1.1837656111123182e-19
11180	3.59628e-11	Ne	1	552.361A	-29.752	1.1837656111123182e-19
11181	2.36214e-11	Ar	1	840.951A	-29.756	1.1729127827555902e-19
11182	2.90319e-11	Fe	8	684.230A	-29.76	1.1621594537273058e-19
11183	3.83406e-11	Ti	9	518.105A	-29.761	1.159486561155723e-19
11184	6.3345e-13	Fe	8	3.13591m	-29.766	1.1462140282436247e-19
11185	1.97175e-11	Cl	7	1007.46A	-29.769000000000002	1.1383235463739395e-19
11186	1.5057799999999999e-12	Fe	2	1.31922m	-29.769000000000002	1.1383235463739395e-19
11187	7.80233e-11	Fe	11	254.597A	-29.77	1.1357054748680008e-19
11188	2.36842e-12	Fe	2	8387.23A	-29.77	1.1357054748680008e-19
11189	1.6207799999999999e-12	Mn	8	1.22561m	-29.771	1.1330934247594242e-19
11190	4.32258e-12	Ti	3	4595.50A	-29.771	1.1330934247594242e-19
11191	9.7069e-14	Mg	2	20.4643m	-29.776	1.1201230115813608e-19
11192	2.08315e-11	Ar	10	953.578A	-29.78	1.1098536620843002e-19
11193	5.9008400000000005e-12	Fe	7	3366.38A	-29.781	1.1073010694952069e-19
11194	1.86238e-11	Si	4	1066.61A	-29.79	1.084590308402896e-19
11195	2.2413400000000002e-12	Al	2	8862.77A	-29.796	1.0697091714922036e-19
11196	3.24792e-12	Fe	2	6116.06A	-29.796999999999997	1.0672489086693479e-19
11197	4.0977699999999994e-12	Fe	2	4847.62A	-29.798000000000002	1.0647943042939471e-19
11198	6.26258e-11	Fe	9	317.193A	-29.799	1.062345345351968e-19
11199	8.66222e-11	Si	11	229.323A	-29.802	1.0550322114343185e-19
11200	7.77927e-12	Ni	11	2553.51A	-29.803	1.052605704682866e-19
11201	3.19469e-12	Fe	2	6217.96A	-29.804000000000002	1.0501847787420763e-19
11202	1.83422e-11	C	3	1082.99A	-29.804000000000002	1.0501847787420763e-19
11203	1.90981e-12	N	1	1.04013m	-29.805999999999997	1.0453596179799886e-19
11204	6.31497e-11	He	1	314.562A	-29.807	1.0429553575761516e-19
11205	2.9650200000000002e-12	Fe	2	6699.61A	-29.813000000000002	1.0286454736065131e-19
11206	3.42895e-12	Fe	2	5793.16A	-29.813000000000002	1.0286454736065131e-19
11207	8.37236e-11	Fe	11	237.262A	-29.814	1.0262796546680041e-19
11208	8.16675e-12	Fe	8	2432.36A	-29.818	1.0168706662385733e-19
11209	4.44929e-12	Si	10	4464.64A	-29.822	1.0075479399335751e-19
11210	2.58967e-11	Ar	6	767.066A	-29.826	9.983106848970825e-20
11211	3.90746e-12	Fe	2	5083.73A	-29.826999999999998	9.960146340365614e-20
11212	6.251060000000001e-13	Cr	7	3.17777m	-29.831	9.868831169841012e-20
11213	3.01117e-11	P	8	659.693A	-29.831999999999997	9.846133488004435e-20
11214	3.93496e-12	Fe	2	5048.19A	-29.834	9.800894613925845e-20
11215	5.86319e-11	Co	13	338.799A	-29.835	9.778353181831908e-20
11216	4.93132e-11	Fe	8	402.822A	-29.836	9.755863593593214e-20
11217	1.52226e-12	Fe	2	1.30493m	-29.837	9.733425729972047e-20
11218	2.25859e-11	V	13	879.507A	-29.838	9.711039472005167e-20
11219	2.67274e-12	Fe	2	7432.25A	-29.842	9.622008126977362e-20
11220	6.752389999999999e-12	K	1	2941.84A	-29.843000000000004	9.599878122386335e-20
11221	1.69469e-11	S	1	1172.16A	-29.844	9.577799015393632e-20
11222	8.46746e-11	Fe	9	234.598A	-29.846999999999998	9.511865910737709e-20
11223	1.74992e-12	Fe	2	1.13516m	-29.846999999999998	9.511865910737709e-20
11224	7.73275e-11	Fe	7	256.887A	-29.848000000000003	9.489989226214477e-20
11225	4.09874e-12	Fe	2	4846.48A	-29.849	9.468162856669578e-20
11226	7.5112e-11	Fe	7	264.465A	-29.85	9.44638668638154e-20
11227	2.33579e-12	Fe	2	8504.38A	-29.851	9.424660599895431e-20
11228	4.43815e-11	S	10	447.584A	-29.851999999999997	9.402984482021625e-20
11229	7.45632e-10	Ti	13	26.6411A	-29.853	9.381358217835351e-20
11230	9.248830000000001e-14	Fe	2	21.4778m	-29.858	9.273970698326462e-20
11231	3.71862e-11	Ni	11	534.189A	-29.858	9.273970698326462e-20
11232	3.57604e-11	Cl	6	555.488A	-29.859	9.252641157608775e-20
11233	5.47434e-12	Fe	2	3628.65A	-29.861	9.210129133093502e-20
11234	1.36073e-12	Fe	2	1.45983m	-29.866	9.104701656709631e-20
11235	1.9989100000000002e-13	Na	4	9.93767m	-29.866999999999997	9.083761423984555e-20
11236	6.83534e-11	Fe	9	290.614A	-29.871	9.000480998668485e-20
11237	5.03383e-12	Ni	1	3946.19A	-29.873	8.95912754484404e-20
11238	1.7306700000000001e-12	Co	13	1.14779m	-29.874000000000002	8.93852212328527e-20
11239	8.36111e-11	Fe	9	237.582A	-29.878	8.85657325988182e-20
11240	2.85437e-12	Fe	2	6959.32A	-29.879	8.836203706633185e-20
11241	7.50185e-12	Fe	11	2647.94A	-29.881999999999998	8.775375708174026e-20
11242	2.24278e-12	Fe	2	8857.05A	-29.883000000000003	8.755192904112014e-20
11243	7.2098e-11	Na	2	275.520A	-29.884	8.735056519211369e-20
11244	2.68489e-10	Ar	11	73.9860A	-29.893	8.555900382546497e-20
11245	2.03903e-12	N	1	9742.12A	-29.9	8.419100996211727e-20
11246	3.15248e-11	P	10	630.121A	-29.903000000000002	8.361144312614466e-20
11247	1.51513e-12	Fe	2	1.31107m	-29.905	8.322728344034371e-20
11248	2.27417e-12	Fe	2	8734.82A	-29.906999999999996	8.284488880797004e-20
11249	3.2347099999999997e-12	Fe	2	6141.03A	-29.916	8.114573892970313e-20
11250	1.25107e-11	B	1	1587.80A	-29.916	8.114573892970313e-20
11251	1.98656e-11	Na	4	999.942A	-29.92	8.040179032347827e-20
11252	4.97745e-12	Co	12	3990.89A	-29.928	7.893429226519903e-20
11253	2.97276e-12	Ni	3	6682.16A	-29.929000000000002	7.875274843077693e-20
11254	2.00209e-11	C	3	992.189A	-29.93	7.857162213558804e-20
11255	2.96456e-12	Fe	2	6700.64A	-29.930999999999997	7.839091241931816e-20
11256	2.34253e-12	Fe	2	8479.91A	-29.930999999999997	7.839091241931816e-20
11257	6.82084e-11	Ar	7	291.232A	-29.930999999999997	7.839091241931816e-20
11258	2.0745e-11	Si	8	957.553A	-29.932	7.821061832386171e-20
11259	4.22483e-11	V	10	470.183A	-29.939	7.696011701912489e-20
11260	1.02366e-11	Cr	1	1940.53A	-29.939	7.696011701912489e-20
11261	2.36159e-11	Ar	1	841.149A	-29.94	7.678311366177185e-20
11262	9.1721e-12	Mn	8	2165.75A	-29.943	7.625454242523426e-20
11263	1.86232e-11	Si	4	1066.65A	-29.944000000000003	7.607916184441561e-20
11264	1.9113e-12	Zn	2	1.03932m	-29.944000000000003	7.607916184441561e-20
11265	8.18833e-11	S	11	242.595A	-29.949	7.520829088020331e-20
11266	1.98988e-11	S	1	998.273A	-29.949	7.520829088020331e-20
11267	1.19009e-10	Mg	6	166.915A	-29.954	7.434738869348439e-20
11268	3.744380000000001e-10	Si	11	53.0514A	-29.956	7.400579347143421e-20
11269	2.45261e-14	O	7	80.9930m	-29.956999999999997	7.3835584869689e-20
11270	2.02409e-12	N	1	9814.02A	-29.958000000000002	7.366576773686347e-20
11271	2.37261e-11	Ar	1	837.240A	-29.959	7.349634117260646e-20
11272	9.535589999999999e-12	Al	6	2083.19A	-29.96	7.332730427863342e-20
11273	4.92429e-12	Fe	2	4033.97A	-29.96	7.332730427863342e-20
11274	5.62278e-12	Fe	2	3532.86A	-29.96	7.332730427863342e-20
11275	2.31285e-14	V	4	85.8872m	-29.963	7.282252266655583e-20
11276	1.47101e-12	Fe	2	1.35040m	-29.968000000000004	7.198893014274841e-20
11277	1.18493e-10	Mg	6	167.643A	-29.968000000000004	7.198893014274841e-20
11278	2.75289e-12	Si	2	7215.86A	-29.97	7.165817105343318e-20
11279	3.83561e-12	Fe	2	5178.96A	-29.971999999999998	7.132893166408993e-20
11280	7.36812e-10	Ti	13	26.9600A	-29.973000000000003	7.11648796736563e-20
11281	2.00152e-11	C	3	992.471A	-29.98	7.00270319390329e-20
11282	7.62791e-11	Cl	7	260.418A	-29.985	6.922543913297142e-20
11283	4.35349e-14	V	4	45.6288m	-29.987	6.890737713149833e-20
11284	1.4362e-12	V	12	1.38313m	-29.989	6.859077649217777e-20
11285	1.6012499999999998e-10	Al	6	124.056A	-29.991	6.82756305006617e-20
11286	6.78745e-12	K	1	2926.65A	-29.994	6.78056243662649e-20
11287	6.09898e-11	Co	13	325.701A	-29.997	6.733885373133917e-20
11288	4.59395e-12	Ni	11	4324.04A	-30.002	6.656803224676644e-20
11289	2.12427e-12	Fe	2	9351.19A	-30.003	6.641493002114048e-20
11290	4.0730199999999995e-12	Fe	2	4877.09A	-30.004	6.626217992086208e-20
11291	9.40756e-13	Ne	9	2.11154m	-30.005	6.610978113606596e-20
11292	6.5818199999999995e-12	Sc	1	3018.08A	-30.01	6.535302872915054e-20
11293	9.5413e-11	Si	10	208.195A	-30.011999999999997	6.505275883732712e-20
11294	5.12124e-12	Li	2	3878.84A	-30.014	6.475386856033748e-20
11295	1.82462e-12	Fe	2	1.08869m	-30.014	6.475386856033748e-20
11296	4.28611e-12	Fe	2	4634.62A	-30.015	6.460493879540575e-20
11297	2.87167e-12	N	1	6917.38A	-30.017	6.430810606461088e-20
11298	4.04928e-11	F	4	490.568A	-30.017	6.430810606461088e-20
11299	4.50577e-12	Si	2	4408.68A	-30.02	6.386541217632062e-20
11300	3.49123e-11	Ti	11	568.981A	-30.02	6.386541217632062e-20
11301	6.23435e-11	Fe	12	318.629A	-30.023000000000003	6.342576577132119e-20
11302	8.92958e-13	Fe	2	2.22457m	-30.026	6.298914587088672e-20
11303	1.9040900000000002e-12	Fe	2	1.04325m	-30.026	6.298914587088672e-20
11304	3.15212e-12	Ca	2	6301.93A	-30.026999999999997	6.284427485551213e-20
11305	3.12673e-12	Fe	2	6353.12A	-30.026999999999997	6.284427485551213e-20
11306	8.1118e-11	Si	10	244.884A	-30.037	6.141376451278358e-20
11307	3.06723e-11	Cl	6	647.635A	-30.039	6.11315938959754e-20
11308	2.33388e-11	V	13	851.136A	-30.043000000000003	6.057113607434395e-20
11309	5.1523e-12	Mg	1	3855.45A	-30.044	6.043182632717786e-20
11310	2.2876900000000003e-12	F	8	8683.20A	-30.045	6.029283698353862e-20
11311	1.95565e-11	Na	4	1015.75A	-30.046	6.015416730651962e-20
11312	1.02939e-11	Mn	8	1929.72A	-30.046	6.015416730651962e-20
11313	2.87838e-12	N	1	6901.26A	-30.046999999999997	6.00158165609075e-20
11314	2.3367e-14	Ti	3	85.0108m	-30.051	5.946558824737136e-20
11315	1.27273e-12	Fe	2	1.56078m	-30.052	5.932882118964793e-20
11316	1.17776e-11	Ni	12	1686.63A	-30.053	5.919236868742842e-20
11317	1.17829e-11	B	1	1685.87A	-30.054000000000002	5.905623001725526e-20
11318	7.57093e-11	Ar	11	262.378A	-30.061	5.81119862013635e-20
11319	8.0861e-12	Si	2	2456.62A	-30.061999999999998	5.797833234195601e-20
11320	1.26742e-11	Ne	3	1567.31A	-30.064	5.771194610218993e-20
11321	6.47967e-12	Mn	8	3065.66A	-30.065	5.75792123094785e-20
11322	2.73156e-11	Be	2	727.220A	-30.066	5.744678379601935e-20
11323	1.81452e-12	N	1	1.09475m	-30.066	5.744678379601935e-20
11324	4.65491e-12	Fe	2	4267.42A	-30.066999999999997	5.731465985968923e-20
11325	1.29161e-11	B	2	1537.96A	-30.068	5.718283979997925e-20
11326	2.43798e-12	Fe	2	8147.93A	-30.07	5.6920108516444e-20
11327	1.01245e-10	Si	8	196.202A	-30.070999999999998	5.678919589964314e-20
11328	2.67609e-12	Fe	2	7422.95A	-30.075	5.626854942213962e-20
11329	2.01173e-11	Si	1	987.430A	-30.076	5.613913534967104e-20
11330	1.19012e-10	Mg	6	166.911A	-30.076	5.613913534967104e-20
11331	1.28274e-11	B	1	1548.60A	-30.078000000000003	5.588119945249285e-20
11332	6.4205e-11	Fe	7	309.391A	-30.081999999999997	5.536887753645488e-20
11333	2.64942e-11	Fe	8	749.767A	-30.084	5.511448065246015e-20
11334	4.2584e-12	Fe	2	4664.77A	-30.087	5.473507523634321e-20
11335	2.5236e-11	Cl	6	787.147A	-30.09	5.435828162873966e-20
11336	1.3698200000000001e-12	N	1	1.45015m	-30.103	5.2755254123029026e-20
11337	4.01519e-12	Fe	2	4947.33A	-30.105999999999998	5.2392089508105174e-20
11338	5.13993e-12	Fe	2	3864.73A	-30.114	5.143582610510085e-20
11339	2.40906e-11	Si	11	824.574A	-30.115	5.131752698782515e-20
11340	2.3798e-11	Ar	1	834.711A	-30.118000000000002	5.09642596168831e-20
11341	3.79192e-12	Fe	2	5238.62A	-30.12	5.073010011395523e-20
11342	1.92558e-11	S	1	1031.61A	-30.122	5.049701647621648e-20
11343	1.1153e-11	Ar	10	1781.08A	-30.122	5.049701647621648e-20
11344	6.10725e-13	Fe	2	3.25261m	-30.124000000000002	5.026500376051491e-20
11345	6.62347e-11	S	3	299.910A	-30.125999999999998	5.0034057046411956e-20
11346	1.6531e-11	S	1	1201.65A	-30.131999999999998	4.93475640477778e-20
11347	1.27639e-11	B	1	1556.30A	-30.136	4.889514286117994e-20
11348	4.73284e-11	C	4	419.715A	-30.141	4.8335444789112675e-20
11349	2.26729e-11	Si	8	876.134A	-30.144000000000002	4.8002705927631386e-20
11350	4.09117e-12	Fe	2	4855.45A	-30.147	4.767225762436179e-20
11351	1.96658e-11	Na	4	1010.10A	-30.148000000000003	4.7562614474390444e-20
11352	2.37225e-11	Ar	1	837.367A	-30.148000000000003	4.7562614474390444e-20
11353	1.82169e-11	Cl	6	1090.44A	-30.151	4.7235195739375315e-20
11354	4.0453300000000005e-12	Fe	8	4910.47A	-30.151999999999997	4.7126557803845804e-20
11355	6.8073e-11	S	11	291.811A	-30.153000000000002	4.701816972863369e-20
11356	1.79874e-12	Fe	2	1.10436m	-30.155	4.680214086183567e-20
11357	8.203310000000001e-12	Ti	3	2421.52A	-30.156999999999996	4.658710455752099e-20
11358	4.56474e-12	F	6	4351.71A	-30.156999999999996	4.658710455752099e-20
11359	5.04812e-11	Ne	3	393.502A	-30.158	4.6479957190346145e-20
11360	1.55803e-11	Sc	10	1274.97A	-30.16	4.6266401185537727e-20
11361	2.09864e-12	Fe	2	9465.40A	-30.16	4.6266401185537727e-20
11362	6.10294e-11	F	2	325.490A	-30.162	4.605382638144348e-20
11363	1.53264e-11	Al	1	1296.09A	-30.163	4.5947905520038825e-20
11364	2.01231e-11	Cl	1	987.147A	-30.163	4.5947905520038825e-20
11365	6.348680000000001e-10	Ca	13	31.2891A	-30.168000000000003	4.542194419483875e-20
11366	2.35938e-12	Fe	2	8419.34A	-30.17	4.521324931818136e-20
11367	4.81101e-13	Fe	2	4.12895m	-30.17	4.521324931818136e-20
11368	5.20576e-12	Fe	11	3815.86A	-30.171	4.510926173037479e-20
11369	3.14495e-12	Fe	2	6316.31A	-30.175	4.469569753298401e-20
11370	2.34005e-11	S	11	848.891A	-30.178	4.438801451537435e-20
11371	1.26727e-11	B	1	1567.50A	-30.180999999999997	4.408244957275997e-20
11372	1.05347e-13	Al	1	18.8562m	-30.186	4.357784194521006e-20
11373	5.42941e-11	Fe	9	365.868A	-30.19	4.317831788880198e-20
11374	4.77689e-12	Fe	2	4158.45A	-30.194000000000003	4.278245669095971e-20
11375	9.88601e-11	Cl	12	200.935A	-30.194000000000003	4.278245669095971e-20
11376	1.4334e-11	Sc	10	1385.83A	-30.195999999999998	4.2585889157788835e-20
11377	6.98506e-11	Sc	10	284.385A	-30.195999999999998	4.2585889157788835e-20
11378	1.26538e-12	B	2	1.56985m	-30.195999999999998	4.2585889157788835e-20
11379	8.90204e-12	Mn	12	2231.45A	-30.198	4.239022477039442e-20
11380	2.90216e-11	Sc	10	684.472A	-30.199	4.2292729958874774e-20
11381	2.43962e-13	Mg	3	8.14243m	-30.206999999999997	4.1520800641825405e-20
11382	2.02995e-11	Si	10	978.571A	-30.21	4.123497346068267e-20
11383	1.72172e-12	S	1	1.15376m	-30.211	4.1140135653444614e-20
11384	1.8789900000000003e-12	Fe	2	1.05719m	-30.212	4.1045515967110075e-20
11385	1.01909e-12	Ni	4	1.94924m	-30.215	4.0762960622654693e-20
11386	3.3778800000000004e-14	O	7	58.8075m	-30.215999999999998	4.066920841481903e-20
11387	7.96085e-11	Fe	9	249.527A	-30.218000000000004	4.048235037550861e-20
11388	1.13317e-10	Mg	6	175.299A	-30.221999999999998	4.0111205956396185e-20
11389	1.90507e-12	N	1	1.04271m	-30.223000000000003	4.001895274269562e-20
11390	3.09535e-13	Be	2	6.41751m	-30.224	3.992691170549938e-20
11391	6.27301e-12	Ni	12	3166.65A	-30.229	3.9469872126565856e-20
11392	1.0726399999999998e-10	Na	4	185.192A	-30.23	3.937909393974266e-20
11393	2.94589e-11	Fe	8	674.310A	-30.233	3.910801016383397e-20
11394	1.65429e-11	K	12	1200.79A	-30.236	3.883879251551249e-20
11395	6.17963e-12	Ni	11	3214.51A	-30.24	3.84827163254321e-20
11396	3.25874e-11	P	10	609.575A	-30.24	3.84827163254321e-20
11397	1.00621e-13	Mn	5	19.7419m	-30.245	3.8042208314310776e-20
11398	1.23476e-12	Ne	9	1.60877m	-30.245	3.8042208314310776e-20
11399	2.34942e-11	S	11	845.503A	-30.246	3.7954713663138934e-20
11400	1.45823e-12	Si	2	1.36223m	-30.246	3.7954713663138934e-20
11401	8.2772e-18	Be	2	23.9990c	-30.254	3.726196206669892e-20
11402	7.32323e-12	Si	3	2712.53A	-30.254	3.726196206669892e-20
11403	4.4349e-12	Fe	2	4479.12A	-30.255	3.7176261932099275e-20
11404	2.99777e-12	Fe	8	6626.41A	-30.256	3.7090758902339305e-20
11405	1.2955200000000002e-14	Ti	3	153.332m	-30.258000000000003	3.692034234506771e-20
11406	1.41319e-11	Fe	8	1405.64A	-30.26	3.6750708780753467e-20
11407	4.377430000000001e-12	Ni	4	4537.93A	-30.261	3.6666184496082006e-20
11408	2.6942e-11	K	8	737.305A	-30.265	3.633002689604986e-20
11409	1.6201e-12	N	1	1.22612m	-30.266	3.624647015286422e-20
11410	1.9552e-13	Mg	3	10.1598m	-30.266	3.624647015286422e-20
11411	5.48612e-11	Fe	7	362.086A	-30.267	3.6163105584854803e-20
11412	1.61586e-12	N	1	1.22934m	-30.27	3.5914160517059996e-20
11413	2.55357e-10	Ar	11	77.7910A	-30.273000000000003	3.566692917505744e-20
11414	4.70629e-11	Cr	11	422.083A	-30.273000000000003	3.566692917505744e-20
11415	5.39632e-12	Fe	11	3681.11A	-30.279	3.5177560560820736e-20
11416	1.26672e-11	B	1	1568.18A	-30.281999999999996	3.493539993725065e-20
11417	1.42941e-11	Cl	1	1389.69A	-30.287	3.453549772104675e-20
11418	2.54405e-12	Fe	2	7808.19A	-30.288	3.445606828043189e-20
11419	4.78081e-11	Na	6	415.504A	-30.289	3.4376821522461064e-20
11420	4.8272e-11	F	6	411.511A	-30.29	3.429775702697611e-20
11421	1.44931e-11	Ni	12	1370.62A	-30.295	3.3905153848808803e-20
11422	9.106790000000001e-13	Fe	2	2.18128m	-30.296	3.3827174158870214e-20
11423	6.1999e-11	Co	13	320.400A	-30.301	3.3439957698250463e-20
11424	2.77405e-11	Be	2	716.081A	-30.303	3.328631504884422e-20
11425	8.67628e-12	Mn	8	2289.51A	-30.305	3.313337832328927e-20
11426	1.92278e-11	P	4	1033.11A	-30.305999999999997	3.305717366780269e-20
11427	7.8184e-11	S	10	254.073A	-30.305999999999997	3.305717366780269e-20
11428	2.37954e-11	Ar	1	834.801A	-30.307	3.2981144278159884e-20
11429	1.1755e-13	Ni	4	16.8987m	-30.31	3.2754103677926826e-20
11430	2.5682e-12	Fe	2	7734.79A	-30.311	3.2678771329918023e-20
11431	1.51902e-11	Sc	10	1307.72A	-30.311	3.2678771329918023e-20
11432	1.22562e-11	B	1	1620.77A	-30.311999999999998	3.260361224150202e-20
11433	6.81274e-11	S	11	291.578A	-30.311999999999998	3.260361224150202e-20
11434	5.46149e-12	Fe	11	3637.19A	-30.313000000000002	3.2528626014191985e-20
11435	7.06264e-11	Mg	9	281.261A	-30.313000000000002	3.2528626014191985e-20
11436	7.18177e-14	S	2	27.6596m	-30.314	3.2453812250419483e-20
11437	2.2358700000000002e-12	Fe	2	8884.44A	-30.318	3.215627391126776e-20
11438	7.21931e-11	Fe	9	275.157A	-30.319000000000003	3.208231653356727e-20
11439	7.38879e-11	Fe	9	268.846A	-30.326	3.1569355767574383e-20
11440	5.63008e-12	Fe	2	3528.27A	-30.326	3.1569355767574383e-20
11441	1.21727e-10	S	10	163.188A	-30.336	3.0850749497669824e-20
11442	3.83042e-12	Fe	2	5185.97A	-30.336	3.0850749497669824e-20
11443	1.0454200000000001e-13	Fe	2	19.0014m	-30.340999999999998	3.0497603888407573e-20
11444	9.535589999999999e-12	Al	6	2083.19A	-30.343000000000004	3.035748012676148e-20
11445	3.9508599999999996e-12	Fe	2	5027.88A	-30.346	3.014850070350662e-20
11446	4.75369e-11	Si	9	417.875A	-30.346999999999998	3.0079161076043016e-20
11447	1.30026e-12	Cr	7	1.52773m	-30.346999999999998	3.0079161076043016e-20
11448	2.1748900000000002e-12	Fe	2	9133.56A	-30.348000000000003	3.0009980925296646e-20
11449	1.28757e-11	B	1	1542.79A	-30.35	2.9872097587656345e-20
11450	6.08021e-13	Cl	11	3.26707m	-30.355	2.953015451417182e-20
11451	1.42944e-12	Fe	7	1.38967m	-30.359	2.925942043026072e-20
11452	2.5747e-12	Fe	2	7715.25A	-30.365	2.88579661318251e-20
11453	5.50965e-12	Sc	8	3605.40A	-30.366	2.87915946515109e-20
11454	9.1266e-12	Ni	11	2176.54A	-30.366999999999997	2.872537582136566e-20
11455	1.5389e-12	Fe	2	1.29082m	-30.368000000000002	2.865930929030304e-20
11456	1.25134e-11	B	1	1587.45A	-30.37	2.852763172512066e-20
11457	1.22206e-11	Ni	11	1625.49A	-30.371	2.846201999285934e-20
11458	4.64024e-12	Mg	6	4280.91A	-30.371	2.846201999285934e-20
11459	1.43192e-11	N	3	1387.26A	-30.374000000000002	2.826608882538584e-20
11460	1.39387e-12	Fe	7	1.42513m	-30.375999999999998	2.8136217944128825e-20
11461	5.12725e-11	Fe	8	387.429A	-30.379	2.794252958218315e-20
11462	5.2395400000000005e-12	Si	10	3791.26A	-30.38	2.7878263547507866e-20
11463	6.85087e-12	Cr	11	2899.55A	-30.381	2.7814145320610473e-20
11464	4.77474e-12	Si	2	4160.32A	-30.381999999999998	2.7750174561542995e-20
11465	8.18321e-11	Si	10	242.747A	-30.383000000000003	2.7686350931138136e-20
11466	5.91535e-12	Co	13	3358.12A	-30.385	2.755914370355046e-20
11467	3.12952e-12	Ni	11	6347.45A	-30.386	2.7495759431927365e-20
11468	6.67025e-12	Sc	1	2978.07A	-30.386999999999997	2.743252094008365e-20
11469	7.64341e-11	Na	2	259.890A	-30.388	2.736942789273469e-20
11470	2.60536e-11	Cl	6	762.445A	-30.388	2.736942789273469e-20
11471	2.34865e-11	S	11	845.782A	-30.389	2.730647995536831e-20
11472	6.85424e-13	Fe	2	2.89813m	-30.393	2.705613264235288e-20
11473	1.27779e-11	B	1	1554.60A	-30.394000000000002	2.6993905264066858e-20
11474	1.86342e-11	Mg	6	1066.02A	-30.397	2.6808080527299334e-20
11475	1.39033e-11	Fe	11	1428.76A	-30.4	2.662353499902169e-20
11476	1.48915e-12	Fe	2	1.33394m	-30.401	2.656230256770585e-20
11477	8.76603e-13	Fe	2	2.26607m	-30.401999999999997	2.650121096707424e-20
11478	4.76876e-14	Fe	6	41.6554m	-30.401999999999997	2.650121096707424e-20
11479	1.22922e-12	Fe	2	1.61603m	-30.401999999999997	2.650121096707424e-20
11480	7.97057e-11	Fe	9	249.223A	-30.401999999999997	2.650121096707424e-20
11481	2.3398299999999997e-12	Fe	2	8489.69A	-30.410999999999998	2.5957670743452378e-20
11482	6.906910000000001e-12	Ni	11	2876.03A	-30.416	2.5660535743525578e-20
11483	6.99617e-13	S	10	2.83933m	-30.419	2.548388985797424e-20
11484	5.478680000000001e-12	Fe	2	3625.77A	-30.421	2.536680201981726e-20
11485	3.6883699999999996e-10	Ar	11	53.8570A	-30.421999999999997	2.5308459994145892e-20
11486	4.29037e-12	Mg	1	4630.02A	-30.425	2.513423778100524e-20
11487	1.1282200000000001e-10	Mg	6	176.068A	-30.425	2.513423778100524e-20
11488	4.4924e-12	Ni	4	4421.80A	-30.426	2.5076430638240296e-20
11489	1.20615e-11	Na	10	1646.93A	-30.427	2.5018756448214106e-20
11490	3.2866e-12	Fe	2	6044.08A	-30.428	2.496121490514406e-20
11491	1.76406e-11	F	6	1126.06A	-30.429000000000002	2.4903805703950627e-20
11492	2.1798e-12	Fe	2	9112.95A	-30.432	2.4732369111350354e-20
11493	4.73499e-11	C	4	419.525A	-30.44	2.428095250107906e-20
11494	8.2318e-11	Si	10	241.314A	-30.441	2.4225107859999094e-20
11495	1.53411e-11	Ar	10	1294.85A	-30.441999999999997	2.4169391658029466e-20
11496	1.01334e-11	Ar	12	1960.29A	-30.445999999999998	2.3947805343400294e-20
11497	9.52164e-14	Li	2	20.8624m	-30.447	2.3892726919520487e-20
11498	1.8318e-11	Mg	6	1084.42A	-30.449	2.378294981099122e-20
11499	6.26128e-12	S	3	3172.59A	-30.453000000000003	2.3564906416511436e-20
11500	2.89518e-11	N	3	686.122A	-30.455	2.3456635506377494e-20
11501	5.02513e-12	Mg	6	3953.02A	-30.456999999999997	2.3348862055888394e-20
11502	1.94855e-10	S	9	101.945A	-30.456999999999997	2.3348862055888394e-20
11503	2.38475e-11	Ar	1	832.979A	-30.456999999999997	2.3348862055888394e-20
11504	8.13736e-12	Be	3	2441.14A	-30.459	2.3241583779424688e-20
11505	3.1031099999999997e-12	Ni	3	6401.47A	-30.459	2.3241583779424688e-20
11506	8.78142e-11	Mg	5	226.210A	-30.46	2.3188129620069166e-20
11507	4.53219e-12	Fe	2	4382.97A	-30.46	2.3188129620069166e-20
11508	1.7353599999999998e-12	Fe	2	1.14469m	-30.464000000000002	2.2975539569878654e-20
11509	3.0508e-12	Fe	2	6511.23A	-30.464000000000002	2.2975539569878654e-20
11510	6.65641e-13	Ne	9	2.98426m	-30.468000000000004	2.2764898556983538e-20
11511	1.83991e-12	Fe	2	1.07965m	-30.471999999999998	2.2556188712502855e-20
11512	2.91949e-11	Fe	11	680.408A	-30.473000000000003	2.2504310918057408e-20
11513	2.42278e-12	Fe	2	8199.03A	-30.474	2.2452552439228582e-20
11514	3.0981300000000004e-13	Be	2	6.41176m	-30.475	2.2400913001597517e-20
11515	3.46684e-11	Sc	8	572.984A	-30.476	2.234939233137743e-20
11516	1.0790799999999998e-10	Cl	7	184.086A	-30.476999999999997	2.2297990155410663e-20
11517	2.80313e-11	Be	2	708.652A	-30.491	2.159065010661533e-20
11518	1.67165e-12	Zn	2	1.18832m	-30.498	2.124543948551222e-20
11519	3.29908e-12	Fe	2	6021.21A	-30.499000000000002	2.1196576330633676e-20
11520	2.6636900000000003e-17	F	1	7.45751c	-30.499000000000002	2.1196576330633676e-20
11521	3.05696e-11	Mg	6	649.812A	-30.503	2.1002244950749874e-20
11522	4.34179e-11	Si	8	457.518A	-30.509	2.0714083347126263e-20
11523	9.58523e-13	Mn	8	2.07240m	-30.51	2.0666442277453503e-20
11524	2.19512e-11	Fe	8	904.938A	-30.51	2.0666442277453503e-20
11525	1.8290099999999997e-12	Fe	2	1.08608m	-30.511	2.0618910779200585e-20
11526	6.57763e-12	Si	1	3020.00A	-30.513	2.0524175489503942e-20
11527	6.90854e-11	Ne	3	287.535A	-30.516	2.03828880592341e-20
11528	6.79961e-12	Ni	11	2921.41A	-30.519000000000002	2.0242573244792635e-20
11529	7.70354e-11	Fe	7	257.861A	-30.519000000000002	2.0242573244792635e-20
11530	5.22647e-11	Fe	9	380.074A	-30.525	1.9964834727726336e-20
11531	2.04485e-11	Si	1	971.440A	-30.53	1.9736299154408075e-20
11532	5.1593599999999995e-12	Fe	2	3850.18A	-30.53	1.9736299154408075e-20
11533	1.12801e-10	Mg	6	176.102A	-30.531	1.969090692597405e-20
11534	1.3170300000000002e-10	Ni	9	150.827A	-30.531	1.969090692597405e-20
11535	4.16515e-12	Sc	1	4769.20A	-30.535999999999998	1.946550697827344e-20
11536	1.3323700000000001e-12	Fe	2	1.49091m	-30.535999999999998	1.946550697827344e-20
11537	2.0987e-11	F	1	946.513A	-30.539	1.9331507370772868e-20
11538	6.00396e-12	Si	8	3308.56A	-30.541	1.9242687162438334e-20
11539	8.92927e-12	Cl	6	2224.65A	-30.543000000000003	1.9154275045891694e-20
11540	1.8250099999999997e-12	N	1	1.08846m	-30.55	1.8848019367960867e-20
11541	5.13124e-12	Si	8	3871.28A	-30.553	1.8718270515270516e-20
11542	2.2095400000000003e-12	Si	3	8990.30A	-30.555	1.8632267874351678e-20
11543	5.53601e-12	Fe	2	3588.23A	-30.555999999999997	1.8589414847399678e-20
11544	7.69977e-12	Ni	12	2579.88A	-30.555999999999997	1.8589414847399678e-20
11545	1.84257e-12	N	1	1.07808m	-30.557	1.8546660379674525e-20
11546	2.43803e-13	B	4	8.14774m	-30.557	1.8546660379674525e-20
11547	5.12186e-11	Mg	6	387.837A	-30.558000000000003	1.8504004244496293e-20
11548	3.57846e-11	S	11	555.112A	-30.56	1.8418986067667458e-20
11549	1.66311e-13	F	6	11.9442m	-30.56	1.8418986067667458e-20
11550	2.48129e-11	F	1	800.570A	-30.561	1.8376623575258492e-20
11551	1.2717e-10	Cl	10	156.204A	-30.563000000000002	1.8292190659441985e-20
11552	4.5876e-12	V	10	4330.04A	-30.564	1.8250119788379678e-20
11553	7.28311e-11	Fe	9	272.747A	-30.564	1.8250119788379678e-20
11554	1.91898e-11	Ar	10	1035.16A	-30.570999999999998	1.7958320553236724e-20
11555	1.04472e-11	Sc	8	1901.41A	-30.572	1.7917017562110097e-20
11556	1.1145e-12	Cl	8	1.78236m	-30.572	1.7917017562110097e-20
11557	4.84664e-10	Ar	11	40.9860A	-30.573	1.7875809565227005e-20
11558	5.13376e-11	S	10	386.938A	-30.574	1.783469634410674e-20
11559	4.27735e-12	Fe	2	4644.10A	-30.576	1.7752753357743367e-20
11560	1.58048e-12	Fe	2	1.25687m	-30.576999999999998	1.7711923158046702e-20
11561	2.09919e-11	Fe	11	946.290A	-30.578000000000003	1.7671186865203158e-20
11562	1.17308e-17	Na	1	16.9336c	-30.579	1.7630544263233552e-20
11563	2.57144e-12	S	1	7725.05A	-30.58	1.758999513665456e-20
11564	5.54904e-12	Fe	2	3579.80A	-30.58	1.758999513665456e-20
11565	1.28499e-11	B	1	1545.88A	-30.58	1.758999513665456e-20
11566	5.50799e-12	Ni	12	3606.48A	-30.58	1.758999513665456e-20
11567	7.50528e-11	Fe	9	264.673A	-30.583000000000002	1.7468906461857673e-20
11568	7.77909e-11	Fe	7	255.357A	-30.583000000000002	1.7468906461857673e-20
11569	5.00534e-12	Fe	2	3968.66A	-30.584	1.7428729091905707e-20
11570	1.86918e-11	Fe	8	1062.74A	-30.584	1.7428729091905707e-20
11571	1.95377e-12	O	1	1.01673m	-30.585	1.7388644127340268e-20
11572	3.98458e-11	Si	10	498.533A	-30.587	1.730875056475236e-20
11573	6.797610000000001e-12	Ni	12	2922.27A	-30.588	1.7268941543142038e-20
11574	2.9695400000000003e-12	Fe	2	6689.41A	-30.593000000000004	1.7071265603922735e-20
11575	6.9942e-13	Mn	8	2.84013m	-30.593000000000004	1.7071265603922735e-20
11576	1.3777700000000001e-10	Ar	11	144.178A	-30.601999999999997	1.6721133697294563e-20
11577	2.24865e-11	Ni	12	883.394A	-30.613000000000003	1.6302932085748978e-20
11578	1.57236e-12	N	1	1.26335m	-30.614	1.6265436382446595e-20
11579	2.61093e-12	Mg	1	7608.21A	-30.615	1.6228026916868738e-20
11580	4.67235e-12	Fe	2	4251.49A	-30.615	1.6228026916868738e-20
11581	7.34378e-11	Fe	7	270.493A	-30.618000000000002	1.6116313965349092e-20
11582	1.4204e-12	Fe	2	1.39852m	-30.623	1.5931832044908723e-20
11583	2.17513e-12	Fe	2	9132.52A	-30.625	1.5858631925836837e-20
11584	5.45148e-12	Mg	1	3643.87A	-30.625999999999998	1.5822158084545883e-20
11585	1.32695e-11	Al	6	1497.01A	-30.631	1.564104333862904e-20
11586	1.5548399999999999e-12	Fe	2	1.27759m	-30.633000000000003	1.5569179272301276e-20
11587	1.64354e-12	Fe	2	1.20864m	-30.633000000000003	1.5569179272301276e-20
11588	5.07101e-11	Fe	8	391.726A	-30.636	1.5462001796065074e-20
11589	4.46869e-12	Fe	2	4445.25A	-30.643	1.521478148462658e-20
11590	4.0182199999999994e-12	Fe	2	4943.60A	-30.644000000000002	1.51797884582581e-20
11591	7.10823e-14	Li	1	27.9457m	-30.646	1.5110043665600334e-20
11592	7.55161e-11	Fe	7	263.049A	-30.647	1.5075291529531098e-20
11593	7.70791e-13	Cr	7	2.57715m	-30.649	1.500602685664876e-20
11594	3.5371099999999997e-12	Fe	2	5616.02A	-30.651	1.4937080426030718e-20
11595	4.36821e-11	S	10	454.751A	-30.653000000000002	1.4868450775486348e-20
11596	1.62153e-11	Ni	12	1225.04A	-30.654	1.48342542876453e-20
11597	4.5148e-12	Fe	2	4399.86A	-30.662	1.4563498633131186e-20
11598	2.94169e-11	Ne	3	675.274A	-30.663	1.4530003515754615e-20
11599	2.42845e-11	C	3	817.988A	-30.663	1.4530003515754615e-20
11600	2.80166e-12	Cl	7	7090.24A	-30.669	1.433064439373813e-20
11601	2.24943e-11	Cl	8	883.088A	-30.671999999999997	1.4231992931634934e-20
11602	2.82391e-11	Be	2	703.438A	-30.677	1.406908065570331e-20
11603	1.15845e-12	Fe	2	1.71474m	-30.678	1.4036722668119804e-20
11604	1.03317e-11	Zn	2	1922.68A	-30.682	1.3908033221173612e-20
11605	3.02672e-11	Si	11	656.303A	-30.688000000000002	1.371720785152078e-20
11606	5.62901e-12	V	10	3528.94A	-30.691999999999997	1.3591447734020857e-20
11607	4.30844e-11	V	10	461.059A	-30.693	1.3560188271673358e-20
11608	1.4913299999999998e-10	Si	8	133.200A	-30.693	1.3560188271673358e-20
11609	1.65019e-12	Co	8	1.20376m	-30.698	1.3404966080093456e-20
11610	3.50836e-12	Fe	2	5662.03A	-30.7	1.3343375855538521e-20
11611	2.2497900000000003e-12	Fe	2	8829.46A	-30.7	1.3343375855538521e-20
11612	2.21054e-12	Si	3	8986.26A	-30.7	1.3343375855538521e-20
11613	3.17588e-11	Si	11	625.478A	-30.701999999999998	1.3282068612360644e-20
11614	1.49966e-13	B	1	13.2460m	-30.705	1.3190635495163316e-20
11615	3.6752e-12	Fe	2	5405.00A	-30.706999999999997	1.313003003019494e-20
11616	7.53462e-11	Fe	7	263.642A	-30.709	1.3069703022044201e-20
11617	5.33894e-12	Fe	2	3720.67A	-30.712	1.297973181928767e-20
11618	2.57156e-12	Fe	2	7724.67A	-30.713	1.29498792645029e-20
11619	8.80234e-14	Mn	8	22.5673m	-30.717	1.2831154057773995e-20
11620	3.98717e-11	Ar	11	498.209A	-30.728	1.2510242246284967e-20
11621	3.41429e-12	Fe	2	5818.04A	-30.73	1.2452762904332024e-20
11622	1.4975899999999999e-12	Cl	8	1.32643m	-30.730999999999998	1.242412234441925e-20
11623	2.5343599999999997e-12	Fe	2	7838.06A	-30.732	1.2395547655966263e-20
11624	1.00709e-11	Fe	7	1972.46A	-30.735	1.231021730610658e-20
11625	1.29015e-11	B	1	1539.70A	-30.735	1.231021730610658e-20
11626	5.01924e-12	Fe	2	3957.66A	-30.736	1.2281904591972e-20
11627	2.61902e-12	Mg	1	7584.71A	-30.736	1.2281904591972e-20
11628	5.36303e-11	Fe	9	370.396A	-30.737	1.225365699527304e-20
11629	7.58674e-11	Fe	7	261.831A	-30.746	1.2002334311503183e-20
11630	2.07128e-12	Fe	2	9590.45A	-30.750999999999998	1.1864944726743657e-20
11631	6.36701e-12	V	10	3119.90A	-30.750999999999998	1.1864944726743657e-20
11632	4.89707e-11	Fe	3	405.640A	-30.750999999999998	1.1864944726743657e-20
11633	5.311520000000001e-13	Si	2	3.73989m	-30.753	1.1810430257577002e-20
11634	8.935290000000001e-13	Fe	2	2.22315m	-30.754	1.1783267021756358e-20
11635	3.5551900000000003e-12	Fe	2	5587.45A	-30.756	1.17291278275559e-20
11636	3.51679e-12	Fe	7	5648.47A	-30.756	1.17291278275559e-20
11637	5.76173e-13	Mg	1	3.44765m	-30.756999999999998	1.1702151582135472e-20
11638	1.57187e-13	Fe	2	12.6375m	-30.756999999999998	1.1702151582135472e-20
11639	2.23008e-11	Si	8	890.751A	-30.76	1.162159453727306e-20
11640	3.68954e-11	Cl	10	538.400A	-30.76	1.162159453727306e-20
11641	2.43069e-12	Fe	2	8172.36A	-30.76	1.162159453727306e-20
11642	3.3181800000000003e-12	Fe	2	5986.56A	-30.76	1.162159453727306e-20
11643	3.64455e-12	Fe	2	5450.45A	-30.761999999999997	1.1568198160664639e-20
11644	1.41816e-11	Cl	12	1400.72A	-30.764	1.1515047118121487e-20
11645	3.48952e-11	Fe	11	569.260A	-30.769000000000002	1.1383235463739395e-20
11646	2.70683e-11	Cl	6	733.864A	-30.769000000000002	1.1383235463739395e-20
11647	1.5381e-12	Fe	2	1.29149m	-30.77	1.1357054748680008e-20
11648	3.06441e-12	Fe	2	6482.31A	-30.773000000000003	1.1278873333709195e-20
11649	5.4595699999999995e-12	Mg	1	3638.47A	-30.773000000000003	1.1278873333709195e-20
11650	2.2553e-12	Fe	2	8807.90A	-30.775	1.122705161799593e-20
11651	1.2249299999999998e-10	Al	4	162.168A	-30.775	1.122705161799593e-20
11652	9.48034e-12	Cr	1	2095.33A	-30.775	1.122705161799593e-20
11653	1.05541e-11	Zn	2	1882.16A	-30.784000000000002	1.0996784625493445e-20
11654	1.28387e-11	Si	1	1547.23A	-30.785	1.0971492722697741e-20
11655	2.623e-12	Mg	1	7573.18A	-30.791	1.0820958199148892e-20
11656	1.03804e-11	Zn	2	1913.64A	-30.793000000000003	1.077124041236717e-20
11657	5.29027e-11	Fe	9	375.490A	-30.795	1.0721751058066001e-20
11658	3.4441800000000004e-12	Fe	2	5767.54A	-30.8	1.0599020188592479e-20
11659	5.85406e-13	Ni	3	3.39328m	-30.808000000000003	1.040556626817789e-20
11660	1.79608e-11	Ca	13	1105.99A	-30.809	1.0381634129870944e-20
11661	4.68e-12	Fe	2	4244.54A	-30.81	1.0357757033954695e-20
11662	6.98203e-11	Fe	11	284.509A	-30.815	1.023919276962053e-20
11663	2.24707e-11	V	13	884.017A	-30.816	1.0215643279741883e-20
11664	7.41363e-12	Ni	11	2679.45A	-30.816999999999997	1.019214795218697e-20
11665	4.35761e-12	Fe	2	4558.57A	-30.820999999999998	1.0098705778100222e-20
11666	4.44543e-12	Fe	2	4468.51A	-30.826	9.983106848970825e-21
11667	9.68655e-13	Ar	12	2.05073m	-30.826999999999998	9.960146340365614e-21
11668	2.33842e-11	Si	8	849.482A	-30.826999999999998	9.960146340365614e-21
11669	2.26417e-11	Si	11	877.341A	-30.828000000000003	9.937238639464634e-21
11670	7.39959e-11	Fe	9	268.453A	-30.83	9.891581175238122e-21
11671	2.40508e-12	Fe	2	8259.37A	-30.831999999999997	9.846133488004435e-21
11672	2.30775e-11	S	10	860.772A	-30.834	9.800894613925845e-21
11673	4.8438400000000005e-12	Na	10	4100.98A	-30.843000000000004	9.599878122386335e-21
11674	9.35685e-13	Fe	2	2.12299m	-30.843000000000004	9.599878122386335e-21
11675	3.12938e-11	Si	11	634.773A	-30.849	9.468162856669577e-21
11676	1.20356e-10	S	10	165.048A	-30.854	9.359781692676616e-21
11677	3.57274e-11	S	11	556.001A	-30.854	9.359781692676616e-21
11678	6.19272e-12	Ti	3	3207.71A	-30.862	9.188946423901393e-21
11679	2.92251e-12	Ni	3	6797.05A	-30.866	9.104701656709631e-21
11680	1.59426e-11	Al	1	1246.00A	-30.866999999999997	9.083761423984555e-21
11681	2.15868e-12	Fe	2	9202.15A	-30.874000000000002	8.93852212328527e-21
11682	1.99702e-12	N	1	9947.07A	-30.875999999999998	8.897453344634727e-21
11683	1.09471e-14	Cr	7	181.459m	-30.875999999999998	8.897453344634727e-21
11684	2.19222e-12	Fe	2	9061.35A	-30.875999999999998	8.897453344634727e-21
11685	9.0809e-12	Ni	11	2187.50A	-30.877	8.876989769800232e-21
11686	9.92007e-13	Fe	2	2.00245m	-30.878	8.85657325988182e-21
11687	3.7170800000000006e-12	Sc	1	5344.11A	-30.88	8.815881002057057e-21
11688	2.9149099999999997e-13	Fe	8	6.81479m	-30.883000000000003	8.755192904112013e-21
11689	2.1229e-12	Fe	7	9357.22A	-30.886	8.694922580094792e-21
11690	2.1562099999999998e-12	Fe	2	9212.66A	-30.888	8.654973039678423e-21
11691	2.44261e-12	Ar	11	8132.47A	-30.891	8.59539262435522e-21
11692	3.60341e-11	Ti	11	551.269A	-30.891	8.59539262435522e-21
11693	3.40457e-12	Fe	1	5834.65A	-30.894000000000002	8.536222357726024e-21
11694	4.04121e-11	K	8	491.548A	-30.896	8.49700197859773e-21
11695	2.22113e-11	Cl	5	894.338A	-30.901	8.399737601248939e-21
11696	7.10745e-14	Li	1	27.9488m	-30.903000000000002	8.361144312614465e-21
11697	2.1883400000000003e-12	Fe	2	9077.39A	-30.904	8.341914214325076e-21
11698	4.86638e-12	Fe	2	4081.98A	-30.906	8.303586600020908e-21
11699	1.1685200000000002e-12	Fe	2	1.69997m	-30.906999999999996	8.284488880797005e-21
11700	8.86882e-13	Si	2	2.23981m	-30.908	8.265435085108313e-21
11701	8.4649e-12	Zn	2	2346.69A	-30.909000000000002	8.246425111933712e-21
11702	3.68061e-12	S	2	5397.06A	-30.914	8.152029064258782e-21
11703	4.33521e-12	Fe	2	4582.12A	-30.914	8.152029064258782e-21
11704	2.2394099999999996e-10	Mg	9	88.7038A	-30.914	8.152029064258782e-21
11705	9.270809999999999e-13	Si	2	2.14269m	-30.915	8.133279917694342e-21
11706	3.45065e-12	Fe	2	5756.74A	-30.916	8.114573892970313e-21
11707	1.21141e-11	Fe	11	1639.78A	-30.916999999999998	8.09591089090935e-21
11708	2.12947e-11	Fe	8	932.838A	-30.92	8.040179032347827e-21
11709	2.21133e-12	Si	3	8983.03A	-30.921	8.021687133718224e-21
11710	3.23528e-11	K	12	613.996A	-30.921	8.021687133718224e-21
11711	1.86419e-12	Cl	10	1.06558m	-30.921999999999997	8.00323776527527e-21
11712	4.1117500000000003e-10	Si	11	48.3115A	-30.924	7.966466227907287e-21
11713	3.9579e-12	Cl	8	5018.93A	-30.929000000000002	7.875274843077693e-21
11714	3.52681e-11	Mg	6	563.242A	-30.933000000000003	7.803073889331732e-21
11715	4.91779e-13	Si	10	4.03931m	-30.935	7.767222021435138e-21
11716	1.86766e-11	Ar	7	1063.60A	-30.938000000000002	7.713752841135657e-21
11717	3.4873599999999998e-12	Fe	2	5696.13A	-30.94	7.678311366177186e-21
11718	7.331560000000001e-12	Sc	1	2709.44A	-30.941	7.660651740084456e-21
11719	2.06427e-11	Si	1	962.297A	-30.941999999999997	7.643032730004657e-21
11720	2.69263e-11	K	8	737.735A	-30.945999999999998	7.572960984749569e-21
11721	5.74238e-13	Mn	8	3.45927m	-30.948	7.538166389611433e-21
11722	3.53291e-11	V	12	562.268A	-30.951999999999998	7.469056064744026e-21
11723	6.24723e-13	Fe	2	3.17972m	-30.954	7.434738869348438e-21
11724	4.99662e-11	S	10	397.558A	-30.958000000000002	7.366576773686346e-21
11725	2.98445e-12	Fe	2	6656.00A	-30.96	7.332730427863341e-21
11726	3.8127e-11	Si	8	521.008A	-30.96	7.332730427863341e-21
11727	2.0950400000000003e-12	Fe	2	9481.66A	-30.961	7.315865615872874e-21
11728	5.641519999999999e-10	Ca	13	35.2112A	-30.962	7.29903959187357e-21
11729	3.99912e-12	Fe	2	4967.21A	-30.965999999999998	7.232121594665438e-21
11730	3.44009e-12	Fe	7	5774.41A	-30.971	7.149336183341753e-21
11731	4.17802e-12	Fe	2	4754.51A	-30.971999999999998	7.132893166408994e-21
11732	1.9869e-12	N	1	9997.73A	-30.978	7.035026203228179e-21
11733	1.02505e-12	Fe	2	1.93791m	-30.978	7.035026203228179e-21
11734	2.01064e-12	Fe	7	9879.69A	-30.984	6.938502025121971e-21
11735	4.77789e-12	Si	2	4157.58A	-30.987	6.890737713149832e-21
11736	2.38493e-11	Ar	1	832.917A	-30.99	6.843302208388462e-21
11737	1.49183e-10	Si	8	133.155A	-30.994	6.780562436626491e-21
11738	3.39833e-11	Cl	10	584.537A	-31.0	6.687529632286279e-21
11739	2.1930099999999998e-12	Fe	2	9058.06A	-31.0	6.687529632286279e-21
11740	3.60349e-11	Ar	11	551.256A	-31.000999999999998	6.672148740947272e-21
11741	5.43962e-11	Mg	7	365.181A	-31.000999999999998	6.672148740947272e-21
11742	8.19344e-11	Fe	11	242.443A	-31.004	6.6262179920862074e-21
11743	3.98201e-11	Si	9	498.855A	-31.01	6.535302872915054e-21
11744	3.488e-11	K	8	569.508A	-31.011	6.5202720934071e-21
11745	1.40938e-11	Fe	11	1409.45A	-31.013	6.490314164383372e-21
11746	6.41146e-11	He	1	309.828A	-31.014	6.475386856033748e-21
11747	4.32847e-12	S	1	4589.26A	-31.019000000000002	6.401263715632989e-21
11748	4.70301e-11	K	8	422.378A	-31.029	6.255553164070478e-21
11749	2.20067e-12	Fe	2	9026.56A	-31.03	6.241165791038473e-21
11750	9.11267e-12	Cu	1	2179.87A	-31.031	6.226811508046254e-21
11751	7.94471e-11	Fe	9	250.034A	-31.033	6.1982019079360384e-21
11752	1.48448e-12	Fe	2	1.33814m	-31.034000000000002	6.18394643913284e-21
11753	6.11637e-12	S	2	3247.75A	-31.034000000000002	6.18394643913284e-21
11754	4.33064e-12	Fe	2	4586.96A	-31.037	6.141376451278359e-21
11755	9.42357e-13	N	1	2.10795m	-31.039	6.1131593895975394e-21
11756	4.08129e-12	Ni	12	4867.20A	-31.039	6.1131593895975394e-21
11757	8.2055e-12	Fe	11	2420.87A	-31.044	6.043182632717785e-21
11758	1.81465e-11	Mg	6	1094.67A	-31.052	5.932882118964791e-21
11759	1.38793e-11	Ni	11	1431.23A	-31.052	5.932882118964791e-21
11760	1.85367e-11	V	12	1071.63A	-31.055999999999997	5.878489128753438e-21
11761	3.74298e-11	Ar	11	530.712A	-31.058000000000003	5.8514799246031495e-21
11762	2.50902e-11	F	1	791.722A	-31.059	5.838021894232983e-21
11763	1.22436e-11	S	11	1622.43A	-31.059	5.838021894232983e-21
11764	7.1409899999999994e-12	Cr	11	2781.75A	-31.061999999999998	5.797833234195601e-21
11765	2.19987e-12	Fe	2	9029.83A	-31.068	5.718283979997925e-21
11766	3.50317e-11	Cl	10	567.042A	-31.07	5.692010851644399e-21
11767	4.34842e-12	Fe	2	4568.20A	-31.072	5.665858437350528e-21
11768	8.19891e-13	Ni	4	2.42282m	-31.072	5.665858437350528e-21
11769	8.2514e-11	Fe	12	240.740A	-31.079	5.575267626023324e-21
11770	1.85768e-12	N	1	1.06932m	-31.08	5.562444866311315e-21
11771	3.6128800000000003e-12	Fe	2	5498.23A	-31.084	5.5114480652460144e-21
11772	6.79555e-11	Fe	7	292.316A	-31.086	5.4861252615974885e-21
11773	6.563830000000001e-18	O	1	30.2635c	-31.089000000000002	5.448359040939914e-21
11774	9.50348e-13	Fe	2	2.09023m	-31.089000000000002	5.448359040939914e-21
11775	1.86235e-11	Si	4	1066.64A	-31.090999999999998	5.423326105027818e-21
11776	1.7193e-11	B	1	1155.38A	-31.090999999999998	5.423326105027818e-21
11777	2.52258e-12	Fe	2	7874.65A	-31.096	5.361245804458981e-21
11778	1.07802e-10	Co	8	184.267A	-31.101	5.299876131214467e-21
11779	2.30495e-11	S	10	861.818A	-31.101	5.299876131214467e-21
11780	6.90302e-11	Ne	3	287.765A	-31.103	5.2755254123029025e-21
11781	1.63659e-11	Fe	8	1213.77A	-31.109	5.203142490080484e-21
11782	6.03731e-12	Fe	2	3290.28A	-31.111	5.179236221878041e-21
11783	1.5032399999999999e-10	Si	8	132.144A	-31.113000000000003	5.155439793000628e-21
11784	4.11039e-11	Cr	11	483.274A	-31.116	5.119949995096861e-21
11785	1.5198e-12	Fe	2	1.30704m	-31.116	5.119949995096861e-21
11786	1.86432e-11	Mg	6	1065.51A	-31.12	5.073010011395523e-21
11787	7.55339e-11	Fe	7	262.987A	-31.123	5.038087656116956e-21
11788	4.92668e-11	S	10	403.202A	-31.129	4.9689625020399796e-21
11789	2.06864e-12	Ni	4	9602.68A	-31.133000000000003	4.923406779995491e-21
11790	2.54539e-11	F	1	780.409A	-31.14	4.8446869496952495e-21
11791	6.01766e-11	He	1	330.103A	-31.146	4.778215352789666e-21
11792	4.9979e-11	Mn	12	397.456A	-31.151	4.723519573937532e-21
11793	1.64656e-11	V	12	1206.42A	-31.153000000000002	4.701816972863369e-21
11794	8.23614e-11	V	12	241.186A	-31.154	4.691003093907773e-21
11795	8.643399999999999e-13	Ni	11	2.29822m	-31.155	4.680214086183567e-21
11796	6.93207e-11	S	11	286.559A	-31.160999999999998	4.61599914156511e-21
11797	2.77967e-12	Fe	2	7146.34A	-31.168000000000003	4.542194419483875e-21
11798	3.5065e-12	Fe	2	5665.04A	-31.17	4.521324931818136e-21
11799	1.9919500000000002e-13	Ni	4	9.97234m	-31.171999999999997	4.500551330738343e-21
11800	2.07657e-11	Si	1	956.599A	-31.174	4.4798731756855455e-21
11801	6.448469999999999e-10	Ca	13	30.8049A	-31.176	4.459290028125193e-21
11802	3.0943000000000003e-13	Be	2	6.41969m	-31.177	4.4490339456637675e-21
11803	8.624019999999999e-12	Ne	3	2303.39A	-31.179000000000002	4.428592491494528e-21
11804	1.9510900000000003e-12	Ni	4	1.01812m	-31.179000000000002	4.428592491494528e-21
11805	1.8309e-11	Mg	6	1084.95A	-31.18	4.418407011408195e-21
11806	1.83375e-12	Ti	3	1.08327m	-31.182	4.398106275219698e-21
11807	1.07671e-11	Fe	8	1844.92A	-31.182	4.398106275219698e-21
11808	8.22438e-12	Ni	12	2415.31A	-31.184	4.3778988124414094e-21
11809	4.8884e-11	Al	10	406.359A	-31.185	4.367829924581497e-21
11810	4.11988e-11	Cr	13	482.161A	-31.191	4.307901051340846e-21
11811	2.1557400000000003e-12	Fe	2	9214.68A	-31.191	4.307901051340846e-21
11812	2.46188e-12	Ni	11	8068.81A	-31.191999999999997	4.29799315386403e-21
11813	2.35817e-11	K	8	842.368A	-31.193	4.288108043918992e-21
11814	1.50383e-13	B	1	13.2092m	-31.198	4.239022477039442e-21
11815	4.87464e-12	Mg	1	4075.06A	-31.199	4.229272995887478e-21
11816	2.31478e-10	Mg	9	85.8156A	-31.2	4.219545937919961e-21
11817	1.21866e-10	S	10	163.002A	-31.201999999999998	4.200158885369169e-21
11818	1.50274e-10	Si	8	132.188A	-31.204	4.180860908233598e-21
11819	4.42939e-11	Si	10	448.470A	-31.204	4.180860908233598e-21
11820	9.23798e-13	Si	2	2.15030m	-31.206	4.16165159724896e-21
11821	7.46728e-12	Ni	11	2660.20A	-31.212	4.104551596711008e-21
11822	6.1797599999999995e-12	Ti	3	3214.44A	-31.218000000000004	4.048235037550861e-21
11823	7.33372e-11	O	5	270.865A	-31.225	3.983508235681407e-21
11824	1.7115099999999998e-12	Fe	2	1.16064m	-31.226	3.974346420977028e-21
11825	1.79015e-11	V	12	1109.66A	-31.228	3.9560859578721635e-21
11826	5.076e-12	Fe	2	3913.41A	-31.230999999999998	3.928852453695579e-21
11827	5.46355e-12	Mg	1	3635.81A	-31.234	3.90180642364301e-21
11828	6.09286e-12	Fe	2	3260.29A	-31.237	3.8749465771517925e-21
11829	3.4699900000000003e-10	Si	11	57.2464A	-31.241999999999997	3.830590430473726e-21
11830	5.87883e-11	Sc	10	337.898A	-31.244	3.812990466148443e-21
11831	1.08261e-11	Ni	11	1834.86A	-31.244	3.812990466148443e-21
11832	2.2509200000000003e-12	Fe	2	8825.05A	-31.252	3.7433955468960526e-21
11833	2.06239e-11	Cl	6	963.178A	-31.253	3.734785976051243e-21
11834	6.4667699999999995e-12	Ti	9	3071.78A	-31.253	3.734785976051243e-21
11835	4.9058800000000005e-12	Fe	2	4049.11A	-31.253	3.734785976051243e-21
11836	2.28098e-12	Fe	2	8708.75A	-31.254	3.726196206669892e-21
11837	3.47699e-11	Fe	8	571.312A	-31.255	3.717626193209927e-21
11838	3.3458699999999998e-12	Fe	1	5937.00A	-31.258000000000003	3.692034234506771e-21
11839	3.3473300000000004e-12	Fe	1	5934.42A	-31.265	3.6330026896049865e-21
11840	7.85516e-11	Fe	9	252.884A	-31.266	3.624647015286422e-21
11841	2.08485e-11	Si	1	952.798A	-31.266	3.624647015286422e-21
11842	3.54348e-12	Fe	2	5605.91A	-31.267	3.6163105584854805e-21
11843	2.36593e-11	S	11	839.604A	-31.275	3.550305452114579e-21
11844	5.0567800000000005e-18	O	1	39.2828c	-31.275	3.550305452114579e-21
11845	7.27237e-13	Ni	11	2.73150m	-31.281999999999996	3.493539993725065e-21
11846	1.77041e-10	P	8	112.202A	-31.285	3.4694906335687015e-21
11847	5.10103e-11	Fe	3	389.420A	-31.287	3.453549772104676e-21
11848	5.63388e-10	Ca	13	35.2589A	-31.287	3.453549772104676e-21
11849	1.43031e-10	Si	8	138.882A	-31.288	3.44560682804319e-21
11850	5.60182e-10	Ca	13	35.4607A	-31.291999999999998	3.414017314765851e-21
11851	3.40711e-12	Fe	2	5830.29A	-31.296	3.3827174158870216e-21
11852	4.01014e-13	O	5	4.95356m	-31.299	3.35943095299039e-21
11853	3.10169e-15	P	1	640.440m	-31.3	3.351704476205964e-21
11854	5.95187e-11	Fe	9	333.752A	-31.301	3.3439957698250458e-21
11855	2.9043099999999998e-12	Fe	2	6839.64A	-31.302	3.336304792976787e-21
11856	1.0285600000000001e-10	S	11	193.129A	-31.304000000000002	3.3209758648649398e-21
11857	4.1988900000000005e-12	Fe	2	4730.89A	-31.308000000000003	3.2905289751260592e-21
11858	6.1739e-12	Fe	2	3217.49A	-31.308000000000003	3.2905289751260592e-21
11859	3.51801e-12	Fe	2	5646.50A	-31.309	3.2829609684932477e-21
11860	3.55009e-13	Ne	9	5.59548m	-31.311	3.2678771329918028e-21
11861	3.9541e-16	O	2	5023.76m	-31.311	3.2678771329918028e-21
11862	4.86655e-12	Mg	1	4081.83A	-31.313000000000002	3.2528626014191986e-21
11863	7.805860000000001e-12	Fe	2	2544.81A	-31.315	3.237917055352859e-21
11864	1.0839100000000001e-10	Co	8	183.266A	-31.316	3.230470052777699e-21
11865	4.23816e-11	Sc	10	468.705A	-31.320999999999998	3.1934911678699662e-21
11866	1.04654e-12	Mn	8	1.89810m	-31.322	3.1861463420006164e-21
11867	1.51557e-12	Si	3	1.31070m	-31.324	3.1715073293021466e-21
11868	5.1012e-11	S	10	389.407A	-31.328000000000003	3.1424307753341038e-21
11869	2.26884e-11	Ar	3	875.535A	-31.328000000000003	3.1424307753341038e-21
11870	1.62607e-11	Al	1	1221.62A	-31.331999999999997	3.1136207968152188e-21
11871	4.088819999999999e-14	S	2	48.5823m	-31.336	3.0850749497669824e-21
11872	4.35034e-12	Fe	11	4566.19A	-31.338	3.070900317933527e-21
11873	8.9614e-12	Si	1	2216.67A	-31.340999999999998	3.0497603888407576e-21
11874	1.03588e-10	Co	8	191.764A	-31.342	3.0427461345899104e-21
11875	7.40438e-11	Na	2	268.280A	-31.346999999999998	3.0079161076043015e-21
11876	2.07945e-12	Fe	2	9552.75A	-31.348000000000003	3.0009980925296645e-21
11877	1.3846e-11	Be	1	1434.67A	-31.349	2.994095988448223e-21
11878	4.75496e-11	Si	9	417.763A	-31.351	2.980339366971844e-21
11879	1.39548e-11	Ni	11	1423.49A	-31.354	2.9598228550804236e-21
11880	2.0749e-11	Si	8	957.370A	-31.355999999999998	2.946223704347925e-21
11881	2.46507e-12	Si	3	8058.38A	-31.361	2.9124985604847543e-21
11882	1.46987e-11	S	5	1351.44A	-31.362	2.9057999996787496e-21
11883	3.02517e-12	Fe	2	6566.40A	-31.363000000000003	2.899116845135032e-21
11884	4.40523e-11	Mg	9	450.929A	-31.366999999999997	2.872537582136566e-21
11885	2.25744e-11	K	8	879.956A	-31.368000000000002	2.8659309290303037e-21
11886	2.8632e-11	Ne	3	693.786A	-31.368000000000002	2.8659309290303037e-21
11887	2.58308e-13	Ne	9	7.69021m	-31.373	2.833124888965949e-21
11888	1.41651e-11	Be	1	1402.35A	-31.374000000000002	2.826608882538584e-21
11889	4.96052e-11	Al	10	400.451A	-31.38	2.7878263547507863e-21
11890	1.034e-11	Fe	8	1921.12A	-31.385	2.7559143703550463e-21
11891	2.6710299999999998e-12	Fe	2	7437.01A	-31.386	2.7495759431927366e-21
11892	3.62804e-12	O	5	5475.26A	-31.386999999999997	2.7432520940083653e-21
11893	4.4866e-12	Fe	2	4427.51A	-31.386999999999997	2.7432520940083653e-21
11894	8.836e-13	Si	2	2.24813m	-31.389	2.7306479955368315e-21
11895	6.95883e-11	Al	8	285.457A	-31.393	2.7056132642352877e-21
11896	2.58826e-11	Cl	12	767.484A	-31.395	2.6931821004779606e-21
11897	1.32751e-12	Fe	2	1.49637m	-31.396	2.686987953532612e-21
11898	3.5187300000000003e-12	Fe	7	5645.34A	-31.398000000000003	2.67464236530464e-21
11899	7.924539999999999e-12	Zn	2	2506.70A	-31.4	2.6623534999021688e-21
11900	5.40675e-11	Fe	9	367.401A	-31.401999999999997	2.6501210967074237e-21
11901	2.45922e-12	Fe	2	8077.54A	-31.401999999999997	2.6501210967074237e-21
11902	8.15842e-12	Sc	1	2434.84A	-31.401999999999997	2.6501210967074237e-21
11903	4.78455e-12	Fe	2	4151.80A	-31.404	2.6379448963001247e-21
11904	2.1163400000000002e-12	Fe	7	9386.21A	-31.406	2.625824640451963e-21
11905	1.19657e-10	S	10	166.012A	-31.415	2.571968938762093e-21
11906	4.57828e-11	Cr	11	433.885A	-31.416	2.5660535743525578e-21
11907	6.72068e-12	Fe	2	2955.72A	-31.416999999999998	2.5601518149036514e-21
11908	1.25521e-11	Fe	11	1582.56A	-31.42	2.542527853774775e-21
11909	3.27869e-11	K	8	605.866A	-31.421	2.536680201981726e-21
11910	2.92462e-11	F	4	679.214A	-31.421999999999997	2.530845999414589e-21
11911	3.34052e-13	Ni	4	5.94651m	-31.423000000000002	2.5250252151409617e-21
11912	1.6591400000000001e-12	Ni	11	1.19728m	-31.424	2.5192178182997075e-21
11913	3.49027e-12	Fe	2	5691.39A	-31.428	2.496121490514406e-21
11914	7.35163e-12	Sc	1	2702.05A	-31.438000000000002	2.4393028285583656e-21
11915	2.57997e-12	Fe	2	7699.49A	-31.441	2.4225107859999095e-21
11916	6.90792e-11	Ne	3	287.561A	-31.444000000000003	2.4058343390493e-21
11917	3.3824599999999997e-12	Fe	1	5872.78A	-31.445999999999998	2.3947805343400293e-21
11918	3.54817e-11	Ca	13	559.850A	-31.449	2.378294981099122e-21
11919	1.01319e-11	Mg	5	1960.59A	-31.45	2.372825054431465e-21
11920	1.41999e-10	Si	8	139.892A	-31.451	2.3673677082460195e-21
11921	1.01356e-12	Fe	8	1.95987m	-31.454	2.3510708635726083e-21
11922	1.4266600000000001e-12	Ni	12	1.39238m	-31.458000000000002	2.3295161163343587e-21
11923	6.56698e-13	Fe	8	3.02490m	-31.459	2.324158377942469e-21
11924	1.69591e-11	Mg	6	1171.32A	-31.46	2.3188129620069166e-21
11925	2.86939e-12	Fe	2	6922.88A	-31.463	2.3028503658555493e-21
11926	3.92398e-11	Ca	9	506.233A	-31.465999999999998	2.2869976554431832e-21
11927	6.57208e-12	V	10	3022.55A	-31.471	2.2608186097615087e-21
11928	3.97913e-11	Si	9	499.216A	-31.488000000000003	2.1740309343449388e-21
11929	9.17486e-12	Cu	1	2165.10A	-31.488000000000003	2.1740309343449388e-21
11930	1.2660700000000002e-10	Cl	12	156.898A	-31.489	2.169030801948162e-21
11931	4.64578e-12	He	1	4275.81A	-31.494	2.1442021116720824e-21
11932	7.79258e-12	Cl	8	2549.15A	-31.495	2.139270583663684e-21
11933	2.44127e-12	S	2	8136.92A	-31.497	2.1294415281595995e-21
11934	7.744960000000001e-12	Si	1	2564.82A	-31.497	2.1294415281595995e-21
11935	1.4794799999999999e-12	Fe	2	1.34267m	-31.498	2.124543948551222e-21
11936	4.28185e-11	Al	8	463.922A	-31.499000000000002	2.1196576330633678e-21
11937	5.78437e-11	Si	9	343.416A	-31.502	2.105066012553178e-21
11938	4.32378e-11	Sc	10	459.424A	-31.506	2.085766651345722e-21
11939	1.43532e-11	Be	1	1383.97A	-31.506999999999998	2.080969521166591e-21
11940	2.43536e-12	Fe	2	8156.68A	-31.508000000000003	2.0761834240806737e-21
11941	5.56233e-13	N	1	3.57125m	-31.51	2.0666442277453505e-21
11942	2.11795e-12	Ni	4	9379.08A	-31.511	2.0618910779200584e-21
11943	4.1912300000000005e-12	Fe	2	4739.52A	-31.511999999999997	2.0571488600360066e-21
11944	2.59879e-11	Cl	6	764.374A	-31.521	2.0149567069001718e-21
11945	1.7427e-12	Fe	2	1.13986m	-31.524	2.0010858424959557e-21
11946	7.01943e-12	Fe	2	2829.92A	-31.528000000000002	1.982739777217644e-21
11947	5.91153e-11	He	1	336.029A	-31.528000000000002	1.982739777217644e-21
11948	2.11197e-12	Fe	10	9405.66A	-31.531	1.9690906925974046e-21
11949	2.93695e-12	Fe	2	6763.63A	-31.54	1.9287046137606353e-21
11950	7.57337e-11	Fe	7	262.293A	-31.546	1.9022417943943806e-21
11951	4.87863e-12	Mg	1	4071.73A	-31.546999999999997	1.8978667596732122e-21
11952	2.96284e-11	Ar	7	670.453A	-31.554000000000002	1.867521968773316e-21
11953	2.93905e-11	F	1	675.881A	-31.559	1.8461446215706846e-21
11954	1.04227e-10	Co	8	190.589A	-31.56	1.841898606766746e-21
11955	2.4345599999999997e-12	Fe	2	8159.35A	-31.561999999999998	1.8334358513878532e-21
11956	2.31047e-10	Mg	9	85.9758A	-31.565	1.8208145677635594e-21
11957	2.09069e-11	Si	1	950.137A	-31.572	1.7917017562110098e-21
11958	1.33918e-12	Fe	2	1.48333m	-31.572	1.7917017562110098e-21
11959	9.60379e-13	N	1	2.06840m	-31.578000000000003	1.767118686520316e-21
11960	3.4821199999999994e-10	Ar	11	57.0470A	-31.578000000000003	1.767118686520316e-21
11961	6.07457e-11	He	1	327.010A	-31.581999999999997	1.750917645021301e-21
11962	3.64536e-11	P	5	544.924A	-31.586	1.7348651355635143e-21
11963	4.9317e-14	Ni	4	40.2791m	-31.588	1.726894154314204e-21
11964	2.7162099999999998e-12	Ni	12	7313.29A	-31.590999999999998	1.7150062985737457e-21
11965	9.3012e-13	Fe	2	2.13569m	-31.590999999999998	1.7150062985737457e-21
11966	2.65206e-11	F	1	749.019A	-31.592	1.7110618935431023e-21
11967	8.567989999999999e-12	Sc	1	2318.45A	-31.592	1.7110618935431023e-21
11968	3.34931e-12	Fe	2	5930.91A	-31.599	1.683703905891082e-21
11969	7.10743e-14	Li	1	27.9488m	-31.601	1.6759679891399127e-21
11970	3.00843e-12	Fe	2	6602.93A	-31.601999999999997	1.6721133697294563e-21
11971	8.69154e-11	Fe	11	228.549A	-31.604	1.664430706654608e-21
11972	3.328e-12	Fe	1	5968.88A	-31.604	1.664430706654608e-21
11973	1.95337e-12	O	1	1.01693m	-31.61	1.6415938612280984e-21
11974	2.9237400000000002e-12	Fe	2	6794.18A	-31.61	1.6415938612280984e-21
11975	1.0515100000000001e-14	Sc	2	188.913m	-31.612	1.634051422557464e-21
11976	9.29155e-12	Co	12	2137.91A	-31.615	1.6228026916868738e-21
11977	1.24968e-11	Zn	1	1589.56A	-31.616999999999997	1.6153465905977579e-21
11978	6.90959e-11	Ne	3	287.491A	-31.618000000000002	1.6116313965349093e-21
11979	7.69702e-11	Si	9	258.080A	-31.623	1.5931832044908723e-21
11980	8.754989999999999e-12	Sc	1	2268.93A	-31.623	1.5931832044908723e-21
11981	3.2562399999999997e-13	Fe	2	6.10043m	-31.624000000000002	1.5895189848015589e-21
11982	1.4189e-10	Si	8	139.999A	-31.624000000000002	1.5895189848015589e-21
11983	6.537180000000001e-14	Fe	10	30.3869m	-31.629	1.5713239114415403e-21
11984	3.24916e-12	Fe	2	6113.72A	-31.633000000000003	1.5569179272301274e-21
11985	3.7662e-11	V	10	527.440A	-31.634	1.5533371153639841e-21
11986	5.17068e-11	C	4	384.175A	-31.641	1.5285009725091312e-21
11987	7.87275e-11	Fe	7	252.319A	-31.643	1.5214781484626578e-21
11988	1.43985e-17	Sc	2	13.7962c	-31.65	1.4971513952601498e-21
11989	6.02833e-11	He	1	329.519A	-31.65	1.4971513952601498e-21
11990	1.19117e-11	Cl	7	1667.64A	-31.65	1.4971513952601498e-21
11991	1.44731e-11	Be	1	1372.51A	-31.660999999999998	1.4597070964727763e-21
11992	1.64469e-11	Al	1	1207.79A	-31.662	1.4563498633131187e-21
11993	2.29379e-12	Fe	2	8660.10A	-31.662	1.4563498633131187e-21
11994	8.164219999999999e-12	Zn	2	2433.11A	-31.662	1.4563498633131187e-21
11995	7.32285e-11	Fe	9	271.267A	-31.662	1.4563498633131187e-21
11996	1.39725e-12	Fe	8	1.42168m	-31.664	1.4496585435010261e-21
11997	1.67267e-11	Cl	6	1187.59A	-31.666	1.4429979675108492e-21
11998	1.53276e-12	Mn	8	1.29599m	-31.67	1.429768482625081e-21
11999	6.01759e-11	He	1	330.106A	-31.671	1.4264801063665262e-21
12000	6.59611e-12	Fe	11	3011.54A	-31.676	1.410151323615192e-21
12001	4.82314e-11	Fe	6	411.857A	-31.678	1.4036722668119805e-21
12002	1.34127e-13	Ni	1	14.8101m	-31.680999999999997	1.3940094548943798e-21
12003	3.60879e-12	S	2	5504.46A	-31.682	1.3908033221173615e-21
12004	3.42106e-11	K	8	580.653A	-31.685	1.3812290993919007e-21
12005	2.35429e-12	Fe	2	8437.57A	-31.691	1.3622779256871032e-21
12006	1.31159e-11	Fe	7	1514.54A	-31.697	1.3435867718334278e-21
12007	1.49414e-12	Fe	2	1.32949m	-31.698	1.3404966080093456e-21
12008	2.58839e-11	Mg	9	767.443A	-31.705	1.3190635495163315e-21
12009	1.84392e-13	Be	3	10.7729m	-31.708000000000002	1.3099831799117389e-21
12010	2.63766e-11	F	1	753.108A	-31.715999999999998	1.2860732922691407e-21
12011	9.85347e-17	He	1	2.01599c	-31.718000000000004	1.280164322235799e-21
12012	5.9638300000000004e-12	Cl	8	3330.82A	-31.719	1.277220025998019e-21
12013	4.36279e-11	Sc	10	455.315A	-31.721	1.2713517330282894e-21
12014	1.12922e-10	Si	10	175.913A	-31.721	1.2713517330282894e-21
12015	3.58606e-18	O	1	55.3936c	-31.723000000000003	1.2655104024156044e-21
12016	5.86241e-11	He	1	338.845A	-31.723000000000003	1.2655104024156044e-21
12017	7.947949999999999e-13	Ni	11	2.49932m	-31.729	1.2481469487554181e-21
12018	5.05495e-11	Fe	3	392.971A	-31.735	1.231021730610658e-21
12019	2.48392e-12	Si	2	7997.23A	-31.735	1.231021730610658e-21
12020	4.20433e-11	V	10	472.476A	-31.736	1.2281904591972e-21
12021	6.831469999999999e-12	Fe	2	2907.79A	-31.741	1.2141314792675217e-21
12022	1.12917e-10	Si	10	175.921A	-31.741	1.2141314792675217e-21
12023	5.79321e-11	Sc	10	342.892A	-31.743000000000002	1.2085530518399073e-21
12024	3.04647e-11	Na	10	652.048A	-31.747	1.1974729708606314e-21
12025	2.03428e-12	Fe	2	9764.87A	-31.747	1.1974729708606314e-21
12026	6.44659e-11	Fe	7	308.139A	-31.758000000000003	1.1675237380357625e-21
12027	2.68887e-11	S	10	738.767A	-31.761	1.1594865611557232e-21
12028	1.70912e-11	Cl	6	1162.26A	-31.764	1.1515047118121487e-21
12029	3.10961e-13	Fe	2	6.38808m	-31.766	1.1462140282436245e-21
12030	1.62266e-11	Fe	8	1224.19A	-31.768	1.1409476531580136e-21
12031	1.3511e-12	Fe	2	1.47024m	-31.771	1.1330934247594243e-21
12032	3.0069e-12	Fe	2	6606.30A	-31.779	1.1124121390070366e-21
12033	7.1202699999999995e-12	O	5	2789.85A	-31.781999999999996	1.1047543477061554e-21
12034	1.22981e-11	S	11	1615.25A	-31.785999999999998	1.0946258989664273e-21
12035	1.45541e-11	Be	1	1364.87A	-31.791	1.082095819914889e-21
12036	4.5455e-11	Mg	9	437.014A	-31.791999999999998	1.0796070685912089e-21
12037	5.7019300000000005e-12	Fe	11	3483.82A	-31.796	1.0697091714922037e-21
12038	2.48228e-11	S	10	800.251A	-31.798000000000002	1.064794304293947e-21
12039	1.24874e-12	Ni	4	1.59076m	-31.799	1.062345345351968e-21
12040	1.67909e-12	C	3	1.18305m	-31.81	1.0357757033954694e-21
12041	1.11966e-11	K	12	1774.16A	-31.818	1.0168706662385734e-21
12042	3.9122e-12	Fe	11	5077.57A	-31.828000000000003	9.937238639464636e-22
12043	6.78896e-11	Na	2	292.600A	-31.829	9.914383624813863e-22
12044	9.6613e-11	Si	10	205.609A	-31.83	9.89158117523812e-22
12045	3.3106e-11	Fe	11	600.025A	-31.831999999999997	9.846133488004435e-22
12046	3.92572e-12	Fe	2	5060.08A	-31.831999999999997	9.846133488004435e-22
12047	4.42705e-11	Cl	6	448.706A	-31.833000000000002	9.823488009387295e-22
12048	2.94211e-11	Cl	6	675.178A	-31.835	9.778353181831908e-22
12049	6.67628e-13	Ni	11	2.97538m	-31.836	9.755863593593212e-22
12050	3.55933e-11	Mg	6	558.096A	-31.842	9.622008126977361e-22
12051	5.11212e-11	Mn	12	388.576A	-31.843000000000004	9.599878122386335e-22
12052	4.5973300000000006e-12	Fe	9	4320.87A	-31.844	9.577799015393632e-22
12053	1.22047e-11	K	8	1627.60A	-31.849	9.468162856669578e-22
12054	4.27987e-11	Al	8	464.137A	-31.85	9.44638668638154e-22
12055	6.963889999999999e-12	Fe	2	2852.49A	-31.85	9.44638668638154e-22
12056	1.74648e-11	S	10	1137.40A	-31.85	9.44638668638154e-22
12057	3.48957e-11	K	8	569.252A	-31.851	9.424660599895432e-22
12058	1.5884e-12	Fe	10	1.25060m	-31.851999999999997	9.402984482021627e-22
12059	7.66375e-11	Na	2	259.200A	-31.854	9.359781692676615e-22
12060	5.83573e-11	He	1	340.394A	-31.855	9.3382547921486e-22
12061	1.23046e-11	Fe	11	1614.39A	-31.859	9.252641157608774e-22
12062	3.9313e-10	Ar	11	50.5290A	-31.86	9.231360673473508e-22
12063	2.54784e-11	F	1	779.660A	-31.864	9.146727050104336e-22
12064	5.91604e-11	He	1	335.773A	-31.864	9.146727050104336e-22
12065	4.68073e-11	Fe	6	424.388A	-31.869	9.042025331362996e-22
12066	3.3011400000000002e-12	Fe	2	6017.46A	-31.875	8.917964092881066e-22
12067	7.11341e-15	F	3	279.254m	-31.875999999999998	8.897453344634725e-22
12068	4.78293e-13	Fe	2	4.15320m	-31.878	8.85657325988182e-22
12069	2.41369e-12	Si	3	8229.90A	-31.881	8.795605038404337e-22
12070	7.161010000000001e-12	B	2	2773.98A	-31.881	8.795605038404337e-22
12071	3.66116e-11	P	5	542.573A	-31.886999999999997	8.674924813092779e-22
12072	2.64701e-12	Fe	2	7504.48A	-31.89	8.615207050727336e-22
12073	7.65018e-12	Ni	3	2596.60A	-31.893	8.555900382546497e-22
12074	5.17262e-11	C	4	384.031A	-31.896	8.497001978597732e-22
12075	2.27412e-11	Fe	8	873.501A	-31.897	8.477459416347363e-22
12076	5.92876e-12	Sc	8	3350.52A	-31.901	8.399737601248937e-22
12077	3.50685e-12	Na	10	5664.47A	-31.903000000000002	8.361144312614465e-22
12078	6.01552e-11	He	1	330.220A	-31.906	8.303586600020909e-22
12079	4.4335800000000006e-12	Fe	2	4480.45A	-31.91	8.227458860484215e-22
12080	2.70147e-11	F	1	735.321A	-31.926	7.929863640406918e-22
12081	1.46113e-11	Be	1	1359.53A	-31.926	7.929863640406918e-22
12082	1.03649e-10	Co	8	191.652A	-31.929000000000002	7.875274843077693e-22
12083	3.31074e-12	Fe	1	6000.00A	-31.930999999999997	7.839091241931816e-22
12084	1.33285e-11	C	2	1490.38A	-31.936	7.749357906509757e-22
12085	7.10048e-12	Fe	2	2797.62A	-31.936	7.749357906509757e-22
12086	5.52762e-11	Ca	8	359.367A	-31.936999999999998	7.731534877908635e-22
12087	5.48177e-12	Ni	4	3623.73A	-31.939	7.696011701912488e-22
12088	1.65653e-11	Al	1	1199.16A	-31.941	7.660651740084455e-22
12089	1.3029e-12	Fe	2	1.52464m	-31.944000000000003	7.60791618444156e-22
12090	5.57058e-10	Ca	13	35.6596A	-31.948	7.538166389611433e-22
12091	2.99624e-11	Ar	7	662.980A	-31.954	7.434738869348439e-22
12092	1.6192600000000001e-12	Mg	1	1.22676m	-31.963	7.282252266655583e-22
12093	7.36793e-12	Mn	12	2696.07A	-31.963	7.282252266655583e-22
12094	1.07089e-11	Ni	12	1854.95A	-31.965999999999998	7.232121594665438e-22
12095	5.21239e-11	Al	8	381.101A	-31.967	7.215488176570154e-22
12096	5.17115e-11	S	10	384.140A	-31.974	7.100120499233159e-22
12097	8.48313e-12	Sc	1	2341.64A	-31.984	6.938502025121971e-22
12098	3.4397e-12	Fe	1	5775.05A	-31.988000000000003	6.874889456193988e-22
12099	3.01853e-11	S	5	658.084A	-31.991999999999997	6.811860090803561e-22
12100	1.1025799999999999e-17	Sc	2	18.0164c	-31.991999999999997	6.811860090803561e-22
12101	3.0693400000000003e-12	Fe	2	6471.90A	-31.998	6.718397866549448e-22
12102	4.36722e-12	Be	1	4548.54A	-31.998	6.718397866549448e-22
12103	7.1654300000000005e-12	B	2	2772.26A	-31.999000000000002	6.702945980241671e-22
12104	4.15999e-12	Fe	9	4775.13A	-32.001	6.672148740947272e-22
12105	5.91149e-11	He	1	336.031A	-32.004	6.626217992086262e-22
12106	5.93429e-11	He	1	334.740A	-32.013000000000005	6.49031416438332e-22
12107	7.189939999999998e-10	Sc	13	27.6281A	-32.015	6.460493879540575e-22
12108	7.01184e-11	V	12	283.299A	-32.015	6.460493879540575e-22
12109	1.74928e-11	S	10	1135.58A	-32.015	6.460493879540575e-22
12110	1.93557e-12	Fe	1	1.02629m	-32.015	6.460493879540575e-22
12111	1.519e-12	Fe	2	1.30773m	-32.015	6.460493879540575e-22
12112	7.06348e-11	Ni	11	281.228A	-32.019	6.401263715633041e-22
12113	1.0968200000000001e-10	Ar	12	181.109A	-32.021	6.371852580436858e-22
12114	2.42067e-12	Fe	2	8206.20A	-32.022	6.357197726169789e-22
12115	5.69017e-12	B	1	3491.01A	-32.025999999999996	6.298914587088723e-22
12116	1.22565e-10	S	10	162.072A	-32.032	6.212490238988791e-22
12117	2.32034e-11	Si	11	856.100A	-32.033	6.198201907936038e-22
12118	1.924e-12	Fe	7	1.03245m	-32.04	6.09909951315894e-22
12119	6.63964e-12	Fe	2	2991.80A	-32.044000000000004	6.043182632717736e-22
12120	4.5261e-12	Fe	2	4388.87A	-32.048	5.9877784013179405e-22
12121	1.06907e-11	Ti	9	1858.11A	-32.05	5.960267058572407e-22
12122	3.5691e-12	Fe	1	5565.68A	-32.053000000000004	5.919236868742793e-22
12123	2.11056e-12	Fe	1	9411.92A	-32.056	5.878489128753439e-22
12124	4.9147e-12	Fe	2	4041.85A	-32.061	5.81119862013635e-22
12125	9.516540000000002e-13	N	1	2.08736m	-32.063	5.784498587789408e-22
12126	2.406e-12	Fe	2	8256.21A	-32.065	5.757921230947896e-22
12127	2.82881e-11	S	10	702.219A	-32.066	5.744678379601887e-22
12128	1.34643e-12	Fe	2	1.47534m	-32.067	5.731465985968875e-22
12129	5.86472e-11	He	1	338.711A	-32.07	5.6920108516444e-22
12130	7.16422e-12	B	2	2772.73A	-32.076	5.613913534967103e-22
12131	5.931159999999999e-17	He	1	3.34917c	-32.077	5.601001892131006e-22
12132	2.0537099999999997e-12	Fe	2	9672.48A	-32.082	5.536887753645442e-22
12133	6.04223e-11	He	1	328.760A	-32.083	5.524153265190402e-22
12134	2.62819e-10	Ne	9	75.5824A	-32.086	5.486125261597489e-22
12135	1.32545e-11	Ti	3	1498.70A	-32.088	5.460918805663173e-22
12136	5.98086e-12	Be	1	3321.34A	-32.088	5.460918805663173e-22
12137	1.75393e-11	F	6	1132.57A	-32.099000000000004	5.324339247937568e-22
12138	4.96195e-11	Mg	5	400.336A	-32.1	5.312093607480266e-22
12139	3.05732e-11	F	6	649.735A	-32.101	5.299876131214467e-22
12140	7.89963e-11	Fe	7	251.461A	-32.101	5.299876131214467e-22
12141	1.81083e-11	S	2	1096.98A	-32.103	5.275525412302903e-22
12142	7.90224e-13	Si	10	2.51378m	-32.104	5.263392040552136e-22
12143	1.69656e-11	Cl	6	1170.86A	-32.104	5.263392040552136e-22
12144	2.69434e-11	F	1	737.267A	-32.107	5.227159104603332e-22
12145	1.05185e-11	P	4	1888.52A	-32.108000000000004	5.215136972273327e-22
12146	2.41947e-12	Fe	2	8210.24A	-32.109	5.203142490080484e-22
12147	5.91138e-11	He	1	336.038A	-32.111	5.179236221878083e-22
12148	3.37162e-13	Ni	1	5.89167m	-32.116	5.119949995096861e-22
12149	1.82863e-12	Cl	8	1.08630m	-32.121	5.061342412141751e-22
12150	2.72826e-11	F	1	728.099A	-32.129	4.968962502040021e-22
12151	5.96096e-15	N	6	333.242m	-32.133	4.923406779995491e-22
12152	6.35565e-11	He	1	312.548A	-32.134	4.912083258625919e-22
12153	3.691e-13	N	1	5.38186m	-32.135	4.900785780632802e-22
12154	2.82449e-11	Fe	9	703.294A	-32.137	4.878268715321195e-22
12155	1.2628e-11	V	10	1573.04A	-32.138000000000005	4.867049008619468e-22
12156	1.66451e-11	Al	1	1193.41A	-32.143	4.811336359317812e-22
12157	3.43696e-12	Fe	2	5779.66A	-32.146	4.778215352789666e-22
12158	5.87503e-11	Sc	10	338.117A	-32.146	4.778215352789666e-22
12159	7.2729399999999995e-12	Sc	1	2731.28A	-32.149	4.74532234966671e-22
12160	7.73255e-11	Fe	7	256.894A	-32.152	4.712655780384541e-22
12161	4.82035e-12	Fe	2	4120.96A	-32.152	4.712655780384541e-22
12162	7.42853e-11	Fe	9	267.408A	-32.153	4.701816972863408e-22
12163	1.5032e-13	B	1	13.2147m	-32.156	4.669449892488583e-22
12164	1.34313e-12	Mg	1	1.47896m	-32.158	4.647995719034614e-22
12165	1.44646e-11	S	5	1373.32A	-32.16	4.626640118553811e-22
12166	1.0357e-12	Fe	9	1.91798m	-32.16	4.626640118553811e-22
12167	2.08775e-11	Ar	11	951.475A	-32.162	4.605382638144349e-22
12168	7.995860000000001e-12	Ni	12	2484.34A	-32.164	4.5842228269855255e-22
12169	4.36768e-12	Be	1	4548.05A	-32.19	4.317831788880233e-22
12170	2.31737e-10	Mg	9	85.7198A	-32.191	4.3079010513408105e-22
12171	5.02732e-13	Ni	1	3.95130m	-32.191	4.3079010513408105e-22
12172	2.39929e-11	P	4	827.931A	-32.192	4.297993153863995e-22
12173	5.91057e-11	He	1	336.084A	-32.195	4.268405977105635e-22
12174	5.86239e-11	He	1	338.846A	-32.198	4.239022477039442e-22
12175	3.6032e-12	S	2	5513.00A	-32.202	4.2001588853691696e-22
12176	1.7357900000000002e-12	Fe	2	1.14440m	-32.205999999999996	4.161651597248994e-22
12177	9.75809e-17	He	1	2.03569c	-32.207	4.152080064182507e-22
12178	7.62733e-13	Na	2	2.60438m	-32.211	4.1140135653444613e-22
12179	2.0432200000000003e-12	Fe	7	9722.12A	-32.213	4.0951113900015236e-22
12180	2.7750299999999997e-12	Cl	8	7158.27A	-32.218	4.048235037550861e-22
12181	1.1199e-11	B	2	1773.76A	-32.219	4.038924355333212e-22
12182	7.54373e-11	Mg	5	263.324A	-32.22	4.0296350870904326e-22
12183	2.6533e-11	F	1	748.671A	-32.226	3.9743464209770277e-22
12184	5.83707e-11	He	1	340.316A	-32.229	3.9469872126565853e-22
12185	4.6379799999999997e-10	Ar	11	42.8300A	-32.232	3.919816343801463e-22
12186	2.23309e-12	Fe	2	8895.51A	-32.236999999999995	3.874946577151824e-22
12187	5.87373e-11	He	1	338.191A	-32.238	3.8660344473333166e-22
12188	2.9995599999999998e-12	Fe	11	6622.46A	-32.243	3.8217803169616564e-22
12189	9.70942e-13	N	1	2.04590m	-32.247	3.786742024408035e-22
12190	4.96746e-13	Mg	6	3.99892m	-32.249	3.769343525208425e-22
12191	1.45934e-11	Cl	7	1361.19A	-32.251999999999995	3.743395546896084e-22
12192	6.27996e-11	Fe	8	316.315A	-32.257	3.7005452524091053e-22
12193	9.10335e-12	Si	9	2182.10A	-32.258	3.6920342345067705e-22
12194	5.858469999999999e-12	Fe	2	3390.73A	-32.26	3.6750708780753766e-22
12195	9.38957e-11	F	6	211.559A	-32.26	3.6750708780753766e-22
12196	2.6453900000000003e-12	Fe	2	7509.07A	-32.262	3.658185461187043e-22
12197	2.4975700000000002e-12	Fe	2	7953.51A	-32.264	3.641377625742156e-22
12198	5.22611e-11	Fe	8	380.100A	-32.269	3.5996951207419826e-22
12199	1.0837e-12	Si	8	1.83302m	-32.27	3.59141605170597e-22
12200	8.72683e-13	Si	8	2.27625m	-32.287	3.453549772104676e-22
12201	2.3656900000000003e-10	Mg	9	83.9688A	-32.292	3.414017314765823e-22
12202	4.66646e-11	Fe	6	425.686A	-32.294000000000004	3.398331330049794e-22
12203	5.00962e-11	V	12	396.526A	-32.296	3.3827174158870213e-22
12204	1.17841e-11	Ca	13	1685.71A	-32.296	3.3827174158870213e-22
12205	8.3599e-11	Ar	12	237.616A	-32.298	3.36717524114328e-22
12206	5.71504e-13	N	1	3.47582m	-32.306	3.305717366780269e-22
12207	8.03999e-12	Sc	1	2470.71A	-32.306999999999995	3.298114427816015e-22
12208	1.55065e-12	Mg	5	1.28104m	-32.309	3.282960968493274e-22
12209	5.981319999999999e-12	Be	1	3321.08A	-32.31	3.2754103677926555e-22
12210	3.91742e-10	Ar	11	50.7080A	-32.31	3.2754103677926555e-22
12211	4.41078e-11	Fe	8	450.362A	-32.312	3.2603612241502017e-22
12212	1.27212e-10	Si	10	156.153A	-32.315	3.237917055352886e-22
12213	9.81285e-12	Cu	1	2024.33A	-32.319	3.2082316533567267e-22
12214	2.95738e-11	F	1	671.691A	-32.319	3.2082316533567267e-22
12215	1.67017e-11	Al	1	1189.37A	-32.324	3.171507329302173e-22
12216	5.83572e-11	He	1	340.394A	-32.325	3.1642130648584384e-22
12217	7.68127e-11	Ni	11	258.609A	-32.326	3.156935576757438e-22
12218	5.86233e-11	He	1	338.849A	-32.329	3.1352033851088073e-22
12219	2.62713e-12	Fe	2	7561.29A	-32.335	3.0921867820143435e-22
12220	7.736719999999999e-12	Ti	3	2567.56A	-32.336	3.0850749497669826e-22
12221	5.71954e-11	S	11	347.308A	-32.343	3.0357480126761475e-22
12222	1.04238e-10	Co	8	190.569A	-32.345	3.0218000175320017e-22
12223	6.88268e-11	Mg	6	288.615A	-32.346	3.014850070350687e-22
12224	1.48649e-12	Fe	2	1.33633m	-32.35	2.9872097587656344e-22
12225	9.670870000000002e-13	N	1	2.05405m	-32.35	2.9872097587656344e-22
12226	1.0869799999999999e-10	K	12	182.749A	-32.353	2.966645951429777e-22
12227	8.39608e-12	Fe	11	2365.92A	-32.355	2.9530154514172064e-22
12228	1.24554e-11	Cl	6	1594.85A	-32.356	2.946223704347901e-22
12229	2.74443e-11	F	1	723.809A	-32.358000000000004	2.9326870360373677e-22
12230	5.86191e-11	He	1	338.874A	-32.359	2.9259420430260723e-22
12231	2.7085000000000002e-14	Ca	7	73.3412m	-32.36	2.9192125630682196e-22
12232	5.9158e-12	Fe	2	3357.87A	-32.364000000000004	2.8924490614202524e-22
12233	2.60355e-12	Fe	8	7629.75A	-32.366	2.87915946515109e-22
12234	1.44688e-12	Fe	1	1.37292m	-32.369	2.859339470804579e-22
12235	3.31594e-12	Fe	2	5990.60A	-32.371	2.84620199928591e-22
12236	3.28793e-12	Fe	2	6041.64A	-32.374	2.826608882538584e-22
12237	1.19616e-13	Fe	8	16.6068m	-32.376999999999995	2.8071506438582747e-22
12238	5.84217e-11	He	1	340.019A	-32.385999999999996	2.749575943192759e-22
12239	6.35565e-11	He	1	312.548A	-32.385999999999996	2.749575943192759e-22
12240	3.39086e-12	Fe	2	5858.24A	-32.387	2.743252094008343e-22
12241	2.61893e-11	S	10	758.497A	-32.391999999999996	2.711850346956103e-22
12242	1.7759700000000002e-12	Fe	2	1.11851m	-32.397	2.6808080527299334e-22
12243	1.17097e-11	Ne	3	1696.41A	-32.4	2.6623534999021694e-22
12244	3.2602599999999997e-12	Fe	8	6092.91A	-32.414	2.577897939494889e-22
12245	1.6557e-13	Ni	1	11.9976m	-32.422	2.5308459994145893e-22
12246	1.6786000000000003e-10	Si	7	118.339A	-32.422	2.5308459994145893e-22
12247	3.71567e-13	Ne	9	5.34614m	-32.436	2.450562138840501e-22
12248	1.16159e-12	Fe	8	1.71011m	-32.438	2.439302828558365e-22
12249	7.33214e-12	S	10	2709.23A	-32.446	2.394780534340029e-22
12250	3.53005e-12	Fe	2	5627.25A	-32.449	2.3782949810991415e-22
12251	5.66149e-11	Cl	6	350.870A	-32.451	2.3673677082460197e-22
12252	1.34313e-12	Mg	1	1.47897m	-32.452	2.3619229136085185e-22
12253	2.10388e-14	Mg	1	94.4181m	-32.455	2.3456635506377493e-22
12254	3.08125e-12	Fe	2	6446.89A	-32.458	2.329516116334378e-22
12255	2.70214e-11	F	1	735.137A	-32.458	2.329516116334378e-22
12256	4.41292e-11	Si	8	450.143A	-32.458	2.329516116334378e-22
12257	2.05658e-12	Fe	1	9658.98A	-32.461	2.313479840186877e-22
12258	1.47126e-11	Cl	7	1350.17A	-32.464	2.297553956987884e-22
12259	7.06473e-12	Ni	3	2811.78A	-32.465	2.292269729522547e-22
12260	5.92154e-11	He	1	335.461A	-32.466	2.286997655443164e-22
12261	7.48013e-11	Fe	11	265.563A	-32.466	2.286997655443164e-22
12262	5.83544e-11	He	1	340.411A	-32.467	2.281737706797687e-22
12263	5.1532e-11	V	12	385.478A	-32.468	2.276489855698354e-22
12264	5.06187e-11	Al	9	392.433A	-32.468	2.276489855698354e-22
12265	6.10669e-13	Na	2	3.25290m	-32.47	2.2660303349079614e-22
12266	3.30879e-12	Fe	2	6003.54A	-32.471	2.2608186097615275e-22
12267	2.82601e-11	S	10	702.915A	-32.474000000000004	2.24525524392284e-22
12268	1.68912e-12	Fe	2	1.17603m	-32.476	2.2349392331377424e-22
12269	1.1370200000000001e-10	Ar	12	174.706A	-32.477	2.2297990155410663e-22
12270	2.19053e-11	K	8	906.832A	-32.483000000000004	2.1992050261087854e-22
12271	2.69003e-11	K	8	738.449A	-32.486999999999995	2.179042593237364e-22
12272	1.35642e-12	Be	1	1.46448m	-32.494	2.1442021116720827e-22
12273	2.10412e-12	Fe	2	9440.74A	-32.497	2.1294415281595996e-22
12274	1.30438e-11	Fe	7	1522.90A	-32.498000000000005	2.124543948551205e-22
12275	3.84928e-12	Fe	1	5160.57A	-32.499	2.1196576330633676e-22
12276	5.91138e-11	He	1	336.038A	-32.499	2.1196576330633676e-22
12277	1.11177e-11	Zn	2	1786.75A	-32.506	2.085766651345722e-22
12278	2.14125e-18	O	1	92.7702c	-32.506	2.085766651345722e-22
12279	2.72421e-11	F	1	729.182A	-32.507	2.0809695211665914e-22
12280	6.65533e-12	Ti	3	2984.74A	-32.507	2.0809695211665914e-22
12281	1.71527e-12	Fe	2	1.15810m	-32.510999999999996	2.0618910779200756e-22
12282	6.54024e-11	Fe	8	303.727A	-32.510999999999996	2.0618910779200756e-22
12283	2.97503e-11	Fe	8	667.705A	-32.514	2.047697119578331e-22
12284	1.50412e-12	Fe	1	1.32067m	-32.514	2.047697119578331e-22
12285	1.5427e-12	Mg	5	1.28764m	-32.521	2.0149567069001717e-22
12286	8.45828e-12	Fe	8	2348.52A	-32.522	2.010322435073994e-22
12287	6.86825e-11	V	12	289.221A	-32.524	2.0010858424959557e-22
12288	2.07561e-12	Fe	7	9570.42A	-32.525	1.9964834727726335e-22
12289	4.45897e-11	Mn	12	445.494A	-32.525999999999996	1.99189168820594e-22
12290	1.20755e-14	Mg	1	164.502m	-32.525999999999996	1.99189168820594e-22
12291	5.83569e-11	He	1	340.396A	-32.53	1.9736299154408075e-22
12292	2.43569e-12	S	2	8155.59A	-32.531	1.9690906925974046e-22
12293	5.42049e-12	Fe	2	3664.70A	-32.535	1.9510379606165433e-22
12294	6.45245e-11	Ni	11	307.859A	-32.535	1.9510379606165433e-22
12295	1.23622e-11	Fe	8	1606.87A	-32.539	1.9331507370772867e-22
12296	1.24836e-12	Fe	2	1.59124m	-32.545	1.9066269146121807e-22
12297	3.48842e-11	K	8	569.440A	-32.547	1.8978667596732123e-22
12298	2.7549e-11	F	1	721.059A	-32.552	1.8761420585214797e-22
12299	3.21514e-14	Si	4	61.7840m	-32.554	1.867521968773316e-22
12300	1.12913e-11	Zn	2	1759.27A	-32.563	1.8292190659441982e-22
12301	5.71407e-13	N	1	3.47641m	-32.57	1.7999718757591075e-22
12302	4.20986e-10	Si	11	47.1855A	-32.571	1.7958320553236724e-22
12303	1.4502600000000001e-12	Fe	6	1.36972m	-32.571	1.7958320553236724e-22
12304	5.86956e-17	He	1	3.38432c	-32.573	1.7875809565227004e-22
12305	5.21672e-11	V	12	380.784A	-32.573	1.7875809565227004e-22
12306	1.24288e-10	Ca	13	159.825A	-32.574	1.7834696344106886e-22
12307	4.2720200000000003e-13	Fe	8	4.64990m	-32.578	1.7671186865203159e-22
12308	4.0198699999999996e-14	Si	2	49.4156m	-32.578	1.7671186865203159e-22
12309	5.72499e-11	S	11	346.978A	-32.586999999999996	1.7308750564752505e-22
12310	7.9422e-12	Ni	12	2501.13A	-32.586999999999996	1.7308750564752505e-22
12311	5.17048e-11	C	4	384.190A	-32.594	1.7032002782565564e-22
12312	1.04282e-10	S	11	190.488A	-32.602	1.6721133697294563e-22
12313	3.16292e-11	Cl	7	628.042A	-32.609	1.6453781259054387e-22
12314	6.95795e-11	S	11	285.493A	-32.609	1.6453781259054387e-22
12315	3.16402e-12	Fe	2	6278.23A	-32.61	1.6415938612280982e-22
12316	2.02145e-12	Fe	1	9826.84A	-32.613	1.6302932085749112e-22
12317	6.91187e-12	Fe	11	2873.96A	-32.614000000000004	1.6265436382446464e-22
12318	1.9867799999999997e-12	Fe	1	9998.33A	-32.617	1.6153465905977578e-22
12319	3.57301e-11	S	11	555.958A	-32.622	1.5968558710789394e-22
12320	5.58628e-12	S	10	3555.94A	-32.624	1.589518984801559e-22
12321	3.714169999999999e-12	Ni	1	5348.28A	-32.625	1.585863192583684e-22
12322	2.74189e-11	F	1	724.480A	-32.63	1.5677099667311247e-22
12323	3.0899e-11	F	6	642.884A	-32.631	1.5641043338629042e-22
12324	3.55671e-14	Fe	7	55.8507m	-32.632	1.5605069937201602e-22
12325	7.77728e-12	Mn	12	2554.16A	-32.638000000000005	1.5390960350902003e-22
12326	4.4332e-12	Fe	9	4480.84A	-32.64	1.5320245311530578e-22
12327	1.36285e-11	Zn	1	1457.57A	-32.641999999999996	1.524985517825203e-22
12328	4.0491e-13	Fe	2	4.90590m	-32.643	1.521478148462658e-22
12329	2.69694e-13	Na	2	7.36556m	-32.643	1.521478148462658e-22
12330	7.127560000000001e-12	Ni	3	2786.99A	-32.645	1.514487591361692e-22
12331	4.34064e-12	Fe	2	4576.39A	-32.650999999999996	1.493708042603084e-22
12332	7.8697e-10	Sc	13	25.2417A	-32.653	1.4868450775486468e-22
12333	8.278039999999999e-12	Ni	12	2399.66A	-32.662	1.4563498633131188e-22
12334	6.2054099999999995e-12	Si	3	3201.15A	-32.662	1.4563498633131188e-22
12335	6.2316e-12	C	2	3187.70A	-32.664	1.4496585435010262e-22
12336	2.31649e-12	Fe	2	8575.23A	-32.665	1.446324421371891e-22
12337	8.08836e-11	Fe	7	245.593A	-32.665	1.446324421371891e-22
12338	3.84879e-13	Mg	6	5.16122m	-32.667	1.439679164281385e-22
12339	8.76889e-12	Zn	2	2265.33A	-32.669000000000004	1.4330644393738017e-22
12340	5.81961e-11	He	1	341.336A	-32.669000000000004	1.4330644393738017e-22
12341	3.35007e-11	Fe	8	592.956A	-32.669000000000004	1.4330644393738017e-22
12342	3.07359e-12	Fe	2	6462.94A	-32.67	1.429768482625081e-22
12343	3.49056e-12	Fe	7	5690.91A	-32.675	1.4134020581419945e-22
12344	3.8011e-13	Fe	8	5.22598m	-32.676	1.4101513236151804e-22
12345	2.27959e-12	Fe	2	8714.07A	-32.681	1.3940094548943797e-22
12346	3.4255e-12	Fe	2	5798.99A	-32.686	1.3780523606168635e-22
12347	4.43959e-18	Cl	1	44.7439c	-32.69	1.365418300634083e-22
12348	1.45793e-11	S	2	1362.51A	-32.691	1.362277925687092e-22
12349	3.47703e-11	F	4	571.305A	-32.696	1.3466840592208243e-22
12350	5.86233e-11	He	1	338.849A	-32.698	1.3404966080093457e-22
12351	2.23329e-12	Fe	2	8894.72A	-32.7	1.3343375855538413e-22
12352	4.93039e-13	Na	2	4.02898m	-32.7	1.3343375855538413e-22
12353	8.30043e-11	Fe	11	239.318A	-32.701	1.3312686942679065e-22
12354	8.23724e-11	Fe	11	241.154A	-32.711	1.3009653191318453e-22
12355	2.27049e-12	Fe	2	8748.98A	-32.711999999999996	1.2979731819287776e-22
12356	2.76209e-11	F	1	719.181A	-32.719	1.277220025998019e-22
12357	2.14131e-11	S	5	927.677A	-32.73	1.2452762904332124e-22
12358	2.67446e-12	Na	10	7427.46A	-32.731	1.242412234441915e-22
12359	5.86745e-11	He	1	338.554A	-32.733000000000004	1.2367038687472904e-22
12360	2.26872e-11	K	8	875.580A	-32.734	1.233859528778777e-22
12361	7.709969999999999e-12	Ti	3	2576.46A	-32.735	1.231021730610658e-22
12362	1.36306e-12	Fe	2	1.45735m	-32.74	1.2169303413850993e-22
12363	4.32201e-11	O	4	459.612A	-32.743	1.2085530518399072e-22
12364	3.11818e-11	Ar	7	637.052A	-32.747	1.1974729708606313e-22
12365	5.9941e-11	Fe	9	331.400A	-32.75	1.1892296249119859e-22
12366	1.4529100000000001e-12	Fe	1	1.36722m	-32.751	1.1864944726743657e-22
12367	9.477420000000001e-13	Fe	2	2.09598m	-32.756	1.1729127827555902e-22
12368	1.13573e-11	Zn	2	1749.05A	-32.756	1.1729127827555902e-22
12369	1.17203e-10	Ca	13	169.488A	-32.759	1.1648385079526327e-22
12370	1.88247e-12	Cl	8	1.05523m	-32.76	1.1621594537273154e-22
12371	3.92476e-11	K	8	506.132A	-32.764	1.1515047118121394e-22
12372	2.23761e-14	Mg	1	88.7755m	-32.766	1.1462140282436246e-22
12373	3.06301e-12	Fe	2	6485.28A	-32.768	1.1409476531580135e-22
12374	1.96553e-12	Zn	2	1.01064m	-32.775	1.1227051617995929e-22
12375	4.2031400000000005e-10	Si	11	47.2610A	-32.775	1.1227051617995929e-22
12376	1.40043e-12	Fe	7	1.41845m	-32.777	1.1175468001438312e-22
12377	2.72868e-11	F	1	727.987A	-32.779	1.1124121390070276e-22
12378	3.67502e-12	S	2	5405.26A	-32.782	1.1047543477061554e-22
12379	4.48586e-12	Fe	7	4428.24A	-32.783	1.1022134832146623e-22
12380	1.36596e-12	C	1	1.45425m	-32.783	1.1022134832146623e-22
12381	5.59091e-10	Ca	13	35.5299A	-32.783	1.1022134832146623e-22
12382	1.09807e-10	Ar	12	180.903A	-32.785	1.097149272269783e-22
12383	9.83579e-11	F	6	201.961A	-32.79	1.084590308402896e-22
12384	4.35213e-12	Fe	7	4564.31A	-32.795	1.0721751058066e-22
12385	1.06818e-12	Na	1	1.85965m	-32.803000000000004	1.0526057046828575e-22
12386	3.5623199999999997e-12	S	2	5576.28A	-32.806	1.0453596179799884e-22
12387	4.83703e-11	Fe	6	410.675A	-32.812	1.0310167463209412e-22
12388	2.75321e-11	F	1	721.501A	-32.82	1.012198569919735e-22
12389	4.41111e-14	Fe	7	45.0328m	-32.832	9.846133488004355e-23
12390	1.82604e-12	Cr	13	1.08784m	-32.832	9.846133488004355e-23
12391	1.87424e-11	B	1	1059.87A	-32.834	9.800894613925765e-23
12392	5.45354e-12	Fe	2	3642.49A	-32.839	9.68870470100294e-23
12393	5.80919e-11	He	1	341.949A	-32.843	9.599878122386335e-23
12394	1.50016e-11	Cl	12	1324.16A	-32.846	9.533793026227044e-23
12395	8.4304e-11	Ar	12	235.629A	-32.847	9.511865910737631e-23
12396	8.59388e-11	Al	6	231.147A	-32.853	9.38135821783535e-23
12397	5.44434e-15	Sc	2	364.864m	-32.853	9.38135821783535e-23
12398	2.76722e-11	F	1	717.849A	-32.856	9.316777402117894e-23
12399	5.173e-10	Ca	13	38.4003A	-32.878	8.856573259881819e-23
12400	1.21206e-15	C	5	1638.90m	-32.884	8.73505651921137e-23
12401	5.6354899999999996e-14	Si	2	35.2488m	-32.885	8.71496644671084e-23
12402	5.83569e-11	He	1	340.396A	-32.889	8.635067154069617e-23
12403	1.24664e-12	Sc	10	1.59344m	-32.891999999999996	8.575623769899153e-23
12404	1.3431399999999999e-12	Mg	1	1.47896m	-32.897	8.477459416347364e-23
12405	2.2637400000000002e-12	Fe	2	8775.07A	-32.900999999999996	8.399737601249007e-23
12406	6.60426e-12	Fe	8	3007.82A	-32.906	8.303586600020909e-23
12407	1.4920299999999999e-12	Si	11	1.33137m	-32.906	8.303586600020909e-23
12408	9.8076e-12	Sc	8	2025.41A	-32.907	8.284488880797004e-23
12409	2.83697e-12	Ni	1	7002.01A	-32.907	8.284488880797004e-23
12410	6.35563e-11	He	1	312.549A	-32.914	8.152029064258783e-23
12411	1.53163e-12	S	2	1.29694m	-32.918	8.07729081256194e-23
12412	1.30935e-12	Fe	2	1.51713m	-32.92	8.040179032347826e-23
12413	2.10473e-11	Si	3	943.800A	-32.922	8.00323776527527e-23
12414	2.69167e-11	S	10	737.998A	-32.922	8.00323776527527e-23
12415	5.63061e-10	Ca	13	35.2794A	-32.924	7.966466227907288e-23
12416	5.83862e-11	He	1	340.225A	-32.924	7.966466227907288e-23
12417	3.1015799999999998e-12	Fe	2	6404.61A	-32.929	7.875274843077693e-23
12418	2.4219799999999997e-12	Ni	1	8201.74A	-32.931999999999995	7.821061832386233e-23
12419	9.94059e-11	O	5	199.832A	-32.935	7.767222021435075e-23
12420	2.24172e-11	K	8	886.124A	-32.937	7.731534877908635e-23
12421	2.41777e-12	Ar	12	8216.03A	-32.938	7.713752841135657e-23
12422	8.14222e-11	Fe	9	243.968A	-32.941	7.660651740084393e-23
12423	5.320399999999999e-18	Li	1	37.3364c	-32.944	7.60791618444156e-23
12424	3.2089799999999995e-15	B	2	619.026m	-32.945	7.590418462774021e-23
12425	1.85904e-12	C	1	1.06853m	-32.949	7.520829088020393e-23
12426	8.87046e-11	Fe	11	223.939A	-32.96	7.332730427863342e-23
12427	1.10585e-11	Fe	8	1796.30A	-32.967	7.215488176570153e-23
12428	2.6576e-12	Cl	8	7474.58A	-32.971	7.149336183341811e-23
12429	5.98145e-12	Be	1	3321.01A	-32.973	7.116487967365689e-23
12430	1.8030000000000001e-10	S	10	110.175A	-32.978	7.035026203228177e-23
12431	4.79119e-11	Cr	9	414.604A	-32.984	6.938502025121971e-23
12432	5.20669e-12	S	2	3815.18A	-32.984	6.938502025121971e-23
12433	2.74465e-11	F	1	723.751A	-32.986	6.906622504111024e-23
12434	3.7628200000000003e-13	N	1	5.27914m	-32.988	6.874889456194044e-23
12435	1.27426e-11	Fe	11	1558.90A	-32.99	6.843302208388406e-23
12436	5.77923e-11	K	8	343.722A	-32.991	6.827563050066169e-23
12437	3.6585400000000006e-14	Fe	1	54.2961m	-32.992	6.81186009080356e-23
12438	2.7609e-11	F	1	719.492A	-32.992	6.81186009080356e-23
12439	9.21244e-12	Fe	11	2156.27A	-32.993	6.796193247344941e-23
12440	2.14635e-11	P	10	925.499A	-32.997	6.733885373133917e-23
12441	5.80204e-11	He	1	342.370A	-32.997	6.733885373133917e-23
12442	3.32034e-12	Fe	2	5982.65A	-32.998000000000005	6.718397866549393e-23
12443	3.90244e-13	Sc	10	5.09026m	-33.003	6.641493002114047e-23
12444	9.97953e-18	Al	1	19.9052c	-33.005	6.610978113606543e-23
12445	4.57529e-11	S	10	434.168A	-33.016	6.445635155942881e-23
12446	4.12703e-12	Ni	1	4813.25A	-33.019	6.401263715633041e-23
12447	4.71589e-11	S	11	421.224A	-33.024	6.327989055804181e-23
12448	2.9444e-12	Fe	2	6746.53A	-33.025	6.313435084844284e-23
12449	1.35225e-11	Fe	7	1468.99A	-33.03	6.241165791038473e-23
12450	1.45898e-11	Cl	7	1361.53A	-33.031	6.226811508046255e-23
12451	8.96496e-11	Ar	12	221.579A	-33.036	6.155533786124529e-23
12452	3.5233e-11	Cl	6	563.803A	-33.037	6.141376451278358e-23
12453	1.68304e-11	K	8	1180.28A	-33.042	6.071076696364435e-23
12454	1.06818e-12	Na	1	1.85965m	-33.043	6.057113607434445e-23
12455	3.4752699999999996e-12	Fe	1	5715.95A	-33.043	6.057113607434445e-23
12456	5.34102e-14	O	5	37.1922m	-33.049	5.974006893150247e-23
12457	8.7494e-11	Ar	12	227.038A	-33.05	5.960267058572408e-23
12458	4.64331e-11	Ti	11	427.808A	-33.059	5.838021894233031e-23
12459	7.2024199999999995e-12	Si	2	2758.03A	-33.06	5.824594816473695e-23
12460	6.821089999999999e-10	Ca	13	29.1221A	-33.065	5.757921230947895e-23
12461	7.49387e-12	Be	1	2650.76A	-33.071999999999996	5.665858437350576e-23
12462	7.24518e-11	Si	7	274.175A	-33.075	5.626854942213916e-23
12463	1.3134200000000003e-10	Mg	5	151.242A	-33.088	5.460918805663173e-23
12464	1.8552200000000002e-12	C	1	1.07073m	-33.091	5.423326105027774e-23
12465	8.02743e-13	Ni	11	2.47457m	-33.101	5.299876131214467e-23
12466	6.9024e-11	Ne	3	287.791A	-33.101	5.299876131214467e-23
12467	1.75522e-12	Fe	2	1.13174m	-33.106	5.239208950810475e-23
12468	2.95259e-11	Si	9	672.780A	-33.111	5.179236221878083e-23
12469	8.38339e-11	Fe	9	236.950A	-33.116	5.1199499950968606e-23
12470	2.12865e-10	Cl	10	93.3193A	-33.117	5.1081744368764466e-23
12471	2.76636e-11	F	1	718.071A	-33.126999999999995	4.991898190850675e-23
12472	1.0185799999999998e-10	F	6	195.022A	-33.126999999999995	4.991898190850675e-23
12473	4.32848e-11	Fe	6	458.925A	-33.134	4.9120832586259195e-23
12474	5.79693e-11	He	1	342.672A	-33.135	4.9007857806328015e-23
12475	4.95698e-11	Mn	12	400.737A	-33.135999999999996	4.889514286118034e-23
12476	4.75237e-11	Fe	3	417.990A	-33.14	4.8446869496952494e-23
12477	1.33857e-11	Ar	11	1484.01A	-33.14	4.8446869496952494e-23
12478	1.52605e-12	S	2	1.30169m	-33.149	4.74532234966671e-23
12479	2.30557e-11	Cl	8	861.586A	-33.149	4.74532234966671e-23
12480	3.72074e-11	S	5	533.884A	-33.150999999999996	4.723519573937571e-23
12481	2.75508e-11	F	1	721.012A	-33.163000000000004	4.5947905520038445e-23
12482	4.67597e-11	Fe	6	424.820A	-33.163000000000004	4.5947905520038445e-23
12483	4.01871e-11	Sc	8	494.299A	-33.167	4.552665259016906e-23
12484	3.24465e-12	Ca	1	6122.22A	-33.169000000000004	4.531747662213495e-23
12485	3.7379400000000005e-12	Al	6	5314.28A	-33.177	4.449033945663767e-23
12486	3.84042e-12	Fe	2	5172.47A	-33.177	4.449033945663767e-23
12487	9.84592e-11	F	6	201.753A	-33.181	4.4082449572759967e-23
12488	3.16315e-12	Fe	2	6279.95A	-33.186	4.357784194521006e-23
12489	6.43779e-11	Ti	11	308.560A	-33.187	4.347761568998545e-23
12490	6.2398300000000005e-12	C	2	3183.50A	-33.191	4.3079010513408104e-23
12491	5.1348699999999995e-12	S	2	3868.54A	-33.193000000000005	4.2881080439189575e-23
12492	6.04737e-11	Fe	8	328.481A	-33.198	4.2390224770394425e-23
12493	3.15158e-11	Ar	7	630.302A	-33.198	4.2390224770394425e-23
12494	3.01218e-11	Ca	9	659.471A	-33.203	4.1904987879976387e-23
12495	8.04089e-11	Ar	12	247.043A	-33.207	4.152080064182507e-23
12496	4.5269e-11	Fe	8	438.809A	-33.214	4.0856928951650074e-23
12497	3.09744e-11	Ar	7	641.318A	-33.214	4.0856928951650074e-23
12498	1.22796e-13	Cl	7	16.1768m	-33.219	4.0389243553332123e-23
12499	1.14358e-11	Fe	7	1737.05A	-33.221	4.0203671835717465e-23
12500	6.56631e-10	Ca	13	30.2521A	-33.221	4.0203671835717465e-23
12501	1.41473e-11	Zn	1	1404.12A	-33.226	3.9743464209770274e-23
12502	1.54971e-13	C	3	12.8182m	-33.231	3.9288524536955467e-23
12503	7.55022e-11	Fe	9	263.098A	-33.236	3.883879251551281e-23
12504	8.94143e-13	Fe	11	2.22162m	-33.236	3.883879251551281e-23
12505	2.05431e-12	Fe	2	9669.66A	-33.239000000000004	3.8571428148445977e-23
12506	1.8052900000000004e-10	S	10	110.035A	-33.242	3.830590430473726e-23
12507	3.5785800000000003e-12	Al	11	5550.94A	-33.243	3.821780316961656e-23
12508	7.52275e-11	Ni	11	264.058A	-33.245	3.804220831431109e-23
12509	4.75548e-11	Ti	11	417.717A	-33.249	3.7693435252084246e-23
12510	5.3955e-10	Ca	13	36.8167A	-33.255	3.717626193209897e-23
12511	1.9418900000000003e-12	Fe	7	1.02295m	-33.256	3.70907589023393e-23
12512	5.79315e-11	He	1	342.896A	-33.26	3.675070878075377e-23
12513	2.1292599999999998e-12	Cl	8	9329.28A	-33.260999999999996	3.6666184496082305e-23
12514	1.26556e-11	Cl	7	1569.61A	-33.264	3.641377625742156e-23
12515	2.47948e-11	S	10	801.155A	-33.269	3.5996951207419826e-23
12516	7.58075e-12	Fe	7	2620.38A	-33.281	3.501593435145247e-23
12517	1.99202e-11	B	2	997.202A	-33.281	3.501593435145247e-23
12518	4.97645e-11	Fe	9	399.169A	-33.288000000000004	3.4456068280431615e-23
12519	2.3036900000000002e-14	Mg	1	86.2287m	-33.29	3.429775702697611e-23
12520	7.49434e-12	Be	1	2650.60A	-33.292	3.414017314765823e-23
12521	5.56329e-13	N	1	3.57063m	-33.295	3.39051538488088e-23
12522	7.00339e-11	V	12	283.640A	-33.296	3.3827174158870214e-23
12523	3.6344e-11	Cl	7	546.568A	-33.302	3.3363047929767874e-23
12524	2.11292e-11	Ar	11	940.141A	-33.303000000000004	3.328631504884394e-23
12525	4.216919999999999e-12	Ni	1	4710.66A	-33.31	3.2754103677926555e-23
12526	2.76221e-11	F	1	719.150A	-33.317	3.2230401778331485e-23
12527	2.24625e-12	Ni	1	8843.37A	-33.326	3.1569355767574386e-23
12528	5.63843e-11	Cl	6	352.305A	-33.333	3.1064596677017645e-23
12529	5.68925e-12	B	1	3491.58A	-33.334	3.0993150087282037e-23
12530	1.4159e-11	Fe	11	1402.96A	-33.335	3.092186782014343e-23
12531	4.0813e-12	Cl	8	4867.19A	-33.336999999999996	3.077979474279895e-23
12532	3.46761e-12	Mn	1	5728.57A	-33.338	3.070900317933527e-23
12533	5.594189999999999e-10	Ca	13	35.5091A	-33.34	3.0567908126175424e-23
12534	3.0351599999999998e-12	Fe	2	6544.77A	-33.344	3.028765985996198e-23
12535	5.78942e-11	Sc	10	343.117A	-33.345	3.0218000175320015e-23
12536	9.85174e-11	F	6	201.634A	-33.347	3.0079161076042764e-23
12537	1.9166099999999998e-13	Ne	9	10.3644m	-33.347	3.0079161076042764e-23
12538	5.18244e-12	S	2	3833.03A	-33.349000000000004	2.9940959884481985e-23
12539	2.10352e-14	Mg	1	94.4342m	-33.35	2.987209758765635e-23
12540	7.37181e-11	P	10	269.465A	-33.351	2.980339366971844e-23
12541	4.3194e-11	O	4	459.889A	-33.353	2.966645951429777e-23
12542	3.5579e-10	Si	11	55.8320A	-33.354	2.959822855080424e-23
12543	6.39214e-11	Fe	9	310.764A	-33.355	2.9530154514172065e-23
12544	2.3115900000000002e-10	Ar	11	85.9340A	-33.359	2.925942043026072e-23
12545	6.36604e-11	Ni	11	312.038A	-33.359	2.925942043026072e-23
12546	1.21206e-15	C	5	1638.90m	-33.361	2.912498560484778e-23
12547	1.10343e-13	Ne	9	18.0024m	-33.364000000000004	2.8924490614202524e-23
12548	2.94422e-12	Fe	2	6746.93A	-33.367	2.8725375821365667e-23
12549	7.12952e-11	Si	10	278.623A	-33.37	2.852763172512089e-23
12550	5.79027e-11	He	1	343.066A	-33.373000000000005	2.833124888965926e-23
12551	1.3328e-11	C	2	1490.44A	-33.378	2.800694376536891e-23
12552	1.9348e-12	Fe	2	1.02669m	-33.387	2.743252094008343e-23
12553	1.19304e-12	Fe	6	1.66503m	-33.387	2.743252094008343e-23
12554	1.26592e-11	Cl	7	1569.17A	-33.388000000000005	2.736942789273447e-23
12555	5.86232e-11	Fe	9	338.850A	-33.39	2.724367679424017e-23
12556	1.62009e-12	S	2	1.22613m	-33.403	2.6440259873224843e-23
12557	1.43091e-12	Fe	2	1.38824m	-33.404	2.6379448963001033e-23
12558	1.06817e-12	Na	1	1.85967m	-33.405	2.6318777913990057e-23
12559	8.5277e-11	Fe	9	232.940A	-33.407	2.6197854113657704e-23
12560	9.51082e-13	N	1	2.08862m	-33.41	2.601750935446384e-23
12561	1.06819e-12	Na	1	1.85964m	-33.411	2.5957670743452165e-23
12562	1.09286e-10	K	12	181.766A	-33.412	2.5897969757427188e-23
12563	1.45467e-11	Ni	12	1365.56A	-33.414	2.577897939494889e-23
12564	8.79372e-12	Si	11	2258.94A	-33.415	2.571968938762093e-23
12565	5.3558e-10	Ca	13	37.0896A	-33.415	2.571968938762093e-23
12566	5.8949e-11	Ar	12	336.977A	-33.417	2.5601518149036304e-23
12567	9.642340000000001e-13	N	1	2.06013m	-33.42	2.5425278537747748e-23
12568	1.2474200000000002e-10	Cl	12	159.244A	-33.42	2.5425278537747748e-23
12569	9.04778e-12	C	2	2195.51A	-33.423	2.5250252151409614e-23
12570	1.14215e-11	Zn	2	1739.21A	-33.427	2.5018756448214107e-23
12571	5.02509e-14	Ni	3	39.5305m	-33.43	2.4846528540256142e-23
12572	2.67736e-11	K	4	741.943A	-33.439	2.433692587735229e-23
12573	6.60589e-11	Fe	8	300.708A	-33.44	2.428095250107926e-23
12574	1.17035e-11	Ne	3	1697.31A	-33.442	2.4169391658029266e-23
12575	3.10332e-12	Fe	2	6401.03A	-33.443000000000005	2.411380359976782e-23
12576	2.0958000000000001e-10	F	8	94.7822A	-33.444	2.4058343390493e-23
12577	2.27306e-12	Fe	2	8739.07A	-33.448	2.383777517250036e-23
12578	3.94496e-12	Fe	2	5035.40A	-33.457	2.3348862055888206e-23
12579	3.87357e-11	K	8	512.820A	-33.457	2.3348862055888206e-23
12580	2.23822e-14	Mg	1	88.7511m	-33.466	2.2869976554431642e-23
12581	3.3593099999999997e-12	Fe	2	5913.26A	-33.467	2.2817377067976872e-23
12582	1.15103e-10	K	12	172.580A	-33.472	2.2556188712502673e-23
12583	6.55895e-12	Fe	2	3028.60A	-33.475	2.2400913001597516e-23
12584	9.98435e-12	Ni	3	1989.56A	-33.476	2.2349392331377427e-23
12585	5.78803e-11	He	1	343.199A	-33.478	2.2246706201167637e-23
12586	5.0939800000000005e-12	S	2	3899.59A	-33.48	2.2144491870870313e-23
12587	9.583620000000001e-13	N	1	2.07275m	-33.49	2.1640421695367592e-23
12588	9.53752e-14	Fe	8	20.8277m	-33.496	2.1343503978549624e-23
12589	2.04552e-12	Fe	2	9711.19A	-33.497	2.1294415281595996e-23
12590	5.5108699999999995e-12	Fe	2	3604.60A	-33.499	2.1196576330633676e-23
12591	7.26803e-11	Ar	12	273.313A	-33.503	2.1002244950749875e-23
12592	5.06477e-12	C	2	3922.08A	-33.503	2.1002244950749875e-23
12593	4.71017e-11	S	11	421.735A	-33.507	2.0809695211665915e-23
12594	3.6794099999999996e-18	Cl	1	53.9881c	-33.510999999999996	2.0618910779200753e-23
12595	6.58949e-11	Fe	7	301.457A	-33.513000000000005	2.052417548950377e-23
12596	6.24031e-11	P	10	318.325A	-33.514	2.047697119578331e-23
12597	3.49085e-12	Mn	1	5690.43A	-33.514	2.047697119578331e-23
12598	2.95476e-11	Si	9	672.287A	-33.515	2.0429875468925704e-23
12599	2.0516299999999997e-10	Mg	9	96.8228A	-33.518	2.028923719543126e-23
12600	8.07546e-11	Mg	6	245.985A	-33.523	2.0056988217772125e-23
12601	4.80636e-12	Fe	11	4132.95A	-33.528	1.9827397772176604e-23
12602	1.69036e-11	Na	8	1175.16A	-33.531	1.969090692597405e-23
12603	2.66124e-12	Ni	1	7464.37A	-33.531	1.969090692597405e-23
12604	9.54937e-13	N	1	2.08019m	-33.534	1.9555355676147737e-23
12605	1.34554e-12	Fe	6	1.47632m	-33.535	1.951037960616543e-23
12606	2.78595e-12	Ni	1	7130.24A	-33.537	1.9420737554561713e-23
12607	1.82738e-10	S	10	108.704A	-33.561	1.837662357525849e-23
12608	6.804689999999999e-10	Ca	13	29.1923A	-33.567	1.812448684744431e-23
12609	5.78625e-11	He	1	343.304A	-33.574	1.7834696344106885e-23
12610	3.47619e-12	Fe	9	5714.43A	-33.575	1.7793677680771104e-23
12611	3.01689e-12	Fe	2	6584.41A	-33.580999999999996	1.7549539270478754e-23
12612	1.8250900000000002e-10	S	10	108.841A	-33.585	1.7388644127340265e-23
12613	3.38828e-12	Mn	1	5862.69A	-33.585	1.7388644127340265e-23
12614	5.10867e-11	Ar	12	388.838A	-33.585	1.7388644127340265e-23
12615	2.35387e-18	Cl	1	84.3906c	-33.588	1.726894154314204e-23
12616	5.47532e-10	Ca	13	36.2800A	-33.588	1.726894154314204e-23
12617	1.37102e-13	F	8	14.4888m	-33.589	1.7229224079740846e-23
12618	6.614489999999999e-12	Fe	2	3003.17A	-33.589	1.7229224079740846e-23
12619	3.06008e-11	F	1	649.148A	-33.593	1.7071265603922734e-23
12620	2.67658e-11	Cl	8	742.159A	-33.593	1.7071265603922734e-23
12621	4.79293e-12	P	2	4144.53A	-33.594	1.7032002782565564e-23
12622	1.49559e-10	Al	6	132.820A	-33.594	1.7032002782565564e-23
12623	1.23698e-11	Fe	11	1605.89A	-33.598	1.687585244246855e-23
12624	1.30233e-12	Fe	6	1.52531m	-33.606	1.6567833422102178e-23
12625	1.73529e-10	S	10	114.473A	-33.609	1.6453781259054388e-23
12626	2.59727e-12	Fe	2	7648.21A	-33.618	1.6116313965349094e-23
12627	9.620030000000001e-12	Mg	3	2064.91A	-33.618	1.6116313965349094e-23
12628	6.35439e-13	V	12	3.12610m	-33.623000000000005	1.5931832044908592e-23
12629	7.20444e-11	Fe	7	275.725A	-33.624	1.589518984801559e-23
12630	6.79817e-11	Fe	7	292.203A	-33.626	1.5822158084545883e-23
12631	1.4002600000000001e-12	Fe	2	1.41863m	-33.631	1.5641043338629042e-23
12632	7.25878e-12	Si	2	2736.61A	-33.647	1.50752915295311e-23
12633	5.18063e-10	Ca	13	38.3437A	-33.652	1.4902726094373416e-23
12634	4.57604e-11	N	4	434.097A	-33.662	1.4563498633131186e-23
12635	2.0716400000000002e-12	V	12	9588.78A	-33.662	1.4563498633131186e-23
12636	5.78482e-11	He	1	343.389A	-33.664	1.449658543501026e-23
12637	3.9857e-15	Mg	1	498.393m	-33.664	1.449658543501026e-23
12638	3.6919699999999997e-13	N	1	5.38046m	-33.673	1.4199260256214147e-23
12639	1.7457700000000001e-12	S	10	1.13786m	-33.674	1.4166602863857975e-23
12640	1.18041e-10	S	9	168.284A	-33.676	1.4101513236151802e-23
12641	3.43393e-12	Mn	1	5784.76A	-33.684	1.384413161306126e-23
12642	1.78968e-12	Fe	11	1.10995m	-33.688	1.371720785152078e-23
12643	4.86105e-11	Fe	9	408.646A	-33.688	1.371720785152078e-23
12644	4.94426e-12	Ca	7	4017.68A	-33.689	1.3685659148929584e-23
12645	5.2233300000000005e-12	S	2	3803.02A	-33.691	1.362277925687092e-23
12646	2.49685e-11	Ca	7	795.579A	-33.692	1.3591447734020746e-23
12647	5.04695e-14	Fe	7	39.3593m	-33.693000000000005	1.3560188271673246e-23
12648	4.51725e-11	Ca	9	439.747A	-33.694	1.3529000704094308e-23
12649	5.58579e-11	B	4	355.625A	-33.696	1.3466840592208244e-23
12650	1.3134e-11	Ar	11	1512.45A	-33.698	1.3404966080093457e-23
12651	8.14275e-12	Zn	2	2439.53A	-33.701	1.3312686942679065e-23
12652	1.65003e-12	Fe	6	1.20388m	-33.705	1.3190635495163315e-23
12653	3.15654e-11	Ca	7	629.311A	-33.707	1.3130030030194833e-23
12654	7.44017e-11	K	8	266.989A	-33.708	1.3099831799117495e-23
12655	1.20847e-12	Fe	2	1.64377m	-33.709	1.3069703022044093e-23
12656	9.68125e-12	Si	11	2051.85A	-33.723	1.2655104024156147e-23
12657	7.74924e-13	Mg	9	2.56341m	-33.724000000000004	1.2625998092581501e-23
12658	5.7001e-12	N	4	3484.93A	-33.726	1.2567986900825808e-23
12659	1.89762e-12	Ne	3	1.04681m	-33.735	1.2310217306106579e-23
12660	1.90552e-13	Fe	11	10.4247m	-33.736	1.2281904591972101e-23
12661	3.3332e-11	Sc	10	595.958A	-33.738	1.2225474366243555e-23
12662	1.7168300000000002e-10	S	10	115.704A	-33.741	1.2141314792675217e-23
12663	5.31421e-11	Ca	9	373.799A	-33.744	1.2057734569536236e-23
12664	5.78365e-11	He	1	343.459A	-33.748000000000005	1.1947188594534212e-23
12665	8.4123e-11	Fe	9	236.136A	-33.751	1.1864944726743658e-23
12666	8.15737e-12	Si	1	2435.15A	-33.756	1.1729127827555901e-23
12667	2.0484900000000001e-10	S	9	96.9710A	-33.77	1.1357054748679914e-23
12668	7.838670000000001e-13	Cl	8	2.53416m	-33.775999999999996	1.12012301158137e-23
12669	4.46146e-12	Fe	2	4452.46A	-33.777	1.1175468001438312e-23
12670	1.32431e-11	Be	1	1499.99A	-33.777	1.1175468001438312e-23
12671	7.23725e-12	Si	2	2744.75A	-33.778	1.1149765138281966e-23
12672	5.01443e-10	Ca	13	39.6146A	-33.785	1.097149272269783e-23
12673	2.42411e-12	Ni	1	8194.53A	-33.787	1.0921083292606213e-23
12674	7.34728e-11	Fe	9	270.365A	-33.79	1.084590308402896e-23
12675	2.6228199999999998e-14	Fe	7	75.7369m	-33.794000000000004	1.074646724686676e-23
12676	3.5045e-12	Mn	1	5668.28A	-33.81	1.035775703395461e-23
12677	5.78268e-11	He	1	343.517A	-33.827	9.960146340365615e-24
12678	8.07268e-11	Fe	9	246.070A	-33.828	9.937238639464636e-24
12679	2.92685e-12	Ni	1	6786.98A	-33.83	9.891581175238121e-24
12680	5.00564e-12	Ca	7	3968.41A	-33.830999999999996	9.868831169841092e-24
12681	8.701710000000001e-12	Fe	11	2282.82A	-33.84	9.6664212985484e-24
12682	5.0994e-11	Si	10	389.545A	-33.846	9.533793026227045e-24
12683	9.46402e-13	Cl	8	2.09894m	-33.848	9.489989226214555e-24
12684	1.17081e-10	Ca	13	169.664A	-33.849000000000004	9.468162856669501e-24
12685	2.8616400000000003e-12	Ni	1	6941.64A	-33.851	9.424660599895431e-24
12686	4.59077e-12	Fe	2	4327.04A	-33.855	9.338254792148675e-24
12687	2.33802e-11	Si	8	849.626A	-33.855	9.338254792148675e-24
12688	4.3813e-13	Fe	11	4.53392m	-33.867	9.083761423984556e-24
12689	3.00952e-11	Ca	9	660.054A	-33.87	9.021229250186053e-24
12690	1.7871400000000004e-14	Fe	1	111.152m	-33.872	8.9797804668052e-24
12691	5.403e-13	Zn	2	3.67656m	-33.873000000000005	8.959127544843967e-24
12692	4.41543e-12	Fe	2	4498.87A	-33.898	8.457961800742777e-24
12693	2.91821e-11	Cl	6	680.707A	-33.898	8.457961800742777e-24
12694	5.78186e-11	He	1	343.565A	-33.902	8.380418740858743e-24
12695	2.71012e-11	Ca	7	732.974A	-33.906	8.30358660002091e-24
12696	2.31286e-12	Ni	11	8588.71A	-33.91	8.227458860484283e-24
12697	1.94456e-11	B	1	1021.54A	-33.911	8.20853623020251e-24
12698	5.20695e-12	Fe	8	3814.99A	-33.916	8.114573892970379e-24
12699	7.0026899999999995e-12	V	10	2836.69A	-33.917	8.095910890909282e-24
12700	3.1793e-12	Fe	2	6248.06A	-33.928000000000004	7.893429226519838e-24
12701	1.35155e-12	Fe	11	1.46976m	-33.941	7.660651740084393e-24
12702	6.21204e-11	Mg	6	319.773A	-33.942	7.643032730004593e-24
12703	3.5165e-12	Fe	2	5648.93A	-33.944	7.60791618444156e-24
12704	1.82677e-12	Fe	2	1.08741m	-33.946	7.57296098474957e-24
12705	5.3322e-10	Ca	13	37.2538A	-33.953	7.451877712489262e-24
12706	4.31374e-13	Mg	9	4.60493m	-33.954	7.43473886934844e-24
12707	6.28285e-14	Ni	3	31.6169m	-33.961	7.315865615872875e-24
12708	4.62506e-12	Si	3	4294.96A	-33.965	7.248793356749363e-24
12709	2.34647e-12	Fe	2	8465.69A	-33.965	7.248793356749363e-24
12710	5.78117e-11	He	1	343.606A	-33.972	7.132893166408937e-24
12711	2.00295e-11	Ca	7	991.759A	-33.974000000000004	7.100120499233101e-24
12712	3.56276e-11	Ne	3	557.559A	-33.975	7.083790675232722e-24
12713	1.08425e-12	Fe	2	1.83209m	-33.975	7.083790675232722e-24
12714	4.53666e-11	K	8	437.865A	-33.983000000000004	6.954496924193828e-24
12715	2.95345e-11	Si	9	672.585A	-33.985	6.922543913297143e-24
12716	2.50299e-11	Ca	7	793.629A	-33.985	6.922543913297143e-24
12717	2.06259e-11	Ar	11	963.085A	-33.988	6.874889456194045e-24
12718	1.81376e-11	Mg	6	1095.21A	-33.989000000000004	6.859077649217721e-24
12719	2.0714299999999998e-12	S	10	9589.71A	-33.994	6.78056243662649e-24
12720	3.11054e-11	F	1	638.619A	-33.994	6.78056243662649e-24
12721	6.53191e-11	Ni	11	304.114A	-33.999	6.702945980241671e-24
12722	3.25916e-12	Fe	2	6094.96A	-34.001999999999995	6.6568032246767e-24
12723	3.04487e-13	Fe	6	6.52392m	-34.001999999999995	6.6568032246767e-24
12724	8.15466e-11	K	12	243.596A	-34.006	6.5957732858747856e-24
12725	3.9976900000000005e-10	Ca	13	49.6899A	-34.008	6.565468460382207e-24
12726	6.49847e-11	Na	4	305.679A	-34.009	6.5503683019483226e-24
12727	3.21249e-11	Si	11	618.350A	-34.024	6.32798905580418e-24
12728	2.4281e-12	Fe	7	8181.06A	-34.03	6.241165791038473e-24
12729	5.78058e-11	He	1	343.641A	-34.039	6.11315938959754e-24
12730	4.70296e-12	Si	3	4223.82A	-34.041	6.08507197353881e-24
12731	6.10686e-11	Al	8	325.281A	-34.054	5.905623001725527e-24
12732	1.7131999999999998e-10	S	10	115.950A	-34.055	5.892040445733528e-24
12733	3.74881e-12	Fe	2	5298.88A	-34.058	5.851479924603197e-24
12734	3.04605e-15	O	7	652.138m	-34.062	5.797833234195601e-24
12735	4.68022e-12	Fe	2	4244.34A	-34.067	5.7314659859688755e-24
12736	2.14992e-12	Ni	11	9239.61A	-34.071999999999996	5.6658584373505746e-24
12737	4.1498199999999996e-13	Ni	1	4.78683m	-34.076	5.613913534967104e-24
12738	1.43154e-10	Ar	12	138.763A	-34.089	5.448359040939958e-24
12739	1.06457e-12	Fe	2	1.86596m	-34.095	5.373604752432415e-24
12740	6.8512600000000004e-12	Ni	12	2899.39A	-34.102	5.287686754364329e-24
12741	4.99176e-11	Sc	10	397.945A	-34.102	5.287686754364329e-24
12742	5.78008e-11	He	1	343.671A	-34.103	5.2755254123029034e-24
12743	8.170939999999999e-12	Cl	6	2431.11A	-34.114000000000004	5.143582610510043e-24
12744	3.46751e-12	Fe	2	5728.75A	-34.118	5.09642596168831e-24
12745	2.39944e-11	Si	10	827.878A	-34.121	5.061342412141751e-24
12746	1.47891e-11	Ni	12	1343.19A	-34.122	5.0497016476216476e-24
12747	8.18008e-12	Cl	6	2428.39A	-34.132	4.9347564047777795e-24
12748	5.78022e-11	Cl	7	343.663A	-34.137	4.878268715321195e-24
12749	2.76128e-12	Ni	1	7193.94A	-34.141999999999996	4.822427635098947e-24
12750	7.7204e-11	Fe	7	257.298A	-34.146	4.778215352789666e-24
12751	4.048769999999999e-10	Ar	11	49.0630A	-34.15	4.73440841112109e-24
12752	2.95152e-12	Ni	1	6730.25A	-34.157	4.658710455752099e-24
12753	1.77591e-11	P	4	1118.55A	-34.158	4.647995719034615e-24
12754	5.77964e-11	He	1	343.697A	-34.164	4.584222826985526e-24
12755	3.05937e-18	K	1	64.9298c	-34.169000000000004	4.5317476622134954e-24
12756	2.7698599999999997e-12	Ni	12	7171.64A	-34.169000000000004	4.5317476622134954e-24
12757	4.67643e-12	Si	3	4247.78A	-34.172	4.500551330738344e-24
12758	5.95547e-11	Ar	12	333.550A	-34.174	4.479873175685545e-24
12759	2.21845e-12	Si	2	8954.20A	-34.177	4.4490339456637676e-24
12760	1.73671e-13	Zn	2	11.4380m	-34.187	4.347761568998545e-24
12761	4.42816e-11	K	3	448.594A	-34.203	4.190498787997638e-24
12762	1.52149e-11	Si	3	1305.59A	-34.205	4.171245194977902e-24
12763	2.10504e-12	Fe	2	9436.63A	-34.21	4.123497346068268e-24
12764	5.86232e-11	He	1	338.850A	-34.211	4.114013565344461e-24
12765	1.98699e-15	N	6	999.727m	-34.216	4.066920841481869e-24
12766	1.75726e-13	Ni	1	11.3042m	-34.217	4.057567183107755e-24
12767	2.28961e-11	Si	10	867.590A	-34.221	4.0203671835717465e-24
12768	5.77925e-11	He	1	343.720A	-34.222	4.011120595639586e-24
12769	1.22168e-12	Fe	2	1.62600m	-34.223	4.001895274269595e-24
12770	2.68591e-12	Ni	1	7395.81A	-34.228	3.956085957872163e-24
12771	2.00566e-11	Ca	7	990.420A	-34.23	3.937909393974299e-24
12772	1.13744e-11	S	11	1746.42A	-34.238	3.866034447333317e-24
12773	1.18087e-12	Ar	12	1.68220m	-34.241	3.839420853394871e-24
12774	5.24994e-11	Ca	9	378.375A	-34.243	3.821780316961657e-24
12775	1.27041e-12	Fe	2	1.56363m	-34.247	3.786742024408035e-24
12776	5.83568e-11	He	1	340.397A	-34.251	3.7520249648514086e-24
12777	1.00938e-11	O	4	1967.99A	-34.256	3.7090758902339296e-24
12778	4.3965200000000004e-13	Ni	1	4.51823m	-34.263000000000005	3.6497718681010095e-24
12779	3.09374e-14	O	5	64.2086m	-34.265	3.633002689604986e-24
12780	1.18904e-12	Fe	2	1.67063m	-34.272	3.574914993831392e-24
12781	6.42338e-14	Ne	9	30.9253m	-34.277	3.533993280287494e-24
12782	5.77892e-11	He	1	343.740A	-34.277	3.533993280287494e-24
12783	2.5118599999999998e-12	Ni	1	7908.26A	-34.278	3.525865321291326e-24
12784	5.0204e-11	Si	10	395.675A	-34.278	3.525865321291326e-24
12785	2.00257e-11	Ca	7	991.949A	-34.282	3.493539993725065e-24
12786	3.6171e-12	Ca	7	5491.82A	-34.287	3.453549772104676e-24
12787	1.84717e-12	C	1	1.07540m	-34.291	3.4218874374784675e-24
12788	4.37468e-11	Ne	6	454.078A	-34.303000000000004	3.328631504884395e-24
12789	1.48488e-10	K	12	133.778A	-34.306	3.3057173667802693e-24
12790	8.09268e-13	Fe	2	2.45462m	-34.321	3.1934911678699662e-24
12791	3.4574e-12	Fe	1	5745.50A	-34.321999999999996	3.1861463420006424e-24
12792	1.49753e-12	Fe	6	1.32648m	-34.324	3.171507329302173e-24
12793	2.88113e-14	Si	9	68.9467m	-34.325	3.1642130648584387e-24
12794	1.2468200000000001e-12	Fe	2	1.59321m	-34.327	3.1496748264146023e-24
12795	5.77862e-11	He	1	343.758A	-34.33	3.1279926174197594e-24
12796	5.67424e-11	Al	6	350.081A	-34.330999999999996	3.120798434036186e-24
12797	5.7562e-12	Si	3	3450.97A	-34.339	3.0638374431949954e-24
12798	4.29304e-11	K	12	462.713A	-34.348	3.000998092529689e-24
12799	3.13805e-11	F	1	633.020A	-34.354	2.959822855080424e-24
12800	3.51185e-12	Fe	1	5656.40A	-34.361	2.912498560484778e-24
12801	1.30434e-11	Si	5	1522.95A	-34.361	2.912498560484778e-24
12802	3.71112e-12	Cl	8	5352.69A	-34.368	2.8659309290303038e-24
12803	2.09091e-12	Fe	2	9500.39A	-34.371	2.8462019992859103e-24
12804	5.77836e-11	He	1	343.773A	-34.381	2.7814145320610476e-24
12805	1.73121e-19	N	1	1147.43c	-34.382	2.7750174561542992e-24
12806	6.32564e-11	Ti	11	314.031A	-34.385999999999996	2.749575943192759e-24
12807	1.97534e-18	Cl	1	100.562c	-34.388000000000005	2.7369427892734463e-24
12808	5.01812e-12	Ca	7	3958.55A	-34.389	2.7306479955368095e-24
12809	1.77596e-11	Si	3	1118.52A	-34.391999999999996	2.7118503469561032e-24
12810	1.69013e-12	Fe	2	1.17532m	-34.393	2.705613264235288e-24
12811	3.3294e-11	Sc	10	596.637A	-34.393	2.705613264235288e-24
12812	6.9738899999999995e-12	Fe	2	2848.41A	-34.397	2.6808080527299334e-24
12813	4.3208e-11	Fe	6	459.740A	-34.397	2.6808080527299334e-24
12814	5.0270800000000004e-15	P	1	395.149m	-34.4	2.662353499902169e-24
12815	2.4692200000000003e-12	Fe	2	8044.84A	-34.400999999999996	2.6562302567706065e-24
12816	3.49477e-11	P	11	568.406A	-34.404	2.6379448963001034e-24
12817	1.6145e-12	S	2	1.23038m	-34.405	2.6318777913990058e-24
12818	3.70561e-11	S	5	536.064A	-34.409	2.607748590771972e-24
12819	4.87638e-12	Fe	2	4073.61A	-34.413000000000004	2.5838406079859375e-24
12820	1.00828e-12	Fe	2	1.97014m	-34.417	2.5601518149036306e-24
12821	1.3603e-12	Fe	2	1.46030m	-34.423	2.5250252151409615e-24
12822	4.99062e-11	Ar	12	398.036A	-34.431999999999995	2.4732369111350557e-24
12823	2.09528e-12	Fe	8	9480.58A	-34.431999999999995	2.4732369111350557e-24
12824	9.30007e-12	Mg	3	2135.95A	-34.436	2.4505621388405007e-24
12825	3.98065e-12	Si	3	4990.25A	-34.441	2.4225107859998897e-24
12826	3.59914e-11	Ca	7	551.922A	-34.461999999999996	2.30815898420665e-24
12827	6.80102e-11	Fe	8	292.081A	-34.463	2.3028503658555492e-24
12828	7.35003e-12	Fe	11	2702.64A	-34.47	2.2660303349079614e-24
12829	1.1794e-11	Si	3	1684.28A	-34.472	2.255618871250267e-24
12830	3.15321e-11	Fe	9	629.976A	-34.477	2.2297990155410663e-24
12831	4.71972e-12	Fe	2	4208.82A	-34.483000000000004	2.1992050261087854e-24
12832	2.60494e-13	Fe	8	7.62570m	-34.485	2.1891005968554144e-24
12833	3.45418e-12	Fe	2	5750.85A	-34.489000000000004	2.1690308019481444e-24
12834	2.97167e-13	Mg	1	6.68460m	-34.489000000000004	2.1690308019481444e-24
12835	2.62081e-11	Ar	12	757.950A	-34.491	2.1590650106615328e-24
12836	4.38755e-11	Ne	6	452.746A	-34.492	2.1540992989340644e-24
12837	7.42256e-12	Fe	11	2676.23A	-34.5	2.1147825557892953e-24
12838	8.7336e-11	Ca	13	227.449A	-34.504	2.0953941127780163e-24
12839	6.85981e-11	V	12	289.577A	-34.505	2.090574840052006e-24
12840	3.1406400000000002e-12	K	12	6324.97A	-34.512	2.05714886003599e-24
12841	4.96673e-11	Fe	9	399.950A	-34.519	2.02425732447928e-24
12842	8.41673e-11	V	8	236.012A	-34.525	1.9964834727726336e-24
12843	2.00913e-12	Ni	1	9887.11A	-34.525999999999996	1.99189168820594e-24
12844	1.15869e-11	V	10	1714.38A	-34.529	1.978179602273553e-24
12845	4.60892e-11	Ca	13	431.000A	-34.534	1.9555355676147738e-24
12846	7.41108e-11	Fe	9	268.037A	-34.535	1.9510379606165434e-24
12847	3.81973e-11	S	12	520.049A	-34.538000000000004	1.937607109766707e-24
12848	6.19206e-12	Si	3	3208.06A	-34.539	1.933150737077287e-24
12849	1.98699e-15	N	6	999.727m	-34.54	1.9287046137606352e-24
12850	1.68838e-12	Fe	7	1.17654m	-34.541	1.924268716243849e-24
12851	3.0392700000000002e-12	Fe	2	6535.93A	-34.542	1.91984302100821e-24
12852	2.07785e-11	O	4	956.012A	-34.546	1.9022417943943806e-24
12853	2.84425e-12	Fe	2	6984.08A	-34.547	1.897866759673212e-24
12854	5.5442e-11	Si	10	358.293A	-34.548	1.8935017872526456e-24
12855	1.5932200000000002e-10	Ca	13	124.681A	-34.556999999999995	1.8546660379674676e-24
12856	4.50096e-12	Fe	2	4413.39A	-34.556999999999995	1.8546660379674676e-24
12857	3.6490499999999994e-10	Si	11	54.4374A	-34.559	1.8461446215706996e-24
12858	2.50424e-11	Ca	7	793.234A	-34.56	1.8418986067667307e-24
12859	5.07151e-12	B	2	3916.87A	-34.56	1.8418986067667307e-24
12860	4.83035e-12	Fe	2	4112.43A	-34.576	1.775275335774337e-24
12861	1.40737e-10	Ar	12	141.146A	-34.580999999999996	1.754953927047875e-24
12862	7.34444e-11	Fe	7	270.469A	-34.585	1.738864412734027e-24
12863	2.98508e-13	Mg	1	6.65458m	-34.586999999999996	1.7308750564752504e-24
12864	6.50724e-10	Ca	13	30.5267A	-34.59	1.7189597963970323e-24
12865	1.25447e-12	Fe	2	1.58349m	-34.604	1.664430706654608e-24
12866	5.36487e-16	C	5	3702.69m	-34.605	1.660602622257529e-24
12867	3.15459e-11	F	1	629.699A	-34.605	1.660602622257529e-24
12868	1.07212e-10	P	8	185.282A	-34.61	1.6415938612280985e-24
12869	2.99163e-13	Mg	1	6.64002m	-34.613	1.630293208574911e-24
12870	9.94249e-13	Fe	9	1.99794m	-34.615	1.6228026916868604e-24
12871	7.39303e-11	K	8	268.692A	-34.626	1.5822158084545881e-24
12872	2.54199e-12	Mg	1	7814.53A	-34.629	1.5713239114415532e-24
12873	2.24468e-11	Si	11	884.957A	-34.637	1.5426440178758515e-24
12874	1.85748e-17	V	1	10.6943c	-34.639	1.5355562124385399e-24
12875	3.14038e-12	Fe	2	6325.50A	-34.639	1.5355562124385399e-24
12876	7.29224e-15	O	5	272.405m	-34.64	1.5320245311530577e-24
12877	4.71269e-11	Ca	7	421.510A	-34.644	1.5179788458258223e-24
12878	5.07417e-12	B	2	3914.82A	-34.647	1.50752915295311e-24
12879	4.51728e-11	Ti	9	439.744A	-34.647	1.50752915295311e-24
12880	1.06992e-10	F	6	185.663A	-34.656	1.4766097080292287e-24
12881	3.79637e-11	K	12	523.249A	-34.659	1.466444798297976e-24
12882	5.86232e-11	He	1	338.850A	-34.667	1.439679164281385e-24
12883	2.26689e-11	Si	8	876.288A	-34.668	1.4363679940875458e-24
12884	4.99069e-11	Fe	3	398.031A	-34.669000000000004	1.4330644393738016e-24
12885	5.30829e-11	S	10	374.216A	-34.674	1.4166602863857974e-24
12886	5.71376e-11	Ar	12	347.660A	-34.676	1.4101513236151805e-24
12887	4.6341900000000005e-12	Fe	2	4286.50A	-34.678000000000004	1.4036722668119688e-24
12888	1.19608e-10	Ni	9	166.080A	-34.679	1.4004439101842572e-24
12889	1.28616e-11	Fe	7	1544.48A	-34.681999999999995	1.3908033221173727e-24
12890	8.93944e-13	Fe	8	2.22211m	-34.688	1.371720785152078e-24
12891	3.97121e-12	Ca	13	5002.12A	-34.701	1.3312686942679062e-24
12892	3.97906e-11	K	12	499.225A	-34.701	1.3312686942679062e-24
12893	8.79076e-12	Cl	6	2259.70A	-34.701	1.3312686942679062e-24
12894	1.98064e-11	B	1	1002.93A	-34.704	1.322104305037839e-24
12895	5.83568e-11	He	1	340.397A	-34.705999999999996	1.3160297875384547e-24
12896	1.25025e-12	Si	1	1.58884m	-34.715	1.289037997393432e-24
12897	2.7433e-11	Si	10	724.109A	-34.716	1.2860732922691302e-24
12898	3.64426e-12	Fe	2	5450.89A	-34.72	1.2742825014536738e-24
12899	4.66179e-11	Cl	6	426.112A	-34.723	1.2655104024156149e-24
12900	3.97778e-11	V	12	499.386A	-34.729	1.2481469487554182e-24
12901	3.98328e-11	Si	9	498.696A	-34.733000000000004	1.2367038687472905e-24
12902	7.30833e-11	Ni	11	271.806A	-34.736	1.22819045919721e-24
12903	5.16971e-10	Ca	13	38.4247A	-34.738	1.2225474366243556e-24
12904	1.6988699999999998e-13	Fe	7	11.6927m	-34.742	1.2113390543541838e-24
12905	1.00699e-11	K	8	1972.66A	-34.743	1.2085530518399075e-24
12906	8.1884e-13	Si	4	2.42593m	-34.747	1.1974729708606314e-24
12907	2.4916e-12	Si	3	7972.58A	-34.748000000000005	1.1947188594534212e-24
12908	2.10414e-14	Mg	1	94.4065m	-34.749	1.191971082326693e-24
12909	5.79969e-11	Sc	10	342.509A	-34.749	1.191971082326693e-24
12910	1.01116e-11	K	8	1964.52A	-34.75	1.1892296249119856e-24
12911	2.36861e-11	Si	10	838.653A	-34.757	1.170215158213547e-24
12912	4.17622e-11	Ar	7	475.656A	-34.757	1.170215158213547e-24
12913	3.62094e-12	Ca	7	5486.00A	-34.757	1.170215158213547e-24
12914	7.08558e-13	Si	10	2.80350m	-34.765	1.1488563244669484e-24
12915	3.25803e-12	Fe	2	6097.08A	-34.766	1.1462140282436246e-24
12916	2.60834e-11	Ar	12	761.575A	-34.769	1.1383235463739487e-24
12917	1.99299e-11	Si	3	996.719A	-34.773	1.1278873333709195e-24
12918	4.14379e-11	Ar	7	479.379A	-34.774	1.1252932644888219e-24
12919	1.7541099999999999e-12	Fe	7	1.13245m	-34.775999999999996	1.12012301158137e-24
12920	5.5957e-11	Ar	12	354.995A	-34.78	1.1098536620843003e-24
12921	1.08106e-11	Cr	5	1837.50A	-34.78	1.1098536620843003e-24
12922	1.0757700000000002e-12	Na	1	1.84653m	-34.783	1.1022134832146623e-24
12923	2.47028e-11	Si	10	804.138A	-34.795	1.0721751058066002e-24
12924	1.70713e-11	Cl	6	1163.62A	-34.795	1.0721751058066002e-24
12925	4.3948199999999995e-13	Mg	3	4.51997m	-34.798	1.0647943042939471e-24
12926	2.2416799999999998e-12	Fe	2	8861.43A	-34.801	1.0574643118615218e-24
12927	8.62298e-12	Ca	7	2303.67A	-34.806999999999995	1.0429553575761601e-24
12928	4.39638e-11	Ne	6	451.837A	-34.806999999999995	1.0429553575761601e-24
12929	1.07576e-12	Na	1	1.84655m	-34.813	1.028645473606513e-24
12930	4.04571e-11	F	4	491.001A	-34.817	1.0192147952186886e-24
12931	5.10953e-12	Zn	2	3887.72A	-34.821	1.0098705778100222e-24
12932	1.01421e-11	O	4	1958.61A	-34.826	9.983106848970824e-25
12933	1.4835599999999998e-17	V	1	13.3897c	-34.827	9.960146340365616e-25
12934	1.3611e-12	Fe	2	1.45944m	-34.834	9.800894613925766e-25
12935	5.835419999999999e-12	Fe	2	3404.12A	-34.841	9.644189146497479e-25
12936	8.1771e-12	Cl	6	2429.28A	-34.851	9.424660599895432e-25
12937	1.37897e-17	He	1	14.4053c	-34.852	9.402984482021627e-25
12938	3.47749e-11	S	11	571.231A	-34.859	9.252641157608776e-25
12939	1.23361e-12	Fe	2	1.61027m	-34.872	8.9797804668052e-25
12940	1.8627999999999998e-10	P	8	106.638A	-34.875	8.917964092881067e-25
12941	6.356569999999999e-13	Ni	3	3.12503m	-34.882	8.775375708174027e-25
12942	3.97586e-11	Ca	13	499.626A	-34.888000000000005	8.654973039678351e-25
12943	8.184279999999999e-13	Si	4	2.42715m	-34.903	8.361144312614535e-25
12944	6.40799e-11	Ne	3	309.995A	-34.909	8.24642511193378e-25
12945	4.35981e-11	Sc	10	455.627A	-34.912	8.189657120762829e-25
12946	4.21191e-11	Ca	13	471.625A	-34.912	8.189657120762829e-25
12947	4.39856e-11	Si	10	451.613A	-34.915	8.133279917694342e-25
12948	5.93032e-11	V	12	334.965A	-34.918	8.077290812561939e-25
12949	7.38581e-11	Fe	8	268.954A	-34.925	7.94814386402336e-25
12950	1.75755e-12	O	1	1.13024m	-34.933	7.803073889331795e-25
12951	7.96528e-11	Fe	12	249.388A	-34.948	7.5381663896114325e-25
12952	2.8542e-11	Sc	10	695.972A	-34.952	7.469056064744026e-25
12953	7.6024e-12	Zn	2	2612.92A	-34.957	7.383558486968841e-25
12954	3.16534e-11	F	1	627.561A	-34.967	7.215488176570153e-25
12955	1.25507e-11	Si	5	1582.74A	-34.968	7.198893014274842e-25
12956	8.56159e-12	Ca	7	2320.18A	-34.971	7.149336183341811e-25
12957	7.31396e-11	Fe	8	271.596A	-34.975	7.083790675232723e-25
12958	3.65792e-10	Si	11	54.3053A	-34.979	7.018846091954126e-25
12959	5.48466e-13	Fe	2	3.62182m	-34.98	7.002703193903347e-25
12960	5.80758e-12	Si	3	3420.44A	-34.983000000000004	6.954496924193829e-25
12961	5.91472e-11	Ar	12	335.848A	-34.996	6.749408582108241e-25
12962	7.22762e-12	Fe	11	2748.41A	-34.999	6.702945980241671e-25
12963	2.5890399999999997e-13	Mg	9	7.67252m	-35.0	6.687529632286279e-25
12964	2.10824e-11	Fe	9	942.228A	-35.001	6.672148740947273e-25
12965	2.1438e-12	O	1	9266.01A	-35.003	6.641493002114048e-25
12966	4.9872e-12	Ca	7	3983.09A	-35.010999999999996	6.520272093407154e-25
12967	9.09635e-13	S	2	2.18378m	-35.015	6.460493879540575e-25
12968	3.82212e-11	Fe	6	519.723A	-35.015	6.460493879540575e-25
12969	5.86846e-12	Fe	2	3384.95A	-35.019	6.401263715633041e-25
12970	2.145e-12	O	1	9260.81A	-35.02	6.38654121763201e-25
12971	3.58869e-11	K	8	553.529A	-35.024	6.327989055804181e-25
12972	5.841739999999999e-14	Cl	7	34.0043m	-35.053000000000004	5.919236868742793e-25
12973	3.54852e-13	Fe	2	5.59795m	-35.059	5.838021894233031e-25
12974	4.25887e-11	Na	4	466.425A	-35.064	5.771194610218992e-25
12975	9.98279e-13	Fe	2	1.98987m	-35.064	5.771194610218992e-25
12976	9.94869e-19	Cl	1	199.669c	-35.066	5.744678379601888e-25
12977	3.09295e-11	Ar	12	642.250A	-35.068000000000005	5.718283979997878e-25
12978	1.13171e-10	Na	4	175.526A	-35.071	5.678919589964314e-25
12979	1.43451e-10	Ar	12	138.476A	-35.079	5.5752676260233245e-25
12980	1.7582799999999999e-12	O	1	1.12977m	-35.08	5.562444866311315e-25
12981	4.02166e-13	Fe	7	4.93936m	-35.091	5.423326105027774e-25
12982	7.02943e-12	Fe	2	2825.90A	-35.097	5.348915281277106e-25
12983	1.20826e-11	Cr	5	1644.05A	-35.099000000000004	5.324339247937568e-25
12984	3.07173e-11	Ca	7	646.687A	-35.1	5.312093607480266e-25
12985	4.86512e-11	V	10	408.303A	-35.109	5.203142490080484e-25
12986	3.7801400000000005e-12	Fe	1	5254.96A	-35.113	5.15543979300067e-25
12987	1.0387300000000001e-19	N	1	1912.38c	-35.124	5.026500376051491e-25
12988	2.65303e-14	Si	3	74.8747m	-35.128	4.9804171436073515e-25
12989	1.39556e-10	Ar	12	142.340A	-35.129	4.96896250204002e-25
12990	1.79415e-11	B	2	1107.18A	-35.13	4.9575342054171485e-25
12991	2.14499e-12	O	1	9260.85A	-35.134	4.912083258625919e-25
12992	1.49064e-12	Cl	6	1.33261m	-35.137	4.878268715321196e-25
12993	1.64096e-11	Ca	7	1210.54A	-35.139	4.855855106527165e-25
12994	5.08234e-11	S	6	390.853A	-35.14	4.844686949695249e-25
12995	2.54333e-12	Mg	1	7810.41A	-35.141	4.833544478911268e-25
12996	4.91587e-12	Fe	2	4040.88A	-35.148	4.756261447439044e-25
12997	3.48609e-11	S	11	569.821A	-35.16	4.626640118553811e-25
12998	8.07456e-12	Cl	8	2460.13A	-35.16	4.626640118553811e-25
12999	7.98313e-11	Fe	9	248.830A	-35.163000000000004	4.594790552003844e-25
13000	8.51974e-18	K	1	23.3158c	-35.169000000000004	4.531747662213496e-25
13001	5.25395e-11	Ca	9	378.086A	-35.177	4.449033945663768e-25
13002	2.14455e-12	O	1	9262.78A	-35.178000000000004	4.438801451537398e-25
13003	2.00142e-11	B	1	992.516A	-35.186	4.357784194521006e-25
13004	8.34143e-11	Fe	12	238.142A	-35.196	4.258588915778884e-25
13005	1.68968e-12	C	1	1.17564m	-35.225	3.983508235681407e-25
13006	4.90389e-13	F	6	4.05076m	-35.227	3.965205677861738e-25
13007	4.56922e-12	Zn	2	4347.45A	-35.227	3.965205677861738e-25
13008	2.80476e-11	Sc	10	708.240A	-35.23	3.9379093939742985e-25
13009	3.71665e-11	Fe	12	534.472A	-35.234	3.9018064236430098e-25
13010	2.14457e-12	O	1	9262.67A	-35.238	3.866034447333317e-25
13011	1.59459e-11	Si	5	1245.74A	-35.239000000000004	3.8571428148445976e-25
13012	8.551689999999999e-12	Cl	6	2322.87A	-35.249	3.769343525208425e-25
13013	4.97472e-12	Ca	7	3993.08A	-35.256	3.70907589023393e-25
13014	3.22521e-10	Na	10	61.5912A	-35.265	3.633002689604986e-25
13015	9.3545e-11	Ar	12	212.352A	-35.265	3.633002689604986e-25
13016	1.46402e-12	Fe	2	1.35684m	-35.268	3.607993275003127e-25
13017	2.90001e-11	Ar	7	684.978A	-35.289	3.437682152246106e-25
13018	3.2457e-11	Ca	7	612.024A	-35.291	3.4218874374784677e-25
13019	1.35643e-12	Fe	2	1.46447m	-35.295	3.39051538488088e-25
13020	3.22111e-13	Zn	2	6.16697m	-35.296	3.3827174158870215e-25
13021	4.05207e-11	Sc	10	490.230A	-35.298	3.3671752411432804e-25
13022	2.13556e-11	Fe	9	930.177A	-35.299	3.35943095299039e-25
13023	1.75868e-12	O	1	1.12951m	-35.302	3.3363047929767874e-25
13024	2.2097e-11	Ca	7	898.968A	-35.303000000000004	3.3286315048843943e-25
13025	1.28288e-11	Mn	6	1548.43A	-35.321	3.193491167869966e-25
13026	5.70265e-15	C	3	348.337m	-35.321	3.193491167869966e-25
13027	3.17273e-11	F	1	626.100A	-35.325	3.1642130648584384e-25
13028	8.84567e-14	S	2	22.4567m	-35.326	3.156935576757438e-25
13029	1.3630699999999998e-17	He	1	14.5733c	-35.333	3.106459667701764e-25
13030	1.11125e-17	V	1	17.8757c	-35.342	3.0427461345899104e-25
13031	6.03277e-11	Ar	12	329.276A	-35.348	3.000998092529689e-25
13032	1.4295e-11	Si	10	1389.61A	-35.35	2.9872097587656347e-25
13033	3.96934e-11	V	12	500.448A	-35.355	2.953015451417207e-25
13034	2.39937e-18	Mn	1	82.7904c	-35.376	2.813621794412882e-25
13035	4.934610000000001e-10	Ca	13	40.2554A	-35.376	2.813621794412882e-25
13036	4.31565e-12	Li	1	4602.89A	-35.376999999999995	2.8071506438582745e-25
13037	7.78388e-11	Ni	11	255.200A	-35.382	2.7750174561542994e-25
13038	3.1454e-15	Si	2	631.540m	-35.397	2.6808080527299334e-25
13039	1.03436e-12	Mg	1	1.92046m	-35.399	2.6684908585669585e-25
13040	1.20201e-11	Cr	5	1652.60A	-35.400999999999996	2.6562302567706064e-25
13041	6.03157e-11	Mn	6	329.341A	-35.400999999999996	2.6562302567706064e-25
13042	3.4726699999999996e-12	Fe	7	5720.22A	-35.406	2.6258246404519627e-25
13043	1.0742600000000001e-12	Fe	2	1.84914m	-35.407	2.6197854113657707e-25
13044	1.41493e-12	Fe	7	1.40391m	-35.416	2.5660535743525787e-25
13045	8.12966e-11	Fe	9	244.345A	-35.419000000000004	2.548388985797403e-25
13046	3.00551e-11	Ca	9	660.935A	-35.42	2.542527853774775e-25
13047	9.12178e-12	Mg	3	2177.70A	-35.424	2.519217818299707e-25
13048	2.81342e-11	Si	10	706.061A	-35.425	2.5134237781005446e-25
13049	4.68978e-12	Si	3	4235.69A	-35.428000000000004	2.4961214905143855e-25
13050	1.44386e-12	Fe	1	1.37579m	-35.433	2.4675486240877126e-25
13051	3.41557e-10	Si	11	58.1586A	-35.436	2.4505621388405006e-25
13052	3.84075e-11	Si	9	517.202A	-35.436	2.4505621388405006e-25
13053	5.22169e-11	V	12	380.422A	-35.442	2.4169391658029267e-25
13054	5.10745e-11	S	6	388.931A	-35.445	2.4003010736159897e-25
13055	4.3157099999999996e-12	Li	1	4602.82A	-35.455	2.3456635506377493e-25
13056	2.14497e-12	O	1	9260.94A	-35.46	2.3188129620069167e-25
13057	2.0787900000000003e-12	Fe	7	9555.78A	-35.466	2.2869976554431644e-25
13058	1.48916e-12	Fe	2	1.33393m	-35.467	2.281737706797687e-25
13059	5.16503e-12	Mg	1	3845.95A	-35.47	2.2660303349079613e-25
13060	2.93982e-11	Ar	12	675.704A	-35.474000000000004	2.24525524392284e-25
13061	5.92702e-13	Fe	2	3.35151m	-35.474000000000004	2.24525524392284e-25
13062	2.14382e-12	O	1	9265.93A	-35.481	2.2093560952885084e-25
13063	5.43562e-10	Ca	13	36.5450A	-35.482	2.2042747172761037e-25
13064	1.00959e-11	K	8	1967.57A	-35.482	2.2042747172761037e-25
13065	3.7451900000000005e-12	Fe	1	5303.99A	-35.485	2.1891005968554145e-25
13066	2.46784e-13	Cl	8	8.04934m	-35.486	2.1840658051966483e-25
13067	3.17796e-11	F	1	625.070A	-35.491	2.159065010661533e-25
13068	5.73607e-13	Fe	2	3.46308m	-35.491	2.159065010661533e-25
13069	1.91944e-18	Mn	1	103.491c	-35.492	2.154099298934065e-25
13070	3.89765e-13	Fe	2	5.09652m	-35.494	2.1442021116720824e-25
13071	4.39874e-11	Si	10	451.595A	-35.499	2.1196576330633674e-25
13072	6.1822e-11	K	8	321.317A	-35.506	2.085766651345722e-25
13073	1.02806e-12	Fe	2	1.93222m	-35.51	2.066644227745367e-25
13074	8.0496e-12	Mg	3	2467.76A	-35.510999999999996	2.0618910779200755e-25
13075	1.56694e-12	Si	3	1.26772m	-35.518	2.028923719543126e-25
13076	1.31006e-12	K	1	1.51631m	-35.52	2.0196016618262264e-25
13077	1.42223e-11	Mn	6	1396.71A	-35.52	2.0196016618262264e-25
13078	1.42893e-11	Si	10	1390.17A	-35.521	2.0149567069001714e-25
13079	1.19577e-13	Mg	3	16.6123m	-35.524	2.0010858424959554e-25
13080	1.48045e-12	Fe	1	1.34179m	-35.525	1.9964834727726335e-25
13081	1.0357200000000002e-12	Fe	2	1.91794m	-35.533	1.9600435426679158e-25
13082	1.6768200000000001e-12	K	8	1.18465m	-35.534	1.9555355676147737e-25
13083	4.40652e-11	Ca	9	450.797A	-35.541	1.924268716243849e-25
13084	1.3096e-12	K	1	1.51684m	-35.548	1.8935017872526456e-25
13085	7.29675e-19	P	1	272.237c	-35.55	1.884801936796102e-25
13086	1.54647e-12	Mg	5	1.28450m	-35.561	1.837662357525849e-25
13087	1.29173e-11	B	2	1537.82A	-35.57	1.7999718757591075e-25
13088	2.37892e-11	Fe	12	835.019A	-35.574	1.7834696344106886e-25
13089	1.54532e-11	Si	5	1285.46A	-35.574	1.7834696344106886e-25
13090	3.34714e-11	Ar	12	593.476A	-35.575	1.7793677680771102e-25
13091	5.17817e-13	Fe	2	3.83619m	-35.579	1.763054426323355e-25
13092	7.29752e-13	Al	1	2.72208m	-35.58	1.758999513665456e-25
13093	2.15196e-11	Fe	9	923.085A	-35.58	1.758999513665456e-25
13094	4.35602e-11	Sc	10	456.023A	-35.580999999999996	1.7549539270478752e-25
13095	2.26382e-11	P	4	877.474A	-35.586999999999996	1.7308750564752502e-25
13096	2.86282e-12	K	1	6938.76A	-35.603	1.6682676156976047e-25
13097	1.36373e-11	Ar	11	1456.62A	-35.605	1.660602622257529e-25
13098	9.402060000000001e-12	Mg	3	2112.78A	-35.605	1.660602622257529e-25
13099	3.4795199999999997e-12	Fe	1	5708.97A	-35.607	1.6529728462632864e-25
13100	2.6874000000000005e-10	Ar	11	73.9170A	-35.611	1.637818300117994e-25
13101	2.1445900000000003e-12	O	1	9262.58A	-35.613	1.6302932085749113e-25
13102	1.44162e-11	Mg	5	1377.92A	-35.615	1.6228026916868603e-25
13103	1.53822e-11	Si	5	1291.39A	-35.62	1.6042266228846729e-25
13104	7.74713e-11	Fe	12	256.411A	-35.621	1.6005370040378595e-25
13105	2.64485e-12	Na	1	7510.62A	-35.621	1.6005370040378595e-25
13106	2.01445e-11	B	1	986.096A	-35.626	1.582215808454588e-25
13107	7.16309e-13	Na	10	2.77317m	-35.64	1.5320245311530577e-25
13108	4.25548e-11	Sc	10	466.797A	-35.644	1.5179788458258223e-25
13109	2.44878e-12	Ni	1	8111.98A	-35.645	1.514487591361692e-25
13110	5.9121699999999994e-12	Ti	9	3359.93A	-35.646	1.5110043665600332e-25
13111	1.03251e-11	Mg	3	1923.89A	-35.654	1.483425428764518e-25
13112	8.5356e-12	F	6	2327.25A	-35.661	1.4597070964727643e-25
13113	1.6463e-11	Si	5	1206.61A	-35.666	1.442997967510861e-25
13114	3.58791e-11	Ne	6	553.650A	-35.667	1.439679164281385e-25
13115	1.6913e-11	Cl	7	1174.51A	-35.67	1.429768482625081e-25
13116	7.35667e-11	Fe	8	270.020A	-35.672	1.4231992931634935e-25
13117	3.5102199999999996e-12	Fe	11	5659.03A	-35.683	1.3876045632411067e-25
13118	3.7394699999999997e-13	Fe	2	5.31210m	-35.69	1.365418300634083e-25
13119	7.18542e-13	O	1	2.76455m	-35.696	1.3466840592208241e-25
13120	7.18914e-13	O	1	2.76312m	-35.696	1.3466840592208241e-25
13121	7.18676e-13	O	1	2.76403m	-35.696	1.3466840592208241e-25
13122	2.15041e-12	S	1	9237.54A	-35.699	1.3374135513648473e-25
13123	2.15261e-12	S	1	9228.09A	-35.7	1.3343375855538413e-25
13124	8.461260000000001e-12	Fe	11	2347.70A	-35.7	1.3343375855538413e-25
13125	2.15617e-12	S	1	9212.86A	-35.701	1.3312686942679065e-25
13126	4.8513e-18	B	1	40.9467c	-35.701	1.3312686942679065e-25
13127	3.48686e-11	S	11	569.695A	-35.714	1.2920095368688971e-25
13128	2.9749e-11	Ar	12	667.736A	-35.718	1.2801643222357987e-25
13129	7.56753e-11	Fe	12	262.496A	-35.72	1.2742825014536735e-25
13130	5.2445e-12	Fe	11	3787.67A	-35.72	1.2742825014536735e-25
13131	3.07413e-11	K	4	646.181A	-35.722	1.2684277051832346e-25
13132	4.54747e-12	O	1	4368.24A	-35.728	1.2510242246284967e-25
13133	1.49959e-11	Sc	10	1324.66A	-35.728	1.2510242246284967e-25
13134	4.54746e-12	O	1	4368.26A	-35.728	1.2510242246284967e-25
13135	4.5475199999999996e-12	O	1	4368.19A	-35.729	1.2481469487554183e-25
13136	5.0698300000000004e-12	B	2	3918.17A	-35.739000000000004	1.219735655546205e-25
13137	3.58595e-11	Ne	6	553.953A	-35.742	1.211339054354184e-25
13138	1.23761e-11	S	11	1605.06A	-35.742	1.211339054354184e-25
13139	2.49376e-11	Cl	8	796.565A	-35.743	1.2085530518399072e-25
13140	7.52756e-11	Fe	9	263.890A	-35.751999999999995	1.1837656111123278e-25
13141	2.8742900000000003e-12	K	1	6911.08A	-35.758	1.1675237380357626e-25
13142	3.9513e-12	Ni	1	5027.32A	-35.764	1.1515047118121393e-25
13143	1.90746e-11	Ca	9	1041.41A	-35.773	1.1278873333709194e-25
13144	9.46005e-15	C	3	209.983m	-35.782	1.1047543477061553e-25
13145	1.31827e-10	Ar	12	150.686A	-35.784	1.0996784625493535e-25
13146	1.11264e-12	C	1	1.78534m	-35.785	1.0971492722697829e-25
13147	2.023e-11	Ar	7	981.932A	-35.787	1.0921083292606212e-25
13148	5.03242e-12	O	1	3947.29A	-35.793	1.0771240412367257e-25
13149	5.03219e-12	O	1	3947.48A	-35.795	1.0721751058066003e-25
13150	5.03205e-12	O	1	3947.59A	-35.795	1.0721751058066003e-25
13151	8.44276e-11	P	10	235.284A	-35.795	1.0721751058066003e-25
13152	1.41368e-11	Mn	6	1405.16A	-35.801	1.0574643118615219e-25
13153	6.05266e-12	Ti	9	3281.94A	-35.812	1.0310167463209412e-25
13154	1.19219e-13	Fe	7	16.6621m	-35.818000000000005	1.016870666238565e-25
13155	6.86755e-13	O	1	2.89251m	-35.82	1.0121985699197349e-25
13156	6.88168e-11	V	12	288.657A	-35.821999999999996	1.0075479399335832e-25
13157	6.86687e-13	O	1	2.89280m	-35.828	9.937238639464635e-26
13158	1.15309e-11	Zn	2	1722.72A	-35.829	9.914383624813863e-26
13159	1.29929e-12	Si	9	1.52887m	-35.835	9.778353181831907e-26
13160	6.86703e-13	O	1	2.89273m	-35.836	9.755863593593213e-26
13161	3.33466e-11	Ar	12	595.697A	-35.836	9.755863593593213e-26
13162	1.43952e-18	Mn	1	137.994c	-35.84	9.666421298548399e-26
13163	1.89968e-12	S	1	1.04568m	-35.842	9.622008126977362e-26
13164	1.8992e-12	S	1	1.04594m	-35.843	9.599878122386336e-26
13165	8.82255e-12	Ti	13	2251.55A	-35.844	9.577799015393632e-26
13166	1.8999099999999997e-12	S	1	1.04554m	-35.844	9.577799015393632e-26
13167	3.4222800000000002e-12	Fe	1	5804.45A	-35.846	9.533793026227044e-26
13168	8.441860000000001e-19	Cl	1	235.309c	-35.847	9.511865910737631e-26
13169	8.211780000000001e-13	S	2	2.41902m	-35.861	9.210129133093577e-26
13170	3.36305e-11	V	12	590.667A	-35.867	9.083761423984555e-26
13171	1.06246e-12	Li	1	1.86967m	-35.874	8.938522123285269e-26
13172	4.33497e-11	Ca	9	458.237A	-35.876	8.897453344634726e-26
13173	8.39565e-13	Fe	2	2.36604m	-35.879	8.836203706633258e-26
13174	1.5315e-12	C	1	1.29706m	-35.883	8.755192904112014e-26
13175	2.34629e-12	Ni	1	8466.32A	-35.885	8.71496644671084e-26
13176	1.4463200000000001e-10	Ar	12	137.345A	-35.885	8.71496644671084e-26
13177	2.39651e-13	Zn	2	8.28893m	-35.891999999999996	8.575623769899155e-26
13178	2.6495e-11	Sc	10	749.743A	-35.895	8.516589591106736e-26
13179	2.5175100000000003e-13	Ar	11	7.89051m	-35.900999999999996	8.399737601249007e-26
13180	8.23237e-11	Si	10	241.297A	-35.902	8.380418740858743e-26
13181	1.2516e-12	Cl	6	1.58712m	-35.902	8.380418740858743e-26
13182	1.06247e-12	Li	1	1.86966m	-35.904	8.341914214325008e-26
13183	1.49497e-12	Si	1	1.32876m	-35.917	8.095910890909283e-26
13184	2.41548e-12	Si	3	8223.80A	-35.924	7.966466227907288e-26
13185	3.27132e-11	Be	3	607.231A	-35.927	7.911625460138106e-26
13186	3.88848e-11	B	3	510.855A	-35.93	7.857162213558805e-26
13187	2.444e-10	Mg	9	81.2784A	-35.93	7.857162213558805e-26
13188	9.21962e-16	B	1	2154.59m	-35.93	7.857162213558805e-26
13189	5.67305e-13	Na	2	3.50155m	-35.93	7.857162213558805e-26
13190	2.66058e-15	B	2	746.622m	-35.93	7.857162213558805e-26
13191	4.63961e-11	Mg	8	428.149A	-35.93	7.857162213558805e-26
13192	1.68695e-15	B	2	1177.54m	-35.93	7.857162213558805e-26
13193	3.88913e-11	B	3	510.769A	-35.93	7.857162213558805e-26
13194	4.0508e-11	Mg	8	490.384A	-35.93	7.857162213558805e-26
13195	3.88845e-11	B	3	510.858A	-35.93	7.857162213558805e-26
13196	4.63785e-11	Mg	8	428.312A	-35.93	7.857162213558805e-26
13197	5.81208e-11	Mg	8	341.779A	-35.93	7.857162213558805e-26
13198	4.49665e-11	Mg	8	441.761A	-35.93	7.857162213558805e-26
13199	1.0757700000000002e-12	Na	1	1.84653m	-35.93	7.857162213558805e-26
13200	4.09082e-11	Mg	8	485.586A	-35.93	7.857162213558805e-26
13201	2.88217e-11	Mg	8	689.219A	-35.93	7.857162213558805e-26
13202	3.98145e-12	Si	3	4989.26A	-35.93	7.857162213558805e-26
13203	1.25776e-15	B	1	1579.35m	-35.93	7.857162213558805e-26
13204	2.61764e-10	K	12	75.8868A	-35.93	7.857162213558805e-26
13205	1.69944e-11	Sc	3	1168.88A	-35.93	7.857162213558805e-26
13206	1.03056e-10	K	12	192.754A	-35.93	7.857162213558805e-26
13207	1.69984e-11	Sc	3	1168.61A	-35.93	7.857162213558805e-26
13208	1.97307e-12	B	1	1.00678m	-35.93	7.857162213558805e-26
13209	4.9681099999999995e-12	K	12	3998.40A	-35.93	7.857162213558805e-26
13210	1.97313e-12	B	1	1.00675m	-35.93	7.857162213558805e-26
13211	3.5262699999999997e-12	B	1	5633.27A	-35.93	7.857162213558805e-26
13212	3.69073e-12	Fe	1	5382.26A	-35.93	7.857162213558805e-26
13213	2.49718e-10	K	12	79.5477A	-35.93	7.857162213558805e-26
13214	3.7086e-12	Fe	1	5356.32A	-35.93	7.857162213558805e-26
13215	4.25049e-12	Be	2	4673.45A	-35.93	7.857162213558805e-26
13216	3.5264e-12	B	1	5633.07A	-35.93	7.857162213558805e-26
13217	1.01687e-11	B	3	1953.49A	-35.93	7.857162213558805e-26
13218	3.94357e-12	Sc	3	5037.17A	-35.93	7.857162213558805e-26
13219	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	7.857162213558805e-26
13220	3.97855e-12	Sc	3	4992.89A	-35.93	7.857162213558805e-26
13221	4.15499e-12	Sc	3	4780.86A	-35.93	7.857162213558805e-26
13222	4.189969999999999e-12	Sc	3	4740.95A	-35.93	7.857162213558805e-26
13223	5.49572e-12	Sc	8	3614.53A	-35.93	7.857162213558805e-26
13224	3.4168199999999998e-15	Na	1	581.372m	-35.93	7.857162213558805e-26
13225	1.0167e-11	B	3	1953.83A	-35.93	7.857162213558805e-26
13226	1.42417e-12	Na	2	1.39481m	-35.93	7.857162213558805e-26
13227	8.941429999999999e-15	Mg	6	222.162m	-35.93	7.857162213558805e-26
13228	6.81439e-13	B	2	2.91507m	-35.93	7.857162213558805e-26
13229	2.0302e-12	Ar	1	9784.50A	-35.93	7.857162213558805e-26
13230	7.66977e-17	N	1	2.58997c	-35.93	7.857162213558805e-26
13231	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	7.857162213558805e-26
13232	1.4478799999999999e-12	Na	2	1.37197m	-35.93	7.857162213558805e-26
13233	4.65949e-16	Be	1	4263.23m	-35.93	7.857162213558805e-26
13234	1.73799e-11	Be	2	1142.96A	-35.93	7.857162213558805e-26
13235	8.953880000000001e-12	B	2	2218.53A	-35.93	7.857162213558805e-26
13236	1.73786e-11	Be	2	1143.04A	-35.93	7.857162213558805e-26
13237	1.36776e-12	Na	2	1.45233m	-35.93	7.857162213558805e-26
13238	1.18616e-12	Na	2	1.67469m	-35.93	7.857162213558805e-26
13239	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	7.857162213558805e-26
13240	1.79383e-11	B	2	1107.38A	-35.93	7.857162213558805e-26
13241	1.73786e-11	Be	2	1143.04A	-35.93	7.857162213558805e-26
13242	1.7565e-13	Mg	5	11.3091m	-35.93	7.857162213558805e-26
13243	6.841e-13	B	2	2.90374m	-35.93	7.857162213558805e-26
13244	6.85787e-13	B	2	2.89659m	-35.93	7.857162213558805e-26
13245	5.42669e-12	Sc	8	3660.51A	-35.93	7.857162213558805e-26
13246	7.96762e-12	Na	2	2493.15A	-35.93	7.857162213558805e-26
13247	4.34753e-15	B	2	456.914m	-35.93	7.857162213558805e-26
13248	1.01667e-11	B	3	1953.87A	-35.93	7.857162213558805e-26
13249	5.58008e-11	Mg	8	355.989A	-35.93	7.857162213558805e-26
13250	5.61328e-11	Mg	8	353.883A	-35.93	7.857162213558805e-26
13251	5.70828e-12	B	2	3479.94A	-35.93	7.857162213558805e-26
13252	7.75403e-12	Si	1	2561.82A	-35.93	7.857162213558805e-26
13253	9.35672e-14	Sc	8	21.2301m	-35.93	7.857162213558805e-26
13254	1.51029e-12	Si	1	1.31527m	-35.93	7.857162213558805e-26
13255	5.16815e-13	Mg	6	3.84363m	-35.93	7.857162213558805e-26
13256	5.02682e-12	B	2	3951.70A	-35.93	7.857162213558805e-26
13257	1.07556e-13	Sc	8	18.4690m	-35.93	7.857162213558805e-26
13258	8.578360000000001e-12	Na	2	2315.65A	-35.93	7.857162213558805e-26
13259	2.82556e-12	B	2	7030.27A	-35.93	7.857162213558805e-26
13260	2.82473e-12	B	2	7032.33A	-35.93	7.857162213558805e-26
13261	8.272360000000001e-12	B	2	2401.31A	-35.93	7.857162213558805e-26
13262	3.98244e-12	Si	3	4988.01A	-35.93	7.857162213558805e-26
13263	4.65287e-13	Na	2	4.26929m	-35.93	7.857162213558805e-26
13264	1.70885e-11	Sc	3	1162.44A	-35.93	7.857162213558805e-26
13265	3.85174e-13	Na	2	5.15728m	-35.93	7.857162213558805e-26
13266	2.63365e-10	Mg	9	75.4256A	-35.93	7.857162213558805e-26
13267	4.47025e-13	Na	2	4.44371m	-35.93	7.857162213558805e-26
13268	2.0266e-12	Fe	1	9801.88A	-35.93	7.857162213558805e-26
13269	4.41584e-13	Na	2	4.49845m	-35.93	7.857162213558805e-26
13270	3.72983e-11	Sc	7	532.583A	-35.93	7.857162213558805e-26
13271	5.99946e-13	B	1	3.31104m	-35.93	7.857162213558805e-26
13272	2.05773e-12	Fe	7	9653.59A	-35.93	7.857162213558805e-26
13273	3.41748e-13	Na	2	5.81260m	-35.93	7.857162213558805e-26
13274	1.94182e-12	Fe	1	1.02298m	-35.93	7.857162213558805e-26
13275	3.08847e-13	Na	2	6.43180m	-35.93	7.857162213558805e-26
13276	1.4890399999999999e-12	Si	3	1.33405m	-35.93	7.857162213558805e-26
13277	4.2505199999999995e-12	Be	2	4673.42A	-35.93	7.857162213558805e-26
13278	3.3856900000000003e-12	Fe	1	5867.18A	-35.93	7.857162213558805e-26
13279	3.85702e-13	Na	2	5.15021m	-35.93	7.857162213558805e-26
13280	4.2506e-12	Be	2	4673.33A	-35.93	7.857162213558805e-26
13281	1.1918e-14	Si	2	166.677m	-35.93	7.857162213558805e-26
13282	1.97539e-12	Fe	1	1.00560m	-35.93	7.857162213558805e-26
13283	5.23612e-11	Mn	10	379.374A	-35.93	7.857162213558805e-26
13284	1.72913e-12	Ar	1	1.14881m	-35.93	7.857162213558805e-26
13285	1.04476e-12	Cl	8	1.90134m	-35.93	7.857162213558805e-26
13286	1.57171e-13	Ti	9	12.6388m	-35.93	7.857162213558805e-26
13287	1.4048e-13	Ti	9	14.1404m	-35.93	7.857162213558805e-26
13288	4.96127e-11	V	10	400.391A	-35.93	7.857162213558805e-26
13289	9.94669e-11	O	5	199.709A	-35.93	7.857162213558805e-26
13290	2.96543e-12	Al	1	6698.67A	-35.93	7.857162213558805e-26
13291	1.73893e-10	S	10	114.234A	-35.93	7.857162213558805e-26
13292	1.61542e-12	Cl	8	1.22968m	-35.93	7.857162213558805e-26
13293	2.12081e-11	Fe	9	936.646A	-35.93	7.857162213558805e-26
13294	8.01426e-11	Fe	9	247.864A	-35.93	7.857162213558805e-26
13295	2.96661e-12	Al	1	6696.02A	-35.93	7.857162213558805e-26
13296	5.81381e-11	Ne	3	341.677A	-35.93	7.857162213558805e-26
13297	6.62732e-12	V	10	2997.36A	-35.93	7.857162213558805e-26
13298	6.609839999999999e-12	V	10	3005.29A	-35.93	7.857162213558805e-26
13299	2.13705e-11	Fe	9	929.526A	-35.93	7.857162213558805e-26
13300	1.01336e-13	F	6	19.6025m	-35.93	7.857162213558805e-26
13301	8.11994e-11	Fe	9	244.638A	-35.93	7.857162213558805e-26
13302	4.55499e-12	Be	2	4361.03A	-35.93	7.857162213558805e-26
13303	2.17973e-15	B	1	911.329m	-35.93	7.857162213558805e-26
13304	4.555369999999999e-12	Be	2	4360.66A	-35.93	7.857162213558805e-26
13305	1.38177e-13	Na	2	14.3761m	-35.93	7.857162213558805e-26
13306	2.18672e-11	Fe	8	908.415A	-35.93	7.857162213558805e-26
13307	1.72058e-11	Sc	3	1154.52A	-35.93	7.857162213558805e-26
13308	1.72999e-11	Sc	3	1148.24A	-35.93	7.857162213558805e-26
13309	5.69143e-12	B	1	3490.24A	-35.93	7.857162213558805e-26
13310	2.03571e-13	Na	2	9.75801m	-35.93	7.857162213558805e-26
13311	7.79038e-14	Si	3	25.4987m	-35.93	7.857162213558805e-26
13312	1.81603e-13	Na	2	10.9384m	-35.93	7.857162213558805e-26
13313	1.23539e-13	Na	2	16.0795m	-35.93	7.857162213558805e-26
13314	5.51627e-13	B	1	3.60106m	-35.93	7.857162213558805e-26
13315	1.05277e-13	Na	2	18.8688m	-35.93	7.857162213558805e-26
13316	8.01133e-14	Na	2	24.7954m	-35.93	7.857162213558805e-26
13317	2.07223e-12	Fe	7	9586.02A	-35.93	7.857162213558805e-26
13318	2.49239e-12	Si	3	7970.03A	-35.93	7.857162213558805e-26
13319	7.685470000000001e-14	Na	2	25.8468m	-35.93	7.857162213558805e-26
13320	1.90234e-12	Fe	7	1.04421m	-35.93	7.857162213558805e-26
13321	4.3425599999999995e-14	Na	2	45.7436m	-35.93	7.857162213558805e-26
13322	1.9729400000000003e-12	B	1	1.00684m	-35.93	7.857162213558805e-26
13323	1.5162799999999998e-10	K	12	131.008A	-35.93	7.857162213558805e-26
13324	1.82743e-12	K	12	1.08702m	-35.93	7.857162213558805e-26
13325	2.61716e-13	Na	2	7.59008m	-35.93	7.857162213558805e-26
13326	5.51753e-13	B	1	3.60024m	-35.93	7.857162213558805e-26
13327	5.9982e-13	B	1	3.31174m	-35.93	7.857162213558805e-26
13328	2.09852e-11	Fe	9	946.592A	-35.93	7.857162213558805e-26
13329	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	7.857162213558805e-26
13330	5.99917e-13	B	1	3.31120m	-35.93	7.857162213558805e-26
13331	4.9045e-13	Na	2	4.05025m	-35.93	7.857162213558805e-26
13332	5.344340000000001e-13	Si	2	3.71691m	-35.93	7.857162213558805e-26
13333	2.36863e-10	Mg	9	83.8646A	-35.93	7.857162213558805e-26
13334	5.09269e-12	Mg	9	3900.58A	-35.93	7.857162213558805e-26
13335	3.2825000000000004e-15	Si	2	605.162m	-35.93	7.857162213558805e-26
13336	1.29218e-11	Mg	9	1537.28A	-35.93	7.857162213558805e-26
13337	3.31787e-11	Sc	7	598.711A	-35.93	7.857162213558805e-26
13338	3.33001e-11	Sc	7	596.528A	-35.93	7.857162213558805e-26
13339	3.72382e-11	Sc	7	533.443A	-35.93	7.857162213558805e-26
13340	4.55504e-12	Be	2	4360.99A	-35.93	7.857162213558805e-26
13341	4.08054e-11	Sc	8	486.810A	-35.93	7.857162213558805e-26
13342	2.45128e-12	Ar	1	8103.69A	-35.93	7.857162213558805e-26
13343	4.97343e-13	Mg	5	3.99412m	-35.93	7.857162213558805e-26
13344	5.15881e-11	Na	7	385.059A	-35.93	7.857162213558805e-26
13345	1.78829e-14	Fe	7	111.081m	-35.93	7.857162213558805e-26
13346	5.1423e-11	Ne	6	386.295A	-35.93	7.857162213558805e-26
13347	5.14093e-11	Ne	6	386.398A	-35.93	7.857162213558805e-26
13348	5.12944e-11	Ne	6	387.264A	-35.93	7.857162213558805e-26
13349	5.12806e-11	Ne	6	387.368A	-35.93	7.857162213558805e-26
13350	3.98526e-11	Na	7	498.448A	-35.93	7.857162213558805e-26
13351	2.94003e-11	Na	7	675.654A	-35.93	7.857162213558805e-26
13352	9.93494e-16	Si	3	1999.45m	-35.93	7.857162213558805e-26
13353	5.15112e-11	Ne	6	385.634A	-35.93	7.857162213558805e-26
13354	2.02923e-11	B	1	978.914A	-35.93	7.857162213558805e-26
13355	2.22389e-12	Si	3	8932.32A	-35.93	7.857162213558805e-26
13356	2.39025e-11	Fe	8	831.063A	-35.93	7.857162213558805e-26
13357	3.34165e-12	Si	3	5944.50A	-35.93	7.857162213558805e-26
13358	1.46413e-11	Sc	10	1356.74A	-35.93	7.857162213558805e-26
13359	1.45765e-11	Sc	10	1362.77A	-35.93	7.857162213558805e-26
13360	1.45386e-11	Sc	10	1366.33A	-35.93	7.857162213558805e-26
13361	7.66977e-14	Fe	7	25.8997m	-35.93	7.857162213558805e-26
13362	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	7.857162213558805e-26
13363	6.90278e-13	Mg	9	2.87775m	-35.93	7.857162213558805e-26
13364	3.3243e-12	Ne	1	5975.53A	-35.93	7.857162213558805e-26
13365	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	7.857162213558805e-26
13366	2.83316e-11	Ne	6	701.141A	-35.93	7.857162213558805e-26
13367	5.9777e-11	Fe	9	332.310A	-35.93	7.857162213558805e-26
13368	3.32403e-11	Fe	8	597.601A	-35.93	7.857162213558805e-26
13369	2.52711e-11	Na	7	786.054A	-35.93	7.857162213558805e-26
13370	3.31207e-11	Fe	8	599.759A	-35.93	7.857162213558805e-26
13371	3.98151e-12	Fe	9	4989.18A	-35.93	7.857162213558805e-26
13372	1.89142e-12	Fe	7	1.05024m	-35.93	7.857162213558805e-26
13373	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	7.857162213558805e-26
13374	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	7.857162213558805e-26
13375	3.29427e-12	Ne	1	6030.00A	-35.93	7.857162213558805e-26
13376	3.27023e-12	Ne	1	6074.34A	-35.93	7.857162213558805e-26
13377	3.25852e-12	Ne	1	6096.16A	-35.93	7.857162213558805e-26
13378	3.24135e-12	Ne	1	6128.45A	-35.93	7.857162213558805e-26
13379	3.15069e-12	Ne	1	6304.79A	-35.93	7.857162213558805e-26
13380	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	7.857162213558805e-26
13381	1.14991e-11	Sc	10	1727.47A	-35.93	7.857162213558805e-26
13382	4.88445e-11	Sc	10	406.688A	-35.93	7.857162213558805e-26
13383	2.7469e-11	Sc	10	723.160A	-35.93	7.857162213558805e-26
13384	1.11242e-12	C	1	1.78570m	-35.93	7.857162213558805e-26
13385	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	7.857162213558805e-26
13386	4.63841e-12	Si	3	4282.60A	-35.93	7.857162213558805e-26
13387	3.79515e-14	Sc	10	52.3418m	-35.93	7.857162213558805e-26
13388	3.63714e-11	Sc	10	546.156A	-35.93	7.857162213558805e-26
13389	7.947949999999999e-16	Si	3	2499.32m	-35.93	7.857162213558805e-26
13390	1.78829e-15	Si	3	1110.81m	-35.93	7.857162213558805e-26
13391	5.13736e-14	Si	3	38.6667m	-35.93	7.857162213558805e-26
13392	9.7422e-13	Sc	10	2.03901m	-35.93	7.857162213558805e-26
13393	1.69349e-12	C	1	1.17299m	-35.93	7.857162213558805e-26
13394	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	7.857162213558805e-26
13395	2.22968e-11	Si	8	890.910A	-35.93	7.857162213558805e-26
13396	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	7.857162213558805e-26
13397	5.48547e-11	Sc	10	362.129A	-35.93	7.857162213558805e-26
13398	2.44778e-12	Ar	1	8115.31A	-35.93	7.857162213558805e-26
13399	4.18626e-11	Sc	10	474.516A	-35.93	7.857162213558805e-26
13400	4.99747e-11	Na	7	397.490A	-35.93	7.857162213558805e-26
13401	2.41449e-12	Si	3	8227.19A	-35.93	7.857162213558805e-26
13402	1.19564e-11	Sc	10	1661.41A	-35.93	7.857162213558805e-26
13403	6.47758e-14	Sc	10	30.6665m	-35.93	7.857162213558805e-26
13404	1.19185e-11	Sc	10	1666.69A	-35.93	7.857162213558805e-26
13405	1.56153e-11	Sc	10	1272.12A	-35.93	7.857162213558805e-26
13406	1.68163e-12	C	1	1.18126m	-35.93	7.857162213558805e-26
13407	1.55505e-11	Sc	10	1277.42A	-35.93	7.857162213558805e-26
13408	2.02316e-11	B	1	981.855A	-35.93	7.857162213558805e-26
13409	1.55126e-11	Sc	10	1280.54A	-35.93	7.857162213558805e-26
13410	4.78706e-11	Sc	10	414.962A	-35.93	7.857162213558805e-26
13411	3.07825e-12	Sc	10	6453.16A	-35.93	7.857162213558805e-26
13412	1.0928399999999999e-13	Na	4	18.1769m	-35.93	7.857162213558805e-26
13413	2.4658599999999998e-12	Si	3	8055.78A	-35.93	7.857162213558805e-26
13414	2.12358e-12	Ar	1	9354.22A	-35.93	7.857162213558805e-26
13415	2.46686e-12	Si	3	8052.54A	-35.93	7.857162213558805e-26
13416	1.4306299999999998e-14	F	6	138.851m	-35.93	7.857162213558805e-26
13417	2.13755e-11	Sc	10	929.308A	-35.93	7.857162213558805e-26
13418	3.32293e-11	Sc	10	597.800A	-35.93	7.857162213558805e-26
13419	1.18537e-11	Sc	10	1675.80A	-35.93	7.857162213558805e-26
13420	8.58325e-11	Fe	9	231.433A	-35.93	7.857162213558805e-26
13421	8.57098e-11	Fe	9	231.764A	-35.93	7.857162213558805e-26
13422	8.39964e-11	Fe	9	236.492A	-35.93	7.857162213558805e-26
13423	2.05683e-12	Ar	1	9657.79A	-35.93	7.857162213558805e-26
13424	4.0905199999999994e-12	Be	1	4856.21A	-35.93	7.857162213558805e-26
13425	4.09006e-12	Be	1	4856.77A	-35.93	7.857162213558805e-26
13426	6.28393e-12	Na	2	3161.15A	-35.93	7.857162213558805e-26
13427	1.3565e-12	Be	1	1.46440m	-35.93	7.857162213558805e-26
13428	1.35642e-12	Be	1	1.46448m	-35.93	7.857162213558805e-26
13429	9.63325e-12	Zn	2	2062.07A	-35.93	7.857162213558805e-26
13430	3.09175e-13	Na	4	6.42499m	-35.93	7.857162213558805e-26
13431	5.91784e-11	Sc	10	335.671A	-35.93	7.857162213558805e-26
13432	3.39419e-12	Ne	1	5852.49A	-35.93	7.857162213558805e-26
13433	4.46019e-11	Sc	10	445.373A	-35.93	7.857162213558805e-26
13434	2.73128e-12	Ar	1	7272.94A	-35.93	7.857162213558805e-26
13435	2.7794e-12	Ar	1	7147.04A	-35.93	7.857162213558805e-26
13436	2.97493e-12	Ar	1	6677.28A	-35.93	7.857162213558805e-26
13437	7.10969e-11	Sc	10	279.400A	-35.93	7.857162213558805e-26
13438	2.37028e-14	Na	2	83.8065m	-35.93	7.857162213558805e-26
13439	1.22464e-13	S	2	16.2207m	-35.93	7.857162213558805e-26
13440	5.52026e-12	Sc	8	3598.47A	-35.93	7.857162213558805e-26
13441	4.09065e-12	Be	1	4856.06A	-35.93	7.857162213558805e-26
13442	7.494060000000001e-12	Be	1	2650.70A	-35.93	7.857162213558805e-26
13443	7.49427e-12	Be	1	2650.62A	-35.93	7.857162213558805e-26
13444	7.79793e-12	Mg	9	2547.40A	-35.93	7.857162213558805e-26
13445	5.70564e-13	Na	2	3.48155m	-35.93	7.857162213558805e-26
13446	2.892e-10	Mg	9	68.6876A	-35.93	7.857162213558805e-26
13447	1.45627e-12	Si	1	1.36407m	-35.93	7.857162213558805e-26
13448	1.22273e-11	B	2	1624.60A	-35.93	7.857162213558805e-26
13449	5.53425e-12	Sc	8	3589.37A	-35.93	7.857162213558805e-26
13450	1.13339e-10	Mg	6	175.266A	-35.93	7.857162213558805e-26
13451	9.636889999999999e-17	N	1	2.06129c	-35.93	7.857162213558805e-26
13452	5.6070799999999996e-15	Si	1	354.275m	-35.93	7.857162213558805e-26
13453	3.4655e-15	Si	1	573.205m	-35.93	7.857162213558805e-26
13454	1.65238e-14	N	1	120.217m	-35.93	7.857162213558805e-26
13455	8.955710000000001e-12	B	2	2218.08A	-35.93	7.857162213558805e-26
13456	6.8946300000000005e-12	Na	2	2881.15A	-35.93	7.857162213558805e-26
13457	8.95654e-12	B	2	2217.87A	-35.93	7.857162213558805e-26
13458	7.49474e-12	Be	1	2650.45A	-35.93	7.857162213558805e-26
13459	2.6744899999999996e-13	Al	6	7.42740m	-35.93	7.857162213558805e-26
13460	7.57638e-13	Al	6	2.62189m	-35.93	7.857162213558805e-26
13461	8.35566e-11	Fe	9	237.737A	-35.93	7.857162213558805e-26
13462	3.58731e-11	Ne	6	553.742A	-35.93	7.857162213558805e-26
13463	2.64723e-12	Ar	1	7503.87A	-35.93	7.857162213558805e-26
13464	2.65882e-12	Ar	1	7471.16A	-35.93	7.857162213558805e-26
13465	1.4505e-14	Fe	7	136.949m	-35.93	7.857162213558805e-26
13466	1.9089e-12	Fe	7	1.04062m	-35.93	7.857162213558805e-26
13467	1.5162700000000002e-14	C	3	131.009m	-35.93	7.857162213558805e-26
13468	1.87333e-12	Fe	7	1.06038m	-35.93	7.857162213558805e-26
13469	2.83257e-11	Ne	6	701.288A	-35.93	7.857162213558805e-26
13470	2.42751e-11	C	3	818.307A	-35.93	7.857162213558805e-26
13471	3.12574e-11	C	3	635.512A	-35.93	7.857162213558805e-26
13472	4.50984e-11	Ne	6	440.469A	-35.93	7.857162213558805e-26
13473	6.36894e-11	Fe	9	311.896A	-35.93	7.857162213558805e-26
13474	8.46201e-11	Fe	9	234.749A	-35.93	7.857162213558805e-26
13475	8.48975e-11	Fe	9	233.982A	-35.93	7.857162213558805e-26
13476	8.50599e-11	Fe	9	233.535A	-35.93	7.857162213558805e-26
13477	8.67734e-11	Fe	9	228.923A	-35.93	7.857162213558805e-26
13478	8.68961e-11	Fe	9	228.600A	-35.93	7.857162213558805e-26
13479	5.57109e-11	Sc	10	356.563A	-35.93	7.857162213558805e-26
13480	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	7.857162213558805e-26
13481	2.48115e-12	Ar	1	8006.16A	-35.93	7.857162213558805e-26
13482	5.8853e-11	Sc	10	337.527A	-35.93	7.857162213558805e-26
13483	1.48229e-13	Fe	7	13.4012m	-35.93	7.857162213558805e-26
13484	2.901e-14	Fe	7	68.4745m	-35.93	7.857162213558805e-26
13485	3.67822e-12	Ne	1	5400.56A	-35.93	7.857162213558805e-26
13486	1.06891e-10	F	6	185.839A	-35.93	7.857162213558805e-26
13487	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	7.857162213558805e-26
13488	4.27187e-11	Sc	10	465.006A	-35.93	7.857162213558805e-26
13489	3.57234e-11	Na	7	556.063A	-35.93	7.857162213558805e-26
13490	3.98986e-11	Na	8	497.873A	-35.93	7.857162213558805e-26
13491	4.03479e-11	Na	8	492.330A	-35.93	7.857162213558805e-26
13492	4.6587e-11	Na	8	426.395A	-35.93	7.857162213558805e-26
13493	1.6738e-11	Na	8	1186.79A	-35.93	7.857162213558805e-26
13494	1.71871e-11	Na	8	1155.78A	-35.93	7.857162213558805e-26
13495	2.34263e-11	Na	8	847.955A	-35.93	7.857162213558805e-26
13496	1.02429e-10	F	6	193.935A	-35.93	7.857162213558805e-26
13497	9.20823e-11	Sc	10	215.725A	-35.93	7.857162213558805e-26
13498	1.36832e-18	Cr	1	145.174c	-35.93	7.857162213558805e-26
13499	2.12584e-11	Fe	9	934.430A	-35.93	7.857162213558805e-26
13500	1.99284e-11	Fe	9	996.792A	-35.93	7.857162213558805e-26
13501	8.08892e-11	Fe	9	245.576A	-35.93	7.857162213558805e-26
13502	7.65068e-11	Fe	9	259.643A	-35.93	7.857162213558805e-26
13503	7.49983e-11	Fe	9	264.866A	-35.93	7.857162213558805e-26
13504	7.75008e-11	Fe	9	256.313A	-35.93	7.857162213558805e-26
13505	7.7378e-11	Fe	9	256.720A	-35.93	7.857162213558805e-26
13506	8.34209e-11	Fe	9	238.123A	-35.93	7.857162213558805e-26
13507	5.90815e-11	Fe	9	336.221A	-35.93	7.857162213558805e-26
13508	8.05039e-11	Fe	9	246.751A	-35.93	7.857162213558805e-26
13509	8.26027e-11	Fe	9	240.482A	-35.93	7.857162213558805e-26
13510	2.81954e-13	Cl	8	7.04530m	-35.93	7.857162213558805e-26
13511	8.27254e-11	Fe	9	240.125A	-35.93	7.857162213558805e-26
13512	3.58654e-11	Ne	6	553.861A	-35.93	7.857162213558805e-26
13513	1.80293e-11	Ne	6	1101.79A	-35.93	7.857162213558805e-26
13514	2.55768e-11	Ne	6	776.658A	-35.93	7.857162213558805e-26
13515	7.99938e-11	Fe	9	248.325A	-35.93	7.857162213558805e-26
13516	8.17072e-11	Fe	9	243.118A	-35.93	7.857162213558805e-26
13517	8.18299e-11	Fe	9	242.753A	-35.93	7.857162213558805e-26
13518	4.95157e-13	Cl	8	4.01175m	-35.93	7.857162213558805e-26
13519	7.59867e-11	Fe	9	261.420A	-35.93	7.857162213558805e-26
13520	5.143270000000001e-13	Al	1	3.86222m	-35.93	7.857162213558805e-26
13521	7.42309e-11	Fe	9	267.604A	-35.93	7.857162213558805e-26
13522	2.94766e-11	P	5	673.905A	-35.93	7.857162213558805e-26
13523	4.1527999999999995e-14	Si	9	47.8339m	-35.93	7.857162213558805e-26
13524	2.97449e-12	Ne	1	6678.28A	-35.93	7.857162213558805e-26
13525	2.03656e-11	Fe	9	975.393A	-35.93	7.857162213558805e-26
13526	7.71515e-11	Fe	9	257.473A	-35.93	7.857162213558805e-26
13527	7.72742e-11	Fe	9	257.064A	-35.93	7.857162213558805e-26
13528	5.33001e-11	Fe	9	372.691A	-35.93	7.857162213558805e-26
13529	6.93011e-11	Co	12	286.640A	-35.93	7.857162213558805e-26
13530	7.42732e-11	Fe	9	267.451A	-35.93	7.857162213558805e-26
13531	7.45082e-11	Fe	9	266.608A	-35.93	7.857162213558805e-26
13532	7.46706e-11	Fe	9	266.028A	-35.93	7.857162213558805e-26
13533	7.54381e-11	Fe	9	263.321A	-35.93	7.857162213558805e-26
13534	7.63841e-11	Fe	9	260.060A	-35.93	7.857162213558805e-26
13535	7.38334e-11	Fe	9	269.044A	-35.93	7.857162213558805e-26
13536	1.51105e-18	Li	1	131.461c	-35.93	7.857162213558805e-26
13537	2.19166e-11	Ne	6	906.365A	-35.93	7.857162213558805e-26
13538	3.47932e-11	Ne	6	570.930A	-35.93	7.857162213558805e-26
13539	5.38569e-11	Fe	9	368.838A	-35.93	7.857162213558805e-26
13540	7.52248e-11	Fe	9	264.068A	-35.93	7.857162213558805e-26
13541	1.42046e-11	Ne	6	1398.45A	-35.93	7.857162213558805e-26
13542	7.194400000000001e-18	Sc	1	27.6110c	-35.93	7.857162213558805e-26
13543	2.9862e-12	Ne	1	6652.09A	-35.93	7.857162213558805e-26
13544	8.80579e-18	Sc	1	22.5584c	-35.93	7.857162213558805e-26
13545	5.82187e-14	F	6	34.1204m	-35.93	7.857162213558805e-26
13546	2.1368e-11	Fe	9	929.638A	-35.93	7.857162213558805e-26
13547	1.59555e-13	F	6	12.4499m	-35.93	7.857162213558805e-26
13548	3.053e-12	Ne	1	6506.53A	-35.93	7.857162213558805e-26
13549	1.94084e-19	N	1	1023.50c	-35.93	7.857162213558805e-26
13550	7.52793e-11	Fe	9	263.877A	-35.93	7.857162213558805e-26
13551	7.61094e-11	Fe	9	260.999A	-35.93	7.857162213558805e-26
13552	5.18275e-11	Fe	9	383.280A	-35.93	7.857162213558805e-26
13553	7.31954e-11	Fe	9	271.389A	-35.93	7.857162213558805e-26
13554	7.32499e-11	Fe	9	271.187A	-35.93	7.857162213558805e-26
13555	2.17521e-11	Ne	6	913.219A	-35.93	7.857162213558805e-26
13556	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	7.857162213558805e-26
13557	2.17384e-11	Ne	6	913.794A	-35.93	7.857162213558805e-26
13558	5.48321e-18	Sc	1	36.2278c	-35.93	7.857162213558805e-26
13559	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	7.857162213558805e-26
13560	6.55706e-15	Fe	7	302.948m	-35.93	7.857162213558805e-26
13561	1.1986100000000002e-10	F	6	165.729A	-35.93	7.857162213558805e-26
13562	7.56646e-11	Fe	9	262.533A	-35.93	7.857162213558805e-26
13563	2.13204e-13	Cl	8	9.31712m	-35.93	7.857162213558805e-26
13564	2.8429e-18	B	1	69.8739c	-35.93	7.857162213558805e-26
13565	1.06582e-12	Cl	8	1.86377m	-35.93	7.857162213558805e-26
13566	3.11329e-11	Ne	6	638.053A	-35.93	7.857162213558805e-26
13567	6.65093e-11	Ne	8	298.672A	-35.93	7.857162213558805e-26
13568	4.96128e-11	Fe	9	400.389A	-35.93	7.857162213558805e-26
13569	6.64123e-11	Ne	8	299.108A	-35.93	7.857162213558805e-26
13570	4.98902e-11	Fe	9	398.164A	-35.93	7.857162213558805e-26
13571	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	7.857162213558805e-26
13572	5.00526e-11	Fe	9	396.872A	-35.93	7.857162213558805e-26
13573	5.18888e-11	Fe	9	382.828A	-35.93	7.857162213558805e-26
13574	1.64125e-13	Fe	9	12.1032m	-35.93	7.857162213558805e-26
13575	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	7.857162213558805e-26
13576	1.6831099999999999e-18	K	1	118.022c	-35.93	7.857162213558805e-26
13577	6.97411e-11	O	5	284.831A	-35.93	7.857162213558805e-26
13578	2.94779e-11	P	5	673.877A	-35.93	7.857162213558805e-26
13579	3.09684e-11	Ne	6	641.442A	-35.93	7.857162213558805e-26
13580	2.82806e-12	Ne	1	7024.05A	-35.93	7.857162213558805e-26
13581	2.95732e-12	Ne	1	6717.04A	-35.93	7.857162213558805e-26
13582	2.16453e-11	Fe	9	917.727A	-35.93	7.857162213558805e-26
13583	1.37624e-10	F	6	144.339A	-35.93	7.857162213558805e-26
13584	2.86666e-12	Ne	1	6929.47A	-35.93	7.857162213558805e-26
13585	2.18077e-11	Fe	9	910.890A	-35.93	7.857162213558805e-26
13586	2.35212e-11	Fe	9	844.535A	-35.93	7.857162213558805e-26
13587	2.36439e-11	Fe	9	840.151A	-35.93	7.857162213558805e-26
13588	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	7.857162213558805e-26
13589	5.3498e-12	Al	3	3713.12A	-35.93	7.857162213558805e-26
13590	2.02015e-11	Fe	9	983.315A	-35.93	7.857162213558805e-26
13591	2.12039e-11	Fe	9	936.831A	-35.93	7.857162213558805e-26
13592	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	7.857162213558805e-26
13593	2.74175e-12	Ne	1	7245.17A	-35.93	7.857162213558805e-26
13594	2.45773e-12	Ne	1	8082.46A	-35.93	7.857162213558805e-26
13595	3.30278e-12	Fe	7	6014.46A	-35.93	7.857162213558805e-26
13596	4.38588e-12	Al	3	4529.19A	-35.93	7.857162213558805e-26
13597	4.40203e-12	Al	3	4512.57A	-35.93	7.857162213558805e-26
13598	9.97839e-13	Fe	6	1.99075m	-35.93	7.857162213558805e-26
13599	5.13154e-13	Al	1	3.87105m	-35.93	7.857162213558805e-26
13600	5.3657199999999995e-12	Al	3	3702.11A	-35.93	7.857162213558805e-26
13601	1.02608e-11	Al	3	1935.95A	-35.93	7.857162213558805e-26
13602	1.95203e-13	Fe	6	10.1763m	-35.93	7.857162213558805e-26
13603	1.02613e-11	Al	3	1935.86A	-35.93	7.857162213558805e-26
13604	1.37738e-10	F	6	144.219A	-35.93	7.857162213558805e-26
13605	1.02614e-11	Al	3	1935.84A	-35.93	7.857162213558805e-26
13606	1.75474e-12	Fe	6	1.13204m	-35.93	7.857162213558805e-26
13607	1.54866e-12	Fe	7	1.28269m	-35.93	7.857162213558805e-26
13608	9.24943e-15	Al	1	214.764m	-35.93	7.857162213558805e-26
13609	1.50653e-14	Al	1	131.855m	-35.93	7.857162213558805e-26
13610	3.70636e-11	O	6	535.956A	-35.93	7.857162213558805e-26
13611	3.70325e-11	O	6	536.406A	-35.93	7.857162213558805e-26
13612	7.47397e-11	P	10	265.782A	-35.93	7.857162213558805e-26
13613	6.90407e-11	Ne	3	287.721A	-35.93	7.857162213558805e-26
13614	1.21425e-11	Fe	7	1635.94A	-35.93	7.857162213558805e-26
13615	1.11093e-12	Si	7	1.78810m	-35.93	7.857162213558805e-26
13616	3.9243e-13	Si	7	5.06191m	-35.93	7.857162213558805e-26
13617	4.38611e-12	Al	3	4528.94A	-35.93	7.857162213558805e-26
13618	2.66766e-13	Al	1	7.44640m	-35.93	7.857162213558805e-26
13619	5.23417e-11	P	10	379.515A	-35.93	7.857162213558805e-26
13620	4.80831e-11	P	11	413.128A	-35.93	7.857162213558805e-26
13621	2.14224e-11	Fe	9	927.273A	-35.93	7.857162213558805e-26
13622	2.94334e-11	Si	9	674.896A	-35.93	7.857162213558805e-26
13623	2.94765e-11	P	5	673.909A	-35.93	7.857162213558805e-26
13624	6.36569e-11	P	10	312.055A	-35.93	7.857162213558805e-26
13625	5.7534e-11	Si	9	345.265A	-35.93	7.857162213558805e-26
13626	6.10226e-11	P	11	325.526A	-35.93	7.857162213558805e-26
13627	7.41582e-11	P	11	267.866A	-35.93	7.857162213558805e-26
13628	2.67034e-13	Al	1	7.43892m	-35.93	7.857162213558805e-26
13629	5.23525e-11	P	10	379.437A	-35.93	7.857162213558805e-26
13630	5.10007e-11	P	5	389.494A	-35.93	7.857162213558805e-26
13631	5.72082e-11	P	5	347.231A	-35.93	7.857162213558805e-26
13632	2.67939e-13	Al	1	7.41379m	-35.93	7.857162213558805e-26
13633	5.08427e-11	P	5	390.704A	-35.93	7.857162213558805e-26
13634	3.8399e-11	Si	9	517.317A	-35.93	7.857162213558805e-26
13635	5.08436e-11	P	5	390.697A	-35.93	7.857162213558805e-26
13636	5.70503e-11	P	5	348.192A	-35.93	7.857162213558805e-26
13637	2.94206e-11	Si	9	675.188A	-35.93	7.857162213558805e-26
13638	2.14812e-11	Fe	9	924.737A	-35.93	7.857162213558805e-26
13639	1.02568e-11	Si	9	1936.71A	-35.93	7.857162213558805e-26
13640	1.02654e-11	Si	9	1935.10A	-35.93	7.857162213558805e-26
13641	6.79335e-11	Si	9	292.410A	-35.93	7.857162213558805e-26
13642	2.93918e-11	Si	9	675.849A	-35.93	7.857162213558805e-26
13643	6.93831e-11	Na	7	286.301A	-35.93	7.857162213558805e-26
13644	7.32838e-11	O	5	271.062A	-35.93	7.857162213558805e-26
13645	7.390010000000001e-13	Al	1	2.68801m	-35.93	7.857162213558805e-26
13646	2.81134e-11	Si	9	706.584A	-35.93	7.857162213558805e-26
13647	2.81007e-11	Si	9	706.904A	-35.93	7.857162213558805e-26
13648	1.91481e-11	Si	9	1037.41A	-35.93	7.857162213558805e-26
13649	1.9135e-11	Si	9	1038.12A	-35.93	7.857162213558805e-26
13650	1.91265e-11	Si	9	1038.58A	-35.93	7.857162213558805e-26
13651	1.03994e-11	Si	9	1910.15A	-35.93	7.857162213558805e-26
13652	1.03069e-11	Si	9	1927.30A	-35.93	7.857162213558805e-26
13653	1.02942e-11	Si	9	1929.68A	-35.93	7.857162213558805e-26
13654	1.02856e-11	Si	9	1931.28A	-35.93	7.857162213558805e-26
13655	7.54067e-13	Al	1	2.63431m	-35.93	7.857162213558805e-26
13656	8.184520000000001e-13	Si	4	2.42708m	-35.93	7.857162213558805e-26
13657	7.36352e-11	Fe	9	269.768A	-35.93	7.857162213558805e-26
13658	6.00695e-12	Ti	9	3306.91A	-35.93	7.857162213558805e-26
13659	5.70663e-13	Cl	8	3.48094m	-35.93	7.857162213558805e-26
13660	4.5109e-11	Ti	7	440.366A	-35.93	7.857162213558805e-26
13661	4.15635e-11	Ti	8	477.930A	-35.93	7.857162213558805e-26
13662	3.71033e-11	Ti	8	535.382A	-35.93	7.857162213558805e-26
13663	3.69067e-11	Ti	8	538.235A	-35.93	7.857162213558805e-26
13664	1.55711e-12	Al	1	1.27573m	-35.93	7.857162213558805e-26
13665	2.46285e-18	Cr	1	80.6564c	-35.93	7.857162213558805e-26
13666	1.55802e-12	Al	1	1.27498m	-35.93	7.857162213558805e-26
13667	1.9156099999999998e-18	Cr	1	103.698c	-35.93	7.857162213558805e-26
13668	2.58434e-11	Ti	4	768.646A	-35.93	7.857162213558805e-26
13669	1.5731e-12	P	8	1.26276m	-35.93	7.857162213558805e-26
13670	2.11058e-12	Cl	8	9411.84A	-35.93	7.857162213558805e-26
13671	1.02191e-11	Fe	7	1943.86A	-35.93	7.857162213558805e-26
13672	6.40905e-11	Ne	3	309.944A	-35.93	7.857162213558805e-26
13673	2.16437e-11	Fe	9	917.796A	-35.93	7.857162213558805e-26
13674	2.4405e-18	Ti	1	81.3952c	-35.93	7.857162213558805e-26
13675	7.346180000000001e-10	Ti	13	27.0405A	-35.93	7.857162213558805e-26
13676	2.34798e-11	Fe	9	846.022A	-35.93	7.857162213558805e-26
13677	2.58511e-11	Ti	4	768.418A	-35.93	7.857162213558805e-26
13678	1.70221e-11	V	12	1166.98A	-35.93	7.857162213558805e-26
13679	1.37633e-11	V	12	1443.29A	-35.93	7.857162213558805e-26
13680	5.65811e-11	V	12	351.079A	-35.93	7.857162213558805e-26
13681	3.72522e-12	V	12	5332.42A	-35.93	7.857162213558805e-26
13682	1.74031e-11	V	12	1141.44A	-35.93	7.857162213558805e-26
13683	4.34175e-11	V	12	457.521A	-35.93	7.857162213558805e-26
13684	3.23857e-12	N	1	6133.72A	-35.93	7.857162213558805e-26
13685	8.4447e-14	V	12	23.5230m	-35.93	7.857162213558805e-26
13686	2.18767e-13	V	12	9.08018m	-35.93	7.857162213558805e-26
13687	1.3432e-13	V	12	14.7889m	-35.93	7.857162213558805e-26
13688	2.6006e-11	Ti	4	763.842A	-35.93	7.857162213558805e-26
13689	2.32067e-11	Fe	9	855.980A	-35.93	7.857162213558805e-26
13690	1.13543e-18	Fe	1	174.951c	-35.93	7.857162213558805e-26
13691	5.06059e-11	V	12	392.532A	-35.93	7.857162213558805e-26
13692	5.58541e-13	P	8	3.55649m	-35.93	7.857162213558805e-26
13693	5.81319e-11	Ne	3	341.714A	-35.93	7.857162213558805e-26
13694	2.73983e-11	Ti	4	725.026A	-35.93	7.857162213558805e-26
13695	2.72357e-11	Ti	4	729.353A	-35.93	7.857162213558805e-26
13696	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	7.857162213558805e-26
13697	1.5048400000000002e-18	Ti	1	132.004c	-35.93	7.857162213558805e-26
13698	1.19727e-11	Fe	7	1659.15A	-35.93	7.857162213558805e-26
13699	7.07536e-11	V	12	280.755A	-35.93	7.857162213558805e-26
13700	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	7.857162213558805e-26
13701	6.386180000000001e-14	Ne	3	31.1054m	-35.93	7.857162213558805e-26
13702	1.10047e-11	Fe	7	1805.09A	-35.93	7.857162213558805e-26
13703	2.30839e-11	Fe	9	860.531A	-35.93	7.857162213558805e-26
13704	5.11438e-11	V	12	388.404A	-35.93	7.857162213558805e-26
13705	2.56183e-12	Cl	8	7754.01A	-35.93	7.857162213558805e-26
13706	5.38659e-11	V	12	368.776A	-35.93	7.857162213558805e-26
13707	8.44325e-11	V	12	235.270A	-35.93	7.857162213558805e-26
13708	9.28445e-19	Ti	1	213.954c	-35.93	7.857162213558805e-26
13709	1.33507e-11	Fe	7	1487.90A	-35.93	7.857162213558805e-26
13710	9.596540000000001e-19	Mn	1	206.996c	-35.93	7.857162213558805e-26
13711	4.7986e-19	Mn	1	413.964c	-35.93	7.857162213558805e-26
13712	6.53015e-12	V	10	3041.96A	-35.93	7.857162213558805e-26
13713	1.55828e-12	Al	1	1.27477m	-35.93	7.857162213558805e-26
13714	6.54764e-12	V	10	3033.83A	-35.93	7.857162213558805e-26
13715	1.00854e-11	Fe	7	1969.63A	-35.93	7.857162213558805e-26
13716	2.0505700000000002e-13	V	10	9.68728m	-35.93	7.857162213558805e-26
13717	2.22543e-13	V	10	8.92614m	-35.93	7.857162213558805e-26
13718	1.10192e-11	Fe	7	1802.71A	-35.93	7.857162213558805e-26
13719	1.29065e-11	Fe	7	1539.10A	-35.93	7.857162213558805e-26
13720	3.04188e-18	Ti	1	65.3033c	-35.93	7.857162213558805e-26
13721	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	7.857162213558805e-26
13722	2.33571e-11	Fe	9	850.468A	-35.93	7.857162213558805e-26
13723	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	7.857162213558805e-26
13724	1.4824000000000001e-18	Ti	1	134.002c	-35.93	7.857162213558805e-26
13725	7.802680000000001e-18	V	1	25.4585c	-35.93	7.857162213558805e-26
13726	9.15907e-18	V	1	21.6883c	-35.93	7.857162213558805e-26
13727	1.04843e-17	V	1	18.9468c	-35.93	7.857162213558805e-26
13728	7.14017e-11	P	8	278.207A	-35.93	7.857162213558805e-26
13729	8.434760000000002e-14	O	5	23.5507m	-35.93	7.857162213558805e-26
13730	8.4227e-11	O	5	235.844A	-35.93	7.857162213558805e-26
13731	8.32981e-11	Fe	9	238.474A	-35.93	7.857162213558805e-26
13732	6.06935e-12	Ti	9	3272.91A	-35.93	7.857162213558805e-26
13733	6.02364e-12	Ti	9	3297.75A	-35.93	7.857162213558805e-26
13734	6.40477e-12	V	10	3101.51A	-35.93	7.857162213558805e-26
13735	3.05666e-11	V	12	649.874A	-35.93	7.857162213558805e-26
13736	1.68878e-11	V	12	1176.26A	-35.93	7.857162213558805e-26
13737	3.10273e-12	Ne	1	6402.25A	-35.93	7.857162213558805e-26
13738	1.12935e-11	Fe	7	1758.92A	-35.93	7.857162213558805e-26
13739	2.62541e-12	V	12	7566.22A	-35.93	7.857162213558805e-26
13740	1.9428e-11	V	12	1022.46A	-35.93	7.857162213558805e-26
13741	1.95125e-11	V	12	1018.04A	-35.93	7.857162213558805e-26
13742	3.31913e-11	V	12	598.483A	-35.93	7.857162213558805e-26
13743	1.97441e-11	V	12	1006.10A	-35.93	7.857162213558805e-26
13744	5.21325e-11	V	12	381.038A	-35.93	7.857162213558805e-26
13745	4.84927e-11	V	12	409.638A	-35.93	7.857162213558805e-26
13746	1.57696e-11	Fe	9	1259.67A	-35.93	7.857162213558805e-26
13747	1.34784e-11	Fe	7	1473.80A	-35.93	7.857162213558805e-26
13748	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	7.857162213558805e-26
13749	7.02526e-11	V	12	282.757A	-35.93	7.857162213558805e-26
13750	1.31809e-11	Fe	7	1507.07A	-35.93	7.857162213558805e-26
13751	1.0981200000000002e-10	V	12	180.896A	-35.93	7.857162213558805e-26
13752	2.6711e-12	N	1	7436.81A	-35.93	7.857162213558805e-26
13753	4.91701e-11	V	12	403.995A	-35.93	7.857162213558805e-26
13754	2.67119e-12	N	1	7436.54A	-35.93	7.857162213558805e-26
13755	9.26334e-13	V	12	2.14442m	-35.93	7.857162213558805e-26
13756	3.32887e-11	V	12	596.733A	-35.93	7.857162213558805e-26
13757	1.68033e-11	V	12	1182.17A	-35.93	7.857162213558805e-26
13758	8.54405e-15	Si	9	232.495m	-35.93	7.857162213558805e-26
13759	7.53487e-11	Fe	9	263.634A	-35.93	7.857162213558805e-26
13760	7.54714e-11	Fe	9	263.205A	-35.93	7.857162213558805e-26
13761	2.86821e-11	Fe	9	692.574A	-35.93	7.857162213558805e-26
13762	4.6229599999999995e-12	F	6	4296.91A	-35.93	7.857162213558805e-26
13763	1.55597e-10	Ne	7	127.666A	-35.93	7.857162213558805e-26
13764	6.40738e-11	Ne	3	310.025A	-35.93	7.857162213558805e-26
13765	1.2716700000000001e-14	Si	9	156.207m	-35.93	7.857162213558805e-26
13766	5.23512e-11	V	12	379.446A	-35.93	7.857162213558805e-26
13767	1.96098e-11	V	12	1012.99A	-35.93	7.857162213558805e-26
13768	9.19103e-11	V	12	216.129A	-35.93	7.857162213558805e-26
13769	9.736239999999999e-14	V	12	20.4026m	-35.93	7.857162213558805e-26
13770	1.0237e-12	V	12	1.94046m	-35.93	7.857162213558805e-26
13771	2.72278e-12	V	12	7295.66A	-35.93	7.857162213558805e-26
13772	1.58856e-11	V	12	1250.47A	-35.93	7.857162213558805e-26
13773	1.95254e-11	V	12	1017.37A	-35.93	7.857162213558805e-26
13774	2.84524e-11	Ne	3	698.165A	-35.93	7.857162213558805e-26
13775	2.68772e-12	N	1	7390.83A	-35.93	7.857162213558805e-26
13776	6.49584e-11	V	12	305.803A	-35.93	7.857162213558805e-26
13777	2.85267e-11	Ne	3	696.345A	-35.93	7.857162213558805e-26
13778	2.8016500000000002e-14	S	10	70.9028m	-35.93	7.857162213558805e-26
13779	1.17202e-11	Ne	3	1694.89A	-35.93	7.857162213558805e-26
13780	4.98852e-11	V	8	398.203A	-35.93	7.857162213558805e-26
13781	4.59121e-11	V	9	432.663A	-35.93	7.857162213558805e-26
13782	4.0947e-11	V	9	485.126A	-35.93	7.857162213558805e-26
13783	4.06449e-11	V	9	488.732A	-35.93	7.857162213558805e-26
13784	1.1555e-11	Fe	7	1719.13A	-35.93	7.857162213558805e-26
13785	2.82977e-12	Zn	2	7019.82A	-35.93	7.857162213558805e-26
13786	6.63942e-11	V	12	299.190A	-35.93	7.857162213558805e-26
13787	1.67719e-11	Fe	9	1184.39A	-35.93	7.857162213558805e-26
13788	1.36789e-11	V	12	1452.20A	-35.93	7.857162213558805e-26
13789	1.33086e-11	Fe	7	1492.60A	-35.93	7.857162213558805e-26
13790	1.85864e-11	V	12	1068.76A	-35.93	7.857162213558805e-26
13791	1.87207e-11	V	12	1061.10A	-35.93	7.857162213558805e-26
13792	3.22652e-11	V	12	615.661A	-35.93	7.857162213558805e-26
13793	5.82797e-11	V	12	340.847A	-35.93	7.857162213558805e-26
13794	1.31636e-11	V	12	1509.05A	-35.93	7.857162213558805e-26
13795	8.68689e-11	V	8	228.672A	-35.93	7.857162213558805e-26
13796	1.68264e-11	Fe	9	1180.55A	-35.93	7.857162213558805e-26
13797	2.92724e-12	Cl	8	6786.07A	-35.93	7.857162213558805e-26
13798	3.49791e-12	Cl	8	5678.95A	-35.93	7.857162213558805e-26
13799	1.0837600000000001e-10	V	12	183.292A	-35.93	7.857162213558805e-26
13800	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	7.857162213558805e-26
13801	3.27044e-11	V	12	607.393A	-35.93	7.857162213558805e-26
13802	1.14272e-11	Fe	7	1738.34A	-35.93	7.857162213558805e-26
13803	2.62173e-11	S	10	757.686A	-35.93	7.857162213558805e-26
13804	5.92058e-11	V	12	335.515A	-35.93	7.857162213558805e-26
13805	1.6990700000000002e-12	V	12	1.16913m	-35.93	7.857162213558805e-26
13806	1.48622e-11	V	12	1336.58A	-35.93	7.857162213558805e-26
13807	1.8502e-11	V	12	1073.64A	-35.93	7.857162213558805e-26
13808	7.74842e-12	Si	1	2563.68A	-35.93	7.857162213558805e-26
13809	3.95591e-11	V	12	502.147A	-35.93	7.857162213558805e-26
13810	3.24786e-12	N	1	6116.16A	-35.93	7.857162213558805e-26
13811	2.60145e-11	V	12	763.592A	-35.93	7.857162213558805e-26
13812	3.24796e-12	N	1	6115.98A	-35.93	7.857162213558805e-26
13813	3.25467e-12	N	1	6103.38A	-35.93	7.857162213558805e-26
13814	5.8931e-11	Na	7	337.080A	-35.93	7.857162213558805e-26
13815	2.0210299999999998e-10	Ar	12	98.2890A	-35.93	7.857162213558805e-26
13816	4.97619e-11	Na	7	399.190A	-35.93	7.857162213558805e-26
13817	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	7.857162213558805e-26
13818	2.0993e-12	Fe	9	9462.44A	-35.93	7.857162213558805e-26
13819	2.22207e-12	Fe	9	8939.61A	-35.93	7.857162213558805e-26
13820	1.00204e-12	S	11	1.98241m	-35.93	7.857162213558805e-26
13821	1.20856e-12	Mn	1	1.64365m	-35.93	7.857162213558805e-26
13822	1.19511e-12	Mn	1	1.66215m	-35.93	7.857162213558805e-26
13823	1.18836e-12	Mn	1	1.67158m	-35.93	7.857162213558805e-26
13824	1.6834900000000001e-12	Zn	2	1.17995m	-35.93	7.857162213558805e-26
13825	1.69356e-12	Zn	2	1.17294m	-35.93	7.857162213558805e-26
13826	2.21013e-12	S	10	8987.93A	-35.93	7.857162213558805e-26
13827	5.44036e-13	Fe	12	3.65131m	-35.93	7.857162213558805e-26
13828	7.10998e-12	Fe	12	2793.88A	-35.93	7.857162213558805e-26
13829	9.96916e-12	Fe	12	1992.59A	-35.93	7.857162213558805e-26
13830	3.27922e-12	Fe	9	6057.68A	-35.93	7.857162213558805e-26
13831	5.450309999999999e-14	Fe	9	36.4465m	-35.93	7.857162213558805e-26
13832	1.07536e-11	Fe	12	1847.24A	-35.93	7.857162213558805e-26
13833	1.21507e-11	Fe	12	1634.84A	-35.93	7.857162213558805e-26
13834	2.80953e-11	Cl	8	707.039A	-35.93	7.857162213558805e-26
13835	6.63164e-11	S	12	299.541A	-35.93	7.857162213558805e-26
13836	6.77677e-11	Fe	7	293.126A	-35.93	7.857162213558805e-26
13837	5.98083e-11	Cr	12	332.135A	-35.93	7.857162213558805e-26
13838	3.11957e-13	Cr	11	6.36769m	-35.93	7.857162213558805e-26
13839	2.48618e-12	Ni	1	7989.94A	-35.93	7.857162213558805e-26
13840	6.60141e-11	Fe	7	300.912A	-35.93	7.857162213558805e-26
13841	1.18285e-12	Cl	8	1.67937m	-35.93	7.857162213558805e-26
13842	7.85407e-12	Mg	3	2529.19A	-35.93	7.857162213558805e-26
13843	7.12321e-12	Mg	3	2788.69A	-35.93	7.857162213558805e-26
13844	2.24925e-11	S	11	883.160A	-35.93	7.857162213558805e-26
13845	8.60364e-14	S	11	23.0884m	-35.93	7.857162213558805e-26
13846	1.7464799999999998e-12	O	1	1.13740m	-35.93	7.857162213558805e-26
13847	2.2809e-11	Cl	8	870.906A	-35.93	7.857162213558805e-26
13848	2.24847e-11	S	11	883.464A	-35.93	7.857162213558805e-26
13849	2.23987e-11	S	11	886.857A	-35.93	7.857162213558805e-26
13850	7.89572e-11	Cr	12	251.585A	-35.93	7.857162213558805e-26
13851	1.2116e-12	Mn	1	1.63952m	-35.93	7.857162213558805e-26
13852	2.229e-13	Fe	9	8.91181m	-35.93	7.857162213558805e-26
13853	3.85396e-13	Fe	9	5.15430m	-35.93	7.857162213558805e-26
13854	1.32094e-11	Fe	12	1503.81A	-35.93	7.857162213558805e-26
13855	3.08971e-11	Fe	12	642.923A	-35.93	7.857162213558805e-26
13856	4.42744e-11	Fe	12	448.667A	-35.93	7.857162213558805e-26
13857	3.35208e-11	Fe	12	592.601A	-35.93	7.857162213558805e-26
13858	1.00263e-12	Fe	9	1.98123m	-35.93	7.857162213558805e-26
13859	3.00781e-12	Ni	1	6604.29A	-35.93	7.857162213558805e-26
13860	5.01739e-12	Cl	8	3959.12A	-35.93	7.857162213558805e-26
13861	9.30834e-12	Mg	3	2134.05A	-35.93	7.857162213558805e-26
13862	1.51726e-13	Fe	9	13.0923m	-35.93	7.857162213558805e-26
13863	3.64673e-12	Fe	12	5447.20A	-35.93	7.857162213558805e-26
13864	1.05921e-11	S	11	1875.40A	-35.93	7.857162213558805e-26
13865	7.88683e-11	Fe	12	251.869A	-35.93	7.857162213558805e-26
13866	8.9078e-11	Fe	12	223.001A	-35.93	7.857162213558805e-26
13867	4.78694e-11	Mn	11	414.972A	-35.93	7.857162213558805e-26
13868	3.02104e-11	Fe	12	657.537A	-35.93	7.857162213558805e-26
13869	4.81373e-11	Mn	11	412.662A	-35.93	7.857162213558805e-26
13870	4.87845e-11	Mn	11	407.188A	-35.93	7.857162213558805e-26
13871	5.39976e-11	Mn	11	367.877A	-35.93	7.857162213558805e-26
13872	1.97407e-14	Mn	1	100.627m	-35.93	7.857162213558805e-26
13873	4.41282e-11	S	11	450.153A	-35.93	7.857162213558805e-26
13874	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	7.857162213558805e-26
13875	1.15436e-12	Fe	9	1.72082m	-35.93	7.857162213558805e-26
13876	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	7.857162213558805e-26
13877	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	7.857162213558805e-26
13878	1.95182e-12	Fe	12	1.01774m	-35.93	7.857162213558805e-26
13879	8.228519999999999e-12	Zn	2	2414.10A	-35.93	7.857162213558805e-26
13880	2.50554e-11	Cl	8	792.820A	-35.93	7.857162213558805e-26
13881	1.44253e-12	Fe	9	1.37705m	-35.93	7.857162213558805e-26
13882	6.25278e-12	Zn	2	3176.90A	-35.93	7.857162213558805e-26
13883	3.55083e-11	Mn	13	559.431A	-35.93	7.857162213558805e-26
13884	5.35707e-11	Mn	13	370.808A	-35.93	7.857162213558805e-26
13885	5.14815e-11	Mn	13	385.856A	-35.93	7.857162213558805e-26
13886	5.22046e-11	Mn	13	380.512A	-35.93	7.857162213558805e-26
13887	8.48063e-11	Mn	13	234.233A	-35.93	7.857162213558805e-26
13888	6.26284e-12	Zn	2	3171.80A	-35.93	7.857162213558805e-26
13889	4.09319e-13	Mn	12	4.85305m	-35.93	7.857162213558805e-26
13890	2.86206e-12	Fe	12	6940.61A	-35.93	7.857162213558805e-26
13891	1.53396e-12	Mn	12	1.29498m	-35.93	7.857162213558805e-26
13892	6.448e-11	Co	13	308.071A	-35.93	7.857162213558805e-26
13893	2.901e-13	Cr	11	6.84745m	-35.93	7.857162213558805e-26
13894	8.73768e-12	Mg	3	2273.43A	-35.93	7.857162213558805e-26
13895	3.38424e-14	Mn	1	58.6970m	-35.93	7.857162213558805e-26
13896	5.71094e-12	B	2	3478.32A	-35.93	7.857162213558805e-26
13897	1.39526e-12	Ar	11	1.42371m	-35.93	7.857162213558805e-26
13898	3.8961e-12	Ar	12	5098.55A	-35.93	7.857162213558805e-26
13899	1.41641e-11	Si	10	1402.45A	-35.93	7.857162213558805e-26
13900	3.64612e-13	Cl	6	5.44811m	-35.93	7.857162213558805e-26
13901	3.04764e-11	Ar	7	651.797A	-35.93	7.857162213558805e-26
13902	6.93616e-11	Ca	9	286.390A	-35.93	7.857162213558805e-26
13903	1.07173e-11	Ca	8	1853.50A	-35.93	7.857162213558805e-26
13904	1.22903e-11	S	11	1616.27A	-35.93	7.857162213558805e-26
13905	2.6029500000000002e-14	K	8	76.3151m	-35.93	7.857162213558805e-26
13906	1.24195e-12	Mn	1	1.59946m	-35.93	7.857162213558805e-26
13907	1.24529e-12	Mn	1	1.59517m	-35.93	7.857162213558805e-26
13908	1.23841e-11	S	11	1604.03A	-35.93	7.857162213558805e-26
13909	1.24544e-12	Mn	1	1.59497m	-35.93	7.857162213558805e-26
13910	3.47828e-11	S	11	571.100A	-35.93	7.857162213558805e-26
13911	4.76354e-11	Cr	12	417.011A	-35.93	7.857162213558805e-26
13912	1.22331e-11	S	11	1623.83A	-35.93	7.857162213558805e-26
13913	3.10237e-11	Ti	11	640.300A	-35.93	7.857162213558805e-26
13914	4.78468e-11	Ti	11	415.168A	-35.93	7.857162213558805e-26
13915	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	7.857162213558805e-26
13916	4.17267e-14	K	8	47.6061m	-35.93	7.857162213558805e-26
13917	1.56972e-14	K	8	126.548m	-35.93	7.857162213558805e-26
13918	2.90351e-11	K	8	684.154A	-35.93	7.857162213558805e-26
13919	2.95466e-11	Cl	6	672.310A	-35.93	7.857162213558805e-26
13920	3.88996e-10	Si	11	51.0660A	-35.93	7.857162213558805e-26
13921	5.619189999999999e-13	Si	11	3.53511m	-35.93	7.857162213558805e-26
13922	1.44931e-12	Si	11	1.37062m	-35.93	7.857162213558805e-26
13923	2.01135e-10	Ar	12	98.7620A	-35.93	7.857162213558805e-26
13924	8.91635e-12	Cl	6	2227.87A	-35.93	7.857162213558805e-26
13925	1.25578e-13	Cl	6	15.8185m	-35.93	7.857162213558805e-26
13926	1.1357700000000002e-10	Ar	12	174.898A	-35.93	7.857162213558805e-26
13927	1.2518e-13	Si	10	15.8687m	-35.93	7.857162213558805e-26
13928	1.00393e-11	Cl	6	1978.67A	-35.93	7.857162213558805e-26
13929	1.00423e-11	Cl	6	1978.08A	-35.93	7.857162213558805e-26
13930	5.09273e-11	Ar	7	390.055A	-35.93	7.857162213558805e-26
13931	4.02859e-11	Ar	7	493.087A	-35.93	7.857162213558805e-26
13932	1.00484e-11	Cl	6	1976.87A	-35.93	7.857162213558805e-26
13933	1.23269e-11	S	11	1611.48A	-35.93	7.857162213558805e-26
13934	3.47256e-11	S	11	572.041A	-35.93	7.857162213558805e-26
13935	4.83312e-11	Cr	12	411.007A	-35.93	7.857162213558805e-26
13936	2.50507e-12	Ni	1	7929.69A	-35.93	7.857162213558805e-26
13937	2.7422e-12	Ni	1	7243.98A	-35.93	7.857162213558805e-26
13938	8.0695e-11	S	11	246.167A	-35.93	7.857162213558805e-26
13939	7.00865e-12	Cl	8	2834.28A	-35.93	7.857162213558805e-26
13940	5.72251e-14	S	11	34.7128m	-35.93	7.857162213558805e-26
13941	4.71045e-11	S	11	421.710A	-35.93	7.857162213558805e-26
13942	7.74924e-15	S	11	256.341m	-35.93	7.857162213558805e-26
13943	9.378560000000001e-14	S	11	21.1807m	-35.93	7.857162213558805e-26
13944	8.44959e-12	Mg	3	2350.94A	-35.93	7.857162213558805e-26
13945	5.56364e-11	Co	13	357.041A	-35.93	7.857162213558805e-26
13946	7.67861e-12	Zn	2	2586.99A	-35.93	7.857162213558805e-26
13947	1.25677e-13	Fe	9	15.8060m	-35.93	7.857162213558805e-26
13948	2.88173e-13	Fe	9	6.89325m	-35.93	7.857162213558805e-26
13949	6.8031699999999996e-12	Zn	2	2919.88A	-35.93	7.857162213558805e-26
13950	2.00207e-12	Fe	9	9921.95A	-35.93	7.857162213558805e-26
13951	6.79311e-12	Zn	2	2924.21A	-35.93	7.857162213558805e-26
13952	1.62496e-13	Fe	9	12.2246m	-35.93	7.857162213558805e-26
13953	4.85255e-12	Ni	1	4093.62A	-35.93	7.857162213558805e-26
13954	6.83189e-11	S	11	290.761A	-35.93	7.857162213558805e-26
13955	8.75448e-12	Zn	2	2269.06A	-35.93	7.857162213558805e-26
13956	4.59202e-11	S	11	432.587A	-35.93	7.857162213558805e-26
13957	8.70458e-12	Zn	2	2282.07A	-35.93	7.857162213558805e-26
13958	1.23296e-11	S	11	1611.11A	-35.93	7.857162213558805e-26
13959	3.47284e-11	S	11	571.995A	-35.93	7.857162213558805e-26
13960	5.44434e-14	S	11	36.4865m	-35.93	7.857162213558805e-26
13961	6.95537e-11	S	11	285.599A	-35.93	7.857162213558805e-26
13962	7.57936e-12	Cl	8	2620.86A	-35.93	7.857162213558805e-26
13963	1.24075e-12	Mn	1	1.60100m	-35.93	7.857162213558805e-26
13964	3.35361e-11	S	11	592.330A	-35.93	7.857162213558805e-26
13965	4.74778e-11	Cr	12	418.394A	-35.93	7.857162213558805e-26
13966	3.35905e-11	S	11	591.371A	-35.93	7.857162213558805e-26
13967	1.2222e-12	Mn	1	1.62530m	-35.93	7.857162213558805e-26
13968	4.58264e-11	S	11	433.472A	-35.93	7.857162213558805e-26
13969	1.2283e-12	Mn	1	1.61723m	-35.93	7.857162213558805e-26
13970	9.72233e-14	Fe	9	20.4318m	-35.93	7.857162213558805e-26
13971	2.26116e-11	C	3	878.508A	-35.93	7.857162213558805e-26
13972	5.65123e-11	S	11	351.507A	-35.93	7.857162213558805e-26
13973	7.8911e-11	S	11	251.732A	-35.93	7.857162213558805e-26
13974	5.87183e-11	Na	7	338.301A	-35.93	7.857162213558805e-26
13975	9.52327e-12	Mg	3	2085.89A	-35.93	7.857162213558805e-26
13976	6.84646e-11	S	6	290.142A	-35.93	7.857162213558805e-26
13977	1.02315e-11	Mg	3	1941.51A	-35.93	7.857162213558805e-26
13978	3.3225e-13	O	1	5.97877m	-35.93	7.857162213558805e-26
13979	1.0045e-11	Mg	3	1977.55A	-35.93	7.857162213558805e-26
13980	1.0036e-11	Mg	3	1979.32A	-35.93	7.857162213558805e-26
13981	9.66413e-12	Mg	3	2055.48A	-35.93	7.857162213558805e-26
13982	3.32229e-13	O	1	5.97914m	-35.93	7.857162213558805e-26
13983	1.3394700000000001e-12	Zn	2	1.48301m	-35.93	7.857162213558805e-26
13984	1.95113e-12	Zn	2	1.01810m	-35.93	7.857162213558805e-26
13985	8.75367e-13	Zn	2	2.26927m	-35.93	7.857162213558805e-26
13986	6.79376e-11	Fe	7	292.393A	-35.93	7.857162213558805e-26
13987	1.02508e-11	Mg	3	1937.84A	-35.93	7.857162213558805e-26
13988	1.9756e-12	Zn	2	1.00549m	-35.93	7.857162213558805e-26
13989	1.34953e-12	Zn	2	1.47195m	-35.93	7.857162213558805e-26
13990	3.3221999999999997e-13	O	1	5.97931m	-35.93	7.857162213558805e-26
13991	1.00661e-14	Zn	2	197.341m	-35.93	7.857162213558805e-26
13992	1.90123e-12	Zn	2	1.04482m	-35.93	7.857162213558805e-26
13993	3.32408e-13	O	1	5.97592m	-35.93	7.857162213558805e-26
13994	1.26037e-10	Li	2	157.608A	-35.93	7.857162213558805e-26
13995	2.37161e-12	Cl	1	8375.94A	-35.93	7.857162213558805e-26
13996	2.41894e-12	Cl	1	8212.04A	-35.93	7.857162213558805e-26
13997	4.27473e-11	S	6	464.695A	-35.93	7.857162213558805e-26
13998	8.73324e-11	Cl	12	227.458A	-35.93	7.857162213558805e-26
13999	7.38088e-11	Cl	12	269.134A	-35.93	7.857162213558805e-26
14000	3.76377e-11	Cl	12	527.781A	-35.93	7.857162213558805e-26
14001	2.38374e-12	Cl	1	8333.31A	-35.93	7.857162213558805e-26
14002	4.35649e-13	O	1	4.55974m	-35.93	7.857162213558805e-26
14003	8.9018e-11	Cl	12	223.151A	-35.93	7.857162213558805e-26
14004	1.4357900000000003e-10	Li	2	138.352A	-35.93	7.857162213558805e-26
14005	1.30274e-10	Li	2	152.482A	-35.93	7.857162213558805e-26
14006	3.95028e-11	Cl	12	502.862A	-35.93	7.857162213558805e-26
14007	1.30268e-10	Li	2	152.489A	-35.93	7.857162213558805e-26
14008	1.30173e-10	Li	2	152.601A	-35.93	7.857162213558805e-26
14009	7.88547e-11	S	6	251.912A	-35.93	7.857162213558805e-26
14010	1.3062e-10	Li	2	152.078A	-35.93	7.857162213558805e-26
14011	3.08774e-13	Mg	1	6.43334m	-35.93	7.857162213558805e-26
14012	1.66871e-11	Cu	14	1190.41A	-35.93	7.857162213558805e-26
14013	3.65911e-12	Zn	2	5428.77A	-35.93	7.857162213558805e-26
14014	9.46858e-12	Mg	3	2097.93A	-35.93	7.857162213558805e-26
14015	5.61761e-13	Zn	2	3.53610m	-35.93	7.857162213558805e-26
14016	1.04084e-11	Mg	3	1908.50A	-35.93	7.857162213558805e-26
14017	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	7.857162213558805e-26
14018	1.4405700000000003e-14	Zn	2	137.893m	-35.93	7.857162213558805e-26
14019	4.64101e-13	Zn	2	4.28020m	-35.93	7.857162213558805e-26
14020	6.260600000000001e-13	Zn	2	3.17293m	-35.93	7.857162213558805e-26
14021	6.11654e-13	Zn	2	3.24766m	-35.93	7.857162213558805e-26
14022	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	7.857162213558805e-26
14023	1.02586e-12	Zn	2	1.93637m	-35.93	7.857162213558805e-26
14024	1.70492e-11	Fe	9	1165.12A	-35.93	7.857162213558805e-26
14025	5.69986e-13	O	1	3.48508m	-35.93	7.857162213558805e-26
14026	4.1532e-13	Zn	2	4.78293m	-35.93	7.857162213558805e-26
14027	7.37431e-13	Zn	2	2.69374m	-35.93	7.857162213558805e-26
14028	9.770809999999999e-13	Zn	2	2.03304m	-35.93	7.857162213558805e-26
14029	2.16112e-12	Cl	1	9191.73A	-35.93	7.857162213558805e-26
14030	1.04138e-12	Zn	2	1.90751m	-35.93	7.857162213558805e-26
14031	3.3238400000000003e-13	O	1	5.97636m	-35.93	7.857162213558805e-26
14032	1.04463e-11	Mg	3	1901.58A	-35.93	7.857162213558805e-26
14033	1.37351e-11	Mg	3	1446.26A	-35.93	7.857162213558805e-26
14034	1.9955300000000003e-15	Mg	1	995.447m	-35.93	7.857162213558805e-26
14035	2.10616e-11	Al	10	943.158A	-35.93	7.857162213558805e-26
14036	6.18033e-15	Ne	3	321.414m	-35.93	7.857162213558805e-26
14037	5.69106e-11	Fe	11	349.047A	-35.93	7.857162213558805e-26
14038	3.03304e-12	Zn	2	6549.36A	-35.93	7.857162213558805e-26
14039	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	7.857162213558805e-26
14040	1.56372e-11	Li	2	1270.33A	-35.93	7.857162213558805e-26
14041	7.4467e-11	Fe	11	266.755A	-35.93	7.857162213558805e-26
14042	2.2490599999999997e-12	Ni	1	8832.35A	-35.93	7.857162213558805e-26
14043	4.87805e-14	Zn	2	40.7221m	-35.93	7.857162213558805e-26
14044	3.32363e-13	O	1	5.97673m	-35.93	7.857162213558805e-26
14045	7.86211e-13	Zn	2	2.52661m	-35.93	7.857162213558805e-26
14046	1.4357900000000003e-10	Li	2	138.352A	-35.93	7.857162213558805e-26
14047	1.43578e-10	Li	2	138.353A	-35.93	7.857162213558805e-26
14048	1.35237e-11	Al	11	1468.86A	-35.93	7.857162213558805e-26
14049	1.44153e-10	Li	2	137.801A	-35.93	7.857162213558805e-26
14050	1.472e-10	Li	2	134.949A	-35.93	7.857162213558805e-26
14051	2.31649e-12	Cl	1	8575.25A	-35.93	7.857162213558805e-26
14052	6.21079e-11	Cl	12	319.838A	-35.93	7.857162213558805e-26
14053	5.01774e-14	Mn	1	39.5885m	-35.93	7.857162213558805e-26
14054	5.39637e-11	Cr	13	368.108A	-35.93	7.857162213558805e-26
14055	8.961660000000001e-12	Mn	12	2216.60A	-35.93	7.857162213558805e-26
14056	2.13118e-11	Cl	8	932.088A	-35.93	7.857162213558805e-26
14057	9.37603e-12	Mg	3	2118.64A	-35.93	7.857162213558805e-26
14058	2.12485e-12	Fe	9	9348.65A	-35.93	7.857162213558805e-26
14059	3.1893200000000003e-13	O	1	6.22843m	-35.93	7.857162213558805e-26
14060	8.67444e-11	Cl	10	229.000A	-35.93	7.857162213558805e-26
14061	3.6475e-11	Cr	13	544.604A	-35.93	7.857162213558805e-26
14062	5.57892e-11	Cr	13	356.063A	-35.93	7.857162213558805e-26
14063	6.94857e-11	S	11	285.878A	-35.93	7.857162213558805e-26
14064	2.76132e-13	Mg	1	7.19383m	-35.93	7.857162213558805e-26
14065	3.0877e-13	Mg	1	6.43341m	-35.93	7.857162213558805e-26
14066	1.05211e-14	Ne	3	188.806m	-35.93	7.857162213558805e-26
14067	2.85739e-13	Mg	1	6.95195m	-35.93	7.857162213558805e-26
14068	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	7.857162213558805e-26
14069	9.96361e-11	Cl	12	199.370A	-35.93	7.857162213558805e-26
14070	4.35733e-13	O	1	4.55886m	-35.93	7.857162213558805e-26
14071	5.68263e-11	Co	13	349.565A	-35.93	7.857162213558805e-26
14072	2.7517900000000003e-12	Ni	1	7218.74A	-35.93	7.857162213558805e-26
14073	4.3565100000000004e-13	O	1	4.55972m	-35.93	7.857162213558805e-26
14074	1.42537e-11	Fe	12	1393.63A	-35.93	7.857162213558805e-26
14075	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	7.857162213558805e-26
14076	5.74043e-11	Mn	12	346.045A	-35.93	7.857162213558805e-26
14077	2.01435e-11	Fe	12	986.146A	-35.93	7.857162213558805e-26
14078	1.39745e-12	Fe	12	1.42148m	-35.93	7.857162213558805e-26
14079	4.72518e-11	Cr	12	420.396A	-35.93	7.857162213558805e-26
14080	5.04421e-12	Fe	12	3938.07A	-35.93	7.857162213558805e-26
14081	6.10332e-12	Fe	12	3254.70A	-35.93	7.857162213558805e-26
14082	8.03633e-11	S	11	247.183A	-35.93	7.857162213558805e-26
14083	2.27658e-12	Fe	9	8725.59A	-35.93	7.857162213558805e-26
14084	2.41847e-11	Fe	12	821.364A	-35.93	7.857162213558805e-26
14085	3.52532e-11	Fe	12	563.480A	-35.93	7.857162213558805e-26
14086	3.28121e-11	Cr	12	605.400A	-35.93	7.857162213558805e-26
14087	4.39899e-13	Fe	9	4.51568m	-35.93	7.857162213558805e-26
14088	1.90479e-11	Fe	9	1042.87A	-35.93	7.857162213558805e-26
14089	7.427539999999999e-12	Mn	12	2674.43A	-35.93	7.857162213558805e-26
14090	7.8369e-12	Mn	12	2534.74A	-35.93	7.857162213558805e-26
14091	4.27473e-11	S	6	464.695A	-35.93	7.857162213558805e-26
14092	1.1123100000000001e-12	S	7	1.78587m	-35.93	7.857162213558805e-26
14093	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	7.857162213558805e-26
14094	1.04873e-12	Cl	10	1.89414m	-35.93	7.857162213558805e-26
14095	6.22388e-11	Cl	12	319.165A	-35.93	7.857162213558805e-26
14096	2.59368e-11	Cl	12	765.880A	-35.93	7.857162213558805e-26
14097	1.24075e-10	Li	2	160.100A	-35.93	7.857162213558805e-26
14098	1.07956e-11	Zn	2	1840.04A	-35.93	7.857162213558805e-26
14099	2.87735e-13	Mg	1	6.90373m	-35.93	7.857162213558805e-26
14100	1.29033e-10	Cl	10	153.948A	-35.93	7.857162213558805e-26
14101	3.17403e-12	Cl	8	6258.44A	-35.93	7.857162213558805e-26
14102	4.3568100000000004e-13	O	1	4.55940m	-35.93	7.857162213558805e-26
14103	2.86394e-13	Mg	1	6.93605m	-35.93	7.857162213558805e-26
14104	4.23986e-12	Cl	8	4685.16A	-35.93	7.857162213558805e-26
14105	4.3566499999999994e-13	O	1	4.55957m	-35.93	7.857162213558805e-26
14106	2.31359e-12	Cl	1	8585.98A	-35.93	7.857162213558805e-26
14107	1.72117e-11	Fe	9	1154.13A	-35.93	7.857162213558805e-26
14108	2.11462e-12	Cl	1	9393.86A	-35.93	7.857162213558805e-26
14109	4.35667e-13	O	1	4.55955m	-35.93	7.857162213558805e-26
14110	2.21997e-12	Cl	1	8948.06A	-35.93	7.857162213558805e-26
14111	6.84679e-11	S	6	290.128A	-35.93	7.857162213558805e-26
14112	9.3607e-13	Cl	8	2.12211m	-35.93	7.857162213558805e-26
14113	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	7.857162213558805e-26
14114	2.30308e-14	Mg	1	86.2518m	-35.93	7.857162213558805e-26
14115	7.56315e-11	Cl	12	262.648A	-35.93	7.857162213558805e-26
14116	2.76128e-13	Mg	1	7.19392m	-35.93	7.857162213558805e-26
14117	2.76126e-13	Mg	1	7.19399m	-35.93	7.857162213558805e-26
14118	2.17785e-12	Cl	1	9121.14A	-35.93	7.857162213558805e-26
14119	1.4208000000000001e-10	Li	2	139.812A	-35.93	7.857162213558805e-26
14120	1.3156299999999998e-10	Li	2	150.988A	-35.93	7.857162213558805e-26
14121	1.30764e-10	Li	2	151.911A	-35.93	7.857162213558805e-26
14122	3.32621e-13	O	1	5.97209m	-35.93	7.857162213558805e-26
14123	3.32646e-13	O	1	5.97166m	-35.93	7.857162213558805e-26
14124	3.3266300000000003e-13	O	1	5.97135m	-35.93	7.857162213558805e-26
14125	2.23597e-10	Cl	10	88.8403A	-35.93	7.857162213558805e-26
14126	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	7.857162213558805e-26
14127	5.698520000000001e-13	O	1	3.48590m	-35.93	7.857162213558805e-26
14128	4.27537e-11	S	6	464.625A	-35.93	7.857162213558805e-26
14129	5.77194e-12	Ne	3	3441.55A	-35.93	7.857162213558805e-26
14130	8.919330000000001e-12	Cl	6	2227.12A	-35.93	7.857162213558805e-26
14131	1.1417200000000001e-12	Si	8	1.73987m	-35.93	7.857162213558805e-26
14132	2.16797e-10	Ar	12	91.6270A	-35.93	7.857162213558805e-26
14133	7.12934e-11	Si	10	278.630A	-35.93	7.857162213558805e-26
14134	2.36114e-12	Ca	13	8413.09A	-35.93	7.857162213558805e-26
14135	2.92095e-11	Cl	8	680.069A	-35.93	7.857162213558805e-26
14136	6.28579e-11	Ni	11	316.022A	-35.93	7.857162213558805e-26
14137	3.68871e-11	Ni	11	538.520A	-35.93	7.857162213558805e-26
14138	3.5991e-11	Cl	6	551.928A	-35.93	7.857162213558805e-26
14139	1.6329199999999998e-10	Ca	13	121.650A	-35.93	7.857162213558805e-26
14140	2.99181e-13	Ni	11	6.63962m	-35.93	7.857162213558805e-26
14141	7.72814e-11	Fe	7	257.041A	-35.93	7.857162213558805e-26
14142	6.59866e-11	Ni	11	301.038A	-35.93	7.857162213558805e-26
14143	5.17165e-11	Al	9	384.103A	-35.93	7.857162213558805e-26
14144	5.17286e-11	Al	9	384.013A	-35.93	7.857162213558805e-26
14145	1.69236e-11	Fe	9	1173.77A	-35.93	7.857162213558805e-26
14146	2.04034e-11	Ca	8	973.587A	-35.93	7.857162213558805e-26
14147	3.26716e-11	Ca	8	608.003A	-35.93	7.857162213558805e-26
14148	3.27225e-11	Ca	8	607.058A	-35.93	7.857162213558805e-26
14149	4.02337e-11	Ca	8	493.727A	-35.93	7.857162213558805e-26
14150	1.66708e-12	Ni	11	1.19157m	-35.93	7.857162213558805e-26
14151	8.187020000000001e-13	Fe	2	2.42634m	-35.93	7.857162213558805e-26
14152	8.41908e-13	Fe	2	2.35946m	-35.93	7.857162213558805e-26
14153	1.60492e-14	Ne	9	123.772m	-35.93	7.857162213558805e-26
14154	2.73078e-11	Si	10	727.427A	-35.93	7.857162213558805e-26
14155	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	7.857162213558805e-26
14156	1.1723200000000001e-14	Cl	7	169.445m	-35.93	7.857162213558805e-26
14157	5.76225e-15	Si	10	344.734m	-35.93	7.857162213558805e-26
14158	1.41699e-11	Si	10	1401.88A	-35.93	7.857162213558805e-26
14159	2.8125e-10	Ca	13	70.6292A	-35.93	7.857162213558805e-26
14160	3.50024e-11	Cl	6	567.518A	-35.93	7.857162213558805e-26
14161	4.11782e-11	K	3	482.402A	-35.93	7.857162213558805e-26
14162	1.35513e-15	Li	1	1465.88m	-35.93	7.857162213558805e-26
14163	6.33243e-12	Ca	13	3136.94A	-35.93	7.857162213558805e-26
14164	5.5673e-10	Ca	13	35.6806A	-35.93	7.857162213558805e-26
14165	5.412010000000001e-10	Ca	13	36.7044A	-35.93	7.857162213558805e-26
14166	7.1936e-11	Ni	11	276.141A	-35.93	7.857162213558805e-26
14167	1.31437e-11	Si	10	1511.33A	-35.93	7.857162213558805e-26
14168	1.35115e-15	Li	1	1470.19m	-35.93	7.857162213558805e-26
14169	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	7.857162213558805e-26
14170	4.07027e-11	Ca	8	488.038A	-35.93	7.857162213558805e-26
14171	1.05834e-11	Ca	8	1876.95A	-35.93	7.857162213558805e-26
14172	1.06734e-11	Ca	8	1861.12A	-35.93	7.857162213558805e-26
14173	3.45965e-11	Ca	8	574.175A	-35.93	7.857162213558805e-26
14174	6.91128e-12	Cr	11	2874.21A	-35.93	7.857162213558805e-26
14175	3.87938e-11	Ca	9	512.052A	-35.93	7.857162213558805e-26
14176	2.1438400000000003e-12	O	1	9265.83A	-35.93	7.857162213558805e-26
14177	1.25982e-11	Ca	8	1576.77A	-35.93	7.857162213558805e-26
14178	2.23282e-11	Ca	8	889.656A	-35.93	7.857162213558805e-26
14179	2.284e-11	Ca	8	869.724A	-35.93	7.857162213558805e-26
14180	2.57062e-11	Ca	8	772.750A	-35.93	7.857162213558805e-26
14181	3.46474e-11	Ca	8	573.332A	-35.93	7.857162213558805e-26
14182	1.06273e-11	Ca	8	1869.19A	-35.93	7.857162213558805e-26
14183	8.849440000000001e-13	Mg	1	2.24471m	-35.93	7.857162213558805e-26
14184	1.47162e-11	Cl	7	1349.84A	-35.93	7.857162213558805e-26
14185	9.97786e-11	Si	10	199.085A	-35.93	7.857162213558805e-26
14186	6.70304e-12	Ca	7	2963.50A	-35.93	7.857162213558805e-26
14187	9.59962e-11	Si	10	206.930A	-35.93	7.857162213558805e-26
14188	5.41352e-11	Cr	11	366.941A	-35.93	7.857162213558805e-26
14189	7.38568e-14	Ca	7	26.8959m	-35.93	7.857162213558805e-26
14190	8.32373e-11	Ca	9	238.648A	-35.93	7.857162213558805e-26
14191	8.8495e-13	Mg	1	2.24470m	-35.93	7.857162213558805e-26
14192	1.7050299999999999e-12	Ni	1	1.16505m	-35.93	7.857162213558805e-26
14193	1.7464900000000002e-12	O	1	1.13739m	-35.93	7.857162213558805e-26
14194	2.08251e-11	Ca	8	953.871A	-35.93	7.857162213558805e-26
14195	2.36913e-11	Ca	8	838.469A	-35.93	7.857162213558805e-26
14196	3.25817e-11	Ca	8	609.682A	-35.93	7.857162213558805e-26
14197	3.26325e-11	Ca	8	608.732A	-35.93	7.857162213558805e-26
14198	4.01437e-11	Ca	8	494.834A	-35.93	7.857162213558805e-26
14199	4.06126e-11	Ca	8	489.120A	-35.93	7.857162213558805e-26
14200	4.09265e-11	Ca	8	485.369A	-35.93	7.857162213558805e-26
14201	2.03134e-11	Ca	8	977.899A	-35.93	7.857162213558805e-26
14202	4.29414e-11	Ca	8	462.595A	-35.93	7.857162213558805e-26
14203	4.26275e-11	Ca	8	466.001A	-35.93	7.857162213558805e-26
14204	4.21585e-11	Ca	8	471.185A	-35.93	7.857162213558805e-26
14205	1.7139e-12	Fe	9	1.15902m	-35.93	7.857162213558805e-26
14206	3.66326e-11	Ca	9	542.262A	-35.93	7.857162213558805e-26
14207	2.49181e-11	Ca	9	797.189A	-35.93	7.857162213558805e-26
14208	8.25945e-11	Ca	9	240.506A	-35.93	7.857162213558805e-26
14209	1.1162700000000001e-10	Ca	13	177.953A	-35.93	7.857162213558805e-26
14210	3.97295e-11	K	4	499.992A	-35.93	7.857162213558805e-26
14211	2.16132e-10	Ar	12	91.9090A	-35.93	7.857162213558805e-26
14212	9.12261e-11	Sc	10	217.750A	-35.93	7.857162213558805e-26
14213	2.04759e-12	Sc	10	9701.37A	-35.93	7.857162213558805e-26
14214	1.07337e-12	Sc	10	1.85066m	-35.93	7.857162213558805e-26
14215	5.54171e-13	Sc	10	3.58454m	-35.93	7.857162213558805e-26
14216	7.68921e-11	Sc	10	258.342A	-35.93	7.857162213558805e-26
14217	4.36629e-11	Sc	10	454.951A	-35.93	7.857162213558805e-26
14218	2.15345e-12	Ar	1	9224.50A	-35.93	7.857162213558805e-26
14219	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	7.857162213558805e-26
14220	1.05053e-11	Zn	2	1890.90A	-35.93	7.857162213558805e-26
14221	1.35462e-11	Sc	10	1466.43A	-35.93	7.857162213558805e-26
14222	1.35446e-11	V	12	1466.60A	-35.93	7.857162213558805e-26
14223	1.09693e-11	Zn	2	1810.92A	-35.93	7.857162213558805e-26
14224	1.09165e-12	Ca	13	1.81967m	-35.93	7.857162213558805e-26
14225	3.2825e-13	Ca	13	6.05163m	-35.93	7.857162213558805e-26
14226	1.66206e-11	Ca	13	1195.17A	-35.93	7.857162213558805e-26
14227	1.58574e-11	Ca	13	1252.70A	-35.93	7.857162213558805e-26
14228	1.55292e-11	Ca	13	1279.17A	-35.93	7.857162213558805e-26
14229	4.76082e-13	F	6	4.17248m	-35.93	7.857162213558805e-26
14230	1.65856e-11	Sc	10	1197.69A	-35.93	7.857162213558805e-26
14231	3.57658e-15	Cl	7	555.404m	-35.93	7.857162213558805e-26
14232	1.24731e-11	Sc	10	1592.58A	-35.93	7.857162213558805e-26
14233	5.87011e-11	Na	7	338.400A	-35.93	7.857162213558805e-26
14234	6.91898e-11	Na	7	287.101A	-35.93	7.857162213558805e-26
14235	8.08185e-11	F	6	245.791A	-35.93	7.857162213558805e-26
14236	3.21603e-11	Na	7	617.670A	-35.93	7.857162213558805e-26
14237	4.11166e-11	Na	7	483.125A	-35.93	7.857162213558805e-26
14238	4.10995e-11	Na	7	483.326A	-35.93	7.857162213558805e-26
14239	4.1182e-11	C	3	482.358A	-35.93	7.857162213558805e-26
14240	2.3579e-12	Ar	1	8424.65A	-35.93	7.857162213558805e-26
14241	1.66236e-11	Sc	10	1194.96A	-35.93	7.857162213558805e-26
14242	2.75286e-11	Sc	10	721.594A	-35.93	7.857162213558805e-26
14243	4.93636e-11	Sc	10	402.411A	-35.93	7.857162213558805e-26
14244	2.7988e-11	Sc	10	709.748A	-35.93	7.857162213558805e-26
14245	1.60696e-11	Sc	10	1236.16A	-35.93	7.857162213558805e-26
14246	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	7.857162213558805e-26
14247	5.192e-13	Sc	10	3.82598m	-35.93	7.857162213558805e-26
14248	1.66883e-11	Sc	10	1190.32A	-35.93	7.857162213558805e-26
14249	2.46017e-11	Ca	13	807.443A	-35.93	7.857162213558805e-26
14250	2.38385e-11	Ca	13	833.293A	-35.93	7.857162213558805e-26
14251	7.63399e-13	Ca	13	2.60211m	-35.93	7.857162213558805e-26
14252	1.45204e-13	K	1	13.6804m	-35.93	7.857162213558805e-26
14253	5.16039e-12	Mg	1	3849.41A	-35.93	7.857162213558805e-26
14254	5.46288e-13	K	1	3.63626m	-35.93	7.857162213558805e-26
14255	1.76584e-12	Fe	7	1.12493m	-35.93	7.857162213558805e-26
14256	5.425609999999999e-13	K	1	3.66124m	-35.93	7.857162213558805e-26
14257	2.0725e-12	Cl	1	9584.80A	-35.93	7.857162213558805e-26
14258	2.04737e-12	Cl	1	9702.44A	-35.93	7.857162213558805e-26
14259	5.18343e-12	Mg	1	3832.30A	-35.93	7.857162213558805e-26
14260	8.26215e-12	Ni	11	2404.27A	-35.93	7.857162213558805e-26
14261	2.35103e-11	Ca	13	844.924A	-35.93	7.857162213558805e-26
14262	1.31379e-11	Si	10	1511.99A	-35.93	7.857162213558805e-26
14263	7.8742e-11	Fe	7	252.273A	-35.93	7.857162213558805e-26
14264	1.35135e-15	Li	1	1469.97m	-35.93	7.857162213558805e-26
14265	3.60962e-11	K	3	550.320A	-35.93	7.857162213558805e-26
14266	6.26886e-10	Ca	13	31.6875A	-35.93	7.857162213558805e-26
14267	2.68377e-11	Cl	6	740.171A	-35.93	7.857162213558805e-26
14268	2.68589e-10	Ca	13	73.9586A	-35.93	7.857162213558805e-26
14269	1.45204e-13	K	1	13.6804m	-35.93	7.857162213558805e-26
14270	1.31006e-12	K	1	1.51631m	-35.93	7.857162213558805e-26
14271	7.53579e-11	Fe	7	263.601A	-35.93	7.857162213558805e-26
14272	4.12779e-11	Si	10	481.237A	-35.93	7.857162213558805e-26
14273	4.0009699999999997e-10	Ca	13	49.6491A	-35.93	7.857162213558805e-26
14274	7.76211e-11	Fe	7	255.916A	-35.93	7.857162213558805e-26
14275	3.8424e-10	Ca	13	51.6981A	-35.93	7.857162213558805e-26
14276	3.7625900000000004e-10	Ca	13	52.7947A	-35.93	7.857162213558805e-26
14277	3.58971e-11	Ni	11	553.373A	-35.93	7.857162213558805e-26
14278	1.4499100000000002e-13	K	1	13.7005m	-35.93	7.857162213558805e-26
14279	3.68298e-11	Si	10	539.358A	-35.93	7.857162213558805e-26
14280	7.98354e-12	Ca	13	2488.18A	-35.93	7.857162213558805e-26
14281	7.27842e-11	Ni	11	272.923A	-35.93	7.857162213558805e-26
14282	2.42557e-10	Ar	11	81.8960A	-35.93	7.857162213558805e-26
14283	5.18741e-12	Mg	1	3829.36A	-35.93	7.857162213558805e-26
14284	1.83667e-12	Fe	9	1.08154m	-35.93	7.857162213558805e-26
14285	7.71116e-11	Fe	7	257.607A	-35.93	7.857162213558805e-26
14286	1.22776e-13	Fe	9	16.1794m	-35.93	7.857162213558805e-26
14287	2.43516e-11	Cl	8	815.734A	-35.93	7.857162213558805e-26
14288	4.02964e-12	Ni	11	4929.59A	-35.93	7.857162213558805e-26
14289	7.68656e-11	Fe	7	258.431A	-35.93	7.857162213558805e-26
14290	9.52878e-11	Si	10	208.468A	-35.93	7.857162213558805e-26
14291	1.23213e-11	K	8	1612.20A	-35.93	7.857162213558805e-26
14292	1.69557e-11	Si	5	1171.55A	-35.93	7.857162213558805e-26
14293	3.59864e-12	Ar	12	5519.98A	-35.93	7.857162213558805e-26
14294	1.17937e-11	K	8	1684.32A	-35.93	7.857162213558805e-26
14295	9.70372e-12	K	8	2047.10A	-35.93	7.857162213558805e-26
14296	1.14699e-11	Si	5	1731.87A	-35.93	7.857162213558805e-26
14297	1.23474e-11	K	8	1608.80A	-35.93	7.857162213558805e-26
14298	1.43724e-11	Si	5	1382.12A	-35.93	7.857162213558805e-26
14299	1.23056e-11	K	8	1614.26A	-35.93	7.857162213558805e-26
14300	9.09953e-11	Cl	7	218.302A	-35.93	7.857162213558805e-26
14301	5.035029999999999e-13	Ar	11	3.94525m	-35.93	7.857162213558805e-26
14302	1.18354e-11	K	8	1678.39A	-35.93	7.857162213558805e-26
14303	3.92664e-11	Ca	9	505.889A	-35.93	7.857162213558805e-26
14304	2.129e-10	Ar	12	93.3040A	-35.93	7.857162213558805e-26
14305	2.95583e-11	Ar	9	672.043A	-35.93	7.857162213558805e-26
14306	2.87598e-11	Ar	9	690.703A	-35.93	7.857162213558805e-26
14307	1.93599e-11	Ar	9	1026.06A	-35.93	7.857162213558805e-26
14308	1.18094e-11	K	8	1682.09A	-35.93	7.857162213558805e-26
14309	9.24203e-11	Ar	12	214.936A	-35.93	7.857162213558805e-26
14310	7.70341e-11	Fe	7	257.866A	-35.93	7.857162213558805e-26
14311	1.16477e-12	K	8	1.70544m	-35.93	7.857162213558805e-26
14312	1.25756e-11	K	8	1579.60A	-35.93	7.857162213558805e-26
14313	1.02125e-11	K	8	1945.11A	-35.93	7.857162213558805e-26
14314	7.82078e-13	K	8	2.53996m	-35.93	7.857162213558805e-26
14315	1.35118e-11	K	8	1470.16A	-35.93	7.857162213558805e-26
14316	1.34858e-11	K	8	1472.99A	-35.93	7.857162213558805e-26
14317	1.34701e-11	K	8	1474.71A	-35.93	7.857162213558805e-26
14318	1.1377e-11	K	8	1746.02A	-35.93	7.857162213558805e-26
14319	8.94741e-13	K	8	2.22014m	-35.93	7.857162213558805e-26
14320	3.10542e-11	Ar	12	639.670A	-35.93	7.857162213558805e-26
14321	2.70032e-13	K	8	7.35635m	-35.93	7.857162213558805e-26
14322	1.2007299999999998e-10	Ni	9	165.436A	-35.93	7.857162213558805e-26
14323	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	7.857162213558805e-26
14324	1.55485e-11	Si	6	1277.58A	-35.93	7.857162213558805e-26
14325	2.23044e-11	K	8	890.607A	-35.93	7.857162213558805e-26
14326	1.24783e-13	Ar	12	15.9193m	-35.93	7.857162213558805e-26
14327	2.98737e-11	Ar	12	664.948A	-35.93	7.857162213558805e-26
14328	2.07901e-11	Ar	9	955.475A	-35.93	7.857162213558805e-26
14329	2.30606e-11	Ar	9	861.401A	-35.93	7.857162213558805e-26
14330	2.27113e-12	Ar	9	8746.50A	-35.93	7.857162213558805e-26
14331	4.31565e-12	Li	1	4602.89A	-35.93	7.857162213558805e-26
14332	2.36848e-11	Cl	7	838.701A	-35.93	7.857162213558805e-26
14333	9.29334e-12	Cl	6	2137.49A	-35.93	7.857162213558805e-26
14334	6.69161e-11	C	4	296.856A	-35.93	7.857162213558805e-26
14335	1.06246e-12	Li	1	1.86967m	-35.93	7.857162213558805e-26
14336	2.71964e-11	Ar	9	730.407A	-35.93	7.857162213558805e-26
14337	2.86267e-11	Ar	9	693.914A	-35.93	7.857162213558805e-26
14338	3.08972e-11	Ar	9	642.921A	-35.93	7.857162213558805e-26
14339	2.12236e-10	Ar	12	93.5960A	-35.93	7.857162213558805e-26
14340	1.33023e-10	Ar	8	149.331A	-35.93	7.857162213558805e-26
14341	3.96415e-11	Ar	7	501.102A	-35.93	7.857162213558805e-26
14342	1.96887e-11	Ar	7	1008.93A	-35.93	7.857162213558805e-26
14343	4.20289e-10	Si	11	47.2638A	-35.93	7.857162213558805e-26
14344	1.47048e-10	Ar	12	135.088A	-35.93	7.857162213558805e-26
14345	2.05029e-10	Ar	12	96.8860A	-35.93	7.857162213558805e-26
14346	2.05997e-10	Ar	12	96.4310A	-35.93	7.857162213558805e-26
14347	4.192630000000001e-10	Si	11	47.3795A	-35.93	7.857162213558805e-26
14348	2.36884e-11	Cl	7	838.574A	-35.93	7.857162213558805e-26
14349	6.68947e-11	C	4	296.951A	-35.93	7.857162213558805e-26
14350	6.868e-11	C	4	289.232A	-35.93	7.857162213558805e-26
14351	6.8681e-11	C	4	289.228A	-35.93	7.857162213558805e-26
14352	2.58576e-11	Ar	9	768.226A	-35.93	7.857162213558805e-26
14353	3.83789e-12	Ar	11	5175.88A	-35.93	7.857162213558805e-26
14354	1.10205e-10	Ar	8	180.250A	-35.93	7.857162213558805e-26
14355	1.1018799999999999e-10	Ar	8	180.278A	-35.93	7.857162213558805e-26
14356	8.60399e-11	Ar	8	230.875A	-35.93	7.857162213558805e-26
14357	1.13219e-12	Li	1	1.75452m	-35.93	7.857162213558805e-26
14358	1.4021899999999997e-10	Ar	11	141.667A	-35.93	7.857162213558805e-26
14359	1.13219e-12	Li	1	1.75452m	-35.93	7.857162213558805e-26
14360	1.13219e-12	Li	1	1.75452m	-35.93	7.857162213558805e-26
14361	2.78539e-11	Ar	9	713.165A	-35.93	7.857162213558805e-26
14362	2.55834e-11	Ar	9	776.458A	-35.93	7.857162213558805e-26
14363	2.41532e-11	Ar	9	822.436A	-35.93	7.857162213558805e-26
14364	9.47781e-11	Ar	11	209.589A	-35.93	7.857162213558805e-26
14365	1.69928e-11	C	4	1168.99A	-35.93	7.857162213558805e-26
14366	1.69949e-11	C	4	1168.85A	-35.93	7.857162213558805e-26
14367	2.47863e-10	Ar	11	80.1430A	-35.93	7.857162213558805e-26
14368	1.25913e-11	K	8	1577.64A	-35.93	7.857162213558805e-26
14369	3.95176e-11	K	8	502.674A	-35.93	7.857162213558805e-26
14370	5.62923e-14	Ni	1	35.2880m	-35.93	7.857162213558805e-26
14371	7.2014e-12	Cr	11	2758.41A	-35.93	7.857162213558805e-26
14372	7.223260000000001e-12	Cr	11	2750.07A	-35.93	7.857162213558805e-26
14373	3.64802e-12	Ca	7	5445.27A	-35.93	7.857162213558805e-26
14374	7.94795e-17	C	5	2.49932c	-35.93	7.857162213558805e-26
14375	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	7.857162213558805e-26
14376	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	7.857162213558805e-26
14377	9.64879e-11	Si	10	205.875A	-35.93	7.857162213558805e-26
14378	3.30301e-11	He	1	601.404A	-35.93	7.857162213558805e-26
14379	2.98048e-15	Cl	6	666.485m	-35.93	7.857162213558805e-26
14380	2.46698e-14	Ni	1	80.5212m	-35.93	7.857162213558805e-26
14381	4.75689e-12	Ni	11	4175.93A	-35.93	7.857162213558805e-26
14382	8.1436e-12	Ca	7	2439.27A	-35.93	7.857162213558805e-26
14383	2.5994e-11	Cl	6	764.193A	-35.93	7.857162213558805e-26
14384	1.12603e-12	Cl	6	1.76412m	-35.93	7.857162213558805e-26
14385	4.75015e-11	K	8	418.186A	-35.93	7.857162213558805e-26
14386	3.56114e-10	Si	11	55.7812A	-35.93	7.857162213558805e-26
14387	3.35884e-11	He	1	591.409A	-35.93	7.857162213558805e-26
14388	7.096289999999999e-12	Cr	11	2799.28A	-35.93	7.857162213558805e-26
14389	2.51944e-11	Si	10	788.446A	-35.93	7.857162213558805e-26
14390	1.20034e-12	Si	10	1.65491m	-35.93	7.857162213558805e-26
14391	8.63546e-12	Ca	7	2300.34A	-35.93	7.857162213558805e-26
14392	2.54133e-12	Mg	1	7816.55A	-35.93	7.857162213558805e-26
14393	4.43869e-11	Cr	10	447.529A	-35.93	7.857162213558805e-26
14394	4.48345e-11	Cr	10	443.062A	-35.93	7.857162213558805e-26
14395	7.52805e-11	Fe	7	263.872A	-35.93	7.857162213558805e-26
14396	2.56437e-12	Mg	1	7746.34A	-35.93	7.857162213558805e-26
14397	2.56437e-12	Mg	1	7746.33A	-35.93	7.857162213558805e-26
14398	5.0357e-11	Cr	10	394.473A	-35.93	7.857162213558805e-26
14399	2.56437e-12	Mg	1	7746.33A	-35.93	7.857162213558805e-26
14400	4.41944e-11	Cr	10	449.479A	-35.93	7.857162213558805e-26
14401	7.34589e-11	Fe	7	270.416A	-35.93	7.857162213558805e-26
14402	6.13791e-14	Ca	7	32.3635m	-35.93	7.857162213558805e-26
14403	5.50961e-11	Co	13	360.542A	-35.93	7.857162213558805e-26
14404	2.39927e-13	Ni	1	8.27936m	-35.93	7.857162213558805e-26
14405	7.07443e-12	Cr	11	2807.92A	-35.93	7.857162213558805e-26
14406	2.13819e-11	Cl	6	929.031A	-35.93	7.857162213558805e-26
14407	3.1911e-10	Si	11	62.2496A	-35.93	7.857162213558805e-26
14408	7.49411e-12	Ar	11	2650.68A	-35.93	7.857162213558805e-26
14409	7.802519999999999e-12	Cl	6	2545.90A	-35.93	7.857162213558805e-26
14410	3.5123500000000003e-10	Si	11	56.5561A	-35.93	7.857162213558805e-26
14411	3.56677e-10	Si	11	55.6931A	-35.93	7.857162213558805e-26
14412	2.39035e-13	Cl	6	8.31029m	-35.93	7.857162213558805e-26
14413	8.04158e-12	Cl	6	2470.22A	-35.93	7.857162213558805e-26
14414	3.12378e-11	Si	11	635.911A	-35.93	7.857162213558805e-26
14415	8.79374e-12	Cl	6	2258.93A	-35.93	7.857162213558805e-26
14416	8.7999e-12	Cl	6	2257.35A	-35.93	7.857162213558805e-26
14417	3.5034799999999997e-10	Si	11	56.6993A	-35.93	7.857162213558805e-26
14418	5.44401e-12	Si	11	3648.87A	-35.93	7.857162213558805e-26
14419	8.55467e-12	Cl	6	2322.06A	-35.93	7.857162213558805e-26
14420	4.92896e-13	Si	5	4.03015m	-35.93	7.857162213558805e-26
14421	3.1909099999999998e-12	Ar	12	6225.33A	-35.93	7.857162213558805e-26
14422	5.35038e-11	Ar	12	371.272A	-35.93	7.857162213558805e-26
14423	1.22586e-10	Ar	12	162.045A	-35.93	7.857162213558805e-26
14424	5.12047e-13	K	8	3.87942m	-35.93	7.857162213558805e-26
14425	1.2007299999999998e-10	Ni	9	165.437A	-35.93	7.857162213558805e-26
14426	6.05265e-12	Ar	12	3281.95A	-35.93	7.857162213558805e-26
14427	6.27447e-11	Ar	12	316.592A	-35.93	7.857162213558805e-26
14428	8.873870000000001e-13	Si	11	2.23853m	-35.93	7.857162213558805e-26
14429	3.51796e-10	Si	11	56.4658A	-35.93	7.857162213558805e-26
14430	6.15966e-15	Cl	6	322.493m	-35.93	7.857162213558805e-26
14431	7.52075e-13	Cl	6	2.64129m	-35.93	7.857162213558805e-26
14432	1.45572e-11	Si	11	1364.58A	-35.93	7.857162213558805e-26
14433	3.44128e-11	K	8	577.241A	-35.93	7.857162213558805e-26
14434	6.72594e-13	Si	11	2.95341m	-35.93	7.857162213558805e-26
14435	4.40316e-13	Si	11	4.51141m	-35.93	7.857162213558805e-26
14436	1.58739e-11	Si	5	1251.39A	-35.93	7.857162213558805e-26
14437	2.00325e-11	Ar	12	991.613A	-35.93	7.857162213558805e-26
14438	2.01572e-11	Ar	12	985.476A	-35.93	7.857162213558805e-26
14439	4.48953e-11	K	8	442.462A	-35.93	7.857162213558805e-26
14440	2.10939e-12	K	8	9417.16A	-35.93	7.857162213558805e-26
14441	8.56083e-12	Cl	6	2320.39A	-35.93	7.857162213558805e-26
14442	9.243839999999999e-12	Ar	12	2148.94A	-35.93	7.857162213558805e-26
14443	2.92734e-11	Ar	12	678.584A	-35.93	7.857162213558805e-26
14444	1.02399e-11	Si	11	1939.91A	-35.93	7.857162213558805e-26
14445	3.49217e-11	K	8	568.828A	-35.93	7.857162213558805e-26


==> LINES_1e4K_1e-4.0cm-3_Q18.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-16.664	0.3564412304659073
1	1.63403e-11	H	1	1215.67A	-16.957	0.18154652239389943
2	1.21093e-11	He	2	1640.43A	-17.576	0.04365037049145177
3	3.0268200000000002e-12	H	1	6562.81A	-17.689	0.03365022203780783
4	7.674639999999999e-14	O	4	25.8832m	-17.729	0.03068936724521391
5	3.58232e-11	O	4	554.514A	-17.855	0.02296084856285501
6	3.57748e-11	O	4	555.264A	-17.944000000000003	0.01870630168891162
7	1.63475e-11	He	2	1215.13A	-18.03	0.015345743479198187
8	3.25738e-11	O	4	609.830A	-18.095	0.013212589258217285
9	8.206239999999999e-14	Ne	5	24.2065m	-18.105	0.012911834008330809
10	7.74994e-11	He	2	256.317A	-18.164	0.011271661402652674
11	1.38691e-13	Ne	5	14.3228m	-18.201	0.010351134082581814
12	4.0862199999999995e-12	H	1	4861.33A	-18.207	0.010209111198668479
13	8.70474e-11	He	2	228.203A	-18.255	0.00914087845486557
14	3.90896e-11	O	3	508.178A	-18.273	0.008769764562208402
15	2.82226e-11	O	3	703.851A	-18.275	0.008729471154119707
16	2.38264e-11	O	3	833.715A	-18.302	0.008203287532427862
17	1.89048e-13	S	4	10.5076m	-18.305	0.00814681649826547
18	2.51413e-11	O	4	790.114A	-18.325	0.007780149355520648
19	1.83092e-11	He	2	1084.94A	-18.362000000000002	0.007144764758685292
20	3.96746e-12	O	3	5006.84A	-18.399	0.006561270372107864
21	3.17545e-11	He	1	625.563A	-18.410999999999998	0.006382457538918025
22	4.23944e-12	He	2	4685.64A	-18.445	0.005901846831475706
23	2.82609e-11	O	3	702.896A	-18.483	0.005407392996559639
24	3.91279e-11	O	3	507.680A	-18.495	0.005260026525274388
25	4.57658e-12	H	1	4340.46A	-18.553	0.004602437866881038
26	2.89647e-11	N	3	685.817A	-18.608	0.00405497269570495
27	1.93749e-11	He	2	1025.27A	-18.62	0.003944463432238383
28	2.89428e-11	N	3	686.336A	-18.701	0.003273316006675598
29	2.2488299999999997e-14	O	3	88.3323m	-18.75	0.002924071138755287
30	2.00345e-11	N	3	991.511A	-18.750999999999998	0.0029173459617578518
31	6.20175e-12	He	2	3203.04A	-18.762999999999998	0.002837840185096888
32	1.0159400000000001e-13	Fe	6	19.5527m	-18.771	0.002786043764338304
33	1.0593799999999999e-12	H	1	1.87510m	-18.798	0.0026181102696019717
34	4.84294e-12	H	1	4101.73A	-18.823	0.0024716554753336007
35	2.00174e-11	He	2	992.360A	-18.832	0.0024209617854698373
36	2.59887e-11	N	3	764.351A	-18.843	0.002360412654142879
37	2.17522e-11	H	1	913.215A	-18.851	0.0023173302678831183
38	4.00581e-12	O	3	4958.91A	-18.874000000000002	0.002197798811626347
39	2.64781e-11	S	4	750.221A	-18.934	0.0019142027429752964
40	1.34519e-13	Fe	6	14.7670m	-18.947	0.0018577528413861893
41	1.48724e-11	C	2	1335.66A	-18.977	0.001733755829041487
42	3.83481e-14	O	3	51.8004m	-19.007	0.0016180350839848164
43	2.04344e-11	He	2	972.108A	-19.011	0.0016032008491694161
44	7.26772e-12	He	2	2733.24A	-19.026	0.0015487735895373276
45	2.63538e-11	S	4	753.760A	-19.027	0.0015452115091280725
46	3.00315e-11	S	4	661.455A	-19.041	0.001496194087528742
47	5.00355e-12	H	1	3970.07A	-19.043	0.0014893197001354381
48	2.0893200000000002e-13	Fe	7	9.50763m	-19.046	0.0014790672954339559
49	8.64663e-11	He	2	229.736A	-19.051	0.0014621365521071095
50	2.59898e-13	Ne	6	7.64318m	-19.055999999999997	0.0014453996133965128
51	1.9622400000000003e-12	He	2	1.01233m	-19.062	0.0014255679872322508
52	3.5428000000000003e-13	Mg	5	5.60700m	-19.065	0.0014157544462354767
53	8.65814e-11	He	2	229.431A	-19.08	0.001367690827219528
54	3.46531e-14	N	3	57.3238m	-19.090999999999998	0.0013334843841401633
55	2.16572e-11	He	2	917.221A	-19.094	0.0013243047422082904
56	1.54973e-12	H	1	1.28180m	-19.094	0.0013243047422082904
57	3.3995e-11	He	1	584.334A	-19.113	0.0012676166478294277
58	8.6671e-11	He	2	229.194A	-19.115	0.0012617924783743981
59	1.91554e-11	C	2	1037.02A	-19.133	0.0012105645005944501
60	3.48647e-11	Ne	5	569.759A	-19.152	0.0011587451628890068
61	8.6742e-11	He	2	229.006A	-19.154	0.0011534212124695979
62	2.07203e-11	He	2	958.694A	-19.167	0.001119406783134118
63	2.51768e-11	O	4R	789.000A	-19.171	0.0011091440000589403
64	2.08428e-12	S	3	9530.62A	-19.183	0.0010789167468262112
65	8.67994e-11	He	2	228.855A	-19.194000000000003	0.0010519326481153025
66	2.10762e-11	He	2	942.508A	-19.201	0.0010351134082581814
67	1.51654e-13	Ar	5	13.0985m	-19.204	0.0010279877376768896
68	4.11285e-11	Ne	5	482.985A	-19.215999999999998	0.0009999722179019645
69	8.70355e-11	He	2	228.234A	-19.232	0.0009638022464315429
70	8.68463e-11	He	2	228.731A	-19.234	0.0009593739773535238
71	1.61403e-13	Fe	6	12.3074m	-19.235	0.0009571674784353127
72	5.1078e-12	H	1	3889.05A	-19.237000000000002	0.0009527696933472057
73	5.934930000000001e-14	S	3	33.4704m	-19.24	0.0009462108729122093
74	7.91049e-12	He	2	2511.15A	-19.242	0.0009418634288537249
75	8.68852e-11	He	2	228.629A	-19.271	0.0008810243956218436
76	5.5275e-11	Ne	5	359.375A	-19.279	0.0008649438881521717
77	3.02816e-12	He	2	6559.91A	-19.295	0.0008336580232072249
78	2.11913e-11	He	2	937.389A	-19.299	0.0008260150005098789
79	2.37898e-11	O	3R	835.000A	-19.301	0.0008222198063211598
80	2.09248e-11	He	2	949.324A	-19.305	0.000814681649826547
81	8.69178e-11	He	2	228.543A	-19.305	0.000814681649826547
82	8.69454e-11	He	2	228.471A	-19.335	0.0007603051534810112
83	8.70221e-11	He	2	228.269A	-19.337	0.0007568118686152847
84	1.8160900000000002e-12	H	1	1.09380m	-19.346	0.0007412896461471147
85	2.43455e-11	S	4	815.941A	-19.351	0.000732804173735879
86	8.69689e-11	He	2	228.409A	-19.358	0.0007210874453042139
87	8.70067e-11	He	2	228.309A	-19.369	0.0007030527870597128
88	8.69892e-11	He	2	228.356A	-19.372	0.000698213005716066
89	2.12808e-11	He	2	933.444A	-19.387999999999998	0.0006729579595808764
90	1.66306e-11	S	3	1194.45A	-19.4	0.0006546179869009079
91	4.12671e-11	Ne	5	481.363A	-19.404	0.000648616413122813
92	5.17927e-12	H	1	3835.38A	-19.405	0.0006471246367689841
93	8.32767e-12	He	2	2385.35A	-19.424	0.0006194238657041037
94	4.427e-13	Mg	4	4.48712m	-19.432000000000002	0.0006081181060124871
95	5.7981e-12	Ne	5	3426.03A	-19.436	0.0006025428457048619
96	2.51458e-13	Ar	5	7.89971m	-19.445999999999998	0.0005888272960434278
97	5.42845e-13	Al	6	3.65932m	-19.47	0.0005571702691428273
98	2.13519e-11	He	2	930.337A	-19.47	0.0005571702691428273
99	4.90343e-13	H	1	4.05113m	-19.473	0.0005533347359887527
100	1.06183e-13	S	3	18.7078m	-19.488	0.0005345495080775302
101	5.54136e-11	Ne	5	358.476A	-19.503	0.0005164020221418697
102	2.37881e-11	O	3	835.059A	-19.507	0.0005116676199453852
103	3.67088e-12	He	2	5411.37A	-19.509	0.0005093167207769999
104	4.04534e-11	Ne	3	491.045A	-19.509	0.0005093167207769999
105	2.19705e-11	C	2	904.142A	-19.521	0.0004954364261590138
106	2.03317e-11	C	3	977.020A	-19.539	0.0004753220201329542
107	2.24578e-11	C	3	884.524A	-19.54	0.00047422880982291585
108	1.0122200000000001e-12	Si	6	1.96247m	-19.544	0.00046988105396102067
109	2.14092e-11	He	2	927.846A	-19.546	0.0004677221466236464
110	5.23039e-12	H	1	3797.89A	-19.552	0.00046130475819029527
111	5.26821e-12	H	1	3770.63A	-19.553	0.00046024378668810387
112	1.9767e-12	H	1	1.00493m	-19.557000000000002	0.00045602424628898456
113	4.69921e-12	Fe	5	4227.19A	-19.559	0.00045392900519970335
114	1.28308e-11	C	4	1548.19A	-19.562	0.0004508041799075748
115	1.06591e-12	He	2	1.86362m	-19.567	0.0004456438671319175
116	1.85041e-11	S	4	1073.52A	-19.572	0.0004405426239681437
117	1.2773900000000002e-13	Ne	3	15.5509m	-19.574	0.00043851851447214446
118	8.6137e-12	He	2	2306.15A	-19.582	0.00043051464955920797
119	2.19046e-12	S	3	9068.62A	-19.583	0.00042952449334176824
120	2.54334e-13	Fe	7	7.81037m	-19.587	0.0004255865891169035
121	2.82351e-14	Fe	5	70.3538m	-19.59	0.0004226568716447227
122	3.8603599999999995e-12	Fe	6	5145.76A	-19.595	0.00041781875844241215
123	5.46819e-14	Fe	5	36.3273m	-19.596	0.00041685780196425344
124	9.55097e-12	He	2	2079.84A	-19.607	0.0004064320373167944
125	8.19397e-12	Ne	4	2424.28A	-19.61	0.0004036341788517242
126	3.99488e-12	Fe	6	4972.48A	-19.611	0.000402705846001328
127	2.14561e-11	He	2	925.817A	-19.616	0.0003980961103010544
128	2.19623e-11	C	2	904.480A	-19.617	0.0003971805146548711
129	1.04183e-11	C	3	1906.68A	-19.62	0.00039444634322383825
130	4.39259e-11	N	3	452.227A	-19.643	0.0003741001946950112
131	5.41346e-12	H	1	3669.46A	-19.657	0.00036223293454620186
132	3.58547e-11	S	4	554.027A	-19.664	0.0003564412304659073
133	5.29698e-12	H	1	3750.15A	-19.668	0.0003531733576225079
134	2.1495e-11	He	2	924.142A	-19.682000000000002	0.00034196994160730717
135	7.56703e-13	H	1	2.62513m	-19.692	0.00033418575538674727
136	4.08803e-12	He	2	4859.18A	-19.692999999999998	0.00033341714947794773
137	7.6658e-14	Fe	5	25.9131m	-19.698	0.0003296005549281184
138	1.94538e-11	S	3	1021.11A	-19.702	0.00032657875887716207
139	1.29543e-11	Si	2	1533.43A	-19.703	0.0003258276485748366
140	2.40093e-11	Ar	5	827.366A	-19.704	0.000325078265778266
141	8.96967e-12	He	2	2214.62A	-19.715999999999998	0.00031621898054604096
142	8.81829e-12	He	2	2252.64A	-19.721	0.0003125992518080493
143	1.70862e-12	He	2	1.16260m	-19.74	0.0002992181505218701
144	2.15276e-11	He	2	922.743A	-19.742	0.0002978433679993724
145	2.0809400000000002e-12	H	1	9545.93A	-19.742	0.0002978433679993724
146	3.83776e-12	Fe	6	5176.05A	-19.743	0.00029715834726209967
147	5.13457e-12	Ne	3	3868.76A	-19.772000000000002	0.0002779636041492745
148	5.31937e-12	H	1	3734.36A	-19.772000000000002	0.0002779636041492745
149	8.20284e-12	Ne	4	2421.66A	-19.785999999999998	0.00026914600274431254
150	1.04071e-11	C	3	1908.73A	-19.792	0.0002654531811463546
151	3.26344e-12	Fe	7	6086.97A	-19.796	0.000263019491753216
152	4.3870299999999995e-13	Ar	6	4.52800m	-19.797	0.0002624145637087585
153	2.15552e-11	He	2	921.562A	-19.797	0.0002624145637087585
154	1.83416e-12	He	1	1.08303m	-19.804000000000002	0.00025821884500288
155	4.778109999999999e-13	Ca	5	4.15739m	-19.809	0.0002552630383263381
156	9.08481e-12	He	2	2186.56A	-19.813	0.0002529227727241239
157	3.69895e-11	He	1	537.030A	-19.825	0.0002460299249973636
158	2.15787e-11	He	2	920.556A	-19.846	0.00023441636877251438
159	4.37402e-12	He	2	4541.46A	-19.852999999999998	0.0002306683102443527
160	3.72329e-12	Fe	6	5335.19A	-19.852999999999998	0.0002306683102443527
161	1.28094e-11	C	4	1550.78A	-19.855	0.0002296084856285501
162	1.57031e-11	Si	2	1265.00A	-19.861	0.00022645813910228746
163	4.0514e-11	Ne	3	490.311A	-19.863	0.00022541765846576317
164	5.33713e-12	H	1	3721.93A	-19.868	0.0002228373238666516
165	2.00651e-11	N	3R	990.000A	-19.875999999999998	0.00021877008433416372
166	5.9368e-12	Ne	5	3345.99A	-19.884	0.0002147770802893724
167	2.1599e-11	He	2	919.693A	-19.887999999999998	0.00021280799218151007
168	1.66299e-11	Si	2	1194.50A	-19.889	0.0002123185473814414
169	2.16454e-11	He	2	917.724A	-19.893	0.00021037199923876017
170	9.17309e-13	H	1	2.16551m	-19.895	0.0002094054277013337
171	9.17441e-12	He	2	2165.20A	-19.902	0.00020605726646477185
172	2.1524e-12	H	1	9228.97A	-19.903	0.00020558334790300487
173	1.956e-11	S	3	1015.57A	-19.905	0.00020463877821991357
174	3.49914e-12	Fe	6	5676.96A	-19.913	0.00020090369957952332
175	2.12576e-12	He	2	9344.62A	-19.915	0.00019998063092742174
176	2.16166e-11	He	2	918.945A	-19.92	0.00019769147157474873
177	2.16319e-11	He	2	918.295A	-19.930999999999997	0.00019274713625048326
178	8.64849e-12	C	3	2296.87A	-19.944000000000003	0.0001870630168891162
179	5.35146e-12	H	1	3711.97A	-19.956	0.0001819650303502326
180	3.52765e-12	Fe	6	5631.08A	-19.957	0.00018154652239389942
181	1.83156e-11	N	2	1084.56A	-19.96	0.0001802967649243919
182	9.53158e-14	Fe	5	20.8407m	-19.96	0.0001802967649243919
183	5.59044e-11	Mg	5	355.329A	-19.962	0.00017946837653669493
184	3.47238e-12	Fe	7	5720.71A	-19.971	0.00017578747751525005
185	1.65897e-11	Si	2	1197.39A	-19.974	0.00017457736503182883
186	5.31119e-12	He	2	3740.11A	-19.974	0.00017457736503182883
187	2.03321e-11	C	3R	977.000A	-19.976	0.0001737752548996379
188	3.66217e-12	Fe	6	5424.23A	-19.977999999999998	0.00017297683012874247
189	9.24551e-12	He	2	2148.55A	-19.984	0.00017060349904549194
190	4.05691e-11	Ne	3	489.645A	-19.985	0.00017021112188603913
191	4.5786e-12	He	2	4338.55A	-19.994	0.00016672008929255458
192	2.66359e-13	H	1	7.45777m	-19.996	0.00016595408006313955
193	6.42709e-13	He	2	3.09074m	-19.999000000000002	0.00016481166021163504
194	5.36319e-12	H	1	3703.85A	-20.037	0.0001510038200969259
195	2.20352e-12	H	1	9014.87A	-20.045	0.00014824768976831585
196	8.00756e-13	Si	7	2.48071m	-20.057000000000002	0.00014420752865347788
197	9.30287e-12	He	2	2135.31A	-20.06	0.00014321481100889168
198	6.19582e-13	Ca	4	3.20610m	-20.067	0.00014092496454223082
199	2.2413400000000002e-12	H	1	8862.74A	-20.067999999999998	0.00014060084611797552
200	5.1083400000000004e-12	He	1	3888.63A	-20.07	0.00013995484391004042
201	2.41176e-12	He	2	8236.51A	-20.073	0.00013899140154130792
202	3.3808199999999997e-12	He	1	5875.64A	-20.074	0.00013867173018854866
203	1.02155e-12	H	1	1.94454m	-20.074	0.00013867173018854866
204	4.78984e-10	C	5	41.4721A	-20.081	0.000136454522560644
205	4.72996e-12	He	2	4199.71A	-20.086	0.00013489254055726001
206	1.48797e-11	C	2R	1335.00A	-20.095	0.00013212589258217283
207	3.62169e-12	Fe	6	5484.85A	-20.107	0.00012852509519836202
208	2.89e-11	C	2	687.352A	-20.11	0.00012764033466632158
209	5.3729099999999996e-12	H	1	3697.15A	-20.113	0.00012676166478294278
210	3.99917e-12	Fe	6	4967.15A	-20.114	0.00012647012104419474
211	1.05985e-12	He	2	1.87427m	-20.128	0.00012245821768577377
212	7.1384100000000005e-12	Mg	5	2782.76A	-20.128	0.00012245821768577377
213	9.34981e-12	He	2	2124.58A	-20.13	0.00012189557328363208
214	1.04057e-11	C	3R	1909.00A	-20.132	0.00012133551399769677
215	6.93475e-11	O	5	286.448A	-20.141	0.00011884692083516186
216	1.4664000000000002e-13	Mg	5	13.5464m	-20.145	0.00011775732571561984
217	2.83542e-12	Ar	5	7005.83A	-20.16	0.00011375956801506415
218	4.26966e-13	H	1	4.65247m	-20.167	0.00011194067831341182
219	2.38658e-12	H	1	8323.38A	-20.17	0.00011117008410417442
220	1.28241e-11	C	4R	1549.00A	-20.173	0.00011040479462816143
221	2.96619e-11	Ca	4	669.696A	-20.175	0.00010989753067445404
222	4.8450800000000006e-12	He	2	4099.92A	-20.182000000000002	0.00010814039067938727
223	2.27011e-12	H	1	8750.43A	-20.183	0.0001078916746826211
224	5.38106e-12	H	1	3691.55A	-20.183	0.0001078916746826211
225	2.17493e-11	H	1	913.339A	-20.192	0.00010567881486060056
226	3.98201e-12	Fe	7	4988.55A	-20.192999999999998	0.00010543576033111354
227	1.51721e-11	Si	2	1309.28A	-20.194000000000003	0.00010519326481153024
228	9.38872e-12	He	2	2115.78A	-20.195999999999998	0.00010470994566229209
229	2.61633e-12	He	2	7592.50A	-20.213	0.00010069036941774573
230	6.14415e-11	Mg	4	323.307A	-20.219	9.930884575735076e-05
231	1.0930200000000001e-12	H	1	1.81740m	-20.232	9.638022464315428e-05
232	4.21638e-12	Ar	4	4711.26A	-20.239	9.483921142461641e-05
233	3.66054e-12	Fe	6	5426.65A	-20.244	9.375359594862848e-05
234	5.38795e-12	H	1	3686.83A	-20.247	9.310820073375475e-05
235	4.94229e-11	Ne	6	401.928A	-20.247	9.310820073375475e-05
236	6.8392e-13	Al	5	2.90450m	-20.252	9.204239997329293e-05
237	2.78378e-12	Ar	3	7135.79A	-20.254	9.161950355945132e-05
238	9.42132e-12	He	2	2108.46A	-20.256	9.119855017813558e-05
239	3.74158e-12	Ca	5	5309.11A	-20.259	9.057074377462823e-05
240	3.3489e-12	He	2	5931.63A	-20.261	9.015460900682224e-05
241	4.7945300000000006e-12	Fe	5	4143.15A	-20.268	8.871313649826553e-05
242	4.93467e-12	He	2	4025.48A	-20.271	8.810243956218436e-05
243	1.34584e-12	He	2	1.47599m	-20.272000000000002	8.789980957411373e-05
244	3.8039e-11	He	1	522.213A	-20.277	8.689362877424595e-05
245	4.87921e-12	Fe	5	4071.24A	-20.279	8.649438881521717e-05
246	8.17377e-11	He	2	243.027A	-20.285999999999998	8.51114391801957e-05
247	2.2925e-12	H	1	8664.98A	-20.287	8.491568830211036e-05
248	5.00683e-12	Ne	3	3967.47A	-20.29	8.433113281553554e-05
249	2.2098699999999999e-13	Ar	3	8.98898m	-20.298	8.279191617419729e-05
250	5.39384e-12	H	1	3682.80A	-20.305999999999997	8.128079340270133e-05
251	3.7637699999999994e-12	Fe	6	5277.81A	-20.309	8.072126035660836e-05
252	9.448910000000001e-12	He	2	2102.30A	-20.311	8.035037985441122e-05
253	1.69059e-11	C	3R	1175.00A	-20.312	8.016557910891226e-05
254	4.92585e-11	Ne	6	403.270A	-20.317	7.924793131308104e-05
255	5.60793e-11	Mg	5	354.221A	-20.317999999999998	7.90656661288667e-05
256	5.4237400000000005e-12	Fe	6	3662.50A	-20.329	7.708820517486712e-05
257	5.17401e-12	Fe	5	3839.27A	-20.33	7.691090722293143e-05
258	3.8505300000000006e-12	Fe	7	5158.89A	-20.335	7.603051534810112e-05
259	5.312050000000001e-13	H	1	3.73951m	-20.337	7.568118686152847e-05
260	5.2344599999999995e-12	Fe	5	3794.94A	-20.339000000000002	7.533346339355822e-05
261	5.28461e-12	Fe	7	3758.92A	-20.344	7.447112836892736e-05
262	5.00576e-12	He	2	3968.32A	-20.352	7.311187709057179e-05
263	5.58679e-12	Fe	6	3555.61A	-20.355	7.260857846882564e-05
264	5.39891e-12	H	1	3679.35A	-20.358	7.210874453042139e-05
265	9.47247e-12	He	2	2097.07A	-20.36	7.177743494399892e-05
266	6.33256e-11	Ne	3	313.688A	-20.361	7.16123514246467e-05
267	1.1441299999999999e-12	H	1	1.73620m	-20.373	6.96607160364654e-05
268	2.7676799999999998e-12	He	2	7177.28A	-20.375	6.934065411928422e-05
269	4.1714300000000004e-13	He	2	4.76203m	-20.375	6.934065411928422e-05
270	2.31026e-12	H	1	8598.35A	-20.382	6.823197373411696e-05
271	4.19071e-12	Ar	4	4740.12A	-20.391	6.683253495723743e-05
272	3.4726e-11	Ne	5	572.034A	-20.391	6.683253495723743e-05
273	5.4033e-12	H	1	3676.36A	-20.4	6.546179869009079e-05
274	9.49274e-12	He	2	2092.59A	-20.402	6.51610290456911e-05
275	5.41049e-12	H	1	3671.47A	-20.404	6.486164131228129e-05
276	9.5391e-12	He	2	2082.42A	-20.406	6.456362914055656e-05
277	1.55041e-12	He	2	1.28124m	-20.408	6.426698621038455e-05
278	4.28357e-11	N	4	463.736A	-20.415	6.323942816481634e-05
279	5.407130000000001e-12	H	1	3673.75A	-20.424	6.194238657041036e-05
280	3.93611e-11	He	1	504.672A	-20.426	6.165778715586911e-05
281	5.0631199999999995e-12	He	2	3923.37A	-20.428	6.137449535685917e-05
282	1.60606e-13	H	1	12.3684m	-20.432000000000002	6.081181060124872e-05
283	9.51032e-12	He	2	2088.73A	-20.433	6.0671947318031184e-05
284	2.19959e-13	Na	4	9.03098m	-20.434	6.053240571143814e-05
285	5.62259e-11	Mg	5	353.297A	-20.438	5.9977441280102627e-05
286	1.18196e-12	H	1	1.68064m	-20.438	5.9977441280102627e-05
287	9.52565e-12	He	2	2085.37A	-20.445	5.901846831475706e-05
288	4.55982e-11	Ne	6	435.641A	-20.457	5.741005120474865e-05
289	6.23152e-12	He	1	3187.74A	-20.457	5.741005120474865e-05
290	3.15443e-11	O	5	629.732A	-20.465999999999998	5.623257021685233e-05
291	4.05946e-12	Fe	7	4893.37A	-20.468	5.5974205025454625e-05
292	2.88281e-12	He	2	6890.67A	-20.47	5.571702691428274e-05
293	2.3246e-12	H	1	8545.34A	-20.47	5.571702691428274e-05
294	7.03134e-13	He	2	2.82513m	-20.473	5.533347359887527e-05
295	4.44247e-12	He	1	4471.49A	-20.475	5.507923938119783e-05
296	9.77598e-14	Cl	4	20.3197m	-20.480999999999998	5.4323523885846516e-05
297	3.08688e-12	Ar	5	6435.12A	-20.491	5.3086969514731063e-05
298	6.02672e-13	H	1	3.29607m	-20.491	5.3086969514731063e-05
299	2.28299e-12	He	2	8701.09A	-20.495	5.260026525274388e-05
300	5.53896e-12	Fe	7	3586.32A	-20.497	5.235858898670868e-05
301	5.11005e-12	He	2	3887.33A	-20.498	5.2238167573697936e-05
302	5.32728e-12	O	2	3728.81A	-20.499000000000002	5.211802312225153e-05
303	4.75159e-12	Fe	5	4180.59A	-20.505	5.140293703713016e-05
304	1.4722200000000002e-12	Fe	6	1.34929m	-20.526999999999997	4.8863878355508115e-05
305	2.17973e-13	Al	6	9.11329m	-20.534000000000002	4.8082598972380515e-05
306	1.3272e-12	H	1	1.49672m	-20.537	4.7751600689259365e-05
307	6.41665e-12	Fe	4	3095.77A	-20.545	4.688003575259176e-05
308	2.33632e-12	H	1	8502.44A	-20.551	4.6236817548439316e-05
309	1.2107200000000001e-12	H	1	1.64071m	-20.552	4.613047581902953e-05
310	2.16693e-11	N	2	916.710A	-20.554000000000002	4.5918525535265353e-05
311	2.9724e-12	He	2	6682.98A	-20.559	4.5392900519970335e-05
312	5.14895e-12	He	2	3857.96A	-20.563000000000002	4.497673590652599e-05
313	2.64846e-13	H	1	7.50038m	-20.569000000000003	4.435963195525923e-05
314	1.26015e-14	C	2	157.636m	-20.57	4.425760763290735e-05
315	3.69014e-11	C	3	538.312A	-20.572	4.4054262396814375e-05
316	1.68874e-13	Cl	4	11.7629m	-20.576	4.365037049145177e-05
317	5.10486e-12	Fe	5	3891.28A	-20.583000000000002	4.295244933417647e-05
318	4.55272e-12	O	3	4363.21A	-20.585	4.275510075575636e-05
319	7.97371e-11	Si	6	249.124A	-20.593000000000004	4.1974732220575725e-05
320	9.077030000000001e-13	He	2	2.18843m	-20.593000000000004	4.1974732220575725e-05
321	3.85256e-11	He	1	515.617A	-20.6	4.130360266639641e-05
322	2.59616e-11	N	4	765.147A	-20.605	4.083080423634685e-05
323	3.01733e-12	N	2	6583.45A	-20.613000000000003	4.008555807088495e-05
324	5.51735e-14	Ne	3	36.0036m	-20.613000000000003	4.008555807088495e-05
325	1.7017700000000001e-12	He	2	1.16728m	-20.613000000000003	4.008555807088495e-05
326	5.28914e-12	Fe	5	3755.70A	-20.62	3.944463432238382e-05
327	5.18155e-12	He	2	3833.69A	-20.623	3.9173099369654546e-05
328	2.97454e-12	He	1	6678.15A	-20.625	3.8993115327003926e-05
329	2.34604e-12	H	1	8467.21A	-20.627	3.881395823591266e-05
330	6.53791e-13	H	1	3.03835m	-20.629	3.863562429688316e-05
331	1.33919e-11	N	4	1483.32A	-20.63	3.854676482682473e-05
332	3.52959e-11	Ne	6	562.798A	-20.638	3.784320707881003e-05
333	2.3137e-11	C	2	858.559A	-20.639	3.775617011777907e-05
334	3.04348e-12	He	2	6526.88A	-20.64	3.766933333620325e-05
335	1.23311e-12	H	1	1.61092m	-20.655	3.6390492580399384e-05
336	2.2055599999999998e-13	Mg	7	9.00655m	-20.660999999999998	3.589119630406296e-05
337	5.68839e-12	Fe	6	3492.10A	-20.664	3.564412304659073e-05
338	5.33126e-12	O	2	3726.03A	-20.675	3.475265061594952e-05
339	3.89485e-11	He	1	510.018A	-20.675	3.475265061594952e-05
340	5.20914e-12	He	2	3813.38A	-20.678	3.451341505186511e-05
341	1.65245e-11	S	3	1202.12A	-20.69	3.357282867476387e-05
342	5.10732e-12	Fe	6	3889.41A	-20.693	3.33417149477945e-05
343	2.17459e-11	H	1	913.480A	-20.693	3.33417149477945e-05
344	6.784110000000001e-12	Mg	5	2928.09A	-20.693	3.33417149477945e-05
345	1.64027e-12	He	2	1.21105m	-20.694000000000003	3.3265031131367863e-05
346	1.42525e-11	Si	4	1393.75A	-20.694000000000003	3.3265031131367863e-05
347	2.35419e-12	H	1	8437.91A	-20.695999999999998	3.3112192196531115e-05
348	1.0551e-11	Si	3	1882.71A	-20.699	3.288424946877318e-05
349	5.0997e-12	Fe	5	3895.22A	-20.7	3.280861779375194e-05
350	4.933080000000001e-10	C	5	40.2678A	-20.705	3.2433060651430275e-05
351	1.19224e-11	O	3	1666.15A	-20.706999999999997	3.228404427372442e-05
352	1.8168900000000001e-12	He	2	1.09332m	-20.708000000000002	3.2209793032344636e-05
353	2.85992e-13	He	2	6.94582m	-20.709	3.213571256408164e-05
354	3.36312e-13	H	1	5.90655m	-20.713	3.184109058038387e-05
355	3.10083e-12	He	2	6406.17A	-20.715	3.1694794058094856e-05
356	2.59666e-11	N	4R	765.000A	-20.721	3.1259925180804926e-05
357	1.6110299999999999e-12	Fe	6	1.23303m	-20.721999999999998	3.1188029347977485e-05
358	5.2327e-12	He	2	3796.22A	-20.726999999999997	3.0831022928194645e-05
359	6.91614e-13	H	1	2.87219m	-20.726999999999997	3.0831022928194645e-05
360	2.46898e-12	Cl	4	8045.62A	-20.738000000000003	3.0059927875216505e-05
361	5.2506699999999995e-12	Fe	5	3783.22A	-20.741999999999997	2.9784336799937486e-05
362	3.1470599999999997e-12	S	3	6312.06A	-20.746	2.9511272358823197e-05
363	1.25088e-12	H	1	1.58804m	-20.75	2.924071138755287e-05
364	7.0050300000000005e-12	Fe	4	2835.74A	-20.750999999999998	2.9173459617578517e-05
365	3.90528e-11	He	1	508.657A	-20.76	2.8575111535142995e-05
366	2.36108e-12	H	1	8413.28A	-20.761	2.8509390602348894e-05
367	5.25297e-12	He	2	3781.57A	-20.769000000000002	2.798903558060913e-05
368	2.16856e-11	N	2	916.020A	-20.769000000000002	2.798903558060913e-05
369	6.7449100000000006e-12	He	1	2945.10A	-20.77	2.7924662585105596e-05
370	6.41832e-12	Fe	4	3094.96A	-20.772	2.7796360414927676e-05
371	5.29932e-12	He	2	3748.49A	-20.773000000000003	2.7732430560007733e-05
372	2.95759e-12	S	2	6716.44A	-20.775	2.7605011615757033e-05
373	3.79506e-12	Fe	6	5234.29A	-20.776	2.7541521850863042e-05
374	4.905600000000001e-13	He	2	4.04934m	-20.781999999999996	2.7163638004570152e-05
375	3.14777e-12	He	2	6310.64A	-20.785	2.6976644835835177e-05
376	2.81159e-12	He	1	7065.22A	-20.785	2.6976644835835177e-05
377	4.9338e-12	He	1	4026.20A	-20.788	2.6790938919019616e-05
378	3.69126e-11	C	3	538.149A	-20.794	2.642335345662783e-05
379	1.9064799999999998e-12	He	2	1.04194m	-20.795	2.6362581430083397e-05
380	5.27054e-12	He	2	3768.96A	-20.8	2.6060811455854548e-05
381	1.33633e-11	N	4	1486.50A	-20.8	2.6060811455854548e-05
382	1.54134e-12	Fe	6	1.28877m	-20.801	2.6000873252773754e-05
383	1.0424e-13	H	1	19.0565m	-20.805999999999997	2.5703243717812378e-05
384	5.28587e-12	He	2	3758.03A	-20.811999999999998	2.535058199305762e-05
385	1.0590600000000001e-12	He	2	1.87567m	-20.816999999999997	2.5060396280591638e-05
386	2.36697e-12	H	1	8392.35A	-20.82	2.4887881726043622e-05
387	1.44859e-11	O	5	1371.30A	-20.822	2.477353229650796e-05
388	8.36853e-13	H	1	2.37371m	-20.823	2.4716554753336006e-05
389	1.26521e-12	H	1	1.57006m	-20.838	2.3877449445060066e-05
390	7.203810000000001e-13	H	1	2.75749m	-20.84	2.3767742530150066e-05
391	6.32704e-11	Ne	3	313.961A	-20.840999999999998	2.371307823924886e-05
392	3.61056e-13	Mg	7	5.50177m	-20.840999999999998	2.371307823924886e-05
393	3.91243e-11	He	1	507.727A	-20.843000000000004	2.3604126541428597e-05
394	3.8743200000000004e-13	H	1	5.12722m	-20.846999999999998	2.3387722608539003e-05
395	3.18667e-12	He	2	6233.61A	-20.85	2.3226722658556992e-05
396	3.69895e-12	Fe	6	5370.30A	-20.853	2.306683102443508e-05
397	3.87903e-11	He	1	512.099A	-20.859	2.2750342237921864e-05
398	1.2231299999999999e-12	He	2	1.62407m	-20.866	2.238658942198183e-05
399	1.0499e-11	Si	3	1892.03A	-20.871	2.213033225191448e-05
400	2.37204e-12	H	1	8374.43A	-20.871	2.213033225191448e-05
401	1.97757e-12	He	2	1.00449m	-20.875999999999998	2.187700843341637e-05
402	2.5627900000000002e-12	Ar	3	7751.11A	-20.878	2.1776492710067576e-05
403	2.37579e-11	Ar	5	836.121A	-20.885	2.1428310671232794e-05
404	4.0191300000000005e-12	Fe	7	4942.48A	-20.89	2.118302282731753e-05
405	1.13532e-11	N	3	1749.67A	-20.894000000000002	2.0988815706698855e-05
406	5.20892e-12	Fe	6	3813.55A	-20.896	2.0892380858240913e-05
407	1.41406e-11	O	4	1404.78A	-20.899	2.0748558720041368e-05
408	1.41772e-11	O	4	1401.16A	-20.909000000000002	2.0276263862411606e-05
409	1.17418e-12	He	2	1.69177m	-20.91	2.02296297496111e-05
410	3.21927e-12	He	2	6170.48A	-20.91	2.02296297496111e-05
411	2.37643e-12	H	1	8358.96A	-20.913	2.009036995795233e-05
412	2.38362e-12	H	1	8333.74A	-20.918000000000003	1.9860397394736458e-05
413	1.75706e-13	H	1	11.3055m	-20.918000000000003	1.9860397394736458e-05
414	1.27694e-12	H	1	1.55563m	-20.919	1.981471974826994e-05
415	3.91754e-11	He	1	507.065A	-20.925	1.9542851601250256e-05
416	6.419219999999999e-12	Fe	4	3094.53A	-20.927	1.9453060354381515e-05
417	5.1578e-12	Fe	5	3851.34A	-20.928	1.9408319557110365e-05
418	2.9512700000000002e-12	S	2	6730.82A	-20.936	1.9054077802667674e-05
419	2.3802599999999998e-12	H	1	8345.51A	-20.938000000000002	1.8966532267412777e-05
420	7.42769e-13	H	1	2.67438m	-20.943	1.874942416786163e-05
421	1.3562600000000002e-10	Mg	5	146.465A	-20.945999999999998	1.8620354039754844e-05
422	1.13371e-11	N	3	1752.16A	-20.947	1.8577528413861893e-05
423	2.03492e-12	He	2	9761.80A	-20.951	1.8407208609607373e-05
424	1.7304700000000001e-13	Ca	5	11.4792m	-20.956	1.819650303502326e-05
425	3.2468599999999998e-12	He	2	6118.06A	-20.965	1.7823292492264267e-05
426	4.25254e-13	H	1	4.67119m	-20.965	1.7823292492264267e-05
427	3.26376e-12	Ca	5	6086.37A	-20.97	1.761927095020366e-05
428	3.15309e-11	O	5R	630.000A	-20.971999999999998	1.7538317753617157e-05
429	2.58744e-11	Ar	6	767.726A	-20.975	1.7417584823422833e-05
430	1.59249e-11	C	3	1247.38A	-20.976	1.737752548996379e-05
431	1.41609e-11	Si	4	1402.77A	-20.978	1.7297683012874107e-05
432	1.15588e-11	N	4	1718.55A	-20.984	1.706034990454919e-05
433	4.81861e-11	Na	4	412.244A	-20.984	1.706034990454919e-05
434	1.5673100000000001e-12	Fe	6	1.26742m	-20.986	1.6981964716900913e-05
435	1.28666e-12	H	1	1.54388m	-20.994	1.6672008929255456e-05
436	1.26377e-12	He	2	1.57184m	-20.997	1.6557239627060698e-05
437	3.92132e-11	He	1	506.576A	-20.999000000000002	1.6481166021163505e-05
438	6.41917e-13	He	2	3.09455m	-20.999000000000002	1.6481166021163505e-05
439	2.04568e-13	He	2	9.71043m	-21.006	1.6217650400718005e-05
440	1.51787e-11	C	3	1308.71A	-21.006999999999998	1.6180350839848294e-05
441	5.36187e-12	He	1	3704.76A	-21.013	1.595834810365796e-05
442	3.27041e-12	He	2	6073.99A	-21.014	1.5921644921522157e-05
443	1.0631e-12	He	1	1.86854m	-21.019000000000002	1.5739391359199567e-05
444	9.371379999999998e-13	He	2	2.11969m	-21.019000000000002	1.5739391359199567e-05
445	5.33757e-12	S	3	3721.63A	-21.02	1.570319176360164e-05
446	2.08185e-12	He	2	9541.71A	-21.021	1.5667075424763106e-05
447	5.707419999999999e-14	Si	2	34.8046m	-21.022	1.563104215119899e-05
448	7.021530000000001e-12	He	1	2829.08A	-21.025	1.5523438813899788e-05
449	1.38691e-13	Na	6	14.3228m	-21.025	1.5523438813899788e-05
450	2.2520500000000002e-13	K	6	8.82061m	-21.031999999999996	1.5275236192480906e-05
451	6.22688e-10	C	5	31.9011A	-21.035	1.5170082206172942e-05
452	3.3216500000000003e-13	K	4	5.98030m	-21.035	1.5170082206172942e-05
453	7.60533e-13	H	1	2.61191m	-21.038	1.5065652094815188e-05
454	5.20065e-12	He	1	3819.61A	-21.041999999999998	1.4927529366183607e-05
455	2.26825e-13	H	1	8.75760m	-21.043000000000003	1.489319700135426e-05
456	4.03591e-12	He	1	4921.93A	-21.046999999999997	1.4756655350523171e-05
457	1.83083e-11	N	2R	1085.00A	-21.053	1.4554186448750917e-05
458	3.2906800000000003e-12	He	2	6036.58A	-21.055	1.4487316036230882e-05
459	3.76479e-12	Fe	7	5276.38A	-21.055999999999997	1.445399613396513e-05
460	5.70493e-13	H	1	3.48198m	-21.058000000000003	1.4387586054126716e-05
461	3.3370300000000004e-12	He	2	5952.73A	-21.06	1.4321481100889167e-05
462	1.2948e-12	H	1	1.53417m	-21.064	1.4190180972938984e-05
463	7.02084e-12	Fe	4	2829.36A	-21.074	1.3867173018854865e-05
464	3.9242e-11	He	1	506.204A	-21.076	1.3803459146319098e-05
465	4.54022e-13	H	1	4.37522m	-21.076999999999998	1.3771712071254643e-05
466	1.33486e-12	He	2	1.48813m	-21.076999999999998	1.3771712071254643e-05
467	5.7353599999999995e-12	Fe	5	3463.51A	-21.076999999999998	1.3771712071254643e-05
468	5.7651300000000005e-12	Fe	5	3445.62A	-21.078000000000003	1.3740038012436435e-05
469	2.72434e-12	Ca	2	7291.47A	-21.081	1.3645452256064401e-05
470	3.03364e-12	N	2	6548.05A	-21.081999999999997	1.361406858676313e-05
471	2.12075e-12	He	2	9366.69A	-21.085	1.3520349997817652e-05
472	3.30825e-12	He	2	6004.52A	-21.087	1.3458229632316431e-05
473	7.57037e-13	He	2	2.62397m	-21.088	1.3427276563100644e-05
474	1.7605e-11	Si	4	1128.34A	-21.092	1.3304174551630154e-05
475	3.3235800000000003e-12	He	2	5976.82A	-21.098000000000003	1.3121634433529516e-05
476	2.63785e-12	Cl	4	7530.54A	-21.101999999999997	1.300133456594613e-05
477	2.87674e-11	C	3	690.521A	-21.118000000000002	1.2531063600504284e-05
478	7.748640000000001e-13	H	1	2.56361m	-21.125	1.2330705749895372e-05
479	1.3017e-12	H	1	1.52604m	-21.128	1.2245821768577377e-05
480	7.146630000000001e-14	H	1	27.7955m	-21.134	1.2077802795043968e-05
481	2.15335e-12	He	2	9224.90A	-21.145	1.1775732571561984e-05
482	2.26127e-11	C	3	878.464A	-21.146	1.174864913820468e-05
483	3.92644e-11	He	1	505.916A	-21.148000000000003	1.169466899873122e-05
484	1.39221e-12	He	2	1.42683m	-21.151	1.1614163463610838e-05
485	1.82993e-11	N	2	1085.53A	-21.151	1.1614163463610838e-05
486	7.32569e-13	He	2	2.71161m	-21.156	1.1481217233804073e-05
487	3.5642600000000004e-13	K	6	5.57324m	-21.163	1.1297645265719294e-05
488	1.41145e-11	O	4	1407.38A	-21.164	1.1271661402652674e-05
489	3.55925e-13	He	2	5.58107m	-21.168000000000003	1.1168322189763054e-05
490	2.64648e-13	H	1	7.50599m	-21.17	1.1117008410417442e-05
491	8.466270000000001e-13	He	2	2.34631m	-21.173000000000002	1.1040479462816054e-05
492	1.19607e-11	O	3	1660.81A	-21.174	1.1015087064683224e-05
493	6.12815e-12	Na	4	3241.51A	-21.176	1.0964477336784439e-05
494	4.87702e-10	C	5	40.7307A	-21.177	1.0939259738690743e-05
495	5.46615e-12	He	1	3634.08A	-21.178	1.0914100139463212e-05
496	7.0236199999999995e-12	Fe	5	2828.24A	-21.179000000000002	1.0888998405708155e-05
497	4.76409e-13	H	1	4.16962m	-21.179000000000002	1.0888998405708155e-05
498	8.55876e-12	O	3	2320.95A	-21.184	1.0764353071677295e-05
499	1.30758e-12	H	1	1.51917m	-21.186999999999998	1.0690251786351979e-05
500	2.95602e-11	N	2	672.001A	-21.186999999999998	1.0690251786351979e-05
501	5.07869e-12	Fe	5	3911.33A	-21.198	1.0422884716282898e-05
502	1.15822e-12	Ti	6	1.71509m	-21.199	1.0398912746650533e-05
503	2.18094e-12	He	2	9108.20A	-21.2	1.0374995911018456e-05
504	7.86593e-13	H	1	2.52538m	-21.206	1.023264563054519e-05
505	5.55826e-12	Fe	6	3573.86A	-21.21	1.0138832171511539e-05
506	7.55671e-13	Fe	7	2.62872m	-21.211	1.0115513504603274e-05
507	4.96213e-12	Fe	5	4003.21A	-21.211	1.0115513504603274e-05
508	5.87075e-13	Fe	7	3.38363m	-21.212	1.0092248469140558e-05
509	3.92821e-11	He	1	505.687A	-21.215999999999998	9.999722179019646e-06
510	2.32548e-12	Ca	2	8542.09A	-21.22	9.908044175025348e-06
511	1.4391399999999999e-12	He	2	1.38030m	-21.221	9.88525630577944e-06
512	1.22586e-13	H	1	16.2045m	-21.226999999999997	9.7496255045969e-06
513	8.536760000000001e-12	C	2	2326.93A	-21.233	9.615855627770679e-06
514	1.31265e-12	H	1	1.51331m	-21.239	9.48392114246164e-06
515	2.3049e-13	Na	6	8.61836m	-21.244	9.375359594862848e-06
516	1.4421200000000003e-10	Mg	5	137.745A	-21.244	9.375359594862848e-06
517	2.2045e-12	He	2	9010.89A	-21.249000000000002	9.268040741023238e-06
518	4.710449999999999e-13	He	2	4.21710m	-21.25	9.246724838828959e-06
519	9.17714e-13	He	2	2.16456m	-21.252	9.204239997329293e-06
520	5.20018e-12	Fe	5	3819.95A	-21.253	9.183070832773507e-06
521	8.55796e-13	Ca	8	2.32117m	-21.255	9.140878454865572e-06
522	2.71228e-12	Ca	2	7323.89A	-21.256	9.119855017813558e-06
523	4.0988699999999997e-13	H	1	4.84633m	-21.256	9.119855017813558e-06
524	6.9610399999999996e-12	Ar	4	2853.66A	-21.264	8.95339890437896e-06
525	7.0354e-12	Fe	4	2823.50A	-21.268	8.871313649826553e-06
526	3.96047e-12	He	1	5015.68A	-21.272	8.789980957411445e-06
527	4.941729999999999e-13	H	1	4.01974m	-21.274	8.749594663424064e-06
528	3.69173e-11	C	3	538.080A	-21.276	8.709393927602346e-06
529	2.00368e-12	S	8	9914.00A	-21.276999999999997	8.689362877424665e-06
530	5.812119999999999e-13	He	2	3.41776m	-21.279	8.649438881521716e-06
531	4.2717e-12	C	3	4650.25A	-21.279	8.649438881521716e-06
532	3.92965e-11	He	1	505.502A	-21.279	8.649438881521716e-06
533	1.31704e-12	H	1	1.50827m	-21.28	8.629545724123465e-06
534	2.93415e-13	H	1	6.77008m	-21.28	8.629545724123465e-06
535	7.96313e-13	H	1	2.49455m	-21.281	8.609698319717671e-06
536	1.47804e-12	He	2	1.34397m	-21.285	8.530764131065827e-06
537	1.32423e-12	H	1	1.50008m	-21.285	8.530764131065827e-06
538	4.55294e-12	O	3R	4363.00A	-21.285999999999998	8.511143918019568e-06
539	2.22477e-12	He	2	8928.79A	-21.29	8.433113281553553e-06
540	3.0500300000000003e-13	Si	7	6.51288m	-21.291	8.413717659228779e-06
541	2.27111e-12	He	2	8746.57A	-21.294	8.355798034262711e-06
542	1.32087e-12	H	1	1.50389m	-21.305	8.14681649826547e-06
543	1.15322e-11	Si	4	1722.53A	-21.315	7.961372314401867e-06
544	2.2423299999999998e-12	He	2	8858.83A	-21.320999999999998	7.852138191166894e-06
545	5.53765e-12	He	1	3587.16A	-21.322	7.834078774470696e-06
546	9.75064e-13	He	2	2.03725m	-21.326	7.762255508551926e-06
547	3.22865e-13	Ca	7	6.15256m	-21.328000000000003	7.726591184079276e-06
548	3.6001300000000003e-12	Cl	3	5517.71A	-21.33	7.691090722293142e-06
549	5.606350000000001e-13	He	2	3.54320m	-21.331	7.673401704496894e-06
550	1.76969e-11	Si	4	1122.48A	-21.331999999999997	7.655753370312681e-06
551	2.25766e-12	He	2	8798.68A	-21.333000000000002	7.638145626170606e-06
552	4.82928e-11	Na	4	411.334A	-21.339000000000002	7.533346339355822e-06
553	3.93082e-11	He	1	505.352A	-21.339000000000002	7.533346339355822e-06
554	1.13253e-11	N	3	1753.99A	-21.34	7.516020123572742e-06
555	1.55374e-12	He	1	1.27849m	-21.343000000000004	7.464280204974716e-06
556	1.51064e-12	He	2	1.31497m	-21.344	7.447112836892737e-06
557	1.5135699999999998e-13	He	2	13.1242m	-21.346999999999998	7.395847272719782e-06
558	8.04459e-13	H	1	2.46929m	-21.351	7.32804173735879e-06
559	1.60408e-13	H	1	12.3837m	-21.351	7.32804173735879e-06
560	1.6035e-11	N	5	1238.82A	-21.351999999999997	7.311187709057239e-06
561	1.63654e-11	O	5	1213.81A	-21.353	7.294372443944995e-06
562	5.32702e-12	O	2R	3729.00A	-21.355	7.2608578468825634e-06
563	7.3372e-12	Fe	5	2707.36A	-21.355999999999998	7.2441583372412595e-06
564	5.08504e-13	H	1	3.90645m	-21.361	7.1612351424646695e-06
565	7.98843e-11	C	5	248.665A	-21.363000000000003	7.128332255737425e-06
566	4.52707e-12	He	1	4387.93A	-21.363000000000003	7.128332255737425e-06
567	7.0593e-11	Al	5	281.394A	-21.366999999999997	7.0629793127942555e-06
568	8.542389999999999e-12	C	2	2325.40A	-21.369	7.030527870597128e-06
569	7.13412e-11	Si	7	278.443A	-21.375999999999998	6.918117504030783e-06
570	8.02183e-11	Fe	7	247.630A	-21.377	6.902206275303415e-06
571	3.1580300000000004e-13	H	1	6.29014m	-21.381	6.838926467809928e-06
572	4.86116e-13	Ca	7	4.08636m	-21.383000000000003	6.807504454926707e-06
573	1.13599e-11	N	3	1748.65A	-21.389	6.714101992237337e-06
574	4.66092e-13	He	2	4.26191m	-21.393	6.652546735176906e-06
575	3.93179e-11	He	1	505.227A	-21.393	6.652546735176906e-06
576	1.022e-12	He	2	1.94368m	-21.395	6.621981059379323e-06
577	1.53823e-12	He	2	1.29138m	-21.399	6.561270372107864e-06
578	1.7916900000000002e-12	Fe	6	1.10870m	-21.401999999999997	6.516102904569163e-06
579	2.66477e-13	He	2	7.45447m	-21.403000000000002	6.5011162837629075e-06
580	7.2758e-12	Fe	5	2730.21A	-21.404	6.486164131228128e-06
581	7.30897e-12	Fe	5	2717.82A	-21.406999999999996	6.441513691414929e-06
582	6.31722e-13	He	2	3.14449m	-21.408	6.426698621038454e-06
583	8.11353e-13	H	1	2.44831m	-21.415	6.323942816481634e-06
584	2.95765e-11	N	2	671.630A	-21.416	6.309398151613886e-06
585	4.81841e-12	K	5	4122.62A	-21.419	6.2659645602451246e-06
586	1.9871200000000002e-10	Si	6	99.9661A	-21.424	6.194238657041038e-06
587	1.3547999999999998e-10	Mg	5	146.623A	-21.426	6.165778715586911e-06
588	5.11195e-14	H	1	38.8589m	-21.426	6.165778715586911e-06
589	3.05647e-13	H	1	6.49914m	-21.429000000000002	6.1233337934615215e-06
590	3.93585e-11	He	1	504.706A	-21.429000000000002	6.1233337934615215e-06
591	2.72813e-12	He	1	7281.35A	-21.432	6.081181060124921e-06
592	1.68862e-11	C	3	1176.37A	-21.436	6.025428457048619e-06
593	5.20233e-13	H	1	3.81838m	-21.441	5.956455947849411e-06
594	1.2404e-11	Ne	4	1601.45A	-21.441999999999997	5.942756479325616e-06
595	3.93261e-11	He	1	505.122A	-21.444000000000003	5.9154519935215235e-06
596	5.84179e-12	Fe	5	3400.41A	-21.445999999999998	5.888272960434278e-06
597	1.9944400000000002e-10	Si	6	99.5993A	-21.445999999999998	5.888272960434278e-06
598	1.5617799999999998e-12	He	2	1.27191m	-21.448	5.861218803660761e-06
599	5.5887900000000005e-12	He	1	3554.34A	-21.45	5.834288949446572e-06
600	4.21479e-12	He	1	4713.03A	-21.453000000000003	5.794125986820252e-06
601	2.21971e-11	Cl	5	894.911A	-21.455	5.767504396098202e-06
602	1.89176e-13	H	1	10.5005m	-21.458000000000002	5.727801175103362e-06
603	1.0609e-12	He	2	1.87242m	-21.459	5.714627597963551e-06
604	4.8386e-11	Na	4	410.542A	-21.46	5.701484319210344e-06
605	2.42804e-11	Si	4	818.128A	-21.46	5.701484319210344e-06
606	9.70564e-13	Fe	5	2.04669m	-21.46	5.701484319210344e-06
607	9.101589999999999e-14	Ar	3	21.8253m	-21.465	5.636219967893408e-06
608	8.17239e-13	H	1	2.43068m	-21.473000000000003	5.5333473598874826e-06
609	1.47708e-11	P	3	1344.85A	-21.474	5.520621014112127e-06
610	3.33567e-13	H	1	5.95517m	-21.475	5.507923938119783e-06
611	3.56067e-13	He	2	5.57885m	-21.476	5.495256064591905e-06
612	6.890720000000001e-13	He	2	2.88278m	-21.480999999999998	5.432352388584652e-06
613	2.29325e-12	Ca	2	8662.14A	-21.480999999999998	5.432352388584652e-06
614	3.5870199999999998e-12	Cl	3	5537.87A	-21.485	5.382548282524186e-06
615	3.9333e-11	He	1	505.033A	-21.488000000000003	5.345495080775258e-06
616	1.58205e-12	He	2	1.25561m	-21.489	5.333200783252648e-06
617	1.6284e-12	He	2	1.21987m	-21.493000000000002	5.284305704573837e-06
618	4.22806e-12	Fe	7	4698.24A	-21.493000000000002	5.284305704573837e-06
619	7.22112e-12	Fe	5	2750.88A	-21.494	5.272152138711227e-06
620	1.06243e-12	He	1	1.86972m	-21.496	5.247928799974609e-06
621	3.76502e-13	He	2	5.27605m	-21.497	5.235858898670868e-06
622	1.63045e-11	O	5	1218.34A	-21.51	5.08145324825105e-06
623	5.01029e-12	He	1	3964.73A	-21.514	5.034866204846285e-06
624	5.29954e-13	H	1	3.74834m	-21.516	5.011733095944128e-06
625	1.0935e-12	He	2	1.81660m	-21.518	4.988706274022696e-06
626	8.894210000000001e-14	H	1	22.3342m	-21.52	4.965785250737756e-06
627	9.31895e-14	Na	4	21.3162m	-21.52	4.965785250737756e-06
628	1.59962e-12	He	2	1.24182m	-21.52	4.965785250737756e-06
629	8.223040000000001e-13	H	1	2.41571m	-21.525	4.908942377018603e-06
630	3.93388e-11	He	1	504.958A	-21.526	4.897652122852683e-06
631	6.36199e-11	Al	6	312.237A	-21.53	4.852750178294301e-06
632	1.61495e-12	He	2	1.23003m	-21.531	4.841589162599156e-06
633	4.7713e-12	K	5	4163.32A	-21.531999999999996	4.830453816527787e-06
634	1.41913e-11	O	4	1399.77A	-21.534000000000002	4.808259897238052e-06
635	3.93555e-11	He	1	504.744A	-21.54	4.742288098229159e-06
636	2.23849e-11	Ar	3	887.403A	-21.543000000000003	4.709642416586927e-06
637	7.36008e-13	He	2	2.69895m	-21.549	4.645023700138321e-06
638	1.0789e-10	O	6	184.117A	-21.549	4.645023700138321e-06
639	4.27154e-13	He	2	4.65042m	-21.55	4.634340442085263e-06
640	4.79068e-11	Ca	7	414.648A	-21.555	4.581291585717204e-06
641	3.93439e-11	He	1	504.893A	-21.555999999999997	4.5707549074598046e-06
642	2.11563e-13	H	1	9.38937m	-21.557	4.5602424628898836e-06
643	1.14998e-11	Si	4	1727.38A	-21.559	4.539290051997034e-06
644	3.47898e-13	H	1	5.70985m	-21.561	4.518433908687753e-06
645	7.45721e-11	N	5	266.379A	-21.561999999999998	4.5080417990757844e-06
646	8.26695e-13	H	1	2.40288m	-21.566999999999997	4.4564386713192116e-06
647	5.626630000000001e-12	He	1	3530.43A	-21.566999999999997	4.4564386713192116e-06
648	1.1512e-13	He	2	17.2555m	-21.569000000000003	4.435963195525923e-06
649	8.338860000000001e-13	H	1	2.38215m	-21.570999999999998	4.4155817959985416e-06
650	1.12109e-12	He	2	1.77189m	-21.572	4.405426239681437e-06
651	3.93521e-11	He	1	504.787A	-21.574	4.3851851447214445e-06
652	9.26047e-12	Fe	6	2145.08A	-21.574	4.3851851447214445e-06
653	4.3026199999999997e-13	K	3	4.61683m	-21.574	4.3851851447214445e-06
654	3.93483e-11	He	1	504.836A	-21.574	4.3851851447214445e-06
655	1.111e-13	P	3	17.8797m	-21.576	4.365037049145177e-06
656	6.725889999999999e-10	N	6	29.5343A	-21.576999999999998	4.354997742519976e-06
657	2.34181e-13	H	1	8.48253m	-21.581	4.315070883224667e-06
658	5.381e-13	H	1	3.69159m	-21.586	4.265676675275804e-06
659	8.30525e-13	H	1	2.39180m	-21.590999999999998	4.216847878149828e-06
660	3.05415e-13	He	2	6.50408m	-21.594	4.187819301540321e-06
661	5.77457e-12	He	1	3439.99A	-21.601	4.12086070163653e-06
662	5.31002e-12	Fe	6	3740.94A	-21.601	4.12086070163653e-06
663	6.925710000000001e-12	Ar	4	2868.22A	-21.607	4.064320373167944e-06
664	1.82025e-12	He	1	1.09130m	-21.607	4.064320373167944e-06
665	7.74908e-13	He	2	2.56346m	-21.612	4.0177964825724245e-06
666	2.71482e-13	Na	3	7.31706m	-21.613000000000003	4.008555807088494e-06
667	5.83068e-12	Fe	5	3406.89A	-21.613000000000003	4.008555807088494e-06
668	1.44511e-12	Fe	6	1.37459m	-21.613000000000003	4.008555807088494e-06
669	4.79383e-12	He	1	4143.76A	-21.615	3.990138166131852e-06
670	8.53239e-12	C	2	2328.12A	-21.616	3.980961103010544e-06
671	2.0471e-13	He	2	9.70372m	-21.616	3.980961103010544e-06
672	1.17709e-13	H	1	16.8759m	-21.619	3.953556359539272e-06
673	4.84504e-13	He	2	4.09996m	-21.621	3.935391418089983e-06
674	1.14464e-12	He	2	1.73543m	-21.621	3.935391418089983e-06
675	3.89666e-12	Fe	6	5097.82A	-21.621	3.935391418089983e-06
676	1.16831e-12	He	1	1.70027m	-21.625	3.899311532700393e-06
677	4.60685e-11	Mg	7	431.194A	-21.625999999999998	3.8903433650392205e-06
678	8.74346e-11	C	5	227.192A	-21.631	3.845810972787587e-06
679	2.78732e-11	S	6	712.672A	-21.631999999999998	3.836965852999673e-06
680	7.19613e-12	He	1	2760.44A	-21.639	3.7756170117779073e-06
681	1.59836e-11	N	5	1242.80A	-21.64	3.7669333336203254e-06
682	3.59627e-13	H	1	5.52363m	-21.641	3.7582696273683227e-06
683	1.14894e-11	S	3	1728.94A	-21.641	3.7582696273683227e-06
684	3.06254e-11	S	6	648.627A	-21.646	3.7152490706901137e-06
685	9.678459999999999e-15	N	2	205.244m	-21.649	3.689673475983311e-06
686	4.9549099999999995e-12	He	1	4009.05A	-21.65	3.6811874624729515e-06
687	5.44994e-13	H	1	3.64490m	-21.65	3.6811874624729515e-06
688	2.29327e-13	H	1	8.66206m	-21.65	3.6811874624729515e-06
689	1.39513e-11	S	4	1423.84A	-21.651	3.672720966252037e-06
690	1.68974e-11	C	3	1175.59A	-21.656	3.6306796769998815e-06
691	1.1649100000000001e-12	He	2	1.70524m	-21.662	3.5808648843231308e-06
692	5.65986e-12	Fe	6	3509.71A	-21.664	3.564412304659073e-06
693	1.21126e-12	He	2	1.63998m	-21.666	3.5480353177320917e-06
694	8.075060000000001e-13	He	2	2.45998m	-21.671	3.507421293296182e-06
695	5.65541e-12	He	1	3512.47A	-21.671999999999997	3.4993544481742027e-06
696	8.545e-12	C	2	2324.69A	-21.671999999999997	3.4993544481742027e-06
697	7.1058e-12	Mg	2	2795.53A	-21.673000000000002	3.4913061562810996e-06
698	1.7138e-11	P	2	1159.09A	-21.678	3.4513415051865107e-06
699	5.16369e-12	Fe	6	3846.95A	-21.680999999999997	3.4275826373820123e-06
700	2.75797e-13	He	2	7.20257m	-21.683000000000003	3.411834325670043e-06
701	7.14445e-12	Fe	5	2780.40A	-21.683000000000003	3.411834325670043e-06
702	1.09965e-11	Mg	6	1806.43A	-21.685	3.396158370877891e-06
703	2.48066e-13	He	2	8.00774m	-21.685	3.396158370877891e-06
704	5.3144e-13	He	2	3.73786m	-21.688000000000002	3.3727793810978986e-06
705	2.12823e-11	S	6	933.380A	-21.689	3.3650222037807833e-06
706	5.81859e-11	O	5	341.396A	-21.69	3.3572828674763872e-06
707	1.18248e-12	He	2	1.67990m	-21.693	3.33417149477945e-06
708	3.78226e-14	H	1	52.5201m	-21.699	3.2884249468773184e-06
709	5.91089e-13	Fe	5	3.36066m	-21.701999999999998	3.2657875887716474e-06
710	1.1978100000000001e-12	He	2	1.65840m	-21.704	3.25078265778266e-06
711	5.50879e-13	H	1	3.60595m	-21.708000000000002	3.2209793032344635e-06
712	1.0361100000000001e-12	Fe	5	1.91721m	-21.709	3.213571256408165e-06
713	1.4009700000000001e-13	H	1	14.1791m	-21.715	3.169479405809486e-06
714	3.6934699999999997e-13	H	1	5.37826m	-21.715999999999998	3.162189805460409e-06
715	9.25375e-12	Si	7	2146.64A	-21.717	3.154916970726869e-06
716	5.90818e-12	Na	4	3362.19A	-21.717	3.154916970726869e-06
717	1.83061e-13	H	1	10.8512m	-21.718000000000004	3.1476608630490195e-06
718	8.35094e-13	He	2	2.37871m	-21.725	3.0973332464099246e-06
719	5.40253e-11	Mg	7	367.688A	-21.729	3.0689367245213913e-06
720	4.7575099999999996e-12	Fe	5	4175.39A	-21.73	3.0618783659223613e-06
721	7.17546e-11	Si	7	276.839A	-21.733	3.0408005435103608e-06
722	2.43658e-13	H	1	8.15259m	-21.736	3.019867819807236e-06
723	1.40198e-11	S	4	1416.89A	-21.737	3.01292231655737e-06
724	1.41282e-11	S	4	1406.02A	-21.737	3.01292231655737e-06
725	4.90733e-13	He	1	4.04791m	-21.744	2.964749020288005e-06
726	3.18925e-12	K	6	6228.57A	-21.749000000000002	2.9308118188868175e-06
727	3.33146e-13	He	2	5.96268m	-21.75	2.9240711387552872e-06
728	5.7034e-13	He	2	3.48292m	-21.750999999999998	2.9173459617578516e-06
729	4.27101e-12	O	2R	4651.00A	-21.754	2.8972630934177016e-06
730	5.471430000000001e-12	Fe	6	3630.58A	-21.758000000000003	2.870700825717089e-06
731	7.1956e-12	Fe	5	2760.64A	-21.76	2.857511153514299e-06
732	5.55945e-13	H	1	3.57310m	-21.76	2.857511153514299e-06
733	2.4372e-11	Si	4	815.053A	-21.761	2.8509390602348893e-06
734	5.49707e-12	He	1	3613.64A	-21.763	2.8378401850968643e-06
735	1.18119e-10	Fe	8	168.173A	-21.767	2.811822709894392e-06
736	1.55069e-13	Ne	2	12.8101m	-21.768	2.8053556971193317e-06
737	1.18239e-10	Fe	8	168.003A	-21.768	2.8053556971193317e-06
738	5.67781e-12	He	1	3498.61A	-21.769000000000002	2.798903558060913e-06
739	2.0113e-13	He	2	9.87645m	-21.77	2.7924662585105594e-06
740	8.66724e-14	Fe	3	22.9190m	-21.772	2.7796360414927676e-06
741	8.959019999999999e-14	He	2	22.1726m	-21.772	2.7796360414927676e-06
742	8.18008e-12	Al	6	2428.39A	-21.772	2.7796360414927676e-06
743	6.658980000000001e-14	H	1	29.8311m	-21.772	2.7796360414927676e-06
744	8.586479999999999e-13	He	2	2.31346m	-21.774	2.766864773967439e-06
745	4.83928e-11	Ca	7	410.483A	-21.776999999999997	2.747817810837645e-06
746	1.09991e-11	Mg	6	1806.00A	-21.784000000000002	2.7038832424724577e-06
747	6.07303e-13	Fe	5	3.27093m	-21.784000000000002	2.7038832424724577e-06
748	1.6596299999999999e-12	He	1	1.19692m	-21.784000000000002	2.7038832424724577e-06
749	3.77493e-13	H	1	5.26220m	-21.785	2.6976644835835176e-06
750	7.118939999999999e-12	Fe	5	2790.37A	-21.79	2.6667845735926057e-06
751	1.13718e-11	N	3	1746.82A	-21.791999999999998	2.6545318114635685e-06
752	7.30042e-12	He	1	2721.00A	-21.791999999999998	2.6545318114635685e-06
753	5.603350000000001e-13	H	1	3.54510m	-21.801	2.6000873252773753e-06
754	1.57861e-13	H	1	12.5835m	-21.805999999999997	2.5703243717812377e-06
755	5.675270000000001e-13	H	1	3.50018m	-21.805999999999997	2.5703243717812377e-06
756	6.02938e-13	He	2	3.29461m	-21.809	2.5526303832633808e-06
757	1.60677e-13	He	2	12.3630m	-21.811999999999998	2.535058199305762e-06
758	7.73656e-12	Fe	4	2567.61A	-21.813000000000002	2.5292277272412182e-06
759	2.5538699999999997e-13	H	1	7.77818m	-21.815	2.517606981411605e-06
760	8.78918e-13	He	2	2.26010m	-21.815	2.517606981411605e-06
761	3.80083e-13	He	2	5.22635m	-21.816	2.511816646034478e-06
762	5.05919e-12	He	1	3926.41A	-21.816999999999997	2.5060396280591635e-06
763	9.25268e-13	He	2	2.14689m	-21.818	2.500275896856448e-06
764	1.63135e-14	N	2	121.767m	-21.818	2.500275896856448e-06
765	1.06397e-10	C	5	186.702A	-21.819000000000003	2.494525421867663e-06
766	1.55306e-12	He	1	1.27905m	-21.820999999999998	2.4830641186482018e-06
767	1.24028e-11	Ne	4	1601.61A	-21.820999999999998	2.4830641186482018e-06
768	1.91831e-11	P	4	1035.52A	-21.823	2.471655475333601e-06
769	3.36014e-11	N	4	591.180A	-21.825	2.4602992499736357e-06
770	5.641649999999999e-13	H	1	3.52103m	-21.826	2.4546407187212696e-06
771	1.981e-12	He	1	1.00275m	-21.83	2.432136437343589e-06
772	7.13512e-11	Mg	7	278.404A	-21.833000000000002	2.4153937278752125e-06
773	9.60058e-12	Na	5	2069.09A	-21.839000000000002	2.3822532835256154e-06
774	1.42174e-11	O	4	1397.20A	-21.842	2.365853967272772e-06
775	1.45239e-13	H	1	13.6771m	-21.842	2.365853967272772e-06
776	8.964879999999999e-13	He	2	2.21581m	-21.846	2.3441636877251437e-06
777	3.84387e-13	H	1	5.16782m	-21.849	2.328026578405438e-06
778	1.17859e-10	Fe	8	168.545A	-21.849	2.328026578405438e-06
779	7.20595e-11	Si	7	275.667A	-21.85	2.3226722658556992e-06
780	1.6223e-13	He	2	12.2446m	-21.851	2.317330267883118e-06
781	1.07996e-10	O	6	183.937A	-21.851999999999997	2.3120005561649338e-06
782	9.11815e-13	He	2	2.17856m	-21.857	2.2855353046453956e-06
783	5.695580000000001e-12	He	1	3487.70A	-21.858	2.280278719313404e-06
784	8.89775e-14	H	1	22.3253m	-21.861	2.2645813910228744e-06
785	7.46235e-11	N	5	266.196A	-21.862	2.2593729983549005e-06
786	6.305260000000001e-13	He	2	3.15046m	-21.863000000000003	2.2541765846576132e-06
787	4.82051e-12	He	1	4120.82A	-21.872	2.2079433900149325e-06
788	2.18027e-13	He	2	9.11102m	-21.872	2.2079433900149325e-06
789	2.81179e-11	S	6	706.471A	-21.873	2.2028652611344764e-06
790	4.18982e-13	He	2	4.74112m	-21.877	2.182669271026599e-06
791	8.786110000000001e-12	Fe	6	2260.89A	-21.879	2.1726408166665726e-06
792	7.43245e-11	C	5	267.267A	-21.88	2.1676438814517354e-06
793	5.43864e-11	Mg	7	365.247A	-21.881	2.1626584388689574e-06
794	6.3892e-11	Al	6	310.907A	-21.886999999999997	2.1329856526836888e-06
795	2.6510799999999997e-13	H	1	7.49298m	-21.89	2.118302282731753e-06
796	1.7219200000000001e-13	H	1	11.5362m	-21.891	2.1134303226769416e-06
797	3.05409e-11	S	6	650.422A	-21.891	2.1134303226769416e-06
798	8.98795e-10	O	7	22.1012A	-21.896	2.0892380858240917e-06
799	7.381669999999999e-12	Ar	5	2691.05A	-21.896	2.0892380858240917e-06
800	2.2492e-11	Ar	3	883.180A	-21.897	2.084432971567216e-06
801	1.71985e-11	P	2	1155.01A	-21.9	2.070083835921138e-06
802	2.08769e-12	He	1	9515.06A	-21.9	2.070083835921138e-06
803	3.90273e-13	H	1	5.08989m	-21.906999999999996	2.036985484403018e-06
804	6.5408e-13	He	2	3.03701m	-21.910999999999998	2.0183102892293725e-06
805	3.93539e-12	He	1	5047.64A	-21.923000000000002	1.9633057305683377e-06
806	5.82983e-14	Fe	5	34.0738m	-21.923000000000002	1.9633057305683377e-06
807	1.29632e-13	He	2	15.3238m	-21.927	1.9453060354381513e-06
808	7.37192e-12	He	1	2694.61A	-21.928	1.9408319557110364e-06
809	5.66981e-12	Fe	5	3503.55A	-21.929000000000002	1.9363681660817464e-06
810	6.214099999999999e-10	C	5	31.9667A	-21.934	1.9142027429752964e-06
811	2.6496300000000003e-13	He	2	7.49707m	-21.934	1.9142027429752964e-06
812	4.5158000000000003e-13	He	2	4.39887m	-21.935	1.9098001988357704e-06
813	4.43688e-11	O	6	447.713A	-21.935	1.9098001988357704e-06
814	9.609119999999999e-12	Na	5	2067.25A	-21.938000000000002	1.8966532267412774e-06
815	2.8767200000000006e-14	H	1	69.0524m	-21.938000000000002	1.8966532267412774e-06
816	5.7099199999999996e-12	He	1	3478.94A	-21.941	1.883596757766126e-06
817	2.65437e-11	N	2	748.369A	-21.944000000000003	1.8706301688911618e-06
818	4.04368e-11	Na	6	491.247A	-21.948	1.8534801284175257e-06
819	1.06741e-13	H	1	18.6099m	-21.948	1.8534801284175257e-06
820	6.7435e-13	He	2	2.94572m	-21.951999999999998	1.8364873204600431e-06
821	1.58568e-12	He	1	1.25274m	-21.951999999999998	1.8364873204600431e-06
822	1.16472e-13	H	1	17.0552m	-21.955	1.8238450306704267e-06
823	7.20699e-13	He	2	2.75628m	-21.955	1.8238450306704267e-06
824	2.73254e-13	H	1	7.26960m	-21.958000000000002	1.8112897697915554e-06
825	4.26458e-12	Fe	3	4658.01A	-21.959	1.8071239189221825e-06
826	3.95338e-13	H	1	5.02467m	-21.959	1.8071239189221825e-06
827	7.1087e-14	He	2	27.9439m	-21.959	1.8071239189221825e-06
828	5.13069e-12	He	1	3871.69A	-21.962	1.794683765366949e-06
829	1.76315e-12	Fe	6	1.12664m	-21.965	1.7823292492264265e-06
830	1.48559e-12	Fe	6	1.33714m	-21.968000000000004	1.7700597809767832e-06
831	1.83921e-13	H	1	10.8006m	-21.97	1.7619270950203664e-06
832	7.0876e-12	Mg	2	2802.71A	-21.97	1.7619270950203664e-06
833	1.92501e-11	O	6	1031.91A	-21.976	1.737752548996379e-06
834	3.15939e-11	N	5	628.744A	-21.976999999999997	1.7337558290415012e-06
835	5.7618400000000004e-12	He	1	3447.59A	-21.982	1.7139096901784726e-06
836	1.92647e-12	He	1	1.03113m	-21.982	1.7139096901784726e-06
837	2.10312e-11	S	6	944.524A	-21.983	1.70996780727715e-06
838	6.91919e-13	He	2	2.87092m	-21.983	1.70996780727715e-06
839	4.79168e-13	He	2	4.14561m	-21.988000000000003	1.6903939676475567e-06
840	5.23104e-12	Fe	5	3797.42A	-21.99	1.6826273128547375e-06
841	1.28436e-13	He	2	15.4664m	-21.991999999999997	1.6748963425992526e-06
842	4.88238e-12	S	2	4068.60A	-21.993000000000002	1.6710441879074171e-06
843	7.07247e-13	He	2	2.80870m	-21.994	1.6672008929255457e-06
844	3.03863e-13	He	2	6.53732m	-21.994	1.6672008929255457e-06
845	6.30471e-13	Fe	5	3.15073m	-22.0	1.6443260391185014e-06
846	5.11549e-14	H	1	38.8320m	-22.0	1.6443260391185014e-06
847	3.99729e-13	H	1	4.96948m	-22.0	1.6443260391185014e-06
848	1.02044e-13	He	2	19.4666m	-22.0	1.6443260391185014e-06
849	2.0852900000000003e-12	He	1	9526.01A	-22.003	1.6330065782850114e-06
850	4.06921e-13	H	1	4.88165m	-22.004	1.6292507673776005e-06
851	1.31222e-12	Fe	6	1.51380m	-22.006	1.6217650400718003e-06
852	6.411e-11	Al	6	309.850A	-22.006	1.6217650400718003e-06
853	6.38898e-12	Ar	3	3109.18A	-22.008000000000003	1.6143137065587772e-06
854	2.05868e-10	Si	6	96.4912A	-22.008000000000003	1.6143137065587772e-06
855	8.54937e-12	C	2	2323.50A	-22.015	1.5885026154362643e-06
856	6.56102e-13	Mg	8	3.02765m	-22.016	1.5848491608030623e-06
857	5.72165e-12	He	1	3471.80A	-22.018	1.5775674403483806e-06
858	2.2583e-11	Ar	3	879.622A	-22.018	1.5775674403483806e-06
859	2.80148e-13	H	1	7.09071m	-22.022	1.563104215119899e-06
860	4.0355900000000003e-13	H	1	4.92232m	-22.025	1.5523438813899788e-06
861	5.67999e-10	C	5	34.9727A	-22.026	1.5487735895373278e-06
862	2.0990400000000003e-12	He	1	9463.57A	-22.028000000000002	1.5416576212764177e-06
863	4.57601e-12	O	2R	4341.00A	-22.031	1.5310449248600645e-06
864	1.21072e-13	H	1	16.4071m	-22.031	1.5310449248600645e-06
865	7.572100000000001e-13	He	1	2.62338m	-22.031999999999996	1.5275236192480909e-06
866	2.07932e-11	N	4	955.334A	-22.034000000000002	1.52050528573194e-06
867	2.30834e-11	Si	4	860.551A	-22.035	1.5170082206172941e-06
868	5.027229999999999e-13	He	2	3.95138m	-22.035999999999998	1.5135191985292204e-06
869	1.76053e-11	Si	4	1128.32A	-22.039	1.5031002056525456e-06
870	1.92763e-11	P	4	1030.51A	-22.04	1.4996431711112457e-06
871	1.9364100000000002e-13	H	1	10.2584m	-22.043000000000003	1.489319700135426e-06
872	3.5456800000000003e-12	K	6	5602.44A	-22.043000000000003	1.489319700135426e-06
873	2.56475e-11	O	5	774.518A	-22.046	1.4790672954339562e-06
874	1.75373e-13	He	2	11.3270m	-22.046999999999997	1.4756655350523171e-06
875	2.19197e-12	He	1	9062.39A	-22.049	1.4688854677900079e-06
876	3.3646100000000003e-13	He	2	5.90394m	-22.051	1.4621365521071096e-06
877	7.423060000000001e-12	He	1	2676.05A	-22.051	1.4621365521071096e-06
878	4.75692e-11	Na	6	417.591A	-22.055999999999997	1.445399613396513e-06
879	7.17121e-11	Mg	7	277.003A	-22.058000000000003	1.4387586054126719e-06
880	4.62546e-13	He	1	4.29459m	-22.059	1.4354495524454782e-06
881	1.14637e-10	C	5	173.281A	-22.06	1.4321481100889167e-06
882	3.76906e-12	Fe	3	5270.40A	-22.06	1.4321481100889167e-06
883	9.4084e-14	H	1	21.1135m	-22.06	1.4321481100889167e-06
884	5.2261e-11	Na	3	380.101A	-22.06	1.4321481100889167e-06
885	1.2529700000000002e-10	C	5	158.539A	-22.070999999999998	1.3963295670132358e-06
886	7.848960000000001e-14	He	2	25.3084m	-22.070999999999998	1.3963295670132358e-06
887	5.22993e-13	He	2	3.79823m	-22.076999999999998	1.3771712071254644e-06
888	5.69342e-13	He	2	3.48902m	-22.079	1.3708436801932213e-06
889	5.08691e-12	Fe	6	3905.01A	-22.079	1.3708436801932213e-06
890	2.8603400000000003e-13	H	1	6.94480m	-22.08	1.3676908272195282e-06
891	1.12814e-11	C	2	1760.82A	-22.08	1.3676908272195282e-06
892	6.89188e-14	H	1	28.8230m	-22.08	1.3676908272195282e-06
893	1.0406e-12	He	1	1.90894m	-22.081999999999997	1.3614068586763131e-06
894	6.22778e-13	K	7	3.18966m	-22.085	1.3520349997817652e-06
895	1.81958e-12	He	1	1.09171m	-22.085	1.3520349997817652e-06
896	4.92104e-13	He	1	4.03664m	-22.09	1.3365583831187608e-06
897	5.73138e-12	He	1	3465.91A	-22.09	1.3365583831187608e-06
898	5.18183e-12	He	1	3833.48A	-22.090999999999998	1.3334843841401635e-06
899	1.15955e-11	S	3	1713.11A	-22.092	1.3304174551630154e-06
900	3.01708e-12	N	2R	6584.00A	-22.095	1.3212589258217284e-06
901	3.14916e-11	Ca	7	630.786A	-22.098000000000003	1.3121634433529514e-06
902	3.64049e-13	He	2	5.45654m	-22.103	1.297143232622268e-06
903	2.1427199999999997e-13	He	2	9.27066m	-22.103	1.297143232622268e-06
904	1.26143e-11	Ne	5	1574.76A	-22.105999999999998	1.2882137614177931e-06
905	5.40562e-13	He	2	3.67478m	-22.107	1.28525095198362e-06
906	1.32801e-13	H	1	14.9580m	-22.109	1.2793457602606955e-06
907	4.9481e-12	Fe	6	4014.57A	-22.11	1.2764033466632156e-06
908	2.77023e-12	Ar	4	7170.70A	-22.112	1.2705388059941871e-06
909	2.01787e-13	H	1	9.84425m	-22.112	1.2705388059941871e-06
910	5.5589e-13	He	2	3.57345m	-22.118000000000002	1.2531063600504284e-06
911	1.3498400000000002e-10	C	5	147.162A	-22.122	1.2416178118862688e-06
912	3.60185e-11	Ca	7	551.508A	-22.125999999999998	1.2302345913647806e-06
913	2.37495e-12	Fe	5	8364.15A	-22.129	1.2217657160069226e-06
914	5.73494e-14	He	2	34.6376m	-22.131	1.2161522124476611e-06
915	2.9109899999999997e-13	H	1	6.82396m	-22.131999999999998	1.2133551399769774e-06
916	5.92012e-12	He	1	3355.42A	-22.135	1.2050024619451546e-06
917	1.64645e-11	Si	3	1206.50A	-22.138	1.1967072833444684e-06
918	1.44513e-12	P	7	1.37458m	-22.138	1.1967072833444684e-06
919	6.19623e-10	C	5	32.0589A	-22.14	1.1912089128251156e-06
920	5.82195e-14	He	2	34.1199m	-22.14	1.1912089128251156e-06
921	1.6716900000000001e-12	P	2	1.18828m	-22.145	1.1775732571561984e-06
922	3.65044e-11	Ca	7	544.165A	-22.15	1.164093687547014e-06
923	3.87603e-13	He	2	5.12495m	-22.15	1.164093687547014e-06
924	1.18675e-10	C	5	167.385A	-22.151999999999997	1.1587451628890163e-06
925	2.15678e-12	He	1	9210.23A	-22.153000000000002	1.1560801229684339e-06
926	2.2387599999999996e-14	H	1	88.7295m	-22.156	1.1481217233804071e-06
927	6.33138e-11	Na	6	313.746A	-22.156999999999996	1.1454811166926984e-06
928	7.63201e-14	H	1	26.0278m	-22.156999999999996	1.1454811166926984e-06
929	5.73953e-12	He	1	3460.99A	-22.156999999999996	1.1454811166926984e-06
930	2.46871e-13	He	2	8.04650m	-22.158	1.142846583231822e-06
931	6.9005e-10	N	6	28.7870A	-22.159000000000002	1.1402181090297728e-06
932	1.0428599999999999e-13	He	2	19.0481m	-22.159000000000002	1.1402181090297728e-06
933	8.324980000000001e-14	H	1	23.8613m	-22.16	1.1375956801506413e-06
934	7.63588e-11	C	5	260.146A	-22.164	1.1271661402652674e-06
935	2.7349e-12	Ar	4	7263.33A	-22.166	1.1219872822752612e-06
936	2.33754e-12	Ca	2	8498.02A	-22.166999999999998	1.1194067831341272e-06
937	7.460910000000001e-12	He	1	2662.47A	-22.17	1.1117008410417442e-06
938	6.99947e-11	Ne	3	283.799A	-22.17	1.1117008410417442e-06
939	2.9548899999999996e-13	H	1	6.72257m	-22.173000000000002	1.1040479462816054e-06
940	7.00532e-13	Fe	4	2.83562m	-22.174	1.1015087064683226e-06
941	5.13627e-12	He	1	3867.48A	-22.175	1.0989753067445405e-06
942	5.12822e-11	N	4	387.356A	-22.175	1.0989753067445405e-06
943	2.08681e-13	H	1	9.51904m	-22.176	1.0964477336784438e-06
944	3.02681e-13	H	1	6.56284m	-22.177	1.0939259738690743e-06
945	2.3210400000000001e-10	Si	7	85.5842A	-22.179000000000002	1.0888998405708156e-06
946	1.51341e-10	Fe	8	131.257A	-22.18	1.0863954404338766e-06
947	1.42522e-13	H	1	13.9378m	-22.182	1.0814039067938818e-06
948	2.2634599999999997e-12	He	1	8776.14A	-22.183000000000003	1.0789167468262022e-06
949	1.01645e-12	He	1	1.95430m	-22.186	1.0714895361832155e-06
950	7.60885e-12	He	1	2610.71A	-22.188000000000002	1.0665664889522417e-06
951	7.60544e-12	Fe	2	2611.87A	-22.188000000000002	1.0665664889522417e-06
952	4.85819e-12	Si	4	4088.86A	-22.19	1.0616660610686617e-06
953	1.07102e-11	Al	3	1854.72A	-22.19	1.0616660610686617e-06
954	4.07873e-13	He	2	4.87026m	-22.191	1.0592242968864481e-06
955	4.54222e-13	He	2	4.37329m	-22.191999999999997	1.0567881486060141e-06
956	5.888e-10	C	6	33.7372A	-22.191999999999997	1.0567881486060141e-06
957	8.74784e-12	C	5	2270.79A	-22.195	1.0495132701616704e-06
958	1.19801e-11	C	1	1658.12A	-22.195999999999998	1.0470994566229208e-06
959	2.9932e-13	H	1	6.63654m	-22.197	1.044691194701246e-06
960	2.37564e-12	He	1	8361.73A	-22.201999999999998	1.032732713482774e-06
961	2.65416e-11	C	5	748.426A	-22.205	1.0256234314890406e-06
962	5.219669999999999e-12	He	1	3805.69A	-22.208000000000002	1.0185630894483054e-06
963	1.4318499999999999e-13	He	2	13.8733m	-22.209	1.016220459349877e-06
964	2.74459e-13	He	2	7.23769m	-22.21	1.0138832171511538e-06
965	4.06502e-14	He	2	48.8668m	-22.21	1.0138832171511538e-06
966	4.0151599999999994e-14	H	1	49.4737m	-22.21	1.0138832171511538e-06
967	7.5862e-13	He	1	2.61850m	-22.211	1.0115513504603274e-06
968	6.36956e-12	Cl	4	3118.66A	-22.215999999999998	9.999722179019646e-07
969	2.33691e-12	C	3	8500.32A	-22.219	9.930884575735076e-07
970	5.74642e-12	He	1	3456.84A	-22.219	9.930884575735076e-07
971	5.06187e-11	Cl	5	392.433A	-22.22	9.90804417502535e-07
972	4.25442e-13	He	2	4.66913m	-22.221	9.88525630577944e-07
973	4.90731e-13	He	1	4.04793m	-22.221	9.88525630577944e-07
974	7.565489999999999e-12	Fe	2	2625.67A	-22.223000000000003	9.839837678681142e-07
975	1.44408e-11	S	3	1375.58A	-22.226999999999997	9.7496255045969e-07
976	8.2327e-12	Ca	5	2412.87A	-22.226999999999997	9.7496255045969e-07
977	4.77996e-11	Na	6	415.578A	-22.230999999999998	9.66024040069585e-07
978	4.4077e-13	He	2	4.50676m	-22.230999999999998	9.66024040069585e-07
979	2.14567e-13	H	1	9.25792m	-22.233	9.61585562777068e-07
980	9.49787e-14	H	1	20.9147m	-22.236	9.549660543237812e-07
981	4.43561e-11	O	6	447.841A	-22.237	9.527696933472135e-07
982	2.93353e-11	F	4	677.151A	-22.24	9.462108729122092e-07
983	5.3676e-12	He	1	3700.80A	-22.245	9.353796866154023e-07
984	7.99502e-11	O	5	248.460A	-22.247	9.310820073375474e-07
985	6.19891e-14	H	1	32.0451m	-22.248	9.289405781446995e-07
986	2.74455e-12	Ar	4	7237.77A	-22.248	9.289405781446995e-07
987	1.50668e-13	H	1	13.1843m	-22.25	9.246724838828958e-07
988	1.14771e-10	O	6	173.080A	-22.252	9.204239997329293e-07
989	4.49059e-14	F	4	44.2357m	-22.256	9.119855017813559e-07
990	8.03221e-11	C	5	247.310A	-22.256	9.119855017813559e-07
991	2.98013e-13	He	2	6.66564m	-22.256	9.119855017813559e-07
992	1.75784e-13	He	2	11.3005m	-22.26	9.036243684440244e-07
993	7.00498e-11	Ne	3	283.576A	-22.261	9.015460900682225e-07
994	1.53175e-12	He	1	1.29684m	-22.261	9.015460900682225e-07
995	2.747e-12	C	2	7231.33A	-22.261999999999997	8.994725916000439e-07
996	1.09473e-11	Ne	3	1814.56A	-22.263	8.974038620459914e-07
997	3.46889e-11	F	4	572.646A	-22.265	8.932806658327643e-07
998	1.0609e-10	Fe	8	187.241A	-22.265	8.932806658327643e-07
999	2.4086e-11	P	4	824.731A	-22.267	8.891764139853151e-07
1000	5.45863e-11	S	6	363.909A	-22.268	8.871313649826553e-07
1001	1.15319e-11	Si	4	1722.56A	-22.269000000000002	8.850910194621816e-07
1002	9.40639e-13	He	1	2.11180m	-22.269000000000002	8.850910194621816e-07
1003	1.91443e-11	O	6	1037.62A	-22.27	8.830553666061921e-07
1004	4.47644e-12	He	1	4437.55A	-22.272	8.789980957411445e-07
1005	7.48969e-12	He	1	2652.24A	-22.272	8.789980957411445e-07
1006	5.75231e-12	He	1	3453.30A	-22.276	8.709393927602346e-07
1007	9.08207e-12	Fe	6	2187.22A	-22.276999999999997	8.689362877424666e-07
1008	3.15874e-11	N	5	628.874A	-22.278000000000002	8.66937789738382e-07
1009	1.4370400000000001e-10	C	5	138.232A	-22.279	8.649438881521716e-07
1010	8.01937e-11	N	5	247.706A	-22.28	8.629545724123466e-07
1011	5.4482600000000004e-14	H	1	36.4602m	-22.281999999999996	8.589896563075296e-07
1012	2.30682e-11	Si	4	861.118A	-22.283	8.570140349209261e-07
1013	2.5322400000000003e-14	He	2	78.4462m	-22.284000000000002	8.550429573374294e-07
1014	2.1963200000000001e-13	H	1	9.04441m	-22.284000000000002	8.550429573374294e-07
1015	2.20792e-12	He	1	8996.90A	-22.285	8.530764131065826e-07
1016	6.0244e-12	He	1	3297.33A	-22.289	8.452553615405387e-07
1017	4.6936300000000003e-14	He	2	42.3222m	-22.291999999999998	8.394366645597542e-07
1018	8.04118e-12	O	2	2470.34A	-22.291999999999998	8.394366645597542e-07
1019	3.18283e-13	He	2	6.24114m	-22.296	8.317406629600364e-07
1020	3.6463200000000003e-13	He	2	5.44781m	-22.296999999999997	8.298277125190456e-07
1021	4.79459e-13	Fe	6	4.14310m	-22.296999999999997	8.298277125190456e-07
1022	7.96411e-12	K	5	2494.25A	-22.298000000000002	8.279191617419661e-07
1023	8.29197e-12	Fe	2	2395.63A	-22.299	8.260150005098789e-07
1024	2.3146e-12	He	1	8582.23A	-22.305	8.146816498265469e-07
1025	6.83004e-10	N	6	29.0840A	-22.305999999999997	8.128079340270132e-07
1026	1.04699e-13	H	1	18.9729m	-22.308000000000003	8.090734207967804e-07
1027	2.0337200000000001e-13	He	2	9.76757m	-22.31	8.053560660962554e-07
1028	1.5756199999999998e-13	H	1	12.6074m	-22.313000000000002	7.998120339333347e-07
1029	5.24845e-12	He	1	3784.82A	-22.314	7.979725173013386e-07
1030	8.58359e-14	He	2	23.1424m	-22.315	7.961372314401868e-07
1031	1.98033e-12	He	1	1.00309m	-22.315	7.961372314401868e-07
1032	6.01461e-14	Fe	3	33.0270m	-22.324	7.798084452066699e-07
1033	9.02432e-12	Fe	6	2201.21A	-22.325	7.780149355520648e-07
1034	3.35852e-13	He	2	5.91465m	-22.326	7.762255508551925e-07
1035	2.24023e-13	H	1	8.86716m	-22.326	7.762255508551925e-07
1036	5.75738e-12	He	1	3450.26A	-22.328000000000003	7.726591184079275e-07
1037	2.31215e-13	H	1	8.59135m	-22.33	7.691090722293142e-07
1038	8.399960000000001e-12	Fe	2	2364.83A	-22.331999999999997	7.655753370312681e-07
1039	5.02602e-14	H	1	39.5233m	-22.333000000000002	7.638145626170606e-07
1040	3.5118e-13	He	2	5.65649m	-22.336	7.585565001526251e-07
1041	4.0283e-12	O	3	4931.23A	-22.338	7.550712496191332e-07
1042	9.179e-13	He	1	2.16412m	-22.338	7.550712496191332e-07
1043	3.82611e-12	Ar	3	5191.82A	-22.344	7.447112836892736e-07
1044	2.27853e-13	H	1	8.71810m	-22.35	7.344934618208149e-07
1045	2.6649e-13	He	1	7.45411m	-22.35	7.344934618208149e-07
1046	8.45289e-12	Si	7	2350.02A	-22.351	7.32804173735879e-07
1047	1.00822e-10	C	5	197.024A	-22.353	7.294372443944994e-07
1048	4.89285e-12	F	4	4059.90A	-22.354	7.277595852869434e-07
1049	6.62115e-14	H	1	30.0015m	-22.355	7.260857846882563e-07
1050	2.26926e-13	He	2	8.75373m	-22.355999999999998	7.24415833724126e-07
1051	1.77639e-14	H	1	111.825m	-22.355999999999998	7.24415833724126e-07
1052	1.18434e-13	He	2	16.7726m	-22.359	7.194289902016541e-07
1053	5.26467e-12	Fe	6	3773.16A	-22.365	7.095580544042739e-07
1054	7.51208e-12	He	1	2644.33A	-22.366999999999997	7.062979312794256e-07
1055	7.637189999999999e-12	Al	6	2601.02A	-22.369	7.030527870597129e-07
1056	9.193700000000002e-13	He	1	2.16066m	-22.371	6.998225529233295e-07
1057	1.63448e-13	H	1	12.1534m	-22.371	6.998225529233295e-07
1058	1.03407e-12	Fe	5	1.92100m	-22.372	6.982130057160661e-07
1059	5.7617699999999996e-12	He	1	3447.63A	-22.372	6.982130057160661e-07
1060	1.1284500000000001e-13	H	1	17.6033m	-22.375999999999998	6.918117504030783e-07
1061	6.35443e-11	Na	6	312.608A	-22.379	6.870493518114686e-07
1062	7.00043e-12	C	2	2837.60A	-22.381	6.838926467809927e-07
1063	1.1870299999999999e-14	He	2	167.345m	-22.381999999999998	6.823197373411751e-07
1064	8.59491e-13	Sc	5	2.31119m	-22.381999999999998	6.823197373411751e-07
1065	1.2714599999999999e-10	C	5	156.233A	-22.383000000000003	6.807504454926706e-07
1066	4.29465e-12	Ar	5	4625.39A	-22.384	6.791847629152728e-07
1067	4.20486e-12	Ne	4	4724.17A	-22.384	6.791847629152728e-07
1068	1.3289e-13	Fe	6	14.9481m	-22.384	6.791847629152728e-07
1069	1.96505e-12	Fe	6	1.01089m	-22.384	6.791847629152728e-07
1070	5.77194e-12	He	1	3441.56A	-22.388	6.729579595808709e-07
1071	1.29312e-10	C	5	153.616A	-22.389	6.714101992237338e-07
1072	9.22878e-11	O	5	215.245A	-22.391	6.683253495723742e-07
1073	3.731619999999999e-12	Cl	4	5323.28A	-22.393	6.652546735176907e-07
1074	2.93545e-13	He	2	6.76709m	-22.394000000000002	6.637246302268499e-07
1075	2.47196e-13	He	2	8.03592m	-22.395	6.621981059379324e-07
1076	9.73942e-13	Fe	5	2.03959m	-22.399	6.561270372107864e-07
1077	3.20949e-14	H	1	61.8928m	-22.401999999999997	6.516102904569163e-07
1078	1.48719e-11	C	2	1335.71A	-22.405	6.471246367689842e-07
1079	1.46022e-13	He	2	13.6037m	-22.405	6.471246367689842e-07
1080	5.7656e-12	He	1	3445.34A	-22.406	6.456362914055656e-07
1081	2.24576e-12	He	1	8845.32A	-22.406999999999996	6.441513691414929e-07
1082	4.72144e-11	F	4	420.729A	-22.408	6.426698621038456e-07
1083	5.27085e-12	He	1	3768.74A	-22.410999999999998	6.382457538918025e-07
1084	4.0539599999999993e-14	H	1	49.0002m	-22.413	6.35313281025506e-07
1085	1.19855e-11	C	1	1657.38A	-22.416	6.309398151613886e-07
1086	5.16307e-12	Fe	6	3847.41A	-22.418000000000003	6.280409100344138e-07
1087	2.35244e-12	He	1	8444.19A	-22.419	6.265964560245125e-07
1088	4.2036e-12	Ne	4	4725.58A	-22.42	6.2515532416664e-07
1089	5.76897e-12	He	1	3443.33A	-22.421	6.237175068200692e-07
1090	1.6851300000000002e-13	H	1	11.7881m	-22.421999999999997	6.222829963616301e-07
1091	2.6476500000000003e-13	He	2	7.50268m	-22.424	6.194238657041038e-07
1092	7.59321e-14	H	1	26.1608m	-22.425	6.179992303461952e-07
1093	6.0959e-12	He	1	3258.66A	-22.425	6.179992303461952e-07
1094	5.4051199999999995e-12	Fe	6	3675.12A	-22.425	6.179992303461952e-07
1095	4.2137199999999995e-12	Ne	4	4714.23A	-22.426	6.165778715586911e-07
1096	9.15886e-12	Fe	6	2168.88A	-22.430999999999997	6.095199630263341e-07
1097	5.94246e-12	Cl	3	3342.80A	-22.433000000000003	6.06719473180307e-07
1098	2.80093e-13	He	2	7.09210m	-22.434	6.053240571143814e-07
1099	2.50037e-12	He	1	7944.61A	-22.434	6.053240571143814e-07
1100	1.19739e-13	H	1	16.5898m	-22.438000000000002	5.997744128010214e-07
1101	2.42569e-10	Si	7	81.8920A	-22.44	5.970186996909693e-07
1102	3.88996e-14	He	2	51.0659m	-22.441	5.95645594784941e-07
1103	9.80426e-11	S	8	202.610A	-22.443	5.929088518704994e-07
1104	3.55262e-12	Fe	6	5591.49A	-22.448	5.86121880366076e-07
1105	4.22502e-12	Fe	3	4701.62A	-22.448	5.86121880366076e-07
1106	1.69576e-13	He	2	11.7142m	-22.449	5.847738374490275e-07
1107	9.19566e-10	O	7	21.6020A	-22.45	5.834288949446572e-07
1108	8.766080000000001e-10	N	6	22.6606A	-22.451999999999998	5.807482826673282e-07
1109	7.52986e-12	He	1	2638.09A	-22.454	5.780799866846511e-07
1110	2.39369e-12	He	1	8298.68A	-22.455	5.767504396098202e-07
1111	1.95958e-12	He	1	1.01371m	-22.456	5.754239504084017e-07
1112	1.80842e-10	Al	6	109.844A	-22.456999999999997	5.741005120474912e-07
1113	7.14979e-14	He	2	27.7833m	-22.459	5.714627597963551e-07
1114	3.4519199999999997e-12	N	2	5754.61A	-22.461	5.688371269159477e-07
1115	1.51652e-11	P	2	1309.87A	-22.461	5.688371269159477e-07
1116	3.51232e-11	O	3	565.565A	-22.462	5.675288378286773e-07
1117	1.72903e-13	H	1	11.4888m	-22.463	5.662235577228093e-07
1118	1.7985099999999998e-12	He	1	1.10450m	-22.464000000000002	5.649212796778783e-07
1119	1.80095e-13	H	1	11.0300m	-22.465999999999998	5.623257021685233e-07
1120	4.3823800000000007e-14	H	1	45.3280m	-22.467	5.610323889425962e-07
1121	9.27039e-12	N	2	2142.78A	-22.467	5.610323889425962e-07
1122	2.55726e-12	Fe	5	7767.87A	-22.47	5.571702691428273e-07
1123	6.170169999999999e-10	C	5	32.1943A	-22.471999999999998	5.546103042919802e-07
1124	1.06638e-11	Al	3	1862.79A	-22.48	5.444875254163357e-07
1125	9.109199999999999e-10	O	7	21.8070A	-22.480999999999998	5.432352388584652e-07
1126	4.8731e-12	S	2	4076.35A	-22.484	5.394956337781165e-07
1127	1.52982e-12	He	1	1.29849m	-22.484	5.394956337781165e-07
1128	1.0204600000000002e-10	Fe	8	194.661A	-22.484	5.394956337781165e-07
1129	2.36195e-13	He	2	8.41018m	-22.485	5.382548282524186e-07
1130	1.92476e-12	S	2	1.03205m	-22.485	5.382548282524186e-07
1131	2.71373e-12	O	2	7319.99A	-22.485	5.382548282524186e-07
1132	1.89846e-13	He	2	10.4634m	-22.487	5.357817719580746e-07
1133	1.7673399999999998e-13	H	1	11.2398m	-22.487	5.357817719580746e-07
1134	2.08461e-12	He	1	9529.10A	-22.488000000000003	5.345495080775258e-07
1135	4.85283e-12	Fe	5	4093.38A	-22.489	5.333200783252648e-07
1136	4.82604e-12	Si	4	4116.10A	-22.49	5.320934761829688e-07
1137	3.23936e-14	H	1	61.3222m	-22.49	5.320934761829688e-07
1138	8.407810000000001e-14	H	1	23.6262m	-22.491	5.308696951473106e-07
1139	3.4766e-11	F	4	571.377A	-22.491	5.308696951473106e-07
1140	7.70951e-14	F	4	25.7662m	-22.493000000000002	5.284305704573837e-07
1141	1.25625e-13	H	1	15.8125m	-22.496	5.247928799974609e-07
1142	1.9655099999999998e-12	Cr	8	1.01065m	-22.498	5.223816757369793e-07
1143	9.908580000000001e-14	He	2	20.0477m	-22.498	5.223816757369793e-07
1144	5.288619999999999e-12	He	1	3756.08A	-22.500999999999998	5.187856255754187e-07
1145	7.54923e-12	Fe	2	2631.32A	-22.503	5.164020221418697e-07
1146	1.4407e-10	Mg	5	137.881A	-22.506999999999998	5.116676199453893e-07
1147	3.0091e-12	Fe	7	6601.45A	-22.508000000000003	5.104908170754433e-07
1148	7.572069999999999e-13	He	1	2.62338m	-22.509	5.09316720777e-07
1149	3.5353800000000002e-12	Ca	7	5618.76A	-22.511999999999997	5.058106091327663e-07
1150	2.27454e-12	He	1	8733.40A	-22.515	5.02328633391314e-07
1151	7.55621e-12	Mg	7	2628.89A	-22.515	5.02328633391314e-07
1152	4.11673e-12	C	3	4825.31A	-22.515	5.02328633391314e-07
1153	2.0741599999999998e-13	He	2	9.57713m	-22.516	5.011733095944128e-07
1154	2.04465e-12	Fe	5	9715.32A	-22.516	5.011733095944128e-07
1155	6.68593e-12	Na	6	2971.08A	-22.516	5.011733095944128e-07
1156	1.02365e-12	He	1	1.94055m	-22.518	4.988706274022696e-07
1157	5.4549e-11	S	6	364.158A	-22.518	4.988706274022696e-07
1158	2.3812200000000002e-12	He	1	8342.14A	-22.52	4.965785250737756e-07
1159	2.2274299999999998e-13	He	2	8.91809m	-22.525	4.908942377018603e-07
1160	2.94733e-12	Fe	4	6739.82A	-22.526	4.897652122852683e-07
1161	8.473869999999999e-12	Si	2	2344.20A	-22.528000000000002	4.87514945539074e-07
1162	1.02218e-12	He	1	1.94334m	-22.531	4.841589162599157e-07
1163	6.6811600000000006e-12	Ne	5	2973.20A	-22.531	4.841589162599157e-07
1164	4.7648300000000004e-12	He	1	4168.97A	-22.533	4.819344081041616e-07
1165	5.3544399999999995e-14	H	1	37.0990m	-22.534000000000002	4.808259897238052e-07
1166	7.544189999999999e-12	He	1	2633.08A	-22.535	4.797201206349853e-07
1167	8.02407e-11	N	5	247.561A	-22.535	4.797201206349853e-07
1168	3.27654e-14	P	2	60.6263m	-22.537	4.775160068925936e-07
1169	9.65171e-13	He	1	2.05813m	-22.537	4.775160068925936e-07
1170	1.2264000000000002e-13	He	2	16.1974m	-22.539	4.753220201329541e-07
1171	1.4331e-14	H	1	138.612m	-22.541	4.7313811382681533e-07
1172	1.3191899999999999e-10	C	5	150.581A	-22.541	4.7313811382681533e-07
1173	1.3069000000000002e-13	H	1	15.1996m	-22.546	4.6772214662364634e-07
1174	6.14704e-12	He	1	3231.55A	-22.548000000000002	4.655731585644602e-07
1175	1.38975e-10	Mg	5	142.935A	-22.549	4.6450237001383213e-07
1176	9.097200000000001e-14	H	1	21.8358m	-22.553	4.602437866881039e-07
1177	6.27488e-12	Si	4	3165.71A	-22.557	4.5602424628898835e-07
1178	3.8804e-11	C	5	511.918A	-22.557	4.5602424628898835e-07
1179	2.0191400000000002e-12	Fe	5	9838.08A	-22.561999999999998	4.5080417990757844e-07
1180	2.5499700000000002e-14	H	1	77.9009m	-22.563000000000002	4.4976735906525996e-07
1181	1.34017e-10	C	5	148.223A	-22.563000000000002	4.4976735906525996e-07
1182	1.52414e-11	Si	3	1303.32A	-22.564	4.4873292284471354e-07
1183	1.0661000000000001e-10	C	5	186.329A	-22.564	4.4873292284471354e-07
1184	1.44216e-10	Mg	5	137.741A	-22.565	4.477008657614503e-07
1185	4.91715e-13	He	1	4.03983m	-22.566999999999997	4.4564386713192116e-07
1186	5.23702e-11	Ne	3	379.308A	-22.568	4.4461891467964235e-07
1187	1.7321400000000001e-12	P	2	1.14682m	-22.568	4.4461891467964235e-07
1188	5.2796900000000005e-12	Si	4	3762.43A	-22.569000000000003	4.435963195525923e-07
1189	1.89259e-13	He	2	10.4959m	-22.570999999999998	4.415581795998542e-07
1190	6.934779999999999e-13	Fe	4	2.86447m	-22.575	4.3750994987623216e-07
1191	4.04855e-12	Fe	4	4906.56A	-22.575	4.3750994987623216e-07
1192	1.4291e-13	He	2	13.9000m	-22.575	4.3750994987623216e-07
1193	1.54634e-12	He	1	1.28461m	-22.578000000000003	4.3449815256592076e-07
1194	1.27278e-11	C	1	1560.71A	-22.579	4.33498834545803e-07
1195	2.66575e-13	He	1	7.45174m	-22.579	4.33498834545803e-07
1196	2.60599e-14	H	1	76.2261m	-22.58	4.3250181489335247e-07
1197	3.25983e-14	He	2	60.9371m	-22.581	4.315070883224667e-07
1198	8.72085e-12	C	5	2277.81A	-22.581	4.315070883224667e-07
1199	5.30296e-12	He	1	3745.92A	-22.584	4.285366144204309e-07
1200	1.1486599999999999e-10	O	6	172.936A	-22.584	4.285366144204309e-07
1201	2.78668e-11	S	6	712.837A	-22.587	4.255865891169035e-07
1202	1.35081e-13	H	1	14.7056m	-22.587	4.255865891169035e-07
1203	9.64555e-13	He	1	2.05944m	-22.587	4.255865891169035e-07
1204	1.42273e-13	H	1	13.9623m	-22.59	4.2265687164472265e-07
1205	6.01862e-14	He	2	33.0050m	-22.593000000000004	4.197473222057573e-07
1206	7.73718e-12	Fe	4	2567.40A	-22.594	4.187819301540321e-07
1207	5.50993e-11	C	5	360.521A	-22.595	4.1781875844241215e-07
1208	6.16904e-14	H	1	32.2002m	-22.599	4.139881730401754e-07
1209	7.90011e-12	K	5	2514.45A	-22.599	4.139881730401754e-07
1210	3.06319e-11	S	6	648.490A	-22.6	4.1303602666396407e-07
1211	1.60479e-13	He	2	12.3782m	-22.601999999999997	4.11138298502664e-07
1212	3.54103e-11	Si	4	560.980A	-22.605999999999998	4.073689599252966e-07
1213	2.06387e-12	He	1	9624.88A	-22.608	4.05497269570495e-07
1214	8.34374e-12	Fe	2	2380.76A	-22.609	4.0456465173035284e-07
1215	9.685789999999999e-14	H	1	20.5089m	-22.61	4.036341788517242e-07
1216	1.75807e-13	He	2	11.2990m	-22.611	4.0270584600132805e-07
1217	7.55593e-12	He	1	2628.99A	-22.611	4.0270584600132805e-07
1218	9.23487e-11	O	5	215.103A	-22.611	4.0270584600132805e-07
1219	1.3891099999999998e-13	H	1	14.3001m	-22.611	4.0270584600132805e-07
1220	1.53336e-11	C	3	1295.48A	-22.614	3.999336384568479e-07
1221	2.4036200000000002e-12	He	1	8264.41A	-22.614	3.999336384568479e-07
1222	2.29693e-12	He	1	8648.25A	-22.614	3.999336384568479e-07
1223	1.93108e-12	S	2	1.02867m	-22.619	3.953556359539272e-07
1224	3.84714e-11	Si	4	516.344A	-22.619	3.953556359539272e-07
1225	6.867229999999999e-13	Fe	5	2.89265m	-22.621	3.935391418089983e-07
1226	4.72915e-11	F	4	420.043A	-22.622	3.926340268995093e-07
1227	1.92179e-12	S	2	1.03364m	-22.622	3.926340268995093e-07
1228	8.37403e-14	He	2	23.7215m	-22.625999999999998	3.89034336503922e-07
1229	1.33705e-10	C	5	148.569A	-22.631	3.845810972787588e-07
1230	1.96137e-14	H	1	101.278m	-22.634	3.819336596268675e-07
1231	4.06966e-12	Fe	3	4881.12A	-22.634	3.819336596268675e-07
1232	6.04481e-14	P	2	32.8620m	-22.636	3.801788338614791e-07
1233	8.5087e-12	Si	2	2334.60A	-22.636999999999997	3.7930444680758365e-07
1234	2.1561e-12	He	1	9213.12A	-22.638	3.784320707881003e-07
1235	3.57805e-14	H	1	55.5175m	-22.64	3.7669333336203256e-07
1236	1.19693e-10	C	5	165.961A	-22.643	3.7410019469501114e-07
1237	1.5036e-13	He	2	13.2113m	-22.651999999999997	3.6642739424321064e-07
1238	1.09515e-12	He	1	1.81386m	-22.651999999999997	3.6642739424321064e-07
1239	7.70562e-12	Fe	4	2577.92A	-22.651999999999997	3.6642739424321064e-07
1240	6.18488e-12	He	1	3211.78A	-22.656999999999996	3.6223293454620484e-07
1241	2.31799e-10	Si	7	85.6968A	-22.656999999999996	3.6223293454620484e-07
1242	2.42762e-11	C	3	818.269A	-22.658	3.613998219153754e-07
1243	1.0400999999999999e-13	He	2	19.0985m	-22.659000000000002	3.605686253904284e-07
1244	1.01923e-13	H	1	19.4896m	-22.66	3.597393405644427e-07
1245	6.85844e-14	H	1	28.9635m	-22.66	3.597393405644427e-07
1246	5.31469e-12	He	1	3737.65A	-22.660999999999998	3.589119630406296e-07
1247	1.29291e-11	P	2	1536.42A	-22.662	3.580864884323131e-07
1248	7.30633e-11	C	5	271.880A	-22.665	3.5562143838482706e-07
1249	1.52256e-11	P	2	1304.68A	-22.671999999999997	3.4993544481742026e-07
1250	1.0933e-11	Si	2	1816.93A	-22.673000000000002	3.4913061562810993e-07
1251	6.33282e-12	He	1	3136.75A	-22.677	3.4592976690441125e-07
1252	7.56565e-12	He	1	2625.61A	-22.682	3.4196994160731e-07
1253	2.64981e-11	C	5	749.657A	-22.683000000000003	3.411834325670043e-07
1254	4.5092600000000004e-13	Fe	6	4.40526m	-22.684	3.403987324472998e-07
1255	4.24221e-13	Na	7	4.68257m	-22.685	3.396158370877891e-07
1256	1.2158e-13	He	2	16.3386m	-22.685	3.396158370877891e-07
1257	7.5823e-13	He	1	2.61985m	-22.688000000000002	3.3727793810978987e-07
1258	4.27167e-13	He	1	4.65028m	-22.689	3.365022203780783e-07
1259	3.1162200000000002e-12	Fe	10	6374.54A	-22.691	3.349561331151574e-07
1260	1.1308499999999999e-10	C	5	175.659A	-22.691999999999997	3.3418575538675e-07
1261	1.36907e-13	He	2	14.5094m	-22.693	3.33417149477945e-07
1262	1.0936799999999998e-12	He	1	1.81630m	-22.695	3.318852368282511e-07
1263	4.17791e-12	Fe	3	4754.64A	-22.697	3.3036036267783657e-07
1264	1.38033e-10	C	5	143.911A	-22.699	3.2884249468773185e-07
1265	1.0631400000000002e-13	H	1	18.6848m	-22.701	3.2733160066755984e-07
1266	4.39265e-14	H	1	45.2220m	-22.701	3.2733160066755984e-07
1267	2.42139e-12	He	1	8203.75A	-22.701	3.2733160066755984e-07
1268	3.0175900000000003e-12	C	2	6582.88A	-22.701	3.2733160066755984e-07
1269	1.92458e-12	Fe	6	1.03215m	-22.701999999999998	3.2657875887716477e-07
1270	1.45485e-14	H	1	136.540m	-22.703000000000003	3.25827648574834e-07
1271	8.34809e-11	Fe	7	237.952A	-22.704	3.2507826577826605e-07
1272	1.1350499999999999e-13	H	1	17.5009m	-22.704	3.2507826577826605e-07
1273	2.31471e-12	He	1	8581.85A	-22.705	3.243306065143027e-07
1274	7.1822e-11	Mg	5	276.579A	-22.706	3.235846668189263e-07
1275	5.365010000000001e-13	He	1	3.70260m	-22.709	3.213571256408165e-07
1276	2.7587900000000002e-14	He	2	72.0042m	-22.71	3.20618024761674e-07
1277	1.06884e-12	He	1	1.85851m	-22.71	3.20618024761674e-07
1278	9.40092e-13	He	1	2.11303m	-22.713	3.1841090580383867e-07
1279	1.17289e-14	H	1	169.363m	-22.713	3.1841090580383867e-07
1280	4.18266e-11	K	3	474.924A	-22.715	3.169479405809486e-07
1281	7.44703e-14	H	1	26.6743m	-22.715999999999998	3.1621898054604097e-07
1282	5.62696e-11	C	5	353.023A	-22.715999999999998	3.1621898054604097e-07
1283	1.1736700000000001e-09	O	7	16.9251A	-22.717	3.154916970726869e-07
1284	5.1142e-14	He	2	38.8417m	-22.717	3.154916970726869e-07
1285	2.71015e-12	O	2	7329.67A	-22.724	3.1044733369495024e-07
1286	1.1014400000000001e-13	H	1	18.0350m	-22.725	3.097333246409925e-07
1287	2.42914e-11	C	3	817.758A	-22.726	3.090209577622915e-07
1288	1.9037499999999998e-10	Al	6	104.344A	-22.726999999999997	3.0831022928194643e-07
1289	1.17761e-13	He	2	16.8684m	-22.729	3.0689367245213914e-07
1290	2.84454e-13	Ar	2	6.98337m	-22.732	3.047810312710567e-07
1291	1.0495900000000001e-10	C	5	189.258A	-22.733	3.0408005435103607e-07
1292	5.32442e-12	He	1	3730.82A	-22.734	3.033806896331933e-07
1293	1.77578e-11	Si	3	1118.63A	-22.734	3.033806896331933e-07
1294	4.21259e-11	K	3	471.549A	-22.735	3.026829334095688e-07
1295	4.2726499999999995e-13	He	1	4.64921m	-22.737	3.0129223165573703e-07
1296	1.09298e-11	Si	2	1817.45A	-22.737	3.0129223165573703e-07
1297	1.2938e-10	C	5	153.536A	-22.741	2.985299678725353e-07
1298	4.91223e-11	Mg	5	404.388A	-22.741999999999997	2.9784336799937485e-07
1299	7.141210000000001e-14	He	2	27.8167m	-22.743000000000002	2.971583472620973e-07
1300	2.13536e-12	He	1	9302.62A	-22.745	2.9579302867591864e-07
1301	5.94356e-12	Ne	3	3342.18A	-22.745	2.9579302867591864e-07
1302	4.55463e-11	Ca	8	436.138A	-22.746	2.9511272358823196e-07
1303	2.14495e-14	H	1	92.6103m	-22.746	2.9511272358823196e-07
1304	3.60031e-12	Fe	6	5517.42A	-22.747	2.944339831588258e-07
1305	1.8064099999999998e-12	He	1	1.09966m	-22.748	2.937568037890882e-07
1306	7.57381e-12	He	1	2622.78A	-22.748	2.937568037890882e-07
1307	2.07782e-12	Fe	5	9560.26A	-22.753	2.90394197462235e-07
1308	8.03337e-13	He	1	2.47274m	-22.753	2.90394197462235e-07
1309	2.70975e-12	O	2	7330.73A	-22.754	2.897263093417702e-07
1310	3.74883e-11	O	6	529.884A	-22.754	2.897263093417702e-07
1311	1.04281e-13	He	1	19.0490m	-22.756999999999998	2.877318474570822e-07
1312	4.23705e-13	Fe	6	4.68828m	-22.758000000000003	2.870700825717089e-07
1313	6.21366e-12	He	1	3196.90A	-22.76	2.8575111535142994e-07
1314	5.08204e-14	H	1	39.0875m	-22.76	2.8575111535142994e-07
1315	4.0215e-12	Ca	7	4939.56A	-22.761999999999997	2.844382082350575e-07
1316	8.898139999999999e-14	He	2	22.3243m	-22.765	2.824801493823286e-07
1317	7.95355e-14	H	1	24.9756m	-22.766	2.818304630673552e-07
1318	2.59723e-11	N	5	764.833A	-22.769000000000002	2.7989035580609126e-07
1319	2.20725e-12	He	1	8999.66A	-22.771	2.7860437643383044e-07
1320	1.0430899999999999e-13	He	2	19.0438m	-22.771	2.7860437643383044e-07
1321	1.01581e-14	H	1	195.553m	-22.772	2.779636041492768e-07
1322	4.8176400000000005e-12	Fe	5	4123.28A	-22.773000000000003	2.773243056000773e-07
1323	1.14629e-12	He	1	1.73294m	-22.774	2.766864773967439e-07
1324	2.5502299999999997e-12	He	1	7789.27A	-22.776	2.754152185086304e-07
1325	7.08043e-13	Fe	4	2.80554m	-22.779	2.7351927348027894e-07
1326	1.52934e-11	Si	3	1298.89A	-22.78	2.72890196607972e-07
1327	1.52235e-11	O	1	1304.86A	-22.78	2.72890196607972e-07
1328	2.43572e-12	He	1	8155.46A	-22.783	2.7101163370812075e-07
1329	1.73398e-11	Ne	5	1145.60A	-22.783	2.7101163370812075e-07
1330	2.3290400000000003e-12	He	1	8529.02A	-22.789	2.6729321469371926e-07
1331	1.31695e-12	He	1	1.50837m	-22.789	2.6729321469371926e-07
1332	4.97279e-12	Fe	6	3994.63A	-22.79	2.666784573592605e-07
1333	1.5236200000000001e-12	V	7	1.30376m	-22.791	2.660651139274336e-07
1334	1.40639e-10	C	5	141.244A	-22.796	2.6301949175321604e-07
1335	1.35011e-10	C	5	147.132A	-22.799	2.612088783076362e-07
1336	2.95955e-14	H	1	67.1199m	-22.799	2.612088783076362e-07
1337	6.3070599999999996e-12	Si	4	3149.56A	-22.8	2.6060811455854553e-07
1338	5.33257e-12	He	1	3725.12A	-22.801	2.6000873252773754e-07
1339	9.017339999999999e-14	He	2	22.0292m	-22.803	2.5881410091681266e-07
1340	4.96994e-12	F	4	3996.92A	-22.804000000000002	2.5821884500288006e-07
1341	1.1424799999999999e-10	N	6	173.871A	-22.805	2.576249581395608e-07
1342	8.39259e-14	H	1	23.6690m	-22.805999999999997	2.570324371781238e-07
1343	9.11177e-14	H	1	21.8009m	-22.809	2.5526303832633806e-07
1344	4.54123e-11	C	5	437.425A	-22.809	2.5526303832633806e-07
1345	7.5807e-12	He	1	2620.40A	-22.81	2.546759496297277e-07
1346	2.63224e-11	K	4	754.659A	-22.81	2.546759496297277e-07
1347	5.67064e-14	H	1	35.0304m	-22.815	2.5176069814116055e-07
1348	4.50345e-11	Ca	8	441.094A	-22.815	2.5176069814116055e-07
1349	9.178969999999998e-13	He	1	2.16413m	-22.815	2.5176069814116055e-07
1350	5.26469e-12	Si	4	3773.15A	-22.818	2.500275896856448e-07
1351	2.31556e-12	Cl	2	8578.70A	-22.82	2.488788172604362e-07
1352	1.85135e-11	S	4	1072.97A	-22.820999999999998	2.4830641186482014e-07
1353	2.54975e-11	Ti	4	779.074A	-22.820999999999998	2.4830641186482014e-07
1354	4.58125e-11	Ca	7	433.603A	-22.826	2.4546407187212696e-07
1355	1.12841e-11	C	2	1760.40A	-22.826	2.4546407187212696e-07
1356	2.6649e-13	He	1	7.45412m	-22.826999999999998	2.448995201729662e-07
1357	1.1403299999999998e-12	He	1	1.74199m	-22.828000000000003	2.4433626690667834e-07
1358	4.38242e-14	He	2	45.3276m	-22.829	2.437743090869587e-07
1359	2.3554099999999998e-14	He	2	84.3354m	-22.83	2.432136437343589e-07
1360	8.77562e-14	H	1	22.6360m	-22.83	2.432136437343589e-07
1361	5.92408e-12	Cl	3	3353.17A	-22.83	2.432136437343589e-07
1362	1.64081e-11	Si	4	1210.65A	-22.834	2.4098384764577073e-07
1363	3.77799e-11	O	3	525.794A	-22.836	2.398766274408158e-07
1364	1.42426e-10	C	5	139.472A	-22.836	2.398766274408158e-07
1365	1.1448200000000002e-12	He	1	1.73517m	-22.837	2.393249265072401e-07
1366	1.1879299999999998e-10	C	5	167.218A	-22.839000000000002	2.3822532835256153e-07
1367	3.4516900000000002e-12	N	2R	5755.00A	-22.842	2.365853967272772e-07
1368	1.8621e-12	He	1	1.06678m	-22.844	2.3549838556859061e-07
1369	6.13934e-14	He	2	32.3560m	-22.844	2.3549838556859061e-07
1370	6.3278100000000006e-15	H	1	313.923m	-22.846999999999998	2.3387722608539002e-07
1371	7.67213e-14	He	2	25.8917m	-22.846999999999998	2.3387722608539002e-07
1372	2.42562e-11	O	3	818.944A	-22.846999999999998	2.3387722608539002e-07
1373	6.2360599999999996e-12	He	1	3185.42A	-22.854	2.3013778785263058e-07
1374	3.64894e-14	H	1	54.4390m	-22.855	2.296084856285501e-07
1375	3.5717800000000004e-12	Fe	6	5561.50A	-22.855	2.296084856285501e-07
1376	3.96404e-12	Fe	3	5011.16A	-22.855	2.296084856285501e-07
1377	9.28676e-12	N	2	2139.01A	-22.858	2.2802787193134038e-07
1378	2.4474599999999998e-12	He	1	8116.37A	-22.858	2.2802787193134038e-07
1379	9.18978e-13	He	1	2.16158m	-22.86	2.26980179027597e-07
1380	1.75776e-13	He	1	11.3010m	-22.861	2.2645813910228746e-07
1381	1.73701e-11	S	3	1143.60A	-22.861	2.2645813910228746e-07
1382	1.8037200000000001e-12	He	1	1.10131m	-22.861	2.2645813910228746e-07
1383	1.68917e-11	C	3	1175.99A	-22.861	2.2645813910228746e-07
1384	2.42857e-11	C	3	817.950A	-22.863000000000003	2.2541765846576133e-07
1385	8.04158e-12	O	2	2470.22A	-22.863000000000003	2.2541765846576133e-07
1386	5.3394599999999995e-12	He	1	3720.31A	-22.863000000000003	2.2541765846576133e-07
1387	6.17716e-14	H	1	32.1579m	-22.864	2.2489921223802177e-07
1388	7.586589999999999e-12	He	1	2618.36A	-22.866	2.238658942198183e-07
1389	2.34078e-12	He	1	8486.27A	-22.866999999999997	2.233510169508069e-07
1390	2.1865e-12	He	1	9085.04A	-22.868000000000002	2.2283732386664976e-07
1391	7.77216e-10	C	6	25.5585A	-22.872	2.2079433900149326e-07
1392	1.68957e-11	C	3	1175.71A	-22.872	2.2079433900149326e-07
1393	9.720619999999999e-15	H	1	204.354m	-22.872	2.2079433900149326e-07
1394	3.0189099999999997e-12	C	2R	6580.00A	-22.872	2.2079433900149326e-07
1395	6.66192e-14	He	2	29.8179m	-22.875999999999998	2.187700843341637e-07
1396	5.31546e-13	He	1	3.73711m	-22.877	2.182669271026599e-07
1397	1.60677e-13	He	1	12.3630m	-22.879	2.1726408166665726e-07
1398	3.55019e-11	Si	4	559.533A	-22.884	2.147770802893724e-07
1399	5.23138e-12	S	3	3797.17A	-22.886	2.1379026924298573e-07
1400	1.18412e-12	He	1	1.67757m	-22.888	2.1280799218150831e-07
1401	1.22635e-11	C	5	1619.80A	-22.891	2.113430322676942e-07
1402	2.24508e-12	He	1	8847.98A	-22.892	2.1085695678192983e-07
1403	8.723339999999999e-12	C	5	2277.16A	-22.895	2.094054277013337e-07
1404	1.78666e-14	H	1	111.182m	-22.9	2.0700838359211379e-07
1405	6.6162e-14	H	1	30.0240m	-22.904	2.0511051932368156e-07
1406	7.33538e-14	H	1	27.0803m	-22.906	2.041681220905782e-07
1407	2.2754599999999997e-12	Fe	7	8729.85A	-22.906	2.041681220905782e-07
1408	2.65452e-12	He	1	7483.27A	-22.906999999999996	2.036985484403018e-07
1409	4.2375300000000005e-14	H	1	46.8774m	-22.909000000000002	2.0276263862411607e-07
1410	1.33205e-12	He	1	1.49127m	-22.91	2.0229629749611097e-07
1411	8.452339999999999e-12	Si	2	2350.17A	-22.91	2.0229629749611097e-07
1412	3.5448e-11	Ne	3	560.383A	-22.913	2.0090369957952332e-07
1413	2.7092299999999998e-12	Ar	4	7332.15A	-22.915	1.9998063092742172e-07
1414	7.59166e-12	He	1	2616.62A	-22.916999999999998	1.9906180339053241e-07
1415	2.67304e-13	He	1	7.43142m	-22.916999999999998	1.9906180339053241e-07
1416	4.68182e-13	He	1	4.24289m	-22.919	1.981471974826994e-07
1417	7.9173e-12	Mg	7	2508.99A	-22.919	1.981471974826994e-07
1418	2.76827e-11	C	5	717.576A	-22.919	1.981471974826994e-07
1419	3.8563e-11	Si	4	515.118A	-22.919	1.981471974826994e-07
1420	5.34535e-12	He	1	3716.21A	-22.92	1.976914715747487e-07
1421	5.45227e-12	Fe	6	3643.34A	-22.92	1.976914715747487e-07
1422	6.33735e-11	Fe	7	313.450A	-22.92	1.976914715747487e-07
1423	4.28054e-13	He	1	4.64065m	-22.921	1.9723679380730234e-07
1424	1.00102e-11	Fe	6	1984.42A	-22.921999999999997	1.9678316176970238e-07
1425	1.02168e-11	Fe	6	1944.30A	-22.921999999999997	1.9678316176970238e-07
1426	3.84482e-14	Fe	3	51.6655m	-22.921999999999997	1.9678316176970238e-07
1427	4.164869999999999e-12	Fe	3	4769.52A	-22.921999999999997	1.9678316176970238e-07
1428	5.31672e-14	He	2	37.3623m	-22.923000000000002	1.9633057305683374e-07
1429	5.31448e-13	He	1	3.73780m	-22.923000000000002	1.9633057305683374e-07
1430	3.38075e-12	Fe	6	5875.76A	-22.925	1.9542851601250254e-07
1431	3.7839300000000006e-14	He	2	52.4969m	-22.927	1.9453060354381516e-07
1432	6.99923e-14	H	1	28.3809m	-22.927	1.9453060354381516e-07
1433	2.45718e-12	He	1	8084.24A	-22.929000000000002	1.9363681660817468e-07
1434	7.3147e-13	Fe	4	2.71569m	-22.93	1.9319146428837296e-07
1435	1.77682e-11	P	5	1117.98A	-22.935	1.9098001988357702e-07
1436	7.46685e-12	Al	2	2660.35A	-22.936	1.9054077802667675e-07
1437	4.57076e-11	Mg	7	434.599A	-22.936999999999998	1.9010254639801537e-07
1438	1.8062400000000003e-10	Al	6	109.977A	-22.936999999999998	1.9010254639801537e-07
1439	2.027e-14	He	2	97.9991m	-22.939	1.8922910453690347e-07
1440	2.3930099999999997e-12	He	1	8301.03A	-22.939	1.8922910453690347e-07
1441	1.1914700000000002e-12	He	1	1.66722m	-22.94	1.8879388967355264e-07
1442	2.3505e-12	He	1	8451.16A	-22.94	1.8879388967355264e-07
1443	6.25383e-12	He	1	3176.37A	-22.941999999999997	1.8792646054392283e-07
1444	6.9164399999999996e-12	Na	6	2872.06A	-22.944000000000003	1.8706301688911618e-07
1445	1.91548e-12	S	2	1.03705m	-22.944000000000003	1.8706301688911618e-07
1446	2.96627e-15	H	1	669.677m	-22.945	1.866327838891116e-07
1447	2.71412e-12	O	2	7318.92A	-22.945999999999998	1.8620354039754845e-07
1448	2.4760499999999998e-14	H	1	80.2263m	-22.948	1.853480128417526e-07
1449	4.63492e-14	He	2	42.8583m	-22.948	1.853480128417526e-07
1450	1.48113e-12	He	1	1.34117m	-22.954	1.8280494276833062e-07
1451	4.7440600000000003e-14	H	1	41.8723m	-22.956999999999997	1.815465223939009e-07
1452	4.65826e-11	C	5	426.435A	-22.958000000000002	1.8112897697915555e-07
1453	4.9428e-11	C	5	401.887A	-22.96	1.8029676492439192e-07
1454	7.59605e-12	He	1	2615.10A	-22.961	1.7988209387206665e-07
1455	2.27962e-11	P	5	871.394A	-22.961	1.7988209387206665e-07
1456	2.74478e-12	C	2	7237.17A	-22.962	1.7946837653669492e-07
1457	1.18265e-12	He	1	1.67965m	-22.962	1.7946837653669492e-07
1458	4.21246e-12	Ne	4	4715.64A	-22.963	1.7905561072479005e-07
1459	5.35042e-12	He	1	3712.69A	-22.971999999999998	1.7538317753617157e-07
1460	2.26915e-13	He	1	8.75412m	-22.975	1.7417584823422832e-07
1461	7.606210000000001e-12	He	1	2611.61A	-22.976	1.737752548996379e-07
1462	2.22434e-12	He	1	8930.50A	-22.980999999999998	1.717860660058358e-07
1463	1.23709e-10	C	5	160.574A	-22.983	1.70996780727715e-07
1464	5.05688e-13	Si	9	3.92820m	-22.986	1.6981964716900916e-07
1465	2.30832e-11	Si	4	860.560A	-22.99	1.6826273128547377e-07
1466	1.2129e-12	He	1	1.63776m	-22.99	1.6826273128547377e-07
1467	2.46533e-12	He	1	8057.52A	-22.995	1.6633664372768303e-07
1468	7.59988e-12	He	1	2613.78A	-22.995	1.6633664372768303e-07
1469	5.1830999999999995e-14	H	1	38.3254m	-22.996	1.6595408006313956e-07
1470	5.7479e-12	Fe	7	3455.95A	-22.997	1.65572396270607e-07
1471	5.902280000000001e-14	H	1	33.6556m	-22.997	1.65572396270607e-07
1472	3.06465e-14	H	1	64.8181m	-22.998	1.6519159032643722e-07
1473	2.2738599999999998e-12	He	1	8736.00A	-23.0	1.6443260391185012e-07
1474	2.37227e-12	He	1	8373.61A	-23.000999999999998	1.640544194173624e-07
1475	3.28971e-14	He	2	60.3836m	-23.003	1.6330065782850115e-07
1476	4.05125e-12	Fe	6	4903.29A	-23.004	1.6292507673776008e-07
1477	1.02326e-12	He	1	1.94129m	-23.006	1.6217650400718002e-07
1478	1.02218e-12	He	1	1.94335m	-23.008000000000003	1.614313706558777e-07
1479	2.35865e-12	He	1	8421.96A	-23.008000000000003	1.614313706558777e-07
1480	3.74858e-11	O	6	529.920A	-23.01	1.6068966088134342e-07
1481	7.60325e-12	He	1	2612.63A	-23.01	1.6068966088134342e-07
1482	6.03041e-13	He	1	3.29405m	-23.011999999999997	1.599513589536707e-07
1483	5.323350000000001e-13	He	1	3.73157m	-23.015	1.5885026154362642e-07
1484	5.35481e-12	He	1	3709.65A	-23.016	1.5848491608030623e-07
1485	5.5661300000000005e-14	H	1	35.6881m	-23.018	1.5775674403483804e-07
1486	2.06847e-12	He	1	9603.44A	-23.018	1.5775674403483804e-07
1487	8.14597e-15	H	1	243.856m	-23.021	1.5667075424763106e-07
1488	4.051430000000001e-12	Fe	4	4903.07A	-23.023000000000003	1.5595091751864082e-07
1489	6.26817e-12	He	1	3169.10A	-23.024	1.5559224036153452e-07
1490	2.59701e-11	N	5	764.896A	-23.025	1.5523438813899787e-07
1491	2.8779900000000004e-14	He	2	69.0220m	-23.025	1.5523438813899787e-07
1492	2.54109e-11	Ti	4	781.730A	-23.025	1.5523438813899787e-07
1493	3.52354e-12	Fe	6	5637.65A	-23.026	1.5487735895373278e-07
1494	5.52323e-11	Ca	8	359.653A	-23.026999999999997	1.5452115091280852e-07
1495	2.9379299999999998e-12	Fe	4	6761.38A	-23.026999999999997	1.5452115091280852e-07
1496	9.08859e-11	Fe	8	218.565A	-23.028000000000002	1.5416576212764177e-07
1497	2.72601e-12	He	1	7287.00A	-23.029	1.5381119071400158e-07
1498	6.15536e-11	N	4	322.718A	-23.031	1.5310449248600644e-07
1499	3.99549e-12	Fe	6	4971.72A	-23.031	1.5310449248600644e-07
1500	5.3170400000000005e-12	O	2R	3736.00A	-23.031999999999996	1.5275236192480908e-07
1501	8.947539999999999e-12	Fe	6	2220.10A	-23.031999999999996	1.5275236192480908e-07
1502	1.68596e-13	Fe	7	11.7823m	-23.031999999999996	1.5275236192480908e-07
1503	5.3649699999999995e-12	He	1	3702.62A	-23.033	1.524010412414261e-07
1504	3.87604e-11	C	5	512.494A	-23.033	1.524010412414261e-07
1505	1.7569299999999998e-14	He	2	113.064m	-23.034000000000002	1.52050528573194e-07
1506	1.33058e-12	He	1	1.49291m	-23.035999999999998	1.5135191985292206e-07
1507	3.53321e-11	Ne	5	562.222A	-23.039	1.5031002056525457e-07
1508	1.3772399999999999e-12	He	1	1.44234m	-23.039	1.5031002056525457e-07
1509	4.054e-12	Fe	4	4899.97A	-23.043000000000003	1.489319700135426e-07
1510	1.50399e-14	H	1	132.078m	-23.043000000000003	1.489319700135426e-07
1511	4.1962699999999994e-12	Fe	3	4733.84A	-23.044	1.4858943598773086e-07
1512	3.57117e-14	H	1	55.6245m	-23.044	1.4858943598773086e-07
1513	1.22931e-12	He	1	1.61591m	-23.048000000000002	1.472271598502423e-07
1514	3.40768e-13	Al	8	5.82933m	-23.049	1.4688854677900078e-07
1515	5.35864e-12	He	1	3706.99A	-23.05	1.465507124962108e-07
1516	8.69738e-11	Ne	4	228.396A	-23.055	1.4487316036230882e-07
1517	2.47223e-12	He	1	8035.04A	-23.055999999999997	1.445399613396513e-07
1518	1.90995e-12	Fe	5	1.04005m	-23.055999999999997	1.445399613396513e-07
1519	2.66574e-13	He	1	7.45178m	-23.057	1.4420752865347906e-07
1520	2.75026e-12	Fe	4	7222.76A	-23.058000000000003	1.4387586054126716e-07
1521	9.6901e-12	C	5	2049.98A	-23.061	1.4288542608390574e-07
1522	1.65404e-11	S	3	1200.97A	-23.064	1.4190180972938983e-07
1523	1.99119e-11	P	5	997.615A	-23.064	1.4190180972938983e-07
1524	5.362e-12	He	1	3704.67A	-23.066	1.4124983013662063e-07
1525	2.36555e-12	He	1	8397.41A	-23.07	1.3995484391004044e-07
1526	1.98655e-12	Fe	5	9999.46A	-23.070999999999998	1.396329567013236e-07
1527	5.50557e-11	C	5	360.806A	-23.072	1.3931180981264197e-07
1528	1.21143e-12	He	1	1.63975m	-23.075	1.3835279405949963e-07
1529	7.32911e-11	O	5	271.035A	-23.075	1.3835279405949963e-07
1530	7.14947e-14	He	1	27.7845m	-23.075	1.3835279405949963e-07
1531	2.64753e-13	He	1	7.50301m	-23.078000000000003	1.3740038012436437e-07
1532	2.0197200000000002e-12	Fe	5	9835.27A	-23.079	1.3708436801932214e-07
1533	5.20343e-11	C	5	381.757A	-23.081	1.3645452256064401e-07
1534	7.00265e-12	C	2	2836.71A	-23.081	1.3645452256064401e-07
1535	4.7293900000000004e-14	H	1	42.0022m	-23.081999999999997	1.361406858676313e-07
1536	7.44776e-13	He	1	2.66717m	-23.083000000000002	1.3582757097898042e-07
1537	4.0102099999999995e-14	H	1	49.5347m	-23.083000000000002	1.3582757097898042e-07
1538	2.25312e-12	He	1	8816.43A	-23.083000000000002	1.3582757097898042e-07
1539	4.03915e-12	Fe	4	4917.98A	-23.084	1.355151762345919e-07
1540	1.2321299999999998e-10	N	6	161.220A	-23.084	1.355151762345919e-07
1541	1.2353e-12	He	1	1.60807m	-23.085	1.3520349997817652e-07
1542	2.85869e-11	C	5	694.879A	-23.085	1.3520349997817652e-07
1543	2.0925799999999998e-14	H	1	94.9279m	-23.086	1.3489254055726003e-07
1544	1.5469299999999998e-10	O	7	128.412A	-23.086	1.3489254055726003e-07
1545	2.2573e-12	Fe	5	8800.09A	-23.088	1.3427276563100643e-07
1546	9.23757e-11	O	5	215.040A	-23.089000000000002	1.3396394683968548e-07
1547	1.6069000000000002e-13	He	1	12.3619m	-23.090999999999998	1.3334843841401632e-07
1548	8.50942e-12	Si	2	2334.41A	-23.090999999999998	1.3334843841401632e-07
1549	6.56484e-11	Fe	7	302.589A	-23.094	1.3243047422082903e-07
1550	9.09788e-13	He	1	2.18342m	-23.095	1.3212589258217285e-07
1551	2.2962599999999997e-12	He	1	8650.79A	-23.098000000000003	1.3121634433529517e-07
1552	4.1268100000000004e-13	He	1	4.81351m	-23.099	1.309145551178868e-07
1553	1.25324e-10	C	5	158.505A	-23.099	1.309145551178868e-07
1554	6.2799e-12	He	1	3163.18A	-23.1	1.3061345999641648e-07
1555	5.05983e-11	C	5	392.591A	-23.101999999999997	1.300133456594613e-07
1556	5.86248e-11	C	5	338.841A	-23.104	1.2941598859742368e-07
1557	3.67046e-12	Fe	3	5411.98A	-23.104	1.2941598859742368e-07
1558	4.39324e-14	H	1	45.2160m	-23.104	1.2941598859742368e-07
1559	1.63931e-11	Si	4	1211.76A	-23.105	1.291183400833081e-07
1560	1.5327799999999998e-14	He	2	129.597m	-23.105999999999998	1.288213761417793e-07
1561	4.81959e-13	He	1	4.12160m	-23.105999999999998	1.288213761417793e-07
1562	3.99615e-11	C	5	497.090A	-23.107	1.28525095198362e-07
1563	7.44223e-12	Al	2	2669.15A	-23.109	1.2793457602606954e-07
1564	9.7245e-13	He	1	2.04272m	-23.109	1.2793457602606954e-07
1565	2.47812e-12	He	1	8015.95A	-23.112	1.270538805994187e-07
1566	2.2498099999999997e-12	S	3	8829.39A	-23.112	1.270538805994187e-07
1567	1.00649e-10	Fe	8	197.363A	-23.112	1.270538805994187e-07
1568	2.00332e-11	N	3	991.577A	-23.113000000000003	1.2676166478294173e-07
1569	6.02942e-13	He	1	3.29459m	-23.113000000000003	1.2676166478294173e-07
1570	6.01262e-14	Fe	5	33.0380m	-23.113000000000003	1.2676166478294173e-07
1571	1.35377e-11	Ti	4	1467.34A	-23.116999999999997	1.2559950685472887e-07
1572	6.03829e-13	He	1	3.28975m	-23.123	1.238762170162146e-07
1573	1.3452100000000001e-14	He	2	147.668m	-23.125999999999998	1.2302345913647805e-07
1574	2.3714400000000002e-12	He	1	8376.56A	-23.128	1.2245821768577377e-07
1575	2.59911e-14	H	1	76.4279m	-23.129	1.221765716006923e-07
1576	1.66361e-11	S	3	1194.06A	-23.13	1.218955732836321e-07
1577	2.97134e-13	Fe	5	6.68535m	-23.13	1.218955732836321e-07
1578	1.38294e-13	Cl	2	14.3639m	-23.131	1.216152212447661e-07
1579	1.09037e-10	C	6	182.181A	-23.133000000000003	1.2105645005944402e-07
1580	2.85577e-11	C	5	695.591A	-23.135	1.2050024619451547e-07
1581	5.38212e-11	C	5	369.083A	-23.136999999999997	1.199465978542147e-07
1582	6.54181e-13	He	1	3.03654m	-23.138	1.1967072833444684e-07
1583	1.09475e-12	He	1	1.81451m	-23.14	1.1912089128251155e-07
1584	2.2267400000000003e-12	He	1	8920.86A	-23.14	1.1912089128251155e-07
1585	3.19264e-12	K	5	6221.94A	-23.141	1.1884692083516187e-07
1586	2.77715e-12	He	1	7152.82A	-23.143	1.183008688348675e-07
1587	1.26315e-10	C	5	157.261A	-23.143	1.183008688348675e-07
1588	1.25809e-12	He	1	1.57894m	-23.145	1.1775732571561984e-07
1589	1.97048e-11	O	3	1008.10A	-23.148000000000003	1.169466899873122e-07
1590	1.17948e-10	C	5	168.417A	-23.155	1.1507684172952013e-07
1591	1.0136399999999998e-10	Fe	8	195.972A	-23.156999999999996	1.1454811166926984e-07
1592	7.33755e-11	O	5	270.723A	-23.159000000000002	1.1402181090297729e-07
1593	6.89393e-15	H	1	288.144m	-23.160999999999998	1.1349792826905621e-07
1594	2.48318e-12	He	1	7999.59A	-23.163	1.1297645265719292e-07
1595	1.22634e-13	He	1	16.1981m	-23.163	1.1297645265719292e-07
1596	3.7573300000000003e-14	H	1	52.8686m	-23.163	1.1297645265719292e-07
1597	3.03815e-14	H	1	65.3834m	-23.165	1.1245737300812845e-07
1598	7.16289e-13	Fe	4	2.77325m	-23.166	1.121987282275261e-07
1599	4.27166e-13	He	1	4.65029m	-23.166	1.121987282275261e-07
1600	4.21683e-11	Ca	8	471.076A	-23.166999999999998	1.1194067831341272e-07
1601	2.64867e-11	K	4	749.979A	-23.17	1.1117008410417442e-07
1602	6.2896300000000005e-12	He	1	3158.29A	-23.171	1.1091440000589403e-07
1603	7.48709e-13	He	1	2.65316m	-23.171999999999997	1.1065930396472128e-07
1604	1.0936700000000001e-12	He	1	1.81631m	-23.171999999999997	1.1065930396472128e-07
1605	1.25307e-12	He	1	1.58526m	-23.173000000000002	1.1040479462816054e-07
1606	1.27799e-14	H	1	155.436m	-23.177	1.0939259738690743e-07
1607	1.23383e-12	He	1	1.60998m	-23.178	1.0914100139463212e-07
1608	1.7695099999999998e-12	He	1	1.12259m	-23.178	1.0914100139463212e-07
1609	2.27551e-12	He	1	8729.66A	-23.178	1.0914100139463212e-07
1610	2.93532e-13	He	1	6.76740m	-23.179000000000002	1.0888998405708155e-07
1611	6.95856e-13	He	1	2.85468m	-23.18	1.0863954404338765e-07
1612	2.3765e-12	He	1	8358.70A	-23.18	1.0863954404338765e-07
1613	2.64971e-13	He	1	7.49683m	-23.18	1.0863954404338765e-07
1614	2.6495799999999997e-13	He	1	7.49722m	-23.185	1.073959574662099e-07
1615	3.4211800000000004e-14	H	1	58.0633m	-23.186	1.0714895361832155e-07
1616	4.51187e-13	He	1	4.40271m	-23.188000000000002	1.0665664889522417e-07
1617	2.31403e-12	He	1	8584.36A	-23.189	1.0641134540986538e-07
1618	9.85651e-12	Fe	7	2015.36A	-23.19	1.0616660610686616e-07
1619	3.86449e-12	Fe	5	5140.25A	-23.191	1.0592242968864482e-07
1620	2.35538e-12	Cl	3	8433.66A	-23.203000000000003	1.0303574941533907e-07
1621	2.29528e-11	P	5	865.449A	-23.204	1.0279877376768897e-07
1622	3.79545e-12	Fe	4	5233.76A	-23.206999999999997	1.0209111198668561e-07
1623	2.4875799999999998e-12	He	1	7985.47A	-23.206999999999997	1.0209111198668561e-07
1624	5.32046e-11	C	5	373.360A	-23.209	1.016220459349877e-07
1625	1.78451e-14	H	1	111.316m	-23.212	1.0092248469140558e-07
1626	2.83317e-11	Ne	4	701.139A	-23.213	1.0069036941774572e-07
1627	4.3117e-12	Fe	3	4607.11A	-23.213	1.0069036941774572e-07
1628	4.02064e-11	Na	6	494.062A	-23.213	1.0069036941774572e-07
1629	4.2726400000000003e-13	He	1	4.64923m	-23.214000000000002	1.0045878799440108e-07
1630	3.97447e-12	Fe	6	4998.02A	-23.215	1.0022773919355086e-07
1631	2.34227e-12	Cl	3	8480.86A	-23.215	1.0022773919355086e-07
1632	2.95577e-11	C	5	672.057A	-23.215999999999998	9.999722179019647e-08
1633	1.2934000000000002e-10	C	5	153.583A	-23.219	9.930884575735077e-08
1634	1.49985e-11	Mg	5	1324.43A	-23.221999999999998	9.862520847178499e-08
1635	4.08048e-12	Fe	4	4868.16A	-23.221999999999998	9.862520847178499e-08
1636	5.45928e-11	S	6	363.866A	-23.221999999999998	9.862520847178499e-08
1637	2.4977400000000002e-12	He	1	7952.98A	-23.221999999999998	9.862520847178499e-08
1638	1.76102e-11	P	5	1128.01A	-23.223000000000003	9.839837678681141e-08
1639	2.55148e-11	K	3	778.546A	-23.224	9.817206680023793e-08
1640	1.0140700000000001e-12	He	1	1.95889m	-23.224	9.817206680023793e-08
1641	2.38089e-12	He	1	8343.28A	-23.225	9.794627731218908e-08
1642	1.0023000000000001e-10	C	5	198.189A	-23.225	9.794627731218908e-08
1643	6.549689999999999e-13	He	1	3.03289m	-23.229	9.704830044424314e-08
1644	3.14421e-11	P	4	631.780A	-23.233	9.615855627770679e-08
1645	8.01893e-11	N	5	247.719A	-23.234	9.593739773535237e-08
1646	1.28048e-12	He	1	1.55133m	-23.235	9.571674784353126e-08
1647	3.1286400000000003e-12	K	5	6349.22A	-23.235	9.571674784353126e-08
1648	1.74785e-11	Ne	5	1136.51A	-23.236	9.549660543237811e-08
1649	6.297780000000001e-12	He	1	3154.20A	-23.237	9.527696933472134e-08
1650	2.33699e-12	Cl	3	8500.01A	-23.237	9.527696933472134e-08
1651	2.3156e-12	Fe	5	8578.53A	-23.24	9.462108729122092e-08
1652	2.4914099999999998e-12	He	1	7973.19A	-23.241	9.440346482941023e-08
1653	1.2810200000000002e-10	C	5	155.067A	-23.241	9.440346482941023e-08
1654	2.9427299999999994e-14	H	1	67.5035m	-23.241	9.440346482941023e-08
1655	2.3910599999999997e-12	He	1	8307.82A	-23.241999999999997	9.418634288537326e-08
1656	2.2235499999999998e-14	H	1	89.3366m	-23.245	9.353796866154024e-08
1657	4.96875e-12	Ca	5	3997.88A	-23.248	9.289405781446995e-08
1658	5.4689e-11	C	5	363.226A	-23.248	9.289405781446995e-08
1659	2.96292e-12	He	1	6704.35A	-23.248	9.289405781446995e-08
1660	7.127560000000001e-12	O	5	2786.99A	-23.25	9.246724838828958e-08
1661	6.920180000000001e-13	He	1	2.87051m	-23.252	9.204239997329294e-08
1662	6.15822e-11	N	4	322.568A	-23.253	9.183070832773507e-08
1663	2.8149900000000003e-12	He	1	7056.67A	-23.255	9.140878454865571e-08
1664	1.26741e-12	He	1	1.56733m	-23.255	9.140878454865571e-08
1665	2.49477e-12	He	1	7962.44A	-23.256	9.119855017813557e-08
1666	1.52098e-11	O	1	1306.03A	-23.256999999999998	9.098879933325068e-08
1667	3.1317000000000007e-10	S	8	63.4302A	-23.259	9.057074377462823e-08
1668	5.49915e-11	C	5	361.228A	-23.259	9.057074377462823e-08
1669	2.38473e-12	He	1	8329.87A	-23.259	9.057074377462823e-08
1670	1.60472e-13	He	1	12.3788m	-23.26	9.036243684440244e-08
1671	5.55468e-13	He	1	3.57616m	-23.261999999999997	8.994725916000438e-08
1672	1.1458899999999999e-12	He	1	1.73353m	-23.261999999999997	8.994725916000438e-08
1673	1.52459e-10	N	6	130.293A	-23.263	8.974038620459913e-08
1674	2.6065800000000002e-14	H	1	76.2089m	-23.264	8.953398904378962e-08
1675	1.58661e-12	S	9	1.25201m	-23.265	8.932806658327644e-08
1676	2.9130299999999998e-12	Fe	5	6819.17A	-23.266	8.912261773128066e-08
1677	2.2932900000000002e-12	He	1	8662.01A	-23.266	8.912261773128066e-08
1678	5.67296e-12	C	5	3501.60A	-23.268	8.871313649826554e-08
1679	3.084e-13	He	1	6.44113m	-23.27	8.83055366606192e-08
1680	4.2321e-13	He	1	4.69376m	-23.271	8.810243956218435e-08
1681	1.2516e-12	He	1	1.58712m	-23.272	8.789980957411445e-08
1682	3.15928e-13	He	1	6.28765m	-23.273000000000003	8.76976456220833e-08
1683	6.54082e-13	He	1	3.03700m	-23.274	8.749594663424065e-08
1684	2.32837e-12	He	1	8531.50A	-23.274	8.749594663424065e-08
1685	2.38809e-12	He	1	8318.14A	-23.275	8.729471154119708e-08
1686	2.33103e-12	He	1	8521.77A	-23.275	8.729471154119708e-08
1687	5.538e-11	Ne	4	358.694A	-23.276999999999997	8.689362877424666e-08
1688	1.88707e-11	C	5	1052.66A	-23.28	8.629545724123466e-08
1689	1.1476e-10	O	6	173.095A	-23.284000000000002	8.550429573374295e-08
1690	7.2542800000000005e-12	Fe	5	2738.31A	-23.288	8.472038763855132e-08
1691	5.88593e-15	H	1	337.491m	-23.29	8.433113281553554e-08
1692	8.39947e-13	He	1	2.36497m	-23.291999999999998	8.394366645597542e-08
1693	3.11791e-10	S	8	63.7108A	-23.291999999999998	8.394366645597542e-08
1694	2.9615999999999997e-13	Cl	5	6.70733m	-23.294	8.355798034262711e-08
1695	5.62258e-11	Na	7	353.298A	-23.296	8.317406629600363e-08
1696	7.33445e-11	O	5	270.838A	-23.298000000000002	8.27919161741966e-08
1697	6.3046800000000006e-12	He	1	3150.75A	-23.298000000000002	8.27919161741966e-08
1698	2.94969e-12	Fe	4	6734.42A	-23.298000000000002	8.27919161741966e-08
1699	1.457e-11	Fe	7	1363.38A	-23.299	8.260150005098789e-08
1700	1.09512e-14	H	1	181.391m	-23.299	8.260150005098789e-08
1701	1.22916e-11	C	5	1616.10A	-23.302	8.203287532427862e-08
1702	2.90671e-11	C	5	683.401A	-23.305	8.146816498265469e-08
1703	4.43724e-11	Ca	7	447.676A	-23.305999999999997	8.128079340270133e-08
1704	2.66157e-11	K	4	746.343A	-23.307	8.109385276542266e-08
1705	8.747669999999999e-10	N	6	22.7083A	-23.309	8.072126035660836e-08
1706	1.98569e-11	P	5	1000.38A	-23.309	8.072126035660836e-08
1707	2.38105e-12	Fe	5	8342.72A	-23.311	8.035037985441123e-08
1708	1.38811e-13	Fe	6	14.3105m	-23.311	8.035037985441123e-08
1709	1.14481e-12	He	1	1.73517m	-23.314	7.979725173013386e-08
1710	2.65031e-13	He	1	7.49515m	-23.315	7.961372314401867e-08
1711	2.25334e-14	H	1	88.1557m	-23.315	7.961372314401867e-08
1712	1.3194599999999999e-10	C	5	150.550A	-23.316	7.943061666193895e-08
1713	3.36466e-13	He	1	5.90385m	-23.316	7.943061666193895e-08
1714	1.0726399999999998e-10	N	6	185.192A	-23.316999999999997	7.924793131308168e-08
1715	1.6075e-13	He	1	12.3574m	-23.318	7.906566612886605e-08
1716	1.29825e-12	He	1	1.53009m	-23.319000000000003	7.888382014294212e-08
1717	8.407350000000001e-13	He	1	2.36275m	-23.320999999999998	7.852138191166893e-08
1718	1.53416e-14	H	1	129.481m	-23.324	7.798084452066698e-08
1719	6.928069999999999e-13	He	1	2.86724m	-23.331	7.673401704496894e-08
1720	1.27914e-12	He	1	1.55295m	-23.331	7.673401704496894e-08
1721	3.14553e-12	K	5	6315.13A	-23.334	7.620578378716411e-08
1722	1.9171900000000004e-14	H	1	103.613m	-23.34	7.516020123572742e-08
1723	7.68766e-13	Si	9	2.58394m	-23.34	7.516020123572742e-08
1724	4.08066e-12	Fe	4	4867.95A	-23.344	7.447112836892736e-08
1725	1.08556e-12	He	1	1.82988m	-23.345	7.429984952661679e-08
1726	2.3076200000000002e-12	He	1	8608.19A	-23.346999999999998	7.395847272719782e-08
1727	1.69069e-11	C	3	1174.93A	-23.348000000000003	7.378837296014303e-08
1728	6.50858e-13	Ca	5	3.05204m	-23.349	7.361866441169746e-08
1729	2.84377e-12	He	1	6985.26A	-23.351999999999997	7.311187709057239e-08
1730	2.3401e-12	He	1	8488.72A	-23.351999999999997	7.311187709057239e-08
1731	5.315449999999999e-13	He	1	3.73712m	-23.354	7.277595852869434e-08
1732	6.31057e-12	He	1	3147.81A	-23.355	7.260857846882563e-08
1733	6.26963e-13	He	1	3.16836m	-23.355	7.260857846882563e-08
1734	1.36832e-11	Ti	4	1451.74A	-23.355	7.260857846882563e-08
1735	1.33733e-10	C	5	148.538A	-23.355	7.260857846882563e-08
1736	1.60676e-13	He	1	12.3630m	-23.355999999999998	7.24415833724126e-08
1737	5.11397e-14	He	1	38.8435m	-23.357	7.227497235406265e-08
1738	1.89251e-13	He	1	10.4964m	-23.357	7.227497235406265e-08
1739	7.20797e-13	He	1	2.75590m	-23.358	7.210874453042139e-08
1740	1.26594e-12	He	1	1.56915m	-23.359	7.194289902016541e-08
1741	1.91866e-12	Fe	5	1.03533m	-23.361	7.161235142464669e-08
1742	5.79161e-12	Fe	5	3429.87A	-23.361	7.161235142464669e-08
1743	3.3369899999999996e-13	He	1	5.95280m	-23.361	7.161235142464669e-08
1744	5.59606e-11	Na	7	354.972A	-23.366999999999997	7.062979312794256e-08
1745	4.157819999999999e-12	Fe	3	4777.61A	-23.366999999999997	7.062979312794256e-08
1746	1.22635e-11	C	5	1619.80A	-23.369	7.030527870597128e-08
1747	2.7651e-12	Fe	4	7183.99A	-23.372	6.982130057160661e-08
1748	1.6508000000000001e-10	O	7	120.333A	-23.375	6.934065411928421e-08
1749	1.1837299999999998e-12	He	1	1.67812m	-23.375	6.934065411928421e-08
1750	2.36252e-10	Si	7	84.0816A	-23.375999999999998	6.918117504030783e-08
1751	1.67169e-11	S	5	1188.28A	-23.38	6.854691821515499e-08
1752	7.978339999999999e-10	N	6	24.8980A	-23.381999999999998	6.82319737341175e-08
1753	2.41191e-11	Ne	4	823.597A	-23.383000000000003	6.807504454926707e-08
1754	1.8248900000000002e-13	He	1	10.8853m	-23.383000000000003	6.807504454926707e-08
1755	6.30586e-11	Mg	8	315.016A	-23.385	6.776226813078714e-08
1756	2.61313e-11	C	5	760.179A	-23.385	6.776226813078714e-08
1757	1.66475e-14	H	1	119.324m	-23.386999999999997	6.745092878941298e-08
1758	6.97837e-10	C	6	28.4658A	-23.392	6.667882439225862e-08
1759	3.11319e-12	N	4	6380.75A	-23.392	6.667882439225862e-08
1760	2.67079e-13	He	1	7.43766m	-23.394000000000002	6.637246302268499e-08
1761	4.2067e-11	C	5	472.210A	-23.395	6.621981059379324e-08
1762	3.36525e-13	He	1	5.90281m	-23.397	6.5915558201054e-08
1763	1.31259e-12	He	1	1.51338m	-23.397	6.5915558201054e-08
1764	1.33166e-12	He	1	1.49171m	-23.398000000000003	6.576395662409007e-08
1765	1.93612e-12	Fe	5	1.02599m	-23.4	6.54617986900908e-08
1766	3.98298e-12	Fe	3	4987.33A	-23.4	6.54617986900908e-08
1767	5.31447e-13	He	1	3.73781m	-23.4	6.54617986900908e-08
1768	2.40252e-12	He	1	8268.17A	-23.4	6.54617986900908e-08
1769	3.01981e-12	C	2	6578.05A	-23.4	6.54617986900908e-08
1770	1.88999e-11	C	5	1051.03A	-23.403000000000002	6.501116283762907e-08
1771	1.28886e-12	He	1	1.54124m	-23.403000000000002	6.501116283762907e-08
1772	4.53687e-11	C	5	437.845A	-23.404	6.486164131228128e-08
1773	2.17726e-12	Cl	2	9123.60A	-23.404	6.486164131228128e-08
1774	6.315630000000001e-12	He	1	3145.28A	-23.406	6.456362914055655e-08
1775	9.45565e-15	H	1	210.080m	-23.408	6.426698621038455e-08
1776	5.06527e-15	H	1	392.169m	-23.408	6.426698621038455e-08
1777	1.85592e-11	C	3	1070.33A	-23.41	6.397170623067282e-08
1778	1.14213e-12	P	8	1.73925m	-23.410999999999998	6.382457538918026e-08
1779	6.919199999999999e-13	He	1	2.87092m	-23.412	6.367778293923232e-08
1780	4.2782799999999996e-13	He	1	4.64309m	-23.414	6.338521010264614e-08
1781	9.33711e-12	Si	4	2127.47A	-23.415	6.323942816481634e-08
1782	4.94784e-11	Ne	5	401.477A	-23.415	6.323942816481634e-08
1783	1.32859e-14	H	1	149.515m	-23.416	6.309398151613886e-08
1784	2.44118e-12	Fe	5	8137.24A	-23.416999999999998	6.294886938547108e-08
1785	6.26584e-11	Mg	8	317.028A	-23.42	6.251553241666402e-08
1786	2.3690500000000004e-13	He	1	8.38497m	-23.421999999999997	6.222829963616302e-08
1787	2.31936e-12	He	1	8564.64A	-23.423000000000002	6.208517851856812e-08
1788	6.77027e-11	Fe	7	293.407A	-23.423000000000002	6.208517851856812e-08
1789	3.36452e-13	He	1	5.90409m	-23.424	6.194238657041037e-08
1790	7.38968e-13	He	1	2.68814m	-23.424	6.194238657041037e-08
1791	2.34982e-12	He	1	8453.59A	-23.425	6.179992303461953e-08
1792	7.21585e-13	He	1	2.75289m	-23.427	6.151597818056784e-08
1793	2.41213e-11	C	3	823.525A	-23.428	6.137449535685916e-08
1794	8.897739999999999e-14	He	1	22.3253m	-23.429000000000002	6.123333793461522e-08
1795	7.799610000000001e-12	Ti	4	2546.85A	-23.430999999999997	6.095199630263341e-08
1796	2.42411e-11	Ne	4	819.453A	-23.432	6.081181060124921e-08
1797	2.83896e-12	Fe	4	6997.10A	-23.436	6.02542845704862e-08
1798	1.62953e-11	C	5	1219.03A	-23.436999999999998	6.01157035615567e-08
1799	4.93844e-11	C	5	402.242A	-23.438000000000002	5.997744128010214e-08
1800	7.94629e-11	Fe	7	249.984A	-23.438000000000002	5.997744128010214e-08
1801	1.2776700000000001e-12	He	1	1.55474m	-23.439	5.983949699307167e-08
1802	1.18265e-12	He	1	1.67966m	-23.439	5.983949699307167e-08
1803	1.3742600000000003e-10	Mg	5	144.547A	-23.44	5.970186996909692e-08
1804	6.76465e-12	Mg	2	2936.51A	-23.441	5.9564559478494106e-08
1805	3.48036e-13	He	1	5.70759m	-23.441999999999997	5.942756479325616e-08
1806	2.86617e-12	He	1	6930.67A	-23.441999999999997	5.942756479325616e-08
1807	2.92583e-11	F	4	678.935A	-23.445	5.901846831475706e-08
1808	2.39929e-11	P	4	827.931A	-23.445	5.901846831475706e-08
1809	4.72222e-12	Fe	4	4206.59A	-23.445999999999998	5.8882729604342776e-08
1810	7.64573e-14	Fe	2	25.9811m	-23.445999999999998	5.8882729604342776e-08
1811	3.87606e-13	He	1	5.12491m	-23.448	5.861218803660761e-08
1812	2.1164699999999997e-13	He	1	9.38565m	-23.449	5.847738374490274e-08
1813	6.78103e-13	He	1	2.92942m	-23.45	5.8342889494465716e-08
1814	6.32002e-12	He	1	3143.10A	-23.45	5.8342889494465716e-08
1815	3.15352e-11	P	4	629.915A	-23.451	5.820870457222045e-08
1816	3.72077e-13	Fe	2	5.33881m	-23.451	5.820870457222045e-08
1817	1.2863200000000001e-12	Fe	4	1.54429m	-23.451999999999998	5.8074828266732806e-08
1818	1.23238e-11	Al	3	1611.87A	-23.451999999999998	5.8074828266732806e-08
1819	7.43194e-13	He	1	2.67285m	-23.455	5.767504396098202e-08
1820	1.54668e-11	P	2	1284.33A	-23.456	5.7542395040840174e-08
1821	1.55412e-12	Cr	9	1.27818m	-23.456999999999997	5.741005120474912e-08
1822	3.06587e-12	C	5	6479.22A	-23.456999999999997	5.741005120474912e-08
1823	1.1367e-12	He	1	1.74755m	-23.459	5.714627597963551e-08
1824	8.97173e-11	Cr	8	221.412A	-23.46	5.701484319210343e-08
1825	2.28863e-11	C	5	867.962A	-23.46	5.701484319210343e-08
1826	1.15822e-14	H	1	171.509m	-23.46	5.701484319210343e-08
1827	8.72194e-10	N	6	22.7753A	-23.463	5.662235577228093e-08
1828	5.83202e-11	Ne	3	340.610A	-23.464000000000002	5.649212796778784e-08
1829	6.3301900000000005e-12	He	1	3138.05A	-23.465	5.6362199678934083e-08
1830	5.3728e-13	Al	8	3.69722m	-23.465999999999998	5.623257021685233e-08
1831	2.89296e-11	Ne	5	686.649A	-23.465999999999998	5.623257021685233e-08
1832	1.29701e-12	He	1	1.53155m	-23.469	5.58454679263126e-08
1833	2.76232e-12	Fe	4	7191.23A	-23.47	5.5717026914282735e-08
1834	5.20967e-11	Na	7	381.300A	-23.47	5.5717026914282735e-08
1835	1.3243200000000002e-12	He	1	1.49997m	-23.471	5.5588881308382654e-08
1836	1.58071e-12	Fe	2	1.25668m	-23.471999999999998	5.546103042919802e-08
1837	4.5002e-11	C	5	441.412A	-23.474	5.520621014112127e-08
1838	8.6965e-11	Ne	4	228.419A	-23.475	5.507923938119783e-08
1839	4.71966e-12	Fe	4	4208.88A	-23.478	5.470007656428585e-08
1840	1.21251e-12	He	1	1.63829m	-23.478	5.470007656428585e-08
1841	3.88071e-12	Fe	5	5118.77A	-23.483	5.4073929965596396e-08
1842	2.52215e-12	P	2	7875.99A	-23.483	5.4073929965596396e-08
1843	9.11938e-11	Si	7	217.827A	-23.484	5.3949563377811654e-08
1844	6.32386e-12	He	1	3141.19A	-23.484	5.3949563377811654e-08
1845	4.48779e-12	Fe	5	4426.34A	-23.487	5.357817719580746e-08
1846	7.32085e-13	Fe	4	2.71341m	-23.489	5.333200783252648e-08
1847	6.030390000000001e-13	He	1	3.29406m	-23.49	5.320934761829687e-08
1848	2.51385e-11	O	4	790.201A	-23.49	5.320934761829687e-08
1849	1.94483e-12	Fe	5	1.02140m	-23.491	5.308696951473107e-08
1850	2.86528e-11	Ne	5	693.281A	-23.491	5.308696951473107e-08
1851	8.68889e-11	Ne	4	228.619A	-23.491999999999997	5.2964872872993406e-08
1852	2.35797e-12	He	1	8424.38A	-23.491999999999997	5.2964872872993406e-08
1853	1.65656e-11	S	5	1199.14A	-23.493000000000002	5.2843057045738363e-08
1854	3.87665e-13	He	1	5.12413m	-23.494	5.272152138711228e-08
1855	1.89604e-12	Fe	6	1.04768m	-23.495	5.260026525274388e-08
1856	2.32908e-12	He	1	8528.88A	-23.495	5.260026525274388e-08
1857	2.62455e-11	C	5	756.870A	-23.495	5.260026525274388e-08
1858	8.22065e-15	H	1	241.641m	-23.496	5.2479287999746084e-08
1859	1.98217e-11	O	3	1002.16A	-23.498	5.223816757369794e-08
1860	6.327219999999999e-12	He	1	3139.52A	-23.499000000000002	5.2118023122251525e-08
1861	5.262330000000001e-12	Fe	6	3774.84A	-23.503	5.164020221418697e-08
1862	2.29156e-11	C	5	866.853A	-23.504	5.1521433044903755e-08
1863	4.11719e-11	C	3	482.476A	-23.505	5.1402937037130156e-08
1864	6.2749099999999996e-12	Si	4	3165.70A	-23.506	5.1284713562611304e-08
1865	2.65498e-13	He	1	7.48195m	-23.506999999999998	5.1166761994538935e-08
1866	8.638690000000001e-13	He	1	2.29948m	-23.508000000000003	5.1049081707544334e-08
1867	5.32109e-13	He	1	3.73316m	-23.508000000000003	5.1049081707544334e-08
1868	4.01677e-12	C	5	4945.38A	-23.51	5.08145324825105e-08
1869	1.62239e-10	N	6	122.439A	-23.513	5.0464727701388e-08
1870	9.77817e-13	Fe	5	2.03151m	-23.513	5.0464727701388e-08
1871	1.33058e-12	He	1	1.49292m	-23.513	5.0464727701388e-08
1872	4.390379999999999e-15	H	1	452.454m	-23.514	5.0348662048462846e-08
1873	1.28739e-12	He	1	1.54300m	-23.514	5.0348662048462846e-08
1874	2.45366e-12	He	1	8095.85A	-23.515	5.023286333913141e-08
1875	8.53006e-11	Fe	8	232.876A	-23.515	5.023286333913141e-08
1876	7.43982e-13	He	1	2.67002m	-23.516	5.011733095944127e-08
1877	9.39623e-11	Cr	8	211.409A	-23.517	5.0002064296850446e-08
1878	4.033669999999999e-12	Fe	3	4924.66A	-23.517	5.0002064296850446e-08
1879	1.96368e-10	Si	6	101.159A	-23.518	4.9887062740226965e-08
1880	1.1775599999999998e-13	He	1	16.8692m	-23.519000000000002	4.977232567984402e-08
1881	3.59769e-13	He	1	5.52144m	-23.519000000000002	4.977232567984402e-08
1882	1.42239e-11	S	3	1396.55A	-23.521	4.9543642615901395e-08
1883	8.88838e-11	P	7	223.488A	-23.521	4.9543642615901395e-08
1884	4.89378e-11	C	5	405.913A	-23.522	4.9429695399886854e-08
1885	7.2084e-12	Fe	2	2755.74A	-23.523000000000003	4.931601025519594e-08
1886	5.27966e-12	Si	4	3762.45A	-23.523000000000003	4.931601025519594e-08
1887	1.7965499999999999e-10	N	6	110.570A	-23.526	4.897652122852683e-08
1888	2.8839400000000003e-12	He	1	6887.97A	-23.526999999999997	4.886387835550812e-08
1889	6.566399999999999e-13	Fe	5	3.02517m	-23.529	4.863936922787852e-08
1890	3.93881e-12	Fe	5	5043.26A	-23.531	4.8415891625991563e-08
1891	1.18893e-11	Al	2	1670.79A	-23.531	4.8415891625991563e-08
1892	1.30391e-12	He	1	1.52345m	-23.531	4.8415891625991563e-08
1893	2.96648e-11	O	5	669.630A	-23.531999999999996	4.8304538165277866e-08
1894	8.39848e-13	He	1	2.36524m	-23.535	4.797201206349854e-08
1895	7.20699e-13	He	1	2.75628m	-23.535	4.797201206349854e-08
1896	2.29418e-13	He	1	8.65862m	-23.535999999999998	4.7861679497449045e-08
1897	7.191800000000001e-15	H	1	276.210m	-23.537	4.775160068925937e-08
1898	5.90734e-12	Fe	5	3362.67A	-23.538	4.7641775055303015e-08
1899	1.33405e-12	He	1	1.48904m	-23.54	4.742288098229159e-08
1900	1.2888799999999999e-12	Fe	4	1.54122m	-23.54	4.742288098229159e-08
1901	2.8997e-13	He	1	6.85052m	-23.541	4.731381138268153e-08
1902	1.63081e-11	C	5	1218.07A	-23.541999999999998	4.7204992636189866e-08
1903	1.93604e-10	N	6	102.603A	-23.543000000000003	4.709642416586928e-08
1904	1.2086299999999999e-12	Fe	2	1.64355m	-23.545	4.6880035752591766e-08
1905	7.60965e-13	He	1	2.61043m	-23.545	4.6880035752591766e-08
1906	2.06699e-10	O	7	96.1034A	-23.546999999999997	4.6664641553763614e-08
1907	3.10056e-11	Ca	7	640.673A	-23.546999999999997	4.6664641553763614e-08
1908	5.89647e-12	Fe	5	3368.87A	-23.548000000000002	4.6557315856446014e-08
1909	1.61217e-13	He	1	12.3215m	-23.55	4.634340442085263e-08
1910	7.1594e-13	He	1	2.77460m	-23.55	4.634340442085263e-08
1911	2.5346e-13	He	1	7.83731m	-23.552	4.613047581902953e-08
1912	1.21143e-12	He	1	1.63975m	-23.553	4.602437866881038e-08
1913	4.03112e-13	Ar	5	4.92778m	-23.554000000000002	4.591852553526536e-08
1914	3.54103e-11	Si	4	560.980A	-23.554000000000002	4.591852553526536e-08
1915	1.07054e-12	He	1	1.85556m	-23.555	4.5812915857172035e-08
1916	2.36487e-12	He	1	8399.81A	-23.555	4.5812915857172035e-08
1917	1.1711600000000001e-09	O	7	16.9613A	-23.555999999999997	4.5707549074598046e-08
1918	5.19907e-11	C	5	382.077A	-23.558000000000003	4.549754196271504e-08
1919	1.8576600000000001e-13	He	1	10.6933m	-23.558000000000003	4.549754196271504e-08
1920	3.88429e-12	O	5	5114.06A	-23.56	4.528849974586546e-08
1921	2.3372299999999997e-12	He	1	8499.15A	-23.561	4.518433908687753e-08
1922	3.36993e-13	He	1	5.89462m	-23.563000000000002	4.497673590652599e-08
1923	2.85577e-11	C	5	695.589A	-23.563000000000002	4.497673590652599e-08
1924	1.3224700000000001e-12	He	1	1.50207m	-23.564	4.487329228447135e-08
1925	8.39041e-12	K	6	2367.52A	-23.565	4.477008657614503e-08
1926	1.17454e-12	He	1	1.69125m	-23.566	4.4667118234361374e-08
1927	2.61221e-11	O	5	760.446A	-23.566999999999997	4.456438671319211e-08
1928	4.07959e-12	Fe	4	4869.23A	-23.568	4.446189146796423e-08
1929	1.6069000000000002e-13	He	1	12.3620m	-23.568	4.446189146796423e-08
1930	1.472e-10	C	6	134.949A	-23.569000000000003	4.435963195525923e-08
1931	4.2544399999999994e-13	He	1	4.66912m	-23.569000000000003	4.435963195525923e-08
1932	5.86e-11	Mg	8	338.984A	-23.570999999999998	4.415581795998542e-08
1933	6.6090600000000005e-12	C	5	3005.64A	-23.572	4.405426239681438e-08
1934	1.62941e-11	C	5	1219.12A	-23.572	4.405426239681438e-08
1935	7.815239999999999e-12	Ti	4	2541.76A	-23.573	4.3952940404957086e-08
1936	1.23491e-12	He	1	1.60858m	-23.573	4.3952940404957086e-08
1937	1.43516e-11	Al	3	1384.13A	-23.574	4.385185144721445e-08
1938	6.6239e-12	C	5	2998.91A	-23.58	4.325018148933524e-08
1939	5.29534e-11	C	5	375.131A	-23.583000000000002	4.295244933417647e-08
1940	1.29554e-12	He	1	1.53329m	-23.583000000000002	4.295244933417647e-08
1941	5.734310000000001e-13	He	1	3.46414m	-23.585	4.275510075575636e-08
1942	3.83942e-11	C	5	517.381A	-23.586	4.265676675275804e-08
1943	1.3098e-12	He	1	1.51660m	-23.587	4.2558658911690355e-08
1944	6.02942e-13	He	1	3.29459m	-23.59	4.226568716447227e-08
1945	3.69494e-13	He	1	5.37613m	-23.59	4.226568716447227e-08
1946	4.2550299999999997e-13	He	1	4.66847m	-23.592	4.2071493971600704e-08
1947	3.6481e-13	Fe	8	5.44515m	-23.595	4.178187584424122e-08
1948	1.82306e-13	Fe	5	10.8962m	-23.596	4.168578019642534e-08
1949	1.46256e-10	O	7	135.820A	-23.596	4.168578019642534e-08
1950	1.7008900000000005e-10	N	6	116.788A	-23.596999999999998	4.158990556246671e-08
1951	2.55219e-11	C	5	778.330A	-23.596999999999998	4.158990556246671e-08
1952	4.25642e-12	Fe	3	4666.94A	-23.598000000000003	4.149425143404655e-08
1953	3.83027e-15	H	1	518.618m	-23.599	4.1398817304017545e-08
1954	1.14704e-12	He	1	1.73180m	-23.599	4.1398817304017545e-08
1955	7.61753e-13	He	1	2.60773m	-23.6	4.130360266639641e-08
1956	2.54926e-11	C	5	779.224A	-23.6	4.130360266639641e-08
1957	1.09957e-10	N	6	180.656A	-23.603	4.101927066559993e-08
1958	1.3422e-12	He	1	1.47999m	-23.605	4.0830804236346856e-08
1959	2.89827e-12	He	1	6853.89A	-23.605999999999998	4.0736895992529655e-08
1960	1.40153e-13	He	1	14.1735m	-23.607	4.0643203731679445e-08
1961	2.60987e-11	O	5	761.128A	-23.607	4.0643203731679445e-08
1962	3.7837599999999996e-14	He	1	52.4992m	-23.608	4.05497269570495e-08
1963	2.7177e-11	Ar	2	730.930A	-23.609	4.045646517303528e-08
1964	2.85577e-11	C	5	695.591A	-23.612	4.0177964825724245e-08
1965	2.37076e-12	He	1	8378.95A	-23.613000000000003	4.008555807088494e-08
1966	1.12754e-10	C	5	176.176A	-23.614	3.9993363845684794e-08
1967	6.03604e-13	He	1	3.29098m	-23.615	3.9901381661318525e-08
1968	6.54179e-13	He	1	3.03655m	-23.615	3.9901381661318525e-08
1969	5.37776e-11	C	5	369.382A	-23.615	3.9901381661318525e-08
1970	2.43755e-13	He	1	8.14936m	-23.616	3.980961103010544e-08
1971	8.411419999999999e-12	C	5	2361.61A	-23.616	3.980961103010544e-08
1972	4.5533400000000005e-12	Fe	5	4362.61A	-23.616999999999997	3.971805146548744e-08
1973	2.6394299999999998e-12	He	1	7526.05A	-23.618000000000002	3.962670248202383e-08
1974	3.87592e-13	He	1	5.12509m	-23.618000000000002	3.962670248202383e-08
1975	2.4915e-12	He	1	7972.90A	-23.618000000000002	3.962670248202383e-08
1976	4.90177e-11	C	5	405.251A	-23.621	3.935391418089983e-08
1977	1.57781e-11	Fe	7	1258.99A	-23.621	3.935391418089983e-08
1978	2.34413e-12	He	1	8474.14A	-23.622	3.9263402689950933e-08
1979	3.90674e-12	Fe	3	5084.66A	-23.625	3.899311532700392e-08
1980	1.06643e-09	O	7	18.6270A	-23.625	3.899311532700392e-08
1981	7.74528e-14	Fe	7	25.6472m	-23.627	3.8813958235912664e-08
1982	7.75301e-13	He	1	2.56216m	-23.628	3.8724688609175876e-08
1983	4.3133500000000005e-13	He	1	4.60534m	-23.628	3.8724688609175876e-08
1984	8.2761e-11	Ne	4	240.022A	-23.629	3.8635624296883164e-08
1985	4.0964699999999994e-12	Fe	6	4849.16A	-23.631	3.8458109727875884e-08
1986	3.05718e-11	O	3	649.764A	-23.631	3.8458109727875884e-08
1987	8.684410000000001e-10	N	6	22.8737A	-23.634	3.819336596268675e-08
1988	6.9647899999999994e-12	Mg	1	2852.13A	-23.636999999999997	3.793044468075837e-08
1989	3.3615299999999996e-15	H	1	590.935m	-23.636999999999997	3.793044468075837e-08
1990	2.2177e-12	Si	4	8957.25A	-23.638	3.784320707881003e-08
1991	2.73088e-11	C	5	727.402A	-23.638	3.784320707881003e-08
1992	1.31487e-12	He	1	1.51076m	-23.638	3.784320707881003e-08
1993	7.44719e-13	He	1	2.66738m	-23.639	3.775617011777907e-08
1994	3.82093e-11	N	6	519.886A	-23.641	3.758269627368322e-08
1995	4.03877e-11	Na	7	491.844A	-23.641	3.758269627368322e-08
1996	3.88133e-13	He	1	5.11796m	-23.642	3.749625847087728e-08
1997	6.28909e-11	Si	7	315.856A	-23.642	3.749625847087728e-08
1998	1.3154199999999998e-10	Ni	9	151.012A	-23.645	3.72381360431676e-08
1999	5.733720000000001e-13	He	1	3.46450m	-23.645	3.72381360431676e-08
2000	7.43095e-13	He	1	2.67321m	-23.646	3.715249070690114e-08
2001	3.19958e-12	Fe	5	6208.46A	-23.647	3.706704234944228e-08
2002	1.30244e-12	He	1	1.52517m	-23.647	3.706704234944228e-08
2003	9.26933e-12	Fe	7	2143.03A	-23.647	3.706704234944228e-08
2004	2.84935e-11	Fe	8	697.157A	-23.651	3.6727209662520365e-08
2005	1.27849e-12	C	5	1.55374m	-23.653000000000002	3.6558463462277907e-08
2006	6.79116e-11	Fe	7	292.505A	-23.654	3.647438132956935e-08
2007	1.23383e-12	He	1	1.60999m	-23.655	3.6390492580399385e-08
2008	5.55597e-11	C	5	357.533A	-23.656	3.630679676999882e-08
2009	3.7764299999999996e-13	He	1	5.26011m	-23.656	3.630679676999882e-08
2010	2.64971e-13	He	1	7.49684m	-23.656999999999996	3.6223293454620487e-08
2011	1.2526799999999999e-12	He	1	1.58576m	-23.660999999999998	3.589119630406296e-08
2012	2.64957e-13	He	1	7.49723m	-23.662	3.5808648843231305e-08
2013	1.2033200000000002e-12	He	1	1.65080m	-23.664	3.564412304659073e-08
2014	2.37583e-12	He	1	8361.07A	-23.665	3.5562143838482706e-08
2015	4.23025e-13	He	1	4.69581m	-23.665	3.5562143838482706e-08
2016	1.34909e-12	He	1	1.47243m	-23.665	3.5562143838482706e-08
2017	2.18481e-11	Fe	8	909.208A	-23.666	3.548035317732092e-08
2018	2.72795e-11	C	5	728.182A	-23.669	3.5236108144040064e-08
2019	6.661619999999999e-14	He	1	29.8192m	-23.671	3.507421293296182e-08
2020	1.19954e-11	C	1R	1656.00A	-23.671999999999997	3.4993544481742024e-08
2021	5.73466e-11	C	5	346.393A	-23.676	3.4672721737535915e-08
2022	6.01886e-12	Ne	5	3300.37A	-23.678	3.4513415051865114e-08
2023	2.14917e-11	N	4	924.284A	-23.678	3.4513415051865114e-08
2024	8.53095e-12	Si	2	2328.52A	-23.679000000000002	3.4434036399979996e-08
2025	7.251e-12	Fe	2	2739.55A	-23.679000000000002	3.4434036399979996e-08
2026	7.7609e-13	He	1	2.55956m	-23.679000000000002	3.4434036399979996e-08
2027	2.35001e-12	He	1	8452.91A	-23.679000000000002	3.4434036399979996e-08
2028	2.91001e-12	He	1	6826.26A	-23.68	3.4354840313928344e-08
2029	4.54222e-13	He	1	4.37329m	-23.680999999999997	3.427582637382013e-08
2030	1.47928e-13	He	1	13.4284m	-23.680999999999997	3.427582637382013e-08
2031	1.93801e-11	C	5	1024.99A	-23.680999999999997	3.427582637382013e-08
2032	5.63169e-11	C	5	352.726A	-23.682	3.4196994160730997e-08
2033	1.31926e-12	He	1	1.50573m	-23.683000000000003	3.411834325670043e-08
2034	4.5428100000000003e-13	He	1	4.37272m	-23.686	3.388347423376361e-08
2035	2.79155e-11	C	5	711.592A	-23.686	3.388347423376361e-08
2036	4.0634e-12	Fe	4	4888.63A	-23.686999999999998	3.380554440555597e-08
2037	5.60595e-12	Fe	6	3543.46A	-23.689	3.3650222037807837e-08
2038	1.88416e-10	C	6	105.429A	-23.69	3.357282867476387e-08
2039	1.2513299999999999e-12	He	1	1.58747m	-23.691	3.349561331151574e-08
2040	1.16766e-09	O	7	17.0122A	-23.691999999999997	3.3418575538675e-08
2041	1.5792300000000001e-13	He	1	12.5785m	-23.691999999999997	3.3418575538675e-08
2042	2.55488e-13	He	1	7.77509m	-23.691999999999997	3.3418575538675e-08
2043	4.9495900000000003e-14	Fe	3	40.1336m	-23.693	3.33417149477945e-08
2044	2.04019e-10	N	6	97.3656A	-23.693	3.33417149477945e-08
2045	8.520410000000001e-12	O	3	2331.40A	-23.694000000000003	3.3265031131367856e-08
2046	5.738989999999999e-13	He	1	3.46132m	-23.695	3.318852368282511e-08
2047	2.73785e-11	Ar	2	725.549A	-23.695	3.318852368282511e-08
2048	1.45485e-11	Na	5	1365.39A	-23.695999999999998	3.311219219653112e-08
2049	1.32942e-12	He	1	1.49422m	-23.698	3.296005549281184e-08
2050	4.71158e-11	Ne	4	421.609A	-23.698	3.296005549281184e-08
2051	1.30833e-12	He	1	1.51831m	-23.706	3.235846668189263e-08
2052	7.87035e-13	He	1	2.52396m	-23.706	3.235846668189263e-08
2053	1.23707e-11	Al	3	1605.77A	-23.709	3.213571256408165e-08
2054	2.38022e-12	He	1	8345.65A	-23.709	3.213571256408165e-08
2055	3.32285e-11	O	3	597.814A	-23.711	3.1988062376738485e-08
2056	9.36927e-12	Si	4	2120.17A	-23.715999999999998	3.162189805460409e-08
2057	1.32309e-12	He	1	1.50137m	-23.715999999999998	3.162189805460409e-08
2058	2.52028e-12	He	1	7881.85A	-23.717	3.154916970726869e-08
2059	2.4226400000000003e-10	Si	7	81.9951A	-23.717	3.154916970726869e-08
2060	3.8454e-13	He	1	5.16577m	-23.718000000000004	3.147660863049019e-08
2061	1.35498e-12	He	1	1.46603m	-23.72	3.1331986750644106e-08
2062	1.0473e-11	N	6	1896.74A	-23.721	3.125992518080492e-08
2063	2.32388e-12	Cl	3	8547.96A	-23.721	3.125992518080492e-08
2064	6.54743e-13	He	1	3.03393m	-23.721	3.125992518080492e-08
2065	1.65299e-11	S	3	1201.73A	-23.721	3.125992518080492e-08
2066	7.67115e-13	He	1	2.58950m	-23.724	3.1044733369495024e-08
2067	2.59767e-11	N	5	764.704A	-23.724	3.1044733369495024e-08
2068	2.3903799999999998e-12	He	1	8310.17A	-23.726999999999997	3.0831022928194645e-08
2069	1.1464100000000001e-10	N	6	173.275A	-23.729	3.068936724521391e-08
2070	6.92017e-13	He	1	2.87052m	-23.729	3.068936724521391e-08
2071	1.9703400000000003e-12	Fe	5	1.00817m	-23.729	3.068936724521391e-08
2072	2.35508e-12	He	1	8434.72A	-23.73	3.061878365922361e-08
2073	1.32645e-12	He	1	1.49756m	-23.730999999999998	3.0548362410976514e-08
2074	5.1624e-11	C	5	384.791A	-23.733	3.04080054351036e-08
2075	4.95166e-12	Ne	3	4011.68A	-23.735	3.026829334095688e-08
2076	5.36351e-12	Fe	6	3703.63A	-23.737	3.0129223165573705e-08
2077	6.782839999999999e-12	Mg	2	2928.63A	-23.739	2.999079195960502e-08
2078	7.19718e-13	He	1	2.76003m	-23.739	2.999079195960502e-08
2079	9.10751e-12	Fe	6	2181.11A	-23.74	2.992181505218701e-08
2080	2.42569e-10	Si	7	81.8920A	-23.741	2.985299678725353e-08
2081	6.4855099999999995e-12	N	2	3062.90A	-23.741999999999997	2.9784336799937484e-08
2082	1.26701e-12	He	1	1.56782m	-23.743000000000002	2.971583472620973e-08
2083	4.2597e-13	He	1	4.66334m	-23.744	2.9647490202880052e-08
2084	2.38405e-12	He	1	8332.23A	-23.744	2.9647490202880052e-08
2085	4.54917e-11	Mg	8	436.661A	-23.745	2.9579302867591866e-08
2086	7.60866e-13	He	1	2.61077m	-23.746	2.95112723588232e-08
2087	5.27306e-13	He	1	3.76716m	-23.746	2.95112723588232e-08
2088	2.22503e-11	Ne	5	892.771A	-23.749000000000002	2.930811818886818e-08
2089	1.52703e-11	O	3	1300.86A	-23.749000000000002	2.930811818886818e-08
2090	2.91973e-12	He	1	6803.52A	-23.749000000000002	2.930811818886818e-08
2091	2.76188e-12	Fe	4	7192.37A	-23.749000000000002	2.930811818886818e-08
2092	1.2516e-12	He	1	1.58713m	-23.75	2.9240711387552875e-08
2093	6.54081e-13	He	1	3.03700m	-23.750999999999998	2.917345961757852e-08
2094	8.560160000000001e-12	Fe	6	2320.57A	-23.752	2.9106362522382688e-08
2095	7.87823e-13	He	1	2.52144m	-23.752	2.9106362522382688e-08
2096	8.90128e-14	He	1	22.3164m	-23.752	2.9106362522382688e-08
2097	7.753739999999999e-10	C	6	25.6192A	-23.754	2.897263093417702e-08
2098	1.2257200000000002e-12	He	1	1.62064m	-23.755	2.890599573213585e-08
2099	6.15948e-11	N	4	322.502A	-23.756999999999998	2.8773184745708217e-08
2100	1.27225e-11	C	1	1561.37A	-23.756999999999998	2.8773184745708217e-08
2101	9.65963e-11	Cr	8	205.644A	-23.756999999999998	2.8773184745708217e-08
2102	1.3134e-12	He	1	1.51245m	-23.758000000000003	2.870700825717089e-08
2103	1.88707e-11	C	5	1052.66A	-23.758000000000003	2.870700825717089e-08
2104	7.28902e-11	O	5	272.526A	-23.759	2.8640983970334113e-08
2105	2.38741e-12	He	1	8320.50A	-23.76	2.857511153514299e-08
2106	1.66911e-11	Mg	6	1190.12A	-23.76	2.857511153514299e-08
2107	2.65213e-13	He	1	7.49001m	-23.763	2.8378401850968643e-08
2108	5.31576e-12	Ca	2	3736.90A	-23.765	2.824801493823286e-08
2109	2.33957e-11	C	5	849.064A	-23.766	2.8183046306735515e-08
2110	3.00241e-11	C	5	661.617A	-23.767	2.8118227098943917e-08
2111	3.71556e-11	P	5	534.629A	-23.769000000000002	2.798903558060913e-08
2112	8.399450000000001e-13	He	1	2.36497m	-23.769000000000002	2.798903558060913e-08
2113	1.36005e-12	He	1	1.46057m	-23.77	2.7924662585105593e-08
2114	1.7226e-13	He	1	11.5317m	-23.771	2.786043764338304e-08
2115	2.3594700000000002e-12	He	1	8419.02A	-23.774	2.766864773967439e-08
2116	2.78874e-13	He	1	7.12309m	-23.775	2.760501161575703e-08
2117	3.9042800000000004e-13	He	1	5.08787m	-23.775	2.760501161575703e-08
2118	4.76678e-13	He	1	4.16727m	-23.776	2.754152185086304e-08
2119	7.967590000000001e-13	He	1	2.49316m	-23.778000000000002	2.7414980052454373e-08
2120	4.2543000000000004e-13	He	1	4.66927m	-23.779	2.7351927348027897e-08
2121	1.12836e-11	C	2	1760.47A	-23.781	2.7226256657232422e-08
2122	1.40639e-10	Ne	7	141.244A	-23.783	2.7101163370812077e-08
2123	4.76619e-13	He	1	4.16779m	-23.783	2.7101163370812077e-08
2124	1.5573e-12	He	1	1.27557m	-23.785	2.697664483583518e-08
2125	1.22624e-11	C	5	1619.95A	-23.785	2.697664483583518e-08
2126	5.34109e-11	C	5	371.918A	-23.788	2.6790938919019615e-08
2127	6.74485e-11	Fe	7	294.513A	-23.789	2.6729321469371923e-08
2128	2.36964e-12	He	1	8382.91A	-23.789	2.6729321469371923e-08
2129	1.32282e-12	He	1	1.50168m	-23.79	2.6667845735926055e-08
2130	2.6503000000000003e-13	He	1	7.49518m	-23.791999999999998	2.654531811463568e-08
2131	1.45416e-10	N	6	136.605A	-23.793000000000003	2.6484265577161708e-08
2132	3.36466e-13	He	1	5.90386m	-23.793000000000003	2.6484265577161708e-08
2133	1.1915e-13	He	1	16.6719m	-23.794	2.642335345662783e-08
2134	1.60749e-13	He	1	12.3575m	-23.795	2.6362581430083396e-08
2135	7.09952e-12	Mg	2	2798.00A	-23.796	2.6301949175321606e-08
2136	2.49188e-12	C	3	7971.68A	-23.796999999999997	2.624145637087606e-08
2137	4.05643e-13	Fe	5	4.89702m	-23.8	2.6060811455854547e-08
2138	3.35882e-11	He	1	591.412A	-23.801	2.6000873252773754e-08
2139	5.51541e-12	Al	3	3601.63A	-23.802	2.594107290373442e-08
2140	2.84014e-11	C	5	699.418A	-23.802	2.594107290373442e-08
2141	2.18104e-10	O	7	91.0780A	-23.803	2.5881410091681265e-08
2142	5.1779e-11	Al	8	383.639A	-23.803	2.5881410091681265e-08
2143	1.31779e-12	He	1	1.50741m	-23.804000000000002	2.5821884500288e-08
2144	7.84886e-13	He	1	2.53087m	-23.804000000000002	2.5821884500288e-08
2145	1.65578e-11	C	5	1199.70A	-23.805	2.5762495813956077e-08
2146	4.61199e-11	Cr	8	430.714A	-23.805	2.5762495813956077e-08
2147	4.02894e-12	Fe	3	4930.44A	-23.808000000000003	2.5585148040216692e-08
2148	2.54267e-12	He	1	7812.43A	-23.808000000000003	2.5585148040216692e-08
2149	2.36331e-12	He	1	8405.37A	-23.808000000000003	2.5585148040216692e-08
2150	2.62745e-10	O	7	75.6035A	-23.809	2.5526303832633808e-08
2151	3.92341e-11	C	5	506.306A	-23.809	2.5526303832633808e-08
2152	1.06228e-11	C	5	1869.98A	-23.811	2.54090211199648e-08
2153	8.40509e-13	He	1	2.36338m	-23.811999999999998	2.5350581993057624e-08
2154	5.703269999999999e-12	N	4	3483.00A	-23.811999999999998	2.5350581993057624e-08
2155	2.4375900000000004e-10	O	7	81.4923A	-23.814	2.5234106648903487e-08
2156	1.36444e-12	He	1	1.45587m	-23.814	2.5234106648903487e-08
2157	2.92788e-12	He	1	6784.58A	-23.814	2.5234106648903487e-08
2158	1.1625499999999999e-09	O	7	17.0870A	-23.818	2.500275896856448e-08
2159	1.27875e-12	He	1	1.55343m	-23.819000000000003	2.494525421867663e-08
2160	4.00992e-11	C	5	495.383A	-23.819000000000003	2.494525421867663e-08
2161	3.5036900000000003e-13	He	1	5.66958m	-23.82	2.4887881726043624e-08
2162	8.6122e-13	He	1	2.30655m	-23.82	2.4887881726043624e-08
2163	1.03487e-11	Fe	6	1919.51A	-23.822	2.4773532296507957e-08
2164	2.60703e-12	C	5	7619.57A	-23.822	2.4773532296507957e-08
2165	6.92581e-13	He	1	2.86818m	-23.822	2.4773532296507957e-08
2166	1.74593e-13	He	1	11.3776m	-23.822	2.4773532296507957e-08
2167	7.975479999999999e-13	He	1	2.49069m	-23.822	2.4773532296507957e-08
2168	2.36667e-12	He	1	8393.42A	-23.823	2.4716554753336005e-08
2169	1.32795e-12	He	1	1.49587m	-23.823	2.4716554753336005e-08
2170	6.61028e-12	C	5	3005.09A	-23.825	2.460299249973636e-08
2171	4.31486e-12	N	5	4603.74A	-23.825	2.460299249973636e-08
2172	3.9549499999999997e-13	He	1	5.02268m	-23.826	2.4546407187212695e-08
2173	1.3746e-12	He	1	1.44510m	-23.826999999999998	2.448995201729662e-08
2174	4.54749e-13	He	1	4.36823m	-23.829	2.4377430908695876e-08
2175	2.73362e-13	He	1	7.26672m	-23.829	2.4377430908695876e-08
2176	4.39443e-12	C	5	4520.38A	-23.831	2.426542678762849e-08
2177	1.0678399999999999e-13	He	1	18.6025m	-23.834	2.409838476457707e-08
2178	7.20795e-13	He	1	2.75591m	-23.835	2.4042960017638925e-08
2179	1.80208e-10	N	6	110.230A	-23.836	2.3987662744081583e-08
2180	1.2659299999999998e-12	He	1	1.56915m	-23.836	2.3987662744081583e-08
2181	7.1301899999999995e-12	Ar	5	2785.96A	-23.836	2.3987662744081583e-08
2182	1.85437e-10	N	6	107.122A	-23.837	2.3932492650724013e-08
2183	2.87786e-14	He	1	69.0251m	-23.838	2.387744944506007e-08
2184	7.75203e-13	He	1	2.56249m	-23.838	2.387744944506007e-08
2185	2.6002e-11	C	5	763.958A	-23.838	2.387744944506007e-08
2186	1.32162e-12	He	1	1.50304m	-23.839000000000002	2.3822532835256153e-08
2187	1.24349e-12	He	1	1.59748m	-23.84	2.3767742530150065e-08
2188	5.964649999999999e-13	He	1	3.33037m	-23.840999999999998	2.371307823924886e-08
2189	4.08215e-12	Fe	4	4866.17A	-23.842	2.3658539672727724e-08
2190	4.04258e-11	Ca	7	491.381A	-23.843000000000004	2.3604126541428596e-08
2191	5.98801e-13	He	1	3.31737m	-23.843000000000004	2.3604126541428596e-08
2192	4.9339e-12	Fe	5	4026.12A	-23.844	2.3549838556859064e-08
2193	1.83994e-13	He	1	10.7963m	-23.846	2.3441636877251435e-08
2194	8.04909e-13	He	1	2.46791m	-23.846	2.3441636877251435e-08
2195	3.32271e-11	Ca	8	597.839A	-23.846	2.3441636877251435e-08
2196	1.36827e-12	He	1	1.45179m	-23.846999999999998	2.3387722608539004e-08
2197	5.43334e-11	Ne	5	365.603A	-23.848000000000003	2.333393233920328e-08
2198	1.0441299999999999e-10	N	5	190.249A	-23.851	2.317330267883118e-08
2199	3.11036e-11	C	3	638.654A	-23.854	2.3013778785263055e-08
2200	1.3249799999999999e-12	He	1	1.49922m	-23.855	2.296084856285501e-08
2201	1.0624e-11	C	5	1869.77A	-23.86	2.2698017902759696e-08
2202	4.94449e-13	He	1	4.01749m	-23.86	2.2698017902759696e-08
2203	6.97484e-11	O	5	284.802A	-23.86	2.2698017902759696e-08
2204	1.37164e-12	He	1	1.44823m	-23.861	2.2645813910228745e-08
2205	2.77889e-11	C	5	714.834A	-23.866	2.238658942198183e-08
2206	1.88565e-14	Fe	3	105.345m	-23.866999999999997	2.233510169508069e-08
2207	1.4398e-11	Al	3	1379.67A	-23.869	2.2232481224380465e-08
2208	4.87729e-10	C	5	40.7285A	-23.869	2.2232481224380465e-08
2209	3.99887e-13	He	1	4.96751m	-23.871	2.213033225191448e-08
2210	5.737959999999999e-17	He	2	3.46194c	-23.873	2.2028652611344766e-08
2211	3.36524e-13	He	1	5.90283m	-23.874000000000002	2.197798811626347e-08
2212	2.9347799999999997e-12	He	1	6768.64A	-23.874000000000002	2.197798811626347e-08
2213	4.9439e-13	He	1	4.01798m	-23.878	2.1776492710067575e-08
2214	7.992229999999999e-13	He	1	2.48547m	-23.879	2.1726408166665726e-08
2215	1.01949e-12	He	1	1.94847m	-23.88	2.1676438814517357e-08
2216	2.30791e-10	O	7	86.0711A	-23.881	2.1626584388689578e-08
2217	9.05175e-12	Fe	6	2194.54A	-23.881999999999998	2.1576844624859542e-08
2218	1.4960700000000001e-10	O	7	132.777A	-23.883000000000003	2.1527219259311446e-08
2219	7.728000000000001e-10	C	6	25.7045A	-23.885	2.1428310671232792e-08
2220	8.056970000000001e-13	He	1	2.46550m	-23.886	2.1379026924298572e-08
2221	4.10049e-13	He	1	4.84441m	-23.886999999999997	2.1329856526836888e-08
2222	1.3739600000000001e-12	He	1	1.44578m	-23.889	2.1231854738144143e-08
2223	6.91919e-13	He	1	2.87092m	-23.889	2.1231854738144143e-08
2224	1.28847e-12	He	1	1.54171m	-23.89	2.1183022827317533e-08
2225	2.8025900000000004e-13	He	1	7.08790m	-23.89	2.1183022827317533e-08
2226	4.01509e-13	He	1	4.94745m	-23.891	2.1134303226769417e-08
2227	5.1175099999999995e-14	He	1	38.8166m	-23.892	2.1085695678192986e-08
2228	1.6486400000000002e-10	C	6	120.490A	-23.893	2.1037199923876017e-08
2229	2.5604400000000003e-12	He	1	7758.21A	-23.894000000000002	2.098881570669886e-08
2230	2.61946e-13	He	1	7.58341m	-23.898000000000003	2.0796389087664232e-08
2231	2.15203e-11	N	4	923.056A	-23.898000000000003	2.0796389087664232e-08
2232	9.6753e-14	He	1	20.5311m	-23.899	2.0748558720041368e-08
2233	3.36452e-13	He	1	5.90410m	-23.901	2.0653227752165495e-08
2234	4.03719e-13	He	1	4.92036m	-23.905	2.0463877821991356e-08
2235	1.29891e-11	Na	4	1529.31A	-23.906	2.041681220905782e-08
2236	8.11805e-13	He	1	2.44695m	-23.908	2.0323005477944837e-08
2237	9.32472e-11	Cr	8	213.030A	-23.910999999999998	2.0183102892293725e-08
2238	1.2112e-13	He	1	16.4006m	-23.910999999999998	2.0183102892293725e-08
2239	4.77145e-13	He	1	4.16319m	-23.910999999999998	2.0183102892293725e-08
2240	3.4256400000000003e-12	Fe	4	5798.75A	-23.912	2.0136683043778552e-08
2241	1.77058e-11	Si	3	1121.92A	-23.913	2.0090369957952334e-08
2242	2.27948e-11	P	5	871.448A	-23.914	2.0044163389267695e-08
2243	6.8955699999999995e-12	Fe	2	2880.76A	-23.914	2.0044163389267695e-08
2244	1.62953e-11	C	5	1219.03A	-23.914	2.0044163389267695e-08
2245	1.9371800000000001e-13	He	1	10.2543m	-23.916	1.9952068823956257e-08
2246	1.2776700000000001e-12	He	1	1.55474m	-23.916999999999998	1.990618033905324e-08
2247	3.42475e-12	Fe	4	5800.27A	-23.918000000000003	1.9860397394736456e-08
2248	7.213600000000001e-13	He	1	2.75375m	-23.918000000000003	1.9860397394736456e-08
2249	4.54208e-13	He	1	4.37342m	-23.919	1.9814719748269943e-08
2250	5.20026e-11	O	7	381.989A	-23.919	1.9814719748269943e-08
2251	1.25782e-12	He	1	1.57927m	-23.919	1.9814719748269943e-08
2252	4.07082e-13	He	1	4.87972m	-23.92	1.976914715747487e-08
2253	5.0092e-13	Mg	5	3.96560m	-23.921	1.9723679380730234e-08
2254	7.86936e-13	He	1	2.52428m	-23.921999999999997	1.967831617697024e-08
2255	3.8760500000000004e-13	He	1	5.12492m	-23.925	1.9542851601250254e-08
2256	2.9406700000000002e-12	He	1	6755.09A	-23.93	1.9319146428837296e-08
2257	7.43192e-13	He	1	2.67286m	-23.932	1.92303830138721e-08
2258	2.28863e-11	C	5	867.962A	-23.936999999999998	1.9010254639801537e-08
2259	5.08786e-13	He	1	3.90429m	-23.939	1.8922910453690346e-08
2260	6.4994e-13	He	1	3.05635m	-23.941999999999997	1.879264605439228e-08
2261	3.79475e-13	Fe	5	5.23472m	-23.943	1.8749424167861632e-08
2262	2.20272e-12	Si	4	9018.14A	-23.944000000000003	1.8706301688911618e-08
2263	4.23595e-12	Fe	5	4689.49A	-23.945	1.866327838891116e-08
2264	1.32303e-11	C	5	1501.43A	-23.945999999999998	1.8620354039754844e-08
2265	8.12593e-13	He	1	2.44458m	-23.945999999999998	1.8620354039754844e-08
2266	2.86147e-13	He	1	6.94205m	-23.947	1.8577528413861894e-08
2267	5.4196199999999995e-12	Fe	6	3665.28A	-23.951	1.8407208609607376e-08
2268	8.10957e-13	He	1	2.44951m	-23.951	1.8407208609607376e-08
2269	1.5597299999999999e-12	He	1	1.27359m	-23.951999999999998	1.836487320460043e-08
2270	2.7487e-10	O	7	72.2684A	-23.954	1.8280494276833063e-08
2271	1.28687e-11	P	2	1543.63A	-23.956	1.8196503035023262e-08
2272	1.29662e-12	He	1	1.53202m	-23.956999999999997	1.815465223939009e-08
2273	3.82573e-11	Mg	6	519.233A	-23.958000000000002	1.8112897697915555e-08
2274	2.55734e-11	Ti	4	776.762A	-23.962	1.7946837653669493e-08
2275	5.87275e-13	He	1	3.38248m	-23.963	1.7905561072479005e-08
2276	2.41286e-11	N	4	823.274A	-23.964000000000002	1.786437942479088e-08
2277	6.60998e-12	Ar	3	3005.22A	-23.964000000000002	1.786437942479088e-08
2278	5.08726e-13	He	1	3.90474m	-23.965	1.7823292492264266e-08
2279	6.894610000000001e-14	He	1	28.8116m	-23.965999999999998	1.7782300057060186e-08
2280	8.17694e-13	He	1	2.42933m	-23.965999999999998	1.7782300057060186e-08
2281	2.1549099999999998e-12	Mg	2	9218.25A	-23.965999999999998	1.7782300057060186e-08
2282	6.36847e-11	Fe	7	311.919A	-23.967	1.7741401901840693e-08
2283	6.05198e-11	Al	8	328.231A	-23.967	1.7741401901840693e-08
2284	1.0149e-11	Fe	6	1957.29A	-23.969	1.765988756450281e-08
2285	7.156729999999999e-13	Fe	4	2.77563m	-23.97	1.7619270950203662e-08
2286	3.8766399999999997e-13	He	1	5.12414m	-23.971	1.7578747751525003e-08
2287	4.07977e-12	Fe	4	4869.01A	-23.971	1.7578747751525003e-08
2288	2.77013e-12	Fe	4	7170.96A	-23.971	1.7578747751525003e-08
2289	2.57478e-12	He	1	7715.01A	-23.973000000000003	1.7497980742123866e-08
2290	9.5097e-14	Fe	6	20.8886m	-23.974	1.7457736503182882e-08
2291	3.20508e-10	S	8	61.9781A	-23.974	1.7457736503182882e-08
2292	1.74459e-10	C	6	113.863A	-23.974	1.7457736503182882e-08
2293	4.6969e-12	Fe	5	4229.27A	-23.976	1.737752548996379e-08
2294	4.71171e-11	Ne	4	421.598A	-23.976999999999997	1.7337558290415014e-08
2295	2.94573e-12	He	1	6743.47A	-23.98	1.7218207378644412e-08
2296	2.28864e-11	C	5	867.959A	-23.982	1.7139096901784726e-08
2297	6.48929e-11	Fe	7	306.111A	-23.982	1.7139096901784726e-08
2298	4.11831e-11	C	3	482.345A	-23.982	1.7139096901784726e-08
2299	2.01867e-13	He	1	9.84035m	-23.982	1.7139096901784726e-08
2300	1.1237700000000002e-12	He	1	1.76766m	-23.983	1.70996780727715e-08
2301	8.14898e-11	Al	6	243.766A	-23.983	1.70996780727715e-08
2302	1.8919e-10	N	6	104.997A	-23.984	1.706034990454919e-08
2303	5.733579999999999e-13	He	1	3.46458m	-23.984	1.706034990454919e-08
2304	2.55387e-11	C	5	777.817A	-23.985	1.7021112188603913e-08
2305	1.32854e-13	He	1	14.9521m	-23.985	1.7021112188603913e-08
2306	6.21452e-11	Na	4	319.646A	-23.987	1.6942907281884483e-08
2307	1.50172e-11	C	5	1322.78A	-23.987	1.6942907281884483e-08
2308	8.38334e-11	O	5	236.952A	-23.988000000000003	1.6903939676475565e-08
2309	4.94916e-13	He	1	4.01370m	-23.99	1.6826273128547377e-08
2310	4.03659e-12	Fe	4	4921.10A	-23.99	1.6826273128547377e-08
2311	1.28739e-12	He	1	1.54300m	-23.991	1.6787573774247384e-08
2312	1.32291e-11	C	5	1501.57A	-23.991	1.6787573774247384e-08
2313	2.30927e-11	N	2	860.205A	-23.991	1.6787573774247384e-08
2314	1.4118e-12	He	1	1.40703m	-23.991	1.6787573774247384e-08
2315	1.27589e-11	C	5	1556.90A	-23.993000000000002	1.6710441879074172e-08
2316	5.58668e-11	N	6	355.568A	-23.994	1.667200892925546e-08
2317	1.26956e-12	He	1	1.56468m	-23.994	1.667200892925546e-08
2318	7.8982e-14	He	1	25.1506m	-23.995	1.6633664372768302e-08
2319	4.27992e-11	Ne	5	464.131A	-23.995	1.6633664372768302e-08
2320	3.17407e-12	Fe	5	6258.36A	-23.998	1.651915903264372e-08
2321	7.69045e-10	C	6	25.8300A	-23.998	1.651915903264372e-08
2322	2.9121399999999996e-13	He	1	6.82125m	-23.998	1.651915903264372e-08
2323	7.966609999999999e-13	He	1	2.49346m	-23.999000000000002	1.6481166021163506e-08
2324	6.77839e-11	Fe	7	293.056A	-23.999000000000002	1.6481166021163506e-08
2325	7.93559e-11	N	6	250.321A	-24.002	1.6367710472307393e-08
2326	8.18482e-13	He	1	2.42699m	-24.002	1.6367710472307393e-08
2327	1.99165e-11	Si	3	997.386A	-24.003	1.6330065782850113e-08
2328	1.90157e-10	Al	6	104.464A	-24.003	1.6330065782850113e-08
2329	1.88707e-11	C	5	1052.66A	-24.005	1.6255035945955847e-08
2330	2.6536e-13	He	1	7.48586m	-24.005	1.6255035945955847e-08
2331	3.8163e-11	C	6	520.517A	-24.005	1.6255035945955847e-08
2332	8.35706e-13	He	1	2.37697m	-24.006	1.6217650400718e-08
2333	2.60687e-11	O	5	762.004A	-24.006	1.6217650400718e-08
2334	6.36055e-11	Mg	5	312.307A	-24.006999999999998	1.6180350839848297e-08
2335	7.437560000000001e-13	He	1	2.67083m	-24.006999999999998	1.6180350839848297e-08
2336	9.03968e-12	Fe	6	2197.47A	-24.009	1.610600888063323e-08
2337	7.20698e-13	He	1	2.75628m	-24.011999999999997	1.5995135895367068e-08
2338	8.398469999999999e-13	He	1	2.36525m	-24.011999999999997	1.5995135895367068e-08
2339	5.205189999999999e-13	He	1	3.81628m	-24.013	1.595834810365796e-08
2340	5.11674e-11	Ne	4	388.225A	-24.013	1.595834810365796e-08
2341	1.82206e-12	He	1	1.09022m	-24.015	1.5885026154362644e-08
2342	1.9007e-10	N	6	104.511A	-24.016	1.5848491608030622e-08
2343	7.1179e-12	Mg	2	2790.78A	-24.016	1.5848491608030622e-08
2344	2.41364e-11	C	3	823.007A	-24.017	1.581204108882331e-08
2345	8.227610000000001e-13	He	1	2.41437m	-24.017	1.581204108882331e-08
2346	8.20681e-13	He	1	2.42048m	-24.018	1.5775674403483804e-08
2347	1.99133e-11	P	5	997.545A	-24.018	1.5775674403483804e-08
2348	1.30352e-12	He	1	1.52391m	-24.018	1.5775674403483804e-08
2349	3.74945e-11	K	3	529.797A	-24.018	1.5775674403483804e-08
2350	3.71304e-11	P	5	534.992A	-24.019000000000002	1.573939135919957e-08
2351	5.6492e-13	Fe	5	3.51633m	-24.02	1.570319176360164e-08
2352	1.62948e-11	C	5	1219.07A	-24.02	1.570319176360164e-08
2353	7.60963e-13	He	1	2.61044m	-24.022	1.563104215119899e-08
2354	3.79288e-12	Fe	4	5237.30A	-24.023000000000003	1.559509175186408e-08
2355	2.95013e-12	He	1	6733.43A	-24.023000000000003	1.559509175186408e-08
2356	4.87119e-12	Fe	5	4077.95A	-24.023000000000003	1.559509175186408e-08
2357	1.45414e-11	Na	5	1366.06A	-24.024	1.5559224036153453e-08
2358	7.96314e-11	Fe	7	249.455A	-24.026999999999997	1.545211509128085e-08
2359	2.60322e-11	C	5	763.071A	-24.028000000000002	1.5416576212764177e-08
2360	4.66299e-11	C	5	426.002A	-24.028000000000002	1.5416576212764177e-08
2361	2.2560100000000001e-13	He	1	8.80514m	-24.03	1.5345743479198188e-08
2362	1.12946e-11	S	3	1758.76A	-24.03	1.5345743479198188e-08
2363	1.54977e-10	O	7	128.177A	-24.031	1.5310449248600643e-08
2364	5.5985e-11	Al	6	354.818A	-24.031	1.5310449248600643e-08
2365	4.12275e-11	Mg	5	481.826A	-24.035999999999998	1.5135191985292204e-08
2366	4.64284e-11	Ne	3	427.852A	-24.037	1.5100382009692587e-08
2367	1.5246700000000002e-10	N	6	130.287A	-24.037	1.5100382009692587e-08
2368	2.96029e-12	He	1	6710.31A	-24.037	1.5100382009692587e-08
2369	2.41307e-11	C	3	823.202A	-24.038	1.5065652094815186e-08
2370	2.83229e-11	Ne	4	701.358A	-24.038	1.5065652094815186e-08
2371	6.87778e-13	He	1	2.88821m	-24.039	1.5031002056525455e-08
2372	4.05233e-12	Fe	4	4901.99A	-24.039	1.5031002056525455e-08
2373	5.9037e-12	Ti	2	3364.74A	-24.04	1.4996431711112458e-08
2374	2.6183e-11	O	5	758.677A	-24.04	1.4996431711112458e-08
2375	8.32828e-14	He	1	23.8518m	-24.041	1.496194087528742e-08
2376	1.88607e-11	S	2	1053.22A	-24.041999999999998	1.4927529366183608e-08
2377	2.95606e-13	He	1	6.71990m	-24.041999999999998	1.4927529366183608e-08
2378	4.39346e-13	He	1	4.52137m	-24.041999999999998	1.4927529366183608e-08
2379	4.766050000000001e-13	He	1	4.16791m	-24.043000000000003	1.489319700135426e-08
2380	2.08764e-13	He	1	9.51527m	-24.043000000000003	1.489319700135426e-08
2381	5.204600000000001e-13	He	1	3.81671m	-24.045	1.4824768976831587e-08
2382	4.25443e-13	He	1	4.66912m	-24.046	1.479067295433956e-08
2383	1.78737e-12	C	5	1.11138m	-24.046999999999997	1.4756655350523171e-08
2384	2.23965e-14	He	1	88.6944m	-24.048000000000002	1.4722715985024229e-08
2385	2.58652e-12	He	1	7680.01A	-24.048000000000002	1.4722715985024229e-08
2386	6.6090600000000005e-12	C	5	3005.64A	-24.049	1.4688854677900078e-08
2387	1.62941e-11	C	5	1219.12A	-24.049	1.4688854677900078e-08
2388	1.0923700000000001e-12	Fe	5	1.81848m	-24.049	1.4688854677900078e-08
2389	1.50425e-12	Fe	2	1.32055m	-24.049	1.4688854677900078e-08
2390	1.9037499999999998e-10	Al	6	104.344A	-24.05	1.4655071249621077e-08
2391	1.6107899999999998e-13	He	1	12.3321m	-24.051	1.4621365521071094e-08
2392	9.71635e-13	Al	9	2.04444m	-24.051	1.4621365521071094e-08
2393	8.23549e-13	He	1	2.41206m	-24.052	1.458773731354547e-08
2394	4.22796e-11	Na	4	469.835A	-24.053	1.4554186448750917e-08
2395	1.96638e-11	Ne	6	1010.21A	-24.054000000000002	1.452071274880409e-08
2396	1.42578e-13	He	1	13.9323m	-24.055	1.4487316036230882e-08
2397	2.9539599999999997e-12	He	1	6724.69A	-24.055999999999997	1.4453996133965128e-08
2398	1.06368e-11	C	5	1867.53A	-24.057	1.4420752865347908e-08
2399	3.05769e-13	He	1	6.49657m	-24.058000000000003	1.4387586054126717e-08
2400	3.36854e-13	He	1	5.89704m	-24.059	1.4354495524454782e-08
2401	1.29554e-12	He	1	1.53329m	-24.06	1.4321481100889167e-08
2402	5.36004e-12	Ca	2	3706.02A	-24.061	1.4288542608390572e-08
2403	8.98708e-12	P	2	2210.34A	-24.061	1.4288542608390572e-08
2404	5.7343e-13	He	1	3.46415m	-24.061999999999998	1.4255679872322625e-08
2405	8.271530000000001e-13	He	1	2.40155m	-24.061999999999998	1.4255679872322625e-08
2406	1.27928e-12	He	1	1.55278m	-24.063000000000002	1.4222892718450014e-08
2407	5.49903e-12	Al	3	3612.35A	-24.063000000000002	1.4222892718450014e-08
2408	5.09253e-13	He	1	3.90070m	-24.065	1.4157544462354768e-08
2409	1.91764e-10	N	6	103.588A	-24.066999999999997	1.4092496454223197e-08
2410	1.23926e-11	Al	7	1602.93A	-24.066999999999997	1.4092496454223197e-08
2411	5.56653e-12	Fe	6	3568.56A	-24.068	1.4060084611797436e-08
2412	5.05071e-12	Ca	2R	3933.00A	-24.069000000000003	1.4027747314540762e-08
2413	4.2550200000000005e-13	He	1	4.66848m	-24.069000000000003	1.4027747314540762e-08
2414	5.3173800000000005e-12	Fe	5	3735.76A	-24.070999999999998	1.3963295670132358e-08
2415	2.95732e-12	He	1	6717.05A	-24.070999999999998	1.3963295670132358e-08
2416	8.048100000000001e-13	He	1	2.46822m	-24.070999999999998	1.3963295670132358e-08
2417	1.35207e-11	Ti	4	1469.19A	-24.070999999999998	1.3963295670132358e-08
2418	1.9814200000000002e-10	O	7	100.254A	-24.073	1.3899140154130791e-08
2419	1.22348e-11	O	7	1623.61A	-24.073	1.3899140154130791e-08
2420	5.55134e-11	Ne	4	357.832A	-24.073	1.3899140154130791e-08
2421	2.54927e-11	C	5	779.221A	-24.075	1.3835279405949964e-08
2422	2.01664e-12	C	1	9850.26A	-24.075	1.3835279405949964e-08
2423	1.30941e-12	He	1	1.51706m	-24.075	1.3835279405949964e-08
2424	2.99438e-13	He	1	6.63391m	-24.076	1.3803459146319095e-08
2425	2.54926e-11	C	5	779.224A	-24.076999999999998	1.3771712071254645e-08
2426	8.37315e-13	He	1	2.37240m	-24.079	1.3708436801932213e-08
2427	8.288299999999999e-13	He	1	2.39669m	-24.081	1.3645452256064402e-08
2428	1.44058e-12	He	1	1.37892m	-24.081	1.3645452256064402e-08
2429	8.65652e-12	Fe	6	2294.74A	-24.081999999999997	1.3614068586763129e-08
2430	5.30244e-13	He	1	3.74629m	-24.083000000000002	1.3582757097898043e-08
2431	6.46453e-14	He	1	30.7284m	-24.086	1.3489254055726002e-08
2432	1.6855099999999998e-10	Si	5	117.854A	-24.086	1.3489254055726002e-08
2433	1.72609e-10	N	6	115.083A	-24.087	1.345822963231643e-08
2434	1.5016e-11	C	5	1322.89A	-24.088	1.3427276563100643e-08
2435	4.98329e-11	Ca	7	398.621A	-24.089000000000002	1.339639468396855e-08
2436	1.19527e-12	He	1	1.66193m	-24.089000000000002	1.339639468396855e-08
2437	2.50655e-12	Fe	4	7925.02A	-24.089000000000002	1.339639468396855e-08
2438	8.33493e-11	Fe	8	238.328A	-24.09	1.3365583831187606e-08
2439	3.02801e-13	He	1	6.56023m	-24.090999999999998	1.3334843841401634e-08
2440	7.615270000000001e-13	He	1	2.60850m	-24.090999999999998	1.3334843841401634e-08
2441	4.54478e-11	N	4	437.083A	-24.093000000000004	1.3273575799267648e-08
2442	1.31815e-12	Fe	4	1.50700m	-24.094	1.3243047422082903e-08
2443	1.04057e-11	C	3H	1909.00A	-24.094	1.3243047422082903e-08
2444	1.65532e-13	S	3	12.0004m	-24.094	1.3243047422082903e-08
2445	4.01675e-14	He	1	49.4541m	-24.095	1.3212589258217283e-08
2446	8.27941e-13	He	1	2.39926m	-24.095	1.3212589258217283e-08
2447	3.87592e-13	He	1	5.12510m	-24.095	1.3212589258217283e-08
2448	6.62305e-12	C	5	2999.29A	-24.096	1.3182201146184529e-08
2449	6.10568e-11	Al	8	325.344A	-24.096999999999998	1.3151882924870112e-08
2450	2.37815e-11	O	3	835.289A	-24.096999999999998	1.3151882924870112e-08
2451	8.30985e-13	He	1	2.39047m	-24.096999999999998	1.3151882924870112e-08
2452	3.66751e-13	He	1	5.41633m	-24.096999999999998	1.3151882924870112e-08
2453	1.32431e-11	C	5	1499.99A	-24.098000000000003	1.3121634433529516e-08
2454	7.94137e-11	Al	8	250.139A	-24.099	1.3091455511788681e-08
2455	2.4928799999999998e-12	Mn	9	7968.49A	-24.1	1.3061345999641647e-08
2456	2.14652e-13	He	1	9.25425m	-24.1	1.3061345999641647e-08
2457	2.96219e-11	Ne	3	670.601A	-24.105	1.2911834008330809e-08
2458	2.84448e-11	Ne	4	698.351A	-24.105999999999998	1.2882137614177932e-08
2459	7.75299e-13	He	1	2.56217m	-24.105999999999998	1.2882137614177932e-08
2460	1.34503e-12	Fe	5	1.47688m	-24.108	1.2822949568220516e-08
2461	8.38103e-13	He	1	2.37017m	-24.109	1.2793457602606953e-08
2462	1.6714500000000002e-13	Co	3	11.8845m	-24.11	1.2764033466632156e-08
2463	5.06456e-11	C	5	392.225A	-24.112	1.2705388059941873e-08
2464	6.39307e-11	Fe	7	310.719A	-24.112	1.2705388059941873e-08
2465	1.503e-11	C	5	1321.66A	-24.112	1.2705388059941873e-08
2466	9.50163e-14	He	1	20.9064m	-24.112	1.2705388059941873e-08
2467	1.0567100000000002e-10	N	6	187.984A	-24.112	1.2705388059941873e-08
2468	8.343479999999999e-13	He	1	2.38084m	-24.112	1.2705388059941873e-08
2469	1.91965e-12	Fe	5	1.03480m	-24.113000000000003	1.2676166478294173e-08
2470	8.339269999999999e-12	Fe	2	2382.04A	-24.115	1.2617924783743982e-08
2471	2.72796e-11	C	5	728.180A	-24.116	1.2588904362049513e-08
2472	2.5962400000000003e-12	He	1	7651.24A	-24.116999999999997	1.2559950685472886e-08
2473	4.68125e-13	He	1	4.24341m	-24.119	1.2502242953987665e-08
2474	3.81497e-11	N	6	520.698A	-24.119	1.2502242953987665e-08
2475	9.31281e-14	P	4	21.3302m	-24.119	1.2502242953987665e-08
2476	5.301840000000001e-13	He	1	3.74671m	-24.12	1.2473488593118526e-08
2477	1.5072799999999999e-13	He	1	13.1790m	-24.12	1.2473488593118526e-08
2478	8.26852e-11	Ne	4	240.242A	-24.12	1.2473488593118526e-08
2479	5.73371e-13	He	1	3.46450m	-24.122	1.241617811886269e-08
2480	2.5162900000000003e-10	O	7	78.9433A	-24.122	1.241617811886269e-08
2481	7.43094e-13	He	1	2.67321m	-24.123	1.238762170162146e-08
2482	1.30244e-12	He	1	1.52518m	-24.124000000000002	1.2359130962317343e-08
2483	2.4250500000000003e-10	O	7	81.9135A	-24.125	1.2330705749895374e-08
2484	7.72893e-12	Fe	4	2570.14A	-24.125999999999998	1.2302345913647806e-08
2485	1.3144700000000002e-12	He	1	1.51121m	-24.125999999999998	1.2302345913647806e-08
2486	1.66694e-11	Mg	6	1191.67A	-24.125999999999998	1.2302345913647806e-08
2487	1.2874299999999999e-12	He	1	1.54295m	-24.128	1.2245821768577378e-08
2488	1.8024499999999998e-10	C	6	110.208A	-24.128	1.2245821768577378e-08
2489	8.317729999999999e-13	He	1	2.38821m	-24.129	1.2217657160069228e-08
2490	8.0806e-11	N	6	245.829A	-24.129	1.2217657160069228e-08
2491	3.23854e-12	Ar	5	6133.78A	-24.129	1.2217657160069228e-08
2492	7.16557e-13	He	1	2.77221m	-24.13	1.2189557328363209e-08
2493	4.57388e-11	N	4	434.302A	-24.13	1.2189557328363209e-08
2494	4.29969e-12	N	5	4619.97A	-24.131	1.2161522124476612e-08
2495	1.63063e-10	N	6	121.820A	-24.131999999999998	1.2133551399769775e-08
2496	5.20987e-13	He	1	3.81285m	-24.136	1.2022310331890211e-08
2497	8.11707e-13	He	1	2.44725m	-24.136999999999997	1.1994659785421471e-08
2498	3.87994e-13	He	1	5.11978m	-24.138	1.1967072833444683e-08
2499	8.35727e-13	He	1	2.37691m	-24.139	1.1939549329696968e-08
2500	4.898470000000001e-13	He	1	4.05524m	-24.14	1.1912089128251156e-08
2501	8.35136e-13	He	1	2.37859m	-24.143	1.183008688348675e-08
2502	1.9585299999999997e-10	N	6	101.426A	-24.143	1.183008688348675e-08
2503	1.86558e-10	N	6	106.478A	-24.145	1.1775732571561984e-08
2504	2.72795e-11	C	5	728.182A	-24.146	1.1748649138204679e-08
2505	5.38393e-13	He	1	3.68958m	-24.148000000000003	1.169466899873122e-08
2506	1.15408e-11	Al	2	1721.24A	-24.15	1.1640936875470139e-08
2507	2.1971999999999997e-13	He	1	9.04082m	-24.15	1.1640936875470139e-08
2508	1.04464e-10	N	5	190.155A	-24.151	1.1614163463610839e-08
2509	4.94376e-13	He	1	4.01809m	-24.153000000000002	1.1560801229684337e-08
2510	4.54222e-13	He	1	4.37330m	-24.158	1.1428465832318222e-08
2511	2.34119e-10	Si	7	84.8478A	-24.158	1.1428465832318222e-08
2512	7.34658e-11	Mg	6	270.391A	-24.158	1.1428465832318222e-08
2513	4.5392699999999996e-14	P	4	43.7613m	-24.159000000000002	1.1402181090297729e-08
2514	9.41007e-12	Ca	7	2110.98A	-24.16	1.1375956801506415e-08
2515	7.60818e-13	Al	6	2.61094m	-24.162	1.1323689027776463e-08
2516	3.89857e-11	Ca	7	509.531A	-24.162	1.1323689027776463e-08
2517	5.450419999999999e-14	He	1	36.4457m	-24.162	1.1323689027776463e-08
2518	2.82316e-12	Fe	4	7036.25A	-24.162	1.1323689027776463e-08
2519	1.66468e-10	Si	5	119.329A	-24.164	1.1271661402652675e-08
2520	4.5428e-13	He	1	4.37273m	-24.164	1.1271661402652675e-08
2521	1.46297e-12	He	1	1.35781m	-24.166	1.1219872822752612e-08
2522	2.67158e-13	He	1	7.43549m	-24.168000000000003	1.1168322189763056e-08
2523	1.94497e-11	S	3	1021.32A	-24.169	1.1142635761517499e-08
2524	7.758640000000001e-13	He	1	2.56030m	-24.17	1.1117008410417442e-08
2525	1.31887e-12	He	1	1.50618m	-24.17	1.1117008410417442e-08
2526	1.87144e-11	C	5	1061.45A	-24.171	1.1091440000589404e-08
2527	5.29118e-14	He	1	37.5426m	-24.171	1.1091440000589404e-08
2528	5.5368800000000005e-12	Fe	6	3587.66A	-24.171999999999997	1.1065930396472128e-08
2529	5.737600000000001e-13	He	1	3.46215m	-24.171999999999997	1.1065930396472128e-08
2530	1.50668e-10	N	6	131.843A	-24.173000000000002	1.1040479462816053e-08
2531	1.84416e-11	S	3	1077.16A	-24.173000000000002	1.1040479462816053e-08
2532	1.78426e-12	Fe	4	1.11332m	-24.174	1.1015087064683224e-08
2533	4.959529999999999e-13	He	1	4.00531m	-24.175	1.0989753067445404e-08
2534	5.5795e-11	Fe	7	356.026A	-24.176	1.0964477336784439e-08
2535	1.86098e-12	Fe	5	1.06742m	-24.178	1.0914100139463214e-08
2536	1.0474100000000001e-13	He	1	18.9653m	-24.180999999999997	1.0838968002574153e-08
2537	1.57624e-13	He	1	12.6024m	-24.180999999999997	1.0838968002574153e-08
2538	3.4870699999999996e-12	Al	3	5696.60A	-24.182	1.0814039067938816e-08
2539	2.60439e-12	He	1	7627.30A	-24.182	1.0814039067938816e-08
2540	1.30833e-12	He	1	1.51831m	-24.183000000000003	1.0789167468262023e-08
2541	7.870329999999999e-13	He	1	2.52397m	-24.183000000000003	1.0789167468262023e-08
2542	1.3290299999999998e-12	He	1	1.49466m	-24.186	1.0714895361832156e-08
2543	5.53712e-11	Ne	4	358.751A	-24.188000000000002	1.0665664889522418e-08
2544	3.08153e-12	K	5	6446.29A	-24.189	1.0641134540986539e-08
2545	1.29433e-12	He	1	1.53473m	-24.189	1.0641134540986539e-08
2546	5.38334e-13	He	1	3.68999m	-24.19	1.0616660610686617e-08
2547	7.04913e-12	Fe	5	2818.00A	-24.191	1.0592242968864481e-08
2548	2.54731e-11	O	4	779.820A	-24.191999999999997	1.0567881486060142e-08
2549	1.24641e-12	He	1	1.59374m	-24.191999999999997	1.0567881486060142e-08
2550	2.2411199999999998e-13	He	1	8.86364m	-24.194000000000003	1.0519326481153025e-08
2551	8.416149999999999e-13	He	1	2.36028m	-24.194000000000003	1.0519326481153025e-08
2552	4.905220000000001e-13	He	1	4.04966m	-24.195999999999998	1.0470994566229208e-08
2553	8.17595e-13	He	1	2.42962m	-24.198	1.0422884716282898e-08
2554	8.98392e-12	Fe	6	2211.11A	-24.2	1.0374995911018457e-08
2555	5.32519e-11	C	5	373.028A	-24.201	1.0351134082581814e-08
2556	6.20067e-12	Cl	4	3203.60A	-24.201999999999998	1.0327327134827739e-08
2557	5.307109999999999e-13	He	1	3.74299m	-24.203000000000003	1.0303574941533909e-08
2558	1.3227e-12	He	1	1.50181m	-24.204	1.0279877376768896e-08
2559	2.92448e-12	Fe	4	6792.48A	-24.205	1.0256234314890404e-08
2560	7.93789e-11	C	6	250.248A	-24.206	1.023264563054519e-08
2561	1.9341499999999997e-10	N	6	102.704A	-24.209	1.016220459349877e-08
2562	5.4529e-13	He	1	3.64292m	-24.209	1.016220459349877e-08
2563	2.74712e-11	Ca	7	723.101A	-24.209	1.016220459349877e-08
2564	2.3427399999999996e-13	He	1	8.47916m	-24.21	1.0138832171511539e-08
2565	5.9703e-14	Cl	2	33.2721m	-24.211	1.0115513504603275e-08
2566	3.12003e-13	Ar	3	6.36676m	-24.211	1.0115513504603275e-08
2567	4.0474699999999996e-14	Fe	6	49.0787m	-24.214000000000002	1.004587879944011e-08
2568	5.43946e-11	N	4	365.192A	-24.215999999999998	9.999722179019647e-09
2569	7.38953e-13	He	1	2.68819m	-24.215999999999998	9.999722179019647e-09
2570	8.45975e-12	Fe	2	2348.12A	-24.218000000000004	9.953777629006234e-09
2571	5.62105e-14	Fe	2	35.3394m	-24.218000000000004	9.953777629006234e-09
2572	1.3260600000000001e-12	He	1	1.49800m	-24.219	9.930884575735076e-09
2573	4.5778e-11	N	4	433.930A	-24.22	9.908044175025349e-09
2574	4.2583199999999996e-13	He	1	4.66486m	-24.221	9.885256305779441e-09
2575	2.61296e-11	O	5	760.227A	-24.223000000000003	9.839837678681142e-09
2576	7.60865e-13	He	1	2.61077m	-24.223000000000003	9.839837678681142e-09
2577	2.14884e-12	Mg	2	9244.27A	-24.224	9.817206680023794e-09
2578	3.842969999999999e-12	Fe	2	5169.03A	-24.225	9.794627731218908e-09
2579	1.99685e-11	Si	3	994.790A	-24.226999999999997	9.749625504596902e-09
2580	2.27944e-13	He	1	8.71464m	-24.228	9.727201988182214e-09
2581	8.21883e-12	Mg	5	2416.94A	-24.23	9.682509554709146e-09
2582	6.62377e-14	He	1	29.9896m	-24.230999999999998	9.660240400695848e-09
2583	4.25432e-12	P	2	4669.25A	-24.232	9.638022464315429e-09
2584	1.99606e-10	N	6	99.5185A	-24.234	9.593739773535238e-09
2585	1.23783e-11	Al	7	1604.78A	-24.236	9.549660543237811e-09
2586	1.31339e-12	He	1	1.51245m	-24.236	9.549660543237811e-09
2587	1.6351300000000002e-13	He	1	12.1486m	-24.237	9.527696933472133e-09
2588	1.8399999999999998e-10	C	6	107.959A	-24.237	9.527696933472133e-09
2589	5.50388e-11	C	5	360.918A	-24.238000000000003	9.50578383860699e-09
2590	2.62551e-13	He	1	7.56595m	-24.238000000000003	9.50578383860699e-09
2591	5.89001e-11	Ar	8	337.257A	-24.24	9.462108729122092e-09
2592	2.43067e-11	Ne	4	817.241A	-24.241	9.440346482941025e-09
2593	1.7771e-14	He	1	111.780m	-24.241999999999997	9.418634288537327e-09
2594	2.6112900000000003e-12	He	1	7607.16A	-24.243000000000002	9.396972030794876e-09
2595	2.31306e-13	He	1	8.58794m	-24.243000000000002	9.396972030794876e-09
2596	7.87597e-13	He	1	2.52216m	-24.243000000000002	9.396972030794876e-09
2597	8.46683e-13	He	1	2.34615m	-24.243000000000002	9.396972030794876e-09
2598	1.05494e-11	Fe	6	1883.00A	-24.243000000000002	9.396972030794876e-09
2599	1.30022e-12	He	1	1.52778m	-24.244	9.375359594862848e-09
2600	1.1289000000000001e-13	He	1	17.5963m	-24.245	9.353796866154025e-09
2601	1.48074e-12	He	1	1.34152m	-24.247	9.310820073375475e-09
2602	1.09785e-12	Fe	2	1.80939m	-24.248	9.289405781446996e-09
2603	3.25628e-11	Mg	6	610.036A	-24.249000000000002	9.268040741023237e-09
2604	1.90831e-11	O	1	1040.94A	-24.25	9.246724838828958e-09
2605	2.27301e-11	C	5	873.929A	-24.25	9.246724838828958e-09
2606	6.54066e-11	N	6	303.707A	-24.25	9.246724838828958e-09
2607	4.3187300000000003e-14	He	1	45.9960m	-24.250999999999998	9.225457961849289e-09
2608	8.5887e-12	Fe	6	2312.86A	-24.250999999999998	9.225457961849289e-09
2609	8.226620000000001e-13	He	1	2.41466m	-24.252	9.204239997329293e-09
2610	5.08713e-13	He	1	3.90485m	-24.252	9.204239997329293e-09
2611	4.76677e-13	He	1	4.16728m	-24.253	9.183070832773508e-09
2612	5.4523e-13	He	1	3.64332m	-24.254	9.161950355945132e-09
2613	7.8562e-12	Si	1	2528.51A	-24.255	9.140878454865571e-09
2614	3.28879e-11	Mg	6	604.004A	-24.255	9.140878454865571e-09
2615	4.25429e-13	He	1	4.66927m	-24.256	9.119855017813558e-09
2616	7.96757e-13	He	1	2.49316m	-24.256	9.119855017813558e-09
2617	1.0805200000000001e-10	O	7	183.841A	-24.259	9.057074377462823e-09
2618	7.359999999999999e-10	C	6	26.9898A	-24.259	9.057074377462823e-09
2619	1.4321700000000001e-12	He	1	1.38702m	-24.26	9.036243684440245e-09
2620	2.15165e-11	N	4	923.219A	-24.261	9.015460900682225e-09
2621	4.76618e-13	He	1	4.16779m	-24.261	9.015460900682225e-09
2622	2.7341599999999997e-12	Fe	4	7265.28A	-24.261	9.015460900682225e-09
2623	7.632589999999999e-10	C	6	26.0258A	-24.261999999999997	8.994725916000438e-09
2624	8.87321e-11	Cr	9	223.870A	-24.263	8.974038620459913e-09
2625	3.80626e-11	C	5	521.890A	-24.265	8.932806658327644e-09
2626	5.511779999999999e-13	He	1	3.60400m	-24.265	8.932806658327644e-09
2627	5.3886e-13	He	1	3.68638m	-24.266	8.912261773128066e-09
2628	2.03371e-11	C	5	976.758A	-24.266	8.912261773128066e-09
2629	2.02179e-10	N	6	98.2520A	-24.266	8.912261773128066e-09
2630	2.56738e-10	O	7	77.3725A	-24.266	8.912261773128066e-09
2631	8.3714e-11	Fe	8	237.290A	-24.267	8.89176413985315e-09
2632	5.08292e-13	He	1	3.90808m	-24.27	8.83055366606192e-09
2633	3.94638e-12	Fe	4	5033.59A	-24.27	8.83055366606192e-09
2634	6.78759e-12	Fe	2	2926.59A	-24.271	8.810243956218436e-09
2635	2.7617e-12	Fe	4	7192.83A	-24.271	8.810243956218436e-09
2636	1.44804e-12	Fe	2	1.37182m	-24.273000000000003	8.769764562208331e-09
2637	3.58952e-12	Ar	10	5534.02A	-24.273000000000003	8.769764562208331e-09
2638	7.60366e-11	O	7	261.248A	-24.273000000000003	8.769764562208331e-09
2639	2.7932599999999998e-12	Fe	4	7111.58A	-24.275	8.729471154119707e-09
2640	6.7575e-11	Fe	7	293.962A	-24.276999999999997	8.689362877424665e-09
2641	4.26991e-11	Ne	7	465.220A	-24.276999999999997	8.689362877424665e-09
2642	1.12373e-11	Al	2	1767.73A	-24.278000000000002	8.66937789738382e-09
2643	6.13641e-12	Ti	2	3237.15A	-24.279	8.649438881521716e-09
2644	1.31779e-12	He	1	1.50741m	-24.281	8.60969831971767e-09
2645	1.62177e-11	C	5	1224.86A	-24.281	8.60969831971767e-09
2646	3.21077e-14	He	1	61.8683m	-24.283	8.570140349209261e-09
2647	1.5827000000000002e-13	He	1	12.5510m	-24.283	8.570140349209261e-09
2648	1.8657400000000002e-10	C	6	106.469A	-24.284000000000002	8.550429573374295e-09
2649	1.34663e-11	C	5	1475.12A	-24.285	8.530764131065826e-09
2650	8.51075e-13	He	1	2.33404m	-24.285	8.530764131065826e-09
2651	1.6858e-13	He	1	11.7834m	-24.287	8.491568830211037e-09
2652	3.3404499999999997e-13	He	1	5.94664m	-24.288	8.472038763855131e-09
2653	1.06228e-11	C	5	1869.98A	-24.288	8.472038763855131e-09
2654	1.28424e-12	He	1	1.54678m	-24.288	8.472038763855131e-09
2655	1.28844e-10	Mg	5	154.174A	-24.288	8.472038763855131e-09
2656	5.06493e-12	Fe	6	3921.96A	-24.294	8.355798034262712e-09
2657	8.27624e-11	Ne	4	240.018A	-24.294	8.355798034262712e-09
2658	1.3052799999999999e-12	He	1	1.52185m	-24.295	8.33658023207225e-09
2659	8.612370000000001e-13	He	1	2.30650m	-24.296999999999997	8.298277125190455e-09
2660	7.59622e-14	He	1	26.1504m	-24.296999999999997	8.298277125190455e-09
2661	7.56724e-13	He	1	2.62506m	-24.298000000000002	8.279191617419662e-09
2662	2.6171700000000002e-12	He	1	7590.04A	-24.299	8.260150005098788e-09
2663	8.270540000000001e-13	He	1	2.40183m	-24.299	8.260150005098788e-09
2664	1.32795e-12	He	1	1.49588m	-24.3	8.241152187270903e-09
2665	2.43528e-11	C	5	815.695A	-24.302	8.203287532427862e-09
2666	2.55884e-10	O	7	77.6307A	-24.303	8.184420494658012e-09
2667	9.01572e-14	He	1	22.0331m	-24.304000000000002	8.165596849870889e-09
2668	7.60709e-13	He	1	2.61131m	-24.304000000000002	8.165596849870889e-09
2669	6.61028e-12	C	5	3005.09A	-24.304000000000002	8.165596849870889e-09
2670	1.19787e-13	He	1	16.5832m	-24.305	8.14681649826547e-09
2671	2.91503e-11	C	5	681.450A	-24.305999999999997	8.128079340270132e-09
2672	4.5461e-13	He	1	4.36956m	-24.305999999999997	8.128079340270132e-09
2673	5.5827e-11	C	6	355.822A	-24.307	8.109385276542265e-09
2674	7.97322e-13	He	1	2.49140m	-24.311999999999998	8.016557910891292e-09
2675	1.7020199999999998e-10	N	6	116.711A	-24.311999999999998	8.016557910891292e-09
2676	1.6697900000000002e-10	Si	5	118.964A	-24.311999999999998	8.016557910891292e-09
2677	5.51119e-13	He	1	3.60439m	-24.313000000000002	7.998120339333348e-09
2678	5.88693e-12	Fe	5	3374.33A	-24.313000000000002	7.998120339333348e-09
2679	3.85415e-11	C	5	515.405A	-24.314	7.979725173013386e-09
2680	7.75202e-13	He	1	2.56249m	-24.315	7.961372314401868e-09
2681	5.56245e-13	He	1	3.57117m	-24.315	7.961372314401868e-09
2682	1.32162e-12	He	1	1.50304m	-24.316	7.943061666193895e-09
2683	8.549069999999999e-13	He	1	2.32358m	-24.316999999999997	7.924793131308169e-09
2684	3.24841e-11	Ca	7	611.514A	-24.318	7.906566612886605e-09
2685	1.59059e-11	Fe	7	1248.88A	-24.319000000000003	7.888382014294214e-09
2686	2.38255e-11	O	3	833.749A	-24.320999999999998	7.852138191166895e-09
2687	8.37216e-13	He	1	2.37268m	-24.322	7.834078774470696e-09
2688	1.49508e-12	He	1	1.32865m	-24.323	7.816060893280302e-09
2689	8.049069999999999e-13	He	1	2.46792m	-24.323	7.816060893280302e-09
2690	7.99507e-11	Al	8	248.459A	-24.324	7.798084452066699e-09
2691	5.45757e-13	He	1	3.63980m	-24.325	7.780149355520648e-09
2692	7.72488e-11	Fe	7	257.149A	-24.326	7.762255508551925e-09
2693	2.53364e-11	C	5	784.029A	-24.326999999999998	7.744402816289263e-09
2694	3.5038099999999996e-14	He	1	56.6938m	-24.326999999999998	7.744402816289263e-09
2695	1.7607e-11	N	6	1128.22A	-24.328000000000003	7.726591184079274e-09
2696	1.72972e-13	He	1	11.4842m	-24.331	7.673401704496894e-09
2697	8.582690000000001e-13	He	1	2.31448m	-24.331	7.673401704496894e-09
2698	1.3249799999999999e-12	He	1	1.49923m	-24.331999999999997	7.655753370312681e-09
2699	5.41344e-13	He	1	3.66947m	-24.331999999999997	7.655753370312681e-09
2700	2.32956e-13	He	1	8.52714m	-24.333000000000002	7.638145626170607e-09
2701	8.30886e-13	He	1	2.39076m	-24.336	7.58556500152625e-09
2702	4.944479999999999e-13	He	1	4.01750m	-24.337	7.568118686152846e-09
2703	1.0624e-11	C	5	1869.77A	-24.337	7.568118686152846e-09
2704	1.30968e-12	He	1	1.51675m	-24.338	7.550712496191331e-09
2705	2.0653499999999997e-10	O	7	96.1797A	-24.338	7.550712496191331e-09
2706	4.94438e-11	Mg	5	401.758A	-24.34	7.51602012357274e-09
2707	6.45625e-13	He	1	3.07678m	-24.342	7.48148714792742e-09
2708	5.22629e-13	He	1	3.80087m	-24.342	7.48148714792742e-09
2709	5.20446e-13	He	1	3.81681m	-24.343000000000004	7.464280204974717e-09
2710	7.56683e-13	He	1	2.62520m	-24.343000000000004	7.464280204974717e-09
2711	4.38412e-14	He	1	45.3100m	-24.344	7.447112836892736e-09
2712	2.6024e-10	O	7	76.3313A	-24.344	7.447112836892736e-09
2713	1.8313399999999998e-13	He	1	10.8469m	-24.346	7.412896461471146e-09
2714	9.37101e-11	Cr	9	211.978A	-24.346	7.412896461471146e-09
2715	4.57636e-11	N	4	434.067A	-24.346999999999998	7.3958472727197826e-09
2716	2.69591e-11	C	5	736.837A	-24.348000000000003	7.378837296014302e-09
2717	2.6222400000000003e-12	He	1	7575.37A	-24.349	7.3618664411697465e-09
2718	2.99031e-11	Ti	4	664.295A	-24.349	7.3618664411697465e-09
2719	2.47177e-12	Ar	3	8036.52A	-24.351	7.328041737358791e-09
2720	2.8746e-11	C	5	691.034A	-24.351	7.328041737358791e-09
2721	1.31984e-12	He	1	1.50507m	-24.351999999999997	7.311187709057239e-09
2722	8.41715e-12	Fe	2	2360.00A	-24.353	7.294372443944994e-09
2723	8.342489999999999e-13	He	1	2.38112m	-24.353	7.294372443944994e-09
2724	2.54701e-11	O	4	779.912A	-24.354	7.277595852869434e-09
2725	3.04332e-12	N	2	6527.23A	-24.354	7.277595852869434e-09
2726	4.94389e-13	He	1	4.01798m	-24.355	7.260857846882564e-09
2727	3.96614e-11	N	6	500.851A	-24.355999999999998	7.2441583372412596e-09
2728	2.7625e-12	Fe	4	7190.76A	-24.355999999999998	7.2441583372412596e-09
2729	5.60637e-13	He	1	3.54319m	-24.359	7.194289902016541e-09
2730	7.014910000000001e-12	Fe	5	2831.75A	-24.359	7.194289902016541e-09
2731	6.76273e-12	Ti	4	2937.34A	-24.359	7.194289902016541e-09
2732	2.71233e-11	C	5	732.377A	-24.359	7.194289902016541e-09
2733	8.41114e-14	He	1	23.6168m	-24.361	7.1612351424646684e-09
2734	1.25675e-13	He	1	15.8062m	-24.361	7.1612351424646684e-09
2735	3.85185e-13	He	1	5.15712m	-24.362	7.144764758685351e-09
2736	1.6794200000000001e-12	Mg	1	1.18282m	-24.362	7.144764758685351e-09
2737	1.2232299999999998e-12	Fe	5	1.62393m	-24.363000000000003	7.128332255737426e-09
2738	1.76804e-13	He	1	11.2353m	-24.365	7.09558054404274e-09
2739	1.67788e-12	Ca	2	1.18390m	-24.365	7.09558054404274e-09
2740	5.05597e-12	Fe	6	3928.91A	-24.366	7.079261161649489e-09
2741	5.56186e-13	He	1	3.57155m	-24.366	7.079261161649489e-09
2742	2.35113e-10	O	7	84.4888A	-24.366999999999997	7.062979312794257e-09
2743	1.3135100000000001e-12	He	1	1.51232m	-24.371	6.998225529233295e-09
2744	4.93469e-11	Ca	7	402.547A	-24.372	6.9821300571606596e-09
2745	8.6808e-11	S	9	228.832A	-24.372	6.9821300571606596e-09
2746	5.70799e-13	He	1	3.48011m	-24.373	6.966071603646539e-09
2747	1.08865e-11	C	5	1824.69A	-24.373	6.966071603646539e-09
2748	3.4938e-12	Fe	4	5685.64A	-24.373	6.966071603646539e-09
2749	3.77328e-11	Ar	8	526.450A	-24.374000000000002	6.950050083550609e-09
2750	7.710609999999999e-13	He	1	2.57625m	-24.374000000000002	6.950050083550609e-09
2751	1.19494e-12	Fe	4	1.66239m	-24.375	6.934065411928422e-09
2752	8.05471e-13	He	1	2.46619m	-24.377	6.902206275303415e-09
2753	3.55637e-11	Ne	3	558.560A	-24.378	6.886331641386627e-09
2754	5.51645e-13	He	1	3.60095m	-24.379	6.870493518114686e-09
2755	1.8016700000000001e-13	He	1	11.0256m	-24.379	6.870493518114686e-09
2756	1.31302e-12	He	1	1.51288m	-24.38	6.854691821515499e-09
2757	5.4964e-12	Fe	6	3614.08A	-24.383000000000003	6.8075044549267064e-09
2758	1.03853e-10	Co	8	191.276A	-24.384	6.7918476291527274e-09
2759	2.13126e-11	Ar	2	932.054A	-24.384	6.7918476291527274e-09
2760	1.52797e-11	C	5	1300.06A	-24.385	6.776226813078715e-09
2761	8.118029999999999e-13	He	1	2.44695m	-24.385	6.776226813078715e-09
2762	9.61597e-12	B	3	2065.78A	-24.386	6.760641923884767e-09
2763	9.18368e-12	Fe	6	2163.02A	-24.386	6.760641923884767e-09
2764	1.31687e-12	He	1	1.50846m	-24.386	6.760641923884767e-09
2765	1.34928e-11	C	5	1472.23A	-24.386999999999997	6.745092878941298e-09
2766	4.77007e-13	He	1	4.16440m	-24.388	6.729579595808709e-09
2767	1.09791e-10	O	7	180.930A	-24.388	6.729579595808709e-09
2768	4.98816e-12	Fe	6	3982.33A	-24.389	6.714101992237338e-09
2769	1.70356e-11	C	5	1166.06A	-24.39	6.698659986166305e-09
2770	3.26685e-11	F	2	608.062A	-24.391	6.6832534957237425e-09
2771	5.644689999999999e-13	He	1	3.51914m	-24.392	6.667882439225862e-09
2772	2.62663e-12	He	1	7562.71A	-24.393	6.6525467351769056e-09
2773	1.5068100000000001e-12	He	1	1.31831m	-24.394000000000002	6.637246302268499e-09
2774	4.54208e-13	He	1	4.37343m	-24.396	6.606750925574472e-09
2775	5.19197e-11	O	7	382.599A	-24.397	6.5915558201053984e-09
2776	3.47585e-12	Fe	6	5715.00A	-24.397	6.5915558201053984e-09
2777	1.44458e-10	O	7	137.510A	-24.397	6.5915558201053984e-09
2778	2.541e-10	O	7	78.1758A	-24.398000000000003	6.576395662409007e-09
2779	7.11892e-11	N	6	279.038A	-24.398000000000003	6.576395662409007e-09
2780	2.8141500000000002e-14	He	1	70.5879m	-24.399	6.5612703721078645e-09
2781	7.86935e-13	He	1	2.52428m	-24.399	6.5612703721078645e-09
2782	1.37899e-11	Si	8	1440.51A	-24.401999999999997	6.516102904569163e-09
2783	7.1712e-13	He	1	2.77003m	-24.401999999999997	6.516102904569163e-09
2784	9.94132e-11	O	5	199.817A	-24.404	6.486164131228128e-09
2785	5.67832e-13	He	1	3.49830m	-24.406999999999996	6.4415136914149285e-09
2786	2.6368e-12	He	1	7533.56A	-24.406999999999996	6.4415136914149285e-09
2787	5.356569999999999e-14	He	1	37.0843m	-24.406999999999996	6.4415136914149285e-09
2788	4.84452e-12	K	6	4100.40A	-24.408	6.426698621038455e-09
2789	6.68568e-11	N	6	297.120A	-24.408	6.426698621038455e-09
2790	5.34363e-13	He	1	3.71741m	-24.41	6.397170623067282e-09
2791	2.2228900000000003e-10	O	7	89.3632A	-24.410999999999998	6.3824575389180255e-09
2792	1.30742e-13	He	1	15.1936m	-24.412	6.367778293923233e-09
2793	5.60578e-13	He	1	3.54357m	-24.412	6.367778293923233e-09
2794	1.23243e-11	Al	3	1611.81A	-24.413	6.35313281025506e-09
2795	6.87283e-12	C	5	2890.29A	-24.415	6.323942816481634e-09
2796	5.08785e-13	He	1	3.90430m	-24.416	6.3093981516138864e-09
2797	1.7839199999999998e-10	N	6	111.353A	-24.416999999999998	6.294886938547108e-09
2798	1.04152e-11	N	6	1907.26A	-24.416999999999998	6.294886938547108e-09
2799	1.85704e-11	C	3	1069.69A	-24.419	6.265964560245124e-09
2800	9.10081e-14	He	1	21.8271m	-24.42	6.2515532416664e-09
2801	1.4336700000000003e-14	He	1	138.557m	-24.421999999999997	6.222829963616301e-09
2802	1.04134e-11	N	6	1907.58A	-24.421999999999997	6.222829963616301e-09
2803	1.32303e-11	C	5	1501.43A	-24.423000000000002	6.2085178518568126e-09
2804	1.04816e-11	Fe	6	1895.18A	-24.423000000000002	6.2085178518568126e-09
2805	6.35823e-11	C	4	312.421A	-24.424	6.194238657041037e-09
2806	2.63755e-10	O	7	75.3142A	-24.425	6.179992303461952e-09
2807	5.30171e-13	He	1	3.74680m	-24.426	6.165778715586911e-09
2808	2.63047e-12	He	1	7551.69A	-24.426	6.165778715586911e-09
2809	5.56713e-13	He	1	3.56817m	-24.429000000000002	6.123333793461522e-09
2810	4.79331e-12	Fe	4	4144.20A	-24.429000000000002	6.123333793461522e-09
2811	2.3417900000000003e-12	Fe	5	8482.60A	-24.429000000000002	6.123333793461522e-09
2812	6.06114e-12	Fe	2	3277.35A	-24.432	6.081181060124921e-09
2813	5.707399999999999e-13	He	1	3.48047m	-24.432	6.081181060124921e-09
2814	1.21066e-11	C	5	1640.80A	-24.434	6.053240571143814e-09
2815	7.71714e-11	Fe	7	257.407A	-24.436999999999998	6.011570356155669e-09
2816	8.123680000000001e-13	He	1	2.44525m	-24.436999999999998	6.011570356155669e-09
2817	2.63383e-12	He	1	7542.05A	-24.44	5.970186996909693e-09
2818	5.118280000000001e-12	Fe	5	3881.08A	-24.441	5.95645594784941e-09
2819	1.66201e-11	Ti	4	1195.20A	-24.441	5.95645594784941e-09
2820	5.08726e-13	He	1	3.90475m	-24.441999999999997	5.942756479325616e-09
2821	8.17692e-13	He	1	2.42933m	-24.443	5.929088518704994e-09
2822	1.82005e-12	Mg	2	1.09142m	-24.443	5.929088518704994e-09
2823	5.70951e-13	He	1	3.47919m	-24.443	5.929088518704994e-09
2824	6.37256e-11	Fe	7	311.719A	-24.444000000000003	5.915451993521524e-09
2825	7.827939999999999e-13	He	1	2.53763m	-24.445999999999998	5.8882729604342784e-09
2826	5.6441e-13	He	1	3.51951m	-24.447	5.8747303084298776e-09
2827	6.248e-12	Ca	2	3179.33A	-24.447	5.8747303084298776e-09
2828	1.2872100000000001e-12	Fe	4	1.54322m	-24.447	5.8747303084298776e-09
2829	2.74461e-11	Fe	8	723.763A	-24.448	5.86121880366076e-09
2830	1.41241e-12	Fe	5	1.40642m	-24.448	5.86121880366076e-09
2831	3.3734400000000002e-12	Co	3	5888.48A	-24.45	5.834288949446572e-09
2832	2.83678e-11	Ar	8	700.246A	-24.451999999999998	5.807482826673281e-09
2833	4.35376e-12	Mg	1	4562.60A	-24.453000000000003	5.794125986820252e-09
2834	2.0473500000000002e-10	O	7	97.0252A	-24.453000000000003	5.794125986820252e-09
2835	1.35134e-13	He	1	14.6998m	-24.455	5.767504396098202e-09
2836	2.6070199999999998e-14	He	1	76.1959m	-24.456	5.754239504084017e-09
2837	1.28147e-11	S	2	1550.13A	-24.46	5.701484319210343e-09
2838	5.733579999999999e-13	He	1	3.46458m	-24.461	5.688371269159477e-09
2839	1.51654e-12	He	1	1.30986m	-24.461	5.688371269159477e-09
2840	1.50172e-11	C	5	1322.78A	-24.464000000000002	5.649212796778784e-09
2841	5.677729999999999e-13	He	1	3.49866m	-24.464000000000002	5.649212796778784e-09
2842	2.62209e-10	O	7	75.7582A	-24.467	5.6103238894259626e-09
2843	1.33542e-12	He	1	1.48751m	-24.467	5.6103238894259626e-09
2844	7.67274e-12	Mn	2	2588.97A	-24.467	5.6103238894259626e-09
2845	4.94778e-13	He	1	4.01482m	-24.467	5.6103238894259626e-09
2846	6.55508e-14	Fe	5	30.3039m	-24.468000000000004	5.597420502545416e-09
2847	1.32291e-11	C	5	1501.57A	-24.469	5.58454679263126e-09
2848	4.80255e-12	Fe	5	4136.23A	-24.469	5.58454679263126e-09
2849	1.20315e-11	C	5	1651.04A	-24.469	5.58454679263126e-09
2850	6.17149e-14	He	1	32.1875m	-24.469	5.58454679263126e-09
2851	1.39493e-11	N	6	1424.05A	-24.469	5.58454679263126e-09
2852	2.22532e-14	He	1	89.2657m	-24.469	5.58454679263126e-09
2853	5.58052e-11	N	6	355.961A	-24.469	5.58454679263126e-09
2854	1.45296e-13	He	1	13.6717m	-24.47	5.571702691428274e-09
2855	7.88522e-12	Si	1	2519.20A	-24.47	5.571702691428274e-09
2856	5.611050000000001e-13	He	1	3.54024m	-24.471	5.558888130838265e-09
2857	1.24153e-16	P	5	1.60000c	-24.471	5.558888130838265e-09
2858	9.405210000000001e-18	H	1	21.1207c	-24.473000000000003	5.533347359887482e-09
2859	4.31827e-11	Cl	7	460.009A	-24.473000000000003	5.533347359887482e-09
2860	2.52577e-11	S	5	786.470A	-24.473000000000003	5.533347359887482e-09
2861	5.440869999999999e-13	He	1	3.65097m	-24.475	5.507923938119783e-09
2862	9.68963e-14	He	1	20.5007m	-24.475	5.507923938119783e-09
2863	7.966600000000001e-13	He	1	2.49347m	-24.476	5.495256064591906e-09
2864	1.57064e-11	Si	2	1264.74A	-24.476	5.495256064591906e-09
2865	7.6826e-13	He	1	2.58564m	-24.476999999999997	5.482617326364647e-09
2866	4.2302299999999996e-13	He	1	4.69584m	-24.479	5.457426987928684e-09
2867	7.92943e-11	N	6	250.515A	-24.48	5.444875254163357e-09
2868	9.54026e-13	He	1	2.08217m	-24.480999999999998	5.432352388584652e-09
2869	5.71267e-13	He	1	3.47726m	-24.484	5.394956337781165e-09
2870	4.6332199999999995e-12	Fe	2	4287.39A	-24.484	5.394956337781165e-09
2871	5.8732e-11	Ar	8	338.222A	-24.485	5.382548282524186e-09
2872	8.71057e-12	Ca	5	2280.50A	-24.485	5.382548282524186e-09
2873	1.38966e-13	He	1	14.2945m	-24.488000000000003	5.345495080775258e-09
2874	3.37867e-11	Sc	5	587.936A	-24.49	5.320934761829687e-09
2875	5.20518e-13	He	1	3.81629m	-24.49	5.320934761829687e-09
2876	2.70807e-12	Cl	9	7335.27A	-24.491999999999997	5.296487287299341e-09
2877	7.017239999999999e-13	Fe	4	2.83081m	-24.493000000000002	5.284305704573837e-09
2878	4.11446e-11	N	6	482.796A	-24.493000000000002	5.284305704573837e-09
2879	8.18256e-13	He	1	2.42766m	-24.493000000000002	5.284305704573837e-09
2880	8.22759e-13	He	1	2.41437m	-24.495	5.2600265252743884e-09
2881	9.363879999999999e-13	Fe	4	2.12139m	-24.496	5.2479287999746086e-09
2882	1.1078099999999999e-13	Fe	2	17.9314m	-24.496	5.2479287999746086e-09
2883	6.54222e-11	C	6	303.635A	-24.497	5.235858898670867e-09
2884	3.47115e-12	Al	3	5722.73A	-24.499000000000002	5.2118023122251525e-09
2885	9.10071e-12	Fe	7	2182.74A	-24.500999999999998	5.187856255754186e-09
2886	1.12619e-11	Al	2	1763.87A	-24.500999999999998	5.187856255754186e-09
2887	3.15294e-12	O	1	6300.30A	-24.500999999999998	5.187856255754186e-09
2888	5.3832e-13	He	1	3.69009m	-24.502	5.1759245174681705e-09
2889	1.42329e-13	He	1	13.9567m	-24.503	5.164020221418697e-09
2890	5.64937e-13	He	1	3.51623m	-24.504	5.152143304490375e-09
2891	2.08955e-11	P	4	950.657A	-24.506999999999998	5.116676199453894e-09
2892	6.44402e-11	Fe	7	308.262A	-24.508000000000003	5.104908170754434e-09
2893	3.57947e-14	He	1	55.4955m	-24.511999999999997	5.058106091327663e-09
2894	2.6886299999999996e-10	O	7	73.8832A	-24.511999999999997	5.058106091327663e-09
2895	7.49423e-11	N	6	265.063A	-24.511999999999997	5.058106091327663e-09
2896	7.92519e-13	He	1	2.50650m	-24.514	5.0348662048462846e-09
2897	1.88132e-11	S	2	1055.88A	-24.514	5.0348662048462846e-09
2898	9.04753e-12	P	2	2195.57A	-24.514	5.0348662048462846e-09
2899	8.36466e-11	N	6	237.481A	-24.516	5.011733095944127e-09
2900	1.6623299999999998e-12	Ca	2	1.19497m	-24.518	4.988706274022696e-09
2901	5.682989999999999e-13	He	1	3.49542m	-24.518	4.988706274022696e-09
2902	7.81506e-12	Si	3	2541.82A	-24.52	4.9657852507377556e-09
2903	4.766050000000001e-13	He	1	4.16791m	-24.52	4.9657852507377556e-09
2904	5.20459e-13	He	1	3.81672m	-24.522	4.942969539988685e-09
2905	1.16108e-12	Mg	1	1.71087m	-24.523000000000003	4.931601025519595e-09
2906	6.637460000000001e-12	Mg	5	2992.78A	-24.524	4.920258657908294e-09
2907	1.52469e-12	He	1	1.30285m	-24.524	4.920258657908294e-09
2908	1.01964e-13	He	1	19.4819m	-24.525	4.908942377018603e-09
2909	6.86115e-14	He	1	28.9521m	-24.526999999999997	4.886387835550812e-09
2910	7.08475e-12	Na	4	2803.83A	-24.53	4.8527501782943004e-09
2911	8.90657e-11	O	7	223.032A	-24.531999999999996	4.830453816527787e-09
2912	4.784520000000001e-13	He	1	4.15182m	-24.531999999999996	4.830453816527787e-09
2913	2.30528e-12	Fe	2	8616.95A	-24.535	4.797201206349854e-09
2914	1.06235e-11	C	5	1869.87A	-24.535	4.797201206349854e-09
2915	1.71859e-14	He	1	115.586m	-24.535999999999998	4.7861679497449045e-09
2916	5.52236e-13	He	1	3.59709m	-24.537	4.7751600689259366e-09
2917	2.47158e-11	Cl	7	803.716A	-24.537	4.7751600689259366e-09
2918	2.66048e-13	He	1	7.46649m	-24.538	4.764177505530301e-09
2919	8.27151e-13	He	1	2.40155m	-24.539	4.753220201329542e-09
2920	2.72365e-10	O	7	72.9332A	-24.539	4.753220201329542e-09
2921	5.09115e-13	He	1	3.90177m	-24.541999999999998	4.720499263618987e-09
2922	4.11466e-11	N	6	482.772A	-24.543000000000003	4.709642416586927e-09
2923	7.26393e-11	N	6	273.467A	-24.543000000000003	4.709642416586927e-09
2924	8.23323e-13	He	1	2.41272m	-24.543000000000003	4.709642416586927e-09
2925	2.71932e-12	Fe	4	7304.94A	-24.544	4.6988105396102074e-09
2926	1.9752e-11	Ne	6	1005.69A	-24.546	4.677221466236464e-09
2927	5.72911e-11	N	6	346.729A	-24.546	4.677221466236464e-09
2928	3.02061e-12	Co	3	6576.31A	-24.546	4.677221466236464e-09
2929	1.7946599999999997e-10	N	6	110.687A	-24.546	4.677221466236464e-09
2930	8.1043e-12	Fe	2	2451.10A	-24.548000000000002	4.655731585644602e-09
2931	8.04809e-13	He	1	2.46822m	-24.548000000000002	4.655731585644602e-09
2932	2.15059e-11	N	4	923.676A	-24.548000000000002	4.655731585644602e-09
2933	1.35319e-12	He	1	1.46797m	-24.549	4.645023700138322e-09
2934	3.28826e-11	Cl	7	604.102A	-24.549	4.645023700138322e-09
2935	2.0220099999999998e-12	C	1	9824.13A	-24.551	4.623681754843932e-09
2936	8.373129999999999e-13	He	1	2.37240m	-24.555999999999997	4.570754907459805e-09
2937	5.30243e-13	He	1	3.74630m	-24.56	4.528849974586546e-09
2938	7.75154e-11	N	6	256.265A	-24.561999999999998	4.508041799075785e-09
2939	4.5180100000000003e-13	He	1	4.39672m	-24.561999999999998	4.508041799075785e-09
2940	1.374e-11	Si	8	1445.74A	-24.563000000000002	4.497673590652599e-09
2941	8.060979999999999e-13	He	1	2.46427m	-24.564	4.487329228447135e-09
2942	1.5016e-11	C	5	1322.89A	-24.565	4.477008657614502e-09
2943	2.4756099999999998e-12	Fe	4	8024.06A	-24.566	4.466711823436137e-09
2944	1.0635599999999999e-13	He	1	18.6774m	-24.569000000000003	4.435963195525923e-09
2945	4.90069e-13	He	1	4.05340m	-24.57	4.4257607632907345e-09
2946	4.3943900000000005e-14	He	1	45.2041m	-24.57	4.4257607632907345e-09
2947	5.45217e-13	He	1	3.64341m	-24.570999999999998	4.4155817959985414e-09
2948	1.8214500000000002e-10	N	6	109.059A	-24.570999999999998	4.4155817959985414e-09
2949	5.82733e-13	He	1	3.40884m	-24.572	4.405426239681437e-09
2950	8.30983e-13	He	1	2.39048m	-24.574	4.385185144721445e-09
2951	1.32298e-11	C	5	1501.50A	-24.576	4.365037049145177e-09
2952	4.1216e-11	C	6	481.960A	-24.576	4.365037049145177e-09
2953	2.0035e-12	Fe	5	9914.87A	-24.576	4.365037049145177e-09
2954	2.98404e-11	Ti	4	665.690A	-24.576	4.365037049145177e-09
2955	8.00668e-13	He	1	2.48098m	-24.576999999999998	4.354997742519976e-09
2956	1.8867e-11	S	2	1052.87A	-24.578000000000003	4.344981525659208e-09
2957	2.73355e-12	Fe	4	7266.92A	-24.579	4.334988345458031e-09
2958	6.14285e-11	Ne	3	323.375A	-24.579	4.334988345458031e-09
2959	9.1103e-10	O	7	21.8044A	-24.58	4.325018148933524e-09
2960	1.40083e-11	Fe	6	1418.05A	-24.58	4.325018148933524e-09
2961	7.449980000000001e-14	He	1	26.6638m	-24.581	4.315070883224667e-09
2962	3.21977e-11	O	4	616.952A	-24.581	4.315070883224667e-09
2963	1.16518e-13	He	1	17.0484m	-24.583000000000002	4.295244933417648e-09
2964	1.53158e-12	He	1	1.29699m	-24.583000000000002	4.295244933417648e-09
2965	3.8208199999999995e-12	N	1R	5199.00A	-24.584	4.285366144204309e-09
2966	8.277159999999999e-13	He	1	2.39991m	-24.586	4.265676675275804e-09
2967	4.76542e-11	Ne	5	416.846A	-24.586	4.265676675275804e-09
2968	1.6921099999999999e-10	N	6	117.394A	-24.589000000000002	4.236311963591218e-09
2969	8.343459999999999e-13	He	1	2.38084m	-24.589000000000002	4.236311963591218e-09
2970	1.1733499999999999e-14	He	1	169.296m	-24.589000000000002	4.236311963591218e-09
2971	1.50167e-11	C	5	1322.83A	-24.589000000000002	4.236311963591218e-09
2972	5.59133e-13	He	1	3.55272m	-24.595	4.178187584424122e-09
2973	5.301840000000001e-13	He	1	3.74671m	-24.596999999999998	4.158990556246672e-09
2974	4.73162e-12	Fe	4	4198.24A	-24.596999999999998	4.158990556246672e-09
2975	8.37878e-13	He	1	2.37081m	-24.6	4.130360266639641e-09
2976	1.1018800000000001e-13	He	1	18.0279m	-24.601999999999997	4.11138298502664e-09
2977	1.2793799999999999e-14	He	1	155.266m	-24.601999999999997	4.11138298502664e-09
2978	2.40095e-11	O	7	827.359A	-24.604	4.0924928961023865e-09
2979	1.0484e-10	Co	8	189.474A	-24.604	4.0924928961023865e-09
2980	2.84537e-11	Ne	4	698.133A	-24.605999999999998	4.073689599252966e-09
2981	8.26866e-11	Ne	4	240.238A	-24.609	4.045646517303528e-09
2982	3.8242e-11	Ar	8	519.441A	-24.611	4.02705846001328e-09
2983	6.71707e-12	Ti	4	2957.31A	-24.611	4.02705846001328e-09
2984	2.30442e-10	O	7	86.2017A	-24.612	4.017796482572425e-09
2985	1.15468e-09	O	7	17.2034A	-24.612	4.017796482572425e-09
2986	5.20848e-13	He	1	3.81387m	-24.613000000000003	4.008555807088494e-09
2987	8.11706e-13	He	1	2.44725m	-24.614	3.999336384568479e-09
2988	2.04088e-11	Ne	7	973.330A	-24.616	3.980961103010544e-09
2989	1.1355e-13	He	1	17.4940m	-24.616	3.980961103010544e-09
2990	2.37871e-11	O	3	835.092A	-24.618000000000002	3.962670248202383e-09
2991	2.1458e-14	He	1	92.5736m	-24.618000000000002	3.962670248202383e-09
2992	1.42105e-11	Fe	6	1397.87A	-24.618000000000002	3.962670248202383e-09
2993	8.315469999999999e-13	He	1	2.38885m	-24.619	3.953556359539272e-09
2994	4.55677e-12	Fe	2	4359.33A	-24.619	3.953556359539272e-09
2995	5.29135e-13	S	9	3.75414m	-24.624000000000002	3.908300374123146e-09
2996	5.38392e-13	He	1	3.68959m	-24.625	3.899311532700392e-09
2997	1.36753e-12	He	1	1.45258m	-24.625999999999998	3.890343365039221e-09
2998	5.08406e-14	He	1	39.0720m	-24.627	3.881395823591266e-09
2999	2.61567e-11	O	5	759.442A	-24.628	3.8724688609175876e-09
3000	6.28847e-12	Ca	2	3158.87A	-24.629	3.863562429688316e-09
3001	7.90676e-11	P	8	251.234A	-24.629	3.863562429688316e-09
3002	4.94376e-13	He	1	4.01809m	-24.63	3.854676482682473e-09
3003	2.55272e-11	N	5	778.169A	-24.631	3.845810972787588e-09
3004	7.95671e-14	He	1	24.9657m	-24.631	3.845810972787588e-09
3005	1.7664e-11	C	6	1124.57A	-24.631	3.845810972787588e-09
3006	1.09125e-11	S	1	1820.34A	-24.633000000000003	3.828141076422689e-09
3007	1.03458e-10	Fe	8	192.005A	-24.633000000000003	3.828141076422689e-09
3008	8.3491e-13	He	1	2.37923m	-24.634	3.819336596268676e-09
3009	5.37444e-11	O	7	369.610A	-24.635	3.81055236585706e-09
3010	5.51105e-13	He	1	3.60448m	-24.635	3.81055236585706e-09
3011	1.472e-10	Li	3	134.949A	-24.635	3.81055236585706e-09
3012	8.07565e-13	He	1	2.45980m	-24.636	3.8017883386147905e-09
3013	2.66543e-11	C	5	745.262A	-24.636	3.8017883386147905e-09
3014	1.95612e-11	S	3	1015.50A	-24.636999999999997	3.793044468075836e-09
3015	8.3566e-10	N	6	23.7710A	-24.638	3.784320707881003e-09
3016	1.5374700000000001e-12	He	1	1.29202m	-24.638	3.784320707881003e-09
3017	2.5241e-12	Fe	5	7869.93A	-24.639	3.775617011777908e-09
3018	3.94727e-12	Fe	4	5032.45A	-24.639	3.775617011777908e-09
3019	1.11799e-09	O	7	17.7680A	-24.641	3.758269627368322e-09
3020	4.74198e-13	He	1	4.18907m	-24.643	3.7410019469501115e-09
3021	7.63924e-11	N	6	260.032A	-24.644000000000002	3.732397881232412e-09
3022	8.34876e-13	He	1	2.37933m	-24.644000000000002	3.732397881232412e-09
3023	6.54228e-13	He	1	3.03632m	-24.646	3.7152490706901136e-09
3024	7.12078e-11	C	6	278.964A	-24.647	3.7067042349442286e-09
3025	5.65021e-13	He	1	3.51570m	-24.648000000000003	3.6981790517751443e-09
3026	3.2018299999999997e-13	He	1	6.20410m	-24.648000000000003	3.6981790517751443e-09
3027	1.81381e-12	Mg	2	1.09518m	-24.655	3.6390492580399386e-09
3028	7.87739e-11	N	6	252.171A	-24.655	3.6390492580399386e-09
3029	3.495e-12	Fe	6	5683.68A	-24.655	3.6390492580399386e-09
3030	8.34895e-12	Fe	2	2379.28A	-24.656999999999996	3.6223293454620487e-09
3031	1.0452899999999999e-10	Fe	10	190.037A	-24.656999999999996	3.6223293454620487e-09
3032	4.18663e-11	N	6	474.473A	-24.658	3.6139982191537538e-09
3033	1.8524799999999996e-10	N	6	107.232A	-24.659000000000002	3.605686253904284e-09
3034	7.30404e-12	Fe	5	2719.65A	-24.660999999999998	3.5891196304062957e-09
3035	1.84718e-10	N	6	107.539A	-24.662	3.580864884323131e-09
3036	4.13369e-12	Fe	6	4805.50A	-24.664	3.5644123046590733e-09
3037	1.8274000000000003e-10	Al	6	108.704A	-24.664	3.5644123046590733e-09
3038	1.4475799999999998e-10	N	6	137.225A	-24.666999999999998	3.539875062946e-09
3039	5.38333e-13	He	1	3.68999m	-24.666999999999998	3.539875062946e-09
3040	8.962e-15	He	1	221.652m	-24.669	3.523610814404006e-09
3041	2.96072e-14	He	1	67.0933m	-24.669	3.523610814404006e-09
3042	1.1320600000000001e-10	O	6	175.471A	-24.67	3.5155067344167066e-09
3043	1.13069e-10	O	6	175.684A	-24.67	3.5155067344167066e-09
3044	2.80889e-17	N	5	7.07200c	-24.671	3.5074212932961824e-09
3045	1.13101e-10	O	6	175.635A	-24.671	3.5074212932961824e-09
3046	1.95559e-11	S	3	1015.78A	-24.671999999999997	3.4993544481742024e-09
3047	3.2082799999999997e-12	Fe	5	6191.62A	-24.671999999999997	3.4993544481742024e-09
3048	8.39592e-14	He	1	23.6597m	-24.674	3.4832763749457453e-09
3049	2.85092e-11	Ne	4	696.774A	-24.675	3.475265061594952e-09
3050	9.69363e-11	O	7	204.923A	-24.675	3.475265061594952e-09
3051	8.175939999999999e-13	He	1	2.42962m	-24.675	3.475265061594952e-09
3052	8.16921e-12	N	6	2431.63A	-24.676	3.467272173753592e-09
3053	3.4734499999999997e-13	Fe	5	5.71894m	-24.676	3.467272173753592e-09
3054	6.89109e-11	Fe	7	288.263A	-24.677	3.4592976690441126e-09
3055	5.11687e-11	Ne	4	388.215A	-24.678	3.4513415051865112e-09
3056	5.67289e-14	He	1	35.0165m	-24.68	3.4354840313928346e-09
3057	5.305729999999999e-13	He	1	3.74397m	-24.68	3.4354840313928346e-09
3058	9.609189999999999e-12	B	3	2067.24A	-24.684	3.4039873244729978e-09
3059	2.97257e-11	O	5	668.258A	-24.685	3.396158370877891e-09
3060	5.45288e-13	He	1	3.64293m	-24.686	3.388347423376361e-09
3061	1.54254e-12	He	1	1.28778m	-24.686999999999998	3.380554440555597e-09
3062	9.412130000000001e-14	He	1	21.1052m	-24.686999999999998	3.380554440555597e-09
3063	3.82547e-11	Mg	6	519.268A	-24.686999999999998	3.380554440555597e-09
3064	7.89655e-11	N	6	251.559A	-24.688000000000002	3.3727793810978984e-09
3065	5.6935800000000005e-12	Mg	6	3488.92A	-24.689	3.365022203780783e-09
3066	1.29326e-11	C	5	1536.00A	-24.689	3.365022203780783e-09
3067	4.94387e-12	Na	5	4018.00A	-24.689	3.365022203780783e-09
3068	8.134529999999999e-13	He	1	2.44199m	-24.691	3.349561331151574e-09
3069	9.08043e-11	O	7	218.761A	-24.691999999999997	3.3418575538675002e-09
3070	2.42984e-10	O	7	81.7521A	-24.691999999999997	3.3418575538675002e-09
3071	5.56172e-13	He	1	3.57164m	-24.691999999999997	3.3418575538675002e-09
3072	8.8629e-12	Fe	6	2241.31A	-24.693	3.33417149477945e-09
3073	9.60767e-12	Ti	4	2067.56A	-24.694000000000003	3.326503113136786e-09
3074	3.2237900000000003e-12	Cl	2	6161.84A	-24.695999999999998	3.3112192196531114e-09
3075	5.700890000000001e-13	He	1	3.48445m	-24.697	3.3036036267783655e-09
3076	1.3792600000000001e-12	He	1	1.44023m	-24.698	3.2960055492811845e-09
3077	3.8199e-12	N	1	5200.26A	-24.698	3.2960055492811845e-09
3078	6.60974e-12	C	5	3005.33A	-24.699	3.2884249468773184e-09
3079	2.9099099999999997e-12	Fe	4	6826.48A	-24.699	3.2884249468773184e-09
3080	6.31323e-11	Mg	6	314.648A	-24.701	3.2733160066755986e-09
3081	1.3137e-12	Fe	5	1.51210m	-24.701	3.2733160066755986e-09
3082	8.07111e-11	Si	7	246.118A	-24.703000000000003	3.258276485748339e-09
3083	5.25928e-12	Fe	5	3777.03A	-24.703000000000003	3.258276485748339e-09
3084	8.7791e-14	He	1	22.6270m	-24.706999999999997	3.2284044273724416e-09
3085	1.1057600000000001e-12	Si	7	1.79645m	-24.712	3.191449187483171e-09
3086	4.17803e-11	N	6	475.450A	-24.714000000000002	3.1767858104228596e-09
3087	5.36487e-15	C	1	370.269m	-24.718000000000004	3.147660863049019e-09
3088	1.96736e-10	Si	6	100.970A	-24.718000000000004	3.147660863049019e-09
3089	7.0997e-12	Mg	2	2797.93A	-24.719	3.1404214439557766e-09
3090	5.52393e-12	Fe	5	3596.07A	-24.719	3.1404214439557766e-09
3091	4.3086e-11	Cl	7	461.042A	-24.719	3.1404214439557766e-09
3092	2.66417e-13	He	1	7.45615m	-24.719	3.1404214439557766e-09
3093	6.3576e-11	C	4	312.452A	-24.72	3.1331986750644104e-09
3094	6.38533e-11	Fe	7	311.095A	-24.721	3.1259925180804926e-09
3095	2.71974e-11	N	6	730.382A	-24.721	3.1259925180804926e-09
3096	9.11539e-14	He	1	21.7922m	-24.721	3.1259925180804926e-09
3097	4.91969e-13	He	1	4.03775m	-24.721999999999998	3.1188029347977485e-09
3098	3.65039e-14	He	1	54.4174m	-24.721999999999998	3.1188029347977485e-09
3099	8.57273e-13	He	1	2.31717m	-24.721999999999998	3.1188029347977485e-09
3100	3.7157e-11	P	5	534.609A	-24.723000000000003	3.111629887097646e-09
3101	7.79821e-12	Ti	4	2547.31A	-24.723000000000003	3.111629887097646e-09
3102	4.1017e-11	C	3	484.299A	-24.724	3.1044733369495024e-09
3103	1.89865e-11	O	7	1046.24A	-24.725	3.097333246409925e-09
3104	5.2867300000000004e-12	Fe	6	3757.42A	-24.726	3.090209577622915e-09
3105	1.90695e-11	O	1	1041.69A	-24.728	3.0760113543174064e-09
3106	6.179610000000001e-14	He	1	32.1451m	-24.729	3.068936724521391e-09
3107	5.08712e-13	He	1	3.90485m	-24.729	3.068936724521391e-09
3108	1.54693e-12	He	1	1.28412m	-24.729	3.068936724521391e-09
3109	8.22661e-13	He	1	2.41466m	-24.729	3.068936724521391e-09
3110	4.78392e-12	Fe	4	4152.34A	-24.73	3.0618783659223612e-09
3111	7.05368e-13	He	1	2.81619m	-24.73	3.0618783659223612e-09
3112	5.4523e-13	He	1	3.64332m	-24.730999999999998	3.0548362410976513e-09
3113	3.09071e-12	Ca	5	6427.15A	-24.730999999999998	3.0548362410976513e-09
3114	1.20291e-11	C	5	1651.36A	-24.730999999999998	3.0548362410976513e-09
3115	8.76712e-11	S	9	226.579A	-24.732	3.047810312710567e-09
3116	1.1008799999999999e-10	Fe	10	180.441A	-24.735	3.026829334095688e-09
3117	4.14755e-12	F	2	4789.45A	-24.736	3.019867819807236e-09
3118	4.1110399999999997e-13	P	8	4.83197m	-24.736	3.019867819807236e-09
3119	2.15451e-11	N	4	921.994A	-24.736	3.019867819807236e-09
3120	1.07844e-10	O	7	184.196A	-24.737	3.0129223165573706e-09
3121	1.76555e-11	N	6	1125.11A	-24.739	2.999079195960502e-09
3122	5.744810000000001e-13	He	1	3.45781m	-24.74	2.992181505218701e-09
3123	8.1852e-13	He	1	2.42687m	-24.741	2.985299678725353e-09
3124	1.55709e-12	He	1	1.27574m	-24.741	2.985299678725353e-09
3125	5.59913e-15	He	1	354.777m	-24.741	2.985299678725353e-09
3126	5.605640000000001e-13	He	1	3.54365m	-24.741999999999997	2.978433679993749e-09
3127	5.4011e-12	Cl	2	3677.86A	-24.741999999999997	2.978433679993749e-09
3128	5.511770000000001e-13	He	1	3.60401m	-24.741999999999997	2.978433679993749e-09
3129	5.38722e-13	He	1	3.68733m	-24.743000000000002	2.9715834726209728e-09
3130	1.06666e-11	Al	2	1862.31A	-24.743000000000002	2.9715834726209728e-09
3131	1.67827e-11	Ti	4	1183.63A	-24.744	2.964749020288005e-09
3132	2.6955799999999997e-13	He	1	7.36926m	-24.744	2.964749020288005e-09
3133	9.72447e-15	He	1	204.273m	-24.745	2.9579302867591864e-09
3134	7.59518e-11	O	7	261.540A	-24.747	2.944339831588257e-09
3135	8.91134e-13	He	1	2.22912m	-24.748	2.937568037890882e-09
3136	2.78287e-11	Ar	8	713.813A	-24.749000000000002	2.9308118188868175e-09
3137	5.60465e-11	O	7	354.428A	-24.749000000000002	2.9308118188868175e-09
3138	1.8900099999999995e-10	N	6	105.102A	-24.75	2.924071138755287e-09
3139	3.27002e-11	F	2	607.472A	-24.75	2.924071138755287e-09
3140	5.84643e-13	He	1	3.39771m	-24.752	2.9106362522382687e-09
3141	1.0097899999999999e-13	Cr	5	19.6719m	-24.753	2.90394197462235e-09
3142	4.59358e-11	Cr	9	432.440A	-24.753	2.90394197462235e-09
3143	7.4963e-11	C	6	264.990A	-24.755	2.890599573213585e-09
3144	3.32813e-11	Na	5	596.865A	-24.756	2.883951378680631e-09
3145	5.51495e-12	Al	3	3601.93A	-24.756	2.883951378680631e-09
3146	4.10246e-11	K	3	484.209A	-24.756	2.883951378680631e-09
3147	6.830619999999999e-10	N	6	29.0815A	-24.756999999999998	2.8773184745708216e-09
3148	1.94633e-11	C	5	1020.61A	-24.758000000000003	2.870700825717089e-09
3149	2.73561e-12	Cl	4	7261.43A	-24.758000000000003	2.870700825717089e-09
3150	1.93341e-11	O	1	1027.43A	-24.758000000000003	2.870700825717089e-09
3151	4.9367199999999996e-12	Na	5	4023.82A	-24.761	2.8509390602348895e-09
3152	1.55076e-12	He	1	1.28095m	-24.761	2.8509390602348895e-09
3153	2.94027e-12	Fe	4	6755.99A	-24.761999999999997	2.844382082350575e-09
3154	3.43351e-13	Cr	9	5.78547m	-24.763	2.8378401850968646e-09
3155	7.568180000000001e-13	He	1	2.62473m	-24.765	2.824801493823286e-09
3156	1.38898e-12	He	1	1.43014m	-24.766	2.8183046306735515e-09
3157	3.79378e-12	Fe	4	5236.06A	-24.766	2.8183046306735515e-09
3158	1.76495e-11	Fe	8	1125.49A	-24.767	2.811822709894392e-09
3159	5.70726e-13	He	1	3.48056m	-24.769000000000002	2.798903558060913e-09
3160	3.2586599999999996e-15	C	1	609.590m	-24.769000000000002	2.798903558060913e-09
3161	1.78737e-14	He	1	111.138m	-24.769000000000002	2.798903558060913e-09
3162	5.78313e-13	He	1	3.43490m	-24.772	2.7796360414927676e-09
3163	6.618830000000001e-14	He	1	30.0121m	-24.772	2.7796360414927676e-09
3164	4.50055e-12	Fe	2	4413.78A	-24.773000000000003	2.773243056000773e-09
3165	1.21135e-11	O	7	1639.86A	-24.774	2.766864773967439e-09
3166	4.23921e-14	He	1	46.8588m	-24.774	2.766864773967439e-09
3167	1.1313799999999999e-10	O	7	175.577A	-24.775	2.7605011615757033e-09
3168	1.55413e-12	He	1	1.27817m	-24.775	2.7605011615757033e-09
3169	8.270540000000001e-13	He	1	2.40183m	-24.776	2.754152185086304e-09
3170	6.01694e-12	Cr	9	3301.42A	-24.778000000000002	2.7414980052454367e-09
3171	1.58433e-11	S	2	1253.81A	-24.779	2.7351927348027896e-09
3172	1.04144e-12	Fe	4	1.90740m	-24.78	2.7289019660797196e-09
3173	5.64396e-13	He	1	3.51960m	-24.78	2.7289019660797196e-09
3174	1.9157400000000003e-10	N	6	103.691A	-24.781999999999996	2.7163638004570147e-09
3175	8.229129999999999e-13	He	1	2.41392m	-24.783	2.7101163370812076e-09
3176	7.635039999999999e-14	He	1	26.0175m	-24.784000000000002	2.7038832424724577e-09
3177	5.81675e-13	He	1	3.41504m	-24.785999999999998	2.6914600274431256e-09
3178	1.02045e-10	O	7	194.664A	-24.785999999999998	2.6914600274431256e-09
3179	1.05898e-11	Fe	6	1875.80A	-24.787	2.68526984115585e-09
3180	1.21226e-13	Co	3	16.3863m	-24.789	2.672932146937192e-09
3181	1.48229e-13	Mn	6	13.4012m	-24.789	2.672932146937192e-09
3182	2.3479e-11	C	5	846.054A	-24.79	2.6667845735926055e-09
3183	5.51118e-13	He	1	3.60439m	-24.79	2.6667845735926055e-09
3184	3.31931e-11	Cl	7	598.451A	-24.79	2.6667845735926055e-09
3185	2.75414e-11	Fe	8	721.257A	-24.791	2.6606511392743356e-09
3186	5.562439999999999e-13	He	1	3.57118m	-24.791999999999998	2.654531811463568e-09
3187	5.66419e-10	C	5	35.0703A	-24.793000000000003	2.648426557716171e-09
3188	1.94417e-12	Fe	5	1.02174m	-24.793000000000003	2.648426557716171e-09
3189	8.33075e-13	He	1	2.38448m	-24.795	2.63625814300834e-09
3190	3.85061e-12	Fe	2	5158.78A	-24.796	2.630194917532161e-09
3191	8.750440000000001e-13	He	1	2.27011m	-24.796999999999997	2.624145637087606e-09
3192	5.06305e-13	He	1	3.92341m	-24.796999999999997	2.624145637087606e-09
3193	8.37216e-13	He	1	2.37268m	-24.799	2.6120887830763626e-09
3194	5.67759e-13	He	1	3.49875m	-24.799	2.6120887830763626e-09
3195	5.60495e-11	O	7	354.409A	-24.799	2.6120887830763626e-09
3196	7.75374e-11	C	6	256.192A	-24.801	2.6000873252773754e-09
3197	5.45619e-13	He	1	3.64072m	-24.802	2.5941072903734422e-09
3198	5.17636e-12	Fe	5	3837.54A	-24.802	2.5941072903734422e-09
3199	7.002e-14	He	1	28.3697m	-24.804000000000002	2.5821884500288e-09
3200	3.63739e-11	K	3	546.118A	-24.804000000000002	2.5821884500288e-09
3201	1.7605e-11	N	6	1128.34A	-24.805	2.576249581395608e-09
3202	1.66265e-11	C	5	1194.75A	-24.808000000000003	2.5585148040216694e-09
3203	1.98807e-11	Ne	6	999.183A	-24.809	2.5526303832633807e-09
3204	8.30885e-13	He	1	2.39076m	-24.813000000000002	2.5292277272412182e-09
3205	7.432050000000001e-13	He	1	2.67281m	-24.814	2.5234106648903486e-09
3206	9.45618e-11	Li	2	210.069A	-24.815	2.5176069814116054e-09
3207	2.47703e-14	He	1	80.1945m	-24.815	2.5176069814116054e-09
3208	8.267440000000001e-13	He	1	2.40273m	-24.816	2.5118166460344782e-09
3209	7.33829e-14	He	1	27.0696m	-24.818	2.500275896856448e-09
3210	5.20446e-13	He	1	3.81682m	-24.82	2.4887881726043624e-09
3211	2.17527e-11	Fe	8	913.194A	-24.820999999999998	2.4830641186482016e-09
3212	4.74594e-14	He	1	41.8557m	-24.822	2.477353229650796e-09
3213	9.8675e-11	O	7	201.312A	-24.823	2.4716554753336006e-09
3214	3.82163e-12	N	1	5197.90A	-24.824	2.4659708254876897e-09
3215	7.78368e-11	O	7	255.207A	-24.826	2.4546407187212698e-09
3216	2.4322200000000003e-10	O	7	81.6720A	-24.826999999999998	2.448995201729662e-09
3217	2.70974e-11	Ca	7	733.077A	-24.828000000000003	2.4433626690667838e-09
3218	3.76312e-11	N	6	527.872A	-24.828000000000003	2.4433626690667838e-09
3219	5.14444e-12	Fe	5	3861.34A	-24.829	2.437743090869587e-09
3220	8.34248e-13	He	1	2.38112m	-24.83	2.432136437343589e-09
3221	8.30107e-13	He	1	2.39300m	-24.83	2.432136437343589e-09
3222	1.29453e-11	P	2	1534.49A	-24.83	2.432136437343589e-09
3223	1.0554700000000001e-10	O	7	188.205A	-24.83	2.432136437343589e-09
3224	1.39713e-12	He	1	1.42180m	-24.83	2.432136437343589e-09
3225	1.05464e-11	C	5	1883.53A	-24.831999999999997	2.420961785469857e-09
3226	2.43793e-11	Cl	7	814.810A	-24.835	2.4042960017638924e-09
3227	6.21654e-11	Fe	7	319.542A	-24.836	2.398766274408158e-09
3228	5.606359999999999e-13	He	1	3.54320m	-24.836	2.398766274408158e-09
3229	2.63168e-15	He	1	754.820m	-24.837	2.393249265072401e-09
3230	5.98357e-11	N	6	331.983A	-24.838	2.3877449445060068e-09
3231	4.95242e-12	Na	5	4011.06A	-24.839000000000002	2.3822532835256153e-09
3232	1.37433e-10	Mg	5	144.539A	-24.840999999999998	2.371307823924886e-09
3233	7.17762e-12	Fe	5	2767.56A	-24.842	2.365853967272772e-09
3234	2.48093e-10	O	7	80.0687A	-24.842	2.365853967272772e-09
3235	5.56185e-13	He	1	3.57155m	-24.843000000000004	2.3604126541428598e-09
3236	8.82002e-11	S	9	225.220A	-24.844	2.3549838556859064e-09
3237	2.34891e-11	N	6	845.688A	-24.844	2.3549838556859064e-09
3238	9.93143e-11	Ar	8	200.016A	-24.846	2.3441636877251437e-09
3239	2.71954e-11	N	6	730.435A	-24.846	2.3441636877251437e-09
3240	7.13328e-14	Mn	5	27.8476m	-24.846999999999998	2.3387722608539e-09
3241	5.67192e-12	Mg	6	3502.24A	-24.849	2.3280265784054377e-09
3242	5.707979999999999e-13	He	1	3.48012m	-24.85	2.322672265855699e-09
3243	1.8941400000000002e-12	Fe	5	1.04873m	-24.851	2.3173302678831183e-09
3244	2.60853e-11	C	5	761.520A	-24.853	2.306683102443508e-09
3245	3.27298e-11	F	2	606.923A	-24.853	2.306683102443508e-09
3246	6.53451e-11	N	6	303.993A	-24.853	2.306683102443508e-09
3247	6.77712e-11	Mg	6	293.110A	-24.853	2.306683102443508e-09
3248	1.31527e-11	C	5	1510.29A	-24.854	2.3013778785263056e-09
3249	3.478e-12	Fe	4	5711.46A	-24.855999999999998	2.2908040076580547e-09
3250	5.515069999999999e-13	He	1	3.60185m	-24.855999999999998	2.2908040076580547e-09
3251	1.49396e-11	C	5	1329.65A	-24.857	2.2855353046453956e-09
3252	2.82224e-11	O	3	703.854A	-24.862	2.2593729983549007e-09
3253	3.06586e-14	He	1	64.7924m	-24.863000000000003	2.254176584657613e-09
3254	5.18516e-14	He	1	38.3102m	-24.863000000000003	2.254176584657613e-09
3255	2.6663400000000003e-13	Cl	4	7.45009m	-24.863000000000003	2.254176584657613e-09
3256	4.414869999999999e-12	N	6	4499.44A	-24.865	2.243819584035175e-09
3257	2.3552e-11	C	6	843.430A	-24.866	2.238658942198183e-09
3258	1.66786e-12	Ni	2	1.19102m	-24.866	2.238658942198183e-09
3259	5.18039e-13	He	1	3.83455m	-24.868000000000002	2.2283732386664978e-09
3260	2.2981799999999997e-10	O	7	86.4356A	-24.868000000000002	2.2283732386664978e-09
3261	1.65599e-11	N	1	1199.55A	-24.868000000000002	2.2283732386664978e-09
3262	5.644680000000001e-13	He	1	3.51915m	-24.869	2.2232481224380467e-09
3263	8.893799999999999e-13	He	1	2.23352m	-24.869	2.2232481224380467e-09
3264	2.78722e-11	C	5	712.699A	-24.873	2.202865261134477e-09
3265	6.20137e-14	He	1	32.0324m	-24.875	2.1927440146287496e-09
3266	7.11276e-11	N	6	279.279A	-24.875	2.1927440146287496e-09
3267	3.8838e-11	C	5	511.470A	-24.875999999999998	2.1877008433416374e-09
3268	3.14471e-14	O	1	63.1679m	-24.875999999999998	2.1877008433416374e-09
3269	5.20054e-14	Si	3	38.1969m	-24.879	2.172640816666573e-09
3270	9.94741e-11	O	5	199.695A	-24.88	2.1676438814517356e-09
3271	5.30536e-12	Fe	5	3744.23A	-24.88	2.1676438814517356e-09
3272	2.41572e-11	N	4	822.299A	-24.881	2.1626584388689576e-09
3273	2.72593e-11	C	6	728.723A	-24.881	2.1626584388689576e-09
3274	5.678310000000001e-13	He	1	3.49831m	-24.884	2.1477708028937245e-09
3275	1.64943e-11	S	2	1204.32A	-24.885	2.1428310671232794e-09
3276	6.53264e-12	C	5	3040.80A	-24.886	2.1379026924298575e-09
3277	5.60577e-13	He	1	3.54357m	-24.889	2.1231854738144142e-09
3278	1.40403e-12	He	1	1.41482m	-24.889	2.1231854738144142e-09
3279	5.12763e-16	C	6	3874.00m	-24.89	2.1183022827317535e-09
3280	1.0845399999999999e-10	Co	8	183.160A	-24.89	2.1183022827317535e-09
3281	8.1492e-15	He	1	243.760m	-24.891	2.1134303226769417e-09
3282	3.2734e-12	Fe	5	6068.45A	-24.891	2.1134303226769417e-09
3283	4.34567e-12	Mg	1	4571.10A	-24.892	2.108569567819298e-09
3284	6.26676e-13	Fe	4	3.16981m	-24.892	2.108569567819298e-09
3285	9.08232e-13	Fe	4	2.18716m	-24.892	2.108569567819298e-09
3286	5.568330000000001e-14	He	1	35.6740m	-24.895	2.0940542770133373e-09
3287	3.29799e-11	N	6	602.320A	-24.897	2.0844329715672163e-09
3288	7.71984e-13	He	1	2.57317m	-24.898000000000003	2.0796389087664235e-09
3289	5.69616e-12	Mg	6	3487.34A	-24.898000000000003	2.0796389087664235e-09
3290	4.64714e-11	Mg	7	427.456A	-24.9	2.0700838359211378e-09
3291	5.3017e-13	He	1	3.74681m	-24.903000000000002	2.0558334790300316e-09
3292	3.68543e-17	C	4	5.39000c	-24.905	2.046387782199136e-09
3293	2.3805e-11	O	2	834.465A	-24.905	2.046387782199136e-09
3294	5.56574e-13	He	1	3.56906m	-24.906	2.041681220905782e-09
3295	3.57259e-14	He	1	55.6024m	-24.909000000000002	2.0276263862411604e-09
3296	5.707399999999999e-13	He	1	3.48048m	-24.909000000000002	2.0276263862411604e-09
3297	5.90462e-14	He	1	33.6422m	-24.909000000000002	2.0276263862411604e-09
3298	1.50459e-14	He	1	132.026m	-24.91	2.02296297496111e-09
3299	1.0723200000000002e-10	O	7	185.247A	-24.910999999999998	2.0183102892293726e-09
3300	1.24757e-11	Ne	5	1592.26A	-24.914	2.0044163389267694e-09
3301	5.75863e-11	Si	9	344.951A	-24.918000000000003	1.9860397394736455e-09
3302	1.0378299999999998e-10	O	7	191.403A	-24.92	1.976914715747487e-09
3303	6.48246e-11	N	6	306.434A	-24.921	1.9723679380730234e-09
3304	8.98135e-12	Si	1	2211.75A	-24.921	1.9723679380730234e-09
3305	1.3187600000000001e-12	Fe	4	1.50629m	-24.921999999999997	1.9678316176970237e-09
3306	1.17749e-11	C	5	1687.01A	-24.923000000000002	1.9633057305683377e-09
3307	1.43121e-11	Fe	6	1387.95A	-24.923000000000002	1.9633057305683377e-09
3308	5.64409e-13	He	1	3.51951m	-24.924	1.9587902526912256e-09
3309	9.31945e-12	Ca	2	2131.51A	-24.924	1.9587902526912256e-09
3310	2.51595e-10	O	7	78.9542A	-24.927	1.9453060354381518e-09
3311	2.55423e-11	N	5	777.707A	-24.930999999999997	1.9274713625048328e-09
3312	3.78696e-11	N	6	524.549A	-24.930999999999997	1.9274713625048328e-09
3313	5.13109e-11	Ne	4	387.139A	-24.932	1.92303830138721e-09
3314	1.11158e-11	O	7	1787.04A	-24.933000000000003	1.918615436027213e-09
3315	5.27763e-13	He	1	3.76389m	-24.936	1.9054077802667678e-09
3316	9.01114e-13	He	1	2.20443m	-24.936999999999998	1.9010254639801537e-09
3317	6.3154e-11	Mg	6	314.540A	-24.936999999999998	1.9010254639801537e-09
3318	2.51093e-10	O	7	79.1120A	-24.938000000000002	1.8966532267412775e-09
3319	4.71114e-14	K	5	42.1649m	-24.938000000000002	1.8966532267412775e-09
3320	3.46564e-12	Fe	4	5731.83A	-24.939	1.8922910453690345e-09
3321	2.3243e-12	Fe	5	8546.41A	-24.94	1.8879388967355264e-09
3322	5.63714e-11	O	7	352.386A	-24.94	1.8879388967355264e-09
3323	5.677720000000001e-13	He	1	3.49867m	-24.941	1.883596757766126e-09
3324	3.29779e-11	N	6	602.356A	-24.941999999999997	1.8792646054392285e-09
3325	1.68401e-11	Si	2	1179.59A	-24.944000000000003	1.8706301688911622e-09
3326	8.54101e-12	Fe	6	2325.77A	-24.944000000000003	1.8706301688911622e-09
3327	1.4099200000000001e-12	He	1	1.40891m	-24.944000000000003	1.8706301688911622e-09
3328	2.31628e-12	Fe	5	8576.03A	-24.945999999999998	1.8620354039754845e-09
3329	5.7842e-12	N	6	3434.26A	-24.947	1.8577528413861896e-09
3330	1.29332e-11	P	2	1535.92A	-24.948	1.8534801284175258e-09
3331	5.60966e-13	He	1	3.54111m	-24.949	1.8492172424159945e-09
3332	8.11112e-11	C	4	244.904A	-24.949	1.8492172424159945e-09
3333	1.9743299999999998e-10	O	7	100.614A	-24.949	1.8492172424159945e-09
3334	2.35149e-11	N	6	844.759A	-24.949	1.8492172424159945e-09
3335	3.09348e-10	S	8	64.2140A	-24.949	1.8492172424159945e-09
3336	4.01362e-13	He	1	4.94926m	-24.95	1.8449641607802136e-09
3337	4.0118e-14	He	1	49.5151m	-24.95	1.8449641607802136e-09
3338	2.09341e-14	He	1	94.8903m	-24.951	1.8407208609607375e-09
3339	1.51979e-12	Fe	7	1.30705m	-24.953000000000003	1.8322635168322746e-09
3340	1.0746700000000002e-10	Co	8	184.843A	-24.954	1.8280494276833062e-09
3341	6.5044e-11	O	3	305.400A	-24.956999999999997	1.815465223939009e-09
3342	3.85799e-11	Mg	6	514.892A	-24.958000000000002	1.8112897697915553e-09
3343	5.43397e-11	Fe	10	365.561A	-24.958000000000002	1.8112897697915553e-09
3344	1.0728599999999999e-10	O	7	185.155A	-24.959	1.8071239189221824e-09
3345	2.66185e-13	He	1	7.46266m	-24.959	1.8071239189221824e-09
3346	1.06912e-11	Al	2	1858.03A	-24.96	1.802967649243919e-09
3347	5.0280099999999996e-14	He	1	39.5076m	-24.96	1.802967649243919e-09
3348	1.65506e-11	N	1	1200.22A	-24.961	1.7988209387206666e-09
3349	5.71128e-13	He	1	3.47811m	-24.961	1.7988209387206666e-09
3350	1.23193e-12	Fe	5	1.61246m	-24.964000000000002	1.7864379424790878e-09
3351	7.3848e-11	Mg	6	268.991A	-24.965	1.7823292492264264e-09
3352	1.5918700000000002e-12	Fe	6	1.24787m	-24.965	1.7823292492264264e-09
3353	6.96974e-11	N	6	285.010A	-24.965999999999998	1.7782300057060188e-09
3354	5.19118e-11	Fe	6	382.658A	-24.969	1.765988756450281e-09
3355	6.44383e-11	Na	5	308.271A	-24.969	1.765988756450281e-09
3356	4.11427e-11	N	6	482.819A	-24.97	1.7619270950203663e-09
3357	4.46182e-12	Fe	2	4452.10A	-24.97	1.7619270950203663e-09
3358	1.8933e-11	Si	7	1049.20A	-24.971	1.7578747751525006e-09
3359	5.67666e-11	O	7	349.932A	-24.971999999999998	1.7538317753617158e-09
3360	3.29868e-13	He	1	6.02195m	-24.971999999999998	1.7538317753617158e-09
3361	3.2063e-12	Co	3	6195.45A	-24.974	1.7457736503182883e-09
3362	3.18138e-10	B	4	62.4397A	-24.976	1.737752548996379e-09
3363	1.57574e-11	C	5	1260.64A	-24.976999999999997	1.7337558290415014e-09
3364	2.35397e-11	N	6	843.872A	-24.979	1.7257899445926884e-09
3365	7.9438e-13	He	1	2.50062m	-24.979	1.7257899445926884e-09
3366	5.38319e-13	He	1	3.69009m	-24.979	1.7257899445926884e-09
3367	5.647979999999999e-13	He	1	3.51709m	-24.980999999999998	1.717860660058358e-09
3368	4.39498e-14	He	1	45.1981m	-24.980999999999998	1.717860660058358e-09
3369	1.04165e-11	Fe	6	1907.01A	-24.982	1.7139096901784727e-09
3370	7.99632e-12	Fe	2	2484.20A	-24.983	1.7099678072771497e-09
3371	4.5250200000000003e-13	He	1	4.38992m	-24.986	1.6981964716900915e-09
3372	7.96708e-11	P	8	249.332A	-24.987	1.694290728188448e-09
3373	1.13642e-11	C	5	1747.98A	-24.988000000000003	1.6903939676475565e-09
3374	1.39705e-11	C	5	1421.88A	-24.989	1.6865061694072354e-09
3375	6.3557e-11	Fe	7	312.546A	-24.99	1.6826273128547376e-09
3376	7.48807e-11	N	6	265.281A	-24.99	1.6826273128547376e-09
3377	1.41499e-12	He	1	1.40386m	-24.993000000000002	1.6710441879074172e-09
3378	2.60014e-14	He	1	76.3976m	-24.994	1.6672008929255457e-09
3379	2.266e-12	Fe	5	8766.29A	-24.994	1.6672008929255457e-09
3380	4.7312699999999996e-14	He	1	41.9855m	-24.994	1.6672008929255457e-09
3381	5.681609999999999e-13	He	1	3.49627m	-24.995	1.66336643727683e-09
3382	3.1214900000000003e-12	O	1	6363.78A	-24.996	1.6595408006313955e-09
3383	2.76995e-12	Fe	4	7171.42A	-24.998	1.6519159032643723e-09
3384	1.27948e-12	Fe	5	1.55254m	-24.999000000000002	1.6481166021163505e-09
3385	5.35913e-13	He	1	3.70666m	-25.0	1.6443260391185013e-09
3386	3.7063e-11	O	7	535.964A	-25.002	1.6367710472307392e-09
3387	9.108379999999998e-13	He	1	2.18090m	-25.002	1.6367710472307392e-09
3388	1.9269799999999997e-10	Ne	8	103.086A	-25.005	1.625503594595585e-09
3389	2.43055e-11	Ne	4	817.283A	-25.005	1.625503594595585e-09
3390	7.1102300000000005e-12	Fe	5	2793.78A	-25.009	1.610600888063323e-09
3391	9.59346e-12	N	6	2070.63A	-25.01	1.6068966088134341e-09
3392	7.35074e-12	C	5	2702.38A	-25.011	1.6032008491694162e-09
3393	9.53867e-12	N	6	2082.52A	-25.011999999999997	1.599513589536707e-09
3394	9.71696e-11	Mn	9	204.431A	-25.013	1.5958348103657962e-09
3395	2.25559e-12	Mg	1	8806.76A	-25.018	1.5775674403483807e-09
3396	2.4031e-11	O	7	826.619A	-25.018	1.5775674403483807e-09
3397	5.09932e-14	He	1	38.9551m	-25.02	1.5703191763601638e-09
3398	3.3081e-11	Mg	6	600.479A	-25.02	1.5703191763601638e-09
3399	4.11446e-11	N	6	482.796A	-25.02	1.5703191763601638e-09
3400	8.4072e-12	Al	8	2362.79A	-25.021	1.5667075424763106e-09
3401	1.58841e-11	S	2	1250.58A	-25.023000000000003	1.5595091751864083e-09
3402	3.30449e-11	C	6	601.135A	-25.024	1.5559224036153454e-09
3403	2.5620099999999996e-10	O	7	77.5345A	-25.025	1.552343881389979e-09
3404	7.54799e-11	N	6	263.175A	-25.025	1.552343881389979e-09
3405	5.31265e-11	Si	7	373.909A	-25.026	1.5487735895373278e-09
3406	3.38762e-11	Fe	8	586.384A	-25.026999999999997	1.5452115091280852e-09
3407	6.89667e-15	He	1	288.030m	-25.026999999999997	1.5452115091280852e-09
3408	5.52788e-11	N	6	359.350A	-25.028000000000002	1.5416576212764176e-09
3409	3.6731e-11	N	6	540.809A	-25.029	1.5381119071400158e-09
3410	5.46563e-12	Fe	5	3634.43A	-25.031	1.5310449248600644e-09
3411	3.6733e-11	N	6	540.780A	-25.031	1.5310449248600644e-09
3412	6.10109e-12	Fe	2	3255.89A	-25.031999999999996	1.5275236192480907e-09
3413	7.34632e-11	Mg	6	270.400A	-25.031999999999996	1.5275236192480907e-09
3414	2.2339900000000003e-12	Fe	2	8891.91A	-25.031999999999996	1.5275236192480907e-09
3415	3.03935e-14	He	1	65.3575m	-25.033	1.5240104124142612e-09
3416	5.62384e-12	F	4	3532.18A	-25.034000000000002	1.5205052857319398e-09
3417	1.41938e-12	He	1	1.39952m	-25.035999999999998	1.5135191985292205e-09
3418	1.1334100000000001e-10	Fe	10	175.263A	-25.038	1.506565209481519e-09
3419	1.0326799999999999e-10	Co	8	192.359A	-25.038	1.506565209481519e-09
3420	7.74538e-11	N	6	256.468A	-25.039	1.5031002056525457e-09
3421	1.05908e-11	F	4	1875.64A	-25.04	1.4996431711112459e-09
3422	4.0555599999999997e-14	He	1	48.9808m	-25.04	1.4996431711112459e-09
3423	1.21087e-11	N	6	1640.51A	-25.04	1.4996431711112459e-09
3424	2.2365400000000003e-10	Si	7	88.8178A	-25.041999999999998	1.4927529366183609e-09
3425	1.2784899999999998e-14	He	1	155.374m	-25.041999999999998	1.4927529366183609e-09
3426	1.42954e-12	He	1	1.38957m	-25.048000000000002	1.472271598502423e-09
3427	5.45216e-13	He	1	3.64341m	-25.049	1.4688854677900079e-09
3428	5.1882e-11	Fe	6	382.878A	-25.049	1.4688854677900079e-09
3429	2.5970400000000003e-10	O	7	76.4889A	-25.052	1.4587737313545471e-09
3430	1.62736e-10	N	6	122.066A	-25.053	1.4554186448750916e-09
3431	8.7128e-12	Fe	2	2279.92A	-25.054000000000002	1.452071274880409e-09
3432	8.12151e-13	He	1	2.44591m	-25.055999999999997	1.445399613396513e-09
3433	7.250289999999999e-12	Fe	5	2739.82A	-25.055999999999997	1.445399613396513e-09
3434	8.15083e-11	V	8	243.711A	-25.057	1.4420752865347906e-09
3435	7.06072e-11	N	6	281.338A	-25.059	1.4354495524454781e-09
3436	5.42809e-13	He	1	3.65956m	-25.06	1.4321481100889169e-09
3437	1.84103e-12	N	6	1.07898m	-25.061	1.4288542608390573e-09
3438	8.01609e-10	N	7	24.7807A	-25.061	1.4288542608390573e-09
3439	3.93041e-11	N	6	505.404A	-25.063000000000002	1.4222892718450014e-09
3440	3.4225300000000003e-14	He	1	58.0402m	-25.063000000000002	1.4222892718450014e-09
3441	9.18988e-13	He	1	2.16156m	-25.063000000000002	1.4222892718450014e-09
3442	5.13096e-11	Ne	4	387.149A	-25.064	1.4190180972938986e-09
3443	1.38469e-11	Fe	6	1434.58A	-25.066	1.4124983013662061e-09
3444	9.31596e-12	Ca	2	2132.30A	-25.069000000000003	1.4027747314540763e-09
3445	1.42321e-12	He	1	1.39575m	-25.069000000000003	1.4027747314540763e-09
3446	1.69364e-11	S	2	1172.88A	-25.069000000000003	1.4027747314540763e-09
3447	2.5671899999999998e-14	Ar	4	77.3783m	-25.069000000000003	1.4027747314540763e-09
3448	1.0206999999999999e-10	Mn	9	194.616A	-25.072	1.3931180981264196e-09
3449	2.8984299999999998e-12	Co	3	6853.53A	-25.074	1.3867173018854866e-09
3450	3.7588199999999997e-14	He	1	52.8476m	-25.075	1.3835279405949962e-09
3451	1.7852200000000002e-14	He	1	111.272m	-25.076999999999998	1.3771712071254644e-09
3452	1.69803e-11	Al	6	1169.85A	-25.078000000000003	1.3740038012436435e-09
3453	3.3605900000000003e-12	Fe	4	5911.01A	-25.08	1.3676908272195282e-09
3454	6.69704e-11	Cl	7	296.615A	-25.083000000000002	1.3582757097898044e-09
3455	1.42657e-12	He	1	1.39246m	-25.083000000000002	1.3582757097898044e-09
3456	2.38843e-11	O	7	831.694A	-25.083000000000002	1.3582757097898044e-09
3457	1.82964e-11	N	2	1085.70A	-25.084	1.3551517623459192e-09
3458	6.8088e-12	Fe	2	2917.47A	-25.086	1.3489254055726002e-09
3459	2.3518400000000002e-12	O	1	8446.36A	-25.087	1.3458229632316432e-09
3460	1.08905e-11	S	2	1824.02A	-25.087	1.3458229632316432e-09
3461	6.02751e-13	He	1	3.29563m	-25.088	1.3427276563100644e-09
3462	8.08877e-11	N	6	245.581A	-25.088	1.3427276563100644e-09
3463	2.38374e-11	O	2	833.330A	-25.089000000000002	1.339639468396855e-09
3464	7.9233e-11	N	6	250.709A	-25.090999999999998	1.3334843841401634e-09
3465	3.93061e-11	N	6	505.378A	-25.093000000000004	1.3273575799267648e-09
3466	9.92548e-11	Ar	8	200.136A	-25.094	1.3243047422082903e-09
3467	3.68614e-11	He	1	538.896A	-25.094	1.3243047422082903e-09
3468	6.54832e-13	Fe	4	3.03352m	-25.094	1.3243047422082903e-09
3469	1.46558e-10	Ne	7	135.540A	-25.095	1.3212589258217284e-09
3470	3.20155e-11	O	7	620.463A	-25.1	1.3061345999641646e-09
3471	8.00818e-11	P	8	248.052A	-25.101	1.3031305737450992e-09
3472	3.679330000000001e-12	Ti	4	5398.93A	-25.101	1.3031305737450992e-09
3473	7.29436e-11	O	5	272.326A	-25.101999999999997	1.300133456594613e-09
3474	8.18061e-11	N	6	242.824A	-25.104	1.2941598859742368e-09
3475	1.28928e-11	S	2	1540.74A	-25.105	1.2911834008330808e-09
3476	2.5512899999999997e-13	Fe	3	7.78604m	-25.105999999999998	1.2882137614177932e-09
3477	1.33247e-11	Fe	7	1490.80A	-25.107	1.28525095198362e-09
3478	1.39567e-11	C	6	1423.29A	-25.107	1.28525095198362e-09
3479	5.12741e-11	O	7	387.417A	-25.109	1.2793457602606955e-09
3480	2.63988e-11	Fe	8	752.475A	-25.111	1.2734677004292073e-09
3481	5.51104e-13	He	1	3.60448m	-25.112	1.2705388059941873e-09
3482	2.2244299999999997e-14	He	1	89.3012m	-25.113000000000003	1.2676166478294173e-09
3483	2.6009e-12	Fe	2	7637.54A	-25.113000000000003	1.2676166478294173e-09
3484	5.486979999999999e-13	He	1	3.62029m	-25.116	1.2588904362049515e-09
3485	1.08772e-11	S	1	1826.24A	-25.116	1.2588904362049515e-09
3486	3.24064e-14	He	1	61.2979m	-25.116999999999997	1.2559950685472886e-09
3487	1.70613e-12	Fe	6	1.16430m	-25.118000000000002	1.2531063600504284e-09
3488	4.68338e-11	Cr	9	424.147A	-25.12	1.2473488593118527e-09
3489	8.07729e-11	O	7	245.930A	-25.12	1.2473488593118527e-09
3490	9.25884e-13	He	1	2.14546m	-25.12	1.2473488593118527e-09
3491	2.15131e-11	O	4	923.367A	-25.121	1.244480036544431e-09
3492	6.0091800000000005e-12	O	7	3305.69A	-25.122	1.2416178118862688e-09
3493	2.54759e-11	O	4	779.736A	-25.122	1.2416178118862688e-09
3494	2.83303e-11	Na	5	701.174A	-25.124000000000002	1.2359130962317341e-09
3495	3.706e-11	O	7	536.008A	-25.127	1.227405130321351e-09
3496	3.68e-11	C	6	539.795A	-25.128	1.2245821768577376e-09
3497	2.7831e-11	N	6	713.752A	-25.129	1.2217657160069229e-09
3498	8.264879999999999e-13	He	1	2.40348m	-25.129	1.2217657160069229e-09
3499	8.88576e-11	O	7	223.554A	-25.131	1.2161522124476612e-09
3500	1.66947e-11	Mg	7	1189.87A	-25.131	1.2161522124476612e-09
3501	1.29539e-12	Fe	2	1.53347m	-25.131999999999998	1.2133551399769776e-09
3502	2.9435e-13	He	1	6.74858m	-25.131999999999998	1.2133551399769776e-09
3503	1.9914e-12	Mn	10	9975.13A	-25.133000000000003	1.2105645005944403e-09
3504	2.85346e-12	Co	3	6961.53A	-25.136	1.2022310331890213e-09
3505	2.6076099999999996e-14	He	1	76.1787m	-25.141	1.1884692083516186e-09
3506	5.816310000000001e-13	K	6	3.41530m	-25.141	1.1884692083516186e-09
3507	3.65845e-13	He	1	5.42975m	-25.143	1.1830086883486751e-09
3508	2.85361e-11	Na	5	696.117A	-25.144000000000002	1.180287843868105e-09
3509	8.78543e-11	Cl	7	226.107A	-25.147	1.1721627995015657e-09
3510	5.12418e-11	Al	8	387.661A	-25.147	1.1721627995015657e-09
3511	1.11974e-11	P	2	1774.02A	-25.149	1.1667772006417837e-09
3512	3.99397e-11	N	6	497.361A	-25.151999999999997	1.1587451628890163e-09
3513	1.28865e-11	S	2	1541.49A	-25.153000000000002	1.156080122968434e-09
3514	2.9438999999999996e-14	He	1	67.4767m	-25.153000000000002	1.156080122968434e-09
3515	9.67283e-11	O	7	205.363A	-25.153000000000002	1.156080122968434e-09
3516	9.93223e-17	Al	3	2.00000c	-25.154	1.153421212469598e-09
3517	5.88826e-15	He	1	337.357m	-25.155	1.1507684172952014e-09
3518	1.01953e-10	F	6	194.840A	-25.156999999999996	1.1454811166926983e-09
3519	7.53664e-10	C	6	26.3572A	-25.158	1.1428465832318223e-09
3520	1.1075e-11	Ne	3	1793.64A	-25.158	1.1428465832318223e-09
3521	6.65402e-13	Fe	5	2.98533m	-25.16	1.1375956801506414e-09
3522	1.37925e-12	Fe	5	1.44024m	-25.162	1.1323689027776464e-09
3523	7.43602e-11	N	6	267.138A	-25.164	1.1271661402652674e-09
3524	1.09555e-14	He	1	181.319m	-25.164	1.1271661402652674e-09
3525	1.4683500000000002e-10	Ne	7	135.284A	-25.166999999999998	1.1194067831341273e-09
3526	5.53765e-13	He	1	3.58716m	-25.166999999999998	1.1194067831341273e-09
3527	3.5262599999999997e-10	S	9	56.3330A	-25.168000000000003	1.1168322189763056e-09
3528	5.56172e-13	He	1	3.57164m	-25.169	1.1142635761517499e-09
3529	6.70614e-11	Si	9	296.213A	-25.169	1.1142635761517499e-09
3530	3.93745e-11	C	6	504.501A	-25.171999999999997	1.1065930396472127e-09
3531	9.317729999999999e-13	He	1	2.13190m	-25.173000000000002	1.1040479462816053e-09
3532	4.49337e-11	O	7	442.084A	-25.174	1.1015087064683225e-09
3533	4.29364e-11	N	6	462.648A	-25.178	1.0914100139463212e-09
3534	8.75085e-11	Si	9	227.000A	-25.182	1.0814039067938815e-09
3535	6.77563e-14	F	2	29.3175m	-25.184	1.0764353071677293e-09
3536	6.38268e-13	He	1	3.11224m	-25.185	1.0739595746620991e-09
3537	2.34982e-12	Fe	5	8453.62A	-25.186999999999998	1.069025178635198e-09
3538	1.5348e-12	Fe	2	1.29427m	-25.186999999999998	1.069025178635198e-09
3539	1.21252e-11	O	7	1638.28A	-25.188000000000002	1.0665664889522416e-09
3540	2.5509799999999998e-14	He	1	77.8700m	-25.19	1.0616660610686615e-09
3541	1.53477e-14	He	1	129.430m	-25.191999999999997	1.0567881486060142e-09
3542	2.1945e-12	Fe	2	9051.95A	-25.193	1.0543576033111268e-09
3543	1.42453e-12	Fe	6	1.39446m	-25.194000000000003	1.0519326481153026e-09
3544	5.89299e-11	Ar	8	337.086A	-25.194000000000003	1.0519326481153026e-09
3545	4.16985e-13	He	1	4.76383m	-25.195	1.0495132701616705e-09
3546	1.66928e-16	O	6	1.19000c	-25.195999999999998	1.047099456622921e-09
3547	2.66417e-13	He	1	7.45615m	-25.195999999999998	1.047099456622921e-09
3548	2.36392e-13	Ni	4	8.40319m	-25.197	1.044691194701246e-09
3549	1.48396e-11	O	4	1338.61A	-25.198	1.0422884716282899e-09
3550	8.38222e-13	He	1	2.36983m	-25.199	1.0398912746650535e-09
3551	2.71954e-11	N	6	730.435A	-25.2	1.0374995911018455e-09
3552	8.82458e-11	O	7	225.104A	-25.201999999999998	1.0327327134827737e-09
3553	3.36136e-11	N	6	590.965A	-25.203000000000003	1.0303574941533908e-09
3554	4.10282e-11	C	3	484.166A	-25.204	1.0279877376768897e-09
3555	1.83153e-11	N	2	1084.58A	-25.206999999999997	1.0209111198668564e-09
3556	5.17807e-11	O	7	383.627A	-25.206999999999997	1.0209111198668564e-09
3557	3.19541e-11	O	7	621.656A	-25.206999999999997	1.0209111198668564e-09
3558	4.54822e-13	He	1	4.36752m	-25.208000000000002	1.0185630894483056e-09
3559	4.0948e-11	N	6	485.114A	-25.208000000000002	1.0185630894483056e-09
3560	9.598319999999999e-12	C	6	2069.58A	-25.211	1.0115513504603274e-09
3561	2.2558699999999999e-13	He	1	8.80569m	-25.211	1.0115513504603274e-09
3562	2.38109e-11	N	6	834.258A	-25.212	1.0092248469140557e-09
3563	5.58157e-13	He	1	3.55894m	-25.212	1.0092248469140557e-09
3564	7.69333e-11	N	6	258.203A	-25.212	1.0092248469140557e-09
3565	1.09623e-11	S	2	1812.08A	-25.214000000000002	1.0045878799440108e-09
3566	1.24647e-10	Ne	7	159.366A	-25.215999999999998	9.999722179019647e-10
3567	1.91795e-14	He	1	103.572m	-25.217	9.976723456215674e-10
3568	4.49307e-11	O	7	442.114A	-25.218000000000004	9.953777629006235e-10
3569	5.605640000000001e-13	He	1	3.54366m	-25.219	9.930884575735075e-10
3570	9.368399999999999e-13	He	1	2.12037m	-25.22	9.90804417502535e-10
3571	4.71771e-11	Cr	9	421.061A	-25.221	9.885256305779441e-10
3572	1.84595e-12	Fe	4	1.07611m	-25.221	9.885256305779441e-10
3573	1.76535e-11	N	6	1125.24A	-25.224	9.817206680023794e-10
3574	7.87305e-12	O	7	2523.10A	-25.225	9.794627731218907e-10
3575	5.59582e-11	O	7	354.988A	-25.226999999999997	9.7496255045969e-10
3576	2.25423e-14	He	1	88.1207m	-25.226999999999997	9.7496255045969e-10
3577	4.9904099999999995e-12	Fe	4	3980.53A	-25.228	9.727201988182215e-10
3578	9.115460000000001e-12	Fe	5	2179.21A	-25.229	9.704830044424317e-10
3579	5.68319e-13	He	1	3.49530m	-25.23	9.682509554709144e-10
3580	7.21443e-11	Al	6	275.343A	-25.230999999999998	9.660240400695849e-10
3581	5.20165e-11	Fe	6	381.888A	-25.234	9.593739773535238e-10
3582	3.204e-11	O	7	619.988A	-25.235	9.571674784353127e-10
3583	1.28797e-11	P	2	1542.30A	-25.236	9.54966054323781e-10
3584	3.77535e-12	Fe	2	5261.62A	-25.236	9.54966054323781e-10
3585	1.65439e-11	N	1	1200.71A	-25.237	9.527696933472135e-10
3586	7.47476e-11	Cl	7	265.754A	-25.238000000000003	9.505783838606989e-10
3587	5.64131e-11	N	6	352.125A	-25.239	9.483921142461641e-10
3588	2.88429e-11	Fe	8	688.711A	-25.241999999999997	9.418634288537327e-10
3589	8.08981e-13	Ca	7	2.45549m	-25.245	9.353796866154023e-10
3590	5.70726e-13	He	1	3.48056m	-25.246	9.33228373034512e-10
3591	9.41515e-11	O	7	210.984A	-25.246	9.33228373034512e-10
3592	5.61989e-13	He	1	3.53467m	-25.246	9.33228373034512e-10
3593	7.99351e-12	Fe	2	2485.07A	-25.247	9.310820073375475e-10
3594	1.53729e-11	N	6	1292.17A	-25.247	9.310820073375475e-10
3595	8.11085e-11	C	4	244.912A	-25.248	9.289405781446996e-10
3596	8.10399e-14	Fe	2	24.5120m	-25.249000000000002	9.268040741023237e-10
3597	5.0043800000000005e-12	Fe	5	3969.42A	-25.249000000000002	9.268040741023237e-10
3598	8.62799e-12	Fe	6	2302.33A	-25.250999999999998	9.22545796184929e-10
3599	1.09702e-13	He	1	18.1076m	-25.250999999999998	9.22545796184929e-10
3600	1.08961e-10	Fe	10	182.307A	-25.252	9.204239997329294e-10
3601	5.06248e-12	Fe	5	3923.86A	-25.252	9.204239997329294e-10
3602	3.75414e-12	N	6	5291.35A	-25.254	9.161950355945131e-10
3603	3.81536e-11	Mg	7	520.645A	-25.254	9.161950355945131e-10
3604	6.32803e-12	N	6	3139.12A	-25.255	9.140878454865572e-10
3605	6.783e-11	Si	9	292.857A	-25.256999999999998	9.098879933325069e-10
3606	5.64396e-13	He	1	3.51960m	-25.256999999999998	9.098879933325069e-10
3607	1.96215e-14	He	1	101.238m	-25.261	9.015460900682226e-10
3608	5.653520000000001e-13	He	1	3.51365m	-25.261999999999997	8.994725916000438e-10
3609	9.41232e-13	He	1	2.11047m	-25.261999999999997	8.994725916000438e-10
3610	8.479459999999999e-13	He	1	2.34266m	-25.264	8.953398904378961e-10
3611	1.0183700000000001e-10	O	7	195.062A	-25.264	8.953398904378961e-10
3612	9.54288e-12	N	6	2081.60A	-25.266	8.912261773128068e-10
3613	1.234e-11	C	5	1609.76A	-25.268	8.871313649826553e-10
3614	1.90069e-13	He	1	10.4512m	-25.269000000000002	8.850910194621815e-10
3615	3.73667e-11	N	6	531.609A	-25.27	8.830553666061921e-10
3616	7.269839999999999e-12	Fe	2	2732.45A	-25.271	8.810243956218436e-10
3617	9.513940000000001e-13	He	1	2.08793m	-25.271	8.810243956218436e-10
3618	1.18461e-12	Fe	2	1.67688m	-25.271	8.810243956218436e-10
3619	5.0672800000000006e-15	He	1	392.014m	-25.273000000000003	8.769764562208331e-10
3620	9.45941e-15	He	1	209.997m	-25.275	8.729471154119709e-10
3621	5.67758e-13	He	1	3.49875m	-25.276	8.709393927602347e-10
3622	5.59244e-11	O	7	355.202A	-25.276999999999997	8.689362877424667e-10
3623	1.2921700000000002e-10	Mg	5	153.729A	-25.278000000000002	8.66937789738382e-10
3624	4.836010000000001e-13	He	1	4.10761m	-25.279	8.649438881521717e-10
3625	5.024869999999999e-12	Fe	6	3953.22A	-25.279	8.649438881521717e-10
3626	4.43908e-12	Fe	2	4474.90A	-25.283	8.570140349209259e-10
3627	1.92261e-10	Li	3	103.320A	-25.285	8.530764131065826e-10
3628	5.76747e-11	N	6	344.423A	-25.285	8.530764131065826e-10
3629	1.29791e-11	O	7	1530.50A	-25.285	8.530764131065826e-10
3630	2.15295e-12	Fe	2	9226.62A	-25.288	8.472038763855132e-10
3631	2.4830299999999998e-12	Cr	2	8000.08A	-25.29	8.433113281553554e-10
3632	2.16354e-11	P	3	918.147A	-25.291	8.413717659228778e-10
3633	3.99398e-11	N	6	497.360A	-25.291	8.413717659228778e-10
3634	1.30535e-11	O	7	1521.77A	-25.291999999999998	8.394366645597542e-10
3635	1.3291200000000001e-14	He	1	149.456m	-25.293000000000003	8.375060138062489e-10
3636	9.45064e-13	He	1	2.10192m	-25.293000000000003	8.375060138062489e-10
3637	5.13275e-12	Fe	6	3870.14A	-25.296	8.317406629600364e-10
3638	3.67056e-12	Fe	4	5411.83A	-25.296	8.317406629600364e-10
3639	1.53224e-11	N	6	1296.43A	-25.296999999999997	8.298277125190455e-10
3640	6.08364e-14	O	3	32.6523m	-25.299	8.260150005098789e-10
3641	1.66541e-14	He	1	119.277m	-25.299	8.260150005098789e-10
3642	4.41464e-12	Co	3	4499.67A	-25.301	8.222198063211599e-10
3643	5.0039e-11	O	7	396.979A	-25.302	8.203287532427863e-10
3644	5.38825e-12	Ca	7	3686.63A	-25.302	8.203287532427863e-10
3645	5.00421e-11	O	7	396.955A	-25.304000000000002	8.165596849870888e-10
3646	3.8732300000000005e-14	Fe	2	51.2865m	-25.304000000000002	8.165596849870888e-10
3647	1.46733e-10	Ne	7	135.378A	-25.304000000000002	8.165596849870888e-10
3648	6.77976e-12	Ti	4	2929.97A	-25.304000000000002	8.165596849870888e-10
3649	9.484270000000001e-13	He	1	2.09446m	-25.305999999999997	8.128079340270133e-10
3650	1.33944e-11	S	1	1483.04A	-25.305999999999997	8.128079340270133e-10
3651	1.02022e-10	O	7	194.707A	-25.305999999999997	8.128079340270133e-10
3652	1.93026e-10	Ne	8	102.911A	-25.308000000000003	8.090734207967803e-10
3653	1.05339e-10	O	7	188.577A	-25.308000000000003	8.090734207967803e-10
3654	7.54214e-11	O	7	263.380A	-25.308000000000003	8.090734207967803e-10
3655	1.64813e-11	O	7	1205.27A	-25.308000000000003	8.090734207967803e-10
3656	8.30698e-11	O	4	239.130A	-25.311	8.035037985441122e-10
3657	1.47854e-11	O	4	1343.51A	-25.311	8.035037985441122e-10
3658	1.1410700000000001e-12	Co	3	1.74087m	-25.311999999999998	8.016557910891291e-10
3659	1.0668099999999999e-13	He	1	18.6205m	-25.313000000000002	7.998120339333348e-10
3660	8.17358e-12	C	6	2430.33A	-25.314	7.979725173013385e-10
3661	2.50585e-12	O	7	7927.22A	-25.316999999999997	7.924793131308169e-10
3662	1.75995e-12	O	1	1.12869m	-25.318	7.906566612886605e-10
3663	3.5269599999999997e-12	Fe	4	5632.18A	-25.318	7.906566612886605e-10
3664	3.53968e-11	Na	4	561.193A	-25.32	7.87023923911806e-10
3665	3.76916e-11	Mg	7	527.026A	-25.32	7.87023923911806e-10
3666	2.34891e-11	N	6	845.688A	-25.320999999999998	7.852138191166894e-10
3667	2.7772e-12	Co	3	7152.69A	-25.322	7.834078774470696e-10
3668	4.6806300000000004e-12	Fe	2	4243.97A	-25.322	7.834078774470696e-10
3669	2.41494e-11	S	3	822.565A	-25.323	7.816060893280302e-10
3670	1.9610400000000003e-12	Fe	5	1.01295m	-25.323	7.816060893280302e-10
3671	3.85825e-11	Mg	6	514.857A	-25.325	7.780149355520648e-10
3672	8.560950000000001e-13	He	1	2.32036m	-25.326	7.762255508551925e-10
3673	1.15161e-11	Al	2	1724.92A	-25.326	7.762255508551925e-10
3674	1.7755e-11	Si	5	1118.81A	-25.326999999999998	7.744402816289263e-10
3675	2.0788499999999998e-10	Si	6	95.5548A	-25.326999999999998	7.744402816289263e-10
3676	7.96715e-12	Fe	2	2493.29A	-25.326999999999998	7.744402816289263e-10
3677	1.53809e-11	C	6	1291.50A	-25.326999999999998	7.744402816289263e-10
3678	5.35413e-11	O	7	371.012A	-25.33	7.691090722293141e-10
3679	1.45542e-14	He	1	136.486m	-25.33	7.691090722293141e-10
3680	2.21646e-10	O	7	89.6225A	-25.33	7.691090722293141e-10
3681	5.1606599999999995e-12	Fe	5	3849.21A	-25.334	7.620578378716411e-10
3682	6.24418e-12	Ca	2	3181.27A	-25.334	7.620578378716411e-10
3683	3.77028e-11	Ar	8	526.869A	-25.334	7.620578378716411e-10
3684	9.61165e-11	O	7	206.671A	-25.336	7.585565001526252e-10
3685	1.50534e-11	Si	5	1319.60A	-25.337	7.568118686152846e-10
3686	2.97796e-11	S	3	667.049A	-25.342	7.481487147927419e-10
3687	1.8299e-11	N	2	1085.55A	-25.345	7.429984952661679e-10
3688	4.98874e-12	Fe	4	3981.86A	-25.345	7.429984952661679e-10
3689	5.23783e-11	Ne	3	379.250A	-25.346	7.412896461471146e-10
3690	1.09642e-10	O	7	181.176A	-25.348000000000003	7.378837296014303e-10
3691	5.059979999999999e-13	He	1	3.92580m	-25.351	7.32804173735879e-10
3692	5.50626e-11	Na	4	360.761A	-25.354	7.277595852869435e-10
3693	6.36092e-11	Si	7	312.289A	-25.359	7.194289902016541e-10
3694	3.12969e-12	Si	2	6347.11A	-25.36	7.177743494399892e-10
3695	2.9105e-11	Si	4	682.509A	-25.361	7.161235142464669e-10
3696	5.35444e-11	O	7	370.991A	-25.361	7.161235142464669e-10
3697	2.44477e-12	Cr	2	8125.30A	-25.364	7.111937546497633e-10
3698	2.51708e-12	Fe	11	7891.87A	-25.364	7.111937546497633e-10
3699	4.12594e-12	Fe	2	4814.53A	-25.366	7.07926116164949e-10
3700	4.49802e-12	Fe	2	4416.27A	-25.366999999999997	7.062979312794256e-10
3701	1.0713099999999999e-10	O	7	185.423A	-25.368000000000002	7.046734911152126e-10
3702	3.87513e-11	Mg	6	512.614A	-25.37	7.014358105200975e-10
3703	2.92288e-11	Si	4	679.620A	-25.371	6.998225529233294e-10
3704	5.02296e-11	Mn	9	395.473A	-25.371	6.998225529233294e-10
3705	1.15868e-14	He	1	171.441m	-25.372	6.98213005716066e-10
3706	1.0500600000000001e-10	Mn	9	189.174A	-25.372	6.98213005716066e-10
3707	8.22391e-15	He	1	241.545m	-25.373	6.966071603646539e-10
3708	6.15429e-12	Fe	2	3227.74A	-25.373	6.966071603646539e-10
3709	3.29779e-11	N	6	602.356A	-25.374000000000002	6.950050083550608e-10
3710	4.98785e-12	Fe	4	3982.57A	-25.375	6.934065411928421e-10
3711	6.37972e-11	Mg	7	311.369A	-25.375	6.934065411928421e-10
3712	1.10633e-10	O	7	179.553A	-25.375	6.934065411928421e-10
3713	6.09409e-14	O	5	32.5963m	-25.375999999999998	6.918117504030782e-10
3714	2.91372e-11	Si	4	681.756A	-25.377	6.902206275303416e-10
3715	1.90755e-11	N	6	1041.36A	-25.377	6.902206275303416e-10
3716	9.40864e-12	S	3	2111.30A	-25.378	6.886331641386627e-10
3717	6.72553e-11	N	4	295.359A	-25.381	6.838926467809928e-10
3718	4.39212e-15	He	1	452.275m	-25.381	6.838926467809928e-10
3719	1.8697e-11	Fe	8	1062.44A	-25.381999999999998	6.82319737341175e-10
3720	4.19261e-12	C	2	4737.97A	-25.383000000000003	6.807504454926706e-10
3721	8.62992e-13	He	1	2.30181m	-25.384	6.791847629152728e-10
3722	6.73069e-11	Cl	7	295.132A	-25.385	6.776226813078715e-10
3723	1.09551e-11	C	5	1813.26A	-25.386999999999997	6.745092878941298e-10
3724	1.69994e-11	N	1	1168.54A	-25.388	6.729579595808709e-10
3725	2.58418e-12	Fe	2	7686.94A	-25.389	6.714101992237337e-10
3726	8.94455e-12	Al	8	2220.84A	-25.389	6.714101992237337e-10
3727	1.53483e-11	C	5	1294.24A	-25.391	6.683253495723742e-10
3728	2.33533e-11	Ar	4	850.605A	-25.391	6.683253495723742e-10
3729	2.38538e-11	O	2	832.758A	-25.392	6.667882439225862e-10
3730	8.30635e-12	Fe	2	2391.48A	-25.395	6.621981059379323e-10
3731	7.70795e-11	Fe	7	257.714A	-25.396	6.606750925574472e-10
3732	1.35614e-11	C	5	1464.77A	-25.397	6.591555820105398e-10
3733	1.81988e-12	Mg	2	1.09153m	-25.397	6.591555820105398e-10
3734	1.4645e-11	Na	6	1356.40A	-25.397	6.591555820105398e-10
3735	1.0162100000000002e-14	He	1	195.476m	-25.399	6.561270372107864e-10
3736	1.75352e-12	N	5	1.13283m	-25.399	6.561270372107864e-10
3737	8.81791e-11	Cl	7	225.274A	-25.4	6.54617986900908e-10
3738	6.33849e-14	Cr	4	31.3394m	-25.401	6.531124073104254e-10
3739	3.6166400000000002e-12	Ti	4	5492.51A	-25.403000000000002	6.501116283762907e-10
3740	1.10124e-11	S	2	1803.82A	-25.405	6.471246367689842e-10
3741	6.83047e-13	Fe	4	2.90821m	-25.406999999999996	6.441513691414928e-10
3742	5.8149900000000004e-12	Na	4	3416.08A	-25.408	6.426698621038455e-10
3743	7.63211e-11	Ne	8	260.275A	-25.409000000000002	6.411917624378363e-10
3744	3.36299e-12	Co	3	5906.78A	-25.410999999999998	6.382457538918025e-10
3745	2.16486e-11	N	6	917.587A	-25.410999999999998	6.382457538918025e-10
3746	8.82771e-11	Si	9	225.024A	-25.412	6.367778293923232e-10
3747	3.77801e-11	O	7	525.791A	-25.412	6.367778293923232e-10
3748	2.20845e-11	Ca	7	899.476A	-25.413	6.35313281025506e-10
3749	1.03804e-11	P	8	1913.66A	-25.415	6.323942816481633e-10
3750	2.02439e-11	Cl	4	981.258A	-25.418000000000003	6.280409100344139e-10
3751	3.29759e-11	N	6	602.393A	-25.419	6.265964560245125e-10
3752	4.31267e-11	N	4	460.607A	-25.42	6.2515532416664e-10
3753	1.9126e-11	N	6	1038.61A	-25.421	6.237175068200691e-10
3754	5.237689999999999e-13	He	1	3.79260m	-25.421	6.237175068200691e-10
3755	1.9136e-11	C	6	1038.07A	-25.423000000000002	6.208517851856812e-10
3756	3.76695e-12	Fe	2	5273.35A	-25.423000000000002	6.208517851856812e-10
3757	4.71296e-11	Al	6	421.486A	-25.423000000000002	6.208517851856812e-10
3758	3.69737e-11	N	6	537.259A	-25.424	6.194238657041038e-10
3759	6.72652e-12	O	5	2953.15A	-25.424	6.194238657041038e-10
3760	4.32088e-11	Cl	7	459.732A	-25.426	6.165778715586911e-10
3761	2.34951e-11	N	6	845.473A	-25.427	6.151597818056784e-10
3762	1.82654e-11	N	6	1087.55A	-25.429000000000002	6.123333793461521e-10
3763	1.4960700000000001e-12	Fe	2	1.32778m	-25.432	6.08118106012492e-10
3764	6.86566e-11	Fe	7	289.331A	-25.433000000000003	6.06719473180307e-10
3765	1.5298e-11	Ti	3	1298.50A	-25.436	6.025428457048619e-10
3766	1.0122499999999999e-10	O	7	196.241A	-25.436999999999998	6.011570356155669e-10
3767	8.688799999999999e-13	He	1	2.28621m	-25.436999999999998	6.011570356155669e-10
3768	5.80102e-11	O	7	342.431A	-25.438000000000002	5.997744128010214e-10
3769	1.2821e-11	S	2	1549.37A	-25.439	5.983949699307167e-10
3770	1.1035700000000001e-12	Fe	2	1.80002m	-25.443	5.929088518704994e-10
3771	5.39678e-11	O	7	368.080A	-25.449	5.847738374490274e-10
3772	2.41988e-11	S	3	820.885A	-25.449	5.847738374490274e-10
3773	7.19465e-15	He	1	276.100m	-25.449	5.847738374490274e-10
3774	8.26004e-12	Fe	2	2404.89A	-25.451	5.820870457222045e-10
3775	2.65497e-11	Ar	2	748.198A	-25.454	5.78079986684651e-10
3776	1.22495e-11	C	5	1621.65A	-25.456	5.754239504084017e-10
3777	2.71934e-11	N	6	730.489A	-25.456	5.754239504084017e-10
3778	2.35397e-11	N	6	843.872A	-25.456	5.754239504084017e-10
3779	9.64396e-12	Cr	2	2059.78A	-25.456999999999997	5.741005120474912e-10
3780	2.41376e-12	Cr	2	8229.67A	-25.458000000000002	5.727801175103363e-10
3781	9.12266e-13	Fe	5	2.17749m	-25.461	5.688371269159478e-10
3782	3.55233e-13	Fe	5	5.59195m	-25.463	5.662235577228093e-10
3783	1.5630700000000001e-12	Fe	4	1.27087m	-25.464000000000002	5.649212796778784e-10
3784	2.17105e-11	C	6	914.971A	-25.464000000000002	5.649212796778784e-10
3785	6.99391e-11	Al	9	284.025A	-25.464000000000002	5.649212796778784e-10
3786	3.12586e-11	C	3	635.489A	-25.465	5.636219967893408e-10
3787	2.93738e-11	Mg	7	676.265A	-25.465	5.636219967893408e-10
3788	1.68826e-11	S	2	1176.62A	-25.465999999999998	5.623257021685233e-10
3789	3.23651e-11	O	7	613.761A	-25.467	5.610323889425962e-10
3790	5.56741e-11	O	7	356.799A	-25.467	5.610323889425962e-10
3791	6.69384e-11	N	6	296.757A	-25.47	5.571702691428274e-10
3792	2.57382e-12	N	6	7717.90A	-25.471	5.558888130838265e-10
3793	6.33032e-15	He	1	313.799m	-25.474	5.520621014112127e-10
3794	3.83179e-15	He	1	518.412m	-25.476	5.495256064591906e-10
3795	3.1314899999999996e-13	Na	4	6.34346m	-25.478	5.470007656428585e-10
3796	1.04727e-10	O	7	189.678A	-25.479	5.457426987928684e-10
3797	4.56508e-11	O	7	435.139A	-25.480999999999998	5.432352388584652e-10
3798	3.69379e-11	O	7	537.780A	-25.482	5.419858324797493e-10
3799	1.29055e-13	K	4	15.3923m	-25.482	5.419858324797493e-10
3800	5.91026e-11	Ne	3	336.101A	-25.483	5.407392996559639e-10
3801	2.47624e-11	O	4	802.201A	-25.484	5.394956337781165e-10
3802	8.73948e-13	He	1	2.27296m	-25.486	5.37016876500234e-10
3803	9.59346e-12	N	6	2070.63A	-25.487	5.357817719580746e-10
3804	6.93649e-11	Al	9	286.376A	-25.487	5.357817719580746e-10
3805	6.77929e-11	Mg	6	293.017A	-25.488000000000003	5.345495080775257e-10
3806	1.8435900000000002e-12	Fe	4	1.07749m	-25.488000000000003	5.345495080775257e-10
3807	7.47152e-11	Cl	7	265.869A	-25.489	5.333200783252649e-10
3808	1.02876e-11	C	1	1930.90A	-25.489	5.333200783252649e-10
3809	5.381050000000001e-13	He	1	3.69156m	-25.489	5.333200783252649e-10
3810	2.54674e-11	O	4	779.997A	-25.49	5.320934761829687e-10
3811	1.50087e-12	Fe	6	1.32353m	-25.49	5.320934761829687e-10
3812	3.75756e-11	N	6	528.653A	-25.491	5.308696951473107e-10
3813	9.96816e-11	Li	2	199.279A	-25.491999999999997	5.296487287299341e-10
3814	5.51225e-11	Na	5	360.369A	-25.491999999999997	5.296487287299341e-10
3815	5.15155e-12	Si	2	3856.02A	-25.493000000000002	5.284305704573837e-10
3816	1.53482e-11	N	6	1294.25A	-25.494	5.272152138711228e-10
3817	2.99427e-13	Ni	2	6.63416m	-25.495	5.260026525274388e-10
3818	6.941510000000001e-12	C	5	2861.69A	-25.496	5.247928799974609e-10
3819	1.70024e-11	N	1	1168.33A	-25.497	5.235858898670868e-10
3820	2.2009e-11	S	3	902.561A	-25.499000000000002	5.211802312225153e-10
3821	1.02202e-11	Fe	5	1943.64A	-25.500999999999998	5.187856255754187e-10
3822	9.170139999999999e-12	Fe	5	2166.21A	-25.502	5.17592451746817e-10
3823	4.41724e-12	C	6	4497.03A	-25.503	5.164020221418697e-10
3824	2.40658e-11	O	7	825.423A	-25.504	5.152143304490376e-10
3825	1.24194e-12	Fe	2	1.59947m	-25.505	5.140293703713015e-10
3826	3.6729e-11	N	6	540.838A	-25.506999999999998	5.116676199453894e-10
3827	3.28566e-11	Cl	7	604.580A	-25.506999999999998	5.116676199453894e-10
3828	3.6731e-11	N	6	540.809A	-25.508000000000003	5.104908170754434e-10
3829	2.16991e-11	N	6	915.449A	-25.51	5.08145324825105e-10
3830	7.22522e-12	Fe	2	2749.32A	-25.514	5.034866204846285e-10
3831	7.68635e-11	O	7	258.438A	-25.514	5.034866204846285e-10
3832	5.85868e-11	O	5	339.060A	-25.516	5.011733095944128e-10
3833	4.9034e-13	He	1	4.05116m	-25.516	5.011733095944128e-10
3834	3.4781800000000004e-12	Fe	4	5711.17A	-25.518	4.988706274022695e-10
3835	9.96401e-12	C	1	1993.62A	-25.519000000000002	4.977232567984403e-10
3836	3.2195e-11	O	4	617.005A	-25.521	4.954364261590139e-10
3837	4.08851e-11	Na	6	485.860A	-25.522	4.942969539988685e-10
3838	2.34019e-11	Fe	8	848.840A	-25.523000000000003	4.931601025519594e-10
3839	2.09242e-11	O	7	949.352A	-25.524	4.920258657908295e-10
3840	8.613310000000001e-12	O	7	2306.25A	-25.524	4.920258657908295e-10
3841	6.77228e-11	Fe	7	293.320A	-25.528000000000002	4.875149455390739e-10
3842	5.109819999999999e-12	O	7	3887.50A	-25.528000000000002	4.875149455390739e-10
3843	8.7834e-13	He	1	2.26159m	-25.528000000000002	4.875149455390739e-10
3844	1.91013e-11	N	6	1039.95A	-25.529	4.863936922787853e-10
3845	9.51231e-13	Fe	4	2.08829m	-25.534000000000002	4.808259897238051e-10
3846	2.16744e-11	N	6	916.494A	-25.535	4.797201206349853e-10
3847	1.4575799999999998e-10	Mg	5	136.284A	-25.535999999999998	4.786167949744904e-10
3848	9.56872e-12	N	6	2075.98A	-25.537	4.775160068925936e-10
3849	8.88502e-13	He	1	2.23572m	-25.538	4.764177505530302e-10
3850	2.77078e-12	Co	3	7169.26A	-25.539	4.753220201329542e-10
3851	4.062580000000001e-12	Fe	2	4889.62A	-25.539	4.753220201329542e-10
3852	3.93021e-11	N	6	505.430A	-25.54	4.742288098229159e-10
3853	1.28728e-11	P	2	1543.13A	-25.541999999999998	4.720499263618987e-10
3854	3.51465e-16	N	7	5651.90m	-25.541999999999998	4.720499263618987e-10
3855	5.07592e-11	O	7	391.347A	-25.544	4.698810539610207e-10
3856	1.3029e-11	O	7	1524.63A	-25.546	4.677221466236464e-10
3857	7.2721e-11	N	6	273.160A	-25.546999999999997	4.666464155376361e-10
3858	3.36287e-15	He	1	590.700m	-25.549	4.645023700138322e-10
3859	7.70029e-11	Fe	7	257.970A	-25.549	4.645023700138322e-10
3860	5.191180000000001e-13	He	1	3.82658m	-25.551	4.623681754843932e-10
3861	5.49839e-13	He	1	3.61278m	-25.555	4.581291585717203e-10
3862	1.0116799999999998e-10	Mn	9	196.351A	-25.555999999999997	4.570754907459805e-10
3863	3.2417599999999997e-12	Co	3	6127.67A	-25.555999999999997	4.570754907459805e-10
3864	8.821719999999999e-13	He	1	2.25177m	-25.559	4.5392900519970334e-10
3865	5.42615e-11	O	7	366.088A	-25.56	4.528849974586547e-10
3866	1.41201e-10	Ne	7	140.682A	-25.561	4.5184339086877536e-10
3867	1.41427e-11	Fe	6	1404.57A	-25.561999999999998	4.508041799075785e-10
3868	6.51389e-11	Fe	7	304.956A	-25.563000000000002	4.497673590652599e-10
3869	1.5534e-12	Fe	2	1.27878m	-25.566	4.4667118234361376e-10
3870	4.8291e-11	Fe	6	411.349A	-25.566999999999997	4.4564386713192116e-10
3871	1.17687e-10	Li	2	168.791A	-25.568	4.4461891467964224e-10
3872	3.93041e-11	N	6	505.404A	-25.57	4.4257607632907346e-10
3873	2.9674499999999997e-15	He	1	669.412m	-25.572	4.405426239681437e-10
3874	8.855340000000001e-13	He	1	2.24322m	-25.573	4.395294040495709e-10
3875	2.08997e-11	O	7	950.466A	-25.573	4.395294040495709e-10
3876	3.11777e-12	Si	2	6371.37A	-25.573	4.395294040495709e-10
3877	1.99974e-11	Si	2	993.354A	-25.574	4.385185144721444e-10
3878	2.72593e-11	Li	3	728.723A	-25.576999999999998	4.3549977425199756e-10
3879	6.50444e-11	Ne	3	305.398A	-25.576999999999998	4.3549977425199756e-10
3880	2.94029e-12	Fe	4	6755.94A	-25.579	4.33498834545803e-10
3881	3.18924e-11	O	7	622.859A	-25.579	4.33498834545803e-10
3882	3.71155e-11	F	6	535.206A	-25.581	4.3150708832246666e-10
3883	7.78746e-11	O	7	255.083A	-25.583000000000002	4.295244933417647e-10
3884	2.82077e-11	S	3	704.220A	-25.584	4.2853661442043086e-10
3885	9.15742e-11	Si	8	216.922A	-25.584	4.2853661442043086e-10
3886	2.89383e-11	Fe	8	686.442A	-25.585	4.275510075575636e-10
3887	3.64907e-10	S	9	54.4370A	-25.587	4.2558658911690346e-10
3888	3.32728e-11	Na	5	597.018A	-25.593000000000004	4.1974732220575726e-10
3889	5.415149999999999e-13	He	1	3.66831m	-25.595	4.1781875844241215e-10
3890	2.68184e-13	Fe	4	7.40704m	-25.596999999999998	4.1589905562466716e-10
3891	4.9452599999999995e-12	Na	5	4016.87A	-25.601999999999997	4.1113829850266404e-10
3892	8.25593e-14	Co	3	24.0608m	-25.603	4.1019270665599936e-10
3893	5.7873e-12	C	6	3432.42A	-25.605	4.0830804236346854e-10
3894	4.24795e-11	Na	4	467.625A	-25.607	4.0643203731679437e-10
3895	5.62515e-14	Fe	5	35.3136m	-25.609	4.0456465173035284e-10
3896	1.158e-11	S	9	1715.41A	-25.611	4.027058460013281e-10
3897	3.73554e-13	Ni	9	5.31770m	-25.612	4.0177964825724245e-10
3898	5.84902e-13	Mg	1	3.39620m	-25.616999999999997	3.971805146548743e-10
3899	5.59563e-13	He	1	3.54999m	-25.616999999999997	3.971805146548743e-10
3900	2.69987e-11	N	6	735.756A	-25.618000000000002	3.9626702482023835e-10
3901	1.38904e-12	Si	10	1.43008m	-25.62	3.944463432238382e-10
3902	9.84432e-12	Fe	4	2017.86A	-25.62	3.944463432238382e-10
3903	2.35425e-11	Ar	4	843.770A	-25.62	3.944463432238382e-10
3904	3.86065e-11	Fe	8	514.537A	-25.623	3.917309936965455e-10
3905	3.2934899999999994e-10	B	4	60.3144A	-25.623	3.917309936965455e-10
3906	1.06387e-09	O	7	18.6718A	-25.624000000000002	3.9083003741231456e-10
3907	7.49572e-11	Fe	7	265.011A	-25.629	3.863562429688316e-10
3908	5.94872e-11	Na	5	333.928A	-25.629	3.863562429688316e-10
3909	7.6474e-11	N	6	259.754A	-25.631	3.845810972787588e-10
3910	6.43125e-11	Fe	7	308.874A	-25.631999999999998	3.836965852999673e-10
3911	4.83177e-11	Si	8	411.122A	-25.635	3.81055236585706e-10
3912	5.01435e-12	Al	1	3961.52A	-25.636	3.801788338614791e-10
3913	6.51146e-11	Al	9	305.069A	-25.64	3.7669333336203255e-10
3914	2.20657e-11	S	3	900.242A	-25.64	3.7669333336203255e-10
3915	3.52094e-10	S	9	56.4180A	-25.642	3.749625847087728e-10
3916	3.34785e-11	Na	5	593.349A	-25.642	3.749625847087728e-10
3917	5.592859999999999e-13	He	1	3.55176m	-25.643	3.741001946950112e-10
3918	2.85334e-12	Co	3	6961.82A	-25.645	3.72381360431676e-10
3919	2.3908599999999998e-12	Cr	2	8308.49A	-25.646	3.7152490706901136e-10
3920	7.456810000000001e-13	Ca	2	2.66394m	-25.646	3.7152490706901136e-10
3921	5.536939999999999e-13	Fe	4	3.58762m	-25.648000000000003	3.698179051775144e-10
3922	2.60081e-11	O	7	763.780A	-25.65	3.6811874624729516e-10
3923	1.29337e-11	S	2	1535.87A	-25.65	3.6811874624729516e-10
3924	4.48086e-11	O	7	443.318A	-25.651999999999997	3.664273942432106e-10
3925	4.41918e-11	Fe	8	449.506A	-25.653000000000002	3.655846346227791e-10
3926	1.69457e-11	S	2	1172.24A	-25.656	3.6306796769998814e-10
3927	5.14277e-12	Si	2	3862.60A	-25.656	3.6306796769998814e-10
3928	2.69245e-12	Ni	2	7377.83A	-25.656999999999996	3.6223293454620483e-10
3929	5.21876e-12	Fe	5	3806.35A	-25.66	3.5973934056444266e-10
3930	7.90471e-11	N	6	251.299A	-25.660999999999998	3.5891196304062965e-10
3931	1.1198700000000001e-14	C	3	177.382m	-25.664	3.564412304659073e-10
3932	1.0471e-09	O	8	18.9709A	-25.67	3.515506734416706e-10
3933	4.83552e-11	Fe	6	410.803A	-25.674	3.483276374945745e-10
3934	4.431530000000001e-12	Fe	5	4482.52A	-25.674	3.483276374945745e-10
3935	9.54378e-12	C	6	2081.40A	-25.674	3.483276374945745e-10
3936	5.67712e-13	He	1	3.49904m	-25.676	3.467272173753592e-10
3937	3.91509e-11	Ti	9	507.382A	-25.676	3.467272173753592e-10
3938	2.95104e-11	O	7	673.135A	-25.679000000000002	3.4434036399979993e-10
3939	5.215019999999999e-12	He	1	3809.08A	-25.683000000000003	3.4118343256700426e-10
3940	1.72439e-11	Si	5	1151.97A	-25.685	3.396158370877891e-10
3941	3.46361e-12	Fe	4	5735.18A	-25.686	3.3883474233763607e-10
3942	3.27813e-11	N	6	605.970A	-25.686	3.3883474233763607e-10
3943	3.18109e-11	O	7	624.454A	-25.686	3.3883474233763607e-10
3944	7.90108e-11	Fe	7	251.415A	-25.691999999999997	3.3418575538674997e-10
3945	5.73622e-13	He	1	3.46298m	-25.693	3.33417149477945e-10
3946	2.60326e-11	O	7	763.061A	-25.695	3.318852368282512e-10
3947	1.56705e-11	Si	5	1267.64A	-25.695	3.318852368282512e-10
3948	7.64497e-12	Fe	2	2598.37A	-25.695	3.318852368282512e-10
3949	4.48423e-11	O	7	442.984A	-25.697	3.3036036267783654e-10
3950	8.2679e-12	Fe	2	2402.60A	-25.699	3.2884249468773185e-10
3951	1.8420200000000003e-12	C	6	1.07841m	-25.699	3.2884249468773185e-10
3952	2.3213e-11	N	6	855.747A	-25.7	3.280861779375195e-10
3953	5.49511e-11	N	6	361.494A	-25.701999999999998	3.2657875887716475e-10
3954	5.0565e-11	O	7	392.850A	-25.704	3.2507826577826607e-10
3955	2.89871e-11	N	6	685.285A	-25.704	3.2507826577826607e-10
3956	1.0581199999999999e-09	N	7	18.7733A	-25.705	3.243306065143027e-10
3957	2.48126e-11	O	7	800.581A	-25.705	3.243306065143027e-10
3958	4.64467e-12	Fe	2	4276.83A	-25.706999999999997	3.228404427372442e-10
3959	1.21152e-11	C	6	1639.63A	-25.706999999999997	3.228404427372442e-10
3960	1.747e-12	N	5	1.13706m	-25.706999999999997	3.228404427372442e-10
3961	7.63012e-11	Ne	8	260.343A	-25.708000000000002	3.220979303234463e-10
3962	5.64751e-11	Al	6	351.739A	-25.71	3.20618024761674e-10
3963	3.204e-11	O	7	619.988A	-25.712	3.191449187483171e-10
3964	8.03394e-12	K	6	2472.57A	-25.712	3.191449187483171e-10
3965	4.18002e-11	N	6	475.224A	-25.715	3.169479405809486e-10
3966	4.4627599999999995e-12	Cr	9	4451.16A	-25.715	3.169479405809486e-10
3967	2.21906e-11	Ne	7	895.174A	-25.715999999999998	3.162189805460409e-10
3968	3.45095e-11	Fe	8	575.623A	-25.715999999999998	3.162189805460409e-10
3969	1.91255e-11	N	6	1038.64A	-25.72	3.1331986750644104e-10
3970	4.0160500000000003e-10	B	4	49.4627A	-25.721	3.1259925180804927e-10
3971	1.53729e-11	N	6	1292.17A	-25.724	3.1044733369495024e-10
3972	7.95802e-10	N	6	24.9616A	-25.728	3.076011354317406e-10
3973	1.97759e-11	Cl	7	1004.48A	-25.728	3.076011354317406e-10
3974	3.68129e-13	Fe	4	5.39606m	-25.73	3.061878365922361e-10
3975	5.74609e-13	He	1	3.45704m	-25.730999999999998	3.0548362410976515e-10
3976	3.69717e-11	O	7	537.289A	-25.737	3.0129223165573704e-10
3977	4.51968e-11	Ti	9	439.510A	-25.739	2.9990791959605016e-10
3978	3.5032599999999998e-12	O	7	5670.28A	-25.739	2.9990791959605016e-10
3979	5.853560000000001e-13	He	1	3.39357m	-25.743000000000002	2.971583472620973e-10
3980	3.64013e-11	Ne	7	545.708A	-25.743000000000002	2.971583472620973e-10
3981	3.47697e-11	N	6	571.315A	-25.743000000000002	2.971583472620973e-10
3982	9.54288e-12	N	6	2081.60A	-25.745	2.957930286759187e-10
3983	1.6495e-11	S	2	1204.27A	-25.746	2.95112723588232e-10
3984	5.51296e-11	Na	5	360.323A	-25.747	2.944339831588257e-10
3985	3.88613e-12	Fe	2	5111.63A	-25.748	2.937568037890882e-10
3986	1.94923e-13	Fe	3	10.1909m	-25.748	2.937568037890882e-10
3987	9.06553e-11	O	7	219.121A	-25.748	2.937568037890882e-10
3988	1.71379e-11	Si	5	1159.10A	-25.75	2.924071138755287e-10
3989	1.66269e-11	Si	5	1194.72A	-25.750999999999998	2.9173459617578516e-10
3990	1.96427e-11	Cl	3	1011.29A	-25.750999999999998	2.9173459617578516e-10
3991	2.35173e-12	O	1	8446.76A	-25.750999999999998	2.9173459617578516e-10
3992	9.40005e-11	Cr	9	211.323A	-25.752	2.9106362522382685e-10
3993	2.8612599999999996e-14	N	4	69.4255m	-25.754	2.897263093417702e-10
3994	4.99981e-12	Fe	4	3973.04A	-25.754	2.897263093417702e-10
3995	7.29746e-11	O	5	272.211A	-25.754	2.897263093417702e-10
3996	4.1843900000000005e-12	C	2	4747.28A	-25.755	2.890599573213585e-10
3997	6.8156e-11	Mg	6	291.456A	-25.758000000000003	2.870700825717089e-10
3998	3.65343e-11	N	6	543.720A	-25.758000000000003	2.870700825717089e-10
3999	6.91198e-11	Fe	7	287.392A	-25.761999999999997	2.844382082350575e-10
4000	6.46705e-11	Na	5	307.164A	-25.764	2.8313133337893635e-10
4001	8.316260000000001e-12	Fe	2	2388.63A	-25.764	2.8313133337893635e-10
4002	1.4076e-11	Fe	6	1411.22A	-25.765	2.824801493823286e-10
4003	7.33948e-13	Ca	2	2.70652m	-25.765	2.824801493823286e-10
4004	6.2767e-12	He	1	3164.79A	-25.766	2.8183046306735516e-10
4005	2.23881e-11	Ne	7	887.279A	-25.767	2.811822709894392e-10
4006	3.33901e-11	Cr	5	594.921A	-25.767	2.811822709894392e-10
4007	4.06598e-11	Cl	7	488.553A	-25.768	2.8053556971193317e-10
4008	1.30535e-11	O	7	1521.77A	-25.769000000000002	2.7989035580609126e-10
4009	8.42706e-11	Cr	9	235.722A	-25.769000000000002	2.7989035580609126e-10
4010	5.06231e-11	Al	9	392.399A	-25.769000000000002	2.7989035580609126e-10
4011	3.52837e-11	Ne	7	562.993A	-25.77	2.7924662585105594e-10
4012	1.03155e-11	Fe	5	1925.68A	-25.772	2.7796360414927676e-10
4013	2.08383e-11	O	7	953.269A	-25.773000000000003	2.773243056000773e-10
4014	5.5545e-11	N	6	357.628A	-25.774	2.766864773967439e-10
4015	1.53224e-11	N	6	1296.43A	-25.774	2.766864773967439e-10
4016	6.81777e-11	Mg	6	291.363A	-25.775	2.7605011615757034e-10
4017	4.10959e-11	N	6	483.368A	-25.778000000000002	2.741498005245437e-10
4018	9.1769e-13	Fe	5	2.16461m	-25.778000000000002	2.741498005245437e-10
4019	2.95349e-11	O	7	672.576A	-25.779	2.73519273480279e-10
4020	4.99507e-11	O	7	397.681A	-25.78	2.7289019660797197e-10
4021	2.43929e-11	N	6	814.353A	-25.781	2.7226256657232424e-10
4022	4.99169e-11	O	7	397.950A	-25.781999999999996	2.7163638004570153e-10
4023	3.91075e-11	N	6	507.946A	-25.781999999999996	2.7163638004570153e-10
4024	3.85228e-11	N	6	515.655A	-25.783	2.7101163370812077e-10
4025	5.80497e-13	He	1	3.42197m	-25.783	2.7101163370812077e-10
4026	2.34119e-10	Si	7	84.8478A	-25.783	2.7101163370812077e-10
4027	4.243980000000001e-12	Fe	5	4680.62A	-25.785	2.6976644835835176e-10
4028	2.02162e-10	Ne	8	98.2601A	-25.788	2.6790938919019616e-10
4029	5.12855e-11	O	7	387.331A	-25.788	2.6790938919019616e-10
4030	8.25022e-11	Al	7	240.775A	-25.79	2.6667845735926055e-10
4031	5.9508e-13	He	1	3.33811m	-25.791999999999998	2.654531811463568e-10
4032	1.0721799999999999e-10	Cl	9	185.272A	-25.796	2.6301949175321607e-10
4033	3.53631e-11	Ne	7	561.728A	-25.796999999999997	2.6241456370876056e-10
4034	3.01041e-11	S	5	659.858A	-25.798000000000002	2.6181102696019504e-10
4035	9.93441e-11	Ar	8	199.956A	-25.8	2.606081145585455e-10
4036	4.32669e-11	Al	7	459.114A	-25.8	2.606081145585455e-10
4037	2.59466e-11	O	7	765.589A	-25.803	2.5881410091681263e-10
4038	2.57843e-11	Ne	8	770.410A	-25.803	2.5881410091681263e-10
4039	2.94489e-11	O	7	674.540A	-25.804000000000002	2.5821884500288e-10
4040	1.56442e-11	N	6	1269.77A	-25.805999999999997	2.570324371781238e-10
4041	2.19704e-11	N	6	904.147A	-25.807	2.564412789770798e-10
4042	5.3453e-11	O	7	371.625A	-25.808000000000003	2.558514804021669e-10
4043	4.43698e-11	Ti	9	447.702A	-25.809	2.5526303832633807e-10
4044	1.19881e-11	C	1	1657.01A	-25.811999999999998	2.5350581993057626e-10
4045	4.17864e-11	Si	8	475.381A	-25.813000000000002	2.5292277272412183e-10
4046	1.93973e-11	N	6	1024.08A	-25.816	2.511816646034478e-10
4047	1.74459e-10	Li	3	113.863A	-25.816	2.511816646034478e-10
4048	2.30855e-11	S	5	860.473A	-25.816999999999997	2.506039628059164e-10
4049	5.866779999999999e-13	Fe	4	3.38592m	-25.818	2.5002758968564483e-10
4050	3.7243699999999994e-12	Fe	2	5333.65A	-25.82	2.488788172604362e-10
4051	5.66299e-11	Na	6	350.777A	-25.82	2.488788172604362e-10
4052	4.34168e-12	Mg	1	4575.29A	-25.82	2.488788172604362e-10
4053	1.29676e-11	O	7	1531.86A	-25.820999999999998	2.4830641186482014e-10
4054	4.45597e-12	Fe	2	4457.94A	-25.826	2.4546407187212695e-10
4055	9.8526e-11	O	7	201.616A	-25.826999999999998	2.448995201729662e-10
4056	3.6151400000000003e-12	Co	8	5494.79A	-25.829	2.437743090869587e-10
4057	5.855649999999999e-13	He	1	3.39236m	-25.83	2.432136437343589e-10
4058	2.061e-11	P	2	963.828A	-25.831999999999997	2.420961785469857e-10
4059	1.07957e-11	Ca	2	1840.03A	-25.836	2.398766274408158e-10
4060	2.73223e-12	Co	3	7270.41A	-25.837	2.393249265072401e-10
4061	6.0323e-13	He	1	3.29302m	-25.839000000000002	2.3822532835256155e-10
4062	5.34192e-11	O	7	371.860A	-25.839000000000002	2.3822532835256155e-10
4063	4.1075e-11	Si	8	483.614A	-25.84	2.376774253015006e-10
4064	5.53516e-13	Fe	4	3.58878m	-25.844	2.354983855685906e-10
4065	2.15614e-11	O	4	921.296A	-25.845	2.349567543118924e-10
4066	7.0757e-11	Mg	7	280.742A	-25.846999999999998	2.3387722608539e-10
4067	3.3447900000000003e-12	Fe	4	5938.93A	-25.848000000000003	2.3333932339203284e-10
4068	1.51556e-11	P	2	1310.70A	-25.849	2.3280265784054378e-10
4069	1.90755e-11	N	6	1041.36A	-25.854	2.3013778785263057e-10
4070	2.09741e-12	Fe	2	9470.94A	-25.854	2.3013778785263057e-10
4071	1.5910100000000001e-12	Fe	2	1.24854m	-25.855	2.296084856285501e-10
4072	6.7284e-11	N	4	295.233A	-25.857	2.2855353046453958e-10
4073	2.86515e-11	Na	5	693.313A	-25.857	2.2855353046453958e-10
4074	9.331510000000001e-12	Ca	2	2128.75A	-25.857	2.2855353046453958e-10
4075	3.3726e-12	Na	1	5889.95A	-25.857	2.2855353046453958e-10
4076	6.64887e-12	Si	1	2987.64A	-25.859	2.2750342237921866e-10
4077	8.8605e-11	C	5	224.191A	-25.86	2.2698017902759698e-10
4078	1.10536e-12	Fe	2	1.79710m	-25.86	2.2698017902759698e-10
4079	9.86483e-12	N	6	2013.66A	-25.862	2.2593729983549005e-10
4080	8.92486e-11	Cr	9	222.574A	-25.865	2.2438195840351753e-10
4081	1.3653e-14	O	1	145.495m	-25.865	2.2438195840351753e-10
4082	3.77089e-12	K	6	5267.85A	-25.869	2.2232481224380464e-10
4083	6.44297e-11	Na	5	308.312A	-25.869	2.2232481224380464e-10
4084	1.97442e-11	Fe	8	1006.09A	-25.869	2.2232481224380464e-10
4085	5.899569999999999e-13	He	1	3.36710m	-25.87	2.2181347936498045e-10
4086	7.1990100000000004e-12	Fe	2	2759.33A	-25.871	2.2130332251914477e-10
4087	2.10325e-11	Si	8	944.467A	-25.871	2.2130332251914477e-10
4088	4.0495599999999996e-12	Fe	2	4905.34A	-25.875	2.1927440146287498e-10
4089	5.13195e-11	Ne	4	387.074A	-25.875	2.1927440146287498e-10
4090	6.00119e-13	He	1	3.31009m	-25.878	2.1776492710067578e-10
4091	1.10031e-11	S	2	1805.35A	-25.878	2.1776492710067578e-10
4092	1.74529e-11	N	6	1138.17A	-25.878	2.1776492710067578e-10
4093	5.17773e-11	Fe	6	383.652A	-25.88	2.1676438814517354e-10
4094	1.88468e-11	Al	7	1054.00A	-25.883000000000003	2.1527219259311445e-10
4095	6.101260000000001e-13	He	1	3.25579m	-25.884	2.1477708028937241e-10
4096	5.50174e-11	Mg	7	361.058A	-25.886	2.1379026924298571e-10
4097	1.3134e-13	Fe	5	15.1245m	-25.886999999999997	2.1329856526836884e-10
4098	2.16486e-11	N	6	917.587A	-25.888	2.1280799218150834e-10
4099	2.6946400000000003e-12	Co	3	7371.84A	-25.891	2.113430322676942e-10
4100	2.49331e-11	Ca	8	796.711A	-25.893	2.1037199923876017e-10
4101	3.09461e-11	Ca	6	641.904A	-25.895	2.0940542770133372e-10
4102	1.73874e-11	N	6	1142.47A	-25.897	2.0844329715672164e-10
4103	1.9126e-11	N	6	1038.61A	-25.898000000000003	2.0796389087664232e-10
4104	9.43438e-11	Cr	9	210.554A	-25.899	2.0748558720041368e-10
4105	1.5637e-12	Fe	2	1.27035m	-25.899	2.0748558720041368e-10
4106	5.937890000000001e-13	He	1	3.34538m	-25.901	2.0653227752165494e-10
4107	1.04147e-11	Ti	2	1907.36A	-25.901999999999997	2.0605726646477355e-10
4108	3.66876e-11	O	7	541.449A	-25.901999999999997	2.0605726646477355e-10
4109	3.7015e-12	Fe	4	5366.60A	-25.903000000000002	2.0558334790300317e-10
4110	2.40927e-11	S	3	824.501A	-25.905	2.0463877821991357e-10
4111	1.03634e-10	O	7	191.678A	-25.908	2.0323005477944836e-10
4112	1.36723e-11	P	2	1452.90A	-25.909000000000002	2.0276263862411606e-10
4113	5.216239999999999e-13	Fe	4	3.80820m	-25.909000000000002	2.0276263862411606e-10
4114	1.54156e-11	Ti	3	1288.59A	-25.910999999999998	2.0183102892293725e-10
4115	3.97289e-17	Si	4	5.00000c	-25.910999999999998	2.0183102892293725e-10
4116	1.71974e-13	Fe	5	11.5509m	-25.913	2.0090369957952333e-10
4117	5.97151e-13	He	1	3.32654m	-25.913	2.0090369957952333e-10
4118	3.75615e-12	C	6	5288.52A	-25.916	1.9952068823956258e-10
4119	2.6284900000000002e-12	Fe	4	7557.36A	-25.918000000000003	1.9860397394736456e-10
4120	7.95842e-12	O	3	2496.03A	-25.919	1.9814719748269942e-10
4121	1.47912e-11	O	4	1342.99A	-25.921	1.9723679380730234e-10
4122	3.43331e-12	Fe	4	5785.80A	-25.921999999999997	1.9678316176970237e-10
4123	5.883680000000001e-12	Fe	2	3376.20A	-25.923000000000002	1.9633057305683374e-10
4124	6.33142e-12	C	6	3137.44A	-25.923000000000002	1.9633057305683374e-10
4125	1.74326e-11	F	6	1139.50A	-25.925	1.9542851601250254e-10
4126	6.16015e-13	He	1	3.22467m	-25.925	1.9542851601250254e-10
4127	1.53066e-12	Fe	2	1.29777m	-25.93	1.9319146428837297e-10
4128	2.16695e-11	N	2	916.701A	-25.930999999999997	1.9274713625048325e-10
4129	1.0713699999999999e-10	O	7	185.412A	-25.932	1.92303830138721e-10
4130	2.61832e-11	B	3	758.671A	-25.933000000000003	1.9186154360272127e-10
4131	4.83957e-11	Fe	6	410.459A	-25.934	1.9142027429752964e-10
4132	3.31545e-11	Na	6	599.148A	-25.936999999999998	1.9010254639801538e-10
4133	3.656169999999999e-12	Fe	2	5433.13A	-25.938000000000002	1.8966532267412775e-10
4134	3.72435e-12	Co	3	5333.67A	-25.938000000000002	1.8966532267412775e-10
4135	1.92835e-12	Fe	5	1.03013m	-25.938000000000002	1.8966532267412775e-10
4136	1.19395e-12	Fe	2	1.66377m	-25.939	1.8922910453690345e-10
4137	2.3768e-12	Cr	2	8357.64A	-25.943	1.8749424167861631e-10
4138	1.0522e-11	Fe	6	1887.89A	-25.943	1.8749424167861631e-10
4139	6.014330000000001e-12	Fe	2	3302.86A	-25.944000000000003	1.8706301688911618e-10
4140	3.17672e-11	O	7	625.313A	-25.948	1.853480128417526e-10
4141	2.36473e-11	Ar	4	840.032A	-25.95	1.8449641607802136e-10
4142	3.35224e-11	Na	6	592.573A	-25.95	1.8449641607802136e-10
4143	3.73028e-11	Al	7	532.519A	-25.951999999999998	1.836487320460043e-10
4144	7.55002e-12	Fe	2	2631.05A	-25.954	1.8280494276833064e-10
4145	6.76805e-12	He	1	2935.04A	-25.956	1.8196503035023262e-10
4146	3.68128e-11	Al	7	539.608A	-25.956999999999997	1.815465223939009e-10
4147	6.407890000000001e-17	S	6	3.10000c	-25.958000000000002	1.8112897697915554e-10
4148	5.20344e-11	Fe	6	381.756A	-25.961	1.7988209387206665e-10
4149	6.21082e-13	He	1	3.19836m	-25.963	1.7905561072479004e-10
4150	1.80199e-11	S	2	1102.36A	-25.964000000000002	1.7864379424790882e-10
4151	5.79887e-12	Fe	2	3425.57A	-25.964000000000002	1.7864379424790882e-10
4152	4.82505e-11	Fe	6	411.694A	-25.964000000000002	1.7864379424790882e-10
4153	2.64746e-11	S	2	750.323A	-25.965	1.7823292492264263e-10
4154	4.45583e-11	O	7	445.809A	-25.967	1.7741401901840693e-10
4155	1.55038e-11	Fe	7	1281.26A	-25.968000000000004	1.7700597809767833e-10
4156	4.193869999999999e-12	P	2	4736.55A	-25.968000000000004	1.7700597809767833e-10
4157	2.11345e-12	Fe	2	9399.04A	-25.97	1.7619270950203664e-10
4158	6.50614e-11	Fe	7	305.318A	-25.97	1.7619270950203664e-10
4159	5.09257e-12	Al	2	3900.67A	-25.971	1.7578747751525006e-10
4160	1.53283e-11	N	6	1295.93A	-25.971999999999998	1.7538317753617156e-10
4161	5.66673e-11	O	7	350.545A	-25.973000000000003	1.7497980742123865e-10
4162	7.61941e-12	Fe	2	2607.09A	-25.974	1.7457736503182883e-10
4163	7.47781e-11	O	7	265.645A	-25.978	1.7297683012874107e-10
4164	1.97292e-11	Cl	7	1006.86A	-25.979	1.7257899445926884e-10
4165	6.356359999999999e-13	He	1	3.12513m	-25.980999999999998	1.7178606600583578e-10
4166	3.90237e-11	O	7	509.036A	-25.982	1.7139096901784727e-10
4167	3.70891e-12	Fe	3	5355.87A	-25.983	1.70996780727715e-10
4168	6.8936100000000006e-12	Si	1	2881.58A	-25.984	1.706034990454919e-10
4169	4.56985e-12	Fe	2	4346.85A	-25.985	1.702111218860391e-10
4170	2.16991e-11	N	6	915.449A	-25.987	1.6942907281884481e-10
4171	1.09664e-12	Fe	2	1.81139m	-25.99	1.6826273128547376e-10
4172	1.7649099999999998e-12	P	2	1.12553m	-25.991999999999997	1.6748963425992526e-10
4173	1.1079899999999999e-10	S	9	179.283A	-25.993000000000002	1.6710441879074173e-10
4174	1.08076e-11	Ca	2	1838.01A	-25.993000000000002	1.6710441879074173e-10
4175	6.254739999999999e-13	He	1	3.17590m	-25.996	1.6595408006313956e-10
4176	3.8992900000000004e-12	Co	8	5094.38A	-25.998	1.6519159032643724e-10
4177	2.5645e-11	O	7	774.593A	-25.999000000000002	1.64811660211635e-10
4178	7.3098e-12	Fe	2	2717.51A	-26.0	1.6443260391185013e-10
4179	2.09242e-11	O	7	949.352A	-26.000999999999998	1.6405441941736237e-10
4180	2.36089e-10	Mg	9	84.1398A	-26.002	1.6367710472307392e-10
4181	1.35374e-12	Fe	5	1.46738m	-26.005	1.6255035945955847e-10
4182	1.90814e-11	N	6	1041.04A	-26.006999999999998	1.6180350839848297e-10
4183	2.8413899999999997e-13	Co	8	6.99110m	-26.011	1.6032008491694162e-10
4184	1.48446e-10	N	7	133.816A	-26.011	1.6032008491694162e-10
4185	1.89747e-12	Cr	9	1.04689m	-26.013	1.5958348103657963e-10
4186	2.16545e-11	N	6	917.334A	-26.013	1.5958348103657963e-10
4187	7.84709e-12	Fe	5	2531.44A	-26.015	1.5885026154362642e-10
4188	3.68e-11	Li	3	539.795A	-26.018	1.5775674403483807e-10
4189	2.75784e-10	S	7	72.0290A	-26.019000000000002	1.573939135919957e-10
4190	6.293060000000001e-13	He	1	3.15657m	-26.019000000000002	1.573939135919957e-10
4191	1.55676e-11	Si	5	1276.01A	-26.02	1.570319176360164e-10
4192	1.5633399999999999e-12	Fe	6	1.27064m	-26.022	1.563104215119899e-10
4193	6.32669e-13	He	1	3.13979m	-26.024	1.5559224036153454e-10
4194	4.68943e-11	O	7	423.600A	-26.024	1.5559224036153454e-10
4195	3.3691800000000004e-12	Na	1	5895.92A	-26.025	1.552343881389979e-10
4196	1.36798e-12	Fe	6	1.45210m	-26.026	1.5487735895373278e-10
4197	5.63259e-12	C	5	3526.70A	-26.026	1.5487735895373278e-10
4198	1.5089e-12	O	1	1.31649m	-26.028000000000002	1.5416576212764177e-10
4199	1.29059e-11	O	7	1539.18A	-26.029	1.5381119071400159e-10
4200	2.32368e-11	S	5	854.870A	-26.029	1.5381119071400159e-10
4201	6.345619999999999e-12	Be	2	3130.42A	-26.033	1.5240104124142611e-10
4202	3.29273e-11	O	7	603.282A	-26.034000000000002	1.5205052857319398e-10
4203	4.96666e-11	O	7	399.956A	-26.034000000000002	1.5205052857319398e-10
4204	1.10358e-16	Cl	7	1.80000c	-26.035999999999998	1.5135191985292206e-10
4205	4.50612e-11	Li	3	440.833A	-26.037	1.5100382009692587e-10
4206	1.65006e-11	S	2	1203.86A	-26.038	1.506565209481519e-10
4207	1.0725200000000001e-10	Fe	8	185.213A	-26.04	1.4996431711112458e-10
4208	2.0246e-10	Ne	8	98.1156A	-26.041	1.496194087528742e-10
4209	2.23588e-11	S	2	888.439A	-26.043000000000003	1.489319700135426e-10
4210	4.1866e-12	C	2	4744.77A	-26.046	1.479067295433956e-10
4211	5.5505e-11	O	7	357.886A	-26.05	1.4655071249621078e-10
4212	4.56363e-12	Fe	2	4352.78A	-26.052	1.4587737313545472e-10
4213	2.07765e-11	O	7	956.100A	-26.053	1.4554186448750917e-10
4214	5.31689e-11	O	7	373.610A	-26.053	1.4554186448750917e-10
4215	4.06014e-11	Cl	7	489.256A	-26.053	1.4554186448750917e-10
4216	1.42443e-11	Fe	6	1394.56A	-26.054000000000002	1.452071274880409e-10
4217	3.13397e-11	Ca	6	633.844A	-26.054000000000002	1.452071274880409e-10
4218	6.46935e-12	N	2	3070.55A	-26.055	1.4487316036230883e-10
4219	4.20139e-12	Fe	2	4728.07A	-26.055	1.4487316036230883e-10
4220	2.66522e-11	Ar	2	745.322A	-26.059	1.435449552445478e-10
4221	2.30908e-13	Fe	3	8.60277m	-26.059	1.435449552445478e-10
4222	5.20027e-11	O	7	381.989A	-26.06	1.4321481100889168e-10
4223	3.27414e-12	He	1	6067.08A	-26.061	1.4288542608390573e-10
4224	5.46827e-11	Cr	9	363.268A	-26.061	1.4288542608390573e-10
4225	9.48464e-11	Cr	9	209.438A	-26.061	1.4288542608390573e-10
4226	3.30594e-11	Mg	6	600.872A	-26.064	1.4190180972938985e-10
4227	5.5427099999999995e-14	He	1	35.8389m	-26.066999999999997	1.4092496454223197e-10
4228	1.93204e-11	O	1	1028.16A	-26.066999999999997	1.4092496454223197e-10
4229	2.27391e-14	Fe	2	87.3582m	-26.069000000000003	1.4027747314540764e-10
4230	7.5687e-11	O	7	262.455A	-26.07	1.3995484391004046e-10
4231	1.22628e-11	C	5	1619.89A	-26.07	1.3995484391004046e-10
4232	5.21689e-11	Fe	6	380.772A	-26.072	1.39311809812642e-10
4233	7.87415e-11	C	5	252.274A	-26.074	1.3867173018854866e-10
4234	2.986e-11	O	7	665.254A	-26.074	1.3867173018854866e-10
4235	6.79771e-11	Fe	7	292.223A	-26.076	1.3803459146319096e-10
4236	3.4939800000000004e-12	Fe	4	5685.35A	-26.081	1.36454522560644e-10
4237	1.4599700000000001e-10	Ne	7	136.061A	-26.081999999999997	1.361406858676313e-10
4238	2.12493e-11	O	7	934.828A	-26.081999999999997	1.361406858676313e-10
4239	8.08433e-11	Fe	7	245.716A	-26.085	1.3520349997817653e-10
4240	1.1124100000000001e-12	Fe	6	1.78571m	-26.085	1.3520349997817653e-10
4241	1.1609e-12	Fe	2	1.71113m	-26.087	1.3458229632316431e-10
4242	9.24145e-12	P	8	2149.50A	-26.089000000000002	1.3396394683968548e-10
4243	2.63577e-11	O	7	753.649A	-26.089000000000002	1.3396394683968548e-10
4244	5.6745e-12	Mg	6	3500.65A	-26.090999999999998	1.3334843841401633e-10
4245	8.78426e-11	Cl	7	226.137A	-26.090999999999998	1.3334843841401633e-10
4246	5.55385e-14	Fe	2	35.7670m	-26.090999999999998	1.3334843841401633e-10
4247	1.34939e-11	P	2	1472.10A	-26.092	1.3304174551630154e-10
4248	3.64179e-12	Co	3	5454.59A	-26.095	1.3212589258217284e-10
4249	4.46714e-11	Ar	4	444.680A	-26.096	1.3182201146184528e-10
4250	2.13842e-12	Fe	4	9289.32A	-26.099	1.309145551178868e-10
4251	4.16034e-12	Fe	2	4774.72A	-26.101	1.3031305737450994e-10
4252	3.56164e-12	O	1	5577.34A	-26.101	1.3031305737450994e-10
4253	3.83463e-11	N	6	518.027A	-26.105	1.2911834008330806e-10
4254	4.14743e-11	Cr	9	478.959A	-26.109	1.2793457602606955e-10
4255	1.3107900000000001e-14	Cl	3	151.546m	-26.109	1.2793457602606955e-10
4256	2.54566e-11	Ne	8	780.325A	-26.11	1.2764033466632157e-10
4257	7.87565e-11	Fe	7	252.226A	-26.112	1.270538805994187e-10
4258	2.57918e-11	Na	6	770.186A	-26.114	1.2647012104419475e-10
4259	2.44702e-10	Si	7	81.1781A	-26.118000000000002	1.2531063600504281e-10
4260	1.7502e-11	N	1	1134.98A	-26.123	1.238762170162146e-10
4261	4.695080000000001e-12	Ni	12	4230.90A	-26.124000000000002	1.235913096231734e-10
4262	1.8600999999999998e-13	Ni	2	10.6793m	-26.125999999999998	1.2302345913647807e-10
4263	9.03879e-12	Fe	5	2197.69A	-26.129	1.2217657160069228e-10
4264	2.58849e-11	O	7	767.414A	-26.129	1.2217657160069228e-10
4265	5.1873e-11	Fe	6	382.944A	-26.129	1.2217657160069228e-10
4266	9.09779e-12	Cl	7	2183.44A	-26.131999999999998	1.2133551399769775e-10
4267	2.34119e-10	Si	7	84.8478A	-26.136	1.2022310331890213e-10
4268	3.34871e-11	Na	5	593.197A	-26.136	1.2022310331890213e-10
4269	2.57519e-12	C	6	7713.77A	-26.138	1.1967072833444682e-10
4270	6.39591e-11	Fe	7	310.581A	-26.139	1.1939549329696968e-10
4271	1.33786e-11	O	7	1484.79A	-26.143	1.183008688348675e-10
4272	9.54884e-12	N	6	2080.30A	-26.15	1.1640936875470139e-10
4273	1.85872e-11	N	6	1068.72A	-26.15	1.1640936875470139e-10
4274	2.05381e-11	P	2	967.202A	-26.154	1.1534212124695979e-10
4275	2.38632e-11	O	7	832.432A	-26.158	1.1428465832318224e-10
4276	2.93872e-11	O	7	675.956A	-26.158	1.1428465832318224e-10
4277	1.28294e-12	Co	3	1.54836m	-26.158	1.1428465832318224e-10
4278	4.83674e-11	Si	8	410.699A	-26.159000000000002	1.1402181090297727e-10
4279	8.95233e-12	Si	1	2218.92A	-26.159000000000002	1.1402181090297727e-10
4280	1.90004e-10	Be	3	104.548A	-26.16	1.1375956801506416e-10
4281	1.60787e-11	Si	5	1235.45A	-26.160999999999998	1.134979282690562e-10
4282	3.52972e-11	Sc	8	562.777A	-26.162	1.1323689027776463e-10
4283	7.35975e-12	Sc	3	2699.07A	-26.164	1.1271661402652675e-10
4284	3.85119e-12	Fe	2	5158.00A	-26.165	1.1245737300812844e-10
4285	7.0349e-12	He	1	2823.70A	-26.166	1.1219872822752612e-10
4286	3.94894e-12	Fe	4	5030.32A	-26.168000000000003	1.1168322189763055e-10
4287	1.47931e-13	F	5	13.4282m	-26.169	1.1142635761517499e-10
4288	1.8274000000000003e-10	Al	6	108.704A	-26.169	1.1142635761517499e-10
4289	1.04321e-11	Ti	2	1904.17A	-26.169	1.1142635761517499e-10
4290	9.50055e-10	N	7	20.9087A	-26.169	1.1142635761517499e-10
4291	2.38393e-11	O	7	833.264A	-26.17	1.1117008410417443e-10
4292	2.60326e-11	O	7	763.061A	-26.171999999999997	1.1065930396472128e-10
4293	3.31633e-11	Cr	5	598.990A	-26.175	1.0989753067445404e-10
4294	6.84735e-13	Fe	4	2.90104m	-26.175	1.0989753067445404e-10
4295	1.2881799999999999e-12	Fe	5	1.54205m	-26.175	1.0989753067445404e-10
4296	4.03749e-12	Fe	4	4920.01A	-26.176	1.096447733678444e-10
4297	5.17205e-11	Fe	6	384.073A	-26.176	1.096447733678444e-10
4298	9.92103e-13	Co	3	2.00226m	-26.177	1.0939259738690745e-10
4299	1.1581399999999998e-10	Ar	10	171.520A	-26.179000000000002	1.0888998405708155e-10
4300	1.95905e-11	Cl	6	1013.98A	-26.180999999999997	1.0838968002574152e-10
4301	4.07519e-12	Fe	2	4874.48A	-26.184	1.0764353071677294e-10
4302	7.58875e-12	Fe	2	2617.62A	-26.184	1.0764353071677294e-10
4303	1.76005e-12	O	1	1.12863m	-26.19	1.0616660610686616e-10
4304	1.73337e-11	N	6	1146.00A	-26.19	1.0616660610686616e-10
4305	1.93341e-11	O	1	1027.43A	-26.191	1.0592242968864482e-10
4306	2.23636e-10	Si	7	88.8250A	-26.191999999999997	1.0567881486060143e-10
4307	7.47736e-11	Cl	7	265.661A	-26.191999999999997	1.0567881486060143e-10
4308	2.42035e-13	Fe	3	8.20727m	-26.195	1.0495132701616705e-10
4309	2.9353700000000002e-12	Fe	4	6767.28A	-26.195999999999998	1.0470994566229209e-10
4310	2.78509e-11	N	6	713.243A	-26.198	1.0422884716282898e-10
4311	7.8714e-11	C	5	252.363A	-26.2	1.0374995911018457e-10
4312	6.88243e-11	Mg	6	288.626A	-26.201	1.0351134082581814e-10
4313	3.80541e-12	Fe	2	5220.06A	-26.204	1.0279877376768896e-10
4314	2.89902e-12	Mn	6	6852.12A	-26.205	1.0256234314890405e-10
4315	6.31663e-15	S	2	314.479m	-26.211	1.0115513504603274e-10
4316	2.87383e-11	S	3	691.219A	-26.215	1.0022773919355086e-10
4317	4.01515e-12	Fe	2	4947.37A	-26.217	9.976723456215674e-11
4318	2.38228e-11	N	6	833.841A	-26.217	9.976723456215674e-11
4319	8.57211e-11	Mg	3	231.734A	-26.218000000000004	9.953777629006234e-11
4320	1.40711e-12	Fe	5	1.41172m	-26.219	9.930884575735076e-11
4321	2.51947e-12	Cr	5	7884.39A	-26.221	9.885256305779441e-11
4322	1.37262e-11	Si	3	1447.19A	-26.223000000000003	9.839837678681143e-11
4323	2.10687e-12	Fe	4	9428.44A	-26.226	9.772100712555307e-11
4324	1.44567e-11	S	3	1374.07A	-26.226	9.772100712555307e-11
4325	9.1978e-11	Cr	9	215.970A	-26.226	9.772100712555307e-11
4326	3.36334e-11	N	6	590.616A	-26.226999999999997	9.749625504596901e-11
4327	4.08193e-11	Sc	8	486.644A	-26.228	9.727201988182215e-11
4328	3.68484e-11	O	2	539.086A	-26.229	9.704830044424316e-11
4329	7.72219e-11	Fe	7	257.239A	-26.230999999999998	9.660240400695848e-11
4330	7.7835e-11	Fe	7	255.212A	-26.230999999999998	9.660240400695848e-11
4331	3.35868e-11	Na	5	591.436A	-26.234	9.593739773535238e-11
4332	2.619e-11	B	3	758.475A	-26.236	9.549660543237812e-11
4333	9.60801e-11	Ca	10	206.749A	-26.239	9.483921142461641e-11
4334	4.51849e-14	He	1	43.9626m	-26.24	9.462108729122092e-11
4335	9.24224e-12	Si	9	2149.31A	-26.241999999999997	9.418634288537327e-11
4336	2.95862e-14	F	2	67.1409m	-26.243000000000002	9.396972030794878e-11
4337	3.5018899999999997e-13	Fe	2	5.67249m	-26.243000000000002	9.396972030794878e-11
4338	1.98212e-11	Cl	6	1002.18A	-26.244	9.375359594862847e-11
4339	7.92022e-11	Si	8	250.807A	-26.244	9.375359594862847e-11
4340	2.52271e-12	Fe	2	7874.25A	-26.247	9.310820073375475e-11
4341	4.42156e-12	Fe	2	4492.63A	-26.247	9.310820073375475e-11
4342	4.59866e-12	Fe	2	4319.62A	-26.247	9.310820073375475e-11
4343	1.13841e-12	Fe	2	1.74494m	-26.248	9.289405781446995e-11
4344	3.939730000000001e-12	He	1	5042.09A	-26.25	9.246724838828958e-11
4345	1.50901e-12	O	1	1.31639m	-26.25	9.246724838828958e-11
4346	4.01765e-11	Sc	8	494.430A	-26.250999999999998	9.22545796184929e-11
4347	7.73295e-12	Na	6	2568.81A	-26.253	9.183070832773509e-11
4348	2.06951e-11	O	7	959.863A	-26.253	9.183070832773509e-11
4349	1.96769e-10	Si	6	100.953A	-26.254	9.161950355945131e-11
4350	2.95349e-11	O	7	672.576A	-26.256	9.119855017813558e-11
4351	4.5274900000000005e-12	Co	3	4387.52A	-26.258000000000003	9.07795309019207e-11
4352	7.68142e-11	S	9	258.604A	-26.259	9.057074377462823e-11
4353	2.14344e-12	Fe	2	9267.56A	-26.261	9.015460900682225e-11
4354	8.86227e-15	Ne	4	224.146m	-26.261	9.015460900682225e-11
4355	3.55606e-11	Ne	7	558.609A	-26.261999999999997	8.994725916000439e-11
4356	1.53435e-11	P	2	1294.65A	-26.263	8.974038620459913e-11
4357	1.73001e-11	Fe	8	1148.23A	-26.266	8.912261773128068e-11
4358	2.62911e-12	Fe	4	7555.59A	-26.267	8.89176413985315e-11
4359	6.68577e-11	Ne	8	297.116A	-26.268	8.871313649826554e-11
4360	2.65983e-12	N	1	7468.31A	-26.272	8.789980957411445e-11
4361	2.41768e-12	N	1	8216.34A	-26.272	8.789980957411445e-11
4362	1.13614e-12	Fe	2	1.74842m	-26.274	8.749594663424064e-11
4363	7.49928e-11	Fe	7	264.885A	-26.275	8.729471154119708e-11
4364	8.43319e-11	Si	8	235.551A	-26.278000000000002	8.669377897383821e-11
4365	4.2934099999999996e-12	Co	3	4626.73A	-26.279	8.649438881521717e-11
4366	6.68205e-13	Fe	4	2.97281m	-26.281	8.609698319717671e-11
4367	1.75108e-11	N	1	1134.41A	-26.281	8.609698319717671e-11
4368	2.68018e-12	Ni	2	7411.61A	-26.281999999999996	8.589896563075295e-11
4369	2.58035e-11	O	7	769.837A	-26.283	8.57014034920926e-11
4370	3.8321699999999994e-12	Mg	1	5183.60A	-26.284000000000002	8.550429573374294e-11
4371	3.73865e-11	N	6	531.327A	-26.284000000000002	8.550429573374294e-11
4372	2.93058e-11	O	7	677.835A	-26.284000000000002	8.550429573374294e-11
4373	3.99415e-12	Fe	2	4973.39A	-26.285	8.530764131065827e-11
4374	1.53526e-11	Mg	5	1293.88A	-26.285999999999998	8.511143918019569e-11
4375	1.50463e-11	N	6	1320.22A	-26.287	8.491568830211037e-11
4376	1.91046e-12	N	1	1.03977m	-26.287	8.491568830211037e-11
4377	5.94944e-11	Na	5	333.888A	-26.288	8.472038763855132e-11
4378	1.457e-11	S	2	1363.38A	-26.289	8.452553615405387e-11
4379	1.38218e-09	O	8	14.3719A	-26.289	8.452553615405387e-11
4380	1.33053e-11	Li	2	1492.98A	-26.291	8.413717659228779e-11
4381	2.13725e-11	N	6	929.442A	-26.293000000000003	8.375060138062488e-11
4382	1.8274000000000003e-10	Al	6	108.704A	-26.293000000000003	8.375060138062488e-11
4383	6.4227300000000004e-12	Al	1	3092.84A	-26.294	8.355798034262712e-11
4384	7.86956e-14	S	1	25.2421m	-26.296	8.317406629600364e-11
4385	5.68979e-11	Mg	6	349.125A	-26.296	8.317406629600364e-11
4386	3.99596e-11	N	6	497.113A	-26.298000000000002	8.279191617419661e-11
4387	1.52277e-11	P	2	1304.49A	-26.298000000000002	8.279191617419661e-11
4388	1.81147e-11	S	2	1096.60A	-26.298000000000002	8.279191617419661e-11
4389	3.51877e-11	Ne	7	564.528A	-26.299	8.26015000509879e-11
4390	8.4795e-11	Mg	3	234.264A	-26.299	8.26015000509879e-11
4391	1.87994e-11	N	6	1056.66A	-26.3	8.241152187270902e-11
4392	5.68177e-11	Si	9	349.617A	-26.3	8.241152187270902e-11
4393	3.84385e-12	Co	11	5167.85A	-26.302	8.203287532427862e-11
4394	4.75545e-12	Fe	2	4177.20A	-26.307	8.109385276542265e-11
4395	3.5260699999999997e-12	Fe	4	5633.60A	-26.31	8.053560660962554e-11
4396	7.55793e-12	Fe	2	2628.29A	-26.31	8.053560660962554e-11
4397	3.96852e-12	Fe	2	5005.51A	-26.313000000000002	7.998120339333347e-11
4398	3.35882e-11	He	1	591.412A	-26.314	7.979725173013385e-11
4399	1.68919e-11	S	2	1175.97A	-26.316	7.943061666193895e-11
4400	1.23916e-11	Sc	3	1603.06A	-26.316999999999997	7.924793131308168e-11
4401	4.42539e-12	Fe	2	4488.75A	-26.316999999999997	7.924793131308168e-11
4402	5.51591e-12	Fe	5	3601.30A	-26.319000000000003	7.888382014294213e-11
4403	2.9592199999999996e-13	Fe	6	6.71275m	-26.32	7.87023923911806e-11
4404	5.45869e-11	Fe	7	363.905A	-26.325	7.780149355520648e-11
4405	7.59977e-12	Fe	2	2613.82A	-26.325	7.780149355520648e-11
4406	6.25378e-11	Na	6	317.639A	-26.326999999999998	7.744402816289264e-11
4407	4.3443699999999996e-12	Ca	7	4572.46A	-26.326999999999998	7.744402816289264e-11
4408	1.23367e-11	Sc	3	1610.19A	-26.328000000000003	7.726591184079274e-11
4409	9.99381e-12	S	9	1987.68A	-26.331	7.673401704496894e-11
4410	6.34431e-12	Be	2	3131.07A	-26.333000000000002	7.638145626170605e-11
4411	5.16023e-11	B	4	384.953A	-26.334	7.620578378716411e-11
4412	1.1158899999999999e-10	Li	2	178.014A	-26.337	7.568118686152846e-11
4413	1.5216e-11	P	2	1305.50A	-26.34	7.516020123572742e-11
4414	8.520739999999999e-12	Fe	2	2331.31A	-26.342	7.48148714792742e-11
4415	5.60813e-11	N	6	354.208A	-26.342	7.48148714792742e-11
4416	9.26664e-12	N	6	2143.65A	-26.342	7.48148714792742e-11
4417	2.82632e-11	O	3	702.838A	-26.343000000000004	7.464280204974716e-11
4418	4.1216e-11	Li	3	481.960A	-26.343000000000004	7.464280204974716e-11
4419	9.40215e-12	Ca	2	2112.76A	-26.349	7.361866441169746e-11
4420	3.6495400000000005e-10	S	9	54.4300A	-26.351999999999997	7.31118770905724e-11
4421	9.79386e-11	Cr	7	202.826A	-26.353	7.294372443944994e-11
4422	3.80484e-12	Fe	4	5220.83A	-26.354	7.277595852869434e-11
4423	4.82224e-11	Fe	6	411.934A	-26.355	7.260857846882563e-11
4424	8.67596e-14	Fe	2	22.8960m	-26.355999999999998	7.24415833724126e-11
4425	1.71251e-11	N	6	1159.96A	-26.357	7.227497235406265e-11
4426	1.32902e-11	N	1	1494.68A	-26.357	7.227497235406265e-11
4427	1.04528e-11	Fe	4	1900.39A	-26.358	7.21087445304214e-11
4428	2.15528e-12	Cl	10	9216.63A	-26.359	7.194289902016541e-11
4429	2.2884599999999997e-12	N	1	8680.28A	-26.359	7.194289902016541e-11
4430	3.77015e-12	Fe	2	5268.87A	-26.36	7.177743494399892e-11
4431	2.18026e-11	Fe	3	911.104A	-26.362	7.14476475868535e-11
4432	1.7419200000000001e-12	Na	1	1.14038m	-26.363000000000003	7.128332255737426e-11
4433	2.41568e-12	N	1	8223.13A	-26.364	7.111937546497633e-11
4434	3.5984300000000004e-14	Fe	3	55.2031m	-26.365	7.09558054404274e-11
4435	1.02459e-12	Ni	2	1.93877m	-26.365	7.09558054404274e-11
4436	8.782489999999999e-12	Mg	7	2261.82A	-26.366999999999997	7.062979312794257e-11
4437	2.19898e-12	Fe	2	9033.50A	-26.366999999999997	7.062979312794257e-11
4438	4.41826e-12	Fe	5	4495.99A	-26.371	6.998225529233295e-11
4439	3.15508e-11	Ca	6	629.602A	-26.374000000000002	6.950050083550609e-11
4440	1.90815e-10	Li	3	104.103A	-26.374000000000002	6.950050083550609e-11
4441	3.54755e-11	Ne	7	559.948A	-26.379	6.870493518114686e-11
4442	2.25524e-11	N	6	880.813A	-26.384	6.791847629152728e-11
4443	1.65801e-11	Li	2	1198.09A	-26.386999999999997	6.745092878941298e-11
4444	4.36148e-11	Li	3	455.452A	-26.392	6.667882439225863e-11
4445	7.11569e-11	Al	7	279.164A	-26.395	6.621981059379323e-11
4446	3.4508e-12	Fe	4	5756.48A	-26.396	6.606750925574472e-11
4447	3.53014e-12	Co	3	5627.10A	-26.396	6.606750925574472e-11
4448	5.77289e-12	Fe	2	3440.99A	-26.398000000000003	6.576395662409006e-11
4449	9.1624e-11	Si	8	216.804A	-26.398000000000003	6.576395662409006e-11
4450	1.99793e-11	N	6	994.252A	-26.401	6.531124073104254e-11
4451	6.41276e-11	Fe	7	309.764A	-26.401	6.531124073104254e-11
4452	4.32812e-11	Al	7	458.963A	-26.401999999999997	6.516102904569164e-11
4453	5.217e-11	O	7	380.764A	-26.403000000000002	6.501116283762908e-11
4454	1.62262e-11	N	6	1224.22A	-26.404	6.486164131228128e-11
4455	1.03314e-10	Cl	7	192.272A	-26.406999999999996	6.441513691414929e-11
4456	9.34839e-12	Al	6	2124.91A	-26.41	6.397170623067282e-11
4457	5.27684e-12	Fe	5	3764.46A	-26.41	6.397170623067282e-11
4458	5.4823e-13	Zn	4	3.62338m	-26.410999999999998	6.382457538918025e-11
4459	1.2062799999999998e-10	Mg	5	164.676A	-26.413	6.353132810255061e-11
4460	2.95875e-11	Cl	6	671.380A	-26.413	6.353132810255061e-11
4461	3.68169e-11	O	2	539.547A	-26.414	6.338521010264614e-11
4462	4.82857e-13	Fe	2	4.11394m	-26.415	6.323942816481634e-11
4463	6.657390000000001e-13	Co	2	2.98382m	-26.416999999999998	6.294886938547109e-11
4464	3.64425e-10	S	9	54.5090A	-26.416999999999998	6.294886938547109e-11
4465	1.27227e-11	C	1	1561.34A	-26.42	6.2515532416664e-11
4466	4.88993e-11	Na	6	406.232A	-26.421	6.237175068200691e-11
4467	4.20308e-13	Fe	4	4.72617m	-26.421999999999997	6.222829963616301e-11
4468	4.98696e-11	Mn	10	398.328A	-26.421999999999997	6.222829963616301e-11
4469	7.93103e-11	Si	8	250.465A	-26.433000000000003	6.06719473180307e-11
4470	1.95039e-11	Li	2	1018.49A	-26.434	6.053240571143814e-11
4471	1.28244e-11	O	7	1548.96A	-26.436999999999998	6.011570356155669e-11
4472	6.1704e-13	Fe	4	3.21932m	-26.438000000000002	5.997744128010215e-11
4473	9.24965e-11	Si	8	214.759A	-26.439	5.983949699307167e-11
4474	3.55595e-12	Ca	6	5586.26A	-26.439	5.983949699307167e-11
4475	2.41004e-12	N	1	8242.39A	-26.439	5.983949699307167e-11
4476	9.54378e-12	Li	3	2081.40A	-26.443	5.929088518704994e-11
4477	2.21643e-12	Fe	4	8962.37A	-26.443	5.929088518704994e-11
4478	1.04437e-11	N	6	1902.06A	-26.445	5.901846831475706e-11
4479	1.51349e-13	S	5	13.1249m	-26.447	5.874730308429878e-11
4480	2.0040200000000002e-10	N	7	99.1229A	-26.447	5.874730308429878e-11
4481	2.49001e-11	O	7	797.766A	-26.448	5.86121880366076e-11
4482	8.97498e-12	Cl	7	2213.32A	-26.448	5.86121880366076e-11
4483	5.15469e-12	Si	2	3853.66A	-26.448	5.86121880366076e-11
4484	4.59163e-12	Ni	2	4326.24A	-26.449	5.847738374490274e-11
4485	8.92389e-12	Ca	7	2225.99A	-26.451	5.820870457222046e-11
4486	2.42604e-12	N	1	8188.01A	-26.456999999999997	5.741005120474912e-11
4487	7.64361e-11	B	4	259.883A	-26.459	5.714627597963551e-11
4488	4.39976e-12	Fe	2	4514.90A	-26.46	5.701484319210343e-11
4489	5.7539699999999996e-12	Fe	2	3452.31A	-26.462	5.6752883782867734e-11
4490	8.08802e-11	Fe	10	245.604A	-26.463	5.662235577228092e-11
4491	7.60481e-11	Al	7	261.209A	-26.463	5.662235577228092e-11
4492	3.24542e-11	O	7	612.077A	-26.465999999999998	5.623257021685233e-11
4493	8.856e-11	Fe	8	224.305A	-26.473000000000003	5.5333473598874814e-11
4494	7.41919e-12	Al	6	2677.44A	-26.473000000000003	5.5333473598874814e-11
4495	3.66995e-12	Fe	4	5412.74A	-26.473000000000003	5.5333473598874814e-11
4496	3.76808e-11	O	7	527.177A	-26.475	5.507923938119782e-11
4497	2.35187e-12	O	1	8446.25A	-26.475	5.507923938119782e-11
4498	7.91246e-12	Fe	2	2510.53A	-26.475	5.507923938119782e-11
4499	7.99554e-11	C	5	248.444A	-26.475	5.507923938119782e-11
4500	1.70041e-11	N	1	1168.22A	-26.476999999999997	5.4826173263646476e-11
4501	7.15905e-12	Fe	2	2774.73A	-26.476999999999997	5.4826173263646476e-11
4502	1.2072299999999999e-12	Si	1	1.64545m	-26.479	5.457426987928684e-11
4503	9.57817e-11	Ca	10	207.393A	-26.480999999999998	5.432352388584652e-11
4504	2.36813e-11	O	7	838.823A	-26.483	5.4073929965596396e-11
4505	1.24415e-11	B	3	1596.63A	-26.483	5.4073929965596396e-11
4506	9.47138e-13	Co	3	2.09731m	-26.486	5.3701687650023396e-11
4507	8.59571e-11	Fe	8	231.097A	-26.487	5.357817719580745e-11
4508	2.66913e-12	N	1	7442.30A	-26.487	5.357817719580745e-11
4509	1.85387e-12	Ni	2	1.07151m	-26.489	5.333200783252649e-11
4510	4.7324e-11	Ca	10	419.754A	-26.49	5.320934761829687e-11
4511	2.35578e-12	C	5	8432.23A	-26.493000000000002	5.2843057045738366e-11
4512	2.28764e-12	N	1	8683.40A	-26.494	5.272152138711228e-11
4513	1.37782e-11	Si	3	1441.73A	-26.496	5.2479287999746087e-11
4514	4.69257e-12	Fe	2	4233.17A	-26.496	5.2479287999746087e-11
4515	1.87947e-11	Al	7	1056.92A	-26.496	5.2479287999746087e-11
4516	5.67292e-12	Fe	2	3501.63A	-26.497	5.2358588986708675e-11
4517	1.00955e-10	P	8	196.766A	-26.499000000000002	5.211802312225152e-11
4518	2.43704e-13	Fe	4	8.15106m	-26.5	5.1998154995375934e-11
4519	2.9796099999999997e-12	Ni	2	6666.80A	-26.500999999999998	5.187856255754186e-11
4520	9.90123e-11	O	5	200.626A	-26.503	5.164020221418697e-11
4521	3.84026e-12	Mg	1	5172.68A	-26.504	5.152143304490376e-11
4522	9.009e-13	Ti	7	2.20496m	-26.504	5.152143304490376e-11
4523	4.55515e-11	O	7	436.088A	-26.506999999999998	5.1166761994538935e-11
4524	1.0594400000000001e-10	C	5	187.499A	-26.509	5.093167207769999e-11
4525	3.53852e-11	Ne	7	561.378A	-26.509	5.093167207769999e-11
4526	1.93983e-11	Si	2	1024.03A	-26.509	5.093167207769999e-11
4527	1.75921e-12	N	1	1.12917m	-26.514	5.034866204846285e-11
4528	4.53243e-12	Fe	2	4382.74A	-26.515	5.0232863339131407e-11
4529	4.6797e-12	Fe	2	4244.81A	-26.518	4.9887062740226965e-11
4530	2.92333e-12	K	4	6795.16A	-26.518	4.9887062740226965e-11
4531	1.75423e-11	Li	2	1132.38A	-26.519000000000002	4.977232567984402e-11
4532	4.33359e-12	Fe	2	4583.84A	-26.52	4.9657852507377557e-11
4533	7.89752e-11	Fe	7	251.528A	-26.521	4.9543642615901384e-11
4534	1.0147700000000001e-12	Co	3	1.95752m	-26.522	4.9429695399886853e-11
4535	6.68676e-11	Ne	8	297.071A	-26.522	4.9429695399886853e-11
4536	5.01485e-12	F	4	3961.13A	-26.529	4.863936922787853e-11
4537	3.52173e-13	Mn	10	5.64054m	-26.529	4.863936922787853e-11
4538	5.77412e-11	B	4	344.026A	-26.53	4.8527501782943004e-11
4539	4.51453e-12	Co	3	4400.11A	-26.53	4.8527501782943004e-11
4540	2.5651499999999997e-10	N	7	77.4398A	-26.531	4.8415891625991565e-11
4541	9.88075e-12	Sc	3	2010.42A	-26.531999999999996	4.8304538165277866e-11
4542	8.14785e-12	Si	7	2438.00A	-26.533	4.819344081041616e-11
4543	1.1572499999999999e-10	Li	2	171.652A	-26.535	4.7972012063498534e-11
4544	1.09725e-11	P	2	1810.39A	-26.537	4.7751600689259363e-11
4545	6.85896e-11	B	4	289.613A	-26.538	4.7641775055303015e-11
4546	1.56102e-13	Ni	2	12.7253m	-26.54	4.7422880982291587e-11
4547	4.4449300000000005e-12	Co	3	4469.02A	-26.541999999999998	4.720499263618987e-11
4548	4.543119999999999e-12	Fe	2	4372.43A	-26.541999999999998	4.720499263618987e-11
4549	6.25577e-12	Fe	2	3175.38A	-26.545	4.6880035752591764e-11
4550	5.5394e-12	Cl	2	3586.03A	-26.548000000000002	4.655731585644602e-11
4551	8.45511e-11	Mg	3	234.940A	-26.551	4.623681754843932e-11
4552	3.95688e-12	Fe	2	5020.23A	-26.552	4.613047581902953e-11
4553	2.06514e-11	O	7	961.894A	-26.552	4.613047581902953e-11
4554	4.97475e-12	Ni	2	3993.06A	-26.552	4.613047581902953e-11
4555	2.92621e-11	O	7	678.847A	-26.552	4.613047581902953e-11
4556	5.97352e-11	Na	5	332.542A	-26.553	4.6024378668810383e-11
4557	6.19771e-11	Mg	7	320.513A	-26.553	4.6024378668810383e-11
4558	7.885530000000001e-12	Fe	2	2519.10A	-26.554000000000002	4.591852553526535e-11
4559	1.7802e-11	Li	3	1115.86A	-26.555999999999997	4.5707549074598046e-11
4560	3.69471e-12	Fe	2	5376.45A	-26.555999999999997	4.5707549074598046e-11
4561	4.85078e-11	Fe	6	409.511A	-26.559	4.539290051997034e-11
4562	1.5404e-11	P	2	1289.57A	-26.56	4.528849974586547e-11
4563	5.06599e-11	O	7	392.114A	-26.56	4.528849974586547e-11
4564	2.57598e-11	O	7	771.143A	-26.563000000000002	4.497673590652599e-11
4565	8.17645e-14	Ca	6	24.2947m	-26.564	4.4873292284471345e-11
4566	1.05562e-09	N	7	18.8179A	-26.564	4.4873292284471345e-11
4567	2.90184e-14	Si	1	68.4548m	-26.565	4.477008657614503e-11
4568	4.0124199999999996e-12	Fe	2	4950.74A	-26.565	4.477008657614503e-11
4569	3.00341e-11	S	4	661.396A	-26.566999999999997	4.456438671319212e-11
4570	5.41622e-11	O	7	366.759A	-26.568	4.446189146796423e-11
4571	3.56143e-11	Ca	10	557.766A	-26.569000000000003	4.4359631955259226e-11
4572	3.41625e-11	Cl	6	581.470A	-26.57	4.4257607632907345e-11
4573	3.9386099999999995e-12	Fe	2	5043.52A	-26.57	4.4257607632907345e-11
4574	5.096229999999999e-13	Fe	7	3.89788m	-26.570999999999998	4.415581795998542e-11
4575	8.8303e-11	Cr	9	224.958A	-26.572	4.4054262396814376e-11
4576	4.14836e-12	Cr	5	4788.51A	-26.572	4.4054262396814376e-11
4577	6.71983e-12	Mn	10	2956.09A	-26.575	4.375099498762321e-11
4578	1.60435e-12	N	1	1.23816m	-26.578000000000003	4.344981525659208e-11
4579	5.85784e-13	Fe	4	3.39109m	-26.578000000000003	4.344981525659208e-11
4580	1.00079e-11	Si	9	1984.88A	-26.579	4.33498834545803e-11
4581	7.49966e-12	Fe	11	2648.71A	-26.585	4.2755100755756357e-11
4582	1.46273e-10	Ne	7	135.804A	-26.587	4.2558658911690354e-11
4583	3.29096e-11	Mg	6	603.607A	-26.587	4.2558658911690354e-11
4584	2.1687e-11	N	2	915.962A	-26.590999999999998	4.216847878149828e-11
4585	1.75146e-11	N	1	1134.17A	-26.592	4.20714939716007e-11
4586	7.494979999999999e-13	Ca	2	2.65037m	-26.592	4.20714939716007e-11
4587	1.03922e-11	Fe	5	1911.48A	-26.593000000000004	4.1974732220575726e-11
4588	8.9941e-12	Ca	2	2208.61A	-26.593000000000004	4.1974732220575726e-11
4589	5.4765e-12	Sc	2	3627.22A	-26.593000000000004	4.1974732220575726e-11
4590	1.37429e-10	Mg	5	144.543A	-26.596999999999998	4.158990556246672e-11
4591	4.08795e-10	B	5	48.5927A	-26.598000000000003	4.1494251434046556e-11
4592	1.15117e-10	C	5	172.558A	-26.599	4.139881730401754e-11
4593	9.44471e-12	Ca	2	2103.24A	-26.6	4.1303602666396406e-11
4594	3.09719e-10	S	8	64.1371A	-26.6	4.1303602666396406e-11
4595	8.10975e-11	Fe	7	244.945A	-26.601999999999997	4.1113829850266404e-11
4596	1.53227e-14	Si	1	129.641m	-26.601999999999997	4.1113829850266404e-11
4597	1.45798e-11	B	2	1362.46A	-26.61	4.036341788517243e-11
4598	1.58644e-12	Fe	2	1.25214m	-26.611	4.02705846001328e-11
4599	2.73073e-11	K	5	727.442A	-26.612	4.017796482572424e-11
4600	8.31069e-11	Al	7	239.023A	-26.612	4.017796482572424e-11
4601	3.97818e-12	Fe	2	4993.36A	-26.616	3.9809611030105437e-11
4602	1.90865e-12	N	1	1.04076m	-26.616	3.9809611030105437e-11
4603	5.68915e-11	Mg	6	349.164A	-26.616	3.9809611030105437e-11
4604	1.33574e-11	S	1	1487.15A	-26.616	3.9809611030105437e-11
4605	1.2409700000000002e-10	Al	4	160.072A	-26.616999999999997	3.971805146548743e-11
4606	7.1209e-11	Al	7	278.960A	-26.616999999999997	3.971805146548743e-11
4607	1.04827e-11	Si	7	1894.97A	-26.618000000000002	3.962670248202383e-11
4608	2.5914799999999998e-12	Fe	2	7665.30A	-26.618000000000002	3.962670248202383e-11
4609	4.39728e-12	He	1	4517.44A	-26.618000000000002	3.962670248202383e-11
4610	1.27807e-11	O	7	1554.25A	-26.62	3.944463432238382e-11
4611	3.42731e-12	Fe	4	5795.93A	-26.62	3.944463432238382e-11
4612	1.8399999999999998e-10	Li	3	107.959A	-26.624000000000002	3.908300374123146e-11
4613	5.39691e-11	Mg	9	368.071A	-26.625	3.899311532700392e-11
4614	4.21085e-12	Co	3	4717.44A	-26.625	3.899311532700392e-11
4615	1.93908e-10	O	8	102.443A	-26.625	3.899311532700392e-11
4616	8.25166e-11	Al	7	240.733A	-26.63	3.854676482682473e-11
4617	4.72831e-12	Ni	2	4201.17A	-26.63	3.854676482682473e-11
4618	3.62199e-12	Li	2	5484.40A	-26.631	3.8458109727875877e-11
4619	2.93357e-11	B	3	677.143A	-26.631999999999998	3.836965852999673e-11
4620	4.37522e-12	Cr	5	4540.22A	-26.633000000000003	3.828141076422689e-11
4621	2.32199e-11	O	7	855.492A	-26.634	3.819336596268675e-11
4622	1.90873e-12	N	1	1.04072m	-26.635	3.81055236585706e-11
4623	5.9728e-11	Na	5	332.582A	-26.64	3.7669333336203256e-11
4624	7.60769e-11	O	7	261.110A	-26.64	3.7669333336203256e-11
4625	2.09242e-11	Si	8	949.354A	-26.642	3.7496258470877286e-11
4626	1.0591700000000001e-10	C	5	187.548A	-26.645	3.72381360431676e-11
4627	7.011090000000001e-13	Fe	4	2.83329m	-26.646	3.715249070690113e-11
4628	3.5751300000000003e-12	Fe	2	5556.29A	-26.648000000000003	3.6981790517751445e-11
4629	3.04221e-11	O	7	652.961A	-26.648000000000003	3.6981790517751445e-11
4630	4.22667e-11	Si	8	469.979A	-26.649	3.689673475983311e-11
4631	3.96764e-12	Fe	2	5006.62A	-26.65	3.681187462472951e-11
4632	1.61123e-12	N	1	1.23288m	-26.65	3.681187462472951e-11
4633	4.63266e-13	Fe	7	4.28791m	-26.651	3.672720966252036e-11
4634	2.73374e-10	S	7	72.6640A	-26.653000000000002	3.655846346227791e-11
4635	3.2070900000000002e-12	Fe	4	6193.92A	-26.655	3.6390492580399383e-11
4636	8.7554e-12	Fe	2	2268.82A	-26.658	3.6139982191537535e-11
4637	7.85284e-11	Ti	5	252.959A	-26.659000000000002	3.6056862539042845e-11
4638	1.7453400000000001e-12	Na	1	1.13814m	-26.663	3.572629123629117e-11
4639	9.00618e-13	Na	1	2.20565m	-26.664	3.564412304659073e-11
4640	1.75994e-12	O	1	1.12870m	-26.666	3.548035317732092e-11
4641	2.69199e-11	O	7	737.911A	-26.671	3.507421293296182e-11
4642	1.0521099999999998e-09	N	7	18.8806A	-26.671999999999997	3.499354448174203e-11
4643	2.06314e-11	S	3	962.825A	-26.677	3.4592976690441117e-11
4644	2.18115e-11	O	7	910.734A	-26.678	3.451341505186511e-11
4645	8.01451e-12	C	1	2478.56A	-26.68	3.435484031392835e-11
4646	3.7037400000000005e-12	Ni	4	5363.34A	-26.680999999999997	3.4275826373820126e-11
4647	1.97876e-11	Cl	7	1003.89A	-26.683000000000003	3.411834325670043e-11
4648	5.86475e-12	Fe	2	3387.09A	-26.685	3.396158370877891e-11
4649	1.04958e-11	Fe	4	1892.61A	-26.686	3.3883474233763605e-11
4650	7.63912e-11	K	9	260.036A	-26.688000000000002	3.372779381097899e-11
4651	9.459270000000001e-17	Cl	7	2.10000c	-26.69	3.357282867476387e-11
4652	7.70533e-11	Fe	7	257.801A	-26.691999999999997	3.3418575538675005e-11
4653	7.75014e-11	Fe	8	256.311A	-26.694000000000003	3.326503113136786e-11
4654	2.95818e-11	S	3	671.510A	-26.695999999999998	3.3112192196531116e-11
4655	1.85414e-12	N	1	1.07135m	-26.698	3.2960055492811844e-11
4656	8.88756e-11	F	6	223.509A	-26.703000000000003	3.258276485748339e-11
4657	3.6796e-11	O	2	539.854A	-26.704	3.25078265778266e-11
4658	8.51529e-12	Fe	2	2332.80A	-26.705	3.2433060651430265e-11
4659	6.9829e-11	P	8	284.473A	-26.706	3.235846668189263e-11
4660	7.31608e-13	P	10	2.71518m	-26.709	3.2135712564081645e-11
4661	2.42698e-12	N	1	8184.86A	-26.71	3.2061802476167395e-11
4662	3.32891e-11	Cr	5	596.725A	-26.711	3.198806237673848e-11
4663	1.0365100000000001e-10	Cl	7	191.648A	-26.714000000000002	3.17678581042286e-11
4664	5.55579e-12	Sc	2	3575.45A	-26.715	3.1694794058094857e-11
4665	2.70369e-13	Ni	3	7.34716m	-26.719	3.1404214439557767e-11
4666	1.22669e-11	Fe	8	1619.36A	-26.72	3.1331986750644104e-11
4667	1.27992e-12	Fe	5	1.55201m	-26.721	3.1259925180804924e-11
4668	2.23359e-11	Fe	8	889.349A	-26.721	3.1259925180804924e-11
4669	1.39408e-11	O	7	1424.92A	-26.721999999999998	3.1188029347977484e-11
4670	4.82504e-11	Ca	10	411.695A	-26.721999999999998	3.1188029347977484e-11
4671	4.33716e-12	Fe	2	4580.06A	-26.723000000000003	3.111629887097646e-11
4672	4.40205e-12	Fe	4	4512.55A	-26.723000000000003	3.111629887097646e-11
4673	1.33084e-11	N	1	1492.63A	-26.724	3.104473336949503e-11
4674	3.17998e-14	He	1	62.4673m	-26.725	3.097333246409925e-11
4675	1.9179e-11	Cr	3	1035.74A	-26.726999999999997	3.083102292819464e-11
4676	1.50887e-12	O	1	1.31651m	-26.726999999999997	3.083102292819464e-11
4677	7.265589999999999e-12	Sc	3	2734.05A	-26.729	3.0689367245213915e-11
4678	4.55778e-12	Fe	2	4358.36A	-26.729	3.0689367245213915e-11
4679	2.10748e-12	Fe	4	9425.69A	-26.73	3.0618783659223614e-11
4680	1.79297e-11	N	6	1107.91A	-26.730999999999998	3.054836241097652e-11
4681	1.24101e-09	O	8	16.0067A	-26.733	3.04080054351036e-11
4682	1.12624e-12	Co	3	1.76378m	-26.736	3.019867819807236e-11
4683	1.33927e-11	S	1	1483.23A	-26.737	3.0129223165573707e-11
4684	4.83749e-11	Fe	6	410.636A	-26.738000000000003	3.005992787521651e-11
4685	2.7934299999999997e-12	Fe	4	7111.12A	-26.738000000000003	3.005992787521651e-11
4686	5.77644e-12	Ni	2	3438.88A	-26.74	2.9921815052187005e-11
4687	2.02132e-10	Ne	8	98.2746A	-26.741	2.985299678725353e-11
4688	1.047e-09	N	7	18.9727A	-26.741999999999997	2.9784336799937485e-11
4689	4.27424e-12	Cr	5	4647.48A	-26.744	2.964749020288005e-11
4690	1.86467e-12	N	1	1.06530m	-26.745	2.957930286759186e-11
4691	2.64967e-12	Co	3	7496.94A	-26.745	2.957930286759186e-11
4692	1.89356e-11	S	2	1049.05A	-26.75	2.924071138755287e-11
4693	3.5509e-10	S	9	55.9420A	-26.75	2.924071138755287e-11
4694	5.61271e-12	Fe	2	3539.19A	-26.750999999999998	2.9173459617578513e-11
4695	3.44984e-12	Fe	4	5758.08A	-26.750999999999998	2.9173459617578513e-11
4696	2.21485e-11	Fe	3	896.877A	-26.752	2.910636252238269e-11
4697	4.4816e-12	Fe	2	4432.45A	-26.753	2.90394197462235e-11
4698	4.07198e-11	Ne	7	487.833A	-26.754	2.897263093417702e-11
4699	5.7493e-12	Fe	2	3455.11A	-26.756	2.883951378680631e-11
4700	1.62999e-12	N	1	1.21868m	-26.756999999999998	2.8773184745708215e-11
4701	1.39567e-11	Li	3	1423.29A	-26.756999999999998	2.8773184745708215e-11
4702	3.7704e-10	B	4	52.6853A	-26.756999999999998	2.8773184745708215e-11
4703	2.00933e-11	Na	6	988.613A	-26.764	2.831313333789363e-11
4704	1.98645e-16	Li	3	10000.0m	-26.764	2.831313333789363e-11
4705	4.48035e-13	Fe	2	4.43368m	-26.767	2.811822709894392e-11
4706	4.31229e-13	Fe	2	4.60647m	-26.768	2.8053556971193317e-11
4707	2.24451e-10	N	7	88.5026A	-26.771	2.7860437643383037e-11
4708	1.45693e-11	Cl	1	1363.45A	-26.771	2.7860437643383037e-11
4709	9.96268e-12	Sc	3	1993.89A	-26.772	2.7796360414927676e-11
4710	3.25166e-10	B	4	61.0903A	-26.773000000000003	2.7732430560007732e-11
4711	1.7557599999999998e-12	N	1	1.13139m	-26.775	2.7605011615757033e-11
4712	8.10713e-11	Fe	7	245.024A	-26.776	2.754152185086304e-11
4713	8.40994e-12	Fe	2	2362.02A	-26.776	2.754152185086304e-11
4714	8.45907e-12	Fe	2	2348.30A	-26.778000000000002	2.741498005245437e-11
4715	4.36306e-11	Fe	8	455.287A	-26.781999999999996	2.716363800457015e-11
4716	7.69076e-12	C	1	2582.90A	-26.783	2.7101163370812077e-11
4717	5.73041e-12	N	1	3466.50A	-26.783	2.7101163370812077e-11
4718	2.55831e-12	Fe	2	7764.68A	-26.784000000000002	2.7038832424724576e-11
4719	3.69182e-13	Na	6	5.38067m	-26.784000000000002	2.7038832424724576e-11
4720	1.24407e-11	B	3	1596.73A	-26.784000000000002	2.7038832424724576e-11
4721	3.7363e-12	Fe	2	5316.62A	-26.785	2.697664483583518e-11
4722	1.1789e-11	Cl	7	1685.01A	-26.789	2.6729321469371922e-11
4723	5.10673e-11	Mn	10	388.986A	-26.791	2.6606511392743353e-11
4724	1.04677e-11	Fe	4	1897.70A	-26.793000000000003	2.648426557716171e-11
4725	1.31725e-12	Fe	4	1.50802m	-26.798000000000002	2.6181102696019504e-11
4726	2.2802e-12	N	1	8711.70A	-26.799	2.6120887830763624e-11
4727	8.85965e-12	Ca	6	2242.13A	-26.799	2.6120887830763624e-11
4728	2.01215e-11	C	3	987.224A	-26.8	2.606081145585455e-11
4729	1.9103799999999998e-12	N	1	1.03982m	-26.803	2.5881410091681266e-11
4730	2.73773e-12	Ni	2	7255.82A	-26.803	2.5881410091681266e-11
4731	3.31625e-14	Fe	5	59.9004m	-26.804000000000002	2.5821884500288e-11
4732	6.02475e-13	Fe	4	3.29714m	-26.807	2.564412789770798e-11
4733	4.10278e-11	Fe	8	484.171A	-26.808000000000003	2.558514804021669e-11
4734	2.67584e-12	N	1	7423.64A	-26.811	2.54090211199648e-11
4735	3.76129e-11	Al	7	528.129A	-26.811	2.54090211199648e-11
4736	3.0485299999999997e-12	Fe	2	6516.08A	-26.811	2.54090211199648e-11
4737	5.0011e-12	He	1	3972.02A	-26.811999999999998	2.5350581993057623e-11
4738	1.52928e-11	Si	3	1298.95A	-26.813000000000002	2.5292277272412183e-11
4739	2.19823e-11	N	6	903.657A	-26.816	2.511816646034478e-11
4740	2.91729e-12	Fe	2	6809.23A	-26.816999999999997	2.5060396280591636e-11
4741	4.17846e-11	O	3	475.401A	-26.818	2.500275896856448e-11
4742	2.1175599999999997e-12	Cl	2	9380.83A	-26.82	2.4887881726043626e-11
4743	1.9813900000000002e-10	Be	3	100.255A	-26.820999999999998	2.4830641186482016e-11
4744	1.64887e-11	S	2	1204.73A	-26.822	2.477353229650796e-11
4745	1.18124e-11	Li	2	1681.66A	-26.823	2.4716554753336006e-11
4746	2.5916099999999997e-12	K	1	7664.90A	-26.823	2.4716554753336006e-11
4747	1.18453e-10	C	5	167.699A	-26.825	2.460299249973636e-11
4748	1.56561e-11	N	6	1268.80A	-26.826	2.4546407187212695e-11
4749	1.70012e-11	N	1	1168.42A	-26.828000000000003	2.443362669066784e-11
4750	7.46912e-11	C	5	265.955A	-26.829	2.4377430908695876e-11
4751	1.94092e-11	N	6	1023.46A	-26.83	2.432136437343589e-11
4752	1.72986e-11	Si	6	1148.33A	-26.83	2.432136437343589e-11
4753	7.86667e-11	C	5	252.514A	-26.834	2.4098384764577077e-11
4754	1.77076e-11	Si	3	1121.81A	-26.835	2.4042960017638927e-11
4755	2.41933e-12	N	1	8210.71A	-26.836	2.398766274408158e-11
4756	1.15157e-11	Al	2	1724.98A	-26.837	2.393249265072401e-11
4757	7.055139999999999e-12	Na	6	2815.60A	-26.842	2.3658539672727722e-11
4758	1.4617200000000001e-10	Ne	7	135.898A	-26.842	2.3658539672727722e-11
4759	5.0044e-12	Fe	2	3969.39A	-26.843000000000004	2.3604126541428597e-11
4760	1.46964e-11	Cl	1	1351.66A	-26.848000000000003	2.3333932339203282e-11
4761	2.28691e-12	N	1	8686.15A	-26.848000000000003	2.3333932339203282e-11
4762	1.92287e-11	Cr	3	1033.06A	-26.848000000000003	2.3333932339203282e-11
4763	2.37514e-10	N	7	83.6350A	-26.849	2.328026578405438e-11
4764	4.74474e-11	B	4	418.662A	-26.849	2.328026578405438e-11
4765	4.38665e-12	Fe	2	4528.38A	-26.851	2.317330267883118e-11
4766	9.9205e-13	Fe	2	2.00237m	-26.853	2.3066831024435077e-11
4767	1.19374e-12	V	8	1.66405m	-26.853	2.3066831024435077e-11
4768	3.6215400000000003e-12	Li	2	5485.09A	-26.853	2.3066831024435077e-11
4769	3.02036e-11	Cr	5	657.685A	-26.854	2.3013778785263054e-11
4770	4.95719e-11	Na	5	400.720A	-26.855999999999998	2.290804007658055e-11
4771	4.51797e-11	S	5	439.677A	-26.859	2.2750342237921865e-11
4772	1.45009e-09	Ne	9	13.6987A	-26.859	2.2750342237921865e-11
4773	8.44401e-11	Si	8	235.249A	-26.862	2.2593729983549004e-11
4774	1.0391199999999998e-09	N	7	19.1166A	-26.863000000000003	2.2541765846576132e-11
4775	9.518810000000001e-12	Al	2	2086.86A	-26.864	2.2489921223802178e-11
4776	3.83833e-12	Fe	5	5175.29A	-26.865	2.2438195840351752e-11
4777	4.19483e-12	C	2	4735.46A	-26.865	2.2438195840351752e-11
4778	7.29459e-12	Si	8	2723.18A	-26.865	2.2438195840351752e-11
4779	3.46064e-11	Ca	10	574.011A	-26.866	2.2386589421981832e-11
4780	4.064e-13	Fe	2	4.88791m	-26.869	2.2232481224380465e-11
4781	4.2921900000000005e-12	Ni	2	4628.05A	-26.871	2.213033225191448e-11
4782	1.51575e-11	N	1	1310.54A	-26.873	2.2028652611344767e-11
4783	7.57127e-11	Fe	7	262.366A	-26.873	2.2028652611344767e-11
4784	7.1179600000000005e-12	Fe	2	2790.75A	-26.874000000000002	2.1977988116263466e-11
4785	2.31249e-11	Li	2	859.008A	-26.874000000000002	2.1977988116263466e-11
4786	8.83034e-11	Mg	5	224.957A	-26.874000000000002	2.1977988116263466e-11
4787	5.19561e-11	N	7	382.331A	-26.874000000000002	2.1977988116263466e-11
4788	1.13286e-11	Mg	2	1753.47A	-26.875	2.1927440146287496e-11
4789	1.3209e-11	Na	4	1503.85A	-26.878	2.1776492710067576e-11
4790	4.25397e-12	Co	8	4669.63A	-26.88	2.1676438814517355e-11
4791	5.21151e-11	Al	8	381.165A	-26.881999999999998	2.157684462485954e-11
4792	6.47033e-12	Al	7	3070.08A	-26.885	2.1428310671232792e-11
4793	4.25513e-11	K	9	466.835A	-26.885	2.1428310671232792e-11
4794	3.71461e-12	Fe	2	5347.65A	-26.885	2.1428310671232792e-11
4795	1.56977e-10	Ca	10	126.544A	-26.886	2.137902692429857e-11
4796	4.86768e-13	Fe	2	4.08089m	-26.886	2.137902692429857e-11
4797	2.93419e-11	B	3	677.000A	-26.886999999999997	2.1329856526836886e-11
4798	4.1399199999999996e-12	Fe	2	4798.27A	-26.888	2.1280799218150833e-11
4799	1.00201e-09	N	7	19.8246A	-26.888	2.1280799218150833e-11
4800	5.14194e-11	Mn	10	386.322A	-26.889	2.1231854738144143e-11
4801	9.03839e-12	Ca	2	2197.79A	-26.889	2.1231854738144143e-11
4802	3.5783400000000003e-12	Fe	2	5551.31A	-26.893	2.1037199923876017e-11
4803	1.76317e-11	N	6	1126.63A	-26.893	2.1037199923876017e-11
4804	4.92543e-12	Ni	2	4033.04A	-26.896	2.0892380858240914e-11
4805	4.88231e-12	Sc	3	4068.66A	-26.896	2.0892380858240914e-11
4806	1.34459e-11	Fe	7	1477.37A	-26.897	2.0844329715672162e-11
4807	2.51636e-11	Mg	8	789.411A	-26.897	2.0844329715672162e-11
4808	3.97795e-15	O	2	499.364m	-26.901	2.0653227752165493e-11
4809	5.66905e-12	Fe	2	3504.02A	-26.904	2.0511051932368154e-11
4810	2.28242e-12	N	1	8703.25A	-26.905	2.0463877821991355e-11
4811	8.34667e-11	B	4	237.993A	-26.905	2.0463877821991355e-11
4812	8.709959999999999e-13	Co	3	2.28066m	-26.905	2.0463877821991355e-11
4813	1.14319e-11	Mg	2	1737.63A	-26.905	2.0463877821991355e-11
4814	8.13788e-12	Mg	7	2440.99A	-26.91	2.0229629749611098e-11
4815	7.40046e-12	V	2	2684.22A	-26.910999999999998	2.0183102892293723e-11
4816	1.61647e-12	N	1	1.22888m	-26.912	2.0136683043778552e-11
4817	1.63556e-11	Li	3	1214.54A	-26.915	1.999806309274217e-11
4818	3.9161900000000005e-12	Fe	2	5072.39A	-26.916	1.995206882395626e-11
4819	1.23625e-12	Si	1	1.60683m	-26.919	1.9814719748269942e-11
4820	9.59003e-13	Fe	2	2.07137m	-26.923000000000002	1.9633057305683375e-11
4821	1.3338699999999998e-13	Fe	4	14.8924m	-26.925	1.9542851601250254e-11
4822	2.52469e-11	Ca	8	786.807A	-26.925	1.9542851601250254e-11
4823	7.46676e-12	Al	1	2660.39A	-26.93	1.9319146428837296e-11
4824	1.88828e-13	Co	2	10.5199m	-26.930999999999997	1.9274713625048327e-11
4825	7.61592e-11	K	9	260.828A	-26.932	1.92303830138721e-11
4826	3.2247399999999996e-10	S	8	61.6001A	-26.932	1.92303830138721e-11
4827	8.26374e-12	Li	3	2403.81A	-26.933000000000003	1.9186154360272128e-11
4828	4.94509e-11	Si	8	401.701A	-26.935	1.9098001988357702e-11
4829	9.876760000000001e-12	N	6	2011.23A	-26.935	1.9098001988357702e-11
4830	7.577030000000001e-12	Fe	2	2621.67A	-26.936	1.9054077802667674e-11
4831	1.25209e-10	Ne	7	158.650A	-26.939	1.8922910453690346e-11
4832	2.38699e-10	Be	3	83.2198A	-26.941999999999997	1.8792646054392282e-11
4833	1.56116e-12	Co	3	1.27242m	-26.941999999999997	1.8792646054392282e-11
4834	2.22309e-11	Si	2	893.551A	-26.943	1.874942416786163e-11
4835	2.65017e-11	Mg	9	749.554A	-26.948	1.8534801284175258e-11
4836	4.7041e-11	Cr	11	422.279A	-26.949	1.8492172424159948e-11
4837	2.3930200000000002e-12	Ni	2	8300.99A	-26.953000000000003	1.8322635168322747e-11
4838	2.58494e-11	C	3	768.467A	-26.954	1.8280494276833064e-11
4839	2.27834e-12	N	1	8718.84A	-26.954	1.8280494276833064e-11
4840	3.25508e-13	Fe	11	6.10261m	-26.954	1.8280494276833064e-11
4841	4.8744e-13	Fe	2	4.07526m	-26.956	1.819650303502326e-11
4842	5.42018e-11	Cr	11	366.491A	-26.959	1.8071239189221824e-11
4843	1.8465e-12	N	1	1.07579m	-26.962	1.794683765366949e-11
4844	3.19644e-11	K	9	621.455A	-26.964000000000002	1.786437942479088e-11
4845	2.31083e-11	Fe	3	859.623A	-26.965	1.7823292492264265e-11
4846	3.38924e-11	N	4	586.104A	-26.967	1.7741401901840693e-11
4847	8.99508e-13	Na	1	2.20837m	-26.968000000000004	1.7700597809767834e-11
4848	2.27617e-12	C	1	8727.13A	-26.968000000000004	1.7700597809767834e-11
4849	1.8905900000000003e-12	N	1	1.05070m	-26.971999999999998	1.7538317753617156e-11
4850	1.60957e-11	S	2	1234.15A	-26.974	1.7457736503182883e-11
4851	1.18426e-10	C	5	167.738A	-26.975	1.7417584823422832e-11
4852	1.42539e-11	O	4	1393.62A	-26.975	1.7417584823422832e-11
4853	2.71831e-12	Ni	2	7307.65A	-26.978	1.7297683012874105e-11
4854	3.84425e-12	Mg	1	5167.32A	-26.978	1.7297683012874105e-11
4855	3.9256e-12	Fe	3	5060.24A	-26.978	1.7297683012874105e-11
4856	4.53812e-12	Co	8	4377.25A	-26.979	1.7257899445926886e-11
4857	2.99528e-11	S	5	663.191A	-26.980999999999998	1.7178606600583582e-11
4858	4.91067e-12	He	1	4045.17A	-26.984	1.7060349904549192e-11
4859	1.88815e-12	N	1	1.05206m	-26.984	1.7060349904549192e-11
4860	2.6367400000000003e-12	Fe	4	7533.72A	-26.984	1.7060349904549192e-11
4861	4.11275e-11	Ne	5	482.997A	-26.991999999999997	1.674896342599253e-11
4862	3.4023699999999998e-12	Fe	4	5838.41A	-26.996	1.6595408006313955e-11
4863	2.4538999999999997e-10	N	7	80.9504A	-26.998	1.6519159032643724e-11
4864	9.94244e-12	Fe	4	1997.95A	-26.999000000000002	1.6481166021163505e-11
4865	2.31337e-14	He	1	85.8682m	-27.0	1.6443260391185013e-11
4866	1.71054e-12	Ni	2	1.16129m	-27.003	1.6330065782850115e-11
4867	5.48071e-11	Na	6	362.443A	-27.003	1.6330065782850115e-11
4868	7.16423e-12	Fe	2	2772.73A	-27.003	1.6330065782850115e-11
4869	1.88295e-12	N	1	1.05496m	-27.005	1.625503594595585e-11
4870	4.90788e-11	Si	8	404.746A	-27.006	1.6217650400718003e-11
4871	6.7905e-11	Fe	7	292.533A	-27.006	1.6217650400718003e-11
4872	3.84558e-12	Co	3	5165.53A	-27.009	1.6106008880633233e-11
4873	7.52869e-11	O	3	263.850A	-27.009	1.6106008880633233e-11
4874	8.24073e-12	Fe	2	2410.52A	-27.011	1.6032008491694164e-11
4875	1.03482e-12	S	11	1.91960m	-27.011999999999997	1.599513589536707e-11
4876	1.71694e-11	P	2	1156.97A	-27.011999999999997	1.599513589536707e-11
4877	4.626e-12	Ni	2	4294.09A	-27.017	1.5812041088823307e-11
4878	4.37713e-11	Al	7	453.824A	-27.021	1.5667075424763107e-11
4879	4.43292e-12	Mg	2	4481.13A	-27.022	1.563104215119899e-11
4880	7.04005e-12	B	4	2821.64A	-27.022	1.563104215119899e-11
4881	1.19e-11	Cl	7	1669.28A	-27.023000000000003	1.5595091751864082e-11
4882	3.75025e-12	Fe	2	5296.83A	-27.024	1.5559224036153454e-11
4883	3.1208400000000003e-12	Ni	2	6365.10A	-27.026	1.548773589537328e-11
4884	4.67531e-12	Ni	2	4248.80A	-27.026999999999997	1.5452115091280853e-11
4885	6.19741e-13	Ti	9	3.20528m	-27.03	1.5345743479198184e-11
4886	2.41909e-11	O	7	821.153A	-27.031	1.5310449248600645e-11
4887	8.52044e-11	Si	8	233.139A	-27.034000000000002	1.52050528573194e-11
4888	7.05368e-12	Al	2	2816.18A	-27.035	1.5170082206172942e-11
4889	5.61351e-12	Fe	2	3538.69A	-27.035999999999998	1.5135191985292207e-11
4890	2.22532e-12	Ca	2	8926.56A	-27.037	1.510038200969259e-11
4891	2.91542e-12	Ni	2	6813.57A	-27.038	1.506565209481519e-11
4892	5.66825e-12	Fe	2	3504.51A	-27.04	1.499643171111246e-11
4893	1.1382e-11	N	1	1745.25A	-27.041	1.496194087528742e-11
4894	4.89127e-12	Sc	3	4061.21A	-27.041	1.496194087528742e-11
4895	2.11633e-11	Li	2	938.630A	-27.045	1.4824768976831586e-11
4896	4.4872900000000005e-10	Ar	10	44.2683A	-27.046	1.479067295433956e-11
4897	1.08069e-10	N	7	183.813A	-27.046	1.479067295433956e-11
4898	2.61595e-10	Be	4	75.9358A	-27.046999999999997	1.475665535052317e-11
4899	5.477e-12	Ni	2	3626.89A	-27.048000000000002	1.4722715985024227e-11
4900	6.46566e-14	V	4	30.7230m	-27.048000000000002	1.4722715985024227e-11
4901	7.22562e-11	B	4	274.917A	-27.049	1.468885467790008e-11
4902	7.76913e-11	Fe	8	255.684A	-27.05	1.4655071249621078e-11
4903	6.68323e-12	O	1	2972.29A	-27.051	1.4621365521071095e-11
4904	7.57482e-11	Fe	7	262.243A	-27.051	1.4621365521071095e-11
4905	6.17931e-12	Fe	2	3214.67A	-27.054000000000002	1.452071274880409e-11
4906	6.78407e-11	Fe	6	292.810A	-27.055	1.4487316036230882e-11
4907	8.69918e-12	Fe	2	2283.49A	-27.058000000000003	1.4387586054126719e-11
4908	6.1041699999999994e-12	Fe	2	3254.24A	-27.06	1.4321481100889167e-11
4909	9.90733e-11	O	5	200.503A	-27.06	1.4321481100889167e-11
4910	4.41724e-12	Li	3	4497.03A	-27.06	1.4321481100889167e-11
4911	2.61776e-10	O	8	75.8835A	-27.061999999999998	1.4255679872322626e-11
4912	2.6988e-11	C	3	736.047A	-27.064	1.4190180972938986e-11
4913	1.13886e-11	Ni	2	1744.24A	-27.066	1.4124983013662064e-11
4914	4.29099e-12	Fe	2	4629.34A	-27.066	1.4124983013662064e-11
4915	4.6133199999999996e-12	Fe	2	4305.89A	-27.066999999999997	1.4092496454223196e-11
4916	2.11621e-12	N	1	9386.80A	-27.068	1.4060084611797437e-11
4917	1.80051e-11	Li	2	1103.27A	-27.07	1.3995484391004043e-11
4918	1.52418e-10	O	7	130.329A	-27.070999999999998	1.396329567013236e-11
4919	4.08874e-11	O	5	485.834A	-27.072	1.3931180981264197e-11
4920	7.84573e-11	Mg	5	253.188A	-27.072	1.3931180981264197e-11
4921	1.97997e-13	Cl	2	10.0327m	-27.073	1.3899140154130791e-11
4922	8.27947e-12	Fe	2	2399.24A	-27.074	1.3867173018854864e-11
4923	7.61003e-11	Al	7	261.030A	-27.075	1.3835279405949961e-11
4924	2.9949e-11	O	7	663.276A	-27.076999999999998	1.3771712071254644e-11
4925	7.56203e-11	B	4	262.687A	-27.079	1.3708436801932213e-11
4926	8.42033e-12	Fe	2	2359.11A	-27.079	1.3708436801932213e-11
4927	5.31646e-11	O	3	373.640A	-27.08	1.3676908272195282e-11
4928	4.53309e-11	S	5	438.210A	-27.081	1.3645452256064403e-11
4929	7.71317e-12	Al	1	2575.40A	-27.081999999999997	1.3614068586763131e-11
4930	4.42888e-12	Ni	2	4485.21A	-27.083000000000002	1.3582757097898042e-11
4931	9.543430000000001e-12	Al	2	2081.48A	-27.086	1.3489254055726004e-11
4932	5.375399999999999e-13	Fe	5	3.69544m	-27.09	1.3365583831187609e-11
4933	4.83071e-12	Mn	5	4112.12A	-27.090999999999998	1.3334843841401632e-11
4934	2.48338e-11	B	4	799.896A	-27.092	1.3304174551630156e-11
4935	2.13383e-11	O	7	930.928A	-27.093000000000004	1.3273575799267649e-11
4936	2.64467e-11	O	7	751.112A	-27.095	1.3212589258217284e-11
4937	4.90289e-11	Si	8	405.158A	-27.095	1.3212589258217284e-11
4938	1.27396e-10	C	5	155.927A	-27.096999999999998	1.315188292487011e-11
4939	3.54515e-11	Cr	9	560.328A	-27.098000000000003	1.3121634433529515e-11
4940	1.77586e-11	Si	3	1118.58A	-27.1	1.3061345999641646e-11
4941	1.15406e-11	Al	2	1721.27A	-27.101	1.3031305737450992e-11
4942	2.50503e-10	N	7	79.2983A	-27.101999999999997	1.3001334565946131e-11
4943	7.77929e-11	Fe	8	255.351A	-27.105	1.2911834008330808e-11
4944	6.2004199999999995e-12	Li	2	3203.73A	-27.107	1.28525095198362e-11
4945	2.61685e-14	Fe	5	75.9099m	-27.109	1.2793457602606954e-11
4946	2.42239e-12	N	1	8200.36A	-27.111	1.2734677004292073e-11
4947	7.2447100000000005e-12	Si	8	2741.93A	-27.112	1.2705388059941872e-11
4948	4.40492e-12	Fe	2	4509.60A	-27.112	1.2705388059941872e-11
4949	1.76319e-12	N	1	1.12662m	-27.112	1.2705388059941872e-11
4950	6.44097e-11	B	4	308.408A	-27.114	1.2647012104419476e-11
4951	6.456019999999999e-12	Al	7	3076.89A	-27.115	1.2617924783743983e-11
4952	4.81177e-11	Fe	6	412.831A	-27.116	1.2588904362049514e-11
4953	3.3507300000000004e-10	O	8	59.2840A	-27.118000000000002	1.2531063600504284e-11
4954	4.32478e-11	K	9	459.317A	-27.119	1.2502242953987666e-11
4955	8.90224e-11	C	4	223.140A	-27.122	1.2416178118862689e-11
4956	1.20162e-11	Li	2	1653.14A	-27.122	1.2416178118862689e-11
4957	2.58015e-12	K	1	7698.96A	-27.123	1.238762170162146e-11
4958	1.1260899999999999e-10	N	6	176.402A	-27.123	1.238762170162146e-11
4959	1.5941e-12	N	1	1.24613m	-27.125	1.2330705749895373e-11
4960	3.67394e-14	Ti	3	54.0686m	-27.125999999999998	1.2302345913647806e-11
4961	9.68947e-11	Cr	8	205.011A	-27.127	1.2274051303213509e-11
4962	1.85338e-12	N	1	1.07180m	-27.129	1.2217657160069228e-11
4963	4.6564099999999995e-12	Co	3	4266.05A	-27.13	1.2189557328363209e-11
4964	9.29194e-12	B	3	2137.82A	-27.131	1.2161522124476612e-11
4965	1.3198200000000001e-12	Fe	4	1.50509m	-27.131999999999998	1.2133551399769775e-11
4966	1.56876e-10	Ca	10	126.625A	-27.131999999999998	1.2133551399769775e-11
4967	2.5687400000000002e-12	Fe	2	7733.16A	-27.133000000000003	1.2105645005944403e-11
4968	1.60435e-11	Li	2	1238.17A	-27.135	1.2050024619451547e-11
4969	3.0276e-11	Cr	5	656.112A	-27.136	1.2022310331890212e-11
4970	1.07955e-11	Ca	2	1840.06A	-27.138	1.1967072833444683e-11
4971	8.81639e-12	Fe	2	2253.13A	-27.138	1.1967072833444683e-11
4972	1.3789e-09	O	8	14.4060A	-27.138	1.1967072833444683e-11
4973	1.63763e-12	N	1	1.21300m	-27.139	1.1939549329696968e-11
4974	5.0996e-11	Fe	5	389.529A	-27.139	1.1939549329696968e-11
4975	2.72491e-11	Cl	7	728.996A	-27.139	1.1939549329696968e-11
4976	1.2949200000000003e-10	Fe	8	153.402A	-27.14	1.1912089128251157e-11
4977	3.31702e-11	Cr	5	598.864A	-27.141	1.1884692083516185e-11
4978	2.5400799999999997e-10	N	7	78.2041A	-27.142	1.1857358050235459e-11
4979	2.05244e-12	Fe	4	9678.45A	-27.143	1.183008688348675e-11
4980	5.14743e-11	Sc	5	385.910A	-27.143	1.183008688348675e-11
4981	2.05253e-11	S	3	967.805A	-27.145	1.1775732571561984e-11
4982	5.29217e-11	Cr	11	375.356A	-27.145	1.1775732571561984e-11
4983	1.00979e-10	C	5	196.719A	-27.148000000000003	1.1694668998731219e-11
4984	7.84882e-12	B	4	2530.88A	-27.148000000000003	1.1694668998731219e-11
4985	7.32753e-12	V	2	2710.94A	-27.149	1.1667772006417836e-11
4986	1.9498099999999997e-12	Co	2	1.01879m	-27.15	1.1640936875470138e-11
4987	5.82501e-16	F	7	3410.20m	-27.15	1.1640936875470138e-11
4988	2.03237e-11	Na	6	977.404A	-27.155	1.1507684172952015e-11
4989	9.26751e-13	Fe	4	2.14345m	-27.156999999999996	1.1454811166926983e-11
4990	4.40293e-11	Al	7	451.165A	-27.158	1.1428465832318222e-11
4991	3.5594099999999997e-12	Fe	2	5580.82A	-27.158	1.1428465832318222e-11
4992	2.86444e-11	Na	5	693.486A	-27.159000000000002	1.1402181090297728e-11
4993	1.14502e-11	Mg	2	1734.85A	-27.16	1.1375956801506415e-11
4994	1.78052e-11	Si	4	1115.65A	-27.160999999999998	1.134979282690562e-11
4995	1.29828e-12	Fe	4	1.53006m	-27.160999999999998	1.134979282690562e-11
4996	1.96215e-12	Li	2	1.01238m	-27.162	1.1323689027776463e-11
4997	3.5388400000000003e-12	Fe	2	5613.27A	-27.164	1.1271661402652674e-11
4998	1.7543200000000001e-12	N	1	1.13232m	-27.164	1.1271661402652674e-11
4999	1.44462e-11	S	3	1375.06A	-27.166	1.1219872822752613e-11
5000	3.05098e-11	F	6	651.084A	-27.166999999999998	1.1194067831341272e-11
5001	4.47088e-10	Ar	10	44.4308A	-27.166999999999998	1.1194067831341272e-11
5002	1.8662599999999998e-12	N	1	1.06440m	-27.169	1.1142635761517499e-11
5003	2.40955e-11	O	7	824.407A	-27.169	1.1142635761517499e-11
5004	1.2466299999999999e-10	N	6	159.345A	-27.171999999999997	1.1065930396472128e-11
5005	3.47212e-11	Ne	5	572.113A	-27.171999999999997	1.1065930396472128e-11
5006	1.13468e-11	Mg	2	1750.66A	-27.174	1.1015087064683224e-11
5007	4.699730000000001e-12	Ca	1	4226.73A	-27.174	1.1015087064683224e-11
5008	3.31077e-11	Cr	5	599.994A	-27.175	1.0989753067445404e-11
5009	7.23839e-13	Fe	4	2.74432m	-27.176	1.0964477336784439e-11
5010	8.76018e-12	Fe	2	2267.59A	-27.176	1.0964477336784439e-11
5011	5.33937e-10	B	5	37.2038A	-27.177	1.0939259738690744e-11
5012	4.432719999999999e-12	Mg	2	4481.32A	-27.177	1.0939259738690744e-11
5013	7.60044e-11	N	7	261.359A	-27.177	1.0939259738690744e-11
5014	1.62771e-12	N	1	1.22039m	-27.180999999999997	1.0838968002574154e-11
5015	8.79819e-11	Mg	5	225.779A	-27.183000000000003	1.0789167468262022e-11
5016	2.4081599999999997e-12	Ca	2	8248.80A	-27.183000000000003	1.0789167468262022e-11
5017	1.59456e-11	Cl	6	1245.76A	-27.185	1.073959574662099e-11
5018	4.88272e-11	B	4	406.832A	-27.185	1.073959574662099e-11
5019	4.28144e-12	Fe	2	4639.67A	-27.185	1.073959574662099e-11
5020	1.80262e-11	S	2	1101.98A	-27.186999999999998	1.069025178635198e-11
5021	1.69873e-11	B	4	1169.37A	-27.186999999999998	1.069025178635198e-11
5022	2.22894e-12	Ca	2	8912.07A	-27.19	1.0616660610686615e-11
5023	4.28531e-12	O	5	4635.48A	-27.19	1.0616660610686615e-11
5024	1.7588099999999999e-12	N	1	1.12943m	-27.19	1.0616660610686615e-11
5025	9.61615e-11	Ca	10	206.574A	-27.193	1.0543576033111267e-11
5026	1.70674e-11	N	1	1163.88A	-27.195	1.0495132701616704e-11
5027	3.83239e-11	Ti	9	518.331A	-27.201999999999998	1.0327327134827738e-11
5028	4.2382e-12	Li	2	4687.01A	-27.203000000000003	1.0303574941533908e-11
5029	6.47145e-11	Fe	7	306.955A	-27.204	1.0279877376768897e-11
5030	1.3229e-12	Fe	5	1.50159m	-27.204	1.0279877376768897e-11
5031	1.34677e-11	O	7	1474.97A	-27.205	1.0256234314890406e-11
5032	5.2113e-11	B	4	381.180A	-27.206999999999997	1.0209111198668561e-11
5033	9.625370000000001e-13	Fe	5	2.06376m	-27.21	1.0138832171511539e-11
5034	8.53127e-11	Si	8	232.843A	-27.21	1.0138832171511539e-11
5035	5.6173800000000004e-12	Fe	2	3536.25A	-27.215	1.0022773919355086e-11
5036	9.80061e-11	S	9	202.686A	-27.215999999999998	9.999722179019647e-12
5037	1.68842e-11	N	1	1176.51A	-27.218000000000004	9.953777629006233e-12
5038	1.61642e-12	N	1	1.22892m	-27.22	9.90804417502535e-12
5039	1.72555e-11	V	3	1151.20A	-27.221	9.88525630577944e-12
5040	4.7777e-12	F	2	4157.75A	-27.221999999999998	9.862520847178498e-12
5041	6.68875e-11	Ne	8	296.983A	-27.224	9.817206680023793e-12
5042	1.61519e-12	N	1	1.22985m	-27.226999999999997	9.7496255045969e-12
5043	5.4922699999999996e-12	He	1	3616.80A	-27.226999999999997	9.7496255045969e-12
5044	1.7693299999999999e-12	N	1	1.12271m	-27.229	9.704830044424316e-12
5045	1.51011e-11	N	1	1315.43A	-27.23	9.682509554709144e-12
5046	2.24208e-11	Na	7	885.984A	-27.233	9.61585562777068e-12
5047	3.84629e-12	Li	3	5164.57A	-27.236	9.549660543237811e-12
5048	1.37432e-09	O	8	14.4540A	-27.237	9.527696933472135e-12
5049	1.1169000000000001e-09	O	7	17.7854A	-27.238000000000003	9.50578383860699e-12
5050	5.69185e-12	Fe	2	3489.98A	-27.238000000000003	9.50578383860699e-12
5051	4.07979e-12	F	2	4868.99A	-27.24	9.462108729122093e-12
5052	8.38552e-11	O	3	236.890A	-27.241999999999997	9.418634288537327e-12
5053	4.48264e-12	Mn	5	4431.42A	-27.244	9.375359594862847e-12
5054	5.12276e-11	Mg	6	387.769A	-27.248	9.289405781446997e-12
5055	6.06077e-12	Fe	2	3277.55A	-27.248	9.289405781446997e-12
5056	3.01395e-12	Cr	5	6590.83A	-27.25	9.246724838828958e-12
5057	8.98823e-11	Cr	9	221.005A	-27.252	9.204239997329293e-12
5058	1.51619e-12	Co	3	1.31015m	-27.254	9.161950355945132e-12
5059	1.08933e-13	Ni	2	18.2356m	-27.256	9.119855017813558e-12
5060	2.9516900000000003e-12	Fe	2	6729.86A	-27.256	9.119855017813558e-12
5061	2.475e-12	Fe	4	8026.05A	-27.258000000000003	9.077953090192071e-12
5062	2.20818e-12	Fe	4	8995.84A	-27.259	9.057074377462823e-12
5063	1.13393e-11	Ni	2	1751.83A	-27.26	9.036243684440245e-12
5064	3.12173e-11	K	9	636.328A	-27.261	9.015460900682225e-12
5065	3.8334e-12	Fe	2	5181.95A	-27.261999999999997	8.994725916000438e-12
5066	1.13985e-11	N	1	1742.73A	-27.261999999999997	8.994725916000438e-12
5067	1.06284e-12	P	10	1.86900m	-27.265	8.932806658327644e-12
5068	1.8699099999999997e-12	N	1	1.06232m	-27.265	8.932806658327644e-12
5069	1.2909100000000002e-10	F	6	153.880A	-27.27	8.83055366606192e-12
5070	1.15434e-11	Ne	5	1720.85A	-27.273000000000003	8.76976456220833e-12
5071	7.02952e-12	B	4	2825.86A	-27.273000000000003	8.76976456220833e-12
5072	3.5285900000000006e-14	S	1	56.2957m	-27.275	8.729471154119707e-12
5073	2.47155e-12	Fe	2	8037.25A	-27.279	8.649438881521717e-12
5074	9.49563e-12	Mg	3	2091.96A	-27.279	8.649438881521717e-12
5075	1.31314e-10	Ni	9	151.274A	-27.28	8.629545724123465e-12
5076	5.89776e-12	Sc	2	3368.13A	-27.281	8.609698319717671e-12
5077	5.73278e-14	Fe	2	34.6507m	-27.281999999999996	8.589896563075297e-12
5078	1.53447e-11	Si	3	1294.54A	-27.285	8.530764131065826e-12
5079	5.1872699999999996e-12	He	1	3829.46A	-27.285	8.530764131065826e-12
5080	1.8991400000000003e-12	Ni	2	1.04597m	-27.287	8.491568830211037e-12
5081	4.37569e-11	Al	7	453.973A	-27.287	8.491568830211037e-12
5082	1.05052e-13	Fe	4	18.9092m	-27.287	8.491568830211037e-12
5083	1.1903e-10	Ni	12	166.886A	-27.289	8.452553615405387e-12
5084	2.88058e-12	Cr	4	6895.98A	-27.29	8.433113281553553e-12
5085	1.36764e-09	O	8	14.5246A	-27.29	8.433113281553553e-12
5086	1.81948e-12	Ni	2	1.09177m	-27.29	8.433113281553553e-12
5087	1.45737e-11	S	2	1363.03A	-27.291999999999998	8.394366645597541e-12
5088	2.1971799999999997e-12	Fe	5	9040.91A	-27.296	8.317406629600365e-12
5089	7.66385e-11	Al	7	259.197A	-27.296999999999997	8.298277125190456e-12
5090	7.32762e-11	C	3	271.090A	-27.299	8.260150005098788e-12
5091	6.816810000000001e-12	Li	3	2914.04A	-27.3	8.241152187270902e-12
5092	2.12627e-12	Co	2	9342.40A	-27.302	8.203287532427862e-12
5093	5.17534e-12	Mg	1	3838.29A	-27.302	8.203287532427862e-12
5094	2.0222900000000003e-12	N	1	9822.75A	-27.305	8.14681649826547e-12
5095	2.60938e-12	Ni	2	7612.72A	-27.305999999999997	8.128079340270133e-12
5096	2.8905599999999998e-12	Fe	2	6872.18A	-27.305999999999997	8.128079340270133e-12
5097	7.17517e-11	Si	8	276.850A	-27.305999999999997	8.128079340270133e-12
5098	9.40042e-12	Ca	2	2113.15A	-27.309	8.072126035660836e-12
5099	1.39803e-11	Li	2	1420.89A	-27.309	8.072126035660836e-12
5100	4.18597e-12	Fe	2	4745.48A	-27.31	8.053560660962555e-12
5101	6.4182699999999995e-12	Al	7	3094.99A	-27.311	8.035037985441123e-12
5102	8.64943e-11	Si	8	229.662A	-27.313000000000002	7.998120339333348e-12
5103	5.69004e-11	Mg	6	349.109A	-27.314	7.979725173013387e-12
5104	1.6119899999999999e-12	Ni	2	1.23230m	-27.314	7.979725173013387e-12
5105	6.02684e-11	Ne	5	329.600A	-27.314	7.979725173013387e-12
5106	1.33181e-11	Fe	7	1491.54A	-27.315	7.961372314401869e-12
5107	2.2088e-12	Fe	4	8993.33A	-27.315	7.961372314401869e-12
5108	2.8425900000000003e-12	Fe	11	6988.16A	-27.316	7.943061666193895e-12
5109	1.93533e-11	F	6	1026.41A	-27.316999999999997	7.924793131308169e-12
5110	1.26554e-10	K	9	156.964A	-27.316999999999997	7.924793131308169e-12
5111	1.93652e-12	Fe	6	1.02578m	-27.318	7.906566612886604e-12
5112	1.0334300000000001e-13	Fe	3	19.2218m	-27.32	7.87023923911806e-12
5113	4.71115e-14	Fe	3	42.1648m	-27.320999999999998	7.852138191166894e-12
5114	6.82477e-13	Ni	2	2.91064m	-27.320999999999998	7.852138191166894e-12
5115	6.72511e-12	Fe	2	2953.77A	-27.324	7.798084452066699e-12
5116	2.75846e-11	K	6	720.129A	-27.324	7.798084452066699e-12
5117	4.17463e-11	O	3	475.838A	-27.324	7.798084452066699e-12
5118	4.30669e-11	V	10	461.246A	-27.325	7.780149355520647e-12
5119	2.57255e-11	B	4	772.170A	-27.326	7.762255508551925e-12
5120	5.08625e-12	Si	1	3905.52A	-27.328000000000003	7.726591184079275e-12
5121	5.03416e-11	Fe	8	394.593A	-27.329	7.70882051748671e-12
5122	6.54667e-12	Li	2	3034.28A	-27.33	7.691090722293142e-12
5123	3.62261e-12	Li	2	5483.46A	-27.33	7.691090722293142e-12
5124	9.64395e-11	Cr	9	205.979A	-27.331999999999997	7.655753370312682e-12
5125	3.1941e-12	Mn	5	6219.12A	-27.331999999999997	7.655753370312682e-12
5126	5.58083e-12	Ni	2	3559.41A	-27.334	7.62057837871641e-12
5127	2.53527e-12	B	3	7835.25A	-27.338	7.550712496191331e-12
5128	6.0065e-11	Na	5	330.716A	-27.34	7.516020123572741e-12
5129	1.6681799999999996e-10	O	7	119.078A	-27.340999999999998	7.49873375698016e-12
5130	9.93392e-11	Si	7	199.966A	-27.343000000000004	7.464280204974717e-12
5131	1.87774e-11	Al	8	1057.89A	-27.344	7.447112836892737e-12
5132	1.0645299999999998e-10	C	5	186.602A	-27.346	7.412896461471147e-12
5133	2.66005e-12	Fe	4	7467.71A	-27.346	7.412896461471147e-12
5134	2.34357e-12	Mn	10	8476.14A	-27.346999999999998	7.395847272719782e-12
5135	2.19128e-10	P	6	90.6523A	-27.346999999999998	7.395847272719782e-12
5136	1.88416e-10	Li	3	105.429A	-27.351	7.32804173735879e-12
5137	6.54643e-11	O	5	303.439A	-27.351999999999997	7.311187709057237e-12
5138	1.52669e-11	Si	3	1301.15A	-27.353	7.294372443944995e-12
5139	4.16266e-12	Fe	2	4772.06A	-27.353	7.294372443944995e-12
5140	5.88027e-12	Ni	2	3378.16A	-27.355	7.260857846882564e-12
5141	7.86042e-11	Mg	5	252.715A	-27.359	7.194289902016541e-12
5142	4.96546e-11	V	10	400.053A	-27.359	7.194289902016541e-12
5143	1.13819e-11	N	1	1745.26A	-27.36	7.177743494399892e-12
5144	1.50912e-11	N	1	1316.29A	-27.36	7.177743494399892e-12
5145	7.78088e-11	Fe	7	255.298A	-27.362	7.14476475868535e-12
5146	1.00988e-12	Fe	2	1.96701m	-27.362	7.14476475868535e-12
5147	2.51565e-12	Mg	2	7896.37A	-27.363000000000003	7.1283322557374256e-12
5148	5.73757e-11	Ne	3	346.218A	-27.364	7.111937546497633e-12
5149	2.00015e-12	N	1	9931.47A	-27.365	7.0955805440427404e-12
5150	6.72854e-13	Fe	5	2.95227m	-27.366	7.07926116164949e-12
5151	8.25395e-12	Fe	2	2406.66A	-27.366999999999997	7.0629793127942564e-12
5152	1.46222e-11	O	1	1358.51A	-27.368000000000002	7.0467349111521256e-12
5153	1.35736e-09	O	8	14.6347A	-27.368000000000002	7.0467349111521256e-12
5154	2.41422e-12	Fe	2	8228.10A	-27.369	7.0305278705971275e-12
5155	1.8918099999999998e-12	N	1	1.05003m	-27.369	7.0305278705971275e-12
5156	1.92387e-11	F	6	1032.52A	-27.369	7.0305278705971275e-12
5157	2.9952900000000003e-12	He	1	6631.90A	-27.369	7.0305278705971275e-12
5158	1.17256e-11	Cr	9	1694.11A	-27.371	6.998225529233294e-12
5159	4.22795e-11	Al	8	469.837A	-27.371	6.998225529233294e-12
5160	4.96176e-11	Mn	6	400.351A	-27.372	6.98213005716066e-12
5161	8.90677e-11	N	7	223.027A	-27.372	6.98213005716066e-12
5162	1.6214099999999998e-14	Fe	5	122.513m	-27.375	6.934065411928422e-12
5163	1.4657e-09	Ne	9	13.5529A	-27.375999999999998	6.918117504030783e-12
5164	6.06544e-12	Fe	2	3275.02A	-27.375999999999998	6.918117504030783e-12
5165	7.66905e-11	Al	7	259.021A	-27.377	6.902206275303416e-12
5166	1.25873e-10	Ni	12	157.813A	-27.378	6.886331641386627e-12
5167	4.00637e-12	Fe	2	4958.22A	-27.378	6.886331641386627e-12
5168	1.98584e-12	N	1	1.00030m	-27.38	6.854691821515498e-12
5169	8.49632e-12	Fe	2	2338.01A	-27.384	6.791847629152728e-12
5170	4.95321e-11	Mn	6	401.042A	-27.385	6.776226813078715e-12
5171	2.9318900000000004e-10	O	8	67.7531A	-27.386	6.7606419238847675e-12
5172	9.29175e-12	B	3	2137.86A	-27.386999999999997	6.745092878941298e-12
5173	4.28372e-11	Al	8	463.720A	-27.386999999999997	6.745092878941298e-12
5174	1.0954e-12	Fe	2	1.81344m	-27.388	6.729579595808709e-12
5175	1.7805e-11	Si	4	1115.67A	-27.389	6.714101992237338e-12
5176	1.7174700000000002e-12	N	1	1.15661m	-27.389	6.714101992237338e-12
5177	4.6774900000000005e-12	Sc	2	4246.82A	-27.389	6.714101992237338e-12
5178	8.32889e-12	Fe	2	2385.01A	-27.391	6.6832534957237434e-12
5179	1.4772299999999999e-09	Ne	9	13.4471A	-27.392	6.667882439225862e-12
5180	1.28406e-12	Co	2	1.54700m	-27.395	6.621981059379324e-12
5181	1.05833e-10	C	5	187.696A	-27.395	6.621981059379324e-12
5182	3.88894e-12	Fe	2	5107.94A	-27.401	6.531124073104254e-12
5183	6.03883e-12	Fe	2	3289.46A	-27.403000000000002	6.501116283762907e-12
5184	4.21584e-11	Si	8	471.186A	-27.404	6.486164131228129e-12
5185	1.67741e-11	N	1	1184.24A	-27.405	6.471246367689842e-12
5186	1.3088800000000001e-09	O	8	15.1767A	-27.406999999999996	6.441513691414929e-12
5187	1.79099e-11	Si	6	1109.13A	-27.41	6.397170623067282e-12
5188	5.61126e-11	N	7	354.010A	-27.416999999999998	6.294886938547108e-12
5189	7.54643e-11	O	3	263.230A	-27.416999999999998	6.294886938547108e-12
5190	3.30016e-11	Al	8	601.925A	-27.421999999999997	6.222829963616302e-12
5191	1.4727200000000002e-10	F	7	134.883A	-27.423000000000002	6.208517851856813e-12
5192	1.88944e-12	N	1	1.05134m	-27.424	6.194238657041037e-12
5193	4.44366e-12	Fe	2	4470.29A	-27.424	6.194238657041037e-12
5194	4.48926e-12	Co	3	4424.89A	-27.425	6.179992303461952e-12
5195	7.7924e-12	Fe	5	2549.21A	-27.425	6.179992303461952e-12
5196	2.00777e-11	Li	2	989.377A	-27.426	6.165778715586911e-12
5197	1.50525e-11	N	1	1319.68A	-27.427	6.151597818056785e-12
5198	2.55126e-14	Fe	5	77.8613m	-27.428	6.137449535685916e-12
5199	1.13162e-10	C	5	175.539A	-27.428	6.137449535685916e-12
5200	6.1231e-12	Fe	2	3244.19A	-27.43	6.109250516543391e-12
5201	3.92497e-13	Fe	2	5.06105m	-27.43	6.109250516543391e-12
5202	7.6678e-11	B	4	259.063A	-27.432	6.081181060124921e-12
5203	3.00946e-11	Cr	5	660.067A	-27.434	6.053240571143814e-12
5204	1.0260599999999999e-09	N	7	19.3599A	-27.436	6.025428457048619e-12
5205	1.14727e-10	F	6	173.146A	-27.438000000000002	5.997744128010214e-12
5206	2.4219900000000003e-12	Ca	2	8201.72A	-27.438000000000002	5.997744128010214e-12
5207	2.73718e-11	Cl	7	725.726A	-27.44	5.970186996909692e-12
5208	2.28785e-11	Mg	7	868.260A	-27.441999999999997	5.942756479325616e-12
5209	3.75608e-11	Al	7	528.861A	-27.443	5.929088518704994e-12
5210	5.1197e-11	Mg	6	388.001A	-27.445	5.901846831475706e-12
5211	3.4738900000000003e-12	Fe	2	5718.22A	-27.445999999999998	5.8882729604342776e-12
5212	2.81597e-12	Ni	2	7054.20A	-27.448	5.86121880366076e-12
5213	5.73034e-12	N	1	3466.54A	-27.449	5.847738374490274e-12
5214	2.85432e-11	Na	5	695.943A	-27.45	5.834288949446572e-12
5215	1.1611700000000001e-10	Fe	9	171.073A	-27.45	5.834288949446572e-12
5216	5.38094e-11	Fe	11	369.163A	-27.451	5.820870457222046e-12
5217	4.09346e-12	Fe	2	4852.73A	-27.453000000000003	5.7941259868202516e-12
5218	9.32135e-14	P	2	21.3107m	-27.453000000000003	5.7941259868202516e-12
5219	2.00017e-12	Ca	2	9931.38A	-27.455	5.767504396098202e-12
5220	4.72426e-11	Ca	10	420.478A	-27.456	5.754239504084017e-12
5221	8.47358e-12	Fe	2	2344.28A	-27.456	5.754239504084017e-12
5222	3.00563e-11	Ca	5	660.908A	-27.461	5.688371269159477e-12
5223	1.3481600000000001e-13	Co	2	14.7345m	-27.462	5.675288378286773e-12
5224	8.607e-13	Ni	2	2.30794m	-27.462	5.675288378286773e-12
5225	3.1025299999999996e-10	O	8	64.0267A	-27.462	5.675288378286773e-12
5226	4.6719e-11	O	2	425.190A	-27.464000000000002	5.649212796778784e-12
5227	7.18629e-12	Si	8	2764.22A	-27.467	5.610323889425962e-12
5228	3.7040699999999996e-12	Fe	2	5362.87A	-27.473000000000003	5.533347359887482e-12
5229	1.46056e-11	Ca	2	1360.06A	-27.474	5.520621014112127e-12
5230	4.84555e-11	Ca	3	409.953A	-27.474	5.520621014112127e-12
5231	3.1409e-12	Fe	5	6324.44A	-27.475	5.5079239381197825e-12
5232	1.61934e-11	S	2	1226.70A	-27.476999999999997	5.482617326364647e-12
5233	1.16336e-11	Fe	8	1707.51A	-27.478	5.470007656428585e-12
5234	2.28226e-12	Ni	2	8703.87A	-27.480999999999998	5.432352388584652e-12
5235	4.86135e-11	V	10	408.620A	-27.482	5.4198583247974915e-12
5236	6.78678e-11	O	8	292.694A	-27.484	5.394956337781165e-12
5237	3.832369999999999e-12	He	1	5183.33A	-27.484	5.394956337781165e-12
5238	9.73963e-12	Mg	3	2039.55A	-27.49	5.320934761829687e-12
5239	1.2920500000000002e-10	F	6	153.743A	-27.491999999999997	5.296487287299341e-12
5240	9.87174e-12	Sc	3	2012.25A	-27.494	5.272152138711228e-12
5241	1.12798e-10	N	6	176.106A	-27.496	5.247928799974609e-12
5242	3.22436e-12	Na	1	6160.75A	-27.497	5.235858898670868e-12
5243	1.75989e-12	O	1	1.12873m	-27.497	5.235858898670868e-12
5244	4.11636e-12	Fe	2	4825.74A	-27.498	5.223816757369794e-12
5245	2.40483e-11	N	7	826.024A	-27.499000000000002	5.2118023122251525e-12
5246	2.96142e-12	Li	1	6707.76A	-27.500999999999998	5.187856255754187e-12
5247	2.05442e-10	O	7	96.6912A	-27.500999999999998	5.187856255754187e-12
5248	2.01985e-12	N	1	9834.61A	-27.502	5.17592451746817e-12
5249	3.44547e-12	Ca	6	5765.38A	-27.504	5.152143304490376e-12
5250	8.21731e-11	Fe	9	241.739A	-27.506999999999998	5.116676199453894e-12
5251	2.5966600000000002e-17	N	5	7.65000c	-27.511	5.06976623009142e-12
5252	3.10936e-10	S	8	63.8861A	-27.511999999999997	5.058106091327663e-12
5253	1.4468e-12	Li	3	1.37299m	-27.513	5.0464727701388e-12
5254	1.76496e-11	N	6	1125.49A	-27.513	5.0464727701388e-12
5255	7.57028e-11	B	5	262.400A	-27.516	5.011733095944127e-12
5256	9.69444e-11	N	7	204.906A	-27.518	4.9887062740226965e-12
5257	8.27183e-13	Ti	9	2.40146m	-27.519000000000002	4.977232567984402e-12
5258	3.1314e-12	Mn	5	6343.62A	-27.52	4.9657852507377555e-12
5259	3.39126e-11	Ar	7	585.754A	-27.52	4.9657852507377555e-12
5260	2.27955e-11	Fe	3	871.422A	-27.521	4.9543642615901384e-12
5261	6.53715e-11	Ca	4	303.870A	-27.522	4.942969539988685e-12
5262	3.30444e-11	Cr	5	601.145A	-27.524	4.920258657908295e-12
5263	1.9558400000000003e-12	Fe	2	1.01565m	-27.528000000000002	4.875149455390739e-12
5264	6.64866e-13	Sc	6	2.98774m	-27.529	4.863936922787853e-12
5265	3.31551e-12	Fe	2	5991.38A	-27.531	4.841589162599157e-12
5266	1.5105200000000001e-12	Al	1	1.31507m	-27.534000000000002	4.8082598972380515e-12
5267	1.70143e-11	S	2	1167.51A	-27.535999999999998	4.7861679497449045e-12
5268	4.33589e-11	Ar	3	458.140A	-27.538	4.764177505530302e-12
5269	5.75903e-12	He	1	3449.27A	-27.539	4.753220201329542e-12
5270	2.4614599999999997e-14	Al	2	80.7020m	-27.541999999999998	4.720499263618987e-12
5271	6.54127e-11	S	9	303.679A	-27.541999999999998	4.720499263618987e-12
5272	1.3220899999999999e-12	Mg	1	1.50250m	-27.544	4.698810539610207e-12
5273	2.92491e-12	Ni	2	6791.48A	-27.544	4.698810539610207e-12
5274	4.27495e-11	Ar	3	464.671A	-27.55	4.634340442085263e-12
5275	7.68825e-11	Si	10	258.374A	-27.551	4.623681754843932e-12
5276	9.55747e-13	Sc	2	2.07842m	-27.552	4.613047581902953e-12
5277	4.31696e-12	Cl	7	4601.49A	-27.552	4.613047581902953e-12
5278	8.83077e-11	Mg	5	224.946A	-27.554000000000002	4.5918525535265354e-12
5279	1.7366e-11	S	3	1143.87A	-27.555	4.5812915857172035e-12
5280	1.51635e-10	N	6	131.002A	-27.555999999999997	4.5707549074598044e-12
5281	1.85421e-11	Cl	2	1071.32A	-27.558000000000003	4.5497541962715045e-12
5282	2.94028e-11	Be	3	675.598A	-27.559	4.539290051997034e-12
5283	2.7065e-12	Cr	4	7339.53A	-27.559	4.539290051997034e-12
5284	1.2646700000000003e-10	K	9	157.072A	-27.564	4.487329228447135e-12
5285	3.84104e-12	Fe	2	5171.64A	-27.565	4.477008657614503e-12
5286	2.1731e-10	Mg	9	91.4106A	-27.566999999999997	4.456438671319212e-12
5287	2.48088e-11	B	4	800.703A	-27.57	4.425760763290734e-12
5288	8.23886e-12	Fe	2	2411.07A	-27.572	4.405426239681437e-12
5289	7.39556e-11	C	3	268.600A	-27.575	4.375099498762322e-12
5290	4.95708e-11	Na	5	400.729A	-27.576	4.365037049145177e-12
5291	1.1516e-11	Al	2	1724.95A	-27.578000000000003	4.344981525659208e-12
5292	9.28537e-12	V	2	2139.33A	-27.581	4.315070883224667e-12
5293	1.77066e-11	Si	3	1121.87A	-27.581	4.315070883224667e-12
5294	7.60925e-11	Si	10	261.057A	-27.583000000000002	4.295244933417647e-12
5295	3.22601e-12	Mn	5	6157.60A	-27.583000000000002	4.295244933417647e-12
5296	1.06905e-10	F	6	185.814A	-27.583000000000002	4.295244933417647e-12
5297	6.1944699999999996e-12	Li	2	3206.81A	-27.584	4.285366144204309e-12
5298	9.4564e-11	Cl	10	210.064A	-27.585	4.275510075575636e-12
5299	8.85775e-12	F	2	2242.61A	-27.586	4.265676675275805e-12
5300	2.93351e-11	B	3	677.157A	-27.586	4.265676675275805e-12
5301	2.80649e-12	Ni	2	7078.04A	-27.587	4.255865891169036e-12
5302	4.0451e-12	He	1	4910.75A	-27.590999999999998	4.216847878149828e-12
5303	6.16039e-12	Fe	2	3224.55A	-27.592	4.20714939716007e-12
5304	1.65351e-11	Cl	1	1201.35A	-27.592	4.20714939716007e-12
5305	4.60934e-11	Mn	6	430.961A	-27.592	4.20714939716007e-12
5306	2.82026e-12	Sc	2	7043.49A	-27.592	4.20714939716007e-12
5307	4.72835e-12	Mn	10	4201.14A	-27.593000000000004	4.1974732220575725e-12
5308	2.01217e-12	N	1	9872.15A	-27.593000000000004	4.1974732220575725e-12
5309	4.64121e-11	Fe	6	428.002A	-27.594	4.187819301540321e-12
5310	1.7879e-11	B	4	1111.05A	-27.594	4.187819301540321e-12
5311	2.11575e-12	S	9	9388.86A	-27.595	4.1781875844241214e-12
5312	8.2312e-12	Fe	2	2413.31A	-27.596	4.168578019642535e-12
5313	6.42829e-11	Al	7	309.016A	-27.6	4.130360266639641e-12
5314	3.51959e-12	Fe	2	5643.97A	-27.6	4.130360266639641e-12
5315	3.86919e-11	C	3	513.401A	-27.6	4.130360266639641e-12
5316	1.4266600000000001e-12	S	11	1.39238m	-27.601	4.1208607016365295e-12
5317	1.81161e-11	Li	2	1096.51A	-27.601999999999997	4.11138298502664e-12
5318	3.4396900000000003e-12	Mn	6	5775.07A	-27.603	4.1019270665599935e-12
5319	4.51424e-13	Sc	8	4.40040m	-27.604	4.0924928961023865e-12
5320	4.58444e-12	Li	2	4333.02A	-27.605999999999998	4.073689599252965e-12
5321	1.70875e-12	N	1	1.16252m	-27.607	4.064320373167944e-12
5322	3.2054200000000003e-10	O	8	61.9715A	-27.608	4.05497269570495e-12
5323	6.88316e-11	B	4	288.595A	-27.609	4.0456465173035285e-12
5324	1.80727e-12	Si	1	1.09914m	-27.609	4.0456465173035285e-12
5325	1.62406e-12	N	1	1.22314m	-27.61	4.036341788517242e-12
5326	1.97572e-12	N	1	1.00543m	-27.611	4.027058460013281e-12
5327	8.84834e-11	V	6	224.499A	-27.612	4.017796482572425e-12
5328	7.91664e-11	Ne	3	250.920A	-27.614	3.9993363845684785e-12
5329	2.27875e-11	S	9	871.726A	-27.616	3.980961103010544e-12
5330	1.50942e-11	N	1	1316.04A	-27.616999999999997	3.9718051465487434e-12
5331	2.5218099999999997e-12	Mg	2	7877.05A	-27.616999999999997	3.9718051465487434e-12
5332	1.3878399999999999e-12	N	1	1.43132m	-27.616999999999997	3.9718051465487434e-12
5333	3.64547e-11	C	2	544.909A	-27.618000000000002	3.962670248202383e-12
5334	1.02057e-10	N	7	194.641A	-27.619	3.953556359539272e-12
5335	8.53505e-12	Fe	2	2327.40A	-27.62	3.944463432238382e-12
5336	5.88787e-11	Ar	5	337.380A	-27.62	3.944463432238382e-12
5337	2.72499e-11	C	5	728.975A	-27.622	3.926340268995094e-12
5338	1.76003e-12	O	1	1.12864m	-27.622	3.926340268995094e-12
5339	3.89372e-12	Ti	7	5101.66A	-27.623	3.917309936965455e-12
5340	1.89832e-09	Ne	9	10.4643A	-27.629	3.863562429688316e-12
5341	2.39947e-12	Li	3	8278.67A	-27.629	3.863562429688316e-12
5342	2.02728e-12	N	1	9798.56A	-27.631999999999998	3.836965852999672e-12
5343	1.3376e-14	He	1	148.508m	-27.633000000000003	3.828141076422689e-12
5344	1.41165e-10	O	8	140.718A	-27.634	3.819336596268675e-12
5345	4.84152e-12	Si	1	4102.94A	-27.636999999999997	3.793044468075836e-12
5346	3.46545e-11	Sc	8	573.215A	-27.638	3.784320707881003e-12
5347	3.76046e-11	B	3	528.246A	-27.638	3.784320707881003e-12
5348	2.36863e-10	Mg	9	83.8646A	-27.638	3.784320707881003e-12
5349	2.53328e-12	B	3	7841.40A	-27.641	3.758269627368323e-12
5350	7.64417e-11	K	9	259.864A	-27.643	3.741001946950111e-12
5351	1.765e-11	V	3	1125.46A	-27.643	3.741001946950111e-12
5352	6.03803e-12	Fe	2	3289.89A	-27.644000000000002	3.732397881232412e-12
5353	9.96441e-11	Si	7	199.354A	-27.645	3.7238136043167605e-12
5354	1.40881e-10	Ni	9	141.002A	-27.647	3.706704234944228e-12
5355	1.65695e-11	Mn	2	1198.85A	-27.648000000000003	3.698179051775144e-12
5356	1.9977400000000003e-12	Co	2	9943.48A	-27.649	3.689673475983311e-12
5357	8.385780000000001e-13	Ni	2	2.36883m	-27.651999999999997	3.664273942432106e-12
5358	1.13166e-11	Li	2	1755.33A	-27.653000000000002	3.655846346227791e-12
5359	5.01984e-12	Ni	5	3957.19A	-27.653000000000002	3.655846346227791e-12
5360	1.52954e-10	O	7	129.872A	-27.653000000000002	3.655846346227791e-12
5361	4.51426e-11	Mn	10	440.038A	-27.655	3.639049258039938e-12
5362	1.0556200000000001e-10	N	7	188.179A	-27.658	3.613998219153754e-12
5363	1.07065e-10	F	6	185.537A	-27.66	3.597393405644427e-12
5364	6.14239e-11	Ca	4	323.400A	-27.660999999999998	3.5891196304062963e-12
5365	2.8515e-12	Fe	2	6966.31A	-27.662	3.5808648843231306e-12
5366	3.4167599999999997e-10	Be	4	58.1384A	-27.664	3.5644123046590733e-12
5367	1.3178700000000001e-12	Fe	4	1.50732m	-27.664	3.5644123046590733e-12
5368	1.88051e-12	N	1	1.05633m	-27.664	3.5644123046590733e-12
5369	1.69623e-11	B	4	1171.09A	-27.665	3.5562143838482706e-12
5370	3.51604e-12	Fe	2	5649.66A	-27.666	3.548035317732092e-12
5371	2.27571e-12	N	1	8728.90A	-27.666999999999998	3.5398750629460002e-12
5372	1.62834e-12	C	5	1.21992m	-27.668000000000003	3.53173357622505e-12
5373	4.38218e-12	Fe	2	4533.00A	-27.669	3.523610814404006e-12
5374	3.94377e-12	Fe	2	5036.92A	-27.675	3.475265061594952e-12
5375	1.0386e-11	Sc	3	1912.62A	-27.676	3.467272173753592e-12
5376	2.14981e-11	Cr	3	924.009A	-27.676	3.467272173753592e-12
5377	8.03121e-13	Co	3	2.47341m	-27.676	3.467272173753592e-12
5378	2.26268e-11	Ar	7	877.917A	-27.676	3.467272173753592e-12
5379	1.18814e-12	Al	1	1.67189m	-27.677	3.4592976690441117e-12
5380	3.4263199999999995e-10	S	9	57.9760A	-27.678	3.4513415051865107e-12
5381	6.38817e-13	Co	8	3.10957m	-27.678	3.4513415051865107e-12
5382	4.23224e-12	Li	2	4693.60A	-27.680999999999997	3.427582637382012e-12
5383	3.51525e-12	Fe	2	5650.94A	-27.682	3.4196994160730997e-12
5384	3.8313e-12	Fe	2	5184.79A	-27.682	3.4196994160730997e-12
5385	2.4460599999999998e-12	Co	2	8121.00A	-27.683000000000003	3.411834325670043e-12
5386	1.8206400000000002e-12	Fe	2	1.09107m	-27.684	3.403987324472998e-12
5387	7.58067e-12	Fe	2	2620.41A	-27.686	3.3883474233763607e-12
5388	3.5889800000000003e-12	Fe	2	5534.85A	-27.688000000000002	3.3727793810978985e-12
5389	5.95105e-11	Mn	10	333.797A	-27.69	3.3572828674763873e-12
5390	4.64451e-11	B	4	427.698A	-27.69	3.3572828674763873e-12
5391	4.2587e-12	Fe	2	4664.44A	-27.69	3.3572828674763873e-12
5392	2.11666e-12	Fe	2	9384.81A	-27.694000000000003	3.326503113136786e-12
5393	4.33583e-11	Be	3	458.147A	-27.695	3.3188523682825114e-12
5394	5.809919999999999e-14	Fe	5	34.1906m	-27.698	3.2960055492811846e-12
5395	1.75322e-13	Cl	1	11.3303m	-27.7	3.2808617793751946e-12
5396	1.5863399999999999e-12	K	1	1.25222m	-27.701	3.2733160066755985e-12
5397	4.72806e-12	Mn	5	4201.40A	-27.701	3.2733160066755985e-12
5398	1.33067e-11	N	1	1492.82A	-27.703000000000003	3.2582764857483394e-12
5399	2.00988e-12	N	1	9883.38A	-27.704	3.2507826577826604e-12
5400	5.12754e-12	Fe	2	3874.07A	-27.706	3.2358466681892633e-12
5401	1.9951e-12	Ni	2	9956.63A	-27.706999999999997	3.228404427372442e-12
5402	3.2722000000000003e-10	O	8	60.7068A	-27.706999999999997	3.228404427372442e-12
5403	3.20644e-11	N	7	619.518A	-27.706999999999997	3.228404427372442e-12
5404	7.76253e-11	Al	7	255.902A	-27.712	3.1914491874831713e-12
5405	3.5547400000000003e-12	Fe	2	5588.15A	-27.712	3.1914491874831713e-12
5406	7.71089e-11	O	5	257.616A	-27.718000000000004	3.1476608630490194e-12
5407	5.183419999999999e-12	Mg	1	3832.30A	-27.719	3.1404214439557764e-12
5408	1.47466e-10	F	7	134.705A	-27.72	3.1331986750644103e-12
5409	7.16445e-11	Si	10	277.264A	-27.72	3.1331986750644103e-12
5410	9.569040000000002e-13	Sc	2	2.07591m	-27.72	3.1331986750644103e-12
5411	7.0327e-12	B	4	2824.59A	-27.721	3.1259925180804927e-12
5412	1.05137e-11	F	4	1889.39A	-27.723000000000003	3.111629887097646e-12
5413	2.4123e-12	Mg	2	8234.64A	-27.724	3.1044733369495023e-12
5414	3.41267e-11	Be	3	582.079A	-27.726	3.0902095776229148e-12
5415	9.77612e-13	Sc	2	2.03194m	-27.726999999999997	3.083102292819464e-12
5416	9.573309999999999e-13	C	5	2.07498m	-27.729	3.0689367245213914e-12
5417	4.47052e-11	K	3	444.344A	-27.73	3.061878365922361e-12
5418	4.4621e-11	Na	5	445.182A	-27.730999999999998	3.0548362410976514e-12
5419	8.93257e-11	P	8	222.382A	-27.733	3.04080054351036e-12
5420	1.17772e-11	Cl	7	1686.68A	-27.737	3.0129223165573704e-12
5421	2.34355e-11	Si	2	847.623A	-27.739	2.999079195960502e-12
5422	1.1187000000000001e-10	Co	11	177.568A	-27.739	2.999079195960502e-12
5423	6.25701e-11	Ni	12	317.475A	-27.739	2.999079195960502e-12
5424	1.6105e-11	S	2	1233.44A	-27.74	2.9921815052187006e-12
5425	4.87348e-13	Fe	3	4.07603m	-27.74	2.9921815052187006e-12
5426	3.00847e-11	Cr	5	660.284A	-27.741	2.985299678725353e-12
5427	3.31798e-10	O	8	59.8691A	-27.741999999999997	2.9784336799937487e-12
5428	9.80727e-12	Zn	2	2025.48A	-27.744	2.964749020288005e-12
5429	6.35059e-11	P	10	312.797A	-27.745	2.9579302867591865e-12
5430	4.58824e-12	Fe	2	4329.43A	-27.746	2.9511272358823197e-12
5431	4.94343e-11	Mn	6	401.836A	-27.747	2.9443398315882576e-12
5432	2.0157200000000002e-12	Ca	2	9854.76A	-27.750999999999998	2.9173459617578518e-12
5433	2.00997e-12	Ni	2	9882.95A	-27.752	2.9106362522382684e-12
5434	4.82795e-12	Fe	2	4114.47A	-27.752	2.9106362522382684e-12
5435	1.22856e-10	Al	4	161.688A	-27.752	2.9106362522382684e-12
5436	4.98245e-12	Fe	11	3986.88A	-27.752	2.9106362522382684e-12
5437	1.7624e-11	C	2	1127.13A	-27.753	2.90394197462235e-12
5438	2.19963e-11	Si	2	903.081A	-27.754	2.897263093417702e-12
5439	3.13102e-11	N	2	634.441A	-27.754	2.897263093417702e-12
5440	2.4396900000000003e-10	Mg	9	81.4221A	-27.755	2.890599573213585e-12
5441	1.78053e-11	Si	4	1115.65A	-27.756999999999998	2.8773184745708217e-12
5442	3.71115e-11	N	7	535.264A	-27.756999999999998	2.8773184745708217e-12
5443	2.58547e-13	Fe	4	7.68312m	-27.756999999999998	2.8773184745708217e-12
5444	8.3e-13	Fe	2	2.39331m	-27.758000000000003	2.8707008257170888e-12
5445	4.69105e-11	Fe	6	423.454A	-27.759	2.8640983970334114e-12
5446	7.553539999999999e-12	Ti	3	2629.82A	-27.759	2.8640983970334114e-12
5447	8.54827e-11	O	3	232.380A	-27.76	2.8575111535142993e-12
5448	2.8715599999999997e-13	Ni	2	6.91766m	-27.761	2.8509390602348897e-12
5449	2.86703e-13	Fe	4	6.92859m	-27.761999999999997	2.844382082350575e-12
5450	5.786919999999999e-12	Ni	5	3432.65A	-27.761999999999997	2.844382082350575e-12
5451	1.7805e-11	Si	4	1115.67A	-27.761999999999997	2.844382082350575e-12
5452	3.89447e-11	Be	3	510.069A	-27.761999999999997	2.844382082350575e-12
5453	1.1412100000000001e-10	N	6	174.066A	-27.769000000000002	2.798903558060913e-12
5454	3.78557e-12	Co	3	5247.42A	-27.769000000000002	2.798903558060913e-12
5455	3.8702e-12	Fe	2	5132.67A	-27.776	2.754152185086304e-12
5456	2.44659e-10	Mg	9	81.1924A	-27.778000000000002	2.7414980052454366e-12
5457	1.5310299999999997e-10	O	7	129.745A	-27.781	2.722625665723242e-12
5458	1.19445e-10	Ni	9	166.306A	-27.781	2.722625665723242e-12
5459	2.29607e-11	Ar	7	865.149A	-27.784000000000002	2.7038832424724576e-12
5460	5.69053e-13	Co	3	3.49079m	-27.784000000000002	2.7038832424724576e-12
5461	1.1835700000000002e-10	C	5	167.835A	-27.785	2.697664483583518e-12
5462	2.41135e-11	O	7	823.791A	-27.785999999999998	2.6914600274431255e-12
5463	9.92808e-11	O	8	200.084A	-27.787	2.68526984115585e-12
5464	7.22004e-11	Fe	4	275.130A	-27.788	2.6790938919019615e-12
5465	9.63871e-12	Co	2	2060.90A	-27.791	2.6606511392743358e-12
5466	1.84847e-12	Na	1	1.07464m	-27.791	2.6606511392743358e-12
5467	7.526789999999999e-12	Ti	3	2639.17A	-27.791	2.6606511392743358e-12
5468	1.0131599999999999e-13	Fe	4	19.6064m	-27.794	2.642335345662783e-12
5469	3.22778e-12	Na	1	6154.23A	-27.796	2.6301949175321603e-12
5470	6.85843e-12	N	6	2896.36A	-27.799	2.6120887830763622e-12
5471	3.6326100000000003e-13	Fe	5	5.46837m	-27.802	2.594107290373442e-12
5472	2.96135e-12	Li	1	6707.91A	-27.802	2.594107290373442e-12
5473	1.0700599999999999e-10	F	6	185.638A	-27.802	2.594107290373442e-12
5474	8.42343e-11	O	5	235.824A	-27.803	2.5881410091681267e-12
5475	2.6159e-12	Fe	5	7593.75A	-27.803	2.5881410091681267e-12
5476	1.17289e-11	Fe	8	1693.63A	-27.81	2.546759496297277e-12
5477	2.96048e-12	Cr	5	6709.87A	-27.811999999999998	2.535058199305762e-12
5478	2.2984400000000001e-10	O	7	86.4259A	-27.814	2.5234106648903484e-12
5479	2.6092400000000003e-12	Fe	2	7613.12A	-27.814	2.5234106648903484e-12
5480	8.88495e-12	P	1	2235.74A	-27.815	2.5176069814116055e-12
5481	7.1869e-12	Fe	5	2763.98A	-27.815	2.5176069814116055e-12
5482	6.517310000000001e-13	Cl	10	3.04795m	-27.815	2.5176069814116055e-12
5483	2.37975e-12	Sc	2	8347.28A	-27.815	2.5176069814116055e-12
5484	7.10089e-11	Al	8	279.746A	-27.816	2.5118166460344777e-12
5485	1.28533e-13	Co	2	15.4548m	-27.816999999999997	2.5060396280591638e-12
5486	1.1183e-11	Be	2	1776.31A	-27.818	2.5002758968564483e-12
5487	4.53187e-12	He	1	4383.28A	-27.819000000000003	2.494525421867663e-12
5488	5.53923e-11	Fe	11	358.614A	-27.82	2.4887881726043627e-12
5489	4.19838e-12	Fe	2	4731.45A	-27.820999999999998	2.4830641186482017e-12
5490	2.11511e-12	Fe	4	9391.68A	-27.820999999999998	2.4830641186482017e-12
5491	3.97591e-11	C	5	499.620A	-27.823	2.4716554753336008e-12
5492	9.54325e-13	Sc	2	2.08152m	-27.824	2.46597082548769e-12
5493	9.839739999999999e-12	Co	2	2018.80A	-27.826999999999998	2.448995201729662e-12
5494	2.0996900000000003e-12	N	1	9460.68A	-27.828000000000003	2.4433626690667834e-12
5495	1.88579e-12	N	1	1.05338m	-27.828000000000003	2.4433626690667834e-12
5496	1.68672e-11	N	1	1177.69A	-27.829	2.4377430908695875e-12
5497	4.63548e-12	Ni	2	4285.31A	-27.829	2.4377430908695875e-12
5498	2.4565e-11	B	4	808.648A	-27.831	2.426542678762849e-12
5499	5.78221e-11	Si	9	343.545A	-27.831	2.426542678762849e-12
5500	5.92734e-11	F	7	335.133A	-27.831999999999997	2.4209617854698573e-12
5501	3.1912900000000002e-12	Fe	4	6224.58A	-27.833000000000002	2.4153937278752124e-12
5502	1.51528e-11	N	1	1310.94A	-27.834	2.4098384764577076e-12
5503	1.51282e-11	N	1	1313.07A	-27.835	2.4042960017638923e-12
5504	1.70388e-11	N	1	1165.84A	-27.839000000000002	2.3822532835256154e-12
5505	1.5705700000000002e-10	Ca	10	126.479A	-27.840999999999998	2.371307823924886e-12
5506	1.29588e-10	Fe	8	153.290A	-27.840999999999998	2.371307823924886e-12
5507	3.86813e-12	Co	3	5135.42A	-27.840999999999998	2.371307823924886e-12
5508	2.0167e-12	C	1R	9850.00A	-27.842	2.3658539672727723e-12
5509	1.67635e-11	N	1	1184.98A	-27.846	2.344163687725144e-12
5510	4.25007e-11	K	9	467.391A	-27.846999999999998	2.3387722608539003e-12
5511	1.37426e-12	N	1	1.44546m	-27.848000000000003	2.333393233920328e-12
5512	1.61841e-11	S	2	1227.40A	-27.851999999999997	2.3120005561649336e-12
5513	6.09924e-12	Li	2	3256.87A	-27.853	2.306683102443508e-12
5514	1.1271600000000002e-10	N	6	176.234A	-27.855	2.2960848562855007e-12
5515	1.0496e-11	Fe	4	1892.58A	-27.855	2.2960848562855007e-12
5516	1.7818900000000002e-12	Fe	4	1.11480m	-27.862	2.2593729983549005e-12
5517	1.1432e-11	Mg	2	1737.61A	-27.862	2.2593729983549005e-12
5518	7.4899e-12	Li	2	2652.17A	-27.862	2.2593729983549005e-12
5519	3.10694e-12	Mn	5	6393.57A	-27.866	2.238658942198183e-12
5520	1.69604e-10	N	6	117.123A	-27.869	2.2232481224380463e-12
5521	2.32394e-11	Mg	7	854.774A	-27.87	2.2181347936498046e-12
5522	4.6560800000000005e-12	Fe	2	4266.35A	-27.872	2.2079433900149327e-12
5523	2.8184599999999997e-12	Fe	2	7047.99A	-27.872	2.2079433900149327e-12
5524	4.25854e-12	Cl	7	4664.61A	-27.873	2.2028652611344766e-12
5525	2.58162e-12	Ni	2	7694.56A	-27.874000000000002	2.197798811626347e-12
5526	6.65632e-11	Ca	3	298.430A	-27.874000000000002	2.197798811626347e-12
5527	6.2152800000000006e-12	Fe	2	3196.07A	-27.875	2.19274401462875e-12
5528	3.995680000000001e-12	Cr	4	4971.49A	-27.875999999999998	2.1877008433416373e-12
5529	5.57913e-11	Si	10	356.050A	-27.878	2.177649271006758e-12
5530	3.5495699999999996e-10	S	9	55.9630A	-27.879	2.1726408166665725e-12
5531	2.76089e-11	B	4	719.496A	-27.884	2.147770802893724e-12
5532	8.78103e-11	Mg	5	226.220A	-27.886	2.137902692429857e-12
5533	4.78838e-11	Fe	6	414.847A	-27.886	2.137902692429857e-12
5534	4.7904900000000005e-12	Fe	2	4146.65A	-27.886999999999997	2.1329856526836886e-12
5535	2.0938299999999998e-12	Fe	5	9487.14A	-27.886999999999997	2.1329856526836886e-12
5536	2.2494299999999997e-10	Be	3	88.3088A	-27.888	2.128079921815083e-12
5537	1.89293e-11	S	2	1049.40A	-27.893	2.1037199923876017e-12
5538	1.03808e-12	Fe	2	1.91358m	-27.893	2.1037199923876017e-12
5539	4.49883e-11	N	7	441.548A	-27.894000000000002	2.0988815706698857e-12
5540	1.70093e-11	N	1	1167.86A	-27.894000000000002	2.0988815706698857e-12
5541	1.3402900000000001e-09	O	8	14.8210A	-27.895	2.094054277013337e-12
5542	5.68889e-11	Mg	6	349.180A	-27.896	2.0892380858240915e-12
5543	2.42402e-12	Na	1	8194.82A	-27.896	2.0892380858240915e-12
5544	2.22664e-14	Al	1	89.2128m	-27.899	2.0748558720041368e-12
5545	3.47077e-11	Ne	5	572.336A	-27.901	2.0653227752165496e-12
5546	7.58185e-16	B	5	2620.00m	-27.905	2.0463877821991355e-12
5547	4.6754199999999995e-12	K	11	4248.70A	-27.91	2.0229629749611098e-12
5548	1.01883e-11	Co	2	1949.74A	-27.91	2.0229629749611098e-12
5549	1.29673e-10	Ni	12	153.189A	-27.912	2.013668304377855e-12
5550	7.77809e-11	O	3	255.390A	-27.914	2.0044163389267694e-12
5551	3.3637699999999995e-12	Ni	4	5905.42A	-27.914	2.0044163389267694e-12
5552	2.68775e-12	Cr	4	7390.75A	-27.914	2.0044163389267694e-12
5553	3.01938e-11	Cr	5	657.898A	-27.916	1.9952068823956257e-12
5554	4.60655e-11	Mn	6	431.222A	-27.921	1.9723679380730233e-12
5555	1.5436500000000001e-10	O	7	128.685A	-27.923000000000002	1.9633057305683375e-12
5556	1.5101e-11	N	1	1315.44A	-27.923000000000002	1.9633057305683375e-12
5557	5.57178e-11	Fe	11	356.519A	-27.923000000000002	1.9633057305683375e-12
5558	2.53903e-11	Mg	8	782.364A	-27.924	1.9587902526912254e-12
5559	1.21028e-11	O	1	1641.31A	-27.924	1.9587902526912254e-12
5560	2.9237400000000002e-12	Ni	2	6794.20A	-27.927	1.945306035438152e-12
5561	2.2709099999999997e-12	N	1	8747.37A	-27.927	1.945306035438152e-12
5562	1.1012100000000001e-12	Fe	4	1.80388m	-27.927	1.945306035438152e-12
5563	4.07568e-10	Ar	9	48.7390A	-27.93	1.9319146428837295e-12
5564	1.25141e-10	B	5	158.736A	-27.930999999999997	1.9274713625048327e-12
5565	3.3867400000000007e-10	Cl	8	58.6537A	-27.932	1.92303830138721e-12
5566	9.57761e-11	Cl	10	207.405A	-27.933000000000003	1.9186154360272125e-12
5567	1.5532299999999998e-12	P	8	1.27891m	-27.934	1.9142027429752963e-12
5568	5.87706e-11	Ca	7	338.000A	-27.934	1.9142027429752963e-12
5569	1.7048900000000002e-12	N	1	1.16515m	-27.936	1.9054077802667676e-12
5570	1.7043599999999998e-12	Fe	2	1.16551m	-27.936999999999998	1.901025463980154e-12
5571	1.25876e-13	Cr	5	15.7810m	-27.938000000000002	1.8966532267412776e-12
5572	1.5182399999999998e-10	N	6	130.839A	-27.939	1.8922910453690346e-12
5573	3.76114e-11	B	3	528.151A	-27.939	1.8922910453690346e-12
5574	2.0249200000000002e-12	N	1	9810.00A	-27.941	1.8835967577661256e-12
5575	1.62875e-10	N	6	121.962A	-27.941	1.8835967577661256e-12
5576	3.00222e-11	Cr	5	661.658A	-27.941999999999997	1.8792646054392283e-12
5577	1.61884e-12	N	1	1.22708m	-27.941999999999997	1.8792646054392283e-12
5578	2.444e-10	Mg	9	81.2784A	-27.943	1.874942416786163e-12
5579	6.3950300000000005e-12	Ni	7	3106.23A	-27.944000000000003	1.8706301688911623e-12
5580	3.47311e-10	S	9	57.1950A	-27.945999999999998	1.8620354039754843e-12
5581	1.90011e-11	N	7	1045.44A	-27.947	1.8577528413861893e-12
5582	1.9163400000000003e-12	Fe	2	1.03658m	-27.947	1.8577528413861893e-12
5583	1.76162e-11	C	2	1127.63A	-27.948	1.8534801284175257e-12
5584	3.92589e-12	Ni	4	5059.86A	-27.949	1.8492172424159947e-12
5585	1.76768e-12	N	1	1.12376m	-27.95	1.8449641607802138e-12
5586	5.06746e-11	Ar	4	392.000A	-27.951999999999998	1.836487320460043e-12
5587	1.93891e-12	Co	2	1.02452m	-27.953000000000003	1.832263516832275e-12
5588	1.13985e-11	N	1	1742.72A	-27.956999999999997	1.815465223939009e-12
5589	1.50526e-11	N	1	1319.67A	-27.956999999999997	1.815465223939009e-12
5590	1.04801e-11	Sc	3	1895.44A	-27.958000000000002	1.8112897697915552e-12
5591	7.77583e-11	Fe	7	255.464A	-27.959	1.8071239189221823e-12
5592	3.3451999999999995e-10	Cl	8	59.3820A	-27.96	1.8029676492439192e-12
5593	7.90289e-11	Al	8	251.357A	-27.96	1.8029676492439192e-12
5594	4.92942e-11	Fe	8	402.978A	-27.962	1.7946837653669494e-12
5595	1.0219900000000001e-10	B	5	194.371A	-27.965	1.7823292492264267e-12
5596	1.1871600000000002e-10	C	5	167.327A	-27.965	1.7823292492264267e-12
5597	4.84436e-11	Be	4	410.053A	-27.965999999999998	1.7782300057060189e-12
5598	7.37661e-11	N	3	269.290A	-27.967	1.774140190184069e-12
5599	3.34866e-12	Fe	2	5932.05A	-27.967	1.774140190184069e-12
5600	1.3461e-12	N	1	1.47571m	-27.967	1.774140190184069e-12
5601	4.25659e-12	Fe	2	4666.76A	-27.969	1.765988756450281e-12
5602	1.29257e-10	F	6	153.682A	-27.97	1.7619270950203665e-12
5603	2.97732e-12	Fe	2	6671.92A	-27.97	1.7619270950203665e-12
5604	2.6348900000000003e-12	Co	2	7539.01A	-27.971	1.7578747751525005e-12
5605	1.51338e-11	Si	3	1312.59A	-27.976	1.7377525489963789e-12
5606	4.28828e-12	Fe	2	4632.27A	-27.976	1.7377525489963789e-12
5607	4.299180000000001e-12	Fe	2	4620.52A	-27.978	1.7297683012874105e-12
5608	3.4692199999999996e-12	Fe	2	5725.91A	-27.978	1.7297683012874105e-12
5609	3.48895e-11	Fe	8	569.354A	-27.978	1.7297683012874105e-12
5610	1.99327e-12	N	1	9965.75A	-27.98	1.7218207378644414e-12
5611	4.75489e-12	Fe	2	4177.69A	-27.98	1.7218207378644414e-12
5612	8.67864e-12	P	2	2288.89A	-27.98	1.7218207378644414e-12
5613	1.0566800000000001e-13	Co	2	18.7989m	-27.980999999999998	1.7178606600583582e-12
5614	2.34972e-11	Fe	8	845.396A	-27.982	1.7139096901784726e-12
5615	1.5136700000000002e-12	Al	1	1.31234m	-27.985	1.7021112188603913e-12
5616	1.1634500000000001e-10	O	8	170.738A	-27.985	1.7021112188603913e-12
5617	1.74867e-12	Ni	2	1.13597m	-27.989	1.6865061694072354e-12
5618	1.32075e-12	Mg	1	1.50402m	-27.989	1.6865061694072354e-12
5619	5.64235e-11	Fe	9	352.060A	-27.99	1.6826273128547376e-12
5620	2.02972e-12	N	1	9786.78A	-27.99	1.6826273128547376e-12
5621	1.0711200000000001e-10	Mn	8	185.456A	-27.991	1.6787573774247383e-12
5622	1.50603e-11	N	1	1319.00A	-27.991	1.6787573774247383e-12
5623	9.56512e-11	P	10	207.676A	-27.991999999999997	1.6748963425992526e-12
5624	5.01006e-11	N	7	396.492A	-27.991999999999997	1.6748963425992526e-12
5625	1.59781e-12	K	1	1.24323m	-27.993000000000002	1.6710441879074173e-12
5626	7.55602e-11	Fe	7	262.896A	-27.994	1.6672008929255458e-12
5627	9.350389999999998e-13	Sc	2	2.12445m	-27.995	1.6633664372768304e-12
5628	2.40162e-12	Sc	2	8271.28A	-27.996	1.6595408006313956e-12
5629	9.63357e-12	Zn	2	2062.00A	-27.997	1.65572396270607e-12
5630	9.40869e-13	Sc	2	2.11129m	-27.998	1.6519159032643721e-12
5631	4.2529600000000003e-13	Fe	2	4.67073m	-28.000999999999998	1.640544194173624e-12
5632	5.92141e-11	P	8	335.469A	-28.003	1.6330065782850115e-12
5633	7.32972e-11	O	8	271.013A	-28.004	1.6292507673776007e-12
5634	9.69632e-13	Ni	2	2.04866m	-28.005	1.6255035945955847e-12
5635	3.5938599999999998e-12	Fe	2	5527.34A	-28.006	1.6217650400718003e-12
5636	2.03178e-12	N	1	9776.90A	-28.006999999999998	1.6180350839848296e-12
5637	2.4994799999999998e-12	Fe	5	7947.45A	-28.006999999999998	1.6180350839848296e-12
5638	7.36722e-11	P	10	269.633A	-28.008000000000003	1.614313706558777e-12
5639	1.70657e-11	V	3	1164.00A	-28.009	1.6106008880633233e-12
5640	9.519e-11	O	5	208.682A	-28.01	1.6068966088134341e-12
5641	4.67501e-11	Fe	6	424.907A	-28.011	1.6032008491694163e-12
5642	1.33948e-11	Fe	7	1483.00A	-28.011999999999997	1.5995135895367069e-12
5643	2.57588e-12	Fe	2	7711.72A	-28.013	1.5958348103657963e-12
5644	3.13944e-14	Fe	3	63.2739m	-28.015	1.5885026154362642e-12
5645	2.53991e-10	Ne	9	78.2092A	-28.016	1.5848491608030624e-12
5646	6.11734e-11	Al	8	324.724A	-28.016	1.5848491608030624e-12
5647	6.16612e-12	Ni	7	3221.55A	-28.017	1.581204108882331e-12
5648	3.4634300000000003e-12	Fe	4	5735.48A	-28.017	1.581204108882331e-12
5649	7.315210000000001e-12	P	2	2715.50A	-28.019000000000002	1.573939135919957e-12
5650	4.56766e-10	Ar	10	43.4894A	-28.022	1.563104215119899e-12
5651	2.41837e-12	Mg	2	8213.99A	-28.022	1.563104215119899e-12
5652	2.5712e-11	Cl	6	772.577A	-28.023000000000003	1.559509175186408e-12
5653	6.429489999999999e-13	Sc	8	3.08958m	-28.026	1.5487735895373278e-12
5654	4.51199e-12	Fe	2	4402.60A	-28.028000000000002	1.5416576212764176e-12
5655	5.36055e-11	N	7	370.567A	-28.03	1.5345743479198186e-12
5656	1.56694e-13	Co	3	12.6772m	-28.031999999999996	1.5275236192480908e-12
5657	1.51064e-11	N	1	1314.97A	-28.033	1.524010412414261e-12
5658	5.4062e-12	Ni	5	3674.38A	-28.033	1.524010412414261e-12
5659	1.59716e-11	Ca	2	1243.74A	-28.034000000000002	1.5205052857319399e-12
5660	4.79663e-12	He	1	4141.33A	-28.034000000000002	1.5205052857319399e-12
5661	7.339109999999999e-13	K	1	2.70666m	-28.035	1.5170082206172942e-12
5662	8.264539999999999e-14	Fe	1	24.0358m	-28.035999999999998	1.5135191985292205e-12
5663	1.69625e-11	N	1	1171.08A	-28.038	1.5065652094815188e-12
5664	2.47269e-12	Ni	2	8033.54A	-28.038	1.5065652094815188e-12
5665	7.46646e-11	Fe	10	266.049A	-28.038	1.5065652094815188e-12
5666	1.09307e-11	Mg	1	1817.31A	-28.041	1.496194087528742e-12
5667	1.96505e-12	N	1	1.01089m	-28.041	1.496194087528742e-12
5668	5.84581e-11	Co	11	339.807A	-28.041	1.496194087528742e-12
5669	4.7918e-11	Fe	6	414.551A	-28.043000000000003	1.489319700135426e-12
5670	9.64277e-11	Cl	10	206.004A	-28.043000000000003	1.489319700135426e-12
5671	7.94482e-13	Fe	2	2.50030m	-28.044	1.4858943598773087e-12
5672	7.82062e-11	S	9	254.001A	-28.045	1.4824768976831586e-12
5673	2.11891e-12	Ni	2	9374.87A	-28.045	1.4824768976831586e-12
5674	3.07153e-12	Ni	2	6467.29A	-28.05	1.4655071249621079e-12
5675	3.35634e-10	Cl	8	59.1849A	-28.055	1.4487316036230882e-12
5676	5.64016e-11	Mg	5	352.197A	-28.055999999999997	1.4453996133965128e-12
5677	1.3105200000000002e-12	Fe	4	1.51577m	-28.057	1.4420752865347908e-12
5678	3.87019e-11	Fe	8	513.269A	-28.058000000000003	1.4387586054126717e-12
5679	2.0046400000000002e-12	N	1	9909.22A	-28.06	1.4321481100889168e-12
5680	2.22047e-12	Fe	2	8946.05A	-28.063000000000002	1.4222892718450014e-12
5681	7.51258e-11	Fe	7	264.416A	-28.066	1.4124983013662062e-12
5682	4.844980000000001e-10	B	5	41.0001A	-28.070999999999998	1.3963295670132359e-12
5683	7.47346e-11	P	10	265.800A	-28.072	1.3931180981264197e-12
5684	1.48641e-11	N	1	1336.40A	-28.074	1.3867173018854865e-12
5685	1.67186e-11	B	4	1188.17A	-28.076	1.3803459146319097e-12
5686	9.70359e-13	Sc	2	2.04712m	-28.076	1.3803459146319097e-12
5687	1.39941e-11	Si	5	1419.49A	-28.079	1.3708436801932214e-12
5688	2.8722e-12	Ar	11	6916.11A	-28.08	1.3676908272195282e-12
5689	3.18373e-12	Fe	2	6239.37A	-28.08	1.3676908272195282e-12
5690	4.95634e-11	Na	5	400.789A	-28.081	1.36454522560644e-12
5691	2.662e-11	Be	3	746.224A	-28.081999999999997	1.361406858676313e-12
5692	1.17923e-11	Si	3	1684.53A	-28.084	1.355151762345919e-12
5693	2.74961e-12	Si	2	7224.47A	-28.085	1.3520349997817652e-12
5694	1.30633e-11	N	7	1520.64A	-28.086	1.3489254055726002e-12
5695	9.29252e-12	B	3	2137.68A	-28.086	1.3489254055726002e-12
5696	8.39242e-13	Fe	2	2.36695m	-28.087	1.3458229632316432e-12
5697	2.27868e-11	S	8	871.752A	-28.087	1.3458229632316432e-12
5698	4.42871e-11	Fe	8	448.538A	-28.087	1.3458229632316432e-12
5699	8.89068e-11	Al	6	223.430A	-28.087	1.3458229632316432e-12
5700	2.02941e-12	N	1	9788.29A	-28.090999999999998	1.3334843841401634e-12
5701	4.75784e-11	Si	9	417.510A	-28.092	1.3304174551630155e-12
5702	2.0597900000000001e-10	O	7	96.4394A	-28.093000000000004	1.327357579926765e-12
5703	1.44392e-11	Ni	2	1375.73A	-28.094	1.3243047422082903e-12
5704	2.12774e-12	Co	2	9335.96A	-28.098000000000003	1.3121634433529516e-12
5705	1.12725e-11	Fe	7	1762.21A	-28.099	1.309145551178868e-12
5706	1.69742e-11	N	1	1170.28A	-28.099	1.309145551178868e-12
5707	1.84798e-12	Na	1	1.07493m	-28.099	1.309145551178868e-12
5708	2.08678e-11	P	8	951.921A	-28.1	1.3061345999641647e-12
5709	1.47532e-12	N	1	1.34645m	-28.1	1.3061345999641647e-12
5710	4.13703e-12	Li	2	4801.63A	-28.101	1.3031305737450992e-12
5711	4.62335e-11	Mn	6	429.655A	-28.101	1.3031305737450992e-12
5712	1.03747e-11	S	1	1914.70A	-28.101999999999997	1.300133456594613e-12
5713	1.97336e-11	Si	7	1006.63A	-28.105999999999998	1.288213761417793e-12
5714	3.14131e-11	O	8	632.363A	-28.108	1.2822949568220516e-12
5715	5.3387e-12	Be	3	3720.84A	-28.108	1.2822949568220516e-12
5716	2.40456e-12	Sc	2	8261.17A	-28.11	1.2764033466632156e-12
5717	1.12613e-11	Al	2	1763.95A	-28.11	1.2764033466632156e-12
5718	1.34881e-11	Ni	2	1472.74A	-28.112	1.2705388059941872e-12
5719	3.75644e-12	Ni	4	5288.11A	-28.114	1.2647012104419475e-12
5720	1.70609e-11	N	1	1164.32A	-28.114	1.2647012104419475e-12
5721	2.60469e-11	Fe	3	762.643A	-28.116	1.2588904362049514e-12
5722	1.81555e-12	Fe	2	1.09413m	-28.116	1.2588904362049514e-12
5723	2.55997e-11	N	2	775.965A	-28.116999999999997	1.2559950685472887e-12
5724	1.1e-12	Cr	11	1.80587m	-28.118000000000002	1.2531063600504282e-12
5725	1.11843e-11	Be	2	1776.10A	-28.119	1.2502242953987666e-12
5726	1.7609799999999998e-12	Co	2	1.12804m	-28.12	1.2473488593118527e-12
5727	9.19838e-12	Fe	5	2159.56A	-28.122	1.241617811886269e-12
5728	3.17526e-12	Sc	3	6256.01A	-28.123	1.2387621701621458e-12
5729	5.82264e-11	Fe	9	341.159A	-28.124000000000002	1.2359130962317342e-12
5730	1.42217e-12	Fe	2	1.39677m	-28.124000000000002	1.2359130962317342e-12
5731	2.36924e-12	Sc	2	8384.33A	-28.127	1.2274051303213508e-12
5732	4.71717e-12	Fe	2	4211.10A	-28.127	1.2274051303213508e-12
5733	1.25661e-12	Mn	5	1.58080m	-28.127	1.2274051303213508e-12
5734	1.7523e-11	Al	6	1133.62A	-28.127	1.2274051303213508e-12
5735	1.26634e-10	O	8	156.865A	-28.127	1.2274051303213508e-12
5736	4.598e-11	Mn	6	432.024A	-28.128	1.2245821768577379e-12
5737	8.12996e-12	Si	1	2443.36A	-28.128	1.2245821768577379e-12
5738	1.63836e-12	N	1	1.21246m	-28.129	1.2217657160069228e-12
5739	2.57619e-12	Fe	2	7710.78A	-28.13	1.218955732836321e-12
5740	6.0615699999999996e-12	Fe	2	3277.12A	-28.131	1.2161522124476613e-12
5741	4.69436e-12	Fe	2	4231.55A	-28.131999999999998	1.2133551399769776e-12
5742	2.18824e-10	O	7	90.7783A	-28.133000000000003	1.2105645005944404e-12
5743	5.92501e-11	F	7	335.264A	-28.133000000000003	1.2105645005944404e-12
5744	7.506739999999999e-12	Ti	3	2646.22A	-28.135	1.2050024619451547e-12
5745	5.54683e-13	Fe	2	3.58123m	-28.136	1.202231033189021e-12
5746	5.84957e-12	Fe	8	3395.89A	-28.136	1.202231033189021e-12
5747	1.6408e-12	N	1	1.21066m	-28.136999999999997	1.1994659785421472e-12
5748	1.63337e-11	Mg	7	1216.16A	-28.138	1.1967072833444685e-12
5749	4.43181e-12	Co	8	4482.24A	-28.138	1.1967072833444685e-12
5750	4.18947e-11	Si	8	474.152A	-28.139	1.193954932969697e-12
5751	2.7762400000000003e-12	Fe	2	7155.16A	-28.14	1.1912089128251156e-12
5752	4.86947e-11	Be	3	407.939A	-28.141	1.1884692083516186e-12
5753	3.30685e-12	Ni	2	6007.06A	-28.141	1.1884692083516186e-12
5754	2.7579000000000004e-10	Mg	9	72.0276A	-28.141	1.1884692083516186e-12
5755	2.40643e-12	Ca	2	8254.73A	-28.142	1.185735805023546e-12
5756	1.0778499999999999e-10	N	6	184.298A	-28.144000000000002	1.180287843868105e-12
5757	5.5276400000000005e-12	Li	2	3593.66A	-28.147	1.1721627995015656e-12
5758	5.18725e-13	Si	2	3.82948m	-28.147	1.1721627995015656e-12
5759	2.0977400000000003e-12	Fe	2	9469.46A	-28.148000000000003	1.169466899873122e-12
5760	1.60142e-12	N	1	1.24043m	-28.148000000000003	1.169466899873122e-12
5761	2.4746e-12	Co	2	8027.34A	-28.149	1.1667772006417835e-12
5762	6.01297e-11	Ne	5	330.360A	-28.151	1.1614163463610839e-12
5763	7.53669e-11	Ca	5	263.570A	-28.151	1.1614163463610839e-12
5764	1.68825e-11	N	1	1176.63A	-28.151999999999997	1.1587451628890163e-12
5765	2.81342e-11	Mg	9	706.061A	-28.151999999999997	1.1587451628890163e-12
5766	1.51087e-11	C	1	1314.77A	-28.154	1.153421212469598e-12
5767	2.17176e-10	P	6	91.4670A	-28.155	1.1507684172952014e-12
5768	2.42745e-12	Na	1	8183.26A	-28.155	1.1507684172952014e-12
5769	1.11244e-11	N	7	1785.67A	-28.155	1.1507684172952014e-12
5770	1.32725e-12	N	1	1.49666m	-28.156	1.1481217233804072e-12
5771	6.550100000000001e-13	Fe	4	3.03269m	-28.156	1.1481217233804072e-12
5772	1.38912e-16	Ne	8	1.43000c	-28.156999999999996	1.1454811166926983e-12
5773	3.0863599999999998e-12	Cr	5	6436.21A	-28.158	1.1428465832318221e-12
5774	3.13958e-11	S	2	632.711A	-28.159000000000002	1.1402181090297728e-12
5775	1.6873099999999998e-12	K	1	1.17729m	-28.162	1.1323689027776464e-12
5776	4.80226e-11	Fe	6	413.648A	-28.163	1.1297645265719293e-12
5777	2.2566e-11	Na	7	880.283A	-28.164	1.1271661402652673e-12
5778	8.0206e-12	Fe	2	2476.68A	-28.165	1.1245737300812845e-12
5779	1.75639e-11	Si	6	1130.99A	-28.166	1.121987282275261e-12
5780	8.2616e-12	Fe	2	2404.43A	-28.174	1.1015087064683224e-12
5781	8.29268e-12	Fe	2	2395.42A	-28.176	1.0964477336784439e-12
5782	2.1148599999999997e-12	N	1	9392.79A	-28.176	1.0964477336784439e-12
5783	1.97624e-11	B	4	1005.16A	-28.180999999999997	1.0838968002574154e-12
5784	4.2403e-12	Si	2	4684.69A	-28.182	1.0814039067938816e-12
5785	2.79369e-12	Cr	4	7110.47A	-28.182	1.0814039067938816e-12
5786	2.86493e-12	Fe	2	6933.66A	-28.182	1.0814039067938816e-12
5787	4.88226e-12	Sc	3	4068.70A	-28.182	1.0814039067938816e-12
5788	1.36539e-12	N	1	1.45485m	-28.182	1.0814039067938816e-12
5789	3.51825e-11	Si	3	564.611A	-28.183000000000003	1.0789167468262023e-12
5790	1.7336400000000002e-13	Fe	6	11.4582m	-28.184	1.0764353071677295e-12
5791	6.0244300000000004e-12	Fe	8	3297.32A	-28.184	1.0764353071677295e-12
5792	4.96083e-11	Mn	6	400.426A	-28.185	1.073959574662099e-12
5793	4.68059e-11	Fe	6	424.401A	-28.186	1.0714895361832156e-12
5794	3.07327e-11	F	6	646.362A	-28.186	1.0714895361832156e-12
5795	3.661480000000001e-12	Fe	2	5425.26A	-28.186999999999998	1.0690251786351979e-12
5796	6.49909e-11	N	3	305.650A	-28.189	1.0641134540986539e-12
5797	1.8426400000000003e-12	Sc	2	1.07804m	-28.19	1.0616660610686617e-12
5798	7.61414e-14	Co	3	26.0889m	-28.191	1.0592242968864482e-12
5799	1.04468e-11	Fe	5	1901.48A	-28.193	1.0543576033111266e-12
5800	1.50021e-11	Ni	2	1324.11A	-28.194000000000003	1.0519326481153026e-12
5801	1.76262e-11	C	2	1126.99A	-28.194000000000003	1.0519326481153026e-12
5802	8.5499e-12	F	6	2323.35A	-28.197	1.0446911947012461e-12
5803	5.17533e-12	Mg	1	3838.29A	-28.197	1.0446911947012461e-12
5804	2.094e-11	N	7	948.637A	-28.197	1.0446911947012461e-12
5805	7.26332e-11	N	3	273.490A	-28.198	1.0422884716282898e-12
5806	4.68548e-11	Fe	6	423.958A	-28.198	1.0422884716282898e-12
5807	3.2863400000000003e-12	Fe	2	6044.55A	-28.2	1.0374995911018456e-12
5808	3.74292e-11	C	2	530.721A	-28.2	1.0374995911018456e-12
5809	3.5491300000000004e-10	S	9	55.9700A	-28.2	1.0374995911018456e-12
5810	3.06878e-11	F	6	647.308A	-28.201999999999998	1.032732713482774e-12
5811	4.5308e-12	Fe	2	4384.32A	-28.203000000000003	1.0303574941533907e-12
5812	7.08307e-11	O	3	280.450A	-28.204	1.0279877376768897e-12
5813	3.6603800000000003e-13	Na	1	5.42688m	-28.204	1.0279877376768897e-12
5814	3.08499e-12	Ca	1	6439.08A	-28.204	1.0279877376768897e-12
5815	6.564130000000001e-12	Ni	7	3026.21A	-28.205	1.0256234314890404e-12
5816	2.24937e-11	F	7	883.111A	-28.206999999999997	1.0209111198668562e-12
5817	2.26053e-12	P	1	8787.54A	-28.206999999999997	1.0209111198668562e-12
5818	7.35637e-11	Fe	7	270.031A	-28.209	1.016220459349877e-12
5819	1.8512099999999997e-12	N	1	1.07305m	-28.21	1.013883217151154e-12
5820	1.59234e-11	C	1	1247.50A	-28.214000000000002	1.004587879944011e-12
5821	5.33883e-11	Na	2	372.075A	-28.215	1.0022773919355086e-12
5822	1.70405e-11	N	1	1165.72A	-28.218000000000004	9.953777629006233e-13
5823	1.13816e-10	Fe	10	174.531A	-28.22	9.908044175025348e-13
5824	9.67139e-11	P	10	205.394A	-28.221	9.885256305779442e-13
5825	7.12891e-13	Fe	5	2.78646m	-28.224	9.817206680023793e-13
5826	8.67778e-11	Ti	5	228.912A	-28.225	9.794627731218908e-13
5827	1.3331200000000002e-10	O	8	149.008A	-28.225	9.794627731218908e-13
5828	1.0435799999999999e-12	Co	2	1.90349m	-28.23	9.682509554709146e-13
5829	5.92091e-12	Ni	7	3354.97A	-28.234	9.593739773535238e-13
5830	6.72688e-11	S	4	295.300A	-28.235	9.571674784353126e-13
5831	1.02443e-10	F	6	193.907A	-28.239	9.483921142461641e-13
5832	1.04516e-12	Ni	9	1.90062m	-28.24	9.462108729122092e-13
5833	4.52802e-11	Mg	9	438.701A	-28.241	9.440346482941024e-13
5834	8.913689999999999e-12	Mg	2	2228.53A	-28.241	9.440346482941024e-13
5835	6.45675e-11	Si	8	307.654A	-28.243000000000002	9.396972030794875e-13
5836	1.7767599999999998e-12	N	1	1.11801m	-28.245	9.353796866154022e-13
5837	2.2552300000000001e-10	Ne	8	88.0817A	-28.246	9.332283730345118e-13
5838	1.24161e-10	Ni	12	159.990A	-28.247	9.310820073375475e-13
5839	1.4553e-12	N	1	1.36497m	-28.247	9.310820073375475e-13
5840	1.40163e-11	Si	3	1417.24A	-28.248	9.289405781446996e-13
5841	5.6989800000000004e-12	Ni	5	3485.62A	-28.248	9.289405781446996e-13
5842	2.43194e-10	Mg	9	81.6815A	-28.248	9.289405781446996e-13
5843	2.3856599999999998e-12	Sc	2	8326.62A	-28.25	9.246724838828959e-13
5844	2.8414e-12	N	6	6991.08A	-28.25	9.246724838828959e-13
5845	2.66668e-12	Sc	3	7449.14A	-28.255	9.14087845486557e-13
5846	1.51063e-11	N	1	1314.98A	-28.256	9.119855017813557e-13
5847	3.22162e-12	Mn	5	6165.99A	-28.259	9.057074377462821e-13
5848	1.3789e-10	O	8	144.060A	-28.259	9.057074377462821e-13
5849	1.9829099999999997e-12	N	1	1.00178m	-28.261	9.015460900682224e-13
5850	4.68005e-11	S	3	424.450A	-28.264	8.953398904378962e-13
5851	5.84529e-11	Fe	9	339.837A	-28.265	8.932806658327643e-13
5852	1.69793e-10	N	6	116.992A	-28.266	8.912261773128067e-13
5853	2.90883e-12	Fe	2	6829.01A	-28.266	8.912261773128067e-13
5854	3.53286e-14	Ar	4	56.2276m	-28.268	8.871313649826552e-13
5855	1.2660400000000002e-10	K	9	156.902A	-28.271	8.810243956218435e-13
5856	1.67724e-11	N	1	1184.36A	-28.271	8.810243956218435e-13
5857	3.36975e-12	Mn	6	5894.94A	-28.273000000000003	8.76976456220833e-13
5858	2.24111e-12	He	1	8863.66A	-28.276999999999997	8.689362877424666e-13
5859	7.95303e-12	B	1	2497.72A	-28.279	8.649438881521717e-13
5860	8.94345e-12	Fe	5	2221.12A	-28.279	8.649438881521717e-13
5861	4.61431e-11	Fe	8	430.497A	-28.28	8.629545724123467e-13
5862	2.302e-12	N	1	8629.24A	-28.28	8.629545724123467e-13
5863	6.72164e-11	Fe	6	295.530A	-28.281	8.609698319717671e-13
5864	8.93796e-12	Mg	2	2222.48A	-28.285	8.530764131065826e-13
5865	2.60523e-11	N	7	762.484A	-28.288	8.472038763855132e-13
5866	4.03872e-10	Ar	9	49.1850A	-28.288	8.472038763855132e-13
5867	8.91976e-12	Mg	2	2227.02A	-28.289	8.452553615405387e-13
5868	2.31753e-12	Co	2	8571.41A	-28.29	8.433113281553554e-13
5869	7.43133e-14	Fe	5	26.7307m	-28.291	8.41371765922878e-13
5870	8.335689999999999e-12	Fe	2	2383.06A	-28.291999999999998	8.394366645597541e-13
5871	5.18742e-12	Mg	1	3829.35A	-28.293000000000003	8.375060138062489e-13
5872	1.14463e-10	B	5	173.545A	-28.293000000000003	8.375060138062489e-13
5873	4.18841e-11	O	8	474.272A	-28.294	8.355798034262711e-13
5874	2.44442e-12	Li	1	8126.45A	-28.295	8.336580232072248e-13
5875	1.50602e-11	N	1	1319.01A	-28.295	8.336580232072248e-13
5876	1.27445e-12	Si	9	1.55866m	-28.298000000000002	8.279191617419661e-13
5877	4.4281e-11	Be	3	448.600A	-28.299	8.260150005098789e-13
5878	4.09172e-11	Ne	7	485.479A	-28.299	8.260150005098789e-13
5879	3.73549e-11	Al	7	531.777A	-28.299	8.260150005098789e-13
5880	7.59426e-11	Cl	7	261.572A	-28.3	8.241152187270903e-13
5881	8.85801e-12	P	1	2242.54A	-28.3	8.241152187270903e-13
5882	6.29502e-13	Fe	2	3.15558m	-28.301	8.222198063211598e-13
5883	1.4676799999999999e-12	N	1	1.35346m	-28.303	8.184420494658012e-13
5884	4.56465e-12	Fe	2	4351.81A	-28.305	8.146816498265469e-13
5885	4.05598e-11	Be	3	489.757A	-28.305999999999997	8.128079340270133e-13
5886	7.64019e-11	Cl	7	260.000A	-28.305999999999997	8.128079340270133e-13
5887	7.60654e-11	Cl	7	261.150A	-28.308000000000003	8.090734207967804e-13
5888	3.51949e-11	F	6	564.414A	-28.309	8.072126035660836e-13
5889	1.44146e-11	Na	6	1378.08A	-28.311	8.035037985441123e-13
5890	3.71448e-13	Fe	5	5.34785m	-28.311	8.035037985441123e-13
5891	2.4153e-11	Si	2	822.443A	-28.311999999999998	8.01655791089129e-13
5892	1.46868e-10	O	7	135.254A	-28.311999999999998	8.01655791089129e-13
5893	5.32789e-12	Fe	2	3728.39A	-28.311999999999998	8.01655791089129e-13
5894	1.55444e-12	Ni	2	1.27792m	-28.313000000000002	7.998120339333348e-13
5895	1.66061e-11	S	10	1196.22A	-28.314	7.979725173013386e-13
5896	3.31301e-11	O	3	599.590A	-28.316999999999997	7.924793131308168e-13
5897	1.51789e-11	O	5	1308.69A	-28.318	7.906566612886604e-13
5898	1.21125e-10	B	5	164.000A	-28.318	7.906566612886604e-13
5899	2.67138e-10	Ne	9	74.3603A	-28.319000000000003	7.888382014294212e-13
5900	2.51575e-12	Mg	2	7896.04A	-28.32	7.87023923911806e-13
5901	3.07703e-11	Cr	5	645.572A	-28.320999999999998	7.852138191166894e-13
5902	2.95573e-11	N	7	672.067A	-28.320999999999998	7.852138191166894e-13
5903	6.17081e-11	S	4	321.910A	-28.323	7.816060893280303e-13
5904	4.4328900000000005e-12	Mg	2	4481.15A	-28.323	7.816060893280303e-13
5905	3.4043e-12	N	4	5835.10A	-28.323	7.816060893280303e-13
5906	1.99272e-12	N	1	9968.51A	-28.324	7.798084452066699e-13
5907	3.1078400000000002e-12	O	1	6391.73A	-28.325	7.780149355520647e-13
5908	4.64312e-11	Fe	6	427.826A	-28.326	7.762255508551925e-13
5909	1.85504e-12	Fe	2	1.07084m	-28.328000000000003	7.726591184079275e-13
5910	1.7502599999999999e-12	Co	3	1.13494m	-28.329	7.708820517486711e-13
5911	2.3836099999999998e-12	Co	2	8333.76A	-28.33	7.691090722293142e-13
5912	7.1988e-12	Fe	5	2759.41A	-28.33	7.691090722293142e-13
5913	2.76506e-12	Cr	4	7184.10A	-28.331	7.673401704496894e-13
5914	5.33572e-12	Be	3	3722.92A	-28.333000000000002	7.638145626170607e-13
5915	2.59426e-11	Cl	6	765.708A	-28.334	7.620578378716411e-13
5916	2.0607799999999998e-10	O	7	96.3929A	-28.336	7.585565001526252e-13
5917	1.80406e-11	O	4	1101.10A	-28.337	7.568118686152846e-13
5918	6.51684e-12	Ni	7	3048.17A	-28.337	7.568118686152846e-13
5919	2.22512e-12	Ca	2	8927.36A	-28.339000000000002	7.533346339355821e-13
5920	9.07314e-11	Fe	9	218.937A	-28.339000000000002	7.533346339355821e-13
5921	5.12059e-11	Mg	6	387.933A	-28.340999999999998	7.49873375698016e-13
5922	1.84118e-12	Fe	2	1.07890m	-28.340999999999998	7.49873375698016e-13
5923	6.0138e-12	N	7	3303.15A	-28.343000000000004	7.464280204974716e-13
5924	1.51446e-12	Mn	5	1.31165m	-28.344	7.447112836892736e-13
5925	1.39555e-11	Be	3	1423.41A	-28.345	7.429984952661678e-13
5926	2.5890900000000002e-12	Fe	2	7672.37A	-28.346	7.412896461471146e-13
5927	1.8108400000000002e-12	Fe	6	1.09697m	-28.346999999999998	7.395847272719782e-13
5928	4.675e-12	Fe	2	4249.08A	-28.348000000000003	7.378837296014303e-13
5929	4.38625e-12	Fe	4	4528.80A	-28.348000000000003	7.378837296014303e-13
5930	4.3473800000000004e-12	Co	3	4569.29A	-28.348000000000003	7.378837296014303e-13
5931	3.54271e-12	Fe	2	5607.14A	-28.349	7.361866441169747e-13
5932	7.7743e-12	Sc	2	2555.14A	-28.351999999999997	7.311187709057239e-13
5933	3.07377e-12	Ca	1	6462.57A	-28.354	7.277595852869435e-13
5934	5.27778e-11	Na	2	376.379A	-28.355	7.260857846882564e-13
5935	4.24344e-12	Si	2	4681.21A	-28.355999999999998	7.24415833724126e-13
5936	3.61461e-11	Be	3	549.559A	-28.355999999999998	7.24415833724126e-13
5937	8.11133e-12	O	7	2448.98A	-28.355999999999998	7.24415833724126e-13
5938	5.05108e-12	Fe	2	3932.71A	-28.361	7.161235142464669e-13
5939	1.4551e-12	N	1	1.36516m	-28.362	7.144764758685351e-13
5940	5.70615e-11	Fe	9	348.123A	-28.363000000000003	7.128332255737426e-13
5941	7.17017e-11	Si	8	277.043A	-28.365	7.09558054404274e-13
5942	3.42166e-10	S	9	58.0550A	-28.365	7.09558054404274e-13
5943	2.76278e-10	Mg	9	71.9002A	-28.365	7.09558054404274e-13
5944	2.83324e-12	Fe	2	7011.23A	-28.366999999999997	7.062979312794255e-13
5945	7.30184e-13	K	1	2.72047m	-28.366999999999997	7.062979312794255e-13
5946	1.89805e-12	Fe	2	1.04657m	-28.366999999999997	7.062979312794255e-13
5947	1.9457900000000003e-12	Ni	2	1.02090m	-28.368000000000002	7.046734911152126e-13
5948	4.4331500000000004e-10	Ar	10	44.8089A	-28.369	7.030527870597128e-13
5949	2.37671e-11	Ar	5	835.797A	-28.37	7.014358105200975e-13
5950	4.8477e-11	O	8	409.771A	-28.37	7.014358105200975e-13
5951	3.1492900000000002e-12	Sc	3	6307.60A	-28.372	6.982130057160661e-13
5952	1.51527e-11	N	1	1310.95A	-28.373	6.966071603646538e-13
5953	1.49743e-11	N	1	1326.57A	-28.374000000000002	6.950050083550608e-13
5954	3.21177e-13	Fe	5	6.18490m	-28.375	6.934065411928421e-13
5955	1.06415e-10	F	6	186.670A	-28.378	6.886331641386626e-13
5956	2.6496e-11	B	5	749.715A	-28.379	6.870493518114686e-13
5957	5.81808e-13	Na	1	3.41426m	-28.381	6.838926467809928e-13
5958	1.18499e-12	Al	1	1.67633m	-28.381	6.838926467809928e-13
5959	5.08611e-12	Fe	2	3905.63A	-28.381999999999998	6.823197373411751e-13
5960	7.309529999999999e-13	Fe	5	2.71761m	-28.383000000000003	6.807504454926707e-13
5961	1.51925e-11	P	9	1307.52A	-28.384	6.791847629152727e-13
5962	1.42242e-11	Cl	1	1396.53A	-28.385	6.776226813078715e-13
5963	1.86335e-12	Sc	2	1.06606m	-28.39	6.698659986166305e-13
5964	8.91247e-11	Al	6	222.884A	-28.39	6.698659986166305e-13
5965	1.14925e-12	Co	2	1.72847m	-28.391	6.683253495723743e-13
5966	1.1664e-12	Mn	5	1.70305m	-28.391	6.683253495723743e-13
5967	2.58111e-11	B	4	769.608A	-28.393	6.652546735176906e-13
5968	9.029299999999999e-17	K	9	2.20000c	-28.393	6.652546735176906e-13
5969	3.82464e-11	K	8	519.381A	-28.394000000000002	6.6372463022685e-13
5970	1.21637e-10	Co	11	163.309A	-28.395	6.621981059379323e-13
5971	5.74135e-11	Ar	3	345.990A	-28.397	6.591555820105399e-13
5972	6.42364e-16	Na	9	3092.40m	-28.397	6.591555820105399e-13
5973	1.70364e-11	N	1	1166.00A	-28.398000000000003	6.576395662409007e-13
5974	4.11e-12	Fe	2	4833.20A	-28.399	6.561270372107863e-13
5975	8.22647e-11	Fe	5	241.470A	-28.4	6.546179869009079e-13
5976	4.414869999999999e-12	Be	3	4499.44A	-28.4	6.546179869009079e-13
5977	4.5817900000000004e-12	Co	3	4335.52A	-28.401999999999997	6.516102904569163e-13
5978	3.55315e-12	Mn	6	5590.66A	-28.403000000000002	6.501116283762907e-13
5979	2.09081e-11	Si	9	950.083A	-28.403000000000002	6.501116283762907e-13
5980	4.0224500000000004e-10	Ar	9	49.3840A	-28.404	6.486164131228128e-13
5981	2.73768e-11	Be	3	725.595A	-28.406999999999996	6.441513691414929e-13
5982	8.00802e-11	Be	4	248.057A	-28.408	6.426698621038456e-13
5983	4.69218e-11	Si	9	423.352A	-28.41	6.397170623067282e-13
5984	1.52669e-11	O	5	1301.15A	-28.41	6.397170623067282e-13
5985	1.51804e-10	N	6	130.856A	-28.412	6.367778293923233e-13
5986	6.53988e-11	Be	4	303.743A	-28.412	6.367778293923233e-13
5987	4.55954e-13	Fe	3	4.35668m	-28.414	6.338521010264613e-13
5988	4.7063e-11	Fe	6	422.082A	-28.415	6.323942816481634e-13
5989	1.02092e-11	Fe	4	1945.74A	-28.418000000000003	6.280409100344137e-13
5990	5.18343e-12	Mg	1	3832.30A	-28.418000000000003	6.280409100344137e-13
5991	2.96474e-12	Ni	2	6700.24A	-28.419	6.265964560245125e-13
5992	2.3037999999999998e-10	O	7	86.2247A	-28.419	6.265964560245125e-13
5993	2.1071e-11	Co	3	942.738A	-28.421	6.237175068200692e-13
5994	7.34734e-11	Fe	7	270.363A	-28.421999999999997	6.222829963616302e-13
5995	2.4604899999999997e-13	Fe	7	8.07339m	-28.421999999999997	6.222829963616302e-13
5996	1.63772e-11	S	10	1212.93A	-28.421999999999997	6.222829963616302e-13
5997	1.0990999999999999e-10	S	10	180.734A	-28.425	6.179992303461952e-13
5998	2.75333e-12	Fe	2	7214.71A	-28.425	6.179992303461952e-13
5999	9.54492e-12	Be	3	2081.16A	-28.426	6.16577871558691e-13
6000	1.1257299999999999e-12	Ni	2	1.76458m	-28.427	6.151597818056784e-13
6001	1.51259e-11	N	1	1313.28A	-28.427	6.151597818056784e-13
6002	9.29905e-12	P	1	2136.18A	-28.432	6.081181060124921e-13
6003	7.42736e-11	N	3	267.450A	-28.434	6.053240571143814e-13
6004	7.08433e-11	P	8	280.400A	-28.436999999999998	6.011570356155669e-13
6005	8.88953e-12	B	3	2234.59A	-28.438000000000002	5.997744128010214e-13
6006	1.10337e-11	Fe	7	1800.34A	-28.439	5.983949699307167e-13
6007	6.69039e-12	Li	2	2969.10A	-28.44	5.970186996909693e-13
6008	3.16819e-12	Fe	2	6269.97A	-28.443	5.929088518704994e-13
6009	1.69923e-12	K	1	1.16902m	-28.445	5.901846831475707e-13
6010	1.51306e-11	N	1	1312.87A	-28.447	5.874730308429878e-13
6011	1.67596e-11	Ca	2	1185.26A	-28.45	5.834288949446572e-13
6012	4.94386e-11	B	5	401.801A	-28.45	5.834288949446572e-13
6013	3.00374e-11	Be	3	661.323A	-28.451	5.820870457222046e-13
6014	1.17067e-12	C	5	1.69685m	-28.453000000000003	5.794125986820252e-13
6015	1.70051e-11	S	2	1168.15A	-28.454	5.78079986684651e-13
6016	2.8558e-12	Ni	2	6955.82A	-28.454	5.78079986684651e-13
6017	1.46263e-12	N	1	1.35813m	-28.454	5.78079986684651e-13
6018	1.3198200000000001e-12	N	1	1.50509m	-28.455	5.767504396098203e-13
6019	7.90981e-12	Fe	2	2511.37A	-28.456	5.754239504084017e-13
6020	3.5818300000000003e-12	Fe	2	5545.90A	-28.456	5.754239504084017e-13
6021	1.4561e-10	N	6	136.422A	-28.461	5.688371269159477e-13
6022	1.89418e-09	Ne	9	10.4871A	-28.462	5.675288378286773e-13
6023	1.28852e-12	Mn	5	1.54165m	-28.463	5.662235577228092e-13
6024	2.04095e-11	Sc	3	973.294A	-28.464000000000002	5.649212796778783e-13
6025	4.08084e-12	Fe	2	4867.74A	-28.464000000000002	5.649212796778783e-13
6026	1.80504e-10	N	6	110.050A	-28.464000000000002	5.649212796778783e-13
6027	4.64694e-11	Fe	6	427.474A	-28.468000000000004	5.597420502545416e-13
6028	7.8791e-12	N	7	2521.16A	-28.475	5.507923938119783e-13
6029	1.41852e-11	Ni	2	1400.37A	-28.475	5.507923938119783e-13
6030	1.7576900000000002e-12	Fe	2	1.13015m	-28.476999999999997	5.482617326364648e-13
6031	3.4005000000000003e-10	Ne	9	58.4164A	-28.48	5.444875254163357e-13
6032	1.41871e-13	Co	3	14.0018m	-28.483	5.40739299655964e-13
6033	2.80327e-12	Cr	4	7086.17A	-28.484	5.394956337781165e-13
6034	6.44196e-11	Ca	3	308.360A	-28.485	5.382548282524185e-13
6035	1.3377e-11	Ni	2	1484.97A	-28.487	5.357817719580746e-13
6036	3.83111e-13	Ni	2	5.18504m	-28.487	5.357817719580746e-13
6037	5.85724e-11	S	10	339.143A	-28.488000000000003	5.345495080775258e-13
6038	2.33183e-11	Si	2	851.883A	-28.489	5.333200783252649e-13
6039	9.33081e-12	Si	3	2128.91A	-28.49	5.320934761829687e-13
6040	1.57525e-11	Si	6	1261.03A	-28.491	5.308696951473107e-13
6041	8.483870000000001e-13	Fe	2	2.34144m	-28.493000000000002	5.284305704573837e-13
6042	1.22001e-13	F	4	16.2822m	-28.493000000000002	5.284305704573837e-13
6043	8.88805e-12	P	1	2234.96A	-28.493000000000002	5.284305704573837e-13
6044	8.93444e-12	P	1	2223.36A	-28.493000000000002	5.284305704573837e-13
6045	2.07438e-14	He	1	95.7610m	-28.495	5.260026525274388e-13
6046	3.66781e-11	Si	9	541.589A	-28.496	5.247928799974608e-13
6047	7.49638e-11	Fe	7	264.987A	-28.497	5.235858898670867e-13
6048	4.27156e-11	Cr	9	465.040A	-28.497	5.235858898670867e-13
6049	5.2992e-10	B	5	37.4858A	-28.499000000000002	5.211802312225152e-13
6050	4.47424e-11	Mg	9	443.974A	-28.5	5.199815499537593e-13
6051	6.59342e-13	Co	3	3.01277m	-28.502	5.17592451746817e-13
6052	2.22998e-11	F	7	890.789A	-28.503	5.164020221418697e-13
6053	3.10039e-10	Be	4	64.0708A	-28.503	5.164020221418697e-13
6054	5.8766e-11	O	8	338.027A	-28.504	5.152143304490375e-13
6055	4.88283e-11	Fe	11	406.822A	-28.504	5.152143304490375e-13
6056	5.21657e-11	Fe	8	380.795A	-28.506	5.12847135626113e-13
6057	9.38607e-13	Al	1	2.11638m	-28.506	5.12847135626113e-13
6058	4.4541e-11	Mg	9	445.981A	-28.51	5.081453248251051e-13
6059	3.65547e-13	Na	1	5.43417m	-28.51	5.081453248251051e-13
6060	1.14416e-12	Co	2	1.73616m	-28.511	5.069766230091421e-13
6061	2.25742e-12	P	1	8799.61A	-28.513	5.0464727701388e-13
6062	3.66904e-12	Fe	2	5414.07A	-28.514	5.034866204846284e-13
6063	3.059e-12	Ca	1	6493.78A	-28.517	5.000206429685044e-13
6064	2.43506e-10	Ne	9	81.5767A	-28.518	4.988706274022697e-13
6065	2.1924299999999998e-12	N	1	9060.48A	-28.518	4.988706274022697e-13
6066	4.5761e-11	Cr	11	434.092A	-28.519000000000002	4.977232567984402e-13
6067	1.50763e-11	P	9	1317.59A	-28.519000000000002	4.977232567984402e-13
6068	1.1581099999999998e-09	F	8	17.1525A	-28.523000000000003	4.931601025519594e-13
6069	3.2745700000000003e-12	Co	8	6066.28A	-28.523000000000003	4.931601025519594e-13
6070	1.26051e-11	Co	2	1575.91A	-28.524	4.920258657908295e-13
6071	1.52398e-11	O	5	1303.46A	-28.525	4.908942377018603e-13
6072	9.525530000000001e-13	Fe	2	2.08539m	-28.526	4.897652122852683e-13
6073	6.22574e-11	Ca	4	319.070A	-28.526999999999997	4.886387835550812e-13
6074	5.78665e-11	Al	7	343.281A	-28.528000000000002	4.875149455390739e-13
6075	3.01571e-11	Cr	5	658.699A	-28.533	4.819344081041617e-13
6076	2.48202e-11	O	8	800.334A	-28.534000000000002	4.808259897238052e-13
6077	1.6741200000000001e-12	Co	3	1.18656m	-28.535	4.797201206349853e-13
6078	4.26056e-11	Ca	9	466.240A	-28.535	4.797201206349853e-13
6079	2.06081e-12	Co	2	9639.13A	-28.535	4.797201206349853e-13
6080	1.31597e-12	N	1	1.50950m	-28.539	4.753220201329541e-13
6081	2.50778e-12	N	7	7921.13A	-28.539	4.753220201329541e-13
6082	5.73205e-11	Ne	3	346.551A	-28.539	4.753220201329541e-13
6083	1.2989e-11	N	7	1529.33A	-28.539	4.753220201329541e-13
6084	1.5789200000000001e-12	N	1	1.25810m	-28.54	4.742288098229159e-13
6085	1.76196e-11	C	2	1127.41A	-28.54	4.742288098229159e-13
6086	6.43812e-11	Fe	11	308.544A	-28.543000000000003	4.709642416586927e-13
6087	2.2542599999999998e-10	Ne	8	88.1196A	-28.545	4.688003575259176e-13
6088	3.30464e-14	Fe	2	60.1108m	-28.546	4.677221466236464e-13
6089	4.49916e-11	K	8	441.515A	-28.548000000000002	4.655731585644601e-13
6090	1.33598e-12	N	1	1.48689m	-28.551	4.623681754843931e-13
6091	1.93228e-12	Co	2	1.02803m	-28.551	4.623681754843931e-13
6092	1.72037e-09	Ne	9	11.5466A	-28.553	4.602437866881039e-13
6093	4.7746099999999996e-12	Si	2	4160.44A	-28.555	4.581291585717204e-13
6094	4.46354e-11	Na	5	445.038A	-28.555999999999997	4.570754907459804e-13
6095	5.47006e-13	Si	2	3.63149m	-28.558000000000003	4.549754196271504e-13
6096	2.34607e-12	Co	2	8467.14A	-28.561999999999998	4.5080417990757846e-13
6097	2.58514e-11	Fe	3	768.409A	-28.561999999999998	4.5080417990757846e-13
6098	4.94482e-13	Cr	5	4.01723m	-28.563000000000002	4.4976735906525994e-13
6099	1.07199e-11	Si	1	1853.05A	-28.564	4.4873292284471343e-13
6100	1.6494e-11	N	7	1204.34A	-28.565	4.477008657614503e-13
6101	8.79861e-11	Mg	5	225.768A	-28.568	4.4461891467964233e-13
6102	2.11295e-12	V	4	9401.31A	-28.568	4.4461891467964233e-13
6103	1.12085e-11	P	2	1772.27A	-28.57	4.4257607632907343e-13
6104	3.19431e-12	Ni	4	6218.69A	-28.570999999999998	4.4155817959985414e-13
6105	7.42011e-12	P	1	2677.11A	-28.570999999999998	4.4155817959985414e-13
6106	4.95793e-11	Na	5	400.660A	-28.573	4.395294040495709e-13
6107	3.55554e-12	Fe	2	5586.90A	-28.573	4.395294040495709e-13
6108	1.45679e-11	Be	3	1363.57A	-28.574	4.3851851447214447e-13
6109	4.30852e-11	Ne	2	461.050A	-28.574	4.3851851447214447e-13
6110	2.41507e-12	Sc	2	8225.20A	-28.574	4.3851851447214447e-13
6111	2.71193e-11	C	5	732.483A	-28.575	4.375099498762321e-13
6112	5.18479e-11	Mg	9	383.129A	-28.578000000000003	4.3449815256592073e-13
6113	1.12859e-11	Al	2	1760.11A	-28.58	4.3250181489335245e-13
6114	5.63631e-12	Fe	2	3524.38A	-28.581	4.3150708832246666e-13
6115	2.6317e-12	Sc	3	7548.15A	-28.581	4.3150708832246666e-13
6116	1.81037e-12	Co	2	1.09726m	-28.581	4.3150708832246666e-13
6117	8.30561e-13	V	10	2.39169m	-28.581999999999997	4.3051464955921144e-13
6118	1.7800599999999998e-12	Fe	2	1.11594m	-28.583000000000002	4.2952449334176475e-13
6119	6.97817e-12	Ca	2	2846.66A	-28.584	4.285366144204308e-13
6120	7.55186e-12	Ti	3	2630.41A	-28.585	4.2755100755756364e-13
6121	5.72399e-14	Fe	1	34.7038m	-28.586	4.265676675275804e-13
6122	6.30128e-13	Fe	2	3.15245m	-28.586	4.265676675275804e-13
6123	8.61758e-11	Fe	9	230.511A	-28.59	4.226568716447227e-13
6124	1.0455299999999999e-12	Cr	4	1.89994m	-28.590999999999998	4.216847878149828e-13
6125	4.82266e-12	Mn	5	4118.98A	-28.590999999999998	4.216847878149828e-13
6126	1.88839e-09	Ne	9	10.5193A	-28.592	4.2071493971600707e-13
6127	4.74186e-11	Cr	9	418.917A	-28.593000000000004	4.197473222057573e-13
6128	1.31147e-12	N	1	1.51467m	-28.593000000000004	4.197473222057573e-13
6129	4.63266e-11	Fe	6	428.792A	-28.593000000000004	4.197473222057573e-13
6130	2.4444900000000002e-12	Li	1	8126.22A	-28.594	4.1878193015403215e-13
6131	3.9496100000000004e-14	Fe	2	50.2947m	-28.596999999999998	4.1589905562466714e-13
6132	1.33208e-13	Fe	4	14.9123m	-28.598000000000003	4.149425143404655e-13
6133	6.54439e-11	O	8	303.534A	-28.598000000000003	4.149425143404655e-13
6134	1.12494e-11	Al	2	1765.82A	-28.598000000000003	4.149425143404655e-13
6135	2.33135e-11	Fe	3	852.057A	-28.598000000000003	4.149425143404655e-13
6136	1.99034e-12	N	1	9980.42A	-28.601999999999997	4.11138298502664e-13
6137	1.4955e-11	Si	6	1328.28A	-28.603	4.1019270665599936e-13
6138	2.3151e-12	Co	2	8580.39A	-28.605999999999998	4.0736895992529656e-13
6139	3.2942699999999996e-16	N	7	6030.00m	-28.605999999999998	4.0736895992529656e-13
6140	5.58924e-13	Si	2	3.55406m	-28.608	4.05497269570495e-13
6141	4.7787e-13	C	5	4.15687m	-28.61	4.036341788517242e-13
6142	4.47427e-12	Fe	2	4439.71A	-28.612	4.0177964825724246e-13
6143	5.28752e-11	O	7	375.686A	-28.614	3.9993363845684786e-13
6144	1.79515e-12	Fe	2	1.10656m	-28.614	3.9993363845684786e-13
6145	1.46659e-12	N	1	1.35446m	-28.615	3.9901381661318524e-13
6146	4.13386e-12	Fe	4	4805.31A	-28.616	3.9809611030105436e-13
6147	6.32947e-13	K	1	3.13841m	-28.616	3.9809611030105436e-13
6148	1.64694e-12	Ti	3	1.20615m	-28.616999999999997	3.9718051465487433e-13
6149	2.78893e-11	Al	9	712.262A	-28.618000000000002	3.9626702482023835e-13
6150	1.65668e-12	Fe	2	1.19905m	-28.62	3.9444634322383827e-13
6151	1.35115e-11	Co	2	1470.18A	-28.62	3.9444634322383827e-13
6152	3.58591e-12	Sc	6	5539.58A	-28.622	3.926340268995093e-13
6153	3.8802e-11	Mn	10	511.944A	-28.624000000000002	3.9083003741231455e-13
6154	6.91932e-11	Al	8	287.087A	-28.625	3.8993115327003923e-13
6155	1.9842599999999997e-10	O	7	100.110A	-28.627	3.8813958235912663e-13
6156	1.8134200000000002e-12	Fe	2	1.09541m	-28.629	3.863562429688316e-13
6157	1.45645e-11	S	2	1363.90A	-28.63	3.8546764826824733e-13
6158	2.2409599999999998e-12	N	1	8864.25A	-28.63	3.8546764826824733e-13
6159	7.00223e-11	O	8	283.688A	-28.63	3.8546764826824733e-13
6160	6.42686e-11	Al	7	309.085A	-28.63	3.8546764826824733e-13
6161	3.4565099999999998e-12	Fe	2	5746.97A	-28.631999999999998	3.8369658529996727e-13
6162	1.25925e-11	C	5	1577.49A	-28.634	3.8193365962686757e-13
6163	3.95171e-13	Fe	6	5.02679m	-28.636	3.801788338614791e-13
6164	1.0539299999999998e-10	Mn	9	188.480A	-28.636	3.801788338614791e-13
6165	6.40004e-14	K	5	31.0380m	-28.636999999999997	3.793044468075836e-13
6166	2.09307e-12	Fe	2	9490.59A	-28.638	3.784320707881003e-13
6167	8.11096e-11	Fe	9	244.909A	-28.641	3.7582696273683224e-13
6168	5.66888e-13	Cr	5	3.50413m	-28.641	3.7582696273683224e-13
6169	2.01044e-12	Fe	5	9880.67A	-28.642	3.749625847087728e-13
6170	2.66546e-12	Fe	2	7452.54A	-28.643	3.741001946950112e-13
6171	8.79897e-11	Mg	5	225.759A	-28.644000000000002	3.732397881232412e-13
6172	1.48554e-11	N	1	1337.19A	-28.649	3.689673475983311e-13
6173	3.64314e-11	O	4	545.256A	-28.651	3.6727209662520363e-13
6174	1.45803e-12	N	1	1.36242m	-28.651	3.6727209662520363e-13
6175	3.24069e-12	Fe	2	6129.70A	-28.654	3.647438132956935e-13
6176	3.08473e-11	F	6	643.961A	-28.656	3.6306796769998814e-13
6177	2.19393e-11	Fe	3	905.428A	-28.656999999999996	3.6223293454620487e-13
6178	1.45895e-12	N	1	1.36156m	-28.656999999999996	3.6223293454620487e-13
6179	1.95762e-12	N	1	1.01473m	-28.658	3.613998219153754e-13
6180	1.14223e-11	Mg	1	1739.09A	-28.659000000000002	3.605686253904284e-13
6181	1.5227200000000002e-10	N	6	130.454A	-28.659000000000002	3.605686253904284e-13
6182	1.53929e-11	Si	6	1290.49A	-28.660999999999998	3.5891196304062963e-13
6183	7.51323e-11	Fe	7	264.393A	-28.660999999999998	3.5891196304062963e-13
6184	4.67194e-11	Mn	6	425.186A	-28.666999999999998	3.539875062946e-13
6185	3.91074e-11	N	6	507.947A	-28.666999999999998	3.539875062946e-13
6186	7.734810000000001e-14	Co	2	25.6819m	-28.669	3.523610814404006e-13
6187	4.3213300000000005e-12	Ni	3	4596.84A	-28.67	3.515506734416706e-13
6188	1.7011e-11	N	1	1167.74A	-28.671999999999997	3.499354448174203e-13
6189	2.42916e-10	O	7	81.7749A	-28.676	3.4672721737535925e-13
6190	4.37929e-11	Be	3	453.600A	-28.677	3.459297669044112e-13
6191	6.05385e-12	Fe	2	3281.29A	-28.677	3.459297669044112e-13
6192	2.46135e-11	Si	2	807.057A	-28.679000000000002	3.4434036399979995e-13
6193	5.829189999999999e-13	Na	1	3.40776m	-28.682	3.4196994160730997e-13
6194	4.24944e-11	C	2	467.460A	-28.684	3.4039873244729983e-13
6195	5.0287e-11	Ca	9	395.022A	-28.684	3.4039873244729983e-13
6196	4.72055e-12	Fe	4	4208.08A	-28.685	3.396158370877891e-13
6197	3.06515e-11	Cr	5	648.076A	-28.686999999999998	3.3805544405555975e-13
6198	7.86717e-11	Mg	7	252.498A	-28.689	3.3650222037807835e-13
6199	5.6833e-12	Fe	2	3495.23A	-28.691	3.349561331151574e-13
6200	2.07019e-12	Ti	3	9595.49A	-28.691	3.349561331151574e-13
6201	1.64232e-12	Be	2	1.20954m	-28.695	3.318852368282512e-13
6202	5.40659e-13	Mn	6	3.67412m	-28.695999999999998	3.311219219653112e-13
6203	5.6101300000000005e-12	Ni	5	3540.82A	-28.697	3.3036036267783654e-13
6204	1.95017e-13	Fe	2	10.1860m	-28.698	3.296005549281184e-13
6205	1.70639e-11	O	8	1164.12A	-28.699	3.288424946877318e-13
6206	5.45648e-12	Ti	3	3640.52A	-28.699	3.288424946877318e-13
6207	2.05167e-12	Fe	2	9682.08A	-28.7	3.280861779375195e-13
6208	3.0782099999999997e-12	Cr	5	6453.24A	-28.701	3.2733160066755984e-13
6209	1.87994e-09	Ne	9	10.5665A	-28.701999999999998	3.2657875887716475e-13
6210	4.61789e-11	Mn	6	430.163A	-28.704	3.2507826577826603e-13
6211	3.87599e-11	B	5	512.501A	-28.704	3.2507826577826603e-13
6212	8.26182e-11	Cr	9	240.437A	-28.705	3.243306065143027e-13
6213	7.49101e-13	C	5	2.65177m	-28.705	3.243306065143027e-13
6214	2.0053900000000002e-12	N	1	9905.52A	-28.705	3.243306065143027e-13
6215	3.91814e-12	Fe	2	5069.87A	-28.706	3.2358466681892635e-13
6216	4.97916e-11	Mn	6	398.952A	-28.706	3.2358466681892635e-13
6217	5.82092e-11	S	4	341.260A	-28.709	3.213571256408165e-13
6218	1.79647e-11	B	4	1105.75A	-28.71	3.2061802476167396e-13
6219	3.06314e-11	F	6	648.500A	-28.711	3.1988062376738487e-13
6220	2.39359e-12	Cr	5	8299.02A	-28.712	3.191449187483171e-13
6221	2.86228e-11	Mg	9	694.007A	-28.712	3.191449187483171e-13
6222	3.51992e-12	Fe	2	5643.44A	-28.713	3.1841090580383867e-13
6223	4.5007400000000005e-12	Fe	2	4413.60A	-28.714000000000002	3.1767858104228594e-13
6224	2.11906e-11	Co	3	937.418A	-28.715	3.169479405809486e-13
6225	7.37323e-11	Fe	7	269.413A	-28.715999999999998	3.1621898054604093e-13
6226	1.61069e-11	C	1	1233.29A	-28.717	3.154916970726869e-13
6227	1.47915e-12	N	1	1.34296m	-28.717	3.154916970726869e-13
6228	4.3261599999999997e-10	Ne	9	45.9171A	-28.718000000000004	3.1476608630490193e-13
6229	1.3082899999999999e-12	N	5	1.51835m	-28.719	3.1404214439557763e-13
6230	2.30291e-10	O	7	86.2580A	-28.719	3.1404214439557763e-13
6231	1.89885e-12	Fe	2	1.04613m	-28.72	3.1331986750644103e-13
6232	9.46005e-14	Mn	5	20.9983m	-28.72	3.1331986750644103e-13
6233	1.2277200000000001e-12	Cr	4	1.61800m	-28.721999999999998	3.1188029347977487e-13
6234	1.25617e-10	K	11	158.135A	-28.726999999999997	3.0831022928194644e-13
6235	4.187919999999999e-12	Fe	2	4743.27A	-28.728	3.076011354317406e-13
6236	7.44743e-13	Fe	4	2.66729m	-28.728	3.076011354317406e-13
6237	3.21152e-12	Fe	2	6185.37A	-28.730999999999998	3.0548362410976514e-13
6238	1.98152e-11	O	3	1002.49A	-28.732	3.0478103127105673e-13
6239	5.64071e-12	Fe	2	3521.63A	-28.736	3.019867819807236e-13
6240	2.0659699999999998e-13	Ni	2	9.61508m	-28.738000000000003	3.005992787521651e-13
6241	2.5553400000000003e-10	Mg	9	77.7369A	-28.738000000000003	3.005992787521651e-13
6242	1.63345e-10	N	6	121.610A	-28.739	2.999079195960502e-13
6243	7.32467e-11	Be	4	271.199A	-28.739	2.999079195960502e-13
6244	8.89152e-12	B	3	2234.09A	-28.739	2.999079195960502e-13
6245	1.51258e-11	N	1	1313.28A	-28.741	2.9852996787253527e-13
6246	1.2804200000000001e-12	Cr	11	1.55141m	-28.741	2.9852996787253527e-13
6247	1.45312e-11	O	8	1367.02A	-28.741999999999997	2.9784336799937484e-13
6248	4.29372e-11	Fe	6	462.640A	-28.741999999999997	2.9784336799937484e-13
6249	3.54422e-10	Ne	9	56.0475A	-28.744	2.964749020288005e-13
6250	6.99373e-12	Ca	2	2840.33A	-28.746	2.9511272358823196e-13
6251	7.03802e-12	Ca	2	2822.45A	-28.746	2.9511272358823196e-13
6252	4.38538e-11	N	2	452.970A	-28.748	2.9375680378908823e-13
6253	5.62733e-17	Li	3	3.53000c	-28.748	2.9375680378908823e-13
6254	4.39948e-12	Fe	2	4515.19A	-28.749000000000002	2.9308118188868176e-13
6255	4.0122999999999997e-10	Ne	9	49.5089A	-28.752	2.9106362522382687e-13
6256	7.42486e-11	Ca	3	267.540A	-28.755	2.890599573213585e-13
6257	6.79586e-11	Na	4	292.302A	-28.755	2.890599573213585e-13
6258	4.27558e-11	Fe	6	464.603A	-28.76	2.857511153514299e-13
6259	5.57971e-12	Ni	5	3560.12A	-28.76	2.857511153514299e-13
6260	5.0691e-11	Fe	8	391.873A	-28.76	2.857511153514299e-13
6261	9.86977e-13	Cr	4	2.01266m	-28.761999999999997	2.844382082350575e-13
6262	1.72556e-11	Ca	2	1151.19A	-28.765	2.824801493823286e-13
6263	2.31143e-12	N	1	8594.00A	-28.768	2.8053556971193315e-13
6264	2.03745e-11	Sc	3	974.965A	-28.768	2.8053556971193315e-13
6265	4.0799400000000005e-12	Fe	2	4868.81A	-28.769000000000002	2.798903558060913e-13
6266	4.82469e-11	Fe	8	411.725A	-28.771	2.786043764338304e-13
6267	2.2393900000000002e-12	Fe	2	8870.46A	-28.774	2.766864773967439e-13
6268	7.75097e-11	Be	4	256.283A	-28.774	2.766864773967439e-13
6269	4.7281599999999995e-12	Li	2	4201.31A	-28.776999999999997	2.747817810837645e-13
6270	3.94208e-12	Fe	2	5039.08A	-28.778000000000002	2.741498005245437e-13
6271	8.61993e-12	N	7	2304.48A	-28.78	2.72890196607972e-13
6272	5.11375e-12	N	7	3884.52A	-28.781	2.722625665723242e-13
6273	6.54116e-13	Mn	6	3.03684m	-28.781999999999996	2.716363800457015e-13
6274	2.32024e-11	S	8	856.137A	-28.791	2.6606511392743354e-13
6275	3.50882e-11	S	2	566.130A	-28.791999999999998	2.654531811463568e-13
6276	3.34809e-12	O	7	5933.07A	-28.791999999999998	2.654531811463568e-13
6277	1.4660100000000002e-09	Ne	9	13.5500A	-28.794	2.642335345662783e-13
6278	6.40396e-12	Al	7	3101.90A	-28.796	2.630194917532161e-13
6279	1.75992e-12	O	1	1.12871m	-28.798000000000002	2.6181102696019506e-13
6280	3.78617e-11	C	2	524.659A	-28.798000000000002	2.6181102696019506e-13
6281	1.69781e-10	N	6	117.000A	-28.799	2.6120887830763623e-13
6282	5.56914e-12	Ni	5	3566.88A	-28.8	2.606081145585455e-13
6283	6.24397e-11	Fe	7	318.138A	-28.8	2.606081145585455e-13
6284	2.71562e-12	Mn	6	7314.88A	-28.801	2.6000873252773757e-13
6285	7.76578e-12	Zn	2	2557.95A	-28.801	2.6000873252773757e-13
6286	1.31205e-11	Fe	7	1514.00A	-28.804000000000002	2.5821884500288e-13
6287	9.41753e-13	Al	1	2.10931m	-28.805	2.5762495813956077e-13
6288	1.2215100000000001e-12	Co	2	1.62622m	-28.805	2.5762495813956077e-13
6289	2.73529e-11	O	8	726.229A	-28.805999999999997	2.570324371781238e-13
6290	5.33791e-12	Be	3	3721.40A	-28.807	2.564412789770798e-13
6291	4.79101e-11	O	2	414.619A	-28.807	2.564412789770798e-13
6292	3.4950699999999996e-12	Fe	2	5683.57A	-28.807	2.564412789770798e-13
6293	1.90272e-12	Fe	2	1.04400m	-28.809	2.552630383263381e-13
6294	2.2397400000000003e-12	Fe	4	8869.10A	-28.81	2.5467594962972774e-13
6295	2.4721200000000004e-10	Ne	9	80.3540A	-28.81	2.5467594962972774e-13
6296	7.72767e-11	O	7	257.056A	-28.81	2.5467594962972774e-13
6297	1.43778e-13	Co	3	13.8160m	-28.811	2.54090211199648e-13
6298	7.39013e-13	Li	1	2.68797m	-28.814	2.5234106648903485e-13
6299	3.7941000000000004e-10	Ne	9	52.3562A	-28.816	2.511816646034478e-13
6300	4.62395e-11	Mn	6	429.599A	-28.816999999999997	2.506039628059164e-13
6301	1.1938500000000002e-10	F	6	166.389A	-28.816999999999997	2.506039628059164e-13
6302	1.32718e-12	Co	2	1.49674m	-28.816999999999997	2.506039628059164e-13
6303	1.84357e-12	N	1	1.07750m	-28.820999999999998	2.483064118648202e-13
6304	5.09638e-11	S	10	389.776A	-28.822	2.477353229650796e-13
6305	1.39398e-11	Be	3	1425.01A	-28.823	2.4716554753336004e-13
6306	2.69498e-12	Fe	2	7370.92A	-28.823	2.4716554753336004e-13
6307	9.91655e-12	C	3	2003.16A	-28.824	2.46597082548769e-13
6308	3.7109e-11	C	2	535.300A	-28.824	2.46597082548769e-13
6309	4.47834e-11	K	4	443.567A	-28.825	2.460299249973636e-13
6310	2.0625099999999997e-10	O	7	96.3122A	-28.826999999999998	2.448995201729662e-13
6311	2.29426e-11	B	5	865.833A	-28.826999999999998	2.448995201729662e-13
6312	3.49222e-12	Na	1	5688.20A	-28.828000000000003	2.4433626690667835e-13
6313	9.28524e-13	Ca	2	2.13936m	-28.83	2.4321364373435886e-13
6314	4.65992e-12	F	6	4262.83A	-28.83	2.4321364373435886e-13
6315	4.53806e-11	N	2	437.731A	-28.831	2.426542678762849e-13
6316	1.46336e-12	Fe	5	1.35746m	-28.831	2.426542678762849e-13
6317	1.01543e-11	Be	3	1956.26A	-28.831999999999997	2.420961785469857e-13
6318	7.52098e-11	Fe	7	264.121A	-28.834	2.409838476457707e-13
6319	1.69684e-11	N	1	1170.67A	-28.834	2.409838476457707e-13
6320	1.69553e-11	Be	4	1171.58A	-28.835	2.404296001763893e-13
6321	3.07977e-11	F	6	644.999A	-28.835	2.404296001763893e-13
6322	5.11325e-11	Ar	3	388.490A	-28.838	2.3877449445060064e-13
6323	3.3162199999999998e-12	Mn	5	5990.10A	-28.838	2.3877449445060064e-13
6324	1.48642e-11	N	1	1336.39A	-28.839000000000002	2.382253283525615e-13
6325	3.93793e-11	Be	3	504.439A	-28.84	2.376774253015006e-13
6326	4.54217e-11	B	5	437.334A	-28.840999999999998	2.371307823924886e-13
6327	3.95829e-12	Fe	2	5018.44A	-28.842	2.365853967272772e-13
6328	8.59478e-11	Ne	9	231.122A	-28.843000000000004	2.36041265414286e-13
6329	1.70381e-11	N	1	1165.88A	-28.844	2.354983855685906e-13
6330	2.76502e-10	Mg	9	71.8420A	-28.844	2.354983855685906e-13
6331	2.07071e-11	Mg	2	959.306A	-28.845	2.349567543118924e-13
6332	3.96432e-11	C	5	501.081A	-28.848000000000003	2.3333932339203284e-13
6333	5.42655e-11	O	2	366.060A	-28.85	2.322672265855699e-13
6334	2.55422e-12	Fe	2	7777.11A	-28.853	2.3066831024435077e-13
6335	4.48223e-10	Ne	9	44.3183A	-28.855	2.2960848562855006e-13
6336	2.4240400000000002e-12	Na	1	8194.79A	-28.855	2.2960848562855006e-13
6337	6.568310000000001e-12	Ni	7	3024.29A	-28.855999999999998	2.290804007658055e-13
6338	2.3911e-12	Sc	2	8307.66A	-28.855999999999998	2.290804007658055e-13
6339	5.53666e-11	O	2	358.780A	-28.862	2.2593729983549004e-13
6340	1.08763e-11	B	1	1826.40A	-28.863000000000003	2.2541765846576134e-13
6341	5.70768e-11	N	6	348.031A	-28.865	2.243819584035175e-13
6342	4.10336e-12	Cr	4	4841.03A	-28.868000000000002	2.2283732386664976e-13
6343	4.44395e-16	B	5	4470.00m	-28.869	2.2232481224380467e-13
6344	3.76506e-12	Fe	2	5276.00A	-28.871	2.2130332251914481e-13
6345	5.875769999999999e-12	Ni	5	3380.74A	-28.875	2.19274401462875e-13
6346	8.63049e-13	Fe	2	2.30166m	-28.877	2.182669271026599e-13
6347	2.17898e-12	Fe	2	9116.41A	-28.88	2.1676438814517355e-13
6348	4.20258e-11	V	10	472.672A	-28.88	2.1676438814517355e-13
6349	6.3963199999999995e-12	Ti	8	3105.61A	-28.881	2.1626584388689576e-13
6350	3.3136300000000003e-12	Fe	2	5994.77A	-28.881999999999998	2.1576844624859543e-13
6351	3.43266e-11	C	2	578.690A	-28.881999999999998	2.1576844624859543e-13
6352	1.0070299999999999e-10	P	9	197.257A	-28.884	2.1477708028937242e-13
6353	4.3601699999999996e-12	Fe	2	4555.89A	-28.888	2.128079921815083e-13
6354	4.75356e-12	Fe	2	4178.86A	-28.89	2.1183022827317534e-13
6355	3.6267300000000002e-12	Fe	2	5477.24A	-28.89	2.1183022827317534e-13
6356	3.40308e-11	O	8	583.719A	-28.893	2.1037199923876017e-13
6357	6.73689e-11	Si	9	294.861A	-28.9	2.0700838359211378e-13
6358	6.687210000000001e-12	Fe	2	2970.52A	-28.901999999999997	2.0605726646477355e-13
6359	5.88013e-11	S	10	337.824A	-28.903000000000002	2.0558334790300317e-13
6360	9.52922e-12	Be	3	2084.58A	-28.904	2.0511051932368155e-13
6361	2.2233300000000002e-10	O	7	89.3456A	-28.904	2.0511051932368155e-13
6362	1.58829e-11	C	1	1250.68A	-28.906	2.041681220905782e-13
6363	6.80517e-11	Na	4	291.902A	-28.906999999999996	2.036985484403018e-13
6364	6.28761e-13	K	1	3.15930m	-28.909000000000002	2.0276263862411606e-13
6365	9.242969999999999e-12	P	1	2149.14A	-28.910999999999998	2.0183102892293725e-13
6366	8.69301e-13	Fe	2	2.28511m	-28.912	2.0136683043778552e-13
6367	7.15166e-11	Ca	3	277.760A	-28.915	1.9998063092742173e-13
6368	1.0689e-12	Cr	4	1.85840m	-28.915	1.9998063092742173e-13
6369	4.95923e-11	S	10	400.555A	-28.916	1.9952068823956256e-13
6370	2.30689e-13	Cl	6	8.61092m	-28.916999999999998	1.9906180339053242e-13
6371	1.76218e-11	C	2	1127.27A	-28.916999999999998	1.9906180339053242e-13
6372	1.49591e-11	N	1	1327.92A	-28.918000000000003	1.9860397394736456e-13
6373	5.0299e-12	Fe	2	3949.27A	-28.918000000000003	1.9860397394736456e-13
6374	4.7714599999999995e-12	Si	2	4163.18A	-28.92	1.9769147157474872e-13
6375	9.83884e-12	Al	8	2018.98A	-28.921	1.9723679380730234e-13
6376	3.86092e-11	O	8	514.500A	-28.921999999999997	1.967831617697024e-13
6377	6.95565e-11	S	11	285.587A	-28.924	1.9587902526912255e-13
6378	1.47737e-11	Si	6	1344.58A	-28.924	1.9587902526912255e-13
6379	1.6451599999999998e-12	N	1	1.20745m	-28.924	1.9587902526912255e-13
6380	2.58737e-11	Be	3	767.748A	-28.924	1.9587902526912255e-13
6381	5.91442e-11	Cr	9	335.865A	-28.925	1.9542851601250255e-13
6382	3.0746e-11	F	6	646.082A	-28.927	1.9453060354381517e-13
6383	3.16366e-11	Be	4	627.894A	-28.927	1.9453060354381517e-13
6384	7.85563e-12	O	8	2528.69A	-28.930999999999997	1.9274713625048325e-13
6385	3.19788e-13	Co	2	6.21176m	-28.932	1.92303830138721e-13
6386	3.33798e-13	Ni	2	5.95104m	-28.932	1.92303830138721e-13
6387	9.93246e-12	C	3	1999.95A	-28.935	1.90980019883577e-13
6388	3.5332800000000005e-12	Mn	6	5622.10A	-28.936	1.9054077802667676e-13
6389	1.72328e-12	Fe	2	1.15271m	-28.941	1.883596757766126e-13
6390	1.3201e-12	Mg	1	1.50477m	-28.941999999999997	1.8792646054392284e-13
6391	7.99615e-12	Fe	1	2484.25A	-28.941999999999997	1.8792646054392284e-13
6392	1.63599e-12	N	1	1.21421m	-28.944000000000003	1.870630168891162e-13
6393	3.04353e-12	Si	1	6526.78A	-28.945	1.8663278388911161e-13
6394	2.18518e-13	Na	1	9.09055m	-28.945999999999998	1.8620354039754843e-13
6395	1.37638e-10	F	6	144.324A	-28.947	1.8577528413861892e-13
6396	2.55862e-11	S	10	776.375A	-28.947	1.8577528413861892e-13
6397	1.28864e-11	Cl	10	1541.50A	-28.948	1.8534801284175257e-13
6398	3.08392e-12	Ni	2	6441.29A	-28.948	1.8534801284175257e-13
6399	4.49655e-14	Co	3	44.1771m	-28.949	1.8492172424159945e-13
6400	2.8744099999999997e-12	Ni	2	6910.79A	-28.953000000000003	1.8322635168322748e-13
6401	4.52311e-11	Mg	9	439.177A	-28.955	1.8238450306704266e-13
6402	1.34963e-11	Fe	7	1471.84A	-28.955	1.8238450306704266e-13
6403	1.3190799999999999e-12	N	5	1.50593m	-28.96	1.802967649243919e-13
6404	1.12536e-11	Fe	8	1765.17A	-28.962	1.7946837653669492e-13
6405	4.7072200000000004e-17	B	3	4.22000c	-28.962	1.7946837653669492e-13
6406	3.51281e-12	Fe	2	5654.86A	-28.963	1.7905561072479007e-13
6407	1.70367e-11	C	1	1165.98A	-28.964000000000002	1.7864379424790879e-13
6408	3.81561e-11	K	3	520.611A	-28.964000000000002	1.7864379424790879e-13
6409	3.1437799999999998e-12	Fe	2	6318.66A	-28.964000000000002	1.7864379424790879e-13
6410	7.28124e-12	C	3	2728.17A	-28.964000000000002	1.7864379424790879e-13
6411	3.03293e-11	F	5	654.960A	-28.967	1.7741401901840693e-13
6412	1.08595e-11	Cr	2	1829.22A	-28.97	1.7619270950203665e-13
6413	2.5383799999999996e-10	Ne	9	78.2564A	-28.971	1.7578747751525006e-13
6414	5.45986e-12	Ti	3	3638.27A	-28.971999999999998	1.7538317753617157e-13
6415	2.40863e-11	Si	2	824.722A	-28.975	1.7417584823422834e-13
6416	7.311989999999999e-12	Fe	2	2716.70A	-28.979	1.7257899445926884e-13
6417	7.834189999999999e-12	P	1	2535.61A	-28.980999999999998	1.717860660058358e-13
6418	1.02039e-12	B	3	1.94674m	-28.982	1.7139096901784725e-13
6419	5.8801e-11	Cr	9	337.825A	-28.982	1.7139096901784725e-13
6420	1.1127799999999998e-12	Fe	2	1.78512m	-28.983	1.70996780727715e-13
6421	2.20009e-12	N	1	9028.92A	-28.984	1.706034990454919e-13
6422	1.43241e-11	C	5	1386.79A	-28.985	1.702111218860391e-13
6423	9.93253e-12	Si	1	1999.94A	-28.985	1.702111218860391e-13
6424	1.22639e-11	B	5	1619.76A	-28.99	1.6826273128547377e-13
6425	9.26994e-13	Ca	2	2.14289m	-28.991	1.6787573774247383e-13
6426	2.49259e-11	Si	2	796.940A	-28.994	1.6672008929255458e-13
6427	3.64738e-11	O	4	544.623A	-28.995	1.6633664372768304e-13
6428	7.95187e-12	Fe	9	2498.08A	-28.996	1.6595408006313956e-13
6429	3.50595e-12	N	7	5665.93A	-28.996	1.6595408006313956e-13
6430	1.6419400000000002e-12	Be	2	1.20982m	-28.996	1.6595408006313956e-13
6431	3.5953e-12	Fe	2	5525.12A	-28.998	1.651915903264372e-13
6432	4.81751e-11	Fe	6	412.339A	-28.998	1.651915903264372e-13
6433	2.34067e-13	Co	3	8.48665m	-28.999000000000002	1.6481166021163503e-13
6434	3.2838e-10	Ne	9	60.4922A	-28.999000000000002	1.6481166021163503e-13
6435	3.88295e-12	Ni	13	5115.82A	-29.002	1.6367710472307393e-13
6436	1.95338e-10	Be	3	101.693A	-29.002	1.6367710472307393e-13
6437	1.70808e-11	Mn	2	1162.97A	-29.003	1.6330065782850113e-13
6438	1.07572e-10	Cl	7	184.662A	-29.003	1.6330065782850113e-13
6439	3.99547e-12	Li	1	4971.74A	-29.003	1.6330065782850113e-13
6440	1.0763e-10	Cl	7	184.562A	-29.004	1.6292507673776006e-13
6441	1.16362e-11	S	1	1707.13A	-29.006	1.6217650400718004e-13
6442	1.0796700000000002e-10	Cl	7	183.987A	-29.01	1.606896608813434e-13
6443	4.46982e-11	Mn	6	444.413A	-29.011999999999997	1.599513589536707e-13
6444	8.10094e-12	Si	1	2452.12A	-29.011999999999997	1.599513589536707e-13
6445	1.85945e-12	Fe	2	1.06830m	-29.015	1.5885026154362644e-13
6446	2.31852e-12	N	1	8567.74A	-29.017	1.5812041088823307e-13
6447	5.23644e-12	He	1	3793.50A	-29.018	1.5775674403483805e-13
6448	1.20728e-10	Cl	10	164.539A	-29.018	1.5775674403483805e-13
6449	1.75475e-12	Cr	5	1.13204m	-29.018	1.5775674403483805e-13
6450	1.75882e-11	Ca	2	1129.42A	-29.019000000000002	1.573939135919957e-13
6451	1.20589e-14	Ca	2	164.728m	-29.02	1.570319176360164e-13
6452	1.31343e-11	Be	2	1512.41A	-29.02	1.570319176360164e-13
6453	3.14932e-12	Fe	2	6307.53A	-29.021	1.5667075424763104e-13
6454	4.5081099999999995e-12	Fe	2	4406.38A	-29.021	1.5667075424763104e-13
6455	3.48328e-13	Co	2	5.70281m	-29.022	1.563104215119899e-13
6456	9.92775e-12	C	3	2000.90A	-29.026999999999997	1.5452115091280854e-13
6457	1.60712e-11	Si	2	1236.03A	-29.028000000000002	1.5416576212764174e-13
6458	7.82692e-11	Si	9	253.797A	-29.028000000000002	1.5416576212764174e-13
6459	1.0385799999999999e-10	S	11	191.266A	-29.029	1.5381119071400157e-13
6460	8.83116e-11	Mg	5	224.936A	-29.031	1.5310449248600645e-13
6461	4.66339e-11	Mn	6	425.966A	-29.033	1.5240104124142612e-13
6462	1.26174e-11	Mn	10	1574.37A	-29.034000000000002	1.5205052857319398e-13
6463	4.18546e-12	V	8	4746.06A	-29.035	1.517008220617294e-13
6464	6.92413e-12	Fe	2	2868.87A	-29.035999999999998	1.5135191985292206e-13
6465	5.34166e-11	P	9	371.878A	-29.037	1.5100382009692587e-13
6466	1.96605e-11	C	2	1010.37A	-29.04	1.4996431711112457e-13
6467	6.343569999999999e-12	Ni	7	3131.43A	-29.041999999999998	1.4927529366183608e-13
6468	2.88711e-10	Mg	9	68.8039A	-29.041999999999998	1.4927529366183608e-13
6469	2.2462e-12	N	1	8843.57A	-29.043000000000003	1.4893197001354262e-13
6470	1.1721500000000001e-09	F	8	16.9470A	-29.043000000000003	1.4893197001354262e-13
6471	1.45144e-12	N	1	1.36860m	-29.045	1.4824768976831587e-13
6472	5.068069999999999e-13	Si	2	3.91953m	-29.046	1.4790672954339561e-13
6473	1.18192e-09	F	8	16.8070A	-29.046999999999997	1.4756655350523171e-13
6474	1.21547e-12	Co	2	1.63430m	-29.051	1.4621365521071095e-13
6475	4.43112e-11	Mg	9	448.295A	-29.055999999999997	1.4453996133965128e-13
6476	3.0589e-11	Cr	5	649.400A	-29.057	1.4420752865347906e-13
6477	4.1424099999999997e-10	Ne	9	47.9539A	-29.057	1.4420752865347906e-13
6478	1.34843e-11	P	2	1473.15A	-29.06	1.4321481100889166e-13
6479	1.77929e-13	Co	2	11.1643m	-29.061999999999998	1.4255679872322625e-13
6480	9.190040000000001e-13	Sc	2	2.16152m	-29.061999999999998	1.4255679872322625e-13
6481	2.29491e-12	N	1	8655.88A	-29.061999999999998	1.4255679872322625e-13
6482	1.47233e-09	F	8	13.4918A	-29.063000000000002	1.4222892718450014e-13
6483	1.48553e-11	N	1	1337.20A	-29.063000000000002	1.4222892718450014e-13
6484	3.25452e-12	Li	1	6103.64A	-29.064	1.4190180972938986e-13
6485	3.94662e-10	Ne	9	50.3329A	-29.064	1.4190180972938986e-13
6486	2.88972e-11	Cr	5	687.418A	-29.065	1.4157544462354767e-13
6487	1.0233900000000001e-10	Ar	11	194.104A	-29.065	1.4157544462354767e-13
6488	4.55774e-11	Si	3	435.840A	-29.066	1.4124983013662063e-13
6489	3.18427e-12	Sc	3	6238.32A	-29.066999999999997	1.4092496454223197e-13
6490	5.50919e-11	O	2	360.570A	-29.069000000000003	1.4027747314540762e-13
6491	4.3945699999999995e-12	Fe	2	4520.22A	-29.074	1.3867173018854867e-13
6492	7.93946e-12	Zn	2	2501.99A	-29.076	1.3803459146319096e-13
6493	3.3910500000000004e-10	Be	4	58.5791A	-29.076999999999998	1.3771712071254643e-13
6494	7.65916e-12	Ne	3	2593.56A	-29.078000000000003	1.3740038012436435e-13
6495	1.16915e-11	Mg	1	1699.05A	-29.079	1.3708436801932215e-13
6496	1.32087e-12	Mn	5	1.50389m	-29.08	1.367690827219528e-13
6497	4.63529e-11	Mn	6	428.548A	-29.084	1.3551517623459188e-13
6498	1.0289e-11	O	8	1930.65A	-29.084	1.3551517623459188e-13
6499	1.79523e-12	Co	3	1.10652m	-29.085	1.3520349997817652e-13
6500	8.569180000000001e-12	Mg	3	2318.13A	-29.086	1.3489254055726002e-13
6501	5.58367e-10	Ca	11	35.5760A	-29.089000000000002	1.3396394683968548e-13
6502	3.4956400000000002e-12	Na	1	5682.63A	-29.089000000000002	1.3396394683968548e-13
6503	1.37555e-11	Be	3	1444.11A	-29.089000000000002	1.3396394683968548e-13
6504	1.0911499999999999e-10	V	6	182.050A	-29.09	1.3365583831187606e-13
6505	1.70627e-11	N	1	1164.21A	-29.09	1.3365583831187606e-13
6506	2.5948e-12	Fe	2	7655.49A	-29.09	1.3365583831187606e-13
6507	4.1194e-12	Cr	9	4822.17A	-29.093000000000004	1.3273575799267648e-13
6508	8.88112e-11	Fe	11	223.671A	-29.096999999999998	1.3151882924870112e-13
6509	3.58468e-11	S	2	554.149A	-29.096999999999998	1.3151882924870112e-13
6510	6.65912e-12	Ni	7	2983.05A	-29.098000000000003	1.3121634433529514e-13
6511	3.53019e-11	Ne	6	562.703A	-29.1	1.3061345999641647e-13
6512	1.4003e-11	Si	3	1418.59A	-29.101999999999997	1.300133456594613e-13
6513	5.21991e-12	Fe	2	3805.52A	-29.101999999999997	1.300133456594613e-13
6514	6.06625e-12	Be	2	3274.59A	-29.103	1.297143232622268e-13
6515	1.69759e-11	N	1	1170.16A	-29.103	1.297143232622268e-13
6516	4.29821e-12	C	1	4621.57A	-29.104	1.2941598859742368e-13
6517	7.59865e-12	Ti	3	2614.21A	-29.105	1.2911834008330808e-13
6518	1.6787299999999999e-12	Fe	2	1.18331m	-29.107	1.28525095198362e-13
6519	3.04028e-12	Ni	3	6533.76A	-29.109	1.2793457602606954e-13
6520	3.725230000000001e-12	P	1	5332.42A	-29.113000000000003	1.2676166478294173e-13
6521	7.390119999999999e-13	Li	1	2.68797m	-29.115	1.2617924783743983e-13
6522	7.72146e-11	Fe	10	257.263A	-29.119	1.2502242953987666e-13
6523	1.59134e-11	Ne	9	1248.28A	-29.12	1.2473488593118526e-13
6524	2.72022e-11	Cl	6	730.252A	-29.12	1.2473488593118526e-13
6525	3.76792e-13	Si	2	5.27199m	-29.12	1.2473488593118526e-13
6526	5.51764e-12	Ni	5	3600.18A	-29.122	1.241617811886269e-13
6527	1.59815e-11	Be	3	1242.97A	-29.123	1.238762170162146e-13
6528	1.60831e-11	Si	2	1235.12A	-29.123	1.238762170162146e-13
6529	3.2758e-12	O	8	6064.01A	-29.125999999999998	1.2302345913647804e-13
6530	4.50237e-11	Mg	9	441.200A	-29.125999999999998	1.2302345913647804e-13
6531	2.8428e-11	Ar	9	698.763A	-29.127	1.2274051303213508e-13
6532	1.06787e-11	B	5	1860.19A	-29.13	1.218955732836321e-13
6533	1.04138e-12	V	10	1.90751m	-29.131	1.2161522124476613e-13
6534	1.51412e-11	Si	6	1311.94A	-29.131999999999998	1.2133551399769774e-13
6535	1.85751e-11	C	3	1069.41A	-29.133000000000003	1.2105645005944403e-13
6536	7.88178e-11	Ar	5	252.030A	-29.136	1.2022310331890213e-13
6537	1.9697e-15	O	8	1008.50m	-29.138	1.1967072833444684e-13
6538	1.18477e-12	Ni	2	1.67665m	-29.139	1.1939549329696968e-13
6539	2.04676e-12	Ti	3	9705.32A	-29.141	1.1884692083516186e-13
6540	6.69649e-11	Si	4	296.640A	-29.142	1.185735805023546e-13
6541	1.69669e-11	O	8	1170.77A	-29.144000000000002	1.1802878438681048e-13
6542	5.16995e-11	Fe	8	384.229A	-29.145	1.1775732571561984e-13
6543	1.40869e-12	N	1	1.41014m	-29.146	1.1748649138204677e-13
6544	1.424e-12	Sc	2	1.39497m	-29.148000000000003	1.169466899873122e-13
6545	2.95702e-11	N	2	671.773A	-29.149	1.1667772006417836e-13
6546	6.27821e-11	Fe	9	316.403A	-29.15	1.164093687547014e-13
6547	1.68777e-12	K	1	1.17697m	-29.153000000000002	1.1560801229684336e-13
6548	6.49548e-11	Cr	12	305.820A	-29.153000000000002	1.1560801229684336e-13
6549	1.78625e-10	Ne	9	111.208A	-29.154	1.153421212469598e-13
6550	2.48031e-11	Be	4	800.886A	-29.156	1.148121723380407e-13
6551	8.0371e-11	S	11	247.159A	-29.159000000000002	1.140218109029773e-13
6552	8.17973e-11	S	11	242.850A	-29.162	1.1323689027776464e-13
6553	2.15453e-11	O	8	921.985A	-29.165	1.1245737300812844e-13
6554	2.97417e-16	Mg	10	6679.00m	-29.166999999999998	1.1194067831341271e-13
6555	5.38076e-13	Fe	5	3.69176m	-29.166999999999998	1.1194067831341271e-13
6556	3.84676e-12	Fe	2	5163.95A	-29.166999999999998	1.1194067831341271e-13
6557	2.52686e-11	Cl	8	786.133A	-29.168000000000003	1.1168322189763055e-13
6558	7.43596e-11	Fe	10	267.140A	-29.169	1.1142635761517498e-13
6559	4.65645e-11	Fe	6	426.601A	-29.17	1.1117008410417441e-13
6560	7.36076e-12	P	4	2698.70A	-29.17	1.1117008410417441e-13
6561	2.53328e-12	Fe	2	7841.39A	-29.171999999999997	1.1065930396472127e-13
6562	2.27787e-11	Na	7	872.062A	-29.175	1.0989753067445403e-13
6563	1.0093000000000001e-10	S	10	196.814A	-29.176	1.096447733678444e-13
6564	2.57159e-11	Ca	8	772.457A	-29.178	1.0914100139463212e-13
6565	4.04071e-11	Cr	11	491.608A	-29.179000000000002	1.0888998405708154e-13
6566	1.09432e-11	O	5	1815.23A	-29.18	1.0863954404338764e-13
6567	3.48061e-13	Mn	5	5.70718m	-29.183000000000003	1.0789167468262022e-13
6568	4.0633e-11	Ne	3	488.875A	-29.183000000000003	1.0789167468262022e-13
6569	3.42833e-11	Fe	3	579.421A	-29.185	1.0739595746620992e-13
6570	4.38804e-12	Mn	5	4526.96A	-29.186	1.0714895361832154e-13
6571	6.81187e-12	Fe	2	2916.15A	-29.186	1.0714895361832154e-13
6572	1.86693e-09	Ne	9	10.6402A	-29.186	1.0714895361832154e-13
6573	4.65816e-12	Ti	8	4264.45A	-29.188000000000002	1.0665664889522416e-13
6574	6.42468e-11	Fe	4	309.190A	-29.188000000000002	1.0665664889522416e-13
6575	6.02717e-12	Fe	2	3295.82A	-29.19	1.0616660610686618e-13
6576	5.43312e-12	Ti	3	3656.18A	-29.19	1.0616660610686618e-13
6577	2.14099e-11	K	8	927.816A	-29.191999999999997	1.0567881486060141e-13
6578	9.81823e-11	Li	2	202.322A	-29.191999999999997	1.0567881486060141e-13
6579	1.17284e-11	Si	1	1693.70A	-29.195999999999998	1.0470994566229209e-13
6580	4.22685e-10	Ne	9	46.9958A	-29.195999999999998	1.0470994566229209e-13
6581	5.5355800000000005e-12	Ni	5	3588.51A	-29.195999999999998	1.0470994566229209e-13
6582	5.91523e-12	Si	3	3358.19A	-29.197	1.0446911947012462e-13
6583	2.1088900000000003e-12	N	1	9419.39A	-29.198	1.0422884716282898e-13
6584	5.49619e-12	Ti	3	3614.23A	-29.198	1.0422884716282898e-13
6585	1.25677e-10	Ne	9	158.060A	-29.198	1.0422884716282898e-13
6586	1.04809e-12	Ni	2	1.89531m	-29.199	1.0398912746650533e-13
6587	1.10139e-10	S	10	180.358A	-29.2	1.0374995911018456e-13
6588	2.5177e-12	Ni	3	7889.93A	-29.2	1.0374995911018456e-13
6589	1.5593899999999999e-12	Ni	4	1.27386m	-29.201	1.0351134082581813e-13
6590	2.51474e-11	Si	2	789.921A	-29.201	1.0351134082581813e-13
6591	4.51782e-11	Ca	3	439.692A	-29.203000000000003	1.0303574941533909e-13
6592	1.83579e-11	B	2	1082.06A	-29.204	1.0279877376768897e-13
6593	6.24435e-11	P	10	318.119A	-29.205	1.0256234314890404e-13
6594	2.1739699999999997e-13	Na	1	9.13742m	-29.209	1.0162204593498771e-13
6595	3.03408e-11	S	2	654.712A	-29.212	1.0092248469140558e-13
6596	1.49744e-11	N	1	1326.56A	-29.213	1.0069036941774572e-13
6597	1.96662e-11	C	2	1010.08A	-29.215	1.0022773919355086e-13
6598	2.41233e-12	Fe	9	8234.56A	-29.217	9.976723456215674e-14
6599	7.43192e-11	Fe	7	267.286A	-29.22	9.908044175025349e-14
6600	3.07985e-12	Ca	1	6449.81A	-29.221	9.88525630577944e-14
6601	8.457960000000001e-12	Be	1	2348.61A	-29.221	9.88525630577944e-14
6602	1.89257e-11	B	5	1049.60A	-29.225	9.794627731218907e-14
6603	1.29218e-11	Mg	9	1537.28A	-29.226999999999997	9.749625504596901e-14
6604	1.78221e-11	Ca	2	1114.60A	-29.226999999999997	9.749625504596901e-14
6605	2.79839e-12	Sc	2	7098.52A	-29.230999999999998	9.660240400695848e-14
6606	2.76972e-12	Fe	2	7172.00A	-29.235	9.571674784353126e-14
6607	4.63401e-11	P	9	428.667A	-29.236	9.549660543237812e-14
6608	5.12948e-11	Ar	3	387.261A	-29.236	9.549660543237812e-14
6609	6.3752e-11	Cr	12	311.590A	-29.239	9.483921142461641e-14
6610	2.75945e-11	Cl	8	719.870A	-29.239	9.483921142461641e-14
6611	4.1683699999999995e-10	Ne	9	47.6552A	-29.239	9.483921142461641e-14
6612	1.9711300000000002e-13	Ni	2	10.0777m	-29.24	9.462108729122092e-14
6613	2.5659599999999997e-12	V	4	7741.52A	-29.24	9.462108729122092e-14
6614	7.862410000000001e-12	Fe	1	2526.51A	-29.244	9.375359594862847e-14
6615	6.19158e-13	Fe	2	3.20830m	-29.246	9.332283730345119e-14
6616	1.69782e-16	Be	4	1.17000c	-29.246	9.332283730345119e-14
6617	4.31956e-11	O	4	459.872A	-29.247	9.310820073375476e-14
6618	6.79289e-11	Si	4	292.430A	-29.247	9.310820073375476e-14
6619	1.4959e-11	N	1	1327.92A	-29.248	9.289405781446996e-14
6620	3.0562400000000003e-12	Ca	1	6499.65A	-29.252	9.204239997329293e-14
6621	1.33686e-11	Fe	7	1485.91A	-29.252	9.204239997329293e-14
6622	3.3835800000000004e-12	Fe	2	5870.84A	-29.252	9.204239997329293e-14
6623	2.72802e-12	Fe	2	7281.63A	-29.253	9.183070832773507e-14
6624	7.13641e-12	Si	8	2783.54A	-29.253	9.183070832773507e-14
6625	7.42514e-12	P	1	2675.30A	-29.254	9.16195035594513e-14
6626	3.06945e-12	Ca	1	6471.66A	-29.256	9.119855017813557e-14
6627	7.51468e-11	Fe	7	264.342A	-29.256999999999998	9.098879933325067e-14
6628	5.89038e-11	Fe	10	337.236A	-29.259	9.057074377462822e-14
6629	4.47998e-11	Mg	9	443.405A	-29.259	9.057074377462822e-14
6630	2.13823e-11	Al	2	929.014A	-29.264	8.953398904378961e-14
6631	4.7474e-12	Fe	2	4184.28A	-29.265	8.932806658327644e-14
6632	9.50654e-12	B	1	2089.56A	-29.265	8.932806658327644e-14
6633	3.5097300000000002e-12	Fe	2	5659.83A	-29.265	8.932806658327644e-14
6634	1.0528399999999998e-10	S	11	188.675A	-29.266	8.912261773128067e-14
6635	4.28475e-10	Ne	9	46.3608A	-29.268	8.871313649826554e-14
6636	5.11549e-11	P	4	388.319A	-29.269000000000002	8.850910194621816e-14
6637	9.53452e-11	S	10	208.342A	-29.269000000000002	8.850910194621816e-14
6638	2.55519e-12	O	1	7774.17A	-29.27	8.830553666061921e-14
6639	2.6258999999999997e-10	Mg	9	75.6481A	-29.27	8.830553666061921e-14
6640	4.80363e-11	Fe	6	413.530A	-29.274	8.749594663424065e-14
6641	1.31355e-11	Be	2	1512.27A	-29.274	8.749594663424065e-14
6642	8.73697e-11	Si	9	227.361A	-29.275	8.729471154119708e-14
6643	3.39275e-10	Ne	9	58.5497A	-29.276999999999997	8.689362877424667e-14
6644	5.27377e-11	Mg	5	376.665A	-29.279	8.649438881521716e-14
6645	3.20785e-12	Fe	5	6192.46A	-29.28	8.629545724123466e-14
6646	4.03982e-11	Ne	3	491.716A	-29.28	8.629545724123466e-14
6647	6.42603e-11	Al	7	309.125A	-29.281	8.60969831971767e-14
6648	1.6945e-13	Ni	4	11.7229m	-29.284000000000002	8.550429573374295e-14
6649	1.01962e-12	B	3	1.94823m	-29.284000000000002	8.550429573374295e-14
6650	3.07935e-12	Ni	4	6450.87A	-29.285999999999998	8.511143918019569e-14
6651	4.21084e-10	Ne	9	47.1746A	-29.287	8.491568830211036e-14
6652	4.53394e-11	P	9	438.128A	-29.288	8.472038763855133e-14
6653	1.81085e-10	Ne	9	109.697A	-29.288	8.472038763855133e-14
6654	1.69765e-12	Fe	2	1.17012m	-29.29	8.433113281553553e-14
6655	1.6992e-10	N	6	116.905A	-29.293000000000003	8.375060138062488e-14
6656	9.726260000000001e-12	Fe	9	2042.35A	-29.293000000000003	8.375060138062488e-14
6657	3.8969800000000004e-10	Ne	9	50.9739A	-29.294	8.355798034262712e-14
6658	2.90662e-11	Be	4	683.422A	-29.296999999999997	8.298277125190456e-14
6659	1.14669e-13	Mn	5	17.3233m	-29.296999999999997	8.298277125190456e-14
6660	2.4362499999999997e-10	Mg	9	81.5369A	-29.298000000000002	8.279191617419661e-14
6661	8.38322e-11	Cl	10	236.955A	-29.298000000000002	8.279191617419661e-14
6662	5.1991e-11	Fe	8	382.075A	-29.299	8.260150005098788e-14
6663	1.83399e-13	Mn	6	10.8313m	-29.301	8.222198063211598e-14
6664	4.98733e-14	Si	8	39.8299m	-29.302	8.203287532427863e-14
6665	1.70657e-11	N	1	1164.00A	-29.304000000000002	8.165596849870889e-14
6666	1.46814e-11	Be	4	1353.04A	-29.304000000000002	8.165596849870889e-14
6667	3.99554e-12	Li	1	4971.66A	-29.304000000000002	8.165596849870889e-14
6668	8.74273e-13	Fe	2	2.27211m	-29.305	8.146816498265469e-14
6669	2.6177099999999998e-12	Zn	2	7588.48A	-29.305	8.146816498265469e-14
6670	1.80762e-11	S	4	1098.93A	-29.307	8.109385276542266e-14
6671	5.95097e-13	Fe	2	3.33802m	-29.313000000000002	7.998120339333348e-14
6672	5.99279e-12	Si	3	3314.73A	-29.313000000000002	7.998120339333348e-14
6673	2.32698e-11	P	9	853.659A	-29.314	7.979725173013385e-14
6674	4.49348e-12	Fe	2	4420.73A	-29.315	7.961372314401867e-14
6675	1.31533e-12	N	1	1.51023m	-29.315	7.961372314401867e-14
6676	6.0459e-12	Na	2	3285.61A	-29.316	7.943061666193895e-14
6677	2.16105e-11	Mg	2	919.202A	-29.316999999999997	7.924793131308168e-14
6678	9.18963e-11	Fe	9	216.162A	-29.318	7.906566612886604e-14
6679	9.57086e-11	S	10	207.551A	-29.319000000000003	7.888382014294212e-14
6680	3.25458e-12	Li	1	6103.53A	-29.319000000000003	7.888382014294212e-14
6681	1.58585e-12	K	1	1.25261m	-29.32	7.87023923911806e-14
6682	3.45727e-12	Fe	2	5745.70A	-29.320999999999998	7.852138191166894e-14
6683	3.76641e-12	Ni	2	5274.11A	-29.322	7.834078774470697e-14
6684	9.3448e-12	Be	3	2125.72A	-29.322	7.834078774470697e-14
6685	8.58145e-11	Ne	9	231.481A	-29.322	7.834078774470697e-14
6686	2.94807e-11	Ne	3	673.812A	-29.323	7.816060893280303e-14
6687	4.64872e-12	Co	3	4273.11A	-29.323	7.816060893280303e-14
6688	2.40026e-10	Ne	9	82.7595A	-29.324	7.798084452066699e-14
6689	8.52803e-11	Fe	9	232.931A	-29.325	7.780149355520647e-14
6690	5.06087e-11	O	4	392.511A	-29.326	7.762255508551925e-14
6691	4.60264e-14	Fe	2	43.1589m	-29.326	7.762255508551925e-14
6692	1.80671e-11	S	4	1099.48A	-29.326999999999998	7.744402816289264e-14
6693	4.28604e-11	Fe	6	463.469A	-29.334	7.62057837871641e-14
6694	9.77315e-13	Fe	2	2.03256m	-29.334	7.62057837871641e-14
6695	2.45719e-11	Si	2	808.421A	-29.334	7.62057837871641e-14
6696	8.33429e-12	Fe	9	2383.46A	-29.335	7.603051534810111e-14
6697	3.6811199999999995e-10	Ne	9	53.9631A	-29.337	7.568118686152846e-14
6698	2.59483e-11	Si	2	765.539A	-29.338	7.550712496191332e-14
6699	4.934919999999999e-12	Ni	2	4025.29A	-29.338	7.550712496191332e-14
6700	9.19103e-15	He	1	216.129m	-29.338	7.550712496191332e-14
6701	1.67877e-11	N	1	1183.28A	-29.339000000000002	7.533346339355821e-14
6702	5.06143e-11	O	4	392.467A	-29.339000000000002	7.533346339355821e-14
6703	4.00026e-12	Fe	2	4965.79A	-29.34	7.516020123572742e-14
6704	6.00889e-13	Fe	2	3.30584m	-29.340999999999998	7.49873375698016e-14
6705	3.4700199999999998e-12	Fe	2	5724.60A	-29.345	7.429984952661679e-14
6706	3.01683e-10	Mg	10	65.8455A	-29.346	7.412896461471147e-14
6707	1.09244e-11	B	1	1818.35A	-29.351	7.32804173735879e-14
6708	6.0995e-12	Fe	2	3256.73A	-29.351	7.32804173735879e-14
6709	2.8122e-12	Al	2	7063.68A	-29.353	7.294372443944994e-14
6710	4.2984800000000005e-10	Ne	9	46.2128A	-29.354	7.277595852869434e-14
6711	7.731369999999999e-14	Cr	4	25.6933m	-29.354	7.277595852869434e-14
6712	2.64699e-13	Ni	1	7.50454m	-29.357	7.227497235406265e-14
6713	1.98208e-11	O	3	1002.20A	-29.363000000000003	7.128332255737425e-14
6714	5.96724e-12	Si	3	3328.92A	-29.363000000000003	7.128332255737425e-14
6715	4.31787e-10	Ne	9	46.0052A	-29.364	7.111937546497634e-14
6716	2.68868e-12	Fe	2	7388.18A	-29.365	7.09558054404274e-14
6717	1.1188399999999999e-10	S	10	177.545A	-29.366999999999997	7.062979312794256e-14
6718	7.39007e-12	P	1	2687.99A	-29.368000000000002	7.046734911152126e-14
6719	1.20265e-10	S	9	165.173A	-29.371	6.998225529233294e-14
6720	4.6724099999999995e-12	Fe	2	4251.44A	-29.372	6.98213005716066e-14
6721	1.3917899999999999e-12	N	1	1.42726m	-29.375999999999998	6.918117504030782e-14
6722	6.01752e-11	S	4	330.110A	-29.375999999999998	6.918117504030782e-14
6723	1.6365799999999999e-12	Mn	5	1.21378m	-29.375999999999998	6.918117504030782e-14
6724	5.2934e-12	Ni	5	3752.69A	-29.38	6.854691821515498e-14
6725	7.82877e-12	Fe	2	2537.37A	-29.38	6.854691821515498e-14
6726	1.12563e-11	O	8	1764.74A	-29.381	6.838926467809927e-14
6727	3.37039e-10	Ne	9	58.9382A	-29.381999999999998	6.82319737341175e-14
6728	6.6799e-12	O	8	2973.77A	-29.386	6.760641923884767e-14
6729	1.44208e-10	Mg	5	137.749A	-29.386999999999997	6.745092878941298e-14
6730	7.39509e-12	P	1	2686.17A	-29.389	6.714101992237338e-14
6731	1.18541e-11	Mg	1	1675.74A	-29.39	6.698659986166305e-14
6732	7.66426e-11	Cr	7	259.183A	-29.393	6.652546735176907e-14
6733	2.18085e-10	Mg	9	91.0859A	-29.394000000000002	6.637246302268499e-14
6734	3.4524e-12	Fe	2	5753.81A	-29.396	6.606750925574471e-14
6735	1.51282e-11	N	1	1313.08A	-29.397	6.591555820105399e-14
6736	4.4956e-12	Co	8	4418.65A	-29.398000000000003	6.576395662409006e-14
6737	3.13903e-12	Fe	2	6328.22A	-29.4	6.54617986900908e-14
6738	4.62384e-11	Fe	8	429.609A	-29.401	6.531124073104254e-14
6739	1.15679e-11	Be	3	1717.21A	-29.401	6.531124073104254e-14
6740	1.75472e-11	C	1	1132.06A	-29.403000000000002	6.501116283762908e-14
6741	6.0660900000000005e-12	Be	2	3274.67A	-29.403000000000002	6.501116283762908e-14
6742	8.805719999999999e-13	Fe	2	2.25586m	-29.405	6.471246367689841e-14
6743	2.11437e-12	N	6	9394.98A	-29.406	6.456362914055656e-14
6744	4.01801e-12	B	5	4943.86A	-29.406999999999996	6.441513691414928e-14
6745	5.9697800000000004e-12	Ca	12	3327.50A	-29.409000000000002	6.411917624378365e-14
6746	1.04016e-10	Ar	11	190.975A	-29.41	6.397170623067282e-14
6747	1.46194e-12	N	1	1.35877m	-29.410999999999998	6.382457538918025e-14
6748	5.26601e-11	S	3	377.220A	-29.415	6.323942816481635e-14
6749	1.43419e-12	Sc	2	1.38506m	-29.416	6.309398151613886e-14
6750	1.0850700000000001e-12	Cr	4	1.83070m	-29.416999999999998	6.294886938547107e-14
6751	1.97506e-13	Ne	7	10.0576m	-29.418000000000003	6.280409100344139e-14
6752	5.57577e-11	Mg	5	356.264A	-29.42	6.2515532416664e-14
6753	2.02182e-12	Si	2	9825.04A	-29.421	6.237175068200691e-14
6754	7.65298e-12	Ne	3	2595.65A	-29.423000000000002	6.208517851856812e-14
6755	2.9776e-11	K	7	667.129A	-29.423000000000002	6.208517851856812e-14
6756	6.60813e-12	Ti	8	3006.06A	-29.423000000000002	6.208517851856812e-14
6757	2.95326e-12	O	1	6726.28A	-29.424	6.194238657041038e-14
6758	1.37752e-10	F	6	144.204A	-29.424	6.194238657041038e-14
6759	1.83612e-11	B	2	1081.87A	-29.425	6.179992303461953e-14
6760	2.56667e-11	K	8	773.940A	-29.426	6.165778715586912e-14
6761	1.59788e-11	N	1	1243.18A	-29.426	6.165778715586912e-14
6762	3.5527e-12	Fe	2	5591.37A	-29.426	6.165778715586912e-14
6763	1.42914e-11	Cl	1	1389.96A	-29.427	6.151597818056784e-14
6764	8.91702e-11	S	5	222.770A	-29.429000000000002	6.123333793461522e-14
6765	1.09715e-11	S	2	1810.54A	-29.43	6.10925051654339e-14
6766	6.1696e-14	Fe	4	32.1973m	-29.430999999999997	6.09519963026334e-14
6767	2.33729e-11	S	8	849.891A	-29.432	6.081181060124922e-14
6768	5.58038e-11	Ne	2	355.969A	-29.433000000000003	6.067194731803069e-14
6769	1.4848799999999998e-12	K	1	1.33778m	-29.434	6.053240571143813e-14
6770	2.78535e-12	Fe	2	7131.76A	-29.434	6.053240571143813e-14
6771	6.36775e-11	Fe	9	311.954A	-29.436	6.025428457048619e-14
6772	4.38292e-10	Ne	9	45.3224A	-29.436999999999998	6.011570356155668e-14
6773	3.28409e-11	Fe	9	604.869A	-29.438000000000002	5.997744128010214e-14
6774	2.41891e-11	Ca	9	821.215A	-29.44	5.970186996909692e-14
6775	3.75205e-12	Cr	4	5294.30A	-29.441999999999997	5.942756479325616e-14
6776	8.50181e-11	Ar	4	233.650A	-29.444000000000003	5.915451993521525e-14
6777	3.59368e-12	Fe	2	5527.61A	-29.445	5.901846831475706e-14
6778	3.68157e-13	Si	2	5.39565m	-29.447	5.874730308429878e-14
6779	7.27705e-12	Fe	1	2729.74A	-29.45	5.834288949446573e-14
6780	7.85022e-12	Be	4	2530.43A	-29.45	5.834288949446573e-14
6781	4.28325e-11	Fe	6	463.771A	-29.451999999999998	5.807482826673282e-14
6782	4.03427e-12	Fe	2	4923.93A	-29.454	5.780799866846511e-14
6783	4.44082e-10	Ne	9	44.7315A	-29.456	5.754239504084017e-14
6784	1.47239e-10	Ne	9	134.913A	-29.458000000000002	5.727801175103362e-14
6785	1.27481e-12	N	1	1.55823m	-29.458000000000002	5.727801175103362e-14
6786	1.0909200000000002e-12	Co	3	1.82090m	-29.46	5.701484319210344e-14
6787	2.44177e-12	Fe	2	8135.25A	-29.46	5.701484319210344e-14
6788	1.24406e-11	C	5	1596.75A	-29.462	5.6752883782867736e-14
6789	1.35402e-11	Fe	11	1467.07A	-29.465999999999998	5.623257021685233e-14
6790	7.87385e-11	Cr	12	252.284A	-29.47	5.5717026914282734e-14
6791	3.54522e-11	Al	3	560.317A	-29.471	5.558888130838265e-14
6792	2.3039799999999998e-10	O	7	86.2180A	-29.471999999999998	5.546103042919801e-14
6793	9.28537e-12	Al	8	2139.33A	-29.471999999999998	5.546103042919801e-14
6794	4.75345e-12	Fe	2	4178.96A	-29.473000000000003	5.533347359887482e-14
6795	5.35328e-11	P	9	371.071A	-29.478	5.470007656428585e-14
6796	2.51427e-12	Fe	2	7900.68A	-29.478	5.470007656428585e-14
6797	9.34669e-11	Fe	11	212.529A	-29.48	5.444875254163358e-14
6798	3.70464e-12	Fe	2	5362.05A	-29.48	5.444875254163358e-14
6799	1.15643e-12	N	6	1.71774m	-29.480999999999998	5.432352388584652e-14
6800	4.65837e-11	Fe	6	426.425A	-29.482	5.4198583247974924e-14
6801	8.932799999999999e-13	Fe	2	2.22377m	-29.482	5.4198583247974924e-14
6802	2.79676e-12	Ni	2	7102.66A	-29.483	5.4073929965596396e-14
6803	3.25176e-10	B	4	61.0883A	-29.487	5.357817719580745e-14
6804	8.88528e-11	Fe	11	223.566A	-29.487	5.357817719580745e-14
6805	4.0885e-13	C	5	4.85862m	-29.488000000000003	5.345495080775258e-14
6806	5.57904e-12	Fe	2	3560.55A	-29.489	5.3332007832526486e-14
6807	7.82199e-11	Fe	8	253.956A	-29.491	5.3086969514731066e-14
6808	7.38483e-11	Ca	3	268.990A	-29.491	5.3086969514731066e-14
6809	4.46283e-11	Na	5	445.109A	-29.491999999999997	5.296487287299341e-14
6810	3.4057e-13	Co	8	5.83272m	-29.491999999999997	5.296487287299341e-14
6811	2.07322e-12	Li	2	9581.43A	-29.495	5.2600265252743885e-14
6812	1.70898e-11	C	1	1162.36A	-29.497	5.235858898670868e-14
6813	1.4646899999999999e-12	P	1	1.35623m	-29.499000000000002	5.211802312225152e-14
6814	2.15802e-12	O	1	9204.93A	-29.499000000000002	5.211802312225152e-14
6815	6.94523e-11	Na	6	286.016A	-29.499000000000002	5.211802312225152e-14
6816	1.5064200000000002e-12	Mn	5	1.31866m	-29.499000000000002	5.211802312225152e-14
6817	2.43884e-10	Mg	9	81.4504A	-29.499000000000002	5.211802312225152e-14
6818	1.6557900000000002e-12	Fe	2	1.19970m	-29.499000000000002	5.211802312225152e-14
6819	6.44179e-11	Mn	6	308.369A	-29.5	5.1998154995375934e-14
6820	2.03438e-11	S	8	976.439A	-29.5	5.1998154995375934e-14
6821	3.53095e-11	F	6	562.582A	-29.5	5.1998154995375934e-14
6822	4.44636e-12	Ti	8	4467.58A	-29.500999999999998	5.187856255754187e-14
6823	6.66737e-12	Fe	2	2979.35A	-29.504	5.1521433044903754e-14
6824	8.75701e-11	Fe	10	226.841A	-29.506	5.1284713562611307e-14
6825	7.66968e-12	Ne	3	2590.00A	-29.506	5.1284713562611307e-14
6826	6.645210000000001e-12	Ni	7	2989.29A	-29.509	5.0931672077699996e-14
6827	1.32855e-12	N	1	1.49520m	-29.51	5.0814532482510494e-14
6828	5.31235e-11	O	7	373.930A	-29.513	5.046472770138799e-14
6829	1.96705e-11	C	2	1009.86A	-29.516	5.011733095944127e-14
6830	1.11357e-11	Fe	4	1783.86A	-29.516	5.011733095944127e-14
6831	2.892e-10	Mg	9	68.6876A	-29.516	5.011733095944127e-14
6832	1.0478100000000001e-10	Ar	11	189.580A	-29.517	5.0002064296850443e-14
6833	2.9005900000000003e-12	Ni	2	6848.42A	-29.517	5.0002064296850443e-14
6834	4.99333e-11	S	3	397.820A	-29.518	4.988706274022696e-14
6835	1.26607e-12	Co	2	1.56899m	-29.519000000000002	4.9772325679844023e-14
6836	1.17132e-10	Ni	13	169.590A	-29.52	4.965785250737756e-14
6837	2.56893e-12	Zn	2	7732.57A	-29.52	4.965785250737756e-14
6838	1.8058e-09	Ne	9	11.0003A	-29.52	4.965785250737756e-14
6839	5.04456e-12	Fe	2	3937.79A	-29.521	4.954364261590139e-14
6840	4.27355e-12	Fe	2	4648.24A	-29.524	4.920258657908295e-14
6841	4.11433e-12	Be	2	4828.12A	-29.524	4.920258657908295e-14
6842	3.97129e-11	Ne	9	500.202A	-29.526	4.897652122852683e-14
6843	2.69632e-11	Cl	6	736.724A	-29.526	4.897652122852683e-14
6844	4.19718e-11	Fe	3	473.281A	-29.529	4.863936922787853e-14
6845	6.55875e-11	Si	4	302.870A	-29.533	4.8193440810416163e-14
6846	6.9844e-12	C	3	2844.12A	-29.535999999999998	4.7861679497449046e-14
6847	5.20265e-11	S	10	381.814A	-29.537	4.775160068925937e-14
6848	3.83839e-11	Ar	3	517.521A	-29.54	4.742288098229159e-14
6849	2.26573e-12	N	1	8767.35A	-29.54	4.742288098229159e-14
6850	1.23037e-11	C	1	1614.51A	-29.54	4.742288098229159e-14
6851	1.69607e-11	N	1	1171.20A	-29.541	4.7313811382681535e-14
6852	6.71467e-12	O	1	2958.36A	-29.541999999999998	4.7204992636189866e-14
6853	2.95061e-11	Ne	3	673.232A	-29.545	4.688003575259176e-14
6854	7.423130000000001e-12	B	2	2676.02A	-29.546999999999997	4.666464155376361e-14
6855	3.78059e-11	Fe	6	525.433A	-29.546999999999997	4.666464155376361e-14
6856	7.92925e-12	Fe	2	2505.21A	-29.546999999999997	4.666464155376361e-14
6857	3.7887900000000003e-10	Ne	9	52.4296A	-29.551	4.623681754843932e-14
6858	2.64803e-11	Cl	8	750.159A	-29.551	4.623681754843932e-14
6859	1.63348e-12	N	1	1.21608m	-29.553	4.6024378668810383e-14
6860	3.59819e-11	Cl	6	552.068A	-29.553	4.6024378668810383e-14
6861	4.802550000000001e-13	C	5	4.13623m	-29.555	4.581291585717203e-14
6862	6.66379e-12	B	5	2980.95A	-29.555	4.581291585717203e-14
6863	3.98591e-12	Ni	13	4983.66A	-29.555999999999997	4.570754907459805e-14
6864	9.30215e-12	P	1	2135.47A	-29.56	4.528849974586546e-14
6865	5.31904e-13	K	1	3.73459m	-29.56	4.528849974586546e-14
6866	1.39935e-12	Fe	2	1.41955m	-29.561	4.5184339086877533e-14
6867	8.85182e-11	Ne	9	224.411A	-29.561	4.5184339086877533e-14
6868	1.03054e-12	Li	1	1.92758m	-29.563000000000002	4.497673590652599e-14
6869	1.95234e-12	Fe	5	1.01747m	-29.565	4.477008657614503e-14
6870	7.54248e-12	Cr	5	2633.68A	-29.566999999999997	4.456438671319211e-14
6871	3.30658e-11	K	2	600.755A	-29.568	4.446189146796423e-14
6872	1.50254e-11	Si	6	1322.06A	-29.569000000000003	4.4359631955259227e-14
6873	4.54333e-12	Fe	2	4372.22A	-29.57	4.4257607632907346e-14
6874	4.05078e-12	Fe	2	4903.86A	-29.576999999999998	4.354997742519976e-14
6875	6.67847e-11	Fe	9	297.440A	-29.581	4.315070883224667e-14
6876	4.49769e-11	N	2	441.659A	-29.581	4.315070883224667e-14
6877	2.74328e-11	Cl	6	724.113A	-29.585	4.2755100755756355e-14
6878	6.32488e-13	K	1	3.14068m	-29.586	4.265676675275805e-14
6879	4.65647e-11	N	2	426.599A	-29.587	4.255865891169035e-14
6880	2.0939700000000002e-12	Ti	3	9486.50A	-29.589000000000002	4.2363119635912175e-14
6881	3.36614e-12	Fe	2	5901.26A	-29.589000000000002	4.2363119635912175e-14
6882	3.90059e-11	N	6	509.269A	-29.59	4.2265687164472267e-14
6883	7.65388e-13	Ar	11	2.59535m	-29.59	4.2265687164472267e-14
6884	6.13733e-11	Ne	3	323.666A	-29.590999999999998	4.2168478781498285e-14
6885	2.3371e-12	Ni	3	8499.62A	-29.592	4.2071493971600705e-14
6886	4.63559e-11	N	2	428.521A	-29.594	4.1878193015403214e-14
6887	2.48981e-11	Si	2	797.830A	-29.595	4.1781875844241216e-14
6888	2.02497e-12	Si	2	9809.77A	-29.595	4.1781875844241216e-14
6889	1.3860799999999999e-12	Fe	2	1.43313m	-29.595	4.1781875844241216e-14
6890	4.57967e-12	O	8	4337.53A	-29.596	4.168578019642534e-14
6891	5.17534e-12	Mg	1	3838.29A	-29.596	4.168578019642534e-14
6892	8.72672e-11	P	9	227.628A	-29.596999999999998	4.158990556246671e-14
6893	1.65926e-11	Be	2	1197.19A	-29.596999999999998	4.158990556246671e-14
6894	1.6025000000000002e-10	Ne	9	123.959A	-29.598000000000003	4.149425143404655e-14
6895	3.3302300000000004e-12	Fe	4	5964.90A	-29.599	4.139881730401754e-14
6896	1.70246e-11	C	1	1166.81A	-29.6	4.130360266639641e-14
6897	4.5334300000000004e-12	Fe	2	4381.77A	-29.6	4.130360266639641e-14
6898	1.24176e-10	Ni	13	159.970A	-29.601999999999997	4.11138298502664e-14
6899	9.26263e-11	P	9	214.458A	-29.601999999999997	4.11138298502664e-14
6900	6.8176e-11	S	4	291.370A	-29.601999999999997	4.11138298502664e-14
6901	1.08303e-11	Si	1	1834.15A	-29.603	4.1019270665599935e-14
6902	1.4603799999999999e-12	N	1	1.36023m	-29.603	4.1019270665599935e-14
6903	2.004e-12	N	1	9912.40A	-29.604	4.092492896102386e-14
6904	3.35183e-11	K	8	592.645A	-29.604	4.092492896102386e-14
6905	1.65658e-12	Fe	2	1.19912m	-29.605	4.0830804236346856e-14
6906	6.3258800000000005e-12	Ni	7	3140.19A	-29.605	4.0830804236346856e-14
6907	6.83551e-12	Be	4	2906.07A	-29.607	4.064320373167944e-14
6908	4.02709e-10	Ne	9	49.3271A	-29.609	4.0456465173035287e-14
6909	5.33603e-11	S	3	372.270A	-29.609	4.0456465173035287e-14
6910	1.98369e-12	Fe	2	1.00139m	-29.61	4.036341788517243e-14
6911	6.97807e-11	S	4	284.670A	-29.61	4.036341788517243e-14
6912	1.00613e-11	P	10	1974.34A	-29.611	4.0270584600132804e-14
6913	2.5578e-12	Fe	5	7766.24A	-29.612	4.017796482572425e-14
6914	1.9657799999999997e-12	N	1	1.01051m	-29.613000000000003	4.008555807088494e-14
6915	6.15933e-11	Ar	3	322.510A	-29.614	3.9993363845684786e-14
6916	2.1125e-12	Fe	2	9403.31A	-29.615	3.990138166131853e-14
6917	8.282270000000001e-13	Fe	2	2.39843m	-29.619	3.953556359539272e-14
6918	2.45984e-11	Cl	8	807.552A	-29.62	3.944463432238382e-14
6919	3.13859e-11	Ne	9	632.911A	-29.621	3.935391418089983e-14
6920	7.77839e-11	S	4	255.380A	-29.622	3.926340268995093e-14
6921	7.83107e-11	Mg	7	253.662A	-29.623	3.917309936965455e-14
6922	8.10884e-12	Fe	2	2449.73A	-29.623	3.917309936965455e-14
6923	2.43022e-11	O	7	817.394A	-29.625	3.8993115327003924e-14
6924	2.97329e-11	Cr	5	668.097A	-29.625	3.8993115327003924e-14
6925	4.56344e-11	Mn	6	435.296A	-29.625	3.8993115327003924e-14
6926	1.31773e-10	Si	6	150.748A	-29.625	3.8993115327003924e-14
6927	1.4969899999999998e-10	Ne	9	132.696A	-29.625	3.8993115327003924e-14
6928	2.73216e-11	Ar	9	727.061A	-29.625999999999998	3.8903433650392205e-14
6929	5.05959e-14	Co	2	39.2610m	-29.627	3.881395823591266e-14
6930	2.52229e-11	S	10	787.558A	-29.628	3.872468860917587e-14
6931	1.60467e-12	Mn	5	1.23791m	-29.628	3.872468860917587e-14
6932	6.80868e-12	Na	2	2917.52A	-29.628	3.872468860917587e-14
6933	1.2218e-11	Si	1	1625.84A	-29.631	3.845810972787588e-14
6934	4.99969e-11	Mn	12	397.314A	-29.631	3.845810972787588e-14
6935	1.1583899999999999e-12	Fe	2	1.71483m	-29.633000000000003	3.8281410764226894e-14
6936	2.61381e-11	K	8	759.982A	-29.633000000000003	3.8281410764226894e-14
6937	1.77578e-10	Ne	9	111.864A	-29.634	3.819336596268675e-14
6938	2.57224e-11	Mg	8	772.262A	-29.635	3.81055236585706e-14
6939	1.1308e-11	Fe	7	1756.67A	-29.635	3.81055236585706e-14
6940	1.19598e-11	Mg	1	1660.94A	-29.636	3.801788338614791e-14
6941	7.78004e-12	P	1	2553.26A	-29.636999999999997	3.7930444680758365e-14
6942	9.05049e-11	Fe	9	219.485A	-29.638	3.784320707881003e-14
6943	5.88961e-11	Mn	12	337.280A	-29.639	3.775617011777907e-14
6944	5.64123e-10	Ca	11	35.2130A	-29.639	3.775617011777907e-14
6945	6.64533e-13	Fe	2	2.98924m	-29.643	3.741001946950112e-14
6946	2.40743e-13	Cr	4	8.25130m	-29.643	3.741001946950112e-14
6947	6.01322e-12	Fe	2	3303.46A	-29.645	3.72381360431676e-14
6948	9.25666e-11	Ne	9	214.596A	-29.645	3.72381360431676e-14
6949	1.06516e-10	F	6	186.492A	-29.645	3.72381360431676e-14
6950	2.55592e-12	O	1	7771.94A	-29.645	3.72381360431676e-14
6951	7.10125e-12	Mn	1	2797.32A	-29.647	3.706704234944228e-14
6952	9.25343e-11	Fe	9	214.671A	-29.649	3.689673475983311e-14
6953	1.15191e-12	Ni	2	1.72448m	-29.649	3.689673475983311e-14
6954	6.8668e-12	Fe	2	2892.83A	-29.649	3.689673475983311e-14
6955	3.02473e-10	Mg	10	65.6736A	-29.65	3.6811874624729514e-14
6956	7.3725e-12	Cr	10	2694.40A	-29.651999999999997	3.664273942432106e-14
6957	4.73742e-12	Mn	6	4193.10A	-29.651999999999997	3.664273942432106e-14
6958	2.8229e-11	Al	9	703.691A	-29.651999999999997	3.664273942432106e-14
6959	7.87803e-11	Ar	4	252.150A	-29.651999999999997	3.664273942432106e-14
6960	6.97494e-12	C	3	2847.97A	-29.654	3.647438132956935e-14
6961	1.46861e-11	Be	3	1352.60A	-29.655	3.6390492580399384e-14
6962	1.37947e-11	Cr	11	1440.01A	-29.655	3.6390492580399384e-14
6963	2.09355e-12	Ti	3	9488.40A	-29.656	3.6306796769998813e-14
6964	7.83921e-12	P	1	2533.99A	-29.656999999999996	3.6223293454620486e-14
6965	6.044949999999999e-13	Fe	2	3.28612m	-29.656999999999996	3.6223293454620486e-14
6966	4.56544e-12	Fe	2	4351.05A	-29.658	3.613998219153754e-14
6967	2.04043e-11	S	8	973.541A	-29.66	3.597393405644426e-14
6968	2.21687e-11	Mg	2	896.057A	-29.662	3.5808648843231305e-14
6969	1.09982e-11	Fe	7	1806.16A	-29.664	3.5644123046590733e-14
6970	1.5841700000000001e-12	K	1	1.25393m	-29.666	3.5480353177320915e-14
6971	5.4527199999999994e-12	Fe	9	3643.04A	-29.668000000000003	3.531733576225051e-14
6972	1.5402e-12	N	1	1.28973m	-29.668000000000003	3.531733576225051e-14
6973	7.26625e-12	Cr	9	2733.80A	-29.669	3.523610814404006e-14
6974	4.88215e-11	Si	3	406.880A	-29.671	3.5074212932961825e-14
6975	1.0082e-10	P	9	197.029A	-29.673000000000002	3.491306156281099e-14
6976	1.85404e-10	Ne	9	107.141A	-29.674	3.483276374945745e-14
6977	1.25543e-10	Ne	9	158.228A	-29.674	3.483276374945745e-14
6978	5.68689e-11	Fe	10	349.303A	-29.674	3.483276374945745e-14
6979	1.46779e-12	P	1	1.35336m	-29.678	3.4513415051865105e-14
6980	1.3039200000000002e-12	N	5	1.52344m	-29.678	3.4513415051865105e-14
6981	8.49666e-13	Na	1	2.33791m	-29.679000000000002	3.443403639998e-14
6982	1.79893e-11	N	6	1104.24A	-29.679000000000002	3.443403639998e-14
6983	1.44471e-12	Sc	2	1.37498m	-29.68	3.435484031392835e-14
6984	1.14002e-11	Fe	7	1742.46A	-29.68	3.435484031392835e-14
6985	1.3947200000000001e-12	N	1	1.42426m	-29.680999999999997	3.4275826373820124e-14
6986	4.37115e-12	Ti	8	4544.45A	-29.682	3.4196994160730997e-14
6987	1.21109e-11	Be	4	1640.21A	-29.682	3.4196994160730997e-14
6988	2.03364e-11	O	1	976.791A	-29.682	3.4196994160730997e-14
6989	2.08795e-12	Fe	2	9513.84A	-29.682	3.4196994160730997e-14
6990	2.4256e-11	O	3	818.949A	-29.683000000000003	3.4118343256700424e-14
6991	4.50993e-11	Fe	3	440.461A	-29.685	3.396158370877891e-14
6992	6.04546e-11	Fe	8	328.585A	-29.686	3.388347423376361e-14
6993	1.45023e-12	Sc	2	1.36975m	-29.686999999999998	3.380554440555597e-14
6994	2.2680900000000003e-12	N	1	8758.21A	-29.686999999999998	3.380554440555597e-14
6995	4.84264e-11	Ca	4	410.199A	-29.688000000000002	3.3727793810978986e-14
6996	1.44479e-12	Sc	2	1.37491m	-29.688000000000002	3.3727793810978986e-14
6997	5.98882e-11	Cr	12	331.693A	-29.691	3.349561331151574e-14
6998	4.3159e-11	O	4	460.262A	-29.693	3.33417149477945e-14
6999	1.0129299999999999e-10	S	10	196.108A	-29.694000000000003	3.326503113136786e-14
7000	6.30597e-11	Ne	2	315.010A	-29.694000000000003	3.326503113136786e-14
7001	9.26769e-11	Ne	9	214.341A	-29.694000000000003	3.326503113136786e-14
7002	6.50293e-12	Ni	7	3054.69A	-29.695	3.3188523682825115e-14
7003	4.3345300000000005e-12	Fe	2	4582.83A	-29.698	3.296005549281185e-14
7004	7.15749e-12	Fe	2	2775.34A	-29.7	3.280861779375195e-14
7005	6.74953e-12	Ni	7	2943.09A	-29.701	3.2733160066755987e-14
7006	3.74221e-11	Ca	9	530.822A	-29.701999999999998	3.2657875887716474e-14
7007	1.20793e-10	S	9	164.450A	-29.701999999999998	3.2657875887716474e-14
7008	3.1571199999999997e-13	Mn	5	6.29195m	-29.701999999999998	3.2657875887716474e-14
7009	2.89465e-11	Ar	9	686.248A	-29.704	3.25078265778266e-14
7010	1.6869400000000002e-10	Ne	9	117.754A	-29.704	3.25078265778266e-14
7011	8.937539999999999e-12	P	1	2222.59A	-29.705	3.243306065143027e-14
7012	1.2306e-12	Cr	4	1.61421m	-29.706	3.2358466681892634e-14
7013	1.46175e-12	Fe	4	1.35895m	-29.706	3.2358466681892634e-14
7014	7.2385399999999996e-12	Fe	2	2744.26A	-29.706999999999997	3.2284044273724416e-14
7015	3.20566e-12	Fe	2	6196.69A	-29.706999999999997	3.2284044273724416e-14
7016	4.21775e-11	Fe	11	470.973A	-29.708000000000002	3.2209793032344637e-14
7017	1.43582e-12	N	1	1.38350m	-29.709	3.2135712564081646e-14
7018	7.755610000000001e-14	Si	3	25.6130m	-29.709	3.2135712564081646e-14
7019	2.58464e-12	Fe	2	7685.58A	-29.71	3.20618024761674e-14
7020	2.57126e-11	Cl	8	772.559A	-29.713	3.184109058038387e-14
7021	1.78632e-11	C	1	1112.03A	-29.715999999999998	3.1621898054604094e-14
7022	6.08721e-11	S	10	326.331A	-29.718000000000004	3.1476608630490194e-14
7023	1.4016e-12	N	1	1.41727m	-29.718000000000004	3.1476608630490194e-14
7024	2.01291e-10	F	8	98.6852A	-29.718000000000004	3.1476608630490194e-14
7025	1.07318e-11	Cl	10	1851.00A	-29.721	3.125992518080493e-14
7026	5.22362e-12	Fe	2	3802.81A	-29.721999999999998	3.118802934797748e-14
7027	5.3877e-11	S	3	368.700A	-29.723000000000003	3.111629887097646e-14
7028	5.715169999999999e-12	Fe	2	3475.74A	-29.728	3.076011354317406e-14
7029	2.71938e-11	Cl	6	730.476A	-29.730999999999998	3.054836241097651e-14
7030	1.48275e-12	K	1	1.33971m	-29.735	3.0268293340956883e-14
7031	3.75999e-12	Fe	2	5283.11A	-29.735	3.0268293340956883e-14
7032	8.79517e-11	Fe	10	225.856A	-29.737	3.012922316557371e-14
7033	3.64372e-11	O	4	545.170A	-29.737	3.012922316557371e-14
7034	8.72895e-12	Mn	6	2275.70A	-29.738000000000003	3.0059927875216506e-14
7035	8.286239999999999e-12	Al	1	2397.28A	-29.738000000000003	3.0059927875216506e-14
7036	4.36803e-12	Co	3	4547.69A	-29.738000000000003	3.0059927875216506e-14
7037	1.7448399999999998e-10	Ne	9	113.847A	-29.741	2.985299678725353e-14
7038	2.10442e-11	C	1	943.939A	-29.741	2.985299678725353e-14
7039	1.35503e-12	Ni	4	1.46598m	-29.741999999999997	2.9784336799937486e-14
7040	8.74724e-11	P	9	227.094A	-29.741999999999997	2.9784336799937486e-14
7041	5.99772e-11	Ne	2	331.200A	-29.741999999999997	2.9784336799937486e-14
7042	6.34774e-12	Na	2	3129.38A	-29.743000000000002	2.971583472620973e-14
7043	1.30943e-11	Fe	7	1517.04A	-29.747	2.9443398315882574e-14
7044	2.13667e-10	Si	6	92.9693A	-29.747	2.9443398315882574e-14
7045	2.95965e-11	Ne	3	671.177A	-29.747	2.9443398315882574e-14
7046	1.21866e-11	Fe	7	1630.02A	-29.748	2.937568037890882e-14
7047	1.6271e-10	Ne	9	122.085A	-29.749000000000002	2.930811818886817e-14
7048	3.14872e-11	Cr	5	630.875A	-29.75	2.924071138755287e-14
7049	5.64231e-11	Ne	3	352.063A	-29.750999999999998	2.917345961757852e-14
7050	5.53343e-12	Cr	1	3589.90A	-29.750999999999998	2.917345961757852e-14
7051	1.67405e-12	Fe	2	1.18661m	-29.752	2.910636252238269e-14
7052	5.22609e-12	Fe	9	3801.01A	-29.753	2.9039419746223496e-14
7053	3.90956e-11	N	2	508.099A	-29.754	2.897263093417702e-14
7054	7.8949e-12	Si	1	2516.11A	-29.754	2.897263093417702e-14
7055	4.11153e-10	Ne	9	48.3140A	-29.754	2.897263093417702e-14
7056	4.0040100000000004e-10	Ne	9	49.6114A	-29.755	2.890599573213585e-14
7057	1.27879e-10	Ne	9	155.338A	-29.756	2.8839513786806313e-14
7058	1.0267499999999998e-10	S	10	193.469A	-29.756999999999998	2.8773184745708214e-14
7059	1.06304e-13	Co	8	18.6865m	-29.758000000000003	2.870700825717089e-14
7060	2.5191900000000003e-12	Fe	2	7885.25A	-29.759	2.864098397033412e-14
7061	2.8248599999999997e-12	B	2	7032.03A	-29.761999999999997	2.844382082350575e-14
7062	4.78135e-12	Fe	4	4154.57A	-29.761999999999997	2.844382082350575e-14
7063	8.50973e-13	Ni	2	2.33432m	-29.763	2.8378401850968643e-14
7064	7.41992e-12	B	2	2677.18A	-29.764	2.8313133337893636e-14
7065	5.4478900000000005e-12	Ti	1	3646.27A	-29.765	2.8248014938232864e-14
7066	1.16694e-10	Mg	10	170.228A	-29.767	2.8118227098943922e-14
7067	3.86807e-11	C	3	513.550A	-29.767	2.8118227098943922e-14
7068	5.11877e-11	N	2	388.071A	-29.767	2.8118227098943922e-14
7069	8.03124e-11	Ar	4	247.340A	-29.768	2.8053556971193316e-14
7070	2.87299e-11	Ca	9	691.421A	-29.772	2.7796360414927676e-14
7071	2.8086e-12	Fe	4	7072.74A	-29.775	2.7605011615757033e-14
7072	3.2003099999999997e-13	K	1	6.20705m	-29.776999999999997	2.747817810837645e-14
7073	4.1142699999999996e-12	Be	2	4828.18A	-29.779	2.7351927348027898e-14
7074	4.525e-11	Fe	8	438.994A	-29.781	2.7226256657232423e-14
7075	7.73367e-11	O	7	256.857A	-29.781	2.7226256657232423e-14
7076	5.99158e-11	Ar	3	331.540A	-29.781999999999996	2.7163638004570148e-14
7077	1.6183e-12	N	1	1.22749m	-29.781999999999996	2.7163638004570148e-14
7078	1.78228e-11	C	1	1114.55A	-29.783	2.7101163370812075e-14
7079	6.71539e-11	Mg	5	295.805A	-29.783	2.7101163370812075e-14
7080	1.02069e-10	P	9	194.617A	-29.784000000000002	2.7038832424724576e-14
7081	4.8642300000000006e-12	Fe	2	4083.78A	-29.785999999999998	2.6914600274431255e-14
7082	4.09059e-11	Mg	5	485.614A	-29.785999999999998	2.6914600274431255e-14
7083	4.92082e-12	Mn	6	4036.82A	-29.787	2.68526984115585e-14
7084	3.4922300000000004e-12	Na	1	5688.19A	-29.788	2.6790938919019613e-14
7085	3.7815800000000005e-10	Ne	9	52.5295A	-29.789	2.6729321469371925e-14
7086	1.08589e-11	O	5	1829.33A	-29.79	2.6667845735926055e-14
7087	1.5136e-10	Fe	8	131.240A	-29.791	2.6606511392743357e-14
7088	5.13678e-11	Fe	8	386.710A	-29.794	2.642335345662783e-14
7089	5.48323e-12	Ti	3	3622.77A	-29.794	2.642335345662783e-14
7090	1.04554e-10	S	10	189.992A	-29.795	2.6362581430083397e-14
7091	2.51283e-11	Si	2	790.520A	-29.798000000000002	2.6181102696019505e-14
7092	1.34873e-10	Ca	12	147.282A	-29.798000000000002	2.6181102696019505e-14
7093	7.57192e-11	Fe	7	262.344A	-29.8	2.6060811455854552e-14
7094	1.7794900000000003e-10	Ne	9	111.630A	-29.8	2.6060811455854552e-14
7095	1.92461e-12	Fe	2	1.03213m	-29.802	2.594107290373442e-14
7096	4.47485e-12	Fe	2	4439.13A	-29.802	2.594107290373442e-14
7097	4.76556e-11	Mn	6	416.834A	-29.803	2.5881410091681264e-14
7098	6.36038e-12	Fe	9	3123.16A	-29.803	2.5881410091681264e-14
7099	5.20863e-11	Fe	8	381.376A	-29.804000000000002	2.5821884500288003e-14
7100	8.07992e-11	Fe	7	245.850A	-29.805999999999997	2.570324371781238e-14
7101	8.26137e-11	Fe	4	240.450A	-29.807	2.5644127897707984e-14
7102	1.27937e-11	S	9	1552.67A	-29.808000000000003	2.558514804021669e-14
7103	1.8371e-11	Cr	2	1081.29A	-29.808000000000003	2.558514804021669e-14
7104	1.3372399999999999e-12	Ni	4	1.48548m	-29.81	2.5467594962972773e-14
7105	3.78736e-11	Fe	6	524.493A	-29.81	2.5467594962972773e-14
7106	5.99439e-11	S	10	331.384A	-29.813000000000002	2.5292277272412183e-14
7107	1.03611e-11	Fe	9	1917.21A	-29.814	2.5234106648903484e-14
7108	3.29837e-10	S	9	60.2250A	-29.816	2.511816646034478e-14
7109	3.54448e-11	Al	3	560.433A	-29.816999999999997	2.506039628059164e-14
7110	3.7202e-12	P	1	5339.62A	-29.816999999999997	2.506039628059164e-14
7111	1.03055e-12	Li	1	1.92757m	-29.819000000000003	2.494525421867663e-14
7112	1.5547e-11	Ne	9	1277.70A	-29.819000000000003	2.494525421867663e-14
7113	3.00182e-10	F	8	66.1747A	-29.82	2.4887881726043622e-14
7114	2.8596799999999998e-12	Ni	3	6946.39A	-29.820999999999998	2.4830641186482015e-14
7115	7.28049e-12	Ni	7	2728.45A	-29.822	2.477353229650796e-14
7116	7.64137e-12	Ca	2	2599.59A	-29.825	2.4602992499736358e-14
7117	1.7034e-11	N	1	1166.16A	-29.826	2.4546407187212697e-14
7118	1.42604e-12	Fe	2	1.39298m	-29.826	2.4546407187212697e-14
7119	1.83751e-11	Ne	9	1081.05A	-29.828000000000003	2.4433626690667835e-14
7120	6.44592e-11	Si	8	308.171A	-29.828000000000003	2.4433626690667835e-14
7121	5.23366e-11	Mg	9	379.552A	-29.828000000000003	2.4433626690667835e-14
7122	4.9261900000000004e-12	Mn	1	4032.42A	-29.829	2.4377430908695874e-14
7123	2.40663e-12	Be	1	8254.07A	-29.831	2.426542678762849e-14
7124	4.1694300000000004e-10	Ne	9	47.6431A	-29.831999999999997	2.420961785469857e-14
7125	1.46488e-11	S	1	1356.05A	-29.834	2.4098384764577072e-14
7126	2.04123e-11	S	8	973.162A	-29.834	2.4098384764577072e-14
7127	7.45031e-11	Fe	11	266.626A	-29.835	2.4042960017638925e-14
7128	5.78144e-11	Al	7	343.590A	-29.835	2.4042960017638925e-14
7129	1.20321e-11	Mg	1	1650.95A	-29.837	2.3932492650724013e-14
7130	2.97528e-11	O	5	667.651A	-29.838	2.387744944506007e-14
7131	8.120180000000001e-13	Li	1	2.44631m	-29.839000000000002	2.3822532835256155e-14
7132	9.211839999999999e-12	S	10	2156.40A	-29.840999999999998	2.3713078239248858e-14
7133	1.7115400000000003e-10	Ne	9	116.062A	-29.842	2.365853967272772e-14
7134	6.83822e-12	Na	2	2904.92A	-29.844	2.3549838556859064e-14
7135	2.83084e-11	Cl	8	701.715A	-29.844	2.3549838556859064e-14
7136	2.32219e-13	Fe	3	8.55418m	-29.845	2.349567543118924e-14
7137	1.4627600000000001e-12	P	1	1.35801m	-29.846999999999998	2.3387722608539004e-14
7138	1.97279e-12	N	1	1.00692m	-29.848000000000003	2.3333932339203278e-14
7139	3.7592800000000005e-12	Fe	2	5284.11A	-29.851	2.3173302678831182e-14
7140	3.99206e-11	Ar	2	497.599A	-29.851999999999997	2.312000556164934e-14
7141	4.97636e-12	Ti	1	3991.76A	-29.851999999999997	2.312000556164934e-14
7142	3.86313e-11	Ti	8	514.206A	-29.854	2.3013778785263055e-14
7143	6.773260000000001e-12	F	3	2932.78A	-29.855999999999998	2.2908040076580547e-14
7144	2.4934e-11	O	2	796.683A	-29.861	2.2645813910228746e-14
7145	1.6556e-12	N	1	1.19983m	-29.861	2.2645813910228746e-14
7146	5.69832e-11	N	6	348.602A	-29.862	2.2593729983549005e-14
7147	5.35844e-13	K	1	3.70714m	-29.862	2.2593729983549005e-14
7148	4.1341199999999994e-10	Ne	9	48.0500A	-29.863000000000003	2.254176584657613e-14
7149	8.80434e-13	Co	8	2.25621m	-29.864	2.248992122380218e-14
7150	9.3801e-11	Ne	9	211.772A	-29.865	2.2438195840351753e-14
7151	3.67806e-11	C	2	540.079A	-29.869	2.2232481224380464e-14
7152	9.16032e-11	Ne	9	216.853A	-29.87	2.2181347936498045e-14
7153	4.556980000000001e-12	Fe	9	4359.13A	-29.872	2.2079433900149325e-14
7154	1.7694400000000002e-10	Ne	9	112.264A	-29.874000000000002	2.1977988116263466e-14
7155	3.2726699999999997e-10	Ne	9	60.6980A	-29.875	2.19274401462875e-14
7156	6.04773e-12	S	2	3284.61A	-29.881	2.162658438868958e-14
7157	3.80075e-13	Si	2	5.22646m	-29.883000000000003	2.1527219259311444e-14
7158	6.2275099999999996e-12	Na	2	3189.79A	-29.885	2.1428310671232794e-14
7159	2.57118e-12	Be	4	7725.80A	-29.885	2.1428310671232794e-14
7160	4.66924e-11	Mn	10	425.432A	-29.885	2.1428310671232794e-14
7161	5.50498e-12	Ti	3	3608.46A	-29.892	2.1085695678192985e-14
7162	1.4449600000000001e-12	Fe	2	1.37474m	-29.892	2.1085695678192985e-14
7163	5.1477e-12	Ni	4	3858.90A	-29.893	2.1037199923876018e-14
7164	5.73447e-11	Mn	12	346.404A	-29.893	2.1037199923876018e-14
7165	2.94226e-11	Cl	8	675.142A	-29.895	2.0940542770133373e-14
7166	1.65939e-11	Be	2	1197.09A	-29.897	2.0844329715672163e-14
7167	2.18508e-13	Na	1	9.09097m	-29.9	2.070083835921138e-14
7168	8.81491e-11	Ti	5	225.351A	-29.906999999999996	2.0369854844030183e-14
7169	1.32274e-11	S	5	1501.77A	-29.908	2.0323005477944838e-14
7170	2.89602e-13	Li	1	6.85924m	-29.908	2.0323005477944838e-14
7171	8.70614e-11	S	10	228.166A	-29.908	2.0323005477944838e-14
7172	1.41393e-12	N	1	1.40492m	-29.909000000000002	2.0276263862411608e-14
7173	3.15041e-11	Ca	7	630.536A	-29.909000000000002	2.0276263862411608e-14
7174	1.11239e-11	P	10	1785.75A	-29.910999999999998	2.0183102892293727e-14
7175	1.83624e-11	B	2	1081.80A	-29.910999999999998	2.0183102892293727e-14
7176	7.579239999999999e-12	Si	2	2620.90A	-29.912	2.0136683043778553e-14
7177	1.46194e-11	Cu	2	1358.77A	-29.914	2.0044163389267693e-14
7178	8.72242e-11	Ar	4	227.740A	-29.914	2.0044163389267693e-14
7179	2.57334e-13	Fe	2	7.71934m	-29.915	1.9998063092742172e-14
7180	1.49898e-12	Ti	10	1.32519m	-29.915	1.9998063092742172e-14
7181	1.19104e-11	Si	1	1667.83A	-29.915	1.9998063092742172e-14
7182	4.97918e-10	Ar	11	39.8950A	-29.916	1.9952068823956257e-14
7183	7.76561e-11	Ca	3	255.800A	-29.918000000000003	1.9860397394736456e-14
7184	3.39897e-11	K	8	584.426A	-29.919	1.981471974826994e-14
7185	4.30896e-11	Fe	6	461.003A	-29.921999999999997	1.967831617697024e-14
7186	5.38931e-11	Ca	5	368.590A	-29.923000000000002	1.9633057305683376e-14
7187	5.225779999999999e-13	Ni	3	3.80124m	-29.924	1.9587902526912255e-14
7188	1.8357e-12	S	1	1.08212m	-29.925	1.9542851601250255e-14
7189	2.95187e-11	O	2	672.945A	-29.928	1.9408319557110364e-14
7190	6.12911e-11	Ne	9	324.100A	-29.928	1.9408319557110364e-14
7191	5.85222e-11	Fe	10	339.435A	-29.929000000000002	1.9363681660817467e-14
7192	8.93658e-11	F	6	222.282A	-29.930999999999997	1.9274713625048328e-14
7193	2.25374e-11	Mg	2	881.399A	-29.933000000000003	1.9186154360272128e-14
7194	4.6525699999999994e-12	Cr	1	4269.56A	-29.933000000000003	1.9186154360272128e-14
7195	7.64694e-11	Si	9	259.770A	-29.933000000000003	1.9186154360272128e-14
7196	4.155019999999999e-12	Co	8	4780.84A	-29.933000000000003	1.9186154360272128e-14
7197	1.83855e-14	Cl	3	108.044m	-29.936	1.9054077802667675e-14
7198	8.50783e-13	Na	1	2.33484m	-29.941	1.883596757766126e-14
7199	7.82898e-11	F	3	253.730A	-29.943	1.8749424167861632e-14
7200	5.971780000000001e-12	Cr	10	3326.39A	-29.945	1.866327838891116e-14
7201	4.2185599999999994e-10	Ne	9	47.0882A	-29.945	1.866327838891116e-14
7202	3.96186e-11	Ne	9	501.392A	-29.945	1.866327838891116e-14
7203	2.68796e-10	F	8	73.9016A	-29.947	1.8577528413861894e-14
7204	1.7912e-11	C	1	1109.00A	-29.948	1.8534801284175256e-14
7205	3.3535199999999996e-12	Fe	2	5923.46A	-29.951	1.8407208609607374e-14
7206	3.6050300000000004e-12	Fe	2	5510.21A	-29.951999999999998	1.836487320460043e-14
7207	6.780369999999999e-12	F	3	2929.70A	-29.953000000000003	1.8322635168322748e-14
7208	6.19795e-11	Ne	2	320.500A	-29.954	1.8280494276833062e-14
7209	6.14313e-11	Ti	5	323.361A	-29.955	1.8238450306704265e-14
7210	1.24864e-11	Si	1	1590.89A	-29.956	1.819650303502326e-14
7211	4.41595e-11	Cl	6	449.834A	-29.956999999999997	1.815465223939009e-14
7212	2.1305e-10	F	8	93.2384A	-29.961	1.7988209387206665e-14
7213	5.87412e-12	Sc	7	3381.69A	-29.962	1.7946837653669492e-14
7214	1.11871e-11	Al	1	1775.65A	-29.964000000000002	1.786437942479088e-14
7215	3.75879e-10	B	4	52.8479A	-29.964000000000002	1.786437942479088e-14
7216	4.2764599999999993e-10	Ne	9	46.4507A	-29.965	1.7823292492264263e-14
7217	1.02725e-11	Be	3	1933.75A	-29.965	1.7823292492264263e-14
7218	1.14038e-11	Fe	4	1741.92A	-29.965999999999998	1.7782300057060187e-14
7219	1.9474099999999997e-12	Fe	2	1.02004m	-29.967	1.7741401901840692e-14
7220	2.34405e-11	Cl	8	847.443A	-29.968000000000004	1.7700597809767833e-14
7221	4.3266e-12	Fe	2	4591.24A	-29.969	1.7659887564502807e-14
7222	9.45955e-12	Zn	2	2099.94A	-29.969	1.7659887564502807e-14
7223	2.4102200000000002e-12	O	7	8241.76A	-29.969	1.7659887564502807e-14
7224	1.31342e-11	Be	2	1512.42A	-29.974	1.7457736503182883e-14
7225	5.30661e-12	Ti	1	3743.34A	-29.978	1.7297683012874106e-14
7226	6.82159e-11	Si	7	291.200A	-29.98	1.721820737864441e-14
7227	1.9623700000000003e-12	Al	2	1.01227m	-29.980999999999998	1.717860660058358e-14
7228	7.58272e-11	S	5	261.970A	-29.982	1.7139096901784724e-14
7229	7.72157e-11	Fe	10	257.259A	-29.984	1.7060349904549192e-14
7230	1.46186e-12	N	1	1.35885m	-29.987	1.694290728188448e-14
7231	7.86141e-12	Fe	2	2526.83A	-29.991	1.6787573774247385e-14
7232	5.2948e-11	Ne	9	375.169A	-29.995	1.6633664372768304e-14
7233	3.73003e-12	Fe	2	5325.55A	-29.995	1.6633664372768304e-14
7234	2.27913e-12	Fe	2	8715.79A	-29.995	1.6633664372768304e-14
7235	4.60432e-12	Fe	2	4314.31A	-29.997	1.65572396270607e-14
7236	8.674380000000001e-12	Al	1	2290.01A	-29.998	1.6519159032643722e-14
7237	3.37537e-11	Ar	9	588.512A	-29.998	1.6519159032643722e-14
7238	3.83914e-11	Ar	3	517.419A	-29.999000000000002	1.6481166021163505e-14
7239	1.71723e-09	Ne	9	11.5677A	-29.999000000000002	1.6481166021163505e-14
7240	7.65343e-12	Ca	2	2595.50A	-30.002	1.636771047230739e-14
7241	7.10721e-12	Ni	7	2794.97A	-30.006999999999998	1.6180350839848296e-14
7242	2.57184e-11	N	3	772.384A	-30.006999999999998	1.6180350839848296e-14
7243	3.80648e-11	Ca	9	521.859A	-30.009	1.6106008880633234e-14
7244	3.93511e-11	Ti	8	504.801A	-30.009	1.6106008880633234e-14
7245	4.26423e-12	Be	4	4658.39A	-30.011	1.6032008491694163e-14
7246	7.775010000000001e-12	P	1	2554.91A	-30.011	1.6032008491694163e-14
7247	6.0845e-12	Fe	2	3264.76A	-30.013	1.5958348103657964e-14
7248	2.5547900000000003e-12	O	1	7775.39A	-30.013	1.5958348103657964e-14
7249	3.87991e-11	Ne	9	511.982A	-30.014	1.5921644921522158e-14
7250	3.1319099999999997e-12	Fe	2	6342.60A	-30.014	1.5921644921522158e-14
7251	1.20839e-11	Mg	1	1643.88A	-30.015	1.5885026154362644e-14
7252	2.23294e-12	Ni	2	8896.09A	-30.015	1.5885026154362644e-14
7253	9.9339e-12	Ne	9	1999.66A	-30.017	1.5812041088823308e-14
7254	3.25452e-12	Li	1	6103.66A	-30.019000000000002	1.5739391359199568e-14
7255	1.35985e-12	Fe	2	1.46078m	-30.022	1.563104215119899e-14
7256	1.35177e-12	N	1	1.46951m	-30.025	1.552343881389979e-14
7257	2.93726e-11	Ca	9	676.291A	-30.026999999999997	1.545211509128085e-14
7258	6.07068e-11	Ar	3	327.220A	-30.026999999999997	1.545211509128085e-14
7259	1.11616e-11	O	5	1779.71A	-30.028000000000002	1.5416576212764173e-14
7260	1.16292e-11	P	8	1708.15A	-30.028000000000002	1.5416576212764173e-14
7261	3.07709e-12	Ca	1	6455.60A	-30.029	1.5381119071400157e-14
7262	5.9939e-12	S	2	3314.11A	-30.03	1.5345743479198185e-14
7263	1.79884e-11	C	1	1104.29A	-30.033	1.5240104124142612e-14
7264	3.21288e-11	Ar	9	618.276A	-30.034000000000002	1.5205052857319397e-14
7265	7.88757e-11	Fe	7	251.845A	-30.035	1.5170082206172942e-14
7266	9.28122e-15	S	2	214.029m	-30.035999999999998	1.5135191985292206e-14
7267	8.52454e-11	Ne	9	233.027A	-30.037	1.510038200969259e-14
7268	9.14989e-11	Fe	9	217.101A	-30.037	1.510038200969259e-14
7269	2.52817e-12	V	4	7857.25A	-30.037	1.510038200969259e-14
7270	2.3129400000000002e-10	S	8	85.8840A	-30.039	1.5031002056525455e-14
7271	1.46192e-10	Ne	9	135.879A	-30.04	1.4996431711112457e-14
7272	9.11081e-12	Fe	1	2180.32A	-30.041	1.496194087528742e-14
7273	9.43166e-13	Li	2	2.10615m	-30.041999999999998	1.4927529366183608e-14
7274	1.7572e-11	C	1	1130.46A	-30.041999999999998	1.4927529366183608e-14
7275	8.67779e-11	Ti	5	228.912A	-30.044	1.4858943598773085e-14
7276	6.17135e-11	Ni	13	321.882A	-30.046999999999997	1.4756655350523172e-14
7277	4.70634e-11	P	9	422.079A	-30.048000000000002	1.4722715985024232e-14
7278	3.3991800000000005e-12	Fe	2	5843.89A	-30.049	1.4688854677900077e-14
7279	1.31843e-10	Ne	9	150.667A	-30.05	1.465507124962108e-14
7280	5.90647e-13	He	1	3.36317m	-30.051	1.4621365521071095e-14
7281	6.11807e-11	Ne	9	324.685A	-30.054000000000002	1.452071274880409e-14
7282	4.80302e-15	He	1	413.582m	-30.055	1.4487316036230883e-14
7283	5.62256e-11	Ne	2	353.299A	-30.055999999999997	1.445399613396513e-14
7284	6.64278e-11	Sc	4	299.039A	-30.057	1.442075286534791e-14
7285	8.40859e-11	Ar	4	236.240A	-30.058000000000003	1.4387586054126717e-14
7286	1.24385e-12	O	7	1.59701m	-30.059	1.435449552445478e-14
7287	1.75432e-11	C	1	1132.32A	-30.059	1.435449552445478e-14
7288	5.16202e-11	Mn	10	384.820A	-30.06	1.4321481100889167e-14
7289	1.99513e-12	N	1	9956.48A	-30.061999999999998	1.4255679872322625e-14
7290	2.30646e-11	P	9	861.254A	-30.065	1.4157544462354767e-14
7291	1.16694e-10	Mg	10	170.228A	-30.066	1.4124983013662064e-14
7292	8.925510000000001e-12	F	2	2225.58A	-30.069000000000003	1.4027747314540762e-14
7293	5.7806e-11	Al	7	343.640A	-30.07	1.3995484391004046e-14
7294	1.96129e-12	N	1	1.01283m	-30.07	1.3995484391004046e-14
7295	9.62494e-12	Fe	9	2063.85A	-30.07	1.3995484391004046e-14
7296	4.68934e-11	Mn	6	423.609A	-30.070999999999998	1.3963295670132358e-14
7297	1.4068399999999999e-12	N	1	1.41199m	-30.072	1.3931180981264196e-14
7298	6.956640000000001e-13	Fe	9	2.85547m	-30.073	1.3899140154130792e-14
7299	6.6566e-12	Na	2	2984.17A	-30.075	1.3835279405949963e-14
7300	4.1620300000000006e-12	Fe	2	4772.78A	-30.076	1.3803459146319097e-14
7301	5.112980000000001e-10	Ar	11	38.8510A	-30.076999999999998	1.3771712071254643e-14
7302	6.9692399999999995e-12	C	3	2850.30A	-30.078000000000003	1.3740038012436436e-14
7303	1.59202e-10	Ne	9	124.775A	-30.078000000000003	1.3740038012436436e-14
7304	1.4406499999999998e-10	Mg	5	137.885A	-30.079	1.3708436801932214e-14
7305	2.67645e-12	N	1	7421.94A	-30.081999999999997	1.3614068586763131e-14
7306	3.62087e-11	Ar	2	548.610A	-30.084	1.355151762345919e-14
7307	1.0978299999999998e-10	P	8	180.944A	-30.086	1.3489254055726002e-14
7308	6.01727e-11	S	10	330.124A	-30.087	1.345822963231643e-14
7309	1.64714e-15	Al	11	1206.00m	-30.089000000000002	1.339639468396855e-14
7310	7.168060000000001e-13	Co	2	2.77125m	-30.09	1.3365583831187607e-14
7311	4.66122e-11	Fe	6	426.164A	-30.090999999999998	1.3334843841401633e-14
7312	4.1378199999999997e-13	Co	2	4.80070m	-30.092	1.3304174551630156e-14
7313	1.2819e-12	N	1	1.54962m	-30.092	1.3304174551630156e-14
7314	3.15064e-11	Cl	7	630.489A	-30.096	1.3182201146184529e-14
7315	3.16876e-11	Cl	7	626.885A	-30.096999999999998	1.3151882924870111e-14
7316	7.43018e-11	Ne	9	267.348A	-30.096999999999998	1.3151882924870111e-14
7317	1.14685e-11	Fe	8	1732.08A	-30.098000000000003	1.3121634433529515e-14
7318	5.32062e-11	Ne	9	373.348A	-30.098000000000003	1.3121634433529515e-14
7319	9.11227e-13	Si	2	2.17997m	-30.098000000000003	1.3121634433529515e-14
7320	3.1814099999999997e-13	K	1	6.24391m	-30.098000000000003	1.3121634433529515e-14
7321	7.4514e-11	Fe	11	266.587A	-30.099	1.3091455511788681e-14
7322	3.15648e-11	Cl	7	629.323A	-30.099	1.3091455511788681e-14
7323	2.24569e-13	Cr	4	8.84558m	-30.101999999999997	1.300133456594613e-14
7324	1.2503299999999998e-10	Co	10	158.874A	-30.103	1.297143232622268e-14
7325	4.5601e-12	Fe	2	4356.14A	-30.104	1.294159885974237e-14
7326	4.67936e-14	Ti	3	42.4513m	-30.104	1.294159885974237e-14
7327	6.04627e-12	Fe	2	3285.41A	-30.105999999999998	1.288213761417793e-14
7328	6.60399e-11	Fe	8	300.795A	-30.107	1.28525095198362e-14
7329	3.08435e-12	Fe	2	6440.40A	-30.112	1.2705388059941873e-14
7330	9.84953e-13	Fe	2	2.01679m	-30.113000000000003	1.2676166478294174e-14
7331	4.64948e-11	C	2	427.241A	-30.113000000000003	1.2676166478294174e-14
7332	3.657469999999999e-12	Ni	2	5431.19A	-30.116	1.2588904362049514e-14
7333	6.67503e-12	Fe	2	2975.94A	-30.116	1.2588904362049514e-14
7334	5.73362e-11	O	4	346.456A	-30.116	1.2588904362049514e-14
7335	9.37923e-11	Fe	11	211.792A	-30.118000000000002	1.2531063600504283e-14
7336	2.02733e-11	N	3	979.832A	-30.119	1.2502242953987666e-14
7337	6.75775e-12	Fe	2	2939.51A	-30.119	1.2502242953987666e-14
7338	6.70807e-12	Fe	2	2961.28A	-30.12	1.2473488593118526e-14
7339	8.98291e-12	S	10	2211.36A	-30.12	1.2473488593118526e-14
7340	1.3739400000000001e-09	F	8	14.4580A	-30.121	1.2444800365444311e-14
7341	9.27037e-11	Ne	9	214.279A	-30.121	1.2444800365444311e-14
7342	3.34013e-13	Ar	7	5.94722m	-30.122	1.2416178118862689e-14
7343	2.66715e-12	N	1	7447.81A	-30.122	1.2416178118862689e-14
7344	6.14827e-11	S	3	323.090A	-30.123	1.238762170162146e-14
7345	1.22952e-11	Si	1	1615.62A	-30.124000000000002	1.2359130962317343e-14
7346	8.9605e-11	Fe	10	221.689A	-30.125999999999998	1.2302345913647806e-14
7347	1.35307e-12	N	1	1.46811m	-30.125999999999998	1.2302345913647806e-14
7348	8.44649e-11	S	5	235.180A	-30.127	1.2274051303213509e-14
7349	3.1383799999999996e-10	Mg	10	63.2953A	-30.127	1.2274051303213509e-14
7350	1.45966e-12	P	1	1.36090m	-30.128	1.2245821768577377e-14
7351	5.5822e-11	Fe	11	355.853A	-30.128	1.2245821768577377e-14
7352	1.6310399999999999e-12	N	1	1.21790m	-30.128	1.2245821768577377e-14
7353	4.77572e-11	Fe	6	415.947A	-30.129	1.2217657160069228e-14
7354	1.4656299999999998e-10	Ne	9	135.535A	-30.131	1.2161522124476611e-14
7355	5.2964e-11	Ne	9	375.056A	-30.131	1.2161522124476611e-14
7356	9.28723e-13	Ca	2	2.13890m	-30.131	1.2161522124476611e-14
7357	1.1236e-11	Si	1	1767.93A	-30.131	1.2161522124476611e-14
7358	6.809e-11	Cr	7	291.738A	-30.131999999999998	1.2133551399769776e-14
7359	7.48188e-14	Fe	2	26.5501m	-30.131999999999998	1.2133551399769776e-14
7360	1.06861e-11	P	1	1858.90A	-30.133000000000003	1.2105645005944403e-14
7361	3.68891e-11	S	2	538.491A	-30.133000000000003	1.2105645005944403e-14
7362	8.55077e-11	Ne	9	232.312A	-30.133000000000003	1.2105645005944403e-14
7363	5.49717e-11	Cl	7	361.358A	-30.134	1.2077802795043969e-14
7364	4.45971e-11	Fe	3	445.420A	-30.134	1.2077802795043969e-14
7365	6.78482e-11	Fe	9	292.778A	-30.135	1.2050024619451548e-14
7366	1.70328e-12	B	1	1.16625m	-30.135	1.2050024619451548e-14
7367	8.120180000000001e-13	Li	1	2.44631m	-30.141	1.1884692083516186e-14
7368	7.41915e-11	Ne	9	267.746A	-30.142	1.185735805023546e-14
7369	2.27939e-11	Mg	2	871.482A	-30.143	1.1830086883486751e-14
7370	1.4505e-12	N	6	1.36949m	-30.144000000000002	1.1802878438681048e-14
7371	8.81369e-13	Fe	2	2.25382m	-30.144000000000002	1.1802878438681048e-14
7372	1.9475e-12	N	1	1.02000m	-30.147	1.1721627995015656e-14
7373	3.2398900000000002e-12	Fe	2	6131.22A	-30.147	1.1721627995015656e-14
7374	1.30107e-11	Ne	9	1526.78A	-30.148000000000003	1.169466899873122e-14
7375	4.93678e-11	Fe	6	402.377A	-30.148000000000003	1.169466899873122e-14
7376	1.80578e-11	S	4	1100.05A	-30.149	1.1667772006417836e-14
7377	1.67485e-12	Fe	2	1.18604m	-30.15	1.1640936875470138e-14
7378	1.06574e-10	F	6	186.391A	-30.151999999999997	1.1587451628890163e-14
7379	2.43625e-12	Cr	12	8153.70A	-30.153000000000002	1.1560801229684337e-14
7380	3.25647e-16	Ca	10	6100.00m	-30.154	1.153421212469598e-14
7381	2.04047e-10	F	7	97.3524A	-30.154	1.153421212469598e-14
7382	2.90161e-11	Cr	5	684.602A	-30.154	1.153421212469598e-14
7383	1.48777e-11	N	1	1335.18A	-30.154	1.153421212469598e-14
7384	9.28315e-11	P	9	213.984A	-30.155	1.1507684172952014e-14
7385	2.7643e-11	O	2	718.608A	-30.156999999999996	1.1454811166926984e-14
7386	1.36694e-12	N	1	1.45320m	-30.159000000000002	1.1402181090297728e-14
7387	9.70889e-13	Fe	2	2.04601m	-30.165	1.1245737300812844e-14
7388	9.62318e-12	Zn	2	2064.23A	-30.166	1.1219872822752611e-14
7389	1.25157e-12	Si	1	1.58716m	-30.168000000000003	1.1168322189763055e-14
7390	6.16315e-11	Ar	3	322.310A	-30.17	1.1117008410417443e-14
7391	3.32135e-10	S	8	59.8084A	-30.17	1.1117008410417443e-14
7392	1.45329e-12	N	1	1.36686m	-30.171	1.1091440000589403e-14
7393	9.01916e-11	Fe	10	220.247A	-30.171	1.1091440000589403e-14
7394	4.40435e-11	N	2	451.019A	-30.171999999999997	1.1065930396472128e-14
7395	1.09485e-12	Be	1	1.81436m	-30.173000000000002	1.1040479462816054e-14
7396	1.36685e-13	Ni	2	14.5330m	-30.174	1.1015087064683225e-14
7397	1.54018e-10	Ne	9	128.975A	-30.174	1.1015087064683225e-14
7398	1.7359700000000001e-12	Fe	2	1.14429m	-30.175	1.0989753067445404e-14
7399	5.52834e-12	Ti	3	3593.20A	-30.176	1.0964477336784439e-14
7400	9.17631e-11	Ne	9	216.475A	-30.176	1.0964477336784439e-14
7401	1.50622e-11	N	1	1318.83A	-30.177	1.0939259738690744e-14
7402	3.92251e-12	Ni	2	5064.22A	-30.177	1.0939259738690744e-14
7403	3.60018e-12	Fe	2	5517.63A	-30.179000000000002	1.0888998405708154e-14
7404	9.81812e-14	Na	1	20.2324m	-30.180999999999997	1.0838968002574153e-14
7405	2.02718e-11	N	3	979.905A	-30.182	1.0814039067938816e-14
7406	2.57345e-11	N	3	771.901A	-30.182	1.0814039067938816e-14
7407	1.07867e-11	Fe	9	1841.57A	-30.182	1.0814039067938816e-14
7408	6.81073e-12	Ni	7	2916.64A	-30.182	1.0814039067938816e-14
7409	1.16636e-12	Na	1	1.70311m	-30.183000000000003	1.0789167468262022e-14
7410	5.9941199999999995e-12	Fe	2	3313.99A	-30.184	1.0764353071677294e-14
7411	1.67647e-10	Ne	9	118.490A	-30.184	1.0764353071677294e-14
7412	4.34871e-11	Fe	3	456.790A	-30.188000000000002	1.0665664889522417e-14
7413	3.40013e-13	Mn	5	5.84226m	-30.188000000000002	1.0665664889522417e-14
7414	1.0303899999999999e-10	S	10	192.787A	-30.188000000000002	1.0665664889522417e-14
7415	9.985269999999999e-12	Ti	7	1989.38A	-30.19	1.0616660610686617e-14
7416	4.83125e-11	Na	8	411.166A	-30.193	1.0543576033111267e-14
7417	8.02779e-12	Fe	2	2474.46A	-30.195	1.0495132701616704e-14
7418	4.64797e-11	Ca	4	427.380A	-30.197	1.0446911947012462e-14
7419	7.06895e-11	Ca	3	281.010A	-30.197	1.0446911947012462e-14
7420	3.12369e-12	Fe	2	6359.29A	-30.197	1.0446911947012462e-14
7421	4.04941e-11	Ca	3	490.552A	-30.198	1.0422884716282898e-14
7422	5.97591e-12	S	2	3324.09A	-30.2	1.0374995911018456e-14
7423	4.35614e-11	Fe	3	456.011A	-30.201	1.0351134082581815e-14
7424	1.83892e-12	N	1	1.08022m	-30.201	1.0351134082581815e-14
7425	9.483979999999999e-15	Ni	2	209.453m	-30.204	1.0279877376768897e-14
7426	2.14552e-11	Ne	9	925.859A	-30.204	1.0279877376768897e-14
7427	1.3202399999999998e-10	Si	6	150.461A	-30.205	1.0256234314890406e-14
7428	3.82328e-12	Ti	1	5195.65A	-30.208000000000002	1.0185630894483057e-14
7429	2.89601e-13	Li	1	6.85924m	-30.209	1.016220459349877e-14
7430	3.4720800000000003e-12	F	3	5721.20A	-30.209	1.016220459349877e-14
7431	5.69097e-11	Ne	7	349.052A	-30.209	1.016220459349877e-14
7432	3.20987e-12	Fe	2	6188.55A	-30.21	1.013883217151154e-14
7433	6.44791e-13	Fe	2	3.08076m	-30.21	1.013883217151154e-14
7434	4.14235e-12	Ne	9	4795.46A	-30.213	1.0069036941774572e-14
7435	1.80954e-11	C	1	1097.76A	-30.214000000000002	1.004587879944011e-14
7436	1.26492e-11	Si	1	1570.41A	-30.215999999999998	9.999722179019646e-15
7437	6.92219e-11	Na	6	286.968A	-30.215999999999998	9.999722179019646e-15
7438	1.91891e-10	F	8	103.520A	-30.215999999999998	9.999722179019646e-15
7439	2.15782e-11	Ne	9	920.581A	-30.217	9.976723456215675e-15
7440	6.831310000000001e-12	Fe	2	2907.86A	-30.218000000000004	9.953777629006235e-15
7441	7.41777e-11	Fe	11	267.796A	-30.218000000000004	9.953777629006235e-15
7442	2.72447e-11	Ne	9	729.114A	-30.22	9.90804417502535e-15
7443	4.78362e-11	C	2	415.260A	-30.221	9.885256305779441e-15
7444	1.7343599999999996e-10	Ne	9	114.535A	-30.221	9.885256305779441e-15
7445	8.26359e-11	Ne	9	240.385A	-30.221	9.885256305779441e-15
7446	1.56304e-12	N	1	1.27089m	-30.221999999999998	9.862520847178498e-15
7447	8.27462e-11	Ne	9	240.065A	-30.221999999999998	9.862520847178498e-15
7448	3.656280000000001e-12	Fe	2	5432.97A	-30.223000000000003	9.839837678681143e-15
7449	8.0166e-13	Ni	2	2.47792m	-30.223000000000003	9.839837678681143e-15
7450	6.140619999999999e-12	Fe	2	3234.93A	-30.224	9.817206680023794e-15
7451	3.22277e-11	O	2	616.379A	-30.224	9.817206680023794e-15
7452	3.08274e-11	Ar	7	644.376A	-30.225	9.794627731218908e-15
7453	7.71294e-11	Fe	11	257.547A	-30.228	9.727201988182216e-15
7454	1.6702900000000003e-10	Ne	9	118.928A	-30.233	9.61585562777068e-15
7455	1.85021e-12	N	1	1.07363m	-30.233	9.61585562777068e-15
7456	1.06756e-10	Cl	10	186.073A	-30.233	9.61585562777068e-15
7457	2.8805e-12	Fe	2	6896.17A	-30.234	9.593739773535238e-15
7458	4.99364e-11	Fe	10	397.795A	-30.234	9.593739773535238e-15
7459	1.43117e-12	N	1	1.38799m	-30.236	9.54966054323781e-15
7460	2.68316e-12	N	1	7403.39A	-30.236	9.54966054323781e-15
7461	1.2497700000000002e-10	Ne	9	158.945A	-30.237	9.527696933472135e-15
7462	2.47337e-12	Fe	2	8031.32A	-30.237	9.527696933472135e-15
7463	5.4703900000000005e-12	Na	2	3631.27A	-30.239	9.48392114246164e-15
7464	3.62645e-12	Fe	2	5477.67A	-30.239	9.48392114246164e-15
7465	3.25757e-11	Mg	10	609.794A	-30.239	9.48392114246164e-15
7466	1.79556e-11	C	1	1106.31A	-30.241	9.440346482941023e-15
7467	1.8105799999999998e-10	Ne	9	109.713A	-30.241	9.440346482941023e-15
7468	8.84254e-11	Ne	9	224.646A	-30.241999999999997	9.418634288537326e-15
7469	4.9254e-12	Mn	1	4033.06A	-30.241999999999997	9.418634288537326e-15
7470	1.18445e-17	Mg	2	16.7710c	-30.243000000000002	9.396972030794877e-15
7471	7.94951e-11	Fe	11	249.883A	-30.245	9.353796866154023e-15
7472	5.51928e-11	Ne	2	359.910A	-30.246	9.332283730345118e-15
7473	3.4115e-11	Fe	8	582.280A	-30.246	9.332283730345118e-15
7474	5.04393e-12	Fe	2	3938.29A	-30.249000000000002	9.268040741023238e-15
7475	1.40688e-11	N	1	1411.95A	-30.250999999999998	9.22545796184929e-15
7476	1.96181e-11	S	8	1012.56A	-30.250999999999998	9.22545796184929e-15
7477	1.59574e-10	Ne	9	124.484A	-30.252	9.204239997329292e-15
7478	2.04989e-11	O	1	969.049A	-30.252	9.204239997329292e-15
7479	9.11738e-13	Fe	2	2.17875m	-30.254	9.16195035594513e-15
7480	3.6104e-11	Ca	7	550.201A	-30.254	9.16195035594513e-15
7481	3.14228e-10	F	8	63.2167A	-30.256	9.119855017813558e-15
7482	3.6751e-10	Ne	9	54.0514A	-30.256999999999998	9.098879933325068e-15
7483	5.53644e-12	Fe	2	3587.95A	-30.261	9.015460900682225e-15
7484	6.27805e-11	Fe	8	316.411A	-30.261	9.015460900682225e-15
7485	4.88798e-13	Mg	9	4.06394m	-30.261999999999997	8.994725916000438e-15
7486	4.12072e-12	Sc	7	4820.63A	-30.265	8.932806658327644e-15
7487	1.15009e-11	Al	2	1727.21A	-30.266	8.912261773128067e-15
7488	1.33879e-10	Ni	11	148.377A	-30.268	8.871313649826553e-15
7489	4.4547e-11	Fe	3	445.921A	-30.268	8.871313649826553e-15
7490	6.1186300000000006e-12	F	7	3246.55A	-30.27	8.830553666061921e-15
7491	8.9084e-12	Al	1	2229.86A	-30.27	8.830553666061921e-15
7492	3.26754e-11	K	2	607.932A	-30.27	8.830553666061921e-15
7493	1.59771e-11	N	1	1243.31A	-30.271	8.810243956218435e-15
7494	8.85357e-11	Ne	9	224.367A	-30.272	8.789980957411444e-15
7495	3.80261e-11	Fe	6	522.390A	-30.273000000000003	8.769764562208331e-15
7496	9.38761e-11	P	9	211.603A	-30.278000000000002	8.66937789738382e-15
7497	1.67859e-11	N	1	1183.40A	-30.279	8.649438881521717e-15
7498	5.50517e-11	P	9	360.833A	-30.279	8.649438881521717e-15
7499	5.54332e-11	O	2	358.350A	-30.279	8.649438881521717e-15
7500	1.92762e-11	P	4	1030.51A	-30.28	8.629545724123466e-15
7501	2.29037e-11	O	1	867.303A	-30.28	8.629545724123466e-15
7502	3.02881e-12	Fe	2	6558.50A	-30.281	8.609698319717671e-15
7503	1.16464e-12	N	1	1.70563m	-30.281	8.609698319717671e-15
7504	1.42679e-11	S	1	1392.25A	-30.281	8.609698319717671e-15
7505	5.81798e-12	Ni	7	3414.32A	-30.283	8.57014034920926e-15
7506	4.30129e-11	Fe	6	461.826A	-30.285	8.530764131065826e-15
7507	8.19597e-12	P	9	2423.69A	-30.289	8.452553615405388e-15
7508	4.17545e-11	Ar	7	475.744A	-30.289	8.452553615405388e-15
7509	1.81263e-10	Ne	9	109.589A	-30.29	8.433113281553554e-15
7510	1.7547400000000002e-10	Ne	9	113.205A	-30.29	8.433113281553554e-15
7511	1.09002e-11	Si	9	1822.39A	-30.291	8.413717659228778e-15
7512	4.81052e-11	Cr	12	412.938A	-30.291999999999998	8.394366645597541e-15
7513	1.2229e-11	B	2	1624.38A	-30.291999999999998	8.394366645597541e-15
7514	1.92797e-12	P	11	1.03033m	-30.294	8.355798034262712e-15
7515	3.6468e-11	O	4	544.709A	-30.296	8.317406629600364e-15
7516	3.97197e-11	Ti	8	500.116A	-30.298000000000002	8.27919161741966e-15
7517	1.32793e-11	Cr	9	1495.90A	-30.299	8.260150005098789e-15
7518	3.65438e-12	Fe	2	5435.80A	-30.3	8.241152187270903e-15
7519	8.10209e-11	Fe	7	245.177A	-30.305999999999997	8.128079340270132e-15
7520	1.21907e-13	Co	2	16.2947m	-30.305999999999997	8.128079340270132e-15
7521	1.57496e-11	Si	1	1261.27A	-30.307	8.109385276542266e-15
7522	7.05792e-12	Mg	9	2814.49A	-30.309	8.072126035660835e-15
7523	2.76446e-11	O	2	718.567A	-30.311	8.035037985441122e-15
7524	1.26663e-12	N	1	1.56829m	-30.313000000000002	7.998120339333348e-15
7525	5.99126e-12	Ni	7	3315.58A	-30.314	7.979725173013386e-15
7526	8.993090000000001e-13	Si	2	2.20886m	-30.316	7.943061666193896e-15
7527	1.22316e-12	B	1	1.62403m	-30.316999999999997	7.924793131308169e-15
7528	5.33037e-12	Ni	5	3726.65A	-30.318	7.906566612886604e-15
7529	8.83029e-12	P	8	2249.58A	-30.325	7.780149355520648e-15
7530	7.01998e-13	Fe	2	2.82970m	-30.326999999999998	7.744402816289264e-15
7531	8.32266e-11	Fe	7	238.679A	-30.326999999999998	7.744402816289264e-15
7532	6.35097e-11	Fe	10	312.778A	-30.331	7.673401704496894e-15
7533	5.50542e-12	Cr	10	3608.17A	-30.331999999999997	7.655753370312682e-15
7534	8.74283e-11	Fe	10	227.209A	-30.331999999999997	7.655753370312682e-15
7535	2.1412e-11	S	5	927.725A	-30.331999999999997	7.655753370312682e-15
7536	6.9427800000000004e-12	Fe	2	2861.17A	-30.333000000000002	7.638145626170606e-15
7537	4.19231e-11	Ar	2	473.830A	-30.334	7.620578378716411e-15
7538	9.55771e-11	Ne	9	207.837A	-30.334	7.620578378716411e-15
7539	1.85544e-12	N	1	1.07060m	-30.336	7.585565001526251e-15
7540	1.74609e-11	N	6	1137.66A	-30.336	7.585565001526251e-15
7541	3.60223e-11	Ca	7	551.449A	-30.339000000000002	7.533346339355822e-15
7542	1.70145e-11	N	1	1167.50A	-30.339000000000002	7.533346339355822e-15
7543	7.18814e-12	Fe	2	2763.50A	-30.34	7.516020123572741e-15
7544	6.24152e-11	Ne	9	318.263A	-30.342	7.481487147927418e-15
7545	3.1339e-11	Ar	2	633.858A	-30.343000000000004	7.464280204974718e-15
7546	6.09414e-11	Ar	3	325.960A	-30.346	7.412896461471146e-15
7547	1.99887e-11	S	8	993.782A	-30.346	7.412896461471146e-15
7548	5.26317e-12	Ni	4	3774.24A	-30.346999999999998	7.395847272719783e-15
7549	1.68018e-10	Ne	9	118.228A	-30.348000000000003	7.378837296014303e-15
7550	5.7008e-11	Ar	3	348.450A	-30.349	7.361866441169746e-15
7551	4.33035e-12	Fe	9	4587.26A	-30.349	7.361866441169746e-15
7552	5.75564e-12	B	2	3451.30A	-30.35	7.344934618208148e-15
7553	1.3081299999999999e-10	Ar	11	151.854A	-30.35	7.344934618208148e-15
7554	2.95315e-12	O	1	6726.54A	-30.351999999999997	7.311187709057239e-15
7555	1.55537e-12	N	1	1.27715m	-30.351999999999997	7.311187709057239e-15
7556	1.36781e-12	N	1	1.45228m	-30.353	7.294372443944994e-15
7557	8.41614e-12	Fe	1	2360.28A	-30.353	7.294372443944994e-15
7558	5.82187e-13	N	6	3.41204m	-30.354	7.277595852869435e-15
7559	9.2512e-11	Ne	9	214.723A	-30.354	7.277595852869435e-15
7560	5.35611e-11	Ne	9	370.874A	-30.357	7.227497235406266e-15
7561	5.4986e-11	Cl	7	361.264A	-30.358	7.210874453042138e-15
7562	1.86102e-12	N	1	1.06739m	-30.359	7.194289902016541e-15
7563	1.18113e-11	Si	1	1681.82A	-30.361	7.16123514246467e-15
7564	2.4976399999999997e-13	C	5	7.95328m	-30.361	7.16123514246467e-15
7565	7.10466e-11	Cr	6	279.598A	-30.363000000000003	7.128332255737426e-15
7566	8.957139999999999e-13	Fe	9	2.21772m	-30.363000000000003	7.128332255737426e-15
7567	4.9661099999999995e-17	K	9	4.00000c	-30.364	7.111937546497633e-15
7568	2.90419e-10	F	8	68.3994A	-30.365	7.09558054404274e-15
7569	6.39057e-11	Ar	3	310.840A	-30.366	7.079261161649489e-15
7570	5.28478e-11	S	3	375.880A	-30.366999999999997	7.062979312794256e-15
7571	1.78888e-11	C	1	1110.44A	-30.369	7.030527870597128e-15
7572	3.79463e-11	C	2	523.489A	-30.37	7.014358105200975e-15
7573	4.86359e-12	Fe	2	4084.32A	-30.372	6.98213005716066e-15
7574	1.19817e-11	C	1	1657.91A	-30.372	6.98213005716066e-15
7575	4.97146e-10	Ar	11	39.9570A	-30.374000000000002	6.9500500835506095e-15
7576	1.78213e-11	C	1	1114.65A	-30.375	6.934065411928421e-15
7577	2.69038e-13	Ti	7	7.38351m	-30.378	6.886331641386627e-15
7578	3.2989699999999996e-12	Fe	2	6021.41A	-30.379	6.870493518114687e-15
7579	3.72427e-11	Fe	3	533.379A	-30.379	6.870493518114687e-15
7580	8.0328e-11	Fe	11	247.292A	-30.38	6.854691821515499e-15
7581	3.1455e-10	Mg	10	63.1520A	-30.38	6.854691821515499e-15
7582	1.00643e-11	Fe	7	1973.75A	-30.381	6.838926467809927e-15
7583	8.059460000000001e-12	F	6	2464.74A	-30.381999999999998	6.82319737341175e-15
7584	8.85458e-11	Ne	9	224.341A	-30.381999999999998	6.82319737341175e-15
7585	1.78368e-11	C	1	1113.68A	-30.381999999999998	6.82319737341175e-15
7586	1.7380799999999998e-10	Ne	9	114.290A	-30.384	6.7918476291527284e-15
7587	5.62823e-11	Fe	10	352.944A	-30.385	6.776226813078714e-15
7588	4.25937e-12	Fe	2	4663.71A	-30.386	6.760641923884767e-15
7589	1.43345e-12	N	1	1.38578m	-30.386999999999997	6.7450928789412986e-15
7590	2.6088499999999998e-14	O	4	76.1425m	-30.388	6.7295795958087095e-15
7591	1.48442e-12	K	1	1.33819m	-30.389	6.714101992237337e-15
7592	3.22005e-11	Ar	2	616.899A	-30.39	6.6986599861663055e-15
7593	2.51517e-11	Na	8	789.785A	-30.393	6.652546735176907e-15
7594	2.43125e-11	O	7	817.048A	-30.394000000000002	6.637246302268499e-15
7595	4.429169999999999e-12	Fe	2	4484.92A	-30.396	6.6067509255744715e-15
7596	8.18823e-12	Mn	6	2425.98A	-30.397	6.591555820105399e-15
7597	1.13982e-13	S	1	17.4278m	-30.398000000000003	6.576395662409007e-15
7598	7.54259e-11	Ne	9	263.364A	-30.4	6.54617986900908e-15
7599	1.82592e-12	N	1	1.08792m	-30.401	6.531124073104254e-15
7600	4.5045599999999995e-12	Fe	2	4409.85A	-30.401	6.531124073104254e-15
7601	3.46496e-12	F	3	5732.95A	-30.401999999999997	6.5161029045691634e-15
7602	6.73354e-12	Ti	1	2950.08A	-30.405	6.4712463676898416e-15
7603	1.16586e-12	Na	1	1.70384m	-30.406	6.4563629140556555e-15
7604	4.73211e-12	Fe	2	4197.80A	-30.408	6.426698621038455e-15
7605	1.25258e-11	Si	1	1585.88A	-30.41	6.3971706230672826e-15
7606	6.03773e-11	Ne	9	329.005A	-30.412	6.367778293923232e-15
7607	7.83888e-12	Cr	10	2534.09A	-30.413	6.35313281025506e-15
7608	3.7687699999999995e-12	Be	2	5270.81A	-30.415	6.323942816481634e-15
7609	2.46426e-13	Ni	2	8.06101m	-30.415	6.323942816481634e-15
7610	1.10193e-10	P	8	180.269A	-30.416999999999998	6.294886938547108e-15
7611	7.81352e-12	Fe	2	2542.32A	-30.416999999999998	6.294886938547108e-15
7612	6.42375e-11	Mn	10	309.234A	-30.418000000000003	6.2804091003441374e-15
7613	1.86793e-11	Cr	2	1063.45A	-30.418000000000003	6.2804091003441374e-15
7614	8.84837e-12	S	10	2244.98A	-30.419	6.265964560245124e-15
7615	6.00872e-12	Sc	7	3305.94A	-30.419	6.265964560245124e-15
7616	9.88908e-11	F	8	200.873A	-30.42	6.2515532416664e-15
7617	4.75021e-11	Fe	3	418.181A	-30.421	6.237175068200691e-15
7618	9.51291e-11	O	5	208.816A	-30.421999999999997	6.222829963616302e-15
7619	1.81686e-11	C	1	1093.34A	-30.423000000000002	6.208517851856813e-15
7620	4.99135e-12	Fe	2	3979.78A	-30.424	6.194238657041037e-15
7621	4.06694e-11	Ne	9	488.437A	-30.425	6.179992303461952e-15
7622	1.27551e-11	Si	1	1557.37A	-30.425	6.179992303461952e-15
7623	4.12032e-11	K	3	482.109A	-30.425	6.179992303461952e-15
7624	1.82403e-11	Al	8	1089.04A	-30.429000000000002	6.123333793461522e-15
7625	2.78276e-10	S	9	71.3840A	-30.430999999999997	6.09519963026334e-15
7626	1.26627e-10	Ne	9	156.874A	-30.432	6.081181060124921e-15
7627	6.43798e-11	Ni	13	308.551A	-30.432	6.081181060124921e-15
7628	1.18782e-13	Fe	2	16.7235m	-30.434	6.053240571143814e-15
7629	3.11613e-11	Ar	7	637.471A	-30.434	6.053240571143814e-15
7630	1.95611e-12	N	1	1.01551m	-30.435	6.039318504163485e-15
7631	1.42339e-11	Ne	9	1395.57A	-30.435	6.039318504163485e-15
7632	4.92367e-12	Mn	1	4034.48A	-30.436	6.025428457048619e-15
7633	9.54604e-11	P	9	208.091A	-30.436	6.025428457048619e-15
7634	6.0434e-11	Al	6	328.697A	-30.438000000000002	5.997744128010214e-15
7635	2.2214499999999998e-13	Ni	4	8.94211m	-30.439	5.983949699307167e-15
7636	3.64998e-11	O	4	544.234A	-30.44	5.9701869969096925e-15
7637	5.33155e-12	Cr	10	3725.83A	-30.441999999999997	5.942756479325616e-15
7638	1.01115e-11	S	4	1964.54A	-30.444000000000003	5.915451993521524e-15
7639	9.768350000000001e-14	Na	1	20.3355m	-30.445999999999998	5.888272960434278e-15
7640	4.50963e-11	Ca	5	440.490A	-30.445999999999998	5.888272960434278e-15
7641	8.44704e-12	Ne	9	2351.65A	-30.445999999999998	5.888272960434278e-15
7642	3.45889e-11	Ne	9	574.301A	-30.447	5.874730308429877e-15
7643	5.74429e-12	Fe	2	3458.12A	-30.451	5.8208704572220454e-15
7644	6.81302e-11	S	11	291.566A	-30.451999999999998	5.807482826673281e-15
7645	9.91003e-11	O	5	200.448A	-30.453000000000003	5.794125986820252e-15
7646	1.7570099999999998e-12	S	1	1.13059m	-30.453000000000003	5.794125986820252e-15
7647	2.0424099999999997e-10	F	7	97.2600A	-30.455	5.767504396098202e-15
7648	1.80856e-11	S	4	1098.36A	-30.455	5.767504396098202e-15
7649	9.07841e-11	Ar	4	218.810A	-30.456	5.7542395040840176e-15
7650	1.03555e-11	Fe	10	1918.25A	-30.458000000000002	5.727801175103362e-15
7651	8.38703e-11	Ne	9	236.847A	-30.459	5.714627597963551e-15
7652	3.05986e-11	Si	10	649.195A	-30.463	5.662235577228093e-15
7653	1.36015e-12	N	1	1.46046m	-30.463	5.662235577228093e-15
7654	5.0881e-11	Si	3	390.410A	-30.464000000000002	5.649212796778784e-15
7655	9.0803e-12	P	2	2187.64A	-30.464000000000002	5.649212796778784e-15
7656	4.51e-14	O	1	44.0453m	-30.464000000000002	5.649212796778784e-15
7657	1.47712e-12	N	1	1.34481m	-30.465999999999998	5.623257021685233e-15
7658	3.8068e-11	Ne	4	521.815A	-30.465999999999998	5.623257021685233e-15
7659	6.36108e-11	P	10	312.281A	-30.467	5.610323889425962e-15
7660	8.96598e-11	Ne	9	221.554A	-30.469	5.58454679263126e-15
7661	2.15621e-11	Ne	9	921.266A	-30.471	5.558888130838265e-15
7662	9.31393e-13	Fe	2	2.13277m	-30.471	5.558888130838265e-15
7663	5.44174e-11	P	9	365.039A	-30.471999999999998	5.546103042919801e-15
7664	1.18262e-11	P	1	1679.70A	-30.471999999999998	5.546103042919801e-15
7665	4.32025e-11	V	8	459.799A	-30.473000000000003	5.533347359887482e-15
7666	3.13859e-11	F	8	632.911A	-30.473000000000003	5.533347359887482e-15
7667	1.79575e-11	N	6	1106.19A	-30.474	5.520621014112127e-15
7668	1.02174e-11	S	4	1944.18A	-30.474	5.520621014112127e-15
7669	4.114430000000001e-12	Be	2	4827.99A	-30.476999999999997	5.482617326364647e-15
7670	5.20342e-11	Ne	9	381.757A	-30.48	5.444875254163357e-15
7671	5.05624e-11	S	4	392.870A	-30.480999999999998	5.432352388584652e-15
7672	2.59033e-10	F	8	76.6871A	-30.482	5.419858324797492e-15
7673	2.57463e-11	N	3	771.545A	-30.482	5.419858324797492e-15
7674	2.82842e-10	F	8	70.2316A	-30.484	5.394956337781165e-15
7675	7.75651e-11	Ca	3	256.100A	-30.487	5.357817719580746e-15
7676	6.61793e-12	Fe	9	3001.61A	-30.487	5.357817719580746e-15
7677	5.9065e-12	Ti	3	3363.15A	-30.488000000000003	5.3454950807752585e-15
7678	7.93334e-11	P	9	250.392A	-30.488000000000003	5.3454950807752585e-15
7679	2.75895e-17	B	3	7.20000c	-30.489	5.3332007832526485e-15
7680	2.03583e-12	Ni	2	9757.43A	-30.489	5.3332007832526485e-15
7681	4.815880000000001e-12	Fe	2	4124.79A	-30.494	5.272152138711228e-15
7682	6.87581e-11	Cr	7	288.903A	-30.494	5.272152138711228e-15
7683	3.45729e-11	Ne	9	574.568A	-30.496	5.2479287999746084e-15
7684	8.524180000000001e-13	N	6	2.33037m	-30.496	5.2479287999746084e-15
7685	8.10534e-11	Fe	7	245.079A	-30.496	5.2479287999746084e-15
7686	3.01451e-12	Si	1	6589.61A	-30.497	5.235858898670868e-15
7687	8.20456e-11	Mn	7	242.115A	-30.498	5.223816757369794e-15
7688	1.61896e-11	S	1	1226.99A	-30.500999999999998	5.187856255754187e-15
7689	9.548e-13	Ni	2	2.08048m	-30.500999999999998	5.187856255754187e-15
7690	3.08805e-12	Fe	2	6432.68A	-30.502	5.17592451746817e-15
7691	2.43625e-13	Cr	4	8.15372m	-30.503	5.164020221418697e-15
7692	1.5066e-11	N	1	1318.50A	-30.503	5.164020221418697e-15
7693	4.16159e-11	Ca	11	477.328A	-30.505	5.140293703713016e-15
7694	2.6095e-12	V	4	7612.37A	-30.505	5.140293703713016e-15
7695	7.09167e-11	S	4	280.110A	-30.506	5.128471356261131e-15
7696	4.84952e-11	Na	4	409.617A	-30.506999999999998	5.116676199453894e-15
7697	7.1326e-12	Fe	2	2785.02A	-30.506999999999998	5.116676199453894e-15
7698	9.05661e-12	Al	1	2193.36A	-30.508000000000003	5.104908170754433e-15
7699	1.22322e-11	B	2	1623.95A	-30.513	5.0464727701388e-15
7700	1.4607399999999999e-12	Sc	2	1.35989m	-30.513	5.0464727701388e-15
7701	1.2815e-10	Ne	9	155.010A	-30.517	5.000206429685045e-15
7702	3.4950099999999997e-12	Fe	4	5683.66A	-30.518	4.9887062740226964e-15
7703	2.3171799999999999e-10	S	8	85.7270A	-30.518	4.9887062740226964e-15
7704	2.91966e-11	Si	4	680.368A	-30.518	4.9887062740226964e-15
7705	1.03055e-12	Li	1	1.92757m	-30.518	4.9887062740226964e-15
7706	4.2845699999999996e-13	Fe	2	4.63628m	-30.519000000000002	4.977232567984402e-15
7707	2.11797e-12	Fe	2	9379.02A	-30.52	4.965785250737755e-15
7708	6.44826e-11	Ni	13	308.059A	-30.522	4.942969539988685e-15
7709	3.79932e-11	Mn	6	522.843A	-30.522	4.942969539988685e-15
7710	6.85334e-11	Sc	4	289.851A	-30.529	4.863936922787852e-15
7711	1.80597e-13	Ni	3	10.9993m	-30.529	4.863936922787852e-15
7712	1.13732e-11	Fe	8	1746.61A	-30.53	4.8527501782943e-15
7713	3.51947e-11	K	8	564.417A	-30.53	4.8527501782943e-15
7714	6.38854e-11	Mn	10	310.939A	-30.533	4.819344081041616e-15
7715	8.643139999999999e-12	Fe	1	2298.29A	-30.534000000000002	4.808259897238052e-15
7716	1.12016e-11	P	2	1773.36A	-30.534000000000002	4.808259897238052e-15
7717	9.34577e-12	Ni	13	2125.50A	-30.534000000000002	4.808259897238052e-15
7718	6.7004199999999994e-12	Fe	2	2964.66A	-30.535	4.7972012063498535e-15
7719	2.07705e-11	O	7	956.380A	-30.535	4.7972012063498535e-15
7720	4.59059e-10	Ar	10	43.2721A	-30.535999999999998	4.786167949744904e-15
7721	5.70277e-11	Ar	3	348.330A	-30.538	4.764177505530302e-15
7722	6.36376e-11	F	3	312.150A	-30.541999999999998	4.720499263618987e-15
7723	8.95764e-11	Ar	4	221.760A	-30.543000000000003	4.709642416586928e-15
7724	3.98612e-12	Sc	7	4983.41A	-30.543000000000003	4.709642416586928e-15
7725	7.8721e-11	Fe	7	252.340A	-30.544	4.6988105396102075e-15
7726	3.55374e-11	Ca	11	558.973A	-30.546999999999997	4.666464155376361e-15
7727	7.04796e-12	Cr	5	2818.47A	-30.546999999999997	4.666464155376361e-15
7728	1.33625e-12	Fe	7	1.48658m	-30.548000000000002	4.655731585644602e-15
7729	7.17245e-11	Cl	10	276.955A	-30.548000000000002	4.655731585644602e-15
7730	1.00999e-10	Fe	8	196.680A	-30.549	4.645023700138321e-15
7731	8.07972e-12	P	9	2458.56A	-30.55	4.634340442085263e-15
7732	3.92448e-11	Ca	9	506.167A	-30.551	4.623681754843932e-15
7733	5.07367e-11	Fe	11	391.520A	-30.551	4.623681754843932e-15
7734	6.40293e-11	S	3	310.240A	-30.552	4.613047581902953e-15
7735	3.17861e-11	Mg	10	624.943A	-30.554000000000002	4.591852553526535e-15
7736	1.5977e-11	N	1	1243.31A	-30.555	4.5812915857172036e-15
7737	2.80702e-12	Cl	10	7076.71A	-30.557	4.560242462889883e-15
7738	9.40815e-11	P	9	211.141A	-30.558000000000003	4.549754196271504e-15
7739	1.82208e-11	C	1	1090.21A	-30.559	4.539290051997034e-15
7740	3.73301e-11	C	2	532.130A	-30.563000000000002	4.497673590652599e-15
7741	6.75049e-11	F	8	294.267A	-30.566	4.466711823436137e-15
7742	4.30173e-11	Ne	9	461.778A	-30.566999999999997	4.456438671319212e-15
7743	4.25347e-12	Fe	2	4670.18A	-30.566999999999997	4.456438671319212e-15
7744	4.87951e-11	Fe	3	407.100A	-30.568	4.446189146796423e-15
7745	1.14649e-13	F	6	17.3263m	-30.568	4.446189146796423e-15
7746	7.0108899999999994e-12	Fe	2	2833.37A	-30.569000000000003	4.435963195525922e-15
7747	2.87937e-10	Mg	9	68.9890A	-30.569000000000003	4.435963195525922e-15
7748	4.40887e-11	Fe	8	450.557A	-30.569000000000003	4.435963195525922e-15
7749	4.63895e-11	Fe	3	428.211A	-30.569000000000003	4.435963195525922e-15
7750	5.32117e-13	K	1	3.73310m	-30.572	4.405426239681437e-15
7751	1.9553400000000003e-10	F	8	101.591A	-30.574	4.385185144721444e-15
7752	8.57367e-12	Ca	2	2316.92A	-30.574	4.385185144721444e-15
7753	7.79435e-11	Fe	7	254.857A	-30.575	4.375099498762321e-15
7754	5.29725e-11	Ne	9	374.996A	-30.578000000000003	4.344981525659207e-15
7755	6.7445399999999995e-12	Fe	2	2945.26A	-30.578000000000003	4.344981525659207e-15
7756	7.3388e-11	Ne	9	270.677A	-30.579	4.33498834545803e-15
7757	7.75817e-11	Fe	7	256.046A	-30.58	4.3250181489335245e-15
7758	3.83579e-12	Fe	2	5178.71A	-30.581	4.315070883224667e-15
7759	6.0618e-12	F	7	3276.99A	-30.587	4.2558658911690345e-15
7760	4.8093e-11	Na	4	413.043A	-30.587	4.2558658911690345e-15
7761	1.1021799999999999e-12	Fe	2	1.80229m	-30.588	4.246077671239562e-15
7762	1.7036400000000002e-12	B	1	1.16600m	-30.588	4.246077671239562e-15
7763	2.49352e-11	O	2	796.645A	-30.589000000000002	4.236311963591218e-15
7764	4.88068e-11	Ne	9	407.002A	-30.59	4.226568716447227e-15
7765	1.1167100000000001e-10	Ni	13	177.883A	-30.592	4.207149397160071e-15
7766	6.67152e-11	Ar	3	297.750A	-30.596999999999998	4.158990556246672e-15
7767	4.12664e-11	Fe	3	481.371A	-30.598000000000003	4.149425143404655e-15
7768	2.57082e-11	Al	8	772.691A	-30.598000000000003	4.149425143404655e-15
7769	3.48792e-11	S	2	569.521A	-30.601999999999997	4.11138298502664e-15
7770	1.28278e-11	Si	1	1548.55A	-30.604	4.0924928961023864e-15
7771	4.32217e-11	O	4	459.595A	-30.604	4.0924928961023864e-15
7772	6.44218e-11	Ne	2	308.350A	-30.605	4.083080423634685e-15
7773	7.8482e-12	Fe	2	2531.09A	-30.607	4.0643203731679436e-15
7774	5.2964e-11	Ne	9	375.056A	-30.608	4.05497269570495e-15
7775	4.30334e-11	Ne	9	461.606A	-30.613000000000003	4.008555807088494e-15
7776	4.60669e-11	N	2	431.209A	-30.614	3.999336384568479e-15
7777	7.43285e-11	Ne	9	267.252A	-30.618000000000002	3.962670248202383e-15
7778	6.42744e-11	Al	7	309.057A	-30.62	3.944463432238382e-15
7779	9.09412e-11	Ar	11	218.432A	-30.62	3.944463432238382e-15
7780	2.95183e-11	O	2	672.954A	-30.622	3.9263402689950935e-15
7781	4.2324799999999994e-13	Ti	3	4.69334m	-30.623	3.917309936965455e-15
7782	3.10794e-11	Ca	7	639.151A	-30.625	3.899311532700392e-15
7783	5.7221599999999995e-12	Fe	9	3471.49A	-30.625	3.899311532700392e-15
7784	9.467819999999999e-12	S	9	2098.10A	-30.625999999999998	3.890343365039221e-15
7785	8.41319e-11	Ne	9	236.111A	-30.625999999999998	3.890343365039221e-15
7786	4.82557e-11	Fe	6	411.650A	-30.627	3.881395823591267e-15
7787	5.45336e-11	P	9	364.261A	-30.629	3.863562429688316e-15
7788	1.79969e-11	C	1	1103.77A	-30.63	3.854676482682473e-15
7789	8.68606e-11	S	10	228.694A	-30.631999999999998	3.836965852999673e-15
7790	4.05948e-11	Ne	9	489.335A	-30.631999999999998	3.836965852999673e-15
7791	8.56093e-12	Fe	9	2320.36A	-30.631999999999998	3.836965852999673e-15
7792	4.51191e-11	Na	4	440.268A	-30.635	3.81055236585706e-15
7793	2.47032e-11	Cl	10	804.125A	-30.635	3.81055236585706e-15
7794	4.42307e-12	B	4	4491.10A	-30.635	3.81055236585706e-15
7795	1.73915e-12	O	7	1.14220m	-30.636	3.801788338614791e-15
7796	6.16037e-11	Mg	6	322.455A	-30.636	3.801788338614791e-15
7797	2.0132400000000002e-10	F	8	98.6690A	-30.636999999999997	3.793044468075836e-15
7798	8.49673e-13	Na	1	2.33790m	-30.639	3.775617011777907e-15
7799	3.3615199999999996e-12	Fe	2	5909.37A	-30.641	3.7582696273683224e-15
7800	5.92456e-11	Fe	9	335.290A	-30.642	3.749625847087728e-15
7801	1.6286700000000002e-12	N	1	1.21967m	-30.643	3.741001946950112e-15
7802	7.25233e-12	Na	1	2739.04A	-30.645	3.723813604316761e-15
7803	5.90456e-11	Fe	10	336.426A	-30.646	3.715249070690114e-15
7804	6.13178e-11	Ne	9	323.959A	-30.647	3.7067042349442284e-15
7805	1.25955e-12	N	1	1.57711m	-30.647	3.7067042349442284e-15
7806	8.79706e-11	Al	8	225.808A	-30.648000000000003	3.698179051775144e-15
7807	1.0453799999999999e-10	Mg	10	190.021A	-30.651	3.672720966252037e-15
7808	5.79115e-12	Ne	9	3430.14A	-30.651	3.672720966252037e-15
7809	1.79876e-11	C	1	1104.34A	-30.651	3.672720966252037e-15
7810	8.95579e-12	Si	1	2218.06A	-30.651999999999997	3.6642739424321055e-15
7811	1.18622e-11	P	1	1674.60A	-30.651999999999997	3.6642739424321055e-15
7812	1.36073e-12	N	1	1.45984m	-30.66	3.597393405644427e-15
7813	2.8092e-15	He	1	707.121m	-30.66	3.597393405644427e-15
7814	1.01178e-10	F	8	196.332A	-30.663	3.5726291236291175e-15
7815	1.49672e-10	Ne	9	132.720A	-30.671	3.5074212932961826e-15
7816	5.98618e-12	Fe	2	3318.38A	-30.671	3.5074212932961826e-15
7817	1.267e-11	Si	1	1567.83A	-30.673000000000002	3.4913061562810993e-15
7818	6.89658e-12	V	9	2880.34A	-30.673000000000002	3.4913061562810993e-15
7819	8.544819999999999e-12	O	1	2324.74A	-30.674	3.483276374945745e-15
7820	4.98957e-11	Fe	3	398.119A	-30.675	3.475265061594952e-15
7821	5.75121e-12	Fe	10	3453.96A	-30.676	3.4672721737535923e-15
7822	1.27687e-11	Si	1	1555.71A	-30.679000000000002	3.4434036399979995e-15
7823	7.89936e-13	Fe	2	2.51469m	-30.68	3.4354840313928345e-15
7824	5.69342e-11	Fe	10	348.902A	-30.680999999999997	3.4275826373820127e-15
7825	1.9037499999999998e-10	Al	6	104.344A	-30.689	3.365022203780783e-15
7826	6.12753e-10	Ca	12	32.4184A	-30.689	3.365022203780783e-15
7827	1.05134e-11	Si	9	1889.43A	-30.69	3.3572828674763865e-15
7828	4.88229e-11	Ne	9	406.868A	-30.69	3.3572828674763865e-15
7829	1.91745e-12	N	1	1.03598m	-30.69	3.3572828674763865e-15
7830	3.48311e-11	Ne	9	570.308A	-30.69	3.3572828674763865e-15
7831	8.7748e-12	Ca	1	2263.81A	-30.693	3.3341714947794503e-15
7832	2.15782e-11	Ne	9	920.581A	-30.694000000000003	3.326503113136786e-15
7833	2.547e-11	Na	8	779.917A	-30.695	3.3188523682825116e-15
7834	1.8591e-12	N	1	1.06850m	-30.695	3.3188523682825116e-15
7835	8.2773e-11	Ne	9	239.987A	-30.697	3.3036036267783654e-15
7836	1.14472e-12	Sc	9	1.73531m	-30.699	3.2884249468773188e-15
7837	3.86008e-12	Fe	2	5146.13A	-30.7	3.2808617793751945e-15
7838	1.14967e-13	Ni	4	17.2784m	-30.701999999999998	3.2657875887716475e-15
7839	4.64115e-12	Fe	2	4280.08A	-30.703000000000003	3.258276485748339e-15
7840	1.64042e-12	N	1	1.21093m	-30.703000000000003	3.258276485748339e-15
7841	8.18325e-11	Ne	9	242.745A	-30.704	3.2507826577826606e-15
7842	7.73256e-13	Fe	4	2.56894m	-30.708000000000002	3.2209793032344637e-15
7843	3.10181e-11	Ca	7	640.416A	-30.708000000000002	3.2209793032344637e-15
7844	5.6048e-11	Ca	7	354.419A	-30.708000000000002	3.2209793032344637e-15
7845	9.15532e-12	Al	1	2169.72A	-30.711	3.1988062376738483e-15
7846	2.44545e-12	Fe	2	8123.04A	-30.711	3.1988062376738483e-15
7847	9.85769e-13	Fe	2	2.01512m	-30.712	3.1914491874831712e-15
7848	4.9065e-11	Ne	9	404.860A	-30.712	3.1914491874831712e-15
7849	5.9965199999999996e-12	Fe	2	3312.66A	-30.713	3.184109058038387e-15
7850	4.0502e-12	F	2	4904.56A	-30.714000000000002	3.17678581042286e-15
7851	1.22681e-11	Si	1	1619.19A	-30.715	3.1694794058094858e-15
7852	6.307630000000001e-12	Na	2	3149.27A	-30.715999999999998	3.1621898054604094e-15
7853	3.76915e-12	Be	2	5270.27A	-30.717	3.154916970726869e-15
7854	4.32756e-11	Ne	9	459.023A	-30.717	3.154916970726869e-15
7855	8.85625e-11	Ne	9	224.299A	-30.719	3.1404214439557765e-15
7856	6.990289999999999e-12	Na	2	2841.72A	-30.719	3.1404214439557765e-15
7857	3.26497e-12	Fe	2	6084.11A	-30.72	3.13319867506441e-15
7858	1.4306299999999998e-14	Al	7	138.851m	-30.72	3.13319867506441e-15
7859	7.10195e-12	Fe	2	2797.04A	-30.721	3.125992518080493e-15
7860	2.6368599999999997e-12	Fe	2	7533.37A	-30.721999999999998	3.1188029347977487e-15
7861	8.93525e-12	Ca	1	2223.16A	-30.721999999999998	3.1188029347977487e-15
7862	1.42349e-11	F	8	1395.48A	-30.721999999999998	3.1188029347977487e-15
7863	1.02544e-10	Fe	10	193.715A	-30.721999999999998	3.1188029347977487e-15
7864	9.73425e-14	F	2	20.4068m	-30.721999999999998	3.1188029347977487e-15
7865	3.04871e-12	Fe	2	6515.70A	-30.724	3.1044733369495024e-15
7866	5.77762e-11	Cl	7	343.817A	-30.724	3.1044733369495024e-15
7867	1.4263700000000001e-12	N	1	1.39266m	-30.726999999999997	3.083102292819464e-15
7868	5.496e-11	Cl	7	361.435A	-30.726999999999997	3.083102292819464e-15
7869	1.47573e-12	Fe	2	1.34608m	-30.728	3.076011354317406e-15
7870	3.19818e-13	K	1	6.21117m	-30.729	3.0689367245213913e-15
7871	1.43063e-12	Mn	12	1.38851m	-30.729	3.0689367245213913e-15
7872	6.21152e-11	Ne	2	319.800A	-30.73	3.0618783659223613e-15
7873	2.31112e-11	Cr	5	859.516A	-30.730999999999998	3.0548362410976515e-15
7874	1.2948799999999998e-12	Fe	4	1.53408m	-30.730999999999998	3.0548362410976515e-15
7875	2.5104e-12	Fe	1	7912.87A	-30.732	3.047810312710567e-15
7876	6.43773e-11	Al	6	308.563A	-30.733	3.0408005435103604e-15
7877	3.19249e-11	Fe	8	622.224A	-30.735	3.026829334095688e-15
7878	4.57843e-12	Fe	2	4338.70A	-30.735	3.026829334095688e-15
7879	3.86596e-11	Fe	3	513.830A	-30.735	3.026829334095688e-15
7880	5.49977e-11	Cl	7	361.187A	-30.736	3.019867819807236e-15
7881	2.02995e-12	Fe	9	9785.69A	-30.736	3.019867819807236e-15
7882	7.52032e-11	Fe	7	264.144A	-30.736	3.019867819807236e-15
7883	3.25844e-11	Mg	6	609.631A	-30.737	3.0129223165573704e-15
7884	7.51613e-11	Fe	7	264.291A	-30.737	3.0129223165573704e-15
7885	3.108e-12	Fe	9	6391.40A	-30.738000000000003	3.0059927875216507e-15
7886	3.57513e-11	Cl	6	555.630A	-30.739	2.999079195960502e-15
7887	2.18204e-11	Ne	9	910.363A	-30.74	2.9921815052187004e-15
7888	8.58191e-12	Ca	2	2314.69A	-30.741	2.985299678725353e-15
7889	8.48237e-11	Ne	9	234.185A	-30.741	2.985299678725353e-15
7890	5.07458e-12	Fe	2	3914.50A	-30.743000000000002	2.971583472620973e-15
7891	6.41658e-11	Ne	2	309.580A	-30.743000000000002	2.971583472620973e-15
7892	2.65578e-12	Fe	2	7479.69A	-30.743000000000002	2.971583472620973e-15
7893	1.62683e-10	Ne	9	122.106A	-30.746	2.95112723588232e-15
7894	2.76884e-10	S	9	71.7430A	-30.747	2.9443398315882575e-15
7895	4.6461e-11	Cr	10	427.551A	-30.748	2.9375680378908822e-15
7896	9.88447e-13	Fe	4	2.00966m	-30.748	2.9375680378908822e-15
7897	2.4792400000000002e-12	Fe	2	8012.32A	-30.748	2.9375680378908822e-15
7898	4.2263e-11	Ar	2	470.020A	-30.748	2.9375680378908822e-15
7899	3.77012e-11	Fe	6	526.892A	-30.748	2.9375680378908822e-15
7900	5.19074e-12	Fe	2	3826.90A	-30.75	2.924071138755287e-15
7901	4.47346e-11	Ca	11	444.051A	-30.753	2.90394197462235e-15
7902	7.72739e-12	Zn	2	2570.65A	-30.754	2.897263093417702e-15
7903	6.24901e-11	Fe	10	317.882A	-30.754	2.897263093417702e-15
7904	3.50145e-12	Fe	2	5673.21A	-30.754	2.897263093417702e-15
7905	8.7622e-11	Ne	9	226.706A	-30.754	2.897263093417702e-15
7906	1.5966299999999998e-12	Mn	5	1.24415m	-30.754	2.897263093417702e-15
7907	7.1517e-12	Fe	2	2777.59A	-30.755	2.8905995732135848e-15
7908	4.64296e-11	N	2	427.840A	-30.758000000000003	2.870700825717089e-15
7909	5.23821e-11	P	10	379.222A	-30.758000000000003	2.870700825717089e-15
7910	6.423e-12	Al	1	3092.71A	-30.759	2.8640983970334113e-15
7911	3.46481e-12	F	3	5733.21A	-30.76	2.857511153514299e-15
7912	6.5129400000000005e-15	F	9	305.000m	-30.763	2.8378401850968646e-15
7913	1.28798e-11	Si	1	1542.30A	-30.765	2.824801493823286e-15
7914	4.4661499999999996e-13	Ti	3	4.44778m	-30.766	2.8183046306735515e-15
7915	1.70327e-12	Fe	2	1.16626m	-30.766	2.8183046306735515e-15
7916	5.87975e-12	Ti	3	3378.45A	-30.767	2.811822709894392e-15
7917	2.99715e-10	F	8	66.2778A	-30.767	2.811822709894392e-15
7918	3.93915e-12	Sc	7	5042.83A	-30.771	2.786043764338304e-15
7919	6.3402e-11	Al	6	313.310A	-30.773000000000003	2.7732430560007733e-15
7920	3.76934e-11	C	2	527.001A	-30.774	2.7668647739674387e-15
7921	1.38052e-12	N	1	1.43891m	-30.774	2.7668647739674387e-15
7922	6.8007e-12	Na	2	2920.94A	-30.776	2.754152185086304e-15
7923	6.702780000000001e-12	Si	2	2963.61A	-30.778000000000002	2.7414980052454368e-15
7924	6.55086e-13	Be	2	3.03234m	-30.778000000000002	2.7414980052454368e-15
7925	8.986940000000001e-13	Fe	2	2.21037m	-30.78	2.7289019660797197e-15
7926	3.05192e-12	Ca	1	6508.85A	-30.78	2.7289019660797197e-15
7927	1.42694e-11	Ar	11	1392.10A	-30.781999999999996	2.716363800457015e-15
7928	7.602160000000001e-12	Si	2	2613.00A	-30.781999999999996	2.716363800457015e-15
7929	3.26579e-11	Fe	10	608.259A	-30.783	2.7101163370812074e-15
7930	6.21115e-11	Mg	6	319.819A	-30.784000000000002	2.703883242472458e-15
7931	3.7613e-12	Ni	2	5281.27A	-30.785	2.697664483583518e-15
7932	1.17234e-09	F	8	16.9443A	-30.787	2.6852698411558496e-15
7933	6.90973e-12	Fe	2	2874.85A	-30.789	2.6729321469371925e-15
7934	1.1871500000000001e-10	Ni	13	167.329A	-30.79	2.6667845735926058e-15
7935	1.77105e-10	Al	6	112.162A	-30.791999999999998	2.6545318114635683e-15
7936	2.10818e-11	N	1	942.258A	-30.793000000000003	2.648426557716171e-15
7937	3.24187e-11	Ca	11	612.746A	-30.794	2.642335345662783e-15
7938	2.36194e-11	C	1	841.022A	-30.795	2.6362581430083395e-15
7939	1.3055500000000002e-10	Ni	12	152.154A	-30.796	2.6301949175321604e-15
7940	3.34817e-11	Fe	8	593.293A	-30.796999999999997	2.624145637087606e-15
7941	9.57556e-11	Fe	10	207.449A	-30.796999999999997	2.624145637087606e-15
7942	6.91084e-11	V	6	287.439A	-30.8	2.6060811455854552e-15
7943	3.89448e-12	Fe	2	5100.66A	-30.805	2.576249581395608e-15
7944	5.11565e-12	Fe	2	3883.08A	-30.805999999999997	2.570324371781238e-15
7945	5.0541800000000006e-12	Fe	2	3930.30A	-30.805999999999997	2.570324371781238e-15
7946	3.76437e-12	K	12	5276.97A	-30.805999999999997	2.570324371781238e-15
7947	4.53013e-13	V	4	4.38496m	-30.805999999999997	2.570324371781238e-15
7948	4.91536e-11	Ne	2	404.130A	-30.807	2.564412789770798e-15
7949	1.16285e-12	N	1	1.70825m	-30.808000000000003	2.5585148040216695e-15
7950	6.14199e-11	S	4	323.421A	-30.809	2.552630383263381e-15
7951	3.47737e-11	Sc	7	571.249A	-30.81	2.5467594962972775e-15
7952	5.35275e-12	Na	2	3711.07A	-30.811	2.5409021119964803e-15
7953	1.25183e-11	Si	1	1586.83A	-30.811	2.5409021119964803e-15
7954	2.93245e-11	Ar	2	677.401A	-30.814	2.5234106648903487e-15
7955	5.92179e-12	Fe	9	3354.47A	-30.815	2.5176069814116055e-15
7956	3.84307e-12	Fe	1	5168.90A	-30.816	2.511816646034478e-15
7957	6.34163e-11	Fe	9	313.239A	-30.819000000000003	2.494525421867663e-15
7958	2.6560900000000002e-12	Zn	2	7478.82A	-30.819000000000003	2.494525421867663e-15
7959	3.24252e-11	K	2	612.624A	-30.822	2.477353229650796e-15
7960	9.53492e-12	Fe	1	2083.34A	-30.822	2.477353229650796e-15
7961	1.71127e-10	Ne	9	116.080A	-30.822	2.477353229650796e-15
7962	4.7727e-11	Ne	5	416.210A	-30.823	2.4716554753336006e-15
7963	5.03508e-12	Fe	2	3945.21A	-30.824	2.46597082548769e-15
7964	8.089820000000001e-15	Mg	1	245.549m	-30.825	2.4602992499736358e-15
7965	4.94463e-12	Fe	2	4017.38A	-30.826	2.4546407187212693e-15
7966	3.1056099999999997e-12	Fe	2	6396.31A	-30.826	2.4546407187212693e-15
7967	2.04915e-12	N	1	9694.01A	-30.828000000000003	2.4433626690667837e-15
7968	2.00416e-11	S	8	991.161A	-30.83	2.432136437343589e-15
7969	4.9229e-11	Fe	6	403.511A	-30.83	2.432136437343589e-15
7970	1.8095e-11	C	1	1097.79A	-30.831	2.426542678762849e-15
7971	5.29083e-11	Ne	9	375.451A	-30.831	2.426542678762849e-15
7972	6.11262e-11	Ne	9	324.975A	-30.831	2.426542678762849e-15
7973	8.85366e-13	Fe	2	2.24364m	-30.834	2.4098384764577073e-15
7974	1.2837e-11	Si	1	1547.44A	-30.834	2.4098384764577073e-15
7975	1.9807700000000003e-12	Fe	2	1.00286m	-30.837	2.3932492650724014e-15
7976	8.51535e-12	Ca	1	2332.78A	-30.838	2.387744944506007e-15
7977	9.02092e-14	Mn	5	22.0204m	-30.84	2.376774253015006e-15
7978	2.31658e-12	Fe	2	8574.89A	-30.84	2.376774253015006e-15
7979	1.7691700000000002e-10	Ne	9	112.281A	-30.84	2.376774253015006e-15
7980	4.68557e-11	Si	3	423.950A	-30.840999999999998	2.371307823924886e-15
7981	2.09898e-11	O	1	946.387A	-30.851	2.317330267883118e-15
7982	1.21471e-11	Mg	9	1635.33A	-30.853	2.306683102443508e-15
7983	4.22716e-11	Ne	4	469.924A	-30.855	2.296084856285501e-15
7984	5.74589e-11	Fe	9	345.716A	-30.855	2.296084856285501e-15
7985	1.45447e-11	S	5	1365.75A	-30.858	2.2802787193134038e-15
7986	9.38171e-11	Ne	9	211.736A	-30.86	2.2698017902759696e-15
7987	4.79666e-11	Fe	6	414.131A	-30.86	2.2698017902759696e-15
7988	5.05542e-12	Fe	2	3929.34A	-30.866	2.238658942198183e-15
7989	2.85217e-12	K	1	6964.69A	-30.871	2.213033225191448e-15
7990	1.17172e-12	N	1	1.69532m	-30.871	2.213033225191448e-15
7991	5.6534e-11	Ca	7	351.372A	-30.874000000000002	2.1977988116263466e-15
7992	7.82158e-11	S	10	253.970A	-30.877	2.182669271026599e-15
7993	5.77986e-11	Cl	7	343.684A	-30.878	2.1776492710067576e-15
7994	9.45316e-13	Ni	2	2.10136m	-30.88	2.1676438814517355e-15
7995	7.41369e-11	Ne	9	267.943A	-30.88	2.1676438814517355e-15
7996	4.29744e-12	Fe	2	4622.40A	-30.881999999999998	2.1576844624859543e-15
7997	1.08776e-11	S	11	1826.19A	-30.881999999999998	2.1576844624859543e-15
7998	9.045239999999999e-12	Ca	1	2196.12A	-30.881999999999998	2.1576844624859543e-15
7999	4.97825e-12	Ni	4	3990.25A	-30.883000000000003	2.1527219259311442e-15
8000	3.99603e-11	K	3	497.104A	-30.884	2.1477708028937245e-15
8001	2.58382e-11	C	3	768.800A	-30.885	2.142831067123279e-15
8002	4.2276e-11	Ne	4	469.875A	-30.885	2.142831067123279e-15
8003	1.35807e-12	N	1	1.46269m	-30.886999999999997	2.1329856526836886e-15
8004	1.43939e-11	P	1	1380.06A	-30.886999999999997	2.1329856526836886e-15
8005	8.40934e-11	Mn	8	236.219A	-30.888	2.1280799218150834e-15
8006	9.22396e-12	Al	1	2153.57A	-30.888	2.1280799218150834e-15
8007	4.10329e-11	C	3	484.111A	-30.889	2.1231854738144144e-15
8008	2.17487e-12	Fe	2	9133.62A	-30.889	2.1231854738144144e-15
8009	9.44948e-12	Zn	2	2102.17A	-30.89	2.1183022827317532e-15
8010	2.74167e-10	Co	10	72.4538A	-30.891	2.113430322676942e-15
8011	3.40878e-11	Cl	7	582.744A	-30.892	2.1085695678192985e-15
8012	1.50521e-11	Ne	7	1319.71A	-30.893	2.1037199923876017e-15
8013	4.70016e-11	Mn	6	422.633A	-30.894000000000002	2.0988815706698857e-15
8014	4.51745e-12	Fe	2	4397.28A	-30.896	2.0892380858240914e-15
8015	1.36535e-12	N	1	1.45490m	-30.897	2.0844329715672162e-15
8016	5.00443e-12	Fe	2	3969.37A	-30.898000000000003	2.0796389087664233e-15
8017	3.86626e-11	Fe	3	513.790A	-30.899	2.0748558720041365e-15
8018	6.37663e-11	Ar	3	311.520A	-30.899	2.0748558720041365e-15
8019	9.85279e-11	F	8	201.612A	-30.899	2.0748558720041365e-15
8020	4.12733e-11	Ne	5	481.291A	-30.9	2.070083835921138e-15
8021	7.990689999999999e-12	P	9	2485.95A	-30.9	2.070083835921138e-15
8022	8.69342e-11	F	3	228.500A	-30.9	2.070083835921138e-15
8023	1.24375e-10	Ne	9	159.714A	-30.9	2.070083835921138e-15
8024	1.04616e-10	Mg	10	189.880A	-30.903000000000002	2.055833479030032e-15
8025	4.76721e-11	Cr	10	416.689A	-30.903000000000002	2.055833479030032e-15
8026	6.41913e-11	Ne	9	309.457A	-30.903000000000002	2.055833479030032e-15
8027	4.94855e-11	S	3	401.419A	-30.906	2.0416812209057818e-15
8028	5.44577e-11	Ne	9	364.769A	-30.906999999999996	2.0369854844030185e-15
8029	1.23904e-11	Fe	10	1603.21A	-30.909000000000002	2.0276263862411607e-15
8030	2.94825e-11	O	2	673.770A	-30.910999999999998	2.0183102892293722e-15
8031	6.4530199999999995e-12	Na	2	3078.32A	-30.910999999999998	2.0183102892293722e-15
8032	4.45091e-10	Ar	10	44.6301A	-30.912	2.013668304377855e-15
8033	2.30979e-11	P	10	860.010A	-30.913	2.0090369957952335e-15
8034	4.05406e-12	Fe	2	4899.90A	-30.914	2.004416338926769e-15
8035	4.80805e-12	Fe	2	4131.50A	-30.914	2.004416338926769e-15
8036	9.22667e-12	P	1	2152.94A	-30.916	1.995206882395626e-15
8037	8.4735e-12	Ca	2	2344.30A	-30.916	1.995206882395626e-15
8038	1.81011e-11	C	1	1097.42A	-30.916999999999998	1.990618033905324e-15
8039	3.7769e-11	Fe	6	525.946A	-30.918000000000003	1.9860397394736455e-15
8040	2.43737e-11	S	9	814.996A	-30.92	1.976914715747487e-15
8041	4.2016e-11	Ne	9	472.783A	-30.92	1.976914715747487e-15
8042	1.26724e-11	Si	1	1567.54A	-30.921999999999997	1.967831617697024e-15
8043	3.45889e-11	Ne	9	574.301A	-30.924	1.9587902526912254e-15
8044	2.03162e-12	V	4	9777.65A	-30.925	1.9542851601250255e-15
8045	3.65083e-11	Ca	7	544.108A	-30.927	1.9453060354381515e-15
8046	4.95335e-11	Fe	6	401.031A	-30.927	1.9453060354381515e-15
8047	3.5197e-11	Na	4	564.380A	-30.930999999999997	1.9274713625048325e-15
8048	4.0408e-11	P	10	491.597A	-30.930999999999997	1.9274713625048325e-15
8049	2.04036e-11	O	1	973.577A	-30.934	1.9142027429752963e-15
8050	1.6603299999999999e-12	N	1	1.19641m	-30.934	1.9142027429752963e-15
8051	6.09403e-10	Ca	12	32.5966A	-30.936	1.9054077802667675e-15
8052	4.68582e-11	P	9	423.927A	-30.941	1.883596757766126e-15
8053	1.45213e-11	Cu	2	1367.95A	-30.941999999999997	1.8792646054392287e-15
8054	8.25814e-11	Ne	9	240.544A	-30.943	1.874942416786163e-15
8055	6.1840800000000004e-12	Na	2	3212.19A	-30.944000000000003	1.870630168891162e-15
8056	3.66104e-11	S	2	542.591A	-30.944000000000003	1.870630168891162e-15
8057	2.39929e-11	P	4	827.931A	-30.945	1.8663278388911157e-15
8058	7.7202e-11	Ne	9	257.305A	-30.949	1.8492172424159948e-15
8059	3.84844e-11	Al	3	516.169A	-30.949	1.8492172424159948e-15
8060	3.87539e-11	Mg	6	512.580A	-30.95	1.8449641607802138e-15
8061	1.7792099999999998e-12	Fe	2	1.11648m	-30.951	1.840720860960738e-15
8062	7.13827e-12	Zn	2	2782.81A	-30.953000000000003	1.8322635168322747e-15
8063	4.75685e-11	Na	6	417.597A	-30.953000000000003	1.8322635168322747e-15
8064	8.83709e-11	Ne	9	224.785A	-30.955	1.8238450306704264e-15
8065	1.48695e-11	S	1	1335.92A	-30.959	1.8071239189221823e-15
8066	6.53834e-11	Fe	8	303.815A	-30.961	1.7988209387206665e-15
8067	7.64981e-11	Fe	11	259.673A	-30.962	1.7946837653669492e-15
8068	9.14359e-11	Ne	9	217.250A	-30.963	1.7905561072479005e-15
8069	1.21604e-11	Fe	7	1633.53A	-30.965	1.7823292492264265e-15
8070	3.16539e-12	Fe	2	6275.51A	-30.969	1.765988756450281e-15
8071	2.06484e-11	Ne	9	962.035A	-30.969	1.765988756450281e-15
8072	7.62099e-12	Ti	1	2606.55A	-30.969	1.765988756450281e-15
8073	2.62453e-11	Al	8	756.878A	-30.97	1.7619270950203664e-15
8074	1.57033e-11	S	1	1264.99A	-30.97	1.7619270950203664e-15
8075	5.26876e-12	V	9	3770.24A	-30.971999999999998	1.7538317753617158e-15
8076	1.1883e-11	P	1	1671.67A	-30.971999999999998	1.7538317753617158e-15
8077	6.30718e-11	Ne	2	314.950A	-30.974	1.7457736503182883e-15
8078	3.89293e-11	Mn	6	510.270A	-30.976	1.7377525489963788e-15
8079	5.623170000000001e-13	O	7	3.53261m	-30.976999999999997	1.7337558290415012e-15
8080	6.9792e-11	F	8	284.624A	-30.978	1.7297683012874108e-15
8081	8.56464e-11	Ne	9	231.936A	-30.979	1.7257899445926882e-15
8082	4.942e-11	Ne	9	401.952A	-30.979	1.7257899445926882e-15
8083	8.103780000000001e-12	Fe	2	2451.26A	-30.98	1.7218207378644414e-15
8084	4.50295e-11	Mg	6	441.143A	-30.980999999999998	1.7178606600583581e-15
8085	7.6356e-12	Si	2	2601.56A	-30.983	1.70996780727715e-15
8086	3.53143e-11	Sc	7	562.504A	-30.984	1.706034990454919e-15
8087	5.16368e-11	P	10	384.696A	-30.984	1.706034990454919e-15
8088	3.36591e-11	Ne	9	590.166A	-30.985	1.702111218860391e-15
8089	3.5666e-11	K	8	556.957A	-30.987	1.694290728188448e-15
8090	4.6355e-11	Fe	6	428.529A	-30.989	1.6865061694072353e-15
8091	5.06579e-11	F	7	392.129A	-30.99	1.6826273128547375e-15
8092	1.3766399999999999e-12	Fe	1	1.44297m	-30.993000000000002	1.6710441879074171e-15
8093	3.5186e-11	Ne	9	564.556A	-30.994	1.667200892925546e-15
8094	2.68329e-10	F	8	74.0302A	-30.997	1.6557239627060697e-15
8095	4.3761699999999995e-12	Mn	10	4539.24A	-30.998	1.6519159032643723e-15
8096	4.36305e-11	Ne	9	455.289A	-30.998	1.6519159032643723e-15
8097	1.08898e-11	O	5	1824.14A	-30.998	1.6519159032643723e-15
8098	1.37118e-12	Fe	2	1.44871m	-31.002	1.636771047230739e-15
8099	5.62525e-11	Ni	13	353.130A	-31.002	1.636771047230739e-15
8100	3.98876e-11	Ca	9	498.011A	-31.006	1.6217650400718002e-15
8101	7.73266e-11	Fe	8	256.890A	-31.006	1.6217650400718002e-15
8102	1.6001399999999999e-12	Ti	3	1.24142m	-31.006	1.6217650400718002e-15
8103	5.92208e-12	S	2	3354.31A	-31.009	1.6106008880633232e-15
8104	7.267630000000001e-12	P	4	2733.28A	-31.011	1.6032008491694162e-15
8105	5.86329e-11	B	4	338.794A	-31.011	1.6032008491694162e-15
8106	5.40696e-12	Ti	1	3673.87A	-31.011	1.6032008491694162e-15
8107	1.26083e-10	Ni	13	157.551A	-31.011	1.6032008491694162e-15
8108	1.1345699999999999e-13	Mn	6	17.5084m	-31.011	1.6032008491694162e-15
8109	3.32779e-11	Ca	8	596.926A	-31.013	1.5958348103657962e-15
8110	1.2511399999999998e-10	Ni	13	158.771A	-31.014	1.5921644921522157e-15
8111	3.3700699999999996e-12	Zn	2	5894.37A	-31.015	1.5885026154362643e-15
8112	2.40549e-12	Fe	2	8257.95A	-31.016	1.5848491608030622e-15
8113	5.0142900000000004e-12	Ca	7	3961.57A	-31.017	1.5812041088823308e-15
8114	1.2228e-12	B	1	1.62450m	-31.018	1.5775674403483807e-15
8115	2.63365e-10	Mg	9	75.4256A	-31.019000000000002	1.573939135919957e-15
8116	1.06385e-12	Fe	9	1.86722m	-31.019000000000002	1.573939135919957e-15
8117	3.51004e-11	Ca	11	565.932A	-31.019000000000002	1.573939135919957e-15
8118	3.4719199999999996e-12	F	3	5721.46A	-31.021	1.5667075424763105e-15
8119	5.9350199999999995e-12	S	2	3346.99A	-31.021	1.5667075424763105e-15
8120	1.25064e-10	Ne	9	158.835A	-31.021	1.5667075424763105e-15
8121	2.89248e-11	Ne	5	686.763A	-31.024	1.5559224036153454e-15
8122	7.62368e-12	Si	2	2605.62A	-31.025	1.5523438813899788e-15
8123	1.17979e-10	Sc	11	168.373A	-31.025	1.5523438813899788e-15
8124	1.8263900000000003e-12	Fe	2	1.08763m	-31.03	1.5345743479198186e-15
8125	6.771180000000001e-12	Fe	10	2933.68A	-31.031999999999996	1.5275236192480907e-15
8126	1.81684e-11	C	1	1093.35A	-31.033	1.524010412414261e-15
8127	1.27099e-12	B	1	1.56291m	-31.034000000000002	1.5205052857319398e-15
8128	1.1114200000000001e-10	Li	2	178.731A	-31.034000000000002	1.5205052857319398e-15
8129	2.17682e-11	S	5	912.545A	-31.038	1.5065652094815188e-15
8130	9.24148e-13	Zn	2	2.14949m	-31.04	1.499643171111246e-15
8131	1.7122099999999998e-12	N	1	1.16016m	-31.041	1.4961940875287418e-15
8132	2.1818e-12	Fe	2	9104.62A	-31.041	1.4961940875287418e-15
8133	5.79435e-12	Fe	2	3428.24A	-31.045	1.4824768976831585e-15
8134	1.56068e-11	Ne	9	1272.81A	-31.046	1.479067295433956e-15
8135	6.71421e-11	F	8	295.857A	-31.046	1.479067295433956e-15
8136	9.934940000000001e-13	O	7	1.99945m	-31.046999999999997	1.4756655350523172e-15
8137	5.57021e-11	O	2	356.619A	-31.046999999999997	1.4756655350523172e-15
8138	4.28687e-11	Ar	2	463.379A	-31.049	1.468885467790008e-15
8139	3.0222299999999997e-12	Ca	1	6572.78A	-31.049	1.468885467790008e-15
8140	1.37148e-10	F	6	144.840A	-31.052	1.458773731354547e-15
8141	3.29382e-11	Fe	8	603.083A	-31.054000000000002	1.452071274880409e-15
8142	4.21035e-11	Ne	9	471.800A	-31.054000000000002	1.452071274880409e-15
8143	1.81726e-11	C	1	1093.10A	-31.055	1.4487316036230881e-15
8144	8.68326e-11	S	10	228.767A	-31.057	1.4420752865347906e-15
8145	2.02747e-11	N	3	979.768A	-31.058000000000003	1.4387586054126717e-15
8146	3.09204e-11	Cr	5	642.438A	-31.059	1.435449552445478e-15
8147	2.09237e-12	N	1	9493.77A	-31.06	1.4321481100889168e-15
8148	1.89382e-10	F	8	104.891A	-31.061	1.4288542608390575e-15
8149	6.395389999999999e-10	Ca	12	31.0606A	-31.064	1.4190180972938983e-15
8150	4.82e-11	Fe	6	412.126A	-31.065	1.4157544462354766e-15
8151	5.13271e-11	S	10	387.017A	-31.066999999999997	1.4092496454223197e-15
8152	3.41138e-11	Cl	7	582.299A	-31.066999999999997	1.4092496454223197e-15
8153	4.45091e-10	Ar	10	44.6301A	-31.068	1.4060084611797437e-15
8154	2.21753e-11	Ne	9	895.792A	-31.069000000000003	1.4027747314540762e-15
8155	7.42685e-11	Ni	13	267.468A	-31.07	1.3995484391004044e-15
8156	7.50245e-11	Fe	11	264.773A	-31.073	1.3899140154130791e-15
8157	4.7893e-11	Ne	9	414.767A	-31.075	1.3835279405949962e-15
8158	4.07962e-11	Ar	2	486.919A	-31.079	1.3708436801932212e-15
8159	2.21622e-11	N	1	896.322A	-31.079	1.3708436801932212e-15
8160	1.69704e-11	N	1	1170.54A	-31.08	1.3676908272195282e-15
8161	6.54925e-13	Be	2	3.03309m	-31.08	1.3676908272195282e-15
8162	3.1376e-10	Mg	10	63.3109A	-31.08	1.3676908272195282e-15
8163	3.66388e-11	S	5	542.170A	-31.081	1.3645452256064401e-15
8164	9.22131e-13	Fe	2	2.15419m	-31.083000000000002	1.3582757097898043e-15
8165	3.93433e-11	Ne	9	504.900A	-31.086	1.3489254055726003e-15
8166	3.87024e-12	Ni	2	5132.62A	-31.086	1.3489254055726003e-15
8167	4.04103e-11	Al	3	491.570A	-31.088	1.3427276563100643e-15
8168	3.95396e-11	Ne	9	502.395A	-31.089000000000002	1.3396394683968549e-15
8169	4.30334e-11	Ne	9	461.606A	-31.09	1.3365583831187607e-15
8170	7.25615e-12	Fe	9	2737.60A	-31.094	1.3243047422082903e-15
8171	4.11878e-11	C	3	482.290A	-31.095	1.3212589258217285e-15
8172	6.23519e-12	V	1	3185.86A	-31.096	1.318220114618453e-15
8173	5.87469e-12	Fe	2	3381.36A	-31.096999999999998	1.3151882924870111e-15
8174	9.12499e-12	Ca	1	2176.93A	-31.101	1.3031305737450992e-15
8175	2.45925e-12	Si	2	8077.46A	-31.105999999999998	1.288213761417793e-15
8176	4.77751e-12	Fe	2	4157.91A	-31.108	1.2822949568220514e-15
8177	8.56985e-12	Ca	2	2317.95A	-31.109	1.2793457602606954e-15
8178	1.14068e-11	Fe	7	1741.46A	-31.11	1.2764033466632158e-15
8179	7.49749e-12	Na	1	2649.48A	-31.11	1.2764033466632158e-15
8180	1.93229e-11	Fe	10	1028.03A	-31.111	1.2734677004292074e-15
8181	2.0393900000000003e-12	N	1	9740.38A	-31.112	1.2705388059941873e-15
8182	4.01986e-11	Na	6	494.158A	-31.113000000000003	1.2676166478294174e-15
8183	3.3752300000000004e-12	Mn	5	5885.36A	-31.113000000000003	1.2676166478294174e-15
8184	6.71154e-13	Fe	2	2.95975m	-31.114	1.2647012104419475e-15
8185	7.913e-11	Fe	7	251.036A	-31.115	1.2617924783743984e-15
8186	6.3353800000000004e-12	Na	2	3135.48A	-31.116	1.2588904362049513e-15
8187	2.69936e-11	Ne	1	735.896A	-31.118000000000002	1.2531063600504284e-15
8188	5.4798199999999996e-12	Ni	5	3625.02A	-31.119	1.2502242953987667e-15
8189	2.39469e-11	Cr	5	829.520A	-31.122	1.2416178118862688e-15
8190	2.50705e-11	Al	2	792.343A	-31.123	1.238762170162146e-15
8191	1.7247900000000002e-12	N	1	1.15170m	-31.123	1.238762170162146e-15
8192	2.88425e-10	Mg	9	68.8721A	-31.124000000000002	1.2359130962317342e-15
8193	2.23211e-10	Co	10	88.9941A	-31.129	1.2217657160069227e-15
8194	6.23527e-11	Fe	9	318.582A	-31.13	1.218955732836321e-15
8195	9.817430000000001e-14	Na	1	20.2339m	-31.135	1.2050024619451547e-15
8196	3.95203e-11	F	5	502.639A	-31.136	1.2022310331890211e-15
8197	8.56959e-11	Cl	10	231.802A	-31.136	1.2022310331890211e-15
8198	8.02521e-11	Fe	11	247.526A	-31.136	1.2022310331890211e-15
8199	1.16635e-12	Na	1	1.70312m	-31.138	1.1967072833444685e-15
8200	2.89113e-11	Ne	5	687.083A	-31.14	1.1912089128251157e-15
8201	1.23038e-11	S	11	1614.49A	-31.141	1.1884692083516184e-15
8202	6.9007e-11	O	5	287.861A	-31.141	1.1884692083516184e-15
8203	1.4731500000000001e-13	Fe	2	13.4844m	-31.143	1.183008688348675e-15
8204	2.40712e-12	Fe	2	8252.36A	-31.144000000000002	1.1802878438681048e-15
8205	2.12568e-11	O	1	934.501A	-31.145	1.1775732571561984e-15
8206	8.51759e-12	Ca	2	2332.17A	-31.145	1.1775732571561984e-15
8207	4.66396e-11	Al	6	425.914A	-31.146	1.1748649138204678e-15
8208	1.88387e-12	B	4	1.05445m	-31.149	1.1667772006417836e-15
8209	2.63467e-12	Fe	2	7539.65A	-31.149	1.1667772006417836e-15
8210	6.42295e-12	Na	2	3092.73A	-31.149	1.1667772006417836e-15
8211	1.4069e-11	N	1	1411.93A	-31.149	1.1667772006417836e-15
8212	6.67715e-12	Na	2	2974.99A	-31.149	1.1667772006417836e-15
8213	9.34083e-13	Fe	7	2.12663m	-31.151999999999997	1.1587451628890163e-15
8214	6.92582e-11	Fe	10	286.817A	-31.151999999999997	1.1587451628890163e-15
8215	6.918339999999999e-12	Na	2	2871.28A	-31.151999999999997	1.1587451628890163e-15
8216	3.10275e-12	Fe	2	6402.21A	-31.151999999999997	1.1587451628890163e-15
8217	1.7688700000000002e-10	Al	6	112.300A	-31.154	1.1534212124695978e-15
8218	5.16632e-11	S	10	384.499A	-31.155	1.1507684172952013e-15
8219	8.27666e-12	Al	1	2400.06A	-31.155	1.1507684172952013e-15
8220	4.84454e-11	Mn	12	410.038A	-31.158	1.1428465832318224e-15
8221	9.83908e-11	F	8	201.893A	-31.158	1.1428465832318224e-15
8222	1.25217e-10	Ni	13	158.640A	-31.159000000000002	1.1402181090297728e-15
8223	5.0015e-10	Ar	11	39.7170A	-31.16	1.1375956801506414e-15
8224	6.10005e-13	N	6	3.25644m	-31.16	1.1375956801506414e-15
8225	1.7194900000000003e-10	Ne	7	115.525A	-31.160999999999998	1.134979282690562e-15
8226	2.78101e-10	S	9	71.4290A	-31.162	1.1323689027776464e-15
8227	7.38277e-13	Fe	2	2.69065m	-31.166	1.1219872822752612e-15
8228	4.88229e-11	Ne	9	406.868A	-31.166999999999998	1.1194067831341272e-15
8229	7.038720000000001e-13	Fe	2	2.82217m	-31.166999999999998	1.1194067831341272e-15
8230	7.79265e-12	Fe	2	2549.13A	-31.166999999999998	1.1194067831341272e-15
8231	3.45973e-11	Ne	9	574.161A	-31.17	1.1117008410417442e-15
8232	2.6074900000000002e-12	V	4	7618.23A	-31.173000000000002	1.1040479462816054e-15
8233	5.69511e-12	Fe	2	3487.99A	-31.174	1.1015087064683224e-15
8234	6.60815e-12	Ni	5	3006.05A	-31.175	1.0989753067445405e-15
8235	8.58573e-12	Ca	2	2313.66A	-31.176	1.096447733678444e-15
8236	1.82236e-11	C	1	1090.04A	-31.177	1.0939259738690744e-15
8237	3.67e-12	Fe	2	5412.65A	-31.179000000000002	1.0888998405708154e-15
8238	2.86385e-12	K	1	6936.29A	-31.182	1.0814039067938816e-15
8239	1.0683e-11	P	1	1859.44A	-31.184	1.0764353071677295e-15
8240	1.07318e-11	Fe	1	1851.00A	-31.186	1.0714895361832155e-15
8241	1.5761200000000002e-12	N	1	1.26034m	-31.186999999999998	1.0690251786351979e-15
8242	1.82208e-11	C	1	1090.21A	-31.189	1.0641134540986539e-15
8243	2.7786400000000004e-10	Co	10	71.4898A	-31.191	1.0592242968864481e-15
8244	4.88313e-11	Ne	9	406.798A	-31.191	1.0592242968864481e-15
8245	4.56749e-11	Fe	3	434.909A	-31.193	1.0543576033111266e-15
8246	2.42756e-12	Si	2	8182.89A	-31.194000000000003	1.0519326481153027e-15
8247	4.30418e-11	Ne	9	461.515A	-31.197	1.0446911947012462e-15
8248	9.89909e-13	Fe	2	2.00670m	-31.197	1.0446911947012462e-15
8249	7.24058e-14	Cr	5	27.4349m	-31.199	1.0398912746650534e-15
8250	5.18016e-12	Fe	2	3834.72A	-31.2	1.0374995911018457e-15
8251	2.94829e-11	O	2	673.761A	-31.201	1.0351134082581815e-15
8252	1.66765e-12	N	1	1.19116m	-31.201	1.0351134082581815e-15
8253	9.11637e-12	Sc	6	2178.99A	-31.201999999999998	1.0327327134827738e-15
8254	2.09891e-12	N	1	9464.17A	-31.203000000000003	1.0303574941533908e-15
8255	4.96548e-13	V	4	4.00051m	-31.206999999999997	1.0209111198668561e-15
8256	9.16383e-11	Ar	4	216.770A	-31.206999999999997	1.0209111198668561e-15
8257	1.27219e-11	C	1	1561.44A	-31.206999999999997	1.0209111198668561e-15
8258	1.13651e-11	N	3	1747.85A	-31.208000000000002	1.0185630894483056e-15
8259	1.34913e-11	Cu	2	1472.39A	-31.211	1.0115513504603273e-15
8260	6.844880000000001e-10	Ca	12	29.0209A	-31.215	1.0022773919355086e-15
8261	1.13404e-11	N	3	1751.66A	-31.217	9.976723456215676e-16
8262	8.07476e-12	Mn	6	2460.07A	-31.217	9.976723456215676e-16
8263	1.35734e-11	Fe	10	1463.49A	-31.218000000000004	9.953777629006234e-16
8264	2.50453e-12	Fe	2	7931.42A	-31.218000000000004	9.953777629006234e-16
8265	6.35836e-13	N	6	3.12415m	-31.218000000000004	9.953777629006234e-16
8266	4.82551e-11	Cr	10	411.655A	-31.219	9.930884575735076e-16
8267	1.10476e-13	Ca	6	17.9807m	-31.219	9.930884575735076e-16
8268	4.38921e-12	Fe	2	4525.74A	-31.219	9.930884575735076e-16
8269	4.60726e-12	Fe	10	4311.56A	-31.22	9.90804417502535e-16
8270	2.29266e-12	N	1	8664.39A	-31.224	9.817206680023793e-16
8271	4.24064e-11	Al	3	468.430A	-31.225	9.794627731218908e-16
8272	2.96788e-11	Fe	8	669.314A	-31.226	9.772100712555306e-16
8273	4.39289e-11	Cl	6	452.196A	-31.226999999999997	9.7496255045969e-16
8274	3.47649e-11	F	4	571.393A	-31.226999999999997	9.7496255045969e-16
8275	1.23893e-11	Fe	10	1603.35A	-31.228	9.727201988182216e-16
8276	1.22954e-10	Ni	13	161.560A	-31.228	9.727201988182216e-16
8277	1.03544e-11	Fe	10	1918.45A	-31.228	9.727201988182216e-16
8278	9.97206e-12	C	1	1992.01A	-31.230999999999998	9.66024040069585e-16
8279	1.04648e-10	F	8	189.821A	-31.233	9.61585562777068e-16
8280	8.96303e-12	Mn	1	2216.27A	-31.234	9.593739773535238e-16
8281	6.67878e-11	Fe	11	297.427A	-31.235	9.571674784353125e-16
8282	8.414889999999999e-13	Ni	2	2.36063m	-31.235	9.571674784353125e-16
8283	3.1187e-12	Fe	2	6369.46A	-31.236	9.549660543237813e-16
8284	2.82977e-11	Fe	8	701.982A	-31.238000000000003	9.50578383860699e-16
8285	4.863280000000001e-12	Ni	4	4084.58A	-31.24	9.462108729122093e-16
8286	1.00999e-11	Fe	7	1966.80A	-31.244	9.375359594862847e-16
8287	5.80526e-12	Co	8	3421.80A	-31.248	9.289405781446997e-16
8288	5.11049e-10	Ar	11	38.8700A	-31.249000000000002	9.268040741023237e-16
8289	4.77764e-11	Fe	6	415.780A	-31.249000000000002	9.268040741023237e-16
8290	8.85434e-13	Zn	2	2.24347m	-31.249000000000002	9.268040741023237e-16
8291	3.35515e-12	Zn	2	5920.58A	-31.252	9.204239997329293e-16
8292	6.314e-11	Ne	2	314.610A	-31.254	9.16195035594513e-16
8293	6.95646e-11	Fe	11	285.554A	-31.256	9.119855017813557e-16
8294	4.78765e-12	Fe	2	4149.10A	-31.256	9.119855017813557e-16
8295	4.51614e-11	Mg	6	439.855A	-31.256999999999998	9.098879933325068e-16
8296	8.81509e-13	Fe	2	2.25346m	-31.259	9.057074377462823e-16
8297	5.93999e-12	Ni	7	3344.19A	-31.259	9.057074377462823e-16
8298	1.00931e-11	S	4	1968.12A	-31.261	9.015460900682226e-16
8299	3.10937e-12	Fe	2	6388.57A	-31.261999999999997	8.994725916000437e-16
8300	1.15577e-12	N	1	1.71873m	-31.263	8.974038620459913e-16
8301	4.7293400000000005e-12	Ti	3	4200.26A	-31.263	8.974038620459913e-16
8302	3.5436900000000002e-12	O	5	5605.58A	-31.266	8.912261773128066e-16
8303	4.42056e-11	Fe	6	449.365A	-31.266	8.912261773128066e-16
8304	1.59789e-11	N	1	1243.17A	-31.268	8.871313649826553e-16
8305	1.1764e-10	Sc	11	168.859A	-31.269000000000002	8.850910194621816e-16
8306	6.97555e-12	Cr	5	2847.73A	-31.27	8.83055366606192e-16
8307	2.0708400000000002e-14	Sc	2	95.9247m	-31.27	8.83055366606192e-16
8308	6.93622e-11	Fe	11	286.387A	-31.274	8.749594663424065e-16
8309	4.09122e-11	Fe	8	485.539A	-31.279	8.649438881521717e-16
8310	5.63132e-11	N	2	352.750A	-31.279	8.649438881521717e-16
8311	3.55966e-11	Sc	7	558.044A	-31.28	8.629545724123467e-16
8312	5.07148e-11	F	7	391.690A	-31.288	8.472038763855133e-16
8313	2.2754e-13	Fe	2	8.73010m	-31.288	8.472038763855133e-16
8314	5.62284e-12	Fe	10	3532.82A	-31.291	8.413717659228779e-16
8315	5.07106e-11	B	4	391.722A	-31.295	8.336580232072249e-16
8316	2.1956e-10	Co	10	90.4740A	-31.295	8.336580232072249e-16
8317	2.1517599999999997e-12	Fe	2	9231.71A	-31.298000000000002	8.279191617419661e-16
8318	2.14179e-11	O	1	927.472A	-31.299	8.260150005098788e-16
8319	7.2167e-12	V	9	2752.57A	-31.299	8.260150005098788e-16
8320	1.22194e-10	Co	11	162.565A	-31.308000000000003	8.090734207967804e-16
8321	5.70814e-12	Ni	1	3480.03A	-31.311999999999998	8.01655791089129e-16
8322	1.95386e-12	N	1	1.01668m	-31.313000000000002	7.998120339333347e-16
8323	4.94864e-12	V	9	4014.12A	-31.314	7.979725173013386e-16
8324	2.20096e-11	P	8	902.537A	-31.318	7.906566612886604e-16
8325	4.82734e-10	K	10	41.1499A	-31.318	7.906566612886604e-16
8326	2.02705e-11	N	3	979.969A	-31.323	7.816060893280302e-16
8327	5.65837e-12	Si	2	3510.63A	-31.323	7.816060893280302e-16
8328	6.27055e-11	Ar	3	316.790A	-31.326999999999998	7.744402816289263e-16
8329	9.18404e-12	Ca	1	2162.93A	-31.326999999999998	7.744402816289263e-16
8330	2.77726e-12	Ti	3	7152.54A	-31.328000000000003	7.726591184079275e-16
8331	5.07182e-11	Fe	10	391.663A	-31.329	7.708820517486712e-16
8332	3.66798e-13	C	5	5.41564m	-31.331	7.673401704496893e-16
8333	6.706410000000001e-12	Ni	7	2962.01A	-31.331999999999997	7.655753370312682e-16
8334	1.27135e-12	B	1	1.56247m	-31.335	7.603051534810112e-16
8335	4.84051e-11	C	2	410.379A	-31.335	7.603051534810112e-16
8336	1.14247e-11	Fe	9	1738.73A	-31.336	7.585565001526251e-16
8337	4.39294e-11	Fe	10	452.191A	-31.337	7.568118686152847e-16
8338	5.73704e-12	Na	2	3462.49A	-31.337	7.568118686152847e-16
8339	4.81093e-11	Fe	6	412.903A	-31.338	7.550712496191332e-16
8340	2.43078e-12	Fe	2	8172.05A	-31.338	7.550712496191332e-16
8341	4.80911e-11	Fe	3	413.059A	-31.340999999999998	7.49873375698016e-16
8342	1.41889e-15	Sc	11	1400.00m	-31.340999999999998	7.49873375698016e-16
8343	3.93275e-11	Sc	11	505.104A	-31.342	7.48148714792742e-16
8344	2.15866e-11	Ne	9	920.221A	-31.343000000000004	7.464280204974716e-16
8345	5.20588e-11	Sc	11	381.577A	-31.343000000000004	7.464280204974716e-16
8346	7.97219e-11	Mg	5	249.172A	-31.345	7.429984952661679e-16
8347	1.5626899999999999e-12	N	1	1.27117m	-31.345	7.429984952661679e-16
8348	1.03094e-10	Fe	8	192.684A	-31.346	7.412896461471147e-16
8349	4.34529e-11	Ar	2	457.149A	-31.346	7.412896461471147e-16
8350	5.46422e-14	Mn	6	36.3537m	-31.348000000000003	7.378837296014303e-16
8351	4.15935e-12	Ti	8	4775.86A	-31.349	7.361866441169746e-16
8352	2.19195e-11	S	5	906.245A	-31.349	7.361866441169746e-16
8353	8.50656e-11	Ne	9	233.519A	-31.35	7.344934618208148e-16
8354	4.14073e-12	Ni	3	4797.33A	-31.351999999999997	7.311187709057239e-16
8355	9.162e-14	Si	4	21.6814m	-31.351999999999997	7.311187709057239e-16
8356	1.34093e-11	Na	6	1481.40A	-31.351999999999997	7.311187709057239e-16
8357	2.51058e-12	Fe	2	7912.31A	-31.354	7.277595852869434e-16
8358	6.60304e-12	Ti	3	3008.38A	-31.354	7.277595852869434e-16
8359	5.91117e-13	Li	2	3.36050m	-31.355999999999998	7.24415833724126e-16
8360	5.35737e-11	Ne	9	370.787A	-31.357	7.227497235406266e-16
8361	4.30064e-11	Ca	11	461.895A	-31.36	7.177743494399893e-16
8362	4.78049e-11	Fe	6	415.532A	-31.36	7.177743494399893e-16
8363	2.49356e-11	O	2	796.632A	-31.361	7.161235142464669e-16
8364	9.22164e-12	P	1	2154.11A	-31.364	7.1119375464976335e-16
8365	3.4041099999999997e-12	Fe	2	5835.43A	-31.365	7.095580544042739e-16
8366	6.14585e-12	Co	8	3232.17A	-31.368000000000002	7.046734911152126e-16
8367	2.04362e-13	Ni	4	9.72025m	-31.371	6.998225529233294e-16
8368	1.69714e-11	Cl	7	1170.47A	-31.371	6.998225529233294e-16
8369	2.1392e-12	Fe	2	9285.91A	-31.373	6.966071603646539e-16
8370	3.23403e-12	Be	3	6142.32A	-31.377	6.9022062753034155e-16
8371	2.63396e-11	Fe	8	754.166A	-31.378	6.886331641386626e-16
8372	4.09089e-11	Ne	9	485.578A	-31.378	6.886331641386626e-16
8373	3.78833e-11	Fe	3	524.359A	-31.378	6.886331641386626e-16
8374	5.37944e-11	Fe	9	369.266A	-31.379	6.870493518114686e-16
8375	1.53245e-11	Mg	7	1296.25A	-31.379	6.870493518114686e-16
8376	3.79583e-11	Fe	6	523.323A	-31.379	6.870493518114686e-16
8377	1.7214799999999998e-10	Ne	7	115.392A	-31.38	6.854691821515498e-16
8378	6.67893e-11	S	4	297.420A	-31.381	6.838926467809928e-16
8379	3.3892800000000003e-12	Mn	5	5860.97A	-31.381	6.838926467809928e-16
8380	2.9407299999999997e-12	Fe	2	6754.94A	-31.381999999999998	6.82319737341175e-16
8381	5.17548e-12	V	1	3838.18A	-31.383000000000003	6.807504454926706e-16
8382	7.0365e-11	Fe	7	282.306A	-31.384	6.791847629152728e-16
8383	2.87258e-12	Cr	4	6915.20A	-31.388	6.729579595808709e-16
8384	1.90157e-10	Al	6	104.464A	-31.389	6.714101992237337e-16
8385	1.80452e-09	Ne	9	11.0082A	-31.39	6.698659986166305e-16
8386	6.94935e-11	S	11	285.846A	-31.39	6.698659986166305e-16
8387	2.08839e-11	Cl	7	951.185A	-31.391	6.683253495723743e-16
8388	8.39101e-11	P	11	236.735A	-31.392	6.667882439225862e-16
8389	2.39156e-12	Fe	2	8306.05A	-31.392	6.667882439225862e-16
8390	6.24313e-11	Ne	9	318.181A	-31.393	6.652546735176906e-16
8391	1.39177e-12	Fe	9	1.42728m	-31.395	6.621981059379323e-16
8392	4.17187e-12	Fe	9	4761.53A	-31.4	6.546179869009079e-16
8393	3.4651e-12	Fe	2	5732.72A	-31.401	6.531124073104253e-16
8394	7.78804e-11	S	10	255.064A	-31.401	6.531124073104253e-16
8395	4.6975e-12	Fe	2	4228.73A	-31.401999999999997	6.516102904569163e-16
8396	3.06841e-12	Fe	2	6473.86A	-31.404	6.486164131228128e-16
8397	5.26296e-11	Fe	9	377.439A	-31.406	6.456362914055656e-16
8398	3.4838800000000003e-12	Mn	5	5701.82A	-31.406999999999996	6.441513691414928e-16
8399	2.01334e-11	Fe	8	986.643A	-31.409000000000002	6.411917624378363e-16
8400	9.01088e-11	Ar	4	220.450A	-31.41	6.397170623067282e-16
8401	5.10287e-10	Ar	11	38.9280A	-31.41	6.397170623067282e-16
8402	6.46272e-11	Ne	2	307.370A	-31.41	6.397170623067282e-16
8403	5.71755e-11	N	2	347.430A	-31.410999999999998	6.382457538918024e-16
8404	7.97225e-12	Fe	2	2491.70A	-31.412	6.367778293923232e-16
8405	3.74109e-11	Fe	3	530.980A	-31.413	6.353132810255061e-16
8406	1.69262e-11	Li	2	1173.59A	-31.415	6.323942816481635e-16
8407	8.28729e-11	P	11	239.698A	-31.416999999999998	6.294886938547108e-16
8408	7.16978e-11	Si	8	277.058A	-31.418000000000003	6.280409100344137e-16
8409	7.5442e-11	Ne	9	263.308A	-31.419	6.265964560245124e-16
8410	1.40164e-11	F	8	1417.23A	-31.421999999999997	6.222829963616301e-16
8411	2.68671e-11	Al	2	739.361A	-31.424	6.194238657041037e-16
8412	8.55521e-12	Cr	7	2321.91A	-31.424	6.194238657041037e-16
8413	2.93324e-11	F	4	677.219A	-31.427	6.151597818056785e-16
8414	2.1785e-11	C	3	911.841A	-31.427	6.151597818056785e-16
8415	1.1392e-12	Fe	2	1.74372m	-31.429000000000002	6.123333793461523e-16
8416	4.07374e-11	Fe	8	487.623A	-31.430999999999997	6.09519963026334e-16
8417	7.1345e-11	P	9	278.428A	-31.430999999999997	6.09519963026334e-16
8418	3.80736e-11	Ne	4	521.738A	-31.430999999999997	6.09519963026334e-16
8419	7.82577e-12	Mn	11	2538.34A	-31.432	6.081181060124921e-16
8420	3.90055e-11	Ne	9	509.274A	-31.432	6.081181060124921e-16
8421	1.55184e-12	Mn	12	1.28006m	-31.433000000000003	6.06719473180307e-16
8422	1.69721e-11	N	1	1170.42A	-31.434	6.053240571143814e-16
8423	2.81521e-11	Ar	10	705.611A	-31.439	5.983949699307168e-16
8424	4.98905e-12	Fe	2	3981.61A	-31.443	5.929088518704994e-16
8425	1.11762e-12	Fe	2	1.77738m	-31.445	5.901846831475706e-16
8426	1.73126e-15	N	1	1147.40m	-31.445999999999998	5.888272960434277e-16
8427	2.2021e-12	N	1	9020.69A	-31.447	5.874730308429877e-16
8428	1.01748e-12	Fe	2	1.95233m	-31.448	5.86121880366076e-16
8429	4.08264e-11	O	5	486.559A	-31.449	5.847738374490274e-16
8430	6.41627e-11	Ca	9	309.595A	-31.45	5.834288949446572e-16
8431	3.6246800000000003e-12	Ti	7	5480.33A	-31.45	5.834288949446572e-16
8432	2.85891e-11	Fe	8	694.827A	-31.45	5.834288949446572e-16
8433	4.87671e-11	Ne	9	407.333A	-31.451	5.820870457222045e-16
8434	7.6471e-12	Na	1	2597.65A	-31.451	5.820870457222045e-16
8435	5.06761e-12	Fe	9	3919.89A	-31.451	5.820870457222045e-16
8436	3.3934699999999997e-12	Fe	2	5853.73A	-31.451999999999998	5.807482826673281e-16
8437	1.8238e-12	N	1	1.08918m	-31.453000000000003	5.794125986820251e-16
8438	1.68888e-11	Ca	7	1176.19A	-31.453000000000003	5.794125986820251e-16
8439	2.50702e-10	Ne	9	79.2353A	-31.455	5.767504396098202e-16
8440	3.61446e-12	Fe	2	5495.82A	-31.456	5.754239504084017e-16
8441	3.45331e-11	Ne	9	575.229A	-31.456999999999997	5.741005120474912e-16
8442	6.7005e-11	F	8	296.462A	-31.459	5.714627597963551e-16
8443	5.8754e-12	Fe	2	3380.96A	-31.459	5.714627597963551e-16
8444	1.80333e-12	Fe	9	1.10154m	-31.462	5.675288378286773e-16
8445	4.4341e-14	Si	1	44.7993m	-31.463	5.662235577228092e-16
8446	8.13274e-14	V	4	24.4253m	-31.463	5.662235577228092e-16
8447	1.20849e-12	Fe	7	1.64375m	-31.464000000000002	5.649212796778784e-16
8448	2.88986e-12	Fe	2	6873.84A	-31.465	5.636219967893409e-16
8449	1.08506e-11	Co	8	1830.73A	-31.465	5.636219967893409e-16
8450	2.73529e-11	Fe	8	726.228A	-31.467	5.610323889425962e-16
8451	4.29776e-11	Ne	9	462.205A	-31.467	5.610323889425962e-16
8452	8.38865e-11	Ne	9	236.802A	-31.468000000000004	5.597420502545417e-16
8453	6.7243100000000005e-12	Si	2	2954.13A	-31.469	5.584546792631261e-16
8454	9.7695e-12	Cl	6	2033.31A	-31.469	5.584546792631261e-16
8455	8.96759e-11	Ne	9	221.514A	-31.47	5.571702691428274e-16
8456	5.09525e-11	B	4	389.862A	-31.471	5.558888130838266e-16
8457	2.7507900000000002e-12	Fe	2	7221.37A	-31.473000000000003	5.533347359887482e-16
8458	3.41469e-11	Ca	11	581.735A	-31.475	5.507923938119783e-16
8459	4.14206e-11	Ar	7	479.579A	-31.476	5.495256064591906e-16
8460	4.8324e-12	V	9	4110.68A	-31.476	5.495256064591906e-16
8461	1.04727e-12	Fe	2	1.89679m	-31.479	5.457426987928684e-16
8462	4.65693e-12	Fe	11	4265.56A	-31.48	5.444875254163358e-16
8463	4.43097e-11	Ar	2	448.310A	-31.480999999999998	5.432352388584652e-16
8464	1.81249e-12	N	1	1.09598m	-31.484	5.394956337781165e-16
8465	8.55898e-11	P	10	232.089A	-31.486	5.37016876500234e-16
8466	7.36157e-11	P	10	269.840A	-31.487	5.357817719580745e-16
8467	7.89272e-12	Mn	10	2516.81A	-31.487	5.357817719580745e-16
8468	3.5873199999999997e-12	Fe	10	5537.41A	-31.487	5.357817719580745e-16
8469	4.1042300000000006e-12	Fe	2	4840.00A	-31.49	5.320934761829687e-16
8470	5.05538e-11	Mn	6	392.937A	-31.491999999999997	5.296487287299341e-16
8471	5.1200400000000005e-12	V	1	3879.74A	-31.495	5.260026525274388e-16
8472	3.4899e-12	Mn	5	5691.98A	-31.496	5.247928799974608e-16
8473	7.509989999999999e-12	Fe	8	2645.07A	-31.496	5.247928799974608e-16
8474	2.11793e-13	Ti	8	9.37919m	-31.498	5.223816757369794e-16
8475	3.10903e-11	Si	10	638.929A	-31.499000000000002	5.211802312225153e-16
8476	8.79838e-14	O	5	22.5774m	-31.500999999999998	5.187856255754187e-16
8477	9.95012e-11	O	5	199.640A	-31.505	5.140293703713016e-16
8478	5.25136e-11	Ca	7	378.273A	-31.506	5.12847135626113e-16
8479	5.99964e-12	Ni	1	3310.94A	-31.506	5.12847135626113e-16
8480	8.043089999999999e-12	Ca	1	2469.76A	-31.508000000000003	5.104908170754433e-16
8481	1.8036099999999998e-12	Ni	3	1.10137m	-31.511999999999997	5.058106091327663e-16
8482	5.7346099999999995e-12	Fe	2	3463.96A	-31.514	5.034866204846285e-16
8483	7.21199e-11	Cr	7	275.436A	-31.518	4.988706274022696e-16
8484	3.62923e-11	Ca	11	547.346A	-31.52	4.965785250737756e-16
8485	1.17226e-10	Fe	8	169.455A	-31.52	4.965785250737756e-16
8486	2.82405e-12	Ti	3	7034.02A	-31.52	4.965785250737756e-16
8487	1.0108e-11	Cl	6	1965.22A	-31.521	4.954364261590139e-16
8488	2.01396e-11	Si	9	986.339A	-31.522	4.942969539988686e-16
8489	2.2890100000000004e-13	S	10	8.67821m	-31.524	4.920258657908295e-16
8490	2.2143099999999997e-12	Fe	2	8970.93A	-31.526	4.897652122852683e-16
8491	2.09429e-11	O	1	948.506A	-31.526999999999997	4.886387835550812e-16
8492	8.04823e-12	Fe	2	2468.18A	-31.526999999999997	4.886387835550812e-16
8493	1.81828e-12	N	1	1.09249m	-31.529	4.863936922787853e-16
8494	9.65375e-11	Fe	10	205.769A	-31.531999999999996	4.830453816527787e-16
8495	5.75714e-11	K	8	345.041A	-31.531999999999996	4.830453816527787e-16
8496	7.2555e-12	Si	2	2737.85A	-31.531999999999996	4.830453816527787e-16
8497	2.20754e-13	Sc	6	8.99845m	-31.531999999999996	4.830453816527787e-16
8498	5.03165e-11	Ne	9	394.790A	-31.535	4.797201206349854e-16
8499	6.95221e-11	Fe	11	285.729A	-31.535	4.797201206349854e-16
8500	4.48337e-11	Fe	3	443.070A	-31.539	4.753220201329542e-16
8501	1.27481e-12	Fe	2	1.55823m	-31.539	4.753220201329542e-16
8502	4.55461e-11	Mg	6	436.139A	-31.539	4.753220201329542e-16
8503	3.64774e-11	Ca	7	544.569A	-31.541999999999998	4.720499263618987e-16
8504	4.65453e-11	P	9	426.777A	-31.543000000000003	4.709642416586928e-16
8505	7.81751e-11	P	11	254.102A	-31.544	4.698810539610207e-16
8506	2.15224e-11	Ne	9	922.966A	-31.546	4.677221466236464e-16
8507	2.15223e-11	O	1	922.969A	-31.546999999999997	4.666464155376362e-16
8508	6.15948e-11	Mg	6	322.502A	-31.546999999999997	4.666464155376362e-16
8509	1.8161400000000002e-12	N	1	1.09377m	-31.548000000000002	4.655731585644601e-16
8510	3.4130800000000002e-12	Ni	4	5820.09A	-31.549	4.645023700138322e-16
8511	2.20746e-11	N	1	899.879A	-31.551	4.623681754843931e-16
8512	3.67195e-14	Cr	5	54.0978m	-31.552	4.613047581902954e-16
8513	3.89383e-11	Ne	9	510.152A	-31.553	4.602437866881039e-16
8514	2.7106e-12	Fe	2	7328.43A	-31.555	4.581291585717204e-16
8515	1.15581e-10	Ar	11	171.866A	-31.557	4.560242462889883e-16
8516	4.76921e-12	Ti	3	4165.15A	-31.557	4.560242462889883e-16
8517	1.65761e-11	Fe	8	1198.38A	-31.56	4.528849974586547e-16
8518	2.08722e-11	Cl	7	951.719A	-31.561	4.518433908687754e-16
8519	4.4527e-11	Ne	9	446.121A	-31.561999999999998	4.508041799075785e-16
8520	2.41618e-13	Co	8	8.22144m	-31.561999999999998	4.508041799075785e-16
8521	2.0461e-12	N	1	9708.45A	-31.564	4.487329228447134e-16
8522	5.72526e-11	S	11	346.961A	-31.566999999999997	4.456438671319212e-16
8523	2.42442e-12	Si	2	8193.50A	-31.568	4.446189146796423e-16
8524	3.60826e-11	Ne	9	550.528A	-31.569000000000003	4.435963195525923e-16
8525	5.57294e-12	Fe	9	3564.45A	-31.569000000000003	4.435963195525923e-16
8526	3.03751e-15	B	1	653.972m	-31.57	4.425760763290734e-16
8527	5.32652e-11	Sc	11	372.935A	-31.574	4.3851851447214447e-16
8528	2.0518400000000003e-12	N	1	9681.27A	-31.576	4.3650370491451767e-16
8529	7.9217e-11	P	9	250.760A	-31.578000000000003	4.344981525659208e-16
8530	8.74335e-11	Al	8	227.195A	-31.579	4.33498834545803e-16
8531	4.081419999999999e-12	V	1	4867.05A	-31.58	4.325018148933524e-16
8532	1.2466899999999999e-10	Ne	9	159.337A	-31.583000000000002	4.2952449334176473e-16
8533	5.6400300000000006e-12	Fe	2	3522.05A	-31.584	4.2853661442043087e-16
8534	1.7839e-12	Ni	4	1.11354m	-31.584	4.2853661442043087e-16
8535	1.4433e-11	P	1	1376.32A	-31.586	4.265676675275804e-16
8536	5.70832e-12	Fe	2	3479.91A	-31.588	4.246077671239562e-16
8537	9.60773e-12	Fe	7	2067.55A	-31.589000000000002	4.2363119635912177e-16
8538	6.44449e-11	Ne	2	308.240A	-31.59	4.2265687164472265e-16
8539	7.32623e-11	F	8	271.142A	-31.59	4.2265687164472265e-16
8540	9.81828e-11	Li	2	202.321A	-31.590999999999998	4.216847878149828e-16
8541	4.78109e-10	K	10	41.5480A	-31.594	4.1878193015403206e-16
8542	3.63122e-11	Ca	11	547.047A	-31.594	4.1878193015403206e-16
8543	1.71607e-12	N	1	1.15756m	-31.595	4.1781875844241217e-16
8544	6.96298e-11	Fe	11	285.287A	-31.596999999999998	4.158990556246672e-16
8545	3.18885e-12	Fe	2	6229.35A	-31.598000000000003	4.1494251434046553e-16
8546	1.1398e-11	Ar	11	1742.80A	-31.598000000000003	4.1494251434046553e-16
8547	1.69012e-11	Ca	7	1175.33A	-31.599	4.1398817304017545e-16
8548	5.66152e-12	Si	2	3508.68A	-31.604	4.092492896102386e-16
8549	1.9534099999999998e-10	Be	3	101.691A	-31.605	4.083080423634685e-16
8550	3.40059e-11	Cr	5	584.147A	-31.605	4.083080423634685e-16
8551	1.69166e-11	Cl	7	1174.26A	-31.605999999999998	4.0736895992529654e-16
8552	1.04616e-10	Mg	10	189.880A	-31.607	4.064320373167944e-16
8553	5.91419e-12	Fe	2	3358.78A	-31.609	4.0456465173035285e-16
8554	5.40268e-11	Mg	7	367.678A	-31.612	4.017796482572425e-16
8555	6.27044e-12	Ni	7	3167.95A	-31.613000000000003	4.0085558070884943e-16
8556	2.48769e-11	C	1	798.512A	-31.614	3.9993363845684786e-16
8557	1.3726200000000002e-10	F	6	144.719A	-31.619	3.953556359539272e-16
8558	4.54721e-11	Ar	2	436.849A	-31.619	3.953556359539272e-16
8559	2.7593400000000003e-10	S	9	71.9900A	-31.62	3.944463432238382e-16
8560	2.28148e-12	Fe	2	8706.83A	-31.621	3.935391418089983e-16
8561	7.4005e-11	Na	2	268.420A	-31.621	3.935391418089983e-16
8562	4.00373e-12	Fe	9	4961.49A	-31.622	3.9263402689950936e-16
8563	4.71512e-13	K	8	4.21293m	-31.624000000000002	3.908300374123146e-16
8564	8.9532e-11	Mg	5	221.870A	-31.625999999999998	3.8903433650392204e-16
8565	5.3027e-11	Fe	9	374.610A	-31.627	3.881395823591266e-16
8566	2.97768e-11	Ca	11	667.113A	-31.628	3.8724688609175874e-16
8567	5.42587e-12	Ti	3	3661.07A	-31.628	3.8724688609175874e-16
8568	8.6964e-12	Al	1	2284.22A	-31.63	3.854676482682473e-16
8569	7.31364e-12	Fe	9	2716.08A	-31.63	3.854676482682473e-16
8570	1.22077e-11	Fe	8	1627.21A	-31.63	3.854676482682473e-16
8571	3.97241e-11	Fe	8	500.061A	-31.631	3.845810972787588e-16
8572	9.99699e-12	Cl	6	1987.04A	-31.631999999999998	3.836965852999673e-16
8573	8.30628e-11	F	3	239.150A	-31.631999999999998	3.836965852999673e-16
8574	2.30718e-11	Ne	9	860.983A	-31.633000000000003	3.828141076422689e-16
8575	5.18693e-11	B	4	382.972A	-31.636999999999997	3.793044468075836e-16
8576	1.0127e-11	Fe	9	1961.53A	-31.636999999999997	3.793044468075836e-16
8577	5.04583e-11	Fe	3	393.681A	-31.638	3.784320707881003e-16
8578	2.10993e-11	Si	3	941.475A	-31.638	3.784320707881003e-16
8579	6.56039e-11	Mg	5	302.794A	-31.64	3.7669333336203254e-16
8580	4.75849e-12	Fe	2	4174.53A	-31.641	3.7582696273683225e-16
8581	4.80807e-11	Fe	6	413.148A	-31.643	3.7410019469501116e-16
8582	3.79979e-11	Sc	11	522.777A	-31.644000000000002	3.7323978812324125e-16
8583	7.547960000000001e-12	Cr	11	2631.76A	-31.647	3.706704234944228e-16
8584	1.08526e-11	V	8	1830.39A	-31.648000000000003	3.6981790517751446e-16
8585	3.19017e-11	Fe	8	622.678A	-31.65	3.681187462472952e-16
8586	8.81545e-11	Cr	10	225.337A	-31.655	3.6390492580399383e-16
8587	1.9637700000000002e-12	N	1	1.01155m	-31.656999999999996	3.6223293454620484e-16
8588	9.39829e-12	Fe	9	2113.63A	-31.663	3.5726291236291173e-16
8589	3.5331e-11	Ne	5	562.238A	-31.668000000000003	3.5317335762250503e-16
8590	1.02119e-11	Co	8	1945.22A	-31.668000000000003	3.5317335762250503e-16
8591	1.7378799999999999e-12	N	1	1.14303m	-31.669	3.5236108144040062e-16
8592	3.2299400000000003e-12	Fe	2	6150.10A	-31.669	3.5236108144040062e-16
8593	9.93076e-12	Mn	1	2000.30A	-31.671999999999997	3.4993544481742027e-16
8594	3.9151e-11	Fe	6	507.380A	-31.677	3.459297669044112e-16
8595	7.23397e-12	Si	2	2746.00A	-31.677	3.459297669044112e-16
8596	2.48077e-12	Si	2	8007.37A	-31.679000000000002	3.4434036399979993e-16
8597	1.89507e-11	Ar	1	1048.22A	-31.68	3.435484031392835e-16
8598	7.46326e-11	Mn	8	266.163A	-31.680999999999997	3.427582637382013e-16
8599	1.02965e-13	Ni	13	19.2924m	-31.683000000000003	3.4118343256700425e-16
8600	3.48299e-14	Si	2	57.0328m	-31.684	3.4039873244729975e-16
8601	1.93218e-11	Fe	10	1028.08A	-31.685	3.3961583708778906e-16
8602	2.05658e-12	N	1	9658.98A	-31.686	3.388347423376361e-16
8603	9.28865e-12	Zn	1	2138.57A	-31.688000000000002	3.3727793810978983e-16
8604	3.32764e-12	Fe	2	5969.54A	-31.688000000000002	3.3727793810978983e-16
8605	1.30493e-11	Si	6	1522.26A	-31.693	3.3341714947794504e-16
8606	4.3375e-11	Ar	2	457.970A	-31.694000000000003	3.326503113136786e-16
8607	4.43681e-11	Ar	2	447.720A	-31.695	3.3188523682825114e-16
8608	8.4733e-12	Ca	2	2344.36A	-31.695	3.3188523682825114e-16
8609	8.56181e-12	Fe	11	2320.12A	-31.695999999999998	3.3112192196531116e-16
8610	3.09049e-11	Si	2	642.760A	-31.695999999999998	3.3112192196531116e-16
8611	6.5774399999999995e-12	Fe	10	3020.09A	-31.695999999999998	3.3112192196531116e-16
8612	3.76202e-12	Fe	2	5280.26A	-31.695999999999998	3.3112192196531116e-16
8613	7.91602e-11	Ar	7	250.940A	-31.699	3.288424946877318e-16
8614	1.35075e-12	Fe	2	1.47063m	-31.7	3.280861779375195e-16
8615	7.53469e-11	Fe	11	263.640A	-31.7	3.280861779375195e-16
8616	1.82074e-11	Si	1	1091.01A	-31.703000000000003	3.258276485748339e-16
8617	6.09438e-12	Ti	7	3259.47A	-31.705	3.243306065143027e-16
8618	2.15585e-11	Cl	8	921.421A	-31.706	3.235846668189263e-16
8619	2.24131e-10	Be	3	88.6289A	-31.708000000000002	3.2209793032344636e-16
8620	4.45248e-12	Fe	2	4461.44A	-31.71	3.20618024761674e-16
8621	4.9404300000000006e-12	Ca	7	4020.80A	-31.711	3.1988062376738484e-16
8622	1.16597e-10	Ni	13	170.368A	-31.712	3.191449187483171e-16
8623	1.6892599999999998e-12	Fe	2	1.17593m	-31.713	3.184109058038387e-16
8624	3.54764e-12	Fe	2	5599.35A	-31.714000000000002	3.17678581042286e-16
8625	3.12315e-13	V	8	6.36040m	-31.715	3.169479405809486e-16
8626	1.0103700000000001e-10	F	8	196.606A	-31.715999999999998	3.162189805460409e-16
8627	7.74511e-12	Na	1	2564.77A	-31.718000000000004	3.1476608630490196e-16
8628	3.5971e-12	O	5	5522.35A	-31.718000000000004	3.1476608630490196e-16
8629	6.052680000000001e-10	Ca	12	32.8193A	-31.718000000000004	3.1476608630490196e-16
8630	4.46447e-11	Mg	6	444.946A	-31.718000000000004	3.1476608630490196e-16
8631	4.32861e-12	V	1	4589.11A	-31.719	3.1404214439557766e-16
8632	2.2659e-11	N	1	876.670A	-31.72	3.13319867506441e-16
8633	2.12301e-11	O	1	935.672A	-31.721	3.1259925180804925e-16
8634	6.10015e-11	P	11	325.639A	-31.721999999999998	3.1188029347977486e-16
8635	5.66994e-12	Fe	2	3503.47A	-31.723000000000003	3.111629887097646e-16
8636	6.871350000000001e-13	O	7	2.89091m	-31.724	3.1044733369495026e-16
8637	5.66229e-12	Fe	2	3508.20A	-31.726999999999997	3.0831022928194644e-16
8638	6.42926e-13	Ca	9	3.08970m	-31.728	3.0760113543174067e-16
8639	4.69074e-12	Fe	2	4234.82A	-31.728	3.0760113543174067e-16
8640	4.05909e-12	Fe	2	4893.82A	-31.730999999999998	3.0548362410976517e-16
8641	2.16777e-18	H	1	91.6354c	-31.730999999999998	3.0548362410976517e-16
8642	1.9163700000000002e-12	N	1	1.03657m	-31.733	3.0408005435103608e-16
8643	3.39719e-12	Fe	2	5847.32A	-31.734	3.0338068963319327e-16
8644	4.25232e-11	V	9	467.143A	-31.736	3.019867819807236e-16
8645	7.20349e-13	O	7	2.75762m	-31.736	3.019867819807236e-16
8646	4.20495e-12	Fe	2	4724.07A	-31.736	3.019867819807236e-16
8647	6.789269999999999e-12	Mn	11	2925.86A	-31.738000000000003	3.0059927875216505e-16
8648	5.70161e-12	Fe	2	3484.01A	-31.739	2.999079195960502e-16
8649	2.15939e-11	O	1	919.912A	-31.739	2.999079195960502e-16
8650	1.39057e-13	He	1	14.2851m	-31.741	2.985299678725353e-16
8651	2.15517e-12	Fe	2	9217.12A	-31.741999999999997	2.9784336799937485e-16
8652	1.10136e-10	K	12	180.363A	-31.741999999999997	2.9784336799937485e-16
8653	3.71536e-12	Fe	2	5346.57A	-31.741999999999997	2.9784336799937485e-16
8654	1.68274e-11	Ca	7	1180.48A	-31.743000000000002	2.9715834726209723e-16
8655	7.0001100000000006e-12	Fe	2	2837.73A	-31.750999999999998	2.917345961757852e-16
8656	6.75962e-11	Ar	3	293.870A	-31.750999999999998	2.917345961757852e-16
8657	1.76966e-11	Si	4	1122.50A	-31.755	2.8905995732135847e-16
8658	1.66393e-12	C	3	1.19383m	-31.756	2.883951378680631e-16
8659	5.35201e-11	Sc	4	371.159A	-31.76	2.8575111535142995e-16
8660	7.18705e-12	Zn	2	2763.92A	-31.761999999999997	2.844382082350575e-16
8661	9.73776e-11	Si	9	203.994A	-31.766	2.8183046306735517e-16
8662	4.66346e-13	Cr	10	4.25960m	-31.775	2.7605011615757035e-16
8663	5.70221e-11	Mg	5	348.364A	-31.776	2.7541521850863037e-16
8664	3.24363e-12	Ni	4	6124.14A	-31.776999999999997	2.7478178108376445e-16
8665	2.1173599999999998e-12	Fe	2	9381.72A	-31.781999999999996	2.716363800457015e-16
8666	1.7345799999999999e-12	Ni	4	1.14520m	-31.783	2.7101163370812075e-16
8667	1.38935e-11	Al	1	1429.77A	-31.785999999999998	2.6914600274431256e-16
8668	1.54893e-10	Sc	11	128.246A	-31.788	2.679093891901962e-16
8669	2.94989e-12	Cr	4	6733.96A	-31.789	2.6729321469371924e-16
8670	3.5948099999999997e-12	Zn	2	5525.88A	-31.791	2.6606511392743355e-16
8671	2.29284e-11	N	1	866.371A	-31.791	2.6606511392743355e-16
8672	1.40689e-11	N	1	1411.94A	-31.794	2.642335345662783e-16
8673	2.11417e-12	N	1	9395.85A	-31.796	2.6301949175321607e-16
8674	4.38726e-11	Mn	12	452.776A	-31.796999999999997	2.624145637087606e-16
8675	1.58862e-11	S	1	1250.42A	-31.799	2.6120887830763625e-16
8676	8.39838e-11	Fe	10	236.527A	-31.799	2.6120887830763625e-16
8677	3.1964e-12	Zn	2	6214.63A	-31.801	2.600087325277375e-16
8678	6.794789999999999e-12	Na	2	2923.48A	-31.803	2.5881410091681268e-16
8679	4.56942e-11	Mg	7	434.726A	-31.805999999999997	2.570324371781238e-16
8680	1.3711600000000003e-09	F	8	14.4874A	-31.811	2.54090211199648e-16
8681	3.785830000000001e-12	Fe	1	5247.05A	-31.813000000000002	2.529227727241218e-16
8682	2.78581e-11	Al	2	713.058A	-31.815	2.517606981411605e-16
8683	1.88925e-10	Sc	11	105.145A	-31.816999999999997	2.506039628059164e-16
8684	1.29591e-11	Li	2	1532.86A	-31.819000000000003	2.494525421867663e-16
8685	5.15033e-12	F	6	3856.93A	-31.823	2.4716554753336003e-16
8686	7.83291e-12	Mg	9	2536.03A	-31.824	2.4659708254876895e-16
8687	2.1151e-10	Si	6	93.9175A	-31.826	2.4546407187212697e-16
8688	6.69465e-12	C	1	2967.21A	-31.826999999999998	2.448995201729662e-16
8689	7.45457e-11	Fe	11	266.474A	-31.826999999999998	2.448995201729662e-16
8690	2.68233e-12	N	1	7405.68A	-31.83	2.432136437343589e-16
8691	4.83866e-11	F	6	410.536A	-31.833000000000002	2.4153937278752125e-16
8692	4.64597e-11	Fe	6	427.563A	-31.836	2.398766274408158e-16
8693	8.14791e-11	Fe	11	243.798A	-31.838	2.3877449445060064e-16
8694	1.78547e-11	S	1	1112.56A	-31.839000000000002	2.3822532835256155e-16
8695	6.642810000000001e-12	Fe	10	2990.37A	-31.84	2.3767742530150064e-16
8696	3.22817e-11	Fe	8	615.348A	-31.842	2.3658539672727717e-16
8697	7.72723e-12	Li	1	2570.71A	-31.842	2.3658539672727717e-16
8698	6.5608e-11	Mg	5	302.775A	-31.842	2.3658539672727717e-16
8699	7.81515e-11	Ar	11	254.179A	-31.845	2.3495675431189243e-16
8700	2.22409e-12	Fe	2	8931.48A	-31.848000000000003	2.333393233920328e-16
8701	3.66896e-11	Ca	11	541.419A	-31.851999999999997	2.312000556164934e-16
8702	4.99898e-10	Ar	11	39.7370A	-31.854	2.301377878526305e-16
8703	2.30084e-12	Fe	2	8633.58A	-31.858	2.2802787193134037e-16
8704	1.75306e-11	Fe	8	1133.13A	-31.859	2.2750342237921866e-16
8705	1.95162e-12	N	1	1.01785m	-31.862	2.259372998354901e-16
8706	2.1525e-14	Si	2	92.2854m	-31.864	2.2489921223802177e-16
8707	2.49924e-12	F	7	7948.20A	-31.865	2.2438195840351755e-16
8708	4.48722e-11	Mn	6	442.689A	-31.866999999999997	2.233510169508069e-16
8709	3.47767e-11	Si	2	571.200A	-31.869	2.2232481224380465e-16
8710	1.906e-10	Sc	11	104.221A	-31.87	2.2181347936498044e-16
8711	1.86593e-12	N	1	1.06459m	-31.875	2.1927440146287499e-16
8712	2.78706e-11	Fe	8	712.739A	-31.877	2.182669271026599e-16
8713	8.00026e-11	Fe	11	248.298A	-31.879	2.1726408166665728e-16
8714	3.37986e-10	Ne	9	58.7730A	-31.88	2.1676438814517358e-16
8715	2.46239e-12	Si	2	8067.14A	-31.881	2.1626584388689574e-16
8716	4.66159e-11	Ar	2	426.130A	-31.881999999999998	2.157684462485954e-16
8717	4.34662e-11	V	9	457.009A	-31.881999999999998	2.157684462485954e-16
8718	2.85238e-12	K	1	6964.17A	-31.891	2.1134303226769421e-16
8719	5.95161e-12	Ti	3	3337.66A	-31.892	2.1085695678192982e-16
8720	5.4625e-12	Ni	13	3636.51A	-31.894000000000002	2.0988815706698856e-16
8721	4.31667e-11	Fe	3	460.181A	-31.896	2.0892380858240914e-16
8722	2.57306e-12	Fe	2	7720.18A	-31.899	2.074855872004137e-16
8723	7.4696e-12	P	1	2659.37A	-31.903000000000002	2.0558334790300315e-16
8724	6.39675e-11	Ar	3	310.540A	-31.903000000000002	2.0558334790300315e-16
8725	2.76752e-10	S	9	71.7770A	-31.905	2.0463877821991358e-16
8726	5.2441900000000005e-12	Fe	2	3787.90A	-31.906	2.0416812209057817e-16
8727	2.5371e-11	S	11	782.958A	-31.906999999999996	2.0369854844030181e-16
8728	2.16453e-11	O	1	917.726A	-31.908	2.0323005477944836e-16
8729	4.96722e-11	Fe	6	399.911A	-31.908	2.0323005477944836e-16
8730	3.21621e-11	Fe	8	617.636A	-31.91	2.02296297496111e-16
8731	7.57231e-11	Na	2	262.330A	-31.91	2.02296297496111e-16
8732	6.39805e-12	Ni	1	3104.77A	-31.910999999999998	2.0183102892293727e-16
8733	7.80151e-12	Fe	8	2546.23A	-31.912	2.0136683043778554e-16
8734	4.80617e-11	Fe	6	413.312A	-31.916999999999998	1.990618033905324e-16
8735	7.94941e-11	Ar	7	249.886A	-31.918000000000003	1.9860397394736455e-16
8736	9.04615e-11	F	3	219.590A	-31.92	1.976914715747487e-16
8737	1.13432e-11	N	3	1751.22A	-31.921	1.9723679380730235e-16
8738	4.93134e-14	Ni	2	40.2821m	-31.93	1.9319146428837296e-16
8739	3.58452e-11	K	2	554.173A	-31.932	1.92303830138721e-16
8740	1.62348e-11	S	1	1223.57A	-31.935	1.9098001988357702e-16
8741	4.97307e-11	Fe	3	399.441A	-31.936	1.9054077802667677e-16
8742	6.79911e-11	Fe	8	292.162A	-31.936	1.9054077802667677e-16
8743	4.45867e-11	Fe	6	445.524A	-31.936	1.9054077802667677e-16
8744	2.2832699999999997e-15	V	13	870.000m	-31.936999999999998	1.9010254639801538e-16
8745	7.81275e-12	Na	1	2542.57A	-31.936999999999998	1.9010254639801538e-16
8746	4.893e-11	Ni	13	405.977A	-31.938000000000002	1.8966532267412777e-16
8747	1.96393e-12	N	1	1.01146m	-31.94	1.8879388967355266e-16
8748	1.41394e-12	Be	3	1.40490m	-31.941	1.8835967577661258e-16
8749	6.54351e-12	Ni	1	3035.75A	-31.941999999999997	1.8792646054392285e-16
8750	4.96684e-11	Mg	6	399.941A	-31.945	1.8663278388911158e-16
8751	5.64263e-11	S	11	352.043A	-31.945999999999998	1.8620354039754843e-16
8752	2.88547e-11	Al	2	688.430A	-31.948	1.8534801284175257e-16
8753	2.66299e-11	Ar	11	745.946A	-31.948	1.8534801284175257e-16
8754	1.91271e-12	N	1	1.03855m	-31.951999999999998	1.836487320460043e-16
8755	8.14246e-12	Si	2	2439.61A	-31.956	1.819650303502326e-16
8756	3.50806e-11	Ca	11	566.252A	-31.956999999999997	1.815465223939009e-16
8757	3.3732e-10	S	9	58.8890A	-31.962	1.7946837653669494e-16
8758	7.1991399999999996e-12	Si	2	2759.28A	-31.963	1.7905561072479006e-16
8759	6.17425e-12	K	1	3217.31A	-31.965	1.7823292492264265e-16
8760	1.47577e-11	O	5	1346.04A	-31.965999999999998	1.7782300057060188e-16
8761	9.29457e-13	Fe	2	2.13721m	-31.968000000000004	1.7700597809767835e-16
8762	8.93014e-12	Al	1	2224.43A	-31.968000000000004	1.7700597809767835e-16
8763	2.26159e-11	N	1	878.341A	-31.969	1.765988756450281e-16
8764	3.97954e-11	Ne	9	499.165A	-31.97	1.7619270950203662e-16
8765	9.34214e-13	Zn	2	2.12633m	-31.975	1.741758482342283e-16
8766	4.42824e-11	Fe	6	448.586A	-31.98	1.721820737864441e-16
8767	2.02799e-12	Fe	2	9795.16A	-31.980999999999998	1.717860660058358e-16
8768	4.94325e-11	Ne	9	401.850A	-31.983	1.7099678072771497e-16
8769	2.42128e-12	Fe	1	8204.10A	-31.983	1.7099678072771497e-16
8770	4.41854e-11	S	11	449.570A	-31.984	1.7060349904549192e-16
8771	6.65074e-11	Ar	3	298.680A	-31.984	1.7060349904549192e-16
8772	1.18102e-10	Sc	11	168.197A	-31.984	1.7060349904549192e-16
8773	2.3265599999999997e-12	Fe	8	8538.11A	-31.985	1.702111218860391e-16
8774	8.93564e-11	Mg	5	222.306A	-31.991	1.6787573774247386e-16
8775	1.37798e-12	Mn	5	1.44157m	-31.995	1.6633664372768305e-16
8776	4.76912e-11	B	4	416.523A	-31.995	1.6633664372768305e-16
8777	2.1229899999999998e-17	Ca	2	9.35682c	-31.999000000000002	1.6481166021163504e-16
8778	7.261639999999999e-12	Cr	7	2735.53A	-32.001	1.640544194173624e-16
8779	1.41348e-12	Fe	2	1.40535m	-32.001999999999995	1.6367710472307524e-16
8780	4.3643e-11	Ne	9	455.157A	-32.008	1.614313706558777e-16
8781	2.14014e-11	O	1	928.186A	-32.008	1.614313706558777e-16
8782	3.51986e-11	Ne	9	564.354A	-32.01	1.6068966088134473e-16
8783	6.85239e-10	Ca	12	28.9891A	-32.010999999999996	1.6032008491694293e-16
8784	1.1987600000000002e-10	F	6	165.709A	-32.010999999999996	1.6032008491694293e-16
8785	1.6034999999999998e-14	Sc	2	123.882m	-32.012	1.5995135895366938e-16
8786	1.11331e-12	Fe	2	1.78427m	-32.013000000000005	1.5958348103657833e-16
8787	8.3422e-11	Ar	4	238.120A	-32.013000000000005	1.5958348103657833e-16
8788	1.18845e-11	Ca	7	1671.45A	-32.013000000000005	1.5958348103657833e-16
8789	4.41031e-11	Fe	3	450.410A	-32.014	1.5921644921522027e-16
8790	1.28415e-10	Ni	13	154.689A	-32.014	1.5921644921522027e-16
8791	5.4021e-11	Fe	9	367.718A	-32.015	1.5885026154362644e-16
8792	2.93201e-11	Al	2	677.502A	-32.021	1.5667075424763104e-16
8793	5.77726e-11	Cl	7	343.839A	-32.024	1.5559224036153453e-16
8794	7.94004e-11	Mg	5	250.181A	-32.027	1.5452115091280726e-16
8795	1.671e-11	Cl	1	1188.77A	-32.03	1.5345743479198187e-16
8796	2.07899e-11	Fe	8	955.486A	-32.03	1.5345743479198187e-16
8797	4.07834e-12	Fe	2	4870.72A	-32.03	1.5345743479198187e-16
8798	3.11437e-10	Mg	10	63.7832A	-32.033	1.524010412414261e-16
8799	3.10387e-10	Mg	10	63.9989A	-32.034	1.5205052857319522e-16
8800	4.24701e-11	Ca	11	467.728A	-32.035	1.5170082206173065e-16
8801	3.10648e-10	Mg	10	63.9453A	-32.035	1.5170082206173065e-16
8802	4.60913e-11	N	2	430.981A	-32.036	1.513519198529208e-16
8803	5.00815e-12	Fe	2	3966.43A	-32.037	1.5100382009692588e-16
8804	1.23175e-11	Si	6	1612.70A	-32.039	1.5031002056525455e-16
8805	3.66577e-11	S	2	541.891A	-32.041	1.496194087528754e-16
8806	1.79445e-12	P	10	1.10700m	-32.042	1.4927529366183485e-16
8807	6.92593e-11	Fe	10	286.813A	-32.043	1.4893197001354383e-16
8808	1.46082e-11	Mn	10	1359.81A	-32.044000000000004	1.4858943598772963e-16
8809	1.1763e-13	Na	2	16.8873m	-32.047	1.4756655350523172e-16
8810	5.83501e-11	Fe	9	340.436A	-32.055	1.4487316036230882e-16
8811	4.9703e-12	Cr	11	3996.63A	-32.056999999999995	1.4420752865348026e-16
8812	3.83445e-12	Fe	2	5180.53A	-32.056999999999995	1.4420752865348026e-16
8813	3.6376e-12	Ar	11	5460.87A	-32.06	1.4321481100889052e-16
8814	1.17821e-12	N	1	1.68598m	-32.06	1.4321481100889052e-16
8815	3.17267e-12	Fe	2	6261.12A	-32.061	1.4288542608390573e-16
8816	7.61411e-11	Na	2	260.890A	-32.064	1.4190180972938986e-16
8817	2.6459599999999998e-12	Na	1	7507.46A	-32.067	1.4092496454223082e-16
8818	6.1167800000000005e-12	Cu	1	3247.54A	-32.069	1.4027747314540763e-16
8819	1.0425899999999999e-13	Fe	2	19.0530m	-32.07	1.3995484391004045e-16
8820	2.64143e-12	Na	1	7520.33A	-32.07	1.3995484391004045e-16
8821	2.64254e-12	Na	1	7517.17A	-32.07	1.3995484391004045e-16
8822	1.90203e-10	Sc	11	104.438A	-32.071999999999996	1.3931180981264313e-16
8823	1.19155e-11	Ca	7	1667.12A	-32.071999999999996	1.3931180981264313e-16
8824	2.96061e-13	N	6	6.70958m	-32.071999999999996	1.3931180981264313e-16
8825	2.30906e-11	N	1	860.282A	-32.073	1.3899140154130793e-16
8826	1.46912e-15	He	1	1352.13m	-32.073	1.3899140154130793e-16
8827	2.18689e-12	Fe	2	9083.42A	-32.074	1.386717301885498e-16
8828	2.69598e-10	Ne	9	73.6817A	-32.08	1.3676908272195281e-16
8829	6.96509e-11	F	8	285.200A	-32.082	1.3614068586763017e-16
8830	1.12426e-10	K	12	176.689A	-32.084	1.355151762345908e-16
8831	5.57077e-12	Co	1	3565.84A	-32.084	1.355151762345908e-16
8832	1.5622299999999998e-10	Sc	11	127.155A	-32.086	1.3489254055726002e-16
8833	6.5416800000000005e-12	S	4	3036.60A	-32.086999999999996	1.345822963231654e-16
8834	7.1115e-11	Mg	9	279.329A	-32.086999999999996	1.345822963231654e-16
8835	2.05634e-12	N	1	9660.12A	-32.088	1.3427276563100644e-16
8836	6.55742e-12	S	4	3029.31A	-32.09	1.3365583831187496e-16
8837	1.25146e-11	Cr	11	1587.30A	-32.09	1.3365583831187496e-16
8838	1.46575e-12	Fe	1	1.35524m	-32.091	1.3334843841401524e-16
8839	1.38851e-11	Li	2	1430.64A	-32.092	1.3304174551630154e-16
8840	1.0220099999999999e-13	Al	1	19.4366m	-32.093	1.3273575799267648e-16
8841	1.12919e-11	Fe	9	1759.18A	-32.093	1.3273575799267648e-16
8842	5.2545800000000004e-12	Cr	7	3780.41A	-32.095	1.3212589258217284e-16
8843	3.94707e-11	Ne	9	503.271A	-32.097	1.3151882924870005e-16
8844	3.3434099999999998e-12	Fe	2	5941.37A	-32.099000000000004	1.3091455511788573e-16
8845	4.3909e-11	Fe	3	452.401A	-32.1	1.3061345999641646e-16
8846	1.40078e-11	S	1	1418.10A	-32.1	1.3061345999641646e-16
8847	4.86516e-10	Ar	11	40.8300A	-32.106	1.2882137614177826e-16
8848	4.07788e-12	Fe	2	4871.28A	-32.107	1.28525095198362e-16
8849	7.15462e-11	Cr	7	277.645A	-32.107	1.28525095198362e-16
8850	9.71161e-12	Ca	7	2045.43A	-32.107	1.28525095198362e-16
8851	8.89738e-11	S	9	223.262A	-32.111	1.2734677004292178e-16
8852	7.97089e-11	Fe	7	249.213A	-32.114000000000004	1.2647012104419372e-16
8853	2.42206e-11	Fe	9	820.147A	-32.116	1.2588904362049513e-16
8854	3.2462099999999998e-12	Ni	4	6119.27A	-32.117	1.2559950685472886e-16
8855	6.25077e-12	Cr	11	3177.92A	-32.117	1.2559950685472886e-16
8856	2.67096e-11	Ne	1	743.720A	-32.119	1.2502242953987665e-16
8857	2.50443e-10	Mg	9	79.3172A	-32.121	1.244480036544421e-16
8858	1.96435e-12	N	1	1.01125m	-32.121	1.244480036544421e-16
8859	2.21879e-11	Ne	9	895.285A	-32.122	1.2416178118862687e-16
8860	3.54944e-11	Si	2	559.650A	-32.125	1.2330705749895374e-16
8861	2.51558e-10	Ne	9	78.9656A	-32.129	1.221765716006933e-16
8862	1.83288e-11	Ca	7	1083.78A	-32.132	1.2133551399769775e-16
8863	6.216169999999999e-10	Ca	12	31.9561A	-32.132	1.2133551399769775e-16
8864	6.12995e-12	Mn	11	3240.56A	-32.135999999999996	1.2022310331890311e-16
8865	2.56994e-11	N	3	772.955A	-32.137	1.1994659785421373e-16
8866	1.27705e-11	Si	1	1555.49A	-32.137	1.1994659785421373e-16
8867	1.90467e-10	Sc	11	104.294A	-32.139	1.193954932969687e-16
8868	1.51792e-11	Fe	8	1308.66A	-32.139	1.193954932969687e-16
8869	2.26648e-12	Cr	7	8764.46A	-32.144	1.1802878438681146e-16
8870	7.54834e-11	Mn	8	263.163A	-32.145	1.1775732571561887e-16
8871	4.44941e-12	Si	2	4464.52A	-32.149	1.1667772006417837e-16
8872	1.6975e-11	Cl	7	1170.22A	-32.149	1.1667772006417837e-16
8873	5.70172e-12	Si	2	3483.94A	-32.152	1.1587451628890068e-16
8874	3.77871e-12	Fe	2	5256.94A	-32.153	1.1560801229684431e-16
8875	8.00018e-12	Li	1	2483.00A	-32.155	1.1507684172952014e-16
8876	2.33e-12	Fe	2	8525.51A	-32.16	1.1375956801506506e-16
8877	6.66795e-12	Si	2	2979.10A	-32.161	1.134979282690553e-16
8878	1.84063e-12	Li	1	1.07922m	-32.162	1.1323689027776464e-16
8879	4.68052e-12	Cr	7	4244.07A	-32.164	1.1271661402652674e-16
8880	1.6629200000000001e-12	N	1	1.19455m	-32.168	1.1168322189763147e-16
8881	1.71842e-12	Fe	2	1.15597m	-32.169000000000004	1.1142635761517407e-16
8882	2.4759900000000002e-12	F	7	8022.83A	-32.17	1.111700841041744e-16
8883	5.950669999999999e-12	Fe	2	3338.19A	-32.172	1.1065930396472128e-16
8884	1.0199200000000002e-12	Fe	10	1.94765m	-32.176	1.0964477336784349e-16
8885	7.29901e-13	Fe	4	2.72153m	-32.178000000000004	1.0914100139463124e-16
8886	2.78144e-10	S	9	71.4180A	-32.179	1.0888998405708153e-16
8887	2.71868e-12	Fe	2	7306.65A	-32.179	1.0888998405708153e-16
8888	4.50895e-11	Fe	10	440.557A	-32.179	1.0888998405708153e-16
8889	2.69162e-12	N	1	7380.10A	-32.183	1.0789167468262111e-16
8890	5.87382e-12	Mn	11	3381.86A	-32.183	1.0789167468262111e-16
8891	2.16223e-11	O	1	918.704A	-32.184	1.0764353071677381e-16
8892	4.3935e-11	V	9	452.133A	-32.184	1.0764353071677381e-16
8893	5.09033e-11	Fe	3	390.239A	-32.186	1.0714895361832155e-16
8894	8.70894e-11	S	10	228.093A	-32.187	1.069025178635198e-16
8895	1.1327600000000001e-10	K	12	175.363A	-32.189	1.064113454098654e-16
8896	1.1132799999999999e-10	F	6	178.431A	-32.19	1.0616660610686703e-16
8897	3.7822599999999996e-10	Ne	9	52.5201A	-32.19	1.0616660610686703e-16
8898	3.8795099999999995e-12	Fe	2	5120.35A	-32.192	1.0567881486060056e-16
8899	2.2542700000000002e-12	Fe	2	8811.94A	-32.193000000000005	1.0543576033111181e-16
8900	2.99954e-13	Fe	2	6.62249m	-32.193000000000005	1.0543576033111181e-16
8901	1.30664e-12	Mn	5	1.52027m	-32.193000000000005	1.0543576033111181e-16
8902	2.16513e-11	O	1	917.473A	-32.194	1.0519326481153025e-16
8903	1.8623e-11	Ar	1	1066.66A	-32.196999999999996	1.0446911947012547e-16
8904	6.44552e-11	Si	8	308.190A	-32.196999999999996	1.0446911947012547e-16
8905	2.4614799999999997e-12	S	11	8070.12A	-32.198	1.0422884716282898e-16
8906	2.29041e-11	N	1	867.288A	-32.2	1.0374995911018373e-16
8907	1.30808e-10	Cl	10	151.860A	-32.201	1.0351134082581815e-16
8908	7.72481e-11	Fe	7	257.151A	-32.202	1.0327327134827739e-16
8909	2.03547e-12	Fe	10	9759.15A	-32.203	1.0303574941533909e-16
8910	3.3611800000000004e-12	Ni	4	5909.96A	-32.205	1.0256234314890404e-16
8911	7.66317e-11	Na	2	259.220A	-32.205	1.0256234314890404e-16
8912	8.77651e-11	Sc	11	226.337A	-32.213	1.0069036941774572e-16
8913	3.8538800000000005e-12	Fe	2	5154.41A	-32.214	1.0045878799440191e-16
8914	4.2932e-12	Ni	4	4626.96A	-32.214	1.0045878799440191e-16
8915	7.74349e-11	Si	8	256.531A	-32.215	1.0022773919355005e-16
8916	8.12093e-12	Si	2	2446.08A	-32.215	1.0022773919355005e-16
8917	3.1562e-12	Fe	2	6293.80A	-32.217	9.976723456215674e-17
8918	1.95928e-12	N	1	1.01387m	-32.221	9.885256305779521e-17
8919	3.80455e-12	Sc	7	5221.24A	-32.222	9.862520847178418e-17
8920	1.6733900000000002e-12	C	3	1.18708m	-32.226	9.772100712555307e-17
8921	3.46235e-13	Li	2	5.73728m	-32.229	9.704830044424315e-17
8922	1.4561099999999998e-10	Mg	5	136.421A	-32.231	9.660240400695769e-17
8923	9.0737e-12	Al	1	2189.23A	-32.231	9.660240400695769e-17
8924	1.9568e-11	S	1	1015.15A	-32.232	9.638022464315429e-17
8925	3.29336e-10	S	8	60.3166A	-32.233000000000004	9.6158556277706e-17
8926	3.6767e-12	Si	2	5402.80A	-32.235	9.571674784353126e-17
8927	4.43979e-11	Ar	2	447.419A	-32.235	9.571674784353126e-17
8928	1.17604e-12	Cr	4	1.68910m	-32.238	9.505783838607067e-17
8929	5.03704e-11	Mn	6	394.367A	-32.239000000000004	9.483921142461564e-17
8930	9.88219e-12	Fe	7	2010.13A	-32.24	9.462108729122016e-17
8931	6.0241e-11	Ne	2	329.750A	-32.241	9.440346482941024e-17
8932	2.36208e-11	Ar	9	840.972A	-32.248000000000005	9.289405781446921e-17
8933	1.18884e-11	Ca	7	1670.91A	-32.251	9.22545796184929e-17
8934	6.770089999999999e-12	Fe	10	2934.15A	-32.251999999999995	9.204239997329369e-17
8935	2.32395e-11	S	5	854.770A	-32.253	9.183070832773508e-17
8936	1.2464399999999999e-12	B	4	1.59370m	-32.254	9.161950355945205e-17
8937	4.12323e-11	Fe	3	481.770A	-32.255	9.140878454865496e-17
8938	2.35826e-11	Fe	9	842.335A	-32.255	9.140878454865496e-17
8939	2.15114e-11	O	1	923.438A	-32.257	9.098879933325068e-17
8940	4.41462e-11	Ar	2	449.970A	-32.257	9.098879933325068e-17
8941	5.7768300000000005e-12	Co	1	3438.64A	-32.258	9.07795309019207e-17
8942	6.06742e-12	Cu	1	3273.95A	-32.258	9.07795309019207e-17
8943	1.99658e-12	Fe	2	9949.26A	-32.26	9.036243684440319e-17
8944	1.03826e-13	Ni	2	19.1324m	-32.260999999999996	9.015460900682298e-17
8945	6.56117e-11	Mg	5	302.758A	-32.262	8.994725916000365e-17
8946	3.17398e-11	O	4	625.854A	-32.269	8.850910194621889e-17
8947	1.50235e-11	Mn	12	1322.23A	-32.27	8.830553666061848e-17
8948	2.84612e-11	Al	2	697.949A	-32.27	8.830553666061848e-17
8949	1.80665e-12	Fe	2	1.09952m	-32.271	8.810243956218435e-17
8950	2.79338e-12	Fe	2	7111.26A	-32.271	8.810243956218435e-17
8951	1.40462e-11	F	8	1414.23A	-32.277	8.689362877424595e-17
8952	3.19387e-12	Fe	2	6219.56A	-32.277	8.689362877424595e-17
8953	4.8597e-12	Na	2	4087.59A	-32.28	8.629545724123466e-17
8954	1.20895e-11	Fe	8	1643.12A	-32.286	8.5111439180195e-17
8955	1.2666e-11	Fe	8	1568.34A	-32.287	8.491568830211037e-17
8956	3.41196e-11	Si	2	582.201A	-32.289	8.452553615405386e-17
8957	7.40138e-11	Fe	8	268.388A	-32.29	8.433113281553554e-17
8958	1.44976e-12	Fe	2	1.37019m	-32.291	8.413717659228847e-17
8959	3.84502e-12	Fe	1	5166.28A	-32.293	8.375060138062556e-17
8960	2.3615e-12	Fe	2	8411.78A	-32.297	8.298277125190456e-17
8961	8.98535e-11	Mg	5	221.076A	-32.298	8.279191617419662e-17
8962	1.1623900000000002e-13	P	9	17.0894m	-32.302	8.203287532427863e-17
8963	1.211e-11	Fe	7	1640.34A	-32.302	8.203287532427863e-17
8964	2.8603e-12	Fe	2	6944.88A	-32.305	8.146816498265469e-17
8965	8.9548e-12	C	3	2218.30A	-32.305	8.146816498265469e-17
8966	5.90464e-12	Fe	2	3364.21A	-32.306999999999995	8.109385276542332e-17
8967	4.3334300000000004e-12	Fe	2	4584.00A	-32.308	8.090734207967869e-17
8968	6.23277e-11	S	3	318.710A	-32.308	8.090734207967869e-17
8969	3.92188e-11	Fe	6	506.503A	-32.309	8.072126035660902e-17
8970	5.29789e-11	F	2	374.950A	-32.313	7.998120339333348e-17
8971	8.16113e-12	Si	2	2434.03A	-32.315	7.961372314401933e-17
8972	3.14343e-12	Co	12	6319.37A	-32.317	7.924793131308104e-17
8973	2.99646e-11	Ar	10	662.932A	-32.317	7.924793131308104e-17
8974	6.14841e-12	Fe	9	3230.83A	-32.32	7.87023923911806e-17
8975	1.60566e-11	Fe	11	1237.15A	-32.32	7.87023923911806e-17
8976	4.25746e-12	Fe	2	4665.80A	-32.32	7.87023923911806e-17
8977	1.56376e-13	C	5	12.7030m	-32.32	7.87023923911806e-17
8978	5.19356e-11	Sc	11	382.482A	-32.321	7.852138191166894e-17
8979	3.95232e-11	Fe	6	502.602A	-32.321999999999996	7.834078774470761e-17
8980	1.69826e-11	N	1	1169.69A	-32.328	7.726591184079275e-17
8981	1.8821e-11	S	1	1055.44A	-32.329	7.708820517486712e-17
8982	3.16322e-12	Fe	2	6279.83A	-32.329	7.708820517486712e-17
8983	3.38405e-12	Fe	2	5870.02A	-32.33	7.691090722293143e-17
8984	9.11208e-12	Fe	10	2180.01A	-32.330999999999996	7.673401704496957e-17
8985	3.80724e-11	Ne	4	521.755A	-32.336	7.585565001526252e-17
8986	1.63597e-11	S	1	1214.23A	-32.338	7.550712496191331e-17
8987	9.72941e-11	F	6	204.169A	-32.339	7.533346339355883e-17
8988	3.8207e-12	Fe	2	5199.17A	-32.343	7.464280204974717e-17
8989	3.38801e-11	Cr	5	586.316A	-32.347	7.395847272719722e-17
8990	1.2223e-12	Fe	2	1.62516m	-32.348	7.378837296014364e-17
8991	1.75893e-11	Fe	8	1129.35A	-32.35	7.344934618208149e-17
8992	5.37334e-11	Sc	11	369.686A	-32.351	7.32804173735879e-17
8993	2.08594e-11	Ne	3	952.304A	-32.353	7.294372443944994e-17
8994	1.21483e-11	Fe	8	1635.17A	-32.354	7.277595852869434e-17
8995	1.79692e-11	S	8	1105.47A	-32.354	7.277595852869434e-17
8996	2.0444099999999998e-12	N	1	9716.46A	-32.359	7.194289902016541e-17
8997	1.30764e-11	Fe	7	1519.11A	-32.359	7.194289902016541e-17
8998	2.09751e-11	Ne	3	947.050A	-32.361	7.161235142464729e-17
8999	2.53854e-11	Fe	9	782.514A	-32.361999999999995	7.144764758685409e-17
9000	2.00999e-12	Fe	2	9882.85A	-32.361999999999995	7.144764758685409e-17
9001	1.15e-11	Si	4	1727.34A	-32.365	7.095580544042683e-17
9002	7.99128e-11	S	11	248.577A	-32.365	7.095580544042683e-17
9003	3.1889e-12	Fe	2	6229.26A	-32.368	7.046734911152126e-17
9004	1.03893e-11	Fe	9	1912.01A	-32.37	7.014358105201032e-17
9005	2.1557e-12	Fe	2	9214.84A	-32.371	6.998225529233237e-17
9006	2.03965e-12	Fe	7	9739.17A	-32.372	6.982130057160661e-17
9007	3.1286599999999997e-12	Ni	4	6349.18A	-32.373000000000005	6.966071603646482e-17
9008	4.2729e-12	Fe	2	4648.94A	-32.375	6.934065411928422e-17
9009	8.27165e-12	B	2	2401.51A	-32.375	6.934065411928422e-17
9010	1.19756e-10	Ni	13	165.874A	-32.375	6.934065411928422e-17
9011	2.0217599999999997e-12	Mn	6	9825.32A	-32.376999999999995	6.902206275303472e-17
9012	2.5153099999999997e-10	Ne	9	78.9741A	-32.38	6.854691821515441e-17
9013	8.71187e-12	Cr	7	2280.16A	-32.38	6.854691821515441e-17
9014	2.31959e-11	N	1	856.377A	-32.381	6.838926467809928e-17
9015	1.93868e-11	S	1	1024.64A	-32.382	6.823197373411751e-17
9016	2.15861e-11	O	1	920.243A	-32.382	6.823197373411751e-17
9017	1.7265900000000002e-12	N	1	1.15050m	-32.383	6.807504454926707e-17
9018	4.1782300000000005e-12	Ni	4	4754.28A	-32.384	6.791847629152727e-17
9019	1.55527e-11	Ni	13	1277.23A	-32.384	6.791847629152727e-17
9020	2.86755e-11	Si	9	692.732A	-32.385	6.77622681307877e-17
9021	4.00659e-11	Fe	8	495.794A	-32.385999999999996	6.760641923884822e-17
9022	5.8382e-12	Fe	2	3402.50A	-32.385999999999996	6.760641923884822e-17
9023	5.71597e-12	Fe	2	3475.25A	-32.387	6.745092878941244e-17
9024	1.91837e-12	N	1	1.03548m	-32.388000000000005	6.729579595808654e-17
9025	5.01851e-11	Mg	6	395.824A	-32.389	6.714101992237281e-17
9026	1.52046e-11	Fe	8	1306.47A	-32.39	6.698659986166306e-17
9027	2.5612e-11	Fe	9	775.592A	-32.39	6.698659986166306e-17
9028	2.46075e-11	O	1	807.252A	-32.39	6.698659986166306e-17
9029	4.9042e-10	Ar	11	40.5050A	-32.391	6.683253495723742e-17
9030	3.3651599999999998e-12	Sc	6	5902.98A	-32.393	6.652546735176906e-17
9031	5.0625e-11	B	4	392.385A	-32.395	6.621981059379269e-17
9032	4.37668e-11	Ar	2	453.871A	-32.396	6.60675092557447e-17
9033	3.24937e-12	Fe	2	6113.32A	-32.397	6.591555820105399e-17
9034	7.04318e-11	Cl	7	282.038A	-32.398	6.576395662409008e-17
9035	9.38219e-12	Si	3	2117.25A	-32.406	6.456362914055656e-17
9036	8.16415e-12	Li	1	2433.13A	-32.407	6.441513691414929e-17
9037	1.88475e-12	N	1	1.05396m	-32.407	6.441513691414929e-17
9038	8.48512e-12	Mn	11	2341.09A	-32.411	6.382457538917973e-17
9039	4.3515e-13	Ni	9	4.56497m	-32.413000000000004	6.353132810255008e-17
9040	8.1263e-12	Si	2	2444.47A	-32.414	6.338521010264614e-17
9041	4.71697e-11	Mn	6	421.128A	-32.415	6.323942816481635e-17
9042	1.40726e-12	Mn	5	1.41156m	-32.416	6.309398151613938e-17
9043	1.50639e-11	P	1	1318.68A	-32.417	6.294886938547056e-17
9044	8.502280000000001e-13	K	12	2.33637m	-32.418	6.280409100344189e-17
9045	1.1724e-11	Ca	2	1694.34A	-32.42	6.251553241666401e-17
9046	1.99818e-11	Si	3	994.125A	-32.42	6.251553241666401e-17
9047	5.69857e-12	Si	2	3485.86A	-32.423	6.208517851856812e-17
9048	1.32353e-12	Fe	2	1.50087m	-32.424	6.194238657041037e-17
9049	2.17718e-11	Fe	8	912.394A	-32.426	6.16577871558686e-17
9050	3.47392e-11	Be	3	571.817A	-32.427	6.151597818056784e-17
9051	1.12553e-12	Cr	4	1.76490m	-32.427	6.151597818056784e-17
9052	4.93851e-12	Sc	1	4022.36A	-32.428000000000004	6.137449535685866e-17
9053	7.61408e-12	Si	2	2608.91A	-32.43	6.10925051654339e-17
9054	6.85034e-13	Ni	4	2.89978m	-32.431	6.095199630263341e-17
9055	4.03346e-12	Fe	2	4924.92A	-32.434	6.053240571143864e-17
9056	1.94419e-12	N	1	1.02174m	-32.439	5.983949699307167e-17
9057	2.91255e-11	Al	2	682.031A	-32.439	5.983949699307167e-17
9058	9.30428e-12	Si	3	2134.98A	-32.439	5.983949699307167e-17
9059	2.95592e-11	Fe	8	672.022A	-32.442	5.942756479325567e-17
9060	5.07959e-12	Sc	1	3910.64A	-32.442	5.942756479325567e-17
9061	7.85725e-11	Si	8	252.817A	-32.442	5.942756479325567e-17
9062	3.17763e-11	O	4	625.134A	-32.443000000000005	5.929088518704945e-17
9063	9.16824e-12	Al	1	2166.66A	-32.445	5.901846831475706e-17
9064	3.05607e-16	Ti	12	6500.00m	-32.446	5.888272960434278e-17
9065	2.55921e-11	Fe	8	776.194A	-32.446999999999996	5.874730308429925e-17
9066	1.1793e-11	Si	3	1684.42A	-32.45	5.834288949446524e-17
9067	3.3872099999999997e-12	Fe	2	5864.54A	-32.45	5.834288949446524e-17
9068	2.7856e-12	Fe	2	7131.12A	-32.451	5.820870457222046e-17
9069	4.85602e-11	Fe	6	409.069A	-32.455999999999996	5.754239504084064e-17
9070	1.84063e-12	Li	1	1.07922m	-32.457	5.741005120474865e-17
9071	1.13489e-11	Fe	8	1750.34A	-32.457	5.741005120474865e-17
9072	5.00181e-12	Ca	7	3971.46A	-32.458	5.727801175103409e-17
9073	3.4041e-12	Fe	2	5835.45A	-32.458	5.727801175103409e-17
9074	1.7312400000000002e-12	N	1	1.14741m	-32.459	5.714627597963504e-17
9075	4.34209e-12	Fe	2	4574.86A	-32.463	5.662235577228093e-17
9076	1.74358e-11	Cl	6	1139.29A	-32.467	5.610323889425962e-17
9077	1.22305e-11	B	2	1624.17A	-32.468	5.597420502545417e-17
9078	2.76706e-10	S	9	71.7890A	-32.47	5.571702691428274e-17
9079	4.3239e-11	Ar	2	459.411A	-32.474000000000004	5.5206210141120824e-17
9080	4.0539699999999994e-16	Ti	12	4900.00m	-32.475	5.5079239381197835e-17
9081	1.3665e-12	N	1	1.45368m	-32.475	5.5079239381197835e-17
9082	5.53017e-12	Sc	6	3592.01A	-32.476	5.4952560645919056e-17
9083	2.4618e-11	Fe	9	806.907A	-32.48	5.444875254163402e-17
9084	3.05316e-11	Ca	11	650.619A	-32.482	5.419858324797492e-17
9085	1.23251e-11	Fe	10	1611.71A	-32.483000000000004	5.4073929965595956e-17
9086	6.40538e-12	K	1	3101.21A	-32.486	5.3701687650023836e-17
9087	2.70994e-12	Fe	2	7330.22A	-32.489000000000004	5.3332007832526046e-17
9088	2.58746e-11	O	1	767.719A	-32.49	5.3209347618296435e-17
9089	7.082760000000001e-12	Fe	8	2804.62A	-32.492	5.296487287299341e-17
9090	5.75715e-12	Fe	2	3450.40A	-32.493	5.2843057045738365e-17
9091	1.96179e-11	S	1	1012.57A	-32.494	5.2721521387112284e-17
9092	1.22316e-11	B	2	1624.02A	-32.494	5.2721521387112284e-17
9093	1.57036e-12	N	1	1.26497m	-32.499	5.211802312225152e-17
9094	1.6615799999999999e-12	Zn	2	1.19552m	-32.501	5.187856255754186e-17
9095	7.92243e-11	P	9	250.737A	-32.501999999999995	5.1759245174682126e-17
9096	4.1117299999999997e-13	O	7	4.83116m	-32.501999999999995	5.1759245174682126e-17
9097	1.73623e-12	Ni	9	1.14411m	-32.503	5.1640202214186973e-17
9098	8.953180000000001e-12	B	2	2218.71A	-32.505	5.140293703712974e-17
9099	2.8787599999999997e-12	N	1	6900.36A	-32.506	5.12847135626113e-17
9100	4.86519e-12	Cr	10	4082.98A	-32.508	5.104908170754433e-17
9101	3.28186e-11	Fe	8	605.280A	-32.51	5.0814532482510914e-17
9102	8.970189999999999e-12	Fe	10	2214.50A	-32.51	5.0814532482510914e-17
9103	2.89226e-11	Ca	11	686.814A	-32.514	5.0348662048462435e-17
9104	4.086069999999999e-12	Ca	2	4861.51A	-32.515	5.023286333913141e-17
9105	8.588439999999999e-12	Fe	10	2312.93A	-32.515	5.023286333913141e-17
9106	1.99494e-12	Fe	2	9957.42A	-32.515	5.023286333913141e-17
9107	2.87235e-11	Al	9	691.574A	-32.516999999999996	5.0002064296850857e-17
9108	2.13678e-12	Fe	2	9296.44A	-32.516999999999996	5.0002064296850857e-17
9109	3.86709e-12	Fe	2	5136.80A	-32.516999999999996	5.0002064296850857e-17
9110	8.270960000000001e-12	Ca	7	2401.71A	-32.518	4.988706274022697e-17
9111	2.45995e-12	Fe	1	8075.15A	-32.518	4.988706274022697e-17
9112	4.44853e-11	Ar	2	446.540A	-32.522	4.942969539988685e-17
9113	8.75089e-11	Sc	11	226.999A	-32.525999999999996	4.8976521228527225e-17
9114	6.29537e-12	Cr	7	3155.41A	-32.528	4.875149455390779e-17
9115	1.09886e-12	Ni	4	1.80773m	-32.528	4.875149455390779e-17
9116	5.75583e-11	Si	8	345.119A	-32.529	4.863936922787813e-17
9117	4.09108e-12	Fe	2	4855.55A	-32.53	4.8527501782943004e-17
9118	3.58223e-12	Fe	2	5545.27A	-32.531	4.841589162599156e-17
9119	1.31459e-10	Cl	10	151.107A	-32.534	4.808259897238091e-17
9120	1.69118e-11	S	1	1174.59A	-32.536	4.786167949744865e-17
9121	9.33831e-11	Ar	11	212.720A	-32.536	4.786167949744865e-17
9122	2.30757e-11	N	1	860.837A	-32.537	4.775160068925937e-17
9123	4.20602e-10	Mg	10	47.2286A	-32.538000000000004	4.764177505530263e-17
9124	3.08366e-11	Fe	9	644.184A	-32.539	4.753220201329541e-17
9125	5.04506e-11	Mn	11	393.741A	-32.543	4.709642416586966e-17
9126	1.56983e-11	Fe	8	1265.39A	-32.543	4.709642416586966e-17
9127	1.0507999999999999e-13	Al	1	18.9041m	-32.545	4.6880035752591765e-17
9128	4.99647e-10	Ar	11	39.7570A	-32.546	4.677221466236464e-17
9129	9.97037e-12	Co	8	1992.35A	-32.553000000000004	4.602437866881001e-17
9130	4.05512e-12	Fe	2	4898.61A	-32.555	4.581291585717203e-17
9131	4.3157800000000004e-12	Fe	2	4602.75A	-32.556999999999995	4.56024246288992e-17
9132	1.27976e-11	Si	6	1552.20A	-32.558	4.5497541962715415e-17
9133	1.69702e-11	S	1	1170.55A	-32.56	4.528849974586509e-17
9134	8.40557e-11	S	9	236.325A	-32.56	4.528849974586509e-17
9135	3.50073e-11	Fe	9	567.437A	-32.567	4.456438671319175e-17
9136	5.16239e-12	Mg	1	3847.92A	-32.567	4.456438671319175e-17
9137	4.33969e-11	Ar	2	457.739A	-32.571	4.4155817959985417e-17
9138	2.13229e-12	Fe	2	9316.01A	-32.571	4.4155817959985417e-17
9139	2.92988e-11	Fe	8	677.995A	-32.571	4.4155817959985417e-17
9140	7.04578e-11	Cl	7	281.934A	-32.575	4.3750994987622854e-17
9141	2.33195e-11	N	1	851.840A	-32.577	4.354997742519976e-17
9142	1.36273e-12	N	1	1.45769m	-32.577	4.354997742519976e-17
9143	2.99557e-11	S	5	663.128A	-32.58	4.3250181489335245e-17
9144	4.65354e-12	Fe	2	4268.67A	-32.58	4.3250181489335245e-17
9145	1.7799799999999999e-12	Fe	2	1.11599m	-32.580999999999996	4.3150708832247024e-17
9146	5.74782e-12	Fe	2	3456.00A	-32.586999999999996	4.25586589116907e-17
9147	3.10295e-11	Cr	5	640.179A	-32.589	4.2363119635912526e-17
9148	3.7633699999999995e-12	Fe	2	5278.37A	-32.591	4.2168478781497933e-17
9149	4.8262e-12	Si	1	4115.96A	-32.592	4.2071493971600705e-17
9150	2.31567e-11	S	5	857.828A	-32.598	4.149425143404689e-17
9151	1.42873e-12	N	1	1.39036m	-32.598	4.149425143404689e-17
9152	3.55125e-11	Fe	9	559.365A	-32.602	4.11138298502664e-17
9153	8.95752e-12	B	2	2217.63A	-32.603	4.1019270665599935e-17
9154	1.83413e-11	Ca	7	1083.05A	-32.604	4.092492896102386e-17
9155	3.37652e-11	Ne	1	588.311A	-32.608000000000004	4.054972695704917e-17
9156	3.27461e-12	Mn	5	6066.21A	-32.608000000000004	4.054972695704917e-17
9157	6.18039e-13	B	3	3.21411m	-32.61	4.036341788517242e-17
9158	7.88218e-16	He	1	2520.17m	-32.61	4.036341788517242e-17
9159	2.36328e-12	Fe	2	8405.47A	-32.61	4.036341788517242e-17
9160	5.35288e-11	Sc	11	371.099A	-32.613	4.008555807088527e-17
9161	8.27032e-12	Li	1	2401.90A	-32.613	4.008555807088527e-17
9162	2.51567e-12	Fe	2	7896.29A	-32.613	4.008555807088527e-17
9163	3.21934e-11	O	4	617.036A	-32.617	3.9718051465487434e-17
9164	2.44479e-12	Fe	8	8125.22A	-32.617	3.9718051465487434e-17
9165	9.233739999999999e-12	Al	1	2151.29A	-32.626999999999995	3.881395823591298e-17
9166	2.54209e-10	Ne	9	78.1421A	-32.63	3.854676482682442e-17
9167	1.80015e-12	Fe	2	1.10349m	-32.632	3.836965852999673e-17
9168	1.80485e-12	N	1	1.10062m	-32.633	3.828141076422689e-17
9169	6.93452e-12	Fe	10	2864.58A	-32.639	3.7756170117778765e-17
9170	6.2777699999999994e-12	Fe	2	3164.25A	-32.64	3.766933333620326e-17
9171	1.72262e-12	N	1	1.15315m	-32.64	3.766933333620326e-17
9172	4.97004e-11	Fe	6	399.684A	-32.64	3.766933333620326e-17
9173	4.03264e-11	Fe	8	492.592A	-32.64	3.766933333620326e-17
9174	1.87336e-12	N	1	1.06036m	-32.641	3.7582696273683225e-17
9175	8.39709e-12	Cr	1	2365.64A	-32.645	3.72381360431673e-17
9176	4.1837599999999997e-10	Mg	10	47.4799A	-32.647	3.706704234944228e-17
9177	2.28722e-11	Ne	3	868.498A	-32.647	3.706704234944228e-17
9178	3.68223e-12	Mn	1	5394.68A	-32.648	3.698179051775144e-17
9179	1.1135e-11	Fe	8	1783.97A	-32.649	3.689673475983311e-17
9180	4.48424e-12	Si	2	4429.84A	-32.650999999999996	3.672720966252066e-17
9181	3.98989e-11	Fe	8	497.870A	-32.650999999999996	3.672720966252066e-17
9182	1.29213e-10	Mg	5	153.734A	-32.655	3.6390492580399387e-17
9183	2.06993e-12	Fe	2	9596.68A	-32.659	3.6056862539043135e-17
9184	5.66616e-12	Fe	2	3505.80A	-32.66	3.5973934056444564e-17
9185	2.32678e-11	N	1	853.730A	-32.661	3.589119630406267e-17
9186	1.17343e-11	Ca	2	1692.85A	-32.662	3.5808648843231304e-17
9187	4.15282e-12	Ca	11	4783.36A	-32.663000000000004	3.5726291236290885e-17
9188	2.43799e-11	Ar	10	814.787A	-32.664	3.5644123046590734e-17
9189	7.51158e-11	Mg	5	264.451A	-32.664	3.5644123046590734e-17
9190	8.08171e-11	Fe	7	245.795A	-32.665	3.556214383848271e-17
9191	5.17949e-11	Fe	8	383.522A	-32.667	3.539875062945971e-17
9192	1.68304e-11	S	1	1180.27A	-32.669000000000004	3.523610814403978e-17
9193	1.54018e-12	Fe	2	1.28975m	-32.67	3.515506734416706e-17
9194	1.19484e-12	Cr	4	1.66253m	-32.674	3.4832763749457454e-17
9195	5.1543e-12	Mg	1	3853.96A	-32.677	3.459297669044112e-17
9196	5.31231e-12	Ni	4	3739.32A	-32.679	3.443403639998e-17
9197	9.298e-11	S	11	213.642A	-32.68	3.435484031392835e-17
9198	3.3879900000000005e-10	Ne	9	58.6320A	-32.681	3.427582637382013e-17
9199	8.18266e-12	Si	2	2427.63A	-32.681	3.427582637382013e-17
9200	4.09105e-11	Ar	2	485.559A	-32.681999999999995	3.419699416073128e-17
9201	3.25269e-13	Mg	6	6.10708m	-32.686	3.388347423376361e-17
9202	2.68486e-11	O	1	739.869A	-32.686	3.388347423376361e-17
9203	1.8581e-12	N	1	1.06907m	-32.686	3.388347423376361e-17
9204	2.6081599999999997e-12	Fe	2	7616.28A	-32.687	3.3805544405555975e-17
9205	2.1658099999999997e-14	Mg	6	91.7183m	-32.688	3.3727793810978983e-17
9206	1.66182e-11	S	1	1195.34A	-32.69	3.357282867476414e-17
9207	1.22785e-10	Ni	13	161.783A	-32.691	3.3495613311515465e-17
9208	1.68599e-11	Fe	8	1178.21A	-32.692	3.3418575538674723e-17
9209	1.93962e-11	Mg	9	1024.14A	-32.694	3.326503113136786e-17
9210	4.08434e-12	Ca	2	4863.57A	-32.695	3.3188523682825114e-17
9211	3.85647e-12	Fe	2	5150.94A	-32.696	3.3112192196531117e-17
9212	8.96761e-12	Mg	10	2215.14A	-32.696	3.3112192196531117e-17
9213	7.38097e-11	Fe	7	269.131A	-32.7	3.280861779375168e-17
9214	3.87907e-11	Ne	9	512.094A	-32.7	3.280861779375168e-17
9215	1.82578e-12	Fe	2	1.08800m	-32.701	3.273316006675599e-17
9216	4.70013e-11	Sc	10	422.636A	-32.702	3.265787588771648e-17
9217	3.9723e-12	Fe	2	5000.74A	-32.704	3.25078265778266e-17
9218	1.70423e-11	N	1	1165.59A	-32.705	3.243306065143027e-17
9219	5.85644e-13	Fe	2	3.39190m	-32.705999999999996	3.23584666818929e-17
9220	4.06178e-11	Fe	8	489.058A	-32.708	3.22097930323449e-17
9221	4.93015e-12	Fe	8	4029.18A	-32.709	3.213571256408138e-17
9222	5.35878e-11	F	2	370.690A	-32.711999999999996	3.191449187483197e-17
9223	3.97996e-12	Fe	2	4991.13A	-32.713	3.184109058038387e-17
9224	5.19819e-11	Mn	11	382.142A	-32.714	3.1767858104228855e-17
9225	1.96147e-12	Fe	2	1.01273m	-32.715	3.16947940580946e-17
9226	2.33909e-11	S	5	849.240A	-32.717	3.1549169707268686e-17
9227	6.3803e-11	Fe	7	311.341A	-32.718	3.1476608630490195e-17
9228	1.47765e-11	P	3	1344.33A	-32.721	3.125992518080518e-17
9229	2.02514e-12	Fe	7	9808.93A	-32.722	3.118802934797723e-17
9230	7.64283e-11	Na	2	259.910A	-32.725	3.097333246409925e-17
9231	4.23612e-11	Ar	2	468.931A	-32.725	3.097333246409925e-17
9232	7.327110000000001e-12	K	4	2711.09A	-32.727	3.0831022928194643e-17
9233	6.00366e-12	S	2	3308.73A	-32.728	3.0760113543174067e-17
9234	4.08611e-11	Ca	11	486.146A	-32.73	3.061878365922386e-17
9235	8.95584e-12	B	2	2218.05A	-32.731	3.054836241097627e-17
9236	4.01244e-11	Ca	7	495.072A	-32.734	3.033806896331933e-17
9237	9.55381e-11	Ni	11	207.922A	-32.734	3.033806896331933e-17
9238	2.94441e-11	Si	9	674.650A	-32.736999999999995	3.012922316557395e-17
9239	3.84882e-12	Fe	2	5161.18A	-32.74	2.992181505218676e-17
9240	3.18024e-11	O	4	624.621A	-32.742	2.9784336799937483e-17
9241	4.52846e-12	Fe	2	4386.58A	-32.744	2.964749020288005e-17
9242	2.5587200000000002e-12	Fe	2	7763.45A	-32.751999999999995	2.9106362522382925e-17
9243	2.07955e-11	Ne	3	955.228A	-32.753	2.9039419746223495e-17
9244	2.16395e-11	O	1	917.970A	-32.757	2.877318474570821e-17
9245	3.18315e-13	Na	8	6.24051m	-32.757	2.877318474570821e-17
9246	2.87904e-11	Be	3	689.969A	-32.757	2.877318474570821e-17
9247	6.09629e-11	Fe	11	325.845A	-32.759	2.864098397033412e-17
9248	2.24428e-12	Fe	2	8851.15A	-32.760999999999996	2.850939060234913e-17
9249	1.19076e-11	Li	2	1668.22A	-32.760999999999996	2.850939060234913e-17
9250	2.93094e-11	Ar	10	677.751A	-32.760999999999996	2.850939060234913e-17
9251	1.08945e-11	Fe	9	1823.35A	-32.763000000000005	2.837840185096841e-17
9252	9.5808e-11	P	10	207.336A	-32.763000000000005	2.837840185096841e-17
9253	3.36759e-12	Fe	2	5898.72A	-32.763000000000005	2.837840185096841e-17
9254	1.5970799999999999e-12	Fe	2	1.24380m	-32.764	2.83131333378934e-17
9255	2.8694599999999998e-12	N	1	6922.71A	-32.766	2.8183046306735514e-17
9256	1.1859e-12	Al	1	1.67505m	-32.768	2.805355697119332e-17
9257	4.12276e-12	Fe	2	4818.24A	-32.768	2.805355697119332e-17
9258	2.01397e-12	N	1	9863.33A	-32.77	2.792466258510537e-17
9259	5.03383e-12	Ni	1	3946.19A	-32.773	2.773243056000773e-17
9260	3.52105e-10	Ar	10	56.4163A	-32.777	2.7478178108376226e-17
9261	1.65897e-11	S	8	1197.39A	-32.78	2.7289019660797197e-17
9262	1.88873e-10	Sc	11	105.173A	-32.781	2.7226256657232423e-17
9263	8.61944e-12	S	10	2304.61A	-32.783	2.7101163370812077e-17
9264	3.25582e-11	Fe	8	610.122A	-32.783	2.7101163370812077e-17
9265	9.70937e-13	Ne	3	2.04591m	-32.784	2.70388324247248e-17
9266	2.4907599999999998e-12	Fe	2	7975.25A	-32.786	2.6914600274431033e-17
9267	5.15296e-12	Mg	1	3854.96A	-32.786	2.6914600274431033e-17
9268	8.34293e-12	Li	1	2380.99A	-32.789	2.672932146937192e-17
9269	2.7545e-11	Ca	7	721.163A	-32.802	2.5941072903734423e-17
9270	2.23557e-12	Fe	2	8885.62A	-32.803000000000004	2.5881410091681057e-17
9271	5.90219e-11	Ni	13	336.561A	-32.806	2.5703243717812378e-17
9272	7.89818e-11	Fe	7	251.507A	-32.806999999999995	2.5644127897708193e-17
9273	1.32604e-10	F	6	149.803A	-32.809	2.5526303832634017e-17
9274	1.82581e-12	N	1	1.08798m	-32.81	2.546759496297256e-17
9275	1.21084e-11	K	8	1640.55A	-32.81	2.546759496297256e-17
9276	1.06241e-10	Ni	11	186.975A	-32.811	2.54090211199648e-17
9277	3.3881500000000003e-10	Ne	9	58.6292A	-32.814	2.5234106648903487e-17
9278	7.17478e-11	Si	8	276.865A	-32.821	2.4830641186482017e-17
9279	1.9072299999999996e-10	Sc	11	104.154A	-32.821	2.4830641186482017e-17
9280	1.81948e-12	Fe	2	1.09177m	-32.821999999999996	2.477353229650816e-17
9281	1.28007e-11	K	8	1551.83A	-32.823	2.4716554753336007e-17
9282	4.71151e-11	Mn	6	421.616A	-32.823	2.4716554753336007e-17
9283	1.82015e-12	N	1	1.09136m	-32.823	2.4716554753336007e-17
9284	4.21465e-12	Fe	2	4713.19A	-32.824	2.46597082548771e-17
9285	3.4044e-12	Fe	2	5834.94A	-32.824	2.46597082548771e-17
9286	5.55166e-11	Sc	10	357.811A	-32.826	2.4546407187212694e-17
9287	2.0462e-12	Fe	7	9707.96A	-32.83	2.4321364373435887e-17
9288	9.58005e-11	Si	7	207.352A	-32.833	2.4153937278752322e-17
9289	8.12357e-11	V	9	244.529A	-32.835	2.4042960017638925e-17
9290	1.04955e-12	Ni	4	1.89267m	-32.836	2.3987662744081583e-17
9291	4.7221e-11	Fe	3	420.670A	-32.836	2.3987662744081583e-17
9292	8.04345e-12	Cr	7	2469.64A	-32.839	2.3822532835256346e-17
9293	5.55747e-12	Fe	10	3574.37A	-32.84	2.3767742530149868e-17
9294	1.13119e-12	Ni	4	1.75606m	-32.842	2.3658539672727723e-17
9295	4.00189e-11	Fe	8	496.377A	-32.846	2.3441636877251627e-17
9296	2.74837e-11	Ca	7	722.773A	-32.849000000000004	2.328026578405419e-17
9297	3.01052e-11	S	5	659.834A	-32.85	2.3226722658556992e-17
9298	6.54746e-12	K	1	3033.92A	-32.85	2.3226722658556992e-17
9299	3.55019e-11	Si	4	559.533A	-32.852	2.312000556164934e-17
9300	3.59849e-11	Cl	6	552.023A	-32.853	2.3066831024435077e-17
9301	1.46918e-12	N	1	1.35208m	-32.857	2.285535304645396e-17
9302	5.22219e-13	Cr	7	3.80386m	-32.859	2.2750342237921866e-17
9303	3.83859e-11	Si	9	517.494A	-32.861	2.264581391022893e-17
9304	6.19447e-13	B	3	3.20680m	-32.861999999999995	2.259372998354919e-17
9305	2.30969e-12	Fe	2	8600.50A	-32.863	2.2541765846576315e-17
9306	1.83969e-11	Cr	2	1079.77A	-32.863	2.2541765846576315e-17
9307	8.01904e-13	Fe	2	2.47716m	-32.867	2.2335101695080688e-17
9308	1.34864e-11	Fe	8	1472.93A	-32.868	2.2283732386664978e-17
9309	4.23411e-12	Fe	2	4691.53A	-32.868	2.2283732386664978e-17
9310	1.34599e-13	Sc	7	14.7583m	-32.869	2.2232481224380463e-17
9311	4.5962099999999995e-12	Fe	2	4321.92A	-32.87	2.2181347936498228e-17
9312	4.86875e-12	Fe	2	4079.99A	-32.87	2.2181347936498228e-17
9313	1.6281299999999998e-12	Fe	2	1.22008m	-32.873000000000005	2.2028652611344586e-17
9314	4.70966e-11	F	2	421.781A	-32.874	2.1977988116263467e-17
9315	4.71467e-10	Ar	10	42.1333A	-32.876999999999995	2.1826692710266168e-17
9316	5.78274e-11	Si	8	343.513A	-32.876999999999995	2.1826692710266168e-17
9317	5.332740000000001e-16	Si	12	3725.00m	-32.88	2.167643881451718e-17
9318	1.15016e-11	O	1	1727.11A	-32.88	2.167643881451718e-17
9319	6.9999e-12	Fe	10	2837.82A	-32.881	2.1626584388689576e-17
9320	2.53462e-11	Mg	9	783.725A	-32.883	2.1527219259311447e-17
9321	6.58659e-11	Fe	7	301.589A	-32.883	2.1527219259311447e-17
9322	2.72333e-11	Fe	8	729.417A	-32.885	2.1428310671232968e-17
9323	5.71e-11	K	8	347.889A	-32.885999999999996	2.1379026924298745e-17
9324	4.10944e-12	Fe	2	4833.87A	-32.889	2.1231854738143968e-17
9325	4.10367e-12	Fe	2	4840.66A	-32.89	2.1183022827317533e-17
9326	3.1756e-12	Fe	2	6255.35A	-32.891999999999996	2.1085695678193155e-17
9327	3.87314e-12	V	8	5128.78A	-32.891999999999996	2.1085695678193155e-17
9328	1.9113e-12	Zn	2	1.03932m	-32.893	2.1037199923876017e-17
9329	1.4102000000000002e-10	K	12	140.863A	-32.893	2.1037199923876017e-17
9330	2.55767e-11	C	1	776.663A	-32.894	2.098881570669903e-17
9331	1.41803e-12	Si	2	1.40084m	-32.894	2.098881570669903e-17
9332	1.3533e-11	Li	2	1467.86A	-32.894	2.098881570669903e-17
9333	6.80218e-12	Al	2	2920.31A	-32.895	2.09405427701332e-17
9334	1.7793e-11	Fe	8	1116.42A	-32.897	2.0844329715672164e-17
9335	5.55538e-12	Fe	2	3575.72A	-32.900999999999996	2.0653227752165664e-17
9336	1.0829100000000001e-13	Si	8	18.3437m	-32.900999999999996	2.0653227752165664e-17
9337	1.82216e-12	N	1	1.09016m	-32.904	2.0511051932367988e-17
9338	1.77622e-11	F	6	1118.36A	-32.905	2.0463877821991357e-17
9339	3.55656e-10	Ne	9	55.8530A	-32.906	2.041681220905782e-17
9340	5.99017e-12	Fe	2	3316.18A	-32.91	2.0229629749611265e-17
9341	5.0588e-12	Ni	4	3926.71A	-32.913000000000004	2.0090369957952168e-17
9342	2.64162e-11	Ar	10	751.981A	-32.914	2.0044163389267695e-17
9343	5.33616e-11	Fe	6	372.261A	-32.915	1.999806309274217e-17
9344	1.67912e-11	N	3	1183.03A	-32.916	1.9952068823956418e-17
9345	1.54601e-11	Cl	7	1284.88A	-32.917	1.9906180339053077e-17
9346	2.33562e-12	Fe	2	8505.01A	-32.917	1.9906180339053077e-17
9347	1.94862e-11	Si	1	1019.41A	-32.918	1.986039739473662e-17
9348	5.16637e-12	Mg	1	3844.95A	-32.918	1.986039739473662e-17
9349	1.13161e-11	Ca	2	1755.41A	-32.919000000000004	1.981471974826978e-17
9350	3.773069999999999e-12	Fe	7	5264.80A	-32.92	1.976914715747487e-17
9351	1.16515e-12	Fe	9	1.70488m	-32.921	1.9723679380730233e-17
9352	4.44336e-11	Fe	3	447.059A	-32.926	1.9497904289842013e-17
9353	2.31858e-11	N	1	856.751A	-32.929	1.9363681660817468e-17
9354	5.84232e-12	Na	2	3400.10A	-32.929	1.9363681660817468e-17
9355	3.65656e-12	Mn	1	5432.55A	-32.93	1.9319146428837296e-17
9356	1.14213e-11	Fe	7	1739.25A	-32.933	1.9186154360272287e-17
9357	8.70763e-11	Fe	10	228.127A	-32.934	1.9142027429753123e-17
9358	3.96389e-11	Fe	8	501.136A	-32.938	1.8966532267412776e-17
9359	9.32867e-12	Fe	9	2129.40A	-32.939	1.8922910453690344e-17
9360	3.4178599999999997e-12	Fe	2	5811.95A	-32.94	1.8879388967355422e-17
9361	8.39478e-12	Li	1	2366.29A	-32.942	1.879264605439213e-17
9362	4.94326e-12	Fe	2	4018.49A	-32.948	1.8534801284175255e-17
9363	2.65888e-11	O	1	747.099A	-32.948	1.8534801284175255e-17
9364	1.47652e-11	Fe	8	1345.35A	-32.949	1.8492172424160096e-17
9365	3.46784e-10	S	9	57.2820A	-32.952	1.836487320460043e-17
9366	9.46383e-12	Mn	8	2098.99A	-32.952	1.836487320460043e-17
9367	1.25798e-11	K	8	1579.08A	-32.955	1.8238450306704264e-17
9368	7.93004e-12	Cr	7	2504.96A	-32.955999999999996	1.819650303502341e-17
9369	2.60587e-11	Mg	9	762.295A	-32.955999999999996	1.819650303502341e-17
9370	7.3839e-11	Fe	8	269.024A	-32.961	1.7988209387206667e-17
9371	7.87444e-12	P	9	2522.65A	-32.961999999999996	1.794683765366964e-17
9372	5.19734e-12	Ni	4	3822.04A	-32.963	1.7905561072479006e-17
9373	1.17711e-12	Ti	3	1.68756m	-32.965	1.7823292492264117e-17
9374	1.80472e-11	Cl	1	1100.70A	-32.968	1.7700597809767833e-17
9375	1.22348e-11	B	2	1623.60A	-32.969	1.7659887564502807e-17
9376	7.2725899999999994e-12	Cr	7	2731.41A	-32.971	1.7578747751525148e-17
9377	3.21528e-12	Fe	2	6178.15A	-32.972	1.7538317753617014e-17
9378	3.98993e-11	Fe	8	497.865A	-32.972	1.7538317753617014e-17
9379	8.38183e-13	Fe	2	2.36994m	-32.973	1.749798074212401e-17
9380	5.09372e-12	Ni	4	3899.80A	-32.974000000000004	1.745773650318274e-17
9381	9.39529e-11	Ni	11	211.430A	-32.985	1.7021112188603913e-17
9382	1.67749e-11	S	1	1184.18A	-32.986	1.6981964716901054e-17
9383	3.09928e-11	Cr	5	640.937A	-32.986999999999995	1.694290728188462e-17
9384	6.90368e-11	Fe	11	287.737A	-32.988	1.6903939676475703e-17
9385	1.79285e-11	F	6	1107.98A	-32.988	1.6903939676475703e-17
9386	1.97135e-11	Cl	1	1007.66A	-32.99	1.682627312854724e-17
9387	6.53898e-12	S	4	3037.85A	-32.991	1.678757377424738e-17
9388	8.72568e-11	Ne	9	227.655A	-32.992	1.6748963425992528e-17
9389	2.69191e-11	O	1	737.931A	-32.996	1.659540800631382e-17
9390	1.50488e-15	Ne	10	1320.00m	-33.0	1.6443260391185015e-17
9391	1.02366e-11	Cr	1	1940.53A	-33.001	1.640544194173624e-17
9392	5.20591e-13	N	6	3.81575m	-33.004	1.6292507673776142e-17
9393	8.83847e-11	F	3	224.750A	-33.004	1.6292507673776142e-17
9394	2.99953e-11	Ca	11	662.253A	-33.007	1.6180350839848295e-17
9395	6.0725300000000006e-12	Sc	1	3271.20A	-33.008	1.614313706558777e-17
9396	1.03196e-12	Fe	2	1.92493m	-33.009	1.6106008880633232e-17
9397	2.27565e-11	Ne	3	872.915A	-33.009	1.6106008880633232e-17
9398	2.08709e-12	Fe	2	9517.77A	-33.009	1.6106008880633232e-17
9399	2.32611e-11	N	1	853.978A	-33.009	1.6106008880633232e-17
9400	1.51704e-12	Fe	2	1.30942m	-33.014	1.5921644921522026e-17
9401	1.50623e-11	N	1	1318.82A	-33.016	1.5848491608030625e-17
9402	2.60119e-11	Ca	9	763.669A	-33.019	1.5739391359199697e-17
9403	1.2810299999999998e-12	Ni	3	1.55066m	-33.022	1.5631042151198992e-17
9404	3.46337e-11	Ne	1	573.559A	-33.022	1.5631042151198992e-17
9405	1.3478e-11	Al	2	1473.84A	-33.023	1.559509175186408e-17
9406	1.17361e-11	Ca	2	1692.60A	-33.025	1.552343881389979e-17
9407	5.58687e-12	Fe	8	3555.56A	-33.025999999999996	1.5487735895373405e-17
9408	7.35476e-11	Fe	8	270.090A	-33.025999999999996	1.5487735895373405e-17
9409	3.20104e-13	V	9	6.20563m	-33.025999999999996	1.5487735895373405e-17
9410	1.17223e-11	Ca	2	1694.59A	-33.028	1.54165762127643e-17
9411	5.3246300000000005e-12	Fe	9	3730.67A	-33.03	1.5345743479198184e-17
9412	7.92246e-11	Mg	5	250.736A	-33.034	1.5205052857319522e-17
9413	2.43135e-10	Ne	9	81.7013A	-33.034	1.5205052857319522e-17
9414	5.26694e-11	Mn	11	377.154A	-33.035	1.5170082206173064e-17
9415	1.60892e-11	Fe	8	1234.65A	-33.038000000000004	1.5065652094815066e-17
9416	4.451e-11	Fe	6	446.292A	-33.04	1.4996431711112457e-17
9417	8.70728e-12	Mg	10	2281.36A	-33.043	1.4893197001354382e-17
9418	4.84416e-10	Ar	11	41.0070A	-33.044000000000004	1.4858943598772963e-17
9419	1.60359e-12	Fe	2	1.23875m	-33.049	1.4688854677900078e-17
9420	7.60863e-11	P	8	261.078A	-33.05	1.46550712496212e-17
9421	1.07794e-11	B	2	1842.82A	-33.052	1.458773731354547e-17
9422	1.71897e-12	N	1	1.15560m	-33.056	1.4453996133965128e-17
9423	2.58349e-11	Mg	9	768.901A	-33.058	1.4387586054126834e-17
9424	3.6365e-12	Si	2	5462.52A	-33.059	1.4354495524454898e-17
9425	3.79042e-10	Ne	9	52.4070A	-33.065	1.4157544462354882e-17
9426	2.81306e-10	Na	9	70.6150A	-33.067	1.4092496454223083e-17
9427	1.58125e-11	Fe	8	1256.25A	-33.068000000000005	1.406008461179732e-17
9428	2.55613e-11	Ar	10	777.131A	-33.07	1.3995484391004045e-17
9429	3.53062e-10	Ar	10	56.2633A	-33.071999999999996	1.3931180981264313e-17
9430	5.24308e-11	F	2	378.870A	-33.073	1.3899140154130792e-17
9431	1.95423e-12	N	1	1.01648m	-33.073	1.3899140154130792e-17
9432	9.30904e-13	Be	3	2.13389m	-33.073	1.3899140154130792e-17
9433	4.7636800000000006e-12	Fe	2	4169.98A	-33.078	1.3740038012436435e-17
9434	2.98531e-11	Be	3	665.407A	-33.078	1.3740038012436435e-17
9435	7.70951e-14	C	5	25.7662m	-33.08	1.367690827219528e-17
9436	1.19741e-11	P	10	1658.96A	-33.08	1.367690827219528e-17
9437	2.3547099999999998e-12	Fe	2	8436.05A	-33.080999999999996	1.3645452256064514e-17
9438	2.988e-12	Fe	2	6648.07A	-33.083	1.3582757097898155e-17
9439	6.381810000000001e-13	Fe	9	3.11267m	-33.086999999999996	1.3458229632316543e-17
9440	1.08126e-15	He	1	1837.16m	-33.086999999999996	1.3458229632316543e-17
9441	1.9787900000000003e-12	Fe	2	1.00387m	-33.088	1.3427276563100643e-17
9442	1.19214e-10	Cl	11	166.629A	-33.088	1.3427276563100643e-17
9443	1.39714e-11	Cl	10	1421.79A	-33.088	1.3427276563100643e-17
9444	1.54718e-11	Cl	7	1283.91A	-33.09	1.3365583831187499e-17
9445	7.41003e-11	Fe	10	268.075A	-33.09	1.3365583831187499e-17
9446	3.21693e-13	Mg	5	6.17497m	-33.091	1.3334843841401525e-17
9447	7.7431e-11	Si	8	256.544A	-33.094	1.3243047422082904e-17
9448	1.46556e-12	Fe	2	1.35542m	-33.095	1.3212589258217283e-17
9449	1.2835799999999999e-12	Fe	2	1.54758m	-33.103	1.2971432326222679e-17
9450	1.67121e-11	S	1	1188.63A	-33.105	1.2911834008330913e-17
9451	7.2235e-11	Ni	11	274.997A	-33.107	1.28525095198362e-17
9452	1.78768e-11	F	6	1111.19A	-33.108000000000004	1.2822949568220409e-17
9453	1.13282e-11	Ca	2	1753.54A	-33.108000000000004	1.2822949568220409e-17
9454	1.07371e-11	Fe	10	1850.07A	-33.11	1.2764033466632157e-17
9455	1.0435399999999999e-10	S	11	190.356A	-33.111	1.2734677004292176e-17
9456	6.41768e-11	Ni	13	309.527A	-33.111	1.2734677004292176e-17
9457	2.33143e-11	N	1	852.028A	-33.121	1.2444800365444209e-17
9458	1.5057799999999999e-12	Fe	2	1.31922m	-33.126999999999995	1.2274051303213609e-17
9459	2.2903299999999998e-10	Mg	9	86.7319A	-33.126999999999995	1.2274051303213609e-17
9460	2.99411e-11	Fe	9	663.450A	-33.128	1.2245821768577377e-17
9461	2.36842e-12	Fe	2	8387.23A	-33.129	1.2217657160069327e-17
9462	1.51452e-11	Fe	8	1311.60A	-33.132	1.2133551399769775e-17
9463	1.17028e-12	Mg	3	1.69742m	-33.134	1.2077802795043969e-17
9464	5.69917e-11	F	2	348.550A	-33.134	1.2077802795043969e-17
9465	6.64068e-12	K	1	2991.33A	-33.137	1.1994659785421373e-17
9466	3.7905500000000004e-10	Ne	9	52.4052A	-33.137	1.1994659785421373e-17
9467	4.674789999999999e-16	He	1	4249.28m	-33.139	1.1939549329696871e-17
9468	1.213e-11	Fe	10	1637.63A	-33.139	1.1939549329696871e-17
9469	5.86997e-11	Si	8	338.408A	-33.146	1.1748649138204677e-17
9470	2.8854700000000002e-12	N	1	6884.31A	-33.146	1.1748649138204677e-17
9471	1.3093e-11	Fe	8	1517.18A	-33.148	1.169466899873122e-17
9472	3.39437e-11	Fe	9	585.217A	-33.150999999999996	1.1614163463610934e-17
9473	8.91959e-13	B	4	2.22706m	-33.152	1.1587451628890067e-17
9474	9.80895e-11	K	12	202.514A	-33.154	1.1534212124695884e-17
9475	3.24792e-12	Fe	2	6116.06A	-33.158	1.1428465832318222e-17
9476	4.0977699999999994e-12	Fe	2	4847.62A	-33.16	1.1375956801506507e-17
9477	6.6875699999999995e-12	Si	1	2970.35A	-33.163000000000004	1.12976452657192e-17
9478	1.16635e-11	S	8	1703.13A	-33.164	1.1271661402652675e-17
9479	3.19469e-12	Fe	2	6217.96A	-33.165	1.1245737300812844e-17
9480	5.740399999999999e-13	Cr	7	3.46047m	-33.169000000000004	1.1142635761517406e-17
9481	3.41762e-13	Cl	6	5.81237m	-33.171	1.1091440000589404e-17
9482	2.9650200000000002e-12	Fe	2	6699.61A	-33.172	1.1065930396472128e-17
9483	3.42895e-12	Fe	2	5793.16A	-33.174	1.1015087064683224e-17
9484	5.92261e-11	F	2	335.401A	-33.175	1.0989753067445493e-17
9485	2.86258e-11	Ne	3	693.936A	-33.176	1.0964477336784349e-17
9486	3.46828e-11	K	8	572.747A	-33.179	1.0888998405708155e-17
9487	6.37918e-11	Cl	11	311.395A	-33.181999999999995	1.0814039067938903e-17
9488	3.90746e-12	Fe	2	5083.73A	-33.185	1.0739595746620905e-17
9489	1.27497e-10	Ne	9	155.804A	-33.186	1.0714895361832155e-17
9490	5.96907e-11	Al	10	332.790A	-33.189	1.0641134540986538e-17
9491	5.19906e-12	Cr	7	3820.78A	-33.19	1.0616660610686702e-17
9492	3.93496e-12	Fe	2	5048.19A	-33.192	1.0567881486060056e-17
9493	1.53264e-11	Al	1	1296.09A	-33.193000000000005	1.054357603311118e-17
9494	1.52226e-12	Fe	2	1.30493m	-33.195	1.0495132701616704e-17
9495	6.20376e-11	Fe	7	320.200A	-33.199	1.0398912746650619e-17
9496	3.96384e-11	Ca	7	501.142A	-33.199	1.0398912746650619e-17
9497	2.67274e-12	Fe	2	7432.25A	-33.2	1.0374995911018372e-17
9498	7.91724e-11	Mn	8	250.901A	-33.205	1.0256234314890404e-17
9499	1.74992e-12	Fe	2	1.13516m	-33.205999999999996	1.0232645630545275e-17
9500	4.43915e-11	Ti	9	447.483A	-33.205999999999996	1.0232645630545275e-17
9501	4.4728199999999995e-12	Cr	7	4441.15A	-33.208	1.0185630894483139e-17
9502	9.71947e-14	Mg	2	20.4378m	-33.209	1.0162204593498686e-17
9503	2.91387e-11	Na	9	681.720A	-33.21	1.0138832171511539e-17
9504	4.09874e-12	Fe	2	4846.48A	-33.21	1.0138832171511539e-17
9505	2.33579e-12	Fe	2	8504.38A	-33.211999999999996	1.0092248469140639e-17
9506	9.248830000000001e-14	Fe	2	21.4778m	-33.216	9.999722179019565e-18
9507	2.30863e-11	K	8	860.445A	-33.219	9.930884575735077e-18
9508	5.47434e-12	Fe	2	3628.65A	-33.22	9.908044175025349e-18
9509	3.32213e-11	Fe	8	597.944A	-33.222	9.862520847178418e-18
9510	1.97453e-11	N	3	1006.04A	-33.224000000000004	9.817206680023713e-18
9511	1.67693e-11	N	3	1184.57A	-33.224000000000004	9.817206680023713e-18
9512	1.36073e-12	Fe	2	1.45983m	-33.224000000000004	9.817206680023713e-18
9513	2.87e-13	Ti	8	6.92140m	-33.226	9.772100712555307e-18
9514	3.94554e-11	Fe	6	503.466A	-33.229	9.704830044424315e-18
9515	3.97517e-13	Fe	9	4.99714m	-33.23	9.682509554709225e-18
9516	2.85437e-12	Fe	2	6959.32A	-33.236999999999995	9.527696933472213e-18
9517	1.68768e-11	S	1	1177.03A	-33.236999999999995	9.527696933472213e-18
9518	2.26997e-11	Mg	5	875.097A	-33.239000000000004	9.483921142461563e-18
9519	2.81369e-10	Mg	9	70.5992A	-33.24	9.462108729122015e-18
9520	4.1981300000000005e-10	Mg	10	47.3174A	-33.241	9.440346482941025e-18
9521	2.24278e-12	Fe	2	8857.05A	-33.242	9.418634288537326e-18
9522	3.09631e-11	Ar	2	641.552A	-33.248000000000005	9.28940578144692e-18
9523	1.72399e-11	Fe	8	1152.24A	-33.25	9.246724838828958e-18
9524	1.51447e-11	Sc	11	1311.65A	-33.254	9.161950355945205e-18
9525	1.82137e-11	Cl	1	1090.63A	-33.255	9.140878454865497e-18
9526	1.86259e-12	N	1	1.06650m	-33.255	9.140878454865497e-18
9527	1.72093e-11	Fe	8	1154.28A	-33.255	9.140878454865497e-18
9528	5.16105e-12	Mg	1	3848.92A	-33.262	8.994725916000365e-18
9529	3.15385e-12	Ca	2	6298.48A	-33.264	8.953398904378889e-18
9530	2.27417e-12	Fe	2	8734.82A	-33.265	8.932806658327644e-18
9531	7.1147e-11	P	9	279.203A	-33.266999999999996	8.891764139853222e-18
9532	2.2413400000000002e-12	Al	2	8862.77A	-33.266999999999996	8.891764139853222e-18
9533	1.51513e-12	Fe	2	1.31107m	-33.266999999999996	8.891764139853222e-18
9534	6.04455e-12	S	2	3286.34A	-33.271	8.810243956218437e-18
9535	5.22584e-12	Co	12	3801.20A	-33.271	8.810243956218437e-18
9536	6.402069999999999e-13	Cr	10	3.10282m	-33.274	8.749594663424065e-18
9537	3.2347099999999997e-12	Fe	2	6141.03A	-33.277	8.689362877424596e-18
9538	6.560119999999999e-12	S	4	3028.06A	-33.278	8.66937789738389e-18
9539	9.6609e-11	Si	9	205.617A	-33.281	8.60969831971767e-18
9540	1.20287e-11	Fe	8	1651.42A	-33.281	8.60969831971767e-18
9541	5.46026e-11	F	2	363.800A	-33.288000000000004	8.472038763855063e-18
9542	4.34595e-12	Ti	3	4570.80A	-33.288000000000004	8.472038763855063e-18
9543	2.96456e-12	Fe	2	6700.64A	-33.289	8.452553615405387e-18
9544	2.34253e-12	Fe	2	8479.91A	-33.289	8.452553615405387e-18
9545	5.66859e-11	Si	8	350.430A	-33.291	8.413717659228847e-18
9546	3.5961900000000002e-12	Fe	7	5523.75A	-33.292	8.394366645597474e-18
9547	2.83029e-11	Si	7	701.853A	-33.292	8.394366645597474e-18
9548	1.87061e-11	Mg	9	1061.92A	-33.297	8.298277125190456e-18
9549	2.15598e-11	O	4	921.365A	-33.299	8.260150005098789e-18
9550	2.16272e-11	Ar	1	918.493A	-33.299	8.260150005098789e-18
9551	7.71118e-11	Ni	11	257.606A	-33.3	8.24115218727097e-18
9552	1.69612e-11	Cl	1	1171.17A	-33.301	8.222198063211531e-18
9553	1.9701e-12	Fe	10	1.00830m	-33.305	8.14681649826547e-18
9554	5.3785e-11	Sc	11	369.331A	-33.305	8.14681649826547e-18
9555	8.56203e-12	Cr	7	2320.06A	-33.306	8.128079340270132e-18
9556	7.18495e-13	Si	7	2.76473m	-33.306	8.128079340270132e-18
9557	1.9145200000000002e-12	N	1	1.03757m	-33.309	8.072126035660902e-18
9558	6.592819999999999e-13	Mn	11	3.01304m	-33.31	8.053560660962487e-18
9559	1.97295e-11	S	1	1006.84A	-33.311	8.035037985441123e-18
9560	9.31997e-13	Ni	4	2.13139m	-33.312	8.01655791089129e-18
9561	2.9225e-11	Be	3	679.708A	-33.315	7.961372314401932e-18
9562	1.33246e-11	Ca	7	1490.81A	-33.316	7.943061666193829e-18
9563	5.62278e-12	Fe	2	3532.86A	-33.318000000000005	7.90656661288654e-18
9564	4.92429e-12	Fe	2	4033.97A	-33.319	7.888382014294212e-18
9565	1.9271e-12	N	1	1.03080m	-33.32	7.870239239118061e-18
9566	1.00067e-11	Fe	7	1985.11A	-33.321	7.852138191166894e-18
9567	1.80383e-11	Cl	11	1101.24A	-33.325	7.780149355520583e-18
9568	2.97276e-12	Ni	3	6682.16A	-33.325	7.780149355520583e-18
9569	5.75765e-11	B	3	345.010A	-33.327	7.744402816289264e-18
9570	1.47101e-12	Fe	2	1.35040m	-33.329	7.70882051748671e-18
9571	6.76615e-11	Ti	10	293.586A	-33.333	7.638145626170669e-18
9572	3.83561e-12	Fe	2	5178.96A	-33.333	7.638145626170669e-18
9573	2.85101e-11	Ne	3	696.753A	-33.334	7.620578378716349e-18
9574	9.64757e-13	Ne	3	2.05901m	-33.335	7.603051534810112e-18
9575	1.92659e-12	V	11	1.03107m	-33.335	7.603051534810112e-18
9576	4.05322e-11	Fe	8	490.091A	-33.335	7.603051534810112e-18
9577	2.26926e-11	Ne	3	875.371A	-33.338	7.550712496191332e-18
9578	2.99539e-11	S	5	663.167A	-33.338	7.550712496191332e-18
9579	3.57542e-11	Cl	6	555.583A	-33.339	7.533346339355882e-18
9580	9.60842e-11	F	3	206.740A	-33.34	7.51602012357268e-18
9581	2.57669e-11	Fe	8	770.928A	-33.343	7.464280204974717e-18
9582	1.9853700000000002e-10	F	8	100.054A	-33.345	7.429984952661678e-18
9583	3.2857199999999995e-10	Ne	9	60.4569A	-33.346	7.412896461471207e-18
9584	1.2776300000000002e-13	Fe	7	15.5479m	-33.348	7.378837296014363e-18
9585	7.31205e-11	Fe	8	271.667A	-33.35	7.344934618208148e-18
9586	1.41445e-10	Ar	11	140.439A	-33.352	7.311187709057239e-18
9587	2.28566e-11	Fe	8	869.091A	-33.356	7.2441583372412e-18
9588	2.87639e-11	Fe	8	690.604A	-33.357	7.227497235406267e-18
9589	2.7458599999999998e-12	Ca	2	7234.34A	-33.358000000000004	7.21087445304208e-18
9590	1.73423e-12	N	1	1.14543m	-33.359	7.194289902016541e-18
9591	1.90743e-12	N	1	1.04142m	-33.359	7.194289902016541e-18
9592	4.51229e-12	V	9	4402.30A	-33.36	7.177743494399893e-18
9593	4.74598e-11	K	8	418.554A	-33.36	7.177743494399893e-18
9594	2.12427e-12	Fe	2	9351.19A	-33.361999999999995	7.144764758685408e-18
9595	2.81155e-10	Na	9	70.6530A	-33.364000000000004	7.111937546497575e-18
9596	9.7069e-14	Mg	2	20.4643m	-33.365	7.095580544042681e-18
9597	4.0730199999999995e-12	Fe	2	4877.09A	-33.366	7.079261161649489e-18
9598	4.6819e-12	Mn	5	4242.82A	-33.371	6.998225529233237e-18
9599	1.82462e-12	Fe	2	1.08869m	-33.372	6.982130057160661e-18
9600	3.48485e-12	Cu	1	5700.24A	-33.373000000000005	6.966071603646483e-18
9601	1.17522e-11	B	1	1690.27A	-33.374	6.950050083550609e-18
9602	2.22025e-11	Mg	5	894.694A	-33.376	6.918117504030782e-18
9603	3.51541e-11	K	8	565.068A	-33.376	6.918117504030782e-18
9604	4.28611e-12	Fe	2	4634.62A	-33.376	6.918117504030782e-18
9605	5.41813e-11	F	2	366.629A	-33.378	6.8863316413866265e-18
9606	1.68805e-11	C	3	1176.77A	-33.381	6.8389264678099276e-18
9607	1.9040900000000002e-12	Fe	2	1.04325m	-33.384	6.7918476291527275e-18
9608	8.92958e-13	Fe	2	2.22457m	-33.384	6.7918476291527275e-18
9609	3.12673e-12	Fe	2	6353.12A	-33.385	6.77622681307877e-18
9610	6.70568e-12	K	1	2962.33A	-33.388000000000005	6.7295795958086545e-18
9611	1.29705e-11	F	6	1531.51A	-33.39	6.6986599861663055e-18
9612	6.67025e-12	V	8	2978.07A	-33.391	6.683253495723742e-18
9613	2.67459e-11	O	1	742.710A	-33.391999999999996	6.667882439225916e-18
9614	5.73239e-11	F	2	346.530A	-33.4	6.5461798690090786e-18
9615	3.24879e-11	Ca	7	611.442A	-33.400999999999996	6.531124073104307e-18
9616	1.4523e-11	B	1	1367.79A	-33.400999999999996	6.531124073104307e-18
9617	6.26882e-11	Si	8	316.877A	-33.404	6.4861641312280755e-18
9618	1.7633e-11	Cl	11	1126.55A	-33.408	6.426698621038455e-18
9619	1.27273e-12	Fe	2	1.56078m	-33.41	6.397170623067335e-18
9620	1.59303e-12	N	1	1.24696m	-33.412	6.3677782939232324e-18
9621	8.3834e-11	P	10	236.950A	-33.42	6.2515532416664e-18
9622	2.42535e-11	Fe	8	819.036A	-33.423	6.2085178518568125e-18
9623	4.65491e-12	Fe	2	4267.42A	-33.425	6.179992303462002e-18
9624	4.4837699999999996e-12	Cr	7	4430.31A	-33.425	6.179992303462002e-18
9625	1.98292e-11	S	1	1001.78A	-33.426	6.1657787155868605e-18
9626	1.75457e-11	S	8	1132.16A	-33.427	6.151597818056785e-18
9627	2.43798e-12	Fe	2	8147.93A	-33.428000000000004	6.137449535685866e-18
9628	2.67609e-12	Fe	2	7422.95A	-33.433	6.067194731803119e-18
9629	1.91129e-12	N	1	1.03932m	-33.439	5.983949699307167e-18
9630	7.72993e-11	Fe	7	256.981A	-33.44	5.9701869969097416e-18
9631	1.67165e-12	Zn	2	1.18832m	-33.44	5.9701869969097416e-18
9632	1.1279e-11	Fe	7	1761.18A	-33.442	5.942756479325567e-18
9633	4.46265e-12	Ni	4	4451.27A	-33.442	5.942756479325567e-18
9634	4.2584e-12	Fe	2	4664.77A	-33.446	5.8882729604342774e-18
9635	4.97409e-11	Fe	6	399.359A	-33.448	5.861218803660761e-18
9636	5.95164e-12	Ne	3	3337.64A	-33.457	5.7410051204748655e-18
9637	1.69469e-11	S	1	1172.16A	-33.457	5.7410051204748655e-18
9638	8.945339999999999e-12	C	3	2220.65A	-33.459	5.7146275979635044e-18
9639	6.73207e-11	Fe	7	295.072A	-33.459	5.7146275979635044e-18
9640	6.2402e-11	Ar	3	318.330A	-33.46	5.701484319210344e-18
9641	3.89876e-12	Cr	7	5095.07A	-33.461999999999996	5.675288378286819e-18
9642	4.40366e-12	K	4	4510.90A	-33.463	5.662235577228092e-18
9643	4.01519e-12	Fe	2	4947.33A	-33.468	5.597420502545417e-18
9644	2.0873299999999998e-12	Fe	7	9516.67A	-33.471	5.5588881308383106e-18
9645	2.75289e-12	Si	2	7215.86A	-33.471	5.5588881308383106e-18
9646	5.13993e-12	Fe	2	3864.73A	-33.473	5.533347359887527e-18
9647	1.47043e-11	O	5	1350.93A	-33.474000000000004	5.520621014112082e-18
9648	2.23781e-11	Mg	5	887.674A	-33.477	5.482617326364648e-18
9649	1.30759e-10	Mg	5	151.916A	-33.479	5.457426987928684e-18
9650	2.86171e-11	Na	9	694.147A	-33.479	5.457426987928684e-18
9651	9.11267e-12	Cu	1	2179.87A	-33.48	5.4448752541634025e-18
9652	3.95017e-10	Ne	9	50.2876A	-33.48	5.4448752541634025e-18
9653	3.79192e-12	Fe	2	5238.62A	-33.481	5.432352388584607e-18
9654	6.06251e-11	F	2	327.660A	-33.481	5.432352388584607e-18
9655	6.10725e-13	Fe	2	3.25261m	-33.482	5.419858324797492e-18
9656	1.74698e-11	Fe	8	1137.08A	-33.485	5.3825482825241855e-18
9657	1.4844399999999999e-12	N	1	1.33818m	-33.489000000000004	5.333200783252605e-18
9658	7.11399e-11	P	9	279.231A	-33.49	5.320934761829644e-18
9659	2.92124e-16	Cr	14	6800.00m	-33.491	5.308696951473107e-18
9660	1.05347e-13	Al	1	18.8562m	-33.496	5.2479287999745655e-18
9661	1.1322499999999999e-10	Co	12	175.442A	-33.499	5.211802312225152e-18
9662	1.58099e-11	K	12	1256.46A	-33.5	5.1998154995375935e-18
9663	6.1564e-12	Ti	3	3226.64A	-33.501	5.1878562557541865e-18
9664	3.15594e-12	Ca	2	6294.31A	-33.501	5.1878562557541865e-18
9665	2.60504e-10	S	9	76.2540A	-33.501999999999995	5.175924517468212e-18
9666	6.5818199999999995e-12	Sc	1	3018.08A	-33.506	5.12847135626113e-18
9667	2.68043e-11	Be	3	741.092A	-33.507	5.116676199453894e-18
9668	2.86425e-11	Ne	3	693.531A	-33.507	5.116676199453894e-18
9669	4.09117e-12	Fe	2	4855.45A	-33.509	5.0931672077699995e-18
9670	1.79874e-12	Fe	2	1.10436m	-33.513000000000005	5.0464727701387575e-18
9671	1.11529e-11	Fe	7	1781.10A	-33.514	5.0348662048462435e-18
9672	2.14932e-11	S	5	924.222A	-33.515	5.023286333913141e-18
9673	2.09864e-12	Fe	2	9465.40A	-33.518	4.9887062740226965e-18
9674	3.55312e-11	Ne	1	559.071A	-33.521	4.954364261590139e-18
9675	4.50577e-12	Si	2	4408.68A	-33.521	4.954364261590139e-18
9676	8.250110000000001e-12	Ti	3	2407.78A	-33.524	4.920258657908295e-18
9677	8.54488e-11	Al	6	232.472A	-33.527	4.886387835550772e-18
9678	2.7887e-12	Cr	7	7123.20A	-33.528	4.8751494553907795e-18
9679	2.85162e-11	Ne	3	696.602A	-33.529	4.863936922787813e-18
9680	7.97296e-11	Ni	13	249.148A	-33.529	4.863936922787813e-18
9681	2.59111e-10	S	9	76.6640A	-33.53	4.852750178294301e-18
9682	2.84462e-11	Ne	3	698.317A	-33.53	4.852750178294301e-18
9683	2.35938e-12	Fe	2	8419.34A	-33.531	4.841589162599157e-18
9684	4.81101e-13	Fe	2	4.12895m	-33.531	4.841589162599157e-18
9685	6.11992e-13	O	7	3.24587m	-33.532	4.830453816527787e-18
9686	1.69573e-11	Ti	9	1171.44A	-33.532	4.830453816527787e-18
9687	5.35315e-11	Fe	6	371.080A	-33.532	4.830453816527787e-18
9688	2.74967e-12	Ca	2	7224.29A	-33.533	4.819344081041616e-18
9689	4.88382e-11	S	3	406.741A	-33.535	4.7972012063498925e-18
9690	3.14495e-12	Fe	2	6316.31A	-33.536	4.786167949744865e-18
9691	5.7614199999999995e-12	Ne	3	3447.84A	-33.542	4.720499263618948e-18
9692	7.78525e-11	S	10	255.155A	-33.543	4.709642416586966e-18
9693	3.02444e-11	Mg	6	656.798A	-33.543	4.709642416586966e-18
9694	6.41971e-11	Cl	11	309.429A	-33.544000000000004	4.6988105396101685e-18
9695	1.87785e-12	N	1	1.05783m	-33.546	4.677221466236464e-18
9696	4.77689e-12	Fe	2	4158.45A	-33.555	4.581291585717203e-18
9697	1.98988e-11	S	1	998.273A	-33.555	4.581291585717203e-18
9698	2.75846e-11	Si	7	720.129A	-33.555	4.581291585717203e-18
9699	6.752389999999999e-12	K	1	2941.84A	-33.556999999999995	4.5602424628899206e-18
9700	5.56524e-11	Cl	11	356.938A	-33.56	4.528849974586509e-18
9701	3.39083e-10	Ne	9	58.5828A	-33.561	4.518433908687754e-18
9702	6.17458e-13	B	3	3.21713m	-33.566	4.4667118234361004e-18
9703	7.55266e-11	Ni	11	263.013A	-33.566	4.4667118234361004e-18
9704	5.86941e-11	B	3	338.440A	-33.567	4.456438671319175e-18
9705	8.0861e-12	Si	2	2456.62A	-33.57	4.425760763290734e-18
9706	1.8789900000000003e-12	Fe	2	1.05719m	-33.571	4.415581795998542e-18
9707	2.01173e-11	Si	1	987.430A	-33.571999999999996	4.405426239681473e-18
9708	8.37083e-11	Fe	9	237.306A	-33.571999999999996	4.405426239681473e-18
9709	3.24464e-12	B	2	6122.24A	-33.574	4.38518514472148e-18
9710	1.0607e-11	Fe	8	1872.77A	-33.582	4.3051464955920794e-18
9711	6.68342e-13	Cr	7	2.97220m	-33.583	4.2952449334176826e-18
9712	1.08674e-11	Fe	8	1827.89A	-33.583	4.2952449334176826e-18
9713	4.63727e-12	Si	6	4283.65A	-33.586999999999996	4.2558658911690695e-18
9714	8.50795e-11	C	5	233.481A	-33.592	4.2071493971600705e-18
9715	2.47608e-11	O	4	802.253A	-33.602	4.1113829850266406e-18
9716	1.46818e-11	Sc	11	1353.00A	-33.605	4.083080423634719e-18
9717	1.0987e-11	Fe	8	1807.99A	-33.605	4.083080423634719e-18
9718	1.03317e-11	Zn	2	1922.68A	-33.607	4.0643203731679444e-18
9719	2.15115e-11	O	4	923.436A	-33.613	4.008555807088527e-18
9720	4.4349e-12	Fe	2	4479.12A	-33.613	4.008555807088527e-18
9721	5.1523e-12	Mg	1	3855.45A	-33.613	4.008555807088527e-18
9722	3.45705e-12	Cr	7	5746.07A	-33.614000000000004	3.9993363845684465e-18
9723	2.17945e-11	C	3	911.445A	-33.619	3.953556359539272e-18
9724	1.0942499999999999e-10	Mg	10	181.535A	-33.621	3.935391418089951e-18
9725	3.68176e-10	Ne	9	53.9537A	-33.622	3.926340268995093e-18
9726	1.67457e-11	Fe	8	1186.24A	-33.63	3.8546764826824415e-18
9727	8.81908e-11	Cl	7	225.244A	-33.632	3.836965852999673e-18
9728	1.27581e-11	B	2	1557.01A	-33.632	3.836965852999673e-18
9729	3.6883699999999996e-10	Na	9	53.8570A	-33.637	3.793044468075806e-18
9730	3.15026e-12	Sc	1	6305.66A	-33.643	3.741001946950111e-18
9731	9.02867e-12	Cr	7	2200.15A	-33.647	3.706704234944229e-18
9732	2.92882e-14	C	5	67.8241m	-33.65	3.6811874624729515e-18
9733	2.54405e-12	Fe	2	7808.19A	-33.65	3.6811874624729515e-18
9734	9.106790000000001e-13	Fe	2	2.18128m	-33.655	3.6390492580399385e-18
9735	5.00048e-11	Fe	6	397.251A	-33.659	3.605686253904314e-18
9736	5.9054e-12	Mn	8	3363.78A	-33.663000000000004	3.572629123629088e-18
9737	1.22283e-12	B	1	1.62447m	-33.664	3.5644123046590734e-18
9738	2.69729e-11	Fe	8	736.460A	-33.665	3.556214383848271e-18
9739	6.53902e-11	He	1	303.784A	-33.665	3.556214383848271e-18
9740	1.61925e-11	Fe	8	1226.77A	-33.668	3.5317335762250794e-18
9741	9.50648e-12	B	1	2089.57A	-33.669000000000004	3.523610814403978e-18
9742	2.5682e-12	Fe	2	7734.79A	-33.669000000000004	3.523610814403978e-18
9743	5.645030000000001e-16	He	1	3518.93m	-33.671	3.507421293296183e-18
9744	3.89076e-12	Cu	1	5105.55A	-33.675	3.475265061594981e-18
9745	2.2358700000000002e-12	Fe	2	8884.44A	-33.676	3.4672721737535633e-18
9746	4.0446e-11	Fe	8	491.136A	-33.678000000000004	3.4513415051864828e-18
9747	7.96266e-11	Ni	13	249.470A	-33.679	3.4434036399979992e-18
9748	2.80162e-11	Cl	11	709.035A	-33.68	3.435484031392835e-18
9749	5.32271e-11	Fe	6	373.202A	-33.681999999999995	3.4196994160731274e-18
9750	1.42211e-10	Ar	11	139.683A	-33.681999999999995	3.4196994160731274e-18
9751	5.63008e-12	Fe	2	3528.27A	-33.685	3.396158370877863e-18
9752	2.46037e-11	Ar	10	807.377A	-33.686	3.3883474233763612e-18
9753	5.3814e-11	Cl	11	369.132A	-33.691	3.349561331151547e-18
9754	1.92558e-11	S	1	1031.61A	-33.691	3.349561331151547e-18
9755	1.90625e-11	Fe	10	1042.07A	-33.693000000000005	3.334171494779423e-18
9756	3.83042e-12	Fe	2	5185.97A	-33.694	3.3265031131367856e-18
9757	2.6299e-11	C	1	755.333A	-33.7	3.280861779375168e-18
9758	1.0703e-11	Ne	9	1855.98A	-33.7	3.280861779375168e-18
9759	7.91319e-12	Mn	8	2510.30A	-33.701	3.2733160066755987e-18
9760	1.0454200000000001e-13	Fe	2	19.0014m	-33.702	3.2657875887716477e-18
9761	3.9508599999999996e-12	Fe	2	5027.88A	-33.704	3.25078265778266e-18
9762	2.1748900000000002e-12	Fe	2	9133.56A	-33.705999999999996	3.23584666818929e-18
9763	6.34773e-12	Fe	10	3129.38A	-33.707	3.228404427372416e-18
9764	5.66213e-11	B	3	350.830A	-33.707	3.228404427372416e-18
9765	6.78745e-12	K	1	2926.65A	-33.708	3.22097930323449e-18
9766	7.11539e-13	Si	8	2.79176m	-33.708	3.22097930323449e-18
9767	1.05541e-11	Zn	2	1882.16A	-33.709	3.213571256408138e-18
9768	4.0311e-12	Cr	7	4927.80A	-33.713	3.1841090580383866e-18
9769	9.7667e-12	Fe	8	2033.90A	-33.714	3.176785810422886e-18
9770	2.34974e-11	Fe	8	845.389A	-33.715	3.16947940580946e-18
9771	1.09664e-10	Ni	13	181.139A	-33.716	3.1621898054603833e-18
9772	1.03804e-11	Zn	2	1913.64A	-33.719	3.1404214439557766e-18
9773	1.47719e-13	O	7	13.4474m	-33.719	3.1404214439557766e-18
9774	7.84489e-11	Mn	8	253.215A	-33.723	3.1116298870976715e-18
9775	1.33844e-11	Fe	8	1484.14A	-33.724000000000004	3.1044733369494772e-18
9776	2.5747e-12	Fe	2	7715.25A	-33.726	3.090209577622915e-18
9777	1.5389e-12	Fe	2	1.29082m	-33.729	3.0689367245213913e-18
9778	2.69745e-11	Sc	10	736.415A	-33.731	3.0548362410976266e-18
9779	1.6531e-11	S	1	1201.65A	-33.742	2.9784336799937484e-18
9780	7.86565e-11	P	8	252.547A	-33.748000000000005	2.937568037890858e-18
9781	6.85424e-13	Fe	2	2.89813m	-33.751	2.917345961757852e-18
9782	1.7399700000000001e-12	N	1	1.14166m	-33.751999999999995	2.910636252238293e-18
9783	1.2542e-11	Fe	10	1583.84A	-33.754	2.8972630934177257e-18
9784	1.45823e-12	Si	2	1.36223m	-33.754	2.8972630934177257e-18
9785	3.58285e-11	Ne	1	554.431A	-33.756	2.883951378680631e-18
9786	8.06402e-11	P	8	246.334A	-33.757	2.8773184745708217e-18
9787	2.63885e-11	C	1	752.768A	-33.76	2.857511153514323e-18
9788	8.76603e-13	Fe	2	2.26607m	-33.76	2.857511153514323e-18
9789	1.22922e-12	Fe	2	1.61603m	-33.76	2.857511153514323e-18
9790	1.48915e-12	Fe	2	1.33394m	-33.762	2.8443820823505515e-18
9791	9.12872e-11	S	11	217.604A	-33.762	2.8443820823505515e-18
9792	2.28276e-11	Ar	10	870.193A	-33.762	2.8443820823505515e-18
9793	4.34787e-12	Cr	7	4568.78A	-33.764	2.83131333378934e-18
9794	4.08413e-11	Ca	11	486.382A	-33.766	2.8183046306735517e-18
9795	2.3398299999999997e-12	Fe	2	8489.69A	-33.769	2.798903558060936e-18
9796	1.29129e-11	B	2	1538.34A	-33.769	2.798903558060936e-18
9797	3.57127e-11	Ne	1	556.229A	-33.77	2.7924662585105368e-18
9798	2.37925e-11	Ar	5	834.903A	-33.77	2.7924662585105368e-18
9799	2.60378e-11	O	5	762.909A	-33.77	2.7924662585105368e-18
9800	5.18151e-12	Mn	8	3833.72A	-33.774	2.766864773967439e-18
9801	1.82675e-11	Ca	7	1087.42A	-33.775	2.760501161575703e-18
9802	5.478680000000001e-12	Fe	2	3625.77A	-33.779	2.7351927348027672e-18
9803	2.35319e-12	Mn	8	8441.50A	-33.78	2.72890196607972e-18
9804	6.56182e-11	Ni	11	302.728A	-33.783	2.7101163370812076e-18
9805	9.26314e-13	Mg	3	2.14446m	-33.784	2.7038832424724797e-18
9806	5.2059000000000004e-14	Al	7	38.1576m	-33.784	2.7038832424724797e-18
9807	3.2866e-12	Fe	2	6044.08A	-33.786	2.6914600274431036e-18
9808	2.59849e-11	Cl	6	764.462A	-33.791	2.6606511392743574e-18
9809	2.1798e-12	Fe	2	9112.95A	-33.793	2.6484265577161926e-18
9810	5.48909e-11	F	2	361.890A	-33.809	2.5526303832634014e-18
9811	1.72172e-12	S	1	1.15376m	-33.811	2.54090211199648e-18
9812	8.06011e-11	Fe	9	246.454A	-33.818000000000005	2.5002758968564277e-18
9813	4.53219e-12	Fe	2	4382.97A	-33.818000000000005	2.5002758968564277e-18
9814	2.55505e-11	Cl	8	777.460A	-33.821	2.4830641186482017e-18
9815	3.0508e-12	Fe	2	6511.23A	-33.821999999999996	2.477353229650816e-18
9816	1.7353599999999998e-12	Fe	2	1.14469m	-33.823	2.4716554753336005e-18
9817	2.61643e-11	C	1	759.221A	-33.826	2.4546407187212697e-18
9818	2.72497e-10	S	7	72.8980A	-33.827	2.448995201729662e-18
9819	1.83991e-12	Fe	2	1.07965m	-33.830999999999996	2.426542678762869e-18
9820	2.42278e-12	Fe	2	8199.03A	-33.832	2.4209617854698374e-18
9821	4.13085e-11	Sc	10	480.880A	-33.834	2.4098384764576875e-18
9822	9.48034e-12	Cr	1	2095.33A	-33.836	2.3987662744081586e-18
9823	3.18111e-11	Sc	10	624.450A	-33.836999999999996	2.3932492650724205e-18
9824	1.71477e-13	Mg	6	11.5843m	-33.84	2.376774253014987e-18
9825	1.90981e-12	N	1	1.04013m	-33.845	2.349567543118924e-18
9826	1.0923600000000001e-10	Cl	11	181.849A	-33.846	2.344163687725163e-18
9827	4.52185e-11	Ti	9	439.300A	-33.846	2.344163687725163e-18
9828	2.53007e-11	Fe	8	785.134A	-33.847	2.3387722608538812e-18
9829	1.19619e-10	Cl	11	166.064A	-33.848	2.333393233920347e-18
9830	5.8948800000000004e-12	Si	6	3369.78A	-33.848	2.333393233920347e-18
9831	1.22424e-11	B	1	1622.59A	-33.85	2.322672265855699e-18
9832	8.4649e-12	Zn	2	2346.69A	-33.851	2.317330267883118e-18
9833	3.1031099999999997e-12	Ni	3	6401.47A	-33.854	2.3013778785263055e-18
9834	8.72677e-11	Ne	9	227.627A	-33.858000000000004	2.2802787193133852e-18
9835	3.29908e-12	Fe	2	6021.21A	-33.86	2.26980179027597e-18
9836	1.7339400000000002e-10	Al	6	114.562A	-33.865	2.2438195840351567e-18
9837	1.8290099999999997e-12	Fe	2	1.08608m	-33.869	2.2232481224380464e-18
9838	3.15212e-12	Ca	2	6301.93A	-33.871	2.21303322519143e-18
9839	6.67025e-12	Sc	1	2978.07A	-33.884	2.147770802893724e-18
9840	4.77474e-12	Si	2	4160.32A	-33.884	2.147770802893724e-18
9841	5.3666e-11	F	2	370.150A	-33.885	2.1428310671232967e-18
9842	1.25537e-11	Fe	10	1582.36A	-33.885999999999996	2.1379026924298747e-18
9843	5.1593599999999995e-12	Fe	2	3850.18A	-33.891	2.1134303226769418e-18
9844	4.11903e-11	Ti	10	482.260A	-33.893	2.1037199923876017e-18
9845	1.3323700000000001e-12	Fe	2	1.49091m	-33.894	2.098881570669903e-18
9846	2.26634e-11	Ar	1	876.501A	-33.895	2.09405427701332e-18
9847	1.0113e-11	Fe	8	1964.25A	-33.895	2.09405427701332e-18
9848	2.70476e-11	Cl	8	734.425A	-33.897	2.084432971567216e-18
9849	1.69223e-11	Ne	3	1173.87A	-33.898	2.079638908766423e-18
9850	2.1533700000000003e-10	F	8	92.2481A	-33.899	2.074855872004137e-18
9851	1.59426e-11	Al	1	1246.00A	-33.905	2.0463877821991354e-18
9852	8.07666e-11	Fe	7	245.949A	-33.911	2.018310289229356e-18
9853	1.33284e-11	Ca	7	1490.38A	-33.913000000000004	2.0090369957952172e-18
9854	5.53601e-12	Fe	2	3588.23A	-33.914	2.004416338926769e-18
9855	7.35926e-11	Fe	7	269.925A	-33.916	1.995206882395642e-18
9856	1.24968e-11	Zn	1	1589.56A	-33.917	1.9906180339053077e-18
9857	1.2456e-10	Mg	5	159.477A	-33.926	1.9497904289842012e-18
9858	1.58048e-12	Fe	2	1.25687m	-33.935	1.9098001988357546e-18
9859	3.6876899999999995e-10	Na	9	53.8670A	-33.936	1.9054077802667675e-18
9860	2.02409e-12	N	1	9814.02A	-33.936	1.9054077802667675e-18
9861	9.17486e-12	Cu	1	2165.10A	-33.937	1.901025463980154e-18
9862	4.27735e-12	Fe	2	4644.10A	-33.937	1.901025463980154e-18
9863	5.54904e-12	Fe	2	3579.80A	-33.938	1.8966532267412776e-18
9864	3.31017e-11	Fe	8	600.104A	-33.938	1.8966532267412776e-18
9865	6.076970000000001e-10	Ca	12	32.6881A	-33.939	1.8922910453690343e-18
9866	2.03903e-12	N	1	9742.12A	-33.939	1.8922910453690343e-18
9867	6.39595e-11	Ni	11	310.579A	-33.941	1.8835967577661105e-18
9868	5.00534e-12	Fe	2	3968.66A	-33.943000000000005	1.8749424167861477e-18
9869	8.0238e-11	Mg	6	247.569A	-33.95	1.8449641607801986e-18
9870	3.46833e-11	Ca	11	572.739A	-33.951	1.8407208609607378e-18
9871	2.9695400000000003e-12	Fe	2	6689.41A	-33.951	1.8407208609607378e-18
9872	4.77445e-12	Ti	3	4160.57A	-33.971	1.757874775152515e-18
9873	6.7262300000000005e-12	Ne	3	2953.28A	-33.972	1.7538317753617015e-18
9874	7.18177e-14	S	2	27.6596m	-33.974000000000004	1.745773650318274e-18
9875	1.53488e-11	Fe	8	1294.20A	-33.975	1.741758482342283e-18
9876	4.67235e-12	Fe	2	4251.49A	-33.976	1.7377525489963787e-18
9877	1.02437e-11	Si	9	1939.19A	-33.979	1.7257899445926884e-18
9878	7.93404e-11	P	9	250.370A	-33.98	1.7218207378644555e-18
9879	1.4204e-12	Fe	2	1.39852m	-33.981	1.7178606600583442e-18
9880	1.86238e-11	Si	4	1066.61A	-33.981	1.7178606600583442e-18
9881	1.2811e-11	F	6	1550.58A	-33.983000000000004	1.7099678072771357e-18
9882	2.17513e-12	Fe	2	9132.52A	-33.986	1.6981964716901055e-18
9883	2.6658e-11	Ca	11	745.158A	-33.986999999999995	1.6942907281884619e-18
9884	4.32258e-12	Ti	3	4595.50A	-33.989000000000004	1.6865061694072215e-18
9885	1.00802e-11	Cl	10	1970.64A	-33.989000000000004	1.6865061694072215e-18
9886	2.17734e-12	Fe	10	9123.26A	-33.99	1.682627312854724e-18
9887	1.5548399999999999e-12	Fe	2	1.27759m	-33.991	1.6787573774247384e-18
9888	4.29037e-12	Mg	1	4630.02A	-33.991	1.6787573774247384e-18
9889	1.64354e-12	Fe	2	1.20864m	-33.991	1.6787573774247384e-18
9890	4.9019e-13	Al	6	4.05240m	-33.996	1.659540800631382e-18
9891	4.0256e-11	Ne	9	493.454A	-33.998000000000005	1.651915903264359e-18
9892	7.32323e-12	Si	3	2712.53A	-33.999	1.6481166021163505e-18
9893	5.57931e-11	Si	10	356.038A	-34.001	1.640544194173624e-18
9894	5.30657e-11	Fe	6	374.337A	-34.004	1.6292507673776141e-18
9895	4.46869e-12	Fe	2	4445.25A	-34.004	1.6292507673776141e-18
9896	9.722980000000001e-12	Mn	8	2043.04A	-34.005	1.6255035945955717e-18
9897	6.12588e-13	Be	3	3.24271m	-34.005	1.6255035945955717e-18
9898	4.0182199999999994e-12	Fe	2	4943.60A	-34.006	1.6217650400718002e-18
9899	6.57763e-12	Si	1	3020.00A	-34.008	1.6143137065587771e-18
9900	1.04031e-10	Cl	11	190.947A	-34.009	1.610600888063323e-18
9901	3.5371099999999997e-12	Fe	2	5616.02A	-34.012	1.5995135895366936e-18
9902	1.67427e-11	Ne	3	1186.46A	-34.016999999999996	1.581204108882344e-18
9903	1.28154e-11	Li	2	1550.04A	-34.019	1.5739391359199697e-18
9904	2.01231e-11	Cl	1	987.147A	-34.022	1.563104215119899e-18
9905	4.5148e-12	Fe	2	4399.86A	-34.023	1.5595091751864083e-18
9906	1.01909e-12	Ni	4	1.94924m	-34.032	1.5275236192480908e-18
9907	4.16515e-12	Sc	1	4769.20A	-34.033	1.5240104124142611e-18
9908	3.94327e-11	Fe	8	503.756A	-34.034	1.5205052857319522e-18
9909	1.15845e-12	Fe	2	1.71474m	-34.036	1.5135191985292082e-18
9910	6.27409e-10	Ca	12	31.6611A	-34.038000000000004	1.5065652094815066e-18
9911	8.86816e-12	S	8	2239.98A	-34.038000000000004	1.5065652094815066e-18
9912	5.20681e-11	Fe	6	381.509A	-34.043	1.4893197001354381e-18
9913	1.03424e-10	Cl	11	192.069A	-34.043	1.4893197001354381e-18
9914	1.94725e-13	N	6	10.2013m	-34.047	1.4756655350523172e-18
9915	7.307939999999999e-13	Mg	3	2.71820m	-34.047	1.4756655350523172e-18
9916	2.97045e-11	Cl	8	668.735A	-34.052	1.458773731354547e-18
9917	6.48236e-11	Ni	11	306.439A	-34.054	1.452071274880409e-18
9918	2.87167e-12	N	1	6917.38A	-34.055	1.4487316036230882e-18
9919	2.2497900000000003e-12	Fe	2	8829.46A	-34.058	1.4387586054126835e-18
9920	3.50836e-12	Fe	2	5662.03A	-34.058	1.4387586054126835e-18
9921	5.71253e-11	Si	10	347.735A	-34.064	1.4190180972938984e-18
9922	6.38296e-11	Si	8	311.211A	-34.065	1.4157544462354882e-18
9923	3.6752e-12	Fe	2	5405.00A	-34.068000000000005	1.406008461179732e-18
9924	1.46923e-11	Fe	8	1352.03A	-34.07	1.3995484391004043e-18
9925	2.57156e-12	Fe	2	7724.67A	-34.071999999999996	1.3931180981264311e-18
9926	5.33894e-12	Fe	2	3720.67A	-34.073	1.3899140154130792e-18
9927	3.40457e-12	Fe	1	5834.65A	-34.073	1.3899140154130792e-18
9928	4.377430000000001e-12	Ni	4	4537.93A	-34.078	1.3740038012436435e-18
9929	4.3788e-11	Ar	2	453.651A	-34.080999999999996	1.3645452256064514e-18
9930	1.15762e-13	Ne	3	17.1598m	-34.085	1.352034999781765e-18
9931	2.87838e-12	N	1	6901.26A	-34.085	1.352034999781765e-18
9932	4.99505e-12	Cr	7	3976.83A	-34.086	1.3489254055726003e-18
9933	2.04485e-11	Si	1	971.440A	-34.086999999999996	1.345822963231654e-18
9934	1.00131e-10	Ni	11	198.385A	-34.089	1.3396394683968658e-18
9935	7.2098e-11	Na	2	275.520A	-34.09	1.3365583831187498e-18
9936	3.41429e-12	Fe	2	5818.04A	-34.091	1.3334843841401525e-18
9937	2.5343599999999997e-12	Fe	2	7838.06A	-34.091	1.3334843841401525e-18
9938	4.306e-11	Cl	7	461.321A	-34.092	1.3304174551630154e-18
9939	5.2677e-11	F	2	377.099A	-34.093	1.327357579926765e-18
9940	3.32697e-11	P	11	597.073A	-34.094	1.3243047422082904e-18
9941	2.68579e-11	Cl	10	739.614A	-34.095	1.3212589258217284e-18
9942	1.22002e-10	Cl	11	162.821A	-34.095	1.3212589258217284e-18
9943	1.2447700000000002e-10	K	12	159.583A	-34.095	1.3212589258217284e-18
9944	5.01924e-12	Fe	2	3957.66A	-34.097	1.3151882924870004e-18
9945	5.61112e-12	Fe	10	3540.20A	-34.098	1.3121634433529622e-18
9946	3.85293e-11	Ca	9	515.567A	-34.1	1.3061345999641647e-18
9947	5.006e-12	Cr	7	3968.13A	-34.101	1.3031305737450994e-18
9948	1.81452e-12	N	1	1.09475m	-34.103	1.2971432326222681e-18
9949	2.55048e-11	Al	6	778.853A	-34.104	1.2941598859742367e-18
9950	1.9681099999999998e-12	Fe	7	1.00931m	-34.105	1.2911834008330913e-18
9951	1.42941e-11	Cl	1	1389.69A	-34.106	1.2882137614177827e-18
9952	2.07128e-12	Fe	2	9590.45A	-34.109	1.2793457602606955e-18
9953	1.9900400000000002e-10	F	8	99.8193A	-34.11	1.2764033466632158e-18
9954	3.90971e-12	Cr	7	5080.80A	-34.111999999999995	1.2705388059941976e-18
9955	8.935290000000001e-13	Fe	2	2.22315m	-34.111999999999995	1.2705388059941976e-18
9956	1.17683e-11	Fe	8	1687.97A	-34.113	1.2676166478294276e-18
9957	3.5551900000000003e-12	Fe	2	5587.45A	-34.114000000000004	1.2647012104419371e-18
9958	2.16324e-11	Cl	8	918.274A	-34.114000000000004	1.2647012104419371e-18
9959	1.68065e-11	Ne	3	1181.95A	-34.118	1.2531063600504282e-18
9960	1.57187e-13	Fe	2	12.6375m	-34.118	1.2531063600504282e-18
9961	3.3181800000000003e-12	Fe	2	5986.56A	-34.121	1.2444800365444209e-18
9962	2.43069e-12	Fe	2	8172.36A	-34.121	1.2444800365444209e-18
9963	3.64455e-12	Fe	2	5450.45A	-34.123000000000005	1.238762170162136e-18
9964	2.20354e-11	P	10	901.479A	-34.123000000000005	1.238762170162136e-18
9965	1.12105e-11	B	4	1771.95A	-34.124	1.2359130962317343e-18
9966	4.07926e-11	Fe	8	486.962A	-34.124	1.2359130962317343e-18
9967	6.30704e-12	Si	4	3149.57A	-34.126	1.2302345913647805e-18
9968	1.2751100000000002e-10	Ne	9	155.786A	-34.126	1.2302345913647805e-18
9969	6.1664e-11	F	2	322.140A	-34.126999999999995	1.227405130321361e-18
9970	1.1755e-13	Ni	4	16.8987m	-34.126999999999995	1.227405130321361e-18
9971	1.5381e-12	Fe	2	1.29149m	-34.131	1.2161522124476613e-18
9972	3.06441e-12	Fe	2	6482.31A	-34.131	1.2161522124476613e-18
9973	2.2553e-12	Fe	2	8807.90A	-34.133	1.2105645005944403e-18
9974	1.86232e-11	Si	4	1066.65A	-34.135	1.2050024619451645e-18
9975	3.97461e-11	Na	8	499.784A	-34.137	1.1994659785421372e-18
9976	4.74755e-11	K	8	418.415A	-34.137	1.1994659785421372e-18
9977	5.29821e-11	Cr	11	374.928A	-34.138000000000005	1.1967072833444586e-18
9978	8.06293e-11	Fe	7	246.368A	-34.138000000000005	1.1967072833444586e-18
9979	4.21647e-11	Sc	10	471.116A	-34.139	1.193954932969687e-18
9980	1.3698200000000001e-12	N	1	1.45015m	-34.139	1.193954932969687e-18
9981	4.32063e-12	Ne	9	4597.59A	-34.143	1.183008688348675e-18
9982	2.26973e-11	Ar	1	875.189A	-34.149	1.1667772006417836e-18
9983	2.697e-11	O	1	736.540A	-34.149	1.1667772006417836e-18
9984	8.673510000000001e-12	Fe	7	2290.24A	-34.150999999999996	1.1614163463610935e-18
9985	4.27057e-12	C	3	4651.47A	-34.158	1.1428465832318222e-18
9986	3.4441800000000004e-12	Fe	2	5767.54A	-34.158	1.1428465832318222e-18
9987	1.9914500000000001e-10	F	8	99.7486A	-34.159	1.1402181090297823e-18
9988	5.14435e-11	Ti	11	386.141A	-34.16	1.1375956801506509e-18
9989	7.53765e-11	Fe	9	263.536A	-34.16	1.1375956801506509e-18
9990	5.75524e-12	Ne	3	3451.54A	-34.162	1.1323689027776464e-18
9991	1.11604e-11	Fe	8	1779.90A	-34.162	1.1323689027776464e-18
9992	1.18553e-11	P	10	1675.58A	-34.164	1.1271661402652674e-18
9993	3.36596e-13	Cl	7	5.90158m	-34.168	1.1168322189763146e-18
9994	4.68e-12	Fe	2	4244.54A	-34.171	1.1091440000589404e-18
9995	2.57144e-12	S	1	7725.05A	-34.178000000000004	1.0914100139463123e-18
9996	3.18353e-12	Sc	1	6239.76A	-34.178000000000004	1.0914100139463123e-18
9997	1.73035e-11	Al	8	1148.00A	-34.179	1.0888998405708153e-18
9998	2.61093e-12	Mg	1	7608.21A	-34.181	1.0838968002574153e-18
9999	5.81998e-11	P	8	341.315A	-34.181999999999995	1.0814039067938905e-18
10000	4.35761e-12	Fe	2	4558.57A	-34.181999999999995	1.0814039067938905e-18
10001	4.44543e-12	Fe	2	4468.51A	-34.184	1.0764353071677381e-18
10002	2.31285e-14	V	4	85.8872m	-34.187	1.0690251786351979e-18
10003	4.03804e-11	Na	7	491.933A	-34.189	1.0641134540986539e-18
10004	2.40508e-12	Fe	2	8259.37A	-34.19	1.0616660610686702e-18
10005	6.2623e-11	O	5	317.207A	-34.19	1.0616660610686702e-18
10006	1.25107e-11	B	1	1587.80A	-34.191	1.0592242968864394e-18
10007	5.45148e-12	Mg	1	3643.87A	-34.192	1.0567881486060055e-18
10008	4.9872e-11	Fe	6	398.309A	-34.194	1.0519326481153026e-18
10009	9.35685e-13	Fe	2	2.12299m	-34.201	1.0351134082581814e-18
10010	2.37852e-11	Ar	10	835.161A	-34.204	1.0279877376768895e-18
10011	2.6636900000000003e-17	F	1	7.45751c	-34.204	1.0279877376768895e-18
10012	5.85406e-13	Ni	3	3.39328m	-34.204	1.0279877376768895e-18
10013	9.88297e-11	Ni	11	200.997A	-34.205999999999996	1.0232645630545273e-18
10014	6.16257e-11	Sc	9	322.340A	-34.208	1.018563089448314e-18
10015	2.0987e-11	F	1	946.513A	-34.208	1.018563089448314e-18
10016	4.35349e-14	V	4	45.6288m	-34.211	1.0115513504603275e-18
10017	2.31918e-11	Ar	1	856.531A	-34.214	1.0045878799440191e-18
10018	1.17308e-17	Na	1	16.9336c	-34.218	9.953777629006235e-19
10019	5.77682e-12	Cr	7	3438.65A	-34.219	9.930884575735078e-19
10020	3.78815e-10	Ne	9	52.4385A	-34.223	9.839837678681224e-19
10021	3.3009800000000004e-16	He	1	6017.74m	-34.225	9.794627731218908e-19
10022	5.71795e-11	Cl	11	347.405A	-34.232	9.638022464315429e-19
10023	2.15868e-12	Fe	2	9202.15A	-34.232	9.638022464315429e-19
10024	9.25549e-12	S	8	2146.24A	-34.232	9.638022464315429e-19
10025	2.85153e-11	S	5	696.624A	-34.233000000000004	9.6158556277706e-19
10026	3.87327e-11	B	2	512.860A	-34.234	9.593739773535239e-19
10027	9.92007e-13	Fe	2	2.00245m	-34.236	9.54966054323789e-19
10028	2.19222e-12	Fe	2	9061.35A	-34.236999999999995	9.527696933472213e-19
10029	5.71293e-11	Si	10	347.711A	-34.239000000000004	9.483921142461562e-19
10030	3.58512e-11	Ne	1	554.081A	-34.241	9.440346482941024e-19
10031	4.4924e-12	Ni	4	4421.80A	-34.243	9.396972030794877e-19
10032	2.55656e-11	Be	2	777.001A	-34.243	9.396972030794877e-19
10033	1.6201e-12	N	1	1.22612m	-34.244	9.375359594862846e-19
10034	7.092689999999999e-12	Mn	8	2800.69A	-34.248000000000005	9.289405781446918e-19
10035	2.1562099999999998e-12	Fe	2	9212.66A	-34.249	9.268040741023237e-19
10036	6.925969999999999e-10	Ca	12	28.6811A	-34.249	9.268040741023237e-19
10037	1.19353e-11	Mg	6	1664.34A	-34.254	9.161950355945206e-19
10038	5.31155e-11	Ca	9	373.986A	-34.256	9.119855017813558e-19
10039	6.13764e-11	F	2	323.650A	-34.257	9.098879933325068e-19
10040	5.311520000000001e-13	Si	2	3.73989m	-34.258	9.07795309019207e-19
10041	2.92251e-12	Ni	3	6797.05A	-34.260999999999996	9.0154609006823e-19
10042	3.26673e-11	Sc	10	608.084A	-34.262	8.994725916000364e-19
10043	8.246839999999999e-12	Cr	7	2408.74A	-34.262	8.994725916000364e-19
10044	1.90507e-12	N	1	1.04271m	-34.262	8.994725916000364e-19
10045	2.47473e-11	Al	6	802.691A	-34.263000000000005	8.97403862045984e-19
10046	4.86638e-12	Fe	2	4081.98A	-34.264	8.953398904378888e-19
10047	1.1685200000000002e-12	Fe	2	1.69997m	-34.265	8.932806658327645e-19
10048	2.1883400000000003e-12	Fe	2	9077.39A	-34.265	8.932806658327645e-19
10049	2.3367e-14	Ti	3	85.0108m	-34.27	8.830553666061848e-19
10050	3.45065e-12	Fe	2	5756.74A	-34.274	8.749594663424064e-19
10051	4.33521e-12	Fe	2	4582.12A	-34.275	8.729471154119709e-19
10052	6.904550000000001e-10	Ca	12	28.7701A	-34.275999999999996	8.709393927602416e-19
10053	3.00729e-11	Mg	6	660.542A	-34.275999999999996	8.709393927602416e-19
10054	5.15336e-11	Ti	10	385.466A	-34.279	8.649438881521646e-19
10055	1.28387e-11	Si	1	1547.23A	-34.281	8.609698319717672e-19
10056	4.7128e-10	Ar	11	42.1500A	-34.282	8.589896563075297e-19
10057	1.2324e-11	Fe	10	1611.85A	-34.288000000000004	8.472038763855062e-19
10058	5.8186e-11	Fe	9	341.396A	-34.29	8.433113281553553e-19
10059	3.91721e-11	Ca	9	507.108A	-34.291	8.413717659228848e-19
10060	5.05672e-14	N	6	39.2833m	-34.292	8.394366645597473e-19
10061	1.71969e-11	Cl	6	1155.12A	-34.297	8.298277125190456e-19
10062	3.4873599999999998e-12	Fe	2	5696.13A	-34.301	8.222198063211532e-19
10063	2.64513e-11	C	1	750.982A	-34.302	8.203287532427863e-19
10064	2.61902e-12	Mg	1	7584.71A	-34.302	8.203287532427863e-19
10065	1.61586e-12	N	1	1.22934m	-34.308	8.090734207967869e-19
10066	2.74083e-11	Cl	11	724.760A	-34.308	8.090734207967869e-19
10067	2.86722e-11	Be	3	692.813A	-34.31	8.053560660962488e-19
10068	6.24723e-13	Fe	2	3.17972m	-34.312	8.016557910891291e-19
10069	7.40438e-11	Na	2	268.280A	-34.312	8.016557910891291e-19
10070	2.0950400000000003e-12	Fe	2	9481.66A	-34.319	7.888382014294212e-19
10071	1.09165e-10	Mg	10	181.967A	-34.321	7.852138191166894e-19
10072	2.98445e-12	Fe	2	6656.00A	-34.321	7.852138191166894e-19
10073	5.42671e-11	F	2	366.050A	-34.321999999999996	7.83407877447076e-19
10074	5.76173e-13	Mg	1	3.44765m	-34.323	7.816060893280302e-19
10075	7.97638e-12	Fe	8	2490.41A	-34.323	7.816060893280302e-19
10076	3.99912e-12	Fe	2	4967.21A	-34.327	7.744402816289264e-19
10077	1.17829e-11	B	1	1685.87A	-34.329	7.708820517486711e-19
10078	2.33228e-11	Fe	8	851.718A	-34.329	7.708820517486711e-19
10079	5.44591e-11	Fe	7	364.759A	-34.330999999999996	7.673401704496957e-19
10080	4.17802e-12	Fe	2	4754.51A	-34.333	7.638145626170668e-19
10081	1.6010399999999998e-10	S	9	124.072A	-34.335	7.603051534810112e-19
10082	1.09844e-10	Cl	11	180.843A	-34.335	7.603051534810112e-19
10083	1.02505e-12	Fe	2	1.93791m	-34.336	7.585565001526251e-19
10084	2.09667e-12	Fe	7	9474.28A	-34.336	7.585565001526251e-19
10085	2.2661599999999999e-13	Fe	9	8.76569m	-34.338	7.550712496191332e-19
10086	2.82152e-13	N	6	7.04033m	-34.338	7.550712496191332e-19
10087	5.4595699999999995e-12	Mg	1	3638.47A	-34.34	7.51602012357268e-19
10088	2.2095400000000003e-12	Si	3	8990.30A	-34.341	7.498733756980098e-19
10089	7.924539999999999e-12	Zn	2	2506.70A	-34.342	7.481487147927419e-19
10090	8.58428e-12	Mg	5	2314.05A	-34.343	7.464280204974717e-19
10091	1.30672e-11	S	11	1520.18A	-34.344	7.447112836892737e-19
10092	4.00643e-11	Na	8	495.814A	-34.344	7.447112836892737e-19
10093	6.47848e-11	Na	4	306.622A	-34.345	7.429984952661679e-19
10094	8.46864e-11	K	12	234.565A	-34.35	7.344934618208148e-19
10095	2.50147e-11	Al	6	794.111A	-34.353	7.294372443944994e-19
10096	1.28274e-11	B	1	1548.60A	-34.353	7.294372443944994e-19
10097	1.6947e-10	Al	6	117.215A	-34.355	7.260857846882623e-19
10098	2.623e-12	Mg	1	7573.18A	-34.357	7.227497235406266e-19
10099	2.1930099999999998e-12	Fe	2	9058.06A	-34.361	7.161235142464728e-19
10100	6.0476900000000005e-12	Ti	9	3284.64A	-34.364000000000004	7.111937546497574e-19
10101	1.13806e-10	Cl	11	174.546A	-34.369	7.030527870597128e-19
10102	6.26128e-12	S	3	3172.59A	-34.37	7.014358105201032e-19
10103	9.49694e-11	Cl	11	209.167A	-34.371	6.998225529233237e-19
10104	8.203310000000001e-12	Ti	3	2421.52A	-34.376	6.918117504030783e-19
10105	3.7170800000000006e-12	Sc	1	5344.11A	-34.376999999999995	6.902206275303473e-19
10106	2.4102200000000002e-12	Fe	7	8241.76A	-34.376999999999995	6.902206275303473e-19
10107	1.88871e-11	Sc	11	1051.75A	-34.381	6.838926467809927e-19
10108	6.69549e-11	Cl	11	296.684A	-34.382	6.82319737341175e-19
10109	1.62607e-11	Al	1	1221.62A	-34.384	6.791847629152728e-19
10110	1.20466e-11	K	12	1648.97A	-34.385999999999996	6.760641923884822e-19
10111	1.71203e-11	Fe	8	1160.28A	-34.387	6.7450928789412435e-19
10112	1.11619e-10	Cl	11	177.967A	-34.389	6.714101992237283e-19
10113	5.33701e-11	Fe	6	372.202A	-34.39	6.698659986166305e-19
10114	2.31755e-11	Ar	1	857.133A	-34.391	6.683253495723743e-19
10115	2.20067e-12	Fe	2	9026.56A	-34.391999999999996	6.667882439225916e-19
10116	4.33064e-12	Fe	2	4586.96A	-34.395	6.621981059379269e-19
10117	1.48448e-12	Fe	2	1.33814m	-34.395	6.621981059379269e-19
10118	1.95377e-12	O	1	1.01673m	-34.396	6.606750925574472e-19
10119	1.29161e-11	B	2	1537.96A	-34.402	6.51610290456911e-19
10120	4.857e-11	Fe	6	408.986A	-34.404	6.486164131228075e-19
10121	8.86882e-13	Si	2	2.23981m	-34.416	6.309398151613937e-19
10122	1.27639e-11	B	1	1556.30A	-34.417	6.2948869385470565e-19
10123	1.28931e-12	Cr	7	1.54070m	-34.421	6.237175068200692e-19
10124	6.12985e-13	Mn	8	3.24061m	-34.421	6.237175068200692e-19
10125	9.270809999999999e-13	Si	2	2.14269m	-34.423	6.208517851856813e-19
10126	3.36275e-12	Cr	7	5907.21A	-34.424	6.194238657041037e-19
10127	2.83863e-11	Ca	11	699.791A	-34.428000000000004	6.137449535685866e-19
10128	2.19987e-12	Fe	2	9029.83A	-34.429	6.123333793461522e-19
10129	6.31497e-11	He	1	314.562A	-34.431	6.09519963026334e-19
10130	4.34842e-12	Fe	2	4568.20A	-34.433	6.067194731803119e-19
10131	1.19264e-11	Mg	6	1665.59A	-34.434	6.053240571143864e-19
10132	5.67762e-11	Si	9	349.873A	-34.435	6.039318504163435e-19
10133	3.3458699999999998e-12	Fe	1	5937.00A	-34.436	6.025428457048619e-19
10134	2.00057e-11	C	3	992.940A	-34.437	6.011570356155668e-19
10135	7.331560000000001e-12	Sc	1	2709.44A	-34.437	6.011570356155668e-19
10136	2.06427e-11	Si	1	962.297A	-34.439	5.983949699307167e-19
10137	3.3473300000000004e-12	Fe	1	5934.42A	-34.443000000000005	5.929088518704945e-19
10138	3.6128800000000003e-12	Fe	2	5498.23A	-34.445	5.901846831475706e-19
10139	9.50348e-13	Fe	2	2.09023m	-34.446999999999996	5.874730308429925e-19
10140	5.49877e-11	Na	6	361.253A	-34.448	5.86121880366076e-19
10141	8.08529e-12	Mn	12	2456.86A	-34.45	5.834288949446524e-19
10142	2.7440300000000004e-13	Fe	7	7.23916m	-34.453	5.7941259868202515e-19
10143	2.52258e-12	Fe	2	7874.65A	-34.455	5.7675043960982025e-19
10144	1.26727e-11	B	1	1567.50A	-34.455999999999996	5.754239504084064e-19
10145	9.23046e-12	Cr	7	2152.05A	-34.458	5.72780117510341e-19
10146	5.49334e-11	F	2	361.610A	-34.459	5.714627597963504e-19
10147	1.6173199999999998e-10	O	7	122.823A	-34.459	5.714627597963504e-19
10148	5.21451e-12	Mn	11	3809.46A	-34.463	5.662235577228092e-19
10149	2.81422e-11	Si	9	705.861A	-34.465	5.636219967893363e-19
10150	2.3839900000000002e-12	Fe	7	8332.43A	-34.465	5.636219967893363e-19
10151	2.01187e-10	F	8	98.7362A	-34.468	5.597420502545416e-19
10152	6.03731e-12	Fe	2	3290.28A	-34.469	5.58454679263126e-19
10153	3.5907e-11	Ne	1	553.220A	-34.471	5.558888130838311e-19
10154	7.14186e-11	Si	10	278.141A	-34.472	5.546103042919756e-19
10155	2.85894e-11	K	12	694.818A	-34.476	5.495256064591906e-19
10156	1.2955200000000002e-14	Ti	3	153.332m	-34.476	5.495256064591906e-19
10157	1.5198e-12	Fe	2	1.30704m	-34.477	5.4826173263646475e-19
10158	2.8413899999999997e-13	O	7	6.99110m	-34.479	5.4574269879286835e-19
10159	1.0471400000000001e-13	Fe	6	18.9702m	-34.48	5.444875254163402e-19
10160	1.3823500000000001e-10	Ni	13	143.701A	-34.481	5.432352388584608e-19
10161	1.98494e-11	Cr	11	1000.76A	-34.486	5.370168765002383e-19
10162	8.58846e-12	Mg	5	2312.92A	-34.486999999999995	5.357817719580789e-19
10163	2.21054e-12	Si	3	8986.26A	-34.486999999999995	5.357817719580789e-19
10164	4.77789e-12	Si	2	4157.58A	-34.489000000000004	5.333200783252604e-19
10165	7.82077e-13	Fe	10	2.53996m	-34.491	5.308696951473106e-19
10166	6.36825e-11	S	4	311.930A	-34.492	5.296487287299341e-19
10167	8.83177e-12	S	8	2249.21A	-34.492	5.296487287299341e-19
10168	6.56303e-11	Cl	11	302.672A	-34.495	5.260026525274431e-19
10169	6.62856e-11	Ni	11	299.680A	-34.498000000000005	5.223816757369751e-19
10170	4.6146199999999996e-12	K	12	4304.68A	-34.499	5.2118023122251515e-19
10171	7.99128e-11	Mg	6	248.577A	-34.5	5.199815499537593e-19
10172	2.444e-12	Ni	11	8127.85A	-34.516999999999996	5.000206429685085e-19
10173	3.74157e-11	Si	8	530.913A	-34.516999999999996	5.000206429685085e-19
10174	3.52085e-11	Mg	6	564.195A	-34.518	4.988706274022697e-19
10175	2.77967e-12	Fe	2	7146.34A	-34.527	4.886387835550772e-19
10176	1.8250099999999997e-12	N	1	1.08846m	-34.528	4.8751494553907785e-19
10177	2.53063e-12	Co	8	7849.60A	-34.528	4.8751494553907785e-19
10178	3.5065e-12	Fe	2	5665.04A	-34.528	4.8751494553907785e-19
10179	8.87182e-12	Mn	8	2239.05A	-34.531	4.841589162599157e-19
10180	1.8965e-11	Mg	9	1047.43A	-34.533	4.819344081041616e-19
10181	1.83422e-11	C	3	1082.99A	-34.537	4.775160068925937e-19
10182	6.70831e-11	Si	9	296.117A	-34.545	4.688003575259176e-19
10183	7.825160000000001e-12	Mn	8	2538.54A	-34.545	4.688003575259176e-19
10184	2.8409e-11	Fe	9	699.232A	-34.545	4.688003575259176e-19
10185	2.1557400000000003e-12	Fe	2	9214.68A	-34.549	4.645023700138321e-19
10186	4.69884e-11	K	8	422.753A	-34.552	4.613047581902954e-19
10187	3.59739e-11	Ne	1	552.190A	-34.552	4.613047581902954e-19
10188	6.78431e-11	Si	9	292.800A	-34.552	4.613047581902954e-19
10189	5.19916e-11	Fe	9	382.071A	-34.552	4.613047581902954e-19
10190	2.43962e-13	Mg	3	8.14243m	-34.558	4.549754196271542e-19
10191	3.5586e-11	Ne	1	558.210A	-34.559	4.539290051997071e-19
10192	1.26672e-11	B	1	1568.18A	-34.562	4.508041799075785e-19
10193	1.33555e-11	Ca	7	1487.36A	-34.571	4.415581795998542e-19
10194	1.20373e-10	N	6	165.025A	-34.571	4.415581795998542e-19
10195	3.63419e-13	S	10	5.46599m	-34.571999999999996	4.405426239681474e-19
10196	1.2776299999999999e-14	C	5	155.479m	-34.574	4.38518514472148e-19
10197	1.03831e-11	Cl	11	1913.14A	-34.577	4.354997742519976e-19
10198	1.34127e-13	Ni	1	14.8101m	-34.584	4.2853661442042737e-19
10199	1.7115099999999998e-12	Fe	2	1.16064m	-34.584	4.2853661442042737e-19
10200	8.146649999999999e-14	O	7	24.3836m	-34.584	4.2853661442042737e-19
10201	1.22562e-11	B	1	1620.77A	-34.586	4.265676675275804e-19
10202	9.06588e-11	Cl	7	219.112A	-34.588	4.246077671239562e-19
10203	4.33556e-11	Sc	10	458.175A	-34.589	4.2363119635912525e-19
10204	5.076e-12	Fe	2	3913.41A	-34.589	4.2363119635912525e-19
10205	1.84257e-12	N	1	1.07808m	-34.594	4.1878193015403206e-19
10206	6.09286e-12	Fe	2	3260.29A	-34.595	4.1781875844241213e-19
10207	3.68061e-12	S	2	5397.06A	-34.597	4.1589905562466377e-19
10208	1.04754e-12	Fe	8	1.89630m	-34.597	4.1589905562466377e-19
10209	3.8481e-11	Ti	9	516.214A	-34.604	4.0924928961023865e-19
10210	2.2509200000000003e-12	Fe	2	8825.05A	-34.61	4.036341788517243e-19
10211	4.9058800000000005e-12	Fe	2	4049.11A	-34.611	4.0270584600133133e-19
10212	8.164219999999999e-12	Zn	2	2433.11A	-34.611	4.0270584600133133e-19
10213	2.28098e-12	Fe	2	8708.75A	-34.611999999999995	4.0177964825724577e-19
10214	1.52319e-11	Ar	11	1304.14A	-34.614000000000004	3.9993363845684465e-19
10215	7.97083e-12	Cu	1	2492.14A	-34.616	3.980961103010544e-19
10216	4.32847e-12	S	1	4589.26A	-34.617	3.971805146548743e-19
10217	1.92278e-11	P	4	1033.11A	-34.618	3.962670248202383e-19
10218	8.76431e-12	Mn	8	2266.52A	-34.619	3.953556359539272e-19
10219	1.9552e-13	Mg	3	10.1598m	-34.62	3.944463432238415e-19
10220	6.61657e-11	O	5	300.223A	-34.622	3.926340268995093e-19
10221	1.28757e-11	B	1	1542.79A	-34.623000000000005	3.9173099369654226e-19
10222	3.5756e-12	Fe	10	5555.57A	-34.624	3.9083003741231455e-19
10223	3.3824599999999997e-12	Fe	1	5872.78A	-34.624	3.9083003741231455e-19
10224	2.55342e-11	Cl	8	777.956A	-34.624	3.9083003741231455e-19
10225	3.54348e-12	Fe	2	5605.91A	-34.628	3.872468860917587e-19
10226	1.92983e-11	Sc	11	1029.34A	-34.63	3.8546764826824415e-19
10227	6.32522e-11	Fe	9	314.052A	-34.63	3.8546764826824415e-19
10228	4.70041e-11	K	8	422.611A	-34.631	3.845810972787588e-19
10229	4.50036e-12	Fe	7	4413.97A	-34.633	3.828141076422689e-19
10230	1.26538e-12	B	2	1.56985m	-34.635	3.810552365857091e-19
10231	4.3634200000000003e-13	V	9	4.55249m	-34.64	3.7669333336203256e-19
10232	5.3666e-11	Fe	6	370.150A	-34.643	3.741001946950112e-19
10233	1.25134e-11	B	1	1587.45A	-34.643	3.741001946950112e-19
10234	1.5941e-10	Si	7	124.613A	-34.646	3.7152490706901137e-19
10235	3.32191e-11	Cl	7	597.982A	-34.649	3.689673475983311e-19
10236	1.57236e-12	N	1	1.26335m	-34.650999999999996	3.6727209662520667e-19
10237	3.35146e-11	Na	6	592.710A	-34.654	3.647438132956905e-19
10238	8.0258e-11	Mg	6	247.507A	-34.654	3.647438132956905e-19
10239	3.40711e-12	Fe	2	5830.29A	-34.657	3.6223293454620484e-19
10240	2.9043099999999998e-12	Fe	2	6839.64A	-34.661	3.589119630406267e-19
10241	7.46892e-11	Cl	7	265.962A	-34.662	3.5808648843231306e-19
10242	4.50692e-12	Fe	7	4407.54A	-34.663000000000004	3.572629123629088e-19
10243	2.00209e-11	C	3	992.189A	-34.664	3.564412304659073e-19
10244	2.67733e-11	Ni	11	741.950A	-34.665	3.5562143838482705e-19
10245	6.1739e-12	Fe	2	3217.49A	-34.666	3.548035317732121e-19
10246	4.1988900000000005e-12	Fe	2	4730.89A	-34.669000000000004	3.5236108144039774e-19
10247	3.51801e-12	Fe	2	5646.50A	-34.67	3.5155067344167064e-19
10248	1.27779e-11	B	1	1554.60A	-34.67	3.5155067344167064e-19
10249	1.15671e-11	Ni	11	1717.33A	-34.671	3.507421293296183e-19
10250	1.50256e-11	Fe	8	1322.04A	-34.671	3.507421293296183e-19
10251	5.7731199999999995e-12	Cr	7	3440.85A	-34.674	3.483276374945745e-19
10252	7.805860000000001e-12	Fe	2	2544.81A	-34.676	3.467272173753564e-19
10253	6.09124e-11	Co	12	326.115A	-34.679	3.443403639998e-19
10254	1.65653e-11	Mg	6	1199.16A	-34.679	3.443403639998e-19
10255	2.07657e-11	Si	1	956.599A	-34.681	3.4275826373820125e-19
10256	3.18371e-12	Sc	1	6239.41A	-34.687	3.3805544405555974e-19
10257	1.26742e-11	Ne	3	1567.31A	-34.691	3.3495613311515464e-19
10258	6.11637e-12	S	2	3247.75A	-34.691	3.3495613311515464e-19
10259	5.04964e-11	Sc	9	393.383A	-34.693000000000005	3.334171494779423e-19
10260	8.2772e-18	Be	2	23.9990c	-34.705	3.243306065143027e-19
10261	2.07945e-12	Fe	2	9552.75A	-34.705999999999996	3.2358466681892897e-19
10262	2.21133e-12	Si	3	8983.03A	-34.707	3.2284044273724156e-19
10263	7.23858e-13	Mn	8	2.74425m	-34.709	3.213571256408138e-19
10264	2.00152e-11	C	3	992.471A	-34.713	3.184109058038387e-19
10265	9.23798e-13	Si	2	2.15030m	-34.714	3.1767858104228855e-19
10266	3.09737e-12	Sc	1	6413.32A	-34.714	3.1767858104228855e-19
10267	2.36214e-11	Ar	1	840.951A	-34.714	3.1767858104228855e-19
10268	6.510669999999999e-12	Fe	10	3051.06A	-34.714	3.1767858104228855e-19
10269	1.64469e-11	Al	1	1207.79A	-34.718	3.147660863049019e-19
10270	3.02517e-12	Fe	2	6566.40A	-34.721	3.125992518080518e-19
10271	1.1834e-11	S	8	1678.59A	-34.722	3.118802934797723e-19
10272	2.0633e-11	Cl	6	962.751A	-34.724000000000004	3.104473336949477e-19
10273	2.36722e-11	Fe	8	839.146A	-34.726	3.090209577622915e-19
10274	4.95676e-11	Fe	6	400.755A	-34.726	3.090209577622915e-19
10275	1.81571e-13	Sc	7	10.9403m	-34.728	3.0760113543174064e-19
10276	1.34721e-11	Mn	12	1474.49A	-34.729	3.0689367245213915e-19
10277	6.14635e-14	O	7	32.3191m	-34.729	3.0689367245213915e-19
10278	2.05182e-11	Cl	8	968.139A	-34.732	3.0478103127105675e-19
10279	2.47197e-11	Fe	8	803.589A	-34.735	3.026829334095688e-19
10280	4.02273e-11	Ne	9	493.805A	-34.738	3.0059927875216754e-19
10281	1.52501e-13	Fe	6	13.0258m	-34.738	3.0059927875216754e-19
10282	7.64341e-11	Na	2	259.890A	-34.738	3.0059927875216754e-19
10283	1.0544700000000001e-10	Ni	11	188.384A	-34.738	3.0059927875216754e-19
10284	2.6710299999999998e-12	Fe	2	7437.01A	-34.744	2.9647490202880047e-19
10285	4.4866e-12	Fe	2	4427.51A	-34.745	2.957930286759211e-19
10286	7.94099e-12	Cr	7	2501.51A	-34.748000000000005	2.937568037890858e-19
10287	5.0930900000000005e-12	Fe	8	3900.28A	-34.751	2.917345961757852e-19
10288	5.04812e-11	Ne	3	393.502A	-34.751	2.917345961757852e-19
10289	1.32751e-12	Fe	2	1.49637m	-34.754	2.8972630934177254e-19
10290	3.48833e-11	Mg	6	569.454A	-34.756	2.8839513786806314e-19
10291	3.10169e-15	P	1	640.440m	-34.756	2.8839513786806314e-19
10292	2.34508e-11	Ar	1	847.070A	-34.757	2.8773184745708213e-19
10293	9.15405e-13	Mn	11	2.17002m	-34.76	2.8575111535143223e-19
10294	2.45922e-12	Fe	2	8077.54A	-34.76	2.8575111535143223e-19
10295	3.1141299999999998e-12	Sc	1	6378.81A	-34.763000000000005	2.8378401850968408e-19
10296	4.78455e-12	Fe	2	4151.80A	-34.765	2.824801493823286e-19
10297	4.87464e-12	Mg	1	4075.06A	-34.766	2.818304630673551e-19
10298	9.81285e-12	Cu	1	2024.33A	-34.768	2.8053556971193317e-19
10299	5.05672e-14	N	6	39.2833m	-34.769	2.7989035580609356e-19
10300	3.59628e-11	Ne	1	552.361A	-34.772	2.779636041492768e-19
10301	6.72068e-12	Fe	2	2955.72A	-34.775	2.7605011615757034e-19
10302	2.34599e-11	Ar	1	846.740A	-34.778	2.7414980052454594e-19
10303	1.32695e-11	Al	6	1497.01A	-34.781	2.722625665723242e-19
10304	3.328e-12	Fe	1	5968.88A	-34.782	2.716363800457015e-19
10305	3.49027e-12	Fe	2	5691.39A	-34.789	2.6729321469371926e-19
10306	1.9989100000000002e-13	Na	4	9.93767m	-34.79	2.6667845735926054e-19
10307	7.38506e-11	Mg	6	268.982A	-34.794000000000004	2.6423353456627616e-19
10308	1.92028e-10	F	8	103.446A	-34.797	2.624145637087606e-19
10309	7.09339e-11	Ni	11	280.042A	-34.797	2.624145637087606e-19
10310	3.09535e-13	Be	2	6.41751m	-34.797	2.624145637087606e-19
10311	2.57997e-12	Fe	2	7699.49A	-34.799	2.6120887830763624e-19
10312	5.46355e-12	Mg	1	3635.81A	-34.8	2.606081145585476e-19
10313	5.28629e-11	Fe	9	375.773A	-34.803000000000004	2.5881410091681055e-19
10314	2.06111e-12	Fe	7	9637.77A	-34.812	2.535058199305762e-19
10315	2.3148e-11	Fe	8	858.150A	-34.817	2.5060396280591433e-19
10316	9.09917e-11	Cl	7	218.311A	-34.817	2.5060396280591433e-19
10317	2.86939e-12	Fe	2	6922.88A	-34.821	2.4830641186482016e-19
10318	2.85889e-11	Fe	8	694.832A	-34.821999999999996	2.477353229650816e-19
10319	5.12124e-12	Li	2	3878.84A	-34.826	2.4546407187212697e-19
10320	2.46069e-12	Fe	7	8072.72A	-34.827	2.448995201729662e-19
10321	5.03291e-11	Si	10	394.691A	-34.827	2.448995201729662e-19
10322	5.71235e-11	Si	10	347.746A	-34.828	2.4433626690667837e-19
10323	1.22882e-11	Ni	11	1616.55A	-34.828	2.4433626690667837e-19
10324	6.22644e-11	Mg	7	319.034A	-34.836999999999996	2.3932492650724207e-19
10325	3.68241e-11	Si	10	539.442A	-34.838	2.3877449445060067e-19
10326	8.9614e-12	Si	1	2216.67A	-34.84	2.376774253014987e-19
10327	6.22039e-12	Fe	9	3193.44A	-34.841	2.3713078239248665e-19
10328	1.00621e-13	Mn	5	19.7419m	-34.843	2.3604126541428597e-19
10329	3.53611e-11	F	6	561.760A	-34.853	2.306683102443508e-19
10330	1.4794799999999999e-12	Fe	2	1.34267m	-34.856	2.290804007658036e-19
10331	1.28499e-11	B	1	1545.88A	-34.856	2.290804007658036e-19
10332	3.90311e-11	B	2	508.940A	-34.858000000000004	2.2802787193133847e-19
10333	2.38264e-11	Fe	8	833.717A	-34.861999999999995	2.259372998354919e-19
10334	1.43192e-11	N	3	1387.26A	-34.861999999999995	2.259372998354919e-19
10335	2.08485e-11	Si	1	952.798A	-34.861999999999995	2.259372998354919e-19
10336	7.52388e-11	Fe	7	264.019A	-34.866	2.238658942198183e-19
10337	1.99702e-12	N	1	9947.07A	-34.867	2.2335101695080686e-19
10338	2.43536e-12	Fe	2	8156.68A	-34.869	2.2232481224380465e-19
10339	6.94268e-12	Mn	12	2861.21A	-34.87	2.2181347936498227e-19
10340	4.1912300000000005e-12	Fe	2	4739.52A	-34.873000000000005	2.2028652611344587e-19
10341	3.72162e-13	Si	8	5.33758m	-34.874	2.1977988116263467e-19
10342	4.03574e-11	Fe	8	492.214A	-34.875	2.19274401462875e-19
10343	5.42621e-11	Cr	11	366.083A	-34.876999999999995	2.182669271026617e-19
10344	6.563830000000001e-18	O	1	30.2635c	-34.876999999999995	2.182669271026617e-19
10345	4.86655e-12	Mg	1	4081.83A	-34.879	2.1726408166665905e-19
10346	5.3907599999999995e-12	Mn	12	3684.91A	-34.88	2.167643881451718e-19
10347	9.977910000000001e-12	Cl	11	1990.84A	-34.882	2.1576844624859543e-19
10348	1.7427e-12	Fe	2	1.13986m	-34.883	2.1527219259311446e-19
10349	7.01943e-12	Fe	2	2829.92A	-34.885999999999996	2.1379026924298748e-19
10350	3.04687e-11	Ar	7	651.963A	-34.887	2.132985652683671e-19
10351	8.19891e-13	Ni	4	2.42282m	-34.888000000000005	2.1280799218150658e-19
10352	6.05284e-11	Al	8	328.184A	-34.896	2.0892380858240911e-19
10353	8.836e-13	Si	2	2.24813m	-34.897	2.0844329715672162e-19
10354	8.15842e-12	Sc	1	2434.84A	-34.899	2.0748558720041366e-19
10355	2.93695e-12	Fe	2	6763.63A	-34.900999999999996	2.0653227752165665e-19
10356	4.22695e-12	Ti	9	4699.48A	-34.907	2.0369854844030183e-19
10357	1.00918e-11	Ni	13	1968.38A	-34.912	2.0136683043778553e-19
10358	4.94684e-12	Mn	8	4015.58A	-34.914	2.0044163389267694e-19
10359	2.62101e-11	O	5	757.894A	-34.916	1.9952068823956421e-19
10360	1.32876e-10	Ni	13	149.496A	-34.916	1.9952068823956421e-19
10361	9.34393e-11	S	10	212.592A	-34.919000000000004	1.981471974826978e-19
10362	1.98656e-11	Na	4	999.942A	-34.92	1.976914715747487e-19
10363	1.1222700000000001e-10	Cl	11	177.003A	-34.921	1.9723679380730232e-19
10364	2.4345599999999997e-12	Fe	2	8159.35A	-34.923	1.9633057305683375e-19
10365	1.33918e-12	Fe	2	1.48333m	-34.93	1.9319146428837296e-19
10366	1.65743e-11	Mg	6	1198.51A	-34.931	1.9274713625048326e-19
10367	4.679190000000001e-10	Ar	10	42.4528A	-34.931	1.9274713625048326e-19
10368	2.8432e-11	Ni	11	698.666A	-34.931999999999995	1.9230383013872256e-19
10369	7.35163e-12	Sc	1	2702.05A	-34.935	1.9098001988357545e-19
10370	7.33471e-11	Fe	9	270.828A	-34.937	1.9010254639801537e-19
10371	2.89518e-11	N	3	686.122A	-34.943000000000005	1.8749424167861478e-19
10372	1.36285e-11	Zn	1	1457.57A	-34.944	1.870630168891162e-19
10373	6.60357e-11	Cl	11	300.814A	-34.946999999999996	1.8577528413862046e-19
10374	9.3012e-13	Fe	2	2.13569m	-34.949	1.8492172424160097e-19
10375	2.06864e-12	Ni	4	9602.68A	-34.95	1.8449641607801986e-19
10376	6.90604e-11	O	5	287.639A	-34.951	1.8407208609607374e-19
10377	1.6537700000000001e-12	Fe	10	1.20116m	-34.955	1.8238450306704264e-19
10378	3.34966e-11	Na	6	593.029A	-34.955999999999996	1.8196503035023408e-19
10379	3.34931e-12	Fe	2	5930.91A	-34.957	1.815465223938994e-19
10380	2.66591e-11	Be	2	745.129A	-34.957	1.815465223938994e-19
10381	3.00843e-12	Fe	2	6602.93A	-34.96	1.802967649243919e-19
10382	3.81402e-11	Mg	7	520.827A	-34.967	1.7741401901840691e-19
10383	2.59821e-11	Cl	8	764.544A	-34.968	1.7700597809767834e-19
10384	1.60729e-11	Fe	8	1235.90A	-34.968	1.7700597809767834e-19
10385	1.9869e-12	N	1	9997.73A	-34.969	1.7659887564502808e-19
10386	2.9237400000000002e-12	Fe	2	6794.18A	-34.971	1.757874775152515e-19
10387	1.65653e-11	Al	1	1199.16A	-34.972	1.7538317753617016e-19
10388	5.75578e-12	Mn	8	3451.22A	-34.975	1.7417584823422832e-19
10389	1.49966e-13	B	1	13.2460m	-34.978	1.7297683012874106e-19
10390	6.62191e-11	O	5	299.981A	-34.98	1.7218207378644553e-19
10391	3.2562399999999997e-13	Fe	2	6.10043m	-34.983000000000004	1.7099678072771358e-19
10392	7.10823e-14	Li	1	27.9457m	-34.984	1.7060349904549191e-19
10393	2.04254e-11	Si	9	972.536A	-34.984	1.7060349904549191e-19
10394	8.484440000000001e-13	Ni	11	2.34128m	-34.986	1.6981964716901054e-19
10395	8.51025e-13	Mn	8	2.33418m	-34.986999999999995	1.694290728188462e-19
10396	2.76374e-11	Ni	11	718.752A	-34.986999999999995	1.694290728188462e-19
10397	1.9919500000000002e-13	Ni	4	9.97234m	-34.989000000000004	1.6865061694072214e-19
10398	4.85882e-12	Mn	8	4088.33A	-34.991	1.6787573774247384e-19
10399	3.24916e-12	Fe	2	6113.72A	-34.991	1.6787573774247384e-19
10400	7.744960000000001e-12	Si	1	2564.82A	-34.992	1.6748963425992528e-19
10401	1.9510900000000003e-12	Ni	4	1.01812m	-34.996	1.659540800631382e-19
10402	5.52364e-12	Sc	8	3596.26A	-34.997	1.65572396270607e-19
10403	4.088819999999999e-14	S	2	48.5823m	-34.997	1.65572396270607e-19
10404	2.3206e-11	Fe	8	856.005A	-34.997	1.65572396270607e-19
10405	4.0921399999999996e-10	Ar	11	48.5430A	-34.998000000000005	1.6519159032643586e-19
10406	2.36159e-11	Ar	1	841.149A	-35.001	1.6405441941736239e-19
10407	7.57376e-11	Na	2	262.280A	-35.001	1.6405441941736239e-19
10408	3.99256e-11	Ni	11	497.537A	-35.001999999999995	1.6367710472307525e-19
10409	3.47119e-11	Mg	6	572.267A	-35.001999999999995	1.6367710472307525e-19
10410	2.85903e-11	Cl	8	694.797A	-35.005	1.6255035945955716e-19
10411	6.618780000000001e-12	Ni	11	3001.23A	-35.006	1.6217650400718003e-19
10412	8.25542e-11	Fe	9	240.623A	-35.013000000000005	1.5958348103657833e-19
10413	1.29015e-11	B	1	1539.70A	-35.014	1.5921644921522027e-19
10414	3.37162e-13	Ni	1	5.89167m	-35.016	1.5848491608030624e-19
10415	4.04928e-11	F	4	490.568A	-35.016	1.5848491608030624e-19
10416	9.44614e-12	Mn	8	2102.92A	-35.018	1.5775674403483807e-19
10417	3.4762e-11	Sc	8	571.442A	-35.02	1.5703191763601512e-19
10418	2.29379e-12	Fe	2	8660.10A	-35.023	1.5595091751864082e-19
10419	9.42357e-13	N	1	2.10795m	-35.027	1.5452115091280726e-19
10420	2.09069e-11	Si	1	950.137A	-35.028	1.54165762127643e-19
10421	8.592230000000001e-12	Mg	5	2311.91A	-35.029	1.5381119071400032e-19
10422	4.73284e-11	C	4	419.715A	-35.037	1.510038200969259e-19
10423	1.16649e-10	S	9	170.293A	-35.038000000000004	1.5065652094815066e-19
10424	5.75575e-11	Si	9	345.124A	-35.038000000000004	1.5065652094815066e-19
10425	4.54841e-11	Mg	8	436.734A	-35.038000000000004	1.5065652094815066e-19
10426	4.42117e-11	Sc	10	449.303A	-35.04	1.4996431711112456e-19
10427	3.60398e-11	Si	10	551.181A	-35.044000000000004	1.4858943598772965e-19
10428	1.95565e-11	Na	4	1015.75A	-35.046	1.4790672954339563e-19
10429	5.12232e-11	Al	8	387.802A	-35.047	1.4756655350523173e-19
10430	1.06932e-10	P	10	185.768A	-35.048	1.472271598502423e-19
10431	3.0981300000000004e-13	Be	2	6.41176m	-35.048	1.472271598502423e-19
10432	1.4192400000000002e-10	Al	6	139.966A	-35.049	1.468885467790008e-19
10433	2.35429e-12	Fe	2	8437.57A	-35.05	1.4655071249621197e-19
10434	1.49414e-12	Fe	2	1.32949m	-35.056	1.445399613396513e-19
10435	2.9661799999999998e-12	Mn	8	6696.98A	-35.06	1.4321481100889049e-19
10436	2.44849e-11	Cl	8	811.293A	-35.064	1.4190180972938985e-19
10437	5.0567800000000005e-18	O	1	39.2828c	-35.064	1.4190180972938985e-19
10438	7.39851e-11	Fe	9	268.493A	-35.066	1.4124983013661949e-19
10439	5.05415e-12	Ti	9	3930.32A	-35.068000000000005	1.406008461179732e-19
10440	1.85768e-12	N	1	1.06932m	-35.071	1.396329567013236e-19
10441	3.15008e-12	Sc	1	6306.02A	-35.071	1.396329567013236e-19
10442	1.51557e-12	Si	3	1.31070m	-35.071	1.396329567013236e-19
10443	1.5431e-12	Cl	8	1.28731m	-35.071999999999996	1.393118098126431e-19
10444	1.00815e-10	Si	8	197.038A	-35.073	1.3899140154130791e-19
10445	2.0434e-11	Si	9	972.129A	-35.073	1.3899140154130791e-19
10446	1.37314e-10	F	6	144.665A	-35.076	1.3803459146319096e-19
10447	4.06526e-11	Ni	11	488.639A	-35.079	1.3708436801932213e-19
10448	6.625e-11	O	5	299.841A	-35.079	1.3708436801932213e-19
10449	6.19272e-12	Ti	3	3207.71A	-35.080999999999996	1.3645452256064514e-19
10450	8.567989999999999e-12	Sc	1	2318.45A	-35.089	1.3396394683968657e-19
10451	2.90994e-11	Ni	11	682.640A	-35.089	1.3396394683968657e-19
10452	5.02732e-13	Ni	1	3.95130m	-35.091	1.3334843841401526e-19
10453	3.50489e-11	Ni	11	566.765A	-35.096	1.3182201146184638e-19
10454	9.46292e-11	Cl	11	209.919A	-35.098	1.3121634433529621e-19
10455	5.4426099999999996e-12	Fe	8	3649.80A	-35.099000000000004	1.3091455511788573e-19
10456	6.831469999999999e-12	Fe	2	2907.79A	-35.099000000000004	1.3091455511788573e-19
10457	1.04774e-12	Fe	8	1.89594m	-35.105	1.2911834008330915e-19
10458	2.03428e-12	Fe	2	9764.87A	-35.106	1.2882137614177825e-19
10459	7.515e-11	Fe	9	264.331A	-35.108000000000004	1.282294956822041e-19
10460	3.31074e-12	Fe	1	6000.00A	-35.11	1.2764033466632156e-19
10461	4.87863e-12	Mg	1	4071.73A	-35.113	1.2676166478294277e-19
10462	2.46507e-12	Si	3	8058.38A	-35.118	1.2531063600504283e-19
10463	8.754989999999999e-12	Sc	1	2268.93A	-35.12	1.2473488593118629e-19
10464	3.39618e-11	P	11	584.906A	-35.122	1.241617811886269e-19
10465	7.97414e-11	Mg	6	249.111A	-35.122	1.241617811886269e-19
10466	3.10961e-13	Fe	2	6.38808m	-35.124	1.2359130962317343e-19
10467	1.3511e-12	Fe	2	1.47024m	-35.129	1.2217657160069327e-19
10468	1.38338e-10	Ni	13	143.594A	-35.132	1.2133551399769777e-19
10469	2.59708e-11	Ni	11	764.877A	-35.133	1.2105645005944403e-19
10470	8.135730000000001e-12	Cu	1	2441.63A	-35.134	1.207780279504397e-19
10471	2.42845e-11	C	3	817.988A	-35.135	1.2050024619451646e-19
10472	3.0069e-12	Fe	2	6606.30A	-35.137	1.1994659785421373e-19
10473	6.90854e-11	Ne	3	287.535A	-35.14	1.1912089128251156e-19
10474	4.05542e-11	Si	10	489.825A	-35.14	1.1912089128251156e-19
10475	9.77844e-12	Cl	11	2031.46A	-35.145	1.1775732571561888e-19
10476	1.96658e-11	Na	4	1010.10A	-35.148	1.169466899873122e-19
10477	2.17891e-11	Ar	10	911.671A	-35.154	1.1534212124695885e-19
10478	2.44127e-12	S	2	8136.92A	-35.155	1.1507684172952014e-19
10479	2.37225e-11	Ar	1	837.367A	-35.159	1.140218109029782e-19
10480	3.1147e-11	Al	10	637.764A	-35.16	1.1375956801506509e-19
10481	3.77035e-11	B	2	526.859A	-35.161	1.1349792826905527e-19
10482	5.55671e-11	Si	10	357.486A	-35.162	1.1323689027776463e-19
10483	4.22297e-12	Mn	8	4703.91A	-35.163000000000004	1.1297645265719199e-19
10484	3.4397e-12	Fe	1	5775.05A	-35.166	1.1219872822752703e-19
10485	2.09012e-12	Fe	7	9504.00A	-35.166	1.1219872822752703e-19
10486	1.01229e-10	K	12	196.232A	-35.168	1.1168322189763146e-19
10487	1.2249299999999998e-10	Al	4	162.168A	-35.17	1.111700841041744e-19
10488	2.3798e-11	Ar	1	834.711A	-35.18	1.0863954404338765e-19
10489	2.37261e-11	Ar	1	837.240A	-35.181999999999995	1.0814039067938903e-19
10490	3.81196e-11	Mg	7	521.109A	-35.181999999999995	1.0814039067938903e-19
10491	1.73207e-10	Al	6	114.686A	-35.183	1.0789167468262111e-19
10492	1.66451e-11	Al	1	1193.41A	-35.186	1.0714895361832155e-19
10493	1.30772e-11	F	6	1519.02A	-35.186	1.0714895361832155e-19
10494	3.92572e-12	Fe	2	5060.08A	-35.19	1.0616660610686703e-19
10495	7.73951e-12	Fe	8	2566.63A	-35.191	1.0592242968864395e-19
10496	1.02852e-11	Si	9	1931.36A	-35.192	1.0567881486060056e-19
10497	2.37954e-11	Ar	1	834.801A	-35.193000000000005	1.054357603311118e-19
10498	1.93557e-12	Fe	1	1.02629m	-35.194	1.0519326481153025e-19
10499	2.39448e-11	S	11	829.595A	-35.199	1.0398912746650618e-19
10500	1.30152e-11	Ni	11	1526.25A	-35.2	1.0374995911018371e-19
10501	2.04471e-11	Si	9	971.506A	-35.202	1.0327327134827739e-19
10502	5.75011e-12	Fe	10	3454.62A	-35.203	1.0303574941533909e-19
10503	4.08846e-11	Na	6	485.867A	-35.208	1.018563089448314e-19
10504	6.963889999999999e-12	Fe	2	2852.49A	-35.208	1.018563089448314e-19
10505	7.03898e-11	S	10	282.207A	-35.211999999999996	1.0092248469140641e-19
10506	9.01844e-11	Ni	12	220.265A	-35.219	9.930884575735075e-20
10507	1.16658e-10	S	11	170.279A	-35.228	9.727201988182215e-20
10508	3.5691e-12	Fe	1	5565.68A	-35.231	9.66024040069577e-20
10509	2.11056e-12	Fe	1	9411.92A	-35.234	9.593739773535238e-20
10510	4.78293e-13	Fe	2	4.15320m	-35.236	9.549660543237889e-20
10511	3.3011400000000002e-12	Fe	2	6017.46A	-35.236	9.549660543237889e-20
10512	5.95128e-12	Cu	1	3337.84A	-35.236999999999995	9.527696933472213e-20
10513	2.48392e-12	Si	2	7997.23A	-35.236999999999995	9.527696933472213e-20
10514	3.34052e-13	Ni	4	5.94651m	-35.239000000000004	9.483921142461563e-20
10515	7.10745e-14	Li	1	27.9488m	-35.241	9.440346482941024e-20
10516	9.2995e-12	F	8	2136.08A	-35.25	9.246724838828957e-20
10517	2.64701e-12	Fe	2	7504.48A	-35.251	9.22545796184929e-20
10518	6.78516e-11	Si	9	292.763A	-35.251999999999995	9.204239997329368e-20
10519	9.56768e-11	S	10	207.620A	-35.253	9.183070832773508e-20
10520	3.50967e-11	Mg	6	565.993A	-35.254	9.161950355945206e-20
10521	1.28692e-11	F	6	1543.57A	-35.26	9.036243684440319e-20
10522	9.52164e-14	Li	2	20.8624m	-35.266	8.912261773128068e-20
10523	2.8942400000000005e-10	Mg	9	68.6345A	-35.266999999999996	8.891764139853222e-20
10524	4.4335800000000006e-12	Fe	2	4480.45A	-35.271	8.810243956218436e-20
10525	3.87846e-12	Sc	8	5121.73A	-35.272	8.789980957411445e-20
10526	7.16285e-12	Cr	11	2773.26A	-35.278	8.66937789738389e-20
10527	1.94346e-11	Ni	13	1022.12A	-35.278	8.66937789738389e-20
10528	3.70436e-11	Si	8	536.246A	-35.279	8.649438881521646e-20
10529	1.86235e-11	Si	4	1066.64A	-35.282	8.589896563075295e-20
10530	8.36178e-11	Fe	9	237.563A	-35.285	8.530764131065897e-20
10531	7.817369999999999e-13	Cr	7	2.54107m	-35.288000000000004	8.472038763855062e-20
10532	7.65018e-12	Ni	3	2596.60A	-35.288000000000004	8.472038763855062e-20
10533	2.94169e-11	Ne	3	675.274A	-35.29	8.433113281553554e-20
10534	5.71311e-11	Si	10	347.700A	-35.292	8.394366645597473e-20
10535	7.10048e-12	Fe	2	2797.62A	-35.294000000000004	8.355798034262642e-20
10536	1.3029e-12	Fe	2	1.52464m	-35.302	8.203287532427863e-20
10537	7.14203e-11	Si	10	278.134A	-35.302	8.203287532427863e-20
10538	5.3172400000000005e-12	Ni	11	3735.86A	-35.305	8.14681649826547e-20
10539	1.98756e-11	Ar	7	999.440A	-35.306999999999995	8.109385276542333e-20
10540	2.38475e-11	Ar	1	832.979A	-35.308	8.09073420796787e-20
10541	2.71388e-11	Ne	9	731.957A	-35.309	8.072126035660902e-20
10542	3.10965e-12	Ne	9	6388.01A	-35.311	8.035037985441122e-20
10543	9.24385e-12	Ni	11	2148.94A	-35.311	8.035037985441122e-20
10544	4.0676699999999996e-10	Ar	11	48.8350A	-35.32	7.870239239118059e-20
10545	1.6557e-13	Ni	1	11.9976m	-35.321999999999996	7.834078774470761e-20
10546	1.0726399999999998e-10	Na	4	185.192A	-35.323	7.816060893280302e-20
10547	2.66484e-11	Cl	8	745.429A	-35.324	7.798084452066762e-20
10548	2.11795e-12	Ni	4	9379.08A	-35.328	7.726591184079275e-20
10549	4.76876e-14	Fe	6	41.6554m	-35.334	7.62057837871635e-20
10550	4.73499e-11	C	4	419.525A	-35.336	7.585565001526251e-20
10551	2.4701e-11	Si	10	804.196A	-35.34	7.51602012357268e-20
10552	3.81722e-12	Mn	8	5203.91A	-35.343	7.464280204974716e-20
10553	1.33384e-11	S	11	1489.27A	-35.345	7.429984952661679e-20
10554	3.9541e-16	O	2	5023.76m	-35.349000000000004	7.361866441169686e-20
10555	1.3248900000000002e-10	F	6	149.933A	-35.353	7.294372443944994e-20
10556	3.29245e-12	Ni	11	6033.33A	-35.354	7.277595852869434e-20
10557	3.37477e-11	Ni	11	588.616A	-35.355	7.260857846882623e-20
10558	3.0693400000000003e-12	Fe	2	6471.90A	-35.356	7.2441583372412e-20
10559	6.78896e-11	Na	2	292.600A	-35.358000000000004	7.21087445304208e-20
10560	1.7765900000000002e-12	Ne	9	1.11812m	-35.359	7.194289902016541e-20
10561	1.88355e-11	Sc	11	1054.63A	-35.364000000000004	7.111937546497575e-20
10562	9.06552e-11	Cl	7	219.121A	-35.365	7.095580544042682e-20
10563	3.13082e-12	Sc	1	6344.80A	-35.366	7.079261161649489e-20
10564	3.60879e-12	S	2	5504.46A	-35.366	7.079261161649489e-20
10565	3.92454e-11	B	2	506.160A	-35.369	7.030527870597128e-20
10566	4.32568e-11	Si	8	459.222A	-35.375	6.93406541192842e-20
10567	1.519e-12	Fe	2	1.30773m	-35.376	6.918117504030782e-20
10568	1.67017e-11	Al	1	1189.37A	-35.378	6.886331641386626e-20
10569	1.7193e-11	B	1	1155.38A	-35.378	6.886331641386626e-20
10570	2.42067e-12	Fe	2	8206.20A	-35.38	6.854691821515442e-20
10571	3.91675e-11	Ti	9	507.166A	-35.383	6.807504454926706e-20
10572	1.01275e-11	Mn	8	1961.44A	-35.384	6.791847629152728e-20
10573	1.0703e-11	Ni	11	1855.98A	-35.397	6.591555820105398e-20
10574	1.83375e-12	Ti	3	1.08327m	-35.4	6.546179869009079e-20
10575	6.58594e-11	Fe	7	301.619A	-35.400999999999996	6.531124073104307e-20
10576	1.95337e-12	O	1	1.01693m	-35.402	6.51610290456911e-20
10577	4.9317e-14	Ni	4	40.2791m	-35.402	6.51610290456911e-20
10578	6.63964e-12	Fe	2	2991.80A	-35.402	6.51610290456911e-20
10579	4.0896100000000006e-10	Ar	11	48.5730A	-35.403	6.50111628376296e-20
10580	7.43825e-11	Fe	9	267.058A	-35.405	6.471246367689842e-20
10581	4.5261e-12	Fe	2	4388.87A	-35.406	6.456362914055655e-20
10582	3.17986e-11	Si	10	624.695A	-35.412	6.367778293923232e-20
10583	2.73156e-11	Be	2	727.220A	-35.413000000000004	6.353132810255008e-20
10584	1.89755e-11	Cl	8	1046.85A	-35.42	6.2515532416664e-20
10585	5.89051e-12	Ti	9	3372.28A	-35.42	6.2515532416664e-20
10586	2.58308e-14	N	6	76.9021m	-35.421	6.237175068200692e-20
10587	4.9147e-12	Fe	2	4041.85A	-35.422	6.222829963616302e-20
10588	2.063e-11	Cl	6	962.890A	-35.423	6.208517851856813e-20
10589	2.406e-12	Fe	2	8256.21A	-35.423	6.208517851856813e-20
10590	1.34643e-12	Fe	2	1.47534m	-35.425	6.179992303462003e-20
10591	2.58967e-11	Ar	6	767.066A	-35.425	6.179992303462003e-20
10592	2.39915e-11	Cl	8	827.979A	-35.429	6.123333793461521e-20
10593	7.49783e-11	Fe	7	264.936A	-35.435	6.039318504163435e-20
10594	6.1797599999999995e-12	Ti	3	3214.44A	-35.437	6.011570356155669e-20
10595	4.54109e-12	Mn	8	4374.38A	-35.439	5.983949699307167e-20
10596	1.32695e-11	Al	6	1497.01A	-35.443000000000005	5.929088518704945e-20
10597	2.0537099999999997e-12	Fe	2	9672.48A	-35.444	5.915451993521524e-20
10598	1.11177e-11	Zn	2	1786.75A	-35.448	5.861218803660761e-20
10599	5.24727e-11	Ca	9	378.567A	-35.453	5.794125986820252e-20
10600	4.155219999999999e-12	Cl	8	4780.61A	-35.455	5.767504396098202e-20
10601	2.48129e-11	F	1	800.570A	-35.463	5.662235577228093e-20
10602	8.04294e-11	Mg	6	246.980A	-35.467	5.610323889425962e-20
10603	2.41947e-12	Fe	2	8210.24A	-35.47	5.571702691428274e-20
10604	2.24295e-11	Fe	8	885.639A	-35.471	5.55888813083831e-20
10605	7.54835e-11	Fe	7	263.163A	-35.472	5.546103042919757e-20
10606	1.50383e-13	B	1	13.2092m	-35.472	5.546103042919757e-20
10607	5.67889e-11	Si	9	349.795A	-35.475	5.507923938119783e-20
10608	3.07196e-11	Si	9	646.638A	-35.477	5.482617326364648e-20
10609	1.35593e-11	Fe	8	1465.01A	-35.478	5.470007656428584e-20
10610	2.8052400000000003e-12	Cl	7	7081.20A	-35.479	5.457426987928684e-20
10611	1.31523e-11	Ni	11	1510.35A	-35.481	5.432352388584608e-20
10612	8.48313e-12	Sc	1	2341.64A	-35.481	5.432352388584608e-20
10613	7.07067e-11	Sc	10	280.941A	-35.483000000000004	5.4073929965595955e-20
10614	2.95013e-11	Ar	11	673.342A	-35.485	5.3825482825241853e-20
10615	4.47135e-12	Fe	7	4442.60A	-35.486	5.3701687650023836e-20
10616	2.45449e-11	Fe	8	809.312A	-35.489000000000004	5.333200783252605e-20
10617	6.11207e-12	Ni	11	3250.04A	-35.504	5.1521433044904175e-20
10618	1.12913e-11	Zn	2	1759.27A	-35.505	5.1402937037129744e-20
10619	2.38493e-11	Ar	1	832.917A	-35.505	5.1402937037129744e-20
10620	4.52143e-12	Sc	8	4393.40A	-35.506	5.12847135626113e-20
10621	3.43696e-12	Fe	2	5779.66A	-35.507	5.1166761994538946e-20
10622	4.9488300000000004e-12	Mn	8	4013.97A	-35.508	5.104908170754434e-20
10623	4.82035e-12	Fe	2	4120.96A	-35.51	5.081453248251091e-20
10624	3.58606e-18	O	1	55.3936c	-35.510999999999996	5.0697662300914624e-20
10625	2.77405e-11	Be	2	716.081A	-35.516	5.0117330959441274e-20
10626	3.57604e-11	Cl	6	555.488A	-35.523	4.9316010255195945e-20
10627	3.714169999999999e-12	Ni	1	5348.28A	-35.525	4.908942377018602e-20
10628	5.56233e-13	N	1	3.57125m	-35.525	4.908942377018602e-20
10629	1.41473e-11	Zn	1	1404.12A	-35.527	4.886387835550771e-20
10630	1.14936e-11	Ni	11	1728.31A	-35.529	4.8639369227878126e-20
10631	1.6192600000000001e-12	Mg	1	1.22676m	-35.529	4.8639369227878126e-20
10632	5.185229999999999e-13	Cr	7	3.83097m	-35.545	4.6880035752591765e-20
10633	1.44688e-12	Fe	1	1.37292m	-35.547	4.666464155376361e-20
10634	8.76889e-12	Zn	2	2265.33A	-35.549	4.6450237001383215e-20
10635	1.0515100000000001e-14	Sc	2	188.913m	-35.559	4.539290051997071e-20
10636	4.64728e-11	Mg	7	427.443A	-35.56	4.528849974586509e-20
10637	1.5913799999999998e-12	Fe	9	1.24825m	-35.562	4.508041799075785e-20
10638	1.7357900000000002e-12	Fe	2	1.14440m	-35.564	4.487329228447135e-20
10639	1.1849500000000001e-10	Mg	6	167.639A	-35.565	4.477008657614539e-20
10640	5.9008400000000005e-12	Fe	7	3366.38A	-35.565	4.477008657614539e-20
10641	1.00951e-11	Fe	10	1967.73A	-35.567	4.456438671319175e-20
10642	9.60379e-13	N	1	2.06840m	-35.567	4.456438671319175e-20
10643	9.45638e-11	Cl	11	210.064A	-35.571999999999996	4.4054262396814733e-20
10644	5.24655e-11	Fe	9	378.620A	-35.576	4.3650370491451766e-20
10645	1.98726e-11	Si	8	999.592A	-35.588	4.246077671239562e-20
10646	4.35353e-11	Fe	8	456.284A	-35.588	4.246077671239562e-20
10647	2.26884e-11	Ar	3	875.535A	-35.59	4.226568716447192e-20
10648	8.00056e-11	Fe	11	248.288A	-35.59	4.226568716447192e-20
10649	1.43985e-17	Sc	2	13.7962c	-35.593	4.1974732220575723e-20
10650	4.09324e-11	Fe	8	485.299A	-35.596	4.168578019642568e-20
10651	1.0010399999999999e-10	Si	8	198.439A	-35.597	4.1589905562466375e-20
10652	2.23309e-12	Fe	2	8895.51A	-35.598	4.149425143404689e-20
10653	3.47128e-12	F	8	5722.51A	-35.603	4.1019270665599934e-20
10654	9.21379e-11	Cl	10	215.595A	-35.603	4.1019270665599934e-20
10655	2.0525500000000002e-13	P	9	9.67792m	-35.605	4.083080423634719e-20
10656	4.13494e-12	Mn	8	4804.05A	-35.606	4.073689599252932e-20
10657	3.06908e-11	Si	9	647.245A	-35.608000000000004	4.0549726957049173e-20
10658	6.21886e-11	Fe	9	319.423A	-35.613	4.008555807088527e-20
10659	1.69501e-11	Mg	6	1171.94A	-35.614000000000004	3.999336384568446e-20
10660	7.73275e-11	Fe	7	256.887A	-35.614000000000004	3.999336384568446e-20
10661	1.24874e-12	Ni	4	1.59076m	-35.616	3.9809611030105435e-20
10662	8.13736e-12	Be	3	2441.14A	-35.616	3.9809611030105435e-20
10663	5.858469999999999e-12	Fe	2	3390.73A	-35.618	3.962670248202383e-20
10664	2.6453900000000003e-12	Fe	2	7509.07A	-35.62	3.944463432238415e-20
10665	7.5112e-11	Fe	7	264.465A	-35.621	3.93539141808995e-20
10666	2.4975700000000002e-12	Fe	2	7953.51A	-35.622	3.926340268995094e-20
10667	2.81338e-12	Cl	7	7060.70A	-35.626	3.89034336503922e-20
10668	6.082739999999999e-10	Ca	12	32.6571A	-35.626999999999995	3.881395823591298e-20
10669	6.251060000000001e-13	Cr	7	3.17777m	-35.626999999999995	3.881395823591298e-20
10670	9.92949e-12	Ni	11	2000.55A	-35.628	3.872468860917587e-20
10671	5.359530000000001e-12	Ni	13	3706.38A	-35.632	3.836965852999673e-20
10672	2.41369e-12	Si	3	8229.90A	-35.637	3.793044468075805e-20
10673	6.41146e-11	He	1	309.828A	-35.638000000000005	3.7843207078809725e-20
10674	2.05658e-12	Fe	1	9658.98A	-35.639	3.7756170117778766e-20
10675	7.2729399999999995e-12	Sc	1	2731.28A	-35.646	3.715249070690113e-20
10676	3.0806799999999998e-12	Sc	1	6448.07A	-35.646	3.715249070690113e-20
10677	7.0854e-11	S	10	280.358A	-35.65	3.6811874624729515e-20
10678	6.924649999999999e-13	K	8	2.86866m	-35.655	3.6390492580399386e-20
10679	1.96553e-12	Zn	2	1.01064m	-35.656	3.6306796769998816e-20
10680	8.56392e-13	Sc	10	2.31955m	-35.665	3.556214383848271e-20
10681	4.25454e-11	Si	8	466.900A	-35.673	3.4913061562811e-20
10682	3.84928e-12	Fe	1	5160.57A	-35.677	3.459297669044112e-20
10683	7.12731e-13	Mg	9	2.78709m	-35.677	3.459297669044112e-20
10684	9.41551e-13	Ca	9	2.10976m	-35.681	3.4275826373820127e-20
10685	7.676329999999999e-13	Fe	9	2.58775m	-35.683	3.4118343256700707e-20
10686	8.4651e-11	Cl	11	234.663A	-35.685	3.3961583708778627e-20
10687	2.01474e-11	Ar	10	985.957A	-35.687	3.3805544405555975e-20
10688	2.62713e-12	Fe	2	7561.29A	-35.693000000000005	3.3341714947794225e-20
10689	1.50412e-12	Fe	1	1.32067m	-35.693000000000005	3.3341714947794225e-20
10690	1.51638e-10	Ne	7	130.999A	-35.704	3.2507826577826606e-20
10691	5.25605e-11	Mg	9	377.935A	-35.705	3.243306065143027e-20
10692	1.13573e-11	Zn	2	1749.05A	-35.705	3.243306065143027e-20
10693	1.48649e-12	Fe	2	1.33633m	-35.708	3.22097930323449e-20
10694	2.8864899999999997e-10	Mg	9	68.8187A	-35.721	3.125992518080518e-20
10695	5.9158e-12	Fe	2	3357.87A	-35.722	3.1188029347977225e-20
10696	1.52216e-10	K	12	130.501A	-35.726	3.090209577622915e-20
10697	3.60341e-11	Si	10	551.269A	-35.727	3.083102292819465e-20
10698	6.90302e-11	Ne	3	287.765A	-35.727	3.083102292819465e-20
10699	9.535589999999999e-12	Al	6	2083.19A	-35.728	3.076011354317406e-20
10700	2.36138e-10	Mg	9	84.1221A	-35.728	3.076011354317406e-20
10701	1.34313e-12	Mg	1	1.47896m	-35.728	3.076011354317406e-20
10702	1.0619799999999999e-10	P	8	187.051A	-35.728	3.076011354317406e-20
10703	3.06723e-11	Cl	6	647.635A	-35.732	3.047810312710567e-20
10704	3.31594e-12	Fe	2	5990.60A	-35.732	3.047810312710567e-20
10705	3.28793e-12	Fe	2	6041.64A	-35.735	3.026829334095688e-20
10706	4.10459e-11	Si	10	483.958A	-35.739000000000004	2.9990791959604774e-20
10707	1.74855e-13	Fe	8	11.3606m	-35.739000000000004	2.9990791959604774e-20
10708	4.3713699999999994e-14	O	7	45.4422m	-35.741	2.9852996787253525e-20
10709	3.39086e-12	Fe	2	5858.24A	-35.745	2.957930286759211e-20
10710	9.34673e-11	S	10	212.529A	-35.746	2.9511272358822956e-20
10711	5.95112e-12	Ni	11	3337.94A	-35.748000000000005	2.937568037890858e-20
10712	5.62603e-11	Cl	11	353.081A	-35.749	2.930811818886818e-20
10713	3.0943000000000003e-13	Be	2	6.41969m	-35.75	2.9240711387552873e-20
10714	1.6012499999999998e-10	Al	6	124.056A	-35.751999999999995	2.910636252238292e-20
10715	5.48177e-12	Ni	4	3623.73A	-35.755	2.890599573213562e-20
10716	1.7759700000000002e-12	Fe	2	1.11851m	-35.755	2.890599573213562e-20
10717	1.81083e-11	S	2	1096.98A	-35.759	2.8640983970334116e-20
10718	1.58562e-12	Ni	11	1.25279m	-35.763000000000005	2.837840185096841e-20
10719	6.01766e-11	He	1	330.103A	-35.77	2.7924662585105365e-20
10720	1.01756e-10	F	6	195.216A	-35.772	2.7796360414927676e-20
10721	1.3846e-11	Be	1	1434.67A	-35.774	2.766864773967439e-20
10722	1.37804e-10	F	6	144.150A	-35.775999999999996	2.754152185086327e-20
10723	2.5236e-11	Cl	6	787.147A	-35.784	2.70388324247248e-20
10724	1.0087299999999998e-10	Si	8	196.925A	-35.784	2.70388324247248e-20
10725	2.02145e-12	Fe	1	9826.84A	-35.791	2.6606511392743574e-20
10726	1.30148e-12	Ni	11	1.52630m	-35.793	2.6484265577161925e-20
10727	1.9867799999999997e-12	Fe	1	9998.33A	-35.795	2.6362581430083395e-20
10728	1.41651e-11	Be	1	1402.35A	-35.802	2.5941072903734418e-20
10729	8.03999e-12	Sc	1	2470.71A	-35.804	2.5821884500288e-20
10730	8.624019999999999e-12	Ne	3	2303.39A	-35.806	2.5703243717812383e-20
10731	2.83697e-12	Ni	1	7002.01A	-35.806999999999995	2.5644127897708195e-20
10732	3.53005e-12	Fe	2	5627.25A	-35.808	2.55851480402169e-20
10733	3.08125e-12	Fe	2	6446.89A	-35.819	2.4945254218676628e-20
10734	5.4160800000000005e-12	Sc	8	3667.68A	-35.828	2.4433626690667837e-20
10735	2.39926e-11	Si	10	827.940A	-35.83	2.4321364373435887e-20
10736	6.58957e-12	V	10	3014.53A	-35.830999999999996	2.426542678762869e-20
10737	2.4219799999999997e-12	Ni	1	8201.74A	-35.832	2.4209617854698372e-20
10738	3.30879e-12	Fe	2	6003.54A	-35.832	2.4209617854698372e-20
10739	3.53112e-11	Sc	8	562.554A	-35.833	2.4153937278752324e-20
10740	1.68912e-12	Fe	2	1.17603m	-35.835	2.4042960017638927e-20
10741	1.98765e-11	Si	8	999.392A	-35.841	2.3713078239248667e-20
10742	1.82169e-11	Cl	6	1090.44A	-35.846	2.3441636877251628e-20
10743	7.1076e-12	Mg	9	2794.82A	-35.854	2.3013778785263056e-20
10744	4.46341e-12	F	6	4450.52A	-35.855	2.2960848562855197e-20
10745	2.10412e-12	Fe	2	9440.74A	-35.858000000000004	2.2802787193133848e-20
10746	7.06473e-12	Ni	3	2811.78A	-35.861	2.264581391022893e-20
10747	8.27805e-12	Ni	11	2399.65A	-35.861	2.264581391022893e-20
10748	6.4205e-11	Fe	7	309.391A	-35.861999999999995	2.2593729983549188e-20
10749	1.71527e-12	Fe	2	1.15810m	-35.869	2.2232481224380466e-20
10750	5.47182e-12	Mn	8	3630.32A	-35.873000000000005	2.2028652611344588e-20
10751	1.19009e-10	Mg	6	166.915A	-35.874	2.1977988116263468e-20
10752	5.11191e-11	Si	10	388.592A	-35.876	2.1877008433416373e-20
10753	3.6032e-12	S	2	5513.00A	-35.879	2.1726408166665904e-20
10754	8.78142e-11	Mg	5	226.210A	-35.883	2.1527219259311444e-20
10755	1.97175e-11	Cl	7	1007.46A	-35.883	2.1527219259311444e-20
10756	4.79019e-10	Ar	11	41.4690A	-35.885999999999996	2.1379026924298746e-20
10757	2.4607400000000003e-12	Ne	9	8072.57A	-35.885999999999996	2.1379026924298746e-20
10758	4.21734e-11	Si	8	471.019A	-35.888000000000005	2.1280799218150658e-20
10759	1.18493e-10	Mg	6	167.643A	-35.888000000000005	2.1280799218150658e-20
10760	7.25993e-11	S	10	273.618A	-35.891999999999996	2.1085695678193157e-20
10761	5.42049e-12	Fe	2	3664.70A	-35.894	2.0988815706699028e-20
10762	3.4951e-13	Fe	8	5.68351m	-35.902	2.0605726646477185e-20
10763	1.24836e-12	Fe	2	1.59124m	-35.903	2.0558334790300486e-20
10764	5.55985e-12	Mn	8	3572.84A	-35.904	2.0511051932367986e-20
10765	2.51927e-11	Si	10	788.502A	-35.911	2.018310289229356e-20
10766	1.06328e-11	Ar	11	1868.22A	-35.916	1.995206882395642e-20
10767	4.12703e-12	Ni	1	4813.25A	-35.918	1.9860397394736618e-20
10768	1.74783e-11	Cl	8	1136.52A	-35.918	1.9860397394736618e-20
10769	1.47467e-11	Si	8	1347.04A	-35.921	1.972367938073023e-20
10770	2.22406e-11	Fe	8	893.162A	-35.924	1.9587902526912257e-20
10771	1.43532e-11	Be	1	1383.97A	-35.925	1.9542851601250413e-20
10772	1.4529100000000001e-12	Fe	1	1.36722m	-35.929	1.9363681660817466e-20
10773	1.22206e-11	Ni	11	1625.49A	-35.93	1.9319146428837295e-20
10774	6.906910000000001e-12	Ni	11	2876.03A	-35.93	1.9319146428837295e-20
10775	1.75726e-13	Ni	1	11.3042m	-35.93	1.9319146428837295e-20
10776	4.75689e-12	Ni	11	4175.93A	-35.93	1.9319146428837295e-20
10777	2.31286e-12	Ni	11	8588.71A	-35.93	1.9319146428837295e-20
10778	7.27237e-13	Ni	11	2.73150m	-35.93	1.9319146428837295e-20
10779	2.46698e-14	Ni	1	80.5212m	-35.93	1.9319146428837295e-20
10780	5.62923e-14	Ni	1	35.2880m	-35.93	1.9319146428837295e-20
10781	1.7050299999999999e-12	Ni	1	1.16505m	-35.93	1.9319146428837295e-20
10782	2.84524e-11	Ne	3	698.165A	-35.93	1.9319146428837295e-20
10783	2.39927e-13	Ni	1	8.27936m	-35.93	1.9319146428837295e-20
10784	4.1498199999999996e-13	Ni	1	4.78683m	-35.93	1.9319146428837295e-20
10785	4.3965200000000004e-13	Ni	1	4.51823m	-35.93	1.9319146428837295e-20
10786	7.78388e-11	Ni	11	255.200A	-35.93	1.9319146428837295e-20
10787	7.18542e-13	O	1	2.76455m	-35.93	1.9319146428837295e-20
10788	6.86703e-13	O	1	2.89273m	-35.93	1.9319146428837295e-20
10789	1.38793e-11	Ni	11	1431.23A	-35.93	1.9319146428837295e-20
10790	1.08261e-11	Ni	11	1834.86A	-35.93	1.9319146428837295e-20
10791	4.02964e-12	Ni	11	4929.59A	-35.93	1.9319146428837295e-20
10792	3.83404e-11	Ni	11	518.108A	-35.93	1.9319146428837295e-20
10793	2.34629e-12	Ni	1	8466.32A	-35.93	1.9319146428837295e-20
10794	2.24625e-12	Ni	1	8843.37A	-35.93	1.9319146428837295e-20
10795	7.46728e-12	Ni	11	2660.20A	-35.93	1.9319146428837295e-20
10796	2.00913e-12	Ni	1	9887.11A	-35.93	1.9319146428837295e-20
10797	6.79961e-12	Ni	11	2921.41A	-35.93	1.9319146428837295e-20
10798	2.14992e-12	Ni	11	9239.61A	-35.93	1.9319146428837295e-20
10799	7.52275e-11	Ni	11	264.058A	-35.93	1.9319146428837295e-20
10800	1.23696e-11	Ni	11	1605.91A	-35.93	1.9319146428837295e-20
10801	2.54199e-12	Mg	1	7814.53A	-35.93	1.9319146428837295e-20
10802	9.9116e-12	Ni	11	2004.16A	-35.93	1.9319146428837295e-20
10803	4.59395e-12	Ni	11	4324.04A	-35.93	1.9319146428837295e-20
10804	7.68127e-11	Ni	11	258.609A	-35.93	1.9319146428837295e-20
10805	1.39548e-11	Ni	11	1423.49A	-35.93	1.9319146428837295e-20
10806	5.8853e-11	Sc	10	337.527A	-35.93	1.9319146428837295e-20
10807	6.17963e-12	Ni	11	3214.51A	-35.93	1.9319146428837295e-20
10808	4.8781e-12	Ni	11	4072.17A	-35.93	1.9319146428837295e-20
10809	2.8632e-11	Ne	3	693.786A	-35.93	1.9319146428837295e-20
10810	6.98506e-11	Sc	10	284.385A	-35.93	1.9319146428837295e-20
10811	2.90216e-11	Sc	10	684.472A	-35.93	1.9319146428837295e-20
10812	4.35602e-11	Sc	10	456.023A	-35.93	1.9319146428837295e-20
10813	4.46019e-11	Sc	10	445.373A	-35.93	1.9319146428837295e-20
10814	4.36279e-11	Sc	10	455.315A	-35.93	1.9319146428837295e-20
10815	4.25548e-11	Sc	10	466.797A	-35.93	1.9319146428837295e-20
10816	1.55803e-11	Sc	10	1274.97A	-35.93	1.9319146428837295e-20
10817	1.24664e-12	Sc	10	1.59344m	-35.93	1.9319146428837295e-20
10818	3.90244e-13	Sc	10	5.09026m	-35.93	1.9319146428837295e-20
10819	4.05207e-11	Sc	10	490.230A	-35.93	1.9319146428837295e-20
10820	4.35981e-11	Sc	10	455.627A	-35.93	1.9319146428837295e-20
10821	2.80476e-11	Sc	10	708.240A	-35.93	1.9319146428837295e-20
10822	4.36629e-11	Sc	10	454.951A	-35.93	1.9319146428837295e-20
10823	2.6495e-11	Sc	10	749.743A	-35.93	1.9319146428837295e-20
10824	1.46413e-11	Sc	10	1356.74A	-35.93	1.9319146428837295e-20
10825	1.45765e-11	Sc	10	1362.77A	-35.93	1.9319146428837295e-20
10826	1.45386e-11	Sc	10	1366.33A	-35.93	1.9319146428837295e-20
10827	1.14991e-11	Sc	10	1727.47A	-35.93	1.9319146428837295e-20
10828	4.88445e-11	Sc	10	406.688A	-35.93	1.9319146428837295e-20
10829	5.91784e-11	Sc	10	335.671A	-35.93	1.9319146428837295e-20
10830	7.10969e-11	Sc	10	279.400A	-35.93	1.9319146428837295e-20
10831	1.51902e-11	Sc	10	1307.72A	-35.93	1.9319146428837295e-20
10832	4.27187e-11	Sc	10	465.006A	-35.93	1.9319146428837295e-20
10833	2.75286e-11	Sc	10	721.594A	-35.93	1.9319146428837295e-20
10834	9.12261e-11	Sc	10	217.750A	-35.93	1.9319146428837295e-20
10835	5.79969e-11	Sc	10	342.509A	-35.93	1.9319146428837295e-20
10836	5.79321e-11	Sc	10	342.892A	-35.93	1.9319146428837295e-20
10837	5.78942e-11	Sc	10	343.117A	-35.93	1.9319146428837295e-20
10838	5.48547e-11	Sc	10	362.129A	-35.93	1.9319146428837295e-20
10839	4.23816e-11	Sc	10	468.705A	-35.93	1.9319146428837295e-20
10840	4.18626e-11	Sc	10	474.516A	-35.93	1.9319146428837295e-20
10841	1.4334e-11	Sc	10	1385.83A	-35.93	1.9319146428837295e-20
10842	9.20823e-11	Sc	10	215.725A	-35.93	1.9319146428837295e-20
10843	5.87883e-11	Sc	10	337.898A	-35.93	1.9319146428837295e-20
10844	6.86687e-13	O	1	2.89280m	-35.93	1.9319146428837295e-20
10845	5.87503e-11	Sc	10	338.117A	-35.93	1.9319146428837295e-20
10846	5.57109e-11	Sc	10	356.563A	-35.93	1.9319146428837295e-20
10847	4.32378e-11	Sc	10	459.424A	-35.93	1.9319146428837295e-20
10848	2.85267e-11	Ne	3	696.345A	-35.93	1.9319146428837295e-20
10849	2.14382e-12	O	1	9265.93A	-35.93	1.9319146428837295e-20
10850	1.17035e-11	Ne	3	1697.31A	-35.93	1.9319146428837295e-20
10851	1.75868e-12	O	1	1.12951m	-35.93	1.9319146428837295e-20
10852	6.28285e-14	Ni	3	31.6169m	-35.93	1.9319146428837295e-20
10853	7.18676e-13	O	1	2.76403m	-35.93	1.9319146428837295e-20
10854	7.18914e-13	O	1	2.76312m	-35.93	1.9319146428837295e-20
10855	1.7464799999999998e-12	O	1	1.13740m	-35.93	1.9319146428837295e-20
10856	1.7464900000000002e-12	O	1	1.13739m	-35.93	1.9319146428837295e-20
10857	1.75755e-12	O	1	1.13024m	-35.93	1.9319146428837295e-20
10858	1.7582799999999999e-12	O	1	1.12977m	-35.93	1.9319146428837295e-20
10859	2.1438e-12	O	1	9266.01A	-35.93	1.9319146428837295e-20
10860	4.54746e-12	O	1	4368.26A	-35.93	1.9319146428837295e-20
10861	1.56153e-11	Sc	10	1272.12A	-35.93	1.9319146428837295e-20
10862	2.1438400000000003e-12	O	1	9265.83A	-35.93	1.9319146428837295e-20
10863	2.14455e-12	O	1	9262.78A	-35.93	1.9319146428837295e-20
10864	2.14457e-12	O	1	9262.67A	-35.93	1.9319146428837295e-20
10865	2.1445900000000003e-12	O	1	9262.58A	-35.93	1.9319146428837295e-20
10866	2.14497e-12	O	1	9260.94A	-35.93	1.9319146428837295e-20
10867	2.14499e-12	O	1	9260.85A	-35.93	1.9319146428837295e-20
10868	6.356569999999999e-13	Ni	3	3.12503m	-35.93	1.9319146428837295e-20
10869	7.127560000000001e-12	Ni	3	2786.99A	-35.93	1.9319146428837295e-20
10870	9.98435e-12	Ni	3	1989.56A	-35.93	1.9319146428837295e-20
10871	7.27842e-11	Ni	11	272.923A	-35.93	1.9319146428837295e-20
10872	1.6591400000000001e-12	Ni	11	1.19728m	-35.93	1.9319146428837295e-20
10873	6.59866e-11	Ni	11	301.038A	-35.93	1.9319146428837295e-20
10874	6.86755e-13	O	1	2.89251m	-35.93	1.9319146428837295e-20
10875	3.12952e-12	Ni	11	6347.45A	-35.93	1.9319146428837295e-20
10876	2.32677e-12	Ni	11	8537.36A	-35.93	1.9319146428837295e-20
10877	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	1.9319146428837295e-20
10878	6.67628e-13	Ni	11	2.97538m	-35.93	1.9319146428837295e-20
10879	7.06348e-11	Ni	11	281.228A	-35.93	1.9319146428837295e-20
10880	7.77927e-12	Ni	11	2553.51A	-35.93	1.9319146428837295e-20
10881	6.976460000000001e-12	Ni	11	2847.35A	-35.93	1.9319146428837295e-20
10882	4.64959e-12	Ni	11	4272.30A	-35.93	1.9319146428837295e-20
10883	7.1936e-11	Ni	11	276.141A	-35.93	1.9319146428837295e-20
10884	9.0809e-12	Ni	11	2187.50A	-35.93	1.9319146428837295e-20
10885	7.41363e-12	Ni	11	2679.45A	-35.93	1.9319146428837295e-20
10886	7.30833e-11	Ni	11	271.806A	-35.93	1.9319146428837295e-20
10887	2.145e-12	O	1	9260.81A	-35.93	1.9319146428837295e-20
10888	4.54747e-12	O	1	4368.24A	-35.93	1.9319146428837295e-20
10889	1.17097e-11	Ne	3	1696.41A	-35.93	1.9319146428837295e-20
10890	3.00781e-12	Ni	1	6604.29A	-35.93	1.9319146428837295e-20
10891	2.7422e-12	Ni	1	7243.98A	-35.93	1.9319146428837295e-20
10892	2.7517900000000003e-12	Ni	1	7218.74A	-35.93	1.9319146428837295e-20
10893	2.76128e-12	Ni	1	7193.94A	-35.93	1.9319146428837295e-20
10894	2.78595e-12	Ni	1	7130.24A	-35.93	1.9319146428837295e-20
10895	2.8616400000000003e-12	Ni	1	6941.64A	-35.93	1.9319146428837295e-20
10896	2.92685e-12	Ni	1	6786.98A	-35.93	1.9319146428837295e-20
10897	2.95152e-12	Ni	1	6730.25A	-35.93	1.9319146428837295e-20
10898	3.9513e-12	Ni	1	5027.32A	-35.93	1.9319146428837295e-20
10899	4.5475199999999996e-12	O	1	4368.19A	-35.93	1.9319146428837295e-20
10900	4.216919999999999e-12	Ni	1	4710.66A	-35.93	1.9319146428837295e-20
10901	4.85255e-12	Ni	1	4093.62A	-35.93	1.9319146428837295e-20
10902	1.05211e-14	Ne	3	188.806m	-35.93	1.9319146428837295e-20
10903	6.18033e-15	Ne	3	321.414m	-35.93	1.9319146428837295e-20
10904	5.77194e-12	Ne	3	3441.55A	-35.93	1.9319146428837295e-20
10905	1.89762e-12	Ne	3	1.04681m	-35.93	1.9319146428837295e-20
10906	1.17202e-11	Ne	3	1694.89A	-35.93	1.9319146428837295e-20
10907	2.68591e-12	Ni	1	7395.81A	-35.93	1.9319146428837295e-20
10908	2.66124e-12	Ni	1	7464.37A	-35.93	1.9319146428837295e-20
10909	2.5118599999999998e-12	Ni	1	7908.26A	-35.93	1.9319146428837295e-20
10910	2.50507e-12	Ni	1	7929.69A	-35.93	1.9319146428837295e-20
10911	5.03205e-12	O	1	3947.59A	-35.93	1.9319146428837295e-20
10912	5.03219e-12	O	1	3947.48A	-35.93	1.9319146428837295e-20
10913	5.03242e-12	O	1	3947.29A	-35.93	1.9319146428837295e-20
10914	1.19608e-10	Ni	9	166.080A	-35.93	1.9319146428837295e-20
10915	1.2007299999999998e-10	Ni	9	165.436A	-35.93	1.9319146428837295e-20
10916	1.2007299999999998e-10	Ni	9	165.437A	-35.93	1.9319146428837295e-20
10917	1.3170300000000002e-10	Ni	9	150.827A	-35.93	1.9319146428837295e-20
10918	5.02509e-14	Ni	3	39.5305m	-35.93	1.9319146428837295e-20
10919	3.58971e-11	Ni	11	553.373A	-35.93	1.9319146428837295e-20
10920	9.1266e-12	Ni	11	2176.54A	-35.93	1.9319146428837295e-20
10921	8.26215e-12	Ni	11	2404.27A	-35.93	1.9319146428837295e-20
10922	2.2490599999999997e-12	Ni	1	8832.35A	-35.93	1.9319146428837295e-20
10923	2.42411e-12	Ni	1	8194.53A	-35.93	1.9319146428837295e-20
10924	2.44878e-12	Ni	1	8111.98A	-35.93	1.9319146428837295e-20
10925	2.48618e-12	Ni	1	7989.94A	-35.93	1.9319146428837295e-20
10926	2.7469e-11	Sc	10	723.160A	-35.93	1.9319146428837295e-20
10927	4.35733e-13	O	1	4.55886m	-35.93	1.9319146428837295e-20
10928	1.55505e-11	Sc	10	1277.42A	-35.93	1.9319146428837295e-20
10929	3.0877e-13	Mg	1	6.43341m	-35.93	1.9319146428837295e-20
10930	1.2283e-12	Mn	1	1.61723m	-35.93	1.9319146428837295e-20
10931	2.85739e-13	Mg	1	6.95195m	-35.93	1.9319146428837295e-20
10932	2.86394e-13	Mg	1	6.93605m	-35.93	1.9319146428837295e-20
10933	2.87735e-13	Mg	1	6.90373m	-35.93	1.9319146428837295e-20
10934	2.97167e-13	Mg	1	6.68460m	-35.93	1.9319146428837295e-20
10935	2.98508e-13	Mg	1	6.65458m	-35.93	1.9319146428837295e-20
10936	2.99163e-13	Mg	1	6.64002m	-35.93	1.9319146428837295e-20
10937	3.08774e-13	Mg	1	6.43334m	-35.93	1.9319146428837295e-20
10938	1.02508e-11	Mg	3	1937.84A	-35.93	1.9319146428837295e-20
10939	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	1.9319146428837295e-20
10940	8.8495e-13	Mg	1	2.24470m	-35.93	1.9319146428837295e-20
10941	8.849440000000001e-13	Mg	1	2.24471m	-35.93	1.9319146428837295e-20
10942	1.03436e-12	Mg	1	1.92046m	-35.93	1.9319146428837295e-20
10943	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	1.9319146428837295e-20
10944	1.04463e-11	Mg	3	1901.58A	-35.93	1.9319146428837295e-20
10945	1.04084e-11	Mg	3	1908.50A	-35.93	1.9319146428837295e-20
10946	2.76132e-13	Mg	1	7.19383m	-35.93	1.9319146428837295e-20
10947	2.76126e-13	Mg	1	7.19399m	-35.93	1.9319146428837295e-20
10948	2.3036900000000002e-14	Mg	1	86.2287m	-35.93	1.9319146428837295e-20
10949	2.30308e-14	Mg	1	86.2518m	-35.93	1.9319146428837295e-20
10950	4.01014e-13	O	5	4.95356m	-35.93	1.9319146428837295e-20
10951	6.386180000000001e-14	Ne	3	31.1054m	-35.93	1.9319146428837295e-20
10952	5.81381e-11	Ne	3	341.677A	-35.93	1.9319146428837295e-20
10953	3.07825e-12	Sc	10	6453.16A	-35.93	1.9319146428837295e-20
10954	2.76128e-13	Mg	1	7.19392m	-35.93	1.9319146428837295e-20
10955	1.37351e-11	Mg	3	1446.26A	-35.93	1.9319146428837295e-20
10956	1.9955300000000003e-15	Mg	1	995.447m	-35.93	1.9319146428837295e-20
10957	3.9857e-15	Mg	1	498.393m	-35.93	1.9319146428837295e-20
10958	1.20755e-14	Mg	1	164.502m	-35.93	1.9319146428837295e-20
10959	2.10352e-14	Mg	1	94.4342m	-35.93	1.9319146428837295e-20
10960	2.10388e-14	Mg	1	94.4181m	-35.93	1.9319146428837295e-20
10961	2.10414e-14	Mg	1	94.4065m	-35.93	1.9319146428837295e-20
10962	2.23761e-14	Mg	1	88.7755m	-35.93	1.9319146428837295e-20
10963	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	1.9319146428837295e-20
10964	2.23822e-14	Mg	1	88.7511m	-35.93	1.9319146428837295e-20
10965	1.03251e-11	Mg	3	1923.89A	-35.93	1.9319146428837295e-20
10966	1.24195e-12	Mn	1	1.59946m	-35.93	1.9319146428837295e-20
10967	5.0270800000000004e-15	P	1	395.149m	-35.93	1.9319146428837295e-20
10968	1.3431399999999999e-12	Mg	1	1.47896m	-35.93	1.9319146428837295e-20
10969	9.52327e-12	Mg	3	2085.89A	-35.93	1.9319146428837295e-20
10970	9.620030000000001e-12	Mg	3	2064.91A	-35.93	1.9319146428837295e-20
10971	9.66413e-12	Mg	3	2055.48A	-35.93	1.9319146428837295e-20
10972	1.0036e-11	Mg	3	1979.32A	-35.93	1.9319146428837295e-20
10973	1.0045e-11	Mg	3	1977.55A	-35.93	1.9319146428837295e-20
10974	1.02315e-11	Mg	3	1941.51A	-35.93	1.9319146428837295e-20
10975	1.34313e-12	Mg	1	1.47897m	-35.93	1.9319146428837295e-20
10976	2.54133e-12	Mg	1	7816.55A	-35.93	1.9319146428837295e-20
10977	1.24529e-12	Mn	1	1.59517m	-35.93	1.9319146428837295e-20
10978	4.17267e-14	K	8	47.6061m	-35.93	1.9319146428837295e-20
10979	2.90351e-11	K	8	684.154A	-35.93	1.9319146428837295e-20
10980	1.22047e-11	K	8	1627.60A	-35.93	1.9319146428837295e-20
10981	2.10939e-12	K	8	9417.16A	-35.93	1.9319146428837295e-20
10982	3.87357e-11	K	8	512.820A	-35.93	1.9319146428837295e-20
10983	2.19053e-11	K	8	906.832A	-35.93	1.9319146428837295e-20
10984	1.56972e-14	K	8	126.548m	-35.93	1.9319146428837295e-20
10985	9.46858e-12	Mg	3	2097.93A	-35.93	1.9319146428837295e-20
10986	9.402060000000001e-12	Mg	3	2112.78A	-35.93	1.9319146428837295e-20
10987	9.37603e-12	Mg	3	2118.64A	-35.93	1.9319146428837295e-20
10988	9.30834e-12	Mg	3	2134.05A	-35.93	1.9319146428837295e-20
10989	1.24544e-12	Mn	1	1.59497m	-35.93	1.9319146428837295e-20
10990	3.38828e-12	Mn	1	5862.69A	-35.93	1.9319146428837295e-20
10991	3.43393e-12	Mn	1	5784.76A	-35.93	1.9319146428837295e-20
10992	3.46761e-12	Mn	1	5728.57A	-35.93	1.9319146428837295e-20
10993	3.49085e-12	Mn	1	5690.43A	-35.93	1.9319146428837295e-20
10994	3.5045e-12	Mn	1	5668.28A	-35.93	1.9319146428837295e-20
10995	1.19577e-13	Mg	3	16.6123m	-35.93	1.9319146428837295e-20
10996	4.3948199999999995e-13	Mg	3	4.51997m	-35.93	1.9319146428837295e-20
10997	7.12321e-12	Mg	3	2788.69A	-35.93	1.9319146428837295e-20
10998	7.85407e-12	Mg	3	2529.19A	-35.93	1.9319146428837295e-20
10999	8.0496e-12	Mg	3	2467.76A	-35.93	1.9319146428837295e-20
11000	8.44959e-12	Mg	3	2350.94A	-35.93	1.9319146428837295e-20
11001	8.73768e-12	Mg	3	2273.43A	-35.93	1.9319146428837295e-20
11002	9.12178e-12	Mg	3	2177.70A	-35.93	1.9319146428837295e-20
11003	9.30007e-12	Mg	3	2135.95A	-35.93	1.9319146428837295e-20
11004	7.29224e-15	O	5	272.405m	-35.93	1.9319146428837295e-20
11005	4.79293e-12	P	2	4144.53A	-35.93	1.9319146428837295e-20
11006	1.55126e-11	Sc	10	1280.54A	-35.93	1.9319146428837295e-20
11007	9.94059e-11	O	5	199.832A	-35.93	1.9319146428837295e-20
11008	9.09635e-13	S	2	2.18378m	-35.93	1.9319146428837295e-20
11009	7.32838e-11	O	5	271.062A	-35.93	1.9319146428837295e-20
11010	5.34102e-14	O	5	37.1922m	-35.93	1.9319146428837295e-20
11011	3.62804e-12	O	5	5475.26A	-35.93	1.9319146428837295e-20
11012	8.434760000000002e-14	O	5	23.5507m	-35.93	1.9319146428837295e-20
11013	3.09374e-14	O	5	64.2086m	-35.93	1.9319146428837295e-20
11014	8.4227e-11	O	5	235.844A	-35.93	1.9319146428837295e-20
11015	9.94669e-11	O	5	199.709A	-35.93	1.9319146428837295e-20
11016	3.32408e-13	O	1	5.97592m	-35.93	1.9319146428837295e-20
11017	5.931159999999999e-17	He	1	3.34917c	-35.93	1.9319146428837295e-20
11018	5.86956e-17	He	1	3.38432c	-35.93	1.9319146428837295e-20
11019	3.1893200000000003e-13	O	1	6.22843m	-35.93	1.9319146428837295e-20
11020	3.3221999999999997e-13	O	1	5.97931m	-35.93	1.9319146428837295e-20
11021	3.32229e-13	O	1	5.97914m	-35.93	1.9319146428837295e-20
11022	3.3225e-13	O	1	5.97877m	-35.93	1.9319146428837295e-20
11023	3.32363e-13	O	1	5.97673m	-35.93	1.9319146428837295e-20
11024	8.211780000000001e-13	S	2	2.41902m	-35.93	1.9319146428837295e-20
11025	1.22464e-13	S	2	16.2207m	-35.93	1.9319146428837295e-20
11026	7.68921e-11	Sc	10	258.342A	-35.93	1.9319146428837295e-20
11027	5.54171e-13	Sc	10	3.58454m	-35.93	1.9319146428837295e-20
11028	1.24731e-11	Sc	10	1592.58A	-35.93	1.9319146428837295e-20
11029	9.7422e-13	Sc	10	2.03901m	-35.93	1.9319146428837295e-20
11030	4.93636e-11	Sc	10	402.411A	-35.93	1.9319146428837295e-20
11031	2.7988e-11	Sc	10	709.748A	-35.93	1.9319146428837295e-20
11032	1.60696e-11	Sc	10	1236.16A	-35.93	1.9319146428837295e-20
11033	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	1.9319146428837295e-20
11034	5.192e-13	Sc	10	3.82598m	-35.93	1.9319146428837295e-20
11035	4.99176e-11	Sc	10	397.945A	-35.93	1.9319146428837295e-20
11036	2.8542e-11	Sc	10	695.972A	-35.93	1.9319146428837295e-20
11037	1.66883e-11	Sc	10	1190.32A	-35.93	1.9319146428837295e-20
11038	1.66236e-11	Sc	10	1194.96A	-35.93	1.9319146428837295e-20
11039	1.65856e-11	Sc	10	1197.69A	-35.93	1.9319146428837295e-20
11040	1.35462e-11	Sc	10	1466.43A	-35.93	1.9319146428837295e-20
11041	2.04759e-12	Sc	10	9701.37A	-35.93	1.9319146428837295e-20
11042	1.07337e-12	Sc	10	1.85066m	-35.93	1.9319146428837295e-20
11043	3.3238400000000003e-13	O	1	5.97636m	-35.93	1.9319146428837295e-20
11044	3.32621e-13	O	1	5.97209m	-35.93	1.9319146428837295e-20
11045	2.39929e-11	P	4	827.931A	-35.93	1.9319146428837295e-20
11046	1.8992e-12	S	1	1.04594m	-35.93	1.9319146428837295e-20
11047	5.0939800000000005e-12	S	2	3899.59A	-35.93	1.9319146428837295e-20
11048	3.5623199999999997e-12	S	2	5576.28A	-35.93	1.9319146428837295e-20
11049	5.2233300000000005e-12	S	2	3803.02A	-35.93	1.9319146428837295e-20
11050	5.1348699999999995e-12	S	2	3868.54A	-35.93	1.9319146428837295e-20
11051	5.20669e-12	S	2	3815.18A	-35.93	1.9319146428837295e-20
11052	3.67502e-12	S	2	5405.26A	-35.93	1.9319146428837295e-20
11053	1.45793e-11	S	2	1362.51A	-35.93	1.9319146428837295e-20
11054	1.89968e-12	S	1	1.04568m	-35.93	1.9319146428837295e-20
11055	3.32646e-13	O	1	5.97166m	-35.93	1.9319146428837295e-20
11056	1.8999099999999997e-12	S	1	1.04554m	-35.93	1.9319146428837295e-20
11057	2.15041e-12	S	1	9237.54A	-35.93	1.9319146428837295e-20
11058	2.15261e-12	S	1	9228.09A	-35.93	1.9319146428837295e-20
11059	2.15617e-12	S	1	9212.86A	-35.93	1.9319146428837295e-20
11060	1.05185e-11	P	4	1888.52A	-35.93	1.9319146428837295e-20
11061	1.77591e-11	P	4	1118.55A	-35.93	1.9319146428837295e-20
11062	2.26382e-11	P	4	877.474A	-35.93	1.9319146428837295e-20
11063	5.18244e-12	S	2	3833.03A	-35.93	1.9319146428837295e-20
11064	1.52605e-12	S	2	1.30169m	-35.93	1.9319146428837295e-20
11065	1.6145e-12	S	2	1.23038m	-35.93	1.9319146428837295e-20
11066	2.43569e-12	S	2	8155.59A	-35.93	1.9319146428837295e-20
11067	3.3266300000000003e-13	O	1	5.97135m	-35.93	1.9319146428837295e-20
11068	4.35649e-13	O	1	4.55974m	-35.93	1.9319146428837295e-20
11069	4.3565100000000004e-13	O	1	4.55972m	-35.93	1.9319146428837295e-20
11070	4.3566499999999994e-13	O	1	4.55957m	-35.93	1.9319146428837295e-20
11071	4.35667e-13	O	1	4.55955m	-35.93	1.9319146428837295e-20
11072	4.3568100000000004e-13	O	1	4.55940m	-35.93	1.9319146428837295e-20
11073	6.53191e-11	Ni	11	304.114A	-35.93	1.9319146428837295e-20
11074	5.698520000000001e-13	O	1	3.48590m	-35.93	1.9319146428837295e-20
11075	5.69986e-13	O	1	3.48508m	-35.93	1.9319146428837295e-20
11076	7.33372e-11	O	5	270.865A	-35.93	1.9319146428837295e-20
11077	6.97411e-11	O	5	284.831A	-35.93	1.9319146428837295e-20
11078	8.84567e-14	S	2	22.4567m	-35.93	1.9319146428837295e-20
11079	7.1202699999999995e-12	O	5	2789.85A	-35.93	1.9319146428837295e-20
11080	1.62009e-12	S	2	1.22613m	-35.93	1.9319146428837295e-20
11081	1.53163e-12	S	2	1.29694m	-35.93	1.9319146428837295e-20
11082	2.46188e-12	Ni	11	8068.81A	-35.93	1.9319146428837295e-20
11083	2.02316e-11	B	1	981.855A	-35.93	1.9319146428837295e-20
11084	8.643399999999999e-13	Ni	11	2.29822m	-35.93	1.9319146428837295e-20
11085	1.53822e-11	Si	5	1291.39A	-35.93	1.9319146428837295e-20
11086	1.59459e-11	Si	5	1245.74A	-35.93	1.9319146428837295e-20
11087	3.8127e-11	Si	8	521.008A	-35.93	1.9319146428837295e-20
11088	2.33842e-11	Si	8	849.482A	-35.93	1.9319146428837295e-20
11089	2.33802e-11	Si	8	849.626A	-35.93	1.9319146428837295e-20
11090	1.0837e-12	Si	8	1.83302m	-35.93	1.9319146428837295e-20
11091	1.01245e-10	Si	8	196.202A	-35.93	1.9319146428837295e-20
11092	9.97317e-11	Si	8	199.179A	-35.93	1.9319146428837295e-20
11093	1.43724e-11	Si	5	1382.12A	-35.93	1.9319146428837295e-20
11094	1.58739e-11	Si	5	1251.39A	-35.93	1.9319146428837295e-20
11095	1.14699e-11	Si	5	1731.87A	-35.93	1.9319146428837295e-20
11096	1.6463e-11	Si	5	1206.61A	-35.93	1.9319146428837295e-20
11097	1.54532e-11	Si	5	1285.46A	-35.93	1.9319146428837295e-20
11098	1.25507e-11	Si	5	1582.74A	-35.93	1.9319146428837295e-20
11099	1.69557e-11	Si	5	1171.55A	-35.93	1.9319146428837295e-20
11100	1.30434e-11	Si	5	1522.95A	-35.93	1.9319146428837295e-20
11101	2.80313e-11	Be	2	708.652A	-35.93	1.9319146428837295e-20
11102	6.84646e-11	S	6	290.142A	-35.93	1.9319146428837295e-20
11103	7.42256e-12	Fe	11	2676.23A	-35.93	1.9319146428837295e-20
11104	5.08234e-11	S	6	390.853A	-35.93	1.9319146428837295e-20
11105	2.14131e-11	S	5	927.677A	-35.93	1.9319146428837295e-20
11106	1.53066e-10	K	12	129.777A	-35.93	1.9319146428837295e-20
11107	1.15103e-10	K	12	172.580A	-35.93	1.9319146428837295e-20
11108	1.65429e-11	K	12	1200.79A	-35.93	1.9319146428837295e-20
11109	1.11966e-11	K	12	1774.16A	-35.93	1.9319146428837295e-20
11110	3.23528e-11	K	12	613.996A	-35.93	1.9319146428837295e-20
11111	2.18672e-11	Fe	8	908.415A	-35.93	1.9319146428837295e-20
11112	6.80102e-11	Fe	8	292.081A	-35.93	1.9319146428837295e-20
11113	1.23622e-11	Fe	8	1606.87A	-35.93	1.9319146428837295e-20
11114	2.64942e-11	Fe	8	749.767A	-35.93	1.9319146428837295e-20
11115	5.22611e-11	Fe	8	380.100A	-35.93	1.9319146428837295e-20
11116	5.12725e-11	Fe	8	387.429A	-35.93	1.9319146428837295e-20
11117	3.47699e-11	Fe	8	571.312A	-35.93	1.9319146428837295e-20
11118	2.39025e-11	Fe	8	831.063A	-35.93	1.9319146428837295e-20
11119	2.27412e-11	Fe	8	873.501A	-35.93	1.9319146428837295e-20
11120	3.31207e-11	Fe	8	599.759A	-35.93	1.9319146428837295e-20
11121	4.92896e-13	Si	5	4.03015m	-35.93	1.9319146428837295e-20
11122	1.2518e-13	Si	10	15.8687m	-35.93	1.9319146428837295e-20
11123	1.09286e-10	K	12	181.766A	-35.93	1.9319146428837295e-20
11124	1.50274e-10	Si	8	132.188A	-35.93	1.9319146428837295e-20
11125	4.64331e-11	Ti	11	427.808A	-35.93	1.9319146428837295e-20
11126	6.43779e-11	Ti	11	308.560A	-35.93	1.9319146428837295e-20
11127	4.75548e-11	Ti	11	417.717A	-35.93	1.9319146428837295e-20
11128	3.60341e-11	Ti	11	551.269A	-35.93	1.9319146428837295e-20
11129	3.49123e-11	Ti	11	568.981A	-35.93	1.9319146428837295e-20
11130	1.1417200000000001e-12	Si	8	1.73987m	-35.93	1.9319146428837295e-20
11131	1.43031e-10	Si	8	138.882A	-35.93	1.9319146428837295e-20
11132	1.5032399999999999e-10	Si	8	132.144A	-35.93	1.9319146428837295e-20
11133	1.42893e-11	Si	10	1390.17A	-35.93	1.9319146428837295e-20
11134	1.4189e-10	Si	8	139.999A	-35.93	1.9319146428837295e-20
11135	1.41999e-10	Si	8	139.892A	-35.93	1.9319146428837295e-20
11136	1.4913299999999998e-10	Si	8	133.200A	-35.93	1.9319146428837295e-20
11137	1.49183e-10	Si	8	133.155A	-35.93	1.9319146428837295e-20
11138	8.72683e-13	Si	8	2.27625m	-35.93	1.9319146428837295e-20
11139	6.00396e-12	Si	8	3308.56A	-35.93	1.9319146428837295e-20
11140	5.13124e-12	Si	8	3871.28A	-35.93	1.9319146428837295e-20
11141	6.32564e-11	Ti	11	314.031A	-35.93	1.9319146428837295e-20
11142	3.10237e-11	Ti	11	640.300A	-35.93	1.9319146428837295e-20
11143	4.78468e-11	Ti	11	415.168A	-35.93	1.9319146428837295e-20
11144	1.44731e-11	Be	1	1372.51A	-35.93	1.9319146428837295e-20
11145	1.41641e-11	Si	10	1402.45A	-35.93	1.9319146428837295e-20
11146	1.4295e-11	Si	10	1389.61A	-35.93	1.9319146428837295e-20
11147	1.41699e-11	Si	10	1401.88A	-35.93	1.9319146428837295e-20
11148	5.76225e-15	Si	10	344.734m	-35.93	1.9319146428837295e-20
11149	2.7433e-11	Si	10	724.109A	-35.93	1.9319146428837295e-20
11150	2.73078e-11	Si	10	727.427A	-35.93	1.9319146428837295e-20
11151	1.31437e-11	Si	10	1511.33A	-35.93	1.9319146428837295e-20
11152	1.31379e-11	Si	10	1511.99A	-35.93	1.9319146428837295e-20
11153	5.0204e-11	Si	10	395.675A	-35.93	1.9319146428837295e-20
11154	4.41292e-11	Si	8	450.143A	-35.93	1.9319146428837295e-20
11155	2.26689e-11	Si	8	876.288A	-35.93	1.9319146428837295e-20
11156	2.26729e-11	Si	8	876.134A	-35.93	1.9319146428837295e-20
11157	4.34179e-11	Si	8	457.518A	-35.93	1.9319146428837295e-20
11158	1.46113e-11	Be	1	1359.53A	-35.93	1.9319146428837295e-20
11159	1.45541e-11	Be	1	1364.87A	-35.93	1.9319146428837295e-20
11160	2.61764e-10	K	12	75.8868A	-35.93	1.9319146428837295e-20
11161	1.03056e-10	K	12	192.754A	-35.93	1.9319146428837295e-20
11162	2.0745e-11	Si	8	957.553A	-35.93	1.9319146428837295e-20
11163	4.63785e-11	Mg	8	428.312A	-35.93	1.9319146428837295e-20
11164	2.63365e-10	Mg	9	75.4256A	-35.93	1.9319146428837295e-20
11165	2.8088099999999997e-10	Mg	9	70.7220A	-35.93	1.9319146428837295e-20
11166	7.06264e-11	Mg	9	281.261A	-35.93	1.9319146428837295e-20
11167	4.40523e-11	Mg	9	450.929A	-35.93	1.9319146428837295e-20
11168	2.892e-10	Mg	9	68.6876A	-35.93	1.9319146428837295e-20
11169	4.5455e-11	Mg	9	437.014A	-35.93	1.9319146428837295e-20
11170	5.81208e-11	Mg	8	341.779A	-35.93	1.9319146428837295e-20
11171	4.63961e-11	Mg	8	428.149A	-35.93	1.9319146428837295e-20
11172	5.07101e-11	Fe	8	391.726A	-35.93	1.9319146428837295e-20
11173	5.58008e-11	Mg	8	355.989A	-35.93	1.9319146428837295e-20
11174	5.43962e-11	Mg	7	365.181A	-35.93	1.9319146428837295e-20
11175	5.16815e-13	Mg	6	3.84363m	-35.93	1.9319146428837295e-20
11176	4.96195e-11	Mg	5	400.336A	-35.93	1.9319146428837295e-20
11177	1.3134200000000003e-10	Mg	5	151.242A	-35.93	1.9319146428837295e-20
11178	1.0869799999999999e-10	K	12	182.749A	-35.93	1.9319146428837295e-20
11179	4.41078e-11	Fe	8	450.362A	-35.93	1.9319146428837295e-20
11180	2.5890399999999997e-13	Mg	9	7.67252m	-35.93	1.9319146428837295e-20
11181	6.90278e-13	Mg	9	2.87775m	-35.93	1.9319146428837295e-20
11182	7.79793e-12	Mg	9	2547.40A	-35.93	1.9319146428837295e-20
11183	2.31737e-10	Mg	9	85.7198A	-35.93	1.9319146428837295e-20
11184	6.21204e-11	Mg	6	319.773A	-35.93	1.9319146428837295e-20
11185	4.64024e-12	Mg	6	4280.91A	-35.93	1.9319146428837295e-20
11186	5.02513e-12	Mg	6	3953.02A	-35.93	1.9319146428837295e-20
11187	3.84879e-13	Mg	6	5.16122m	-35.93	1.9319146428837295e-20
11188	2.2394099999999996e-10	Mg	9	88.7038A	-35.93	1.9319146428837295e-20
11189	1.87784e-11	Mg	9	1057.83A	-35.93	1.9319146428837295e-20
11190	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	1.9319146428837295e-20
11191	2.31047e-10	Mg	9	85.9758A	-35.93	1.9319146428837295e-20
11192	2.58839e-11	Mg	9	767.443A	-35.93	1.9319146428837295e-20
11193	2.444e-10	Mg	9	81.2784A	-35.93	1.9319146428837295e-20
11194	2.3656900000000003e-10	Mg	9	83.9688A	-35.93	1.9319146428837295e-20
11195	2.31478e-10	Mg	9	85.8156A	-35.93	1.9319146428837295e-20
11196	2.63152e-11	Mg	9	754.867A	-35.93	1.9319146428837295e-20
11197	7.539010000000001e-12	Mg	9	2634.89A	-35.93	1.9319146428837295e-20
11198	4.31374e-13	Mg	9	4.60493m	-35.93	1.9319146428837295e-20
11199	4.93132e-11	Fe	8	402.822A	-35.93	1.9319146428837295e-20
11200	6.04737e-11	Fe	8	328.481A	-35.93	1.9319146428837295e-20
11201	2.49718e-10	K	12	79.5477A	-35.93	1.9319146428837295e-20
11202	3.32403e-11	Fe	8	597.601A	-35.93	1.9319146428837295e-20
11203	2.12947e-11	Fe	8	932.838A	-35.93	1.9319146428837295e-20
11204	2.19512e-11	Fe	8	904.938A	-35.93	1.9319146428837295e-20
11205	2.90319e-11	Fe	8	684.230A	-35.93	1.9319146428837295e-20
11206	2.94589e-11	Fe	8	674.310A	-35.93	1.9319146428837295e-20
11207	4.5269e-11	Fe	8	438.809A	-35.93	1.9319146428837295e-20
11208	3.35007e-11	Fe	8	592.956A	-35.93	1.9319146428837295e-20
11209	3.79637e-11	K	12	523.249A	-35.93	1.9319146428837295e-20
11210	1.48488e-10	K	12	133.778A	-35.93	1.9319146428837295e-20
11211	6.27996e-11	Fe	8	316.315A	-35.93	1.9319146428837295e-20
11212	3.97906e-11	K	12	499.225A	-35.93	1.9319146428837295e-20
11213	1.82743e-12	K	12	1.08702m	-35.93	1.9319146428837295e-20
11214	1.5162799999999998e-10	K	12	131.008A	-35.93	1.9319146428837295e-20
11215	4.29304e-11	K	12	462.713A	-35.93	1.9319146428837295e-20
11216	4.9681099999999995e-12	K	12	3998.40A	-35.93	1.9319146428837295e-20
11217	3.1406400000000002e-12	K	12	6324.97A	-35.93	1.9319146428837295e-20
11218	8.15466e-11	K	12	243.596A	-35.93	1.9319146428837295e-20
11219	1.86918e-11	Fe	8	1062.74A	-35.93	1.9319146428837295e-20
11220	1.63659e-11	Fe	8	1213.77A	-35.93	1.9319146428837295e-20
11221	6.60426e-12	Fe	8	3007.82A	-35.93	1.9319146428837295e-20
11222	5.20695e-12	Fe	8	3814.99A	-35.93	1.9319146428837295e-20
11223	6.54024e-11	Fe	8	303.727A	-35.93	1.9319146428837295e-20
11224	6.60589e-11	Fe	8	300.708A	-35.93	1.9319146428837295e-20
11225	7.31396e-11	Fe	8	271.596A	-35.93	1.9319146428837295e-20
11226	7.35667e-11	Fe	8	270.020A	-35.93	1.9319146428837295e-20
11227	7.38581e-11	Fe	8	268.954A	-35.93	1.9319146428837295e-20
11228	9.53752e-14	Fe	8	20.8277m	-35.93	1.9319146428837295e-20
11229	1.19616e-13	Fe	8	16.6068m	-35.93	1.9319146428837295e-20
11230	3.8011e-13	Fe	8	5.22598m	-35.93	1.9319146428837295e-20
11231	1.01356e-12	Fe	8	1.95987m	-35.93	1.9319146428837295e-20
11232	2.60494e-13	Fe	8	7.62570m	-35.93	1.9319146428837295e-20
11233	8.93944e-13	Fe	8	2.22211m	-35.93	1.9319146428837295e-20
11234	6.3345e-13	Fe	8	3.13591m	-35.93	1.9319146428837295e-20
11235	1.41319e-11	Fe	8	1405.64A	-35.93	1.9319146428837295e-20
11236	1.62266e-11	Fe	8	1224.19A	-35.93	1.9319146428837295e-20
11237	1.16159e-12	Fe	8	1.71011m	-35.93	1.9319146428837295e-20
11238	2.0749e-11	Si	8	957.370A	-35.93	1.9319146428837295e-20
11239	1.47428e-11	Si	8	1347.40A	-35.93	1.9319146428837295e-20
11240	1.66708e-12	Ni	11	1.19157m	-35.93	1.9319146428837295e-20
11241	5.80919e-11	He	1	341.949A	-35.93	1.9319146428837295e-20
11242	2.6533e-11	F	1	748.671A	-35.93	1.9319146428837295e-20
11243	2.72826e-11	F	1	728.099A	-35.93	1.9319146428837295e-20
11244	2.95738e-11	F	1	671.691A	-35.93	1.9319146428837295e-20
11245	2.69434e-11	F	1	737.267A	-35.93	1.9319146428837295e-20
11246	2.65206e-11	F	1	749.019A	-35.93	1.9319146428837295e-20
11247	2.50902e-11	F	1	791.722A	-35.93	1.9319146428837295e-20
11248	2.54539e-11	F	1	780.409A	-35.93	1.9319146428837295e-20
11249	2.02923e-11	B	1	978.914A	-35.93	1.9319146428837295e-20
11250	9.28445e-19	Ti	1	213.954c	-35.93	1.9319146428837295e-20
11251	2.01445e-11	B	1	986.096A	-35.93	1.9319146428837295e-20
11252	2.00142e-11	B	1	992.516A	-35.93	1.9319146428837295e-20
11253	1.98064e-11	B	1	1002.93A	-35.93	1.9319146428837295e-20
11254	1.94456e-11	B	1	1021.54A	-35.93	1.9319146428837295e-20
11255	4.89707e-11	Fe	3	405.640A	-35.93	1.9319146428837295e-20
11256	4.75237e-11	Fe	3	417.990A	-35.93	1.9319146428837295e-20
11257	3.04188e-18	Ti	1	65.3033c	-35.93	1.9319146428837295e-20
11258	2.74443e-11	F	1	723.809A	-35.93	1.9319146428837295e-20
11259	2.7549e-11	F	1	721.059A	-35.93	1.9319146428837295e-20
11260	2.70214e-11	F	1	735.137A	-35.93	1.9319146428837295e-20
11261	2.76209e-11	F	1	719.181A	-35.93	1.9319146428837295e-20
11262	9.15907e-18	V	1	21.6883c	-35.93	1.9319146428837295e-20
11263	7.802680000000001e-18	V	1	25.4585c	-35.93	1.9319146428837295e-20
11264	1.4824000000000001e-18	Ti	1	134.002c	-35.93	1.9319146428837295e-20
11265	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	1.9319146428837295e-20
11266	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	1.9319146428837295e-20
11267	5.10103e-11	Fe	3	389.420A	-35.93	1.9319146428837295e-20
11268	3.59233e-11	Ne	1	552.969A	-35.93	1.9319146428837295e-20
11269	3.17796e-11	F	1	625.070A	-35.93	1.9319146428837295e-20
11270	3.15459e-11	F	1	629.699A	-35.93	1.9319146428837295e-20
11271	3.06008e-11	F	1	649.148A	-35.93	1.9319146428837295e-20
11272	2.76221e-11	F	1	719.150A	-35.93	1.9319146428837295e-20
11273	2.76636e-11	F	1	718.071A	-35.93	1.9319146428837295e-20
11274	2.74465e-11	F	1	723.751A	-35.93	1.9319146428837295e-20
11275	2.76722e-11	F	1	717.849A	-35.93	1.9319146428837295e-20
11276	2.75321e-11	F	1	721.501A	-35.93	1.9319146428837295e-20
11277	4.99069e-11	Fe	3	398.031A	-35.93	1.9319146428837295e-20
11278	1.5048400000000002e-18	Ti	1	132.004c	-35.93	1.9319146428837295e-20
11279	1.11125e-17	V	1	17.8757c	-35.93	1.9319146428837295e-20
11280	7.947949999999999e-13	Ni	11	2.49932m	-35.93	1.9319146428837295e-20
11281	1.0387300000000001e-19	N	1	1912.38c	-35.93	1.9319146428837295e-20
11282	4.8513e-18	B	1	40.9467c	-35.93	1.9319146428837295e-20
11283	2.8429e-18	B	1	69.8739c	-35.93	1.9319146428837295e-20
11284	5.320399999999999e-18	Li	1	37.3364c	-35.93	1.9319146428837295e-20
11285	1.51105e-18	Li	1	131.461c	-35.93	1.9319146428837295e-20
11286	6.91187e-12	Fe	11	2873.96A	-35.93	1.9319146428837295e-20
11287	1.21141e-11	Fe	11	1639.78A	-35.93	1.9319146428837295e-20
11288	2.99181e-13	Ni	11	6.63962m	-35.93	1.9319146428837295e-20
11289	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	1.9319146428837295e-20
11290	3.71862e-11	Ni	11	534.189A	-35.93	1.9319146428837295e-20
11291	3.68871e-11	Ni	11	538.520A	-35.93	1.9319146428837295e-20
11292	6.3157e-11	Ni	11	314.525A	-35.93	1.9319146428837295e-20
11293	6.28579e-11	Ni	11	316.022A	-35.93	1.9319146428837295e-20
11294	6.36604e-11	Ni	11	312.038A	-35.93	1.9319146428837295e-20
11295	8.02743e-13	Ni	11	2.47457m	-35.93	1.9319146428837295e-20
11296	6.45245e-11	Ni	11	307.859A	-35.93	1.9319146428837295e-20
11297	1.73121e-19	N	1	1147.43c	-35.93	1.9319146428837295e-20
11298	1.94084e-19	N	1	1023.50c	-35.93	1.9319146428837295e-20
11299	2.14125e-18	O	1	92.7702c	-35.93	1.9319146428837295e-20
11300	9.97953e-18	Al	1	19.9052c	-35.93	1.9319146428837295e-20
11301	2.4405e-18	Ti	1	81.3952c	-35.93	1.9319146428837295e-20
11302	1.1025799999999999e-17	Sc	2	18.0164c	-35.93	1.9319146428837295e-20
11303	8.80579e-18	Sc	1	22.5584c	-35.93	1.9319146428837295e-20
11304	7.194400000000001e-18	Sc	1	27.6110c	-35.93	1.9319146428837295e-20
11305	5.48321e-18	Sc	1	36.2278c	-35.93	1.9319146428837295e-20
11306	1.6831099999999999e-18	K	1	118.022c	-35.93	1.9319146428837295e-20
11307	8.51974e-18	K	1	23.3158c	-35.93	1.9319146428837295e-20
11308	3.05937e-18	K	1	64.9298c	-35.93	1.9319146428837295e-20
11309	3.6794099999999996e-18	Cl	1	53.9881c	-35.93	1.9319146428837295e-20
11310	1.97534e-18	Cl	1	100.562c	-35.93	1.9319146428837295e-20
11311	8.441860000000001e-19	Cl	1	235.309c	-35.93	1.9319146428837295e-20
11312	4.43959e-18	Cl	1	44.7439c	-35.93	1.9319146428837295e-20
11313	2.35387e-18	Cl	1	84.3906c	-35.93	1.9319146428837295e-20
11314	9.94869e-19	Cl	1	199.669c	-35.93	1.9319146428837295e-20
11315	7.29675e-19	P	1	272.237c	-35.93	1.9319146428837295e-20
11316	1.04843e-17	V	1	18.9468c	-35.93	1.9319146428837295e-20
11317	1.4835599999999998e-17	V	1	13.3897c	-35.93	1.9319146428837295e-20
11318	2.23008e-11	Si	8	890.751A	-35.93	1.9319146428837295e-20
11319	7.88547e-11	S	6	251.912A	-35.93	1.9319146428837295e-20
11320	1.27212e-10	Si	10	156.153A	-35.93	1.9319146428837295e-20
11321	1.12922e-10	Si	10	175.913A	-35.93	1.9319146428837295e-20
11322	1.12917e-10	Si	10	175.921A	-35.93	1.9319146428837295e-20
11323	9.97786e-11	Si	10	199.085A	-35.93	1.9319146428837295e-20
11324	1.18041e-10	S	9	168.284A	-35.93	1.9319146428837295e-20
11325	1.94855e-10	S	9	101.945A	-35.93	1.9319146428837295e-20
11326	2.0484900000000001e-10	S	9	96.9710A	-35.93	1.9319146428837295e-20
11327	4.27473e-11	S	6	464.695A	-35.93	1.9319146428837295e-20
11328	5.5442e-11	Si	10	358.293A	-35.93	1.9319146428837295e-20
11329	4.27473e-11	S	6	464.695A	-35.93	1.9319146428837295e-20
11330	4.27537e-11	S	6	464.625A	-35.93	1.9319146428837295e-20
11331	6.84679e-11	S	6	290.128A	-35.93	1.9319146428837295e-20
11332	6.86884e-11	Si	10	289.197A	-35.93	1.9319146428837295e-20
11333	8.18321e-11	Si	10	242.747A	-35.93	1.9319146428837295e-20
11334	2.36861e-11	Si	10	838.653A	-35.93	1.9319146428837295e-20
11335	9.59962e-11	Si	10	206.930A	-35.93	1.9319146428837295e-20
11336	4.91779e-13	Si	10	4.03931m	-35.93	1.9319146428837295e-20
11337	1.20034e-12	Si	10	1.65491m	-35.93	1.9319146428837295e-20
11338	2.51944e-11	Si	10	788.446A	-35.93	1.9319146428837295e-20
11339	4.54939e-11	Si	10	436.640A	-35.93	1.9319146428837295e-20
11340	2.22968e-11	Si	8	890.910A	-35.93	1.9319146428837295e-20
11341	2.28961e-11	Si	10	867.590A	-35.93	1.9319146428837295e-20
11342	5.0994e-11	Si	10	389.545A	-35.93	1.9319146428837295e-20
11343	3.68298e-11	Si	10	539.358A	-35.93	1.9319146428837295e-20
11344	8.18263e-11	Si	10	242.764A	-35.93	1.9319146428837295e-20
11345	4.57923e-11	Si	10	433.795A	-35.93	1.9319146428837295e-20
11346	4.50023e-11	Si	10	441.410A	-35.93	1.9319146428837295e-20
11347	2.47028e-11	Si	10	804.138A	-35.93	1.9319146428837295e-20
11348	7.08558e-13	Si	10	2.80350m	-35.93	1.9319146428837295e-20
11349	9.6613e-11	Si	10	205.609A	-35.93	1.9319146428837295e-20
11350	9.64879e-11	Si	10	205.875A	-35.93	1.9319146428837295e-20
11351	8.23237e-11	Si	10	241.297A	-35.93	1.9319146428837295e-20
11352	8.2318e-11	Si	10	241.314A	-35.93	1.9319146428837295e-20
11353	6.918e-11	Si	10	287.142A	-35.93	1.9319146428837295e-20
11354	4.62839e-11	Si	10	429.187A	-35.93	1.9319146428837295e-20
11355	7.90224e-13	Si	10	2.51378m	-35.93	1.9319146428837295e-20
11356	4.12779e-11	Si	10	481.237A	-35.93	1.9319146428837295e-20
11357	1.85748e-17	V	1	10.6943c	-35.93	1.9319146428837295e-20
11358	4.7986e-19	Mn	1	413.964c	-35.93	1.9319146428837295e-20
11359	4.42939e-11	Si	10	448.470A	-35.93	1.9319146428837295e-20
11360	3.98458e-11	Si	10	498.533A	-35.93	1.9319146428837295e-20
11361	2.39944e-11	Si	10	827.878A	-35.93	1.9319146428837295e-20
11362	9.61213e-11	Si	10	206.660A	-35.93	1.9319146428837295e-20
11363	1.32431e-11	Be	1	1499.99A	-35.93	1.9319146428837295e-20
11364	2.82391e-11	Be	2	703.438A	-35.93	1.9319146428837295e-20
11365	1.13543e-18	Fe	1	174.951c	-35.93	1.9319146428837295e-20
11366	1.87424e-11	B	1	1059.87A	-35.93	1.9319146428837295e-20
11367	4.12721e-11	Si	10	481.305A	-35.93	1.9319146428837295e-20
11368	9.596540000000001e-19	Mn	1	206.996c	-35.93	1.9319146428837295e-20
11369	1.43952e-18	Mn	1	137.994c	-35.93	1.9319146428837295e-20
11370	1.91944e-18	Mn	1	103.491c	-35.93	1.9319146428837295e-20
11371	2.39937e-18	Mn	1	82.7904c	-35.93	1.9319146428837295e-20
11372	1.36832e-18	Cr	1	145.174c	-35.93	1.9319146428837295e-20
11373	1.9156099999999998e-18	Cr	1	103.698c	-35.93	1.9319146428837295e-20
11374	2.46285e-18	Cr	1	80.6564c	-35.93	1.9319146428837295e-20
11375	4.50839e-11	Si	10	440.611A	-35.93	1.9319146428837295e-20
11376	6.798e-11	Si	10	292.210A	-35.93	1.9319146428837295e-20
11377	8.1118e-11	Si	10	244.884A	-35.93	1.9319146428837295e-20
11378	8.11237e-11	Si	10	244.866A	-35.93	1.9319146428837295e-20
11379	2.81342e-11	Si	10	706.061A	-35.93	1.9319146428837295e-20
11380	5.2395400000000005e-12	Si	10	3791.26A	-35.93	1.9319146428837295e-20
11381	4.44929e-12	Si	10	4464.64A	-35.93	1.9319146428837295e-20
11382	7.12934e-11	Si	10	278.630A	-35.93	1.9319146428837295e-20
11383	4.39856e-11	Si	10	451.613A	-35.93	1.9319146428837295e-20
11384	2.10895e-11	Si	10	941.914A	-35.93	1.9319146428837295e-20
11385	2.02995e-11	Si	10	978.571A	-35.93	1.9319146428837295e-20
11386	1.58514e-11	Si	10	1253.17A	-35.93	1.9319146428837295e-20
11387	7.12952e-11	Si	10	278.623A	-35.93	1.9319146428837295e-20
11388	4.39874e-11	Si	10	451.595A	-35.93	1.9319146428837295e-20
11389	2.10912e-11	Si	10	941.834A	-35.93	1.9319146428837295e-20
11390	2.03012e-11	Si	10	978.485A	-35.93	1.9319146428837295e-20
11391	1.58532e-11	Si	10	1253.03A	-35.93	1.9319146428837295e-20
11392	9.5413e-11	Si	10	208.195A	-35.93	1.9319146428837295e-20
11393	9.52878e-11	Si	10	208.468A	-35.93	1.9319146428837295e-20
11394	1.01116e-11	K	8	1964.52A	-35.93	1.9319146428837295e-20
11395	7.2024199999999995e-12	Si	2	2758.03A	-35.93	1.9319146428837295e-20
11396	2.6942e-11	K	8	737.305A	-35.93	1.9319146428837295e-20
11397	2.41449e-12	Si	3	8227.19A	-35.93	1.9319146428837295e-20
11398	1.1918e-14	Si	2	166.677m	-35.93	1.9319146428837295e-20
11399	4.0198699999999996e-14	Si	2	49.4156m	-35.93	1.9319146428837295e-20
11400	1.77596e-11	Si	3	1118.52A	-35.93	1.9319146428837295e-20
11401	5.7562e-12	Si	3	3450.97A	-35.93	1.9319146428837295e-20
11402	4.63841e-12	Si	3	4282.60A	-35.93	1.9319146428837295e-20
11403	4.62506e-12	Si	3	4294.96A	-35.93	1.9319146428837295e-20
11404	2.41548e-12	Si	3	8223.80A	-35.93	1.9319146428837295e-20
11405	5.80758e-12	Si	3	3420.44A	-35.93	1.9319146428837295e-20
11406	1.78829e-15	Si	3	1110.81m	-35.93	1.9319146428837295e-20
11407	4.68978e-12	Si	3	4235.69A	-35.93	1.9319146428837295e-20
11408	4.67643e-12	Si	3	4247.78A	-35.93	1.9319146428837295e-20
11409	2.46686e-12	Si	3	8052.54A	-35.93	1.9319146428837295e-20
11410	2.4658599999999998e-12	Si	3	8055.78A	-35.93	1.9319146428837295e-20
11411	5.13736e-14	Si	3	38.6667m	-35.93	1.9319146428837295e-20
11412	4.70296e-12	Si	3	4223.82A	-35.93	1.9319146428837295e-20
11413	2.49239e-12	Si	3	7970.03A	-35.93	1.9319146428837295e-20
11414	3.2825000000000004e-15	Si	2	605.162m	-35.93	1.9319146428837295e-20
11415	7.54373e-11	Mg	5	263.324A	-35.93	1.9319146428837295e-20
11416	2.54333e-12	Mg	1	7810.41A	-35.93	1.9319146428837295e-20
11417	1.06273e-11	Ca	8	1869.19A	-35.93	1.9319146428837295e-20
11418	1.07173e-11	Ca	8	1853.50A	-35.93	1.9319146428837295e-20
11419	2.04034e-11	Ca	8	973.587A	-35.93	1.9319146428837295e-20
11420	3.26716e-11	Ca	8	608.003A	-35.93	1.9319146428837295e-20
11421	3.27225e-11	Ca	8	607.058A	-35.93	1.9319146428837295e-20
11422	4.02337e-11	Ca	8	493.727A	-35.93	1.9319146428837295e-20
11423	4.07027e-11	Ca	8	488.038A	-35.93	1.9319146428837295e-20
11424	1.05834e-11	Ca	8	1876.95A	-35.93	1.9319146428837295e-20
11425	2.03134e-11	Ca	8	977.899A	-35.93	1.9319146428837295e-20
11426	3.1454e-15	Si	2	631.540m	-35.93	1.9319146428837295e-20
11427	2.08251e-11	Ca	8	953.871A	-35.93	1.9319146428837295e-20
11428	2.36913e-11	Ca	8	838.469A	-35.93	1.9319146428837295e-20
11429	1.9756e-12	Zn	2	1.00549m	-35.93	1.9319146428837295e-20
11430	1.00661e-14	Zn	2	197.341m	-35.93	1.9319146428837295e-20
11431	3.63714e-11	Sc	10	546.156A	-35.93	1.9319146428837295e-20
11432	5.344340000000001e-13	Si	2	3.71691m	-35.93	1.9319146428837295e-20
11433	2.21845e-12	Si	2	8954.20A	-35.93	1.9319146428837295e-20
11434	2.4916e-12	Si	3	7972.58A	-35.93	1.9319146428837295e-20
11435	7.79038e-14	Si	3	25.4987m	-35.93	1.9319146428837295e-20
11436	2.65303e-14	Si	3	74.8747m	-35.93	1.9319146428837295e-20
11437	1.4355100000000002e-10	Sc	11	138.379A	-35.93	1.9319146428837295e-20
11438	1.70885e-11	Sc	3	1162.44A	-35.93	1.9319146428837295e-20
11439	1.72058e-11	Sc	3	1154.52A	-35.93	1.9319146428837295e-20
11440	1.72999e-11	Sc	3	1148.24A	-35.93	1.9319146428837295e-20
11441	5.44434e-15	Sc	2	364.864m	-35.93	1.9319146428837295e-20
11442	6.44622e-10	Sc	12	30.8157A	-35.93	1.9319146428837295e-20
11443	6.51713e-10	Sc	12	30.4804A	-35.93	1.9319146428837295e-20
11444	1.43529e-10	Sc	11	138.400A	-35.93	1.9319146428837295e-20
11445	1.43652e-10	Sc	11	138.282A	-35.93	1.9319146428837295e-20
11446	6.2054099999999995e-12	Si	3	3201.15A	-35.93	1.9319146428837295e-20
11447	2.13755e-11	Sc	10	929.308A	-35.93	1.9319146428837295e-20
11448	3.32293e-11	Sc	10	597.800A	-35.93	1.9319146428837295e-20
11449	1.18537e-11	Sc	10	1675.80A	-35.93	1.9319146428837295e-20
11450	3.3294e-11	Sc	10	596.637A	-35.93	1.9319146428837295e-20
11451	1.19185e-11	Sc	10	1666.69A	-35.93	1.9319146428837295e-20
11452	6.47758e-14	Sc	10	30.6665m	-35.93	1.9319146428837295e-20
11453	3.3332e-11	Sc	10	595.958A	-35.93	1.9319146428837295e-20
11454	1.69984e-11	Sc	3	1168.61A	-35.93	1.9319146428837295e-20
11455	1.69944e-11	Sc	3	1168.88A	-35.93	1.9319146428837295e-20
11456	4.189969999999999e-12	Sc	3	4740.95A	-35.93	1.9319146428837295e-20
11457	4.15499e-12	Sc	3	4780.86A	-35.93	1.9319146428837295e-20
11458	6.19206e-12	Si	3	3208.06A	-35.93	1.9319146428837295e-20
11459	3.98244e-12	Si	3	4988.01A	-35.93	1.9319146428837295e-20
11460	3.98145e-12	Si	3	4989.26A	-35.93	1.9319146428837295e-20
11461	3.98065e-12	Si	3	4990.25A	-35.93	1.9319146428837295e-20
11462	1.56694e-12	Si	3	1.26772m	-35.93	1.9319146428837295e-20
11463	1.4890399999999999e-12	Si	3	1.33405m	-35.93	1.9319146428837295e-20
11464	1.1794e-11	Si	3	1684.28A	-35.93	1.9319146428837295e-20
11465	2.10473e-11	Si	3	943.800A	-35.93	1.9319146428837295e-20
11466	1.99299e-11	Si	3	996.719A	-35.93	1.9319146428837295e-20
11467	1.52149e-11	Si	3	1305.59A	-35.93	1.9319146428837295e-20
11468	3.33001e-11	Sc	7	596.528A	-35.93	1.9319146428837295e-20
11469	3.72983e-11	Sc	7	532.583A	-35.93	1.9319146428837295e-20
11470	3.94357e-12	Sc	3	5037.17A	-35.93	1.9319146428837295e-20
11471	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	1.9319146428837295e-20
11472	3.97855e-12	Sc	3	4992.89A	-35.93	1.9319146428837295e-20
11473	1.06734e-11	Ca	8	1861.12A	-35.93	1.9319146428837295e-20
11474	4.29414e-11	Ca	8	462.595A	-35.93	1.9319146428837295e-20
11475	4.26275e-11	Ca	8	466.001A	-35.93	1.9319146428837295e-20
11476	1.5884e-12	Fe	10	1.25060m	-35.93	1.9319146428837295e-20
11477	2.09919e-11	Fe	11	946.290A	-35.93	1.9319146428837295e-20
11478	6.98203e-11	Fe	11	284.509A	-35.93	1.9319146428837295e-20
11479	7.48013e-11	Fe	11	265.563A	-35.93	1.9319146428837295e-20
11480	7.73177e-11	Fe	11	256.920A	-35.93	1.9319146428837295e-20
11481	7.4467e-11	Fe	11	266.755A	-35.93	1.9319146428837295e-20
11482	5.69106e-11	Fe	11	349.047A	-35.93	1.9319146428837295e-20
11483	6.537180000000001e-14	Fe	10	30.3869m	-35.93	1.9319146428837295e-20
11484	6.93616e-11	Ca	9	286.390A	-35.93	1.9319146428837295e-20
11485	2.00257e-11	Ca	7	991.949A	-35.93	1.9319146428837295e-20
11486	3.92664e-11	Ca	9	505.889A	-35.93	1.9319146428837295e-20
11487	3.92398e-11	Ca	9	506.233A	-35.93	1.9319146428837295e-20
11488	4.01437e-11	Ca	8	494.834A	-35.93	1.9319146428837295e-20
11489	4.09265e-11	Ca	8	485.369A	-35.93	1.9319146428837295e-20
11490	5.52762e-11	Ca	8	359.367A	-35.93	1.9319146428837295e-20
11491	8.1436e-12	Ca	7	2439.27A	-35.93	1.9319146428837295e-20
11492	6.70304e-12	Ca	7	2963.50A	-35.93	1.9319146428837295e-20
11493	1.90552e-13	Fe	11	10.4247m	-35.93	1.9319146428837295e-20
11494	2.61962e-11	Fe	11	758.295A	-35.93	1.9319146428837295e-20
11495	5.46149e-12	Fe	11	3637.19A	-35.93	1.9319146428837295e-20
11496	5.39632e-12	Fe	11	3681.11A	-35.93	1.9319146428837295e-20
11497	1.23698e-11	Fe	11	1605.89A	-35.93	1.9319146428837295e-20
11498	3.3106e-11	Fe	11	600.025A	-35.93	1.9319146428837295e-20
11499	8.19344e-11	Fe	11	242.443A	-35.93	1.9319146428837295e-20
11500	8.69154e-11	Fe	11	228.549A	-35.93	1.9319146428837295e-20
11501	8.94143e-13	Fe	11	2.22162m	-35.93	1.9319146428837295e-20
11502	2.9995599999999998e-12	Fe	11	6622.46A	-35.93	1.9319146428837295e-20
11503	3.5102199999999996e-12	Fe	11	5659.03A	-35.93	1.9319146428837295e-20
11504	8.2055e-12	Fe	11	2420.87A	-35.93	1.9319146428837295e-20
11505	8.39608e-12	Fe	11	2365.92A	-35.93	1.9319146428837295e-20
11506	8.461260000000001e-12	Fe	11	2347.70A	-35.93	1.9319146428837295e-20
11507	2.91949e-11	Fe	11	680.408A	-35.93	1.9319146428837295e-20
11508	7.80233e-11	Fe	11	254.597A	-35.93	1.9319146428837295e-20
11509	8.30043e-11	Fe	11	239.318A	-35.93	1.9319146428837295e-20
11510	7.50185e-12	Fe	11	2647.94A	-35.93	1.9319146428837295e-20
11511	5.20576e-12	Fe	11	3815.86A	-35.93	1.9319146428837295e-20
11512	1.64096e-11	Ca	7	1210.54A	-35.93	1.9319146428837295e-20
11513	3.6171e-12	Ca	7	5491.82A	-35.93	1.9319146428837295e-20
11514	4.21585e-11	Ca	8	471.185A	-35.93	1.9319146428837295e-20
11515	8.32373e-11	Ca	9	238.648A	-35.93	1.9319146428837295e-20
11516	4.06126e-11	Ca	8	489.120A	-35.93	1.9319146428837295e-20
11517	3.26325e-11	Ca	8	608.732A	-35.93	1.9319146428837295e-20
11518	2.49181e-11	Ca	9	797.189A	-35.93	1.9319146428837295e-20
11519	3.25817e-11	Ca	8	609.682A	-35.93	1.9319146428837295e-20
11520	8.25945e-11	Ca	9	240.506A	-35.93	1.9319146428837295e-20
11521	5.25395e-11	Ca	9	378.086A	-35.93	1.9319146428837295e-20
11522	5.24994e-11	Ca	9	378.375A	-35.93	1.9319146428837295e-20
11523	5.31421e-11	Ca	9	373.799A	-35.93	1.9319146428837295e-20
11524	2.00295e-11	Ca	7	991.759A	-35.93	1.9319146428837295e-20
11525	3.87938e-11	Ca	9	512.052A	-35.93	1.9319146428837295e-20
11526	1.25982e-11	Ca	8	1576.77A	-35.93	1.9319146428837295e-20
11527	2.23282e-11	Ca	8	889.656A	-35.93	1.9319146428837295e-20
11528	2.284e-11	Ca	8	869.724A	-35.93	1.9319146428837295e-20
11529	2.57062e-11	Ca	8	772.750A	-35.93	1.9319146428837295e-20
11530	3.45965e-11	Ca	8	574.175A	-35.93	1.9319146428837295e-20
11531	3.46474e-11	Ca	8	573.332A	-35.93	1.9319146428837295e-20
11532	4.71269e-11	Ca	7	421.510A	-35.93	1.9319146428837295e-20
11533	7.38568e-14	Ca	7	26.8959m	-35.93	1.9319146428837295e-20
11534	4.9872e-12	Ca	7	3983.09A	-35.93	1.9319146428837295e-20
11535	5.01812e-12	Ca	7	3958.55A	-35.93	1.9319146428837295e-20
11536	3.62094e-12	Ca	7	5486.00A	-35.93	1.9319146428837295e-20
11537	2.00566e-11	Ca	7	990.420A	-35.93	1.9319146428837295e-20
11538	3.64802e-12	Ca	7	5445.27A	-35.93	1.9319146428837295e-20
11539	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	1.9319146428837295e-20
11540	2.7085000000000002e-14	Ca	7	73.3412m	-35.93	1.9319146428837295e-20
11541	2.49685e-11	Ca	7	795.579A	-35.93	1.9319146428837295e-20
11542	8.56159e-12	Ca	7	2320.18A	-35.93	1.9319146428837295e-20
11543	4.94426e-12	Ca	7	4017.68A	-35.93	1.9319146428837295e-20
11544	2.50299e-11	Ca	7	793.629A	-35.93	1.9319146428837295e-20
11545	8.62298e-12	Ca	7	2303.67A	-35.93	1.9319146428837295e-20
11546	5.00564e-12	Ca	7	3968.41A	-35.93	1.9319146428837295e-20
11547	4.97472e-12	Ca	7	3993.08A	-35.93	1.9319146428837295e-20
11548	6.13791e-14	Ca	7	32.3635m	-35.93	1.9319146428837295e-20
11549	2.50424e-11	Ca	7	793.234A	-35.93	1.9319146428837295e-20
11550	8.63546e-12	Ca	7	2300.34A	-35.93	1.9319146428837295e-20
11551	1.19564e-11	Sc	10	1661.41A	-35.93	1.9319146428837295e-20
11552	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	1.9319146428837295e-20
11553	3.79515e-14	Sc	10	52.3418m	-35.93	1.9319146428837295e-20
11554	3.98328e-11	Si	9	498.696A	-35.93	1.9319146428837295e-20
11555	2.95345e-11	Si	9	672.585A	-35.93	1.9319146428837295e-20
11556	2.95476e-11	Si	9	672.287A	-35.93	1.9319146428837295e-20
11557	3.07323e-11	Si	9	646.371A	-35.93	1.9319146428837295e-20
11558	3.8399e-11	Si	9	517.317A	-35.93	1.9319146428837295e-20
11559	3.84075e-11	Si	9	517.202A	-35.93	1.9319146428837295e-20
11560	3.97913e-11	Si	9	499.216A	-35.93	1.9319146428837295e-20
11561	3.98201e-11	Si	9	498.855A	-35.93	1.9319146428837295e-20
11562	4.75369e-11	Si	9	417.875A	-35.93	1.9319146428837295e-20
11563	7.24518e-11	Si	7	274.175A	-35.93	1.9319146428837295e-20
11564	4.75496e-11	Si	9	417.763A	-35.93	1.9319146428837295e-20
11565	5.7534e-11	Si	9	345.265A	-35.93	1.9319146428837295e-20
11566	5.78437e-11	Si	9	343.416A	-35.93	1.9319146428837295e-20
11567	5.8833e-11	Si	9	337.642A	-35.93	1.9319146428837295e-20
11568	6.79335e-11	Si	9	292.410A	-35.93	1.9319146428837295e-20
11569	7.69702e-11	Si	9	258.080A	-35.93	1.9319146428837295e-20
11570	3.9243e-13	Si	7	5.06191m	-35.93	1.9319146428837295e-20
11571	2.95259e-11	Si	9	672.780A	-35.93	1.9319146428837295e-20
11572	2.94334e-11	Si	9	674.896A	-35.93	1.9319146428837295e-20
11573	2.94206e-11	Si	9	675.188A	-35.93	1.9319146428837295e-20
11574	2.81007e-11	Si	9	706.904A	-35.93	1.9319146428837295e-20
11575	5.403e-13	Zn	2	3.67656m	-35.93	1.9319146428837295e-20
11576	1.14215e-11	Zn	2	1739.21A	-35.93	1.9319146428837295e-20
11577	1.07956e-11	Zn	2	1840.04A	-35.93	1.9319146428837295e-20
11578	1.15309e-11	Zn	2	1722.72A	-35.93	1.9319146428837295e-20
11579	1.09693e-11	Zn	2	1810.92A	-35.93	1.9319146428837295e-20
11580	1.05053e-11	Zn	2	1890.90A	-35.93	1.9319146428837295e-20
11581	9.63325e-12	Zn	2	2062.07A	-35.93	1.9319146428837295e-20
11582	2.82977e-12	Zn	2	7019.82A	-35.93	1.9319146428837295e-20
11583	1.73671e-13	Zn	2	11.4380m	-35.93	1.9319146428837295e-20
11584	4.06449e-11	V	9	488.732A	-35.93	1.9319146428837295e-20
11585	4.0947e-11	V	9	485.126A	-35.93	1.9319146428837295e-20
11586	4.59121e-11	V	9	432.663A	-35.93	1.9319146428837295e-20
11587	1.06907e-11	Ti	9	1858.11A	-35.93	1.9319146428837295e-20
11588	1.15176e-11	Ti	9	1724.70A	-35.93	1.9319146428837295e-20
11589	3.83406e-11	Ti	9	518.105A	-35.93	1.9319146428837295e-20
11590	1.11093e-12	Si	7	1.78810m	-35.93	1.9319146428837295e-20
11591	1.6786000000000003e-10	Si	7	118.339A	-35.93	1.9319146428837295e-20
11592	6.79311e-12	Zn	2	2924.21A	-35.93	1.9319146428837295e-20
11593	9.10335e-12	Si	9	2182.10A	-35.93	1.9319146428837295e-20
11594	7.736719999999999e-12	Ti	3	2567.56A	-35.93	1.9319146428837295e-20
11595	1.32545e-11	Ti	3	1498.70A	-35.93	1.9319146428837295e-20
11596	8.54405e-15	Si	9	232.495m	-35.93	1.9319146428837295e-20
11597	1.2716700000000001e-14	Si	9	156.207m	-35.93	1.9319146428837295e-20
11598	2.88113e-14	Si	9	68.9467m	-35.93	1.9319146428837295e-20
11599	4.1527999999999995e-14	Si	9	47.8339m	-35.93	1.9319146428837295e-20
11600	1.29929e-12	Si	9	1.52887m	-35.93	1.9319146428837295e-20
11601	1.02568e-11	Si	9	1936.71A	-35.93	1.9319146428837295e-20
11602	3.21514e-14	Si	4	61.7840m	-35.93	1.9319146428837295e-20
11603	1.02654e-11	Si	9	1935.10A	-35.93	1.9319146428837295e-20
11604	1.02725e-11	Si	9	1933.75A	-35.93	1.9319146428837295e-20
11605	1.02856e-11	Si	9	1931.28A	-35.93	1.9319146428837295e-20
11606	1.02942e-11	Si	9	1929.68A	-35.93	1.9319146428837295e-20
11607	1.03069e-11	Si	9	1927.30A	-35.93	1.9319146428837295e-20
11608	1.03994e-11	Si	9	1910.15A	-35.93	1.9319146428837295e-20
11609	1.91265e-11	Si	9	1038.58A	-35.93	1.9319146428837295e-20
11610	7.709969999999999e-12	Ti	3	2576.46A	-35.93	1.9319146428837295e-20
11611	6.65533e-12	Ti	3	2984.74A	-35.93	1.9319146428837295e-20
11612	2.73983e-11	Ti	4	725.026A	-35.93	1.9319146428837295e-20
11613	2.72357e-11	Ti	4	729.353A	-35.93	1.9319146428837295e-20
11614	8.184279999999999e-13	Si	4	2.42715m	-35.93	1.9319146428837295e-20
11615	8.184520000000001e-13	Si	4	2.42708m	-35.93	1.9319146428837295e-20
11616	8.1884e-13	Si	4	2.42593m	-35.93	1.9319146428837295e-20
11617	3.34165e-12	Si	3	5944.50A	-35.93	1.9319146428837295e-20
11618	2.81134e-11	Si	9	706.584A	-35.93	1.9319146428837295e-20
11619	1.91481e-11	Si	9	1037.41A	-35.93	1.9319146428837295e-20
11620	4.51728e-11	Ti	9	439.744A	-35.93	1.9319146428837295e-20
11621	1.9135e-11	Si	9	1038.12A	-35.93	1.9319146428837295e-20
11622	3.69067e-11	Ti	8	538.235A	-35.93	1.9319146428837295e-20
11623	3.71033e-11	Ti	8	535.382A	-35.93	1.9319146428837295e-20
11624	4.15635e-11	Ti	8	477.930A	-35.93	1.9319146428837295e-20
11625	4.5109e-11	Ti	7	440.366A	-35.93	1.9319146428837295e-20
11626	2.58434e-11	Ti	4	768.646A	-35.93	1.9319146428837295e-20
11627	2.58511e-11	Ti	4	768.418A	-35.93	1.9319146428837295e-20
11628	2.6006e-11	Ti	4	763.842A	-35.93	1.9319146428837295e-20
11629	5.10953e-12	Zn	2	3887.72A	-35.93	1.9319146428837295e-20
11630	6.8031699999999996e-12	Zn	2	2919.88A	-35.93	1.9319146428837295e-20
11631	3.72382e-11	Sc	7	533.443A	-35.93	1.9319146428837295e-20
11632	4.01871e-11	Sc	8	494.299A	-35.93	1.9319146428837295e-20
11633	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	1.9319146428837295e-20
11634	5.52026e-12	Sc	8	3598.47A	-35.93	1.9319146428837295e-20
11635	5.53425e-12	Sc	8	3589.37A	-35.93	1.9319146428837295e-20
11636	5.92876e-12	Sc	8	3350.52A	-35.93	1.9319146428837295e-20
11637	9.8076e-12	Sc	8	2025.41A	-35.93	1.9319146428837295e-20
11638	1.04472e-11	Sc	8	1901.41A	-35.93	1.9319146428837295e-20
11639	3.46684e-11	Sc	8	572.984A	-35.93	1.9319146428837295e-20
11640	7.947949999999999e-16	Si	3	2499.32m	-35.93	1.9319146428837295e-20
11641	6.53015e-12	V	10	3041.96A	-35.93	1.9319146428837295e-20
11642	9.93494e-16	Si	3	1999.45m	-35.93	1.9319146428837295e-20
11643	3.65911e-12	Zn	2	5428.77A	-35.93	1.9319146428837295e-20
11644	3.7662e-11	V	10	527.440A	-35.93	1.9319146428837295e-20
11645	2.22543e-13	V	10	8.92614m	-35.93	1.9319146428837295e-20
11646	4.5876e-12	V	10	4330.04A	-35.93	1.9319146428837295e-20
11647	5.62901e-12	V	10	3528.94A	-35.93	1.9319146428837295e-20
11648	6.36701e-12	V	10	3119.90A	-35.93	1.9319146428837295e-20
11649	5.50965e-12	Sc	8	3605.40A	-35.93	1.9319146428837295e-20
11650	5.49572e-12	Sc	8	3614.53A	-35.93	1.9319146428837295e-20
11651	5.42669e-12	Sc	8	3660.51A	-35.93	1.9319146428837295e-20
11652	1.07556e-13	Sc	8	18.4690m	-35.93	1.9319146428837295e-20
11653	3.31787e-11	Sc	7	598.711A	-35.93	1.9319146428837295e-20
11654	4.08054e-11	Sc	8	486.810A	-35.93	1.9319146428837295e-20
11655	7.23725e-12	Si	2	2744.75A	-35.93	1.9319146428837295e-20
11656	7.25878e-12	Si	2	2736.61A	-35.93	1.9319146428837295e-20
11657	5.6354899999999996e-14	Si	2	35.2488m	-35.93	1.9319146428837295e-20
11658	3.4655e-15	Si	1	573.205m	-35.93	1.9319146428837295e-20
11659	5.6070799999999996e-15	Si	1	354.275m	-35.93	1.9319146428837295e-20
11660	1.25025e-12	Si	1	1.58884m	-35.93	1.9319146428837295e-20
11661	1.45627e-12	Si	1	1.36407m	-35.93	1.9319146428837295e-20
11662	1.49497e-12	Si	1	1.32876m	-35.93	1.9319146428837295e-20
11663	1.51029e-12	Si	1	1.31527m	-35.93	1.9319146428837295e-20
11664	7.74842e-12	Si	1	2563.68A	-35.93	1.9319146428837295e-20
11665	7.75403e-12	Si	1	2561.82A	-35.93	1.9319146428837295e-20
11666	8.15737e-12	Si	1	2435.15A	-35.93	1.9319146428837295e-20
11667	9.35672e-14	Sc	8	21.2301m	-35.93	1.9319146428837295e-20
11668	6.40477e-12	V	10	3101.51A	-35.93	1.9319146428837295e-20
11669	6.54764e-12	V	10	3033.83A	-35.93	1.9319146428837295e-20
11670	7.67861e-12	Zn	2	2586.99A	-35.93	1.9319146428837295e-20
11671	1.6834900000000001e-12	Zn	2	1.17995m	-35.93	1.9319146428837295e-20
11672	6.4667699999999995e-12	Ti	9	3071.78A	-35.93	1.9319146428837295e-20
11673	2.0505700000000002e-13	V	10	9.68728m	-35.93	1.9319146428837295e-20
11674	8.68689e-11	V	8	228.672A	-35.93	1.9319146428837295e-20
11675	8.41673e-11	V	8	236.012A	-35.93	1.9319146428837295e-20
11676	4.98852e-11	V	8	398.203A	-35.93	1.9319146428837295e-20
11677	3.03304e-12	Zn	2	6549.36A	-35.93	1.9319146428837295e-20
11678	1.69356e-12	Zn	2	1.17294m	-35.93	1.9319146428837295e-20
11679	8.228519999999999e-12	Zn	2	2414.10A	-35.93	1.9319146428837295e-20
11680	6.57208e-12	V	10	3022.55A	-35.93	1.9319146428837295e-20
11681	7.6024e-12	Zn	2	2612.92A	-35.93	1.9319146428837295e-20
11682	6.26284e-12	Zn	2	3171.80A	-35.93	1.9319146428837295e-20
11683	6.25278e-12	Zn	2	3176.90A	-35.93	1.9319146428837295e-20
11684	4.56922e-12	Zn	2	4347.45A	-35.93	1.9319146428837295e-20
11685	8.75448e-12	Zn	2	2269.06A	-35.93	1.9319146428837295e-20
11686	8.70458e-12	Zn	2	2282.07A	-35.93	1.9319146428837295e-20
11687	8.14275e-12	Zn	2	2439.53A	-35.93	1.9319146428837295e-20
11688	6.06935e-12	Ti	9	3272.91A	-35.93	1.9319146428837295e-20
11689	6.05266e-12	Ti	9	3281.94A	-35.93	1.9319146428837295e-20
11690	6.031e-12	Ti	9	3293.73A	-35.93	1.9319146428837295e-20
11691	6.02364e-12	Ti	9	3297.75A	-35.93	1.9319146428837295e-20
11692	6.609839999999999e-12	V	10	3005.29A	-35.93	1.9319146428837295e-20
11693	6.62732e-12	V	10	2997.36A	-35.93	1.9319146428837295e-20
11694	7.0026899999999995e-12	V	10	2836.69A	-35.93	1.9319146428837295e-20
11695	1.15869e-11	V	10	1714.38A	-35.93	1.9319146428837295e-20
11696	1.2628e-11	V	10	1573.04A	-35.93	1.9319146428837295e-20
11697	4.20433e-11	V	10	472.476A	-35.93	1.9319146428837295e-20
11698	2.22389e-12	Si	3	8932.32A	-35.93	1.9319146428837295e-20
11699	4.22483e-11	V	10	470.183A	-35.93	1.9319146428837295e-20
11700	4.30844e-11	V	10	461.059A	-35.93	1.9319146428837295e-20
11701	4.86512e-11	V	10	408.303A	-35.93	1.9319146428837295e-20
11702	4.96127e-11	V	10	400.391A	-35.93	1.9319146428837295e-20
11703	1.4048e-13	Ti	9	14.1404m	-35.93	1.9319146428837295e-20
11704	1.57171e-13	Ti	9	12.6388m	-35.93	1.9319146428837295e-20
11705	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	1.9319146428837295e-20
11706	6.00695e-12	Ti	9	3306.91A	-35.93	1.9319146428837295e-20
11707	2.11197e-12	Fe	10	9405.66A	-35.93	1.9319146428837295e-20
11708	4.79119e-11	Cr	9	414.604A	-35.93	1.9319146428837295e-20
11709	1.30026e-12	Cr	7	1.52773m	-35.93	1.9319146428837295e-20
11710	4.45897e-11	Mn	12	445.494A	-35.93	1.9319146428837295e-20
11711	1.53396e-12	Mn	12	1.29498m	-35.93	1.9319146428837295e-20
11712	7.36793e-12	Mn	12	2696.07A	-35.93	1.9319146428837295e-20
11713	7.427539999999999e-12	Mn	12	2674.43A	-35.93	1.9319146428837295e-20
11714	7.77728e-12	Mn	12	2554.16A	-35.93	1.9319146428837295e-20
11715	7.8369e-12	Mn	12	2534.74A	-35.93	1.9319146428837295e-20
11716	8.90204e-12	Mn	12	2231.45A	-35.93	1.9319146428837295e-20
11717	8.961660000000001e-12	Mn	12	2216.60A	-35.93	1.9319146428837295e-20
11718	4.95698e-11	Mn	12	400.737A	-35.93	1.9319146428837295e-20
11719	3.38424e-14	Mn	1	58.6970m	-35.93	1.9319146428837295e-20
11720	4.9979e-11	Mn	12	397.456A	-35.93	1.9319146428837295e-20
11721	5.11212e-11	Mn	12	388.576A	-35.93	1.9319146428837295e-20
11722	5.74043e-11	Mn	12	346.045A	-35.93	1.9319146428837295e-20
11723	4.78694e-11	Mn	11	414.972A	-35.93	1.9319146428837295e-20
11724	4.81373e-11	Mn	11	412.662A	-35.93	1.9319146428837295e-20
11725	4.87845e-11	Mn	11	407.188A	-35.93	1.9319146428837295e-20
11726	5.39976e-11	Mn	11	367.877A	-35.93	1.9319146428837295e-20
11727	4.09319e-13	Mn	12	4.85305m	-35.93	1.9319146428837295e-20
11728	6.03157e-11	Mn	6	329.341A	-35.93	1.9319146428837295e-20
11729	1.42223e-11	Mn	6	1396.71A	-35.93	1.9319146428837295e-20
11730	1.41368e-11	Mn	6	1405.16A	-35.93	1.9319146428837295e-20
11731	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	1.9319146428837295e-20
11732	3.053e-12	Ne	1	6506.53A	-35.93	1.9319146428837295e-20
11733	3.10273e-12	Ne	1	6402.25A	-35.93	1.9319146428837295e-20
11734	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	1.9319146428837295e-20
11735	3.15069e-12	Ne	1	6304.79A	-35.93	1.9319146428837295e-20
11736	3.24135e-12	Ne	1	6128.45A	-35.93	1.9319146428837295e-20
11737	3.25852e-12	Ne	1	6096.16A	-35.93	1.9319146428837295e-20
11738	3.27023e-12	Ne	1	6074.34A	-35.93	1.9319146428837295e-20
11739	3.29427e-12	Ne	1	6030.00A	-35.93	1.9319146428837295e-20
11740	3.3243e-12	Ne	1	5975.53A	-35.93	1.9319146428837295e-20
11741	3.39419e-12	Ne	1	5852.49A	-35.93	1.9319146428837295e-20
11742	8.578360000000001e-12	Na	2	2315.65A	-35.93	1.9319146428837295e-20
11743	3.4168199999999998e-15	Na	1	581.372m	-35.93	1.9319146428837295e-20
11744	1.06817e-12	Na	1	1.85967m	-35.93	1.9319146428837295e-20
11745	3.25467e-12	N	1	6103.38A	-35.93	1.9319146428837295e-20
11746	1.97407e-14	Mn	1	100.627m	-35.93	1.9319146428837295e-20
11747	5.01774e-14	Mn	1	39.5885m	-35.93	1.9319146428837295e-20
11748	2.97449e-12	Ne	1	6678.28A	-35.93	1.9319146428837295e-20
11749	9.583620000000001e-13	N	1	2.07275m	-35.93	1.9319146428837295e-20
11750	3.7628200000000003e-13	N	1	5.27914m	-35.93	1.9319146428837295e-20
11751	5.56329e-13	N	1	3.57063m	-35.93	1.9319146428837295e-20
11752	5.71407e-13	N	1	3.47641m	-35.93	1.9319146428837295e-20
11753	5.71504e-13	N	1	3.47582m	-35.93	1.9319146428837295e-20
11754	9.51082e-13	N	1	2.08862m	-35.93	1.9319146428837295e-20
11755	9.516540000000002e-13	N	1	2.08736m	-35.93	1.9319146428837295e-20
11756	9.54937e-13	N	1	2.08019m	-35.93	1.9319146428837295e-20
11757	9.642340000000001e-13	N	1	2.06013m	-35.93	1.9319146428837295e-20
11758	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	1.9319146428837295e-20
11759	9.670870000000002e-13	N	1	2.05405m	-35.93	1.9319146428837295e-20
11760	9.70942e-13	N	1	2.04590m	-35.93	1.9319146428837295e-20
11761	2.6711e-12	N	1	7436.81A	-35.93	1.9319146428837295e-20
11762	2.67119e-12	N	1	7436.54A	-35.93	1.9319146428837295e-20
11763	2.68772e-12	N	1	7390.83A	-35.93	1.9319146428837295e-20
11764	3.23857e-12	N	1	6133.72A	-35.93	1.9319146428837295e-20
11765	4.78706e-11	Sc	10	414.962A	-35.93	1.9319146428837295e-20
11766	3.6919699999999997e-13	N	1	5.38046m	-35.93	1.9319146428837295e-20
11767	3.691e-13	N	1	5.38186m	-35.93	1.9319146428837295e-20
11768	1.65238e-14	N	1	120.217m	-35.93	1.9319146428837295e-20
11769	9.636889999999999e-17	N	1	2.06129c	-35.93	1.9319146428837295e-20
11770	1.18836e-12	Mn	1	1.67158m	-35.93	1.9319146428837295e-20
11771	1.19511e-12	Mn	1	1.66215m	-35.93	1.9319146428837295e-20
11772	1.20856e-12	Mn	1	1.64365m	-35.93	1.9319146428837295e-20
11773	1.28288e-11	Mn	6	1548.43A	-35.93	1.9319146428837295e-20
11774	3.24796e-12	N	1	6115.98A	-35.93	1.9319146428837295e-20
11775	1.06818e-12	Na	1	1.85965m	-35.93	1.9319146428837295e-20
11776	3.24786e-12	N	1	6116.16A	-35.93	1.9319146428837295e-20
11777	1.06818e-12	Na	1	1.85965m	-35.93	1.9319146428837295e-20
11778	1.06819e-12	Na	1	1.85964m	-35.93	1.9319146428837295e-20
11779	1.07576e-12	Na	1	1.84655m	-35.93	1.9319146428837295e-20
11780	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.9319146428837295e-20
11781	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.9319146428837295e-20
11782	2.64485e-12	Na	1	7510.62A	-35.93	1.9319146428837295e-20
11783	1.37897e-17	He	1	14.4053c	-35.93	1.9319146428837295e-20
11784	7.66977e-17	N	1	2.58997c	-35.93	1.9319146428837295e-20
11785	2.9862e-12	Ne	1	6652.09A	-35.93	1.9319146428837295e-20
11786	2.95732e-12	Ne	1	6717.04A	-35.93	1.9319146428837295e-20
11787	1.23046e-11	Fe	11	1614.39A	-35.93	1.9319146428837295e-20
11788	1.24075e-12	Mn	1	1.60100m	-35.93	1.9319146428837295e-20
11789	4.3157099999999996e-12	Li	1	4602.82A	-35.93	1.9319146428837295e-20
11790	1.68304e-11	K	8	1180.28A	-35.93	1.9319146428837295e-20
11791	2.69003e-11	K	8	738.449A	-35.93	1.9319146428837295e-20
11792	1.00699e-11	K	8	1972.66A	-35.93	1.9319146428837295e-20
11793	2.69263e-11	K	8	737.735A	-35.93	1.9319146428837295e-20
11794	1.00959e-11	K	8	1967.57A	-35.93	1.9319146428837295e-20
11795	2.6029500000000002e-14	K	8	76.3151m	-35.93	1.9319146428837295e-20
11796	1.2222e-12	Mn	1	1.62530m	-35.93	1.9319146428837295e-20
11797	2.61716e-13	Na	2	7.59008m	-35.93	1.9319146428837295e-20
11798	5.81319e-11	Ne	3	341.714A	-35.93	1.9319146428837295e-20
11799	4.47025e-13	Na	2	4.44371m	-35.93	1.9319146428837295e-20
11800	8.01133e-14	Na	2	24.7954m	-35.93	1.9319146428837295e-20
11801	1.05277e-13	Na	2	18.8688m	-35.93	1.9319146428837295e-20
11802	1.23539e-13	Na	2	16.0795m	-35.93	1.9319146428837295e-20
11803	1.38177e-13	Na	2	14.3761m	-35.93	1.9319146428837295e-20
11804	1.81603e-13	Na	2	10.9384m	-35.93	1.9319146428837295e-20
11805	4.31565e-12	Li	1	4602.89A	-35.93	1.9319146428837295e-20
11806	4.31565e-12	Li	1	4602.89A	-35.93	1.9319146428837295e-20
11807	1.13219e-12	Li	1	1.75452m	-35.93	1.9319146428837295e-20
11808	1.13219e-12	Li	1	1.75452m	-35.93	1.9319146428837295e-20
11809	2.56437e-12	Mg	1	7746.34A	-35.93	1.9319146428837295e-20
11810	2.56437e-12	Mg	1	7746.33A	-35.93	1.9319146428837295e-20
11811	2.56437e-12	Mg	1	7746.33A	-35.93	1.9319146428837295e-20
11812	5.16039e-12	Mg	1	3849.41A	-35.93	1.9319146428837295e-20
11813	5.16503e-12	Mg	1	3845.95A	-35.93	1.9319146428837295e-20
11814	5.18343e-12	Mg	1	3832.30A	-35.93	1.9319146428837295e-20
11815	5.18741e-12	Mg	1	3829.36A	-35.93	1.9319146428837295e-20
11816	1.35135e-15	Li	1	1469.97m	-35.93	1.9319146428837295e-20
11817	1.35115e-15	Li	1	1470.19m	-35.93	1.9319146428837295e-20
11818	1.35513e-15	Li	1	1465.88m	-35.93	1.9319146428837295e-20
11819	7.10743e-14	Li	1	27.9488m	-35.93	1.9319146428837295e-20
11820	1.06246e-12	Li	1	1.86967m	-35.93	1.9319146428837295e-20
11821	1.06246e-12	Li	1	1.86967m	-35.93	1.9319146428837295e-20
11822	1.06247e-12	Li	1	1.86966m	-35.93	1.9319146428837295e-20
11823	1.13219e-12	Li	1	1.75452m	-35.93	1.9319146428837295e-20
11824	2.03571e-13	Na	2	9.75801m	-35.93	1.9319146428837295e-20
11825	2.69694e-13	Na	2	7.36556m	-35.93	1.9319146428837295e-20
11826	2.86666e-12	Ne	1	6929.47A	-35.93	1.9319146428837295e-20
11827	3.56276e-11	Ne	3	557.559A	-35.93	1.9319146428837295e-20
11828	7.685470000000001e-14	Na	2	25.8468m	-35.93	1.9319146428837295e-20
11829	4.3425599999999995e-14	Na	2	45.7436m	-35.93	1.9319146428837295e-20
11830	2.37028e-14	Na	2	83.8065m	-35.93	1.9319146428837295e-20
11831	3.67822e-12	Ne	1	5400.56A	-35.93	1.9319146428837295e-20
11832	6.40905e-11	Ne	3	309.944A	-35.93	1.9319146428837295e-20
11833	6.40799e-11	Ne	3	309.995A	-35.93	1.9319146428837295e-20
11834	6.40738e-11	Ne	3	310.025A	-35.93	1.9319146428837295e-20
11835	6.90407e-11	Ne	3	287.721A	-35.93	1.9319146428837295e-20
11836	3.08847e-13	Na	2	6.43180m	-35.93	1.9319146428837295e-20
11837	6.9024e-11	Ne	3	287.791A	-35.93	1.9319146428837295e-20
11838	6.90959e-11	Ne	3	287.491A	-35.93	1.9319146428837295e-20
11839	6.90792e-11	Ne	3	287.561A	-35.93	1.9319146428837295e-20
11840	2.45773e-12	Ne	1	8082.46A	-35.93	1.9319146428837295e-20
11841	2.74175e-12	Ne	1	7245.17A	-35.93	1.9319146428837295e-20
11842	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	1.9319146428837295e-20
11843	2.82806e-12	Ne	1	7024.05A	-35.93	1.9319146428837295e-20
11844	7.96762e-12	Na	2	2493.15A	-35.93	1.9319146428837295e-20
11845	6.8946300000000005e-12	Na	2	2881.15A	-35.93	1.9319146428837295e-20
11846	6.28393e-12	Na	2	3161.15A	-35.93	1.9319146428837295e-20
11847	1.4478799999999999e-12	Na	2	1.37197m	-35.93	1.9319146428837295e-20
11848	3.41748e-13	Na	2	5.81260m	-35.93	1.9319146428837295e-20
11849	3.85174e-13	Na	2	5.15728m	-35.93	1.9319146428837295e-20
11850	3.85702e-13	Na	2	5.15021m	-35.93	1.9319146428837295e-20
11851	4.41584e-13	Na	2	4.49845m	-35.93	1.9319146428837295e-20
11852	4.65287e-13	Na	2	4.26929m	-35.93	1.9319146428837295e-20
11853	1.2116e-12	Mn	1	1.63952m	-35.93	1.9319146428837295e-20
11854	4.9045e-13	Na	2	4.05025m	-35.93	1.9319146428837295e-20
11855	4.93039e-13	Na	2	4.02898m	-35.93	1.9319146428837295e-20
11856	5.67305e-13	Na	2	3.50155m	-35.93	1.9319146428837295e-20
11857	5.70564e-13	Na	2	3.48155m	-35.93	1.9319146428837295e-20
11858	6.10669e-13	Na	2	3.25290m	-35.93	1.9319146428837295e-20
11859	7.62733e-13	Na	2	2.60438m	-35.93	1.9319146428837295e-20
11860	1.18616e-12	Na	2	1.67469m	-35.93	1.9319146428837295e-20
11861	1.36776e-12	Na	2	1.45233m	-35.93	1.9319146428837295e-20
11862	1.42417e-12	Na	2	1.39481m	-35.93	1.9319146428837295e-20
11863	1.49959e-11	Sc	10	1324.66A	-35.93	1.9319146428837295e-20
11864	2.68489e-10	Ar	11	73.9860A	-35.93	1.9319146428837295e-20
11865	1.09471e-14	Cr	7	181.459m	-35.93	1.9319146428837295e-20
11866	7.57093e-11	Ar	11	262.378A	-35.93	1.9319146428837295e-20
11867	3.88084e-10	Ar	11	51.1860A	-35.93	1.9319146428837295e-20
11868	1.4021899999999997e-10	Ar	11	141.667A	-35.93	1.9319146428837295e-20
11869	3.98717e-11	Ar	11	498.209A	-35.93	1.9319146428837295e-20
11870	3.83789e-12	Ar	11	5175.88A	-35.93	1.9319146428837295e-20
11871	2.44261e-12	Ar	11	8132.47A	-35.93	1.9319146428837295e-20
11872	4.84664e-10	Ar	11	40.9860A	-35.93	1.9319146428837295e-20
11873	4.6379799999999997e-10	Ar	11	42.8300A	-35.93	1.9319146428837295e-20
11874	2.3115900000000002e-10	Ar	11	85.9340A	-35.93	1.9319146428837295e-20
11875	1.53411e-11	Ar	10	1294.85A	-35.93	1.9319146428837295e-20
11876	9.47781e-11	Ar	11	209.589A	-35.93	1.9319146428837295e-20
11877	5.105359999999999e-10	Ar	11	38.9090A	-35.93	1.9319146428837295e-20
11878	4.89658e-10	Ar	11	40.5680A	-35.93	1.9319146428837295e-20
11879	1.01574e-10	Ar	11	195.566A	-35.93	1.9319146428837295e-20
11880	5.11549e-10	Ar	11	38.8320A	-35.93	1.9319146428837295e-20
11881	2.42557e-10	Ar	11	81.8960A	-35.93	1.9319146428837295e-20
11882	1.0617599999999999e-10	Ar	11	187.090A	-35.93	1.9319146428837295e-20
11883	3.955719999999999e-10	Ar	11	50.2170A	-35.93	1.9319146428837295e-20
11884	4.0870800000000006e-10	Ar	11	48.6030A	-35.93	1.9319146428837295e-20
11885	1.39526e-12	Ar	11	1.42371m	-35.93	1.9319146428837295e-20
11886	3.74298e-11	Ar	11	530.712A	-35.93	1.9319146428837295e-20
11887	9.770809999999999e-13	Zn	2	2.03304m	-35.93	1.9319146428837295e-20
11888	7.37431e-13	Zn	2	2.69374m	-35.93	1.9319146428837295e-20
11889	4.1532e-13	Zn	2	4.78293m	-35.93	1.9319146428837295e-20
11890	1.02586e-12	Zn	2	1.93637m	-35.93	1.9319146428837295e-20
11891	7.86211e-13	Zn	2	2.52661m	-35.93	1.9319146428837295e-20
11892	4.64101e-13	Zn	2	4.28020m	-35.93	1.9319146428837295e-20
11893	4.87805e-14	Zn	2	40.7221m	-35.93	1.9319146428837295e-20
11894	1.95113e-12	Zn	2	1.01810m	-35.93	1.9319146428837295e-20
11895	1.90123e-12	Zn	2	1.04482m	-35.93	1.9319146428837295e-20
11896	1.3394700000000001e-12	Zn	2	1.48301m	-35.93	1.9319146428837295e-20
11897	8.75367e-13	Zn	2	2.26927m	-35.93	1.9319146428837295e-20
11898	6.95883e-11	Al	8	285.457A	-35.93	1.9319146428837295e-20
11899	5.17286e-11	Al	9	384.013A	-35.93	1.9319146428837295e-20
11900	1.3777700000000001e-10	Ar	11	144.178A	-35.93	1.9319146428837295e-20
11901	5.17165e-11	Al	9	384.103A	-35.93	1.9319146428837295e-20
11902	1.59963e-11	Ar	10	1241.81A	-35.93	1.9319146428837295e-20
11903	1.21106e-11	Ar	10	1640.26A	-35.93	1.9319146428837295e-20
11904	3.22111e-13	Zn	2	6.16697m	-35.93	1.9319146428837295e-20
11905	2.23597e-10	Cl	10	88.8403A	-35.93	1.9319146428837295e-20
11906	3.68954e-11	Cl	10	538.400A	-35.93	1.9319146428837295e-20
11907	1.86419e-12	Cl	10	1.06558m	-35.93	1.9319146428837295e-20
11908	3.07173e-11	Ca	7	646.687A	-35.93	1.9319146428837295e-20
11909	6.98608e-11	Cl	10	284.344A	-35.93	1.9319146428837295e-20
11910	2.12865e-10	Cl	10	93.3193A	-35.93	1.9319146428837295e-20
11911	8.67444e-11	Cl	10	229.000A	-35.93	1.9319146428837295e-20
11912	9.39124e-11	Cl	10	211.521A	-35.93	1.9319146428837295e-20
11913	9.74761e-11	Cl	10	203.788A	-35.93	1.9319146428837295e-20
11914	1.1153e-11	Ar	10	1781.08A	-35.93	1.9319146428837295e-20
11915	1.90746e-11	Ca	9	1041.41A	-35.93	1.9319146428837295e-20
11916	3.00551e-11	Ca	9	660.935A	-35.93	1.9319146428837295e-20
11917	3.00952e-11	Ca	9	660.054A	-35.93	1.9319146428837295e-20
11918	3.01218e-11	Ca	9	659.471A	-35.93	1.9319146428837295e-20
11919	4.33497e-11	Ca	9	458.237A	-35.93	1.9319146428837295e-20
11920	4.40652e-11	Ca	9	450.797A	-35.93	1.9319146428837295e-20
11921	4.51725e-11	Ca	9	439.747A	-35.93	1.9319146428837295e-20
11922	1.29033e-10	Cl	10	153.948A	-35.93	1.9319146428837295e-20
11923	1.04873e-12	Cl	10	1.89414m	-35.93	1.9319146428837295e-20
11924	3.50317e-11	Cl	10	567.042A	-35.93	1.9319146428837295e-20
11925	1.2717e-10	Cl	10	156.204A	-35.93	1.9319146428837295e-20
11926	1.24479e-11	Ar	10	1595.81A	-35.93	1.9319146428837295e-20
11927	1.91898e-11	Ar	10	1035.16A	-35.93	1.9319146428837295e-20
11928	2.08315e-11	Ar	10	953.578A	-35.93	1.9319146428837295e-20
11929	3.2457e-11	Ca	7	612.024A	-35.93	1.9319146428837295e-20
11930	2.71012e-11	Ca	7	732.974A	-35.93	1.9319146428837295e-20
11931	1.34953e-12	Zn	2	1.47195m	-35.93	1.9319146428837295e-20
11932	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	1.9319146428837295e-20
11933	7.70791e-13	Cr	7	2.57715m	-35.93	1.9319146428837295e-20
11934	8.45861e-11	Cl	11	234.843A	-35.93	1.9319146428837295e-20
11935	5.65717e-11	Cl	11	351.138A	-35.93	1.9319146428837295e-20
11936	6.08021e-13	Cl	11	3.26707m	-35.93	1.9319146428837295e-20
11937	9.373019999999999e-12	Cl	11	2119.32A	-35.93	1.9319146428837295e-20
11938	9.50343e-11	Cl	11	209.024A	-35.93	1.9319146428837295e-20
11939	4.0534899999999996e-13	Cl	11	4.90059m	-35.93	1.9319146428837295e-20
11940	3.39833e-11	Cl	10	584.537A	-35.93	1.9319146428837295e-20
11941	1.04138e-12	Zn	2	1.90751m	-35.93	1.9319146428837295e-20
11942	5.61761e-13	Zn	2	3.53610m	-35.93	1.9319146428837295e-20
11943	3.15158e-11	Ar	7	630.302A	-35.93	1.9319146428837295e-20
11944	4.06517e-10	Ar	11	48.8650A	-35.93	1.9319146428837295e-20
11945	3.4821199999999994e-10	Ar	11	57.0470A	-35.93	1.9319146428837295e-20
11946	1.0034700000000001e-10	Ar	11	197.957A	-35.93	1.9319146428837295e-20
11947	4.0512400000000003e-10	Ar	11	49.0330A	-35.93	1.9319146428837295e-20
11948	4.048769999999999e-10	Ar	11	49.0630A	-35.93	1.9319146428837295e-20
11949	3.91742e-10	Ar	11	50.7080A	-35.93	1.9319146428837295e-20
11950	3.8424800000000003e-10	Ar	11	51.6970A	-35.93	1.9319146428837295e-20
11951	3.60349e-11	Ar	11	551.256A	-35.93	1.9319146428837295e-20
11952	4.17622e-11	Ar	7	475.656A	-35.93	1.9319146428837295e-20
11953	6.868e-11	C	4	289.232A	-35.93	1.9319146428837295e-20
11954	4.02859e-11	Ar	7	493.087A	-35.93	1.9319146428837295e-20
11955	5.09273e-11	Ar	7	390.055A	-35.93	1.9319146428837295e-20
11956	2.96284e-11	Ar	7	670.453A	-35.93	1.9319146428837295e-20
11957	3.59914e-11	Ca	7	551.922A	-35.93	1.9319146428837295e-20
11958	3.15654e-11	Ca	7	629.311A	-35.93	1.9319146428837295e-20
11959	1.69928e-11	C	4	1168.99A	-35.93	1.9319146428837295e-20
11960	1.69949e-11	C	4	1168.85A	-35.93	1.9319146428837295e-20
11961	3.5570099999999993e-10	Ar	11	55.8460A	-35.93	1.9319146428837295e-20
11962	3.6883699999999996e-10	Ar	11	53.8570A	-35.93	1.9319146428837295e-20
11963	3.69091e-10	Ar	11	53.8200A	-35.93	1.9319146428837295e-20
11964	3.69338e-10	Ar	11	53.7840A	-35.93	1.9319146428837295e-20
11965	3.09744e-11	Ar	7	641.318A	-35.93	1.9319146428837295e-20
11966	2.99624e-11	Ar	7	662.980A	-35.93	1.9319146428837295e-20
11967	5.035029999999999e-13	Ar	11	3.94525m	-35.93	1.9319146428837295e-20
11968	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	1.9319146428837295e-20
11969	1.36373e-11	Ar	11	1456.62A	-35.93	1.9319146428837295e-20
11970	1.33857e-11	Ar	11	1484.01A	-35.93	1.9319146428837295e-20
11971	1.3134e-11	Ar	11	1512.45A	-35.93	1.9319146428837295e-20
11972	2.11292e-11	Ar	11	940.141A	-35.93	1.9319146428837295e-20
11973	2.08775e-11	Ar	11	951.475A	-35.93	1.9319146428837295e-20
11974	2.06259e-11	Ar	11	963.085A	-35.93	1.9319146428837295e-20
11975	7.49411e-12	Ar	11	2650.68A	-35.93	1.9319146428837295e-20
11976	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	1.9319146428837295e-20
11977	2.55357e-10	Ar	11	77.7910A	-35.93	1.9319146428837295e-20
11978	2.2097e-11	Ca	7	898.968A	-35.93	1.9319146428837295e-20
11979	2.47863e-10	Ar	11	80.1430A	-35.93	1.9319146428837295e-20
11980	6.8681e-11	C	4	289.228A	-35.93	1.9319146428837295e-20
11981	6.68947e-11	C	4	296.951A	-35.93	1.9319146428837295e-20
11982	6.11654e-13	Zn	2	3.24766m	-35.93	1.9319146428837295e-20
11983	6.10686e-11	Al	8	325.281A	-35.93	1.9319146428837295e-20
11984	4.0626800000000007e-10	Ar	11	48.8950A	-35.93	1.9319146428837295e-20
11985	3.9313e-10	Ar	11	50.5290A	-35.93	1.9319146428837295e-20
11986	3.8564300000000005e-10	Ar	11	51.5100A	-35.93	1.9319146428837295e-20
11987	5.06187e-11	Al	9	392.433A	-35.93	1.9319146428837295e-20
11988	5.21239e-11	Al	8	381.101A	-35.93	1.9319146428837295e-20
11989	4.27987e-11	Al	8	464.137A	-35.93	1.9319146428837295e-20
11990	4.28185e-11	Al	8	463.922A	-35.93	1.9319146428837295e-20
11991	2.10616e-11	Al	10	943.158A	-35.93	1.9319146428837295e-20
11992	5.17068e-11	C	4	384.175A	-35.93	1.9319146428837295e-20
11993	4.8884e-11	Al	10	406.359A	-35.93	1.9319146428837295e-20
11994	4.96052e-11	Al	10	400.451A	-35.93	1.9319146428837295e-20
11995	7.214739999999999e-13	Al	10	2.75332m	-35.93	1.9319146428837295e-20
11996	1.4405700000000003e-14	Zn	2	137.893m	-35.93	1.9319146428837295e-20
11997	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	1.9319146428837295e-20
11998	2.39651e-13	Zn	2	8.28893m	-35.93	1.9319146428837295e-20
11999	6.260600000000001e-13	Zn	2	3.17293m	-35.93	1.9319146428837295e-20
12000	3.11818e-11	Ar	7	637.052A	-35.93	1.9319146428837295e-20
12001	4.14379e-11	Ar	7	479.379A	-35.93	1.9319146428837295e-20
12002	1.86766e-11	Ar	7	1063.60A	-35.93	1.9319146428837295e-20
12003	1.96887e-11	Ar	7	1008.93A	-35.93	1.9319146428837295e-20
12004	5.17048e-11	C	4	384.190A	-35.93	1.9319146428837295e-20
12005	6.69161e-11	C	4	296.856A	-35.93	1.9319146428837295e-20
12006	5.17262e-11	C	4	384.031A	-35.93	1.9319146428837295e-20
12007	2.86267e-11	Ar	9	693.914A	-35.93	1.9319146428837295e-20
12008	2.55834e-11	Ar	9	776.458A	-35.93	1.9319146428837295e-20
12009	2.07901e-11	Ar	9	955.475A	-35.93	1.9319146428837295e-20
12010	1.33023e-10	Ar	8	149.331A	-35.93	1.9319146428837295e-20
12011	1.10205e-10	Ar	8	180.250A	-35.93	1.9319146428837295e-20
12012	1.1018799999999999e-10	Ar	8	180.278A	-35.93	1.9319146428837295e-20
12013	8.60399e-11	Ar	8	230.875A	-35.93	1.9319146428837295e-20
12014	6.82084e-11	Ar	7	291.232A	-35.93	1.9319146428837295e-20
12015	3.96415e-11	Ar	7	501.102A	-35.93	1.9319146428837295e-20
12016	2.90001e-11	Ar	7	684.978A	-35.93	1.9319146428837295e-20
12017	3.04764e-11	Ar	7	651.797A	-35.93	1.9319146428837295e-20
12018	2.023e-11	Ar	7	981.932A	-35.93	1.9319146428837295e-20
12019	4.97343e-13	Mg	5	3.99412m	-35.93	1.9319146428837295e-20
12020	2.92462e-11	F	4	679.214A	-35.93	1.9319146428837295e-20
12021	1.7565e-13	Mg	5	11.3091m	-35.93	1.9319146428837295e-20
12022	1.73786e-11	Be	2	1143.04A	-35.93	1.9319146428837295e-20
12023	1.68695e-15	B	2	1177.54m	-35.93	1.9319146428837295e-20
12024	3.88913e-11	B	3	510.769A	-35.93	1.9319146428837295e-20
12025	3.88848e-11	B	3	510.855A	-35.93	1.9319146428837295e-20
12026	3.88845e-11	B	3	510.858A	-35.93	1.9319146428837295e-20
12027	1.01687e-11	B	3	1953.49A	-35.93	1.9319146428837295e-20
12028	1.0167e-11	B	3	1953.83A	-35.93	1.9319146428837295e-20
12029	1.73799e-11	Be	2	1142.96A	-35.93	1.9319146428837295e-20
12030	9.46005e-15	C	3	209.983m	-35.93	1.9319146428837295e-20
12031	1.73786e-11	Be	2	1143.04A	-35.93	1.9319146428837295e-20
12032	1.11242e-12	C	1	1.78570m	-35.93	1.9319146428837295e-20
12033	1.33285e-11	C	2	1490.38A	-35.93	1.9319146428837295e-20
12034	1.3328e-11	C	2	1490.44A	-35.93	1.9319146428837295e-20
12035	9.04778e-12	C	2	2195.51A	-35.93	1.9319146428837295e-20
12036	6.2398300000000005e-12	C	2	3183.50A	-35.93	1.9319146428837295e-20
12037	6.2316e-12	C	2	3187.70A	-35.93	1.9319146428837295e-20
12038	5.06477e-12	C	2	3922.08A	-35.93	1.9319146428837295e-20
12039	1.01667e-11	B	3	1953.87A	-35.93	1.9319146428837295e-20
12040	7.49474e-12	Be	1	2650.45A	-35.93	1.9319146428837295e-20
12041	1.01319e-11	Mg	5	1960.59A	-35.93	1.9319146428837295e-20
12042	5.98086e-12	Be	1	3321.34A	-35.93	1.9319146428837295e-20
12043	2.42751e-11	C	3	818.307A	-35.93	1.9319146428837295e-20
12044	7.49434e-12	Be	1	2650.60A	-35.93	1.9319146428837295e-20
12045	7.49427e-12	Be	1	2650.62A	-35.93	1.9319146428837295e-20
12046	7.494060000000001e-12	Be	1	2650.70A	-35.93	1.9319146428837295e-20
12047	7.49387e-12	Be	1	2650.76A	-35.93	1.9319146428837295e-20
12048	5.98145e-12	Be	1	3321.01A	-35.93	1.9319146428837295e-20
12049	5.981319999999999e-12	Be	1	3321.08A	-35.93	1.9319146428837295e-20
12050	4.36768e-12	Be	1	4548.05A	-35.93	1.9319146428837295e-20
12051	4.65949e-16	Be	1	4263.23m	-35.93	1.9319146428837295e-20
12052	4.36722e-12	Be	1	4548.54A	-35.93	1.9319146428837295e-20
12053	4.09065e-12	Be	1	4856.06A	-35.93	1.9319146428837295e-20
12054	4.0905199999999994e-12	Be	1	4856.21A	-35.93	1.9319146428837295e-20
12055	4.09006e-12	Be	1	4856.77A	-35.93	1.9319146428837295e-20
12056	1.3565e-12	Be	1	1.46440m	-35.93	1.9319146428837295e-20
12057	1.35642e-12	Be	1	1.46448m	-35.93	1.9319146428837295e-20
12058	1.35642e-12	Be	1	1.46448m	-35.93	1.9319146428837295e-20
12059	4.1182e-11	C	3	482.358A	-35.93	1.9319146428837295e-20
12060	3.12574e-11	C	3	635.512A	-35.93	1.9319146428837295e-20
12061	5.70265e-15	C	3	348.337m	-35.93	1.9319146428837295e-20
12062	6.91128e-12	Cr	11	2874.21A	-35.93	1.9319146428837295e-20
12063	1.97539e-12	Fe	1	1.00560m	-35.93	1.9319146428837295e-20
12064	2.0266e-12	Fe	1	9801.88A	-35.93	1.9319146428837295e-20
12065	7.2014e-12	Cr	11	2758.41A	-35.93	1.9319146428837295e-20
12066	7.1409899999999994e-12	Cr	11	2781.75A	-35.93	1.9319146428837295e-20
12067	7.096289999999999e-12	Cr	11	2799.28A	-35.93	1.9319146428837295e-20
12068	3.3856900000000003e-12	Fe	1	5867.18A	-35.93	1.9319146428837295e-20
12069	7.07443e-12	Cr	11	2807.92A	-35.93	1.9319146428837295e-20
12070	3.4222800000000002e-12	Fe	1	5804.45A	-35.93	1.9319146428837295e-20
12071	1.5162700000000002e-14	C	3	131.009m	-35.93	1.9319146428837295e-20
12072	3.4574e-12	Fe	1	5745.50A	-35.93	1.9319146428837295e-20
12073	3.4752699999999996e-12	Fe	1	5715.95A	-35.93	1.9319146428837295e-20
12074	3.4795199999999997e-12	Fe	1	5708.97A	-35.93	1.9319146428837295e-20
12075	3.51185e-12	Fe	1	5656.40A	-35.93	1.9319146428837295e-20
12076	3.69073e-12	Fe	1	5382.26A	-35.93	1.9319146428837295e-20
12077	6.85087e-12	Cr	11	2899.55A	-35.93	1.9319146428837295e-20
12078	3.7086e-12	Fe	1	5356.32A	-35.93	1.9319146428837295e-20
12079	1.45898e-11	Cl	7	1361.53A	-35.93	1.9319146428837295e-20
12080	3.16292e-11	Cl	7	628.042A	-35.93	1.9319146428837295e-20
12081	1.47162e-11	Cl	7	1349.84A	-35.93	1.9319146428837295e-20
12082	1.11264e-12	C	1	1.78534m	-35.93	1.9319146428837295e-20
12083	1.67909e-12	C	3	1.18305m	-35.93	1.9319146428837295e-20
12084	4.555369999999999e-12	Be	2	4360.66A	-35.93	1.9319146428837295e-20
12085	4.55504e-12	Be	2	4360.99A	-35.93	1.9319146428837295e-20
12086	4.55499e-12	Be	2	4361.03A	-35.93	1.9319146428837295e-20
12087	4.2506e-12	Be	2	4673.33A	-35.93	1.9319146428837295e-20
12088	4.2505199999999995e-12	Be	2	4673.42A	-35.93	1.9319146428837295e-20
12089	4.25049e-12	Be	2	4673.45A	-35.93	1.9319146428837295e-20
12090	1.85904e-12	C	1	1.06853m	-35.93	1.9319146428837295e-20
12091	1.8552200000000002e-12	C	1	1.07073m	-35.93	1.9319146428837295e-20
12092	1.84717e-12	C	1	1.07540m	-35.93	1.9319146428837295e-20
12093	1.69349e-12	C	1	1.17299m	-35.93	1.9319146428837295e-20
12094	1.68968e-12	C	1	1.17564m	-35.93	1.9319146428837295e-20
12095	1.68163e-12	C	1	1.18126m	-35.93	1.9319146428837295e-20
12096	1.5315e-12	C	1	1.29706m	-35.93	1.9319146428837295e-20
12097	1.36596e-12	C	1	1.45425m	-35.93	1.9319146428837295e-20
12098	2.26116e-11	C	3	878.508A	-35.93	1.9319146428837295e-20
12099	1.54971e-13	C	3	12.8182m	-35.93	1.9319146428837295e-20
12100	7.52075e-13	Cl	6	2.64129m	-35.93	1.9319146428837295e-20
12101	2.16112e-12	Cl	1	9191.73A	-35.93	1.9319146428837295e-20
12102	2.41894e-12	Cl	1	8212.04A	-35.93	1.9319146428837295e-20
12103	2.38374e-12	Cl	1	8333.31A	-35.93	1.9319146428837295e-20
12104	2.37161e-12	Cl	1	8375.94A	-35.93	1.9319146428837295e-20
12105	2.31649e-12	Cl	1	8575.25A	-35.93	1.9319146428837295e-20
12106	2.31359e-12	Cl	1	8585.98A	-35.93	1.9319146428837295e-20
12107	2.21997e-12	Cl	1	8948.06A	-35.93	1.9319146428837295e-20
12108	2.17785e-12	Cl	1	9121.14A	-35.93	1.9319146428837295e-20
12109	2.11462e-12	Cl	1	9393.86A	-35.93	1.9319146428837295e-20
12110	8.919330000000001e-12	Cl	6	2227.12A	-35.93	1.9319146428837295e-20
12111	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	1.9319146428837295e-20
12112	2.0725e-12	Cl	1	9584.80A	-35.93	1.9319146428837295e-20
12113	2.04737e-12	Cl	1	9702.44A	-35.93	1.9319146428837295e-20
12114	2.22113e-11	Cl	5	894.338A	-35.93	1.9319146428837295e-20
12115	2.60536e-11	Cl	6	762.445A	-35.93	1.9319146428837295e-20
12116	4.42705e-11	Cl	6	448.706A	-35.93	1.9319146428837295e-20
12117	3.64612e-13	Cl	6	5.44811m	-35.93	1.9319146428837295e-20
12118	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	1.9319146428837295e-20
12119	3.24465e-12	Ca	1	6122.22A	-35.93	1.9319146428837295e-20
12120	2.70683e-11	Cl	6	733.864A	-35.93	1.9319146428837295e-20
12121	3.5233e-11	Cl	6	563.803A	-35.93	1.9319146428837295e-20
12122	2.59879e-11	Cl	6	764.374A	-35.93	1.9319146428837295e-20
12123	2.5994e-11	Cl	6	764.193A	-35.93	1.9319146428837295e-20
12124	4.66179e-11	Cl	6	426.112A	-35.93	1.9319146428837295e-20
12125	1.2516e-12	Cl	6	1.58712m	-35.93	1.9319146428837295e-20
12126	4.35213e-12	Fe	7	4564.31A	-35.93	1.9319146428837295e-20
12127	3.64426e-12	Fe	2	5450.89A	-35.93	1.9319146428837295e-20
12128	1.49064e-12	Cl	6	1.33261m	-35.93	1.9319146428837295e-20
12129	3.4255e-12	Fe	2	5798.99A	-35.93	1.9319146428837295e-20
12130	9.29334e-12	Cl	6	2137.49A	-35.93	1.9319146428837295e-20
12131	1.00393e-11	Cl	6	1978.67A	-35.93	1.9319146428837295e-20
12132	1.00423e-11	Cl	6	1978.08A	-35.93	1.9319146428837295e-20
12133	1.00484e-11	Cl	6	1976.87A	-35.93	1.9319146428837295e-20
12134	1.25578e-13	Cl	6	15.8185m	-35.93	1.9319146428837295e-20
12135	5.66149e-11	Cl	6	350.870A	-35.93	1.9319146428837295e-20
12136	3.5991e-11	Cl	6	551.928A	-35.93	1.9319146428837295e-20
12137	8.91635e-12	Cl	6	2227.87A	-35.93	1.9319146428837295e-20
12138	2.98048e-15	Cl	6	666.485m	-35.93	1.9319146428837295e-20
12139	2.91821e-11	Cl	6	680.707A	-35.93	1.9319146428837295e-20
12140	8.79374e-12	Cl	6	2258.93A	-35.93	1.9319146428837295e-20
12141	8.92927e-12	Cl	6	2224.65A	-35.93	1.9319146428837295e-20
12142	2.95466e-11	Cl	6	672.310A	-35.93	1.9319146428837295e-20
12143	2.39035e-13	Cl	6	8.31029m	-35.93	1.9319146428837295e-20
12144	8.04158e-12	Cl	6	2470.22A	-35.93	1.9319146428837295e-20
12145	3.94496e-12	Fe	2	5035.40A	-35.93	1.9319146428837295e-20
12146	8.79076e-12	Cl	6	2259.70A	-35.93	1.9319146428837295e-20
12147	3.74881e-12	Fe	2	5298.88A	-35.93	1.9319146428837295e-20
12148	8.7999e-12	Cl	6	2257.35A	-35.93	1.9319146428837295e-20
12149	6.15966e-15	Cl	6	322.493m	-35.93	1.9319146428837295e-20
12150	1.69656e-11	Cl	6	1170.86A	-35.93	1.9319146428837295e-20
12151	2.94211e-11	Cl	6	675.178A	-35.93	1.9319146428837295e-20
12152	7.802519999999999e-12	Cl	6	2545.90A	-35.93	1.9319146428837295e-20
12153	8.551689999999999e-12	Cl	6	2322.87A	-35.93	1.9319146428837295e-20
12154	8.55467e-12	Cl	6	2322.06A	-35.93	1.9319146428837295e-20
12155	8.56083e-12	Cl	6	2320.39A	-35.93	1.9319146428837295e-20
12156	1.67267e-11	Cl	6	1187.59A	-35.93	1.9319146428837295e-20
12157	1.70912e-11	Cl	6	1162.26A	-35.93	1.9319146428837295e-20
12158	2.13819e-11	Cl	6	929.031A	-35.93	1.9319146428837295e-20
12159	8.18008e-12	Cl	6	2428.39A	-35.93	1.9319146428837295e-20
12160	1.47126e-11	Cl	7	1350.17A	-35.93	1.9319146428837295e-20
12161	8.1771e-12	Cl	6	2429.28A	-35.93	1.9319146428837295e-20
12162	8.170939999999999e-12	Cl	6	2431.11A	-35.93	1.9319146428837295e-20
12163	2.06239e-11	Cl	6	963.178A	-35.93	1.9319146428837295e-20
12164	1.24554e-11	Cl	6	1594.85A	-35.93	1.9319146428837295e-20
12165	7.62791e-11	Cl	7	260.418A	-35.93	1.9319146428837295e-20
12166	9.09953e-11	Cl	7	218.302A	-35.93	1.9319146428837295e-20
12167	1.0790799999999998e-10	Cl	7	184.086A	-35.93	1.9319146428837295e-20
12168	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	1.9319146428837295e-20
12169	5.78022e-11	Cl	7	343.663A	-35.93	1.9319146428837295e-20
12170	4.34064e-12	Fe	2	4576.39A	-35.93	1.9319146428837295e-20
12171	2.36848e-11	Cl	7	838.701A	-35.93	1.9319146428837295e-20
12172	2.36884e-11	Cl	7	838.574A	-35.93	1.9319146428837295e-20
12173	3.6344e-11	Cl	7	546.568A	-35.93	1.9319146428837295e-20
12174	1.22796e-13	Cl	7	16.1768m	-35.93	1.9319146428837295e-20
12175	1.19117e-11	Cl	7	1667.64A	-35.93	1.9319146428837295e-20
12176	3.7451900000000005e-12	Fe	1	5303.99A	-35.93	1.9319146428837295e-20
12177	3.7801400000000005e-12	Fe	1	5254.96A	-35.93	1.9319146428837295e-20
12178	7.223260000000001e-12	Cr	11	2750.07A	-35.93	1.9319146428837295e-20
12179	2.48373e-13	Co	12	7.99782m	-35.93	1.9319146428837295e-20
12180	2.8639e-11	Cl	8	693.616A	-35.93	1.9319146428837295e-20
12181	2.92095e-11	Cl	8	680.069A	-35.93	1.9319146428837295e-20
12182	3.0407e-12	Cl	8	6532.86A	-35.93	1.9319146428837295e-20
12183	4.6341900000000005e-12	Fe	2	4286.50A	-35.93	1.9319146428837295e-20
12184	2.43516e-11	Cl	8	815.734A	-35.93	1.9319146428837295e-20
12185	8.07456e-12	Cl	8	2460.13A	-35.93	1.9319146428837295e-20
12186	1.18285e-12	Cl	8	1.67937m	-35.93	1.9319146428837295e-20
12187	5.45354e-12	Fe	2	3642.49A	-35.93	1.9319146428837295e-20
12188	6.9738899999999995e-12	Fe	2	2848.41A	-35.93	1.9319146428837295e-20
12189	1.61542e-12	Cl	8	1.22968m	-35.93	1.9319146428837295e-20
12190	5.5108699999999995e-12	Fe	2	3604.60A	-35.93	1.9319146428837295e-20
12191	1.82863e-12	Cl	8	1.08630m	-35.93	1.9319146428837295e-20
12192	2.11058e-12	Cl	8	9411.84A	-35.93	1.9319146428837295e-20
12193	5.70663e-13	Cl	8	3.48094m	-35.93	1.9319146428837295e-20
12194	7.838670000000001e-13	Cl	8	2.53416m	-35.93	1.9319146428837295e-20
12195	1.06582e-12	Cl	8	1.86377m	-35.93	1.9319146428837295e-20
12196	2.54658e-11	Cl	8	780.043A	-35.93	1.9319146428837295e-20
12197	4.83035e-12	Fe	2	4112.43A	-35.93	1.9319146428837295e-20
12198	2.6576e-12	Cl	8	7474.58A	-35.93	1.9319146428837295e-20
12199	1.1145e-12	Cl	8	1.78236m	-35.93	1.9319146428837295e-20
12200	7.00865e-12	Cl	8	2834.28A	-35.93	1.9319146428837295e-20
12201	7.57936e-12	Cl	8	2620.86A	-35.93	1.9319146428837295e-20
12202	7.79258e-12	Cl	8	2549.15A	-35.93	1.9319146428837295e-20
12203	4.87638e-12	Fe	2	4073.61A	-35.93	1.9319146428837295e-20
12204	2.75248e-11	Cl	8	721.693A	-35.93	1.9319146428837295e-20
12205	2.46784e-13	Cl	8	8.04934m	-35.93	1.9319146428837295e-20
12206	4.41543e-12	Fe	2	4498.87A	-35.93	1.9319146428837295e-20
12207	1.1723200000000001e-14	Cl	7	169.445m	-35.93	1.9319146428837295e-20
12208	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	1.9319146428837295e-20
12209	2.80166e-12	Cl	7	7090.24A	-35.93	1.9319146428837295e-20
12210	3.57658e-15	Cl	7	555.404m	-35.93	1.9319146428837295e-20
12211	1.26592e-11	Cl	7	1569.17A	-35.93	1.9319146428837295e-20
12212	1.26556e-11	Cl	7	1569.61A	-35.93	1.9319146428837295e-20
12213	1.6913e-11	Cl	7	1174.51A	-35.93	1.9319146428837295e-20
12214	5.841739999999999e-14	Cl	7	34.0043m	-35.93	1.9319146428837295e-20
12215	2.13204e-13	Cl	8	9.31712m	-35.93	1.9319146428837295e-20
12216	4.95157e-13	Cl	8	4.01175m	-35.93	1.9319146428837295e-20
12217	5.01739e-12	Cl	8	3959.12A	-35.93	1.9319146428837295e-20
12218	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	1.9319146428837295e-20
12219	4.50096e-12	Fe	2	4413.39A	-35.93	1.9319146428837295e-20
12220	5.835419999999999e-12	Fe	2	3404.12A	-35.93	1.9319146428837295e-20
12221	3.71112e-12	Cl	8	5352.69A	-35.93	1.9319146428837295e-20
12222	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	1.9319146428837295e-20
12223	9.46402e-13	Cl	8	2.09894m	-35.93	1.9319146428837295e-20
12224	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	1.9319146428837295e-20
12225	2.56183e-12	Cl	8	7754.01A	-35.93	1.9319146428837295e-20
12226	8.187020000000001e-13	Fe	2	2.42634m	-35.93	1.9319146428837295e-20
12227	6.55895e-12	Fe	2	3028.60A	-35.93	1.9319146428837295e-20
12228	1.08425e-12	Fe	2	1.83209m	-35.93	1.9319146428837295e-20
12229	1.00828e-12	Fe	2	1.97014m	-35.93	1.9319146428837295e-20
12230	5.36487e-16	C	5	3702.69m	-35.93	1.9319146428837295e-20
12231	1.21206e-15	C	5	1638.90m	-35.93	1.9319146428837295e-20
12232	1.21206e-15	C	5	1638.90m	-35.93	1.9319146428837295e-20
12233	1.98699e-15	N	6	999.727m	-35.93	1.9319146428837295e-20
12234	1.98699e-15	N	6	999.727m	-35.93	1.9319146428837295e-20
12235	4.71972e-12	Fe	2	4208.82A	-35.93	1.9319146428837295e-20
12236	3.49791e-12	Cl	8	5678.95A	-35.93	1.9319146428837295e-20
12237	2.92724e-12	Cl	8	6786.07A	-35.93	1.9319146428837295e-20
12238	1.88247e-12	Cl	8	1.05523m	-35.93	1.9319146428837295e-20
12239	2.81954e-13	Cl	8	7.04530m	-35.93	1.9319146428837295e-20
12240	7.02943e-12	Fe	2	2825.90A	-35.93	1.9319146428837295e-20
12241	6.614489999999999e-12	Fe	2	3003.17A	-35.93	1.9319146428837295e-20
12242	1.4513e-11	Co	12	1368.74A	-35.93	1.9319146428837295e-20
12243	9.29155e-12	Co	12	2137.91A	-35.93	1.9319146428837295e-20
12244	4.97745e-12	Co	12	3990.89A	-35.93	1.9319146428837295e-20
12245	1.04476e-12	Cl	8	1.90134m	-35.93	1.9319146428837295e-20
12246	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	1.9319146428837295e-20
12247	4.91587e-12	Fe	2	4040.88A	-35.93	1.9319146428837295e-20
12248	5.86846e-12	Fe	2	3384.95A	-35.93	1.9319146428837295e-20
12249	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	1.9319146428837295e-20
12250	3.17403e-12	Cl	8	6258.44A	-35.93	1.9319146428837295e-20
12251	3.9579e-12	Cl	8	5018.93A	-35.93	1.9319146428837295e-20
12252	4.23986e-12	Cl	8	4685.16A	-35.93	1.9319146428837295e-20
12253	9.3607e-13	Cl	8	2.12211m	-35.93	1.9319146428837295e-20
12254	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	1.9319146428837295e-20
12255	4.0813e-12	Cl	8	4867.19A	-35.93	1.9319146428837295e-20
12256	1.94182e-12	Fe	1	1.02298m	-35.93	1.9319146428837295e-20
12257	5.82187e-14	F	6	34.1204m	-35.93	1.9319146428837295e-20
12258	1.4306299999999998e-14	F	6	138.851m	-35.93	1.9319146428837295e-20
12259	1.07802e-10	Co	8	184.267A	-35.93	1.9319146428837295e-20
12260	4.56474e-12	F	6	4351.71A	-35.93	1.9319146428837295e-20
12261	9.85174e-11	F	6	201.634A	-35.93	1.9319146428837295e-20
12262	4.6229599999999995e-12	F	6	4296.91A	-35.93	1.9319146428837295e-20
12263	1.20826e-11	Cr	5	1644.05A	-35.93	1.9319146428837295e-20
12264	1.59555e-13	F	6	12.4499m	-35.93	1.9319146428837295e-20
12265	1.1986100000000002e-10	F	6	165.729A	-35.93	1.9319146428837295e-20
12266	4.04571e-11	F	4	491.001A	-35.93	1.9319146428837295e-20
12267	1.20201e-11	Cr	5	1652.60A	-35.93	1.9319146428837295e-20
12268	1.08106e-11	Cr	5	1837.50A	-35.93	1.9319146428837295e-20
12269	8.40575e-12	Cu	1	2363.20A	-35.93	1.9319146428837295e-20
12270	1.37624e-10	F	6	144.339A	-35.93	1.9319146428837295e-20
12271	4.8272e-11	F	6	411.511A	-35.93	1.9319146428837295e-20
12272	3.05732e-11	F	6	649.735A	-35.93	1.9319146428837295e-20
12273	7.11341e-15	F	3	279.254m	-35.93	1.9319146428837295e-20
12274	3.11957e-13	Cr	11	6.36769m	-35.93	1.9319146428837295e-20
12275	4.11039e-11	Cr	11	483.274A	-35.93	1.9319146428837295e-20
12276	4.57828e-11	Cr	11	433.885A	-35.93	1.9319146428837295e-20
12277	4.60728e-11	Cr	11	431.153A	-35.93	1.9319146428837295e-20
12278	2.901e-13	Cr	11	6.84745m	-35.93	1.9319146428837295e-20
12279	1.48045e-12	Fe	1	1.34179m	-35.93	1.9319146428837295e-20
12280	1.04238e-10	Co	8	190.569A	-35.93	1.9319146428837295e-20
12281	1.03649e-10	Co	8	191.652A	-35.93	1.9319146428837295e-20
12282	1.03588e-10	Co	8	191.764A	-35.93	1.9319146428837295e-20
12283	1.65019e-12	Co	8	1.20376m	-35.93	1.9319146428837295e-20
12284	5.0357e-11	Cr	10	394.473A	-35.93	1.9319146428837295e-20
12285	4.48345e-11	Cr	10	443.062A	-35.93	1.9319146428837295e-20
12286	4.43869e-11	Cr	10	447.529A	-35.93	1.9319146428837295e-20
12287	4.41944e-11	Cr	10	449.479A	-35.93	1.9319146428837295e-20
12288	1.7871400000000004e-14	Fe	1	111.152m	-35.93	1.9319146428837295e-20
12289	3.6585400000000006e-14	Fe	1	54.2961m	-35.93	1.9319146428837295e-20
12290	5.41352e-11	Cr	11	366.941A	-35.93	1.9319146428837295e-20
12291	1.44386e-12	Fe	1	1.37579m	-35.93	1.9319146428837295e-20
12292	4.70629e-11	Cr	11	422.083A	-35.93	1.9319146428837295e-20
12293	1.37738e-10	F	6	144.219A	-35.93	1.9319146428837295e-20
12294	3.0899e-11	F	6	642.884A	-35.93	1.9319146428837295e-20
12295	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	1.9319146428837295e-20
12296	4.46146e-12	Fe	2	4452.46A	-35.93	1.9319146428837295e-20
12297	1.06992e-10	F	6	185.663A	-35.93	1.9319146428837295e-20
12298	1.0185799999999998e-10	F	6	195.022A	-35.93	1.9319146428837295e-20
12299	1.04227e-10	Co	8	190.589A	-35.93	1.9319146428837295e-20
12300	1.0839100000000001e-10	Co	8	183.266A	-35.93	1.9319146428837295e-20
12301	1.45934e-11	Cl	7	1361.19A	-35.93	1.9319146428837295e-20
12302	2.80953e-11	Cl	8	707.039A	-35.93	1.9319146428837295e-20
12303	4.68022e-12	Fe	2	4244.34A	-35.93	1.9319146428837295e-20
12304	1.4975899999999999e-12	Cl	8	1.32643m	-35.93	1.9319146428837295e-20
12305	3.47703e-11	F	4	571.305A	-35.93	1.9319146428837295e-20
12306	2.2809e-11	Cl	8	870.906A	-35.93	1.9319146428837295e-20
12307	2.30557e-11	Cl	8	861.586A	-35.93	1.9319146428837295e-20
12308	2.49376e-11	Cl	8	796.565A	-35.93	1.9319146428837295e-20
12309	2.67658e-11	Cl	8	742.159A	-35.93	1.9319146428837295e-20
12310	2.13118e-11	Cl	8	932.088A	-35.93	1.9319146428837295e-20
12311	2.24943e-11	Cl	8	883.088A	-35.93	1.9319146428837295e-20
12312	2.50554e-11	Cl	8	792.820A	-35.93	1.9319146428837295e-20
12313	1.75393e-11	F	6	1132.57A	-35.93	1.9319146428837295e-20
12314	9.83579e-11	F	6	201.961A	-35.93	1.9319146428837295e-20
12315	1.06891e-10	F	6	185.839A	-35.93	1.9319146428837295e-20
12316	9.38957e-11	F	6	211.559A	-35.93	1.9319146428837295e-20
12317	1.01336e-13	F	6	19.6025m	-35.93	1.9319146428837295e-20
12318	1.76406e-11	F	6	1126.06A	-35.93	1.9319146428837295e-20
12319	7.89572e-11	Cr	12	251.585A	-35.93	1.9319146428837295e-20
12320	9.84592e-11	F	6	201.753A	-35.93	1.9319146428837295e-20
12321	4.90389e-13	F	6	4.05076m	-35.93	1.9319146428837295e-20
12322	5.98083e-11	Cr	12	332.135A	-35.93	1.9319146428837295e-20
12323	4.83312e-11	Cr	12	411.007A	-35.93	1.9319146428837295e-20
12324	4.76082e-13	F	6	4.17248m	-35.93	1.9319146428837295e-20
12325	4.76354e-11	Cr	12	417.011A	-35.93	1.9319146428837295e-20
12326	8.5356e-12	F	6	2327.25A	-35.93	1.9319146428837295e-20
12327	8.08185e-11	F	6	245.791A	-35.93	1.9319146428837295e-20
12328	1.02429e-10	F	6	193.935A	-35.93	1.9319146428837295e-20
12329	4.74778e-11	Cr	12	418.394A	-35.93	1.9319146428837295e-20
12330	4.72518e-11	Cr	12	420.396A	-35.93	1.9319146428837295e-20
12331	3.28121e-11	Cr	12	605.400A	-35.93	1.9319146428837295e-20
12332	3.84042e-12	Fe	2	5172.47A	-35.93	1.9319146428837295e-20
12333	1.70713e-11	Cl	6	1163.62A	-35.93	1.9319146428837295e-20
12334	5.63843e-11	Cl	6	352.305A	-35.93	1.9319146428837295e-20
12335	3.95176e-11	K	8	502.674A	-35.93	1.9319146428837295e-20
12336	5.78482e-11	He	1	343.389A	-35.93	1.9319146428837295e-20
12337	6.02833e-11	He	1	329.519A	-35.93	1.9319146428837295e-20
12338	5.78008e-11	He	1	343.671A	-35.93	1.9319146428837295e-20
12339	6.36894e-11	Fe	9	311.896A	-35.93	1.9319146428837295e-20
12340	4.96128e-11	Fe	9	400.389A	-35.93	1.9319146428837295e-20
12341	5.86472e-11	He	1	338.711A	-35.93	1.9319146428837295e-20
12342	5.86233e-11	He	1	338.849A	-35.93	1.9319146428837295e-20
12343	1.30268e-10	Li	2	152.489A	-35.93	1.9319146428837295e-20
12344	7.44017e-11	K	8	266.989A	-35.93	1.9319146428837295e-20
12345	8.48975e-11	Fe	9	233.982A	-35.93	1.9319146428837295e-20
12346	8.47718e-11	Fe	9	234.329A	-35.93	1.9319146428837295e-20
12347	5.86241e-11	He	1	338.845A	-35.93	1.9319146428837295e-20
12348	2.03656e-11	Fe	9	975.393A	-35.93	1.9319146428837295e-20
12349	9.70372e-12	K	8	2047.10A	-35.93	1.9319146428837295e-20
12350	4.96673e-11	Fe	9	399.950A	-35.93	1.9319146428837295e-20
12351	8.46746e-11	Fe	9	234.598A	-35.93	1.9319146428837295e-20
12352	5.9941e-11	Fe	9	331.400A	-35.93	1.9319146428837295e-20
12353	7.82078e-13	K	8	2.53996m	-35.93	1.9319146428837295e-20
12354	5.12047e-13	K	8	3.87942m	-35.93	1.9319146428837295e-20
12355	8.51798e-11	Fe	9	233.206A	-35.93	1.9319146428837295e-20
12356	8.57098e-11	Fe	9	231.764A	-35.93	1.9319146428837295e-20
12357	1.30173e-10	Li	2	152.601A	-35.93	1.9319146428837295e-20
12358	5.91138e-11	He	1	336.038A	-35.93	1.9319146428837295e-20
12359	1.23474e-11	K	8	1608.80A	-35.93	1.9319146428837295e-20
12360	8.39964e-11	Fe	9	236.492A	-35.93	1.9319146428837295e-20
12361	8.38339e-11	Fe	9	236.950A	-35.93	1.9319146428837295e-20
12362	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	1.9319146428837295e-20
12363	3.92476e-11	K	8	506.132A	-35.93	1.9319146428837295e-20
12364	5.86191e-11	He	1	338.874A	-35.93	1.9319146428837295e-20
12365	5.9777e-11	Fe	9	332.310A	-35.93	1.9319146428837295e-20
12366	4.86105e-11	Fe	9	408.646A	-35.93	1.9319146428837295e-20
12367	5.86233e-11	He	1	338.849A	-35.93	1.9319146428837295e-20
12368	3.47619e-12	Fe	9	5714.43A	-35.93	1.9319146428837295e-20
12369	2.86821e-11	Fe	9	692.574A	-35.93	1.9319146428837295e-20
12370	8.5277e-11	Fe	9	232.940A	-35.93	1.9319146428837295e-20
12371	8.46201e-11	Fe	9	234.749A	-35.93	1.9319146428837295e-20
12372	5.78058e-11	He	1	343.641A	-35.93	1.9319146428837295e-20
12373	2.26872e-11	K	8	875.580A	-35.93	1.9319146428837295e-20
12374	7.54381e-11	Fe	9	263.321A	-35.93	1.9319146428837295e-20
12375	5.91149e-11	He	1	336.031A	-35.93	1.9319146428837295e-20
12376	1.15436e-12	Fe	9	1.72082m	-35.93	1.9319146428837295e-20
12377	1.45204e-13	K	1	13.6804m	-35.93	1.9319146428837295e-20
12378	7.52756e-11	Fe	9	263.890A	-35.93	1.9319146428837295e-20
12379	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	1.9319146428837295e-20
12380	5.77862e-11	He	1	343.758A	-35.93	1.9319146428837295e-20
12381	1.44253e-12	Fe	9	1.37705m	-35.93	1.9319146428837295e-20
12382	7.39959e-11	Fe	9	268.453A	-35.93	1.9319146428837295e-20
12383	4.70301e-11	K	8	422.378A	-35.93	1.9319146428837295e-20
12384	1.70492e-11	Fe	9	1165.12A	-35.93	1.9319146428837295e-20
12385	7.63841e-11	Fe	9	260.060A	-35.93	1.9319146428837295e-20
12386	2.30839e-11	Fe	9	860.531A	-35.93	1.9319146428837295e-20
12387	5.83569e-11	He	1	340.396A	-35.93	1.9319146428837295e-20
12388	2.32067e-11	Fe	9	855.980A	-35.93	1.9319146428837295e-20
12389	5.83569e-11	He	1	340.396A	-35.93	1.9319146428837295e-20
12390	7.75008e-11	Fe	9	256.313A	-35.93	1.9319146428837295e-20
12391	1.4499100000000002e-13	K	1	13.7005m	-35.93	1.9319146428837295e-20
12392	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	1.9319146428837295e-20
12393	1.00263e-12	Fe	9	1.98123m	-35.93	1.9319146428837295e-20
12394	4.42816e-11	K	3	448.594A	-35.93	1.9319146428837295e-20
12395	5.91138e-11	He	1	336.038A	-35.93	1.9319146428837295e-20
12396	3.85396e-13	Fe	9	5.15430m	-35.93	1.9319146428837295e-20
12397	7.34728e-11	Fe	9	270.365A	-35.93	1.9319146428837295e-20
12398	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	1.9319146428837295e-20
12399	1.72117e-11	Fe	9	1154.13A	-35.93	1.9319146428837295e-20
12400	2.67736e-11	K	4	741.943A	-35.93	1.9319146428837295e-20
12401	1.90479e-11	Fe	9	1042.87A	-35.93	1.9319146428837295e-20
12402	3.07413e-11	K	4	646.181A	-35.93	1.9319146428837295e-20
12403	5.77836e-11	He	1	343.773A	-35.93	1.9319146428837295e-20
12404	3.97295e-11	K	4	499.992A	-35.93	1.9319146428837295e-20
12405	7.46706e-11	Fe	9	266.028A	-35.93	1.9319146428837295e-20
12406	7.49983e-11	Fe	9	264.866A	-35.93	1.9319146428837295e-20
12407	3.60962e-11	K	3	550.320A	-35.93	1.9319146428837295e-20
12408	4.11782e-11	K	3	482.402A	-35.93	1.9319146428837295e-20
12409	7.50528e-11	Fe	9	264.673A	-35.93	1.9319146428837295e-20
12410	1.64125e-13	Fe	9	12.1032m	-35.93	1.9319146428837295e-20
12411	3.15321e-11	Fe	9	629.976A	-35.93	1.9319146428837295e-20
12412	1.57696e-11	Fe	9	1259.67A	-35.93	1.9319146428837295e-20
12413	5.04695e-14	Fe	7	39.3593m	-35.93	1.9319146428837295e-20
12414	3.48842e-11	K	8	569.440A	-35.93	1.9319146428837295e-20
12415	2.4281e-12	Fe	7	8181.06A	-35.93	1.9319146428837295e-20
12416	5.91604e-11	He	1	335.773A	-35.93	1.9319146428837295e-20
12417	8.14222e-11	Fe	9	243.968A	-35.93	1.9319146428837295e-20
12418	8.32981e-11	Fe	9	238.474A	-35.93	1.9319146428837295e-20
12419	5.78186e-11	He	1	343.565A	-35.93	1.9319146428837295e-20
12420	4.48953e-11	K	8	442.462A	-35.93	1.9319146428837295e-20
12421	8.34209e-11	Fe	9	238.123A	-35.93	1.9319146428837295e-20
12422	7.66977e-14	Fe	7	25.8997m	-35.93	1.9319146428837295e-20
12423	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	1.9319146428837295e-20
12424	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	1.9319146428837295e-20
12425	2.15196e-11	Fe	9	923.085A	-35.93	1.9319146428837295e-20
12426	1.34701e-11	K	8	1474.71A	-35.93	1.9319146428837295e-20
12427	2.82449e-11	Fe	9	703.294A	-35.93	1.9319146428837295e-20
12428	5.91057e-11	He	1	336.084A	-35.93	1.9319146428837295e-20
12429	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	1.9319146428837295e-20
12430	6.07457e-11	He	1	327.010A	-35.93	1.9319146428837295e-20
12431	3.42106e-11	K	8	580.653A	-35.93	1.9319146428837295e-20
12432	3.98151e-12	Fe	9	4989.18A	-35.93	1.9319146428837295e-20
12433	1.34858e-11	K	8	1472.99A	-35.93	1.9319146428837295e-20
12434	5.77923e-11	K	8	343.722A	-35.93	1.9319146428837295e-20
12435	1.30274e-10	Li	2	152.482A	-35.93	1.9319146428837295e-20
12436	1.35118e-11	K	8	1470.16A	-35.93	1.9319146428837295e-20
12437	6.01759e-11	He	1	330.106A	-35.93	1.9319146428837295e-20
12438	2.6228199999999998e-14	Fe	7	75.7369m	-35.93	1.9319146428837295e-20
12439	5.78365e-11	He	1	343.459A	-35.93	1.9319146428837295e-20
12440	6.02142e-11	Fe	9	329.897A	-35.93	1.9319146428837295e-20
12441	6.39214e-11	Fe	9	310.764A	-35.93	1.9319146428837295e-20
12442	5.91153e-11	He	1	336.029A	-35.93	1.9319146428837295e-20
12443	6.01552e-11	He	1	330.220A	-35.93	1.9319146428837295e-20
12444	2.35817e-11	K	8	842.368A	-35.93	1.9319146428837295e-20
12445	3.58869e-11	K	8	553.529A	-35.93	1.9319146428837295e-20
12446	1.23213e-11	K	8	1612.20A	-35.93	1.9319146428837295e-20
12447	1.17937e-11	K	8	1684.32A	-35.93	1.9319146428837295e-20
12448	1.56917e-12	Fe	9	1.26593m	-35.93	1.9319146428837295e-20
12449	8.12966e-11	Fe	9	244.345A	-35.93	1.9319146428837295e-20
12450	4.41111e-14	Fe	7	45.0328m	-35.93	1.9319146428837295e-20
12451	3.44128e-11	K	8	577.241A	-35.93	1.9319146428837295e-20
12452	1.25756e-11	K	8	1579.60A	-35.93	1.9319146428837295e-20
12453	8.35566e-11	Fe	9	237.737A	-35.93	1.9319146428837295e-20
12454	5.86232e-11	He	1	338.850A	-35.93	1.9319146428837295e-20
12455	5.00526e-11	Fe	9	396.872A	-35.93	1.9319146428837295e-20
12456	6.26258e-11	Fe	9	317.193A	-35.93	1.9319146428837295e-20
12457	4.98902e-11	Fe	9	398.164A	-35.93	1.9319146428837295e-20
12458	4.97645e-11	Fe	9	399.169A	-35.93	1.9319146428837295e-20
12459	8.68961e-11	Fe	9	228.600A	-35.93	1.9319146428837295e-20
12460	8.67734e-11	Fe	9	228.923A	-35.93	1.9319146428837295e-20
12461	6.04223e-11	He	1	328.760A	-35.93	1.9319146428837295e-20
12462	8.50599e-11	Fe	9	233.535A	-35.93	1.9319146428837295e-20
12463	2.70032e-13	K	8	7.35635m	-35.93	1.9319146428837295e-20
12464	5.86232e-11	He	1	338.850A	-35.93	1.9319146428837295e-20
12465	2.24172e-11	K	8	886.124A	-35.93	1.9319146428837295e-20
12466	8.58325e-11	Fe	9	231.433A	-35.93	1.9319146428837295e-20
12467	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	1.9319146428837295e-20
12468	7.36352e-11	Fe	9	269.768A	-35.93	1.9319146428837295e-20
12469	7.54714e-11	Fe	9	263.205A	-35.93	1.9319146428837295e-20
12470	4.04121e-11	K	8	491.548A	-35.93	1.9319146428837295e-20
12471	5.78117e-11	He	1	343.606A	-35.93	1.9319146428837295e-20
12472	8.36111e-11	Fe	9	237.582A	-35.93	1.9319146428837295e-20
12473	1.78829e-14	Fe	7	111.081m	-35.93	1.9319146428837295e-20
12474	7.39303e-11	K	8	268.692A	-35.93	1.9319146428837295e-20
12475	5.93429e-11	He	1	334.740A	-35.93	1.9319146428837295e-20
12476	2.1368e-11	Fe	9	929.638A	-35.93	1.9319146428837295e-20
12477	2.14224e-11	Fe	9	927.273A	-35.93	1.9319146428837295e-20
12478	4.53666e-11	K	8	437.865A	-35.93	1.9319146428837295e-20
12479	6.4373e-11	Fe	9	308.584A	-35.93	1.9319146428837295e-20
12480	7.53487e-11	Fe	9	263.634A	-35.93	1.9319146428837295e-20
12481	5.78268e-11	He	1	343.517A	-35.93	1.9319146428837295e-20
12482	8.01426e-11	Fe	9	247.864A	-35.93	1.9319146428837295e-20
12483	8.11994e-11	Fe	9	244.638A	-35.93	1.9319146428837295e-20
12484	5.18888e-11	Fe	9	382.828A	-35.93	1.9319146428837295e-20
12485	6.83534e-11	Fe	9	290.614A	-35.93	1.9319146428837295e-20
12486	8.4123e-11	Fe	9	236.136A	-35.93	1.9319146428837295e-20
12487	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	1.9319146428837295e-20
12488	2.23044e-11	K	8	890.607A	-35.93	1.9319146428837295e-20
12489	1.67719e-11	Fe	9	1184.39A	-35.93	1.9319146428837295e-20
12490	3.50024e-11	Cl	6	567.518A	-35.93	1.9319146428837295e-20
12491	7.99938e-11	Fe	9	248.325A	-35.93	1.9319146428837295e-20
12492	6.35565e-11	He	1	312.548A	-35.93	1.9319146428837295e-20
12493	7.31954e-11	Fe	9	271.389A	-35.93	1.9319146428837295e-20
12494	6.35563e-11	He	1	312.549A	-35.93	1.9319146428837295e-20
12495	7.21931e-11	Fe	9	275.157A	-35.93	1.9319146428837295e-20
12496	7.98313e-11	Fe	9	248.830A	-35.93	1.9319146428837295e-20
12497	7.38879e-11	Fe	9	268.846A	-35.93	1.9319146428837295e-20
12498	7.65068e-11	Fe	9	259.643A	-35.93	1.9319146428837295e-20
12499	2.14812e-11	Fe	9	924.737A	-35.93	1.9319146428837295e-20
12500	4.15999e-12	Fe	9	4775.13A	-35.93	1.9319146428837295e-20
12501	2.16437e-11	Fe	9	917.796A	-35.93	1.9319146428837295e-20
12502	2.33571e-11	Fe	9	850.468A	-35.93	1.9319146428837295e-20
12503	2.34798e-11	Fe	9	846.022A	-35.93	1.9319146428837295e-20
12504	5.29027e-11	Fe	9	375.490A	-35.93	1.9319146428837295e-20
12505	7.42225e-11	Fe	9	267.634A	-35.93	1.9319146428837295e-20
12506	5.83572e-11	He	1	340.394A	-35.93	1.9319146428837295e-20
12507	7.52248e-11	Fe	9	264.068A	-35.93	1.9319146428837295e-20
12508	8.27254e-11	Fe	9	240.125A	-35.93	1.9319146428837295e-20
12509	8.26027e-11	Fe	9	240.482A	-35.93	1.9319146428837295e-20
12510	6.35565e-11	He	1	312.548A	-35.93	1.9319146428837295e-20
12511	1.02125e-11	K	8	1945.11A	-35.93	1.9319146428837295e-20
12512	7.42732e-11	Fe	9	267.451A	-35.93	1.9319146428837295e-20
12513	7.41108e-11	Fe	9	268.037A	-35.93	1.9319146428837295e-20
12514	5.22647e-11	Fe	9	380.074A	-35.93	1.9319146428837295e-20
12515	5.86232e-11	Fe	9	338.850A	-35.93	1.9319146428837295e-20
12516	8.08892e-11	Fe	9	245.576A	-35.93	1.9319146428837295e-20
12517	5.90815e-11	Fe	9	336.221A	-35.93	1.9319146428837295e-20
12518	5.95187e-11	Fe	9	333.752A	-35.93	1.9319146428837295e-20
12519	7.94471e-11	Fe	9	250.034A	-35.93	1.9319146428837295e-20
12520	5.84217e-11	He	1	340.019A	-35.93	1.9319146428837295e-20
12521	8.05039e-11	Fe	9	246.751A	-35.93	1.9319146428837295e-20
12522	2.18077e-11	Fe	9	910.890A	-35.93	1.9319146428837295e-20
12523	7.32499e-11	Fe	9	271.187A	-35.93	1.9319146428837295e-20
12524	2.35212e-11	Fe	9	844.535A	-35.93	1.9319146428837295e-20
12525	8.07268e-11	Fe	9	246.070A	-35.93	1.9319146428837295e-20
12526	2.36439e-11	Fe	9	840.151A	-35.93	1.9319146428837295e-20
12527	7.52793e-11	Fe	9	263.877A	-35.93	1.9319146428837295e-20
12528	1.99284e-11	Fe	9	996.792A	-35.93	1.9319146428837295e-20
12529	7.59867e-11	Fe	9	261.420A	-35.93	1.9319146428837295e-20
12530	5.38569e-11	Fe	9	368.838A	-35.93	1.9319146428837295e-20
12531	2.12584e-11	Fe	9	934.430A	-35.93	1.9319146428837295e-20
12532	7.28311e-11	Fe	9	272.747A	-35.93	1.9319146428837295e-20
12533	1.18094e-11	K	8	1682.09A	-35.93	1.9319146428837295e-20
12534	4.75015e-11	K	8	418.186A	-35.93	1.9319146428837295e-20
12535	9.94249e-13	Fe	9	1.99794m	-35.93	1.9319146428837295e-20
12536	5.87373e-11	He	1	338.191A	-35.93	1.9319146428837295e-20
12537	6.1822e-11	K	8	321.317A	-35.93	1.9319146428837295e-20
12538	2.13556e-11	Fe	9	930.177A	-35.93	1.9319146428837295e-20
12539	2.09852e-11	Fe	9	946.592A	-35.93	1.9319146428837295e-20
12540	5.83573e-11	He	1	340.394A	-35.93	1.9319146428837295e-20
12541	1.18354e-11	K	8	1678.39A	-35.93	1.9319146428837295e-20
12542	1.23056e-11	K	8	1614.26A	-35.93	1.9319146428837295e-20
12543	1.66311e-13	F	6	11.9442m	-35.93	1.9319146428837295e-20
12544	1.6988699999999998e-13	Fe	7	11.6927m	-35.93	1.9319146428837295e-20
12545	1.12603e-12	Cl	6	1.76412m	-35.93	1.9319146428837295e-20
12546	2.68377e-11	Cl	6	740.171A	-35.93	1.9319146428837295e-20
12547	8.94741e-13	K	8	2.22014m	-35.93	1.9319146428837295e-20
12548	1.16477e-12	K	8	1.70544m	-35.93	1.9319146428837295e-20
12549	2.12039e-11	Fe	9	936.831A	-35.93	1.9319146428837295e-20
12550	5.86745e-11	He	1	338.554A	-35.93	1.9319146428837295e-20
12551	2.10824e-11	Fe	9	942.228A	-35.93	1.9319146428837295e-20
12552	1.472e-10	Li	2	134.949A	-35.93	1.9319146428837295e-20
12553	3.49217e-11	K	8	568.828A	-35.93	1.9319146428837295e-20
12554	3.48957e-11	K	8	569.252A	-35.93	1.9319146428837295e-20
12555	2.12081e-11	Fe	9	936.646A	-35.93	1.9319146428837295e-20
12556	7.55022e-11	Fe	9	263.098A	-35.93	1.9319146428837295e-20
12557	5.86239e-11	He	1	338.846A	-35.93	1.9319146428837295e-20
12558	7.56646e-11	Fe	9	262.533A	-35.93	1.9319146428837295e-20
12559	1.25913e-11	K	8	1577.64A	-35.93	1.9319146428837295e-20
12560	5.42941e-11	Fe	9	365.868A	-35.93	1.9319146428837295e-20
12561	8.17072e-11	Fe	9	243.118A	-35.93	1.9319146428837295e-20
12562	8.18299e-11	Fe	9	242.753A	-35.93	1.9319146428837295e-20
12563	5.79693e-11	He	1	342.672A	-35.93	1.9319146428837295e-20
12564	2.02015e-11	Fe	9	983.315A	-35.93	1.9319146428837295e-20
12565	7.38334e-11	Fe	9	269.044A	-35.93	1.9319146428837295e-20
12566	1.6768200000000001e-12	K	8	1.18465m	-35.93	1.9319146428837295e-20
12567	7.97057e-11	Fe	9	249.223A	-35.93	1.9319146428837295e-20
12568	5.77925e-11	He	1	343.720A	-35.93	1.9319146428837295e-20
12569	2.27658e-12	Fe	9	8725.59A	-35.93	1.9319146428837295e-20
12570	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	1.9319146428837295e-20
12571	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	1.9319146428837295e-20
12572	1.51726e-13	Fe	9	13.0923m	-35.93	1.9319146428837295e-20
12573	1.0357e-12	Fe	9	1.91798m	-35.93	1.9319146428837295e-20
12574	4.39899e-13	Fe	9	4.51568m	-35.93	1.9319146428837295e-20
12575	1.44153e-10	Li	2	137.801A	-35.93	1.9319146428837295e-20
12576	1.62496e-13	Fe	9	12.2246m	-35.93	1.9319146428837295e-20
12577	9.72233e-14	Fe	9	20.4318m	-35.93	1.9319146428837295e-20
12578	7.32285e-11	Fe	9	271.267A	-35.93	1.9319146428837295e-20
12579	2.12485e-12	Fe	9	9348.65A	-35.93	1.9319146428837295e-20
12580	2.00207e-12	Fe	9	9921.95A	-35.93	1.9319146428837295e-20
12581	2.88173e-13	Fe	9	6.89325m	-35.93	1.9319146428837295e-20
12582	1.25677e-13	Fe	9	15.8060m	-35.93	1.9319146428837295e-20
12583	2.22207e-12	Fe	9	8939.61A	-35.93	1.9319146428837295e-20
12584	2.0993e-12	Fe	9	9462.44A	-35.93	1.9319146428837295e-20
12585	5.33001e-11	Fe	9	372.691A	-35.93	1.9319146428837295e-20
12586	1.7139e-12	Fe	9	1.15902m	-35.93	1.9319146428837295e-20
12587	5.450309999999999e-14	Fe	9	36.4465m	-35.93	1.9319146428837295e-20
12588	1.83667e-12	Fe	9	1.08154m	-35.93	1.9319146428837295e-20
12589	1.43578e-10	Li	2	138.353A	-35.93	1.9319146428837295e-20
12590	5.83568e-11	He	1	340.397A	-35.93	1.9319146428837295e-20
12591	3.488e-11	K	8	569.508A	-35.93	1.9319146428837295e-20
12592	5.83544e-11	He	1	340.411A	-35.93	1.9319146428837295e-20
12593	1.68264e-11	Fe	9	1180.55A	-35.93	1.9319146428837295e-20
12594	5.92154e-11	He	1	335.461A	-35.93	1.9319146428837295e-20
12595	3.27869e-11	K	8	605.866A	-35.93	1.9319146428837295e-20
12596	1.69236e-11	Fe	9	1173.77A	-35.93	1.9319146428837295e-20
12597	1.3062e-10	Li	2	152.078A	-35.93	1.9319146428837295e-20
12598	1.30764e-10	Li	2	151.911A	-35.93	1.9319146428837295e-20
12599	5.36303e-11	Fe	9	370.396A	-35.93	1.9319146428837295e-20
12600	5.40675e-11	Fe	9	367.401A	-35.93	1.9319146428837295e-20
12601	5.83568e-11	He	1	340.397A	-35.93	1.9319146428837295e-20
12602	1.3156299999999998e-10	Li	2	150.988A	-35.93	1.9319146428837295e-20
12603	7.7378e-11	Fe	9	256.720A	-35.93	1.9319146428837295e-20
12604	1.45204e-13	K	1	13.6804m	-35.93	1.9319146428837295e-20
12605	2.229e-13	Fe	9	8.91181m	-35.93	1.9319146428837295e-20
12606	1.22776e-13	Fe	9	16.1794m	-35.93	1.9319146428837295e-20
12607	5.80204e-11	He	1	342.370A	-35.93	1.9319146428837295e-20
12608	5.77964e-11	He	1	343.697A	-35.93	1.9319146428837295e-20
12609	7.72742e-11	Fe	9	257.064A	-35.93	1.9319146428837295e-20
12610	2.13705e-11	Fe	9	929.526A	-35.93	1.9319146428837295e-20
12611	2.16453e-11	Fe	9	917.727A	-35.93	1.9319146428837295e-20
12612	4.4332e-12	Fe	9	4480.84A	-35.93	1.9319146428837295e-20
12613	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	1.9319146428837295e-20
12614	7.85516e-11	Fe	9	252.884A	-35.93	1.9319146428837295e-20
12615	7.9554e-11	Fe	9	249.698A	-35.93	1.9319146428837295e-20
12616	5.83862e-11	He	1	340.225A	-35.93	1.9319146428837295e-20
12617	7.42853e-11	Fe	9	267.408A	-35.93	1.9319146428837295e-20
12618	1.56372e-11	Li	2	1270.33A	-35.93	1.9319146428837295e-20
12619	5.18275e-11	Fe	9	383.280A	-35.93	1.9319146428837295e-20
12620	7.42309e-11	Fe	9	267.604A	-35.93	1.9319146428837295e-20
12621	1.1377e-11	K	8	1746.02A	-35.93	1.9319146428837295e-20
12622	5.83707e-11	He	1	340.316A	-35.93	1.9319146428837295e-20
12623	7.61094e-11	Fe	9	260.999A	-35.93	1.9319146428837295e-20
12624	7.96085e-11	Fe	9	249.527A	-35.93	1.9319146428837295e-20
12625	5.78625e-11	He	1	343.304A	-35.93	1.9319146428837295e-20
12626	7.71515e-11	Fe	9	257.473A	-35.93	1.9319146428837295e-20
12627	2.86282e-12	K	1	6938.76A	-35.93	1.9319146428837295e-20
12628	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.9319146428837295e-20
12629	5.79027e-11	He	1	343.066A	-35.93	1.9319146428837295e-20
12630	5.79315e-11	He	1	342.896A	-35.93	1.9319146428837295e-20
12631	5.425609999999999e-13	K	1	3.66124m	-35.93	1.9319146428837295e-20
12632	5.77892e-11	He	1	343.740A	-35.93	1.9319146428837295e-20
12633	2.25744e-11	K	8	879.956A	-35.93	1.9319146428837295e-20
12634	5.46288e-13	K	1	3.63626m	-35.93	1.9319146428837295e-20
12635	1.3096e-12	K	1	1.51684m	-35.93	1.9319146428837295e-20
12636	1.31006e-12	K	1	1.51631m	-35.93	1.9319146428837295e-20
12637	3.27922e-12	Fe	9	6057.68A	-35.93	1.9319146428837295e-20
12638	2.8742900000000003e-12	K	1	6911.08A	-35.93	1.9319146428837295e-20
12639	7.45082e-11	Fe	9	266.608A	-35.93	1.9319146428837295e-20
12640	1.4208000000000001e-10	Li	2	139.812A	-35.93	1.9319146428837295e-20
12641	1.31006e-12	K	1	1.51631m	-35.93	1.9319146428837295e-20
12642	5.78803e-11	He	1	343.199A	-35.93	1.9319146428837295e-20
12643	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.9319146428837295e-20
12644	8.41908e-13	Fe	2	2.35946m	-35.93	1.9319146428837295e-20
12645	8.09268e-13	Fe	2	2.45462m	-35.93	1.9319146428837295e-20
12646	1.27041e-12	Fe	2	1.56363m	-35.93	1.9319146428837295e-20
12647	3.57846e-11	S	11	555.112A	-35.93	1.9319146428837295e-20
12648	4.6587e-11	Na	8	426.395A	-35.93	1.9319146428837295e-20
12649	1.77041e-10	P	8	112.202A	-35.93	1.9319146428837295e-20
12650	1.5731e-12	P	8	1.26276m	-35.93	1.9319146428837295e-20
12651	5.09269e-12	Mg	9	3900.58A	-35.93	1.9319146428837295e-20
12652	4.58342e-11	S	11	433.398A	-35.93	1.9319146428837295e-20
12653	1.22331e-11	S	11	1623.83A	-35.93	1.9319146428837295e-20
12654	4.71589e-11	S	11	421.224A	-35.93	1.9319146428837295e-20
12655	3.47828e-11	S	11	571.100A	-35.93	1.9319146428837295e-20
12656	4.59202e-11	S	11	432.587A	-35.93	1.9319146428837295e-20
12657	1.23841e-11	S	11	1604.03A	-35.93	1.9319146428837295e-20
12658	1.22981e-11	S	11	1615.25A	-35.93	1.9319146428837295e-20
12659	1.22903e-11	S	11	1616.27A	-35.93	1.9319146428837295e-20
12660	5.44434e-14	S	11	36.4865m	-35.93	1.9319146428837295e-20
12661	5.72251e-14	S	11	34.7128m	-35.93	1.9319146428837295e-20
12662	8.0695e-11	S	11	246.167A	-35.93	1.9319146428837295e-20
12663	6.93207e-11	S	11	286.559A	-35.93	1.9319146428837295e-20
12664	1.6738e-11	Na	8	1186.79A	-35.93	1.9319146428837295e-20
12665	1.69036e-11	Na	8	1175.16A	-35.93	1.9319146428837295e-20
12666	1.71871e-11	Na	8	1155.78A	-35.93	1.9319146428837295e-20
12667	2.34263e-11	Na	8	847.955A	-35.93	1.9319146428837295e-20
12668	3.58654e-11	Ne	6	553.861A	-35.93	1.9319146428837295e-20
12669	3.58791e-11	Ne	6	553.650A	-35.93	1.9319146428837295e-20
12670	2.83316e-11	Ne	6	701.141A	-35.93	1.9319146428837295e-20
12671	4.50984e-11	Ne	6	440.469A	-35.93	1.9319146428837295e-20
12672	3.58595e-11	Ne	6	553.953A	-35.93	1.9319146428837295e-20
12673	3.58731e-11	Ne	6	553.742A	-35.93	1.9319146428837295e-20
12674	2.83257e-11	Ne	6	701.288A	-35.93	1.9319146428837295e-20
12675	5.12806e-11	Ne	6	387.368A	-35.93	1.9319146428837295e-20
12676	5.12944e-11	Ne	6	387.264A	-35.93	1.9319146428837295e-20
12677	4.37468e-11	Ne	6	454.078A	-35.93	1.9319146428837295e-20
12678	5.14093e-11	Ne	6	386.398A	-35.93	1.9319146428837295e-20
12679	5.1423e-11	Ne	6	386.295A	-35.93	1.9319146428837295e-20
12680	4.38755e-11	Ne	6	452.746A	-35.93	1.9319146428837295e-20
12681	5.15112e-11	Ne	6	385.634A	-35.93	1.9319146428837295e-20
12682	4.39638e-11	Ne	6	451.837A	-35.93	1.9319146428837295e-20
12683	6.83189e-11	S	11	290.761A	-35.93	1.9319146428837295e-20
12684	4.58264e-11	S	11	433.472A	-35.93	1.9319146428837295e-20
12685	2.55768e-11	Ne	6	776.658A	-35.93	1.9319146428837295e-20
12686	3.47749e-11	S	11	571.231A	-35.93	1.9319146428837295e-20
12687	3.70561e-11	S	5	536.064A	-35.93	1.9319146428837295e-20
12688	3.72074e-11	S	5	533.884A	-35.93	1.9319146428837295e-20
12689	3.01853e-11	S	5	658.084A	-35.93	1.9319146428837295e-20
12690	3.35884e-11	He	1	591.409A	-35.93	1.9319146428837295e-20
12691	1.13744e-11	S	11	1746.42A	-35.93	1.9319146428837295e-20
12692	1.23761e-11	S	11	1605.06A	-35.93	1.9319146428837295e-20
12693	1.00204e-12	S	11	1.98241m	-35.93	1.9319146428837295e-20
12694	2.34005e-11	S	11	848.891A	-35.93	1.9319146428837295e-20
12695	3.1126e-11	P	8	638.196A	-35.93	1.9319146428837295e-20
12696	2.23987e-11	S	11	886.857A	-35.93	1.9319146428837295e-20
12697	3.48609e-11	S	11	569.821A	-35.93	1.9319146428837295e-20
12698	2.34865e-11	S	11	845.782A	-35.93	1.9319146428837295e-20
12699	2.24847e-11	S	11	883.464A	-35.93	1.9319146428837295e-20
12700	8.60364e-14	S	11	23.0884m	-35.93	1.9319146428837295e-20
12701	3.48686e-11	S	11	569.695A	-35.93	1.9319146428837295e-20
12702	2.34942e-11	S	11	845.503A	-35.93	1.9319146428837295e-20
12703	1.44646e-11	S	5	1373.32A	-35.93	1.9319146428837295e-20
12704	1.46987e-11	S	5	1351.44A	-35.93	1.9319146428837295e-20
12705	3.57274e-11	S	11	556.001A	-35.93	1.9319146428837295e-20
12706	3.47256e-11	S	11	572.041A	-35.93	1.9319146428837295e-20
12707	3.35905e-11	S	11	591.371A	-35.93	1.9319146428837295e-20
12708	3.35933e-11	S	11	591.322A	-35.93	1.9319146428837295e-20
12709	3.35361e-11	S	11	592.330A	-35.93	1.9319146428837295e-20
12710	7.8911e-11	S	11	251.732A	-35.93	1.9319146428837295e-20
12711	5.65123e-11	S	11	351.507A	-35.93	1.9319146428837295e-20
12712	4.41282e-11	S	11	450.153A	-35.93	1.9319146428837295e-20
12713	1.05921e-11	S	11	1875.40A	-35.93	1.9319146428837295e-20
12714	9.19782e-11	S	11	215.969A	-35.93	1.9319146428837295e-20
12715	6.95795e-11	S	11	285.493A	-35.93	1.9319146428837295e-20
12716	6.94857e-11	S	11	285.878A	-35.93	1.9319146428837295e-20
12717	5.72499e-11	S	11	346.978A	-35.93	1.9319146428837295e-20
12718	5.71954e-11	S	11	347.308A	-35.93	1.9319146428837295e-20
12719	2.36593e-11	S	11	839.604A	-35.93	1.9319146428837295e-20
12720	1.22409e-11	S	11	1622.80A	-35.93	1.9319146428837295e-20
12721	1.23269e-11	S	11	1611.48A	-35.93	1.9319146428837295e-20
12722	1.80293e-11	Ne	6	1101.79A	-35.93	1.9319146428837295e-20
12723	3.47932e-11	Ne	6	570.930A	-35.93	1.9319146428837295e-20
12724	9.378560000000001e-14	S	11	21.1807m	-35.93	1.9319146428837295e-20
12725	3.49477e-11	P	11	568.406A	-35.93	1.9319146428837295e-20
12726	5.72082e-11	P	5	347.231A	-35.93	1.9319146428837295e-20
12727	5.10007e-11	P	5	389.494A	-35.93	1.9319146428837295e-20
12728	3.66116e-11	P	5	542.573A	-35.93	1.9319146428837295e-20
12729	4.64578e-12	He	1	4275.81A	-35.93	1.9319146428837295e-20
12730	4.80831e-11	P	11	413.128A	-35.93	1.9319146428837295e-20
12731	7.41582e-11	P	11	267.866A	-35.93	1.9319146428837295e-20
12732	6.10226e-11	P	11	325.526A	-35.93	1.9319146428837295e-20
12733	8.44276e-11	P	10	235.284A	-35.93	1.9319146428837295e-20
12734	3.09774e-11	Ne	6	641.257A	-35.93	1.9319146428837295e-20
12735	6.36569e-11	P	10	312.055A	-35.93	1.9319146428837295e-20
12736	5.23525e-11	P	10	379.437A	-35.93	1.9319146428837295e-20
12737	5.23417e-11	P	10	379.515A	-35.93	1.9319146428837295e-20
12738	2.14635e-11	P	10	925.499A	-35.93	1.9319146428837295e-20
12739	1.05869e-10	P	10	187.632A	-35.93	1.9319146428837295e-20
12740	7.37181e-11	P	10	269.465A	-35.93	1.9319146428837295e-20
12741	6.24031e-11	P	10	318.325A	-35.93	1.9319146428837295e-20
12742	3.64536e-11	P	5	544.924A	-35.93	1.9319146428837295e-20
12743	5.08427e-11	P	5	390.704A	-35.93	1.9319146428837295e-20
12744	5.08436e-11	P	5	390.697A	-35.93	1.9319146428837295e-20
12745	5.70503e-11	P	5	348.192A	-35.93	1.9319146428837295e-20
12746	7.69977e-12	Ni	12	2579.88A	-35.93	1.9319146428837295e-20
12747	6.27301e-12	Ni	12	3166.65A	-35.93	1.9319146428837295e-20
12748	6.64123e-11	Ne	8	299.108A	-35.93	1.9319146428837295e-20
12749	6.65093e-11	Ne	8	298.672A	-35.93	1.9319146428837295e-20
12750	1.55597e-10	Ne	7	127.666A	-35.93	1.9319146428837295e-20
12751	3.70636e-11	O	6	535.956A	-35.93	1.9319146428837295e-20
12752	3.70325e-11	O	6	536.406A	-35.93	1.9319146428837295e-20
12753	3.25874e-11	P	10	609.575A	-35.93	1.9319146428837295e-20
12754	7.47397e-11	P	10	265.782A	-35.93	1.9319146428837295e-20
12755	7.14017e-11	P	8	278.207A	-35.93	1.9319146428837295e-20
12756	1.8627999999999998e-10	P	8	106.638A	-35.93	1.9319146428837295e-20
12757	2.94766e-11	P	5	673.905A	-35.93	1.9319146428837295e-20
12758	2.94765e-11	P	5	673.909A	-35.93	1.9319146428837295e-20
12759	3.30301e-11	He	1	601.404A	-35.93	1.9319146428837295e-20
12760	2.94779e-11	P	5	673.877A	-35.93	1.9319146428837295e-20
12761	3.15248e-11	P	10	630.121A	-35.93	1.9319146428837295e-20
12762	3.09684e-11	Ne	6	641.442A	-35.93	1.9319146428837295e-20
12763	1.43691e-11	Ne	6	1382.44A	-35.93	1.9319146428837295e-20
12764	5.23612e-11	Mn	10	379.374A	-35.93	1.9319146428837295e-20
12765	1.04654e-12	Mn	8	1.89810m	-35.93	1.9319146428837295e-20
12766	6.47967e-12	Mn	8	3065.66A	-35.93	1.9319146428837295e-20
12767	6.51842e-12	Mn	8	3047.43A	-35.93	1.9319146428837295e-20
12768	3.69005e-12	Mn	8	5383.25A	-35.93	1.9319146428837295e-20
12769	1.02939e-11	Mn	8	1929.72A	-35.93	1.9319146428837295e-20
12770	8.67628e-12	Mn	8	2289.51A	-35.93	1.9319146428837295e-20
12771	9.1721e-12	Mn	8	2165.75A	-35.93	1.9319146428837295e-20
12772	7.74924e-13	Mg	9	2.56341m	-35.93	1.9319146428837295e-20
12773	2.17384e-11	Ne	6	913.794A	-35.93	1.9319146428837295e-20
12774	4.10995e-11	Na	7	483.326A	-35.93	1.9319146428837295e-20
12775	3.98986e-11	Na	8	497.873A	-35.93	1.9319146428837295e-20
12776	2.17521e-11	Ne	6	913.219A	-35.93	1.9319146428837295e-20
12777	4.03479e-11	Na	8	492.330A	-35.93	1.9319146428837295e-20
12778	1.42046e-11	Ne	6	1398.45A	-35.93	1.9319146428837295e-20
12779	3.11329e-11	Ne	6	638.053A	-35.93	1.9319146428837295e-20
12780	2.19166e-11	Ne	6	906.365A	-35.93	1.9319146428837295e-20
12781	8.80234e-14	Mn	8	22.5673m	-35.93	1.9319146428837295e-20
12782	1.6207799999999999e-12	Mn	8	1.22561m	-35.93	1.9319146428837295e-20
12783	9.58523e-13	Mn	8	2.07240m	-35.93	1.9319146428837295e-20
12784	5.74238e-13	Mn	8	3.45927m	-35.93	1.9319146428837295e-20
12785	5.15881e-11	Na	7	385.059A	-35.93	1.9319146428837295e-20
12786	4.11166e-11	Na	7	483.125A	-35.93	1.9319146428837295e-20
12787	3.21603e-11	Na	7	617.670A	-35.93	1.9319146428837295e-20
12788	4.97619e-11	Na	7	399.190A	-35.93	1.9319146428837295e-20
12789	4.99747e-11	Na	7	397.490A	-35.93	1.9319146428837295e-20
12790	4.78081e-11	Na	6	415.504A	-35.93	1.9319146428837295e-20
12791	1.0928399999999999e-13	Na	4	18.1769m	-35.93	1.9319146428837295e-20
12792	6.49847e-11	Na	4	305.679A	-35.93	1.9319146428837295e-20
12793	3.09175e-13	Na	4	6.42499m	-35.93	1.9319146428837295e-20
12794	4.25887e-11	Na	4	466.425A	-35.93	1.9319146428837295e-20
12795	1.13171e-10	Na	4	175.526A	-35.93	1.9319146428837295e-20
12796	5.7001e-12	N	4	3484.93A	-35.93	1.9319146428837295e-20
12797	4.57604e-11	N	4	434.097A	-35.93	1.9319146428837295e-20
12798	1.53276e-12	Mn	8	1.29599m	-35.93	1.9319146428837295e-20
12799	6.9942e-13	Mn	8	2.84013m	-35.93	1.9319146428837295e-20
12800	2.24925e-11	S	11	883.160A	-35.93	1.9319146428837295e-20
12801	7.74924e-15	S	11	256.341m	-35.93	1.9319146428837295e-20
12802	1.44931e-11	Ni	12	1370.62A	-35.93	1.9319146428837295e-20
12803	1.4502600000000001e-12	Fe	6	1.36972m	-35.93	1.9319146428837295e-20
12804	9.97839e-13	Fe	6	1.99075m	-35.93	1.9319146428837295e-20
12805	1.49753e-12	Fe	6	1.32648m	-35.93	1.9319146428837295e-20
12806	1.19304e-12	Fe	6	1.66503m	-35.93	1.9319146428837295e-20
12807	1.95203e-13	Fe	6	10.1763m	-35.93	1.9319146428837295e-20
12808	1.65003e-12	Fe	6	1.20388m	-35.93	1.9319146428837295e-20
12809	1.34554e-12	Fe	6	1.47632m	-35.93	1.9319146428837295e-20
12810	1.75474e-12	Fe	6	1.13204m	-35.93	1.9319146428837295e-20
12811	3.82212e-11	Fe	6	519.723A	-35.93	1.9319146428837295e-20
12812	8.87046e-11	Fe	11	223.939A	-35.93	1.9319146428837295e-20
12813	4.32848e-11	Fe	6	458.925A	-35.93	1.9319146428837295e-20
12814	4.3208e-11	Fe	6	459.740A	-35.93	1.9319146428837295e-20
12815	4.66646e-11	Fe	6	425.686A	-35.93	1.9319146428837295e-20
12816	4.67597e-11	Fe	6	424.820A	-35.93	1.9319146428837295e-20
12817	4.68073e-11	Fe	6	424.388A	-35.93	1.9319146428837295e-20
12818	1.4159e-11	Fe	11	1402.96A	-35.93	1.9319146428837295e-20
12819	3.48952e-11	Fe	11	569.260A	-35.93	1.9319146428837295e-20
12820	1.30233e-12	Fe	6	1.52531m	-35.93	1.9319146428837295e-20
12821	3.04487e-13	Fe	6	6.52392m	-35.93	1.9319146428837295e-20
12822	2.9149099999999997e-13	Fe	8	6.81479m	-35.93	1.9319146428837295e-20
12823	4.2720200000000003e-13	Fe	8	4.64990m	-35.93	1.9319146428837295e-20
12824	1.40938e-11	Fe	11	1409.45A	-35.93	1.9319146428837295e-20
12825	4.0453300000000005e-12	Fe	8	4910.47A	-35.93	1.9319146428837295e-20
12826	9.75809e-17	He	1	2.03569c	-35.93	1.9319146428837295e-20
12827	9.85347e-17	He	1	2.01599c	-35.93	1.9319146428837295e-20
12828	4.83703e-11	Fe	6	410.675A	-35.93	1.9319146428837295e-20
12829	4.82314e-11	Fe	6	411.857A	-35.93	1.9319146428837295e-20
12830	1.39725e-12	Fe	8	1.42168m	-35.93	1.9319146428837295e-20
12831	2.60355e-12	Fe	8	7629.75A	-35.93	1.9319146428837295e-20
12832	3.2602599999999997e-12	Fe	8	6092.91A	-35.93	1.9319146428837295e-20
12833	1.034e-11	Fe	8	1921.12A	-35.93	1.9319146428837295e-20
12834	1.07671e-11	Fe	8	1844.92A	-35.93	1.9319146428837295e-20
12835	1.10585e-11	Fe	8	1796.30A	-35.93	1.9319146428837295e-20
12836	6.56698e-13	Fe	8	3.02490m	-35.93	1.9319146428837295e-20
12837	8.16675e-12	Fe	8	2432.36A	-35.93	1.9319146428837295e-20
12838	8.45828e-12	Fe	8	2348.52A	-35.93	1.9319146428837295e-20
12839	8.37236e-11	Fe	11	237.262A	-35.93	1.9319146428837295e-20
12840	4.3813e-13	Fe	11	4.53392m	-35.93	1.9319146428837295e-20
12841	9.21244e-12	Fe	11	2156.27A	-35.93	1.9319146428837295e-20
12842	1.13339e-10	Mg	6	175.266A	-35.93	1.9319146428837295e-20
12843	3.55933e-11	Mg	6	558.096A	-35.93	1.9319146428837295e-20
12844	3.05696e-11	Mg	6	649.812A	-35.93	1.9319146428837295e-20
12845	1.86432e-11	Mg	6	1065.51A	-35.93	1.9319146428837295e-20
12846	1.86342e-11	Mg	6	1066.02A	-35.93	1.9319146428837295e-20
12847	4.96746e-13	Mg	6	3.99892m	-35.93	1.9319146428837295e-20
12848	1.12801e-10	Mg	6	176.102A	-35.93	1.9319146428837295e-20
12849	2.97503e-11	Fe	8	667.705A	-35.93	1.9319146428837295e-20
12850	1.1282200000000001e-10	Mg	6	176.068A	-35.93	1.9319146428837295e-20
12851	4.35034e-12	Fe	11	4566.19A	-35.93	1.9319146428837295e-20
12852	5.12186e-11	Mg	6	387.837A	-35.93	1.9319146428837295e-20
12853	1.19012e-10	Mg	6	166.911A	-35.93	1.9319146428837295e-20
12854	6.88268e-11	Mg	6	288.615A	-35.93	1.9319146428837295e-20
12855	1.44162e-11	Mg	5	1377.92A	-35.93	1.9319146428837295e-20
12856	1.5427e-12	Mg	5	1.28764m	-35.93	1.9319146428837295e-20
12857	1.54647e-12	Mg	5	1.28450m	-35.93	1.9319146428837295e-20
12858	1.55065e-12	Mg	5	1.28104m	-35.93	1.9319146428837295e-20
12859	8.07546e-11	Mg	6	245.985A	-35.93	1.9319146428837295e-20
12860	1.8309e-11	Mg	6	1084.95A	-35.93	1.9319146428837295e-20
12861	1.8318e-11	Mg	6	1084.42A	-35.93	1.9319146428837295e-20
12862	3.52681e-11	Mg	6	563.242A	-35.93	1.9319146428837295e-20
12863	5.2445e-12	Fe	11	3787.67A	-35.93	1.9319146428837295e-20
12864	7.35003e-12	Fe	11	2702.64A	-35.93	1.9319146428837295e-20
12865	1.25521e-11	Fe	11	1582.56A	-35.93	1.9319146428837295e-20
12866	1.27426e-11	Fe	11	1558.90A	-35.93	1.9319146428837295e-20
12867	8.23724e-11	Fe	11	241.154A	-35.93	1.9319146428837295e-20
12868	3.9122e-12	Fe	11	5077.57A	-35.93	1.9319146428837295e-20
12869	4.80636e-12	Fe	11	4132.95A	-35.93	1.9319146428837295e-20
12870	2.09528e-12	Fe	8	9480.58A	-35.93	1.9319146428837295e-20
12871	2.99777e-12	Fe	8	6626.41A	-35.93	1.9319146428837295e-20
12872	2.36863e-10	Mg	9	83.8646A	-35.93	1.9319146428837295e-20
12873	1.13317e-10	Mg	6	175.299A	-35.93	1.9319146428837295e-20
12874	1.69591e-11	Mg	6	1171.32A	-35.93	1.9319146428837295e-20
12875	8.941429999999999e-15	Mg	6	222.162m	-35.93	1.9319146428837295e-20
12876	1.81465e-11	Mg	6	1094.67A	-35.93	1.9319146428837295e-20
12877	1.81376e-11	Mg	6	1095.21A	-35.93	1.9319146428837295e-20
12878	1.39033e-11	Fe	11	1428.76A	-35.93	1.9319146428837295e-20
12879	8.701710000000001e-12	Fe	11	2282.82A	-35.93	1.9319146428837295e-20
12880	4.71045e-11	S	11	421.710A	-35.93	1.9319146428837295e-20
12881	1.73893e-10	S	10	114.234A	-35.93	1.9319146428837295e-20
12882	4.57529e-11	S	10	434.168A	-35.93	1.9319146428837295e-20
12883	2.82881e-11	S	10	702.219A	-35.93	1.9319146428837295e-20
12884	2.82601e-11	S	10	702.915A	-35.93	1.9319146428837295e-20
12885	2.0714299999999998e-12	S	10	9589.71A	-35.93	1.9319146428837295e-20
12886	1.37181e-12	S	10	1.44804m	-35.93	1.9319146428837295e-20
12887	1.73529e-10	S	10	114.473A	-35.93	1.9319146428837295e-20
12888	1.7131999999999998e-10	S	10	115.950A	-35.93	1.9319146428837295e-20
12889	1.7168300000000002e-10	S	10	115.704A	-35.93	1.9319146428837295e-20
12890	1.22565e-10	S	10	162.072A	-35.93	1.9319146428837295e-20
12891	1.8250900000000002e-10	S	10	108.841A	-35.93	1.9319146428837295e-20
12892	1.8030000000000001e-10	S	10	110.175A	-35.93	1.9319146428837295e-20
12893	1.82738e-10	S	10	108.704A	-35.93	1.9319146428837295e-20
12894	1.8052900000000004e-10	S	10	110.035A	-35.93	1.9319146428837295e-20
12895	2.95533e-11	P	8	672.157A	-35.93	1.9319146428837295e-20
12896	3.01117e-11	P	8	659.693A	-35.93	1.9319146428837295e-20
12897	5.58541e-13	P	8	3.55649m	-35.93	1.9319146428837295e-20
12898	5.13376e-11	S	10	386.938A	-35.93	1.9319146428837295e-20
12899	5.30829e-11	S	10	374.216A	-35.93	1.9319146428837295e-20
12900	1.21727e-10	S	10	163.188A	-35.93	1.9319146428837295e-20
12901	6.99617e-13	S	10	2.83933m	-35.93	1.9319146428837295e-20
12902	3.57301e-11	S	11	555.958A	-35.93	1.9319146428837295e-20
12903	3.47284e-11	S	11	571.995A	-35.93	1.9319146428837295e-20
12904	1.23296e-11	S	11	1611.11A	-35.93	1.9319146428837295e-20
12905	1.22436e-11	S	11	1622.43A	-35.93	1.9319146428837295e-20
12906	4.71017e-11	S	11	421.735A	-35.93	1.9319146428837295e-20
12907	1.15232e-10	S	11	172.387A	-35.93	1.9319146428837295e-20
12908	1.0285600000000001e-10	S	11	193.129A	-35.93	1.9319146428837295e-20
12909	8.04571e-11	S	11	246.895A	-35.93	1.9319146428837295e-20
12910	2.61893e-11	S	10	758.497A	-35.93	1.9319146428837295e-20
12911	1.20356e-10	S	10	165.048A	-35.93	1.9319146428837295e-20
12912	5.17115e-11	S	10	384.140A	-35.93	1.9319146428837295e-20
12913	4.99662e-11	S	10	397.558A	-35.93	1.9319146428837295e-20
12914	4.43815e-11	S	10	447.584A	-35.93	1.9319146428837295e-20
12915	2.69167e-11	S	10	737.998A	-35.93	1.9319146428837295e-20
12916	2.68887e-11	S	10	738.767A	-35.93	1.9319146428837295e-20
12917	1.07212e-10	P	8	185.282A	-35.93	1.9319146428837295e-20
12918	2.62173e-11	S	10	757.686A	-35.93	1.9319146428837295e-20
12919	7.22762e-12	Fe	11	2748.41A	-35.93	1.9319146428837295e-20
12920	5.1012e-11	S	10	389.407A	-35.93	1.9319146428837295e-20
12921	1.74648e-11	S	10	1137.40A	-35.93	1.9319146428837295e-20
12922	2.48228e-11	S	10	800.251A	-35.93	1.9319146428837295e-20
12923	2.30775e-11	S	10	860.772A	-35.93	1.9319146428837295e-20
12924	1.74928e-11	S	10	1135.58A	-35.93	1.9319146428837295e-20
12925	2.8016500000000002e-14	S	10	70.9028m	-35.93	1.9319146428837295e-20
12926	1.21866e-10	S	10	163.002A	-35.93	1.9319146428837295e-20
12927	1.19657e-10	S	10	166.012A	-35.93	1.9319146428837295e-20
12928	4.92668e-11	S	10	403.202A	-35.93	1.9319146428837295e-20
12929	8.03633e-11	S	11	247.183A	-35.93	1.9319146428837295e-20
12930	1.29218e-11	Mg	9	1537.28A	-35.93	1.9319146428837295e-20
12931	2.0516299999999997e-10	Mg	9	96.8228A	-35.93	1.9319146428837295e-20
12932	5.10745e-11	S	6	388.931A	-35.93	1.9319146428837295e-20
12933	1.35155e-12	Fe	11	1.46976m	-35.93	1.9319146428837295e-20
12934	1.78968e-12	Fe	11	1.10995m	-35.93	1.9319146428837295e-20
12935	5.7019300000000005e-12	Fe	11	3483.82A	-35.93	1.9319146428837295e-20
12936	6.59611e-12	Fe	11	3011.54A	-35.93	1.9319146428837295e-20
12937	2.30495e-11	S	10	861.818A	-35.93	1.9319146428837295e-20
12938	2.47948e-11	S	10	801.155A	-35.93	1.9319146428837295e-20
12939	5.58628e-12	S	10	3555.94A	-35.93	1.9319146428837295e-20
12940	7.33214e-12	S	10	2709.23A	-35.93	1.9319146428837295e-20
12941	4.36821e-11	S	10	454.751A	-35.93	1.9319146428837295e-20
12942	6.81274e-11	S	11	291.578A	-35.93	1.9319146428837295e-20
12943	6.8073e-11	S	11	291.811A	-35.93	1.9319146428837295e-20
12944	3.45369e-11	S	11	575.167A	-35.93	1.9319146428837295e-20
12945	1.04282e-10	S	11	190.488A	-35.93	1.9319146428837295e-20
12946	8.18833e-11	S	11	242.595A	-35.93	1.9319146428837295e-20
12947	8.17895e-11	S	11	242.873A	-35.93	1.9319146428837295e-20
12948	6.95537e-11	S	11	285.599A	-35.93	1.9319146428837295e-20
12949	6.94993e-11	S	11	285.823A	-35.93	1.9319146428837295e-20
12950	3.59631e-11	S	11	552.356A	-35.93	1.9319146428837295e-20
12951	2.21013e-12	S	10	8987.93A	-35.93	1.9319146428837295e-20
12952	6.86445e-11	S	10	289.382A	-35.93	1.9319146428837295e-20
12953	1.7457700000000001e-12	S	10	1.13786m	-35.93	1.9319146428837295e-20
12954	7.8184e-11	S	10	254.073A	-35.93	1.9319146428837295e-20
12955	7.59745e-11	S	10	261.462A	-35.93	1.9319146428837295e-20
12956	1.17776e-11	Ni	12	1686.63A	-35.93	1.9319146428837295e-20
12957	1.45467e-11	Ni	12	1365.56A	-35.93	1.9319146428837295e-20
12958	1.0357200000000002e-12	Fe	2	1.91794m	-35.93	1.9319146428837295e-20
12959	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	1.9319146428837295e-20
12960	1.7541099999999999e-12	Fe	7	1.13245m	-35.93	1.9319146428837295e-20
12961	1.26037e-10	Li	2	157.608A	-35.93	1.9319146428837295e-20
12962	2.0432200000000003e-12	Fe	7	9722.12A	-35.93	1.9319146428837295e-20
12963	2.01064e-12	Fe	7	9879.69A	-35.93	1.9319146428837295e-20
12964	1.87333e-12	Fe	7	1.06038m	-35.93	1.9319146428837295e-20
12965	1.19219e-13	Fe	7	16.6621m	-35.93	1.9319146428837295e-20
12966	4.48586e-12	Fe	7	4428.24A	-35.93	1.9319146428837295e-20
12967	2.07561e-12	Fe	7	9570.42A	-35.93	1.9319146428837295e-20
12968	6.77677e-11	Fe	7	293.126A	-35.93	1.9319146428837295e-20
12969	2.05773e-12	Fe	7	9653.59A	-35.93	1.9319146428837295e-20
12970	2.1163400000000002e-12	Fe	7	9386.21A	-35.93	1.9319146428837295e-20
12971	2.07223e-12	Fe	7	9586.02A	-35.93	1.9319146428837295e-20
12972	1.90234e-12	Fe	7	1.04421m	-35.93	1.9319146428837295e-20
12973	1.48229e-13	Fe	7	13.4012m	-35.93	1.9319146428837295e-20
12974	1.21425e-11	Fe	7	1635.94A	-35.93	1.9319146428837295e-20
12975	1.02191e-11	Fe	7	1943.86A	-35.93	1.9319146428837295e-20
12976	1.89142e-12	Fe	7	1.05024m	-35.93	1.9319146428837295e-20
12977	1.924e-12	Fe	7	1.03245m	-35.93	1.9319146428837295e-20
12978	1.9418900000000003e-12	Fe	7	1.02295m	-35.93	1.9319146428837295e-20
12979	2.901e-14	Fe	7	68.4745m	-35.93	1.9319146428837295e-20
12980	3.51679e-12	Fe	7	5648.47A	-35.93	1.9319146428837295e-20
12981	3.49056e-12	Fe	7	5690.91A	-35.93	1.9319146428837295e-20
12982	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	1.9319146428837295e-20
12983	1.24075e-10	Li	2	160.100A	-35.93	1.9319146428837295e-20
12984	3.44009e-12	Fe	7	5774.41A	-35.93	1.9319146428837295e-20
12985	3.30278e-12	Fe	7	6014.46A	-35.93	1.9319146428837295e-20
12986	1.54866e-12	Fe	7	1.28269m	-35.93	1.9319146428837295e-20
12987	1.42944e-12	Fe	7	1.38967m	-35.93	1.9319146428837295e-20
12988	1.41493e-12	Fe	7	1.40391m	-35.93	1.9319146428837295e-20
12989	1.40043e-12	Fe	7	1.41845m	-35.93	1.9319146428837295e-20
12990	1.39387e-12	Fe	7	1.42513m	-35.93	1.9319146428837295e-20
12991	1.3630699999999998e-17	He	1	14.5733c	-35.93	1.9319146428837295e-20
12992	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	1.9319146428837295e-20
12993	1.4505e-14	Fe	7	136.949m	-35.93	1.9319146428837295e-20
12994	1.19727e-11	Fe	7	1659.15A	-35.93	1.9319146428837295e-20
12995	7.73255e-11	Fe	7	256.894A	-35.93	1.9319146428837295e-20
12996	6.58949e-11	Fe	7	301.457A	-35.93	1.9319146428837295e-20
12997	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	1.9319146428837295e-20
12998	1.31809e-11	Fe	7	1507.07A	-35.93	1.9319146428837295e-20
12999	1.00709e-11	Fe	7	1972.46A	-35.93	1.9319146428837295e-20
13000	3.27132e-11	Be	3	607.231A	-35.93	1.9319146428837295e-20
13001	1.30438e-11	Fe	7	1522.90A	-35.93	1.9319146428837295e-20
13002	1.29065e-11	Fe	7	1539.10A	-35.93	1.9319146428837295e-20
13003	1.10192e-11	Fe	7	1802.71A	-35.93	1.9319146428837295e-20
13004	1.10047e-11	Fe	7	1805.09A	-35.93	1.9319146428837295e-20
13005	1.33507e-11	Fe	7	1487.90A	-35.93	1.9319146428837295e-20
13006	1.14272e-11	Fe	7	1738.34A	-35.93	1.9319146428837295e-20
13007	6.44659e-11	Fe	7	308.139A	-35.93	1.9319146428837295e-20
13008	1.12935e-11	Fe	7	1758.92A	-35.93	1.9319146428837295e-20
13009	1.35225e-11	Fe	7	1468.99A	-35.93	1.9319146428837295e-20
13010	1.34784e-11	Fe	7	1473.80A	-35.93	1.9319146428837295e-20
13011	1.33086e-11	Fe	7	1492.60A	-35.93	1.9319146428837295e-20
13012	1.1555e-11	Fe	7	1719.13A	-35.93	1.9319146428837295e-20
13013	1.14358e-11	Fe	7	1737.05A	-35.93	1.9319146428837295e-20
13014	4.02166e-13	Fe	7	4.93936m	-35.93	1.9319146428837295e-20
13015	6.79555e-11	Fe	7	292.316A	-35.93	1.9319146428837295e-20
13016	1.00854e-11	Fe	7	1969.63A	-35.93	1.9319146428837295e-20
13017	6.79376e-11	Fe	7	292.393A	-35.93	1.9319146428837295e-20
13018	6.60141e-11	Fe	7	300.912A	-35.93	1.9319146428837295e-20
13019	5.48612e-11	Fe	7	362.086A	-35.93	1.9319146428837295e-20
13020	7.55339e-11	Fe	7	262.987A	-35.93	1.9319146428837295e-20
13021	7.55161e-11	Fe	7	263.049A	-35.93	1.9319146428837295e-20
13022	7.53462e-11	Fe	7	263.642A	-35.93	1.9319146428837295e-20
13023	7.34589e-11	Fe	7	270.416A	-35.93	1.9319146428837295e-20
13024	7.34444e-11	Fe	7	270.469A	-35.93	1.9319146428837295e-20
13025	7.34378e-11	Fe	7	270.493A	-35.93	1.9319146428837295e-20
13026	7.20444e-11	Fe	7	275.725A	-35.93	1.9319146428837295e-20
13027	7.58075e-12	Fe	7	2620.38A	-35.93	1.9319146428837295e-20
13028	7.70354e-11	Fe	7	257.861A	-35.93	1.9319146428837295e-20
13029	7.68656e-11	Fe	7	258.431A	-35.93	1.9319146428837295e-20
13030	7.7204e-11	Fe	7	257.298A	-35.93	1.9319146428837295e-20
13031	7.70341e-11	Fe	7	257.866A	-35.93	1.9319146428837295e-20
13032	7.52805e-11	Fe	7	263.872A	-35.93	1.9319146428837295e-20
13033	1.68838e-12	Fe	7	1.17654m	-35.93	1.9319146428837295e-20
13034	6.55706e-15	Fe	7	302.948m	-35.93	1.9319146428837295e-20
13035	3.55671e-14	Fe	7	55.8507m	-35.93	1.9319146428837295e-20
13036	2.23329e-12	Fe	2	8894.72A	-35.93	1.9319146428837295e-20
13037	1.0742600000000001e-12	Fe	2	1.84914m	-35.93	1.9319146428837295e-20
13038	3.5187300000000003e-12	Fe	7	5645.34A	-35.93	1.9319146428837295e-20
13039	8.08836e-11	Fe	7	245.593A	-35.93	1.9319146428837295e-20
13040	5.58579e-11	B	4	355.625A	-35.93	1.9319146428837295e-20
13041	7.89963e-11	Fe	7	251.461A	-35.93	1.9319146428837295e-20
13042	2.43803e-13	B	4	8.14774m	-35.93	1.9319146428837295e-20
13043	1.31159e-11	Fe	7	1514.54A	-35.93	1.9319146428837295e-20
13044	7.94795e-17	C	5	2.49932c	-35.93	1.9319146428837295e-20
13045	3.3778800000000004e-14	O	7	58.8075m	-35.93	1.9319146428837295e-20
13046	8.967930000000001e-13	Ne	9	2.21505m	-35.93	1.9319146428837295e-20
13047	2.38095e-11	F	8	834.307A	-35.93	1.9319146428837295e-20
13048	7.71116e-11	Fe	7	257.607A	-35.93	1.9319146428837295e-20
13049	1.06457e-12	Fe	2	1.86596m	-35.93	1.9319146428837295e-20
13050	1.30545e-12	Ne	9	1.52165m	-35.93	1.9319146428837295e-20
13051	1.23476e-12	Ne	9	1.60877m	-35.93	1.9319146428837295e-20
13052	1.10343e-13	Ne	9	18.0024m	-35.93	1.9319146428837295e-20
13053	9.40756e-13	Ne	9	2.11154m	-35.93	1.9319146428837295e-20
13054	1.84392e-13	Be	3	10.7729m	-35.93	1.9319146428837295e-20
13055	1.28616e-11	Fe	7	1544.48A	-35.93	1.9319146428837295e-20
13056	7.87275e-11	Fe	7	252.319A	-35.93	1.9319146428837295e-20
13057	7.8742e-11	Fe	7	252.273A	-35.93	1.9319146428837295e-20
13058	5.96096e-15	N	6	333.242m	-35.93	1.9319146428837295e-20
13059	1.02806e-12	Fe	2	1.93222m	-35.93	1.9319146428837295e-20
13060	3.7394699999999997e-13	Fe	2	5.31210m	-35.93	1.9319146428837295e-20
13061	3.54852e-13	Fe	2	5.59795m	-35.93	1.9319146428837295e-20
13062	1.46402e-12	Fe	2	1.35684m	-35.93	1.9319146428837295e-20
13063	3.04605e-15	O	7	652.138m	-35.93	1.9319146428837295e-20
13064	1.30935e-12	Fe	2	1.51713m	-35.93	1.9319146428837295e-20
13065	8.39565e-13	Fe	2	2.36604m	-35.93	1.9319146428837295e-20
13066	2.45261e-14	O	7	80.9930m	-35.93	1.9319146428837295e-20
13067	9.98279e-13	Fe	2	1.98987m	-35.93	1.9319146428837295e-20
13068	1.76584e-12	Fe	7	1.12493m	-35.93	1.9319146428837295e-20
13069	7.77909e-11	Fe	7	255.357A	-35.93	1.9319146428837295e-20
13070	7.76211e-11	Fe	7	255.916A	-35.93	1.9319146428837295e-20
13071	7.58674e-11	Fe	7	261.831A	-35.93	1.9319146428837295e-20
13072	7.57337e-11	Fe	7	262.293A	-35.93	1.9319146428837295e-20
13073	1.9166099999999998e-13	Ne	9	10.3644m	-35.93	1.9319146428837295e-20
13074	6.65641e-13	Ne	9	2.98426m	-35.93	1.9319146428837295e-20
13075	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	1.9319146428837295e-20
13076	1.23361e-12	Fe	2	1.61027m	-35.93	1.9319146428837295e-20
13077	2.62819e-10	Ne	9	75.5824A	-35.93	1.9319146428837295e-20
13078	5.48466e-13	Fe	2	3.62182m	-35.93	1.9319146428837295e-20
13079	5.17817e-13	Fe	2	3.83619m	-35.93	1.9319146428837295e-20
13080	3.89765e-13	Fe	2	5.09652m	-35.93	1.9319146428837295e-20
13081	1.48916e-12	Fe	2	1.33393m	-35.93	1.9319146428837295e-20
13082	1.25447e-12	Fe	2	1.58349m	-35.93	1.9319146428837295e-20
13083	1.2468200000000001e-12	Fe	2	1.59321m	-35.93	1.9319146428837295e-20
13084	5.92702e-13	Fe	2	3.35151m	-35.93	1.9319146428837295e-20
13085	3.55009e-13	Ne	9	5.59548m	-35.93	1.9319146428837295e-20
13086	5.73607e-13	Fe	2	3.46308m	-35.93	1.9319146428837295e-20
13087	4.0491e-13	Fe	2	4.90590m	-35.93	1.9319146428837295e-20
13088	7.53579e-11	Fe	7	263.601A	-35.93	1.9319146428837295e-20
13089	7.72814e-11	Fe	7	257.041A	-35.93	1.9319146428837295e-20
13090	1.55711e-12	Al	1	1.27573m	-35.93	1.9319146428837295e-20
13091	2.1229e-12	Fe	7	9357.22A	-35.93	1.9319146428837295e-20
13092	1.9089e-12	Fe	7	1.04062m	-35.93	1.9319146428837295e-20
13093	1.37102e-13	F	8	14.4888m	-35.93	1.9319146428837295e-20
13094	2.2876900000000003e-12	F	8	8683.20A	-35.93	1.9319146428837295e-20
13095	1.18904e-12	Fe	2	1.67063m	-35.93	1.9319146428837295e-20
13096	2.64667e-12	F	8	7505.44A	-35.93	1.9319146428837295e-20
13097	2.58308e-13	Ne	9	7.69021m	-35.93	1.9319146428837295e-20
13098	9.38508e-13	Ne	9	2.11660m	-35.93	1.9319146428837295e-20
13099	6.42338e-14	Ne	9	30.9253m	-35.93	1.9319146428837295e-20
13100	1.60492e-14	Ne	9	123.772m	-35.93	1.9319146428837295e-20
13101	9.300639999999999e-13	Ne	9	2.13582m	-35.93	1.9319146428837295e-20
13102	2.96661e-12	Al	1	6696.02A	-35.93	1.9319146428837295e-20
13103	2.96543e-12	Al	1	6698.67A	-35.93	1.9319146428837295e-20
13104	1.55828e-12	Al	1	1.27477m	-35.93	1.9319146428837295e-20
13105	1.55802e-12	Al	1	1.27498m	-35.93	1.9319146428837295e-20
13106	3.71567e-13	Ne	9	5.34614m	-35.93	1.9319146428837295e-20
13107	1.75522e-12	Fe	2	1.13174m	-35.93	1.9319146428837295e-20
13108	1.22168e-12	Fe	2	1.62600m	-35.93	1.9319146428837295e-20
13109	1.9348e-12	Fe	2	1.02669m	-35.93	1.9319146428837295e-20
13110	2.0958000000000001e-10	F	8	94.7822A	-35.93	1.9319146428837295e-20
13111	1.20847e-12	Fe	2	1.64377m	-35.93	1.9319146428837295e-20
13112	6.79817e-11	Fe	7	292.203A	-35.93	1.9319146428837295e-20
13113	1.36306e-12	Fe	2	1.45735m	-35.93	1.9319146428837295e-20
13114	2.24865e-11	Ni	12	883.394A	-35.93	1.9319146428837295e-20
13115	3.25916e-12	Fe	2	6094.96A	-35.93	1.9319146428837295e-20
13116	2.94422e-12	Fe	2	6746.93A	-35.93	1.9319146428837295e-20
13117	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	1.9319146428837295e-20
13118	2.15345e-12	Ar	1	9224.50A	-35.93	1.9319146428837295e-20
13119	2.12358e-12	Ar	1	9354.22A	-35.93	1.9319146428837295e-20
13120	2.05683e-12	Ar	1	9657.79A	-35.93	1.9319146428837295e-20
13121	2.0302e-12	Ar	1	9784.50A	-35.93	1.9319146428837295e-20
13122	1.72913e-12	Ar	1	1.14881m	-35.93	1.9319146428837295e-20
13123	3.06301e-12	Fe	2	6485.28A	-35.93	1.9319146428837295e-20
13124	2.05431e-12	Fe	2	9669.66A	-35.93	1.9319146428837295e-20
13125	2.84425e-12	Fe	2	6984.08A	-35.93	1.9319146428837295e-20
13126	5.69143e-12	B	1	3490.24A	-35.93	1.9319146428837295e-20
13127	5.69017e-12	B	1	3491.01A	-35.93	1.9319146428837295e-20
13128	3.3593099999999997e-12	Fe	2	5913.26A	-35.93	1.9319146428837295e-20
13129	2.44778e-12	Ar	1	8115.31A	-35.93	1.9319146428837295e-20
13130	2.48115e-12	Ar	1	8006.16A	-35.93	1.9319146428837295e-20
13131	2.27306e-12	Fe	2	8739.07A	-35.93	1.9319146428837295e-20
13132	3.14038e-12	Fe	2	6325.50A	-35.93	1.9319146428837295e-20
13133	2.3579e-12	Ar	1	8424.65A	-35.93	1.9319146428837295e-20
13134	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	1.9319146428837295e-20
13135	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	1.9319146428837295e-20
13136	1.43091e-12	Fe	2	1.38824m	-35.93	1.9319146428837295e-20
13137	1.4002600000000001e-12	Fe	2	1.41863m	-35.93	1.9319146428837295e-20
13138	5.13154e-13	Al	1	3.87105m	-35.93	1.9319146428837295e-20
13139	9.477420000000001e-13	Fe	2	2.09598m	-35.93	1.9319146428837295e-20
13140	2.67939e-13	Al	1	7.41379m	-35.93	1.9319146428837295e-20
13141	1.35643e-12	Fe	2	1.46447m	-35.93	1.9319146428837295e-20
13142	1.3603e-12	Fe	2	1.46030m	-35.93	1.9319146428837295e-20
13143	2.67034e-13	Al	1	7.43892m	-35.93	1.9319146428837295e-20
13144	2.66766e-13	Al	1	7.44640m	-35.93	1.9319146428837295e-20
13145	1.3611e-12	Fe	2	1.45944m	-35.93	1.9319146428837295e-20
13146	1.50653e-14	Al	1	131.855m	-35.93	1.9319146428837295e-20
13147	3.46751e-12	Fe	2	5728.75A	-35.93	1.9319146428837295e-20
13148	2.4692200000000003e-12	Fe	2	8044.84A	-35.93	1.9319146428837295e-20
13149	3.16315e-12	Fe	2	6279.95A	-35.93	1.9319146428837295e-20
13150	2.45128e-12	Ar	1	8103.69A	-35.93	1.9319146428837295e-20
13151	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	1.9319146428837295e-20
13152	1.49559e-10	Al	6	132.820A	-35.93	1.9319146428837295e-20
13153	5.143270000000001e-13	Al	1	3.86222m	-35.93	1.9319146428837295e-20
13154	1.47891e-11	Ni	12	1343.19A	-35.93	1.9319146428837295e-20
13155	1.00938e-11	O	4	1967.99A	-35.93	1.9319146428837295e-20
13156	1.01421e-11	O	4	1958.61A	-35.93	1.9319146428837295e-20
13157	7.9422e-12	Ni	12	2501.13A	-35.93	1.9319146428837295e-20
13158	7.995860000000001e-12	Ni	12	2484.34A	-35.93	1.9319146428837295e-20
13159	1.07089e-11	Ni	12	1854.95A	-35.93	1.9319146428837295e-20
13160	2.7698599999999997e-12	Ni	12	7171.64A	-35.93	1.9319146428837295e-20
13161	2.7162099999999998e-12	Ni	12	7313.29A	-35.93	1.9319146428837295e-20
13162	6.8512600000000004e-12	Ni	12	2899.39A	-35.93	1.9319146428837295e-20
13163	8.59388e-11	Al	6	231.147A	-35.93	1.9319146428837295e-20
13164	6.797610000000001e-12	Ni	12	2922.27A	-35.93	1.9319146428837295e-20
13165	1.62153e-11	Ni	12	1225.04A	-35.93	1.9319146428837295e-20
13166	1.01455e-12	P	8	1.95795m	-35.93	1.9319146428837295e-20
13167	8.278039999999999e-12	Ni	12	2399.66A	-35.93	1.9319146428837295e-20
13168	8.22438e-12	Ni	12	2415.31A	-35.93	1.9319146428837295e-20
13169	5.50799e-12	Ni	12	3606.48A	-35.93	1.9319146428837295e-20
13170	1.4266600000000001e-12	Ni	12	1.39238m	-35.93	1.9319146428837295e-20
13171	2.07785e-11	O	4	956.012A	-35.93	1.9319146428837295e-20
13172	4.32201e-11	O	4	459.612A	-35.93	1.9319146428837295e-20
13173	4.3194e-11	O	4	459.889A	-35.93	1.9319146428837295e-20
13174	4.08129e-12	Ni	12	4867.20A	-35.93	1.9319146428837295e-20
13175	3.01689e-12	Fe	2	6584.41A	-35.93	1.9319146428837295e-20
13176	5.67424e-11	Al	6	350.081A	-35.93	1.9319146428837295e-20
13177	1.32695e-11	Al	6	1497.01A	-35.93	1.9319146428837295e-20
13178	9.535589999999999e-12	Al	6	2083.19A	-35.93	1.9319146428837295e-20
13179	3.7379400000000005e-12	Al	6	5314.28A	-35.93	1.9319146428837295e-20
13180	7.57638e-13	Al	6	2.62189m	-35.93	1.9319146428837295e-20
13181	3.0351599999999998e-12	Fe	2	6544.77A	-35.93	1.9319146428837295e-20
13182	2.6744899999999996e-13	Al	6	7.42740m	-35.93	1.9319146428837295e-20
13183	2.97493e-12	Ar	1	6677.28A	-35.93	1.9319146428837295e-20
13184	2.7794e-12	Ar	1	7147.04A	-35.93	1.9319146428837295e-20
13185	2.73128e-12	Ar	1	7272.94A	-35.93	1.9319146428837295e-20
13186	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	1.9319146428837295e-20
13187	2.65882e-12	Ar	1	7471.16A	-35.93	1.9319146428837295e-20
13188	2.64723e-12	Ar	1	7503.87A	-35.93	1.9319146428837295e-20
13189	2.93918e-11	Si	9	675.849A	-35.93	1.9319146428837295e-20
13190	2.09091e-12	Fe	2	9500.39A	-35.93	1.9319146428837295e-20
13191	2.27049e-12	Fe	2	8748.98A	-35.93	1.9319146428837295e-20
13192	3.5165e-12	Fe	2	5648.93A	-35.93	1.9319146428837295e-20
13193	5.51753e-13	B	1	3.60024m	-35.93	1.9319146428837295e-20
13194	3.25803e-12	Fe	2	6097.08A	-35.93	1.9319146428837295e-20
13195	1.97307e-12	B	1	1.00678m	-35.93	1.9319146428837295e-20
13196	3.0392700000000002e-12	Fe	2	6535.93A	-35.93	1.9319146428837295e-20
13197	1.9729400000000003e-12	B	1	1.00684m	-35.93	1.9319146428837295e-20
13198	5.99946e-13	B	1	3.31104m	-35.93	1.9319146428837295e-20
13199	5.99917e-13	B	1	3.31120m	-35.93	1.9319146428837295e-20
13200	5.9982e-13	B	1	3.31174m	-35.93	1.9319146428837295e-20
13201	5.51627e-13	B	1	3.60106m	-35.93	1.9319146428837295e-20
13202	4.34753e-15	B	2	456.914m	-35.93	1.9319146428837295e-20
13203	1.5032e-13	B	1	13.2147m	-35.93	1.9319146428837295e-20
13204	4.59077e-12	Fe	2	4327.04A	-35.93	1.9319146428837295e-20
13205	2.17973e-15	B	1	911.329m	-35.93	1.9319146428837295e-20
13206	1.25776e-15	B	1	1579.35m	-35.93	1.9319146428837295e-20
13207	7.161010000000001e-12	B	2	2773.98A	-35.93	1.9319146428837295e-20
13208	3.1015799999999998e-12	Fe	2	6404.61A	-35.93	1.9319146428837295e-20
13209	5.68925e-12	B	1	3491.58A	-35.93	1.9319146428837295e-20
13210	1.97313e-12	B	1	1.00675m	-35.93	1.9319146428837295e-20
13211	3.5262699999999997e-12	B	1	5633.27A	-35.93	1.9319146428837295e-20
13212	3.45418e-12	Fe	2	5750.85A	-35.93	1.9319146428837295e-20
13213	3.5264e-12	B	1	5633.07A	-35.93	1.9319146428837295e-20
13214	1.79383e-11	B	2	1107.38A	-35.93	1.9319146428837295e-20
13215	1.29173e-11	B	2	1537.82A	-35.93	1.9319146428837295e-20
13216	3.32034e-12	Fe	2	5982.65A	-35.93	1.9319146428837295e-20
13217	1.22273e-11	B	2	1624.60A	-35.93	1.9319146428837295e-20
13218	1.1199e-11	B	2	1773.76A	-35.93	1.9319146428837295e-20
13219	8.95654e-12	B	2	2217.87A	-35.93	1.9319146428837295e-20
13220	8.955710000000001e-12	B	2	2218.08A	-35.93	1.9319146428837295e-20
13221	8.953880000000001e-12	B	2	2218.53A	-35.93	1.9319146428837295e-20
13222	8.272360000000001e-12	B	2	2401.31A	-35.93	1.9319146428837295e-20
13223	7.1654300000000005e-12	B	2	2772.26A	-35.93	1.9319146428837295e-20
13224	7.16422e-12	B	2	2772.73A	-35.93	1.9319146428837295e-20
13225	1.79415e-11	B	2	1107.18A	-35.93	1.9319146428837295e-20
13226	1.99202e-11	B	2	997.202A	-35.93	1.9319146428837295e-20
13227	5.71094e-12	B	2	3478.32A	-35.93	1.9319146428837295e-20
13228	9.21962e-16	B	1	2154.59m	-35.93	1.9319146428837295e-20
13229	6.81439e-13	B	2	2.91507m	-35.93	1.9319146428837295e-20
13230	3.2089799999999995e-15	B	2	619.026m	-35.93	1.9319146428837295e-20
13231	2.34647e-12	Fe	2	8465.69A	-35.93	1.9319146428837295e-20
13232	1.82677e-12	Fe	2	1.08741m	-35.93	1.9319146428837295e-20
13233	2.10504e-12	Fe	2	9436.63A	-35.93	1.9319146428837295e-20
13234	1.69013e-12	Fe	2	1.17532m	-35.93	1.9319146428837295e-20
13235	3.16402e-12	Fe	2	6278.23A	-35.93	1.9319146428837295e-20
13236	4.40203e-12	Al	3	4512.57A	-35.93	1.9319146428837295e-20
13237	3.07359e-12	Fe	2	6462.94A	-35.93	1.9319146428837295e-20
13238	2.2416799999999998e-12	Fe	2	8861.43A	-35.93	1.9319146428837295e-20
13239	2.04552e-12	Fe	2	9711.19A	-35.93	1.9319146428837295e-20
13240	4.38611e-12	Al	3	4528.94A	-35.93	1.9319146428837295e-20
13241	2.66058e-15	B	2	746.622m	-35.93	1.9319146428837295e-20
13242	4.38588e-12	Al	3	4529.19A	-35.93	1.9319146428837295e-20
13243	1.02608e-11	Al	3	1935.95A	-35.93	1.9319146428837295e-20
13244	1.02614e-11	Al	3	1935.84A	-35.93	1.9319146428837295e-20
13245	2.59727e-12	Fe	2	7648.21A	-35.93	1.9319146428837295e-20
13246	9.24943e-15	Al	1	214.764m	-35.93	1.9319146428837295e-20
13247	7.390010000000001e-13	Al	1	2.68801m	-35.93	1.9319146428837295e-20
13248	7.29752e-13	Al	1	2.72208m	-35.93	1.9319146428837295e-20
13249	2.2637400000000002e-12	Fe	2	8775.07A	-35.93	1.9319146428837295e-20
13250	3.10332e-12	Fe	2	6401.03A	-35.93	1.9319146428837295e-20
13251	3.1793e-12	Fe	2	6248.06A	-35.93	1.9319146428837295e-20
13252	2.27959e-12	Fe	2	8714.07A	-35.93	1.9319146428837295e-20
13253	5.70828e-12	B	2	3479.94A	-35.93	1.9319146428837295e-20
13254	5.07417e-12	B	2	3914.82A	-35.93	1.9319146428837295e-20
13255	5.07151e-12	B	2	3916.87A	-35.93	1.9319146428837295e-20
13256	5.0698300000000004e-12	B	2	3918.17A	-35.93	1.9319146428837295e-20
13257	5.02682e-12	B	2	3951.70A	-35.93	1.9319146428837295e-20
13258	2.82556e-12	B	2	7030.27A	-35.93	1.9319146428837295e-20
13259	2.82473e-12	B	2	7032.33A	-35.93	1.9319146428837295e-20
13260	6.85787e-13	B	2	2.89659m	-35.93	1.9319146428837295e-20
13261	6.841e-13	B	2	2.90374m	-35.93	1.9319146428837295e-20
13262	2.31649e-12	Fe	2	8575.23A	-35.93	1.9319146428837295e-20
13263	2.9444e-12	Fe	2	6746.53A	-35.93	1.9319146428837295e-20
13264	7.54067e-13	Al	1	2.63431m	-35.93	1.9319146428837295e-20
13265	1.02613e-11	Al	3	1935.86A	-35.93	1.9319146428837295e-20
13266	5.3657199999999995e-12	Al	3	3702.11A	-35.93	1.9319146428837295e-20
13267	5.3498e-12	Al	3	3713.12A	-35.93	1.9319146428837295e-20
13268	5.81961e-11	He	1	341.336A	-35.93	1.9319146428837295e-20


==> LINES_1e4K_1e-4.0cm-3_Q18_col15.5.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	1.63403e-11	H	1	1215.67A	-11.009	0.4902326259696904
1	6.53902e-11	He	2	303.784A	-11.168	0.3399399537986527
2	7.74994e-11	He	2	256.317A	-12.337	0.023035742278922203
3	1.21093e-11	He	2	1640.43A	-12.557	0.013880407332502922
4	3.0268200000000002e-12	H	1	6562.81A	-12.684000000000001	0.010361012819572774
5	7.674639999999999e-14	O	4	25.8832m	-12.729000000000001	0.00934119011449213
6	3.58232e-11	O	4	554.514A	-12.855	0.006988793542139319
7	3.57748e-11	O	4	555.264A	-12.942	0.0057200814257848485
8	1.63475e-11	He	2	1215.13A	-13.02	0.004779717303914326
9	3.25738e-11	O	4	609.830A	-13.095	0.004021630917950975
10	8.206239999999999e-14	Ne	5	24.2065m	-13.105	0.003930087421968378
11	8.17377e-11	He	2	243.027A	-13.175	0.0033450468982979984
12	1.38691e-13	Ne	5	14.3228m	-13.200999999999999	0.0031506648733878985
13	4.0862199999999995e-12	H	1	4861.33A	-13.206	0.0031145995108145135
14	8.70474e-11	He	2	228.203A	-13.255	0.002782288822643636
15	3.90896e-11	O	3	508.178A	-13.273	0.002669329653504033
16	2.82226e-11	O	3	703.851A	-13.274000000000001	0.0026631903656644004
17	2.38264e-11	O	3	833.715A	-13.302	0.0024969061040579915
18	1.89048e-13	S	4	10.5076m	-13.305	0.002479717523340181
19	2.51413e-11	O	4	790.114A	-13.323	0.0023790425578736913
20	1.83092e-11	He	2	1084.94A	-13.356	0.0022049675937260314
21	3.96746e-12	O	3	5006.84A	-13.399000000000001	0.001997111033561719
22	2.03317e-11	C	3	977.020A	-13.401	0.001987935141859848
23	3.17545e-11	He	1	625.563A	-13.411	0.0019426842134715138
24	1.28308e-11	C	4	1548.19A	-13.419	0.001907226230513051
25	4.23944e-12	He	2	4685.64A	-13.442	0.0018088485707103516
26	2.82609e-11	O	3	702.896A	-13.482999999999999	0.001645895322671232
27	3.91279e-11	O	3	507.680A	-13.495	0.0016010401057559318
28	4.57658e-12	H	1	4340.46A	-13.552999999999999	0.001400884116024859
29	2.89647e-11	N	3	685.817A	-13.607999999999999	0.0012342473716385309
30	1.93749e-11	He	2	1025.27A	-13.617	0.0012089329400369437
31	2.89428e-11	N	3	686.336A	-13.700999999999999	0.0009963277143791786
32	2.2488299999999997e-14	O	3	88.3323m	-13.75	0.0008900250108503779
33	2.00345e-11	N	3	991.511A	-13.751	0.000887978010129092
34	6.20175e-12	He	2	3203.04A	-13.761	0.0008677651628884249
35	1.0159400000000001e-13	Fe	6	19.5527m	-13.770999999999999	0.0008480124162233512
36	1.0593799999999999e-12	H	1	1.87510m	-13.798	0.0007968970351733233
37	4.84294e-12	H	1	4101.73A	-13.823	0.0007523193133353813
38	2.00174e-11	He	2	992.360A	-13.829	0.000741997105386845
39	2.59887e-11	N	3	764.351A	-13.843	0.0007184593665560274
40	2.17522e-11	H	1	913.215A	-13.850999999999999	0.0007053460052598223
41	8.36994e-11	He	2	237.331A	-13.864	0.0006845453284614445
42	4.00581e-12	O	3	4958.91A	-13.874	0.0006689631744039449
43	2.64781e-11	S	4	750.221A	-13.934000000000001	0.000582642567927275
44	1.34519e-13	Fe	6	14.7670m	-13.947000000000001	0.0005654604195149276
45	1.28094e-11	C	4	1550.78A	-13.969000000000001	0.0005375293854137819
46	1.48724e-11	C	2	1335.66A	-13.977	0.0005277183684427777
47	3.83481e-14	O	3	51.8004m	-14.007	0.0004924954369587943
48	2.04344e-11	He	2	972.108A	-14.009	0.0004902326259696904
49	7.26772e-12	He	2	2733.24A	-14.024000000000001	0.00047358965922750327
50	2.63538e-11	S	4	753.760A	-14.026	0.00047141371239672154
51	3.00315e-11	S	4	661.455A	-14.04	0.0004564594588516553
52	5.00355e-12	H	1	3970.07A	-14.043	0.00045331721403911354
53	2.0893200000000002e-13	Fe	7	9.50763m	-14.046	0.00045019660028771096
54	8.64663e-11	He	2	229.736A	-14.050999999999998	0.0004450432424184506
55	2.59898e-13	Ne	6	7.64318m	-14.056	0.00043994887454891686
56	1.9622400000000003e-12	He	2	1.01233m	-14.062000000000001	0.00043391254969413364
57	3.5428000000000003e-13	Mg	5	5.60700m	-14.065	0.00043092551671249167
58	8.65814e-11	He	2	229.431A	-14.079	0.00041725563553064146
59	3.46531e-14	N	3	57.3238m	-14.091	0.00040588426106772594
60	1.54973e-12	H	1	1.28180m	-14.093	0.0004040193922845353
61	2.16572e-11	He	2	917.221A	-14.094000000000001	0.0004030901734678289
62	3.3995e-11	He	1	584.334A	-14.106	0.000392104847172607
63	8.6671e-11	He	2	229.194A	-14.116	0.0003831794511742615
64	1.91554e-11	C	2	1037.02A	-14.133	0.0003684700650734843
65	3.48647e-11	Ne	5	569.759A	-14.152000000000001	0.0003526973617379631
66	8.6742e-11	He	2	229.006A	-14.154000000000002	0.0003510768645595591
67	2.07203e-11	He	2	958.694A	-14.165999999999999	0.00034150904533263515
68	2.51768e-11	O	4R	789.000A	-14.171	0.0003375998236169127
69	2.08428e-12	S	3	9530.62A	-14.183	0.00032839929117094456
70	8.67994e-11	He	2	228.855A	-14.194	0.0003201859059254052
71	2.10762e-11	He	2	942.508A	-14.2	0.0003157927906024729
72	1.51654e-13	Ar	5	13.0985m	-14.204	0.00031289758489576173
73	4.11285e-11	Ne	5	482.985A	-14.216	0.0003043702570338704
74	8.70355e-11	He	2	228.234A	-14.232000000000001	0.00029336088765713106
75	8.68463e-11	He	2	228.731A	-14.234000000000002	0.0002920130168129605
76	1.61403e-13	Fe	6	12.3074m	-14.235	0.0002913414055113086
77	5.1078e-12	H	1	3889.05A	-14.237	0.00029000281334476413
78	5.934930000000001e-14	S	3	33.4704m	-14.24	0.00028800644801990573
79	7.91049e-12	He	2	2511.15A	-14.241	0.0002873440515707672
80	8.68852e-11	He	2	228.629A	-14.270999999999999	0.0002681650719368513
81	5.5275e-11	Ne	5	359.375A	-14.279000000000002	0.00026327050776380823
82	3.02816e-12	He	2	6559.91A	-14.295	0.0002537477564469793
83	2.11913e-11	He	2	937.389A	-14.298	0.0002520009691783016
84	2.37898e-11	O	3R	835.000A	-14.300999999999998	0.0002502662067086013
85	2.09248e-11	He	2	949.324A	-14.304	0.00024854338625974163
86	8.69178e-11	He	2	228.543A	-14.305	0.00024797175233401804
87	8.69454e-11	He	2	228.471A	-14.335	0.00023142070434188804
88	8.70221e-11	He	2	228.269A	-14.337	0.000230357422789222
89	1.8160900000000002e-12	H	1	1.09380m	-14.345999999999998	0.00022563278868660127
90	2.43455e-11	S	4	815.941A	-14.350999999999999	0.00022304999151221444
91	8.69689e-11	He	2	228.409A	-14.357999999999999	0.0002194836687879458
92	8.70067e-11	He	2	228.309A	-14.369000000000002	0.00021399430271644082
93	8.69892e-11	He	2	228.356A	-14.372	0.00021252117629834563
94	2.12808e-11	He	2	933.444A	-14.387	0.00020530626916696561
95	1.66306e-11	S	3	1194.45A	-14.4	0.00019925178056452554
96	4.12671e-11	Ne	5	481.363A	-14.404000000000002	0.00019742502926009518
97	5.17927e-12	H	1	3835.38A	-14.405	0.00019697096429296748
98	8.32767e-12	He	2	2385.35A	-14.423	0.000188974067532975
99	4.427e-13	Mg	4	4.48712m	-14.432	0.00018509820665049603
100	5.7981e-12	Ne	5	3426.03A	-14.436	0.00018340121609167456
101	2.51458e-13	Ar	5	7.89971m	-14.446	0.00017922649473334424
102	5.42845e-13	Al	6	3.65932m	-14.47	0.00016959076961802055
103	2.13519e-11	He	2	930.337A	-14.47	0.00016959076961802055
104	4.90343e-13	H	1	4.05113m	-14.472000000000001	0.00016881157081059215
105	1.06183e-13	S	3	18.7078m	-14.488	0.00016270549147080247
106	5.54136e-11	Ne	5	358.476A	-14.503	0.00015718178305183808
107	2.37881e-11	O	3	835.059A	-14.505999999999998	0.00015609975126819854
108	3.67088e-12	He	2	5411.37A	-14.508	0.00015538253805959048
109	4.04534e-11	Ne	3	491.045A	-14.509	0.0001550251681389633
110	8.4765e-11	He	2	234.347A	-14.509	0.0001550251681389633
111	2.19705e-11	C	2	904.142A	-14.520999999999999	0.00015080030192273424
112	2.24578e-11	C	3	884.524A	-14.539000000000001	0.0001446779048974638
113	1.0122200000000001e-12	Si	6	1.96247m	-14.544	0.00014302179061487046
114	2.14092e-11	He	2	927.846A	-14.546	0.00014236466517735818
115	5.23039e-12	H	1	3797.89A	-14.552	0.00014041134874318424
116	5.26821e-12	H	1	3770.63A	-14.552999999999999	0.0001400884116024859
117	1.9767e-12	H	1	1.00493m	-14.557	0.00013880407332502923
118	4.69921e-12	Fe	5	4227.19A	-14.559000000000001	0.00013816632653819246
119	3.15443e-11	O	5	629.732A	-14.561	0.00013753150993167716
120	1.06591e-12	He	2	1.86362m	-14.567	0.0001356445068734982
121	1.85041e-11	S	4	1073.52A	-14.572000000000001	0.0001340917970430108
122	1.2773900000000002e-13	Ne	3	15.5509m	-14.574000000000002	0.00013347570119901422
123	8.6137e-12	He	2	2306.15A	-14.581	0.00013134157232908532
124	2.19046e-12	S	3	9068.62A	-14.583	0.00013073811261983873
125	2.54334e-13	Fe	7	7.81037m	-14.587	0.00012953949839872463
126	2.82351e-14	Fe	5	70.3538m	-14.59	0.00012864775476417124
127	3.8603599999999995e-12	Fe	6	5145.76A	-14.595	0.0001271751360927882
128	5.46819e-14	Fe	5	36.3273m	-14.595999999999998	0.00012688264139641738
129	9.55097e-12	He	2	2079.84A	-14.607000000000001	0.0001237092605677173
130	8.19397e-12	Ne	4	2424.28A	-14.61	0.00012285765200808753
131	3.99488e-12	Fe	6	4972.48A	-14.610999999999999	0.00012257508724955812
132	2.14561e-11	He	2	925.817A	-14.616	0.00012117198182839475
133	2.19623e-11	C	2	904.480A	-14.617	0.00012089329400369438
134	1.04183e-11	C	3	1906.68A	-14.62	0.00012006107042153957
135	4.39259e-11	N	3	452.227A	-14.642999999999999	0.00011386813591145744
136	5.41346e-12	H	1	3669.46A	-14.657	0.0001102559945368103
137	3.58547e-11	S	4	554.027A	-14.664000000000001	0.00010849312310095985
138	5.29698e-12	H	1	3750.15A	-14.668	0.00010749845216961506
139	2.1495e-11	He	2	924.142A	-14.682	0.00010408837081819701
140	7.56703e-13	H	1	2.62513m	-14.692	0.0001017190302321928
141	4.08803e-12	He	2	4859.18A	-14.693	0.00010148508295462712
142	7.6658e-14	Fe	5	25.9131m	-14.698	0.00010032339281631261
143	1.94538e-11	S	3	1021.11A	-14.702	9.940362242242824e-05
144	1.29543e-11	Si	2	1533.43A	-14.703	9.917500043504977e-05
145	2.40093e-11	Ar	5	827.366A	-14.704	9.894690426365064e-05
146	8.96967e-12	He	2	2214.62A	-14.716	9.625032642379158e-05
147	8.81829e-12	He	2	2252.64A	-14.720999999999998	9.514855804797993e-05
148	1.70862e-12	He	2	1.16260m	-14.739	9.128558667906185e-05
149	2.0809400000000002e-12	H	1	9545.93A	-14.742	9.065718112049651e-05
150	2.15276e-11	He	2	922.743A	-14.742	9.065718112049651e-05
151	3.83776e-12	Fe	6	5176.05A	-14.743	9.044867538989227e-05
152	5.31937e-12	H	1	3734.36A	-14.772	8.460620417883528e-05
153	5.13457e-12	Ne	3	3868.76A	-14.772	8.460620417883528e-05
154	8.20284e-12	Ne	4	2421.66A	-14.786	8.192231400868428e-05
155	1.04071e-11	C	3	1908.73A	-14.792	8.079829772220359e-05
156	3.26344e-12	Fe	7	6086.97A	-14.796	8.005753447611595e-05
157	2.15552e-11	He	2	921.562A	-14.797	7.987340725629692e-05
158	4.3870299999999995e-13	Ar	6	4.52800m	-14.797	7.987340725629692e-05
159	1.83416e-12	He	1	1.08303m	-14.804	7.859631979517815e-05
160	4.778109999999999e-13	Ca	5	4.15739m	-14.809000000000001	7.769663516216964e-05
161	9.08481e-12	He	2	2186.56A	-14.812999999999999	7.698430812935673e-05
162	3.69895e-11	He	1	537.030A	-14.82	7.575341416862391e-05
163	2.15787e-11	He	2	920.556A	-14.845999999999998	7.135135270651318e-05
164	3.72329e-12	Fe	6	5335.19A	-14.853	7.021052347428847e-05
165	4.37402e-12	He	2	4541.46A	-14.853	7.021052347428847e-05
166	1.57031e-11	Si	2	1265.00A	-14.860999999999999	6.892903699923917e-05
167	4.0514e-11	Ne	3	490.311A	-14.863	6.861233684186641e-05
168	5.33713e-12	H	1	3721.93A	-14.868	6.78269379166712e-05
169	2.59616e-11	N	4	765.147A	-14.876	6.658895678103628e-05
170	2.00651e-11	N	3R	990.000A	-14.876	6.658895678103628e-05
171	5.9368e-12	Ne	5	3345.99A	-14.884	6.537357134762888e-05
172	8.30698e-11	O	4	239.130A	-14.884	6.537357134762888e-05
173	2.1599e-11	He	2	919.693A	-14.888	6.477422284295729e-05
174	1.66299e-11	Si	2	1194.50A	-14.889000000000001	6.46252462644746e-05
175	2.16454e-11	He	2	917.724A	-14.892999999999999	6.403275844540376e-05
176	9.17309e-13	H	1	2.16551m	-14.895	6.373855464451655e-05
177	9.17441e-12	He	2	2165.20A	-14.902000000000001	6.271944563536695e-05
178	2.1524e-12	H	1	9228.97A	-14.902999999999999	6.257519491332112e-05
179	1.42525e-11	Si	4	1393.75A	-14.904000000000002	6.243127595872877e-05
180	1.956e-11	S	3	1015.57A	-14.905	6.228768800854745e-05
181	3.49914e-12	Fe	6	5676.96A	-14.913	6.115080957786188e-05
182	2.12576e-12	He	2	9344.62A	-14.915	6.086984712923552e-05
183	2.16166e-11	He	2	918.945A	-14.92	6.017307575090045e-05
184	2.16319e-11	He	2	918.295A	-14.931	5.866812532671141e-05
185	8.64849e-12	C	3	2296.87A	-14.943	5.706925603575752e-05
186	5.35146e-12	H	1	3711.97A	-14.956	5.538628180598751e-05
187	3.52765e-12	Fe	6	5631.08A	-14.957	5.5258896892727504e-05
188	9.53158e-14	Fe	5	20.8407m	-14.96	5.487849732220534e-05
189	1.83156e-11	N	2	1084.56A	-14.960999999999999	5.475228028085038e-05
190	5.59044e-11	Mg	5	355.329A	-14.962	5.4626353530634605e-05
191	3.47238e-12	Fe	7	5720.71A	-14.970999999999998	5.3505966222651886e-05
192	1.65897e-11	Si	2	1197.39A	-14.974	5.313763374198377e-05
193	5.31119e-12	He	2	3740.11A	-14.974	5.313763374198377e-05
194	2.03321e-11	C	3R	977.000A	-14.975999999999999	5.289348849201207e-05
195	3.66217e-12	Fe	6	5424.23A	-14.978	5.265046498756938e-05
196	9.24551e-12	He	2	2148.55A	-14.984000000000002	5.1928073526183746e-05
197	4.05691e-11	Ne	3	489.645A	-14.985	5.180864227125604e-05
198	4.5786e-12	He	2	4338.55A	-14.994000000000002	5.074604626231684e-05
199	2.66359e-13	H	1	7.45777m	-14.995999999999999	5.051288935868172e-05
200	6.42709e-13	He	2	3.09074m	-14.999	5.01651610742176e-05
201	5.36319e-12	H	1	3703.85A	-15.037	4.596234846646869e-05
202	2.20352e-12	H	1	9014.87A	-15.045	4.512344106332346e-05
203	8.00756e-13	Si	7	2.48071m	-15.057	4.3893702021611356e-05
204	9.30287e-12	He	2	2135.31A	-15.06	4.3591539902268614e-05
205	6.19582e-13	Ca	4	3.20610m	-15.067	4.289455938106196e-05
206	2.2413400000000002e-12	H	1	8862.74A	-15.068	4.279590463212587e-05
207	5.1083400000000004e-12	He	1	3888.63A	-15.07	4.259927531127733e-05
208	2.41176e-12	He	2	8236.51A	-15.072000000000001	4.2403549420094544e-05
209	1.02155e-12	H	1	1.94454m	-15.074000000000002	4.220872280769525e-05
210	3.3808199999999997e-12	He	1	5875.64A	-15.074000000000002	4.220872280769525e-05
211	4.78984e-10	C	5	41.4721A	-15.081	4.153385200276559e-05
212	4.72996e-12	He	2	4199.71A	-15.085	4.1153067358788466e-05
213	1.48797e-11	C	2R	1335.00A	-15.095	4.021630917950975e-05
214	3.62169e-12	Fe	6	5484.85A	-15.107000000000001	3.912030310492414e-05
215	2.89e-11	C	2	687.352A	-15.11	3.8851000832591596e-05
216	5.3729099999999996e-12	H	1	3697.15A	-15.113	3.858355242406176e-05
217	3.99917e-12	Fe	6	4967.15A	-15.114	3.849481271598715e-05
218	1.05985e-12	He	2	1.87427m	-15.128	3.727367473381437e-05
219	7.1384100000000005e-12	Mg	5	2782.76A	-15.128	3.727367473381437e-05
220	9.34981e-12	He	2	2124.58A	-15.13	3.71024177546375e-05
221	1.04057e-11	C	3R	1909.00A	-15.132	3.693194762980574e-05
222	6.93475e-11	O	5	286.448A	-15.140999999999998	3.6174472845033374e-05
223	1.4664000000000002e-13	Mg	5	13.5464m	-15.145	3.584282328451491e-05
224	2.83542e-12	Ar	5	7005.83A	-15.16	3.462599093948213e-05
225	4.26966e-13	H	1	4.65247m	-15.167	3.4072359632434836e-05
226	2.38658e-12	H	1	8323.38A	-15.17	3.383780715854062e-05
227	1.28241e-11	C	4R	1549.00A	-15.173	3.3604869332519435e-05
228	2.96619e-11	Ca	4	669.696A	-15.175	3.345046898297999e-05
229	4.8450800000000006e-12	He	2	4099.92A	-15.182	3.291563297217067e-05
230	5.38106e-12	H	1	3691.55A	-15.183	3.2839929117094454e-05
231	2.27011e-12	H	1	8750.43A	-15.183	3.2839929117094454e-05
232	2.17493e-11	H	1	913.339A	-15.192	3.216638169172553e-05
233	3.98201e-12	Fe	7	4988.55A	-15.193	3.209240106677521e-05
234	1.51721e-11	Si	2	1309.28A	-15.194	3.2018590592540514e-05
235	9.38872e-12	He	2	2115.78A	-15.195	3.1944949877685925e-05
236	2.61633e-12	He	2	7592.50A	-15.213	3.064800508639678e-05
237	6.14415e-11	Mg	4	323.307A	-15.219000000000001	3.0227498692234e-05
238	1.0930200000000001e-12	H	1	1.81740m	-15.232000000000001	2.9336088765713108e-05
239	4.21638e-12	Ar	4	4711.26A	-15.239	2.886703714505615e-05
240	3.66054e-12	Fe	6	5426.65A	-15.244000000000002	2.853659890332201e-05
241	5.38795e-12	H	1	3686.83A	-15.247	2.8340154338240416e-05
242	4.94229e-11	Ne	6	401.928A	-15.247	2.8340154338240416e-05
243	6.8392e-13	Al	5	2.90450m	-15.252	2.8015747274122784e-05
244	2.78378e-12	Ar	3	7135.79A	-15.254000000000001	2.788702660781305e-05
245	9.42132e-12	He	2	2108.46A	-15.255999999999998	2.775889735924347e-05
246	3.74158e-12	Ca	5	5309.11A	-15.259	2.7567806453934047e-05
247	3.3489e-12	He	2	5931.63A	-15.26	2.750440225853783e-05
248	8.54075e-11	He	2	232.584A	-15.265999999999998	2.7127027712144692e-05
249	4.7945300000000006e-12	Fe	5	4143.15A	-15.267999999999999	2.7002390341313786e-05
250	4.93467e-12	He	2	4025.48A	-15.27	2.6878325627184243e-05
251	1.34584e-12	He	2	1.47599m	-15.272	2.675483093863754e-05
252	3.8039e-11	He	1	522.213A	-15.275	2.6570651977949843e-05
253	4.87921e-12	Fe	5	4071.24A	-15.279000000000002	2.6327050776380825e-05
254	2.2925e-12	H	1	8664.98A	-15.287	2.5846527945494613e-05
255	5.00683e-12	Ne	3	3967.47A	-15.29	2.5668601698630945e-05
256	2.2098699999999999e-13	Ar	3	8.98898m	-15.298	2.5200096917830155e-05
257	5.39384e-12	H	1	3682.80A	-15.306	2.4740143312984052e-05
258	3.7637699999999994e-12	Fe	6	5277.81A	-15.309000000000001	2.4569833364358205e-05
259	9.448910000000001e-12	He	2	2102.30A	-15.311	2.4456945234306514e-05
260	1.69059e-11	C	3R	1175.00A	-15.312000000000001	2.440069582117223e-05
261	4.92585e-11	Ne	6	403.270A	-15.317	2.4121383365802497e-05
262	5.60793e-11	Mg	5	354.221A	-15.318	2.406590572354946e-05
263	5.4237400000000005e-12	Fe	6	3662.50A	-15.329	2.346400870274422e-05
264	5.17401e-12	Fe	5	3839.27A	-15.33	2.341004298026089e-05
265	3.8505300000000006e-12	Fe	7	5158.89A	-15.335	2.314207043418881e-05
266	5.312050000000001e-13	H	1	3.73951m	-15.337	2.30357422789222e-05
267	5.2344599999999995e-12	Fe	5	3794.94A	-15.339	2.2929902657152732e-05
268	5.28461e-12	Fe	7	3758.92A	-15.344000000000001	2.266742623191066e-05
269	5.00576e-12	He	2	3968.32A	-15.352	2.2253699076735568e-05
270	5.58679e-12	Fe	6	3555.61A	-15.355	2.2100505689836206e-05
271	5.39891e-12	H	1	3679.35A	-15.357999999999999	2.1948366878794577e-05
272	9.47247e-12	He	2	2097.07A	-15.36	2.1847523293170914e-05
273	6.33256e-11	Ne	3	313.688A	-15.360999999999999	2.179727538396137e-05
274	1.1441299999999999e-12	H	1	1.73620m	-15.373	2.1203239115650383e-05
275	2.7676799999999998e-12	He	2	7177.28A	-15.374	2.1154473018929186e-05
276	4.1714300000000004e-13	He	2	4.76203m	-15.375	2.1105819081118156e-05
277	2.31026e-12	H	1	8598.35A	-15.382	2.076836037200553e-05
278	4.19071e-12	Ar	4	4740.12A	-15.390999999999998	2.0342400997738364e-05
279	3.4726e-11	Ne	5	572.034A	-15.390999999999998	2.0342400997738364e-05
280	5.4033e-12	H	1	3676.36A	-15.4	1.9925178056452554e-05
281	9.49274e-12	He	2	2092.59A	-15.402000000000001	1.983363017908661e-05
282	5.41049e-12	H	1	3671.47A	-15.404000000000002	1.9742502926009518e-05
283	9.5391e-12	He	2	2082.42A	-15.405999999999999	1.965179436462838e-05
284	1.55041e-12	He	2	1.28124m	-15.408	1.9561502571229263e-05
285	4.28357e-11	N	4	463.736A	-15.414000000000001	1.929310869412551e-05
286	5.407130000000001e-12	H	1	3673.75A	-15.424000000000001	1.8853943923845612e-05
287	3.93611e-11	He	1	504.672A	-15.425999999999998	1.8767317920237955e-05
288	5.0631199999999995e-12	He	2	3923.37A	-15.427999999999999	1.868108992696322e-05
289	1.41609e-11	Si	4	1402.77A	-15.429	1.8638124612406013e-05
290	1.60606e-13	H	1	12.3684m	-15.432	1.85098206650496e-05
291	9.51032e-12	He	2	2088.73A	-15.433	1.846724925886403e-05
292	2.19959e-13	Na	4	9.03098m	-15.434000000000001	1.842477576419559e-05
293	1.18196e-12	H	1	1.68064m	-15.437999999999999	1.8255856404651138e-05
294	5.62259e-11	Mg	5	353.297A	-15.437999999999999	1.8255856404651138e-05
295	9.52565e-12	He	2	2085.37A	-15.445	1.796396544735718e-05
296	6.23152e-12	He	1	3187.74A	-15.457	1.7474397516942004e-05
297	4.55982e-11	Ne	6	435.641A	-15.457	1.7474397516942004e-05
298	4.05946e-12	Fe	7	4893.37A	-15.468	1.703735650437292e-05
299	2.3246e-12	H	1	8545.34A	-15.47	1.6959076961802055e-05
300	2.88281e-12	He	2	6890.67A	-15.47	1.6959076961802055e-05
301	7.03134e-13	He	2	2.82513m	-15.472999999999999	1.6842331497171417e-05
302	4.44247e-12	He	1	4471.49A	-15.475	1.676494801311466e-05
303	6.5044e-11	O	3	305.400A	-15.475999999999999	1.67263897026663e-05
304	1.64645e-11	Si	3	1206.50A	-15.475999999999999	1.67263897026663e-05
305	9.77598e-14	Cl	4	20.3197m	-15.481	1.65349243030087e-05
306	6.02672e-13	H	1	3.29607m	-15.491	1.6158543474586925e-05
307	3.08688e-12	Ar	5	6435.12A	-15.491	1.6158543474586925e-05
308	2.28299e-12	He	2	8701.09A	-15.495	1.6010401057559315e-05
309	5.53896e-12	Fe	7	3586.32A	-15.497	1.5936839946665136e-05
310	5.11005e-12	He	2	3887.33A	-15.498	1.5900186231917644e-05
311	5.32728e-12	O	2	3728.81A	-15.499	1.586361681837467e-05
312	4.75159e-12	Fe	5	4180.59A	-15.505	1.5645959835877185e-05
313	1.4722200000000002e-12	Fe	6	1.34929m	-15.527000000000001	1.4873124421338488e-05
314	2.17973e-13	Al	6	9.11329m	-15.534	1.4635319607964219e-05
315	1.3272e-12	H	1	1.49672m	-15.537	1.453457077643883e-05
316	6.41665e-12	Fe	4	3095.77A	-15.545	1.426928496244723e-05
317	2.33632e-12	H	1	8502.44A	-15.550999999999998	1.407350303308767e-05
318	1.2107200000000001e-12	H	1	1.64071m	-15.552	1.4041134874318426e-05
319	2.16693e-11	N	2	916.710A	-15.554	1.3976621719659992e-05
320	2.9724e-12	He	2	6682.98A	-15.558	1.384848328152122e-05
321	5.14895e-12	He	2	3857.96A	-15.562999999999999	1.3689961004252715e-05
322	1.6035e-11	N	5	1238.82A	-15.565999999999999	1.3595719975580129e-05
323	2.64846e-13	H	1	7.50038m	-15.569	1.3502127697585633e-05
324	1.26015e-14	C	2	157.636m	-15.57	1.347107366562147e-05
325	3.69014e-11	C	3	538.312A	-15.572000000000001	1.3409179704301082e-05
326	1.68874e-13	Cl	4	11.7629m	-15.575999999999999	1.3286243605829336e-05
327	5.10486e-12	Fe	5	3891.28A	-15.583	1.3073811261983872e-05
328	4.55272e-12	O	3	4363.21A	-15.585	1.301374255561013e-05
329	7.97371e-11	Si	6	249.124A	-15.593	1.2776214984961907e-05
330	9.077030000000001e-13	He	2	2.18843m	-15.593	1.2776214984961907e-05
331	3.85256e-11	He	1	515.617A	-15.599	1.2600918743681986e-05
332	1.7017700000000001e-12	He	2	1.16728m	-15.612	1.2229317237193882e-05
333	3.01733e-12	N	2	6583.45A	-15.613	1.2201190588054603e-05
334	5.51735e-14	Ne	3	36.0036m	-15.613	1.2201190588054603e-05
335	5.28914e-12	Fe	5	3755.70A	-15.62	1.2006107042153958e-05
336	5.18155e-12	He	2	3833.69A	-15.623	1.192345758262268e-05
337	2.97454e-12	He	1	6678.15A	-15.625	1.1868674271303741e-05
338	2.34604e-12	H	1	8467.21A	-15.627	1.1814142666436411e-05
339	6.53791e-13	H	1	3.03835m	-15.629000000000001	1.1759861611534599e-05
340	1.33919e-11	N	4	1483.32A	-15.63	1.173281468037248e-05
341	3.52959e-11	Ne	6	562.798A	-15.638	1.1518666678290381e-05
342	2.3137e-11	C	2	858.559A	-15.639000000000001	1.1492174480080999e-05
343	3.04348e-12	He	2	6526.88A	-15.64	1.1465743212236746e-05
344	1.23311e-12	H	1	1.61092m	-15.655	1.1076491308452825e-05
345	2.2055599999999998e-13	Mg	7	9.00655m	-15.661	1.092451615029942e-05
346	5.68839e-12	Fe	6	3492.10A	-15.664000000000001	1.0849312310095985e-05
347	3.89485e-11	He	1	510.018A	-15.675	1.057796707870329e-05
348	5.33126e-12	O	2	3726.03A	-15.675	1.057796707870329e-05
349	5.20914e-12	He	2	3813.38A	-15.677999999999999	1.0505148865528581e-05
350	1.65245e-11	S	3	1202.12A	-15.69	1.021885439430665e-05
351	5.10732e-12	Fe	6	3889.41A	-15.693	1.0148508295462712e-05
352	6.784110000000001e-12	Mg	5	2928.09A	-15.693	1.0148508295462712e-05
353	2.17459e-11	H	1	913.480A	-15.693	1.0148508295462712e-05
354	1.64027e-12	He	2	1.21105m	-15.694	1.0125167374086832e-05
355	2.35419e-12	H	1	8437.91A	-15.696	1.0078646455756992e-05
356	1.0551e-11	Si	3	1882.71A	-15.699000000000002	1.000926554157299e-05
357	4.933080000000001e-10	C	5	40.2678A	-15.7	9.98624486964431e-06
358	5.0997e-12	Fe	5	3895.22A	-15.7	9.98624486964431e-06
359	1.19224e-11	O	3	1666.15A	-15.707	9.826575856580113e-06
360	1.8168900000000001e-12	He	2	1.09332m	-15.707	9.826575856580113e-06
361	2.85992e-13	He	2	6.94582m	-15.708	9.803975359267152e-06
362	3.36312e-13	H	1	5.90655m	-15.713	9.691750181343939e-06
363	3.10083e-12	He	2	6406.17A	-15.715	9.647220634127387e-06
364	2.59666e-11	N	4R	765.000A	-15.720999999999998	9.514855804797993e-06
365	1.6110299999999999e-12	Fe	6	1.23303m	-15.722000000000001	9.492972243709284e-06
366	5.2327e-12	He	2	3796.22A	-15.727	9.384307089011259e-06
367	6.91614e-13	H	1	2.87219m	-15.727	9.384307089011259e-06
368	2.46898e-12	Cl	4	8045.62A	-15.738	9.14960216894381e-06
369	5.2506699999999995e-12	Fe	5	3783.22A	-15.742	9.065718112049651e-06
370	3.1470599999999997e-12	S	3	6312.06A	-15.745999999999999	8.982603108811791e-06
371	1.25088e-12	H	1	1.58804m	-15.75	8.90025010850378e-06
372	7.0050300000000005e-12	Fe	4	2835.74A	-15.751	8.87978010129092e-06
373	3.90528e-11	He	1	508.657A	-15.76	8.69765568184589e-06
374	2.36108e-12	H	1	8413.28A	-15.761	8.67765162888425e-06
375	5.25297e-12	He	2	3781.57A	-15.769	8.519266636901112e-06
376	2.16856e-11	N	2	916.020A	-15.769	8.519266636901112e-06
377	6.7449100000000006e-12	He	1	2945.10A	-15.77	8.499672867357599e-06
378	6.41832e-12	Fe	4	3094.96A	-15.772	8.460620417883528e-06
379	5.29932e-12	He	2	3748.49A	-15.773	8.441161530900803e-06
380	2.95759e-12	S	2	6716.44A	-15.775	8.402377916597955e-06
381	3.79506e-12	Fe	6	5234.29A	-15.776	8.383052983651005e-06
382	4.905600000000001e-13	He	2	4.04934m	-15.782	8.268033184734492e-06
383	3.14777e-12	He	2	6310.64A	-15.785	8.211116444636665e-06
384	2.81159e-12	He	1	7065.22A	-15.785	8.211116444636665e-06
385	4.9338e-12	He	1	4026.20A	-15.788	8.154591516621709e-06
386	3.69126e-11	C	3	538.149A	-15.794	8.042706326546288e-06
387	1.9064799999999998e-12	He	2	1.04194m	-15.795	8.024208615301294e-06
388	5.27054e-12	He	2	3768.96A	-15.8	7.93235625882895e-06
389	1.33633e-11	N	4	1486.50A	-15.8	7.93235625882895e-06
390	1.54134e-12	Fe	6	1.28877m	-15.800999999999998	7.914112345696918e-06
391	1.0424e-13	H	1	19.0565m	-15.806	7.823520250801359e-06
392	5.28587e-12	He	2	3758.03A	-15.812000000000001	7.716177528785687e-06
393	1.0590600000000001e-12	He	2	1.87567m	-15.817	7.62785117500344e-06
394	2.36697e-12	H	1	8392.35A	-15.82	7.57534141686239e-06
395	1.44859e-11	O	5	1371.30A	-15.821	7.557918615081248e-06
396	8.36853e-13	H	1	2.37371m	-15.823	7.523193133353813e-06
397	1.26521e-12	H	1	1.57006m	-15.838	7.267787339286599e-06
398	7.203810000000001e-13	H	1	2.75749m	-15.84	7.23439488968471e-06
399	3.61056e-13	Mg	7	5.50177m	-15.841	7.217756243155998e-06
400	6.32704e-11	Ne	3	313.961A	-15.841	7.217756243155998e-06
401	3.91243e-11	He	1	507.727A	-15.843	7.184593665560275e-06
402	3.8743200000000004e-13	H	1	5.12722m	-15.847000000000001	7.118724914911322e-06
403	3.18667e-12	He	2	6233.61A	-15.85	7.069719957292408e-06
404	3.69895e-12	Fe	6	5370.30A	-15.853	7.021052347428847e-06
405	3.87903e-11	He	1	512.099A	-15.859000000000002	6.924719897811895e-06
406	1.2231299999999999e-12	He	2	1.62407m	-15.866	6.81400128373204e-06
407	1.0499e-11	Si	3	1892.03A	-15.870999999999999	6.736002056029677e-06
408	2.37204e-12	H	1	8374.43A	-15.870999999999999	6.736002056029677e-06
409	1.97757e-12	He	2	1.00449m	-15.876	6.658895678103629e-06
410	2.5627900000000002e-12	Ar	3	7751.11A	-15.878	6.628300831563011e-06
411	2.37579e-11	Ar	5	836.121A	-15.885	6.522321630583766e-06
412	4.0191300000000005e-12	Fe	7	4942.48A	-15.89	6.447661232261461e-06
413	1.13532e-11	N	3	1749.67A	-15.894	6.388548718771328e-06
414	5.20892e-12	Fe	6	3813.55A	-15.895999999999999	6.359196003679154e-06
415	1.41406e-11	O	4	1404.78A	-15.899000000000001	6.315419606308007e-06
416	1.41772e-11	O	4	1401.16A	-15.909	6.17166310523828e-06
417	3.21927e-12	He	2	6170.48A	-15.91	6.157468673987538e-06
418	1.17418e-12	He	2	1.69177m	-15.91	6.157468673987538e-06
419	2.37643e-12	H	1	8358.96A	-15.913	6.115080957786189e-06
420	1.75706e-13	H	1	11.3055m	-15.918	6.045082204897268e-06
421	2.38362e-12	H	1	8333.74A	-15.918	6.045082204897268e-06
422	1.27694e-12	H	1	1.55563m	-15.919	6.031178901638569e-06
423	3.91754e-11	He	1	507.065A	-15.925	5.948428024857893e-06
424	6.419219999999999e-12	Fe	4	3094.53A	-15.927	5.921097480669205e-06
425	5.1578e-12	Fe	5	3851.34A	-15.927999999999999	5.907479334363234e-06
426	2.9512700000000002e-12	S	2	6730.82A	-15.936	5.79965568494416e-06
427	2.3802599999999998e-12	H	1	8345.51A	-15.937999999999999	5.773008687567012e-06
428	7.42769e-13	H	1	2.67438m	-15.943	5.706925603575752e-06
429	1.3562600000000002e-10	Mg	5	146.465A	-15.946	5.667639404055402e-06
430	1.13371e-11	N	3	1752.16A	-15.947000000000001	5.654604195149276e-06
431	2.03492e-12	He	2	9761.80A	-15.950999999999999	5.602762472278589e-06
432	1.7304700000000001e-13	Ca	5	11.4792m	-15.956	5.538628180598751e-06
433	3.2468599999999998e-12	He	2	6118.06A	-15.965	5.425030835798875e-06
434	4.25254e-13	H	1	4.67119m	-15.965	5.425030835798875e-06
435	3.26376e-12	Ca	5	6086.37A	-15.97	5.362931021338287e-06
436	3.15309e-11	O	5R	630.000A	-15.972000000000001	5.33829059152268e-06
437	2.58744e-11	Ar	6	767.726A	-15.975	5.301542057575674e-06
438	1.59249e-11	C	3	1247.38A	-15.975	5.301542057575674e-06
439	1.15588e-11	N	4	1718.55A	-15.982999999999999	5.204778009858863e-06
440	4.81861e-11	Na	4	412.244A	-15.984000000000002	5.192807352618375e-06
441	1.5673100000000001e-12	Fe	6	1.26742m	-15.985999999999999	5.1689485700592055e-06
442	1.28666e-12	H	1	1.54388m	-15.994000000000002	5.074604626231684e-06
443	1.26377e-12	He	2	1.57184m	-15.995999999999999	5.051288935868172e-06
444	6.41917e-13	He	2	3.09455m	-15.998	5.028080371371001e-06
445	3.92132e-11	He	1	506.576A	-15.999	5.016516107421761e-06
446	2.04568e-13	He	2	9.71043m	-16.006	4.9363075619326285e-06
447	1.51787e-11	C	3	1308.71A	-16.007	4.924954369587922e-06
448	5.36187e-12	He	1	3704.76A	-16.012999999999998	4.857381462394396e-06
449	3.27041e-12	He	2	6073.99A	-16.014	4.846209795041362e-06
450	1.0631e-12	He	1	1.86854m	-16.019000000000002	4.79073569024488e-06
451	9.371379999999998e-13	He	2	2.11969m	-16.019000000000002	4.79073569024488e-06
452	5.33757e-12	S	3	3721.63A	-16.02	4.779717303914326e-06
453	2.08185e-12	He	2	9541.71A	-16.02	4.779717303914326e-06
454	5.707419999999999e-14	Si	2	34.8046m	-16.022000000000002	4.7577564977251284e-06
455	1.38691e-13	Na	6	14.3228m	-16.025	4.725004332369839e-06
456	7.021530000000001e-12	He	1	2829.08A	-16.025	4.725004332369839e-06
457	2.2520500000000002e-13	K	6	8.82061m	-16.032	4.6494567378213765e-06
458	3.3216500000000003e-13	K	4	5.98030m	-16.035	4.61745010276925e-06
459	6.22688e-10	C	5	31.9011A	-16.035	4.61745010276925e-06
460	7.60533e-13	H	1	2.61191m	-16.038	4.58566379984303e-06
461	5.20065e-12	He	1	3819.61A	-16.042	4.543622181422815e-06
462	2.26825e-13	H	1	8.75760m	-16.043	4.5331721403911355e-06
463	4.03591e-12	He	1	4921.93A	-16.047	4.4916117683974455e-06
464	1.83083e-11	N	2R	1085.00A	-16.053	4.429984544590122e-06
465	3.2906800000000003e-12	He	2	6036.58A	-16.055	4.409630614468555e-06
466	3.76479e-12	Fe	7	5276.38A	-16.055999999999997	4.399488745489186e-06
467	5.70493e-13	H	1	3.48198m	-16.058	4.379274930836985e-06
468	3.3370300000000004e-12	He	2	5952.73A	-16.06	4.359153990226879e-06
469	1.92501e-11	O	6	1031.91A	-16.064	4.319189026223554e-06
470	1.2948e-12	H	1	1.53417m	-16.064	4.319189026223554e-06
471	1.59836e-11	N	5	1242.80A	-16.067999999999998	4.279590463212605e-06
472	7.02084e-12	Fe	4	2829.36A	-16.074	4.220872280769524e-06
473	3.9242e-11	He	1	506.204A	-16.076	4.201479134226891e-06
474	4.54022e-13	H	1	4.37522m	-16.077	4.1918160003672835e-06
475	5.7353599999999995e-12	Fe	5	3463.51A	-16.077	4.1918160003672835e-06
476	1.33486e-12	He	2	1.48813m	-16.077	4.1918160003672835e-06
477	5.7651300000000005e-12	Fe	5	3445.62A	-16.078	4.182175091098861e-06
478	2.72434e-12	Ca	2	7291.47A	-16.081	4.153385200276558e-06
479	3.03364e-12	N	2	6548.05A	-16.082	4.14383267939556e-06
480	2.12075e-12	He	2	9366.69A	-16.085	4.115306735878847e-06
481	3.30825e-12	He	2	6004.52A	-16.086	4.10584179303573e-06
482	7.57037e-13	He	2	2.62397m	-16.088	4.0869771635760504e-06
483	1.7605e-11	Si	4	1128.34A	-16.092	4.049507531718406e-06
484	3.3235800000000003e-12	He	2	5976.82A	-16.098	3.9939462054429396e-06
485	2.63785e-12	Cl	4	7530.54A	-16.102	3.957329486536105e-06
486	2.87674e-11	C	3	690.521A	-16.117	3.822981628920507e-06
487	7.748640000000001e-13	H	1	2.56361m	-16.125	3.7532043503959034e-06
488	1.3017e-12	H	1	1.52604m	-16.128	3.7273674733814365e-06
489	7.146630000000001e-14	H	1	27.7955m	-16.134	3.6762260744051456e-06
490	2.15335e-12	He	2	9224.90A	-16.145	3.584282328451491e-06
491	2.26127e-11	C	3	878.464A	-16.146	3.5760387078540926e-06
492	3.92644e-11	He	1	505.916A	-16.148	3.5596083024567274e-06
493	1.82993e-11	N	2	1085.53A	-16.151	3.535104131262172e-06
494	1.39221e-12	He	2	1.42683m	-16.151	3.535104131262172e-06
495	7.32569e-13	He	2	2.71161m	-16.155	3.5026941017769452e-06
496	3.5642600000000004e-13	K	6	5.57324m	-16.163	3.438762729447754e-06
497	1.41145e-11	O	4	1407.38A	-16.164	3.430853794640633e-06
498	3.55925e-13	He	2	5.58107m	-16.167	3.40723596324347e-06
499	2.64648e-13	H	1	7.50599m	-16.17	3.383780715854048e-06
500	8.466270000000001e-13	He	2	2.34631m	-16.173	3.3604869332519573e-06
501	1.19607e-11	O	3	1660.81A	-16.174	3.3527580277803247e-06
502	6.12815e-12	Na	4	3241.51A	-16.176	3.337353503921365e-06
503	4.87702e-10	C	5	40.7307A	-16.177	3.329677803860759e-06
504	5.46615e-12	He	1	3634.08A	-16.178	3.322019757420409e-06
505	4.76409e-13	H	1	4.16962m	-16.179000000000002	3.3143793239981153e-06
506	7.0236199999999995e-12	Fe	5	2828.24A	-16.179000000000002	3.3143793239981153e-06
507	8.55876e-12	O	3	2320.95A	-16.184	3.2764399376053177e-06
508	1.30758e-12	H	1	1.51917m	-16.187	3.2538850837231227e-06
509	2.95602e-11	N	2	672.001A	-16.188	3.2464013557018315e-06
510	5.07869e-12	Fe	5	3911.33A	-16.198	3.1725042389532225e-06
511	1.15822e-12	Ti	6	1.71509m	-16.199	3.165207681680942e-06
512	2.18094e-12	He	2	9108.20A	-16.2	3.157927906024729e-06
513	7.86593e-13	H	1	2.52538m	-16.206	3.1145995108145136e-06
514	5.55826e-12	Fe	6	3573.86A	-16.21	3.086044690862397e-06
515	4.96213e-12	Fe	5	4003.21A	-16.211	3.0789469850326823e-06
516	7.55671e-13	Fe	7	2.62872m	-16.211	3.0789469850326823e-06
517	5.87075e-13	Fe	7	3.38363m	-16.212	3.0718656034733563e-06
518	3.92821e-11	He	1	505.687A	-16.215999999999998	3.043702570338717e-06
519	1.4391399999999999e-12	He	2	1.38030m	-16.22	3.0157977374438166e-06
520	2.32548e-12	Ca	2	8542.09A	-16.22	3.0157977374438166e-06
521	1.22586e-13	H	1	16.2045m	-16.227	2.9675784663740055e-06
522	8.536760000000001e-12	C	2	2326.93A	-16.233	2.9268617633856094e-06
523	1.31265e-12	H	1	1.51331m	-16.239	2.8867037145056147e-06
524	2.3049e-13	Na	6	8.61836m	-16.244	2.8536598903322125e-06
525	2.97796e-11	S	3	667.049A	-16.244	2.8536598903322125e-06
526	1.4421200000000003e-10	Mg	5	137.745A	-16.244	2.8536598903322125e-06
527	2.2045e-12	He	2	9010.89A	-16.248	2.8274973792003393e-06
528	4.710449999999999e-13	He	2	4.21710m	-16.249000000000002	2.820994315686273e-06
529	9.17714e-13	He	2	2.16456m	-16.252	2.8015747274122894e-06
530	5.20018e-12	Fe	5	3819.95A	-16.253	2.795131284342886e-06
531	8.55796e-13	Ca	8	2.32117m	-16.255	2.7822888226436467e-06
532	2.71228e-12	Ca	2	7323.89A	-16.256	2.7758897359243354e-06
533	4.0988699999999997e-13	H	1	4.84633m	-16.256	2.7758897359243354e-06
534	6.9610399999999996e-12	Ar	4	2853.66A	-16.264	2.7252240382940097e-06
535	7.0354e-12	Fe	4	2823.50A	-16.268	2.7002390341313675e-06
536	3.96047e-12	He	1	5015.68A	-16.271	2.681650719368502e-06
537	3.65232e-11	Ne	4	543.886A	-16.273	2.6693296535040328e-06
538	4.941729999999999e-13	H	1	4.01974m	-16.274	2.6631903656644002e-06
539	3.69173e-11	C	3	538.080A	-16.276	2.650954117420745e-06
540	2.00368e-12	S	8	9914.00A	-16.277	2.64485709214133e-06
541	4.2717e-12	C	3	4650.25A	-16.279	2.6327050776380935e-06
542	5.812119999999999e-13	He	2	3.41776m	-16.279	2.6327050776380935e-06
543	3.92965e-11	He	1	505.502A	-16.279	2.6327050776380935e-06
544	2.93415e-13	H	1	6.77008m	-16.28	2.6266500239854786e-06
545	1.31704e-12	H	1	1.50827m	-16.28	2.6266500239854786e-06
546	7.96313e-13	H	1	2.49455m	-16.281	2.620608896569837e-06
547	1.47804e-12	He	2	1.34397m	-16.285	2.5965830097915734e-06
548	1.32423e-12	H	1	1.50008m	-16.285	2.5965830097915734e-06
549	4.55294e-12	O	3R	4363.00A	-16.285999999999998	2.590611034589624e-06
550	2.22477e-12	He	2	8928.79A	-16.29	2.5668601698630946e-06
551	3.0500300000000003e-13	Si	7	6.51288m	-16.291	2.560956555295972e-06
552	2.27111e-12	He	2	8746.57A	-16.294	2.5433270543732217e-06
553	1.32087e-12	H	1	1.50389m	-16.305	2.4797175233401806e-06
554	1.15322e-11	Si	4	1722.53A	-16.315	2.423272261264375e-06
555	2.2423299999999998e-12	He	2	8858.83A	-16.320999999999998	2.3900237193842266e-06
556	5.53765e-12	He	1	3587.16A	-16.322	2.3845268173670524e-06
557	9.75064e-13	He	2	2.03725m	-16.326	2.3626653441007502e-06
558	3.22865e-13	Ca	7	6.15256m	-16.328	2.3518098829066024e-06
559	3.6001300000000003e-12	Cl	3	5517.71A	-16.33	2.341004298026098e-06
560	5.606350000000001e-13	He	2	3.54320m	-16.331	2.335620137549503e-06
561	1.76969e-11	Si	4	1122.48A	-16.332	2.3302483602983735e-06
562	2.25766e-12	He	2	8798.68A	-16.332	2.3302483602983735e-06
563	3.93082e-11	He	1	505.352A	-16.339000000000002	2.292990265715264e-06
564	4.82928e-11	Na	4	411.334A	-16.339000000000002	2.292990265715264e-06
565	1.13253e-11	N	3	1753.99A	-16.34	2.2877165344486244e-06
566	1.55374e-12	He	1	1.27849m	-16.343	2.27196800459885e-06
567	1.51064e-12	He	2	1.31497m	-16.344	2.266742623191066e-06
568	1.5135699999999998e-13	He	2	13.1242m	-16.346	2.2563278868660036e-06
569	1.60408e-13	H	1	12.3837m	-16.351	2.230499915122144e-06
570	8.04459e-13	H	1	2.46929m	-16.351	2.230499915122144e-06
571	1.63654e-11	O	5	1213.81A	-16.352999999999998	2.2202516989147092e-06
572	5.32702e-12	O	2R	3729.00A	-16.355	2.2100505689836205e-06
573	7.3372e-12	Fe	5	2707.36A	-16.355999999999998	2.20496759372604e-06
574	5.08504e-13	H	1	3.90645m	-16.361	2.1797275383961283e-06
575	4.52707e-12	He	1	4387.93A	-16.363	2.1697126000698198e-06
576	7.98843e-11	C	5	248.665A	-16.363	2.1697126000698198e-06
577	2.12823e-11	S	6	933.380A	-16.364	2.1647223995662515e-06
578	7.0593e-11	Al	5	281.394A	-16.367	2.1498205553855167e-06
579	8.542389999999999e-12	C	2	2325.40A	-16.369	2.139943027164417e-06
580	7.13412e-11	Si	7	278.443A	-16.375999999999998	2.1057277044258964e-06
581	8.02183e-11	Fe	7	247.630A	-16.377	2.1008846650986296e-06
582	3.1580300000000004e-13	H	1	6.29014m	-16.381	2.0816236387150594e-06
583	4.86116e-13	Ca	7	4.08636m	-16.383	2.0720594468639733e-06
584	1.13599e-11	N	3	1748.65A	-16.389	2.0436297254502886e-06
585	4.66092e-13	He	2	4.26191m	-16.393	2.024893615508576e-06
586	3.93179e-11	He	1	505.227A	-16.394000000000002	2.0202364894267812e-06
587	1.022e-12	He	2	1.94368m	-16.394000000000002	2.0202364894267812e-06
588	1.53823e-12	He	2	1.29138m	-16.399	1.9971110335617192e-06
589	1.7916900000000002e-12	Fe	6	1.10870m	-16.402	1.9833630179086613e-06
590	2.66477e-13	He	2	7.45447m	-16.402	1.9833630179086613e-06
591	7.2758e-12	Fe	5	2730.21A	-16.404	1.9742502926009597e-06
592	7.30897e-12	Fe	5	2717.82A	-16.407	1.960659649181737e-06
593	6.31722e-13	He	2	3.14449m	-16.408	1.9561502571229183e-06
594	8.11353e-13	H	1	2.44831m	-16.415	1.9248735775464584e-06
595	2.95765e-11	N	2	671.630A	-16.416	1.9204464911684427e-06
596	4.81841e-12	K	5	4122.62A	-16.419	1.907226230513051e-06
597	1.9871200000000002e-10	Si	6	99.9661A	-16.424	1.885394392384569e-06
598	1.3547999999999998e-10	Mg	5	146.623A	-16.426	1.8767317920237954e-06
599	5.11195e-14	H	1	38.8589m	-16.426	1.8767317920237954e-06
600	3.05647e-13	H	1	6.49914m	-16.429000000000002	1.8638124612405934e-06
601	3.93585e-11	He	1	504.706A	-16.429000000000002	1.8638124612405934e-06
602	2.72813e-12	He	1	7281.35A	-16.432000000000002	1.8509820665049527e-06
603	1.68862e-11	C	3	1176.37A	-16.436	1.8340121609167454e-06
604	5.20233e-13	H	1	3.81838m	-16.441	1.8130183973127127e-06
605	1.2404e-11	Ne	4	1601.45A	-16.442	1.8088485707103518e-06
606	3.93261e-11	He	1	505.122A	-16.444000000000003	1.8005376664536406e-06
607	1.9944400000000002e-10	Si	6	99.5993A	-16.445999999999998	1.7922649473334497e-06
608	5.84179e-12	Fe	5	3400.41A	-16.445999999999998	1.7922649473334497e-06
609	1.5617799999999998e-12	He	2	1.27191m	-16.448	1.784030237904955e-06
610	5.5887900000000005e-12	He	1	3554.34A	-16.45	1.7758333635295303e-06
611	4.21479e-12	He	1	4713.03A	-16.453	1.763608612642502e-06
612	2.21971e-11	Cl	5	894.911A	-16.455	1.755505567112162e-06
613	1.89176e-13	H	1	10.5005m	-16.458	1.74342075179138e-06
614	1.0609e-12	He	2	1.87242m	-16.458	1.74342075179138e-06
615	2.42804e-11	Si	4	818.128A	-16.46	1.7354104610562018e-06
616	4.8386e-11	Na	4	410.542A	-16.46	1.7354104610562018e-06
617	9.70564e-13	Fe	5	2.04669m	-16.46	1.7354104610562018e-06
618	9.101589999999999e-14	Ar	3	21.8253m	-16.465	1.7155453817771372e-06
619	8.17239e-13	H	1	2.43068m	-16.473	1.684233149717142e-06
620	2.52577e-11	S	5	786.470A	-16.473	1.684233149717142e-06
621	3.33567e-13	H	1	5.95517m	-16.474	1.6803595209648473e-06
622	1.47708e-11	P	3	1344.85A	-16.474	1.6803595209648473e-06
623	3.56067e-13	He	2	5.57885m	-16.476	1.6726389702666303e-06
624	2.29325e-12	Ca	2	8662.14A	-16.480999999999998	1.6534924303008767e-06
625	6.890720000000001e-13	He	2	2.88278m	-16.480999999999998	1.6534924303008767e-06
626	3.5870199999999998e-12	Cl	3	5537.87A	-16.485	1.6383331205804815e-06
627	3.9333e-11	He	1	505.033A	-16.488	1.6270549147080245e-06
628	1.58205e-12	He	2	1.25561m	-16.489	1.6233127922469906e-06
629	1.6284e-12	He	2	1.21987m	-16.493	1.608430171111403e-06
630	4.22806e-12	Fe	7	4698.24A	-16.493	1.608430171111403e-06
631	7.22112e-12	Fe	5	2750.88A	-16.494	1.6047308843719627e-06
632	1.06243e-12	He	1	1.86972m	-16.496	1.5973578156951626e-06
633	3.76502e-13	He	2	5.27605m	-16.497	1.5936839946665133e-06
634	1.63045e-11	O	5	1218.34A	-16.51	1.546686201463453e-06
635	5.01029e-12	He	1	3964.73A	-16.514	1.532506097134848e-06
636	5.29954e-13	H	1	3.74834m	-16.516	1.525464871212277e-06
637	1.0935e-12	He	2	1.81660m	-16.518	1.5184559967841414e-06
638	9.31895e-14	Na	4	21.3162m	-16.52	1.5114793252088511e-06
639	1.59962e-12	He	2	1.24182m	-16.52	1.5114793252088511e-06
640	8.894210000000001e-14	H	1	22.3342m	-16.52	1.5114793252088511e-06
641	8.223040000000001e-13	H	1	2.41571m	-16.525	1.4941775644451948e-06
642	3.93388e-11	He	1	504.958A	-16.526	1.490741051409194e-06
643	6.36199e-11	Al	6	312.237A	-16.53	1.4770738552992562e-06
644	1.61495e-12	He	2	1.23003m	-16.531	1.4736766797027006e-06
645	4.7713e-12	K	5	4163.32A	-16.532	1.4702873173931889e-06
646	1.41913e-11	O	4	1399.77A	-16.534000000000002	1.4635319607964159e-06
647	3.93555e-11	He	1	504.744A	-16.54	1.443451549499137e-06
648	2.23849e-11	Ar	3	887.403A	-16.543	1.4335148989256564e-06
649	1.0789e-10	O	6	184.117A	-16.549	1.4138463371570725e-06
650	7.36008e-13	He	2	2.69895m	-16.549	1.4138463371570725e-06
651	4.27154e-13	He	2	4.65042m	-16.55	1.4105945808168904e-06
652	4.79068e-11	Ca	7	414.648A	-16.555	1.3944476381728478e-06
653	3.93439e-11	He	1	504.893A	-16.555999999999997	1.3912404976022662e-06
654	2.11563e-13	H	1	9.38937m	-16.557000000000002	1.3880407332502867e-06
655	1.14998e-11	Si	4	1727.38A	-16.559	1.3816632653819247e-06
656	3.47898e-13	H	1	5.70985m	-16.561	1.3753150993167717e-06
657	7.45721e-11	N	5	266.379A	-16.562	1.3721519623644605e-06
658	8.26695e-13	H	1	2.40288m	-16.567	1.356445068734982e-06
659	5.626630000000001e-12	He	1	3530.43A	-16.567	1.356445068734982e-06
660	1.1512e-13	He	2	17.2555m	-16.569000000000003	1.3502127697585579e-06
661	8.338860000000001e-13	H	1	2.38215m	-16.570999999999998	1.344009105594893e-06
662	1.12109e-12	He	2	1.77189m	-16.572	1.3409179704301137e-06
663	3.93521e-11	He	1	504.787A	-16.574	1.3347570119901423e-06
664	9.26047e-12	Fe	6	2145.08A	-16.574	1.3347570119901423e-06
665	3.93483e-11	He	1	504.836A	-16.574	1.3347570119901423e-06
666	4.3026199999999997e-13	K	3	4.61683m	-16.574	1.3347570119901423e-06
667	1.111e-13	P	3	17.8797m	-16.576	1.328624360582928e-06
668	6.725889999999999e-10	N	6	29.5343A	-16.577	1.3255686093497827e-06
669	1.91443e-11	O	6	1037.62A	-16.58	1.316443459228299e-06
670	2.34181e-13	H	1	8.48253m	-16.581	1.313415723290853e-06
671	5.381e-13	H	1	3.69159m	-16.586	1.2983811778302576e-06
672	8.30525e-13	H	1	2.39180m	-16.590999999999998	1.2835187313884251e-06
673	3.05415e-13	He	2	6.50408m	-16.594	1.274683050590712e-06
674	5.31002e-12	Fe	6	3740.94A	-16.601	1.2543022781067478e-06
675	5.77457e-12	He	1	3439.99A	-16.601	1.2543022781067478e-06
676	1.82025e-12	He	1	1.09130m	-16.607	1.2370926056771782e-06
677	6.925710000000001e-12	Ar	4	2868.22A	-16.607	1.2370926056771782e-06
678	7.74908e-13	He	2	2.56346m	-16.612000000000002	1.2229317237193833e-06
679	2.71482e-13	Na	3	7.31706m	-16.613	1.2201190588054604e-06
680	5.83068e-12	Fe	5	3406.89A	-16.613	1.2201190588054604e-06
681	1.44511e-12	Fe	6	1.37459m	-16.613	1.2201190588054604e-06
682	4.79383e-12	He	1	4143.76A	-16.615	1.2145131209488047e-06
683	8.53239e-12	C	2	2328.12A	-16.616	1.2117198182839473e-06
684	2.0471e-13	He	2	9.70372m	-16.616	1.2117198182839473e-06
685	1.17709e-13	H	1	16.8759m	-16.619	1.2033783977274856e-06
686	4.84504e-13	He	2	4.09996m	-16.621	1.1978493762217426e-06
687	3.89666e-12	Fe	6	5097.82A	-16.621	1.1978493762217426e-06
688	1.14464e-12	He	2	1.73543m	-16.621	1.1978493762217426e-06
689	1.16831e-12	He	1	1.70027m	-16.625	1.186867427130374e-06
690	3.66452e-11	Ne	4	542.076A	-16.625999999999998	1.1841377077968902e-06
691	4.60685e-11	Mg	7	431.194A	-16.625999999999998	1.1841377077968902e-06
692	8.74346e-11	C	5	227.192A	-16.631	1.1705829955425827e-06
693	2.78732e-11	S	6	712.672A	-16.632	1.1678907293624272e-06
694	8.58246e-11	He	2	231.454A	-16.633	1.1652046552226684e-06
695	7.19613e-12	He	1	2760.44A	-16.639	1.1492174480081045e-06
696	3.59627e-13	H	1	5.52363m	-16.641	1.143937273462167e-06
697	1.14894e-11	S	3	1728.94A	-16.641	1.143937273462167e-06
698	3.06254e-11	S	6	648.627A	-16.646	1.1308427317744394e-06
699	9.678459999999999e-15	N	2	205.244m	-16.649	1.1230580651653649e-06
700	2.29327e-13	H	1	8.66206m	-16.65	1.1204751032919239e-06
701	5.44994e-13	H	1	3.64490m	-16.65	1.1204751032919239e-06
702	4.9549099999999995e-12	He	1	4009.05A	-16.65	1.1204751032919239e-06
703	1.39513e-11	S	4	1423.84A	-16.651	1.1178980820659313e-06
704	1.68974e-11	C	3	1175.59A	-16.656	1.1051016085373356e-06
705	1.1649100000000001e-12	He	2	1.70524m	-16.662	1.089939046038426e-06
706	5.65986e-12	Fe	6	3509.71A	-16.664	1.0849312310095985e-06
707	1.21126e-12	He	2	1.63998m	-16.665	1.0824359584213635e-06
708	8.075060000000001e-13	He	2	2.45998m	-16.671	1.0675843803005483e-06
709	7.1058e-12	Mg	2	2795.53A	-16.672	1.065129004361815e-06
710	5.65541e-12	He	1	3512.47A	-16.672	1.065129004361815e-06
711	8.545e-12	C	2	2324.69A	-16.672	1.065129004361815e-06
712	1.7138e-11	P	2	1159.09A	-16.678	1.0505148865528537e-06
713	5.31646e-11	O	3	373.640A	-16.679000000000002	1.0480987693603215e-06
714	5.16369e-12	Fe	6	3846.95A	-16.680999999999997	1.0432831929407438e-06
715	2.75797e-13	He	2	7.20257m	-16.682000000000002	1.0408837081819658e-06
716	7.14445e-12	Fe	5	2780.40A	-16.683	1.038489742085009e-06
717	2.48066e-13	He	2	8.00774m	-16.685	1.0337183151354105e-06
718	1.09965e-11	Mg	6	1806.43A	-16.685	1.0337183151354105e-06
719	5.3144e-13	He	2	3.73786m	-16.688	1.026602248307624e-06
720	5.81859e-11	O	5	341.396A	-16.689	1.0242411286568905e-06
721	1.18248e-12	He	2	1.67990m	-16.692999999999998	1.0148508295462753e-06
722	3.78226e-14	H	1	52.5201m	-16.699	1.0009265541572989e-06
723	5.91089e-13	Fe	5	3.36066m	-16.702	9.940362242242783e-07
724	1.1978100000000001e-12	He	2	1.65840m	-16.704	9.894690426365062e-07
725	5.50879e-13	H	1	3.60595m	-16.708	9.803975359267193e-07
726	1.0361100000000001e-12	Fe	5	1.91721m	-16.709	9.78142684165559e-07
727	1.4009700000000001e-13	H	1	14.1791m	-16.715	9.647220634127388e-07
728	3.6934699999999997e-13	H	1	5.37826m	-16.715999999999998	9.625032642379198e-07
729	5.90818e-12	Na	4	3362.19A	-16.717	9.602895681595859e-07
730	9.25375e-12	Si	7	2146.64A	-16.717	9.602895681595859e-07
731	1.83061e-13	H	1	10.8512m	-16.718	9.580809634409483e-07
732	8.35094e-13	He	2	2.37871m	-16.725	9.427623082442167e-07
733	5.40253e-11	Mg	7	367.688A	-16.729	9.341190114492168e-07
734	4.7575099999999996e-12	Fe	5	4175.39A	-16.73	9.319705973407414e-07
735	7.17546e-11	Si	7	276.839A	-16.733	9.255549568755341e-07
736	2.43658e-13	H	1	8.15259m	-16.735	9.21302418130468e-07
737	1.40198e-11	S	4	1416.89A	-16.737000000000002	9.170694180261242e-07
738	1.41282e-11	S	4	1406.02A	-16.737000000000002	9.170694180261242e-07
739	4.90733e-13	He	1	4.04791m	-16.744	9.024064920916104e-07
740	3.18925e-12	K	6	6228.57A	-16.749000000000002	8.920767303956685e-07
741	3.33146e-13	He	2	5.96268m	-16.75	8.900250108503779e-07
742	5.7034e-13	He	2	3.48292m	-16.750999999999998	8.879780101290955e-07
743	4.27101e-12	O	2R	4651.00A	-16.754	8.818652125040838e-07
744	5.471430000000001e-12	Fe	6	3630.58A	-16.758	8.737802236386997e-07
745	6.35823e-11	C	4	312.421A	-16.759	8.717705848912131e-07
746	7.1956e-12	Fe	5	2760.64A	-16.76	8.697655681845855e-07
747	5.55945e-13	H	1	3.57310m	-16.76	8.697655681845855e-07
748	2.4372e-11	Si	4	815.053A	-16.761	8.677651628884249e-07
749	5.49707e-12	He	1	3613.64A	-16.762999999999998	8.637781441280707e-07
750	1.18119e-10	Fe	8	168.173A	-16.767	8.558589785022789e-07
751	1.18239e-10	Fe	8	168.003A	-16.768	8.538905574748265e-07
752	1.55069e-13	Ne	2	12.8101m	-16.768	8.538905574748265e-07
753	5.67781e-12	He	1	3498.61A	-16.769000000000002	8.519266636901076e-07
754	2.0113e-13	He	2	9.87645m	-16.77	8.499672867357599e-07
755	8.66724e-14	Fe	3	22.9190m	-16.772000000000002	8.460620417883492e-07
756	8.18008e-12	Al	6	2428.39A	-16.772000000000002	8.460620417883492e-07
757	6.658980000000001e-14	H	1	29.8311m	-16.772000000000002	8.460620417883492e-07
758	8.959019999999999e-14	He	2	22.1726m	-16.772000000000002	8.460620417883492e-07
759	8.586479999999999e-13	He	2	2.31346m	-16.774	8.421747398116189e-07
760	4.83928e-11	Ca	7	410.483A	-16.777	8.36377249681643e-07
761	2.10312e-11	S	6	944.524A	-16.779	8.325344452826802e-07
762	6.07303e-13	Fe	5	3.27093m	-16.784000000000002	8.230045022926865e-07
763	1.6596299999999999e-12	He	1	1.19692m	-16.784000000000002	8.230045022926865e-07
764	1.09991e-11	Mg	6	1806.00A	-16.784000000000002	8.230045022926865e-07
765	3.77493e-13	H	1	5.26220m	-16.785	8.211116444636664e-07
766	7.118939999999999e-12	Fe	5	2790.37A	-16.79	8.117124571934075e-07
767	1.13718e-11	N	3	1746.82A	-16.792	8.079829772220327e-07
768	7.30042e-12	He	1	2721.00A	-16.792	8.079829772220327e-07
769	5.603350000000001e-13	H	1	3.54510m	-16.801	7.914112345696916e-07
770	5.675270000000001e-13	H	1	3.50018m	-16.805999999999997	7.823520250801391e-07
771	1.57861e-13	H	1	12.5835m	-16.805999999999997	7.823520250801391e-07
772	6.02938e-13	He	2	3.29461m	-16.809	7.769663516216964e-07
773	1.60677e-13	He	2	12.3630m	-16.812	7.716177528785687e-07
774	7.73656e-12	Fe	4	2567.61A	-16.813	7.698430812935673e-07
775	3.80083e-13	He	2	5.22635m	-16.815	7.663059736302045e-07
776	8.78918e-13	He	2	2.26010m	-16.815	7.663059736302045e-07
777	2.5538699999999997e-13	H	1	7.77818m	-16.815	7.663059736302045e-07
778	5.05919e-12	He	1	3926.41A	-16.817	7.62785117500344e-07
779	9.25268e-13	He	2	2.14689m	-16.817999999999998	7.61030760412991e-07
780	1.63135e-14	N	2	121.767m	-16.817999999999998	7.61030760412991e-07
781	1.06397e-10	C	5	186.702A	-16.819000000000003	7.592804382349592e-07
782	1.55306e-12	He	1	1.27905m	-16.820999999999998	7.557918615081279e-07
783	1.24028e-11	Ne	4	1601.61A	-16.820999999999998	7.557918615081279e-07
784	1.91831e-11	P	4	1035.52A	-16.823	7.523193133353813e-07
785	3.36014e-11	N	4	591.180A	-16.825	7.488627200722213e-07
786	5.641649999999999e-13	H	1	3.52103m	-16.826	7.471403836103839e-07
787	1.981e-12	He	1	1.00275m	-16.83	7.40290559400609e-07
788	7.13512e-11	Mg	7	278.404A	-16.833	7.351944350352552e-07
789	9.60058e-12	Na	5	2069.09A	-16.839000000000002	7.251071892254935e-07
790	1.45239e-13	H	1	13.6771m	-16.842	7.201155864452381e-07
791	1.42174e-11	O	4	1397.20A	-16.842	7.201155864452381e-07
792	8.964879999999999e-13	He	2	2.21581m	-16.846	7.13513527065129e-07
793	3.84387e-13	H	1	5.16782m	-16.849	7.086017344938037e-07
794	1.17859e-10	Fe	8	168.545A	-16.849	7.086017344938037e-07
795	2.87383e-11	S	3	691.219A	-16.849	7.086017344938037e-07
796	7.20595e-11	Si	7	275.667A	-16.85	7.069719957292379e-07
797	1.6223e-13	He	2	12.2446m	-16.851	7.053460052598222e-07
798	1.07996e-10	O	6	183.937A	-16.852	7.037237544647058e-07
799	9.11815e-13	He	2	2.17856m	-16.857	6.956682952596863e-07
800	5.695580000000001e-12	He	1	3487.70A	-16.858	6.940683025799139e-07
801	8.89775e-14	H	1	22.3253m	-16.861	6.892903699923889e-07
802	7.46235e-11	N	5	266.196A	-16.862000000000002	6.877050461336759e-07
803	6.305260000000001e-13	He	2	3.15046m	-16.863	6.861233684186641e-07
804	2.18027e-13	He	2	9.11102m	-16.872	6.72050968120964e-07
805	4.82051e-12	He	1	4120.82A	-16.872	6.72050968120964e-07
806	2.81179e-11	S	6	706.471A	-16.873	6.705052937862926e-07
807	4.18982e-13	He	2	4.74112m	-16.877	6.643580643031723e-07
808	8.786110000000001e-12	Fe	6	2260.89A	-16.879	6.613056162685481e-07
809	7.43245e-11	C	5	267.267A	-16.88	6.59784655557347e-07
810	5.43864e-11	Mg	7	365.247A	-16.881	6.582671929587045e-07
811	6.3892e-11	Al	6	310.907A	-16.887	6.492354284792116e-07
812	2.6510799999999997e-13	H	1	7.49298m	-16.89	6.447661232261461e-07
813	1.7219200000000001e-13	H	1	11.5362m	-16.891	6.432832022933497e-07
814	3.05409e-11	S	6	650.422A	-16.891	6.432832022933497e-07
815	7.381669999999999e-12	Ar	5	2691.05A	-16.896	6.359196003679128e-07
816	8.98795e-10	O	7	22.1012A	-16.896	6.359196003679128e-07
817	2.2492e-11	Ar	3	883.180A	-16.898	6.329978152062401e-07
818	2.08769e-12	He	1	9515.06A	-16.9	6.300894544279738e-07
819	1.71985e-11	P	2	1155.01A	-16.901	6.286402888967054e-07
820	3.90273e-13	H	1	5.08989m	-16.907	6.200150207800979e-07
821	6.5408e-13	He	2	3.03701m	-16.910999999999998	6.143306889022772e-07
822	3.93539e-12	He	1	5047.64A	-16.923	5.975884721106799e-07
823	5.82983e-14	Fe	5	34.0738m	-16.923	5.975884721106799e-07
824	1.29632e-13	He	2	15.3238m	-16.927	5.921097480669206e-07
825	7.37192e-12	He	1	2694.61A	-16.928	5.90747933436321e-07
826	5.66981e-12	Fe	5	3503.55A	-16.929000000000002	5.893892508924572e-07
827	7.41018e-11	O	3	268.070A	-16.933	5.839856977606677e-07
828	6.214099999999999e-10	C	5	31.9667A	-16.934	5.826425679272749e-07
829	2.6496300000000003e-13	He	2	7.49707m	-16.934	5.826425679272749e-07
830	4.5158000000000003e-13	He	2	4.39887m	-16.935	5.813025272067816e-07
831	4.43688e-11	O	6	447.713A	-16.935	5.813025272067816e-07
832	9.609119999999999e-12	Na	5	2067.25A	-16.938	5.773008687567012e-07
833	2.8767200000000006e-14	H	1	69.0524m	-16.938	5.773008687567012e-07
834	5.7099199999999996e-12	He	1	3478.94A	-16.941	5.733267575296271e-07
835	2.65437e-11	N	2	748.369A	-16.944000000000003	5.693800038918053e-07
836	4.04368e-11	Na	6	491.247A	-16.948	5.641598966391718e-07
837	1.06741e-13	H	1	18.6099m	-16.948	5.641598966391718e-07
838	1.58568e-12	He	1	1.25274m	-16.952	5.589876476174916e-07
839	6.7435e-13	He	2	2.94572m	-16.952	5.589876476174916e-07
840	1.16472e-13	H	1	17.0552m	-16.955	5.551396037180011e-07
841	7.20699e-13	He	2	2.75628m	-16.955	5.551396037180011e-07
842	2.73254e-13	H	1	7.26960m	-16.958	5.513180495663842e-07
843	7.1087e-14	He	2	27.9439m	-16.958	5.513180495663842e-07
844	4.26458e-12	Fe	3	4658.01A	-16.959	5.500500532389057e-07
845	3.95338e-13	H	1	5.02467m	-16.959	5.500500532389057e-07
846	5.13069e-12	He	1	3871.69A	-16.962	5.46263535306346e-07
847	1.76315e-12	Fe	6	1.12664m	-16.965	5.425030835798875e-07
848	1.48559e-12	Fe	6	1.33714m	-16.968	5.387685186210293e-07
849	7.0876e-12	Mg	2	2802.71A	-16.969	5.375293854137819e-07
850	1.83921e-13	H	1	10.8006m	-16.97	5.362931021338309e-07
851	3.15939e-11	N	5	628.744A	-16.977	5.277183684427778e-07
852	5.7618400000000004e-12	He	1	3447.59A	-16.982	5.216776262314198e-07
853	1.92647e-12	He	1	1.03113m	-16.982	5.216776262314198e-07
854	6.91919e-13	He	2	2.87092m	-16.983	5.204778009858843e-07
855	4.79168e-13	He	2	4.14561m	-16.988	5.145199408648354e-07
856	5.23104e-12	Fe	5	3797.42A	-16.99	5.121559364722457e-07
857	1.28436e-13	He	2	15.4664m	-16.992	5.098027936932151e-07
858	4.88238e-12	S	2	4068.60A	-16.993	5.086302798046393e-07
859	7.07247e-13	He	2	2.80870m	-16.994	5.074604626231703e-07
860	3.03863e-13	He	2	6.53732m	-16.994	5.074604626231703e-07
861	6.30471e-13	Fe	5	3.15073m	-17.0	5.004978440541564e-07
862	5.11549e-14	H	1	38.8320m	-17.0	5.004978440541564e-07
863	3.99729e-13	H	1	4.96948m	-17.0	5.004978440541564e-07
864	1.02044e-13	He	2	19.4666m	-17.0	5.004978440541564e-07
865	2.0852900000000003e-12	He	1	9526.01A	-17.003	4.970524411302604e-07
866	4.06921e-13	H	1	4.88165m	-17.004	4.959092522388153e-07
867	6.411e-11	Al	6	309.850A	-17.006	4.936307561932628e-07
868	1.31222e-12	Fe	6	1.51380m	-17.006	4.936307561932628e-07
869	6.38898e-12	Ar	3	3109.18A	-17.008	4.913627288861059e-07
870	2.05868e-10	Si	6	96.4912A	-17.008	4.913627288861059e-07
871	8.54937e-12	C	2	2323.50A	-17.016	4.823943483606218e-07
872	6.56102e-13	Mg	8	3.02765m	-17.016	4.823943483606218e-07
873	2.2583e-11	Ar	3	879.622A	-17.018	4.801779476579198e-07
874	5.72165e-12	He	1	3471.80A	-17.018	4.801779476579198e-07
875	5.67999e-10	C	5	34.9727A	-17.018	4.801779476579198e-07
876	2.80148e-13	H	1	7.09071m	-17.022000000000002	4.757756497725128e-07
877	4.0355900000000003e-13	H	1	4.92232m	-17.025	4.7250043323698384e-07
878	2.0990400000000003e-12	He	1	9463.57A	-17.028	4.6924776313349253e-07
879	1.21072e-13	H	1	16.4071m	-17.031	4.660174842534963e-07
880	4.57601e-12	O	2R	4341.00A	-17.031	4.660174842534963e-07
881	7.572100000000001e-13	He	1	2.62338m	-17.032	4.6494567378213764e-07
882	2.07932e-11	N	4	955.334A	-17.033	4.638763284064575e-07
883	2.30834e-11	Si	4	860.551A	-17.035	4.61745010276925e-07
884	5.027229999999999e-13	He	2	3.95138m	-17.035999999999998	4.606830262230361e-07
885	1.76053e-11	Si	4	1128.32A	-17.039	4.575117065772152e-07
886	1.92763e-11	P	4	1030.51A	-17.04	4.564594588516552e-07
887	1.9364100000000002e-13	H	1	10.2584m	-17.043	4.533172140391136e-07
888	3.5456800000000003e-12	K	6	5602.44A	-17.043	4.533172140391136e-07
889	2.56475e-11	O	5	774.518A	-17.045	4.512344106332328e-07
890	1.75373e-13	He	2	11.3270m	-17.047	4.491611768397445e-07
891	2.19197e-12	He	1	9062.39A	-17.049	4.4709746869027e-07
892	7.423060000000001e-12	He	1	2676.05A	-17.051	4.4504324241845066e-07
893	3.3646100000000003e-13	He	2	5.90394m	-17.051	4.4504324241845066e-07
894	4.75692e-11	Na	6	417.591A	-17.055999999999997	4.399488745489186e-07
895	7.17121e-11	Mg	7	277.003A	-17.058	4.3792749308369846e-07
896	4.62546e-13	He	1	4.29459m	-17.059	4.369202877992555e-07
897	5.2261e-11	Na	3	380.101A	-17.06	4.359153990226879e-07
898	1.14637e-10	C	5	173.281A	-17.06	4.359153990226879e-07
899	9.4084e-14	H	1	21.1135m	-17.06	4.359153990226879e-07
900	3.76906e-12	Fe	3	5270.40A	-17.06	4.359153990226879e-07
901	7.52869e-11	O	3	263.850A	-17.067	4.289455938106195e-07
902	7.848960000000001e-14	He	2	25.3084m	-17.070999999999998	4.250129969685614e-07
903	1.2529700000000002e-10	C	5	158.539A	-17.070999999999998	4.250129969685614e-07
904	5.22993e-13	He	2	3.79823m	-17.077	4.191816000367283e-07
905	5.08691e-12	Fe	6	3905.01A	-17.079	4.1725563553064143e-07
906	5.69342e-13	He	2	3.48902m	-17.079	4.1725563553064143e-07
907	6.89188e-14	H	1	28.8230m	-17.08	4.1629597419924327e-07
908	1.12814e-11	C	2	1760.82A	-17.08	4.1629597419924327e-07
909	2.8603400000000003e-13	H	1	6.94480m	-17.08	4.1629597419924327e-07
910	1.0406e-12	He	1	1.90894m	-17.082	4.143832679395559e-07
911	1.81958e-12	He	1	1.09171m	-17.085	4.1153067358788463e-07
912	6.22778e-13	K	7	3.18966m	-17.085	4.1153067358788463e-07
913	5.73138e-12	He	1	3465.91A	-17.09	4.068199209215589e-07
914	4.92104e-13	He	1	4.03664m	-17.09	4.068199209215589e-07
915	5.18183e-12	He	1	3833.48A	-17.090999999999998	4.058842610677276e-07
916	1.15955e-11	S	3	1713.11A	-17.092	4.049507531718406e-07
917	4.46714e-11	Ar	4	444.680A	-17.092	4.049507531718406e-07
918	3.01708e-12	N	2R	6584.00A	-17.095	4.0216309179509907e-07
919	3.14916e-11	Ca	7	630.786A	-17.098	3.99394620544294e-07
920	3.64049e-13	He	2	5.45654m	-17.102999999999998	3.948227881283965e-07
921	2.1427199999999997e-13	He	2	9.27066m	-17.102999999999998	3.948227881283965e-07
922	1.26143e-11	Ne	5	1574.76A	-17.105999999999998	3.921048471726086e-07
923	5.40562e-13	He	2	3.67478m	-17.107	3.9120303104924305e-07
924	1.32801e-13	H	1	14.9580m	-17.109	3.8940561639075194e-07
925	4.9481e-12	Fe	6	4014.57A	-17.11	3.88510008325916e-07
926	2.77023e-12	Ar	4	7170.70A	-17.112000000000002	3.8672496698290145e-07
927	2.01787e-13	H	1	9.84425m	-17.112000000000002	3.8672496698290145e-07
928	5.5589e-13	He	2	3.57345m	-17.118	3.8141890151664575e-07
929	1.3498400000000002e-10	C	5	147.162A	-17.122	3.779220320086e-07
930	3.60185e-11	Ca	7	551.508A	-17.125999999999998	3.7445722199290977e-07
931	2.37495e-12	Fe	5	8364.15A	-17.129	3.7187947660827577e-07
932	5.73494e-14	He	2	34.6376m	-17.131	3.7017084561772914e-07
933	2.9109899999999997e-13	H	1	6.82396m	-17.132	3.6931947629805584e-07
934	5.92012e-12	He	1	3355.42A	-17.135	3.667770989060138e-07
935	1.44513e-12	P	7	1.37458m	-17.137999999999998	3.642522231168373e-07
936	5.82195e-14	He	2	34.1199m	-17.14	3.62578636172835e-07
937	6.19623e-10	C	5	32.0589A	-17.14	3.62578636172835e-07
938	1.6716900000000001e-12	P	2	1.18828m	-17.145	3.584282328451491e-07
939	3.65044e-11	Ca	7	544.165A	-17.15	3.543253387914908e-07
940	3.87603e-13	He	2	5.12495m	-17.15	3.543253387914908e-07
941	1.18675e-10	C	5	167.385A	-17.152	3.5269736173796315e-07
942	2.15678e-12	He	1	9210.23A	-17.153	3.518861803160139e-07
943	2.2387599999999996e-14	H	1	88.7295m	-17.156	3.4946381288937577e-07
944	6.33138e-11	Na	6	313.746A	-17.157	3.4866006842340205e-07
945	7.63201e-14	H	1	26.0278m	-17.157	3.4866006842340205e-07
946	5.73953e-12	He	1	3460.99A	-17.157	3.4866006842340205e-07
947	2.46871e-13	He	2	8.04650m	-17.158	3.4785817251840304e-07
948	6.9005e-10	N	6	28.7870A	-17.159000000000002	3.470581209228065e-07
949	1.0428599999999999e-13	He	2	19.0481m	-17.159000000000002	3.470581209228065e-07
950	8.324980000000001e-14	H	1	23.8613m	-17.16	3.4625990939482135e-07
951	7.63588e-11	C	5	260.146A	-17.164	3.4308537946406326e-07
952	2.7349e-12	Ar	4	7263.33A	-17.166	3.415090453326338e-07
953	2.33754e-12	Ca	2	8498.02A	-17.167	3.40723596324347e-07
954	7.460910000000001e-12	He	1	2662.47A	-17.17	3.383780715854048e-07
955	6.99947e-11	Ne	3	283.799A	-17.17	3.383780715854048e-07
956	2.9548899999999996e-13	H	1	6.72257m	-17.173	3.360486933251957e-07
957	7.00532e-13	Fe	4	2.83562m	-17.174	3.352758027780325e-07
958	5.12822e-11	N	4	387.356A	-17.175	3.3450468982979985e-07
959	5.13627e-12	He	1	3867.48A	-17.175	3.3450468982979985e-07
960	2.08681e-13	H	1	9.51904m	-17.176	3.3373535039213654e-07
961	3.02681e-13	H	1	6.56284m	-17.177	3.3296778038607586e-07
962	2.3210400000000001e-10	Si	7	85.5842A	-17.179000000000002	3.3143793239981154e-07
963	1.51341e-10	Fe	8	131.257A	-17.18	3.3067564630850886e-07
964	1.07102e-11	Al	3	1854.72A	-17.180999999999997	3.2991511342656514e-07
965	1.42522e-13	H	1	13.9378m	-17.182000000000002	3.2915632972170536e-07
966	2.2634599999999997e-12	He	1	8776.14A	-17.183	3.2839929117094456e-07
967	1.01645e-12	He	1	1.95430m	-17.186	3.2613860635192404e-07
968	7.60885e-12	He	1	2610.71A	-17.188	3.2464013557018313e-07
969	7.60544e-12	Fe	2	2611.87A	-17.189	3.2389348397773315e-07
970	4.85819e-12	Si	4	4088.86A	-17.19	3.231485496362926e-07
971	4.07873e-13	He	2	4.87026m	-17.191	3.224053285962964e-07
972	4.54222e-13	He	2	4.37329m	-17.192	3.216638169172553e-07
973	5.888e-10	C	6	33.7372A	-17.192	3.216638169172553e-07
974	8.74784e-12	C	5	2270.79A	-17.195	3.1944949877685923e-07
975	1.19801e-11	C	1	1658.12A	-17.195999999999998	3.187147853177568e-07
976	2.9932e-13	H	1	6.63654m	-17.197	3.1798176165271647e-07
977	2.37564e-12	He	1	8361.73A	-17.202	3.143418545262561e-07
978	2.65416e-11	C	5	748.426A	-17.205	3.1217794042042594e-07
979	1.4318499999999999e-13	He	2	13.8733m	-17.208	3.1002892259451907e-07
980	5.219669999999999e-12	He	1	3805.69A	-17.208	3.1002892259451907e-07
981	4.0151599999999994e-14	H	1	49.4737m	-17.21	3.086044690862397e-07
982	4.06502e-14	He	2	48.8668m	-17.21	3.086044690862397e-07
983	2.74459e-13	He	2	7.23769m	-17.21	3.086044690862397e-07
984	7.5862e-13	He	1	2.61850m	-17.211	3.0789469850326826e-07
985	6.36956e-12	Cl	4	3118.66A	-17.215	3.050719029401646e-07
986	2.33691e-12	C	3	8500.32A	-17.218	3.0297180273219084e-07
987	5.74642e-12	He	1	3456.84A	-17.219	3.0227498692234e-07
988	5.06187e-11	Cl	5	392.433A	-17.22	3.015797737443817e-07
989	4.90731e-13	He	1	4.04793m	-17.221	3.0088615951236e-07
990	4.25442e-13	He	2	4.66913m	-17.221	3.0088615951236e-07
991	7.565489999999999e-12	Fe	2	2625.67A	-17.223	2.9950371318469953e-07
992	3.67095e-11	Ne	4	541.126A	-17.224	2.988148737594656e-07
993	8.2327e-12	Ca	5	2412.87A	-17.227	2.967578466374006e-07
994	1.44408e-11	S	3	1375.58A	-17.227	2.967578466374006e-07
995	4.4077e-13	He	2	4.50676m	-17.230999999999998	2.940371543459268e-07
996	4.77996e-11	Na	6	415.578A	-17.230999999999998	2.940371543459268e-07
997	2.14567e-13	H	1	9.25792m	-17.233	2.9268617633856093e-07
998	9.49787e-14	H	1	20.9147m	-17.236	2.9067133887278416e-07
999	4.43561e-11	O	6	447.841A	-17.237000000000002	2.9000281334476297e-07
1000	2.93353e-11	F	4	677.151A	-17.24	2.8800644801990694e-07
1001	5.3676e-12	He	1	3700.80A	-17.245	2.847096654712301e-07
1002	7.99502e-11	O	5	248.460A	-17.246	2.840548514115456e-07
1003	2.74455e-12	Ar	4	7237.77A	-17.248	2.827497379200339e-07
1004	6.19891e-14	H	1	32.0451m	-17.248	2.827497379200339e-07
1005	1.50668e-13	H	1	13.1843m	-17.25	2.81450620880327e-07
1006	1.14771e-10	O	6	173.080A	-17.252	2.80157472741229e-07
1007	8.03221e-11	C	5	247.310A	-17.256	2.7758897359243355e-07
1008	2.98013e-13	He	2	6.66564m	-17.256	2.7758897359243355e-07
1009	4.49059e-14	F	4	44.2357m	-17.256	2.7758897359243355e-07
1010	1.75784e-13	He	2	11.3005m	-17.26	2.750440225853772e-07
1011	7.00498e-11	Ne	3	283.576A	-17.261	2.744114388874441e-07
1012	1.53175e-12	He	1	1.29684m	-17.261	2.744114388874441e-07
1013	2.747e-12	C	2	7231.33A	-17.262	2.737803100916409e-07
1014	1.09473e-11	Ne	3	1814.56A	-17.262999999999998	2.7315063285179004e-07
1015	3.46889e-11	F	4	572.646A	-17.265	2.7189561969366824e-07
1016	1.0609e-10	Fe	8	187.241A	-17.265	2.7189561969366824e-07
1017	2.4086e-11	P	4	824.731A	-17.267	2.706463727972286e-07
1018	5.45863e-11	S	6	363.909A	-17.268	2.700239034131367e-07
1019	1.15319e-11	Si	4	1722.56A	-17.269000000000002	2.6940286566890073e-07
1020	9.40639e-13	He	1	2.11180m	-17.269000000000002	2.6940286566890073e-07
1021	4.47644e-12	He	1	4437.55A	-17.272000000000002	2.675483093863743e-07
1022	7.48969e-12	He	1	2652.24A	-17.272000000000002	2.675483093863743e-07
1023	5.75231e-12	He	1	3453.30A	-17.276	2.650954117420745e-07
1024	9.08207e-12	Fe	6	2187.22A	-17.277	2.64485709214133e-07
1025	3.15874e-11	N	5	628.874A	-17.278	2.638774089630952e-07
1026	1.4370400000000001e-10	C	5	138.232A	-17.279	2.6327050776380935e-07
1027	8.01937e-11	N	5	247.706A	-17.28	2.6266500239854783e-07
1028	5.4482600000000004e-14	H	1	36.4602m	-17.282	2.61458166336167e-07
1029	2.30682e-11	Si	4	861.118A	-17.283	2.608568292405209e-07
1030	2.5322400000000003e-14	He	2	78.4462m	-17.284000000000002	2.6025687518181586e-07
1031	2.1963200000000001e-13	H	1	9.04441m	-17.284000000000002	2.6025687518181586e-07
1032	2.20792e-12	He	1	8996.90A	-17.285	2.5965830097915734e-07
1033	6.0244e-12	He	1	3297.33A	-17.289	2.572777393667293e-07
1034	4.6936300000000003e-14	He	2	42.3222m	-17.292	2.55506651866557e-07
1035	8.04118e-12	O	2	2470.34A	-17.292	2.55506651866557e-07
1036	3.18283e-13	He	2	6.24114m	-17.296	2.5316415280198133e-07
1037	4.79459e-13	Fe	6	4.14310m	-17.297	2.5258189140811867e-07
1038	3.6463200000000003e-13	He	2	5.44781m	-17.297	2.5258189140811867e-07
1039	7.96411e-12	K	5	2494.25A	-17.298	2.5200096917830255e-07
1040	8.29197e-12	Fe	2	2395.63A	-17.299	2.514213830325371e-07
1041	2.3146e-12	He	1	8582.23A	-17.305	2.4797175233401804e-07
1042	6.83004e-10	N	6	29.0840A	-17.305999999999997	2.4740143312984154e-07
1043	1.04699e-13	H	1	18.9729m	-17.308	2.462647267979744e-07
1044	2.0337200000000001e-13	He	2	9.76757m	-17.31	2.4513324315729813e-07
1045	1.5756199999999998e-13	H	1	12.6074m	-17.313	2.4344575778098374e-07
1046	5.24845e-12	He	1	3784.82A	-17.314	2.4288584807541664e-07
1047	8.58359e-14	He	2	23.1424m	-17.314	2.4288584807541664e-07
1048	1.98033e-12	He	1	1.00309m	-17.315	2.4232722612643753e-07
1049	6.01461e-14	Fe	3	33.0270m	-17.324	2.3735709118271457e-07
1050	9.02432e-12	Fe	6	2201.21A	-17.325	2.368111850217312e-07
1051	2.24023e-13	H	1	8.86716m	-17.326	2.3626653441007502e-07
1052	3.35852e-13	He	2	5.91465m	-17.326	2.3626653441007502e-07
1053	5.75738e-12	He	1	3450.26A	-17.328	2.3518098829066023e-07
1054	2.31215e-13	H	1	8.59135m	-17.33	2.3410042980260983e-07
1055	8.399960000000001e-12	Fe	2	2364.83A	-17.332	2.3302483602983737e-07
1056	5.02602e-14	H	1	39.5233m	-17.333	2.3248889377921003e-07
1057	3.5118e-13	He	2	5.65649m	-17.336	2.3088845149176318e-07
1058	9.179e-13	He	1	2.16412m	-17.338	2.2982761541880506e-07
1059	4.0283e-12	O	3	4931.23A	-17.338	2.2982761541880506e-07
1060	3.82611e-12	Ar	3	5191.82A	-17.344	2.2667426231910657e-07
1061	2.27853e-13	H	1	8.71810m	-17.35	2.2356417484592238e-07
1062	2.6649e-13	He	1	7.45411m	-17.35	2.2356417484592238e-07
1063	8.45289e-12	Si	7	2350.02A	-17.351	2.2304999151221445e-07
1064	1.00822e-10	C	5	197.024A	-17.352999999999998	2.2202516989147092e-07
1065	4.89285e-12	F	4	4059.90A	-17.354	2.215145261709332e-07
1066	6.62115e-14	H	1	30.0015m	-17.355	2.2100505689836206e-07
1067	2.26926e-13	He	2	8.75373m	-17.355	2.2100505689836206e-07
1068	1.77639e-14	H	1	111.825m	-17.355999999999998	2.2049675937260401e-07
1069	1.18434e-13	He	2	16.7726m	-17.359	2.1897887035774015e-07
1070	7.49546e-11	O	3	265.020A	-17.361	2.179727538396128e-07
1071	6.3576e-11	C	4	312.452A	-17.364	2.1647223995662512e-07
1072	5.26467e-12	Fe	6	3773.16A	-17.365	2.1597436762053714e-07
1073	7.51208e-12	He	1	2644.33A	-17.367	2.1498205553855167e-07
1074	7.637189999999999e-12	Al	6	2601.02A	-17.369	2.139943027164417e-07
1075	9.193700000000002e-13	He	1	2.16066m	-17.371	2.1301108820630922e-07
1076	1.63448e-13	H	1	12.1534m	-17.371	2.1301108820630922e-07
1077	1.03407e-12	Fe	5	1.92100m	-17.372	2.1252117629834563e-07
1078	5.7617699999999996e-12	He	1	3447.63A	-17.372	2.1252117629834563e-07
1079	1.1284500000000001e-13	H	1	17.6033m	-17.375999999999998	2.105727704425896e-07
1080	6.35443e-11	Na	6	312.608A	-17.379	2.0912319768699125e-07
1081	7.00043e-12	C	2	2837.60A	-17.381	2.0816236387150593e-07
1082	8.59491e-13	Sc	5	2.31119m	-17.382	2.0768360372005443e-07
1083	1.1870299999999999e-14	He	2	167.345m	-17.382	2.0768360372005443e-07
1084	1.2714599999999999e-10	C	5	156.233A	-17.383	2.072059446863973e-07
1085	4.29465e-12	Ar	5	4625.39A	-17.384	2.0672938423803046e-07
1086	1.96505e-12	Fe	6	1.01089m	-17.384	2.0672938423803046e-07
1087	4.20486e-12	Ne	4	4724.17A	-17.384	2.0672938423803046e-07
1088	1.3289e-13	Fe	6	14.9481m	-17.384	2.0672938423803046e-07
1089	5.77194e-12	He	1	3441.56A	-17.387999999999998	2.04834077851053e-07
1090	1.29312e-10	C	5	153.616A	-17.389	2.0436297254502887e-07
1091	9.22878e-11	O	5	215.245A	-17.391	2.0342400997738363e-07
1092	3.731619999999999e-12	Cl	4	5323.28A	-17.393	2.0248936155085757e-07
1093	2.93545e-13	He	2	6.76709m	-17.394000000000002	2.020236489426781e-07
1094	2.47196e-13	He	2	8.03592m	-17.395	2.0155900744377616e-07
1095	9.73942e-13	Fe	5	2.03959m	-17.399	1.9971110335617194e-07
1096	3.20949e-14	H	1	61.8928m	-17.402	1.983363017908661e-07
1097	1.48719e-11	C	2	1335.71A	-17.405	1.9697096429296667e-07
1098	1.46022e-13	He	2	13.6037m	-17.405	1.9697096429296667e-07
1099	5.7656e-12	He	1	3445.34A	-17.406	1.9651794364628377e-07
1100	2.24576e-12	He	1	8845.32A	-17.407	1.960659649181737e-07
1101	4.72144e-11	F	4	420.729A	-17.408	1.9561502571229185e-07
1102	5.27085e-12	He	1	3768.74A	-17.410999999999998	1.9426842134715219e-07
1103	4.0539599999999993e-14	H	1	49.0002m	-17.413	1.933758390292832e-07
1104	1.19855e-11	C	1	1657.38A	-17.417	1.9160295868065485e-07
1105	5.16307e-12	Fe	6	3847.41A	-17.418	1.911622841042804e-07
1106	2.35244e-12	He	1	8444.19A	-17.419	1.9072262305130507e-07
1107	4.2036e-12	Ne	4	4725.58A	-17.42	1.9028397319069136e-07
1108	5.76897e-12	He	1	3443.33A	-17.421	1.898463321967628e-07
1109	1.6851300000000002e-13	H	1	11.7881m	-17.422	1.8940969774918737e-07
1110	2.6476500000000003e-13	He	2	7.50268m	-17.424	1.8853943923845692e-07
1111	6.0959e-12	He	1	3258.66A	-17.425	1.8810581056127635e-07
1112	7.59321e-14	H	1	26.1608m	-17.425	1.8810581056127635e-07
1113	5.4051199999999995e-12	Fe	6	3675.12A	-17.425	1.8810581056127635e-07
1114	4.2137199999999995e-12	Ne	4	4714.23A	-17.426	1.8767317920237955e-07
1115	9.15886e-12	Fe	6	2168.88A	-17.430999999999997	1.85524902084619e-07
1116	5.94246e-12	Cl	3	3342.80A	-17.433	1.8467249258864026e-07
1117	2.50037e-12	He	1	7944.61A	-17.434	1.8424775764195588e-07
1118	2.80093e-13	He	2	7.09210m	-17.434	1.8424775764195588e-07
1119	1.19739e-13	H	1	16.5898m	-17.438	1.8255856404651137e-07
1120	2.42569e-10	Si	7	81.8920A	-17.44	1.8171978363581207e-07
1121	3.88996e-14	He	2	51.0659m	-17.441	1.8130183973127127e-07
1122	9.80426e-11	S	8	202.610A	-17.442999999999998	1.804688334443062e-07
1123	4.22502e-12	Fe	3	4701.62A	-17.448	1.784030237904955e-07
1124	3.55262e-12	Fe	6	5591.49A	-17.448	1.784030237904955e-07
1125	1.69576e-13	He	2	11.7142m	-17.449	1.7799270822191334e-07
1126	9.19566e-10	O	7	21.6020A	-17.45	1.7758333635295303e-07
1127	8.766080000000001e-10	N	6	22.6606A	-17.452	1.7676741503708682e-07
1128	7.52986e-12	He	1	2638.09A	-17.454	1.7595524253914242e-07
1129	2.39369e-12	He	1	8298.68A	-17.455	1.755505567112162e-07
1130	1.95958e-12	He	1	1.01371m	-17.456	1.7514680163486466e-07
1131	1.80842e-10	Al	6	109.844A	-17.457	1.7474397516942007e-07
1132	7.14979e-14	He	2	27.7833m	-17.459	1.7394109953318185e-07
1133	1.51652e-11	P	2	1309.87A	-17.461	1.7314191277541083e-07
1134	3.4519199999999997e-12	N	2	5754.61A	-17.461	1.7314191277541083e-07
1135	3.51232e-11	O	3	565.565A	-17.462	1.7274369742638586e-07
1136	1.72903e-13	H	1	11.4888m	-17.463	1.7234639794724855e-07
1137	1.7985099999999998e-12	He	1	1.10450m	-17.464000000000002	1.7195001223155656e-07
1138	1.80095e-13	H	1	11.0300m	-17.465999999999998	1.7115997368895456e-07
1139	9.27039e-12	N	2	2142.78A	-17.467	1.7076631667333602e-07
1140	4.3823800000000007e-14	H	1	45.3280m	-17.467	1.7076631667333602e-07
1141	2.55726e-12	Fe	5	7767.87A	-17.47	1.6959076961802124e-07
1142	6.170169999999999e-10	C	5	32.1943A	-17.472	1.6881157081059215e-07
1143	1.06638e-11	Al	3	1862.79A	-17.476	1.6726389702666301e-07
1144	9.109199999999999e-10	O	7	21.8070A	-17.480999999999998	1.6534924303008766e-07
1145	1.52982e-12	He	1	1.29849m	-17.484	1.642109868474319e-07
1146	1.0204600000000002e-10	Fe	8	194.661A	-17.484	1.642109868474319e-07
1147	4.8731e-12	S	2	4076.35A	-17.484	1.642109868474319e-07
1148	2.36195e-13	He	2	8.41018m	-17.485	1.6383331205804815e-07
1149	1.92476e-12	S	2	1.03205m	-17.485	1.6383331205804815e-07
1150	2.71373e-12	O	2	7319.99A	-17.485	1.6383331205804815e-07
1151	1.89846e-13	He	2	10.4634m	-17.487000000000002	1.6308056636522347e-07
1152	1.7673399999999998e-13	H	1	11.2398m	-17.487000000000002	1.6308056636522347e-07
1153	2.08461e-12	He	1	9529.10A	-17.488	1.6270549147080247e-07
1154	4.85283e-12	Fe	5	4093.38A	-17.489	1.6233127922469905e-07
1155	3.23936e-14	H	1	61.3222m	-17.49	1.6195792764287985e-07
1156	4.82604e-12	Si	4	4116.10A	-17.49	1.6195792764287985e-07
1157	8.407810000000001e-14	H	1	23.6262m	-17.491	1.6158543474586925e-07
1158	3.4766e-11	F	4	571.377A	-17.491	1.6158543474586925e-07
1159	7.70951e-14	F	4	25.7662m	-17.493	1.6084301711114032e-07
1160	1.25625e-13	H	1	15.8125m	-17.496	1.5973578156951626e-07
1161	1.9655099999999998e-12	Cr	8	1.01065m	-17.498	1.5900186231917576e-07
1162	9.908580000000001e-14	He	2	20.0477m	-17.498	1.5900186231917576e-07
1163	5.288619999999999e-12	He	1	3756.08A	-17.500999999999998	1.5790730119799045e-07
1164	7.54923e-12	Fe	2	2631.32A	-17.504	1.5682027498256117e-07
1165	1.4407e-10	Mg	5	137.881A	-17.507	1.557407318029653e-07
1166	3.0091e-12	Fe	7	6601.45A	-17.508	1.553825380595905e-07
1167	7.572069999999999e-13	He	1	2.62338m	-17.509	1.550251681389633e-07
1168	3.5353800000000002e-12	Ca	7	5618.76A	-17.512	1.5395798238795805e-07
1169	2.82077e-11	S	3	704.220A	-17.514	1.5325060971348482e-07
1170	7.55621e-12	Mg	7	2628.89A	-17.515	1.5289814309198856e-07
1171	2.27454e-12	He	1	8733.40A	-17.515	1.5289814309198856e-07
1172	4.11673e-12	C	3	4825.31A	-17.515	1.5289814309198856e-07
1173	6.68593e-12	Na	6	2971.08A	-17.516	1.525464871212277e-07
1174	2.04465e-12	Fe	5	9715.32A	-17.516	1.525464871212277e-07
1175	2.0741599999999998e-13	He	2	9.57713m	-17.516	1.525464871212277e-07
1176	1.02365e-12	He	1	1.94055m	-17.518	1.5184559967841415e-07
1177	5.4549e-11	S	6	364.158A	-17.518	1.5184559967841415e-07
1178	2.3812200000000002e-12	He	1	8342.14A	-17.52	1.511479325208851e-07
1179	2.2274299999999998e-13	He	2	8.91809m	-17.525	1.4941775644451946e-07
1180	2.94733e-12	Fe	4	6739.82A	-17.526	1.4907410514091937e-07
1181	8.473869999999999e-12	Si	2	2344.20A	-17.528	1.4838917184410267e-07
1182	1.02218e-12	He	1	1.94334m	-17.531	1.4736766797027006e-07
1183	6.6811600000000006e-12	Ne	5	2973.20A	-17.531	1.4736766797027006e-07
1184	4.7648300000000004e-12	He	1	4168.97A	-17.533	1.4669057504006711e-07
1185	5.3544399999999995e-14	H	1	37.0990m	-17.534000000000002	1.463531960796416e-07
1186	8.02407e-11	N	5	247.561A	-17.535	1.4601659306929384e-07
1187	7.544189999999999e-12	He	1	2633.08A	-17.535999999999998	1.4568076422438706e-07
1188	3.27654e-14	P	2	60.6263m	-17.537	1.453457077643889e-07
1189	9.65171e-13	He	1	2.05813m	-17.537	1.453457077643889e-07
1190	1.2264000000000002e-13	He	2	16.1974m	-17.538	1.4501142191286458e-07
1191	1.3191899999999999e-10	C	5	150.581A	-17.541	1.4401317030600486e-07
1192	1.4331e-14	H	1	138.612m	-17.541	1.4401317030600486e-07
1193	7.98635e-11	O	3	248.730A	-17.544	1.4302179061487046e-07
1194	1.3069000000000002e-13	H	1	15.1996m	-17.546	1.4236466517735818e-07
1195	6.14704e-12	He	1	3231.55A	-17.548	1.41710558956979e-07
1196	1.38975e-10	Mg	5	142.935A	-17.549	1.4138463371570725e-07
1197	9.097200000000001e-14	H	1	21.8358m	-17.553	1.4008841160248534e-07
1198	6.27488e-12	Si	4	3165.71A	-17.557000000000002	1.3880407332502867e-07
1199	3.8804e-11	C	5	511.918A	-17.557000000000002	1.3880407332502867e-07
1200	2.0191400000000002e-12	Fe	5	9838.08A	-17.562	1.3721519623644607e-07
1201	2.5499700000000002e-14	H	1	77.9009m	-17.563	1.3689961004252712e-07
1202	1.34017e-10	C	5	148.223A	-17.563	1.3689961004252712e-07
1203	1.0661000000000001e-10	C	5	186.329A	-17.564	1.365847496767116e-07
1204	1.52414e-11	Si	3	1303.32A	-17.564	1.365847496767116e-07
1205	1.44216e-10	Mg	5	137.741A	-17.565	1.3627061346964225e-07
1206	4.91715e-13	He	1	4.03983m	-17.567	1.356445068734982e-07
1207	1.7321400000000001e-12	P	2	1.14682m	-17.567999999999998	1.3533253316486865e-07
1208	5.23702e-11	Ne	3	379.308A	-17.567999999999998	1.3533253316486865e-07
1209	5.2796900000000005e-12	Si	4	3762.43A	-17.569000000000003	1.3502127697585578e-07
1210	1.89259e-13	He	2	10.4959m	-17.570999999999998	1.344009105594893e-07
1211	4.04855e-12	Fe	4	4906.56A	-17.575	1.3316871560501728e-07
1212	6.934779999999999e-13	Fe	4	2.86447m	-17.575	1.3316871560501728e-07
1213	1.4291e-13	He	2	13.9000m	-17.575	1.3316871560501728e-07
1214	1.54634e-12	He	1	1.28461m	-17.578	1.3225198861494586e-07
1215	2.66575e-13	He	1	7.45174m	-17.579	1.3194781748179068e-07
1216	1.27278e-11	C	1	1560.71A	-17.579	1.3194781748179068e-07
1217	2.60599e-14	H	1	76.2261m	-17.58	1.316443459228299e-07
1218	3.25983e-14	He	2	60.9371m	-17.581	1.3134157232908532e-07
1219	8.72085e-12	C	5	2277.81A	-17.581	1.3134157232908532e-07
1220	1.1486599999999999e-10	O	6	172.936A	-17.584	1.3043742330485345e-07
1221	5.30296e-12	He	1	3745.92A	-17.584	1.3043742330485345e-07
1222	1.35081e-13	H	1	14.7056m	-17.587	1.2953949839872463e-07
1223	9.64555e-13	He	1	2.05944m	-17.587	1.2953949839872463e-07
1224	2.78668e-11	S	6	712.837A	-17.587	1.2953949839872463e-07
1225	1.42273e-13	H	1	13.9623m	-17.59	1.2864775476417124e-07
1226	6.01862e-14	He	2	33.0050m	-17.593	1.2776214984961906e-07
1227	7.73718e-12	Fe	4	2567.40A	-17.594	1.274683050590712e-07
1228	5.50993e-11	C	5	360.521A	-17.595	1.2717513609278872e-07
1229	7.90011e-12	K	5	2514.45A	-17.599	1.2600918743681986e-07
1230	6.16904e-14	H	1	32.2002m	-17.599	1.2600918743681986e-07
1231	3.06319e-11	S	6	648.490A	-17.6	1.257193743479429e-07
1232	1.60479e-13	He	2	12.3782m	-17.602	1.2514174629198727e-07
1233	3.54103e-11	Si	4	560.980A	-17.605999999999998	1.2399443986576767e-07
1234	2.06387e-12	He	1	9624.88A	-17.608	1.234247371638526e-07
1235	8.34374e-12	Fe	2	2380.76A	-17.609	1.2314086814565724e-07
1236	9.685789999999999e-14	H	1	20.5089m	-17.61	1.228576520080875e-07
1237	9.23487e-11	O	5	215.103A	-17.611	1.2257508724955763e-07
1238	1.75807e-13	He	2	11.2990m	-17.611	1.2257508724955763e-07
1239	1.3891099999999998e-13	H	1	14.3001m	-17.611	1.2257508724955763e-07
1240	7.55593e-12	He	1	2628.99A	-17.611	1.2257508724955763e-07
1241	2.4036200000000002e-12	He	1	8264.41A	-17.614	1.217312862841318e-07
1242	1.53336e-11	C	3	1295.48A	-17.614	1.217312862841318e-07
1243	2.29693e-12	He	1	8648.25A	-17.614	1.217312862841318e-07
1244	3.84714e-11	Si	4	516.344A	-17.619	1.2033783977274856e-07
1245	1.93108e-12	S	2	1.02867m	-17.619	1.2033783977274856e-07
1246	6.867229999999999e-13	Fe	5	2.89265m	-17.621	1.1978493762217425e-07
1247	4.72915e-11	F	4	420.043A	-17.622	1.195094399106235e-07
1248	1.92179e-12	S	2	1.03364m	-17.622	1.195094399106235e-07
1249	8.37403e-14	He	2	23.7215m	-17.625999999999998	1.1841377077968901e-07
1250	1.33705e-10	C	5	148.569A	-17.631	1.1705829955425827e-07
1251	1.96137e-14	H	1	101.278m	-17.634	1.1625247588819891e-07
1252	4.06966e-12	Fe	3	4881.12A	-17.635	1.1598510261318556e-07
1253	6.04481e-14	P	2	32.8620m	-17.636	1.1571834427964125e-07
1254	2.1561e-12	He	1	9213.12A	-17.637999999999998	1.1518666678290429e-07
1255	8.5087e-12	Si	2	2334.60A	-17.637999999999998	1.1518666678290429e-07
1256	3.57805e-14	H	1	55.5175m	-17.64	1.1465743212236745e-07
1257	1.19693e-10	C	5	165.961A	-17.643	1.1386813591145699e-07
1258	1.09515e-12	He	1	1.81386m	-17.652	1.1153269878242865e-07
1259	1.5036e-13	He	2	13.2113m	-17.652	1.1153269878242865e-07
1260	7.70562e-12	Fe	4	2577.92A	-17.652	1.1153269878242865e-07
1261	2.31799e-10	Si	7	85.6968A	-17.657	1.1025599453681028e-07
1262	6.18488e-12	He	1	3211.78A	-17.657	1.1025599453681028e-07
1263	2.42762e-11	C	3	818.269A	-17.658	1.1000241278619442e-07
1264	1.0400999999999999e-13	He	2	19.0985m	-17.659000000000002	1.097494142574207e-07
1265	1.01923e-13	H	1	19.4896m	-17.66	1.0949699760911706e-07
1266	6.85844e-14	H	1	28.9635m	-17.66	1.0949699760911706e-07
1267	5.31469e-12	He	1	3737.65A	-17.660999999999998	1.0924516150299465e-07
1268	1.29291e-11	P	2	1536.42A	-17.662	1.089939046038426e-07
1269	7.30633e-11	C	5	271.880A	-17.665	1.0824359584213637e-07
1270	1.52256e-11	P	2	1304.68A	-17.672	1.0651290043618151e-07
1271	1.0933e-11	Si	2	1816.93A	-17.673	1.0626792756310412e-07
1272	6.33282e-12	He	1	3136.75A	-17.677	1.0529365734707388e-07
1273	7.56565e-12	He	1	2625.61A	-17.682000000000002	1.0408837081819659e-07
1274	2.64981e-11	C	5	749.657A	-17.683	1.038489742085009e-07
1275	4.5092600000000004e-13	Fe	6	4.40526m	-17.684	1.0361012819572775e-07
1276	4.24221e-13	Na	7	4.68257m	-17.685	1.0337183151354106e-07
1277	1.2158e-13	He	2	16.3386m	-17.685	1.0337183151354106e-07
1278	7.5823e-13	He	1	2.61985m	-17.688	1.0266022483076241e-07
1279	4.27167e-13	He	1	4.65028m	-17.689	1.0242411286568905e-07
1280	3.1162200000000002e-12	Fe	10	6374.54A	-17.691	1.0195351681393137e-07
1281	1.1308499999999999e-10	C	5	175.659A	-17.692	1.017190302321928e-07
1282	1.36907e-13	He	2	14.5094m	-17.692999999999998	1.0148508295462754e-07
1283	1.0936799999999998e-12	He	1	1.81630m	-17.695	1.010188013534048e-07
1284	4.17791e-12	Fe	3	4754.64A	-17.697	1.0055466212153715e-07
1285	1.38033e-10	C	5	143.911A	-17.699	1.000926554157299e-07
1286	2.42139e-12	He	1	8203.75A	-17.701	9.963277143791746e-08
1287	1.0631400000000002e-13	H	1	18.6848m	-17.701	9.963277143791746e-08
1288	3.0175900000000003e-12	C	2	6582.88A	-17.701	9.963277143791746e-08
1289	4.39265e-14	H	1	45.2220m	-17.701	9.963277143791746e-08
1290	1.92458e-12	Fe	6	1.03215m	-17.702	9.940362242242782e-08
1291	1.45485e-14	H	1	136.540m	-17.703	9.917500043504977e-08
1292	1.1350499999999999e-13	H	1	17.5009m	-17.704	9.894690426365063e-08
1293	8.34809e-11	Fe	7	237.952A	-17.704	9.894690426365063e-08
1294	2.31471e-12	He	1	8581.85A	-17.705	9.871933269888883e-08
1295	9.58802e-11	Ne	4	207.180A	-17.706	9.8492284534201e-08
1296	7.1822e-11	Mg	5	276.579A	-17.706	9.8492284534201e-08
1297	5.365010000000001e-13	He	1	3.70260m	-17.709	9.78142684165559e-08
1298	2.7587900000000002e-14	He	2	72.0042m	-17.71	9.758930184195392e-08
1299	1.06884e-12	He	1	1.85851m	-17.71	9.758930184195392e-08
1300	9.40092e-13	He	1	2.11303m	-17.713	9.691750181343901e-08
1301	1.17289e-14	H	1	169.363m	-17.713	9.691750181343901e-08
1302	4.18266e-11	K	3	474.924A	-17.715	9.647220634127386e-08
1303	7.44703e-14	H	1	26.6743m	-17.715999999999998	9.625032642379198e-08
1304	5.62696e-11	C	5	353.023A	-17.715999999999998	9.625032642379198e-08
1305	1.1736700000000001e-09	O	7	16.9251A	-17.717	9.602895681595858e-08
1306	5.1142e-14	He	2	38.8417m	-17.717	9.602895681595858e-08
1307	2.71015e-12	O	2	7329.67A	-17.724	9.449355998155926e-08
1308	1.1014400000000001e-13	H	1	18.0350m	-17.725	9.427623082442167e-08
1309	2.42914e-11	C	3	817.758A	-17.726	9.405940151047578e-08
1310	1.9037499999999998e-10	Al	6	104.344A	-17.727	9.384307089011258e-08
1311	1.17761e-13	He	2	16.8684m	-17.729	9.341190114492167e-08
1312	2.84454e-13	Ar	2	6.98337m	-17.732	9.27688581405315e-08
1313	1.0495900000000001e-10	C	5	189.258A	-17.733	9.25554956875534e-08
1314	1.77578e-11	Si	3	1118.63A	-17.734	9.234262395459984e-08
1315	5.32442e-12	He	1	3730.82A	-17.734	9.234262395459984e-08
1316	4.21259e-11	K	3	471.549A	-17.735	9.213024181304679e-08
1317	4.2726499999999995e-13	He	1	4.64921m	-17.737000000000002	9.170694180261242e-08
1318	1.09298e-11	Si	2	1817.45A	-17.737000000000002	9.170694180261242e-08
1319	4.91223e-11	Mg	5	404.388A	-17.741	9.086616750645078e-08
1320	1.2938e-10	C	5	153.536A	-17.741	9.086616750645078e-08
1321	7.141210000000001e-14	He	2	27.8167m	-17.743	9.044867538989263e-08
1322	5.94356e-12	Ne	3	3342.18A	-17.745	9.003310147536836e-08
1323	2.13536e-12	He	1	9302.62A	-17.745	9.003310147536836e-08
1324	2.14495e-14	H	1	92.6103m	-17.746	8.982603108811792e-08
1325	4.55463e-11	Ca	8	436.138A	-17.746	8.982603108811792e-08
1326	3.60031e-12	Fe	6	5517.42A	-17.747	8.961943694954165e-08
1327	7.57381e-12	He	1	2622.78A	-17.748	8.941331796429874e-08
1328	1.8064099999999998e-12	He	1	1.09966m	-17.748	8.941331796429874e-08
1329	2.07782e-12	Fe	5	9560.26A	-17.753	8.838981217715258e-08
1330	8.03337e-13	He	1	2.47274m	-17.753	8.838981217715258e-08
1331	3.74883e-11	O	6	529.884A	-17.754	8.818652125040838e-08
1332	2.70975e-12	O	2	7330.73A	-17.754	8.818652125040838e-08
1333	1.04281e-13	He	1	19.0490m	-17.757	8.757944950819425e-08
1334	4.23705e-13	Fe	6	4.68828m	-17.758	8.737802236386997e-08
1335	5.08204e-14	H	1	39.0875m	-17.76	8.697655681845854e-08
1336	6.21366e-12	He	1	3196.90A	-17.76	8.697655681845854e-08
1337	4.0215e-12	Ca	7	4939.56A	-17.762	8.657693583967675e-08
1338	8.898139999999999e-14	He	2	22.3243m	-17.765	8.598094440549248e-08
1339	7.95355e-14	H	1	24.9756m	-17.766	8.57831937208837e-08
1340	2.59723e-11	N	5	764.833A	-17.769000000000002	8.519266636901076e-08
1341	2.20725e-12	He	1	8999.66A	-17.771	8.480124162233477e-08
1342	1.0430899999999999e-13	He	2	19.0438m	-17.771	8.480124162233477e-08
1343	1.01581e-14	H	1	195.553m	-17.772000000000002	8.460620417883494e-08
1344	4.8176400000000005e-12	Fe	5	4123.28A	-17.773	8.441161530900803e-08
1345	1.14629e-12	He	1	1.73294m	-17.774	8.42174739811619e-08
1346	2.5502299999999997e-12	He	1	7789.27A	-17.776	8.383052983651004e-08
1347	7.08043e-13	Fe	4	2.80554m	-17.779	8.325344452826801e-08
1348	1.52235e-11	O	1	1304.86A	-17.78	8.306196691930016e-08
1349	1.52934e-11	Si	3	1298.89A	-17.78	8.306196691930016e-08
1350	4.49574e-11	Ar	5	441.850A	-17.783	8.249017236096568e-08
1351	2.43572e-12	He	1	8155.46A	-17.783	8.249017236096568e-08
1352	1.73398e-11	Ne	5	1145.60A	-17.783	8.249017236096568e-08
1353	1.31695e-12	He	1	1.50837m	-17.789	8.135836476580309e-08
1354	2.3290400000000003e-12	He	1	8529.02A	-17.789	8.135836476580309e-08
1355	4.97279e-12	Fe	6	3994.63A	-17.79	8.117124571934075e-08
1356	1.5236200000000001e-12	V	7	1.30376m	-17.791	8.09845570347422e-08
1357	1.40639e-10	C	5	141.244A	-17.796	8.005753447611594e-08
1358	1.35011e-10	C	5	147.132A	-17.799	7.950642228524292e-08
1359	2.95955e-14	H	1	67.1199m	-17.799	7.950642228524292e-08
1360	6.3070599999999996e-12	Si	4	3149.56A	-17.8	7.93235625882895e-08
1361	5.33257e-12	He	1	3725.12A	-17.801	7.914112345696917e-08
1362	9.017339999999999e-14	He	2	22.0292m	-17.803	7.877750302435268e-08
1363	4.96994e-12	F	4	3996.92A	-17.804000000000002	7.859631979517783e-08
1364	1.1424799999999999e-10	N	6	173.871A	-17.805	7.841555327586715e-08
1365	8.39259e-14	H	1	23.6690m	-17.805999999999997	7.82352025080139e-08
1366	9.11177e-14	H	1	21.8009m	-17.809	7.769663516216964e-08
1367	4.54123e-11	C	5	437.425A	-17.809	7.769663516216964e-08
1368	2.63224e-11	K	4	754.659A	-17.81	7.751793786009471e-08
1369	7.5807e-12	He	1	2620.40A	-17.81	7.751793786009471e-08
1370	5.67064e-14	H	1	35.0304m	-17.815	7.663059736302045e-08
1371	4.50345e-11	Ca	8	441.094A	-17.815	7.663059736302045e-08
1372	9.178969999999998e-13	He	1	2.16413m	-17.815	7.663059736302045e-08
1373	5.26469e-12	Si	4	3773.15A	-17.817999999999998	7.61030760412991e-08
1374	2.31556e-12	Cl	2	8578.70A	-17.82	7.57534141686239e-08
1375	1.85135e-11	S	4	1072.97A	-17.820999999999998	7.557918615081279e-08
1376	2.54975e-11	Ti	4	779.074A	-17.820999999999998	7.557918615081279e-08
1377	1.12841e-11	C	2	1760.40A	-17.826	7.471403836103839e-08
1378	4.58125e-11	Ca	7	433.603A	-17.826	7.471403836103839e-08
1379	2.6649e-13	He	1	7.45412m	-17.827	7.45422008412485e-08
1380	1.1403299999999998e-12	He	1	1.74199m	-17.828	7.43707585367876e-08
1381	4.38242e-14	He	2	45.3276m	-17.829	7.41997105386845e-08
1382	8.77562e-14	H	1	22.6360m	-17.83	7.402905594006089e-08
1383	2.3554099999999998e-14	He	2	84.3354m	-17.83	7.402905594006089e-08
1384	5.92408e-12	Cl	3	3353.17A	-17.831	7.385879383612192e-08
1385	5.07511e-11	Fe	5	391.409A	-17.831	7.385879383612192e-08
1386	1.64081e-11	Si	4	1210.65A	-17.834	7.335035347566579e-08
1387	1.42426e-10	C	5	139.472A	-17.836	7.301333921432733e-08
1388	3.77799e-11	O	3	525.794A	-17.836	7.301333921432733e-08
1389	1.1448200000000002e-12	He	1	1.73517m	-17.837	7.28454131940319e-08
1390	1.1879299999999998e-10	C	5	167.218A	-17.839000000000002	7.251071892254935e-08
1391	3.4516900000000002e-12	N	2R	5755.00A	-17.842	7.20115586445238e-08
1392	6.13934e-14	He	2	32.3560m	-17.844	7.168069558668577e-08
1393	1.8621e-12	He	1	1.06678m	-17.844	7.168069558668577e-08
1394	2.42562e-11	O	3	818.944A	-17.846	7.135135270651289e-08
1395	6.3278100000000006e-15	H	1	313.923m	-17.847	7.118724914911323e-08
1396	7.67213e-14	He	2	25.8917m	-17.847	7.118724914911323e-08
1397	6.2360599999999996e-12	He	1	3185.42A	-17.854	7.004904375131258e-08
1398	3.96404e-12	Fe	3	5011.16A	-17.855	6.988793542139319e-08
1399	3.64894e-14	H	1	54.4390m	-17.855	6.988793542139319e-08
1400	3.5717800000000004e-12	Fe	6	5561.50A	-17.855	6.988793542139319e-08
1401	2.4474599999999998e-12	He	1	8116.37A	-17.858	6.94068302579914e-08
1402	9.28676e-12	N	2	2139.01A	-17.858	6.94068302579914e-08
1403	9.18978e-13	He	1	2.16158m	-17.86	6.90879348400027e-08
1404	1.75776e-13	He	1	11.3010m	-17.861	6.892903699923888e-08
1405	1.68917e-11	C	3	1175.99A	-17.861	6.892903699923888e-08
1406	1.8037200000000001e-12	He	1	1.10131m	-17.861	6.892903699923888e-08
1407	1.73701e-11	S	3	1143.60A	-17.861	6.892903699923888e-08
1408	2.42857e-11	C	3	817.950A	-17.863	6.861233684186641e-08
1409	5.3394599999999995e-12	He	1	3720.31A	-17.863	6.861233684186641e-08
1410	8.04158e-12	O	2	2470.22A	-17.863	6.861233684186641e-08
1411	6.17716e-14	H	1	32.1579m	-17.864	6.845453284614445e-08
1412	7.586589999999999e-12	He	1	2618.36A	-17.866	6.814001283732041e-08
1413	2.34078e-12	He	1	8486.27A	-17.867	6.798329515666398e-08
1414	2.1865e-12	He	1	9085.04A	-17.868	6.78269379166715e-08
1415	1.68957e-11	C	3	1175.71A	-17.872	6.72050968120964e-08
1416	3.0189099999999997e-12	C	2R	6580.00A	-17.872	6.72050968120964e-08
1417	9.720619999999999e-15	H	1	204.354m	-17.872	6.72050968120964e-08
1418	7.77216e-10	C	6	25.5585A	-17.872	6.72050968120964e-08
1419	6.66192e-14	He	2	29.8179m	-17.875999999999998	6.658895678103656e-08
1420	5.31546e-13	He	1	3.73711m	-17.877	6.643580643031723e-08
1421	1.60677e-13	He	1	12.3630m	-17.879	6.613056162685481e-08
1422	3.55019e-11	Si	4	559.533A	-17.884	6.537357134762888e-08
1423	5.23138e-12	S	3	3797.17A	-17.886	6.507320707104652e-08
1424	1.18412e-12	He	1	1.67757m	-17.887999999999998	6.477422284295756e-08
1425	1.22635e-11	C	5	1619.80A	-17.891	6.432832022933498e-08
1426	2.24508e-12	He	1	8847.98A	-17.892	6.418036919840497e-08
1427	8.723339999999999e-12	C	5	2277.16A	-17.895	6.373855464451654e-08
1428	1.77682e-11	P	5	1117.98A	-17.899	6.315419606308007e-08
1429	1.78666e-14	H	1	111.182m	-17.9	6.300894544279737e-08
1430	6.6162e-14	H	1	30.0240m	-17.904	6.243127595872901e-08
1431	2.2754599999999997e-12	Fe	7	8729.85A	-17.906	6.214443030148717e-08
1432	7.33538e-14	H	1	27.0803m	-17.906	6.214443030148717e-08
1433	2.65452e-12	He	1	7483.27A	-17.907	6.200150207800978e-08
1434	4.2375300000000005e-14	H	1	46.8774m	-17.909000000000002	6.171663105238255e-08
1435	1.33205e-12	He	1	1.49127m	-17.91	6.157468673987537e-08
1436	8.452339999999999e-12	Si	2	2350.17A	-17.91	6.157468673987537e-08
1437	3.5448e-11	Ne	3	560.383A	-17.913	6.115080957786189e-08
1438	2.7092299999999998e-12	Ar	4	7332.15A	-17.915	6.086984712923553e-08
1439	7.59166e-12	He	1	2616.62A	-17.917	6.059017558579998e-08
1440	2.67304e-13	He	1	7.43142m	-17.917	6.059017558579998e-08
1441	3.8563e-11	Si	4	515.118A	-17.919	6.031178901638569e-08
1442	7.9173e-12	Mg	7	2508.99A	-17.919	6.031178901638569e-08
1443	2.76827e-11	C	5	717.576A	-17.919	6.031178901638569e-08
1444	6.33735e-11	Fe	7	313.450A	-17.92	6.01730757509002e-08
1445	5.34535e-12	He	1	3716.21A	-17.92	6.01730757509002e-08
1446	5.45227e-12	Fe	6	3643.34A	-17.92	6.01730757509002e-08
1447	4.68182e-13	He	1	4.24289m	-17.92	6.01730757509002e-08
1448	4.28054e-13	He	1	4.64065m	-17.921	6.00346815170728e-08
1449	3.84482e-14	Fe	3	51.6655m	-17.922	5.989660558115001e-08
1450	4.164869999999999e-12	Fe	3	4769.52A	-17.922	5.989660558115001e-08
1451	1.00102e-11	Fe	6	1984.42A	-17.922	5.989660558115001e-08
1452	1.02168e-11	Fe	6	1944.30A	-17.922	5.989660558115001e-08
1453	5.31672e-14	He	2	37.3623m	-17.923	5.9758847211068e-08
1454	5.31448e-13	He	1	3.73780m	-17.923	5.9758847211068e-08
1455	3.38075e-12	Fe	6	5875.76A	-17.925	5.948428024857893e-08
1456	3.7839300000000006e-14	He	2	52.4969m	-17.927	5.921097480669206e-08
1457	6.99923e-14	H	1	28.3809m	-17.927	5.921097480669206e-08
1458	2.45718e-12	He	1	8084.24A	-17.929000000000002	5.893892508924573e-08
1459	7.3147e-13	Fe	4	2.71569m	-17.93	5.880336932317346e-08
1460	7.46685e-12	Al	2	2660.35A	-17.936	5.7996556849441595e-08
1461	4.57076e-11	Mg	7	434.599A	-17.937	5.7863168470176065e-08
1462	1.8062400000000003e-10	Al	6	109.977A	-17.937	5.7863168470176065e-08
1463	2.027e-14	He	2	97.9991m	-17.939	5.7597311360337463e-08
1464	2.3930099999999997e-12	He	1	8301.03A	-17.939	5.7597311360337463e-08
1465	1.1914700000000002e-12	He	1	1.66722m	-17.94	5.7464841220216e-08
1466	2.3505e-12	He	1	8451.16A	-17.94	5.7464841220216e-08
1467	6.25383e-12	He	1	3176.37A	-17.942	5.720081425784848e-08
1468	1.91548e-12	S	2	1.03705m	-17.944000000000003	5.693800038918053e-08
1469	6.9164399999999996e-12	Na	6	2872.06A	-17.944000000000003	5.693800038918053e-08
1470	2.96627e-15	H	1	669.677m	-17.945	5.680704662221428e-08
1471	2.71412e-12	O	2	7318.92A	-17.945999999999998	5.667639404055425e-08
1472	2.4760499999999998e-14	H	1	80.2263m	-17.948	5.641598966391718e-08
1473	4.63492e-14	He	2	42.8583m	-17.948	5.641598966391718e-08
1474	1.48113e-12	He	1	1.34117m	-17.954	5.56419332671039e-08
1475	4.7440600000000003e-14	H	1	41.8723m	-17.957	5.525889689272751e-08
1476	4.65826e-11	C	5	426.435A	-17.958	5.513180495663842e-08
1477	4.9428e-11	C	5	401.887A	-17.96	5.4878497322205344e-08
1478	7.59605e-12	He	1	2615.10A	-17.961	5.475228028085038e-08
1479	2.27962e-11	P	5	871.394A	-17.961	5.475228028085038e-08
1480	1.18265e-12	He	1	1.67965m	-17.962	5.46263535306346e-08
1481	2.74478e-12	C	2	7237.17A	-17.962	5.46263535306346e-08
1482	4.21246e-12	Ne	4	4715.64A	-17.963	5.450071640390735e-08
1483	5.35042e-12	He	1	3712.69A	-17.972	5.3382905915226804e-08
1484	2.26915e-13	He	1	8.75412m	-17.975	5.301542057575652e-08
1485	7.606210000000001e-12	He	1	2611.61A	-17.976	5.289348849201208e-08
1486	2.22434e-12	He	1	8930.50A	-17.980999999999998	5.228802173597983e-08
1487	1.23709e-10	C	5	160.574A	-17.983	5.204778009858842e-08
1488	5.05688e-13	Si	9	3.92820m	-17.986	5.1689485700591836e-08
1489	1.2129e-12	He	1	1.63776m	-17.99	5.121559364722457e-08
1490	2.30832e-11	Si	4	860.560A	-17.99	5.121559364722457e-08
1491	2.46533e-12	He	1	8057.52A	-17.995	5.062933359465581e-08
1492	7.59988e-12	He	1	2613.78A	-17.995	5.062933359465581e-08
1493	5.1830999999999995e-14	H	1	38.3254m	-17.996	5.051288935868172e-08
1494	5.7479e-12	Fe	7	3455.95A	-17.997	5.0396712937018186e-08
1495	5.902280000000001e-14	H	1	33.6556m	-17.997	5.0396712937018186e-08
1496	3.06465e-14	H	1	64.8181m	-17.998	5.0280803713709795e-08
1497	2.2738599999999998e-12	He	1	8736.00A	-18.0	5.0049784405415636e-08
1498	2.37227e-12	He	1	8373.61A	-18.000999999999998	4.993467309558848e-08
1499	3.28971e-14	He	2	60.3836m	-18.003	4.970524411302604e-08
1500	4.05125e-12	Fe	6	4903.29A	-18.004	4.959092522388153e-08
1501	1.02326e-12	He	1	1.94129m	-18.006	4.936307561932629e-08
1502	1.02218e-12	He	1	1.94335m	-18.008	4.913627288861059e-08
1503	2.35865e-12	He	1	8421.96A	-18.008	4.913627288861059e-08
1504	3.74858e-11	O	6	529.920A	-18.01	4.8910512221785675e-08
1505	7.60325e-12	He	1	2612.63A	-18.01	4.8910512221785675e-08
1506	6.03041e-13	He	1	3.29405m	-18.012	4.868578883100366e-08
1507	5.323350000000001e-13	He	1	3.73157m	-18.015	4.8350638218102366e-08
1508	5.35481e-12	He	1	3709.65A	-18.016	4.8239434836062175e-08
1509	5.5661300000000005e-14	H	1	35.6881m	-18.018	4.801779476579199e-08
1510	2.06847e-12	He	1	9603.44A	-18.018	4.801779476579199e-08
1511	8.14597e-15	H	1	243.856m	-18.021	4.768724259169072e-08
1512	3.72727e-11	Fe	4	532.950A	-18.022000000000002	4.757756497725128e-08
1513	4.051430000000001e-12	Fe	4	4903.07A	-18.023	4.7468139614325534e-08
1514	6.26817e-12	He	1	3169.10A	-18.024	4.7358965922750334e-08
1515	2.8779900000000004e-14	He	2	69.0220m	-18.025	4.7250043323698386e-08
1516	2.59701e-11	N	5	764.896A	-18.025	4.7250043323698386e-08
1517	2.54109e-11	Ti	4	781.730A	-18.025	4.7250043323698386e-08
1518	3.52354e-12	Fe	6	5637.65A	-18.026	4.7141371239672156e-08
1519	2.9379299999999998e-12	Fe	4	6761.38A	-18.027	4.7032949094503455e-08
1520	5.52323e-11	Ca	8	359.653A	-18.027	4.7032949094503455e-08
1521	9.08859e-11	Fe	8	218.565A	-18.028	4.692477631334925e-08
1522	2.72601e-12	He	1	7287.00A	-18.029	4.681685232268745e-08
1523	6.15536e-11	N	4	322.718A	-18.031	4.660174842534963e-08
1524	3.99549e-12	Fe	6	4971.72A	-18.031	4.660174842534963e-08
1525	8.947539999999999e-12	Fe	6	2220.10A	-18.032	4.649456737821377e-08
1526	5.3170400000000005e-12	O	2R	3736.00A	-18.032	4.649456737821377e-08
1527	1.68596e-13	Fe	7	11.7823m	-18.032	4.649456737821377e-08
1528	3.87604e-11	C	5	512.494A	-18.033	4.638763284064574e-08
1529	5.3649699999999995e-12	He	1	3702.62A	-18.033	4.638763284064574e-08
1530	1.7569299999999998e-14	He	2	113.064m	-18.034000000000002	4.62809442456893e-08
1531	1.33058e-12	He	1	1.49291m	-18.035999999999998	4.606830262230361e-08
1532	1.3772399999999999e-12	He	1	1.44234m	-18.039	4.5751170657721506e-08
1533	3.53321e-11	Ne	5	562.222A	-18.039	4.5751170657721506e-08
1534	1.50399e-14	H	1	132.078m	-18.043	4.533172140391135e-08
1535	4.054e-12	Fe	4	4899.97A	-18.043	4.533172140391135e-08
1536	4.1962699999999994e-12	Fe	3	4733.84A	-18.044	4.522746133786844e-08
1537	3.57117e-14	H	1	55.6245m	-18.044	4.522746133786844e-08
1538	1.22931e-12	He	1	1.61591m	-18.048	4.4812813479962864e-08
1539	3.40768e-13	Al	8	5.82933m	-18.049	4.4709746869027005e-08
1540	5.35864e-12	He	1	3706.99A	-18.05	4.4606917304718316e-08
1541	8.69738e-11	Ne	4	228.396A	-18.054000000000002	4.419795862870476e-08
1542	1.90995e-12	Fe	5	1.04005m	-18.055999999999997	4.399488745489186e-08
1543	2.47223e-12	He	1	8035.04A	-18.055999999999997	4.399488745489186e-08
1544	2.66574e-13	He	1	7.45178m	-18.057000000000002	4.389370202161118e-08
1545	2.75026e-12	Fe	4	7222.76A	-18.058	4.379274930836985e-08
1546	9.6901e-12	C	5	2049.98A	-18.061	4.3491282142616836e-08
1547	1.65404e-11	S	3	1200.97A	-18.064	4.3191890262235536e-08
1548	1.99119e-11	P	5	997.615A	-18.064	4.3191890262235536e-08
1549	5.362e-12	He	1	3704.67A	-18.066	4.299344155268203e-08
1550	2.36555e-12	He	1	8397.41A	-18.070999999999998	4.250129969685614e-08
1551	1.98655e-12	Fe	5	9999.46A	-18.070999999999998	4.250129969685614e-08
1552	5.50557e-11	C	5	360.806A	-18.072	4.240354942009472e-08
1553	7.14947e-14	He	1	27.7845m	-18.075	4.211164543910624e-08
1554	1.21143e-12	He	1	1.63975m	-18.075	4.211164543910624e-08
1555	7.32911e-11	O	5	271.035A	-18.075	4.211164543910624e-08
1556	2.64753e-13	He	1	7.50301m	-18.078	4.182175091098861e-08
1557	2.0197200000000002e-12	Fe	5	9835.27A	-18.079	4.172556355306414e-08
1558	7.00265e-12	C	2	2836.71A	-18.081	4.153385200276559e-08
1559	5.20343e-11	C	5	381.757A	-18.081	4.153385200276559e-08
1560	4.7293900000000004e-14	H	1	42.0022m	-18.082	4.1438326793955595e-08
1561	4.0102099999999995e-14	H	1	49.5347m	-18.083	4.134302128702954e-08
1562	2.25312e-12	He	1	8816.43A	-18.083	4.134302128702954e-08
1563	7.44776e-13	He	1	2.66717m	-18.084	4.124793497668643e-08
1564	4.03915e-12	Fe	4	4917.98A	-18.084	4.124793497668643e-08
1565	1.2321299999999998e-10	N	6	161.220A	-18.084	4.124793497668643e-08
1566	1.2353e-12	He	1	1.60807m	-18.085	4.115306735878847e-08
1567	2.85869e-11	C	5	694.879A	-18.085	4.115306735878847e-08
1568	1.5469299999999998e-10	O	7	128.412A	-18.086	4.105841793035731e-08
1569	2.0925799999999998e-14	H	1	94.9279m	-18.086	4.105841793035731e-08
1570	2.2573e-12	Fe	5	8800.09A	-18.088	4.086977163576051e-08
1571	9.23757e-11	O	5	215.040A	-18.089000000000002	4.077577376941132e-08
1572	1.6069000000000002e-13	He	1	12.3619m	-18.090999999999998	4.058842610677276e-08
1573	8.23568e-11	O	3	241.200A	-18.090999999999998	4.058842610677276e-08
1574	8.50942e-12	Si	2	2334.41A	-18.090999999999998	4.058842610677276e-08
1575	6.56484e-11	Fe	7	302.589A	-18.094	4.030901734678289e-08
1576	9.09788e-13	He	1	2.18342m	-18.096	4.0123814235104466e-08
1577	2.2962599999999997e-12	He	1	8650.79A	-18.099	3.984760384074254e-08
1578	1.25324e-10	C	5	158.505A	-18.099	3.984760384074254e-08
1579	4.1268100000000004e-13	He	1	4.81351m	-18.1	3.9755956895084545e-08
1580	6.2799e-12	He	1	3163.18A	-18.1	3.9755956895084545e-08
1581	5.05983e-11	C	5	392.591A	-18.102	3.957329486536105e-08
1582	3.67046e-12	Fe	3	5411.98A	-18.104	3.939147209142985e-08
1583	5.86248e-11	C	5	338.841A	-18.104	3.939147209142985e-08
1584	4.39324e-14	H	1	45.2160m	-18.104	3.939147209142985e-08
1585	1.63931e-11	Si	4	1211.76A	-18.105	3.930087421968378e-08
1586	4.81959e-13	He	1	4.12160m	-18.105999999999998	3.921048471726086e-08
1587	1.5327799999999998e-14	He	2	129.597m	-18.105999999999998	3.921048471726086e-08
1588	3.99615e-11	C	5	497.090A	-18.107	3.9120303104924303e-08
1589	7.44223e-12	Al	2	2669.15A	-18.109	3.894056163907519e-08
1590	9.7245e-13	He	1	2.04272m	-18.109	3.894056163907519e-08
1591	1.00649e-10	Fe	8	197.363A	-18.112000000000002	3.8672496698290147e-08
1592	2.2498099999999997e-12	S	3	8829.39A	-18.112000000000002	3.8672496698290147e-08
1593	2.47812e-12	He	1	8015.95A	-18.113	3.8583552424061764e-08
1594	6.01262e-14	Fe	5	33.0380m	-18.113	3.8583552424061764e-08
1595	6.02942e-13	He	1	3.29459m	-18.113	3.8583552424061764e-08
1596	2.00332e-11	N	3	991.577A	-18.113	3.8583552424061764e-08
1597	1.35377e-11	Ti	4	1467.34A	-18.117	3.822981628920506e-08
1598	6.03829e-13	He	1	3.28975m	-18.123	3.770528354549282e-08
1599	1.3452100000000001e-14	He	2	147.668m	-18.125999999999998	3.744572219929098e-08
1600	2.3714400000000002e-12	He	1	8376.56A	-18.128	3.727367473381436e-08
1601	2.59911e-14	H	1	76.4279m	-18.129	3.718794766082758e-08
1602	2.97134e-13	Fe	5	6.68535m	-18.13	3.710241775463765e-08
1603	1.38294e-13	Cl	2	14.3639m	-18.131	3.701708456177291e-08
1604	1.66361e-11	S	3	1194.06A	-18.131	3.701708456177291e-08
1605	1.09037e-10	C	6	182.181A	-18.133	3.6847006507348424e-08
1606	2.85577e-11	C	5	695.591A	-18.135	3.667770989060138e-08
1607	5.38212e-11	C	5	369.083A	-18.137	3.650919112115239e-08
1608	6.54181e-13	He	1	3.03654m	-18.137999999999998	3.6425222311683734e-08
1609	2.2267400000000003e-12	He	1	8920.86A	-18.14	3.62578636172835e-08
1610	1.09475e-12	He	1	1.81451m	-18.14	3.62578636172835e-08
1611	3.19264e-12	K	5	6221.94A	-18.141	3.6174472845033376e-08
1612	1.26315e-10	C	5	157.261A	-18.143	3.600826623978172e-08
1613	2.77715e-12	He	1	7152.82A	-18.143	3.600826623978172e-08
1614	1.25809e-12	He	1	1.57894m	-18.145	3.584282328451491e-08
1615	1.97048e-11	O	3	1008.10A	-18.148	3.559608302456728e-08
1616	6.72164e-11	Fe	6	295.530A	-18.148	3.559608302456728e-08
1617	1.17948e-10	C	5	168.417A	-18.155	3.5026941017769445e-08
1618	1.0136399999999998e-10	Fe	8	195.972A	-18.157	3.4866006842340204e-08
1619	7.33755e-11	O	5	270.723A	-18.159000000000002	3.470581209228065e-08
1620	6.89393e-15	H	1	288.144m	-18.160999999999998	3.454635337024066e-08
1621	3.7573300000000003e-14	H	1	52.8686m	-18.163	3.438762729447754e-08
1622	1.22634e-13	He	1	16.1981m	-18.163	3.438762729447754e-08
1623	2.48318e-12	He	1	7999.59A	-18.163	3.438762729447754e-08
1624	3.03815e-14	H	1	65.3834m	-18.165	3.4229630498788266e-08
1625	4.27166e-13	He	1	4.65029m	-18.166	3.415090453326337e-08
1626	7.16289e-13	Fe	4	2.77325m	-18.166	3.415090453326337e-08
1627	4.21683e-11	Ca	8	471.076A	-18.167	3.4072359632434696e-08
1628	2.64867e-11	K	4	749.979A	-18.17	3.383780715854048e-08
1629	6.2896300000000005e-12	He	1	3158.29A	-18.171	3.375998236169127e-08
1630	1.0936700000000001e-12	He	1	1.81631m	-18.172	3.368233655690756e-08
1631	7.48709e-13	He	1	2.65316m	-18.172	3.368233655690756e-08
1632	1.25307e-12	He	1	1.58526m	-18.173	3.360486933251957e-08
1633	1.27799e-14	H	1	155.436m	-18.177	3.329677803860759e-08
1634	1.7695099999999998e-12	He	1	1.12259m	-18.178	3.322019757420409e-08
1635	1.23383e-12	He	1	1.60998m	-18.178	3.322019757420409e-08
1636	2.27551e-12	He	1	8729.66A	-18.178	3.322019757420409e-08
1637	2.93532e-13	He	1	6.76740m	-18.179000000000002	3.3143793239981155e-08
1638	6.95856e-13	He	1	2.85468m	-18.18	3.3067564630850884e-08
1639	2.64971e-13	He	1	7.49683m	-18.18	3.3067564630850884e-08
1640	2.3765e-12	He	1	8358.70A	-18.18	3.3067564630850884e-08
1641	2.6495799999999997e-13	He	1	7.49722m	-18.185	3.268904334859605e-08
1642	3.4211800000000004e-14	H	1	58.0633m	-18.186	3.26138606351924e-08
1643	4.51187e-13	He	1	4.40271m	-18.188	3.2464013557018315e-08
1644	9.85651e-12	Fe	7	2015.36A	-18.19	3.2314854963629264e-08
1645	2.31403e-12	He	1	8584.36A	-18.19	3.2314854963629264e-08
1646	3.86449e-12	Fe	5	5140.25A	-18.191	3.2240532859629644e-08
1647	2.35538e-12	Cl	3	8433.66A	-18.203	3.136188883229472e-08
1648	1.76102e-11	P	5	1128.01A	-18.203	3.136188883229472e-08
1649	2.29528e-11	P	5	865.449A	-18.204	3.1289758489576176e-08
1650	3.79545e-12	Fe	4	5233.76A	-18.207	3.107436130721325e-08
1651	2.4875799999999998e-12	He	1	7985.47A	-18.207	3.107436130721325e-08
1652	5.32046e-11	C	5	373.360A	-18.209	3.0931587585938826e-08
1653	1.78451e-14	H	1	111.316m	-18.212	3.071865603473357e-08
1654	2.83317e-11	Ne	4	701.139A	-18.212	3.071865603473357e-08
1655	4.02064e-11	Na	6	494.062A	-18.213	3.0648005086396655e-08
1656	4.3117e-12	Fe	3	4607.11A	-18.213	3.0648005086396655e-08
1657	4.2726400000000003e-13	He	1	4.64923m	-18.215	3.050719029401646e-08
1658	3.97447e-12	Fe	6	4998.02A	-18.215	3.050719029401646e-08
1659	2.34227e-12	Cl	3	8480.86A	-18.215	3.050719029401646e-08
1660	2.95577e-11	C	5	672.057A	-18.215999999999998	3.0437025703387165e-08
1661	1.2934000000000002e-10	C	5	153.583A	-18.219	3.0227498692234e-08
1662	2.4977400000000002e-12	He	1	7952.98A	-18.222	3.001941405488037e-08
1663	4.08048e-12	Fe	4	4868.16A	-18.222	3.001941405488037e-08
1664	1.49985e-11	Mg	5	1324.43A	-18.222	3.001941405488037e-08
1665	5.45928e-11	S	6	363.866A	-18.222	3.001941405488037e-08
1666	2.55148e-11	K	3	778.546A	-18.224	2.988148737594656e-08
1667	1.0140700000000001e-12	He	1	1.95889m	-18.224	2.988148737594656e-08
1668	1.0023000000000001e-10	C	5	198.189A	-18.225	2.981276186209462e-08
1669	2.38089e-12	He	1	8343.28A	-18.225	2.981276186209462e-08
1670	7.91664e-11	Ne	3	250.920A	-18.227999999999998	2.960753225299796e-08
1671	6.31561e-11	Ca	5	314.530A	-18.229	2.953943681844429e-08
1672	6.549689999999999e-13	He	1	3.03289m	-18.229	2.953943681844429e-08
1673	8.11112e-11	C	4	244.904A	-18.230999999999998	2.940371543459268e-08
1674	3.14421e-11	P	4	631.780A	-18.233	2.926861763385609e-08
1675	8.01893e-11	N	5	247.719A	-18.234	2.920130168129605e-08
1676	3.1286400000000003e-12	K	5	6349.22A	-18.235	2.9134140551130857e-08
1677	1.28048e-12	He	1	1.55133m	-18.235	2.9134140551130857e-08
1678	1.74785e-11	Ne	5	1136.51A	-18.236	2.9067133887278415e-08
1679	2.33699e-12	Cl	3	8500.01A	-18.237000000000002	2.90002813344763e-08
1680	6.297780000000001e-12	He	1	3154.20A	-18.237000000000002	2.90002813344763e-08
1681	2.3156e-12	Fe	5	8578.53A	-18.24	2.880064480199069e-08
1682	1.2810200000000002e-10	C	5	155.067A	-18.241	2.8734405157076722e-08
1683	2.9427299999999994e-14	H	1	67.5035m	-18.241	2.8734405157076722e-08
1684	2.4914099999999998e-12	He	1	7973.19A	-18.241	2.8734405157076722e-08
1685	2.3910599999999997e-12	He	1	8307.82A	-18.242	2.866831785911847e-08
1686	2.2235499999999998e-14	H	1	89.3366m	-18.245	2.847096654712301e-08
1687	4.96875e-12	Ca	5	3997.88A	-18.248	2.8274973792003392e-08
1688	2.96292e-12	He	1	6704.35A	-18.248	2.8274973792003392e-08
1689	5.4689e-11	C	5	363.226A	-18.248	2.8274973792003392e-08
1690	7.127560000000001e-12	O	5	2786.99A	-18.25	2.8145062088032698e-08
1691	6.920180000000001e-13	He	1	2.87051m	-18.252	2.8015747274122897e-08
1692	6.15822e-11	N	4	322.568A	-18.253	2.795131284342886e-08
1693	2.8149900000000003e-12	He	1	7056.67A	-18.255	2.782288822643647e-08
1694	1.26741e-12	He	1	1.56733m	-18.255	2.782288822643647e-08
1695	2.49477e-12	He	1	7962.44A	-18.256	2.7758897359243356e-08
1696	1.52098e-11	O	1	1306.03A	-18.258	2.76313568110959e-08
1697	2.38473e-12	He	1	8329.87A	-18.259	2.756780645393405e-08
1698	5.49915e-11	C	5	361.228A	-18.259	2.756780645393405e-08
1699	3.1317000000000007e-10	S	8	63.4302A	-18.259	2.756780645393405e-08
1700	1.60472e-13	He	1	12.3788m	-18.26	2.7504402258537718e-08
1701	1.1458899999999999e-12	He	1	1.73353m	-18.262	2.7378031009164088e-08
1702	5.55468e-13	He	1	3.57616m	-18.262	2.7378031009164088e-08
1703	1.52459e-10	N	6	130.293A	-18.262999999999998	2.7315063285179e-08
1704	2.6065800000000002e-14	H	1	76.2089m	-18.264	2.7252240382940097e-08
1705	1.58661e-12	S	9	1.25201m	-18.265	2.7189561969366822e-08
1706	2.9130299999999998e-12	Fe	5	6819.17A	-18.266	2.7127027712144695e-08
1707	2.2932900000000002e-12	He	1	8662.01A	-18.266	2.7127027712144695e-08
1708	5.67296e-12	C	5	3501.60A	-18.268	2.7002390341313674e-08
1709	3.084e-13	He	1	6.44113m	-18.27	2.6878325627184244e-08
1710	4.2321e-13	He	1	4.69376m	-18.271	2.6816507193685018e-08
1711	1.2516e-12	He	1	1.58712m	-18.272000000000002	2.6754830938637425e-08
1712	3.15928e-13	He	1	6.28765m	-18.273	2.669329653504033e-08
1713	6.54082e-13	He	1	3.03700m	-18.274	2.6631903656644004e-08
1714	2.32837e-12	He	1	8531.50A	-18.274	2.6631903656644004e-08
1715	2.38809e-12	He	1	8318.14A	-18.275	2.6570651977949954e-08
1716	2.33103e-12	He	1	8521.77A	-18.275	2.6570651977949954e-08
1717	5.538e-11	Ne	4	358.694A	-18.277	2.6448570921413302e-08
1718	1.88707e-11	C	5	1052.66A	-18.28	2.6266500239854785e-08
1719	1.1476e-10	O	6	173.095A	-18.284000000000002	2.6025687518181584e-08
1720	7.2542800000000005e-12	Fe	5	2738.31A	-18.288	2.5787082580811416e-08
1721	5.88593e-15	H	1	337.491m	-18.29	2.5668601698630943e-08
1722	8.39947e-13	He	1	2.36497m	-18.292	2.5550665186655705e-08
1723	3.11791e-10	S	8	63.7108A	-18.292	2.5550665186655705e-08
1724	2.9615999999999997e-13	Cl	5	6.70733m	-18.294	2.5433270543732214e-08
1725	5.62258e-11	Na	7	353.298A	-18.296	2.531641528019813e-08
1726	2.94969e-12	Fe	4	6734.42A	-18.298	2.520009691783026e-08
1727	7.33445e-11	O	5	270.838A	-18.298	2.520009691783026e-08
1728	6.3046800000000006e-12	He	1	3150.75A	-18.298	2.520009691783026e-08
1729	1.457e-11	Fe	7	1363.38A	-18.299	2.514213830325371e-08
1730	1.09512e-14	H	1	181.391m	-18.299	2.514213830325371e-08
1731	1.22916e-11	C	5	1616.10A	-18.302	2.4969061040579916e-08
1732	2.90671e-11	C	5	683.401A	-18.305	2.4797175233401808e-08
1733	4.43724e-11	Ca	7	447.676A	-18.305999999999997	2.4740143312984154e-08
1734	2.66157e-11	K	4	746.343A	-18.307000000000002	2.4683242562343137e-08
1735	1.6855099999999998e-10	Si	5	117.854A	-18.308	2.4626472679797445e-08
1736	8.747669999999999e-10	N	6	22.7083A	-18.309	2.4569833364358204e-08
1737	1.98569e-11	P	5	1000.38A	-18.309	2.4569833364358204e-08
1738	1.38811e-13	Fe	6	14.3105m	-18.311	2.4456945234306513e-08
1739	2.38105e-12	Fe	5	8342.72A	-18.311	2.4456945234306513e-08
1740	1.14481e-12	He	1	1.73517m	-18.314	2.4288584807541667e-08
1741	2.25334e-14	H	1	88.1557m	-18.315	2.423272261264375e-08
1742	2.65031e-13	He	1	7.49515m	-18.315	2.423272261264375e-08
1743	1.3194599999999999e-10	C	5	150.550A	-18.316	2.417698889722903e-08
1744	3.36466e-13	He	1	5.90385m	-18.316	2.417698889722903e-08
1745	1.0726399999999998e-10	N	6	185.192A	-18.317	2.41213833658025e-08
1746	1.6075e-13	He	1	12.3574m	-18.317999999999998	2.406590572354956e-08
1747	1.29825e-12	He	1	1.53009m	-18.319000000000003	2.401055567633268e-08
1748	8.407350000000001e-13	He	1	2.36275m	-18.320999999999998	2.3900237193842264e-08
1749	1.53416e-14	H	1	129.481m	-18.324	2.3735709118271453e-08
1750	1.27914e-12	He	1	1.55295m	-18.331	2.3356201375495035e-08
1751	6.928069999999999e-13	He	1	2.86724m	-18.331	2.3356201375495035e-08
1752	3.14553e-12	K	5	6315.13A	-18.334	2.3195418416155196e-08
1753	7.68766e-13	Si	9	2.58394m	-18.34	2.2877165344486245e-08
1754	1.9171900000000004e-14	H	1	103.613m	-18.34	2.2877165344486245e-08
1755	4.08066e-12	Fe	4	4867.95A	-18.344	2.2667426231910657e-08
1756	1.08556e-12	He	1	1.82988m	-18.345	2.2615292598270407e-08
1757	2.3076200000000002e-12	He	1	8608.19A	-18.347	2.251138476730812e-08
1758	1.69069e-11	C	3	1174.93A	-18.348	2.245961001907749e-08
1759	6.50858e-13	Ca	5	3.05204m	-18.349	2.240795434946321e-08
1760	2.84377e-12	He	1	6985.26A	-18.352	2.225369907673557e-08
1761	2.3401e-12	He	1	8488.72A	-18.352	2.225369907673557e-08
1762	5.315449999999999e-13	He	1	3.73712m	-18.354	2.2151452617093316e-08
1763	1.33733e-10	C	5	148.538A	-18.355	2.2100505689836207e-08
1764	6.31057e-12	He	1	3147.81A	-18.355	2.2100505689836207e-08
1765	6.26963e-13	He	1	3.16836m	-18.355	2.2100505689836207e-08
1766	1.36832e-11	Ti	4	1451.74A	-18.355	2.2100505689836207e-08
1767	1.60676e-13	He	1	12.3630m	-18.355999999999998	2.2049675937260403e-08
1768	6.53715e-11	Ca	4	303.870A	-18.355999999999998	2.2049675937260403e-08
1769	5.11397e-14	He	1	38.8435m	-18.357	2.199896308987126e-08
1770	1.89251e-13	He	1	10.4964m	-18.357	2.199896308987126e-08
1771	7.20797e-13	He	1	2.75590m	-18.358	2.1948366878794492e-08
1772	1.26594e-12	He	1	1.56915m	-18.359	2.1897887035774015e-08
1773	3.3369899999999996e-13	He	1	5.95280m	-18.361	2.179727538396128e-08
1774	5.79161e-12	Fe	5	3429.87A	-18.361	2.179727538396128e-08
1775	1.91866e-12	Fe	5	1.03533m	-18.361	2.179727538396128e-08
1776	4.157819999999999e-12	Fe	3	4777.61A	-18.367	2.1498205553855168e-08
1777	5.59606e-11	Na	7	354.972A	-18.367	2.1498205553855168e-08
1778	1.22635e-11	C	5	1619.80A	-18.369	2.1399430271644174e-08
1779	2.7651e-12	Fe	4	7183.99A	-18.372	2.1252117629834563e-08
1780	1.6508000000000001e-10	O	7	120.333A	-18.375	2.1105819081118157e-08
1781	1.1837299999999998e-12	He	1	1.67812m	-18.375	2.1105819081118157e-08
1782	2.36252e-10	Si	7	84.0816A	-18.375999999999998	2.105727704425896e-08
1783	1.67169e-11	S	5	1188.28A	-18.38	2.086422276790887e-08
1784	7.978339999999999e-10	N	6	24.8980A	-18.382	2.0768360372005445e-08
1785	2.41191e-11	Ne	4	823.597A	-18.383	2.072059446863973e-08
1786	1.8248900000000002e-13	He	1	10.8853m	-18.383	2.072059446863973e-08
1787	6.30586e-11	Mg	8	315.016A	-18.385	2.0625391984827956e-08
1788	2.61313e-11	C	5	760.179A	-18.385	2.0625391984827956e-08
1789	1.66475e-14	H	1	119.324m	-18.387	2.0530626916696563e-08
1790	3.11319e-12	N	4	6380.75A	-18.392	2.029561477374748e-08
1791	6.97837e-10	C	6	28.4658A	-18.392	2.029561477374748e-08
1792	2.67079e-13	He	1	7.43766m	-18.394000000000002	2.020236489426781e-08
1793	4.2067e-11	C	5	472.210A	-18.395	2.0155900744377616e-08
1794	3.36525e-13	He	1	5.90281m	-18.397000000000002	2.006329279255304e-08
1795	1.31259e-12	He	1	1.51338m	-18.397000000000002	2.006329279255304e-08
1796	1.33166e-12	He	1	1.49171m	-18.398	2.001714849962085e-08
1797	3.01981e-12	C	2	6578.05A	-18.4	1.9925178056452634e-08
1798	3.98298e-12	Fe	3	4987.33A	-18.4	1.9925178056452634e-08
1799	1.93612e-12	Fe	5	1.02599m	-18.4	1.9925178056452634e-08
1800	2.40252e-12	He	1	8268.17A	-18.4	1.9925178056452634e-08
1801	5.31447e-13	He	1	3.73781m	-18.4	1.9925178056452634e-08
1802	1.88999e-11	C	5	1051.03A	-18.403	1.9788014095507735e-08
1803	1.28886e-12	He	1	1.54124m	-18.403	1.9788014095507735e-08
1804	4.53687e-11	C	5	437.845A	-18.404	1.9742502926009598e-08
1805	2.17726e-12	Cl	2	9123.60A	-18.405	1.9697096429296665e-08
1806	6.315630000000001e-12	He	1	3145.28A	-18.406	1.9651794364628377e-08
1807	9.45565e-15	H	1	210.080m	-18.408	1.9561502571229186e-08
1808	5.06527e-15	H	1	392.169m	-18.408	1.9561502571229186e-08
1809	1.85592e-11	C	3	1070.33A	-18.409000000000002	1.9516512363780344e-08
1810	1.14213e-12	P	8	1.73925m	-18.410999999999998	1.942684213471522e-08
1811	6.919199999999999e-13	He	1	2.87092m	-18.412	1.9382161637675985e-08
1812	4.2782799999999996e-13	He	1	4.64309m	-18.414	1.929310869412551e-08
1813	4.94784e-11	Ne	5	401.477A	-18.415	1.9248735775464583e-08
1814	9.33711e-12	Si	4	2127.47A	-18.415	1.9248735775464583e-08
1815	1.32859e-14	H	1	149.515m	-18.416	1.9204464911684428e-08
1816	2.44118e-12	Fe	5	8137.24A	-18.417	1.9160295868065486e-08
1817	6.26584e-11	Mg	8	317.028A	-18.42	1.9028397319069133e-08
1818	2.3690500000000004e-13	He	1	8.38497m	-18.422	1.8940969774918737e-08
1819	6.77027e-11	Fe	7	293.407A	-18.423	1.889740675329758e-08
1820	7.38968e-13	He	1	2.68814m	-18.424	1.885394392384569e-08
1821	2.31936e-12	He	1	8564.64A	-18.424	1.885394392384569e-08
1822	3.36452e-13	He	1	5.90409m	-18.424	1.885394392384569e-08
1823	2.34982e-12	He	1	8453.59A	-18.425	1.8810581056127633e-08
1824	7.21585e-13	He	1	2.75289m	-18.427	1.8724154286799502e-08
1825	2.41213e-11	C	3	823.525A	-18.427	1.8724154286799502e-08
1826	4.33589e-11	Ar	3	458.140A	-18.429000000000002	1.8638124612405934e-08
1827	8.897739999999999e-14	He	1	22.3253m	-18.429000000000002	1.8638124612405934e-08
1828	7.799610000000001e-12	Ti	4	2546.85A	-18.430999999999997	1.8552490208461896e-08
1829	2.42411e-11	Ne	4	819.453A	-18.432000000000002	1.8509820665049527e-08
1830	2.83896e-12	Fe	4	6997.10A	-18.436	1.8340121609167454e-08
1831	1.62953e-11	C	5	1219.03A	-18.437	1.829794049997971e-08
1832	7.94629e-11	Fe	7	249.984A	-18.438	1.8255856404651136e-08
1833	4.93844e-11	C	5	402.242A	-18.438	1.8255856404651136e-08
1834	1.2776700000000001e-12	He	1	1.55474m	-18.439	1.8213869100055755e-08
1835	1.18265e-12	He	1	1.67966m	-18.439	1.8213869100055755e-08
1836	1.3742600000000003e-10	Mg	5	144.547A	-18.44	1.8171978363581208e-08
1837	6.76465e-12	Mg	2	2936.51A	-18.441	1.8130183973127125e-08
1838	2.86617e-12	He	1	6930.67A	-18.442	1.8088485707103517e-08
1839	3.48036e-13	He	1	5.70759m	-18.442	1.8088485707103517e-08
1840	2.92583e-11	F	4	678.935A	-18.445	1.796396544735718e-08
1841	2.39929e-11	P	4	827.931A	-18.445	1.796396544735718e-08
1842	4.72222e-12	Fe	4	4206.59A	-18.445999999999998	1.7922649473334496e-08
1843	7.64573e-14	Fe	2	25.9811m	-18.447	1.7881428523415027e-08
1844	3.87606e-13	He	1	5.12491m	-18.448	1.784030237904955e-08
1845	2.1164699999999997e-13	He	1	9.38565m	-18.449	1.7799270822191337e-08
1846	6.78103e-13	He	1	2.92942m	-18.45	1.7758333635295303e-08
1847	6.32002e-12	He	1	3143.10A	-18.45	1.7758333635295303e-08
1848	3.15352e-11	P	4	629.915A	-18.451	1.771749060131627e-08
1849	3.72077e-13	Fe	2	5.33881m	-18.451	1.771749060131627e-08
1850	1.23238e-11	Al	3	1611.87A	-18.452	1.767674150370868e-08
1851	1.2863200000000001e-12	Fe	4	1.54429m	-18.452	1.767674150370868e-08
1852	7.43194e-13	He	1	2.67285m	-18.455	1.7555055671121616e-08
1853	1.54668e-11	P	2	1284.33A	-18.456	1.7514680163486467e-08
1854	3.06587e-12	C	5	6479.22A	-18.457	1.7474397516942006e-08
1855	1.55412e-12	Cr	9	1.27818m	-18.457	1.7474397516942006e-08
1856	1.1367e-12	He	1	1.74755m	-18.459	1.7394109953318187e-08
1857	1.15822e-14	H	1	171.509m	-18.46	1.7354104610562016e-08
1858	8.97173e-11	Cr	8	221.412A	-18.46	1.7354104610562016e-08
1859	2.28863e-11	C	5	867.962A	-18.46	1.7354104610562016e-08
1860	8.72194e-10	N	6	22.7753A	-18.463	1.7234639794724854e-08
1861	5.83202e-11	Ne	3	340.610A	-18.464000000000002	1.7195001223155657e-08
1862	6.3301900000000005e-12	He	1	3138.05A	-18.465	1.715545381777137e-08
1863	5.3728e-13	Al	8	3.69722m	-18.465999999999998	1.7115997368895456e-08
1864	2.89296e-11	Ne	5	686.649A	-18.465999999999998	1.7115997368895456e-08
1865	1.29701e-12	He	1	1.53155m	-18.469	1.699817167178041e-08
1866	2.76232e-12	Fe	4	7191.23A	-18.47	1.6959076961802124e-08
1867	5.20967e-11	Na	7	381.300A	-18.47	1.6959076961802124e-08
1868	1.3243200000000002e-12	He	1	1.49997m	-18.471	1.6920072167161527e-08
1869	1.58071e-12	Fe	2	1.25668m	-18.472	1.6881157081059215e-08
1870	4.5002e-11	C	5	441.412A	-18.474	1.6803595209648476e-08
1871	8.6965e-11	Ne	4	228.419A	-18.475	1.6764948013114586e-08
1872	1.21251e-12	He	1	1.63829m	-18.477999999999998	1.6649538922766876e-08
1873	4.71966e-12	Fe	4	4208.88A	-18.477999999999998	1.6649538922766876e-08
1874	3.88071e-12	Fe	5	5118.77A	-18.483	1.6458953226712253e-08
1875	2.52215e-12	P	2	7875.99A	-18.483	1.6458953226712253e-08
1876	9.11938e-11	Si	7	217.827A	-18.484	1.642109868474319e-08
1877	6.32386e-12	He	1	3141.19A	-18.484	1.642109868474319e-08
1878	4.48779e-12	Fe	5	4426.34A	-18.487000000000002	1.6308056636522344e-08
1879	5.0996e-11	Fe	5	389.529A	-18.489	1.6233127922469908e-08
1880	7.32085e-13	Fe	4	2.71341m	-18.489	1.6233127922469908e-08
1881	6.030390000000001e-13	He	1	3.29406m	-18.49	1.6195792764287984e-08
1882	2.86528e-11	Ne	5	693.281A	-18.49	1.6195792764287984e-08
1883	2.51385e-11	O	4	790.201A	-18.49	1.6195792764287984e-08
1884	1.94483e-12	Fe	5	1.02140m	-18.491	1.6158543474586925e-08
1885	2.35797e-12	He	1	8424.38A	-18.492	1.612137985587483e-08
1886	8.68889e-11	Ne	4	228.619A	-18.492	1.612137985587483e-08
1887	1.65656e-11	S	5	1199.14A	-18.493	1.608430171111403e-08
1888	3.87665e-13	He	1	5.12413m	-18.494	1.6047308843719626e-08
1889	2.62455e-11	C	5	756.870A	-18.495	1.6010401057559248e-08
1890	2.32908e-12	He	1	8528.88A	-18.495	1.6010401057559248e-08
1891	1.89604e-12	Fe	6	1.04768m	-18.495	1.6010401057559248e-08
1892	8.22065e-15	H	1	241.641m	-18.496	1.5973578156951628e-08
1893	1.98217e-11	O	3	1002.16A	-18.498	1.5900186231917578e-08
1894	6.327219999999999e-12	He	1	3139.52A	-18.499000000000002	1.5863616818374606e-08
1895	5.262330000000001e-12	Fe	6	3774.84A	-18.503	1.571817830518381e-08
1896	6.01244e-11	Ca	6	330.390A	-18.503	1.571817830518381e-08
1897	4.35719e-11	Ar	5	455.901A	-18.504	1.5682027498256116e-08
1898	2.29156e-11	C	5	866.853A	-18.504	1.5682027498256116e-08
1899	4.11719e-11	C	3	482.476A	-18.505	1.5645959835877246e-08
1900	6.2749099999999996e-12	Si	4	3165.70A	-18.506	1.560997512681979e-08
1901	2.65498e-13	He	1	7.48195m	-18.507	1.5574073180296533e-08
1902	5.32109e-13	He	1	3.73316m	-18.508	1.5538253805959047e-08
1903	8.638690000000001e-13	He	1	2.29948m	-18.508	1.5538253805959047e-08
1904	4.01677e-12	C	5	4945.38A	-18.51	1.546686201463453e-08
1905	1.33058e-12	He	1	1.49292m	-18.512999999999998	1.536038888544581e-08
1906	1.62239e-10	N	6	122.439A	-18.512999999999998	1.536038888544581e-08
1907	9.77817e-13	Fe	5	2.03151m	-18.512999999999998	1.536038888544581e-08
1908	1.28739e-12	He	1	1.54300m	-18.514	1.532506097134848e-08
1909	4.390379999999999e-15	H	1	452.454m	-18.514	1.532506097134848e-08
1910	2.45366e-12	He	1	8095.85A	-18.515	1.5289814309198856e-08
1911	8.53006e-11	Fe	8	232.876A	-18.515	1.5289814309198856e-08
1912	7.43982e-13	He	1	2.67002m	-18.516	1.525464871212277e-08
1913	9.39623e-11	Cr	8	211.409A	-18.517	1.5219563993675476e-08
1914	4.033669999999999e-12	Fe	3	4924.66A	-18.517	1.5219563993675476e-08
1915	1.96368e-10	Si	6	101.159A	-18.518	1.5184559967841413e-08
1916	1.1775599999999998e-13	He	1	16.8692m	-18.519000000000002	1.5149636449032722e-08
1917	3.59769e-13	He	1	5.52144m	-18.519000000000002	1.5149636449032722e-08
1918	8.88838e-11	P	7	223.488A	-18.521	1.5080030192273362e-08
1919	1.42239e-11	S	3	1396.55A	-18.521	1.5080030192273362e-08
1920	4.89378e-11	C	5	405.913A	-18.522000000000002	1.504534708527712e-08
1921	7.2084e-12	Fe	2	2755.74A	-18.523	1.501074374721353e-08
1922	5.27966e-12	Si	4	3762.45A	-18.523	1.501074374721353e-08
1923	1.18893e-11	Al	2	1670.79A	-18.524	1.497621999461889e-08
1924	1.7965499999999999e-10	N	6	110.570A	-18.526	1.4907410514091937e-08
1925	2.8839400000000003e-12	He	1	6887.97A	-18.527	1.4873124421338489e-08
1926	6.566399999999999e-13	Fe	5	3.02517m	-18.529	1.4804788621943664e-08
1927	6.78407e-11	Fe	6	292.810A	-18.529	1.4804788621943664e-08
1928	2.96648e-11	O	5	669.630A	-18.531	1.4736766797027007e-08
1929	3.93881e-12	Fe	5	5043.26A	-18.531	1.4736766797027007e-08
1930	1.30391e-12	He	1	1.52345m	-18.531	1.4736766797027007e-08
1931	8.39848e-13	He	1	2.36524m	-18.535	1.4601659306929388e-08
1932	7.20699e-13	He	1	2.75628m	-18.535	1.4601659306929388e-08
1933	2.29418e-13	He	1	8.65862m	-18.535999999999998	1.4568076422438705e-08
1934	7.191800000000001e-15	H	1	276.210m	-18.537	1.4534570776438891e-08
1935	5.90734e-12	Fe	5	3362.67A	-18.538	1.4501142191286459e-08
1936	8.38552e-11	O	3	236.890A	-18.539	1.4467790489746379e-08
1937	1.2888799999999999e-12	Fe	4	1.54122m	-18.54	1.4434515494991371e-08
1938	1.33405e-12	He	1	1.48904m	-18.54	1.4434515494991371e-08
1939	2.8997e-13	He	1	6.85052m	-18.541	1.4401317030600484e-08
1940	1.63081e-11	C	5	1218.07A	-18.542	1.4368194920558887e-08
1941	1.93604e-10	N	6	102.603A	-18.543	1.4335148989256565e-08
1942	7.60965e-13	He	1	2.61043m	-18.545	1.4269284962447172e-08
1943	1.2086299999999999e-12	Fe	2	1.64355m	-18.545	1.4269284962447172e-08
1944	2.06699e-10	O	7	96.1034A	-18.547	1.420372355335263e-08
1945	3.10056e-11	Ca	7	640.673A	-18.547	1.420372355335263e-08
1946	5.89647e-12	Fe	5	3368.87A	-18.548	1.4171055895697898e-08
1947	1.61217e-13	He	1	12.3215m	-18.55	1.4105945808168903e-08
1948	7.1594e-13	He	1	2.77460m	-18.55	1.4105945808168903e-08
1949	2.5346e-13	He	1	7.83731m	-18.552	1.4041134874318427e-08
1950	1.21143e-12	He	1	1.63975m	-18.553	1.4008841160248534e-08
1951	4.03112e-13	Ar	5	4.92778m	-18.554000000000002	1.3976621719659934e-08
1952	3.54103e-11	Si	4	560.980A	-18.554000000000002	1.3976621719659934e-08
1953	1.07054e-12	He	1	1.85556m	-18.555	1.3944476381728477e-08
1954	2.36487e-12	He	1	8399.81A	-18.555	1.3944476381728477e-08
1955	1.1711600000000001e-09	O	7	16.9613A	-18.555999999999997	1.3912404976022664e-08
1956	5.19907e-11	C	5	382.077A	-18.558	1.3848483281521221e-08
1957	1.8576600000000001e-13	He	1	10.6933m	-18.558	1.3848483281521221e-08
1958	3.88429e-12	O	5	5114.06A	-18.56	1.378485528052831e-08
1959	2.3372299999999997e-12	He	1	8499.15A	-18.561	1.3753150993167716e-08
1960	3.36993e-13	He	1	5.89462m	-18.563	1.3689961004252715e-08
1961	2.85577e-11	C	5	695.589A	-18.563	1.3689961004252715e-08
1962	1.3224700000000001e-12	He	1	1.50207m	-18.564	1.365847496767116e-08
1963	8.39041e-12	K	6	2367.52A	-18.565	1.3627061346964225e-08
1964	2.61221e-11	O	5	760.446A	-18.566	1.3595719975580131e-08
1965	1.17454e-12	He	1	1.69125m	-18.566	1.3595719975580131e-08
1966	4.07959e-12	Fe	4	4869.23A	-18.567999999999998	1.3533253316486865e-08
1967	1.6069000000000002e-13	He	1	12.3620m	-18.567999999999998	1.3533253316486865e-08
1968	4.2544399999999994e-13	He	1	4.66912m	-18.569000000000003	1.3502127697585579e-08
1969	1.472e-10	C	6	134.949A	-18.569000000000003	1.3502127697585579e-08
1970	5.86e-11	Mg	8	338.984A	-18.570999999999998	1.344009105594893e-08
1971	6.6090600000000005e-12	C	5	3005.64A	-18.572	1.3409179704301138e-08
1972	1.62941e-11	C	5	1219.12A	-18.572	1.3409179704301138e-08
1973	1.23491e-12	He	1	1.60858m	-18.573	1.3378339446789292e-08
1974	7.815239999999999e-12	Ti	4	2541.76A	-18.573	1.3378339446789292e-08
1975	1.43516e-11	Al	3	1384.13A	-18.574	1.3347570119901421e-08
1976	6.6239e-12	C	5	2998.91A	-18.58	1.3164434592282991e-08
1977	5.29534e-11	C	5	375.131A	-18.583	1.3073811261983927e-08
1978	1.29554e-12	He	1	1.53329m	-18.583	1.3073811261983927e-08
1979	3.83942e-11	C	5	517.381A	-18.585	1.301374255561013e-08
1980	5.734310000000001e-13	He	1	3.46414m	-18.585	1.301374255561013e-08
1981	1.3098e-12	He	1	1.51660m	-18.587	1.2953949839872462e-08
1982	5.65519e-11	Ca	3	351.260A	-18.589000000000002	1.2894431846708922e-08
1983	6.02942e-13	He	1	3.29459m	-18.59	1.2864775476417123e-08
1984	3.69494e-13	He	1	5.37613m	-18.59	1.2864775476417123e-08
1985	4.2550299999999997e-13	He	1	4.66847m	-18.592	1.2805667202236708e-08
1986	3.6481e-13	Fe	8	5.44515m	-18.595	1.2717513609278871e-08
1987	1.46256e-10	O	7	135.820A	-18.596	1.2688264139641685e-08
1988	1.82306e-13	Fe	5	10.8962m	-18.596	1.2688264139641685e-08
1989	1.7008900000000005e-10	N	6	116.788A	-18.597	1.2659081941917888e-08
1990	2.55219e-11	C	5	778.330A	-18.597	1.2659081941917888e-08
1991	4.25642e-12	Fe	3	4666.94A	-18.598	1.2629966861386478e-08
1992	3.83027e-15	H	1	518.618m	-18.599	1.2600918743681986e-08
1993	6.7679e-11	N	3	293.510A	-18.599	1.2600918743681986e-08
1994	1.14704e-12	He	1	1.73180m	-18.599	1.2600918743681986e-08
1995	2.54926e-11	C	5	779.224A	-18.599	1.2600918743681986e-08
1996	7.61753e-13	He	1	2.60773m	-18.6	1.2571937434794289e-08
1997	1.09957e-10	N	6	180.656A	-18.602999999999998	1.2485392826238215e-08
1998	1.3422e-12	He	1	1.47999m	-18.605	1.2428027656999341e-08
1999	2.89827e-12	He	1	6853.89A	-18.605999999999998	1.2399443986576766e-08
2000	1.40153e-13	He	1	14.1735m	-18.607	1.237092605677178e-08
2001	2.60987e-11	O	5	761.128A	-18.607	1.237092605677178e-08
2002	3.7837599999999996e-14	He	1	52.4992m	-18.608	1.234247371638526e-08
2003	2.7177e-11	Ar	2	730.930A	-18.609	1.2314086814565726e-08
2004	2.85577e-11	C	5	695.591A	-18.612000000000002	1.2229317237193832e-08
2005	2.37076e-12	He	1	8378.95A	-18.613	1.2201190588054606e-08
2006	1.12754e-10	C	5	176.176A	-18.614	1.2173128628413181e-08
2007	5.37226e-11	Fe	5	369.760A	-18.614	1.2173128628413181e-08
2008	5.37776e-11	C	5	369.382A	-18.615	1.2145131209488046e-08
2009	6.03604e-13	He	1	3.29098m	-18.615	1.2145131209488046e-08
2010	6.54179e-13	He	1	3.03655m	-18.615	1.2145131209488046e-08
2011	2.43755e-13	He	1	8.14936m	-18.616	1.2117198182839474e-08
2012	8.411419999999999e-12	C	5	2361.61A	-18.616	1.2117198182839474e-08
2013	4.5533400000000005e-12	Fe	5	4362.61A	-18.617	1.2089329400369438e-08
2014	2.4915e-12	He	1	7972.90A	-18.618	1.2061524714320521e-08
2015	3.87592e-13	He	1	5.12509m	-18.618	1.2061524714320521e-08
2016	2.6394299999999998e-12	He	1	7526.05A	-18.618	1.2061524714320521e-08
2017	1.57781e-11	Fe	7	1258.99A	-18.621	1.1978493762217427e-08
2018	4.90177e-11	C	5	405.251A	-18.621	1.1978493762217427e-08
2019	2.34413e-12	He	1	8474.14A	-18.622	1.195094399106235e-08
2020	1.06643e-09	O	7	18.6270A	-18.625	1.186867427130374e-08
2021	3.90674e-12	Fe	3	5084.66A	-18.625	1.186867427130374e-08
2022	7.74528e-14	Fe	7	25.6472m	-18.627	1.181414266643646e-08
2023	4.3133500000000005e-13	He	1	4.60534m	-18.628	1.1786970892312373e-08
2024	7.75301e-13	He	1	2.56216m	-18.628	1.1786970892312373e-08
2025	8.2761e-11	Ne	4	240.022A	-18.629	1.1759861611534598e-08
2026	3.05718e-11	O	3	649.764A	-18.63	1.1732814680372528e-08
2027	4.0964699999999994e-12	Fe	6	4849.16A	-18.631	1.1705829955425829e-08
2028	8.684410000000001e-10	N	6	22.8737A	-18.634	1.1625247588819892e-08
2029	3.3615299999999996e-15	H	1	590.935m	-18.637	1.1545219947323796e-08
2030	6.9647899999999994e-12	Mg	1	2852.13A	-18.637	1.1545219947323796e-08
2031	2.2177e-12	Si	4	8957.25A	-18.637999999999998	1.1518666678290428e-08
2032	1.31487e-12	He	1	1.51076m	-18.637999999999998	1.1518666678290428e-08
2033	2.73088e-11	C	5	727.402A	-18.637999999999998	1.1518666678290428e-08
2034	7.44719e-13	He	1	2.66738m	-18.639	1.1492174480081048e-08
2035	8.90224e-11	C	4	223.140A	-18.64	1.1465743212236747e-08
2036	3.82093e-11	N	6	519.886A	-18.641	1.143937273462167e-08
2037	4.03877e-11	Na	7	491.844A	-18.641	1.143937273462167e-08
2038	6.28909e-11	Si	7	315.856A	-18.642	1.1413062907421985e-08
2039	3.88133e-13	He	1	5.11796m	-18.642	1.1413062907421985e-08
2040	1.3154199999999998e-10	Ni	9	151.012A	-18.645	1.1334495934998452e-08
2041	5.733720000000001e-13	He	1	3.46450m	-18.645	1.1334495934998452e-08
2042	7.43095e-13	He	1	2.67321m	-18.646	1.1308427317744396e-08
2043	1.30244e-12	He	1	1.52517m	-18.647000000000002	1.1282418656646257e-08
2044	3.19958e-12	Fe	5	6208.46A	-18.647000000000002	1.1282418656646257e-08
2045	9.26933e-12	Fe	7	2143.03A	-18.647000000000002	1.1282418656646257e-08
2046	2.84935e-11	Fe	8	697.157A	-18.651	1.1178980820659313e-08
2047	1.27849e-12	C	5	1.55374m	-18.653	1.1127618069353128e-08
2048	6.79116e-11	Fe	7	292.505A	-18.654	1.110202525798658e-08
2049	5.55597e-11	C	5	357.533A	-18.655	1.107649130845278e-08
2050	1.23383e-12	He	1	1.60999m	-18.655	1.107649130845278e-08
2051	3.7764299999999996e-13	He	1	5.26011m	-18.656	1.1051016085373355e-08
2052	2.64971e-13	He	1	7.49684m	-18.657	1.102559945368103e-08
2053	6.10445e-11	Ca	5	325.410A	-18.659000000000002	1.097494142574207e-08
2054	1.2526799999999999e-12	He	1	1.58576m	-18.660999999999998	1.0924516150299465e-08
2055	2.64957e-13	He	1	7.49723m	-18.662	1.089939046038426e-08
2056	1.2033200000000002e-12	He	1	1.65080m	-18.664	1.0849312310095985e-08
2057	4.23025e-13	He	1	4.69581m	-18.665	1.0824359584213636e-08
2058	1.34909e-12	He	1	1.47243m	-18.665	1.0824359584213636e-08
2059	2.37583e-12	He	1	8361.07A	-18.665	1.0824359584213636e-08
2060	2.18481e-11	Fe	8	909.208A	-18.666	1.079946424800818e-08
2061	2.72795e-11	C	5	728.182A	-18.669	1.0725121259045033e-08
2062	6.661619999999999e-14	He	1	29.8192m	-18.671	1.0675843803005482e-08
2063	1.19954e-11	C	1R	1656.00A	-18.673	1.0626792756310413e-08
2064	3.33901e-11	Cr	5	594.921A	-18.674	1.0602351811199916e-08
2065	5.73466e-11	C	5	346.393A	-18.676	1.0553638429535197e-08
2066	6.01886e-12	Ne	5	3300.37A	-18.678	1.0505148865528537e-08
2067	2.14917e-11	N	4	924.284A	-18.678	1.0505148865528537e-08
2068	8.53095e-12	Si	2	2328.52A	-18.679000000000002	1.0480987693603215e-08
2069	2.35001e-12	He	1	8452.91A	-18.679000000000002	1.0480987693603215e-08
2070	7.7609e-13	He	1	2.55956m	-18.679000000000002	1.0480987693603215e-08
2071	7.251e-12	Fe	2	2739.55A	-18.679000000000002	1.0480987693603215e-08
2072	2.91001e-12	He	1	6826.26A	-18.68	1.045688209083138e-08
2073	1.93801e-11	C	5	1024.99A	-18.680999999999997	1.043283192940744e-08
2074	4.54222e-13	He	1	4.37329m	-18.680999999999997	1.043283192940744e-08
2075	1.47928e-13	He	1	13.4284m	-18.680999999999997	1.043283192940744e-08
2076	5.63169e-11	C	5	352.726A	-18.682000000000002	1.0408837081819659e-08
2077	1.31926e-12	He	1	1.50573m	-18.683	1.038489742085009e-08
2078	4.5428100000000003e-13	He	1	4.37272m	-18.686	1.0313408289851384e-08
2079	2.79155e-11	C	5	711.592A	-18.686	1.0313408289851384e-08
2080	4.0634e-12	Fe	4	4888.63A	-18.687	1.0289688109012748e-08
2081	5.60595e-12	Fe	6	3543.46A	-18.689	1.0242411286568905e-08
2082	1.88416e-10	C	6	105.429A	-18.69	1.0218854394306607e-08
2083	1.2513299999999999e-12	He	1	1.58747m	-18.691	1.0195351681393137e-08
2084	1.5792300000000001e-13	He	1	12.5785m	-18.692	1.0171903023219281e-08
2085	2.55488e-13	He	1	7.77509m	-18.692	1.0171903023219281e-08
2086	1.16766e-09	O	7	17.0122A	-18.692	1.0171903023219281e-08
2087	4.9495900000000003e-14	Fe	3	40.1336m	-18.692999999999998	1.0148508295462753e-08
2088	2.04019e-10	N	6	97.3656A	-18.692999999999998	1.0148508295462753e-08
2089	8.520410000000001e-12	O	3	2331.40A	-18.694000000000003	1.012516737408679e-08
2090	5.738989999999999e-13	He	1	3.46132m	-18.695	1.010188013534048e-08
2091	2.73785e-11	Ar	2	725.549A	-18.695	1.010188013534048e-08
2092	1.45485e-11	Na	5	1365.39A	-18.695999999999998	1.0078646455757033e-08
2093	1.32942e-12	He	1	1.49422m	-18.698	1.003233928163126e-08
2094	4.71158e-11	Ne	4	421.609A	-18.698	1.003233928163126e-08
2095	1.30833e-12	He	1	1.51831m	-18.706	9.8492284534201e-09
2096	7.87035e-13	He	1	2.52396m	-18.706	9.8492284534201e-09
2097	1.23707e-11	Al	3	1605.77A	-18.709	9.781426841655592e-09
2098	2.38022e-12	He	1	8345.65A	-18.71	9.758930184195392e-09
2099	3.32285e-11	O	3	597.814A	-18.711	9.736485267611637e-09
2100	1.32309e-12	He	1	1.50137m	-18.715999999999998	9.625032642379198e-09
2101	9.36927e-12	Si	4	2120.17A	-18.715999999999998	9.625032642379198e-09
2102	2.52028e-12	He	1	7881.85A	-18.717	9.602895681595858e-09
2103	2.4226400000000003e-10	Si	7	81.9951A	-18.717	9.602895681595858e-09
2104	3.8454e-13	He	1	5.16577m	-18.718	9.580809634409483e-09
2105	1.35498e-12	He	1	1.46603m	-18.72	9.536789812704926e-09
2106	2.32388e-12	Cl	3	8547.96A	-18.721	9.514855804797955e-09
2107	1.65299e-11	S	3	1201.73A	-18.721	9.514855804797955e-09
2108	6.54743e-13	He	1	3.03393m	-18.721	9.514855804797955e-09
2109	1.0473e-11	N	6	1896.74A	-18.721	9.514855804797955e-09
2110	7.67115e-13	He	1	2.58950m	-18.724	9.449355998155925e-09
2111	2.59767e-11	N	5	764.704A	-18.724	9.449355998155925e-09
2112	2.3903799999999998e-12	He	1	8310.17A	-18.727	9.384307089011258e-09
2113	6.92017e-13	He	1	2.87052m	-18.729	9.34119011449217e-09
2114	1.9703400000000003e-12	Fe	5	1.00817m	-18.729	9.34119011449217e-09
2115	1.1464100000000001e-10	N	6	173.275A	-18.729	9.34119011449217e-09
2116	2.35508e-12	He	1	8434.72A	-18.73	9.319705973407415e-09
2117	1.32645e-12	He	1	1.49756m	-18.732	9.276885814053151e-09
2118	5.1624e-11	C	5	384.791A	-18.733	9.25554956875534e-09
2119	4.95166e-12	Ne	3	4011.68A	-18.735	9.21302418130468e-09
2120	5.36351e-12	Fe	6	3703.63A	-18.737000000000002	9.170694180261242e-09
2121	6.782839999999999e-12	Mg	2	2928.63A	-18.739	9.128558667906185e-09
2122	7.19718e-13	He	1	2.76003m	-18.739	9.128558667906185e-09
2123	9.10751e-12	Fe	6	2181.11A	-18.74	9.107563565577972e-09
2124	2.42569e-10	Si	7	81.8920A	-18.741	9.086616750645078e-09
2125	6.4855099999999995e-12	N	2	3062.90A	-18.742	9.06571811204965e-09
2126	1.26701e-12	He	1	1.56782m	-18.743	9.044867538989264e-09
2127	2.38405e-12	He	1	8332.23A	-18.744	9.024064920916103e-09
2128	4.2597e-13	He	1	4.66334m	-18.744	9.024064920916103e-09
2129	4.54917e-11	Mg	8	436.661A	-18.745	9.003310147536835e-09
2130	5.27306e-13	He	1	3.76716m	-18.746	8.98260310881179e-09
2131	7.60866e-13	He	1	2.61077m	-18.746	8.98260310881179e-09
2132	6.42468e-11	Fe	4	309.190A	-18.748	8.941331796429874e-09
2133	1.52703e-11	O	3	1300.86A	-18.748	8.941331796429874e-09
2134	2.91973e-12	He	1	6803.52A	-18.749000000000002	8.920767303956686e-09
2135	2.76188e-12	Fe	4	7192.37A	-18.749000000000002	8.920767303956686e-09
2136	2.22503e-11	Ne	5	892.771A	-18.749000000000002	8.920767303956686e-09
2137	1.2516e-12	He	1	1.58713m	-18.75	8.90025010850378e-09
2138	6.54081e-13	He	1	3.03700m	-18.750999999999998	8.879780101290956e-09
2139	7.87823e-13	He	1	2.52144m	-18.752	8.8593571737882e-09
2140	8.560160000000001e-12	Fe	6	2320.57A	-18.752	8.8593571737882e-09
2141	8.90128e-14	He	1	22.3164m	-18.753	8.838981217715259e-09
2142	7.753739999999999e-10	C	6	25.6192A	-18.754	8.81865212504084e-09
2143	1.2257200000000002e-12	He	1	1.62064m	-18.755	8.798369787982187e-09
2144	6.15948e-11	N	4	322.502A	-18.757	8.757944950819425e-09
2145	9.65963e-11	Cr	8	205.644A	-18.757	8.757944950819425e-09
2146	1.27225e-11	C	1	1561.37A	-18.757	8.757944950819425e-09
2147	1.88707e-11	C	5	1052.66A	-18.758	8.737802236386997e-09
2148	7.28902e-11	O	5	272.526A	-18.758	8.737802236386997e-09
2149	1.3134e-12	He	1	1.51245m	-18.759	8.71770584891213e-09
2150	2.38741e-12	He	1	8320.50A	-18.76	8.697655681845854e-09
2151	1.66911e-11	Mg	6	1190.12A	-18.76	8.697655681845854e-09
2152	2.65213e-13	He	1	7.49001m	-18.762999999999998	8.637781441280706e-09
2153	5.31576e-12	Ca	2	3736.90A	-18.765	8.598094440549246e-09
2154	2.33957e-11	C	5	849.064A	-18.766	8.578319372088372e-09
2155	3.00241e-11	C	5	661.617A	-18.767	8.558589785022789e-09
2156	8.399450000000001e-13	He	1	2.36497m	-18.769000000000002	8.519266636901077e-09
2157	3.71556e-11	P	5	534.629A	-18.769000000000002	8.519266636901077e-09
2158	1.7226e-13	He	1	11.5317m	-18.771	8.480124162233476e-09
2159	1.36005e-12	He	1	1.46057m	-18.771	8.480124162233476e-09
2160	2.3594700000000002e-12	He	1	8419.02A	-18.774	8.42174739811619e-09
2161	3.9042800000000004e-13	He	1	5.08787m	-18.775	8.40237791659799e-09
2162	2.78874e-13	He	1	7.12309m	-18.775	8.40237791659799e-09
2163	4.76678e-13	He	1	4.16727m	-18.776	8.383052983651004e-09
2164	7.967590000000001e-13	He	1	2.49316m	-18.778	8.344536353871113e-09
2165	4.2543000000000004e-13	He	1	4.66927m	-18.779	8.325344452826802e-09
2166	1.12836e-11	C	2	1760.47A	-18.781	8.287092969661303e-09
2167	1.40639e-10	Ne	7	141.244A	-18.783	8.249017236096568e-09
2168	4.76619e-13	He	1	4.16779m	-18.783	8.249017236096568e-09
2169	1.22624e-11	C	5	1619.95A	-18.785	8.211116444636665e-09
2170	1.5573e-12	He	1	1.27557m	-18.785	8.211116444636665e-09
2171	5.34109e-11	C	5	371.918A	-18.788	8.15459151662171e-09
2172	6.74485e-11	Fe	7	294.513A	-18.789	8.135836476580308e-09
2173	2.36964e-12	He	1	8382.91A	-18.789	8.135836476580308e-09
2174	1.32282e-12	He	1	1.50168m	-18.79	8.117124571934074e-09
2175	2.6503000000000003e-13	He	1	7.49518m	-18.792	8.079829772220328e-09
2176	3.36466e-13	He	1	5.90386m	-18.793	8.06124667941963e-09
2177	1.45416e-10	N	6	136.605A	-18.793	8.06124667941963e-09
2178	1.1915e-13	He	1	16.6719m	-18.794	8.042706326546289e-09
2179	1.60749e-13	He	1	12.3575m	-18.795	8.024208615301263e-09
2180	7.09952e-12	Mg	2	2798.00A	-18.796	8.005753447611594e-09
2181	2.49188e-12	C	3	7971.68A	-18.797	7.987340725629692e-09
2182	4.05643e-13	Fe	5	4.89702m	-18.8	7.932356258828952e-09
2183	3.35882e-11	He	1	591.412A	-18.801	7.914112345696918e-09
2184	5.51541e-12	Al	3	3601.63A	-18.802	7.89591039240065e-09
2185	7.05464e-11	Ne	3	281.580A	-18.802	7.89591039240065e-09
2186	2.84014e-11	C	5	699.418A	-18.802	7.89591039240065e-09
2187	2.18104e-10	O	7	91.0780A	-18.803	7.877750302435267e-09
2188	5.1779e-11	Al	8	383.639A	-18.803	7.877750302435267e-09
2189	1.31779e-12	He	1	1.50741m	-18.804000000000002	7.859631979517783e-09
2190	7.84886e-13	He	1	2.53087m	-18.804000000000002	7.859631979517783e-09
2191	1.65578e-11	C	5	1199.70A	-18.805	7.841555327586715e-09
2192	4.61199e-11	Cr	8	430.714A	-18.805	7.841555327586715e-09
2193	2.36331e-12	He	1	8405.37A	-18.808	7.787574440407037e-09
2194	4.02894e-12	Fe	3	4930.44A	-18.808	7.787574440407037e-09
2195	2.54267e-12	He	1	7812.43A	-18.808	7.787574440407037e-09
2196	3.92341e-11	C	5	506.306A	-18.809	7.769663516216965e-09
2197	2.62745e-10	O	7	75.6035A	-18.809	7.769663516216965e-09
2198	1.06228e-11	C	5	1869.98A	-18.811	7.7339651550409e-09
2199	5.703269999999999e-12	N	4	3483.00A	-18.812	7.716177528785687e-09
2200	8.40509e-13	He	1	2.36338m	-18.812	7.716177528785687e-09
2201	2.4375900000000004e-10	O	7	81.4923A	-18.814	7.68072491339941e-09
2202	1.36444e-12	He	1	1.45587m	-18.814	7.68072491339941e-09
2203	2.92788e-12	He	1	6784.58A	-18.814	7.68072491339941e-09
2204	1.1625499999999999e-09	O	7	17.0870A	-18.817999999999998	7.610307604129911e-09
2205	1.27875e-12	He	1	1.55343m	-18.819000000000003	7.592804382349591e-09
2206	4.00992e-11	C	5	495.383A	-18.819000000000003	7.592804382349591e-09
2207	8.6122e-13	He	1	2.30655m	-18.82	7.57534141686239e-09
2208	3.5036900000000003e-13	He	1	5.66958m	-18.82	7.57534141686239e-09
2209	2.60703e-12	C	5	7619.57A	-18.822	7.540535884632235e-09
2210	7.975479999999999e-13	He	1	2.49069m	-18.822	7.540535884632235e-09
2211	6.92581e-13	He	1	2.86818m	-18.822	7.540535884632235e-09
2212	1.03487e-11	Fe	6	1919.51A	-18.822	7.540535884632235e-09
2213	1.74593e-13	He	1	11.3776m	-18.822	7.540535884632235e-09
2214	2.36667e-12	He	1	8393.42A	-18.823	7.523193133353813e-09
2215	1.32795e-12	He	1	1.49587m	-18.823	7.523193133353813e-09
2216	8.11085e-11	C	4	244.912A	-18.824	7.505890269296473e-09
2217	6.61028e-12	C	5	3005.09A	-18.825	7.488627200722213e-09
2218	4.31486e-12	N	5	4603.74A	-18.825	7.488627200722213e-09
2219	3.9549499999999997e-13	He	1	5.02268m	-18.826	7.471403836103839e-09
2220	1.3746e-12	He	1	1.44510m	-18.827	7.45422008412485e-09
2221	4.54749e-13	He	1	4.36823m	-18.829	7.4199710538684486e-09
2222	2.73362e-13	He	1	7.26672m	-18.829	7.4199710538684486e-09
2223	4.39443e-12	C	5	4520.38A	-18.831	7.385879383612192e-09
2224	1.0678399999999999e-13	He	1	18.6025m	-18.834	7.33503534756658e-09
2225	7.20795e-13	He	1	2.75591m	-18.835	7.318165234407841e-09
2226	1.2659299999999998e-12	He	1	1.56915m	-18.836	7.301333921432734e-09
2227	7.1301899999999995e-12	Ar	5	2785.96A	-18.836	7.301333921432734e-09
2228	1.80208e-10	N	6	110.230A	-18.836	7.301333921432734e-09
2229	1.85437e-10	N	6	107.122A	-18.837	7.28454131940319e-09
2230	2.6002e-11	C	5	763.958A	-18.838	7.267787339286569e-09
2231	7.75203e-13	He	1	2.56249m	-18.838	7.267787339286569e-09
2232	2.87786e-14	He	1	69.0251m	-18.838	7.267787339286569e-09
2233	1.32162e-12	He	1	1.50304m	-18.839000000000002	7.2510718922549355e-09
2234	1.24349e-12	He	1	1.59748m	-18.84	7.23439488968471e-09
2235	5.964649999999999e-13	He	1	3.33037m	-18.840999999999998	7.217756243156028e-09
2236	4.08215e-12	Fe	4	4866.17A	-18.842	7.201155864452381e-09
2237	4.04258e-11	Ca	7	491.381A	-18.843	7.184593665560274e-09
2238	5.98801e-13	He	1	3.31737m	-18.843	7.184593665560274e-09
2239	4.9339e-12	Fe	5	4026.12A	-18.844	7.168069558668578e-09
2240	1.68401e-11	Si	2	1179.59A	-18.845	7.15158345616818e-09
2241	3.32271e-11	Ca	8	597.839A	-18.846	7.135135270651289e-09
2242	8.04909e-13	He	1	2.46791m	-18.846	7.135135270651289e-09
2243	1.83994e-13	He	1	10.7963m	-18.846	7.135135270651289e-09
2244	1.36827e-12	He	1	1.45179m	-18.847	7.118724914911323e-09
2245	5.43334e-11	Ne	5	365.603A	-18.848	7.102352301942265e-09
2246	1.0441299999999999e-10	N	5	190.249A	-18.851	7.053460052598224e-09
2247	3.11036e-11	C	3	638.654A	-18.852999999999998	7.021052347428875e-09
2248	1.3249799999999999e-12	He	1	1.49922m	-18.855	6.9887935421393185e-09
2249	4.94449e-13	He	1	4.01749m	-18.86	6.9087934840002685e-09
2250	1.0624e-11	C	5	1869.77A	-18.86	6.9087934840002685e-09
2251	6.97484e-11	O	5	284.802A	-18.86	6.9087934840002685e-09
2252	1.37164e-12	He	1	1.44823m	-18.861	6.8929036999238894e-09
2253	6.40025e-11	Ca	4	310.370A	-18.865	6.829709178954176e-09
2254	2.77889e-11	C	5	714.834A	-18.866	6.81400128373204e-09
2255	1.88565e-14	Fe	3	105.345m	-18.867	6.798329515666397e-09
2256	4.87729e-10	C	5	40.7285A	-18.868	6.782693791667149e-09
2257	1.4398e-11	Al	3	1379.67A	-18.869	6.767094028835132e-09
2258	3.99887e-13	He	1	4.96751m	-18.871	6.736002056029677e-09
2259	5.737959999999999e-17	He	2	3.46194c	-18.873	6.705052937862927e-09
2260	2.9347799999999997e-12	He	1	6768.64A	-18.874000000000002	6.6896317440394225e-09
2261	3.36524e-13	He	1	5.90283m	-18.874000000000002	6.6896317440394225e-09
2262	4.9439e-13	He	1	4.01798m	-18.878	6.628300831563011e-09
2263	7.992229999999999e-13	He	1	2.48547m	-18.879	6.613056162685481e-09
2264	1.01949e-12	He	1	1.94847m	-18.88	6.59784655557347e-09
2265	2.30791e-10	O	7	86.0711A	-18.881	6.582671929587045e-09
2266	9.05175e-12	Fe	6	2194.54A	-18.882	6.567532204271907e-09
2267	1.4960700000000001e-10	O	7	132.777A	-18.883	6.552427299358791e-09
2268	7.728000000000001e-10	C	6	25.7045A	-18.885	6.522321630583739e-09
2269	8.056970000000001e-13	He	1	2.46550m	-18.886	6.5073207071046514e-09
2270	4.10049e-13	He	1	4.84441m	-18.887	6.492354284792115e-09
2271	1.3739600000000001e-12	He	1	1.44578m	-18.889	6.462524626447486e-09
2272	6.91919e-13	He	1	2.87092m	-18.889	6.462524626447486e-09
2273	1.28847e-12	He	1	1.54171m	-18.89	6.447661232261462e-09
2274	2.8025900000000004e-13	He	1	7.08790m	-18.89	6.447661232261462e-09
2275	4.01509e-13	He	1	4.94745m	-18.891	6.432832022933497e-09
2276	5.1175099999999995e-14	He	1	38.8166m	-18.892	6.418036919840497e-09
2277	8.4822e-11	O	3	234.190A	-18.892	6.418036919840497e-09
2278	1.6486400000000002e-10	C	6	120.490A	-18.893	6.403275844540349e-09
2279	2.5604400000000003e-12	He	1	7758.21A	-18.894000000000002	6.3885487187713025e-09
2280	2.15203e-11	N	4	923.056A	-18.898	6.329978152062401e-09
2281	2.61946e-13	He	1	7.58341m	-18.898	6.329978152062401e-09
2282	9.6753e-14	He	1	20.5311m	-18.899	6.315419606308008e-09
2283	3.36452e-13	He	1	5.90410m	-18.901	6.2864028889670545e-09
2284	4.03719e-13	He	1	4.92036m	-18.905	6.22876880085472e-09
2285	1.29891e-11	Na	4	1529.31A	-18.906	6.214443030148717e-09
2286	8.11805e-13	He	1	2.44695m	-18.908	6.185890258032436e-09
2287	4.77145e-13	He	1	4.16319m	-18.910999999999998	6.143306889022772e-09
2288	9.32472e-11	Cr	8	213.030A	-18.910999999999998	6.143306889022772e-09
2289	1.2112e-13	He	1	16.4006m	-18.910999999999998	6.143306889022772e-09
2290	3.4256400000000003e-12	Fe	4	5798.75A	-18.912	6.129177675259534e-09
2291	1.77058e-11	Si	3	1121.92A	-18.913	6.115080957786189e-09
2292	1.32351e-10	O	6	150.090A	-18.913	6.115080957786189e-09
2293	2.27948e-11	P	5	871.448A	-18.914	6.101016661863344e-09
2294	1.62953e-11	C	5	1219.03A	-18.914	6.101016661863344e-09
2295	6.8955699999999995e-12	Fe	2	2880.76A	-18.914	6.101016661863344e-09
2296	1.9371800000000001e-13	He	1	10.2543m	-18.916	6.072985036570716e-09
2297	1.2776700000000001e-12	He	1	1.55474m	-18.917	6.059017558579998e-09
2298	7.213600000000001e-13	He	1	2.75375m	-18.918	6.045082204897268e-09
2299	3.42475e-12	Fe	4	5800.27A	-18.918	6.045082204897268e-09
2300	4.54208e-13	He	1	4.37342m	-18.919	6.031178901638569e-09
2301	1.25782e-12	He	1	1.57927m	-18.919	6.031178901638569e-09
2302	5.20026e-11	O	7	381.989A	-18.919	6.031178901638569e-09
2303	7.08307e-11	O	3	280.450A	-18.919	6.031178901638569e-09
2304	4.07082e-13	He	1	4.87972m	-18.92	6.01730757509002e-09
2305	5.0092e-13	Mg	5	3.96560m	-18.921	6.003468151707279e-09
2306	7.86936e-13	He	1	2.52428m	-18.922	5.989660558115002e-09
2307	3.8760500000000004e-13	He	1	5.12492m	-18.925	5.948428024857894e-09
2308	2.9406700000000002e-12	He	1	6755.09A	-18.93	5.880336932317347e-09
2309	7.43192e-13	He	1	2.67286m	-18.932000000000002	5.853319238280913e-09
2310	2.28863e-11	C	5	867.962A	-18.937	5.786316847017607e-09
2311	5.08786e-13	He	1	3.90429m	-18.939	5.759731136033746e-09
2312	6.4994e-13	He	1	3.05635m	-18.942	5.720081425784848e-09
2313	4.6719e-11	O	2	425.190A	-18.942	5.720081425784848e-09
2314	3.79475e-13	Fe	5	5.23472m	-18.942999999999998	5.706925603575776e-09
2315	2.20272e-12	Si	4	9018.14A	-18.944000000000003	5.693800038918053e-09
2316	4.23595e-12	Fe	5	4689.49A	-18.945	5.680704662221428e-09
2317	1.32303e-11	C	5	1501.43A	-18.945999999999998	5.667639404055426e-09
2318	2.86147e-13	He	1	6.94205m	-18.947	5.6546041951493e-09
2319	8.12593e-13	He	1	2.44458m	-18.947	5.6546041951493e-09
2320	8.10957e-13	He	1	2.44951m	-18.951	5.602762472278566e-09
2321	5.4196199999999995e-12	Fe	6	3665.28A	-18.951	5.602762472278566e-09
2322	1.5597299999999999e-12	He	1	1.27359m	-18.952	5.5898764761749164e-09
2323	2.7487e-10	O	7	72.2684A	-18.954	5.56419332671039e-09
2324	1.28687e-11	P	2	1543.63A	-18.956	5.5386281805987515e-09
2325	1.29662e-12	He	1	1.53202m	-18.957	5.52588968927275e-09
2326	3.82573e-11	Mg	6	519.233A	-18.958	5.513180495663841e-09
2327	2.55734e-11	Ti	4	776.762A	-18.962	5.46263535306346e-09
2328	2.41286e-11	N	4	823.274A	-18.963	5.450071640390734e-09
2329	5.87275e-13	He	1	3.38248m	-18.963	5.450071640390734e-09
2330	6.60998e-12	Ar	3	3005.22A	-18.964000000000002	5.4375368234553085e-09
2331	5.08726e-13	He	1	3.90474m	-18.965	5.4250308357988744e-09
2332	2.1549099999999998e-12	Mg	2	9218.25A	-18.965999999999998	5.412553611115886e-09
2333	8.17694e-13	He	1	2.42933m	-18.965999999999998	5.412553611115886e-09
2334	6.894610000000001e-14	He	1	28.8116m	-18.965999999999998	5.412553611115886e-09
2335	6.05198e-11	Al	8	328.231A	-18.967	5.400105083253296e-09
2336	6.36847e-11	Fe	7	311.919A	-18.967	5.400105083253296e-09
2337	1.0149e-11	Fe	6	1957.29A	-18.969	5.375293854137819e-09
2338	7.156729999999999e-13	Fe	4	2.77563m	-18.97	5.362931021338309e-09
2339	2.77013e-12	Fe	4	7170.96A	-18.971	5.350596622265167e-09
2340	3.8766399999999997e-13	He	1	5.12414m	-18.971	5.350596622265167e-09
2341	4.07977e-12	Fe	4	4869.01A	-18.971	5.350596622265167e-09
2342	2.3805e-11	O	2	834.465A	-18.972	5.33829059152268e-09
2343	6.45265e-11	Ca	4	307.850A	-18.972	5.33829059152268e-09
2344	2.57478e-12	He	1	7715.01A	-18.973	5.326012863865542e-09
2345	9.5097e-14	Fe	6	20.8886m	-18.974	5.313763374198377e-09
2346	3.20508e-10	S	8	61.9781A	-18.974	5.313763374198377e-09
2347	1.74459e-10	C	6	113.863A	-18.974	5.313763374198377e-09
2348	4.6969e-12	Fe	5	4229.27A	-18.976	5.289348849201207e-09
2349	4.71171e-11	Ne	4	421.598A	-18.977	5.277183684427778e-09
2350	2.94573e-12	He	1	6743.47A	-18.98	5.2408558074703375e-09
2351	2.28864e-11	C	5	867.959A	-18.980999999999998	5.228802173597984e-09
2352	2.01867e-13	He	1	9.84035m	-18.982	5.216776262314198e-09
2353	4.11831e-11	C	3	482.345A	-18.982	5.216776262314198e-09
2354	6.48929e-11	Fe	7	306.111A	-18.982	5.216776262314198e-09
2355	1.1237700000000002e-12	He	1	1.76766m	-18.983	5.204778009858843e-09
2356	8.14898e-11	Al	6	243.766A	-18.983	5.204778009858843e-09
2357	5.733579999999999e-13	He	1	3.46458m	-18.984	5.1928073526183744e-09
2358	1.8919e-10	N	6	104.997A	-18.984	5.1928073526183744e-09
2359	1.32854e-13	He	1	14.9521m	-18.985	5.180864227125604e-09
2360	2.55387e-11	C	5	777.817A	-18.985	5.180864227125604e-09
2361	2.95818e-11	S	3	671.510A	-18.986	5.1689485700591844e-09
2362	6.21452e-11	Na	4	319.646A	-18.987000000000002	5.157060318243529e-09
2363	8.38334e-11	O	5	236.952A	-18.987000000000002	5.157060318243529e-09
2364	1.50172e-11	C	5	1322.78A	-18.987000000000002	5.157060318243529e-09
2365	4.03659e-12	Fe	4	4921.10A	-18.99	5.121559364722458e-09
2366	4.94916e-13	He	1	4.01370m	-18.99	5.121559364722458e-09
2367	2.30927e-11	N	2	860.205A	-18.991	5.109780105054577e-09
2368	1.32291e-11	C	5	1501.57A	-18.991	5.109780105054577e-09
2369	1.28739e-12	He	1	1.54300m	-18.991	5.109780105054577e-09
2370	1.4118e-12	He	1	1.40703m	-18.991	5.109780105054577e-09
2371	1.27589e-11	C	5	1556.90A	-18.993	5.0863027980463935e-09
2372	5.58668e-11	N	6	355.568A	-18.994	5.074604626231704e-09
2373	1.26956e-12	He	1	1.56468m	-18.994	5.074604626231704e-09
2374	4.27992e-11	Ne	5	464.131A	-18.995	5.0629333594655814e-09
2375	7.8982e-14	He	1	25.1506m	-18.995	5.0629333594655814e-09
2376	2.9121399999999996e-13	He	1	6.82125m	-18.998	5.02808037137098e-09
2377	3.17407e-12	Fe	5	6258.36A	-18.998	5.02808037137098e-09
2378	7.69045e-10	C	6	25.8300A	-18.998	5.02808037137098e-09
2379	7.966609999999999e-13	He	1	2.49346m	-18.999000000000002	5.01651610742174e-09
2380	6.77839e-11	Fe	7	293.056A	-18.999000000000002	5.01651610742174e-09
2381	4.27495e-11	Ar	3	464.671A	-19.000999999999998	4.9934673095588476e-09
2382	7.93559e-11	N	6	250.321A	-19.002	4.9819826534426825e-09
2383	8.18482e-13	He	1	2.42699m	-19.002	4.9819826534426825e-09
2384	1.99165e-11	Si	3	997.386A	-19.003	4.970524411302604e-09
2385	1.90157e-10	Al	6	104.464A	-19.003	4.970524411302604e-09
2386	3.8163e-11	C	6	520.517A	-19.005	4.947686926088634e-09
2387	1.88707e-11	C	5	1052.66A	-19.005	4.947686926088634e-09
2388	2.6536e-13	He	1	7.48586m	-19.005	4.947686926088634e-09
2389	2.60687e-11	O	5	762.004A	-19.006	4.936307561932629e-09
2390	8.35706e-13	He	1	2.37697m	-19.006	4.936307561932629e-09
2391	7.437560000000001e-13	He	1	2.67083m	-19.007	4.924954369587923e-09
2392	6.36055e-11	Mg	5	312.307A	-19.007	4.924954369587923e-09
2393	9.03968e-12	Fe	6	2197.47A	-19.009	4.902326259696905e-09
2394	8.398469999999999e-13	He	1	2.36525m	-19.012	4.868578883100365e-09
2395	5.205189999999999e-13	He	1	3.81628m	-19.012999999999998	4.857381462394396e-09
2396	7.20698e-13	He	1	2.75628m	-19.012999999999998	4.857381462394396e-09
2397	5.11674e-11	Ne	4	388.225A	-19.012999999999998	4.857381462394396e-09
2398	1.82206e-12	He	1	1.09022m	-19.015	4.835063821810237e-09
2399	1.9007e-10	N	6	104.511A	-19.016	4.8239434836062175e-09
2400	7.1179e-12	Mg	2	2790.78A	-19.016	4.8239434836062175e-09
2401	2.41364e-11	C	3	823.007A	-19.017	4.8128487214702995e-09
2402	1.30352e-12	He	1	1.52391m	-19.018	4.801779476579199e-09
2403	3.74945e-11	K	3	529.797A	-19.018	4.801779476579199e-09
2404	1.99133e-11	P	5	997.545A	-19.018	4.801779476579199e-09
2405	8.227610000000001e-13	He	1	2.41437m	-19.018	4.801779476579199e-09
2406	8.20681e-13	He	1	2.42048m	-19.018	4.801779476579199e-09
2407	3.71304e-11	P	5	534.992A	-19.019000000000002	4.790735690244879e-09
2408	1.62948e-11	C	5	1219.07A	-19.02	4.779717303914327e-09
2409	5.6492e-13	Fe	5	3.51633m	-19.02	4.779717303914327e-09
2410	7.60963e-13	He	1	2.61044m	-19.022000000000002	4.757756497725129e-09
2411	4.87119e-12	Fe	5	4077.95A	-19.023	4.746813961432554e-09
2412	3.79288e-12	Fe	4	5237.30A	-19.023	4.746813961432554e-09
2413	2.95013e-12	He	1	6733.43A	-19.023	4.746813961432554e-09
2414	1.45414e-11	Na	5	1366.06A	-19.024	4.7358965922750325e-09
2415	7.96314e-11	Fe	7	249.455A	-19.027	4.7032949094503455e-09
2416	2.60322e-11	C	5	763.071A	-19.028	4.692477631334925e-09
2417	4.66299e-11	C	5	426.002A	-19.028	4.692477631334925e-09
2418	2.2560100000000001e-13	He	1	8.80514m	-19.03	4.670917655031619e-09
2419	1.12946e-11	S	3	1758.76A	-19.03	4.670917655031619e-09
2420	5.5985e-11	Al	6	354.818A	-19.031	4.6601748425349625e-09
2421	7.54643e-11	O	3	263.230A	-19.031	4.6601748425349625e-09
2422	1.54977e-10	O	7	128.177A	-19.031	4.6601748425349625e-09
2423	4.12275e-11	Mg	5	481.826A	-19.035999999999998	4.606830262230361e-09
2424	1.5246700000000002e-10	N	6	130.287A	-19.037	4.596234846646888e-09
2425	2.41307e-11	C	3	823.202A	-19.037	4.596234846646888e-09
2426	2.96029e-12	He	1	6710.31A	-19.037	4.596234846646888e-09
2427	4.64284e-11	Ne	3	427.852A	-19.037	4.596234846646888e-09
2428	2.83229e-11	Ne	4	701.358A	-19.038	4.58566379984303e-09
2429	4.05233e-12	Fe	4	4901.99A	-19.039	4.575117065772151e-09
2430	6.87778e-13	He	1	2.88821m	-19.039	4.575117065772151e-09
2431	5.9037e-12	Ti	2	3364.74A	-19.04	4.564594588516552e-09
2432	2.6183e-11	O	5	758.677A	-19.04	4.564594588516552e-09
2433	8.32828e-14	He	1	23.8518m	-19.041	4.554096312287033e-09
2434	4.39346e-13	He	1	4.52137m	-19.042	4.543622181422815e-09
2435	2.95606e-13	He	1	6.71990m	-19.042	4.543622181422815e-09
2436	1.88607e-11	S	2	1053.22A	-19.042	4.543622181422815e-09
2437	4.766050000000001e-13	He	1	4.16791m	-19.043	4.533172140391136e-09
2438	2.08764e-13	He	1	9.51527m	-19.043	4.533172140391136e-09
2439	5.204600000000001e-13	He	1	3.81671m	-19.045	4.512344106332328e-09
2440	4.25443e-13	He	1	4.66912m	-19.046	4.50196600287711e-09
2441	1.78737e-12	C	5	1.11138m	-19.047	4.491611768397446e-09
2442	6.14239e-11	Ca	4	323.400A	-19.047	4.491611768397446e-09
2443	2.23965e-14	He	1	88.6944m	-19.048	4.4812813479962866e-09
2444	2.58652e-12	He	1	7680.01A	-19.048	4.4812813479962866e-09
2445	1.0923700000000001e-12	Fe	5	1.81848m	-19.049	4.4709746869027e-09
2446	6.6090600000000005e-12	C	5	3005.64A	-19.049	4.4709746869027e-09
2447	1.50425e-12	Fe	2	1.32055m	-19.049	4.4709746869027e-09
2448	1.62941e-11	C	5	1219.12A	-19.049	4.4709746869027e-09
2449	1.9037499999999998e-10	Al	6	104.344A	-19.05	4.460691730471832e-09
2450	9.71635e-13	Al	9	2.04444m	-19.051	4.450432424184507e-09
2451	1.6107899999999998e-13	He	1	12.3321m	-19.051	4.450432424184507e-09
2452	8.23549e-13	He	1	2.41206m	-19.052	4.44019671364683e-09
2453	4.22796e-11	Na	4	469.835A	-19.053	4.429984544590121e-09
2454	1.96638e-11	Ne	6	1010.21A	-19.054000000000002	4.4197958628704765e-09
2455	1.42578e-13	He	1	13.9323m	-19.055	4.409630614468555e-09
2456	2.9539599999999997e-12	He	1	6724.69A	-19.055999999999997	4.399488745489186e-09
2457	1.06368e-11	C	5	1867.53A	-19.057000000000002	4.389370202161118e-09
2458	3.05769e-13	He	1	6.49657m	-19.058	4.3792749308369845e-09
2459	3.36854e-13	He	1	5.89704m	-19.059	4.369202877992555e-09
2460	1.29554e-12	He	1	1.53329m	-19.06	4.359153990226879e-09
2461	5.36004e-12	Ca	2	3706.02A	-19.061	4.349128214261683e-09
2462	8.98708e-12	P	2	2210.34A	-19.061	4.349128214261683e-09
2463	5.7343e-13	He	1	3.46415m	-19.062	4.339125496941336e-09
2464	8.271530000000001e-13	He	1	2.40155m	-19.062	4.339125496941336e-09
2465	1.27928e-12	He	1	1.55278m	-19.063	4.329145785232463e-09
2466	5.49903e-12	Al	3	3612.35A	-19.063	4.329145785232463e-09
2467	5.09253e-13	He	1	3.90070m	-19.065	4.3092551671248995e-09
2468	1.23926e-11	Al	7	1602.93A	-19.067	4.289455938106196e-09
2469	1.91764e-10	N	6	103.588A	-19.067	4.289455938106196e-09
2470	5.56653e-12	Fe	6	3568.56A	-19.067999999999998	4.279590463212604e-09
2471	4.2550200000000005e-13	He	1	4.66848m	-19.069000000000003	4.269747678281559e-09
2472	5.05071e-12	Ca	2R	3933.00A	-19.069000000000003	4.269747678281559e-09
2473	2.95732e-12	He	1	6717.05A	-19.070999999999998	4.250129969685614e-09
2474	8.048100000000001e-13	He	1	2.46822m	-19.070999999999998	4.250129969685614e-09
2475	5.3173800000000005e-12	Fe	5	3735.76A	-19.070999999999998	4.250129969685614e-09
2476	1.35207e-11	Ti	4	1469.19A	-19.070999999999998	4.250129969685614e-09
2477	1.9814200000000002e-10	O	7	100.254A	-19.073	4.230602396273118e-09
2478	1.22348e-11	O	7	1623.61A	-19.073	4.230602396273118e-09
2479	5.55134e-11	Ne	4	357.832A	-19.073	4.230602396273118e-09
2480	1.30941e-12	He	1	1.51706m	-19.075	4.211164543910624e-09
2481	2.54927e-11	C	5	779.221A	-19.075	4.211164543910624e-09
2482	2.99438e-13	He	1	6.63391m	-19.076	4.20147913422689e-09
2483	2.01664e-12	C	1	9850.26A	-19.076	4.20147913422689e-09
2484	2.54926e-11	C	5	779.224A	-19.077	4.1918160003672836e-09
2485	8.37315e-13	He	1	2.37240m	-19.079	4.1725563553064145e-09
2486	8.288299999999999e-13	He	1	2.39669m	-19.081	4.153385200276558e-09
2487	1.44058e-12	He	1	1.37892m	-19.081	4.153385200276558e-09
2488	8.65652e-12	Fe	6	2294.74A	-19.082	4.143832679395559e-09
2489	5.30244e-13	He	1	3.74629m	-19.083	4.134302128702954e-09
2490	6.46453e-14	He	1	30.7284m	-19.086	4.105841793035731e-09
2491	1.72609e-10	N	6	115.083A	-19.087	4.0963986189570445e-09
2492	4.98329e-11	Ca	7	398.621A	-19.088	4.086977163576051e-09
2493	1.5016e-11	C	5	1322.89A	-19.088	4.086977163576051e-09
2494	2.50655e-12	Fe	4	7925.02A	-19.089000000000002	4.077577376941132e-09
2495	8.33493e-11	Fe	8	238.328A	-19.09	4.068199209215589e-09
2496	1.19527e-12	He	1	1.66193m	-19.09	4.068199209215589e-09
2497	3.02801e-13	He	1	6.56023m	-19.090999999999998	4.058842610677276e-09
2498	7.615270000000001e-13	He	1	2.60850m	-19.090999999999998	4.058842610677276e-09
2499	4.54478e-11	N	4	437.083A	-19.093	4.040193922845352e-09
2500	1.04057e-11	C	3H	1909.00A	-19.094	4.030901734678289e-09
2501	1.31815e-12	Fe	4	1.50700m	-19.094	4.030901734678289e-09
2502	1.65532e-13	S	3	12.0004m	-19.094	4.030901734678289e-09
2503	3.87592e-13	He	1	5.12510m	-19.095	4.021630917950992e-09
2504	6.62305e-12	C	5	2999.29A	-19.095	4.021630917950992e-09
2505	4.01675e-14	He	1	49.4541m	-19.095	4.021630917950992e-09
2506	8.27941e-13	He	1	2.39926m	-19.096	4.0123814235104464e-09
2507	6.10568e-11	Al	8	325.344A	-19.097	4.003153202316788e-09
2508	2.37815e-11	O	3	835.289A	-19.097	4.003153202316788e-09
2509	8.30985e-13	He	1	2.39047m	-19.097	4.003153202316788e-09
2510	3.66751e-13	He	1	5.41633m	-19.097	4.003153202316788e-09
2511	1.32431e-11	C	5	1499.99A	-19.098	3.99394620544294e-09
2512	7.94137e-11	Al	8	250.139A	-19.099	3.984760384074255e-09
2513	2.4928799999999998e-12	Mn	9	7968.49A	-19.1	3.975595689508454e-09
2514	2.14652e-13	He	1	9.25425m	-19.1	3.975595689508454e-09
2515	2.84448e-11	Ne	4	698.351A	-19.105	3.9300874219683785e-09
2516	2.96219e-11	Ne	3	670.601A	-19.105	3.9300874219683785e-09
2517	7.75299e-13	He	1	2.56217m	-19.105999999999998	3.9210484717260855e-09
2518	1.34503e-12	Fe	5	1.47688m	-19.108	3.9030328904540495e-09
2519	8.38103e-13	He	1	2.37017m	-19.109	3.894056163907519e-09
2520	1.6714500000000002e-13	Co	3	11.8845m	-19.11	3.88510008325916e-09
2521	9.50163e-14	He	1	20.9064m	-19.112000000000002	3.867249669829015e-09
2522	5.06456e-11	C	5	392.225A	-19.112000000000002	3.867249669829015e-09
2523	1.503e-11	C	5	1321.66A	-19.112000000000002	3.867249669829015e-09
2524	6.39307e-11	Fe	7	310.719A	-19.112000000000002	3.867249669829015e-09
2525	1.0567100000000002e-10	N	6	187.984A	-19.112000000000002	3.867249669829015e-09
2526	8.343479999999999e-13	He	1	2.38084m	-19.112000000000002	3.867249669829015e-09
2527	1.91965e-12	Fe	5	1.03480m	-19.113	3.858355242406176e-09
2528	8.339269999999999e-12	Fe	2	2382.04A	-19.115	3.840627710357782e-09
2529	2.72796e-11	C	5	728.180A	-19.116	3.831794511742615e-09
2530	2.5962400000000003e-12	He	1	7651.24A	-19.117	3.822981628920506e-09
2531	3.81497e-11	N	6	520.698A	-19.119	3.805416623862846e-09
2532	9.31281e-14	P	4	21.3302m	-19.119	3.805416623862846e-09
2533	4.68125e-13	He	1	4.24341m	-19.119	3.805416623862846e-09
2534	5.301840000000001e-13	He	1	3.74671m	-19.12	3.796664408499357e-09
2535	8.26852e-11	Ne	4	240.242A	-19.12	3.796664408499357e-09
2536	1.5072799999999999e-13	He	1	13.1790m	-19.12	3.796664408499357e-09
2537	2.5162900000000003e-10	O	7	78.9433A	-19.122	3.779220320086e-09
2538	5.73371e-13	He	1	3.46450m	-19.122	3.779220320086e-09
2539	7.43094e-13	He	1	2.67321m	-19.123	3.770528354549282e-09
2540	1.30244e-12	He	1	1.52518m	-19.124000000000002	3.761856379978555e-09
2541	2.4250500000000003e-10	O	7	81.9135A	-19.125	3.753204350395904e-09
2542	7.72893e-12	Fe	4	2570.14A	-19.125999999999998	3.744572219929098e-09
2543	1.66694e-11	Mg	6	1191.67A	-19.125999999999998	3.744572219929098e-09
2544	1.3144700000000002e-12	He	1	1.51121m	-19.125999999999998	3.744572219929098e-09
2545	1.2874299999999999e-12	He	1	1.54295m	-19.128	3.727367473381436e-09
2546	1.8024499999999998e-10	C	6	110.208A	-19.128	3.727367473381436e-09
2547	3.23854e-12	Ar	5	6133.78A	-19.129	3.7187947660827585e-09
2548	8.317729999999999e-13	He	1	2.38821m	-19.129	3.7187947660827585e-09
2549	8.0806e-11	N	6	245.829A	-19.129	3.7187947660827585e-09
2550	7.16557e-13	He	1	2.77221m	-19.13	3.710241775463765e-09
2551	4.57388e-11	N	4	434.302A	-19.13	3.710241775463765e-09
2552	4.29969e-12	N	5	4619.97A	-19.131	3.7017084561772913e-09
2553	1.63063e-10	N	6	121.820A	-19.132	3.6931947629805587e-09
2554	5.20987e-13	He	1	3.81285m	-19.136	3.6593353498718293e-09
2555	8.11707e-13	He	1	2.44725m	-19.137	3.650919112115239e-09
2556	3.87994e-13	He	1	5.11978m	-19.137999999999998	3.6425222311683733e-09
2557	8.35727e-13	He	1	2.37691m	-19.139	3.6341446625117456e-09
2558	4.898470000000001e-13	He	1	4.05524m	-19.14	3.6257863617283493e-09
2559	3.09461e-11	Ca	6	641.904A	-19.14	3.6257863617283493e-09
2560	8.35136e-13	He	1	2.37859m	-19.143	3.600826623978172e-09
2561	1.9585299999999997e-10	N	6	101.426A	-19.143	3.600826623978172e-09
2562	1.86558e-10	N	6	106.478A	-19.145	3.5842823284514912e-09
2563	2.72795e-11	C	5	728.182A	-19.146	3.5760387078540927e-09
2564	5.38393e-13	He	1	3.68958m	-19.148	3.559608302456728e-09
2565	1.15408e-11	Al	2	1721.24A	-19.15	3.543253387914908e-09
2566	2.1971999999999997e-13	He	1	9.04082m	-19.15	3.543253387914908e-09
2567	1.04464e-10	N	5	190.155A	-19.151	3.5351041312621725e-09
2568	4.94376e-13	He	1	4.01809m	-19.153	3.5188618031601382e-09
2569	7.01702e-11	N	3	283.090A	-19.155	3.502694101776945e-09
2570	4.54222e-13	He	1	4.37330m	-19.158	3.4785817251840302e-09
2571	2.34119e-10	Si	7	84.8478A	-19.158	3.4785817251840302e-09
2572	7.34658e-11	Mg	6	270.391A	-19.158	3.4785817251840302e-09
2573	4.5392699999999996e-14	P	4	43.7613m	-19.159000000000002	3.4705812092280647e-09
2574	9.41007e-12	Ca	7	2110.98A	-19.16	3.4625990939482136e-09
2575	2.82316e-12	Fe	4	7036.25A	-19.162	3.4466898962325494e-09
2576	3.89857e-11	Ca	7	509.531A	-19.162	3.4466898962325494e-09
2577	7.60818e-13	Al	6	2.61094m	-19.162	3.4466898962325494e-09
2578	5.450419999999999e-14	He	1	36.4457m	-19.162	3.4466898962325494e-09
2579	4.5428e-13	He	1	4.37273m	-19.164	3.4308537946406327e-09
2580	1.66468e-10	Si	5	119.329A	-19.164	3.4308537946406327e-09
2581	1.46297e-12	He	1	1.35781m	-19.166	3.415090453326338e-09
2582	2.67158e-13	He	1	7.43549m	-19.168	3.399399537986527e-09
2583	1.94497e-11	S	3	1021.32A	-19.169	3.391581136007507e-09
2584	7.758640000000001e-13	He	1	2.56030m	-19.17	3.3837807158540483e-09
2585	5.29118e-14	He	1	37.5426m	-19.171	3.3759982361691268e-09
2586	1.87144e-11	C	5	1061.45A	-19.171	3.3759982361691268e-09
2587	1.31887e-12	He	1	1.50618m	-19.171	3.3759982361691268e-09
2588	5.5368800000000005e-12	Fe	6	3587.66A	-19.172	3.3682336556907557e-09
2589	5.737600000000001e-13	He	1	3.46215m	-19.172	3.3682336556907557e-09
2590	1.50668e-10	N	6	131.843A	-19.173	3.3604869332519576e-09
2591	1.84416e-11	S	3	1077.16A	-19.173	3.3604869332519576e-09
2592	1.78426e-12	Fe	4	1.11332m	-19.174	3.352758027780325e-09
2593	4.959529999999999e-13	He	1	4.00531m	-19.175	3.3450468982979985e-09
2594	5.5795e-11	Fe	7	356.026A	-19.176	3.337353503921365e-09
2595	1.86098e-12	Fe	5	1.06742m	-19.178	3.3220197574204086e-09
2596	1.57624e-13	He	1	12.6024m	-19.180999999999997	3.299151134265651e-09
2597	1.0474100000000001e-13	He	1	18.9653m	-19.180999999999997	3.299151134265651e-09
2598	3.4870699999999996e-12	Al	3	5696.60A	-19.182000000000002	3.2915632972170534e-09
2599	1.30833e-12	He	1	1.51831m	-19.183	3.283992911709446e-09
2600	2.60439e-12	He	1	7627.30A	-19.183	3.283992911709446e-09
2601	7.870329999999999e-13	He	1	2.52397m	-19.183	3.283992911709446e-09
2602	1.3290299999999998e-12	He	1	1.49466m	-19.186	3.2613860635192406e-09
2603	5.53712e-11	Ne	4	358.751A	-19.188	3.246401355701831e-09
2604	2.08955e-11	P	4	950.657A	-19.188	3.246401355701831e-09
2605	1.29433e-12	He	1	1.53473m	-19.189	3.2389348397773314e-09
2606	3.08153e-12	K	5	6446.29A	-19.189	3.2389348397773314e-09
2607	5.38334e-13	He	1	3.68999m	-19.19	3.2314854963629263e-09
2608	7.04913e-12	Fe	5	2818.00A	-19.191	3.224053285962964e-09
2609	1.24641e-12	He	1	1.59374m	-19.192	3.216638169172553e-09
2610	2.54731e-11	O	4	779.820A	-19.192	3.216638169172553e-09
2611	2.2411199999999998e-13	He	1	8.86364m	-19.194000000000003	3.201859059254039e-09
2612	8.416149999999999e-13	He	1	2.36028m	-19.194000000000003	3.201859059254039e-09
2613	4.905220000000001e-13	He	1	4.04966m	-19.195999999999998	3.187147853177568e-09
2614	8.17595e-13	He	1	2.42962m	-19.198	3.172504238953222e-09
2615	8.98392e-12	Fe	6	2211.11A	-19.2	3.1579279060247293e-09
2616	5.32519e-11	C	5	373.028A	-19.201	3.1506648733878852e-09
2617	6.20067e-12	Cl	4	3203.60A	-19.202	3.1434185452625615e-09
2618	5.307109999999999e-13	He	1	3.74299m	-19.203	3.136188883229472e-09
2619	1.3227e-12	He	1	1.50181m	-19.204	3.128975848957617e-09
2620	2.92448e-12	Fe	4	6792.48A	-19.205	3.1217794042042598e-09
2621	7.93789e-11	C	6	250.248A	-19.206	3.1145995108145132e-09
2622	2.74712e-11	Ca	7	723.101A	-19.209	3.0931587585938822e-09
2623	1.9341499999999997e-10	N	6	102.704A	-19.209	3.0931587585938822e-09
2624	5.4529e-13	He	1	3.64292m	-19.209	3.0931587585938822e-09
2625	2.3427399999999996e-13	He	1	8.47916m	-19.21	3.0860446908623977e-09
2626	5.9703e-14	Cl	2	33.2721m	-19.211	3.0789469850326824e-09
2627	3.12003e-13	Ar	3	6.36676m	-19.211	3.0789469850326824e-09
2628	4.0474699999999996e-14	Fe	6	49.0787m	-19.214000000000002	3.0577516630731795e-09
2629	5.43946e-11	N	4	365.192A	-19.215999999999998	3.0437025703387166e-09
2630	7.38953e-13	He	1	2.68819m	-19.215999999999998	3.0437025703387166e-09
2631	8.54827e-11	O	3	232.380A	-19.217	3.036702248683799e-09
2632	5.62105e-14	Fe	2	35.3394m	-19.218	3.0297180273219083e-09
2633	8.45975e-12	Fe	2	2348.12A	-19.219	3.0227498692234e-09
2634	1.3260600000000001e-12	He	1	1.49800m	-19.219	3.0227498692234e-09
2635	4.5778e-11	N	4	433.930A	-19.22	3.015797737443817e-09
2636	4.2583199999999996e-13	He	1	4.66486m	-19.221	3.0088615951235995e-09
2637	2.61296e-11	O	5	760.227A	-19.223	2.9950371318469957e-09
2638	7.60865e-13	He	1	2.61077m	-19.223	2.9950371318469957e-09
2639	2.14884e-12	Mg	2	9244.27A	-19.224	2.9881487375946556e-09
2640	3.842969999999999e-12	Fe	2	5169.03A	-19.225	2.981276186209462e-09
2641	1.99685e-11	Si	3	994.790A	-19.227	2.9675784663740056e-09
2642	2.27944e-13	He	1	8.71464m	-19.227999999999998	2.9607532252997967e-09
2643	8.21883e-12	Mg	5	2416.94A	-19.23	2.9471497999044065e-09
2644	6.62377e-14	He	1	29.9896m	-19.230999999999998	2.9403715434592678e-09
2645	4.25432e-12	P	2	4669.25A	-19.232	2.933608876571323e-09
2646	3.32984e-11	C	2	596.559A	-19.232	2.933608876571323e-09
2647	1.99606e-10	N	6	99.5185A	-19.234	2.9201301681296053e-09
2648	1.31339e-12	He	1	1.51245m	-19.236	2.9067133887278415e-09
2649	1.23783e-11	Al	7	1604.78A	-19.236	2.9067133887278415e-09
2650	1.8399999999999998e-10	C	6	107.959A	-19.237000000000002	2.9000281334476298e-09
2651	1.6351300000000002e-13	He	1	12.1486m	-19.237000000000002	2.9000281334476298e-09
2652	2.62551e-13	He	1	7.56595m	-19.238	2.8933582538279155e-09
2653	5.50388e-11	C	5	360.918A	-19.238	2.8933582538279155e-09
2654	5.89001e-11	Ar	8	337.257A	-19.24	2.880064480199069e-09
2655	2.43067e-11	Ne	4	817.241A	-19.241	2.873440515707672e-09
2656	1.7771e-14	He	1	111.780m	-19.242	2.8668317859118464e-09
2657	1.05494e-11	Fe	6	1883.00A	-19.243	2.8602382557727896e-09
2658	2.6112900000000003e-12	He	1	7607.16A	-19.243	2.8602382557727896e-09
2659	7.87597e-13	He	1	2.52216m	-19.243	2.8602382557727896e-09
2660	8.46683e-13	He	1	2.34615m	-19.243	2.8602382557727896e-09
2661	2.31306e-13	He	1	8.58794m	-19.243	2.8602382557727896e-09
2662	1.30022e-12	He	1	1.52778m	-19.244	2.8536598903322127e-09
2663	1.1289000000000001e-13	He	1	17.5963m	-19.245	2.8470966547123007e-09
2664	1.48074e-12	He	1	1.34152m	-19.247	2.8340154338240413e-09
2665	1.09785e-12	Fe	2	1.80939m	-19.248	2.827497379200339e-09
2666	3.25628e-11	Mg	6	610.036A	-19.249000000000002	2.820994315686273e-09
2667	1.90831e-11	O	1	1040.94A	-19.25	2.8145062088032693e-09
2668	2.27301e-11	C	5	873.929A	-19.25	2.8145062088032693e-09
2669	6.54066e-11	N	6	303.707A	-19.25	2.8145062088032693e-09
2670	8.5887e-12	Fe	6	2312.86A	-19.250999999999998	2.80803302415201e-09
2671	4.3187300000000003e-14	He	1	45.9960m	-19.250999999999998	2.80803302415201e-09
2672	8.226620000000001e-13	He	1	2.41466m	-19.252	2.80157472741229e-09
2673	5.08713e-13	He	1	3.90485m	-19.252	2.80157472741229e-09
2674	4.76677e-13	He	1	4.16728m	-19.253	2.7951312843428864e-09
2675	5.4523e-13	He	1	3.64332m	-19.254	2.7887026607813047e-09
2676	3.28879e-11	Mg	6	604.004A	-19.255	2.7822888226436473e-09
2677	7.8562e-12	Si	1	2528.51A	-19.255	2.7822888226436473e-09
2678	4.25429e-13	He	1	4.66927m	-19.256	2.7758897359243356e-09
2679	7.96757e-13	He	1	2.49316m	-19.256	2.7758897359243356e-09
2680	1.0805200000000001e-10	O	7	183.841A	-19.259	2.7567806453934046e-09
2681	7.359999999999999e-10	C	6	26.9898A	-19.259	2.7567806453934046e-09
2682	1.4321700000000001e-12	He	1	1.38702m	-19.26	2.750440225853772e-09
2683	2.7341599999999997e-12	Fe	4	7265.28A	-19.261	2.744114388874441e-09
2684	2.15165e-11	N	4	923.219A	-19.261	2.744114388874441e-09
2685	4.76618e-13	He	1	4.16779m	-19.261	2.744114388874441e-09
2686	7.632589999999999e-10	C	6	26.0258A	-19.262	2.7378031009164085e-09
2687	8.87321e-11	Cr	9	223.870A	-19.262999999999998	2.7315063285179e-09
2688	2.03371e-11	C	5	976.758A	-19.265	2.7189561969366825e-09
2689	5.511779999999999e-13	He	1	3.60400m	-19.265	2.7189561969366825e-09
2690	3.80626e-11	C	5	521.890A	-19.265	2.7189561969366825e-09
2691	5.3886e-13	He	1	3.68638m	-19.266	2.7127027712144696e-09
2692	2.56738e-10	O	7	77.3725A	-19.266	2.7127027712144696e-09
2693	2.02179e-10	N	6	98.2520A	-19.266	2.7127027712144696e-09
2694	8.3714e-11	Fe	8	237.290A	-19.267	2.706463727972286e-09
2695	2.7617e-12	Fe	4	7192.83A	-19.27	2.687832562718425e-09
2696	5.08292e-13	He	1	3.90808m	-19.27	2.687832562718425e-09
2697	3.94638e-12	Fe	4	5033.59A	-19.27	2.687832562718425e-09
2698	6.78759e-12	Fe	2	2926.59A	-19.272000000000002	2.6754830938637427e-09
2699	4.26991e-11	Ne	7	465.220A	-19.272000000000002	2.6754830938637427e-09
2700	7.60366e-11	O	7	261.248A	-19.273	2.669329653504033e-09
2701	3.58952e-12	Ar	10	5534.02A	-19.273	2.669329653504033e-09
2702	1.44804e-12	Fe	2	1.37182m	-19.274	2.6631903656644002e-09
2703	2.7932599999999998e-12	Fe	4	7111.58A	-19.275	2.6570651977949957e-09
2704	6.7575e-11	Fe	7	293.962A	-19.277	2.6448570921413303e-09
2705	1.12373e-11	Al	2	1767.73A	-19.278	2.638774089630952e-09
2706	6.13641e-12	Ti	2	3237.15A	-19.279	2.6327050776380934e-09
2707	1.31779e-12	He	1	1.50741m	-19.281	2.6206088965698373e-09
2708	1.62177e-11	C	5	1224.86A	-19.281	2.6206088965698373e-09
2709	1.5827000000000002e-13	He	1	12.5510m	-19.283	2.6085682924052086e-09
2710	3.21077e-14	He	1	61.8683m	-19.283	2.6085682924052086e-09
2711	1.8657400000000002e-10	C	6	106.469A	-19.284000000000002	2.6025687518181583e-09
2712	8.51075e-13	He	1	2.33404m	-19.285	2.5965830097915738e-09
2713	1.34663e-11	C	5	1475.12A	-19.285	2.5965830097915738e-09
2714	1.6697900000000002e-10	Si	5	118.964A	-19.285	2.5965830097915738e-09
2715	1.6858e-13	He	1	11.7834m	-19.287	2.584652794549472e-09
2716	1.28844e-10	Mg	5	154.174A	-19.288	2.5787082580811413e-09
2717	1.28424e-12	He	1	1.54678m	-19.288	2.5787082580811413e-09
2718	1.06228e-11	C	5	1869.98A	-19.288	2.5787082580811413e-09
2719	3.3404499999999997e-13	He	1	5.94664m	-19.288	2.5787082580811413e-09
2720	9.33699e-11	C	4	212.750A	-19.288	2.5787082580811413e-09
2721	5.06493e-12	Fe	6	3921.96A	-19.294	2.5433270543732216e-09
2722	8.27624e-11	Ne	4	240.018A	-19.294	2.5433270543732216e-09
2723	1.3052799999999999e-12	He	1	1.52185m	-19.295	2.5374775644697826e-09
2724	2.38374e-11	O	2	833.330A	-19.296	2.531641528019813e-09
2725	8.612370000000001e-13	He	1	2.30650m	-19.297	2.5258189140811865e-09
2726	7.59622e-14	He	1	26.1504m	-19.298	2.5200096917830258e-09
2727	7.56724e-13	He	1	2.62506m	-19.298	2.5200096917830258e-09
2728	2.6171700000000002e-12	He	1	7590.04A	-19.299	2.5142138303253703e-09
2729	8.270540000000001e-13	He	1	2.40183m	-19.299	2.5142138303253703e-09
2730	1.32795e-12	He	1	1.49588m	-19.3	2.5084312989791617e-09
2731	2.43528e-11	C	5	815.695A	-19.302	2.4969061040579916e-09
2732	2.55884e-10	O	7	77.6307A	-19.303	2.491163379377574e-09
2733	7.60709e-13	He	1	2.61131m	-19.304000000000002	2.4854338625974063e-09
2734	9.01572e-14	He	1	22.0331m	-19.304000000000002	2.4854338625974063e-09
2735	6.61028e-12	C	5	3005.09A	-19.304000000000002	2.4854338625974063e-09
2736	4.5461e-13	He	1	4.36956m	-19.305999999999997	2.4740143312984154e-09
2737	1.19787e-13	He	1	16.5832m	-19.305999999999997	2.4740143312984154e-09
2738	2.91503e-11	C	5	681.450A	-19.305999999999997	2.4740143312984154e-09
2739	5.5827e-11	C	6	355.822A	-19.307000000000002	2.4683242562343136e-09
2740	7.97322e-13	He	1	2.49140m	-19.312	2.440069582117223e-09
2741	1.7020199999999998e-10	N	6	116.711A	-19.312	2.440069582117223e-09
2742	5.51119e-13	He	1	3.60439m	-19.313	2.4344575778098378e-09
2743	5.88693e-12	Fe	5	3374.33A	-19.313	2.4344575778098378e-09
2744	3.85415e-11	C	5	515.405A	-19.314	2.4288584807541667e-09
2745	7.75202e-13	He	1	2.56249m	-19.315	2.423272261264375e-09
2746	5.56245e-13	He	1	3.57117m	-19.315	2.423272261264375e-09
2747	1.32162e-12	He	1	1.50304m	-19.316	2.417698889722903e-09
2748	8.549069999999999e-13	He	1	2.32358m	-19.317	2.41213833658025e-09
2749	3.24841e-11	Ca	7	611.514A	-19.317999999999998	2.406590572354956e-09
2750	1.59059e-11	Fe	7	1248.88A	-19.319000000000003	2.4010555676332682e-09
2751	2.38255e-11	O	3	833.749A	-19.320999999999998	2.3900237193842265e-09
2752	8.37216e-13	He	1	2.37268m	-19.322	2.3845268173670524e-09
2753	1.49508e-12	He	1	1.32865m	-19.323	2.379042557873691e-09
2754	8.049069999999999e-13	He	1	2.46792m	-19.323	2.379042557873691e-09
2755	7.99507e-11	Al	8	248.459A	-19.324	2.3735709118271454e-09
2756	5.45757e-13	He	1	3.63980m	-19.325	2.368111850217312e-09
2757	7.72488e-11	Fe	7	257.149A	-19.326	2.3626653441007504e-09
2758	3.5038099999999996e-14	He	1	56.6938m	-19.327	2.357231364600647e-09
2759	2.53364e-11	C	5	784.029A	-19.327	2.357231364600647e-09
2760	1.7607e-11	N	6	1128.22A	-19.328	2.3518098829066025e-09
2761	8.582690000000001e-13	He	1	2.31448m	-19.331	2.335620137549503e-09
2762	1.72972e-13	He	1	11.4842m	-19.331	2.335620137549503e-09
2763	5.41344e-13	He	1	3.66947m	-19.332	2.3302483602983736e-09
2764	1.3249799999999999e-12	He	1	1.49923m	-19.333	2.3248889377921003e-09
2765	2.32956e-13	He	1	8.52714m	-19.333	2.3248889377921003e-09
2766	8.30886e-13	He	1	2.39076m	-19.336	2.308884514917632e-09
2767	1.0624e-11	C	5	1869.77A	-19.337	2.30357422789222e-09
2768	4.944479999999999e-13	He	1	4.01750m	-19.337	2.30357422789222e-09
2769	1.30968e-12	He	1	1.51675m	-19.338	2.2982761541880507e-09
2770	2.0653499999999997e-10	O	7	96.1797A	-19.338	2.2982761541880507e-09
2771	4.94438e-11	Mg	5	401.758A	-19.34	2.2877165344486246e-09
2772	5.22629e-13	He	1	3.80087m	-19.342	2.2772054317548276e-09
2773	6.45625e-13	He	1	3.07678m	-19.342	2.2772054317548276e-09
2774	7.56683e-13	He	1	2.62520m	-19.343	2.2719680045988506e-09
2775	5.20446e-13	He	1	3.81681m	-19.343	2.2719680045988506e-09
2776	2.6024e-10	O	7	76.3313A	-19.344	2.266742623191066e-09
2777	4.38412e-14	He	1	45.3100m	-19.344	2.266742623191066e-09
2778	9.37101e-11	Cr	9	211.978A	-19.346	2.2563278868660034e-09
2779	4.57636e-11	N	4	434.067A	-19.346	2.2563278868660034e-09
2780	1.8313399999999998e-13	He	1	10.8469m	-19.346	2.2563278868660034e-09
2781	2.69591e-11	C	5	736.837A	-19.348	2.245961001907749e-09
2782	2.99031e-11	Ti	4	664.295A	-19.349	2.2407954349463205e-09
2783	2.6222400000000003e-12	He	1	7575.37A	-19.349	2.2407954349463205e-09
2784	2.47177e-12	Ar	3	8036.52A	-19.351	2.2304999151221442e-09
2785	2.8746e-11	C	5	691.034A	-19.351	2.2304999151221442e-09
2786	1.31984e-12	He	1	1.50507m	-19.352	2.225369907673557e-09
2787	8.41715e-12	Fe	2	2360.00A	-19.352999999999998	2.2202516989147094e-09
2788	2.64746e-11	S	2	750.323A	-19.352999999999998	2.2202516989147094e-09
2789	8.342489999999999e-13	He	1	2.38112m	-19.352999999999998	2.2202516989147094e-09
2790	3.04332e-12	N	2	6527.23A	-19.354	2.2151452617093316e-09
2791	2.54701e-11	O	4	779.912A	-19.354	2.2151452617093316e-09
2792	4.94389e-13	He	1	4.01798m	-19.355	2.2100505689836205e-09
2793	3.96614e-11	N	6	500.851A	-19.355999999999998	2.2049675937260403e-09
2794	2.7625e-12	Fe	4	7190.76A	-19.355999999999998	2.2049675937260403e-09
2795	5.60637e-13	He	1	3.54319m	-19.359	2.1897887035774016e-09
2796	7.014910000000001e-12	Fe	5	2831.75A	-19.359	2.1897887035774016e-09
2797	2.71233e-11	C	5	732.377A	-19.359	2.1897887035774016e-09
2798	6.76273e-12	Ti	4	2937.34A	-19.359	2.1897887035774016e-09
2799	8.41114e-14	He	1	23.6168m	-19.361	2.1797275383961283e-09
2800	1.25675e-13	He	1	15.8062m	-19.361	2.1797275383961283e-09
2801	3.85185e-13	He	1	5.15712m	-19.362000000000002	2.174714304173588e-09
2802	1.6794200000000001e-12	Mg	1	1.18282m	-19.362000000000002	2.174714304173588e-09
2803	1.2232299999999998e-12	Fe	5	1.62393m	-19.363	2.1697126000698198e-09
2804	1.76804e-13	He	1	11.2353m	-19.365	2.1597436762053715e-09
2805	1.67788e-12	Ca	2	1.18390m	-19.365	2.1597436762053715e-09
2806	5.56186e-13	He	1	3.57155m	-19.366	2.154776403590449e-09
2807	5.05597e-12	Fe	6	3928.91A	-19.366	2.154776403590449e-09
2808	2.35113e-10	O	7	84.4888A	-19.367	2.1498205553855166e-09
2809	6.22574e-11	Ca	4	319.070A	-19.37	2.135021294778561e-09
2810	1.3135100000000001e-12	He	1	1.51232m	-19.371	2.1301108820630922e-09
2811	4.93469e-11	Ca	7	402.547A	-19.371	2.1301108820630922e-09
2812	8.6808e-11	S	9	228.832A	-19.372	2.1252117629834563e-09
2813	5.70799e-13	He	1	3.48011m	-19.373	2.1203239115650297e-09
2814	3.4938e-12	Fe	4	5685.64A	-19.373	2.1203239115650297e-09
2815	1.08865e-11	C	5	1824.69A	-19.373	2.1203239115650297e-09
2816	3.77328e-11	Ar	8	526.450A	-19.374000000000002	2.11544730189291e-09
2817	7.710609999999999e-13	He	1	2.57625m	-19.374000000000002	2.11544730189291e-09
2818	1.19494e-12	Fe	4	1.66239m	-19.375	2.1105819081118155e-09
2819	8.05471e-13	He	1	2.46619m	-19.377	2.1008846650986296e-09
2820	3.55637e-11	Ne	3	558.560A	-19.378	2.09605276445272e-09
2821	5.51645e-13	He	1	3.60095m	-19.379	2.0912319768699123e-09
2822	1.8016700000000001e-13	He	1	11.0256m	-19.379	2.0912319768699123e-09
2823	1.31302e-12	He	1	1.51288m	-19.38	2.086422276790887e-09
2824	7.32762e-11	C	3	271.090A	-19.382	2.0768360372005443e-09
2825	5.4964e-12	Fe	6	3614.08A	-19.383	2.0720594468639732e-09
2826	1.03853e-10	Co	8	191.276A	-19.384	2.067293842380305e-09
2827	2.13126e-11	Ar	2	932.054A	-19.384	2.067293842380305e-09
2828	1.52797e-11	C	5	1300.06A	-19.385	2.0625391984827956e-09
2829	8.118029999999999e-13	He	1	2.44695m	-19.385	2.0625391984827956e-09
2830	9.61597e-12	B	3	2065.78A	-19.386	2.057795489962814e-09
2831	9.18368e-12	Fe	6	2163.02A	-19.386	2.057795489962814e-09
2832	1.31687e-12	He	1	1.50846m	-19.386	2.057795489962814e-09
2833	1.34928e-11	C	5	1472.23A	-19.387	2.0530626916696563e-09
2834	4.77007e-13	He	1	4.16440m	-19.387999999999998	2.04834077851053e-09
2835	1.09791e-10	O	7	180.930A	-19.387999999999998	2.04834077851053e-09
2836	4.98816e-12	Fe	6	3982.33A	-19.389	2.043629725450289e-09
2837	1.70356e-11	C	5	1166.06A	-19.39	2.0389295075114145e-09
2838	3.26685e-11	F	2	608.062A	-19.391	2.0342400997738362e-09
2839	5.644689999999999e-13	He	1	3.51914m	-19.392	2.029561477374748e-09
2840	2.62663e-12	He	1	7562.71A	-19.393	2.024893615508576e-09
2841	1.5068100000000001e-12	He	1	1.31831m	-19.394000000000002	2.0202364894267815e-09
2842	4.54208e-13	He	1	4.37343m	-19.396	2.0109543459066543e-09
2843	3.47585e-12	Fe	6	5715.00A	-19.397000000000002	2.006329279255304e-09
2844	1.44458e-10	O	7	137.510A	-19.397000000000002	2.006329279255304e-09
2845	5.19197e-11	O	7	382.599A	-19.397000000000002	2.006329279255304e-09
2846	2.541e-10	O	7	78.1758A	-19.398	2.001714849962085e-09
2847	7.11892e-11	N	6	279.038A	-19.398	2.001714849962085e-09
2848	2.8141500000000002e-14	He	1	70.5879m	-19.399	1.997111033561719e-09
2849	7.86935e-13	He	1	2.52428m	-19.399	1.997111033561719e-09
2850	7.48163e-11	Ne	3	265.510A	-19.401	1.9879351418598477e-09
2851	7.1712e-13	He	1	2.77003m	-19.402	1.983363017908661e-09
2852	1.37899e-11	Si	8	1440.51A	-19.402	1.983363017908661e-09
2853	9.94132e-11	O	5	199.817A	-19.404	1.97425029260096e-09
2854	6.36457e-11	N	3	312.110A	-19.405	1.9697096429296664e-09
2855	2.6368e-12	He	1	7533.56A	-19.407	1.960659649181737e-09
2856	5.67832e-13	He	1	3.49830m	-19.407	1.960659649181737e-09
2857	5.356569999999999e-14	He	1	37.0843m	-19.407	1.960659649181737e-09
2858	4.84452e-12	K	6	4100.40A	-19.408	1.9561502571229186e-09
2859	6.68568e-11	N	6	297.120A	-19.408	1.9561502571229186e-09
2860	5.34363e-13	He	1	3.71741m	-19.41	1.9471625630937402e-09
2861	2.2228900000000003e-10	O	7	89.3632A	-19.410999999999998	1.942684213471522e-09
2862	5.60578e-13	He	1	3.54357m	-19.412	1.9382161637675986e-09
2863	1.30742e-13	He	1	15.1936m	-19.412	1.9382161637675986e-09
2864	1.23243e-11	Al	3	1611.81A	-19.413	1.933758390292832e-09
2865	6.87283e-12	C	5	2890.29A	-19.415	1.9248735775464582e-09
2866	5.08785e-13	He	1	3.90430m	-19.416	1.920446491168443e-09
2867	1.04152e-11	N	6	1907.26A	-19.417	1.9160295868065486e-09
2868	1.7839199999999998e-10	N	6	111.353A	-19.417	1.9160295868065486e-09
2869	1.85704e-11	C	3	1069.69A	-19.418	1.911622841042804e-09
2870	9.10081e-14	He	1	21.8271m	-19.42	1.9028397319069134e-09
2871	1.04134e-11	N	6	1907.58A	-19.422	1.8940969774918735e-09
2872	1.4336700000000003e-14	He	1	138.557m	-19.422	1.8940969774918735e-09
2873	1.32303e-11	C	5	1501.43A	-19.423	1.8897406753297576e-09
2874	1.04816e-11	Fe	6	1895.18A	-19.423	1.8897406753297576e-09
2875	2.63755e-10	O	7	75.3142A	-19.425	1.8810581056127633e-09
2876	2.63047e-12	He	1	7551.69A	-19.426	1.8767317920237953e-09
2877	5.30171e-13	He	1	3.74680m	-19.426	1.8767317920237953e-09
2878	2.3417900000000003e-12	Fe	5	8482.60A	-19.429000000000002	1.8638124612405937e-09
2879	4.79331e-12	Fe	4	4144.20A	-19.429000000000002	1.8638124612405937e-09
2880	5.56713e-13	He	1	3.56817m	-19.429000000000002	1.8638124612405937e-09
2881	5.707399999999999e-13	He	1	3.48047m	-19.432000000000002	1.8509820665049527e-09
2882	6.06114e-12	Fe	2	3277.35A	-19.433	1.8467249258864027e-09
2883	1.21066e-11	C	5	1640.80A	-19.434	1.8424775764195589e-09
2884	8.123680000000001e-13	He	1	2.44525m	-19.437	1.8297940499979711e-09
2885	7.71714e-11	Fe	7	257.407A	-19.437	1.8297940499979711e-09
2886	2.63383e-12	He	1	7542.05A	-19.44	1.817197836358121e-09
2887	5.118280000000001e-12	Fe	5	3881.08A	-19.441	1.8130183973127128e-09
2888	1.66201e-11	Ti	4	1195.20A	-19.441	1.8130183973127128e-09
2889	5.08726e-13	He	1	3.90475m	-19.442	1.8088485707103517e-09
2890	5.70951e-13	He	1	3.47919m	-19.442999999999998	1.804688334443062e-09
2891	8.17692e-13	He	1	2.42933m	-19.442999999999998	1.804688334443062e-09
2892	1.82005e-12	Mg	2	1.09142m	-19.442999999999998	1.804688334443062e-09
2893	6.37256e-11	Fe	7	311.719A	-19.444000000000003	1.8005376664536404e-09
2894	7.827939999999999e-13	He	1	2.53763m	-19.445999999999998	1.7922649473334498e-09
2895	5.6441e-13	He	1	3.51951m	-19.447	1.7881428523415031e-09
2896	6.248e-12	Ca	2	3179.33A	-19.447	1.7881428523415031e-09
2897	1.2872100000000001e-12	Fe	4	1.54322m	-19.447	1.7881428523415031e-09
2898	1.41241e-12	Fe	5	1.40642m	-19.448	1.7840302379049551e-09
2899	2.74461e-11	Fe	8	723.763A	-19.448	1.7840302379049551e-09
2900	3.3734400000000002e-12	Co	3	5888.48A	-19.45	1.7758333635295302e-09
2901	2.83678e-11	Ar	8	700.246A	-19.451	1.7717490601316267e-09
2902	2.0473500000000002e-10	O	7	97.0252A	-19.453	1.7636086126425022e-09
2903	4.35376e-12	Mg	1	4562.60A	-19.453	1.7636086126425022e-09
2904	1.35134e-13	He	1	14.6998m	-19.455	1.7555055671121617e-09
2905	2.6070199999999998e-14	He	1	76.1959m	-19.456	1.7514680163486467e-09
2906	1.28147e-11	S	2	1550.13A	-19.46	1.7354104610562018e-09
2907	1.51654e-12	He	1	1.30986m	-19.461	1.7314191277541085e-09
2908	5.733579999999999e-13	He	1	3.46458m	-19.461	1.7314191277541085e-09
2909	1.50172e-11	C	5	1322.78A	-19.464000000000002	1.7195001223155654e-09
2910	5.677729999999999e-13	He	1	3.49866m	-19.464000000000002	1.7195001223155654e-09
2911	2.62209e-10	O	7	75.7582A	-19.467	1.7076631667333603e-09
2912	4.94778e-13	He	1	4.01482m	-19.467	1.7076631667333603e-09
2913	1.33542e-12	He	1	1.48751m	-19.467	1.7076631667333603e-09
2914	1.32291e-11	C	5	1501.57A	-19.468	1.7037356504372924e-09
2915	7.67274e-12	Mn	2	2588.97A	-19.468	1.7037356504372924e-09
2916	6.55508e-14	Fe	5	30.3039m	-19.468	1.7037356504372924e-09
2917	7.22004e-11	Fe	4	275.130A	-19.469	1.699817167178041e-09
2918	1.39493e-11	N	6	1424.05A	-19.469	1.699817167178041e-09
2919	1.20315e-11	C	5	1651.04A	-19.469	1.699817167178041e-09
2920	5.58052e-11	N	6	355.961A	-19.469	1.699817167178041e-09
2921	6.17149e-14	He	1	32.1875m	-19.469	1.699817167178041e-09
2922	2.22532e-14	He	1	89.2657m	-19.469	1.699817167178041e-09
2923	4.80255e-12	Fe	5	4136.23A	-19.469	1.699817167178041e-09
2924	3.13397e-11	Ca	6	633.844A	-19.47	1.6959076961802126e-09
2925	7.88522e-12	Si	1	2519.20A	-19.47	1.6959076961802126e-09
2926	1.45296e-13	He	1	13.6717m	-19.47	1.6959076961802126e-09
2927	1.24153e-16	P	5	1.60000c	-19.471	1.6920072167161526e-09
2928	5.611050000000001e-13	He	1	3.54024m	-19.471	1.6920072167161526e-09
2929	9.405210000000001e-18	H	1	21.1207c	-19.473	1.6842331497171417e-09
2930	4.31827e-11	Cl	7	460.009A	-19.473	1.6842331497171417e-09
2931	7.77809e-11	O	3	255.390A	-19.474	1.6803595209648476e-09
2932	5.440869999999999e-13	He	1	3.65097m	-19.475	1.6764948013114588e-09
2933	9.68963e-14	He	1	20.5007m	-19.476	1.6726389702666304e-09
2934	1.57064e-11	Si	2	1264.74A	-19.476	1.6726389702666304e-09
2935	7.966600000000001e-13	He	1	2.49347m	-19.477	1.6687920073871021e-09
2936	7.6826e-13	He	1	2.58564m	-19.477	1.6687920073871021e-09
2937	7.92943e-11	N	6	250.515A	-19.48	1.657304124012716e-09
2938	4.2302299999999996e-13	He	1	4.69584m	-19.48	1.657304124012716e-09
2939	9.54026e-13	He	1	2.08217m	-19.480999999999998	1.6534924303008765e-09
2940	4.6332199999999995e-12	Fe	2	4287.39A	-19.484	1.642109868474319e-09
2941	5.71267e-13	He	1	3.47726m	-19.484	1.642109868474319e-09
2942	5.8732e-11	Ar	8	338.222A	-19.485	1.6383331205804816e-09
2943	8.71057e-12	Ca	5	2280.50A	-19.485	1.6383331205804816e-09
2944	1.38966e-13	He	1	14.2945m	-19.489	1.6233127922469907e-09
2945	3.37867e-11	Sc	5	587.936A	-19.49	1.6195792764287985e-09
2946	5.20518e-13	He	1	3.81629m	-19.49	1.6195792764287985e-09
2947	2.70807e-12	Cl	9	7335.27A	-19.492	1.6121379855874831e-09
2948	4.11446e-11	N	6	482.796A	-19.493	1.6084301711114031e-09
2949	8.18256e-13	He	1	2.42766m	-19.493	1.6084301711114031e-09
2950	7.017239999999999e-13	Fe	4	2.83081m	-19.493	1.6084301711114031e-09
2951	8.22759e-13	He	1	2.41437m	-19.495	1.601040105755925e-09
2952	9.363879999999999e-13	Fe	4	2.12139m	-19.496	1.5973578156951624e-09
2953	1.1078099999999999e-13	Fe	2	17.9314m	-19.496	1.5973578156951624e-09
2954	6.54222e-11	C	6	303.635A	-19.497	1.5936839946665134e-09
2955	3.47115e-12	Al	3	5722.73A	-19.499000000000002	1.5863616818374607e-09
2956	9.10071e-12	Fe	7	2182.74A	-19.500999999999998	1.5790730119799047e-09
2957	3.15294e-12	O	1	6300.30A	-19.500999999999998	1.5790730119799047e-09
2958	1.12619e-11	Al	2	1763.87A	-19.500999999999998	1.5790730119799047e-09
2959	5.3832e-13	He	1	3.69009m	-19.502	1.5754412448328179e-09
2960	1.42329e-13	He	1	13.9567m	-19.503	1.571817830518381e-09
2961	5.64937e-13	He	1	3.51623m	-19.504	1.5682027498256116e-09
2962	6.44402e-11	Fe	7	308.262A	-19.508	1.5538253805959047e-09
2963	2.16354e-11	P	3	918.147A	-19.511	1.543128921913558e-09
2964	3.57947e-14	He	1	55.4955m	-19.512	1.5395798238795805e-09
2965	2.6886299999999996e-10	O	7	73.8832A	-19.512	1.5395798238795805e-09
2966	7.49423e-11	N	6	265.063A	-19.512	1.5395798238795805e-09
2967	1.88132e-11	S	2	1055.88A	-19.514	1.5325060971348479e-09
2968	9.04753e-12	P	2	2195.57A	-19.514	1.5325060971348479e-09
2969	7.92519e-13	He	1	2.50650m	-19.514	1.5325060971348479e-09
2970	8.36466e-11	N	6	237.481A	-19.516	1.525464871212277e-09
2971	5.682989999999999e-13	He	1	3.49542m	-19.518	1.5184559967841413e-09
2972	1.6623299999999998e-12	Ca	2	1.19497m	-19.519000000000002	1.5149636449032723e-09
2973	4.766050000000001e-13	He	1	4.16791m	-19.52	1.5114793252088511e-09
2974	7.81506e-12	Si	3	2541.82A	-19.52	1.5114793252088511e-09
2975	5.20459e-13	He	1	3.81672m	-19.522000000000002	1.5045347085277123e-09
2976	1.16108e-12	Mg	1	1.71087m	-19.523	1.501074374721353e-09
2977	1.52469e-12	He	1	1.30285m	-19.524	1.497621999461889e-09
2978	6.637460000000001e-12	Mg	5	2992.78A	-19.524	1.497621999461889e-09
2979	4.12007e-11	S	3	482.139A	-19.526	1.4907410514091939e-09
2980	1.01964e-13	He	1	19.4819m	-19.526	1.4907410514091939e-09
2981	6.86115e-14	He	1	28.9521m	-19.527	1.4873124421338489e-09
2982	7.08475e-12	Na	4	2803.83A	-19.53	1.4770738552992562e-09
2983	4.784520000000001e-13	He	1	4.15182m	-19.532	1.4702873173931888e-09
2984	8.90657e-11	O	7	223.032A	-19.532	1.4702873173931888e-09
2985	7.50877e-11	N	3	264.550A	-19.533	1.4669057504006711e-09
2986	2.30528e-12	Fe	2	8616.95A	-19.535	1.4601659306929387e-09
2987	1.06235e-11	C	5	1869.87A	-19.535	1.4601659306929387e-09
2988	2.47158e-11	Cl	7	803.716A	-19.535999999999998	1.4568076422438708e-09
2989	1.71859e-14	He	1	115.586m	-19.535999999999998	1.4568076422438708e-09
2990	5.52236e-13	He	1	3.59709m	-19.537	1.453457077643889e-09
2991	2.66048e-13	He	1	7.46649m	-19.538	1.4501142191286457e-09
2992	8.27151e-13	He	1	2.40155m	-19.539	1.446779048974638e-09
2993	2.72365e-10	O	7	72.9332A	-19.539	1.446779048974638e-09
2994	5.09115e-13	He	1	3.90177m	-19.542	1.4368194920558886e-09
2995	8.23323e-13	He	1	2.41272m	-19.543	1.4335148989256564e-09
2996	4.11466e-11	N	6	482.772A	-19.543	1.4335148989256564e-09
2997	7.26393e-11	N	6	273.467A	-19.543	1.4335148989256564e-09
2998	2.71932e-12	Fe	4	7304.94A	-19.544	1.4302179061487044e-09
2999	1.9752e-11	Ne	6	1005.69A	-19.546	1.4236466517735818e-09
3000	1.7946599999999997e-10	N	6	110.687A	-19.546	1.4236466517735818e-09
3001	5.72911e-11	N	6	346.729A	-19.546	1.4236466517735818e-09
3002	3.02061e-12	Co	3	6576.31A	-19.546	1.4236466517735818e-09
3003	8.1043e-12	Fe	2	2451.10A	-19.548	1.4171055895697899e-09
3004	8.04809e-13	He	1	2.46822m	-19.548	1.4171055895697899e-09
3005	2.15059e-11	N	4	923.676A	-19.548	1.4171055895697899e-09
3006	3.28826e-11	Cl	7	604.102A	-19.549	1.4138463371570725e-09
3007	1.35319e-12	He	1	1.46797m	-19.549	1.4138463371570725e-09
3008	2.0220099999999998e-12	C	1	9824.13A	-19.551	1.407350303308767e-09
3009	8.373129999999999e-13	He	1	2.37240m	-19.555999999999997	1.3912404976022662e-09
3010	7.11428e-11	Fe	6	279.220A	-19.56	1.3784855280528311e-09
3011	5.30243e-13	He	1	3.74630m	-19.56	1.3784855280528311e-09
3012	4.5180100000000003e-13	He	1	4.39672m	-19.562	1.3721519623644605e-09
3013	7.75154e-11	N	6	256.265A	-19.562	1.3721519623644605e-09
3014	1.374e-11	Si	8	1445.74A	-19.563	1.3689961004252713e-09
3015	8.060979999999999e-13	He	1	2.46427m	-19.564	1.365847496767116e-09
3016	1.5016e-11	C	5	1322.89A	-19.565	1.3627061346964224e-09
3017	2.4756099999999998e-12	Fe	4	8024.06A	-19.566	1.359571997558013e-09
3018	1.0635599999999999e-13	He	1	18.6774m	-19.569000000000003	1.350212769758558e-09
3019	4.3943900000000005e-14	He	1	45.2041m	-19.57	1.347107366562147e-09
3020	4.90069e-13	He	1	4.05340m	-19.57	1.347107366562147e-09
3021	1.8214500000000002e-10	N	6	109.059A	-19.570999999999998	1.3440091055948928e-09
3022	5.82733e-13	He	1	3.40884m	-19.572	1.3409179704301137e-09
3023	5.45217e-13	He	1	3.64341m	-19.572	1.3409179704301137e-09
3024	8.30983e-13	He	1	2.39048m	-19.574	1.3347570119901423e-09
3025	2.0035e-12	Fe	5	9914.87A	-19.576	1.3286243605829281e-09
3026	4.1216e-11	C	6	481.960A	-19.576	1.3286243605829281e-09
3027	1.32298e-11	C	5	1501.50A	-19.576	1.3286243605829281e-09
3028	2.98404e-11	Ti	4	665.690A	-19.576	1.3286243605829281e-09
3029	8.00668e-13	He	1	2.48098m	-19.577	1.3255686093497827e-09
3030	1.8867e-11	S	2	1052.87A	-19.578	1.3225198861494586e-09
3031	6.14285e-11	Ne	3	323.375A	-19.579	1.319478174817907e-09
3032	2.73355e-12	Fe	4	7266.92A	-19.579	1.319478174817907e-09
3033	9.1103e-10	O	7	21.8044A	-19.58	1.316443459228299e-09
3034	1.40083e-11	Fe	6	1418.05A	-19.58	1.316443459228299e-09
3035	7.449980000000001e-14	He	1	26.6638m	-19.581	1.3134157232908532e-09
3036	3.21977e-11	O	4	616.952A	-19.581	1.3134157232908532e-09
3037	1.16518e-13	He	1	17.0484m	-19.583	1.3073811261983926e-09
3038	1.53158e-12	He	1	1.29699m	-19.583	1.3073811261983926e-09
3039	3.8208199999999995e-12	N	1R	5199.00A	-19.584	1.3043742330485344e-09
3040	4.76542e-11	Ne	5	416.846A	-19.586	1.2983811778302574e-09
3041	8.277159999999999e-13	He	1	2.39991m	-19.586	1.2983811778302574e-09
3042	1.6921099999999999e-10	N	6	117.394A	-19.589000000000002	1.2894431846708922e-09
3043	1.1733499999999999e-14	He	1	169.296m	-19.589000000000002	1.2894431846708922e-09
3044	8.343459999999999e-13	He	1	2.38084m	-19.589000000000002	1.2894431846708922e-09
3045	1.50167e-11	C	5	1322.83A	-19.589000000000002	1.2894431846708922e-09
3046	5.59133e-13	He	1	3.55272m	-19.595	1.271751360927887e-09
3047	4.73162e-12	Fe	4	4198.24A	-19.597	1.2659081941917889e-09
3048	5.301840000000001e-13	He	1	3.74671m	-19.597	1.2659081941917889e-09
3049	8.37878e-13	He	1	2.37081m	-19.6	1.2571937434794292e-09
3050	1.1018800000000001e-13	He	1	18.0279m	-19.602	1.2514174629198728e-09
3051	1.2793799999999999e-14	He	1	155.266m	-19.602999999999998	1.2485392826238215e-09
3052	2.40095e-11	O	7	827.359A	-19.604	1.245667721958748e-09
3053	1.0484e-10	Co	8	189.474A	-19.604	1.245667721958748e-09
3054	2.84537e-11	Ne	4	698.133A	-19.605	1.242802765699934e-09
3055	8.26866e-11	Ne	4	240.238A	-19.609	1.2314086814565725e-09
3056	6.71707e-12	Ti	4	2957.31A	-19.611	1.2257508724955762e-09
3057	3.8242e-11	Ar	8	519.441A	-19.611	1.2257508724955762e-09
3058	7.16662e-11	N	3	277.180A	-19.612000000000002	1.2229317237193833e-09
3059	2.30442e-10	O	7	86.2017A	-19.612000000000002	1.2229317237193833e-09
3060	1.15468e-09	O	7	17.2034A	-19.612000000000002	1.2229317237193833e-09
3061	5.20848e-13	He	1	3.81387m	-19.613	1.2201190588054603e-09
3062	8.11706e-13	He	1	2.44725m	-19.614	1.2173128628413182e-09
3063	2.04088e-11	Ne	7	973.330A	-19.616	1.2117198182839475e-09
3064	1.1355e-13	He	1	17.4940m	-19.616	1.2117198182839475e-09
3065	2.1458e-14	He	1	92.5736m	-19.618	1.2061524714320522e-09
3066	2.37871e-11	O	3	835.092A	-19.618	1.2061524714320522e-09
3067	1.42105e-11	Fe	6	1397.87A	-19.618	1.2061524714320522e-09
3068	4.55677e-12	Fe	2	4359.33A	-19.619	1.2033783977274856e-09
3069	8.315469999999999e-13	He	1	2.38885m	-19.62	1.200610704215391e-09
3070	5.29135e-13	S	9	3.75414m	-19.624000000000002	1.1896034391168074e-09
3071	5.38392e-13	He	1	3.68959m	-19.625	1.1868674271303742e-09
3072	1.36753e-12	He	1	1.45258m	-19.625999999999998	1.1841377077968902e-09
3073	5.08406e-14	He	1	39.0720m	-19.627	1.181414266643646e-09
3074	2.61567e-11	O	5	759.442A	-19.628	1.1786970892312373e-09
3075	7.90676e-11	P	8	251.234A	-19.629	1.17598616115346e-09
3076	6.28847e-12	Ca	2	3158.87A	-19.629	1.17598616115346e-09
3077	4.94376e-13	He	1	4.01809m	-19.63	1.1732814680372526e-09
3078	1.7664e-11	C	6	1124.57A	-19.631	1.1705829955425828e-09
3079	2.55272e-11	N	5	778.169A	-19.631	1.1705829955425828e-09
3080	7.95671e-14	He	1	24.9657m	-19.631	1.1705829955425828e-09
3081	1.03458e-10	Fe	8	192.005A	-19.633	1.1652046552226684e-09
3082	1.09125e-11	S	1	1820.34A	-19.633	1.1652046552226684e-09
3083	8.3491e-13	He	1	2.37923m	-19.634	1.1625247588819892e-09
3084	1.472e-10	Li	3	134.949A	-19.635	1.1598510261318556e-09
3085	5.51105e-13	He	1	3.60448m	-19.635	1.1598510261318556e-09
3086	5.37444e-11	O	7	369.610A	-19.635	1.1598510261318556e-09
3087	2.66543e-11	C	5	745.262A	-19.636	1.1571834427964126e-09
3088	8.07565e-13	He	1	2.45980m	-19.636	1.1571834427964126e-09
3089	1.95612e-11	S	3	1015.50A	-19.637	1.1545219947323797e-09
3090	8.3566e-10	N	6	23.7710A	-19.637999999999998	1.151866667829043e-09
3091	1.5374700000000001e-12	He	1	1.29202m	-19.637999999999998	1.151866667829043e-09
3092	2.5241e-12	Fe	5	7869.93A	-19.639	1.1492174480081047e-09
3093	3.94727e-12	Fe	4	5032.45A	-19.639	1.1492174480081047e-09
3094	1.11799e-09	O	7	17.7680A	-19.641	1.143937273462167e-09
3095	4.74198e-13	He	1	4.18907m	-19.643	1.1386813591145698e-09
3096	8.34876e-13	He	1	2.37933m	-19.644000000000002	1.1360624646621549e-09
3097	7.63924e-11	N	6	260.032A	-19.644000000000002	1.1360624646621549e-09
3098	6.54228e-13	He	1	3.03632m	-19.647000000000002	1.1282418656646257e-09
3099	7.12078e-11	C	6	278.964A	-19.647000000000002	1.1282418656646257e-09
3100	5.65021e-13	He	1	3.51570m	-19.648	1.1256469813808795e-09
3101	3.2018299999999997e-13	He	1	6.20410m	-19.648	1.1256469813808795e-09
3102	7.87739e-11	N	6	252.171A	-19.655	1.107649130845278e-09
3103	1.81381e-12	Mg	2	1.09518m	-19.655	1.107649130845278e-09
3104	3.495e-12	Fe	6	5683.68A	-19.655	1.107649130845278e-09
3105	1.0452899999999999e-10	Fe	10	190.037A	-19.657	1.1025599453681028e-09
3106	8.34895e-12	Fe	2	2379.28A	-19.657	1.1025599453681028e-09
3107	4.18663e-11	N	6	474.473A	-19.658	1.100024127861944e-09
3108	1.8524799999999996e-10	N	6	107.232A	-19.659000000000002	1.097494142574207e-09
3109	7.30404e-12	Fe	5	2719.65A	-19.660999999999998	1.0924516150299466e-09
3110	1.84718e-10	N	6	107.539A	-19.662	1.089939046038426e-09
3111	4.13369e-12	Fe	6	4805.50A	-19.664	1.0849312310095985e-09
3112	1.8274000000000003e-10	Al	6	108.704A	-19.664	1.0849312310095985e-09
3113	5.38333e-13	He	1	3.68999m	-19.667	1.0774626169487115e-09
3114	1.4475799999999998e-10	N	6	137.225A	-19.667	1.0774626169487115e-09
3115	8.962e-15	He	1	221.652m	-19.669	1.0725121259045033e-09
3116	2.96072e-14	He	1	67.0933m	-19.669	1.0725121259045033e-09
3117	1.13069e-10	O	6	175.684A	-19.67	1.0700454164653823e-09
3118	1.1320600000000001e-10	O	6	175.471A	-19.67	1.0700454164653823e-09
3119	1.13101e-10	O	6	175.635A	-19.671	1.0675843803005482e-09
3120	2.80889e-17	N	5	7.07200c	-19.671	1.0675843803005482e-09
3121	3.2082799999999997e-12	Fe	5	6191.62A	-19.672	1.0651290043618149e-09
3122	1.95559e-11	S	3	1015.78A	-19.673	1.062679275631041e-09
3123	8.39592e-14	He	1	23.6597m	-19.674	1.0602351811199915e-09
3124	1.3232e-10	O	6	150.125A	-19.674	1.0602351811199915e-09
3125	9.69363e-11	O	7	204.923A	-19.675	1.057796707870329e-09
3126	2.85092e-11	Ne	4	696.774A	-19.675	1.057796707870329e-09
3127	8.175939999999999e-13	He	1	2.42962m	-19.675	1.057796707870329e-09
3128	8.16921e-12	N	6	2431.63A	-19.676	1.0553638429535196e-09
3129	3.4734499999999997e-13	Fe	5	5.71894m	-19.676	1.0553638429535196e-09
3130	6.89109e-11	Fe	7	288.263A	-19.677	1.0529365734707387e-09
3131	5.11687e-11	Ne	4	388.215A	-19.678	1.0505148865528538e-09
3132	5.305729999999999e-13	He	1	3.74397m	-19.68	1.045688209083138e-09
3133	5.67289e-14	He	1	35.0165m	-19.68	1.045688209083138e-09
3134	2.97257e-11	O	5	668.258A	-19.684	1.0361012819572773e-09
3135	9.609189999999999e-12	B	3	2067.24A	-19.684	1.0361012819572773e-09
3136	5.45288e-13	He	1	3.64293m	-19.686	1.0313408289851386e-09
3137	1.54254e-12	He	1	1.28778m	-19.687	1.0289688109012748e-09
3138	9.412130000000001e-14	He	1	21.1052m	-19.687	1.0289688109012748e-09
3139	3.82547e-11	Mg	6	519.268A	-19.687	1.0289688109012748e-09
3140	7.89655e-11	N	6	251.559A	-19.688	1.026602248307624e-09
3141	1.29326e-11	C	5	1536.00A	-19.689	1.0242411286568905e-09
3142	5.6935800000000005e-12	Mg	6	3488.92A	-19.689	1.0242411286568905e-09
3143	4.94387e-12	Na	5	4018.00A	-19.689	1.0242411286568905e-09
3144	8.134529999999999e-13	He	1	2.44199m	-19.691	1.0195351681393136e-09
3145	9.08043e-11	O	7	218.761A	-19.692	1.017190302321928e-09
3146	2.42984e-10	O	7	81.7521A	-19.692	1.017190302321928e-09
3147	5.56172e-13	He	1	3.57164m	-19.692	1.017190302321928e-09
3148	8.8629e-12	Fe	6	2241.31A	-19.692999999999998	1.0148508295462753e-09
3149	9.60767e-12	Ti	4	2067.56A	-19.694000000000003	1.012516737408679e-09
3150	3.2237900000000003e-12	Cl	2	6161.84A	-19.695999999999998	1.0078646455757032e-09
3151	5.700890000000001e-13	He	1	3.48445m	-19.697	1.0055466212153715e-09
3152	3.8199e-12	N	1	5200.26A	-19.698	1.0032339281631261e-09
3153	1.3792600000000001e-12	He	1	1.44023m	-19.698	1.0032339281631261e-09
3154	2.9099099999999997e-12	Fe	4	6826.48A	-19.699	1.000926554157299e-09
3155	6.60974e-12	C	5	3005.33A	-19.699	1.000926554157299e-09
3156	6.31323e-11	Mg	6	314.648A	-19.701	9.963277143791745e-10
3157	1.3137e-12	Fe	5	1.51210m	-19.701	9.963277143791745e-10
3158	5.25928e-12	Fe	5	3777.03A	-19.703	9.917500043504977e-10
3159	8.07111e-11	Si	7	246.118A	-19.703	9.917500043504977e-10
3160	7.39556e-11	C	3	268.600A	-19.704	9.894690426365062e-10
3161	8.7791e-14	He	1	22.6270m	-19.707	9.826575856580113e-10
3162	1.1057600000000001e-12	Si	7	1.79645m	-19.712	9.714091972903453e-10
3163	4.17803e-11	N	6	475.450A	-19.714000000000002	9.669459774479025e-10
3164	5.36487e-15	C	1	370.269m	-19.718	9.580809634409483e-10
3165	1.96736e-10	Si	6	100.970A	-19.718	9.580809634409483e-10
3166	5.52393e-12	Fe	5	3596.07A	-19.719	9.558774383722047e-10
3167	7.0997e-12	Mg	2	2797.93A	-19.719	9.558774383722047e-10
3168	2.66417e-13	He	1	7.45615m	-19.719	9.558774383722047e-10
3169	4.3086e-11	Cl	7	461.042A	-19.719	9.558774383722047e-10
3170	6.38533e-11	Fe	7	311.095A	-19.721	9.514855804797955e-10
3171	2.71974e-11	N	6	730.382A	-19.721	9.514855804797955e-10
3172	9.11539e-14	He	1	21.7922m	-19.721	9.514855804797955e-10
3173	3.65039e-14	He	1	54.4174m	-19.722	9.492972243709283e-10
3174	4.91969e-13	He	1	4.03775m	-19.722	9.492972243709283e-10
3175	8.57273e-13	He	1	2.31717m	-19.722	9.492972243709283e-10
3176	7.79821e-12	Ti	4	2547.31A	-19.723	9.47113901341453e-10
3177	4.1017e-11	C	3	484.299A	-19.723	9.47113901341453e-10
3178	3.7157e-11	P	5	534.609A	-19.723	9.47113901341453e-10
3179	1.89865e-11	O	7	1046.24A	-19.725	9.427623082442168e-10
3180	5.2867300000000004e-12	Fe	6	3757.42A	-19.726	9.405940151047578e-10
3181	1.90695e-11	O	1	1041.69A	-19.727999999999998	9.362723781637022e-10
3182	1.54693e-12	He	1	1.28412m	-19.729	9.34119011449217e-10
3183	6.179610000000001e-14	He	1	32.1451m	-19.729	9.34119011449217e-10
3184	5.08712e-13	He	1	3.90485m	-19.729	9.34119011449217e-10
3185	7.05368e-13	He	1	2.81619m	-19.73	9.319705973407415e-10
3186	8.22661e-13	He	1	2.41466m	-19.73	9.319705973407415e-10
3187	4.78392e-12	Fe	4	4152.34A	-19.73	9.319705973407415e-10
3188	3.09071e-12	Ca	5	6427.15A	-19.730999999999998	9.298271244476059e-10
3189	5.4523e-13	He	1	3.64332m	-19.730999999999998	9.298271244476059e-10
3190	1.20291e-11	C	5	1651.36A	-19.730999999999998	9.298271244476059e-10
3191	8.76712e-11	S	9	226.579A	-19.732	9.27688581405315e-10
3192	1.1008799999999999e-10	Fe	10	180.441A	-19.735	9.213024181304679e-10
3193	4.1110399999999997e-13	P	8	4.83197m	-19.736	9.19183481368638e-10
3194	2.15451e-11	N	4	921.994A	-19.736	9.19183481368638e-10
3195	4.14755e-12	F	2	4789.45A	-19.736	9.19183481368638e-10
3196	1.07844e-10	O	7	184.196A	-19.737000000000002	9.170694180261243e-10
3197	1.76555e-11	N	6	1125.11A	-19.739	9.128558667906185e-10
3198	5.744810000000001e-13	He	1	3.45781m	-19.74	9.107563565577973e-10
3199	1.55709e-12	He	1	1.27574m	-19.741	9.086616750645078e-10
3200	8.1852e-13	He	1	2.42687m	-19.741	9.086616750645078e-10
3201	5.59913e-15	He	1	354.777m	-19.741	9.086616750645078e-10
3202	5.4011e-12	Cl	2	3677.86A	-19.742	9.065718112049651e-10
3203	5.605640000000001e-13	He	1	3.54365m	-19.742	9.065718112049651e-10
3204	5.511770000000001e-13	He	1	3.60401m	-19.742	9.065718112049651e-10
3205	5.38722e-13	He	1	3.68733m	-19.743	9.044867538989263e-10
3206	1.06666e-11	Al	2	1862.31A	-19.743	9.044867538989263e-10
3207	1.67827e-11	Ti	4	1183.63A	-19.744	9.024064920916103e-10
3208	2.6955799999999997e-13	He	1	7.36926m	-19.744	9.024064920916103e-10
3209	9.72447e-15	He	1	204.273m	-19.745	9.003310147536836e-10
3210	7.59518e-11	O	7	261.540A	-19.747	8.961943694954164e-10
3211	8.91134e-13	He	1	2.22912m	-19.748	8.941331796429873e-10
3212	2.78287e-11	Ar	8	713.813A	-19.748	8.941331796429873e-10
3213	5.60465e-11	O	7	354.428A	-19.749000000000002	8.920767303956686e-10
3214	3.27002e-11	F	2	607.472A	-19.75	8.900250108503779e-10
3215	1.8900099999999995e-10	N	6	105.102A	-19.75	8.900250108503779e-10
3216	9.59866e-11	C	4	206.950A	-19.750999999999998	8.879780101290956e-10
3217	5.84643e-13	He	1	3.39771m	-19.752	8.8593571737882e-10
3218	4.59358e-11	Cr	9	432.440A	-19.753	8.838981217715259e-10
3219	1.0097899999999999e-13	Cr	5	19.6719m	-19.753	8.838981217715259e-10
3220	7.4963e-11	C	6	264.990A	-19.755	8.798369787982187e-10
3221	3.32813e-11	Na	5	596.865A	-19.756	8.778134099004228e-10
3222	5.51495e-12	Al	3	3601.93A	-19.756	8.778134099004228e-10
3223	4.10246e-11	K	3	484.209A	-19.756	8.778134099004228e-10
3224	6.830619999999999e-10	N	6	29.0815A	-19.757	8.757944950819426e-10
3225	2.73561e-12	Cl	4	7261.43A	-19.758	8.737802236386996e-10
3226	1.94633e-11	C	5	1020.61A	-19.758	8.737802236386996e-10
3227	1.93341e-11	O	1	1027.43A	-19.759	8.71770584891213e-10
3228	1.55076e-12	He	1	1.28095m	-19.761	8.677651628884249e-10
3229	4.9367199999999996e-12	Na	5	4023.82A	-19.761	8.677651628884249e-10
3230	2.94027e-12	Fe	4	6755.99A	-19.762	8.657693583967676e-10
3231	3.43351e-13	Cr	9	5.78547m	-19.762999999999998	8.637781441280706e-10
3232	7.568180000000001e-13	He	1	2.62473m	-19.765	8.598094440549247e-10
3233	3.79378e-12	Fe	4	5236.06A	-19.766	8.57831937208837e-10
3234	1.38898e-12	He	1	1.43014m	-19.766	8.57831937208837e-10
3235	1.76495e-11	Fe	8	1125.49A	-19.767	8.558589785022789e-10
3236	3.2586599999999996e-15	C	1	609.590m	-19.769000000000002	8.519266636901076e-10
3237	1.78737e-14	He	1	111.138m	-19.769000000000002	8.519266636901076e-10
3238	5.70726e-13	He	1	3.48056m	-19.769000000000002	8.519266636901076e-10
3239	5.78313e-13	He	1	3.43490m	-19.772000000000002	8.460620417883493e-10
3240	6.618830000000001e-14	He	1	30.0121m	-19.772000000000002	8.460620417883493e-10
3241	4.50055e-12	Fe	2	4413.78A	-19.773	8.441161530900804e-10
3242	5.1143e-11	O	2	388.410A	-19.773	8.441161530900804e-10
3243	4.23921e-14	He	1	46.8588m	-19.774	8.42174739811619e-10
3244	1.21135e-11	O	7	1639.86A	-19.774	8.42174739811619e-10
3245	1.1313799999999999e-10	O	7	175.577A	-19.775	8.40237791659799e-10
3246	1.55413e-12	He	1	1.27817m	-19.775	8.40237791659799e-10
3247	8.270540000000001e-13	He	1	2.40183m	-19.777	8.363772496816429e-10
3248	1.58433e-11	S	2	1253.81A	-19.778	8.344536353871112e-10
3249	6.01694e-12	Cr	9	3301.42A	-19.778	8.344536353871112e-10
3250	5.64396e-13	He	1	3.51960m	-19.78	8.306196691930016e-10
3251	1.04144e-12	Fe	4	1.90740m	-19.78	8.306196691930016e-10
3252	1.9157400000000003e-10	N	6	103.691A	-19.782	8.268033184734492e-10
3253	8.229129999999999e-13	He	1	2.41392m	-19.783	8.249017236096569e-10
3254	7.635039999999999e-14	He	1	26.0175m	-19.784000000000002	8.230045022926865e-10
3255	5.98182e-11	Ca	5	332.080A	-19.785	8.211116444636664e-10
3256	5.81675e-13	He	1	3.41504m	-19.785999999999998	8.192231400868461e-10
3257	1.02045e-10	O	7	194.664A	-19.785999999999998	8.192231400868461e-10
3258	1.05898e-11	Fe	6	1875.80A	-19.787	8.173389791495566e-10
3259	1.21226e-13	Co	3	16.3863m	-19.789	8.135836476580307e-10
3260	1.48229e-13	Mn	6	13.4012m	-19.789	8.135836476580307e-10
3261	2.3479e-11	C	5	846.054A	-19.79	8.117124571934075e-10
3262	3.31931e-11	Cl	7	598.451A	-19.79	8.117124571934075e-10
3263	5.51118e-13	He	1	3.60439m	-19.79	8.117124571934075e-10
3264	2.75414e-11	Fe	8	721.257A	-19.791	8.09845570347422e-10
3265	5.66419e-10	C	5	35.0703A	-19.792	8.079829772220327e-10
3266	5.562439999999999e-13	He	1	3.57118m	-19.792	8.079829772220327e-10
3267	1.94417e-12	Fe	5	1.02174m	-19.793	8.06124667941963e-10
3268	8.33075e-13	He	1	2.38448m	-19.795	8.024208615301263e-10
3269	3.85061e-12	Fe	2	5158.78A	-19.796	8.005753447611594e-10
3270	8.750440000000001e-13	He	1	2.27011m	-19.797	7.987340725629692e-10
3271	5.06305e-13	He	1	3.92341m	-19.797	7.987340725629692e-10
3272	5.67759e-13	He	1	3.49875m	-19.799	7.950642228524292e-10
3273	8.37216e-13	He	1	2.37268m	-19.799	7.950642228524292e-10
3274	5.60495e-11	O	7	354.409A	-19.799	7.950642228524292e-10
3275	7.75374e-11	C	6	256.192A	-19.801	7.914112345696917e-10
3276	5.17636e-12	Fe	5	3837.54A	-19.802	7.89591039240065e-10
3277	5.45619e-13	He	1	3.64072m	-19.802	7.89591039240065e-10
3278	3.63739e-11	K	3	546.118A	-19.804000000000002	7.859631979517782e-10
3279	7.002e-14	He	1	28.3697m	-19.804000000000002	7.859631979517782e-10
3280	1.7605e-11	N	6	1128.34A	-19.805	7.841555327586716e-10
3281	1.66265e-11	C	5	1194.75A	-19.808	7.787574440407039e-10
3282	1.98807e-11	Ne	6	999.183A	-19.809	7.769663516216964e-10
3283	8.30885e-13	He	1	2.39076m	-19.813	7.698430812935672e-10
3284	7.432050000000001e-13	He	1	2.67281m	-19.814	7.68072491339941e-10
3285	2.47703e-14	He	1	80.1945m	-19.815	7.663059736302046e-10
3286	9.45618e-11	Li	2	210.069A	-19.815	7.663059736302046e-10
3287	8.267440000000001e-13	He	1	2.40273m	-19.816	7.645435187984631e-10
3288	7.33829e-14	He	1	27.0696m	-19.817999999999998	7.610307604129911e-10
3289	5.20446e-13	He	1	3.81682m	-19.82	7.57534141686239e-10
3290	2.17527e-11	Fe	8	913.194A	-19.820999999999998	7.557918615081279e-10
3291	2.38538e-11	O	2	832.758A	-19.822	7.540535884632234e-10
3292	4.74594e-14	He	1	41.8557m	-19.822	7.540535884632234e-10
3293	9.8675e-11	O	7	201.312A	-19.823	7.523193133353812e-10
3294	3.82163e-12	N	1	5197.90A	-19.824	7.505890269296472e-10
3295	7.78368e-11	O	7	255.207A	-19.826	7.47140383610384e-10
3296	2.4322200000000003e-10	O	7	81.6720A	-19.827	7.45422008412485e-10
3297	2.70974e-11	Ca	7	733.077A	-19.828	7.437075853678762e-10
3298	3.76312e-11	N	6	527.872A	-19.828	7.437075853678762e-10
3299	5.14444e-12	Fe	5	3861.34A	-19.829	7.419971053868449e-10
3300	1.29453e-11	P	2	1534.49A	-19.83	7.402905594006091e-10
3301	8.30107e-13	He	1	2.39300m	-19.83	7.402905594006091e-10
3302	1.39713e-12	He	1	1.42180m	-19.83	7.402905594006091e-10
3303	1.0554700000000001e-10	O	7	188.205A	-19.83	7.402905594006091e-10
3304	8.34248e-13	He	1	2.38112m	-19.83	7.402905594006091e-10
3305	6.70666e-11	Fe	6	296.190A	-19.832	7.368892332415544e-10
3306	4.40365e-11	Ar	3	451.091A	-19.832	7.368892332415544e-10
3307	1.05464e-11	C	5	1883.53A	-19.832	7.368892332415544e-10
3308	2.43793e-11	Cl	7	814.810A	-19.834	7.335035347566581e-10
3309	6.21654e-11	Fe	7	319.542A	-19.836	7.301333921432732e-10
3310	5.606359999999999e-13	He	1	3.54320m	-19.836	7.301333921432732e-10
3311	2.63168e-15	He	1	754.820m	-19.837	7.28454131940319e-10
3312	5.98357e-11	N	6	331.983A	-19.838	7.267787339286569e-10
3313	4.95242e-12	Na	5	4011.06A	-19.839000000000002	7.251071892254936e-10
3314	1.37433e-10	Mg	5	144.539A	-19.840999999999998	7.217756243156028e-10
3315	2.48093e-10	O	7	80.0687A	-19.842	7.20115586445238e-10
3316	7.17762e-12	Fe	5	2767.56A	-19.842	7.20115586445238e-10
3317	5.56185e-13	He	1	3.57155m	-19.843	7.184593665560274e-10
3318	8.82002e-11	S	9	225.220A	-19.844	7.168069558668578e-10
3319	2.34891e-11	N	6	845.688A	-19.844	7.168069558668578e-10
3320	9.93143e-11	Ar	8	200.016A	-19.846	7.13513527065129e-10
3321	2.71954e-11	N	6	730.435A	-19.846	7.13513527065129e-10
3322	7.13328e-14	Mn	5	27.8476m	-19.847	7.118724914911323e-10
3323	5.67192e-12	Mg	6	3502.24A	-19.849	7.086017344938036e-10
3324	5.707979999999999e-13	He	1	3.48012m	-19.85	7.069719957292379e-10
3325	1.8941400000000002e-12	Fe	5	1.04873m	-19.851	7.053460052598223e-10
3326	3.27298e-11	F	2	606.923A	-19.852999999999998	7.021052347428876e-10
3327	6.77712e-11	Mg	6	293.110A	-19.852999999999998	7.021052347428876e-10
3328	2.60853e-11	C	5	761.520A	-19.852999999999998	7.021052347428876e-10
3329	6.53451e-11	N	6	303.993A	-19.852999999999998	7.021052347428876e-10
3330	1.31527e-11	C	5	1510.29A	-19.854	7.004904375131258e-10
3331	3.478e-12	Fe	4	5711.46A	-19.855999999999998	6.972719763035085e-10
3332	1.49396e-11	C	5	1329.65A	-19.857	6.956682952596863e-10
3333	5.515069999999999e-13	He	1	3.60185m	-19.857	6.956682952596863e-10
3334	2.82224e-11	O	3	703.854A	-19.862000000000002	6.877050461336759e-10
3335	2.33533e-11	Ar	4	850.605A	-19.862000000000002	6.877050461336759e-10
3336	3.06586e-14	He	1	64.7924m	-19.863	6.861233684186641e-10
3337	2.6663400000000003e-13	Cl	4	7.45009m	-19.863	6.861233684186641e-10
3338	5.18516e-14	He	1	38.3102m	-19.863	6.861233684186641e-10
3339	4.414869999999999e-12	N	6	4499.44A	-19.865	6.829709178954175e-10
3340	1.66786e-12	Ni	2	1.19102m	-19.866	6.81400128373204e-10
3341	2.3552e-11	C	6	843.430A	-19.866	6.81400128373204e-10
3342	2.2981799999999997e-10	O	7	86.4356A	-19.868	6.782693791667149e-10
3343	1.65599e-11	N	1	1199.55A	-19.868	6.782693791667149e-10
3344	5.18039e-13	He	1	3.83455m	-19.868	6.782693791667149e-10
3345	8.893799999999999e-13	He	1	2.23352m	-19.869	6.767094028835132e-10
3346	5.644680000000001e-13	He	1	3.51915m	-19.869	6.767094028835132e-10
3347	2.78722e-11	C	5	712.699A	-19.873	6.705052937862927e-10
3348	6.20137e-14	He	1	32.0324m	-19.875	6.674246017977546e-10
3349	7.11276e-11	N	6	279.279A	-19.875	6.674246017977546e-10
3350	3.14471e-14	O	1	63.1679m	-19.875999999999998	6.658895678103656e-10
3351	3.8838e-11	C	5	511.470A	-19.875999999999998	6.658895678103656e-10
3352	5.20054e-14	Si	3	38.1969m	-19.879	6.61305616268548e-10
3353	9.94741e-11	O	5	199.695A	-19.88	6.597846555573469e-10
3354	5.30536e-12	Fe	5	3744.23A	-19.88	6.597846555573469e-10
3355	2.41572e-11	N	4	822.299A	-19.88	6.597846555573469e-10
3356	2.72593e-11	C	6	728.723A	-19.881	6.582671929587045e-10
3357	5.678310000000001e-13	He	1	3.49831m	-19.884	6.537357134762887e-10
3358	1.64943e-11	S	2	1204.32A	-19.885	6.522321630583739e-10
3359	6.53264e-12	C	5	3040.80A	-19.886	6.507320707104651e-10
3360	5.60577e-13	He	1	3.54357m	-19.889	6.462524626447486e-10
3361	1.40403e-12	He	1	1.41482m	-19.889	6.462524626447486e-10
3362	1.0845399999999999e-10	Co	8	183.160A	-19.89	6.447661232261462e-10
3363	5.12763e-16	C	6	3874.00m	-19.89	6.447661232261462e-10
3364	8.1492e-15	He	1	243.760m	-19.891	6.432832022933497e-10
3365	3.2734e-12	Fe	5	6068.45A	-19.891	6.432832022933497e-10
3366	9.08232e-13	Fe	4	2.18716m	-19.892	6.418036919840498e-10
3367	4.34567e-12	Mg	1	4571.10A	-19.892	6.418036919840498e-10
3368	6.26676e-13	Fe	4	3.16981m	-19.892	6.418036919840498e-10
3369	5.568330000000001e-14	He	1	35.6740m	-19.895	6.373855464451654e-10
3370	3.29799e-11	N	6	602.320A	-19.897000000000002	6.344570258730773e-10
3371	5.69616e-12	Mg	6	3487.34A	-19.898	6.329978152062401e-10
3372	7.71984e-13	He	1	2.57317m	-19.898	6.329978152062401e-10
3373	4.64714e-11	Mg	7	427.456A	-19.9	6.300894544279737e-10
3374	5.3017e-13	He	1	3.74681m	-19.903	6.257519491332112e-10
3375	3.68543e-17	C	4	5.39000c	-19.905	6.22876880085472e-10
3376	5.56574e-13	He	1	3.56906m	-19.906	6.214443030148716e-10
3377	5.707399999999999e-13	He	1	3.48048m	-19.909000000000002	6.171663105238255e-10
3378	5.90462e-14	He	1	33.6422m	-19.909000000000002	6.171663105238255e-10
3379	3.57259e-14	He	1	55.6024m	-19.909000000000002	6.171663105238255e-10
3380	1.50459e-14	He	1	132.026m	-19.91	6.157468673987537e-10
3381	1.0723200000000002e-10	O	7	185.247A	-19.910999999999998	6.143306889022772e-10
3382	1.24757e-11	Ne	5	1592.26A	-19.914	6.101016661863343e-10
3383	5.75863e-11	Si	9	344.951A	-19.918	6.045082204897268e-10
3384	1.0378299999999998e-10	O	7	191.403A	-19.92	6.017307575090021e-10
3385	6.48246e-11	N	6	306.434A	-19.921	6.003468151707279e-10
3386	8.98135e-12	Si	1	2211.75A	-19.921	6.003468151707279e-10
3387	6.65632e-11	Ca	3	298.430A	-19.922	5.989660558115001e-10
3388	1.3187600000000001e-12	Fe	4	1.50629m	-19.922	5.989660558115001e-10
3389	1.43121e-11	Fe	6	1387.95A	-19.923	5.9758847211068e-10
3390	1.17749e-11	C	5	1687.01A	-19.923	5.9758847211068e-10
3391	3.53486e-11	C	2	561.959A	-19.924	5.962140567644459e-10
3392	9.31945e-12	Ca	2	2131.51A	-19.925	5.948428024857894e-10
3393	5.64409e-13	He	1	3.51951m	-19.925	5.948428024857894e-10
3394	2.51595e-10	O	7	78.9542A	-19.927	5.921097480669205e-10
3395	2.55423e-11	N	5	777.707A	-19.930999999999997	5.866812532671165e-10
3396	3.78696e-11	N	6	524.549A	-19.930999999999997	5.866812532671165e-10
3397	5.13109e-11	Ne	4	387.139A	-19.932000000000002	5.853319238280913e-10
3398	1.11158e-11	O	7	1787.04A	-19.933	5.839856977606678e-10
3399	5.27763e-13	He	1	3.76389m	-19.936	5.799655684944159e-10
3400	9.01114e-13	He	1	2.20443m	-19.937	5.786316847017606e-10
3401	6.3154e-11	Mg	6	314.540A	-19.937	5.786316847017606e-10
3402	2.51093e-10	O	7	79.1120A	-19.938	5.773008687567012e-10
3403	4.71114e-14	K	5	42.1649m	-19.938	5.773008687567012e-10
3404	3.46564e-12	Fe	4	5731.83A	-19.939	5.759731136033747e-10
3405	5.63714e-11	O	7	352.386A	-19.94	5.7464841220216e-10
3406	2.3243e-12	Fe	5	8546.41A	-19.94	5.7464841220216e-10
3407	5.677720000000001e-13	He	1	3.49867m	-19.941	5.73326757529627e-10
3408	3.29779e-11	N	6	602.356A	-19.941	5.73326757529627e-10
3409	1.4099200000000001e-12	He	1	1.40891m	-19.944000000000003	5.693800038918052e-10
3410	8.54101e-12	Fe	6	2325.77A	-19.944000000000003	5.693800038918052e-10
3411	2.31628e-12	Fe	5	8576.03A	-19.945999999999998	5.667639404055426e-10
3412	5.7842e-12	N	6	3434.26A	-19.947	5.654604195149301e-10
3413	1.29332e-11	P	2	1535.92A	-19.948	5.641598966391718e-10
3414	1.9743299999999998e-10	O	7	100.614A	-19.949	5.628623648830252e-10
3415	3.09348e-10	S	8	64.2140A	-19.949	5.628623648830252e-10
3416	2.35149e-11	N	6	844.759A	-19.949	5.628623648830252e-10
3417	5.60966e-13	He	1	3.54111m	-19.949	5.628623648830252e-10
3418	4.01362e-13	He	1	4.94926m	-19.95	5.615678173671106e-10
3419	4.0118e-14	He	1	49.5151m	-19.95	5.615678173671106e-10
3420	2.09341e-14	He	1	94.8903m	-19.951	5.602762472278567e-10
3421	1.51979e-12	Fe	7	1.30705m	-19.953	5.577020117039933e-10
3422	1.0746700000000002e-10	Co	8	184.843A	-19.954	5.56419332671039e-10
3423	5.43397e-11	Fe	10	365.561A	-19.958	5.513180495663842e-10
3424	3.85799e-11	Mg	6	514.892A	-19.958	5.513180495663842e-10
3425	2.66185e-13	He	1	7.46266m	-19.959	5.500500532389056e-10
3426	1.0728599999999999e-10	O	7	185.155A	-19.959	5.500500532389056e-10
3427	1.06912e-11	Al	2	1858.03A	-19.96	5.487849732220534e-10
3428	5.0280099999999996e-14	He	1	39.5076m	-19.96	5.487849732220534e-10
3429	1.65506e-11	N	1	1200.22A	-19.961	5.475228028085038e-10
3430	5.71128e-13	He	1	3.47811m	-19.961	5.475228028085038e-10
3431	1.23193e-12	Fe	5	1.61246m	-19.964000000000002	5.437536823455309e-10
3432	1.5918700000000002e-12	Fe	6	1.24787m	-19.965	5.425030835798875e-10
3433	7.3848e-11	Mg	6	268.991A	-19.965	5.425030835798875e-10
3434	6.96974e-11	N	6	285.010A	-19.965999999999998	5.412553611115885e-10
3435	5.19118e-11	Fe	6	382.658A	-19.969	5.375293854137819e-10
3436	6.44383e-11	Na	5	308.271A	-19.969	5.375293854137819e-10
3437	4.46182e-12	Fe	2	4452.10A	-19.97	5.362931021338309e-10
3438	4.11427e-11	N	6	482.819A	-19.97	5.362931021338309e-10
3439	1.8933e-11	Si	7	1049.20A	-19.971	5.350596622265167e-10
3440	5.67666e-11	O	7	349.932A	-19.972	5.33829059152268e-10
3441	3.29868e-13	He	1	6.02195m	-19.972	5.33829059152268e-10
3442	3.2063e-12	Co	3	6195.45A	-19.974	5.313763374198377e-10
3443	3.18138e-10	B	4	62.4397A	-19.976	5.289348849201207e-10
3444	1.57574e-11	C	5	1260.64A	-19.977	5.277183684427778e-10
3445	2.35397e-11	N	6	843.872A	-19.979	5.252937227838515e-10
3446	5.38319e-13	He	1	3.69009m	-19.979	5.252937227838515e-10
3447	7.9438e-13	He	1	2.50062m	-19.979	5.252937227838515e-10
3448	5.647979999999999e-13	He	1	3.51709m	-19.980999999999998	5.228802173597983e-10
3449	4.39498e-14	He	1	45.1981m	-19.980999999999998	5.228802173597983e-10
3450	1.04165e-11	Fe	6	1907.01A	-19.982	5.216776262314199e-10
3451	7.99632e-12	Fe	2	2484.20A	-19.983	5.204778009858843e-10
3452	4.5250200000000003e-13	He	1	4.38992m	-19.986	5.168948570059184e-10
3453	7.96708e-11	P	8	249.332A	-19.987000000000002	5.157060318243529e-10
3454	7.26332e-11	N	3	273.490A	-19.988	5.145199408648354e-10
3455	1.13642e-11	C	5	1747.98A	-19.988	5.145199408648354e-10
3456	1.39705e-11	C	5	1421.88A	-19.989	5.133365778388212e-10
3457	6.3557e-11	Fe	7	312.546A	-19.99	5.121559364722457e-10
3458	7.48807e-11	N	6	265.281A	-19.99	5.121559364722457e-10
3459	1.41499e-12	He	1	1.40386m	-19.993	5.086302798046394e-10
3460	2.266e-12	Fe	5	8766.29A	-19.994	5.074604626231704e-10
3461	2.60014e-14	He	1	76.3976m	-19.994	5.074604626231704e-10
3462	4.7312699999999996e-14	He	1	41.9855m	-19.995	5.062933359465582e-10
3463	5.681609999999999e-13	He	1	3.49627m	-19.995	5.062933359465582e-10
3464	3.1214900000000003e-12	O	1	6363.78A	-19.996	5.051288935868172e-10
3465	2.76995e-12	Fe	4	7171.42A	-19.998	5.02808037137098e-10
3466	1.27948e-12	Fe	5	1.55254m	-19.999000000000002	5.01651610742174e-10
3467	5.35913e-13	He	1	3.70666m	-20.0	5.004978440541563e-10
3468	9.108379999999998e-13	He	1	2.18090m	-20.002	4.981982653442683e-10
3469	3.7063e-11	O	7	535.964A	-20.002	4.981982653442683e-10
3470	2.43055e-11	Ne	4	817.283A	-20.005	4.947686926088633e-10
3471	1.9269799999999997e-10	Ne	8	103.086A	-20.005	4.947686926088633e-10
3472	2.0788499999999998e-10	Si	6	95.5548A	-20.008	4.913627288861059e-10
3473	7.1102300000000005e-12	Fe	5	2793.78A	-20.009	4.902326259696905e-10
3474	9.59346e-12	N	6	2070.63A	-20.01	4.891051222178568e-10
3475	7.35074e-12	C	5	2702.38A	-20.011	4.87980211652696e-10
3476	9.53867e-12	N	6	2082.52A	-20.012	4.868578883100365e-10
3477	7.65195e-11	Fe	4	259.600A	-20.012999999999998	4.857381462394396e-10
3478	9.71696e-11	Mn	9	204.431A	-20.012999999999998	4.857381462394396e-10
3479	2.25559e-12	Mg	1	8806.76A	-20.018	4.801779476579198e-10
3480	2.4031e-11	O	7	826.619A	-20.018	4.801779476579198e-10
3481	3.3081e-11	Mg	6	600.479A	-20.019000000000002	4.79073569024488e-10
3482	5.09932e-14	He	1	38.9551m	-20.02	4.779717303914326e-10
3483	4.11446e-11	N	6	482.796A	-20.02	4.779717303914326e-10
3484	8.4072e-12	Al	8	2362.79A	-20.021	4.768724259169072e-10
3485	1.58841e-11	S	2	1250.58A	-20.022000000000002	4.757756497725129e-10
3486	3.30449e-11	C	6	601.135A	-20.024	4.735896592275032e-10
3487	7.54799e-11	N	6	263.175A	-20.025	4.725004332369838e-10
3488	2.5620099999999996e-10	O	7	77.5345A	-20.025	4.725004332369838e-10
3489	5.31265e-11	Si	7	373.909A	-20.026	4.714137123967215e-10
3490	3.38762e-11	Fe	8	586.384A	-20.027	4.703294909450345e-10
3491	6.89667e-15	He	1	288.030m	-20.027	4.703294909450345e-10
3492	5.52788e-11	N	6	359.350A	-20.028	4.692477631334925e-10
3493	7.44321e-11	C	3	266.880A	-20.029	4.681685232268746e-10
3494	3.6731e-11	N	6	540.809A	-20.029	4.681685232268746e-10
3495	5.46563e-12	Fe	5	3634.43A	-20.031	4.660174842534963e-10
3496	3.6733e-11	N	6	540.780A	-20.031	4.660174842534963e-10
3497	2.2339900000000003e-12	Fe	2	8891.91A	-20.032	4.6494567378213764e-10
3498	7.34632e-11	Mg	6	270.400A	-20.032	4.6494567378213764e-10
3499	6.10109e-12	Fe	2	3255.89A	-20.032	4.6494567378213764e-10
3500	3.03935e-14	He	1	65.3575m	-20.033	4.638763284064575e-10
3501	5.62384e-12	F	4	3532.18A	-20.034000000000002	4.6280944245689306e-10
3502	1.41938e-12	He	1	1.39952m	-20.035999999999998	4.6068302622303605e-10
3503	1.1334100000000001e-10	Fe	10	175.263A	-20.038	4.585663799843031e-10
3504	1.0326799999999999e-10	Co	8	192.359A	-20.038	4.585663799843031e-10
3505	7.74538e-11	N	6	256.468A	-20.039	4.575117065772151e-10
3506	4.0555599999999997e-14	He	1	48.9808m	-20.04	4.5645945885165526e-10
3507	1.05908e-11	F	4	1875.64A	-20.04	4.5645945885165526e-10
3508	1.21087e-11	N	6	1640.51A	-20.04	4.5645945885165526e-10
3509	1.2784899999999998e-14	He	1	155.374m	-20.042	4.543622181422815e-10
3510	2.2365400000000003e-10	Si	7	88.8178A	-20.042	4.543622181422815e-10
3511	1.42954e-12	He	1	1.38957m	-20.049	4.4709746869027e-10
3512	5.1882e-11	Fe	6	382.878A	-20.049	4.4709746869027e-10
3513	5.45216e-13	He	1	3.64341m	-20.049	4.4709746869027e-10
3514	5.06746e-11	Ar	4	392.000A	-20.049	4.4709746869027e-10
3515	3.73279e-11	N	2	532.161A	-20.05	4.4606917304718316e-10
3516	6.88542e-11	C	3	288.500A	-20.051	4.4504324241845066e-10
3517	2.5970400000000003e-10	O	7	76.4889A	-20.052	4.4401967136468305e-10
3518	1.62736e-10	N	6	122.066A	-20.053	4.4299845445901216e-10
3519	8.7128e-12	Fe	2	2279.92A	-20.055	4.4096306144685555e-10
3520	7.250289999999999e-12	Fe	5	2739.82A	-20.055999999999997	4.399488745489186e-10
3521	8.12151e-13	He	1	2.44591m	-20.055999999999997	4.399488745489186e-10
3522	8.15083e-11	V	8	243.711A	-20.057000000000002	4.3893702021611174e-10
3523	7.06072e-11	N	6	281.338A	-20.059	4.369202877992555e-10
3524	5.42809e-13	He	1	3.65956m	-20.06	4.3591539902268793e-10
3525	8.01609e-10	N	7	24.7807A	-20.061	4.349128214261683e-10
3526	1.84103e-12	N	6	1.07898m	-20.061	4.349128214261683e-10
3527	4.2027e-11	Ar	3	472.659A	-20.062	4.339125496941336e-10
3528	9.18988e-13	He	1	2.16156m	-20.063	4.329145785232463e-10
3529	3.93041e-11	N	6	505.404A	-20.063	4.329145785232463e-10
3530	3.4225300000000003e-14	He	1	58.0402m	-20.063	4.329145785232463e-10
3531	5.13096e-11	Ne	4	387.149A	-20.064	4.3191890262235533e-10
3532	1.38469e-11	Fe	6	1434.58A	-20.066	4.2993441552682027e-10
3533	1.42321e-12	He	1	1.39575m	-20.069000000000003	4.269747678281559e-10
3534	9.31596e-12	Ca	2	2132.30A	-20.069000000000003	4.269747678281559e-10
3535	1.69364e-11	S	2	1172.88A	-20.069000000000003	4.269747678281559e-10
3536	2.5671899999999998e-14	Ar	4	77.3783m	-20.069000000000003	4.269747678281559e-10
3537	1.0206999999999999e-10	Mn	9	194.616A	-20.072	4.2403549420094715e-10
3538	2.8984299999999998e-12	Co	3	6853.53A	-20.074	4.2208722807695247e-10
3539	3.7588199999999997e-14	He	1	52.8476m	-20.075	4.211164543910624e-10
3540	1.7852200000000002e-14	He	1	111.272m	-20.077	4.191816000367283e-10
3541	1.69803e-11	Al	6	1169.85A	-20.078	4.182175091098861e-10
3542	3.3605900000000003e-12	Fe	4	5911.01A	-20.08	4.1629597419924327e-10
3543	2.38843e-11	O	7	831.694A	-20.083	4.1343021287029537e-10
3544	6.69704e-11	Cl	7	296.615A	-20.083	4.1343021287029537e-10
3545	1.42657e-12	He	1	1.39246m	-20.083	4.1343021287029537e-10
3546	1.82964e-11	N	2	1085.70A	-20.084	4.124793497668643e-10
3547	6.8088e-12	Fe	2	2917.47A	-20.086	4.105841793035731e-10
3548	1.08905e-11	S	2	1824.02A	-20.087	4.0963986189570445e-10
3549	3.13102e-11	N	2	634.441A	-20.088	4.0869771635760506e-10
3550	6.02751e-13	He	1	3.29563m	-20.088	4.0869771635760506e-10
3551	2.3518400000000002e-12	O	1	8446.36A	-20.088	4.0869771635760506e-10
3552	2.73073e-11	K	5	727.442A	-20.088	4.0869771635760506e-10
3553	8.08877e-11	N	6	245.581A	-20.088	4.0869771635760506e-10
3554	7.9233e-11	N	6	250.709A	-20.090999999999998	4.0588426106772763e-10
3555	3.93061e-11	N	6	505.378A	-20.093	4.040193922845352e-10
3556	3.15508e-11	Ca	6	629.602A	-20.093	4.040193922845352e-10
3557	9.92548e-11	Ar	8	200.136A	-20.094	4.030901734678288e-10
3558	3.68614e-11	He	1	538.896A	-20.094	4.030901734678288e-10
3559	6.54832e-13	Fe	4	3.03352m	-20.094	4.030901734678288e-10
3560	8.57211e-11	Mg	3	231.734A	-20.095	4.021630917950991e-10
3561	1.46558e-10	Ne	7	135.540A	-20.095	4.021630917950991e-10
3562	3.20155e-11	O	7	620.463A	-20.1	3.9755956895084544e-10
3563	3.679330000000001e-12	Ti	4	5398.93A	-20.101	3.966452073155274e-10
3564	7.29436e-11	O	5	272.326A	-20.101	3.966452073155274e-10
3565	8.00818e-11	P	8	248.052A	-20.101	3.966452073155274e-10
3566	8.18061e-11	N	6	242.824A	-20.104	3.939147209142985e-10
3567	1.28928e-11	S	2	1540.74A	-20.105	3.9300874219683784e-10
3568	2.5512899999999997e-13	Fe	3	7.78604m	-20.105999999999998	3.921048471726086e-10
3569	1.39567e-11	C	6	1423.29A	-20.107	3.9120303104924305e-10
3570	1.33247e-11	Fe	7	1490.80A	-20.107	3.9120303104924305e-10
3571	5.12741e-11	O	7	387.417A	-20.109	3.8940561639075196e-10
3572	2.63988e-11	Fe	8	752.475A	-20.111	3.87616460102466e-10
3573	5.51104e-13	He	1	3.60448m	-20.112000000000002	3.867249669829014e-10
3574	2.2244299999999997e-14	He	1	89.3012m	-20.113	3.858355242406177e-10
3575	2.6009e-12	Fe	2	7637.54A	-20.113	3.858355242406177e-10
3576	5.486979999999999e-13	He	1	3.62029m	-20.116	3.8317945117426156e-10
3577	1.08772e-11	S	1	1826.24A	-20.117	3.822981628920506e-10
3578	3.24064e-14	He	1	61.2979m	-20.117	3.822981628920506e-10
3579	1.70613e-12	Fe	6	1.16430m	-20.118	3.814189015166458e-10
3580	8.07729e-11	O	7	245.930A	-20.12	3.7966644084993563e-10
3581	4.68338e-11	Cr	9	424.147A	-20.12	3.7966644084993563e-10
3582	9.25884e-13	He	1	2.14546m	-20.12	3.7966644084993563e-10
3583	2.15131e-11	O	4	923.367A	-20.121	3.7879323226726443e-10
3584	6.0091800000000005e-12	O	7	3305.69A	-20.122	3.779220320086e-10
3585	2.54759e-11	O	4	779.736A	-20.122	3.779220320086e-10
3586	2.83303e-11	Na	5	701.174A	-20.124000000000002	3.761856379978555e-10
3587	3.706e-11	O	7	536.008A	-20.127	3.735959942811411e-10
3588	3.68e-11	C	6	539.795A	-20.128	3.7273674733814364e-10
3589	3.68484e-11	O	2	539.086A	-20.128	3.7273674733814364e-10
3590	2.7831e-11	N	6	713.752A	-20.129	3.7187947660827584e-10
3591	8.264879999999999e-13	He	1	2.40348m	-20.129	3.7187947660827584e-10
3592	1.66947e-11	Mg	7	1189.87A	-20.131	3.7017084561772914e-10
3593	8.88576e-11	O	7	223.554A	-20.131	3.7017084561772914e-10
3594	1.29539e-12	Fe	2	1.53347m	-20.132	3.693194762980559e-10
3595	2.9435e-13	He	1	6.74858m	-20.132	3.693194762980559e-10
3596	1.9914e-12	Mn	10	9975.13A	-20.133	3.6847006507348424e-10
3597	2.85346e-12	Co	3	6961.53A	-20.136	3.659335349871829e-10
3598	5.88787e-11	Ar	5	337.380A	-20.137	3.650919112115239e-10
3599	2.6076099999999996e-14	He	1	76.1787m	-20.141	3.6174472845033375e-10
3600	5.816310000000001e-13	K	6	3.41530m	-20.141	3.6174472845033375e-10
3601	3.65845e-13	He	1	5.42975m	-20.143	3.6008266239781717e-10
3602	2.85361e-11	Na	5	696.117A	-20.144000000000002	3.592544952556961e-10
3603	5.12418e-11	Al	8	387.661A	-20.147000000000002	3.567814047057939e-10
3604	8.78543e-11	Cl	7	226.107A	-20.147000000000002	3.567814047057939e-10
3605	1.11974e-11	P	2	1774.02A	-20.149	3.5514214305443575e-10
3606	3.99397e-11	N	6	497.361A	-20.152	3.5269736173796314e-10
3607	1.28865e-11	S	2	1541.49A	-20.153	3.5188618031601386e-10
3608	2.9438999999999996e-14	He	1	67.4767m	-20.153	3.5188618031601386e-10
3609	9.67283e-11	O	7	205.363A	-20.153	3.5188618031601386e-10
3610	9.93223e-17	Al	3	2.00000c	-20.154	3.5107686455956053e-10
3611	5.88826e-15	He	1	337.357m	-20.155	3.5026941017769445e-10
3612	1.01953e-10	F	6	194.840A	-20.157	3.4866006842340204e-10
3613	1.1075e-11	Ne	3	1793.64A	-20.158	3.4785817251840307e-10
3614	7.53664e-10	C	6	26.3572A	-20.158	3.4785817251840307e-10
3615	6.65402e-13	Fe	5	2.98533m	-20.16	3.4625990939482134e-10
3616	1.37925e-12	Fe	5	1.44024m	-20.162	3.446689896232549e-10
3617	2.35425e-11	Ar	4	843.770A	-20.164	3.4308537946406327e-10
3618	1.09555e-14	He	1	181.319m	-20.164	3.4308537946406327e-10
3619	7.43602e-11	N	6	267.138A	-20.164	3.4308537946406327e-10
3620	5.53765e-13	He	1	3.58716m	-20.167	3.40723596324347e-10
3621	1.4683500000000002e-10	Ne	7	135.284A	-20.167	3.40723596324347e-10
3622	3.5262599999999997e-10	S	9	56.3330A	-20.168	3.399399537986527e-10
3623	6.70614e-11	Si	9	296.213A	-20.169	3.3915811360075066e-10
3624	5.56172e-13	He	1	3.57164m	-20.169	3.3915811360075066e-10
3625	3.93745e-11	C	6	504.501A	-20.172	3.368233655690756e-10
3626	9.317729999999999e-13	He	1	2.13190m	-20.173	3.360486933251957e-10
3627	4.49337e-11	O	7	442.084A	-20.174	3.352758027780325e-10
3628	4.29364e-11	N	6	462.648A	-20.178	3.3220197574204083e-10
3629	6.49909e-11	N	3	305.650A	-20.178	3.3220197574204083e-10
3630	8.75085e-11	Si	9	227.000A	-20.182000000000002	3.2915632972170534e-10
3631	6.94974e-11	S	5	285.830A	-20.183	3.283992911709446e-10
3632	6.77563e-14	F	2	29.3175m	-20.184	3.2764399376053177e-10
3633	6.38268e-13	He	1	3.11224m	-20.185	3.268904334859605e-10
3634	1.5348e-12	Fe	2	1.29427m	-20.187	3.253885083723123e-10
3635	2.34982e-12	Fe	5	8453.62A	-20.187	3.253885083723123e-10
3636	1.21252e-11	O	7	1638.28A	-20.188	3.246401355701831e-10
3637	2.5509799999999998e-14	He	1	77.8700m	-20.19	3.2314854963629263e-10
3638	1.53477e-14	He	1	129.430m	-20.192	3.216638169172553e-10
3639	2.1945e-12	Fe	2	9051.95A	-20.192999999999998	3.2092401066775343e-10
3640	5.89299e-11	Ar	8	337.086A	-20.194000000000003	3.201859059254039e-10
3641	1.42453e-12	Fe	6	1.39446m	-20.194000000000003	3.201859059254039e-10
3642	4.16985e-13	He	1	4.76383m	-20.195	3.194494987768592e-10
3643	2.66417e-13	He	1	7.45615m	-20.195999999999998	3.187147853177568e-10
3644	1.66928e-16	O	6	1.19000c	-20.195999999999998	3.187147853177568e-10
3645	2.36392e-13	Ni	4	8.40319m	-20.197	3.1798176165271643e-10
3646	1.48396e-11	O	4	1338.61A	-20.198	3.1725042389532226e-10
3647	8.38222e-13	He	1	2.36983m	-20.199	3.165207681680942e-10
3648	2.71954e-11	N	6	730.435A	-20.2	3.157927906024729e-10
3649	8.82458e-11	O	7	225.104A	-20.202	3.143418545262561e-10
3650	3.36136e-11	N	6	590.965A	-20.203	3.1361888832294716e-10
3651	4.10282e-11	C	3	484.166A	-20.204	3.1289758489576177e-10
3652	4.18852e-11	S	3	474.260A	-20.206	3.1145995108145134e-10
3653	5.17807e-11	O	7	383.627A	-20.207	3.1074361307213247e-10
3654	1.83153e-11	N	2	1084.58A	-20.207	3.1074361307213247e-10
3655	3.19541e-11	O	7	621.656A	-20.207	3.1074361307213247e-10
3656	4.54822e-13	He	1	4.36752m	-20.208	3.1002892259451906e-10
3657	4.0948e-11	N	6	485.114A	-20.208	3.1002892259451906e-10
3658	9.598319999999999e-12	C	6	2069.58A	-20.211	3.0789469850326823e-10
3659	7.69333e-11	N	6	258.203A	-20.212	3.0718656034733565e-10
3660	2.38109e-11	N	6	834.258A	-20.212	3.0718656034733565e-10
3661	5.58157e-13	He	1	3.55894m	-20.212	3.0718656034733565e-10
3662	2.2558699999999999e-13	He	1	8.80569m	-20.212	3.0718656034733565e-10
3663	1.09623e-11	S	2	1812.08A	-20.214000000000002	3.05775166307318e-10
3664	1.24647e-10	Ne	7	159.366A	-20.215999999999998	3.0437025703387164e-10
3665	1.91795e-14	He	1	103.572m	-20.217	3.0367022486837986e-10
3666	4.49307e-11	O	7	442.114A	-20.218	3.0297180273219084e-10
3667	5.605640000000001e-13	He	1	3.54366m	-20.219	3.0227498692234e-10
3668	9.368399999999999e-13	He	1	2.12037m	-20.22	3.015797737443817e-10
3669	4.71771e-11	Cr	9	421.061A	-20.221	3.0088615951235996e-10
3670	1.84595e-12	Fe	4	1.07611m	-20.221	3.0088615951235996e-10
3671	1.76535e-11	N	6	1125.24A	-20.223	2.9950371318469957e-10
3672	7.87305e-12	O	7	2523.10A	-20.225	2.9812761862094623e-10
3673	5.59582e-11	O	7	354.988A	-20.227	2.967578466374006e-10
3674	2.25423e-14	He	1	88.1207m	-20.227	2.967578466374006e-10
3675	4.9904099999999995e-12	Fe	4	3980.53A	-20.227999999999998	2.9607532252997963e-10
3676	9.115460000000001e-12	Fe	5	2179.21A	-20.229	2.953943681844429e-10
3677	5.68319e-13	He	1	3.49530m	-20.23	2.9471497999044065e-10
3678	7.21443e-11	Al	6	275.343A	-20.230999999999998	2.940371543459268e-10
3679	5.20165e-11	Fe	6	381.888A	-20.234	2.920130168129605e-10
3680	3.204e-11	O	7	619.988A	-20.235	2.9134140551130857e-10
3681	3.77535e-12	Fe	2	5261.62A	-20.236	2.9067133887278414e-10
3682	1.28797e-11	P	2	1542.30A	-20.236	2.9067133887278414e-10
3683	1.65439e-11	N	1	1200.71A	-20.237000000000002	2.9000281334476296e-10
3684	7.47476e-11	Cl	7	265.754A	-20.238	2.893358253827916e-10
3685	5.64131e-11	N	6	352.125A	-20.239	2.886703714505615e-10
3686	2.88429e-11	Fe	8	688.711A	-20.242	2.866831785911847e-10
3687	7.42736e-11	N	3	267.450A	-20.243	2.8602382557727895e-10
3688	8.08981e-13	Ca	7	2.45549m	-20.245	2.847096654712301e-10
3689	5.61989e-13	He	1	3.53467m	-20.246	2.8405485141154557e-10
3690	5.70726e-13	He	1	3.48056m	-20.246	2.8405485141154557e-10
3691	9.41515e-11	O	7	210.984A	-20.246	2.8405485141154557e-10
3692	7.99351e-12	Fe	2	2485.07A	-20.247	2.8340154338240414e-10
3693	1.53729e-11	N	6	1292.17A	-20.247	2.8340154338240414e-10
3694	5.0043800000000005e-12	Fe	5	3969.42A	-20.249000000000002	2.820994315686273e-10
3695	8.10399e-14	Fe	2	24.5120m	-20.249000000000002	2.820994315686273e-10
3696	1.09702e-13	He	1	18.1076m	-20.250999999999998	2.80803302415201e-10
3697	8.62799e-12	Fe	6	2302.33A	-20.250999999999998	2.80803302415201e-10
3698	1.08961e-10	Fe	10	182.307A	-20.252	2.80157472741229e-10
3699	5.06248e-12	Fe	5	3923.86A	-20.252	2.80157472741229e-10
3700	3.75414e-12	N	6	5291.35A	-20.254	2.788702660781305e-10
3701	3.81536e-11	Mg	7	520.645A	-20.254	2.788702660781305e-10
3702	6.32803e-12	N	6	3139.12A	-20.255	2.782288822643647e-10
3703	5.64396e-13	He	1	3.51960m	-20.257	2.769505366696072e-10
3704	6.01752e-11	S	4	330.110A	-20.257	2.769505366696072e-10
3705	6.783e-11	Si	9	292.857A	-20.257	2.769505366696072e-10
3706	5.36877e-11	S	4	370.000A	-20.259	2.7567806453934047e-10
3707	1.96215e-14	He	1	101.238m	-20.261	2.744114388874441e-10
3708	5.653520000000001e-13	He	1	3.51365m	-20.262	2.737803100916409e-10
3709	9.41232e-13	He	1	2.11047m	-20.262	2.737803100916409e-10
3710	8.479459999999999e-13	He	1	2.34266m	-20.264	2.7252240382940095e-10
3711	4.06302e-11	Ar	3	488.909A	-20.264	2.7252240382940095e-10
3712	1.0183700000000001e-10	O	7	195.062A	-20.264	2.7252240382940095e-10
3713	9.54288e-12	N	6	2081.60A	-20.266	2.712702771214469e-10
3714	1.234e-11	C	5	1609.76A	-20.268	2.7002390341313675e-10
3715	1.90069e-13	He	1	10.4512m	-20.269000000000002	2.6940286566890075e-10
3716	3.73667e-11	N	6	531.609A	-20.27	2.6878325627184246e-10
3717	7.269839999999999e-12	Fe	2	2732.45A	-20.271	2.6816507193685015e-10
3718	9.513940000000001e-13	He	1	2.08793m	-20.271	2.6816507193685015e-10
3719	1.18461e-12	Fe	2	1.67688m	-20.271	2.6816507193685015e-10
3720	5.0672800000000006e-15	He	1	392.014m	-20.273	2.6693296535040327e-10
3721	9.45941e-15	He	1	209.997m	-20.275	2.6570651977949956e-10
3722	5.67758e-13	He	1	3.49875m	-20.276	2.650954117420745e-10
3723	5.59244e-11	O	7	355.202A	-20.277	2.64485709214133e-10
3724	1.2921700000000002e-10	Mg	5	153.729A	-20.278	2.638774089630952e-10
3725	4.836010000000001e-13	He	1	4.10761m	-20.279	2.6327050776380935e-10
3726	5.024869999999999e-12	Fe	6	3953.22A	-20.279	2.6327050776380935e-10
3727	4.43908e-12	Fe	2	4474.90A	-20.283	2.6085682924052087e-10
3728	1.92261e-10	Li	3	103.320A	-20.285	2.5965830097915736e-10
3729	5.76747e-11	N	6	344.423A	-20.285	2.5965830097915736e-10
3730	1.29791e-11	O	7	1530.50A	-20.285	2.5965830097915736e-10
3731	2.15295e-12	Fe	2	9226.62A	-20.288	2.5787082580811417e-10
3732	2.4830299999999998e-12	Cr	2	8000.08A	-20.29	2.5668601698630943e-10
3733	3.99398e-11	N	6	497.360A	-20.29	2.5668601698630943e-10
3734	1.30535e-11	O	7	1521.77A	-20.292	2.5550665186655704e-10
3735	1.3291200000000001e-14	He	1	149.456m	-20.293	2.5491900287435226e-10
3736	9.45064e-13	He	1	2.10192m	-20.293	2.5491900287435226e-10
3737	3.67056e-12	Fe	4	5411.83A	-20.296	2.531641528019813e-10
3738	5.13275e-12	Fe	6	3870.14A	-20.296	2.531641528019813e-10
3739	1.53224e-11	N	6	1296.43A	-20.297	2.5258189140811867e-10
3740	7.32951e-11	N	3	271.020A	-20.297	2.5258189140811867e-10
3741	6.08364e-14	O	3	32.6523m	-20.299	2.5142138303253707e-10
3742	1.66541e-14	He	1	119.277m	-20.299	2.5142138303253707e-10
3743	4.41464e-12	Co	3	4499.67A	-20.301	2.502662067086013e-10
3744	5.0039e-11	O	7	396.979A	-20.302	2.496906104057991e-10
3745	5.38825e-12	Ca	7	3686.63A	-20.302	2.496906104057991e-10
3746	5.00421e-11	O	7	396.955A	-20.304000000000002	2.4854338625974064e-10
3747	3.8732300000000005e-14	Fe	2	51.2865m	-20.304000000000002	2.4854338625974064e-10
3748	1.46733e-10	Ne	7	135.378A	-20.304000000000002	2.4854338625974064e-10
3749	6.77976e-12	Ti	4	2929.97A	-20.304000000000002	2.4854338625974064e-10
3750	1.33944e-11	S	1	1483.04A	-20.305999999999997	2.4740143312984155e-10
3751	1.02022e-10	O	7	194.707A	-20.305999999999997	2.4740143312984155e-10
3752	9.484270000000001e-13	He	1	2.09446m	-20.305999999999997	2.4740143312984155e-10
3753	1.05339e-10	O	7	188.577A	-20.308	2.4626472679797445e-10
3754	1.64813e-11	O	7	1205.27A	-20.308	2.4626472679797445e-10
3755	7.54214e-11	O	7	263.380A	-20.308	2.4626472679797445e-10
3756	1.93026e-10	Ne	8	102.911A	-20.308	2.4626472679797445e-10
3757	1.47854e-11	O	4	1343.51A	-20.311	2.4456945234306513e-10
3758	1.1410700000000001e-12	Co	3	1.74087m	-20.312	2.4400695821172234e-10
3759	1.0668099999999999e-13	He	1	18.6205m	-20.313	2.4344575778098374e-10
3760	8.17358e-12	C	6	2430.33A	-20.314	2.4288584807541665e-10
3761	2.50585e-12	O	7	7927.22A	-20.317	2.41213833658025e-10
3762	3.5269599999999997e-12	Fe	4	5632.18A	-20.317999999999998	2.406590572354956e-10
3763	1.75995e-12	O	1	1.12869m	-20.317999999999998	2.406590572354956e-10
3764	3.53968e-11	Na	4	561.193A	-20.32	2.3955332930692213e-10
3765	3.76916e-11	Mg	7	527.026A	-20.32	2.3955332930692213e-10
3766	2.34891e-11	N	6	845.688A	-20.320999999999998	2.390023719384226e-10
3767	2.7772e-12	Co	3	7152.69A	-20.322	2.3845268173670523e-10
3768	4.6806300000000004e-12	Fe	2	4243.97A	-20.322	2.3845268173670523e-10
3769	2.41494e-11	S	3	822.565A	-20.323	2.3790425578736914e-10
3770	1.9610400000000003e-12	Fe	5	1.01295m	-20.323	2.3790425578736914e-10
3771	3.85825e-11	Mg	6	514.857A	-20.325	2.3681118502173116e-10
3772	1.15161e-11	Al	2	1724.92A	-20.326	2.36266534410075e-10
3773	8.560950000000001e-13	He	1	2.32036m	-20.326	2.36266534410075e-10
3774	1.7755e-11	Si	5	1118.81A	-20.327	2.3572313646006466e-10
3775	1.53809e-11	C	6	1291.50A	-20.327	2.3572313646006466e-10
3776	7.96715e-12	Fe	2	2493.29A	-20.327	2.3572313646006466e-10
3777	3.00563e-11	Ca	5	660.908A	-20.329	2.3464008702744227e-10
3778	2.21646e-10	O	7	89.6225A	-20.33	2.3410042980260984e-10
3779	5.35413e-11	O	7	371.012A	-20.33	2.3410042980260984e-10
3780	1.45542e-14	He	1	136.486m	-20.33	2.3410042980260984e-10
3781	3.77028e-11	Ar	8	526.869A	-20.334	2.31954184161552e-10
3782	5.1606599999999995e-12	Fe	5	3849.21A	-20.334	2.31954184161552e-10
3783	6.24418e-12	Ca	2	3181.27A	-20.334	2.31954184161552e-10
3784	9.61165e-11	O	7	206.671A	-20.336	2.308884514917632e-10
3785	1.50534e-11	Si	5	1319.60A	-20.337	2.30357422789222e-10
3786	1.8299e-11	N	2	1085.55A	-20.345	2.2615292598270405e-10
3787	4.98874e-12	Fe	4	3981.86A	-20.345	2.2615292598270405e-10
3788	8.73893e-11	Ca	6	227.310A	-20.345	2.2615292598270405e-10
3789	5.23783e-11	Ne	3	379.250A	-20.346	2.2563278868660034e-10
3790	1.09642e-10	O	7	181.176A	-20.348	2.245961001907749e-10
3791	9.79386e-11	Cr	7	202.826A	-20.351	2.2304999151221445e-10
3792	5.059979999999999e-13	He	1	3.92580m	-20.351	2.2304999151221445e-10
3793	5.50626e-11	Na	4	360.761A	-20.354	2.2151452617093316e-10
3794	6.36092e-11	Si	7	312.289A	-20.359	2.1897887035774014e-10
3795	3.12969e-12	Si	2	6347.11A	-20.36	2.1847523293170914e-10
3796	2.9105e-11	Si	4	682.509A	-20.361	2.1797275383961283e-10
3797	5.35444e-11	O	7	370.991A	-20.361	2.1797275383961283e-10
3798	2.51708e-12	Fe	11	7891.87A	-20.364	2.164722399566251e-10
3799	2.44477e-12	Cr	2	8125.30A	-20.364	2.164722399566251e-10
3800	4.49802e-12	Fe	2	4416.27A	-20.367	2.1498205553855165e-10
3801	4.12594e-12	Fe	2	4814.53A	-20.367	2.1498205553855165e-10
3802	1.0713099999999999e-10	O	7	185.423A	-20.368	2.1448761053151786e-10
3803	3.87513e-11	Mg	6	512.614A	-20.37	2.1350212947785608e-10
3804	5.31704e-11	O	2	373.600A	-20.371	2.1301108820630921e-10
3805	2.92288e-11	Si	4	679.620A	-20.371	2.1301108820630921e-10
3806	5.02296e-11	Mn	9	395.473A	-20.371	2.1301108820630921e-10
3807	1.0500600000000001e-10	Mn	9	189.174A	-20.372	2.1252117629834563e-10
3808	1.15868e-14	He	1	171.441m	-20.372	2.1252117629834563e-10
3809	8.22391e-15	He	1	241.545m	-20.373	2.1203239115650297e-10
3810	3.29779e-11	N	6	602.356A	-20.374000000000002	2.1154473018929098e-10
3811	6.15429e-12	Fe	2	3227.74A	-20.374000000000002	2.1154473018929098e-10
3812	4.98785e-12	Fe	4	3982.57A	-20.375	2.1105819081118156e-10
3813	1.10633e-10	O	7	179.553A	-20.375	2.1105819081118156e-10
3814	6.37972e-11	Mg	7	311.369A	-20.375	2.1105819081118156e-10
3815	6.09409e-14	O	5	32.5963m	-20.375999999999998	2.1057277044258962e-10
3816	1.90755e-11	N	6	1041.36A	-20.377	2.1008846650986296e-10
3817	2.91372e-11	Si	4	681.756A	-20.377	2.1008846650986296e-10
3818	9.40864e-12	S	3	2111.30A	-20.378	2.0960527644527202e-10
3819	3.64547e-11	C	2	544.909A	-20.381	2.0816236387150592e-10
3820	6.72553e-11	N	4	295.359A	-20.381	2.0816236387150592e-10
3821	1.8697e-11	Fe	8	1062.44A	-20.382	2.0768360372005446e-10
3822	4.39212e-15	He	1	452.275m	-20.382	2.0768360372005446e-10
3823	3.74292e-11	C	2	530.721A	-20.382	2.0768360372005446e-10
3824	4.19261e-12	C	2	4737.97A	-20.383	2.072059446863973e-10
3825	6.73069e-11	Cl	7	295.132A	-20.384	2.0672938423803045e-10
3826	8.62992e-13	He	1	2.30181m	-20.384	2.0672938423803045e-10
3827	2.02439e-11	Cl	4	981.258A	-20.387	2.053062691669656e-10
3828	1.09551e-11	C	5	1813.26A	-20.387	2.053062691669656e-10
3829	1.69994e-11	N	1	1168.54A	-20.387999999999998	2.04834077851053e-10
3830	2.58418e-12	Fe	2	7686.94A	-20.389	2.0436297254502886e-10
3831	8.94455e-12	Al	8	2220.84A	-20.389	2.0436297254502886e-10
3832	1.53483e-11	C	5	1294.24A	-20.391	2.0342400997738362e-10
3833	8.30635e-12	Fe	2	2391.48A	-20.395	2.0155900744377617e-10
3834	7.70795e-11	Fe	7	257.714A	-20.396	2.0109543459066543e-10
3835	1.35614e-11	C	5	1464.77A	-20.397000000000002	2.0063292792553042e-10
3836	1.4645e-11	Na	6	1356.40A	-20.397000000000002	2.0063292792553042e-10
3837	1.81988e-12	Mg	2	1.09153m	-20.397000000000002	2.0063292792553042e-10
3838	1.75352e-12	N	5	1.13283m	-20.399	1.9971110335617192e-10
3839	1.0162100000000002e-14	He	1	195.476m	-20.399	1.9971110335617192e-10
3840	8.81791e-11	Cl	7	225.274A	-20.4	1.9925178056452637e-10
3841	6.33849e-14	Cr	4	31.3394m	-20.401	1.9879351418598478e-10
3842	3.6166400000000002e-12	Ti	4	5492.51A	-20.403	1.9788014095507734e-10
3843	1.10124e-11	S	2	1803.82A	-20.405	1.9697096429296665e-10
3844	6.83047e-13	Fe	4	2.90821m	-20.407	1.9606596491817368e-10
3845	5.8149900000000004e-12	Na	4	3416.08A	-20.408	1.9561502571229185e-10
3846	7.63211e-11	Ne	8	260.275A	-20.409000000000002	1.9516512363780342e-10
3847	2.16486e-11	N	6	917.587A	-20.410999999999998	1.9426842134715217e-10
3848	3.36299e-12	Co	3	5906.78A	-20.410999999999998	1.9426842134715217e-10
3849	8.82771e-11	Si	9	225.024A	-20.412	1.9382161637675987e-10
3850	3.77801e-11	O	7	525.791A	-20.412	1.9382161637675987e-10
3851	2.20845e-11	Ca	7	899.476A	-20.413	1.933758390292832e-10
3852	1.03804e-11	P	8	1913.66A	-20.415	1.9248735775464583e-10
3853	3.29759e-11	N	6	602.393A	-20.419	1.907226230513051e-10
3854	4.31267e-11	N	4	460.607A	-20.42	1.9028397319069132e-10
3855	1.9126e-11	N	6	1038.61A	-20.421	1.8984633219676277e-10
3856	5.237689999999999e-13	He	1	3.79260m	-20.421	1.8984633219676277e-10
3857	3.76695e-12	Fe	2	5273.35A	-20.423	1.889740675329758e-10
3858	6.72652e-12	O	5	2953.15A	-20.423	1.889740675329758e-10
3859	4.71296e-11	Al	6	421.486A	-20.423	1.889740675329758e-10
3860	1.9136e-11	C	6	1038.07A	-20.423	1.889740675329758e-10
3861	3.69737e-11	N	6	537.259A	-20.424	1.885394392384569e-10
3862	4.32088e-11	Cl	7	459.732A	-20.426	1.8767317920237955e-10
3863	2.34951e-11	N	6	845.473A	-20.427	1.8724154286799504e-10
3864	1.82654e-11	N	6	1087.55A	-20.429000000000002	1.8638124612405935e-10
3865	1.4960700000000001e-12	Fe	2	1.32778m	-20.432000000000002	1.8509820665049527e-10
3866	6.86566e-11	Fe	7	289.331A	-20.433	1.8467249258864027e-10
3867	1.5298e-11	Ti	3	1298.50A	-20.436	1.8340121609167458e-10
3868	1.0122499999999999e-10	O	7	196.241A	-20.437	1.829794049997971e-10
3869	8.688799999999999e-13	He	1	2.28621m	-20.437	1.829794049997971e-10
3870	5.80102e-11	O	7	342.431A	-20.438	1.8255856404651134e-10
3871	1.2821e-11	S	2	1549.37A	-20.44	1.817197836358121e-10
3872	1.99974e-11	Si	2	993.354A	-20.442	1.8088485707103515e-10
3873	1.1035700000000001e-12	Fe	2	1.80002m	-20.442999999999998	1.804688334443062e-10
3874	5.39678e-11	O	7	368.080A	-20.449	1.7799270822191334e-10
3875	7.19465e-15	He	1	276.100m	-20.449	1.7799270822191334e-10
3876	2.41988e-11	S	3	820.885A	-20.449	1.7799270822191334e-10
3877	8.26004e-12	Fe	2	2404.89A	-20.452	1.7676741503708679e-10
3878	2.65497e-11	Ar	2	748.198A	-20.454	1.7595524253914243e-10
3879	2.71934e-11	N	6	730.489A	-20.456	1.7514680163486465e-10
3880	2.35397e-11	N	6	843.872A	-20.456	1.7514680163486465e-10
3881	1.22495e-11	C	5	1621.65A	-20.456	1.7514680163486465e-10
3882	7.91191e-11	Fe	4	251.070A	-20.457	1.7474397516942007e-10
3883	9.64396e-12	Cr	2	2059.78A	-20.457	1.7474397516942007e-10
3884	2.41376e-12	Cr	2	8229.67A	-20.458	1.74342075179138e-10
3885	3.68169e-11	O	2	539.547A	-20.46	1.7354104610562016e-10
3886	9.12266e-13	Fe	5	2.17749m	-20.461	1.7314191277541084e-10
3887	3.55233e-13	Fe	5	5.59195m	-20.463	1.7234639794724853e-10
3888	1.5630700000000001e-12	Fe	4	1.27087m	-20.464000000000002	1.7195001223155656e-10
3889	6.99391e-11	Al	9	284.025A	-20.464000000000002	1.7195001223155656e-10
3890	2.17105e-11	C	6	914.971A	-20.464000000000002	1.7195001223155656e-10
3891	3.12586e-11	C	3	635.489A	-20.465	1.7155453817771372e-10
3892	2.93738e-11	Mg	7	676.265A	-20.465	1.7155453817771372e-10
3893	1.68826e-11	S	2	1176.62A	-20.465999999999998	1.7115997368895458e-10
3894	5.56741e-11	O	7	356.799A	-20.467	1.7076631667333604e-10
3895	3.23651e-11	O	7	613.761A	-20.467	1.7076631667333604e-10
3896	6.69384e-11	N	6	296.757A	-20.47	1.6959076961802125e-10
3897	2.57382e-12	N	6	7717.90A	-20.471	1.6920072167161525e-10
3898	6.33032e-15	He	1	313.799m	-20.474	1.6803595209648476e-10
3899	3.83179e-15	He	1	518.412m	-20.476	1.6726389702666302e-10
3900	3.1314899999999996e-13	Na	4	6.34346m	-20.477999999999998	1.6649538922766876e-10
3901	1.04727e-10	O	7	189.678A	-20.479	1.661124604586055e-10
3902	4.56508e-11	O	7	435.139A	-20.480999999999998	1.6534924303008765e-10
3903	3.69379e-11	O	7	537.780A	-20.482	1.649689503241289e-10
3904	1.29055e-13	K	4	15.3923m	-20.482	1.649689503241289e-10
3905	5.91026e-11	Ne	3	336.101A	-20.483	1.6458953226712256e-10
3906	2.47624e-11	O	4	802.201A	-20.484	1.6421098684743191e-10
3907	2.23588e-11	S	2	888.439A	-20.485	1.6383331205804817e-10
3908	8.73948e-13	He	1	2.27296m	-20.486	1.6345650589657446e-10
3909	6.93649e-11	Al	9	286.376A	-20.487	1.630805663652248e-10
3910	9.59346e-12	N	6	2070.63A	-20.487	1.630805663652248e-10
3911	1.8435900000000002e-12	Fe	4	1.07749m	-20.488000000000003	1.6270549147080113e-10
3912	6.77929e-11	Mg	6	293.017A	-20.488000000000003	1.6270549147080113e-10
3913	7.47152e-11	Cl	7	265.869A	-20.489	1.6233127922469906e-10
3914	5.381050000000001e-13	He	1	3.69156m	-20.489	1.6233127922469906e-10
3915	1.02876e-11	C	1	1930.90A	-20.489	1.6233127922469906e-10
3916	1.50087e-12	Fe	6	1.32353m	-20.49	1.6195792764287986e-10
3917	2.54674e-11	O	4	779.997A	-20.49	1.6195792764287986e-10
3918	3.75756e-11	N	6	528.653A	-20.491	1.6158543474586924e-10
3919	5.82092e-11	S	4	341.260A	-20.491999999999997	1.6121379855874963e-10
3920	5.51225e-11	Na	5	360.369A	-20.491999999999997	1.6121379855874963e-10
3921	9.96816e-11	Li	2	199.279A	-20.491999999999997	1.6121379855874963e-10
3922	5.15155e-12	Si	2	3856.02A	-20.494	1.6047308843719627e-10
3923	1.53482e-11	N	6	1294.25A	-20.494	1.6047308843719627e-10
3924	2.99427e-13	Ni	2	6.63416m	-20.495	1.6010401057559251e-10
3925	6.941510000000001e-12	C	5	2861.69A	-20.496	1.5973578156951625e-10
3926	1.70024e-11	N	1	1168.33A	-20.497	1.5936839946665136e-10
3927	2.2009e-11	S	3	902.561A	-20.499000000000002	1.5863616818374607e-10
3928	1.02202e-11	Fe	5	1943.64A	-20.500999999999998	1.5790730119799047e-10
3929	9.170139999999999e-12	Fe	5	2166.21A	-20.502	1.575441244832818e-10
3930	4.41724e-12	C	6	4497.03A	-20.503	1.5718178305183809e-10
3931	2.40658e-11	O	7	825.423A	-20.504	1.5682027498256114e-10
3932	1.24194e-12	Fe	2	1.59947m	-20.505	1.5645959835877246e-10
3933	3.6729e-11	N	6	540.838A	-20.506	1.560997512681979e-10
3934	3.28566e-11	Cl	7	604.580A	-20.506999999999998	1.557407318029666e-10
3935	3.6731e-11	N	6	540.809A	-20.508000000000003	1.553825380595892e-10
3936	2.16991e-11	N	6	915.449A	-20.51	1.546686201463453e-10
3937	7.22522e-12	Fe	2	2749.32A	-20.514	1.532506097134848e-10
3938	7.68635e-11	O	7	258.438A	-20.514	1.532506097134848e-10
3939	6.09116e-11	Fe	4	326.120A	-20.515	1.5289814309198856e-10
3940	4.9034e-13	He	1	4.05116m	-20.516	1.5254648712122771e-10
3941	5.85868e-11	O	5	339.060A	-20.516	1.5254648712122771e-10
3942	3.4781800000000004e-12	Fe	4	5711.17A	-20.518	1.5184559967841414e-10
3943	9.96401e-12	C	1	1993.62A	-20.519000000000002	1.5149636449032725e-10
3944	3.2195e-11	O	4	617.005A	-20.521	1.5080030192273362e-10
3945	2.75784e-10	S	7	72.0290A	-20.521	1.5080030192273362e-10
3946	4.08851e-11	Na	6	485.860A	-20.522	1.5045347085277245e-10
3947	2.34019e-11	Fe	8	848.840A	-20.523000000000003	1.501074374721341e-10
3948	8.613310000000001e-12	O	7	2306.25A	-20.524	1.4976219994618891e-10
3949	2.09242e-11	O	7	949.352A	-20.524	1.4976219994618891e-10
3950	5.109819999999999e-12	O	7	3887.50A	-20.528000000000002	1.4838917184410143e-10
3951	8.7834e-13	He	1	2.26159m	-20.528000000000002	1.4838917184410143e-10
3952	6.77228e-11	Fe	7	293.320A	-20.528000000000002	1.4838917184410143e-10
3953	1.91013e-11	N	6	1039.95A	-20.529	1.4804788621943662e-10
3954	9.51231e-13	Fe	4	2.08829m	-20.534000000000002	1.4635319607964157e-10
3955	2.16744e-11	N	6	916.494A	-20.535	1.4601659306929387e-10
3956	1.4575799999999998e-10	Mg	5	136.284A	-20.535999999999998	1.4568076422438705e-10
3957	9.56872e-12	N	6	2075.98A	-20.537	1.453457077643889e-10
3958	3.7109e-11	C	2	535.300A	-20.537	1.453457077643889e-10
3959	8.88502e-13	He	1	2.23572m	-20.538	1.450114219128646e-10
3960	4.062580000000001e-12	Fe	2	4889.62A	-20.539	1.446779048974638e-10
3961	2.77078e-12	Co	3	7169.26A	-20.539	1.446779048974638e-10
3962	3.93021e-11	N	6	505.430A	-20.54	1.4434515494991372e-10
3963	7.37661e-11	N	3	269.290A	-20.541	1.4401317030600485e-10
3964	1.28728e-11	P	2	1543.13A	-20.541999999999998	1.4368194920559005e-10
3965	3.51465e-16	N	7	5651.90m	-20.541999999999998	1.4368194920559005e-10
3966	5.07592e-11	O	7	391.347A	-20.544	1.4302179061487044e-10
3967	1.3029e-11	O	7	1524.63A	-20.546	1.4236466517735818e-10
3968	3.76612e-11	Ar	3	527.451A	-20.546	1.4236466517735818e-10
3969	4.13739e-11	S	3	480.121A	-20.546999999999997	1.4203723553352746e-10
3970	7.2721e-11	N	6	273.160A	-20.546999999999997	1.4203723553352746e-10
3971	7.70029e-11	Fe	7	257.970A	-20.549	1.4138463371570723e-10
3972	3.36287e-15	He	1	590.700m	-20.549	1.4138463371570723e-10
3973	5.191180000000001e-13	He	1	3.82658m	-20.551	1.4073503033087668e-10
3974	5.49839e-13	He	1	3.61278m	-20.555	1.3944476381728474e-10
3975	3.2417599999999997e-12	Co	3	6127.67A	-20.555999999999997	1.3912404976022663e-10
3976	1.0116799999999998e-10	Mn	9	196.351A	-20.555999999999997	1.3912404976022663e-10
3977	8.821719999999999e-13	He	1	2.25177m	-20.559	1.3816632653819246e-10
3978	5.42615e-11	O	7	366.088A	-20.56	1.378485528052831e-10
3979	1.41201e-10	Ne	7	140.682A	-20.561	1.3753150993167718e-10
3980	1.41427e-11	Fe	6	1404.57A	-20.561999999999998	1.3721519623644716e-10
3981	6.51389e-11	Fe	7	304.956A	-20.563000000000002	1.36899610042526e-10
3982	1.5534e-12	Fe	2	1.27878m	-20.566	1.3595719975580132e-10
3983	4.8291e-11	Fe	6	411.349A	-20.566999999999997	1.356445068734993e-10
3984	1.17687e-10	Li	2	168.791A	-20.568	1.3533253316486753e-10
3985	3.93041e-11	N	6	505.404A	-20.57	1.347107366562147e-10
3986	2.9674499999999997e-15	He	1	669.412m	-20.572	1.3409179704301137e-10
3987	2.08997e-11	O	7	950.466A	-20.573	1.3378339446789294e-10
3988	8.855340000000001e-13	He	1	2.24322m	-20.573	1.3378339446789294e-10
3989	3.11777e-12	Si	2	6371.37A	-20.573	1.3378339446789294e-10
3990	6.50444e-11	Ne	3	305.398A	-20.576999999999998	1.3255686093497936e-10
3991	2.72593e-11	Li	3	728.723A	-20.576999999999998	1.3255686093497936e-10
3992	2.94029e-12	Fe	4	6755.94A	-20.579	1.319478174817907e-10
3993	3.18924e-11	O	7	622.859A	-20.579	1.319478174817907e-10
3994	3.71155e-11	F	6	535.206A	-20.58	1.316443459228299e-10
3995	7.78746e-11	O	7	255.083A	-20.583000000000002	1.3073811261983818e-10
3996	9.15742e-11	Si	8	216.922A	-20.584	1.3043742330485344e-10
3997	2.89383e-11	Fe	8	686.442A	-20.585	1.301374255561013e-10
3998	3.64907e-10	S	9	54.4370A	-20.587	1.295394983987246e-10
3999	3.32728e-11	Na	5	597.018A	-20.593000000000004	1.2776214984961802e-10
4000	5.415149999999999e-13	He	1	3.66831m	-20.595	1.271751360927887e-10
4001	2.68184e-13	Fe	4	7.40704m	-20.596999999999998	1.2659081941917991e-10
4002	4.9452599999999995e-12	Na	5	4016.87A	-20.601999999999997	1.251417462919883e-10
4003	8.25593e-14	Co	3	24.0608m	-20.603	1.2485392826238113e-10
4004	5.7873e-12	C	6	3432.42A	-20.605	1.242802765699934e-10
4005	4.24795e-11	Na	4	467.625A	-20.607	1.2370926056771783e-10
4006	5.62515e-14	Fe	5	35.3136m	-20.609	1.2314086814565724e-10
4007	1.158e-11	S	9	1715.41A	-20.611	1.2257508724955762e-10
4008	3.73554e-13	Ni	9	5.31770m	-20.612	1.2229317237193933e-10
4009	5.84902e-13	Mg	1	3.39620m	-20.616999999999997	1.2089329400369536e-10
4010	5.59563e-13	He	1	3.54999m	-20.616999999999997	1.2089329400369536e-10
4011	2.69987e-11	N	6	735.756A	-20.618000000000002	1.2061524714320424e-10
4012	9.84432e-12	Fe	4	2017.86A	-20.62	1.2006107042153908e-10
4013	1.38904e-12	Si	10	1.43008m	-20.62	1.2006107042153908e-10
4014	3.86065e-11	Fe	8	514.537A	-20.623	1.1923457582622633e-10
4015	3.2934899999999994e-10	B	4	60.3144A	-20.623	1.1923457582622633e-10
4016	1.06387e-09	O	7	18.6718A	-20.624000000000002	1.1896034391168072e-10
4017	5.94872e-11	Na	5	333.928A	-20.629	1.1759861611534598e-10
4018	7.49572e-11	Fe	7	265.011A	-20.629	1.1759861611534598e-10
4019	7.6474e-11	N	6	259.754A	-20.631	1.1705829955425828e-10
4020	2.36473e-11	Ar	4	840.032A	-20.631	1.1705829955425828e-10
4021	6.43125e-11	Fe	7	308.874A	-20.631999999999998	1.1678907293624368e-10
4022	4.83177e-11	Si	8	411.122A	-20.635	1.1598510261318557e-10
4023	5.01435e-12	Al	1	3961.52A	-20.636	1.1571834427964126e-10
4024	6.51146e-11	Al	9	305.069A	-20.64	1.1465743212236746e-10
4025	2.20657e-11	S	3	900.242A	-20.64	1.1465743212236746e-10
4026	3.34785e-11	Na	5	593.349A	-20.642	1.1413062907421986e-10
4027	3.52094e-10	S	9	56.4180A	-20.642	1.1413062907421986e-10
4028	5.592859999999999e-13	He	1	3.55176m	-20.643	1.1386813591145698e-10
4029	5.87706e-11	Ca	7	338.000A	-20.644000000000002	1.136062464662155e-10
4030	2.85334e-12	Co	3	6961.82A	-20.645	1.1334495934998452e-10
4031	7.456810000000001e-13	Ca	2	2.66394m	-20.646	1.1308427317744396e-10
4032	2.3908599999999998e-12	Cr	2	8308.49A	-20.646	1.1308427317744396e-10
4033	5.536939999999999e-13	Fe	4	3.58762m	-20.648000000000003	1.1256469813808704e-10
4034	1.29337e-11	S	2	1535.87A	-20.65	1.1204751032919238e-10
4035	2.60081e-11	O	7	763.780A	-20.65	1.1204751032919238e-10
4036	4.48086e-11	O	7	443.318A	-20.651999999999997	1.1153269878242957e-10
4037	4.41918e-11	Fe	8	449.506A	-20.653000000000002	1.1127618069353037e-10
4038	5.14277e-12	Si	2	3862.60A	-20.656	1.1051016085373355e-10
4039	1.69457e-11	S	2	1172.24A	-20.656	1.1051016085373355e-10
4040	2.69245e-12	Ni	2	7377.83A	-20.658	1.100024127861944e-10
4041	5.21876e-12	Fe	5	3806.35A	-20.66	1.0949699760911706e-10
4042	7.90471e-11	N	6	251.299A	-20.660999999999998	1.0924516150299465e-10
4043	1.1198700000000001e-14	C	3	177.382m	-20.664	1.0849312310095985e-10
4044	1.0471e-09	O	8	18.9709A	-20.67	1.0700454164653822e-10
4045	4.83552e-11	Fe	6	410.803A	-20.674	1.0602351811199916e-10
4046	9.54378e-12	C	6	2081.40A	-20.674	1.0602351811199916e-10
4047	4.431530000000001e-12	Fe	5	4482.52A	-20.674	1.0602351811199916e-10
4048	3.91509e-11	Ti	9	507.382A	-20.676	1.0553638429535197e-10
4049	5.67712e-13	He	1	3.49904m	-20.676	1.0553638429535197e-10
4050	2.95104e-11	O	7	673.135A	-20.679000000000002	1.0480987693603216e-10
4051	5.215019999999999e-12	He	1	3809.08A	-20.683000000000003	1.0384897420850005e-10
4052	1.72439e-11	Si	5	1151.97A	-20.685	1.0337183151354106e-10
4053	3.27813e-11	N	6	605.970A	-20.686	1.0313408289851385e-10
4054	3.46361e-12	Fe	4	5735.18A	-20.686	1.0313408289851385e-10
4055	3.18109e-11	O	7	624.454A	-20.686	1.0313408289851385e-10
4056	7.90108e-11	Fe	7	251.415A	-20.691999999999997	1.0171903023219364e-10
4057	5.49014e-11	O	2	361.821A	-20.693	1.0148508295462672e-10
4058	5.73622e-13	He	1	3.46298m	-20.693	1.0148508295462672e-10
4059	1.56705e-11	Si	5	1267.64A	-20.695	1.0101880135340478e-10
4060	7.64497e-12	Fe	2	2598.37A	-20.695	1.0101880135340478e-10
4061	2.60326e-11	O	7	763.061A	-20.695	1.0101880135340478e-10
4062	4.48423e-11	O	7	442.984A	-20.697	1.0055466212153714e-10
4063	5.11325e-11	Ar	3	388.490A	-20.698	1.003233928163126e-10
4064	1.8420200000000003e-12	C	6	1.07841m	-20.699	1.0009265541572989e-10
4065	8.2679e-12	Fe	2	2402.60A	-20.699	1.0009265541572989e-10
4066	2.3213e-11	N	6	855.747A	-20.7	9.986244869644308e-11
4067	5.49511e-11	N	6	361.494A	-20.701999999999998	9.940362242242864e-11
4068	5.0565e-11	O	7	392.850A	-20.704	9.894690426365064e-11
4069	2.89871e-11	N	6	685.285A	-20.704	9.894690426365064e-11
4070	2.48126e-11	O	7	800.581A	-20.705	9.871933269888884e-11
4071	1.0581199999999999e-09	N	7	18.7733A	-20.705	9.871933269888884e-11
4072	4.64467e-12	Fe	2	4276.83A	-20.706999999999997	9.826575856580194e-11
4073	1.747e-12	N	5	1.13706m	-20.706999999999997	9.826575856580194e-11
4074	1.21152e-11	C	6	1639.63A	-20.706999999999997	9.826575856580194e-11
4075	7.63012e-11	Ne	8	260.343A	-20.708000000000002	9.803975359267113e-11
4076	5.64751e-11	Al	6	351.739A	-20.71	9.758930184195392e-11
4077	3.204e-11	O	7	619.988A	-20.712	9.714091972903453e-11
4078	8.03394e-12	K	6	2472.57A	-20.712	9.714091972903453e-11
4079	4.18002e-11	N	6	475.224A	-20.715	9.647220634127386e-11
4080	4.4627599999999995e-12	Cr	9	4451.16A	-20.715	9.647220634127386e-11
4081	3.45095e-11	Fe	8	575.623A	-20.715999999999998	9.625032642379199e-11
4082	2.21906e-11	Ne	7	895.174A	-20.715999999999998	9.625032642379199e-11
4083	1.91255e-11	N	6	1038.64A	-20.72	9.536789812704926e-11
4084	7.85284e-11	Ti	5	252.959A	-20.721	9.514855804797955e-11
4085	4.0160500000000003e-10	B	4	49.4627A	-20.721	9.514855804797955e-11
4086	1.53729e-11	N	6	1292.17A	-20.724	9.449355998155925e-11
4087	7.95802e-10	N	6	24.9616A	-20.728	9.362723781636946e-11
4088	1.97759e-11	Cl	7	1004.48A	-20.728	9.362723781636946e-11
4089	3.68129e-13	Fe	4	5.39606m	-20.73	9.319705973407415e-11
4090	5.74609e-13	He	1	3.45704m	-20.732	9.27688581405315e-11
4091	3.69717e-11	O	7	537.289A	-20.737	9.170694180261319e-11
4092	3.5032599999999998e-12	O	7	5670.28A	-20.739	9.128558667906185e-11
4093	4.51968e-11	Ti	9	439.510A	-20.739	9.128558667906185e-11
4094	5.853560000000001e-13	He	1	3.39357m	-20.743000000000002	9.044867538989189e-11
4095	1.96427e-11	Cl	3	1011.29A	-20.743000000000002	9.044867538989189e-11
4096	3.47697e-11	N	6	571.315A	-20.743000000000002	9.044867538989189e-11
4097	3.64013e-11	Ne	7	545.708A	-20.743000000000002	9.044867538989189e-11
4098	9.54288e-12	N	6	2081.60A	-20.745	9.003310147536834e-11
4099	1.6495e-11	S	2	1204.27A	-20.746	8.98260310881179e-11
4100	5.51296e-11	Na	5	360.323A	-20.747	8.961943694954165e-11
4101	9.06553e-11	O	7	219.121A	-20.748	8.941331796429874e-11
4102	1.94923e-13	Fe	3	10.1909m	-20.748	8.941331796429874e-11
4103	3.88613e-12	Fe	2	5111.63A	-20.748	8.941331796429874e-11
4104	1.71379e-11	Si	5	1159.10A	-20.75	8.900250108503779e-11
4105	1.66269e-11	Si	5	1194.72A	-20.750999999999998	8.879780101290956e-11
4106	2.35173e-12	O	1	8446.76A	-20.752	8.859357173788201e-11
4107	9.40005e-11	Cr	9	211.323A	-20.752	8.859357173788201e-11
4108	7.29746e-11	O	5	272.211A	-20.753	8.838981217715259e-11
4109	2.8612599999999996e-14	N	4	69.4255m	-20.754	8.818652125040838e-11
4110	4.99981e-12	Fe	4	3973.04A	-20.754	8.818652125040838e-11
4111	4.1843900000000005e-12	C	2	4747.28A	-20.755	8.798369787982187e-11
4112	3.65343e-11	N	6	543.720A	-20.756999999999998	8.757944950819497e-11
4113	6.8156e-11	Mg	6	291.456A	-20.758000000000003	8.737802236386925e-11
4114	6.91198e-11	Fe	7	287.392A	-20.761999999999997	8.657693583967746e-11
4115	8.316260000000001e-12	Fe	2	2388.63A	-20.764	8.617915095251002e-11
4116	6.46705e-11	Na	5	307.164A	-20.764	8.617915095251002e-11
4117	7.33948e-13	Ca	2	2.70652m	-20.765	8.598094440549247e-11
4118	1.4076e-11	Fe	6	1411.22A	-20.765	8.598094440549247e-11
4119	6.2767e-12	He	1	3164.79A	-20.766	8.57831937208837e-11
4120	2.23881e-11	Ne	7	887.279A	-20.767	8.558589785022788e-11
4121	4.06598e-11	Cl	7	488.553A	-20.768	8.538905574748265e-11
4122	1.30535e-11	O	7	1521.77A	-20.769000000000002	8.519266636901076e-11
4123	8.42706e-11	Cr	9	235.722A	-20.769000000000002	8.519266636901076e-11
4124	5.06231e-11	Al	9	392.399A	-20.769000000000002	8.519266636901076e-11
4125	3.52837e-11	Ne	7	562.993A	-20.77	8.499672867357599e-11
4126	1.03155e-11	Fe	5	1925.68A	-20.772	8.460620417883562e-11
4127	5.42655e-11	O	2	366.060A	-20.772	8.460620417883562e-11
4128	2.08383e-11	O	7	953.269A	-20.773000000000003	8.441161530900735e-11
4129	5.5545e-11	N	6	357.628A	-20.774	8.42174739811619e-11
4130	1.53224e-11	N	6	1296.43A	-20.774	8.42174739811619e-11
4131	6.81777e-11	Mg	6	291.363A	-20.775	8.40237791659799e-11
4132	4.10959e-11	N	6	483.368A	-20.778000000000002	8.344536353871043e-11
4133	9.1769e-13	Fe	5	2.16461m	-20.778000000000002	8.344536353871043e-11
4134	2.95349e-11	O	7	672.576A	-20.779	8.325344452826801e-11
4135	4.99507e-11	O	7	397.681A	-20.78	8.306196691930017e-11
4136	2.43929e-11	N	6	814.353A	-20.781	8.287092969661303e-11
4137	3.91075e-11	N	6	507.946A	-20.781999999999996	8.268033184734559e-11
4138	4.99169e-11	O	7	397.950A	-20.781999999999996	8.268033184734559e-11
4139	2.34119e-10	Si	7	84.8478A	-20.783	8.249017236096568e-11
4140	3.85228e-11	N	6	515.655A	-20.783	8.249017236096568e-11
4141	5.80497e-13	He	1	3.42197m	-20.783	8.249017236096568e-11
4142	4.243980000000001e-12	Fe	5	4680.62A	-20.785	8.211116444636664e-11
4143	5.12855e-11	O	7	387.331A	-20.788	8.154591516621709e-11
4144	2.02162e-10	Ne	8	98.2601A	-20.788	8.154591516621709e-11
4145	8.25022e-11	Al	7	240.775A	-20.79	8.117124571934074e-11
4146	5.9508e-13	He	1	3.33811m	-20.791999999999998	8.079829772220392e-11
4147	9.38774e-11	N	4	211.600A	-20.791999999999998	8.079829772220392e-11
4148	1.0721799999999999e-10	Cl	9	185.272A	-20.796	8.005753447611595e-11
4149	3.53631e-11	Ne	7	561.728A	-20.796999999999997	7.987340725629757e-11
4150	3.01041e-11	S	5	659.858A	-20.798000000000002	7.9689703517332e-11
4151	9.93441e-11	Ar	8	199.956A	-20.8	7.93235625882895e-11
4152	4.32669e-11	Al	7	459.114A	-20.8	7.93235625882895e-11
4153	2.57843e-11	Ne	8	770.410A	-20.801	7.914112345696918e-11
4154	2.59466e-11	O	7	765.589A	-20.803	7.877750302435267e-11
4155	2.94489e-11	O	7	674.540A	-20.804000000000002	7.859631979517783e-11
4156	1.56442e-11	N	6	1269.77A	-20.805999999999997	7.82352025080139e-11
4157	2.19704e-11	N	6	904.147A	-20.807	7.805526653541564e-11
4158	5.3453e-11	O	7	371.625A	-20.808000000000003	7.787574440406973e-11
4159	4.43698e-11	Ti	9	447.702A	-20.809	7.769663516216964e-11
4160	1.19881e-11	C	1	1657.01A	-20.813000000000002	7.69843081293561e-11
4161	4.17864e-11	Si	8	475.381A	-20.813000000000002	7.69843081293561e-11
4162	1.74459e-10	Li	3	113.863A	-20.816	7.64543518798463e-11
4163	2.061e-11	P	2	963.828A	-20.816	7.64543518798463e-11
4164	1.93973e-11	N	6	1024.08A	-20.816	7.64543518798463e-11
4165	2.30855e-11	S	5	860.473A	-20.816999999999997	7.627851175003502e-11
4166	5.866779999999999e-13	Fe	4	3.38592m	-20.818	7.610307604129848e-11
4167	4.34168e-12	Mg	1	4575.29A	-20.82	7.57534141686239e-11
4168	3.7243699999999994e-12	Fe	2	5333.65A	-20.82	7.57534141686239e-11
4169	5.66299e-11	Na	6	350.777A	-20.82	7.57534141686239e-11
4170	1.29676e-11	O	7	1531.86A	-20.820999999999998	7.557918615081279e-11
4171	4.45597e-12	Fe	2	4457.94A	-20.826	7.47140383610384e-11
4172	9.8526e-11	O	7	201.616A	-20.826999999999998	7.45422008412491e-11
4173	3.6151400000000003e-12	Co	8	5494.79A	-20.829	7.41997105386845e-11
4174	5.855649999999999e-13	He	1	3.39236m	-20.83	7.40290559400609e-11
4175	8.08025e-11	Fe	4	245.840A	-20.831999999999997	7.368892332415604e-11
4176	1.07957e-11	Ca	2	1840.03A	-20.837	7.28454131940319e-11
4177	2.73223e-12	Co	3	7270.41A	-20.837	7.28454131940319e-11
4178	5.34192e-11	O	7	371.860A	-20.839000000000002	7.251071892254936e-11
4179	6.0323e-13	He	1	3.29302m	-20.839000000000002	7.251071892254936e-11
4180	4.1075e-11	Si	8	483.614A	-20.84	7.23439488968471e-11
4181	5.53516e-13	Fe	4	3.58878m	-20.844	7.168069558668578e-11
4182	2.15614e-11	O	4	921.296A	-20.845	7.15158345616818e-11
4183	7.0757e-11	Mg	7	280.742A	-20.846999999999998	7.11872491491138e-11
4184	3.3447900000000003e-12	Fe	4	5938.93A	-20.848000000000003	7.102352301942207e-11
4185	1.51556e-11	P	2	1310.70A	-20.849	7.086017344938037e-11
4186	3.13958e-11	S	2	632.711A	-20.854	7.004904375131258e-11
4187	1.90755e-11	N	6	1041.36A	-20.854	7.004904375131258e-11
4188	2.09741e-12	Fe	2	9470.94A	-20.854	7.004904375131258e-11
4189	1.5910100000000001e-12	Fe	2	1.24854m	-20.855	6.988793542139319e-11
4190	2.86515e-11	Na	5	693.313A	-20.857	6.956682952596863e-11
4191	3.3726e-12	Na	1	5889.95A	-20.857	6.956682952596863e-11
4192	6.7284e-11	N	4	295.233A	-20.857	6.956682952596863e-11
4193	9.331510000000001e-12	Ca	2	2128.75A	-20.858	6.940683025799139e-11
4194	6.64887e-12	Si	1	2987.64A	-20.859	6.924719897811894e-11
4195	1.10536e-12	Fe	2	1.79710m	-20.86	6.908793484000269e-11
4196	8.8605e-11	C	5	224.191A	-20.86	6.908793484000269e-11
4197	9.86483e-12	N	6	2013.66A	-20.862	6.877050461336814e-11
4198	8.92486e-11	Cr	9	222.574A	-20.865	6.829709178954176e-11
4199	1.3653e-14	O	1	145.495m	-20.865	6.829709178954176e-11
4200	3.77089e-12	K	6	5267.85A	-20.869	6.767094028835132e-11
4201	1.97442e-11	Fe	8	1006.09A	-20.869	6.767094028835132e-11
4202	6.44297e-11	Na	5	308.312A	-20.869	6.767094028835132e-11
4203	5.899569999999999e-13	He	1	3.36710m	-20.87	6.751530144462011e-11
4204	2.10325e-11	Si	8	944.467A	-20.871	6.736002056029677e-11
4205	7.1990100000000004e-12	Fe	2	2759.33A	-20.871	6.736002056029677e-11
4206	5.13195e-11	Ne	4	387.074A	-20.875	6.674246017977546e-11
4207	4.0495599999999996e-12	Fe	2	4905.34A	-20.875	6.674246017977546e-11
4208	6.00119e-13	He	1	3.31009m	-20.878	6.628300831563012e-11
4209	1.10031e-11	S	2	1805.35A	-20.878	6.628300831563012e-11
4210	1.74529e-11	N	6	1138.17A	-20.878	6.628300831563012e-11
4211	5.17773e-11	Fe	6	383.652A	-20.88	6.597846555573469e-11
4212	1.88468e-11	Al	7	1054.00A	-20.883000000000003	6.552427299358737e-11
4213	6.101260000000001e-13	He	1	3.25579m	-20.884	6.537357134762887e-11
4214	5.50174e-11	Mg	7	361.058A	-20.886	6.507320707104651e-11
4215	1.3134e-13	Fe	5	15.1245m	-20.886999999999997	6.492354284792168e-11
4216	2.16486e-11	N	6	917.587A	-20.888	6.477422284295702e-11
4217	2.6946400000000003e-12	Co	3	7371.84A	-20.892	6.418036919840497e-11
4218	2.49331e-11	Ca	8	796.711A	-20.893	6.40327584454035e-11
4219	8.91702e-11	S	5	222.770A	-20.896	6.359196003679128e-11
4220	1.73874e-11	N	6	1142.47A	-20.897	6.344570258730825e-11
4221	1.9126e-11	N	6	1038.61A	-20.898000000000003	6.32997815206235e-11
4222	1.5637e-12	Fe	2	1.27035m	-20.899	6.315419606308007e-11
4223	9.43438e-11	Cr	9	210.554A	-20.899	6.315419606308007e-11
4224	5.937890000000001e-13	He	1	3.34538m	-20.901	6.286402888967054e-11
4225	1.04147e-11	Ti	2	1907.36A	-20.901999999999997	6.271944563536747e-11
4226	3.66876e-11	O	7	541.449A	-20.901999999999997	6.271944563536747e-11
4227	3.7015e-12	Fe	4	5366.60A	-20.903000000000002	6.257519491332061e-11
4228	2.40927e-11	S	3	824.501A	-20.905	6.22876880085472e-11
4229	1.03634e-10	O	7	191.678A	-20.908	6.185890258032436e-11
4230	5.216239999999999e-13	Fe	4	3.80820m	-20.909000000000002	6.171663105238255e-11
4231	1.36723e-11	P	2	1452.90A	-20.909000000000002	6.171663105238255e-11
4232	1.54156e-11	Ti	3	1288.59A	-20.91	6.157468673987539e-11
4233	3.97289e-17	Si	4	5.00000c	-20.910999999999998	6.143306889022773e-11
4234	5.97151e-13	He	1	3.32654m	-20.913	6.115080957786189e-11
4235	1.71974e-13	Fe	5	11.5509m	-20.913	6.115080957786189e-11
4236	7.15166e-11	Ca	3	277.760A	-20.914	6.101016661863344e-11
4237	3.75615e-12	C	6	5288.52A	-20.916	6.072985036570717e-11
4238	2.6284900000000002e-12	Fe	4	7557.36A	-20.918000000000003	6.045082204897219e-11
4239	7.95842e-12	O	3	2496.03A	-20.919	6.031178901638569e-11
4240	1.47912e-11	O	4	1342.99A	-20.921	6.003468151707279e-11
4241	3.43331e-12	Fe	4	5785.80A	-20.921999999999997	5.98966055811505e-11
4242	5.883680000000001e-12	Fe	2	3376.20A	-20.923000000000002	5.975884721106751e-11
4243	6.33142e-12	C	6	3137.44A	-20.923000000000002	5.975884721106751e-11
4244	1.74326e-11	F	6	1139.50A	-20.925	5.948428024857894e-11
4245	6.16015e-13	He	1	3.22467m	-20.926	5.934747020044617e-11
4246	1.53066e-12	Fe	2	1.29777m	-20.93	5.880336932317346e-11
4247	2.16695e-11	N	2	916.701A	-20.930999999999997	5.866812532671166e-11
4248	3.60935e-11	C	2	550.361A	-20.930999999999997	5.866812532671166e-11
4249	1.0713699999999999e-10	O	7	185.412A	-20.932	5.853319238280961e-11
4250	2.61832e-11	B	3	758.671A	-20.933000000000003	5.83985697760663e-11
4251	4.83957e-11	Fe	6	410.459A	-20.934	5.82642567927275e-11
4252	3.31545e-11	Na	6	599.148A	-20.936999999999998	5.786316847017653e-11
4253	3.656169999999999e-12	Fe	2	5433.13A	-20.938000000000002	5.7730086875669645e-11
4254	1.92835e-12	Fe	5	1.03013m	-20.938000000000002	5.7730086875669645e-11
4255	3.72435e-12	Co	3	5333.67A	-20.938000000000002	5.7730086875669645e-11
4256	1.19395e-12	Fe	2	1.66377m	-20.939	5.759731136033746e-11
4257	2.3768e-12	Cr	2	8357.64A	-20.943	5.706925603575729e-11
4258	1.0522e-11	Fe	6	1887.89A	-20.943	5.706925603575729e-11
4259	6.014330000000001e-12	Fe	2	3302.86A	-20.944000000000003	5.6938000389180525e-11
4260	3.17672e-11	O	7	625.313A	-20.948	5.641598966391718e-11
4261	3.35224e-11	Na	6	592.573A	-20.95	5.6156781736711054e-11
4262	3.73028e-11	Al	7	532.519A	-20.951999999999998	5.589876476174962e-11
4263	7.55002e-12	Fe	2	2631.05A	-20.954	5.56419332671039e-11
4264	6.76805e-12	He	1	2935.04A	-20.956	5.538628180598751e-11
4265	3.68128e-11	Al	7	539.608A	-20.956999999999997	5.525889689272796e-11
4266	6.407890000000001e-17	S	6	3.10000c	-20.958000000000002	5.5131804956637974e-11
4267	5.20344e-11	Fe	6	381.756A	-20.961	5.475228028085038e-11
4268	6.21082e-13	He	1	3.19836m	-20.963	5.4500716403907355e-11
4269	4.82505e-11	Fe	6	411.694A	-20.964000000000002	5.4375368234553084e-11
4270	1.80199e-11	S	2	1102.36A	-20.964000000000002	5.4375368234553084e-11
4271	5.79887e-12	Fe	2	3425.57A	-20.964000000000002	5.4375368234553084e-11
4272	4.45583e-11	O	7	445.809A	-20.967	5.4001050832532955e-11
4273	6.17081e-11	S	4	321.910A	-20.967	5.4001050832532955e-11
4274	4.193869999999999e-12	P	2	4736.55A	-20.968000000000004	5.387685186210248e-11
4275	1.55038e-11	Fe	7	1281.26A	-20.968000000000004	5.387685186210248e-11
4276	6.50614e-11	Fe	7	305.318A	-20.97	5.3629310213383087e-11
4277	2.11345e-12	Fe	2	9399.04A	-20.97	5.3629310213383087e-11
4278	8.22647e-11	Fe	5	241.470A	-20.97	5.3629310213383087e-11
4279	5.09257e-12	Al	2	3900.67A	-20.971	5.3505966222651665e-11
4280	3.76122e-11	N	2	528.139A	-20.971	5.3505966222651665e-11
4281	1.53283e-11	N	6	1295.93A	-20.971999999999998	5.338290591522723e-11
4282	5.66673e-11	O	7	350.545A	-20.973000000000003	5.3260128638654986e-11
4283	4.18075e-11	N	2	475.141A	-20.974	5.313763374198376e-11
4284	7.61941e-12	Fe	2	2607.09A	-20.974	5.313763374198376e-11
4285	7.47781e-11	O	7	265.645A	-20.978	5.2650464987569166e-11
4286	1.97292e-11	Cl	7	1006.86A	-20.979	5.252937227838515e-11
4287	6.356359999999999e-13	He	1	3.12513m	-20.980999999999998	5.228802173597983e-11
4288	3.90237e-11	O	7	509.036A	-20.982	5.216776262314198e-11
4289	3.70891e-12	Fe	3	5355.87A	-20.983	5.204778009858843e-11
4290	6.8936100000000006e-12	Si	1	2881.58A	-20.984	5.192807352618374e-11
4291	4.56985e-12	Fe	2	4346.85A	-20.985	5.1808642271256044e-11
4292	2.16991e-11	N	6	915.449A	-20.987	5.1570603182435713e-11
4293	1.09664e-12	Fe	2	1.81139m	-20.99	5.121559364722457e-11
4294	1.7649099999999998e-12	P	2	1.12553m	-20.991999999999997	5.098027936932193e-11
4295	1.08076e-11	Ca	2	1838.01A	-20.993000000000002	5.086302798046352e-11
4296	1.1079899999999999e-10	S	9	179.283A	-20.993000000000002	5.086302798046352e-11
4297	6.254739999999999e-13	He	1	3.17590m	-20.996	5.051288935868171e-11
4298	3.8992900000000004e-12	Co	8	5094.38A	-20.998	5.02808037137098e-11
4299	2.18026e-11	Fe	3	911.104A	-20.999000000000002	5.01651610742174e-11
4300	2.5645e-11	O	7	774.593A	-20.999000000000002	5.01651610742174e-11
4301	7.3098e-12	Fe	2	2717.51A	-21.0	5.004978440541563e-11
4302	2.09242e-11	O	7	949.352A	-21.000999999999998	4.993467309558848e-11
4303	2.36089e-10	Mg	9	84.1398A	-21.002	4.981982653442682e-11
4304	1.35374e-12	Fe	5	1.46738m	-21.005	4.947686926088634e-11
4305	3.6796e-11	O	2	539.854A	-21.006	4.936307561932629e-11
4306	1.90814e-11	N	6	1041.04A	-21.006999999999998	4.924954369587962e-11
4307	2.8413899999999997e-13	Co	8	6.99110m	-21.011	4.87980211652696e-11
4308	1.48446e-10	N	7	133.816A	-21.011	4.87980211652696e-11
4309	2.16545e-11	N	6	917.334A	-21.013	4.8573814623943556e-11
4310	1.89747e-12	Cr	9	1.04689m	-21.013	4.8573814623943556e-11
4311	7.84709e-12	Fe	5	2531.44A	-21.015	4.835063821810236e-11
4312	3.68e-11	Li	3	539.795A	-21.018	4.801779476579199e-11
4313	6.293060000000001e-13	He	1	3.15657m	-21.019000000000002	4.790735690244879e-11
4314	1.55676e-11	Si	5	1276.01A	-21.02	4.779717303914327e-11
4315	1.5633399999999999e-12	Fe	6	1.27064m	-21.022	4.7577564977251676e-11
4316	4.68943e-11	O	7	423.600A	-21.024	4.735896592275033e-11
4317	6.32669e-13	He	1	3.13979m	-21.024	4.735896592275033e-11
4318	5.63259e-12	C	5	3526.70A	-21.025	4.725004332369838e-11
4319	1.36798e-12	Fe	6	1.45210m	-21.026	4.714137123967215e-11
4320	3.3691800000000004e-12	Na	1	5895.92A	-21.026	4.714137123967215e-11
4321	1.5089e-12	O	1	1.31649m	-21.028000000000002	4.6924776313348865e-11
4322	2.32368e-11	S	5	854.870A	-21.029	4.681685232268745e-11
4323	1.29059e-11	O	7	1539.18A	-21.029	4.681685232268745e-11
4324	6.345619999999999e-12	Be	2	3130.42A	-21.033	4.6387632840645753e-11
4325	4.96666e-11	O	7	399.956A	-21.034000000000002	4.62809442456893e-11
4326	3.29273e-11	O	7	603.282A	-21.034000000000002	4.62809442456893e-11
4327	1.10358e-16	Cl	7	1.80000c	-21.035999999999998	4.606830262230361e-11
4328	4.50612e-11	Li	3	440.833A	-21.037	4.5962348466468874e-11
4329	1.65006e-11	S	2	1203.86A	-21.038	4.5856637998430304e-11
4330	1.2409700000000002e-10	Al	4	160.072A	-21.038	4.5856637998430304e-11
4331	1.0725200000000001e-10	Fe	8	185.213A	-21.04	4.564594588516553e-11
4332	2.0246e-10	Ne	8	98.1156A	-21.041	4.554096312287033e-11
4333	4.1866e-12	C	2	4744.77A	-21.046	4.5019660028771094e-11
4334	5.5505e-11	O	7	357.886A	-21.05	4.4606917304718325e-11
4335	4.56363e-12	Fe	2	4352.78A	-21.052	4.4401967136468304e-11
4336	5.31689e-11	O	7	373.610A	-21.053	4.4299845445901215e-11
4337	2.07765e-11	O	7	956.100A	-21.053	4.4299845445901215e-11
4338	4.06014e-11	Cl	7	489.256A	-21.053	4.4299845445901215e-11
4339	1.42443e-11	Fe	6	1394.56A	-21.054000000000002	4.419795862870477e-11
4340	6.46935e-12	N	2	3070.55A	-21.055	4.4096306144685555e-11
4341	4.20139e-12	Fe	2	4728.07A	-21.055	4.4096306144685555e-11
4342	2.95875e-11	Cl	6	671.380A	-21.059	4.369202877992555e-11
4343	2.66522e-11	Ar	2	745.322A	-21.059	4.369202877992555e-11
4344	2.30908e-13	Fe	3	8.60277m	-21.059	4.369202877992555e-11
4345	5.20027e-11	O	7	381.989A	-21.06	4.359153990226879e-11
4346	9.48464e-11	Cr	9	209.438A	-21.061	4.349128214261683e-11
4347	5.46827e-11	Cr	9	363.268A	-21.061	4.349128214261683e-11
4348	3.27414e-12	He	1	6067.08A	-21.061	4.349128214261683e-11
4349	3.30594e-11	Mg	6	600.872A	-21.064	4.319189026223553e-11
4350	5.5427099999999995e-14	He	1	35.8389m	-21.066999999999997	4.289455938106231e-11
4351	1.93204e-11	O	1	1028.16A	-21.068	4.279590463212569e-11
4352	7.5687e-11	O	7	262.455A	-21.07	4.2599275311277333e-11
4353	1.22628e-11	C	5	1619.89A	-21.07	4.2599275311277333e-11
4354	2.27391e-14	Fe	2	87.3582m	-21.07	4.2599275311277333e-11
4355	5.21689e-11	Fe	6	380.772A	-21.072	4.2403549420094715e-11
4356	7.87415e-11	C	5	252.274A	-21.074	4.2208722807695243e-11
4357	2.986e-11	O	7	665.254A	-21.074	4.2208722807695243e-11
4358	6.79771e-11	Fe	7	292.223A	-21.076	4.201479134226891e-11
4359	3.4939800000000004e-12	Fe	4	5685.35A	-21.081	4.1533852002765586e-11
4360	2.12493e-11	O	7	934.828A	-21.081999999999997	4.143832679395593e-11
4361	1.4599700000000001e-10	Ne	7	136.061A	-21.081999999999997	4.143832679395593e-11
4362	1.1124100000000001e-12	Fe	6	1.78571m	-21.085	4.115306735878847e-11
4363	8.08433e-11	Fe	7	245.716A	-21.085	4.115306735878847e-11
4364	1.1609e-12	Fe	2	1.71113m	-21.087	4.096398618957044e-11
4365	5.42967e-11	Fe	5	365.850A	-21.087	4.096398618957044e-11
4366	9.24145e-12	P	8	2149.50A	-21.089000000000002	4.077577376941132e-11
4367	2.63577e-11	O	7	753.649A	-21.089000000000002	4.077577376941132e-11
4368	8.78426e-11	Cl	7	226.137A	-21.090999999999998	4.058842610677276e-11
4369	5.55385e-14	Fe	2	35.7670m	-21.090999999999998	4.058842610677276e-11
4370	5.6745e-12	Mg	6	3500.65A	-21.090999999999998	4.058842610677276e-11
4371	1.34939e-11	P	2	1472.10A	-21.092	4.0495075317184057e-11
4372	3.64179e-12	Co	3	5454.59A	-21.096	4.0123814235104464e-11
4373	2.13842e-12	Fe	4	9289.32A	-21.099	3.9847603840742545e-11
4374	3.56164e-12	O	1	5577.34A	-21.101	3.9664520731552744e-11
4375	4.16034e-12	Fe	2	4774.72A	-21.101	3.9664520731552744e-11
4376	3.83463e-11	N	6	518.027A	-21.105	3.930087421968379e-11
4377	2.54566e-11	Ne	8	780.325A	-21.108	3.90303289045405e-11
4378	4.14743e-11	Cr	9	478.959A	-21.109	3.894056163907519e-11
4379	1.3107900000000001e-14	Cl	3	151.546m	-21.109	3.894056163907519e-11
4380	7.87565e-11	Fe	7	252.226A	-21.112	3.867249669829046e-11
4381	2.57918e-11	Na	6	770.186A	-21.114	3.849481271598715e-11
4382	2.44702e-10	Si	7	81.1781A	-21.118000000000002	3.814189015166427e-11
4383	1.7502e-11	N	1	1134.98A	-21.123	3.770528354549282e-11
4384	4.695080000000001e-12	Ni	12	4230.90A	-21.124000000000002	3.7618563799785547e-11
4385	4.72142e-11	S	3	420.730A	-21.125	3.7532043503959034e-11
4386	1.8600999999999998e-13	Ni	2	10.6793m	-21.125999999999998	3.744572219929098e-11
4387	5.1873e-11	Fe	6	382.944A	-21.129	3.718794766082758e-11
4388	2.58849e-11	O	7	767.414A	-21.129	3.718794766082758e-11
4389	9.03879e-12	Fe	5	2197.69A	-21.129	3.718794766082758e-11
4390	9.09779e-12	Cl	7	2183.44A	-21.131999999999998	3.693194762980589e-11
4391	2.34119e-10	Si	7	84.8478A	-21.136	3.659335349871829e-11
4392	3.34871e-11	Na	5	593.197A	-21.136	3.659335349871829e-11
4393	2.57519e-12	C	6	7713.77A	-21.138	3.642522231168344e-11
4394	6.39591e-11	Fe	7	310.581A	-21.139	3.634144662511745e-11
4395	1.33786e-11	O	7	1484.79A	-21.143	3.600826623978172e-11
4396	2.05381e-11	P	2	967.202A	-21.147	3.567814047057968e-11
4397	1.85872e-11	N	6	1068.72A	-21.15	3.5432533879149084e-11
4398	9.54884e-12	N	6	2080.30A	-21.15	3.5432533879149084e-11
4399	1.28294e-12	Co	3	1.54836m	-21.158	3.4785817251840307e-11
4400	8.19592e-11	Fe	4	242.370A	-21.158	3.4785817251840307e-11
4401	2.38632e-11	O	7	832.432A	-21.158	3.4785817251840307e-11
4402	2.93872e-11	O	7	675.956A	-21.158	3.4785817251840307e-11
4403	8.95233e-12	Si	1	2218.92A	-21.159000000000002	3.470581209228065e-11
4404	4.83674e-11	Si	8	410.699A	-21.159000000000002	3.470581209228065e-11
4405	1.90004e-10	Be	3	104.548A	-21.16	3.4625990939482135e-11
4406	1.60787e-11	Si	5	1235.45A	-21.160999999999998	3.454635337024066e-11
4407	3.52972e-11	Sc	8	562.777A	-21.162	3.4466898962325495e-11
4408	7.35975e-12	Sc	3	2699.07A	-21.164	3.4308537946406327e-11
4409	3.85119e-12	Fe	2	5158.00A	-21.165	3.422963049878827e-11
4410	7.0349e-12	He	1	2823.70A	-21.166	3.415090453326338e-11
4411	6.72688e-11	S	4	295.300A	-21.166999999999998	3.4072359632434977e-11
4412	3.94894e-12	Fe	4	5030.32A	-21.168000000000003	3.399399537986499e-11
4413	9.50055e-10	N	7	20.9087A	-21.169	3.391581136007507e-11
4414	1.47931e-13	F	5	13.4282m	-21.169	3.391581136007507e-11
4415	1.8274000000000003e-10	Al	6	108.704A	-21.169	3.391581136007507e-11
4416	2.38393e-11	O	7	833.264A	-21.17	3.383780715854048e-11
4417	1.04321e-11	Ti	2	1904.17A	-21.17	3.383780715854048e-11
4418	2.60326e-11	O	7	763.061A	-21.171999999999997	3.368233655690784e-11
4419	6.84735e-13	Fe	4	2.90104m	-21.175	3.345046898297999e-11
4420	3.31633e-11	Cr	5	598.990A	-21.175	3.345046898297999e-11
4421	1.2881799999999999e-12	Fe	5	1.54205m	-21.175	3.345046898297999e-11
4422	5.17205e-11	Fe	6	384.073A	-21.176	3.337353503921365e-11
4423	4.03749e-12	Fe	4	4920.01A	-21.176	3.337353503921365e-11
4424	9.92103e-13	Co	3	2.00226m	-21.178	3.322019757420408e-11
4425	1.1581399999999998e-10	Ar	10	171.520A	-21.179000000000002	3.3143793239981155e-11
4426	1.95905e-11	Cl	6	1013.98A	-21.180999999999997	3.299151134265651e-11
4427	7.53669e-11	Ca	5	263.570A	-21.180999999999997	3.299151134265651e-11
4428	4.07519e-12	Fe	2	4874.48A	-21.184	3.276439937605318e-11
4429	7.58875e-12	Fe	2	2617.62A	-21.184	3.276439937605318e-11
4430	1.73337e-11	N	6	1146.00A	-21.19	3.2314854963629263e-11
4431	1.76005e-12	O	1	1.12863m	-21.191	3.224053285962964e-11
4432	7.47736e-11	Cl	7	265.661A	-21.191999999999997	3.2166381691725795e-11
4433	2.23636e-10	Si	7	88.8250A	-21.191999999999997	3.2166381691725795e-11
4434	1.93341e-11	O	1	1027.43A	-21.191999999999997	3.2166381691725795e-11
4435	2.42035e-13	Fe	3	8.20727m	-21.195	3.194494987768592e-11
4436	2.9353700000000002e-12	Fe	4	6767.28A	-21.195999999999998	3.187147853177568e-11
4437	2.78509e-11	N	6	713.243A	-21.198	3.172504238953222e-11
4438	7.8714e-11	C	5	252.363A	-21.2	3.1579279060247286e-11
4439	6.88243e-11	Mg	6	288.626A	-21.201	3.150664873387885e-11
4440	3.80541e-12	Fe	2	5220.06A	-21.204	3.1289758489576176e-11
4441	2.89902e-12	Mn	6	6852.12A	-21.205	3.1217794042042595e-11
4442	3.39126e-11	Ar	7	585.754A	-21.208000000000002	3.1002892259451654e-11
4443	6.31663e-15	S	2	314.479m	-21.211	3.078946985032682e-11
4444	4.01515e-12	Fe	2	4947.37A	-21.217	3.0367022486837984e-11
4445	2.38228e-11	N	6	833.841A	-21.217	3.0367022486837984e-11
4446	1.40711e-12	Fe	5	1.41172m	-21.219	3.0227498692234e-11
4447	2.51947e-12	Cr	5	7884.39A	-21.221	3.0088615951235996e-11
4448	1.37262e-11	Si	3	1447.19A	-21.224	2.988148737594656e-11
4449	1.44567e-11	S	3	1374.07A	-21.226	2.974419441253855e-11
4450	9.1978e-11	Cr	9	215.970A	-21.226	2.974419441253855e-11
4451	2.10687e-12	Fe	4	9428.44A	-21.226	2.974419441253855e-11
4452	3.36334e-11	N	6	590.616A	-21.226999999999997	2.96757846637403e-11
4453	4.08193e-11	Sc	8	486.644A	-21.228	2.960753225299772e-11
4454	7.7835e-11	Fe	7	255.212A	-21.230999999999998	2.9403715434592676e-11
4455	7.72219e-11	Fe	7	257.239A	-21.230999999999998	2.9403715434592676e-11
4456	3.35868e-11	Na	5	591.436A	-21.234	2.9201301681296055e-11
4457	2.619e-11	B	3	758.475A	-21.236	2.9067133887278414e-11
4458	9.60801e-11	Ca	10	206.749A	-21.239	2.886703714505615e-11
4459	4.51849e-14	He	1	43.9626m	-21.24	2.8800644801990695e-11
4460	9.24224e-12	Si	9	2149.31A	-21.241999999999997	2.8668317859118703e-11
4461	3.5018899999999997e-13	Fe	2	5.67249m	-21.243000000000002	2.860238255772766e-11
4462	1.98212e-11	Cl	6	1002.18A	-21.244	2.8536598903322126e-11
4463	2.95862e-14	F	2	67.1409m	-21.244	2.8536598903322126e-11
4464	7.92022e-11	Si	8	250.807A	-21.244	2.8536598903322126e-11
4465	4.59866e-12	Fe	2	4319.62A	-21.247	2.8340154338240415e-11
4466	4.42156e-12	Fe	2	4492.63A	-21.247	2.8340154338240415e-11
4467	2.52271e-12	Fe	2	7874.25A	-21.247	2.8340154338240415e-11
4468	1.13841e-12	Fe	2	1.74494m	-21.248	2.8274973792003395e-11
4469	3.939730000000001e-12	He	1	5042.09A	-21.25	2.8145062088032697e-11
4470	1.50901e-12	O	1	1.31639m	-21.25	2.8145062088032697e-11
4471	4.01765e-11	Sc	8	494.430A	-21.250999999999998	2.8080330241520096e-11
4472	2.06951e-11	O	7	959.863A	-21.253	2.7951312843428856e-11
4473	7.73295e-12	Na	6	2568.81A	-21.253	2.7951312843428856e-11
4474	1.96769e-10	Si	6	100.953A	-21.254	2.7887026607813047e-11
4475	2.95349e-11	O	7	672.576A	-21.256	2.7758897359243357e-11
4476	4.5274900000000005e-12	Co	3	4387.52A	-21.258000000000003	2.7631356811095675e-11
4477	7.68142e-11	S	9	258.604A	-21.259	2.756780645393405e-11
4478	2.14344e-12	Fe	2	9267.56A	-21.261	2.744114388874441e-11
4479	8.86227e-15	Ne	4	224.146m	-21.261	2.744114388874441e-11
4480	3.55606e-11	Ne	7	558.609A	-21.261999999999997	2.7378031009164315e-11
4481	1.53435e-11	P	2	1294.65A	-21.263	2.7315063285178777e-11
4482	1.73001e-11	Fe	8	1148.23A	-21.266	2.7127027712144692e-11
4483	2.62911e-12	Fe	4	7555.59A	-21.267	2.706463727972286e-11
4484	6.68577e-11	Ne	8	297.116A	-21.268	2.7002390341313672e-11
4485	2.65983e-12	N	1	7468.31A	-21.272	2.6754830938637647e-11
4486	2.41768e-12	N	1	8216.34A	-21.272	2.6754830938637647e-11
4487	1.13614e-12	Fe	2	1.74842m	-21.274	2.6631903656644e-11
4488	7.49928e-11	Fe	7	264.885A	-21.275	2.6570651977949953e-11
4489	8.4795e-11	Mg	3	234.264A	-21.276999999999997	2.6448570921413517e-11
4490	8.43319e-11	Si	8	235.551A	-21.278000000000002	2.6387740896309304e-11
4491	4.2934099999999996e-12	Co	3	4626.73A	-21.279	2.6327050776380935e-11
4492	1.75108e-11	N	1	1134.41A	-21.281	2.620608896569837e-11
4493	6.68205e-13	Fe	4	2.97281m	-21.281	2.620608896569837e-11
4494	2.68018e-12	Ni	2	7411.61A	-21.281999999999996	2.6145816633616918e-11
4495	2.58035e-11	O	7	769.837A	-21.283	2.6085682924052085e-11
4496	2.93058e-11	O	7	677.835A	-21.284000000000002	2.6025687518181586e-11
4497	3.8321699999999994e-12	Mg	1	5183.60A	-21.284000000000002	2.6025687518181586e-11
4498	3.73865e-11	N	6	531.327A	-21.284000000000002	2.6025687518181586e-11
4499	3.99415e-12	Fe	2	4973.39A	-21.285	2.5965830097915736e-11
4500	1.53526e-11	Mg	5	1293.88A	-21.285999999999998	2.5906110345896243e-11
4501	1.50463e-11	N	6	1320.22A	-21.287	2.584652794549472e-11
4502	1.91046e-12	N	1	1.03977m	-21.288	2.5787082580811415e-11
4503	5.94944e-11	Na	5	333.888A	-21.288	2.5787082580811415e-11
4504	1.38218e-09	O	8	14.3719A	-21.289	2.572777393667293e-11
4505	1.457e-11	S	2	1363.38A	-21.289	2.572777393667293e-11
4506	1.33053e-11	Li	2	1492.98A	-21.291	2.5609565552959722e-11
4507	2.13725e-11	N	6	929.442A	-21.293000000000003	2.5491900287435016e-11
4508	1.8274000000000003e-10	Al	6	108.704A	-21.293000000000003	2.5491900287435016e-11
4509	6.4227300000000004e-12	Al	1	3092.84A	-21.294	2.543327054373222e-11
4510	5.68979e-11	Mg	6	349.125A	-21.296	2.5316415280198128e-11
4511	7.86956e-14	S	1	25.2421m	-21.296	2.5316415280198128e-11
4512	3.99596e-11	N	6	497.113A	-21.296999999999997	2.525818914081207e-11
4513	1.81147e-11	S	2	1096.60A	-21.298000000000002	2.520009691783005e-11
4514	1.52277e-11	P	2	1304.49A	-21.298000000000002	2.520009691783005e-11
4515	3.51877e-11	Ne	7	564.528A	-21.299	2.5142138303253705e-11
4516	5.68177e-11	Si	9	349.617A	-21.3	2.5084312989791616e-11
4517	1.87994e-11	N	6	1056.66A	-21.3	2.5084312989791616e-11
4518	3.84385e-12	Co	11	5167.85A	-21.302	2.4969061040579913e-11
4519	4.75545e-12	Fe	2	4177.20A	-21.307	2.4683242562343336e-11
4520	7.55793e-12	Fe	2	2628.29A	-21.31	2.4513324315729813e-11
4521	3.5260699999999997e-12	Fe	4	5633.60A	-21.31	2.4513324315729813e-11
4522	3.96852e-12	Fe	2	5005.51A	-21.313000000000002	2.4344575778098175e-11
4523	3.35882e-11	He	1	591.412A	-21.314	2.4288584807541666e-11
4524	1.68919e-11	S	2	1175.97A	-21.316	2.417698889722903e-11
4525	4.42539e-12	Fe	2	4488.75A	-21.316999999999997	2.4121383365802696e-11
4526	1.23916e-11	Sc	3	1603.06A	-21.318	2.406590572354936e-11
4527	5.51591e-12	Fe	5	3601.30A	-21.319000000000003	2.4010555676332683e-11
4528	2.9592199999999996e-13	Fe	6	6.71275m	-21.32	2.3955332930692215e-11
4529	5.45869e-11	Fe	7	363.905A	-21.325	2.3681118502173122e-11
4530	7.59977e-12	Fe	2	2613.82A	-21.325	2.3681118502173122e-11
4531	6.25378e-11	Na	6	317.639A	-21.326999999999998	2.357231364600666e-11
4532	4.3443699999999996e-12	Ca	7	4572.46A	-21.326999999999998	2.357231364600666e-11
4533	1.23367e-11	Sc	3	1610.19A	-21.328000000000003	2.3518098829065832e-11
4534	3.51825e-11	Si	3	564.611A	-21.329	2.3464008702744223e-11
4535	9.99381e-12	S	9	1987.68A	-21.331	2.335620137549503e-11
4536	6.34431e-12	Be	2	3131.07A	-21.333000000000002	2.324888937792081e-11
4537	5.16023e-11	B	4	384.953A	-21.334	2.31954184161552e-11
4538	1.1158899999999999e-10	Li	2	178.014A	-21.337	2.30357422789222e-11
4539	1.5216e-11	P	2	1305.50A	-21.34	2.2877165344486246e-11
4540	8.520739999999999e-12	Fe	2	2331.31A	-21.342	2.2772054317548277e-11
4541	9.26664e-12	N	6	2143.65A	-21.342	2.2772054317548277e-11
4542	5.60813e-11	N	6	354.208A	-21.342	2.2772054317548277e-11
4543	4.1216e-11	Li	3	481.960A	-21.343000000000004	2.2719680045988317e-11
4544	2.82632e-11	O	3	702.838A	-21.343000000000004	2.2719680045988317e-11
4545	2.75846e-11	K	6	720.129A	-21.344	2.266742623191066e-11
4546	9.40215e-12	Ca	2	2112.76A	-21.349	2.2407954349463205e-11
4547	7.24981e-11	S	4	274.000A	-21.351999999999997	2.2253699076735752e-11
4548	3.6495400000000005e-10	S	9	54.4300A	-21.351999999999997	2.2253699076735752e-11
4549	3.80484e-12	Fe	4	5220.83A	-21.354	2.2151452617093317e-11
4550	4.82224e-11	Fe	6	411.934A	-21.355	2.2100505689836207e-11
4551	8.67596e-14	Fe	2	22.8960m	-21.355999999999998	2.2049675937260403e-11
4552	1.71251e-11	N	6	1159.96A	-21.355999999999998	2.2049675937260403e-11
4553	1.32902e-11	N	1	1494.68A	-21.357	2.199896308987126e-11
4554	5.70605e-11	Ca	7	348.130A	-21.358	2.1948366878794488e-11
4555	1.04528e-11	Fe	4	1900.39A	-21.358	2.1948366878794488e-11
4556	2.2884599999999997e-12	N	1	8680.28A	-21.359	2.1897887035774015e-11
4557	2.15528e-12	Cl	10	9216.63A	-21.359	2.1897887035774015e-11
4558	3.77015e-12	Fe	2	5268.87A	-21.36	2.1847523293170916e-11
4559	1.7419200000000001e-12	Na	1	1.14038m	-21.363000000000003	2.169712600069802e-11
4560	2.41568e-12	N	1	8223.13A	-21.364	2.1647223995662515e-11
4561	1.02459e-12	Ni	2	1.93877m	-21.365	2.1597436762053715e-11
4562	3.5984300000000004e-14	Fe	3	55.2031m	-21.365	2.1597436762053715e-11
4563	2.19898e-12	Fe	2	9033.50A	-21.366999999999997	2.149820555385534e-11
4564	8.782489999999999e-12	Mg	7	2261.82A	-21.366999999999997	2.149820555385534e-11
4565	4.41826e-12	Fe	5	4495.99A	-21.371	2.130110882063092e-11
4566	1.90815e-10	Li	3	104.103A	-21.374000000000002	2.1154473018929097e-11
4567	3.54755e-11	Ne	7	559.948A	-21.379	2.0912319768699124e-11
4568	2.25524e-11	N	6	880.813A	-21.383000000000003	2.072059446863956e-11
4569	1.65801e-11	Li	2	1198.09A	-21.386999999999997	2.053062691669673e-11
4570	4.36148e-11	Li	3	455.452A	-21.392	2.029561477374748e-11
4571	7.11569e-11	Al	7	279.164A	-21.395	2.0155900744377616e-11
4572	3.4508e-12	Fe	4	5756.48A	-21.396	2.010954345906654e-11
4573	3.53014e-12	Co	3	5627.10A	-21.396	2.010954345906654e-11
4574	5.77289e-12	Fe	2	3440.99A	-21.398000000000003	2.0017148499620687e-11
4575	9.1624e-11	Si	8	216.804A	-21.398000000000003	2.0017148499620687e-11
4576	6.41276e-11	Fe	7	309.764A	-21.401	1.9879351418598478e-11
4577	1.99793e-11	N	6	994.252A	-21.401	1.9879351418598478e-11
4578	4.32812e-11	Al	7	458.963A	-21.401999999999997	1.983363017908677e-11
4579	5.217e-11	O	7	380.764A	-21.403000000000002	1.9788014095507573e-11
4580	1.62262e-11	N	6	1224.22A	-21.404	1.9742502926009597e-11
4581	1.03314e-10	Cl	7	192.272A	-21.406999999999996	1.960659649181753e-11
4582	9.34839e-12	Al	6	2124.91A	-21.41	1.9471625630937404e-11
4583	5.27684e-12	Fe	5	3764.46A	-21.41	1.9471625630937404e-11
4584	5.4823e-13	Zn	4	3.62338m	-21.410999999999998	1.9426842134715217e-11
4585	1.2062799999999998e-10	Mg	5	164.676A	-21.413	1.933758390292832e-11
4586	4.82857e-13	Fe	2	4.11394m	-21.415	1.9248735775464584e-11
4587	3.64425e-10	S	9	54.5090A	-21.416999999999998	1.9160295868065643e-11
4588	6.657390000000001e-13	Co	2	2.98382m	-21.416999999999998	1.9160295868065643e-11
4589	6.02318e-11	Si	4	329.800A	-21.416999999999998	1.9160295868065643e-11
4590	1.27227e-11	C	1	1561.34A	-21.42	1.9028397319069134e-11
4591	4.88993e-11	Na	6	406.232A	-21.421	1.898463321967628e-11
4592	4.20308e-13	Fe	4	4.72617m	-21.421999999999997	1.8940969774918894e-11
4593	4.98696e-11	Mn	10	398.328A	-21.421999999999997	1.8940969774918894e-11
4594	2.21485e-11	Fe	3	896.877A	-21.428	1.8681089926963147e-11
4595	7.93103e-11	Si	8	250.465A	-21.433000000000003	1.8467249258863876e-11
4596	1.95039e-11	Li	2	1018.49A	-21.434	1.8424775764195588e-11
4597	8.84834e-11	V	6	224.499A	-21.434	1.8424775764195588e-11
4598	1.28244e-11	O	7	1548.96A	-21.436999999999998	1.8297940499979858e-11
4599	6.1704e-13	Fe	4	3.21932m	-21.438000000000002	1.8255856404650987e-11
4600	3.55595e-12	Ca	6	5586.26A	-21.439	1.8213869100055756e-11
4601	2.41004e-12	N	1	8242.39A	-21.439	1.8213869100055756e-11
4602	9.24965e-11	Si	8	214.759A	-21.439	1.8213869100055756e-11
4603	9.54378e-12	Li	3	2081.40A	-21.443	1.8046883344430474e-11
4604	2.21643e-12	Fe	4	8962.37A	-21.443	1.8046883344430474e-11
4605	1.04437e-11	N	6	1902.06A	-21.445	1.7963965447357182e-11
4606	8.27823e-11	Fe	4	239.960A	-21.445	1.7963965447357182e-11
4607	1.51349e-13	S	5	13.1249m	-21.447	1.788142852341503e-11
4608	2.0040200000000002e-10	N	7	99.1229A	-21.447	1.788142852341503e-11
4609	5.15469e-12	Si	2	3853.66A	-21.448	1.784030237904955e-11
4610	8.97498e-12	Cl	7	2213.32A	-21.448	1.784030237904955e-11
4611	2.49001e-11	O	7	797.766A	-21.448	1.784030237904955e-11
4612	4.59163e-12	Ni	2	4326.24A	-21.449	1.7799270822191335e-11
4613	8.92389e-12	Ca	7	2225.99A	-21.451	1.771749060131627e-11
4614	4.68005e-11	S	3	424.450A	-21.456	1.7514680163486467e-11
4615	2.42604e-12	N	1	8188.01A	-21.456999999999997	1.747439751694215e-11
4616	8.81491e-11	Ti	5	225.351A	-21.459	1.7394109953318187e-11
4617	7.64361e-11	B	4	259.883A	-21.459	1.7394109953318187e-11
4618	4.39976e-12	Fe	2	4514.90A	-21.46	1.735410461056202e-11
4619	5.50919e-11	O	2	360.570A	-21.461	1.7314191277541082e-11
4620	5.7539699999999996e-12	Fe	2	3452.31A	-21.462	1.7274369742638586e-11
4621	8.08802e-11	Fe	10	245.604A	-21.463	1.7234639794724854e-11
4622	7.60481e-11	Al	7	261.209A	-21.463	1.7234639794724854e-11
4623	3.24542e-11	O	7	612.077A	-21.465999999999998	1.7115997368895457e-11
4624	8.16191e-11	Ca	4	243.380A	-21.471	1.6920072167161525e-11
4625	2.73374e-10	S	7	72.6640A	-21.471	1.6920072167161525e-11
4626	3.66995e-12	Fe	4	5412.74A	-21.473000000000003	1.684233149717128e-11
4627	8.856e-11	Fe	8	224.305A	-21.473000000000003	1.684233149717128e-11
4628	7.41919e-12	Al	6	2677.44A	-21.473000000000003	1.684233149717128e-11
4629	2.35187e-12	O	1	8446.25A	-21.475	1.676494801311459e-11
4630	3.76808e-11	O	7	527.177A	-21.475	1.676494801311459e-11
4631	7.99554e-11	C	5	248.444A	-21.475	1.676494801311459e-11
4632	7.91246e-12	Fe	2	2510.53A	-21.475	1.676494801311459e-11
4633	7.15905e-12	Fe	2	2774.73A	-21.476999999999997	1.668792007387116e-11
4634	5.50353e-11	Ar	3	360.940A	-21.476999999999997	1.668792007387116e-11
4635	1.70041e-11	N	1	1168.22A	-21.476999999999997	1.668792007387116e-11
4636	1.2072299999999999e-12	Si	1	1.64545m	-21.479	1.661124604586055e-11
4637	9.57817e-11	Ca	10	207.393A	-21.480999999999998	1.6534924303008765e-11
4638	6.4836e-11	S	4	306.380A	-21.480999999999998	1.6534924303008765e-11
4639	2.36813e-11	O	7	838.823A	-21.483	1.6458953226712254e-11
4640	1.24415e-11	B	3	1596.63A	-21.484	1.642109868474319e-11
4641	9.47138e-13	Co	3	2.09731m	-21.486	1.6345650589657448e-11
4642	8.59571e-11	Fe	8	231.097A	-21.487	1.630805663652248e-11
4643	2.66913e-12	N	1	7442.30A	-21.488000000000003	1.6270549147080112e-11
4644	1.85387e-12	Ni	2	1.07151m	-21.489	1.6233127922469907e-11
4645	4.7324e-11	Ca	10	419.754A	-21.49	1.6195792764287984e-11
4646	2.35578e-12	C	5	8432.23A	-21.493000000000002	1.6084301711113898e-11
4647	2.28764e-12	N	1	8683.40A	-21.494	1.6047308843719626e-11
4648	1.93983e-11	Si	2	1024.03A	-21.495	1.601040105755925e-11
4649	1.37782e-11	Si	3	1441.73A	-21.496	1.5973578156951626e-11
4650	1.87947e-11	Al	7	1056.92A	-21.496	1.5973578156951626e-11
4651	4.69257e-12	Fe	2	4233.17A	-21.496	1.5973578156951626e-11
4652	5.67292e-12	Fe	2	3501.63A	-21.497	1.5936839946665136e-11
4653	1.00955e-10	P	8	196.766A	-21.499000000000002	1.5863616818374607e-11
4654	2.43704e-13	Fe	4	8.15106m	-21.5	1.582713151214896e-11
4655	2.9796099999999997e-12	Ni	2	6666.80A	-21.500999999999998	1.5790730119799046e-11
4656	9.90123e-11	O	5	200.626A	-21.502	1.575441244832818e-11
4657	4.84555e-11	Ca	3	409.953A	-21.503	1.571817830518381e-11
4658	3.84026e-12	Mg	1	5172.68A	-21.504	1.5682027498256114e-11
4659	9.009e-13	Ti	7	2.20496m	-21.504	1.5682027498256114e-11
4660	4.55515e-11	O	7	436.088A	-21.506999999999998	1.5574073180296658e-11
4661	3.53852e-11	Ne	7	561.378A	-21.509	1.550251681389633e-11
4662	1.0594400000000001e-10	C	5	187.499A	-21.509	1.550251681389633e-11
4663	1.75921e-12	N	1	1.12917m	-21.514	1.5325060971348482e-11
4664	4.53243e-12	Fe	2	4382.74A	-21.515	1.5289814309198858e-11
4665	2.92333e-12	K	4	6795.16A	-21.518	1.5184559967841413e-11
4666	1.75423e-11	Li	2	1132.38A	-21.519000000000002	1.5149636449032725e-11
4667	4.6797e-12	Fe	2	4244.81A	-21.519000000000002	1.5149636449032725e-11
4668	4.33359e-12	Fe	2	4583.84A	-21.52	1.5114793252088508e-11
4669	7.89752e-11	Fe	7	251.528A	-21.521	1.508003019227336e-11
4670	1.0147700000000001e-12	Co	3	1.95752m	-21.522	1.5045347085277246e-11
4671	6.68676e-11	Ne	8	297.071A	-21.522	1.5045347085277246e-11
4672	3.52173e-13	Mn	10	5.64054m	-21.529	1.4804788621943662e-11
4673	5.01485e-12	F	4	3961.13A	-21.529	1.4804788621943662e-11
4674	4.51453e-12	Co	3	4400.11A	-21.53	1.4770738552992564e-11
4675	5.77412e-11	B	4	344.026A	-21.53	1.4770738552992564e-11
4676	2.5651499999999997e-10	N	7	77.4398A	-21.531	1.4736766797027006e-11
4677	9.88075e-12	Sc	3	2010.42A	-21.531999999999996	1.470287317393201e-11
4678	8.14785e-12	Si	7	2438.00A	-21.533	1.4669057504006713e-11
4679	1.1572499999999999e-10	Li	2	171.652A	-21.535	1.4601659306929384e-11
4680	1.09725e-11	P	2	1810.39A	-21.537	1.4534570776438889e-11
4681	6.85896e-11	B	4	289.613A	-21.538	1.4501142191286459e-11
4682	1.56102e-13	Ni	2	12.7253m	-21.54	1.4434515494991371e-11
4683	4.4449300000000005e-12	Co	3	4469.02A	-21.541999999999998	1.4368194920559003e-11
4684	4.543119999999999e-12	Fe	2	4372.43A	-21.543000000000003	1.4335148989256448e-11
4685	6.25577e-12	Fe	2	3175.38A	-21.545	1.4269284962447169e-11
4686	2.31083e-11	Fe	3	859.623A	-21.546999999999997	1.4203723553352746e-11
4687	5.5394e-12	Cl	2	3586.03A	-21.548000000000002	1.4171055895697782e-11
4688	8.45511e-11	Mg	3	234.940A	-21.551	1.407350303308767e-11
4689	2.92621e-11	O	7	678.847A	-21.552	1.4041134874318427e-11
4690	3.95688e-12	Fe	2	5020.23A	-21.552	1.4041134874318427e-11
4691	4.97475e-12	Ni	2	3993.06A	-21.552	1.4041134874318427e-11
4692	2.06514e-11	O	7	961.894A	-21.552	1.4041134874318427e-11
4693	6.19771e-11	Mg	7	320.513A	-21.553	1.4008841160248534e-11
4694	5.97352e-11	Na	5	332.542A	-21.553	1.4008841160248534e-11
4695	7.885530000000001e-12	Fe	2	2519.10A	-21.554000000000002	1.3976621719659932e-11
4696	5.74135e-11	Ar	3	345.990A	-21.555	1.3944476381728477e-11
4697	1.7802e-11	Li	3	1115.86A	-21.555999999999997	1.3912404976022662e-11
4698	3.69471e-12	Fe	2	5376.45A	-21.555999999999997	1.3912404976022662e-11
4699	4.85078e-11	Fe	6	409.511A	-21.559	1.3816632653819247e-11
4700	1.5404e-11	P	2	1289.57A	-21.56	1.378485528052831e-11
4701	5.06599e-11	O	7	392.114A	-21.56	1.378485528052831e-11
4702	5.98182e-11	Ar	3	332.080A	-21.563000000000002	1.3689961004252602e-11
4703	2.57598e-11	O	7	771.143A	-21.563000000000002	1.3689961004252602e-11
4704	8.17645e-14	Ca	6	24.2947m	-21.564	1.365847496767116e-11
4705	1.05562e-09	N	7	18.8179A	-21.564	1.365847496767116e-11
4706	2.90184e-14	Si	1	68.4548m	-21.565	1.3627061346964227e-11
4707	4.0124199999999996e-12	Fe	2	4950.74A	-21.565	1.3627061346964227e-11
4708	3.00341e-11	S	4	661.396A	-21.566999999999997	1.3564450687349932e-11
4709	5.41622e-11	O	7	366.759A	-21.568	1.3533253316486756e-11
4710	3.56143e-11	Ca	10	557.766A	-21.569000000000003	1.3502127697585578e-11
4711	3.41625e-11	Cl	6	581.470A	-21.57	1.3471073665621468e-11
4712	3.9386099999999995e-12	Fe	2	5043.52A	-21.57	1.3471073665621468e-11
4713	4.38538e-11	N	2	452.970A	-21.570999999999998	1.344009105594893e-11
4714	5.096229999999999e-13	Fe	7	3.89788m	-21.570999999999998	1.344009105594893e-11
4715	8.8303e-11	Cr	9	224.958A	-21.572	1.3409179704301136e-11
4716	4.14836e-12	Cr	5	4788.51A	-21.572	1.3409179704301136e-11
4717	6.71983e-12	Mn	10	2956.09A	-21.575	1.3316871560501728e-11
4718	5.85784e-13	Fe	4	3.39109m	-21.578000000000003	1.3225198861494478e-11
4719	1.00079e-11	Si	9	1984.88A	-21.579	1.319478174817907e-11
4720	1.60435e-12	N	1	1.23816m	-21.579	1.319478174817907e-11
4721	7.49966e-12	Fe	11	2648.71A	-21.585	1.301374255561013e-11
4722	3.29096e-11	Mg	6	603.607A	-21.587	1.2953949839872463e-11
4723	1.46273e-10	Ne	7	135.804A	-21.587	1.2953949839872463e-11
4724	1.75146e-11	N	1	1134.17A	-21.592	1.2805667202236708e-11
4725	2.1687e-11	N	2	915.962A	-21.592	1.2805667202236708e-11
4726	7.494979999999999e-13	Ca	2	2.65037m	-21.592	1.2805667202236708e-11
4727	5.4765e-12	Sc	2	3627.22A	-21.593000000000004	1.2776214984961803e-11
4728	8.9941e-12	Ca	2	2208.61A	-21.593000000000004	1.2776214984961803e-11
4729	1.03922e-11	Fe	5	1911.48A	-21.593000000000004	1.2776214984961803e-11
4730	1.37429e-10	Mg	5	144.543A	-21.596999999999998	1.2659081941917991e-11
4731	4.08795e-10	B	5	48.5927A	-21.598000000000003	1.2629966861386375e-11
4732	1.15117e-10	C	5	172.558A	-21.599	1.2600918743681986e-11
4733	3.09719e-10	S	8	64.1371A	-21.6	1.257193743479429e-11
4734	9.44471e-12	Ca	2	2103.24A	-21.601	1.2543022781067478e-11
4735	1.53227e-14	Si	1	129.641m	-21.601999999999997	1.251417462919883e-11
4736	8.10975e-11	Fe	7	244.945A	-21.601999999999997	1.251417462919883e-11
4737	1.45798e-11	B	2	1362.46A	-21.61	1.2285765200808752e-11
4738	1.58644e-12	Fe	2	1.25214m	-21.611	1.2257508724955762e-11
4739	8.31069e-11	Al	7	239.023A	-21.612	1.2229317237193933e-11
4740	1.33574e-11	S	1	1487.15A	-21.616	1.2117198182839475e-11
4741	1.90865e-12	N	1	1.04076m	-21.616	1.2117198182839475e-11
4742	5.68915e-11	Mg	6	349.164A	-21.616	1.2117198182839475e-11
4743	3.97818e-12	Fe	2	4993.36A	-21.616	1.2117198182839475e-11
4744	7.1209e-11	Al	7	278.960A	-21.616999999999997	1.2089329400369536e-11
4745	1.04827e-11	Si	7	1894.97A	-21.618000000000002	1.2061524714320423e-11
4746	2.5914799999999998e-12	Fe	2	7665.30A	-21.618000000000002	1.2061524714320423e-11
4747	4.39728e-12	He	1	4517.44A	-21.618000000000002	1.2061524714320423e-11
4748	1.27807e-11	O	7	1554.25A	-21.62	1.2006107042153908e-11
4749	3.42731e-12	Fe	4	5795.93A	-21.62	1.2006107042153908e-11
4750	1.8399999999999998e-10	Li	3	107.959A	-21.624000000000002	1.1896034391168074e-11
4751	4.21085e-12	Co	3	4717.44A	-21.625	1.1868674271303742e-11
4752	1.93908e-10	O	8	102.443A	-21.625	1.1868674271303742e-11
4753	5.39691e-11	Mg	9	368.071A	-21.625	1.1868674271303742e-11
4754	7.13803e-11	Ar	4	278.290A	-21.625999999999998	1.1841377077968902e-11
4755	8.25166e-11	Al	7	240.733A	-21.63	1.1732814680372528e-11
4756	4.72831e-12	Ni	2	4201.17A	-21.63	1.1732814680372528e-11
4757	3.62199e-12	Li	2	5484.40A	-21.631	1.1705829955425827e-11
4758	2.93357e-11	B	3	677.143A	-21.631999999999998	1.1678907293624368e-11
4759	4.37522e-12	Cr	5	4540.22A	-21.633000000000003	1.1652046552226588e-11
4760	2.32199e-11	O	7	855.492A	-21.634	1.1625247588819892e-11
4761	1.90873e-12	N	1	1.04072m	-21.635	1.1598510261318556e-11
4762	7.60769e-11	O	7	261.110A	-21.64	1.1465743212236746e-11
4763	5.9728e-11	Na	5	332.582A	-21.64	1.1465743212236746e-11
4764	4.47246e-11	Ne	2	444.150A	-21.641	1.1439372734621671e-11
4765	2.09242e-11	Si	8	949.354A	-21.642	1.1413062907421985e-11
4766	5.44084e-11	Ar	3	365.099A	-21.642	1.1413062907421985e-11
4767	4.27249e-11	Si	3	464.939A	-21.645	1.1334495934998453e-11
4768	1.0591700000000001e-10	C	5	187.548A	-21.645	1.1334495934998453e-11
4769	7.011090000000001e-13	Fe	4	2.83329m	-21.646	1.1308427317744395e-11
4770	3.5751300000000003e-12	Fe	2	5556.29A	-21.648000000000003	1.1256469813808704e-11
4771	3.04221e-11	O	7	652.961A	-21.648000000000003	1.1256469813808704e-11
4772	4.22667e-11	Si	8	469.979A	-21.649	1.1230580651653649e-11
4773	1.61123e-12	N	1	1.23288m	-21.65	1.1204751032919239e-11
4774	3.96764e-12	Fe	2	5006.62A	-21.65	1.1204751032919239e-11
4775	6.44196e-11	Ca	3	308.360A	-21.651	1.1178980820659314e-11
4776	4.63266e-13	Fe	7	4.28791m	-21.651	1.1178980820659314e-11
4777	3.2070900000000002e-12	Fe	4	6193.92A	-21.655	1.107649130845278e-11
4778	8.7554e-12	Fe	2	2268.82A	-21.658	1.100024127861944e-11
4779	2.22309e-11	Si	2	893.551A	-21.660999999999998	1.0924516150299466e-11
4780	1.7453400000000001e-12	Na	1	1.13814m	-21.663	1.0874322557952275e-11
4781	9.00618e-13	Na	1	2.20565m	-21.664	1.0849312310095985e-11
4782	7.42486e-11	Ca	3	267.540A	-21.666999999999998	1.0774626169487203e-11
4783	1.75994e-12	O	1	1.12870m	-21.666999999999998	1.0774626169487203e-11
4784	2.69199e-11	O	7	737.911A	-21.671	1.0675843803005482e-11
4785	3.11365e-11	C	2	637.979A	-21.671	1.0675843803005482e-11
4786	1.0521099999999998e-09	N	7	18.8806A	-21.671999999999997	1.0651290043618237e-11
4787	7.06418e-11	Fe	4	281.200A	-21.673000000000002	1.0626792756310325e-11
4788	2.06314e-11	S	3	962.825A	-21.677	1.0529365734707387e-11
4789	2.18115e-11	O	7	910.734A	-21.678	1.0505148865528536e-11
4790	8.01451e-12	C	1	2478.56A	-21.68	1.045688209083138e-11
4791	3.7037400000000005e-12	Ni	4	5363.34A	-21.680999999999997	1.0432831929407438e-11
4792	1.97876e-11	Cl	7	1003.89A	-21.683000000000003	1.0384897420850004e-11
4793	5.86475e-12	Fe	2	3387.09A	-21.685	1.0337183151354105e-11
4794	1.04958e-11	Fe	4	1892.61A	-21.686	1.0313408289851385e-11
4795	7.63912e-11	K	9	260.036A	-21.688000000000002	1.0266022483076158e-11
4796	9.459270000000001e-17	Cl	7	2.10000c	-21.69	1.0218854394306609e-11
4797	7.70533e-11	Fe	7	257.801A	-21.691999999999997	1.0171903023219364e-11
4798	7.75014e-11	Fe	8	256.311A	-21.694000000000003	1.0125167374086789e-11
4799	1.85414e-12	N	1	1.07135m	-21.698	1.0032339281631262e-11
4800	8.88756e-11	F	6	223.509A	-21.703000000000003	9.917500043504896e-12
4801	8.51529e-12	Fe	2	2332.80A	-21.705	9.871933269888884e-12
4802	6.9829e-11	P	8	284.473A	-21.706	9.849228453420099e-12
4803	7.31608e-13	P	10	2.71518m	-21.709	9.78142684165559e-12
4804	2.42698e-12	N	1	8184.86A	-21.71	9.758930184195391e-12
4805	3.32891e-11	Cr	5	596.725A	-21.711	9.736485267611637e-12
4806	4.24944e-11	C	2	467.460A	-21.714000000000002	9.669459774479025e-12
4807	1.0365100000000001e-10	Cl	7	191.648A	-21.714000000000002	9.669459774479025e-12
4808	5.55579e-12	Sc	2	3575.45A	-21.715	9.647220634127388e-12
4809	1.9179e-11	Cr	3	1035.74A	-21.718000000000004	9.580809634409404e-12
4810	2.70369e-13	Ni	3	7.34716m	-21.719	9.558774383722047e-12
4811	1.22669e-11	Fe	8	1619.36A	-21.72	9.536789812704926e-12
4812	8.72242e-11	Ar	4	227.740A	-21.721	9.514855804797954e-12
4813	4.79101e-11	O	2	414.619A	-21.721	9.514855804797954e-12
4814	2.23359e-11	Fe	8	889.349A	-21.721	9.514855804797954e-12
4815	1.27992e-12	Fe	5	1.55201m	-21.721	9.514855804797954e-12
4816	1.39408e-11	O	7	1424.92A	-21.721999999999998	9.492972243709362e-12
4817	4.82504e-11	Ca	10	411.695A	-21.721999999999998	9.492972243709362e-12
4818	4.33716e-12	Fe	2	4580.06A	-21.723000000000003	9.471139013414453e-12
4819	4.40205e-12	Fe	4	4512.55A	-21.723000000000003	9.471139013414453e-12
4820	1.33084e-11	N	1	1492.63A	-21.724	9.449355998155925e-12
4821	3.17998e-14	He	1	62.4673m	-21.725	9.427623082442167e-12
4822	3.83839e-11	Ar	3	517.521A	-21.725	9.427623082442167e-12
4823	1.50887e-12	O	1	1.31651m	-21.726999999999997	9.384307089011336e-12
4824	7.265589999999999e-12	Sc	3	2734.05A	-21.729	9.34119011449217e-12
4825	4.55778e-12	Fe	2	4358.36A	-21.729	9.34119011449217e-12
4826	2.10748e-12	Fe	4	9425.69A	-21.73	9.319705973407415e-12
4827	1.79297e-11	N	6	1107.91A	-21.730999999999998	9.298271244476059e-12
4828	1.24101e-09	O	8	16.0067A	-21.733	9.255549568755342e-12
4829	8.78104e-11	Ar	4	226.220A	-21.734	9.234262395459984e-12
4830	1.12624e-12	Co	3	1.76378m	-21.736	9.191834813686379e-12
4831	1.33927e-11	S	1	1483.23A	-21.737	9.170694180261318e-12
4832	2.7934299999999997e-12	Fe	4	7111.12A	-21.738000000000003	9.149602168943735e-12
4833	4.83749e-11	Fe	6	410.636A	-21.738000000000003	9.149602168943735e-12
4834	2.02132e-10	Ne	8	98.2746A	-21.741	9.086616750645078e-12
4835	5.77644e-12	Ni	2	3438.88A	-21.741	9.086616750645078e-12
4836	1.047e-09	N	7	18.9727A	-21.741999999999997	9.065718112049725e-12
4837	4.27424e-12	Cr	5	4647.48A	-21.744	9.024064920916103e-12
4838	1.86467e-12	N	1	1.06530m	-21.745	9.003310147536835e-12
4839	2.64967e-12	Co	3	7496.94A	-21.745	9.003310147536835e-12
4840	1.89356e-11	S	2	1049.05A	-21.75	8.90025010850378e-12
4841	3.5509e-10	S	9	55.9420A	-21.75	8.90025010850378e-12
4842	5.61271e-12	Fe	2	3539.19A	-21.750999999999998	8.879780101290954e-12
4843	3.44984e-12	Fe	4	5758.08A	-21.750999999999998	8.879780101290954e-12
4844	4.4816e-12	Fe	2	4432.45A	-21.754	8.818652125040839e-12
4845	4.07198e-11	Ne	7	487.833A	-21.754	8.818652125040839e-12
4846	5.7493e-12	Fe	2	3455.11A	-21.756	8.778134099004228e-12
4847	1.39567e-11	Li	3	1423.29A	-21.756999999999998	8.757944950819497e-12
4848	3.7704e-10	B	4	52.6853A	-21.756999999999998	8.757944950819497e-12
4849	1.62999e-12	N	1	1.21868m	-21.756999999999998	8.757944950819497e-12
4850	2.00933e-11	Na	6	988.613A	-21.764	8.617915095251003e-12
4851	1.98645e-16	Li	3	10000.0m	-21.764	8.617915095251003e-12
4852	4.48035e-13	Fe	2	4.43368m	-21.767	8.55858978502279e-12
4853	4.31229e-13	Fe	2	4.60647m	-21.769000000000002	8.519266636901076e-12
4854	1.45693e-11	Cl	1	1363.45A	-21.771	8.480124162233478e-12
4855	2.24451e-10	N	7	88.5026A	-21.771	8.480124162233478e-12
4856	9.96268e-12	Sc	3	1993.89A	-21.772	8.460620417883563e-12
4857	3.25166e-10	B	4	61.0903A	-21.773000000000003	8.441161530900735e-12
4858	1.7557599999999998e-12	N	1	1.13139m	-21.775	8.40237791659799e-12
4859	8.10713e-11	Fe	7	245.024A	-21.776	8.383052983651004e-12
4860	8.40994e-12	Fe	2	2362.02A	-21.776	8.383052983651004e-12
4861	8.45907e-12	Fe	2	2348.30A	-21.778000000000002	8.344536353871044e-12
4862	4.36306e-11	Fe	8	455.287A	-21.781999999999996	8.26803318473456e-12
4863	5.73041e-12	N	1	3466.50A	-21.783	8.249017236096568e-12
4864	7.69076e-12	C	1	2582.90A	-21.783	8.249017236096568e-12
4865	2.55831e-12	Fe	2	7764.68A	-21.784000000000002	8.230045022926865e-12
4866	3.69182e-13	Na	6	5.38067m	-21.784000000000002	8.230045022926865e-12
4867	3.7363e-12	Fe	2	5316.62A	-21.785	8.211116444636664e-12
4868	1.24407e-11	B	3	1596.73A	-21.785	8.211116444636664e-12
4869	5.79528e-11	Ca	4	342.770A	-21.787	8.173389791495567e-12
4870	1.1789e-11	Cl	7	1685.01A	-21.789	8.13583647658031e-12
4871	5.10673e-11	Mn	10	388.986A	-21.791	8.09845570347422e-12
4872	1.04677e-11	Fe	4	1897.70A	-21.793000000000003	8.061246679419564e-12
4873	1.31725e-12	Fe	4	1.50802m	-21.798000000000002	7.968970351733201e-12
4874	2.01215e-11	C	3	987.224A	-21.799	7.950642228524291e-12
4875	2.2802e-12	N	1	8711.70A	-21.799	7.950642228524291e-12
4876	8.85965e-12	Ca	6	2242.13A	-21.799	7.950642228524291e-12
4877	2.73773e-12	Ni	2	7255.82A	-21.803	7.877750302435266e-12
4878	4.30852e-11	Ne	2	461.050A	-21.803	7.877750302435266e-12
4879	1.9103799999999998e-12	N	1	1.03982m	-21.803	7.877750302435266e-12
4880	3.31625e-14	Fe	5	59.9004m	-21.804000000000002	7.859631979517783e-12
4881	6.02475e-13	Fe	4	3.29714m	-21.807	7.805526653541564e-12
4882	4.10278e-11	Fe	8	484.171A	-21.808000000000003	7.787574440406973e-12
4883	4.18824e-11	N	2	474.291A	-21.81	7.75179378600947e-12
4884	3.0485299999999997e-12	Fe	2	6516.08A	-21.811	7.7339651550409e-12
4885	2.67584e-12	N	1	7423.64A	-21.811	7.7339651550409e-12
4886	3.76129e-11	Al	7	528.129A	-21.811	7.7339651550409e-12
4887	5.0011e-12	He	1	3972.02A	-21.811999999999998	7.71617752878575e-12
4888	1.52928e-11	Si	3	1298.95A	-21.813000000000002	7.698430812935609e-12
4889	2.19823e-11	N	6	903.657A	-21.816	7.64543518798463e-12
4890	2.91729e-12	Fe	2	6809.23A	-21.816999999999997	7.627851175003501e-12
4891	4.17846e-11	O	3	475.401A	-21.818	7.610307604129848e-12
4892	2.1175599999999997e-12	Cl	2	9380.83A	-21.82	7.57534141686239e-12
4893	1.9813900000000002e-10	Be	3	100.255A	-21.820999999999998	7.55791861508128e-12
4894	1.64887e-11	S	2	1204.73A	-21.822	7.540535884632234e-12
4895	1.18124e-11	Li	2	1681.66A	-21.823	7.523193133353813e-12
4896	2.5916099999999997e-12	K	1	7664.90A	-21.823	7.523193133353813e-12
4897	1.18453e-10	C	5	167.699A	-21.825	7.488627200722213e-12
4898	1.56561e-11	N	6	1268.80A	-21.826	7.47140383610384e-12
4899	1.70012e-11	N	1	1168.42A	-21.828000000000003	7.437075853678701e-12
4900	7.46912e-11	C	5	265.955A	-21.829	7.419971053868449e-12
4901	1.72986e-11	Si	6	1148.33A	-21.83	7.40290559400609e-12
4902	1.94092e-11	N	6	1023.46A	-21.83	7.40290559400609e-12
4903	7.86667e-11	C	5	252.514A	-21.834	7.33503534756658e-12
4904	1.77076e-11	Si	3	1121.81A	-21.835	7.31816523440784e-12
4905	2.41933e-12	N	1	8210.71A	-21.836	7.301333921432732e-12
4906	1.15157e-11	Al	2	1724.98A	-21.837	7.28454131940319e-12
4907	1.92287e-11	Cr	3	1033.06A	-21.839000000000002	7.251071892254936e-12
4908	7.055139999999999e-12	Na	6	2815.60A	-21.842	7.201155864452381e-12
4909	1.4617200000000001e-10	Ne	7	135.898A	-21.842	7.201155864452381e-12
4910	5.0044e-12	Fe	2	3969.39A	-21.843000000000004	7.184593665560215e-12
4911	2.28691e-12	N	1	8686.15A	-21.848000000000003	7.102352301942206e-12
4912	1.46964e-11	Cl	1	1351.66A	-21.848000000000003	7.102352301942206e-12
4913	4.74474e-11	B	4	418.662A	-21.849	7.0860173449380366e-12
4914	4.49473e-11	N	2	441.950A	-21.849	7.0860173449380366e-12
4915	2.37514e-10	N	7	83.6350A	-21.849	7.0860173449380366e-12
4916	4.38665e-12	Fe	2	4528.38A	-21.851	7.053460052598223e-12
4917	1.19374e-12	V	8	1.66405m	-21.853	7.0210523474288185e-12
4918	3.6215400000000003e-12	Li	2	5485.09A	-21.853	7.0210523474288185e-12
4919	9.9205e-13	Fe	2	2.00237m	-21.853	7.0210523474288185e-12
4920	3.02036e-11	Cr	5	657.685A	-21.854	7.0049043751312574e-12
4921	4.95719e-11	Na	5	400.720A	-21.855999999999998	6.9727197630350845e-12
4922	4.51797e-11	S	5	439.677A	-21.859	6.9247198978118936e-12
4923	1.45009e-09	Ne	9	13.6987A	-21.859	6.9247198978118936e-12
4924	8.44401e-11	Si	8	235.249A	-21.862	6.877050461336815e-12
4925	1.0391199999999998e-09	N	7	19.1166A	-21.863000000000003	6.8612336841865854e-12
4926	9.518810000000001e-12	Al	2	2086.86A	-21.864	6.8454532846144454e-12
4927	7.29459e-12	Si	8	2723.18A	-21.865	6.829709178954176e-12
4928	4.19483e-12	C	2	4735.46A	-21.865	6.829709178954176e-12
4929	3.83833e-12	Fe	5	5175.29A	-21.865	6.829709178954176e-12
4930	3.46064e-11	Ca	10	574.011A	-21.866	6.81400128373204e-12
4931	8.45439e-11	Ca	4	234.960A	-21.866999999999997	6.798329515666453e-12
4932	4.064e-13	Fe	2	4.88791m	-21.869	6.7670940288351315e-12
4933	4.2921900000000005e-12	Ni	2	4628.05A	-21.871	6.736002056029677e-12
4934	1.51575e-11	N	1	1310.54A	-21.873	6.705052937862927e-12
4935	7.57127e-11	Fe	7	262.366A	-21.873	6.705052937862927e-12
4936	8.83034e-11	Mg	5	224.957A	-21.874000000000002	6.689631744039422e-12
4937	2.31249e-11	Li	2	859.008A	-21.874000000000002	6.689631744039422e-12
4938	5.19561e-11	N	7	382.331A	-21.874000000000002	6.689631744039422e-12
4939	7.1179600000000005e-12	Fe	2	2790.75A	-21.874000000000002	6.689631744039422e-12
4940	1.13286e-11	Mg	2	1753.47A	-21.875	6.674246017977547e-12
4941	1.3209e-11	Na	4	1503.85A	-21.878	6.628300831563011e-12
4942	4.25397e-12	Co	8	4669.63A	-21.88	6.59784655557347e-12
4943	5.21151e-11	Al	8	381.165A	-21.881999999999998	6.5675322042719606e-12
4944	6.47033e-12	Al	7	3070.08A	-21.885	6.522321630583739e-12
4945	4.25513e-11	K	9	466.835A	-21.885	6.522321630583739e-12
4946	3.71461e-12	Fe	2	5347.65A	-21.886	6.5073207071046524e-12
4947	4.86768e-13	Fe	2	4.08089m	-21.886	6.5073207071046524e-12
4948	1.56977e-10	Ca	10	126.544A	-21.886	6.5073207071046524e-12
4949	2.93419e-11	B	3	677.000A	-21.886999999999997	6.4923542847921685e-12
4950	4.1399199999999996e-12	Fe	2	4798.27A	-21.888	6.477422284295702e-12
4951	1.00201e-09	N	7	19.8246A	-21.888	6.477422284295702e-12
4952	5.14194e-11	Mn	10	386.322A	-21.889	6.4625246264474866e-12
4953	9.03839e-12	Ca	2	2197.79A	-21.89	6.447661232261461e-12
4954	3.5783400000000003e-12	Fe	2	5551.31A	-21.893	6.40327584454035e-12
4955	1.76317e-11	N	6	1126.63A	-21.893	6.40327584454035e-12
4956	4.92543e-12	Ni	2	4033.04A	-21.896	6.359196003679128e-12
4957	4.88231e-12	Sc	3	4068.66A	-21.896	6.359196003679128e-12
4958	2.51636e-11	Mg	8	789.411A	-21.897	6.344570258730826e-12
4959	1.34459e-11	Fe	7	1477.37A	-21.897	6.344570258730826e-12
4960	3.38061e-11	S	2	587.599A	-21.899	6.315419606308008e-12
4961	3.97795e-15	O	2	499.364m	-21.901	6.286402888967055e-12
4962	5.66905e-12	Fe	2	3504.02A	-21.904	6.243127595872901e-12
4963	1.14319e-11	Mg	2	1737.63A	-21.905	6.22876880085472e-12
4964	8.709959999999999e-13	Co	3	2.28066m	-21.905	6.22876880085472e-12
4965	8.34667e-11	B	4	237.993A	-21.905	6.22876880085472e-12
4966	2.28242e-12	N	1	8703.25A	-21.906	6.214443030148717e-12
4967	8.13788e-12	Mg	7	2440.99A	-21.91	6.157468673987538e-12
4968	7.40046e-12	V	2	2684.22A	-21.910999999999998	6.1433068890227715e-12
4969	1.61647e-12	N	1	1.22888m	-21.912	6.1291776752595346e-12
4970	1.63556e-11	Li	3	1214.54A	-21.915	6.086984712923551e-12
4971	3.9161900000000005e-12	Fe	2	5072.39A	-21.916	6.072985036570718e-12
4972	1.23625e-12	Si	1	1.60683m	-21.919	6.031178901638569e-12
4973	9.59003e-13	Fe	2	2.07137m	-21.923000000000002	5.975884721106751e-12
4974	3.2247399999999996e-10	S	8	61.6001A	-21.925	5.948428024857894e-12
4975	2.52469e-11	Ca	8	786.807A	-21.925	5.948428024857894e-12
4976	1.3338699999999998e-13	Fe	4	14.8924m	-21.925	5.948428024857894e-12
4977	7.46676e-12	Al	1	2660.39A	-21.93	5.880336932317347e-12
4978	7.61592e-11	K	9	260.828A	-21.932	5.853319238280961e-12
4979	1.88828e-13	Co	2	10.5199m	-21.932	5.853319238280961e-12
4980	8.26374e-12	Li	3	2403.81A	-21.933000000000003	5.8398569776066295e-12
4981	9.876760000000001e-12	N	6	2011.23A	-21.935	5.813025272067817e-12
4982	4.94509e-11	Si	8	401.701A	-21.935	5.813025272067817e-12
4983	7.577030000000001e-12	Fe	2	2621.67A	-21.936	5.7996556849441604e-12
4984	1.25209e-10	Ne	7	158.650A	-21.939	5.759731136033746e-12
4985	1.56116e-12	Co	3	1.27242m	-21.941999999999997	5.720081425784895e-12
4986	2.38699e-10	Be	3	83.2198A	-21.941999999999997	5.720081425784895e-12
4987	2.65017e-11	Mg	9	749.554A	-21.948	5.641598966391718e-12
4988	4.7041e-11	Cr	11	422.279A	-21.949	5.628623648830253e-12
4989	2.58494e-11	C	3	768.467A	-21.953000000000003	5.577020117039888e-12
4990	2.3930200000000002e-12	Ni	2	8300.99A	-21.953000000000003	5.577020117039888e-12
4991	2.27834e-12	N	1	8718.84A	-21.954	5.564193326710389e-12
4992	3.25508e-13	Fe	11	6.10261m	-21.954	5.564193326710389e-12
4993	4.8744e-13	Fe	2	4.07526m	-21.956999999999997	5.525889689272795e-12
4994	5.42018e-11	Cr	11	366.491A	-21.959	5.500500532389056e-12
4995	1.8465e-12	N	1	1.07579m	-21.962	5.462635353063459e-12
4996	3.19644e-11	K	9	621.455A	-21.964000000000002	5.437536823455309e-12
4997	3.38924e-11	N	4	586.104A	-21.967	5.400105083253295e-12
4998	8.99508e-13	Na	1	2.20837m	-21.968000000000004	5.387685186210248e-12
4999	6.35255e-11	Si	4	312.700A	-21.968000000000004	5.387685186210248e-12
5000	2.27617e-12	C	1	8727.13A	-21.968000000000004	5.387685186210248e-12
5001	1.8905900000000003e-12	N	1	1.05070m	-21.971999999999998	5.338290591522724e-12
5002	1.60957e-11	S	2	1234.15A	-21.974	5.313763374198377e-12
5003	1.18426e-10	C	5	167.738A	-21.975	5.301542057575652e-12
5004	1.42539e-11	O	4	1393.62A	-21.975	5.301542057575652e-12
5005	2.71831e-12	Ni	2	7307.65A	-21.978	5.2650464987569164e-12
5006	3.84425e-12	Mg	1	5167.32A	-21.978	5.2650464987569164e-12
5007	3.9256e-12	Fe	3	5060.24A	-21.978	5.2650464987569164e-12
5008	4.53812e-12	Co	8	4377.25A	-21.979	5.252937227838514e-12
5009	5.5663e-11	Ne	2	356.870A	-21.979	5.252937227838514e-12
5010	2.99528e-11	S	5	663.191A	-21.98	5.240855807470338e-12
5011	2.6367400000000003e-12	Fe	4	7533.72A	-21.984	5.1928073526183744e-12
5012	4.91067e-12	He	1	4045.17A	-21.984	5.1928073526183744e-12
5013	1.88815e-12	N	1	1.05206m	-21.984	5.1928073526183744e-12
5014	4.11275e-11	Ne	5	482.997A	-21.991999999999997	5.098027936932192e-12
5015	3.4023699999999998e-12	Fe	4	5838.41A	-21.996	5.0512889358681715e-12
5016	2.4538999999999997e-10	N	7	80.9504A	-21.998	5.02808037137098e-12
5017	9.94244e-12	Fe	4	1997.95A	-21.999000000000002	5.01651610742174e-12
5018	2.31337e-14	He	1	85.8682m	-22.0	5.004978440541564e-12
5019	1.71054e-12	Ni	2	1.16129m	-22.003	4.970524411302604e-12
5020	7.16423e-12	Fe	2	2772.73A	-22.003	4.970524411302604e-12
5021	5.48071e-11	Na	6	362.443A	-22.003	4.970524411302604e-12
5022	1.88295e-12	N	1	1.05496m	-22.005	4.947686926088634e-12
5023	4.90788e-11	Si	8	404.746A	-22.006	4.936307561932629e-12
5024	4.53806e-11	N	2	437.731A	-22.006	4.936307561932629e-12
5025	6.7905e-11	Fe	7	292.533A	-22.006	4.936307561932629e-12
5026	9.68947e-11	Cr	8	205.011A	-22.008000000000003	4.9136272888610195e-12
5027	3.84558e-12	Co	3	5165.53A	-22.009	4.902326259696905e-12
5028	8.24073e-12	Fe	2	2410.52A	-22.011	4.87980211652696e-12
5029	1.71694e-11	P	2	1156.97A	-22.011999999999997	4.868578883100405e-12
5030	1.03482e-12	S	11	1.91960m	-22.011999999999997	4.868578883100405e-12
5031	4.626e-12	Ni	2	4294.09A	-22.017	4.8128487214703e-12
5032	4.37713e-11	Al	7	453.824A	-22.021	4.768724259169073e-12
5033	4.43292e-12	Mg	2	4481.13A	-22.022	4.757756497725167e-12
5034	7.04005e-12	B	4	2821.64A	-22.022	4.757756497725167e-12
5035	1.19e-11	Cl	7	1669.28A	-22.023000000000003	4.746813961432515e-12
5036	3.75025e-12	Fe	2	5296.83A	-22.024	4.735896592275033e-12
5037	3.1208400000000003e-12	Ni	2	6365.10A	-22.026	4.714137123967215e-12
5038	4.67531e-12	Ni	2	4248.80A	-22.026999999999997	4.703294909450384e-12
5039	6.19741e-13	Ti	9	3.20528m	-22.03	4.670917655031619e-12
5040	2.41909e-11	O	7	821.153A	-22.031	4.660174842534963e-12
5041	8.52044e-11	Si	8	233.139A	-22.034000000000002	4.62809442456893e-12
5042	7.05368e-12	Al	2	2816.18A	-22.035	4.6174501027692496e-12
5043	5.61351e-12	Fe	2	3538.69A	-22.035999999999998	4.60683026223036e-12
5044	2.22532e-12	Ca	2	8926.56A	-22.037	4.596234846646888e-12
5045	2.91542e-12	Ni	2	6813.57A	-22.038	4.58566379984303e-12
5046	5.66825e-12	Fe	2	3504.51A	-22.04	4.564594588516552e-12
5047	4.89127e-12	Sc	3	4061.21A	-22.041	4.554096312287033e-12
5048	1.1382e-11	N	1	1745.25A	-22.041999999999998	4.543622181422852e-12
5049	2.11633e-11	Li	2	938.630A	-22.045	4.512344106332328e-12
5050	4.4872900000000005e-10	Ar	10	44.2683A	-22.046	4.50196600287711e-12
5051	1.08069e-10	N	7	183.813A	-22.046	4.50196600287711e-12
5052	2.61595e-10	Be	4	75.9358A	-22.046999999999997	4.491611768397482e-12
5053	5.477e-12	Ni	2	3626.89A	-22.048000000000002	4.4812813479962495e-12
5054	6.46566e-14	V	4	30.7230m	-22.048000000000002	4.4812813479962495e-12
5055	7.22562e-11	B	4	274.917A	-22.049	4.470974686902701e-12
5056	7.76913e-11	Fe	8	255.684A	-22.05	4.4606917304718315e-12
5057	7.57482e-11	Fe	7	262.243A	-22.051	4.450432424184506e-12
5058	6.68323e-12	O	1	2972.29A	-22.051	4.450432424184506e-12
5059	6.17931e-12	Fe	2	3214.67A	-22.055	4.409630614468555e-12
5060	8.69918e-12	Fe	2	2283.49A	-22.059	4.369202877992555e-12
5061	9.90733e-11	O	5	200.503A	-22.06	4.359153990226879e-12
5062	6.1041699999999994e-12	Fe	2	3254.24A	-22.06	4.359153990226879e-12
5063	4.41724e-12	Li	3	4497.03A	-22.06	4.359153990226879e-12
5064	2.61776e-10	O	8	75.8835A	-22.061999999999998	4.339125496941372e-12
5065	2.6988e-11	C	3	736.047A	-22.064	4.319189026223553e-12
5066	4.29099e-12	Fe	2	4629.34A	-22.066	4.299344155268203e-12
5067	1.13886e-11	Ni	2	1744.24A	-22.066	4.299344155268203e-12
5068	4.6133199999999996e-12	Fe	2	4305.89A	-22.066999999999997	4.289455938106231e-12
5069	2.11621e-12	N	1	9386.80A	-22.068	4.2795904632125695e-12
5070	1.80051e-11	Li	2	1103.27A	-22.07	4.259927531127733e-12
5071	1.52418e-10	O	7	130.329A	-22.070999999999998	4.250129969685614e-12
5072	7.84573e-11	Mg	5	253.188A	-22.072	4.240354942009472e-12
5073	4.08874e-11	O	5	485.834A	-22.072	4.240354942009472e-12
5074	1.97997e-13	Cl	2	10.0327m	-22.073	4.2306023962731175e-12
5075	8.27947e-12	Fe	2	2399.24A	-22.074	4.220872280769525e-12
5076	7.61003e-11	Al	7	261.030A	-22.075	4.211164543910623e-12
5077	2.9949e-11	O	7	663.276A	-22.076999999999998	4.191816000367318e-12
5078	7.56203e-11	B	4	262.687A	-22.079	4.1725563553064146e-12
5079	8.42033e-12	Fe	2	2359.11A	-22.08	4.162959741992433e-12
5080	4.53309e-11	S	5	438.210A	-22.081	4.153385200276559e-12
5081	7.71317e-12	Al	1	2575.40A	-22.081999999999997	4.143832679395593e-12
5082	4.42888e-12	Ni	2	4485.21A	-22.083000000000002	4.13430212870292e-12
5083	9.543430000000001e-12	Al	2	2081.48A	-22.086	4.105841793035731e-12
5084	5.375399999999999e-13	Fe	5	3.69544m	-22.09	4.068199209215589e-12
5085	4.83071e-12	Mn	5	4112.12A	-22.090999999999998	4.0588426106772764e-12
5086	2.48338e-11	B	4	799.896A	-22.092	4.049507531718406e-12
5087	2.13383e-11	O	7	930.928A	-22.093000000000004	4.040193922845319e-12
5088	4.90289e-11	Si	8	405.158A	-22.095	4.021630917950991e-12
5089	2.64467e-11	O	7	751.112A	-22.095	4.021630917950991e-12
5090	1.27396e-10	C	5	155.927A	-22.096999999999998	4.003153202316821e-12
5091	3.54515e-11	Cr	9	560.328A	-22.098000000000003	3.993946205442907e-12
5092	1.77586e-11	Si	3	1118.58A	-22.1	3.975595689508455e-12
5093	1.15406e-11	Al	2	1721.27A	-22.101	3.966452073155274e-12
5094	2.50503e-10	N	7	79.2983A	-22.101999999999997	3.957329486536138e-12
5095	7.93077e-11	Ti	6	250.473A	-22.104	3.939147209142985e-12
5096	7.77929e-11	Fe	8	255.351A	-22.105	3.930087421968378e-12
5097	6.2004199999999995e-12	Li	2	3203.73A	-22.107	3.912030310492431e-12
5098	2.61685e-14	Fe	5	75.9099m	-22.109	3.8940561639075196e-12
5099	2.42239e-12	N	1	8200.36A	-22.111	3.87616460102466e-12
5100	7.2447100000000005e-12	Si	8	2741.93A	-22.112	3.867249669829046e-12
5101	1.76319e-12	N	1	1.12662m	-22.112	3.867249669829046e-12
5102	4.40492e-12	Fe	2	4509.60A	-22.113000000000003	3.858355242406145e-12
5103	6.44097e-11	B	4	308.408A	-22.114	3.849481271598715e-12
5104	6.456019999999999e-12	Al	7	3076.89A	-22.115	3.840627710357782e-12
5105	4.81177e-11	Fe	6	412.831A	-22.116	3.8317945117426155e-12
5106	3.3507300000000004e-10	O	8	59.2840A	-22.118000000000002	3.814189015166427e-12
5107	4.32478e-11	K	9	459.317A	-22.119	3.805416623862846e-12
5108	8.45296e-11	O	3	235.000A	-22.122	3.779220320086e-12
5109	1.20162e-11	Li	2	1653.14A	-22.122	3.779220320086e-12
5110	2.58015e-12	K	1	7698.96A	-22.123	3.770528354549282e-12
5111	1.1260899999999999e-10	N	6	176.402A	-22.123	3.770528354549282e-12
5112	1.5941e-12	N	1	1.24613m	-22.125	3.7532043503959036e-12
5113	3.67394e-14	Ti	3	54.0686m	-22.125999999999998	3.744572219929098e-12
5114	5.38931e-11	Ca	5	368.590A	-22.129	3.718794766082758e-12
5115	1.85338e-12	N	1	1.07180m	-22.129	3.718794766082758e-12
5116	4.6564099999999995e-12	Co	3	4266.05A	-22.131	3.701708456177291e-12
5117	9.29194e-12	B	3	2137.82A	-22.131	3.701708456177291e-12
5118	1.56876e-10	Ca	10	126.625A	-22.131999999999998	3.693194762980589e-12
5119	1.3198200000000001e-12	Fe	4	1.50509m	-22.131999999999998	3.693194762980589e-12
5120	2.5687400000000002e-12	Fe	2	7733.16A	-22.133000000000003	3.6847006507348125e-12
5121	1.60435e-11	Li	2	1238.17A	-22.135	3.6677709890601386e-12
5122	3.0276e-11	Cr	5	656.112A	-22.136	3.659335349871829e-12
5123	8.81639e-12	Fe	2	2253.13A	-22.138	3.642522231168343e-12
5124	1.3789e-09	O	8	14.4060A	-22.138	3.642522231168343e-12
5125	1.63763e-12	N	1	1.21300m	-22.139	3.6341446625117453e-12
5126	1.07955e-11	Ca	2	1840.06A	-22.139	3.6341446625117453e-12
5127	2.72491e-11	Cl	7	728.996A	-22.139	3.6341446625117453e-12
5128	1.2949200000000003e-10	Fe	8	153.402A	-22.14	3.625786361728349e-12
5129	3.31702e-11	Cr	5	598.864A	-22.141	3.617447284503337e-12
5130	2.5400799999999997e-10	N	7	78.2041A	-22.142	3.6091273866236915e-12
5131	5.14743e-11	Sc	5	385.910A	-22.143	3.600826623978172e-12
5132	2.05244e-12	Fe	4	9678.45A	-22.143	3.600826623978172e-12
5133	5.29217e-11	Cr	11	375.356A	-22.145	3.5842823284514914e-12
5134	2.05253e-11	S	3	967.805A	-22.145	3.5842823284514914e-12
5135	7.84882e-12	B	4	2530.88A	-22.148000000000003	3.5596083024566984e-12
5136	1.00979e-10	C	5	196.719A	-22.148000000000003	3.5596083024566984e-12
5137	7.32753e-12	V	2	2710.94A	-22.149	3.5514214305443576e-12
5138	1.9498099999999997e-12	Co	2	1.01879m	-22.15	3.5432533879149084e-12
5139	5.82501e-16	F	7	3410.20m	-22.15	3.5432533879149084e-12
5140	6.76675e-11	S	4	293.560A	-22.153000000000002	3.51886180316011e-12
5141	2.03237e-11	Na	6	977.404A	-22.155	3.502694101776945e-12
5142	9.26751e-13	Fe	4	2.14345m	-22.156999999999996	3.486600684234049e-12
5143	4.40293e-11	Al	7	451.165A	-22.158	3.4785817251840304e-12
5144	3.5594099999999997e-12	Fe	2	5580.82A	-22.158	3.4785817251840304e-12
5145	2.86444e-11	Na	5	693.486A	-22.159000000000002	3.470581209228065e-12
5146	1.14502e-11	Mg	2	1734.85A	-22.16	3.462599093948213e-12
5147	1.29828e-12	Fe	4	1.53006m	-22.160999999999998	3.4546353370240667e-12
5148	1.78052e-11	Si	4	1115.65A	-22.160999999999998	3.4546353370240667e-12
5149	1.96215e-12	Li	2	1.01238m	-22.162	3.4466898962325494e-12
5150	3.5388400000000003e-12	Fe	2	5613.27A	-22.164	3.430853794640633e-12
5151	1.7543200000000001e-12	N	1	1.13232m	-22.164	3.430853794640633e-12
5152	1.44462e-11	S	3	1375.06A	-22.166	3.415090453326338e-12
5153	4.47088e-10	Ar	10	44.4308A	-22.166999999999998	3.407235963243498e-12
5154	3.05098e-11	F	6	651.084A	-22.166999999999998	3.407235963243498e-12
5155	1.8662599999999998e-12	N	1	1.06440m	-22.169	3.391581136007507e-12
5156	2.40955e-11	O	7	824.407A	-22.169	3.391581136007507e-12
5157	5.00288e-11	S	3	397.060A	-22.17	3.3837807158540477e-12
5158	1.1611700000000001e-10	Fe	9	171.073A	-22.171	3.375998236169127e-12
5159	1.2466299999999999e-10	N	6	159.345A	-22.171999999999997	3.368233655690783e-12
5160	3.47212e-11	Ne	5	572.113A	-22.171999999999997	3.368233655690783e-12
5161	1.13468e-11	Mg	2	1750.66A	-22.174	3.352758027780325e-12
5162	4.699730000000001e-12	Ca	1	4226.73A	-22.174	3.352758027780325e-12
5163	3.31077e-11	Cr	5	599.994A	-22.175	3.3450468982979987e-12
5164	7.23839e-13	Fe	4	2.74432m	-22.176	3.337353503921365e-12
5165	8.76018e-12	Fe	2	2267.59A	-22.176	3.337353503921365e-12
5166	5.33937e-10	B	5	37.2038A	-22.177	3.3296778038607584e-12
5167	7.60044e-11	N	7	261.359A	-22.177	3.3296778038607584e-12
5168	4.432719999999999e-12	Mg	2	4481.32A	-22.177	3.3296778038607584e-12
5169	1.62771e-12	N	1	1.22039m	-22.182	3.2915632972170805e-12
5170	8.79819e-11	Mg	5	225.779A	-22.183000000000003	3.283992911709419e-12
5171	2.4081599999999997e-12	Ca	2	8248.80A	-22.183000000000003	3.283992911709419e-12
5172	1.59456e-11	Cl	6	1245.76A	-22.185	3.2689043348596056e-12
5173	4.88272e-11	B	4	406.832A	-22.185	3.2689043348596056e-12
5174	4.28144e-12	Fe	2	4639.67A	-22.186	3.2613860635192402e-12
5175	1.69873e-11	B	4	1169.37A	-22.186999999999998	3.25388508372315e-12
5176	1.80262e-11	S	2	1101.98A	-22.186999999999998	3.25388508372315e-12
5177	1.7588099999999999e-12	N	1	1.12943m	-22.19	3.2314854963629263e-12
5178	4.28531e-12	O	5	4635.48A	-22.19	3.2314854963629263e-12
5179	2.22894e-12	Ca	2	8912.07A	-22.19	3.2314854963629263e-12
5180	9.61615e-11	Ca	10	206.574A	-22.193	3.209240106677508e-12
5181	1.70674e-11	N	1	1163.88A	-22.195	3.194494987768592e-12
5182	3.83239e-11	Ti	9	518.331A	-22.201999999999998	3.1434185452625867e-12
5183	4.2382e-12	Li	2	4687.01A	-22.203000000000003	3.1361888832294458e-12
5184	1.3229e-12	Fe	5	1.50159m	-22.204	3.128975848957618e-12
5185	6.47145e-11	Fe	7	306.955A	-22.204	3.128975848957618e-12
5186	1.34677e-11	O	7	1474.97A	-22.205	3.1217794042042595e-12
5187	5.53666e-11	O	2	358.780A	-22.205	3.1217794042042595e-12
5188	5.2113e-11	B	4	381.180A	-22.206999999999997	3.1074361307213503e-12
5189	9.625370000000001e-13	Fe	5	2.06376m	-22.21	3.0860446908623974e-12
5190	8.53127e-11	Si	8	232.843A	-22.21	3.0860446908623974e-12
5191	5.6173800000000004e-12	Fe	2	3536.25A	-22.215	3.050719029401646e-12
5192	9.80061e-11	S	9	202.686A	-22.215999999999998	3.0437025703387164e-12
5193	1.68842e-11	N	1	1176.51A	-22.218000000000004	3.0297180273218837e-12
5194	1.61642e-12	N	1	1.22892m	-22.22	3.015797737443817e-12
5195	1.72555e-11	V	3	1151.20A	-22.221	3.0088615951235997e-12
5196	4.7777e-12	F	2	4157.75A	-22.221999999999998	3.001941405488061e-12
5197	4.91536e-11	Ne	2	404.130A	-22.221999999999998	3.001941405488061e-12
5198	6.68875e-11	Ne	8	296.983A	-22.224	2.9881487375946557e-12
5199	1.61519e-12	N	1	1.22985m	-22.226999999999997	2.96757846637403e-12
5200	5.4922699999999996e-12	He	1	3616.80A	-22.226999999999997	2.96757846637403e-12
5201	1.7693299999999999e-12	N	1	1.12271m	-22.229	2.953943681844429e-12
5202	1.51011e-11	N	1	1315.43A	-22.23	2.947149799904407e-12
5203	2.24208e-11	Na	7	885.984A	-22.233	2.9268617633856097e-12
5204	3.84629e-12	Li	3	5164.57A	-22.236	2.9067133887278416e-12
5205	1.37432e-09	O	8	14.4540A	-22.237	2.9000281334476533e-12
5206	4.67629e-11	C	2	424.791A	-22.238000000000003	2.893358253827892e-12
5207	5.69185e-12	Fe	2	3489.98A	-22.238000000000003	2.893358253827892e-12
5208	1.1169000000000001e-09	O	7	17.7854A	-22.238000000000003	2.893358253827892e-12
5209	2.27955e-11	Fe	3	871.422A	-22.239	2.8867037145056152e-12
5210	4.07979e-12	F	2	4868.99A	-22.24	2.8800644801990688e-12
5211	5.56537e-11	O	2	356.930A	-22.241	2.8734405157076717e-12
5212	4.48264e-12	Mn	5	4431.42A	-22.244	2.8536598903322124e-12
5213	1.31314e-10	Ni	9	151.274A	-22.246	2.8405485141154563e-12
5214	8.91702e-11	Ar	4	222.770A	-22.247	2.834015433824041e-12
5215	5.12276e-11	Mg	6	387.769A	-22.248	2.827497379200339e-12
5216	6.06077e-12	Fe	2	3277.55A	-22.248	2.827497379200339e-12
5217	3.01395e-12	Cr	5	6590.83A	-22.25	2.8145062088032698e-12
5218	7.58852e-11	Ca	3	261.770A	-22.25	2.8145062088032698e-12
5219	8.98823e-11	Cr	9	221.005A	-22.252	2.8015747274122893e-12
5220	1.51619e-12	Co	3	1.31015m	-22.254	2.7887026607813052e-12
5221	2.9516900000000003e-12	Fe	2	6729.86A	-22.256	2.7758897359243357e-12
5222	1.08933e-13	Ni	2	18.2356m	-22.256	2.7758897359243357e-12
5223	2.475e-12	Fe	4	8026.05A	-22.258000000000003	2.7631356811095675e-12
5224	2.20818e-12	Fe	4	8995.84A	-22.259	2.7567806453934048e-12
5225	3.12173e-11	K	9	636.328A	-22.26	2.750440225853772e-12
5226	1.13393e-11	Ni	2	1751.83A	-22.26	2.750440225853772e-12
5227	3.8334e-12	Fe	2	5181.95A	-22.261999999999997	2.7378031009164314e-12
5228	1.13985e-11	N	1	1742.73A	-22.263	2.7315063285178782e-12
5229	1.8699099999999997e-12	N	1	1.06232m	-22.265	2.718956196936682e-12
5230	1.06284e-12	P	10	1.86900m	-22.265	2.718956196936682e-12
5231	2.19128e-10	P	6	90.6523A	-22.267	2.706463727972286e-12
5232	1.2909100000000002e-10	F	6	153.880A	-22.27	2.6878325627184247e-12
5233	7.02952e-12	B	4	2825.86A	-22.273000000000003	2.669329653504011e-12
5234	1.15434e-11	Ne	5	1720.85A	-22.273000000000003	2.669329653504011e-12
5235	3.5285900000000006e-14	S	1	56.2957m	-22.276	2.6509541174207445e-12
5236	9.49563e-12	Mg	3	2091.96A	-22.279	2.6327050776380934e-12
5237	2.47155e-12	Fe	2	8037.25A	-22.279	2.6327050776380934e-12
5238	5.89776e-12	Sc	2	3368.13A	-22.281	2.6206088965698373e-12
5239	5.73278e-14	Fe	2	34.6507m	-22.281999999999996	2.6145816633616917e-12
5240	5.1872699999999996e-12	He	1	3829.46A	-22.285	2.5965830097915735e-12
5241	1.53447e-11	Si	3	1294.54A	-22.285	2.5965830097915735e-12
5242	1.05052e-13	Fe	4	18.9092m	-22.287	2.5846527945494718e-12
5243	1.8991400000000003e-12	Ni	2	1.04597m	-22.287	2.5846527945494718e-12
5244	4.37569e-11	Al	7	453.973A	-22.287	2.5846527945494718e-12
5245	1.1903e-10	Ni	12	166.886A	-22.289	2.572777393667293e-12
5246	2.88058e-12	Cr	4	6895.98A	-22.29	2.5668601698630944e-12
5247	1.36764e-09	O	8	14.5246A	-22.29	2.5668601698630944e-12
5248	1.81948e-12	Ni	2	1.09177m	-22.29	2.5668601698630944e-12
5249	1.45737e-11	S	2	1363.03A	-22.291999999999998	2.5550665186655914e-12
5250	2.1971799999999997e-12	Fe	5	9040.91A	-22.296	2.531641528019813e-12
5251	7.66385e-11	Al	7	259.197A	-22.296999999999997	2.5258189140812075e-12
5252	6.816810000000001e-12	Li	3	2914.04A	-22.3	2.5084312989791614e-12
5253	5.17534e-12	Mg	1	3838.29A	-22.302	2.4969061040579917e-12
5254	2.12627e-12	Co	2	9342.40A	-22.302	2.4969061040579917e-12
5255	5.12948e-11	Ar	3	387.261A	-22.304000000000002	2.4854338625974062e-12
5256	2.0222900000000003e-12	N	1	9822.75A	-22.305	2.4797175233401806e-12
5257	2.8905599999999998e-12	Fe	2	6872.18A	-22.305999999999997	2.4740143312984153e-12
5258	7.17517e-11	Si	8	276.850A	-22.305999999999997	2.4740143312984153e-12
5259	2.60938e-12	Ni	2	7612.72A	-22.305999999999997	2.4740143312984153e-12
5260	1.39803e-11	Li	2	1420.89A	-22.309	2.4569833364358206e-12
5261	9.40042e-12	Ca	2	2113.15A	-22.309	2.4569833364358206e-12
5262	4.18597e-12	Fe	2	4745.48A	-22.31	2.451332431572981e-12
5263	5.16242e-11	S	3	384.790A	-22.31	2.451332431572981e-12
5264	6.4182699999999995e-12	Al	7	3094.99A	-22.311	2.4456945234306514e-12
5265	8.64943e-11	Si	8	229.662A	-22.313000000000002	2.4344575778098174e-12
5266	5.69004e-11	Mg	6	349.109A	-22.314	2.4288584807541666e-12
5267	6.02684e-11	Ne	5	329.600A	-22.314	2.4288584807541666e-12
5268	1.6119899999999999e-12	Ni	2	1.23230m	-22.315	2.4232722612643753e-12
5269	1.33181e-11	Fe	7	1491.54A	-22.315	2.4232722612643753e-12
5270	2.2088e-12	Fe	4	8993.33A	-22.315	2.4232722612643753e-12
5271	2.8425900000000003e-12	Fe	11	6988.16A	-22.316	2.417698889722903e-12
5272	1.26554e-10	K	9	156.964A	-22.316999999999997	2.4121383365802698e-12
5273	1.93533e-11	F	6	1026.41A	-22.316999999999997	2.4121383365802698e-12
5274	1.93652e-12	Fe	6	1.02578m	-22.318	2.406590572354936e-12
5275	1.0334300000000001e-13	Fe	3	19.2218m	-22.32	2.3955332930692215e-12
5276	6.82477e-13	Ni	2	2.91064m	-22.320999999999998	2.3900237193842265e-12
5277	4.71115e-14	Fe	3	42.1648m	-22.320999999999998	2.3900237193842265e-12
5278	4.17463e-11	O	3	475.838A	-22.324	2.3735709118271456e-12
5279	6.72511e-12	Fe	2	2953.77A	-22.325	2.368111850217312e-12
5280	4.30669e-11	V	10	461.246A	-22.325	2.368111850217312e-12
5281	2.57255e-11	B	4	772.170A	-22.326	2.3626653441007504e-12
5282	5.08625e-12	Si	1	3905.52A	-22.328000000000003	2.3518098829065834e-12
5283	5.03416e-11	Fe	8	394.593A	-22.329	2.3464008702744225e-12
5284	3.62261e-12	Li	2	5483.46A	-22.33	2.3410042980260985e-12
5285	6.54667e-12	Li	2	3034.28A	-22.33	2.3410042980260985e-12
5286	9.64395e-11	Cr	9	205.979A	-22.331999999999997	2.330248360298393e-12
5287	3.1941e-12	Mn	5	6219.12A	-22.331999999999997	2.330248360298393e-12
5288	5.58083e-12	Ni	2	3559.41A	-22.334	2.3195418416155203e-12
5289	2.53527e-12	B	3	7835.25A	-22.338	2.29827615418805e-12
5290	6.0065e-11	Na	5	330.716A	-22.34	2.2877165344486243e-12
5291	1.6681799999999996e-10	O	7	119.078A	-22.340999999999998	2.2824549324273156e-12
5292	9.93392e-11	Si	7	199.966A	-22.343000000000004	2.271968004598832e-12
5293	1.87774e-11	Al	8	1057.89A	-22.344	2.266742623191066e-12
5294	2.66005e-12	Fe	4	7467.71A	-22.346	2.2563278868660036e-12
5295	1.0645299999999998e-10	C	5	186.602A	-22.346	2.2563278868660036e-12
5296	2.34357e-12	Mn	10	8476.14A	-22.346999999999998	2.2511384767308306e-12
5297	1.88416e-10	Li	3	105.429A	-22.35	2.235641748459224e-12
5298	6.54643e-11	O	5	303.439A	-22.351	2.230499915122144e-12
5299	4.16266e-12	Fe	2	4772.06A	-22.354	2.2151452617093317e-12
5300	1.52669e-11	Si	3	1301.15A	-22.354	2.2151452617093317e-12
5301	3.78617e-11	C	2	524.659A	-22.354	2.2151452617093317e-12
5302	5.88027e-12	Ni	2	3378.16A	-22.355	2.2100505689836203e-12
5303	4.96546e-11	V	10	400.053A	-22.359	2.1897887035774016e-12
5304	7.86042e-11	Mg	5	252.715A	-22.359	2.1897887035774016e-12
5305	1.13819e-11	N	1	1745.26A	-22.36	2.1847523293170912e-12
5306	1.50912e-11	N	1	1316.29A	-22.36	2.1847523293170912e-12
5307	1.00988e-12	Fe	2	1.96701m	-22.362	2.174714304173606e-12
5308	7.78088e-11	Fe	7	255.298A	-22.362	2.174714304173606e-12
5309	2.51565e-12	Mg	2	7896.37A	-22.363000000000003	2.169712600069802e-12
5310	5.73757e-11	Ne	3	346.218A	-22.364	2.1647223995662515e-12
5311	2.00015e-12	N	1	9931.47A	-22.365	2.1597436762053713e-12
5312	6.72854e-13	Fe	5	2.95227m	-22.366	2.154776403590449e-12
5313	8.25395e-12	Fe	2	2406.66A	-22.366999999999997	2.1498205553855344e-12
5314	1.35736e-09	O	8	14.6347A	-22.368000000000002	2.144876105315161e-12
5315	1.92387e-11	F	6	1032.52A	-22.369	2.1399430271644174e-12
5316	1.46222e-11	O	1	1358.51A	-22.369	2.1399430271644174e-12
5317	2.9952900000000003e-12	He	1	6631.90A	-22.369	2.1399430271644174e-12
5318	1.8918099999999998e-12	N	1	1.05003m	-22.369	2.1399430271644174e-12
5319	2.41422e-12	Fe	2	8228.10A	-22.37	2.1350212947785608e-12
5320	4.22795e-11	Al	8	469.837A	-22.371	2.130110882063092e-12
5321	1.17256e-11	Cr	9	1694.11A	-22.371	2.130110882063092e-12
5322	8.90677e-11	N	7	223.027A	-22.372	2.1252117629834566e-12
5323	4.96176e-11	Mn	6	400.351A	-22.372	2.1252117629834566e-12
5324	1.6214099999999998e-14	Fe	5	122.513m	-22.375	2.1105819081118157e-12
5325	6.06544e-12	Fe	2	3275.02A	-22.375999999999998	2.105727704425896e-12
5326	1.4657e-09	Ne	9	13.5529A	-22.375999999999998	2.105727704425896e-12
5327	3.80669e-11	C	2	521.831A	-22.377	2.100884665098629e-12
5328	7.66905e-11	Al	7	259.021A	-22.377	2.100884665098629e-12
5329	4.00637e-12	Fe	2	4958.22A	-22.378	2.0960527644527203e-12
5330	1.25873e-10	Ni	12	157.813A	-22.378	2.0960527644527203e-12
5331	1.98584e-12	N	1	1.00030m	-22.38	2.0864222767908872e-12
5332	7.56597e-11	Fe	4	262.550A	-22.381	2.081623638715059e-12
5333	8.49632e-12	Fe	2	2338.01A	-22.384	2.0672938423803046e-12
5334	4.95321e-11	Mn	6	401.042A	-22.385	2.0625391984827954e-12
5335	2.9318900000000004e-10	O	8	67.7531A	-22.386	2.057795489962814e-12
5336	9.29175e-12	B	3	2137.86A	-22.386999999999997	2.053062691669673e-12
5337	4.28372e-11	Al	8	463.720A	-22.386999999999997	2.053062691669673e-12
5338	1.0954e-12	Fe	2	1.81344m	-22.388	2.0483407785105135e-12
5339	4.6774900000000005e-12	Sc	2	4246.82A	-22.389	2.043629725450289e-12
5340	1.7174700000000002e-12	N	1	1.15661m	-22.389	2.043629725450289e-12
5341	1.7805e-11	Si	4	1115.67A	-22.389	2.043629725450289e-12
5342	8.32889e-12	Fe	2	2385.01A	-22.391	2.034240099773836e-12
5343	1.4772299999999999e-09	Ne	9	13.4471A	-22.392	2.029561477374748e-12
5344	4.99333e-11	S	3	397.820A	-22.392	2.029561477374748e-12
5345	1.28406e-12	Co	2	1.54700m	-22.395	2.0155900744377615e-12
5346	1.05833e-10	C	5	187.696A	-22.395	2.0155900744377615e-12
5347	5.98039e-11	S	4	332.160A	-22.4	1.9925178056452633e-12
5348	3.88894e-12	Fe	2	5107.94A	-22.401	1.987935141859848e-12
5349	4.38887e-11	N	2	452.610A	-22.401999999999997	1.9833630179086774e-12
5350	6.03883e-12	Fe	2	3289.46A	-22.403000000000002	1.9788014095507574e-12
5351	4.21584e-11	Si	8	471.186A	-22.404	1.97425029260096e-12
5352	1.67741e-11	N	1	1184.24A	-22.406	1.9651794364628375e-12
5353	1.3088800000000001e-09	O	8	15.1767A	-22.406999999999996	1.9606596491817532e-12
5354	1.79099e-11	Si	6	1109.13A	-22.41	1.9471625630937406e-12
5355	5.61126e-11	N	7	354.010A	-22.416	1.9204464911684426e-12
5356	5.4224e-11	Ca	5	366.341A	-22.418000000000003	1.9116228410427886e-12
5357	2.60469e-11	Fe	3	762.643A	-22.419	1.907226230513051e-12
5358	3.30016e-11	Al	8	601.925A	-22.421999999999997	1.8940969774918893e-12
5359	1.4727200000000002e-10	F	7	134.883A	-22.423000000000002	1.8897406753297425e-12
5360	4.44366e-12	Fe	2	4470.29A	-22.424	1.885394392384569e-12
5361	1.88944e-12	N	1	1.05134m	-22.424	1.885394392384569e-12
5362	7.7924e-12	Fe	5	2549.21A	-22.425	1.8810581056127635e-12
5363	4.48926e-12	Co	3	4424.89A	-22.425	1.8810581056127635e-12
5364	2.00777e-11	Li	2	989.377A	-22.426	1.8767317920237955e-12
5365	1.50525e-11	N	1	1319.68A	-22.427	1.87241542867995e-12
5366	1.13162e-10	C	5	175.539A	-22.428	1.8681089926963143e-12
5367	2.55126e-14	Fe	5	77.8613m	-22.428	1.8681089926963143e-12
5368	6.1231e-12	Fe	2	3244.19A	-22.43	1.8595258115330205e-12
5369	3.92497e-13	Fe	2	5.06105m	-22.430999999999997	1.85524902084619e-12
5370	7.6678e-11	B	4	259.063A	-22.432	1.8509820665049676e-12
5371	2.34355e-11	Si	2	847.623A	-22.433000000000003	1.846724925886388e-12
5372	3.00946e-11	Cr	5	660.067A	-22.434	1.842477576419559e-12
5373	5.58602e-11	O	2	355.610A	-22.434	1.842477576419559e-12
5374	1.0260599999999999e-09	N	7	19.3599A	-22.436	1.834012160916746e-12
5375	1.14727e-10	F	6	173.146A	-22.438000000000002	1.8255856404650988e-12
5376	2.4219900000000003e-12	Ca	2	8201.72A	-22.438000000000002	1.8255856404650988e-12
5377	2.73718e-11	Cl	7	725.726A	-22.44	1.817197836358121e-12
5378	2.28785e-11	Mg	7	868.260A	-22.441999999999997	1.8088485707103666e-12
5379	3.75608e-11	Al	7	528.861A	-22.443	1.8046883344430473e-12
5380	5.1197e-11	Mg	6	388.001A	-22.445	1.796396544735718e-12
5381	3.4738900000000003e-12	Fe	2	5718.22A	-22.445999999999998	1.7922649473334497e-12
5382	8.95764e-11	Ar	4	221.760A	-22.447	1.7881428523415029e-12
5383	2.81597e-12	Ni	2	7054.20A	-22.448	1.784030237904955e-12
5384	5.73034e-12	N	1	3466.54A	-22.449	1.7799270822191338e-12
5385	2.85432e-11	Na	5	695.943A	-22.45	1.7758333635295303e-12
5386	5.38094e-11	Fe	11	369.163A	-22.451	1.7717490601316269e-12
5387	9.32135e-14	P	2	21.3107m	-22.453000000000003	1.7636086126424877e-12
5388	4.09346e-12	Fe	2	4852.73A	-22.453000000000003	1.7636086126424877e-12
5389	4.51618e-11	C	2	439.850A	-22.453000000000003	1.7636086126424877e-12
5390	2.00017e-12	Ca	2	9931.38A	-22.455	1.755505567112162e-12
5391	8.47358e-12	Fe	2	2344.28A	-22.456	1.7514680163486465e-12
5392	4.72426e-11	Ca	10	420.478A	-22.456	1.7514680163486465e-12
5393	8.607e-13	Ni	2	2.30794m	-22.462	1.7274369742638586e-12
5394	3.1025299999999996e-10	O	8	64.0267A	-22.462	1.7274369742638586e-12
5395	1.3481600000000001e-13	Co	2	14.7345m	-22.463	1.7234639794724855e-12
5396	7.18629e-12	Si	8	2764.22A	-22.467	1.7076631667333601e-12
5397	3.7040699999999996e-12	Fe	2	5362.87A	-22.473000000000003	1.6842331497171278e-12
5398	1.46056e-11	Ca	2	1360.06A	-22.474	1.6803595209648474e-12
5399	3.1409e-12	Fe	5	6324.44A	-22.475	1.6764948013114587e-12
5400	1.61934e-11	S	2	1226.70A	-22.476999999999997	1.6687920073871158e-12
5401	1.16336e-11	Fe	8	1707.51A	-22.478	1.664953892276674e-12
5402	2.28226e-12	Ni	2	8703.87A	-22.480999999999998	1.6534924303008767e-12
5403	4.86135e-11	V	10	408.620A	-22.482	1.6496895032412888e-12
5404	6.55875e-11	Si	4	302.870A	-22.483	1.6458953226712255e-12
5405	3.832369999999999e-12	He	1	5183.33A	-22.484	1.642109868474319e-12
5406	6.78678e-11	O	8	292.694A	-22.484	1.642109868474319e-12
5407	4.69353e-11	S	3	423.230A	-22.487	1.630805663652248e-12
5408	4.84264e-11	Ca	4	410.199A	-22.49	1.6195792764287984e-12
5409	9.73963e-12	Mg	3	2039.55A	-22.49	1.6195792764287984e-12
5410	1.2920500000000002e-10	F	6	153.743A	-22.491999999999997	1.6121379855874963e-12
5411	9.87174e-12	Sc	3	2012.25A	-22.494	1.6047308843719627e-12
5412	1.12798e-10	N	6	176.106A	-22.496	1.5973578156951625e-12
5413	3.22436e-12	Na	1	6160.75A	-22.497	1.5936839946665135e-12
5414	1.75989e-12	O	1	1.12873m	-22.498	1.5900186231917577e-12
5415	4.11636e-12	Fe	2	4825.74A	-22.498	1.5900186231917577e-12
5416	2.40483e-11	N	7	826.024A	-22.499000000000002	1.5863616818374605e-12
5417	2.96142e-12	Li	1	6707.76A	-22.500999999999998	1.5790730119799047e-12
5418	2.05442e-10	O	7	96.6912A	-22.500999999999998	1.5790730119799047e-12
5419	2.01985e-12	N	1	9834.61A	-22.503	1.571817830518381e-12
5420	3.44547e-12	Ca	6	5765.38A	-22.504	1.5682027498256114e-12
5421	5.51437e-11	Ar	3	360.231A	-22.506999999999998	1.5574073180296656e-12
5422	8.21731e-11	Fe	9	241.739A	-22.506999999999998	1.5574073180296656e-12
5423	2.19963e-11	Si	2	903.081A	-22.51	1.5466862014634531e-12
5424	2.5966600000000002e-17	N	5	7.65000c	-22.511	1.543128921913558e-12
5425	3.10936e-10	S	8	63.8861A	-22.511999999999997	1.539579823879593e-12
5426	1.4468e-12	Li	3	1.37299m	-22.513	1.5360388885445685e-12
5427	1.76496e-11	N	6	1125.49A	-22.513	1.5360388885445685e-12
5428	8.03124e-11	Ar	4	247.340A	-22.515	1.5289814309198855e-12
5429	7.57028e-11	B	5	262.400A	-22.516	1.5254648712122772e-12
5430	9.69444e-11	N	7	204.906A	-22.518	1.5184559967841414e-12
5431	8.27183e-13	Ti	9	2.40146m	-22.519000000000002	1.5149636449032725e-12
5432	3.1314e-12	Mn	5	6343.62A	-22.52	1.511479325208851e-12
5433	3.30444e-11	Cr	5	601.145A	-22.524	1.497621999461889e-12
5434	1.9558400000000003e-12	Fe	2	1.01565m	-22.528000000000002	1.4838917184410146e-12
5435	6.64866e-13	Sc	6	2.98774m	-22.529	1.4804788621943664e-12
5436	3.31551e-12	Fe	2	5991.38A	-22.531	1.4736766797027008e-12
5437	1.5105200000000001e-12	Al	1	1.31507m	-22.534000000000002	1.4635319607964161e-12
5438	3.43266e-11	C	2	578.690A	-22.534000000000002	1.4635319607964161e-12
5439	1.70143e-11	S	2	1167.51A	-22.535999999999998	1.4568076422438707e-12
5440	5.75903e-12	He	1	3449.27A	-22.539	1.4467790489746378e-12
5441	4.47052e-11	K	3	444.344A	-22.54	1.443451549499137e-12
5442	2.4614599999999997e-14	Al	2	80.7020m	-22.541999999999998	1.4368194920559006e-12
5443	6.54127e-11	S	9	303.679A	-22.541999999999998	1.4368194920559006e-12
5444	1.3220899999999999e-12	Mg	1	1.50250m	-22.544	1.4302179061487046e-12
5445	2.92491e-12	Ni	2	6791.48A	-22.544	1.4302179061487046e-12
5446	7.68825e-11	Si	10	258.374A	-22.551	1.407350303308767e-12
5447	4.55774e-11	Si	3	435.840A	-22.552	1.4041134874318428e-12
5448	4.31696e-12	Cl	7	4601.49A	-22.552	1.4041134874318428e-12
5449	9.55747e-13	Sc	2	2.07842m	-22.553	1.4008841160248534e-12
5450	8.83077e-11	Mg	5	224.946A	-22.554000000000002	1.3976621719659936e-12
5451	1.7366e-11	S	3	1143.87A	-22.555	1.3944476381728476e-12
5452	1.51635e-10	N	6	131.002A	-22.555999999999997	1.3912404976022663e-12
5453	1.85421e-11	Cl	2	1071.32A	-22.558000000000003	1.3848483281521106e-12
5454	2.7065e-12	Cr	4	7339.53A	-22.559	1.3816632653819246e-12
5455	2.94028e-11	Be	3	675.598A	-22.559	1.3816632653819246e-12
5456	1.22856e-10	Al	4	161.688A	-22.561999999999998	1.3721519623644717e-12
5457	1.2646700000000003e-10	K	9	157.072A	-22.564	1.365847496767116e-12
5458	3.84104e-12	Fe	2	5171.64A	-22.565	1.3627061346964225e-12
5459	2.1731e-10	Mg	9	91.4106A	-22.566999999999997	1.3564450687349931e-12
5460	2.48088e-11	B	4	800.703A	-22.57	1.3471073665621467e-12
5461	8.23886e-12	Fe	2	2411.07A	-22.572	1.3409179704301136e-12
5462	4.95708e-11	Na	5	400.729A	-22.576	1.3286243605829279e-12
5463	1.1516e-11	Al	2	1724.95A	-22.578000000000003	1.3225198861494476e-12
5464	1.77066e-11	Si	3	1121.87A	-22.581	1.3134157232908532e-12
5465	9.28537e-12	V	2	2139.33A	-22.581999999999997	1.3103949509528362e-12
5466	3.22601e-12	Mn	5	6157.60A	-22.583000000000002	1.307381126198382e-12
5467	7.60925e-11	Si	10	261.057A	-22.583000000000002	1.307381126198382e-12
5468	1.06905e-10	F	6	185.814A	-22.583000000000002	1.307381126198382e-12
5469	6.1944699999999996e-12	Li	2	3206.81A	-22.584	1.3043742330485344e-12
5470	9.4564e-11	Cl	10	210.064A	-22.585	1.301374255561013e-12
5471	8.85775e-12	F	2	2242.61A	-22.586	1.2983811778302575e-12
5472	2.93351e-11	B	3	677.157A	-22.586	1.2983811778302575e-12
5473	2.80649e-12	Ni	2	7078.04A	-22.587	1.2953949839872463e-12
5474	3.50882e-11	S	2	566.130A	-22.588	1.2924156581994874e-12
5475	4.0451e-12	He	1	4910.75A	-22.59	1.2864775476417123e-12
5476	2.82026e-12	Sc	2	7043.49A	-22.592	1.280566720223671e-12
5477	6.16039e-12	Fe	2	3224.55A	-22.592	1.280566720223671e-12
5478	1.65351e-11	Cl	1	1201.35A	-22.592	1.280566720223671e-12
5479	4.60934e-11	Mn	6	430.961A	-22.592	1.280566720223671e-12
5480	4.72835e-12	Mn	10	4201.14A	-22.593000000000004	1.2776214984961802e-12
5481	2.01217e-12	N	1	9872.15A	-22.593000000000004	1.2776214984961802e-12
5482	4.64121e-11	Fe	6	428.002A	-22.594	1.2746830505907119e-12
5483	1.7879e-11	B	4	1111.05A	-22.594	1.2746830505907119e-12
5484	2.11575e-12	S	9	9388.86A	-22.595	1.2717513609278872e-12
5485	8.2312e-12	Fe	2	2413.31A	-22.596	1.2688264139641686e-12
5486	6.44179e-11	Mn	6	308.369A	-22.596999999999998	1.265908194191799e-12
5487	3.51959e-12	Fe	2	5643.97A	-22.6	1.257193743479429e-12
5488	6.42829e-11	Al	7	309.016A	-22.6	1.257193743479429e-12
5489	3.86919e-11	C	3	513.401A	-22.6	1.257193743479429e-12
5490	1.4266600000000001e-12	S	11	1.39238m	-22.601	1.2543022781067477e-12
5491	3.42833e-11	Fe	3	579.421A	-22.601999999999997	1.2514174629198831e-12
5492	1.81161e-11	Li	2	1096.51A	-22.601999999999997	1.2514174629198831e-12
5493	3.4396900000000003e-12	Mn	6	5775.07A	-22.603	1.2485392826238113e-12
5494	4.51424e-13	Sc	8	4.40040m	-22.604	1.245667721958748e-12
5495	7.44349e-11	Na	3	266.870A	-22.605	1.2428027656999342e-12
5496	4.58444e-12	Li	2	4333.02A	-22.605999999999998	1.2399443986576767e-12
5497	3.2054200000000003e-10	O	8	61.9715A	-22.608	1.2342473716385258e-12
5498	1.70875e-12	N	1	1.16252m	-22.608	1.2342473716385258e-12
5499	6.88316e-11	B	4	288.595A	-22.609	1.2314086814565726e-12
5500	1.80727e-12	Si	1	1.09914m	-22.609	1.2314086814565726e-12
5501	1.62406e-12	N	1	1.22314m	-22.61	1.2285765200808753e-12
5502	1.97572e-12	N	1	1.00543m	-22.611	1.2257508724955762e-12
5503	2.27875e-11	S	9	871.726A	-22.616	1.2117198182839474e-12
5504	1.50942e-11	N	1	1316.04A	-22.616999999999997	1.2089329400369535e-12
5505	2.5218099999999997e-12	Mg	2	7877.05A	-22.616999999999997	1.2089329400369535e-12
5506	1.3878399999999999e-12	N	1	1.43132m	-22.616999999999997	1.2089329400369535e-12
5507	1.02057e-10	N	7	194.641A	-22.619	1.2033783977274854e-12
5508	8.53505e-12	Fe	2	2327.40A	-22.62	1.2006107042153908e-12
5509	7.88178e-11	Ar	5	252.030A	-22.621	1.1978493762217426e-12
5510	2.72499e-11	C	5	728.975A	-22.622	1.1950943991062348e-12
5511	1.76003e-12	O	1	1.12864m	-22.623	1.1923457582622633e-12
5512	3.89372e-12	Ti	7	5101.66A	-22.623	1.1923457582622633e-12
5513	1.40881e-10	Ni	9	141.002A	-22.624000000000002	1.1896034391168074e-12
5514	1.89832e-09	Ne	9	10.4643A	-22.629	1.17598616115346e-12
5515	2.39947e-12	Li	3	8278.67A	-22.629	1.17598616115346e-12
5516	3.03408e-11	S	2	654.712A	-22.63	1.173281468037253e-12
5517	2.02728e-12	N	1	9798.56A	-22.631999999999998	1.1678907293624369e-12
5518	1.3376e-14	He	1	148.508m	-22.633000000000003	1.1652046552226588e-12
5519	1.41165e-10	O	8	140.718A	-22.634	1.162524758881989e-12
5520	4.84152e-12	Si	1	4102.94A	-22.636999999999997	1.154521994732389e-12
5521	2.36863e-10	Mg	9	83.8646A	-22.638	1.1518666678290335e-12
5522	3.76046e-11	B	3	528.246A	-22.638	1.1518666678290335e-12
5523	3.46545e-11	Sc	8	573.215A	-22.638	1.1518666678290335e-12
5524	2.53328e-12	B	3	7841.40A	-22.642	1.1413062907421984e-12
5525	7.64417e-11	K	9	259.864A	-22.643	1.1386813591145698e-12
5526	1.765e-11	V	3	1125.46A	-22.643	1.1386813591145698e-12
5527	6.03803e-12	Fe	2	3289.89A	-22.644000000000002	1.1360624646621547e-12
5528	9.96441e-11	Si	7	199.354A	-22.645	1.1334495934998453e-12
5529	1.65695e-11	Mn	2	1198.85A	-22.648000000000003	1.1256469813808705e-12
5530	1.9977400000000003e-12	Co	2	9943.48A	-22.649	1.123058065165365e-12
5531	8.385780000000001e-13	Ni	2	2.36883m	-22.651999999999997	1.1153269878242957e-12
5532	1.52954e-10	O	7	129.872A	-22.653000000000002	1.1127618069353036e-12
5533	5.01984e-12	Ni	5	3957.19A	-22.653000000000002	1.1127618069353036e-12
5534	1.13166e-11	Li	2	1755.33A	-22.653000000000002	1.1127618069353036e-12
5535	4.51426e-11	Mn	10	440.038A	-22.655	1.107649130845278e-12
5536	1.0556200000000001e-10	N	7	188.179A	-22.658	1.100024127861944e-12
5537	1.07065e-10	F	6	185.537A	-22.66	1.0949699760911707e-12
5538	8.44649e-11	S	5	235.180A	-22.66	1.0949699760911707e-12
5539	2.8515e-12	Fe	2	6966.31A	-22.662	1.089939046038426e-12
5540	1.88051e-12	N	1	1.05633m	-22.664	1.0849312310095984e-12
5541	1.3178700000000001e-12	Fe	4	1.50732m	-22.664	1.0849312310095984e-12
5542	3.4167599999999997e-10	Be	4	58.1384A	-22.664	1.0849312310095984e-12
5543	8.83847e-11	F	3	224.750A	-22.664	1.0849312310095984e-12
5544	2.14981e-11	Cr	3	924.009A	-22.665	1.0824359584213635e-12
5545	1.69623e-11	B	4	1171.09A	-22.665	1.0824359584213635e-12
5546	3.51604e-12	Fe	2	5649.66A	-22.666	1.0799464248008181e-12
5547	2.27571e-12	N	1	8728.90A	-22.666999999999998	1.0774626169487203e-12
5548	1.62834e-12	C	5	1.21992m	-22.668000000000003	1.0749845216961416e-12
5549	4.38218e-12	Fe	2	4533.00A	-22.669	1.0725121259045033e-12
5550	2.26268e-11	Ar	7	877.917A	-22.675	1.057796707870329e-12
5551	3.94377e-12	Fe	2	5036.92A	-22.675	1.057796707870329e-12
5552	1.0386e-11	Sc	3	1912.62A	-22.676	1.0553638429535196e-12
5553	8.03121e-13	Co	3	2.47341m	-22.676	1.0553638429535196e-12
5554	1.18814e-12	Al	1	1.67189m	-22.677	1.0529365734707387e-12
5555	6.38817e-13	Co	8	3.10957m	-22.678	1.0505148865528537e-12
5556	3.4263199999999995e-10	S	9	57.9760A	-22.678	1.0505148865528537e-12
5557	4.23224e-12	Li	2	4693.60A	-22.680999999999997	1.043283192940744e-12
5558	3.8313e-12	Fe	2	5184.79A	-22.682	1.0408837081819745e-12
5559	2.4460599999999998e-12	Co	2	8121.00A	-22.683000000000003	1.0384897420850003e-12
5560	3.51525e-12	Fe	2	5650.94A	-22.683000000000003	1.0384897420850003e-12
5561	1.8206400000000002e-12	Fe	2	1.09107m	-22.684	1.0361012819572775e-12
5562	7.58067e-12	Fe	2	2620.41A	-22.686	1.0313408289851385e-12
5563	3.5889800000000003e-12	Fe	2	5534.85A	-22.688000000000002	1.0266022483076157e-12
5564	5.26601e-11	S	3	377.220A	-22.688000000000002	1.0266022483076157e-12
5565	4.2587e-12	Fe	2	4664.44A	-22.69	1.0218854394306607e-12
5566	4.64451e-11	B	4	427.698A	-22.69	1.0218854394306607e-12
5567	5.95105e-11	Mn	10	333.797A	-22.69	1.0218854394306607e-12
5568	2.11666e-12	Fe	2	9384.81A	-22.694000000000003	1.0125167374086789e-12
5569	4.33583e-11	Be	3	458.147A	-22.695	1.0101880135340479e-12
5570	5.809919999999999e-14	Fe	5	34.1906m	-22.698	1.0032339281631261e-12
5571	1.75322e-13	Cl	1	11.3303m	-22.7	9.98624486964431e-13
5572	4.72806e-12	Mn	5	4201.40A	-22.701	9.963277143791746e-13
5573	1.5863399999999999e-12	K	1	1.25222m	-22.701	9.963277143791746e-13
5574	1.33067e-11	N	1	1492.82A	-22.703000000000003	9.917500043504897e-13
5575	2.00988e-12	N	1	9883.38A	-22.704	9.894690426365063e-13
5576	7.77839e-11	S	4	255.380A	-22.706	9.849228453420099e-13
5577	5.12754e-12	Fe	2	3874.07A	-22.706	9.849228453420099e-13
5578	4.98681e-11	S	3	398.340A	-22.706999999999997	9.826575856580194e-13
5579	3.2722000000000003e-10	O	8	60.7068A	-22.706999999999997	9.826575856580194e-13
5580	3.20644e-11	N	7	619.518A	-22.706999999999997	9.826575856580194e-13
5581	1.9951e-12	Ni	2	9956.63A	-22.706999999999997	9.826575856580194e-13
5582	3.5547400000000003e-12	Fe	2	5588.15A	-22.712	9.714091972903453e-13
5583	7.76253e-11	Al	7	255.902A	-22.712	9.714091972903453e-13
5584	7.71089e-11	O	5	257.616A	-22.718000000000004	9.580809634409404e-13
5585	5.183419999999999e-12	Mg	1	3832.30A	-22.719	9.558774383722047e-13
5586	7.16445e-11	Si	10	277.264A	-22.72	9.536789812704926e-13
5587	1.47466e-10	F	7	134.705A	-22.72	9.536789812704926e-13
5588	9.569040000000002e-13	Sc	2	2.07591m	-22.72	9.536789812704926e-13
5589	7.0327e-12	B	4	2824.59A	-22.721	9.514855804797954e-13
5590	7.69404e-11	Ca	3	258.180A	-22.721999999999998	9.492972243709362e-13
5591	1.05137e-11	F	4	1889.39A	-22.723000000000003	9.471139013414452e-13
5592	2.4123e-12	Mg	2	8234.64A	-22.724	9.449355998155925e-13
5593	7.06895e-11	Ca	3	281.010A	-22.724	9.449355998155925e-13
5594	3.41267e-11	Be	3	582.079A	-22.726	9.405940151047576e-13
5595	9.77612e-13	Sc	2	2.03194m	-22.726999999999997	9.384307089011335e-13
5596	9.573309999999999e-13	C	5	2.07498m	-22.729	9.34119011449217e-13
5597	4.4621e-11	Na	5	445.182A	-22.730999999999998	9.298271244476058e-13
5598	1.0711200000000001e-10	Mn	8	185.456A	-22.732	9.276885814053151e-13
5599	8.93257e-11	P	8	222.382A	-22.733	9.255549568755342e-13
5600	1.17772e-11	Cl	7	1686.68A	-22.737	9.170694180261317e-13
5601	1.1187000000000001e-10	Co	11	177.568A	-22.739	9.128558667906186e-13
5602	6.25701e-11	Ni	12	317.475A	-22.739	9.128558667906186e-13
5603	4.87348e-13	Fe	3	4.07603m	-22.74	9.107563565577972e-13
5604	1.6105e-11	S	2	1233.44A	-22.74	9.107563565577972e-13
5605	3.00847e-11	Cr	5	660.284A	-22.741	9.086616750645079e-13
5606	1.19445e-10	Ni	9	166.306A	-22.741	9.086616750645079e-13
5607	3.31798e-10	O	8	59.8691A	-22.741999999999997	9.065718112049725e-13
5608	9.80727e-12	Zn	2	2025.48A	-22.744	9.024064920916103e-13
5609	6.35059e-11	P	10	312.797A	-22.745	9.003310147536835e-13
5610	4.58824e-12	Fe	2	4329.43A	-22.746	8.982603108811791e-13
5611	4.94343e-11	Mn	6	401.836A	-22.747	8.961943694954165e-13
5612	2.0157200000000002e-12	Ca	2	9854.76A	-22.750999999999998	8.879780101290957e-13
5613	4.98245e-12	Fe	11	3986.88A	-22.752	8.8593571737882e-13
5614	2.00997e-12	Ni	2	9882.95A	-22.753	8.838981217715259e-13
5615	4.82795e-12	Fe	2	4114.47A	-22.753	8.838981217715259e-13
5616	1.7624e-11	C	2	1127.13A	-22.753	8.838981217715259e-13
5617	2.4396900000000003e-10	Mg	9	81.4221A	-22.755	8.798369787982188e-13
5618	3.71115e-11	N	7	535.264A	-22.756999999999998	8.757944950819497e-13
5619	2.58547e-13	Fe	4	7.68312m	-22.756999999999998	8.757944950819497e-13
5620	1.78053e-11	Si	4	1115.65A	-22.756999999999998	8.757944950819497e-13
5621	8.3e-13	Fe	2	2.39331m	-22.758000000000003	8.737802236386925e-13
5622	4.69105e-11	Fe	6	423.454A	-22.759	8.717705848912131e-13
5623	7.553539999999999e-12	Ti	3	2629.82A	-22.759	8.717705848912131e-13
5624	2.8715599999999997e-13	Ni	2	6.91766m	-22.761	8.67765162888425e-13
5625	2.86703e-13	Fe	4	6.92859m	-22.761999999999997	8.657693583967746e-13
5626	1.7805e-11	Si	4	1115.67A	-22.761999999999997	8.657693583967746e-13
5627	3.89447e-11	Be	3	510.069A	-22.761999999999997	8.657693583967746e-13
5628	5.786919999999999e-12	Ni	5	3432.65A	-22.761999999999997	8.657693583967746e-13
5629	1.1412100000000001e-10	N	6	174.066A	-22.769000000000002	8.519266636901076e-13
5630	3.78557e-12	Co	3	5247.42A	-22.769000000000002	8.519266636901076e-13
5631	5.58038e-11	Ne	2	355.969A	-22.774	8.42174739811619e-13
5632	3.8702e-12	Fe	2	5132.67A	-22.776	8.383052983651004e-13
5633	2.44659e-10	Mg	9	81.1924A	-22.778000000000002	8.344536353871044e-13
5634	1.5310299999999997e-10	O	7	129.745A	-22.781	8.287092969661303e-13
5635	2.29607e-11	Ar	7	865.149A	-22.784000000000002	8.230045022926865e-13
5636	1.1835700000000002e-10	C	5	167.835A	-22.785	8.211116444636666e-13
5637	5.69053e-13	Co	3	3.49079m	-22.785	8.211116444636666e-13
5638	4.49769e-11	N	2	441.659A	-22.785	8.211116444636666e-13
5639	2.41135e-11	O	7	823.791A	-22.785999999999998	8.192231400868461e-13
5640	9.92808e-11	O	8	200.084A	-22.787	8.173389791495566e-13
5641	7.526789999999999e-12	Ti	3	2639.17A	-22.791	8.09845570347422e-13
5642	1.84847e-12	Na	1	1.07464m	-22.791	8.09845570347422e-13
5643	9.63871e-12	Co	2	2060.90A	-22.791	8.09845570347422e-13
5644	1.0131599999999999e-13	Fe	4	19.6064m	-22.794	8.042706326546287e-13
5645	3.22778e-12	Na	1	6154.23A	-22.796	8.005753447611595e-13
5646	6.85843e-12	N	6	2896.36A	-22.799	7.950642228524292e-13
5647	2.96135e-12	Li	1	6707.91A	-22.802	7.895910392400649e-13
5648	1.0700599999999999e-10	F	6	185.638A	-22.802	7.895910392400649e-13
5649	3.6326100000000003e-13	Fe	5	5.46837m	-22.802	7.895910392400649e-13
5650	8.42343e-11	O	5	235.824A	-22.803	7.877750302435267e-13
5651	2.6159e-12	Fe	5	7593.75A	-22.803	7.877750302435267e-13
5652	5.99772e-11	Ne	2	331.200A	-22.81	7.75179378600947e-13
5653	1.17289e-11	Fe	8	1693.63A	-22.81	7.75179378600947e-13
5654	2.96048e-12	Cr	5	6709.87A	-22.811999999999998	7.716177528785751e-13
5655	2.6092400000000003e-12	Fe	2	7613.12A	-22.814	7.68072491339941e-13
5656	2.2984400000000001e-10	O	7	86.4259A	-22.814	7.68072491339941e-13
5657	7.1869e-12	Fe	5	2763.98A	-22.815	7.663059736302046e-13
5658	6.517310000000001e-13	Cl	10	3.04795m	-22.815	7.663059736302046e-13
5659	8.88495e-12	P	1	2235.74A	-22.815	7.663059736302046e-13
5660	2.37975e-12	Sc	2	8347.28A	-22.815	7.663059736302046e-13
5661	7.10089e-11	Al	8	279.746A	-22.816	7.64543518798463e-13
5662	1.28533e-13	Co	2	15.4548m	-22.816999999999997	7.627851175003502e-13
5663	1.1183e-11	Be	2	1776.31A	-22.818	7.610307604129848e-13
5664	4.53187e-12	He	1	4383.28A	-22.819000000000003	7.592804382349591e-13
5665	5.53923e-11	Fe	11	358.614A	-22.82	7.57534141686239e-13
5666	4.19838e-12	Fe	2	4731.45A	-22.820999999999998	7.55791861508128e-13
5667	2.11511e-12	Fe	4	9391.68A	-22.820999999999998	7.55791861508128e-13
5668	3.97591e-11	C	5	499.620A	-22.822	7.540535884632234e-13
5669	9.54325e-13	Sc	2	2.08152m	-22.824	7.505890269296473e-13
5670	1.88579e-12	N	1	1.05338m	-22.828000000000003	7.4370758536787e-13
5671	9.839739999999999e-12	Co	2	2018.80A	-22.828000000000003	7.4370758536787e-13
5672	2.0996900000000003e-12	N	1	9460.68A	-22.828000000000003	7.4370758536787e-13
5673	1.68672e-11	N	1	1177.69A	-22.829	7.419971053868448e-13
5674	4.63548e-12	Ni	2	4285.31A	-22.829	7.419971053868448e-13
5675	2.4565e-11	B	4	808.648A	-22.831	7.385879383612192e-13
5676	5.78221e-11	Si	9	343.545A	-22.831	7.385879383612192e-13
5677	5.92734e-11	F	7	335.133A	-22.831999999999997	7.368892332415604e-13
5678	3.1912900000000002e-12	Fe	4	6224.58A	-22.833000000000002	7.35194435035249e-13
5679	1.51528e-11	N	1	1310.94A	-22.835	7.318165234407842e-13
5680	1.51282e-11	N	1	1313.07A	-22.836	7.301333921432732e-13
5681	6.06178e-11	Ne	2	327.700A	-22.838	7.267787339286569e-13
5682	1.70388e-11	N	1	1165.84A	-22.839000000000002	7.251071892254935e-13
5683	1.5705700000000002e-10	Ca	10	126.479A	-22.840999999999998	7.217756243156027e-13
5684	6.69649e-11	Si	4	296.640A	-22.840999999999998	7.217756243156027e-13
5685	1.29588e-10	Fe	8	153.290A	-22.840999999999998	7.217756243156027e-13
5686	3.86813e-12	Co	3	5135.42A	-22.840999999999998	7.217756243156027e-13
5687	2.0167e-12	C	1R	9850.00A	-22.842	7.201155864452381e-13
5688	1.67635e-11	N	1	1184.98A	-22.846	7.135135270651289e-13
5689	4.25007e-11	K	9	467.391A	-22.846999999999998	7.118724914911381e-13
5690	1.37426e-12	N	1	1.44546m	-22.848000000000003	7.102352301942207e-13
5691	3.90956e-11	N	2	508.099A	-22.849	7.086017344938036e-13
5692	1.61841e-11	S	2	1227.40A	-22.851999999999997	7.037237544647115e-13
5693	6.09924e-12	Li	2	3256.87A	-22.853	7.021052347428818e-13
5694	1.0496e-11	Fe	4	1892.58A	-22.855	6.98879354213932e-13
5695	5.50506e-11	Ar	3	360.840A	-22.855	6.98879354213932e-13
5696	1.1271600000000002e-10	N	6	176.234A	-22.855	6.98879354213932e-13
5697	5.16738e-11	O	2	384.420A	-22.858	6.940683025799138e-13
5698	7.4899e-12	Li	2	2652.17A	-22.862	6.877050461336816e-13
5699	1.7818900000000002e-12	Fe	4	1.11480m	-22.862	6.877050461336816e-13
5700	1.1432e-11	Mg	2	1737.61A	-22.862	6.877050461336816e-13
5701	3.10694e-12	Mn	5	6393.57A	-22.866	6.814001283732039e-13
5702	1.69604e-10	N	6	117.123A	-22.869	6.767094028835132e-13
5703	2.32394e-11	Mg	7	854.774A	-22.87	6.751530144462012e-13
5704	2.8184599999999997e-12	Fe	2	7047.99A	-22.872	6.720509681209641e-13
5705	4.6560800000000005e-12	Fe	2	4266.35A	-22.872	6.720509681209641e-13
5706	4.25854e-12	Cl	7	4664.61A	-22.873	6.705052937862928e-13
5707	2.58162e-12	Ni	2	7694.56A	-22.874000000000002	6.689631744039423e-13
5708	6.2152800000000006e-12	Fe	2	3196.07A	-22.875	6.674246017977546e-13
5709	6.07217e-11	Ne	2	327.139A	-22.875999999999998	6.658895678103655e-13
5710	3.995680000000001e-12	Cr	4	4971.49A	-22.875999999999998	6.658895678103655e-13
5711	5.57913e-11	Si	10	356.050A	-22.878	6.628300831563011e-13
5712	3.5495699999999996e-10	S	9	55.9630A	-22.879	6.613056162685481e-13
5713	4.59656e-11	N	2	432.160A	-22.881	6.582671929587046e-13
5714	2.76089e-11	B	4	719.496A	-22.884	6.537357134762888e-13
5715	4.78838e-11	Fe	6	414.847A	-22.886	6.507320707104652e-13
5716	8.78103e-11	Mg	5	226.220A	-22.886	6.507320707104652e-13
5717	2.0938299999999998e-12	Fe	5	9487.14A	-22.886999999999997	6.492354284792168e-13
5718	4.7904900000000005e-12	Fe	2	4146.65A	-22.886999999999997	6.492354284792168e-13
5719	2.2494299999999997e-10	Be	3	88.3088A	-22.888	6.477422284295703e-13
5720	4.73438e-11	C	2	419.579A	-22.89	6.447661232261461e-13
5721	1.03808e-12	Fe	2	1.91358m	-22.893	6.40327584454035e-13
5722	1.89293e-11	S	2	1049.40A	-22.893	6.40327584454035e-13
5723	1.70093e-11	N	1	1167.86A	-22.894000000000002	6.388548718771303e-13
5724	4.49883e-11	N	7	441.548A	-22.894000000000002	6.388548718771303e-13
5725	1.3402900000000001e-09	O	8	14.8210A	-22.895	6.373855464451654e-13
5726	2.42402e-12	Na	1	8194.82A	-22.896	6.359196003679128e-13
5727	5.68889e-11	Mg	6	349.180A	-22.896	6.359196003679128e-13
5728	2.22664e-14	Al	1	89.2128m	-22.899	6.315419606308007e-13
5729	3.47077e-11	Ne	5	572.336A	-22.901	6.286402888967054e-13
5730	7.85965e-11	Fe	4	252.740A	-22.904	6.243127595872901e-13
5731	7.58185e-16	B	5	2620.00m	-22.905	6.228768800854721e-13
5732	1.01883e-11	Co	2	1949.74A	-22.91	6.157468673987537e-13
5733	4.6754199999999995e-12	K	11	4248.70A	-22.91	6.157468673987537e-13
5734	1.29673e-10	Ni	12	153.189A	-22.912	6.129177675259534e-13
5735	2.68775e-12	Cr	4	7390.75A	-22.914	6.101016661863344e-13
5736	3.3637699999999995e-12	Ni	4	5905.42A	-22.914	6.101016661863344e-13
5737	3.01938e-11	Cr	5	657.898A	-22.916	6.072985036570717e-13
5738	5.11549e-11	P	4	388.319A	-22.918000000000003	6.045082204897219e-13
5739	4.60655e-11	Mn	6	431.222A	-22.921	6.003468151707278e-13
5740	5.57178e-11	Fe	11	356.519A	-22.923000000000002	5.97588472110675e-13
5741	1.5436500000000001e-10	O	7	128.685A	-22.923000000000002	5.97588472110675e-13
5742	1.5101e-11	N	1	1315.44A	-22.923000000000002	5.97588472110675e-13
5743	1.21028e-11	O	1	1641.31A	-22.924	5.962140567644458e-13
5744	2.53903e-11	Mg	8	782.364A	-22.924	5.962140567644458e-13
5745	9.0511e-11	Ar	4	219.470A	-22.927	5.921097480669206e-13
5746	2.9237400000000002e-12	Ni	2	6794.20A	-22.927	5.921097480669206e-13
5747	2.2709099999999997e-12	N	1	8747.37A	-22.927	5.921097480669206e-13
5748	1.1012100000000001e-12	Fe	4	1.80388m	-22.927	5.921097480669206e-13
5749	4.07568e-10	Ar	9	48.7390A	-22.93	5.880336932317347e-13
5750	1.25141e-10	B	5	158.736A	-22.930999999999997	5.866812532671165e-13
5751	3.3867400000000007e-10	Cl	8	58.6537A	-22.932	5.853319238280961e-13
5752	9.57761e-11	Cl	10	207.405A	-22.933000000000003	5.83985697760663e-13
5753	1.5532299999999998e-12	P	8	1.27891m	-22.934	5.826425679272749e-13
5754	1.7048900000000002e-12	N	1	1.16515m	-22.936	5.79965568494416e-13
5755	1.7043599999999998e-12	Fe	2	1.16551m	-22.936999999999998	5.786316847017653e-13
5756	1.5182399999999998e-10	N	6	130.839A	-22.938000000000002	5.773008687566965e-13
5757	1.25876e-13	Cr	5	15.7810m	-22.938000000000002	5.773008687566965e-13
5758	3.76114e-11	B	3	528.151A	-22.939	5.759731136033746e-13
5759	2.0249200000000002e-12	N	1	9810.00A	-22.941	5.73326757529627e-13
5760	1.62875e-10	N	6	121.962A	-22.941	5.73326757529627e-13
5761	1.61884e-12	N	1	1.22708m	-22.941999999999997	5.720081425784894e-13
5762	3.00222e-11	Cr	5	661.658A	-22.941999999999997	5.720081425784894e-13
5763	2.444e-10	Mg	9	81.2784A	-22.943	5.706925603575729e-13
5764	5.70277e-11	Ar	3	348.330A	-22.944000000000003	5.693800038918053e-13
5765	6.3950300000000005e-12	Ni	7	3106.23A	-22.944000000000003	5.693800038918053e-13
5766	3.47311e-10	S	9	57.1950A	-22.945999999999998	5.667639404055425e-13
5767	1.90011e-11	N	7	1045.44A	-22.947	5.6546041951493e-13
5768	1.9163400000000003e-12	Fe	2	1.03658m	-22.947	5.6546041951493e-13
5769	9.07841e-11	Ar	4	218.810A	-22.947	5.6546041951493e-13
5770	1.76162e-11	C	2	1127.63A	-22.948	5.641598966391719e-13
5771	3.92589e-12	Ni	4	5059.86A	-22.949	5.628623648830253e-13
5772	1.76768e-12	N	1	1.12376m	-22.95	5.615678173671106e-13
5773	1.93891e-12	Co	2	1.02452m	-22.953000000000003	5.577020117039887e-13
5774	1.50526e-11	N	1	1319.67A	-22.956999999999997	5.525889689272796e-13
5775	1.13985e-11	N	1	1742.72A	-22.956999999999997	5.525889689272796e-13
5776	1.04801e-11	Sc	3	1895.44A	-22.958000000000002	5.513180495663797e-13
5777	7.77583e-11	Fe	7	255.464A	-22.959	5.500500532389056e-13
5778	7.90289e-11	Al	8	251.357A	-22.96	5.487849732220534e-13
5779	3.3451999999999995e-10	Cl	8	59.3820A	-22.96	5.487849732220534e-13
5780	4.92942e-11	Fe	8	402.978A	-22.962	5.46263535306346e-13
5781	1.0219900000000001e-10	B	5	194.371A	-22.965	5.425030835798874e-13
5782	1.1871600000000002e-10	C	5	167.327A	-22.965	5.425030835798874e-13
5783	4.84436e-11	Be	4	410.053A	-22.965999999999998	5.412553611115887e-13
5784	1.3461e-12	N	1	1.47571m	-22.967	5.400105083253296e-13
5785	3.34866e-12	Fe	2	5932.05A	-22.967	5.400105083253296e-13
5786	4.25659e-12	Fe	2	4666.76A	-22.969	5.375293854137818e-13
5787	1.29257e-10	F	6	153.682A	-22.97	5.362931021338309e-13
5788	2.97732e-12	Fe	2	6671.92A	-22.97	5.362931021338309e-13
5789	2.6348900000000003e-12	Co	2	7539.01A	-22.971	5.350596622265167e-13
5790	1.51338e-11	Si	3	1312.59A	-22.976	5.289348849201206e-13
5791	4.28828e-12	Fe	2	4632.27A	-22.976999999999997	5.277183684427821e-13
5792	3.48895e-11	Fe	8	569.354A	-22.978	5.265046498756917e-13
5793	3.4692199999999996e-12	Fe	2	5725.91A	-22.978	5.265046498756917e-13
5794	4.299180000000001e-12	Fe	2	4620.52A	-22.978	5.265046498756917e-13
5795	2.4153e-11	Si	2	822.443A	-22.978	5.265046498756917e-13
5796	4.75489e-12	Fe	2	4177.69A	-22.98	5.240855807470338e-13
5797	8.67864e-12	P	2	2288.89A	-22.98	5.240855807470338e-13
5798	1.99327e-12	N	1	9965.75A	-22.98	5.240855807470338e-13
5799	1.0566800000000001e-13	Co	2	18.7989m	-22.980999999999998	5.228802173597983e-13
5800	2.34972e-11	Fe	8	845.396A	-22.982	5.216776262314199e-13
5801	1.1634500000000001e-10	O	8	170.738A	-22.985	5.180864227125604e-13
5802	1.5136700000000002e-12	Al	1	1.31234m	-22.985	5.180864227125604e-13
5803	1.74867e-12	Ni	2	1.13597m	-22.989	5.133365778388212e-13
5804	1.32075e-12	Mg	1	1.50402m	-22.989	5.133365778388212e-13
5805	2.02972e-12	N	1	9786.78A	-22.99	5.121559364722457e-13
5806	5.64235e-11	Fe	9	352.060A	-22.99	5.121559364722457e-13
5807	4.56267e-11	N	2	435.369A	-22.991	5.109780105054577e-13
5808	5.33603e-11	S	3	372.270A	-22.991999999999997	5.098027936932192e-13
5809	1.50603e-11	N	1	1319.00A	-22.991999999999997	5.098027936932192e-13
5810	9.56512e-11	P	10	207.676A	-22.991999999999997	5.098027936932192e-13
5811	5.01006e-11	N	7	396.492A	-22.991999999999997	5.098027936932192e-13
5812	1.59781e-12	K	1	1.24323m	-22.993000000000002	5.086302798046353e-13
5813	7.55602e-11	Fe	7	262.896A	-22.994	5.074604626231704e-13
5814	9.350389999999998e-13	Sc	2	2.12445m	-22.995	5.062933359465581e-13
5815	2.40162e-12	Sc	2	8271.28A	-22.996	5.051288935868172e-13
5816	9.63357e-12	Zn	2	2062.00A	-22.997	5.039671293701818e-13
5817	9.40869e-13	Sc	2	2.11129m	-22.998	5.02808037137098e-13
5818	4.29362e-11	F	5	462.650A	-22.999000000000002	5.01651610742174e-13
5819	4.2529600000000003e-13	Fe	2	4.67073m	-23.000999999999998	4.993467309558848e-13
5820	5.92141e-11	P	8	335.469A	-23.003	4.970524411302604e-13
5821	7.32972e-11	O	8	271.013A	-23.004	4.959092522388153e-13
5822	9.69632e-13	Ni	2	2.04866m	-23.005	4.947686926088634e-13
5823	2.03178e-12	N	1	9776.90A	-23.006999999999998	4.924954369587962e-13
5824	2.4994799999999998e-12	Fe	5	7947.45A	-23.006999999999998	4.924954369587962e-13
5825	3.5938599999999998e-12	Fe	2	5527.34A	-23.006999999999998	4.924954369587962e-13
5826	7.36722e-11	P	10	269.633A	-23.008000000000003	4.913627288861019e-13
5827	1.70657e-11	V	3	1164.00A	-23.009	4.902326259696905e-13
5828	9.519e-11	O	5	208.682A	-23.009	4.902326259696905e-13
5829	4.67501e-11	Fe	6	424.907A	-23.011	4.87980211652696e-13
5830	1.33948e-11	Fe	7	1483.00A	-23.011999999999997	4.868578883100405e-13
5831	2.57588e-12	Fe	2	7711.72A	-23.013	4.857381462394356e-13
5832	3.13944e-14	Fe	3	63.2739m	-23.015	4.835063821810236e-13
5833	6.11734e-11	Al	8	324.724A	-23.016	4.823943483606217e-13
5834	2.53991e-10	Ne	9	78.2092A	-23.016	4.823943483606217e-13
5835	6.16612e-12	Ni	7	3221.55A	-23.017	4.8128487214703e-13
5836	3.4634300000000003e-12	Fe	4	5735.48A	-23.017	4.8128487214703e-13
5837	4.88215e-11	Si	3	406.880A	-23.018	4.801779476579199e-13
5838	7.315210000000001e-12	P	2	2715.50A	-23.019000000000002	4.79073569024488e-13
5839	4.56766e-10	Ar	10	43.4894A	-23.022	4.757756497725167e-13
5840	2.41837e-12	Mg	2	8213.99A	-23.022	4.757756497725167e-13
5841	2.5712e-11	Cl	6	772.577A	-23.023000000000003	4.746813961432516e-13
5842	6.429489999999999e-13	Sc	8	3.08958m	-23.026	4.714137123967215e-13
5843	4.51199e-12	Fe	2	4402.60A	-23.028000000000002	4.692477631334886e-13
5844	5.36055e-11	N	7	370.567A	-23.029	4.681685232268745e-13
5845	1.56694e-13	Co	3	12.6772m	-23.031999999999996	4.649456737821414e-13
5846	5.4062e-12	Ni	5	3674.38A	-23.033	4.638763284064575e-13
5847	1.51064e-11	N	1	1314.97A	-23.033	4.638763284064575e-13
5848	4.79663e-12	He	1	4141.33A	-23.034000000000002	4.628094424568931e-13
5849	1.59716e-11	Ca	2	1243.74A	-23.034000000000002	4.628094424568931e-13
5850	7.339109999999999e-13	K	1	2.70666m	-23.035	4.617450102769249e-13
5851	8.264539999999999e-14	Fe	1	24.0358m	-23.035999999999998	4.606830262230361e-13
5852	2.47269e-12	Ni	2	8033.54A	-23.038	4.585663799843031e-13
5853	7.46646e-11	Fe	10	266.049A	-23.038	4.585663799843031e-13
5854	1.69625e-11	N	1	1171.08A	-23.039	4.575117065772151e-13
5855	2.58514e-11	Fe	3	768.409A	-23.04	4.564594588516552e-13
5856	1.96505e-12	N	1	1.01089m	-23.041	4.554096312287034e-13
5857	1.09307e-11	Mg	1	1817.31A	-23.041	4.554096312287034e-13
5858	5.84581e-11	Co	11	339.807A	-23.041	4.554096312287034e-13
5859	9.64277e-11	Cl	10	206.004A	-23.043000000000003	4.5331721403910987e-13
5860	4.7918e-11	Fe	6	414.551A	-23.043000000000003	4.5331721403910987e-13
5861	7.43088e-11	Cr	6	267.323A	-23.044	4.522746133786844e-13
5862	7.94482e-13	Fe	2	2.50030m	-23.044	4.522746133786844e-13
5863	7.82062e-11	S	9	254.001A	-23.045	4.5123441063323275e-13
5864	2.11891e-12	Ni	2	9374.87A	-23.045	4.5123441063323275e-13
5865	6.09414e-11	Ar	3	325.960A	-23.046999999999997	4.491611768397482e-13
5866	3.07153e-12	Ni	2	6467.29A	-23.05	4.4606917304718325e-13
5867	3.35634e-10	Cl	8	59.1849A	-23.055	4.409630614468555e-13
5868	5.64016e-11	Mg	5	352.197A	-23.055999999999997	4.3994887454891865e-13
5869	1.3105200000000002e-12	Fe	4	1.51577m	-23.057	4.389370202161154e-13
5870	3.87019e-11	Fe	8	513.269A	-23.058000000000003	4.3792749308369486e-13
5871	2.0046400000000002e-12	N	1	9909.22A	-23.06	4.359153990226879e-13
5872	2.22047e-12	Fe	2	8946.05A	-23.063000000000002	4.3291457852324277e-13
5873	7.51258e-11	Fe	7	264.416A	-23.066	4.299344155268203e-13
5874	4.844980000000001e-10	B	5	41.0001A	-23.070999999999998	4.2501299696856146e-13
5875	7.47346e-11	P	10	265.800A	-23.072	4.2403549420094723e-13
5876	1.48641e-11	N	1	1336.40A	-23.074	4.220872280769525e-13
5877	1.67186e-11	B	4	1188.17A	-23.076	4.2014791342268906e-13
5878	9.70359e-13	Sc	2	2.04712m	-23.076	4.2014791342268906e-13
5879	1.39941e-11	Si	5	1419.49A	-23.079	4.172556355306415e-13
5880	2.8722e-12	Ar	11	6916.11A	-23.08	4.1629597419924333e-13
5881	3.18373e-12	Fe	2	6239.37A	-23.08	4.1629597419924333e-13
5882	4.95634e-11	Na	5	400.789A	-23.081	4.1533852002765586e-13
5883	2.662e-11	Be	3	746.224A	-23.081999999999997	4.1438326793955936e-13
5884	1.17923e-11	Si	3	1684.53A	-23.084	4.124793497668643e-13
5885	2.74961e-12	Si	2	7224.47A	-23.085	4.115306735878847e-13
5886	1.30633e-11	N	7	1520.64A	-23.086	4.1058417930357313e-13
5887	9.29252e-12	B	3	2137.68A	-23.086	4.1058417930357313e-13
5888	4.42871e-11	Fe	8	448.538A	-23.087	4.0963986189570446e-13
5889	8.39242e-13	Fe	2	2.36695m	-23.087	4.0963986189570446e-13
5890	2.27868e-11	S	8	871.752A	-23.087	4.0963986189570446e-13
5891	8.89068e-11	Al	6	223.430A	-23.087	4.0963986189570446e-13
5892	3.58468e-11	S	2	554.149A	-23.090999999999998	4.0588426106772755e-13
5893	2.02941e-12	N	1	9788.29A	-23.090999999999998	4.0588426106772755e-13
5894	4.75784e-11	Si	9	417.510A	-23.092	4.0495075317184055e-13
5895	2.0597900000000001e-10	O	7	96.4394A	-23.093000000000004	4.0401939228453194e-13
5896	1.44392e-11	Ni	2	1375.73A	-23.094	4.0309017346782886e-13
5897	7.76561e-11	Ca	3	255.800A	-23.095	4.0216309179509907e-13
5898	2.12774e-12	Co	2	9335.96A	-23.098000000000003	3.9939462054429073e-13
5899	1.69742e-11	N	1	1170.28A	-23.099	3.9847603840742543e-13
5900	1.84798e-12	Na	1	1.07493m	-23.099	3.9847603840742543e-13
5901	1.12725e-11	Fe	7	1762.21A	-23.099	3.9847603840742543e-13
5902	2.08678e-11	P	8	951.921A	-23.1	3.9755956895084543e-13
5903	1.47532e-12	N	1	1.34645m	-23.1	3.9755956895084543e-13
5904	4.62335e-11	Mn	6	429.655A	-23.101	3.9664520731552737e-13
5905	4.13703e-12	Li	2	4801.63A	-23.101	3.9664520731552737e-13
5906	1.03747e-11	S	1	1914.70A	-23.103	3.948227881283933e-13
5907	1.97336e-11	Si	7	1006.63A	-23.105999999999998	3.921048471726086e-13
5908	8.67778e-11	Ti	5	228.912A	-23.107	3.91203031049243e-13
5909	5.3387e-12	Be	3	3720.84A	-23.108	3.90303289045405e-13
5910	3.14131e-11	O	8	632.363A	-23.108	3.90303289045405e-13
5911	1.12613e-11	Al	2	1763.95A	-23.11	3.88510008325916e-13
5912	2.40456e-12	Sc	2	8261.17A	-23.11	3.88510008325916e-13
5913	1.34881e-11	Ni	2	1472.74A	-23.112	3.867249669829046e-13
5914	3.75644e-12	Ni	4	5288.11A	-23.114	3.849481271598715e-13
5915	1.70609e-11	N	1	1164.32A	-23.115	3.8406277103577823e-13
5916	1.81555e-12	Fe	2	1.09413m	-23.116	3.8317945117426146e-13
5917	2.55997e-11	N	2	775.965A	-23.116999999999997	3.822981628920537e-13
5918	4.60669e-11	N	2	431.209A	-23.118000000000002	3.814189015166427e-13
5919	1.1e-12	Cr	11	1.80587m	-23.118000000000002	3.814189015166427e-13
5920	1.11843e-11	Be	2	1776.10A	-23.119	3.805416623862846e-13
5921	1.7609799999999998e-12	Co	2	1.12804m	-23.12	3.796664408499356e-13
5922	9.19838e-12	Fe	5	2159.56A	-23.122	3.779220320086e-13
5923	3.17526e-12	Sc	3	6256.01A	-23.124000000000002	3.7618563799785544e-13
5924	5.82264e-11	Fe	9	341.159A	-23.124000000000002	3.7618563799785544e-13
5925	1.42217e-12	Fe	2	1.39677m	-23.124000000000002	3.7618563799785544e-13
5926	2.17176e-10	P	6	91.4670A	-23.125999999999998	3.744572219929098e-13
5927	2.36924e-12	Sc	2	8384.33A	-23.127	3.7359599428114104e-13
5928	1.7523e-11	Al	6	1133.62A	-23.127	3.7359599428114104e-13
5929	4.71717e-12	Fe	2	4211.10A	-23.127	3.7359599428114104e-13
5930	1.26634e-10	O	8	156.865A	-23.127	3.7359599428114104e-13
5931	1.25661e-12	Mn	5	1.58080m	-23.127	3.7359599428114104e-13
5932	4.598e-11	Mn	6	432.024A	-23.128	3.727367473381436e-13
5933	8.12996e-12	Si	1	2443.36A	-23.128	3.727367473381436e-13
5934	1.63836e-12	N	1	1.21246m	-23.129	3.718794766082758e-13
5935	2.57619e-12	Fe	2	7710.78A	-23.13	3.7102417754637647e-13
5936	6.0615699999999996e-12	Fe	2	3277.12A	-23.131	3.701708456177291e-13
5937	4.69436e-12	Fe	2	4231.55A	-23.131999999999998	3.6931947629805887e-13
5938	5.92501e-11	F	7	335.264A	-23.133000000000003	3.6847006507348125e-13
5939	2.18824e-10	O	7	90.7783A	-23.133000000000003	3.6847006507348125e-13
5940	7.506739999999999e-12	Ti	3	2646.22A	-23.135	3.6677709890601383e-13
5941	5.84957e-12	Fe	8	3395.89A	-23.136	3.6593353498718293e-13
5942	5.54683e-13	Fe	2	3.58123m	-23.136	3.6593353498718293e-13
5943	1.6408e-12	N	1	1.21066m	-23.136999999999997	3.650919112115269e-13
5944	4.43181e-12	Co	8	4482.24A	-23.138	3.642522231168344e-13
5945	1.63337e-11	Mg	7	1216.16A	-23.138	3.642522231168344e-13
5946	4.18947e-11	Si	8	474.152A	-23.139	3.634144662511745e-13
5947	2.7762400000000003e-12	Fe	2	7155.16A	-23.14	3.6257863617283493e-13
5948	6.79289e-11	Si	4	292.430A	-23.14	3.6257863617283493e-13
5949	4.86947e-11	Be	3	407.939A	-23.141	3.6174472845033374e-13
5950	2.7579000000000004e-10	Mg	9	72.0276A	-23.141	3.6174472845033374e-13
5951	2.40643e-12	Ca	2	8254.73A	-23.142	3.6091273866236914e-13
5952	3.30685e-12	Ni	2	6007.06A	-23.142	3.6091273866236914e-13
5953	1.0778499999999999e-10	N	6	184.298A	-23.144000000000002	3.592544952556961e-13
5954	5.5276400000000005e-12	Li	2	3593.66A	-23.147	3.567814047057968e-13
5955	5.18725e-13	Si	2	3.82948m	-23.147	3.567814047057968e-13
5956	2.0977400000000003e-12	Fe	2	9469.46A	-23.148000000000003	3.5596083024566986e-13
5957	1.60142e-12	N	1	1.24043m	-23.148000000000003	3.5596083024566986e-13
5958	2.4746e-12	Co	2	8027.34A	-23.149	3.551421430544358e-13
5959	6.01297e-11	Ne	5	330.360A	-23.151	3.5351041312621724e-13
5960	2.81342e-11	Mg	9	706.061A	-23.151999999999997	3.52697361737966e-13
5961	3.58947e-11	C	2	553.410A	-23.153000000000002	3.51886180316011e-13
5962	1.68825e-11	N	1	1176.63A	-23.153000000000002	3.51886180316011e-13
5963	1.51087e-11	C	1	1314.77A	-23.154	3.510768645595606e-13
5964	1.11244e-11	N	7	1785.67A	-23.154	3.510768645595606e-13
5965	2.42745e-12	Na	1	8183.26A	-23.155	3.5026941017769446e-13
5966	6.550100000000001e-13	Fe	4	3.03269m	-23.156	3.4946381288937577e-13
5967	1.32725e-12	N	1	1.49666m	-23.156	3.4946381288937577e-13
5968	1.38912e-16	Ne	8	1.43000c	-23.156999999999996	3.486600684234049e-13
5969	3.0863599999999998e-12	Cr	5	6436.21A	-23.158	3.478581725184031e-13
5970	1.6873099999999998e-12	K	1	1.17729m	-23.162	3.4466898962325495e-13
5971	4.80226e-11	Fe	6	413.648A	-23.163	3.438762729447754e-13
5972	2.2566e-11	Na	7	880.283A	-23.164	3.4308537946406325e-13
5973	8.0206e-12	Fe	2	2476.68A	-23.165	3.422963049878827e-13
5974	1.75639e-11	Si	6	1130.99A	-23.166	3.4150904533263373e-13
5975	1.13816e-10	Fe	10	174.531A	-23.166999999999998	3.407235963243498e-13
5976	6.19795e-11	Ne	2	320.500A	-23.166999999999998	3.407235963243498e-13
5977	3.87025e-11	Fe	3	513.260A	-23.171	3.375998236169127e-13
5978	8.2616e-12	Fe	2	2404.43A	-23.174	3.352758027780325e-13
5979	2.1148599999999997e-12	N	1	9392.79A	-23.176	3.337353503921365e-13
5980	8.29268e-12	Fe	2	2395.42A	-23.176	3.337353503921365e-13
5981	1.97624e-11	B	4	1005.16A	-23.180999999999997	3.299151134265651e-13
5982	1.36539e-12	N	1	1.45485m	-23.182	3.29156329721708e-13
5983	2.86493e-12	Fe	2	6933.66A	-23.182	3.29156329721708e-13
5984	4.88226e-12	Sc	3	4068.70A	-23.182	3.29156329721708e-13
5985	2.79369e-12	Cr	4	7110.47A	-23.182	3.29156329721708e-13
5986	4.2403e-12	Si	2	4684.69A	-23.182	3.29156329721708e-13
5987	6.0244300000000004e-12	Fe	8	3297.32A	-23.184	3.2764399376053175e-13
5988	1.7336400000000002e-13	Fe	6	11.4582m	-23.184	3.2764399376053175e-13
5989	4.96083e-11	Mn	6	400.426A	-23.185	3.268904334859605e-13
5990	4.68059e-11	Fe	6	424.401A	-23.186	3.26138606351924e-13
5991	3.07327e-11	F	6	646.362A	-23.186	3.26138606351924e-13
5992	3.661480000000001e-12	Fe	2	5425.26A	-23.186999999999998	3.2538850837231496e-13
5993	1.8426400000000003e-12	Sc	2	1.07804m	-23.19	3.231485496362926e-13
5994	7.61414e-14	Co	3	26.0889m	-23.191	3.224053285962964e-13
5995	1.04468e-11	Fe	5	1901.48A	-23.193	3.209240106677508e-13
5996	1.76262e-11	C	2	1126.99A	-23.194000000000003	3.201859059254039e-13
5997	1.50021e-11	Ni	2	1324.11A	-23.194000000000003	3.201859059254039e-13
5998	6.81363e-11	Ar	4	291.540A	-23.195	3.194494987768592e-13
5999	8.5499e-12	F	6	2323.35A	-23.197	3.1798176165271647e-13
6000	5.17533e-12	Mg	1	3838.29A	-23.197	3.1798176165271647e-13
6001	5.33883e-11	Na	2	372.075A	-23.197	3.1798176165271647e-13
6002	2.094e-11	N	7	948.637A	-23.197	3.1798176165271647e-13
6003	4.68548e-11	Fe	6	423.958A	-23.198	3.1725042389532223e-13
6004	3.5491300000000004e-10	S	9	55.9700A	-23.199	3.165207681680942e-13
6005	2.24937e-11	F	7	883.111A	-23.2	3.157927906024729e-13
6006	3.2863400000000003e-12	Fe	2	6044.55A	-23.2	3.157927906024729e-13
6007	3.06878e-11	F	6	647.308A	-23.201999999999998	3.143418545262587e-13
6008	4.5308e-12	Fe	2	4384.32A	-23.203000000000003	3.136188883229446e-13
6009	3.08499e-12	Ca	1	6439.08A	-23.204	3.1289758489576177e-13
6010	3.6603800000000003e-13	Na	1	5.42688m	-23.204	3.1289758489576177e-13
6011	6.564130000000001e-12	Ni	7	3026.21A	-23.205	3.1217794042042594e-13
6012	2.26053e-12	P	1	8787.54A	-23.206999999999997	3.10743613072135e-13
6013	7.63137e-11	Ar	4	260.300A	-23.206999999999997	3.10743613072135e-13
6014	2.33183e-11	Si	2	851.883A	-23.208000000000002	3.100289225945165e-13
6015	7.35637e-11	Fe	7	270.031A	-23.209	3.0931587585938823e-13
6016	1.8512099999999997e-12	N	1	1.07305m	-23.21	3.0860446908623975e-13
6017	7.94705e-11	Na	3	249.960A	-23.214000000000002	3.0577516630731795e-13
6018	1.59234e-11	C	1	1247.50A	-23.215	3.0507190294016463e-13
6019	1.70405e-11	N	1	1165.72A	-23.218000000000004	3.0297180273218837e-13
6020	9.67139e-11	P	10	205.394A	-23.221	3.0088615951235994e-13
6021	7.12891e-13	Fe	5	2.78646m	-23.224	2.9881487375946557e-13
6022	1.3331200000000002e-10	O	8	149.008A	-23.225	2.981276186209462e-13
6023	5.00553e-11	Si	3	396.851A	-23.226	2.9744194412538546e-13
6024	1.0435799999999999e-12	Co	2	1.90349m	-23.230999999999998	2.9403715434592676e-13
6025	5.92091e-12	Ni	7	3354.97A	-23.234	2.920130168129605e-13
6026	2.2552300000000001e-10	Ne	8	88.0817A	-23.235	2.913414055113086e-13
6027	8.50181e-11	Ar	4	233.650A	-23.235	2.913414055113086e-13
6028	6.07068e-11	Ar	3	327.220A	-23.235	2.913414055113086e-13
6029	1.02443e-10	F	6	193.907A	-23.239	2.886703714505615e-13
6030	1.04516e-12	Ni	9	1.90062m	-23.24	2.880064480199069e-13
6031	8.913689999999999e-12	Mg	2	2228.53A	-23.241	2.873440515707672e-13
6032	4.52802e-11	Mg	9	438.701A	-23.241	2.873440515707672e-13
6033	6.45675e-11	Si	8	307.654A	-23.243000000000002	2.860238255772766e-13
6034	1.7767599999999998e-12	N	1	1.11801m	-23.245	2.847096654712301e-13
6035	1.4553e-12	N	1	1.36497m	-23.247	2.8340154338240416e-13
6036	1.24161e-10	Ni	12	159.990A	-23.247	2.8340154338240416e-13
6037	1.40163e-11	Si	3	1417.24A	-23.248	2.827497379200339e-13
6038	5.6989800000000004e-12	Ni	5	3485.62A	-23.248	2.827497379200339e-13
6039	2.43194e-10	Mg	9	81.6815A	-23.248	2.827497379200339e-13
6040	2.8414e-12	N	6	6991.08A	-23.25	2.8145062088032696e-13
6041	2.3856599999999998e-12	Sc	2	8326.62A	-23.25	2.8145062088032696e-13
6042	2.66668e-12	Sc	3	7449.14A	-23.255	2.782288822643647e-13
6043	5.3877e-11	S	3	368.700A	-23.255	2.782288822643647e-13
6044	1.51063e-11	N	1	1314.98A	-23.256	2.7758897359243354e-13
6045	4.78362e-11	C	2	415.260A	-23.258000000000003	2.763135681109568e-13
6046	1.3789e-10	O	8	144.060A	-23.259	2.756780645393405e-13
6047	3.22162e-12	Mn	5	6165.99A	-23.259	2.756780645393405e-13
6048	1.9829099999999997e-12	N	1	1.00178m	-23.261	2.7441143888744413e-13
6049	6.07179e-11	Ne	2	327.160A	-23.263	2.731506328517878e-13
6050	5.84529e-11	Fe	9	339.837A	-23.265	2.7189561969366826e-13
6051	1.69793e-10	N	6	116.992A	-23.266	2.712702771214469e-13
6052	2.90883e-12	Fe	2	6829.01A	-23.266	2.712702771214469e-13
6053	3.53286e-14	Ar	4	56.2276m	-23.268	2.7002390341313676e-13
6054	1.2660400000000002e-10	K	9	156.902A	-23.271	2.6816507193685017e-13
6055	1.67724e-11	N	1	1184.36A	-23.271	2.6816507193685017e-13
6056	3.36975e-12	Mn	6	5894.94A	-23.273000000000003	2.6693296535040113e-13
6057	2.24111e-12	He	1	8863.66A	-23.276999999999997	2.644857092141352e-13
6058	4.06733e-11	Fe	3	488.391A	-23.278000000000002	2.6387740896309304e-13
6059	7.95303e-12	B	1	2497.72A	-23.279	2.632705077638093e-13
6060	8.94345e-12	Fe	5	2221.12A	-23.279	2.632705077638093e-13
6061	4.61431e-11	Fe	8	430.497A	-23.28	2.6266500239854784e-13
6062	2.302e-12	N	1	8629.24A	-23.28	2.6266500239854784e-13
6063	4.69743e-11	Si	3	422.879A	-23.281999999999996	2.6145816633616917e-13
6064	8.93796e-12	Mg	2	2222.48A	-23.285	2.5965830097915733e-13
6065	4.63559e-11	N	2	428.521A	-23.285	2.5965830097915733e-13
6066	4.03872e-10	Ar	9	49.1850A	-23.288	2.5787082580811417e-13
6067	2.60523e-11	N	7	762.484A	-23.288	2.5787082580811417e-13
6068	8.91976e-12	Mg	2	2227.02A	-23.289	2.572777393667293e-13
6069	2.31753e-12	Co	2	8571.41A	-23.29	2.5668601698630943e-13
6070	7.43133e-14	Fe	5	26.7307m	-23.291	2.5609565552959723e-13
6071	8.335689999999999e-12	Fe	2	2383.06A	-23.291999999999998	2.5550665186655913e-13
6072	1.14463e-10	B	5	173.545A	-23.293000000000003	2.5491900287435016e-13
6073	5.18742e-12	Mg	1	3829.35A	-23.293000000000003	2.5491900287435016e-13
6074	4.18841e-11	O	8	474.272A	-23.294	2.543327054373222e-13
6075	1.50602e-11	N	1	1319.01A	-23.295	2.5374775644697826e-13
6076	2.44442e-12	Li	1	8126.45A	-23.295	2.5374775644697826e-13
6077	4.07025e-11	Fe	3	488.041A	-23.296	2.531641528019813e-13
6078	1.27445e-12	Si	9	1.55866m	-23.298000000000002	2.520009691783005e-13
6079	3.73549e-11	Al	7	531.777A	-23.299	2.5142138303253705e-13
6080	4.09172e-11	Ne	7	485.479A	-23.299	2.5142138303253705e-13
6081	4.4281e-11	Be	3	448.600A	-23.299	2.5142138303253705e-13
6082	7.59426e-11	Cl	7	261.572A	-23.3	2.5084312989791615e-13
6083	8.85801e-12	P	1	2242.54A	-23.3	2.5084312989791615e-13
6084	6.29502e-13	Fe	2	3.15558m	-23.301	2.502662067086013e-13
6085	1.4676799999999999e-12	N	1	1.35346m	-23.303	2.491163379377574e-13
6086	4.56465e-12	Fe	2	4351.81A	-23.305	2.4797175233401804e-13
6087	4.05598e-11	Be	3	489.757A	-23.305999999999997	2.4740143312984156e-13
6088	7.64019e-11	Cl	7	260.000A	-23.305999999999997	2.4740143312984156e-13
6089	7.60654e-11	Cl	7	261.150A	-23.308000000000003	2.4626472679797244e-13
6090	3.51949e-11	F	6	564.414A	-23.309	2.4569833364358205e-13
6091	1.44146e-11	Na	6	1378.08A	-23.311	2.4456945234306514e-13
6092	3.71448e-13	Fe	5	5.34785m	-23.311	2.4456945234306514e-13
6093	1.46868e-10	O	7	135.254A	-23.311999999999998	2.440069582117243e-13
6094	5.32789e-12	Fe	2	3728.39A	-23.311999999999998	2.440069582117243e-13
6095	1.55444e-12	Ni	2	1.27792m	-23.313000000000002	2.434457577809817e-13
6096	1.66061e-11	S	10	1196.22A	-23.314	2.4288584807541665e-13
6097	1.51789e-11	O	5	1308.69A	-23.315	2.423272261264375e-13
6098	3.31301e-11	O	3	599.590A	-23.316999999999997	2.4121383365802695e-13
6099	6.10369e-11	Ar	3	325.450A	-23.316999999999997	2.4121383365802695e-13
6100	1.21125e-10	B	5	164.000A	-23.318	2.4065905723549363e-13
6101	2.67138e-10	Ne	9	74.3603A	-23.319000000000003	2.401055567633268e-13
6102	2.51575e-12	Mg	2	7896.04A	-23.32	2.395533293069222e-13
6103	3.07703e-11	Cr	5	645.572A	-23.320999999999998	2.3900237193842265e-13
6104	2.95573e-11	N	7	672.067A	-23.320999999999998	2.3900237193842265e-13
6105	4.4328900000000005e-12	Mg	2	4481.15A	-23.323	2.3790425578736916e-13
6106	2.33135e-11	Fe	3	852.057A	-23.323	2.3790425578736916e-13
6107	3.4043e-12	N	4	5835.10A	-23.323	2.3790425578736916e-13
6108	5.7008e-11	Ar	3	348.450A	-23.324	2.3735709118271456e-13
6109	6.44196e-11	Ne	2	308.360A	-23.324	2.3735709118271456e-13
6110	1.99272e-12	N	1	9968.51A	-23.324	2.3735709118271456e-13
6111	3.1078400000000002e-12	O	1	6391.73A	-23.325	2.368111850217312e-13
6112	8.0462e-11	Fe	4	246.880A	-23.325	2.368111850217312e-13
6113	2.46135e-11	Si	2	807.057A	-23.325	2.368111850217312e-13
6114	4.64312e-11	Fe	6	427.826A	-23.326	2.3626653441007503e-13
6115	3.03293e-11	F	5	654.960A	-23.328000000000003	2.351809882906583e-13
6116	1.85504e-12	Fe	2	1.07084m	-23.328000000000003	2.351809882906583e-13
6117	1.7502599999999999e-12	Co	3	1.13494m	-23.329	2.3464008702744223e-13
6118	2.3836099999999998e-12	Co	2	8333.76A	-23.33	2.3410042980260985e-13
6119	7.1988e-12	Fe	5	2759.41A	-23.33	2.3410042980260985e-13
6120	2.76506e-12	Cr	4	7184.10A	-23.331	2.3356201375495034e-13
6121	5.33572e-12	Be	3	3722.92A	-23.333000000000002	2.324888937792081e-13
6122	2.59426e-11	Cl	6	765.708A	-23.334	2.31954184161552e-13
6123	2.0607799999999998e-10	O	7	96.3929A	-23.336	2.3088845149176324e-13
6124	1.80406e-11	O	4	1101.10A	-23.337	2.30357422789222e-13
6125	6.51684e-12	Ni	7	3048.17A	-23.337	2.30357422789222e-13
6126	9.07314e-11	Fe	9	218.937A	-23.339000000000002	2.292990265715264e-13
6127	2.22512e-12	Ca	2	8927.36A	-23.339000000000002	2.292990265715264e-13
6128	5.78969e-11	Ar	3	343.100A	-23.339000000000002	2.292990265715264e-13
6129	3.82464e-11	K	8	519.381A	-23.34	2.2877165344486246e-13
6130	5.12059e-11	Mg	6	387.933A	-23.340999999999998	2.2824549324273153e-13
6131	1.84118e-12	Fe	2	1.07890m	-23.340999999999998	2.2824549324273153e-13
6132	6.0138e-12	N	7	3303.15A	-23.343000000000004	2.2719680045988317e-13
6133	1.51446e-12	Mn	5	1.31165m	-23.344	2.2667426231910657e-13
6134	1.39555e-11	Be	3	1423.41A	-23.345	2.2615292598270405e-13
6135	2.5890900000000002e-12	Fe	2	7672.37A	-23.346	2.2563278868660037e-13
6136	1.8108400000000002e-12	Fe	6	1.09697m	-23.346999999999998	2.2511384767308307e-13
6137	4.675e-12	Fe	2	4249.08A	-23.348000000000003	2.2459610019077307e-13
6138	4.38625e-12	Fe	4	4528.80A	-23.348000000000003	2.2459610019077307e-13
6139	3.54271e-12	Fe	2	5607.14A	-23.349	2.2407954349463205e-13
6140	4.3473800000000004e-12	Co	3	4569.29A	-23.349	2.2407954349463205e-13
6141	7.7743e-12	Sc	2	2555.14A	-23.351999999999997	2.225369907673575e-13
6142	5.27778e-11	Na	2	376.379A	-23.353	2.220251698914691e-13
6143	3.07377e-12	Ca	1	6462.57A	-23.355	2.2100505689836203e-13
6144	4.24344e-12	Si	2	4681.21A	-23.355999999999998	2.2049675937260403e-13
6145	3.61461e-11	Be	3	549.559A	-23.355999999999998	2.2049675937260403e-13
6146	8.11133e-12	O	7	2448.98A	-23.355999999999998	2.2049675937260403e-13
6147	7.38483e-11	Ca	3	268.990A	-23.357	2.1998963089871258e-13
6148	5.05108e-12	Fe	2	3932.71A	-23.361	2.1797275383961282e-13
6149	1.4551e-12	N	1	1.36516m	-23.362	2.1747143041736057e-13
6150	5.70615e-11	Fe	9	348.123A	-23.363000000000003	2.169712600069802e-13
6151	3.42166e-10	S	9	58.0550A	-23.364	2.1647223995662513e-13
6152	7.17017e-11	Si	8	277.043A	-23.365	2.1597436762053714e-13
6153	2.76278e-10	Mg	9	71.9002A	-23.365	2.1597436762053714e-13
6154	1.89805e-12	Fe	2	1.04657m	-23.366999999999997	2.1498205553855342e-13
6155	7.30184e-13	K	1	2.72047m	-23.366999999999997	2.1498205553855342e-13
6156	2.83324e-12	Fe	2	7011.23A	-23.366999999999997	2.1498205553855342e-13
6157	1.9457900000000003e-12	Ni	2	1.02090m	-23.368000000000002	2.1448761053151612e-13
6158	4.4331500000000004e-10	Ar	10	44.8089A	-23.369	2.139943027164417e-13
6159	4.8477e-11	O	8	409.771A	-23.37	2.135021294778561e-13
6160	2.37671e-11	Ar	5	835.797A	-23.37	2.135021294778561e-13
6161	3.1492900000000002e-12	Sc	3	6307.60A	-23.372	2.1252117629834563e-13
6162	1.51527e-11	N	1	1310.95A	-23.373	2.1203239115650292e-13
6163	1.49743e-11	N	1	1326.57A	-23.374000000000002	2.11544730189291e-13
6164	3.21177e-13	Fe	5	6.18490m	-23.375	2.1105819081118155e-13
6165	1.06415e-10	F	6	186.670A	-23.379	2.0912319768699127e-13
6166	2.6496e-11	B	5	749.715A	-23.379	2.0912319768699127e-13
6167	5.81808e-13	Na	1	3.41426m	-23.381	2.0816236387150594e-13
6168	1.18499e-12	Al	1	1.67633m	-23.381	2.0816236387150594e-13
6169	5.08611e-12	Fe	2	3905.63A	-23.381999999999998	2.0768360372005615e-13
6170	7.309529999999999e-13	Fe	5	2.71761m	-23.383000000000003	2.072059446863956e-13
6171	1.51925e-11	P	9	1307.52A	-23.384	2.0672938423803046e-13
6172	1.42242e-11	Cl	1	1396.53A	-23.385	2.0625391984827954e-13
6173	8.91247e-11	Al	6	222.884A	-23.39	2.0389295075114145e-13
6174	1.86335e-12	Sc	2	1.06606m	-23.39	2.0389295075114145e-13
6175	1.1664e-12	Mn	5	1.70305m	-23.391	2.0342400997738365e-13
6176	1.14925e-12	Co	2	1.72847m	-23.391	2.0342400997738365e-13
6177	9.029299999999999e-17	K	9	2.20000c	-23.393	2.024893615508576e-13
6178	2.58111e-11	B	4	769.608A	-23.393	2.024893615508576e-13
6179	1.21637e-10	Co	11	163.309A	-23.395	2.0155900744377615e-13
6180	3.17734e-11	Ar	3	625.191A	-23.395	2.0155900744377615e-13
6181	6.42364e-16	Na	9	3092.40m	-23.397	2.0063292792553206e-13
6182	1.70364e-11	N	1	1166.00A	-23.398000000000003	2.0017148499620688e-13
6183	4.11e-12	Fe	2	4833.20A	-23.399	1.9971110335617196e-13
6184	4.414869999999999e-12	Be	3	4499.44A	-23.4	1.9925178056452635e-13
6185	4.5817900000000004e-12	Co	3	4335.52A	-23.401999999999997	1.983363017908677e-13
6186	3.55315e-12	Mn	6	5590.66A	-23.403000000000002	1.9788014095507575e-13
6187	2.09081e-11	Si	9	950.083A	-23.403000000000002	1.9788014095507575e-13
6188	4.0224500000000004e-10	Ar	9	49.3840A	-23.404	1.9742502926009598e-13
6189	4.56539e-11	N	2	435.110A	-23.405	1.9697096429296665e-13
6190	1.52669e-11	O	5	1301.15A	-23.406	1.9651794364628375e-13
6191	2.73768e-11	Be	3	725.595A	-23.406999999999996	1.960659649181753e-13
6192	8.00802e-11	Be	4	248.057A	-23.408	1.9561502571229185e-13
6193	4.69218e-11	Si	9	423.352A	-23.41	1.9471625630937403e-13
6194	5.62256e-11	Ne	2	353.299A	-23.412	1.9382161637675988e-13
6195	1.51804e-10	N	6	130.856A	-23.412	1.9382161637675988e-13
6196	6.53988e-11	Be	4	303.743A	-23.412	1.9382161637675988e-13
6197	4.7063e-11	Fe	6	422.082A	-23.415	1.9248735775464584e-13
6198	4.55954e-13	Fe	3	4.35668m	-23.415	1.9248735775464584e-13
6199	3.83914e-11	Ar	3	517.419A	-23.415	1.9248735775464584e-13
6200	5.18343e-12	Mg	1	3832.30A	-23.418000000000003	1.9116228410427884e-13
6201	2.19393e-11	Fe	3	905.428A	-23.418000000000003	1.9116228410427884e-13
6202	1.02092e-11	Fe	4	1945.74A	-23.418000000000003	1.9116228410427884e-13
6203	2.3037999999999998e-10	O	7	86.2247A	-23.419	1.907226230513051e-13
6204	2.96474e-12	Ni	2	6700.24A	-23.419	1.907226230513051e-13
6205	2.1071e-11	Co	3	942.738A	-23.421	1.8984633219676278e-13
6206	4.12664e-11	Fe	3	481.371A	-23.421999999999997	1.894096977491889e-13
6207	7.34734e-11	Fe	7	270.363A	-23.421999999999997	1.894096977491889e-13
6208	1.63772e-11	S	10	1212.93A	-23.421999999999997	1.894096977491889e-13
6209	2.4604899999999997e-13	Fe	7	8.07339m	-23.421999999999997	1.894096977491889e-13
6210	1.0990999999999999e-10	S	10	180.734A	-23.425	1.8810581056127635e-13
6211	2.75333e-12	Fe	2	7214.71A	-23.425	1.8810581056127635e-13
6212	9.54492e-12	Be	3	2081.16A	-23.426	1.8767317920237951e-13
6213	1.51259e-11	N	1	1313.28A	-23.427	1.8724154286799502e-13
6214	1.1257299999999999e-12	Ni	2	1.76458m	-23.428	1.8681089926963146e-13
6215	9.29905e-12	P	1	2136.18A	-23.432	1.8509820665049677e-13
6216	5.67961e-11	Ar	3	349.751A	-23.435	1.8382399955854271e-13
6217	7.08433e-11	P	8	280.400A	-23.436999999999998	1.829794049997986e-13
6218	8.88953e-12	B	3	2234.59A	-23.438000000000002	1.8255856404650986e-13
6219	1.10337e-11	Fe	7	1800.34A	-23.439	1.8213869100055756e-13
6220	6.69039e-12	Li	2	2969.10A	-23.44	1.8171978363581207e-13
6221	6.34971e-11	Ar	3	312.840A	-23.441	1.8130183973127128e-13
6222	3.16819e-12	Fe	2	6269.97A	-23.443	1.8046883344430473e-13
6223	1.69923e-12	K	1	1.16902m	-23.445	1.7963965447357178e-13
6224	1.51306e-11	N	1	1312.87A	-23.447	1.788142852341503e-13
6225	4.94386e-11	B	5	401.801A	-23.45	1.7758333635295302e-13
6226	1.67596e-11	Ca	2	1185.26A	-23.45	1.7758333635295302e-13
6227	3.00374e-11	Be	3	661.323A	-23.451	1.7717490601316267e-13
6228	1.17067e-12	C	5	1.69685m	-23.453000000000003	1.7636086126424875e-13
6229	5.0881e-11	Si	3	390.410A	-23.454	1.759552425391424e-13
6230	1.46263e-12	N	1	1.35813m	-23.454	1.759552425391424e-13
6231	7.81635e-11	Ca	3	254.140A	-23.454	1.759552425391424e-13
6232	2.8558e-12	Ni	2	6955.82A	-23.454	1.759552425391424e-13
6233	1.70051e-11	S	2	1168.15A	-23.454	1.759552425391424e-13
6234	1.3198200000000001e-12	N	1	1.50509m	-23.455	1.7555055671121619e-13
6235	3.5818300000000003e-12	Fe	2	5545.90A	-23.456	1.7514680163486466e-13
6236	7.90981e-12	Fe	2	2511.37A	-23.456999999999997	1.747439751694215e-13
6237	4.19718e-11	Fe	3	473.281A	-23.458000000000002	1.7434207517913656e-13
6238	1.4561e-10	N	6	136.422A	-23.461	1.7314191277541086e-13
6239	1.89418e-09	Ne	9	10.4871A	-23.462	1.7274369742638587e-13
6240	1.28852e-12	Mn	5	1.54165m	-23.463	1.7234639794724855e-13
6241	1.80504e-10	N	6	110.050A	-23.464000000000002	1.7195001223155654e-13
6242	4.08084e-12	Fe	2	4867.74A	-23.464000000000002	1.7195001223155654e-13
6243	2.04095e-11	Sc	3	973.294A	-23.464000000000002	1.7195001223155654e-13
6244	4.64694e-11	Fe	6	427.474A	-23.468000000000004	1.7037356504372785e-13
6245	4.26056e-11	Ca	9	466.240A	-23.471	1.6920072167161526e-13
6246	4.65647e-11	N	2	426.599A	-23.475	1.6764948013114588e-13
6247	7.8791e-12	N	7	2521.16A	-23.475	1.6764948013114588e-13
6248	1.41852e-11	Ni	2	1400.37A	-23.475	1.6764948013114588e-13
6249	1.7576900000000002e-12	Fe	2	1.13015m	-23.476999999999997	1.668792007387116e-13
6250	3.4005000000000003e-10	Ne	9	58.4164A	-23.48	1.6573041240127162e-13
6251	1.41871e-13	Co	3	14.0018m	-23.483	1.6458953226712256e-13
6252	2.80327e-12	Cr	4	7086.17A	-23.484	1.642109868474319e-13
6253	4.81691e-11	C	2	412.390A	-23.485	1.6383331205804815e-13
6254	3.83111e-13	Ni	2	5.18504m	-23.487	1.6308056636522479e-13
6255	1.3377e-11	Ni	2	1484.97A	-23.487	1.6308056636522479e-13
6256	5.85724e-11	S	10	339.143A	-23.488000000000003	1.6270549147080113e-13
6257	9.33081e-12	Si	3	2128.91A	-23.49	1.6195792764287983e-13
6258	1.57525e-11	Si	6	1261.03A	-23.491	1.6158543474586925e-13
6259	1.22001e-13	F	4	16.2822m	-23.493000000000002	1.60843017111139e-13
6260	8.88805e-12	P	1	2234.96A	-23.493000000000002	1.60843017111139e-13
6261	8.483870000000001e-13	Fe	2	2.34144m	-23.493000000000002	1.60843017111139e-13
6262	8.93444e-12	P	1	2223.36A	-23.494	1.6047308843719628e-13
6263	2.07438e-14	He	1	95.7610m	-23.494	1.6047308843719628e-13
6264	2.22998e-11	F	7	890.789A	-23.496	1.5973578156951625e-13
6265	3.66781e-11	Si	9	541.589A	-23.496	1.5973578156951625e-13
6266	4.27156e-11	Cr	9	465.040A	-23.497	1.5936839946665136e-13
6267	7.49638e-11	Fe	7	264.987A	-23.497	1.5936839946665136e-13
6268	3.63305e-11	S	2	546.771A	-23.497	1.5936839946665136e-13
6269	5.2992e-10	B	5	37.4858A	-23.499000000000002	1.5863616818374608e-13
6270	4.47424e-11	Mg	9	443.974A	-23.5	1.5827131512148962e-13
6271	6.59342e-13	Co	3	3.01277m	-23.502	1.575441244832818e-13
6272	7.87803e-11	Ar	4	252.150A	-23.503	1.571817830518381e-13
6273	3.10039e-10	Be	4	64.0708A	-23.503	1.571817830518381e-13
6274	4.88283e-11	Fe	11	406.822A	-23.504	1.5682027498256114e-13
6275	5.8766e-11	O	8	338.027A	-23.504	1.5682027498256114e-13
6276	9.38607e-13	Al	1	2.11638m	-23.506	1.560997512681979e-13
6277	5.21657e-11	Fe	8	380.795A	-23.506	1.560997512681979e-13
6278	4.4541e-11	Mg	9	445.981A	-23.51	1.5466862014634532e-13
6279	3.65547e-13	Na	1	5.43417m	-23.51	1.5466862014634532e-13
6280	5.34537e-11	O	2	371.620A	-23.511	1.543128921913558e-13
6281	1.14416e-12	Co	2	1.73616m	-23.511	1.543128921913558e-13
6282	2.25742e-12	P	1	8799.61A	-23.513	1.5360388885445685e-13
6283	3.66904e-12	Fe	2	5414.07A	-23.514	1.5325060971348482e-13
6284	3.059e-12	Ca	1	6493.78A	-23.517	1.5219563993675476e-13
6285	2.43506e-10	Ne	9	81.5767A	-23.518	1.5184559967841414e-13
6286	2.1924299999999998e-12	N	1	9060.48A	-23.518	1.5184559967841414e-13
6287	4.5761e-11	Cr	11	434.092A	-23.519000000000002	1.5149636449032725e-13
6288	1.50763e-11	P	9	1317.59A	-23.519000000000002	1.5149636449032725e-13
6289	1.52398e-11	O	5	1303.46A	-23.521	1.5080030192273362e-13
6290	3.2745700000000003e-12	Co	8	6066.28A	-23.523000000000003	1.501074374721341e-13
6291	1.1581099999999998e-09	F	8	17.1525A	-23.523000000000003	1.501074374721341e-13
6292	1.26051e-11	Co	2	1575.91A	-23.524	1.497621999461889e-13
6293	9.525530000000001e-13	Fe	2	2.08539m	-23.526	1.490741051409194e-13
6294	5.78665e-11	Al	7	343.281A	-23.528000000000002	1.4838917184410143e-13
6295	3.01571e-11	Cr	5	658.699A	-23.533	1.466905750400671e-13
6296	2.48202e-11	O	8	800.334A	-23.534000000000002	1.4635319607964159e-13
6297	2.06081e-12	Co	2	9639.13A	-23.535	1.4601659306929386e-13
6298	1.6741200000000001e-12	Co	3	1.18656m	-23.535	1.4601659306929386e-13
6299	2.2542599999999998e-10	Ne	8	88.1196A	-23.535999999999998	1.4568076422438706e-13
6300	3.67806e-11	C	2	540.079A	-23.538	1.4501142191286458e-13
6301	1.2989e-11	N	7	1529.33A	-23.539	1.446779048974638e-13
6302	2.50778e-12	N	7	7921.13A	-23.539	1.446779048974638e-13
6303	5.73205e-11	Ne	3	346.551A	-23.539	1.446779048974638e-13
6304	1.31597e-12	N	1	1.50950m	-23.539	1.446779048974638e-13
6305	1.5789200000000001e-12	N	1	1.25810m	-23.54	1.443451549499137e-13
6306	1.76196e-11	C	2	1127.41A	-23.541	1.4401317030600483e-13
6307	6.43812e-11	Fe	11	308.544A	-23.543000000000003	1.4335148989256448e-13
6308	3.30464e-14	Fe	2	60.1108m	-23.546	1.423646651773582e-13
6309	5.15038e-11	S	3	385.689A	-23.546	1.423646651773582e-13
6310	4.49916e-11	K	8	441.515A	-23.548000000000002	1.4171055895697781e-13
6311	1.93228e-12	Co	2	1.02803m	-23.551	1.407350303308767e-13
6312	1.33598e-12	N	1	1.48689m	-23.551	1.407350303308767e-13
6313	5.54332e-11	O	2	358.350A	-23.551	1.407350303308767e-13
6314	7.10105e-11	S	4	279.740A	-23.552	1.4041134874318426e-13
6315	1.72037e-09	Ne	9	11.5466A	-23.553	1.4008841160248534e-13
6316	4.7746099999999996e-12	Si	2	4160.44A	-23.555	1.3944476381728475e-13
6317	6.15933e-11	Ar	3	322.510A	-23.555	1.3944476381728475e-13
6318	4.46354e-11	Na	5	445.038A	-23.555999999999997	1.3912404976022663e-13
6319	5.47006e-13	Si	2	3.63149m	-23.558000000000003	1.3848483281521108e-13
6320	2.34607e-12	Co	2	8467.14A	-23.561999999999998	1.3721519623644719e-13
6321	4.94482e-13	Cr	5	4.01723m	-23.563000000000002	1.3689961004252602e-13
6322	1.07199e-11	Si	1	1853.05A	-23.564	1.365847496767116e-13
6323	1.6494e-11	N	7	1204.34A	-23.565	1.3627061346964226e-13
6324	8.79861e-11	Mg	5	225.768A	-23.568	1.3533253316486754e-13
6325	2.11295e-12	V	4	9401.31A	-23.569000000000003	1.350212769758558e-13
6326	1.12085e-11	P	2	1772.27A	-23.57	1.3471073665621467e-13
6327	3.19431e-12	Ni	4	6218.69A	-23.570999999999998	1.344009105594893e-13
6328	1.0539299999999998e-10	Mn	9	188.480A	-23.570999999999998	1.344009105594893e-13
6329	7.42011e-12	P	1	2677.11A	-23.570999999999998	1.344009105594893e-13
6330	4.95793e-11	Na	5	400.660A	-23.573	1.3378339446789294e-13
6331	3.55554e-12	Fe	2	5586.90A	-23.573	1.3378339446789294e-13
6332	1.45679e-11	Be	3	1363.57A	-23.574	1.3347570119901422e-13
6333	2.41507e-12	Sc	2	8225.20A	-23.574	1.3347570119901422e-13
6334	2.71193e-11	C	5	732.483A	-23.575	1.3316871560501728e-13
6335	5.18479e-11	Mg	9	383.129A	-23.578000000000003	1.3225198861494476e-13
6336	8.81545e-11	Cr	10	225.337A	-23.579	1.319478174817907e-13
6337	1.12859e-11	Al	2	1760.11A	-23.58	1.316443459228299e-13
6338	4.45611e-11	Fe	3	445.780A	-23.58	1.316443459228299e-13
6339	1.81037e-12	Co	2	1.09726m	-23.581	1.3134157232908532e-13
6340	5.63631e-12	Fe	2	3524.38A	-23.581	1.3134157232908532e-13
6341	2.6317e-12	Sc	3	7548.15A	-23.581	1.3134157232908532e-13
6342	6.30597e-11	Ne	2	315.010A	-23.581	1.3134157232908532e-13
6343	8.30561e-13	V	10	2.39169m	-23.581999999999997	1.3103949509528363e-13
6344	1.7800599999999998e-12	Fe	2	1.11594m	-23.583000000000002	1.307381126198382e-13
6345	6.97817e-12	Ca	2	2846.66A	-23.584	1.3043742330485343e-13
6346	7.55186e-12	Ti	3	2630.41A	-23.585	1.301374255561013e-13
6347	6.30128e-13	Fe	2	3.15245m	-23.586	1.2983811778302574e-13
6348	5.72399e-14	Fe	1	34.7038m	-23.586	1.2983811778302574e-13
6349	8.61758e-11	Fe	9	230.511A	-23.59	1.2864775476417123e-13
6350	4.82266e-12	Mn	5	4118.98A	-23.590999999999998	1.2835187313884254e-13
6351	1.0455299999999999e-12	Cr	4	1.89994m	-23.590999999999998	1.2835187313884254e-13
6352	1.88839e-09	Ne	9	10.5193A	-23.592	1.280566720223671e-13
6353	5.5011e-11	O	2	361.099A	-23.592	1.280566720223671e-13
6354	8.40859e-11	Ar	4	236.240A	-23.593000000000004	1.2776214984961803e-13
6355	4.63266e-11	Fe	6	428.792A	-23.593000000000004	1.2776214984961803e-13
6356	4.74186e-11	Cr	9	418.917A	-23.593000000000004	1.2776214984961803e-13
6357	1.31147e-12	N	1	1.51467m	-23.594	1.274683050590712e-13
6358	2.4444900000000002e-12	Li	1	8126.22A	-23.594	1.274683050590712e-13
6359	3.33816e-11	S	2	595.072A	-23.595	1.271751360927887e-13
6360	4.25846e-11	N	2	466.470A	-23.596	1.2688264139641685e-13
6361	3.9496100000000004e-14	Fe	2	50.2947m	-23.596999999999998	1.2659081941917991e-13
6362	1.12494e-11	Al	2	1765.82A	-23.598000000000003	1.2629966861386372e-13
6363	6.54439e-11	O	8	303.534A	-23.598000000000003	1.2629966861386372e-13
6364	1.33208e-13	Fe	4	14.9123m	-23.598000000000003	1.2629966861386372e-13
6365	1.99034e-12	N	1	9980.42A	-23.601999999999997	1.251417462919883e-13
6366	1.4955e-11	Si	6	1328.28A	-23.603	1.248539282623811e-13
6367	2.3151e-12	Co	2	8580.39A	-23.605999999999998	1.2399443986576767e-13
6368	3.2942699999999996e-16	N	7	6030.00m	-23.605999999999998	1.2399443986576767e-13
6369	5.58924e-13	Si	2	3.55406m	-23.608	1.2342473716385259e-13
6370	4.7787e-13	C	5	4.15687m	-23.61	1.2285765200808752e-13
6371	4.47427e-12	Fe	2	4439.71A	-23.612	1.2229317237193932e-13
6372	5.28752e-11	O	7	375.686A	-23.614	1.2173128628413183e-13
6373	1.79515e-12	Fe	2	1.10656m	-23.614	1.2173128628413183e-13
6374	1.46659e-12	N	1	1.35446m	-23.615	1.2145131209488047e-13
6375	4.13386e-12	Fe	4	4805.31A	-23.616	1.2117198182839474e-13
6376	6.32947e-13	K	1	3.13841m	-23.616	1.2117198182839474e-13
6377	1.64694e-12	Ti	3	1.20615m	-23.616999999999997	1.2089329400369536e-13
6378	5.51928e-11	Ne	2	359.910A	-23.618000000000002	1.2061524714320423e-13
6379	2.78893e-11	Al	9	712.262A	-23.618000000000002	1.2061524714320423e-13
6380	1.65668e-12	Fe	2	1.19905m	-23.62	1.200610704215391e-13
6381	1.35115e-11	Co	2	1470.18A	-23.621	1.1978493762217428e-13
6382	3.58591e-12	Sc	6	5539.58A	-23.622	1.1950943991062349e-13
6383	3.8802e-11	Mn	10	511.944A	-23.624000000000002	1.1896034391168074e-13
6384	2.49259e-11	Si	2	796.940A	-23.625	1.186867427130374e-13
6385	6.91932e-11	Al	8	287.087A	-23.625	1.186867427130374e-13
6386	1.9842599999999997e-10	O	7	100.110A	-23.627	1.1814142666436462e-13
6387	1.8134200000000002e-12	Fe	2	1.09541m	-23.629	1.17598616115346e-13
6388	6.42686e-11	Al	7	309.085A	-23.63	1.1732814680372528e-13
6389	2.2409599999999998e-12	N	1	8864.25A	-23.63	1.1732814680372528e-13
6390	1.45645e-11	S	2	1363.90A	-23.63	1.1732814680372528e-13
6391	7.00223e-11	O	8	283.688A	-23.63	1.1732814680372528e-13
6392	3.4565099999999998e-12	Fe	2	5746.97A	-23.633000000000003	1.1652046552226588e-13
6393	4.84051e-11	C	2	410.379A	-23.634	1.1625247588819891e-13
6394	1.25925e-11	C	5	1577.49A	-23.634	1.1625247588819891e-13
6395	3.95171e-13	Fe	6	5.02679m	-23.636	1.1571834427964128e-13
6396	6.40004e-14	K	5	31.0380m	-23.636999999999997	1.154521994732389e-13
6397	2.09307e-12	Fe	2	9490.59A	-23.638	1.1518666678290335e-13
6398	5.66888e-13	Cr	5	3.50413m	-23.641	1.143937273462167e-13
6399	2.01044e-12	Fe	5	9880.67A	-23.642	1.1413062907421984e-13
6400	2.66546e-12	Fe	2	7452.54A	-23.643	1.1386813591145697e-13
6401	6.00189e-11	Ne	2	330.970A	-23.644000000000002	1.1360624646621547e-13
6402	8.79897e-11	Mg	5	225.759A	-23.644000000000002	1.1360624646621547e-13
6403	8.11096e-11	Fe	9	244.909A	-23.645	1.1334495934998451e-13
6404	5.99158e-11	Ar	3	331.540A	-23.649	1.123058065165365e-13
6405	1.48554e-11	N	1	1337.19A	-23.65	1.120475103291924e-13
6406	7.58272e-11	S	5	261.970A	-23.65	1.120475103291924e-13
6407	3.64314e-11	O	4	545.256A	-23.651	1.1178980820659313e-13
6408	1.45803e-12	N	1	1.36242m	-23.651999999999997	1.1153269878242956e-13
6409	8.17232e-11	Fe	4	243.070A	-23.654	1.1102025257986581e-13
6410	3.24069e-12	Fe	2	6129.70A	-23.654	1.1102025257986581e-13
6411	3.08473e-11	F	6	643.961A	-23.656	1.1051016085373355e-13
6412	1.45895e-12	N	1	1.36156m	-23.656999999999996	1.102559945368112e-13
6413	1.95762e-12	N	1	1.01473m	-23.658	1.1000241278619441e-13
6414	1.5227200000000002e-10	N	6	130.454A	-23.659000000000002	1.097494142574207e-13
6415	1.14223e-11	Mg	1	1739.09A	-23.659000000000002	1.097494142574207e-13
6416	1.53929e-11	Si	6	1290.49A	-23.660999999999998	1.0924516150299465e-13
6417	7.51323e-11	Fe	7	264.393A	-23.660999999999998	1.0924516150299465e-13
6418	5.14571e-11	Si	3	386.039A	-23.662	1.0899390460384261e-13
6419	4.67194e-11	Mn	6	425.186A	-23.666999999999998	1.0774626169487202e-13
6420	3.91074e-11	N	6	507.947A	-23.666999999999998	1.0774626169487202e-13
6421	7.734810000000001e-14	Co	2	25.6819m	-23.669	1.0725121259045033e-13
6422	4.3213300000000005e-12	Ni	3	4596.84A	-23.67	1.0700454164653823e-13
6423	1.7011e-11	N	1	1167.74A	-23.671999999999997	1.0651290043618236e-13
6424	2.40863e-11	Si	2	824.722A	-23.675	1.0577967078703291e-13
6425	2.42916e-10	O	7	81.7749A	-23.676	1.0553638429535196e-13
6426	4.37929e-11	Be	3	453.600A	-23.677	1.0529365734707387e-13
6427	6.05385e-12	Fe	2	3281.29A	-23.678	1.0505148865528537e-13
6428	5.829189999999999e-13	Na	1	3.40776m	-23.682	1.0408837081819744e-13
6429	9.14276e-11	Ar	4	217.270A	-23.683000000000003	1.0384897420850005e-13
6430	5.0287e-11	Ca	9	395.022A	-23.684	1.0361012819572774e-13
6431	4.72055e-12	Fe	4	4208.08A	-23.685	1.0337183151354105e-13
6432	3.06515e-11	Cr	5	648.076A	-23.686999999999998	1.0289688109012831e-13
6433	7.86717e-11	Mg	7	252.498A	-23.689	1.0242411286568905e-13
6434	6.97807e-11	S	4	284.670A	-23.689	1.0242411286568905e-13
6435	2.07019e-12	Ti	3	9595.49A	-23.691	1.0195351681393137e-13
6436	5.6833e-12	Fe	2	3495.23A	-23.691	1.0195351681393137e-13
6437	1.64232e-12	Be	2	1.20954m	-23.695	1.0101880135340478e-13
6438	5.40659e-13	Mn	6	3.67412m	-23.695999999999998	1.0078646455757033e-13
6439	5.6101300000000005e-12	Ni	5	3540.82A	-23.697	1.0055466212153714e-13
6440	1.95017e-13	Fe	2	10.1860m	-23.698	1.0032339281631261e-13
6441	1.70639e-11	O	8	1164.12A	-23.699	1.000926554157299e-13
6442	5.45648e-12	Ti	3	3640.52A	-23.699	1.000926554157299e-13
6443	2.05167e-12	Fe	2	9682.08A	-23.7	9.986244869644309e-14
6444	3.0782099999999997e-12	Cr	5	6453.24A	-23.701	9.963277143791745e-14
6445	1.87994e-09	Ne	9	10.5665A	-23.701999999999998	9.940362242242864e-14
6446	3.87599e-11	B	5	512.501A	-23.704	9.894690426365063e-14
6447	4.61789e-11	Mn	6	430.163A	-23.704	9.894690426365063e-14
6448	8.26182e-11	Cr	9	240.437A	-23.705	9.871933269888882e-14
6449	2.0053900000000002e-12	N	1	9905.52A	-23.705	9.871933269888882e-14
6450	7.49101e-13	C	5	2.65177m	-23.705	9.871933269888882e-14
6451	3.91814e-12	Fe	2	5069.87A	-23.706	9.849228453420099e-14
6452	4.97916e-11	Mn	6	398.952A	-23.706	9.849228453420099e-14
6453	8.67779e-11	Ti	5	228.912A	-23.71	9.758930184195392e-14
6454	1.79647e-11	B	4	1105.75A	-23.71	9.758930184195392e-14
6455	3.06314e-11	F	6	648.500A	-23.711	9.736485267611637e-14
6456	2.39359e-12	Cr	5	8299.02A	-23.712	9.714091972903452e-14
6457	2.86228e-11	Mg	9	694.007A	-23.712	9.714091972903452e-14
6458	3.51992e-12	Fe	2	5643.44A	-23.713	9.691750181343899e-14
6459	4.5007400000000005e-12	Fe	2	4413.60A	-23.714000000000002	9.669459774479025e-14
6460	2.11906e-11	Co	3	937.418A	-23.715	9.647220634127387e-14
6461	7.37323e-11	Fe	7	269.413A	-23.715999999999998	9.625032642379198e-14
6462	1.61069e-11	C	1	1233.29A	-23.717	9.602895681595859e-14
6463	1.47915e-12	N	1	1.34296m	-23.717	9.602895681595859e-14
6464	4.3261599999999997e-10	Ne	9	45.9171A	-23.718000000000004	9.580809634409403e-14
6465	2.30291e-10	O	7	86.2580A	-23.719	9.558774383722047e-14
6466	1.3082899999999999e-12	N	5	1.51835m	-23.719	9.558774383722047e-14
6467	9.46005e-14	Mn	5	20.9983m	-23.72	9.536789812704927e-14
6468	1.89885e-12	Fe	2	1.04613m	-23.72	9.536789812704927e-14
6469	1.2277200000000001e-12	Cr	4	1.61800m	-23.721999999999998	9.492972243709362e-14
6470	1.25617e-10	K	11	158.135A	-23.726999999999997	9.384307089011336e-14
6471	7.44743e-13	Fe	4	2.66729m	-23.728	9.362723781636946e-14
6472	4.187919999999999e-12	Fe	2	4743.27A	-23.729	9.34119011449217e-14
6473	3.21152e-12	Fe	2	6185.37A	-23.730999999999998	9.298271244476059e-14
6474	1.98152e-11	O	3	1002.49A	-23.732	9.27688581405315e-14
6475	5.64071e-12	Fe	2	3521.63A	-23.736	9.191834813686379e-14
6476	2.5553400000000003e-10	Mg	9	77.7369A	-23.738000000000003	9.149602168943735e-14
6477	2.0659699999999998e-13	Ni	2	9.61508m	-23.738000000000003	9.149602168943735e-14
6478	7.32467e-11	Be	4	271.199A	-23.739	9.128558667906184e-14
6479	1.63345e-10	N	6	121.610A	-23.739	9.128558667906184e-14
6480	8.89152e-12	B	3	2234.09A	-23.739	9.128558667906184e-14
6481	1.51258e-11	N	1	1313.28A	-23.741	9.086616750645078e-14
6482	1.2804200000000001e-12	Cr	11	1.55141m	-23.741	9.086616750645078e-14
6483	1.45312e-11	O	8	1367.02A	-23.741999999999997	9.065718112049725e-14
6484	4.29372e-11	Fe	6	462.640A	-23.741999999999997	9.065718112049725e-14
6485	3.54422e-10	Ne	9	56.0475A	-23.744	9.024064920916103e-14
6486	7.03802e-12	Ca	2	2822.45A	-23.746	8.982603108811792e-14
6487	9.01088e-11	Ar	4	220.450A	-23.746	8.982603108811792e-14
6488	6.99373e-12	Ca	2	2840.33A	-23.747	8.961943694954164e-14
6489	5.62733e-17	Li	3	3.53000c	-23.748	8.941331796429875e-14
6490	4.39948e-12	Fe	2	4515.19A	-23.749000000000002	8.920767303956685e-14
6491	4.0122999999999997e-10	Ne	9	49.5089A	-23.752	8.8593571737882e-14
6492	5.72297e-11	S	3	347.100A	-23.752	8.8593571737882e-14
6493	6.79586e-11	Na	4	292.302A	-23.755	8.798369787982187e-14
6494	6.20027e-11	Ne	2	320.380A	-23.756	8.778134099004228e-14
6495	5.0691e-11	Fe	8	391.873A	-23.76	8.697655681845854e-14
6496	5.57971e-12	Ni	5	3560.12A	-23.76	8.697655681845854e-14
6497	4.27558e-11	Fe	6	464.603A	-23.76	8.697655681845854e-14
6498	4.47834e-11	K	4	443.567A	-23.761	8.67765162888425e-14
6499	3.62087e-11	Ar	2	548.610A	-23.761999999999997	8.657693583967746e-14
6500	9.86977e-13	Cr	4	2.01266m	-23.761999999999997	8.657693583967746e-14
6501	1.72556e-11	Ca	2	1151.19A	-23.766	8.57831937208837e-14
6502	2.31143e-12	N	1	8594.00A	-23.768	8.538905574748265e-14
6503	2.03745e-11	Sc	3	974.965A	-23.768	8.538905574748265e-14
6504	4.0799400000000005e-12	Fe	2	4868.81A	-23.769000000000002	8.519266636901077e-14
6505	4.82469e-11	Fe	8	411.725A	-23.771	8.480124162233477e-14
6506	7.75097e-11	Be	4	256.283A	-23.774	8.421747398116191e-14
6507	2.2393900000000002e-12	Fe	2	8870.46A	-23.774	8.421747398116191e-14
6508	4.7281599999999995e-12	Li	2	4201.31A	-23.776999999999997	8.363772496816498e-14
6509	3.12678e-11	Fe	3	635.300A	-23.776999999999997	8.363772496816498e-14
6510	3.94208e-12	Fe	2	5039.08A	-23.778000000000002	8.344536353871044e-14
6511	3.95203e-11	F	5	502.639A	-23.779	8.325344452826802e-14
6512	8.61993e-12	N	7	2304.48A	-23.78	8.306196691930018e-14
6513	2.9776e-11	K	7	667.129A	-23.781	8.287092969661303e-14
6514	5.11375e-12	N	7	3884.52A	-23.781	8.287092969661303e-14
6515	4.10984e-11	Fe	3	483.339A	-23.781999999999996	8.268033184734559e-14
6516	6.54116e-13	Mn	6	3.03684m	-23.781999999999996	8.268033184734559e-14
6517	4.4547e-11	Fe	3	445.921A	-23.784000000000002	8.230045022926866e-14
6518	4.50993e-11	Fe	3	440.461A	-23.787	8.173389791495566e-14
6519	3.66577e-11	S	2	541.891A	-23.789	8.135836476580308e-14
6520	2.32024e-11	S	8	856.137A	-23.791	8.09845570347422e-14
6521	3.34809e-12	O	7	5933.07A	-23.791999999999998	8.079829772220393e-14
6522	1.4660100000000002e-09	Ne	9	13.5500A	-23.794	8.042706326546289e-14
6523	6.40396e-12	Al	7	3101.90A	-23.796	8.005753447611594e-14
6524	1.69781e-10	N	6	117.000A	-23.799	7.950642228524292e-14
6525	1.75992e-12	O	1	1.12871m	-23.799	7.950642228524292e-14
6526	6.24397e-11	Fe	7	318.138A	-23.8	7.932356258828951e-14
6527	5.56914e-12	Ni	5	3566.88A	-23.8	7.932356258828951e-14
6528	3.74109e-11	Fe	3	530.980A	-23.801	7.914112345696917e-14
6529	2.71562e-12	Mn	6	7314.88A	-23.801	7.914112345696917e-14
6530	7.76578e-12	Zn	2	2557.95A	-23.801	7.914112345696917e-14
6531	1.31205e-11	Fe	7	1514.00A	-23.804000000000002	7.859631979517783e-14
6532	9.41753e-13	Al	1	2.10931m	-23.805	7.841555327586715e-14
6533	1.2215100000000001e-12	Co	2	1.62622m	-23.805	7.841555327586715e-14
6534	2.73529e-11	O	8	726.229A	-23.805999999999997	7.823520250801391e-14
6535	3.4950699999999996e-12	Fe	2	5683.57A	-23.807	7.805526653541564e-14
6536	5.33791e-12	Be	3	3721.40A	-23.807	7.805526653541564e-14
6537	4.64797e-11	Ca	4	427.380A	-23.809	7.769663516216965e-14
6538	1.90272e-12	Fe	2	1.04400m	-23.809	7.769663516216965e-14
6539	2.4721200000000004e-10	Ne	9	80.3540A	-23.81	7.751793786009471e-14
6540	7.72767e-11	O	7	257.056A	-23.81	7.751793786009471e-14
6541	2.2397400000000003e-12	Fe	4	8869.10A	-23.81	7.751793786009471e-14
6542	1.43778e-13	Co	3	13.8160m	-23.811999999999998	7.71617752878575e-14
6543	7.39013e-13	Li	1	2.68797m	-23.814	7.680724913399411e-14
6544	9.91655e-12	C	3	2003.16A	-23.816	7.64543518798463e-14
6545	3.7941000000000004e-10	Ne	9	52.3562A	-23.816	7.64543518798463e-14
6546	1.1938500000000002e-10	F	6	166.389A	-23.816999999999997	7.627851175003503e-14
6547	4.62395e-11	Mn	6	429.599A	-23.816999999999997	7.627851175003503e-14
6548	1.32718e-12	Co	2	1.49674m	-23.818	7.610307604129848e-14
6549	7.18867e-11	S	4	276.330A	-23.82	7.57534141686239e-14
6550	1.84357e-12	N	1	1.07750m	-23.820999999999998	7.557918615081279e-14
6551	4.40435e-11	N	2	451.019A	-23.820999999999998	7.557918615081279e-14
6552	5.09638e-11	S	10	389.776A	-23.822	7.540535884632234e-14
6553	1.39398e-11	Be	3	1425.01A	-23.823	7.523193133353813e-14
6554	2.69498e-12	Fe	2	7370.92A	-23.823	7.523193133353813e-14
6555	2.0625099999999997e-10	O	7	96.3122A	-23.826999999999998	7.45422008412491e-14
6556	2.29426e-11	B	5	865.833A	-23.826999999999998	7.45422008412491e-14
6557	3.49222e-12	Na	1	5688.20A	-23.828000000000003	7.437075853678701e-14
6558	9.28524e-13	Ca	2	2.13936m	-23.83	7.402905594006089e-14
6559	4.65992e-12	F	6	4262.83A	-23.83	7.402905594006089e-14
6560	1.46336e-12	Fe	5	1.35746m	-23.831	7.385879383612191e-14
6561	1.01543e-11	Be	3	1956.26A	-23.831999999999997	7.368892332415605e-14
6562	4.64948e-11	C	2	427.241A	-23.833000000000002	7.351944350352491e-14
6563	1.69684e-11	N	1	1170.67A	-23.834	7.33503534756658e-14
6564	7.52098e-11	Fe	7	264.121A	-23.834	7.33503534756658e-14
6565	3.07977e-11	F	6	644.999A	-23.835	7.318165234407841e-14
6566	1.69553e-11	Be	4	1171.58A	-23.835	7.318165234407841e-14
6567	3.3162199999999998e-12	Mn	5	5990.10A	-23.838	7.267787339286569e-14
6568	1.48642e-11	N	1	1336.39A	-23.839000000000002	7.251071892254935e-14
6569	3.93793e-11	Be	3	504.439A	-23.84	7.23439488968471e-14
6570	4.54217e-11	B	5	437.334A	-23.840999999999998	7.217756243156027e-14
6571	3.95829e-12	Fe	2	5018.44A	-23.842	7.201155864452382e-14
6572	8.59478e-11	Ne	9	231.122A	-23.843000000000004	7.184593665560216e-14
6573	2.76502e-10	Mg	9	71.8420A	-23.844	7.168069558668577e-14
6574	1.70381e-11	N	1	1165.88A	-23.844	7.168069558668577e-14
6575	2.07071e-11	Mg	2	959.306A	-23.845	7.15158345616818e-14
6576	3.96432e-11	C	5	501.081A	-23.848000000000003	7.102352301942207e-14
6577	2.55422e-12	Fe	2	7777.11A	-23.853	7.021052347428818e-14
6578	4.89283e-11	Fe	3	405.991A	-23.854	7.004904375131257e-14
6579	4.48223e-10	Ne	9	44.3183A	-23.855	6.988793542139318e-14
6580	2.3911e-12	Sc	2	8307.66A	-23.855999999999998	6.972719763035083e-14
6581	2.4240400000000002e-12	Na	1	8194.79A	-23.855999999999998	6.972719763035083e-14
6582	6.568310000000001e-12	Ni	7	3024.29A	-23.855999999999998	6.972719763035083e-14
6583	1.08763e-11	B	1	1826.40A	-23.863000000000003	6.861233684186585e-14
6584	5.70768e-11	N	6	348.031A	-23.865	6.829709178954176e-14
6585	4.10336e-12	Cr	4	4841.03A	-23.868000000000002	6.782693791667094e-14
6586	4.44395e-16	B	5	4470.00m	-23.869	6.767094028835132e-14
6587	2.51474e-11	Si	2	789.921A	-23.871	6.736002056029677e-14
6588	6.3986e-11	Ar	3	310.450A	-23.872	6.72050968120964e-14
6589	3.76506e-12	Fe	2	5276.00A	-23.872	6.72050968120964e-14
6590	3.81561e-11	K	3	520.611A	-23.874000000000002	6.689631744039422e-14
6591	5.875769999999999e-12	Ni	5	3380.74A	-23.875	6.674246017977546e-14
6592	4.25501e-11	Fe	3	466.849A	-23.877	6.643580643031723e-14
6593	8.63049e-13	Fe	2	2.30166m	-23.877	6.643580643031723e-14
6594	9.29506e-11	F	3	213.710A	-23.877	6.643580643031723e-14
6595	2.17898e-12	Fe	2	9116.41A	-23.88	6.597846555573469e-14
6596	4.20258e-11	V	10	472.672A	-23.88	6.597846555573469e-14
6597	6.3963199999999995e-12	Ti	8	3105.61A	-23.881	6.582671929587046e-14
6598	3.3136300000000003e-12	Fe	2	5994.77A	-23.881999999999998	6.567532204271961e-14
6599	1.0911499999999999e-10	V	6	182.050A	-23.883000000000003	6.552427299358737e-14
6600	1.0070299999999999e-10	P	9	197.257A	-23.884	6.537357134762889e-14
6601	7.56625e-11	Ca	3	262.540A	-23.884	6.537357134762889e-14
6602	4.3601699999999996e-12	Fe	2	4555.89A	-23.888	6.477422284295703e-14
6603	3.6267300000000002e-12	Fe	2	5477.24A	-23.89	6.447661232261462e-14
6604	4.75356e-12	Fe	2	4178.86A	-23.89	6.447661232261462e-14
6605	3.40308e-11	O	8	583.719A	-23.893	6.403275844540349e-14
6606	3.99206e-11	Ar	2	497.599A	-23.894000000000002	6.388548718771303e-14
6607	4.06476e-11	Fe	3	488.699A	-23.895	6.373855464451655e-14
6608	2.59483e-11	Si	2	765.539A	-23.895	6.373855464451655e-14
6609	6.73689e-11	Si	9	294.861A	-23.9	6.300894544279738e-14
6610	6.687210000000001e-12	Fe	2	2970.52A	-23.901999999999997	6.271944563536747e-14
6611	5.88013e-11	S	10	337.824A	-23.903000000000002	6.25751949133206e-14
6612	2.2233300000000002e-10	O	7	89.3456A	-23.904	6.243127595872901e-14
6613	9.52922e-12	Be	3	2084.58A	-23.904	6.243127595872901e-14
6614	1.58829e-11	C	1	1250.68A	-23.906	6.214443030148716e-14
6615	6.80517e-11	Na	4	291.902A	-23.906999999999996	6.200150207801029e-14
6616	4.19649e-11	Fe	3	473.359A	-23.909000000000002	6.171663105238256e-14
6617	6.28761e-13	K	1	3.15930m	-23.909000000000002	6.171663105238256e-14
6618	9.242969999999999e-12	P	1	2149.14A	-23.910999999999998	6.143306889022773e-14
6619	8.69301e-13	Fe	2	2.28511m	-23.912	6.129177675259533e-14
6620	1.0689e-12	Cr	4	1.85840m	-23.915	6.086984712923553e-14
6621	4.95923e-11	S	10	400.555A	-23.916	6.072985036570717e-14
6622	1.76218e-11	C	2	1127.27A	-23.916999999999998	6.059017558580048e-14
6623	2.30689e-13	Cl	6	8.61092m	-23.916999999999998	6.059017558580048e-14
6624	4.51782e-11	Ca	3	439.692A	-23.918000000000003	6.045082204897218e-14
6625	1.49591e-11	N	1	1327.92A	-23.918000000000003	6.045082204897218e-14
6626	5.0299e-12	Fe	2	3949.27A	-23.918000000000003	6.045082204897218e-14
6627	4.7714599999999995e-12	Si	2	4163.18A	-23.92	6.01730757509002e-14
6628	9.83884e-12	Al	8	2018.98A	-23.921	6.003468151707278e-14
6629	3.73301e-11	C	2	532.130A	-23.921999999999997	5.989660558115051e-14
6630	3.86092e-11	O	8	514.500A	-23.921999999999997	5.989660558115051e-14
6631	1.6451599999999998e-12	N	1	1.20745m	-23.924	5.962140567644459e-14
6632	1.47737e-11	Si	6	1344.58A	-23.924	5.962140567644459e-14
6633	6.95565e-11	S	11	285.587A	-23.924	5.962140567644459e-14
6634	2.58737e-11	Be	3	767.748A	-23.924	5.962140567644459e-14
6635	4.12589e-11	Fe	3	481.459A	-23.925	5.948428024857893e-14
6636	5.91442e-11	Cr	9	335.865A	-23.925	5.948428024857893e-14
6637	3.16366e-11	Be	4	627.894A	-23.927	5.921097480669206e-14
6638	9.93246e-12	C	3	1999.95A	-23.927	5.921097480669206e-14
6639	3.0746e-11	F	6	646.082A	-23.927	5.921097480669206e-14
6640	7.85563e-12	O	8	2528.69A	-23.930999999999997	5.866812532671166e-14
6641	3.19788e-13	Co	2	6.21176m	-23.932	5.853319238280961e-14
6642	3.33798e-13	Ni	2	5.95104m	-23.932	5.853319238280961e-14
6643	6.85334e-11	Sc	4	289.851A	-23.934	5.82642567927275e-14
6644	3.5332800000000005e-12	Mn	6	5622.10A	-23.936	5.799655684944159e-14
6645	1.72328e-12	Fe	2	1.15271m	-23.941	5.73326757529627e-14
6646	8.26137e-11	Fe	4	240.450A	-23.941	5.73326757529627e-14
6647	1.3201e-12	Mg	1	1.50477m	-23.941999999999997	5.720081425784895e-14
6648	7.99615e-12	Fe	1	2484.25A	-23.941999999999997	5.720081425784895e-14
6649	1.63599e-12	N	1	1.21421m	-23.944000000000003	5.693800038918052e-14
6650	3.04353e-12	Si	1	6526.78A	-23.945	5.680704662221428e-14
6651	2.18518e-13	Na	1	9.09055m	-23.945999999999998	5.667639404055425e-14
6652	1.37638e-10	F	6	144.324A	-23.947	5.6546041951492996e-14
6653	2.55862e-11	S	10	776.375A	-23.947	5.6546041951492996e-14
6654	9.16383e-11	Ar	4	216.770A	-23.947	5.6546041951492996e-14
6655	1.28864e-11	Cl	10	1541.50A	-23.948	5.641598966391718e-14
6656	3.08392e-12	Ni	2	6441.29A	-23.948	5.641598966391718e-14
6657	4.49655e-14	Co	3	44.1771m	-23.949	5.628623648830252e-14
6658	2.8744099999999997e-12	Ni	2	6910.79A	-23.953000000000003	5.5770201170398885e-14
6659	1.34963e-11	Fe	7	1471.84A	-23.955	5.551396037180011e-14
6660	4.52311e-11	Mg	9	439.177A	-23.955	5.551396037180011e-14
6661	1.3190799999999999e-12	N	5	1.50593m	-23.96	5.487849732220535e-14
6662	1.12536e-11	Fe	8	1765.17A	-23.962	5.46263535306346e-14
6663	4.7072200000000004e-17	B	3	4.22000c	-23.962	5.46263535306346e-14
6664	7.28124e-12	C	3	2728.17A	-23.963	5.4500716403907346e-14
6665	3.1437799999999998e-12	Fe	2	6318.66A	-23.964000000000002	5.437536823455309e-14
6666	3.51281e-12	Fe	2	5654.86A	-23.964000000000002	5.437536823455309e-14
6667	1.70367e-11	C	1	1165.98A	-23.965	5.425030835798874e-14
6668	1.08595e-11	Cr	2	1829.22A	-23.97	5.362931021338309e-14
6669	5.11877e-11	N	2	388.071A	-23.97	5.362931021338309e-14
6670	5.57021e-11	O	2	356.619A	-23.971	5.3505966222651665e-14
6671	2.5383799999999996e-10	Ne	9	78.2564A	-23.971	5.3505966222651665e-14
6672	5.45986e-12	Ti	3	3638.27A	-23.971999999999998	5.338290591522724e-14
6673	7.311989999999999e-12	Fe	2	2716.70A	-23.979	5.252937227838515e-14
6674	7.834189999999999e-12	P	1	2535.61A	-23.980999999999998	5.2288021735979836e-14
6675	1.02039e-12	B	3	1.94674m	-23.982	5.216776262314199e-14
6676	5.8801e-11	Cr	9	337.825A	-23.982	5.216776262314199e-14
6677	1.1127799999999998e-12	Fe	2	1.78512m	-23.983	5.2047780098588427e-14
6678	2.20009e-12	N	1	9028.92A	-23.984	5.192807352618375e-14
6679	1.43241e-11	C	5	1386.79A	-23.985	5.1808642271256045e-14
6680	9.93253e-12	Si	1	1999.94A	-23.985	5.1808642271256045e-14
6681	4.63634e-11	N	2	428.451A	-23.986	5.168948570059184e-14
6682	6.8176e-11	S	4	291.370A	-23.987	5.157060318243572e-14
6683	1.22639e-11	B	5	1619.76A	-23.99	5.121559364722458e-14
6684	9.26994e-13	Ca	2	2.14289m	-23.991999999999997	5.0980279369321926e-14
6685	6.50122e-11	Ne	2	305.550A	-23.991999999999997	5.0980279369321926e-14
6686	3.64738e-11	O	4	544.623A	-23.995	5.0629333594655816e-14
6687	1.6419400000000002e-12	Be	2	1.20982m	-23.996	5.051288935868172e-14
6688	7.95187e-12	Fe	9	2498.08A	-23.996	5.051288935868172e-14
6689	3.50595e-12	N	7	5665.93A	-23.996	5.051288935868172e-14
6690	3.5953e-12	Fe	2	5525.12A	-23.998	5.02808037137098e-14
6691	4.81751e-11	Fe	6	412.339A	-23.998	5.02808037137098e-14
6692	3.2838e-10	Ne	9	60.4922A	-23.999000000000002	5.01651610742174e-14
6693	2.34067e-13	Co	3	8.48665m	-23.999000000000002	5.01651610742174e-14
6694	3.88295e-12	Ni	13	5115.82A	-24.002	4.981982653442683e-14
6695	1.95338e-10	Be	3	101.693A	-24.002	4.981982653442683e-14
6696	1.70808e-11	Mn	2	1162.97A	-24.003	4.9705244113026036e-14
6697	4.61759e-11	N	2	430.191A	-24.003	4.9705244113026036e-14
6698	3.99547e-12	Li	1	4971.74A	-24.003	4.9705244113026036e-14
6699	1.07572e-10	Cl	7	184.662A	-24.003	4.9705244113026036e-14
6700	1.0763e-10	Cl	7	184.562A	-24.004	4.9590925223881524e-14
6701	2.93245e-11	Ar	2	677.401A	-24.004	4.9590925223881524e-14
6702	3.68891e-11	S	2	538.491A	-24.005	4.947686926088634e-14
6703	1.16362e-11	S	1	1707.13A	-24.006	4.9363075619326283e-14
6704	1.0796700000000002e-10	Cl	7	183.987A	-24.01	4.8910512221785674e-14
6705	4.46982e-11	Mn	6	444.413A	-24.011999999999997	4.8685788831004044e-14
6706	8.10094e-12	Si	1	2452.12A	-24.011999999999997	4.8685788831004044e-14
6707	2.45719e-11	Si	2	808.421A	-24.013	4.857381462394355e-14
6708	2.29037e-11	O	1	867.303A	-24.014	4.846209795041362e-14
6709	1.85945e-12	Fe	2	1.06830m	-24.015	4.8350638218102366e-14
6710	2.31852e-12	N	1	8567.74A	-24.017	4.8128487214703e-14
6711	5.23644e-12	He	1	3793.50A	-24.017	4.8128487214703e-14
6712	1.20728e-10	Cl	10	164.539A	-24.018	4.8017794765791987e-14
6713	1.75475e-12	Cr	5	1.13204m	-24.018	4.8017794765791987e-14
6714	1.75882e-11	Ca	2	1129.42A	-24.019000000000002	4.7907356902448795e-14
6715	9.92775e-12	C	3	2000.90A	-24.02	4.7797173039143265e-14
6716	1.20589e-14	Ca	2	164.728m	-24.02	4.7797173039143265e-14
6717	1.31343e-11	Be	2	1512.41A	-24.02	4.7797173039143265e-14
6718	3.14932e-12	Fe	2	6307.53A	-24.021	4.768724259169072e-14
6719	4.5081099999999995e-12	Fe	2	4406.38A	-24.021	4.768724259169072e-14
6720	3.48792e-11	S	2	569.521A	-24.021	4.768724259169072e-14
6721	3.48328e-13	Co	2	5.70281m	-24.022	4.7577564977251676e-14
6722	4.42652e-11	N	2	448.761A	-24.024	4.735896592275033e-14
6723	3.86731e-11	Ti	6	513.650A	-24.025	4.725004332369838e-14
6724	7.82692e-11	Si	9	253.797A	-24.028000000000002	4.692477631334886e-14
6725	1.60712e-11	Si	2	1236.03A	-24.028000000000002	4.692477631334886e-14
6726	1.0385799999999999e-10	S	11	191.266A	-24.029	4.6816852322687455e-14
6727	8.83116e-11	Mg	5	224.936A	-24.031	4.660174842534962e-14
6728	4.66339e-11	Mn	6	425.966A	-24.033	4.6387632840645744e-14
6729	1.26174e-11	Mn	10	1574.37A	-24.034000000000002	4.62809442456893e-14
6730	4.18546e-12	V	8	4746.06A	-24.035	4.61745010276925e-14
6731	6.92413e-12	Fe	2	2868.87A	-24.035999999999998	4.6068302622303605e-14
6732	5.34166e-11	P	9	371.878A	-24.037	4.596234846646888e-14
6733	1.96605e-11	C	2	1010.37A	-24.04	4.564594588516553e-14
6734	6.343569999999999e-12	Ni	7	3131.43A	-24.041999999999998	4.543622181422852e-14
6735	6.37089e-11	Ne	2	311.800A	-24.041999999999998	4.543622181422852e-14
6736	2.88711e-10	Mg	9	68.8039A	-24.041999999999998	4.543622181422852e-14
6737	1.1721500000000001e-09	F	8	16.9470A	-24.043000000000003	4.5331721403910983e-14
6738	2.2462e-12	N	1	8843.57A	-24.043000000000003	4.5331721403910983e-14
6739	1.45144e-12	N	1	1.36860m	-24.045	4.512344106332328e-14
6740	5.068069999999999e-13	Si	2	3.91953m	-24.046	4.50196600287711e-14
6741	1.18192e-09	F	8	16.8070A	-24.046999999999997	4.491611768397482e-14
6742	1.21547e-12	Co	2	1.63430m	-24.052	4.44019671364683e-14
6743	7.09167e-11	S	4	280.110A	-24.053	4.4299845445901217e-14
6744	5.15344e-11	S	3	385.460A	-24.054000000000002	4.4197958628704766e-14
6745	4.43112e-11	Mg	9	448.295A	-24.055999999999997	4.399488745489186e-14
6746	4.1424099999999997e-10	Ne	9	47.9539A	-24.057	4.3893702021611544e-14
6747	3.0589e-11	Cr	5	649.400A	-24.057	4.3893702021611544e-14
6748	1.34843e-11	P	2	1473.15A	-24.06	4.359153990226879e-14
6749	9.190040000000001e-13	Sc	2	2.16152m	-24.061999999999998	4.3391254969413723e-14
6750	2.29491e-12	N	1	8655.88A	-24.061999999999998	4.3391254969413723e-14
6751	1.77929e-13	Co	2	11.1643m	-24.063000000000002	4.329145785232427e-14
6752	1.48553e-11	N	1	1337.20A	-24.063000000000002	4.329145785232427e-14
6753	1.47233e-09	F	8	13.4918A	-24.063000000000002	4.329145785232427e-14
6754	3.25452e-12	Li	1	6103.64A	-24.064	4.319189026223553e-14
6755	3.94662e-10	Ne	9	50.3329A	-24.064	4.319189026223553e-14
6756	2.88972e-11	Cr	5	687.418A	-24.065	4.3092551671249e-14
6757	1.0233900000000001e-10	Ar	11	194.104A	-24.065	4.3092551671249e-14
6758	3.18427e-12	Sc	3	6238.32A	-24.066999999999997	4.289455938106231e-14
6759	4.3945699999999995e-12	Fe	2	4520.22A	-24.074	4.2208722807695244e-14
6760	7.82898e-11	F	3	253.730A	-24.076	4.201479134226891e-14
6761	7.93946e-12	Zn	2	2501.99A	-24.076	4.201479134226891e-14
6762	3.3910500000000004e-10	Be	4	58.5791A	-24.076999999999998	4.191816000367318e-14
6763	7.65916e-12	Ne	3	2593.56A	-24.078000000000003	4.182175091098827e-14
6764	4.94855e-11	S	3	401.419A	-24.079	4.1725563553064145e-14
6765	1.16915e-11	Mg	1	1699.05A	-24.079	4.1725563553064145e-14
6766	1.32087e-12	Mn	5	1.50389m	-24.08	4.162959741992433e-14
6767	4.63529e-11	Mn	6	428.548A	-24.084	4.1247934976686434e-14
6768	1.0289e-11	O	8	1930.65A	-24.084	4.1247934976686434e-14
6769	5.28478e-11	S	3	375.880A	-24.085	4.1153067358788464e-14
6770	1.79523e-12	Co	3	1.10652m	-24.085	4.1153067358788464e-14
6771	8.569180000000001e-12	Mg	3	2318.13A	-24.086	4.105841793035731e-14
6772	5.58367e-10	Ca	11	35.5760A	-24.089000000000002	4.0775773769411326e-14
6773	1.37555e-11	Be	3	1444.11A	-24.089000000000002	4.0775773769411326e-14
6774	6.39449e-11	Ar	3	310.650A	-24.089000000000002	4.0775773769411326e-14
6775	3.4956400000000002e-12	Na	1	5682.63A	-24.089000000000002	4.0775773769411326e-14
6776	2.5948e-12	Fe	2	7655.49A	-24.09	4.068199209215589e-14
6777	1.70627e-11	N	1	1164.21A	-24.090999999999998	4.058842610677276e-14
6778	4.1194e-12	Cr	9	4822.17A	-24.093000000000004	4.040193922845319e-14
6779	4.65679e-11	N	2	426.570A	-24.096	4.012381423510446e-14
6780	8.88112e-11	Fe	11	223.671A	-24.096999999999998	4.003153202316821e-14
6781	6.65912e-12	Ni	7	2983.05A	-24.098000000000003	3.9939462054429074e-14
6782	3.53019e-11	Ne	6	562.703A	-24.1	3.975595689508454e-14
6783	1.4003e-11	Si	3	1418.59A	-24.101999999999997	3.957329486536137e-14
6784	5.21991e-12	Fe	2	3805.52A	-24.101999999999997	3.957329486536137e-14
6785	6.06625e-12	Be	2	3274.59A	-24.103	3.948227881283933e-14
6786	1.69759e-11	N	1	1170.16A	-24.103	3.948227881283933e-14
6787	4.29821e-12	C	1	4621.57A	-24.104	3.939147209142985e-14
6788	7.59865e-12	Ti	3	2614.21A	-24.105	3.9300874219683784e-14
6789	1.6787299999999999e-12	Fe	2	1.18331m	-24.107	3.9120303104924304e-14
6790	3.04028e-12	Ni	3	6533.76A	-24.109	3.894056163907519e-14
6791	3.725230000000001e-12	P	1	5332.42A	-24.113000000000003	3.858355242406145e-14
6792	7.390119999999999e-13	Li	1	2.68797m	-24.115	3.840627710357782e-14
6793	3.66618e-11	Ar	2	541.829A	-24.116	3.831794511742615e-14
6794	7.72146e-11	Fe	10	257.263A	-24.119	3.805416623862846e-14
6795	1.59134e-11	Ne	9	1248.28A	-24.12	3.7966644084993565e-14
6796	2.72022e-11	Cl	6	730.252A	-24.12	3.7966644084993565e-14
6797	3.76792e-13	Si	2	5.27199m	-24.12	3.7966644084993565e-14
6798	5.51764e-12	Ni	5	3600.18A	-24.122	3.779220320086e-14
6799	1.60831e-11	Si	2	1235.12A	-24.123	3.770528354549282e-14
6800	1.59815e-11	Be	3	1242.97A	-24.123	3.770528354549282e-14
6801	4.50237e-11	Mg	9	441.200A	-24.125999999999998	3.744572219929098e-14
6802	3.2758e-12	O	8	6064.01A	-24.125999999999998	3.744572219929098e-14
6803	2.8428e-11	Ar	9	698.763A	-24.127	3.735959942811411e-14
6804	1.06787e-11	B	5	1860.19A	-24.13	3.7102417754637647e-14
6805	1.04138e-12	V	10	1.90751m	-24.131	3.701708456177291e-14
6806	1.85751e-11	C	3	1069.41A	-24.131999999999998	3.693194762980589e-14
6807	1.51412e-11	Si	6	1311.94A	-24.131999999999998	3.693194762980589e-14
6808	3.76934e-11	C	2	527.001A	-24.136	3.659335349871829e-14
6809	6.0241e-11	Ne	2	329.750A	-24.138	3.6425222311683435e-14
6810	1.9697e-15	O	8	1008.50m	-24.138	3.6425222311683435e-14
6811	1.18477e-12	Ni	2	1.67665m	-24.139	3.6341446625117455e-14
6812	2.04676e-12	Ti	3	9705.32A	-24.141	3.617447284503337e-14
6813	5.25751e-11	S	3	377.830A	-24.142	3.609127386623691e-14
6814	1.69669e-11	O	8	1170.77A	-24.144000000000002	3.592544952556961e-14
6815	5.16995e-11	Fe	8	384.229A	-24.145	3.5842823284514914e-14
6816	1.40869e-12	N	1	1.41014m	-24.146	3.5760387078540926e-14
6817	7.10466e-11	Cr	6	279.598A	-24.147	3.567814047057969e-14
6818	1.424e-12	Sc	2	1.39497m	-24.148000000000003	3.5596083024566983e-14
6819	2.95702e-11	N	2	671.773A	-24.15	3.543253387914908e-14
6820	6.27821e-11	Fe	9	316.403A	-24.15	3.543253387914908e-14
6821	1.68777e-12	K	1	1.17697m	-24.153000000000002	3.5188618031601095e-14
6822	6.49548e-11	Cr	12	305.820A	-24.153000000000002	3.5188618031601095e-14
6823	1.78625e-10	Ne	9	111.208A	-24.154	3.510768645595606e-14
6824	2.48031e-11	Be	4	800.886A	-24.156	3.494638128893758e-14
6825	8.0371e-11	S	11	247.159A	-24.159000000000002	3.470581209228065e-14
6826	8.17973e-11	S	11	242.850A	-24.162	3.446689896232549e-14
6827	4.75021e-11	Fe	3	418.181A	-24.163	3.4387627294477545e-14
6828	2.15453e-11	O	8	921.985A	-24.165	3.422963049878827e-14
6829	2.97417e-16	Mg	10	6679.00m	-24.166999999999998	3.407235963243498e-14
6830	5.38076e-13	Fe	5	3.69176m	-24.166999999999998	3.407235963243498e-14
6831	3.84676e-12	Fe	2	5163.95A	-24.166999999999998	3.407235963243498e-14
6832	2.52686e-11	Cl	8	786.133A	-24.168000000000003	3.3993995379864997e-14
6833	4.68557e-11	Si	3	423.950A	-24.169	3.3915811360075073e-14
6834	7.43596e-11	Fe	10	267.140A	-24.169	3.3915811360075073e-14
6835	4.65645e-11	Fe	6	426.601A	-24.17	3.383780715854048e-14
6836	7.36076e-12	P	4	2698.70A	-24.17	3.383780715854048e-14
6837	2.53328e-12	Fe	2	7841.39A	-24.171999999999997	3.368233655690783e-14
6838	2.27787e-11	Na	7	872.062A	-24.175	3.345046898297999e-14
6839	1.0093000000000001e-10	S	10	196.814A	-24.176	3.337353503921365e-14
6840	4.45971e-11	Fe	3	445.420A	-24.178	3.322019757420409e-14
6841	2.57159e-11	Ca	8	772.457A	-24.178	3.322019757420409e-14
6842	4.04071e-11	Cr	11	491.608A	-24.179000000000002	3.314379323998115e-14
6843	1.09432e-11	O	5	1815.23A	-24.179000000000002	3.314379323998115e-14
6844	4.0633e-11	Ne	3	488.875A	-24.183000000000003	3.283992911709419e-14
6845	3.48061e-13	Mn	5	5.70718m	-24.183000000000003	3.283992911709419e-14
6846	4.38804e-12	Mn	5	4526.96A	-24.186	3.261386063519241e-14
6847	1.86693e-09	Ne	9	10.6402A	-24.186	3.261386063519241e-14
6848	6.81187e-12	Fe	2	2916.15A	-24.186	3.261386063519241e-14
6849	4.65816e-12	Ti	8	4264.45A	-24.186999999999998	3.2538850837231494e-14
6850	6.40396e-11	Ar	3	310.190A	-24.186999999999998	3.2538850837231494e-14
6851	6.11347e-11	Ne	2	324.930A	-24.19	3.2314854963629265e-14
6852	5.43312e-12	Ti	3	3656.18A	-24.19	3.2314854963629265e-14
6853	6.02717e-12	Fe	2	3295.82A	-24.191	3.224053285962964e-14
6854	9.81823e-11	Li	2	202.322A	-24.191999999999997	3.216638169172579e-14
6855	2.14099e-11	K	8	927.816A	-24.191999999999997	3.216638169172579e-14
6856	5.5355800000000005e-12	Ni	5	3588.51A	-24.195999999999998	3.187147853177568e-14
6857	5.91523e-12	Si	3	3358.19A	-24.195999999999998	3.187147853177568e-14
6858	4.22685e-10	Ne	9	46.9958A	-24.195999999999998	3.187147853177568e-14
6859	1.17284e-11	Si	1	1693.70A	-24.197	3.179817616527164e-14
6860	1.25677e-10	Ne	9	158.060A	-24.198	3.1725042389532223e-14
6861	5.49619e-12	Ti	3	3614.23A	-24.198	3.1725042389532223e-14
6862	2.1088900000000003e-12	N	1	9419.39A	-24.199	3.165207681680942e-14
6863	1.04809e-12	Ni	2	1.89531m	-24.199	3.165207681680942e-14
6864	1.10139e-10	S	10	180.358A	-24.2	3.157927906024729e-14
6865	2.5177e-12	Ni	3	7889.93A	-24.2	3.157927906024729e-14
6866	1.5593899999999999e-12	Ni	4	1.27386m	-24.201	3.150664873387885e-14
6867	1.83579e-11	B	2	1082.06A	-24.204	3.1289758489576176e-14
6868	6.24435e-11	P	10	318.119A	-24.205	3.121779404204259e-14
6869	2.1739699999999997e-13	Na	1	9.13742m	-24.21	3.086044690862397e-14
6870	4.45492e-11	Fe	3	445.899A	-24.212	3.071865603473357e-14
6871	1.49744e-11	N	1	1326.56A	-24.213	3.064800508639666e-14
6872	1.96662e-11	C	2	1010.08A	-24.215	3.0507190294016463e-14
6873	2.41233e-12	Fe	9	8234.56A	-24.217	3.0367022486837986e-14
6874	4.35614e-11	Fe	3	456.011A	-24.218000000000004	3.0297180273218835e-14
6875	6.16315e-11	Ar	3	322.310A	-24.219	3.0227498692234e-14
6876	7.43192e-11	Fe	7	267.286A	-24.22	3.015797737443817e-14
6877	3.07985e-12	Ca	1	6449.81A	-24.221	3.0088615951236e-14
6878	8.457960000000001e-12	Be	1	2348.61A	-24.221	3.0088615951236e-14
6879	1.89257e-11	B	5	1049.60A	-24.225	2.981276186209462e-14
6880	6.09245e-11	Ar	3	326.050A	-24.226	2.9744194412538544e-14
6881	1.29218e-11	Mg	9	1537.28A	-24.226999999999997	2.9675784663740297e-14
6882	1.78221e-11	Ca	2	1114.60A	-24.226999999999997	2.9675784663740297e-14
6883	2.79839e-12	Sc	2	7098.52A	-24.230999999999998	2.9403715434592674e-14
6884	5.44336e-11	O	2	364.930A	-24.232	2.933608876571323e-14
6885	3.30658e-11	K	2	600.755A	-24.232	2.933608876571323e-14
6886	3.86596e-11	Fe	3	513.830A	-24.234	2.920130168129605e-14
6887	2.76972e-12	Fe	2	7172.00A	-24.235	2.913414055113086e-14
6888	4.63401e-11	P	9	428.667A	-24.236	2.9067133887278417e-14
6889	4.1683699999999995e-10	Ne	9	47.6552A	-24.239	2.8867037145056145e-14
6890	2.75945e-11	Cl	8	719.870A	-24.239	2.8867037145056145e-14
6891	6.3752e-11	Cr	12	311.590A	-24.239	2.8867037145056145e-14
6892	2.5659599999999997e-12	V	4	7741.52A	-24.24	2.880064480199069e-14
6893	1.9711300000000002e-13	Ni	2	10.0777m	-24.24	2.880064480199069e-14
6894	7.862410000000001e-12	Fe	1	2526.51A	-24.244	2.853659890332213e-14
6895	4.63895e-11	Fe	3	428.211A	-24.245	2.847096654712301e-14
6896	6.19158e-13	Fe	2	3.20830m	-24.246	2.840548514115456e-14
6897	1.69782e-16	Be	4	1.17000c	-24.246	2.840548514115456e-14
6898	4.31956e-11	O	4	459.872A	-24.247	2.8340154338240414e-14
6899	1.4959e-11	N	1	1327.92A	-24.248	2.8274973792003392e-14
6900	3.3835800000000004e-12	Fe	2	5870.84A	-24.252	2.80157472741229e-14
6901	3.0562400000000003e-12	Ca	1	6499.65A	-24.252	2.80157472741229e-14
6902	1.33686e-11	Fe	7	1485.91A	-24.252	2.80157472741229e-14
6903	7.13641e-12	Si	8	2783.54A	-24.253	2.795131284342886e-14
6904	2.72802e-12	Fe	2	7281.63A	-24.253	2.795131284342886e-14
6905	3.79592e-11	Fe	3	523.311A	-24.253	2.795131284342886e-14
6906	7.42514e-12	P	1	2675.30A	-24.254	2.7887026607813052e-14
6907	3.06945e-12	Ca	1	6471.66A	-24.256	2.7758897359243356e-14
6908	7.51468e-11	Fe	7	264.342A	-24.256999999999998	2.7695053666960952e-14
6909	5.89038e-11	Fe	10	337.236A	-24.259	2.7567806453934048e-14
6910	2.48981e-11	Si	2	797.830A	-24.259	2.7567806453934048e-14
6911	4.47998e-11	Mg	9	443.405A	-24.259	2.7567806453934048e-14
6912	7.88265e-11	V	5	252.002A	-24.259	2.7567806453934048e-14
6913	2.13823e-11	Al	2	929.014A	-24.261999999999997	2.737803100916431e-14
6914	3.5097300000000002e-12	Fe	2	5659.83A	-24.265	2.7189561969366823e-14
6915	9.50654e-12	B	1	2089.56A	-24.265	2.7189561969366823e-14
6916	4.7474e-12	Fe	2	4184.28A	-24.265	2.7189561969366823e-14
6917	1.0528399999999998e-10	S	11	188.675A	-24.266	2.7127027712144692e-14
6918	4.28475e-10	Ne	9	46.3608A	-24.268	2.7002390341313672e-14
6919	9.53452e-11	S	10	208.342A	-24.269000000000002	2.6940286566890074e-14
6920	2.55519e-12	O	1	7774.17A	-24.27	2.6878325627184244e-14
6921	2.6258999999999997e-10	Mg	9	75.6481A	-24.27	2.6878325627184244e-14
6922	4.34871e-11	Fe	3	456.790A	-24.271	2.6816507193685017e-14
6923	4.80363e-11	Fe	6	413.530A	-24.274	2.6631903656644003e-14
6924	1.31355e-11	Be	2	1512.27A	-24.274	2.6631903656644003e-14
6925	8.73697e-11	Si	9	227.361A	-24.275	2.6570651977949952e-14
6926	3.39275e-10	Ne	9	58.5497A	-24.276999999999997	2.6448570921413518e-14
6927	6.14827e-11	S	3	323.090A	-24.279	2.6327050776380934e-14
6928	5.27377e-11	Mg	5	376.665A	-24.279	2.6327050776380934e-14
6929	4.03982e-11	Ne	3	491.716A	-24.28	2.6266500239854784e-14
6930	3.20785e-12	Fe	5	6192.46A	-24.28	2.6266500239854784e-14
6931	6.42603e-11	Al	7	309.125A	-24.281	2.620608896569837e-14
6932	1.01962e-12	B	3	1.94823m	-24.284000000000002	2.6025687518181585e-14
6933	1.6945e-13	Ni	4	11.7229m	-24.284000000000002	2.6025687518181585e-14
6934	3.07935e-12	Ni	4	6450.87A	-24.285999999999998	2.590611034589624e-14
6935	6.30718e-11	Ne	2	314.950A	-24.287	2.5846527945494718e-14
6936	4.21084e-10	Ne	9	47.1746A	-24.287	2.5846527945494718e-14
6937	4.53394e-11	P	9	438.128A	-24.288	2.5787082580811414e-14
6938	1.81085e-10	Ne	9	109.697A	-24.288	2.5787082580811414e-14
6939	1.69765e-12	Fe	2	1.17012m	-24.29	2.5668601698630943e-14
6940	1.6992e-10	N	6	116.905A	-24.293000000000003	2.549190028743502e-14
6941	9.726260000000001e-12	Fe	9	2042.35A	-24.293000000000003	2.549190028743502e-14
6942	3.8969800000000004e-10	Ne	9	50.9739A	-24.294	2.5433270543732218e-14
6943	1.14669e-13	Mn	5	17.3233m	-24.296999999999997	2.525818914081207e-14
6944	2.90662e-11	Be	4	683.422A	-24.296999999999997	2.525818914081207e-14
6945	2.4362499999999997e-10	Mg	9	81.5369A	-24.298000000000002	2.5200096917830053e-14
6946	8.38322e-11	Cl	10	236.955A	-24.298000000000002	2.5200096917830053e-14
6947	5.1991e-11	Fe	8	382.075A	-24.299	2.5142138303253708e-14
6948	9.54334e-11	F	3	208.150A	-24.3	2.5084312989791618e-14
6949	1.83399e-13	Mn	6	10.8313m	-24.301	2.502662067086013e-14
6950	4.98733e-14	Si	8	39.8299m	-24.302	2.4969061040579912e-14
6951	6.33978e-11	Ar	3	313.330A	-24.303	2.4911633793775743e-14
6952	3.99554e-12	Li	1	4971.66A	-24.304000000000002	2.4854338625974063e-14
6953	1.70657e-11	N	1	1164.00A	-24.304000000000002	2.4854338625974063e-14
6954	1.46814e-11	Be	4	1353.04A	-24.304000000000002	2.4854338625974063e-14
6955	2.6177099999999998e-12	Zn	2	7588.48A	-24.305	2.479717523340181e-14
6956	8.74273e-13	Fe	2	2.27211m	-24.305999999999997	2.4740143312984155e-14
6957	1.80762e-11	S	4	1098.93A	-24.307	2.4683242562343335e-14
6958	4.87951e-11	Fe	3	407.100A	-24.309	2.4569833364358202e-14
6959	5.95097e-13	Fe	2	3.33802m	-24.313000000000002	2.4344575778098176e-14
6960	5.99279e-12	Si	3	3314.73A	-24.313000000000002	2.4344575778098176e-14
6961	5.05624e-11	S	4	392.870A	-24.314	2.4288584807541664e-14
6962	2.32698e-11	P	9	853.659A	-24.314	2.4288584807541664e-14
6963	2.16105e-11	Mg	2	919.202A	-24.315	2.4232722612643752e-14
6964	1.31533e-12	N	1	1.51023m	-24.315	2.4232722612643752e-14
6965	4.49348e-12	Fe	2	4420.73A	-24.315	2.4232722612643752e-14
6966	6.0459e-12	Na	2	3285.61A	-24.316	2.417698889722903e-14
6967	9.18963e-11	Fe	9	216.162A	-24.318	2.4065905723549363e-14
6968	3.25458e-12	Li	1	6103.53A	-24.319000000000003	2.4010555676332684e-14
6969	9.57086e-11	S	10	207.551A	-24.319000000000003	2.4010555676332684e-14
6970	1.58585e-12	K	1	1.25261m	-24.32	2.3955332930692215e-14
6971	3.45727e-12	Fe	2	5745.70A	-24.320999999999998	2.3900237193842268e-14
6972	8.58145e-11	Ne	9	231.481A	-24.322	2.384526817367052e-14
6973	3.76641e-12	Ni	2	5274.11A	-24.322	2.384526817367052e-14
6974	9.3448e-12	Be	3	2125.72A	-24.322	2.384526817367052e-14
6975	2.94807e-11	Ne	3	673.812A	-24.323	2.3790425578736915e-14
6976	2.40026e-10	Ne	9	82.7595A	-24.324	2.3735709118271455e-14
6977	4.64872e-12	Co	3	4273.11A	-24.324	2.3735709118271455e-14
6978	8.52803e-11	Fe	9	232.931A	-24.325	2.3681118502173123e-14
6979	5.06087e-11	O	4	392.511A	-24.326	2.3626653441007504e-14
6980	4.60264e-14	Fe	2	43.1589m	-24.326999999999998	2.3572313646006662e-14
6981	1.80671e-11	S	4	1099.48A	-24.326999999999998	2.3572313646006662e-14
6982	9.77315e-13	Fe	2	2.03256m	-24.334	2.31954184161552e-14
6983	4.28604e-11	Fe	6	463.469A	-24.334	2.31954184161552e-14
6984	8.33429e-12	Fe	9	2383.46A	-24.335	2.3142070434188808e-14
6985	3.6811199999999995e-10	Ne	9	53.9631A	-24.337	2.30357422789222e-14
6986	9.19103e-15	He	1	216.129m	-24.338	2.2982761541880504e-14
6987	4.934919999999999e-12	Ni	2	4025.29A	-24.338	2.2982761541880504e-14
6988	5.06143e-11	O	4	392.467A	-24.339000000000002	2.292990265715264e-14
6989	4.00026e-12	Fe	2	4965.79A	-24.34	2.2877165344486244e-14
6990	1.67877e-11	N	1	1183.28A	-24.34	2.2877165344486244e-14
6991	6.00889e-13	Fe	2	3.30584m	-24.340999999999998	2.2824549324273154e-14
6992	7.68035e-11	Ca	3	258.640A	-24.340999999999998	2.2824549324273154e-14
6993	6.41306e-11	Ne	2	309.750A	-24.343000000000004	2.271968004598832e-14
6994	3.54522e-11	Al	3	560.317A	-24.345	2.2615292598270405e-14
6995	3.4700199999999998e-12	Fe	2	5724.60A	-24.345	2.2615292598270405e-14
6996	3.01683e-10	Mg	10	65.8455A	-24.346	2.2563278868660033e-14
6997	6.0995e-12	Fe	2	3256.73A	-24.351	2.2304999151221445e-14
6998	1.09244e-11	B	1	1818.35A	-24.351	2.2304999151221445e-14
6999	2.8122e-12	Al	2	7063.68A	-24.353	2.220251698914691e-14
7000	7.731369999999999e-14	Cr	4	25.6933m	-24.354	2.2151452617093315e-14
7001	4.2984800000000005e-10	Ne	9	46.2128A	-24.354	2.2151452617093315e-14
7002	6.26618e-11	Ar	3	317.010A	-24.355999999999998	2.2049675937260403e-14
7003	2.64699e-13	Ni	1	7.50454m	-24.357	2.199896308987126e-14
7004	4.11758e-11	Fe	3	482.430A	-24.359	2.1897887035774017e-14
7005	5.96724e-12	Si	3	3328.92A	-24.362	2.1747143041736058e-14
7006	1.98208e-11	O	3	1002.20A	-24.363000000000003	2.169712600069802e-14
7007	4.31787e-10	Ne	9	46.0052A	-24.364	2.1647223995662514e-14
7008	2.68868e-12	Fe	2	7388.18A	-24.365	2.1597436762053716e-14
7009	1.1188399999999999e-10	S	10	177.545A	-24.366999999999997	2.1498205553855346e-14
7010	7.39007e-12	P	1	2687.99A	-24.368000000000002	2.144876105315161e-14
7011	1.20265e-10	S	9	165.173A	-24.371	2.1301108820630922e-14
7012	4.6724099999999995e-12	Fe	2	4251.44A	-24.372	2.125211762983456e-14
7013	1.6365799999999999e-12	Mn	5	1.21378m	-24.375999999999998	2.1057277044258964e-14
7014	1.3917899999999999e-12	N	1	1.42726m	-24.375999999999998	2.1057277044258964e-14
7015	4.19231e-11	Ar	2	473.830A	-24.378	2.0960527644527206e-14
7016	5.2934e-12	Ni	5	3752.69A	-24.38	2.0864222767908872e-14
7017	7.82877e-12	Fe	2	2537.37A	-24.38	2.0864222767908872e-14
7018	7.66426e-11	Cr	7	259.183A	-24.38	2.0864222767908872e-14
7019	1.12563e-11	O	8	1764.74A	-24.381	2.0816236387150594e-14
7020	3.37039e-10	Ne	9	58.9382A	-24.381999999999998	2.0768360372005615e-14
7021	6.6799e-12	O	8	2973.77A	-24.386	2.0577954899628142e-14
7022	1.44208e-10	Mg	5	137.749A	-24.386999999999997	2.053062691669673e-14
7023	7.39509e-12	P	1	2686.17A	-24.389	2.043629725450289e-14
7024	5.40486e-11	N	2	367.530A	-24.39	2.0389295075114145e-14
7025	1.18541e-11	Mg	1	1675.74A	-24.39	2.0389295075114145e-14
7026	2.18085e-10	Mg	9	91.0859A	-24.394000000000002	2.0202364894267814e-14
7027	6.37663e-11	Ar	3	311.520A	-24.394000000000002	2.0202364894267814e-14
7028	3.4524e-12	Fe	2	5753.81A	-24.396	2.010954345906654e-14
7029	1.51282e-11	N	1	1313.08A	-24.397	2.0063292792553203e-14
7030	4.4956e-12	Co	8	4418.65A	-24.398000000000003	2.0017148499620686e-14
7031	3.13903e-12	Fe	2	6328.22A	-24.4	1.9925178056452635e-14
7032	3.57294e-11	S	2	555.969A	-24.401	1.9879351418598478e-14
7033	1.15679e-11	Be	3	1717.21A	-24.401	1.9879351418598478e-14
7034	4.62384e-11	Fe	8	429.609A	-24.401	1.9879351418598478e-14
7035	1.75472e-11	C	1	1132.06A	-24.403000000000002	1.9788014095507574e-14
7036	6.0660900000000005e-12	Be	2	3274.67A	-24.403000000000002	1.9788014095507574e-14
7037	8.805719999999999e-13	Fe	2	2.25586m	-24.405	1.9697096429296665e-14
7038	2.11437e-12	N	6	9394.98A	-24.406	1.965179436462838e-14
7039	4.01801e-12	B	5	4943.86A	-24.406999999999996	1.960659649181753e-14
7040	4.41354e-11	Fe	3	450.079A	-24.408	1.9561502571229184e-14
7041	5.9697800000000004e-12	Ca	12	3327.50A	-24.409000000000002	1.9516512363780343e-14
7042	1.04016e-10	Ar	11	190.975A	-24.41	1.9471625630937404e-14
7043	1.46194e-12	N	1	1.35877m	-24.410999999999998	1.9426842134715218e-14
7044	2.21687e-11	Mg	2	896.057A	-24.414	1.9293108694125512e-14
7045	3.1339e-11	Ar	2	633.858A	-24.416	1.9204464911684428e-14
7046	1.43419e-12	Sc	2	1.38506m	-24.416	1.9204464911684428e-14
7047	1.0850700000000001e-12	Cr	4	1.83070m	-24.416999999999998	1.916029586806564e-14
7048	1.97506e-13	Ne	7	10.0576m	-24.418000000000003	1.9116228410427885e-14
7049	5.57577e-11	Mg	5	356.264A	-24.42	1.9028397319069132e-14
7050	2.02182e-12	Si	2	9825.04A	-24.421	1.898463321967628e-14
7051	6.60813e-12	Ti	8	3006.06A	-24.423000000000002	1.8897406753297425e-14
7052	7.65298e-12	Ne	3	2595.65A	-24.423000000000002	1.8897406753297425e-14
7053	1.37752e-10	F	6	144.204A	-24.424	1.885394392384569e-14
7054	2.56667e-11	K	8	773.940A	-24.425	1.8810581056127634e-14
7055	1.83612e-11	B	2	1081.87A	-24.425	1.8810581056127634e-14
7056	2.95326e-12	O	1	6726.28A	-24.425	1.8810581056127634e-14
7057	1.59788e-11	N	1	1243.18A	-24.426	1.8767317920237954e-14
7058	3.5527e-12	Fe	2	5591.37A	-24.426	1.8767317920237954e-14
7059	1.42914e-11	Cl	1	1389.96A	-24.427	1.8724154286799503e-14
7060	1.09715e-11	S	2	1810.54A	-24.43	1.8595258115330205e-14
7061	6.1696e-14	Fe	4	32.1973m	-24.430999999999997	1.8552490208461897e-14
7062	2.33729e-11	S	8	849.891A	-24.432	1.8509820665049677e-14
7063	1.4848799999999998e-12	K	1	1.33778m	-24.434	1.842477576419559e-14
7064	2.78535e-12	Fe	2	7131.76A	-24.434	1.842477576419559e-14
7065	6.27055e-11	Ar	3	316.790A	-24.434	1.842477576419559e-14
7066	6.36775e-11	Fe	9	311.954A	-24.436	1.8340121609167458e-14
7067	4.38292e-10	Ne	9	45.3224A	-24.436999999999998	1.829794049997986e-14
7068	3.28409e-11	Fe	9	604.869A	-24.438000000000002	1.8255856404650986e-14
7069	2.41891e-11	Ca	9	821.215A	-24.44	1.817197836358121e-14
7070	3.75205e-12	Cr	4	5294.30A	-24.441999999999997	1.8088485707103664e-14
7071	3.59368e-12	Fe	2	5527.61A	-24.445	1.796396544735718e-14
7072	3.68157e-13	Si	2	5.39565m	-24.447	1.788142852341503e-14
7073	7.85022e-12	Be	4	2530.43A	-24.45	1.77583336352953e-14
7074	7.27705e-12	Fe	1	2729.74A	-24.45	1.77583336352953e-14
7075	4.28325e-11	Fe	6	463.771A	-24.451999999999998	1.7676741503708823e-14
7076	4.03427e-12	Fe	2	4923.93A	-24.454	1.759552425391424e-14
7077	3.79463e-11	C	2	523.489A	-24.454	1.759552425391424e-14
7078	4.44082e-10	Ne	9	44.7315A	-24.456	1.7514680163486465e-14
7079	1.27481e-12	N	1	1.55823m	-24.458000000000002	1.7434207517913656e-14
7080	1.47239e-10	Ne	9	134.913A	-24.458000000000002	1.7434207517913656e-14
7081	1.0909200000000002e-12	Co	3	1.82090m	-24.46	1.7354104610562017e-14
7082	2.44177e-12	Fe	2	8135.25A	-24.46	1.7354104610562017e-14
7083	1.24406e-11	C	5	1596.75A	-24.462	1.7274369742638586e-14
7084	1.35402e-11	Fe	11	1467.07A	-24.465999999999998	1.7115997368895456e-14
7085	2.51283e-11	Si	2	790.520A	-24.468000000000004	1.7037356504372784e-14
7086	6.21152e-11	Ne	2	319.800A	-24.47	1.6959076961802124e-14
7087	7.87385e-11	Cr	12	252.284A	-24.47	1.6959076961802124e-14
7088	2.3039799999999998e-10	O	7	86.2180A	-24.471999999999998	1.6881157081059355e-14
7089	9.28537e-12	Al	8	2139.33A	-24.471999999999998	1.6881157081059355e-14
7090	4.75345e-12	Fe	2	4178.96A	-24.474	1.6803595209648477e-14
7091	2.51427e-12	Fe	2	7900.68A	-24.478	1.6649538922766742e-14
7092	5.35328e-11	P	9	371.071A	-24.478	1.6649538922766742e-14
7093	9.34669e-11	Fe	11	212.529A	-24.48	1.6573041240127162e-14
7094	3.70464e-12	Fe	2	5362.05A	-24.48	1.6573041240127162e-14
7095	1.15643e-12	N	6	1.71774m	-24.480999999999998	1.6534924303008766e-14
7096	4.65837e-11	Fe	6	426.425A	-24.482	1.6496895032412887e-14
7097	8.932799999999999e-13	Fe	2	2.22377m	-24.482	1.6496895032412887e-14
7098	2.79676e-12	Ni	2	7102.66A	-24.483	1.6458953226712256e-14
7099	5.33017e-11	S	3	372.680A	-24.486	1.6345650589657448e-14
7100	3.25176e-10	B	4	61.0883A	-24.487	1.630805663652248e-14
7101	8.88528e-11	Fe	11	223.566A	-24.487	1.630805663652248e-14
7102	4.0885e-13	C	5	4.85862m	-24.488000000000003	1.6270549147080114e-14
7103	5.57904e-12	Fe	2	3560.55A	-24.489	1.6233127922469907e-14
7104	7.82199e-11	Fe	8	253.956A	-24.491	1.6158543474586923e-14
7105	4.46283e-11	Na	5	445.109A	-24.491999999999997	1.6121379855874964e-14
7106	3.4057e-13	Co	8	5.83272m	-24.491999999999997	1.6121379855874964e-14
7107	2.07322e-12	Li	2	9581.43A	-24.495	1.601040105755925e-14
7108	1.70898e-11	C	1	1162.36A	-24.497	1.5936839946665134e-14
7109	2.43884e-10	Mg	9	81.4504A	-24.499000000000002	1.5863616818374606e-14
7110	6.94523e-11	Na	6	286.016A	-24.499000000000002	1.5863616818374606e-14
7111	1.6557900000000002e-12	Fe	2	1.19970m	-24.499000000000002	1.5863616818374606e-14
7112	2.36194e-11	C	1	841.022A	-24.499000000000002	1.5863616818374606e-14
7113	1.4646899999999999e-12	P	1	1.35623m	-24.499000000000002	1.5863616818374606e-14
7114	1.5064200000000002e-12	Mn	5	1.31866m	-24.499000000000002	1.5863616818374606e-14
7115	2.15802e-12	O	1	9204.93A	-24.499000000000002	1.5863616818374606e-14
7116	3.53095e-11	F	6	562.582A	-24.5	1.5827131512148962e-14
7117	2.03438e-11	S	8	976.439A	-24.5	1.5827131512148962e-14
7118	4.44636e-12	Ti	8	4467.58A	-24.500999999999998	1.5790730119799045e-14
7119	6.66737e-12	Fe	2	2979.35A	-24.504	1.5682027498256116e-14
7120	7.66968e-12	Ne	3	2590.00A	-24.506	1.5609975126819788e-14
7121	8.75701e-11	Fe	10	226.841A	-24.506	1.5609975126819788e-14
7122	6.645210000000001e-12	Ni	7	2989.29A	-24.509	1.550251681389633e-14
7123	1.32855e-12	N	1	1.49520m	-24.51	1.5466862014634534e-14
7124	5.31235e-11	O	7	373.930A	-24.513	1.5360388885445683e-14
7125	1.11357e-11	Fe	4	1783.86A	-24.516	1.525464871212277e-14
7126	2.892e-10	Mg	9	68.6876A	-24.516	1.525464871212277e-14
7127	1.96705e-11	C	2	1009.86A	-24.516	1.525464871212277e-14
7128	2.9005900000000003e-12	Ni	2	6848.42A	-24.517	1.5219563993675475e-14
7129	1.0478100000000001e-10	Ar	11	189.580A	-24.517	1.5219563993675475e-14
7130	1.26607e-12	Co	2	1.56899m	-24.519000000000002	1.5149636449032725e-14
7131	1.17132e-10	Ni	13	169.590A	-24.52	1.511479325208851e-14
7132	2.56893e-12	Zn	2	7732.57A	-24.52	1.511479325208851e-14
7133	1.8058e-09	Ne	9	11.0003A	-24.52	1.511479325208851e-14
7134	5.04456e-12	Fe	2	3937.79A	-24.521	1.508003019227336e-14
7135	4.98957e-11	Fe	3	398.119A	-24.521	1.508003019227336e-14
7136	4.11433e-12	Be	2	4828.12A	-24.524	1.497621999461889e-14
7137	4.27355e-12	Fe	2	4648.24A	-24.524	1.497621999461889e-14
7138	2.69632e-11	Cl	6	736.724A	-24.526	1.490741051409194e-14
7139	3.97129e-11	Ne	9	500.202A	-24.526	1.490741051409194e-14
7140	6.9844e-12	C	3	2844.12A	-24.535	1.4601659306929386e-14
7141	6.36376e-11	F	3	312.150A	-24.535999999999998	1.4568076422438707e-14
7142	7.04288e-11	S	4	282.050A	-24.535999999999998	1.4568076422438707e-14
7143	5.20265e-11	S	10	381.814A	-24.537	1.453457077643889e-14
7144	2.26573e-12	N	1	8767.35A	-24.54	1.443451549499137e-14
7145	4.5201e-11	N	2	439.470A	-24.54	1.443451549499137e-14
7146	1.69607e-11	N	1	1171.20A	-24.541	1.4401317030600483e-14
7147	1.23037e-11	C	1	1614.51A	-24.541	1.4401317030600483e-14
7148	6.71467e-12	O	1	2958.36A	-24.543000000000003	1.4335148989256448e-14
7149	2.95061e-11	Ne	3	673.232A	-24.545	1.426928496244717e-14
7150	7.423130000000001e-12	B	2	2676.02A	-24.546999999999997	1.4203723553352746e-14
7151	3.78059e-11	Fe	6	525.433A	-24.546999999999997	1.4203723553352746e-14
7152	7.92925e-12	Fe	2	2505.21A	-24.546999999999997	1.4203723553352746e-14
7153	2.64803e-11	Cl	8	750.159A	-24.551	1.4073503033087668e-14
7154	3.7887900000000003e-10	Ne	9	52.4296A	-24.551	1.4073503033087668e-14
7155	1.63348e-12	N	1	1.21608m	-24.553	1.4008841160248534e-14
7156	3.59819e-11	Cl	6	552.068A	-24.553	1.4008841160248534e-14
7157	4.802550000000001e-13	C	5	4.13623m	-24.555	1.3944476381728475e-14
7158	6.66379e-12	B	5	2980.95A	-24.555	1.3944476381728475e-14
7159	9.04615e-11	F	3	219.590A	-24.555999999999997	1.3912404976022661e-14
7160	3.98591e-12	Ni	13	4983.66A	-24.555999999999997	1.3912404976022661e-14
7161	3.925e-11	Ar	2	506.101A	-24.557	1.3880407332502979e-14
7162	4.64296e-11	N	2	427.840A	-24.557	1.3880407332502979e-14
7163	4.73674e-11	Fe	3	419.370A	-24.557	1.3880407332502979e-14
7164	6.40293e-11	S	3	310.240A	-24.558000000000003	1.3848483281521106e-14
7165	9.30215e-12	P	1	2135.47A	-24.56	1.3784855280528309e-14
7166	5.31904e-13	K	1	3.73459m	-24.56	1.3784855280528309e-14
7167	8.85182e-11	Ne	9	224.411A	-24.561	1.3753150993167717e-14
7168	1.39935e-12	Fe	2	1.41955m	-24.561	1.3753150993167717e-14
7169	1.03054e-12	Li	1	1.92758m	-24.563000000000002	1.3689961004252601e-14
7170	1.95234e-12	Fe	5	1.01747m	-24.565	1.3627061346964225e-14
7171	5.25945e-11	S	3	377.691A	-24.566999999999997	1.356445068734993e-14
7172	7.54248e-12	Cr	5	2633.68A	-24.566999999999997	1.356445068734993e-14
7173	1.50254e-11	Si	6	1322.06A	-24.569000000000003	1.3502127697585579e-14
7174	4.54333e-12	Fe	2	4372.22A	-24.570999999999998	1.3440091055948928e-14
7175	8.20456e-11	Mn	7	242.115A	-24.576	1.328624360582928e-14
7176	4.05078e-12	Fe	2	4903.86A	-24.576999999999998	1.3255686093497936e-14
7177	6.67847e-11	Fe	9	297.440A	-24.581	1.3134157232908531e-14
7178	3.22005e-11	Ar	2	616.899A	-24.581	1.3134157232908531e-14
7179	2.74328e-11	Cl	6	724.113A	-24.585	1.3013742555610132e-14
7180	6.32488e-13	K	1	3.14068m	-24.586	1.2983811778302575e-14
7181	3.36614e-12	Fe	2	5901.26A	-24.589000000000002	1.2894431846708922e-14
7182	2.0939700000000002e-12	Ti	3	9486.50A	-24.589000000000002	1.2894431846708922e-14
7183	7.65388e-13	Ar	11	2.59535m	-24.59	1.2864775476417125e-14
7184	3.90059e-11	N	6	509.269A	-24.59	1.2864775476417125e-14
7185	6.13733e-11	Ne	3	323.666A	-24.590999999999998	1.2835187313884252e-14
7186	2.3371e-12	Ni	3	8499.62A	-24.592	1.280566720223671e-14
7187	2.02497e-12	Si	2	9809.77A	-24.595	1.2717513609278872e-14
7188	1.3860799999999999e-12	Fe	2	1.43313m	-24.595	1.2717513609278872e-14
7189	4.57967e-12	O	8	4337.53A	-24.596	1.2688264139641684e-14
7190	5.17534e-12	Mg	1	3838.29A	-24.596	1.2688264139641684e-14
7191	8.72672e-11	P	9	227.628A	-24.596999999999998	1.2659081941917992e-14
7192	1.65926e-11	Be	2	1197.19A	-24.596999999999998	1.2659081941917992e-14
7193	6.37172e-11	Ne	2	311.760A	-24.598000000000003	1.2629966861386373e-14
7194	1.6025000000000002e-10	Ne	9	123.959A	-24.598000000000003	1.2629966861386373e-14
7195	3.3302300000000004e-12	Fe	4	5964.90A	-24.599	1.2600918743681986e-14
7196	4.5334300000000004e-12	Fe	2	4381.77A	-24.6	1.257193743479429e-14
7197	1.70246e-11	C	1	1166.81A	-24.6	1.257193743479429e-14
7198	9.26263e-11	P	9	214.458A	-24.601999999999997	1.251417462919883e-14
7199	1.24176e-10	Ni	13	159.970A	-24.601999999999997	1.251417462919883e-14
7200	1.4603799999999999e-12	N	1	1.36023m	-24.603	1.2485392826238113e-14
7201	1.08303e-11	Si	1	1834.15A	-24.603	1.2485392826238113e-14
7202	2.004e-12	N	1	9912.40A	-24.604	1.2456677219587481e-14
7203	3.35183e-11	K	8	592.645A	-24.604	1.2456677219587481e-14
7204	1.65658e-12	Fe	2	1.19912m	-24.605	1.2428027656999342e-14
7205	7.75651e-11	Ca	3	256.100A	-24.605	1.2428027656999342e-14
7206	6.3258800000000005e-12	Ni	7	3140.19A	-24.605	1.2428027656999342e-14
7207	6.83551e-12	Be	4	2906.07A	-24.607	1.2370926056771782e-14
7208	4.02709e-10	Ne	9	49.3271A	-24.609	1.2314086814565726e-14
7209	1.98369e-12	Fe	2	1.00139m	-24.61	1.2285765200808752e-14
7210	1.00613e-11	P	10	1974.34A	-24.611	1.2257508724955762e-14
7211	2.5578e-12	Fe	5	7766.24A	-24.612	1.2229317237193934e-14
7212	1.9657799999999997e-12	N	1	1.01051m	-24.613000000000003	1.2201190588054505e-14
7213	2.1125e-12	Fe	2	9403.31A	-24.615	1.2145131209488048e-14
7214	8.282270000000001e-13	Fe	2	2.39843m	-24.619	1.2033783977274855e-14
7215	2.45984e-11	Cl	8	807.552A	-24.62	1.2006107042153908e-14
7216	3.13859e-11	Ne	9	632.911A	-24.621	1.1978493762217425e-14
7217	7.83107e-11	Mg	7	253.662A	-24.623	1.1923457582622633e-14
7218	8.10884e-12	Fe	2	2449.73A	-24.623	1.1923457582622633e-14
7219	1.31773e-10	Si	6	150.748A	-24.625	1.1868674271303739e-14
7220	4.56344e-11	Mn	6	435.296A	-24.625	1.1868674271303739e-14
7221	2.43022e-11	O	7	817.394A	-24.625	1.1868674271303739e-14
7222	2.97329e-11	Cr	5	668.097A	-24.625	1.1868674271303739e-14
7223	1.4969899999999998e-10	Ne	9	132.696A	-24.625	1.1868674271303739e-14
7224	2.73216e-11	Ar	9	727.061A	-24.625999999999998	1.1841377077968902e-14
7225	5.05959e-14	Co	2	39.2610m	-24.627	1.181414266643646e-14
7226	9.14989e-11	Fe	9	217.101A	-24.628	1.1786970892312374e-14
7227	1.60467e-12	Mn	5	1.23791m	-24.628	1.1786970892312374e-14
7228	2.52229e-11	S	10	787.558A	-24.628	1.1786970892312374e-14
7229	6.80868e-12	Na	2	2917.52A	-24.628	1.1786970892312374e-14
7230	5.38404e-11	S	3	368.951A	-24.629	1.1759861611534601e-14
7231	1.2218e-11	Si	1	1625.84A	-24.631	1.1705829955425829e-14
7232	4.99969e-11	Mn	12	397.314A	-24.631	1.1705829955425829e-14
7233	2.61381e-11	K	8	759.982A	-24.633000000000003	1.1652046552226587e-14
7234	1.1583899999999999e-12	Fe	2	1.71483m	-24.633000000000003	1.1652046552226587e-14
7235	1.77578e-10	Ne	9	111.864A	-24.634	1.1625247588819891e-14
7236	1.1308e-11	Fe	7	1756.67A	-24.635	1.1598510261318558e-14
7237	2.57224e-11	Mg	8	772.262A	-24.635	1.1598510261318558e-14
7238	1.19598e-11	Mg	1	1660.94A	-24.636	1.1571834427964124e-14
7239	7.78004e-12	P	1	2553.26A	-24.636999999999997	1.154521994732389e-14
7240	9.05049e-11	Fe	9	219.485A	-24.638	1.1518666678290333e-14
7241	5.88961e-11	Mn	12	337.280A	-24.639	1.1492174480081046e-14
7242	5.64123e-10	Ca	11	35.2130A	-24.639	1.1492174480081046e-14
7243	3.54448e-11	Al	3	560.433A	-24.64	1.1465743212236746e-14
7244	6.64533e-13	Fe	2	2.98924m	-24.643	1.1386813591145698e-14
7245	2.40743e-13	Cr	4	8.25130m	-24.643	1.1386813591145698e-14
7246	2.55592e-12	O	1	7771.94A	-24.645	1.1334495934998452e-14
7247	9.25666e-11	Ne	9	214.596A	-24.645	1.1334495934998452e-14
7248	1.06516e-10	F	6	186.492A	-24.645	1.1334495934998452e-14
7249	6.01322e-12	Fe	2	3303.46A	-24.646	1.1308427317744395e-14
7250	7.10125e-12	Mn	1	2797.32A	-24.647	1.1282418656646349e-14
7251	9.25343e-11	Fe	9	214.671A	-24.649	1.1230580651653649e-14
7252	1.15191e-12	Ni	2	1.72448m	-24.649	1.1230580651653649e-14
7253	6.8668e-12	Fe	2	2892.83A	-24.649	1.1230580651653649e-14
7254	3.02473e-10	Mg	10	65.6736A	-24.65	1.1204751032919238e-14
7255	4.73742e-12	Mn	6	4193.10A	-24.651999999999997	1.1153269878242956e-14
7256	7.3725e-12	Cr	10	2694.40A	-24.651999999999997	1.1153269878242956e-14
7257	2.8229e-11	Al	9	703.691A	-24.651999999999997	1.1153269878242956e-14
7258	6.97494e-12	C	3	2847.97A	-24.654	1.1102025257986582e-14
7259	1.37947e-11	Cr	11	1440.01A	-24.655	1.1076491308452781e-14
7260	1.46861e-11	Be	3	1352.60A	-24.655	1.1076491308452781e-14
7261	7.83921e-12	P	1	2533.99A	-24.656999999999996	1.102559945368112e-14
7262	2.09355e-12	Ti	3	9488.40A	-24.656999999999996	1.102559945368112e-14
7263	6.044949999999999e-13	Fe	2	3.28612m	-24.656999999999996	1.102559945368112e-14
7264	4.56544e-12	Fe	2	4351.05A	-24.658	1.1000241278619441e-14
7265	2.04043e-11	S	8	973.541A	-24.66	1.0949699760911706e-14
7266	4.50963e-11	Ca	5	440.490A	-24.66	1.0949699760911706e-14
7267	2.52257e-11	O	1	787.470A	-24.662	1.0899390460384261e-14
7268	1.09982e-11	Fe	7	1806.16A	-24.664	1.0849312310095985e-14
7269	1.5841700000000001e-12	K	1	1.25393m	-24.666	1.0799464248008182e-14
7270	5.4527199999999994e-12	Fe	9	3643.04A	-24.668000000000003	1.0749845216961418e-14
7271	1.5402e-12	N	1	1.28973m	-24.668000000000003	1.0749845216961418e-14
7272	7.26625e-12	Cr	9	2733.80A	-24.669	1.0725121259045032e-14
7273	6.39057e-11	Ar	3	310.840A	-24.671	1.0675843803005482e-14
7274	1.0082e-10	P	9	197.029A	-24.673000000000002	1.0626792756310325e-14
7275	1.85404e-10	Ne	9	107.141A	-24.674	1.0602351811199915e-14
7276	1.25543e-10	Ne	9	158.228A	-24.674	1.0602351811199915e-14
7277	5.68689e-11	Fe	10	349.303A	-24.674	1.0602351811199915e-14
7278	4.60913e-11	N	2	430.981A	-24.675	1.0577967078703289e-14
7279	1.46779e-12	P	1	1.35336m	-24.678	1.0505148865528538e-14
7280	1.3039200000000002e-12	N	5	1.52344m	-24.678	1.0505148865528538e-14
7281	2.25374e-11	Mg	2	881.399A	-24.679000000000002	1.0480987693603216e-14
7282	2.03364e-11	O	1	976.791A	-24.679000000000002	1.0480987693603216e-14
7283	1.79893e-11	N	6	1104.24A	-24.679000000000002	1.0480987693603216e-14
7284	8.49666e-13	Na	1	2.33791m	-24.679000000000002	1.0480987693603216e-14
7285	1.44471e-12	Sc	2	1.37498m	-24.68	1.0456882090831379e-14
7286	1.14002e-11	Fe	7	1742.46A	-24.68	1.0456882090831379e-14
7287	1.3947200000000001e-12	N	1	1.42426m	-24.680999999999997	1.043283192940744e-14
7288	4.37115e-12	Ti	8	4544.45A	-24.682	1.0408837081819744e-14
7289	1.21109e-11	Be	4	1640.21A	-24.682	1.0408837081819744e-14
7290	2.08795e-12	Fe	2	9513.84A	-24.683000000000003	1.0384897420850005e-14
7291	2.4256e-11	O	3	818.949A	-24.683000000000003	1.0384897420850005e-14
7292	3.82494e-11	Ar	2	519.340A	-24.685	1.0337183151354106e-14
7293	6.04546e-11	Fe	8	328.585A	-24.686	1.0313408289851384e-14
7294	1.45023e-12	Sc	2	1.36975m	-24.686999999999998	1.0289688109012833e-14
7295	2.2680900000000003e-12	N	1	8758.21A	-24.686999999999998	1.0289688109012833e-14
7296	1.44479e-12	Sc	2	1.37491m	-24.688000000000002	1.0266022483076158e-14
7297	5.98882e-11	Cr	12	331.693A	-24.691	1.0195351681393137e-14
7298	4.3159e-11	O	4	460.262A	-24.693	1.0148508295462671e-14
7299	9.26769e-11	Ne	9	214.341A	-24.694000000000003	1.012516737408679e-14
7300	1.0129299999999999e-10	S	10	196.108A	-24.694000000000003	1.012516737408679e-14
7301	6.50293e-12	Ni	7	3054.69A	-24.695	1.010188013534048e-14
7302	4.3345300000000005e-12	Fe	2	4582.83A	-24.698	1.0032339281631261e-14
7303	8.79517e-11	Fe	10	225.856A	-24.698	1.0032339281631261e-14
7304	7.15749e-12	Fe	2	2775.34A	-24.7	9.98624486964431e-15
7305	6.74953e-12	Ni	7	2943.09A	-24.701	9.963277143791746e-15
7306	3.1571199999999997e-13	Mn	5	6.29195m	-24.701999999999998	9.940362242242863e-15
7307	3.74221e-11	Ca	9	530.822A	-24.701999999999998	9.940362242242863e-15
7308	1.20793e-10	S	9	164.450A	-24.701999999999998	9.940362242242863e-15
7309	1.6869400000000002e-10	Ne	9	117.754A	-24.704	9.894690426365064e-15
7310	2.89465e-11	Ar	9	686.248A	-24.704	9.894690426365064e-15
7311	8.937539999999999e-12	P	1	2222.59A	-24.705	9.871933269888883e-15
7312	1.2306e-12	Cr	4	1.61421m	-24.706	9.849228453420099e-15
7313	1.46175e-12	Fe	4	1.35895m	-24.706	9.849228453420099e-15
7314	7.2385399999999996e-12	Fe	2	2744.26A	-24.706999999999997	9.826575856580194e-15
7315	3.20566e-12	Fe	2	6196.69A	-24.706999999999997	9.826575856580194e-15
7316	4.21775e-11	Fe	11	470.973A	-24.708000000000002	9.803975359267112e-15
7317	7.755610000000001e-14	Si	3	25.6130m	-24.709	9.781426841655591e-15
7318	2.58464e-12	Fe	2	7685.58A	-24.71	9.758930184195392e-15
7319	1.43582e-12	N	1	1.38350m	-24.71	9.758930184195392e-15
7320	2.57126e-11	Cl	8	772.559A	-24.713	9.6917501813439e-15
7321	1.78632e-11	C	1	1112.03A	-24.715999999999998	9.625032642379199e-15
7322	2.01291e-10	F	8	98.6852A	-24.718000000000004	9.580809634409406e-15
7323	1.4016e-12	N	1	1.41727m	-24.718000000000004	9.580809634409406e-15
7324	6.08721e-11	S	10	326.331A	-24.718000000000004	9.580809634409406e-15
7325	5.54874e-11	N	2	358.000A	-24.719	9.558774383722048e-15
7326	4.19951e-11	Ar	2	473.019A	-24.721	9.514855804797955e-15
7327	1.07318e-11	Cl	10	1851.00A	-24.721	9.514855804797955e-15
7328	5.22362e-12	Fe	2	3802.81A	-24.721999999999998	9.492972243709362e-15
7329	4.28687e-11	Ar	2	463.379A	-24.724	9.449355998155925e-15
7330	5.715169999999999e-12	Fe	2	3475.74A	-24.728	9.362723781636946e-15
7331	2.71938e-11	Cl	6	730.476A	-24.730999999999998	9.298271244476059e-15
7332	3.75999e-12	Fe	2	5283.11A	-24.735	9.213024181304679e-15
7333	1.48275e-12	K	1	1.33971m	-24.736	9.19183481368638e-15
7334	3.64372e-11	O	4	545.170A	-24.737	9.170694180261318e-15
7335	8.72895e-12	Mn	6	2275.70A	-24.738000000000003	9.149602168943734e-15
7336	8.286239999999999e-12	Al	1	2397.28A	-24.738000000000003	9.149602168943734e-15
7337	4.36803e-12	Co	3	4547.69A	-24.738000000000003	9.149602168943734e-15
7338	2.10442e-11	C	1	943.939A	-24.741	9.086616750645079e-15
7339	1.7448399999999998e-10	Ne	9	113.847A	-24.741	9.086616750645079e-15
7340	8.74724e-11	P	9	227.094A	-24.741999999999997	9.065718112049726e-15
7341	1.35503e-12	Ni	4	1.46598m	-24.741999999999997	9.065718112049726e-15
7342	6.34302e-11	Ar	3	313.170A	-24.744	9.024064920916103e-15
7343	6.34774e-12	Na	2	3129.38A	-24.744	9.024064920916103e-15
7344	2.95965e-11	Ne	3	671.177A	-24.747	8.961943694954164e-15
7345	2.13667e-10	Si	6	92.9693A	-24.747	8.961943694954164e-15
7346	1.30943e-11	Fe	7	1517.04A	-24.747	8.961943694954164e-15
7347	1.21866e-11	Fe	7	1630.02A	-24.748	8.941331796429874e-15
7348	1.6271e-10	Ne	9	122.085A	-24.749000000000002	8.920767303956685e-15
7349	3.14872e-11	Cr	5	630.875A	-24.75	8.90025010850378e-15
7350	5.53343e-12	Cr	1	3589.90A	-24.750999999999998	8.879780101290954e-15
7351	5.64231e-11	Ne	3	352.063A	-24.750999999999998	8.879780101290954e-15
7352	1.67405e-12	Fe	2	1.18661m	-24.752	8.8593571737882e-15
7353	5.22609e-12	Fe	9	3801.01A	-24.753	8.838981217715257e-15
7354	4.11153e-10	Ne	9	48.3140A	-24.754	8.818652125040839e-15
7355	7.8949e-12	Si	1	2516.11A	-24.754	8.818652125040839e-15
7356	3.72427e-11	Fe	3	533.379A	-24.755	8.798369787982188e-15
7357	4.0040100000000004e-10	Ne	9	49.6114A	-24.755	8.798369787982188e-15
7358	1.27879e-10	Ne	9	155.338A	-24.756	8.778134099004229e-15
7359	1.0267499999999998e-10	S	10	193.469A	-24.756999999999998	8.757944950819497e-15
7360	1.06304e-13	Co	8	18.6865m	-24.758000000000003	8.737802236386924e-15
7361	2.5191900000000003e-12	Fe	2	7885.25A	-24.759	8.71770584891213e-15
7362	6.99702e-11	Sc	5	283.899A	-24.759	8.71770584891213e-15
7363	4.78135e-12	Fe	4	4154.57A	-24.761999999999997	8.657693583967746e-15
7364	2.8248599999999997e-12	B	2	7032.03A	-24.761999999999997	8.657693583967746e-15
7365	8.50973e-13	Ni	2	2.33432m	-24.764	8.617915095251002e-15
7366	3.86313e-11	Ti	8	514.206A	-24.764	8.617915095251002e-15
7367	7.41992e-12	B	2	2677.18A	-24.764	8.617915095251002e-15
7368	5.4478900000000005e-12	Ti	1	3646.27A	-24.765	8.598094440549246e-15
7369	3.86807e-11	C	3	513.550A	-24.766	8.578319372088371e-15
7370	5.05419e-11	Fe	3	393.029A	-24.767	8.558589785022788e-15
7371	1.16694e-10	Mg	10	170.228A	-24.767	8.558589785022788e-15
7372	2.87299e-11	Ca	9	691.421A	-24.772	8.460620417883562e-15
7373	3.62582e-11	S	2	547.861A	-24.774	8.42174739811619e-15
7374	2.8086e-12	Fe	4	7072.74A	-24.775	8.40237791659799e-15
7375	3.2003099999999997e-13	K	1	6.20705m	-24.776999999999997	8.363772496816498e-15
7376	4.1142699999999996e-12	Be	2	4828.18A	-24.779	8.3253444528268e-15
7377	4.525e-11	Fe	8	438.994A	-24.781	8.287092969661302e-15
7378	7.73367e-11	O	7	256.857A	-24.781	8.287092969661302e-15
7379	1.6183e-12	N	1	1.22749m	-24.781999999999996	8.26803318473456e-15
7380	6.71539e-11	Mg	5	295.805A	-24.783	8.249017236096568e-15
7381	1.78228e-11	C	1	1114.55A	-24.783	8.249017236096568e-15
7382	1.02069e-10	P	9	194.617A	-24.784000000000002	8.230045022926865e-15
7383	4.8642300000000006e-12	Fe	2	4083.78A	-24.785999999999998	8.192231400868462e-15
7384	4.09059e-11	Mg	5	485.614A	-24.785999999999998	8.192231400868462e-15
7385	4.92082e-12	Mn	6	4036.82A	-24.787	8.173389791495567e-15
7386	3.4922300000000004e-12	Na	1	5688.19A	-24.788	8.154591516621708e-15
7387	3.7815800000000005e-10	Ne	9	52.5295A	-24.789	8.135836476580309e-15
7388	1.08589e-11	O	5	1829.33A	-24.79	8.117124571934074e-15
7389	1.5136e-10	Fe	8	131.240A	-24.791	8.09845570347422e-15
7390	4.2263e-11	Ar	2	470.020A	-24.791	8.09845570347422e-15
7391	5.13678e-11	Fe	8	386.710A	-24.794	8.042706326546288e-15
7392	5.48323e-12	Ti	3	3622.77A	-24.794	8.042706326546288e-15
7393	1.04554e-10	S	10	189.992A	-24.795	8.024208615301263e-15
7394	1.34873e-10	Ca	12	147.282A	-24.798000000000002	7.9689703517332e-15
7395	7.57192e-11	Fe	7	262.344A	-24.8	7.932356258828951e-15
7396	1.7794900000000003e-10	Ne	9	111.630A	-24.8	7.932356258828951e-15
7397	5.3313e-11	S	3	372.600A	-24.802	7.89591039240065e-15
7398	1.92461e-12	Fe	2	1.03213m	-24.802	7.89591039240065e-15
7399	4.47485e-12	Fe	2	4439.13A	-24.802	7.89591039240065e-15
7400	6.36038e-12	Fe	9	3123.16A	-24.803	7.877750302435267e-15
7401	4.76556e-11	Mn	6	416.834A	-24.803	7.877750302435267e-15
7402	5.20863e-11	Fe	8	381.376A	-24.804000000000002	7.859631979517783e-15
7403	3.75929e-11	C	2	528.410A	-24.804000000000002	7.859631979517783e-15
7404	3.84844e-11	Al	3	516.169A	-24.804000000000002	7.859631979517783e-15
7405	8.07992e-11	Fe	7	245.850A	-24.805999999999997	7.823520250801392e-15
7406	1.8371e-11	Cr	2	1081.29A	-24.808000000000003	7.787574440406974e-15
7407	1.27937e-11	S	9	1552.67A	-24.808000000000003	7.787574440406974e-15
7408	6.14313e-11	Ti	5	323.361A	-24.809	7.769663516216964e-15
7409	1.3372399999999999e-12	Ni	4	1.48548m	-24.81	7.75179378600947e-15
7410	5.02555e-11	Fe	3	395.269A	-24.81	7.75179378600947e-15
7411	3.78736e-11	Fe	6	524.493A	-24.81	7.75179378600947e-15
7412	5.99439e-11	S	10	331.384A	-24.813000000000002	7.69843081293561e-15
7413	1.03611e-11	Fe	9	1917.21A	-24.814	7.68072491339941e-15
7414	3.29837e-10	S	9	60.2250A	-24.816	7.645435187984631e-15
7415	3.7202e-12	P	1	5339.62A	-24.816999999999997	7.627851175003502e-15
7416	1.5547e-11	Ne	9	1277.70A	-24.819000000000003	7.592804382349591e-15
7417	1.03055e-12	Li	1	1.92757m	-24.819000000000003	7.592804382349591e-15
7418	3.00182e-10	F	8	66.1747A	-24.82	7.57534141686239e-15
7419	2.8596799999999998e-12	Ni	3	6946.39A	-24.820999999999998	7.55791861508128e-15
7420	7.28049e-12	Ni	7	2728.45A	-24.822	7.540535884632235e-15
7421	7.64137e-12	Ca	2	2599.59A	-24.825	7.488627200722212e-15
7422	1.7034e-11	N	1	1166.16A	-24.826	7.47140383610384e-15
7423	1.42604e-12	Fe	2	1.39298m	-24.826	7.47140383610384e-15
7424	6.44592e-11	Si	8	308.171A	-24.826999999999998	7.45422008412491e-15
7425	5.23366e-11	Mg	9	379.552A	-24.828000000000003	7.4370758536787e-15
7426	1.83751e-11	Ne	9	1081.05A	-24.828000000000003	7.4370758536787e-15
7427	4.9261900000000004e-12	Mn	1	4032.42A	-24.829	7.419971053868448e-15
7428	2.40663e-12	Be	1	8254.07A	-24.831	7.385879383612192e-15
7429	4.1694300000000004e-10	Ne	9	47.6431A	-24.831999999999997	7.368892332415604e-15
7430	1.46488e-11	S	1	1356.05A	-24.834	7.33503534756658e-15
7431	2.04123e-11	S	8	973.162A	-24.834	7.33503534756658e-15
7432	5.78144e-11	Al	7	343.590A	-24.835	7.31816523440784e-15
7433	7.45031e-11	Fe	11	266.626A	-24.835	7.31816523440784e-15
7434	6.14199e-11	S	4	323.421A	-24.837	7.28454131940319e-15
7435	1.20321e-11	Mg	1	1650.95A	-24.837	7.28454131940319e-15
7436	2.97528e-11	O	5	667.651A	-24.838	7.26778733928657e-15
7437	8.120180000000001e-13	Li	1	2.44631m	-24.839000000000002	7.251071892254935e-15
7438	9.211839999999999e-12	S	10	2156.40A	-24.840999999999998	7.217756243156027e-15
7439	1.7115400000000003e-10	Ne	9	116.062A	-24.842	7.20115586445238e-15
7440	2.83084e-11	Cl	8	701.715A	-24.844	7.168069558668578e-15
7441	6.83822e-12	Na	2	2904.92A	-24.845	7.15158345616818e-15
7442	2.32219e-13	Fe	3	8.55418m	-24.845	7.15158345616818e-15
7443	3.66104e-11	S	2	542.591A	-24.846	7.13513527065129e-15
7444	1.4627600000000001e-12	P	1	1.35801m	-24.846999999999998	7.11872491491138e-15
7445	1.97279e-12	N	1	1.00692m	-24.849	7.086017344938036e-15
7446	3.7592800000000005e-12	Fe	2	5284.11A	-24.851	7.053460052598224e-15
7447	4.97636e-12	Ti	1	3991.76A	-24.851999999999997	7.037237544647115e-15
7448	8.68126e-11	Ar	4	228.820A	-24.855	6.988793542139318e-15
7449	6.773260000000001e-12	F	3	2932.78A	-24.855999999999998	6.972719763035084e-15
7450	2.21622e-11	N	1	896.322A	-24.855999999999998	6.972719763035084e-15
7451	1.6556e-12	N	1	1.19983m	-24.861	6.892903699923889e-15
7452	2.4934e-11	O	2	796.683A	-24.861	6.892903699923889e-15
7453	5.69832e-11	N	6	348.602A	-24.862	6.8770504613368154e-15
7454	5.35844e-13	K	1	3.70714m	-24.862	6.8770504613368154e-15
7455	4.1341199999999994e-10	Ne	9	48.0500A	-24.863000000000003	6.861233684186584e-15
7456	8.80434e-13	Co	8	2.25621m	-24.864	6.845453284614445e-15
7457	9.3801e-11	Ne	9	211.772A	-24.865	6.829709178954175e-15
7458	9.16032e-11	Ne	9	216.853A	-24.87	6.751530144462011e-15
7459	4.56749e-11	Fe	3	434.909A	-24.871	6.736002056029678e-15
7460	4.556980000000001e-12	Fe	9	4359.13A	-24.872	6.720509681209641e-15
7461	1.7694400000000002e-10	Ne	9	112.264A	-24.874000000000002	6.6896317440394225e-15
7462	3.2726699999999997e-10	Ne	9	60.6980A	-24.875	6.674246017977546e-15
7463	5.63132e-11	N	2	352.750A	-24.877	6.643580643031723e-15
7464	4.04103e-11	Al	3	491.570A	-24.878	6.628300831563011e-15
7465	5.10038e-11	Fe	3	389.470A	-24.88	6.59784655557347e-15
7466	6.04773e-12	S	2	3284.61A	-24.881	6.582671929587045e-15
7467	3.50095e-11	Ar	2	567.402A	-24.881	6.582671929587045e-15
7468	3.80075e-13	Si	2	5.22646m	-24.883000000000003	6.552427299358737e-15
7469	4.66924e-11	Mn	10	425.432A	-24.885	6.522321630583739e-15
7470	6.2275099999999996e-12	Na	2	3189.79A	-24.885	6.522321630583739e-15
7471	2.57118e-12	Be	4	7725.80A	-24.885	6.522321630583739e-15
7472	6.67152e-11	Ar	3	297.750A	-24.891	6.432832022933497e-15
7473	2.27939e-11	Mg	2	871.482A	-24.891	6.432832022933497e-15
7474	1.4449600000000001e-12	Fe	2	1.37474m	-24.892	6.418036919840497e-15
7475	5.50498e-12	Ti	3	3608.46A	-24.893	6.40327584454035e-15
7476	5.73447e-11	Mn	12	346.404A	-24.893	6.40327584454035e-15
7477	5.1477e-12	Ni	4	3858.90A	-24.893	6.40327584454035e-15
7478	3.93511e-11	Ti	8	504.801A	-24.894000000000002	6.388548718771302e-15
7479	2.94226e-11	Cl	8	675.142A	-24.895	6.373855464451655e-15
7480	4.04941e-11	Ca	3	490.552A	-24.897	6.344570258730826e-15
7481	1.65939e-11	Be	2	1197.09A	-24.897	6.344570258730826e-15
7482	2.18508e-13	Na	1	9.09097m	-24.9	6.300894544279737e-15
7483	2.89602e-13	Li	1	6.85924m	-24.908	6.185890258032436e-15
7484	8.70614e-11	S	10	228.166A	-24.908	6.185890258032436e-15
7485	1.32274e-11	S	5	1501.77A	-24.908	6.185890258032436e-15
7486	3.15041e-11	Ca	7	630.536A	-24.909000000000002	6.171663105238254e-15
7487	1.41393e-12	N	1	1.40492m	-24.91	6.157468673987538e-15
7488	1.11239e-11	P	10	1785.75A	-24.910999999999998	6.143306889022772e-15
7489	7.579239999999999e-12	Si	2	2620.90A	-24.912	6.129177675259534e-15
7490	1.83624e-11	B	2	1081.80A	-24.912	6.129177675259534e-15
7491	1.46194e-11	Cu	2	1358.77A	-24.914	6.101016661863344e-15
7492	1.49898e-12	Ti	10	1.32519m	-24.915	6.086984712923552e-15
7493	1.19104e-11	Si	1	1667.83A	-24.915	6.086984712923552e-15
7494	2.57334e-13	Fe	2	7.71934m	-24.916	6.072985036570717e-15
7495	4.97918e-10	Ar	11	39.8950A	-24.916	6.072985036570717e-15
7496	6.314e-11	Ne	2	314.610A	-24.919	6.031178901638569e-15
7497	3.39897e-11	K	8	584.426A	-24.919	6.031178901638569e-15
7498	4.30896e-11	Fe	6	461.003A	-24.921999999999997	5.98966055811505e-15
7499	5.225779999999999e-13	Ni	3	3.80124m	-24.924	5.962140567644458e-15
7500	1.8357e-12	S	1	1.08212m	-24.925	5.948428024857893e-15
7501	6.12911e-11	Ne	9	324.100A	-24.928	5.90747933436321e-15
7502	2.95187e-11	O	2	672.945A	-24.928	5.90747933436321e-15
7503	5.85222e-11	Fe	10	339.435A	-24.929000000000002	5.893892508924573e-15
7504	8.93658e-11	F	6	222.282A	-24.930999999999997	5.866812532671166e-15
7505	4.155019999999999e-12	Co	8	4780.84A	-24.933000000000003	5.83985697760663e-15
7506	7.64694e-11	Si	9	259.770A	-24.933000000000003	5.83985697760663e-15
7507	4.6525699999999994e-12	Cr	1	4269.56A	-24.933000000000003	5.83985697760663e-15
7508	3.86626e-11	Fe	3	513.790A	-24.934	5.8264256792727494e-15
7509	1.83855e-14	Cl	3	108.044m	-24.936	5.79965568494416e-15
7510	8.50783e-13	Na	1	2.33484m	-24.941	5.733267575296271e-15
7511	4.2185599999999994e-10	Ne	9	47.0882A	-24.945	5.680704662221427e-15
7512	5.38142e-11	S	3	369.130A	-24.945	5.680704662221427e-15
7513	5.971780000000001e-12	Cr	10	3326.39A	-24.945	5.680704662221427e-15
7514	3.96186e-11	Ne	9	501.392A	-24.945	5.680704662221427e-15
7515	2.68796e-10	F	8	73.9016A	-24.947	5.654604195149301e-15
7516	1.7912e-11	C	1	1109.00A	-24.948	5.641598966391718e-15
7517	3.3535199999999996e-12	Fe	2	5923.46A	-24.951	5.602762472278566e-15
7518	3.6050300000000004e-12	Fe	2	5510.21A	-24.951999999999998	5.5898764761749624e-15
7519	6.780369999999999e-12	F	3	2929.70A	-24.953000000000003	5.577020117039888e-15
7520	1.24864e-11	Si	1	1590.89A	-24.956	5.538628180598751e-15
7521	4.41595e-11	Cl	6	449.834A	-24.956999999999997	5.525889689272796e-15
7522	2.1305e-10	F	8	93.2384A	-24.961	5.4752280280850386e-15
7523	5.87412e-12	Sc	7	3381.69A	-24.962	5.46263535306346e-15
7524	1.11871e-11	Al	1	1775.65A	-24.964000000000002	5.437536823455308e-15
7525	3.75879e-10	B	4	52.8479A	-24.964000000000002	5.437536823455308e-15
7526	4.2764599999999993e-10	Ne	9	46.4507A	-24.965	5.425030835798874e-15
7527	1.02725e-11	Be	3	1933.75A	-24.965	5.425030835798874e-15
7528	1.14038e-11	Fe	4	1741.92A	-24.965999999999998	5.412553611115886e-15
7529	1.9474099999999997e-12	Fe	2	1.02004m	-24.967	5.400105083253296e-15
7530	6.41348e-11	Ne	2	309.730A	-24.967	5.400105083253296e-15
7531	2.34405e-11	Cl	8	847.443A	-24.968000000000004	5.387685186210249e-15
7532	4.3266e-12	Fe	2	4591.24A	-24.969	5.375293854137819e-15
7533	2.4102200000000002e-12	O	7	8241.76A	-24.969	5.375293854137819e-15
7534	9.45955e-12	Zn	2	2099.94A	-24.969	5.375293854137819e-15
7535	1.2503299999999998e-10	Co	10	158.874A	-24.97	5.362931021338309e-15
7536	1.31342e-11	Be	2	1512.42A	-24.974	5.313763374198377e-15
7537	5.30661e-12	Ti	1	3743.34A	-24.978	5.2650464987569166e-15
7538	6.82159e-11	Si	7	291.200A	-24.98	5.240855807470338e-15
7539	4.83125e-11	Na	8	411.166A	-24.980999999999998	5.228802173597983e-15
7540	1.9623700000000003e-12	Al	2	1.01227m	-24.980999999999998	5.228802173597983e-15
7541	7.72157e-11	Fe	10	257.259A	-24.984	5.192807352618374e-15
7542	3.26754e-11	K	2	607.932A	-24.984	5.192807352618374e-15
7543	8.74283e-11	Fe	10	227.209A	-24.986	5.168948570059184e-15
7544	6.4625e-11	Ne	2	307.380A	-24.986	5.168948570059184e-15
7545	1.46186e-12	N	1	1.35885m	-24.988000000000003	5.145199408648312e-15
7546	7.86141e-12	Fe	2	2526.83A	-24.991	5.109780105054577e-15
7547	5.04583e-11	Fe	3	393.681A	-24.993000000000002	5.086302798046352e-15
7548	2.27913e-12	Fe	2	8715.79A	-24.995	5.062933359465581e-15
7549	3.73003e-12	Fe	2	5325.55A	-24.995	5.062933359465581e-15
7550	5.2948e-11	Ne	9	375.169A	-24.995	5.062933359465581e-15
7551	4.60432e-12	Fe	2	4314.31A	-24.997	5.039671293701818e-15
7552	8.674380000000001e-12	Al	1	2290.01A	-24.998	5.02808037137098e-15
7553	3.37537e-11	Ar	9	588.512A	-24.998	5.02808037137098e-15
7554	1.71723e-09	Ne	9	11.5677A	-24.999000000000002	5.01651610742174e-15
7555	6.68499e-11	Ar	3	297.150A	-25.002	4.981982653442682e-15
7556	6.57198e-11	Ar	3	302.260A	-25.002	4.981982653442682e-15
7557	7.65343e-12	Ca	2	2595.50A	-25.003	4.9705244113026036e-15
7558	2.57184e-11	N	3	772.384A	-25.006999999999998	4.924954369587963e-15
7559	7.10721e-12	Ni	7	2794.97A	-25.006999999999998	4.924954369587963e-15
7560	4.28039e-11	Ar	2	464.080A	-25.009	4.902326259696905e-15
7561	3.80648e-11	Ca	9	521.859A	-25.009	4.902326259696905e-15
7562	4.26423e-12	Be	4	4658.39A	-25.011	4.87980211652696e-15
7563	7.775010000000001e-12	P	1	2554.91A	-25.011	4.87980211652696e-15
7564	2.5547900000000003e-12	O	1	7775.39A	-25.013	4.857381462394356e-15
7565	6.0845e-12	Fe	2	3264.76A	-25.013	4.857381462394356e-15
7566	3.1319099999999997e-12	Fe	2	6342.60A	-25.014	4.846209795041362e-15
7567	3.87991e-11	Ne	9	511.982A	-25.014	4.846209795041362e-15
7568	1.20839e-11	Mg	1	1643.88A	-25.015	4.8350638218102364e-15
7569	2.23294e-12	Ni	2	8896.09A	-25.016	4.823943483606217e-15
7570	9.9339e-12	Ne	9	1999.66A	-25.017	4.8128487214703e-15
7571	3.25452e-12	Li	1	6103.66A	-25.019000000000002	4.79073569024488e-15
7572	1.35985e-12	Fe	2	1.46078m	-25.022	4.757756497725167e-15
7573	1.35177e-12	N	1	1.46951m	-25.025	4.7250043323698384e-15
7574	1.11616e-11	O	5	1779.71A	-25.026999999999997	4.703294909450384e-15
7575	2.93726e-11	Ca	9	676.291A	-25.026999999999997	4.703294909450384e-15
7576	1.16292e-11	P	8	1708.15A	-25.028000000000002	4.6924776313348865e-15
7577	3.07709e-12	Ca	1	6455.60A	-25.029	4.681685232268745e-15
7578	5.9939e-12	S	2	3314.11A	-25.03	4.670917655031619e-15
7579	7.80989e-11	Ca	3	254.350A	-25.033	4.638763284064575e-15
7580	1.79884e-11	C	1	1104.29A	-25.033	4.638763284064575e-15
7581	3.21288e-11	Ar	9	618.276A	-25.034000000000002	4.628094424568931e-15
7582	7.88757e-11	Fe	7	251.845A	-25.035	4.61745010276925e-15
7583	9.28122e-15	S	2	214.029m	-25.035999999999998	4.6068302622303605e-15
7584	8.52454e-11	Ne	9	233.027A	-25.037	4.596234846646888e-15
7585	2.52817e-12	V	4	7857.25A	-25.037	4.596234846646888e-15
7586	2.3129400000000002e-10	S	8	85.8840A	-25.039	4.575117065772151e-15
7587	1.46192e-10	Ne	9	135.879A	-25.04	4.564594588516553e-15
7588	9.11081e-12	Fe	1	2180.32A	-25.041999999999998	4.5436221814228525e-15
7589	9.43166e-13	Li	2	2.10615m	-25.041999999999998	4.5436221814228525e-15
7590	1.7572e-11	C	1	1130.46A	-25.043000000000003	4.533172140391098e-15
7591	6.64278e-11	Sc	4	299.039A	-25.046	4.50196600287711e-15
7592	6.17135e-11	Ni	13	321.882A	-25.046999999999997	4.491611768397482e-15
7593	4.70634e-11	P	9	422.079A	-25.048000000000002	4.4812813479962506e-15
7594	3.3991800000000005e-12	Fe	2	5843.89A	-25.049	4.4709746869027e-15
7595	1.31843e-10	Ne	9	150.667A	-25.05	4.460691730471832e-15
7596	5.90647e-13	He	1	3.36317m	-25.051	4.450432424184507e-15
7597	4.20616e-11	Fe	3	472.271A	-25.054000000000002	4.419795862870477e-15
7598	6.11807e-11	Ne	9	324.685A	-25.054000000000002	4.419795862870477e-15
7599	4.80302e-15	He	1	413.582m	-25.055	4.409630614468556e-15
7600	1.75432e-11	C	1	1132.32A	-25.059	4.369202877992555e-15
7601	1.24385e-12	O	7	1.59701m	-25.059	4.369202877992555e-15
7602	5.16202e-11	Mn	10	384.820A	-25.06	4.3591539902268795e-15
7603	1.99513e-12	N	1	9956.48A	-25.061999999999998	4.339125496941372e-15
7604	2.30646e-11	P	9	861.254A	-25.065	4.309255167124899e-15
7605	1.16694e-10	Mg	10	170.228A	-25.066	4.299344155268203e-15
7606	8.925510000000001e-12	F	2	2225.58A	-25.069000000000003	4.269747678281559e-15
7607	1.96129e-12	N	1	1.01283m	-25.07	4.259927531127734e-15
7608	9.62494e-12	Fe	9	2063.85A	-25.07	4.259927531127734e-15
7609	5.7806e-11	Al	7	343.640A	-25.07	4.259927531127734e-15
7610	4.68934e-11	Mn	6	423.609A	-25.070999999999998	4.250129969685614e-15
7611	1.4068399999999999e-12	N	1	1.41199m	-25.072	4.240354942009472e-15
7612	6.956640000000001e-13	Fe	9	2.85547m	-25.073	4.2306023962731175e-15
7613	6.6566e-12	Na	2	2984.17A	-25.075	4.211164543910624e-15
7614	4.1620300000000006e-12	Fe	2	4772.78A	-25.076	4.20147913422689e-15
7615	5.112980000000001e-10	Ar	11	38.8510A	-25.076999999999998	4.1918160003673176e-15
7616	6.23277e-11	S	3	318.710A	-25.076999999999998	4.1918160003673176e-15
7617	6.9692399999999995e-12	C	3	2850.30A	-25.078000000000003	4.182175091098827e-15
7618	1.59202e-10	Ne	9	124.775A	-25.078000000000003	4.182175091098827e-15
7619	1.4406499999999998e-10	Mg	5	137.885A	-25.079	4.172556355306415e-15
7620	2.67645e-12	N	1	7421.94A	-25.081999999999997	4.1438326793955926e-15
7621	1.0978299999999998e-10	P	8	180.944A	-25.086	4.105841793035731e-15
7622	6.01727e-11	S	10	330.124A	-25.087	4.096398618957044e-15
7623	1.64714e-15	Al	11	1206.00m	-25.089000000000002	4.077577376941132e-15
7624	7.168060000000001e-13	Co	2	2.77125m	-25.09	4.068199209215589e-15
7625	4.66122e-11	Fe	6	426.164A	-25.090999999999998	4.0588426106772756e-15
7626	1.2819e-12	N	1	1.54962m	-25.092	4.049507531718406e-15
7627	4.1378199999999997e-13	Co	2	4.80070m	-25.092	4.049507531718406e-15
7628	3.15064e-11	Cl	7	630.489A	-25.096	4.012381423510446e-15
7629	7.43018e-11	Ne	9	267.348A	-25.096999999999998	4.003153202316821e-15
7630	3.16876e-11	Cl	7	626.885A	-25.096999999999998	4.003153202316821e-15
7631	5.32062e-11	Ne	9	373.348A	-25.098000000000003	3.993946205442907e-15
7632	9.11227e-13	Si	2	2.17997m	-25.098000000000003	3.993946205442907e-15
7633	1.14685e-11	Fe	8	1732.08A	-25.098000000000003	3.993946205442907e-15
7634	3.1814099999999997e-13	K	1	6.24391m	-25.098000000000003	3.993946205442907e-15
7635	7.4514e-11	Fe	11	266.587A	-25.099	3.984760384074255e-15
7636	3.15648e-11	Cl	7	629.323A	-25.099	3.984760384074255e-15
7637	3.76306e-11	Ar	2	527.880A	-25.1	3.9755956895084546e-15
7638	2.24569e-13	Cr	4	8.84558m	-25.101999999999997	3.957329486536137e-15
7639	4.67936e-14	Ti	3	42.4513m	-25.104	3.939147209142985e-15
7640	4.5601e-12	Fe	2	4356.14A	-25.104	3.939147209142985e-15
7641	5.68302e-11	N	2	349.540A	-25.105	3.930087421968379e-15
7642	6.04627e-12	Fe	2	3285.41A	-25.105999999999998	3.9210484717260864e-15
7643	6.60399e-11	Fe	8	300.795A	-25.107	3.91203031049243e-15
7644	3.08435e-12	Fe	2	6440.40A	-25.112	3.867249669829047e-15
7645	9.84953e-13	Fe	2	2.01679m	-25.113000000000003	3.858355242406145e-15
7646	6.67503e-12	Fe	2	2975.94A	-25.116	3.831794511742616e-15
7647	3.657469999999999e-12	Ni	2	5431.19A	-25.116	3.831794511742616e-15
7648	5.73362e-11	O	4	346.456A	-25.116	3.831794511742616e-15
7649	9.37923e-11	Fe	11	211.792A	-25.118000000000002	3.8141890151664275e-15
7650	6.75775e-12	Fe	2	2939.51A	-25.119	3.805416623862846e-15
7651	2.02733e-11	N	3	979.832A	-25.119	3.805416623862846e-15
7652	8.98291e-12	S	10	2211.36A	-25.12	3.796664408499357e-15
7653	6.70807e-12	Fe	2	2961.28A	-25.12	3.796664408499357e-15
7654	4.41345e-11	Fe	3	450.090A	-25.121	3.787932322672645e-15
7655	9.27037e-11	Ne	9	214.279A	-25.121	3.787932322672645e-15
7656	1.3739400000000001e-09	F	8	14.4580A	-25.121	3.787932322672645e-15
7657	3.34013e-13	Ar	7	5.94722m	-25.122	3.779220320086e-15
7658	2.66715e-12	N	1	7447.81A	-25.123	3.770528354549282e-15
7659	1.22952e-11	Si	1	1615.62A	-25.124000000000002	3.761856379978555e-15
7660	6.44218e-11	Ne	2	308.350A	-25.125	3.7532043503959036e-15
7661	3.68563e-11	S	2	538.970A	-25.125999999999998	3.7445722199290976e-15
7662	8.9605e-11	Fe	10	221.689A	-25.125999999999998	3.7445722199290976e-15
7663	3.1383799999999996e-10	Mg	10	63.2953A	-25.127	3.735959942811411e-15
7664	1.35307e-12	N	1	1.46811m	-25.127	3.735959942811411e-15
7665	5.5822e-11	Fe	11	355.853A	-25.128	3.727367473381437e-15
7666	1.45966e-12	P	1	1.36090m	-25.128	3.727367473381437e-15
7667	1.6310399999999999e-12	N	1	1.21790m	-25.128	3.727367473381437e-15
7668	4.77572e-11	Fe	6	415.947A	-25.129	3.718794766082758e-15
7669	6.809e-11	Cr	7	291.738A	-25.129	3.718794766082758e-15
7670	5.2964e-11	Ne	9	375.056A	-25.131	3.7017084561772915e-15
7671	1.4656299999999998e-10	Ne	9	135.535A	-25.131	3.7017084561772915e-15
7672	1.1236e-11	Si	1	1767.93A	-25.131	3.7017084561772915e-15
7673	9.28723e-13	Ca	2	2.13890m	-25.131999999999998	3.693194762980589e-15
7674	7.48188e-14	Fe	2	26.5501m	-25.131999999999998	3.693194762980589e-15
7675	8.55077e-11	Ne	9	232.312A	-25.133000000000003	3.684700650734813e-15
7676	1.06861e-11	P	1	1858.90A	-25.133000000000003	3.684700650734813e-15
7677	5.49717e-11	Cl	7	361.358A	-25.134	3.676226074405145e-15
7678	1.70328e-12	B	1	1.16625m	-25.135	3.667770989060138e-15
7679	6.78482e-11	Fe	9	292.778A	-25.135	3.667770989060138e-15
7680	8.120180000000001e-13	Li	1	2.44631m	-25.141	3.617447284503337e-15
7681	4.80911e-11	Fe	3	413.059A	-25.141	3.617447284503337e-15
7682	7.41915e-11	Ne	9	267.746A	-25.142	3.609127386623691e-15
7683	8.81369e-13	Fe	2	2.25382m	-25.144000000000002	3.592544952556961e-15
7684	1.4505e-12	N	6	1.36949m	-25.144000000000002	3.592544952556961e-15
7685	4.48337e-11	Fe	3	443.070A	-25.146	3.576038707854093e-15
7686	3.2398900000000002e-12	Fe	2	6131.22A	-25.147	3.5678140470579684e-15
7687	1.9475e-12	N	1	1.02000m	-25.147	3.5678140470579684e-15
7688	1.30107e-11	Ne	9	1526.78A	-25.148000000000003	3.559608302456699e-15
7689	4.93678e-11	Fe	6	402.377A	-25.148000000000003	3.559608302456699e-15
7690	1.80578e-11	S	4	1100.05A	-25.149	3.5514214305443576e-15
7691	1.67485e-12	Fe	2	1.18604m	-25.15	3.543253387914908e-15
7692	1.06574e-10	F	6	186.391A	-25.151999999999997	3.52697361737966e-15
7693	2.43625e-12	Cr	12	8153.70A	-25.153000000000002	3.51886180316011e-15
7694	2.90161e-11	Cr	5	684.602A	-25.154	3.5107686455956057e-15
7695	1.48777e-11	N	1	1335.18A	-25.154	3.5107686455956057e-15
7696	3.25647e-16	Ca	10	6100.00m	-25.154	3.5107686455956057e-15
7697	2.04047e-10	F	7	97.3524A	-25.154	3.5107686455956057e-15
7698	9.28315e-11	P	9	213.984A	-25.155	3.502694101776945e-15
7699	2.7643e-11	O	2	718.608A	-25.156999999999996	3.486600684234049e-15
7700	4.07962e-11	Ar	2	486.919A	-25.159000000000002	3.470581209228065e-15
7701	1.36694e-12	N	1	1.45320m	-25.16	3.4625990939482134e-15
7702	9.01916e-11	Fe	10	220.247A	-25.162	3.446689896232549e-15
7703	1.33879e-10	Ni	11	148.377A	-25.164	3.4308537946406327e-15
7704	9.70889e-13	Fe	2	2.04601m	-25.165	3.4229630498788268e-15
7705	9.62318e-12	Zn	2	2064.23A	-25.166	3.4150904533263373e-15
7706	1.25157e-12	Si	1	1.58716m	-25.168000000000003	3.3993995379864997e-15
7707	3.32135e-10	S	8	59.8084A	-25.17	3.383780715854048e-15
7708	4.19559e-11	Fe	3	473.460A	-25.17	3.383780715854048e-15
7709	1.45329e-12	N	1	1.36686m	-25.171	3.375998236169127e-15
7710	1.09485e-12	Be	1	1.81436m	-25.173000000000002	3.3604869332519297e-15
7711	1.36685e-13	Ni	2	14.5330m	-25.174	3.352758027780325e-15
7712	1.54018e-10	Ne	9	128.975A	-25.174	3.352758027780325e-15
7713	1.7359700000000001e-12	Fe	2	1.14429m	-25.175	3.3450468982979986e-15
7714	9.17631e-11	Ne	9	216.475A	-25.176	3.337353503921365e-15
7715	5.52834e-12	Ti	3	3593.20A	-25.176	3.337353503921365e-15
7716	3.92251e-12	Ni	2	5064.22A	-25.177	3.3296778038607583e-15
7717	1.50622e-11	N	1	1318.83A	-25.177	3.3296778038607583e-15
7718	3.60018e-12	Fe	2	5517.63A	-25.179000000000002	3.3143793239981152e-15
7719	9.81812e-14	Na	1	20.2324m	-25.180999999999997	3.299151134265651e-15
7720	1.07867e-11	Fe	9	1841.57A	-25.182	3.2915632972170805e-15
7721	6.81073e-12	Ni	7	2916.64A	-25.182	3.2915632972170805e-15
7722	2.57345e-11	N	3	771.901A	-25.182	3.2915632972170805e-15
7723	2.02718e-11	N	3	979.905A	-25.182	3.2915632972170805e-15
7724	5.9941199999999995e-12	Fe	2	3313.99A	-25.184	3.2764399376053173e-15
7725	1.16636e-12	Na	1	1.70311m	-25.184	3.2764399376053173e-15
7726	1.67647e-10	Ne	9	118.490A	-25.184	3.2764399376053173e-15
7727	3.97197e-11	Ti	8	500.116A	-25.186999999999998	3.253885083723149e-15
7728	1.0303899999999999e-10	S	10	192.787A	-25.188000000000002	3.2464013557018048e-15
7729	3.40013e-13	Mn	5	5.84226m	-25.188000000000002	3.2464013557018048e-15
7730	9.985269999999999e-12	Ti	7	1989.38A	-25.19	3.231485496362926e-15
7731	8.02779e-12	Fe	2	2474.46A	-25.195	3.194494987768592e-15
7732	3.12369e-12	Fe	2	6359.29A	-25.197	3.1798176165271642e-15
7733	3.78833e-11	Fe	3	524.359A	-25.199	3.1652076816809423e-15
7734	4.16097e-11	Al	3	477.400A	-25.199	3.1652076816809423e-15
7735	5.97591e-12	S	2	3324.09A	-25.2	3.1579279060247287e-15
7736	1.83892e-12	N	1	1.08022m	-25.201	3.150664873387885e-15
7737	2.14552e-11	Ne	9	925.859A	-25.204	3.1289758489576175e-15
7738	9.483979999999999e-15	Ni	2	209.453m	-25.204	3.1289758489576175e-15
7739	4.0302e-11	Fe	3	492.890A	-25.204	3.1289758489576175e-15
7740	1.3202399999999998e-10	Si	6	150.461A	-25.205	3.12177940420426e-15
7741	3.82328e-12	Ti	1	5195.65A	-25.208000000000002	3.1002892259451653e-15
7742	2.89601e-13	Li	1	6.85924m	-25.209	3.093158758593882e-15
7743	3.4720800000000003e-12	F	3	5721.20A	-25.209	3.093158758593882e-15
7744	5.69097e-11	Ne	7	349.052A	-25.209	3.093158758593882e-15
7745	6.44791e-13	Fe	2	3.08076m	-25.21	3.0860446908623976e-15
7746	3.20987e-12	Fe	2	6188.55A	-25.21	3.0860446908623976e-15
7747	4.14235e-12	Ne	9	4795.46A	-25.213	3.0648005086396653e-15
7748	4.74329e-11	S	3	418.790A	-25.213	3.0648005086396653e-15
7749	1.80954e-11	C	1	1097.76A	-25.214000000000002	3.0577516630731794e-15
7750	1.91891e-10	F	8	103.520A	-25.215999999999998	3.043702570338717e-15
7751	6.92219e-11	Na	6	286.968A	-25.215999999999998	3.043702570338717e-15
7752	1.26492e-11	Si	1	1570.41A	-25.215999999999998	3.043702570338717e-15
7753	2.15782e-11	Ne	9	920.581A	-25.217	3.036702248683799e-15
7754	6.831310000000001e-12	Fe	2	2907.86A	-25.218000000000004	3.0297180273218837e-15
7755	7.41777e-11	Fe	11	267.796A	-25.218000000000004	3.0297180273218837e-15
7756	4.43681e-11	Ar	2	447.720A	-25.22	3.015797737443817e-15
7757	2.72447e-11	Ne	9	729.114A	-25.22	3.015797737443817e-15
7758	1.7343599999999996e-10	Ne	9	114.535A	-25.221	3.0088615951235998e-15
7759	8.26359e-11	Ne	9	240.385A	-25.221	3.0088615951235998e-15
7760	1.56304e-12	N	1	1.27089m	-25.221999999999998	3.001941405488061e-15
7761	8.27462e-11	Ne	9	240.065A	-25.221999999999998	3.001941405488061e-15
7762	8.0166e-13	Ni	2	2.47792m	-25.223000000000003	2.995037131846971e-15
7763	3.656280000000001e-12	Fe	2	5432.97A	-25.223000000000003	2.995037131846971e-15
7764	3.22277e-11	O	2	616.379A	-25.224	2.9881487375946563e-15
7765	3.08274e-11	Ar	7	644.376A	-25.225	2.981276186209462e-15
7766	6.140619999999999e-12	Fe	2	3234.93A	-25.225	2.981276186209462e-15
7767	7.71294e-11	Fe	11	257.547A	-25.228	2.9607532252997723e-15
7768	1.85021e-12	N	1	1.07363m	-25.233	2.9268617633856096e-15
7769	1.6702900000000003e-10	Ne	9	118.928A	-25.233	2.9268617633856096e-15
7770	1.06756e-10	Cl	10	186.073A	-25.233	2.9268617633856096e-15
7771	2.8805e-12	Fe	2	6896.17A	-25.234	2.9201301681296052e-15
7772	4.99364e-11	Fe	10	397.795A	-25.234	2.9201301681296052e-15
7773	2.20746e-11	N	1	899.879A	-25.235	2.913414055113086e-15
7774	2.68316e-12	N	1	7403.39A	-25.236	2.9067133887278415e-15
7775	1.43117e-12	N	1	1.38799m	-25.236	2.9067133887278415e-15
7776	1.2497700000000002e-10	Ne	9	158.945A	-25.237	2.9000281334476533e-15
7777	2.47337e-12	Fe	2	8031.32A	-25.237	2.9000281334476533e-15
7778	3.25757e-11	Mg	10	609.794A	-25.238000000000003	2.893358253827892e-15
7779	3.62645e-12	Fe	2	5477.67A	-25.239	2.8867037145056152e-15
7780	5.4703900000000005e-12	Na	2	3631.27A	-25.239	2.8867037145056152e-15
7781	4.40415e-11	Ar	2	451.040A	-25.24	2.8800644801990687e-15
7782	1.8105799999999998e-10	Ne	9	109.713A	-25.241	2.873440515707672e-15
7783	1.79556e-11	C	1	1106.31A	-25.241	2.873440515707672e-15
7784	4.9254e-12	Mn	1	4033.06A	-25.241999999999997	2.86683178591187e-15
7785	8.84254e-11	Ne	9	224.646A	-25.241999999999997	2.86683178591187e-15
7786	1.18445e-17	Mg	2	16.7710c	-25.243000000000002	2.8602382557727662e-15
7787	7.94951e-11	Fe	11	249.883A	-25.245	2.847096654712301e-15
7788	3.4115e-11	Fe	8	582.280A	-25.246	2.840548514115456e-15
7789	5.04393e-12	Fe	2	3938.29A	-25.249000000000002	2.820994315686273e-15
7790	2.04989e-11	O	1	969.049A	-25.249000000000002	2.820994315686273e-15
7791	1.96181e-11	S	8	1012.56A	-25.250999999999998	2.80803302415201e-15
7792	1.40688e-11	N	1	1411.95A	-25.250999999999998	2.80803302415201e-15
7793	1.59574e-10	Ne	9	124.484A	-25.252	2.80157472741229e-15
7794	3.6104e-11	Ca	7	550.201A	-25.254	2.788702660781305e-15
7795	9.11738e-13	Fe	2	2.17875m	-25.255	2.782288822643647e-15
7796	3.14228e-10	F	8	63.2167A	-25.256	2.7758897359243354e-15
7797	3.6751e-10	Ne	9	54.0514A	-25.256999999999998	2.769505366696095e-15
7798	5.53644e-12	Fe	2	3587.95A	-25.261	2.744114388874441e-15
7799	6.27805e-11	Fe	8	316.411A	-25.261	2.744114388874441e-15
7800	4.88798e-13	Mg	9	4.06394m	-25.261999999999997	2.7378031009164314e-15
7801	6.37621e-11	Ne	2	311.540A	-25.261999999999997	2.7378031009164314e-15
7802	4.12072e-12	Sc	7	4820.63A	-25.265	2.7189561969366825e-15
7803	1.15009e-11	Al	2	1727.21A	-25.266	2.7127027712144695e-15
7804	2.2659e-11	N	1	876.670A	-25.268	2.700239034131367e-15
7805	8.9084e-12	Al	1	2229.86A	-25.27	2.687832562718425e-15
7806	6.1186300000000006e-12	F	7	3246.55A	-25.27	2.687832562718425e-15
7807	1.59771e-11	N	1	1243.31A	-25.271	2.6816507193685022e-15
7808	8.85357e-11	Ne	9	224.367A	-25.272	2.6754830938637647e-15
7809	3.80261e-11	Fe	6	522.390A	-25.273000000000003	2.6693296535040113e-15
7810	9.38761e-11	P	9	211.603A	-25.278000000000002	2.6387740896309304e-15
7811	5.50517e-11	P	9	360.833A	-25.279	2.6327050776380935e-15
7812	1.67859e-11	N	1	1183.40A	-25.279	2.6327050776380935e-15
7813	1.92762e-11	P	4	1030.51A	-25.28	2.6266500239854785e-15
7814	1.42679e-11	S	1	1392.25A	-25.281	2.6206088965698375e-15
7815	3.02881e-12	Fe	2	6558.50A	-25.281	2.6206088965698375e-15
7816	1.16464e-12	N	1	1.70563m	-25.281	2.6206088965698375e-15
7817	5.81798e-12	Ni	7	3414.32A	-25.283	2.6085682924052085e-15
7818	4.30129e-11	Fe	6	461.826A	-25.285	2.5965830097915734e-15
7819	5.71755e-11	N	2	347.430A	-25.287	2.584652794549472e-15
7820	4.17545e-11	Ar	7	475.744A	-25.289	2.572777393667293e-15
7821	8.19597e-12	P	9	2423.69A	-25.289	2.572777393667293e-15
7822	1.7547400000000002e-10	Ne	9	113.205A	-25.29	2.5668601698630944e-15
7823	1.81263e-10	Ne	9	109.589A	-25.29	2.5668601698630944e-15
7824	1.09002e-11	Si	9	1822.39A	-25.291	2.560956555295972e-15
7825	2.58746e-11	O	1	767.719A	-25.291999999999998	2.5550665186655914e-15
7826	1.2229e-11	B	2	1624.38A	-25.291999999999998	2.5550665186655914e-15
7827	4.81052e-11	Cr	12	412.938A	-25.291999999999998	2.5550665186655914e-15
7828	1.92797e-12	P	11	1.03033m	-25.294	2.5433270543732216e-15
7829	3.6468e-11	O	4	544.709A	-25.296	2.5316415280198128e-15
7830	8.69342e-11	F	3	228.500A	-25.296	2.5316415280198128e-15
7831	1.32793e-11	Cr	9	1495.90A	-25.299	2.5142138303253708e-15
7832	3.65438e-12	Fe	2	5435.80A	-25.3	2.5084312989791613e-15
7833	1.21907e-13	Co	2	16.2947m	-25.305999999999997	2.4740143312984155e-15
7834	8.10209e-11	Fe	7	245.177A	-25.305999999999997	2.4740143312984155e-15
7835	1.57496e-11	Si	1	1261.27A	-25.308000000000003	2.462647267979724e-15
7836	7.05792e-12	Mg	9	2814.49A	-25.309	2.4569833364358205e-15
7837	2.76446e-11	O	2	718.567A	-25.311	2.4456945234306512e-15
7838	5.99126e-12	Ni	7	3315.58A	-25.314	2.4288584807541665e-15
7839	1.26663e-12	N	1	1.56829m	-25.314	2.4288584807541665e-15
7840	8.993090000000001e-13	Si	2	2.20886m	-25.316	2.417698889722903e-15
7841	1.22316e-12	B	1	1.62403m	-25.316999999999997	2.4121383365802695e-15
7842	5.33037e-12	Ni	5	3726.65A	-25.318	2.406590572354936e-15
7843	8.83029e-12	P	8	2249.58A	-25.324	2.3735709118271457e-15
7844	7.01998e-13	Fe	2	2.82970m	-25.326999999999998	2.357231364600666e-15
7845	8.32266e-11	Fe	7	238.679A	-25.326999999999998	2.357231364600666e-15
7846	6.35097e-11	Fe	10	312.778A	-25.331	2.3356201375495032e-15
7847	2.1412e-11	S	5	927.725A	-25.331999999999997	2.3302483602983928e-15
7848	5.50542e-12	Cr	10	3608.17A	-25.331999999999997	2.3302483602983928e-15
7849	6.9427800000000004e-12	Fe	2	2861.17A	-25.333000000000002	2.3248889377920813e-15
7850	9.55771e-11	Ne	9	207.837A	-25.334	2.31954184161552e-15
7851	1.85544e-12	N	1	1.07060m	-25.336	2.308884514917632e-15
7852	1.74609e-11	N	6	1137.66A	-25.336	2.308884514917632e-15
7853	4.12032e-11	K	3	482.109A	-25.337	2.30357422789222e-15
7854	3.60223e-11	Ca	7	551.449A	-25.339000000000002	2.292990265715264e-15
7855	1.70145e-11	N	1	1167.50A	-25.34	2.2877165344486243e-15
7856	7.18814e-12	Fe	2	2763.50A	-25.34	2.2877165344486243e-15
7857	4.42918e-11	Ar	2	448.491A	-25.340999999999998	2.2824549324273157e-15
7858	6.24152e-11	Ne	9	318.263A	-25.342	2.2772054317548276e-15
7859	4.7947e-11	Fe	3	414.300A	-25.342	2.2772054317548276e-15
7860	1.99887e-11	S	8	993.782A	-25.346	2.2563278868660036e-15
7861	4.43097e-11	Ar	2	448.310A	-25.346	2.2563278868660036e-15
7862	5.26317e-12	Ni	4	3774.24A	-25.346999999999998	2.2511384767308307e-15
7863	4.24064e-11	Al	3	468.430A	-25.346999999999998	2.2511384767308307e-15
7864	1.68018e-10	Ne	9	118.228A	-25.348000000000003	2.2459610019077305e-15
7865	4.33035e-12	Fe	9	4587.26A	-25.349	2.240795434946321e-15
7866	5.75564e-12	B	2	3451.30A	-25.35	2.235641748459224e-15
7867	1.3081299999999999e-10	Ar	11	151.854A	-25.35	2.235641748459224e-15
7868	6.41658e-11	Ne	2	309.580A	-25.351	2.2304999151221443e-15
7869	2.95315e-12	O	1	6726.54A	-25.351999999999997	2.225369907673575e-15
7870	1.55537e-12	N	1	1.27715m	-25.351999999999997	2.225369907673575e-15
7871	1.36781e-12	N	1	1.45228m	-25.353	2.2202516989146913e-15
7872	9.2512e-11	Ne	9	214.723A	-25.354	2.2151452617093316e-15
7873	5.82187e-13	N	6	3.41204m	-25.354	2.2151452617093316e-15
7874	8.41614e-12	Fe	1	2360.28A	-25.354	2.2151452617093316e-15
7875	5.35611e-11	Ne	9	370.874A	-25.357	2.199896308987126e-15
7876	5.4986e-11	Cl	7	361.264A	-25.358	2.194836687879449e-15
7877	1.86102e-12	N	1	1.06739m	-25.359	2.1897887035774016e-15
7878	1.18113e-11	Si	1	1681.82A	-25.361	2.1797275383961283e-15
7879	2.4976399999999997e-13	C	5	7.95328m	-25.361	2.1797275383961283e-15
7880	8.957139999999999e-13	Fe	9	2.21772m	-25.363000000000003	2.169712600069802e-15
7881	4.9661099999999995e-17	K	9	4.00000c	-25.364	2.1647223995662513e-15
7882	2.90419e-10	F	8	68.3994A	-25.365	2.159743676205371e-15
7883	1.78888e-11	C	1	1110.44A	-25.369	2.139943027164417e-15
7884	4.86359e-12	Fe	2	4084.32A	-25.372	2.1252117629834563e-15
7885	1.19817e-11	C	1	1657.91A	-25.372	2.1252117629834563e-15
7886	4.97146e-10	Ar	11	39.9570A	-25.374000000000002	2.1154473018929098e-15
7887	1.78213e-11	C	1	1114.65A	-25.375	2.1105819081118158e-15
7888	2.69038e-13	Ti	7	7.38351m	-25.378	2.0960527644527204e-15
7889	3.2989699999999996e-12	Fe	2	6021.41A	-25.379	2.0912319768699122e-15
7890	8.0328e-11	Fe	11	247.292A	-25.38	2.086422276790887e-15
7891	3.1455e-10	Mg	10	63.1520A	-25.38	2.086422276790887e-15
7892	1.00643e-11	Fe	7	1973.75A	-25.381	2.081623638715059e-15
7893	8.059460000000001e-12	F	6	2464.74A	-25.381999999999998	2.0768360372005614e-15
7894	8.85458e-11	Ne	9	224.341A	-25.381999999999998	2.0768360372005614e-15
7895	1.78368e-11	C	1	1113.68A	-25.381999999999998	2.0768360372005614e-15
7896	1.7380799999999998e-10	Ne	9	114.290A	-25.384	2.0672938423803048e-15
7897	5.62823e-11	Fe	10	352.944A	-25.385	2.0625391984827956e-15
7898	4.25937e-12	Fe	2	4663.71A	-25.386	2.0577954899628143e-15
7899	1.43345e-12	N	1	1.38578m	-25.386999999999997	2.053062691669673e-15
7900	2.6088499999999998e-14	O	4	76.1425m	-25.388	2.0483407785105134e-15
7901	1.48442e-12	K	1	1.33819m	-25.39	2.0389295075114143e-15
7902	2.51517e-11	Na	8	789.785A	-25.393	2.0248936155085757e-15
7903	2.43125e-11	O	7	817.048A	-25.394000000000002	2.020236489426781e-15
7904	4.429169999999999e-12	Fe	2	4484.92A	-25.396	2.010954345906654e-15
7905	8.18823e-12	Mn	6	2425.98A	-25.397	2.00632927925532e-15
7906	1.13982e-13	S	1	17.4278m	-25.398000000000003	2.0017148499620687e-15
7907	4.54721e-11	Ar	2	436.849A	-25.399	1.9971110335617192e-15
7908	7.54259e-11	Ne	9	263.364A	-25.4	1.9925178056452637e-15
7909	4.5045599999999995e-12	Fe	2	4409.85A	-25.401	1.9879351418598475e-15
7910	1.82592e-12	N	1	1.08792m	-25.401	1.9879351418598475e-15
7911	3.46496e-12	F	3	5732.95A	-25.401999999999997	1.983363017908677e-15
7912	1.16586e-12	Na	1	1.70384m	-25.406	1.9651794364628375e-15
7913	6.73354e-12	Ti	1	2950.08A	-25.406	1.9651794364628375e-15
7914	4.73211e-12	Fe	2	4197.80A	-25.408	1.9561502571229186e-15
7915	1.25258e-11	Si	1	1585.88A	-25.41	1.9471625630937403e-15
7916	4.32025e-11	V	8	459.799A	-25.410999999999998	1.9426842134715215e-15
7917	6.03773e-11	Ne	9	329.005A	-25.412	1.9382161637675986e-15
7918	4.95471e-11	Fe	3	400.921A	-25.412	1.9382161637675986e-15
7919	7.83888e-12	Cr	10	2534.09A	-25.413	1.9337583902928323e-15
7920	3.7687699999999995e-12	Be	2	5270.81A	-25.415	1.924873577546458e-15
7921	2.46426e-13	Ni	2	8.06101m	-25.415	1.924873577546458e-15
7922	1.10193e-10	P	8	180.269A	-25.416999999999998	1.9160295868065642e-15
7923	7.81352e-12	Fe	2	2542.32A	-25.416999999999998	1.9160295868065642e-15
7924	1.86793e-11	Cr	2	1063.45A	-25.418000000000003	1.9116228410427885e-15
7925	6.42375e-11	Mn	10	309.234A	-25.418000000000003	1.9116228410427885e-15
7926	6.00872e-12	Sc	7	3305.94A	-25.419	1.907226230513051e-15
7927	8.84837e-12	S	10	2244.98A	-25.419	1.907226230513051e-15
7928	9.88908e-11	F	8	200.873A	-25.42	1.9028397319069135e-15
7929	9.51291e-11	O	5	208.816A	-25.421	1.898463321967628e-15
7930	1.81686e-11	C	1	1093.34A	-25.423000000000002	1.8897406753297424e-15
7931	4.99135e-12	Fe	2	3979.78A	-25.424	1.885394392384569e-15
7932	4.06694e-11	Ne	9	488.437A	-25.425	1.8810581056127633e-15
7933	1.27551e-11	Si	1	1557.37A	-25.426	1.8767317920237955e-15
7934	4.40737e-11	Ar	2	450.710A	-25.429000000000002	1.8638124612405936e-15
7935	1.82403e-11	Al	8	1089.04A	-25.429000000000002	1.8638124612405936e-15
7936	2.78276e-10	S	9	71.3840A	-25.430999999999997	1.8552490208461895e-15
7937	1.26627e-10	Ne	9	156.874A	-25.432	1.8509820665049675e-15
7938	6.43798e-11	Ni	13	308.551A	-25.432	1.8509820665049675e-15
7939	1.18782e-13	Fe	2	16.7235m	-25.434	1.8424775764195587e-15
7940	3.11613e-11	Ar	7	637.471A	-25.434	1.8424775764195587e-15
7941	1.42339e-11	Ne	9	1395.57A	-25.435	1.838239995585427e-15
7942	1.95611e-12	N	1	1.01551m	-25.435	1.838239995585427e-15
7943	4.92367e-12	Mn	1	4034.48A	-25.436	1.8340121609167455e-15
7944	9.54604e-11	P	9	208.091A	-25.436	1.8340121609167455e-15
7945	6.0434e-11	Al	6	328.697A	-25.438000000000002	1.8255856404650987e-15
7946	2.2214499999999998e-13	Ni	4	8.94211m	-25.439	1.8213869100055756e-15
7947	3.64998e-11	O	4	544.234A	-25.44	1.8171978363581207e-15
7948	5.33155e-12	Cr	10	3725.83A	-25.441999999999997	1.8088485707103665e-15
7949	1.01115e-11	S	4	1964.54A	-25.444000000000003	1.8005376664536406e-15
7950	9.768350000000001e-14	Na	1	20.3355m	-25.445999999999998	1.7922649473334497e-15
7951	8.44704e-12	Ne	9	2351.65A	-25.445999999999998	1.7922649473334497e-15
7952	3.45889e-11	Ne	9	574.301A	-25.447	1.788142852341503e-15
7953	5.74429e-12	Fe	2	3458.12A	-25.451	1.7717490601316268e-15
7954	6.81302e-11	S	11	291.566A	-25.451999999999998	1.7676741503708824e-15
7955	9.91003e-11	O	5	200.448A	-25.451999999999998	1.7676741503708824e-15
7956	1.7570099999999998e-12	S	1	1.13059m	-25.453000000000003	1.7636086126424877e-15
7957	1.80856e-11	S	4	1098.36A	-25.455	1.7555055671121619e-15
7958	2.0424099999999997e-10	F	7	97.2600A	-25.455	1.7555055671121619e-15
7959	5.74166e-11	N	2	345.970A	-25.455	1.7555055671121619e-15
7960	1.03555e-11	Fe	10	1918.25A	-25.458000000000002	1.7434207517913658e-15
7961	8.38703e-11	Ne	9	236.847A	-25.459	1.7394109953318188e-15
7962	1.36015e-12	N	1	1.46046m	-25.463	1.7234639794724854e-15
7963	3.05986e-11	Si	10	649.195A	-25.463	1.7234639794724854e-15
7964	4.31667e-11	Fe	3	460.181A	-25.463	1.7234639794724854e-15
7965	9.0803e-12	P	2	2187.64A	-25.464000000000002	1.7195001223155655e-15
7966	4.51e-14	O	1	44.0453m	-25.464000000000002	1.7195001223155655e-15
7967	3.8068e-11	Ne	4	521.815A	-25.465999999999998	1.7115997368895454e-15
7968	1.47712e-12	N	1	1.34481m	-25.465999999999998	1.7115997368895454e-15
7969	6.36108e-11	P	10	312.281A	-25.467	1.7076631667333602e-15
7970	8.96598e-11	Ne	9	221.554A	-25.469	1.6998171671780412e-15
7971	9.31393e-13	Fe	2	2.13277m	-25.471	1.6920072167161525e-15
7972	2.15621e-11	Ne	9	921.266A	-25.471	1.6920072167161525e-15
7973	5.44174e-11	P	9	365.039A	-25.471999999999998	1.6881157081059352e-15
7974	1.18262e-11	P	1	1679.70A	-25.471999999999998	1.6881157081059352e-15
7975	3.13859e-11	F	8	632.911A	-25.473000000000003	1.6842331497171279e-15
7976	1.02174e-11	S	4	1944.18A	-25.474	1.6803595209648475e-15
7977	1.79575e-11	N	6	1106.19A	-25.474	1.6803595209648475e-15
7978	4.114430000000001e-12	Be	2	4827.99A	-25.476999999999997	1.6687920073871159e-15
7979	9.40552e-11	F	3	211.200A	-25.476999999999997	1.6687920073871159e-15
7980	5.20342e-11	Ne	9	381.757A	-25.48	1.6573041240127161e-15
7981	4.97307e-11	Fe	3	399.441A	-25.48	1.6573041240127161e-15
7982	4.41031e-11	Fe	3	450.410A	-25.480999999999998	1.6534924303008766e-15
7983	2.59033e-10	F	8	76.6871A	-25.482	1.649689503241289e-15
7984	2.57463e-11	N	3	771.545A	-25.482	1.649689503241289e-15
7985	2.82842e-10	F	8	70.2316A	-25.484	1.642109868474319e-15
7986	6.61793e-12	Fe	9	3001.61A	-25.487	1.630805663652248e-15
7987	7.93334e-11	P	9	250.392A	-25.488000000000003	1.6270549147080112e-15
7988	5.9065e-12	Ti	3	3363.15A	-25.488000000000003	1.6270549147080112e-15
7989	2.03583e-12	Ni	2	9757.43A	-25.489	1.6233127922469906e-15
7990	2.75895e-17	B	3	7.20000c	-25.489	1.6233127922469906e-15
7991	4.815880000000001e-12	Fe	2	4124.79A	-25.494	1.6047308843719626e-15
7992	6.87581e-11	Cr	7	288.903A	-25.494	1.6047308843719626e-15
7993	8.10534e-11	Fe	7	245.079A	-25.496	1.5973578156951626e-15
7994	8.524180000000001e-13	N	6	2.33037m	-25.496	1.5973578156951626e-15
7995	3.45729e-11	Ne	9	574.568A	-25.496	1.5973578156951626e-15
7996	3.01451e-12	Si	1	6589.61A	-25.498	1.5900186231917577e-15
7997	2.48769e-11	C	1	798.512A	-25.499000000000002	1.5863616818374607e-15
7998	9.548e-13	Ni	2	2.08048m	-25.500999999999998	1.5790730119799047e-15
7999	1.61896e-11	S	1	1226.99A	-25.500999999999998	1.5790730119799047e-15
8000	3.08805e-12	Fe	2	6432.68A	-25.502	1.575441244832818e-15
8001	2.43625e-13	Cr	4	8.15372m	-25.503	1.571817830518381e-15
8002	1.5066e-11	N	1	1318.50A	-25.503	1.571817830518381e-15
8003	6.38257e-11	Ar	3	311.230A	-25.505	1.5645959835877246e-15
8004	2.6095e-12	V	4	7612.37A	-25.505	1.5645959835877246e-15
8005	4.16159e-11	Ca	11	477.328A	-25.505	1.5645959835877246e-15
8006	4.33969e-11	Ar	2	457.739A	-25.506999999999998	1.557407318029666e-15
8007	4.84952e-11	Na	4	409.617A	-25.506999999999998	1.557407318029666e-15
8008	9.05661e-12	Al	1	2193.36A	-25.508000000000003	1.5538253805958922e-15
8009	7.1326e-12	Fe	2	2785.02A	-25.508000000000003	1.5538253805958922e-15
8010	3.24252e-11	K	2	612.624A	-25.511999999999997	1.539579823879593e-15
8011	1.4607399999999999e-12	Sc	2	1.35989m	-25.513	1.5360388885445684e-15
8012	1.22322e-11	B	2	1623.95A	-25.513	1.5360388885445684e-15
8013	1.2815e-10	Ne	9	155.010A	-25.517	1.5219563993675474e-15
8014	3.4950099999999997e-12	Fe	4	5683.66A	-25.518	1.5184559967841412e-15
8015	2.3171799999999999e-10	S	8	85.7270A	-25.518	1.5184559967841412e-15
8016	2.91966e-11	Si	4	680.368A	-25.518	1.5184559967841412e-15
8017	1.03055e-12	Li	1	1.92757m	-25.518	1.5184559967841412e-15
8018	4.2845699999999996e-13	Fe	2	4.63628m	-25.519000000000002	1.5149636449032724e-15
8019	2.11797e-12	Fe	2	9379.02A	-25.52	1.511479325208851e-15
8020	6.44826e-11	Ni	13	308.059A	-25.522	1.5045347085277244e-15
8021	3.79932e-11	Mn	6	522.843A	-25.522	1.5045347085277244e-15
8022	1.80597e-13	Ni	3	10.9993m	-25.529	1.4804788621943663e-15
8023	1.13732e-11	Fe	8	1746.61A	-25.53	1.4770738552992562e-15
8024	3.51947e-11	K	8	564.417A	-25.53	1.4770738552992562e-15
8025	6.38854e-11	Mn	10	310.939A	-25.533	1.466905750400671e-15
8026	1.12016e-11	P	2	1773.36A	-25.534000000000002	1.4635319607964158e-15
8027	8.643139999999999e-12	Fe	1	2298.29A	-25.534000000000002	1.4635319607964158e-15
8028	9.34577e-12	Ni	13	2125.50A	-25.534000000000002	1.4635319607964158e-15
8029	4.59059e-10	Ar	10	43.2721A	-25.535	1.4601659306929385e-15
8030	6.7004199999999994e-12	Fe	2	2964.66A	-25.535	1.4601659306929385e-15
8031	2.07705e-11	O	7	956.380A	-25.535	1.4601659306929385e-15
8032	2.69936e-11	Ne	1	735.896A	-25.535999999999998	1.4568076422438706e-15
8033	3.98612e-12	Sc	7	4983.41A	-25.543000000000003	1.4335148989256448e-15
8034	7.8721e-11	Fe	7	252.340A	-25.544	1.4302179061487043e-15
8035	3.55374e-11	Ca	11	558.973A	-25.546999999999997	1.4203723553352746e-15
8036	7.04796e-12	Cr	5	2818.47A	-25.546999999999997	1.4203723553352746e-15
8037	1.33625e-12	Fe	7	1.48658m	-25.548000000000002	1.4171055895697784e-15
8038	7.17245e-11	Cl	10	276.955A	-25.548000000000002	1.4171055895697784e-15
8039	1.00999e-10	Fe	8	196.680A	-25.549	1.4138463371570725e-15
8040	5.04931e-11	Fe	3	393.410A	-25.549	1.4138463371570725e-15
8041	8.07972e-12	P	9	2458.56A	-25.55	1.4105945808168904e-15
8042	5.07367e-11	Fe	11	391.520A	-25.551	1.407350303308767e-15
8043	3.92448e-11	Ca	9	506.167A	-25.551	1.407350303308767e-15
8044	3.17861e-11	Mg	10	624.943A	-25.552	1.4041134874318426e-15
8045	1.5977e-11	N	1	1243.31A	-25.555	1.3944476381728475e-15
8046	2.80702e-12	Cl	10	7076.71A	-25.557	1.3880407332502979e-15
8047	9.40815e-11	P	9	211.141A	-25.558000000000003	1.3848483281521108e-15
8048	2.29284e-11	N	1	866.371A	-25.558000000000003	1.3848483281521108e-15
8049	1.82208e-11	C	1	1090.21A	-25.559	1.3816632653819245e-15
8050	4.29632e-11	Al	3	462.359A	-25.561	1.3753150993167716e-15
8051	6.46272e-11	Ne	2	307.370A	-25.565	1.3627061346964226e-15
8052	6.75049e-11	F	8	294.267A	-25.566	1.3595719975580132e-15
8053	4.30173e-11	Ne	9	461.778A	-25.566999999999997	1.3564450687349932e-15
8054	4.25347e-12	Fe	2	4670.18A	-25.566999999999997	1.3564450687349932e-15
8055	1.14649e-13	F	6	17.3263m	-25.568	1.3533253316486754e-15
8056	4.40887e-11	Fe	8	450.557A	-25.569000000000003	1.3502127697585579e-15
8057	2.87937e-10	Mg	9	68.9890A	-25.569000000000003	1.3502127697585579e-15
8058	7.0108899999999994e-12	Fe	2	2833.37A	-25.569000000000003	1.3502127697585579e-15
8059	4.44962e-11	Ar	2	446.431A	-25.572	1.3409179704301137e-15
8060	5.32117e-13	K	1	3.73310m	-25.572	1.3409179704301137e-15
8061	1.9553400000000003e-10	F	8	101.591A	-25.574	1.3347570119901422e-15
8062	8.57367e-12	Ca	2	2316.92A	-25.574	1.3347570119901422e-15
8063	7.79435e-11	Fe	7	254.857A	-25.575	1.3316871560501725e-15
8064	5.29725e-11	Ne	9	374.996A	-25.578000000000003	1.3225198861494477e-15
8065	6.7445399999999995e-12	Fe	2	2945.26A	-25.578000000000003	1.3225198861494477e-15
8066	7.3388e-11	Ne	9	270.677A	-25.579	1.319478174817907e-15
8067	7.75817e-11	Fe	7	256.046A	-25.58	1.3164434592282991e-15
8068	3.83579e-12	Fe	2	5178.71A	-25.581	1.313415723290853e-15
8069	4.30276e-11	V	7	461.668A	-25.585	1.3013742555610131e-15
8070	4.34529e-11	Ar	2	457.149A	-25.586	1.2983811778302574e-15
8071	6.0618e-12	F	7	3276.99A	-25.587	1.2953949839872462e-15
8072	4.8093e-11	Na	4	413.043A	-25.587	1.2953949839872462e-15
8073	1.1021799999999999e-12	Fe	2	1.80229m	-25.588	1.2924156581994873e-15
8074	2.49352e-11	O	2	796.645A	-25.589000000000002	1.289443184670892e-15
8075	1.7036400000000002e-12	B	1	1.16600m	-25.589000000000002	1.289443184670892e-15
8076	4.88068e-11	Ne	9	407.002A	-25.59	1.2864775476417124e-15
8077	1.1167100000000001e-10	Ni	13	177.883A	-25.592	1.2805667202236709e-15
8078	4.57695e-11	N	2	434.011A	-25.596999999999998	1.2659081941917992e-15
8079	2.57082e-11	Al	8	772.691A	-25.598000000000003	1.2629966861386373e-15
8080	1.28278e-11	Si	1	1548.55A	-25.604	1.2456677219587481e-15
8081	4.32217e-11	O	4	459.595A	-25.604	1.2456677219587481e-15
8082	7.8482e-12	Fe	2	2531.09A	-25.607	1.237092605677178e-15
8083	5.2964e-11	Ne	9	375.056A	-25.608	1.2342473716385258e-15
8084	4.30334e-11	Ne	9	461.606A	-25.613000000000003	1.2201190588054506e-15
8085	7.43285e-11	Ne	9	267.252A	-25.618000000000002	1.2061524714320425e-15
8086	9.09412e-11	Ar	11	218.432A	-25.62	1.200610704215391e-15
8087	6.42744e-11	Al	7	309.057A	-25.62	1.200610704215391e-15
8088	2.95183e-11	O	2	672.954A	-25.622	1.195094399106235e-15
8089	4.2324799999999994e-13	Ti	3	4.69334m	-25.623	1.1923457582622632e-15
8090	3.10794e-11	Ca	7	639.151A	-25.625	1.186867427130374e-15
8091	5.7221599999999995e-12	Fe	9	3471.49A	-25.625	1.186867427130374e-15
8092	8.41319e-11	Ne	9	236.111A	-25.625999999999998	1.1841377077968901e-15
8093	9.467819999999999e-12	S	9	2098.10A	-25.625999999999998	1.1841377077968901e-15
8094	4.82557e-11	Fe	6	411.650A	-25.627	1.181414266643646e-15
8095	5.45336e-11	P	9	364.261A	-25.629	1.1759861611534599e-15
8096	1.79969e-11	C	1	1103.77A	-25.631	1.170582995542583e-15
8097	4.05948e-11	Ne	9	489.335A	-25.631999999999998	1.1678907293624369e-15
8098	8.56093e-12	Fe	9	2320.36A	-25.631999999999998	1.1678907293624369e-15
8099	8.68606e-11	S	10	228.694A	-25.631999999999998	1.1678907293624369e-15
8100	3.29712e-11	F	2	602.479A	-25.633000000000003	1.1652046552226588e-15
8101	2.47032e-11	Cl	10	804.125A	-25.635	1.1598510261318556e-15
8102	4.51191e-11	Na	4	440.268A	-25.635	1.1598510261318556e-15
8103	4.42307e-12	B	4	4491.10A	-25.635	1.1598510261318556e-15
8104	1.73915e-12	O	7	1.14220m	-25.636	1.1571834427964127e-15
8105	2.0132400000000002e-10	F	8	98.6690A	-25.636999999999997	1.154521994732389e-15
8106	6.16037e-11	Mg	6	322.455A	-25.636999999999997	1.154521994732389e-15
8107	8.49673e-13	Na	1	2.33790m	-25.639	1.1492174480081047e-15
8108	4.44853e-11	Ar	2	446.540A	-25.641	1.143937273462167e-15
8109	3.3615199999999996e-12	Fe	2	5909.37A	-25.641	1.143937273462167e-15
8110	5.92456e-11	Fe	9	335.290A	-25.642	1.1413062907421985e-15
8111	1.6286700000000002e-12	N	1	1.21967m	-25.643	1.1386813591145698e-15
8112	7.25233e-12	Na	1	2739.04A	-25.645	1.133449593499845e-15
8113	5.90456e-11	Fe	10	336.426A	-25.646	1.1308427317744396e-15
8114	1.25955e-12	N	1	1.57711m	-25.647	1.1282418656646349e-15
8115	6.13178e-11	Ne	9	323.959A	-25.647	1.1282418656646349e-15
8116	8.79706e-11	Al	8	225.808A	-25.648000000000003	1.1256469813808705e-15
8117	1.0453799999999999e-10	Mg	10	190.021A	-25.651	1.1178980820659313e-15
8118	1.79876e-11	C	1	1104.34A	-25.651	1.1178980820659313e-15
8119	5.79115e-12	Ne	9	3430.14A	-25.651	1.1178980820659313e-15
8120	8.95579e-12	Si	1	2218.06A	-25.651999999999997	1.1153269878242957e-15
8121	1.18622e-11	P	1	1674.60A	-25.651999999999997	1.1153269878242957e-15
8122	2.8092e-15	He	1	707.121m	-25.66	1.0949699760911707e-15
8123	1.36073e-12	N	1	1.45984m	-25.66	1.0949699760911707e-15
8124	1.01178e-10	F	8	196.332A	-25.663	1.0874322557952276e-15
8125	4.6461e-11	Cr	10	427.551A	-25.67	1.0700454164653822e-15
8126	1.49672e-10	Ne	9	132.720A	-25.671	1.0675843803005482e-15
8127	5.98618e-12	Fe	2	3318.38A	-25.671	1.0675843803005482e-15
8128	6.89658e-12	V	9	2880.34A	-25.673000000000002	1.0626792756310326e-15
8129	1.267e-11	Si	1	1567.83A	-25.673000000000002	1.0626792756310326e-15
8130	8.544819999999999e-12	O	1	2324.74A	-25.674	1.0602351811199915e-15
8131	5.75121e-12	Fe	10	3453.96A	-25.676	1.0553638429535196e-15
8132	1.27687e-11	Si	1	1555.71A	-25.679000000000002	1.0480987693603214e-15
8133	7.89936e-13	Fe	2	2.51469m	-25.68	1.0456882090831379e-15
8134	5.69342e-11	Fe	10	348.902A	-25.680999999999997	1.043283192940744e-15
8135	1.02544e-10	Fe	10	193.715A	-25.684	1.0361012819572775e-15
8136	2.26159e-11	N	1	878.341A	-25.684	1.0361012819572775e-15
8137	4.01351e-11	Ar	2	494.939A	-25.684	1.0361012819572775e-15
8138	6.12753e-10	Ca	12	32.4184A	-25.689	1.0242411286568906e-15
8139	1.9037499999999998e-10	Al	6	104.344A	-25.689	1.0242411286568906e-15
8140	1.91745e-12	N	1	1.03598m	-25.69	1.0218854394306609e-15
8141	4.88229e-11	Ne	9	406.868A	-25.69	1.0218854394306609e-15
8142	1.05134e-11	Si	9	1889.43A	-25.69	1.0218854394306609e-15
8143	3.48311e-11	Ne	9	570.308A	-25.69	1.0218854394306609e-15
8144	8.7748e-12	Ca	1	2263.81A	-25.693	1.014850829546267e-15
8145	2.15782e-11	Ne	9	920.581A	-25.694000000000003	1.012516737408679e-15
8146	2.547e-11	Na	8	779.917A	-25.695	1.0101880135340479e-15
8147	1.8591e-12	N	1	1.06850m	-25.695999999999998	1.0078646455757033e-15
8148	8.2773e-11	Ne	9	239.987A	-25.697	1.0055466212153713e-15
8149	1.14472e-12	Sc	9	1.73531m	-25.699	1.000926554157299e-15
8150	3.86008e-12	Fe	2	5146.13A	-25.7	9.98624486964431e-16
8151	1.14967e-13	Ni	4	17.2784m	-25.701999999999998	9.940362242242864e-16
8152	1.64042e-12	N	1	1.21093m	-25.703000000000003	9.917500043504896e-16
8153	4.64115e-12	Fe	2	4280.08A	-25.703000000000003	9.917500043504896e-16
8154	8.18325e-11	Ne	9	242.745A	-25.704	9.894690426365063e-16
8155	4.61652e-11	Ar	2	430.291A	-25.706	9.8492284534201e-16
8156	3.10181e-11	Ca	7	640.416A	-25.708000000000002	9.803975359267112e-16
8157	7.73256e-13	Fe	4	2.56894m	-25.708000000000002	9.803975359267112e-16
8158	5.6048e-11	Ca	7	354.419A	-25.708000000000002	9.803975359267112e-16
8159	9.15532e-12	Al	1	2169.72A	-25.711	9.736485267611637e-16
8160	2.44545e-12	Fe	2	8123.04A	-25.711	9.736485267611637e-16
8161	4.9065e-11	Ne	9	404.860A	-25.712	9.714091972903453e-16
8162	9.85769e-13	Fe	2	2.01512m	-25.713	9.691750181343901e-16
8163	5.9965199999999996e-12	Fe	2	3312.66A	-25.713	9.691750181343901e-16
8164	4.0502e-12	F	2	4904.56A	-25.714000000000002	9.669459774479024e-16
8165	1.22681e-11	Si	1	1619.19A	-25.715	9.647220634127387e-16
8166	6.307630000000001e-12	Na	2	3149.27A	-25.715999999999998	9.6250326423792e-16
8167	4.32756e-11	Ne	9	459.023A	-25.717	9.602895681595859e-16
8168	3.76915e-12	Be	2	5270.27A	-25.717	9.602895681595859e-16
8169	8.85625e-11	Ne	9	224.299A	-25.719	9.558774383722048e-16
8170	6.990289999999999e-12	Na	2	2841.72A	-25.719	9.558774383722048e-16
8171	3.26497e-12	Fe	2	6084.11A	-25.72	9.536789812704926e-16
8172	1.4306299999999998e-14	Al	7	138.851m	-25.72	9.536789812704926e-16
8173	7.10195e-12	Fe	2	2797.04A	-25.721	9.514855804797955e-16
8174	8.93525e-12	Ca	1	2223.16A	-25.721999999999998	9.492972243709363e-16
8175	9.73425e-14	F	2	20.4068m	-25.721999999999998	9.492972243709363e-16
8176	1.42349e-11	F	8	1395.48A	-25.721999999999998	9.492972243709363e-16
8177	2.6368599999999997e-12	Fe	2	7533.37A	-25.721999999999998	9.492972243709363e-16
8178	3.47737e-11	Sc	7	571.249A	-25.721999999999998	9.492972243709363e-16
8179	5.77762e-11	Cl	7	343.817A	-25.724	9.449355998155927e-16
8180	3.04871e-12	Fe	2	6515.70A	-25.725	9.427623082442166e-16
8181	5.496e-11	Cl	7	361.435A	-25.726999999999997	9.384307089011335e-16
8182	1.4263700000000001e-12	N	1	1.39266m	-25.726999999999997	9.384307089011335e-16
8183	1.47573e-12	Fe	2	1.34608m	-25.728	9.362723781636946e-16
8184	1.43063e-12	Mn	12	1.38851m	-25.729	9.341190114492168e-16
8185	3.19818e-13	K	1	6.21117m	-25.729	9.341190114492168e-16
8186	2.31112e-11	Cr	5	859.516A	-25.730999999999998	9.298271244476058e-16
8187	1.2948799999999998e-12	Fe	4	1.53408m	-25.730999999999998	9.298271244476058e-16
8188	2.5104e-12	Fe	1	7912.87A	-25.732	9.27688581405315e-16
8189	6.43773e-11	Al	6	308.563A	-25.733	9.255549568755343e-16
8190	3.19249e-11	Fe	8	622.224A	-25.735	9.213024181304679e-16
8191	4.57843e-12	Fe	2	4338.70A	-25.735	9.213024181304679e-16
8192	5.49977e-11	Cl	7	361.187A	-25.736	9.191834813686378e-16
8193	7.52032e-11	Fe	7	264.144A	-25.736	9.191834813686378e-16
8194	2.02995e-12	Fe	9	9785.69A	-25.736	9.191834813686378e-16
8195	3.25844e-11	Mg	6	609.631A	-25.737	9.170694180261318e-16
8196	7.51613e-11	Fe	7	264.291A	-25.737	9.170694180261318e-16
8197	3.108e-12	Fe	9	6391.40A	-25.738000000000003	9.149602168943735e-16
8198	3.57513e-11	Cl	6	555.630A	-25.739	9.128558667906184e-16
8199	2.18204e-11	Ne	9	910.363A	-25.74	9.107563565577973e-16
8200	8.48237e-11	Ne	9	234.185A	-25.741	9.086616750645079e-16
8201	8.58191e-12	Ca	2	2314.69A	-25.741	9.086616750645079e-16
8202	2.65578e-12	Fe	2	7479.69A	-25.743000000000002	9.04486753898919e-16
8203	5.07458e-12	Fe	2	3914.50A	-25.743000000000002	9.04486753898919e-16
8204	3.30519e-11	Si	2	601.008A	-25.745	9.003310147536835e-16
8205	1.62683e-10	Ne	9	122.106A	-25.746	8.98260310881179e-16
8206	2.76884e-10	S	9	71.7430A	-25.747	8.961943694954164e-16
8207	9.88447e-13	Fe	4	2.00966m	-25.748	8.941331796429874e-16
8208	3.77012e-11	Fe	6	526.892A	-25.748	8.941331796429874e-16
8209	2.4792400000000002e-12	Fe	2	8012.32A	-25.749000000000002	8.920767303956687e-16
8210	5.19074e-12	Fe	2	3826.90A	-25.75	8.90025010850378e-16
8211	4.47346e-11	Ca	11	444.051A	-25.753	8.838981217715259e-16
8212	8.7622e-11	Ne	9	226.706A	-25.754	8.818652125040838e-16
8213	7.72739e-12	Zn	2	2570.65A	-25.754	8.818652125040838e-16
8214	3.50145e-12	Fe	2	5673.21A	-25.754	8.818652125040838e-16
8215	6.24901e-11	Fe	10	317.882A	-25.754	8.818652125040838e-16
8216	1.5966299999999998e-12	Mn	5	1.24415m	-25.754	8.818652125040838e-16
8217	9.57556e-11	Fe	10	207.449A	-25.755	8.798369787982187e-16
8218	7.1517e-12	Fe	2	2777.59A	-25.755	8.798369787982187e-16
8219	2.63307e-11	O	1	754.421A	-25.756	8.778134099004228e-16
8220	5.23821e-11	P	10	379.222A	-25.758000000000003	8.737802236386924e-16
8221	6.423e-12	Al	1	3092.71A	-25.759	8.717705848912132e-16
8222	3.46481e-12	F	3	5733.21A	-25.76	8.697655681845855e-16
8223	6.5129400000000005e-15	F	9	305.000m	-25.763	8.637781441280636e-16
8224	1.28798e-11	Si	1	1542.30A	-25.765	8.598094440549247e-16
8225	1.3055500000000002e-10	Ni	12	152.154A	-25.765	8.598094440549247e-16
8226	3.99603e-11	K	3	497.104A	-25.766	8.578319372088371e-16
8227	4.4661499999999996e-13	Ti	3	4.44778m	-25.766	8.578319372088371e-16
8228	1.70327e-12	Fe	2	1.16626m	-25.766	8.578319372088371e-16
8229	3.09049e-11	Si	2	642.760A	-25.766	8.578319372088371e-16
8230	3.41196e-11	Si	2	582.201A	-25.767	8.558589785022788e-16
8231	5.87975e-12	Ti	3	3378.45A	-25.767	8.558589785022788e-16
8232	2.99715e-10	F	8	66.2778A	-25.767	8.558589785022788e-16
8233	3.93915e-12	Sc	7	5042.83A	-25.771	8.480124162233477e-16
8234	6.3402e-11	Al	6	313.310A	-25.773000000000003	8.441161530900735e-16
8235	6.44449e-11	Ne	2	308.240A	-25.773000000000003	8.441161530900735e-16
8236	1.38052e-12	N	1	1.43891m	-25.775	8.402377916597991e-16
8237	6.8007e-12	Na	2	2920.94A	-25.776	8.383052983651003e-16
8238	6.55086e-13	Be	2	3.03234m	-25.778000000000002	8.344536353871043e-16
8239	6.702780000000001e-12	Si	2	2963.61A	-25.779	8.325344452826802e-16
8240	3.05192e-12	Ca	1	6508.85A	-25.78	8.306196691930016e-16
8241	8.986940000000001e-13	Fe	2	2.21037m	-25.78	8.306196691930016e-16
8242	7.602160000000001e-12	Si	2	2613.00A	-25.781999999999996	8.26803318473456e-16
8243	1.42694e-11	Ar	11	1392.10A	-25.781999999999996	8.26803318473456e-16
8244	3.26579e-11	Fe	10	608.259A	-25.783	8.249017236096569e-16
8245	6.21115e-11	Mg	6	319.819A	-25.784000000000002	8.230045022926865e-16
8246	3.7613e-12	Ni	2	5281.27A	-25.785	8.211116444636664e-16
8247	1.17234e-09	F	8	16.9443A	-25.787	8.173389791495566e-16
8248	6.90973e-12	Fe	2	2874.85A	-25.789	8.135836476580309e-16
8249	1.1871500000000001e-10	Ni	13	167.329A	-25.79	8.117124571934074e-16
8250	1.77105e-10	Al	6	112.162A	-25.791999999999998	8.079829772220393e-16
8251	2.10818e-11	N	1	942.258A	-25.793000000000003	8.061246679419563e-16
8252	3.24187e-11	Ca	11	612.746A	-25.794	8.042706326546288e-16
8253	2.50705e-11	Al	2	792.343A	-25.796	8.005753447611595e-16
8254	6.91084e-11	V	6	287.439A	-25.796999999999997	7.987340725629757e-16
8255	3.34817e-11	Fe	8	593.293A	-25.796999999999997	7.987340725629757e-16
8256	2.30906e-11	N	1	860.282A	-25.803	7.877750302435266e-16
8257	3.89448e-12	Fe	2	5100.66A	-25.805	7.841555327586716e-16
8258	4.37668e-11	Ar	2	453.871A	-25.805	7.841555327586716e-16
8259	4.53013e-13	V	4	4.38496m	-25.805999999999997	7.823520250801391e-16
8260	3.76437e-12	K	12	5276.97A	-25.805999999999997	7.823520250801391e-16
8261	5.0541800000000006e-12	Fe	2	3930.30A	-25.805999999999997	7.823520250801391e-16
8262	5.11565e-12	Fe	2	3883.08A	-25.807	7.805526653541564e-16
8263	1.16285e-12	N	1	1.70825m	-25.809	7.769663516216964e-16
8264	5.35275e-12	Na	2	3711.07A	-25.811	7.733965155040899e-16
8265	1.25183e-11	Si	1	1586.83A	-25.811	7.733965155040899e-16
8266	5.92179e-12	Fe	9	3354.47A	-25.815	7.663059736302045e-16
8267	3.84307e-12	Fe	1	5168.90A	-25.816	7.64543518798463e-16
8268	6.34163e-11	Fe	9	313.239A	-25.819000000000003	7.592804382349591e-16
8269	2.6560900000000002e-12	Zn	2	7478.82A	-25.82	7.575341416862389e-16
8270	9.53492e-12	Fe	1	2083.34A	-25.822	7.540535884632235e-16
8271	1.71127e-10	Ne	9	116.080A	-25.822	7.540535884632235e-16
8272	4.7727e-11	Ne	5	416.210A	-25.823	7.523193133353813e-16
8273	5.03508e-12	Fe	2	3945.21A	-25.824	7.505890269296473e-16
8274	8.089820000000001e-15	Mg	1	245.549m	-25.825	7.488627200722214e-16
8275	3.1056099999999997e-12	Fe	2	6396.31A	-25.826	7.471403836103839e-16
8276	4.94463e-12	Fe	2	4017.38A	-25.826	7.471403836103839e-16
8277	2.04915e-12	N	1	9694.01A	-25.828000000000003	7.4370758536786995e-16
8278	2.00416e-11	S	8	991.161A	-25.83	7.40290559400609e-16
8279	4.9229e-11	Fe	6	403.511A	-25.83	7.40290559400609e-16
8280	6.11262e-11	Ne	9	324.975A	-25.831	7.385879383612191e-16
8281	1.8095e-11	C	1	1097.79A	-25.831	7.385879383612191e-16
8282	5.29083e-11	Ne	9	375.451A	-25.831	7.385879383612191e-16
8283	8.85366e-13	Fe	2	2.24364m	-25.834	7.33503534756658e-16
8284	1.2837e-11	Si	1	1547.44A	-25.834	7.33503534756658e-16
8285	4.76721e-11	Cr	10	416.689A	-25.834	7.33503534756658e-16
8286	9.60842e-11	F	3	206.740A	-25.835	7.318165234407841e-16
8287	1.9807700000000003e-12	Fe	2	1.00286m	-25.837	7.28454131940319e-16
8288	8.51535e-12	Ca	1	2332.78A	-25.838	7.267787339286571e-16
8289	2.31658e-12	Fe	2	8574.89A	-25.84	7.23439488968471e-16
8290	9.02092e-14	Mn	5	22.0204m	-25.84	7.23439488968471e-16
8291	1.7691700000000002e-10	Ne	9	112.281A	-25.84	7.23439488968471e-16
8292	4.66159e-11	Ar	2	426.130A	-25.846999999999998	7.118724914911381e-16
8293	2.09898e-11	O	1	946.387A	-25.851	7.053460052598222e-16
8294	1.21471e-11	Mg	9	1635.33A	-25.853	7.021052347428818e-16
8295	4.23612e-11	Ar	2	468.931A	-25.854	7.004904375131257e-16
8296	4.22716e-11	Ne	4	469.924A	-25.855	6.988793542139319e-16
8297	5.74589e-11	Fe	9	345.716A	-25.855	6.988793542139319e-16
8298	6.77344e-11	Na	2	293.270A	-25.857	6.956682952596863e-16
8299	1.45447e-11	S	5	1365.75A	-25.858	6.940683025799138e-16
8300	4.79666e-11	Fe	6	414.131A	-25.86	6.908793484000268e-16
8301	9.38171e-11	Ne	9	211.736A	-25.86	6.908793484000268e-16
8302	2.46075e-11	O	1	807.252A	-25.863000000000003	6.861233684186585e-16
8303	5.05542e-12	Fe	2	3929.34A	-25.866	6.814001283732041e-16
8304	2.85217e-12	K	1	6964.69A	-25.871	6.736002056029677e-16
8305	1.17172e-12	N	1	1.69532m	-25.872	6.720509681209641e-16
8306	5.6534e-11	Ca	7	351.372A	-25.874000000000002	6.689631744039422e-16
8307	7.82158e-11	S	10	253.970A	-25.877	6.643580643031723e-16
8308	5.77986e-11	Cl	7	343.684A	-25.878	6.628300831563012e-16
8309	7.41369e-11	Ne	9	267.943A	-25.88	6.597846555573469e-16
8310	9.45316e-13	Ni	2	2.10136m	-25.881	6.582671929587045e-16
8311	2.74167e-10	Co	10	72.4538A	-25.881	6.582671929587045e-16
8312	8.40934e-11	Mn	8	236.219A	-25.881	6.582671929587045e-16
8313	4.29744e-12	Fe	2	4622.40A	-25.881999999999998	6.567532204271961e-16
8314	1.08776e-11	S	11	1826.19A	-25.881999999999998	6.567532204271961e-16
8315	9.045239999999999e-12	Ca	1	2196.12A	-25.881999999999998	6.567532204271961e-16
8316	4.97825e-12	Ni	4	3990.25A	-25.883000000000003	6.552427299358738e-16
8317	4.2276e-11	Ne	4	469.875A	-25.885	6.522321630583739e-16
8318	2.58382e-11	C	3	768.800A	-25.885	6.522321630583739e-16
8319	1.43939e-11	P	1	1380.06A	-25.886999999999997	6.492354284792168e-16
8320	1.35807e-12	N	1	1.46269m	-25.886999999999997	6.492354284792168e-16
8321	4.10329e-11	C	3	484.111A	-25.888	6.477422284295703e-16
8322	9.22396e-12	Al	1	2153.57A	-25.888	6.477422284295703e-16
8323	2.17487e-12	Fe	2	9133.62A	-25.889	6.462524626447486e-16
8324	9.44948e-12	Zn	2	2102.17A	-25.89	6.447661232261461e-16
8325	3.40878e-11	Cl	7	582.744A	-25.892	6.418036919840497e-16
8326	1.50521e-11	Ne	7	1319.71A	-25.893	6.403275844540349e-16
8327	4.70016e-11	Mn	6	422.633A	-25.894000000000002	6.388548718771302e-16
8328	3.53143e-11	Sc	7	562.504A	-25.896	6.359196003679128e-16
8329	4.51745e-12	Fe	2	4397.28A	-25.897	6.344570258730827e-16
8330	1.36535e-12	N	1	1.45490m	-25.897	6.344570258730827e-16
8331	4.12733e-11	Ne	5	481.291A	-25.898000000000003	6.329978152062349e-16
8332	5.00443e-12	Fe	2	3969.37A	-25.898000000000003	6.329978152062349e-16
8333	9.85279e-11	F	8	201.612A	-25.899	6.315419606308007e-16
8334	1.24375e-10	Ne	9	159.714A	-25.9	6.300894544279737e-16
8335	7.990689999999999e-12	P	9	2485.95A	-25.9	6.300894544279737e-16
8336	4.39412e-11	Ar	2	452.069A	-25.901999999999997	6.271944563536747e-16
8337	1.04616e-10	Mg	10	189.880A	-25.903000000000002	6.257519491332061e-16
8338	6.41913e-11	Ne	9	309.457A	-25.903000000000002	6.257519491332061e-16
8339	5.44577e-11	Ne	9	364.769A	-25.906999999999996	6.200150207801029e-16
8340	4.90201e-11	Fe	3	405.231A	-25.908	6.185890258032436e-16
8341	1.23904e-11	Fe	10	1603.21A	-25.909000000000002	6.171663105238255e-16
8342	6.4530199999999995e-12	Na	2	3078.32A	-25.910999999999998	6.143306889022772e-16
8343	2.94825e-11	O	2	673.770A	-25.910999999999998	6.143306889022772e-16
8344	3.47767e-11	Si	2	571.200A	-25.910999999999998	6.143306889022772e-16
8345	4.45091e-10	Ar	10	44.6301A	-25.912	6.129177675259533e-16
8346	2.30979e-11	P	10	860.010A	-25.913	6.115080957786189e-16
8347	2.68671e-11	Al	2	739.361A	-25.914	6.101016661863344e-16
8348	4.05406e-12	Fe	2	4899.90A	-25.914	6.101016661863344e-16
8349	4.80805e-12	Fe	2	4131.50A	-25.914	6.101016661863344e-16
8350	9.22667e-12	P	1	2152.94A	-25.916	6.072985036570717e-16
8351	8.4735e-12	Ca	2	2344.30A	-25.916	6.072985036570717e-16
8352	4.37717e-11	Ar	2	453.819A	-25.918000000000003	6.045082204897219e-16
8353	1.81011e-11	C	1	1097.42A	-25.918000000000003	6.045082204897219e-16
8354	3.7769e-11	Fe	6	525.946A	-25.918000000000003	6.045082204897219e-16
8355	2.43737e-11	S	9	814.996A	-25.92	6.017307575090021e-16
8356	4.2016e-11	Ne	9	472.783A	-25.92	6.017307575090021e-16
8357	1.26724e-11	Si	1	1567.54A	-25.921999999999997	5.98966055811505e-16
8358	3.45889e-11	Ne	9	574.301A	-25.924	5.962140567644458e-16
8359	2.03162e-12	V	4	9777.65A	-25.926	5.934747020044616e-16
8360	4.95335e-11	Fe	6	401.031A	-25.927	5.921097480669206e-16
8361	3.65083e-11	Ca	7	544.108A	-25.927	5.921097480669206e-16
8362	2.04036e-11	O	1	973.577A	-25.930999999999997	5.866812532671165e-16
8363	4.0408e-11	P	10	491.597A	-25.930999999999997	5.866812532671165e-16
8364	3.5197e-11	Na	4	564.380A	-25.930999999999997	5.866812532671165e-16
8365	4.3909e-11	Fe	3	452.401A	-25.934	5.826425679272749e-16
8366	5.08576e-11	Fe	3	390.590A	-25.934	5.826425679272749e-16
8367	1.6603299999999999e-12	N	1	1.19641m	-25.934	5.826425679272749e-16
8368	6.09403e-10	Ca	12	32.5966A	-25.936	5.79965568494416e-16
8369	4.68582e-11	P	9	423.927A	-25.941	5.73326757529627e-16
8370	1.45213e-11	Cu	2	1367.95A	-25.941999999999997	5.720081425784895e-16
8371	8.25814e-11	Ne	9	240.544A	-25.943	5.706925603575729e-16
8372	6.1840800000000004e-12	Na	2	3212.19A	-25.944000000000003	5.693800038918052e-16
8373	2.39929e-11	P	4	827.931A	-25.945	5.6807046622214285e-16
8374	7.7202e-11	Ne	9	257.305A	-25.949	5.628623648830252e-16
8375	3.87539e-11	Mg	6	512.580A	-25.95	5.615678173671105e-16
8376	1.7792099999999998e-12	Fe	2	1.11648m	-25.951	5.602762472278566e-16
8377	4.75685e-11	Na	6	417.597A	-25.953000000000003	5.577020117039888e-16
8378	7.13827e-12	Zn	2	2782.81A	-25.954	5.564193326710389e-16
8379	8.83709e-11	Ne	9	224.785A	-25.955	5.551396037180011e-16
8380	6.75962e-11	Ar	3	293.870A	-25.959	5.500500532389055e-16
8381	1.48695e-11	S	1	1335.92A	-25.959	5.500500532389055e-16
8382	6.53834e-11	Fe	8	303.815A	-25.961	5.475228028085038e-16
8383	7.64981e-11	Fe	11	259.673A	-25.962	5.46263535306346e-16
8384	9.14359e-11	Ne	9	217.250A	-25.963	5.450071640390735e-16
8385	1.21604e-11	Fe	7	1633.53A	-25.965	5.425030835798874e-16
8386	4.3375e-11	Ar	2	457.970A	-25.968000000000004	5.387685186210248e-16
8387	2.06484e-11	Ne	9	962.035A	-25.969	5.375293854137819e-16
8388	7.62099e-12	Ti	1	2606.55A	-25.969	5.375293854137819e-16
8389	3.16539e-12	Fe	2	6275.51A	-25.969	5.375293854137819e-16
8390	2.62453e-11	Al	8	756.878A	-25.97	5.362931021338309e-16
8391	1.57033e-11	S	1	1264.99A	-25.97	5.362931021338309e-16
8392	1.1883e-11	P	1	1671.67A	-25.971999999999998	5.338290591522723e-16
8393	5.26876e-12	V	9	3770.24A	-25.971999999999998	5.338290591522723e-16
8394	3.89293e-11	Mn	6	510.270A	-25.976	5.289348849201206e-16
8395	5.623170000000001e-13	O	7	3.53261m	-25.976999999999997	5.277183684427822e-16
8396	6.9792e-11	F	8	284.624A	-25.978	5.265046498756916e-16
8397	4.942e-11	Ne	9	401.952A	-25.979	5.252937227838514e-16
8398	8.56464e-11	Ne	9	231.936A	-25.979	5.252937227838514e-16
8399	8.103780000000001e-12	Fe	2	2451.26A	-25.98	5.240855807470338e-16
8400	4.50295e-11	Mg	6	441.143A	-25.980999999999998	5.228802173597983e-16
8401	7.6356e-12	Si	2	2601.56A	-25.983	5.204778009858843e-16
8402	5.16368e-11	P	10	384.696A	-25.984	5.192807352618374e-16
8403	3.36591e-11	Ne	9	590.166A	-25.985	5.180864227125604e-16
8404	3.5666e-11	K	8	556.957A	-25.987	5.157060318243572e-16
8405	4.6355e-11	Fe	6	428.529A	-25.989	5.133365778388212e-16
8406	5.06579e-11	F	7	392.129A	-25.99	5.121559364722457e-16
8407	1.3766399999999999e-12	Fe	1	1.44297m	-25.993000000000002	5.086302798046352e-16
8408	3.5186e-11	Ne	9	564.556A	-25.994	5.074604626231705e-16
8409	4.69242e-11	Ar	2	423.331A	-25.997	5.039671293701818e-16
8410	2.68329e-10	F	8	74.0302A	-25.997	5.039671293701818e-16
8411	4.36305e-11	Ne	9	455.289A	-25.998	5.02808037137098e-16
8412	1.08898e-11	O	5	1824.14A	-25.998	5.02808037137098e-16
8413	4.3761699999999995e-12	Mn	10	4539.24A	-25.998	5.02808037137098e-16
8414	1.37118e-12	Fe	2	1.44871m	-26.002	4.981982653442682e-16
8415	5.62525e-11	Ni	13	353.130A	-26.002	4.981982653442682e-16
8416	2.31959e-11	N	1	856.377A	-26.005	4.947686926088634e-16
8417	7.73266e-11	Fe	8	256.890A	-26.006	4.936307561932629e-16
8418	3.98876e-11	Ca	9	498.011A	-26.006	4.936307561932629e-16
8419	1.6001399999999999e-12	Ti	3	1.24142m	-26.006	4.936307561932629e-16
8420	2.29041e-11	N	1	867.288A	-26.008000000000003	4.913627288861019e-16
8421	6.33634e-11	Ar	3	313.500A	-26.009	4.902326259696904e-16
8422	5.92208e-12	S	2	3354.31A	-26.009	4.902326259696904e-16
8423	1.26083e-10	Ni	13	157.551A	-26.011	4.87980211652696e-16
8424	1.1345699999999999e-13	Mn	6	17.5084m	-26.011	4.87980211652696e-16
8425	7.267630000000001e-12	P	4	2733.28A	-26.011	4.87980211652696e-16
8426	5.40696e-12	Ti	1	3673.87A	-26.011	4.87980211652696e-16
8427	5.86329e-11	B	4	338.794A	-26.011	4.87980211652696e-16
8428	3.32779e-11	Ca	8	596.926A	-26.013	4.857381462394356e-16
8429	1.2511399999999998e-10	Ni	13	158.771A	-26.014	4.846209795041362e-16
8430	3.3700699999999996e-12	Zn	2	5894.37A	-26.015	4.835063821810236e-16
8431	2.40549e-12	Fe	2	8257.95A	-26.016	4.823943483606217e-16
8432	5.0142900000000004e-12	Ca	7	3961.57A	-26.017	4.8128487214703e-16
8433	1.2228e-12	B	1	1.62450m	-26.018	4.801779476579199e-16
8434	1.06385e-12	Fe	9	1.86722m	-26.019000000000002	4.79073569024488e-16
8435	2.63365e-10	Mg	9	75.4256A	-26.019000000000002	4.79073569024488e-16
8436	3.51004e-11	Ca	11	565.932A	-26.019000000000002	4.79073569024488e-16
8437	3.4719199999999996e-12	F	3	5721.46A	-26.021	4.768724259169073e-16
8438	5.9350199999999995e-12	S	2	3346.99A	-26.021	4.768724259169073e-16
8439	1.25064e-10	Ne	9	158.835A	-26.021	4.768724259169073e-16
8440	2.89248e-11	Ne	5	686.763A	-26.024	4.735896592275033e-16
8441	7.62368e-12	Si	2	2605.62A	-26.025	4.725004332369838e-16
8442	1.17979e-10	Sc	11	168.373A	-26.025	4.725004332369838e-16
8443	1.8263900000000003e-12	Fe	2	1.08763m	-26.03	4.670917655031619e-16
8444	6.771180000000001e-12	Fe	10	2933.68A	-26.031999999999996	4.649456737821414e-16
8445	1.81684e-11	C	1	1093.35A	-26.034000000000002	4.628094424568931e-16
8446	1.27099e-12	B	1	1.56291m	-26.034000000000002	4.628094424568931e-16
8447	1.1114200000000001e-10	Li	2	178.731A	-26.034000000000002	4.628094424568931e-16
8448	2.17682e-11	S	5	912.545A	-26.038	4.585663799843031e-16
8449	9.24148e-13	Zn	2	2.14949m	-26.04	4.564594588516552e-16
8450	1.7122099999999998e-12	N	1	1.16016m	-26.041	4.554096312287033e-16
8451	2.1818e-12	Fe	2	9104.62A	-26.041	4.554096312287033e-16
8452	2.65888e-11	O	1	747.099A	-26.045	4.512344106332328e-16
8453	6.71421e-11	F	8	295.857A	-26.046	4.50196600287711e-16
8454	1.56068e-11	Ne	9	1272.81A	-26.046	4.50196600287711e-16
8455	5.79435e-12	Fe	2	3428.24A	-26.046	4.50196600287711e-16
8456	9.934940000000001e-13	O	7	1.99945m	-26.046999999999997	4.491611768397481e-16
8457	3.0222299999999997e-12	Ca	1	6572.78A	-26.049	4.470974686902701e-16
8458	6.81152e-11	Ar	3	291.630A	-26.049	4.470974686902701e-16
8459	1.37148e-10	F	6	144.840A	-26.052	4.4401967136468305e-16
8460	3.29382e-11	Fe	8	603.083A	-26.054000000000002	4.4197958628704763e-16
8461	4.21035e-11	Ne	9	471.800A	-26.054000000000002	4.4197958628704763e-16
8462	1.81726e-11	C	1	1093.10A	-26.055	4.4096306144685557e-16
8463	5.01462e-11	Fe	3	396.131A	-26.057	4.3893702021611543e-16
8464	8.68326e-11	S	10	228.767A	-26.057	4.3893702021611543e-16
8465	3.09204e-11	Cr	5	642.438A	-26.059	4.3692028779925547e-16
8466	2.02747e-11	N	3	979.768A	-26.059	4.3692028779925547e-16
8467	2.09237e-12	N	1	9493.77A	-26.06	4.3591539902268795e-16
8468	3.52032e-11	Si	2	564.280A	-26.061	4.349128214261683e-16
8469	1.89382e-10	F	8	104.891A	-26.061	4.349128214261683e-16
8470	4.3239e-11	Ar	2	459.411A	-26.061	4.349128214261683e-16
8471	6.395389999999999e-10	Ca	12	31.0606A	-26.064	4.3191890262235536e-16
8472	4.82e-11	Fe	6	412.126A	-26.065	4.3092551671248997e-16
8473	2.78581e-11	Al	2	713.058A	-26.066	4.2993441552682026e-16
8474	3.41138e-11	Cl	7	582.299A	-26.066999999999997	4.289455938106231e-16
8475	5.13271e-11	S	10	387.017A	-26.066999999999997	4.289455938106231e-16
8476	4.45091e-10	Ar	10	44.6301A	-26.068	4.2795904632125695e-16
8477	5.09033e-11	Fe	3	390.239A	-26.068	4.2795904632125695e-16
8478	2.21753e-11	Ne	9	895.792A	-26.069000000000003	4.269747678281559e-16
8479	7.42685e-11	Ni	13	267.468A	-26.07	4.2599275311277334e-16
8480	6.70394e-11	Sc	4	296.310A	-26.072	4.240354942009472e-16
8481	7.50245e-11	Fe	11	264.773A	-26.073	4.2306023962731176e-16
8482	4.7893e-11	Ne	9	414.767A	-26.075	4.211164543910623e-16
8483	6.54925e-13	Be	2	3.03309m	-26.08	4.1629597419924324e-16
8484	1.69704e-11	N	1	1170.54A	-26.08	4.1629597419924324e-16
8485	3.1376e-10	Mg	10	63.3109A	-26.08	4.1629597419924324e-16
8486	3.66388e-11	S	5	542.170A	-26.081	4.1533852002765587e-16
8487	9.22131e-13	Fe	2	2.15419m	-26.083000000000002	4.1343021287029196e-16
8488	3.93433e-11	Ne	9	504.900A	-26.086	4.1058417930357313e-16
8489	3.87024e-12	Ni	2	5132.62A	-26.086	4.1058417930357313e-16
8490	3.95396e-11	Ne	9	502.395A	-26.089000000000002	4.077577376941132e-16
8491	4.30334e-11	Ne	9	461.606A	-26.09	4.068199209215589e-16
8492	7.25615e-12	Fe	9	2737.60A	-26.094	4.0309017346782887e-16
8493	4.11878e-11	C	3	482.290A	-26.095	4.0216309179509914e-16
8494	6.23519e-12	V	1	3185.86A	-26.096	4.012381423510446e-16
8495	5.87469e-12	Fe	2	3381.36A	-26.096999999999998	4.003153202316821e-16
8496	9.12499e-12	Ca	1	2176.93A	-26.101999999999997	3.9573294865361375e-16
8497	4.89671e-11	Fe	3	405.670A	-26.105	3.930087421968378e-16
8498	6.39675e-11	Ar	3	310.540A	-26.105	3.930087421968378e-16
8499	2.45925e-12	Si	2	8077.46A	-26.105999999999998	3.921048471726086e-16
8500	4.77751e-12	Fe	2	4157.91A	-26.108	3.90303289045405e-16
8501	8.56985e-12	Ca	2	2317.95A	-26.109	3.8940561639075197e-16
8502	1.14068e-11	Fe	7	1741.46A	-26.11	3.88510008325916e-16
8503	7.49749e-12	Na	1	2649.48A	-26.11	3.88510008325916e-16
8504	1.93229e-11	Fe	10	1028.03A	-26.111	3.87616460102466e-16
8505	2.23211e-10	Co	10	88.9941A	-26.111	3.87616460102466e-16
8506	2.0393900000000003e-12	N	1	9740.38A	-26.112	3.8672496698290463e-16
8507	3.3752300000000004e-12	Mn	5	5885.36A	-26.113000000000003	3.858355242406145e-16
8508	4.01986e-11	Na	6	494.158A	-26.113000000000003	3.858355242406145e-16
8509	6.71154e-13	Fe	2	2.95975m	-26.114	3.8494812715987144e-16
8510	7.913e-11	Fe	7	251.036A	-26.115	3.8406277103577823e-16
8511	6.3353800000000004e-12	Na	2	3135.48A	-26.116999999999997	3.822981628920537e-16
8512	5.4798199999999996e-12	Ni	5	3625.02A	-26.119	3.805416623862847e-16
8513	2.39469e-11	Cr	5	829.520A	-26.122	3.7792203200859997e-16
8514	1.7247900000000002e-12	N	1	1.15170m	-26.123	3.7705283545492816e-16
8515	2.88425e-10	Mg	9	68.8721A	-26.124000000000002	3.7618563799785544e-16
8516	6.23527e-11	Fe	9	318.582A	-26.13	3.710241775463765e-16
8517	9.817430000000001e-14	Na	1	20.2339m	-26.135	3.6677709890601386e-16
8518	8.02521e-11	Fe	11	247.526A	-26.136	3.6593353498718295e-16
8519	8.56959e-11	Cl	10	231.802A	-26.136	3.6593353498718295e-16
8520	1.16635e-12	Na	1	1.70312m	-26.138	3.6425222311683435e-16
8521	4.09105e-11	Ar	2	485.559A	-26.139	3.6341446625117447e-16
8522	6.9007e-11	O	5	287.861A	-26.14	3.625786361728349e-16
8523	2.89113e-11	Ne	5	687.083A	-26.14	3.625786361728349e-16
8524	1.23038e-11	S	11	1614.49A	-26.141	3.617447284503337e-16
8525	1.4731500000000001e-13	Fe	2	13.4844m	-26.143	3.600826623978172e-16
8526	2.40712e-12	Fe	2	8252.36A	-26.144000000000002	3.592544952556961e-16
8527	8.51759e-12	Ca	2	2332.17A	-26.145	3.584282328451491e-16
8528	4.82551e-11	Cr	10	411.655A	-26.145	3.584282328451491e-16
8529	2.12568e-11	O	1	934.501A	-26.145	3.584282328451491e-16
8530	4.66396e-11	Al	6	425.914A	-26.146	3.576038707854093e-16
8531	2.63467e-12	Fe	2	7539.65A	-26.149	3.551421430544358e-16
8532	6.67715e-12	Na	2	2974.99A	-26.149	3.551421430544358e-16
8533	1.88387e-12	B	4	1.05445m	-26.149	3.551421430544358e-16
8534	1.4069e-11	N	1	1411.93A	-26.149	3.551421430544358e-16
8535	6.42295e-12	Na	2	3092.73A	-26.15	3.543253387914908e-16
8536	6.92582e-11	Fe	10	286.817A	-26.151999999999997	3.52697361737966e-16
8537	9.34083e-13	Fe	7	2.12663m	-26.151999999999997	3.52697361737966e-16
8538	6.918339999999999e-12	Na	2	2871.28A	-26.151999999999997	3.52697361737966e-16
8539	3.10275e-12	Fe	2	6402.21A	-26.153000000000002	3.51886180316011e-16
8540	1.7688700000000002e-10	Al	6	112.300A	-26.154	3.5107686455956057e-16
8541	8.27666e-12	Al	1	2400.06A	-26.155	3.502694101776945e-16
8542	5.16632e-11	S	10	384.499A	-26.155	3.502694101776945e-16
8543	9.83908e-11	F	8	201.893A	-26.158	3.4785817251840307e-16
8544	4.84454e-11	Mn	12	410.038A	-26.158	3.4785817251840307e-16
8545	4.61706e-11	F	2	430.241A	-26.158	3.4785817251840307e-16
8546	1.25217e-10	Ni	13	158.640A	-26.159000000000002	3.470581209228065e-16
8547	6.10005e-13	N	6	3.25644m	-26.16	3.4625990939482136e-16
8548	5.0015e-10	Ar	11	39.7170A	-26.16	3.4625990939482136e-16
8549	1.7194900000000003e-10	Ne	7	115.525A	-26.160999999999998	3.4546353370240664e-16
8550	2.78101e-10	S	9	71.4290A	-26.162	3.446689896232549e-16
8551	4.44336e-11	Fe	3	447.059A	-26.163	3.4387627294477547e-16
8552	6.67893e-11	S	4	297.420A	-26.165	3.422963049878827e-16
8553	7.38277e-13	Fe	2	2.69065m	-26.166	3.415090453326338e-16
8554	4.88229e-11	Ne	9	406.868A	-26.166999999999998	3.407235963243498e-16
8555	7.79265e-12	Fe	2	2549.13A	-26.166999999999998	3.407235963243498e-16
8556	4.71413e-11	Ar	2	421.381A	-26.166999999999998	3.407235963243498e-16
8557	7.038720000000001e-13	Fe	2	2.82217m	-26.166999999999998	3.407235963243498e-16
8558	3.45973e-11	Ne	9	574.161A	-26.17	3.383780715854048e-16
8559	8.3422e-11	Ar	4	238.120A	-26.17	3.383780715854048e-16
8560	2.6074900000000002e-12	V	4	7618.23A	-26.173000000000002	3.36048693325193e-16
8561	5.69511e-12	Fe	2	3487.99A	-26.174	3.3527580277803246e-16
8562	6.60815e-12	Ni	5	3006.05A	-26.175	3.3450468982979986e-16
8563	2.84612e-11	Al	2	697.949A	-26.175	3.3450468982979986e-16
8564	8.58573e-12	Ca	2	2313.66A	-26.177	3.329677803860759e-16
8565	1.82236e-11	C	1	1090.04A	-26.177	3.329677803860759e-16
8566	2.32678e-11	N	1	853.730A	-26.177	3.329677803860759e-16
8567	3.67e-12	Fe	2	5412.65A	-26.179000000000002	3.3143793239981155e-16
8568	2.86385e-12	K	1	6936.29A	-26.182	3.2915632972170804e-16
8569	2.7786400000000004e-10	Co	10	71.4898A	-26.183000000000003	3.283992911709419e-16
8570	1.0683e-11	P	1	1859.44A	-26.184	3.2764399376053174e-16
8571	1.07318e-11	Fe	1	1851.00A	-26.186	3.2613860635192405e-16
8572	1.5761200000000002e-12	N	1	1.26034m	-26.186999999999998	3.2538850837231496e-16
8573	1.82208e-11	C	1	1090.21A	-26.189	3.238934839777332e-16
8574	4.88313e-11	Ne	9	406.798A	-26.191	3.224053285962964e-16
8575	4.23532e-11	F	2	469.019A	-26.191999999999997	3.2166381691725794e-16
8576	2.42756e-12	Si	2	8182.89A	-26.194000000000003	3.2018590592540383e-16
8577	3.55966e-11	Sc	7	558.044A	-26.195999999999998	3.187147853177568e-16
8578	4.30418e-11	Ne	9	461.515A	-26.197	3.179817616527164e-16
8579	9.89909e-13	Fe	2	2.00670m	-26.197	3.179817616527164e-16
8580	7.24058e-14	Cr	5	27.4349m	-26.199	3.165207681680942e-16
8581	5.18016e-12	Fe	2	3834.72A	-26.201	3.1506648733878853e-16
8582	1.66765e-12	N	1	1.19116m	-26.201	3.1506648733878853e-16
8583	2.94829e-11	O	2	673.761A	-26.201	3.1506648733878853e-16
8584	9.11637e-12	Sc	6	2178.99A	-26.201999999999998	3.143418545262587e-16
8585	2.09891e-12	N	1	9464.17A	-26.203000000000003	3.1361888832294464e-16
8586	3.54944e-11	Si	2	559.650A	-26.206	3.1145995108145133e-16
8587	4.96548e-13	V	4	4.00051m	-26.206999999999997	3.10743613072135e-16
8588	2.88547e-11	Al	2	688.430A	-26.206999999999997	3.10743613072135e-16
8589	1.27219e-11	C	1	1561.44A	-26.206999999999997	3.10743613072135e-16
8590	1.13651e-11	N	3	1747.85A	-26.208000000000002	3.100289225945165e-16
8591	1.34913e-11	Cu	2	1472.39A	-26.211	3.078946985032682e-16
8592	6.844880000000001e-10	Ca	12	29.0209A	-26.215	3.050719029401646e-16
8593	1.13404e-11	N	3	1751.66A	-26.217	3.0367022486837986e-16
8594	8.07476e-12	Mn	6	2460.07A	-26.217	3.0367022486837986e-16
8595	1.35734e-11	Fe	10	1463.49A	-26.218000000000004	3.029718027321884e-16
8596	6.35836e-13	N	6	3.12415m	-26.218000000000004	3.029718027321884e-16
8597	2.50453e-12	Fe	2	7931.42A	-26.218000000000004	3.029718027321884e-16
8598	1.10476e-13	Ca	6	17.9807m	-26.219	3.0227498692234e-16
8599	4.38921e-12	Fe	2	4525.74A	-26.219	3.0227498692234e-16
8600	4.60726e-12	Fe	10	4311.56A	-26.22	3.015797737443817e-16
8601	2.29266e-12	N	1	8664.39A	-26.224	2.9881487375946557e-16
8602	2.96788e-11	Fe	8	669.314A	-26.226	2.974419441253855e-16
8603	3.47649e-11	F	4	571.393A	-26.226999999999997	2.96757846637403e-16
8604	4.39289e-11	Cl	6	452.196A	-26.226999999999997	2.96757846637403e-16
8605	1.22954e-10	Ni	13	161.560A	-26.228	2.960753225299772e-16
8606	1.03544e-11	Fe	10	1918.45A	-26.228	2.960753225299772e-16
8607	1.23893e-11	Fe	10	1603.35A	-26.228	2.960753225299772e-16
8608	9.97206e-12	C	1	1992.01A	-26.230999999999998	2.9403715434592674e-16
8609	4.08499e-11	Ar	2	486.280A	-26.230999999999998	2.9403715434592674e-16
8610	1.04648e-10	F	8	189.821A	-26.233	2.926861763385609e-16
8611	8.414889999999999e-13	Ni	2	2.36063m	-26.235	2.913414055113086e-16
8612	6.67878e-11	Fe	11	297.427A	-26.235	2.913414055113086e-16
8613	8.96303e-12	Mn	1	2216.27A	-26.235	2.913414055113086e-16
8614	3.1187e-12	Fe	2	6369.46A	-26.236	2.9067133887278413e-16
8615	2.82977e-11	Fe	8	701.982A	-26.238000000000003	2.8933582538278923e-16
8616	4.863280000000001e-12	Ni	4	4084.58A	-26.239	2.8867037145056147e-16
8617	1.00999e-11	Fe	7	1966.80A	-26.244	2.8536598903322125e-16
8618	5.80526e-12	Co	8	3421.80A	-26.248	2.8274973792003393e-16
8619	4.77764e-11	Fe	6	415.780A	-26.249000000000002	2.8209943156862727e-16
8620	2.67459e-11	O	1	742.710A	-26.249000000000002	2.8209943156862727e-16
8621	5.11049e-10	Ar	11	38.8700A	-26.249000000000002	2.8209943156862727e-16
8622	8.85434e-13	Zn	2	2.24347m	-26.25	2.8145062088032697e-16
8623	3.35515e-12	Zn	2	5920.58A	-26.252	2.8015747274122894e-16
8624	4.78765e-12	Fe	2	4149.10A	-26.256	2.7758897359243354e-16
8625	6.95646e-11	Fe	11	285.554A	-26.256	2.7758897359243354e-16
8626	4.51614e-11	Mg	6	439.855A	-26.256999999999998	2.769505366696095e-16
8627	1.22194e-10	Co	11	162.565A	-26.258000000000003	2.7631356811095674e-16
8628	5.93999e-12	Ni	7	3344.19A	-26.259	2.756780645393405e-16
8629	8.81509e-13	Fe	2	2.25346m	-26.259	2.756780645393405e-16
8630	1.00931e-11	S	4	1968.12A	-26.261	2.7441143888744407e-16
8631	2.14179e-11	O	1	927.472A	-26.261	2.7441143888744407e-16
8632	3.10937e-12	Fe	2	6388.57A	-26.261999999999997	2.7378031009164313e-16
8633	1.15577e-12	N	1	1.71873m	-26.263	2.731506328517878e-16
8634	4.7293400000000005e-12	Ti	3	4200.26A	-26.263	2.731506328517878e-16
8635	3.5436900000000002e-12	O	5	5605.58A	-26.266	2.7127027712144697e-16
8636	4.42056e-11	Fe	6	449.365A	-26.266	2.7127027712144697e-16
8637	2.30757e-11	N	1	860.837A	-26.266	2.7127027712144697e-16
8638	1.59789e-11	N	1	1243.17A	-26.268	2.7002390341313676e-16
8639	1.1764e-10	Sc	11	168.859A	-26.269000000000002	2.694028656689008e-16
8640	2.0708400000000002e-14	Sc	2	95.9247m	-26.27	2.6878325627184243e-16
8641	6.97555e-12	Cr	5	2847.73A	-26.27	2.6878325627184243e-16
8642	6.93622e-11	Fe	11	286.387A	-26.274	2.6631903656644e-16
8643	3.6558e-11	F	2	543.369A	-26.276999999999997	2.644857092141352e-16
8644	2.1956e-10	Co	10	90.4740A	-26.278000000000002	2.6387740896309306e-16
8645	4.09122e-11	Fe	8	485.539A	-26.279	2.6327050776380933e-16
8646	2.2754e-13	Fe	2	8.73010m	-26.288	2.578708258081142e-16
8647	5.07148e-11	F	7	391.690A	-26.288	2.578708258081142e-16
8648	5.62284e-12	Fe	10	3532.82A	-26.291	2.5609565552959724e-16
8649	2.91255e-11	Al	2	682.031A	-26.291999999999998	2.5550665186655913e-16
8650	5.07106e-11	B	4	391.722A	-26.295	2.5374775644697826e-16
8651	2.55767e-11	C	1	776.663A	-26.295	2.5374775644697826e-16
8652	2.1517599999999997e-12	Fe	2	9231.71A	-26.299	2.5142138303253707e-16
8653	7.2167e-12	V	9	2752.57A	-26.299	2.5142138303253707e-16
8654	5.29789e-11	F	2	374.950A	-26.307	2.4683242562343334e-16
8655	2.33195e-11	N	1	851.840A	-26.31	2.451332431572981e-16
8656	5.70814e-12	Ni	1	3480.03A	-26.311999999999998	2.440069582117243e-16
8657	1.95386e-12	N	1	1.01668m	-26.313000000000002	2.4344575778098177e-16
8658	2.93201e-11	Al	2	677.502A	-26.314	2.428858480754167e-16
8659	4.94864e-12	V	9	4014.12A	-26.314	2.428858480754167e-16
8660	4.12323e-11	Fe	3	481.770A	-26.315	2.423272261264375e-16
8661	4.82734e-10	K	10	41.1499A	-26.316	2.417698889722903e-16
8662	2.20096e-11	P	8	902.537A	-26.318	2.4065905723549363e-16
8663	5.65837e-12	Si	2	3510.63A	-26.323	2.379042557873691e-16
8664	2.02705e-11	N	3	979.969A	-26.323	2.379042557873691e-16
8665	9.18404e-12	Ca	1	2162.93A	-26.326999999999998	2.357231364600666e-16
8666	2.77726e-12	Ti	3	7152.54A	-26.328000000000003	2.351809882906583e-16
8667	5.07182e-11	Fe	10	391.663A	-26.329	2.3464008702744223e-16
8668	3.66798e-13	C	5	5.41564m	-26.331	2.335620137549503e-16
8669	6.706410000000001e-12	Ni	7	2962.01A	-26.331999999999997	2.330248360298393e-16
8670	1.27135e-12	B	1	1.56247m	-26.335	2.3142070434188805e-16
8671	1.14247e-11	Fe	9	1738.73A	-26.336	2.308884514917632e-16
8672	4.39294e-11	Fe	10	452.191A	-26.337	2.30357422789222e-16
8673	5.73704e-12	Na	2	3462.49A	-26.337	2.30357422789222e-16
8674	4.81093e-11	Fe	6	412.903A	-26.338	2.2982761541880504e-16
8675	2.43078e-12	Fe	2	8172.05A	-26.338	2.2982761541880504e-16
8676	1.41889e-15	Sc	11	1400.00m	-26.340999999999998	2.2824549324273156e-16
8677	3.93275e-11	Sc	11	505.104A	-26.340999999999998	2.2824549324273156e-16
8678	5.20588e-11	Sc	11	381.577A	-26.343000000000004	2.271968004598832e-16
8679	2.15866e-11	Ne	9	920.221A	-26.343000000000004	2.271968004598832e-16
8680	7.97219e-11	Mg	5	249.172A	-26.345	2.2615292598270405e-16
8681	1.5626899999999999e-12	N	1	1.27117m	-26.345	2.2615292598270405e-16
8682	1.03094e-10	Fe	8	192.684A	-26.346	2.2563278868660035e-16
8683	5.46422e-14	Mn	6	36.3537m	-26.348000000000003	2.2459610019077305e-16
8684	8.50656e-11	Ne	9	233.519A	-26.349	2.240795434946321e-16
8685	2.19195e-11	S	5	906.245A	-26.349	2.240795434946321e-16
8686	4.15935e-12	Ti	8	4775.86A	-26.349	2.240795434946321e-16
8687	3.5703e-11	Si	2	556.381A	-26.35	2.235641748459224e-16
8688	9.162e-14	Si	4	21.6814m	-26.351	2.2304999151221445e-16
8689	4.14073e-12	Ni	3	4797.33A	-26.351999999999997	2.225369907673575e-16
8690	1.34093e-11	Na	6	1481.40A	-26.351999999999997	2.225369907673575e-16
8691	6.60304e-12	Ti	3	3008.38A	-26.354	2.2151452617093316e-16
8692	2.51058e-12	Fe	2	7912.31A	-26.355	2.2100505689836206e-16
8693	5.91117e-13	Li	2	3.36050m	-26.355999999999998	2.2049675937260403e-16
8694	5.35737e-11	Ne	9	370.787A	-26.357	2.199896308987126e-16
8695	4.78049e-11	Fe	6	415.532A	-26.36	2.1847523293170916e-16
8696	4.30064e-11	Ca	11	461.895A	-26.36	2.1847523293170916e-16
8697	2.49356e-11	O	2	796.632A	-26.361	2.1797275383961282e-16
8698	9.22164e-12	P	1	2154.11A	-26.364	2.1647223995662514e-16
8699	3.4041099999999997e-12	Fe	2	5835.43A	-26.365	2.1597436762053715e-16
8700	6.14585e-12	Co	8	3232.17A	-26.368000000000002	2.144876105315161e-16
8701	1.69714e-11	Cl	7	1170.47A	-26.371	2.1301108820630924e-16
8702	2.04362e-13	Ni	4	9.72025m	-26.371	2.1301108820630924e-16
8703	3.25753e-11	Si	2	609.801A	-26.372	2.1252117629834562e-16
8704	2.1392e-12	Fe	2	9285.91A	-26.373	2.1203239115650295e-16
8705	3.23403e-12	Be	3	6142.32A	-26.377	2.1008846650986294e-16
8706	2.63396e-11	Fe	8	754.166A	-26.378	2.0960527644527202e-16
8707	4.09089e-11	Ne	9	485.578A	-26.378	2.0960527644527202e-16
8708	3.79583e-11	Fe	6	523.323A	-26.379	2.0912319768699124e-16
8709	5.37944e-11	Fe	9	369.266A	-26.379	2.0912319768699124e-16
8710	1.53245e-11	Mg	7	1296.25A	-26.379	2.0912319768699124e-16
8711	1.7214799999999998e-10	Ne	7	115.392A	-26.38	2.0864222767908872e-16
8712	3.3892800000000003e-12	Mn	5	5860.97A	-26.381	2.081623638715059e-16
8713	2.9407299999999997e-12	Fe	2	6754.94A	-26.381999999999998	2.0768360372005614e-16
8714	5.17548e-12	V	1	3838.18A	-26.383000000000003	2.0720594468639563e-16
8715	7.0365e-11	Fe	7	282.306A	-26.384	2.0672938423803047e-16
8716	2.87258e-12	Cr	4	6915.20A	-26.388	2.0483407785105133e-16
8717	1.90157e-10	Al	6	104.464A	-26.389	2.0436297254502886e-16
8718	1.80452e-09	Ne	9	11.0082A	-26.39	2.0389295075114143e-16
8719	6.94935e-11	S	11	285.846A	-26.39	2.0389295075114143e-16
8720	2.08839e-11	Cl	7	951.185A	-26.391	2.0342400997738363e-16
8721	8.39101e-11	P	11	236.735A	-26.392	2.0295614773747482e-16
8722	2.39156e-12	Fe	2	8306.05A	-26.392	2.0295614773747482e-16
8723	6.24313e-11	Ne	9	318.181A	-26.393	2.024893615508576e-16
8724	1.39177e-12	Fe	9	1.42728m	-26.395	2.0155900744377615e-16
8725	8.30628e-11	F	3	239.150A	-26.397	2.0063292792553207e-16
8726	4.17187e-12	Fe	9	4761.53A	-26.4	1.9925178056452633e-16
8727	3.4651e-12	Fe	2	5732.72A	-26.401	1.9879351418598474e-16
8728	7.78804e-11	S	10	255.064A	-26.401	1.9879351418598474e-16
8729	4.6975e-12	Fe	2	4228.73A	-26.401999999999997	1.9833630179086772e-16
8730	3.06841e-12	Fe	2	6473.86A	-26.404	1.9742502926009597e-16
8731	5.26296e-11	Fe	9	377.439A	-26.406	1.9651794364628378e-16
8732	3.4838800000000003e-12	Mn	5	5701.82A	-26.406999999999996	1.9606596491817531e-16
8733	2.01334e-11	Fe	8	986.643A	-26.409000000000002	1.9516512363780343e-16
8734	5.10287e-10	Ar	11	38.9280A	-26.41	1.9471625630937403e-16
8735	7.97225e-12	Fe	2	2491.70A	-26.412	1.9382161637675986e-16
8736	1.69262e-11	Li	2	1173.59A	-26.415	1.9248735775464586e-16
8737	8.28729e-11	P	11	239.698A	-26.416999999999998	1.9160295868065642e-16
8738	7.16978e-11	Si	8	277.058A	-26.418000000000003	1.9116228410427885e-16
8739	7.5442e-11	Ne	9	263.308A	-26.419	1.907226230513051e-16
8740	1.40164e-11	F	8	1417.23A	-26.421999999999997	1.8940969774918892e-16
8741	2.68486e-11	O	1	739.869A	-26.423000000000002	1.8897406753297424e-16
8742	8.55521e-12	Cr	7	2321.91A	-26.424	1.885394392384569e-16
8743	2.1785e-11	C	3	911.841A	-26.426	1.876731792023795e-16
8744	2.93324e-11	F	4	677.219A	-26.427	1.8724154286799501e-16
8745	1.1392e-12	Fe	2	1.74372m	-26.429000000000002	1.8638124612405935e-16
8746	7.1345e-11	P	9	278.428A	-26.430999999999997	1.8552490208461896e-16
8747	3.80736e-11	Ne	4	521.738A	-26.430999999999997	1.8552490208461896e-16
8748	4.07374e-11	Fe	8	487.623A	-26.430999999999997	1.8552490208461896e-16
8749	7.82577e-12	Mn	11	2538.34A	-26.432	1.8509820665049679e-16
8750	3.90055e-11	Ne	9	509.274A	-26.432	1.8509820665049679e-16
8751	1.55184e-12	Mn	12	1.28006m	-26.433000000000003	1.8467249258863877e-16
8752	1.69721e-11	N	1	1170.42A	-26.434	1.8424775764195589e-16
8753	2.81521e-11	Ar	10	705.611A	-26.439	1.8213869100055757e-16
8754	4.98905e-12	Fe	2	3981.61A	-26.443	1.804688334443047e-16
8755	1.11762e-12	Fe	2	1.77738m	-26.445	1.796396544735718e-16
8756	5.27874e-11	F	2	376.311A	-26.445999999999998	1.79226494733345e-16
8757	2.2021e-12	N	1	9020.69A	-26.447	1.7881428523415032e-16
8758	1.73126e-15	N	1	1147.40m	-26.447	1.7881428523415032e-16
8759	4.08264e-11	O	5	486.559A	-26.448	1.784030237904955e-16
8760	1.01748e-12	Fe	2	1.95233m	-26.449	1.7799270822191335e-16
8761	3.6246800000000003e-12	Ti	7	5480.33A	-26.45	1.7758333635295301e-16
8762	2.85891e-11	Fe	8	694.827A	-26.45	1.7758333635295301e-16
8763	5.06761e-12	Fe	9	3919.89A	-26.451	1.771749060131627e-16
8764	6.41627e-11	Ca	9	309.595A	-26.451	1.771749060131627e-16
8765	4.87671e-11	Ne	9	407.333A	-26.451	1.771749060131627e-16
8766	7.6471e-12	Na	1	2597.65A	-26.451	1.771749060131627e-16
8767	3.3934699999999997e-12	Fe	2	5853.73A	-26.451999999999998	1.7676741503708825e-16
8768	1.8238e-12	N	1	1.08918m	-26.453000000000003	1.763608612642488e-16
8769	1.68888e-11	Ca	7	1176.19A	-26.453000000000003	1.763608612642488e-16
8770	2.50702e-10	Ne	9	79.2353A	-26.455	1.7555055671121617e-16
8771	3.61446e-12	Fe	2	5495.82A	-26.456	1.7514680163486468e-16
8772	3.45331e-11	Ne	9	575.229A	-26.456999999999997	1.747439751694215e-16
8773	5.8754e-12	Fe	2	3380.96A	-26.459	1.739410995331819e-16
8774	6.7005e-11	F	8	296.462A	-26.459	1.739410995331819e-16
8775	1.80333e-12	Fe	9	1.10154m	-26.462	1.727436974263859e-16
8776	8.13274e-14	V	4	24.4253m	-26.463	1.7234639794724855e-16
8777	4.4341e-14	Si	1	44.7993m	-26.464000000000002	1.7195001223155656e-16
8778	1.20849e-12	Fe	7	1.64375m	-26.464000000000002	1.7195001223155656e-16
8779	1.08506e-11	Co	8	1830.73A	-26.465	1.7155453817771373e-16
8780	2.88986e-12	Fe	2	6873.84A	-26.465	1.7155453817771373e-16
8781	2.73529e-11	Fe	8	726.228A	-26.467	1.7076631667333603e-16
8782	4.29776e-11	Ne	9	462.205A	-26.467	1.7076631667333603e-16
8783	8.38865e-11	Ne	9	236.802A	-26.468000000000004	1.7037356504372784e-16
8784	9.7695e-12	Cl	6	2033.31A	-26.469	1.6998171671780412e-16
8785	6.7243100000000005e-12	Si	2	2954.13A	-26.47	1.6959076961802127e-16
8786	8.96759e-11	Ne	9	221.514A	-26.47	1.6959076961802127e-16
8787	5.09525e-11	B	4	389.862A	-26.471	1.6920072167161525e-16
8788	2.7507900000000002e-12	Fe	2	7221.37A	-26.473000000000003	1.6842331497171278e-16
8789	2.31858e-11	N	1	856.751A	-26.475	1.6764948013114587e-16
8790	3.41469e-11	Ca	11	581.735A	-26.475	1.6764948013114587e-16
8791	4.8324e-12	V	9	4110.68A	-26.476	1.6726389702666304e-16
8792	4.14206e-11	Ar	7	479.579A	-26.476	1.6726389702666304e-16
8793	1.04727e-12	Fe	2	1.89679m	-26.479	1.6611246045860552e-16
8794	4.65693e-12	Fe	11	4265.56A	-26.48	1.6573041240127162e-16
8795	1.81249e-12	N	1	1.09598m	-26.485	1.6383331205804813e-16
8796	8.55898e-11	P	10	232.089A	-26.486	1.6345650589657445e-16
8797	4.7221e-11	Fe	3	420.670A	-26.487	1.630805663652248e-16
8798	7.36157e-11	P	10	269.840A	-26.487	1.630805663652248e-16
8799	3.5873199999999997e-12	Fe	10	5537.41A	-26.487	1.630805663652248e-16
8800	7.89272e-12	Mn	10	2516.81A	-26.487	1.630805663652248e-16
8801	4.1042300000000006e-12	Fe	2	4840.00A	-26.49	1.6195792764287982e-16
8802	5.05538e-11	Mn	6	392.937A	-26.491999999999997	1.6121379855874964e-16
8803	5.1200400000000005e-12	V	1	3879.74A	-26.495	1.601040105755925e-16
8804	3.4899e-12	Mn	5	5691.98A	-26.496	1.5973578156951626e-16
8805	7.509989999999999e-12	Fe	8	2645.07A	-26.496	1.5973578156951626e-16
8806	2.11793e-13	Ti	8	9.37919m	-26.498	1.5900186231917578e-16
8807	3.10903e-11	Si	10	638.929A	-26.499000000000002	1.5863616818374605e-16
8808	8.79838e-14	O	5	22.5774m	-26.500999999999998	1.5790730119799048e-16
8809	2.15223e-11	O	1	922.969A	-26.500999999999998	1.5790730119799048e-16
8810	9.95012e-11	O	5	199.640A	-26.505	1.5645959835877245e-16
8811	5.25136e-11	Ca	7	378.273A	-26.506	1.560997512681979e-16
8812	5.99964e-12	Ni	1	3310.94A	-26.506	1.560997512681979e-16
8813	8.043089999999999e-12	Ca	1	2469.76A	-26.508000000000003	1.5538253805958922e-16
8814	4.41462e-11	Ar	2	449.970A	-26.508000000000003	1.5538253805958922e-16
8815	1.8036099999999998e-12	Ni	3	1.10137m	-26.511999999999997	1.539579823879593e-16
8816	5.7346099999999995e-12	Fe	2	3463.96A	-26.514	1.532506097134848e-16
8817	7.4005e-11	Na	2	268.420A	-26.516	1.525464871212277e-16
8818	7.21199e-11	Cr	7	275.436A	-26.518	1.5184559967841414e-16
8819	2.82405e-12	Ti	3	7034.02A	-26.52	1.511479325208851e-16
8820	1.17226e-10	Fe	8	169.455A	-26.52	1.511479325208851e-16
8821	3.62923e-11	Ca	11	547.346A	-26.52	1.511479325208851e-16
8822	1.0108e-11	Cl	6	1965.22A	-26.521	1.508003019227336e-16
8823	2.01396e-11	Si	9	986.339A	-26.522	1.5045347085277244e-16
8824	2.2890100000000004e-13	S	10	8.67821m	-26.524	1.497621999461889e-16
8825	2.09429e-11	O	1	948.506A	-26.526999999999997	1.487312442133861e-16
8826	2.2143099999999997e-12	Fe	2	8970.93A	-26.526999999999997	1.487312442133861e-16
8827	8.04823e-12	Fe	2	2468.18A	-26.526999999999997	1.487312442133861e-16
8828	1.81828e-12	N	1	1.09249m	-26.53	1.4770738552992564e-16
8829	2.20754e-13	Sc	6	8.99845m	-26.531999999999996	1.470287317393201e-16
8830	7.2555e-12	Si	2	2737.85A	-26.531999999999996	1.470287317393201e-16
8831	9.65375e-11	Fe	10	205.769A	-26.531999999999996	1.470287317393201e-16
8832	5.75714e-11	K	8	345.041A	-26.531999999999996	1.470287317393201e-16
8833	6.95221e-11	Fe	11	285.729A	-26.535	1.4601659306929385e-16
8834	5.03165e-11	Ne	9	394.790A	-26.535	1.4601659306929385e-16
8835	4.58913e-11	F	2	432.859A	-26.537	1.453457077643889e-16
8836	1.27481e-12	Fe	2	1.55823m	-26.539	1.4467790489746378e-16
8837	4.55461e-11	Mg	6	436.139A	-26.539	1.4467790489746378e-16
8838	3.64774e-11	Ca	7	544.569A	-26.541999999999998	1.4368194920559004e-16
8839	4.65453e-11	P	9	426.777A	-26.543000000000003	1.4335148989256447e-16
8840	7.81751e-11	P	11	254.102A	-26.544	1.4302179061487044e-16
8841	2.15224e-11	Ne	9	922.966A	-26.546	1.4236466517735818e-16
8842	6.15948e-11	Mg	6	322.502A	-26.546999999999997	1.4203723553352745e-16
8843	1.8161400000000002e-12	N	1	1.09377m	-26.548000000000002	1.417105589569778e-16
8844	3.4130800000000002e-12	Ni	4	5820.09A	-26.549	1.4138463371570725e-16
8845	6.69875e-11	Ar	3	296.540A	-26.549	1.4138463371570725e-16
8846	3.67195e-14	Cr	5	54.0978m	-26.552	1.4041134874318427e-16
8847	3.89383e-11	Ne	9	510.152A	-26.553	1.4008841160248533e-16
8848	2.7106e-12	Fe	2	7328.43A	-26.555	1.3944476381728477e-16
8849	4.76921e-12	Ti	3	4165.15A	-26.557	1.388040733250298e-16
8850	1.15581e-10	Ar	11	171.866A	-26.557	1.388040733250298e-16
8851	5.35201e-11	Sc	4	371.159A	-26.559	1.3816632653819246e-16
8852	1.65761e-11	Fe	8	1198.38A	-26.56	1.378485528052831e-16
8853	2.69191e-11	O	1	737.931A	-26.56	1.378485528052831e-16
8854	2.08722e-11	Cl	7	951.719A	-26.561	1.3753150993167716e-16
8855	4.4527e-11	Ne	9	446.121A	-26.561999999999998	1.372151962364472e-16
8856	2.41618e-13	Co	8	8.22144m	-26.561999999999998	1.372151962364472e-16
8857	2.0461e-12	N	1	9708.45A	-26.564	1.365847496767116e-16
8858	5.72526e-11	S	11	346.961A	-26.566999999999997	1.3564450687349931e-16
8859	2.42442e-12	Si	2	8193.50A	-26.568	1.3533253316486756e-16
8860	5.57294e-12	Fe	9	3564.45A	-26.569000000000003	1.3502127697585578e-16
8861	3.60826e-11	Ne	9	550.528A	-26.569000000000003	1.3502127697585578e-16
8862	3.03751e-15	B	1	653.972m	-26.570999999999998	1.344009105594893e-16
8863	5.32652e-11	Sc	11	372.935A	-26.574	1.3347570119901423e-16
8864	2.0518400000000003e-12	N	1	9681.27A	-26.576	1.328624360582928e-16
8865	7.9217e-11	P	9	250.760A	-26.578000000000003	1.3225198861494479e-16
8866	8.74335e-11	Al	8	227.195A	-26.579	1.319478174817907e-16
8867	4.081419999999999e-12	V	1	4867.05A	-26.58	1.316443459228299e-16
8868	1.2466899999999999e-10	Ne	9	159.337A	-26.583000000000002	1.307381126198382e-16
8869	1.7839e-12	Ni	4	1.11354m	-26.584	1.3043742330485343e-16
8870	5.6400300000000006e-12	Fe	2	3522.05A	-26.584	1.3043742330485343e-16
8871	1.4433e-11	P	1	1376.32A	-26.586	1.2983811778302574e-16
8872	5.70832e-12	Fe	2	3479.91A	-26.588	1.2924156581994873e-16
8873	2.67096e-11	Ne	1	743.720A	-26.588	1.2924156581994873e-16
8874	9.60773e-12	Fe	7	2067.55A	-26.589000000000002	1.289443184670892e-16
8875	7.32623e-11	F	8	271.142A	-26.59	1.2864775476417123e-16
8876	9.81828e-11	Li	2	202.321A	-26.590999999999998	1.2835187313884252e-16
8877	4.78109e-10	K	10	41.5480A	-26.590999999999998	1.2835187313884252e-16
8878	3.63122e-11	Ca	11	547.047A	-26.594	1.274683050590712e-16
8879	1.71607e-12	N	1	1.15756m	-26.595	1.2717513609278871e-16
8880	6.96298e-11	Fe	11	285.287A	-26.596999999999998	1.265908194191799e-16
8881	1.1398e-11	Ar	11	1742.80A	-26.598000000000003	1.2629966861386375e-16
8882	3.18885e-12	Fe	2	6229.35A	-26.598000000000003	1.2629966861386375e-16
8883	1.69012e-11	Ca	7	1175.33A	-26.599	1.2600918743681986e-16
8884	5.66152e-12	Si	2	3508.68A	-26.604	1.2456677219587483e-16
8885	1.9534099999999998e-10	Be	3	101.691A	-26.605	1.242802765699934e-16
8886	4.43979e-11	Ar	2	447.419A	-26.605	1.242802765699934e-16
8887	3.40059e-11	Cr	5	584.147A	-26.605	1.242802765699934e-16
8888	1.69166e-11	Cl	7	1174.26A	-26.605999999999998	1.2399443986576768e-16
8889	5.04545e-11	F	2	393.710A	-26.607	1.237092605677178e-16
8890	1.04616e-10	Mg	10	189.880A	-26.607	1.237092605677178e-16
8891	5.91419e-12	Fe	2	3358.78A	-26.609	1.2314086814565724e-16
8892	5.40268e-11	Mg	7	367.678A	-26.612	1.2229317237193934e-16
8893	6.27044e-12	Ni	7	3167.95A	-26.613000000000003	1.2201190588054504e-16
8894	1.3726200000000002e-10	F	6	144.719A	-26.619	1.2033783977274857e-16
8895	2.7593400000000003e-10	S	9	71.9900A	-26.62	1.200610704215391e-16
8896	2.28148e-12	Fe	2	8706.83A	-26.621	1.1978493762217426e-16
8897	4.00373e-12	Fe	9	4961.49A	-26.622	1.1950943991062348e-16
8898	4.71512e-13	K	8	4.21293m	-26.624000000000002	1.1896034391168074e-16
8899	8.9532e-11	Mg	5	221.870A	-26.625999999999998	1.1841377077968901e-16
8900	5.3027e-11	Fe	9	374.610A	-26.627	1.181414266643646e-16
8901	2.97768e-11	Ca	11	667.113A	-26.628	1.1786970892312372e-16
8902	5.42587e-12	Ti	3	3661.07A	-26.628	1.1786970892312372e-16
8903	7.31364e-12	Fe	9	2716.08A	-26.63	1.1732814680372527e-16
8904	8.6964e-12	Al	1	2284.22A	-26.63	1.1732814680372527e-16
8905	1.22077e-11	Fe	8	1627.21A	-26.63	1.1732814680372527e-16
8906	3.97241e-11	Fe	8	500.061A	-26.631	1.1705829955425827e-16
8907	9.99699e-12	Cl	6	1987.04A	-26.631999999999998	1.167890729362437e-16
8908	2.30718e-11	Ne	9	860.983A	-26.633000000000003	1.165204655222659e-16
8909	7.20249e-11	Na	2	275.800A	-26.636	1.1571834427964127e-16
8910	1.0127e-11	Fe	9	1961.53A	-26.636999999999997	1.154521994732389e-16
8911	5.18693e-11	B	4	382.972A	-26.636999999999997	1.154521994732389e-16
8912	2.10993e-11	Si	3	941.475A	-26.638	1.1518666678290334e-16
8913	6.56039e-11	Mg	5	302.794A	-26.64	1.1465743212236747e-16
8914	4.75849e-12	Fe	2	4174.53A	-26.641	1.143937273462167e-16
8915	4.80807e-11	Fe	6	413.148A	-26.643	1.1386813591145697e-16
8916	3.79979e-11	Sc	11	522.777A	-26.644000000000002	1.1360624646621548e-16
8917	7.547960000000001e-12	Cr	11	2631.76A	-26.647	1.128241865664635e-16
8918	1.08526e-11	V	8	1830.39A	-26.648000000000003	1.1256469813808705e-16
8919	3.19017e-11	Fe	8	622.678A	-26.65	1.120475103291924e-16
8920	2.32611e-11	N	1	853.978A	-26.655	1.107649130845278e-16
8921	4.25232e-11	V	9	467.143A	-26.656	1.1051016085373355e-16
8922	1.9637700000000002e-12	N	1	1.01155m	-26.656999999999996	1.1025599453681118e-16
8923	5.26936e-11	B	3	376.980A	-26.663	1.0874322557952275e-16
8924	9.39829e-12	Fe	9	2113.63A	-26.663	1.0874322557952275e-16
8925	3.85853e-11	Fe	3	514.819A	-26.666	1.0799464248008181e-16
8926	1.02119e-11	Co	8	1945.22A	-26.668000000000003	1.0749845216961417e-16
8927	3.5331e-11	Ne	5	562.238A	-26.668000000000003	1.0749845216961417e-16
8928	1.7378799999999999e-12	N	1	1.14303m	-26.669	1.0725121259045033e-16
8929	3.2299400000000003e-12	Fe	2	6150.10A	-26.669	1.0725121259045033e-16
8930	9.93076e-12	Mn	1	2000.30A	-26.671999999999997	1.0651290043618238e-16
8931	7.46326e-11	Mn	8	266.163A	-26.675	1.0577967078703289e-16
8932	7.23397e-12	Si	2	2746.00A	-26.677	1.0529365734707387e-16
8933	3.9151e-11	Fe	6	507.380A	-26.677	1.0529365734707387e-16
8934	2.48077e-12	Si	2	8007.37A	-26.679000000000002	1.0480987693603215e-16
8935	1.89507e-11	Ar	1	1048.22A	-26.680999999999997	1.0432831929407438e-16
8936	1.02965e-13	Ni	13	19.2924m	-26.683000000000003	1.0384897420850004e-16
8937	3.48299e-14	Si	2	57.0328m	-26.684	1.0361012819572775e-16
8938	1.93218e-11	Fe	10	1028.08A	-26.685	1.0337183151354106e-16
8939	2.05658e-12	N	1	9658.98A	-26.686999999999998	1.0289688109012833e-16
8940	3.32764e-12	Fe	2	5969.54A	-26.688000000000002	1.0266022483076159e-16
8941	2.15939e-11	O	1	919.912A	-26.689	1.0242411286568905e-16
8942	2.697e-11	O	1	736.540A	-26.689	1.0242411286568905e-16
8943	9.28865e-12	Zn	1	2138.57A	-26.689	1.0242411286568905e-16
8944	1.30493e-11	Si	6	1522.26A	-26.693	1.014850829546267e-16
8945	8.4733e-12	Ca	2	2344.36A	-26.695	1.0101880135340479e-16
8946	6.5774399999999995e-12	Fe	10	3020.09A	-26.695999999999998	1.0078646455757032e-16
8947	8.56181e-12	Fe	11	2320.12A	-26.695999999999998	1.0078646455757032e-16
8948	3.76202e-12	Fe	2	5280.26A	-26.695999999999998	1.0078646455757032e-16
8949	5.62685e-11	F	2	353.030A	-26.697	1.0055466212153714e-16
8950	7.91602e-11	Ar	7	250.940A	-26.699	1.000926554157299e-16
8951	7.53469e-11	Fe	11	263.640A	-26.7	9.986244869644309e-17
8952	1.35075e-12	Fe	2	1.47063m	-26.7	9.986244869644309e-17
8953	1.82074e-11	Si	1	1091.01A	-26.703000000000003	9.917500043504895e-17
8954	5.35878e-11	F	2	370.690A	-26.704	9.894690426365062e-17
8955	6.09438e-12	Ti	7	3259.47A	-26.705	9.871933269888882e-17
8956	2.15585e-11	Cl	8	921.421A	-26.706	9.849228453420098e-17
8957	2.24131e-10	Be	3	88.6289A	-26.708000000000002	9.803975359267113e-17
8958	4.45248e-12	Fe	2	4461.44A	-26.71	9.758930184195392e-17
8959	4.9404300000000006e-12	Ca	7	4020.80A	-26.711	9.736485267611637e-17
8960	1.16597e-10	Ni	13	170.368A	-26.712	9.714091972903452e-17
8961	1.6892599999999998e-12	Fe	2	1.17593m	-26.713	9.6917501813439e-17
8962	3.12315e-13	V	8	6.36040m	-26.715	9.647220634127387e-17
8963	3.54764e-12	Fe	2	5599.35A	-26.715	9.647220634127387e-17
8964	1.0103700000000001e-10	F	8	196.606A	-26.715999999999998	9.625032642379199e-17
8965	3.5971e-12	O	5	5522.35A	-26.717	9.602895681595859e-17
8966	3.58452e-11	K	2	554.173A	-26.718000000000004	9.580809634409405e-17
8967	6.052680000000001e-10	Ca	12	32.8193A	-26.718000000000004	9.580809634409405e-17
8968	7.74511e-12	Na	1	2564.77A	-26.718000000000004	9.580809634409405e-17
8969	4.46447e-11	Mg	6	444.946A	-26.718000000000004	9.580809634409405e-17
8970	4.32861e-12	V	1	4589.11A	-26.719	9.558774383722048e-17
8971	2.12301e-11	O	1	935.672A	-26.721	9.514855804797953e-17
8972	6.10015e-11	P	11	325.639A	-26.721999999999998	9.492972243709362e-17
8973	5.66994e-12	Fe	2	3503.47A	-26.723000000000003	9.471139013414453e-17
8974	6.871350000000001e-13	O	7	2.89091m	-26.724	9.449355998155926e-17
8975	5.66229e-12	Fe	2	3508.20A	-26.726999999999997	9.384307089011336e-17
8976	6.42926e-13	Ca	9	3.08970m	-26.728	9.362723781636947e-17
8977	4.69074e-12	Fe	2	4234.82A	-26.728	9.362723781636947e-17
8978	4.05909e-12	Fe	2	4893.82A	-26.730999999999998	9.298271244476058e-17
8979	2.16777e-18	H	1	91.6354c	-26.730999999999998	9.298271244476058e-17
8980	1.9163700000000002e-12	N	1	1.03657m	-26.733	9.255549568755341e-17
8981	3.39719e-12	Fe	2	5847.32A	-26.734	9.234262395459985e-17
8982	7.20349e-13	O	7	2.75762m	-26.736	9.19183481368638e-17
8983	4.20495e-12	Fe	2	4724.07A	-26.737	9.170694180261319e-17
8984	6.789269999999999e-12	Mn	11	2925.86A	-26.738000000000003	9.149602168943736e-17
8985	5.70161e-12	Fe	2	3484.01A	-26.739	9.128558667906185e-17
8986	1.39057e-13	He	1	14.2851m	-26.741	9.086616750645078e-17
8987	2.15517e-12	Fe	2	9217.12A	-26.741999999999997	9.065718112049726e-17
8988	3.71536e-12	Fe	2	5346.57A	-26.741999999999997	9.065718112049726e-17
8989	1.10136e-10	K	12	180.363A	-26.741999999999997	9.065718112049726e-17
8990	3.32793e-11	Ne	1	596.901A	-26.743000000000002	9.044867538989189e-17
8991	1.68274e-11	Ca	7	1180.48A	-26.743000000000002	9.044867538989189e-17
8992	7.0001100000000006e-12	Fe	2	2837.73A	-26.750999999999998	8.879780101290955e-17
8993	1.76966e-11	Si	4	1122.50A	-26.755	8.798369787982188e-17
8994	1.66393e-12	C	3	1.19383m	-26.756	8.778134099004228e-17
8995	7.18705e-12	Zn	2	2763.92A	-26.761999999999997	8.657693583967747e-17
8996	9.73776e-11	Si	9	203.994A	-26.766	8.57831937208837e-17
8997	4.66346e-13	Cr	10	4.25960m	-26.775	8.402377916597991e-17
8998	5.70221e-11	Mg	5	348.364A	-26.776	8.383052983651005e-17
8999	3.24363e-12	Ni	4	6124.14A	-26.776999999999997	8.363772496816498e-17
9000	2.1173599999999998e-12	Fe	2	9381.72A	-26.781999999999996	8.268033184734559e-17
9001	1.7345799999999999e-12	Ni	4	1.14520m	-26.783	8.249017236096569e-17
9002	1.38935e-11	Al	1	1429.77A	-26.785999999999998	8.192231400868462e-17
9003	1.54893e-10	Sc	11	128.246A	-26.788	8.154591516621711e-17
9004	2.94989e-12	Cr	4	6733.96A	-26.789	8.135836476580309e-17
9005	3.5948099999999997e-12	Zn	2	5525.88A	-26.791999999999998	8.079829772220392e-17
9006	6.65074e-11	Ar	3	298.680A	-26.794	8.042706326546288e-17
9007	1.40689e-11	N	1	1411.94A	-26.794	8.042706326546288e-17
9008	2.11417e-12	N	1	9395.85A	-26.796	8.005753447611595e-17
9009	4.38726e-11	Mn	12	452.776A	-26.796999999999997	7.987340725629756e-17
9010	8.39838e-11	Fe	10	236.527A	-26.799	7.950642228524292e-17
9011	1.58862e-11	S	1	1250.42A	-26.799	7.950642228524292e-17
9012	3.37652e-11	Ne	1	588.311A	-26.8	7.932356258828951e-17
9013	3.1964e-12	Zn	2	6214.63A	-26.801	7.914112345696917e-17
9014	4.34662e-11	V	9	457.009A	-26.801	7.914112345696917e-17
9015	6.794789999999999e-12	Na	2	2923.48A	-26.804000000000002	7.859631979517783e-17
9016	2.33143e-11	N	1	852.028A	-26.805	7.841555327586715e-17
9017	4.56942e-11	Mg	7	434.726A	-26.805999999999997	7.82352025080139e-17
9018	5.29592e-11	F	2	375.090A	-26.81	7.75179378600947e-17
9019	1.3711600000000003e-09	F	8	14.4874A	-26.811	7.7339651550409e-17
9020	3.785830000000001e-12	Fe	1	5247.05A	-26.813000000000002	7.69843081293561e-17
9021	1.88925e-10	Sc	11	105.145A	-26.816999999999997	7.627851175003502e-17
9022	1.29591e-11	Li	2	1532.86A	-26.819000000000003	7.59280438234959e-17
9023	5.15033e-12	F	6	3856.93A	-26.823	7.523193133353813e-17
9024	7.83291e-12	Mg	9	2536.03A	-26.824	7.505890269296473e-17
9025	5.69917e-11	F	2	348.550A	-26.825	7.488627200722214e-17
9026	2.1151e-10	Si	6	93.9175A	-26.826	7.47140383610384e-17
9027	6.69465e-12	C	1	2967.21A	-26.826999999999998	7.454220084124911e-17
9028	7.45457e-11	Fe	11	266.474A	-26.826999999999998	7.454220084124911e-17
9029	2.68233e-12	N	1	7405.68A	-26.83	7.40290559400609e-17
9030	4.83866e-11	F	6	410.536A	-26.833000000000002	7.351944350352491e-17
9031	4.64597e-11	Fe	6	427.563A	-26.836	7.301333921432733e-17
9032	8.14791e-11	Fe	11	243.798A	-26.838	7.26778733928657e-17
9033	1.78547e-11	S	1	1112.56A	-26.839000000000002	7.251071892254936e-17
9034	6.642810000000001e-12	Fe	10	2990.37A	-26.84	7.23439488968471e-17
9035	6.5608e-11	Mg	5	302.775A	-26.842	7.201155864452381e-17
9036	3.22817e-11	Fe	8	615.348A	-26.842	7.201155864452381e-17
9037	7.72723e-12	Li	1	2570.71A	-26.842	7.201155864452381e-17
9038	7.81515e-11	Ar	11	254.179A	-26.845	7.15158345616818e-17
9039	2.22409e-12	Fe	2	8931.48A	-26.848000000000003	7.102352301942207e-17
9040	2.59489e-11	C	1	765.521A	-26.851999999999997	7.037237544647115e-17
9041	3.66896e-11	Ca	11	541.419A	-26.851999999999997	7.037237544647115e-17
9042	4.99898e-10	Ar	11	39.7370A	-26.854	7.004904375131258e-17
9043	2.16453e-11	O	1	917.726A	-26.854	7.004904375131258e-17
9044	2.30084e-12	Fe	2	8633.58A	-26.859	6.924719897811894e-17
9045	1.75306e-11	Fe	8	1133.13A	-26.859	6.924719897811894e-17
9046	1.95162e-12	N	1	1.01785m	-26.862	6.877050461336814e-17
9047	2.1525e-14	Si	2	92.2854m	-26.864	6.845453284614444e-17
9048	2.49924e-12	F	7	7948.20A	-26.865	6.829709178954175e-17
9049	4.48722e-11	Mn	6	442.689A	-26.866999999999997	6.798329515666453e-17
9050	1.906e-10	Sc	11	104.221A	-26.87	6.751530144462011e-17
9051	1.86593e-12	N	1	1.06459m	-26.875	6.674246017977546e-17
9052	2.78706e-11	Fe	8	712.739A	-26.875999999999998	6.658895678103655e-17
9053	8.00026e-11	Fe	11	248.298A	-26.879	6.613056162685482e-17
9054	3.37986e-10	Ne	9	58.7730A	-26.88	6.597846555573469e-17
9055	2.46239e-12	Si	2	8067.14A	-26.881	6.582671929587045e-17
9056	2.85238e-12	K	1	6964.17A	-26.891	6.432832022933498e-17
9057	5.95161e-12	Ti	3	3337.66A	-26.892	6.418036919840497e-17
9058	5.4625e-12	Ni	13	3636.51A	-26.894000000000002	6.388548718771303e-17
9059	2.57306e-12	Fe	2	7720.18A	-26.899	6.315419606308007e-17
9060	7.4696e-12	P	1	2659.37A	-26.903000000000002	6.25751949133206e-17
9061	2.76752e-10	S	9	71.7770A	-26.905	6.22876880085472e-17
9062	5.37443e-11	S	3	369.611A	-26.906	6.214443030148716e-17
9063	5.2441900000000005e-12	Fe	2	3787.90A	-26.906	6.214443030148716e-17
9064	2.5371e-11	S	11	782.958A	-26.906999999999996	6.20015020780103e-17
9065	4.96722e-11	Fe	6	399.911A	-26.908	6.185890258032437e-17
9066	3.21621e-11	Fe	8	617.636A	-26.91	6.157468673987538e-17
9067	6.39805e-12	Ni	1	3104.77A	-26.910999999999998	6.143306889022771e-17
9068	7.80151e-12	Fe	8	2546.23A	-26.912	6.129177675259533e-17
9069	4.80617e-11	Fe	6	413.312A	-26.916999999999998	6.059017558580049e-17
9070	7.94941e-11	Ar	7	249.886A	-26.918000000000003	6.045082204897219e-17
9071	1.13432e-11	N	3	1751.22A	-26.921	6.003468151707279e-17
9072	4.93134e-14	Ni	2	40.2821m	-26.93	5.880336932317346e-17
9073	1.62348e-11	S	1	1223.57A	-26.935	5.813025272067817e-17
9074	4.45867e-11	Fe	6	445.524A	-26.936	5.79965568494416e-17
9075	6.79911e-11	Fe	8	292.162A	-26.936	5.79965568494416e-17
9076	2.2832699999999997e-15	V	13	870.000m	-26.936999999999998	5.786316847017653e-17
9077	7.81275e-12	Na	1	2542.57A	-26.938000000000002	5.773008687566964e-17
9078	4.893e-11	Ni	13	405.977A	-26.938000000000002	5.773008687566964e-17
9079	1.41394e-12	Be	3	1.40490m	-26.941	5.73326757529627e-17
9080	1.96393e-12	N	1	1.01146m	-26.941	5.73326757529627e-17
9081	6.54351e-12	Ni	1	3035.75A	-26.941999999999997	5.720081425784895e-17
9082	4.96684e-11	Mg	6	399.941A	-26.945	5.680704662221428e-17
9083	5.64263e-11	S	11	352.043A	-26.945999999999998	5.667639404055425e-17
9084	2.66299e-11	Ar	11	745.946A	-26.948	5.641598966391718e-17
9085	1.91271e-12	N	1	1.03855m	-26.951999999999998	5.589876476174962e-17
9086	8.14246e-12	Si	2	2439.61A	-26.956	5.538628180598751e-17
9087	3.50806e-11	Ca	11	566.252A	-26.956999999999997	5.525889689272796e-17
9088	3.58512e-11	Ne	1	554.081A	-26.962	5.46263535306346e-17
9089	3.3732e-10	S	9	58.8890A	-26.962	5.46263535306346e-17
9090	7.1991399999999996e-12	Si	2	2759.28A	-26.963	5.450071640390735e-17
9091	2.14014e-11	O	1	928.186A	-26.963	5.450071640390735e-17
9092	1.47577e-11	O	5	1346.04A	-26.965	5.425030835798875e-17
9093	6.17425e-12	K	1	3217.31A	-26.965999999999998	5.412553611115886e-17
9094	9.29457e-13	Fe	2	2.13721m	-26.968000000000004	5.387685186210249e-17
9095	8.93014e-12	Al	1	2224.43A	-26.968000000000004	5.387685186210249e-17
9096	3.97954e-11	Ne	9	499.165A	-26.97	5.3629310213383094e-17
9097	3.09631e-11	Ar	2	641.552A	-26.973000000000003	5.326012863865499e-17
9098	9.34214e-13	Zn	2	2.12633m	-26.975	5.301542057575652e-17
9099	4.42824e-11	Fe	6	448.586A	-26.98	5.2408558074703373e-17
9100	2.02799e-12	Fe	2	9795.16A	-26.980999999999998	5.228802173597984e-17
9101	5.51469e-11	B	3	360.210A	-26.982	5.2167762623141984e-17
9102	4.94325e-11	Ne	9	401.850A	-26.983	5.2047780098588423e-17
9103	2.42128e-12	Fe	1	8204.10A	-26.983	5.2047780098588423e-17
9104	1.18102e-10	Sc	11	168.197A	-26.984	5.192807352618375e-17
9105	4.41854e-11	S	11	449.570A	-26.984	5.192807352618375e-17
9106	2.3265599999999997e-12	Fe	8	8538.11A	-26.985	5.180864227125604e-17
9107	5.92261e-11	F	2	335.401A	-26.987	5.157060318243571e-17
9108	8.93564e-11	Mg	5	222.306A	-26.991	5.109780105054577e-17
9109	1.37798e-12	Mn	5	1.44157m	-26.995	5.0629333594655815e-17
9110	7.57231e-11	Na	2	262.330A	-26.995	5.0629333594655815e-17
9111	4.76912e-11	B	4	416.523A	-26.995	5.0629333594655815e-17
9112	2.1229899999999998e-17	Ca	2	9.35682c	-26.999000000000002	5.01651610742174e-17
9113	7.261639999999999e-12	Cr	7	2735.53A	-27.000999999999998	4.993467309558848e-17
9114	1.41348e-12	Fe	2	1.40535m	-27.002	4.981982653442682e-17
9115	4.3643e-11	Ne	9	455.157A	-27.008000000000003	4.9136272888610195e-17
9116	3.51986e-11	Ne	9	564.354A	-27.01	4.891051222178567e-17
9117	6.85239e-10	Ca	12	28.9891A	-27.011	4.87980211652696e-17
9118	1.1987600000000002e-10	F	6	165.709A	-27.011	4.87980211652696e-17
9119	1.6034999999999998e-14	Sc	2	123.882m	-27.011999999999997	4.8685788831004055e-17
9120	1.18845e-11	Ca	7	1671.45A	-27.013	4.8573814623943557e-17
9121	1.11331e-12	Fe	2	1.78427m	-27.013	4.8573814623943557e-17
9122	1.28415e-10	Ni	13	154.689A	-27.014	4.846209795041362e-17
9123	5.4021e-11	Fe	9	367.718A	-27.015	4.8350638218102364e-17
9124	5.77726e-11	Cl	7	343.839A	-27.024	4.735896592275033e-17
9125	7.94004e-11	Mg	5	250.181A	-27.026999999999997	4.703294909450384e-17
9126	4.07834e-12	Fe	2	4870.72A	-27.03	4.670917655031619e-17
9127	1.671e-11	Cl	1	1188.77A	-27.03	4.670917655031619e-17
9128	2.07899e-11	Fe	8	955.486A	-27.03	4.670917655031619e-17
9129	3.11437e-10	Mg	10	63.7832A	-27.033	4.6387632840645745e-17
9130	3.10387e-10	Mg	10	63.9989A	-27.034000000000002	4.628094424568931e-17
9131	4.24701e-11	Ca	11	467.728A	-27.035	4.6174501027692504e-17
9132	3.10648e-10	Mg	10	63.9453A	-27.035	4.6174501027692504e-17
9133	5.00815e-12	Fe	2	3966.43A	-27.038	4.585663799843031e-17
9134	1.23175e-11	Si	6	1612.70A	-27.039	4.575117065772151e-17
9135	1.79445e-12	P	10	1.10700m	-27.041999999999998	4.5436221814228523e-17
9136	6.92593e-11	Fe	10	286.813A	-27.043000000000003	4.533172140391099e-17
9137	1.46082e-11	Mn	10	1359.81A	-27.044	4.522746133786844e-17
9138	4.70966e-11	F	2	421.781A	-27.044	4.522746133786844e-17
9139	1.1763e-13	Na	2	16.8873m	-27.046999999999997	4.491611768397482e-17
9140	5.83501e-11	Fe	9	340.436A	-27.055	4.4096306144685557e-17
9141	3.83445e-12	Fe	2	5180.53A	-27.057	4.3893702021611533e-17
9142	4.9703e-12	Cr	11	3996.63A	-27.057	4.3893702021611533e-17
9143	1.17821e-12	N	1	1.68598m	-27.06	4.359153990226879e-17
9144	3.6376e-12	Ar	11	5460.87A	-27.06	4.359153990226879e-17
9145	3.17267e-12	Fe	2	6261.12A	-27.061	4.349128214261683e-17
9146	2.6459599999999998e-12	Na	1	7507.46A	-27.066999999999997	4.28945593810623e-17
9147	6.1167800000000005e-12	Cu	1	3247.54A	-27.069000000000003	4.269747678281559e-17
9148	2.64254e-12	Na	1	7517.17A	-27.07	4.259927531127733e-17
9149	1.0425899999999999e-13	Fe	2	19.0530m	-27.07	4.259927531127733e-17
9150	2.64143e-12	Na	1	7520.33A	-27.07	4.259927531127733e-17
9151	2.96061e-13	N	6	6.70958m	-27.072	4.2403549420094714e-17
9152	1.90203e-10	Sc	11	104.438A	-27.072	4.2403549420094714e-17
9153	1.19155e-11	Ca	7	1667.12A	-27.072	4.2403549420094714e-17
9154	1.46912e-15	He	1	1352.13m	-27.073	4.2306023962731176e-17
9155	2.18689e-12	Fe	2	9083.42A	-27.074	4.220872280769525e-17
9156	2.69598e-10	Ne	9	73.6817A	-27.08	4.162959741992433e-17
9157	6.96509e-11	F	8	285.200A	-27.081999999999997	4.143832679395593e-17
9158	1.12426e-10	K	12	176.689A	-27.084	4.124793497668643e-17
9159	5.57077e-12	Co	1	3565.84A	-27.084	4.124793497668643e-17
9160	1.5622299999999998e-10	Sc	11	127.155A	-27.086	4.1058417930357314e-17
9161	6.5416800000000005e-12	S	4	3036.60A	-27.087	4.096398618957044e-17
9162	7.1115e-11	Mg	9	279.329A	-27.087	4.096398618957044e-17
9163	2.05634e-12	N	1	9660.12A	-27.088	4.086977163576051e-17
9164	6.55742e-12	S	4	3029.31A	-27.09	4.0681992092155893e-17
9165	1.25146e-11	Cr	11	1587.30A	-27.09	4.0681992092155893e-17
9166	1.46575e-12	Fe	1	1.35524m	-27.090999999999998	4.0588426106772753e-17
9167	1.38851e-11	Li	2	1430.64A	-27.092	4.049507531718406e-17
9168	1.12919e-11	Fe	9	1759.18A	-27.093000000000004	4.040193922845319e-17
9169	1.0220099999999999e-13	Al	1	19.4366m	-27.093000000000004	4.040193922845319e-17
9170	5.2545800000000004e-12	Cr	7	3780.41A	-27.095	4.021630917950991e-17
9171	3.94707e-11	Ne	9	503.271A	-27.096999999999998	4.003153202316821e-17
9172	3.3434099999999998e-12	Fe	2	5941.37A	-27.099	3.9847603840742543e-17
9173	1.40078e-11	S	1	1418.10A	-27.1	3.9755956895084545e-17
9174	4.86516e-10	Ar	11	40.8300A	-27.105999999999998	3.921048471726086e-17
9175	7.15462e-11	Cr	7	277.645A	-27.107	3.9120303104924306e-17
9176	2.16223e-11	O	1	918.704A	-27.107	3.9120303104924306e-17
9177	9.71161e-12	Ca	7	2045.43A	-27.107	3.9120303104924306e-17
9178	4.07788e-12	Fe	2	4871.28A	-27.107	3.9120303104924306e-17
9179	4.3935e-11	V	9	452.133A	-27.111	3.87616460102466e-17
9180	8.89738e-11	S	9	223.262A	-27.111	3.87616460102466e-17
9181	7.97089e-11	Fe	7	249.213A	-27.114	3.849481271598715e-17
9182	2.42206e-11	Fe	9	820.147A	-27.116	3.8317945117426155e-17
9183	3.2462099999999998e-12	Ni	4	6119.27A	-27.116999999999997	3.8229816289205373e-17
9184	6.25077e-12	Cr	11	3177.92A	-27.116999999999997	3.8229816289205373e-17
9185	2.50443e-10	Mg	9	79.3172A	-27.121	3.787932322672645e-17
9186	1.96435e-12	N	1	1.01125m	-27.122	3.779220320086e-17
9187	2.21879e-11	Ne	9	895.285A	-27.122	3.779220320086e-17
9188	5.73239e-11	F	2	346.530A	-27.124000000000002	3.761856379978555e-17
9189	3.16546e-11	Sc	3	627.538A	-27.124000000000002	3.761856379978555e-17
9190	2.51558e-10	Ne	9	78.9656A	-27.129	3.718794766082758e-17
9191	2.16513e-11	O	1	917.473A	-27.131	3.701708456177291e-17
9192	1.83288e-11	Ca	7	1083.78A	-27.131999999999998	3.693194762980589e-17
9193	6.216169999999999e-10	Ca	12	31.9561A	-27.131999999999998	3.693194762980589e-17
9194	6.12995e-12	Mn	11	3240.56A	-27.136	3.659335349871829e-17
9195	1.27705e-11	Si	1	1555.49A	-27.136999999999997	3.650919112115269e-17
9196	2.56994e-11	N	3	772.955A	-27.136999999999997	3.650919112115269e-17
9197	1.90467e-10	Sc	11	104.294A	-27.139	3.634144662511745e-17
9198	1.51792e-11	Fe	8	1308.66A	-27.139	3.634144662511745e-17
9199	3.46337e-11	Ne	1	573.559A	-27.141	3.617447284503337e-17
9200	7.61411e-11	Na	2	260.890A	-27.143	3.600826623978172e-17
9201	2.26648e-12	Cr	7	8764.46A	-27.144000000000002	3.5925449525569615e-17
9202	7.54834e-11	Mn	8	263.163A	-27.145	3.584282328451491e-17
9203	4.44941e-12	Si	2	4464.52A	-27.149	3.551421430544358e-17
9204	1.6975e-11	Cl	7	1170.22A	-27.149	3.551421430544358e-17
9205	3.48274e-11	Ne	1	570.369A	-27.15	3.543253387914908e-17
9206	5.70172e-12	Si	2	3483.94A	-27.151999999999997	3.52697361737966e-17
9207	3.77871e-12	Fe	2	5256.94A	-27.153000000000002	3.51886180316011e-17
9208	8.00018e-12	Li	1	2483.00A	-27.155	3.502694101776945e-17
9209	2.33e-12	Fe	2	8525.51A	-27.16	3.462599093948213e-17
9210	6.66795e-12	Si	2	2979.10A	-27.160999999999998	3.4546353370240664e-17
9211	1.84063e-12	Li	1	1.07922m	-27.162	3.4466898962325493e-17
9212	2.61643e-11	C	1	759.221A	-27.164	3.4308537946406324e-17
9213	4.68052e-12	Cr	7	4244.07A	-27.164	3.4308537946406324e-17
9214	5.24308e-11	F	2	378.870A	-27.166999999999998	3.4072359632434974e-17
9215	1.6629200000000001e-12	N	1	1.19455m	-27.168000000000003	3.3993995379864993e-17
9216	1.71842e-12	Fe	2	1.15597m	-27.169	3.391581136007507e-17
9217	5.66213e-11	B	3	350.830A	-27.169	3.391581136007507e-17
9218	2.4759900000000002e-12	F	7	8022.83A	-27.17	3.383780715854048e-17
9219	5.950669999999999e-12	Fe	2	3338.19A	-27.171999999999997	3.368233655690783e-17
9220	6.2402e-11	Ar	3	318.330A	-27.174	3.3527580277803245e-17
9221	1.0199200000000002e-12	Fe	10	1.94765m	-27.176	3.337353503921365e-17
9222	5.41813e-11	F	2	366.629A	-27.176	3.337353503921365e-17
9223	7.29901e-13	Fe	4	2.72153m	-27.178	3.3220197574204086e-17
9224	4.50895e-11	Fe	10	440.557A	-27.179000000000002	3.314379323998115e-17
9225	2.71868e-12	Fe	2	7306.65A	-27.179000000000002	3.314379323998115e-17
9226	2.78144e-10	S	9	71.4180A	-27.179000000000002	3.314379323998115e-17
9227	5.87382e-12	Mn	11	3381.86A	-27.183000000000003	3.2839929117094186e-17
9228	2.69162e-12	N	1	7380.10A	-27.183000000000003	3.2839929117094186e-17
9229	8.70894e-11	S	10	228.093A	-27.186999999999998	3.2538850837231494e-17
9230	1.1327600000000001e-10	K	12	175.363A	-27.189	3.238934839777332e-17
9231	1.1132799999999999e-10	F	6	178.431A	-27.19	3.231485496362926e-17
9232	3.7822599999999996e-10	Ne	9	52.5201A	-27.19	3.231485496362926e-17
9233	4.88382e-11	S	3	406.741A	-27.191999999999997	3.2166381691725794e-17
9234	1.30664e-12	Mn	5	1.52027m	-27.193	3.209240106677508e-17
9235	3.8795099999999995e-12	Fe	2	5120.35A	-27.193	3.209240106677508e-17
9236	2.99954e-13	Fe	2	6.62249m	-27.193	3.209240106677508e-17
9237	2.2542700000000002e-12	Fe	2	8811.94A	-27.193	3.209240106677508e-17
9238	6.44552e-11	Si	8	308.190A	-27.197	3.1798176165271645e-17
9239	2.4614799999999997e-12	S	11	8070.12A	-27.197	3.1798176165271645e-17
9240	1.8623e-11	Ar	1	1066.66A	-27.197	3.1798176165271645e-17
9241	1.30808e-10	Cl	10	151.860A	-27.201	3.150664873387885e-17
9242	7.72481e-11	Fe	7	257.151A	-27.201999999999998	3.143418545262587e-17
9243	2.03547e-12	Fe	10	9759.15A	-27.203000000000003	3.136188883229446e-17
9244	2.15114e-11	O	1	923.438A	-27.204	3.128975848957618e-17
9245	3.3611800000000004e-12	Ni	4	5909.96A	-27.205	3.1217794042042595e-17
9246	8.77651e-11	Sc	11	226.337A	-27.213	3.0648005086396655e-17
9247	3.8538800000000005e-12	Fe	2	5154.41A	-27.214000000000002	3.0577516630731796e-17
9248	4.2932e-12	Ni	4	4626.96A	-27.214000000000002	3.0577516630731796e-17
9249	7.74349e-11	Si	8	256.531A	-27.215	3.050719029401646e-17
9250	8.12093e-12	Si	2	2446.08A	-27.215	3.050719029401646e-17
9251	6.02976e-11	F	2	329.440A	-27.215999999999998	3.043702570338717e-17
9252	3.1562e-12	Fe	2	6293.80A	-27.217	3.0367022486837986e-17
9253	1.95928e-12	N	1	1.01387m	-27.221	3.0088615951236e-17
9254	3.80455e-12	Sc	7	5221.24A	-27.221999999999998	3.0019414054880614e-17
9255	1.6733900000000002e-12	C	3	1.18708m	-27.225	2.9812761862094624e-17
9256	3.46235e-13	Li	2	5.73728m	-27.229	2.953943681844429e-17
9257	9.0737e-12	Al	1	2189.23A	-27.230999999999998	2.940371543459268e-17
9258	1.4561099999999998e-10	Mg	5	136.421A	-27.230999999999998	2.940371543459268e-17
9259	3.29336e-10	S	8	60.3166A	-27.233	2.9268617633856095e-17
9260	1.9568e-11	S	1	1015.15A	-27.233	2.9268617633856095e-17
9261	7.50763e-11	Na	2	264.590A	-27.234	2.9201301681296054e-17
9262	3.6767e-12	Si	2	5402.80A	-27.235	2.913414055113086e-17
9263	1.17604e-12	Cr	4	1.68910m	-27.238000000000003	2.8933582538278925e-17
9264	5.03704e-11	Mn	6	394.367A	-27.239	2.886703714505615e-17
9265	9.88219e-12	Fe	7	2010.13A	-27.24	2.8800644801990695e-17
9266	2.36208e-11	Ar	9	840.972A	-27.248	2.82749737920034e-17
9267	1.18884e-11	Ca	7	1670.91A	-27.250999999999998	2.8080330241520096e-17
9268	6.770089999999999e-12	Fe	10	2934.15A	-27.252	2.80157472741229e-17
9269	2.32395e-11	S	5	854.770A	-27.253	2.795131284342886e-17
9270	1.2464399999999999e-12	B	4	1.59370m	-27.254	2.7887026607813047e-17
9271	2.35826e-11	Fe	9	842.335A	-27.255	2.7822888226436474e-17
9272	5.7768300000000005e-12	Co	1	3438.64A	-27.258000000000003	2.763135681109568e-17
9273	7.64283e-11	Na	2	259.910A	-27.258000000000003	2.763135681109568e-17
9274	6.06742e-12	Cu	1	3273.95A	-27.259	2.7567806453934048e-17
9275	1.99658e-12	Fe	2	9949.26A	-27.26	2.7504402258537722e-17
9276	1.03826e-13	Ni	2	19.1324m	-27.261	2.7441143888744412e-17
9277	6.56117e-11	Mg	5	302.758A	-27.261999999999997	2.7378031009164313e-17
9278	3.17398e-11	O	4	625.854A	-27.269000000000002	2.6940286566890073e-17
9279	1.50235e-11	Mn	12	1322.23A	-27.27	2.6878325627184246e-17
9280	2.79338e-12	Fe	2	7111.26A	-27.271	2.681650719368502e-17
9281	1.80665e-12	Fe	2	1.09952m	-27.271	2.681650719368502e-17
9282	3.19387e-12	Fe	2	6219.56A	-27.276999999999997	2.644857092141352e-17
9283	1.40462e-11	F	8	1414.23A	-27.276999999999997	2.644857092141352e-17
9284	4.8597e-12	Na	2	4087.59A	-27.28	2.6266500239854786e-17
9285	4.3788e-11	Ar	2	453.651A	-27.285	2.5965830097915735e-17
9286	1.20895e-11	Fe	8	1643.12A	-27.285999999999998	2.590611034589624e-17
9287	1.2666e-11	Fe	8	1568.34A	-27.287	2.584652794549472e-17
9288	7.40138e-11	Fe	8	268.388A	-27.29	2.5668601698630943e-17
9289	1.44976e-12	Fe	2	1.37019m	-27.291	2.560956555295972e-17
9290	3.84502e-12	Fe	1	5166.28A	-27.294	2.543327054373222e-17
9291	2.3615e-12	Fe	2	8411.78A	-27.296999999999997	2.5258189140812073e-17
9292	8.98535e-11	Mg	5	221.076A	-27.298000000000002	2.520009691783005e-17
9293	1.211e-11	Fe	7	1640.34A	-27.302	2.4969061040579914e-17
9294	1.1623900000000002e-13	P	9	17.0894m	-27.302	2.4969061040579914e-17
9295	6.06251e-11	F	2	327.660A	-27.305	2.4797175233401808e-17
9296	2.8603e-12	Fe	2	6944.88A	-27.305	2.4797175233401808e-17
9297	8.9548e-12	C	3	2218.30A	-27.305	2.4797175233401808e-17
9298	5.90464e-12	Fe	2	3364.21A	-27.307	2.4683242562343335e-17
9299	4.3334300000000004e-12	Fe	2	4584.00A	-27.308000000000003	2.462647267979724e-17
9300	3.92188e-11	Fe	6	506.503A	-27.309	2.4569833364358204e-17
9301	8.16113e-12	Si	2	2434.03A	-27.315	2.4232722612643752e-17
9302	3.14343e-12	Co	12	6319.37A	-27.316999999999997	2.4121383365802696e-17
9303	2.99646e-11	Ar	10	662.932A	-27.316999999999997	2.4121383365802696e-17
9304	4.25746e-12	Fe	2	4665.80A	-27.32	2.3955332930692214e-17
9305	1.56376e-13	C	5	12.7030m	-27.32	2.3955332930692214e-17
9306	1.60566e-11	Fe	11	1237.15A	-27.32	2.3955332930692214e-17
9307	6.14841e-12	Fe	9	3230.83A	-27.32	2.3955332930692214e-17
9308	5.19356e-11	Sc	11	382.482A	-27.320999999999998	2.3900237193842264e-17
9309	3.95232e-11	Fe	6	502.602A	-27.322	2.3845268173670524e-17
9310	1.69826e-11	N	1	1169.69A	-27.328000000000003	2.3518098829065832e-17
9311	3.16322e-12	Fe	2	6279.83A	-27.329	2.346400870274422e-17
9312	1.8821e-11	S	1	1055.44A	-27.329	2.346400870274422e-17
9313	3.38405e-12	Fe	2	5870.02A	-27.33	2.341004298026098e-17
9314	9.11208e-12	Fe	10	2180.01A	-27.331	2.3356201375495033e-17
9315	2.15861e-11	O	1	920.243A	-27.331999999999997	2.330248360298393e-17
9316	3.80724e-11	Ne	4	521.755A	-27.336	2.308884514917632e-17
9317	1.63597e-11	S	1	1214.23A	-27.338	2.2982761541880502e-17
9318	9.72941e-11	F	6	204.169A	-27.339000000000002	2.292990265715264e-17
9319	5.75765e-11	B	3	345.010A	-27.342	2.2772054317548278e-17
9320	3.8207e-12	Fe	2	5199.17A	-27.343000000000004	2.2719680045988318e-17
9321	3.38801e-11	Cr	5	586.316A	-27.346999999999998	2.2511384767308307e-17
9322	1.2223e-12	Fe	2	1.62516m	-27.348000000000003	2.2459610019077305e-17
9323	1.75893e-11	Fe	8	1129.35A	-27.35	2.235641748459224e-17
9324	5.37334e-11	Sc	11	369.686A	-27.351	2.2304999151221442e-17
9325	3.37612e-11	B	2	588.381A	-27.351999999999997	2.2253699076735748e-17
9326	2.08594e-11	Ne	3	952.304A	-27.353	2.220251698914691e-17
9327	1.79692e-11	S	8	1105.47A	-27.354	2.2151452617093318e-17
9328	1.21483e-11	Fe	8	1635.17A	-27.354	2.2151452617093318e-17
9329	5.35286e-11	F	2	371.100A	-27.357	2.199896308987126e-17
9330	8.12357e-11	V	9	244.529A	-27.357	2.199896308987126e-17
9331	7.66317e-11	Na	2	259.220A	-27.358	2.1948366878794488e-17
9332	2.0444099999999998e-12	N	1	9716.46A	-27.359	2.1897887035774013e-17
9333	1.30764e-11	Fe	7	1519.11A	-27.359	2.1897887035774013e-17
9334	2.09751e-11	Ne	3	947.050A	-27.361	2.179727538396128e-17
9335	2.00999e-12	Fe	2	9882.85A	-27.362	2.1747143041736057e-17
9336	2.53854e-11	Fe	9	782.514A	-27.362	2.1747143041736057e-17
9337	7.99128e-11	S	11	248.577A	-27.365	2.1597436762053717e-17
9338	1.15e-11	Si	4	1727.34A	-27.365	2.1597436762053717e-17
9339	3.1889e-12	Fe	2	6229.26A	-27.368000000000002	2.144876105315161e-17
9340	1.03893e-11	Fe	9	1912.01A	-27.37	2.135021294778561e-17
9341	2.1557e-12	Fe	2	9214.84A	-27.371	2.130110882063092e-17
9342	2.03965e-12	Fe	7	9739.17A	-27.372	2.1252117629834562e-17
9343	3.1286599999999997e-12	Ni	4	6349.18A	-27.373	2.1203239115650296e-17
9344	1.19756e-10	Ni	13	165.874A	-27.375	2.1105819081118156e-17
9345	8.27165e-12	B	2	2401.51A	-27.375	2.1105819081118156e-17
9346	4.2729e-12	Fe	2	4648.94A	-27.375999999999998	2.1057277044258964e-17
9347	2.0217599999999997e-12	Mn	6	9825.32A	-27.377	2.1008846650986293e-17
9348	2.5153099999999997e-10	Ne	9	78.9741A	-27.38	2.086422276790887e-17
9349	8.71187e-12	Cr	7	2280.16A	-27.38	2.086422276790887e-17
9350	1.93868e-11	S	1	1024.64A	-27.381999999999998	2.0768360372005614e-17
9351	1.7265900000000002e-12	N	1	1.15050m	-27.383000000000003	2.072059446863956e-17
9352	4.1782300000000005e-12	Ni	4	4754.28A	-27.384	2.0672938423803048e-17
9353	1.55527e-11	Ni	13	1277.23A	-27.384	2.0672938423803048e-17
9354	2.86755e-11	Si	9	692.732A	-27.385	2.0625391984827957e-17
9355	4.00659e-11	Fe	8	495.794A	-27.386	2.0577954899628144e-17
9356	5.8382e-12	Fe	2	3402.50A	-27.386	2.0577954899628144e-17
9357	5.71597e-12	Fe	2	3475.25A	-27.386999999999997	2.0530626916696727e-17
9358	1.91837e-12	N	1	1.03548m	-27.388	2.0483407785105133e-17
9359	5.01851e-11	Mg	6	395.824A	-27.389	2.0436297254502887e-17
9360	1.52046e-11	Fe	8	1306.47A	-27.39	2.0389295075114144e-17
9361	2.5612e-11	Fe	9	775.592A	-27.39	2.0389295075114144e-17
9362	4.9042e-10	Ar	11	40.5050A	-27.391	2.0342400997738365e-17
9363	3.3651599999999998e-12	Sc	6	5902.98A	-27.393	2.024893615508576e-17
9364	5.0625e-11	B	4	392.385A	-27.395	2.0155900744377617e-17
9365	5.46026e-11	F	2	363.800A	-27.396	2.0109543459066543e-17
9366	7.04318e-11	Cl	7	282.038A	-27.398000000000003	2.0017148499620687e-17
9367	3.24937e-12	Fe	2	6113.32A	-27.398000000000003	2.0017148499620687e-17
9368	9.38219e-12	Si	3	2117.25A	-27.406	1.9651794364628377e-17
9369	8.16415e-12	Li	1	2433.13A	-27.406999999999996	1.960659649181753e-17
9370	1.88475e-12	N	1	1.05396m	-27.406999999999996	1.960659649181753e-17
9371	8.48512e-12	Mn	11	2341.09A	-27.410999999999998	1.9426842134715216e-17
9372	4.3515e-13	Ni	9	4.56497m	-27.413	1.933758390292832e-17
9373	8.1263e-12	Si	2	2444.47A	-27.414	1.929310869412551e-17
9374	4.71697e-11	Mn	6	421.128A	-27.415	1.9248735775464585e-17
9375	1.40726e-12	Mn	5	1.41156m	-27.416	1.9204464911684427e-17
9376	1.50639e-11	P	1	1318.68A	-27.418000000000003	1.9116228410427885e-17
9377	8.502280000000001e-13	K	12	2.33637m	-27.418000000000003	1.9116228410427885e-17
9378	1.99818e-11	Si	3	994.125A	-27.42	1.9028397319069134e-17
9379	1.1724e-11	Ca	2	1694.34A	-27.42	1.9028397319069134e-17
9380	5.69857e-12	Si	2	3485.86A	-27.423000000000002	1.8897406753297422e-17
9381	1.32353e-12	Fe	2	1.50087m	-27.424	1.885394392384569e-17
9382	2.17718e-11	Fe	8	912.394A	-27.426	1.876731792023795e-17
9383	3.47392e-11	Be	3	571.817A	-27.427	1.8724154286799502e-17
9384	1.12553e-12	Cr	4	1.76490m	-27.427	1.8724154286799502e-17
9385	4.93851e-12	Sc	1	4022.36A	-27.429000000000002	1.8638124612405937e-17
9386	7.61408e-12	Si	2	2608.91A	-27.43	1.8595258115330204e-17
9387	6.85034e-13	Ni	4	2.89978m	-27.430999999999997	1.8552490208461895e-17
9388	4.03346e-12	Fe	2	4924.92A	-27.434	1.8424775764195587e-17
9389	1.94419e-12	N	1	1.02174m	-27.439	1.8213869100055755e-17
9390	9.30428e-12	Si	3	2134.98A	-27.439	1.8213869100055755e-17
9391	2.95592e-11	Fe	8	672.022A	-27.441999999999997	1.8088485707103666e-17
9392	7.85725e-11	Si	8	252.817A	-27.441999999999997	1.8088485707103666e-17
9393	5.07959e-12	Sc	1	3910.64A	-27.441999999999997	1.8088485707103666e-17
9394	3.17763e-11	O	4	625.134A	-27.443	1.8046883344430473e-17
9395	9.16824e-12	Al	1	2166.66A	-27.445	1.796396544735718e-17
9396	3.05607e-16	Ti	12	6500.00m	-27.445999999999998	1.79226494733345e-17
9397	6.09338e-11	F	2	326.000A	-27.445999999999998	1.79226494733345e-17
9398	2.55921e-11	Fe	8	776.194A	-27.447	1.7881428523415028e-17
9399	3.3872099999999997e-12	Fe	2	5864.54A	-27.45	1.7758333635295303e-17
9400	1.1793e-11	Si	3	1684.42A	-27.45	1.7758333635295303e-17
9401	2.7856e-12	Fe	2	7131.12A	-27.451	1.771749060131627e-17
9402	4.85602e-11	Fe	6	409.069A	-27.456	1.7514680163486466e-17
9403	1.13489e-11	Fe	8	1750.34A	-27.456999999999997	1.7474397516942147e-17
9404	1.84063e-12	Li	1	1.07922m	-27.456999999999997	1.7474397516942147e-17
9405	5.00181e-12	Ca	7	3971.46A	-27.458000000000002	1.7434207517913658e-17
9406	3.4041e-12	Fe	2	5835.45A	-27.458000000000002	1.7434207517913658e-17
9407	1.7312400000000002e-12	N	1	1.14741m	-27.459	1.739410995331819e-17
9408	2.6299e-11	C	1	755.333A	-27.459	1.739410995331819e-17
9409	4.34209e-12	Fe	2	4574.86A	-27.463	1.7234639794724854e-17
9410	1.74358e-11	Cl	6	1139.29A	-27.467	1.7076631667333603e-17
9411	1.22305e-11	B	2	1624.17A	-27.468000000000004	1.703735650437278e-17
9412	2.76706e-10	S	9	71.7890A	-27.47	1.6959076961802127e-17
9413	1.3665e-12	N	1	1.45368m	-27.475	1.6764948013114588e-17
9414	4.0539699999999994e-16	Ti	12	4900.00m	-27.475	1.6764948013114588e-17
9415	5.53813e-11	Ti	10	358.685A	-27.476	1.6726389702666303e-17
9416	5.53017e-12	Sc	6	3592.01A	-27.476	1.6726389702666303e-17
9417	5.04506e-11	Mn	11	393.741A	-27.478	1.664953892276674e-17
9418	3.52225e-11	Ne	1	563.971A	-27.48	1.6573041240127164e-17
9419	2.4618e-11	Fe	9	806.907A	-27.48	1.6573041240127164e-17
9420	3.05316e-11	Ca	11	650.619A	-27.482	1.6496895032412888e-17
9421	1.23251e-11	Fe	10	1611.71A	-27.483	1.6458953226712253e-17
9422	6.40538e-12	K	1	3101.21A	-27.486	1.6345650589657448e-17
9423	2.70994e-12	Fe	2	7330.22A	-27.489	1.6233127922469905e-17
9424	7.082760000000001e-12	Fe	8	2804.62A	-27.491999999999997	1.6121379855874963e-17
9425	5.75715e-12	Fe	2	3450.40A	-27.493000000000002	1.60843017111139e-17
9426	1.22316e-11	B	2	1624.02A	-27.494	1.6047308843719628e-17
9427	1.96179e-11	S	1	1012.57A	-27.494	1.6047308843719628e-17
9428	1.57036e-12	N	1	1.26497m	-27.499000000000002	1.5863616818374605e-17
9429	1.6615799999999999e-12	Zn	2	1.19552m	-27.500999999999998	1.5790730119799047e-17
9430	4.1117299999999997e-13	O	7	4.83116m	-27.502	1.575441244832818e-17
9431	7.92243e-11	P	9	250.737A	-27.502	1.575441244832818e-17
9432	1.73623e-12	Ni	9	1.14411m	-27.503	1.5718178305183807e-17
9433	8.953180000000001e-12	B	2	2218.71A	-27.505	1.5645959835877248e-17
9434	2.8787599999999997e-12	N	1	6900.36A	-27.506	1.560997512681979e-17
9435	4.86519e-12	Cr	10	4082.98A	-27.508000000000003	1.553825380595892e-17
9436	8.970189999999999e-12	Fe	10	2214.50A	-27.51	1.546686201463453e-17
9437	3.28186e-11	Fe	8	605.280A	-27.51	1.546686201463453e-17
9438	2.89226e-11	Ca	11	686.814A	-27.514	1.532506097134848e-17
9439	8.588439999999999e-12	Fe	10	2312.93A	-27.515	1.5289814309198857e-17
9440	4.086069999999999e-12	Ca	2	4861.51A	-27.515	1.5289814309198857e-17
9441	1.99494e-12	Fe	2	9957.42A	-27.516	1.525464871212277e-17
9442	2.87235e-11	Al	9	691.574A	-27.517	1.5219563993675475e-17
9443	3.86709e-12	Fe	2	5136.80A	-27.517	1.5219563993675475e-17
9444	2.13678e-12	Fe	2	9296.44A	-27.517	1.5219563993675475e-17
9445	2.45995e-12	Fe	1	8075.15A	-27.518	1.5184559967841413e-17
9446	8.270960000000001e-12	Ca	7	2401.71A	-27.518	1.5184559967841413e-17
9447	3.5319e-11	Ne	1	562.430A	-27.522	1.5045347085277246e-17
9448	8.75089e-11	Sc	11	226.999A	-27.526	1.490741051409194e-17
9449	1.09886e-12	Ni	4	1.80773m	-27.528000000000002	1.4838917184410142e-17
9450	6.29537e-12	Cr	7	3155.41A	-27.528000000000002	1.4838917184410142e-17
9451	5.75583e-11	Si	8	345.119A	-27.529	1.4804788621943663e-17
9452	4.09108e-12	Fe	2	4855.55A	-27.53	1.4770738552992562e-17
9453	3.58223e-12	Fe	2	5545.27A	-27.531	1.4736766797027007e-17
9454	1.31459e-10	Cl	10	151.107A	-27.534000000000002	1.463531960796416e-17
9455	1.69118e-11	S	1	1174.59A	-27.535999999999998	1.4568076422438708e-17
9456	9.33831e-11	Ar	11	212.720A	-27.535999999999998	1.4568076422438708e-17
9457	4.20602e-10	Mg	10	47.2286A	-27.538	1.4501142191286458e-17
9458	3.08366e-11	Fe	9	644.184A	-27.539	1.446779048974638e-17
9459	1.56983e-11	Fe	8	1265.39A	-27.543000000000003	1.4335148989256447e-17
9460	1.0507999999999999e-13	Al	1	18.9041m	-27.545	1.426928496244717e-17
9461	4.99647e-10	Ar	11	39.7570A	-27.546	1.423646651773582e-17
9462	9.97037e-12	Co	8	1992.35A	-27.553	1.4008841160248535e-17
9463	4.05512e-12	Fe	2	4898.61A	-27.555	1.3944476381728477e-17
9464	4.3157800000000004e-12	Fe	2	4602.75A	-27.557	1.388040733250298e-17
9465	1.27976e-11	Si	6	1552.20A	-27.558000000000003	1.3848483281521108e-17
9466	1.69702e-11	S	1	1170.55A	-27.56	1.378485528052831e-17
9467	8.40557e-11	S	9	236.325A	-27.56	1.378485528052831e-17
9468	5.16239e-12	Mg	1	3847.92A	-27.566999999999997	1.3564450687349931e-17
9469	3.50073e-11	Fe	9	567.437A	-27.566999999999997	1.3564450687349931e-17
9470	2.92988e-11	Fe	8	677.995A	-27.570999999999998	1.344009105594893e-17
9471	2.13229e-12	Fe	2	9316.01A	-27.570999999999998	1.344009105594893e-17
9472	7.04578e-11	Cl	7	281.934A	-27.575	1.3316871560501727e-17
9473	1.36273e-12	N	1	1.45769m	-27.576999999999998	1.3255686093497936e-17
9474	4.65354e-12	Fe	2	4268.67A	-27.58	1.316443459228299e-17
9475	2.99557e-11	S	5	663.128A	-27.58	1.316443459228299e-17
9476	1.7799799999999999e-12	Fe	2	1.11599m	-27.581	1.3134157232908532e-17
9477	5.82279e-11	B	3	341.150A	-27.585	1.301374255561013e-17
9478	5.74782e-12	Fe	2	3456.00A	-27.587	1.2953949839872462e-17
9479	5.08876e-11	F	2	390.360A	-27.589000000000002	1.2894431846708921e-17
9480	3.10295e-11	Cr	5	640.179A	-27.589000000000002	1.2894431846708921e-17
9481	3.7633699999999995e-12	Fe	2	5278.37A	-27.590999999999998	1.2835187313884252e-17
9482	1.06241e-10	Ni	11	186.975A	-27.590999999999998	1.2835187313884252e-17
9483	4.8262e-12	Si	1	4115.96A	-27.592	1.280566720223671e-17
9484	2.31567e-11	S	5	857.828A	-27.598000000000003	1.2629966861386374e-17
9485	1.42873e-12	N	1	1.39036m	-27.599	1.2600918743681985e-17
9486	2.26973e-11	Ar	1	875.189A	-27.601999999999997	1.251417462919883e-17
9487	3.55125e-11	Fe	9	559.365A	-27.601999999999997	1.251417462919883e-17
9488	8.95752e-12	B	2	2217.63A	-27.603	1.2485392826238112e-17
9489	5.48909e-11	F	2	361.890A	-27.603	1.2485392826238112e-17
9490	1.83413e-11	Ca	7	1083.05A	-27.604	1.2456677219587482e-17
9491	3.27461e-12	Mn	5	6066.21A	-27.608	1.2342473716385258e-17
9492	7.88218e-16	He	1	2520.17m	-27.61	1.2285765200808751e-17
9493	6.18039e-13	B	3	3.21411m	-27.61	1.2285765200808751e-17
9494	2.36328e-12	Fe	2	8405.47A	-27.61	1.2285765200808751e-17
9495	8.27032e-12	Li	1	2401.90A	-27.613000000000003	1.2201190588054505e-17
9496	2.51567e-12	Fe	2	7896.29A	-27.613000000000003	1.2201190588054505e-17
9497	5.35288e-11	Sc	11	371.099A	-27.613000000000003	1.2201190588054505e-17
9498	2.44479e-12	Fe	8	8125.22A	-27.616999999999997	1.2089329400369536e-17
9499	3.21934e-11	O	4	617.036A	-27.616999999999997	1.2089329400369536e-17
9500	9.233739999999999e-12	Al	1	2151.29A	-27.627	1.181414266643646e-17
9501	2.54209e-10	Ne	9	78.1421A	-27.63	1.1732814680372526e-17
9502	1.80015e-12	Fe	2	1.10349m	-27.631999999999998	1.1678907293624367e-17
9503	1.80485e-12	N	1	1.10062m	-27.633000000000003	1.1652046552226588e-17
9504	6.93452e-12	Fe	10	2864.58A	-27.639	1.1492174480081045e-17
9505	4.03264e-11	Fe	8	492.592A	-27.64	1.1465743212236746e-17
9506	4.97004e-11	Fe	6	399.684A	-27.64	1.1465743212236746e-17
9507	6.2777699999999994e-12	Fe	2	3164.25A	-27.64	1.1465743212236746e-17
9508	1.72262e-12	N	1	1.15315m	-27.64	1.1465743212236746e-17
9509	1.87336e-12	N	1	1.06036m	-27.641	1.1439372734621671e-17
9510	8.39709e-12	Cr	1	2365.64A	-27.645	1.1334495934998451e-17
9511	4.1837599999999997e-10	Mg	10	47.4799A	-27.647	1.1282418656646349e-17
9512	2.28722e-11	Ne	3	868.498A	-27.647	1.1282418656646349e-17
9513	3.68223e-12	Mn	1	5394.68A	-27.648000000000003	1.1256469813808704e-17
9514	1.1135e-11	Fe	8	1783.97A	-27.649	1.123058065165365e-17
9515	3.98989e-11	Fe	8	497.870A	-27.651	1.1178980820659313e-17
9516	4.48424e-12	Si	2	4429.84A	-27.651	1.1178980820659313e-17
9517	5.19819e-11	Mn	11	382.142A	-27.651999999999997	1.1153269878242957e-17
9518	4.70013e-11	Sc	10	422.636A	-27.653000000000002	1.1127618069353037e-17
9519	1.29213e-10	Mg	5	153.734A	-27.655	1.107649130845278e-17
9520	2.63885e-11	C	1	752.768A	-27.658	1.100024127861944e-17
9521	2.06993e-12	Fe	2	9596.68A	-27.659000000000002	1.0974941425742069e-17
9522	5.66616e-12	Fe	2	3505.80A	-27.66	1.0949699760911707e-17
9523	1.17343e-11	Ca	2	1692.85A	-27.662	1.089939046038426e-17
9524	4.15282e-12	Ca	11	4783.36A	-27.663	1.0874322557952275e-17
9525	2.43799e-11	Ar	10	814.787A	-27.664	1.0849312310095986e-17
9526	7.51158e-11	Mg	5	264.451A	-27.664	1.0849312310095986e-17
9527	8.08171e-11	Fe	7	245.795A	-27.665	1.0824359584213636e-17
9528	5.17949e-11	Fe	8	383.522A	-27.666999999999998	1.0774626169487202e-17
9529	1.68304e-11	S	1	1180.27A	-27.669	1.0725121259045032e-17
9530	1.54018e-12	Fe	2	1.28975m	-27.67	1.0700454164653822e-17
9531	2.26634e-11	Ar	1	876.501A	-27.671999999999997	1.0651290043618238e-17
9532	1.19484e-12	Cr	4	1.66253m	-27.674	1.0602351811199915e-17
9533	2.16395e-11	O	1	917.970A	-27.675	1.057796707870329e-17
9534	5.1543e-12	Mg	1	3853.96A	-27.677	1.0529365734707386e-17
9535	5.31231e-12	Ni	4	3739.32A	-27.679000000000002	1.0480987693603216e-17
9536	9.298e-11	S	11	213.642A	-27.68	1.045688209083138e-17
9537	8.18266e-12	Si	2	2427.63A	-27.680999999999997	1.0432831929407437e-17
9538	3.3879900000000005e-10	Ne	9	58.6320A	-27.680999999999997	1.0432831929407437e-17
9539	3.5586e-11	Ne	1	558.210A	-27.684	1.0361012819572774e-17
9540	3.25269e-13	Mg	6	6.10708m	-27.686	1.0313408289851384e-17
9541	1.8581e-12	N	1	1.06907m	-27.686	1.0313408289851384e-17
9542	2.6081599999999997e-12	Fe	2	7616.28A	-27.686999999999998	1.0289688109012832e-17
9543	2.1658099999999997e-14	Mg	6	91.7183m	-27.688000000000002	1.0266022483076158e-17
9544	1.66182e-11	S	1	1195.34A	-27.69	1.0218854394306609e-17
9545	1.22785e-10	Ni	13	161.783A	-27.691	1.0195351681393137e-17
9546	1.68599e-11	Fe	8	1178.21A	-27.691999999999997	1.0171903023219363e-17
9547	1.93962e-11	Mg	9	1024.14A	-27.694000000000003	1.012516737408679e-17
9548	4.08434e-12	Ca	2	4863.57A	-27.695	1.0101880135340478e-17
9549	8.96761e-12	Mg	10	2215.14A	-27.695999999999998	1.0078646455757033e-17
9550	3.85647e-12	Fe	2	5150.94A	-27.695999999999998	1.0078646455757033e-17
9551	7.38097e-11	Fe	7	269.131A	-27.7	9.98624486964431e-18
9552	3.87907e-11	Ne	9	512.094A	-27.7	9.98624486964431e-18
9553	5.86941e-11	B	3	338.440A	-27.701	9.963277143791745e-18
9554	1.82578e-12	Fe	2	1.08800m	-27.701999999999998	9.940362242242864e-18
9555	3.9723e-12	Fe	2	5000.74A	-27.704	9.894690426365063e-18
9556	1.70423e-11	N	1	1165.59A	-27.705	9.871933269888883e-18
9557	5.85644e-13	Fe	2	3.39190m	-27.706	9.849228453420098e-18
9558	4.06178e-11	Fe	8	489.058A	-27.708000000000002	9.803975359267113e-18
9559	4.93015e-12	Fe	8	4029.18A	-27.709	9.781426841655591e-18
9560	3.97996e-12	Fe	2	4991.13A	-27.713	9.6917501813439e-18
9561	1.96147e-12	Fe	2	1.01273m	-27.715	9.647220634127387e-18
9562	2.33909e-11	S	5	849.240A	-27.717	9.602895681595859e-18
9563	3.55312e-11	Ne	1	559.071A	-27.718000000000004	9.580809634409404e-18
9564	6.3803e-11	Fe	7	311.341A	-27.718000000000004	9.580809634409404e-18
9565	1.47765e-11	P	3	1344.33A	-27.721	9.514855804797954e-18
9566	2.02514e-12	Fe	7	9808.93A	-27.721999999999998	9.492972243709362e-18
9567	7.327110000000001e-12	K	4	2711.09A	-27.726999999999997	9.384307089011334e-18
9568	6.00366e-12	S	2	3308.73A	-27.729	9.341190114492168e-18
9569	4.08611e-11	Ca	11	486.146A	-27.73	9.319705973407414e-18
9570	8.95584e-12	B	2	2218.05A	-27.730999999999998	9.298271244476058e-18
9571	9.55381e-11	Ni	11	207.922A	-27.734	9.234262395459984e-18
9572	4.01244e-11	Ca	7	495.072A	-27.734	9.234262395459984e-18
9573	2.94441e-11	Si	9	674.650A	-27.737	9.170694180261317e-18
9574	3.84882e-12	Fe	2	5161.18A	-27.74	9.107563565577971e-18
9575	3.18024e-11	O	4	624.621A	-27.741999999999997	9.065718112049726e-18
9576	4.52846e-12	Fe	2	4386.58A	-27.744	9.024064920916104e-18
9577	2.5587200000000002e-12	Fe	2	7763.45A	-27.752	8.8593571737882e-18
9578	2.07955e-11	Ne	3	955.228A	-27.753	8.838981217715258e-18
9579	3.18315e-13	Na	8	6.24051m	-27.756999999999998	8.757944950819497e-18
9580	2.87904e-11	Be	3	689.969A	-27.756999999999998	8.757944950819497e-18
9581	6.09629e-11	Fe	11	325.845A	-27.759	8.717705848912131e-18
9582	1.19076e-11	Li	2	1668.22A	-27.761	8.67765162888425e-18
9583	2.93094e-11	Ar	10	677.751A	-27.761	8.67765162888425e-18
9584	2.24428e-12	Fe	2	8851.15A	-27.761	8.67765162888425e-18
9585	9.5808e-11	P	10	207.336A	-27.763	8.637781441280636e-18
9586	1.08945e-11	Fe	9	1823.35A	-27.763	8.637781441280636e-18
9587	1.5970799999999999e-12	Fe	2	1.24380m	-27.764	8.617915095251002e-18
9588	3.36759e-12	Fe	2	5898.72A	-27.764	8.617915095251002e-18
9589	2.8694599999999998e-12	N	1	6922.71A	-27.766	8.578319372088371e-18
9590	4.12276e-12	Fe	2	4818.24A	-27.768	8.538905574748265e-18
9591	1.1859e-12	Al	1	1.67505m	-27.768	8.538905574748265e-18
9592	2.01397e-12	N	1	9863.33A	-27.77	8.499672867357598e-18
9593	3.59908e-11	B	2	551.931A	-27.77	8.499672867357598e-18
9594	5.03383e-12	Ni	1	3946.19A	-27.773000000000003	8.441161530900734e-18
9595	3.52105e-10	Ar	10	56.4163A	-27.776999999999997	8.363772496816498e-18
9596	1.65897e-11	S	8	1197.39A	-27.78	8.306196691930018e-18
9597	1.88873e-10	Sc	11	105.173A	-27.781	8.287092969661303e-18
9598	3.25582e-11	Fe	8	610.122A	-27.783	8.249017236096568e-18
9599	8.61944e-12	S	10	2304.61A	-27.783	8.249017236096568e-18
9600	9.70937e-13	Ne	3	2.04591m	-27.784000000000002	8.230045022926866e-18
9601	2.4907599999999998e-12	Fe	2	7975.25A	-27.785999999999998	8.192231400868462e-18
9602	5.15296e-12	Mg	1	3854.96A	-27.785999999999998	8.192231400868462e-18
9603	8.34293e-12	Li	1	2380.99A	-27.789	8.135836476580309e-18
9604	2.7545e-11	Ca	7	721.163A	-27.802	7.895910392400648e-18
9605	2.23557e-12	Fe	2	8885.62A	-27.803	7.877750302435268e-18
9606	5.90219e-11	Ni	13	336.561A	-27.805999999999997	7.823520250801392e-18
9607	7.89818e-11	Fe	7	251.507A	-27.807	7.805526653541564e-18
9608	1.32604e-10	F	6	149.803A	-27.809	7.769663516216965e-18
9609	1.21084e-11	K	8	1640.55A	-27.81	7.751793786009471e-18
9610	1.82581e-12	N	1	1.08798m	-27.811	7.733965155040899e-18
9611	3.3881500000000003e-10	Ne	9	58.6292A	-27.814	7.68072491339941e-18
9612	5.50979e-11	F	2	360.531A	-27.816	7.64543518798463e-18
9613	7.17478e-11	Si	8	276.865A	-27.820999999999998	7.55791861508128e-18
9614	1.9072299999999996e-10	Sc	11	104.154A	-27.820999999999998	7.55791861508128e-18
9615	1.81948e-12	Fe	2	1.09177m	-27.822	7.540535884632234e-18
9616	1.28007e-11	K	8	1551.83A	-27.823	7.523193133353813e-18
9617	4.71151e-11	Mn	6	421.616A	-27.823	7.523193133353813e-18
9618	1.82015e-12	N	1	1.09136m	-27.823	7.523193133353813e-18
9619	3.4044e-12	Fe	2	5834.94A	-27.824	7.505890269296473e-18
9620	4.21465e-12	Fe	2	4713.19A	-27.825	7.488627200722212e-18
9621	6.13764e-11	F	2	323.650A	-27.826	7.471403836103839e-18
9622	5.55166e-11	Sc	10	357.811A	-27.826	7.471403836103839e-18
9623	2.0462e-12	Fe	7	9707.96A	-27.83	7.40290559400609e-18
9624	9.58005e-11	Si	7	207.352A	-27.833000000000002	7.351944350352491e-18
9625	1.04955e-12	Ni	4	1.89267m	-27.836	7.301333921432733e-18
9626	8.04345e-12	Cr	7	2469.64A	-27.839000000000002	7.251071892254935e-18
9627	5.55747e-12	Fe	10	3574.37A	-27.84	7.234394889684711e-18
9628	1.13119e-12	Ni	4	1.75606m	-27.842	7.201155864452382e-18
9629	4.00189e-11	Fe	8	496.377A	-27.846	7.13513527065129e-18
9630	2.74837e-11	Ca	7	722.773A	-27.849	7.086017344938037e-18
9631	6.54746e-12	K	1	3033.92A	-27.85	7.069719957292378e-18
9632	3.01052e-11	S	5	659.834A	-27.85	7.069719957292378e-18
9633	3.55019e-11	Si	4	559.533A	-27.851999999999997	7.037237544647115e-18
9634	3.59849e-11	Cl	6	552.023A	-27.853	7.021052347428819e-18
9635	1.46918e-12	N	1	1.35208m	-27.857	6.956682952596863e-18
9636	5.22219e-13	Cr	7	3.80386m	-27.859	6.9247198978118944e-18
9637	3.83859e-11	Si	9	517.494A	-27.861	6.892903699923889e-18
9638	6.19447e-13	B	3	3.20680m	-27.862	6.877050461336815e-18
9639	1.83969e-11	Cr	2	1079.77A	-27.863000000000003	6.8612336841865844e-18
9640	2.30969e-12	Fe	2	8600.50A	-27.863000000000003	6.8612336841865844e-18
9641	2.64513e-11	C	1	750.982A	-27.865	6.829709178954175e-18
9642	8.01904e-13	Fe	2	2.47716m	-27.866999999999997	6.798329515666453e-18
9643	1.34864e-11	Fe	8	1472.93A	-27.868000000000002	6.782693791667094e-18
9644	4.23411e-12	Fe	2	4691.53A	-27.868000000000002	6.782693791667094e-18
9645	1.34599e-13	Sc	7	14.7583m	-27.869	6.7670940288351316e-18
9646	4.5962099999999995e-12	Fe	2	4321.92A	-27.87	6.751530144462011e-18
9647	4.86875e-12	Fe	2	4079.99A	-27.87	6.751530144462011e-18
9648	1.6281299999999998e-12	Fe	2	1.22008m	-27.873	6.705052937862927e-18
9649	4.71467e-10	Ar	10	42.1333A	-27.877	6.6435806430317235e-18
9650	5.78274e-11	Si	8	343.513A	-27.877	6.6435806430317235e-18
9651	1.15016e-11	O	1	1727.11A	-27.88	6.597846555573469e-18
9652	5.332740000000001e-16	Si	12	3725.00m	-27.88	6.597846555573469e-18
9653	6.9999e-12	Fe	10	2837.82A	-27.881	6.5826719295870454e-18
9654	6.58659e-11	Fe	7	301.589A	-27.883000000000003	6.552427299358737e-18
9655	2.53462e-11	Mg	9	783.725A	-27.883000000000003	6.552427299358737e-18
9656	2.72333e-11	Fe	8	729.417A	-27.885	6.522321630583739e-18
9657	5.71e-11	K	8	347.889A	-27.886	6.507320707104652e-18
9658	4.10944e-12	Fe	2	4833.87A	-27.889	6.4625246264474864e-18
9659	4.10367e-12	Fe	2	4840.66A	-27.89	6.447661232261461e-18
9660	3.87314e-12	V	8	5128.78A	-27.892	6.4180369198404974e-18
9661	3.1756e-12	Fe	2	6255.35A	-27.892	6.4180369198404974e-18
9662	1.9113e-12	Zn	2	1.03932m	-27.893	6.40327584454035e-18
9663	1.4102000000000002e-10	K	12	140.863A	-27.893	6.40327584454035e-18
9664	1.41803e-12	Si	2	1.40084m	-27.894000000000002	6.3885487187713025e-18
9665	1.3533e-11	Li	2	1467.86A	-27.894000000000002	6.3885487187713025e-18
9666	6.80218e-12	Al	2	2920.31A	-27.895	6.373855464451654e-18
9667	1.7793e-11	Fe	8	1116.42A	-27.897	6.3445702587308255e-18
9668	5.55538e-12	Fe	2	3575.72A	-27.901	6.286402888967054e-18
9669	1.0829100000000001e-13	Si	8	18.3437m	-27.901	6.286402888967054e-18
9670	1.82216e-12	N	1	1.09016m	-27.904	6.243127595872901e-18
9671	1.77622e-11	F	6	1118.36A	-27.905	6.22876880085472e-18
9672	3.55656e-10	Ne	9	55.8530A	-27.906	6.2144430301487165e-18
9673	5.99017e-12	Fe	2	3316.18A	-27.91	6.157468673987538e-18
9674	5.0588e-12	Ni	4	3926.71A	-27.913	6.1150809577861886e-18
9675	2.64162e-11	Ar	10	751.981A	-27.914	6.101016661863344e-18
9676	5.33616e-11	Fe	6	372.261A	-27.915	6.0869847129235515e-18
9677	1.67912e-11	N	3	1183.03A	-27.916	6.072985036570717e-18
9678	2.33562e-12	Fe	2	8505.01A	-27.916999999999998	6.059017558580048e-18
9679	1.54601e-11	Cl	7	1284.88A	-27.916999999999998	6.059017558580048e-18
9680	5.16637e-12	Mg	1	3844.95A	-27.918000000000003	6.045082204897218e-18
9681	1.94862e-11	Si	1	1019.41A	-27.918000000000003	6.045082204897218e-18
9682	1.13161e-11	Ca	2	1755.41A	-27.919	6.031178901638569e-18
9683	3.773069999999999e-12	Fe	7	5264.80A	-27.92	6.01730757509002e-18
9684	1.16515e-12	Fe	9	1.70488m	-27.921	6.003468151707279e-18
9685	5.84232e-12	Na	2	3400.10A	-27.929000000000002	5.893892508924572e-18
9686	3.65656e-12	Mn	1	5432.55A	-27.93	5.8803369323173466e-18
9687	3.57467e-11	Ne	1	555.701A	-27.930999999999997	5.8668125326711654e-18
9688	1.14213e-11	Fe	7	1739.25A	-27.933000000000003	5.8398569776066296e-18
9689	8.70763e-11	Fe	10	228.127A	-27.934	5.826425679272749e-18
9690	2.91387e-11	Na	9	681.720A	-27.935	5.813025272067817e-18
9691	3.96389e-11	Fe	8	501.136A	-27.938000000000002	5.773008687566964e-18
9692	9.32867e-12	Fe	9	2129.40A	-27.939	5.759731136033746e-18
9693	3.4178599999999997e-12	Fe	2	5811.95A	-27.94	5.7464841220216e-18
9694	8.39478e-12	Li	1	2366.29A	-27.941999999999997	5.720081425784896e-18
9695	9.39529e-11	Ni	11	211.430A	-27.948	5.641598966391719e-18
9696	4.94326e-12	Fe	2	4018.49A	-27.948	5.641598966391719e-18
9697	1.47652e-11	Fe	8	1345.35A	-27.949	5.628623648830253e-18
9698	3.46784e-10	S	9	57.2820A	-27.951999999999998	5.589876476174962e-18
9699	9.46383e-12	Mn	8	2098.99A	-27.951999999999998	5.589876476174962e-18
9700	6.1664e-11	F	2	322.140A	-27.953000000000003	5.577020117039888e-18
9701	3.57127e-11	Ne	1	556.229A	-27.954	5.564193326710389e-18
9702	1.25798e-11	K	8	1579.08A	-27.955	5.551396037180011e-18
9703	2.60587e-11	Mg	9	762.295A	-27.956	5.538628180598751e-18
9704	7.93004e-12	Cr	7	2504.96A	-27.956	5.538628180598751e-18
9705	7.3839e-11	Fe	8	269.024A	-27.961	5.475228028085038e-18
9706	7.87444e-12	P	9	2522.65A	-27.962	5.46263535306346e-18
9707	5.19734e-12	Ni	4	3822.04A	-27.963	5.450071640390735e-18
9708	5.26694e-11	Mn	11	377.154A	-27.964000000000002	5.437536823455309e-18
9709	1.17711e-12	Ti	3	1.68756m	-27.965	5.425030835798875e-18
9710	1.80472e-11	Cl	1	1100.70A	-27.968000000000004	5.387685186210248e-18
9711	1.22348e-11	B	2	1623.60A	-27.969	5.375293854137819e-18
9712	7.2725899999999994e-12	Cr	7	2731.41A	-27.971	5.350596622265167e-18
9713	3.21528e-12	Fe	2	6178.15A	-27.971999999999998	5.3382905915227235e-18
9714	3.98993e-11	Fe	8	497.865A	-27.971999999999998	5.3382905915227235e-18
9715	8.38183e-13	Fe	2	2.36994m	-27.973000000000003	5.326012863865499e-18
9716	5.09372e-12	Ni	4	3899.80A	-27.974	5.3137633741983765e-18
9717	2.31918e-11	Ar	1	856.531A	-27.98	5.240855807470338e-18
9718	1.67749e-11	S	1	1184.18A	-27.986	5.168948570059184e-18
9719	3.09928e-11	Cr	5	640.937A	-27.987	5.157060318243571e-18
9720	5.3666e-11	F	2	370.150A	-27.987	5.157060318243571e-18
9721	6.90368e-11	Fe	11	287.737A	-27.988000000000003	5.145199408648311e-18
9722	1.79285e-11	F	6	1107.98A	-27.988000000000003	5.145199408648311e-18
9723	1.97135e-11	Cl	1	1007.66A	-27.99	5.1215593647224576e-18
9724	6.53898e-12	S	4	3037.85A	-27.991	5.1097801050545775e-18
9725	8.72568e-11	Ne	9	227.655A	-27.991999999999997	5.098027936932192e-18
9726	1.50488e-15	Ne	10	1320.00m	-28.0	5.004978440541563e-18
9727	1.02366e-11	Cr	1	1940.53A	-28.000999999999998	4.993467309558849e-18
9728	5.20591e-13	N	6	3.81575m	-28.004	4.959092522388153e-18
9729	2.99953e-11	Ca	11	662.253A	-28.006999999999998	4.924954369587963e-18
9730	6.0725300000000006e-12	Sc	1	3271.20A	-28.008000000000003	4.913627288861019e-18
9731	2.08709e-12	Fe	2	9517.77A	-28.009	4.902326259696905e-18
9732	2.27565e-11	Ne	3	872.915A	-28.009	4.902326259696905e-18
9733	1.03196e-12	Fe	2	1.92493m	-28.009	4.902326259696905e-18
9734	1.51704e-12	Fe	2	1.30942m	-28.014	4.846209795041362e-18
9735	1.50623e-11	N	1	1318.82A	-28.016	4.8239434836062175e-18
9736	2.60119e-11	Ca	9	763.669A	-28.019000000000002	4.79073569024488e-18
9737	1.2810299999999998e-12	Ni	3	1.55066m	-28.022	4.757756497725167e-18
9738	1.3478e-11	Al	2	1473.84A	-28.023000000000003	4.746813961432515e-18
9739	1.17361e-11	Ca	2	1692.60A	-28.025	4.725004332369838e-18
9740	7.35476e-11	Fe	8	270.090A	-28.026	4.7141371239672154e-18
9741	3.20104e-13	V	9	6.20563m	-28.026	4.7141371239672154e-18
9742	5.58687e-12	Fe	8	3555.56A	-28.026	4.7141371239672154e-18
9743	1.17223e-11	Ca	2	1694.59A	-28.028000000000002	4.6924776313348865e-18
9744	5.3246300000000005e-12	Fe	9	3730.67A	-28.03	4.670917655031619e-18
9745	2.43135e-10	Ne	9	81.7013A	-28.034000000000002	4.62809442456893e-18
9746	7.92246e-11	Mg	5	250.736A	-28.034000000000002	4.62809442456893e-18
9747	1.60892e-11	Fe	8	1234.65A	-28.038	4.5856637998430305e-18
9748	4.451e-11	Fe	6	446.292A	-28.04	4.564594588516553e-18
9749	8.70728e-12	Mg	10	2281.36A	-28.043000000000003	4.533172140391098e-18
9750	4.84416e-10	Ar	11	41.0070A	-28.044	4.522746133786844e-18
9751	1.60359e-12	Fe	2	1.23875m	-28.049	4.4709746869027e-18
9752	7.60863e-11	P	8	261.078A	-28.05	4.4606917304718325e-18
9753	4.11903e-11	Ti	10	482.260A	-28.051	4.450432424184507e-18
9754	1.07794e-11	B	2	1842.82A	-28.052	4.44019671364683e-18
9755	2.81306e-10	Na	9	70.6150A	-28.055	4.409630614468555e-18
9756	1.71897e-12	N	1	1.15560m	-28.055999999999997	4.399488745489186e-18
9757	2.58349e-11	Mg	9	768.901A	-28.058000000000003	4.3792749308369485e-18
9758	3.6365e-12	Si	2	5462.52A	-28.059	4.369202877992555e-18
9759	3.79042e-10	Ne	9	52.4070A	-28.065	4.309255167124899e-18
9760	1.58125e-11	Fe	8	1256.25A	-28.068	4.2795904632125694e-18
9761	2.55613e-11	Ar	10	777.131A	-28.07	4.259927531127733e-18
9762	5.2677e-11	F	2	377.099A	-28.070999999999998	4.250129969685614e-18
9763	3.53062e-10	Ar	10	56.2633A	-28.072	4.240354942009472e-18
9764	9.30904e-13	Be	3	2.13389m	-28.073	4.230602396273118e-18
9765	1.95423e-12	N	1	1.01648m	-28.073	4.230602396273118e-18
9766	4.7636800000000006e-12	Fe	2	4169.98A	-28.078000000000003	4.182175091098827e-18
9767	2.98531e-11	Be	3	665.407A	-28.078000000000003	4.182175091098827e-18
9768	1.19741e-11	P	10	1658.96A	-28.08	4.1629597419924325e-18
9769	7.70951e-14	C	5	25.7662m	-28.08	4.1629597419924325e-18
9770	2.3547099999999998e-12	Fe	2	8436.05A	-28.081	4.1533852002765584e-18
9771	2.988e-12	Fe	2	6648.07A	-28.083000000000002	4.1343021287029196e-18
9772	6.381810000000001e-13	Fe	9	3.11267m	-28.087	4.0963986189570444e-18
9773	1.08126e-15	He	1	1837.16m	-28.087	4.0963986189570444e-18
9774	1.39714e-11	Cl	10	1421.79A	-28.088	4.086977163576051e-18
9775	1.19214e-10	Cl	11	166.629A	-28.088	4.086977163576051e-18
9776	1.9787900000000003e-12	Fe	2	1.00387m	-28.088	4.086977163576051e-18
9777	7.41003e-11	Fe	10	268.075A	-28.09	4.068199209215589e-18
9778	1.54718e-11	Cl	7	1283.91A	-28.09	4.068199209215589e-18
9779	3.21693e-13	Mg	5	6.17497m	-28.090999999999998	4.0588426106772755e-18
9780	7.7431e-11	Si	8	256.544A	-28.094	4.030901734678288e-18
9781	1.46556e-12	Fe	2	1.35542m	-28.095	4.0216309179509914e-18
9782	1.2835799999999999e-12	Fe	2	1.54758m	-28.103	3.948227881283933e-18
9783	1.67121e-11	S	1	1188.63A	-28.105	3.930087421968378e-18
9784	7.2235e-11	Ni	11	274.997A	-28.107	3.91203031049243e-18
9785	1.78768e-11	F	6	1111.19A	-28.108	3.90303289045405e-18
9786	1.13282e-11	Ca	2	1753.54A	-28.108	3.90303289045405e-18
9787	3.58285e-11	Ne	1	554.431A	-28.11	3.88510008325916e-18
9788	1.07371e-11	Fe	10	1850.07A	-28.11	3.88510008325916e-18
9789	6.41768e-11	Ni	13	309.527A	-28.111	3.87616460102466e-18
9790	1.0435399999999999e-10	S	11	190.356A	-28.111	3.87616460102466e-18
9791	5.96907e-11	Al	10	332.790A	-28.119	3.8054166238628466e-18
9792	2.31755e-11	Ar	1	857.133A	-28.123	3.770528354549282e-18
9793	2.2903299999999998e-10	Mg	9	86.7319A	-28.127	3.73595994281141e-18
9794	1.5057799999999999e-12	Fe	2	1.31922m	-28.127	3.73595994281141e-18
9795	2.99411e-11	Fe	9	663.450A	-28.128	3.727367473381437e-18
9796	2.36842e-12	Fe	2	8387.23A	-28.129	3.718794766082758e-18
9797	1.51452e-11	Fe	8	1311.60A	-28.131999999999998	3.693194762980589e-18
9798	1.17028e-12	Mg	3	1.69742m	-28.133000000000003	3.684700650734813e-18
9799	3.7905500000000004e-10	Ne	9	52.4052A	-28.136999999999997	3.650919112115269e-18
9800	6.64068e-12	K	1	2991.33A	-28.136999999999997	3.650919112115269e-18
9801	4.674789999999999e-16	He	1	4249.28m	-28.139	3.6341446625117456e-18
9802	5.04964e-11	Sc	9	393.383A	-28.139	3.6341446625117456e-18
9803	1.213e-11	Fe	10	1637.63A	-28.139	3.6341446625117456e-18
9804	2.8854700000000002e-12	N	1	6884.31A	-28.146	3.576038707854092e-18
9805	5.86997e-11	Si	8	338.408A	-28.146	3.576038707854092e-18
9806	1.3093e-11	Fe	8	1517.18A	-28.148000000000003	3.559608302456698e-18
9807	3.39437e-11	Fe	9	585.217A	-28.151	3.535104131262172e-18
9808	8.91959e-13	B	4	2.22706m	-28.151999999999997	3.5269736173796604e-18
9809	9.80895e-11	K	12	202.514A	-28.154	3.510768645595606e-18
9810	3.24792e-12	Fe	2	6116.06A	-28.158	3.478581725184031e-18
9811	6.18696e-11	F	2	321.070A	-28.16	3.4625990939482136e-18
9812	4.0977699999999994e-12	Fe	2	4847.62A	-28.16	3.4625990939482136e-18
9813	6.6875699999999995e-12	Si	1	2970.35A	-28.163	3.4387627294477547e-18
9814	1.16635e-11	S	8	1703.13A	-28.164	3.4308537946406324e-18
9815	3.19469e-12	Fe	2	6217.96A	-28.166	3.4150904533263374e-18
9816	5.740399999999999e-13	Cr	7	3.46047m	-28.169	3.391581136007507e-18
9817	3.41762e-13	Cl	6	5.81237m	-28.171	3.3759982361691268e-18
9818	2.9650200000000002e-12	Fe	2	6699.61A	-28.171999999999997	3.3682336556907836e-18
9819	3.42895e-12	Fe	2	5793.16A	-28.174	3.3527580277803246e-18
9820	2.86258e-11	Ne	3	693.936A	-28.176	3.3373535039213648e-18
9821	3.59233e-11	Ne	1	552.969A	-28.176	3.3373535039213648e-18
9822	3.46828e-11	K	8	572.747A	-28.179000000000002	3.3143793239981154e-18
9823	6.37918e-11	Cl	11	311.395A	-28.182	3.2915632972170805e-18
9824	3.90746e-12	Fe	2	5083.73A	-28.185	3.2689043348596055e-18
9825	1.27497e-10	Ne	9	155.804A	-28.186	3.2613860635192405e-18
9826	5.19906e-12	Cr	7	3820.78A	-28.19	3.2314854963629262e-18
9827	3.93496e-12	Fe	2	5048.19A	-28.191999999999997	3.2166381691725795e-18
9828	1.53264e-11	Al	1	1296.09A	-28.193	3.209240106677508e-18
9829	1.52226e-12	Fe	2	1.30493m	-28.195	3.194494987768592e-18
9830	2.86171e-11	Na	9	694.147A	-28.199	3.165207681680942e-18
9831	6.20376e-11	Fe	7	320.200A	-28.199	3.165207681680942e-18
9832	3.96384e-11	Ca	7	501.142A	-28.199	3.165207681680942e-18
9833	2.67274e-12	Fe	2	7432.25A	-28.2	3.157927906024729e-18
9834	7.91724e-11	Mn	8	250.901A	-28.205	3.1217794042042594e-18
9835	1.74992e-12	Fe	2	1.13516m	-28.206	3.1145995108145132e-18
9836	4.43915e-11	Ti	9	447.483A	-28.206	3.1145995108145132e-18
9837	4.4728199999999995e-12	Cr	7	4441.15A	-28.208000000000002	3.100289225945165e-18
9838	9.71947e-14	Mg	2	20.4378m	-28.209	3.0931587585938822e-18
9839	4.09874e-12	Fe	2	4846.48A	-28.21	3.0860446908623975e-18
9840	2.33579e-12	Fe	2	8504.38A	-28.212	3.0718656034733566e-18
9841	9.248830000000001e-14	Fe	2	21.4778m	-28.215999999999998	3.0437025703387165e-18
9842	2.30863e-11	K	8	860.445A	-28.219	3.0227498692234e-18
9843	5.47434e-12	Fe	2	3628.65A	-28.22	3.0157977374438166e-18
9844	3.32213e-11	Fe	8	597.944A	-28.221999999999998	3.001941405488061e-18
9845	1.36073e-12	Fe	2	1.45983m	-28.224	2.9881487375946557e-18
9846	1.67693e-11	N	3	1184.57A	-28.224	2.9881487375946557e-18
9847	1.97453e-11	N	3	1006.04A	-28.225	2.981276186209462e-18
9848	2.87e-13	Ti	8	6.92140m	-28.226	2.974419441253855e-18
9849	3.94554e-11	Fe	6	503.466A	-28.229	2.9539436818444288e-18
9850	6.16257e-11	Sc	9	322.340A	-28.23	2.947149799904407e-18
9851	3.97517e-13	Fe	9	4.99714m	-28.230999999999998	2.9403715434592677e-18
9852	5.15336e-11	Ti	10	385.466A	-28.237	2.9000281334476533e-18
9853	2.85437e-12	Fe	2	6959.32A	-28.237	2.9000281334476533e-18
9854	1.68768e-11	S	1	1177.03A	-28.237	2.9000281334476533e-18
9855	2.26997e-11	Mg	5	875.097A	-28.239	2.8867037145056153e-18
9856	2.81369e-10	Mg	9	70.5992A	-28.24	2.8800644801990688e-18
9857	4.1981300000000005e-10	Mg	10	47.3174A	-28.241	2.873440515707672e-18
9858	5.42671e-11	F	2	366.050A	-28.241999999999997	2.8668317859118704e-18
9859	2.16272e-11	Ar	1	918.493A	-28.241999999999997	2.8668317859118704e-18
9860	2.24278e-12	Fe	2	8857.05A	-28.241999999999997	2.8668317859118704e-18
9861	1.72399e-11	Fe	8	1152.24A	-28.25	2.8145062088032695e-18
9862	1.51447e-11	Sc	11	1311.65A	-28.254	2.7887026607813048e-18
9863	1.82137e-11	Cl	1	1090.63A	-28.255	2.782288822643647e-18
9864	1.72093e-11	Fe	8	1154.28A	-28.255	2.782288822643647e-18
9865	1.86259e-12	N	1	1.06650m	-28.255	2.782288822643647e-18
9866	5.16105e-12	Mg	1	3848.92A	-28.261999999999997	2.7378031009164313e-18
9867	3.15385e-12	Ca	2	6298.48A	-28.264	2.72522403829401e-18
9868	2.27417e-12	Fe	2	8734.82A	-28.265	2.718956196936682e-18
9869	7.1147e-11	P	9	279.203A	-28.267	2.706463727972286e-18
9870	2.2413400000000002e-12	Al	2	8862.77A	-28.267	2.706463727972286e-18
9871	1.51513e-12	Fe	2	1.31107m	-28.267	2.706463727972286e-18
9872	5.22584e-12	Co	12	3801.20A	-28.271	2.6816507193685017e-18
9873	6.04455e-12	S	2	3286.34A	-28.271	2.6816507193685017e-18
9874	6.402069999999999e-13	Cr	10	3.10282m	-28.273000000000003	2.669329653504011e-18
9875	3.2347099999999997e-12	Fe	2	6141.03A	-28.276999999999997	2.6448570921413518e-18
9876	6.560119999999999e-12	S	4	3028.06A	-28.278000000000002	2.6387740896309305e-18
9877	9.6609e-11	Si	9	205.617A	-28.281	2.6206088965698374e-18
9878	1.20287e-11	Fe	8	1651.42A	-28.281	2.6206088965698374e-18
9879	2.34599e-11	Ar	1	846.740A	-28.287	2.584652794549472e-18
9880	4.34595e-12	Ti	3	4570.80A	-28.288	2.5787082580811414e-18
9881	2.96456e-12	Fe	2	6700.64A	-28.289	2.572777393667293e-18
9882	2.34253e-12	Fe	2	8479.91A	-28.289	2.572777393667293e-18
9883	5.66859e-11	Si	8	350.430A	-28.291	2.5609565552959722e-18
9884	2.83029e-11	Si	7	701.853A	-28.291999999999998	2.5550665186655913e-18
9885	3.5961900000000002e-12	Fe	7	5523.75A	-28.291999999999998	2.5550665186655913e-18
9886	3.5907e-11	Ne	1	553.220A	-28.293000000000003	2.5491900287435015e-18
9887	1.87061e-11	Mg	9	1061.92A	-28.296999999999997	2.5258189140812072e-18
9888	2.15598e-11	O	4	921.365A	-28.298000000000002	2.520009691783005e-18
9889	6.76615e-11	Ti	10	293.586A	-28.299	2.5142138303253706e-18
9890	7.71118e-11	Ni	11	257.606A	-28.3	2.5084312989791616e-18
9891	1.69612e-11	Cl	1	1171.17A	-28.301	2.502662067086013e-18
9892	5.3785e-11	Sc	11	369.331A	-28.305	2.479717523340181e-18
9893	1.9701e-12	Fe	10	1.00830m	-28.305	2.479717523340181e-18
9894	8.56203e-12	Cr	7	2320.06A	-28.305999999999997	2.4740143312984153e-18
9895	7.18495e-13	Si	7	2.76473m	-28.305999999999997	2.4740143312984153e-18
9896	1.9145200000000002e-12	N	1	1.03757m	-28.31	2.451332431572981e-18
9897	6.592819999999999e-13	Mn	11	3.01304m	-28.31	2.451332431572981e-18
9898	1.97295e-11	S	1	1006.84A	-28.311	2.4456945234306515e-18
9899	9.31997e-13	Ni	4	2.13139m	-28.311999999999998	2.440069582117243e-18
9900	2.9225e-11	Be	3	679.708A	-28.315	2.423272261264375e-18
9901	1.33246e-11	Ca	7	1490.81A	-28.316	2.417698889722903e-18
9902	5.62278e-12	Fe	2	3532.86A	-28.318	2.4065905723549362e-18
9903	3.59739e-11	Ne	1	552.190A	-28.318	2.4065905723549362e-18
9904	4.92429e-12	Fe	2	4033.97A	-28.319000000000003	2.4010555676332682e-18
9905	1.9271e-12	N	1	1.03080m	-28.32	2.3955332930692216e-18
9906	1.00067e-11	Fe	7	1985.11A	-28.320999999999998	2.3900237193842266e-18
9907	2.97276e-12	Ni	3	6682.16A	-28.325	2.368111850217312e-18
9908	1.80383e-11	Cl	11	1101.24A	-28.325	2.368111850217312e-18
9909	1.47101e-12	Fe	2	1.35040m	-28.33	2.3410042980260984e-18
9910	3.83561e-12	Fe	2	5178.96A	-28.333000000000002	2.3248889377920813e-18
9911	2.85101e-11	Ne	3	696.753A	-28.334	2.31954184161552e-18
9912	1.92659e-12	V	11	1.03107m	-28.335	2.3142070434188804e-18
9913	4.05322e-11	Fe	8	490.091A	-28.335	2.3142070434188804e-18
9914	9.64757e-13	Ne	3	2.05901m	-28.335	2.3142070434188804e-18
9915	2.26926e-11	Ne	3	875.371A	-28.338	2.2982761541880506e-18
9916	2.99539e-11	S	5	663.167A	-28.338	2.2982761541880506e-18
9917	3.57542e-11	Cl	6	555.583A	-28.339000000000002	2.292990265715264e-18
9918	2.57669e-11	Fe	8	770.928A	-28.343000000000004	2.2719680045988316e-18
9919	1.9853700000000002e-10	F	8	100.054A	-28.345	2.2615292598270404e-18
9920	3.2857199999999995e-10	Ne	9	60.4569A	-28.346	2.2563278868660035e-18
9921	1.2776300000000002e-13	Fe	7	15.5479m	-28.348000000000003	2.2459610019077307e-18
9922	7.31205e-11	Fe	8	271.667A	-28.35	2.2356417484592236e-18
9923	8.27641e-11	V	7	240.013A	-28.351	2.2304999151221444e-18
9924	2.81155e-10	Na	9	70.6530A	-28.351999999999997	2.2253699076735752e-18
9925	1.41445e-10	Ar	11	140.439A	-28.351999999999997	2.2253699076735752e-18
9926	2.28566e-11	Fe	8	869.091A	-28.355999999999998	2.2049675937260405e-18
9927	2.87639e-11	Fe	8	690.604A	-28.357	2.199896308987126e-18
9928	2.7458599999999998e-12	Ca	2	7234.34A	-28.358	2.1948366878794488e-18
9929	1.73423e-12	N	1	1.14543m	-28.359	2.1897887035774014e-18
9930	1.90743e-12	N	1	1.04142m	-28.359	2.1897887035774014e-18
9931	4.51229e-12	V	9	4402.30A	-28.36	2.1847523293170912e-18
9932	4.74598e-11	K	8	418.554A	-28.36	2.1847523293170912e-18
9933	2.12427e-12	Fe	2	9351.19A	-28.362	2.1747143041736056e-18
9934	9.7069e-14	Mg	2	20.4643m	-28.365	2.1597436762053714e-18
9935	4.0730199999999995e-12	Fe	2	4877.09A	-28.366	2.154776403590449e-18
9936	4.6819e-12	Mn	5	4242.82A	-28.371	2.130110882063092e-18
9937	1.82462e-12	Fe	2	1.08869m	-28.373	2.1203239115650294e-18
9938	3.48485e-12	Cu	1	5700.24A	-28.373	2.1203239115650294e-18
9939	1.17522e-11	B	1	1690.27A	-28.374000000000002	2.1154473018929097e-18
9940	2.22025e-11	Mg	5	894.694A	-28.375999999999998	2.1057277044258964e-18
9941	3.51541e-11	K	8	565.068A	-28.375999999999998	2.1057277044258964e-18
9942	4.28611e-12	Fe	2	4634.62A	-28.375999999999998	2.1057277044258964e-18
9943	1.68805e-11	C	3	1176.77A	-28.381	2.0816236387150594e-18
9944	1.9040900000000002e-12	Fe	2	1.04325m	-28.384	2.0672938423803045e-18
9945	8.92958e-13	Fe	2	2.22457m	-28.384	2.0672938423803045e-18
9946	3.12673e-12	Fe	2	6353.12A	-28.385	2.0625391984827954e-18
9947	6.70568e-12	K	1	2962.33A	-28.389	2.0436297254502886e-18
9948	1.1322499999999999e-10	Co	12	175.442A	-28.39	2.0389295075114144e-18
9949	1.29705e-11	F	6	1531.51A	-28.39	2.0389295075114144e-18
9950	6.67025e-12	V	8	2978.07A	-28.391	2.0342400997738362e-18
9951	1.4523e-11	B	1	1367.79A	-28.401	1.9879351418598477e-18
9952	3.24879e-11	Ca	7	611.442A	-28.401	1.9879351418598477e-18
9953	6.26882e-11	Si	8	316.877A	-28.404	1.97425029260096e-18
9954	1.7633e-11	Cl	11	1126.55A	-28.408	1.9561502571229187e-18
9955	1.27273e-12	Fe	2	1.56078m	-28.410999999999998	1.942684213471522e-18
9956	1.59303e-12	N	1	1.24696m	-28.412	1.9382161637675988e-18
9957	8.3834e-11	P	10	236.950A	-28.42	1.9028397319069134e-18
9958	2.42535e-11	Fe	8	819.036A	-28.423000000000002	1.889740675329742e-18
9959	4.4837699999999996e-12	Cr	7	4430.31A	-28.425	1.8810581056127635e-18
9960	3.59628e-11	Ne	1	552.361A	-28.425	1.8810581056127635e-18
9961	1.98292e-11	S	1	1001.78A	-28.426	1.8767317920237953e-18
9962	4.65491e-12	Fe	2	4267.42A	-28.426	1.8767317920237953e-18
9963	1.75457e-11	S	8	1132.16A	-28.427	1.8724154286799502e-18
9964	2.43798e-12	Fe	2	8147.93A	-28.428	1.8681089926963147e-18
9965	2.67609e-12	Fe	2	7422.95A	-28.433000000000003	1.8467249258863875e-18
9966	2.34508e-11	Ar	1	847.070A	-28.435	1.8382399955854274e-18
9967	1.91129e-12	N	1	1.03932m	-28.439	1.8213869100055758e-18
9968	1.67165e-12	Zn	2	1.18832m	-28.44	1.817197836358121e-18
9969	7.72993e-11	Fe	7	256.981A	-28.44	1.817197836358121e-18
9970	4.46265e-12	Ni	4	4451.27A	-28.441999999999997	1.8088485707103667e-18
9971	1.1279e-11	Fe	7	1761.18A	-28.441999999999997	1.8088485707103667e-18
9972	4.2584e-12	Fe	2	4664.77A	-28.445999999999998	1.79226494733345e-18
9973	4.97409e-11	Fe	6	399.359A	-28.448	1.784030237904955e-18
9974	5.95164e-12	Ne	3	3337.64A	-28.456999999999997	1.747439751694215e-18
9975	1.69469e-11	S	1	1172.16A	-28.458000000000002	1.7434207517913658e-18
9976	8.945339999999999e-12	C	3	2220.65A	-28.458000000000002	1.7434207517913658e-18
9977	6.73207e-11	Fe	7	295.072A	-28.459	1.7394109953318187e-18
9978	3.89876e-12	Cr	7	5095.07A	-28.462	1.7274369742638588e-18
9979	4.40366e-12	K	4	4510.90A	-28.463	1.7234639794724855e-18
9980	4.01519e-12	Fe	2	4947.33A	-28.468000000000004	1.7037356504372782e-18
9981	2.0873299999999998e-12	Fe	7	9516.67A	-28.471	1.6920072167161525e-18
9982	2.75289e-12	Si	2	7215.86A	-28.471	1.6920072167161525e-18
9983	5.13993e-12	Fe	2	3864.73A	-28.473000000000003	1.684233149717128e-18
9984	1.47043e-11	O	5	1350.93A	-28.474	1.6803595209648476e-18
9985	2.23781e-11	Mg	5	887.674A	-28.476999999999997	1.668792007387116e-18
9986	1.30759e-10	Mg	5	151.916A	-28.479	1.661124604586055e-18
9987	3.95017e-10	Ne	9	50.2876A	-28.48	1.657304124012716e-18
9988	9.11267e-12	Cu	1	2179.87A	-28.48	1.657304124012716e-18
9989	3.79192e-12	Fe	2	5238.62A	-28.480999999999998	1.6534924303008766e-18
9990	5.46612e-11	F	2	363.410A	-28.482	1.6496895032412888e-18
9991	6.10725e-13	Fe	2	3.25261m	-28.482	1.6496895032412888e-18
9992	1.74698e-11	Fe	8	1137.08A	-28.485	1.6383331205804813e-18
9993	1.4844399999999999e-12	N	1	1.33818m	-28.489	1.6233127922469907e-18
9994	7.11399e-11	P	9	279.231A	-28.49	1.6195792764287984e-18
9995	2.92124e-16	Cr	14	6800.00m	-28.491	1.6158543474586923e-18
9996	1.05347e-13	Al	1	18.8562m	-28.496	1.5973578156951626e-18
9997	1.58099e-11	K	12	1256.46A	-28.5	1.582713151214896e-18
9998	6.1564e-12	Ti	3	3226.64A	-28.500999999999998	1.5790730119799046e-18
9999	2.60504e-10	S	9	76.2540A	-28.502	1.575441244832818e-18
10000	3.15594e-12	Ca	2	6294.31A	-28.502	1.575441244832818e-18
10001	2.36214e-11	Ar	1	840.951A	-28.502	1.575441244832818e-18
10002	6.5818199999999995e-12	Sc	1	3018.08A	-28.506999999999998	1.557407318029666e-18
10003	2.68043e-11	Be	3	741.092A	-28.506999999999998	1.557407318029666e-18
10004	2.86425e-11	Ne	3	693.531A	-28.506999999999998	1.557407318029666e-18
10005	4.09117e-12	Fe	2	4855.45A	-28.509	1.550251681389633e-18
10006	1.79874e-12	Fe	2	1.10436m	-28.513	1.5360388885445686e-18
10007	1.11529e-11	Fe	7	1781.10A	-28.514	1.532506097134848e-18
10008	2.14932e-11	S	5	924.222A	-28.515	1.5289814309198855e-18
10009	2.09864e-12	Fe	2	9465.40A	-28.518	1.5184559967841415e-18
10010	4.50577e-12	Si	2	4408.68A	-28.521	1.5080030192273362e-18
10011	8.250110000000001e-12	Ti	3	2407.78A	-28.524	1.497621999461889e-18
10012	8.54488e-11	Al	6	232.472A	-28.526999999999997	1.487312442133861e-18
10013	2.7887e-12	Cr	7	7123.20A	-28.528000000000002	1.4838917184410144e-18
10014	2.85162e-11	Ne	3	696.602A	-28.529	1.4804788621943663e-18
10015	7.97296e-11	Ni	13	249.148A	-28.529	1.4804788621943663e-18
10016	2.59111e-10	S	9	76.6640A	-28.53	1.4770738552992561e-18
10017	2.84462e-11	Ne	3	698.317A	-28.53	1.4770738552992561e-18
10018	4.81101e-13	Fe	2	4.12895m	-28.531	1.4736766797027008e-18
10019	2.35938e-12	Fe	2	8419.34A	-28.531	1.4736766797027008e-18
10020	5.35315e-11	Fe	6	371.080A	-28.531999999999996	1.4702873173932009e-18
10021	1.69573e-11	Ti	9	1171.44A	-28.531999999999996	1.4702873173932009e-18
10022	6.11992e-13	O	7	3.24587m	-28.531999999999996	1.4702873173932009e-18
10023	2.74967e-12	Ca	2	7224.29A	-28.533	1.466905750400671e-18
10024	3.14495e-12	Fe	2	6316.31A	-28.535999999999998	1.4568076422438707e-18
10025	5.7614199999999995e-12	Ne	3	3447.84A	-28.541999999999998	1.4368194920559005e-18
10026	3.02444e-11	Mg	6	656.798A	-28.543000000000003	1.4335148989256445e-18
10027	7.78525e-11	S	10	255.155A	-28.543000000000003	1.4335148989256445e-18
10028	6.41971e-11	Cl	11	309.429A	-28.544	1.4302179061487044e-18
10029	1.87785e-12	N	1	1.05783m	-28.546	1.4236466517735819e-18
10030	3.87327e-11	B	2	512.860A	-28.553	1.4008841160248533e-18
10031	2.75846e-11	Si	7	720.129A	-28.555	1.3944476381728477e-18
10032	4.77689e-12	Fe	2	4158.45A	-28.555	1.3944476381728477e-18
10033	1.98988e-11	S	1	998.273A	-28.555	1.3944476381728477e-18
10034	6.752389999999999e-12	K	1	2941.84A	-28.557	1.3880407332502978e-18
10035	5.56524e-11	Cl	11	356.938A	-28.56	1.3784855280528311e-18
10036	3.39083e-10	Ne	9	58.5828A	-28.561	1.3753150993167719e-18
10037	7.55266e-11	Ni	11	263.013A	-28.566	1.359571997558013e-18
10038	6.17458e-13	B	3	3.21713m	-28.566	1.359571997558013e-18
10039	2.01173e-11	Si	1	987.430A	-28.569000000000003	1.350212769758558e-18
10040	8.0861e-12	Si	2	2456.62A	-28.57	1.347107366562147e-18
10041	1.8789900000000003e-12	Fe	2	1.05719m	-28.570999999999998	1.3440091055948927e-18
10042	8.37083e-11	Fe	9	237.306A	-28.572	1.3409179704301138e-18
10043	3.85943e-11	Ar	2	514.700A	-28.573	1.3378339446789295e-18
10044	3.24464e-12	B	2	6122.24A	-28.574	1.3347570119901425e-18
10045	5.49334e-11	F	2	361.610A	-28.574	1.3347570119901425e-18
10046	1.0607e-11	Fe	8	1872.77A	-28.581999999999997	1.310394950952836e-18
10047	6.68342e-13	Cr	7	2.97220m	-28.583000000000002	1.307381126198382e-18
10048	1.08674e-11	Fe	8	1827.89A	-28.583000000000002	1.307381126198382e-18
10049	4.63727e-12	Si	6	4283.65A	-28.587	1.2953949839872462e-18
10050	8.50795e-11	C	5	233.481A	-28.592	1.280566720223671e-18
10051	3.83062e-11	B	2	518.570A	-28.6	1.257193743479429e-18
10052	2.47608e-11	O	4	802.253A	-28.601999999999997	1.2514174629198829e-18
10053	1.46818e-11	Sc	11	1353.00A	-28.605	1.242802765699934e-18
10054	1.0987e-11	Fe	8	1807.99A	-28.605	1.242802765699934e-18
10055	1.03317e-11	Zn	2	1922.68A	-28.607	1.237092605677178e-18
10056	4.4349e-12	Fe	2	4479.12A	-28.613000000000003	1.2201190588054505e-18
10057	2.15115e-11	O	4	923.436A	-28.613000000000003	1.2201190588054505e-18
10058	5.1523e-12	Mg	1	3855.45A	-28.613000000000003	1.2201190588054505e-18
10059	3.45705e-12	Cr	7	5746.07A	-28.614	1.217312862841318e-18
10060	2.17945e-11	C	3	911.445A	-28.618000000000002	1.2061524714320424e-18
10061	1.0942499999999999e-10	Mg	10	181.535A	-28.621	1.1978493762217426e-18
10062	3.68176e-10	Ne	9	53.9537A	-28.622	1.1950943991062349e-18
10063	1.67457e-11	Fe	8	1186.24A	-28.63	1.1732814680372529e-18
10064	8.81908e-11	Cl	7	225.244A	-28.631999999999998	1.1678907293624368e-18
10065	1.27581e-11	B	2	1557.01A	-28.631999999999998	1.1678907293624368e-18
10066	3.6883699999999996e-10	Na	9	53.8570A	-28.633000000000003	1.1652046552226588e-18
10067	3.15026e-12	Sc	1	6305.66A	-28.643	1.1386813591145699e-18
10068	9.02867e-12	Cr	7	2200.15A	-28.647	1.1282418656646347e-18
10069	2.92882e-14	C	5	67.8241m	-28.65	1.120475103291924e-18
10070	2.54405e-12	Fe	2	7808.19A	-28.65	1.120475103291924e-18
10071	9.106790000000001e-13	Fe	2	2.18128m	-28.655	1.107649130845278e-18
10072	5.00048e-11	Fe	6	397.251A	-28.659000000000002	1.097494142574207e-18
10073	5.9054e-12	Mn	8	3363.78A	-28.663	1.0874322557952275e-18
10074	1.22283e-12	B	1	1.62447m	-28.664	1.0849312310095986e-18
10075	2.69729e-11	Fe	8	736.460A	-28.665	1.0824359584213637e-18
10076	6.53902e-11	He	1	303.784A	-28.665	1.0824359584213637e-18
10077	3.90311e-11	B	2	508.940A	-28.666	1.079946424800818e-18
10078	1.61925e-11	Fe	8	1226.77A	-28.668000000000003	1.0749845216961417e-18
10079	9.50648e-12	B	1	2089.57A	-28.669	1.0725121259045033e-18
10080	2.5682e-12	Fe	2	7734.79A	-28.67	1.0700454164653821e-18
10081	5.645030000000001e-16	He	1	3518.93m	-28.671	1.0675843803005482e-18
10082	3.89076e-12	Cu	1	5105.55A	-28.675	1.057796707870329e-18
10083	2.2358700000000002e-12	Fe	2	8884.44A	-28.676	1.0553638429535198e-18
10084	4.0446e-11	Fe	8	491.136A	-28.678	1.0505148865528537e-18
10085	7.96266e-11	Ni	13	249.470A	-28.679000000000002	1.0480987693603215e-18
10086	2.80162e-11	Cl	11	709.035A	-28.68	1.0456882090831381e-18
10087	1.42211e-10	Ar	11	139.683A	-28.682	1.0408837081819744e-18
10088	5.32271e-11	Fe	6	373.202A	-28.682	1.0408837081819744e-18
10089	5.63008e-12	Fe	2	3528.27A	-28.685	1.0337183151354105e-18
10090	2.46037e-11	Ar	10	807.377A	-28.686	1.0313408289851384e-18
10091	2.37925e-11	Ar	5	834.903A	-28.686	1.0313408289851384e-18
10092	2.36159e-11	Ar	1	841.149A	-28.688000000000002	1.0266022483076157e-18
10093	1.92558e-11	S	1	1031.61A	-28.691	1.0195351681393137e-18
10094	5.3814e-11	Cl	11	369.132A	-28.691	1.0195351681393137e-18
10095	1.90625e-11	Fe	10	1042.07A	-28.693	1.014850829546267e-18
10096	3.83042e-12	Fe	2	5185.97A	-28.694000000000003	1.012516737408679e-18
10097	1.0703e-11	Ne	9	1855.98A	-28.7	9.98624486964431e-19
10098	7.91319e-12	Mn	8	2510.30A	-28.701	9.963277143791745e-19
10099	1.0454200000000001e-13	Fe	2	19.0014m	-28.701999999999998	9.940362242242864e-19
10100	3.9508599999999996e-12	Fe	2	5027.88A	-28.704	9.894690426365063e-19
10101	2.37261e-11	Ar	1	837.240A	-28.704	9.894690426365063e-19
10102	2.1748900000000002e-12	Fe	2	9133.56A	-28.706	9.8492284534201e-19
10103	6.34773e-12	Fe	10	3129.38A	-28.706999999999997	9.826575856580193e-19
10104	6.78745e-12	K	1	2926.65A	-28.708000000000002	9.803975359267111e-19
10105	7.11539e-13	Si	8	2.79176m	-28.708000000000002	9.803975359267111e-19
10106	3.77035e-11	B	2	526.859A	-28.708000000000002	9.803975359267111e-19
10107	1.05541e-11	Zn	2	1882.16A	-28.709	9.78142684165559e-19
10108	2.55656e-11	Be	2	777.001A	-28.712	9.714091972903452e-19
10109	4.0311e-12	Cr	7	4927.80A	-28.713	9.6917501813439e-19
10110	9.7667e-12	Fe	8	2033.90A	-28.714000000000002	9.669459774479024e-19
10111	2.34974e-11	Fe	8	845.389A	-28.715	9.647220634127387e-19
10112	1.09664e-10	Ni	13	181.139A	-28.715999999999998	9.625032642379198e-19
10113	1.03804e-11	Zn	2	1913.64A	-28.719	9.558774383722047e-19
10114	1.47719e-13	O	7	13.4474m	-28.719	9.558774383722047e-19
10115	7.84489e-11	Mn	8	253.215A	-28.723000000000003	9.471139013414453e-19
10116	1.33844e-11	Fe	8	1484.14A	-28.724	9.449355998155925e-19
10117	2.5747e-12	Fe	2	7715.25A	-28.726999999999997	9.384307089011335e-19
10118	1.5389e-12	Fe	2	1.29082m	-28.729	9.341190114492168e-19
10119	2.69745e-11	Sc	10	736.415A	-28.730999999999998	9.298271244476058e-19
10120	1.6531e-11	S	1	1201.65A	-28.741999999999997	9.065718112049726e-19
10121	7.86565e-11	P	8	252.547A	-28.748	8.941331796429874e-19
10122	6.85424e-13	Fe	2	2.89813m	-28.752	8.859357173788202e-19
10123	1.7399700000000001e-12	N	1	1.14166m	-28.752	8.859357173788202e-19
10124	1.2542e-11	Fe	10	1583.84A	-28.754	8.818652125040839e-19
10125	1.45823e-12	Si	2	1.36223m	-28.754	8.818652125040839e-19
10126	8.06402e-11	P	8	246.334A	-28.756999999999998	8.757944950819497e-19
10127	8.76603e-13	Fe	2	2.26607m	-28.76	8.697655681845854e-19
10128	1.22922e-12	Fe	2	1.61603m	-28.76	8.697655681845854e-19
10129	2.28276e-11	Ar	10	870.193A	-28.761999999999997	8.657693583967746e-19
10130	1.48915e-12	Fe	2	1.33394m	-28.761999999999997	8.657693583967746e-19
10131	9.12872e-11	S	11	217.604A	-28.761999999999997	8.657693583967746e-19
10132	4.34787e-12	Cr	7	4568.78A	-28.764	8.6179150952510025e-19
10133	4.08413e-11	Ca	11	486.382A	-28.766	8.57831937208837e-19
10134	1.29129e-11	B	2	1538.34A	-28.769000000000002	8.519266636901076e-19
10135	2.3398299999999997e-12	Fe	2	8489.69A	-28.769000000000002	8.519266636901076e-19
10136	2.60378e-11	O	5	762.909A	-28.77	8.4996728673576e-19
10137	5.18151e-12	Mn	8	3833.72A	-28.774	8.421747398116191e-19
10138	1.82675e-11	Ca	7	1087.42A	-28.775	8.40237791659799e-19
10139	5.478680000000001e-12	Fe	2	3625.77A	-28.779	8.325344452826802e-19
10140	2.35319e-12	Mn	8	8441.50A	-28.78	8.306196691930017e-19
10141	6.56182e-11	Ni	11	302.728A	-28.783	8.249017236096568e-19
10142	9.26314e-13	Mg	3	2.14446m	-28.784000000000002	8.230045022926866e-19
10143	5.2059000000000004e-14	Al	7	38.1576m	-28.784000000000002	8.230045022926866e-19
10144	3.2866e-12	Fe	2	6044.08A	-28.785999999999998	8.192231400868461e-19
10145	2.59849e-11	Cl	6	764.462A	-28.791	8.098455703474219e-19
10146	2.1798e-12	Fe	2	9112.95A	-28.793000000000003	8.061246679419564e-19
10147	3.92454e-11	B	2	506.160A	-28.804000000000002	7.859631979517782e-19
10148	1.72172e-12	S	1	1.15376m	-28.811	7.7339651550409e-19
10149	2.72497e-10	S	7	72.8980A	-28.816999999999997	7.627851175003502e-19
10150	4.53219e-12	Fe	2	4382.97A	-28.818	7.610307604129849e-19
10151	8.06011e-11	Fe	9	246.454A	-28.818	7.610307604129849e-19
10152	2.55505e-11	Cl	8	777.460A	-28.820999999999998	7.557918615081279e-19
10153	1.7353599999999998e-12	Fe	2	1.14469m	-28.823	7.523193133353812e-19
10154	3.0508e-12	Fe	2	6511.23A	-28.823	7.523193133353812e-19
10155	1.83991e-12	Fe	2	1.07965m	-28.831	7.385879383612192e-19
10156	2.42278e-12	Fe	2	8199.03A	-28.831999999999997	7.368892332415604e-19
10157	4.13085e-11	Sc	10	480.880A	-28.834	7.33503534756658e-19
10158	9.48034e-12	Cr	1	2095.33A	-28.836	7.301333921432732e-19
10159	3.18111e-11	Sc	10	624.450A	-28.836	7.301333921432732e-19
10160	1.71477e-13	Mg	6	11.5843m	-28.84	7.23439488968471e-19
10161	1.90981e-12	N	1	1.04013m	-28.845	7.15158345616818e-19
10162	4.52185e-11	Ti	9	439.300A	-28.846	7.13513527065129e-19
10163	1.0923600000000001e-10	Cl	11	181.849A	-28.846	7.13513527065129e-19
10164	2.53007e-11	Fe	8	785.134A	-28.846999999999998	7.118724914911382e-19
10165	1.19619e-10	Cl	11	166.064A	-28.848000000000003	7.102352301942207e-19
10166	5.8948800000000004e-12	Si	6	3369.78A	-28.848000000000003	7.102352301942207e-19
10167	8.4649e-12	Zn	2	2346.69A	-28.851	7.053460052598223e-19
10168	1.22424e-11	B	1	1622.59A	-28.851	7.053460052598223e-19
10169	3.1031099999999997e-12	Ni	3	6401.47A	-28.854	7.004904375131257e-19
10170	8.72677e-11	Ne	9	227.627A	-28.858	6.940683025799139e-19
10171	3.29908e-12	Fe	2	6021.21A	-28.86	6.908793484000269e-19
10172	2.3798e-11	Ar	1	834.711A	-28.864	6.845453284614445e-19
10173	1.7339400000000002e-10	Al	6	114.562A	-28.865	6.829709178954175e-19
10174	3.69936e-11	B	2	536.970A	-28.868000000000002	6.782693791667093e-19
10175	1.8290099999999997e-12	Fe	2	1.08608m	-28.869	6.767094028835132e-19
10176	3.15212e-12	Ca	2	6301.93A	-28.871	6.736002056029678e-19
10177	4.77474e-12	Si	2	4160.32A	-28.884	6.537357134762888e-19
10178	6.67025e-12	Sc	1	2978.07A	-28.884	6.537357134762888e-19
10179	1.25537e-11	Fe	10	1582.36A	-28.886	6.507320707104651e-19
10180	5.1593599999999995e-12	Fe	2	3850.18A	-28.891	6.432832022933498e-19
10181	1.3323700000000001e-12	Fe	2	1.49091m	-28.894000000000002	6.388548718771303e-19
10182	1.0113e-11	Fe	8	1964.25A	-28.895	6.373855464451653e-19
10183	2.37225e-11	Ar	1	837.367A	-28.896	6.359196003679128e-19
10184	2.70476e-11	Cl	8	734.425A	-28.897	6.344570258730827e-19
10185	1.69223e-11	Ne	3	1173.87A	-28.898000000000003	6.329978152062348e-19
10186	2.1533700000000003e-10	F	8	92.2481A	-28.899	6.315419606308007e-19
10187	7.2098e-11	Na	2	275.520A	-28.9	6.300894544279737e-19
10188	1.59426e-11	Al	1	1246.00A	-28.905	6.22876880085472e-19
10189	8.07666e-11	Fe	7	245.949A	-28.910999999999998	6.143306889022772e-19
10190	1.33284e-11	Ca	7	1490.38A	-28.913	6.115080957786188e-19
10191	5.53601e-12	Fe	2	3588.23A	-28.914	6.101016661863344e-19
10192	7.35926e-11	Fe	7	269.925A	-28.916	6.072985036570717e-19
10193	1.24968e-11	Zn	1	1589.56A	-28.916999999999998	6.059017558580048e-19
10194	3.73444e-11	Sc	9	531.926A	-28.921999999999997	5.989660558115051e-19
10195	1.2456e-10	Mg	5	159.477A	-28.926	5.934747020044617e-19
10196	3.6876899999999995e-10	Na	9	53.8670A	-28.932	5.853319238280961e-19
10197	1.58048e-12	Fe	2	1.25687m	-28.935	5.813025272067816e-19
10198	2.02409e-12	N	1	9814.02A	-28.936	5.79965568494416e-19
10199	4.27735e-12	Fe	2	4644.10A	-28.936999999999998	5.786316847017653e-19
10200	9.17486e-12	Cu	1	2165.10A	-28.936999999999998	5.786316847017653e-19
10201	5.54904e-12	Fe	2	3579.80A	-28.938000000000002	5.773008687566965e-19
10202	3.31017e-11	Fe	8	600.104A	-28.938000000000002	5.773008687566965e-19
10203	2.03903e-12	N	1	9742.12A	-28.939	5.759731136033746e-19
10204	6.076970000000001e-10	Ca	12	32.6881A	-28.939	5.759731136033746e-19
10205	6.39595e-11	Ni	11	310.579A	-28.941	5.73326757529627e-19
10206	5.00534e-12	Fe	2	3968.66A	-28.943	5.706925603575728e-19
10207	8.0238e-11	Mg	6	247.569A	-28.95	5.615678173671106e-19
10208	3.46833e-11	Ca	11	572.739A	-28.951	5.602762472278566e-19
10209	2.9695400000000003e-12	Fe	2	6689.41A	-28.951	5.602762472278566e-19
10210	4.77445e-12	Ti	3	4160.57A	-28.971	5.350596622265167e-19
10211	6.7262300000000005e-12	Ne	3	2953.28A	-28.971999999999998	5.338290591522724e-19
10212	7.18177e-14	S	2	27.6596m	-28.974	5.313763374198377e-19
10213	1.53488e-11	Fe	8	1294.20A	-28.975	5.301542057575652e-19
10214	4.67235e-12	Fe	2	4251.49A	-28.976	5.289348849201207e-19
10215	1.02437e-11	Si	9	1939.19A	-28.979	5.2529372278385145e-19
10216	7.93404e-11	P	9	250.370A	-28.98	5.240855807470338e-19
10217	1.4204e-12	Fe	2	1.39852m	-28.980999999999998	5.228802173597983e-19
10218	1.86238e-11	Si	4	1066.61A	-28.980999999999998	5.228802173597983e-19
10219	6.10294e-11	F	2	325.490A	-28.980999999999998	5.228802173597983e-19
10220	1.2811e-11	F	6	1550.58A	-28.983	5.2047780098588425e-19
10221	2.17513e-12	Fe	2	9132.52A	-28.986	5.168948570059185e-19
10222	2.6658e-11	Ca	11	745.158A	-28.987	5.157060318243572e-19
10223	1.00802e-11	Cl	10	1970.64A	-28.989	5.133365778388211e-19
10224	4.32258e-12	Ti	3	4595.50A	-28.989	5.133365778388211e-19
10225	2.17734e-12	Fe	10	9123.26A	-28.99	5.121559364722458e-19
10226	4.29037e-12	Mg	1	4630.02A	-28.991	5.109780105054577e-19
10227	1.64354e-12	Fe	2	1.20864m	-28.991	5.109780105054577e-19
10228	1.5548399999999999e-12	Fe	2	1.27759m	-28.991	5.109780105054577e-19
10229	4.9019e-13	Al	6	4.05240m	-28.996	5.051288935868172e-19
10230	4.0256e-11	Ne	9	493.454A	-28.998	5.028080371370979e-19
10231	7.32323e-12	Si	3	2712.53A	-28.999000000000002	5.01651610742174e-19
10232	4.69834e-11	Sc	9	422.797A	-29.0	5.004978440541563e-19
10233	5.57931e-11	Si	10	356.038A	-29.000999999999998	4.993467309558848e-19
10234	4.46869e-12	Fe	2	4445.25A	-29.004	4.959092522388153e-19
10235	5.30657e-11	Fe	6	374.337A	-29.004	4.959092522388153e-19
10236	9.722980000000001e-12	Mn	8	2043.04A	-29.005	4.947686926088634e-19
10237	6.12588e-13	Be	3	3.24271m	-29.005	4.947686926088634e-19
10238	4.0182199999999994e-12	Fe	2	4943.60A	-29.006	4.936307561932629e-19
10239	6.57763e-12	Si	1	3020.00A	-29.008000000000003	4.913627288861019e-19
10240	1.04031e-10	Cl	11	190.947A	-29.009	4.902326259696905e-19
10241	3.5371099999999997e-12	Fe	2	5616.02A	-29.011999999999997	4.868578883100405e-19
10242	1.67427e-11	Ne	3	1186.46A	-29.017	4.8128487214703e-19
10243	2.01231e-11	Cl	1	987.147A	-29.018	4.801779476579198e-19
10244	1.28154e-11	Li	2	1550.04A	-29.019000000000002	4.79073569024488e-19
10245	4.5148e-12	Fe	2	4399.86A	-29.023000000000003	4.746813961432514e-19
10246	1.01909e-12	Ni	4	1.94924m	-29.031999999999996	4.649456737821415e-19
10247	4.16515e-12	Sc	1	4769.20A	-29.033	4.638763284064575e-19
10248	3.94327e-11	Fe	8	503.756A	-29.034000000000002	4.628094424568931e-19
10249	1.15845e-12	Fe	2	1.71474m	-29.035999999999998	4.60683026223036e-19
10250	8.86816e-12	S	8	2239.98A	-29.038	4.58566379984303e-19
10251	6.27409e-10	Ca	12	31.6611A	-29.038	4.58566379984303e-19
10252	1.03424e-10	Cl	11	192.069A	-29.043000000000003	4.533172140391099e-19
10253	5.20681e-11	Fe	6	381.509A	-29.043000000000003	4.533172140391099e-19
10254	1.94725e-13	N	6	10.2013m	-29.046999999999997	4.491611768397482e-19
10255	7.307939999999999e-13	Mg	3	2.71820m	-29.046999999999997	4.491611768397482e-19
10256	2.97045e-11	Cl	8	668.735A	-29.052	4.44019671364683e-19
10257	6.48236e-11	Ni	11	306.439A	-29.054000000000002	4.419795862870477e-19
10258	2.87167e-12	N	1	6917.38A	-29.055	4.409630614468555e-19
10259	2.2497900000000003e-12	Fe	2	8829.46A	-29.058000000000003	4.379274930836949e-19
10260	3.50836e-12	Fe	2	5662.03A	-29.058000000000003	4.379274930836949e-19
10261	2.37954e-11	Ar	1	834.801A	-29.06	4.3591539902268785e-19
10262	5.71253e-11	Si	10	347.735A	-29.064	4.319189026223554e-19
10263	6.38296e-11	Si	8	311.211A	-29.065	4.309255167124899e-19
10264	5.14435e-11	Ti	11	386.141A	-29.065	4.309255167124899e-19
10265	3.6752e-12	Fe	2	5405.00A	-29.068	4.2795904632125695e-19
10266	1.46923e-11	Fe	8	1352.03A	-29.07	4.2599275311277335e-19
10267	2.57156e-12	Fe	2	7724.67A	-29.072	4.2403549420094725e-19
10268	3.40457e-12	Fe	1	5834.65A	-29.073	4.2306023962731176e-19
10269	5.33894e-12	Fe	2	3720.67A	-29.073	4.2306023962731176e-19
10270	4.377430000000001e-12	Ni	4	4537.93A	-29.078000000000003	4.1821750910988273e-19
10271	2.04485e-11	Si	1	971.440A	-29.084	4.124793497668643e-19
10272	2.87838e-12	N	1	6901.26A	-29.085	4.115306735878847e-19
10273	1.15762e-13	Ne	3	17.1598m	-29.085	4.115306735878847e-19
10274	4.99505e-12	Cr	7	3976.83A	-29.086	4.105841793035731e-19
10275	1.00131e-10	Ni	11	198.385A	-29.089000000000002	4.077577376941132e-19
10276	2.5343599999999997e-12	Fe	2	7838.06A	-29.090999999999998	4.058842610677276e-19
10277	4.306e-11	Cl	7	461.321A	-29.092	4.049507531718406e-19
10278	3.41429e-12	Fe	2	5818.04A	-29.092	4.049507531718406e-19
10279	3.32697e-11	P	11	597.073A	-29.094	4.0309017346782886e-19
10280	1.22002e-10	Cl	11	162.821A	-29.095	4.021630917950991e-19
10281	2.68579e-11	Cl	10	739.614A	-29.095	4.021630917950991e-19
10282	1.2447700000000002e-10	K	12	159.583A	-29.095	4.021630917950991e-19
10283	5.01924e-12	Fe	2	3957.66A	-29.096999999999998	4.0031532023168215e-19
10284	5.61112e-12	Fe	10	3540.20A	-29.098000000000003	3.993946205442907e-19
10285	3.85293e-11	Ca	9	515.567A	-29.1	3.9755956895084544e-19
10286	5.006e-12	Cr	7	3968.13A	-29.101	3.966452073155274e-19
10287	1.81452e-12	N	1	1.09475m	-29.103	3.9482278812839333e-19
10288	2.55048e-11	Al	6	778.853A	-29.104	3.9391472091429855e-19
10289	1.9681099999999998e-12	Fe	7	1.00931m	-29.105	3.9300874219683783e-19
10290	1.42941e-11	Cl	1	1389.69A	-29.105999999999998	3.921048471726086e-19
10291	2.07128e-12	Fe	2	9590.45A	-29.109	3.8940561639075194e-19
10292	1.9900400000000002e-10	F	8	99.8193A	-29.11	3.88510008325916e-19
10293	8.935290000000001e-13	Fe	2	2.22315m	-29.112	3.8672496698290455e-19
10294	3.90971e-12	Cr	7	5080.80A	-29.112	3.8672496698290455e-19
10295	1.17683e-11	Fe	8	1687.97A	-29.113000000000003	3.858355242406145e-19
10296	3.5551900000000003e-12	Fe	2	5587.45A	-29.114	3.8494812715987147e-19
10297	2.16324e-11	Cl	8	918.274A	-29.114	3.8494812715987147e-19
10298	1.68065e-11	Ne	3	1181.95A	-29.118000000000002	3.814189015166427e-19
10299	1.57187e-13	Fe	2	12.6375m	-29.118000000000002	3.814189015166427e-19
10300	3.3181800000000003e-12	Fe	2	5986.56A	-29.121	3.787932322672645e-19
10301	2.43069e-12	Fe	2	8172.36A	-29.121	3.787932322672645e-19
10302	3.64455e-12	Fe	2	5450.45A	-29.123	3.770528354549282e-19
10303	2.20354e-11	P	10	901.479A	-29.123	3.770528354549282e-19
10304	1.12105e-11	B	4	1771.95A	-29.124000000000002	3.7618563799785545e-19
10305	4.07926e-11	Fe	8	486.962A	-29.124000000000002	3.7618563799785545e-19
10306	1.2751100000000002e-10	Ne	9	155.786A	-29.125999999999998	3.744572219929098e-19
10307	6.30704e-12	Si	4	3149.57A	-29.127	3.7359599428114103e-19
10308	1.1755e-13	Ni	4	16.8987m	-29.127	3.7359599428114103e-19
10309	3.06441e-12	Fe	2	6482.31A	-29.131	3.7017084561772915e-19
10310	1.5381e-12	Fe	2	1.29149m	-29.131999999999998	3.6931947629805886e-19
10311	2.2553e-12	Fe	2	8807.90A	-29.133000000000003	3.684700650734812e-19
10312	1.86232e-11	Si	4	1066.65A	-29.135	3.6677709890601385e-19
10313	4.74755e-11	K	8	418.415A	-29.136999999999997	3.6509191121152693e-19
10314	3.97461e-11	Na	8	499.784A	-29.136999999999997	3.6509191121152693e-19
10315	5.29821e-11	Cr	11	374.928A	-29.138	3.642522231168344e-19
10316	8.06293e-11	Fe	7	246.368A	-29.138	3.642522231168344e-19
10317	4.21647e-11	Sc	10	471.116A	-29.139	3.634144662511745e-19
10318	1.3698200000000001e-12	N	1	1.45015m	-29.139	3.634144662511745e-19
10319	4.32063e-12	Ne	9	4597.59A	-29.143	3.600826623978172e-19
10320	8.673510000000001e-12	Fe	7	2290.24A	-29.151	3.5351041312621727e-19
10321	3.4441800000000004e-12	Fe	2	5767.54A	-29.158	3.4785817251840305e-19
10322	4.27057e-12	C	3	4651.47A	-29.158	3.4785817251840305e-19
10323	1.9914500000000001e-10	F	8	99.7486A	-29.159000000000002	3.4705812092280654e-19
10324	7.53765e-11	Fe	9	263.536A	-29.16	3.4625990939482136e-19
10325	5.75524e-12	Ne	3	3451.54A	-29.162	3.4466898962325494e-19
10326	1.11604e-11	Fe	8	1779.90A	-29.162	3.4466898962325494e-19
10327	1.18553e-11	P	10	1675.58A	-29.164	3.4308537946406327e-19
10328	3.36596e-13	Cl	7	5.90158m	-29.168000000000003	3.3993995379864993e-19
10329	4.68e-12	Fe	2	4244.54A	-29.171	3.3759982361691266e-19
10330	2.57144e-12	S	1	7725.05A	-29.178	3.3220197574204086e-19
10331	3.18353e-12	Sc	1	6239.76A	-29.178	3.3220197574204086e-19
10332	1.73035e-11	Al	8	1148.00A	-29.179000000000002	3.3143793239981154e-19
10333	2.61093e-12	Mg	1	7608.21A	-29.180999999999997	3.2991511342656514e-19
10334	5.81998e-11	P	8	341.315A	-29.182	3.2915632972170803e-19
10335	4.35761e-12	Fe	2	4558.57A	-29.183000000000003	3.283992911709419e-19
10336	4.44543e-12	Fe	2	4468.51A	-29.184	3.276439937605317e-19
10337	2.31285e-14	V	4	85.8872m	-29.186999999999998	3.2538850837231493e-19
10338	4.03804e-11	Na	7	491.933A	-29.189	3.238934839777332e-19
10339	2.40508e-12	Fe	2	8259.37A	-29.19	3.231485496362926e-19
10340	6.2623e-11	O	5	317.207A	-29.19	3.231485496362926e-19
10341	5.45148e-12	Mg	1	3643.87A	-29.191999999999997	3.216638169172579e-19
10342	1.25107e-11	B	1	1587.80A	-29.191999999999997	3.216638169172579e-19
10343	4.9872e-11	Fe	6	398.309A	-29.194000000000003	3.2018590592540385e-19
10344	7.40438e-11	Na	2	268.280A	-29.197	3.1798176165271646e-19
10345	9.35685e-13	Fe	2	2.12299m	-29.201	3.1506648733878853e-19
10346	2.66591e-11	Be	2	745.129A	-29.204	3.1289758489576175e-19
10347	2.6636900000000003e-17	F	1	7.45751c	-29.204	3.1289758489576175e-19
10348	2.37852e-11	Ar	10	835.161A	-29.204	3.1289758489576175e-19
10349	5.85406e-13	Ni	3	3.39328m	-29.204	3.1289758489576175e-19
10350	9.88297e-11	Ni	11	200.997A	-29.206	3.1145995108145136e-19
10351	2.0987e-11	F	1	946.513A	-29.208000000000002	3.1002892259451655e-19
10352	2.38475e-11	Ar	1	832.979A	-29.208000000000002	3.1002892259451655e-19
10353	4.35349e-14	V	4	45.6288m	-29.211	3.0789469850326823e-19
10354	1.17308e-17	Na	1	16.9336c	-29.218000000000004	3.029718027321884e-19
10355	5.77682e-12	Cr	7	3438.65A	-29.219	3.0227498692234e-19
10356	3.78815e-10	Ne	9	52.4385A	-29.223000000000003	2.995037131846971e-19
10357	3.3009800000000004e-16	He	1	6017.74m	-29.225	2.981276186209462e-19
10358	9.25549e-12	S	8	2146.24A	-29.232	2.933608876571323e-19
10359	2.15868e-12	Fe	2	9202.15A	-29.232	2.933608876571323e-19
10360	5.71795e-11	Cl	11	347.405A	-29.232	2.933608876571323e-19
10361	2.85153e-11	S	5	696.624A	-29.233	2.9268617633856093e-19
10362	9.92007e-13	Fe	2	2.00245m	-29.236	2.9067133887278416e-19
10363	2.19222e-12	Fe	2	9061.35A	-29.237	2.9000281334476533e-19
10364	5.71293e-11	Si	10	347.711A	-29.239	2.886703714505615e-19
10365	4.4924e-12	Ni	4	4421.80A	-29.243000000000002	2.860238255772766e-19
10366	1.6201e-12	N	1	1.22612m	-29.244	2.8536598903322125e-19
10367	7.092689999999999e-12	Mn	8	2800.69A	-29.248	2.8274973792003393e-19
10368	2.48129e-11	F	1	800.570A	-29.248	2.8274973792003393e-19
10369	6.925969999999999e-10	Ca	12	28.6811A	-29.249000000000002	2.820994315686273e-19
10370	2.1562099999999998e-12	Fe	2	9212.66A	-29.249000000000002	2.820994315686273e-19
10371	1.19353e-11	Mg	6	1664.34A	-29.254	2.788702660781305e-19
10372	5.31155e-11	Ca	9	373.986A	-29.256	2.7758897359243356e-19
10373	5.311520000000001e-13	Si	2	3.73989m	-29.258000000000003	2.763135681109568e-19
10374	1.90507e-12	N	1	1.04271m	-29.261999999999997	2.737803100916431e-19
10375	8.246839999999999e-12	Cr	7	2408.74A	-29.261999999999997	2.737803100916431e-19
10376	2.92251e-12	Ni	3	6797.05A	-29.261999999999997	2.737803100916431e-19
10377	3.26673e-11	Sc	10	608.084A	-29.261999999999997	2.737803100916431e-19
10378	2.47473e-11	Al	6	802.691A	-29.263	2.7315063285178778e-19
10379	4.86638e-12	Fe	2	4081.98A	-29.264	2.7252240382940095e-19
10380	1.1685200000000002e-12	Fe	2	1.69997m	-29.265	2.7189561969366823e-19
10381	2.1883400000000003e-12	Fe	2	9077.39A	-29.265	2.7189561969366823e-19
10382	2.3367e-14	Ti	3	85.0108m	-29.27	2.6878325627184244e-19
10383	3.45065e-12	Fe	2	5756.74A	-29.274	2.6631903656644004e-19
10384	4.33521e-12	Fe	2	4582.12A	-29.275	2.6570651977949954e-19
10385	3.00729e-11	Mg	6	660.542A	-29.275	2.6570651977949954e-19
10386	6.904550000000001e-10	Ca	12	28.7701A	-29.276	2.650954117420745e-19
10387	1.28387e-11	Si	1	1547.23A	-29.281	2.6206088965698374e-19
10388	4.7128e-10	Ar	11	42.1500A	-29.281999999999996	2.6145816633616915e-19
10389	1.2324e-11	Fe	10	1611.85A	-29.288	2.578708258081142e-19
10390	5.8186e-11	Fe	9	341.396A	-29.29	2.566860169863094e-19
10391	3.91721e-11	Ca	9	507.108A	-29.291	2.560956555295972e-19
10392	5.05672e-14	N	6	39.2833m	-29.291999999999998	2.555066518665591e-19
10393	1.71969e-11	Cl	6	1155.12A	-29.296999999999997	2.5258189140812073e-19
10394	3.4873599999999998e-12	Fe	2	5696.13A	-29.301	2.502662067086013e-19
10395	2.61902e-12	Mg	1	7584.71A	-29.302	2.4969061040579916e-19
10396	1.61586e-12	N	1	1.22934m	-29.308000000000003	2.462647267979724e-19
10397	2.74083e-11	Cl	11	724.760A	-29.308000000000003	2.462647267979724e-19
10398	2.86722e-11	Be	3	692.813A	-29.31	2.451332431572981e-19
10399	6.24723e-13	Fe	2	3.17972m	-29.311999999999998	2.4400695821172434e-19
10400	2.0950400000000003e-12	Fe	2	9481.66A	-29.32	2.3955332930692216e-19
10401	1.09165e-10	Mg	10	181.967A	-29.320999999999998	2.3900237193842263e-19
10402	2.98445e-12	Fe	2	6656.00A	-29.322	2.3845268173670525e-19
10403	5.76173e-13	Mg	1	3.44765m	-29.323	2.379042557873691e-19
10404	7.97638e-12	Fe	8	2490.41A	-29.323	2.379042557873691e-19
10405	3.99912e-12	Fe	2	4967.21A	-29.326999999999998	2.357231364600666e-19
10406	2.33228e-11	Fe	8	851.718A	-29.329	2.3464008702744226e-19
10407	1.17829e-11	B	1	1685.87A	-29.329	2.3464008702744226e-19
10408	5.44591e-11	Fe	7	364.759A	-29.331	2.335620137549503e-19
10409	4.17802e-12	Fe	2	4754.51A	-29.333000000000002	2.324888937792081e-19
10410	1.6010399999999998e-10	S	9	124.072A	-29.335	2.3142070434188806e-19
10411	1.09844e-10	Cl	11	180.843A	-29.335	2.3142070434188806e-19
10412	2.09667e-12	Fe	7	9474.28A	-29.336	2.308884514917632e-19
10413	1.02505e-12	Fe	2	1.93791m	-29.336	2.308884514917632e-19
10414	2.82152e-13	N	6	7.04033m	-29.338	2.2982761541880506e-19
10415	2.2661599999999999e-13	Fe	9	8.76569m	-29.338	2.2982761541880506e-19
10416	5.4595699999999995e-12	Mg	1	3638.47A	-29.34	2.2877165344486244e-19
10417	2.2095400000000003e-12	Si	3	8990.30A	-29.340999999999998	2.2824549324273155e-19
10418	7.924539999999999e-12	Zn	2	2506.70A	-29.342	2.2772054317548277e-19
10419	8.58428e-12	Mg	5	2314.05A	-29.343000000000004	2.271968004598832e-19
10420	4.00643e-11	Na	8	495.814A	-29.344	2.2667426231910657e-19
10421	1.30672e-11	S	11	1520.18A	-29.344	2.2667426231910657e-19
10422	6.47848e-11	Na	4	306.622A	-29.345	2.2615292598270402e-19
10423	8.46864e-11	K	12	234.565A	-29.35	2.235641748459224e-19
10424	4.89707e-11	Fe	3	405.640A	-29.353	2.2202516989146907e-19
10425	2.50147e-11	Al	6	794.111A	-29.353	2.2202516989146907e-19
10426	1.28274e-11	B	1	1548.60A	-29.354	2.2151452617093314e-19
10427	1.6947e-10	Al	6	117.215A	-29.355	2.2100505689836203e-19
10428	2.623e-12	Mg	1	7573.18A	-29.357	2.199896308987126e-19
10429	2.1930099999999998e-12	Fe	2	9058.06A	-29.362	2.174714304173606e-19
10430	6.0476900000000005e-12	Ti	9	3284.64A	-29.364	2.1647223995662514e-19
10431	1.13806e-10	Cl	11	174.546A	-29.369	2.139943027164417e-19
10432	6.26128e-12	S	3	3172.59A	-29.371	2.1301108820630923e-19
10433	9.49694e-11	Cl	11	209.167A	-29.371	2.1301108820630923e-19
10434	8.203310000000001e-12	Ti	3	2421.52A	-29.375999999999998	2.105727704425896e-19
10435	3.7170800000000006e-12	Sc	1	5344.11A	-29.377	2.1008846650986295e-19
10436	2.4102200000000002e-12	Fe	7	8241.76A	-29.377	2.1008846650986295e-19
10437	1.88871e-11	Sc	11	1051.75A	-29.381	2.0816236387150592e-19
10438	6.69549e-11	Cl	11	296.684A	-29.381999999999998	2.0768360372005616e-19
10439	1.62607e-11	Al	1	1221.62A	-29.384	2.0672938423803046e-19
10440	1.20466e-11	K	12	1648.97A	-29.386	2.0577954899628141e-19
10441	1.71203e-11	Fe	8	1160.28A	-29.386999999999997	2.053062691669673e-19
10442	1.11619e-10	Cl	11	177.967A	-29.389	2.043629725450289e-19
10443	5.33701e-11	Fe	6	372.202A	-29.39	2.0389295075114144e-19
10444	2.20067e-12	Fe	2	9026.56A	-29.392	2.029561477374748e-19
10445	6.36825e-11	S	4	311.930A	-29.394000000000002	2.0202364894267815e-19
10446	4.33064e-12	Fe	2	4586.96A	-29.395	2.0155900744377616e-19
10447	1.48448e-12	Fe	2	1.33814m	-29.395	2.0155900744377616e-19
10448	1.95377e-12	O	1	1.01673m	-29.397	2.0063292792553204e-19
10449	1.29161e-11	B	2	1537.96A	-29.401999999999997	1.9833630179086773e-19
10450	4.857e-11	Fe	6	408.986A	-29.404	1.97425029260096e-19
10451	8.86882e-13	Si	2	2.23981m	-29.416	1.9204464911684427e-19
10452	1.27639e-11	B	1	1556.30A	-29.416999999999998	1.916029586806564e-19
10453	1.28931e-12	Cr	7	1.54070m	-29.421	1.8984633219676277e-19
10454	6.12985e-13	Mn	8	3.24061m	-29.421	1.8984633219676277e-19
10455	9.270809999999999e-13	Si	2	2.14269m	-29.423000000000002	1.8897406753297421e-19
10456	3.36275e-12	Cr	7	5907.21A	-29.424	1.8853943923845692e-19
10457	2.83863e-11	Ca	11	699.791A	-29.428	1.8681089926963145e-19
10458	2.19987e-12	Fe	2	9029.83A	-29.429000000000002	1.8638124612405937e-19
10459	6.31497e-11	He	1	314.562A	-29.430999999999997	1.8552490208461896e-19
10460	4.34842e-12	Fe	2	4568.20A	-29.433000000000003	1.8467249258863876e-19
10461	1.19264e-11	Mg	6	1665.59A	-29.434	1.8424775764195587e-19
10462	5.67762e-11	Si	9	349.873A	-29.435	1.8382399955854271e-19
10463	3.3458699999999998e-12	Fe	1	5937.00A	-29.436	1.8340121609167456e-19
10464	7.331560000000001e-12	Sc	1	2709.44A	-29.436999999999998	1.8297940499979859e-19
10465	2.06427e-11	Si	1	962.297A	-29.436999999999998	1.8297940499979859e-19
10466	2.00057e-11	C	3	992.940A	-29.436999999999998	1.8297940499979859e-19
10467	3.3473300000000004e-12	Fe	1	5934.42A	-29.443	1.804688334443047e-19
10468	3.6128800000000003e-12	Fe	2	5498.23A	-29.445	1.796396544735718e-19
10469	9.50348e-13	Fe	2	2.09023m	-29.448	1.7840302379049552e-19
10470	5.49877e-11	Na	6	361.253A	-29.448	1.7840302379049552e-19
10471	8.08529e-12	Mn	12	2456.86A	-29.45	1.7758333635295302e-19
10472	2.7440300000000004e-13	Fe	7	7.23916m	-29.453000000000003	1.7636086126424878e-19
10473	2.52258e-12	Fe	2	7874.65A	-29.455	1.7555055671121618e-19
10474	1.26727e-11	B	1	1567.50A	-29.456	1.7514680163486466e-19
10475	9.23046e-12	Cr	7	2152.05A	-29.458000000000002	1.7434207517913656e-19
10476	1.6173199999999998e-10	O	7	122.823A	-29.459	1.7394109953318187e-19
10477	5.21451e-12	Mn	11	3809.46A	-29.463	1.7234639794724854e-19
10478	2.3839900000000002e-12	Fe	7	8332.43A	-29.465	1.7155453817771372e-19
10479	2.81422e-11	Si	9	705.861A	-29.465	1.7155453817771372e-19
10480	2.01187e-10	F	8	98.7362A	-29.468000000000004	1.7037356504372785e-19
10481	6.03731e-12	Fe	2	3290.28A	-29.469	1.6998171671780413e-19
10482	7.14186e-11	Si	10	278.141A	-29.471999999999998	1.6881157081059353e-19
10483	2.85894e-11	K	12	694.818A	-29.476	1.6726389702666304e-19
10484	1.2955200000000002e-14	Ti	3	153.332m	-29.476	1.6726389702666304e-19
10485	1.5198e-12	Fe	2	1.30704m	-29.476999999999997	1.668792007387116e-19
10486	7.64341e-11	Na	2	259.890A	-29.478	1.664953892276674e-19
10487	2.8413899999999997e-13	O	7	6.99110m	-29.479	1.6611246045860553e-19
10488	1.0471400000000001e-13	Fe	6	18.9702m	-29.48	1.6573041240127163e-19
10489	1.3823500000000001e-10	Ni	13	143.701A	-29.480999999999998	1.6534924303008766e-19
10490	1.98494e-11	Cr	11	1000.76A	-29.486	1.6345650589657447e-19
10491	8.58846e-12	Mg	5	2312.92A	-29.487	1.6308056636522479e-19
10492	2.21054e-12	Si	3	8986.26A	-29.487	1.6308056636522479e-19
10493	4.77789e-12	Si	2	4157.58A	-29.489	1.6233127922469906e-19
10494	7.82077e-13	Fe	10	2.53996m	-29.491	1.6158543474586924e-19
10495	8.83177e-12	S	8	2249.21A	-29.491999999999997	1.612137985587496e-19
10496	6.56303e-11	Cl	11	302.672A	-29.495	1.6010401057559252e-19
10497	6.62856e-11	Ni	11	299.680A	-29.498	1.5900186231917576e-19
10498	4.6146199999999996e-12	K	12	4304.68A	-29.499000000000002	1.5863616818374606e-19
10499	7.99128e-11	Mg	6	248.577A	-29.5	1.582713151214896e-19
10500	3.74157e-11	Si	8	530.913A	-29.517	1.5219563993675476e-19
10501	2.444e-12	Ni	11	8127.85A	-29.517	1.5219563993675476e-19
10502	3.52085e-11	Mg	6	564.195A	-29.518	1.5184559967841414e-19
10503	2.77967e-12	Fe	2	7146.34A	-29.526999999999997	1.487312442133861e-19
10504	1.8250099999999997e-12	N	1	1.08846m	-29.528000000000002	1.4838917184410144e-19
10505	3.5065e-12	Fe	2	5665.04A	-29.528000000000002	1.4838917184410144e-19
10506	2.53063e-12	Co	8	7849.60A	-29.528000000000002	1.4838917184410144e-19
10507	8.87182e-12	Mn	8	2239.05A	-29.531	1.4736766797027008e-19
10508	1.8965e-11	Mg	9	1047.43A	-29.533	1.4669057504006711e-19
10509	2.73156e-11	Be	2	727.220A	-29.534000000000002	1.4635319607964158e-19
10510	1.83422e-11	C	3	1082.99A	-29.537	1.453457077643889e-19
10511	7.825160000000001e-12	Mn	8	2538.54A	-29.545	1.426928496244717e-19
10512	6.70831e-11	Si	9	296.117A	-29.545	1.426928496244717e-19
10513	2.8409e-11	Fe	9	699.232A	-29.545	1.426928496244717e-19
10514	2.1557400000000003e-12	Fe	2	9214.68A	-29.549	1.4138463371570724e-19
10515	6.78431e-11	Si	9	292.800A	-29.552	1.4041134874318426e-19
10516	5.19916e-11	Fe	9	382.071A	-29.552	1.4041134874318426e-19
10517	4.69884e-11	K	8	422.753A	-29.552	1.4041134874318426e-19
10518	2.43962e-13	Mg	3	8.14243m	-29.558000000000003	1.3848483281521107e-19
10519	1.26672e-11	B	1	1568.18A	-29.561999999999998	1.3721519623644719e-19
10520	1.20373e-10	N	6	165.025A	-29.570999999999998	1.344009105594893e-19
10521	1.33555e-11	Ca	7	1487.36A	-29.570999999999998	1.344009105594893e-19
10522	3.63419e-13	S	10	5.46599m	-29.572	1.3409179704301137e-19
10523	1.2776299999999999e-14	C	5	155.479m	-29.574	1.3347570119901425e-19
10524	1.03831e-11	Cl	11	1913.14A	-29.576999999999998	1.3255686093497937e-19
10525	8.146649999999999e-14	O	7	24.3836m	-29.584	1.3043742330485343e-19
10526	1.7115099999999998e-12	Fe	2	1.16064m	-29.584	1.3043742330485343e-19
10527	1.34127e-13	Ni	1	14.8101m	-29.584	1.3043742330485343e-19
10528	1.22562e-11	B	1	1620.77A	-29.586	1.2983811778302574e-19
10529	9.06588e-11	Cl	7	219.112A	-29.588	1.2924156581994874e-19
10530	4.33556e-11	Sc	10	458.175A	-29.589000000000002	1.289443184670892e-19
10531	5.076e-12	Fe	2	3913.41A	-29.589000000000002	1.289443184670892e-19
10532	1.84257e-12	N	1	1.07808m	-29.594	1.274683050590712e-19
10533	6.09286e-12	Fe	2	3260.29A	-29.595	1.271751360927887e-19
10534	1.04754e-12	Fe	8	1.89630m	-29.596999999999998	1.265908194191799e-19
10535	3.68061e-12	S	2	5397.06A	-29.596999999999998	1.265908194191799e-19
10536	3.8481e-11	Ti	9	516.214A	-29.604	1.245667721958748e-19
10537	2.2509200000000003e-12	Fe	2	8825.05A	-29.61	1.2285765200808752e-19
10538	4.9058800000000005e-12	Fe	2	4049.11A	-29.611	1.2257508724955763e-19
10539	8.164219999999999e-12	Zn	2	2433.11A	-29.611	1.2257508724955763e-19
10540	2.28098e-12	Fe	2	8708.75A	-29.612	1.2229317237193933e-19
10541	1.52319e-11	Ar	11	1304.14A	-29.614	1.2173128628413182e-19
10542	7.97083e-12	Cu	1	2492.14A	-29.616	1.2117198182839474e-19
10543	4.32847e-12	S	1	4589.26A	-29.616999999999997	1.2089329400369536e-19
10544	1.92278e-11	P	4	1033.11A	-29.618000000000002	1.2061524714320425e-19
10545	8.76431e-12	Mn	8	2266.52A	-29.619	1.2033783977274855e-19
10546	1.9552e-13	Mg	3	10.1598m	-29.62	1.200610704215391e-19
10547	6.61657e-11	O	5	300.223A	-29.622	1.195094399106235e-19
10548	1.28757e-11	B	1	1542.79A	-29.623	1.1923457582622632e-19
10549	3.5756e-12	Fe	10	5555.57A	-29.624000000000002	1.1896034391168074e-19
10550	3.3824599999999997e-12	Fe	1	5872.78A	-29.624000000000002	1.1896034391168074e-19
10551	2.55342e-11	Cl	8	777.956A	-29.624000000000002	1.1896034391168074e-19
10552	3.54348e-12	Fe	2	5605.91A	-29.628	1.1786970892312373e-19
10553	6.32522e-11	Fe	9	314.052A	-29.63	1.1732814680372526e-19
10554	1.92983e-11	Sc	11	1029.34A	-29.63	1.1732814680372526e-19
10555	4.70041e-11	K	8	422.611A	-29.631	1.170582995542583e-19
10556	4.50036e-12	Fe	7	4413.97A	-29.633000000000003	1.1652046552226587e-19
10557	1.26538e-12	B	2	1.56985m	-29.636	1.1571834427964124e-19
10558	4.3634200000000003e-13	V	9	4.55249m	-29.64	1.1465743212236748e-19
10559	1.25134e-11	B	1	1587.45A	-29.643	1.1386813591145698e-19
10560	5.3666e-11	Fe	6	370.150A	-29.643	1.1386813591145698e-19
10561	1.5941e-10	Si	7	124.613A	-29.646	1.1308427317744395e-19
10562	3.32191e-11	Cl	7	597.982A	-29.649	1.123058065165365e-19
10563	1.57236e-12	N	1	1.26335m	-29.651	1.1178980820659315e-19
10564	8.0258e-11	Mg	6	247.507A	-29.654	1.1102025257986582e-19
10565	3.35146e-11	Na	6	592.710A	-29.654	1.1102025257986582e-19
10566	3.40711e-12	Fe	2	5830.29A	-29.656999999999996	1.102559945368112e-19
10567	2.9043099999999998e-12	Fe	2	6839.64A	-29.660999999999998	1.0924516150299465e-19
10568	7.46892e-11	Cl	7	265.962A	-29.662	1.089939046038426e-19
10569	4.50692e-12	Fe	7	4407.54A	-29.663	1.0874322557952273e-19
10570	6.09124e-11	Co	12	326.115A	-29.664	1.0849312310095984e-19
10571	2.00209e-11	C	3	992.189A	-29.664	1.0849312310095984e-19
10572	2.67733e-11	Ni	11	741.950A	-29.665	1.0824359584213635e-19
10573	6.1739e-12	Fe	2	3217.49A	-29.666	1.079946424800818e-19
10574	4.1988900000000005e-12	Fe	2	4730.89A	-29.669	1.0725121259045033e-19
10575	1.27779e-11	B	1	1554.60A	-29.67	1.0700454164653821e-19
10576	3.51801e-12	Fe	2	5646.50A	-29.67	1.0700454164653821e-19
10577	1.15671e-11	Ni	11	1717.33A	-29.671	1.0675843803005481e-19
10578	1.50256e-11	Fe	8	1322.04A	-29.671	1.0675843803005481e-19
10579	7.57376e-11	Na	2	262.280A	-29.673000000000002	1.0626792756310325e-19
10580	5.7731199999999995e-12	Cr	7	3440.85A	-29.674	1.0602351811199915e-19
10581	7.805860000000001e-12	Fe	2	2544.81A	-29.676	1.0553638429535197e-19
10582	1.65653e-11	Mg	6	1199.16A	-29.679000000000002	1.0480987693603216e-19
10583	2.07657e-11	Si	1	956.599A	-29.680999999999997	1.0432831929407437e-19
10584	3.18371e-12	Sc	1	6239.41A	-29.686999999999998	1.0289688109012831e-19
10585	6.11637e-12	S	2	3247.75A	-29.691	1.0195351681393137e-19
10586	1.26742e-11	Ne	3	1567.31A	-29.691	1.0195351681393137e-19
10587	8.2772e-18	Be	2	23.9990c	-29.705	9.871933269888884e-20
10588	2.07945e-12	Fe	2	9552.75A	-29.706	9.849228453420099e-20
10589	2.21133e-12	Si	3	8983.03A	-29.706999999999997	9.826575856580193e-20
10590	7.23858e-13	Mn	8	2.74425m	-29.709	9.78142684165559e-20
10591	2.00152e-11	C	3	992.471A	-29.713	9.691750181343901e-20
10592	3.09737e-12	Sc	1	6413.32A	-29.714000000000002	9.669459774479025e-20
10593	6.510669999999999e-12	Fe	10	3051.06A	-29.714000000000002	9.669459774479025e-20
10594	9.23798e-13	Si	2	2.15030m	-29.714000000000002	9.669459774479025e-20
10595	1.64469e-11	Al	1	1207.79A	-29.718000000000004	9.580809634409405e-20
10596	3.02517e-12	Fe	2	6566.40A	-29.721	9.514855804797954e-20
10597	1.1834e-11	S	8	1678.59A	-29.721999999999998	9.492972243709361e-20
10598	2.0633e-11	Cl	6	962.751A	-29.724	9.449355998155926e-20
10599	2.36722e-11	Fe	8	839.146A	-29.726	9.405940151047577e-20
10600	4.95676e-11	Fe	6	400.755A	-29.726	9.405940151047577e-20
10601	1.81571e-13	Sc	7	10.9403m	-29.728	9.362723781636946e-20
10602	1.34721e-11	Mn	12	1474.49A	-29.729	9.341190114492168e-20
10603	6.14635e-14	O	7	32.3191m	-29.729	9.341190114492168e-20
10604	2.05182e-11	Cl	8	968.139A	-29.732	9.276885814053151e-20
10605	2.47197e-11	Fe	8	803.589A	-29.735	9.213024181304679e-20
10606	1.52501e-13	Fe	6	13.0258m	-29.738000000000003	9.149602168943735e-20
10607	4.02273e-11	Ne	9	493.805A	-29.738000000000003	9.149602168943735e-20
10608	1.0544700000000001e-10	Ni	11	188.384A	-29.738000000000003	9.149602168943735e-20
10609	2.50902e-11	F	1	791.722A	-29.738000000000003	9.149602168943735e-20
10610	2.6710299999999998e-12	Fe	2	7437.01A	-29.744	9.024064920916103e-20
10611	4.4866e-12	Fe	2	4427.51A	-29.745	9.003310147536835e-20
10612	7.94099e-12	Cr	7	2501.51A	-29.748	8.941331796429874e-20
10613	5.0930900000000005e-12	Fe	8	3900.28A	-29.750999999999998	8.879780101290956e-20
10614	5.04812e-11	Ne	3	393.502A	-29.750999999999998	8.879780101290956e-20
10615	1.32751e-12	Fe	2	1.49637m	-29.754	8.818652125040839e-20
10616	3.48833e-11	Mg	6	569.454A	-29.756	8.778134099004229e-20
10617	3.10169e-15	P	1	640.440m	-29.756	8.778134099004229e-20
10618	9.15405e-13	Mn	11	2.17002m	-29.76	8.697655681845855e-20
10619	2.45922e-12	Fe	2	8077.54A	-29.76	8.697655681845855e-20
10620	3.1141299999999998e-12	Sc	1	6378.81A	-29.763	8.637781441280635e-20
10621	4.78455e-12	Fe	2	4151.80A	-29.765	8.598094440549248e-20
10622	4.87464e-12	Mg	1	4075.06A	-29.766	8.578319372088371e-20
10623	9.81285e-12	Cu	1	2024.33A	-29.768	8.538905574748265e-20
10624	5.05672e-14	N	6	39.2833m	-29.769000000000002	8.519266636901078e-20
10625	2.77405e-11	Be	2	716.081A	-29.769000000000002	8.519266636901078e-20
10626	7.50992e-11	Na	2	264.510A	-29.774	8.42174739811619e-20
10627	6.72068e-12	Fe	2	2955.72A	-29.775	8.40237791659799e-20
10628	1.32695e-11	Al	6	1497.01A	-29.781	8.287092969661304e-20
10629	3.328e-12	Fe	1	5968.88A	-29.781999999999996	8.268033184734559e-20
10630	3.49027e-12	Fe	2	5691.39A	-29.789	8.135836476580309e-20
10631	1.9989100000000002e-13	Na	4	9.93767m	-29.79	8.117124571934075e-20
10632	7.38506e-11	Mg	6	268.982A	-29.794	8.042706326546287e-20
10633	1.92028e-10	F	8	103.446A	-29.796999999999997	7.987340725629756e-20
10634	3.09535e-13	Be	2	6.41751m	-29.796999999999997	7.987340725629756e-20
10635	7.09339e-11	Ni	11	280.042A	-29.796999999999997	7.987340725629756e-20
10636	2.57997e-12	Fe	2	7699.49A	-29.799	7.950642228524291e-20
10637	5.46355e-12	Mg	1	3635.81A	-29.8	7.932356258828952e-20
10638	5.28629e-11	Fe	9	375.773A	-29.803	7.877750302435267e-20
10639	2.06111e-12	Fe	7	9637.77A	-29.811999999999998	7.71617752878575e-20
10640	2.3148e-11	Fe	8	858.150A	-29.816999999999997	7.627851175003502e-20
10641	9.09917e-11	Cl	7	218.311A	-29.816999999999997	7.627851175003502e-20
10642	2.86939e-12	Fe	2	6922.88A	-29.820999999999998	7.557918615081279e-20
10643	2.54539e-11	F	1	780.409A	-29.820999999999998	7.557918615081279e-20
10644	2.85889e-11	Fe	8	694.832A	-29.822	7.540535884632234e-20
10645	5.12124e-12	Li	2	3878.84A	-29.826	7.471403836103839e-20
10646	2.46069e-12	Fe	7	8072.72A	-29.826999999999998	7.45422008412491e-20
10647	5.03291e-11	Si	10	394.691A	-29.826999999999998	7.45422008412491e-20
10648	5.71235e-11	Si	10	347.746A	-29.828000000000003	7.4370758536787e-20
10649	1.22882e-11	Ni	11	1616.55A	-29.828000000000003	7.4370758536787e-20
10650	6.22644e-11	Mg	7	319.034A	-29.837	7.284541319403191e-20
10651	3.68241e-11	Si	10	539.442A	-29.838	7.26778733928657e-20
10652	8.9614e-12	Si	1	2216.67A	-29.84	7.23439488968471e-20
10653	6.22039e-12	Fe	9	3193.44A	-29.840999999999998	7.217756243156028e-20
10654	1.00621e-13	Mn	5	19.7419m	-29.843000000000004	7.184593665560215e-20
10655	3.53611e-11	F	6	561.760A	-29.853	7.021052347428818e-20
10656	1.28499e-11	B	1	1545.88A	-29.855999999999998	6.972719763035084e-20
10657	1.4794799999999999e-12	Fe	2	1.34267m	-29.855999999999998	6.972719763035084e-20
10658	2.08485e-11	Si	1	952.798A	-29.862	6.877050461336815e-20
10659	1.43192e-11	N	3	1387.26A	-29.862	6.877050461336815e-20
10660	2.38264e-11	Fe	8	833.717A	-29.862	6.877050461336815e-20
10661	7.52388e-11	Fe	7	264.019A	-29.866	6.814001283732039e-20
10662	1.99702e-12	N	1	9947.07A	-29.866999999999997	6.798329515666453e-20
10663	2.43536e-12	Fe	2	8156.68A	-29.869	6.767094028835132e-20
10664	6.94268e-12	Mn	12	2861.21A	-29.87	6.751530144462012e-20
10665	4.1912300000000005e-12	Fe	2	4739.52A	-29.873	6.705052937862927e-20
10666	3.72162e-13	Si	8	5.33758m	-29.874000000000002	6.689631744039422e-20
10667	4.03574e-11	Fe	8	492.214A	-29.875	6.674246017977546e-20
10668	6.563830000000001e-18	O	1	30.2635c	-29.877	6.643580643031723e-20
10669	5.42621e-11	Cr	11	366.083A	-29.877	6.643580643031723e-20
10670	4.86655e-12	Mg	1	4081.83A	-29.879	6.61305616268548e-20
10671	5.3907599999999995e-12	Mn	12	3684.91A	-29.88	6.59784655557347e-20
10672	9.977910000000001e-12	Cl	11	1990.84A	-29.881999999999998	6.56753220427196e-20
10673	1.7427e-12	Fe	2	1.13986m	-29.883000000000003	6.552427299358737e-20
10674	7.01943e-12	Fe	2	2829.92A	-29.886	6.507320707104651e-20
10675	3.04687e-11	Ar	7	651.963A	-29.886999999999997	6.492354284792169e-20
10676	8.19891e-13	Ni	4	2.42282m	-29.888	6.477422284295702e-20
10677	6.05284e-11	Al	8	328.184A	-29.896	6.359196003679127e-20
10678	8.836e-13	Si	2	2.24813m	-29.897	6.344570258730826e-20
10679	8.15842e-12	Sc	1	2434.84A	-29.899	6.315419606308007e-20
10680	2.93695e-12	Fe	2	6763.63A	-29.901	6.286402888967054e-20
10681	4.22695e-12	Ti	9	4699.48A	-29.906999999999996	6.20015020780103e-20
10682	1.00918e-11	Ni	13	1968.38A	-29.912	6.129177675259534e-20
10683	4.94684e-12	Mn	8	4015.58A	-29.914	6.101016661863344e-20
10684	2.62101e-11	O	5	757.894A	-29.915	6.086984712923553e-20
10685	1.32876e-10	Ni	13	149.496A	-29.916	6.072985036570717e-20
10686	9.34393e-11	S	10	212.592A	-29.919	6.031178901638569e-20
10687	5.10103e-11	Fe	3	389.420A	-29.92	6.017307575090021e-20
10688	1.98656e-11	Na	4	999.942A	-29.92	6.017307575090021e-20
10689	1.1222700000000001e-10	Cl	11	177.003A	-29.921	6.003468151707278e-20
10690	2.4345599999999997e-12	Fe	2	8159.35A	-29.923000000000002	5.975884721106751e-20
10691	1.33918e-12	Fe	2	1.48333m	-29.93	5.880336932317346e-20
10692	1.65743e-11	Mg	6	1198.51A	-29.930999999999997	5.866812532671166e-20
10693	4.679190000000001e-10	Ar	10	42.4528A	-29.930999999999997	5.866812532671166e-20
10694	2.8432e-11	Ni	11	698.666A	-29.932	5.853319238280961e-20
10695	7.35163e-12	Sc	1	2702.05A	-29.935	5.813025272067817e-20
10696	7.33471e-11	Fe	9	270.828A	-29.936999999999998	5.786316847017653e-20
10697	2.89518e-11	N	3	686.122A	-29.943	5.706925603575729e-20
10698	1.36285e-11	Zn	1	1457.57A	-29.944000000000003	5.693800038918052e-20
10699	6.60357e-11	Cl	11	300.814A	-29.947	5.6546041951493e-20
10700	9.3012e-13	Fe	2	2.13569m	-29.949	5.628623648830252e-20
10701	6.90604e-11	O	5	287.639A	-29.95	5.615678173671106e-20
10702	2.06864e-12	Ni	4	9602.68A	-29.95	5.615678173671106e-20
10703	3.34966e-11	Na	6	593.029A	-29.956	5.538628180598751e-20
10704	1.6537700000000001e-12	Fe	10	1.20116m	-29.956	5.538628180598751e-20
10705	3.34931e-12	Fe	2	5930.91A	-29.956999999999997	5.525889689272796e-20
10706	3.00843e-12	Fe	2	6602.93A	-29.96	5.487849732220534e-20
10707	3.81402e-11	Mg	7	520.827A	-29.967	5.4001050832532956e-20
10708	1.60729e-11	Fe	8	1235.90A	-29.968000000000004	5.387685186210248e-20
10709	2.59821e-11	Cl	8	764.544A	-29.968000000000004	5.387685186210248e-20
10710	1.9869e-12	N	1	9997.73A	-29.969	5.375293854137818e-20
10711	2.9237400000000002e-12	Fe	2	6794.18A	-29.971	5.3505966222651666e-20
10712	1.65653e-11	Al	1	1199.16A	-29.971999999999998	5.338290591522723e-20
10713	2.80313e-11	Be	2	708.652A	-29.975	5.3015420575756516e-20
10714	5.75578e-12	Mn	8	3451.22A	-29.975	5.3015420575756516e-20
10715	1.49966e-13	B	1	13.2460m	-29.978	5.265046498756917e-20
10716	6.62191e-11	O	5	299.981A	-29.98	5.240855807470338e-20
10717	3.2562399999999997e-13	Fe	2	6.10043m	-29.983	5.204778009858842e-20
10718	2.04254e-11	Si	9	972.536A	-29.984	5.1928073526183745e-20
10719	7.10823e-14	Li	1	27.9457m	-29.984	5.1928073526183745e-20
10720	8.484440000000001e-13	Ni	11	2.34128m	-29.986	5.1689485700591846e-20
10721	2.76374e-11	Ni	11	718.752A	-29.987	5.157060318243571e-20
10722	8.51025e-13	Mn	8	2.33418m	-29.987	5.157060318243571e-20
10723	1.9919500000000002e-13	Ni	4	9.97234m	-29.989	5.133365778388212e-20
10724	4.85882e-12	Mn	8	4088.33A	-29.991	5.109780105054577e-20
10725	3.24916e-12	Fe	2	6113.72A	-29.991	5.109780105054577e-20
10726	7.744960000000001e-12	Si	1	2564.82A	-29.991999999999997	5.098027936932192e-20
10727	1.9510900000000003e-12	Ni	4	1.01812m	-29.996	5.051288935868172e-20
10728	5.52364e-12	Sc	8	3596.26A	-29.997	5.039671293701818e-20
10729	4.088819999999999e-14	S	2	48.5823m	-29.997	5.039671293701818e-20
10730	2.3206e-11	Fe	8	856.005A	-29.997	5.039671293701818e-20
10731	4.0921399999999996e-10	Ar	11	48.5430A	-29.998	5.02808037137098e-20
10732	7.66375e-11	Na	2	259.200A	-30.002	4.981982653442682e-20
10733	3.47119e-11	Mg	6	572.267A	-30.002	4.981982653442682e-20
10734	3.99256e-11	Ni	11	497.537A	-30.002	4.981982653442682e-20
10735	2.85903e-11	Cl	8	694.797A	-30.005	4.9476869260886336e-20
10736	6.618780000000001e-12	Ni	11	3001.23A	-30.006	4.936307561932628e-20
10737	8.25542e-11	Fe	9	240.623A	-30.013	4.857381462394356e-20
10738	1.29015e-11	B	1	1539.70A	-30.014	4.8462097950413626e-20
10739	3.37162e-13	Ni	1	5.89167m	-30.016	4.823943483606218e-20
10740	4.04928e-11	F	4	490.568A	-30.016	4.823943483606218e-20
10741	9.44614e-12	Mn	8	2102.92A	-30.018	4.801779476579199e-20
10742	3.4762e-11	Sc	8	571.442A	-30.02	4.7797173039143263e-20
10743	2.29379e-12	Fe	2	8660.10A	-30.023000000000003	4.746813961432515e-20
10744	9.42357e-13	N	1	2.10795m	-30.026999999999997	4.703294909450384e-20
10745	2.09069e-11	Si	1	950.137A	-30.028000000000002	4.692477631334886e-20
10746	8.592230000000001e-12	Mg	5	2311.91A	-30.029	4.681685232268746e-20
10747	1.2249299999999998e-10	Al	4	162.168A	-30.03	4.6709176550316193e-20
10748	4.73284e-11	C	4	419.715A	-30.037	4.596234846646888e-20
10749	5.75575e-11	Si	9	345.124A	-30.038	4.5856637998430303e-20
10750	1.16649e-10	S	9	170.293A	-30.038	4.5856637998430303e-20
10751	4.54841e-11	Mg	8	436.734A	-30.038	4.5856637998430303e-20
10752	4.42117e-11	Sc	10	449.303A	-30.04	4.5645945885165523e-20
10753	3.60398e-11	Si	10	551.181A	-30.043000000000003	4.533172140391099e-20
10754	1.95565e-11	Na	4	1015.75A	-30.046	4.501966002877109e-20
10755	5.12232e-11	Al	8	387.802A	-30.046999999999997	4.491611768397482e-20
10756	3.0981300000000004e-13	Be	2	6.41176m	-30.048000000000002	4.4812813479962507e-20
10757	1.06932e-10	P	10	185.768A	-30.048000000000002	4.4812813479962507e-20
10758	1.4192400000000002e-10	Al	6	139.966A	-30.049	4.4709746869027e-20
10759	2.35429e-12	Fe	2	8437.57A	-30.05	4.460691730471832e-20
10760	1.49414e-12	Fe	2	1.32949m	-30.055999999999997	4.399488745489186e-20
10761	2.9661799999999998e-12	Mn	8	6696.98A	-30.06	4.3591539902268794e-20
10762	5.0567800000000005e-18	O	1	39.2828c	-30.064	4.319189026223554e-20
10763	2.44849e-11	Cl	8	811.293A	-30.064	4.319189026223554e-20
10764	7.39851e-11	Fe	9	268.493A	-30.066	4.299344155268203e-20
10765	5.05415e-12	Ti	9	3930.32A	-30.068	4.279590463212569e-20
10766	1.51557e-12	Si	3	1.31070m	-30.070999999999998	4.250129969685614e-20
10767	1.85768e-12	N	1	1.06932m	-30.070999999999998	4.250129969685614e-20
10768	3.15008e-12	Sc	1	6306.02A	-30.070999999999998	4.250129969685614e-20
10769	1.5431e-12	Cl	8	1.28731m	-30.072	4.240354942009472e-20
10770	2.0434e-11	Si	9	972.129A	-30.073	4.2306023962731175e-20
10771	1.00815e-10	Si	8	197.038A	-30.073	4.2306023962731175e-20
10772	1.37314e-10	F	6	144.665A	-30.076	4.201479134226891e-20
10773	4.06526e-11	Ni	11	488.639A	-30.079	4.172556355306415e-20
10774	6.625e-11	O	5	299.841A	-30.079	4.172556355306415e-20
10775	6.19272e-12	Ti	3	3207.71A	-30.081	4.153385200276559e-20
10776	8.567989999999999e-12	Sc	1	2318.45A	-30.089000000000002	4.0775773769411325e-20
10777	2.90994e-11	Ni	11	682.640A	-30.089000000000002	4.0775773769411325e-20
10778	5.02732e-13	Ni	1	3.95130m	-30.090999999999998	4.058842610677276e-20
10779	3.50489e-11	Ni	11	566.765A	-30.096	4.012381423510446e-20
10780	9.46292e-11	Cl	11	209.919A	-30.098000000000003	3.993946205442907e-20
10781	6.831469999999999e-12	Fe	2	2907.79A	-30.099	3.9847603840742544e-20
10782	5.4426099999999996e-12	Fe	8	3649.80A	-30.099	3.9847603840742544e-20
10783	7.61498e-11	Na	2	260.860A	-30.1	3.9755956895084544e-20
10784	1.04774e-12	Fe	8	1.89594m	-30.105	3.930087421968378e-20
10785	2.03428e-12	Fe	2	9764.87A	-30.105999999999998	3.921048471726086e-20
10786	7.515e-11	Fe	9	264.331A	-30.108	3.9030328904540494e-20
10787	3.31074e-12	Fe	1	6000.00A	-30.11	3.88510008325916e-20
10788	4.87863e-12	Mg	1	4071.73A	-30.113000000000003	3.858355242406145e-20
10789	2.46507e-12	Si	3	8058.38A	-30.118000000000002	3.814189015166427e-20
10790	8.754989999999999e-12	Sc	1	2268.93A	-30.12	3.796664408499357e-20
10791	3.39618e-11	P	11	584.906A	-30.122	3.7792203200859997e-20
10792	7.97414e-11	Mg	6	249.111A	-30.122	3.7792203200859997e-20
10793	3.10961e-13	Fe	2	6.38808m	-30.124000000000002	3.761856379978555e-20
10794	1.3511e-12	Fe	2	1.47024m	-30.129	3.7187947660827584e-20
10795	1.38338e-10	Ni	13	143.594A	-30.131999999999998	3.6931947629805886e-20
10796	2.59708e-11	Ni	11	764.877A	-30.133000000000003	3.684700650734812e-20
10797	8.135730000000001e-12	Cu	1	2441.63A	-30.134	3.676226074405146e-20
10798	2.42845e-11	C	3	817.988A	-30.135	3.6677709890601384e-20
10799	3.0069e-12	Fe	2	6606.30A	-30.136999999999997	3.6509191121152693e-20
10800	2.38493e-11	Ar	1	832.917A	-30.138	3.642522231168344e-20
10801	4.05542e-11	Si	10	489.825A	-30.14	3.6257863617283495e-20
10802	6.90854e-11	Ne	3	287.535A	-30.14	3.6257863617283495e-20
10803	9.77844e-12	Cl	11	2031.46A	-30.145	3.584282328451491e-20
10804	1.96658e-11	Na	4	1010.10A	-30.148000000000003	3.5596083024566985e-20
10805	3.1147e-11	Al	10	637.764A	-30.151	3.535104131262172e-20
10806	2.82391e-11	Be	2	703.438A	-30.153000000000002	3.51886180316011e-20
10807	2.17891e-11	Ar	10	911.671A	-30.154	3.5107686455956056e-20
10808	2.44127e-12	S	2	8136.92A	-30.155	3.502694101776945e-20
10809	5.55671e-11	Si	10	357.486A	-30.162	3.4466898962325493e-20
10810	4.22297e-12	Mn	8	4703.91A	-30.163	3.4387627294477545e-20
10811	3.4397e-12	Fe	1	5775.05A	-30.166	3.4150904533263374e-20
10812	2.09012e-12	Fe	7	9504.00A	-30.166	3.4150904533263374e-20
10813	1.01229e-10	K	12	196.232A	-30.168000000000003	3.399399537986499e-20
10814	3.81196e-11	Mg	7	521.109A	-30.182	3.29156329721708e-20
10815	1.73207e-10	Al	6	114.686A	-30.183000000000003	3.2839929117094187e-20
10816	1.66451e-11	Al	1	1193.41A	-30.186	3.26138606351924e-20
10817	1.30772e-11	F	6	1519.02A	-30.186	3.26138606351924e-20
10818	3.92572e-12	Fe	2	5060.08A	-30.191	3.224053285962964e-20
10819	7.73951e-12	Fe	8	2566.63A	-30.191	3.224053285962964e-20
10820	1.02852e-11	Si	9	1931.36A	-30.191999999999997	3.2166381691725793e-20
10821	6.78896e-11	Na	2	292.600A	-30.193	3.2092401066775086e-20
10822	1.93557e-12	Fe	1	1.02629m	-30.194000000000003	3.201859059254039e-20
10823	2.39448e-11	S	11	829.595A	-30.199	3.165207681680942e-20
10824	1.30152e-11	Ni	11	1526.25A	-30.2	3.157927906024729e-20
10825	2.04471e-11	Si	9	971.506A	-30.201999999999998	3.143418545262587e-20
10826	5.75011e-12	Fe	10	3454.62A	-30.203000000000003	3.136188883229446e-20
10827	6.963889999999999e-12	Fe	2	2852.49A	-30.208000000000002	3.100289225945165e-20
10828	4.08846e-11	Na	6	485.867A	-30.208000000000002	3.100289225945165e-20
10829	7.03898e-11	S	10	282.207A	-30.212	3.071865603473357e-20
10830	9.01844e-11	Ni	12	220.265A	-30.219	3.0227498692234e-20
10831	1.16658e-10	S	11	170.279A	-30.228	2.960753225299772e-20
10832	3.5691e-12	Fe	1	5565.68A	-30.230999999999998	2.9403715434592673e-20
10833	2.11056e-12	Fe	1	9411.92A	-30.235	2.913414055113086e-20
10834	3.3011400000000002e-12	Fe	2	6017.46A	-30.236	2.9067133887278413e-20
10835	4.78293e-13	Fe	2	4.15320m	-30.236	2.9067133887278413e-20
10836	2.48392e-12	Si	2	7997.23A	-30.237	2.9000281334476536e-20
10837	5.95128e-12	Cu	1	3337.84A	-30.237	2.9000281334476536e-20
10838	3.34052e-13	Ni	4	5.94651m	-30.239	2.886703714505615e-20
10839	2.93905e-11	F	1	675.881A	-30.241	2.873440515707672e-20
10840	7.10745e-14	Li	1	27.9488m	-30.241	2.873440515707672e-20
10841	9.2995e-12	F	8	2136.08A	-30.25	2.8145062088032696e-20
10842	2.64701e-12	Fe	2	7504.48A	-30.250999999999998	2.8080330241520096e-20
10843	6.78516e-11	Si	9	292.763A	-30.252	2.8015747274122895e-20
10844	9.56768e-11	S	10	207.620A	-30.253	2.795131284342886e-20
10845	3.50967e-11	Mg	6	565.993A	-30.254	2.788702660781305e-20
10846	1.28692e-11	F	6	1543.57A	-30.26	2.750440225853772e-20
10847	9.52164e-14	Li	2	20.8624m	-30.266	2.712702771214469e-20
10848	2.8942400000000005e-10	Mg	9	68.6345A	-30.267	2.7064637279722858e-20
10849	4.4335800000000006e-12	Fe	2	4480.45A	-30.271	2.6816507193685016e-20
10850	3.87846e-12	Sc	8	5121.73A	-30.272	2.6754830938637645e-20
10851	2.65206e-11	F	1	749.019A	-30.276	2.6509541174207448e-20
10852	7.16285e-12	Cr	11	2773.26A	-30.278000000000002	2.6387740896309304e-20
10853	1.94346e-11	Ni	13	1022.12A	-30.278000000000002	2.6387740896309304e-20
10854	3.70436e-11	Si	8	536.246A	-30.279	2.6327050776380935e-20
10855	1.86235e-11	Si	4	1066.64A	-30.281999999999996	2.6145816633616915e-20
10856	8.36178e-11	Fe	9	237.563A	-30.285999999999998	2.5906110345896242e-20
10857	7.817369999999999e-13	Cr	7	2.54107m	-30.288	2.5787082580811414e-20
10858	7.65018e-12	Ni	3	2596.60A	-30.289	2.5727773936672932e-20
10859	2.94169e-11	Ne	3	675.274A	-30.29	2.5668601698630943e-20
10860	5.71311e-11	Si	10	347.700A	-30.291999999999998	2.5550665186655914e-20
10861	7.10048e-12	Fe	2	2797.62A	-30.294	2.5433270543732217e-20
10862	7.14203e-11	Si	10	278.134A	-30.302	2.4969061040579916e-20
10863	1.3029e-12	Fe	2	1.52464m	-30.303	2.4911633793775744e-20
10864	5.3172400000000005e-12	Ni	11	3735.86A	-30.305	2.4797175233401806e-20
10865	1.98756e-11	Ar	7	999.440A	-30.307	2.4683242562343336e-20
10866	2.71388e-11	Ne	9	731.957A	-30.309	2.4569833364358204e-20
10867	9.24385e-12	Ni	11	2148.94A	-30.311	2.445694523430651e-20
10868	3.10965e-12	Ne	9	6388.01A	-30.311	2.445694523430651e-20
10869	2.58967e-11	Ar	6	767.066A	-30.319000000000003	2.401055567633268e-20
10870	4.0676699999999996e-10	Ar	11	48.8350A	-30.32	2.3955332930692218e-20
10871	1.6557e-13	Ni	1	11.9976m	-30.322	2.3845268173670524e-20
10872	1.0726399999999998e-10	Na	4	185.192A	-30.323	2.3790425578736913e-20
10873	2.66484e-11	Cl	8	745.429A	-30.324	2.3735709118271456e-20
10874	2.11795e-12	Ni	4	9379.08A	-30.328000000000003	2.351809882906583e-20
10875	4.76876e-14	Fe	6	41.6554m	-30.334	2.3195418416155203e-20
10876	4.73499e-11	C	4	419.525A	-30.336	2.3088845149176322e-20
10877	2.4701e-11	Si	10	804.196A	-30.34	2.2877165344486244e-20
10878	3.81722e-12	Mn	8	5203.91A	-30.343000000000004	2.271968004598832e-20
10879	1.33384e-11	S	11	1489.27A	-30.345	2.26152925982704e-20
10880	3.9541e-16	O	2	5023.76m	-30.349	2.2407954349463208e-20
10881	1.3248900000000002e-10	F	6	149.933A	-30.353	2.220251698914691e-20
10882	3.29245e-12	Ni	11	6033.33A	-30.354	2.2151452617093315e-20
10883	3.37477e-11	Ni	11	588.616A	-30.355	2.2100505689836202e-20
10884	3.0693400000000003e-12	Fe	2	6471.90A	-30.355999999999998	2.20496759372604e-20
10885	1.7765900000000002e-12	Ne	9	1.11812m	-30.359	2.1897887035774016e-20
10886	1.88355e-11	Sc	11	1054.63A	-30.364	2.1647223995662516e-20
10887	9.06552e-11	Cl	7	219.121A	-30.365	2.1597436762053713e-20
10888	3.13082e-12	Sc	1	6344.80A	-30.366	2.1547764035904488e-20
10889	3.60879e-12	S	2	5504.46A	-30.366	2.1547764035904488e-20
10890	4.32568e-11	Si	8	459.222A	-30.375	2.1105819081118155e-20
10891	1.519e-12	Fe	2	1.30773m	-30.375999999999998	2.1057277044258964e-20
10892	1.7193e-11	B	1	1155.38A	-30.378	2.0960527644527202e-20
10893	1.67017e-11	Al	1	1189.37A	-30.378	2.0960527644527202e-20
10894	2.42067e-12	Fe	2	8206.20A	-30.38	2.0864222767908872e-20
10895	3.91675e-11	Ti	9	507.166A	-30.383000000000003	2.072059446863956e-20
10896	1.01275e-11	Mn	8	1961.44A	-30.384	2.067293842380305e-20
10897	1.0703e-11	Ni	11	1855.98A	-30.397	2.0063292792553205e-20
10898	1.83375e-12	Ti	3	1.08327m	-30.4	1.9925178056452634e-20
10899	6.58594e-11	Fe	7	301.619A	-30.401	1.987935141859848e-20
10900	4.9317e-14	Ni	4	40.2791m	-30.401999999999997	1.9833630179086775e-20
10901	6.63964e-12	Fe	2	2991.80A	-30.401999999999997	1.9833630179086775e-20
10902	1.95337e-12	O	1	1.01693m	-30.401999999999997	1.9833630179086775e-20
10903	4.0896100000000006e-10	Ar	11	48.5730A	-30.403000000000002	1.9788014095507576e-20
10904	7.43825e-11	Fe	9	267.058A	-30.405	1.9697096429296664e-20
10905	4.5261e-12	Fe	2	4388.87A	-30.406	1.9651794364628376e-20
10906	2.63766e-11	F	1	753.108A	-30.406	1.9651794364628376e-20
10907	3.17986e-11	Si	10	624.695A	-30.412	1.9382161637675985e-20
10908	5.05495e-11	Fe	3	392.971A	-30.415	1.9248735775464583e-20
10909	1.89755e-11	Cl	8	1046.85A	-30.42	1.902839731906913e-20
10910	5.89051e-12	Ti	9	3372.28A	-30.42	1.902839731906913e-20
10911	2.58308e-14	N	6	76.9021m	-30.421	1.898463321967628e-20
10912	4.9147e-12	Fe	2	4041.85A	-30.421999999999997	1.8940969774918892e-20
10913	2.406e-12	Fe	2	8256.21A	-30.423000000000002	1.8897406753297423e-20
10914	2.063e-11	Cl	6	962.890A	-30.423000000000002	1.8897406753297423e-20
10915	1.34643e-12	Fe	2	1.47534m	-30.425	1.8810581056127633e-20
10916	2.39915e-11	Cl	8	827.979A	-30.429000000000002	1.8638124612405937e-20
10917	7.49783e-11	Fe	7	264.936A	-30.435	1.8382399955854272e-20
10918	6.1797599999999995e-12	Ti	3	3214.44A	-30.436999999999998	1.829794049997986e-20
10919	4.54109e-12	Mn	8	4374.38A	-30.439	1.8213869100055755e-20
10920	1.32695e-11	Al	6	1497.01A	-30.443	1.8046883344430472e-20
10921	2.0537099999999997e-12	Fe	2	9672.48A	-30.444000000000003	1.8005376664536406e-20
10922	1.11177e-11	Zn	2	1786.75A	-30.448	1.784030237904955e-20
10923	5.24727e-11	Ca	9	378.567A	-30.453000000000003	1.7636086126424877e-20
10924	4.155219999999999e-12	Cl	8	4780.61A	-30.455	1.7555055671121617e-20
10925	8.04294e-11	Mg	6	246.980A	-30.467	1.7076631667333603e-20
10926	2.41947e-12	Fe	2	8210.24A	-30.47	1.6959076961802126e-20
10927	2.24295e-11	Fe	8	885.639A	-30.471	1.6920072167161525e-20
10928	7.54835e-11	Fe	7	263.163A	-30.471999999999998	1.6881157081059353e-20
10929	1.50383e-13	B	1	13.2092m	-30.471999999999998	1.6881157081059353e-20
10930	5.67889e-11	Si	9	349.795A	-30.475	1.676494801311459e-20
10931	3.07196e-11	Si	9	646.638A	-30.476999999999997	1.6687920073871158e-20
10932	1.35593e-11	Fe	8	1465.01A	-30.478	1.664953892276674e-20
10933	2.8052400000000003e-12	Cl	7	7081.20A	-30.479	1.661124604586055e-20
10934	1.31523e-11	Ni	11	1510.35A	-30.480999999999998	1.6534924303008767e-20
10935	8.48313e-12	Sc	1	2341.64A	-30.480999999999998	1.6534924303008767e-20
10936	7.07067e-11	Sc	10	280.941A	-30.483	1.6458953226712254e-20
10937	2.95013e-11	Ar	11	673.342A	-30.485	1.6383331205804816e-20
10938	4.47135e-12	Fe	7	4442.60A	-30.486	1.6345650589657447e-20
10939	2.45449e-11	Fe	8	809.312A	-30.489	1.6233127922469906e-20
10940	6.11207e-12	Ni	11	3250.04A	-30.504	1.5682027498256116e-20
10941	1.12913e-11	Zn	2	1759.27A	-30.505	1.5645959835877247e-20
10942	4.52143e-12	Sc	8	4393.40A	-30.506	1.560997512681979e-20
10943	3.43696e-12	Fe	2	5779.66A	-30.506999999999998	1.557407318029666e-20
10944	4.9488300000000004e-12	Mn	8	4013.97A	-30.508000000000003	1.5538253805958923e-20
10945	4.82035e-12	Fe	2	4120.96A	-30.51	1.546686201463453e-20
10946	3.58606e-18	O	1	55.3936c	-30.511	1.5431289219135578e-20
10947	2.54784e-11	F	1	779.660A	-30.519000000000002	1.5149636449032726e-20
10948	3.57604e-11	Cl	6	555.488A	-30.523000000000003	1.5010743747213408e-20
10949	3.714169999999999e-12	Ni	1	5348.28A	-30.525	1.4941775644451948e-20
10950	5.56233e-13	N	1	3.57125m	-30.525	1.4941775644451948e-20
10951	1.41473e-11	Zn	1	1404.12A	-30.528000000000002	1.4838917184410142e-20
10952	1.14936e-11	Ni	11	1728.31A	-30.529	1.4804788621943662e-20
10953	1.6192600000000001e-12	Mg	1	1.22676m	-30.529	1.4804788621943662e-20
10954	2.26884e-11	Ar	3	875.535A	-30.537	1.4534570776438888e-20
10955	5.185229999999999e-13	Cr	7	3.83097m	-30.545	1.426928496244717e-20
10956	1.44688e-12	Fe	1	1.37292m	-30.546999999999997	1.4203723553352747e-20
10957	8.76889e-12	Zn	2	2265.33A	-30.549	1.4138463371570723e-20
10958	1.0515100000000001e-14	Sc	2	188.913m	-30.559	1.3816632653819246e-20
10959	4.64728e-11	Mg	7	427.443A	-30.56	1.378485528052831e-20
10960	1.5913799999999998e-12	Fe	9	1.24825m	-30.561999999999998	1.3721519623644717e-20
10961	1.1849500000000001e-10	Mg	6	167.639A	-30.565	1.3627061346964227e-20
10962	5.9008400000000005e-12	Fe	7	3366.38A	-30.565	1.3627061346964227e-20
10963	1.7357900000000002e-12	Fe	2	1.14440m	-30.565	1.3627061346964227e-20
10964	1.00951e-11	Fe	10	1967.73A	-30.566999999999997	1.356445068734993e-20
10965	9.60379e-13	N	1	2.06840m	-30.566999999999997	1.356445068734993e-20
10966	9.45638e-11	Cl	11	210.064A	-30.572	1.3409179704301136e-20
10967	5.24655e-11	Fe	9	378.620A	-30.576	1.328624360582928e-20
10968	4.35353e-11	Fe	8	456.284A	-30.588	1.2924156581994873e-20
10969	1.98726e-11	Si	8	999.592A	-30.588	1.2924156581994873e-20
10970	8.00056e-11	Fe	11	248.288A	-30.59	1.2864775476417124e-20
10971	1.43985e-17	Sc	2	13.7962c	-30.593000000000004	1.2776214984961801e-20
10972	4.09324e-11	Fe	8	485.299A	-30.596	1.2688264139641686e-20
10973	1.0010399999999999e-10	Si	8	198.439A	-30.596999999999998	1.2659081941917991e-20
10974	2.23309e-12	Fe	2	8895.51A	-30.598000000000003	1.2629966861386374e-20
10975	3.47128e-12	F	8	5722.51A	-30.603	1.2485392826238113e-20
10976	9.21379e-11	Cl	10	215.595A	-30.603	1.2485392826238113e-20
10977	2.0525500000000002e-13	P	9	9.67792m	-30.605	1.2428027656999341e-20
10978	4.13494e-12	Mn	8	4804.05A	-30.605999999999998	1.2399443986576768e-20
10979	3.06908e-11	Si	9	647.245A	-30.608	1.2342473716385259e-20
10980	6.21886e-11	Fe	9	319.423A	-30.613000000000003	1.2201190588054504e-20
10981	1.69501e-11	Mg	6	1171.94A	-30.614	1.217312862841318e-20
10982	7.73275e-11	Fe	7	256.887A	-30.614	1.217312862841318e-20
10983	8.13736e-12	Be	3	2441.14A	-30.616	1.2117198182839475e-20
10984	1.24874e-12	Ni	4	1.59076m	-30.616	1.2117198182839475e-20
10985	5.858469999999999e-12	Fe	2	3390.73A	-30.618000000000002	1.2061524714320425e-20
10986	2.70147e-11	F	1	735.321A	-30.618000000000002	1.2061524714320425e-20
10987	2.6453900000000003e-12	Fe	2	7509.07A	-30.62	1.2006107042153908e-20
10988	7.5112e-11	Fe	7	264.465A	-30.621	1.1978493762217425e-20
10989	2.4975700000000002e-12	Fe	2	7953.51A	-30.622	1.195094399106235e-20
10990	2.81338e-12	Cl	7	7060.70A	-30.625999999999998	1.1841377077968903e-20
10991	6.082739999999999e-10	Ca	12	32.6571A	-30.627	1.181414266643646e-20
10992	6.251060000000001e-13	Cr	7	3.17777m	-30.627	1.181414266643646e-20
10993	9.92949e-12	Ni	11	2000.55A	-30.628	1.1786970892312374e-20
10994	5.359530000000001e-12	Ni	13	3706.38A	-30.631999999999998	1.1678907293624369e-20
10995	2.41369e-12	Si	3	8229.90A	-30.636999999999997	1.1545219947323891e-20
10996	6.41146e-11	He	1	309.828A	-30.638	1.1518666678290333e-20
10997	2.05658e-12	Fe	1	9658.98A	-30.639	1.1492174480081046e-20
10998	3.0806799999999998e-12	Sc	1	6448.07A	-30.646	1.1308427317744396e-20
10999	7.2729399999999995e-12	Sc	1	2731.28A	-30.646	1.1308427317744396e-20
11000	7.0854e-11	S	10	280.358A	-30.65	1.1204751032919238e-20
11001	6.924649999999999e-13	K	8	2.86866m	-30.655	1.107649130845278e-20
11002	1.96553e-12	Zn	2	1.01064m	-30.656	1.1051016085373355e-20
11003	8.56392e-13	Sc	10	2.31955m	-30.665	1.0824359584213637e-20
11004	4.25454e-11	Si	8	466.900A	-30.673000000000002	1.0626792756310324e-20
11005	7.12731e-13	Mg	9	2.78709m	-30.677	1.0529365734707387e-20
11006	3.84928e-12	Fe	1	5160.57A	-30.677	1.0529365734707387e-20
11007	9.41551e-13	Ca	9	2.10976m	-30.680999999999997	1.043283192940744e-20
11008	7.676329999999999e-13	Fe	9	2.58775m	-30.683000000000003	1.0384897420850003e-20
11009	8.4651e-11	Cl	11	234.663A	-30.685	1.0337183151354105e-20
11010	2.01474e-11	Ar	10	985.957A	-30.686999999999998	1.0289688109012832e-20
11011	1.50412e-12	Fe	1	1.32067m	-30.693	1.0148508295462672e-20
11012	2.62713e-12	Fe	2	7561.29A	-30.693	1.0148508295462672e-20
11013	1.51638e-10	Ne	7	130.999A	-30.704	9.894690426365063e-21
11014	5.25605e-11	Mg	9	377.935A	-30.705	9.871933269888884e-21
11015	1.13573e-11	Zn	2	1749.05A	-30.705	9.871933269888884e-21
11016	1.48649e-12	Fe	2	1.33633m	-30.708000000000002	9.803975359267114e-21
11017	2.8864899999999997e-10	Mg	9	68.8187A	-30.721	9.514855804797955e-21
11018	5.9158e-12	Fe	2	3357.87A	-30.721999999999998	9.492972243709363e-21
11019	1.52216e-10	K	12	130.501A	-30.726	9.405940151047577e-21
11020	6.90302e-11	Ne	3	287.765A	-30.726999999999997	9.384307089011334e-21
11021	3.60341e-11	Si	10	551.269A	-30.726999999999997	9.384307089011334e-21
11022	1.0619799999999999e-10	P	8	187.051A	-30.728	9.362723781636946e-21
11023	1.34313e-12	Mg	1	1.47896m	-30.728	9.362723781636946e-21
11024	2.36138e-10	Mg	9	84.1221A	-30.728	9.362723781636946e-21
11025	9.535589999999999e-12	Al	6	2083.19A	-30.728	9.362723781636946e-21
11026	3.06723e-11	Cl	6	647.635A	-30.732	9.27688581405315e-21
11027	3.31594e-12	Fe	2	5990.60A	-30.732	9.27688581405315e-21
11028	3.28793e-12	Fe	2	6041.64A	-30.735	9.213024181304679e-21
11029	1.74855e-13	Fe	8	11.3606m	-30.739	9.128558667906185e-21
11030	4.10459e-11	Si	10	483.958A	-30.739	9.128558667906185e-21
11031	4.3713699999999994e-14	O	7	45.4422m	-30.741	9.086616750645078e-21
11032	3.39086e-12	Fe	2	5858.24A	-30.745	9.003310147536835e-21
11033	9.34673e-11	S	10	212.529A	-30.746	8.982603108811791e-21
11034	5.95112e-12	Ni	11	3337.94A	-30.748	8.941331796429873e-21
11035	5.62603e-11	Cl	11	353.081A	-30.749000000000002	8.920767303956685e-21
11036	3.0943000000000003e-13	Be	2	6.41969m	-30.75	8.90025010850378e-21
11037	1.6012499999999998e-10	Al	6	124.056A	-30.752	8.8593571737882e-21
11038	1.7759700000000002e-12	Fe	2	1.11851m	-30.755	8.798369787982187e-21
11039	5.48177e-12	Ni	4	3623.73A	-30.755	8.798369787982187e-21
11040	1.81083e-11	S	2	1096.98A	-30.759	8.71770584891213e-21
11041	1.58562e-12	Ni	11	1.25279m	-30.763	8.637781441280636e-21
11042	6.01766e-11	He	1	330.103A	-30.77	8.499672867357599e-21
11043	1.01756e-10	F	6	195.216A	-30.772	8.460620417883563e-21
11044	1.3846e-11	Be	1	1434.67A	-30.774	8.421747398116189e-21
11045	1.37804e-10	F	6	144.150A	-30.776	8.383052983651003e-21
11046	2.5236e-11	Cl	6	787.147A	-30.784000000000002	8.230045022926866e-21
11047	1.0087299999999998e-10	Si	8	196.925A	-30.784000000000002	8.230045022926866e-21
11048	2.02145e-12	Fe	1	9826.84A	-30.791	8.09845570347422e-21
11049	1.30148e-12	Ni	11	1.52630m	-30.793000000000003	8.061246679419565e-21
11050	1.9867799999999997e-12	Fe	1	9998.33A	-30.795	8.024208615301262e-21
11051	2.69434e-11	F	1	737.267A	-30.801	7.914112345696917e-21
11052	1.41651e-11	Be	1	1402.35A	-30.802	7.89591039240065e-21
11053	8.03999e-12	Sc	1	2470.71A	-30.804000000000002	7.859631979517783e-21
11054	8.624019999999999e-12	Ne	3	2303.39A	-30.805999999999997	7.82352025080139e-21
11055	2.83697e-12	Ni	1	7002.01A	-30.807	7.805526653541564e-21
11056	3.53005e-12	Fe	2	5627.25A	-30.808000000000003	7.787574440406974e-21
11057	3.08125e-12	Fe	2	6446.89A	-30.819000000000003	7.59280438234959e-21
11058	5.4160800000000005e-12	Sc	8	3667.68A	-30.828000000000003	7.4370758536787e-21
11059	2.72826e-11	F	1	728.099A	-30.828000000000003	7.4370758536787e-21
11060	2.39926e-11	Si	10	827.940A	-30.83	7.40290559400609e-21
11061	6.58957e-12	V	10	3014.53A	-30.831	7.38587938361219e-21
11062	3.30879e-12	Fe	2	6003.54A	-30.831999999999997	7.368892332415604e-21
11063	2.4219799999999997e-12	Ni	1	8201.74A	-30.831999999999997	7.368892332415604e-21
11064	3.53112e-11	Sc	8	562.554A	-30.833000000000002	7.351944350352492e-21
11065	1.68912e-12	Fe	2	1.17603m	-30.835	7.31816523440784e-21
11066	1.98765e-11	Si	8	999.392A	-30.840999999999998	7.217756243156027e-21
11067	1.82169e-11	Cl	6	1090.44A	-30.846	7.13513527065129e-21
11068	7.1076e-12	Mg	9	2794.82A	-30.854	7.004904375131258e-21
11069	4.46341e-12	F	6	4450.52A	-30.855	6.988793542139319e-21
11070	2.10412e-12	Fe	2	9440.74A	-30.858	6.94068302579914e-21
11071	7.06473e-12	Ni	3	2811.78A	-30.861	6.892903699923889e-21
11072	8.27805e-12	Ni	11	2399.65A	-30.861	6.892903699923889e-21
11073	6.4205e-11	Fe	7	309.391A	-30.862	6.877050461336815e-21
11074	1.71527e-12	Fe	2	1.15810m	-30.869	6.767094028835132e-21
11075	5.47182e-12	Mn	8	3630.32A	-30.873	6.705052937862927e-21
11076	1.19009e-10	Mg	6	166.915A	-30.874000000000002	6.689631744039422e-21
11077	5.11191e-11	Si	10	388.592A	-30.875999999999998	6.658895678103656e-21
11078	3.6032e-12	S	2	5513.00A	-30.879	6.613056162685481e-21
11079	8.78142e-11	Mg	5	226.210A	-30.883000000000003	6.552427299358737e-21
11080	1.97175e-11	Cl	7	1007.46A	-30.883000000000003	6.552427299358737e-21
11081	4.79019e-10	Ar	11	41.4690A	-30.886	6.507320707104652e-21
11082	2.4607400000000003e-12	Ne	9	8072.57A	-30.886	6.507320707104652e-21
11083	4.21734e-11	Si	8	471.019A	-30.888	6.477422284295703e-21
11084	1.18493e-10	Mg	6	167.643A	-30.888	6.477422284295703e-21
11085	7.25993e-11	S	10	273.618A	-30.892	6.418036919840497e-21
11086	5.42049e-12	Fe	2	3664.70A	-30.894000000000002	6.388548718771302e-21
11087	3.4951e-13	Fe	8	5.68351m	-30.901999999999997	6.271944563536747e-21
11088	1.24836e-12	Fe	2	1.59124m	-30.903000000000002	6.2575194913320605e-21
11089	5.55985e-12	Mn	8	3572.84A	-30.904	6.243127595872901e-21
11090	2.6533e-11	F	1	748.671A	-30.906999999999996	6.20015020780103e-21
11091	2.51927e-11	Si	10	788.502A	-30.910999999999998	6.1433068890227714e-21
11092	4.78081e-11	Na	6	415.504A	-30.915	6.086984712923552e-21
11093	1.06328e-11	Ar	11	1868.22A	-30.916	6.0729850365707176e-21
11094	1.74783e-11	Cl	8	1136.52A	-30.918000000000003	6.0450822048972186e-21
11095	4.12703e-12	Ni	1	4813.25A	-30.919	6.0311789016385695e-21
11096	1.47467e-11	Si	8	1347.04A	-30.921	6.0034681517072784e-21
11097	2.22406e-11	Fe	8	893.162A	-30.924	5.962140567644458e-21
11098	1.43532e-11	Be	1	1383.97A	-30.925	5.948428024857893e-21
11099	1.4529100000000001e-12	Fe	1	1.36722m	-30.93	5.8803369323173465e-21
11100	1.1025799999999999e-17	Sc	2	18.0164c	-30.935	5.8130252720678165e-21
11101	6.4373e-11	Fe	9	308.584A	-30.936	5.79965568494416e-21
11102	7.10743e-14	Li	1	27.9488m	-30.939	5.759731136033746e-21
11103	2.75248e-11	Cl	8	721.693A	-30.948	5.6415989663917185e-21
11104	1.02725e-11	Si	9	1933.75A	-30.95	5.615678173671106e-21
11105	4.0512400000000003e-10	Ar	11	49.0330A	-30.954	5.56419332671039e-21
11106	6.976460000000001e-12	Ni	11	2847.35A	-30.958000000000002	5.513180495663796e-21
11107	7.73177e-11	Fe	11	256.920A	-30.968000000000004	5.387685186210248e-21
11108	6.3157e-11	Ni	11	314.525A	-30.97	5.3629310213383095e-21
11109	3.16402e-12	Fe	2	6278.23A	-30.971	5.350596622265167e-21
11110	4.60728e-11	Cr	11	431.153A	-30.976	5.2893488492012065e-21
11111	4.12721e-11	Si	10	481.305A	-30.979	5.252937227838514e-21
11112	2.8639e-11	Cl	8	693.616A	-30.982	5.216776262314199e-21
11113	6.51842e-12	Mn	8	3047.43A	-30.983	5.204778009858843e-21
11114	3.69005e-12	Mn	8	5383.25A	-30.987	5.1570603182435715e-21
11115	2.8632e-11	Ne	3	693.786A	-30.991999999999997	5.098027936932193e-21
11116	1.19012e-10	Mg	6	166.911A	-30.996	5.0512889358681715e-21
11117	4.0491e-13	Fe	2	4.90590m	-31.000999999999998	4.9934673095588475e-21
11118	6.3345e-13	Fe	8	3.13591m	-31.002	4.981982653442682e-21
11119	3.83404e-11	Ni	11	518.108A	-31.003	4.970524411302604e-21
11120	6.82084e-11	Ar	7	291.232A	-31.003	4.970524411302604e-21
11121	2.22113e-11	Cl	5	894.338A	-31.006	4.936307561932628e-21
11122	4.34064e-12	Fe	2	4576.39A	-31.011999999999997	4.868578883100405e-21
11123	2.60536e-11	Cl	6	762.445A	-31.014	4.846209795041362e-21
11124	2.90319e-11	Fe	8	684.230A	-31.015	4.835063821810236e-21
11125	2.95738e-11	F	1	671.691A	-31.017	4.8128487214703e-21
11126	1.34313e-12	Mg	1	1.47897m	-31.021	4.768724259169072e-21
11127	1.56917e-12	Fe	9	1.26593m	-31.023000000000003	4.746813961432515e-21
11128	2.31649e-12	Fe	2	8575.23A	-31.024	4.735896592275033e-21
11129	2.10388e-14	Mg	1	94.4181m	-31.024	4.735896592275033e-21
11130	7.59745e-11	S	10	261.462A	-31.025	4.725004332369838e-21
11131	3.07359e-12	Fe	2	6462.94A	-31.031	4.6601748425349624e-21
11132	7.42225e-11	Fe	9	267.634A	-31.031999999999996	4.6494567378214146e-21
11133	2.8088099999999997e-10	Mg	9	70.7220A	-31.035999999999998	4.606830262230361e-21
11134	4.0534899999999996e-13	Cl	11	4.90059m	-31.037	4.596234846646888e-21
11135	2.27959e-12	Fe	2	8714.07A	-31.04	4.5645945885165526e-21
11136	7.127560000000001e-12	Ni	3	2786.99A	-31.041	4.554096312287033e-21
11137	6.86445e-11	S	10	289.382A	-31.044	4.522746133786844e-21
11138	3.4255e-12	Fe	2	5798.99A	-31.045	4.5123441063323275e-21
11139	1.6207799999999999e-12	Mn	8	1.22561m	-31.046999999999997	4.491611768397482e-21
11140	5.48612e-11	Fe	7	362.086A	-31.048000000000002	4.48128134799625e-21
11141	2.43803e-13	B	4	8.14774m	-31.05	4.460691730471832e-21
11142	9.516540000000002e-13	N	1	2.08736m	-31.051	4.4504324241845064e-21
11143	1.53066e-10	K	12	129.777A	-31.054000000000002	4.419795862870477e-21
11144	3.1126e-11	P	8	638.196A	-31.058000000000003	4.379274930836949e-21
11145	2.23329e-12	Fe	2	8894.72A	-31.061	4.349128214261683e-21
11146	2.74443e-11	F	1	723.809A	-31.064	4.319189026223553e-21
11147	6.90792e-11	Ne	3	287.561A	-31.066999999999997	4.2894559381062306e-21
11148	8.16675e-12	Fe	8	2432.36A	-31.073	4.230602396273117e-21
11149	2.27049e-12	Fe	2	8748.98A	-31.073	4.230602396273117e-21
11150	7.62791e-11	Cl	7	260.418A	-31.079	4.172556355306415e-21
11151	1.44731e-11	Be	1	1372.51A	-31.081	4.153385200276559e-21
11152	8.47718e-11	Fe	9	234.329A	-31.083000000000002	4.13430212870292e-21
11153	4.0198699999999996e-14	Si	2	49.4156m	-31.087	4.096398618957044e-21
11154	1.37181e-12	S	10	1.44804m	-31.09	4.068199209215589e-21
11155	4.93132e-11	Fe	8	402.822A	-31.090999999999998	4.058842610677276e-21
11156	1.20755e-14	Mg	1	164.502m	-31.096	4.012381423510446e-21
11157	1.15176e-11	Ti	9	1724.70A	-31.096999999999998	4.003153202316821e-21
11158	2.54658e-11	Cl	8	780.043A	-31.098000000000003	3.993946205442907e-21
11159	1.36306e-12	Fe	2	1.45735m	-31.101	3.9664520731552745e-21
11160	1.47428e-11	Si	8	1347.40A	-31.101	3.9664520731552745e-21
11161	9.97317e-11	Si	8	199.179A	-31.108	3.90303289045405e-21
11162	9.535589999999999e-12	Al	6	2083.19A	-31.111	3.87616460102466e-21
11163	1.01455e-12	P	8	1.95795m	-31.114	3.849481271598715e-21
11164	9.477420000000001e-13	Fe	2	2.09598m	-31.115	3.840627710357782e-21
11165	4.64578e-12	He	1	4275.81A	-31.116	3.831794511742615e-21
11166	1.42944e-12	Fe	7	1.38967m	-31.129	3.718794766082758e-21
11167	1.46987e-11	S	5	1351.44A	-31.129	3.718794766082758e-21
11168	3.06301e-12	Fe	2	6485.28A	-31.129	3.718794766082758e-21
11169	1.33285e-11	C	2	1490.38A	-31.131999999999998	3.6931947629805884e-21
11170	3.07323e-11	Si	9	646.371A	-31.141	3.617447284503337e-21
11171	1.13317e-10	Mg	6	175.299A	-31.142	3.609127386623692e-21
11172	2.92462e-11	F	4	679.214A	-31.143	3.600826623978172e-21
11173	1.39387e-12	Fe	7	1.42513m	-31.146	3.576038707854093e-21
11174	6.031e-12	Ti	9	3293.73A	-31.146	3.576038707854093e-21
11175	1.30026e-12	Cr	7	1.52773m	-31.146	3.576038707854093e-21
11176	7.11341e-15	F	3	279.254m	-31.15	3.5432533879149086e-21
11177	3.691e-13	N	1	5.38186m	-31.15	3.5432533879149086e-21
11178	5.91153e-11	He	1	336.029A	-31.151999999999997	3.52697361737966e-21
11179	9.9116e-12	Ni	11	2004.16A	-31.154	3.510768645595605e-21
11180	9.38508e-13	Ne	9	2.11660m	-31.160999999999998	3.454635337024066e-21
11181	2.70214e-11	F	1	735.137A	-31.163	3.438762729447755e-21
11182	7.161010000000001e-12	B	2	2773.98A	-31.166999999999998	3.407235963243498e-21
11183	3.6585400000000006e-14	Fe	1	54.2961m	-31.17	3.3837807158540483e-21
11184	6.02142e-11	Fe	9	329.897A	-31.173000000000002	3.3604869332519298e-21
11185	2.72421e-11	F	1	729.182A	-31.182	3.29156329721708e-21
11186	2.43569e-12	S	2	8155.59A	-31.188000000000002	3.246401355701805e-21
11187	2.70683e-11	Cl	6	733.864A	-31.19	3.231485496362926e-21
11188	5.45354e-12	Fe	2	3642.49A	-31.198	3.1725042389532223e-21
11189	2.48373e-13	Co	12	7.99782m	-31.201999999999998	3.1434185452625867e-21
11190	6.07457e-11	He	1	327.010A	-31.206	3.1145995108145134e-21
11191	4.216919999999999e-12	Ni	1	4710.66A	-31.21	3.0860446908623976e-21
11192	3.64536e-11	P	5	544.924A	-31.211	3.0789469850326826e-21
11193	1.86342e-11	Mg	6	1066.02A	-31.212	3.0718656034733563e-21
11194	9.1721e-12	Mn	8	2165.75A	-31.214000000000002	3.0577516630731793e-21
11195	1.45541e-11	Be	1	1364.87A	-31.214000000000002	3.0577516630731793e-21
11196	3.4752699999999996e-12	Fe	1	5715.95A	-31.221999999999998	3.001941405488061e-21
11197	8.967930000000001e-13	Ne	9	2.21505m	-31.225	2.981276186209462e-21
11198	2.24625e-12	Ni	1	8843.37A	-31.226	2.9744194412538546e-21
11199	7.62733e-13	Na	2	2.60438m	-31.230999999999998	2.9403715434592677e-21
11200	9.70942e-13	N	1	2.04590m	-31.236	2.9067133887278416e-21
11201	7.539010000000001e-12	Mg	9	2634.89A	-31.238000000000003	2.893358253827892e-21
11202	8.92927e-12	Cl	6	2224.65A	-31.238000000000003	2.893358253827892e-21
11203	6.90959e-11	Ne	3	287.491A	-31.241999999999997	2.86683178591187e-21
11204	4.64024e-12	Mg	6	4280.91A	-31.245	2.8470966547123006e-21
11205	2.95533e-11	P	8	672.157A	-31.246	2.8405485141154557e-21
11206	1.59963e-11	Ar	10	1241.81A	-31.255	2.782288822643647e-21
11207	6.26258e-11	Fe	9	317.193A	-31.258000000000003	2.763135681109568e-21
11208	2.7549e-11	F	1	721.059A	-31.261	2.744114388874441e-21
11209	2.2637400000000002e-12	Fe	2	8775.07A	-31.261999999999997	2.737803100916431e-21
11210	4.64959e-12	Ni	11	4272.30A	-31.261999999999997	2.737803100916431e-21
11211	1.8318e-11	Mg	6	1084.42A	-31.265	2.7189561969366825e-21
11212	6.02833e-11	He	1	329.519A	-31.275	2.657065197794995e-21
11213	1.30935e-12	Fe	2	1.51713m	-31.279	2.6327050776380936e-21
11214	7.1654300000000005e-12	B	2	2772.26A	-31.285	2.5965830097915736e-21
11215	3.1015799999999998e-12	Fe	2	6404.61A	-31.288	2.5787082580811416e-21
11216	4.56474e-12	F	6	4351.71A	-31.291	2.560956555295972e-21
11217	6.01759e-11	He	1	330.106A	-31.295	2.5374775644697828e-21
11218	2.14125e-18	O	1	92.7702c	-31.295	2.5374775644697828e-21
11219	7.70354e-11	Fe	7	257.861A	-31.296	2.531641528019813e-21
11220	5.69017e-12	B	1	3491.01A	-31.298000000000002	2.520009691783005e-21
11221	2.61962e-11	Fe	11	758.295A	-31.304000000000002	2.485433862597406e-21
11222	4.22483e-11	V	10	470.183A	-31.307	2.468324256234334e-21
11223	3.83406e-11	Ti	9	518.105A	-31.308000000000003	2.4626472679797243e-21
11224	1.14215e-11	Zn	2	1739.21A	-31.308000000000003	2.4626472679797243e-21
11225	1.32545e-11	Ti	3	1498.70A	-31.31	2.4513324315729814e-21
11226	4.58342e-11	S	11	433.398A	-31.316	2.417698889722903e-21
11227	3.0407e-12	Cl	8	6532.86A	-31.316999999999997	2.41213833658027e-21
11228	9.300639999999999e-13	Ne	9	2.13582m	-31.319000000000003	2.401055567633268e-21
11229	5.71504e-13	N	1	3.47582m	-31.320999999999998	2.3900237193842264e-21
11230	1.02939e-11	Mn	8	1929.72A	-31.322	2.3845268173670523e-21
11231	2.74189e-11	F	1	724.480A	-31.33	2.3410042980260983e-21
11232	5.02513e-12	Mg	6	3953.02A	-31.331999999999997	2.330248360298393e-21
11233	6.83534e-11	Fe	9	290.614A	-31.333000000000002	2.324888937792081e-21
11234	9.85347e-17	He	1	2.01599c	-31.333000000000002	2.324888937792081e-21
11235	3.01117e-11	P	8	659.693A	-31.333000000000002	2.324888937792081e-21
11236	2.23761e-14	Mg	1	88.7755m	-31.335	2.3142070434188806e-21
11237	9.670870000000002e-13	N	1	2.05405m	-31.339000000000002	2.292990265715264e-21
11238	2.64942e-11	Fe	8	749.767A	-31.339000000000002	2.292990265715264e-21
11239	6.47967e-12	Mn	8	3065.66A	-31.340999999999998	2.2824549324273154e-21
11240	1.1282200000000001e-10	Mg	6	176.068A	-31.345	2.2615292598270403e-21
11241	5.86241e-11	He	1	338.845A	-31.346999999999998	2.2511384767308306e-21
11242	1.46113e-11	Be	1	1359.53A	-31.348000000000003	2.2459610019077303e-21
11243	1.4513e-11	Co	12	1368.74A	-31.353	2.220251698914691e-21
11244	3.32034e-12	Fe	2	5982.65A	-31.359	2.1897887035774018e-21
11245	7.77909e-11	Fe	7	255.357A	-31.36	2.1847523293170915e-21
11246	8.46746e-11	Fe	9	234.598A	-31.36	2.1847523293170915e-21
11247	2.45261e-14	O	7	80.9930m	-31.361	2.179727538396128e-21
11248	5.65717e-11	Cl	11	351.138A	-31.362	2.174714304173606e-21
11249	3.05696e-11	Mg	6	649.812A	-31.362	2.174714304173606e-21
11250	7.16422e-12	B	2	2772.73A	-31.363000000000003	2.1697126000698023e-21
11251	5.12186e-11	Mg	6	387.837A	-31.374000000000002	2.11544730189291e-21
11252	1.45793e-11	S	2	1362.51A	-31.375	2.110581908111816e-21
11253	1.05185e-11	P	4	1888.52A	-31.375999999999998	2.105727704425896e-21
11254	1.30545e-12	Ne	9	1.52165m	-31.378	2.09605276445272e-21
11255	4.0453300000000005e-12	Fe	8	4910.47A	-31.38	2.0864222767908872e-21
11256	4.8781e-12	Ni	11	4072.17A	-31.383000000000003	2.072059446863956e-21
11257	2.9444e-12	Fe	2	6746.53A	-31.384	2.0672938423803046e-21
11258	5.6354899999999996e-14	Si	2	35.2488m	-31.386	2.0577954899628142e-21
11259	7.34378e-11	Fe	7	270.493A	-31.389	2.0436297254502886e-21
11260	8.36111e-11	Fe	9	237.582A	-31.391	2.034240099773836e-21
11261	1.32695e-11	Al	6	1497.01A	-31.399	1.9971110335617193e-21
11262	6.2054099999999995e-12	Si	3	3201.15A	-31.406999999999996	1.9606596491817528e-21
11263	1.65019e-12	Co	8	1.20376m	-31.408	1.9561502571229183e-21
11264	8.40575e-12	Cu	1	2363.20A	-31.412	1.9382161637675987e-21
11265	2.32677e-12	Ni	11	8537.36A	-31.415	1.9248735775464586e-21
11266	4.36722e-12	Be	1	4548.54A	-31.419	1.907226230513051e-21
11267	2.76209e-11	F	1	719.181A	-31.421	1.898463321967628e-21
11268	7.55161e-11	Fe	7	263.049A	-31.424	1.885394392384569e-21
11269	4.8272e-11	F	6	411.511A	-31.424	1.885394392384569e-21
11270	5.8833e-11	Si	9	337.642A	-31.43	1.8595258115330205e-21
11271	1.5032e-13	B	1	13.2147m	-31.43	1.8595258115330205e-21
11272	2.66124e-12	Ni	1	7464.37A	-31.430999999999997	1.8552490208461894e-21
11273	2.78595e-12	Ni	1	7130.24A	-31.436999999999998	1.8297940499979856e-21
11274	1.87784e-11	Mg	9	1057.83A	-31.438000000000002	1.825585640465099e-21
11275	1.23696e-11	Ni	11	1605.91A	-31.44	1.817197836358121e-21
11276	1.06818e-12	Na	1	1.85965m	-31.441	1.8130183973127128e-21
11277	1.66311e-13	F	6	11.9442m	-31.445999999999998	1.7922649473334496e-21
11278	7.70791e-13	Cr	7	2.57715m	-31.445999999999998	1.7922649473334496e-21
11279	1.12801e-10	Mg	6	176.102A	-31.451	1.7717490601316267e-21
11280	3.67502e-12	S	2	5405.26A	-31.459	1.7394109953318187e-21
11281	3.15248e-11	P	10	630.121A	-31.461	1.7314191277541086e-21
11282	1.3431399999999999e-12	Mg	1	1.47896m	-31.465999999999998	1.7115997368895456e-21
11283	1.75522e-12	Fe	2	1.13174m	-31.467	1.7076631667333602e-21
11284	2.72868e-11	F	1	727.987A	-31.47	1.6959076961802126e-21
11285	9.97953e-18	Al	1	19.9052c	-31.474	1.6803595209648476e-21
11286	5.83573e-11	He	1	340.394A	-31.48	1.6573041240127163e-21
11287	3.5623199999999997e-12	S	2	5576.28A	-31.483	1.6458953226712255e-21
11288	2.99777e-12	Fe	8	6626.41A	-31.484	1.642109868474319e-21
11289	4.54939e-11	Si	10	436.640A	-31.485	1.6383331205804816e-21
11290	7.53462e-11	Fe	7	263.642A	-31.485	1.6383331205804816e-21
11291	2.94589e-11	Fe	8	674.310A	-31.488000000000003	1.6270549147080112e-21
11292	5.91604e-11	He	1	335.773A	-31.488000000000003	1.6270549147080112e-21
11293	2.39929e-11	P	4	827.931A	-31.49	1.6195792764287986e-21
11294	2.63152e-11	Mg	9	754.867A	-31.493000000000002	1.60843017111139e-21
11295	1.41319e-11	Fe	8	1405.64A	-31.495	1.601040105755925e-21
11296	1.00709e-11	Fe	7	1972.46A	-31.506	1.5609975126819792e-21
11297	4.43959e-18	Cl	1	44.7439c	-31.506999999999998	1.5574073180296658e-21
11298	5.98086e-12	Be	1	3321.34A	-31.506999999999998	1.5574073180296658e-21
11299	3.66116e-11	P	5	542.573A	-31.511999999999997	1.539579823879593e-21
11300	9.39124e-11	Cl	10	211.521A	-31.513	1.5360388885445685e-21
11301	7.58674e-11	Fe	7	261.831A	-31.516	1.5254648712122772e-21
11302	1.0617599999999999e-10	Ar	11	187.090A	-31.518	1.5184559967841413e-21
11303	6.10669e-13	Na	2	3.25290m	-31.52	1.511479325208851e-21
11304	3.45369e-11	S	11	575.167A	-31.524	1.4976219994618891e-21
11305	6.01552e-11	He	1	330.220A	-31.53	1.4770738552992563e-21
11306	3.51679e-12	Fe	7	5648.47A	-31.533	1.466905750400671e-21
11307	2.75321e-11	F	1	721.501A	-31.535999999999998	1.4568076422438705e-21
11308	2.0745e-11	Si	8	957.553A	-31.535999999999998	1.4568076422438705e-21
11309	5.17068e-11	C	4	384.175A	-31.537	1.453457077643889e-21
11310	3.84042e-12	Fe	2	5172.47A	-31.538	1.4501142191286459e-21
11311	1.67909e-12	C	3	1.18305m	-31.541999999999998	1.4368194920559005e-21
11312	3.16315e-12	Fe	2	6279.95A	-31.546999999999997	1.4203723553352747e-21
11313	2.76722e-11	F	1	717.849A	-31.555999999999997	1.3912404976022661e-21
11314	7.736719999999999e-12	Ti	3	2567.56A	-31.558000000000003	1.3848483281521106e-21
11315	9.74761e-11	Cl	10	203.788A	-31.56	1.378485528052831e-21
11316	7.77927e-12	Ni	11	2553.51A	-31.561	1.375315099316772e-21
11317	7.2024199999999995e-12	Si	2	2758.03A	-31.561	1.375315099316772e-21
11318	1.76406e-11	F	6	1126.06A	-31.564	1.3658474967671158e-21
11319	1.04472e-11	Sc	8	1901.41A	-31.566	1.359571997558013e-21
11320	6.51713e-10	Sc	12	30.4804A	-31.573	1.3378339446789293e-21
11321	1.53163e-12	S	2	1.29694m	-31.576	1.328624360582928e-21
11322	2.6942e-11	K	8	737.305A	-31.576	1.328624360582928e-21
11323	8.67628e-12	Mn	8	2289.51A	-31.576	1.328624360582928e-21
11324	5.50965e-12	Sc	8	3605.40A	-31.583000000000002	1.307381126198382e-21
11325	5.71407e-13	N	1	3.47641m	-31.585	1.3013742555610128e-21
11326	1.0790799999999998e-10	Cl	7	184.086A	-31.590999999999998	1.2835187313884252e-21
11327	2.05431e-12	Fe	2	9669.66A	-31.598000000000003	1.2629966861386375e-21
11328	3.46761e-12	Mn	1	5728.57A	-31.605	1.242802765699934e-21
11329	4.36768e-12	Be	1	4548.05A	-31.609	1.2314086814565725e-21
11330	1.05869e-10	P	10	187.632A	-31.612	1.2229317237193934e-21
11331	3.3778800000000004e-14	O	7	58.8075m	-31.619	1.2033783977274856e-21
11332	1.17776e-11	Ni	12	1686.63A	-31.625999999999998	1.1841377077968902e-21
11333	5.91149e-11	He	1	336.031A	-31.628	1.1786970892312373e-21
11334	5.12725e-11	Fe	8	387.429A	-31.634	1.1625247588819891e-21
11335	5.93429e-11	He	1	334.740A	-31.636999999999997	1.1545219947323889e-21
11336	3.71862e-11	Ni	11	534.189A	-31.636999999999997	1.1545219947323889e-21
11337	8.14275e-12	Zn	2	2439.53A	-31.64	1.1465743212236745e-21
11338	5.20669e-12	S	2	3815.18A	-31.641	1.143937273462167e-21
11339	1.86766e-11	Ar	7	1063.60A	-31.642	1.1413062907421985e-21
11340	5.42941e-11	Fe	9	365.868A	-31.65	1.120475103291924e-21
11341	1.1199e-11	B	2	1773.76A	-31.658	1.1000241278619441e-21
11342	2.1229e-12	Fe	7	9357.22A	-31.663	1.0874322557952273e-21
11343	9.40756e-13	Ne	9	2.11154m	-31.666999999999998	1.0774626169487203e-21
11344	2.10473e-11	Si	3	943.800A	-31.666999999999998	1.0774626169487203e-21
11345	1.09471e-14	Cr	7	181.459m	-31.671	1.0675843803005483e-21
11346	1.55803e-11	Sc	10	1274.97A	-31.671	1.0675843803005483e-21
11347	4.5876e-12	V	10	4330.04A	-31.671999999999997	1.0651290043618236e-21
11348	1.06818e-12	Na	1	1.85965m	-31.682	1.0408837081819745e-21
11349	4.70629e-11	Cr	11	422.083A	-31.683000000000003	1.0384897420850004e-21
11350	2.74465e-11	F	1	723.751A	-31.686	1.0313408289851384e-21
11351	2.42411e-12	Ni	1	8194.53A	-31.686999999999998	1.0289688109012832e-21
11352	3.46684e-11	Sc	8	572.984A	-31.693	1.0148508295462672e-21
11353	2.7609e-11	F	1	719.492A	-31.693	1.0148508295462672e-21
11354	5.86472e-11	He	1	338.711A	-31.694000000000003	1.0125167374086791e-21
11355	5.931159999999999e-17	He	1	3.34917c	-31.694000000000003	1.0125167374086791e-21
11356	2.64667e-12	F	8	7505.44A	-31.697	1.0055466212153713e-21
11357	3.0351599999999998e-12	Fe	2	6544.77A	-31.705	9.871933269888884e-22
11358	6.04223e-11	He	1	328.760A	-31.706999999999997	9.826575856580193e-22
11359	1.4334e-11	Sc	10	1385.83A	-31.706999999999997	9.826575856580193e-22
11360	1.01245e-10	Si	8	196.202A	-31.709	9.78142684165559e-22
11361	4.0626800000000007e-10	Ar	11	48.8950A	-31.712	9.714091972903452e-22
11362	2.69694e-13	Na	2	7.36556m	-31.715999999999998	9.625032642379199e-22
11363	2.26729e-11	Si	8	876.134A	-31.72	9.536789812704926e-22
11364	9.50343e-11	Cl	11	209.024A	-31.721999999999998	9.492972243709361e-22
11365	8.11237e-11	Si	10	244.866A	-31.724	9.449355998155926e-22
11366	2.94422e-12	Fe	2	6746.93A	-31.729	9.341190114492167e-22
11367	6.65533e-12	Ti	3	2984.74A	-31.729	9.341190114492167e-22
11368	2.92685e-12	Ni	1	6786.98A	-31.73	9.319705973407414e-22
11369	5.981319999999999e-12	Be	1	3321.08A	-31.73	9.319705973407414e-22
11370	7.96085e-11	Fe	9	249.527A	-31.730999999999998	9.29827124447606e-22
11371	5.91138e-11	He	1	336.038A	-31.735	9.21302418130468e-22
11372	6.44622e-10	Sc	12	30.8157A	-31.744	9.024064920916103e-22
11373	4.50839e-11	Si	10	440.611A	-31.746	8.98260310881179e-22
11374	3.44009e-12	Fe	7	5774.41A	-31.747	8.961943694954164e-22
11375	1.9348e-12	Fe	2	1.02669m	-31.748	8.941331796429874e-22
11376	4.93039e-13	Na	2	4.02898m	-31.75	8.900250108503778e-22
11377	2.8616400000000003e-12	Ni	1	6941.64A	-31.750999999999998	8.879780101290956e-22
11378	1.58514e-11	Si	10	1253.17A	-31.754	8.818652125040838e-22
11379	6.35565e-11	He	1	312.548A	-31.758000000000003	8.737802236386925e-22
11380	3.01853e-11	S	5	658.084A	-31.76	8.697655681845856e-22
11381	2.03012e-11	Si	10	978.485A	-31.761	8.67765162888425e-22
11382	2.01064e-12	Fe	7	9879.69A	-31.761	8.67765162888425e-22
11383	4.59395e-12	Ni	11	4324.04A	-31.764	8.617915095251003e-22
11384	2.19512e-11	Fe	8	904.938A	-31.765	8.598094440549247e-22
11385	1.43091e-12	Fe	2	1.38824m	-31.765	8.598094440549247e-22
11386	4.50023e-11	Si	10	441.410A	-31.767	8.558589785022788e-22
11387	4.57923e-11	Si	10	433.795A	-31.771	8.480124162233476e-22
11388	5.403e-13	Zn	2	3.67656m	-31.778000000000002	8.344536353871044e-22
11389	2.80166e-12	Cl	7	7090.24A	-31.781	8.287092969661303e-22
11390	3.49085e-12	Mn	1	5690.43A	-31.781	8.287092969661303e-22
11391	9.58523e-13	Mn	8	2.07240m	-31.784000000000002	8.230045022926865e-22
11392	2.10912e-11	Si	10	941.834A	-31.785999999999998	8.192231400868461e-22
11393	7.21931e-11	Fe	9	275.157A	-31.789	8.135836476580309e-22
11394	6.85087e-12	Cr	11	2899.55A	-31.79	8.117124571934075e-22
11395	5.17262e-11	C	4	384.031A	-31.791999999999998	8.079829772220394e-22
11396	3.5187300000000003e-12	Fe	7	5645.34A	-31.796999999999997	7.987340725629756e-22
11397	3.25874e-11	P	10	609.575A	-31.799	7.950642228524292e-22
11398	5.44434e-15	Sc	2	364.864m	-31.8	7.932356258828952e-22
11399	5.62901e-12	V	10	3528.94A	-31.8	7.932356258828952e-22
11400	6.27301e-12	Ni	12	3166.65A	-31.803	7.877750302435267e-22
11401	3.10332e-12	Fe	2	6401.03A	-31.804000000000002	7.859631979517783e-22
11402	1.52605e-12	S	2	1.30169m	-31.807	7.805526653541563e-22
11403	3.52681e-11	Mg	6	563.242A	-31.807	7.805526653541563e-22
11404	2.27306e-12	Fe	2	8739.07A	-31.809	7.769663516216964e-22
11405	4.43815e-11	S	10	447.584A	-31.811999999999998	7.71617752878575e-22
11406	3.94496e-12	Fe	2	5035.40A	-31.818	7.610307604129849e-22
11407	5.91057e-11	He	1	336.084A	-31.82	7.57534141686239e-22
11408	1.51902e-11	Sc	10	1307.72A	-31.822	7.540535884632234e-22
11409	5.86239e-11	He	1	338.846A	-31.822	7.540535884632234e-22
11410	9.75809e-17	He	1	2.03569c	-31.822	7.540535884632234e-22
11411	2.90216e-11	Sc	10	684.472A	-31.822	7.540535884632234e-22
11412	5.02509e-14	Ni	3	39.5305m	-31.825	7.488627200722212e-22
11413	4.82314e-11	Fe	6	411.857A	-31.826999999999998	7.454220084124911e-22
11414	3.3593099999999997e-12	Fe	2	5913.26A	-31.828000000000003	7.4370758536787e-22
11415	2.76636e-11	F	1	718.071A	-31.831999999999997	7.368892332415604e-22
11416	6.55895e-12	Fe	2	3028.60A	-31.834	7.335035347566581e-22
11417	3.59631e-11	S	11	552.356A	-31.835	7.318165234407841e-22
11418	1.86918e-11	Fe	8	1062.74A	-31.839000000000002	7.251071892254935e-22
11419	7.38879e-11	Fe	9	268.846A	-31.839000000000002	7.251071892254935e-22
11420	5.1348699999999995e-12	S	2	3868.54A	-31.85	7.069719957292379e-22
11421	3.38828e-12	Mn	1	5862.69A	-31.851999999999997	7.037237544647115e-22
11422	4.75237e-11	Fe	3	417.990A	-31.853	7.021052347428818e-22
11423	5.83707e-11	He	1	340.316A	-31.854	7.004904375131257e-22
11424	7.80233e-11	Fe	11	254.597A	-31.855	6.988793542139319e-22
11425	5.5108699999999995e-12	Fe	2	3604.60A	-31.858	6.94068302579914e-22
11426	2.04552e-12	Fe	2	9711.19A	-31.858	6.94068302579914e-22
11427	6.2316e-12	C	2	3187.70A	-31.859	6.924719897811894e-22
11428	2.3036900000000002e-14	Mg	1	86.2287m	-31.859	6.924719897811894e-22
11429	5.87373e-11	He	1	338.191A	-31.862	6.877050461336815e-22
11430	6.79555e-11	Fe	7	292.316A	-31.863000000000003	6.861233684186584e-22
11431	2.75508e-11	F	1	721.012A	-31.865	6.829709178954176e-22
11432	6.9942e-13	Mn	8	2.84013m	-31.866	6.81400128373204e-22
11433	1.81465e-11	Mg	6	1094.67A	-31.866999999999997	6.798329515666453e-22
11434	1.44931e-11	Ni	12	1370.62A	-31.869	6.767094028835133e-22
11435	9.98435e-12	Ni	3	1989.56A	-31.872	6.720509681209641e-22
11436	7.97057e-11	Fe	9	249.223A	-31.873	6.705052937862927e-22
11437	1.01319e-11	Mg	5	1960.59A	-31.874000000000002	6.689631744039422e-22
11438	1.84392e-13	Be	3	10.7729m	-31.875999999999998	6.658895678103655e-22
11439	6.98506e-11	Sc	10	284.385A	-31.875999999999998	6.658895678103655e-22
11440	1.21106e-11	Ar	10	1640.26A	-31.885	6.52232163058374e-22
11441	5.07101e-11	Fe	8	391.726A	-31.891	6.432832022933498e-22
11442	1.36596e-12	C	1	1.45425m	-31.899	6.315419606308008e-22
11443	7.55339e-11	Fe	7	262.987A	-31.9	6.3008945442797365e-22
11444	1.23476e-12	Ne	9	1.60877m	-31.905	6.22876880085472e-22
11445	8.37236e-11	Fe	11	237.262A	-31.91	6.157468673987538e-22
11446	8.18263e-11	Si	10	242.764A	-31.910999999999998	6.143306889022772e-22
11447	1.35642e-12	Be	1	1.46448m	-31.914	6.101016661863344e-22
11448	4.0870800000000006e-10	Ar	11	48.6030A	-31.918000000000003	6.045082204897219e-22
11449	2.10352e-14	Mg	1	94.4342m	-31.92	6.01730757509002e-22
11450	1.24479e-11	Ar	10	1595.81A	-31.921	6.003468151707279e-22
11451	1.44646e-11	S	5	1373.32A	-31.925	5.948428024857894e-22
11452	1.58532e-11	Si	10	1253.03A	-31.929000000000002	5.893892508924572e-22
11453	1.86432e-11	Mg	6	1065.51A	-31.936	5.79965568494416e-22
11454	1.0034700000000001e-10	Ar	11	197.957A	-31.939	5.759731136033747e-22
11455	5.43962e-11	Mg	7	365.181A	-31.94	5.7464841220216e-22
11456	3.01689e-12	Fe	2	6584.41A	-31.941999999999997	5.720081425784895e-22
11457	2.06239e-11	Cl	6	963.178A	-31.945999999999998	5.667639404055425e-22
11458	6.614489999999999e-12	Fe	2	3003.17A	-31.947	5.6546041951493e-22
11459	5.83572e-11	He	1	340.394A	-31.949	5.628623648830252e-22
11460	3.43393e-12	Mn	1	5784.76A	-31.95	5.615678173671106e-22
11461	7.33372e-11	O	5	270.865A	-31.951	5.602762472278566e-22
11462	5.86233e-11	He	1	338.849A	-31.953000000000003	5.577020117039887e-22
11463	7.709969999999999e-12	Ti	3	2576.46A	-31.956999999999997	5.525889689272796e-22
11464	7.50185e-12	Fe	11	2647.94A	-31.958000000000002	5.513180495663797e-22
11465	4.1498199999999996e-13	Ni	1	4.78683m	-31.976	5.289348849201207e-22
11466	6.798e-11	Si	10	292.210A	-31.978	5.265046498756917e-22
11467	2.59727e-12	Fe	2	7648.21A	-31.979	5.252937227838515e-22
11468	3.21514e-14	Si	4	61.7840m	-31.980999999999998	5.228802173597983e-22
11469	5.86191e-11	He	1	338.874A	-31.983	5.204778009858843e-22
11470	5.22647e-11	Fe	9	380.074A	-31.985	5.180864227125604e-22
11471	8.80234e-14	Mn	8	22.5673m	-31.988000000000003	5.145199408648312e-22
11472	4.06517e-10	Ar	11	48.8650A	-31.989	5.133365778388212e-22
11473	1.4002600000000001e-12	Fe	2	1.41863m	-31.991999999999997	5.098027936932192e-22
11474	1.8309e-11	Mg	6	1084.95A	-31.996	5.051288935868171e-22
11475	6.17963e-12	Ni	11	3214.51A	-32.001999999999995	4.981982653442723e-22
11476	3.7628200000000003e-13	N	1	5.27914m	-32.001999999999995	4.981982653442723e-22
11477	5.18244e-12	S	2	3833.03A	-32.006	4.936307561932629e-22
11478	6.35565e-11	He	1	312.548A	-32.01	4.8910512221786075e-22
11479	5.84217e-11	He	1	340.019A	-32.01	4.8910512221786075e-22
11480	3.24465e-12	Ca	1	6122.22A	-32.013000000000005	4.857381462394317e-22
11481	6.98608e-11	Cl	10	284.344A	-32.014	4.846209795041322e-22
11482	4.68073e-11	Fe	6	424.388A	-32.018	4.801779476579199e-22
11483	2.10895e-11	Si	10	941.914A	-32.02	4.7797173039142875e-22
11484	2.76221e-11	F	1	719.150A	-32.021	4.768724259169072e-22
11485	1.17097e-11	Ne	3	1696.41A	-32.023	4.746813961432515e-22
11486	4.01014e-13	O	5	4.95356m	-32.025999999999996	4.714137123967254e-22
11487	7.28311e-11	Fe	9	272.747A	-32.034	4.628094424568968e-22
11488	2.23822e-14	Mg	1	88.7511m	-32.035	4.617450102769287e-22
11489	2.08315e-11	Ar	10	953.578A	-32.039	4.575117065772151e-22
11490	2.76128e-12	Ni	1	7193.94A	-32.042	4.543622181422815e-22
11491	1.06817e-12	Na	1	1.85967m	-32.043	4.533172140391135e-22
11492	1.06819e-12	Na	1	1.85964m	-32.049	4.470974686902701e-22
11493	1.7871400000000004e-14	Fe	1	111.152m	-32.051	4.45043242418447e-22
11494	1.3170300000000002e-10	Ni	9	150.827A	-32.053000000000004	4.429984544590085e-22
11495	2.38095e-11	F	8	834.307A	-32.053000000000004	4.429984544590085e-22
11496	2.95152e-12	Ni	1	6730.25A	-32.056999999999995	4.38937020216119e-22
11497	1.62009e-12	S	2	1.22613m	-32.06	4.359153990226844e-22
11498	2.9149099999999997e-13	Fe	8	6.81479m	-32.061	4.349128214261683e-22
11499	1.15232e-10	S	11	172.387A	-32.061	4.349128214261683e-22
11500	4.30844e-11	V	10	461.059A	-32.062	4.339125496941371e-22
11501	4.97745e-12	Co	12	3990.89A	-32.064	4.319189026223554e-22
11502	1.85904e-12	C	1	1.06853m	-32.065	4.309255167124935e-22
11503	1.73671e-13	Zn	2	11.4380m	-32.065	4.309255167124935e-22
11504	1.20847e-12	Fe	2	1.64377m	-32.07	4.259927531127733e-22
11505	4.79293e-12	P	2	4144.53A	-32.075	4.211164543910589e-22
11506	3.5045e-12	Mn	1	5668.28A	-32.077	4.1918160003673177e-22
11507	5.92154e-11	He	1	335.461A	-32.09	4.0681992092155555e-22
11508	5.83544e-11	He	1	340.411A	-32.091	4.0588426106772427e-22
11509	7.50528e-11	Fe	9	264.673A	-32.096	4.012381423510479e-22
11510	1.31159e-11	Fe	7	1514.54A	-32.104	3.939147209142985e-22
11511	3.62804e-12	O	5	5475.26A	-32.114000000000004	3.849481271598683e-22
11512	4.34179e-11	Si	8	457.518A	-32.114000000000004	3.849481271598683e-22
11513	7.214739999999999e-13	Al	10	2.75332m	-32.116	3.831794511742615e-22
11514	1.75726e-13	Ni	1	11.3042m	-32.117	3.8229816289205373e-22
11515	6.36701e-12	V	10	3119.90A	-32.12	3.7966644084993873e-22
11516	4.62839e-11	Si	10	429.187A	-32.123000000000005	3.770528354549251e-22
11517	5.91138e-11	He	1	336.038A	-32.124	3.761856379978555e-22
11518	2.68591e-12	Ni	1	7395.81A	-32.128	3.7273674733814364e-22
11519	7.69977e-12	Ni	12	2579.88A	-32.13	3.7102417754637344e-22
11520	6.86884e-11	Si	10	289.197A	-32.134	3.676226074405146e-22
11521	4.46146e-12	Fe	2	4452.46A	-32.135999999999996	3.6593353498718594e-22
11522	4.75369e-11	Si	9	417.875A	-32.137	3.650919112115239e-22
11523	5.0939800000000005e-12	S	2	3899.59A	-32.137	3.650919112115239e-22
11524	9.1266e-12	Ni	11	2176.54A	-32.139	3.6341446625117153e-22
11525	1.22206e-11	Ni	11	1625.49A	-32.141	3.617447284503337e-22
11526	1.87424e-11	B	1	1059.87A	-32.143	3.6008266239781717e-22
11527	3.12952e-12	Ni	11	6347.45A	-32.145	3.584282328451462e-22
11528	6.00396e-12	Si	8	3308.56A	-32.146	3.576038707854093e-22
11529	7.25878e-12	Si	2	2736.61A	-32.149	3.5514214305443574e-22
11530	5.50799e-12	Ni	12	3606.48A	-32.153	3.5188618031601387e-22
11531	5.83569e-11	He	1	340.396A	-32.154	3.510768645595577e-22
11532	5.13124e-12	Si	8	3871.28A	-32.157	3.486600684234049e-22
11533	3.488e-11	K	8	569.508A	-32.158	3.4785817251840304e-22
11534	6.797610000000001e-12	Ni	12	2922.27A	-32.162	3.44668989623255e-22
11535	4.3965200000000004e-13	Ni	1	4.51823m	-32.163000000000004	3.4387627294477268e-22
11536	1.1145e-12	Cl	8	1.78236m	-32.164	3.4308537946406325e-22
11537	2.12947e-11	Fe	8	932.838A	-32.175	3.345046898298026e-22
11538	2.5118599999999998e-12	Ni	1	7908.26A	-32.178000000000004	3.3220197574203816e-22
11539	6.906910000000001e-12	Ni	11	2876.03A	-32.179	3.3143793239981155e-22
11540	2.1163400000000002e-12	Fe	7	9386.21A	-32.183	3.283992911709446e-22
11541	6.65641e-13	Ne	9	2.98426m	-32.184	3.276439937605344e-22
11542	2.59879e-11	Cl	6	764.374A	-32.185	3.2689043348595787e-22
11543	5.86956e-17	He	1	3.38432c	-32.19	3.231485496362953e-22
11544	2.24865e-11	Ni	12	883.394A	-32.193000000000005	3.209240106677482e-22
11545	1.8552200000000002e-12	C	1	1.07073m	-32.207	3.107436130721325e-22
11546	4.04121e-11	K	8	491.548A	-32.207	3.107436130721325e-22
11547	4.59077e-12	Fe	2	4327.04A	-32.216	3.043702570338692e-22
11548	7.06264e-11	Mg	9	281.261A	-32.216	3.043702570338692e-22
11549	5.11549e-10	Ar	11	38.8320A	-32.219	3.0227498692234e-22
11550	5.74238e-13	Mn	8	3.45927m	-32.224000000000004	2.9881487375946317e-22
11551	1.62153e-11	Ni	12	1225.04A	-32.234	2.920130168129605e-22
11552	3.9857e-15	Mg	1	498.393m	-32.234	2.920130168129605e-22
11553	5.20576e-12	Fe	11	3815.86A	-32.241	2.873440515707672e-22
11554	1.07802e-10	Co	8	184.267A	-32.248000000000005	2.8274973792003163e-22
11555	8.15737e-12	Si	1	2435.15A	-32.253	2.7951312843428863e-22
11556	5.29027e-11	Fe	9	375.490A	-32.255	2.782288822643624e-22
11557	4.41543e-12	Fe	2	4498.87A	-32.257	2.769505366696095e-22
11558	2.69263e-11	K	8	737.735A	-32.257	2.769505366696095e-22
11559	2.96284e-11	Ar	7	670.453A	-32.258	2.7631356811095674e-22
11560	2.24943e-11	Cl	8	883.088A	-32.268	2.7002390341313673e-22
11561	4.70301e-11	K	8	422.378A	-32.278	2.638774089630952e-22
11562	7.23725e-12	Si	2	2744.75A	-32.28	2.6266500239854785e-22
11563	5.320399999999999e-18	Li	1	37.3364c	-32.282	2.6145816633616917e-22
11564	3.1793e-12	Fe	2	6248.06A	-32.289	2.5727773936672927e-22
11565	6.79961e-12	Ni	11	2921.41A	-32.29	2.566860169863094e-22
11566	5.81961e-11	He	1	341.336A	-32.293	2.5491900287435224e-22
11567	3.06008e-11	F	1	649.148A	-32.299	2.5142138303253705e-22
11568	7.39959e-11	Fe	9	268.453A	-32.3	2.508431298979182e-22
11569	1.82677e-12	Fe	2	1.08741m	-32.305	2.4797175233401807e-22
11570	3.5165e-12	Fe	2	5648.93A	-32.306	2.4740143312984156e-22
11571	7.8184e-11	S	10	254.073A	-32.308	2.462647267979744e-22
11572	5.56329e-13	N	1	3.57063m	-32.31	2.451332431572961e-22
11573	6.99617e-13	S	10	2.83933m	-32.316	2.417698889722883e-22
11574	7.57337e-11	Fe	7	262.293A	-32.317	2.4121383365802503e-22
11575	5.86233e-11	He	1	338.849A	-32.321999999999996	2.3845268173670717e-22
11576	1.4975899999999999e-12	Cl	8	1.32643m	-32.323	2.379042557873691e-22
11577	2.34647e-12	Fe	2	8465.69A	-32.326	2.36266534410075e-22
11578	3.6794099999999996e-18	Cl	1	53.9881c	-32.327	2.357231364600666e-22
11579	1.65429e-11	K	12	1200.79A	-32.329	2.346400870274422e-22
11580	1.4913299999999998e-10	Si	8	133.200A	-32.33	2.3410042980260987e-22
11581	1.69591e-11	Mg	6	1171.32A	-32.334	2.319541841615501e-22
11582	3.49123e-11	Ti	11	568.981A	-32.335	2.3142070434188805e-22
11583	1.08425e-12	Fe	2	1.83209m	-32.336	2.308884514917632e-22
11584	2.23008e-11	Si	8	890.751A	-32.336	2.308884514917632e-22
11585	1.21727e-10	S	10	163.188A	-32.336999999999996	2.303574227892239e-22
11586	5.2233300000000005e-12	S	2	3803.02A	-32.348	2.245961001907749e-22
11587	5.39632e-12	Fe	11	3681.11A	-32.348	2.245961001907749e-22
11588	5.86745e-11	He	1	338.554A	-32.357	2.199896308987126e-22
11589	6.28285e-14	Ni	3	31.6169m	-32.357	2.199896308987126e-22
11590	1.67267e-11	Cl	6	1187.59A	-32.361999999999995	2.1747143041736232e-22
11591	3.25916e-12	Fe	2	6094.96A	-32.363	2.1697126000698196e-22
11592	1.63659e-11	Fe	8	1213.77A	-32.364000000000004	2.164722399566234e-22
11593	1.94855e-10	S	9	101.945A	-32.373000000000005	2.120323911565012e-22
11594	1.1153e-11	Ar	10	1781.08A	-32.381	2.0816236387150594e-22
11595	5.46149e-12	Fe	11	3637.19A	-32.383	2.0720594468639561e-22
11596	4.89658e-10	Ar	11	40.5680A	-32.384	2.0672938423803046e-22
11597	3.2089799999999995e-15	B	2	619.026m	-32.384	2.0672938423803046e-22
11598	6.2398300000000005e-12	C	2	3183.50A	-32.387	2.0530626916696563e-22
11599	6.94993e-11	S	11	285.823A	-32.393	2.024893615508576e-22
11600	5.98145e-12	Be	1	3321.01A	-32.393	2.024893615508576e-22
11601	9.51082e-13	N	1	2.08862m	-32.399	1.9971110335617192e-22
11602	2.33842e-11	Si	8	849.482A	-32.403	1.9788014095507736e-22
11603	3.47703e-11	F	4	571.305A	-32.403	1.9788014095507736e-22
11604	2.35387e-18	Cl	1	84.3906c	-32.404	1.9742502926009438e-22
11605	9.642340000000001e-13	N	1	2.06013m	-32.409	1.9516512363780502e-22
11606	7.87275e-11	Fe	7	252.319A	-32.413000000000004	1.933758390292816e-22
11607	3.69091e-10	Ar	11	53.8200A	-32.418	1.911622841042804e-22
11608	1.22409e-11	S	11	1622.80A	-32.42	1.9028397319069134e-22
11609	3.74881e-12	Fe	2	5298.88A	-32.42	1.9028397319069134e-22
11610	9.19782e-11	S	11	215.969A	-32.422	1.8940969774918893e-22
11611	6.918e-11	Si	10	287.142A	-32.422	1.8940969774918893e-22
11612	2.00913e-12	Ni	1	9887.11A	-32.426	1.8767317920237801e-22
11613	2.2876900000000003e-12	F	8	8683.20A	-32.427	1.87241542867995e-22
11614	4.68022e-12	Fe	2	4244.34A	-32.429	1.8638124612405937e-22
11615	8.04571e-11	S	11	246.895A	-32.434	1.842477576419574e-22
11616	1.07671e-11	Fe	8	1844.92A	-32.437	1.8297940499979856e-22
11617	4.66646e-11	Fe	6	425.686A	-32.443000000000005	1.8046883344430322e-22
11618	1.06457e-12	Fe	2	1.86596m	-32.455999999999996	1.751468016348661e-22
11619	1.70912e-11	Cl	6	1162.26A	-32.459	1.7394109953318046e-22
11620	1.0839100000000001e-10	Co	8	183.266A	-32.464	1.7195001223155796e-22
11621	5.80919e-11	He	1	341.949A	-32.467	1.70766316673336e-22
11622	7.1409899999999994e-12	Cr	11	2781.75A	-32.471	1.6920072167161665e-22
11623	9.61213e-11	Si	10	206.660A	-32.472	1.6881157081059215e-22
11624	2.35817e-11	K	8	842.368A	-32.473	1.6842331497171418e-22
11625	2.25744e-11	K	8	879.956A	-32.478	1.6649538922766738e-22
11626	9.583620000000001e-13	N	1	2.07275m	-32.479	1.661124604586055e-22
11627	3.46751e-12	Fe	2	5728.75A	-32.479	1.661124604586055e-22
11628	1.03588e-10	Co	8	191.764A	-32.486999999999995	1.6308056636522611e-22
11629	3.47699e-11	Fe	8	571.312A	-32.491	1.6158543474586925e-22
11630	5.17048e-11	C	4	384.190A	-32.491	1.6158543474586925e-22
11631	7.49387e-12	Be	1	2650.76A	-32.492	1.6121379855874964e-22
11632	1.39033e-11	Fe	11	1428.76A	-32.496	1.5973578156951493e-22
11633	2.14131e-11	S	5	927.677A	-32.499	1.5863616818374605e-22
11634	3.4574e-12	Fe	1	5745.50A	-32.5	1.582713151214896e-22
11635	7.94471e-11	Fe	9	250.034A	-32.503	1.571817830518381e-22
11636	5.36303e-11	Fe	9	370.396A	-32.509	1.550251681389633e-22
11637	7.1202699999999995e-12	O	5	2789.85A	-32.509	1.550251681389633e-22
11638	5.83569e-11	He	1	340.396A	-32.513000000000005	1.5360388885445558e-22
11639	4.96195e-11	Mg	5	400.336A	-32.516	1.5254648712122772e-22
11640	9.54937e-13	N	1	2.08019m	-32.523	1.501074374721341e-22
11641	6.44659e-11	Fe	7	308.139A	-32.523	1.501074374721341e-22
11642	3.9579e-12	Cl	8	5018.93A	-32.525	1.4941775644451947e-22
11643	4.11039e-11	Cr	11	483.274A	-32.525	1.4941775644451947e-22
11644	2.94211e-11	Cl	6	675.178A	-32.528	1.4838917184410265e-22
11645	4.42705e-11	Cl	6	448.706A	-32.528	1.4838917184410265e-22
11646	6.35563e-11	He	1	312.549A	-32.538000000000004	1.450114219128634e-22
11647	5.13376e-11	S	10	386.938A	-32.538000000000004	1.450114219128634e-22
11648	3.51185e-12	Fe	1	5656.40A	-32.539	1.446779048974638e-22
11649	5.83862e-11	He	1	340.225A	-32.548	1.4171055895697782e-22
11650	2.91949e-11	Fe	11	680.408A	-32.556999999999995	1.3880407332503094e-22
11651	7.41363e-12	Ni	11	2679.45A	-32.559	1.3816632653819358e-22
11652	3.8127e-11	Si	8	521.008A	-32.56	1.3784855280528197e-22
11653	4.44929e-12	Si	10	4464.64A	-32.566	1.3595719975580017e-22
11654	2.10504e-12	Fe	2	9436.63A	-32.571	1.344009105594893e-22
11655	1.3328e-11	C	2	1490.44A	-32.574	1.334757011990153e-22
11656	1.22168e-12	Fe	2	1.62600m	-32.585	1.301374255561013e-22
11657	1.04654e-12	Mn	8	1.89810m	-32.596	1.268826413964179e-22
11658	5.68925e-12	B	1	3491.58A	-32.607	1.237092605677178e-22
11659	1.27041e-12	Fe	2	1.56363m	-32.608000000000004	1.234247371638516e-22
11660	4.08129e-12	Ni	12	4867.20A	-32.611999999999995	1.2229317237194034e-22
11661	4.36821e-11	S	10	454.751A	-32.614000000000004	1.2173128628413082e-22
11662	9.04778e-12	C	2	2195.51A	-32.619	1.2033783977274856e-22
11663	5.80204e-11	He	1	342.370A	-32.621	1.1978493762217329e-22
11664	1.18904e-12	Fe	2	1.67063m	-32.631	1.170582995542583e-22
11665	1.49183e-10	Si	8	133.155A	-32.632	1.167890729362437e-22
11666	2.09919e-11	Fe	11	946.290A	-32.633	1.1652046552226586e-22
11667	7.54373e-11	Mg	5	263.324A	-32.635999999999996	1.157183442796422e-22
11668	9.0809e-12	Ni	11	2187.50A	-32.635999999999996	1.157183442796422e-22
11669	8.51798e-11	Fe	9	233.206A	-32.637	1.1545219947323795e-22
11670	1.034e-11	Fe	8	1921.12A	-32.64	1.1465743212236746e-22
11671	2.99624e-11	Ar	7	662.980A	-32.658	1.100024127861944e-22
11672	3.88084e-10	Ar	11	51.1860A	-32.66	1.0949699760911796e-22
11673	3.35933e-11	S	11	591.322A	-32.664	1.0849312310095986e-22
11674	6.4667699999999995e-12	Ti	9	3071.78A	-32.671	1.0675843803005482e-22
11675	8.09268e-13	Fe	2	2.45462m	-32.68	1.0456882090831379e-22
11676	2.21845e-12	Si	2	8954.20A	-32.681	1.043283192940744e-22
11677	3.6919699999999997e-13	N	1	5.38046m	-32.688	1.0266022483076157e-22
11678	1.2468200000000001e-12	Fe	2	1.59321m	-32.688	1.0266022483076157e-22
11679	1.01356e-12	Fe	8	1.95987m	-32.69	1.0218854394306692e-22
11680	3.11054e-11	F	1	638.619A	-32.693000000000005	1.0148508295462588e-22
11681	8.45861e-11	Cl	11	234.843A	-32.695	1.0101880135340479e-22
11682	5.06477e-12	C	2	3922.08A	-32.699	1.0009265541573071e-22
11683	3.27869e-11	K	8	605.866A	-32.7	9.986244869644228e-23
11684	1.53411e-11	Ar	10	1294.85A	-32.701	9.963277143791745e-23
11685	9.373019999999999e-12	Cl	11	2119.32A	-32.705	9.871933269888883e-23
11686	1.04227e-10	Co	8	190.589A	-32.707	9.826575856580112e-23
11687	7.49434e-12	Be	1	2650.60A	-32.711999999999996	9.714091972903532e-23
11688	6.56698e-13	Fe	8	3.02490m	-32.714	9.669459774479104e-23
11689	3.55933e-11	Mg	6	558.096A	-32.717	9.602895681595858e-23
11690	1.99202e-11	B	2	997.202A	-32.721	9.514855804798031e-23
11691	6.9024e-11	Ne	3	287.791A	-32.724000000000004	9.449355998155849e-23
11692	2.09091e-12	Fe	2	9500.39A	-32.732	9.27688581405315e-23
11693	1.55065e-12	Mg	5	1.28104m	-32.733000000000004	9.255549568755266e-23
11694	7.85516e-11	Fe	9	252.884A	-32.736	9.191834813686454e-23
11695	5.10953e-12	Zn	2	3887.72A	-32.747	8.961943694954164e-23
11696	3.8564300000000005e-10	Ar	11	51.5100A	-32.748000000000005	8.9413317964298e-23
11697	8.90204e-12	Mn	12	2231.45A	-32.749	8.920767303956686e-23
11698	1.5032399999999999e-10	Si	8	132.144A	-32.751	8.879780101290956e-23
11699	1.69013e-12	Fe	2	1.17532m	-32.751999999999995	8.859357173788272e-23
11700	4.62506e-12	Si	3	4294.96A	-32.751999999999995	8.859357173788272e-23
11701	8.22438e-12	Ni	12	2415.31A	-32.758	8.737802236386924e-23
11702	6.9738899999999995e-12	Fe	2	2848.41A	-32.758	8.737802236386924e-23
11703	5.79693e-11	He	1	342.672A	-32.759	8.717705848912131e-23
11704	5.95187e-11	Fe	9	333.752A	-32.76	8.697655681845927e-23
11705	2.4692200000000003e-12	Fe	2	8044.84A	-32.762	8.657693583967675e-23
11706	1.19117e-11	Cl	7	1667.64A	-32.764	8.617915095250932e-23
11707	5.105359999999999e-10	Ar	11	38.9090A	-32.764	8.617915095250932e-23
11708	4.87638e-12	Fe	2	4073.61A	-32.774	8.42174739811619e-23
11709	1.4502600000000001e-12	Fe	6	1.36972m	-32.775999999999996	8.383052983651073e-23
11710	1.00828e-12	Fe	2	1.97014m	-32.779	8.325344452826733e-23
11711	1.3603e-12	Fe	2	1.46030m	-32.784	8.230045022926933e-23
11712	2.30775e-11	S	10	860.772A	-32.798	7.9689703517332e-23
11713	1.69656e-11	Cl	6	1170.86A	-32.799	7.950642228524291e-23
11714	1.924e-12	Fe	7	1.03245m	-32.817	7.62785117500344e-23
11715	2.2394099999999996e-10	Mg	9	88.7038A	-32.818000000000005	7.610307604129786e-23
11716	1.38793e-11	Ni	11	1431.23A	-32.824	7.505890269296534e-23
11717	9.5413e-11	Si	10	208.195A	-32.824	7.505890269296534e-23
11718	4.57828e-11	Cr	11	433.885A	-32.826	7.47140383610384e-23
11719	4.70296e-12	Si	3	4223.82A	-32.827	7.45422008412491e-23
11720	1.77041e-10	P	8	112.202A	-32.828	7.4370758536787e-23
11721	1.91898e-11	Ar	10	1035.16A	-32.83	7.402905594006089e-23
11722	2.11197e-12	Fe	10	9405.66A	-32.838	7.26778733928657e-23
11723	8.1118e-11	Si	10	244.884A	-32.84	7.23439488968465e-23
11724	6.57208e-12	V	10	3022.55A	-32.84	7.23439488968465e-23
11725	1.50274e-10	Si	8	132.188A	-32.842	7.201155864452381e-23
11726	4.71972e-12	Fe	2	4208.82A	-32.844	7.168069558668578e-23
11727	3.45418e-12	Fe	2	5750.85A	-32.85	7.069719957292379e-23
11728	5.0270800000000004e-15	P	1	395.149m	-32.855	6.988793542139376e-23
11729	1.20356e-10	S	10	165.048A	-32.855	6.988793542139376e-23
11730	5.40675e-11	Fe	9	367.401A	-32.861999999999995	6.877050461336871e-23
11731	5.52762e-11	Ca	8	359.367A	-32.863	6.861233684186642e-23
11732	3.48952e-11	Fe	11	569.260A	-32.864000000000004	6.845453284614389e-23
11733	8.17895e-11	S	11	242.873A	-32.866	6.814001283732041e-23
11734	3.92398e-11	Ca	9	506.233A	-32.868	6.782693791667093e-23
11735	6.98203e-11	Fe	11	284.509A	-32.87	6.751530144462067e-23
11736	7.89963e-11	Fe	7	251.461A	-32.872	6.72050968120964e-23
11737	3.42106e-11	K	8	580.653A	-32.878	6.628300831563011e-23
11738	4.32201e-11	O	4	459.612A	-32.879	6.613056162685536e-23
11739	3.05937e-18	K	1	64.9298c	-32.879	6.613056162685536e-23
11740	3.98201e-11	Si	9	498.855A	-32.88	6.597846555573416e-23
11741	5.79315e-11	He	1	342.896A	-32.884	6.537357134762888e-23
11742	1.39725e-12	Fe	8	1.42168m	-32.891	6.432832022933497e-23
11743	1.2717e-10	Cl	10	156.204A	-32.894	6.388548718771355e-23
11744	7.6024e-12	Zn	2	2612.92A	-32.896	6.359196003679127e-23
11745	5.92876e-12	Sc	8	3350.52A	-32.896	6.359196003679127e-23
11746	1.01574e-10	Ar	11	195.566A	-32.900999999999996	6.286402888967106e-23
11747	3.0392700000000002e-12	Fe	2	6535.93A	-32.900999999999996	6.286402888967106e-23
11748	2.84425e-12	Fe	2	6984.08A	-32.905	6.22876880085472e-23
11749	5.87883e-11	Sc	10	337.898A	-32.914	6.101016661863344e-23
11750	4.50096e-12	Fe	2	4413.39A	-32.916	6.072985036570766e-23
11751	3.72074e-11	S	5	533.884A	-32.919000000000004	6.031178901638519e-23
11752	4.99662e-11	S	10	397.558A	-32.922	5.989660558115051e-23
11753	1.43031e-10	Si	8	138.882A	-32.927	5.921097480669206e-23
11754	8.643399999999999e-13	Ni	11	2.29822m	-32.927	5.921097480669206e-23
11755	7.73255e-11	Fe	7	256.894A	-32.929	5.893892508924573e-23
11756	6.537180000000001e-14	Fe	10	30.3869m	-32.937	5.786316847017653e-23
11757	4.83035e-12	Fe	2	4112.43A	-32.937	5.786316847017653e-23
11758	4.23816e-11	Sc	10	468.705A	-32.938	5.773008687566964e-23
11759	1.5427e-12	Mg	5	1.28764m	-32.945	5.680704662221428e-23
11760	1.53276e-12	Mn	8	1.29599m	-32.946	5.667639404055425e-23
11761	2.46188e-12	Ni	11	8068.81A	-32.95	5.61567817367106e-23
11762	1.52149e-11	Si	3	1305.59A	-32.95	5.61567817367106e-23
11763	2.02995e-11	Si	10	978.571A	-32.954	5.56419332671039e-23
11764	4.67643e-12	Si	3	4247.78A	-32.958	5.513180495663842e-23
11765	4.83703e-11	Fe	6	410.675A	-32.961	5.475228028085038e-23
11766	2.0749e-11	Si	8	957.370A	-32.961	5.475228028085038e-23
11767	1.54971e-13	C	3	12.8182m	-32.965	5.42503083579883e-23
11768	1.25447e-12	Fe	2	1.58349m	-32.966	5.412553611115841e-23
11769	3.55009e-13	Ne	9	5.59548m	-32.97	5.36293102133831e-23
11770	6.95883e-11	Al	8	285.457A	-32.975	5.301542057575652e-23
11771	2.67736e-11	K	4	741.943A	-32.978	5.2650464987569164e-23
11772	4.28185e-11	Al	8	463.922A	-32.98	5.240855807470381e-23
11773	7.46728e-12	Ni	11	2660.20A	-32.982	5.216776262314199e-23
11774	2.0432200000000003e-12	Fe	7	9722.12A	-32.989000000000004	5.1333657783881696e-23
11775	9.620030000000001e-12	Mg	3	2064.91A	-32.992	5.0980279369321923e-23
11776	4.96746e-13	Mg	6	3.99892m	-32.994	5.0746046262317043e-23
11777	5.79027e-11	He	1	343.066A	-32.997	5.0396712937018184e-23
11778	3.14038e-12	Fe	2	6325.50A	-33.0	5.004978440541564e-23
11779	3.7662e-11	V	10	527.440A	-33.003	4.9705244113026036e-23
11780	1.62266e-11	Fe	8	1224.19A	-33.003	4.9705244113026036e-23
11781	1.21141e-11	Fe	11	1639.78A	-33.009	4.902326259696905e-23
11782	1.08261e-11	Ni	11	1834.86A	-33.015	4.835063821810236e-23
11783	7.27237e-13	Ni	11	2.73150m	-33.015	4.835063821810236e-23
11784	3.23528e-11	K	12	613.996A	-33.016999999999996	4.8128487214703394e-23
11785	3.955719999999999e-10	Ar	11	50.2170A	-33.029	4.681685232268707e-23
11786	1.4266600000000001e-12	Ni	12	1.39238m	-33.032	4.649456737821414e-23
11787	2.58308e-13	Ne	9	7.69021m	-33.034	4.628094424568968e-23
11788	4.6341900000000005e-12	Fe	2	4286.50A	-33.039	4.5751170657721515e-23
11789	3.68954e-11	Cl	10	538.400A	-33.047	4.491611768397482e-23
11790	1.24554e-11	Cl	6	1594.85A	-33.049	4.4709746869027e-23
11791	3.13805e-11	F	1	633.020A	-33.049	4.4709746869027e-23
11792	3.69338e-10	Ar	11	53.7840A	-33.049	4.4709746869027e-23
11793	2.97167e-13	Mg	1	6.68460m	-33.055	4.4096306144685557e-23
11794	1.6145e-12	S	2	1.23038m	-33.062	4.339125496941372e-23
11795	2.30495e-11	S	10	861.818A	-33.065	4.309255167124934e-23
11796	1.17035e-11	Ne	3	1697.31A	-33.065	4.309255167124934e-23
11797	1.03649e-10	Co	8	191.652A	-33.077	4.1918160003673173e-23
11798	3.64426e-12	Fe	2	5450.89A	-33.080999999999996	4.1533852002765927e-23
11799	5.7562e-12	Si	3	3450.97A	-33.085	4.1153067358788464e-23
11800	1.41999e-10	Si	8	139.892A	-33.088	4.0869771635760506e-23
11801	8.18833e-11	S	11	242.595A	-33.088	4.0869771635760506e-23
11802	7.79258e-12	Cl	8	2549.15A	-33.091	4.058842610677243e-23
11803	4.92668e-11	S	10	403.202A	-33.093	4.040193922845319e-23
11804	3.48957e-11	K	8	569.252A	-33.096	4.012381423510479e-23
11805	8.19344e-11	Fe	11	242.443A	-33.096	4.012381423510479e-23
11806	5.78803e-11	He	1	343.199A	-33.102	3.9573294865361376e-23
11807	2.31478e-10	Mg	9	85.8156A	-33.104	3.939147209142985e-23
11808	4.20433e-11	V	10	472.476A	-33.105	3.93008742196841e-23
11809	1.40938e-11	Fe	11	1409.45A	-33.109	3.894056163907519e-23
11810	1.39548e-11	Ni	11	1423.49A	-33.113	3.8583552424061764e-23
11811	4.32378e-11	Sc	10	459.424A	-33.124	3.7618563799785545e-23
11812	2.27412e-11	Fe	8	873.501A	-33.125	3.753204350395904e-23
11813	5.2395400000000005e-12	Si	10	3791.26A	-33.126	3.744572219929098e-23
11814	3.25803e-12	Fe	2	6097.08A	-33.126999999999995	3.735959942811441e-23
11815	1.22047e-11	K	8	1627.60A	-33.128	3.727367473381437e-23
11816	8.2055e-12	Fe	11	2420.87A	-33.128	3.727367473381437e-23
11817	7.32285e-11	Fe	9	271.267A	-33.132	3.6931947629805886e-23
11818	1.77596e-11	Si	3	1118.52A	-33.137	3.6509191121152395e-23
11819	5.66149e-11	Cl	6	350.870A	-33.144	3.59254495255699e-23
11820	4.75496e-11	Si	9	417.763A	-33.148	3.5596083024566986e-23
11821	4.56922e-12	Zn	2	4347.45A	-33.153	3.5188618031601385e-23
11822	2.98508e-13	Mg	1	6.65458m	-33.153	3.5188618031601385e-23
11823	1.5884e-12	Fe	10	1.25060m	-33.16	3.4625990939482415e-23
11824	2.2416799999999998e-12	Fe	2	8861.43A	-33.163000000000004	3.438762729447726e-23
11825	2.7162099999999998e-12	Ni	12	7313.29A	-33.166	3.4150904533263656e-23
11826	1.94456e-11	B	1	1021.54A	-33.17	3.383780715854048e-23
11827	2.99163e-13	Mg	1	6.64002m	-33.179	3.314379323998116e-23
11828	8.18321e-11	Si	10	242.747A	-33.186	3.26138606351924e-23
11829	1.86419e-12	Cl	10	1.06558m	-33.187	3.2538850837231497e-23
11830	3.5570099999999993e-10	Ar	11	55.8460A	-33.19	3.2314854963629526e-23
11831	1.3611e-12	Fe	2	1.45944m	-33.195	3.194494987768592e-23
11832	1.32431e-11	Be	1	1499.99A	-33.196	3.1871478531775677e-23
11833	1.6591400000000001e-12	Ni	11	1.19728m	-33.196	3.1871478531775677e-23
11834	3.98065e-12	Si	3	4990.25A	-33.198	3.172504238953222e-23
11835	2.54199e-12	Mg	1	7814.53A	-33.198	3.172504238953222e-23
11836	5.78625e-11	He	1	343.304A	-33.198	3.172504238953222e-23
11837	5.835419999999999e-12	Fe	2	3404.12A	-33.202	3.143418545262587e-23
11838	1.21866e-10	S	10	163.002A	-33.204	3.128975848957617e-23
11839	1.97534e-18	Cl	1	100.562c	-33.204	3.128975848957617e-23
11840	6.88268e-11	Mg	6	288.615A	-33.205	3.12177940420426e-23
11841	1.25025e-12	Si	1	1.58884m	-33.213	3.064800508639666e-23
11842	1.1794e-11	Si	3	1684.28A	-33.217	3.0367022486837984e-23
11843	1.85748e-17	V	1	10.6943c	-33.22	3.015797737443817e-23
11844	3.8424800000000003e-10	Ar	11	51.6970A	-33.224000000000004	2.9881487375946313e-23
11845	1.23361e-12	Fe	2	1.61027m	-33.233000000000004	2.9268617633855856e-23
11846	1.75393e-11	F	6	1132.57A	-33.234	2.920130168129605e-23
11847	3.05732e-11	F	6	649.735A	-33.236	2.9067133887278656e-23
11848	3.22111e-13	Zn	2	6.16697m	-33.239000000000004	2.886703714505591e-23
11849	6.8073e-11	S	11	291.811A	-33.242	2.8668317859118704e-23
11850	8.2318e-11	Si	10	241.314A	-33.244	2.8536598903322126e-23
11851	1.2628e-11	V	10	1573.04A	-33.245	2.8470966547123244e-23
11852	1.4189e-10	Si	8	139.999A	-33.262	2.737803100916409e-23
11853	4.42816e-11	K	3	448.594A	-33.266	2.712702771214469e-23
11854	4.40523e-11	Mg	9	450.929A	-33.27	2.6878325627184025e-23
11855	1.30438e-11	Fe	7	1522.90A	-33.275	2.6570651977949955e-23
11856	6.356569999999999e-13	Ni	3	3.12503m	-33.278	2.6387740896309518e-23
11857	4.32848e-11	Fe	6	458.925A	-33.283	2.6085682924052086e-23
11858	3.39833e-11	Cl	10	584.537A	-33.287	2.584652794549472e-23
11859	5.78482e-11	He	1	343.389A	-33.288000000000004	2.5787082580811207e-23
11860	3.7801400000000005e-12	Fe	1	5254.96A	-33.291	2.560956555295993e-23
11861	5.1012e-11	S	10	389.407A	-33.293	2.5491900287435225e-23
11862	2.07561e-12	Fe	7	9570.42A	-33.302	2.4969061040579917e-23
11863	2.7085000000000002e-14	Ca	7	73.3412m	-33.304	2.4854338625974064e-23
11864	4.5973300000000006e-12	Fe	9	4320.87A	-33.306	2.4740143312984154e-23
11865	5.96096e-15	N	6	333.242m	-33.309	2.4569833364358406e-23
11866	4.67597e-11	Fe	6	424.820A	-33.312	2.4400695821172428e-23
11867	5.9638300000000004e-12	Cl	8	3330.82A	-33.315	2.4232722612643947e-23
11868	3.98458e-11	Si	10	498.533A	-33.315	2.4232722612643947e-23
11869	2.10414e-14	Mg	1	94.4065m	-33.318000000000005	2.4065905723549168e-23
11870	3.60341e-11	Ti	11	551.269A	-33.318000000000005	2.4065905723549168e-23
11871	4.99069e-11	Fe	3	398.031A	-33.324	2.3735709118271652e-23
11872	6.19206e-12	Si	3	3208.06A	-33.326	2.3626653441007505e-23
11873	4.27987e-11	Al	8	464.137A	-33.33	2.341004298026098e-23
11874	1.89762e-12	Ne	3	1.04681m	-33.334	2.319541841615501e-23
11875	2.34005e-11	S	11	848.891A	-33.34	2.287716534448606e-23
11876	5.48466e-13	Fe	2	3.62182m	-33.341	2.2824549324272965e-23
11877	3.15459e-11	F	1	629.699A	-33.345	2.2615292598270403e-23
11878	4.36279e-11	Sc	10	455.315A	-33.349000000000004	2.2407954349463022e-23
11879	5.78437e-11	Si	9	343.416A	-33.356	2.204967593726022e-23
11880	3.50317e-11	Cl	10	567.042A	-33.356	2.204967593726022e-23
11881	1.73121e-19	N	1	1147.43c	-33.356	2.204967593726022e-23
11882	3.97913e-11	Si	9	499.216A	-33.358000000000004	2.194836687879431e-23
11883	1.45934e-11	Cl	7	1361.19A	-33.364000000000004	2.1647223995662334e-23
11884	5.78365e-11	He	1	343.459A	-33.372	2.1252117629834563e-23
11885	2.68489e-10	Ar	11	73.9860A	-33.375	2.1105819081118154e-23
11886	5.86846e-12	Fe	2	3384.95A	-33.38	2.08642227679087e-23
11887	9.38957e-11	F	6	211.559A	-33.395	2.015590074437745e-23
11888	3.55671e-14	Fe	7	55.8507m	-33.403	1.9788014095507737e-23
11889	1.84717e-12	C	1	1.07540m	-33.407	1.960659649181753e-23
11890	2.34942e-11	S	11	845.503A	-33.408	1.9561502571229186e-23
11891	1.4835599999999998e-17	V	1	13.3897c	-33.409	1.9516512363780502e-23
11892	5.79321e-11	Sc	10	342.892A	-33.413000000000004	1.9337583902928162e-23
11893	1.19657e-10	S	10	166.012A	-33.416	1.9204464911684585e-23
11894	3.54852e-13	Fe	2	5.59795m	-33.421	1.898463321967628e-23
11895	1.0757700000000002e-12	Na	1	1.84653m	-33.426	1.87673179202378e-23
11896	9.98279e-13	Fe	2	1.98987m	-33.426	1.87673179202378e-23
11897	1.77591e-11	P	4	1118.55A	-33.426	1.87673179202378e-23
11898	4.35034e-12	Fe	11	4566.19A	-33.431	1.8552490208461896e-23
11899	6.81274e-11	S	11	291.578A	-33.438	1.8255856404650988e-23
11900	8.08836e-11	Fe	7	245.593A	-33.441	1.8130183973126977e-23
11901	7.57093e-11	Ar	11	262.378A	-33.445	1.7963965447357182e-23
11902	3.11818e-11	Ar	7	637.052A	-33.448	1.7840302379049552e-23
11903	3.49056e-12	Fe	7	5690.91A	-33.452	1.7676741503708825e-23
11904	5.78268e-11	He	1	343.517A	-33.452	1.7676741503708825e-23
11905	1.07576e-12	Na	1	1.84655m	-33.455999999999996	1.7514680163486607e-23
11906	7.02943e-12	Fe	2	2825.90A	-33.458	1.7434207517913798e-23
11907	4.15999e-12	Fe	9	4775.13A	-33.463	1.7234639794724853e-23
11908	1.06907e-11	Ti	9	1858.11A	-33.468	1.7037356504372783e-23
11909	2.31047e-10	Mg	9	85.9758A	-33.469	1.6998171671780412e-23
11910	7.947949999999999e-13	Ni	11	2.49932m	-33.471	1.6920072167161665e-23
11911	7.69702e-11	Si	9	258.080A	-33.477	1.6687920073871158e-23
11912	5.21239e-11	Al	8	381.101A	-33.483000000000004	1.6458953226712118e-23
11913	3.56276e-11	Ne	3	557.559A	-33.486999999999995	1.6308056636522612e-23
11914	4.3194e-11	O	4	459.889A	-33.489000000000004	1.6233127922469774e-23
11915	1.04238e-10	Co	8	190.569A	-33.493	1.60843017111139e-23
11916	4.91779e-13	Si	10	4.03931m	-33.495	1.601040105755938e-23
11917	2.4916e-12	Si	3	7972.58A	-33.504	1.568202749825624e-23
11918	1.3134200000000003e-10	Mg	5	151.242A	-33.504	1.568202749825624e-23
11919	4.91587e-12	Fe	2	4040.88A	-33.509	1.550251681389633e-23
11920	6.27996e-11	Fe	8	316.315A	-33.512	1.5395798238795804e-23
11921	1.25521e-11	Fe	11	1582.56A	-33.513000000000005	1.5360388885445557e-23
11922	1.99299e-11	Si	3	996.719A	-33.518	1.5184559967841412e-23
11923	5.22611e-11	Fe	8	380.100A	-33.524	1.4976219994618892e-23
11924	5.78186e-11	He	1	343.565A	-33.525999999999996	1.4907410514092062e-23
11925	3.84879e-13	Mg	6	5.16122m	-33.541	1.4401317030600602e-23
11926	2.44878e-12	Ni	1	8111.98A	-33.545	1.426928496244717e-23
11927	1.07089e-11	Ni	12	1854.95A	-33.546	1.423646651773582e-23
11928	1.40043e-12	Fe	7	1.41845m	-33.547	1.4203723553352746e-23
11929	2.34865e-11	S	11	845.782A	-33.551	1.4073503033087553e-23
11930	4.41078e-11	Fe	8	450.362A	-33.567	1.3564450687349822e-23
11931	4.48586e-12	Fe	7	4428.24A	-33.567	1.3564450687349822e-23
11932	1.47126e-11	Cl	7	1350.17A	-33.576	1.328624360582928e-23
11933	4.35213e-12	Fe	7	4564.31A	-33.579	1.3194781748179071e-23
11934	1.19304e-12	Fe	6	1.66503m	-33.592	1.280566720223671e-23
11935	1.6786000000000003e-10	Si	7	118.339A	-33.592	1.280566720223671e-23
11936	5.78117e-11	He	1	343.606A	-33.597	1.2659081941917887e-23
11937	8.59388e-11	Al	6	231.147A	-33.6	1.257193743479429e-23
11938	6.67628e-13	Ni	11	2.97538m	-33.606	1.2399443986576666e-23
11939	2.58839e-11	Mg	9	767.443A	-33.608000000000004	1.2342473716385159e-23
11940	4.41111e-14	Fe	7	45.0328m	-33.609	1.2314086814565725e-23
11941	1.19616e-13	Fe	8	16.6068m	-33.613	1.2201190588054603e-23
11942	1.44386e-12	Fe	1	1.37579m	-33.615	1.2145131209487948e-23
11943	2.60355e-12	Fe	8	7629.75A	-33.621	1.1978493762217328e-23
11944	1.0357e-12	Fe	9	1.91798m	-33.622	1.1950943991062349e-23
11945	1.46402e-12	Fe	2	1.35684m	-33.629	1.1759861611534697e-23
11946	1.35643e-12	Fe	2	1.46447m	-33.656	1.1051016085373356e-23
11947	9.94059e-11	O	5	199.832A	-33.658	1.1000241278619441e-23
11948	5.78058e-11	He	1	343.641A	-33.663000000000004	1.0874322557952185e-23
11949	3.9513e-12	Ni	1	5027.32A	-33.664	1.0849312310095985e-23
11950	7.42853e-11	Fe	9	267.408A	-33.666	1.0799464248008269e-23
11951	3.7451900000000005e-12	Fe	1	5303.99A	-33.667	1.0774626169487113e-23
11952	3.2602599999999997e-12	Fe	8	6092.91A	-33.669000000000004	1.0725121259044945e-23
11953	9.09635e-13	S	2	2.18378m	-33.673	1.0626792756310325e-23
11954	3.16534e-11	F	1	627.561A	-33.681999999999995	1.0408837081819828e-23
11955	7.58075e-12	Fe	7	2620.38A	-33.689	1.0242411286568905e-23
11956	1.16159e-12	Fe	8	1.71011m	-33.693000000000005	1.0148508295462588e-23
11957	4.5455e-11	Mg	9	437.014A	-33.694	1.0125167374086788e-23
11958	8.69154e-11	Fe	11	228.549A	-33.696	1.0078646455757034e-23
11959	4.9979e-11	Mn	12	397.456A	-33.703	9.917500043504895e-24
11960	1.21206e-15	C	5	1638.90m	-33.705	9.871933269888882e-24
11961	1.48045e-12	Fe	1	1.34179m	-33.707	9.826575856580114e-24
11962	2.54333e-12	Mg	1	7810.41A	-33.711	9.736485267611636e-24
11963	2.68887e-11	S	10	738.767A	-33.711	9.736485267611636e-24
11964	1.82863e-12	Cl	8	1.08630m	-33.716	9.62503264237912e-24
11965	3.57846e-11	S	11	555.112A	-33.722	9.492972243709285e-24
11966	3.16292e-11	Cl	7	628.042A	-33.723	9.471139013414531e-24
11967	1.75755e-12	O	1	1.13024m	-33.725	9.427623082442167e-24
11968	5.78008e-11	He	1	343.671A	-33.727	9.384307089011335e-24
11969	5.80758e-12	Si	3	3420.44A	-33.728	9.362723781636947e-24
11970	7.24518e-11	Si	7	274.175A	-33.73	9.31970597340749e-24
11971	3.5233e-11	Cl	6	563.803A	-33.731	9.298271244475983e-24
11972	1.34554e-12	Fe	6	1.47632m	-33.74	9.107563565577897e-24
11973	7.995860000000001e-12	Ni	12	2484.34A	-33.744	9.024064920916103e-24
11974	2.62819e-10	Ne	9	75.5824A	-33.746	8.982603108811716e-24
11975	6.08021e-13	Cl	11	3.26707m	-33.75	8.90025010850378e-24
11976	2.55357e-10	Ar	11	77.7910A	-33.756	8.778134099004229e-24
11977	2.19053e-11	K	8	906.832A	-33.762	8.657693583967676e-24
11978	2.48228e-11	S	10	800.251A	-33.763000000000005	8.637781441280565e-24
11979	9.29155e-12	Co	12	2137.91A	-33.764	8.617915095250932e-24
11980	1.0837e-12	Si	8	1.83302m	-33.765	8.598094440549247e-24
11981	6.54024e-11	Fe	8	303.727A	-33.766	8.578319372088371e-24
11982	1.0742600000000001e-12	Fe	2	1.84914m	-33.768	8.538905574748265e-24
11983	2.97503e-11	Fe	8	667.705A	-33.77	8.49967286735753e-24
11984	6.59611e-12	Fe	11	3011.54A	-33.772	8.460620417883562e-24
11985	3.0899e-11	F	6	642.884A	-33.773	8.441161530900735e-24
11986	5.34102e-14	O	5	37.1922m	-33.775999999999996	8.383052983651072e-24
11987	1.15309e-11	Zn	2	1722.72A	-33.778	8.344536353871111e-24
11988	8.45828e-12	Fe	8	2348.52A	-33.778	8.344536353871111e-24
11989	2.34629e-12	Ni	1	8466.32A	-33.785	8.211116444636732e-24
11990	5.77964e-11	He	1	343.697A	-33.788000000000004	8.154591516621643e-24
11991	3.4795199999999997e-12	Fe	1	5708.97A	-33.789	8.13583647658031e-24
11992	1.11966e-11	K	12	1774.16A	-33.791	8.098455703474287e-24
11993	1.23622e-11	Fe	8	1606.87A	-33.794000000000004	8.042706326546223e-24
11994	2.1438e-12	O	1	9266.01A	-33.795	8.024208615301263e-24
11995	2.39937e-18	Mn	1	82.7904c	-33.798	7.9689703517332e-24
11996	2.69003e-11	K	8	738.449A	-33.798	7.9689703517332e-24
11997	1.35225e-11	Fe	7	1468.99A	-33.806999999999995	7.805526653541627e-24
11998	9.30007e-12	Mg	3	2135.95A	-33.81	7.751793786009408e-24
11999	1.74648e-11	S	10	1137.40A	-33.811	7.733965155040899e-24
12000	1.30233e-12	Fe	6	1.52531m	-33.811	7.733965155040899e-24
12001	2.145e-12	O	1	9260.81A	-33.812	7.71617752878575e-24
12002	2.7750299999999997e-12	Cl	8	7158.27A	-33.814	7.68072491339941e-24
12003	5.87503e-11	Sc	10	338.117A	-33.816	7.645435187984568e-24
12004	4.2720200000000003e-13	Fe	8	4.64990m	-33.817	7.62785117500344e-24
12005	3.48842e-11	K	8	569.440A	-33.827	7.45422008412491e-24
12006	1.48916e-12	Fe	2	1.33393m	-33.828	7.4370758536787e-24
12007	5.86232e-11	He	1	338.850A	-33.835	7.31816523440784e-24
12008	5.92702e-13	Fe	2	3.35151m	-33.835	7.31816523440784e-24
12009	2.39651e-13	Zn	2	8.28893m	-33.841	7.217756243155968e-24
12010	5.77925e-11	He	1	343.720A	-33.846	7.135135270651348e-24
12011	5.73607e-13	Fe	2	3.46308m	-33.853	7.021052347428818e-24
12012	3.89765e-13	Fe	2	5.09652m	-33.855	6.988793542139376e-24
12013	5.06187e-11	Al	9	392.433A	-33.864000000000004	6.845453284614389e-24
12014	1.02806e-12	Fe	2	1.93222m	-33.871	6.736002056029623e-24
12015	1.7582799999999999e-12	O	1	1.12977m	-33.872	6.72050968120964e-24
12016	2.65303e-14	Si	3	74.8747m	-33.875	6.674246017977547e-24
12017	5.83568e-11	He	1	340.397A	-33.875	6.674246017977547e-24
12018	8.51974e-18	K	1	23.3158c	-33.879	6.613056162685535e-24
12019	9.94869e-19	Cl	1	199.669c	-33.882	6.567532204271961e-24
12020	8.72683e-13	Si	8	2.27625m	-33.891	6.4328320229334976e-24
12021	5.7019300000000005e-12	Fe	11	3483.82A	-33.891999999999996	6.418036919840549e-24
12022	7.29752e-13	Al	1	2.72208m	-33.893	6.40327584454035e-24
12023	1.7050299999999999e-12	Ni	1	1.16505m	-33.894	6.388548718771355e-24
12024	1.0357200000000002e-12	Fe	2	1.91794m	-33.894	6.388548718771355e-24
12025	3.1454e-15	Si	2	631.540m	-33.899	6.315419606308007e-24
12026	5.77892e-11	He	1	343.740A	-33.900999999999996	6.286402888967106e-24
12027	9.8076e-12	Sc	8	2025.41A	-33.902	6.271944563536696e-24
12028	3.15158e-11	Ar	7	630.302A	-33.904	6.24312759587285e-24
12029	3.6883699999999996e-10	Ar	11	53.8570A	-33.904	6.24312759587285e-24
12030	4.57604e-11	N	4	434.097A	-33.905	6.22876880085472e-24
12031	2.82449e-11	Fe	9	703.294A	-33.91	6.1574686739875885e-24
12032	3.8011e-13	Fe	8	5.22598m	-33.911	6.1433068890227216e-24
12033	1.65003e-12	Fe	6	1.20388m	-33.911	6.1433068890227216e-24
12034	1.91944e-18	Mn	1	103.491c	-33.914	6.101016661863343e-24
12035	3.09744e-11	Ar	7	641.318A	-33.914	6.101016661863343e-24
12036	3.9122e-12	Fe	11	5077.57A	-33.92	6.01730757509002e-24
12037	3.3106e-11	Fe	11	600.025A	-33.924	5.962140567644458e-24
12038	3.35007e-11	Fe	8	592.956A	-33.924	5.962140567644458e-24
12039	9.83579e-11	F	6	201.961A	-33.925	5.948428024857943e-24
12040	2.14499e-12	O	1	9260.85A	-33.926	5.9347470200445685e-24
12041	1.11125e-17	V	1	17.8757c	-33.929	5.8938925089245726e-24
12042	8.1884e-13	Si	4	2.42593m	-33.929	5.8938925089245726e-24
12043	5.17115e-11	S	10	384.140A	-33.939	5.759731136033746e-24
12044	5.17817e-13	Fe	2	3.83619m	-33.94	5.746484122021647e-24
12045	3.7379400000000005e-12	Al	6	5314.28A	-33.941	5.7332675752962236e-24
12046	4.79119e-11	Cr	9	414.604A	-33.945	5.680704662221427e-24
12047	4.42939e-11	Si	10	448.470A	-33.948	5.641598966391719e-24
12048	1.23046e-11	Fe	11	1614.39A	-33.951	5.6027624722785666e-24
12049	5.77862e-11	He	1	343.758A	-33.954	5.56419332671039e-24
12050	1.98064e-11	B	1	1002.93A	-33.955999999999996	5.538628180598796e-24
12051	1.03436e-12	Mg	1	1.92046m	-33.966	5.4125536111158415e-24
12052	5.7001e-12	N	4	3484.93A	-33.97	5.362931021338309e-24
12053	2.14455e-12	O	1	9262.78A	-33.971	5.350596622265211e-24
12054	1.74928e-11	S	10	1135.58A	-33.976	5.289348849201206e-24
12055	8.70458e-12	Zn	2	2282.07A	-33.979	5.2529372278385146e-24
12056	8.84567e-14	S	2	22.4567m	-33.982	5.2167762623141985e-24
12057	1.14358e-11	Fe	7	1737.05A	-33.991	5.1097801050545776e-24
12058	3.17273e-11	F	1	626.100A	-33.993	5.086302798046352e-24
12059	5.07151e-12	B	2	3916.87A	-33.999	5.016516107421741e-24
12060	7.29675e-19	P	1	272.237c	-34.004	4.959092522388194e-24
12061	5.77836e-11	He	1	343.773A	-34.005	4.947686926088594e-24
12062	2.26872e-11	K	8	875.580A	-34.013000000000005	4.857381462394316e-24
12063	2.82881e-11	S	10	702.219A	-34.016	4.8239434836062175e-24
12064	3.57274e-11	S	11	556.001A	-34.016	4.8239434836062175e-24
12065	5.63843e-11	Cl	6	352.305A	-34.025999999999996	4.714137123967254e-24
12066	3.4222800000000002e-12	Fe	1	5804.45A	-34.028	4.692477631334925e-24
12067	2.14457e-12	O	1	9262.67A	-34.03	4.6709176550316195e-24
12068	1.9418900000000003e-12	Fe	7	1.02295m	-34.033	4.638763284064575e-24
12069	1.22565e-10	S	10	162.072A	-34.034	4.628094424568968e-24
12070	5.16503e-12	Mg	1	3845.95A	-34.039	4.575117065772151e-24
12071	3.7394699999999997e-13	Fe	2	5.31210m	-34.051	4.45043242418447e-24
12072	4.8884e-11	Al	10	406.359A	-34.052	4.440196713646831e-24
12073	1.3777700000000001e-10	Ar	11	144.178A	-34.055	4.409630614468555e-24
12074	4.84664e-10	Ar	11	40.9860A	-34.055	4.409630614468555e-24
12075	4.41292e-11	Si	8	450.143A	-34.062	4.3391254969413716e-24
12076	3.92476e-11	K	8	506.132A	-34.075	4.211164543910589e-24
12077	8.184279999999999e-13	Si	4	2.42715m	-34.085	4.1153067358788465e-24
12078	5.07417e-12	B	2	3914.82A	-34.086	4.105841793035731e-24
12079	1.75868e-12	O	1	1.12951m	-34.094	4.0309017346782886e-24
12080	2.31737e-10	Mg	9	85.7198A	-34.095	4.021630917950991e-24
12081	1.0387300000000001e-19	N	1	1912.38c	-34.099000000000004	3.984760384074222e-24
12082	6.49847e-11	Na	4	305.679A	-34.101	3.966452073155274e-24
12083	4.4332e-12	Fe	9	4480.84A	-34.102	3.957329486536137e-24
12084	1.00938e-11	O	4	1967.99A	-34.103	3.948227881283933e-24
12085	9.10335e-12	Si	9	2182.10A	-34.128	3.727367473381436e-24
12086	7.06348e-11	Ni	11	281.228A	-34.131	3.7017084561772915e-24
12087	3.98717e-11	Ar	11	498.209A	-34.135999999999996	3.659335349871859e-24
12088	3.70561e-11	S	5	536.064A	-34.137	3.650919112115239e-24
12089	1.45898e-11	Cl	7	1361.53A	-34.141999999999996	3.609127386623721e-24
12090	4.3948199999999995e-13	Mg	3	4.51997m	-34.152	3.526973617379631e-24
12091	6.60426e-12	Fe	8	3007.82A	-34.161	3.4546353370240384e-24
12092	7.9422e-12	Ni	12	2501.13A	-34.167	3.40723596324347e-24
12093	3.71567e-13	Ne	9	5.34614m	-34.171	3.375998236169127e-24
12094	4.68978e-12	Si	3	4235.69A	-34.174	3.352758027780325e-24
12095	5.58579e-11	B	4	355.625A	-34.177	3.329677803860759e-24
12096	6.8031699999999996e-12	Zn	2	2919.88A	-34.18	3.3067564630850887e-24
12097	3.17796e-11	F	1	625.070A	-34.181	3.299151134265651e-24
12098	1.21206e-15	C	5	1638.90m	-34.181999999999995	3.291563297217107e-24
12099	1.22436e-11	S	11	1622.43A	-34.184	3.276439937605344e-24
12100	2.3656900000000003e-10	Mg	9	83.9688A	-34.195	3.194494987768592e-24
12101	3.04487e-13	Fe	6	6.52392m	-34.207	3.1074361307213244e-24
12102	5.9941e-11	Fe	9	331.400A	-34.209	3.093158758593857e-24
12103	2.24172e-11	K	8	886.124A	-34.216	3.0437025703386915e-24
12104	1.10585e-11	Fe	8	1796.30A	-34.223	2.9950371318469956e-24
12105	1.31006e-12	K	1	1.51631m	-34.234	2.920130168129605e-24
12106	8.39565e-13	Fe	2	2.36604m	-34.24	2.8800644801990455e-24
12107	8.278039999999999e-12	Ni	12	2399.66A	-34.242	2.8668317859118704e-24
12108	4.96052e-11	Al	10	400.451A	-34.247	2.8340154338240412e-24
12109	2.14497e-12	O	1	9260.94A	-34.251999999999995	2.8015747274123127e-24
12110	2.64485e-12	Na	1	7510.62A	-34.26	2.7504402258537945e-24
12111	1.43952e-18	Mn	1	137.994c	-34.262	2.7378031009164087e-24
12112	1.0185799999999998e-10	F	6	195.022A	-34.262	2.7378031009164087e-24
12113	1.3096e-12	K	1	1.51684m	-34.262	2.7378031009164087e-24
12114	5.77923e-11	K	8	343.722A	-34.27	2.6878325627184024e-24
12115	2.14382e-12	O	1	9265.93A	-34.273	2.669329653504011e-24
12116	1.56694e-12	Si	3	1.26772m	-34.275	2.6570651977949956e-24
12117	2.44261e-12	Ar	11	8132.47A	-34.277	2.6448570921413303e-24
12118	6.58949e-11	Fe	7	301.457A	-34.284	2.6025687518181796e-24
12119	5.86232e-11	He	1	338.850A	-34.291	2.560956555295993e-24
12120	2.15041e-12	S	1	9237.54A	-34.3	2.5084312989791822e-24
12121	2.15261e-12	S	1	9228.09A	-34.301	2.502662067085993e-24
12122	2.15617e-12	S	1	9212.86A	-34.302	2.4969061040579917e-24
12123	1.22796e-13	Cl	7	16.1768m	-34.314	2.4288584807541667e-24
12124	9.84592e-11	F	6	201.753A	-34.316	2.417698889722883e-24
12125	2.86282e-12	K	1	6938.76A	-34.316	2.417698889722883e-24
12126	6.93207e-11	S	11	286.559A	-34.323	2.3790425578736912e-24
12127	2.9995599999999998e-12	Fe	11	6622.46A	-34.327	2.3572313646006662e-24
12128	5.83568e-11	He	1	340.397A	-34.33	2.3410042980260983e-24
12129	1.49559e-10	Al	6	132.820A	-34.341	2.282454932427297e-24
12130	1.68968e-12	C	1	1.17564m	-34.341	2.282454932427297e-24
12131	2.61893e-11	S	10	758.497A	-34.342	2.2772054317548277e-24
12132	8.187020000000001e-13	Fe	2	2.42634m	-34.352	2.2253699076735753e-24
12133	1.68304e-11	K	8	1180.28A	-34.353	2.220251698914691e-24
12134	1.88247e-12	Cl	8	1.05523m	-34.355	2.2100505689836387e-24
12135	2.36593e-11	S	11	839.604A	-34.376	2.105727704425896e-24
12136	1.26556e-11	Cl	7	1569.61A	-34.378	2.09605276445272e-24
12137	7.20444e-11	Fe	7	275.725A	-34.39	2.0389295075114145e-24
12138	2.07785e-11	O	4	956.012A	-34.393	2.0248936155085758e-24
12139	5.11212e-11	Mn	12	388.576A	-34.394	2.020236489426798e-24
12140	6.79817e-11	Fe	7	292.203A	-34.403	1.9788014095507738e-24
12141	2.1445900000000003e-12	O	1	9262.58A	-34.405	1.9697096429296666e-24
12142	3.60349e-11	Ar	11	551.256A	-34.409	1.95165123637805e-24
12143	7.33214e-12	S	10	2709.23A	-34.411	1.9426842134715056e-24
12144	8.14222e-11	Fe	9	243.968A	-34.411	1.9426842134715056e-24
12145	1.49497e-12	Si	1	1.32876m	-34.414	1.929310869412551e-24
12146	3.6344e-11	Cl	7	546.568A	-34.416	1.9204464911684583e-24
12147	2.82601e-11	S	10	702.915A	-34.424	1.885394392384569e-24
12148	7.68127e-11	Ni	11	258.609A	-34.438	1.8255856404650986e-24
12149	3.69073e-12	Fe	1	5382.26A	-34.438	1.8255856404650986e-24
12150	8.39608e-12	Fe	11	2365.92A	-34.439	1.8213869100055757e-24
12151	8.07546e-11	Mg	6	245.985A	-34.443000000000005	1.8046883344430324e-24
12152	1.89968e-12	S	1	1.04568m	-34.444	1.8005376664536405e-24
12153	1.8992e-12	S	1	1.04594m	-34.444	1.8005376664536405e-24
12154	1.8999099999999997e-12	S	1	1.04554m	-34.445	1.796396544735718e-24
12155	3.90244e-13	Sc	10	5.09026m	-34.446	1.79226494733345e-24
12156	8.41908e-13	Fe	2	2.35946m	-34.45	1.7758333635295154e-24
12157	6.04737e-11	Fe	8	328.481A	-34.454	1.759552425391424e-24
12158	1.37897e-17	He	1	14.4053c	-34.461	1.7314191277541084e-24
12159	1.0285600000000001e-10	S	11	193.129A	-34.465	1.7155453817771232e-24
12160	3.74298e-11	Ar	11	530.712A	-34.467	1.7076631667333602e-24
12161	4.5269e-11	Fe	8	438.809A	-34.469	1.699817167178041e-24
12162	5.04695e-14	Fe	7	39.3593m	-34.47	1.6959076961802125e-24
12163	2.8742900000000003e-12	K	1	6911.08A	-34.471	1.6920072167161664e-24
12164	4.01871e-11	Sc	8	494.299A	-34.477	1.668792007387116e-24
12165	9.85174e-11	F	6	201.634A	-34.482	1.6496895032412886e-24
12166	7.18542e-13	O	1	2.76455m	-34.488	1.6270549147080246e-24
12167	7.18676e-13	O	1	2.76403m	-34.488	1.6270549147080246e-24
12168	7.18914e-13	O	1	2.76312m	-34.488	1.6270549147080246e-24
12169	1.69356e-12	Zn	2	1.17294m	-34.495	1.6010401057559383e-24
12170	1.30434e-11	Si	5	1522.95A	-34.496	1.5973578156951494e-24
12171	1.0869799999999999e-10	K	12	182.749A	-34.5	1.5827131512148958e-24
12172	4.54747e-12	O	1	4368.24A	-34.5	1.5827131512148958e-24
12173	1.26592e-11	Cl	7	1569.17A	-34.501999999999995	1.5754412448328308e-24
12174	1.24664e-12	Sc	10	1.59344m	-34.506	1.5609975126819789e-24
12175	4.04571e-11	F	4	491.001A	-34.509	1.550251681389633e-24
12176	2.00142e-11	B	1	992.516A	-34.510999999999996	1.5431289219135707e-24
12177	4.54746e-12	O	1	4368.26A	-34.513000000000005	1.5360388885445559e-24
12178	7.36793e-12	Mn	12	2696.07A	-34.514	1.5325060971348354e-24
12179	5.16039e-12	Mg	1	3849.41A	-34.514	1.5325060971348354e-24
12180	1.07956e-11	Zn	2	1840.04A	-34.516	1.5254648712122772e-24
12181	8.211780000000001e-13	S	2	2.41902m	-34.518	1.5184559967841416e-24
12182	4.5475199999999996e-12	O	1	4368.19A	-34.519	1.5149636449032848e-24
12183	7.48013e-11	Fe	11	265.563A	-34.521	1.5080030192273362e-24
12184	1.12922e-10	Si	10	175.913A	-34.524	1.4976219994618893e-24
12185	1.49753e-12	Fe	6	1.32648m	-34.529	1.4804788621943543e-24
12186	6.40799e-11	Ne	3	309.995A	-34.532	1.4702873173932009e-24
12187	6.25278e-12	Zn	2	3176.90A	-34.533	1.466905750400671e-24
12188	1.12917e-10	Si	10	175.921A	-34.544000000000004	1.4302179061486928e-24
12189	4.3208e-11	Fe	6	459.740A	-34.546	1.4236466517735817e-24
12190	2.14635e-11	P	10	925.499A	-34.555	1.3944476381728477e-24
12191	1.08106e-11	Cr	5	1837.50A	-34.556	1.3912404976022663e-24
12192	2.6576e-12	Cl	8	7474.58A	-34.567	1.3564450687349818e-24
12193	1.79415e-11	B	2	1107.18A	-34.569	1.3502127697585579e-24
12194	2.6228199999999998e-14	Fe	7	75.7369m	-34.571	1.3440091055948928e-24
12195	7.390010000000001e-13	Al	1	2.68801m	-34.571	1.3440091055948928e-24
12196	5.03242e-12	O	1	3947.29A	-34.585	1.3013742555610131e-24
12197	5.03205e-12	O	1	3947.59A	-34.586999999999996	1.2953949839872568e-24
12198	8.38339e-11	Fe	9	236.950A	-34.586999999999996	1.2953949839872568e-24
12199	5.03219e-12	O	1	3947.48A	-34.586999999999996	1.2953949839872568e-24
12200	5.58628e-12	S	10	3555.94A	-34.588	1.2924156581994873e-24
12201	2.91821e-11	Cl	6	680.707A	-34.591	1.2835187313884147e-24
12202	3.15654e-11	Ca	7	629.311A	-34.598	1.2629966861386477e-24
12203	1.0757700000000002e-12	Na	1	1.84653m	-34.602	1.2514174629198831e-24
12204	6.86703e-13	O	1	2.89273m	-34.607	1.2370926056771781e-24
12205	6.86755e-13	O	1	2.89251m	-34.609	1.2314086814565727e-24
12206	6.86687e-13	O	1	2.89280m	-34.611999999999995	1.2229317237194033e-24
12207	5.344340000000001e-13	Si	2	3.71691m	-34.632	1.1678907293624369e-24
12208	4.94426e-12	Ca	7	4017.68A	-34.634	1.162524758881989e-24
12209	9.6613e-11	Si	10	205.609A	-34.641999999999996	1.1413062907422079e-24
12210	6.45245e-11	Ni	11	307.859A	-34.648	1.1256469813808706e-24
12211	1.6834900000000001e-12	Zn	2	1.17995m	-34.652	1.1153269878242865e-24
12212	3.3856900000000003e-12	Fe	1	5867.18A	-34.655	1.1076491308452781e-24
12213	8.441860000000001e-19	Cl	1	235.309c	-34.663000000000004	1.0874322557952186e-24
12214	2.41548e-12	Si	3	8223.80A	-34.67	1.0700454164653823e-24
12215	1.01421e-11	O	4	1958.61A	-34.673	1.0626792756310324e-24
12216	6.60589e-11	Fe	8	300.708A	-34.695	1.010188013534048e-24
12217	6.91187e-12	Fe	11	2873.96A	-34.707	9.826575856580114e-25
12218	7.55022e-11	Fe	9	263.098A	-34.707	9.826575856580114e-25
12219	3.01218e-11	Ca	9	659.471A	-34.716	9.625032642379119e-25
12220	4.31565e-12	Li	1	4602.89A	-34.717	9.602895681595859e-25
12221	2.49685e-11	Ca	7	795.579A	-34.719	9.55877438372205e-25
12222	1.05053e-11	Zn	2	1890.90A	-34.739000000000004	9.128558667906111e-25
12223	2.30557e-11	Cl	8	861.586A	-34.745	9.00331014753691e-25
12224	6.79311e-12	Zn	2	2924.21A	-34.747	8.961943694954166e-25
12225	9.53752e-14	Fe	8	20.8277m	-34.751	8.879780101290955e-25
12226	4.97645e-11	Fe	9	399.169A	-34.758	8.737802236386924e-25
12227	3.87357e-11	K	8	512.820A	-34.766999999999996	8.558589785022859e-25
12228	5.00564e-12	Ca	7	3968.41A	-34.775	8.402377916597991e-25
12229	8.30043e-11	Fe	11	239.318A	-34.785	8.211116444636732e-25
12230	4.3157099999999996e-12	Li	1	4602.82A	-34.796	8.005753447611595e-25
12231	9.12178e-12	Mg	3	2177.70A	-34.799	7.950642228524292e-25
12232	1.81376e-11	Mg	6	1095.21A	-34.804	7.859631979517783e-25
12233	8.23724e-11	Fe	11	241.154A	-34.804	7.859631979517783e-25
12234	8.170939999999999e-12	Cl	6	2431.11A	-34.81	7.751793786009407e-25
12235	5.70265e-15	C	3	348.337m	-34.812	7.71617752878575e-25
12236	2.4281e-12	Fe	7	8181.06A	-34.814	7.680724913399411e-25
12237	6.39214e-11	Fe	9	310.764A	-34.814	7.680724913399411e-25
12238	8.18008e-12	Cl	6	2428.39A	-34.828	7.4370758536786995e-25
12239	9.596540000000001e-19	Mn	1	206.996c	-34.846	7.135135270651348e-25
12240	5.86232e-11	Fe	9	338.850A	-34.849000000000004	7.0860173449379785e-25
12241	1.3394700000000001e-12	Zn	2	1.48301m	-34.849000000000004	7.0860173449379785e-25
12242	2.71012e-11	Ca	7	732.974A	-34.85	7.069719957292379e-25
12243	7.90224e-13	Si	10	2.51378m	-34.851	7.053460052598224e-25
12244	1.29173e-11	B	2	1537.82A	-34.854	7.004904375131258e-25
12245	2.01445e-11	B	1	986.096A	-34.855	6.988793542139377e-25
12246	2.26382e-11	P	4	877.474A	-34.855	6.988793542139377e-25
12247	2.1292599999999998e-12	Cl	8	9329.28A	-34.857	6.9566829525968625e-25
12248	8.02743e-13	Ni	11	2.47457m	-34.859	6.924719897811895e-25
12249	6.21204e-11	Mg	6	319.773A	-34.861999999999995	6.877050461336872e-25
12250	2.69167e-11	S	10	737.998A	-34.872	6.720509681209641e-25
12251	1.20826e-11	Cr	5	1644.05A	-34.875	6.674246017977546e-25
12252	8.5277e-11	Fe	9	232.940A	-34.876	6.658895678103656e-25
12253	2.41449e-12	Si	3	8227.19A	-34.882	6.567532204271961e-25
12254	8.0496e-12	Mg	3	2467.76A	-34.885	6.522321630583793e-25
12255	1.19577e-13	Mg	3	16.6123m	-34.897	6.3445702587308255e-25
12256	1.11264e-12	C	1	1.78534m	-34.900999999999996	6.286402888967106e-25
12257	1.22981e-11	S	11	1615.25A	-34.911	6.143306889022723e-25
12258	2.46686e-12	Si	3	8052.54A	-34.911	6.143306889022723e-25
12259	7.7204e-11	Fe	7	257.298A	-34.923	5.975884721106751e-25
12260	6.26284e-12	Zn	2	3171.80A	-34.93	5.880336932317346e-25
12261	4.0813e-12	Cl	8	4867.19A	-34.933	5.839856977606677e-25
12262	3.09374e-14	O	5	64.2086m	-34.941	5.733267575296224e-25
12263	1.68838e-12	Fe	7	1.17654m	-34.941	5.733267575296224e-25
12264	1.3630699999999998e-17	He	1	14.5733c	-34.942	5.720081425784848e-25
12265	5.67424e-11	Al	6	350.081A	-34.949	5.6286236488302985e-25
12266	2.1438400000000003e-12	O	1	9265.83A	-34.972	5.33829059152268e-25
12267	4.8513e-18	B	1	40.9467c	-34.973	5.3260128638655425e-25
12268	4.57529e-11	S	10	434.168A	-34.976	5.289348849201207e-25
12269	9.402060000000001e-12	Mg	3	2112.78A	-34.979	5.252937227838515e-25
12270	1.8030000000000001e-10	S	10	110.175A	-34.979	5.252937227838515e-25
12271	2.95259e-11	Si	9	672.780A	-34.981	5.228802173597941e-25
12272	2.96543e-12	Al	1	6698.67A	-34.982	5.216776262314199e-25
12273	2.96661e-12	Al	1	6696.02A	-34.983000000000004	5.2047780098588e-25
12274	4.25887e-11	Na	4	466.425A	-34.989000000000004	5.133365778388169e-25
12275	1.09693e-11	Zn	2	1810.92A	-34.989000000000004	5.133365778388169e-25
12276	1.45467e-11	Ni	12	1365.56A	-34.993	5.086302798046352e-25
12277	1.5315e-12	C	1	1.29706m	-34.999	5.01651610742174e-25
12278	2.00295e-11	Ca	7	991.759A	-35.0	5.004978440541563e-25
12279	2.50299e-11	Ca	7	793.629A	-35.012	4.868578883100365e-25
12280	5.78942e-11	Sc	10	343.117A	-35.015	4.8350638218102365e-25
12281	7.44017e-11	K	8	266.989A	-35.019	4.790735690244919e-25
12282	4.37468e-11	Ne	6	454.078A	-35.02	4.7797173039142875e-25
12283	7.0026899999999995e-12	V	10	2836.69A	-35.024	4.735896592275032e-25
12284	1.10343e-13	Ne	9	18.0024m	-35.025999999999996	4.714137123967254e-25
12285	1.03251e-11	Mg	3	1923.89A	-35.029	4.681685232268708e-25
12286	1.69036e-11	Na	8	1175.16A	-35.036	4.606830262230323e-25
12287	3.47619e-12	Fe	9	5714.43A	-35.037	4.596234846646888e-25
12288	2.49239e-12	Si	3	7970.03A	-35.054	4.419795862870477e-25
12289	8.87046e-11	Fe	11	223.939A	-35.055	4.409630614468555e-25
12290	1.6831099999999999e-18	K	1	118.022c	-35.059	4.3692028779925905e-25
12291	3.4821199999999994e-10	Ar	11	57.0470A	-35.061	4.349128214261683e-25
12292	1.9166099999999998e-13	Ne	9	10.3644m	-35.069	4.269747678281559e-25
12293	3.00781e-12	Ni	1	6604.29A	-35.07	4.259927531127733e-25
12294	4.45897e-11	Mn	12	445.494A	-35.078	4.182175091098827e-25
12295	1.27426e-11	Fe	11	1558.90A	-35.084	4.12479349766861e-25
12296	9.21244e-12	Fe	11	2156.27A	-35.088	4.0869771635760503e-25
12297	1.28616e-11	Fe	7	1544.48A	-35.089	4.0775773769411653e-25
12298	7.74842e-12	Si	1	2563.68A	-35.091	4.058842610677243e-25
12299	1.25507e-11	Si	5	1582.74A	-35.103	3.948227881283933e-25
12300	5.425609999999999e-13	K	1	3.66124m	-35.125	3.7532043503959037e-25
12301	1.27212e-10	Si	10	156.153A	-35.126999999999995	3.735959942811441e-25
12302	5.67305e-13	Na	2	3.50155m	-35.129	3.7187947660827883e-25
12303	2.2490599999999997e-12	Ni	1	8832.35A	-35.134	3.6762260744051456e-25
12304	4.86105e-11	Fe	9	408.646A	-35.158	3.47858172518403e-25
12305	3.82212e-11	Fe	6	519.723A	-35.164	3.4308537946406326e-25
12306	1.13171e-10	Na	4	175.526A	-35.164	3.4308537946406326e-25
12307	5.18343e-12	Mg	1	3832.30A	-35.166	3.4150904533263656e-25
12308	5.20695e-12	Fe	8	3814.99A	-35.171	3.375998236169127e-25
12309	2.54133e-12	Mg	1	7816.55A	-35.171	3.375998236169127e-25
12310	1.36776e-12	Na	2	1.45233m	-35.176	3.3373535039213373e-25
12311	1.20201e-11	Cr	5	1652.60A	-35.177	3.329677803860758e-25
12312	5.0698300000000004e-12	B	2	3918.17A	-35.178000000000004	3.3220197574203814e-25
12313	2.67658e-11	Cl	8	742.159A	-35.189	3.238934839777332e-25
12314	7.77728e-12	Mn	12	2554.16A	-35.19	3.2314854963629527e-25
12315	4.38755e-11	Ne	6	452.746A	-35.2	3.157927906024703e-25
12316	8.228519999999999e-12	Zn	2	2414.10A	-35.2	3.157927906024703e-25
12317	4.51725e-11	Ca	9	439.747A	-35.208	3.1002892259451905e-25
12318	5.08234e-11	S	6	390.853A	-35.21	3.086044690862397e-25
12319	8.4123e-11	Fe	9	236.136A	-35.215	3.0507190294016217e-25
12320	1.06246e-12	Li	1	1.86967m	-35.215	3.0507190294016217e-25
12321	1.70713e-11	Cl	6	1163.62A	-35.216	3.0437025703386918e-25
12322	6.10686e-11	Al	8	325.281A	-35.218	3.029718027321884e-25
12323	8.184520000000001e-13	Si	4	2.42708m	-35.231	2.9403715434592433e-25
12324	1.2283e-12	Mn	1	1.61723m	-35.234	2.920130168129605e-25
12325	2.47948e-11	S	10	801.155A	-35.234	2.920130168129605e-25
12326	1.8052900000000004e-10	S	10	110.035A	-35.243	2.860238255772766e-25
12327	1.06247e-12	Li	1	1.86966m	-35.245	2.8470966547123244e-25
12328	5.78022e-11	Cl	7	343.663A	-35.249	2.8209943156862727e-25
12329	3.6171e-12	Ca	7	5491.82A	-35.249	2.8209943156862727e-25
12330	1.02586e-12	Zn	2	1.93637m	-35.251	2.80803302415201e-25
12331	2.00566e-11	Ca	7	990.420A	-35.256	2.7758897359243355e-25
12332	5.31421e-11	Ca	9	373.799A	-35.258	2.7631356811095677e-25
12333	7.34728e-11	Fe	9	270.365A	-35.26	2.7504402258537943e-25
12334	4.53666e-11	K	8	437.865A	-35.263000000000005	2.7315063285178557e-25
12335	3.07413e-11	K	4	646.181A	-35.265	2.718956196936682e-25
12336	9.770809999999999e-13	Zn	2	2.03304m	-35.266	2.7127027712144697e-25
12337	7.37181e-11	P	10	269.465A	-35.27	2.6878325627184027e-25
12338	8.79076e-12	Cl	6	2259.70A	-35.284	2.6025687518181797e-25
12339	2.02316e-11	B	1	981.855A	-35.298	2.520009691783005e-25
12340	8.07268e-11	Fe	9	246.070A	-35.299	2.514213830325371e-25
12341	2.00257e-11	Ca	7	991.949A	-35.309	2.4569833364358407e-25
12342	8.94143e-13	Fe	11	2.22162m	-35.32	2.3955332930692215e-25
12343	5.143270000000001e-13	Al	1	3.86222m	-35.332	2.3302483602983737e-25
12344	5.13154e-13	Al	1	3.87105m	-35.332	2.3302483602983737e-25
12345	1.11242e-12	C	1	1.78570m	-35.332	2.3302483602983737e-25
12346	5.01812e-12	Ca	7	3958.55A	-35.334	2.319541841615501e-25
12347	3.9313e-10	Ar	11	50.5290A	-35.343	2.2719680045988316e-25
12348	7.34444e-11	Fe	7	270.469A	-35.356	2.204967593726022e-25
12349	7.52275e-11	Ni	11	264.058A	-35.357	2.1998963089871257e-25
12350	7.29224e-15	O	5	272.405m	-35.366	2.154776403590449e-25
12351	7.838670000000001e-13	Cl	8	2.53416m	-35.372	2.1252117629834566e-25
12352	1.02614e-11	Al	3	1935.84A	-35.38	2.08642227679087e-25
12353	1.18616e-12	Na	2	1.67469m	-35.38	2.08642227679087e-25
12354	1.59459e-11	Si	5	1245.74A	-35.381	2.0816236387150594e-25
12355	3.00952e-11	Ca	9	660.054A	-35.383	2.072059446863956e-25
12356	2.95476e-11	Si	9	672.287A	-35.385	2.0625391984828125e-25
12357	9.52327e-12	Mg	3	2085.89A	-35.388000000000005	2.0483407785104966e-25
12358	6.24031e-11	P	10	318.325A	-35.389	2.0436297254502722e-25
12359	1.0045e-11	Mg	3	1977.55A	-35.389	2.0436297254502722e-25
12360	1.98699e-15	N	6	999.727m	-35.393	2.024893615508576e-25
12361	1.69349e-12	C	1	1.17299m	-35.397	2.0063292792553204e-25
12362	1.02508e-11	Mg	3	1937.84A	-35.400999999999996	1.9879351418598638e-25
12363	4.85255e-12	Ni	1	4093.62A	-35.403	1.9788014095507736e-25
12364	1.02608e-11	Al	3	1935.95A	-35.41	1.9471625630937562e-25
12365	4.66179e-11	Cl	6	426.112A	-35.416	1.9204464911684585e-25
12366	2.0516299999999997e-10	Mg	9	96.8228A	-35.422	1.8940969774918892e-25
12367	4.35733e-13	O	1	4.55886m	-35.422	1.8940969774918892e-25
12368	5.46288e-13	K	1	3.63626m	-35.423	1.8897406753297423e-25
12369	5.36487e-16	C	5	3702.69m	-35.425	1.8810581056127787e-25
12370	1.4159e-11	Fe	11	1402.96A	-35.431	1.8552490208461897e-25
12371	1.4478799999999999e-12	Na	2	1.37197m	-35.431999999999995	1.850982066504983e-25
12372	3.3332e-11	Sc	10	595.958A	-35.431999999999995	1.850982066504983e-25
12373	5.71954e-11	S	11	347.308A	-35.433	1.8467249258864027e-25
12374	3.59914e-11	Ca	7	551.922A	-35.437	1.829794049997986e-25
12375	1.31006e-12	K	1	1.51631m	-35.438	1.8255856404650987e-25
12376	2.33802e-11	Si	8	849.626A	-35.439	1.8213869100055757e-25
12377	5.69143e-12	B	1	3490.24A	-35.442	1.8088485707103517e-25
12378	9.46402e-13	Cl	8	2.09894m	-35.444	1.8005376664536406e-25
12379	4.63841e-12	Si	3	4282.60A	-35.446999999999996	1.7881428523415176e-25
12380	2.12865e-10	Cl	10	93.3193A	-35.448	1.784030237904955e-25
12381	7.85407e-12	Mg	3	2529.19A	-35.46	1.7354104610562017e-25
12382	3.04605e-15	O	7	652.138m	-35.465	1.715545381777123e-25
12383	2.02923e-11	B	1	978.914A	-35.469	1.699817167178041e-25
12384	6.36604e-11	Ni	11	312.038A	-35.471	1.6920072167161665e-25
12385	2.56437e-12	Mg	1	7746.33A	-35.472	1.6881157081059216e-25
12386	5.18741e-12	Mg	1	3829.36A	-35.478	1.664953892276674e-25
12387	4.14379e-11	Ar	7	479.379A	-35.478	1.664953892276674e-25
12388	1.24075e-12	Mn	1	1.60100m	-35.486999999999995	1.6308056636522611e-25
12389	1.09286e-10	K	12	181.766A	-35.489000000000004	1.6233127922469775e-25
12390	1.22464e-13	S	2	16.2207m	-35.496	1.5973578156951494e-25
12391	4.31565e-12	Li	1	4602.89A	-35.496	1.5973578156951494e-25
12392	4.39638e-11	Ne	6	451.837A	-35.507	1.557407318029666e-25
12393	5.10745e-11	S	6	388.931A	-35.513000000000005	1.5360388885445559e-25
12394	9.46005e-15	C	3	209.983m	-35.515	1.5289814309198856e-25
12395	2.76128e-13	Mg	1	7.19392m	-35.516999999999996	1.5219563993675603e-25
12396	1.6988699999999998e-13	Fe	7	11.6927m	-35.519	1.5149636449032845e-25
12397	4.35649e-13	O	1	4.55974m	-35.531	1.4736766797027006e-25
12398	7.37431e-13	Zn	2	2.69374m	-35.542	1.4368194920558885e-25
12399	8.1771e-12	Cl	6	2429.28A	-35.546	1.4236466517735817e-25
12400	4.3565100000000004e-13	O	1	4.55972m	-35.55	1.4105945808169018e-25
12401	4.17622e-11	Ar	7	475.656A	-35.552	1.4041134874318426e-25
12402	1.7541099999999999e-12	Fe	7	1.13245m	-35.553000000000004	1.4008841160248419e-25
12403	9.66413e-12	Mg	3	2055.48A	-35.556	1.3912404976022662e-25
12404	1.15103e-10	K	12	172.580A	-35.556999999999995	1.3880407332503093e-25
12405	1.82738e-10	S	10	108.704A	-35.563	1.36899610042526e-25
12406	1.51105e-18	Li	1	131.461c	-35.576	1.328624360582928e-25
12407	1.97539e-12	Fe	1	1.00560m	-35.577	1.3255686093497936e-25
12408	1.8250900000000002e-10	S	10	108.841A	-35.586999999999996	1.2953949839872568e-25
12409	2.50424e-11	Ca	7	793.234A	-35.586999999999996	1.2953949839872568e-25
12410	1.51029e-12	Si	1	1.31527m	-35.591	1.2835187313884147e-25
12411	1.18041e-10	S	9	168.284A	-35.592	1.280566720223671e-25
12412	2.46285e-18	Cr	1	80.6564c	-35.598	1.2629966861386478e-25
12413	1.73529e-10	S	10	114.473A	-35.611	1.2257508724955862e-25
12414	9.30834e-12	Mg	3	2134.05A	-35.613	1.2201190588054604e-25
12415	4.80636e-12	Fe	11	4132.95A	-35.62	1.2006107042154008e-25
12416	7.74924e-13	Mg	9	2.56341m	-35.626999999999995	1.1814142666436557e-25
12417	4.38588e-12	Al	3	4529.19A	-35.63	1.173281468037243e-25
12418	8.80579e-18	Sc	1	22.5584c	-35.634	1.1625247588819892e-25
12419	1.15869e-11	V	10	1714.38A	-35.635999999999996	1.157183442796422e-25
12420	1.7457700000000001e-12	S	10	1.13786m	-35.639	1.1492174480080952e-25
12421	2.08775e-11	Ar	11	951.475A	-35.644	1.1360624646621642e-25
12422	2.09528e-12	Fe	8	9480.58A	-35.658	1.100024127861944e-25
12423	4.71269e-11	Ca	7	421.510A	-35.67	1.0700454164653823e-25
12424	1.28288e-11	Mn	6	1548.43A	-35.671	1.0675843803005484e-25
12425	1.94182e-12	Fe	1	1.02298m	-35.674	1.0602351811199916e-25
12426	4.11782e-11	K	3	482.402A	-35.68	1.0456882090831381e-25
12427	2.31286e-12	Ni	11	8588.71A	-35.681	1.043283192940744e-25
12428	6.8512600000000004e-12	Ni	12	2899.39A	-35.681999999999995	1.0408837081819828e-25
12429	2.0484900000000001e-10	S	9	96.9710A	-35.686	1.0313408289851384e-25
12430	4.95698e-11	Mn	12	400.737A	-35.687	1.0289688109012832e-25
12431	3.60962e-11	K	3	550.320A	-35.688	1.0266022483076157e-25
12432	1.23698e-11	Fe	11	1605.89A	-35.69	1.0218854394306691e-25
12433	3.04188e-18	Ti	1	65.3033c	-35.693000000000005	1.0148508295462587e-25
12434	2.4658599999999998e-12	Si	3	8055.78A	-35.702	9.940362242242865e-26
12435	1.47891e-11	Ni	12	1343.19A	-35.702	9.940362242242865e-26
12436	2.7517900000000003e-12	Ni	1	7218.74A	-35.705999999999996	9.84922845342018e-26
12437	4.40203e-12	Al	3	4512.57A	-35.707	9.826575856580112e-26
12438	5.72499e-11	S	11	346.978A	-35.711999999999996	9.714091972903531e-26
12439	3.85702e-13	Na	2	5.15021m	-35.714	9.669459774479104e-26
12440	1.54532e-11	Si	5	1285.46A	-35.715	9.647220634127307e-26
12441	4.6379799999999997e-10	Ar	11	42.8300A	-35.715	9.647220634127307e-26
12442	1.19608e-10	Ni	9	166.080A	-35.717	9.602895681595859e-26
12443	1.98699e-15	N	6	999.727m	-35.717	9.602895681595859e-26
12444	6.80102e-11	Fe	8	292.081A	-35.718	9.580809634409405e-26
12445	3.62094e-12	Ca	7	5486.00A	-35.719	9.558774383722048e-26
12446	2.60494e-13	Fe	8	7.62570m	-35.72	9.536789812704925e-26
12447	4.64331e-11	Ti	11	427.808A	-35.734	9.234262395459984e-26
12448	2.5636000000000004e-18	Ti	1	77.4866c	-35.734	9.234262395459984e-26
12449	2.0266e-12	Fe	1	9801.88A	-35.736999999999995	9.170694180261393e-26
12450	1.7168300000000002e-10	S	10	115.704A	-35.742	9.065718112049726e-26
12451	6.03157e-11	Mn	6	329.341A	-35.744	9.024064920916104e-26
12452	6.95795e-11	S	11	285.493A	-35.747	8.961943694954166e-26
12453	1.2222e-12	Mn	1	1.62530m	-35.747	8.961943694954166e-26
12454	2.7698599999999997e-12	Ni	12	7171.64A	-35.749	8.920767303956686e-26
12455	5.24994e-11	Ca	9	378.375A	-35.756	8.778134099004229e-26
12456	1.04282e-10	S	11	190.488A	-35.763000000000005	8.637781441280565e-26
12457	1.53822e-11	Si	5	1291.39A	-35.765	8.598094440549246e-26
12458	1.49064e-12	Cl	6	1.33261m	-35.768	8.538905574748265e-26
12459	8.62298e-12	Ca	7	2303.67A	-35.769	8.519266636901146e-26
12460	9.46858e-12	Mg	3	2097.93A	-35.773	8.441161530900735e-26
12461	1.78968e-12	Fe	11	1.10995m	-35.784	8.230045022926933e-26
12462	7.194400000000001e-18	Sc	1	27.6110c	-35.784	8.230045022926933e-26
12463	3.57301e-11	S	11	555.958A	-35.784	8.230045022926933e-26
12464	1.90552e-13	Fe	11	10.4247m	-35.791	8.098455703474286e-26
12465	1.06992e-10	F	6	185.663A	-35.791	8.098455703474286e-26
12466	3.91742e-10	Ar	11	50.7080A	-35.793	8.061246679419631e-26
12467	4.99176e-11	Sc	10	397.945A	-35.796	8.005753447611596e-26
12468	1.9156099999999998e-18	Cr	1	103.698c	-35.801	7.914112345696852e-26
12469	1.6463e-11	Si	5	1206.61A	-35.811	7.7339651550409e-26
12470	1.04463e-11	Mg	3	1901.58A	-35.815	7.663059736302108e-26
12471	2.0958000000000001e-10	F	8	94.7822A	-35.821	7.557918615081278e-26
12472	8.551689999999999e-12	Cl	6	2322.87A	-35.832	7.368892332415543e-26
12473	1.13219e-12	Li	1	1.75452m	-35.833	7.351944350352552e-26
12474	2.14992e-12	Ni	11	9239.61A	-35.834	7.33503534756652e-26
12475	1.56372e-11	Li	2	1270.33A	-35.834	7.33503534756652e-26
12476	2.84524e-11	Ne	3	698.165A	-35.835	7.318165234407841e-26
12477	4.7986e-19	Mn	1	413.964c	-35.836	7.301333921432733e-26
12478	2.95345e-11	Si	9	672.585A	-35.855	6.988793542139376e-26
12479	4.31374e-13	Mg	9	4.60493m	-35.857	6.956682952596863e-26
12480	1.34953e-12	Zn	2	1.47195m	-35.858000000000004	6.940683025799082e-26
12481	4.02166e-13	Fe	7	4.93936m	-35.871	6.736002056029623e-26
12482	3.3266300000000003e-13	O	1	5.97135m	-35.872	6.72050968120964e-26
12483	1.42223e-11	Mn	6	1396.71A	-35.874	6.689631744039422e-26
12484	1.0036e-11	Mg	3	1979.32A	-35.874	6.689631744039422e-26
12485	1.2116e-12	Mn	1	1.63952m	-35.882	6.567532204271961e-26
12486	2.0714299999999998e-12	S	10	9589.71A	-35.89	6.447661232261462e-26
12487	8.41673e-11	V	8	236.012A	-35.894	6.388548718771354e-26
12488	2.7422e-12	Ni	1	7243.98A	-35.898	6.329978152062349e-26
12489	1.13219e-12	Li	1	1.75452m	-35.913000000000004	6.115080957786138e-26
12490	3.15321e-11	Fe	9	629.976A	-35.919000000000004	6.031178901638519e-26
12491	8.93944e-13	Fe	8	2.22211m	-35.923	5.975884721106751e-26
12492	4.75548e-11	Ti	11	417.717A	-35.923	5.975884721106751e-26
12493	6.43779e-11	Ti	11	308.560A	-35.926	5.934747020044568e-26
12494	4.9681099999999995e-12	K	12	3998.40A	-35.93	5.880336932317347e-26
12495	4.71017e-11	S	11	421.735A	-35.93	5.880336932317347e-26
12496	3.97906e-11	K	12	499.225A	-35.93	5.880336932317347e-26
12497	1.82743e-12	K	12	1.08702m	-35.93	5.880336932317347e-26
12498	1.5162799999999998e-10	K	12	131.008A	-35.93	5.880336932317347e-26
12499	3.79637e-11	K	12	523.249A	-35.93	5.880336932317347e-26
12500	4.29304e-11	K	12	462.713A	-35.93	5.880336932317347e-26
12501	8.15466e-11	K	12	243.596A	-35.93	5.880336932317347e-26
12502	3.1406400000000002e-12	K	12	6324.97A	-35.93	5.880336932317347e-26
12503	2.49718e-10	K	12	79.5477A	-35.93	5.880336932317347e-26
12504	1.03056e-10	K	12	192.754A	-35.93	5.880336932317347e-26
12505	2.61764e-10	K	12	75.8868A	-35.93	5.880336932317347e-26
12506	2.18672e-11	Fe	8	908.415A	-35.93	5.880336932317347e-26
12507	2.39025e-11	Fe	8	831.063A	-35.93	5.880336932317347e-26
12508	3.31207e-11	Fe	8	599.759A	-35.93	5.880336932317347e-26
12509	7.35667e-11	Fe	8	270.020A	-35.93	5.880336932317347e-26
12510	1.75474e-12	Fe	6	1.13204m	-35.93	5.880336932317347e-26
12511	7.38581e-11	Fe	8	268.954A	-35.93	5.880336932317347e-26
12512	9.378560000000001e-14	S	11	21.1807m	-35.93	5.880336932317347e-26
12513	7.42256e-12	Fe	11	2676.23A	-35.93	5.880336932317347e-26
12514	7.35003e-12	Fe	11	2702.64A	-35.93	5.880336932317347e-26
12515	5.2445e-12	Fe	11	3787.67A	-35.93	5.880336932317347e-26
12516	4.3813e-13	Fe	11	4.53392m	-35.93	5.880336932317347e-26
12517	8.701710000000001e-12	Fe	11	2282.82A	-35.93	5.880336932317347e-26
12518	7.22762e-12	Fe	11	2748.41A	-35.93	5.880336932317347e-26
12519	1.35155e-12	Fe	11	1.46976m	-35.93	5.880336932317347e-26
12520	7.74924e-15	S	11	256.341m	-35.93	5.880336932317347e-26
12521	3.47256e-11	S	11	572.041A	-35.93	5.880336932317347e-26
12522	1.95203e-13	Fe	6	10.1763m	-35.93	5.880336932317347e-26
12523	4.71045e-11	S	11	421.710A	-35.93	5.880336932317347e-26
12524	9.97839e-13	Fe	6	1.99075m	-35.93	5.880336932317347e-26
12525	3.47284e-11	S	11	571.995A	-35.93	5.880336932317347e-26
12526	3.32403e-11	Fe	8	597.601A	-35.93	5.880336932317347e-26
12527	5.08436e-11	P	5	390.697A	-35.93	5.880336932317347e-26
12528	7.31396e-11	Fe	8	271.596A	-35.93	5.880336932317347e-26
12529	6.10226e-11	P	11	325.526A	-35.93	5.880336932317347e-26
12530	2.8016500000000002e-14	S	10	70.9028m	-35.93	5.880336932317347e-26
12531	3.35361e-11	S	11	592.330A	-35.93	5.880336932317347e-26
12532	7.8911e-11	S	11	251.732A	-35.93	5.880336932317347e-26
12533	2.21013e-12	S	10	8987.93A	-35.93	5.880336932317347e-26
12534	6.95537e-11	S	11	285.599A	-35.93	5.880336932317347e-26
12535	8.03633e-11	S	11	247.183A	-35.93	5.880336932317347e-26
12536	5.65123e-11	S	11	351.507A	-35.93	5.880336932317347e-26
12537	4.41282e-11	S	11	450.153A	-35.93	5.880336932317347e-26
12538	6.94857e-11	S	11	285.878A	-35.93	5.880336932317347e-26
12539	1.7131999999999998e-10	S	10	115.950A	-35.93	5.880336932317347e-26
12540	5.58541e-13	P	8	3.55649m	-35.93	5.880336932317347e-26
12541	8.44276e-11	P	10	235.284A	-35.93	5.880336932317347e-26
12542	1.07212e-10	P	8	185.282A	-35.93	5.880336932317347e-26
12543	3.49477e-11	P	11	568.406A	-35.93	5.880336932317347e-26
12544	7.41582e-11	P	11	267.866A	-35.93	5.880336932317347e-26
12545	3.5102199999999996e-12	Fe	11	5659.03A	-35.93	5.880336932317347e-26
12546	4.80831e-11	P	11	413.128A	-35.93	5.880336932317347e-26
12547	5.10007e-11	P	5	389.494A	-35.93	5.880336932317347e-26
12548	5.72082e-11	P	5	347.231A	-35.93	5.880336932317347e-26
12549	5.08427e-11	P	5	390.704A	-35.93	5.880336932317347e-26
12550	1.48488e-10	K	12	133.778A	-35.93	5.880336932317347e-26
12551	5.70503e-11	P	5	348.192A	-35.93	5.880336932317347e-26
12552	2.94779e-11	P	5	673.877A	-35.93	5.880336932317347e-26
12553	2.94765e-11	P	5	673.909A	-35.93	5.880336932317347e-26
12554	2.94766e-11	P	5	673.905A	-35.93	5.880336932317347e-26
12555	1.8627999999999998e-10	P	8	106.638A	-35.93	5.880336932317347e-26
12556	7.14017e-11	P	8	278.207A	-35.93	5.880336932317347e-26
12557	1.5731e-12	P	8	1.26276m	-35.93	5.880336932317347e-26
12558	1.71871e-11	Na	8	1155.78A	-35.93	5.880336932317347e-26
12559	4.6587e-11	Na	8	426.395A	-35.93	5.880336932317347e-26
12560	1.23296e-11	S	11	1611.11A	-35.93	5.880336932317347e-26
12561	4.99747e-11	Na	7	397.490A	-35.93	5.880336932317347e-26
12562	1.23269e-11	S	11	1611.48A	-35.93	5.880336932317347e-26
12563	2.46698e-14	Ni	1	80.5212m	-35.93	5.880336932317347e-26
12564	4.51728e-11	Ti	9	439.744A	-35.93	5.880336932317347e-26
12565	3.58971e-11	Ni	11	553.373A	-35.93	5.880336932317347e-26
12566	1.41699e-11	Si	10	1401.88A	-35.93	5.880336932317347e-26
12567	4.02964e-12	Ni	11	4929.59A	-35.93	5.880336932317347e-26
12568	7.78388e-11	Ni	11	255.200A	-35.93	5.880336932317347e-26
12569	4.75689e-12	Ni	11	4175.93A	-35.93	5.880336932317347e-26
12570	5.62923e-14	Ni	1	35.2880m	-35.93	5.880336932317347e-26
12571	4.03479e-11	Na	8	492.330A	-35.93	5.880336932317347e-26
12572	2.39927e-13	Ni	1	8.27936m	-35.93	5.880336932317347e-26
12573	8.26215e-12	Ni	11	2404.27A	-35.93	5.880336932317347e-26
12574	8.73768e-12	Mg	3	2273.43A	-35.93	5.880336932317347e-26
12575	6.06935e-12	Ti	9	3272.91A	-35.93	5.880336932317347e-26
12576	6.02364e-12	Ti	9	3297.75A	-35.93	5.880336932317347e-26
12577	6.90278e-13	Mg	9	2.87775m	-35.93	5.880336932317347e-26
12578	7.27842e-11	Ni	11	272.923A	-35.93	5.880336932317347e-26
12579	7.30833e-11	Ni	11	271.806A	-35.93	5.880336932317347e-26
12580	7.1936e-11	Ni	11	276.141A	-35.93	5.880336932317347e-26
12581	5.76225e-15	Si	10	344.734m	-35.93	5.880336932317347e-26
12582	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	5.880336932317347e-26
12583	6.59866e-11	Ni	11	301.038A	-35.93	5.880336932317347e-26
12584	6.53191e-11	Ni	11	304.114A	-35.93	5.880336932317347e-26
12585	2.48618e-12	Ni	1	7989.94A	-35.93	5.880336932317347e-26
12586	2.50507e-12	Ni	1	7929.69A	-35.93	5.880336932317347e-26
12587	1.05211e-14	Ne	3	188.806m	-35.93	5.880336932317347e-26
12588	6.18033e-15	Ne	3	321.414m	-35.93	5.880336932317347e-26
12589	2.86666e-12	Ne	1	6929.47A	-35.93	5.880336932317347e-26
12590	2.82806e-12	Ne	1	7024.05A	-35.93	5.880336932317347e-26
12591	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	5.880336932317347e-26
12592	2.74175e-12	Ne	1	7245.17A	-35.93	5.880336932317347e-26
12593	2.45773e-12	Ne	1	8082.46A	-35.93	5.880336932317347e-26
12594	6.90407e-11	Ne	3	287.721A	-35.93	5.880336932317347e-26
12595	2.5890399999999997e-13	Mg	9	7.67252m	-35.93	5.880336932317347e-26
12596	2.63365e-10	Mg	9	75.4256A	-35.93	5.880336932317347e-26
12597	2.892e-10	Mg	9	68.6876A	-35.93	5.880336932317347e-26
12598	5.15881e-11	Na	7	385.059A	-35.93	5.880336932317347e-26
12599	3.47828e-11	S	11	571.100A	-35.93	5.880336932317347e-26
12600	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	5.880336932317347e-26
12601	2.36863e-10	Mg	9	83.8646A	-35.93	5.880336932317347e-26
12602	5.09269e-12	Mg	9	3900.58A	-35.93	5.880336932317347e-26
12603	1.29218e-11	Mg	9	1537.28A	-35.93	5.880336932317347e-26
12604	5.23612e-11	Mn	10	379.374A	-35.93	5.880336932317347e-26
12605	3.09175e-13	Na	4	6.42499m	-35.93	5.880336932317347e-26
12606	1.23841e-11	S	11	1604.03A	-35.93	5.880336932317347e-26
12607	1.0928399999999999e-13	Na	4	18.1769m	-35.93	5.880336932317347e-26
12608	3.35905e-11	S	11	591.371A	-35.93	5.880336932317347e-26
12609	4.97619e-11	Na	7	399.190A	-35.93	5.880336932317347e-26
12610	3.21603e-11	Na	7	617.670A	-35.93	5.880336932317347e-26
12611	4.11166e-11	Na	7	483.125A	-35.93	5.880336932317347e-26
12612	4.10995e-11	Na	7	483.326A	-35.93	5.880336932317347e-26
12613	3.98986e-11	Na	8	497.873A	-35.93	5.880336932317347e-26
12614	5.81208e-11	Mg	8	341.779A	-35.93	5.880336932317347e-26
12615	2.444e-10	Mg	9	81.2784A	-35.93	5.880336932317347e-26
12616	4.71589e-11	S	11	421.224A	-35.93	5.880336932317347e-26
12617	4.97343e-13	Mg	5	3.99412m	-35.93	5.880336932317347e-26
12618	7.79793e-12	Mg	9	2547.40A	-35.93	5.880336932317347e-26
12619	1.7565e-13	Mg	5	11.3091m	-35.93	5.880336932317347e-26
12620	1.54647e-12	Mg	5	1.28450m	-35.93	5.880336932317347e-26
12621	1.44162e-11	Mg	5	1377.92A	-35.93	5.880336932317347e-26
12622	1.13339e-10	Mg	6	175.266A	-35.93	5.880336932317347e-26
12623	1.22331e-11	S	11	1623.83A	-35.93	5.880336932317347e-26
12624	8.941429999999999e-15	Mg	6	222.162m	-35.93	5.880336932317347e-26
12625	5.16815e-13	Mg	6	3.84363m	-35.93	5.880336932317347e-26
12626	5.58008e-11	Mg	8	355.989A	-35.93	5.880336932317347e-26
12627	4.63961e-11	Mg	8	428.149A	-35.93	5.880336932317347e-26
12628	4.63785e-11	Mg	8	428.312A	-35.93	5.880336932317347e-26
12629	2.62173e-11	S	10	757.686A	-35.93	5.880336932317347e-26
12630	3.58654e-11	Ne	6	553.861A	-35.93	5.880336932317347e-26
12631	4.58264e-11	S	11	433.472A	-35.93	5.880336932317347e-26
12632	4.96127e-11	V	10	400.391A	-35.93	5.880336932317347e-26
12633	6.40477e-12	V	10	3101.51A	-35.93	5.880336932317347e-26
12634	6.53015e-12	V	10	3041.96A	-35.93	5.880336932317347e-26
12635	6.54764e-12	V	10	3033.83A	-35.93	5.880336932317347e-26
12636	6.609839999999999e-12	V	10	3005.29A	-35.93	5.880336932317347e-26
12637	6.62732e-12	V	10	2997.36A	-35.93	5.880336932317347e-26
12638	4.86512e-11	V	10	408.303A	-35.93	5.880336932317347e-26
12639	1.4048e-13	Ti	9	14.1404m	-35.93	5.880336932317347e-26
12640	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	5.880336932317347e-26
12641	1.57171e-13	Ti	9	12.6388m	-35.93	5.880336932317347e-26
12642	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	5.880336932317347e-26
12643	6.00695e-12	Ti	9	3306.91A	-35.93	5.880336932317347e-26
12644	4.59121e-11	V	9	432.663A	-35.93	5.880336932317347e-26
12645	7.86211e-13	Zn	2	2.52661m	-35.93	5.880336932317347e-26
12646	4.0947e-11	V	9	485.126A	-35.93	5.880336932317347e-26
12647	2.22543e-13	V	10	8.92614m	-35.93	5.880336932317347e-26
12648	2.0505700000000002e-13	V	10	9.68728m	-35.93	5.880336932317347e-26
12649	8.68689e-11	V	8	228.672A	-35.93	5.880336932317347e-26
12650	4.98852e-11	V	8	398.203A	-35.93	5.880336932317347e-26
12651	4.64101e-13	Zn	2	4.28020m	-35.93	5.880336932317347e-26
12652	4.1532e-13	Zn	2	4.78293m	-35.93	5.880336932317347e-26
12653	2.023e-11	Ar	7	981.932A	-35.93	5.880336932317347e-26
12654	3.47749e-11	S	11	571.231A	-35.93	5.880336932317347e-26
12655	3.48609e-11	S	11	569.821A	-35.93	5.880336932317347e-26
12656	4.048769999999999e-10	Ar	11	49.0630A	-35.93	5.880336932317347e-26
12657	2.47863e-10	Ar	11	80.1430A	-35.93	5.880336932317347e-26
12658	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	5.880336932317347e-26
12659	7.49411e-12	Ar	11	2650.68A	-35.93	5.880336932317347e-26
12660	2.06259e-11	Ar	11	963.085A	-35.93	5.880336932317347e-26
12661	2.11292e-11	Ar	11	940.141A	-35.93	5.880336932317347e-26
12662	1.3134e-11	Ar	11	1512.45A	-35.93	5.880336932317347e-26
12663	1.33857e-11	Ar	11	1484.01A	-35.93	5.880336932317347e-26
12664	2.82977e-12	Zn	2	7019.82A	-35.93	5.880336932317347e-26
12665	4.87805e-14	Zn	2	40.7221m	-35.93	5.880336932317347e-26
12666	1.95113e-12	Zn	2	1.01810m	-35.93	5.880336932317347e-26
12667	3.96415e-11	Ar	7	501.102A	-35.93	5.880336932317347e-26
12668	4.02337e-11	Ca	8	493.727A	-35.93	5.880336932317347e-26
12669	3.27225e-11	Ca	8	607.058A	-35.93	5.880336932317347e-26
12670	3.26716e-11	Ca	8	608.003A	-35.93	5.880336932317347e-26
12671	2.04034e-11	Ca	8	973.587A	-35.93	5.880336932317347e-26
12672	1.07173e-11	Ca	8	1853.50A	-35.93	5.880336932317347e-26
12673	1.06734e-11	Ca	8	1861.12A	-35.93	5.880336932317347e-26
12674	4.29414e-11	Ca	8	462.595A	-35.93	5.880336932317347e-26
12675	4.26275e-11	Ca	8	466.001A	-35.93	5.880336932317347e-26
12676	4.21585e-11	Ca	8	471.185A	-35.93	5.880336932317347e-26
12677	3.46474e-11	Ca	8	573.332A	-35.93	5.880336932317347e-26
12678	3.45965e-11	Ca	8	574.175A	-35.93	5.880336932317347e-26
12679	2.57062e-11	Ca	8	772.750A	-35.93	5.880336932317347e-26
12680	2.284e-11	Ca	8	869.724A	-35.93	5.880336932317347e-26
12681	2.23282e-11	Ca	8	889.656A	-35.93	5.880336932317347e-26
12682	2.90001e-11	Ar	7	684.978A	-35.93	5.880336932317347e-26
12683	1.90123e-12	Zn	2	1.04482m	-35.93	5.880336932317347e-26
12684	3.04764e-11	Ar	7	651.797A	-35.93	5.880336932317347e-26
12685	4.06449e-11	V	9	488.732A	-35.93	5.880336932317347e-26
12686	9.63325e-12	Zn	2	2062.07A	-35.93	5.880336932317347e-26
12687	4.27537e-11	S	6	464.625A	-35.93	5.880336932317347e-26
12688	3.30301e-11	He	1	601.404A	-35.93	5.880336932317347e-26
12689	7.67861e-12	Zn	2	2586.99A	-35.93	5.880336932317347e-26
12690	8.75448e-12	Zn	2	2269.06A	-35.93	5.880336932317347e-26
12691	6.84679e-11	S	6	290.128A	-35.93	5.880336932317347e-26
12692	6.84646e-11	S	6	290.142A	-35.93	5.880336932317347e-26
12693	3.03304e-12	Zn	2	6549.36A	-35.93	5.880336932317347e-26
12694	3.65911e-12	Zn	2	5428.77A	-35.93	5.880336932317347e-26
12695	1.00661e-14	Zn	2	197.341m	-35.93	5.880336932317347e-26
12696	1.9756e-12	Zn	2	1.00549m	-35.93	5.880336932317347e-26
12697	8.75367e-13	Zn	2	2.26927m	-35.93	5.880336932317347e-26
12698	1.36373e-11	Ar	11	1456.62A	-35.93	5.880336932317347e-26
12699	5.035029999999999e-13	Ar	11	3.94525m	-35.93	5.880336932317347e-26
12700	5.30829e-11	S	10	374.216A	-35.93	5.880336932317347e-26
12701	1.43691e-11	Ne	6	1382.44A	-35.93	5.880336932317347e-26
12702	5.14093e-11	Ne	6	386.398A	-35.93	5.880336932317347e-26
12703	5.1423e-11	Ne	6	386.295A	-35.93	5.880336932317347e-26
12704	5.15112e-11	Ne	6	385.634A	-35.93	5.880336932317347e-26
12705	2.34263e-11	Na	8	847.955A	-35.93	5.880336932317347e-26
12706	3.47932e-11	Ne	6	570.930A	-35.93	5.880336932317347e-26
12707	5.23525e-11	P	10	379.437A	-35.93	5.880336932317347e-26
12708	3.11329e-11	Ne	6	638.053A	-35.93	5.880336932317347e-26
12709	4.02859e-11	Ar	7	493.087A	-35.93	5.880336932317347e-26
12710	8.0695e-11	S	11	246.167A	-35.93	5.880336932317347e-26
12711	7.47397e-11	P	10	265.782A	-35.93	5.880336932317347e-26
12712	3.70325e-11	O	6	536.406A	-35.93	5.880336932317347e-26
12713	3.70636e-11	O	6	535.956A	-35.93	5.880336932317347e-26
12714	5.72251e-14	S	11	34.7128m	-35.93	5.880336932317347e-26
12715	5.44434e-14	S	11	36.4865m	-35.93	5.880336932317347e-26
12716	5.12944e-11	Ne	6	387.264A	-35.93	5.880336932317347e-26
12717	5.12806e-11	Ne	6	387.368A	-35.93	5.880336932317347e-26
12718	2.83257e-11	Ne	6	701.288A	-35.93	5.880336932317347e-26
12719	3.58731e-11	Ne	6	553.742A	-35.93	5.880336932317347e-26
12720	3.58595e-11	Ne	6	553.953A	-35.93	5.880336932317347e-26
12721	4.50984e-11	Ne	6	440.469A	-35.93	5.880336932317347e-26
12722	2.83316e-11	Ne	6	701.141A	-35.93	5.880336932317347e-26
12723	3.58791e-11	Ne	6	553.650A	-35.93	5.880336932317347e-26
12724	1.4295e-11	Si	10	1389.61A	-35.93	5.880336932317347e-26
12725	1.80293e-11	Ne	6	1101.79A	-35.93	5.880336932317347e-26
12726	2.55768e-11	Ne	6	776.658A	-35.93	5.880336932317347e-26
12727	5.23417e-11	P	10	379.515A	-35.93	5.880336932317347e-26
12728	6.36569e-11	P	10	312.055A	-35.93	5.880336932317347e-26
12729	1.6738e-11	Na	8	1186.79A	-35.93	5.880336932317347e-26
12730	1.73893e-10	S	10	114.234A	-35.93	5.880336932317347e-26
12731	6.83189e-11	S	11	290.761A	-35.93	5.880336932317347e-26
12732	4.59202e-11	S	11	432.587A	-35.93	5.880336932317347e-26
12733	1.22903e-11	S	11	1616.27A	-35.93	5.880336932317347e-26
12734	6.64123e-11	Ne	8	299.108A	-35.93	5.880336932317347e-26
12735	6.65093e-11	Ne	8	298.672A	-35.93	5.880336932317347e-26
12736	2.42557e-10	Ar	11	81.8960A	-35.93	5.880336932317347e-26
12737	5.09273e-11	Ar	7	390.055A	-35.93	5.880336932317347e-26
12738	1.96887e-11	Ar	7	1008.93A	-35.93	5.880336932317347e-26
12739	2.23987e-11	S	11	886.857A	-35.93	5.880336932317347e-26
12740	1.39526e-12	Ar	11	1.42371m	-35.93	5.880336932317347e-26
12741	1.04138e-12	Zn	2	1.90751m	-35.93	5.880336932317347e-26
12742	1.4021899999999997e-10	Ar	11	141.667A	-35.93	5.880336932317347e-26
12743	5.61761e-13	Zn	2	3.53610m	-35.93	5.880336932317347e-26
12744	6.11654e-13	Zn	2	3.24766m	-35.93	5.880336932317347e-26
12745	6.260600000000001e-13	Zn	2	3.17293m	-35.93	5.880336932317347e-26
12746	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	5.880336932317347e-26
12747	1.4405700000000003e-14	Zn	2	137.893m	-35.93	5.880336932317347e-26
12748	2.10616e-11	Al	10	943.158A	-35.93	5.880336932317347e-26
12749	5.17286e-11	Al	9	384.013A	-35.93	5.880336932317347e-26
12750	5.17165e-11	Al	9	384.103A	-35.93	5.880336932317347e-26
12751	9.47781e-11	Ar	11	209.589A	-35.93	5.880336932317347e-26
12752	1.55597e-10	Ne	7	127.666A	-35.93	5.880336932317347e-26
12753	2.3115900000000002e-10	Ar	11	85.9340A	-35.93	5.880336932317347e-26
12754	1.13744e-11	S	11	1746.42A	-35.93	5.880336932317347e-26
12755	1.23761e-11	S	11	1605.06A	-35.93	5.880336932317347e-26
12756	3.83789e-12	Ar	11	5175.88A	-35.93	5.880336932317347e-26
12757	1.00204e-12	S	11	1.98241m	-35.93	5.880336932317347e-26
12758	3.48686e-11	S	11	569.695A	-35.93	5.880336932317347e-26
12759	8.461260000000001e-12	Fe	11	2347.70A	-35.93	5.880336932317347e-26
12760	2.24925e-11	S	11	883.160A	-35.93	5.880336932317347e-26
12761	2.19166e-11	Ne	6	906.365A	-35.93	5.880336932317347e-26
12762	1.42046e-11	Ne	6	1398.45A	-35.93	5.880336932317347e-26
12763	2.17521e-11	Ne	6	913.219A	-35.93	5.880336932317347e-26
12764	2.17384e-11	Ne	6	913.794A	-35.93	5.880336932317347e-26
12765	3.09684e-11	Ne	6	641.442A	-35.93	5.880336932317347e-26
12766	3.09774e-11	Ne	6	641.257A	-35.93	5.880336932317347e-26
12767	6.40738e-11	Ne	3	310.025A	-35.93	5.880336932317347e-26
12768	4.39874e-11	Si	10	451.595A	-35.93	5.880336932317347e-26
12769	6.40905e-11	Ne	3	309.944A	-35.93	5.880336932317347e-26
12770	3.9243e-13	Si	7	5.06191m	-35.93	5.880336932317347e-26
12771	3.8399e-11	Si	9	517.317A	-35.93	5.880336932317347e-26
12772	3.84075e-11	Si	9	517.202A	-35.93	5.880336932317347e-26
12773	3.98328e-11	Si	9	498.696A	-35.93	5.880336932317347e-26
12774	5.7534e-11	Si	9	345.265A	-35.93	5.880336932317347e-26
12775	6.79335e-11	Si	9	292.410A	-35.93	5.880336932317347e-26
12776	1.02942e-11	Si	9	1929.68A	-35.93	5.880336932317347e-26
12777	1.02856e-11	Si	9	1931.28A	-35.93	5.880336932317347e-26
12778	2.80476e-11	Sc	10	708.240A	-35.93	5.880336932317347e-26
12779	1.02568e-11	Si	9	1936.71A	-35.93	5.880336932317347e-26
12780	3.69067e-11	Ti	8	538.235A	-35.93	5.880336932317347e-26
12781	3.71033e-11	Ti	8	535.382A	-35.93	5.880336932317347e-26
12782	4.15635e-11	Ti	8	477.930A	-35.93	5.880336932317347e-26
12783	4.5109e-11	Ti	7	440.366A	-35.93	5.880336932317347e-26
12784	2.58434e-11	Ti	4	768.646A	-35.93	5.880336932317347e-26
12785	2.94334e-11	Si	9	674.896A	-35.93	5.880336932317347e-26
12786	2.94206e-11	Si	9	675.188A	-35.93	5.880336932317347e-26
12787	2.93918e-11	Si	9	675.849A	-35.93	5.880336932317347e-26
12788	2.81134e-11	Si	9	706.584A	-35.93	5.880336932317347e-26
12789	2.81007e-11	Si	9	706.904A	-35.93	5.880336932317347e-26
12790	1.91481e-11	Si	9	1037.41A	-35.93	5.880336932317347e-26
12791	1.9135e-11	Si	9	1038.12A	-35.93	5.880336932317347e-26
12792	1.91265e-11	Si	9	1038.58A	-35.93	5.880336932317347e-26
12793	1.03994e-11	Si	9	1910.15A	-35.93	5.880336932317347e-26
12794	1.03069e-11	Si	9	1927.30A	-35.93	5.880336932317347e-26
12795	4.189969999999999e-12	Sc	3	4740.95A	-35.93	5.880336932317347e-26
12796	1.69984e-11	Sc	3	1168.61A	-35.93	5.880336932317347e-26
12797	8.434760000000002e-14	O	5	23.5507m	-35.93	5.880336932317347e-26
12798	9.20823e-11	Sc	10	215.725A	-35.93	5.880336932317347e-26
12799	5.48547e-11	Sc	10	362.129A	-35.93	5.880336932317347e-26
12800	5.79969e-11	Sc	10	342.509A	-35.93	5.880336932317347e-26
12801	9.12261e-11	Sc	10	217.750A	-35.93	5.880336932317347e-26
12802	2.58511e-11	Ti	4	768.418A	-35.93	5.880336932317347e-26
12803	2.6006e-11	Ti	4	763.842A	-35.93	5.880336932317347e-26
12804	2.72357e-11	Ti	4	729.353A	-35.93	5.880336932317347e-26
12805	9.97786e-11	Si	10	199.085A	-35.93	5.880336932317347e-26
12806	2.22389e-12	Si	3	8932.32A	-35.93	5.880336932317347e-26
12807	1.45627e-12	Si	1	1.36407m	-35.93	5.880336932317347e-26
12808	9.35672e-14	Sc	8	21.2301m	-35.93	5.880336932317347e-26
12809	4.27473e-11	S	6	464.695A	-35.93	5.880336932317347e-26
12810	1.07556e-13	Sc	8	18.4690m	-35.93	5.880336932317347e-26
12811	4.15499e-12	Sc	3	4780.86A	-35.93	5.880336932317347e-26
12812	3.97855e-12	Sc	3	4992.89A	-35.93	5.880336932317347e-26
12813	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	5.880336932317347e-26
12814	3.94357e-12	Sc	3	5037.17A	-35.93	5.880336932317347e-26
12815	3.72983e-11	Sc	7	532.583A	-35.93	5.880336932317347e-26
12816	3.72382e-11	Sc	7	533.443A	-35.93	5.880336932317347e-26
12817	3.33001e-11	Sc	7	596.528A	-35.93	5.880336932317347e-26
12818	3.31787e-11	Sc	7	598.711A	-35.93	5.880336932317347e-26
12819	4.08054e-11	Sc	8	486.810A	-35.93	5.880336932317347e-26
12820	5.53425e-12	Sc	8	3589.37A	-35.93	5.880336932317347e-26
12821	2.73983e-11	Ti	4	725.026A	-35.93	5.880336932317347e-26
12822	5.52026e-12	Sc	8	3598.47A	-35.93	5.880336932317347e-26
12823	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	5.880336932317347e-26
12824	5.49572e-12	Sc	8	3614.53A	-35.93	5.880336932317347e-26
12825	5.42669e-12	Sc	8	3660.51A	-35.93	5.880336932317347e-26
12826	3.34165e-12	Si	3	5944.50A	-35.93	5.880336932317347e-26
12827	1.11093e-12	Si	7	1.78810m	-35.93	5.880336932317347e-26
12828	1.69944e-11	Sc	3	1168.88A	-35.93	5.880336932317347e-26
12829	1.02654e-11	Si	9	1935.10A	-35.93	5.880336932317347e-26
12830	4.27473e-11	S	6	464.695A	-35.93	5.880336932317347e-26
12831	1.29929e-12	Si	9	1.52887m	-35.93	5.880336932317347e-26
12832	4.1527999999999995e-14	Si	9	47.8339m	-35.93	5.880336932317347e-26
12833	2.88113e-14	Si	9	68.9467m	-35.93	5.880336932317347e-26
12834	1.2716700000000001e-14	Si	9	156.207m	-35.93	5.880336932317347e-26
12835	8.54405e-15	Si	9	232.495m	-35.93	5.880336932317347e-26
12836	2.75286e-11	Sc	10	721.594A	-35.93	5.880336932317347e-26
12837	4.05207e-11	Sc	10	490.230A	-35.93	5.880336932317347e-26
12838	5.81319e-11	Ne	3	341.714A	-35.93	5.880336932317347e-26
12839	1.43652e-10	Sc	11	138.282A	-35.93	5.880336932317347e-26
12840	4.78706e-11	Sc	10	414.962A	-35.93	5.880336932317347e-26
12841	1.49959e-11	Sc	10	1324.66A	-35.93	5.880336932317347e-26
12842	1.72058e-11	Sc	3	1154.52A	-35.93	5.880336932317347e-26
12843	1.72999e-11	Sc	3	1148.24A	-35.93	5.880336932317347e-26
12844	1.43529e-10	Sc	11	138.400A	-35.93	5.880336932317347e-26
12845	1.4355100000000002e-10	Sc	11	138.379A	-35.93	5.880336932317347e-26
12846	2.13755e-11	Sc	10	929.308A	-35.93	5.880336932317347e-26
12847	4.35602e-11	Sc	10	456.023A	-35.93	5.880336932317347e-26
12848	3.32293e-11	Sc	10	597.800A	-35.93	5.880336932317347e-26
12849	1.18537e-11	Sc	10	1675.80A	-35.93	5.880336932317347e-26
12850	3.3294e-11	Sc	10	596.637A	-35.93	5.880336932317347e-26
12851	1.19185e-11	Sc	10	1666.69A	-35.93	5.880336932317347e-26
12852	6.47758e-14	Sc	10	30.6665m	-35.93	5.880336932317347e-26
12853	1.19564e-11	Sc	10	1661.41A	-35.93	5.880336932317347e-26
12854	5.192e-13	Sc	10	3.82598m	-35.93	5.880336932317347e-26
12855	2.6495e-11	Sc	10	749.743A	-35.93	5.880336932317347e-26
12856	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	5.880336932317347e-26
12857	1.60696e-11	Sc	10	1236.16A	-35.93	5.880336932317347e-26
12858	2.7988e-11	Sc	10	709.748A	-35.93	5.880336932317347e-26
12859	4.93636e-11	Sc	10	402.411A	-35.93	5.880336932317347e-26
12860	9.7422e-13	Sc	10	2.03901m	-35.93	5.880336932317347e-26
12861	1.24731e-11	Sc	10	1592.58A	-35.93	5.880336932317347e-26
12862	1.55126e-11	Sc	10	1280.54A	-35.93	5.880336932317347e-26
12863	1.55505e-11	Sc	10	1277.42A	-35.93	5.880336932317347e-26
12864	1.56153e-11	Sc	10	1272.12A	-35.93	5.880336932317347e-26
12865	2.7469e-11	Sc	10	723.160A	-35.93	5.880336932317347e-26
12866	4.88445e-11	Sc	10	406.688A	-35.93	5.880336932317347e-26
12867	1.14991e-11	Sc	10	1727.47A	-35.93	5.880336932317347e-26
12868	1.45386e-11	Sc	10	1366.33A	-35.93	5.880336932317347e-26
12869	1.45765e-11	Sc	10	1362.77A	-35.93	5.880336932317347e-26
12870	1.46413e-11	Sc	10	1356.74A	-35.93	5.880336932317347e-26
12871	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	5.880336932317347e-26
12872	3.79515e-14	Sc	10	52.3418m	-35.93	5.880336932317347e-26
12873	3.63714e-11	Sc	10	546.156A	-35.93	5.880336932317347e-26
12874	2.39944e-11	Si	10	827.878A	-35.93	5.880336932317347e-26
12875	4.35981e-11	Sc	10	455.627A	-35.93	5.880336932317347e-26
12876	4.36629e-11	Sc	10	454.951A	-35.93	5.880336932317347e-26
12877	7.68921e-11	Sc	10	258.342A	-35.93	5.880336932317347e-26
12878	5.54171e-13	Sc	10	3.58454m	-35.93	5.880336932317347e-26
12879	1.07337e-12	Sc	10	1.85066m	-35.93	5.880336932317347e-26
12880	2.04759e-12	Sc	10	9701.37A	-35.93	5.880336932317347e-26
12881	1.35462e-11	Sc	10	1466.43A	-35.93	5.880336932317347e-26
12882	1.65856e-11	Sc	10	1197.69A	-35.93	5.880336932317347e-26
12883	4.18626e-11	Sc	10	474.516A	-35.93	5.880336932317347e-26
12884	5.8853e-11	Sc	10	337.527A	-35.93	5.880336932317347e-26
12885	1.66883e-11	Sc	10	1190.32A	-35.93	5.880336932317347e-26
12886	5.57109e-11	Sc	10	356.563A	-35.93	5.880336932317347e-26
12887	7.32838e-11	O	5	271.062A	-35.93	5.880336932317347e-26
12888	6.97411e-11	O	5	284.831A	-35.93	5.880336932317347e-26
12889	9.59962e-11	Si	10	206.930A	-35.93	5.880336932317347e-26
12890	3.07825e-12	Sc	10	6453.16A	-35.93	5.880336932317347e-26
12891	2.47028e-11	Si	10	804.138A	-35.93	5.880336932317347e-26
12892	7.08558e-13	Si	10	2.80350m	-35.93	5.880336932317347e-26
12893	9.64879e-11	Si	10	205.875A	-35.93	5.880336932317347e-26
12894	8.23237e-11	Si	10	241.297A	-35.93	5.880336932317347e-26
12895	2.51944e-11	Si	10	788.446A	-35.93	5.880336932317347e-26
12896	1.20034e-12	Si	10	1.65491m	-35.93	5.880336932317347e-26
12897	4.25548e-11	Sc	10	466.797A	-35.93	5.880336932317347e-26
12898	4.46019e-11	Sc	10	445.373A	-35.93	5.880336932317347e-26
12899	5.91784e-11	Sc	10	335.671A	-35.93	5.880336932317347e-26
12900	7.10969e-11	Sc	10	279.400A	-35.93	5.880336932317347e-26
12901	4.27187e-11	Sc	10	465.006A	-35.93	5.880336932317347e-26
12902	1.66236e-11	Sc	10	1194.96A	-35.93	5.880336932317347e-26
12903	2.8542e-11	Sc	10	695.972A	-35.93	5.880336932317347e-26
12904	1.70885e-11	Sc	3	1162.44A	-35.93	5.880336932317347e-26
12905	9.93494e-16	Si	3	1999.45m	-35.93	5.880336932317347e-26
12906	1.78829e-15	Si	3	1110.81m	-35.93	5.880336932317347e-26
12907	7.947949999999999e-16	Si	3	2499.32m	-35.93	5.880336932317347e-26
12908	1.7464799999999998e-12	O	1	1.13740m	-35.93	5.880336932317347e-26
12909	8.961660000000001e-12	Mn	12	2216.60A	-35.93	5.880336932317347e-26
12910	5.74043e-11	Mn	12	346.045A	-35.93	5.880336932317347e-26
12911	2.9862e-12	Ne	1	6652.09A	-35.93	5.880336932317347e-26
12912	2.97449e-12	Ne	1	6678.28A	-35.93	5.880336932317347e-26
12913	2.95732e-12	Ne	1	6717.04A	-35.93	5.880336932317347e-26
12914	4.12779e-11	Si	10	481.237A	-35.93	5.880336932317347e-26
12915	1.7464900000000002e-12	O	1	1.13739m	-35.93	5.880336932317347e-26
12916	7.88547e-11	S	6	251.912A	-35.93	5.880336932317347e-26
12917	5.5442e-11	Si	10	358.293A	-35.93	5.880336932317347e-26
12918	2.36861e-11	Si	10	838.653A	-35.93	5.880336932317347e-26
12919	3.68298e-11	Si	10	539.358A	-35.93	5.880336932317347e-26
12920	5.0994e-11	Si	10	389.545A	-35.93	5.880336932317347e-26
12921	2.28961e-11	Si	10	867.590A	-35.93	5.880336932317347e-26
12922	5.0204e-11	Si	10	395.675A	-35.93	5.880336932317347e-26
12923	7.8369e-12	Mn	12	2534.74A	-35.93	5.880336932317347e-26
12924	7.427539999999999e-12	Mn	12	2674.43A	-35.93	5.880336932317347e-26
12925	1.2518e-13	Si	10	15.8687m	-35.93	5.880336932317347e-26
12926	1.53396e-12	Mn	12	1.29498m	-35.93	5.880336932317347e-26
12927	4.09319e-13	Mn	12	4.85305m	-35.93	5.880336932317347e-26
12928	1.41368e-11	Mn	6	1405.16A	-35.93	5.880336932317347e-26
12929	3.25467e-12	N	1	6103.38A	-35.93	5.880336932317347e-26
12930	3.24796e-12	N	1	6115.98A	-35.93	5.880336932317347e-26
12931	3.24786e-12	N	1	6116.16A	-35.93	5.880336932317347e-26
12932	3.23857e-12	N	1	6133.72A	-35.93	5.880336932317347e-26
12933	2.68772e-12	N	1	7390.83A	-35.93	5.880336932317347e-26
12934	2.67119e-12	N	1	7436.54A	-35.93	5.880336932317347e-26
12935	2.6711e-12	N	1	7436.81A	-35.93	5.880336932317347e-26
12936	1.65238e-14	N	1	120.217m	-35.93	5.880336932317347e-26
12937	1.58739e-11	Si	5	1251.39A	-35.93	5.880336932317347e-26
12938	4.78694e-11	Mn	11	414.972A	-35.93	5.880336932317347e-26
12939	7.66977e-17	N	1	2.58997c	-35.93	5.880336932317347e-26
12940	1.31379e-11	Si	10	1511.99A	-35.93	5.880336932317347e-26
12941	1.31437e-11	Si	10	1511.33A	-35.93	5.880336932317347e-26
12942	2.73078e-11	Si	10	727.427A	-35.93	5.880336932317347e-26
12943	3.32646e-13	O	1	5.97166m	-35.93	5.880336932317347e-26
12944	5.81381e-11	Ne	3	341.677A	-35.93	5.880336932317347e-26
12945	6.386180000000001e-14	Ne	3	31.1054m	-35.93	5.880336932317347e-26
12946	2.85267e-11	Ne	3	696.345A	-35.93	5.880336932317347e-26
12947	1.17202e-11	Ne	3	1694.89A	-35.93	5.880336932317347e-26
12948	5.77194e-12	Ne	3	3441.55A	-35.93	5.880336932317347e-26
12949	1.66708e-12	Ni	11	1.19157m	-35.93	5.880336932317347e-26
12950	6.28579e-11	Ni	11	316.022A	-35.93	5.880336932317347e-26
12951	3.68871e-11	Ni	11	538.520A	-35.93	5.880336932317347e-26
12952	4.39856e-11	Si	10	451.613A	-35.93	5.880336932317347e-26
12953	5.69986e-13	O	1	3.48508m	-35.93	5.880336932317347e-26
12954	5.698520000000001e-13	O	1	3.48590m	-35.93	5.880336932317347e-26
12955	4.3568100000000004e-13	O	1	4.55940m	-35.93	5.880336932317347e-26
12956	4.35667e-13	O	1	4.55955m	-35.93	5.880336932317347e-26
12957	4.3566499999999994e-13	O	1	4.55957m	-35.93	5.880336932317347e-26
12958	3.32621e-13	O	1	5.97209m	-35.93	5.880336932317347e-26
12959	2.7433e-11	Si	10	724.109A	-35.93	5.880336932317347e-26
12960	3.32408e-13	O	1	5.97592m	-35.93	5.880336932317347e-26
12961	3.3238400000000003e-13	O	1	5.97636m	-35.93	5.880336932317347e-26
12962	3.32363e-13	O	1	5.97673m	-35.93	5.880336932317347e-26
12963	3.3225e-13	O	1	5.97877m	-35.93	5.880336932317347e-26
12964	1.25982e-11	Ca	8	1576.77A	-35.93	5.880336932317347e-26
12965	3.32229e-13	O	1	5.97914m	-35.93	5.880336932317347e-26
12966	3.3221999999999997e-13	O	1	5.97931m	-35.93	5.880336932317347e-26
12967	3.1893200000000003e-13	O	1	6.22843m	-35.93	5.880336932317347e-26
12968	7.12952e-11	Si	10	278.623A	-35.93	5.880336932317347e-26
12969	7.12934e-11	Si	10	278.630A	-35.93	5.880336932317347e-26
12970	2.99181e-13	Ni	11	6.63962m	-35.93	5.880336932317347e-26
12971	2.81342e-11	Si	10	706.061A	-35.93	5.880336932317347e-26
12972	1.2007299999999998e-10	Ni	9	165.437A	-35.93	5.880336932317347e-26
12973	1.2007299999999998e-10	Ni	9	165.436A	-35.93	5.880336932317347e-26
12974	4.81373e-11	Mn	11	412.662A	-35.93	5.880336932317347e-26
12975	8.44959e-12	Mg	3	2350.94A	-35.93	5.880336932317347e-26
12976	7.12321e-12	Mg	3	2788.69A	-35.93	5.880336932317347e-26
12977	3.08847e-13	Na	2	6.43180m	-35.93	5.880336932317347e-26
12978	2.03571e-13	Na	2	9.75801m	-35.93	5.880336932317347e-26
12979	3.4168199999999998e-15	Na	1	581.372m	-35.93	5.880336932317347e-26
12980	8.578360000000001e-12	Na	2	2315.65A	-35.93	5.880336932317347e-26
12981	7.96762e-12	Na	2	2493.15A	-35.93	5.880336932317347e-26
12982	6.8946300000000005e-12	Na	2	2881.15A	-35.93	5.880336932317347e-26
12983	6.28393e-12	Na	2	3161.15A	-35.93	5.880336932317347e-26
12984	1.42417e-12	Na	2	1.39481m	-35.93	5.880336932317347e-26
12985	5.70564e-13	Na	2	3.48155m	-35.93	5.880336932317347e-26
12986	4.9045e-13	Na	2	4.05025m	-35.93	5.880336932317347e-26
12987	4.65287e-13	Na	2	4.26929m	-35.93	5.880336932317347e-26
12988	4.47025e-13	Na	2	4.44371m	-35.93	5.880336932317347e-26
12989	4.41584e-13	Na	2	4.49845m	-35.93	5.880336932317347e-26
12990	3.85174e-13	Na	2	5.15728m	-35.93	5.880336932317347e-26
12991	3.41748e-13	Na	2	5.81260m	-35.93	5.880336932317347e-26
12992	2.61716e-13	Na	2	7.59008m	-35.93	5.880336932317347e-26
12993	1.81603e-13	Na	2	10.9384m	-35.93	5.880336932317347e-26
12994	9.52878e-11	Si	10	208.468A	-35.93	5.880336932317347e-26
12995	9.94669e-11	O	5	199.709A	-35.93	5.880336932317347e-26
12996	8.4227e-11	O	5	235.844A	-35.93	5.880336932317347e-26
12997	7.75403e-12	Si	1	2561.82A	-35.93	5.880336932317347e-26
12998	5.6070799999999996e-15	Si	1	354.275m	-35.93	5.880336932317347e-26
12999	3.4655e-15	Si	1	573.205m	-35.93	5.880336932317347e-26
13000	3.2825000000000004e-15	Si	2	605.162m	-35.93	5.880336932317347e-26
13001	1.1918e-14	Si	2	166.677m	-35.93	5.880336932317347e-26
13002	1.4890399999999999e-12	Si	3	1.33405m	-35.93	5.880336932317347e-26
13003	3.35884e-11	He	1	591.409A	-35.93	5.880336932317347e-26
13004	3.98145e-12	Si	3	4989.26A	-35.93	5.880336932317347e-26
13005	3.98244e-12	Si	3	4988.01A	-35.93	5.880336932317347e-26
13006	7.79038e-14	Si	3	25.4987m	-35.93	5.880336932317347e-26
13007	5.13736e-14	Si	3	38.6667m	-35.93	5.880336932317347e-26
13008	1.41641e-11	Si	10	1402.45A	-35.93	5.880336932317347e-26
13009	1.05277e-13	Na	2	18.8688m	-35.93	5.880336932317347e-26
13010	4.92896e-13	Si	5	4.03015m	-35.93	5.880336932317347e-26
13011	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	5.880336932317347e-26
13012	1.24544e-12	Mn	1	1.59497m	-35.93	5.880336932317347e-26
13013	1.24529e-12	Mn	1	1.59517m	-35.93	5.880336932317347e-26
13014	1.24195e-12	Mn	1	1.59946m	-35.93	5.880336932317347e-26
13015	1.20856e-12	Mn	1	1.64365m	-35.93	5.880336932317347e-26
13016	1.19511e-12	Mn	1	1.66215m	-35.93	5.880336932317347e-26
13017	1.18836e-12	Mn	1	1.67158m	-35.93	5.880336932317347e-26
13018	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	5.880336932317347e-26
13019	5.01774e-14	Mn	1	39.5885m	-35.93	5.880336932317347e-26
13020	3.38424e-14	Mn	1	58.6970m	-35.93	5.880336932317347e-26
13021	1.97407e-14	Mn	1	100.627m	-35.93	5.880336932317347e-26
13022	5.39976e-11	Mn	11	367.877A	-35.93	5.880336932317347e-26
13023	4.87845e-11	Mn	11	407.188A	-35.93	5.880336932317347e-26
13024	9.636889999999999e-17	N	1	2.06129c	-35.93	5.880336932317347e-26
13025	1.42893e-11	Si	10	1390.17A	-35.93	5.880336932317347e-26
13026	1.38177e-13	Na	2	14.3761m	-35.93	5.880336932317347e-26
13027	3.053e-12	Ne	1	6506.53A	-35.93	5.880336932317347e-26
13028	8.01133e-14	Na	2	24.7954m	-35.93	5.880336932317347e-26
13029	7.685470000000001e-14	Na	2	25.8468m	-35.93	5.880336932317347e-26
13030	4.3425599999999995e-14	Na	2	45.7436m	-35.93	5.880336932317347e-26
13031	2.37028e-14	Na	2	83.8065m	-35.93	5.880336932317347e-26
13032	3.67822e-12	Ne	1	5400.56A	-35.93	5.880336932317347e-26
13033	3.39419e-12	Ne	1	5852.49A	-35.93	5.880336932317347e-26
13034	3.3243e-12	Ne	1	5975.53A	-35.93	5.880336932317347e-26
13035	3.29427e-12	Ne	1	6030.00A	-35.93	5.880336932317347e-26
13036	3.27023e-12	Ne	1	6074.34A	-35.93	5.880336932317347e-26
13037	3.25852e-12	Ne	1	6096.16A	-35.93	5.880336932317347e-26
13038	3.24135e-12	Ne	1	6128.45A	-35.93	5.880336932317347e-26
13039	3.15069e-12	Ne	1	6304.79A	-35.93	5.880336932317347e-26
13040	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	5.880336932317347e-26
13041	3.10273e-12	Ne	1	6402.25A	-35.93	5.880336932317347e-26
13042	4.07027e-11	Ca	8	488.038A	-35.93	5.880336932317347e-26
13043	3.28121e-11	Cr	12	605.400A	-35.93	5.880336932317347e-26
13044	1.05834e-11	Ca	8	1876.95A	-35.93	5.880336932317347e-26
13045	3.0877e-13	Mg	1	6.43341m	-35.93	5.880336932317347e-26
13046	1.6768200000000001e-12	K	8	1.18465m	-35.93	5.880336932317347e-26
13047	1.1377e-11	K	8	1746.02A	-35.93	5.880336932317347e-26
13048	1.34858e-11	K	8	1472.99A	-35.93	5.880336932317347e-26
13049	2.0302e-12	Ar	1	9784.50A	-35.93	5.880336932317347e-26
13050	2.6029500000000002e-14	K	8	76.3151m	-35.93	5.880336932317347e-26
13051	1.00699e-11	K	8	1972.66A	-35.93	5.880336932317347e-26
13052	2.87735e-13	Mg	1	6.90373m	-35.93	5.880336932317347e-26
13053	1.4499100000000002e-13	K	1	13.7005m	-35.93	5.880336932317347e-26
13054	2.86394e-13	Mg	1	6.93605m	-35.93	5.880336932317347e-26
13055	2.85739e-13	Mg	1	6.95195m	-35.93	5.880336932317347e-26
13056	2.76132e-13	Mg	1	7.19383m	-35.93	5.880336932317347e-26
13057	3.27132e-11	Be	3	607.231A	-35.93	5.880336932317347e-26
13058	2.76126e-13	Mg	1	7.19399m	-35.93	5.880336932317347e-26
13059	2.30308e-14	Mg	1	86.2518m	-35.93	5.880336932317347e-26
13060	1.16477e-12	K	8	1.70544m	-35.93	5.880336932317347e-26
13061	8.94741e-13	K	8	2.22014m	-35.93	5.880336932317347e-26
13062	6.1822e-11	K	8	321.317A	-35.93	5.880336932317347e-26
13063	3.49217e-11	K	8	568.828A	-35.93	5.880336932317347e-26
13064	2.23044e-11	K	8	890.607A	-35.93	5.880336932317347e-26
13065	7.39303e-11	K	8	268.692A	-35.93	5.880336932317347e-26
13066	4.48953e-11	K	8	442.462A	-35.93	5.880336932317347e-26
13067	3.44128e-11	K	8	577.241A	-35.93	5.880336932317347e-26
13068	2.48115e-12	Ar	1	8006.16A	-35.93	5.880336932317347e-26
13069	4.75015e-11	K	8	418.186A	-35.93	5.880336932317347e-26
13070	2.45128e-12	Ar	1	8103.69A	-35.93	5.880336932317347e-26
13071	2.44778e-12	Ar	1	8115.31A	-35.93	5.880336932317347e-26
13072	1.43724e-11	Si	5	1382.12A	-35.93	5.880336932317347e-26
13073	3.58869e-11	K	8	553.529A	-35.93	5.880336932317347e-26
13074	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	5.880336932317347e-26
13075	3.97295e-11	K	4	499.992A	-35.93	5.880336932317347e-26
13076	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	5.880336932317347e-26
13077	1.24075e-10	Li	2	160.100A	-35.93	5.880336932317347e-26
13078	1.26037e-10	Li	2	157.608A	-35.93	5.880336932317347e-26
13079	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	5.880336932317347e-26
13080	3.08774e-13	Mg	1	6.43334m	-35.93	5.880336932317347e-26
13081	1.35115e-15	Li	1	1470.19m	-35.93	5.880336932317347e-26
13082	1.35513e-15	Li	1	1465.88m	-35.93	5.880336932317347e-26
13083	1.06246e-12	Li	1	1.86967m	-35.93	5.880336932317347e-26
13084	2.66766e-13	Al	1	7.44640m	-35.93	5.880336932317347e-26
13085	1.50653e-14	Al	1	131.855m	-35.93	5.880336932317347e-26
13086	1.13219e-12	Li	1	1.75452m	-35.93	5.880336932317347e-26
13087	9.24943e-15	Al	1	214.764m	-35.93	5.880336932317347e-26
13088	1.02613e-11	Al	3	1935.86A	-35.93	5.880336932317347e-26
13089	5.3657199999999995e-12	Al	3	3702.11A	-35.93	5.880336932317347e-26
13090	5.3498e-12	Al	3	3713.12A	-35.93	5.880336932317347e-26
13091	4.38611e-12	Al	3	4528.94A	-35.93	5.880336932317347e-26
13092	8.849440000000001e-13	Mg	1	2.24471m	-35.93	5.880336932317347e-26
13093	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	5.880336932317347e-26
13094	1.00959e-11	K	8	1967.57A	-35.93	5.880336932317347e-26
13095	1.472e-10	Li	2	134.949A	-35.93	5.880336932317347e-26
13096	1.9955300000000003e-15	Mg	1	995.447m	-35.93	5.880336932317347e-26
13097	1.44153e-10	Li	2	137.801A	-35.93	5.880336932317347e-26
13098	1.43578e-10	Li	2	138.353A	-35.93	5.880336932317347e-26
13099	1.4357900000000003e-10	Li	2	138.352A	-35.93	5.880336932317347e-26
13100	1.02315e-11	Mg	3	1941.51A	-35.93	5.880336932317347e-26
13101	1.4357900000000003e-10	Li	2	138.352A	-35.93	5.880336932317347e-26
13102	1.4208000000000001e-10	Li	2	139.812A	-35.93	5.880336932317347e-26
13103	1.3156299999999998e-10	Li	2	150.988A	-35.93	5.880336932317347e-26
13104	1.30764e-10	Li	2	151.911A	-35.93	5.880336932317347e-26
13105	1.3062e-10	Li	2	152.078A	-35.93	5.880336932317347e-26
13106	1.30274e-10	Li	2	152.482A	-35.93	5.880336932317347e-26
13107	1.04084e-11	Mg	3	1908.50A	-35.93	5.880336932317347e-26
13108	1.30268e-10	Li	2	152.489A	-35.93	5.880336932317347e-26
13109	1.30173e-10	Li	2	152.601A	-35.93	5.880336932317347e-26
13110	1.37351e-11	Mg	3	1446.26A	-35.93	5.880336932317347e-26
13111	2.3579e-12	Ar	1	8424.65A	-35.93	5.880336932317347e-26
13112	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	5.880336932317347e-26
13113	1.37738e-10	F	6	144.219A	-35.93	5.880336932317347e-26
13114	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	5.880336932317347e-26
13115	1.00423e-11	Cl	6	1978.08A	-35.93	5.880336932317347e-26
13116	4.74778e-11	Cr	12	418.394A	-35.93	5.880336932317347e-26
13117	4.72518e-11	Cr	12	420.396A	-35.93	5.880336932317347e-26
13118	1.00393e-11	Cl	6	1978.67A	-35.93	5.880336932317347e-26
13119	9.29334e-12	Cl	6	2137.49A	-35.93	5.880336932317347e-26
13120	1.2516e-12	Cl	6	1.58712m	-35.93	5.880336932317347e-26
13121	1.12603e-12	Cl	6	1.76412m	-35.93	5.880336932317347e-26
13122	1.45204e-13	K	1	13.6804m	-35.93	5.880336932317347e-26
13123	2.5994e-11	Cl	6	764.193A	-35.93	5.880336932317347e-26
13124	2.4405e-18	Ti	1	81.3952c	-35.93	5.880336932317347e-26
13125	7.56646e-11	Fe	9	262.533A	-35.93	5.880336932317347e-26
13126	7.52793e-11	Fe	9	263.877A	-35.93	5.880336932317347e-26
13127	6.841e-13	B	2	2.90374m	-35.93	5.880336932317347e-26
13128	7.82078e-13	K	8	2.53996m	-35.93	5.880336932317347e-26
13129	4.76354e-11	Cr	12	417.011A	-35.93	5.880336932317347e-26
13130	4.83312e-11	Cr	12	411.007A	-35.93	5.880336932317347e-26
13131	5.98083e-11	Cr	12	332.135A	-35.93	5.880336932317347e-26
13132	7.89572e-11	Cr	12	251.585A	-35.93	5.880336932317347e-26
13133	2.901e-13	Cr	11	6.84745m	-35.93	5.880336932317347e-26
13134	1.00484e-11	Cl	6	1976.87A	-35.93	5.880336932317347e-26
13135	3.11957e-13	Cr	11	6.36769m	-35.93	5.880336932317347e-26
13136	1.25578e-13	Cl	6	15.8185m	-35.93	5.880336932317347e-26
13137	3.64612e-13	Cl	6	5.44811m	-35.93	5.880336932317347e-26
13138	6.91128e-12	Cr	11	2874.21A	-35.93	5.880336932317347e-26
13139	7.07443e-12	Cr	11	2807.92A	-35.93	5.880336932317347e-26
13140	7.096289999999999e-12	Cr	11	2799.28A	-35.93	5.880336932317347e-26
13141	7.2014e-12	Cr	11	2758.41A	-35.93	5.880336932317347e-26
13142	7.223260000000001e-12	Cr	11	2750.07A	-35.93	5.880336932317347e-26
13143	5.41352e-11	Cr	11	366.941A	-35.93	5.880336932317347e-26
13144	8.91635e-12	Cl	6	2227.87A	-35.93	5.880336932317347e-26
13145	8.919330000000001e-12	Cl	6	2227.12A	-35.93	5.880336932317347e-26
13146	1.25756e-11	K	8	1579.60A	-35.93	5.880336932317347e-26
13147	1.25913e-11	K	8	1577.64A	-35.93	5.880336932317347e-26
13148	1.14699e-11	Si	5	1731.87A	-35.93	5.880336932317347e-26
13149	2.90351e-11	K	8	684.154A	-35.93	5.880336932317347e-26
13150	1.45204e-13	K	1	13.6804m	-35.93	5.880336932317347e-26
13151	2.15345e-12	Ar	1	9224.50A	-35.93	5.880336932317347e-26
13152	2.12358e-12	Ar	1	9354.22A	-35.93	5.880336932317347e-26
13153	7.7378e-11	Fe	9	256.720A	-35.93	5.880336932317347e-26
13154	1.34701e-11	K	8	1474.71A	-35.93	5.880336932317347e-26
13155	1.35118e-11	K	8	1470.16A	-35.93	5.880336932317347e-26
13156	7.57638e-13	Al	6	2.62189m	-35.93	5.880336932317347e-26
13157	2.70032e-13	K	8	7.35635m	-35.93	5.880336932317347e-26
13158	1.01116e-11	K	8	1964.52A	-35.93	5.880336932317347e-26
13159	2.6744899999999996e-13	Al	6	7.42740m	-35.93	5.880336932317347e-26
13160	2.97493e-12	Ar	1	6677.28A	-35.93	5.880336932317347e-26
13161	4.17267e-14	K	8	47.6061m	-35.93	5.880336932317347e-26
13162	2.7794e-12	Ar	1	7147.04A	-35.93	5.880336932317347e-26
13163	1.56972e-14	K	8	126.548m	-35.93	5.880336932317347e-26
13164	2.10939e-12	K	8	9417.16A	-35.93	5.880336932317347e-26
13165	3.95176e-11	K	8	502.674A	-35.93	5.880336932317347e-26
13166	2.73128e-12	Ar	1	7272.94A	-35.93	5.880336932317347e-26
13167	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	5.880336932317347e-26
13168	1.18354e-11	K	8	1678.39A	-35.93	5.880336932317347e-26
13169	1.18094e-11	K	8	1682.09A	-35.93	5.880336932317347e-26
13170	1.17937e-11	K	8	1684.32A	-35.93	5.880336932317347e-26
13171	9.70372e-12	K	8	2047.10A	-35.93	5.880336932317347e-26
13172	2.65882e-12	Ar	1	7471.16A	-35.93	5.880336932317347e-26
13173	2.64723e-12	Ar	1	7503.87A	-35.93	5.880336932317347e-26
13174	1.23474e-11	K	8	1608.80A	-35.93	5.880336932317347e-26
13175	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	5.880336932317347e-26
13176	1.23213e-11	K	8	1612.20A	-35.93	5.880336932317347e-26
13177	1.23056e-11	K	8	1614.26A	-35.93	5.880336932317347e-26
13178	1.02125e-11	K	8	1945.11A	-35.93	5.880336932317347e-26
13179	5.12047e-13	K	8	3.87942m	-35.93	5.880336932317347e-26
13180	1.35135e-15	Li	1	1469.97m	-35.93	5.880336932317347e-26
13181	2.67034e-13	Al	1	7.43892m	-35.93	5.880336932317347e-26
13182	2.67939e-13	Al	1	7.41379m	-35.93	5.880336932317347e-26
13183	5.99946e-13	B	1	3.31104m	-35.93	5.880336932317347e-26
13184	2.88173e-13	Fe	9	6.89325m	-35.93	5.880336932317347e-26
13185	2.00207e-12	Fe	9	9921.95A	-35.93	5.880336932317347e-26
13186	2.12485e-12	Fe	9	9348.65A	-35.93	5.880336932317347e-26
13187	2.27658e-12	Fe	9	8725.59A	-35.93	5.880336932317347e-26
13188	1.62496e-13	Fe	9	12.2246m	-35.93	5.880336932317347e-26
13189	5.99917e-13	B	1	3.31120m	-35.93	5.880336932317347e-26
13190	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	5.880336932317347e-26
13191	7.54067e-13	Al	1	2.63431m	-35.93	5.880336932317347e-26
13192	1.7139e-12	Fe	9	1.15902m	-35.93	5.880336932317347e-26
13193	1.83667e-12	Fe	9	1.08154m	-35.93	5.880336932317347e-26
13194	1.22776e-13	Fe	9	16.1794m	-35.93	5.880336932317347e-26
13195	1.9729400000000003e-12	B	1	1.00684m	-35.93	5.880336932317347e-26
13196	2.22968e-11	Si	8	890.910A	-35.93	5.880336932317347e-26
13197	2.26689e-11	Si	8	876.288A	-35.93	5.880336932317347e-26
13198	1.25677e-13	Fe	9	15.8060m	-35.93	5.880336932317347e-26
13199	2.22207e-12	Fe	9	8939.61A	-35.93	5.880336932317347e-26
13200	2.0993e-12	Fe	9	9462.44A	-35.93	5.880336932317347e-26
13201	3.85396e-13	Fe	9	5.15430m	-35.93	5.880336932317347e-26
13202	2.229e-13	Fe	9	8.91181m	-35.93	5.880336932317347e-26
13203	5.9982e-13	B	1	3.31174m	-35.93	5.880336932317347e-26
13204	5.51753e-13	B	1	3.60024m	-35.93	5.880336932317347e-26
13205	5.51627e-13	B	1	3.60106m	-35.93	5.880336932317347e-26
13206	2.33571e-11	Fe	9	850.468A	-35.93	5.880336932317347e-26
13207	2.34798e-11	Fe	9	846.022A	-35.93	5.880336932317347e-26
13208	2.16437e-11	Fe	9	917.796A	-35.93	5.880336932317347e-26
13209	1.79383e-11	B	2	1107.38A	-35.93	5.880336932317347e-26
13210	7.41108e-11	Fe	9	268.037A	-35.93	5.880336932317347e-26
13211	2.86821e-11	Fe	9	692.574A	-35.93	5.880336932317347e-26
13212	7.54714e-11	Fe	9	263.205A	-35.93	5.880336932317347e-26
13213	7.53487e-11	Fe	9	263.634A	-35.93	5.880336932317347e-26
13214	7.36352e-11	Fe	9	269.768A	-35.93	5.880336932317347e-26
13215	1.97307e-12	B	1	1.00678m	-35.93	5.880336932317347e-26
13216	1.97313e-12	B	1	1.00675m	-35.93	5.880336932317347e-26
13217	3.5262699999999997e-12	B	1	5633.27A	-35.93	5.880336932317347e-26
13218	1.70492e-11	Fe	9	1165.12A	-35.93	5.880336932317347e-26
13219	3.27922e-12	Fe	9	6057.68A	-35.93	5.880336932317347e-26
13220	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	5.880336932317347e-26
13221	1.44253e-12	Fe	9	1.37705m	-35.93	5.880336932317347e-26
13222	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	5.880336932317347e-26
13223	1.72117e-11	Fe	9	1154.13A	-35.93	5.880336932317347e-26
13224	1.15436e-12	Fe	9	1.72082m	-35.93	5.880336932317347e-26
13225	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	5.880336932317347e-26
13226	1.00263e-12	Fe	9	1.98123m	-35.93	5.880336932317347e-26
13227	1.90479e-11	Fe	9	1042.87A	-35.93	5.880336932317347e-26
13228	2.17973e-15	B	1	911.329m	-35.93	5.880336932317347e-26
13229	1.47162e-11	Cl	7	1349.84A	-35.93	5.880336932317347e-26
13230	1.25776e-15	B	1	1579.35m	-35.93	5.880336932317347e-26
13231	1.51726e-13	Fe	9	13.0923m	-35.93	5.880336932317347e-26
13232	9.21962e-16	B	1	2154.59m	-35.93	5.880336932317347e-26
13233	1.69236e-11	Fe	9	1173.77A	-35.93	5.880336932317347e-26
13234	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	5.880336932317347e-26
13235	1.68264e-11	Fe	9	1180.55A	-35.93	5.880336932317347e-26
13236	1.67719e-11	Fe	9	1184.39A	-35.93	5.880336932317347e-26
13237	1.57696e-11	Fe	9	1259.67A	-35.93	5.880336932317347e-26
13238	2.32067e-11	Fe	9	855.980A	-35.93	5.880336932317347e-26
13239	2.30839e-11	Fe	9	860.531A	-35.93	5.880336932317347e-26
13240	2.13705e-11	Fe	9	929.526A	-35.93	5.880336932317347e-26
13241	2.12081e-11	Fe	9	936.646A	-35.93	5.880336932317347e-26
13242	2.10824e-11	Fe	9	942.228A	-35.93	5.880336932317347e-26
13243	2.09852e-11	Fe	9	946.592A	-35.93	5.880336932317347e-26
13244	1.36832e-18	Cr	1	145.174c	-35.93	5.880336932317347e-26
13245	1.99284e-11	Fe	9	996.792A	-35.93	5.880336932317347e-26
13246	5.450309999999999e-14	Fe	9	36.4465m	-35.93	5.880336932317347e-26
13247	9.72233e-14	Fe	9	20.4318m	-35.93	5.880336932317347e-26
13248	4.39899e-13	Fe	9	4.51568m	-35.93	5.880336932317347e-26
13249	2.82473e-12	B	2	7032.33A	-35.93	5.880336932317347e-26
13250	7.32499e-11	Fe	9	271.187A	-35.93	5.880336932317347e-26
13251	7.31954e-11	Fe	9	271.389A	-35.93	5.880336932317347e-26
13252	3.5264e-12	B	1	5633.07A	-35.93	5.880336932317347e-26
13253	2.15196e-11	Fe	9	923.085A	-35.93	5.880336932317347e-26
13254	4.96673e-11	Fe	9	399.950A	-35.93	5.880336932317347e-26
13255	2.14224e-11	Fe	9	927.273A	-35.93	5.880336932317347e-26
13256	2.1368e-11	Fe	9	929.638A	-35.93	5.880336932317347e-26
13257	8.953880000000001e-12	B	2	2218.53A	-35.93	5.880336932317347e-26
13258	8.272360000000001e-12	B	2	2401.31A	-35.93	5.880336932317347e-26
13259	2.03656e-11	Fe	9	975.393A	-35.93	5.880336932317347e-26
13260	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	5.880336932317347e-26
13261	1.64125e-13	Fe	9	12.1032m	-35.93	5.880336932317347e-26
13262	5.18888e-11	Fe	9	382.828A	-35.93	5.880336932317347e-26
13263	5.00526e-11	Fe	9	396.872A	-35.93	5.880336932317347e-26
13264	4.98902e-11	Fe	9	398.164A	-35.93	5.880336932317347e-26
13265	5.71094e-12	B	2	3478.32A	-35.93	5.880336932317347e-26
13266	5.70828e-12	B	2	3479.94A	-35.93	5.880336932317347e-26
13267	2.05683e-12	Ar	1	9657.79A	-35.93	5.880336932317347e-26
13268	2.18077e-11	Fe	9	910.890A	-35.93	5.880336932317347e-26
13269	1.72913e-12	Ar	1	1.14881m	-35.93	5.880336932317347e-26
13270	8.8495e-13	Mg	1	2.24470m	-35.93	5.880336932317347e-26
13271	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	5.880336932317347e-26
13272	7.94795e-17	C	5	2.49932c	-35.93	5.880336932317347e-26
13273	1.37102e-13	F	8	14.4888m	-35.93	5.880336932317347e-26
13274	1.13543e-18	Fe	1	174.951c	-35.93	5.880336932317347e-26
13275	2.56437e-12	Mg	1	7746.34A	-35.93	5.880336932317347e-26
13276	6.42338e-14	Ne	9	30.9253m	-35.93	5.880336932317347e-26
13277	1.60492e-14	Ne	9	123.772m	-35.93	5.880336932317347e-26
13278	2.56437e-12	Mg	1	7746.33A	-35.93	5.880336932317347e-26
13279	1.55828e-12	Al	1	1.27477m	-35.93	5.880336932317347e-26
13280	1.69557e-11	Si	5	1171.55A	-35.93	5.880336932317347e-26
13281	1.55802e-12	Al	1	1.27498m	-35.93	5.880336932317347e-26
13282	1.55711e-12	Al	1	1.27573m	-35.93	5.880336932317347e-26
13283	2.16453e-11	Fe	9	917.727A	-35.93	5.880336932317347e-26
13284	2.35212e-11	Fe	9	844.535A	-35.93	5.880336932317347e-26
13285	5.18275e-11	Fe	9	383.280A	-35.93	5.880336932317347e-26
13286	7.54381e-11	Fe	9	263.321A	-35.93	5.880336932317347e-26
13287	6.85787e-13	B	2	2.89659m	-35.93	5.880336932317347e-26
13288	7.61094e-11	Fe	9	260.999A	-35.93	5.880336932317347e-26
13289	7.59867e-11	Fe	9	261.420A	-35.93	5.880336932317347e-26
13290	7.42732e-11	Fe	9	267.451A	-35.93	5.880336932317347e-26
13291	7.38334e-11	Fe	9	269.044A	-35.93	5.880336932317347e-26
13292	4.96128e-11	Fe	9	400.389A	-35.93	5.880336932317347e-26
13293	7.65068e-11	Fe	9	259.643A	-35.93	5.880336932317347e-26
13294	7.63841e-11	Fe	9	260.060A	-35.93	5.880336932317347e-26
13295	7.46706e-11	Fe	9	266.028A	-35.93	5.880336932317347e-26
13296	7.45082e-11	Fe	9	266.608A	-35.93	5.880336932317347e-26
13297	7.42309e-11	Fe	9	267.604A	-35.93	5.880336932317347e-26
13298	5.33001e-11	Fe	9	372.691A	-35.93	5.880336932317347e-26
13299	7.72742e-11	Fe	9	257.064A	-35.93	5.880336932317347e-26
13300	7.71515e-11	Fe	9	257.473A	-35.93	5.880336932317347e-26
13301	7.52756e-11	Fe	9	263.890A	-35.93	5.880336932317347e-26
13302	2.36439e-11	Fe	9	840.151A	-35.93	5.880336932317347e-26
13303	7.49983e-11	Fe	9	264.866A	-35.93	5.880336932317347e-26
13304	7.75008e-11	Fe	9	256.313A	-35.93	5.880336932317347e-26
13305	2.82556e-12	B	2	7030.27A	-35.93	5.880336932317347e-26
13306	5.02682e-12	B	2	3951.70A	-35.93	5.880336932317347e-26
13307	1.22273e-11	B	2	1624.60A	-35.93	5.880336932317347e-26
13308	8.955710000000001e-12	B	2	2218.08A	-35.93	5.880336932317347e-26
13309	8.95654e-12	B	2	2217.87A	-35.93	5.880336932317347e-26
13310	2.14812e-11	Fe	9	924.737A	-35.93	5.880336932317347e-26
13311	2.13556e-11	Fe	9	930.177A	-35.93	5.880336932317347e-26
13312	2.12584e-11	Fe	9	934.430A	-35.93	5.880336932317347e-26
13313	2.12039e-11	Fe	9	936.831A	-35.93	5.880336932317347e-26
13314	2.02015e-11	Fe	9	983.315A	-35.93	5.880336932317347e-26
13315	1.1417200000000001e-12	Si	8	1.73987m	-35.93	5.880336932317347e-26
13316	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	5.880336932317347e-26
13317	1.04843e-17	V	1	18.9468c	-35.93	5.880336932317347e-26
13318	2.95466e-11	Cl	6	672.310A	-35.93	5.880336932317347e-26
13319	3.87938e-11	Ca	9	512.052A	-35.93	5.880336932317347e-26
13320	7.76211e-11	Fe	7	255.916A	-35.93	5.880336932317347e-26
13321	4.55499e-12	Be	2	4361.03A	-35.93	5.880336932317347e-26
13322	1.33507e-11	Fe	7	1487.90A	-35.93	5.880336932317347e-26
13323	1.31809e-11	Fe	7	1507.07A	-35.93	5.880336932317347e-26
13324	2.26116e-11	C	3	878.508A	-35.93	5.880336932317347e-26
13325	2.42751e-11	C	3	818.307A	-35.93	5.880336932317347e-26
13326	7.8742e-11	Fe	7	252.273A	-35.93	5.880336932317347e-26
13327	1.76584e-12	Fe	7	1.12493m	-35.93	5.880336932317347e-26
13328	4.555369999999999e-12	Be	2	4360.66A	-35.93	5.880336932317347e-26
13329	7.53579e-11	Fe	7	263.601A	-35.93	5.880336932317347e-26
13330	7.71116e-11	Fe	7	257.607A	-35.93	5.880336932317347e-26
13331	7.72814e-11	Fe	7	257.041A	-35.93	5.880336932317347e-26
13332	1.5162700000000002e-14	C	3	131.009m	-35.93	5.880336932317347e-26
13333	7.52805e-11	Fe	7	263.872A	-35.93	5.880336932317347e-26
13334	7.70341e-11	Fe	7	257.866A	-35.93	5.880336932317347e-26
13335	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	5.880336932317347e-26
13336	1.48229e-13	Fe	7	13.4012m	-35.93	5.880336932317347e-26
13337	2.901e-14	Fe	7	68.4745m	-35.93	5.880336932317347e-26
13338	1.4505e-14	Fe	7	136.949m	-35.93	5.880336932317347e-26
13339	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	5.880336932317347e-26
13340	1.3565e-12	Be	1	1.46440m	-35.93	5.880336932317347e-26
13341	1.9089e-12	Fe	7	1.04062m	-35.93	5.880336932317347e-26
13342	1.35642e-12	Be	1	1.46448m	-35.93	5.880336932317347e-26
13343	4.65949e-16	Be	1	4263.23m	-35.93	5.880336932317347e-26
13344	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	5.880336932317347e-26
13345	1.73799e-11	Be	2	1142.96A	-35.93	5.880336932317347e-26
13346	1.73786e-11	Be	2	1143.04A	-35.93	5.880336932317347e-26
13347	1.73786e-11	Be	2	1143.04A	-35.93	5.880336932317347e-26
13348	6.55706e-15	Fe	7	302.948m	-35.93	5.880336932317347e-26
13349	4.55504e-12	Be	2	4360.99A	-35.93	5.880336932317347e-26
13350	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	5.880336932317347e-26
13351	3.30278e-12	Fe	7	6014.46A	-35.93	5.880336932317347e-26
13352	3.12574e-11	C	3	635.512A	-35.93	5.880336932317347e-26
13353	7.68656e-11	Fe	7	258.431A	-35.93	5.880336932317347e-26
13354	4.1182e-11	C	3	482.358A	-35.93	5.880336932317347e-26
13355	4.09006e-12	Be	1	4856.77A	-35.93	5.880336932317347e-26
13356	2.66058e-15	B	2	746.622m	-35.93	5.880336932317347e-26
13357	8.05039e-11	Fe	9	246.751A	-35.93	5.880336932317347e-26
13358	5.90815e-11	Fe	9	336.221A	-35.93	5.880336932317347e-26
13359	8.34209e-11	Fe	9	238.123A	-35.93	5.880336932317347e-26
13360	8.32981e-11	Fe	9	238.474A	-35.93	5.880336932317347e-26
13361	8.12966e-11	Fe	9	244.345A	-35.93	5.880336932317347e-26
13362	8.11994e-11	Fe	9	244.638A	-35.93	5.880336932317347e-26
13363	1.68695e-15	B	2	1177.54m	-35.93	5.880336932317347e-26
13364	8.01426e-11	Fe	9	247.864A	-35.93	5.880336932317347e-26
13365	5.9777e-11	Fe	9	332.310A	-35.93	5.880336932317347e-26
13366	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	5.880336932317347e-26
13367	8.58325e-11	Fe	9	231.433A	-35.93	5.880336932317347e-26
13368	8.57098e-11	Fe	9	231.764A	-35.93	5.880336932317347e-26
13369	8.39964e-11	Fe	9	236.492A	-35.93	5.880336932317347e-26
13370	2.05773e-12	Fe	7	9653.59A	-35.93	5.880336932317347e-26
13371	1.68163e-12	C	1	1.18126m	-35.93	5.880336932317347e-26
13372	2.07223e-12	Fe	7	9586.02A	-35.93	5.880336932317347e-26
13373	1.90234e-12	Fe	7	1.04421m	-35.93	5.880336932317347e-26
13374	1.14272e-11	Fe	7	1738.34A	-35.93	5.880336932317347e-26
13375	1.12935e-11	Fe	7	1758.92A	-35.93	5.880336932317347e-26
13376	1.34784e-11	Fe	7	1473.80A	-35.93	5.880336932317347e-26
13377	1.33086e-11	Fe	7	1492.60A	-35.93	5.880336932317347e-26
13378	1.1555e-11	Fe	7	1719.13A	-35.93	5.880336932317347e-26
13379	4.2506e-12	Be	2	4673.33A	-35.93	5.880336932317347e-26
13380	4.2505199999999995e-12	Be	2	4673.42A	-35.93	5.880336932317347e-26
13381	6.79376e-11	Fe	7	292.393A	-35.93	5.880336932317347e-26
13382	6.77677e-11	Fe	7	293.126A	-35.93	5.880336932317347e-26
13383	6.60141e-11	Fe	7	300.912A	-35.93	5.880336932317347e-26
13384	4.25049e-12	Be	2	4673.45A	-35.93	5.880336932317347e-26
13385	7.34589e-11	Fe	7	270.416A	-35.93	5.880336932317347e-26
13386	1.54866e-12	Fe	7	1.28269m	-35.93	5.880336932317347e-26
13387	1.41493e-12	Fe	7	1.40391m	-35.93	5.880336932317347e-26
13388	1.37624e-10	F	6	144.339A	-35.93	5.880336932317347e-26
13389	1.69949e-11	C	4	1168.85A	-35.93	5.880336932317347e-26
13390	1.06273e-11	Ca	8	1869.19A	-35.93	5.880336932317347e-26
13391	2.03134e-11	Ca	8	977.899A	-35.93	5.880336932317347e-26
13392	2.08251e-11	Ca	8	953.871A	-35.93	5.880336932317347e-26
13393	3.2457e-11	Ca	7	612.024A	-35.93	5.880336932317347e-26
13394	2.24847e-11	S	11	883.464A	-35.93	5.880336932317347e-26
13395	1.69928e-11	C	4	1168.99A	-35.93	5.880336932317347e-26
13396	6.8681e-11	C	4	289.228A	-35.93	5.880336932317347e-26
13397	1.21425e-11	Fe	7	1635.94A	-35.93	5.880336932317347e-26
13398	6.868e-11	C	4	289.232A	-35.93	5.880336932317347e-26
13399	6.68947e-11	C	4	296.951A	-35.93	5.880336932317347e-26
13400	6.69161e-11	C	4	296.856A	-35.93	5.880336932317347e-26
13401	2.86267e-11	Ar	9	693.914A	-35.93	5.880336932317347e-26
13402	2.55834e-11	Ar	9	776.458A	-35.93	5.880336932317347e-26
13403	2.07901e-11	Ar	9	955.475A	-35.93	5.880336932317347e-26
13404	8.32373e-11	Ca	9	238.648A	-35.93	5.880336932317347e-26
13405	8.25945e-11	Ca	9	240.506A	-35.93	5.880336932317347e-26
13406	2.49181e-11	Ca	9	797.189A	-35.93	5.880336932317347e-26
13407	3.92664e-11	Ca	9	505.889A	-35.93	5.880336932317347e-26
13408	6.93616e-11	Ca	9	286.390A	-35.93	5.880336932317347e-26
13409	4.40652e-11	Ca	9	450.797A	-35.93	5.880336932317347e-26
13410	4.33497e-11	Ca	9	458.237A	-35.93	5.880336932317347e-26
13411	3.00551e-11	Ca	9	660.935A	-35.93	5.880336932317347e-26
13412	1.90746e-11	Ca	9	1041.41A	-35.93	5.880336932317347e-26
13413	2.23597e-10	Cl	10	88.8403A	-35.93	5.880336932317347e-26
13414	8.67444e-11	Cl	10	229.000A	-35.93	5.880336932317347e-26
13415	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	5.880336932317347e-26
13416	1.29033e-10	Cl	10	153.948A	-35.93	5.880336932317347e-26
13417	1.04873e-12	Cl	10	1.89414m	-35.93	5.880336932317347e-26
13418	5.69106e-11	Fe	11	349.047A	-35.93	5.880336932317347e-26
13419	7.4467e-11	Fe	11	266.755A	-35.93	5.880336932317347e-26
13420	5.25395e-11	Ca	9	378.086A	-35.93	5.880336932317347e-26
13421	1.33023e-10	Ar	8	149.331A	-35.93	5.880336932317347e-26
13422	1.10205e-10	Ar	8	180.250A	-35.93	5.880336932317347e-26
13423	1.1018799999999999e-10	Ar	8	180.278A	-35.93	5.880336932317347e-26
13424	8.56159e-12	Ca	7	2320.18A	-35.93	5.880336932317347e-26
13425	1.19727e-11	Fe	7	1659.15A	-35.93	5.880336932317347e-26
13426	1.02191e-11	Fe	7	1943.86A	-35.93	5.880336932317347e-26
13427	1.00854e-11	Fe	7	1969.63A	-35.93	5.880336932317347e-26
13428	1.29065e-11	Fe	7	1539.10A	-35.93	5.880336932317347e-26
13429	1.10192e-11	Fe	7	1802.71A	-35.93	5.880336932317347e-26
13430	1.10047e-11	Fe	7	1805.09A	-35.93	5.880336932317347e-26
13431	1.02429e-10	F	6	193.935A	-35.93	5.880336932317347e-26
13432	1.05921e-11	S	11	1875.40A	-35.93	5.880336932317347e-26
13433	9.37603e-12	Mg	3	2118.64A	-35.93	5.880336932317347e-26
13434	1.64096e-11	Ca	7	1210.54A	-35.93	5.880336932317347e-26
13435	8.63546e-12	Ca	7	2300.34A	-35.93	5.880336932317347e-26
13436	6.13791e-14	Ca	7	32.3635m	-35.93	5.880336932317347e-26
13437	4.97472e-12	Ca	7	3993.08A	-35.93	5.880336932317347e-26
13438	8.60364e-14	S	11	23.0884m	-35.93	5.880336932317347e-26
13439	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	5.880336932317347e-26
13440	8.60399e-11	Ar	8	230.875A	-35.93	5.880336932317347e-26
13441	3.64802e-12	Ca	7	5445.27A	-35.93	5.880336932317347e-26
13442	6.70304e-12	Ca	7	2963.50A	-35.93	5.880336932317347e-26
13443	6.05266e-12	Ti	9	3281.94A	-35.93	5.880336932317347e-26
13444	8.1436e-12	Ca	7	2439.27A	-35.93	5.880336932317347e-26
13445	4.09265e-11	Ca	8	485.369A	-35.93	5.880336932317347e-26
13446	4.06126e-11	Ca	8	489.120A	-35.93	5.880336932317347e-26
13447	4.01437e-11	Ca	8	494.834A	-35.93	5.880336932317347e-26
13448	3.26325e-11	Ca	8	608.732A	-35.93	5.880336932317347e-26
13449	3.25817e-11	Ca	8	609.682A	-35.93	5.880336932317347e-26
13450	2.36913e-11	Ca	8	838.469A	-35.93	5.880336932317347e-26
13451	4.9872e-12	Ca	7	3983.09A	-35.93	5.880336932317347e-26
13452	7.38568e-14	Ca	7	26.8959m	-35.93	5.880336932317347e-26
13453	3.07173e-11	Ca	7	646.687A	-35.93	5.880336932317347e-26
13454	2.2097e-11	Ca	7	898.968A	-35.93	5.880336932317347e-26
13455	8.08892e-11	Fe	9	245.576A	-35.93	5.880336932317347e-26
13456	8.26027e-11	Fe	9	240.482A	-35.93	5.880336932317347e-26
13457	8.27254e-11	Fe	9	240.125A	-35.93	5.880336932317347e-26
13458	2.49376e-11	Cl	8	796.565A	-35.93	5.880336932317347e-26
13459	9.28445e-19	Ti	1	213.954c	-35.93	5.880336932317347e-26
13460	2.92095e-11	Cl	8	680.069A	-35.93	5.880336932317347e-26
13461	2.43516e-11	Cl	8	815.734A	-35.93	5.880336932317347e-26
13462	2.80953e-11	Cl	8	707.039A	-35.93	5.880336932317347e-26
13463	2.2809e-11	Cl	8	870.906A	-35.93	5.880336932317347e-26
13464	9.09953e-11	Cl	7	218.302A	-35.93	5.880336932317347e-26
13465	6.15966e-15	Cl	6	322.493m	-35.93	5.880336932317347e-26
13466	4.34753e-15	B	2	456.914m	-35.93	5.880336932317347e-26
13467	2.13118e-11	Cl	8	932.088A	-35.93	5.880336932317347e-26
13468	2.50554e-11	Cl	8	792.820A	-35.93	5.880336932317347e-26
13469	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	5.880336932317347e-26
13470	2.98048e-15	Cl	6	666.485m	-35.93	5.880336932317347e-26
13471	5.01739e-12	Cl	8	3959.12A	-35.93	5.880336932317347e-26
13472	7.00865e-12	Cl	8	2834.28A	-35.93	5.880336932317347e-26
13473	5.841739999999999e-14	Cl	7	34.0043m	-35.93	5.880336932317347e-26
13474	1.6913e-11	Cl	7	1174.51A	-35.93	5.880336932317347e-26
13475	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	5.880336932317347e-26
13476	2.36848e-11	Cl	7	838.701A	-35.93	5.880336932317347e-26
13477	2.36884e-11	Cl	7	838.574A	-35.93	5.880336932317347e-26
13478	3.57658e-15	Cl	7	555.404m	-35.93	5.880336932317347e-26
13479	7.802680000000001e-18	V	1	25.4585c	-35.93	5.880336932317347e-26
13480	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	5.880336932317347e-26
13481	1.4824000000000001e-18	Ti	1	134.002c	-35.93	5.880336932317347e-26
13482	1.1723200000000001e-14	Cl	7	169.445m	-35.93	5.880336932317347e-26
13483	2.46784e-13	Cl	8	8.04934m	-35.93	5.880336932317347e-26
13484	7.52075e-13	Cl	6	2.64129m	-35.93	5.880336932317347e-26
13485	4.48345e-11	Cr	10	443.062A	-35.93	5.880336932317347e-26
13486	9.15907e-18	V	1	21.6883c	-35.93	5.880336932317347e-26
13487	5.0357e-11	Cr	10	394.473A	-35.93	5.880336932317347e-26
13488	2.81954e-13	Cl	8	7.04530m	-35.93	5.880336932317347e-26
13489	4.95157e-13	Cl	8	4.01175m	-35.93	5.880336932317347e-26
13490	7.57936e-12	Cl	8	2620.86A	-35.93	5.880336932317347e-26
13491	8.07456e-12	Cl	8	2460.13A	-35.93	5.880336932317347e-26
13492	2.13819e-11	Cl	6	929.031A	-35.93	5.880336932317347e-26
13493	1.06891e-10	F	6	185.839A	-35.93	5.880336932317347e-26
13494	2.38374e-12	Cl	1	8333.31A	-35.93	5.880336932317347e-26
13495	2.37161e-12	Cl	1	8375.94A	-35.93	5.880336932317347e-26
13496	2.31649e-12	Cl	1	8575.25A	-35.93	5.880336932317347e-26
13497	2.31359e-12	Cl	1	8585.98A	-35.93	5.880336932317347e-26
13498	2.21997e-12	Cl	1	8948.06A	-35.93	5.880336932317347e-26
13499	3.7086e-12	Fe	1	5356.32A	-35.93	5.880336932317347e-26
13500	2.17785e-12	Cl	1	9121.14A	-35.93	5.880336932317347e-26
13501	2.16112e-12	Cl	1	9191.73A	-35.93	5.880336932317347e-26
13502	1.4306299999999998e-14	F	6	138.851m	-35.93	5.880336932317347e-26
13503	4.90389e-13	F	6	4.05076m	-35.93	5.880336932317347e-26
13504	4.76082e-13	F	6	4.17248m	-35.93	5.880336932317347e-26
13505	8.5356e-12	F	6	2327.25A	-35.93	5.880336932317347e-26
13506	8.08185e-11	F	6	245.791A	-35.93	5.880336932317347e-26
13507	2.11462e-12	Cl	1	9393.86A	-35.93	5.880336932317347e-26
13508	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	5.880336932317347e-26
13509	1.18285e-12	Cl	8	1.67937m	-35.93	5.880336932317347e-26
13510	5.48321e-18	Sc	1	36.2278c	-35.93	5.880336932317347e-26
13511	2.0725e-12	Cl	1	9584.80A	-35.93	5.880336932317347e-26
13512	1.01336e-13	F	6	19.6025m	-35.93	5.880336932317347e-26
13513	2.04737e-12	Cl	1	9702.44A	-35.93	5.880336932317347e-26
13514	4.6229599999999995e-12	F	6	4296.91A	-35.93	5.880336932317347e-26
13515	1.59555e-13	F	6	12.4499m	-35.93	5.880336932317347e-26
13516	3.5991e-11	Cl	6	551.928A	-35.93	5.880336932317347e-26
13517	2.68377e-11	Cl	6	740.171A	-35.93	5.880336932317347e-26
13518	5.82187e-14	F	6	34.1204m	-35.93	5.880336932317347e-26
13519	3.50024e-11	Cl	6	567.518A	-35.93	5.880336932317347e-26
13520	1.1986100000000002e-10	F	6	165.729A	-35.93	5.880336932317347e-26
13521	4.41944e-11	Cr	10	449.479A	-35.93	5.880336932317347e-26
13522	4.43869e-11	Cr	10	447.529A	-35.93	5.880336932317347e-26
13523	6.81439e-13	B	2	2.91507m	-35.93	5.880336932317347e-26
13524	2.39035e-13	Cl	6	8.31029m	-35.93	5.880336932317347e-26
13525	2.13204e-13	Cl	8	9.31712m	-35.93	5.880336932317347e-26
13526	1.06582e-12	Cl	8	1.86377m	-35.93	5.880336932317347e-26
13527	1.87333e-12	Fe	7	1.06038m	-35.93	5.880336932317347e-26
13528	1.01667e-11	B	3	1953.87A	-35.93	5.880336932317347e-26
13529	1.78829e-14	Fe	7	111.081m	-35.93	5.880336932317347e-26
13530	7.66977e-14	Fe	7	25.8997m	-35.93	5.880336932317347e-26
13531	3.10237e-11	Ti	11	640.300A	-35.93	5.880336932317347e-26
13532	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	5.880336932317347e-26
13533	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	5.880336932317347e-26
13534	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	5.880336932317347e-26
13535	7.49474e-12	Be	1	2650.45A	-35.93	5.880336932317347e-26
13536	4.78468e-11	Ti	11	415.168A	-35.93	5.880336932317347e-26
13537	1.89142e-12	Fe	7	1.05024m	-35.93	5.880336932317347e-26
13538	7.49427e-12	Be	1	2650.62A	-35.93	5.880336932317347e-26
13539	7.494060000000001e-12	Be	1	2650.70A	-35.93	5.880336932317347e-26
13540	4.09065e-12	Be	1	4856.06A	-35.93	5.880336932317347e-26
13541	4.0905199999999994e-12	Be	1	4856.21A	-35.93	5.880336932317347e-26
13542	1.19219e-13	Fe	7	16.6621m	-35.93	5.880336932317347e-26
13543	3.98151e-12	Fe	9	4989.18A	-35.93	5.880336932317347e-26
13544	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	5.880336932317347e-26
13545	8.67734e-11	Fe	9	228.923A	-35.93	5.880336932317347e-26
13546	8.35566e-11	Fe	9	237.737A	-35.93	5.880336932317347e-26
13547	2.8429e-18	B	1	69.8739c	-35.93	5.880336932317347e-26
13548	3.88913e-11	B	3	510.769A	-35.93	5.880336932317347e-26
13549	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	5.880336932317347e-26
13550	7.52248e-11	Fe	9	264.068A	-35.93	5.880336932317347e-26
13551	5.38569e-11	Fe	9	368.838A	-35.93	5.880336932317347e-26
13552	9.94249e-13	Fe	9	1.99794m	-35.93	5.880336932317347e-26
13553	8.18299e-11	Fe	9	242.753A	-35.93	5.880336932317347e-26
13554	8.17072e-11	Fe	9	243.118A	-35.93	5.880336932317347e-26
13555	7.99938e-11	Fe	9	248.325A	-35.93	5.880336932317347e-26
13556	7.98313e-11	Fe	9	248.830A	-35.93	5.880336932317347e-26
13557	7.9554e-11	Fe	9	249.698A	-35.93	5.880336932317347e-26
13558	6.32564e-11	Ti	11	314.031A	-35.93	5.880336932317347e-26
13559	1.0167e-11	B	3	1953.83A	-35.93	5.880336932317347e-26
13560	8.04158e-12	Cl	6	2470.22A	-35.93	5.880336932317347e-26
13561	8.56083e-12	Cl	6	2320.39A	-35.93	5.880336932317347e-26
13562	5.70663e-13	Cl	8	3.48094m	-35.93	5.880336932317347e-26
13563	2.11058e-12	Cl	8	9411.84A	-35.93	5.880336932317347e-26
13564	1.61542e-12	Cl	8	1.22968m	-35.93	5.880336932317347e-26
13565	1.04476e-12	Cl	8	1.90134m	-35.93	5.880336932317347e-26
13566	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	5.880336932317347e-26
13567	8.79374e-12	Cl	6	2258.93A	-35.93	5.880336932317347e-26
13568	2.56183e-12	Cl	8	7754.01A	-35.93	5.880336932317347e-26
13569	8.7999e-12	Cl	6	2257.35A	-35.93	5.880336932317347e-26
13570	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	5.880336932317347e-26
13571	7.802519999999999e-12	Cl	6	2545.90A	-35.93	5.880336932317347e-26
13572	8.55467e-12	Cl	6	2322.06A	-35.93	5.880336932317347e-26
13573	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	5.880336932317347e-26
13574	3.71112e-12	Cl	8	5352.69A	-35.93	5.880336932317347e-26
13575	3.49791e-12	Cl	8	5678.95A	-35.93	5.880336932317347e-26
13576	2.92724e-12	Cl	8	6786.07A	-35.93	5.880336932317347e-26
13577	1.01687e-11	B	3	1953.49A	-35.93	5.880336932317347e-26
13578	1.5048400000000002e-18	Ti	1	132.004c	-35.93	5.880336932317347e-26
13579	9.3607e-13	Cl	8	2.12211m	-35.93	5.880336932317347e-26
13580	4.23986e-12	Cl	8	4685.16A	-35.93	5.880336932317347e-26
13581	3.17403e-12	Cl	8	6258.44A	-35.93	5.880336932317347e-26
13582	2.41894e-12	Cl	1	8212.04A	-35.93	5.880336932317347e-26
13583	1.94084e-19	N	1	1023.50c	-35.93	5.880336932317347e-26
13584	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	5.880336932317347e-26
13585	8.68961e-11	Fe	9	228.600A	-35.93	5.880336932317347e-26
13586	8.50599e-11	Fe	9	233.535A	-35.93	5.880336932317347e-26
13587	8.48975e-11	Fe	9	233.982A	-35.93	5.880336932317347e-26
13588	8.46201e-11	Fe	9	234.749A	-35.93	5.880336932317347e-26
13589	6.36894e-11	Fe	9	311.896A	-35.93	5.880336932317347e-26
13590	3.88848e-11	B	3	510.855A	-35.93	5.880336932317347e-26
13591	3.88845e-11	B	3	510.858A	-35.93	5.880336932317347e-26
13592	1.23539e-13	Na	2	16.0795m	-35.93	5.880336932317347e-26


==> LINES_1e4K_1e-5.0cm-3_Q18.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-17.593	0.36694440455088684
1	1.63403e-11	H	1	1215.67A	-17.951	0.16091638577232684
2	1.21093e-11	He	2	1640.43A	-18.504	0.04504019577998186
3	3.0268200000000002e-12	H	1	6562.81A	-18.683	0.029826360975462547
4	3.58232e-11	O	4	554.514A	-18.732	0.026644051819189482
5	3.57748e-11	O	4	555.264A	-18.820999999999998	0.021707023160766982
6	2.59898e-13	Ne	6	7.64318m	-18.910999999999998	0.01764413084015229
7	1.63475e-11	He	2	1215.13A	-18.959	0.015797933073019247
8	8.206239999999999e-14	Ne	5	24.2065m	-18.963	0.015653096752025385
9	3.25738e-11	O	4	609.830A	-18.972	0.015332051509242287
10	3.48647e-11	Ne	5	569.759A	-19.019000000000002	0.013759424503162667
11	1.38691e-13	Ne	5	14.3228m	-19.06	0.012519882979209225
12	4.11285e-11	Ne	5	482.985A	-19.082	0.011901460776051922
13	7.74994e-11	He	2	256.317A	-19.093	0.011603800930350575
14	4.94229e-11	Ne	6	401.928A	-19.111	0.011132693940563496
15	5.5275e-11	Ne	5	359.375A	-19.145	0.010294381757852206
16	4.92585e-11	Ne	6	403.270A	-19.180999999999997	0.009475459280478769
17	8.70474e-11	He	2	228.203A	-19.183	0.009431923499682316
18	4.0862199999999995e-12	H	1	4861.33A	-19.201	0.009048993362005169
19	2.51413e-11	O	4	790.114A	-19.202	0.009028181254802394
20	4.12671e-11	Ne	5	481.363A	-19.27	0.007719697268871037
21	1.83092e-11	He	2	1084.94A	-19.29	0.007372253658101775
22	4.55982e-11	Ne	6	435.641A	-19.322	0.006848575843191974
23	5.54136e-11	Ne	5	358.476A	-19.369	0.0061461091630027114
24	4.23944e-12	He	2	4685.64A	-19.373	0.006089761295501218
25	3.52959e-11	Ne	6	562.798A	-19.502	0.0045248091877800375
26	4.57658e-12	H	1	4340.46A	-19.548	0.004070054921293032
27	1.93749e-11	He	2	1025.27A	-19.549	0.004060694054735344
28	2.0893200000000002e-13	Fe	7	9.50763m	-19.581	0.0037722482838462618
29	7.674639999999999e-14	O	4	25.8832m	-19.582	0.0037635723535479216
30	4.78984e-10	C	5	41.4721A	-19.599	0.0036190973857569923
31	6.20175e-12	He	2	3203.04A	-19.691	0.002928196853543195
32	2.00174e-11	He	2	992.360A	-19.76	0.0024980450696236315
33	1.0593799999999999e-12	H	1	1.87510m	-19.793	0.0023152626706729367
34	4.84294e-12	H	1	4101.73A	-19.817999999999998	0.002185748905707587
35	2.17522e-11	H	1	913.215A	-19.845	0.002053999197734563
36	8.98795e-10	O	7	22.1012A	-19.9	0.001809673678323403
37	2.04344e-11	He	2	972.108A	-19.939	0.0016542466720955913
38	7.26772e-12	He	2	2733.24A	-19.954	0.0015980864516439174
39	8.64663e-11	He	2	229.736A	-19.98	0.0015052210031475093
40	1.9622400000000003e-12	He	2	1.01233m	-19.991	0.0014675748805433944
41	8.65814e-11	He	2	229.431A	-20.008	0.0014112380245779696
42	2.16572e-11	He	2	917.221A	-20.022000000000002	0.0013664705291127075
43	6.93475e-11	O	5	286.448A	-20.026	0.0013539426519994
44	4.60685e-11	Mg	7	431.194A	-20.029	0.0013446221763422034
45	5.00355e-12	H	1	3970.07A	-20.037	0.0013200800557630155
46	8.6671e-11	He	2	229.194A	-20.044	0.0012989734353645796
47	8.00756e-13	Si	7	2.48071m	-20.05	0.0012811508516799833
48	2.51768e-11	O	4R	789.000A	-20.05	0.0012811508516799833
49	2.2055599999999998e-13	Mg	7	9.00655m	-20.053	0.0012723314712515385
50	8.6742e-11	He	2	229.006A	-20.083	0.0011874088175848681
51	1.54973e-12	H	1	1.28180m	-20.088	0.001173816661246451
52	2.07203e-11	He	2	958.694A	-20.095	0.001155048630793968
53	2.54334e-13	Fe	7	7.81037m	-20.121	0.0010879282888227914
54	8.67994e-11	He	2	228.855A	-20.123	0.001082929712384177
55	2.40093e-11	Ar	5	827.366A	-20.124000000000002	0.00108043904316103
56	2.10762e-11	He	2	942.508A	-20.129	0.0010680713597050204
57	5.40253e-11	Mg	7	367.688A	-20.133	0.0010582792226207934
58	8.70355e-11	He	2	228.234A	-20.16	0.000994489654582981
59	8.68463e-11	He	2	228.731A	-20.162	0.0009899203896719506
60	7.91049e-12	He	2	2511.15A	-20.17	0.000971852306313973
61	3.90896e-11	O	3	508.178A	-20.192999999999998	0.0009217226709097393
62	2.82226e-11	O	3	703.851A	-20.195	0.000917487739919268
63	8.68852e-11	He	2	228.629A	-20.199	0.0009090761617594752
64	2.38264e-11	O	3	833.715A	-20.223	0.0008602016467686016
65	3.02816e-12	He	2	6559.91A	-20.224	0.0008582232378812968
66	5.42845e-13	Al	6	3.65932m	-20.224	0.0008582232378812968
67	4.933080000000001e-10	C	5	40.2678A	-20.226	0.0008542800602840133
68	2.11913e-11	He	2	937.389A	-20.227	0.0008523152706676923
69	5.1078e-12	H	1	3889.05A	-20.232	0.0008425588984419156
70	3.61056e-13	Mg	7	5.50177m	-20.233	0.0008406210667497571
71	2.09248e-11	He	2	949.324A	-20.233	0.0008406210667497571
72	8.69178e-11	He	2	228.543A	-20.234	0.0008386876919468131
73	7.13512e-11	Mg	7	278.404A	-20.236	0.0008348342720299085
74	3.4726e-11	Ne	5	572.034A	-20.257	0.0007954268919855732
75	8.69454e-11	He	2	228.471A	-20.262999999999998	0.0007845132258847696
76	8.70221e-11	He	2	228.269A	-20.265	0.0007809087150296174
77	5.43864e-11	Mg	7	365.247A	-20.285	0.0007457620332128117
78	6.725889999999999e-10	N	6	29.5343A	-20.285	0.0007457620332128117
79	8.69689e-11	He	2	228.409A	-20.287	0.000742335567915124
80	5.7981e-12	Ne	5	3426.03A	-20.297	0.0007254379474060267
81	8.70067e-11	He	2	228.309A	-20.298	0.0007237694864262988
82	8.69892e-11	He	2	228.356A	-20.3	0.0007204440677024661
83	4.3870299999999995e-13	Ar	6	4.52800m	-20.305	0.0007121972126545077
84	1.0159400000000001e-13	Fe	6	19.5527m	-20.305	0.0007121972126545077
85	2.12808e-11	He	2	933.444A	-20.316	0.0006943849023493525
86	3.26344e-12	Fe	7	6086.97A	-20.328	0.000675460985992971
87	3.17545e-11	He	1	625.563A	-20.334	0.0006661933138290973
88	2.89647e-11	N	3	685.817A	-20.334	0.0006661933138290973
89	1.8160900000000002e-12	H	1	1.09380m	-20.34	0.0006570527988943133
90	3.15443e-11	O	5	629.732A	-20.351	0.0006406196703551629
91	8.32767e-12	He	2	2385.35A	-20.352	0.0006391462859993272
92	7.13412e-11	Si	7	278.443A	-20.378	0.0006020052374389791
93	5.59044e-11	Mg	5	355.329A	-20.383	0.0005951141404699895
94	4.79068e-11	Ca	7	414.648A	-20.397000000000002	0.0005762358441650335
95	2.13519e-11	He	2	930.337A	-20.398	0.0005749105385002999
96	5.17927e-12	H	1	3835.38A	-20.399	0.000573588280954006
97	1.18119e-10	Fe	8	168.173A	-20.401	0.0005709528821909687
98	1.18239e-10	Fe	8	168.003A	-20.403	0.0005683295919853598
99	2.82609e-11	O	3	702.896A	-20.404	0.0005670224701960377
100	3.91279e-11	O	3	507.680A	-20.416	0.000551569533702352
101	2.89428e-11	N	3	686.336A	-20.427	0.0005377745798404052
102	3.67088e-12	He	2	5411.37A	-20.437	0.0005255333359039144
103	9.19566e-10	O	7	21.6020A	-20.456	0.0005030373933950308
104	7.17121e-11	Mg	7	277.003A	-20.461	0.0004972791719688187
105	1.0789e-10	O	6	184.117A	-20.463	0.000494994381713841
106	4.90343e-13	H	1	4.05113m	-20.467	0.0004904562459445206
107	2.14092e-11	He	2	927.846A	-20.474	0.00048261439289932063
108	3.5428000000000003e-13	Mg	5	5.60700m	-20.475	0.0004815044105973337
109	2.00345e-11	N	3	991.511A	-20.477999999999998	0.0004781897575496786
110	1.34519e-13	Fe	6	14.7670m	-20.482	0.00047380568750074757
111	1.17859e-10	Fe	8	168.545A	-20.483	0.0004727159646589833
112	9.109199999999999e-10	O	7	21.8070A	-20.485	0.00047054403209010617
113	2.58744e-11	Ar	6	767.726A	-20.491999999999997	0.00046302055332629
114	1.06591e-12	He	2	1.86362m	-20.496	0.00045877555537761187
115	8.55796e-13	Ca	8	2.32117m	-20.502	0.0004524809187780037
116	3.47238e-12	Fe	7	5720.71A	-20.503	0.0004514402415433006
117	8.6137e-12	He	2	2306.15A	-20.51	0.0004442222112660951
118	9.55097e-12	He	2	2079.84A	-20.535999999999998	0.00041840827933591025
119	6.22688e-10	C	5	31.9011A	-20.537	0.0004174459669973212
120	2.14561e-11	He	2	925.817A	-20.545	0.00040982671942160585
121	5.23039e-12	H	1	3797.89A	-20.546	0.000408884144123126
122	5.26821e-12	H	1	3770.63A	-20.546999999999997	0.00040794373668767513
123	1.9767e-12	H	1	1.00493m	-20.552	0.0004032740433485143
124	2.59887e-11	N	3	764.351A	-20.569000000000003	0.00038779327163735485
125	1.0122200000000001e-12	Si	6	1.96247m	-20.578000000000003	0.000379839625977664
126	1.51654e-13	Ar	5	13.0985m	-20.61	0.00035285824490031585
127	2.1495e-11	He	2	924.142A	-20.61	0.00035285824490031585
128	6.56102e-13	Mg	8	3.02765m	-20.613000000000003	0.00035042918582814484
129	4.83928e-11	Ca	7	410.483A	-20.619	0.0003456211171487492
130	4.08803e-12	He	2	4859.18A	-20.621	0.0003440331323609526
131	7.97371e-11	Si	6	249.124A	-20.636999999999997	0.00033158911805775446
132	8.96967e-12	He	2	2214.62A	-20.644000000000002	0.0003262873747183664
133	8.81829e-12	He	2	2252.64A	-20.649	0.00032255239402533003
134	5.41346e-12	H	1	3669.46A	-20.651	0.00032107040039251863
135	5.888e-10	C	6	33.7372A	-20.651999999999997	0.0003203319589631503
136	5.29698e-12	H	1	3750.15A	-20.662	0.0003130403133604787
137	1.70862e-12	He	2	1.16260m	-20.668000000000003	0.00030874523924300315
138	2.15276e-11	He	2	922.743A	-20.67	0.00030732668372397936
139	7.56703e-13	H	1	2.62513m	-20.686	0.00029621037750727705
140	4.87702e-10	C	5	40.7307A	-20.695999999999998	0.0002894678061334843
141	1.44859e-11	O	5	1371.30A	-20.706	0.00028287871442206054
142	1.1736700000000001e-09	O	7	16.9251A	-20.712	0.0002789974729562078
143	2.15552e-11	He	2	921.562A	-20.725	0.00027076982834030257
144	3.98201e-12	Fe	7	4988.55A	-20.726999999999997	0.0002695257539852831
145	7.17546e-11	Si	7	276.839A	-20.736	0.00026399777683831115
146	2.0809400000000002e-12	H	1	9545.93A	-20.737	0.00026339059880059663
147	5.60793e-11	Mg	5	354.221A	-20.739	0.000262180428925575
148	9.08481e-12	He	2	2186.56A	-20.741999999999997	0.0002603755915478746
149	5.9368e-12	Ne	5	3345.99A	-20.744	0.00025917927437286135
150	2.00368e-12	S	8	9914.00A	-20.754	0.0002532796338174777
151	1.28241e-11	C	4R	1549.00A	-20.766	0.0002463770606351995
152	5.31937e-12	H	1	3734.36A	-20.766	0.0002463770606351995
153	1.07996e-10	O	6	183.937A	-20.766	0.0002463770606351995
154	1.61403e-13	Fe	6	12.3074m	-20.77	0.0002441182621661373
155	2.15787e-11	He	2	920.556A	-20.775	0.0002413238635266095
156	4.37402e-12	He	2	4541.46A	-20.781	0.0002380127759895607
157	1.51341e-10	Fe	8	131.257A	-20.814	0.00022059733913243256
158	2.1599e-11	He	2	919.693A	-20.816999999999997	0.00021907875773137576
159	2.16454e-11	He	2	917.724A	-20.820999999999998	0.00021707023160766984
160	9.17441e-12	He	2	2165.20A	-20.831	0.00021212910988851268
161	2.12576e-12	He	2	9344.62A	-20.843000000000004	0.00020634800272632757
162	2.16166e-11	He	2	918.945A	-20.848000000000003	0.00020398595667139
163	4.43688e-11	O	6	447.713A	-20.849	0.00020351680198995152
164	7.20595e-11	Si	7	275.667A	-20.853	0.00020165094873405933
165	2.51458e-13	Ar	5	7.89971m	-20.859	0.0001988841939944735
166	5.62259e-11	Mg	5	353.297A	-20.859	0.0001988841939944735
167	2.16319e-11	He	2	918.295A	-20.859	0.0001988841939944735
168	5.33713e-12	H	1	3721.93A	-20.862	0.00019751508483317547
169	3.8505300000000006e-12	Fe	7	5158.89A	-20.869	0.0001943570370311965
170	6.9005e-10	N	6	28.7870A	-20.87	0.0001939100282503866
171	5.28461e-12	Fe	7	3758.92A	-20.878	0.00019037077136576446
172	3.15309e-11	O	5R	630.000A	-20.88	0.00018949609712287137
173	7.98843e-11	C	5	248.665A	-20.884	0.00018775878646184283
174	9.17309e-13	H	1	2.16551m	-20.889	0.00018560952940588652
175	2.1524e-12	H	1	9228.97A	-20.898000000000003	0.00018180267524948564
176	1.0609e-10	Fe	8	187.241A	-20.9	0.0001809673678323403
177	5.31119e-12	He	2	3740.11A	-20.903000000000002	0.0001797215972347899
178	9.24551e-12	He	2	2148.55A	-20.913	0.00017563063422746636
179	8.02183e-11	Fe	7	247.630A	-20.916999999999998	0.0001740204428943517
180	4.5786e-12	He	2	4338.55A	-20.921999999999997	0.00017202844735678284
181	4.04368e-11	Na	6	491.247A	-20.927	0.00017005925400357497
182	6.42709e-13	He	2	3.09074m	-20.927	0.00017005925400357497
183	9.80426e-11	S	8	202.610A	-20.930999999999997	0.00016850014139137623
184	3.14916e-11	Ca	7	630.786A	-20.939	0.00016542466720955912
185	5.35146e-12	H	1	3711.97A	-20.95	0.00016128733635216764
186	3.60185e-11	Ca	7	551.508A	-20.967	0.00015509588298404057
187	9.30287e-12	He	2	2135.31A	-20.988000000000003	0.00014777476236305356
188	3.65044e-11	Ca	7	544.165A	-20.991	0.00014675748805433945
189	2.66359e-13	H	1	7.45777m	-20.991	0.00014675748805433945
190	6.30586e-11	Mg	8	315.016A	-20.993000000000002	0.00014608319864619067
191	1.38691e-13	Na	6	14.3228m	-20.995	0.0001454120073164578
192	2.41176e-12	He	2	8236.51A	-21.000999999999998	0.00014341687978067892
193	4.05946e-12	Fe	7	4893.37A	-21.002	0.0001430870301104144
194	4.55463e-11	Ca	8	436.138A	-21.004	0.00014242960492464674
195	4.72996e-12	He	2	4199.71A	-21.014	0.00013918751129839648
196	6.83004e-10	N	6	29.0840A	-21.014	0.00013918751129839648
197	6.26584e-11	Mg	8	317.028A	-21.026999999999997	0.00013508286703118856
198	5.36319e-12	H	1	3703.85A	-21.031	0.00013384441986220326
199	5.53896e-12	Fe	7	3586.32A	-21.031	0.00013384441986220326
200	3.3995e-11	He	1	584.334A	-21.035999999999998	0.00013231231545734402
201	4.75692e-11	Na	6	417.591A	-21.035999999999998	0.00013231231545734402
202	2.20352e-12	H	1	9014.87A	-21.04	0.00013109926885786517
203	1.05985e-12	He	2	1.87427m	-21.055999999999997	0.0001263572803010931
204	9.34981e-12	He	2	2124.58A	-21.059	0.00012548744290183681
205	2.2413400000000002e-12	H	1	8862.74A	-21.063000000000002	0.00012433696711004668
206	2.64781e-11	S	4	750.221A	-21.068	0.00012291369361689495
207	1.02155e-12	H	1	1.94454m	-21.069000000000003	0.00012263099996624152
208	4.50345e-11	Ca	8	441.094A	-21.073	0.00012150671220069664
209	1.5469299999999998e-10	O	7	128.412A	-21.090999999999998	0.00011657361641877385
210	1.92501e-11	O	6	1031.91A	-21.098000000000003	0.0001147097331948106
211	5.3729099999999996e-12	H	1	3697.15A	-21.107	0.0001123570348932216
212	4.8450800000000006e-12	He	2	4099.92A	-21.11	0.00011158357450544919
213	1.0204600000000002e-10	Fe	8	194.661A	-21.119	0.0001092949937641928
214	3.22865e-13	Ca	7	6.15256m	-21.122	0.00010854261231928571
215	9.38872e-12	He	2	2115.78A	-21.124000000000002	0.00010804390431610298
216	4.28357e-11	N	4	463.736A	-21.127	0.00010730013531037852
217	3.8603599999999995e-12	Fe	6	5145.76A	-21.129	0.00010680713597050204
218	2.24578e-11	C	3	884.524A	-21.135	0.00010534168712672945
219	6.33138e-11	Na	6	313.746A	-21.136	0.00010509940796951398
220	1.28308e-11	C	4	1548.19A	-21.136	0.00010509940796951398
221	2.03317e-11	C	3	977.020A	-21.138	0.00010461652005329188
222	2.61633e-12	He	2	7592.50A	-21.142	0.00010365739003231694
223	3.99488e-12	Fe	6	4972.48A	-21.145	0.00010294381757852206
224	8.766080000000001e-10	N	6	22.6606A	-21.148000000000003	0.00010223515732294642
225	8.74346e-11	C	5	227.192A	-21.149	0.00010200002298601298
226	4.43561e-11	O	6	447.841A	-21.151	0.00010153137545025784
227	2.63538e-11	S	4	753.760A	-21.160999999999998	9.922023918483145e-05
228	4.26966e-13	H	1	4.65247m	-21.160999999999998	9.922023918483145e-05
229	2.38658e-12	H	1	8323.38A	-21.164	9.853721186261887e-05
230	1.14771e-10	O	6	173.080A	-21.166	9.808447449876622e-05
231	2.37898e-11	O	3R	835.000A	-21.171999999999997	9.673870505705147e-05
232	3.00315e-11	S	4	661.455A	-21.175	9.607276049561635e-05
233	2.27011e-12	H	1	8750.43A	-21.177	9.563134625725253e-05
234	5.38106e-12	H	1	3691.55A	-21.177	9.563134625725253e-05
235	5.86e-11	Mg	8	338.984A	-21.179000000000002	9.519196013308831e-05
236	2.3210400000000001e-10	Si	7	85.5842A	-21.180999999999997	9.47545928047877e-05
237	4.86116e-13	Ca	7	4.08636m	-21.183000000000003	9.431923499682238e-05
238	9.42132e-12	He	2	2108.46A	-21.184	9.41023067760246e-05
239	2.17493e-11	H	1	913.339A	-21.186999999999998	9.345451105270076e-05
240	3.3489e-12	He	2	5931.63A	-21.189	9.302512657779596e-05
241	4.93467e-12	He	2	4025.48A	-21.199	9.090761617594752e-05
242	1.34584e-12	He	2	1.47599m	-21.201	9.04899336200517e-05
243	4.77996e-11	Na	6	415.578A	-21.21	8.863398376113849e-05
244	2.3049e-13	Na	6	8.61836m	-21.213	8.802383170866706e-05
245	8.17377e-11	He	2	243.027A	-21.221999999999998	8.621846163594069e-05
246	5.05688e-13	Si	9	3.92820m	-21.221999999999998	8.621846163594069e-05
247	1.0930200000000001e-12	H	1	1.81740m	-21.226999999999997	8.523152706676993e-05
248	9.448910000000001e-12	He	2	2102.30A	-21.239	8.290873133247094e-05
249	5.38795e-12	H	1	3686.83A	-21.241	8.252780031408407e-05
250	3.83776e-12	Fe	6	5176.05A	-21.278000000000002	7.578796914451086e-05
251	2.2925e-12	H	1	8664.98A	-21.281	7.526624843464487e-05
252	5.00576e-12	He	2	3968.32A	-21.281	7.526624843464487e-05
253	7.45721e-11	N	5	266.379A	-21.281999999999996	7.509314086692974e-05
254	3.0500300000000003e-13	Si	7	6.51288m	-21.281999999999996	7.509314086692974e-05
255	5.52323e-11	Ca	8	359.653A	-21.285999999999998	7.440468281328633e-05
256	2.17973e-13	Al	6	9.11329m	-21.288	7.406282434866685e-05
257	9.47247e-12	He	2	2097.07A	-21.288	7.406282434866685e-05
258	6.36199e-11	Al	6	312.237A	-21.289	7.389248457954327e-05
259	5.39384e-12	H	1	3682.80A	-21.3	7.204440677024663e-05
260	2.7676799999999998e-12	He	2	7177.28A	-21.303	7.154845656249766e-05
261	4.1714300000000004e-13	He	2	4.76203m	-21.304000000000002	7.13838996788089e-05
262	2.37579e-11	Ar	5	836.121A	-21.304000000000002	7.13838996788089e-05
263	3.96746e-12	O	3	5006.84A	-21.314	6.975900374310792e-05
264	7.77216e-10	C	6	25.5585A	-21.318	6.911944935256526e-05
265	2.59616e-11	N	4	765.147A	-21.318	6.911944935256526e-05
266	5.67999e-10	C	5	34.9727A	-21.324	6.817109495456054e-05
267	9.49274e-12	He	2	2092.59A	-21.33	6.723575246670089e-05
268	5.312050000000001e-13	H	1	3.73951m	-21.331	6.708111452718468e-05
269	9.5391e-12	He	2	2082.42A	-21.335	6.646611117254469e-05
270	1.55041e-12	He	2	1.28124m	-21.336	6.63132433588851e-05
271	1.06397e-10	C	5	186.702A	-21.338	6.600856168158404e-05
272	4.57076e-11	Mg	7	434.599A	-21.34	6.570527988943133e-05
273	5.39891e-12	H	1	3679.35A	-21.351999999999997	6.391462859993324e-05
274	4.54917e-11	Mg	8	436.661A	-21.353	6.376762903334749e-05
275	6.214099999999999e-10	C	5	31.9667A	-21.353	6.376762903334749e-05
276	5.0631199999999995e-12	He	2	3923.37A	-21.355999999999998	6.332865576277057e-05
277	6.35443e-11	Na	6	312.608A	-21.358	6.303768701985146e-05
278	9.51032e-12	He	2	2088.73A	-21.361	6.260373863475046e-05
279	1.3562600000000002e-10	Mg	5	146.465A	-21.366999999999997	6.17447831392729e-05
280	1.1441299999999999e-12	H	1	1.73620m	-21.366999999999997	6.17447831392729e-05
281	4.39259e-11	N	3	452.227A	-21.37	6.131973504188168e-05
282	9.52565e-12	He	2	2085.37A	-21.373	6.0897612955012176e-05
283	2.31026e-12	H	1	8598.35A	-21.375999999999998	6.0478396736149635e-05
284	1.6508000000000001e-10	O	7	120.333A	-21.379	6.006206638143792e-05
285	3.72329e-12	Fe	6	5335.19A	-21.388	5.883019252357088e-05
286	5.4033e-12	H	1	3676.36A	-21.394000000000002	5.8023012021732544e-05
287	5.41049e-12	H	1	3671.47A	-21.399	5.73588280954006e-05
288	2.88281e-12	He	2	6890.67A	-21.399	5.73588280954006e-05
289	7.03134e-13	He	2	2.82513m	-21.401	5.709528821909688e-05
290	7.43245e-11	C	5	267.267A	-21.401	5.709528821909688e-05
291	5.62258e-11	Na	7	353.298A	-21.409000000000002	5.605318176523116e-05
292	1.91443e-11	O	6	1037.62A	-21.410999999999998	5.5795640788901524e-05
293	1.89048e-13	S	4	10.5076m	-21.412	5.566731437610715e-05
294	5.407130000000001e-12	H	1	3673.75A	-21.419	5.477725557398567e-05
295	2.28299e-12	He	2	8701.09A	-21.423000000000002	5.427505467626025e-05
296	4.0191300000000005e-12	Fe	7	4942.48A	-21.424	5.415022551447771e-05
297	4.21683e-11	Ca	8	471.076A	-21.426	5.390142782791813e-05
298	1.60606e-13	H	1	12.3684m	-21.426	5.390142782791813e-05
299	5.11005e-12	He	2	3887.33A	-21.427	5.377745798404051e-05
300	2.37881e-11	O	3	835.059A	-21.427	5.377745798404051e-05
301	1.28094e-11	C	4	1550.78A	-21.429000000000002	5.3530373008707754e-05
302	1.18196e-12	H	1	1.68064m	-21.432	5.3161872512906876e-05
303	2.59666e-11	N	4R	765.000A	-21.436	5.267448153610472e-05
304	2.42569e-10	Si	7	81.8920A	-21.443	5.183227482173666e-05
305	3.49914e-12	Fe	6	5676.96A	-21.448	5.123895567813682e-05
306	4.04534e-11	Ne	3	491.045A	-21.449	5.1121109350277945e-05
307	2.3246e-12	H	1	8545.34A	-21.464000000000002	4.938559262277031e-05
308	6.19623e-10	C	5	32.0589A	-21.465999999999998	4.91586864358217e-05
309	1.9871200000000002e-10	Si	6	99.9661A	-21.468000000000004	4.8932822788101274e-05
310	4.778109999999999e-13	Ca	5	4.15739m	-21.48	4.759926751869606e-05
311	5.59606e-11	Na	7	354.972A	-21.480999999999998	4.7489792241310104e-05
312	6.02672e-13	H	1	3.29607m	-21.485	4.705440320901061e-05
313	2.43455e-11	S	4	815.941A	-21.485	4.705440320901061e-05
314	2.9724e-12	He	2	6682.98A	-21.487	4.683820786449236e-05
315	1.9944400000000002e-10	Si	6	99.5993A	-21.49	4.6515775909502946e-05
316	5.14895e-12	He	2	3857.96A	-21.491999999999997	4.630205533262899e-05
317	3.52765e-12	Fe	6	5631.08A	-21.491999999999997	4.630205533262899e-05
318	1.1486599999999999e-10	O	6	172.936A	-21.498	4.566676731713278e-05
319	8.19397e-12	Ne	4	2424.28A	-21.499000000000002	4.5561736666872935e-05
320	1.1711600000000001e-09	O	7	16.9613A	-21.511	4.432005285315812e-05
321	3.66217e-12	Fe	6	5424.23A	-21.511999999999997	4.421811956021503e-05
322	1.1424799999999999e-10	N	6	173.871A	-21.514	4.401495575533531e-05
323	1.06643e-09	O	7	18.6270A	-21.517	4.3711958931160825e-05
324	9.077030000000001e-13	He	2	2.18843m	-21.521	4.331120528283473e-05
325	1.3272e-12	H	1	1.49672m	-21.531	4.232532188684423e-05
326	8.64849e-12	C	3	2296.87A	-21.539	4.1552797700067796e-05
327	1.7017700000000001e-12	He	2	1.16728m	-21.541	4.136187993675966e-05
328	7.1384100000000005e-12	Mg	5	2782.76A	-21.541	4.136187993675966e-05
329	2.33632e-12	H	1	8502.44A	-21.545	4.0982671942160585e-05
330	1.2107200000000001e-12	H	1	1.64071m	-21.546	4.0888414412312604e-05
331	2.03321e-11	C	3R	977.000A	-21.55	4.051354717573304e-05
332	2.06699e-10	O	7	96.1034A	-21.551	4.04203686029071e-05
333	5.18155e-12	He	2	3833.69A	-21.552	4.032740433485143e-05
334	1.4664000000000002e-13	Mg	5	13.5464m	-21.553	4.023465387867907e-05
335	6.170169999999999e-10	C	5	32.1943A	-21.553	4.023465387867907e-05
336	2.2520500000000002e-13	K	6	8.82061m	-21.554000000000002	4.014211674263633e-05
337	3.1162200000000002e-12	Fe	10	6374.54A	-21.56	3.959134625307567e-05
338	2.64846e-13	H	1	7.50038m	-21.563000000000002	3.931880134251912e-05
339	1.48724e-11	C	2	1335.66A	-21.566999999999997	3.8958324405061105e-05
340	3.04348e-12	He	2	6526.88A	-21.568	3.886872274534877e-05
341	2.83542e-12	Ar	5	7005.83A	-21.574	3.8335423876424694e-05
342	5.81859e-11	O	5	341.396A	-21.574	3.8335423876424694e-05
343	7.68766e-13	Si	9	2.58394m	-21.576	3.815928860306031e-05
344	1.14637e-10	C	5	173.281A	-21.576999999999998	3.807152467469671e-05
345	7.46235e-11	N	5	266.196A	-21.581999999999997	3.7635723535479524e-05
346	2.00651e-11	N	3R	990.000A	-21.583000000000002	3.7549163773355475e-05
347	5.20967e-11	Na	7	381.300A	-21.584	3.746280309316047e-05
348	3.76479e-12	Fe	7	5276.38A	-21.59	3.694879416502561e-05
349	1.46256e-10	O	7	135.820A	-21.601	3.6024691437052686e-05
350	1.09037e-10	C	6	182.181A	-21.605	3.569441508073663e-05
351	5.20914e-12	He	2	3813.38A	-21.607	3.553041414055937e-05
352	1.2529700000000002e-10	C	5	158.539A	-21.608	3.544869645567774e-05
353	1.16766e-09	O	7	17.0122A	-21.609	3.53671667162559e-05
354	1.0471e-09	O	8	18.9709A	-21.613000000000003	3.504291858281448e-05
355	2.34604e-12	H	1	8467.21A	-21.621	3.440331323609526e-05
356	1.64027e-12	He	2	1.21105m	-21.622	3.432418781135943e-05
357	6.53791e-13	H	1	3.03835m	-21.624000000000002	3.416648249361824e-05
358	2.2488299999999997e-14	O	3	88.3323m	-21.63	3.369770077963381e-05
359	1.3498400000000002e-10	C	5	147.162A	-21.635	3.331196638853035e-05
360	1.8168900000000001e-12	He	2	1.09332m	-21.636	3.323535099189166e-05
361	2.85992e-13	He	2	6.94582m	-21.636999999999997	3.315891180577545e-05
362	5.1779e-11	Al	8	383.639A	-21.642	3.277934488105563e-05
363	3.62169e-12	Fe	6	5484.85A	-21.642	3.277934488105563e-05
364	3.10083e-12	He	2	6406.17A	-21.643	3.27039544798906e-05
365	6.3892e-11	Al	6	310.907A	-21.647	3.2404122822994705e-05
366	1.23311e-12	H	1	1.61092m	-21.649	3.2255239402533e-05
367	3.99917e-12	Fe	6	4967.15A	-21.649	3.2255239402533e-05
368	5.2327e-12	He	2	3796.22A	-21.656	3.1739513791076743e-05
369	2.31799e-10	Si	7	85.6968A	-21.66	3.1448524179563295e-05
370	9.08859e-11	Fe	8	218.565A	-21.663	3.1232034061878076e-05
371	1.4421200000000003e-10	Mg	5	137.745A	-21.665	3.108853590010093e-05
372	1.1625499999999999e-09	O	7	17.0870A	-21.666999999999998	3.094569705248798e-05
373	3.74883e-11	O	6	529.884A	-21.668000000000003	3.0874523924300316e-05
374	4.58125e-11	Ca	7	433.603A	-21.668000000000003	3.0874523924300316e-05
375	1.18675e-10	C	5	167.385A	-21.671	3.066198519657895e-05
376	8.20284e-12	Ne	4	2421.66A	-21.675	3.0380874426599475e-05
377	7.63588e-11	C	5	260.146A	-21.682	2.9895117838508446e-05
378	1.6035e-11	N	5	1238.82A	-21.684	2.9757762248813412e-05
379	3.5642600000000004e-13	K	6	5.57324m	-21.685	2.968932129485767e-05
380	2.17459e-11	H	1	913.480A	-21.691	2.928196853543195e-05
381	6.14415e-11	Mg	4	323.307A	-21.691	2.928196853543195e-05
382	2.35419e-12	H	1	8437.91A	-21.691	2.928196853543195e-05
383	1.15588e-11	N	4	1718.55A	-21.695999999999998	2.894678061334843e-05
384	5.25297e-12	He	2	3781.57A	-21.698	2.8813782237413024e-05
385	3.15939e-11	N	5	628.744A	-21.698	2.8813782237413024e-05
386	8.01609e-10	N	7	24.7807A	-21.699	2.8747512377236045e-05
387	9.25375e-12	Si	7	2146.64A	-21.701	2.8615429555680905e-05
388	5.29932e-12	He	2	3748.49A	-21.701999999999998	2.8549615894012772e-05
389	1.85041e-11	S	4	1073.52A	-21.706	2.8287871442206057e-05
390	1.04057e-11	C	3R	1909.00A	-21.706	2.8287871442206057e-05
391	3.36312e-13	H	1	5.90655m	-21.706999999999997	2.8222811143293316e-05
392	4.905600000000001e-13	He	2	4.04934m	-21.711	2.7964062855450505e-05
393	3.14777e-12	He	2	6310.64A	-21.713	2.7835579657473883e-05
394	8.74784e-12	C	5	2270.79A	-21.714000000000002	2.7771559600799383e-05
395	6.91614e-13	H	1	2.87219m	-21.721	2.7327523071493963e-05
396	1.91554e-11	C	2	1037.02A	-21.723000000000003	2.720196450816378e-05
397	1.9064799999999998e-12	He	2	1.04194m	-21.723000000000003	2.720196450816378e-05
398	1.83416e-12	He	1	1.08303m	-21.726	2.7014707501634314e-05
399	2.65416e-11	C	5	748.426A	-21.726999999999997	2.6952575398528312e-05
400	5.27054e-12	He	2	3768.96A	-21.729	2.682873956327042e-05
401	6.97837e-10	C	6	28.4658A	-21.736	2.6399777683831113e-05
402	5.28587e-12	He	2	3758.03A	-21.74	2.61577430672072e-05
403	1.25088e-12	H	1	1.58804m	-21.744	2.5917927437286134e-05
404	7.55671e-13	Fe	7	2.62872m	-21.745	2.5858317858328612e-05
405	1.0590600000000001e-12	He	2	1.87567m	-21.746	2.5798845377598466e-05
406	3.1317000000000007e-10	S	8	63.4302A	-21.747	2.57395096797781e-05
407	5.87075e-13	Fe	7	3.38363m	-21.747	2.57395096797781e-05
408	1.00649e-10	Fe	8	197.363A	-21.747	2.57395096797781e-05
409	3.69895e-11	He	1	537.030A	-21.748	2.568031045027577e-05
410	4.03877e-11	Na	7	491.844A	-21.754	2.532796338174777e-05
411	2.36108e-12	H	1	8413.28A	-21.755	2.5269710682465176e-05
412	3.46531e-14	N	3	57.3238m	-21.765	2.4694501841689547e-05
413	6.411e-11	Al	6	309.850A	-21.765	2.4694501841689547e-05
414	4.24221e-13	Na	7	4.68257m	-21.771	2.4355680574340532e-05
415	3.18667e-12	He	2	6233.61A	-21.778000000000002	2.396626017352171e-05
416	3.66054e-12	Fe	6	5426.65A	-21.778000000000002	2.396626017352171e-05
417	3.11791e-10	S	8	63.7108A	-21.781	2.380127759895607e-05
418	4.00581e-12	O	3	4958.91A	-21.789	2.3366855324022613e-05
419	1.40639e-10	Ne	7	141.244A	-21.79	2.3313113048109856e-05
420	1.58661e-12	S	9	1.25201m	-21.79	2.3313113048109856e-05
421	1.0136399999999998e-10	Fe	8	195.972A	-21.791999999999998	2.320599902341718e-05
422	1.2321299999999998e-10	N	6	161.220A	-21.791999999999998	2.320599902341718e-05
423	1.4370400000000001e-10	C	5	138.232A	-21.791999999999998	2.320599902341718e-05
424	1.2231299999999999e-12	He	2	1.62407m	-21.795	2.3046250049795925e-05
425	3.58547e-11	S	4	554.027A	-21.798000000000002	2.288760078037407e-05
426	1.0424e-13	H	1	19.0565m	-21.801	2.2730043644841157e-05
427	4.0514e-11	Ne	3	490.311A	-21.803	2.2625608580711404e-05
428	1.97757e-12	He	2	1.00449m	-21.804000000000002	2.2573571124999817e-05
429	6.05198e-11	Al	8	328.231A	-21.805999999999997	2.246985498679506e-05
430	2.18104e-10	O	7	91.0780A	-21.807	2.2418175754408888e-05
431	2.62745e-10	O	7	75.6035A	-21.809	2.2315173593077137e-05
432	2.36697e-12	H	1	8392.35A	-21.814	2.2059733913243255e-05
433	3.58952e-12	Ar	10	5534.02A	-21.815	2.200899793315128e-05
434	8.36853e-13	H	1	2.37371m	-21.818	2.1857489057075687e-05
435	6.22778e-13	K	7	3.18966m	-21.824	2.155759306440241e-05
436	2.4375900000000004e-10	O	7	81.4923A	-21.828000000000003	2.1359951863208615e-05
437	1.26521e-12	H	1	1.57006m	-21.831999999999997	2.1164122647439167e-05
438	7.203810000000001e-13	H	1	2.75749m	-21.834	2.106688233675297e-05
439	3.21927e-12	He	2	6170.48A	-21.838	2.087373999855197e-05
440	1.17418e-12	He	2	1.69177m	-21.839000000000002	2.0825731728770628e-05
441	3.8743200000000004e-13	H	1	5.12722m	-21.842	2.0682368399951312e-05
442	3.7637699999999994e-12	Fe	6	5277.81A	-21.843000000000004	2.0634800272632754e-05
443	1.3547999999999998e-10	Mg	5	146.623A	-21.846999999999998	2.0445619286606796e-05
444	8.03221e-11	C	5	247.310A	-21.849	2.0351680198995153e-05
445	2.96619e-11	Ca	4	669.696A	-21.85	2.03048726334336e-05
446	5.4237400000000005e-12	Fe	6	3662.50A	-21.864	1.966075854515882e-05
447	2.37204e-12	H	1	8374.43A	-21.866	1.9570425565091464e-05
448	3.40768e-13	Al	8	5.82933m	-21.871	1.9346404756124485e-05
449	1.00822e-10	C	5	197.024A	-21.872	1.9301909259922292e-05
450	3.83481e-14	O	3	51.8004m	-21.874000000000002	1.9213225042554142e-05
451	2.03492e-12	He	2	9761.80A	-21.879	1.899329307415714e-05
452	1.3154199999999998e-10	Ni	9	151.012A	-21.88	1.894960971228714e-05
453	1.15468e-09	O	7	17.2034A	-21.88	1.894960971228714e-05
454	1.69059e-11	C	3R	1175.00A	-21.885	1.8732695323622525e-05
455	2.30791e-10	O	7	86.0711A	-21.885	1.8732695323622525e-05
456	1.4960700000000001e-10	O	7	132.777A	-21.886	1.868961131994674e-05
457	5.58679e-12	Fe	6	3555.61A	-21.89	1.8518263933432653e-05
458	4.427e-13	Mg	4	4.48712m	-21.893	1.839078510118653e-05
459	3.2468599999999998e-12	He	2	6118.06A	-21.893	1.839078510118653e-05
460	1.2714599999999999e-10	C	5	156.233A	-21.901	1.805511544361249e-05
461	3.08688e-12	Ar	5	6435.12A	-21.906	1.7848440246171457e-05
462	2.37643e-12	H	1	8358.96A	-21.908	1.7766434112313987e-05
463	7.55621e-12	Mg	7	2628.89A	-21.909000000000002	1.7725572447754804e-05
464	2.38362e-12	H	1	8333.74A	-21.912	1.760355046531337e-05
465	8.6808e-11	S	9	228.832A	-21.913	1.756306342274664e-05
466	1.27694e-12	H	1	1.55563m	-21.913	1.756306342274664e-05
467	1.75706e-13	H	1	11.3055m	-21.913	1.756306342274664e-05
468	1.29312e-10	C	5	153.616A	-21.918000000000003	1.7362020698212174e-05
469	4.05691e-11	Ne	3	489.645A	-21.924	1.712380484375127e-05
470	3.74858e-11	O	6	529.920A	-21.924	1.712380484375127e-05
471	1.26377e-12	He	2	1.57184m	-21.925	1.708442118549554e-05
472	5.20026e-11	O	7	381.989A	-21.925	1.708442118549554e-05
473	6.41917e-13	He	2	3.09455m	-21.927	1.7005925400357496e-05
474	3.74158e-12	Ca	5	5309.11A	-21.93	1.688885743334422e-05
475	2.56475e-11	O	5	774.518A	-21.93	1.688885743334422e-05
476	2.3802599999999998e-12	H	1	8345.51A	-21.932	1.6811260182028485e-05
477	2.04568e-13	He	2	9.71043m	-21.934	1.6734019457697077e-05
478	6.10568e-11	Al	8	325.344A	-21.936	1.6657133622257576e-05
479	7.42769e-13	H	1	2.67438m	-21.936999999999998	1.661882327802727e-05
480	7.94137e-11	Al	8	250.139A	-21.938000000000002	1.6580601045143357e-05
481	3.27041e-12	He	2	6073.99A	-21.941999999999997	1.6428589181050667e-05
482	7.978339999999999e-10	N	6	24.8980A	-21.941999999999997	1.6428589181050667e-05
483	9.371379999999998e-13	He	2	2.11969m	-21.947	1.6240532675775044e-05
484	2.08185e-12	He	2	9541.71A	-21.949	1.6165914206140882e-05
485	8.747669999999999e-10	N	6	22.7083A	-21.951	1.6091638577232683e-05
486	2.7487e-10	O	7	72.2684A	-21.955	1.5944109547991028e-05
487	1.15822e-12	Ti	6	1.71509m	-21.956999999999997	1.5870853018916515e-05
488	4.25254e-13	H	1	4.67119m	-21.959	1.5797933073019248e-05
489	4.81861e-11	Na	4	412.244A	-21.959	1.5797933073019248e-05
490	1.52459e-10	N	6	130.293A	-21.971999999999998	1.5332051509242413e-05
491	1.59836e-11	N	5	1242.80A	-21.98	1.5052210031475094e-05
492	3.2906800000000003e-12	He	2	6036.58A	-21.984	1.4914210540420847e-05
493	3.3370300000000004e-12	He	2	5952.73A	-21.988000000000003	1.4777476236305356e-05
494	1.28666e-12	H	1	1.54388m	-21.989	1.4743488984098198e-05
495	5.1083400000000004e-12	He	1	3888.63A	-21.993000000000002	1.4608319864619066e-05
496	3.3808199999999997e-12	He	1	5875.64A	-21.996	1.4507756898019631e-05
497	3.15874e-11	N	5	628.874A	-21.999000000000002	1.4407886202012679e-05
498	8.01937e-11	N	5	247.706A	-22.0	1.4374748983296214e-05
499	1.33486e-12	He	2	1.48813m	-22.005	1.421020259235419e-05
500	2.12075e-12	He	2	9366.69A	-22.013	1.395083716494089e-05
501	3.30825e-12	He	2	6004.52A	-22.015	1.3886738890571214e-05
502	7.57037e-13	He	2	2.62397m	-22.017	1.3822935121020756e-05
503	6.13001e-10	C	5	32.4052A	-22.02	1.3727778704967071e-05
504	3.3235800000000003e-12	He	2	5976.82A	-22.026	1.3539426519994e-05
505	4.22806e-12	Fe	7	4698.24A	-22.026999999999997	1.3508286703118857e-05
506	1.0726399999999998e-10	N	6	185.192A	-22.026999999999997	1.3508286703118857e-05
507	7.60533e-13	H	1	2.61191m	-22.031999999999996	1.3353658623881356e-05
508	2.26825e-13	H	1	8.75760m	-22.037	1.3200800557630155e-05
509	1.472e-10	C	6	134.949A	-22.041999999999998	1.3049692243194363e-05
510	2.05868e-10	Si	6	96.4912A	-22.052	1.2752644982067813e-05
511	5.70493e-13	H	1	3.48198m	-22.052	1.2752644982067813e-05
512	8.72194e-10	N	6	22.7753A	-22.052	1.2752644982067813e-05
513	1.2948e-12	H	1	1.53417m	-22.058000000000003	1.2577672133351172e-05
514	1.09965e-11	Mg	6	1806.43A	-22.06	1.2519882979209226e-05
515	1.4722200000000002e-12	Fe	6	1.34929m	-22.061999999999998	1.2462359342112071e-05
516	6.8392e-13	Al	5	2.90450m	-22.064	1.2405100002119696e-05
517	1.3191899999999999e-10	C	5	150.581A	-22.066	1.2348103744897416e-05
518	4.54022e-13	H	1	4.37522m	-22.070999999999998	1.2206756170163304e-05
519	2.15335e-12	He	2	9224.90A	-22.073	1.2150671220069664e-05
520	1.9814200000000002e-10	O	7	100.254A	-22.076999999999998	1.2039273196734262e-05
521	1.22348e-11	O	7	1623.61A	-22.076999999999998	1.2039273196734262e-05
522	3.8804e-11	C	5	511.918A	-22.078000000000003	1.2011583636758797e-05
523	1.39221e-12	He	2	1.42683m	-22.08	1.195639542300079e-05
524	7.32569e-13	He	2	2.71161m	-22.084	1.1846778530878821e-05
525	1.54977e-10	O	7	128.177A	-22.086	1.1792347527800574e-05
526	5.942869999999999e-10	C	5	33.4257A	-22.089000000000002	1.1711169578415573e-05
527	3.55925e-13	He	2	5.58107m	-22.096	1.1523920926612914e-05
528	8.72085e-12	C	5	2277.81A	-22.1	1.1418268984506303e-05
529	1.34017e-10	C	5	148.223A	-22.1	1.1418268984506303e-05
530	1.04183e-11	C	3	1906.68A	-22.1	1.1418268984506303e-05
531	8.466270000000001e-13	He	2	2.34631m	-22.101	1.139200769458508e-05
532	3.32271e-11	Ca	8	597.839A	-22.105	1.1287565140259076e-05
533	6.784110000000001e-12	Mg	5	2928.09A	-22.105999999999998	1.1261604460837768e-05
534	5.50993e-11	C	5	360.521A	-22.108	1.1209862088387973e-05
535	2.19705e-11	C	2	904.142A	-22.111	1.1132693940563496e-05
536	4.69921e-12	Fe	5	4227.19A	-22.113000000000003	1.108154385815336e-05
537	8.97173e-11	Cr	8	221.412A	-22.114	1.1056057014532092e-05
538	1.9655099999999998e-12	Cr	8	1.01065m	-22.115	1.1030628789024515e-05
539	8.684410000000001e-10	N	6	22.8737A	-22.116999999999997	1.0979947653388742e-05
540	7.748640000000001e-13	H	1	2.56361m	-22.119	1.0929499376419278e-05
541	1.3017e-12	H	1	1.52604m	-22.123	1.0829297123841772e-05
542	2.78732e-11	S	6	712.672A	-22.125	1.0779541023181436e-05
543	2.18094e-12	He	2	9108.20A	-22.128	1.0705335184733296e-05
544	2.4250500000000003e-10	O	7	81.9135A	-22.128	1.0705335184733296e-05
545	7.146630000000001e-14	H	1	27.7955m	-22.129	1.0680713597050204e-05
546	7.99502e-11	O	5	248.460A	-22.131	1.0631640175683914e-05
547	2.5162900000000003e-10	O	7	78.9433A	-22.133000000000003	1.0582792226207848e-05
548	3.06254e-11	S	6	648.627A	-22.139	1.043759087340633e-05
549	2.82351e-14	Fe	5	70.3538m	-22.143	1.0341898465092162e-05
550	1.88416e-10	C	6	105.429A	-22.144000000000002	1.0318112758668786e-05
551	4.43724e-11	Ca	7	447.676A	-22.147	1.0247083370050847e-05
552	1.4391399999999999e-12	He	2	1.38030m	-22.149	1.0200002298601297e-05
553	5.46819e-14	Fe	5	36.3273m	-22.149	1.0200002298601297e-05
554	8.53006e-11	Fe	8	232.876A	-22.15	1.017654294430476e-05
555	1.33705e-10	C	5	148.569A	-22.151	1.0153137545025785e-05
556	1.63654e-11	O	5	1213.81A	-22.153000000000002	1.0106488115433792e-05
557	1.0661000000000001e-10	C	5	186.329A	-22.156999999999996	1.0013831275451039e-05
558	7.753739999999999e-10	C	6	25.6192A	-22.158	9.990800102625671e-06
559	5.75863e-11	Si	9	344.951A	-22.16	9.94489654582981e-06
560	7.99507e-11	Al	8	248.459A	-22.163	9.876436359549492e-06
561	1.09991e-11	Mg	6	1806.00A	-22.163	9.876436359549492e-06
562	2.64648e-13	H	1	7.50599m	-22.164	9.853721186261889e-06
563	3.69014e-11	C	3	538.312A	-22.168000000000003	9.763381727414905e-06
564	9.39623e-11	Cr	8	211.409A	-22.171999999999997	9.673870505705146e-06
565	4.76409e-13	H	1	4.16962m	-22.174	9.629423108136006e-06
566	2.2045e-12	He	2	9010.89A	-22.177	9.563134625725252e-06
567	2.21971e-11	Cl	5	894.911A	-22.177	9.563134625725252e-06
568	4.710449999999999e-13	He	2	4.21710m	-22.178	9.541140026429727e-06
569	1.19693e-10	C	5	165.961A	-22.18	9.497302470017666e-06
570	9.71635e-13	Al	9	2.04444m	-22.18	9.497302470017666e-06
571	9.17714e-13	He	2	2.16456m	-22.18	9.497302470017666e-06
572	1.30758e-12	H	1	1.51917m	-22.180999999999997	9.475459280478769e-06
573	7.0593e-11	Al	5	281.394A	-22.188000000000002	9.323957164178404e-06
574	4.02064e-11	Na	6	494.062A	-22.191999999999997	9.238474611079863e-06
575	2.12823e-11	S	6	933.380A	-22.195	9.17487739919268e-06
576	1.1476e-10	O	6	173.095A	-22.198	9.111717987432766e-06
577	5.68839e-12	Fe	6	3492.10A	-22.199	9.090761617594752e-06
578	3.8039e-11	He	1	522.213A	-22.2	9.069853446069951e-06
579	7.86593e-13	H	1	2.52538m	-22.2	9.069853446069951e-06
580	2.64981e-11	C	5	749.657A	-22.206	8.945410391540329e-06
581	2.19623e-11	C	2	904.480A	-22.206999999999997	8.924836518558766e-06
582	5.812119999999999e-13	He	2	3.41776m	-22.208000000000002	8.904309964171836e-06
583	7.30633e-11	C	5	271.880A	-22.209	8.883830619550086e-06
584	1.1308499999999999e-10	C	5	175.659A	-22.21	8.86339837611385e-06
585	1.47804e-12	He	2	1.34397m	-22.213	8.802383170866706e-06
586	1.80842e-10	Al	6	109.844A	-22.215999999999998	8.741787991338142e-06
587	2.22477e-12	He	2	8928.79A	-22.219	8.681609946091234e-06
588	1.62239e-10	N	6	122.439A	-22.221	8.641721571672134e-06
589	1.22586e-13	H	1	16.2045m	-22.221999999999998	8.62184616359407e-06
590	2.27111e-12	He	2	8746.57A	-22.221999999999998	8.62184616359407e-06
591	1.38218e-09	O	8	14.3719A	-22.224	8.582232378812968e-06
592	3.5353800000000002e-12	Ca	7	5618.76A	-22.225	8.562493792081658e-06
593	5.10732e-12	Fe	6	3889.41A	-22.228	8.50354999942091e-06
594	1.38033e-10	C	5	143.911A	-22.229	8.483992377140561e-06
595	5.62696e-11	C	5	353.023A	-22.229	8.483992377140561e-06
596	1.11799e-09	O	7	17.7680A	-22.232	8.425588984419157e-06
597	1.31265e-12	H	1	1.51331m	-22.233	8.406210667497572e-06
598	8.34809e-11	Fe	7	237.952A	-22.244	8.195968293279505e-06
599	1.93604e-10	N	6	102.603A	-22.247	8.139547644405003e-06
600	1.7965499999999999e-10	N	6	110.570A	-22.248	8.120827204309564e-06
601	2.2423299999999998e-12	He	2	8858.83A	-22.249000000000002	8.102149820031557e-06
602	1.0495900000000001e-10	C	5	189.258A	-22.25	8.083515392545416e-06
603	7.6658e-14	Fe	5	25.9131m	-22.250999999999998	8.064923823053196e-06
604	7.728000000000001e-10	C	6	25.7045A	-22.250999999999998	8.064923823053196e-06
605	4.0988699999999997e-13	H	1	4.84633m	-22.250999999999998	8.064923823053196e-06
606	9.75064e-13	He	2	2.03725m	-22.254	8.009405277966374e-06
607	1.2938e-10	C	5	153.536A	-22.254	8.009405277966374e-06
608	1.04071e-11	C	3	1908.73A	-22.255	7.990984157007789e-06
609	8.02407e-11	N	5	247.561A	-22.255	7.990984157007789e-06
610	1.6110299999999999e-12	Fe	6	1.23303m	-22.256999999999998	7.954268919855799e-06
611	5.606350000000001e-13	He	2	3.54320m	-22.259	7.917722373895295e-06
612	1.0805200000000001e-10	O	7	183.841A	-22.259	7.917722373895295e-06
613	2.25766e-12	He	2	8798.68A	-22.261	7.88134374406079e-06
614	4.941729999999999e-13	H	1	4.01974m	-22.268	7.755329772476825e-06
615	3.18925e-12	K	6	6228.57A	-22.27	7.719697268871038e-06
616	8.76712e-11	S	9	226.579A	-22.273000000000003	7.666555246667013e-06
617	1.51064e-12	He	2	1.31497m	-22.273000000000003	7.666555246667013e-06
618	2.56738e-10	O	7	77.3725A	-22.273000000000003	7.666555246667013e-06
619	2.93415e-13	H	1	6.77008m	-22.274	7.648922658898853e-06
620	9.22878e-11	O	5	215.245A	-22.275	7.6313306249572e-06
621	1.31704e-12	H	1	1.50827m	-22.275	7.6313306249572e-06
622	7.96313e-13	H	1	2.49455m	-22.275	7.6313306249572e-06
623	1.5135699999999998e-13	He	2	13.1242m	-22.275	7.6313306249572e-06
624	7.60366e-11	O	7	261.248A	-22.278000000000002	7.5787969144510855e-06
625	1.32423e-12	H	1	1.50008m	-22.279	7.561366165246059e-06
626	1.63045e-11	O	5	1218.34A	-22.28	7.543975505651666e-06
627	5.3728e-13	Al	8	3.69722m	-22.281999999999996	7.5093140866929745e-06
628	4.26991e-11	Ne	7	465.220A	-22.285	7.457620332128116e-06
629	2.84935e-11	Fe	8	697.157A	-22.285999999999998	7.440468281328633e-06
630	1.32087e-12	H	1	1.50389m	-22.299	7.221048628003329e-06
631	6.33256e-11	Ne	3	313.688A	-22.301	7.187870923273343e-06
632	2.18481e-11	Fe	8	909.208A	-22.301	7.187870923273343e-06
633	7.69045e-10	C	6	25.8300A	-22.301	7.187870923273343e-06
634	1.7008900000000005e-10	N	6	116.788A	-22.305	7.121972126545077e-06
635	1.09957e-10	N	6	180.656A	-22.31	7.040447585756612e-06
636	3.79506e-12	Fe	6	5234.29A	-22.311	7.024255005648694e-06
637	1.35011e-10	C	5	147.132A	-22.311999999999998	7.008099667441629e-06
638	4.82928e-11	Na	4	411.334A	-22.313000000000002	6.991981485481251e-06
639	7.9173e-12	Mg	7	2508.99A	-22.313000000000002	6.991981485481251e-06
640	3.6481e-13	Fe	8	5.44515m	-22.315	6.959856248669632e-06
641	2.55884e-10	O	7	77.6307A	-22.318	6.911944935256526e-06
642	4.66092e-13	He	2	4.26191m	-22.320999999999998	6.864363441005103e-06
643	1.40639e-10	C	5	141.244A	-22.320999999999998	6.864363441005103e-06
644	1.022e-12	He	2	1.94368m	-22.323	6.83282455584621e-06
645	1.44513e-12	P	7	1.37458m	-22.326	6.7857877224555085e-06
646	1.53823e-12	He	2	1.29138m	-22.326999999999998	6.770180843780196e-06
647	1.33919e-11	N	4	1483.32A	-22.33	6.723575246670089e-06
648	2.66477e-13	He	2	7.45447m	-22.331	6.708111452718468e-06
649	8.45289e-12	Si	7	2350.02A	-22.331999999999997	6.6926832245060535e-06
650	1.0581199999999999e-09	N	7	18.7733A	-22.334	6.661933138290974e-06
651	1.54134e-12	Fe	6	1.28877m	-22.336	6.631324335888511e-06
652	6.31722e-13	He	2	3.14449m	-22.336	6.631324335888511e-06
653	4.54123e-11	C	5	437.425A	-22.345	6.4953157769997826e-06
654	8.04459e-13	H	1	2.46929m	-22.345	6.4953157769997826e-06
655	1.60408e-13	H	1	12.3837m	-22.345	6.4953157769997826e-06
656	3.93611e-11	He	1	504.672A	-22.348000000000003	6.450602337700117e-06
657	2.6024e-10	O	7	76.3313A	-22.349	6.435766364017353e-06
658	8.87321e-11	Cr	9	223.870A	-22.349	6.435766364017353e-06
659	3.82093e-11	N	6	519.886A	-22.351999999999997	6.391462859993325e-06
660	5.08504e-13	H	1	3.90645m	-22.355	6.347464339145676e-06
661	1.42426e-10	C	5	139.472A	-22.355999999999998	6.332865576277057e-06
662	1.6486400000000002e-10	C	6	120.490A	-22.365	6.202978410902861e-06
663	2.81179e-11	S	6	706.471A	-22.366	6.188711956447688e-06
664	3.1580300000000004e-13	H	1	6.29014m	-22.375	6.0617813839195805e-06
665	1.5617799999999998e-12	He	2	1.27191m	-22.375999999999998	6.047839673614964e-06
666	8.626589999999999e-10	N	6	23.0270A	-22.377	6.033930028354202e-06
667	2.36252e-10	Si	7	84.0816A	-22.378	6.020052374389792e-06
668	6.23152e-12	He	1	3187.74A	-22.38	5.992392746207537e-06
669	2.35113e-10	O	7	84.4888A	-22.381999999999998	5.964860202472991e-06
670	7.632589999999999e-10	C	6	26.0258A	-22.381999999999998	5.964860202472991e-06
671	3.05409e-11	S	6	650.422A	-22.384	5.937454159286108e-06
672	8.82002e-11	S	9	225.220A	-22.385	5.923798393663218e-06
673	1.0609e-12	He	2	1.87242m	-22.386999999999997	5.896581012350703e-06
674	3.10056e-11	Ca	7	640.673A	-22.388	5.883019252357088e-06
675	3.69895e-12	Fe	6	5370.30A	-22.388	5.883019252357088e-06
676	1.09791e-10	O	7	180.930A	-22.389	5.8694886835460085e-06
677	3.69126e-11	C	3	538.149A	-22.39	5.855989234179591e-06
678	2.0653499999999997e-10	O	7	96.1797A	-22.392	5.829083407654599e-06
679	2.19959e-13	Na	4	9.03098m	-22.394000000000002	5.802301202173254e-06
680	2.04019e-10	N	6	97.3656A	-22.397	5.762358441650382e-06
681	4.44247e-12	He	1	4471.49A	-22.398000000000003	5.749105385002952e-06
682	2.541e-10	O	7	78.1758A	-22.399	5.73588280954006e-06
683	5.19197e-11	O	7	382.599A	-22.403000000000002	5.683295919853552e-06
684	7.359999999999999e-10	C	6	26.9898A	-22.403000000000002	5.683295919853552e-06
685	3.56067e-13	He	2	5.57885m	-22.404	5.670224701960377e-06
686	6.890720000000001e-13	He	2	2.88278m	-22.409000000000002	5.605318176523116e-06
687	8.11353e-13	H	1	2.44831m	-22.409000000000002	5.605318176523116e-06
688	6.70614e-11	Si	9	296.213A	-22.410999999999998	5.579564078890152e-06
689	9.65963e-11	Cr	8	205.644A	-22.410999999999998	5.579564078890152e-06
690	2.2228900000000003e-10	O	7	89.3632A	-22.414	5.541154629938728e-06
691	8.723339999999999e-12	C	5	2277.16A	-22.414	5.541154629938728e-06
692	1.44458e-10	O	7	137.510A	-22.416999999999998	5.503009589774155e-06
693	1.22635e-11	C	5	1619.80A	-22.416999999999998	5.503009589774155e-06
694	1.58205e-12	He	2	1.25561m	-22.418000000000003	5.490353018933737e-06
695	5.11195e-14	H	1	38.8589m	-22.42	5.465127138218966e-06
696	1.6284e-12	He	2	1.21987m	-22.421	5.452557694599461e-06
697	3.05647e-13	H	1	6.49914m	-22.423000000000002	5.427505467626025e-06
698	8.75085e-11	Si	9	227.000A	-22.425	5.4025683451799915e-06
699	3.76502e-13	He	2	5.27605m	-22.426	5.390142782791813e-06
700	1.0473e-11	N	6	1896.74A	-22.429000000000002	5.353037300870776e-06
701	5.20892e-12	Fe	6	3813.55A	-22.430999999999997	5.3284423285716235e-06
702	9.37101e-11	Cr	9	211.978A	-22.430999999999997	5.3284423285716235e-06
703	1.1879299999999998e-10	C	5	167.218A	-22.432	5.316187251290688e-06
704	4.8386e-11	Na	4	410.542A	-22.434	5.291761589589844e-06
705	2.63755e-10	O	7	75.3142A	-22.436	5.267448153610472e-06
706	5.20233e-13	H	1	3.81838m	-22.436	5.267448153610472e-06
707	2.76827e-11	C	5	717.576A	-22.438000000000002	5.243246427722133e-06
708	1.0935e-12	He	2	1.81660m	-22.445999999999998	5.147546395163137e-06
709	1.59962e-12	He	2	1.24182m	-22.448	5.123895567813683e-06
710	1.74459e-10	C	6	113.863A	-22.448	5.123895567813683e-06
711	1.89176e-13	H	1	10.5005m	-22.451999999999998	5.076919410884288e-06
712	2.0473500000000002e-10	O	7	97.0252A	-22.456	5.030373933950308e-06
713	4.61199e-11	Cr	8	430.714A	-22.459	4.995745083364396e-06
714	6.33735e-11	Fe	7	313.450A	-22.46	4.98425518851385e-06
715	1.61495e-12	He	2	1.23003m	-22.46	4.98425518851385e-06
716	3.20508e-10	S	8	61.9781A	-22.462	4.961354616109156e-06
717	2.62209e-10	O	7	75.7582A	-22.467	4.9045624594452055e-06
718	8.17239e-13	H	1	2.43068m	-22.468000000000004	4.8932822788101266e-06
719	3.33567e-13	H	1	5.95517m	-22.469	4.882028041870659e-06
720	3.8163e-11	C	6	520.517A	-22.469	4.882028041870659e-06
721	4.0215e-12	Ca	7	4939.56A	-22.474	4.826143928993207e-06
722	7.36008e-13	He	2	2.69895m	-22.476999999999997	4.792920987872451e-06
723	1.41145e-11	O	4	1407.38A	-22.478	4.781897575496747e-06
724	4.27154e-13	He	2	4.65042m	-22.478	4.781897575496747e-06
725	1.2773900000000002e-13	Ne	3	15.5509m	-22.483	4.727159646589833e-06
726	9.11938e-11	Si	7	217.827A	-22.487	4.683820786449236e-06
727	1.9037499999999998e-10	Al	6	104.344A	-22.487	4.683820786449236e-06
728	6.68593e-12	Na	6	2971.08A	-22.489	4.662300584735232e-06
729	2.59723e-11	N	5	764.833A	-22.49	4.651577590950294e-06
730	2.10312e-11	S	6	944.524A	-22.49	4.651577590950294e-06
731	4.9428e-11	C	5	401.887A	-22.49	4.651577590950294e-06
732	4.65826e-11	C	5	426.435A	-22.494	4.6089316712608805e-06
733	9.23487e-11	O	5	215.103A	-22.495	4.598331422570754e-06
734	1.45009e-09	Ne	9	13.6987A	-22.495	4.598331422570754e-06
735	1.1512e-13	He	2	17.2555m	-22.497	4.577204008804694e-06
736	1.38904e-12	Si	10	1.43008m	-22.497	4.577204008804694e-06
737	1.1464100000000001e-10	N	6	173.275A	-22.498	4.566676731713277e-06
738	6.783e-11	Si	9	292.857A	-22.499000000000002	4.556173666687293e-06
739	1.12109e-12	He	2	1.77189m	-22.5	4.545694758040574e-06
740	1.45416e-10	N	6	136.605A	-22.502	4.5248091877800376e-06
741	1.33633e-11	N	4	1486.50A	-22.503	4.514402415433006e-06
742	1.55412e-12	Cr	9	1.27818m	-22.506999999999998	4.473014125312115e-06
743	5.29954e-13	H	1	3.74834m	-22.51	4.44222211266095e-06
744	1.23709e-10	C	5	160.574A	-22.513	4.411642070733934e-06
745	9.53158e-14	Fe	5	20.8407m	-22.513	4.411642070733934e-06
746	1.9269799999999997e-10	Ne	8	103.086A	-22.514	4.401495575533531e-06
747	8.894210000000001e-14	H	1	22.3342m	-22.514	4.401495575533531e-06
748	8.223040000000001e-13	H	1	2.41571m	-22.519000000000002	4.351112072312471e-06
749	2.6886299999999996e-10	O	7	73.8832A	-22.52	4.341104792245257e-06
750	1.5673100000000001e-12	Fe	6	1.26742m	-22.521	4.331120528283473e-06
751	8.18008e-12	Al	6	2428.39A	-22.522	4.321159227491614e-06
752	3.85256e-11	He	1	515.617A	-22.523000000000003	4.311220837055753e-06
753	3.05415e-13	He	2	6.50408m	-22.523000000000003	4.311220837055753e-06
754	1.0452899999999999e-10	Fe	10	190.037A	-22.535999999999998	4.184082793359103e-06
755	3.36014e-11	N	4	591.180A	-22.537	4.174459669973212e-06
756	7.74908e-13	He	2	2.56346m	-22.541	4.136187993675966e-06
757	1.80208e-10	N	6	110.230A	-22.543000000000003	4.117183936089377e-06
758	2.0471e-13	He	2	9.70372m	-22.544	4.107714675805585e-06
759	2.72365e-10	O	7	72.9332A	-22.544	4.107714675805585e-06
760	8.90657e-11	O	7	223.032A	-22.546	4.088841441231261e-06
761	2.97454e-12	He	1	6678.15A	-22.548000000000002	4.070054921292999e-06
762	4.84504e-13	He	2	4.09996m	-22.549	4.060694054735344e-06
763	1.14464e-12	He	2	1.73543m	-22.549	4.060694054735344e-06
764	1.66306e-11	S	3	1194.45A	-22.551	4.04203686029071e-06
765	2.11563e-13	H	1	9.38937m	-22.552	4.032740433485143e-06
766	3.87604e-11	C	5	512.494A	-22.553	4.023465387867908e-06
767	1.85437e-10	N	6	107.122A	-22.553	4.023465387867908e-06
768	3.47898e-13	H	1	5.70985m	-22.555	4.004979243610087e-06
769	8.26695e-13	H	1	2.40288m	-22.561	3.950028868351429e-06
770	9.32472e-11	Cr	8	213.030A	-22.565	3.913814786011213e-06
771	3.5456800000000003e-12	K	6	5602.44A	-22.565	3.913814786011213e-06
772	8.338860000000001e-13	H	1	2.38215m	-22.565	3.913814786011213e-06
773	1.59249e-11	C	3	1247.38A	-22.572	3.851237215327187e-06
774	9.6901e-12	C	5	2049.98A	-22.574	3.83354238764247e-06
775	2.34181e-13	H	1	8.48253m	-22.576	3.815928860306031e-06
776	1.93908e-10	O	8	102.443A	-22.576	3.815928860306031e-06
777	5.381e-13	H	1	3.69159m	-22.58	3.7809442142294864e-06
778	9.1103e-10	O	7	21.8044A	-22.584	3.746280309316047e-06
779	5.50557e-11	C	5	360.806A	-22.585	3.7376641037017843e-06
780	8.30525e-13	H	1	2.39180m	-22.585	3.7376641037017843e-06
781	1.1649100000000001e-12	He	2	1.70524m	-22.59	3.694879416502561e-06
782	1.21126e-12	He	2	1.63998m	-22.594	3.6610045583974753e-06
783	1.8024499999999998e-10	C	6	110.208A	-22.596999999999998	3.635802380286755e-06
784	2.85869e-11	C	5	694.879A	-22.598000000000003	3.627440266858247e-06
785	1.14213e-12	P	8	1.73925m	-22.599	3.6190973857569924e-06
786	3.89485e-11	He	1	510.018A	-22.599	3.6190973857569924e-06
787	8.075060000000001e-13	He	2	2.45998m	-22.6	3.610773692749777e-06
788	5.89001e-11	Ar	8	337.257A	-22.601	3.6024691437052682e-06
789	1.51787e-11	C	3	1308.71A	-22.603	3.5859173014859206e-06
790	6.99391e-11	Al	9	284.025A	-22.605	3.569441508073663e-06
791	5.20343e-11	C	5	381.757A	-22.605999999999998	3.561232020415984e-06
792	2.75797e-13	He	2	7.20257m	-22.611	3.520466934573583e-06
793	2.40095e-11	O	7	827.359A	-22.612	3.512370085309271e-06
794	2.48066e-13	He	2	8.00774m	-22.613000000000003	3.5042918582814483e-06
795	1.17709e-13	H	1	16.8759m	-22.613000000000003	3.5042918582814483e-06
796	1.1008799999999999e-10	Fe	10	180.441A	-22.614	3.496232210660274e-06
797	5.3144e-13	He	2	3.73786m	-22.616	3.4801684828101506e-06
798	5.86248e-11	C	5	338.841A	-22.616999999999997	3.472164317412944e-06
799	1.18248e-12	He	2	1.67990m	-22.621	3.440331323609526e-06
800	1.24101e-09	O	8	16.0067A	-22.621	3.440331323609526e-06
801	2.04088e-11	Ne	7	973.330A	-22.623	3.4245244370050517e-06
802	3.99615e-11	C	5	497.090A	-22.625	3.408790176447525e-06
803	1.7304700000000001e-13	Ca	5	11.4792m	-22.625999999999998	3.400950176599407e-06
804	6.93649e-11	Al	9	286.376A	-22.629	3.3775382002608513e-06
805	1.1978100000000001e-12	He	2	1.65840m	-22.631999999999998	3.3542873908338358e-06
806	5.05983e-11	C	5	392.591A	-22.631999999999998	3.3542873908338358e-06
807	6.56484e-11	Fe	7	302.589A	-22.634	3.3388758401898996e-06
808	3.59627e-13	H	1	5.52363m	-22.635	3.331196638853035e-06
809	1.25324e-10	C	5	158.505A	-22.636	3.323535099189166e-06
810	5.37444e-11	O	7	369.610A	-22.639	3.30065604449502e-06
811	3.26376e-12	Ca	5	6086.37A	-22.641	3.2854909075044135e-06
812	5.44994e-13	H	1	3.64490m	-22.644000000000002	3.2628737471836633e-06
813	2.29327e-13	H	1	8.66206m	-22.644000000000002	3.2628737471836633e-06
814	6.28909e-11	Si	7	315.856A	-22.645	3.255369345810092e-06
815	2.85577e-11	C	5	695.591A	-22.648000000000003	3.232959540861532e-06
816	8.35094e-13	He	2	2.37871m	-22.654	3.18860167302745e-06
817	8.82771e-11	Si	9	225.024A	-22.654	3.18860167302745e-06
818	5.38212e-11	C	5	369.083A	-22.658	3.1593683971741117e-06
819	1.48446e-10	N	7	133.816A	-22.659000000000002	3.1521020514995603e-06
820	7.93789e-11	C	6	250.248A	-22.659000000000002	3.1521020514995603e-06
821	4.21638e-12	Ar	4	4711.26A	-22.664	3.1160202376843826e-06
822	8.3566e-10	N	6	23.7710A	-22.666	3.101703425168035e-06
823	2.30442e-10	O	7	86.2017A	-22.666	3.101703425168035e-06
824	1.26315e-10	C	5	157.261A	-22.668000000000003	3.087452392430031e-06
825	1.17948e-10	C	5	168.417A	-22.671	3.0661985196578954e-06
826	6.19582e-13	Ca	4	3.20610m	-22.678	3.017173395811707e-06
827	3.33146e-13	He	2	5.96268m	-22.679000000000002	3.0102340895650416e-06
828	5.7034e-13	He	2	3.48292m	-22.679000000000002	3.0102340895650416e-06
829	3.90528e-11	He	1	508.657A	-22.683000000000003	2.9826360975462304e-06
830	4.04258e-11	Ca	7	491.381A	-22.685	2.968932129485767e-06
831	9.69363e-11	O	7	204.923A	-22.685	2.968932129485767e-06
832	1.48797e-11	C	2R	1335.00A	-22.686	2.96210377507277e-06
833	3.78226e-14	H	1	52.5201m	-22.693	2.914743011088576e-06
834	6.7449100000000006e-12	He	1	2945.10A	-22.693	2.914743011088576e-06
835	1.8919e-10	N	6	104.997A	-22.695999999999998	2.894678061334843e-06
836	1.8062400000000003e-10	Al	6	109.977A	-22.695999999999998	2.894678061334843e-06
837	2.0113e-13	He	2	9.87645m	-22.699	2.8747512377236046e-06
838	8.959019999999999e-14	He	2	22.1726m	-22.7	2.8681394933508196e-06
839	2.89e-11	C	2	687.352A	-22.7	2.8681394933508196e-06
840	5.50879e-13	H	1	3.60595m	-22.701999999999998	2.8549615894012773e-06
841	8.586479999999999e-13	He	2	2.31346m	-22.701999999999998	2.8549615894012773e-06
842	1.8399999999999998e-10	C	6	107.959A	-22.701999999999998	2.8549615894012773e-06
843	2.42984e-10	O	7	81.7521A	-22.703000000000003	2.8483953599565614e-06
844	5.58668e-11	N	6	355.568A	-22.704	2.841844232420541e-06
845	7.93559e-11	N	6	250.321A	-22.706	2.8287871442206054e-06
846	5.13457e-12	Ne	3	3868.76A	-22.706	2.8287871442206054e-06
847	9.08043e-11	O	7	218.761A	-22.706999999999997	2.8222811143293314e-06
848	2.81159e-12	He	1	7065.22A	-22.708000000000002	2.81579004789153e-06
849	3.5262599999999997e-10	S	9	56.3330A	-22.709	2.809313910492305e-06
850	1.4009700000000001e-13	H	1	14.1791m	-22.709	2.809313910492305e-06
851	3.6934699999999997e-13	H	1	5.37826m	-22.71	2.8028526677957517e-06
852	4.9338e-12	He	1	4026.20A	-22.711	2.7964062855450503e-06
853	2.87674e-11	C	3	690.521A	-22.713	2.7835579657473886e-06
854	1.83061e-13	H	1	10.8512m	-22.713	2.7835579657473886e-06
855	8.88838e-11	P	7	223.488A	-22.715999999999998	2.7643960874936813e-06
856	1.41406e-11	O	4	1404.78A	-22.718000000000004	2.751694841196538e-06
857	2.4226400000000003e-10	Si	7	81.9951A	-22.72	2.739051951825313e-06
858	8.33493e-11	Fe	8	238.328A	-22.724	2.7139401725893977e-06
859	1.89865e-11	O	7	1046.24A	-22.726	2.7014707501634315e-06
860	6.06471e-10	C	5	32.7542A	-22.728	2.689058619529358e-06
861	1.1581399999999998e-10	Ar	10	171.520A	-22.728	2.689058619529358e-06
862	2.43658e-13	H	1	8.15259m	-22.73	2.676703517455348e-06
863	1.83156e-11	N	2	1084.56A	-22.733	2.658277220049669e-06
864	9.50055e-10	N	7	20.9087A	-22.733	2.658277220049669e-06
865	2.95577e-11	C	5	672.057A	-22.734	2.6521633521015866e-06
866	5.32046e-11	C	5	373.360A	-22.734	2.6521633521015866e-06
867	3.77328e-11	Ar	8	526.450A	-22.735	2.646063545659604e-06
868	1.07844e-10	O	7	184.196A	-22.737	2.633905988005966e-06
869	6.02938e-13	He	2	3.29461m	-22.738000000000003	2.627848172336129e-06
870	1.9007e-10	N	6	104.511A	-22.738000000000003	2.627848172336129e-06
871	1.60677e-13	He	2	12.3630m	-22.74	2.61577430672072e-06
872	2.26127e-11	C	3	878.464A	-22.741	2.6097581927606504e-06
873	8.78918e-13	He	2	2.26010m	-22.743000000000002	2.597767443051467e-06
874	2.42569e-10	Si	7	81.8920A	-22.744	2.591792743728614e-06
875	3.80083e-13	He	2	5.22635m	-22.744	2.591792743728614e-06
876	5.55826e-12	Fe	6	3573.86A	-22.744	2.591792743728614e-06
877	1.8657400000000002e-10	C	6	106.469A	-22.745	2.585831785832861e-06
878	2.59701e-11	N	5	764.896A	-22.745	2.585831785832861e-06
879	2.07932e-11	N	4	955.334A	-22.746	2.5798845377598463e-06
880	9.25268e-13	He	2	2.14689m	-22.746	2.5798845377598463e-06
881	1.2934000000000002e-10	C	5	153.583A	-22.748	2.568031045027577e-06
882	5.60465e-11	O	7	354.428A	-22.75	2.5562320141473592e-06
883	7.59518e-11	O	7	261.540A	-22.752	2.544487194889693e-06
884	1.0023000000000001e-10	C	5	198.189A	-22.753	2.5386350367371094e-06
885	5.55945e-13	H	1	3.57310m	-22.754	2.532796338174777e-06
886	5.4689e-11	C	5	363.226A	-22.761	2.4922997253951248e-06
887	5.45863e-11	S	6	363.909A	-22.761	2.4922997253951248e-06
888	1.2810200000000002e-10	C	5	155.067A	-22.761999999999997	2.4865675950916616e-06
889	6.658980000000001e-14	H	1	29.8311m	-22.766	2.463770606351995e-06
890	3.91243e-11	He	1	507.727A	-22.767	2.4581040912015095e-06
891	5.5827e-11	C	6	355.822A	-22.771	2.4355680574340532e-06
892	8.964879999999999e-13	He	2	2.21581m	-22.774	2.418801724859156e-06
893	1.1313799999999999e-10	O	7	175.577A	-22.775	2.413238635266095e-06
894	1.91764e-10	N	6	103.588A	-22.776	2.407688340424028e-06
895	3.77493e-13	H	1	5.26220m	-22.779	2.3911139304710657e-06
896	1.6223e-13	He	2	12.2446m	-22.779	2.3911139304710657e-06
897	1.21135e-11	O	7	1639.86A	-22.779	2.3911139304710657e-06
898	5.49915e-11	C	5	361.228A	-22.78	2.3856145210379718e-06
899	1.41772e-11	O	4	1401.16A	-22.78	2.3856145210379718e-06
900	6.32704e-11	Ne	3	313.961A	-22.781	2.380127759895607e-06
901	3.87903e-11	He	1	512.099A	-22.781999999999996	2.374653617953691e-06
902	6.51146e-11	Al	9	305.069A	-22.781999999999996	2.374653617953691e-06
903	5.67296e-12	C	5	3501.60A	-22.781999999999996	2.374653617953691e-06
904	9.11815e-13	He	2	2.17856m	-22.785	2.3583066174306236e-06
905	6.305260000000001e-13	He	2	3.15046m	-22.791	2.325949437600154e-06
906	1.02045e-10	O	7	194.664A	-22.793000000000003	2.3152626706729177e-06
907	5.603350000000001e-13	H	1	3.54510m	-22.796	2.2993245145552038e-06
908	5.60495e-11	O	7	354.409A	-22.799	2.2834960759324453e-06
909	5.675270000000001e-13	H	1	3.50018m	-22.8	2.2782441806963443e-06
910	1.57861e-13	H	1	12.5835m	-22.8	2.2782441806963443e-06
911	2.18027e-13	He	2	9.11102m	-22.8	2.2782441806963443e-06
912	1.5246700000000002e-10	N	6	130.287A	-22.805999999999997	2.246985498679506e-06
913	4.18982e-13	He	2	4.74112m	-22.805999999999997	2.246985498679506e-06
914	1.1419000000000002e-09	O	7	17.3960A	-22.809	2.2315173593077136e-06
915	1.72609e-10	N	6	115.083A	-22.809	2.2315173593077136e-06
916	2.5538699999999997e-13	H	1	7.77818m	-22.81	2.226385011802453e-06
917	9.60058e-12	Na	5	2069.09A	-22.811	2.2212644683688774e-06
918	2.83678e-11	Ar	8	700.246A	-22.814	2.2059733913243254e-06
919	4.19071e-12	Ar	4	4740.12A	-22.816	2.195837864257559e-06
920	1.93026e-10	Ne	8	102.911A	-22.816	2.195837864257559e-06
921	1.88707e-11	C	5	1052.66A	-22.816999999999997	2.1907875773137575e-06
922	2.90671e-11	C	5	683.401A	-22.818	2.185748905707569e-06
923	5.641649999999999e-13	H	1	3.52103m	-22.82	2.1757063017114912e-06
924	4.7945300000000006e-12	Fe	5	4143.15A	-22.820999999999998	2.170702316076698e-06
925	1.22916e-11	C	5	1616.10A	-22.822	2.16570983928948e-06
926	7.90676e-11	P	8	251.234A	-22.828000000000003	2.1359951863208612e-06
927	3.81497e-11	N	6	520.698A	-22.83	2.126181179900592e-06
928	7.78368e-11	O	7	255.207A	-22.83	2.126181179900592e-06
929	4.87921e-12	Fe	5	4071.24A	-22.831999999999997	2.1164122647439166e-06
930	8.0806e-11	N	6	245.829A	-22.833000000000002	2.1115446516098166e-06
931	9.8675e-11	O	7	201.312A	-22.834	2.1066882336752967e-06
932	1.0554700000000001e-10	O	7	188.205A	-22.835	2.10184298519206e-06
933	1.45239e-13	H	1	13.6771m	-22.836	2.097008880471115e-06
934	5.43397e-11	Fe	10	365.561A	-22.837	2.092185893882487e-06
935	4.59358e-11	Cr	9	432.440A	-22.839000000000002	2.0825731728770627e-06
936	1.63063e-10	N	6	121.820A	-22.839000000000002	2.0825731728770627e-06
937	1.457e-11	Fe	7	1363.38A	-22.839000000000002	2.0825731728770627e-06
938	6.5408e-13	He	2	3.03701m	-22.84	2.0777833874945938e-06
939	1.3194599999999999e-10	C	5	150.550A	-22.840999999999998	2.0730046183128083e-06
940	1.0567100000000002e-10	N	6	187.984A	-22.840999999999998	2.0730046183128083e-06
941	2.4322200000000003e-10	O	7	81.6720A	-22.842	2.068236839995131e-06
942	3.84387e-13	H	1	5.16782m	-22.843000000000004	2.0634800272632755e-06
943	5.8732e-11	Ar	8	338.222A	-22.846	2.049275130671241e-06
944	3.91754e-11	He	1	507.065A	-22.849	2.035168019899515e-06
945	1.86558e-10	N	6	106.478A	-22.849	2.035168019899515e-06
946	2.48093e-10	O	7	80.0687A	-22.85	2.03048726334336e-06
947	1.94538e-11	S	3	1021.11A	-22.853	2.016509487340593e-06
948	8.89775e-14	H	1	22.3253m	-22.855	2.007244467839582e-06
949	1.29632e-13	He	2	15.3238m	-22.855999999999998	2.0026279336710285e-06
950	1.9585299999999997e-10	N	6	101.426A	-22.859	1.9888419399447353e-06
951	2.6496300000000003e-13	He	2	7.49707m	-22.862	1.975150848331755e-06
952	4.5158000000000003e-13	He	2	4.39887m	-22.863000000000003	1.9706081274397407e-06
953	3.69173e-11	C	3	538.080A	-22.869	1.943570370311965e-06
954	2.2981799999999997e-10	O	7	86.4356A	-22.871	1.9346404756124485e-06
955	4.2717e-12	C	3	4650.25A	-22.875	1.9169035851193452e-06
956	1.33733e-10	C	5	148.538A	-22.875999999999998	1.912494829215262e-06
957	7.53664e-10	C	6	26.3572A	-22.878	1.9037077136576446e-06
958	1.50668e-10	N	6	131.843A	-22.88	1.8949609712287138e-06
959	6.7435e-13	He	2	2.94572m	-22.881	1.89060268193613e-06
960	7.20699e-13	He	2	2.75628m	-22.883000000000003	1.881916151658539e-06
961	5.17401e-12	Fe	5	3839.27A	-22.883000000000003	1.881916151658539e-06
962	2.6510799999999997e-13	H	1	7.49298m	-22.884	1.8775878646184285e-06
963	1.7219200000000001e-13	H	1	11.5362m	-22.885	1.8732695323622524e-06
964	7.1087e-14	He	2	27.9439m	-22.886999999999997	1.8646626406729676e-06
965	5.12822e-11	N	4	387.356A	-22.886999999999997	1.8646626406729676e-06
966	5.2344599999999995e-12	Fe	5	3794.94A	-22.892	1.8433180239284307e-06
967	1.26143e-11	Ne	5	1574.76A	-22.893	1.839078510118653e-06
968	1.22635e-11	C	5	1619.80A	-22.894000000000002	1.8348487469200612e-06
969	8.3714e-11	Fe	8	237.290A	-22.901999999999997	1.8013589830415844e-06
970	3.90273e-13	H	1	5.08989m	-22.901999999999997	1.8013589830415844e-06
971	2.61313e-11	C	5	760.179A	-22.904	1.7930824903144206e-06
972	3.53321e-11	Ne	5	562.222A	-22.905	1.7889585150257952e-06
973	4.81841e-12	K	5	4122.62A	-22.909000000000002	1.7725572447754806e-06
974	5.06231e-11	Al	9	392.399A	-22.91	1.7684804762416356e-06
975	6.91919e-13	He	2	2.87092m	-22.910999999999998	1.7644130840152288e-06
976	9.609119999999999e-12	Na	5	2067.25A	-22.910999999999998	1.7644130840152288e-06
977	1.0723200000000002e-10	O	7	185.247A	-22.912	1.760355046531337e-06
978	1.9341499999999997e-10	N	6	102.704A	-22.913	1.7563063422746637e-06
979	4.2067e-11	C	5	472.210A	-22.913	1.7563063422746637e-06
980	4.79168e-13	He	2	4.14561m	-22.916999999999998	1.7402044289435166e-06
981	1.1334100000000001e-10	Fe	10	175.263A	-22.916999999999998	1.7402044289435166e-06
982	6.9164399999999996e-12	Na	6	2872.06A	-22.916999999999998	1.7402044289435166e-06
983	7.63211e-11	Ne	8	260.275A	-22.918000000000003	1.7362020698212177e-06
984	1.28436e-13	He	2	15.4664m	-22.921	1.7242501388411074e-06
985	3.92132e-11	He	1	506.576A	-22.921999999999997	1.7202844735678286e-06
986	7.07247e-13	He	2	2.80870m	-22.921999999999997	1.7202844735678286e-06
987	3.03863e-13	He	2	6.53732m	-22.921999999999997	1.7202844735678286e-06
988	1.4407e-10	Mg	5	137.881A	-22.928	1.696681285729821e-06
989	1.0378299999999998e-10	O	7	191.403A	-22.928	1.696681285729821e-06
990	1.02044e-13	He	2	19.4666m	-22.929000000000002	1.6927790270591694e-06
991	4.98329e-11	Ca	7	398.621A	-22.93	1.6888857433344218e-06
992	2.51595e-10	O	7	78.9542A	-22.932	1.6811260182028485e-06
993	2.8767200000000006e-14	H	1	69.0524m	-22.933000000000003	1.6772595356547184e-06
994	1.11158e-11	O	7	1787.04A	-22.933000000000003	1.6772595356547184e-06
995	1.7916900000000002e-12	Fe	6	1.10870m	-22.936	1.6657133622257573e-06
996	5.36187e-12	He	1	3704.76A	-22.936	1.6657133622257573e-06
997	1.88999e-11	C	5	1051.03A	-22.94	1.6504420103280131e-06
998	4.53687e-11	C	5	437.845A	-22.94	1.6504420103280131e-06
999	1.06741e-13	H	1	18.6099m	-22.941999999999997	1.6428589181050666e-06
1000	5.06187e-11	Cl	5	392.433A	-22.941999999999997	1.6428589181050666e-06
1001	1.0631e-12	He	1	1.86854m	-22.941999999999997	1.6428589181050666e-06
1002	5.63714e-11	O	7	352.386A	-22.943	1.639080447444858e-06
1003	2.70807e-12	Cl	9	7335.27A	-22.944000000000003	1.6353106670260294e-06
1004	1.99606e-10	N	6	99.5185A	-22.947	1.6240532675775046e-06
1005	7.021530000000001e-12	He	1	2829.08A	-22.948	1.620318048713298e-06
1006	2.51093e-10	O	7	79.1120A	-22.948	1.620318048713298e-06
1007	1.62953e-11	C	5	1219.03A	-22.95	1.6128733635216762e-06
1008	1.16472e-13	H	1	17.0552m	-22.95	1.6128733635216762e-06
1009	3.95338e-13	H	1	5.02467m	-22.953000000000003	1.6017704213840138e-06
1010	2.73254e-13	H	1	7.26960m	-22.953000000000003	1.6017704213840138e-06
1011	8.01893e-11	N	5	247.719A	-22.955	1.5944109547991028e-06
1012	7.32911e-11	O	5	271.035A	-22.959	1.5797933073019245e-06
1013	1.9743299999999998e-10	O	7	100.614A	-22.959	1.5797933073019245e-06
1014	6.77027e-11	Fe	7	293.407A	-22.963	1.5653096752025388e-06
1015	5.027229999999999e-13	He	2	3.95138m	-22.964000000000002	1.5617095628516287e-06
1016	1.96638e-11	Ne	6	1010.21A	-22.964000000000002	1.5617095628516287e-06
1017	1.83921e-13	H	1	10.8006m	-22.964000000000002	1.5617095628516287e-06
1018	1.0728599999999999e-10	O	7	185.155A	-22.964000000000002	1.5617095628516287e-06
1019	5.20065e-12	He	1	3819.61A	-22.965	1.55811773052937e-06
1020	4.93844e-11	C	5	402.242A	-22.967	1.5509588298404059e-06
1021	3.06587e-12	C	5	6479.22A	-22.97	1.5402821043546588e-06
1022	1.38975e-10	Mg	5	142.935A	-22.97	1.5402821043546588e-06
1023	4.03591e-12	He	1	4921.93A	-22.97	1.5402821043546588e-06
1024	6.54222e-11	C	6	303.635A	-22.971	1.5367395538193755e-06
1025	5.67666e-11	O	7	349.932A	-22.971999999999998	1.5332051509242413e-06
1026	6.54066e-11	N	6	303.707A	-22.971999999999998	1.5332051509242413e-06
1027	3.8242e-11	Ar	8	519.441A	-22.973000000000003	1.529678876930166e-06
1028	9.23757e-11	O	5	215.040A	-22.974	1.5261607131412466e-06
1029	1.75373e-13	He	2	11.3270m	-22.975	1.522650640904491e-06
1030	2.02179e-10	N	6	98.2520A	-22.976	1.5191486416098704e-06
1031	7.94629e-11	Fe	7	249.984A	-22.978	1.51216878762067e-06
1032	3.3646100000000003e-13	He	2	5.90394m	-22.979	1.5086908959196234e-06
1033	5.12418e-11	Al	8	387.661A	-22.986	1.4845685967456193e-06
1034	1.44216e-10	Mg	5	137.741A	-22.986	1.4845685967456193e-06
1035	2.28863e-11	C	5	867.962A	-22.989	1.4743488984098199e-06
1036	3.99729e-13	H	1	4.96948m	-22.995	1.4541200731645781e-06
1037	5.11549e-14	H	1	38.8320m	-22.995	1.4541200731645781e-06
1038	2.36089e-10	Mg	9	84.1398A	-22.997	1.4474389983076234e-06
1039	7.848960000000001e-14	He	2	25.3084m	-22.999000000000002	1.440788620201268e-06
1040	4.06921e-13	H	1	4.88165m	-22.999000000000002	1.440788620201268e-06
1041	3.9242e-11	He	1	506.204A	-22.999000000000002	1.440788620201268e-06
1042	3.89857e-11	Ca	7	509.531A	-23.004	1.4242960492464678e-06
1043	5.22993e-13	He	2	3.79823m	-23.005	1.421020259235419e-06
1044	5.69342e-13	He	2	3.48902m	-23.006999999999998	1.4144912642092106e-06
1045	1.5236200000000001e-12	V	7	1.30376m	-23.006999999999998	1.4144912642092106e-06
1046	4.5002e-11	C	5	441.412A	-23.011	1.4015231303502374e-06
1047	5.4549e-11	S	6	364.158A	-23.011	1.4015231303502374e-06
1048	1.4657e-09	Ne	9	13.5529A	-23.011999999999997	1.3982997165992244e-06
1049	2.62455e-11	C	5	756.870A	-23.011999999999997	1.3982997165992244e-06
1050	2.61776e-10	O	8	75.8835A	-23.013	1.395083716494089e-06
1051	3.7063e-11	O	7	535.964A	-23.017	1.3822935121020756e-06
1052	2.80148e-13	H	1	7.09071m	-23.017	1.3822935121020756e-06
1053	4.0355900000000003e-13	H	1	4.92232m	-23.019000000000002	1.3759424503162667e-06
1054	4.7713e-12	K	5	4163.32A	-23.022	1.3664705291127186e-06
1055	2.4031e-11	O	7	826.619A	-23.023000000000003	1.3633277341073828e-06
1056	1.21072e-13	H	1	16.4071m	-23.025	1.3570638121560852e-06
1057	4.1216e-11	C	6	481.960A	-23.029	1.3446221763422032e-06
1058	1.4772299999999999e-09	Ne	9	13.4471A	-23.029	1.3446221763422032e-06
1059	3.64049e-13	He	2	5.45654m	-23.031	1.3384441986220328e-06
1060	2.1427199999999997e-13	He	2	9.27066m	-23.031999999999996	1.3353658623881355e-06
1061	2.29156e-11	C	5	866.853A	-23.033	1.332294606131087e-06
1062	2.5620099999999996e-10	O	7	77.5345A	-23.033	1.332294606131087e-06
1063	5.40562e-13	He	2	3.67478m	-23.035	1.3261732684511064e-06
1064	2.51708e-12	Fe	11	7891.87A	-23.035999999999998	1.32312315457344e-06
1065	1.9364100000000002e-13	H	1	10.2584m	-23.038	1.3170439558856366e-06
1066	4.01677e-12	C	5	4945.38A	-23.039	1.314014838844204e-06
1067	3.0091e-12	Fe	7	6601.45A	-23.04	1.3109926885786516e-06
1068	1.7607e-11	N	6	1128.22A	-23.041	1.3079774890658178e-06
1069	7.33755e-11	O	5	270.723A	-23.043000000000003	1.3019678783899553e-06
1070	9.71696e-11	Mn	9	204.431A	-23.044	1.2989734353645798e-06
1071	5.5589e-13	He	2	3.57345m	-23.046	1.2930051945576295e-06
1072	2.74712e-11	Ca	7	723.101A	-23.05	1.2811508516799835e-06
1073	1.3789e-09	O	8	14.4060A	-23.051	1.2782042864874448e-06
1074	9.4084e-14	H	1	21.1135m	-23.054000000000002	1.2694051900710996e-06
1075	1.63081e-11	C	5	1218.07A	-23.055	1.2664856391506232e-06
1076	2.5970400000000003e-10	O	7	76.4889A	-23.055999999999997	1.263572803010931e-06
1077	1.956e-11	S	3	1015.57A	-23.055999999999997	1.263572803010931e-06
1078	3.3507300000000004e-10	O	8	59.2840A	-23.057	1.2606666662084447e-06
1079	4.75159e-12	Fe	5	4180.59A	-23.058000000000003	1.257767213335117e-06
1080	4.89378e-11	C	5	405.913A	-23.059	1.254874429018368e-06
1081	5.73494e-14	He	2	34.6376m	-23.06	1.2519882979209226e-06
1082	3.96614e-11	N	6	500.851A	-23.065	1.2376569063839943e-06
1083	5.82195e-14	He	2	34.1199m	-23.069000000000003	1.2263099996624153e-06
1084	3.92644e-11	He	1	505.916A	-23.070999999999998	1.2206756170163306e-06
1085	6.89188e-14	H	1	28.8230m	-23.075	1.209484395691466e-06
1086	2.8603400000000003e-13	H	1	6.94480m	-23.075	1.209484395691466e-06
1087	2.85577e-11	C	5	695.589A	-23.076	1.2067026587737546e-06
1088	3.87603e-13	He	2	5.12495m	-23.079	1.1983957761004255e-06
1089	2.78668e-11	S	6	712.837A	-23.079	1.1983957761004255e-06
1090	1.7020199999999998e-10	N	6	116.711A	-23.08	1.1956395423000791e-06
1091	2.74461e-11	Fe	8	723.763A	-23.083000000000002	1.1874088175848584e-06
1092	5.19907e-11	C	5	382.077A	-23.083000000000002	1.1874088175848584e-06
1093	1.62941e-11	C	5	1219.12A	-23.085	1.1819531696349422e-06
1094	2.46871e-13	He	2	8.04650m	-23.087	1.1765225881104328e-06
1095	2.4928799999999998e-12	Mn	9	7968.49A	-23.087	1.1765225881104328e-06
1096	1.0428599999999999e-13	He	2	19.0481m	-23.088	1.173816661246451e-06
1097	2.38843e-11	O	7	831.694A	-23.090999999999998	1.1657361641877385e-06
1098	3.06319e-11	S	6	648.490A	-23.093000000000004	1.1603800930350481e-06
1099	1.7664e-11	C	6	1124.57A	-23.095	1.155048630793968e-06
1100	2.0040200000000002e-10	N	7	99.1229A	-23.096	1.1523920926612916e-06
1101	5.46615e-12	He	1	3634.08A	-23.101	1.139200769458508e-06
1102	3.20155e-11	O	7	620.463A	-23.101	1.139200769458508e-06
1103	1.46558e-10	Ne	7	135.540A	-23.101999999999997	1.1365806803954615e-06
1104	3.83942e-11	C	5	517.381A	-23.103	1.1339666173700206e-06
1105	1.32801e-13	H	1	14.9580m	-23.103	1.1339666173700206e-06
1106	1.0206999999999999e-10	Mn	9	194.616A	-23.103	1.1339666173700206e-06
1107	6.6239e-12	C	5	2998.91A	-23.105	1.1287565140259075e-06
1108	2.01787e-13	H	1	9.84425m	-23.105999999999998	1.1261604460837768e-06
1109	6.6090600000000005e-12	C	5	3005.64A	-23.109	1.118408012102667e-06
1110	9.26047e-12	Fe	6	2145.08A	-23.109	1.118408012102667e-06
1111	2.78287e-11	Ar	8	713.813A	-23.111	1.1132693940563496e-06
1112	5.12741e-11	O	7	387.417A	-23.113000000000003	1.108154385815336e-06
1113	5.29534e-11	C	5	375.131A	-23.113000000000003	1.108154385815336e-06
1114	7.11892e-11	N	6	279.038A	-23.114	1.105605701453209e-06
1115	7.12078e-11	C	6	278.964A	-23.116	1.100525904681262e-06
1116	7.637189999999999e-12	Al	6	2601.02A	-23.116999999999997	1.0979947653388742e-06
1117	4.07873e-13	He	2	4.87026m	-23.119	1.0929499376419279e-06
1118	4.54222e-13	He	2	4.37329m	-23.121	1.0879282888227914e-06
1119	6.0091800000000005e-12	O	7	3305.69A	-23.122	1.0854261231928571e-06
1120	2.55219e-11	C	5	778.330A	-23.122	1.0854261231928571e-06
1121	8.07729e-11	O	7	245.930A	-23.123	1.0829297123841771e-06
1122	2.54926e-11	C	5	779.224A	-23.124000000000002	1.0804390431610298e-06
1123	9.41007e-12	Ca	7	2110.98A	-23.124000000000002	1.0804390431610298e-06
1124	2.85577e-11	C	5	695.591A	-23.125	1.0779541023181435e-06
1125	2.93353e-11	F	4	677.151A	-23.125	1.0779541023181435e-06
1126	2.9109899999999997e-13	H	1	6.82396m	-23.125999999999998	1.075474876680601e-06
1127	1.04152e-11	N	6	1907.26A	-23.125999999999998	1.075474876680601e-06
1128	7.1822e-11	Mg	5	276.579A	-23.127	1.0730013531037851e-06
1129	3.64907e-10	S	9	54.4370A	-23.128	1.0705335184733294e-06
1130	1.04134e-11	N	6	1907.58A	-23.13	1.0656148637447457e-06
1131	6.68568e-11	N	6	297.120A	-23.13	1.0656148637447457e-06
1132	1.08961e-10	Fe	10	182.307A	-23.131	1.0631640175683914e-06
1133	1.12754e-10	C	5	176.176A	-23.131	1.0631640175683914e-06
1134	1.7839199999999998e-10	N	6	111.353A	-23.133000000000003	1.0582792226207848e-06
1135	1.37432e-09	O	8	14.4540A	-23.133000000000003	1.0582792226207848e-06
1136	7.127560000000001e-12	O	5	2786.99A	-23.134	1.0558452479508447e-06
1137	5.31002e-12	Fe	6	3740.94A	-23.135	1.0534168712672946e-06
1138	5.10486e-12	Fe	5	3891.28A	-23.136	1.0509940796951398e-06
1139	5.37776e-11	C	5	369.382A	-23.136	1.0509940796951398e-06
1140	8.411419999999999e-12	C	5	2361.61A	-23.136	1.0509940796951398e-06
1141	1.4318499999999999e-13	He	2	13.8733m	-23.136999999999997	1.0485768603889723e-06
1142	2.74459e-13	He	2	7.23769m	-23.138	1.0461652005329188e-06
1143	4.06502e-14	He	2	48.8668m	-23.138	1.0461652005329188e-06
1144	3.92821e-11	He	1	505.687A	-23.139	1.0437590873406328e-06
1145	5.29135e-13	S	9	3.75414m	-23.14	1.0413585080551164e-06
1146	3.706e-11	O	7	536.008A	-23.141	1.0389634499487544e-06
1147	6.12815e-12	Na	4	3241.51A	-23.144000000000002	1.0318112758668787e-06
1148	8.88576e-11	O	7	223.554A	-23.145	1.0294381757852206e-06
1149	1.44511e-12	Fe	6	1.37459m	-23.147	1.0247083370050847e-06
1150	4.25442e-13	He	2	4.66913m	-23.149	1.0200002298601298e-06
1151	3.46889e-11	F	4	572.646A	-23.15	1.017654294430476e-06
1152	2.2387599999999996e-14	H	1	88.7295m	-23.15	1.017654294430476e-06
1153	4.90177e-11	C	5	405.251A	-23.151	1.0153137545025785e-06
1154	7.63201e-14	H	1	26.0278m	-23.151	1.0153137545025785e-06
1155	8.324980000000001e-14	H	1	23.8613m	-23.154	1.0083243837790225e-06
1156	3.89666e-12	Fe	6	5097.82A	-23.155	1.0060053020501646e-06
1157	3.91509e-11	Ti	9	507.382A	-23.156	1.0036915540612817e-06
1158	4.55294e-12	O	3R	4363.00A	-23.156999999999996	1.001383127545104e-06
1159	2.73088e-11	C	5	727.402A	-23.159000000000002	9.967821900027979e-07
1160	3.24841e-11	Ca	7	611.514A	-23.159000000000002	9.967821900027979e-07
1161	4.4077e-13	He	2	4.50676m	-23.16	9.944896545829811e-07
1162	2.34119e-10	Si	7	84.8478A	-23.160999999999998	9.922023918483146e-07
1163	1.57781e-11	Fe	7	1258.99A	-23.160999999999998	9.922023918483146e-07
1164	1.36764e-09	O	8	14.5246A	-23.162	9.899203896719508e-07
1165	4.91223e-11	Mg	5	404.388A	-23.162	9.899203896719508e-07
1166	9.67283e-11	O	7	205.363A	-23.163	9.876436359549493e-07
1167	1.05562e-09	N	7	18.8179A	-23.163	9.876436359549493e-07
1168	2.5651499999999997e-10	N	7	77.4398A	-23.164	9.853721186261888e-07
1169	1.27849e-12	C	5	1.55374m	-23.166	9.808447449876621e-07
1170	2.9548899999999996e-13	H	1	6.72257m	-23.166999999999998	9.785888646742118e-07
1171	2.08681e-13	H	1	9.51904m	-23.17	9.71852306313973e-07
1172	3.02681e-13	H	1	6.56284m	-23.171	9.696171080355517e-07
1173	1.39493e-11	N	6	1424.05A	-23.173000000000002	9.651621220953036e-07
1174	5.28914e-12	Fe	5	3755.70A	-23.174	9.629423108136004e-07
1175	9.77598e-14	Cl	4	20.3197m	-23.174	9.629423108136004e-07
1176	1.4683500000000002e-10	Ne	7	135.284A	-23.174	9.629423108136004e-07
1177	1.42522e-13	H	1	13.9378m	-23.176	9.585179927808583e-07
1178	5.58052e-11	N	6	355.961A	-23.178	9.541140026429728e-07
1179	5.55597e-11	C	5	357.533A	-23.18	9.497302470017666e-07
1180	7.33445e-11	O	5	270.838A	-23.182	9.453666328881647e-07
1181	3.52094e-10	S	9	56.4180A	-23.183000000000003	9.431923499682239e-07
1182	4.49337e-11	O	7	442.084A	-23.184	9.410230677602461e-07
1183	7.92943e-11	N	6	250.515A	-23.184	9.410230677602461e-07
1184	2.98013e-13	He	2	6.66564m	-23.185	9.388587747628975e-07
1185	7.96708e-11	P	8	249.332A	-23.186	9.366994595013044e-07
1186	1.75784e-13	He	2	11.3005m	-23.189	9.302512657779596e-07
1187	2.72795e-11	C	5	728.182A	-23.19	9.281117472376787e-07
1188	1.42525e-11	Si	4	1393.75A	-23.191	9.259771494534986e-07
1189	2.9932e-13	H	1	6.63654m	-23.191999999999997	9.238474611079864e-07
1190	1.35736e-09	O	8	14.6347A	-23.191999999999997	9.238474611079864e-07
1191	1.21252e-11	O	7	1638.28A	-23.193	9.217226709097317e-07
1192	6.79116e-11	Fe	7	292.505A	-23.194000000000003	9.196027675933312e-07
1193	1.03482e-12	S	11	1.91960m	-23.194000000000003	9.196027675933312e-07
1194	3.96047e-12	He	1	5015.68A	-23.195	9.174877399192679e-07
1195	5.63169e-11	C	5	352.726A	-23.195	9.174877399192679e-07
1196	5.73466e-11	C	5	346.393A	-23.195999999999998	9.153775766738688e-07
1197	4.11446e-11	N	6	482.796A	-23.197	9.132722666692506e-07
1198	5.65986e-12	Fe	6	3509.71A	-23.199	9.090761617594752e-07
1199	3.92965e-11	He	1	505.502A	-23.201999999999998	9.028181254802468e-07
1200	4.0151599999999994e-14	H	1	49.4737m	-23.204	8.986700529861833e-07
1201	4.68338e-11	Cr	9	424.147A	-23.205	8.966031692197372e-07
1202	9.93143e-11	Ar	8	200.016A	-23.206999999999997	8.924836518558765e-07
1203	3.19541e-11	O	7	621.656A	-23.206999999999997	8.924836518558765e-07
1204	5.17807e-11	O	7	383.627A	-23.21	8.86339837611385e-07
1205	2.5322400000000003e-14	He	2	78.4462m	-23.212	8.822674759728476e-07
1206	4.93469e-11	Ca	7	402.547A	-23.213	8.802383170866706e-07
1207	5.16369e-12	Fe	6	3846.95A	-23.215999999999998	8.741787991338142e-07
1208	7.63012e-11	Ne	8	260.343A	-23.215999999999998	8.741787991338142e-07
1209	8.82458e-11	O	7	225.104A	-23.217	8.721682436881268e-07
1210	1.93801e-11	C	5	1024.99A	-23.218000000000004	8.701623123916388e-07
1211	4.51968e-11	Ti	9	439.510A	-23.219	8.681609946091234e-07
1212	7.4963e-11	C	6	264.990A	-23.22	8.661642797297784e-07
1213	8.36466e-11	N	6	237.481A	-23.22	8.661642797297784e-07
1214	4.6936300000000003e-14	He	2	42.3222m	-23.22	8.661642797297784e-07
1215	1.24647e-10	Ne	7	159.366A	-23.223000000000003	8.602016467685945e-07
1216	5.00683e-12	Ne	3	3967.47A	-23.224	8.582232378812968e-07
1217	3.18283e-13	He	2	6.24114m	-23.225	8.562493792081658e-07
1218	3.6463200000000003e-13	He	2	5.44781m	-23.225	8.562493792081658e-07
1219	7.49423e-11	N	6	265.063A	-23.225	8.562493792081658e-07
1220	2.14567e-13	H	1	9.25792m	-23.228	8.50354999942091e-07
1221	5.59582e-11	O	7	354.988A	-23.228	8.50354999942091e-07
1222	2.3137e-11	C	2	858.559A	-23.229	8.483992377140561e-07
1223	4.49307e-11	O	7	442.114A	-23.229	8.483992377140561e-07
1224	9.49787e-14	H	1	20.9147m	-23.23	8.464479736143169e-07
1225	1.3088800000000001e-09	O	8	15.1767A	-23.233	8.406210667497571e-07
1226	7.87305e-12	O	7	2523.10A	-23.235	8.367587637825299e-07
1227	3.204e-11	O	7	619.988A	-23.236	8.348342720299086e-07
1228	2.0337200000000001e-13	He	2	9.76757m	-23.238000000000003	8.309985569692846e-07
1229	6.19891e-14	H	1	32.0451m	-23.241999999999997	8.233799164049705e-07
1230	8.58359e-14	He	2	23.1424m	-23.243000000000002	8.214861951474387e-07
1231	5.53765e-12	He	1	3587.16A	-23.244	8.195968293279504e-07
1232	1.50668e-13	H	1	13.1843m	-23.244	8.195968293279504e-07
1233	4.11466e-11	N	6	482.772A	-23.247	8.139547644405004e-07
1234	1.0521099999999998e-09	N	7	18.8806A	-23.248	8.120827204309563e-07
1235	5.0997e-12	Fe	5	3895.22A	-23.253	8.027868863994493e-07
1236	5.72911e-11	N	6	346.729A	-23.254	8.009405277966373e-07
1237	3.35852e-13	He	2	5.91465m	-23.254	8.009405277966373e-07
1238	1.0721799999999999e-10	Cl	9	185.272A	-23.258000000000003	7.935974609001795e-07
1239	5.1624e-11	C	5	384.791A	-23.258000000000003	7.935974609001795e-07
1240	1.89832e-09	Ne	9	10.4643A	-23.258000000000003	7.935974609001795e-07
1241	7.26393e-11	N	6	273.467A	-23.26	7.899512117764572e-07
1242	9.41515e-11	O	7	210.984A	-23.261	7.88134374406079e-07
1243	3.93082e-11	He	1	505.352A	-23.261999999999997	7.863217156456973e-07
1244	7.75374e-11	C	6	256.192A	-23.261999999999997	7.863217156456973e-07
1245	3.5118e-13	He	2	5.65649m	-23.265	7.809087150296175e-07
1246	1.55374e-12	He	1	1.27849m	-23.266	7.791126748246416e-07
1247	1.03458e-10	Fe	8	192.005A	-23.268	7.755329772476826e-07
1248	1.7946599999999997e-10	N	6	110.687A	-23.268	7.755329772476826e-07
1249	1.68874e-13	Cl	4	11.7629m	-23.269000000000002	7.737493008965055e-07
1250	7.75154e-11	N	6	256.265A	-23.271	7.701942457843403e-07
1251	1.0183700000000001e-10	O	7	195.062A	-23.271	7.701942457843403e-07
1252	5.4482600000000004e-14	H	1	36.4602m	-23.276	7.613779051570783e-07
1253	5.59244e-11	O	7	355.202A	-23.276999999999997	7.596267845683031e-07
1254	2.1963200000000001e-13	H	1	9.04441m	-23.279	7.561366165246058e-07
1255	2.79155e-11	C	5	711.592A	-23.279	7.561366165246058e-07
1256	3.00241e-11	C	5	661.617A	-23.28	7.543975505651667e-07
1257	4.94784e-11	Ne	5	401.477A	-23.281	7.526624843464487e-07
1258	1.047e-09	N	7	18.9727A	-23.281999999999996	7.509314086692975e-07
1259	2.26926e-13	He	2	8.75373m	-23.284000000000002	7.474811922488218e-07
1260	1.8214500000000002e-10	N	6	109.059A	-23.284000000000002	7.474811922488218e-07
1261	4.52707e-12	He	1	4387.93A	-23.285999999999998	7.440468281328633e-07
1262	1.18434e-13	He	2	16.7726m	-23.287	7.42335567915124e-07
1263	4.43698e-11	Ti	9	447.702A	-23.289	7.389248457954327e-07
1264	8.53395e-10	N	6	23.2770A	-23.29	7.372253658101775e-07
1265	4.72144e-11	F	4	420.729A	-23.293000000000003	7.321503420890748e-07
1266	1.29791e-11	O	7	1530.50A	-23.293000000000003	7.321503420890748e-07
1267	5.471430000000001e-12	Fe	6	3630.58A	-23.293000000000003	7.321503420890748e-07
1268	5.2506699999999995e-12	Fe	5	3783.22A	-23.295	7.287864168312405e-07
1269	1.88707e-11	C	5	1052.66A	-23.295	7.287864168312405e-07
1270	1.6921099999999999e-10	N	6	117.394A	-23.296	7.271102545855425e-07
1271	2.33957e-11	C	5	849.064A	-23.296	7.271102545855425e-07
1272	2.02162e-10	Ne	8	98.2601A	-23.296999999999997	7.254379474060325e-07
1273	1.2404e-11	Ne	4	1601.45A	-23.299	7.221048628003329e-07
1274	8.00818e-11	P	8	248.052A	-23.301	7.187870923273343e-07
1275	4.64714e-11	Mg	7	427.456A	-23.303	7.154845656249767e-07
1276	1.04699e-13	H	1	18.9729m	-23.303	7.154845656249767e-07
1277	1.22624e-11	C	5	1619.95A	-23.305	7.121972126545077e-07
1278	1.30535e-11	O	7	1521.77A	-23.305999999999997	7.105592045196507e-07
1279	1.5756199999999998e-13	H	1	12.6074m	-23.307	7.089249636989563e-07
1280	4.71771e-11	Cr	9	421.061A	-23.307	7.089249636989563e-07
1281	1.7605e-11	Si	4	1128.34A	-23.308000000000003	7.072944815278422e-07
1282	5.34109e-11	C	5	371.918A	-23.309	7.056677493616717e-07
1283	5.0039e-11	O	7	396.979A	-23.31	7.040447585756613e-07
1284	1.1870299999999999e-14	He	2	167.345m	-23.311	7.024255005648694e-07
1285	5.00421e-11	O	7	396.955A	-23.311	7.024255005648694e-07
1286	7.381669999999999e-12	Ar	5	2691.05A	-23.311	7.024255005648694e-07
1287	1.37899e-11	Si	8	1440.51A	-23.311999999999998	7.008099667441629e-07
1288	7.54214e-11	O	7	263.380A	-23.311999999999998	7.008099667441629e-07
1289	1.46733e-10	Ne	7	135.378A	-23.311999999999998	7.008099667441629e-07
1290	1.64813e-11	O	7	1205.27A	-23.313000000000002	6.99198148548125e-07
1291	1.05339e-10	O	7	188.577A	-23.313000000000002	6.99198148548125e-07
1292	2.84014e-11	C	5	699.418A	-23.315	6.959856248669631e-07
1293	1.02022e-10	O	7	194.707A	-23.316	6.943849023493525e-07
1294	3.93179e-11	He	1	505.227A	-23.316999999999997	6.927878613913702e-07
1295	2.57843e-11	Ne	8	770.410A	-23.316999999999997	6.927878613913702e-07
1296	1.65578e-11	C	5	1199.70A	-23.318	6.911944935256527e-07
1297	6.6811600000000006e-12	Ne	5	2973.20A	-23.318	6.911944935256527e-07
1298	2.50585e-12	O	7	7927.22A	-23.318	6.911944935256527e-07
1299	2.3552e-11	C	6	843.430A	-23.32	6.880187432989814e-07
1300	2.24023e-13	H	1	8.86716m	-23.32	6.880187432989814e-07
1301	2.93545e-13	He	2	6.76709m	-23.323	6.832824555846211e-07
1302	2.47196e-13	He	2	8.03592m	-23.323	6.832824555846211e-07
1303	2.31215e-13	H	1	8.59135m	-23.324	6.817109495456054e-07
1304	3.92341e-11	C	5	506.306A	-23.326	6.785787722455507e-07
1305	1.0391199999999998e-09	N	7	19.1166A	-23.326	6.785787722455507e-07
1306	5.02602e-14	H	1	39.5233m	-23.326999999999998	6.770180843780196e-07
1307	2.16693e-11	N	2	916.710A	-23.326999999999998	6.770180843780196e-07
1308	6.74485e-11	Fe	7	294.513A	-23.329	6.739074688348301e-07
1309	2.08428e-12	S	3	9530.62A	-23.329	6.739074688348301e-07
1310	1.68862e-11	C	3	1176.37A	-23.331	6.708111452718468e-07
1311	2.89296e-11	Ne	5	686.649A	-23.331999999999997	6.692683224506054e-07
1312	1.46022e-13	He	2	13.6037m	-23.333000000000002	6.677290480233748e-07
1313	2.21646e-10	O	7	89.6225A	-23.334	6.661933138290973e-07
1314	5.35413e-11	O	7	371.012A	-23.335	6.646611117254468e-07
1315	2.9318900000000004e-10	O	8	67.7531A	-23.337	6.616072713144001e-07
1316	1.06228e-11	C	5	1869.98A	-23.340999999999998	6.555416193916473e-07
1317	2.27853e-13	H	1	8.71810m	-23.344	6.510289026256869e-07
1318	9.61165e-11	O	7	206.671A	-23.346	6.480376965260303e-07
1319	2.60703e-12	C	5	7619.57A	-23.346999999999998	6.465472511834442e-07
1320	3.82573e-11	Mg	6	519.233A	-23.348000000000003	6.450602337700116e-07
1321	1.09642e-10	O	7	181.176A	-23.349	6.435766364017353e-07
1322	6.62115e-14	H	1	30.0015m	-23.349	6.435766364017353e-07
1323	1.77639e-14	H	1	111.825m	-23.351	6.406196703551629e-07
1324	3.93585e-11	He	1	504.706A	-23.351999999999997	6.391462859993325e-07
1325	2.6476500000000003e-13	He	2	7.50268m	-23.351999999999997	6.391462859993325e-07
1326	4.39443e-12	C	5	4520.38A	-23.351999999999997	6.391462859993325e-07
1327	2.72593e-11	C	6	728.723A	-23.355	6.347464339145676e-07
1328	2.72813e-12	He	1	7281.35A	-23.355	6.347464339145676e-07
1329	1.03853e-10	Co	8	191.276A	-23.355	6.347464339145676e-07
1330	2.86528e-11	Ne	5	693.281A	-23.357	6.318300389631252e-07
1331	7.63924e-11	N	6	260.032A	-23.357	6.318300389631252e-07
1332	1.00201e-09	N	7	19.8246A	-23.359	6.289270436293177e-07
1333	7.87739e-11	N	6	252.171A	-23.359	6.289270436293177e-07
1334	6.61028e-12	C	5	3005.09A	-23.362	6.245975403142131e-07
1335	2.80093e-13	He	2	7.09210m	-23.362	6.245975403142131e-07
1336	2.6002e-11	C	5	763.958A	-23.363000000000003	6.231610058348934e-07
1337	1.63448e-13	H	1	12.1534m	-23.365	6.202978410902861e-07
1338	5.35444e-11	O	7	370.991A	-23.366	6.188711956447687e-07
1339	4.18663e-11	N	6	474.473A	-23.366	6.188711956447687e-07
1340	3.93261e-11	He	1	505.122A	-23.366999999999997	6.174478313927289e-07
1341	5.934930000000001e-14	S	3	33.4704m	-23.369	6.146109163002712e-07
1342	1.1284500000000001e-13	H	1	17.6033m	-23.37	6.131973504188169e-07
1343	3.88996e-14	He	2	51.0659m	-23.37	6.131973504188169e-07
1344	1.84718e-10	N	6	107.539A	-23.371	6.117870356486774e-07
1345	5.5887900000000005e-12	He	1	3554.34A	-23.373	6.089761295501218e-07
1346	1.8524799999999996e-10	N	6	107.232A	-23.375	6.06178138391958e-07
1347	1.0713099999999999e-10	O	7	185.423A	-23.375	6.06178138391958e-07
1348	4.21479e-12	He	1	4713.03A	-23.375999999999998	6.047839673614964e-07
1349	3.4766e-11	F	4	571.377A	-23.375999999999998	6.047839673614964e-07
1350	1.69576e-13	He	2	11.7142m	-23.377	6.033930028354203e-07
1351	8.16921e-12	N	6	2431.63A	-23.38	5.992392746207537e-07
1352	1.10633e-10	O	7	179.553A	-23.38	5.992392746207537e-07
1353	1.4475799999999998e-10	N	6	137.225A	-23.383000000000003	5.951141404699846e-07
1354	2.77889e-11	C	5	714.834A	-23.386	5.910174035429763e-07
1355	7.14979e-14	He	2	27.7833m	-23.386999999999997	5.896581012350704e-07
1356	4.87729e-10	C	5	40.7285A	-23.386999999999997	5.896581012350704e-07
1357	1.0624e-11	C	5	1869.77A	-23.39	5.85598923417959e-07
1358	3.20949e-14	H	1	61.8928m	-23.396	5.775642049748549e-07
1359	7.89655e-11	N	6	251.559A	-23.398000000000003	5.749105385002951e-07
1360	5.02296e-11	Mn	9	395.473A	-23.401999999999997	5.696397270016034e-07
1361	1.76495e-11	Fe	8	1125.49A	-23.401999999999997	5.696397270016034e-07
1362	1.0500600000000001e-10	Mn	9	189.174A	-23.403000000000002	5.683295919853552e-07
1363	4.0539599999999993e-14	H	1	49.0002m	-23.408	5.618239769422397e-07
1364	3.9333e-11	He	1	505.033A	-23.410999999999998	5.579564078890152e-07
1365	4.00992e-11	C	5	495.383A	-23.412	5.566731437610716e-07
1366	2.36195e-13	He	2	8.41018m	-23.414	5.541154629938729e-07
1367	3.1025299999999996e-10	O	8	64.0267A	-23.414	5.541154629938729e-07
1368	8.786110000000001e-12	Fe	6	2260.89A	-23.414	5.541154629938729e-07
1369	2.96648e-11	O	5	669.630A	-23.416	5.515695337023519e-07
1370	1.89846e-13	He	2	10.4634m	-23.416	5.515695337023519e-07
1371	1.6851300000000002e-13	H	1	11.7881m	-23.416	5.515695337023519e-07
1372	4.17803e-11	N	6	475.450A	-23.418000000000003	5.490353018933737e-07
1373	7.59321e-14	H	1	26.1608m	-23.419	5.477725557398567e-07
1374	2.24451e-10	N	7	88.5026A	-23.419	5.477725557398567e-07
1375	1.06243e-12	He	1	1.86972m	-23.419	5.477725557398567e-07
1376	2.75414e-11	Fe	8	721.257A	-23.425	5.402568345179992e-07
1377	9.908580000000001e-14	He	2	20.0477m	-23.426	5.390142782791813e-07
1378	1.62953e-11	C	5	1219.03A	-23.427	5.377745798404051e-07
1379	3.77801e-11	O	7	525.791A	-23.427	5.377745798404051e-07
1380	6.78678e-11	O	8	292.694A	-23.429000000000002	5.353037300870776e-07
1381	2.46898e-12	Cl	4	8045.62A	-23.430999999999997	5.328442328571623e-07
1382	1.19739e-13	H	1	16.5898m	-23.433000000000003	5.303960359905305e-07
1383	7.68825e-11	Si	10	258.374A	-23.436	5.267448153610473e-07
1384	5.01029e-12	He	1	3964.73A	-23.436999999999998	5.255333359039187e-07
1385	3.09348e-10	S	8	64.2140A	-23.436999999999998	5.255333359039187e-07
1386	5.80102e-11	O	7	342.431A	-23.438000000000002	5.243246427722133e-07
1387	2.2754599999999997e-12	Fe	7	8729.85A	-23.44	5.219155898663665e-07
1388	2.71974e-11	N	6	730.382A	-23.443	5.183227482173666e-07
1389	2.59767e-11	N	5	764.704A	-23.444000000000003	5.171306389771464e-07
1390	2.0741599999999998e-13	He	2	9.57713m	-23.444000000000003	5.171306389771464e-07
1391	1.0122499999999999e-10	O	7	196.241A	-23.445	5.159412715120995e-07
1392	3.88429e-12	O	5	5114.06A	-23.445	5.159412715120995e-07
1393	1.76555e-11	N	6	1125.11A	-23.449	5.112110935027795e-07
1394	3.93388e-11	He	1	504.958A	-23.449	5.112110935027795e-07
1395	2.61221e-11	O	5	760.446A	-23.451	5.08862291882866e-07
1396	2.2274299999999998e-13	He	2	8.91809m	-23.454	5.053593085051314e-07
1397	9.92548e-11	Ar	8	200.136A	-23.455	5.041970143488939e-07
1398	2.17527e-11	Fe	8	913.194A	-23.455	5.041970143488939e-07
1399	1.72903e-13	H	1	11.4888m	-23.456999999999997	5.018804394953558e-07
1400	1.80095e-13	H	1	11.0300m	-23.461	4.972791719688188e-07
1401	4.3823800000000007e-14	H	1	45.3280m	-23.462	4.961354616109156e-07
1402	1.8900099999999995e-10	N	6	105.102A	-23.463	4.94994381713841e-07
1403	3.93555e-11	He	1	504.744A	-23.463	4.94994381713841e-07
1404	6.830619999999999e-10	N	6	29.0815A	-23.465	4.927200891165282e-07
1405	2.28863e-11	C	5	867.962A	-23.465999999999998	4.91586864358217e-07
1406	5.56741e-11	O	7	356.799A	-23.467	4.904562459445206e-07
1407	1.2264000000000002e-13	He	2	16.1974m	-23.467	4.904562459445206e-07
1408	3.23651e-11	O	7	613.761A	-23.468000000000004	4.893282278810128e-07
1409	7.60925e-11	Si	10	261.057A	-23.468000000000004	4.893282278810128e-07
1410	1.32303e-11	C	5	1501.43A	-23.471	4.859597160540134e-07
1411	9.31895e-14	Na	4	21.3162m	-23.476999999999997	4.792920987872451e-07
1412	3.93439e-11	He	1	504.893A	-23.479	4.770899516266043e-07
1413	5.1578e-12	Fe	5	3851.34A	-23.480999999999998	4.7489792241310107e-07
1414	1.7673399999999998e-13	H	1	11.2398m	-23.480999999999998	4.7489792241310107e-07
1415	1.41609e-11	Si	4	1402.77A	-23.483	4.7271596465898325e-07
1416	1.04727e-10	O	7	189.678A	-23.484	4.716287481102062e-07
1417	3.23936e-14	H	1	61.3222m	-23.484	4.716287481102062e-07
1418	8.407810000000001e-14	H	1	23.6262m	-23.486	4.694618108476191e-07
1419	1.25625e-13	H	1	15.8125m	-23.49	4.651577590950294e-07
1420	1.374e-11	Si	8	1445.74A	-23.49	4.651577590950294e-07
1421	5.626630000000001e-12	He	1	3530.43A	-23.49	4.651577590950294e-07
1422	4.56508e-11	O	7	435.139A	-23.491	4.6408792593666546e-07
1423	1.9157400000000003e-10	N	6	103.691A	-23.491	4.6408792593666546e-07
1424	2.60987e-11	O	5	761.128A	-23.491	4.6408792593666546e-07
1425	3.30449e-11	C	6	601.135A	-23.493000000000002	4.6195563560478834e-07
1426	1.9914e-12	Mn	10	9975.13A	-23.496	4.587755553776119e-07
1427	4.55272e-12	O	3	4363.21A	-23.496	4.587755553776119e-07
1428	3.93483e-11	He	1	504.836A	-23.497	4.5772040088046943e-07
1429	3.93521e-11	He	1	504.787A	-23.497	4.5772040088046943e-07
1430	3.69379e-11	O	7	537.780A	-23.497	4.5772040088046943e-07
1431	3.3216500000000003e-13	K	4	5.98030m	-23.497	4.5772040088046943e-07
1432	1.89259e-13	He	2	10.4959m	-23.499000000000002	4.5561736666872936e-07
1433	2.37514e-10	N	7	83.6350A	-23.499000000000002	4.5561736666872936e-07
1434	1.76315e-12	Fe	6	1.12664m	-23.499000000000002	4.5561736666872936e-07
1435	1.48559e-12	Fe	6	1.33714m	-23.502	4.524809187780037e-07
1436	5.39678e-11	O	7	368.080A	-23.503	4.514402415433006e-07
1437	1.4291e-13	He	2	13.9000m	-23.503	4.514402415433006e-07
1438	1.06387e-09	O	7	18.6718A	-23.504	4.504019577998186e-07
1439	6.36847e-11	Fe	7	311.919A	-23.506999999999998	4.4730141253121155e-07
1440	4.72915e-11	F	4	420.043A	-23.506999999999998	4.4730141253121155e-07
1441	1.50172e-11	C	5	1322.78A	-23.508000000000003	4.4627264783030315e-07
1442	2.40658e-11	O	7	825.423A	-23.509	4.4524624922255573e-07
1443	3.25983e-14	He	2	60.9371m	-23.509	4.4524624922255573e-07
1444	2.28864e-11	C	5	867.959A	-23.511	4.4320052853158116e-07
1445	1.27589e-11	C	5	1556.90A	-23.511999999999997	4.4218119560215027e-07
1446	2.55387e-11	C	5	777.817A	-23.513	4.411642070733934e-07
1447	1.32291e-11	C	5	1501.57A	-23.516	4.381272540334865e-07
1448	5.19561e-11	N	7	382.331A	-23.516	4.381272540334865e-07
1449	7.68635e-11	O	7	258.438A	-23.517	4.371195893116083e-07
1450	5.51735e-14	Ne	3	36.0036m	-23.517	4.371195893116083e-07
1451	1.7605e-11	N	6	1128.34A	-23.518	4.361142421542786e-07
1452	6.01862e-14	He	2	33.0050m	-23.521	4.331120528283473e-07
1453	6.48929e-11	Fe	7	306.111A	-23.522	4.321159227491615e-07
1454	5.77457e-12	He	1	3439.99A	-23.523000000000003	4.311220837055752e-07
1455	5.3544399999999995e-14	H	1	37.0990m	-23.529	4.252068669613936e-07
1456	8.613310000000001e-12	O	7	2306.25A	-23.529	4.252068669613936e-07
1457	1.82025e-12	He	1	1.09130m	-23.53	4.242289183051692e-07
1458	1.60479e-13	He	2	12.3782m	-23.531	4.232532188684423e-07
1459	5.7479e-12	Fe	7	3455.95A	-23.531999999999996	4.222797634781483e-07
1460	1.15322e-11	Si	4	1722.53A	-23.531999999999996	4.222797634781483e-07
1461	1.62948e-11	C	5	1219.07A	-23.533	4.2130854697311663e-07
1462	2.09242e-11	O	7	949.352A	-23.534000000000002	4.203395642040645e-07
1463	1.1079899999999999e-10	S	9	179.283A	-23.534000000000002	4.203395642040645e-07
1464	5.109819999999999e-12	O	7	3887.50A	-23.535	4.1937281003354166e-07
1465	1.4331e-14	H	1	138.612m	-23.535	4.1937281003354166e-07
1466	3.76312e-11	N	6	527.872A	-23.535999999999998	4.184082793359103e-07
1467	4.79383e-12	He	1	4143.76A	-23.538	4.164858679156937e-07
1468	6.77839e-11	Fe	7	293.056A	-23.539	4.1552797700067793e-07
1469	1.31222e-12	Fe	6	1.51380m	-23.54	4.145722891736351e-07
1470	1.75807e-13	He	2	11.2990m	-23.54	4.145722891736351e-07
1471	1.3069000000000002e-13	H	1	15.1996m	-23.54	4.145722891736351e-07
1472	1.88707e-11	C	5	1052.66A	-23.541	4.136187993675966e-07
1473	5.68177e-11	Si	9	349.617A	-23.541999999999998	4.1266750252726117e-07
1474	2.16856e-11	N	2	916.020A	-23.541999999999998	4.1266750252726117e-07
1475	4.31486e-12	N	5	4603.74A	-23.545	4.098267194216059e-07
1476	5.98357e-11	N	6	331.983A	-23.545	4.098267194216059e-07
1477	2.60322e-11	C	5	763.071A	-23.546	4.08884144123126e-07
1478	2.34891e-11	N	6	845.688A	-23.548000000000002	4.070054921292999e-07
1479	1.76969e-11	Si	4	1122.48A	-23.548000000000002	4.070054921292999e-07
1480	9.097200000000001e-14	H	1	21.8358m	-23.548000000000002	4.070054921292999e-07
1481	1.16831e-12	He	1	1.70027m	-23.548000000000002	4.070054921292999e-07
1482	7.34658e-11	Mg	6	270.391A	-23.549	4.060694054735344e-07
1483	2.0246e-10	Ne	8	98.1156A	-23.55	4.051354717573304e-07
1484	5.07592e-11	O	7	391.347A	-23.551	4.04203686029071e-07
1485	1.68974e-11	C	3	1175.59A	-23.551	4.04203686029071e-07
1486	8.37403e-14	He	2	23.7215m	-23.554000000000002	4.014211674263634e-07
1487	3.2054200000000003e-10	O	8	61.9715A	-23.555999999999997	3.995768046957807e-07
1488	5.89299e-11	Ar	8	337.086A	-23.555999999999997	3.995768046957807e-07
1489	2.5499700000000002e-14	H	1	77.9009m	-23.557	3.986578035469912e-07
1490	1.39567e-11	C	6	1423.29A	-23.56	3.959134625307567e-07
1491	1.3029e-11	O	7	1524.63A	-23.56	3.959134625307567e-07
1492	1.62941e-11	C	5	1219.12A	-23.561999999999998	3.94094405405517e-07
1493	7.19613e-12	He	1	2760.44A	-23.561999999999998	3.94094405405517e-07
1494	1.96368e-10	Si	6	101.159A	-23.563000000000002	3.931880134251912e-07
1495	4.66299e-11	C	5	426.002A	-23.564	3.922837060885783e-07
1496	5.42615e-11	O	7	366.088A	-23.565	3.9138147860112125e-07
1497	1.68596e-13	Fe	7	11.7823m	-23.566	3.9048132617930605e-07
1498	2.71954e-11	N	6	730.435A	-23.566999999999997	3.8958324405061095e-07
1499	1.78737e-12	C	5	1.11138m	-23.566999999999997	3.8958324405061095e-07
1500	7.96314e-11	Fe	7	249.455A	-23.566999999999997	3.8958324405061095e-07
1501	1.41201e-10	Ne	7	140.682A	-23.568	3.886872274534877e-07
1502	4.414869999999999e-12	N	6	4499.44A	-23.569000000000003	3.877932716373549e-07
1503	1.0441299999999999e-10	N	5	190.249A	-23.570999999999998	3.860115234002994e-07
1504	1.41165e-10	O	8	140.718A	-23.573	3.842379615527716e-07
1505	4.9549099999999995e-12	He	1	4009.05A	-23.573	3.842379615527716e-07
1506	6.53451e-11	N	6	303.993A	-23.574	3.8335423876424693e-07
1507	2.60599e-14	H	1	76.2261m	-23.574	3.8335423876424693e-07
1508	1.0484e-10	Co	8	189.474A	-23.576	3.8159288603060315e-07
1509	3.18924e-11	O	7	622.859A	-23.579	3.7896601908025216e-07
1510	1.5036e-13	He	2	13.2113m	-23.58	3.780944214229486e-07
1511	1.35081e-13	H	1	14.7056m	-23.581	3.7722482838462615e-07
1512	8.15083e-11	V	8	243.711A	-23.584	3.746280309316047e-07
1513	1.1320600000000001e-10	O	6	175.471A	-23.584	3.746280309316047e-07
1514	2.08997e-11	O	7	950.466A	-23.584	3.746280309316047e-07
1515	1.13069e-10	O	6	175.684A	-23.585	3.7376641037017843e-07
1516	1.42273e-13	H	1	13.9623m	-23.585	3.7376641037017843e-07
1517	1.13101e-10	O	6	175.635A	-23.585	3.7376641037017843e-07
1518	6.6090600000000005e-12	C	5	3005.64A	-23.586	3.729067714810557e-07
1519	1.06368e-11	C	5	1867.53A	-23.587	3.7204910970651055e-07
1520	1.0116799999999998e-10	Mn	9	196.351A	-23.587	3.7204910970651055e-07
1521	1.0400999999999999e-13	He	2	19.0985m	-23.588	3.7119342049930866e-07
1522	7.11276e-11	N	6	279.279A	-23.592	3.677902987647308e-07
1523	6.16904e-14	H	1	32.2002m	-23.593000000000004	3.6694440455088383e-07
1524	3.68e-11	C	6	539.795A	-23.593000000000004	3.6694440455088383e-07
1525	5.65541e-12	He	1	3512.47A	-23.595	3.6525844815678396e-07
1526	4.4872900000000005e-10	Ar	10	44.2683A	-23.595	3.6525844815678396e-07
1527	2.54927e-11	C	5	779.221A	-23.6	3.610773692749777e-07
1528	2.54926e-11	C	5	779.224A	-23.601999999999997	3.594183694593545e-07
1529	9.15742e-11	Si	8	216.922A	-23.604	3.5776699205549204e-07
1530	9.685789999999999e-14	H	1	20.5089m	-23.604	3.5776699205549204e-07
1531	7.16445e-11	Si	10	277.264A	-23.605	3.569441508073663e-07
1532	1.3891099999999998e-13	H	1	14.3001m	-23.605	3.569441508073663e-07
1533	1.5016e-11	C	5	1322.89A	-23.608	3.544869645567774e-07
1534	1.2158e-13	He	2	16.3386m	-23.613000000000003	3.504291858281448e-07
1535	3.29799e-11	N	6	602.320A	-23.613000000000003	3.504291858281448e-07
1536	5.08691e-12	Fe	6	3905.01A	-23.614	3.496232210660274e-07
1537	1.13532e-11	N	3	1749.67A	-23.615	3.4881910997142404e-07
1538	2.22503e-11	Ne	5	892.771A	-23.615	3.4881910997142404e-07
1539	1.06183e-13	S	3	18.7078m	-23.619	3.456211171487492e-07
1540	5.39691e-11	Mg	9	368.071A	-23.619	3.456211171487492e-07
1541	1.36907e-13	He	2	14.5094m	-23.621	3.440331323609526e-07
1542	1.19224e-11	O	3	1666.15A	-23.622	3.4324187811359435e-07
1543	1.32431e-11	C	5	1499.99A	-23.623	3.4245244370050516e-07
1544	2.54566e-11	Ne	8	780.325A	-23.625	3.408790176447525e-07
1545	1.96137e-14	H	1	101.278m	-23.628	3.385324229929663e-07
1546	5.7353599999999995e-12	Fe	5	3463.51A	-23.63	3.3697700779633817e-07
1547	5.7651300000000005e-12	Fe	5	3445.62A	-23.631	3.362019821851387e-07
1548	1.503e-11	C	5	1321.66A	-23.631999999999998	3.354287390833836e-07
1549	6.62305e-12	C	5	2999.29A	-23.631999999999998	3.354287390833836e-07
1550	3.93745e-11	C	6	504.501A	-23.633000000000003	3.346572743914067e-07
1551	3.57805e-14	H	1	55.5175m	-23.634	3.3388758401898995e-07
1552	2.72796e-11	C	5	728.180A	-23.636	3.323535099189166e-07
1553	7.78746e-11	O	7	255.083A	-23.636999999999997	3.315891180577545e-07
1554	3.78696e-11	N	6	524.549A	-23.638	3.3082648424908217e-07
1555	2.7587900000000002e-14	He	2	72.0042m	-23.639	3.30065604449502e-07
1556	3.25628e-11	Mg	6	610.036A	-23.639	3.30065604449502e-07
1557	5.06456e-11	C	5	392.225A	-23.641	3.285490907504414e-07
1558	6.48246e-11	N	6	306.434A	-23.642	3.277934488105563e-07
1559	7.28902e-11	O	5	272.526A	-23.643	3.2703954479890595e-07
1560	1.73398e-11	Ne	5	1145.60A	-23.644000000000002	3.262873747183663e-07
1561	2.4538999999999997e-10	N	7	80.9504A	-23.644000000000002	3.262873747183663e-07
1562	3.28879e-11	Mg	6	604.004A	-23.645	3.255369345810092e-07
1563	5.1142e-14	He	2	38.8417m	-23.645	3.255369345810092e-07
1564	4.9481e-12	Fe	6	4014.57A	-23.645	3.255369345810092e-07
1565	1.66911e-11	Mg	6	1190.12A	-23.645	3.255369345810092e-07
1566	6.39307e-11	Fe	7	310.719A	-23.651999999999997	3.203319589631503e-07
1567	3.2722000000000003e-10	O	8	60.7068A	-23.653000000000002	3.1959521590193507e-07
1568	2.35149e-11	N	6	844.759A	-23.653000000000002	3.1959521590193507e-07
1569	2.53991e-10	Ne	9	78.2092A	-23.653000000000002	3.1959521590193507e-07
1570	6.85844e-14	H	1	28.9635m	-23.654	3.18860167302745e-07
1571	4.83177e-11	Si	8	411.122A	-23.655	3.1812680926841783e-07
1572	1.01923e-13	H	1	19.4896m	-23.655	3.1812680926841783e-07
1573	1.17761e-13	He	2	16.8684m	-23.656999999999996	3.166651493505425e-07
1574	3.81536e-11	Mg	7	520.645A	-23.656999999999996	3.166651493505425e-07
1575	2.60081e-11	O	7	763.780A	-23.656999999999996	3.166651493505425e-07
1576	3.29779e-11	N	6	602.356A	-23.658	3.1593683971741115e-07
1577	1.3402900000000001e-09	O	8	14.8210A	-23.66	3.144852417956329e-07
1578	3.38762e-11	Fe	8	586.384A	-23.662	3.1304031336047867e-07
1579	9.60801e-11	Ca	10	206.749A	-23.662	3.1304031336047867e-07
1580	1.13371e-11	N	3	1752.16A	-23.663	3.123203406187808e-07
1581	4.48086e-11	O	7	443.318A	-23.663	3.123203406187808e-07
1582	5.7842e-12	N	6	3434.26A	-23.664	3.116020237684383e-07
1583	2.72795e-11	C	5	728.182A	-23.666999999999998	3.0945697052487973e-07
1584	4.90733e-13	He	1	4.04791m	-23.666999999999998	3.0945697052487973e-07
1585	2.70974e-11	Ca	7	733.077A	-23.669	3.080351448976554e-07
1586	7.141210000000001e-14	He	2	27.8167m	-23.671	3.0661985196578947e-07
1587	4.11427e-11	N	6	482.819A	-23.674	3.045090957516765e-07
1588	2.42804e-11	Si	4	818.128A	-23.676	3.0311000354403436e-07
1589	9.85651e-12	Fe	7	2015.36A	-23.678	3.017173395811707e-07
1590	1.08069e-10	N	7	183.813A	-23.68	3.0033107432798833e-07
1591	2.35397e-11	N	6	843.872A	-23.683000000000003	2.9826360975462307e-07
1592	2.95104e-11	O	7	673.135A	-23.684	2.9757762248813413e-07
1593	5.90818e-12	Na	4	3362.19A	-23.684	2.9757762248813413e-07
1594	9.598319999999999e-12	C	6	2069.58A	-23.685	2.9689321294857665e-07
1595	3.31798e-10	O	8	59.8691A	-23.685	2.9689321294857665e-07
1596	5.49707e-12	He	1	3613.64A	-23.686	2.96210377507277e-07
1597	3.18109e-11	O	7	624.454A	-23.686999999999998	2.955291125439145e-07
1598	6.96974e-11	N	6	285.010A	-23.688000000000002	2.948494144464828e-07
1599	6.9610399999999996e-12	Ar	4	2853.66A	-23.689	2.9417127961129995e-07
1600	5.67781e-12	He	1	3498.61A	-23.691999999999997	2.921462187665061e-07
1601	8.898139999999999e-14	He	2	22.3243m	-23.693	2.9147430110885754e-07
1602	4.39265e-14	H	1	45.2220m	-23.695	2.901350983425077e-07
1603	3.77028e-11	Ar	8	526.869A	-23.695	2.901350983425077e-07
1604	1.0631400000000002e-13	H	1	18.6848m	-23.695	2.901350983425077e-07
1605	1.45485e-14	H	1	136.540m	-23.697	2.8880204865395095e-07
1606	1.1350499999999999e-13	H	1	17.5009m	-23.698	2.881378223741302e-07
1607	1.0430899999999999e-13	He	2	19.0438m	-23.699	2.8747512377236045e-07
1608	1.24028e-11	Ne	4	1601.61A	-23.701	2.8615429555680904e-07
1609	2.60326e-11	O	7	763.061A	-23.701999999999998	2.8549615894012774e-07
1610	7.48807e-11	N	6	265.281A	-23.703000000000003	2.848395359956561e-07
1611	8.07111e-11	Si	7	246.118A	-23.706	2.828787144220605e-07
1612	1.17289e-14	H	1	169.363m	-23.706999999999997	2.8222811143293313e-07
1613	1.6596299999999999e-12	He	1	1.19692m	-23.706999999999997	2.8222811143293313e-07
1614	4.48423e-11	O	7	442.984A	-23.706999999999997	2.8222811143293313e-07
1615	1.87144e-11	C	5	1061.45A	-23.708000000000002	2.81579004789153e-07
1616	2.48126e-11	O	7	800.581A	-23.709	2.8093139104923054e-07
1617	7.44703e-14	H	1	26.6743m	-23.71	2.8028526677957515e-07
1618	3.204e-11	O	7	619.988A	-23.713	2.783557965747388e-07
1619	5.43334e-11	Ne	5	365.603A	-23.714000000000002	2.7771559600799386e-07
1620	5.0565e-11	O	7	392.850A	-23.714000000000002	2.7771559600799386e-07
1621	7.30042e-12	He	1	2721.00A	-23.715	2.7707686786169536e-07
1622	5.45928e-11	S	6	363.866A	-23.715	2.7707686786169536e-07
1623	4.47088e-10	Ar	10	44.4308A	-23.715999999999998	2.764396087493681e-07
1624	5.5795e-11	Fe	7	356.026A	-23.715999999999998	2.764396087493681e-07
1625	1.1014400000000001e-13	H	1	18.0350m	-23.719	2.7453661186819915e-07
1626	4.11446e-11	N	6	482.796A	-23.724	2.713940172589398e-07
1627	3.76916e-11	Mg	7	527.026A	-23.724	2.713940172589398e-07
1628	9.53867e-12	N	6	2082.52A	-23.725	2.707698283403026e-07
1629	5.32519e-11	C	5	373.028A	-23.726	2.701470750163432e-07
1630	2.19046e-12	S	3	9068.62A	-23.729	2.682873956327042e-07
1631	9.92808e-11	O	8	200.084A	-23.732	2.664405181918948e-07
1632	9.017339999999999e-14	He	2	22.0292m	-23.732	2.664405181918948e-07
1633	7.0236199999999995e-12	Fe	5	2828.24A	-23.732	2.664405181918948e-07
1634	9.59346e-12	N	6	2070.63A	-23.732	2.664405181918948e-07
1635	5.52788e-11	N	6	359.350A	-23.735	2.6460635456596046e-07
1636	2.78378e-12	Ar	3	7135.79A	-23.735	2.6460635456596046e-07
1637	5.05919e-12	He	1	3926.41A	-23.739	2.62180428925575e-07
1638	2.14495e-14	H	1	92.6103m	-23.74	2.61577430672072e-07
1639	7.54799e-11	N	6	263.175A	-23.741	2.60975819276065e-07
1640	3.6731e-11	N	6	540.809A	-23.741999999999997	2.6037559154787457e-07
1641	8.14898e-11	Al	6	243.766A	-23.743000000000002	2.597767443051467e-07
1642	6.15536e-11	N	4	322.718A	-23.743000000000002	2.597767443051467e-07
1643	3.6733e-11	N	6	540.780A	-23.744	2.591792743728614e-07
1644	3.5032599999999998e-12	O	7	5670.28A	-23.744	2.591792743728614e-07
1645	6.97484e-11	O	5	284.802A	-23.744	2.591792743728614e-07
1646	1.55306e-12	He	1	1.27905m	-23.744	2.591792743728614e-07
1647	2.50503e-10	N	7	79.2983A	-23.744	2.591792743728614e-07
1648	2.63988e-11	Fe	8	752.475A	-23.746	2.5798845377598467e-07
1649	7.74538e-11	N	6	256.468A	-23.749000000000002	2.5621247375223044e-07
1650	1.21087e-11	N	6	1640.51A	-23.75	2.5562320141473594e-07
1651	3.64013e-11	Ne	7	545.708A	-23.75	2.5562320141473594e-07
1652	3.69717e-11	O	7	537.289A	-23.750999999999998	2.5503528436600884e-07
1653	5.07869e-12	Fe	5	3911.33A	-23.750999999999998	2.5503528436600884e-07
1654	1.981e-12	He	1	1.00275m	-23.753	2.538635036737109e-07
1655	5.08204e-14	H	1	39.0875m	-23.754	2.532796338174777e-07
1656	2.21906e-11	Ne	7	895.174A	-23.755	2.5269710682465176e-07
1657	1.66947e-11	Mg	7	1189.87A	-23.758000000000003	2.5095755217709863e-07
1658	4.38242e-14	He	2	45.3276m	-23.758000000000003	2.5095755217709863e-07
1659	2.3554099999999998e-14	He	2	84.3354m	-23.759	2.503803658238444e-07
1660	5.50388e-11	C	5	360.918A	-23.759	2.503803658238444e-07
1661	7.95355e-14	H	1	24.9756m	-23.76	2.498045069623631e-07
1662	1.62736e-10	N	6	122.066A	-23.76	2.498045069623631e-07
1663	1.90157e-10	Al	6	104.464A	-23.761999999999997	2.486567595091661e-07
1664	5.57913e-11	Si	10	356.050A	-23.761999999999997	2.486567595091661e-07
1665	9.06553e-11	O	7	219.121A	-23.763	2.480848648322016e-07
1666	6.01694e-12	Cr	9	3301.42A	-23.764	2.475142854764984e-07
1667	1.84103e-12	N	6	1.07898m	-23.765	2.4694501841689543e-07
1668	4.96213e-12	Fe	5	4003.21A	-23.766	2.463770606351995e-07
1669	1.01581e-14	H	1	195.553m	-23.767	2.4581040912015094e-07
1670	8.17358e-12	C	6	2430.33A	-23.768	2.4524506086742185e-07
1671	3.93041e-11	N	6	505.404A	-23.772	2.42996640634614e-07
1672	6.13934e-14	He	2	32.3560m	-23.773000000000003	2.4243776386981774e-07
1673	1.83083e-11	N	2R	1085.00A	-23.774	2.418801724859156e-07
1674	7.06072e-11	N	6	281.338A	-23.775	2.4132386352660947e-07
1675	1.14998e-11	Si	4	1727.38A	-23.775	2.4132386352660947e-07
1676	2.2098699999999999e-13	Ar	3	8.98898m	-23.775	2.4132386352660947e-07
1677	7.67213e-14	He	2	25.8917m	-23.775	2.4132386352660947e-07
1678	1.23926e-11	Al	7	1602.93A	-23.776	2.4076883404240274e-07
1679	6.68577e-11	Ne	8	297.116A	-23.776999999999997	2.402150810905883e-07
1680	3.52837e-11	Ne	7	562.993A	-23.776999999999997	2.402150810905883e-07
1681	6.37972e-11	Mg	7	311.369A	-23.778000000000002	2.396626017352171e-07
1682	2.27301e-11	C	5	873.929A	-23.78	2.3856145210379723e-07
1683	1.4266600000000001e-12	S	11	1.39238m	-23.78	2.3856145210379723e-07
1684	5.695580000000001e-12	He	1	3487.70A	-23.781	2.3801277598956073e-07
1685	2.5400799999999997e-10	N	7	78.2041A	-23.781	2.3801277598956073e-07
1686	3.80626e-11	C	5	521.890A	-23.781999999999996	2.374653617953691e-07
1687	1.30535e-11	O	7	1521.77A	-23.783	2.3691920661888286e-07
1688	2.08383e-11	O	7	953.269A	-23.783	2.3691920661888286e-07
1689	2.95349e-11	O	7	672.576A	-23.783	2.3691920661888286e-07
1690	4.99507e-11	O	7	397.681A	-23.788	2.3420721488676388e-07
1691	7.96411e-12	K	5	2494.25A	-23.789	2.3366855324022613e-07
1692	4.99169e-11	O	7	397.950A	-23.79	2.3313113048109856e-07
1693	5.5985e-11	Al	6	354.818A	-23.791	2.3259494376001538e-07
1694	5.12855e-11	O	7	387.331A	-23.791	2.3259494376001538e-07
1695	8.08877e-11	N	6	245.581A	-23.791999999999998	2.320599902341718e-07
1696	2.95955e-14	H	1	67.1199m	-23.794	2.3099377142963576e-07
1697	1.62177e-11	C	5	1224.86A	-23.794	2.3099377142963576e-07
1698	2.63785e-12	Cl	4	7530.54A	-23.795	2.304625004979592e-07
1699	4.82051e-12	He	1	4120.82A	-23.795	2.304625004979592e-07
1700	1.53809e-11	C	6	1291.50A	-23.796	2.299324514555204e-07
1701	1.0260599999999999e-09	N	7	19.3599A	-23.798000000000002	2.2887600780374069e-07
1702	4.29465e-12	Ar	5	4625.39A	-23.799	2.2834960759324452e-07
1703	7.68142e-11	S	9	258.604A	-23.8	2.2782441806963442e-07
1704	8.39259e-14	H	1	23.6690m	-23.8	2.2782441806963442e-07
1705	1.34663e-11	C	5	1475.12A	-23.802	2.267776599514738e-07
1706	2.03371e-11	C	5	976.758A	-23.802	2.267776599514738e-07
1707	2.8722e-12	Ar	11	6916.11A	-23.802	2.267776599514738e-07
1708	3.93061e-11	N	6	505.378A	-23.802	2.267776599514738e-07
1709	9.11177e-14	H	1	21.8009m	-23.803	2.2625608580711406e-07
1710	6.66192e-14	He	2	29.8179m	-23.804000000000002	2.2573571124999816e-07
1711	4.98696e-11	Mn	10	398.328A	-23.804000000000002	2.2573571124999816e-07
1712	7.9233e-11	N	6	250.709A	-23.804000000000002	2.2573571124999816e-07
1713	3.53631e-11	Ne	7	561.728A	-23.804000000000002	2.2573571124999816e-07
1714	5.20018e-12	Fe	5	3819.95A	-23.807	2.2418175754408887e-07
1715	1.9037499999999998e-10	Al	6	104.344A	-23.809	2.2315173593077137e-07
1716	2.94489e-11	O	7	674.540A	-23.809	2.2315173593077137e-07
1717	5.67064e-14	H	1	35.0304m	-23.809	2.2315173593077137e-07
1718	2.59466e-11	O	7	765.589A	-23.811	2.2212644683688779e-07
1719	9.08207e-12	Fe	6	2187.22A	-23.811	2.2212644683688779e-07
1720	8.18061e-11	N	6	242.824A	-23.813000000000002	2.2110586851848278e-07
1721	5.3453e-11	O	7	371.625A	-23.813000000000002	2.2110586851848278e-07
1722	1.0233900000000001e-10	Ar	11	194.104A	-23.813000000000002	2.2110586851848278e-07
1723	2.33691e-12	C	3	8500.32A	-23.814	2.2059733913243255e-07
1724	6.7575e-11	Fe	7	293.962A	-23.816999999999997	2.1907875773137578e-07
1725	1.06228e-11	C	5	1869.98A	-23.818	2.1857489057075688e-07
1726	7.60044e-11	N	7	261.359A	-23.819000000000003	2.1807218227245116e-07
1727	2.23881e-11	Ne	7	887.279A	-23.82	2.1757063017114914e-07
1728	2.91503e-11	C	5	681.450A	-23.82	2.1757063017114914e-07
1729	2.08769e-12	He	1	9515.06A	-23.823	2.1607288448802397e-07
1730	8.77562e-14	H	1	22.6360m	-23.824	2.1557593064402412e-07
1731	3.43351e-13	Cr	9	5.78547m	-23.829	2.1310825337170013e-07
1732	3.85415e-11	C	5	515.405A	-23.831	2.1212910988851266e-07
1733	2.43528e-11	C	5	815.695A	-23.831	2.1212910988851266e-07
1734	4.17864e-11	Si	8	475.381A	-23.831999999999997	2.1164122647439166e-07
1735	4.79459e-13	Fe	6	4.14310m	-23.831999999999997	2.1164122647439166e-07
1736	4.31827e-11	Cl	7	460.009A	-23.834	2.1066882336752967e-07
1737	1.29676e-11	O	7	1531.86A	-23.835	2.10184298519206e-07
1738	9.40005e-11	Cr	9	211.323A	-23.837	2.092185893882487e-07
1739	9.8526e-11	O	7	201.616A	-23.838	2.087373999855197e-07
1740	6.3278100000000006e-15	H	1	313.923m	-23.840999999999998	2.0730046183128085e-07
1741	1.65245e-11	S	3	1202.12A	-23.840999999999998	2.0730046183128085e-07
1742	6.61028e-12	C	5	3005.09A	-23.840999999999998	2.0730046183128085e-07
1743	5.34192e-11	O	7	371.860A	-23.844	2.058734154897145e-07
1744	8.4072e-12	Al	8	2362.79A	-23.845	2.0539991977345633e-07
1745	3.93539e-12	He	1	5047.64A	-23.846	2.049275130671241e-07
1746	3.64894e-14	H	1	54.4390m	-23.85	2.03048726334336e-07
1747	2.7831e-11	N	6	713.752A	-23.851	2.0258172722285627e-07
1748	5.31672e-14	He	2	37.3623m	-23.851	2.0258172722285627e-07
1749	7.37192e-12	He	1	2694.61A	-23.851	2.0258172722285627e-07
1750	2.53364e-11	C	5	784.029A	-23.851999999999997	2.0211580217952787e-07
1751	4.29969e-12	N	5	4619.97A	-23.851999999999997	2.0211580217952787e-07
1752	8.42706e-11	Cr	9	235.722A	-23.854	2.011871644218505e-07
1753	3.7839300000000006e-14	He	2	52.4969m	-23.855999999999998	2.0026279336710285e-07
1754	6.17716e-14	H	1	32.1579m	-23.858	1.9934266941156251e-07
1755	1.59059e-11	Fe	7	1248.88A	-23.859	1.9888419399447352e-07
1756	4.1075e-11	Si	8	483.614A	-23.859	1.9888419399447352e-07
1757	9.02432e-12	Fe	6	2201.21A	-23.86	1.9842677304158435e-07
1758	4.27992e-11	Ne	5	464.131A	-23.861	1.9797040412769146e-07
1759	1.3742600000000003e-10	Mg	5	144.547A	-23.861	1.9797040412769146e-07
1760	1.0845399999999999e-10	Co	8	183.160A	-23.862	1.9751508483317548e-07
1761	5.7099199999999996e-12	He	1	3478.94A	-23.864	1.966075854515882e-07
1762	7.72488e-11	Fe	7	257.149A	-23.866	1.9570425565091466e-07
1763	9.720619999999999e-15	H	1	204.354m	-23.866999999999997	1.952541483532639e-07
1764	2.027e-14	He	2	97.9991m	-23.866999999999997	1.952541483532639e-07
1765	1.0624e-11	C	5	1869.77A	-23.866999999999997	1.952541483532639e-07
1766	2.93738e-11	Mg	7	676.265A	-23.868000000000002	1.9480507627366754e-07
1767	2.8746e-11	C	5	691.034A	-23.871	1.9346404756124483e-07
1768	8.38334e-11	O	5	236.952A	-23.872	1.9301909259922293e-07
1769	1.39513e-11	S	4	1423.84A	-23.872	1.9301909259922293e-07
1770	1.04464e-10	N	5	190.155A	-23.872	1.9301909259922293e-07
1771	2.69591e-11	C	5	736.837A	-23.873	1.925751610052155e-07
1772	1.58568e-12	He	1	1.25274m	-23.875	1.916903585119345e-07
1773	1.9752e-11	Ne	6	1005.69A	-23.875999999999998	1.9124948292152623e-07
1774	4.63492e-14	He	2	42.8583m	-23.875999999999998	1.9124948292152623e-07
1775	7.43602e-11	N	6	267.138A	-23.877	1.9080962131683649e-07
1776	2.88429e-11	Fe	8	688.711A	-23.877	1.9080962131683649e-07
1777	1.29543e-11	Si	2	1533.43A	-23.877	1.9080962131683649e-07
1778	2.71233e-11	C	5	732.377A	-23.88	1.894960971228714e-07
1779	4.29364e-11	N	6	462.648A	-23.881999999999998	1.8862544164307776e-07
1780	5.13069e-12	He	1	3871.69A	-23.885	1.8732695323622524e-07
1781	1.9136e-11	C	6	1038.07A	-23.888	1.86037403560693e-07
1782	3.6495400000000005e-10	S	9	54.4300A	-23.893	1.8390785101186531e-07
1783	1.78666e-14	H	1	111.182m	-23.894000000000002	1.8348487469200614e-07
1784	8.2327e-12	Ca	5	2412.87A	-23.897	1.8222177369913676e-07
1785	6.6162e-14	H	1	30.0240m	-23.898000000000003	1.8180267524948563e-07
1786	2.47158e-11	Cl	7	803.716A	-23.9	1.809673678323403e-07
1787	5.26467e-12	Fe	6	3773.16A	-23.9	1.809673678323403e-07
1788	7.33538e-14	H	1	27.0803m	-23.9	1.809673678323403e-07
1789	1.08865e-11	C	5	1824.69A	-23.901999999999997	1.8013589830415846e-07
1790	4.2375300000000005e-14	H	1	46.8774m	-23.903000000000002	1.797215972347899e-07
1791	1.70356e-11	C	5	1166.06A	-23.903000000000002	1.797215972347899e-07
1792	1.92647e-12	He	1	1.03113m	-23.905	1.788958515025795e-07
1793	5.7618400000000004e-12	He	1	3447.59A	-23.905	1.788958515025795e-07
1794	9.57817e-11	Ca	10	207.393A	-23.905	1.788958515025795e-07
1795	1.52797e-11	C	5	1300.06A	-23.906	1.7848440246171456e-07
1796	7.3372e-12	Fe	5	2707.36A	-23.91	1.7684804762416358e-07
1797	3.28826e-11	Cl	7	604.102A	-23.910999999999998	1.764413084015229e-07
1798	1.34928e-11	C	5	1472.23A	-23.912	1.760355046531337e-07
1799	4.0948e-11	N	6	485.114A	-23.912	1.760355046531337e-07
1800	4.7324e-11	Ca	10	419.754A	-23.914	1.7522669497793822e-07
1801	1.03634e-10	O	7	191.678A	-23.915	1.7482368476290502e-07
1802	2.38109e-11	N	6	834.258A	-23.916	1.7442160144564376e-07
1803	3.66876e-11	O	7	541.449A	-23.916	1.7442160144564376e-07
1804	2.10325e-11	Si	8	944.467A	-23.916	1.7442160144564376e-07
1805	2.60687e-11	O	5	762.004A	-23.916	1.7442160144564376e-07
1806	1.96505e-12	Fe	6	1.01089m	-23.918000000000003	1.7362020698212175e-07
1807	3.36136e-11	N	6	590.965A	-23.919	1.7322089158694874e-07
1808	4.1110399999999997e-13	P	8	4.83197m	-23.919	1.7322089158694874e-07
1809	1.3289e-13	Fe	6	14.9481m	-23.919	1.7322089158694874e-07
1810	3.99397e-11	N	6	497.361A	-23.92	1.7282249459169783e-07
1811	2.71954e-11	N	6	730.435A	-23.921	1.7242501388411073e-07
1812	7.69333e-11	N	6	258.203A	-23.921	1.7242501388411073e-07
1813	6.99923e-14	H	1	28.3809m	-23.921	1.7242501388411073e-07
1814	1.82993e-11	N	2	1085.53A	-23.923000000000002	1.7163279290715513e-07
1815	2.6183e-11	O	5	758.677A	-23.924	1.7123804843751266e-07
1816	2.17105e-11	C	6	914.971A	-23.925	1.7084421185495537e-07
1817	2.0852900000000003e-12	He	1	9526.01A	-23.926	1.704512810714037e-07
1818	1.0746700000000002e-10	Co	8	184.843A	-23.926	1.704512810714037e-07
1819	3.28971e-14	He	2	60.3836m	-23.930999999999997	1.6850014139137622e-07
1820	1.76535e-11	N	6	1125.24A	-23.933000000000003	1.6772595356547183e-07
1821	1.13253e-11	N	3	1753.99A	-23.935	1.6695532280952313e-07
1822	2.15528e-12	Cl	10	9216.63A	-23.936	1.6657133622257574e-07
1823	1.0713699999999999e-10	O	7	185.412A	-23.936999999999998	1.661882327802727e-07
1824	1.1634500000000001e-10	O	8	170.738A	-23.936999999999998	1.661882327802727e-07
1825	2.96627e-15	H	1	669.677m	-23.939	1.6542466720955912e-07
1826	5.72165e-12	He	1	3471.80A	-23.941	1.6466460990396908e-07
1827	2.65017e-11	Mg	9	749.554A	-23.941999999999997	1.6428589181050666e-07
1828	2.4760499999999998e-14	H	1	80.2263m	-23.941999999999997	1.6428589181050666e-07
1829	7.32972e-11	O	8	271.013A	-23.943	1.639080447444858e-07
1830	5.64131e-11	N	6	352.125A	-23.945999999999998	1.6277970970104662e-07
1831	1.32303e-11	C	5	1501.43A	-23.948	1.620318048713298e-07
1832	3.17672e-11	O	7	625.313A	-23.948	1.620318048713298e-07
1833	8.92486e-11	Cr	9	222.574A	-23.95	1.6128733635216764e-07
1834	8.69738e-11	Ne	4	228.396A	-23.95	1.6128733635216764e-07
1835	4.7440600000000003e-14	H	1	41.8723m	-23.951	1.6091638577232682e-07
1836	2.0990400000000003e-12	He	1	9463.57A	-23.951	1.6091638577232682e-07
1837	1.23783e-11	Al	7	1604.78A	-23.951	1.6091638577232682e-07
1838	6.87283e-12	C	5	2890.29A	-23.951	1.6091638577232682e-07
1839	1.21066e-11	C	5	1640.80A	-23.951999999999998	1.6054628835514593e-07
1840	5.16307e-12	Fe	6	3847.41A	-23.951999999999998	1.6054628835514593e-07
1841	2.8779900000000004e-14	He	2	69.0220m	-23.953000000000003	1.601770421384014e-07
1842	1.158e-11	S	9	1715.41A	-23.955	1.594410954799103e-07
1843	2.67138e-10	Ne	9	74.3603A	-23.955	1.594410954799103e-07
1844	7.572100000000001e-13	He	1	2.62338m	-23.955	1.594410954799103e-07
1845	4.41724e-12	C	6	4497.03A	-23.956	1.5907439113624385e-07
1846	7.2758e-12	Fe	5	2730.21A	-23.956999999999997	1.5870853018916515e-07
1847	1.26015e-14	C	2	157.636m	-23.958000000000002	1.5834351069891198e-07
1848	3.64425e-10	S	9	54.5090A	-23.958000000000002	1.5834351069891198e-07
1849	7.30897e-12	Fe	5	2717.82A	-23.96	1.5761598835215684e-07
1850	5.4051199999999995e-12	Fe	6	3675.12A	-23.96	1.5761598835215684e-07
1851	2.95602e-11	N	2	672.001A	-23.96	1.5761598835215684e-07
1852	1.7569299999999998e-14	He	2	113.064m	-23.962	1.568918086669525e-07
1853	1.53729e-11	N	6	1292.17A	-23.963	1.5653096752025386e-07
1854	6.32803e-12	N	6	3139.12A	-23.965	1.55811773052937e-07
1855	6.15822e-11	N	4	322.568A	-23.965	1.55811773052937e-07
1856	9.15886e-12	Fe	6	2168.88A	-23.965999999999998	1.5545341591922128e-07
1857	3.75414e-12	N	6	5291.35A	-23.967	1.5509588298404055e-07
1858	2.19197e-12	He	1	9062.39A	-23.971999999999998	1.5332051509242412e-07
1859	7.423060000000001e-12	He	1	2676.05A	-23.974	1.5261607131412464e-07
1860	5.66673e-11	O	7	350.545A	-23.974	1.5261607131412464e-07
1861	4.45583e-11	O	7	445.809A	-23.976999999999997	1.5156546966901211e-07
1862	7.71714e-11	Fe	7	257.407A	-23.976999999999997	1.5156546966901211e-07
1863	2.4372e-11	Si	4	815.053A	-23.978	1.5121687876206697e-07
1864	7.47781e-11	O	7	265.645A	-23.980999999999998	1.5017590909073258e-07
1865	4.62546e-13	He	1	4.29459m	-23.982	1.4983051408443343e-07
1866	4.695080000000001e-12	Ni	12	4230.90A	-23.982	1.4983051408443343e-07
1867	3.73667e-11	N	6	531.609A	-23.982	1.4983051408443343e-07
1868	3.55262e-12	Fe	6	5591.49A	-23.982	1.4983051408443343e-07
1869	9.43438e-11	Cr	9	210.554A	-23.984	1.4914210540420847e-07
1870	6.37256e-11	Fe	7	311.719A	-23.984	1.4914210540420847e-07
1871	1.50172e-11	C	5	1322.78A	-23.985	1.4879908808040956e-07
1872	1.20315e-11	C	5	1651.04A	-23.986	1.484568596745619e-07
1873	9.54288e-12	N	6	2081.60A	-23.987	1.481154183722071e-07
1874	5.1830999999999995e-14	H	1	38.3254m	-23.99	1.4709579900401962e-07
1875	5.902280000000001e-14	H	1	33.6556m	-23.991	1.4675748805433943e-07
1876	1.91831e-11	P	4	1035.52A	-23.991999999999997	1.4641995519825286e-07
1877	3.06465e-14	H	1	64.8181m	-23.991999999999997	1.4641995519825286e-07
1878	3.56143e-11	Ca	10	557.766A	-23.993000000000002	1.4608319864619066e-07
1879	1.32291e-11	C	5	1501.57A	-23.994	1.4574721661270796e-07
1880	3.90237e-11	O	7	509.036A	-23.997	1.4474389983076234e-07
1881	5.84179e-12	Fe	5	3400.41A	-23.999000000000002	1.440788620201268e-07
1882	3.99398e-11	N	6	497.360A	-24.0	1.437474898329621e-07
1883	2.5645e-11	O	7	774.593A	-24.002	1.4308703011041442e-07
1884	1.0406e-12	He	1	1.90894m	-24.004	1.4242960492464674e-07
1885	1.81958e-12	He	1	1.09171m	-24.008000000000003	1.4112380245779583e-07
1886	1.0326799999999999e-10	Co	8	192.359A	-24.01	1.4047539748373705e-07
1887	2.09242e-11	O	7	949.352A	-24.011	1.4015231303502375e-07
1888	1.53224e-11	N	6	1296.43A	-24.013	1.395083716494089e-07
1889	5.73138e-12	He	1	3465.91A	-24.013	1.395083716494089e-07
1890	5.5661300000000005e-14	H	1	35.6881m	-24.013	1.395083716494089e-07
1891	4.92104e-13	He	1	4.03664m	-24.013	1.395083716494089e-07
1892	5.18183e-12	He	1	3833.48A	-24.014	1.391875112983965e-07
1893	9.70564e-13	Fe	5	2.04669m	-24.014	1.391875112983965e-07
1894	8.14597e-15	H	1	243.856m	-24.016	1.3854800277410107e-07
1895	1.8697e-11	Fe	8	1062.44A	-24.017	1.3822935121020755e-07
1896	2.9615999999999997e-13	Cl	5	6.70733m	-24.02	1.3727778704967072e-07
1897	8.90677e-11	N	7	223.027A	-24.022	1.3664705291127187e-07
1898	2.34891e-11	N	6	845.688A	-24.025	1.3570638121560852e-07
1899	5.31265e-11	Si	7	373.909A	-24.029	1.3446221763422034e-07
1900	6.68676e-11	Ne	8	297.071A	-24.03	1.341529631153833e-07
1901	2.23849e-11	Ar	3	887.403A	-24.03	1.341529631153833e-07
1902	6.925710000000001e-12	Ar	4	2868.22A	-24.033	1.332294606131087e-07
1903	1.5327799999999998e-14	He	2	129.597m	-24.034000000000002	1.3292304135674253e-07
1904	1.57031e-11	Si	2	1265.00A	-24.035	1.3261732684511063e-07
1905	4.68943e-11	O	7	423.600A	-24.035	1.3261732684511063e-07
1906	3.29273e-11	O	7	603.282A	-24.035	1.3261732684511063e-07
1907	1.50399e-14	H	1	132.078m	-24.038	1.3170439558856365e-07
1908	3.57117e-14	H	1	55.6245m	-24.039	1.314014838844204e-07
1909	4.96666e-11	O	7	399.956A	-24.041	1.307977489065818e-07
1910	1.29059e-11	O	7	1539.18A	-24.044	1.2989734353645798e-07
1911	2.2365400000000003e-10	Si	7	88.8178A	-24.045	1.2959858793670388e-07
1912	7.22112e-12	Fe	5	2750.88A	-24.046999999999997	1.290031365133047e-07
1913	1.01953e-10	F	6	194.840A	-24.046999999999997	1.290031365133047e-07
1914	6.44402e-11	Fe	7	308.262A	-24.048000000000002	1.287064375326322e-07
1915	5.61126e-11	N	7	354.010A	-24.05	1.2811508516799834e-07
1916	3.14131e-11	O	8	632.363A	-24.053	1.2723314712515385e-07
1917	5.76747e-11	N	6	344.423A	-24.053	1.2723314712515385e-07
1918	1.3452100000000001e-14	He	2	147.668m	-24.054000000000002	1.2694051900710997e-07
1919	5.5505e-11	O	7	357.886A	-24.055	1.2664856391506233e-07
1920	5.66419e-10	C	5	35.0703A	-24.055999999999997	1.263572803010931e-07
1921	5.92012e-12	He	1	3355.42A	-24.058000000000003	1.257767213335117e-07
1922	5.31689e-11	O	7	373.610A	-24.058000000000003	1.257767213335117e-07
1923	1.66299e-11	Si	2	1194.50A	-24.063000000000002	1.2433696711004668e-07
1924	2.07765e-11	O	7	956.100A	-24.063000000000002	1.2433696711004668e-07
1925	1.89418e-09	Ne	9	10.4871A	-24.065	1.2376569063839945e-07
1926	1.06235e-11	C	5	1869.87A	-24.065	1.2376569063839945e-07
1927	5.20027e-11	O	7	381.989A	-24.066999999999997	1.2319703894371728e-07
1928	7.5687e-11	O	7	262.455A	-24.073	1.2150671220069661e-07
1929	5.7873e-12	C	6	3432.42A	-24.074	1.212272545175033e-07
1930	1.26634e-10	O	8	156.865A	-24.076	1.2067026587737546e-07
1931	2.15678e-12	He	1	9210.23A	-24.076	1.2067026587737546e-07
1932	4.7293900000000004e-14	H	1	42.0022m	-24.076999999999998	1.2039273196734264e-07
1933	4.0102099999999995e-14	H	1	49.5347m	-24.076999999999998	1.2039273196734264e-07
1934	3.82547e-11	Mg	6	519.268A	-24.076999999999998	1.2039273196734264e-07
1935	2.986e-11	O	7	665.254A	-24.079	1.1983957761004252e-07
1936	5.73953e-12	He	1	3460.99A	-24.08	1.1956395423000792e-07
1937	2.0925799999999998e-14	H	1	94.9279m	-24.08	1.1956395423000792e-07
1938	4.3086e-11	Cl	7	461.042A	-24.081	1.1928896476615541e-07
1939	4.7041e-11	Cr	11	422.279A	-24.081999999999997	1.1901460776052018e-07
1940	5.2261e-11	Na	3	380.101A	-24.084	1.1846778530878822e-07
1941	1.5016e-11	C	5	1322.89A	-24.085	1.1819531696349421e-07
1942	8.39041e-12	K	6	2367.52A	-24.086	1.1792347527800573e-07
1943	1.4599700000000001e-10	Ne	7	136.061A	-24.089000000000002	1.1711169578415573e-07
1944	1.19607e-11	O	3	1660.81A	-24.089000000000002	1.1711169578415573e-07
1945	7.90011e-12	K	5	2514.45A	-24.09	1.1684234635822025e-07
1946	1.90755e-11	N	6	1041.36A	-24.09	1.1684234635822025e-07
1947	3.29779e-11	N	6	602.356A	-24.09	1.1684234635822025e-07
1948	6.31323e-11	Mg	6	314.648A	-24.090999999999998	1.1657361641877385e-07
1949	2.12493e-11	O	7	934.828A	-24.092	1.163055045410362e-07
1950	5.42018e-11	Cr	11	366.491A	-24.092	1.163055045410362e-07
1951	7.460910000000001e-12	He	1	2662.47A	-24.093000000000004	1.160380093035048e-07
1952	2.63577e-11	O	7	753.649A	-24.096	1.1523920926612914e-07
1953	8.55876e-12	O	3	2320.95A	-24.096	1.1523920926612914e-07
1954	1.74785e-11	Ne	5	1136.51A	-24.096999999999998	1.1497416643967825e-07
1955	5.13627e-12	He	1	3867.48A	-24.098000000000003	1.147097331948106e-07
1956	1.8933e-11	Si	7	1049.20A	-24.098000000000003	1.147097331948106e-07
1957	4.39324e-14	H	1	45.2160m	-24.099	1.1444590812953122e-07
1958	1.32298e-11	C	5	1501.50A	-24.101	1.1392007694585082e-07
1959	3.11319e-12	N	4	6380.75A	-24.104	1.1313585665227205e-07
1960	1.72037e-09	Ne	9	11.5466A	-24.105999999999998	1.1261604460837768e-07
1961	2.2634599999999997e-12	He	1	8776.14A	-24.105999999999998	1.1261604460837768e-07
1962	2.83317e-11	Ne	4	701.139A	-24.108	1.1209862088387973e-07
1963	1.01645e-12	He	1	1.95430m	-24.109	1.1184080121026669e-07
1964	6.99947e-11	Ne	3	283.799A	-24.11	1.1158357450544918e-07
1965	1.50167e-11	C	5	1322.83A	-24.11	1.1158357450544918e-07
1966	4.11673e-12	C	3	4825.31A	-24.111	1.1132693940563496e-07
1967	7.60885e-12	He	1	2610.71A	-24.111	1.1132693940563496e-07
1968	6.95565e-11	S	11	285.587A	-24.113000000000003	1.108154385815336e-07
1969	3.4005000000000003e-10	Ne	9	58.4164A	-24.116	1.100525904681262e-07
1970	4.49059e-14	F	4	44.2357m	-24.118000000000002	1.0954694474554122e-07
1971	2.16486e-11	N	6	917.587A	-24.121	1.0879282888227914e-07
1972	2.59911e-14	H	1	76.4279m	-24.123	1.0829297123841772e-07
1973	2.37564e-12	He	1	8361.73A	-24.125	1.0779541023181437e-07
1974	6.41665e-12	Fe	4	3095.77A	-24.128	1.0705335184733294e-07
1975	5.219669999999999e-12	He	1	3805.69A	-24.131	1.0631640175683914e-07
1976	5.38094e-11	Fe	11	369.163A	-24.131	1.0631640175683914e-07
1977	2.34951e-11	N	6	845.473A	-24.131	1.0631640175683914e-07
1978	2.61296e-11	O	5	760.227A	-24.133000000000003	1.0582792226207849e-07
1979	1.9126e-11	N	6	1038.61A	-24.134	1.0558452479508448e-07
1980	9.26933e-12	Fe	7	2143.03A	-24.134	1.0558452479508448e-07
1981	7.5862e-13	He	1	2.61850m	-24.134	1.0558452479508448e-07
1982	3.29759e-11	N	6	602.393A	-24.135	1.0534168712672945e-07
1983	2.58849e-11	O	7	767.414A	-24.136	1.0509940796951398e-07
1984	1.82654e-11	N	6	1087.55A	-24.136999999999997	1.0485768603889723e-07
1985	9.54378e-12	C	6	2081.40A	-24.139	1.043759087340633e-07
1986	3.69737e-11	N	6	537.259A	-24.14	1.0413585080551166e-07
1987	2.40483e-11	N	7	826.024A	-24.14	1.0413585080551166e-07
1988	5.74642e-12	He	1	3456.84A	-24.142	1.0365739003231694e-07
1989	4.90731e-13	He	1	4.04793m	-24.144000000000002	1.0318112758668787e-07
1990	4.82504e-11	Ca	10	411.695A	-24.145	1.0294381757852207e-07
1991	9.48464e-11	Cr	9	209.438A	-24.146	1.0270705336822846e-07
1992	5.46827e-11	Cr	9	363.268A	-24.147	1.0247083370050847e-07
1993	1.65897e-11	Si	2	1197.39A	-24.148000000000003	1.0223515732294643e-07
1994	2.49331e-11	Ca	8	796.711A	-24.151	1.0153137545025784e-07
1995	1.8420200000000003e-12	C	6	1.07841m	-24.151999999999997	1.0129785976671443e-07
1996	3.31931e-11	Cl	7	598.451A	-24.151999999999997	1.0129785976671443e-07
1997	2.43506e-10	Ne	9	81.5767A	-24.155	1.0060053020501647e-07
1998	6.89393e-15	H	1	288.144m	-24.155	1.0060053020501647e-07
1999	2.34019e-11	Fe	8	848.840A	-24.158	9.990800102625671e-08
2000	1.04016e-10	Ar	11	190.975A	-24.158	9.990800102625671e-08
2001	3.7573300000000003e-14	H	1	52.8686m	-24.158	9.990800102625671e-08
2002	1.33786e-11	O	7	1484.79A	-24.158	9.990800102625671e-08
2003	2.35397e-11	N	6	843.872A	-24.16	9.94489654582981e-08
2004	3.03815e-14	H	1	65.3834m	-24.16	9.94489654582981e-08
2005	7.74528e-14	Fe	7	25.6472m	-24.160999999999998	9.922023918483146e-08
2006	2.38632e-11	O	7	832.432A	-24.162	9.899203896719506e-08
2007	2.93872e-11	O	7	675.956A	-24.162	9.899203896719506e-08
2008	9.93441e-11	Ar	8	199.956A	-24.162	9.899203896719506e-08
2009	9.69444e-11	N	7	204.906A	-24.163	9.876436359549492e-08
2010	5.83068e-12	Fe	5	3406.89A	-24.166	9.808447449876622e-08
2011	1.21152e-11	C	6	1639.63A	-24.168000000000003	9.763381727414905e-08
2012	5.3676e-12	He	1	3700.80A	-24.168000000000003	9.763381727414905e-08
2013	1.88839e-09	Ne	9	10.5193A	-24.169	9.740926572565854e-08
2014	1.3331200000000002e-10	O	8	149.008A	-24.171	9.696171080355518e-08
2015	1.27799e-14	H	1	155.436m	-24.171	9.696171080355518e-08
2016	5.538e-11	Ne	4	358.694A	-24.171999999999997	9.673870505705147e-08
2017	5.10673e-11	Mn	10	388.986A	-24.171999999999997	9.673870505705147e-08
2018	2.38393e-11	O	7	833.264A	-24.173000000000002	9.651621220953036e-08
2019	8.59491e-13	Sc	5	2.31119m	-24.173000000000002	9.651621220953036e-08
2020	9.4564e-11	Cl	10	210.064A	-24.177	9.563134625725252e-08
2021	2.71934e-11	N	6	730.489A	-24.178	9.541140026429728e-08
2022	4.83674e-11	Si	8	410.699A	-24.178	9.541140026429728e-08
2023	2.60326e-11	O	7	763.061A	-24.179000000000002	9.51919601330883e-08
2024	3.4211800000000004e-14	H	1	58.0633m	-24.18	9.497302470017666e-08
2025	2.57382e-12	N	6	7717.90A	-24.180999999999997	9.475459280478769e-08
2026	1.1903e-10	Ni	12	166.886A	-24.180999999999997	9.475459280478769e-08
2027	1.53175e-12	He	1	1.29684m	-24.184	9.41023067760246e-08
2028	2.95765e-11	N	2	671.630A	-24.188000000000002	9.323957164178404e-08
2029	6.69384e-11	N	6	296.757A	-24.191	9.259771494534985e-08
2030	9.40639e-13	He	1	2.11180m	-24.191999999999997	9.238474611079864e-08
2031	4.47644e-12	He	1	4437.55A	-24.195	9.174877399192681e-08
2032	7.48969e-12	He	1	2652.24A	-24.195	9.174877399192681e-08
2033	4.14743e-11	Cr	9	478.959A	-24.195	9.174877399192681e-08
2034	2.43793e-11	Cl	7	814.810A	-24.198	9.111717987432765e-08
2035	3.75756e-11	N	6	528.653A	-24.198	9.111717987432765e-08
2036	5.75231e-12	He	1	3453.30A	-24.199	9.090761617594753e-08
2037	7.00498e-11	Ne	3	283.576A	-24.201	9.04899336200517e-08
2038	1.3789e-10	O	8	144.060A	-24.201999999999998	9.028181254802469e-08
2039	1.78451e-14	H	1	111.316m	-24.206	8.94541039154033e-08
2040	2.20792e-12	He	1	8996.90A	-24.208000000000002	8.904309964171837e-08
2041	9.59346e-12	N	6	2070.63A	-24.209	8.883830619550086e-08
2042	1.92763e-11	P	4	1030.51A	-24.209	8.883830619550086e-08
2043	1.53336e-11	C	3	1295.48A	-24.209	8.883830619550086e-08
2044	1.53482e-11	N	6	1294.25A	-24.21	8.863398376113849e-08
2045	6.0244e-12	He	1	3297.33A	-24.212	8.822674759728476e-08
2046	8.94455e-12	Al	8	2220.84A	-24.213	8.802383170866706e-08
2047	2.27962e-11	P	5	871.394A	-24.214000000000002	8.782138251364256e-08
2048	6.89109e-11	Fe	7	288.263A	-24.217	8.721682436881269e-08
2049	1.0385799999999999e-10	S	11	191.266A	-24.218000000000004	8.701623123916389e-08
2050	4.5092600000000004e-13	Fe	6	4.40526m	-24.218000000000004	8.701623123916389e-08
2051	2.89383e-11	Fe	8	686.442A	-24.219	8.681609946091233e-08
2052	3.6729e-11	N	6	540.838A	-24.219	8.681609946091233e-08
2053	2.16991e-11	N	6	915.449A	-24.22	8.661642797297784e-08
2054	3.6731e-11	N	6	540.809A	-24.221	8.641721571672133e-08
2055	2.3146e-12	He	1	8582.23A	-24.228	8.50354999942091e-08
2056	2.66543e-11	C	5	745.262A	-24.229	8.483992377140562e-08
2057	4.18841e-11	O	8	474.272A	-24.233	8.406210667497572e-08
2058	4.89285e-12	F	4	4059.90A	-24.234	8.386876919468132e-08
2059	1.87994e-09	Ne	9	10.5665A	-24.234	8.386876919468132e-08
2060	2.9427299999999994e-14	H	1	67.5035m	-24.235	8.367587637825299e-08
2061	6.60974e-12	C	5	3005.33A	-24.236	8.348342720299084e-08
2062	7.14445e-12	Fe	5	2780.40A	-24.236	8.348342720299084e-08
2063	5.24845e-12	He	1	3784.82A	-24.237	8.32914206485499e-08
2064	1.92458e-12	Fe	6	1.03215m	-24.237	8.32914206485499e-08
2065	1.98033e-12	He	1	1.00309m	-24.238000000000003	8.309985569692846e-08
2066	2.2235499999999998e-14	H	1	89.3366m	-24.24	8.271804654185363e-08
2067	4.20486e-12	Ne	4	4724.17A	-24.24	8.271804654185363e-08
2068	1.91013e-11	N	6	1039.95A	-24.241999999999997	8.233799164049705e-08
2069	3.51465e-16	N	7	5651.90m	-24.243000000000002	8.214861951474387e-08
2070	6.77712e-11	Mg	6	293.110A	-24.243000000000002	8.214861951474387e-08
2071	2.16744e-11	N	6	916.494A	-24.245	8.177118089292562e-08
2072	7.49966e-12	Fe	11	2648.71A	-24.248	8.120827204309564e-08
2073	3.93021e-11	N	6	505.430A	-24.249000000000002	8.102149820031556e-08
2074	1.20291e-11	C	5	1651.36A	-24.249000000000002	8.102149820031556e-08
2075	5.75738e-12	He	1	3450.26A	-24.25	8.083515392545416e-08
2076	2.02132e-10	Ne	8	98.2746A	-24.25	8.083515392545416e-08
2077	2.30834e-11	Si	4	860.551A	-24.250999999999998	8.064923823053197e-08
2078	7.0757e-11	Mg	7	280.742A	-24.250999999999998	8.064923823053197e-08
2079	2.42762e-11	C	3	818.269A	-24.254	8.009405277966374e-08
2080	2.20845e-11	Ca	7	899.476A	-24.254	8.009405277966374e-08
2081	5.91089e-13	Fe	5	3.36066m	-24.255	7.99098415700779e-08
2082	1.76053e-11	Si	4	1128.32A	-24.256	7.972605403451661e-08
2083	3.86065e-11	Fe	8	514.537A	-24.256999999999998	7.954268919855798e-08
2084	9.56872e-12	N	6	2075.98A	-24.258000000000003	7.935974609001795e-08
2085	2.6065800000000002e-14	H	1	76.2089m	-24.259	7.917722373895296e-08
2086	6.38533e-11	Fe	7	311.095A	-24.261	7.88134374406079e-08
2087	9.179e-13	He	1	2.16412m	-24.261	7.88134374406079e-08
2088	2.95349e-11	O	7	672.576A	-24.261	7.88134374406079e-08
2089	1.02057e-10	N	7	194.641A	-24.261999999999997	7.863217156456973e-08
2090	1.0361100000000001e-12	Fe	5	1.91721m	-24.261999999999997	7.863217156456973e-08
2091	2.06951e-11	O	7	959.863A	-24.263	7.845132258847632e-08
2092	7.2721e-11	N	6	273.160A	-24.263	7.845132258847632e-08
2093	7.92022e-11	Si	8	250.807A	-24.264	7.827088955348698e-08
2094	1.77682e-11	P	5	1117.98A	-24.266	7.791126748246416e-08
2095	5.38825e-12	Ca	7	3686.63A	-24.266	7.791126748246416e-08
2096	1.0478100000000001e-10	Ar	11	189.580A	-24.266	7.791126748246416e-08
2097	1.25873e-10	Ni	12	157.813A	-24.269000000000002	7.737493008965055e-08
2098	5.32702e-12	O	2R	3729.00A	-24.27	7.719697268871037e-08
2099	5.14194e-11	Mn	10	386.322A	-24.27	7.719697268871037e-08
2100	7.95802e-10	N	6	24.9616A	-24.27	7.719697268871037e-08
2101	3.55606e-11	Ne	7	558.609A	-24.27	7.719697268871037e-08
2102	2.6649e-13	He	1	7.45411m	-24.272	7.684228481748037e-08
2103	5.29217e-11	Cr	11	375.356A	-24.278000000000002	7.578796914451086e-08
2104	2.63224e-11	K	4	754.659A	-24.279	7.561366165246058e-08
2105	2.41191e-11	Ne	4	823.597A	-24.279	7.561366165246058e-08
2106	3.93041e-11	N	6	505.404A	-24.28	7.543975505651666e-08
2107	1.29326e-11	C	5	1536.00A	-24.281999999999996	7.509314086692974e-08
2108	4.2137199999999995e-12	Ne	4	4714.23A	-24.281999999999996	7.509314086692974e-08
2109	3.60031e-12	Fe	6	5517.42A	-24.281999999999996	7.509314086692974e-08
2110	4.7575099999999996e-12	Fe	5	4175.39A	-24.283	7.492043143557097e-08
2111	5.88593e-15	H	1	337.491m	-24.284000000000002	7.474811922488218e-08
2112	1.66694e-11	Mg	6	1191.67A	-24.287	7.42335567915124e-08
2113	4.41918e-11	Fe	8	449.506A	-24.288	7.406282434866685e-08
2114	9.94132e-11	O	5	199.817A	-24.288	7.406282434866685e-08
2115	5.50174e-11	Mg	7	361.058A	-24.289	7.389248457954327e-08
2116	3.46064e-11	Ca	10	574.011A	-24.289	7.389248457954327e-08
2117	2.93058e-11	O	7	677.835A	-24.289	7.389248457954327e-08
2118	3.5509e-10	S	9	55.9420A	-24.29	7.372253658101775e-08
2119	7.51208e-12	He	1	2644.33A	-24.29	7.372253658101775e-08
2120	2.58035e-11	O	7	769.837A	-24.291	7.355297945204172e-08
2121	4.23705e-13	Fe	6	4.68828m	-24.291999999999998	7.338381229364137e-08
2122	1.09512e-14	H	1	181.391m	-24.293000000000003	7.321503420890747e-08
2123	9.193700000000002e-13	He	1	2.16066m	-24.294	7.30466443029978e-08
2124	1.94633e-11	C	5	1020.61A	-24.295	7.287864168312405e-08
2125	5.7617699999999996e-12	He	1	3447.63A	-24.295	7.287864168312405e-08
2126	1.0556200000000001e-10	N	7	188.179A	-24.296999999999997	7.254379474060326e-08
2127	8.43319e-11	Si	8	235.551A	-24.296999999999997	7.254379474060326e-08
2128	4.2036e-12	Ne	4	4725.58A	-24.299	7.221048628003329e-08
2129	3.51877e-11	Ne	7	564.528A	-24.304000000000002	7.138389967880891e-08
2130	2.25334e-14	H	1	88.1557m	-24.309	7.056677493616716e-08
2131	1.56977e-10	Ca	10	126.544A	-24.31	7.040447585756612e-08
2132	5.77194e-12	He	1	3441.56A	-24.311	7.024255005648694e-08
2133	9.1978e-11	Cr	9	215.970A	-24.311	7.024255005648694e-08
2134	7.1956e-12	Fe	5	2760.64A	-24.314	6.975900374310793e-08
2135	1.13599e-11	N	3	1748.65A	-24.314	6.975900374310793e-08
2136	1.99119e-11	P	5	997.615A	-24.316	6.943849023493525e-08
2137	3.73554e-13	Ni	9	5.31770m	-24.318	6.911944935256527e-08
2138	1.53416e-14	H	1	129.481m	-24.319000000000003	6.896047903043391e-08
2139	2.3479e-11	C	5	846.054A	-24.32	6.880187432989813e-08
2140	1.66265e-11	C	5	1194.75A	-24.320999999999998	6.864363441005103e-08
2141	2.42914e-11	C	3	817.758A	-24.320999999999998	6.864363441005103e-08
2142	4.8477e-11	O	8	409.771A	-24.320999999999998	6.864363441005103e-08
2143	4.97279e-12	Fe	6	3994.63A	-24.324	6.817109495456053e-08
2144	2.42411e-11	Ne	4	819.453A	-24.326999999999998	6.770180843780195e-08
2145	6.3154e-11	Mg	6	314.540A	-24.326999999999998	6.770180843780195e-08
2146	5.7656e-12	He	1	3445.34A	-24.329	6.739074688348301e-08
2147	2.24576e-12	He	1	8845.32A	-24.33	6.72357524667009e-08
2148	2.92583e-11	F	4	678.935A	-24.33	6.72357524667009e-08
2149	5.27085e-12	He	1	3768.74A	-24.334	6.661933138290973e-08
2150	7.0050300000000005e-12	Fe	4	2835.74A	-24.334	6.661933138290973e-08
2151	1.9171900000000004e-14	H	1	103.613m	-24.335	6.646611117254469e-08
2152	6.07303e-13	Fe	5	3.27093m	-24.337	6.616072713144e-08
2153	2.69987e-11	N	6	735.756A	-24.34	6.570527988943133e-08
2154	3.20644e-11	N	7	619.518A	-24.34	6.570527988943133e-08
2155	2.35244e-12	He	1	8444.19A	-24.340999999999998	6.555416193916473e-08
2156	8.08802e-11	Fe	10	245.604A	-24.342	6.540339155053846e-08
2157	7.6474e-11	N	6	259.754A	-24.344	6.51028902625687e-08
2158	5.76897e-12	He	1	3443.33A	-24.344	6.51028902625687e-08
2159	7.118939999999999e-12	Fe	5	2790.37A	-24.344	6.51028902625687e-08
2160	3.85799e-11	Mg	6	514.892A	-24.348000000000003	6.450602337700116e-08
2161	8.0371e-11	S	11	247.159A	-24.348000000000003	6.450602337700116e-08
2162	6.0959e-12	He	1	3258.66A	-24.348000000000003	6.450602337700116e-08
2163	7.70951e-14	F	4	25.7662m	-24.35	6.420964512127136e-08
2164	8.17973e-11	S	11	242.850A	-24.351	6.406196703551628e-08
2165	3.45095e-11	Fe	8	575.623A	-24.351	6.406196703551628e-08
2166	4.3261599999999997e-10	Ne	9	45.9171A	-24.351	6.406196703551628e-08
2167	2.55272e-11	N	5	778.169A	-24.351	6.406196703551628e-08
2168	6.41832e-12	Fe	4	3094.96A	-24.355999999999998	6.332865576277056e-08
2169	7.3848e-11	Mg	6	268.991A	-24.355999999999998	6.332865576277056e-08
2170	2.50037e-12	He	1	7944.61A	-24.357	6.318300389631253e-08
2171	2.5627900000000002e-12	Ar	3	7751.11A	-24.359	6.289270436293177e-08
2172	1.05464e-11	C	5	1883.53A	-24.361	6.260373863475045e-08
2173	6.36092e-11	Si	7	312.289A	-24.362	6.245975403142132e-08
2174	3.01733e-12	N	2	6583.45A	-24.364	6.21727775293203e-08
2175	7.31608e-13	P	10	2.71518m	-24.365	6.202978410902862e-08
2176	1.51721e-11	Si	2	1309.28A	-24.368000000000002	6.160277407876161e-08
2177	2.61567e-11	O	5	759.442A	-24.369	6.146109163002711e-08
2178	8.6965e-11	Ne	4	228.419A	-24.37	6.131973504188168e-08
2179	7.90471e-11	N	6	251.299A	-24.37	6.131973504188168e-08
2180	6.21654e-11	Fe	7	319.542A	-24.375999999999998	6.047839673614964e-08
2181	1.49396e-11	C	5	1329.65A	-24.377	6.033930028354201e-08
2182	7.52986e-12	He	1	2638.09A	-24.377	6.033930028354201e-08
2183	2.39369e-12	He	1	8298.68A	-24.377	6.033930028354201e-08
2184	2.60853e-11	C	5	761.520A	-24.378	6.020052374389793e-08
2185	7.63912e-11	K	9	260.036A	-24.378	6.020052374389793e-08
2186	1.95958e-12	He	1	1.01371m	-24.379	6.006206638143791e-08
2187	1.31527e-11	C	5	1510.29A	-24.379	6.006206638143791e-08
2188	3.54422e-10	Ne	9	56.0475A	-24.38	5.992392746207537e-08
2189	3.75615e-12	C	6	5288.52A	-24.381	5.978610625341049e-08
2190	3.51232e-11	O	3	565.565A	-24.381999999999998	5.964860202472991e-08
2191	1.66475e-14	H	1	119.324m	-24.381999999999998	5.964860202472991e-08
2192	2.2492e-11	Ar	3	883.180A	-24.384	5.9374541592861074e-08
2193	6.33142e-12	C	6	3137.44A	-24.384	5.9374541592861074e-08
2194	1.7985099999999998e-12	He	1	1.10450m	-24.386	5.910174035429763e-08
2195	8.68889e-11	Ne	4	228.619A	-24.386999999999997	5.896581012350704e-08
2196	3.5717800000000004e-12	Fe	6	5561.50A	-24.39	5.855989234179591e-08
2197	3.54755e-11	Ne	7	559.948A	-24.392	5.829083407654599e-08
2198	2.78722e-11	C	5	712.699A	-24.394000000000002	5.802301202173254e-08
2199	4.0122999999999997e-10	Ne	9	49.5089A	-24.395	5.788956279725965e-08
2200	3.52972e-11	Sc	8	562.777A	-24.396	5.77564204974855e-08
2201	5.12763e-16	C	6	3874.00m	-24.401	5.709528821909687e-08
2202	9.45565e-15	H	1	210.080m	-24.401999999999997	5.696397270016033e-08
2203	2.80889e-17	N	5	7.07200c	-24.401999999999997	5.696397270016033e-08
2204	3.27813e-11	N	6	605.970A	-24.401999999999997	5.696397270016033e-08
2205	1.49985e-11	Mg	5	1324.43A	-24.401999999999997	5.696397270016033e-08
2206	2.14917e-11	N	4	924.284A	-24.403000000000002	5.6832959198535523e-08
2207	5.06527e-15	H	1	392.169m	-24.403000000000002	5.6832959198535523e-08
2208	2.3213e-11	N	6	855.747A	-24.404	5.670224701960377e-08
2209	4.85819e-12	Si	4	4088.86A	-24.406	5.6441723859318205e-08
2210	3.71115e-11	N	7	535.264A	-24.406	5.6441723859318205e-08
2211	1.52982e-12	He	1	1.29849m	-24.406999999999996	5.6311911496697006e-08
2212	5.49511e-11	N	6	361.494A	-24.409000000000002	5.605318176523116e-08
2213	3.3081e-11	Mg	6	600.479A	-24.41	5.592426302462861e-08
2214	1.32859e-14	H	1	149.515m	-24.41	5.592426302462861e-08
2215	2.08461e-12	He	1	9529.10A	-24.410999999999998	5.579564078890152e-08
2216	6.35059e-11	P	10	312.797A	-24.416999999999998	5.503009589774155e-08
2217	9.1624e-11	Si	8	216.804A	-24.418000000000003	5.490353018933737e-08
2218	4.18002e-11	N	6	475.224A	-24.419	5.477725557398567e-08
2219	6.53264e-12	C	5	3040.80A	-24.421999999999997	5.440017159898065e-08
2220	7.34632e-11	Mg	6	270.400A	-24.421999999999997	5.440017159898065e-08
2221	3.84385e-12	Co	11	5167.85A	-24.423000000000002	5.427505467626025e-08
2222	5.288619999999999e-12	He	1	3756.08A	-24.424	5.4150225514477715e-08
2223	1.8274000000000003e-10	Al	6	108.704A	-24.424	5.4150225514477715e-08
2224	2.89871e-11	N	6	685.285A	-24.426	5.390142782791813e-08
2225	1.91255e-11	N	6	1038.64A	-24.427	5.3777457984040516e-08
2226	6.36055e-11	Mg	5	312.307A	-24.428	5.365377326289175e-08
2227	1.4660100000000002e-09	Ne	9	13.5500A	-24.43	5.3407256567233095e-08
2228	7.572069999999999e-13	He	1	2.62338m	-24.432	5.316187251290688e-08
2229	2.4086e-11	P	4	824.731A	-24.436	5.267448153610472e-08
2230	2.27454e-12	He	1	8733.40A	-24.438000000000002	5.243246427722132e-08
2231	1.17749e-11	C	5	1687.01A	-24.44	5.2191558986636656e-08
2232	1.53729e-11	N	6	1292.17A	-24.44	5.2191558986636656e-08
2233	1.02365e-12	He	1	1.94055m	-24.44	5.2191558986636656e-08
2234	2.3812200000000002e-12	He	1	8342.14A	-24.443	5.183227482173666e-08
2235	6.69704e-11	Cl	7	296.615A	-24.445	5.1594127151209955e-08
2236	2.4721200000000004e-10	Ne	9	80.3540A	-24.445999999999998	5.147546395163138e-08
2237	1.1169000000000001e-09	O	7	17.7854A	-24.447	5.1357073669838024e-08
2238	1.86693e-09	Ne	9	10.6402A	-24.45	5.100353406145231e-08
2239	3.7941000000000004e-10	Ne	9	52.3562A	-24.451999999999998	5.0769194108842885e-08
2240	4.76542e-11	Ne	5	416.846A	-24.451999999999998	5.0769194108842885e-08
2241	5.8766e-11	O	8	338.027A	-24.451999999999998	5.0769194108842885e-08
2242	7.93103e-11	Si	8	250.465A	-24.451999999999998	5.0769194108842885e-08
2243	1.28244e-11	O	7	1548.96A	-24.451999999999998	5.0769194108842885e-08
2244	1.15822e-14	H	1	171.509m	-24.454	5.053593085051315e-08
2245	5.32728e-12	O	2	3728.81A	-24.454	5.053593085051315e-08
2246	1.02218e-12	He	1	1.94334m	-24.454	5.053593085051315e-08
2247	1.0528399999999998e-10	S	11	188.675A	-24.455	5.041970143488938e-08
2248	5.45227e-12	Fe	6	3643.34A	-24.455	5.041970143488938e-08
2249	4.7648300000000004e-12	He	1	4168.97A	-24.456	5.030373933950308e-08
2250	1.02168e-11	Fe	6	1944.30A	-24.456	5.030373933950308e-08
2251	1.00102e-11	Fe	6	1984.42A	-24.456	5.030373933950308e-08
2252	2.29528e-11	P	5	865.449A	-24.456	5.030373933950308e-08
2253	4.12275e-11	Mg	5	481.826A	-24.456999999999997	5.018804394953558e-08
2254	1.68917e-11	C	3	1175.99A	-24.456999999999997	5.018804394953558e-08
2255	7.544189999999999e-12	He	1	2633.08A	-24.458000000000002	5.0072614651580204e-08
2256	5.217e-11	O	7	380.764A	-24.458000000000002	5.0072614651580204e-08
2257	3.47697e-11	N	6	571.315A	-24.459	4.995745083364395e-08
2258	2.42857e-11	C	3	817.950A	-24.459	4.995745083364395e-08
2259	9.24965e-11	Si	8	214.759A	-24.459	4.995745083364395e-08
2260	9.65171e-13	He	1	2.05813m	-24.46	4.98425518851385e-08
2261	9.24224e-12	Si	9	2149.31A	-24.46	4.98425518851385e-08
2262	3.38075e-12	Fe	6	5875.76A	-24.46	4.98425518851385e-08
2263	4.08193e-11	Sc	8	486.644A	-24.463	4.94994381713841e-08
2264	3.24542e-11	O	7	612.077A	-24.467	4.904562459445206e-08
2265	9.54288e-12	N	6	2081.60A	-24.467	4.904562459445206e-08
2266	1.68957e-11	C	3	1175.71A	-24.468000000000004	4.8932822788101273e-08
2267	6.15948e-11	N	4	322.502A	-24.468000000000004	4.8932822788101273e-08
2268	3.8838e-11	C	5	511.470A	-24.468000000000004	4.8932822788101273e-08
2269	3.71155e-11	F	6	535.206A	-24.47	4.870799688957878e-08
2270	3.65343e-11	N	6	543.720A	-24.47	4.870799688957878e-08
2271	6.14704e-12	He	1	3231.55A	-24.471	4.8595971605401335e-08
2272	2.48202e-11	O	8	800.334A	-24.473000000000003	4.83726933974772e-08
2273	5.82983e-14	Fe	5	34.0738m	-24.476	4.8039698118380334e-08
2274	8.59478e-11	Ne	9	231.122A	-24.480999999999998	4.748979224131011e-08
2275	5.5545e-11	N	6	357.628A	-24.482	4.738056875007476e-08
2276	5.66981e-12	Fe	5	3503.55A	-24.483	4.727159646589833e-08
2277	4.01765e-11	Sc	8	494.430A	-24.485	4.705440320901061e-08
2278	2.43929e-11	N	6	814.353A	-24.485	4.705440320901061e-08
2279	1.15319e-11	Si	4	1722.56A	-24.486	4.6946181084761916e-08
2280	2.36813e-11	O	7	838.823A	-24.487	4.6838207864492356e-08
2281	4.10959e-11	N	6	483.368A	-24.488000000000003	4.673048297573753e-08
2282	4.48223e-10	Ne	9	44.3183A	-24.489	4.662300584735232e-08
2283	3.76808e-11	O	7	527.177A	-24.489	4.662300584735232e-08
2284	4.91715e-13	He	1	4.03983m	-24.49	4.651577590950294e-08
2285	1.53224e-11	N	6	1296.43A	-24.49	4.651577590950294e-08
2286	8.22065e-15	H	1	241.641m	-24.49	4.651577590950294e-08
2287	3.91075e-11	N	6	507.946A	-24.491	4.640879259366654e-08
2288	3.85228e-11	N	6	515.655A	-24.495	4.598331422570755e-08
2289	1.57574e-11	C	5	1260.64A	-24.498	4.566676731713277e-08
2290	5.53923e-11	Fe	11	358.614A	-24.5	4.5456947580405744e-08
2291	2.30682e-11	Si	4	861.118A	-24.5	4.5456947580405744e-08
2292	1.54634e-12	He	1	1.28461m	-24.500999999999998	4.5352399502149506e-08
2293	2.49001e-11	O	7	797.766A	-24.502	4.5248091877800375e-08
2294	4.08851e-11	Na	6	485.860A	-24.502	4.5248091877800375e-08
2295	2.66575e-13	He	1	7.45174m	-24.502	4.5248091877800375e-08
2296	1.97442e-11	Fe	8	1006.09A	-24.504	4.504019577998186e-08
2297	2.2583e-11	Ar	3	879.622A	-24.505	4.493660620426845e-08
2298	2.51636e-11	Mg	8	789.411A	-24.505	4.493660620426845e-08
2299	5.30296e-12	He	1	3745.92A	-24.506999999999998	4.4730141253121165e-08
2300	8.78543e-11	Cl	7	226.107A	-24.508000000000003	4.4627264783030315e-08
2301	4.390379999999999e-15	H	1	452.454m	-24.508000000000003	4.4627264783030315e-08
2302	5.23702e-11	Ne	3	379.308A	-24.508000000000003	4.4627264783030315e-08
2303	9.64555e-13	He	1	2.05944m	-24.51	4.442222112660951e-08
2304	6.419219999999999e-12	Fe	4	3094.53A	-24.511	4.432005285315812e-08
2305	3.53852e-11	Ne	7	561.378A	-24.514	4.401495575533531e-08
2306	1.39705e-11	C	5	1421.88A	-24.514	4.401495575533531e-08
2307	4.55515e-11	O	7	436.088A	-24.517	4.371195893116083e-08
2308	2.19704e-11	N	6	904.147A	-24.517	4.371195893116083e-08
2309	1.13642e-11	C	5	1747.98A	-24.518	4.3611424215427864e-08
2310	1.56442e-11	N	6	1269.77A	-24.523000000000003	4.311220837055753e-08
2311	5.703269999999999e-12	N	4	3483.00A	-24.524	4.301305304283668e-08
2312	9.57761e-11	Cl	10	207.405A	-24.524	4.301305304283668e-08
2313	8.2761e-11	Ne	4	240.022A	-24.524	4.301305304283668e-08
2314	1.93973e-11	N	6	1024.08A	-24.529	4.252068669613937e-08
2315	6.3557e-11	Fe	7	312.546A	-24.53	4.242289183051692e-08
2316	2.06387e-12	He	1	9624.88A	-24.531	4.2325321886844234e-08
2317	7.191800000000001e-15	H	1	276.210m	-24.531	4.2325321886844234e-08
2318	7.55593e-12	He	1	2628.99A	-24.534000000000002	4.203395642040645e-08
2319	2.4036200000000002e-12	He	1	8264.41A	-24.537	4.174459669973212e-08
2320	2.29693e-12	He	1	8648.25A	-24.537	4.174459669973212e-08
2321	2.77023e-12	Ar	4	7170.70A	-24.537	4.174459669973212e-08
2322	6.01886e-12	Ne	5	3300.37A	-24.538	4.164858679156937e-08
2323	4.05125e-12	Fe	6	4903.29A	-24.539	4.1552797700067794e-08
2324	8.25022e-11	Al	7	240.775A	-24.539	4.1552797700067794e-08
2325	4.49883e-11	N	7	441.548A	-24.54	4.145722891736351e-08
2326	5.23104e-12	Fe	5	3797.42A	-24.543000000000003	4.1171839360893764e-08
2327	6.54439e-11	O	8	303.534A	-24.544	4.1077146758055847e-08
2328	2.54975e-11	Ti	4	779.074A	-24.546	4.0888414412312605e-08
2329	7.35074e-12	C	5	2702.38A	-24.546999999999997	4.0794373668767516e-08
2330	4.32669e-11	Al	7	459.114A	-24.549	4.060694054735344e-08
2331	1.13718e-11	N	3	1746.82A	-24.55	4.051354717573304e-08
2332	6.30471e-13	Fe	5	3.15073m	-24.553	4.023465387867907e-08
2333	1.56876e-10	Ca	10	126.625A	-24.555999999999997	3.995768046957807e-08
2334	2.92621e-11	O	7	678.847A	-24.557	3.986578035469912e-08
2335	3.52354e-12	Fe	6	5637.65A	-24.56	3.959134625307567e-08
2336	2.1561e-12	He	1	9213.12A	-24.561	3.950028868351429e-08
2337	2.1731e-10	Mg	9	91.4106A	-24.561	3.950028868351429e-08
2338	1.76102e-11	P	5	1128.01A	-24.561	3.950028868351429e-08
2339	2.06514e-11	O	7	961.894A	-24.561999999999998	3.9409440540551705e-08
2340	1.98569e-11	P	5	1000.38A	-24.561999999999998	3.9409440540551705e-08
2341	1.03804e-11	P	8	1913.66A	-24.563000000000002	3.9318801342519116e-08
2342	5.6935800000000005e-12	Mg	6	3488.92A	-24.564	3.922837060885783e-08
2343	6.19741e-13	Ti	9	3.20528m	-24.564	3.922837060885783e-08
2344	8.947539999999999e-12	Fe	6	2220.10A	-24.566	3.904813261793061e-08
2345	3.99549e-12	Fe	6	4971.72A	-24.566	3.904813261793061e-08
2346	1.90755e-11	N	6	1041.36A	-24.566999999999997	3.8958324405061096e-08
2347	5.06599e-11	O	7	392.114A	-24.566999999999997	3.8958324405061096e-08
2348	2.97257e-11	O	5	668.258A	-24.569000000000003	3.8779327163735487e-08
2349	1.45485e-11	Na	5	1365.39A	-24.57	3.869013718625478e-08
2350	2.57598e-11	O	7	771.143A	-24.570999999999998	3.860115234002994e-08
2351	4.56766e-10	Ar	10	43.4894A	-24.570999999999998	3.860115234002994e-08
2352	5.41622e-11	O	7	366.759A	-24.573	3.842379615527716e-08
2353	7.00223e-11	O	8	283.688A	-24.573	3.842379615527716e-08
2354	4.25513e-11	K	9	466.835A	-24.574	3.83354238764247e-08
2355	1.09515e-12	He	1	1.81386m	-24.574	3.83354238764247e-08
2356	1.90011e-11	N	7	1045.44A	-24.58	3.780944214229486e-08
2357	6.18488e-12	He	1	3211.78A	-24.58	3.780944214229486e-08
2358	9.86483e-12	N	6	2013.66A	-24.583000000000002	3.7549163773355484e-08
2359	5.31469e-12	He	1	3737.65A	-24.584	3.746280309316047e-08
2360	1.74529e-11	N	6	1138.17A	-24.585	3.737664103701785e-08
2361	2.7349e-12	Ar	4	7263.33A	-24.592	3.6779029876473074e-08
2362	4.71158e-11	Ne	4	421.609A	-24.593000000000004	3.669444045508838e-08
2363	3.83027e-15	H	1	518.618m	-24.594	3.6610045583974755e-08
2364	1.46273e-10	Ne	7	135.804A	-24.594	3.6610045583974755e-08
2365	2.16486e-11	N	6	917.587A	-24.598000000000003	3.627440266858247e-08
2366	2.57519e-12	C	6	7713.77A	-24.599	3.619097385756992e-08
2367	7.47476e-11	Cl	7	265.754A	-24.6	3.610773692749777e-08
2368	6.33282e-12	He	1	3136.75A	-24.6	3.610773692749777e-08
2369	5.57178e-11	Fe	11	356.519A	-24.603	3.5859173014859204e-08
2370	1.73874e-11	N	6	1142.47A	-24.604	3.5776699205549204e-08
2371	7.56565e-12	He	1	2625.61A	-24.605	3.569441508073663e-08
2372	1.9126e-11	N	6	1038.61A	-24.611	3.520466934573583e-08
2373	7.5823e-13	He	1	2.61985m	-24.611	3.520466934573583e-08
2374	4.27167e-13	He	1	4.65028m	-24.612	3.5123700853092715e-08
2375	9.61615e-11	Ca	10	206.574A	-24.616999999999997	3.472164317412944e-08
2376	1.0936799999999998e-12	He	1	1.81630m	-24.616999999999997	3.472164317412944e-08
2377	7.61592e-11	K	9	260.828A	-24.621	3.440331323609525e-08
2378	2.15203e-11	N	4	923.056A	-24.622	3.4324187811359434e-08
2379	2.42139e-12	He	1	8203.75A	-24.624000000000002	3.416648249361824e-08
2380	2.71482e-13	Na	3	7.31706m	-24.624000000000002	3.416648249361824e-08
2381	3.25508e-13	Fe	11	6.10261m	-24.625	3.408790176447525e-08
2382	9.99381e-12	S	9	1987.68A	-24.627	3.393128208250543e-08
2383	2.31471e-12	He	1	8581.85A	-24.628	3.3853242299296633e-08
2384	3.01683e-10	Mg	10	65.8455A	-24.63	3.369770077963381e-08
2385	5.33126e-12	O	2	3726.03A	-24.63	3.369770077963381e-08
2386	3.19264e-12	K	5	6221.94A	-24.631	3.3620198218513863e-08
2387	6.25701e-11	Ni	12	317.475A	-24.631	3.3620198218513863e-08
2388	5.365010000000001e-13	He	1	3.70260m	-24.631999999999998	3.354287390833836e-08
2389	3.3615299999999996e-15	H	1	590.935m	-24.631999999999998	3.354287390833836e-08
2390	1.06884e-12	He	1	1.85851m	-24.633000000000003	3.346572743914067e-08
2391	1.47708e-11	P	3	1344.85A	-24.633000000000003	3.346572743914067e-08
2392	2.36863e-10	Mg	9	83.8646A	-24.633000000000003	3.346572743914067e-08
2393	9.64277e-11	Cl	10	206.004A	-24.634	3.3388758401899e-08
2394	1.27807e-11	O	7	1554.25A	-24.635	3.331196638853035e-08
2395	5.01006e-11	N	7	396.492A	-24.635	3.331196638853035e-08
2396	9.40092e-13	He	1	2.11303m	-24.636	3.3235350991891654e-08
2397	3.2838e-10	Ne	9	60.4922A	-24.636	3.3235350991891654e-08
2398	2.32199e-11	O	7	855.492A	-24.636999999999997	3.315891180577545e-08
2399	2.64867e-11	K	4	749.979A	-24.639	3.30065604449502e-08
2400	2.5383799999999996e-10	Ne	9	78.2564A	-24.644000000000002	3.262873747183663e-08
2401	1.70639e-11	O	8	1164.12A	-24.651	3.210704003925186e-08
2402	2.55423e-11	N	5	777.707A	-24.651999999999997	3.2033195896315024e-08
2403	3.19644e-11	K	9	621.455A	-24.653000000000002	3.1959521590193505e-08
2404	3.04221e-11	O	7	652.961A	-24.653000000000002	3.1959521590193505e-08
2405	5.32442e-12	He	1	3730.82A	-24.656	3.1739513791076745e-08
2406	7.02084e-12	Fe	4	2829.36A	-24.656999999999996	3.166651493505425e-08
2407	1.40198e-11	S	4	1416.89A	-24.656999999999996	3.166651493505425e-08
2408	8.8303e-11	Cr	9	224.958A	-24.658	3.159368397174112e-08
2409	4.2726499999999995e-13	He	1	4.64921m	-24.66	3.144852417956329e-08
2410	9.56512e-11	P	10	207.676A	-24.663	3.1232034061878075e-08
2411	4.97918e-10	Ar	11	39.8950A	-24.665	3.108853590010093e-08
2412	2.13536e-12	He	1	9302.62A	-24.666999999999998	3.0945697052487975e-08
2413	4.22667e-11	Si	8	469.979A	-24.668000000000003	3.087452392430032e-08
2414	1.98807e-11	Ne	6	999.183A	-24.668000000000003	3.087452392430032e-08
2415	5.36055e-11	N	7	370.567A	-24.669	3.0803514489765534e-08
2416	4.27101e-12	O	2R	4651.00A	-24.669	3.0803514489765534e-08
2417	1.12814e-11	C	2	1760.82A	-24.67	3.073266837239794e-08
2418	1.8064099999999998e-12	He	1	1.09966m	-24.671	3.066198519657895e-08
2419	7.57381e-12	He	1	2622.78A	-24.671	3.066198519657895e-08
2420	2.74455e-12	Ar	4	7237.77A	-24.673000000000002	3.052110617142684e-08
2421	1.0725200000000001e-10	Fe	8	185.213A	-24.674	3.045090957516765e-08
2422	8.03337e-13	He	1	2.47274m	-24.675	3.0380874426599474e-08
2423	2.41286e-11	N	4	823.274A	-24.676	3.0311000354403435e-08
2424	2.69199e-11	O	7	737.911A	-24.679000000000002	3.010234089565041e-08
2425	1.04281e-13	He	1	19.0490m	-24.68	3.003310743279883e-08
2426	7.36722e-11	P	10	269.633A	-24.68	3.003310743279883e-08
2427	1.45312e-11	O	8	1367.02A	-24.680999999999997	2.996403320249316e-08
2428	3.83239e-11	Ti	9	518.331A	-24.682	2.9895117838508446e-08
2429	2.37495e-12	Fe	5	8364.15A	-24.682	2.9895117838508446e-08
2430	6.21366e-12	He	1	3196.90A	-24.683000000000003	2.982636097546231e-08
2431	4.96994e-12	F	4	3996.92A	-24.684	2.975776224881341e-08
2432	2.18115e-11	O	7	910.734A	-24.688000000000002	2.948494144464828e-08
2433	4.4627599999999995e-12	Cr	9	4451.16A	-24.688000000000002	2.948494144464828e-08
2434	1.53283e-11	N	6	1295.93A	-24.688000000000002	2.948494144464828e-08
2435	2.20725e-12	He	1	8999.66A	-24.693	2.9147430110885756e-08
2436	7.60769e-11	O	7	261.110A	-24.694000000000003	2.908039288189405e-08
2437	1.14629e-12	He	1	1.73294m	-24.695999999999998	2.894678061334843e-08
2438	4.1424099999999997e-10	Ne	9	47.9539A	-24.697	2.8880204865395096e-08
2439	2.16991e-11	N	6	915.449A	-24.697	2.8880204865395096e-08
2440	1.00955e-10	P	8	196.766A	-24.698	2.881378223741302e-08
2441	2.5502299999999997e-12	He	1	7789.27A	-24.699	2.8747512377236043e-08
2442	3.94662e-10	Ne	9	50.3329A	-24.7	2.86813949335082e-08
2443	3.73028e-11	Al	7	532.519A	-24.701999999999998	2.854961589401277e-08
2444	1.34873e-10	Ca	12	147.282A	-24.705	2.835308172059744e-08
2445	1.1057600000000001e-12	Si	7	1.79645m	-24.705	2.835308172059744e-08
2446	2.43572e-12	He	1	8155.46A	-24.705	2.835308172059744e-08
2447	4.82604e-12	Si	4	4116.10A	-24.706	2.8287871442206057e-08
2448	3.68128e-11	Al	7	539.608A	-24.706999999999997	2.8222811143293315e-08
2449	1.28844e-10	Mg	5	154.174A	-24.709	2.809313910492305e-08
2450	1.31695e-12	He	1	1.50837m	-24.711	2.7964062855450504e-08
2451	2.3290400000000003e-12	He	1	8529.02A	-24.712	2.789974729562078e-08
2452	3.85825e-11	Mg	6	514.857A	-24.715	2.770768678616954e-08
2453	2.65437e-11	N	2	748.369A	-24.715999999999998	2.7643960874936813e-08
2454	1.90814e-11	N	6	1041.04A	-24.719	2.7453661186819916e-08
2455	5.21151e-11	Al	8	381.165A	-24.721	2.7327523071493963e-08
2456	2.16545e-11	N	6	917.334A	-24.721999999999998	2.7264671512541973e-08
2457	5.33257e-12	He	1	3725.12A	-24.723000000000003	2.7201964508163778e-08
2458	3.1286400000000003e-12	K	5	6349.22A	-24.725	2.707698283403026e-08
2459	7.5807e-12	He	1	2620.40A	-24.732	2.6644051819189482e-08
2460	6.68875e-11	Ne	8	296.983A	-24.733	2.658277220049669e-08
2461	3.32813e-11	Na	5	596.865A	-24.735	2.6460635456596042e-08
2462	1.30633e-11	N	7	1520.64A	-24.736	2.6399777683831112e-08
2463	1.39408e-11	O	7	1424.92A	-24.736	2.6399777683831112e-08
2464	9.178969999999998e-13	He	1	2.16413m	-24.738000000000003	2.627848172336129e-08
2465	7.47346e-11	P	10	265.800A	-24.744	2.5917927437286136e-08
2466	6.73069e-11	Cl	7	295.132A	-24.746	2.5798845377598465e-08
2467	2.09242e-11	Si	8	949.354A	-24.748	2.5680310450275768e-08
2468	3.97447e-12	Fe	6	4998.02A	-24.749000000000002	2.5621247375223043e-08
2469	2.4396900000000003e-10	Mg	9	81.4221A	-24.749000000000002	2.5621247375223043e-08
2470	2.6649e-13	He	1	7.45412m	-24.75	2.5562320141473594e-08
2471	2.54109e-11	Ti	4	781.730A	-24.75	2.5562320141473594e-08
2472	1.1403299999999998e-12	He	1	1.74199m	-24.750999999999998	2.5503528436600882e-08
2473	4.30669e-11	V	10	461.246A	-24.752	2.5444871948896933e-08
2474	2.73529e-11	O	8	726.229A	-24.755	2.526971068246518e-08
2475	1.59134e-11	Ne	9	1248.28A	-24.756	2.5211591960672896e-08
2476	3.77799e-11	O	3	525.794A	-24.756	2.5211591960672896e-08
2477	9.80061e-11	S	9	202.686A	-24.756999999999998	2.5153606908231655e-08
2478	1.1448200000000002e-12	He	1	1.73517m	-24.759	2.503803658238444e-08
2479	3.87513e-11	Mg	6	512.614A	-24.761	2.4922997253951247e-08
2480	4.07198e-11	Ne	7	487.833A	-24.761	2.4922997253951247e-08
2481	4.94438e-11	Mg	5	401.758A	-24.761	2.4922997253951247e-08
2482	8.81791e-11	Cl	7	225.274A	-24.761999999999997	2.4865675950916616e-08
2483	1.96736e-10	Si	6	100.970A	-24.763	2.4808486483220162e-08
2484	9.94741e-11	O	5	199.695A	-24.764	2.475142854764984e-08
2485	1.88468e-11	Al	7	1054.00A	-24.766	2.463770606351995e-08
2486	1.8621e-12	He	1	1.06678m	-24.766	2.463770606351995e-08
2487	2.42562e-11	O	3	818.944A	-24.767	2.4581040912015095e-08
2488	2.44659e-10	Mg	9	81.1924A	-24.773000000000003	2.424377638698178e-08
2489	5.69616e-12	Mg	6	3487.34A	-24.774	2.418801724859156e-08
2490	6.27488e-12	Si	4	3165.71A	-24.774	2.418801724859156e-08
2491	2.66157e-11	K	4	746.343A	-24.775	2.4132386352660948e-08
2492	6.2360599999999996e-12	He	1	3185.42A	-24.776999999999997	2.4021508109058827e-08
2493	2.4474599999999998e-12	He	1	8116.37A	-24.781	2.380127759895607e-08
2494	9.18978e-13	He	1	2.16158m	-24.781999999999996	2.3746536179536907e-08
2495	1.75776e-13	He	1	11.3010m	-24.784000000000002	2.3637430756444745e-08
2496	1.8037200000000001e-12	He	1	1.10131m	-24.784000000000002	2.3637430756444745e-08
2497	5.2796900000000005e-12	Si	4	3762.43A	-24.785	2.3583066174306236e-08
2498	2.34119e-10	Si	7	84.8478A	-24.785	2.3583066174306236e-08
2499	5.3394599999999995e-12	He	1	3720.31A	-24.785999999999998	2.3528826627236956e-08
2500	4.96546e-11	V	10	400.053A	-24.787	2.3474711827664034e-08
2501	1.11244e-11	N	7	1785.67A	-24.788	2.3420721488676388e-08
2502	4.32088e-11	Cl	7	459.732A	-24.788	2.3420721488676388e-08
2503	1.78625e-10	Ne	9	111.208A	-24.788	2.3420721488676388e-08
2504	7.586589999999999e-12	He	1	2618.36A	-24.789	2.3366855324022614e-08
2505	2.1865e-12	He	1	9085.04A	-24.79	2.3313113048109855e-08
2506	2.34078e-12	He	1	8486.27A	-24.79	2.3313113048109855e-08
2507	1.00079e-11	Si	9	1984.88A	-24.796999999999997	2.2940362149205008e-08
2508	5.31546e-13	He	1	3.73711m	-24.799	2.2834960759324455e-08
2509	5.66299e-11	Na	6	350.777A	-24.799	2.2834960759324455e-08
2510	3.6151400000000003e-12	Co	8	5494.79A	-24.801	2.2730043644841156e-08
2511	1.60677e-13	He	1	12.3630m	-24.802	2.2677765995147382e-08
2512	1.29673e-10	Ni	12	153.189A	-24.804000000000002	2.2573571124999815e-08
2513	4.54478e-11	N	4	437.083A	-24.805	2.2521653352115385e-08
2514	4.32478e-11	K	9	459.317A	-24.808000000000003	2.236661538095872e-08
2515	1.18412e-12	He	1	1.67757m	-24.81	2.2263850118024534e-08
2516	2.72434e-12	Ca	2	7291.47A	-24.813000000000002	2.211058685184828e-08
2517	1.74326e-11	F	6	1139.50A	-24.814	2.2059733913243254e-08
2518	2.24508e-12	He	1	8847.98A	-24.814	2.2059733913243254e-08
2519	3.01708e-12	N	2R	6584.00A	-24.816	2.1958378642575594e-08
2520	8.536760000000001e-12	C	2	2326.93A	-24.818	2.185748905707569e-08
2521	3.54103e-11	Si	4	560.980A	-24.823	2.1607288448802398e-08
2522	3.14553e-12	K	5	6315.13A	-24.824	2.155759306440241e-08
2523	5.112980000000001e-10	Ar	11	38.8510A	-24.825	2.1508011976215034e-08
2524	2.65452e-12	He	1	7483.27A	-24.83	2.1261811799005922e-08
2525	1.66928e-16	O	6	1.19000c	-24.831999999999997	2.1164122647439165e-08
2526	1.33205e-12	He	1	1.49127m	-24.833000000000002	2.1115446516098168e-08
2527	3.03364e-12	N	2	6548.05A	-24.834	2.1066882336752968e-08
2528	4.22685e-10	Ne	9	46.9958A	-24.834	2.1066882336752968e-08
2529	1.25677e-10	Ne	9	158.060A	-24.835	2.1018429851920596e-08
2530	3.84714e-11	Si	4	516.344A	-24.835	2.1018429851920596e-08
2531	3.40308e-11	O	8	583.719A	-24.839000000000002	2.0825731728770628e-08
2532	2.67304e-13	He	1	7.43142m	-24.84	2.077783387494594e-08
2533	7.59166e-12	He	1	2616.62A	-24.84	2.077783387494594e-08
2534	1.35377e-11	Ti	4	1467.34A	-24.840999999999998	2.0730046183128086e-08
2535	4.57388e-11	N	4	434.302A	-24.842	2.068236839995131e-08
2536	4.68182e-13	He	1	4.24289m	-24.842	2.068236839995131e-08
2537	2.094e-11	N	7	948.637A	-24.843000000000004	2.0634800272632756e-08
2538	4.21246e-12	Ne	4	4715.64A	-24.843000000000004	2.0634800272632756e-08
2539	5.34535e-12	He	1	3716.21A	-24.843000000000004	2.0634800272632756e-08
2540	4.28054e-13	He	1	4.64065m	-24.844	2.058734154897145e-08
2541	5.31448e-13	He	1	3.73780m	-24.846	2.0492751306712414e-08
2542	1.38811e-13	Fe	6	14.3105m	-24.846	2.0492751306712414e-08
2543	1.4617200000000001e-10	Ne	7	135.898A	-24.849	2.035168019899515e-08
2544	7.0354e-12	Fe	4	2823.50A	-24.851	2.0258172722285628e-08
2545	7.47152e-11	Cl	7	265.869A	-24.851	2.0258172722285628e-08
2546	2.45718e-12	He	1	8084.24A	-24.851999999999997	2.0211580217952788e-08
2547	2.747e-12	C	2	7231.33A	-24.851999999999997	2.0211580217952788e-08
2548	3.5448e-11	Ne	3	560.383A	-24.853	2.0165094873405933e-08
2549	1.8058e-09	Ne	9	11.0003A	-24.853	2.0165094873405933e-08
2550	1.234e-11	C	5	1609.76A	-24.86	1.9842677304158435e-08
2551	2.3930099999999997e-12	He	1	8301.03A	-24.862	1.975150848331755e-08
2552	2.3505e-12	He	1	8451.16A	-24.863000000000003	1.9706081274397406e-08
2553	1.1914700000000002e-12	He	1	1.66722m	-24.863000000000003	1.9706081274397406e-08
2554	1.41282e-11	S	4	1406.02A	-24.865	1.961554005530487e-08
2555	3.86092e-11	O	8	514.500A	-24.865	1.961554005530487e-08
2556	6.25383e-12	He	1	3176.37A	-24.865	1.961554005530487e-08
2557	3.28566e-11	Cl	7	604.580A	-24.869	1.943570370311965e-08
2558	7.85563e-12	O	8	2528.69A	-24.87	1.9391002825038657e-08
2559	9.54884e-12	N	6	2080.30A	-24.872	1.930190925992229e-08
2560	4.71171e-11	Ne	4	421.598A	-24.872	1.930190925992229e-08
2561	3.83463e-11	N	6	518.027A	-24.873	1.925751610052155e-08
2562	1.1187000000000001e-10	Co	11	177.568A	-24.875	1.916903585119345e-08
2563	1.48113e-12	He	1	1.34117m	-24.877	1.9080962131683648e-08
2564	6.77929e-11	Mg	6	293.017A	-24.878	1.9037077136576444e-08
2565	4.72426e-11	Ca	10	420.478A	-24.88	1.894960971228714e-08
2566	8.44401e-11	Si	8	235.249A	-24.881	1.89060268193613e-08
2567	4.1683699999999995e-10	Ne	9	47.6552A	-24.883000000000003	1.881916151658539e-08
2568	7.59605e-12	He	1	2615.10A	-24.884	1.8775878646184286e-08
2569	1.18265e-12	He	1	1.67965m	-24.885	1.8732695323622525e-08
2570	6.71983e-12	Mn	10	2956.09A	-24.888	1.8603740356069304e-08
2571	2.51385e-11	O	4	790.201A	-24.889	1.856095294058865e-08
2572	2.32548e-12	Ca	2	8542.09A	-24.89	1.8518263933432656e-08
2573	3.1470599999999997e-12	S	3	6312.06A	-24.89	1.8518263933432656e-08
2574	3.52173e-13	Mn	10	5.64054m	-24.891	1.8475673108268745e-08
2575	9.67139e-11	P	10	205.394A	-24.893	1.8390785101186533e-08
2576	6.49548e-11	Cr	12	305.820A	-24.894000000000002	1.8348487469200613e-08
2577	5.35042e-12	He	1	3712.69A	-24.895	1.830628711906887e-08
2578	2.26915e-13	He	1	8.75412m	-24.897	1.8222177369913677e-08
2579	1.73337e-11	N	6	1146.00A	-24.897	1.8222177369913677e-08
2580	7.606210000000001e-12	He	1	2611.61A	-24.899	1.813845406995237e-08
2581	1.73001e-11	Fe	8	1148.23A	-24.9	1.809673678323403e-08
2582	2.22434e-12	He	1	8930.50A	-24.903000000000002	1.7972159723478986e-08
2583	1.0551e-11	Si	3	1882.71A	-24.903000000000002	1.7972159723478986e-08
2584	4.28475e-10	Ne	9	46.3608A	-24.905	1.7889585150257954e-08
2585	6.9829e-11	P	8	284.473A	-24.906	1.784844024617146e-08
2586	6.36956e-12	Cl	4	3118.66A	-24.908	1.776643411231399e-08
2587	1.4645e-11	Na	6	1356.40A	-24.908	1.776643411231399e-08
2588	4.86135e-11	V	10	408.620A	-24.909000000000002	1.7725572447754803e-08
2589	5.11674e-11	Ne	4	388.225A	-24.909000000000002	1.7725572447754803e-08
2590	7.29459e-12	Si	8	2723.18A	-24.909000000000002	1.7725572447754803e-08
2591	1.53483e-11	C	5	1294.24A	-24.912	1.760355046531337e-08
2592	1.2129e-12	He	1	1.63776m	-24.913	1.7563063422746637e-08
2593	1.06284e-12	P	10	1.86900m	-24.913	1.7563063422746637e-08
2594	7.60818e-13	Al	6	2.61094m	-24.915	1.74823684762905e-08
2595	1.09551e-11	C	5	1813.26A	-24.916	1.7442160144564377e-08
2596	7.59988e-12	He	1	2613.78A	-24.916999999999998	1.7402044289435168e-08
2597	3.31545e-11	Na	6	599.148A	-24.916999999999998	1.7402044289435168e-08
2598	2.46533e-12	He	1	8057.52A	-24.918000000000003	1.7362020698212177e-08
2599	4.4331500000000004e-10	Ar	10	44.8089A	-24.918000000000003	1.7362020698212177e-08
2600	1.85872e-11	N	6	1068.72A	-24.918000000000003	1.7362020698212177e-08
2601	2.78509e-11	N	6	713.243A	-24.919	1.732208915869487e-08
2602	4.96875e-12	Ca	5	3997.88A	-24.919	1.732208915869487e-08
2603	4.21084e-10	Ne	9	47.1746A	-24.92	1.7282249459169787e-08
2604	2.38228e-11	N	6	833.841A	-24.921	1.7242501388411075e-08
2605	1.81085e-10	Ne	9	109.697A	-24.921	1.7242501388411075e-08
2606	2.2738599999999998e-12	He	1	8736.00A	-24.921999999999997	1.7202844735678285e-08
2607	1.35614e-11	C	5	1464.77A	-24.921999999999997	1.7202844735678285e-08
2608	2.37227e-12	He	1	8373.61A	-24.924	1.7123804843751266e-08
2609	1.03407e-12	Fe	5	1.92100m	-24.926	1.704512810714037e-08
2610	5.43946e-11	N	4	365.192A	-24.928	1.6966812857298208e-08
2611	1.02326e-12	He	1	1.94129m	-24.929000000000002	1.6927790270591693e-08
2612	4.84452e-12	K	6	4100.40A	-24.929000000000002	1.6927790270591693e-08
2613	2.60523e-11	N	7	762.484A	-24.93	1.688885743334422e-08
2614	3.35224e-11	Na	6	592.573A	-24.93	1.688885743334422e-08
2615	1.02218e-12	He	1	1.94335m	-24.930999999999997	1.6850014139137622e-08
2616	2.35865e-12	He	1	8421.96A	-24.930999999999997	1.6850014139137622e-08
2617	4.5778e-11	N	4	433.930A	-24.932	1.6811260182028483e-08
2618	7.60325e-12	He	1	2612.63A	-24.932	1.6811260182028483e-08
2619	3.02473e-10	Mg	10	65.6736A	-24.934	1.6734019457697078e-08
2620	2.83229e-11	Ne	4	701.358A	-24.934	1.6734019457697078e-08
2621	6.03041e-13	He	1	3.29405m	-24.935	1.669553228095231e-08
2622	7.70795e-11	Fe	7	257.714A	-24.936	1.6657133622257575e-08
2623	2.444e-10	Mg	9	81.2784A	-24.936999999999998	1.661882327802727e-08
2624	3.8969800000000004e-10	Ne	9	50.9739A	-24.938000000000002	1.658060104514336e-08
2625	5.323350000000001e-13	He	1	3.73157m	-24.938000000000002	1.658060104514336e-08
2626	5.35481e-12	He	1	3709.65A	-24.939	1.654246672095591e-08
2627	2.06847e-12	He	1	9603.44A	-24.94	1.6504420103280132e-08
2628	9.101589999999999e-14	Ar	3	21.8253m	-24.941	1.6466460990396908e-08
2629	3.36334e-11	N	6	590.616A	-24.943	1.639080447444858e-08
2630	1.69069e-11	C	3	1174.93A	-24.943	1.639080447444858e-08
2631	4.57601e-12	O	2R	4341.00A	-24.945999999999998	1.6277970970104663e-08
2632	6.26817e-12	He	1	3169.10A	-24.945999999999998	1.6277970970104663e-08
2633	1.25209e-10	Ne	7	158.650A	-24.947	1.6240532675775048e-08
2634	6.44383e-11	Na	5	308.271A	-24.949	1.616591420614088e-08
2635	3.39275e-10	Ne	9	58.5497A	-24.949	1.616591420614088e-08
2636	3.12173e-11	K	9	636.328A	-24.95	1.6128733635216764e-08
2637	9.73942e-13	Fe	5	2.03959m	-24.951999999999998	1.6054628835514594e-08
2638	2.72601e-12	He	1	7287.00A	-24.951999999999998	1.6054628835514594e-08
2639	8.542389999999999e-12	C	2	2325.40A	-24.954	1.5980864516439173e-08
2640	4.94509e-11	Si	8	401.701A	-24.955	1.5944109547991028e-08
2641	6.19771e-11	Mg	7	320.513A	-24.956	1.5907439113624383e-08
2642	5.3649699999999995e-12	He	1	3702.62A	-24.956	1.5907439113624383e-08
2643	1.33058e-12	He	1	1.49291m	-24.959	1.5797933073019245e-08
2644	8.58145e-11	Ne	9	231.481A	-24.96	1.5761598835215683e-08
2645	2.95573e-11	N	7	672.067A	-24.96	1.5761598835215683e-08
2646	6.21452e-11	Na	4	319.646A	-24.962	1.568918086669525e-08
2647	1.3772399999999999e-12	He	1	1.44234m	-24.962	1.568918086669525e-08
2648	1.45414e-11	Na	5	1366.06A	-24.965999999999998	1.554534159192213e-08
2649	4.03112e-13	Ar	5	4.92778m	-24.967	1.5509588298404058e-08
2650	5.55134e-11	Ne	4	357.832A	-24.968000000000004	1.5473917235179085e-08
2651	3.8992900000000004e-12	Co	8	5094.38A	-24.97	1.5402821043546587e-08
2652	1.22931e-12	He	1	1.61591m	-24.971	1.5367395538193754e-08
2653	7.00043e-12	C	2	2837.60A	-24.971999999999998	1.5332051509242413e-08
2654	2.40026e-10	Ne	9	82.7595A	-24.971999999999998	1.5332051509242413e-08
2655	5.35864e-12	He	1	3706.99A	-24.973000000000003	1.5296788769301663e-08
2656	2.15165e-11	N	4	923.219A	-24.973000000000003	1.5296788769301663e-08
2657	3.6811199999999995e-10	Ne	9	53.9631A	-24.973000000000003	1.5296788769301663e-08
2658	6.86566e-11	Fe	7	289.331A	-24.973000000000003	1.5296788769301663e-08
2659	1.22495e-11	C	5	1621.65A	-24.974	1.526160713141247e-08
2660	6.0138e-12	N	7	3303.15A	-24.976999999999997	1.515654696690121e-08
2661	2.47223e-12	He	1	8035.04A	-24.979	1.5086908959196235e-08
2662	2.66574e-13	He	1	7.45178m	-24.979	1.5086908959196235e-08
2663	6.3752e-11	Cr	12	311.590A	-24.98	1.505221003147509e-08
2664	7.29436e-11	O	5	272.326A	-24.986	1.4845685967456192e-08
2665	2.8425900000000003e-12	Fe	11	6988.16A	-24.987	1.4811541837220707e-08
2666	9.10071e-12	Fe	7	2182.74A	-24.988000000000003	1.4777476236305356e-08
2667	5.362e-12	He	1	3704.67A	-24.989	1.47434889840982e-08
2668	2.71228e-12	Ca	2	7323.89A	-24.99	1.4709579900401964e-08
2669	7.21443e-11	Al	6	275.343A	-24.99	1.4709579900401964e-08
2670	2.36555e-12	He	1	8397.41A	-24.993000000000002	1.4608319864619067e-08
2671	8.782489999999999e-12	Mg	7	2261.82A	-24.994	1.4574721661270794e-08
2672	4.2984800000000005e-10	Ne	9	46.2128A	-24.995	1.454120073164578e-08
2673	1.17132e-10	Ni	13	169.590A	-24.996	1.4507756898019632e-08
2674	3.73865e-11	N	6	531.327A	-24.997	1.4474389983076235e-08
2675	1.21143e-12	He	1	1.63975m	-24.998	1.4441099809907646e-08
2676	7.14947e-14	He	1	27.7845m	-24.998	1.4441099809907646e-08
2677	4.31787e-10	Ne	9	46.0052A	-24.998	1.4441099809907646e-08
2678	8.27183e-13	Ti	9	2.40146m	-24.999000000000002	1.440788620201268e-08
2679	5.67192e-12	Mg	6	3502.24A	-25.0	1.4374748983296213e-08
2680	2.64753e-13	He	1	7.50301m	-25.000999999999998	1.4341687978067892e-08
2681	2.84448e-11	Ne	4	698.351A	-25.000999999999998	1.4341687978067892e-08
2682	2.13725e-11	N	6	929.442A	-25.003	1.4275793907333966e-08
2683	1.50463e-11	N	6	1320.22A	-25.004	1.4242960492464677e-08
2684	1.85592e-11	C	3	1070.33A	-25.005	1.4210202592354189e-08
2685	1.26554e-10	K	9	156.964A	-25.006	1.4177520033323147e-08
2686	2.25312e-12	He	1	8816.43A	-25.006	1.4177520033323147e-08
2687	7.44776e-13	He	1	2.66717m	-25.006	1.4177520033323147e-08
2688	3.99596e-11	N	6	497.113A	-25.006999999999998	1.4144912642092108e-08
2689	1.2353e-12	He	1	1.60807m	-25.008000000000003	1.4112380245779583e-08
2690	1.6069000000000002e-13	He	1	12.3619m	-25.013	1.3950837164940889e-08
2691	1.87994e-11	N	6	1056.66A	-25.013	1.3950837164940889e-08
2692	8.26852e-11	Ne	4	240.242A	-25.015	1.3886738890571215e-08
2693	1.25617e-10	K	11	158.135A	-25.016	1.3854800277410108e-08
2694	6.3070599999999996e-12	Si	4	3149.56A	-25.016	1.3854800277410108e-08
2695	9.09788e-13	He	1	2.18342m	-25.018	1.3791143252457383e-08
2696	3.37039e-10	Ne	9	58.9382A	-25.018	1.3791143252457383e-08
2697	6.50858e-13	Ca	5	3.05204m	-25.02	1.372777870496707e-08
2698	2.2962599999999997e-12	He	1	8650.79A	-25.021	1.3696205690087498e-08
2699	4.1268100000000004e-13	He	1	4.81351m	-25.022	1.3664705291127187e-08
2700	3.71556e-11	P	5	534.629A	-25.022	1.3664705291127187e-08
2701	2.41213e-11	C	3	823.525A	-25.023000000000003	1.3633277341073826e-08
2702	6.2799e-12	He	1	3163.18A	-25.023000000000003	1.3633277341073826e-08
2703	2.55726e-12	Fe	5	7767.87A	-25.023000000000003	1.3633277341073826e-08
2704	4.90788e-11	Si	8	404.746A	-25.026	1.3539426519994001e-08
2705	4.22796e-11	Na	4	469.835A	-25.026999999999997	1.3508286703118858e-08
2706	4.81959e-13	He	1	4.12160m	-25.029	1.3446221763422033e-08
2707	1.89604e-12	Fe	6	1.04768m	-25.029	1.3446221763422033e-08
2708	9.7245e-13	He	1	2.04272m	-25.031999999999996	1.3353658623881355e-08
2709	6.941510000000001e-12	C	5	2861.69A	-25.033	1.332294606131087e-08
2710	1.0289e-11	O	8	1930.65A	-25.033	1.332294606131087e-08
2711	5.26469e-12	Si	4	3773.15A	-25.034000000000002	1.3292304135674254e-08
2712	2.47812e-12	He	1	8015.95A	-25.035	1.3261732684511064e-08
2713	6.02942e-13	He	1	3.29459m	-25.035999999999998	1.32312315457344e-08
2714	4.51426e-11	Mn	10	440.038A	-25.035999999999998	1.32312315457344e-08
2715	5.262330000000001e-12	Fe	6	3774.84A	-25.038	1.3170439558856367e-08
2716	4.85283e-12	Fe	5	4093.38A	-25.043000000000003	1.3019678783899552e-08
2717	3.6001300000000003e-12	Cl	3	5517.71A	-25.044	1.2989734353645795e-08
2718	6.03829e-13	He	1	3.28975m	-25.045	1.2959858793670387e-08
2719	1.64081e-11	Si	4	1210.65A	-25.05	1.2811508516799834e-08
2720	1.16694e-10	Mg	10	170.228A	-25.051	1.2782042864874449e-08
2721	2.3714400000000002e-12	He	1	8376.56A	-25.051	1.2782042864874449e-08
2722	8.52044e-11	Si	8	233.139A	-25.053	1.2723314712515385e-08
2723	8.08981e-13	Ca	7	2.45549m	-25.053	1.2723314712515385e-08
2724	4.57636e-11	N	4	434.067A	-25.059	1.254874429018368e-08
2725	6.54181e-13	He	1	3.03654m	-25.06	1.2519882979209227e-08
2726	1.0499e-11	Si	3	1892.03A	-25.061999999999998	1.246235934211207e-08
2727	1.09475e-12	He	1	1.81451m	-25.063000000000002	1.243369671100467e-08
2728	2.2267400000000003e-12	He	1	8920.86A	-25.063000000000002	1.243369671100467e-08
2729	1.71251e-11	N	6	1159.96A	-25.064	1.2405100002119698e-08
2730	9.26664e-12	N	6	2143.65A	-25.064	1.2405100002119698e-08
2731	3.2758e-12	O	8	6064.01A	-25.065	1.2376569063839942e-08
2732	2.77715e-12	He	1	7152.82A	-25.065	1.2376569063839942e-08
2733	1.25809e-12	He	1	1.57894m	-25.066999999999997	1.2319703894371728e-08
2734	6.77228e-11	Fe	7	293.320A	-25.068	1.2291369361689497e-08
2735	2.04465e-12	Fe	5	9715.32A	-25.069000000000003	1.2263099996624153e-08
2736	2.54731e-11	O	4	779.820A	-25.069000000000003	1.2263099996624153e-08
2737	1.97048e-11	O	3	1008.10A	-25.069000000000003	1.2263099996624153e-08
2738	5.95105e-11	Mn	10	333.797A	-25.070999999999998	1.2206756170163304e-08
2739	4.3026199999999997e-13	K	3	4.61683m	-25.073	1.2150671220069663e-08
2740	5.78221e-11	Si	9	343.545A	-25.073	1.2150671220069663e-08
2741	4.38292e-10	Ne	9	45.3224A	-25.075	1.2094843956914662e-08
2742	1.52418e-10	O	7	130.329A	-25.075	1.2094843956914662e-08
2743	1.24176e-10	Ni	13	159.970A	-25.078000000000003	1.2011583636758798e-08
2744	1.89747e-12	Cr	9	1.04689m	-25.079	1.1983957761004252e-08
2745	1.36832e-11	Ti	4	1451.74A	-25.08	1.1956395423000791e-08
2746	2.9949e-11	O	7	663.276A	-25.081999999999997	1.190146077605202e-08
2747	5.53712e-11	Ne	4	358.751A	-25.083000000000002	1.1874088175848584e-08
2748	6.54127e-11	S	9	303.679A	-25.083000000000002	1.1874088175848584e-08
2749	1.22634e-13	He	1	16.1981m	-25.085	1.1819531696349421e-08
2750	2.41909e-11	O	7	821.153A	-25.085	1.1819531696349421e-08
2751	3.731619999999999e-12	Cl	4	5323.28A	-25.086	1.1792347527800573e-08
2752	2.48318e-12	He	1	7999.59A	-25.086	1.1792347527800573e-08
2753	3.09719e-10	S	8	64.1371A	-25.088	1.173816661246451e-08
2754	1.97759e-11	Cl	7	1004.48A	-25.089000000000002	1.1711169578415573e-08
2755	4.27166e-13	He	1	4.65029m	-25.089000000000002	1.1711169578415573e-08
2756	7.70029e-11	Fe	7	257.970A	-25.089000000000002	1.1711169578415573e-08
2757	1.69669e-11	O	8	1170.77A	-25.09	1.1684234635822027e-08
2758	1.1581099999999998e-09	F	8	17.1525A	-25.09	1.1684234635822027e-08
2759	4.44082e-10	Ne	9	44.7315A	-25.093000000000004	1.160380093035048e-08
2760	2.25524e-11	N	6	880.813A	-25.093000000000004	1.160380093035048e-08
2761	2.57918e-11	Na	6	770.186A	-25.093000000000004	1.160380093035048e-08
2762	6.2896300000000005e-12	He	1	3158.29A	-25.094	1.157711292879494e-08
2763	7.48709e-13	He	1	2.65316m	-25.094	1.157711292879494e-08
2764	1.0936700000000001e-12	He	1	1.81631m	-25.095	1.155048630793968e-08
2765	1.25307e-12	He	1	1.58526m	-25.096	1.1523920926612914e-08
2766	1.3081299999999999e-10	Ar	11	151.854A	-25.098000000000003	1.1470973319481058e-08
2767	3.55019e-11	Si	4	559.533A	-25.1	1.1418268984506303e-08
2768	4.11719e-11	C	3	482.476A	-25.1	1.1418268984506303e-08
2769	1.7695099999999998e-12	He	1	1.12259m	-25.101	1.139200769458508e-08
2770	1.23383e-12	He	1	1.60998m	-25.101	1.139200769458508e-08
2771	2.27551e-12	He	1	8729.66A	-25.101	1.139200769458508e-08
2772	1.47239e-10	Ne	9	134.913A	-25.101	1.139200769458508e-08
2773	2.64467e-11	O	7	751.112A	-25.101999999999997	1.1365806803954615e-08
2774	2.93532e-13	He	1	6.76740m	-25.101999999999997	1.1365806803954615e-08
2775	2.64971e-13	He	1	7.49683m	-25.103	1.1339666173700206e-08
2776	2.3765e-12	He	1	8358.70A	-25.103	1.1339666173700206e-08
2777	2.13383e-11	O	7	930.928A	-25.103	1.1339666173700206e-08
2778	6.51389e-11	Fe	7	304.956A	-25.103	1.1339666173700206e-08
2779	6.95856e-13	He	1	2.85468m	-25.103	1.1339666173700206e-08
2780	2.83303e-11	Na	5	701.174A	-25.104	1.1313585665227205e-08
2781	8.856e-11	Fe	8	224.305A	-25.108	1.1209862088387972e-08
2782	2.6495799999999997e-13	He	1	7.49722m	-25.108	1.1209862088387972e-08
2783	2.15453e-11	O	8	921.985A	-25.109	1.118408012102667e-08
2784	5.60813e-11	N	6	354.208A	-25.11	1.1158357450544919e-08
2785	4.51187e-13	He	1	4.40271m	-25.111	1.1132693940563496e-08
2786	2.31403e-12	He	1	8584.36A	-25.112	1.1107089455017214e-08
2787	1.99793e-11	N	6	994.252A	-25.114	1.105605701453209e-08
2788	2.0191400000000002e-12	Fe	5	9838.08A	-25.115	1.1030628789024515e-08
2789	4.90289e-11	Si	8	405.158A	-25.115	1.1030628789024515e-08
2790	1.75352e-12	N	5	1.13283m	-25.119	1.092949937641928e-08
2791	7.8791e-12	N	7	2521.16A	-25.12	1.0904362225402041e-08
2792	1.62262e-11	N	6	1224.22A	-25.12	1.0904362225402041e-08
2793	2.44702e-10	Si	7	81.1781A	-25.121	1.0879282888227915e-08
2794	4.97146e-10	Ar	11	39.9570A	-25.122	1.085426123192857e-08
2795	5.93621e-10	C	5	33.4632A	-25.122	1.085426123192857e-08
2796	8.59571e-11	Fe	8	231.097A	-25.122	1.085426123192857e-08
2797	2.85361e-11	Na	5	696.117A	-25.124000000000002	1.0804390431610298e-08
2798	1.472e-10	Li	3	134.949A	-25.127	1.0730013531037852e-08
2799	2.4875799999999998e-12	He	1	7985.47A	-25.13	1.065614863744746e-08
2800	4.06598e-11	Cl	7	488.553A	-25.13	1.065614863744746e-08
2801	3.8563e-11	Si	4	515.118A	-25.135	1.0534168712672946e-08
2802	2.7579000000000004e-10	Mg	9	72.0276A	-25.136	1.0509940796951398e-08
2803	2.43067e-11	Ne	4	817.241A	-25.136	1.0509940796951398e-08
2804	4.2726400000000003e-13	He	1	4.64923m	-25.136999999999997	1.0485768603889724e-08
2805	2.34119e-10	Si	7	84.8478A	-25.138	1.0461652005329188e-08
2806	1.24161e-10	Ni	12	159.990A	-25.139	1.043759087340633e-08
2807	7.11569e-11	Al	7	279.164A	-25.144000000000002	1.0318112758668787e-08
2808	2.4977400000000002e-12	He	1	7952.98A	-25.145	1.0294381757852205e-08
2809	1.0140700000000001e-12	He	1	1.95889m	-25.146	1.0270705336822847e-08
2810	2.81342e-11	Mg	9	706.061A	-25.147	1.0247083370050848e-08
2811	2.38089e-12	He	1	8343.28A	-25.148000000000003	1.0223515732294644e-08
2812	6.8156e-11	Mg	6	291.456A	-25.149	1.0200002298601298e-08
2813	2.29325e-12	Ca	2	8662.14A	-25.151	1.0153137545025784e-08
2814	6.549689999999999e-13	He	1	3.03289m	-25.151	1.0153137545025784e-08
2815	4.32812e-11	Al	7	458.963A	-25.151999999999997	1.0129785976671442e-08
2816	7.799610000000001e-12	Ti	4	2546.85A	-25.156	1.0036915540612818e-08
2817	7.2447100000000005e-12	Si	8	2741.93A	-25.156	1.0036915540612818e-08
2818	1.28048e-12	He	1	1.55133m	-25.156999999999996	1.0013831275451038e-08
2819	2.27875e-11	S	9	871.726A	-25.158	9.990800102625672e-09
2820	6.297780000000001e-12	He	1	3154.20A	-25.16	9.94489654582981e-09
2821	2.4914099999999998e-12	He	1	7973.19A	-25.164	9.853721186261887e-09
2822	5.33757e-12	S	3	3721.63A	-25.164	9.853721186261887e-09
2823	2.3910599999999997e-12	He	1	8307.82A	-25.165	9.831058256423183e-09
2824	3.97129e-11	Ne	9	500.202A	-25.165	9.831058256423183e-09
2825	6.81777e-11	Mg	6	291.363A	-25.165	9.831058256423183e-09
2826	4.0964699999999994e-12	Fe	6	4849.16A	-25.165	9.831058256423183e-09
2827	2.27948e-11	P	5	871.448A	-25.166	9.808447449876621e-09
2828	1.04437e-11	N	6	1902.06A	-25.166	9.808447449876621e-09
2829	7.49572e-11	Fe	7	265.011A	-25.168000000000003	9.763381727414905e-09
2830	2.96292e-12	He	1	6704.35A	-25.171	9.696171080355517e-09
2831	6.43125e-11	Fe	7	308.874A	-25.171999999999997	9.673870505705147e-09
2832	2.40955e-11	O	7	824.407A	-25.171999999999997	9.673870505705147e-09
2833	2.50778e-12	N	7	7921.13A	-25.171999999999997	9.673870505705147e-09
2834	4.6754199999999995e-12	K	11	4248.70A	-25.171999999999997	9.673870505705147e-09
2835	6.867229999999999e-13	Fe	5	2.89265m	-25.174	9.629423108136005e-09
2836	1.09473e-11	Ne	3	1814.56A	-25.175	9.607276049561635e-09
2837	6.920180000000001e-13	He	1	2.87051m	-25.175	9.607276049561635e-09
2838	5.84581e-11	Co	11	339.807A	-25.177	9.563134625725252e-09
2839	2.8149900000000003e-12	He	1	7056.67A	-25.177	9.563134625725252e-09
2840	1.26741e-12	He	1	1.56733m	-25.178	9.541140026429727e-09
2841	2.49477e-12	He	1	7962.44A	-25.179000000000002	9.51919601330883e-09
2842	1.2989e-11	N	7	1529.33A	-25.180999999999997	9.475459280478769e-09
2843	4.99969e-11	Mn	12	397.314A	-25.180999999999997	9.475459280478769e-09
2844	2.38473e-12	He	1	8329.87A	-25.182	9.453666328881647e-09
2845	3.54515e-11	Cr	9	560.328A	-25.183000000000003	9.431923499682239e-09
2846	4.71296e-11	Al	6	421.486A	-25.183000000000003	9.431923499682239e-09
2847	1.60472e-13	He	1	12.3788m	-25.183000000000003	9.431923499682239e-09
2848	4.88283e-11	Fe	11	406.822A	-25.184	9.41023067760246e-09
2849	5.55468e-13	He	1	3.57616m	-25.185	9.388587747628975e-09
2850	1.1458899999999999e-12	He	1	1.73353m	-25.185	9.388587747628975e-09
2851	2.52469e-11	Ca	8	786.807A	-25.186	9.366994595013044e-09
2852	8.27624e-11	Ne	4	240.018A	-25.189	9.302512657779596e-09
2853	3.18138e-10	B	4	62.4397A	-25.189	9.302512657779596e-09
2854	5.88961e-11	Mn	12	337.280A	-25.189	9.302512657779596e-09
2855	2.2932900000000002e-12	He	1	8662.01A	-25.189	9.302512657779596e-09
2856	8.53239e-12	C	2	2328.12A	-25.191	9.259771494534985e-09
2857	3.084e-13	He	1	6.44113m	-25.193	9.217226709097318e-09
2858	4.2321e-13	He	1	4.69376m	-25.194000000000003	9.196027675933311e-09
2859	2.23636e-10	Si	7	88.8250A	-25.194000000000003	9.196027675933311e-09
2860	1.2516e-12	He	1	1.58712m	-25.195	9.17487739919268e-09
2861	3.15928e-13	He	1	6.28765m	-25.195999999999998	9.153775766738687e-09
2862	2.32837e-12	He	1	8531.50A	-25.197	9.132722666692505e-09
2863	8.85182e-11	Ne	9	224.411A	-25.197	9.132722666692505e-09
2864	6.54082e-13	He	1	3.03700m	-25.197	9.132722666692505e-09
2865	2.38809e-12	He	1	8318.14A	-25.198	9.111717987432768e-09
2866	2.33103e-12	He	1	8521.77A	-25.198	9.111717987432768e-09
2867	3.5870199999999998e-12	Cl	3	5537.87A	-25.199	9.090761617594752e-09
2868	1.6494e-11	N	7	1204.34A	-25.204	8.986700529861832e-09
2869	2.30832e-11	Si	4	860.560A	-25.206	8.945410391540328e-09
2870	4.22795e-11	Al	8	469.837A	-25.21	8.86339837611385e-09
2871	7.87385e-11	Cr	12	252.284A	-25.211	8.843013125533551e-09
2872	1.87774e-11	Al	8	1057.89A	-25.213	8.802383170866705e-09
2873	7.60481e-11	Al	7	261.209A	-25.213	8.802383170866705e-09
2874	8.39947e-13	He	1	2.36497m	-25.214000000000002	8.782138251364256e-09
2875	3.4263199999999995e-10	S	9	57.9760A	-25.219	8.681609946091233e-09
2876	1.34677e-11	O	7	1474.97A	-25.22	8.661642797297783e-09
2877	6.3046800000000006e-12	He	1	3150.75A	-25.221	8.641721571672134e-09
2878	6.43812e-11	Fe	11	308.544A	-25.223000000000003	8.602016467685945e-09
2879	3.7887900000000003e-10	Ne	9	52.4296A	-25.223000000000003	8.602016467685945e-09
2880	5.60595e-12	Fe	6	3543.46A	-25.224	8.58223237881297e-09
2881	9.24145e-12	P	8	2149.50A	-25.224	8.58223237881297e-09
2882	4.28372e-11	Al	8	463.720A	-25.226	8.542800602840133e-09
2883	4.18266e-11	K	3	474.924A	-25.226999999999997	8.523152706676992e-09
2884	8.53127e-11	Si	8	232.843A	-25.23	8.46447973614317e-09
2885	2.54701e-11	O	4	779.912A	-25.23	8.46447973614317e-09
2886	7.90108e-11	Fe	7	251.415A	-25.232	8.425588984419157e-09
2887	4.52802e-11	Mg	9	438.701A	-25.236	8.348342720299085e-09
2888	1.14481e-12	He	1	1.73517m	-25.237	8.32914206485499e-09
2889	2.65031e-13	He	1	7.49515m	-25.237	8.32914206485499e-09
2890	1.6025000000000002e-10	Ne	9	123.959A	-25.238000000000003	8.309985569692845e-09
2891	3.36466e-13	He	1	5.90385m	-25.239	8.290873133247094e-09
2892	1.29825e-12	He	1	1.53009m	-25.241	8.252780031408406e-09
2893	1.6075e-13	He	1	12.3574m	-25.241	8.252780031408406e-09
2894	5.9697800000000004e-12	Ca	12	3327.50A	-25.241999999999997	8.233799164049705e-09
2895	2.43194e-10	Mg	9	81.6815A	-25.241999999999997	8.233799164049705e-09
2896	8.407350000000001e-13	He	1	2.36275m	-25.244	8.195968293279506e-09
2897	4.21259e-11	K	3	471.549A	-25.246	8.158311239571787e-09
2898	8.34828e-10	N	6	23.7947A	-25.249000000000002	8.102149820031555e-09
2899	4.02709e-10	Ne	9	49.3271A	-25.25	8.083515392545416e-09
2900	7.1301899999999995e-12	Ar	5	2785.96A	-25.25	8.083515392545416e-09
2901	1.2646700000000003e-10	K	9	157.072A	-25.253	8.027868863994494e-09
2902	4.0283e-12	O	3	4931.23A	-25.253	8.027868863994494e-09
2903	6.928069999999999e-13	He	1	2.86724m	-25.254	8.009405277966373e-09
2904	3.13859e-11	Ne	9	632.911A	-25.254	8.009405277966373e-09
2905	1.48719e-11	C	2	1335.71A	-25.254	8.009405277966373e-09
2906	1.27914e-12	He	1	1.55295m	-25.254	8.009405277966373e-09
2907	1.6855099999999998e-10	Si	5	117.854A	-25.259	7.917722373895294e-09
2908	2.15059e-11	N	4	923.676A	-25.26	7.899512117764573e-09
2909	3.30016e-11	Al	8	601.925A	-25.261	7.88134374406079e-09
2910	1.37433e-10	Mg	5	144.539A	-25.261999999999997	7.863217156456973e-09
2911	1.5705700000000002e-10	Ca	10	126.479A	-25.264	7.827088955348696e-09
2912	1.69803e-11	Al	6	1169.85A	-25.266	7.791126748246417e-09
2913	1.77578e-10	Ne	9	111.864A	-25.267	7.77320765397503e-09
2914	1.08556e-12	He	1	1.82988m	-25.268	7.755329772476826e-09
2915	8.545e-12	C	2	2324.69A	-25.268	7.755329772476826e-09
2916	1.4969899999999998e-10	Ne	9	132.696A	-25.269000000000002	7.737493008965055e-09
2917	2.3076200000000002e-12	He	1	8608.19A	-25.27	7.719697268871038e-09
2918	5.36351e-12	Fe	6	3703.63A	-25.271	7.701942457843403e-09
2919	1.99133e-11	P	5	997.545A	-25.271	7.701942457843403e-09
2920	3.71304e-11	P	5	534.992A	-25.272	7.684228481748038e-09
2921	2.84377e-12	He	1	6985.26A	-25.275	7.6313306249572e-09
2922	2.3401e-12	He	1	8488.72A	-25.275	7.6313306249572e-09
2923	9.10751e-12	Fe	6	2181.11A	-25.275	7.6313306249572e-09
2924	5.315449999999999e-13	He	1	3.73712m	-25.276999999999997	7.59626784568303e-09
2925	6.26963e-13	He	1	3.16836m	-25.276999999999997	7.59626784568303e-09
2926	6.31057e-12	He	1	3147.81A	-25.278000000000002	7.578796914451086e-09
2927	9.25666e-11	Ne	9	214.596A	-25.278000000000002	7.578796914451086e-09
2928	1.60676e-13	He	1	12.3630m	-25.279	7.56136616524606e-09
2929	5.11397e-14	He	1	38.8435m	-25.28	7.543975505651667e-09
2930	1.89251e-13	He	1	10.4964m	-25.28	7.543975505651667e-09
2931	7.20797e-13	He	1	2.75590m	-25.281	7.526624843464488e-09
2932	2.6101099999999997e-12	S	12	7610.59A	-25.281	7.526624843464488e-09
2933	1.26594e-12	He	1	1.56915m	-25.281999999999996	7.509314086692974e-09
2934	3.3369899999999996e-13	He	1	5.95280m	-25.284000000000002	7.474811922488217e-09
2935	3.37867e-11	Sc	5	587.936A	-25.287	7.423355679151241e-09
2936	8.560160000000001e-12	Fe	6	2320.57A	-25.287	7.423355679151241e-09
2937	9.678459999999999e-15	N	2	205.244m	-25.29	7.372253658101775e-09
2938	1.66468e-10	Si	5	119.329A	-25.291	7.3552979452041724e-09
2939	7.65388e-13	Ar	11	2.59535m	-25.291	7.3552979452041724e-09
2940	3.0175900000000003e-12	C	2	6582.88A	-25.291	7.3552979452041724e-09
2941	1.1837299999999998e-12	He	1	1.67812m	-25.298000000000002	7.2376948642629284e-09
2942	7.815239999999999e-12	Ti	4	2541.76A	-25.298000000000002	7.2376948642629284e-09
2943	6.91198e-11	Fe	7	287.392A	-25.301	7.187870923273343e-09
2944	2.07782e-12	Fe	5	9560.26A	-25.305999999999997	7.1055920451965075e-09
2945	1.8248900000000002e-13	He	1	10.8853m	-25.305999999999997	7.1055920451965075e-09
2946	6.25378e-11	Na	6	317.639A	-25.307	7.089249636989563e-09
2947	1.85404e-10	Ne	9	107.141A	-25.308000000000003	7.072944815278422e-09
2948	6.72652e-12	O	5	2953.15A	-25.308000000000003	7.072944815278422e-09
2949	1.25543e-10	Ne	9	158.228A	-25.31	7.0404475857566125e-09
2950	2.67079e-13	He	1	7.43766m	-25.316	6.943849023493526e-09
2951	1.1e-12	Cr	11	1.80587m	-25.316	6.943849023493526e-09
2952	1.31259e-12	He	1	1.51338m	-25.32	6.880187432989814e-09
2953	3.36525e-13	He	1	5.90281m	-25.32	6.880187432989814e-09
2954	1.33166e-12	He	1	1.49171m	-25.320999999999998	6.8643634410051035e-09
2955	1.63931e-11	Si	4	1211.76A	-25.320999999999998	6.8643634410051035e-09
2956	2.40252e-12	He	1	8268.17A	-25.323	6.83282455584621e-09
2957	5.31447e-13	He	1	3.73781m	-25.323	6.83282455584621e-09
2958	1.12563e-11	O	8	1764.74A	-25.324	6.817109495456054e-09
2959	1.28886e-12	He	1	1.54124m	-25.325	6.801430578701876e-09
2960	4.8176400000000005e-12	Fe	5	4123.28A	-25.326	6.785787722455508e-09
2961	7.17517e-11	Si	8	276.850A	-25.326	6.785787722455508e-09
2962	7.75014e-11	Fe	8	256.311A	-25.328000000000003	6.754609859929654e-09
2963	9.26769e-11	Ne	9	214.341A	-25.328000000000003	6.754609859929654e-09
2964	6.315630000000001e-12	He	1	3145.28A	-25.329	6.739074688348301e-09
2965	5.0092e-13	Mg	5	3.96560m	-25.33	6.723575246670089e-09
2966	6.6799e-12	O	8	2973.77A	-25.331999999999997	6.692683224506053e-09
2967	7.64417e-11	K	9	259.864A	-25.331999999999997	6.692683224506053e-09
2968	8.64943e-11	Si	8	229.662A	-25.333000000000002	6.6772904802337475e-09
2969	4.75784e-11	Si	9	417.510A	-25.334	6.661933138290973e-09
2970	6.919199999999999e-13	He	1	2.87092m	-25.335	6.646611117254468e-09
2971	8.98823e-11	Cr	9	221.005A	-25.337	6.616072713144e-09
2972	4.2782799999999996e-13	He	1	4.64309m	-25.337	6.616072713144e-09
2973	1.97292e-11	Cl	7	1006.86A	-25.340999999999998	6.555416193916473e-09
2974	2.7092299999999998e-12	Ar	4	7332.15A	-25.340999999999998	6.555416193916473e-09
2975	1.6869400000000002e-10	Ne	9	117.754A	-25.342	6.540339155053846e-09
2976	2.3690500000000004e-13	He	1	8.38497m	-25.345	6.4953157769997825e-09
2977	1.6681799999999996e-10	O	7	119.078A	-25.346	6.480376965260302e-09
2978	2.31936e-12	He	1	8564.64A	-25.346	6.480376965260302e-09
2979	7.38968e-13	He	1	2.68814m	-25.346	6.480376965260302e-09
2980	3.36452e-13	He	1	5.90409m	-25.346999999999998	6.465472511834443e-09
2981	2.34982e-12	He	1	8453.59A	-25.348000000000003	6.450602337700116e-09
2982	7.21585e-13	He	1	2.75289m	-25.349	6.435766364017353e-09
2983	1.16694e-10	Mg	10	170.228A	-25.35	6.4209645121271365e-09
2984	2.24208e-11	Na	7	885.984A	-25.35	6.4209645121271365e-09
2985	8.897739999999999e-14	He	1	22.3253m	-25.351	6.406196703551628e-09
2986	1.0990999999999999e-10	S	10	180.734A	-25.351	6.406196703551628e-09
2987	1.22669e-11	Fe	8	1619.36A	-25.354	6.3620967556384034e-09
2988	2.23359e-11	Fe	8	889.349A	-25.355999999999998	6.332865576277057e-09
2989	1.03487e-11	Fe	6	1919.51A	-25.357	6.318300389631253e-09
2990	2.76278e-10	Mg	9	71.9002A	-25.359	6.2892704362931775e-09
2991	8.31069e-11	Al	7	239.023A	-25.361	6.260373863475046e-09
2992	1.2776700000000001e-12	He	1	1.55474m	-25.362	6.245975403142132e-09
2993	1.18265e-12	He	1	1.67966m	-25.362	6.245975403142132e-09
2994	1.7749600000000002e-09	Na	10	11.1915A	-25.363000000000003	6.231610058348935e-09
2995	3.48036e-13	He	1	5.70759m	-25.365	6.202978410902861e-09
2996	2.86617e-12	He	1	6930.67A	-25.365	6.202978410902861e-09
2997	7.1209e-11	Al	7	278.960A	-25.366999999999997	6.1744783139272894e-09
2998	9.09412e-11	Ar	11	218.432A	-25.368000000000002	6.16027740787616e-09
2999	3.87606e-13	He	1	5.12491m	-25.371	6.117870356486773e-09
3000	2.1164699999999997e-13	He	1	9.38565m	-25.372	6.1037996451249435e-09
3001	6.32002e-12	He	1	3143.10A	-25.373	6.089761295501217e-09
3002	6.78103e-13	He	1	2.92942m	-25.373	6.089761295501217e-09
3003	1.7448399999999998e-10	Ne	9	113.847A	-25.377	6.0339300283542026e-09
3004	1.44408e-11	S	3	1375.58A	-25.378	6.020052374389792e-09
3005	7.43194e-13	He	1	2.67285m	-25.378	6.020052374389792e-09
3006	8.25166e-11	Al	7	240.733A	-25.379	6.006206638143792e-09
3007	8.8605e-11	C	5	224.191A	-25.38	5.992392746207537e-09
3008	3.88295e-12	Ni	13	5115.82A	-25.38	5.992392746207537e-09
3009	6.517310000000001e-13	Cl	10	3.04795m	-25.381	5.978610625341048e-09
3010	1.1367e-12	He	1	1.74755m	-25.381999999999998	5.9648602024729905e-09
3011	6.3301900000000005e-12	He	1	3138.05A	-25.388	5.883019252357088e-09
3012	1.6271e-10	Ne	9	122.085A	-25.389	5.869488683546008e-09
3013	1.1413e-09	O	7	17.4051A	-25.389	5.869488683546008e-09
3014	1.27879e-10	Ne	9	155.338A	-25.391	5.842520832685193e-09
3015	1.29701e-12	He	1	1.53155m	-25.392	5.8290834076545984e-09
3016	2.49188e-12	C	3	7971.68A	-25.393	5.815676887843963e-09
3017	4.11153e-10	Ne	9	48.3140A	-25.393	5.815676887843963e-09
3018	1.3243200000000002e-12	He	1	1.49997m	-25.394000000000002	5.802301202173254e-09
3019	7.73656e-12	Fe	4	2567.61A	-25.397	5.762358441650381e-09
3020	4.0040100000000004e-10	Ne	9	49.6114A	-25.398000000000003	5.749105385002951e-09
3021	5.85868e-11	O	5	339.060A	-25.4	5.722690645156835e-09
3022	4.88993e-11	Na	6	406.232A	-25.4	5.722690645156835e-09
3023	1.21251e-12	He	1	1.63829m	-25.401	5.7095288219096874e-09
3024	3.14421e-11	P	4	631.780A	-25.401999999999997	5.696397270016033e-09
3025	5.83202e-11	Ne	3	340.610A	-25.404	5.670224701960377e-09
3026	6.32386e-12	He	1	3141.19A	-25.406999999999996	5.631191149669701e-09
3027	8.21883e-12	Mg	5	2416.94A	-25.41	5.592426302462861e-09
3028	3.1383799999999996e-10	Mg	10	63.2953A	-25.410999999999998	5.5795640788901524e-09
3029	4.98245e-12	Fe	11	3986.88A	-25.412	5.566731437610715e-09
3030	6.030390000000001e-13	He	1	3.29406m	-25.412	5.566731437610715e-09
3031	1.19374e-12	V	8	1.66405m	-25.413	5.553928310587209e-09
3032	4.06014e-11	Cl	7	489.256A	-25.414	5.541154629938729e-09
3033	8.92389e-12	Ca	7	2225.99A	-25.415	5.528410327940536e-09
3034	2.35797e-12	He	1	8424.38A	-25.415	5.528410327940536e-09
3035	5.85724e-11	S	10	339.143A	-25.415	5.528410327940536e-09
3036	1.12841e-11	C	2	1760.40A	-25.416	5.515695337023521e-09
3037	4.36306e-11	Fe	8	455.287A	-25.416999999999998	5.503009589774155e-09
3038	9.05175e-12	Fe	6	2194.54A	-25.416999999999998	5.503009589774155e-09
3039	9.64395e-11	Cr	9	205.979A	-25.416999999999998	5.503009589774155e-09
3040	3.87665e-13	He	1	5.12413m	-25.416999999999998	5.503009589774155e-09
3041	2.32908e-12	He	1	8528.88A	-25.416999999999998	5.503009589774155e-09
3042	8.61993e-12	N	7	2304.48A	-25.419	5.477725557398568e-09
3043	1.98217e-11	O	3	1002.16A	-25.419	5.477725557398568e-09
3044	3.5495699999999996e-10	S	9	55.9630A	-25.42	5.465127138218967e-09
3045	6.327219999999999e-12	He	1	3139.52A	-25.421	5.452557694599461e-09
3046	5.11375e-12	N	7	3884.52A	-25.423000000000002	5.427505467626025e-09
3047	4.21584e-11	Si	8	471.186A	-25.423000000000002	5.427505467626025e-09
3048	3.7815800000000005e-10	Ne	9	52.5295A	-25.425	5.4025683451799915e-09
3049	1.747e-12	N	5	1.13706m	-25.427	5.377745798404051e-09
3050	2.65498e-13	He	1	7.48195m	-25.43	5.34072565672331e-09
3051	8.638690000000001e-13	He	1	2.29948m	-25.43	5.34072565672331e-09
3052	9.10376e-11	S	12	218.201A	-25.430999999999997	5.328442328571623e-09
3053	5.32109e-13	He	1	3.73316m	-25.430999999999997	5.328442328571623e-09
3054	1.7794900000000003e-10	Ne	9	111.630A	-25.433000000000003	5.3039603599053055e-09
3055	5.98882e-11	Cr	12	331.693A	-25.433000000000003	5.3039603599053055e-09
3056	1.33058e-12	He	1	1.49292m	-25.436	5.267448153610472e-09
3057	1.28739e-12	He	1	1.54300m	-25.436999999999998	5.255333359039187e-09
3058	2.45366e-12	He	1	8095.85A	-25.438000000000002	5.243246427722133e-09
3059	7.43982e-13	He	1	2.67002m	-25.439	5.231187295575775e-09
3060	1.1775599999999998e-13	He	1	16.8692m	-25.441	5.207152173196622e-09
3061	3.59769e-13	He	1	5.52144m	-25.441	5.207152173196622e-09
3062	4.10278e-11	Fe	8	484.171A	-25.441999999999997	5.195176055532046e-09
3063	5.73447e-11	Mn	12	346.404A	-25.441999999999997	5.195176055532046e-09
3064	1.6697900000000002e-10	Si	5	118.964A	-25.445	5.159412715120996e-09
3065	2.15451e-11	N	4	921.994A	-25.448	5.123895567813682e-09
3066	3.11036e-11	C	3	638.654A	-25.449	5.112110935027794e-09
3067	2.8839400000000003e-12	He	1	6887.97A	-25.45	5.100353406145231e-09
3068	1.30391e-12	He	1	1.52345m	-25.453000000000003	5.065242820261159e-09
3069	8.78426e-11	Cl	7	226.137A	-25.453000000000003	5.065242820261159e-09
3070	3.30594e-11	Mg	6	600.872A	-25.454	5.053593085051315e-09
3071	1.5547e-11	Ne	9	1277.70A	-25.455	5.041970143488938e-09
3072	3.21977e-11	O	4	616.952A	-25.456999999999997	5.018804394953558e-09
3073	7.20699e-13	He	1	2.75628m	-25.458000000000002	5.007261465158021e-09
3074	8.39848e-13	He	1	2.36524m	-25.458000000000002	5.007261465158021e-09
3075	2.29418e-13	He	1	8.65862m	-25.458000000000002	5.007261465158021e-09
3076	3.0189099999999997e-12	C	2R	6580.00A	-25.462	4.961354616109156e-09
3077	1.83751e-11	Ne	9	1081.05A	-25.462	4.961354616109156e-09
3078	2.8997e-13	He	1	6.85052m	-25.463	4.9499438171384105e-09
3079	1.33405e-12	He	1	1.48904m	-25.463	4.9499438171384105e-09
3080	7.60965e-13	He	1	2.61043m	-25.468000000000004	4.893282278810127e-09
3081	1.8454100000000001e-09	Ne	9	10.7643A	-25.468000000000004	4.893282278810127e-09
3082	4.1694300000000004e-10	Ne	9	47.6431A	-25.468000000000004	4.893282278810127e-09
3083	8.21731e-11	Fe	9	241.739A	-25.469	4.882028041870659e-09
3084	5.64751e-11	Al	6	351.739A	-25.47	4.8707996889578776e-09
3085	5.51225e-11	Na	5	360.369A	-25.471	4.859597160540133e-09
3086	1.61217e-13	He	1	12.3215m	-25.471999999999998	4.848420397222816e-09
3087	8.97218e-11	S	12	221.400A	-25.473000000000003	4.8372693397477196e-09
3088	7.1594e-13	He	1	2.77460m	-25.473000000000003	4.8372693397477196e-09
3089	1.21143e-12	He	1	1.63975m	-25.475	4.815044105973337e-09
3090	2.5346e-13	He	1	7.83731m	-25.475	4.815044105973337e-09
3091	5.737959999999999e-17	He	2	3.46194c	-25.476	4.803969811838033e-09
3092	1.07054e-12	He	1	1.85556m	-25.476999999999997	4.792920987872451e-09
3093	2.36487e-12	He	1	8399.81A	-25.478	4.781897575496747e-09
3094	1.7115400000000003e-10	Ne	9	116.062A	-25.48	4.759926751869607e-09
3095	1.8576600000000001e-13	He	1	10.6933m	-25.480999999999998	4.74897922413101e-09
3096	9.405210000000001e-18	H	1	21.1207c	-25.480999999999998	4.74897922413101e-09
3097	2.3372299999999997e-12	He	1	8499.15A	-25.484	4.716287481102061e-09
3098	5.4196199999999995e-12	Fe	6	3665.28A	-25.486	4.6946181084761916e-09
3099	3.36993e-13	He	1	5.89462m	-25.486	4.6946181084761916e-09
3100	3.47311e-10	S	9	57.1950A	-25.486	4.6946181084761916e-09
3101	1.3224700000000001e-12	He	1	1.50207m	-25.487	4.683820786449236e-09
3102	1.51979e-12	Fe	7	1.30705m	-25.487	4.683820786449236e-09
3103	3.68543e-17	C	4	5.39000c	-25.488000000000003	4.673048297573752e-09
3104	1.17454e-12	He	1	1.69125m	-25.489	4.662300584735233e-09
3105	6.38898e-12	Ar	3	3109.18A	-25.489	4.662300584735233e-09
3106	1.6069000000000002e-13	He	1	12.3620m	-25.491	4.6408792593666545e-09
3107	4.2544399999999994e-13	He	1	4.66912m	-25.491999999999997	4.6302055332628996e-09
3108	9.09779e-12	Cl	7	2183.44A	-25.493000000000002	4.619556356047883e-09
3109	4.47424e-11	Mg	9	443.974A	-25.494	4.60893167126088e-09
3110	1.23491e-12	He	1	1.60858m	-25.496	4.587755553776119e-09
3111	9.3801e-11	Ne	9	211.772A	-25.499000000000002	4.556173666687294e-09
3112	1.79297e-11	N	6	1107.91A	-25.499000000000002	4.556173666687294e-09
3113	2.84537e-11	Ne	4	698.133A	-25.500999999999998	4.535239950214951e-09
3114	1.0149e-11	Fe	6	1957.29A	-25.503	4.5144024154330065e-09
3115	4.1341199999999994e-10	Ne	9	48.0500A	-25.503	4.5144024154330065e-09
3116	4.4541e-11	Mg	9	445.981A	-25.504	4.504019577998186e-09
3117	4.07568e-10	Ar	9	48.7390A	-25.504	4.504019577998186e-09
3118	2.05442e-10	O	7	96.6912A	-25.505	4.4936606204268445e-09
3119	8.26866e-11	Ne	4	240.238A	-25.505	4.4936606204268445e-09
3120	1.29554e-12	He	1	1.53329m	-25.506	4.483325487796745e-09
3121	9.16032e-11	Ne	9	216.853A	-25.506	4.483325487796745e-09
3122	1.55038e-11	Fe	7	1281.26A	-25.508000000000003	4.4627264783030315e-09
3123	5.734310000000001e-13	He	1	3.46414m	-25.508000000000003	4.4627264783030315e-09
3124	5.19118e-11	Fe	6	382.658A	-25.509	4.452462492225557e-09
3125	9.5097e-14	Fe	6	20.8886m	-25.509	4.452462492225557e-09
3126	1.3098e-12	He	1	1.51660m	-25.51	4.442222112660951e-09
3127	6.50614e-11	Fe	7	305.318A	-25.51	4.442222112660951e-09
3128	1.7694400000000002e-10	Ne	9	112.264A	-25.511	4.432005285315812e-09
3129	1.63135e-14	N	2	121.767m	-25.511999999999997	4.421811956021503e-09
3130	3.69494e-13	He	1	5.37613m	-25.513	4.411642070733934e-09
3131	6.02942e-13	He	1	3.29459m	-25.513	4.411642070733934e-09
3132	4.2550299999999997e-13	He	1	4.66847m	-25.515	4.391372416624477e-09
3133	3.2726699999999997e-10	Ne	9	60.6980A	-25.516	4.381272540334866e-09
3134	1.14704e-12	He	1	1.73180m	-25.522	4.3211592274916146e-09
3135	7.61753e-13	He	1	2.60773m	-25.523000000000003	4.311220837055752e-09
3136	6.17135e-11	Ni	13	321.882A	-25.523000000000003	4.311220837055752e-09
3137	3.25757e-11	Mg	10	609.794A	-25.524	4.301305304283669e-09
3138	2.19823e-11	N	6	903.657A	-25.526	4.281542601566834e-09
3139	1.3422e-12	He	1	1.47999m	-25.528000000000002	4.261870700220952e-09
3140	2.89827e-12	He	1	6853.89A	-25.529	4.2520686696139365e-09
3141	1.40153e-13	He	1	14.1735m	-25.53	4.242289183051692e-09
3142	1.21637e-10	Co	11	163.309A	-25.531	4.2325321886844235e-09
3143	3.7837599999999996e-14	He	1	52.4992m	-25.531	4.2325321886844235e-09
3144	2.37076e-12	He	1	8378.95A	-25.535999999999998	4.184082793359103e-09
3145	4.25007e-11	K	9	467.391A	-25.537	4.174459669973212e-09
3146	6.54179e-13	He	1	3.03655m	-25.538	4.164858679156938e-09
3147	6.03604e-13	He	1	3.29098m	-25.538	4.164858679156938e-09
3148	4.57967e-12	O	8	4337.53A	-25.539	4.15527977000678e-09
3149	1.4727200000000002e-10	F	7	134.883A	-25.539	4.15527977000678e-09
3150	2.43755e-13	He	1	8.14936m	-25.539	4.15527977000678e-09
3151	3.87592e-13	He	1	5.12509m	-25.54	4.145722891736351e-09
3152	2.6394299999999998e-12	He	1	7526.05A	-25.541	4.136187993675966e-09
3153	2.4915e-12	He	1	7972.90A	-25.541	4.136187993675966e-09
3154	1.56561e-11	N	6	1268.80A	-25.541999999999998	4.126675025272612e-09
3155	2.8413899999999997e-13	Co	8	6.99110m	-25.543000000000003	4.117183936089377e-09
3156	1.94092e-11	N	6	1023.46A	-25.543000000000003	4.117183936089377e-09
3157	2.53903e-11	Mg	8	782.364A	-25.543000000000003	4.117183936089377e-09
3158	9.03968e-12	Fe	6	2197.47A	-25.543000000000003	4.117183936089377e-09
3159	3.23854e-12	Ar	5	6133.78A	-25.544	4.107714675805584e-09
3160	1.71723e-09	Ne	9	11.5677A	-25.544	4.107714675805584e-09
3161	2.34413e-12	He	1	8474.14A	-25.545	4.098267194216059e-09
3162	7.75301e-13	He	1	2.56216m	-25.551	4.04203686029071e-09
3163	3.05718e-11	O	3	649.764A	-25.551	4.04203686029071e-09
3164	4.3133500000000005e-13	He	1	4.60534m	-25.551	4.04203686029071e-09
3165	2.74478e-12	C	2	7237.17A	-25.552	4.032740433485143e-09
3166	7.47736e-11	Cl	7	265.661A	-25.554000000000002	4.0142116742636335e-09
3167	4.94387e-12	Na	5	4018.00A	-25.558000000000003	3.977409160421876e-09
3168	3.76129e-11	Al	7	528.129A	-25.56	3.959134625307568e-09
3169	1.31487e-12	He	1	1.51076m	-25.561	3.9500288683514294e-09
3170	7.44719e-13	He	1	2.66738m	-25.561999999999998	3.94094405405517e-09
3171	3.4516900000000002e-12	N	2R	5755.00A	-25.563000000000002	3.931880134251912e-09
3172	3.88133e-13	He	1	5.11796m	-25.565	3.913814786011213e-09
3173	5.733720000000001e-13	He	1	3.46450m	-25.568	3.886872274534876e-09
3174	7.43095e-13	He	1	2.67321m	-25.569000000000003	3.877932716373549e-09
3175	2.85092e-11	Ne	4	696.774A	-25.57	3.869013718625478e-09
3176	1.30244e-12	He	1	1.52517m	-25.57	3.869013718625478e-09
3177	6.12911e-11	Ne	9	324.100A	-25.570999999999998	3.860115234002994e-09
3178	7.18629e-12	Si	8	2764.22A	-25.572	3.8512372153271865e-09
3179	5.18479e-11	Mg	9	383.129A	-25.572	3.8512372153271865e-09
3180	3.32728e-11	Na	5	597.018A	-25.572	3.8512372153271865e-09
3181	5.11687e-11	Ne	4	388.215A	-25.574	3.8335423876424696e-09
3182	4.11831e-11	C	3	482.345A	-25.576999999999998	3.80715246746967e-09
3183	1.67169e-11	S	5	1188.28A	-25.576999999999998	3.80715246746967e-09
3184	1.23383e-12	He	1	1.60999m	-25.578000000000003	3.79839625977664e-09
3185	3.7764299999999996e-13	He	1	5.26011m	-25.579	3.789660190802522e-09
3186	2.64971e-13	He	1	7.49684m	-25.58	3.7809442142294865e-09
3187	3.96186e-11	Ne	9	501.392A	-25.581	3.772248283846261e-09
3188	4.2185599999999994e-10	Ne	9	47.0882A	-25.583000000000002	3.754916377335548e-09
3189	1.2526799999999999e-12	He	1	1.58576m	-25.584	3.746280309316047e-09
3190	2.64957e-13	He	1	7.49723m	-25.585	3.737664103701784e-09
3191	7.82062e-11	S	9	254.001A	-25.586	3.729067714810556e-09
3192	1.2033200000000002e-12	He	1	1.65080m	-25.587	3.720491097065105e-09
3193	2.37583e-12	He	1	8361.07A	-25.587	3.720491097065105e-09
3194	4.23025e-13	He	1	4.69581m	-25.588	3.7119342049930865e-09
3195	1.22628e-11	C	5	1619.89A	-25.588	3.7119342049930865e-09
3196	1.34909e-12	He	1	1.47243m	-25.588	3.7119342049930865e-09
3197	5.1882e-11	Fe	6	382.878A	-25.589000000000002	3.7033969932267107e-09
3198	6.88243e-11	Mg	6	288.626A	-25.590999999999998	3.6863814296612635e-09
3199	7.87415e-11	C	5	252.274A	-25.592	3.6779029876473074e-09
3200	8.88756e-11	F	6	223.509A	-25.592	3.6779029876473074e-09
3201	2.41572e-11	N	4	822.299A	-25.593000000000004	3.669444045508838e-09
3202	6.661619999999999e-14	He	1	29.8192m	-25.594	3.6610045583974754e-09
3203	6.12753e-10	Ca	12	32.4184A	-25.596	3.644183770377491e-09
3204	7.7609e-13	He	1	2.55956m	-25.601	3.6024691437052685e-09
3205	4.2764599999999993e-10	Ne	9	46.4507A	-25.601	3.6024691437052685e-09
3206	1.76317e-11	N	6	1126.63A	-25.601	3.6024691437052685e-09
3207	2.35001e-12	He	1	8452.91A	-25.601999999999997	3.5941836945935447e-09
3208	8.54937e-12	C	2	2323.50A	-25.601999999999997	3.5941836945935447e-09
3209	2.91001e-12	He	1	6826.26A	-25.603	3.5859173014859203e-09
3210	1.47233e-09	F	8	13.4918A	-25.603	3.5859173014859203e-09
3211	5.56653e-12	Fe	6	3568.56A	-25.603	3.5859173014859203e-09
3212	4.54222e-13	He	1	4.37329m	-25.604	3.57766992055492e-09
3213	1.47928e-13	He	1	13.4284m	-25.604	3.57766992055492e-09
3214	1.31926e-12	He	1	1.50573m	-25.605	3.569441508073663e-09
3215	1.87947e-11	Al	7	1056.92A	-25.605	3.569441508073663e-09
3216	1.33247e-11	Fe	7	1490.80A	-25.608	3.544869645567774e-09
3217	5.94872e-11	Na	5	333.928A	-25.608	3.544869645567774e-09
3218	1.90995e-12	Fe	5	1.04005m	-25.609	3.5367166716255902e-09
3219	4.5428100000000003e-13	He	1	4.37272m	-25.609	3.5367166716255902e-09
3220	1.20728e-10	Cl	10	164.539A	-25.61	3.5285824490031586e-09
3221	1.1721500000000001e-09	F	8	16.9470A	-25.611	3.520466934573583e-09
3222	2.41364e-11	C	3	823.007A	-25.613000000000003	3.5042918582814484e-09
3223	1.2513299999999999e-12	He	1	1.58747m	-25.614	3.496232210660274e-09
3224	1.5792300000000001e-13	He	1	12.5785m	-25.614	3.496232210660274e-09
3225	2.39929e-11	P	4	827.931A	-25.614	3.496232210660274e-09
3226	2.55488e-13	He	1	7.77509m	-25.615	3.48819109971424e-09
3227	1.18192e-09	F	8	16.8070A	-25.615	3.48819109971424e-09
3228	6.79771e-11	Fe	7	292.223A	-25.616	3.4801684828101503e-09
3229	8.65652e-12	Fe	6	2294.74A	-25.616	3.4801684828101503e-09
3230	5.738989999999999e-13	He	1	3.46132m	-25.618000000000002	3.4641785610852487e-09
3231	3.15352e-11	P	4	629.915A	-25.62	3.448262106377283e-09
3232	3.34785e-11	Na	5	593.349A	-25.621	3.4403313236095258e-09
3233	5.63259e-12	C	5	3526.70A	-25.621	3.4403313236095258e-09
3234	1.32942e-12	He	1	1.49422m	-25.621	3.4403313236095258e-09
3235	1.98655e-12	Fe	5	9999.46A	-25.625	3.408790176447525e-09
3236	8.08433e-11	Fe	7	245.716A	-25.625	3.408790176447525e-09
3237	1.30833e-12	He	1	1.51831m	-25.628	3.385324229929663e-09
3238	1.17256e-11	Cr	9	1694.11A	-25.628	3.385324229929663e-09
3239	7.87035e-13	He	1	2.52396m	-25.629	3.377538200260851e-09
3240	5.2948e-11	Ne	9	375.169A	-25.629	3.377538200260851e-09
3241	3.32285e-11	O	3	597.814A	-25.631	3.3620198218513865e-09
3242	9.33711e-12	Si	4	2127.47A	-25.631	3.3620198218513865e-09
3243	2.0197200000000002e-12	Fe	5	9835.27A	-25.631999999999998	3.354287390833836e-09
3244	2.38022e-12	He	1	8345.65A	-25.631999999999998	3.354287390833836e-09
3245	2.41307e-11	C	3	823.202A	-25.633000000000003	3.346572743914067e-09
3246	3.50595e-12	N	7	5665.93A	-25.635	3.331196638853035e-09
3247	7.29746e-11	O	5	272.211A	-25.638	3.308264842490822e-09
3248	1.32309e-12	He	1	1.50137m	-25.639	3.30065604449502e-09
3249	1.66061e-11	S	10	1196.22A	-25.64	3.2930647462489684e-09
3250	2.52028e-12	He	1	7881.85A	-25.64	3.2930647462489684e-09
3251	3.8454e-13	He	1	5.16577m	-25.641	3.285490907504414e-09
3252	6.81302e-11	S	11	291.566A	-25.641	3.285490907504414e-09
3253	2.2573e-12	Fe	5	8800.09A	-25.641	3.285490907504414e-09
3254	1.35498e-12	He	1	1.46603m	-25.643	3.27039544798906e-09
3255	6.54743e-13	He	1	3.03393m	-25.644000000000002	3.2628737471836633e-09
3256	7.67115e-13	He	1	2.58950m	-25.647	3.2404122822994705e-09
3257	2.3903799999999998e-12	He	1	8310.17A	-25.65	3.2181054410519088e-09
3258	9.9339e-12	Ne	9	1999.66A	-25.651	3.2107040039251864e-09
3259	3.87991e-11	Ne	9	511.982A	-25.651999999999997	3.2033195896315027e-09
3260	7.87565e-11	Fe	7	252.226A	-25.651999999999997	3.2033195896315027e-09
3261	4.5761e-11	Cr	11	434.092A	-25.651999999999997	3.2033195896315027e-09
3262	6.92017e-13	He	1	2.87052m	-25.651999999999997	3.2033195896315027e-09
3263	4.69218e-11	Si	9	423.352A	-25.651999999999997	3.2033195896315027e-09
3264	2.09081e-11	Si	9	950.083A	-25.653000000000002	3.1959521590193505e-09
3265	2.35508e-12	He	1	8434.72A	-25.653000000000002	3.1959521590193505e-09
3266	1.32645e-12	He	1	1.49756m	-25.654	3.18860167302745e-09
3267	7.10089e-11	Al	8	279.746A	-25.655	3.1812680926841784e-09
3268	1.52954e-10	O	7	129.872A	-25.656999999999996	3.1666514935054246e-09
3269	5.94356e-12	Ne	3	3342.18A	-25.656999999999996	3.1666514935054246e-09
3270	9.876760000000001e-12	N	6	2011.23A	-25.656999999999996	3.1666514935054246e-09
3271	7.19718e-13	He	1	2.76003m	-25.662	3.1304031336047865e-09
3272	3.1455e-10	Mg	10	63.1520A	-25.664	3.116020237684383e-09
3273	5.816310000000001e-13	K	6	3.41530m	-25.664	3.116020237684383e-09
3274	1.26701e-12	He	1	1.56782m	-25.666	3.1017034251680355e-09
3275	6.01262e-14	Fe	5	33.0380m	-25.666	3.1017034251680355e-09
3276	4.2597e-13	He	1	4.66334m	-25.666999999999998	3.0945697052487975e-09
3277	2.38405e-12	He	1	8332.23A	-25.666999999999998	3.0945697052487975e-09
3278	5.27306e-13	He	1	3.76716m	-25.668000000000003	3.0874523924300315e-09
3279	1.52703e-11	O	3	1300.86A	-25.669	3.080351448976554e-09
3280	7.60866e-13	He	1	2.61077m	-25.669	3.080351448976554e-09
3281	7.00265e-12	C	2	2836.71A	-25.671	3.066198519657895e-09
3282	1.2516e-12	He	1	1.58713m	-25.671999999999997	3.0591464587553166e-09
3283	2.91973e-12	He	1	6803.52A	-25.671999999999997	3.0591464587553166e-09
3284	8.52454e-11	Ne	9	233.027A	-25.674	3.045090957516765e-09
3285	6.54081e-13	He	1	3.03700m	-25.674	3.045090957516765e-09
3286	8.90128e-14	He	1	22.3164m	-25.675	3.0380874426599477e-09
3287	7.87823e-13	He	1	2.52144m	-25.675	3.0380874426599477e-09
3288	5.707419999999999e-14	Si	2	34.8046m	-25.677	3.0241286988113663e-09
3289	1.2257200000000002e-12	He	1	1.62064m	-25.678	3.017173395811707e-09
3290	1.65656e-11	S	5	1199.14A	-25.679000000000002	3.0102340895650412e-09
3291	3.08153e-12	K	5	6446.29A	-25.679000000000002	3.0102340895650412e-09
3292	6.39591e-11	Fe	7	310.581A	-25.679000000000002	3.0102340895650412e-09
3293	1.3134e-12	He	1	1.51245m	-25.680999999999997	2.996403320249316e-09
3294	2.38741e-12	He	1	8320.50A	-25.682	2.989511783850845e-09
3295	2.97134e-13	Fe	5	6.68535m	-25.683000000000003	2.9826360975462303e-09
3296	1.46192e-10	Ne	9	135.879A	-25.683000000000003	2.9826360975462303e-09
3297	7.76913e-11	Fe	8	255.684A	-25.685	2.968932129485767e-09
3298	1.31843e-10	Ne	9	150.667A	-25.686	2.9621037750727703e-09
3299	2.65213e-13	He	1	7.49001m	-25.686	2.9621037750727703e-09
3300	5.68979e-11	Mg	6	349.125A	-25.686	2.9621037750727703e-09
3301	2.55734e-11	Ti	4	776.762A	-25.686	2.9621037750727703e-09
3302	8.399450000000001e-13	He	1	2.36497m	-25.691999999999997	2.921462187665061e-09
3303	1.36005e-12	He	1	1.46057m	-25.693	2.9147430110885757e-09
3304	1.7226e-13	He	1	11.5317m	-25.694000000000003	2.9080392881894048e-09
3305	1.111e-13	P	3	17.8797m	-25.695	2.9013509834250777e-09
3306	6.11807e-11	Ne	9	324.685A	-25.697	2.8880204865395094e-09
3307	2.3594700000000002e-12	He	1	8419.02A	-25.697	2.8880204865395094e-09
3308	1.55069e-13	Ne	2	12.8101m	-25.697	2.8880204865395094e-09
3309	3.9042800000000004e-13	He	1	5.08787m	-25.698	2.881378223741302e-09
3310	2.78874e-13	He	1	7.12309m	-25.698	2.881378223741302e-09
3311	4.76678e-13	He	1	4.16727m	-25.699	2.8747512377236047e-09
3312	1.2921700000000002e-10	Mg	5	153.729A	-25.699	2.8747512377236047e-09
3313	4.9367199999999996e-12	Na	5	4023.82A	-25.7	2.8681394933508197e-09
3314	1.24757e-11	Ne	5	1592.26A	-25.701	2.8615429555680907e-09
3315	7.967590000000001e-13	He	1	2.49316m	-25.701	2.8615429555680907e-09
3316	4.2543000000000004e-13	He	1	4.66927m	-25.701999999999998	2.854961589401277e-09
3317	8.47071e-11	S	12	234.508A	-25.704	2.841844232420541e-09
3318	4.76619e-13	He	1	4.16779m	-25.706	2.8287871442206057e-09
3319	5.5368800000000005e-12	Fe	6	3587.66A	-25.706	2.8287871442206057e-09
3320	2.86228e-11	Mg	9	694.007A	-25.706999999999997	2.822281114329332e-09
3321	1.5573e-12	He	1	1.27557m	-25.708000000000002	2.81579004789153e-09
3322	4.95242e-12	Na	5	4011.06A	-25.708000000000002	2.81579004789153e-09
3323	2.34357e-12	Mn	10	8476.14A	-25.709	2.809313910492305e-09
3324	2.36964e-12	He	1	8382.91A	-25.712	2.789974729562078e-09
3325	1.32282e-12	He	1	1.50168m	-25.713	2.7835579657473885e-09
3326	2.6503000000000003e-13	He	1	7.49518m	-25.715	2.770768678616954e-09
3327	3.36466e-13	He	1	5.90386m	-25.715999999999998	2.764396087493681e-09
3328	1.1915e-13	He	1	16.6719m	-25.717	2.7580381529232546e-09
3329	1.59202e-10	Ne	9	124.775A	-25.718000000000004	2.751694841196538e-09
3330	1.60749e-13	He	1	12.3575m	-25.718000000000004	2.751694841196538e-09
3331	7.8714e-11	C	5	252.363A	-25.718000000000004	2.751694841196538e-09
3332	6.2749099999999996e-12	Si	4	3165.70A	-25.721999999999998	2.7264671512541972e-09
3333	3.35882e-11	He	1	591.412A	-25.724	2.713940172589398e-09
3334	7.84886e-13	He	1	2.53087m	-25.726999999999997	2.695257539852831e-09
3335	5.51296e-11	Na	5	360.323A	-25.726999999999997	2.695257539852831e-09
3336	1.31779e-12	He	1	1.50741m	-25.726999999999997	2.695257539852831e-09
3337	2.54267e-12	He	1	7812.43A	-25.730999999999998	2.6705472701992683e-09
3338	2.36331e-12	He	1	8405.37A	-25.730999999999998	2.6705472701992683e-09
3339	5.32062e-11	Ne	9	373.348A	-25.732	2.664405181918948e-09
3340	2.5553400000000003e-10	Mg	9	77.7369A	-25.733	2.658277220049669e-09
3341	8.40509e-13	He	1	2.36338m	-25.734	2.6521633521015867e-09
3342	8.98392e-12	Fe	6	2211.11A	-25.735	2.646063545659604e-09
3343	1.63662e-09	Ne	10	12.1375A	-25.735	2.646063545659604e-09
3344	2.55148e-11	K	3	778.546A	-25.735	2.646063545659604e-09
3345	4.08795e-10	B	5	48.5927A	-25.736	2.6399777683831113e-09
3346	7.43018e-11	Ne	9	267.348A	-25.737	2.633905988005966e-09
3347	2.92788e-12	He	1	6784.58A	-25.737	2.633905988005966e-09
3348	1.36444e-12	He	1	1.45587m	-25.737	2.633905988005966e-09
3349	3.66781e-11	Si	9	541.589A	-25.738000000000003	2.627848172336129e-09
3350	7.77929e-11	Fe	8	255.351A	-25.739	2.6218042892557497e-09
3351	5.27966e-12	Si	4	3762.45A	-25.74	2.61577430672072e-09
3352	3.5491300000000004e-10	S	9	55.9700A	-25.74	2.61577430672072e-09
3353	1.27875e-12	He	1	1.55343m	-25.741999999999997	2.603755915478746e-09
3354	8.6122e-13	He	1	2.30655m	-25.743000000000002	2.597767443051467e-09
3355	3.5036900000000003e-13	He	1	5.66958m	-25.743000000000002	2.597767443051467e-09
3356	3.86449e-12	Fe	5	5140.25A	-25.744	2.591792743728614e-09
3357	1.07102e-11	Al	3	1854.72A	-25.744	2.591792743728614e-09
3358	7.975479999999999e-13	He	1	2.49069m	-25.744	2.591792743728614e-09
3359	6.46705e-11	Na	5	307.164A	-25.744	2.591792743728614e-09
3360	1.74593e-13	He	1	11.3776m	-25.745	2.5858317858328612e-09
3361	1.04827e-11	Si	7	1894.97A	-25.745	2.5858317858328612e-09
3362	6.92581e-13	He	1	2.86818m	-25.745	2.5858317858328612e-09
3363	2.36667e-12	He	1	8393.42A	-25.746	2.5798845377598464e-09
3364	1.32795e-12	He	1	1.49587m	-25.746	2.5798845377598464e-09
3365	5.09638e-11	S	10	389.776A	-25.748	2.568031045027577e-09
3366	4.0474699999999996e-14	Fe	6	49.0787m	-25.749000000000002	2.5621247375223044e-09
3367	3.9549499999999997e-13	He	1	5.02268m	-25.749000000000002	2.5621247375223044e-09
3368	1.3746e-12	He	1	1.44510m	-25.75	2.5562320141473595e-09
3369	4.54749e-13	He	1	4.36823m	-25.752	2.544487194889693e-09
3370	2.73362e-13	He	1	7.26672m	-25.752	2.544487194889693e-09
3371	9.27037e-11	Ne	9	214.279A	-25.755	2.5269710682465177e-09
3372	1.0678399999999999e-13	He	1	18.6025m	-25.756	2.5211591960672895e-09
3373	7.00532e-13	Fe	4	2.83562m	-25.758000000000003	2.509575521770986e-09
3374	7.20795e-13	He	1	2.75591m	-25.758000000000003	2.509575521770986e-09
3375	2.78893e-11	Al	9	712.262A	-25.759	2.503803658238444e-09
3376	1.2659299999999998e-12	He	1	1.56915m	-25.759	2.503803658238444e-09
3377	7.75203e-13	He	1	2.56249m	-25.76	2.498045069623631e-09
3378	2.87786e-14	He	1	69.0251m	-25.761	2.492299725395125e-09
3379	1.32162e-12	He	1	1.50304m	-25.761999999999997	2.4865675950916617e-09
3380	1.24349e-12	He	1	1.59748m	-25.763	2.4808486483220163e-09
3381	7.73295e-12	Na	6	2568.81A	-25.764	2.475142854764984e-09
3382	5.964649999999999e-13	He	1	3.33037m	-25.764	2.475142854764984e-09
3383	5.2964e-11	Ne	9	375.056A	-25.764	2.475142854764984e-09
3384	5.98801e-13	He	1	3.31737m	-25.766	2.463770606351995e-09
3385	6.47033e-12	Al	7	3070.08A	-25.766	2.463770606351995e-09
3386	8.04909e-13	He	1	2.46791m	-25.769000000000002	2.4468101287959204e-09
3387	8.257289999999999e-12	Fe	12	2405.69A	-25.769000000000002	2.4468101287959204e-09
3388	8.55077e-11	Ne	9	232.312A	-25.769000000000002	2.4468101287959204e-09
3389	1.83994e-13	He	1	10.7963m	-25.769000000000002	2.4468101287959204e-09
3390	1.03314e-10	Cl	7	192.272A	-25.769000000000002	2.4468101287959204e-09
3391	4.37713e-11	Al	7	453.824A	-25.77	2.441182621661373e-09
3392	3.54103e-11	Si	4	560.980A	-25.77	2.441182621661373e-09
3393	1.36827e-12	He	1	1.45179m	-25.77	2.441182621661373e-09
3394	7.7835e-11	Fe	7	255.212A	-25.771	2.435568057434053e-09
3395	7.72219e-11	Fe	7	257.239A	-25.771	2.435568057434053e-09
3396	1.2949200000000003e-10	Fe	8	153.402A	-25.774	2.418801724859156e-09
3397	5.20165e-11	Fe	6	381.888A	-25.774	2.418801724859156e-09
3398	1.4656299999999998e-10	Ne	9	135.535A	-25.775	2.413238635266095e-09
3399	1.05494e-11	Fe	6	1883.00A	-25.776999999999997	2.402150810905883e-09
3400	8.88112e-11	Fe	11	223.671A	-25.776999999999997	2.402150810905883e-09
3401	1.92261e-10	Li	3	103.320A	-25.776999999999997	2.402150810905883e-09
3402	1.3249799999999999e-12	He	1	1.49922m	-25.778000000000002	2.396626017352171e-09
3403	1.19801e-11	C	1	1658.12A	-25.78	2.3856145210379717e-09
3404	7.41915e-11	Ne	9	267.746A	-25.781999999999996	2.374653617953691e-09
3405	4.94449e-13	He	1	4.01749m	-25.783	2.3691920661888287e-09
3406	1.37164e-12	He	1	1.44823m	-25.784000000000002	2.3637430756444743e-09
3407	8.5887e-12	Fe	6	2312.86A	-25.785999999999998	2.3528826627236953e-09
3408	1.14894e-11	S	3	1728.94A	-25.787	2.3474711827664032e-09
3409	1.30107e-11	Ne	9	1526.78A	-25.788	2.342072148867639e-09
3410	2.41135e-11	O	7	823.791A	-25.79	2.3313113048109853e-09
3411	2.1326799999999997e-09	Mg	11	9.31434A	-25.793000000000003	2.3152626706729175e-09
3412	2.3156e-12	Fe	5	8578.53A	-25.793000000000003	2.3152626706729175e-09
3413	3.99887e-13	He	1	4.96751m	-25.794	2.3099377142963574e-09
3414	1.35207e-11	Ti	4	1469.19A	-25.796	2.2993245145552037e-09
3415	3.36524e-13	He	1	5.90283m	-25.796999999999997	2.2940362149205004e-09
3416	2.9347799999999997e-12	He	1	6768.64A	-25.796999999999997	2.2940362149205004e-09
3417	7.90289e-11	Al	8	251.357A	-25.799	2.283496075932445e-09
3418	4.9439e-13	He	1	4.01798m	-25.8	2.2782441806963444e-09
3419	7.992229999999999e-13	He	1	2.48547m	-25.802	2.267776599514738e-09
3420	1.5310299999999997e-10	O	7	129.745A	-25.802	2.267776599514738e-09
3421	1.01949e-12	He	1	1.94847m	-25.803	2.2625608580711403e-09
3422	9.17631e-11	Ne	9	216.475A	-25.809	2.2315173593077135e-09
3423	8.056970000000001e-13	He	1	2.46550m	-25.809	2.2315173593077135e-09
3424	4.10049e-13	He	1	4.84441m	-25.81	2.2263850118024535e-09
3425	8.97498e-12	Cl	7	2213.32A	-25.81	2.2263850118024535e-09
3426	1.63772e-11	S	10	1212.93A	-25.811	2.2212644683688777e-09
3427	6.91919e-13	He	1	2.87092m	-25.811999999999998	2.216155701858411e-09
3428	1.3739600000000001e-12	He	1	1.44578m	-25.811999999999998	2.216155701858411e-09
3429	1.28847e-12	He	1	1.54171m	-25.813000000000002	2.2110586851848276e-09
3430	2.8025900000000004e-13	He	1	7.08790m	-25.813000000000002	2.2110586851848276e-09
3431	4.01509e-13	He	1	4.94745m	-25.814	2.2059733913243252e-09
3432	5.1175099999999995e-14	He	1	38.8166m	-25.815	2.2008997933151275e-09
3433	7.49928e-11	Fe	7	264.885A	-25.815	2.2008997933151275e-09
3434	2.5604400000000003e-12	He	1	7758.21A	-25.816	2.195837864257559e-09
3435	1.54018e-10	Ne	9	128.975A	-25.816999999999997	2.190787577313758e-09
3436	2.2984400000000001e-10	O	7	86.4259A	-25.816999999999997	2.190787577313758e-09
3437	1.29891e-11	Na	4	1529.31A	-25.818	2.185748905707569e-09
3438	2.9130299999999998e-12	Fe	5	6819.17A	-25.819000000000003	2.180721822724512e-09
3439	2.61946e-13	He	1	7.58341m	-25.820999999999998	2.170702316076698e-09
3440	9.6753e-14	He	1	20.5311m	-25.820999999999998	2.170702316076698e-09
3441	1.67647e-10	Ne	9	118.490A	-25.822	2.16570983928948e-09
3442	3.36452e-13	He	1	5.90410m	-25.824	2.155759306440241e-09
3443	7.61003e-11	Al	7	261.030A	-25.825	2.1508011976215034e-09
3444	3.82611e-12	Ar	3	5191.82A	-25.825	2.1508011976215034e-09
3445	5.13109e-11	Ne	4	387.139A	-25.826999999999998	2.140919163758602e-09
3446	4.03719e-13	He	1	4.92036m	-25.828000000000003	2.135995186320861e-09
3447	5.06493e-12	Fe	6	3921.96A	-25.829	2.1310825337170014e-09
3448	1.42694e-11	Ar	11	1392.10A	-25.829	2.1310825337170014e-09
3449	5.88013e-11	S	10	337.824A	-25.83	2.1261811799005924e-09
3450	1.1260899999999999e-10	N	6	176.402A	-25.831	2.1212910988851266e-09
3451	8.11805e-13	He	1	2.44695m	-25.831	2.1212910988851266e-09
3452	1.7138e-11	P	2	1159.09A	-25.831999999999997	2.1164122647439167e-09
3453	4.77145e-13	He	1	4.16319m	-25.834	2.1066882336752967e-09
3454	1.2112e-13	He	1	16.4006m	-25.834	2.1066882336752967e-09
3455	2.00332e-11	N	3	991.577A	-25.834	2.1066882336752967e-09
3456	1.47466e-10	F	7	134.705A	-25.835	2.10184298519206e-09
3457	3.2934899999999994e-10	B	4	60.3144A	-25.837	2.092185893882487e-09
3458	2.86515e-11	Na	5	693.313A	-25.837	2.092185893882487e-09
3459	2.33754e-12	Ca	2	8498.02A	-25.837	2.092185893882487e-09
3460	2.76502e-10	Mg	9	71.8420A	-25.838	2.087373999855197e-09
3461	3.17861e-11	Mg	10	624.943A	-25.839000000000002	2.082573172877063e-09
3462	1.2776700000000001e-12	He	1	1.55474m	-25.839000000000002	2.082573172877063e-09
3463	1.9371800000000001e-13	He	1	10.2543m	-25.839000000000002	2.082573172877063e-09
3464	9.26517e-11	Fe	12	214.399A	-25.84	2.077783387494594e-09
3465	7.213600000000001e-13	He	1	2.75375m	-25.84	2.077783387494594e-09
3466	7.2542800000000005e-12	Fe	5	2738.31A	-25.840999999999998	2.0730046183128085e-09
3467	4.54208e-13	He	1	4.37342m	-25.842	2.068236839995131e-09
3468	2.14552e-11	Ne	9	925.859A	-25.842	2.068236839995131e-09
3469	1.25782e-12	He	1	1.57927m	-25.842	2.068236839995131e-09
3470	4.07082e-13	He	1	4.87972m	-25.843000000000004	2.0634800272632753e-09
3471	6.09403e-10	Ca	12	32.5966A	-25.843000000000004	2.0634800272632753e-09
3472	4.95923e-11	S	10	400.555A	-25.843000000000004	2.0634800272632753e-09
3473	7.86936e-13	He	1	2.52428m	-25.845	2.053999197734563e-09
3474	4.14235e-12	Ne	9	4795.46A	-25.846	2.049275130671241e-09
3475	6.44297e-11	Na	5	308.312A	-25.848000000000003	2.0398595667139005e-09
3476	3.8760500000000004e-13	He	1	5.12492m	-25.848000000000003	2.0398595667139005e-09
3477	4.25397e-12	Co	8	4669.63A	-25.851	2.0258172722285627e-09
3478	2.9406700000000002e-12	He	1	6755.09A	-25.853	2.016509487340593e-09
3479	2.2177e-12	Si	4	8957.25A	-25.854	2.0118716442185048e-09
3480	1.7923499999999997e-09	Na	10	11.0829A	-25.854	2.0118716442185048e-09
3481	2.2597199999999997e-09	Na	10	8.79067A	-25.855	2.0072444678395817e-09
3482	6.11734e-11	Al	8	324.724A	-25.855	2.0072444678395817e-09
3483	7.43192e-13	He	1	2.67286m	-25.855	2.0072444678395817e-09
3484	2.72447e-11	Ne	9	729.114A	-25.855999999999998	2.0026279336710286e-09
3485	1.7343599999999996e-10	Ne	9	114.535A	-25.857	1.9980220172364078e-09
3486	8.26359e-11	Ne	9	240.385A	-25.859	1.988841939944735e-09
3487	8.27462e-11	Ne	9	240.065A	-25.86	1.9842677304158434e-09
3488	2.15782e-11	Ne	9	920.581A	-25.861	1.9797040412769145e-09
3489	5.08786e-13	He	1	3.90429m	-25.862	1.975150848331755e-09
3490	6.4994e-13	He	1	3.05635m	-25.864	1.9660758545158824e-09
3491	2.38105e-12	Fe	5	8342.72A	-25.864	1.9660758545158824e-09
3492	4.03872e-10	Ar	9	49.1850A	-25.865	1.961554005530487e-09
3493	5.45869e-11	Fe	7	363.905A	-25.865	1.961554005530487e-09
3494	8.12593e-13	He	1	2.44458m	-25.869	1.943570370311965e-09
3495	2.86147e-13	He	1	6.94205m	-25.87	1.9391002825038654e-09
3496	1.8054200000000002e-09	Na	10	11.0027A	-25.871	1.9346404756124482e-09
3497	1.2497700000000002e-10	Ne	9	158.945A	-25.872	1.930190925992229e-09
3498	8.10957e-13	He	1	2.44951m	-25.873	1.925751610052155e-09
3499	1.6702900000000003e-10	Ne	9	118.928A	-25.873	1.925751610052155e-09
3500	3.46545e-11	Sc	8	573.215A	-25.873	1.925751610052155e-09
3501	1.8105799999999998e-10	Ne	9	109.713A	-25.874000000000002	1.9213225042554142e-09
3502	2.55862e-11	S	10	776.375A	-25.874000000000002	1.9213225042554142e-09
3503	1.2804200000000001e-12	Cr	11	1.55141m	-25.874000000000002	1.9213225042554142e-09
3504	1.5597299999999999e-12	He	1	1.27359m	-25.875	1.9169035851193452e-09
3505	6.24435e-11	P	10	318.119A	-25.877	1.9080962131683647e-09
3506	8.84254e-11	Ne	9	224.646A	-25.879	1.899329307415714e-09
3507	4.72835e-12	Mn	10	4201.14A	-25.88	1.8949609712287137e-09
3508	1.29662e-12	He	1	1.53202m	-25.88	1.8949609712287137e-09
3509	1.2466299999999999e-10	N	6	159.345A	-25.881999999999998	1.8862544164307773e-09
3510	5.87275e-13	He	1	3.38248m	-25.886	1.8689611319946737e-09
3511	4.51424e-13	Sc	8	4.40040m	-25.886999999999997	1.8646626406729675e-09
3512	5.08726e-13	He	1	3.90474m	-25.888	1.8603740356069303e-09
3513	6.894610000000001e-14	He	1	28.8116m	-25.889	1.8560952940588652e-09
3514	8.17694e-13	He	1	2.42933m	-25.889	1.8560952940588652e-09
3515	8.38322e-11	Cl	10	236.955A	-25.889	1.8560952940588652e-09
3516	1.59574e-10	Ne	9	124.484A	-25.892	1.8433180239284307e-09
3517	3.6751e-10	Ne	9	54.0514A	-25.893	1.839078510118653e-09
3518	3.8766399999999997e-13	He	1	5.12414m	-25.894000000000002	1.8348487469200614e-09
3519	2.57478e-12	He	1	7715.01A	-25.896	1.8264183827048945e-09
3520	2.43625e-12	Cr	12	8153.70A	-25.897	1.822217736991368e-09
3521	5.05597e-12	Fe	6	3928.91A	-25.9	1.809673678323403e-09
3522	2.43055e-11	Ne	4	817.283A	-25.9	1.809673678323403e-09
3523	4.0160500000000003e-10	B	4	49.4627A	-25.9	1.809673678323403e-09
3524	2.94573e-12	He	1	6743.47A	-25.903000000000002	1.797215972347899e-09
3525	1.24153e-16	P	5	1.60000c	-25.903000000000002	1.797215972347899e-09
3526	3.42166e-10	S	9	58.0550A	-25.905	1.7889585150257953e-09
3527	2.01867e-13	He	1	9.84035m	-25.905	1.7889585150257953e-09
3528	1.1237700000000002e-12	He	1	1.76766m	-25.906	1.7848440246171457e-09
3529	6.62637e-11	S	12	299.779A	-25.906	1.7848440246171457e-09
3530	5.733579999999999e-13	He	1	3.46458m	-25.906999999999996	1.7807389972738386e-09
3531	5.0015e-10	Ar	11	39.7170A	-25.908	1.7766434112313988e-09
3532	1.32854e-13	He	1	14.9521m	-25.908	1.7766434112313988e-09
3533	4.40293e-11	Al	7	451.165A	-25.908	1.7766434112313988e-09
3534	6.43798e-11	Ni	13	308.551A	-25.908	1.7766434112313988e-09
3535	8.85357e-11	Ne	9	224.367A	-25.909000000000002	1.7725572447754806e-09
3536	4.94916e-13	He	1	4.01370m	-25.913	1.756306342274664e-09
3537	1.28739e-12	He	1	1.54300m	-25.914	1.7522669497793823e-09
3538	1.4118e-12	He	1	1.40703m	-25.914	1.7522669497793823e-09
3539	1.91866e-12	Fe	5	1.03533m	-25.914	1.7522669497793823e-09
3540	2.95759e-12	S	2	6716.44A	-25.914	1.7522669497793823e-09
3541	5.79161e-12	Fe	5	3429.87A	-25.915	1.7482368476290501e-09
3542	7.46646e-11	Fe	10	266.049A	-25.916	1.7442160144564378e-09
3543	1.26956e-12	He	1	1.56468m	-25.916	1.7442160144564378e-09
3544	5.4964e-12	Fe	6	3614.08A	-25.918000000000003	1.7362020698212175e-09
3545	7.8982e-14	He	1	25.1506m	-25.918000000000003	1.7362020698212175e-09
3546	2.9121399999999996e-13	He	1	6.82125m	-25.921	1.7242501388411073e-09
3547	9.18368e-12	Fe	6	2163.02A	-25.921999999999997	1.7202844735678283e-09
3548	7.966609999999999e-13	He	1	2.49346m	-25.921999999999997	1.7202844735678283e-09
3549	4.98816e-12	Fe	6	3982.33A	-25.924	1.7123804843751267e-09
3550	8.18482e-13	He	1	2.42699m	-25.925	1.7084421185495536e-09
3551	1.81263e-10	Ne	9	109.589A	-25.927	1.7005925400357499e-09
3552	1.5436500000000001e-10	O	7	128.685A	-25.928	1.6966812857298208e-09
3553	1.8274000000000003e-10	Al	6	108.704A	-25.928	1.6966812857298208e-09
3554	1.7547400000000002e-10	Ne	9	113.205A	-25.928	1.6966812857298208e-09
3555	2.6536e-13	He	1	7.48586m	-25.928	1.6966812857298208e-09
3556	8.35706e-13	He	1	2.37697m	-25.929000000000002	1.6927790270591693e-09
3557	7.437560000000001e-13	He	1	2.67083m	-25.93	1.6888857433344221e-09
3558	3.47585e-12	Fe	6	5715.00A	-25.930999999999997	1.6850014139137622e-09
3559	9.36927e-12	Si	4	2120.17A	-25.932	1.6811260182028484e-09
3560	8.93257e-11	P	8	222.382A	-25.932	1.6811260182028484e-09
3561	7.20698e-13	He	1	2.75628m	-25.935	1.6695532280952311e-09
3562	8.398469999999999e-13	He	1	2.36525m	-25.935	1.6695532280952311e-09
3563	1.0453799999999999e-10	Mg	10	190.021A	-25.935	1.6695532280952311e-09
3564	5.205189999999999e-13	He	1	3.81628m	-25.936	1.6657133622257574e-09
3565	1.82206e-12	He	1	1.09022m	-25.936999999999998	1.661882327802727e-09
3566	6.637460000000001e-12	Mg	5	2992.78A	-25.936999999999998	1.661882327802727e-09
3567	8.20681e-13	He	1	2.42048m	-25.94	1.6504420103280133e-09
3568	4.0224500000000004e-10	Ar	9	49.3840A	-25.94	1.6504420103280133e-09
3569	9.38186e-11	Fe	12	211.733A	-25.94	1.6504420103280133e-09
3570	8.227610000000001e-13	He	1	2.41437m	-25.94	1.6504420103280133e-09
3571	1.30352e-12	He	1	1.52391m	-25.941	1.6466460990396908e-09
3572	6.41276e-11	Fe	7	309.764A	-25.941	1.6466460990396908e-09
3573	7.60963e-13	He	1	2.61044m	-25.945	1.6315495568615807e-09
3574	2.95013e-12	He	1	6733.43A	-25.945999999999998	1.6277970970104663e-09
3575	5.3170400000000005e-12	O	2R	3736.00A	-25.947	1.6240532675775047e-09
3576	5.92734e-11	F	7	335.133A	-25.948	1.620318048713298e-09
3577	4.52311e-11	Mg	9	439.177A	-25.949	1.616591420614088e-09
3578	1.85135e-11	S	4	1072.97A	-25.949	1.616591420614088e-09
3579	4.53812e-12	Co	8	4377.25A	-25.95	1.6128733635216763e-09
3580	5.64235e-11	Fe	9	352.060A	-25.951	1.6091638577232682e-09
3581	1.93612e-12	Fe	5	1.02599m	-25.953000000000003	1.601770421384014e-09
3582	2.2560100000000001e-13	He	1	8.80514m	-25.953000000000003	1.601770421384014e-09
3583	1.4575799999999998e-10	Mg	5	136.284A	-25.956999999999997	1.5870853018916515e-09
3584	1.04816e-11	Fe	6	1895.18A	-25.958000000000002	1.5834351069891194e-09
3585	5.13096e-11	Ne	4	387.149A	-25.959	1.5797933073019244e-09
3586	1.2660400000000002e-10	K	9	156.902A	-25.96	1.5761598835215684e-09
3587	2.96029e-12	He	1	6710.31A	-25.96	1.5761598835215684e-09
3588	5.58367e-10	Ca	11	35.5760A	-25.962	1.5689180866695247e-09
3589	6.87778e-13	He	1	2.88821m	-25.962	1.5689180866695247e-09
3590	8.32828e-14	He	1	23.8518m	-25.963	1.5653096752025386e-09
3591	5.03416e-11	Fe	8	394.593A	-25.964000000000002	1.5617095628516287e-09
3592	2.95606e-13	He	1	6.71990m	-25.965	1.5581177305293702e-09
3593	4.39346e-13	He	1	4.52137m	-25.965	1.5581177305293702e-09
3594	4.766050000000001e-13	He	1	4.16791m	-25.965	1.5581177305293702e-09
3595	2.08764e-13	He	1	9.51527m	-25.965999999999998	1.554534159192213e-09
3596	5.204600000000001e-13	He	1	3.81671m	-25.968000000000004	1.5473917235179083e-09
3597	9.55771e-11	Ne	9	207.837A	-25.968000000000004	1.5473917235179083e-09
3598	4.25443e-13	He	1	4.66912m	-25.969	1.5438328213123162e-09
3599	2.44118e-12	Fe	5	8137.24A	-25.97	1.5402821043546589e-09
3600	6.395389999999999e-10	Ca	12	31.0606A	-25.971	1.5367395538193754e-09
3601	2.58652e-12	He	1	7680.01A	-25.971	1.5367395538193754e-09
3602	2.23965e-14	He	1	88.6944m	-25.971	1.5367395538193754e-09
3603	1.6107899999999998e-13	He	1	12.3321m	-25.974	1.5261607131412466e-09
3604	8.23549e-13	He	1	2.41206m	-25.975	1.522650640904491e-09
3605	3.7157e-11	P	5	534.609A	-25.976	1.5191486416098705e-09
3606	1.42578e-13	He	1	13.9323m	-25.976999999999997	1.5156546966901212e-09
3607	4.64284e-11	Ne	3	427.852A	-25.976999999999997	1.5156546966901212e-09
3608	3.29096e-11	Mg	6	603.607A	-25.978	1.51216878762067e-09
3609	2.9539599999999997e-12	He	1	6724.69A	-25.979	1.5086908959196235e-09
3610	3.05769e-13	He	1	6.49657m	-25.980999999999998	1.5017590909073258e-09
3611	3.36854e-13	He	1	5.89704m	-25.982	1.4983051408443345e-09
3612	5.48071e-11	Na	6	362.443A	-25.982	1.4983051408443345e-09
3613	1.29554e-12	He	1	1.53329m	-25.983	1.4948591346460479e-09
3614	6.24152e-11	Ne	9	318.263A	-25.985	1.4879908808040956e-09
3615	8.271530000000001e-13	He	1	2.40155m	-25.985	1.4879908808040956e-09
3616	5.7343e-13	He	1	3.46415m	-25.985	1.4879908808040956e-09
3617	1.27928e-12	He	1	1.55278m	-25.986	1.4845685967456193e-09
3618	1.68018e-10	Ne	9	118.228A	-25.987	1.4811541837220708e-09
3619	9.2512e-11	Ne	9	214.723A	-25.987	1.4811541837220708e-09
3620	5.09253e-13	He	1	3.90070m	-25.988000000000003	1.4777476236305358e-09
3621	3.01981e-12	C	2	6578.05A	-25.99	1.4709579900401962e-09
3622	5.35611e-11	Ne	9	370.874A	-25.99	1.4709579900401962e-09
3623	4.2550200000000005e-13	He	1	4.66848m	-25.991999999999997	1.4641995519825286e-09
3624	2.95732e-12	He	1	6717.05A	-25.993000000000002	1.4608319864619068e-09
3625	8.048100000000001e-13	He	1	2.46822m	-25.994	1.4574721661270795e-09
3626	6.456019999999999e-12	Al	7	3076.89A	-25.996	1.450775689801963e-09
3627	7.99554e-11	C	5	248.444A	-25.996	1.450775689801963e-09
3628	2.15131e-11	O	4	923.367A	-25.998	1.4441099809907647e-09
3629	1.30941e-12	He	1	1.51706m	-25.998	1.4441099809907647e-09
3630	6.44826e-11	Ni	13	308.059A	-25.998	1.4441099809907647e-09
3631	5.11049e-10	Ar	11	38.8700A	-25.998	1.4441099809907647e-09
3632	2.99438e-13	He	1	6.63391m	-25.999000000000002	1.440788620201268e-09
3633	2.54759e-11	O	4	779.736A	-25.999000000000002	1.440788620201268e-09
3634	3.98591e-12	Ni	13	4983.66A	-26.0	1.4374748983296214e-09
3635	1.19855e-11	C	1	1657.38A	-26.000999999999998	1.4341687978067892e-09
3636	8.37315e-13	He	1	2.37240m	-26.002	1.430870301104144e-09
3637	8.288299999999999e-13	He	1	2.39669m	-26.003	1.4275793907333967e-09
3638	1.44058e-12	He	1	1.37892m	-26.004	1.4242960492464675e-09
3639	3.8802e-11	Mn	10	511.944A	-26.006	1.4177520033323147e-09
3640	5.30244e-13	He	1	3.74629m	-26.006	1.4177520033323147e-09
3641	5.68915e-11	Mg	6	349.164A	-26.006999999999998	1.4144912642092109e-09
3642	6.46453e-14	He	1	30.7284m	-26.009	1.4079922671902505e-09
3643	3.10936e-10	S	8	63.8861A	-26.011	1.4015231303502376e-09
3644	2.35578e-12	C	5	8432.23A	-26.011	1.4015231303502376e-09
3645	1.73701e-11	S	3	1143.60A	-26.011999999999997	1.3982997165992244e-09
3646	1.19527e-12	He	1	1.66193m	-26.011999999999997	1.3982997165992244e-09
3647	7.615270000000001e-13	He	1	2.60850m	-26.014	1.3918751129839648e-09
3648	3.02801e-13	He	1	6.56023m	-26.014	1.3918751129839648e-09
3649	1.85704e-11	C	3	1069.69A	-26.014	1.3918751129839648e-09
3650	8.27941e-13	He	1	2.39926m	-26.018	1.3791143252457383e-09
3651	4.01675e-14	He	1	49.4541m	-26.018	1.3791143252457383e-09
3652	3.87592e-13	He	1	5.12510m	-26.018	1.3791143252457383e-09
3653	8.30985e-13	He	1	2.39047m	-26.019000000000002	1.3759424503162668e-09
3654	1.7380799999999998e-10	Ne	9	114.290A	-26.02	1.372777870496707e-09
3655	3.66751e-13	He	1	5.41633m	-26.02	1.372777870496707e-09
3656	2.14652e-13	He	1	9.25425m	-26.022	1.3664705291127187e-09
3657	1.0594400000000001e-10	C	5	187.499A	-26.026999999999997	1.3508286703118856e-09
3658	7.75299e-13	He	1	2.56217m	-26.028000000000002	1.3477218505834884e-09
3659	8.38103e-13	He	1	2.37017m	-26.031999999999996	1.3353658623881354e-09
3660	4.81052e-11	Cr	12	412.938A	-26.033	1.332294606131087e-09
3661	9.50163e-14	He	1	20.9064m	-26.035	1.3261732684511064e-09
3662	8.343479999999999e-13	He	1	2.38084m	-26.035	1.3261732684511064e-09
3663	4.37569e-11	Al	7	453.973A	-26.035999999999998	1.32312315457344e-09
3664	2.88711e-10	Mg	9	68.8039A	-26.035999999999998	1.32312315457344e-09
3665	3.88071e-12	Fe	5	5118.77A	-26.035999999999998	1.32312315457344e-09
3666	2.5962400000000003e-12	He	1	7651.24A	-26.04	1.3109926885786514e-09
3667	1.06638e-11	Al	3	1862.79A	-26.04	1.3109926885786514e-09
3668	7.54259e-11	Ne	9	263.364A	-26.041	1.3079774890658178e-09
3669	4.48779e-12	Fe	5	4426.34A	-26.041	1.3079774890658178e-09
3670	4.68125e-13	He	1	4.24341m	-26.041999999999998	1.3049692243194362e-09
3671	1.5072799999999999e-13	He	1	13.1790m	-26.043000000000003	1.3019678783899553e-09
3672	5.301840000000001e-13	He	1	3.74671m	-26.043000000000003	1.3019678783899553e-09
3673	2.96219e-11	Ne	3	670.601A	-26.045	1.2959858793670387e-09
3674	1.97876e-11	Cl	7	1003.89A	-26.045	1.2959858793670387e-09
3675	5.73371e-13	He	1	3.46450m	-26.045	1.2959858793670387e-09
3676	1.94483e-12	Fe	5	1.02140m	-26.045	1.2959858793670387e-09
3677	7.43094e-13	He	1	2.67321m	-26.046	1.2930051945576295e-09
3678	7.66385e-11	Al	7	259.197A	-26.046	1.2930051945576295e-09
3679	1.10358e-16	Cl	7	1.80000c	-26.046999999999997	1.2900313651330468e-09
3680	4.43112e-11	Mg	9	448.295A	-26.046999999999997	1.2900313651330468e-09
3681	1.30244e-12	He	1	1.52518m	-26.046999999999997	1.2900313651330468e-09
3682	4.3443699999999996e-12	Ca	7	4572.46A	-26.048000000000002	1.2870643753263222e-09
3683	1.3144700000000002e-12	He	1	1.51121m	-26.049	1.2841042094068134e-09
3684	8.317729999999999e-13	He	1	2.38821m	-26.051	1.2782042864874448e-09
3685	1.2874299999999999e-12	He	1	1.54295m	-26.051	1.2782042864874448e-09
3686	7.16557e-13	He	1	2.77221m	-26.053	1.2723314712515386e-09
3687	1.8274000000000003e-10	Al	6	108.704A	-26.053	1.2723314712515386e-09
3688	1.71985e-11	P	2	1155.01A	-26.055	1.2664856391506233e-09
3689	8.85458e-11	Ne	9	224.341A	-26.055	1.2664856391506233e-09
3690	6.03773e-11	Ne	9	329.005A	-26.055999999999997	1.2635728030109309e-09
3691	3.05098e-11	F	6	651.084A	-26.055999999999997	1.2635728030109309e-09
3692	5.20987e-13	He	1	3.81285m	-26.059	1.254874429018368e-09
3693	8.11707e-13	He	1	2.44725m	-26.06	1.2519882979209227e-09
3694	3.87994e-13	He	1	5.11978m	-26.061	1.249108804740791e-09
3695	7.89752e-11	Fe	7	251.528A	-26.061	1.249108804740791e-09
3696	8.35727e-13	He	1	2.37691m	-26.061999999999998	1.2462359342112072e-09
3697	9.157989999999999e-12	Fe	12	2169.09A	-26.061999999999998	1.2462359342112072e-09
3698	4.06694e-11	Ne	9	488.437A	-26.061999999999998	1.2462359342112072e-09
3699	4.898470000000001e-13	He	1	4.05524m	-26.063000000000002	1.243369671100467e-09
3700	8.35136e-13	He	1	2.37859m	-26.066	1.2348103744897416e-09
3701	9.77817e-13	Fe	5	2.03151m	-26.066	1.2348103744897416e-09
3702	1.26627e-10	Ne	9	156.874A	-26.066999999999997	1.2319703894371728e-09
3703	1.1167100000000001e-10	Ni	13	177.883A	-26.068	1.2291369361689498e-09
3704	2.72593e-11	Li	3	728.723A	-26.069000000000003	1.2263099996624155e-09
3705	1.52414e-11	Si	3	1303.32A	-26.07	1.2234895649294337e-09
3706	1.42339e-11	Ne	9	1395.57A	-26.070999999999998	1.2206756170163305e-09
3707	8.30561e-13	V	10	2.39169m	-26.070999999999998	1.2206756170163305e-09
3708	5.38393e-13	He	1	3.68958m	-26.070999999999998	1.2206756170163305e-09
3709	2.1971999999999997e-13	He	1	9.04082m	-26.073	1.2150671220069662e-09
3710	2.99031e-11	Ti	4	664.295A	-26.073	1.2150671220069662e-09
3711	1.48396e-11	O	4	1338.61A	-26.074	1.2122725451750331e-09
3712	4.94376e-13	He	1	4.01809m	-26.076	1.2067026587737546e-09
3713	1.0365100000000001e-10	Cl	7	191.648A	-26.076	1.2067026587737546e-09
3714	2.9512700000000002e-12	S	2	6730.82A	-26.076	1.2067026587737546e-09
3715	4.54222e-13	He	1	4.37330m	-26.081	1.1928896476615539e-09
3716	6.566399999999999e-13	Fe	5	3.02517m	-26.081999999999997	1.1901460776052019e-09
3717	3.93881e-12	Fe	5	5043.26A	-26.084	1.1846778530878822e-09
3718	6.76273e-12	Ti	4	2937.34A	-26.084	1.1846778530878822e-09
3719	8.44704e-12	Ne	9	2351.65A	-26.084	1.1846778530878822e-09
3720	5.82264e-11	Fe	9	341.159A	-26.085	1.1819531696349421e-09
3721	5.450419999999999e-14	He	1	36.4457m	-26.085	1.1819531696349421e-09
3722	4.5428e-13	He	1	4.37273m	-26.086	1.1792347527800574e-09
3723	3.45889e-11	Ne	9	574.301A	-26.087	1.1765225881104328e-09
3724	1.46297e-12	He	1	1.35781m	-26.089000000000002	1.1711169578415573e-09
3725	5.90734e-12	Fe	5	3362.67A	-26.090999999999998	1.1657361641877383e-09
3726	2.67158e-13	He	1	7.43549m	-26.090999999999998	1.1657361641877383e-09
3727	7.758640000000001e-13	He	1	2.56030m	-26.092	1.1630550454103619e-09
3728	1.31887e-12	He	1	1.50618m	-26.093000000000004	1.160380093035048e-09
3729	5.29118e-14	He	1	37.5426m	-26.093000000000004	1.160380093035048e-09
3730	6.72553e-11	N	4	295.359A	-26.093000000000004	1.160380093035048e-09
3731	1.48229e-13	Mn	6	13.4012m	-26.094	1.157711292879494e-09
3732	5.737600000000001e-13	He	1	3.46215m	-26.095	1.1550486307939682e-09
3733	2.0597900000000001e-10	O	7	96.4394A	-26.096	1.1523920926612915e-09
3734	4.959529999999999e-13	He	1	4.00531m	-26.098000000000003	1.147097331948106e-09
3735	8.38703e-11	Ne	9	236.847A	-26.098000000000003	1.147097331948106e-09
3736	5.89647e-12	Fe	5	3368.87A	-26.101	1.1392007694585082e-09
3737	1.0093000000000001e-10	S	10	196.814A	-26.103	1.1339666173700206e-09
3738	1.57624e-13	He	1	12.6024m	-26.103	1.1339666173700206e-09
3739	1.0474100000000001e-13	He	1	18.9653m	-26.104	1.1313585665227204e-09
3740	8.96598e-11	Ne	9	221.554A	-26.105	1.1287565140259074e-09
3741	2.60439e-12	He	1	7627.30A	-26.105	1.1287565140259074e-09
3742	1.30833e-12	He	1	1.51831m	-26.105999999999998	1.1261604460837768e-09
3743	7.870329999999999e-13	He	1	2.52397m	-26.105999999999998	1.1261604460837768e-09
3744	4.8291e-11	Fe	6	411.349A	-26.107	1.123570348932216e-09
3745	1.3290299999999998e-12	He	1	1.49466m	-26.109	1.118408012102667e-09
3746	2.94733e-12	Fe	4	6739.82A	-26.11	1.1158357450544917e-09
3747	1.29433e-12	He	1	1.53473m	-26.112	1.1107089455017214e-09
3748	5.20342e-11	Ne	9	381.757A	-26.113000000000003	1.108154385815336e-09
3749	5.38334e-13	He	1	3.68999m	-26.113000000000003	1.108154385815336e-09
3750	1.16336e-11	Fe	8	1707.51A	-26.113000000000003	1.108154385815336e-09
3751	1.40083e-11	Fe	6	1418.05A	-26.114	1.105605701453209e-09
3752	2.15621e-11	Ne	9	921.266A	-26.114	1.105605701453209e-09
3753	3.34871e-11	Na	5	593.197A	-26.115	1.1030628789024514e-09
3754	1.24641e-12	He	1	1.59374m	-26.115	1.1030628789024514e-09
3755	8.416149999999999e-13	He	1	2.36028m	-26.116	1.100525904681262e-09
3756	2.2411199999999998e-13	He	1	8.86364m	-26.116999999999997	1.0979947653388743e-09
3757	2.11575e-12	S	9	9388.86A	-26.116999999999997	1.0979947653388743e-09
3758	1.15117e-10	C	5	172.558A	-26.118000000000002	1.0954694474554123e-09
3759	4.905220000000001e-13	He	1	4.04966m	-26.119	1.092949937641928e-09
3760	8.17595e-13	He	1	2.42962m	-26.121	1.0879282888227915e-09
3761	6.844880000000001e-10	Ca	12	29.0209A	-26.122	1.0854261231928571e-09
3762	5.307109999999999e-13	He	1	3.74299m	-26.125999999999998	1.075474876680601e-09
3763	7.66905e-11	Al	7	259.021A	-26.125999999999998	1.075474876680601e-09
3764	4.50237e-11	Mg	9	441.200A	-26.127	1.0730013531037853e-09
3765	1.3227e-12	He	1	1.50181m	-26.127	1.0730013531037853e-09
3766	1.10139e-10	S	10	180.358A	-26.127	1.0730013531037853e-09
3767	5.4529e-13	He	1	3.64292m	-26.131	1.0631640175683913e-09
3768	4.31267e-11	N	4	460.607A	-26.131999999999998	1.0607188081818319e-09
3769	2.3427399999999996e-13	He	1	8.47916m	-26.133000000000003	1.058279222620785e-09
3770	3.45729e-11	Ne	9	574.568A	-26.136999999999997	1.0485768603889724e-09
3771	2.18824e-10	O	7	90.7783A	-26.136999999999997	1.0485768603889724e-09
3772	7.38953e-13	He	1	2.68819m	-26.139	1.043759087340633e-09
3773	3.55595e-12	Ca	6	5586.26A	-26.141	1.0389634499487543e-09
3774	1.3260600000000001e-12	He	1	1.49800m	-26.142	1.0365739003231694e-09
3775	8.10975e-11	Fe	7	244.945A	-26.142	1.0365739003231694e-09
3776	6.73689e-11	Si	9	294.861A	-26.143	1.0341898465092162e-09
3777	4.2583199999999996e-13	He	1	4.66486m	-26.144000000000002	1.0318112758668788e-09
3778	5.94246e-12	Cl	3	3342.80A	-26.146	1.0270705336822846e-09
3779	7.60865e-13	He	1	2.61077m	-26.146	1.0270705336822846e-09
3780	1.82306e-13	Fe	5	10.8962m	-26.149	1.0200002298601297e-09
3781	2.27944e-13	He	1	8.71464m	-26.151	1.0153137545025784e-09
3782	1.1789e-11	Cl	7	1685.01A	-26.151	1.0153137545025784e-09
3783	1.42105e-11	Fe	6	1397.87A	-26.151999999999997	1.0129785976671442e-09
3784	6.62377e-14	He	1	29.9896m	-26.154	1.0083243837790226e-09
3785	8.71057e-12	Ca	5	2280.50A	-26.156999999999996	1.0013831275451037e-09
3786	1.31339e-12	He	1	1.51245m	-26.158	9.990800102625673e-10
3787	5.10287e-10	Ar	11	38.9280A	-26.158	9.990800102625673e-10
3788	4.04855e-12	Fe	4	4906.56A	-26.159000000000002	9.967821900027977e-10
3789	4.18947e-11	Si	8	474.152A	-26.159000000000002	9.967821900027977e-10
3790	1.6351300000000002e-13	He	1	12.1486m	-26.159000000000002	9.967821900027977e-10
3791	6.934779999999999e-13	Fe	4	2.86447m	-26.159000000000002	9.967821900027977e-10
3792	1.2909100000000002e-10	F	6	153.880A	-26.16	9.944896545829812e-10
3793	2.20272e-12	Si	4	9018.14A	-26.16	9.944896545829812e-10
3794	9.34669e-11	Fe	11	212.529A	-26.16	9.944896545829812e-10
3795	2.62551e-13	He	1	7.56595m	-26.160999999999998	9.922023918483144e-10
3796	1.0591700000000001e-10	C	5	187.548A	-26.163	9.876436359549493e-10
3797	1.27278e-11	C	1	1560.71A	-26.164	9.853721186261889e-10
3798	1.7771e-14	He	1	111.780m	-26.165	9.831058256423184e-10
3799	1.66201e-11	Ti	4	1195.20A	-26.166	9.808447449876622e-10
3800	2.31306e-13	He	1	8.58794m	-26.166	9.808447449876622e-10
3801	7.87597e-13	He	1	2.52216m	-26.166	9.808447449876622e-10
3802	8.46683e-13	He	1	2.34615m	-26.166	9.808447449876622e-10
3803	2.6112900000000003e-12	He	1	7607.16A	-26.166	9.808447449876622e-10
3804	1.30022e-12	He	1	1.52778m	-26.166999999999998	9.785888646742119e-10
3805	8.88528e-11	Fe	11	223.566A	-26.166999999999998	9.785888646742119e-10
3806	1.1289000000000001e-13	He	1	17.5963m	-26.168000000000003	9.763381727414905e-10
3807	1.48074e-12	He	1	1.34152m	-26.17	9.71852306313973e-10
3808	4.5533400000000005e-12	Fe	5	4362.61A	-26.171	9.696171080355519e-10
3809	4.3187300000000003e-14	He	1	45.9960m	-26.174	9.629423108136005e-10
3810	5.08713e-13	He	1	3.90485m	-26.175	9.607276049561636e-10
3811	8.226620000000001e-13	He	1	2.41466m	-26.175	9.607276049561636e-10
3812	6.09409e-14	O	5	32.5963m	-26.175	9.607276049561636e-10
3813	4.76677e-13	He	1	4.16728m	-26.176	9.585179927808584e-10
3814	7.73718e-12	Fe	4	2567.40A	-26.177	9.563134625725254e-10
3815	5.4523e-13	He	1	3.64332m	-26.177	9.563134625725254e-10
3816	7.96757e-13	He	1	2.49316m	-26.178	9.54114002642973e-10
3817	4.25429e-13	He	1	4.66927m	-26.179000000000002	9.519196013308832e-10
3818	1.4321700000000001e-12	He	1	1.38702m	-26.182	9.453666328881647e-10
3819	4.76618e-13	He	1	4.16779m	-26.183000000000003	9.43192349968224e-10
3820	1.47854e-11	O	4	1343.51A	-26.186999999999998	9.345451105270075e-10
3821	1.04616e-10	Mg	10	189.880A	-26.186999999999998	9.345451105270075e-10
3822	5.511779999999999e-13	He	1	3.60400m	-26.186999999999998	9.345451105270075e-10
3823	1.2815e-10	Ne	9	155.010A	-26.189	9.302512657779597e-10
3824	5.3886e-13	He	1	3.68638m	-26.189	9.302512657779597e-10
3825	3.495e-12	Fe	6	5683.68A	-26.19	9.281117472376787e-10
3826	3.75608e-11	Al	7	528.861A	-26.191999999999997	9.238474611079864e-10
3827	5.08292e-13	He	1	3.90808m	-26.193	9.217226709097317e-10
3828	9.53452e-11	S	10	208.342A	-26.195999999999998	9.153775766738688e-10
3829	4.13369e-12	Fe	6	4805.50A	-26.199	9.090761617594752e-10
3830	1.0070299999999999e-10	P	9	197.257A	-26.199	9.090761617594752e-10
3831	3.19958e-12	Fe	5	6208.46A	-26.201	9.04899336200517e-10
3832	5.92141e-11	P	8	335.469A	-26.201999999999998	9.028181254802468e-10
3833	1.31779e-12	He	1	1.50741m	-26.204	8.986700529861833e-10
3834	1.12798e-10	N	6	176.106A	-26.204	8.986700529861833e-10
3835	1.28864e-11	Cl	10	1541.50A	-26.204	8.986700529861833e-10
3836	3.21077e-14	He	1	61.8683m	-26.205	8.966031692197372e-10
3837	1.5827000000000002e-13	He	1	12.5510m	-26.206	8.945410391540328e-10
3838	6.42364e-16	Na	9	3092.40m	-26.206	8.945410391540328e-10
3839	4.30173e-11	Ne	9	461.778A	-26.206	8.945410391540328e-10
3840	8.51075e-13	He	1	2.33404m	-26.208000000000002	8.904309964171837e-10
3841	1.6858e-13	He	1	11.7834m	-26.21	8.863398376113849e-10
3842	3.3404499999999997e-13	He	1	5.94664m	-26.21	8.863398376113849e-10
3843	1.28424e-12	He	1	1.54678m	-26.211	8.843013125533551e-10
3844	5.29725e-11	Ne	9	374.996A	-26.211	8.843013125533551e-10
3845	3.4519199999999997e-12	N	2	5754.61A	-26.212	8.822674759728475e-10
3846	3.35868e-11	Na	5	591.436A	-26.213	8.802383170866706e-10
3847	5.82501e-16	F	7	3410.20m	-26.214000000000002	8.782138251364256e-10
3848	4.83552e-11	Fe	6	410.803A	-26.214000000000002	8.782138251364256e-10
3849	1.3052799999999999e-12	He	1	1.52185m	-26.218000000000004	8.701623123916389e-10
3850	7.59622e-14	He	1	26.1504m	-26.22	8.661642797297784e-10
3851	7.56724e-13	He	1	2.62506m	-26.22	8.661642797297784e-10
3852	8.612370000000001e-13	He	1	2.30650m	-26.22	8.661642797297784e-10
3853	7.3388e-11	Ne	9	270.677A	-26.22	8.661642797297784e-10
3854	1.76496e-11	N	6	1125.49A	-26.221	8.641721571672134e-10
3855	1.29218e-11	Mg	9	1537.28A	-26.221999999999998	8.621846163594069e-10
3856	8.270540000000001e-13	He	1	2.40183m	-26.221999999999998	8.621846163594069e-10
3857	2.6171700000000002e-12	He	1	7590.04A	-26.221999999999998	8.621846163594069e-10
3858	1.32795e-12	He	1	1.49588m	-26.223000000000003	8.602016467685945e-10
3859	4.88068e-11	Ne	9	407.002A	-26.226	8.542800602840132e-10
3860	5.84529e-11	Fe	9	339.837A	-26.226	8.542800602840132e-10
3861	7.60709e-13	He	1	2.61131m	-26.226999999999997	8.523152706676993e-10
3862	9.01572e-14	He	1	22.0331m	-26.226999999999997	8.523152706676993e-10
3863	8.8629e-12	Fe	6	2241.31A	-26.228	8.50354999942091e-10
3864	1.19787e-13	He	1	16.5832m	-26.228	8.50354999942091e-10
3865	4.5461e-13	He	1	4.36956m	-26.229	8.483992377140561e-10
3866	7.70533e-11	Fe	7	257.801A	-26.232	8.425588984419157e-10
3867	9.27039e-12	N	2	2142.78A	-26.234	8.386876919468131e-10
3868	8.03394e-12	K	6	2472.57A	-26.234	8.386876919468131e-10
3869	7.97322e-13	He	1	2.49140m	-26.235	8.367587637825298e-10
3870	5.51119e-13	He	1	3.60439m	-26.236	8.348342720299086e-10
3871	7.70562e-12	Fe	4	2577.92A	-26.236	8.348342720299086e-10
3872	7.75202e-13	He	1	2.56249m	-26.237	8.32914206485499e-10
3873	1.15955e-11	S	3	1713.11A	-26.238000000000003	8.309985569692846e-10
3874	5.56245e-13	He	1	3.57117m	-26.238000000000003	8.309985569692846e-10
3875	1.32162e-12	He	1	1.50304m	-26.239	8.290873133247095e-10
3876	8.549069999999999e-13	He	1	2.32358m	-26.24	8.271804654185363e-10
3877	1.77578e-11	Si	3	1118.63A	-26.24	8.271804654185363e-10
3878	5.2964e-11	Ne	9	375.056A	-26.241	8.252780031408406e-10
3879	5.6745e-12	Mg	6	3500.65A	-26.241999999999997	8.233799164049705e-10
3880	7.1058e-12	Mg	2	2795.53A	-26.244	8.195968293279505e-10
3881	2.9641e-12	Ni	15	6701.69A	-26.244	8.195968293279505e-10
3882	8.37216e-13	He	1	2.37268m	-26.244	8.195968293279505e-10
3883	1.49508e-12	He	1	1.32865m	-26.245	8.177118089292561e-10
3884	9.57086e-11	S	10	207.551A	-26.245	8.177118089292561e-10
3885	8.049069999999999e-13	He	1	2.46792m	-26.246	8.158311239571788e-10
3886	8.04118e-12	O	2	2470.34A	-26.247	8.139547644405004e-10
3887	5.45757e-13	He	1	3.63980m	-26.248	8.120827204309563e-10
3888	5.92501e-11	F	7	335.264A	-26.249000000000002	8.102149820031556e-10
3889	3.5038099999999996e-14	He	1	56.6938m	-26.25	8.083515392545416e-10
3890	4.47998e-11	Mg	9	443.405A	-26.25	8.083515392545416e-10
3891	4.30334e-11	Ne	9	461.606A	-26.250999999999998	8.064923823053196e-10
3892	1.23238e-11	Al	3	1611.87A	-26.253	8.027868863994494e-10
3893	1.72972e-13	He	1	11.4842m	-26.254	8.009405277966373e-10
3894	8.582690000000001e-13	He	1	2.31448m	-26.254	8.009405277966373e-10
3895	1.3249799999999999e-12	He	1	1.49923m	-26.255	7.990984157007789e-10
3896	5.41344e-13	He	1	3.66947m	-26.255	7.990984157007789e-10
3897	2.32956e-13	He	1	8.52714m	-26.256	7.972605403451661e-10
3898	7.43285e-11	Ne	9	267.252A	-26.259	7.917722373895295e-10
3899	8.30886e-13	He	1	2.39076m	-26.259	7.917722373895295e-10
3900	4.944479999999999e-13	He	1	4.01750m	-26.26	7.899512117764572e-10
3901	1.30968e-12	He	1	1.51675m	-26.261	7.881343744060789e-10
3902	6.429489999999999e-13	Sc	8	3.08958m	-26.261	7.881343744060789e-10
3903	5.2867300000000004e-12	Fe	6	3757.42A	-26.261	7.881343744060789e-10
3904	1.51635e-10	N	6	131.002A	-26.263	7.845132258847632e-10
3905	6.45675e-11	Si	8	307.654A	-26.263	7.845132258847632e-10
3906	2.6258999999999997e-10	Mg	9	75.6481A	-26.264	7.827088955348696e-10
3907	5.22629e-13	He	1	3.80087m	-26.265	7.809087150296175e-10
3908	6.45625e-13	He	1	3.07678m	-26.265	7.809087150296175e-10
3909	5.20446e-13	He	1	3.81681m	-26.266	7.791126748246417e-10
3910	1.1871500000000001e-10	Ni	13	167.329A	-26.266	7.791126748246417e-10
3911	7.56683e-13	He	1	2.62520m	-26.266	7.791126748246417e-10
3912	4.38412e-14	He	1	45.3100m	-26.266	7.791126748246417e-10
3913	8.41319e-11	Ne	9	236.111A	-26.267	7.77320765397503e-10
3914	4.05948e-11	Ne	9	489.335A	-26.268	7.755329772476826e-10
3915	5.94944e-11	Na	5	333.888A	-26.268	7.755329772476826e-10
3916	1.8313399999999998e-13	He	1	10.8469m	-26.269000000000002	7.737493008965055e-10
3917	7.82692e-11	Si	9	253.797A	-26.271	7.701942457843402e-10
3918	2.6222400000000003e-12	He	1	7575.37A	-26.272	7.684228481748036e-10
3919	1.31984e-12	He	1	1.50507m	-26.275	7.6313306249572e-10
3920	8.342489999999999e-13	He	1	2.38112m	-26.276	7.613779051570783e-10
3921	4.94389e-13	He	1	4.01798m	-26.278000000000002	7.578796914451086e-10
3922	5.60637e-13	He	1	3.54319m	-26.281	7.526624843464487e-10
3923	1.9703400000000003e-12	Fe	5	1.00817m	-26.281999999999996	7.509314086692974e-10
3924	8.41114e-14	He	1	23.6168m	-26.284000000000002	7.474811922488218e-10
3925	1.25675e-13	He	1	15.8062m	-26.284000000000002	7.474811922488218e-10
3926	3.85185e-13	He	1	5.15712m	-26.285	7.457620332128118e-10
3927	2.01291e-10	F	8	98.6852A	-26.285999999999998	7.440468281328633e-10
3928	1.52934e-11	Si	3	1298.89A	-26.285999999999998	7.440468281328633e-10
3929	5.79115e-12	Ne	9	3430.14A	-26.287	7.42335567915124e-10
3930	1.76804e-13	He	1	11.2353m	-26.287	7.42335567915124e-10
3931	9.31281e-14	P	4	21.3302m	-26.288	7.406282434866685e-10
3932	5.56186e-13	He	1	3.57155m	-26.289	7.389248457954326e-10
3933	6.13178e-11	Ne	9	323.959A	-26.291	7.355297945204173e-10
3934	5.33937e-10	B	5	37.2038A	-26.291	7.355297945204173e-10
3935	2.4362499999999997e-10	Mg	9	81.5369A	-26.291999999999998	7.338381229364138e-10
3936	2.1518800000000002e-09	Mg	11	9.23121A	-26.293000000000003	7.321503420890747e-10
3937	1.3135100000000001e-12	He	1	1.51232m	-26.294	7.30466443029978e-10
3938	3.53968e-11	Na	4	561.193A	-26.294	7.30466443029978e-10
3939	1.1188399999999999e-10	S	10	177.545A	-26.294	7.30466443029978e-10
3940	5.70799e-13	He	1	3.48011m	-26.296	7.271102545855425e-10
3941	7.710609999999999e-13	He	1	2.57625m	-26.296999999999997	7.254379474060325e-10
3942	8.05471e-13	He	1	2.46619m	-26.3	7.204440677024661e-10
3943	9.07314e-11	Fe	9	218.937A	-26.301	7.187870923273343e-10
3944	2.98404e-11	Ti	4	665.690A	-26.301	7.187870923273343e-10
3945	1.8016700000000001e-13	He	1	11.0256m	-26.302	7.17133927889807e-10
3946	5.51645e-13	He	1	3.60095m	-26.302	7.17133927889807e-10
3947	9.45618e-11	Li	2	210.069A	-26.302	7.17133927889807e-10
3948	1.31302e-12	He	1	1.51288m	-26.303	7.154845656249767e-10
3949	1.64645e-11	Si	3	1206.50A	-26.305999999999997	7.105592045196508e-10
3950	1.15581e-10	Ar	11	171.866A	-26.305999999999997	7.105592045196508e-10
3951	4.09172e-11	Ne	7	485.479A	-26.305999999999997	7.105592045196508e-10
3952	4.20258e-11	V	10	472.672A	-26.307	7.089249636989562e-10
3953	1.74459e-10	Li	3	113.863A	-26.308000000000003	7.072944815278422e-10
3954	1.96769e-10	Si	6	100.953A	-26.308000000000003	7.072944815278422e-10
3955	8.118029999999999e-13	He	1	2.44695m	-26.308000000000003	7.072944815278422e-10
3956	1.31687e-12	He	1	1.50846m	-26.309	7.056677493616718e-10
3957	8.13788e-12	Mg	7	2440.99A	-26.309	7.056677493616718e-10
3958	2.16654e-09	Mg	11	9.16875A	-26.31	7.040447585756611e-10
3959	4.77007e-13	He	1	4.16440m	-26.311	7.024255005648694e-10
3960	4.04071e-11	Cr	11	491.608A	-26.311999999999998	7.008099667441629e-10
3961	2.16034e-09	Ne	10	9.19505A	-26.313000000000002	6.991981485481251e-10
3962	2.08678e-11	P	8	951.921A	-26.313000000000002	6.991981485481251e-10
3963	1.49672e-10	Ne	9	132.720A	-26.314	6.975900374310793e-10
3964	9.009e-13	Ti	7	2.20496m	-26.314	6.975900374310793e-10
3965	2.62663e-12	He	1	7562.71A	-26.315	6.959856248669631e-10
3966	5.644689999999999e-13	He	1	3.51914m	-26.315	6.959856248669631e-10
3967	8.10713e-11	Fe	7	245.024A	-26.316	6.943849023493525e-10
3968	6.35823e-11	C	4	312.421A	-26.316	6.943849023493525e-10
3969	1.5068100000000001e-12	He	1	1.31831m	-26.316999999999997	6.927878613913702e-10
3970	3.55637e-11	Ne	3	558.560A	-26.318	6.911944935256526e-10
3971	4.54208e-13	He	1	4.37343m	-26.319000000000003	6.896047903043392e-10
3972	4.1017e-11	C	3	484.299A	-26.319000000000003	6.896047903043392e-10
3973	7.86935e-13	He	1	2.52428m	-26.322	6.848575843191973e-10
3974	2.8141500000000002e-14	He	1	70.5879m	-26.322	6.848575843191973e-10
3975	1.05898e-11	Fe	6	1875.80A	-26.322	6.848575843191973e-10
3976	5.70615e-11	Fe	9	348.123A	-26.324	6.817109495456054e-10
3977	1.92797e-12	P	11	1.03033m	-26.325	6.801430578701876e-10
3978	7.1712e-13	He	1	2.77003m	-26.325	6.801430578701876e-10
3979	4.88229e-11	Ne	9	406.868A	-26.326	6.785787722455509e-10
3980	1.14727e-10	F	6	173.146A	-26.328000000000003	6.754609859929655e-10
3981	2.6368e-12	He	1	7533.56A	-26.329	6.739074688348301e-10
3982	4.5392699999999996e-14	P	4	43.7613m	-26.329	6.739074688348301e-10
3983	5.50626e-11	Na	4	360.761A	-26.329	6.739074688348301e-10
3984	5.67832e-13	He	1	3.49830m	-26.329	6.739074688348301e-10
3985	3.48311e-11	Ne	9	570.308A	-26.33	6.723575246670089e-10
3986	5.356569999999999e-14	He	1	37.0843m	-26.33	6.723575246670089e-10
3987	5.34363e-13	He	1	3.71741m	-26.333000000000002	6.677290480233747e-10
3988	1.30742e-13	He	1	15.1936m	-26.334	6.661933138290973e-10
3989	5.60578e-13	He	1	3.54357m	-26.335	6.646611117254468e-10
3990	6.71707e-12	Ti	4	2957.31A	-26.336	6.631324335888511e-10
3991	8.2773e-11	Ne	9	239.987A	-26.336	6.631324335888511e-10
3992	2.15782e-11	Ne	9	920.581A	-26.338	6.600856168158403e-10
3993	5.08785e-13	He	1	3.90430m	-26.339000000000002	6.585674620255116e-10
3994	8.18325e-11	Ne	9	242.745A	-26.342	6.540339155053845e-10
3995	1.18453e-10	C	5	167.699A	-26.343000000000004	6.525296792418295e-10
3996	9.10081e-14	He	1	21.8271m	-26.343000000000004	6.525296792418295e-10
3997	1.4336700000000003e-14	He	1	138.557m	-26.344	6.51028902625687e-10
3998	1.43063e-12	Mn	12	1.38851m	-26.345	6.495315776999782e-10
3999	9.93392e-11	Si	7	199.966A	-26.345	6.495315776999782e-10
4000	2.2566e-11	Na	7	880.283A	-26.346	6.480376965260302e-10
4001	2.0607799999999998e-10	O	7	96.3929A	-26.346	6.480376965260302e-10
4002	5.30171e-13	He	1	3.74680m	-26.348000000000003	6.450602337700116e-10
4003	4.9065e-11	Ne	9	404.860A	-26.348000000000003	6.450602337700116e-10
4004	3.05986e-11	Si	10	649.195A	-26.348000000000003	6.450602337700116e-10
4005	6.42829e-11	Al	7	309.016A	-26.349	6.435766364017353e-10
4006	2.63047e-12	He	1	7551.69A	-26.349	6.435766364017353e-10
4007	9.3552e-11	Fe	12	212.336A	-26.351	6.406196703551628e-10
4008	2.24937e-11	F	7	883.111A	-26.351	6.406196703551628e-10
4009	5.56713e-13	He	1	3.56817m	-26.351999999999997	6.391462859993325e-10
4010	5.34166e-11	P	9	371.878A	-26.351999999999997	6.391462859993325e-10
4011	1.95897e-12	Ar	13	1.01403m	-26.351999999999997	6.391462859993325e-10
4012	1.10136e-10	K	12	180.363A	-26.351999999999997	6.391462859993325e-10
4013	4.05643e-13	Fe	5	4.89702m	-26.353	6.376762903334749e-10
4014	8.85625e-11	Ne	9	224.299A	-26.355	6.347464339145677e-10
4015	5.707399999999999e-13	He	1	3.48047m	-26.355	6.347464339145677e-10
4016	4.32756e-11	Ne	9	459.023A	-26.355999999999998	6.332865576277057e-10
4017	1.8485099999999998e-12	Fe	13	1.07462m	-26.359	6.289270436293178e-10
4018	8.123680000000001e-13	He	1	2.44525m	-26.36	6.274805515687034e-10
4019	2.47624e-11	O	4	802.201A	-26.361	6.260373863475046e-10
4020	2.63383e-12	He	1	7542.05A	-26.363000000000003	6.231610058348934e-10
4021	7.08043e-13	Fe	4	2.80554m	-26.363000000000003	6.231610058348934e-10
4022	3.1376e-10	Mg	10	63.3109A	-26.364	6.217277752932031e-10
4023	5.08726e-13	He	1	3.90475m	-26.365	6.202978410902861e-10
4024	3.5567400000000006e-10	Si	11	55.8502A	-26.365	6.202978410902861e-10
4025	1.46868e-10	O	7	135.254A	-26.366	6.188711956447688e-10
4026	8.17692e-13	He	1	2.42933m	-26.366	6.188711956447688e-10
4027	2.54674e-11	O	4	779.997A	-26.366	6.188711956447688e-10
4028	5.70951e-13	He	1	3.47919m	-26.366	6.188711956447688e-10
4029	7.827939999999999e-13	He	1	2.53763m	-26.369	6.146109163002711e-10
4030	5.6441e-13	He	1	3.51951m	-26.37	6.131973504188167e-10
4031	1.51925e-11	P	9	1307.52A	-26.371	6.117870356486775e-10
4032	1.12836e-11	C	2	1760.47A	-26.372	6.103799645124943e-10
4033	8.52797e-10	N	6	23.2933A	-26.372	6.103799645124943e-10
4034	1.43516e-11	Al	3	1384.13A	-26.374000000000002	6.075755233185663e-10
4035	8.48237e-11	Ne	9	234.185A	-26.377	6.033930028354202e-10
4036	7.86667e-11	C	5	252.514A	-26.378	6.020052374389792e-10
4037	1.35134e-13	He	1	14.6998m	-26.378	6.020052374389792e-10
4038	2.6070199999999998e-14	He	1	76.1959m	-26.379	6.006206638143792e-10
4039	1.2920500000000002e-10	F	6	153.743A	-26.381	5.978610625341047e-10
4040	3.76437e-12	K	12	5276.97A	-26.383000000000003	5.951141404699846e-10
4041	3.00182e-10	F	8	66.1747A	-26.383000000000003	5.951141404699846e-10
4042	2.18204e-11	Ne	9	910.363A	-26.383000000000003	5.951141404699846e-10
4043	1.51654e-12	He	1	1.30986m	-26.384	5.937454159286108e-10
4044	5.733579999999999e-13	He	1	3.46458m	-26.384	5.937454159286108e-10
4045	7.17017e-11	Si	8	277.043A	-26.385	5.923798393663218e-10
4046	1.19e-11	Cl	7	1669.28A	-26.385	5.923798393663218e-10
4047	9.90123e-11	O	5	200.626A	-26.386999999999997	5.896581012350703e-10
4048	1.62683e-10	Ne	9	122.106A	-26.386999999999997	5.896581012350703e-10
4049	5.677729999999999e-13	He	1	3.49866m	-26.386999999999997	5.896581012350703e-10
4050	4.21775e-11	Fe	11	470.973A	-26.388	5.883019252357089e-10
4051	2.18085e-10	Mg	9	91.0859A	-26.389	5.869488683546008e-10
4052	4.94778e-13	He	1	4.01482m	-26.39	5.855989234179591e-10
4053	8.7622e-11	Ne	9	226.706A	-26.39	5.855989234179591e-10
4054	1.33542e-12	He	1	1.48751m	-26.39	5.855989234179591e-10
4055	3.77089e-12	K	6	5267.85A	-26.391	5.842520832685194e-10
4056	6.17149e-14	He	1	32.1875m	-26.391	5.842520832685194e-10
4057	1.45296e-13	He	1	13.6717m	-26.392	5.8290834076546e-10
4058	2.22532e-14	He	1	89.2657m	-26.392	5.8290834076546e-10
4059	5.611050000000001e-13	He	1	3.54024m	-26.394000000000002	5.802301202173255e-10
4060	4.9339e-12	Fe	5	4026.12A	-26.397	5.762358441650382e-10
4061	3.2195e-11	O	4	617.005A	-26.398000000000003	5.749105385002951e-10
4062	8.66724e-14	Fe	3	22.9190m	-26.398000000000003	5.749105385002951e-10
4063	9.68963e-14	He	1	20.5007m	-26.398000000000003	5.749105385002951e-10
4064	5.440869999999999e-13	He	1	3.65097m	-26.398000000000003	5.749105385002951e-10
4065	7.966600000000001e-13	He	1	2.49347m	-26.399	5.735882809540061e-10
4066	7.6826e-13	He	1	2.58564m	-26.4	5.722690645156835e-10
4067	3.09071e-12	Ca	5	6427.15A	-26.401	5.709528821909687e-10
4068	4.2302299999999996e-13	He	1	4.69584m	-26.401999999999997	5.696397270016033e-10
4069	9.54026e-13	He	1	2.08217m	-26.404	5.670224701960376e-10
4070	4.26056e-11	Ca	9	466.240A	-26.405	5.65718354703407e-10
4071	5.71267e-13	He	1	3.47726m	-26.406999999999996	5.631191149669701e-10
4072	1.38966e-13	He	1	14.2945m	-26.410999999999998	5.579564078890153e-10
4073	8.11133e-12	O	7	2448.98A	-26.412	5.566731437610715e-10
4074	5.20518e-13	He	1	3.81629m	-26.413	5.55392831058721e-10
4075	7.57127e-11	Fe	7	262.366A	-26.413	5.55392831058721e-10
4076	6.4182699999999995e-12	Al	7	3094.99A	-26.414	5.541154629938728e-10
4077	8.18256e-13	He	1	2.42766m	-26.416	5.515695337023519e-10
4078	8.22759e-13	He	1	2.41437m	-26.416999999999998	5.503009589774155e-10
4079	5.17773e-11	Fe	6	383.652A	-26.42	5.465127138218966e-10
4080	7.46912e-11	C	5	265.955A	-26.421999999999997	5.440017159898065e-10
4081	2.3037999999999998e-10	O	7	86.2247A	-26.423000000000002	5.427505467626025e-10
4082	5.3832e-13	He	1	3.69009m	-26.425	5.402568345179992e-10
4083	1.42329e-13	He	1	13.9567m	-26.426	5.390142782791812e-10
4084	5.64937e-13	He	1	3.51623m	-26.427	5.377745798404051e-10
4085	4.71114e-14	K	5	42.1649m	-26.428	5.365377326289175e-10
4086	4.53475e-11	Fe	12	438.050A	-26.43	5.34072565672331e-10
4087	3.57947e-14	He	1	55.4955m	-26.435	5.279590875667552e-10
4088	3.3451999999999995e-10	Cl	8	59.3820A	-26.436	5.267448153610472e-10
4089	7.92519e-13	He	1	2.50650m	-26.436999999999998	5.255333359039187e-10
4090	1.34459e-11	Fe	7	1477.37A	-26.436999999999998	5.255333359039187e-10
4091	2.97417e-16	Mg	10	6679.00m	-26.44	5.219155898663666e-10
4092	2.71373e-12	O	2	7319.99A	-26.44	5.219155898663666e-10
4093	5.682989999999999e-13	He	1	3.49542m	-26.441	5.207152173196623e-10
4094	7.08475e-12	Na	4	2803.83A	-26.441999999999997	5.195176055532045e-10
4095	4.766050000000001e-13	He	1	4.16791m	-26.443	5.183227482173665e-10
4096	8.60795e-11	Fe	12	230.769A	-26.444000000000003	5.171306389771464e-10
4097	3.3867400000000007e-10	Cl	8	58.6537A	-26.444000000000003	5.171306389771464e-10
4098	1.17289e-11	Fe	8	1693.63A	-26.445	5.159412715120996e-10
4099	5.20459e-13	He	1	3.81672m	-26.445	5.159412715120996e-10
4100	1.52469e-12	He	1	1.30285m	-26.447	5.135707366983802e-10
4101	7.79821e-12	Ti	4	2547.31A	-26.448	5.123895567813682e-10
4102	1.01964e-13	He	1	19.4819m	-26.448	5.123895567813682e-10
4103	6.86115e-14	He	1	28.9521m	-26.45	5.100353406145231e-10
4104	8.39101e-11	P	11	236.735A	-26.451999999999998	5.076919410884288e-10
4105	1.7755e-11	Si	5	1118.81A	-26.454	5.053593085051315e-10
4106	4.784520000000001e-13	He	1	4.15182m	-26.455	5.041970143488938e-10
4107	1.71859e-14	He	1	115.586m	-26.459	4.995745083364396e-10
4108	5.52236e-13	He	1	3.59709m	-26.46	4.984255188513851e-10
4109	1.71127e-10	Ne	9	116.080A	-26.461	4.972791719688188e-10
4110	2.66048e-13	He	1	7.46649m	-26.461	4.972791719688188e-10
4111	7.76253e-11	Al	7	255.902A	-26.461	4.972791719688188e-10
4112	8.27151e-13	He	1	2.40155m	-26.462	4.961354616109156e-10
4113	5.20265e-11	S	10	381.814A	-26.463	4.94994381713841e-10
4114	6.91932e-11	Al	8	287.087A	-26.464000000000002	4.938559262277032e-10
4115	5.09115e-13	He	1	3.90177m	-26.465	4.927200891165282e-10
4116	5.29083e-11	Ne	9	375.451A	-26.465	4.927200891165282e-10
4117	1.50534e-11	Si	5	1319.60A	-26.465	4.927200891165282e-10
4118	8.23323e-13	He	1	2.41272m	-26.465999999999998	4.915868643582171e-10
4119	1.67827e-11	Ti	4	1183.63A	-26.469	4.882028041870659e-10
4120	2.95875e-11	Cl	6	671.380A	-26.47	4.870799688957878e-10
4121	8.04809e-13	He	1	2.46822m	-26.471	4.859597160540134e-10
4122	1.35319e-12	He	1	1.46797m	-26.471999999999998	4.848420397222817e-10
4123	1.06905e-10	F	6	185.814A	-26.471999999999998	4.848420397222817e-10
4124	6.11262e-11	Ne	9	324.975A	-26.474	4.826143928993206e-10
4125	4.83957e-11	Fe	6	410.459A	-26.474	4.826143928993206e-10
4126	1.29588e-10	Fe	8	153.290A	-26.475	4.815044105973336e-10
4127	1.26174e-11	Mn	10	1574.37A	-26.476999999999997	4.792920987872451e-10
4128	8.28729e-11	P	11	239.698A	-26.476999999999997	4.792920987872451e-10
4129	1.1611700000000001e-10	Fe	9	171.073A	-26.476999999999997	4.792920987872451e-10
4130	1.7691700000000002e-10	Ne	9	112.281A	-26.476999999999997	4.792920987872451e-10
4131	5.62525e-11	Ni	13	353.130A	-26.478	4.781897575496747e-10
4132	8.373129999999999e-13	He	1	2.37240m	-26.479	4.770899516266043e-10
4133	1.1412100000000001e-10	N	6	174.066A	-26.479	4.770899516266043e-10
4134	8.54101e-12	Fe	6	2325.77A	-26.479	4.770899516266043e-10
4135	5.0287e-11	Ca	9	395.022A	-26.480999999999998	4.74897922413101e-10
4136	5.30243e-13	He	1	3.74630m	-26.483	4.727159646589832e-10
4137	4.5180100000000003e-13	He	1	4.39672m	-26.485	4.705440320901061e-10
4138	8.060979999999999e-13	He	1	2.46427m	-26.487	4.683820786449236e-10
4139	1.26083e-10	Ni	13	157.551A	-26.487	4.683820786449236e-10
4140	1.2511399999999998e-10	Ni	13	158.771A	-26.49	4.651577590950294e-10
4141	1.43121e-11	Fe	6	1387.95A	-26.491	4.640879259366654e-10
4142	1.0635599999999999e-13	He	1	18.6774m	-26.491999999999997	4.6302055332629e-10
4143	1.38912e-16	Ne	8	1.43000c	-26.491999999999997	4.6302055332629e-10
4144	2.43884e-10	Mg	9	81.4504A	-26.493000000000002	4.6195563560478837e-10
4145	4.90069e-13	He	1	4.05340m	-26.493000000000002	4.6195563560478837e-10
4146	9.38171e-11	Ne	9	211.736A	-26.493000000000002	4.6195563560478837e-10
4147	1.18426e-10	C	5	167.738A	-26.493000000000002	4.6195563560478837e-10
4148	4.3943900000000005e-14	He	1	45.2041m	-26.493000000000002	4.6195563560478837e-10
4149	5.45217e-13	He	1	3.64341m	-26.494	4.6089316712608804e-10
4150	5.82733e-13	He	1	3.40884m	-26.495	4.5983314225707545e-10
4151	3.79475e-13	Fe	5	5.23472m	-26.496	4.5877555537761187e-10
4152	8.30983e-13	He	1	2.39048m	-26.497	4.577204008804694e-10
4153	4.23595e-12	Fe	5	4689.49A	-26.498	4.5666767317132775e-10
4154	8.00668e-13	He	1	2.48098m	-26.5	4.545694758040574e-10
4155	2.72491e-11	Cl	7	728.996A	-26.5	4.545694758040574e-10
4156	1.5918700000000002e-12	Fe	6	1.24787m	-26.5	4.545694758040574e-10
4157	6.3576e-11	C	4	312.452A	-26.500999999999998	4.535239950214951e-10
4158	5.20344e-11	Fe	6	381.756A	-26.500999999999998	4.535239950214951e-10
4159	8.85965e-12	Ca	6	2242.13A	-26.504	4.5040195779981864e-10
4160	4.82505e-11	Fe	6	411.694A	-26.504	4.5040195779981864e-10
4161	7.449980000000001e-14	He	1	26.6638m	-26.504	4.5040195779981864e-10
4162	1.53158e-12	He	1	1.29699m	-26.506	4.4833254877967443e-10
4163	1.16518e-13	He	1	17.0484m	-26.506	4.4833254877967443e-10
4164	8.277159999999999e-13	He	1	2.39991m	-26.509	4.4524624922255567e-10
4165	3.89372e-12	Ti	7	5101.66A	-26.509	4.4524624922255567e-10
4166	2.892e-10	Mg	9	68.6876A	-26.51	4.4422221126609507e-10
4167	1.23707e-11	Al	3	1605.77A	-26.51	4.4422221126609507e-10
4168	3.68e-11	Li	3	539.795A	-26.51	4.4422221126609507e-10
4169	1.1733499999999999e-14	He	1	169.296m	-26.511999999999997	4.421811956021503e-10
4170	8.343459999999999e-13	He	1	2.38084m	-26.511999999999997	4.421811956021503e-10
4171	9.34577e-12	Ni	13	2125.50A	-26.511999999999997	4.421811956021503e-10
4172	7.3147e-13	Fe	4	2.71569m	-26.513	4.411642070733934e-10
4173	8.14785e-12	Si	7	2438.00A	-26.514	4.401495575533531e-10
4174	7.45031e-11	Fe	11	266.626A	-26.515	4.3913724166244775e-10
4175	1.04165e-11	Fe	6	1907.01A	-26.516	4.381272540334865e-10
4176	5.59133e-13	He	1	3.55272m	-26.518	4.3611424215427866e-10
4177	1.80452e-09	Ne	9	11.0082A	-26.518	4.3611424215427866e-10
4178	8.73697e-11	Si	9	227.361A	-26.518	4.3611424215427866e-10
4179	6.14285e-11	Ne	3	323.375A	-26.519000000000002	4.35111207231247e-10
4180	5.301840000000001e-13	He	1	3.74671m	-26.52	4.3411047922452576e-10
4181	7.41369e-11	Ne	9	267.943A	-26.52	4.3411047922452576e-10
4182	5.64123e-10	Ca	11	35.2130A	-26.522	4.321159227491615e-10
4183	8.37878e-13	He	1	2.37081m	-26.523000000000003	4.3112208370557524e-10
4184	2.79632e-09	Mg	11	7.10379A	-26.523000000000003	4.3112208370557524e-10
4185	2.68796e-10	F	8	73.9016A	-26.524	4.301305304283669e-10
4186	1.1018800000000001e-13	He	1	18.0279m	-26.525	4.2914125766041265e-10
4187	1.2793799999999999e-14	He	1	155.266m	-26.525	4.2914125766041265e-10
4188	2.89902e-12	Mn	6	6852.12A	-26.526	4.281542601566833e-10
4189	2.1305e-10	F	8	93.2384A	-26.526999999999997	4.271695326842233e-10
4190	4.50612e-11	Li	3	440.833A	-26.529	4.252068669613937e-10
4191	4.6969e-12	Fe	5	4229.27A	-26.529	4.252068669613937e-10
4192	3.74945e-11	K	3	529.797A	-26.529	4.252068669613937e-10
4193	5.97352e-11	Na	5	332.542A	-26.531999999999996	4.222797634781483e-10
4194	3.1264799999999993e-10	Na	10	63.5361A	-26.534000000000002	4.203395642040645e-10
4195	1.24375e-10	Ne	9	159.714A	-26.535999999999998	4.184082793359103e-10
4196	5.20848e-13	He	1	3.81387m	-26.535999999999998	4.184082793359103e-10
4197	8.11706e-13	He	1	2.44725m	-26.537	4.174459669973212e-10
4198	1.27445e-12	Si	9	1.55866m	-26.537	4.174459669973212e-10
4199	1.1355e-13	He	1	17.4940m	-26.539	4.1552797700067795e-10
4200	7.0876e-12	Mg	2	2802.71A	-26.539	4.1552797700067795e-10
4201	5.44577e-11	Ne	9	364.769A	-26.54	4.145722891736351e-10
4202	1.17958e-10	Ca	13	168.403A	-26.541	4.136187993675966e-10
4203	4.9452599999999995e-12	Na	5	4016.87A	-26.541	4.136187993675966e-10
4204	2.1458e-14	He	1	92.5736m	-26.541	4.136187993675966e-10
4205	8.315469999999999e-13	He	1	2.38885m	-26.541999999999998	4.126675025272612e-10
4206	3.35634e-10	Cl	8	59.1849A	-26.544	4.1077146758055844e-10
4207	5.92408e-12	Cl	3	3353.17A	-26.544	4.1077146758055844e-10
4208	7.42685e-11	Ni	13	267.468A	-26.546	4.0888414412312604e-10
4209	6.41913e-11	Ne	9	309.457A	-26.546	4.0888414412312604e-10
4210	6.7905e-11	Fe	7	292.533A	-26.546	4.0888414412312604e-10
4211	5.38392e-13	He	1	3.68959m	-26.548000000000002	4.070054921292999e-10
4212	1.07975e-10	Ni	14	183.973A	-26.548000000000002	4.070054921292999e-10
4213	1.50763e-11	P	9	1317.59A	-26.549	4.0606940547353444e-10
4214	5.16023e-11	B	4	384.953A	-26.549	4.0606940547353444e-10
4215	1.36753e-12	He	1	1.45258m	-26.549	4.0606940547353444e-10
4216	1.07065e-10	F	6	185.537A	-26.55	4.051354717573304e-10
4217	5.08406e-14	He	1	39.0720m	-26.55	4.051354717573304e-10
4218	3.17407e-12	Fe	5	6258.36A	-26.551	4.04203686029071e-10
4219	8.61758e-11	Fe	9	230.511A	-26.551	4.04203686029071e-10
4220	4.63401e-11	P	9	428.667A	-26.551	4.04203686029071e-10
4221	4.94376e-13	He	1	4.01809m	-26.553	4.023465387867907e-10
4222	7.95671e-14	He	1	24.9657m	-26.554000000000002	4.0142116742636337e-10
4223	4.2016e-11	Ne	9	472.783A	-26.555999999999997	3.995768046957807e-10
4224	2.52229e-11	S	10	787.558A	-26.557	3.9865780354699117e-10
4225	8.3491e-13	He	1	2.37923m	-26.557	3.9865780354699117e-10
4226	1.04138e-12	V	10	1.90751m	-26.558000000000003	3.977409160421877e-10
4227	5.51105e-13	He	1	3.60448m	-26.558000000000003	3.977409160421877e-10
4228	8.07565e-13	He	1	2.45980m	-26.559	3.968261373201336e-10
4229	1.5374700000000001e-12	He	1	1.29202m	-26.56	3.9591346253075674e-10
4230	3.45889e-11	Ne	9	574.301A	-26.565	3.913814786011213e-10
4231	4.74198e-13	He	1	4.18907m	-26.566	3.90481326179306e-10
4232	9.61597e-12	B	3	2065.78A	-26.566999999999997	3.89583244050611e-10
4233	8.34876e-13	He	1	2.37933m	-26.566999999999997	3.89583244050611e-10
4234	6.54228e-13	He	1	3.03632m	-26.569000000000003	3.8779327163735486e-10
4235	6.7284e-11	N	4	295.233A	-26.569000000000003	3.8779327163735486e-10
4236	6.85843e-12	N	6	2896.36A	-26.569000000000003	3.8779327163735486e-10
4237	9.60767e-12	Ti	4	2067.56A	-26.569000000000003	3.8779327163735486e-10
4238	5.65021e-13	He	1	3.51570m	-26.570999999999998	3.8601152340029945e-10
4239	3.2018299999999997e-13	He	1	6.20410m	-26.570999999999998	3.8601152340029945e-10
4240	5.6492e-13	Fe	5	3.51633m	-26.573	3.8423796155277163e-10
4241	2.27868e-11	S	8	871.752A	-26.575	3.8247254848173755e-10
4242	4.87119e-12	Fe	5	4077.95A	-26.576	3.815928860306031e-10
4243	1.69604e-10	N	6	117.123A	-26.576999999999998	3.807152467469671e-10
4244	6.94935e-11	S	11	285.846A	-26.579	3.7896601908025223e-10
4245	8.25814e-11	Ne	9	240.544A	-26.581	3.7722482838462615e-10
4246	4.24795e-11	Na	4	467.625A	-26.581999999999997	3.763572353547952e-10
4247	4.27156e-11	Cr	9	465.040A	-26.583000000000002	3.7549163773355483e-10
4248	1.1271600000000002e-10	N	6	176.234A	-26.584	3.746280309316047e-10
4249	4.26458e-12	Fe	3	4658.01A	-26.586	3.7290677148105566e-10
4250	5.38333e-13	He	1	3.68999m	-26.59	3.694879416502561e-10
4251	7.7202e-11	Ne	9	257.305A	-26.59	3.694879416502561e-10
4252	7.57482e-11	Fe	7	262.243A	-26.590999999999998	3.6863814296612633e-10
4253	8.962e-15	He	1	221.652m	-26.592	3.6779029876473073e-10
4254	2.96072e-14	He	1	67.0933m	-26.592	3.6779029876473073e-10
4255	3.41625e-11	Cl	6	581.470A	-26.592	3.6779029876473073e-10
4256	8.83709e-11	Ne	9	224.785A	-26.592	3.6779029876473073e-10
4257	7.81515e-11	Ar	11	254.179A	-26.593000000000004	3.669444045508838e-10
4258	4.92942e-11	Fe	8	402.978A	-26.596	3.644183770377491e-10
4259	8.39592e-14	He	1	23.6597m	-26.596999999999998	3.6358023802867556e-10
4260	9.34839e-12	Al	6	2124.91A	-26.598000000000003	3.627440266858247e-10
4261	8.175939999999999e-13	He	1	2.42962m	-26.598000000000003	3.627440266858247e-10
4262	9.14359e-11	Ne	9	217.250A	-26.599	3.6190973857569923e-10
4263	1.38469e-11	Fe	6	1434.58A	-26.6	3.6107736927497767e-10
4264	5.51541e-12	Al	3	3601.63A	-26.601999999999997	3.5941836945935445e-10
4265	1.0923700000000001e-12	Fe	5	1.81848m	-26.601999999999997	3.5941836945935445e-10
4266	5.305729999999999e-13	He	1	3.74397m	-26.603	3.5859173014859204e-10
4267	7.81751e-11	P	11	254.102A	-26.603	3.5859173014859204e-10
4268	4.99898e-10	Ar	11	39.7370A	-26.603	3.5859173014859204e-10
4269	8.11096e-11	Fe	9	244.909A	-26.603	3.5859173014859204e-10
4270	5.67289e-14	He	1	35.0165m	-26.603	3.5859173014859204e-10
4271	4.53394e-11	P	9	438.128A	-26.603	3.5859173014859204e-10
4272	1.1398e-11	Ar	11	1742.80A	-26.605	3.569441508073663e-10
4273	8.520410000000001e-12	O	3	2331.40A	-26.605999999999998	3.561232020415984e-10
4274	4.051430000000001e-12	Fe	4	4903.07A	-26.605999999999998	3.561232020415984e-10
4275	5.45288e-13	He	1	3.64293m	-26.609	3.53671667162559e-10
4276	1.54254e-12	He	1	1.28778m	-26.61	3.528582449003159e-10
4277	9.412130000000001e-14	He	1	21.1052m	-26.61	3.528582449003159e-10
4278	2.9379299999999998e-12	Fe	4	6761.38A	-26.611	3.520466934573583e-10
4279	3.48895e-11	Fe	8	569.354A	-26.612	3.512370085309271e-10
4280	5.21689e-11	Fe	6	380.772A	-26.612	3.512370085309271e-10
4281	2.06484e-11	Ne	9	962.035A	-26.612	3.512370085309271e-10
4282	8.134529999999999e-13	He	1	2.44199m	-26.614	3.4962322106602736e-10
4283	5.56172e-13	He	1	3.57164m	-26.615	3.4881910997142407e-10
4284	4.942e-11	Ne	9	401.952A	-26.615	3.4881910997142407e-10
4285	1.27396e-10	C	5	155.927A	-26.615	3.4881910997142407e-10
4286	1.51652e-11	P	2	1309.87A	-26.616	3.4801684828101506e-10
4287	1.3739400000000001e-09	F	8	14.4580A	-26.616	3.4801684828101506e-10
4288	2.34972e-11	Fe	8	845.396A	-26.616	3.4801684828101506e-10
4289	5.28752e-11	O	7	375.686A	-26.616999999999997	3.472164317412944e-10
4290	8.56464e-11	Ne	9	231.936A	-26.618000000000002	3.4641785610852484e-10
4291	1.93533e-11	F	6	1026.41A	-26.619	3.4562111714874924e-10
4292	5.9728e-11	Na	5	332.582A	-26.619	3.4562111714874924e-10
4293	1.0129299999999999e-10	S	10	196.108A	-26.62	3.4482621063772824e-10
4294	5.700890000000001e-13	He	1	3.48445m	-26.62	3.4482621063772824e-10
4295	1.3792600000000001e-12	He	1	1.44023m	-26.621	3.440331323609526e-10
4296	1.2052300000000001e-10	Ar	13	164.819A	-26.623	3.424524437005052e-10
4297	5.3173800000000005e-12	Fe	5	3735.76A	-26.624000000000002	3.416648249361824e-10
4298	6.052680000000001e-10	Ca	12	32.8193A	-26.625	3.408790176447525e-10
4299	9.28676e-12	N	2	2139.01A	-26.625	3.408790176447525e-10
4300	3.36591e-11	Ne	9	590.166A	-26.625	3.408790176447525e-10
4301	4.67376e-10	Na	10	42.5021A	-26.625999999999998	3.400950176599407e-10
4302	4.054e-12	Fe	4	4899.97A	-26.625999999999998	3.400950176599407e-10
4303	8.7791e-14	He	1	22.6270m	-26.63	3.369770077963381e-10
4304	2.0788499999999998e-10	Si	6	95.5548A	-26.63	3.369770077963381e-10
4305	9.459270000000001e-17	Cl	7	2.10000c	-26.631999999999998	3.3542873908338355e-10
4306	2.32698e-11	P	9	853.659A	-26.633000000000003	3.346572743914067e-10
4307	1.25217e-10	Ni	13	158.640A	-26.635	3.3311966388530355e-10
4308	3.5186e-11	Ne	9	564.556A	-26.635	3.3311966388530355e-10
4309	7.08433e-11	P	8	280.400A	-26.636	3.323535099189166e-10
4310	4.36305e-11	Ne	9	455.289A	-26.636999999999997	3.315891180577545e-10
4311	5.12276e-11	Mg	6	387.769A	-26.638	3.3082648424908217e-10
4312	2.66417e-13	He	1	7.45615m	-26.642	3.277934488105563e-10
4313	2.75026e-12	Fe	4	7222.76A	-26.642	3.277934488105563e-10
4314	1.35402e-11	Fe	11	1467.07A	-26.643	3.2703954479890596e-10
4315	4.62478e-11	Fe	12	429.522A	-26.644000000000002	3.2628737471836636e-10
4316	4.91969e-13	He	1	4.03775m	-26.644000000000002	3.2628737471836636e-10
4317	9.11539e-14	He	1	21.7922m	-26.644000000000002	3.2628737471836636e-10
4318	6.08721e-11	S	10	326.331A	-26.645	3.2553693458100923e-10
4319	3.65039e-14	He	1	54.4174m	-26.645	3.2553693458100923e-10
4320	8.57273e-13	He	1	2.31717m	-26.645	3.2553693458100923e-10
4321	1.5182399999999998e-10	N	6	130.839A	-26.646	3.2478822040807033e-10
4322	9.96441e-11	Si	7	199.354A	-26.647	3.24041228229947e-10
4323	1.62875e-10	N	6	121.962A	-26.649	3.2255239402533004e-10
4324	6.38817e-13	Co	8	3.10957m	-26.65	3.2181054410519085e-10
4325	2.22998e-11	F	7	890.789A	-26.651	3.2107040039251864e-10
4326	6.179610000000001e-14	He	1	32.1451m	-26.651999999999997	3.203319589631503e-10
4327	1.54693e-12	He	1	1.28412m	-26.651999999999997	3.203319589631503e-10
4328	8.21113e-11	Ar	13	241.921A	-26.651999999999997	3.203319589631503e-10
4329	8.22661e-13	He	1	2.41466m	-26.651999999999997	3.203319589631503e-10
4330	5.08712e-13	He	1	3.90485m	-26.651999999999997	3.203319589631503e-10
4331	1.70613e-12	Fe	6	1.16430m	-26.653000000000002	3.1959521590193504e-10
4332	1.92387e-11	F	6	1032.52A	-26.653000000000002	3.1959521590193504e-10
4333	7.05368e-13	He	1	2.81619m	-26.653000000000002	3.1959521590193504e-10
4334	5.4523e-13	He	1	3.64332m	-26.654	3.18860167302745e-10
4335	1.25064e-10	Ne	9	158.835A	-26.656999999999996	3.1666514935054246e-10
4336	1.34503e-12	Fe	5	1.47688m	-26.660999999999998	3.1376194581075574e-10
4337	5.744810000000001e-13	He	1	3.45781m	-26.662	3.1304031336047865e-10
4338	8.1852e-13	He	1	2.42687m	-26.663	3.1232034061878076e-10
4339	2.8428e-11	Ar	9	698.763A	-26.663	3.1232034061878076e-10
4340	5.511770000000001e-13	He	1	3.60401m	-26.664	3.116020237684383e-10
4341	5.59913e-15	He	1	354.777m	-26.664	3.116020237684383e-10
4342	5.605640000000001e-13	He	1	3.54365m	-26.664	3.116020237684383e-10
4343	1.55709e-12	He	1	1.27574m	-26.664	3.116020237684383e-10
4344	5.38722e-13	He	1	3.68733m	-26.666	3.1017034251680355e-10
4345	1.91965e-12	Fe	5	1.03480m	-26.666	3.1017034251680355e-10
4346	4.03915e-12	Fe	4	4917.98A	-26.666999999999998	3.0945697052487973e-10
4347	2.6955799999999997e-13	He	1	7.36926m	-26.666999999999998	3.0945697052487973e-10
4348	4.95166e-12	Ne	3	4011.68A	-26.668000000000003	3.087452392430031e-10
4349	9.72447e-15	He	1	204.273m	-26.668000000000003	3.087452392430031e-10
4350	5.1873e-11	Fe	6	382.944A	-26.669	3.080351448976554e-10
4351	7.64361e-11	B	4	259.883A	-26.669	3.080351448976554e-10
4352	7.57028e-11	B	5	262.400A	-26.67	3.073266837239794e-10
4353	1.4398e-11	Al	3	1379.67A	-26.67	3.073266837239794e-10
4354	8.91134e-13	He	1	2.22912m	-26.671	3.0661985196578953e-10
4355	1.42239e-11	S	3	1396.55A	-26.671999999999997	3.0591464587553174e-10
4356	5.84643e-13	He	1	3.39771m	-26.675	3.0380874426599477e-10
4357	2.71015e-12	O	2	7329.67A	-26.679000000000002	3.010234089565041e-10
4358	4.74186e-11	Cr	9	418.917A	-26.679000000000002	3.010234089565041e-10
4359	2.42916e-10	O	7	81.7749A	-26.68	3.003310743279883e-10
4360	1.9842599999999997e-10	O	7	100.110A	-26.680999999999997	2.9964033202493156e-10
4361	1.56068e-11	Ne	9	1272.81A	-26.682	2.989511783850845e-10
4362	1.0267499999999998e-10	S	10	193.469A	-26.683000000000003	2.98263609754623e-10
4363	1.55076e-12	He	1	1.28095m	-26.684	2.975776224881341e-10
4364	1.04057e-11	C	3H	1909.00A	-26.684	2.975776224881341e-10
4365	3.76906e-12	Fe	3	5270.40A	-26.686	2.96210377507277e-10
4366	3.2247399999999996e-10	S	8	61.6001A	-26.686	2.96210377507277e-10
4367	7.568180000000001e-13	He	1	2.62473m	-26.688000000000002	2.9484941444648284e-10
4368	1.38898e-12	He	1	1.43014m	-26.689	2.9417127961129996e-10
4369	5.70726e-13	He	1	3.48056m	-26.691999999999997	2.9214621876650613e-10
4370	4.21035e-11	Ne	9	471.800A	-26.691999999999997	2.9214621876650613e-10
4371	1.0700599999999999e-10	F	6	185.638A	-26.691999999999997	2.9214621876650613e-10
4372	1.78737e-14	He	1	111.138m	-26.691999999999997	2.9214621876650613e-10
4373	3.87019e-11	Fe	8	513.269A	-26.693	2.9147430110885753e-10
4374	1.12426e-10	K	12	176.689A	-26.694000000000003	2.908039288189405e-10
4375	6.618830000000001e-14	He	1	30.0121m	-26.694000000000003	2.908039288189405e-10
4376	5.78313e-13	He	1	3.43490m	-26.695	2.901350983425077e-10
4377	4.23921e-14	He	1	46.8588m	-26.697	2.8880204865395097e-10
4378	2.66299e-11	Ar	11	745.946A	-26.697	2.8880204865395097e-10
4379	1.55413e-12	He	1	1.27817m	-26.698	2.881378223741302e-10
4380	3.0307799999999993e-10	Ne	10	65.5423A	-26.699	2.8747512377236044e-10
4381	8.73524e-11	Fe	12	227.406A	-26.699	2.8747512377236044e-10
4382	8.270540000000001e-13	He	1	2.40183m	-26.699	2.8747512377236044e-10
4383	5.64396e-13	He	1	3.51960m	-26.703000000000003	2.8483953599565607e-10
4384	5.69004e-11	Mg	6	349.109A	-26.704	2.841844232420541e-10
4385	1.22954e-10	Ni	13	161.560A	-26.704	2.841844232420541e-10
4386	6.407890000000001e-17	S	6	3.10000c	-26.705	2.835308172059744e-10
4387	8.229129999999999e-13	He	1	2.41392m	-26.706	2.828787144220605e-10
4388	7.635039999999999e-14	He	1	26.0175m	-26.706999999999997	2.822281114329331e-10
4389	4.84454e-11	Mn	12	410.038A	-26.708000000000002	2.8157900478915304e-10
4390	5.81675e-13	He	1	3.41504m	-26.709	2.809313910492305e-10
4391	2.70975e-12	O	2	7330.73A	-26.71	2.802852667795752e-10
4392	4.7893e-11	Ne	9	414.767A	-26.712	2.789974729562078e-10
4393	5.51118e-13	He	1	3.60439m	-26.713	2.7835579657473883e-10
4394	2.21753e-11	Ne	9	895.792A	-26.713	2.7835579657473883e-10
4395	5.562439999999999e-13	He	1	3.57118m	-26.715	2.7707686786169537e-10
4396	5.17205e-11	Fe	6	384.073A	-26.715999999999998	2.7643960874936816e-10
4397	8.33075e-13	He	1	2.38448m	-26.718000000000004	2.751694841196538e-10
4398	9.029299999999999e-17	K	9	2.20000c	-26.719	2.7453661186819916e-10
4399	5.06305e-13	He	1	3.92341m	-26.719	2.7453661186819916e-10
4400	8.750440000000001e-13	He	1	2.27011m	-26.72	2.7390519518253135e-10
4401	4.42871e-11	Fe	8	448.538A	-26.721	2.732752307149396e-10
4402	2.15614e-11	O	4	921.296A	-26.721	2.732752307149396e-10
4403	1.04554e-10	S	10	189.992A	-26.721999999999998	2.726467151254197e-10
4404	2.30291e-10	O	7	86.2580A	-26.721999999999998	2.726467151254197e-10
4405	3.93433e-11	Ne	9	504.900A	-26.721999999999998	2.726467151254197e-10
4406	8.37216e-13	He	1	2.37268m	-26.721999999999998	2.726467151254197e-10
4407	5.67759e-13	He	1	3.49875m	-26.721999999999998	2.726467151254197e-10
4408	3.95396e-11	Ne	9	502.395A	-26.724	2.713940172589398e-10
4409	5.45619e-13	He	1	3.64072m	-26.725	2.707698283403026e-10
4410	7.002e-14	He	1	28.3697m	-26.726999999999997	2.6952575398528313e-10
4411	1.42453e-12	Fe	6	1.39446m	-26.728	2.689058619529358e-10
4412	4.30334e-11	Ne	9	461.606A	-26.728	2.689058619529358e-10
4413	1.86098e-12	Fe	5	1.06742m	-26.730999999999998	2.6705472701992685e-10
4414	1.9397000000000002e-09	Ne	10	10.2410A	-26.732	2.664405181918948e-10
4415	8.30885e-13	He	1	2.39076m	-26.736	2.6399777683831113e-10
4416	7.432050000000001e-13	He	1	2.67281m	-26.736	2.6399777683831113e-10
4417	2.47703e-14	He	1	80.1945m	-26.738000000000003	2.627848172336129e-10
4418	2.00933e-11	Na	6	988.613A	-26.738000000000003	2.627848172336129e-10
4419	8.267440000000001e-13	He	1	2.40273m	-26.739	2.62180428925575e-10
4420	5.99439e-11	S	10	331.384A	-26.74	2.6157743067207196e-10
4421	9.05246e-11	Fe	12	219.437A	-26.74	2.6157743067207196e-10
4422	1.00979e-10	C	5	196.719A	-26.741	2.60975819276065e-10
4423	7.33829e-14	He	1	27.0696m	-26.741	2.60975819276065e-10
4424	5.77412e-11	B	4	344.026A	-26.741999999999997	2.603755915478746e-10
4425	6.47145e-11	Fe	7	306.955A	-26.743000000000002	2.597767443051467e-10
4426	5.20446e-13	He	1	3.81682m	-26.743000000000002	2.597767443051467e-10
4427	7.04913e-12	Fe	5	2818.00A	-26.744	2.5917927437286134e-10
4428	4.74594e-14	He	1	41.8557m	-26.744	2.5917927437286134e-10
4429	7.16289e-13	Fe	4	2.77325m	-26.75	2.556232014147359e-10
4430	8.30107e-13	He	1	2.39300m	-26.752	2.5444871948896934e-10
4431	8.34248e-13	He	1	2.38112m	-26.753	2.5386350367371095e-10
4432	1.39713e-12	He	1	1.42180m	-26.753	2.5386350367371095e-10
4433	3.69182e-13	Na	6	5.38067m	-26.756	2.5211591960672895e-10
4434	5.72526e-11	S	11	346.961A	-26.756	2.5211591960672895e-10
4435	5.606359999999999e-13	He	1	3.54320m	-26.759	2.5038036582384443e-10
4436	2.63168e-15	He	1	754.820m	-26.76	2.498045069623631e-10
4437	6.85896e-11	B	4	289.613A	-26.763	2.4808486483220165e-10
4438	2.30927e-11	N	2	860.205A	-26.763	2.4808486483220165e-10
4439	1.63337e-11	Mg	7	1216.16A	-26.764	2.475142854764984e-10
4440	5.56185e-13	He	1	3.57155m	-26.766	2.463770606351995e-10
4441	9.211839999999999e-12	S	10	2156.40A	-26.768	2.4524506086742184e-10
4442	5.13195e-11	Ne	4	387.074A	-26.77	2.4411826216613734e-10
4443	5.84957e-12	Fe	8	3395.89A	-26.771	2.435568057434053e-10
4444	4.1833499999999993e-10	Na	10	47.4845A	-26.772	2.42996640634614e-10
4445	1.31314e-10	Ni	9	151.274A	-26.772	2.42996640634614e-10
4446	5.707979999999999e-13	He	1	3.48012m	-26.773000000000003	2.4243776386981777e-10
4447	5.87706e-11	Ca	7	338.000A	-26.775	2.413238635266095e-10
4448	7.4514e-11	Fe	11	266.587A	-26.779	2.391113930471066e-10
4449	5.515069999999999e-13	He	1	3.60185m	-26.779	2.391113930471066e-10
4450	6.10015e-11	P	11	325.639A	-26.781999999999996	2.3746536179536907e-10
4451	6.99487e-11	Mn	13	283.986A	-26.781999999999996	2.3746536179536907e-10
4452	1.91891e-10	F	8	103.520A	-26.784000000000002	2.3637430756444744e-10
4453	8.62799e-12	Fe	6	2302.33A	-26.785	2.3583066174306233e-10
4454	3.06586e-14	He	1	64.7924m	-26.785999999999998	2.352882662723695e-10
4455	5.18516e-14	He	1	38.3102m	-26.785999999999998	2.352882662723695e-10
4456	3.273640000000001e-10	Na	10	60.6801A	-26.788	2.342072148867639e-10
4457	1.37947e-11	Cr	11	1440.01A	-26.788	2.342072148867639e-10
4458	8.26182e-11	Cr	9	240.437A	-26.79	2.3313113048109855e-10
4459	9.83884e-12	Al	8	2018.98A	-26.79	2.3313113048109855e-10
4460	3.79545e-12	Fe	4	5233.76A	-26.791	2.3259494376001537e-10
4461	5.18039e-13	He	1	3.83455m	-26.791	2.3259494376001537e-10
4462	8.893799999999999e-13	He	1	2.23352m	-26.791999999999998	2.3205999023417179e-10
4463	5.644680000000001e-13	He	1	3.51915m	-26.791999999999998	2.3205999023417179e-10
4464	5.35328e-11	P	9	371.071A	-26.793000000000003	2.3152626706729176e-10
4465	2.8229e-11	Al	9	703.691A	-26.794	2.3099377142963576e-10
4466	3.34809e-12	O	7	5933.07A	-26.796	2.2993245145552038e-10
4467	1.47912e-11	O	4	1342.99A	-26.796999999999997	2.2940362149205006e-10
4468	6.20137e-14	He	1	32.0324m	-26.798000000000002	2.2887600780374068e-10
4469	9.37923e-11	Fe	11	211.792A	-26.798000000000002	2.2887600780374068e-10
4470	3.09461e-11	Ca	6	641.904A	-26.799	2.2834960759324453e-10
4471	1.1327600000000001e-10	K	12	175.363A	-26.799	2.2834960759324453e-10
4472	9.65212e-11	Ar	13	205.804A	-26.8	2.2782441806963442e-10
4473	4.10282e-11	C	3	484.166A	-26.8	2.2782441806963442e-10
4474	8.11112e-11	C	4	244.904A	-26.8	2.2782441806963442e-10
4475	2.73718e-11	Cl	7	725.726A	-26.801	2.2730043644841156e-10
4476	4.88229e-11	Ne	9	406.868A	-26.803	2.2625608580711407e-10
4477	4.08048e-12	Fe	4	4868.16A	-26.805999999999997	2.246985498679506e-10
4478	5.678310000000001e-13	He	1	3.49831m	-26.807	2.2418175754408887e-10
4479	5.5822e-11	Fe	11	355.853A	-26.808000000000003	2.236661538095872e-10
4480	3.45973e-11	Ne	9	574.161A	-26.811	2.2212644683688777e-10
4481	1.40403e-12	He	1	1.41482m	-26.811999999999998	2.216155701858411e-10
4482	5.60577e-13	He	1	3.54357m	-26.811999999999998	2.216155701858411e-10
4483	1.72439e-11	Si	5	1151.97A	-26.813000000000002	2.211058685184828e-10
4484	8.1492e-15	He	1	243.760m	-26.814	2.2059733913243256e-10
4485	7.72767e-11	O	7	257.056A	-26.814	2.2059733913243256e-10
4486	5.024869999999999e-12	Fe	6	3953.22A	-26.814	2.2059733913243256e-10
4487	7.055139999999999e-12	Na	6	2815.60A	-26.816	2.1958378642575592e-10
4488	1.29291e-11	P	2	1536.42A	-26.816999999999997	2.1907875773137576e-10
4489	5.568330000000001e-14	He	1	35.6740m	-26.818	2.185748905707569e-10
4490	6.0244300000000004e-12	Fe	8	3297.32A	-26.819000000000003	2.1807218227245115e-10
4491	8.04158e-12	O	2	2470.22A	-26.819000000000003	2.1807218227245115e-10
4492	3.14228e-10	F	8	63.2167A	-26.82	2.1757063017114917e-10
4493	7.71984e-13	He	1	2.57317m	-26.82	2.1757063017114917e-10
4494	1.56705e-11	Si	5	1267.64A	-26.822	2.16570983928948e-10
4495	5.23366e-11	Mg	9	379.552A	-26.823	2.16072884488024e-10
4496	1.06756e-10	Cl	10	186.073A	-26.824	2.1557593064402412e-10
4497	3.679330000000001e-12	Ti	4	5398.93A	-26.825	2.1508011976215035e-10
4498	5.3017e-13	He	1	3.74681m	-26.826	2.145854492136592e-10
4499	1.52256e-11	P	2	1304.68A	-26.826	2.145854492136592e-10
4500	4.88313e-11	Ne	9	406.798A	-26.828000000000003	2.1359951863208615e-10
4501	2.61595e-10	Be	4	75.9358A	-26.829	2.1310825337170014e-10
4502	5.56574e-13	He	1	3.56906m	-26.829	2.1310825337170014e-10
4503	5.13275e-12	Fe	6	3870.14A	-26.831	2.1212910988851266e-10
4504	2.0625099999999997e-10	O	7	96.3122A	-26.831999999999997	2.1164122647439168e-10
4505	3.57259e-14	He	1	55.6024m	-26.831999999999997	2.1164122647439168e-10
4506	5.90462e-14	He	1	33.6422m	-26.831999999999997	2.1164122647439168e-10
4507	5.707399999999999e-13	He	1	3.48048m	-26.831999999999997	2.1164122647439168e-10
4508	1.50459e-14	He	1	132.026m	-26.833000000000002	2.111544651609817e-10
4509	1.2062799999999998e-10	Mg	5	164.676A	-26.834	2.106688233675297e-10
4510	4.1216e-11	Li	3	481.960A	-26.834	2.106688233675297e-10
4511	8.70614e-11	S	10	228.166A	-26.834	2.106688233675297e-10
4512	4.30418e-11	Ne	9	461.515A	-26.835	2.1018429851920597e-10
4513	5.1197e-11	Mg	6	388.001A	-26.835	2.1018429851920597e-10
4514	4.95719e-11	Na	5	400.720A	-26.836	2.097008880471115e-10
4515	2.28785e-11	Mg	7	868.260A	-26.84	2.077783387494594e-10
4516	1.05275e-10	Ni	14	188.692A	-26.840999999999998	2.0730046183128084e-10
4517	3.82464e-11	K	8	519.381A	-26.840999999999998	2.0730046183128084e-10
4518	5.64409e-13	He	1	3.51951m	-26.846999999999998	2.0445619286606796e-10
4519	4.86516e-10	Ar	11	40.8300A	-26.854	2.0118716442185048e-10
4520	1.33181e-11	Fe	7	1491.54A	-26.855	2.0072444678395818e-10
4521	7.60544e-12	Fe	2	2611.87A	-26.855999999999998	2.0026279336710288e-10
4522	5.27763e-13	He	1	3.76389m	-26.859	1.988841939944735e-10
4523	1.29257e-10	F	6	153.682A	-26.859	1.988841939944735e-10
4524	9.01114e-13	He	1	2.20443m	-26.86	1.9842677304158433e-10
4525	5.49903e-12	Al	3	3612.35A	-26.864	1.966075854515882e-10
4526	5.677720000000001e-13	He	1	3.49867m	-26.864	1.966075854515882e-10
4527	1.0645299999999998e-10	C	5	186.602A	-26.865	1.961554005530487e-10
4528	5.88693e-12	Fe	5	3374.33A	-26.866	1.9570425565091467e-10
4529	9.609189999999999e-12	B	3	2067.24A	-26.866	1.9570425565091467e-10
4530	1.90815e-10	Li	3	104.103A	-26.866	1.9570425565091467e-10
4531	1.4099200000000001e-12	He	1	1.40891m	-26.866999999999997	1.952541483532639e-10
4532	3.13397e-11	Ca	6	633.844A	-26.866999999999997	1.952541483532639e-10
4533	5.60966e-13	He	1	3.54111m	-26.871	1.9346404756124482e-10
4534	1.43599e-12	Cl	12	1.38333m	-26.872	1.930190925992229e-10
4535	4.01362e-13	He	1	4.94926m	-26.873	1.925751610052155e-10
4536	4.0118e-14	He	1	49.5151m	-26.873	1.925751610052155e-10
4537	1.22905e-10	Ar	13	161.624A	-26.874000000000002	1.9213225042554142e-10
4538	1.72986e-11	Si	6	1148.33A	-26.874000000000002	1.9213225042554142e-10
4539	2.09341e-14	He	1	94.8903m	-26.874000000000002	1.9213225042554142e-10
4540	2.75784e-10	S	7	72.0290A	-26.877	1.9080962131683648e-10
4541	1.66269e-11	Si	5	1194.72A	-26.878	1.9037077136576445e-10
4542	1.71379e-11	Si	5	1159.10A	-26.878	1.9037077136576445e-10
4543	1.08776e-11	S	11	1826.19A	-26.878	1.9037077136576445e-10
4544	1.21051e-10	Ca	13	164.100A	-26.879	1.8993293074157138e-10
4545	3.7704e-10	B	4	52.6853A	-26.881	1.89060268193613e-10
4546	2.66185e-13	He	1	7.46266m	-26.881999999999998	1.8862544164307774e-10
4547	4.8612e-12	Ca	13	4086.33A	-26.883000000000003	1.8819161516585393e-10
4548	5.0280099999999996e-14	He	1	39.5076m	-26.883000000000003	1.8819161516585393e-10
4549	2.94969e-12	Fe	4	6734.42A	-26.883000000000003	1.8819161516585393e-10
4550	5.71128e-13	He	1	3.47811m	-26.884	1.8775878646184284e-10
4551	4.36148e-11	Li	3	455.452A	-26.884	1.8775878646184284e-10
4552	6.85507e-11	Mn	13	289.778A	-26.886	1.8689611319946739e-10
4553	9.41394e-11	Ar	13	211.011A	-26.886999999999997	1.8646626406729677e-10
4554	1.4200799999999997e-10	Ti	12	139.883A	-26.889	1.8560952940588651e-10
4555	7.565489999999999e-12	Fe	2	2625.67A	-26.89	1.8518263933432656e-10
4556	2.10585e-09	Na	10	9.43300A	-26.89	1.8518263933432656e-10
4557	1.04616e-10	Mg	10	189.880A	-26.891	1.8475673108268745e-10
4558	6.20067e-12	Cl	4	3203.60A	-26.894000000000002	1.8348487469200615e-10
4559	4.82224e-11	Fe	6	411.934A	-26.895	1.830628711906887e-10
4560	3.29868e-13	He	1	6.02195m	-26.895	1.830628711906887e-10
4561	2.52577e-11	S	5	786.470A	-26.896	1.8264183827048945e-10
4562	7.41777e-11	Fe	11	267.796A	-26.898000000000003	1.8180267524948562e-10
4563	7.9438e-13	He	1	2.50062m	-26.901	1.8055115443612487e-10
4564	2.71412e-12	O	2	7318.92A	-26.901999999999997	1.8013589830415846e-10
4565	7.78088e-11	Fe	7	255.298A	-26.901999999999997	1.8013589830415846e-10
4566	5.38319e-13	He	1	3.69009m	-26.901999999999997	1.8013589830415846e-10
4567	5.647979999999999e-13	He	1	3.51709m	-26.904	1.7930824903144206e-10
4568	4.39498e-14	He	1	45.1981m	-26.904	1.7930824903144206e-10
4569	4.5250200000000003e-13	He	1	4.38992m	-26.908	1.776643411231399e-10
4570	7.71294e-11	Fe	11	257.547A	-26.908	1.776643411231399e-10
4571	8.72672e-11	P	9	227.628A	-26.912	1.760355046531337e-10
4572	1.0778499999999999e-10	N	6	184.298A	-26.912	1.760355046531337e-10
4573	7.014910000000001e-12	Fe	5	2831.75A	-26.912	1.760355046531337e-10
4574	1.20265e-10	S	9	165.173A	-26.912	1.760355046531337e-10
4575	4.31696e-12	Cl	7	4601.49A	-26.914	1.7522669497793825e-10
4576	5.62384e-12	F	4	3532.18A	-26.914	1.7522669497793825e-10
4577	4.61431e-11	Fe	8	430.497A	-26.915	1.7482368476290499e-10
4578	2.35538e-12	Cl	3	8433.66A	-26.916	1.7442160144564378e-10
4579	1.2232299999999998e-12	Fe	5	1.62393m	-26.916	1.7442160144564378e-10
4580	1.41499e-12	He	1	1.40386m	-26.916	1.7442160144564378e-10
4581	4.7312699999999996e-14	He	1	41.9855m	-26.916999999999998	1.7402044289435168e-10
4582	9.26263e-11	P	9	214.458A	-26.916999999999998	1.7402044289435168e-10
4583	2.60014e-14	He	1	76.3976m	-26.916999999999998	1.7402044289435168e-10
4584	6.85239e-10	Ca	12	28.9891A	-26.918000000000003	1.7362020698212177e-10
4585	5.681609999999999e-13	He	1	3.49627m	-26.918000000000003	1.7362020698212177e-10
4586	1.05908e-11	F	4	1875.64A	-26.92	1.7282249459169784e-10
4587	9.78647e-11	Ni	14	202.979A	-26.92	1.7282249459169784e-10
4588	3.77539e-10	Mg	11	52.6157A	-26.921	1.7242501388411073e-10
4589	1.07318e-11	Cl	10	1851.00A	-26.921999999999997	1.7202844735678286e-10
4590	5.35913e-13	He	1	3.70666m	-26.923000000000002	1.716327929071551e-10
4591	1.05833e-10	C	5	187.696A	-26.923000000000002	1.716327929071551e-10
4592	9.108379999999998e-13	He	1	2.18090m	-26.924	1.7123804843751266e-10
4593	7.94951e-11	Fe	11	249.883A	-26.925	1.7084421185495538e-10
4594	4.08066e-12	Fe	4	4867.95A	-26.927	1.7005925400357497e-10
4595	2.90419e-10	F	8	68.3994A	-26.928	1.6966812857298206e-10
4596	2.34227e-12	Cl	3	8480.86A	-26.928	1.6966812857298206e-10
4597	9.54378e-12	Li	3	2081.40A	-26.934	1.6734019457697074e-10
4598	4.49916e-11	K	8	441.515A	-26.94	1.6504420103280132e-10
4599	5.09932e-14	He	1	38.9551m	-26.943	1.6390804474448578e-10
4600	9.90733e-11	O	5	200.503A	-26.944000000000003	1.6353106670260293e-10
4601	8.05627e-11	Fe	12	246.571A	-26.945	1.6315495568615805e-10
4602	4.844980000000001e-10	B	5	41.0001A	-26.949	1.616591420614088e-10
4603	6.89667e-15	He	1	288.030m	-26.95	1.6128733635216763e-10
4604	6.01461e-14	Fe	3	33.0270m	-26.95	1.6128733635216763e-10
4605	1.29055e-13	K	4	15.3923m	-26.951	1.609163857723268e-10
4606	2.33699e-12	Cl	3	8500.01A	-26.951	1.609163857723268e-10
4607	2.7651e-12	Fe	4	7183.99A	-26.955	1.5944109547991027e-10
4608	4.08874e-11	O	5	485.834A	-26.956	1.5907439113624384e-10
4609	3.03935e-14	He	1	65.3575m	-26.956	1.5907439113624384e-10
4610	7.95187e-12	Fe	9	2498.08A	-26.956999999999997	1.5870853018916515e-10
4611	2.2233300000000002e-10	O	7	89.3456A	-26.958000000000002	1.5834351069891195e-10
4612	2.8414e-12	N	6	6991.08A	-26.958000000000002	1.5834351069891195e-10
4613	1.41938e-12	He	1	1.39952m	-26.959	1.5797933073019247e-10
4614	4.0555599999999997e-14	He	1	48.9808m	-26.963	1.5653096752025387e-10
4615	1.2784899999999998e-14	He	1	155.374m	-26.965	1.5581177305293704e-10
4616	8.29197e-12	Fe	2	2395.63A	-26.967	1.5509588298404055e-10
4617	5.45216e-13	He	1	3.64341m	-26.971	1.5367395538193755e-10
4618	1.42954e-12	He	1	1.38957m	-26.971	1.5367395538193755e-10
4619	1.69793e-10	N	6	116.992A	-26.973000000000003	1.5296788769301661e-10
4620	9.96816e-11	Li	2	199.279A	-26.979	1.5086908959196235e-10
4621	8.12151e-13	He	1	2.44591m	-26.979	1.5086908959196235e-10
4622	1.21928e-10	Ca	13	162.920A	-26.982	1.4983051408443344e-10
4623	2.3417900000000003e-12	Fe	5	8482.60A	-26.982	1.4983051408443344e-10
4624	3.4870699999999996e-12	Al	3	5696.60A	-26.983	1.494859134646048e-10
4625	9.88908e-11	F	8	200.873A	-26.983	1.494859134646048e-10
4626	5.42809e-13	He	1	3.65956m	-26.983	1.494859134646048e-10
4627	1.55184e-12	Mn	12	1.28006m	-26.983	1.494859134646048e-10
4628	9.18988e-13	He	1	2.16156m	-26.985	1.4879908808040956e-10
4629	2.15866e-11	Ne	9	920.221A	-26.986	1.4845685967456194e-10
4630	3.25166e-10	B	4	61.0903A	-26.986	1.4845685967456194e-10
4631	3.4225300000000003e-14	He	1	58.0402m	-26.986	1.4845685967456194e-10
4632	1.0082e-10	P	9	197.029A	-26.988000000000003	1.4777476236305357e-10
4633	1.79282e-09	Na	10	11.0800A	-26.991	1.4675748805433945e-10
4634	5.35737e-11	Ne	9	370.787A	-26.991	1.4675748805433945e-10
4635	1.42321e-12	He	1	1.39575m	-26.991999999999997	1.4641995519825286e-10
4636	5.118280000000001e-12	Fe	5	3881.08A	-26.994	1.4574721661270794e-10
4637	3.7588199999999997e-14	He	1	52.8476m	-26.998	1.4441099809907645e-10
4638	7.72146e-11	Fe	10	257.263A	-26.998	1.4441099809907645e-10
4639	8.399960000000001e-12	Fe	2	2364.83A	-26.999000000000002	1.4407886202012681e-10
4640	1.7852200000000002e-14	He	1	111.272m	-27.0	1.4374748983296213e-10
4641	1.90004e-10	Be	3	104.548A	-27.000999999999998	1.4341687978067892e-10
4642	1.41241e-12	Fe	5	1.40642m	-27.000999999999998	1.4341687978067892e-10
4643	8.95221e-11	Ni	15	221.895A	-27.006	1.417752003332315e-10
4644	1.42657e-12	He	1	1.39246m	-27.006	1.417752003332315e-10
4645	5.91442e-11	Cr	9	335.865A	-27.01	1.4047539748373707e-10
4646	6.02751e-13	He	1	3.29563m	-27.01	1.4047539748373707e-10
4647	2.2552300000000001e-10	Ne	8	88.0817A	-27.011	1.4015231303502377e-10
4648	2.37815e-11	O	3	835.289A	-27.013	1.395083716494089e-10
4649	6.01727e-11	S	10	330.124A	-27.014	1.3918751129839647e-10
4650	3.68614e-11	He	1	538.896A	-27.017	1.3822935121020755e-10
4651	6.3963199999999995e-12	Ti	8	3105.61A	-27.018	1.3791143252457382e-10
4652	1.37429e-10	Mg	5	144.543A	-27.018	1.3791143252457382e-10
4653	1.13162e-10	C	5	175.539A	-27.02	1.372777870496707e-10
4654	2.83896e-12	Fe	4	6997.10A	-27.02	1.372777870496707e-10
4655	6.55508e-14	Fe	5	30.3039m	-27.021	1.3696205690087497e-10
4656	8.50656e-11	Ne	9	233.519A	-27.022	1.3664705291127186e-10
4657	4.80255e-12	Fe	5	4136.23A	-27.022	1.3664705291127186e-10
4658	1.50087e-12	Fe	6	1.32353m	-27.025	1.3570638121560854e-10
4659	6.77976e-12	Ti	4	2929.97A	-27.028000000000002	1.3477218505834886e-10
4660	4.72222e-12	Fe	4	4206.59A	-27.029	1.3446221763422034e-10
4661	5.23138e-12	S	3	3797.17A	-27.03	1.341529631153833e-10
4662	2.9971e-10	Na	10	66.2789A	-27.03	1.341529631153833e-10
4663	5.51104e-13	He	1	3.60448m	-27.035	1.3261732684511065e-10
4664	2.2244299999999997e-14	He	1	89.3012m	-27.035	1.3261732684511065e-10
4665	1.2863200000000001e-12	Fe	4	1.54429m	-27.035	1.3261732684511065e-10
4666	6.24313e-11	Ne	9	318.181A	-27.035999999999998	1.32312315457344e-10
4667	3.13859e-11	F	8	632.911A	-27.037	1.3200800557630156e-10
4668	6.216169999999999e-10	Ca	12	31.9561A	-27.039	1.314014838844204e-10
4669	5.486979999999999e-13	He	1	3.62029m	-27.039	1.314014838844204e-10
4670	3.24064e-14	He	1	61.2979m	-27.04	1.3109926885786514e-10
4671	1.64714e-15	Al	11	1206.00m	-27.04	1.3109926885786514e-10
4672	9.25884e-13	He	1	2.14546m	-27.041999999999998	1.3049692243194364e-10
4673	8.98291e-12	S	10	2211.36A	-27.046999999999997	1.2900313651330468e-10
4674	1.7802e-11	Li	3	1115.86A	-27.048000000000002	1.2870643753263221e-10
4675	3.73549e-11	Al	7	531.777A	-27.048000000000002	1.2870643753263221e-10
4676	7.43596e-11	Fe	10	267.140A	-27.048000000000002	1.2870643753263221e-10
4677	4.09089e-11	Ne	9	485.578A	-27.05	1.2811508516799833e-10
4678	1.83967e-12	Fe	13	1.07978m	-27.05	1.2811508516799833e-10
4679	8.264879999999999e-13	He	1	2.40348m	-27.052	1.2752644982067813e-10
4680	1.3254000000000002e-09	F	9	14.9875A	-27.052	1.2752644982067813e-10
4681	1.47931e-13	F	5	13.4282m	-27.053	1.2723314712515387e-10
4682	1.17687e-10	Li	2	168.791A	-27.053	1.2723314712515387e-10
4683	2.76232e-12	Fe	4	7191.23A	-27.054000000000002	1.2694051900710995e-10
4684	2.9435e-13	He	1	6.74858m	-27.055	1.2664856391506232e-10
4685	8.74724e-11	P	9	227.094A	-27.057	1.2606666662084448e-10
4686	2.47559e-12	Ni	15	8024.12A	-27.058000000000003	1.2577672133351172e-10
4687	2.59033e-10	F	8	76.6871A	-27.059	1.254874429018368e-10
4688	7.5442e-11	Ne	9	263.308A	-27.059	1.254874429018368e-10
4689	4.84765e-10	Na	10	40.9775A	-27.06	1.2519882979209226e-10
4690	8.0328e-11	Fe	11	247.292A	-27.06	1.2519882979209226e-10
4691	3.12586e-11	C	3	635.489A	-27.061	1.249108804740791e-10
4692	2.82842e-10	F	8	70.2316A	-27.061	1.249108804740791e-10
4693	4.71966e-12	Fe	4	4208.88A	-27.061999999999998	1.246235934211207e-10
4694	9.68947e-11	Cr	8	205.011A	-27.063000000000002	1.243369671100467e-10
4695	8.11085e-11	C	4	244.912A	-27.063000000000002	1.243369671100467e-10
4696	1.09298e-11	Si	2	1817.45A	-27.064	1.2405100002119698e-10
4697	6.54886e-11	Si	11	303.327A	-27.064	1.2405100002119698e-10
4698	4.74474e-11	B	4	418.662A	-27.064	1.2405100002119698e-10
4699	2.6076099999999996e-14	He	1	76.1787m	-27.064	1.2405100002119698e-10
4700	1.25141e-10	B	5	158.736A	-27.065	1.2376569063839942e-10
4701	3.65845e-13	He	1	5.42975m	-27.066	1.2348103744897417e-10
4702	5.8801e-11	Cr	9	337.825A	-27.066999999999997	1.231970389437173e-10
4703	3.90055e-11	Ne	9	509.274A	-27.068	1.2291369361689496e-10
4704	7.32085e-13	Fe	4	2.71341m	-27.073	1.2150671220069663e-10
4705	4.28531e-12	O	5	4635.48A	-27.074	1.212272545175033e-10
4706	4.22502e-12	Fe	3	4701.62A	-27.074	1.212272545175033e-10
4707	2.9438999999999996e-14	He	1	67.4767m	-27.075	1.209484395691466e-10
4708	3.07327e-11	F	6	646.362A	-27.075	1.209484395691466e-10
4709	4.04221e-11	Fe	12	491.426A	-27.076	1.2067026587737546e-10
4710	5.88826e-15	He	1	337.357m	-27.078000000000003	1.2011583636758797e-10
4711	3.65235e-10	Al	11	54.3881A	-27.085	1.1819531696349421e-10
4712	4.87671e-11	Ne	9	407.333A	-27.087	1.1765225881104328e-10
4713	8.5499e-12	F	6	2323.35A	-27.087	1.1765225881104328e-10
4714	1.09555e-14	He	1	181.319m	-27.087	1.1765225881104328e-10
4715	2.7177e-11	Ar	2	730.930A	-27.09	1.1684234635822026e-10
4716	5.53765e-13	He	1	3.58716m	-27.09	1.1684234635822026e-10
4717	2.50702e-10	Ne	9	79.2353A	-27.090999999999998	1.1657361641877384e-10
4718	3.06878e-11	F	6	647.308A	-27.090999999999998	1.1657361641877384e-10
4719	5.56172e-13	He	1	3.57164m	-27.092	1.1630550454103621e-10
4720	7.86717e-11	Mg	7	252.498A	-27.092	1.1630550454103621e-10
4721	9.317729999999999e-13	He	1	2.13190m	-27.095	1.155048630793968e-10
4722	8.45094e-11	Mn	13	235.056A	-27.096	1.1523920926612915e-10
4723	1.41427e-11	Fe	6	1404.57A	-27.096	1.1523920926612915e-10
4724	2.5371e-11	S	11	782.958A	-27.096	1.1523920926612915e-10
4725	1.02069e-10	P	9	194.617A	-27.098000000000003	1.1470973319481059e-10
4726	3.01041e-11	S	5	659.858A	-27.098000000000003	1.1470973319481059e-10
4727	3.45331e-11	Ne	9	575.229A	-27.098000000000003	1.1470973319481059e-10
4728	1.17772e-11	Cl	7	1686.68A	-27.099	1.144459081295312e-10
4729	4.85078e-11	Fe	6	409.511A	-27.099	1.144459081295312e-10
4730	4.29776e-11	Ne	9	462.205A	-27.105	1.1287565140259075e-10
4731	6.5044e-11	O	3	305.400A	-27.105	1.1287565140259075e-10
4732	5.096229999999999e-13	Fe	7	3.89788m	-27.105999999999998	1.1261604460837768e-10
4733	8.38865e-11	Ne	9	236.802A	-27.107	1.1235703489322161e-10
4734	8.96759e-11	Ne	9	221.514A	-27.107	1.1235703489322161e-10
4735	6.38268e-13	He	1	3.11224m	-27.108	1.1209862088387973e-10
4736	9.14249e-11	Fe	12	217.276A	-27.11	1.1158357450544918e-10
4737	4.43181e-12	Co	8	4482.24A	-27.11	1.1158357450544918e-10
4738	6.27821e-11	Fe	9	316.403A	-27.111	1.1132693940563496e-10
4739	2.5509799999999998e-14	He	1	77.8700m	-27.113000000000003	1.108154385815336e-10
4740	1.0303899999999999e-10	S	10	192.787A	-27.114	1.1056057014532091e-10
4741	8.34667e-11	B	4	237.993A	-27.115	1.1030628789024515e-10
4742	1.53477e-14	He	1	129.430m	-27.115	1.1030628789024515e-10
4743	1.59938e-11	Fe	12	1242.01A	-27.116	1.1005259046812621e-10
4744	1.8399999999999998e-10	Li	3	107.959A	-27.116999999999997	1.0979947653388742e-10
4745	6.76465e-12	Mg	2	2936.51A	-27.116999999999997	1.0979947653388742e-10
4746	2.30855e-11	S	5	860.473A	-27.118000000000002	1.0954694474554123e-10
4747	4.16985e-13	He	1	4.76383m	-27.118000000000002	1.0954694474554123e-10
4748	2.66417e-13	He	1	7.45615m	-27.119	1.092949937641928e-10
4749	1.5532299999999998e-12	P	8	1.27891m	-27.12	1.0904362225402041e-10
4750	1.0219900000000001e-10	B	5	194.371A	-27.12	1.0904362225402041e-10
4751	8.38222e-13	He	1	2.36983m	-27.122	1.0854261231928571e-10
4752	6.82603e-11	Fe	12	291.010A	-27.122	1.0854261231928571e-10
4753	1.2888799999999999e-12	Fe	4	1.54122m	-27.123	1.0829297123841772e-10
4754	3.6166400000000002e-12	Ti	4	5492.51A	-27.128	1.0705335184733295e-10
4755	1.51804e-10	N	6	130.856A	-27.128	1.0705335184733295e-10
4756	1.02443e-10	F	6	193.907A	-27.128	1.0705335184733295e-10
4757	2.03237e-11	Na	6	977.404A	-27.128	1.0705335184733295e-10
4758	2.0035e-12	Fe	5	9914.87A	-27.129	1.0680713597050205e-10
4759	1.4152799999999998e-10	Ti	12	140.357A	-27.129	1.0680713597050205e-10
4760	4.54822e-13	He	1	4.36752m	-27.131	1.0631640175683914e-10
4761	4.88238e-12	S	2	4068.60A	-27.131	1.0631640175683914e-10
4762	7.57538e-11	Cl	12	262.224A	-27.133000000000003	1.0582792226207849e-10
4763	5.58157e-13	He	1	3.55894m	-27.134	1.0558452479508449e-10
4764	2.2558699999999999e-13	He	1	8.80569m	-27.134	1.0558452479508449e-10
4765	5.64263e-11	S	11	352.043A	-27.135	1.0534168712672945e-10
4766	1.23038e-11	S	11	1614.49A	-27.136	1.0509940796951397e-10
4767	4.0915600000000003e-10	Ne	10	48.5499A	-27.136999999999997	1.0485768603889723e-10
4768	1.9697e-15	O	8	1008.50m	-27.138	1.0461652005329188e-10
4769	5.89038e-11	Fe	10	337.236A	-27.138	1.0461652005329188e-10
4770	1.9553400000000003e-10	F	8	101.591A	-27.139	1.043759087340633e-10
4771	2.86444e-11	Na	5	693.486A	-27.139	1.043759087340633e-10
4772	6.36108e-11	P	10	312.281A	-27.139	1.043759087340633e-10
4773	1.91795e-14	He	1	103.572m	-27.14	1.0413585080551166e-10
4774	7.17245e-11	Cl	10	276.955A	-27.14	1.0413585080551166e-10
4775	2.72499e-11	C	5	728.975A	-27.14	1.0413585080551166e-10
4776	4.9042e-10	Ar	11	40.5050A	-27.14	1.0413585080551166e-10
4777	5.21657e-11	Fe	8	380.795A	-27.141	1.0389634499487542e-10
4778	8.17645e-14	Ca	6	24.2947m	-27.141	1.0389634499487542e-10
4779	5.605640000000001e-13	He	1	3.54366m	-27.141	1.0389634499487542e-10
4780	9.368399999999999e-13	He	1	2.12037m	-27.143	1.0341898465092162e-10
4781	6.75049e-11	F	8	294.267A	-27.143	1.0341898465092162e-10
4782	2.15522e-09	Ne	10	9.21689A	-27.144000000000002	1.0318112758668788e-10
4783	1.28637e-10	Ar	12	154.422A	-27.147	1.0247083370050847e-10
4784	5.23719e-10	Ne	10	37.9296A	-27.148000000000003	1.0223515732294642e-10
4785	1.55676e-11	Si	5	1276.01A	-27.148000000000003	1.0223515732294642e-10
4786	2.25423e-14	He	1	88.1207m	-27.15	1.017654294430476e-10
4787	1.40881e-10	Ni	9	141.002A	-27.151	1.0153137545025785e-10
4788	4.07959e-12	Fe	4	4869.23A	-27.151	1.0153137545025785e-10
4789	5.68319e-13	He	1	3.49530m	-27.151999999999997	1.0129785976671442e-10
4790	2.73216e-11	Ar	9	727.061A	-27.160999999999998	9.922023918483145e-11
4791	7.13328e-14	Mn	5	27.8476m	-27.160999999999998	9.922023918483145e-11
4792	4.5429999999999997e-10	Na	10	43.7254A	-27.160999999999998	9.922023918483145e-11
4793	7.3725e-12	Cr	10	2694.40A	-27.166	9.808447449876623e-11
4794	2.61832e-11	B	3	758.671A	-27.166	9.808447449876623e-11
4795	1.95905e-11	Cl	6	1013.98A	-27.168000000000003	9.763381727414905e-11
4796	5.61989e-13	He	1	3.53467m	-27.169	9.740926572565854e-11
4797	5.70726e-13	He	1	3.48056m	-27.169	9.740926572565854e-11
4798	7.54923e-12	Fe	2	2631.32A	-27.171	9.696171080355517e-11
4799	5.03165e-11	Ne	9	394.790A	-27.171	9.696171080355517e-11
4800	1.80504e-10	N	6	110.050A	-27.171999999999997	9.673870505705146e-11
4801	4.41854e-11	S	11	449.570A	-27.173000000000002	9.651621220953035e-11
4802	1.09702e-13	He	1	18.1076m	-27.174	9.629423108136004e-11
4803	7.64694e-11	Si	9	259.770A	-27.176	9.585179927808583e-11
4804	2.73785e-11	Ar	2	725.549A	-27.176	9.585179927808583e-11
4805	1.52235e-11	O	1	1304.86A	-27.177	9.563134625725252e-11
4806	2.41233e-12	Fe	9	8234.56A	-27.179000000000002	9.51919601330883e-11
4807	5.64396e-13	He	1	3.51960m	-27.18	9.497302470017666e-11
4808	6.02684e-11	Ne	5	329.600A	-27.18	9.497302470017666e-11
4809	1.12946e-11	S	3	1758.76A	-27.180999999999997	9.475459280478769e-11
4810	1.96215e-14	He	1	101.238m	-27.183000000000003	9.431923499682238e-11
4811	5.653520000000001e-13	He	1	3.51365m	-27.185	9.388587747628975e-11
4812	9.41232e-13	He	1	2.11047m	-27.185	9.388587747628975e-11
4813	1.12142e-10	Cl	12	177.136A	-27.186999999999998	9.345451105270076e-11
4814	1.00613e-11	P	10	1974.34A	-27.186999999999998	9.345451105270076e-11
4815	8.479459999999999e-13	He	1	2.34266m	-27.186999999999998	9.345451105270076e-11
4816	2.15259e-09	Mg	11	9.22816A	-27.188000000000002	9.323957164178404e-11
4817	1.16597e-10	Ni	13	170.368A	-27.188000000000002	9.323957164178404e-11
4818	3.89383e-11	Ne	9	510.152A	-27.188000000000002	9.323957164178404e-11
4819	4.63266e-13	Fe	7	4.28791m	-27.189	9.302512657779596e-11
4820	2.15224e-11	Ne	9	922.966A	-27.19	9.281117472376787e-11
4821	1.90069e-13	He	1	10.4512m	-27.191999999999997	9.238474611079864e-11
4822	2.5241e-12	Fe	5	7869.93A	-27.191999999999997	9.238474611079864e-11
4823	9.513940000000001e-13	He	1	2.08793m	-27.194000000000003	9.196027675933312e-11
4824	2.84454e-13	Ar	2	6.98337m	-27.195999999999998	9.153775766738689e-11
4825	5.0672800000000006e-15	He	1	392.014m	-27.195999999999998	9.153775766738689e-11
4826	9.45941e-15	He	1	209.997m	-27.198	9.111717987432766e-11
4827	5.67758e-13	He	1	3.49875m	-27.199	9.090761617594753e-11
4828	3.51949e-11	F	6	564.414A	-27.199	9.090761617594753e-11
4829	4.4527e-11	Ne	9	446.121A	-27.2	9.069853446069952e-11
4830	4.836010000000001e-13	He	1	4.10761m	-27.201999999999998	9.028181254802468e-11
4831	7.8842e-11	Fe	13	251.953A	-27.203000000000003	9.007417014117902e-11
4832	3.44547e-12	Ca	6	5765.38A	-27.206	8.945410391540328e-11
4833	1.59456e-11	Cl	6	1245.76A	-27.206999999999997	8.924836518558765e-11
4834	3.60826e-11	Ne	9	550.528A	-27.209	8.883830619550087e-11
4835	1.65404e-11	S	3	1200.97A	-27.209	8.883830619550087e-11
4836	1.23243e-11	Al	3	1611.81A	-27.214000000000002	8.782138251364255e-11
4837	3.15508e-11	Ca	6	629.602A	-27.215	8.761939893884652e-11
4838	1.3291200000000001e-14	He	1	149.456m	-27.215999999999998	8.74178799133814e-11
4839	9.45064e-13	He	1	2.10192m	-27.215999999999998	8.74178799133814e-11
4840	7.30404e-12	Fe	5	2719.65A	-27.215999999999998	8.74178799133814e-11
4841	1.98212e-11	Cl	6	1002.18A	-27.217	8.721682436881269e-11
4842	1.5472799999999997e-10	Na	10	128.383A	-27.218000000000004	8.701623123916388e-11
4843	7.41919e-12	Al	6	2677.44A	-27.221999999999998	8.62184616359407e-11
4844	1.0682700000000002e-10	Ni	14	185.949A	-27.221999999999998	8.62184616359407e-11
4845	1.66541e-14	He	1	119.277m	-27.221999999999998	8.62184616359407e-11
4846	3.2082799999999997e-12	Fe	5	6191.62A	-27.225	8.562493792081658e-11
4847	1.00152e-10	Ni	14	198.343A	-27.225	8.562493792081658e-11
4848	3.9374400000000006e-10	Mg	11	50.4502A	-27.226999999999997	8.523152706676992e-11
4849	1.01178e-10	F	8	196.332A	-27.226999999999997	8.523152706676992e-11
4850	2.47032e-11	Cl	10	804.125A	-27.226999999999997	8.523152706676992e-11
4851	2.1480700000000004e-09	Ne	10	9.24759A	-27.228	8.503549999420911e-11
4852	3.4734499999999997e-13	Fe	5	5.71894m	-27.229	8.483992377140561e-11
4853	9.484270000000001e-13	He	1	2.09446m	-27.229	8.483992377140561e-11
4854	1.4561e-10	N	6	136.422A	-27.23	8.46447973614317e-11
4855	5.07367e-11	Fe	11	391.520A	-27.230999999999998	8.445011972974795e-11
4856	5.67669e-11	Ti	12	349.930A	-27.234	8.386876919468132e-11
4857	4.25854e-12	Cl	7	4664.61A	-27.234	8.386876919468132e-11
4858	1.0668099999999999e-13	He	1	18.6205m	-27.236	8.348342720299085e-11
4859	6.54643e-11	O	5	303.439A	-27.236	8.348342720299085e-11
4860	7.04005e-12	B	4	2821.64A	-27.236	8.348342720299085e-11
4861	1.97336e-11	Si	7	1006.63A	-27.237	8.329142064854991e-11
4862	2.41891e-11	Ca	9	821.215A	-27.237	8.329142064854991e-11
4863	2.89465e-11	Ar	9	686.248A	-27.24	8.271804654185363e-11
4864	1.20793e-10	S	9	164.450A	-27.243000000000002	8.214861951474386e-11
4865	2.0132400000000002e-10	F	8	98.6690A	-27.243000000000002	8.214861951474386e-11
4866	9.573309999999999e-13	C	5	2.07498m	-27.247	8.139547644405004e-11
4867	1.39567e-11	Li	3	1423.29A	-27.249000000000002	8.102149820031556e-11
4868	8.560950000000001e-13	He	1	2.32036m	-27.249000000000002	8.102149820031556e-11
4869	2.5966600000000002e-17	N	5	7.65000c	-27.250999999999998	8.064923823053197e-11
4870	9.79386e-11	Cr	7	202.826A	-27.252	8.046375012984182e-11
4871	1.0097899999999999e-13	Cr	5	19.6719m	-27.253	8.027868863994494e-11
4872	1.45542e-14	He	1	136.486m	-27.253	8.027868863994494e-11
4873	9.09082e-12	Ni	14	2185.11A	-27.254	8.009405277966373e-11
4874	1.3137e-12	Fe	5	1.51210m	-27.254	8.009405277966373e-11
4875	1.2466899999999999e-10	Ne	9	159.337A	-27.255	7.990984157007789e-11
4876	9.726260000000001e-12	Fe	9	2042.35A	-27.255	7.990984157007789e-11
4877	1.19954e-11	C	1R	1656.00A	-27.256999999999998	7.954268919855798e-11
4878	2.2498099999999997e-12	S	3	8829.39A	-27.256999999999998	7.954268919855798e-11
4879	4.88798e-13	Mg	9	4.06394m	-27.258000000000003	7.935974609001795e-11
4880	2.13763e-09	Ne	10	9.29275A	-27.258000000000003	7.935974609001795e-11
4881	7.22562e-11	B	4	274.917A	-27.259	7.917722373895296e-11
4882	5.25928e-12	Fe	5	3777.03A	-27.26	7.899512117764573e-11
4883	4.06966e-12	Fe	3	4881.12A	-27.261	7.88134374406079e-11
4884	1.62834e-12	C	5	1.21992m	-27.261	7.88134374406079e-11
4885	4.66924e-11	Mn	10	425.432A	-27.267	7.77320765397503e-11
4886	2.32394e-11	Mg	7	854.774A	-27.268	7.755329772476825e-11
4887	4.10246e-11	K	3	484.209A	-27.268	7.755329772476825e-11
4888	1.06415e-10	F	6	186.670A	-27.268	7.755329772476825e-11
4889	2.3826e-12	Ar	13	8337.31A	-27.27	7.719697268871036e-11
4890	4.0634e-12	Fe	4	4888.63A	-27.271	7.701942457843402e-11
4891	4.90404e-11	Na	10	405.063A	-27.272	7.684228481748037e-11
4892	5.52393e-12	Fe	5	3596.07A	-27.273000000000003	7.666555246667015e-11
4893	5.059979999999999e-13	He	1	3.92580m	-27.274	7.648922658898852e-11
4894	6.55299e-11	Fe	12	303.136A	-27.275	7.6313306249572e-11
4895	2.30718e-11	Ne	9	860.983A	-27.276	7.613779051570783e-11
4896	1.66361e-11	S	3	1194.06A	-27.276	7.613779051570783e-11
4897	8.34374e-12	Fe	2	2380.76A	-27.276999999999997	7.59626784568303e-11
4898	5.78665e-11	Al	7	343.281A	-27.276999999999997	7.59626784568303e-11
4899	1.6716900000000001e-12	P	2	1.18828m	-27.278000000000002	7.578796914451086e-11
4900	4.83749e-11	Fe	6	410.636A	-27.278000000000002	7.578796914451086e-11
4901	2.32024e-11	S	8	856.137A	-27.279	7.561366165246059e-11
4902	1.19445e-10	Ni	9	166.306A	-27.279	7.561366165246059e-11
4903	9.18963e-11	Fe	9	216.162A	-27.28	7.543975505651666e-11
4904	9.33831e-11	Ar	11	212.720A	-27.284000000000002	7.474811922488217e-11
4905	2.12155e-09	Ne	10	9.36319A	-27.284000000000002	7.474811922488217e-11
4906	5.23783e-11	Ne	3	379.250A	-27.285999999999998	7.440468281328633e-11
4907	8.52803e-11	Fe	9	232.931A	-27.285999999999998	7.440468281328633e-11
4908	5.68889e-11	Mg	6	349.180A	-27.285999999999998	7.440468281328633e-11
4909	1.60787e-11	Si	5	1235.45A	-27.288	7.406282434866685e-11
4910	1.42349e-11	F	8	1395.48A	-27.289	7.389248457954326e-11
4911	2.38255e-11	O	3	833.749A	-27.291	7.355297945204172e-11
4912	4.99647e-10	Ar	11	39.7570A	-27.294	7.30466443029978e-11
4913	1.15868e-14	He	1	171.441m	-27.294	7.30466443029978e-11
4914	8.83034e-11	Mg	5	224.957A	-27.295	7.287864168312404e-11
4915	8.22391e-15	He	1	241.545m	-27.296	7.271102545855425e-11
4916	8.33429e-12	Fe	9	2383.46A	-27.296999999999997	7.254379474060326e-11
4917	4.0526e-10	Na	10	49.0166A	-27.299	7.221048628003328e-11
4918	3.47115e-12	Al	3	5722.73A	-27.3	7.204440677024663e-11
4919	1.4076e-11	Fe	6	1411.22A	-27.3	7.204440677024663e-11
4920	5.2992e-10	B	5	37.4858A	-27.3	7.204440677024663e-11
4921	2.48338e-11	B	4	799.896A	-27.302	7.171339278898069e-11
4922	1.1835700000000002e-10	C	5	167.835A	-27.302	7.171339278898069e-11
4923	7.05792e-12	Mg	9	2814.49A	-27.303	7.154845656249767e-11
4924	4.39212e-15	He	1	452.275m	-27.304000000000002	7.138389967880891e-11
4925	7.56203e-11	B	4	262.687A	-27.304000000000002	7.138389967880891e-11
4926	9.89647e-11	Co	13	200.723A	-27.305	7.121972126545078e-11
4927	8.62992e-13	He	1	2.30181m	-27.307	7.089249636989562e-11
4928	9.1997e-11	Ni	15	215.925A	-27.307	7.089249636989562e-11
4929	3.2942699999999996e-16	N	7	6030.00m	-27.308000000000003	7.072944815278422e-11
4930	9.46302e-11	Fe	13	209.917A	-27.309	7.056677493616717e-11
4931	4.31142e-11	Ti	12	460.741A	-27.31	7.040447585756613e-11
4932	4.35725e-10	Na	10	45.5895A	-27.31	7.040447585756613e-11
4933	3.63739e-11	K	3	546.118A	-27.315	6.959856248669632e-11
4934	1.13816e-10	Fe	10	174.531A	-27.316	6.943849023493525e-11
4935	3.10387e-10	Mg	10	63.9989A	-27.316999999999997	6.927878613913702e-11
4936	3.11437e-10	Mg	10	63.7832A	-27.316999999999997	6.927878613913702e-11
4937	4.65816e-12	Ti	8	4264.45A	-27.318	6.911944935256526e-11
4938	3.10648e-10	Mg	10	63.9453A	-27.319000000000003	6.896047903043391e-11
4939	6.0065e-11	Na	5	330.716A	-27.319000000000003	6.896047903043391e-11
4940	1.0162100000000002e-14	He	1	195.476m	-27.322	6.848575843191974e-11
4941	4.17791e-12	Fe	3	4754.64A	-27.323	6.83282455584621e-11
4942	2.2542599999999998e-10	Ne	8	88.1196A	-27.325	6.801430578701875e-11
4943	2.32368e-11	S	5	854.870A	-27.329	6.7390746883483e-11
4944	2.99715e-10	F	8	66.2778A	-27.331	6.708111452718469e-11
4945	2.76188e-12	Fe	4	7192.37A	-27.331999999999997	6.692683224506053e-11
4946	6.90825e-11	Ar	12	287.547A	-27.333000000000002	6.677290480233749e-11
4947	2.04578e-09	Ne	10	9.70997A	-27.339000000000002	6.585674620255116e-11
4948	6.44097e-11	B	4	308.408A	-27.339000000000002	6.585674620255116e-11
4949	3.97591e-11	C	5	499.620A	-27.34	6.570527988943134e-11
4950	1.27225e-11	C	1	1561.37A	-27.340999999999998	6.555416193916472e-11
4951	2.79013e-09	Mg	11	7.11954A	-27.340999999999998	6.555416193916472e-11
4952	1.47209e-11	Fe	12	1349.40A	-27.342	6.540339155053846e-11
4953	5.237689999999999e-13	He	1	3.79260m	-27.344	6.51028902625687e-11
4954	1.01938e-10	Co	13	194.867A	-27.346	6.480376965260302e-11
4955	1.94417e-12	Fe	5	1.02174m	-27.346999999999998	6.465472511834443e-11
4956	4.38726e-11	Mn	12	452.776A	-27.346999999999998	6.465472511834443e-11
4957	8.84837e-12	S	10	2244.98A	-27.348000000000003	6.450602337700116e-11
4958	1.27937e-11	S	9	1552.67A	-27.35	6.420964512127137e-11
4959	2.53034e-09	Mg	11	7.85052A	-27.353	6.376762903334749e-11
4960	1.17234e-09	F	8	16.9443A	-27.354	6.362096755638403e-11
4961	5.17636e-12	Fe	5	3837.54A	-27.355	6.347464339145678e-11
4962	1.05866e-10	Ni	14	187.638A	-27.355	6.347464339145678e-11
4963	7.13641e-12	Si	8	2783.54A	-27.357	6.318300389631253e-11
4964	3.29837e-10	S	9	60.2250A	-27.357	6.318300389631253e-11
4965	8.90487e-11	Cl	12	223.074A	-27.358	6.303768701985147e-11
4966	7.84882e-12	B	4	2530.88A	-27.358	6.303768701985147e-11
4967	8.688799999999999e-13	He	1	2.28621m	-27.36	6.274805515687033e-11
4968	4.70634e-11	P	9	422.079A	-27.362	6.245975403142132e-11
4969	1.5227200000000002e-10	N	6	130.454A	-27.368000000000002	6.16027740787616e-11
4970	7.19465e-15	He	1	276.100m	-27.371	6.117870356486773e-11
4971	5.8149900000000004e-12	Na	4	3416.08A	-27.375	6.06178138391958e-11
4972	3.91074e-11	N	6	507.947A	-27.375	6.06178138391958e-11
4973	4.16159e-11	Ca	11	477.328A	-27.375999999999998	6.047839673614964e-11
4974	7.29497e-11	Ni	15	272.304A	-27.377	6.033930028354202e-11
4975	3.28816e-11	Si	11	604.121A	-27.378	6.020052374389792e-11
4976	3.26685e-11	F	2	608.062A	-27.379	6.006206638143791e-11
4977	6.42686e-11	Al	7	309.085A	-27.379	6.006206638143791e-11
4978	4.72608e-11	Fe	12	420.315A	-27.381999999999998	5.964860202472991e-11
4979	5.14444e-12	Fe	5	3861.34A	-27.381999999999998	5.964860202472991e-11
4980	3.10903e-11	Si	10	638.929A	-27.384	5.937454159286108e-11
4981	8.71837e-11	Cl	12	227.846A	-27.384	5.937454159286108e-11
4982	8.75701e-11	Fe	10	226.841A	-27.385	5.923798393663218e-11
4983	1.05687e-10	Na	10	187.955A	-27.385	5.923798393663218e-11
4984	9.87663e-11	Fe	13	201.126A	-27.386	5.910174035429763e-11
4985	4.25496e-11	Fe	12	466.854A	-27.386999999999997	5.896581012350702e-11
4986	3.6638499999999997e-10	Al	11	54.2174A	-27.39	5.855989234179591e-11
4987	3.0513200000000003e-10	Na	10	65.1012A	-27.39	5.855989234179591e-11
4988	2.30646e-11	P	9	861.254A	-27.394000000000002	5.8023012021732546e-11
4989	5.0691e-11	Fe	8	391.873A	-27.395	5.788956279725965e-11
4990	7.17762e-12	Fe	5	2767.56A	-27.395	5.788956279725965e-11
4991	6.33032e-15	He	1	313.799m	-27.396	5.77564204974855e-11
4992	6.36775e-11	Fe	9	311.954A	-27.397	5.7623584416503816e-11
4993	4.88272e-11	B	4	406.832A	-27.397	5.7623584416503816e-11
4994	3.28409e-11	Fe	9	604.869A	-27.399	5.7358828095400606e-11
4995	3.83179e-15	He	1	518.412m	-27.399	5.7358828095400606e-11
4996	5.05879e-10	Mg	11	39.2672A	-27.4	5.7226906451568356e-11
4997	1.8941400000000002e-12	Fe	5	1.04873m	-27.404	5.670224701960376e-11
4998	4.82469e-11	Fe	8	411.725A	-27.406	5.644172385931821e-11
4999	1.63556e-11	Li	3	1214.54A	-27.406999999999996	5.631191149669701e-11
5000	8.73948e-13	He	1	2.27296m	-27.409000000000002	5.605318176523116e-11
5001	5.381050000000001e-13	He	1	3.69156m	-27.412	5.5667314376107154e-11
5002	3.5634600000000003e-10	Si	11	55.7448A	-27.412	5.5667314376107154e-11
5003	1.69873e-11	B	4	1169.37A	-27.412	5.5667314376107154e-11
5004	7.00826e-11	Fe	12	283.444A	-27.413	5.5539283105872083e-11
5005	4.893e-11	Ni	13	405.977A	-27.414	5.541154629938729e-11
5006	6.782839999999999e-12	Mg	2	2928.63A	-27.414	5.541154629938729e-11
5007	3.6306e-10	Mg	11	54.7140A	-27.416	5.5156953370235204e-11
5008	3.55374e-11	Ca	11	558.973A	-27.416999999999998	5.5030095897741555e-11
5009	1.77058e-11	Si	3	1121.92A	-27.419	5.477725557398567e-11
5010	5.91026e-11	Ne	3	336.101A	-27.423000000000002	5.427505467626025e-11
5011	1.1400799999999999e-10	Cl	12	174.238A	-27.425	5.4025683451799914e-11
5012	8.26374e-12	Li	3	2403.81A	-27.425	5.4025683451799914e-11
5013	4.08215e-12	Fe	4	4866.17A	-27.426	5.390142782791813e-11
5014	3.4167599999999997e-10	Be	4	58.1384A	-27.428	5.365377326289175e-11
5015	2.85432e-11	Na	5	695.943A	-27.429000000000002	5.3530373008707753e-11
5016	5.87248e-11	Fe	12	338.264A	-27.429000000000002	5.3530373008707753e-11
5017	5.23821e-11	P	10	379.222A	-27.43	5.34072565672331e-11
5018	5.30536e-12	Fe	5	3744.23A	-27.434	5.291761589589844e-11
5019	2.32388e-12	Cl	3	8547.96A	-27.435	5.279590875667552e-11
5020	3.1314899999999996e-13	Na	4	6.34346m	-27.436999999999998	5.255333359039187e-11
5021	4.9034e-13	He	1	4.05116m	-27.439	5.231187295575774e-11
5022	6.654889999999999e-10	Ca	13	29.8494A	-27.441	5.2071521731966224e-11
5023	2.37871e-11	O	3	835.092A	-27.441	5.2071521731966224e-11
5024	5.16202e-11	Mn	10	384.820A	-27.441999999999997	5.1951760555320454e-11
5025	3.2734e-12	Fe	5	6068.45A	-27.444000000000003	5.1713063897714645e-11
5026	6.60998e-12	Ar	3	3005.22A	-27.445999999999998	5.1475463951631375e-11
5027	5.971780000000001e-12	Cr	10	3326.39A	-27.448	5.123895567813682e-11
5028	1.14463e-10	B	5	173.545A	-27.449	5.112110935027795e-11
5029	8.7834e-13	He	1	2.26159m	-27.45	5.1003534061452304e-11
5030	2.73561e-12	Cl	4	7261.43A	-27.451	5.088622918828659e-11
5031	2.8612599999999996e-14	N	4	69.4255m	-27.454	5.053593085051315e-11
5032	1.79099e-11	Si	6	1109.13A	-27.455	5.041970143488938e-11
5033	2.7814899999999997e-09	Mg	11	7.14167A	-27.456999999999997	5.018804394953558e-11
5034	2.73374e-10	S	7	72.6640A	-27.459	4.995745083364395e-11
5035	5.83095e-11	Ti	12	340.673A	-27.459	4.995745083364395e-11
5036	5.2113e-11	B	4	381.180A	-27.46	4.984255188513851e-11
5037	4.58255e-10	Ne	10	43.3481A	-27.461	4.972791719688188e-11
5038	8.88502e-13	He	1	2.23572m	-27.461	4.972791719688188e-11
5039	9.85279e-11	F	8	201.612A	-27.462	4.961354616109156e-11
5040	1.57401e-10	Na	10	126.203A	-27.465999999999998	4.9158686435821695e-11
5041	2.619e-11	B	3	758.475A	-27.468000000000004	4.8932822788101266e-11
5042	1.04516e-12	Ni	9	1.90062m	-27.469	4.882028041870659e-11
5043	9.28315e-11	P	9	213.984A	-27.47	4.870799688957878e-11
5044	1.97506e-13	Ne	7	10.0576m	-27.471	4.8595971605401334e-11
5045	1.21125e-10	B	5	164.000A	-27.471	4.8595971605401334e-11
5046	3.36287e-15	He	1	590.700m	-27.471999999999998	4.848420397222816e-11
5047	5.191180000000001e-13	He	1	3.82658m	-27.473000000000003	4.83726933974772e-11
5048	4.45091e-10	Ar	10	44.6301A	-27.474	4.8261439289932065e-11
5049	5.31576e-12	Ca	2	3736.90A	-27.476	4.8039698118380334e-11
5050	2.3039799999999998e-10	O	7	86.2180A	-27.476	4.8039698118380334e-11
5051	1.0522e-11	Fe	6	1887.89A	-27.476999999999997	4.792920987872451e-11
5052	5.49839e-13	He	1	3.61278m	-27.476999999999997	4.792920987872451e-11
5053	1.53526e-11	Mg	5	1293.88A	-27.480999999999998	4.74897922413101e-11
5054	3.96404e-12	Fe	3	5011.16A	-27.480999999999998	4.74897922413101e-11
5055	8.821719999999999e-13	He	1	2.25177m	-27.482	4.738056875007475e-11
5056	1.1871600000000002e-10	C	5	167.327A	-27.483	4.7271596465898325e-11
5057	3.12488e-10	Na	10	63.5688A	-27.485	4.705440320901061e-11
5058	8.06811e-11	Fe	13	246.210A	-27.486	4.694618108476192e-11
5059	7.02952e-12	B	4	2825.86A	-27.487	4.6838207864492354e-11
5060	1.11239e-11	P	10	1785.75A	-27.487	4.6838207864492354e-11
5061	1.28415e-10	Ni	13	154.689A	-27.49	4.651577590950294e-11
5062	6.4855099999999995e-12	N	2	3062.90A	-27.493000000000002	4.619556356047884e-11
5063	7.84573e-11	Mg	5	253.188A	-27.493000000000002	4.619556356047884e-11
5064	9.005799999999999e-13	Fe	12	2.20574m	-27.493000000000002	4.619556356047884e-11
5065	2.3243e-12	Fe	5	8546.41A	-27.493000000000002	4.619556356047884e-11
5066	2.5671899999999998e-14	Ar	4	77.3783m	-27.494	4.608931671260881e-11
5067	3.2745700000000003e-12	Co	8	6066.28A	-27.495	4.5983314225707545e-11
5068	8.855340000000001e-13	He	1	2.24322m	-27.495	4.5983314225707545e-11
5069	2.9674499999999997e-15	He	1	669.412m	-27.495	4.5983314225707545e-11
5070	3.4256400000000003e-12	Fe	4	5798.75A	-27.496	4.587755553776119e-11
5071	3.74221e-11	Ca	9	530.822A	-27.499000000000002	4.5561736666872935e-11
5072	7.77583e-11	Fe	7	255.464A	-27.499000000000002	4.5561736666872935e-11
5073	2.31628e-12	Fe	5	8576.03A	-27.499000000000002	4.5561736666872935e-11
5074	3.42475e-12	Fe	4	5800.27A	-27.502	4.524809187780037e-11
5075	1.4102000000000002e-10	K	12	140.863A	-27.503	4.514402415433006e-11
5076	3.85088e-11	Fe	12	515.843A	-27.505	4.493660620426845e-11
5077	1.69781e-10	N	6	117.000A	-27.506	4.483325487796745e-11
5078	1.63345e-10	N	6	121.610A	-27.506999999999998	4.473014125312116e-11
5079	1.40334e-10	Al	11	141.551A	-27.508000000000003	4.4627264783030315e-11
5080	7.09952e-12	Mg	2	2798.00A	-27.509	4.4524624922255575e-11
5081	1.99165e-11	Si	3	997.386A	-27.509	4.4524624922255575e-11
5082	1.73114e-09	F	9	11.4748A	-27.511999999999997	4.4218119560215027e-11
5083	3.37986e-10	Ne	9	58.7730A	-27.516	4.3812725403348645e-11
5084	5.415149999999999e-13	He	1	3.66831m	-27.517	4.371195893116083e-11
5085	6.50444e-11	Ne	3	305.398A	-27.517	4.371195893116083e-11
5086	1.23193e-12	Fe	5	1.61246m	-27.517	4.371195893116083e-11
5087	6.43024e-11	Mn	13	308.922A	-27.518	4.361142421542787e-11
5088	2.6496e-11	B	5	749.715A	-27.522	4.321159227491615e-11
5089	5.31235e-11	O	7	373.930A	-27.523000000000003	4.311220837055752e-11
5090	7.64125e-11	Fe	12	259.964A	-27.526	4.281542601566833e-11
5091	4.46714e-11	Ar	4	444.680A	-27.526999999999997	4.2716953268422326e-11
5092	2.31556e-12	Cl	2	8578.70A	-27.528000000000002	4.2618707002209516e-11
5093	3.37537e-11	Ar	9	588.512A	-27.533	4.213085469731166e-11
5094	2.82224e-11	O	3	703.854A	-27.533	4.213085469731166e-11
5095	7.55602e-11	Fe	7	262.896A	-27.534000000000002	4.2033956420406454e-11
5096	2.57255e-11	B	4	772.170A	-27.535	4.1937281003354166e-11
5097	4.849250000000001e-10	Ne	10	40.9639A	-27.535	4.1937281003354166e-11
5098	2.7688699999999998e-09	Mg	11	7.17421A	-27.538	4.164858679156937e-11
5099	5.59563e-13	He	1	3.54999m	-27.54	4.145722891736351e-11
5100	1.09002e-11	Si	9	1822.39A	-27.541	4.1361879936759663e-11
5101	6.67847e-11	Fe	9	297.440A	-27.541999999999998	4.126675025272612e-11
5102	3.08473e-11	F	6	643.961A	-27.545	4.0982671942160586e-11
5103	2.266e-12	Fe	5	8766.29A	-27.546999999999997	4.079437366876752e-11
5104	5.21708e-11	Ni	14	380.758A	-27.546999999999997	4.079437366876752e-11
5105	3.84482e-14	Fe	3	51.6655m	-27.548000000000002	4.070054921292999e-11
5106	4.164869999999999e-12	Fe	3	4769.52A	-27.548000000000002	4.070054921292999e-11
5107	1.0607700000000001e-10	Ne	10	187.264A	-27.549	4.0606940547353444e-11
5108	4.41724e-12	Li	3	4497.03A	-27.552	4.032740433485143e-11
5109	1.27948e-12	Fe	5	1.55254m	-27.552	4.032740433485143e-11
5110	1.33948e-11	Fe	7	1483.00A	-27.552	4.032740433485143e-11
5111	6.28468e-11	Ni	15	316.077A	-27.552	4.032740433485143e-11
5112	5.68689e-11	Fe	10	349.303A	-27.553	4.023465387867907e-11
5113	7.156729999999999e-13	Fe	4	2.77563m	-27.553	4.023465387867907e-11
5114	6.60813e-12	Ti	8	3006.06A	-27.554000000000002	4.014211674263634e-11
5115	7.99128e-11	S	11	248.577A	-27.554000000000002	4.014211674263634e-11
5116	4.07977e-12	Fe	4	4869.01A	-27.554000000000002	4.014211674263634e-11
5117	4.95708e-11	Na	5	400.729A	-27.555	4.004979243610087e-11
5118	6.9792e-11	F	8	284.624A	-27.555	4.004979243610087e-11
5119	2.77013e-12	Fe	4	7170.96A	-27.555	4.004979243610087e-11
5120	5.51495e-12	Al	3	3601.93A	-27.555999999999997	3.9957680469578067e-11
5121	2.6663400000000003e-13	Cl	4	7.45009m	-27.557	3.986578035469912e-11
5122	1.5633399999999999e-12	Fe	6	1.27064m	-27.557	3.986578035469912e-11
5123	8.68606e-11	S	10	228.694A	-27.558000000000003	3.977409160421877e-11
5124	1.36798e-12	Fe	6	1.45210m	-27.56	3.959134625307567e-11
5125	7.1102300000000005e-12	Fe	5	2793.78A	-27.563000000000002	3.931880134251912e-11
5126	2.87937e-10	Mg	9	68.9890A	-27.564	3.922837060885783e-11
5127	6.36325e-11	Fe	13	312.175A	-27.565	3.9138147860112123e-11
5128	5.592859999999999e-13	He	1	3.55176m	-27.566	3.9048132617930605e-11
5129	4.18546e-12	V	8	4746.06A	-27.566999999999997	3.89583244050611e-11
5130	4.663619999999999e-10	Na	10	42.5945A	-27.568	3.886872274534877e-11
5131	1.51386e-10	Ca	13	131.217A	-27.569000000000003	3.8779327163735484e-11
5132	3.21288e-11	Ar	9	618.276A	-27.57	3.869013718625478e-11
5133	6.97473e-11	Ar	12	284.806A	-27.572	3.8512372153271867e-11
5134	2.2737299999999999e-10	Ti	12	87.3650A	-27.572	3.8512372153271867e-11
5135	4.03659e-12	Fe	4	4921.10A	-27.573	3.842379615527716e-11
5136	5.70768e-11	N	6	348.031A	-27.573	3.842379615527716e-11
5137	2.68329e-10	F	8	74.0302A	-27.574	3.83354238764247e-11
5138	2.9105e-11	Si	4	682.509A	-27.576999999999998	3.807152467469671e-11
5139	1.96666e-10	Cr	14	101.006A	-27.578000000000003	3.79839625977664e-11
5140	2.87299e-11	Ca	9	691.421A	-27.579	3.789660190802522e-11
5141	4.3475900000000005e-10	Si	12	45.6907A	-27.58	3.780944214229486e-11
5142	5.52036e-11	Fe	13	359.840A	-27.581	3.772248283846262e-11
5143	4.94386e-11	B	5	401.801A	-27.584	3.7462803093160475e-11
5144	5.46563e-12	Fe	5	3634.43A	-27.584	3.7462803093160475e-11
5145	3.06314e-11	F	6	648.500A	-27.584	3.7462803093160475e-11
5146	2.14099e-11	K	8	927.816A	-27.584	3.7462803093160475e-11
5147	2.30979e-11	P	10	860.010A	-27.585	3.737664103701785e-11
5148	2.92288e-11	Si	4	679.620A	-27.587	3.720491097065105e-11
5149	3.27654e-14	P	2	60.6263m	-27.588	3.711934204993086e-11
5150	9.38761e-11	P	9	211.603A	-27.593000000000004	3.669444045508838e-11
5151	2.91372e-11	Si	4	681.756A	-27.593000000000004	3.669444045508838e-11
5152	5.50517e-11	P	9	360.833A	-27.594	3.6610045583974756e-11
5153	6.78407e-11	Fe	6	292.810A	-27.595	3.6525844815678395e-11
5154	1.12536e-11	Fe	8	1765.17A	-27.596	3.644183770377491e-11
5155	6.813469999999999e-10	Ca	13	29.1547A	-27.596	3.644183770377491e-11
5156	5.67712e-13	He	1	3.49904m	-27.599	3.619097385756992e-11
5157	9.05049e-11	Fe	9	219.485A	-27.599	3.619097385756992e-11
5158	7.71089e-11	O	5	257.616A	-27.601999999999997	3.5941836945935444e-11
5159	4.0408e-11	P	10	491.597A	-27.603	3.58591730148592e-11
5160	8.79819e-11	Mg	5	225.779A	-27.604	3.57766992055492e-11
5161	7.51258e-11	Fe	7	264.416A	-27.605999999999998	3.5612320204159835e-11
5162	5.215019999999999e-12	He	1	3809.08A	-27.605999999999998	3.5612320204159835e-11
5163	4.13945e-11	Ti	12	479.882A	-27.607	3.5530414140559375e-11
5164	3.79288e-12	Fe	4	5237.30A	-27.607	3.5530414140559375e-11
5165	8.19597e-12	P	9	2423.69A	-27.607	3.5530414140559375e-11
5166	1.54668e-11	P	2	1284.33A	-27.61	3.528582449003158e-11
5167	9.25343e-11	Fe	9	214.671A	-27.61	3.528582449003158e-11
5168	7.250289999999999e-12	Fe	5	2739.82A	-27.61	3.528582449003158e-11
5169	6.44439e-10	Mg	11	30.8244A	-27.611	3.520466934573583e-11
5170	5.73622e-13	He	1	3.46298m	-27.616	3.4801684828101505e-11
5171	4.45091e-10	Ar	10	44.6301A	-27.616	3.4801684828101505e-11
5172	4.94325e-11	Ne	9	401.850A	-27.62	3.448262106377283e-11
5173	1.1124100000000001e-12	Fe	6	1.78571m	-27.62	3.448262106377283e-11
5174	4.05233e-12	Fe	4	4901.99A	-27.622	3.432418781135944e-11
5175	6.71421e-11	F	8	295.857A	-27.623	3.424524437005052e-11
5176	4.8731e-12	S	2	4076.35A	-27.624000000000002	3.416648249361824e-11
5177	8.79517e-11	Fe	10	225.856A	-27.624000000000002	3.416648249361824e-11
5178	4.47346e-11	Ca	11	444.051A	-27.624000000000002	3.416648249361824e-11
5179	1.92476e-12	S	2	1.03205m	-27.624000000000002	3.416648249361824e-11
5180	1.89382e-10	F	8	104.891A	-27.627	3.393128208250543e-11
5181	2.43022e-11	O	7	817.394A	-27.628	3.3853242299296624e-11
5182	1.84476e-09	Ne	9	10.7681A	-27.628	3.3853242299296624e-11
5183	5.4527199999999994e-12	Fe	9	3643.04A	-27.629	3.3775382002608516e-11
5184	2.1549099999999998e-12	Mg	2	9218.25A	-27.63	3.369770077963381e-11
5185	4.90157e-11	Fe	12	405.267A	-27.63	3.369770077963381e-11
5186	4.44636e-12	Ti	8	4467.58A	-27.631	3.3620198218513867e-11
5187	1.94993e-11	Ar	12	1018.73A	-27.633000000000003	3.346572743914067e-11
5188	1.42443e-11	Fe	6	1394.56A	-27.633000000000003	3.346572743914067e-11
5189	1.86558e-12	Cl	12	1.06478m	-27.636	3.3235350991891663e-11
5190	1.12725e-11	Fe	7	1762.21A	-27.639	3.300656044495019e-11
5191	3.97954e-11	Ne	9	499.165A	-27.642	3.277934488105563e-11
5192	7.64981e-11	Fe	11	259.673A	-27.642	3.277934488105563e-11
5193	7.6678e-11	B	4	259.063A	-27.642	3.277934488105563e-11
5194	2.52686e-11	Cl	8	786.133A	-27.643	3.27039544798906e-11
5195	7.74138e-12	Fe	12	2566.01A	-27.645	3.255369345810092e-11
5196	4.3643e-11	Ne	9	455.157A	-27.646	3.2478822040807035e-11
5197	5.37236e-11	Ni	14	369.753A	-27.647	3.2404122822994704e-11
5198	3.51986e-11	Ne	9	564.354A	-27.65	3.218105441051908e-11
5199	1.78676e-11	Na	10	1111.76A	-27.651	3.210704003925186e-11
5200	5.74609e-13	He	1	3.45704m	-27.654	3.1886016730274504e-11
5201	1.52098e-11	O	1	1306.03A	-27.655	3.181268092684178e-11
5202	6.04481e-14	P	2	32.8620m	-27.656	3.1739513791076746e-11
5203	5.16368e-11	P	10	384.696A	-27.656	3.1739513791076746e-11
5204	4.81177e-11	Fe	6	412.831A	-27.656	3.1739513791076746e-11
5205	2.26268e-11	Ar	7	877.917A	-27.658	3.159368397174112e-11
5206	1.06408e-11	Ni	14	1866.82A	-27.66	3.1448524179563294e-11
5207	5.23832e-10	Mg	11	37.9214A	-27.66	3.1448524179563294e-11
5208	7.59426e-11	Cl	7	261.572A	-27.662	3.130403133604787e-11
5209	1.9813900000000002e-10	Be	3	100.255A	-27.664	3.116020237684383e-11
5210	2.20641e-10	Ne	10	90.0306A	-27.664	3.116020237684383e-11
5211	3.24187e-11	Ca	11	612.746A	-27.665	3.108853590010093e-11
5212	5.853560000000001e-13	He	1	3.39357m	-27.666	3.101703425168035e-11
5213	7.64019e-11	Cl	7	260.000A	-27.666999999999998	3.0945697052487975e-11
5214	2.75846e-11	K	6	720.129A	-27.666999999999998	3.0945697052487975e-11
5215	7.60654e-11	Cl	7	261.150A	-27.669	3.0803514489765536e-11
5216	4.1962699999999994e-12	Fe	3	4733.84A	-27.67	3.0732668372397935e-11
5217	2.50655e-12	Fe	4	7925.02A	-27.671999999999997	3.059146458755317e-11
5218	5.01007e-10	Ne	10	39.6491A	-27.674	3.045090957516765e-11
5219	2.08955e-11	P	4	950.657A	-27.674	3.045090957516765e-11
5220	1.88345e-11	Ar	12	1054.69A	-27.674	3.045090957516765e-11
5221	1.31815e-12	Fe	4	1.50700m	-27.677	3.024128698811366e-11
5222	3.38924e-11	N	4	586.104A	-27.679000000000002	3.0102340895650415e-11
5223	7.65504e-11	Fe	12	259.495A	-27.680999999999997	2.9964033202493156e-11
5224	2.74943e-09	Mg	11	7.22492A	-27.683000000000003	2.98263609754623e-11
5225	6.03977e-11	Ar	12	328.894A	-27.683000000000003	2.98263609754623e-11
5226	8.42343e-11	O	5	235.824A	-27.686999999999998	2.9552911254391446e-11
5227	3.12003e-13	Ar	3	6.36676m	-27.686999999999998	2.9552911254391446e-11
5228	6.2767e-12	He	1	3164.79A	-27.689	2.941712796113e-11
5229	3.31633e-11	Cr	5	598.990A	-27.69	2.9349470444295533e-11
5230	4.96176e-11	Mn	6	400.351A	-27.691	2.928196853543195e-11
5231	1.0016500000000001e-10	Co	13	198.318A	-27.691	2.928196853543195e-11
5232	1.5459e-10	Na	10	128.497A	-27.695	2.9013509834250772e-11
5233	8.473869999999999e-12	Si	2	2344.20A	-27.695999999999998	2.894678061334843e-11
5234	1.7321400000000001e-12	P	2	1.14682m	-27.701	2.8615429555680906e-11
5235	8.90224e-11	C	4	223.140A	-27.701999999999998	2.854961589401277e-11
5236	4.95321e-11	Mn	6	401.042A	-27.704	2.841844232420541e-11
5237	5.80497e-13	He	1	3.42197m	-27.706	2.8287871442206056e-11
5238	1.1938500000000002e-10	F	6	166.389A	-27.706	2.8287871442206056e-11
5239	7.72893e-12	Fe	4	2570.14A	-27.71	2.802852667795752e-11
5240	1.0711200000000001e-10	Mn	8	185.456A	-27.711	2.7964062855450504e-11
5241	4.4621e-11	Na	5	445.182A	-27.711	2.7964062855450504e-11
5242	3.6915099999999997e-10	Mg	11	53.8111A	-27.712	2.7899747295620784e-11
5243	5.9508e-13	He	1	3.33811m	-27.714000000000002	2.7771559600799383e-11
5244	5.22609e-12	Fe	9	3801.01A	-27.714000000000002	2.7771559600799383e-11
5245	6.65402e-13	Fe	5	2.98533m	-27.714000000000002	2.7771559600799383e-11
5246	2.75945e-11	Cl	8	719.870A	-27.715	2.7707686786169537e-11
5247	1.37925e-12	Fe	5	1.44024m	-27.715	2.7707686786169537e-11
5248	1.24415e-11	B	3	1596.63A	-27.715999999999998	2.7643960874936815e-11
5249	2.69598e-10	Ne	9	73.6817A	-27.717	2.758038152923255e-11
5250	4.65992e-12	F	6	4262.83A	-27.72	2.739051951825313e-11
5251	9.83908e-11	F	8	201.893A	-27.721	2.7327523071493966e-11
5252	5.92296e-11	Fe	12	335.380A	-27.724	2.7139401725893978e-11
5253	7.1179e-12	Mg	2	2790.78A	-27.725	2.7076982834030257e-11
5254	7.46685e-12	Al	2	2660.35A	-27.726999999999997	2.6952575398528308e-11
5255	8.56959e-11	Cl	10	231.802A	-27.728	2.689058619529358e-11
5256	3.84629e-12	Li	3	5164.57A	-27.728	2.689058619529358e-11
5257	3.67046e-12	Fe	3	5411.98A	-27.73	2.676703517455348e-11
5258	5.12059e-11	Mg	6	387.933A	-27.730999999999998	2.6705472701992683e-11
5259	1.99685e-11	Si	3	994.790A	-27.733	2.6582772200496688e-11
5260	3.94707e-11	Ne	9	503.271A	-27.733	2.6582772200496688e-11
5261	2.38699e-10	Be	3	83.2198A	-27.734	2.6521633521015866e-11
5262	2.51947e-12	Cr	5	7884.39A	-27.737	2.633905988005966e-11
5263	5.05071e-12	Ca	2R	3933.00A	-27.737	2.633905988005966e-11
5264	3.27002e-11	F	2	607.472A	-27.738000000000003	2.627848172336129e-11
5265	2.34982e-12	Fe	5	8453.62A	-27.74	2.61577430672072e-11
5266	6.636449999999999e-10	Mg	11	29.9324A	-27.743000000000002	2.597767443051467e-11
5267	1.2842400000000002e-10	Mg	11	154.679A	-27.743000000000002	2.597767443051467e-11
5268	2.82316e-12	Fe	4	7036.25A	-27.746	2.5798845377598466e-11
5269	7.35637e-11	Fe	7	270.031A	-27.748	2.5680310450275767e-11
5270	3.03911e-12	Mn	13	6536.28A	-27.749000000000002	2.5621247375223046e-11
5271	7.81506e-12	Si	3	2541.82A	-27.75	2.5562320141473594e-11
5272	9.54604e-11	P	9	208.091A	-27.750999999999998	2.550352843660088e-11
5273	5.855649999999999e-13	He	1	3.39236m	-27.753	2.5386350367371094e-11
5274	7.50245e-11	Fe	11	264.773A	-27.753	2.5386350367371094e-11
5275	1.93108e-12	S	2	1.02867m	-27.758000000000003	2.5095755217709864e-11
5276	1.78426e-12	Fe	4	1.11332m	-27.758000000000003	2.5095755217709864e-11
5277	5.65273e-10	Mg	11	35.1414A	-27.758000000000003	2.5095755217709864e-11
5278	2.09488e-09	Ne	10	9.48239A	-27.761999999999997	2.4865675950916613e-11
5279	3.07977e-11	F	6	644.999A	-27.761999999999997	2.4865675950916613e-11
5280	1.92179e-12	S	2	1.03364m	-27.761999999999997	2.4865675950916613e-11
5281	4.84436e-11	Be	4	410.053A	-27.761999999999997	2.4865675950916613e-11
5282	6.0323e-13	He	1	3.29302m	-27.761999999999997	2.4865675950916613e-11
5283	9.80895e-11	K	12	202.514A	-27.763	2.480848648322016e-11
5284	6.36038e-12	Fe	9	3123.16A	-27.764	2.4751428547649842e-11
5285	2.21879e-11	Ne	9	895.285A	-27.765	2.4694501841689546e-11
5286	3.6376e-12	Ar	11	5460.87A	-27.766	2.463770606351995e-11
5287	5.11445e-10	Ne	10	38.8399A	-27.767	2.4581040912015096e-11
5288	2.29607e-11	Ar	7	865.149A	-27.772	2.42996640634614e-11
5289	5.36004e-12	Ca	2	3706.02A	-27.773000000000003	2.4243776386981777e-11
5290	1.03611e-11	Fe	9	1917.21A	-27.776	2.4076883404240276e-11
5291	2.51558e-10	Ne	9	78.9656A	-27.776999999999997	2.402150810905883e-11
5292	1.33053e-11	Li	2	1492.98A	-27.778000000000002	2.396626017352171e-11
5293	5.16995e-11	Fe	8	384.229A	-27.78	2.3856145210379718e-11
5294	2.48088e-11	B	4	800.703A	-27.78	2.3856145210379718e-11
5295	7.86042e-11	Mg	5	252.715A	-27.78	2.3856145210379718e-11
5296	9.115460000000001e-12	Fe	5	2179.21A	-27.781999999999996	2.374653617953691e-11
5297	7.73367e-11	O	7	256.857A	-27.784000000000002	2.3637430756444745e-11
5298	5.97554e-10	Mg	11	33.2429A	-27.785999999999998	2.3528826627236954e-11
5299	5.44174e-11	P	9	365.039A	-27.787	2.3474711827664035e-11
5300	2.92448e-12	Fe	4	6792.48A	-27.789	2.3366855324022614e-11
5301	6.816810000000001e-12	Li	3	2914.04A	-27.791	2.325949437600154e-11
5302	6.36164e-11	Fe	12	312.254A	-27.791999999999998	2.3205999023417177e-11
5303	5.899569999999999e-13	He	1	3.36710m	-27.793000000000003	2.3152626706729175e-11
5304	5.18601e-10	Ne	10	38.3039A	-27.793000000000003	2.3152626706729175e-11
5305	4.84416e-10	Ar	11	41.0070A	-27.793000000000003	2.3152626706729175e-11
5306	1.04648e-10	F	8	189.821A	-27.796	2.2993245145552037e-11
5307	5.10994e-10	B	5	38.8741A	-27.798000000000002	2.288760078037407e-11
5308	3.0746e-11	F	6	646.082A	-27.799	2.283496075932445e-11
5309	6.42375e-11	Mn	10	309.234A	-27.8	2.2782441806963444e-11
5310	6.00119e-13	He	1	3.31009m	-27.801	2.2730043644841155e-11
5311	1.0836100000000001e-10	Na	10	183.317A	-27.801	2.2730043644841155e-11
5312	5.0043800000000005e-12	Fe	5	3969.42A	-27.802	2.267776599514738e-11
5313	7.93334e-11	P	9	250.392A	-27.803	2.2625608580711407e-11
5314	7.82158e-11	S	10	253.970A	-27.804000000000002	2.2573571124999818e-11
5315	5.06248e-12	Fe	5	3923.86A	-27.805	2.2521653352115385e-11
5316	1.4017700000000003e-10	Al	11	141.710A	-27.805999999999997	2.246985498679506e-11
5317	8.5087e-12	Si	2	2334.60A	-27.805999999999997	2.246985498679506e-11
5318	3.80648e-11	Ca	9	521.859A	-27.805999999999997	2.246985498679506e-11
5319	6.101260000000001e-13	He	1	3.25579m	-27.805999999999997	2.246985498679506e-11
5320	5.85222e-11	Fe	10	339.435A	-27.808000000000003	2.236661538095872e-11
5321	4.37115e-12	Ti	8	4544.45A	-27.813000000000002	2.211058685184828e-11
5322	1.9593700000000002e-10	Cr	14	101.382A	-27.813000000000002	2.211058685184828e-11
5323	8.02521e-11	Fe	11	247.526A	-27.816	2.195837864257559e-11
5324	2.2721700000000002e-10	Ti	12	87.4250A	-27.816	2.195837864257559e-11
5325	4.173209999999999e-10	Na	10	47.5999A	-27.818	2.185748905707569e-11
5326	1.7879e-11	B	4	1111.05A	-27.819000000000003	2.1807218227245113e-11
5327	1.50235e-11	Mn	12	1322.23A	-27.819000000000003	2.1807218227245113e-11
5328	2.33533e-11	Ar	4	850.605A	-27.82	2.1757063017114918e-11
5329	1.1158899999999999e-10	Li	2	178.014A	-27.820999999999998	2.1707023160766984e-11
5330	4.20602e-10	Mg	10	47.2286A	-27.822	2.16570983928948e-11
5331	1.44146e-11	Na	6	1378.08A	-27.822	2.16570983928948e-11
5332	1.0529700000000001e-10	Ca	13	188.652A	-27.822	2.16570983928948e-11
5333	5.937890000000001e-13	He	1	3.34538m	-27.824	2.1557593064402413e-11
5334	3.7822599999999996e-10	Ne	9	52.5201A	-27.826	2.145854492136592e-11
5335	8.36858e-11	Fe	12	237.369A	-27.828000000000003	2.135995186320861e-11
5336	2.93726e-11	Ca	9	676.291A	-27.829	2.1310825337170014e-11
5337	2.47177e-12	Ar	3	8036.52A	-27.831999999999997	2.1164122647439166e-11
5338	1.91983e-11	Ni	14	1034.70A	-27.831999999999997	2.1164122647439166e-11
5339	5.4625e-12	Ni	13	3636.51A	-27.831999999999997	2.1164122647439166e-11
5340	3.06011e-11	Ar	12	649.141A	-27.833000000000002	2.1115446516098168e-11
5341	7.04748e-11	Ni	15	281.866A	-27.834	2.1066882336752967e-11
5342	4.556980000000001e-12	Fe	9	4359.13A	-27.834	2.1066882336752967e-11
5343	6.88316e-11	B	4	288.595A	-27.835	2.1018429851920596e-11
5344	5.50542e-12	Cr	10	3608.17A	-27.835	2.1018429851920596e-11
5345	5.97151e-13	He	1	3.32654m	-27.836	2.097008880471115e-11
5346	1.37638e-10	F	6	144.324A	-27.837	2.092185893882487e-11
5347	1.0933e-11	Si	2	1816.93A	-27.838	2.0873739998551974e-11
5348	1.38294e-13	Cl	2	14.3639m	-27.839000000000002	2.0825731728770627e-11
5349	4.3117e-12	Fe	3	4607.11A	-27.84	2.077783387494594e-11
5350	3.27298e-11	F	2	606.923A	-27.842	2.068236839995131e-11
5351	4.11275e-11	Ne	5	482.997A	-27.844	2.058734154897145e-11
5352	1.88416e-10	Li	3	105.429A	-27.844	2.058734154897145e-11
5353	2.7341599999999997e-12	Fe	4	7265.28A	-27.845	2.053999197734563e-11
5354	1.4218600000000002e-10	Ti	12	139.708A	-27.845	2.053999197734563e-11
5355	3.87599e-11	B	5	512.501A	-27.846	2.0492751306712413e-11
5356	8.89068e-11	Al	6	223.430A	-27.846999999999998	2.0445619286606795e-11
5357	1.21471e-11	Mg	9	1635.33A	-27.846999999999998	2.0445619286606795e-11
5358	6.44592e-11	Si	8	308.171A	-27.846999999999998	2.0445619286606795e-11
5359	6.16015e-13	He	1	3.22467m	-27.848000000000003	2.0398595667139002e-11
5360	5.79806e-11	Ar	12	342.605A	-27.848000000000003	2.0398595667139002e-11
5361	1.19756e-10	Ni	13	165.874A	-27.851	2.0258172722285627e-11
5362	1.5517600000000002e-10	Ne	10	128.012A	-27.853	2.0165094873405932e-11
5363	2.7617e-12	Fe	4	7192.83A	-27.854	2.0118716442185048e-11
5364	3.94638e-12	Fe	4	5033.59A	-27.855	2.0072444678395817e-11
5365	2.9592199999999996e-13	Fe	6	6.71275m	-27.855	2.0072444678395817e-11
5366	2.7932599999999998e-12	Fe	4	7111.58A	-27.858	1.9934266941156252e-11
5367	1.55527e-11	Ni	13	1277.23A	-27.861	1.9797040412769145e-11
5368	6.64612e-10	Ca	13	29.8888A	-27.861	1.9797040412769145e-11
5369	1.0555e-10	Na	10	188.200A	-27.862	1.975150848331755e-11
5370	7.72157e-11	Fe	10	257.259A	-27.864	1.966075854515882e-11
5371	2.93357e-11	B	3	677.143A	-27.864	1.966075854515882e-11
5372	2.13126e-11	Ar	2	932.054A	-27.865	1.961554005530487e-11
5373	1.65299e-11	S	3	1201.73A	-27.866999999999997	1.9525414835326388e-11
5374	8.07972e-12	P	9	2458.56A	-27.869	1.943570370311965e-11
5375	9.298e-11	S	11	213.642A	-27.869	1.943570370311965e-11
5376	3.7876e-10	Al	11	52.4461A	-27.87	1.9391002825038658e-11
5377	9.40815e-11	P	9	211.141A	-27.872	1.9301909259922292e-11
5378	1.65801e-11	Li	2	1198.09A	-27.874000000000002	1.9213225042554143e-11
5379	2.9692000000000005e-10	Na	10	66.9017A	-27.874000000000002	1.9213225042554143e-11
5380	3.3322699999999997e-10	Si	11	59.6124A	-27.875	1.916903585119345e-11
5381	1.9610400000000003e-12	Fe	5	1.01295m	-27.875999999999998	1.9124948292152623e-11
5382	1.2930200000000003e-10	Ar	12	153.628A	-27.878	1.9037077136576446e-11
5383	6.76805e-12	He	1	2935.04A	-27.879	1.8993293074157138e-11
5384	9.73086e-11	Ni	14	204.139A	-27.881	1.8906026819361303e-11
5385	6.21082e-13	He	1	3.19836m	-27.886	1.8689611319946737e-11
5386	2.14884e-12	Mg	2	9244.27A	-27.886999999999997	1.8646626406729676e-11
5387	4.3638300000000007e-10	Si	12	45.5207A	-27.886999999999997	1.8646626406729676e-11
5388	5.1606599999999995e-12	Fe	5	3849.21A	-27.886999999999997	1.8646626406729676e-11
5389	3.51004e-11	Ca	11	565.932A	-27.889	1.8560952940588653e-11
5390	1.69623e-11	B	4	1171.09A	-27.89	1.8518263933432654e-11
5391	7.44223e-12	Al	2	2669.15A	-27.892	1.8433180239284308e-11
5392	2.52339e-09	Al	12	7.87212A	-27.893	1.839078510118653e-11
5393	9.519e-11	O	5	208.682A	-27.894000000000002	1.8348487469200614e-11
5394	6.17933e-11	Fe	13	321.466A	-27.895	1.830628711906887e-11
5395	3.59117e-11	S	12	553.147A	-27.898000000000003	1.8180267524948564e-11
5396	9.69271e-11	Fe	13	204.942A	-27.898000000000003	1.8180267524948564e-11
5397	6.40396e-12	Al	7	3101.90A	-27.899	1.8138454069952374e-11
5398	4.64451e-11	B	4	427.698A	-27.901999999999997	1.8013589830415847e-11
5399	4.91291e-10	Mg	11	40.4332A	-27.903000000000002	1.797215972347899e-11
5400	6.356359999999999e-13	He	1	3.12513m	-27.904	1.7930824903144205e-11
5401	3.7727099999999994e-10	Mg	11	52.6530A	-27.906999999999996	1.780738997273839e-11
5402	4.60934e-11	Mn	6	430.961A	-27.910999999999998	1.764413084015229e-11
5403	8.452339999999999e-12	Si	2	2350.17A	-27.914	1.7522669497793823e-11
5404	6.38854e-11	Mn	10	310.939A	-27.914	1.7522669497793823e-11
5405	7.73128e-11	Fe	12	256.936A	-27.914	1.7522669497793823e-11
5406	6.67878e-11	Fe	11	297.427A	-27.915	1.74823684762905e-11
5407	7.83888e-12	Cr	10	2534.09A	-27.916999999999998	1.740204428943517e-11
5408	6.254739999999999e-13	He	1	3.17590m	-27.918000000000003	1.7362020698212174e-11
5409	2.33729e-11	S	8	849.891A	-27.92	1.7282249459169784e-11
5410	1.0539299999999998e-10	Mn	9	188.480A	-27.921	1.7242501388411073e-11
5411	1.95039e-11	Li	2	1018.49A	-27.921	1.7242501388411073e-11
5412	3.66586e-10	Si	11	54.1877A	-27.921	1.7242501388411073e-11
5413	3.4396900000000003e-12	Mn	6	5775.07A	-27.924	1.7123804843751267e-11
5414	7.26625e-12	Cr	9	2733.80A	-27.927	1.70059254003575e-11
5415	3.39126e-11	Ar	7	585.754A	-27.927	1.70059254003575e-11
5416	4.1837599999999997e-10	Mg	10	47.4799A	-27.930999999999997	1.685001413913762e-11
5417	5.1991e-11	Fe	8	382.075A	-27.934	1.6734019457697076e-11
5418	7.0327e-12	B	4	2824.59A	-27.935	1.6695532280952312e-11
5419	6.95646e-11	Fe	11	285.554A	-27.936	1.6657133622257573e-11
5420	2.7625e-12	Fe	4	7190.76A	-27.939	1.654246672095591e-11
5421	5.14743e-11	Sc	5	385.910A	-27.939	1.654246672095591e-11
5422	6.293060000000001e-13	He	1	3.15657m	-27.941	1.6466460990396906e-11
5423	5.45336e-11	P	9	364.261A	-27.943	1.6390804474448582e-11
5424	5.33155e-12	Cr	10	3725.83A	-27.945	1.6315495568615807e-11
5425	6.32669e-13	He	1	3.13979m	-27.945999999999998	1.627797097010466e-11
5426	6.93622e-11	Fe	11	286.387A	-27.954	1.5980864516439172e-11
5427	1.53874e-10	Na	10	129.095A	-27.956	1.5907439113624383e-11
5428	3.4938e-12	Fe	4	5685.64A	-27.956	1.5907439113624383e-11
5429	1.19494e-12	Fe	4	1.66239m	-27.958000000000002	1.5834351069891194e-11
5430	9.93223e-17	Al	3	2.00000c	-27.959	1.5797933073019245e-11
5431	1.17536e-10	Ar	12	169.008A	-27.96	1.5761598835215684e-11
5432	2.29426e-11	B	5	865.833A	-27.961	1.5725348163840252e-11
5433	7.34734e-11	Fe	7	270.363A	-27.962	1.5689180866695248e-11
5434	8.502280000000001e-13	K	12	2.33637m	-27.964000000000002	1.561709562851629e-11
5435	6.169900000000001e-10	Mg	11	32.1958A	-27.97	1.540282104354659e-11
5436	2.78276e-10	S	9	71.3840A	-27.971999999999998	1.533205150924241e-11
5437	1.49898e-12	Ti	10	1.32519m	-27.973000000000003	1.5296788769301663e-11
5438	4.19261e-12	C	2	4737.97A	-27.973000000000003	1.5296788769301663e-11
5439	1.17067e-12	C	5	1.69685m	-27.974	1.5261607131412466e-11
5440	8.83077e-11	Mg	5	224.946A	-27.975	1.522650640904491e-11
5441	1.10337e-11	Fe	7	1800.34A	-27.979	1.5086908959196236e-11
5442	8.96761e-12	Mg	10	2215.14A	-27.98	1.5052210031475093e-11
5443	5.83843e-10	Mg	11	34.0236A	-27.983	1.494859134646048e-11
5444	3.27414e-12	He	1	6067.08A	-27.984	1.4914210540420847e-11
5445	8.68326e-11	S	10	228.767A	-27.984	1.4914210540420847e-11
5446	1.19214e-10	Cl	11	166.629A	-27.984	1.4914210540420847e-11
5447	2.03438e-11	S	8	976.439A	-27.988000000000003	1.4777476236305355e-11
5448	2.81521e-11	Ar	10	705.611A	-27.988000000000003	1.4777476236305355e-11
5449	1.40164e-11	F	8	1417.23A	-27.989	1.47434889840982e-11
5450	9.9956e-11	Co	13	198.732A	-27.99	1.4709579900401964e-11
5451	5.5427099999999995e-14	He	1	35.8389m	-27.99	1.4709579900401964e-11
5452	4.157819999999999e-12	Fe	3	4777.61A	-27.993000000000002	1.460831986461907e-11
5453	4.54217e-11	B	5	437.334A	-27.994	1.4574721661270793e-11
5454	5.13271e-11	S	10	387.017A	-27.994	1.4574721661270793e-11
5455	1.1572499999999999e-10	Li	2	171.652A	-27.994	1.4574721661270793e-11
5456	2.92333e-12	K	4	6795.16A	-27.996	1.4507756898019632e-11
5457	3.35183e-11	K	8	592.645A	-27.997	1.4474389983076234e-11
5458	6.61496e-11	Cr	14	300.296A	-28.000999999999998	1.4341687978067892e-11
5459	1.6992e-10	N	6	116.905A	-28.000999999999998	1.4341687978067892e-11
5460	2.45445e-10	F	9	80.9326A	-28.002	1.430870301104144e-11
5461	8.9605e-11	Fe	10	221.689A	-28.005	1.4210202592354188e-11
5462	1.4468e-12	Li	3	1.37299m	-28.005	1.4210202592354188e-11
5463	1.66003e-10	Si	12	119.663A	-28.006	1.4177520033323147e-11
5464	1.75423e-11	Li	2	1132.38A	-28.006999999999998	1.414491264209211e-11
5465	3.6513699999999997e-10	Si	11	54.4027A	-28.006999999999998	1.414491264209211e-11
5466	5.18864e-11	Mn	13	382.845A	-28.01	1.4047539748373706e-11
5467	2.63365e-10	Mg	9	75.4256A	-28.013	1.395083716494089e-11
5468	9.12266e-13	Fe	5	2.17749m	-28.014	1.3918751129839649e-11
5469	4.79331e-12	Fe	4	4144.20A	-28.016	1.3854800277410109e-11
5470	2.5153099999999997e-10	Ne	9	78.9741A	-28.016	1.3854800277410109e-11
5471	3.55233e-13	Fe	5	5.59195m	-28.016	1.3854800277410109e-11
5472	6.01297e-11	Ne	5	330.360A	-28.017	1.3822935121020756e-11
5473	1.24407e-11	B	3	1596.73A	-28.017	1.3822935121020756e-11
5474	3.61151e-11	Al	11	550.032A	-28.018	1.3791143252457383e-11
5475	2.4102200000000002e-12	O	7	8241.76A	-28.024	1.3601921673299999e-11
5476	3.47212e-11	Ne	5	572.113A	-28.025	1.3570638121560853e-11
5477	3.98298e-12	Fe	3	4987.33A	-28.026	1.3539426519994e-11
5478	7.83107e-11	Mg	7	253.662A	-28.026999999999997	1.3508286703118857e-11
5479	2.64803e-11	Cl	8	750.159A	-28.026999999999997	1.3508286703118857e-11
5480	1.0741900000000001e-10	Ni	14	184.925A	-28.029	1.3446221763422032e-11
5481	6.42603e-11	Al	7	309.125A	-28.03	1.341529631153833e-11
5482	1.2872100000000001e-12	Fe	4	1.54322m	-28.03	1.341529631153833e-11
5483	9.62494e-12	Fe	9	2063.85A	-28.031999999999996	1.3353658623881355e-11
5484	1.1456399999999999e-10	Ne	10	173.392A	-28.034000000000002	1.3292304135674253e-11
5485	6.956640000000001e-13	Fe	9	2.85547m	-28.035	1.3261732684511064e-11
5486	1.62244e-10	Na	10	122.436A	-28.035	1.3261732684511064e-11
5487	4.62384e-11	Fe	8	429.609A	-28.035	1.3261732684511064e-11
5488	6.7005e-11	F	8	296.462A	-28.035999999999998	1.3231231545734402e-11
5489	7.49638e-11	Fe	7	264.987A	-28.037	1.3200800557630155e-11
5490	2.6690100000000004e-10	Mg	11	74.4264A	-28.038	1.3170439558856366e-11
5491	5.88787e-11	Ar	5	337.380A	-28.039	1.314014838844204e-11
5492	1.67788e-12	Ca	2	1.18390m	-28.039	1.314014838844204e-11
5493	2.4565e-11	B	4	808.648A	-28.041	1.3079774890658177e-11
5494	2.5712e-11	Cl	6	772.577A	-28.044	1.2989734353645797e-11
5495	1.69108e-11	Ni	14	1174.66A	-28.046999999999997	1.2900313651330467e-11
5496	3.64465e-10	Si	11	54.5031A	-28.053	1.2723314712515385e-11
5497	1.02202e-11	Fe	5	1943.64A	-28.054000000000002	1.2694051900710997e-11
5498	9.170139999999999e-12	Fe	5	2166.21A	-28.055	1.2664856391506233e-11
5499	6.91606e-11	Fe	12	287.222A	-28.057	1.2606666662084449e-11
5500	1.8184700000000002e-10	Ne	10	109.237A	-28.058000000000003	1.257767213335117e-11
5501	9.01916e-11	Fe	10	220.247A	-28.058000000000003	1.257767213335117e-11
5502	4.95634e-11	Na	5	400.789A	-28.06	1.2519882979209227e-11
5503	1.24385e-12	O	7	1.59701m	-28.061999999999998	1.246235934211207e-11
5504	2.35425e-11	Ar	4	843.770A	-28.065	1.2376569063839944e-11
5505	4.1194e-12	Cr	9	4822.17A	-28.066	1.2348103744897417e-11
5506	4.94343e-11	Mn	6	401.836A	-28.066	1.2348103744897417e-11
5507	5.09523e-11	Cr	14	389.864A	-28.070999999999998	1.2206756170163303e-11
5508	1.1075e-11	Ne	3	1793.64A	-28.072	1.217868141003824e-11
5509	7.017239999999999e-13	Fe	4	2.83081m	-28.076	1.2067026587737548e-11
5510	6.37918e-11	Cl	11	311.395A	-28.076999999999998	1.2039273196734264e-11
5511	1.17979e-10	Sc	11	168.373A	-28.078000000000003	1.2011583636758797e-11
5512	9.363879999999999e-13	Fe	4	2.12139m	-28.079	1.1983957761004254e-11
5513	5.16632e-11	S	10	384.499A	-28.081	1.192889647661554e-11
5514	1.12453e-10	Ar	12	176.647A	-28.081	1.192889647661554e-11
5515	1.91548e-12	S	2	1.03705m	-28.084	1.1846778530878822e-11
5516	3.10039e-10	Be	4	64.0708A	-28.086	1.1792347527800573e-11
5517	1.57085e-09	F	9	12.6457A	-28.087	1.1765225881104328e-11
5518	7.0349e-12	He	1	2823.70A	-28.089000000000002	1.1711169578415574e-11
5519	6.8407300000000005e-12	Fe	12	2903.85A	-28.090999999999998	1.1657361641877386e-11
5520	2.1023200000000002e-09	Na	10	9.44883A	-28.093000000000004	1.160380093035048e-11
5521	2.76089e-11	B	4	719.496A	-28.094	1.1577112928794938e-11
5522	4.14836e-12	Cr	5	4788.51A	-28.094	1.1577112928794938e-11
5523	7.74745e-11	Fe	13	256.400A	-28.095	1.1550486307939681e-11
5524	2.45984e-11	Cl	8	807.552A	-28.096	1.1523920926612915e-11
5525	6.78482e-11	Fe	9	292.778A	-28.096	1.1523920926612915e-11
5526	4.033669999999999e-12	Fe	3	4924.66A	-28.098000000000003	1.147097331948106e-11
5527	2.56667e-11	K	8	773.940A	-28.098000000000003	1.147097331948106e-11
5528	1.41445e-10	Ar	11	140.439A	-28.1	1.1418268984506303e-11
5529	1.8778e-10	Mg	11	105.786A	-28.101	1.1392007694585081e-11
5530	8.673510000000001e-12	Co	13	2290.24A	-28.101999999999997	1.1365806803954616e-11
5531	2.71193e-11	C	5	732.483A	-28.103	1.1339666173700205e-11
5532	2.02439e-11	Cl	4	981.258A	-28.104	1.1313585665227204e-11
5533	6.29605e-10	Mg	11	31.5507A	-28.105999999999998	1.1261604460837768e-11
5534	3.04332e-12	N	2	6527.23A	-28.105999999999998	1.1261604460837768e-11
5535	1.82005e-12	Mg	2	1.09142m	-28.105999999999998	1.1261604460837768e-11
5536	7.58185e-16	B	5	2620.00m	-28.11	1.1158357450544917e-11
5537	6.468030000000001e-12	Fe	12	3071.18A	-28.111	1.1132693940563497e-11
5538	1.28687e-11	P	2	1543.63A	-28.111	1.1132693940563497e-11
5539	2.17726e-12	Cl	2	9123.60A	-28.113000000000003	1.1081543858153361e-11
5540	4.99364e-11	Fe	10	397.795A	-28.113000000000003	1.1081543858153361e-11
5541	3.6602400000000003e-10	Si	11	54.2709A	-28.116999999999997	1.0979947653388743e-11
5542	3.62199e-12	Li	2	5484.40A	-28.118000000000002	1.0954694474554122e-11
5543	2.88425e-10	Mg	9	68.8721A	-28.119	1.092949937641928e-11
5544	2.93419e-11	B	3	677.000A	-28.12	1.0904362225402042e-11
5545	2.39947e-12	Li	3	8278.67A	-28.121	1.0879282888227915e-11
5546	3.7982399999999997e-10	Al	11	52.2991A	-28.121	1.0879282888227915e-11
5547	2.65812e-09	Mg	11	7.47313A	-28.122	1.0854261231928572e-11
5548	7.82199e-11	Fe	8	253.956A	-28.125999999999998	1.0754748766806009e-11
5549	2.80702e-12	Cl	10	7076.71A	-28.127	1.073001353103785e-11
5550	1.02965e-13	Ni	13	19.2924m	-28.127	1.073001353103785e-11
5551	4.7787e-13	C	5	4.15687m	-28.128	1.0705335184733296e-11
5552	2.71932e-12	Fe	4	7304.94A	-28.128	1.0705335184733296e-11
5553	1.22639e-11	B	5	1619.76A	-28.131	1.0631640175683914e-11
5554	3.97289e-17	Si	4	5.00000c	-28.131999999999998	1.0607188081818321e-11
5555	4.64121e-11	Fe	6	428.002A	-28.134	1.0558452479508447e-11
5556	1.15434e-11	Ne	5	1720.85A	-28.134	1.0558452479508447e-11
5557	2.73073e-11	K	5	727.442A	-28.136999999999997	1.0485768603889724e-11
5558	1.99151e-11	Mg	11	997.455A	-28.139	1.043759087340633e-11
5559	1.1198700000000001e-14	C	3	177.382m	-28.144000000000002	1.0318112758668787e-11
5560	1.07867e-11	Fe	9	1841.57A	-28.144000000000002	1.0318112758668787e-11
5561	6.1676e-10	Mg	11	32.2078A	-28.144000000000002	1.0318112758668787e-11
5562	2.04043e-11	S	8	973.541A	-28.148000000000003	1.0223515732294642e-11
5563	2.4756099999999998e-12	Fe	4	8024.06A	-28.149	1.0200002298601296e-11
5564	8.91247e-11	Al	6	222.884A	-28.15	1.0176542944304758e-11
5565	1.25925e-11	C	5	1577.49A	-28.151	1.0153137545025785e-11
5566	8.86227e-15	Ne	4	224.146m	-28.151	1.0153137545025785e-11
5567	4.12767e-11	Fe	12	481.251A	-28.156	1.0036915540612817e-11
5568	8.55898e-11	P	10	232.089A	-28.156999999999996	1.001383127545104e-11
5569	7.36157e-11	P	10	269.840A	-28.158	9.990800102625672e-12
5570	4.51797e-11	S	5	439.677A	-28.159000000000002	9.967821900027977e-12
5571	5.62515e-14	Fe	5	35.3136m	-28.162	9.899203896719507e-12
5572	4.51849e-14	He	1	43.9626m	-28.163	9.876436359549493e-12
5573	2.73355e-12	Fe	4	7266.92A	-28.163	9.876436359549493e-12
5574	6.29781e-10	Mg	11	31.5419A	-28.166	9.808447449876622e-12
5575	7.32623e-11	F	8	271.142A	-28.166999999999998	9.78588864674212e-12
5576	1.22785e-10	Ni	13	161.783A	-28.166999999999998	9.78588864674212e-12
5577	4.90987e-11	Ne	10	404.582A	-28.171	9.696171080355516e-12
5578	3.939730000000001e-12	He	1	5042.09A	-28.171999999999997	9.673870505705148e-12
5579	6.38253e-10	Mg	11	31.1232A	-28.173000000000002	9.651621220953035e-12
5580	2.11437e-12	N	6	9394.98A	-28.175	9.607276049561635e-12
5581	2.69901e-10	Mg	11	73.5989A	-28.176	9.585179927808582e-12
5582	6.68029e-11	Fe	12	297.359A	-28.178	9.541140026429727e-12
5583	4.73162e-12	Fe	4	4198.24A	-28.180999999999997	9.475459280478769e-12
5584	1.15643e-12	N	6	1.71774m	-28.188000000000002	9.323957164178402e-12
5585	1.88607e-11	S	2	1053.22A	-28.188000000000002	9.323957164178402e-12
5586	2.57126e-11	Cl	8	772.559A	-28.189	9.302512657779597e-12
5587	8.00802e-11	Be	4	248.057A	-28.189	9.302512657779597e-12
5588	1.6623299999999998e-12	Ca	2	1.19497m	-28.191	9.259771494534985e-12
5589	7.83063e-11	Ni	14	253.676A	-28.191	9.259771494534985e-12
5590	5.18861e-11	Fe	12	382.848A	-28.191999999999997	9.238474611079865e-12
5591	1.11485e-10	Ar	12	178.181A	-28.193	9.217226709097316e-12
5592	1.97929e-10	Ne	10	100.362A	-28.193	9.217226709097316e-12
5593	6.08364e-14	O	3	32.6523m	-28.194000000000003	9.196027675933312e-12
5594	7.2084e-12	Fe	2	2755.74A	-28.195	9.17487739919268e-12
5595	9.30948e-11	Co	13	213.379A	-28.2	9.06985344606995e-12
5596	7.51323e-11	Fe	7	264.393A	-28.201	9.04899336200517e-12
5597	1.51789e-11	O	5	1308.69A	-28.201999999999998	9.028181254802469e-12
5598	6.53988e-11	Be	4	303.743A	-28.208000000000002	8.904309964171836e-12
5599	5.65897e-11	Ti	12	351.026A	-28.209	8.883830619550086e-12
5600	6.35097e-11	Fe	10	312.778A	-28.21	8.86339837611385e-12
5601	1.75639e-11	Si	6	1130.99A	-28.21	8.86339837611385e-12
5602	4.98733e-14	Si	8	39.8299m	-28.212	8.822674759728476e-12
5603	5.21876e-12	Fe	5	3806.35A	-28.213	8.802383170866706e-12
5604	6.95221e-11	Fe	11	285.729A	-28.215	8.761939893884653e-12
5605	6.85565e-11	Cr	14	289.753A	-28.215999999999998	8.741787991338141e-12
5606	5.69097e-11	Ne	7	349.052A	-28.215999999999998	8.741787991338141e-12
5607	5.050509999999999e-10	Mg	11	39.3316A	-28.22	8.661642797297783e-12
5608	7.64573e-14	Fe	2	25.9811m	-28.221	8.641721571672134e-12
5609	1.28245e-10	Mg	11	154.895A	-28.221	8.641721571672134e-12
5610	2.61381e-11	K	8	759.982A	-28.223000000000003	8.602016467685944e-12
5611	9.4825e-11	Co	13	209.486A	-28.223000000000003	8.602016467685944e-12
5612	3.94727e-12	Fe	4	5032.45A	-28.224	8.582232378812968e-12
5613	4.25642e-12	Fe	3	4666.94A	-28.224	8.582232378812968e-12
5614	3.32891e-11	Cr	5	596.725A	-28.226	8.542800602840133e-12
5615	1.65532e-13	S	3	12.0004m	-28.226999999999997	8.523152706676993e-12
5616	7.990689999999999e-12	P	9	2485.95A	-28.228	8.50354999942091e-12
5617	4.431530000000001e-12	Fe	5	4482.52A	-28.228	8.50354999942091e-12
5618	4.30064e-11	Ca	11	461.895A	-28.230999999999998	8.445011972974795e-12
5619	4.81612e-11	Fe	12	412.458A	-28.230999999999998	8.445011972974795e-12
5620	3.5988300000000003e-10	Mg	11	55.1970A	-28.233	8.406210667497571e-12
5621	1.3249200000000002e-10	Ar	12	149.929A	-28.235	8.367587637825298e-12
5622	3.35882e-11	He	1	591.412A	-28.237	8.32914206485499e-12
5623	2.57224e-11	Mg	8	772.262A	-28.237	8.32914206485499e-12
5624	1.98645e-16	Li	3	10000.0m	-28.238000000000003	8.309985569692847e-12
5625	1.7194900000000003e-10	Ne	7	115.525A	-28.238000000000003	8.309985569692847e-12
5626	4.60655e-11	Mn	6	431.222A	-28.24	8.271804654185362e-12
5627	1.16292e-11	P	8	1708.15A	-28.241999999999997	8.233799164049706e-12
5628	1.01103e-11	Ni	14	1964.77A	-28.241999999999997	8.233799164049706e-12
5629	1.6821799999999997e-10	V	13	118.087A	-28.246	8.158311239571787e-12
5630	6.43256e-10	Mg	11	30.8811A	-28.249000000000002	8.102149820031557e-12
5631	1.58099e-11	K	12	1256.46A	-28.250999999999998	8.064923823053197e-12
5632	3.90674e-12	Fe	3	5084.66A	-28.250999999999998	8.064923823053197e-12
5633	4.68582e-11	P	9	423.927A	-28.255	7.990984157007788e-12
5634	7.37323e-11	Fe	7	269.413A	-28.256	7.97260540345166e-12
5635	6.95737e-11	Fe	12	285.517A	-28.261	7.88134374406079e-12
5636	5.62823e-11	Fe	10	352.944A	-28.264	7.827088955348697e-12
5637	1.06787e-11	B	5	1860.19A	-28.264	7.827088955348697e-12
5638	6.36196e-10	Mg	11	31.2238A	-28.264	7.827088955348697e-12
5639	5.506559999999999e-10	Mg	11	36.0742A	-28.266	7.791126748246417e-12
5640	4.27424e-12	Cr	5	4647.48A	-28.267	7.77320765397503e-12
5641	2.54209e-10	Ne	9	78.1421A	-28.267	7.77320765397503e-12
5642	2.04047e-10	F	7	97.3524A	-28.27	7.719697268871037e-12
5643	3.41948e-11	Si	11	580.920A	-28.273000000000003	7.666555246667013e-12
5644	6.14216e-11	Fe	12	323.412A	-28.276	7.613779051570783e-12
5645	6.96298e-11	Fe	11	285.287A	-28.276999999999997	7.59626784568303e-12
5646	1.03094e-10	Ar	12	192.683A	-28.276999999999997	7.59626784568303e-12
5647	8.49587e-11	Fe	12	233.813A	-28.278000000000002	7.578796914451086e-12
5648	1.0483400000000001e-10	Na	10	189.485A	-28.279	7.56136616524606e-12
5649	1.0103700000000001e-10	F	8	196.606A	-28.28	7.543975505651668e-12
5650	2.99528e-11	S	5	663.191A	-28.281	7.526624843464487e-12
5651	5.90219e-11	Ni	13	336.561A	-28.281999999999996	7.509314086692974e-12
5652	6.64866e-13	Sc	6	2.98774m	-28.283	7.492043143557097e-12
5653	4.65189e-11	Ni	14	427.019A	-28.283	7.492043143557097e-12
5654	2.27787e-11	Na	7	872.062A	-28.283	7.492043143557097e-12
5655	2.08366e-10	Ne	10	95.3343A	-28.284000000000002	7.474811922488217e-12
5656	2.9099099999999997e-12	Fe	4	6826.48A	-28.284000000000002	7.474811922488217e-12
5657	8.58129e-11	Fe	12	231.486A	-28.285	7.457620332128116e-12
5658	1.0978299999999998e-10	P	8	180.944A	-28.285	7.457620332128116e-12
5659	8.87686e-11	Fe	13	223.778A	-28.285	7.457620332128116e-12
5660	2.76884e-10	S	9	71.7430A	-28.288	7.406282434866685e-12
5661	8.74283e-11	Fe	10	227.209A	-28.29	7.372253658101775e-12
5662	1.75209e-11	Ca	13	1133.76A	-28.291	7.355297945204172e-12
5663	5.02406e-10	Mg	11	39.5386A	-28.293000000000003	7.321503420890747e-12
5664	1.52669e-11	O	5	1301.15A	-28.294	7.304664430299779e-12
5665	3.1038200000000004e-10	Cr	14	64.0000A	-28.295	7.287864168312403e-12
5666	7.49101e-13	C	5	2.65177m	-28.298000000000002	7.237694864262928e-12
5667	1.82403e-11	Al	8	1089.04A	-28.298000000000002	7.237694864262928e-12
5668	4.69105e-11	Fe	6	423.454A	-28.299	7.221048628003329e-12
5669	1.0435399999999999e-10	S	11	190.356A	-28.3	7.204440677024662e-12
5670	1.3711600000000003e-09	F	8	14.4874A	-28.3	7.204440677024662e-12
5671	1.67186e-11	B	4	1188.17A	-28.302	7.17133927889807e-12
5672	1.6578400000000003e-10	Si	12	119.821A	-28.303	7.154845656249768e-12
5673	3.90059e-11	N	6	509.269A	-28.305999999999997	7.1055920451965074e-12
5674	1.18893e-11	Al	2	1670.79A	-28.305999999999997	7.1055920451965074e-12
5675	8.78103e-11	Mg	5	226.220A	-28.307	7.089249636989563e-12
5676	1.18124e-11	Li	2	1681.66A	-28.31	7.040447585756612e-12
5677	2.1552200000000001e-10	Ne	10	92.1689A	-28.31	7.040447585756612e-12
5678	4.33035e-12	Fe	9	4587.26A	-28.31	7.040447585756612e-12
5679	3.39897e-11	K	8	584.426A	-28.311999999999998	7.0080996674416285e-12
5680	1.37752e-10	F	6	144.204A	-28.313000000000002	6.9919814854812515e-12
5681	4.78392e-12	Fe	4	4152.34A	-28.314	6.975900374310793e-12
5682	1.94497e-11	S	3	1021.32A	-28.314	6.975900374310793e-12
5683	4.05735e-10	F	9	48.9592A	-28.315	6.9598562486696315e-12
5684	9.28537e-12	Al	8	2139.33A	-28.315	6.9598562486696315e-12
5685	1.81381e-12	Mg	2	1.09518m	-28.318	6.911944935256527e-12
5686	1.84416e-11	S	3	1077.16A	-28.318	6.911944935256527e-12
5687	8.14631e-11	Fe	12	243.846A	-28.318	6.911944935256527e-12
5688	4.9495900000000003e-14	Fe	3	40.1336m	-28.32	6.880187432989813e-12
5689	6.04546e-11	Fe	8	328.585A	-28.32	6.880187432989813e-12
5690	2.83084e-11	Cl	8	701.715A	-28.32	6.880187432989813e-12
5691	3.3879900000000005e-10	Ne	9	58.6320A	-28.322	6.8485758431919735e-12
5692	1.1764e-10	Sc	11	168.859A	-28.322	6.8485758431919735e-12
5693	5.82896e-10	Mg	11	34.0789A	-28.322	6.8485758431919735e-12
5694	2.04123e-11	S	8	973.162A	-28.323	6.83282455584621e-12
5695	1.23251e-10	Ar	12	161.171A	-28.323	6.83282455584621e-12
5696	6.54649e-11	Ne	10	303.437A	-28.324	6.8171094954560545e-12
5697	8.957139999999999e-13	Fe	9	2.21772m	-28.325	6.801430578701876e-12
5698	1.03155e-11	Fe	5	1925.68A	-28.325	6.801430578701876e-12
5699	9.23121e-11	Co	13	215.188A	-28.326	6.785787722455508e-12
5700	7.78804e-11	S	10	255.064A	-28.326999999999998	6.770180843780195e-12
5701	8.70728e-12	Mg	10	2281.36A	-28.326999999999998	6.770180843780195e-12
5702	1.7523e-11	Al	6	1133.62A	-28.329	6.7390746883483e-12
5703	9.1769e-13	Fe	5	2.16461m	-28.331	6.708111452718469e-12
5704	6.248e-12	Ca	2	3179.33A	-28.331999999999997	6.692683224506053e-12
5705	3.87907e-11	Ne	9	512.094A	-28.335	6.646611117254468e-12
5706	1.03555e-11	Fe	10	1918.25A	-28.337	6.616072713144e-12
5707	3.49652e-11	Al	11	568.122A	-28.337	6.616072713144e-12
5708	4.243980000000001e-12	Fe	5	4680.62A	-28.338	6.600856168158404e-12
5709	6.24397e-11	Fe	7	318.138A	-28.34	6.570527988943133e-12
5710	3.6215400000000003e-12	Li	2	5485.09A	-28.34	6.570527988943133e-12
5711	6.25467e-11	Ar	12	317.594A	-28.340999999999998	6.555416193916472e-12
5712	4.9661099999999995e-17	K	9	4.00000c	-28.340999999999998	6.555416193916472e-12
5713	6.4881e-10	Mg	11	30.6167A	-28.342	6.540339155053846e-12
5714	1.72855e-11	Na	10	1149.20A	-28.343000000000004	6.525296792418294e-12
5715	1.31205e-11	Fe	7	1514.00A	-28.344	6.51028902625687e-12
5716	6.5129400000000005e-15	F	9	305.000m	-28.344	6.51028902625687e-12
5717	4.1843900000000005e-12	C	2	4747.28A	-28.345	6.4953157769997825e-12
5718	3.41469e-11	Ca	11	581.735A	-28.346	6.480376965260302e-12
5719	2.94027e-12	Fe	4	6755.99A	-28.346	6.480376965260302e-12
5720	8.08625e-11	Ni	14	245.657A	-28.346999999999998	6.4654725118344425e-12
5721	3.92448e-11	Ca	9	506.167A	-28.348000000000003	6.4506023377001165e-12
5722	7.251e-12	Fe	2	2739.55A	-28.349	6.435766364017352e-12
5723	4.59059e-10	Ar	10	43.2721A	-28.349	6.435766364017352e-12
5724	2.20016e-10	Mg	11	90.2865A	-28.35	6.420964512127136e-12
5725	3.79378e-12	Fe	4	5236.06A	-28.35	6.420964512127136e-12
5726	3.8208199999999995e-12	N	1R	5199.00A	-28.351	6.406196703551628e-12
5727	2.5264200000000005e-09	Mg	11	7.86269A	-28.351999999999997	6.3914628599933244e-12
5728	2.59426e-11	Cl	6	765.708A	-28.355	6.3474643391456764e-12
5729	6.574589999999999e-10	Mg	11	30.2140A	-28.355999999999998	6.332865576277057e-12
5730	2.31249e-11	Li	2	859.008A	-28.361	6.260373863475046e-12
5731	2.54446e-09	Al	12	7.80696A	-28.361	6.260373863475046e-12
5732	3.21619e-09	Al	12	6.17639A	-28.362	6.245975403142131e-12
5733	1.04144e-12	Fe	4	1.90740m	-28.364	6.217277752932031e-12
5734	9.29194e-12	B	3	2137.82A	-28.364	6.217277752932031e-12
5735	1.07572e-10	Cl	7	184.662A	-28.364	6.217277752932031e-12
5736	3.96432e-11	C	5	501.081A	-28.365	6.2029784109028614e-12
5737	1.0763e-10	Cl	7	184.562A	-28.365	6.2029784109028614e-12
5738	4.4977800000000006e-10	Si	12	44.1650A	-28.366	6.188711956447687e-12
5739	4.82086e-11	Cr	14	412.052A	-28.368000000000002	6.160277407876161e-12
5740	3.02036e-11	Cr	5	657.685A	-28.369	6.146109163002711e-12
5741	1.0796700000000002e-10	Cl	7	183.987A	-28.371	6.117870356486774e-12
5742	1.71811e-09	F	9	11.5618A	-28.371	6.117870356486774e-12
5743	2.94226e-11	Cl	8	675.142A	-28.371	6.117870356486774e-12
5744	4.4956e-12	Co	8	4418.65A	-28.371	6.117870356486774e-12
5745	1.80383e-11	Cl	11	1101.24A	-28.373	6.089761295501217e-12
5746	7.97296e-11	Ar	13	249.148A	-28.374000000000002	6.075755233185663e-12
5747	7.52098e-11	Fe	7	264.121A	-28.374000000000002	6.075755233185663e-12
5748	1.89257e-11	B	5	1049.60A	-28.378	6.020052374389792e-12
5749	2.5607399999999996e-09	Al	12	7.75730A	-28.378	6.020052374389792e-12
5750	4.83125e-11	Na	8	411.166A	-28.379	6.0062066381437915e-12
5751	7.53469e-11	Fe	11	263.640A	-28.38	5.992392746207537e-12
5752	4.53309e-11	S	5	438.210A	-28.381999999999998	5.964860202472991e-12
5753	9.873839999999999e-12	Co	13	2011.83A	-28.384	5.937454159286107e-12
5754	6.1186300000000006e-12	F	7	3246.55A	-28.385	5.9237983936632175e-12
5755	1.79893e-11	N	6	1104.24A	-28.386	5.910174035429763e-12
5756	1.1850399999999999e-10	Ar	12	167.627A	-28.388	5.883019252357089e-12
5757	3.53095e-11	F	6	562.582A	-28.389	5.869488683546008e-12
5758	3.62923e-11	Ca	11	547.346A	-28.39	5.85598923417959e-12
5759	2.96327e-11	Ar	12	670.355A	-28.39	5.85598923417959e-12
5760	2.4614799999999997e-12	S	11	8070.12A	-28.391	5.842520832685194e-12
5761	2.36473e-11	Ar	4	840.032A	-28.393	5.815676887843964e-12
5762	2.01215e-11	C	3	987.224A	-28.395	5.788956279725964e-12
5763	9.14989e-11	Fe	9	217.101A	-28.395	5.788956279725964e-12
5764	3.93275e-11	Sc	11	505.104A	-28.395	5.788956279725964e-12
5765	5.20588e-11	Sc	11	381.577A	-28.397	5.7623584416503816e-12
5766	2.43125e-11	O	7	817.048A	-28.398000000000003	5.7491053850029514e-12
5767	1.2681e-10	Al	11	156.647A	-28.4	5.722690645156835e-12
5768	6.6945e-10	Ca	13	29.6728A	-28.401999999999997	5.696397270016033e-12
5769	2.94028e-11	Be	3	675.598A	-28.404	5.670224701960376e-12
5770	1.97624e-11	B	4	1005.16A	-28.406	5.644172385931821e-12
5771	1.52398e-11	O	5	1303.46A	-28.409000000000002	5.6053181765231165e-12
5772	5.01485e-12	F	4	3961.13A	-28.409000000000002	5.6053181765231165e-12
5773	1.20726e-10	Ar	12	164.542A	-28.413	5.553928310587209e-12
5774	4.83071e-12	Mn	5	4112.12A	-28.414	5.541154629938728e-12
5775	1.1320299999999998e-10	Na	10	175.476A	-28.414	5.541154629938728e-12
5776	4.525e-11	Fe	8	438.994A	-28.415	5.528410327940536e-12
5777	4.62335e-11	Mn	6	429.655A	-28.42	5.465127138218966e-12
5778	5.93579e-11	Mg	11	334.655A	-28.424	5.415022551447771e-12
5779	4.78838e-11	Fe	6	414.847A	-28.426	5.390142782791812e-12
5780	1.5136e-10	Fe	8	131.240A	-28.426	5.390142782791812e-12
5781	7.0997e-12	Mg	2	2797.93A	-28.428	5.365377326289175e-12
5782	5.13678e-11	Fe	8	386.710A	-28.429000000000002	5.353037300870776e-12
5783	1.3134100000000002e-10	Mg	11	151.243A	-28.43	5.34072565672331e-12
5784	1.42211e-10	Ar	11	139.683A	-28.43	5.34072565672331e-12
5785	2.57159e-11	Ca	8	772.457A	-28.430999999999997	5.328442328571623e-12
5786	4.02894e-12	Fe	3	4930.44A	-28.434	5.291761589589845e-12
5787	7.3345e-11	Ar	12	270.836A	-28.434	5.291761589589845e-12
5788	5.20863e-11	Fe	8	381.376A	-28.439	5.231187295575774e-12
5789	6.41971e-11	Cl	11	309.429A	-28.439	5.231187295575774e-12
5790	1.3082899999999999e-12	N	5	1.51835m	-28.44	5.219155898663666e-12
5791	1.3134e-13	Fe	5	15.1245m	-28.44	5.219155898663666e-12
5792	3.478e-12	Fe	4	5711.46A	-28.44	5.219155898663666e-12
5793	7.57696e-11	Ne	10	262.169A	-28.441999999999997	5.195176055532046e-12
5794	3.58591e-12	Sc	6	5539.58A	-28.443	5.183227482173665e-12
5795	2.34405e-11	Cl	8	847.443A	-28.444000000000003	5.171306389771465e-12
5796	5.33249e-11	Ni	15	372.518A	-28.444000000000003	5.171306389771465e-12
5797	4.598e-11	Mn	6	432.024A	-28.447	5.135707366983802e-12
5798	6.61793e-12	Fe	9	3001.61A	-28.448	5.1238955678136825e-12
5799	3.3881500000000003e-10	Ne	9	58.6292A	-28.45	5.10035340614523e-12
5800	5.56524e-11	Cl	11	356.938A	-28.455	5.041970143488938e-12
5801	1.7214799999999998e-10	Ne	7	115.392A	-28.456999999999997	5.018804394953557e-12
5802	3.3135000000000005e-10	F	9	59.9500A	-28.459	4.995745083364395e-12
5803	2.43737e-11	S	9	814.996A	-28.461	4.972791719688188e-12
5804	3.63122e-11	Ca	11	547.047A	-28.464000000000002	4.938559262277031e-12
5805	3.4057e-13	Co	8	5.83272m	-28.464000000000002	4.938559262277031e-12
5806	1.71974e-13	Fe	5	11.5509m	-28.465999999999998	4.9158686435821695e-12
5807	4.50116e-12	Ar	14	4413.19A	-28.467	4.9045624594452055e-12
5808	6.28847e-12	Ca	2	3158.87A	-28.474	4.826143928993207e-12
5809	6.26676e-13	Fe	4	3.16981m	-28.475	4.8150441059733366e-12
5810	9.08232e-13	Fe	4	2.18716m	-28.476	4.8039698118380334e-12
5811	6.89658e-12	V	9	2880.34A	-28.476	4.8039698118380334e-12
5812	5.50764e-11	Ni	14	360.671A	-28.476	4.8039698118380334e-12
5813	5.64016e-11	Mg	5	352.197A	-28.476999999999997	4.792920987872451e-12
5814	6.94523e-11	Na	6	286.016A	-28.478	4.781897575496747e-12
5815	6.9647899999999994e-12	Mg	1	2852.13A	-28.478	4.781897575496747e-12
5816	3.25647e-16	Ca	10	6100.00m	-28.480999999999998	4.748979224131011e-12
5817	8.79706e-11	Al	8	225.808A	-28.487	4.683820786449236e-12
5818	5.642669999999999e-10	Mg	11	35.2040A	-28.489	4.662300584735233e-12
5819	1.92835e-12	Fe	5	1.03013m	-28.491	4.640879259366654e-12
5820	1.88565e-14	Fe	3	105.345m	-28.493000000000002	4.619556356047884e-12
5821	1.6759799999999998e-10	V	13	118.524A	-28.494	4.60893167126088e-12
5822	1.53463e-10	Ti	14	129.441A	-28.495	4.598331422570755e-12
5823	1.34963e-11	Fe	7	1471.84A	-28.495	4.598331422570755e-12
5824	8.772540000000001e-13	Ca	13	2.26439m	-28.495	4.598331422570755e-12
5825	6.26945e-11	Fe	12	316.845A	-28.496	4.587755553776119e-12
5826	2.97768e-11	Ca	11	667.113A	-28.498	4.566676731713278e-12
5827	7.82577e-12	Mn	11	2538.34A	-28.500999999999998	4.5352399502149506e-12
5828	2.39452e-10	Mg	11	82.9582A	-28.503	4.514402415433006e-12
5829	4.96083e-11	Mn	6	400.426A	-28.504	4.5040195779981866e-12
5830	4.6885e-11	Mg	11	423.684A	-28.504	4.5040195779981866e-12
5831	4.99841e-11	Ni	14	397.416A	-28.505	4.493660620426844e-12
5832	1.3187600000000001e-12	Fe	4	1.50629m	-28.505	4.493660620426844e-12
5833	7.45457e-11	Fe	11	266.474A	-28.506999999999998	4.473014125312116e-12
5834	6.02332e-10	Mg	11	32.9793A	-28.511	4.432005285315812e-12
5835	7.3269e-11	Fe	12	271.117A	-28.511999999999997	4.4218119560215025e-12
5836	1.7633e-11	Cl	11	1126.55A	-28.513	4.411642070733934e-12
5837	1.5737999999999998e-10	Na	10	126.220A	-28.514	4.401495575533531e-12
5838	2.66721e-10	Mg	11	74.4766A	-28.515	4.3913724166244775e-12
5839	6.79591e-11	Ni	14	292.300A	-28.517	4.3711958931160824e-12
5840	8.14791e-11	Fe	11	243.798A	-28.518	4.361142421542787e-12
5841	3.46564e-12	Fe	4	5731.83A	-28.523000000000003	4.311220837055752e-12
5842	5.90456e-11	Fe	10	336.426A	-28.525	4.291412576604127e-12
5843	3.3910500000000004e-10	Be	4	58.5791A	-28.525	4.291412576604127e-12
5844	4.1981300000000005e-10	Mg	10	47.3174A	-28.525	4.291412576604127e-12
5845	6.88049e-11	Ni	14	288.707A	-28.526999999999997	4.271695326842234e-12
5846	2.3129400000000002e-10	S	8	85.8840A	-28.526999999999997	4.271695326842234e-12
5847	1.3856e-10	Mg	11	143.363A	-28.528000000000002	4.261870700220952e-12
5848	2.2755e-10	Ti	12	87.2970A	-28.528000000000002	4.261870700220952e-12
5849	2.23016e-10	Mg	11	89.0718A	-28.531999999999996	4.222797634781483e-12
5850	2.11633e-11	Li	2	938.630A	-28.533	4.2130854697311664e-12
5851	4.33583e-11	Be	3	458.147A	-28.533	4.2130854697311664e-12
5852	1.9700400000000003e-10	Cr	14	100.833A	-28.534000000000002	4.2033956420406456e-12
5853	1.06516e-10	F	6	186.492A	-28.535	4.193728100335417e-12
5854	4.46354e-11	Na	5	445.038A	-28.535	4.193728100335417e-12
5855	3.1017900000000005e-10	Cr	14	64.0420A	-28.535999999999998	4.184082793359103e-12
5856	1.57525e-11	Si	6	1261.03A	-28.535999999999998	4.184082793359103e-12
5857	7.32467e-11	Be	4	271.199A	-28.535999999999998	4.184082793359103e-12
5858	4.01801e-12	B	5	4943.86A	-28.541	4.136187993675966e-12
5859	4.39728e-12	He	1	4517.44A	-28.541	4.136187993675966e-12
5860	3.55656e-10	Ne	9	55.8530A	-28.541999999999998	4.126675025272612e-12
5861	7.3724e-11	Fe	12	269.444A	-28.543000000000003	4.117183936089376e-12
5862	3.97761e-11	Si	12	499.407A	-28.545	4.098267194216059e-12
5863	2.58494e-11	C	3	768.467A	-28.549	4.060694054735344e-12
5864	4.67501e-11	Fe	6	424.907A	-28.552	4.032740433485143e-12
5865	4.95793e-11	Na	5	400.660A	-28.553	4.0234653878679065e-12
5866	5.75121e-12	Fe	10	3453.96A	-28.555	4.004979243610088e-12
5867	6.31488e-11	Si	11	314.566A	-28.555999999999997	3.995768046957807e-12
5868	1.80051e-11	Li	2	1103.27A	-28.557	3.986578035469912e-12
5869	1.35374e-12	Fe	5	1.46738m	-28.558000000000003	3.977409160421877e-12
5870	8.00026e-11	Fe	11	248.298A	-28.559	3.968261373201336e-12
5871	5.69342e-11	Fe	10	348.902A	-28.56	3.959134625307567e-12
5872	2.75288e-10	Mg	11	72.1588A	-28.56	3.959134625307567e-12
5873	3.8794e-11	Ne	10	512.049A	-28.565	3.913814786011213e-12
5874	3.41267e-11	Be	3	582.079A	-28.566	3.90481326179306e-12
5875	4.48264e-12	Mn	5	4431.42A	-28.566999999999997	3.89583244050611e-12
5876	7.84709e-12	Fe	5	2531.44A	-28.569000000000003	3.8779327163735484e-12
5877	5.69832e-11	N	6	348.602A	-28.569000000000003	3.8779327163735484e-12
5878	7.75097e-11	Be	4	256.283A	-28.569000000000003	3.8779327163735484e-12
5879	9.18513e-11	Ne	10	216.268A	-28.57	3.869013718625478e-12
5880	2.0424099999999997e-10	F	7	97.2600A	-28.570999999999998	3.860115234002994e-12
5881	2.53527e-12	B	3	7835.25A	-28.570999999999998	3.860115234002994e-12
5882	2.80162e-11	Cl	11	709.035A	-28.575	3.8247254848173755e-12
5883	1.3847700000000002e-10	Mg	11	143.450A	-28.578000000000003	3.79839625977664e-12
5884	1.8760099999999999e-10	Mg	11	105.887A	-28.578000000000003	3.79839625977664e-12
5885	1.43241e-11	C	5	1386.79A	-28.58	3.780944214229486e-12
5886	2.76995e-12	Fe	4	7171.42A	-28.581	3.772248283846261e-12
5887	6.8955699999999995e-12	Fe	2	2880.76A	-28.581	3.772248283846261e-12
5888	1.32793e-11	Cr	9	1495.90A	-28.583000000000002	3.754916377335548e-12
5889	4.7918e-11	Fe	6	414.551A	-28.583000000000002	3.754916377335548e-12
5890	5.78144e-11	Al	7	343.590A	-28.585	3.737664103701785e-12
5891	5.3814e-11	Cl	11	369.132A	-28.586	3.729067714810557e-12
5892	6.41768e-11	Ni	13	309.527A	-28.587	3.720491097065105e-12
5893	5.7221599999999995e-12	Fe	9	3471.49A	-28.587	3.720491097065105e-12
5894	2.07705e-11	O	7	956.380A	-28.590999999999998	3.686381429661264e-12
5895	8.56093e-12	Fe	9	2320.36A	-28.593000000000004	3.669444045508838e-12
5896	6.2004199999999995e-12	Li	2	3203.73A	-28.594	3.661004558397476e-12
5897	3.36975e-12	Mn	6	5894.94A	-28.594	3.661004558397476e-12
5898	9.31945e-12	Ca	2	2131.51A	-28.599	3.6190973857569922e-12
5899	1.9073500000000001e-10	Mg	11	104.147A	-28.6	3.610773692749777e-12
5900	2.52215e-12	P	2	7875.99A	-28.601999999999997	3.5941836945935443e-12
5901	2.58111e-11	B	4	769.608A	-28.603	3.5859173014859207e-12
5902	5.92456e-11	Fe	9	335.290A	-28.604	3.57766992055492e-12
5903	2.5206599999999995e-10	Mg	11	78.8066A	-28.605	3.569441508073663e-12
5904	1.28147e-11	S	2	1550.13A	-28.605999999999998	3.5612320204159837e-12
5905	1.20162e-11	Li	2	1653.14A	-28.609	3.53671667162559e-12
5906	2.01664e-12	C	1	9850.26A	-28.611	3.520466934573583e-12
5907	1.10193e-10	P	8	180.269A	-28.616	3.48016848281015e-12
5908	4.5126599999999995e-10	Si	12	44.0194A	-28.616999999999997	3.472164317412944e-12
5909	7.14996e-11	Ar	12	277.826A	-28.616999999999997	3.472164317412944e-12
5910	9.29175e-12	B	3	2137.86A	-28.62	3.448262106377283e-12
5911	3.89447e-11	Be	3	510.069A	-28.622	3.4324187811359435e-12
5912	1.69553e-11	Be	4	1171.58A	-28.622	3.4324187811359435e-12
5913	1.60435e-11	Li	2	1238.17A	-28.623	3.4245244370050517e-12
5914	2.2494299999999997e-10	Be	3	88.3088A	-28.625999999999998	3.400950176599407e-12
5915	5.32652e-11	Sc	11	372.935A	-28.627	3.393128208250543e-12
5916	8.72568e-11	Ne	9	227.655A	-28.628	3.3853242299296632e-12
5917	5.232580000000001e-10	B	5	37.9630A	-28.629	3.377538200260851e-12
5918	1.33879e-10	Ni	11	148.377A	-28.631	3.3620198218513864e-12
5919	5.53284e-11	Si	11	359.028A	-28.631999999999998	3.3542873908338355e-12
5920	6.24901e-11	Fe	10	317.882A	-28.631999999999998	3.3542873908338355e-12
5921	1.65599e-11	N	1	1199.55A	-28.635	3.331196638853035e-12
5922	4.1866e-12	C	2	4744.77A	-28.636	3.3235350991891657e-12
5923	2.6071499999999996e-10	Mg	11	76.1924A	-28.636999999999997	3.315891180577545e-12
5924	1.17667e-11	Ar	12	1688.19A	-28.638	3.3082648424908215e-12
5925	1.73915e-12	O	7	1.14220m	-28.641	3.285490907504414e-12
5926	1.51349e-13	S	5	13.1249m	-28.643	3.2703954479890598e-12
5927	7.85284e-11	Ti	5	252.959A	-28.646	3.247882204080704e-12
5928	1.90831e-11	O	1	1040.94A	-28.647	3.2404122822994703e-12
5929	3.17998e-14	He	1	62.4673m	-28.648000000000003	3.232959540861532e-12
5930	1.4955e-11	Si	6	1328.28A	-28.648000000000003	3.232959540861532e-12
5931	6.14646e-11	V	13	323.185A	-28.648000000000003	3.232959540861532e-12
5932	5.96371e-10	Mg	11	33.3089A	-28.649	3.2255239402533e-12
5933	1.96215e-12	Li	2	1.01238m	-28.649	3.2255239402533e-12
5934	3.0276e-11	Cr	5	656.112A	-28.65	3.218105441051909e-12
5935	1.2673899999999998e-10	Al	11	156.735A	-28.651999999999997	3.203319589631503e-12
5936	6.14946e-10	Mg	11	32.3028A	-28.651999999999997	3.203319589631503e-12
5937	4.69854e-11	V	13	422.779A	-28.655	3.1812680926841783e-12
5938	3.1941e-12	Mn	5	6219.12A	-28.655	3.1812680926841783e-12
5939	3.31702e-11	Cr	5	598.864A	-28.656	3.1739513791076745e-12
5940	1.0228900000000001e-10	Ne	10	194.199A	-28.656999999999996	3.166651493505425e-12
5941	2.42452e-10	Mg	11	81.9315A	-28.658	3.1593683971741115e-12
5942	3.32135e-10	S	8	59.8084A	-28.658	3.1593683971741115e-12
5943	6.96509e-11	F	8	285.200A	-28.659000000000002	3.15210205149956e-12
5944	2.6988e-11	C	3	736.047A	-28.66	3.144852417956329e-12
5945	1.88132e-11	S	2	1055.88A	-28.66	3.144852417956329e-12
5946	3.26579e-11	Fe	10	608.259A	-28.662	3.1304031336047866e-12
5947	3.3605900000000003e-12	Fe	4	5911.01A	-28.664	3.116020237684383e-12
5948	4.0470599999999996e-10	Si	11	49.0837A	-28.669	3.0803514489765537e-12
5949	6.54832e-13	Fe	4	3.03352m	-28.677	3.024128698811366e-12
5950	1.3190799999999999e-12	N	5	1.50593m	-28.680999999999997	2.996403320249316e-12
5951	1.0944499999999999e-10	Ne	10	181.502A	-28.680999999999997	2.996403320249316e-12
5952	9.03879e-12	Fe	5	2197.69A	-28.682	2.9895117838508447e-12
5953	2.6598400000000003e-10	Mg	11	74.6828A	-28.682	2.9895117838508447e-12
5954	5.43578e-11	Si	11	365.439A	-28.688000000000002	2.9484941444648277e-12
5955	3.31077e-11	Cr	5	599.994A	-28.689	2.9417127961129995e-12
5956	4.2382e-12	Li	2	4687.01A	-28.691	2.928196853543195e-12
5957	3.79979e-11	Sc	11	522.777A	-28.697	2.8880204865395095e-12
5958	5.0996e-11	Fe	5	389.529A	-28.697	2.8880204865395095e-12
5959	2.02995e-12	Fe	9	9785.69A	-28.697	2.8880204865395095e-12
5960	3.79042e-10	Ne	9	52.4070A	-28.7	2.8681394933508198e-12
5961	3.108e-12	Fe	9	6391.40A	-28.7	2.8681394933508198e-12
5962	6.0618e-12	F	7	3276.99A	-28.701999999999998	2.854961589401277e-12
5963	2.78101e-10	S	9	71.4290A	-28.703000000000003	2.8483953599565614e-12
5964	4.80226e-11	Fe	6	413.648A	-28.704	2.841844232420541e-12
5965	1.53929e-11	Si	6	1290.49A	-28.705	2.835308172059744e-12
5966	1.2447700000000002e-10	K	12	159.583A	-28.705	2.835308172059744e-12
5967	5.63515e-10	Mg	11	35.2510A	-28.706999999999997	2.8222811143293315e-12
5968	2.43135e-10	Ne	9	81.7013A	-28.706999999999997	2.8222811143293315e-12
5969	3.16366e-11	Be	4	627.894A	-28.708000000000002	2.81579004789153e-12
5970	6.66379e-12	B	5	2980.95A	-28.708000000000002	2.81579004789153e-12
5971	2.74493e-11	Mg	11	723.679A	-28.712	2.7899747295620784e-12
5972	7.70307e-12	Fe	13	2578.77A	-28.713	2.7835579657473886e-12
5973	7.30397e-11	Ni	14	271.968A	-28.714000000000002	2.777155960079938e-12
5974	4.14755e-12	F	2	4789.45A	-28.719	2.7453661186819915e-12
5975	7.00843e-11	Fe	12	283.437A	-28.721	2.7327523071493965e-12
5976	2.51517e-11	Na	8	789.785A	-28.721	2.7327523071493965e-12
5977	3.66896e-11	Ca	11	541.419A	-28.723000000000003	2.720196450816378e-12
5978	3.55315e-12	Mn	6	5590.66A	-28.724	2.7139401725893975e-12
5979	1.8867e-11	S	2	1052.87A	-28.724	2.7139401725893975e-12
5980	6.235950000000001e-10	Mg	11	31.8548A	-28.724	2.7139401725893975e-12
5981	9.64694e-11	Fe	13	205.915A	-28.725	2.707698283403026e-12
5982	4.17846e-11	O	3	475.401A	-28.726	2.7014707501634314e-12
5983	1.15408e-11	Al	2	1721.24A	-28.726	2.7014707501634314e-12
5984	4.68059e-11	Fe	6	424.401A	-28.726999999999997	2.695257539852831e-12
5985	5.39355e-11	Si	11	368.300A	-28.726999999999997	2.695257539852831e-12
5986	1.6567499999999999e-09	F	9	11.9900A	-28.726999999999997	2.695257539852831e-12
5987	1.2881799999999999e-12	Fe	5	1.54205m	-28.728	2.689058619529358e-12
5988	1.65506e-11	N	1	1200.22A	-28.728	2.689058619529358e-12
5989	1.58071e-12	Fe	2	1.25668m	-28.729	2.6828739563270416e-12
5990	1.06304e-13	Co	8	18.6865m	-28.73	2.6767035174553483e-12
5991	1.14685e-11	Fe	8	1732.08A	-28.733	2.658277220049669e-12
5992	3.00563e-11	Ca	5	660.908A	-28.733	2.658277220049669e-12
5993	5.0011e-12	He	1	3972.02A	-28.735	2.646063545659604e-12
5994	4.75028e-11	Fe	13	418.174A	-28.737	2.6339059880059665e-12
5995	4.68548e-11	Fe	6	423.958A	-28.738000000000003	2.627848172336129e-12
5996	1.96181e-11	S	8	1012.56A	-28.74	2.61577430672072e-12
5997	1.0923600000000001e-10	Cl	11	181.849A	-28.741	2.60975819276065e-12
5998	9.31596e-12	Ca	2	2132.30A	-28.741	2.60975819276065e-12
5999	6.60399e-11	Fe	8	300.795A	-28.741999999999997	2.603755915478746e-12
6000	1.19619e-10	Cl	11	166.064A	-28.743000000000002	2.597767443051467e-12
6001	7.1345e-11	P	9	278.428A	-28.745	2.5858317858328614e-12
6002	2.55067e-10	Mg	11	77.8795A	-28.747	2.57395096797781e-12
6003	5.8632800000000004e-12	Fe	13	3387.95A	-28.75	2.5562320141473595e-12
6004	1.3981299999999998e-10	Mg	11	142.079A	-28.750999999999998	2.5503528436600883e-12
6005	4.36133e-11	Ni	14	455.468A	-28.750999999999998	2.5503528436600883e-12
6006	7.38887e-11	Cl	12	268.843A	-28.750999999999998	2.5503528436600883e-12
6007	5.78069e-11	Ni	14	343.635A	-28.758000000000003	2.5095755217709863e-12
6008	5.9037e-12	Ti	2	3364.74A	-28.759	2.503803658238444e-12
6009	7.43192e-11	Fe	7	267.286A	-28.76	2.498045069623631e-12
6010	3.47077e-11	Ne	5	572.336A	-28.761999999999997	2.4865675950916615e-12
6011	8.56013e-12	Ni	14	2320.58A	-28.763	2.480848648322016e-12
6012	3.01395e-12	Cr	5	6590.83A	-28.766	2.463770606351995e-12
6013	1.35475e-10	Mg	11	146.628A	-28.767	2.4581040912015094e-12
6014	5.26876e-12	V	9	3770.24A	-28.767	2.4581040912015094e-12
6015	1.33425e-10	Ca	13	148.881A	-28.767	2.4581040912015094e-12
6016	6.15806e-10	Mg	11	32.2576A	-28.769000000000002	2.4468101287959207e-12
6017	6.8102e-10	Ca	13	29.1687A	-28.771	2.435568057434053e-12
6018	1.40711e-12	Fe	5	1.41172m	-28.772	2.4299664063461397e-12
6019	2.01396e-11	Si	9	986.339A	-28.772	2.4299664063461397e-12
6020	2.27123e-11	Ne	10	874.611A	-28.772	2.4299664063461397e-12
6021	2.66709e-11	Ne	10	744.799A	-28.772	2.4299664063461397e-12
6022	3.7905500000000004e-10	Ne	9	52.4052A	-28.773000000000003	2.4243776386981776e-12
6023	2.63715e-10	Mg	11	75.3254A	-28.774	2.4188017248591563e-12
6024	5.92179e-12	Fe	9	3354.47A	-28.776	2.4076883404240274e-12
6025	6.34163e-11	Fe	9	313.239A	-28.78	2.385614521037972e-12
6026	7.547960000000001e-12	Cr	11	2631.76A	-28.78	2.385614521037972e-12
6027	6.68686e-10	Ca	13	29.7067A	-28.781	2.380127759895607e-12
6028	1.95612e-11	S	3	1015.50A	-28.783	2.3691920661888284e-12
6029	4.8993e-10	Mg	11	40.5455A	-28.784000000000002	2.3637430756444746e-12
6030	3.9271100000000004e-10	F	9	50.5829A	-28.785	2.3583066174306232e-12
6031	1.23904e-11	Fe	10	1603.21A	-28.788	2.342072148867639e-12
6032	3.71112e-10	F	9	53.5268A	-28.789	2.3366855324022616e-12
6033	8.15896e-11	Ar	13	243.468A	-28.789	2.3366855324022616e-12
6034	6.789269999999999e-12	Mn	11	2925.86A	-28.791999999999998	2.320599902341718e-12
6035	8.50942e-12	Si	2	2334.41A	-28.791999999999998	2.320599902341718e-12
6036	1.33686e-11	Fe	7	1485.91A	-28.791999999999998	2.320599902341718e-12
6037	1.30808e-10	Cl	10	151.860A	-28.793000000000003	2.3152626706729175e-12
6038	1.3209e-11	Na	4	1503.85A	-28.796999999999997	2.294036214920501e-12
6039	7.51468e-11	Fe	7	264.342A	-28.796999999999997	2.294036214920501e-12
6040	1.98149e-09	Na	11	10.0250A	-28.799	2.283496075932445e-12
6041	1.39803e-11	Li	2	1420.89A	-28.8	2.2782441806963443e-12
6042	1.2086299999999999e-12	Fe	2	1.64355m	-28.802	2.267776599514738e-12
6043	3.98876e-11	Ca	9	498.011A	-28.803	2.2625608580711406e-12
6044	8.51752e-11	Fe	13	233.219A	-28.804000000000002	2.2573571124999814e-12
6045	1.84595e-12	Fe	4	1.07611m	-28.805	2.2521653352115384e-12
6046	4.9904099999999995e-12	Fe	4	3980.53A	-28.811	2.221264468368878e-12
6047	6.345619999999999e-12	Be	2	3130.42A	-28.815	2.2008997933151277e-12
6048	5.74589e-11	Fe	9	345.716A	-28.816	2.1958378642575593e-12
6049	3.62261e-12	Li	2	5483.46A	-28.816999999999997	2.1907875773137575e-12
6050	6.54667e-12	Li	2	3034.28A	-28.816999999999997	2.1907875773137575e-12
6051	9.15919e-11	Mg	11	216.880A	-28.818	2.185748905707569e-12
6052	1.95559e-11	S	3	1015.78A	-28.818	2.185748905707569e-12
6053	7.83291e-12	Mg	9	2536.03A	-28.818	2.185748905707569e-12
6054	2.93351e-11	B	3	677.157A	-28.819000000000003	2.1807218227245116e-12
6055	5.7806e-11	Al	7	343.640A	-28.82	2.1757063017114917e-12
6056	1.904e-11	Mg	11	1043.30A	-28.820999999999998	2.1707023160766984e-12
6057	8.93658e-11	F	6	222.282A	-28.820999999999998	2.1707023160766984e-12
6058	6.72164e-11	Fe	6	295.530A	-28.820999999999998	2.1707023160766984e-12
6059	1.27497e-10	Ne	9	155.804A	-28.822	2.16570983928948e-12
6060	3.7867400000000003e-10	Al	11	52.4580A	-28.822	2.16570983928948e-12
6061	6.03719e-11	Ni	15	329.035A	-28.826	2.145854492136592e-12
6062	2.1983599999999998e-10	Mg	11	90.3604A	-28.826999999999998	2.140919163758602e-12
6063	7.53669e-11	Ca	5	263.570A	-28.826999999999998	2.140919163758602e-12
6064	8.59056e-11	F	9	231.236A	-28.828000000000003	2.135995186320861e-12
6065	3.50806e-11	Ca	11	566.252A	-28.828000000000003	2.135995186320861e-12
6066	1.5532299999999998e-12	Ni	14	1.27891m	-28.829	2.131082533717001e-12
6067	1.99887e-11	S	8	993.782A	-28.834	2.1066882336752966e-12
6068	7.95842e-12	O	3	2496.03A	-28.834	2.1066882336752966e-12
6069	1.6028999999999997e-10	F	9	123.928A	-28.835	2.10184298519206e-12
6070	8.80434e-13	Co	8	2.25621m	-28.838	2.087373999855197e-12
6071	1.54893e-10	Sc	11	128.246A	-28.840999999999998	2.0730046183128086e-12
6072	3.1314e-12	Mn	5	6343.62A	-28.843000000000004	2.0634800272632756e-12
6073	1.40462e-11	F	8	1414.23A	-28.844	2.058734154897145e-12
6074	1.8299e-11	N	2	1085.55A	-28.845	2.053999197734563e-12
6075	5.94401e-11	Mg	11	334.193A	-28.845	2.053999197734563e-12
6076	6.076970000000001e-10	Ca	12	32.6881A	-28.846	2.049275130671241e-12
6077	6.28421e-10	Mg	11	31.6101A	-28.846999999999998	2.0445619286606795e-12
6078	2.2890100000000004e-13	S	10	8.67821m	-28.85	2.0304872633433597e-12
6079	1.82964e-11	N	2	1085.70A	-28.851	2.025817272228563e-12
6080	1.93652e-12	Fe	6	1.02578m	-28.853	2.016509487340593e-12
6081	1.4505e-12	N	6	1.36949m	-28.853	2.016509487340593e-12
6082	1.12373e-11	Al	2	1767.73A	-28.855	2.0072444678395817e-12
6083	4.65453e-11	P	9	426.777A	-28.858	1.993426694115625e-12
6084	6.370689999999999e-10	Mg	11	31.1810A	-28.861	1.979704041276915e-12
6085	2.99646e-11	Ar	10	662.932A	-28.866	1.9570425565091466e-12
6086	4.64312e-11	Fe	6	427.826A	-28.866	1.9570425565091466e-12
6087	8.53095e-12	Si	2	2328.52A	-28.866999999999997	1.9525414835326388e-12
6088	5.27635e-11	Fe	12	376.481A	-28.866999999999997	1.9525414835326388e-12
6089	6.71798e-11	Ar	13	295.691A	-28.868000000000002	1.9480507627366754e-12
6090	2.9776e-11	K	7	667.129A	-28.868000000000002	1.9480507627366754e-12
6091	3.8152e-11	Si	12	520.666A	-28.87	1.9391002825038657e-12
6092	1.88925e-10	Sc	11	105.145A	-28.87	1.9391002825038657e-12
6093	3.76046e-11	B	3	528.246A	-28.871	1.9346404756124483e-12
6094	5.51591e-12	Fe	5	3601.30A	-28.872	1.930190925992229e-12
6095	4.27526e-11	Ne	10	464.637A	-28.873	1.925751610052155e-12
6096	8.56181e-12	Fe	11	2320.12A	-28.874000000000002	1.9213225042554145e-12
6097	2.53328e-12	B	3	7841.40A	-28.874000000000002	1.9213225042554145e-12
6098	7.825160000000001e-12	Ni	14	2538.54A	-28.874000000000002	1.9213225042554145e-12
6099	9.10655e-11	Fe	13	218.134A	-28.875999999999998	1.9124948292152623e-12
6100	6.34034e-11	V	13	313.303A	-28.878	1.9037077136576446e-12
6101	7.91203e-11	Mg	11	251.066A	-28.879	1.899329307415714e-12
6102	3.67056e-12	Fe	4	5411.83A	-28.88	1.8949609712287135e-12
6103	3.4115e-11	Fe	8	582.280A	-28.881	1.89060268193613e-12
6104	3.72077e-13	Fe	2	5.33881m	-28.883000000000003	1.8819161516585395e-12
6105	2.3805e-11	O	2	834.465A	-28.885	1.8732695323622523e-12
6106	1.02544e-10	Fe	10	193.715A	-28.888	1.86037403560693e-12
6107	1.27495e-10	Mg	11	155.806A	-28.888	1.86037403560693e-12
6108	8.45975e-12	Fe	2	2348.12A	-28.889	1.856095294058865e-12
6109	7.9217e-11	P	9	250.760A	-28.892	1.8433180239284307e-12
6110	4.0573199999999997e-10	Si	11	48.9596A	-28.893	1.839078510118653e-12
6111	3.842969999999999e-12	Fe	2	5169.03A	-28.893	1.839078510118653e-12
6112	7.32762e-11	C	3	271.090A	-28.895	1.8306287119068868e-12
6113	9.57556e-11	Fe	10	207.449A	-28.896	1.8264183827048947e-12
6114	6.27805e-11	Fe	8	316.411A	-28.896	1.8264183827048947e-12
6115	3.2586599999999996e-15	C	1	609.590m	-28.898000000000003	1.8180267524948563e-12
6116	1.0834e-10	Na	10	183.354A	-28.899	1.813845406995237e-12
6117	1.50521e-11	Ne	7	1319.71A	-28.9	1.809673678323403e-12
6118	5.87412e-12	Sc	7	3381.69A	-28.9	1.809673678323403e-12
6119	1.48347e-11	Mg	11	1339.05A	-28.901	1.8055115443612488e-12
6120	5.93569e-11	Mg	11	334.661A	-28.901	1.8055115443612488e-12
6121	2.19128e-10	P	6	90.6523A	-28.901999999999997	1.8013589830415845e-12
6122	3.5269599999999997e-12	Fe	4	5632.18A	-28.903000000000002	1.7972159723478988e-12
6123	1.50983e-10	Si	12	131.567A	-28.904	1.7930824903144205e-12
6124	1.04031e-10	Cl	11	190.947A	-28.905	1.7889585150257952e-12
6125	1.0942499999999999e-10	Mg	10	181.535A	-28.905	1.7889585150257952e-12
6126	6.33849e-14	Cr	4	31.3394m	-28.905	1.7889585150257952e-12
6127	4.24701e-11	Ca	11	467.728A	-28.906	1.7848440246171456e-12
6128	3.22601e-12	Mn	5	6157.60A	-28.906999999999996	1.7807389972738387e-12
6129	4.91067e-12	He	1	4045.17A	-28.906999999999996	1.7807389972738387e-12
6130	4.155019999999999e-12	Co	8	4780.84A	-28.906999999999996	1.7807389972738387e-12
6131	6.771180000000001e-12	Fe	10	2933.68A	-28.910999999999998	1.764413084015229e-12
6132	2.00777e-11	Li	2	989.377A	-28.912	1.760355046531337e-12
6133	3.68638e-11	S	12	538.861A	-28.916999999999998	1.7402044289435167e-12
6134	5.9703e-14	Cl	2	33.2721m	-28.919	1.7322089158694872e-12
6135	9.467819999999999e-12	S	9	2098.10A	-28.921999999999997	1.7202844735678284e-12
6136	2.31337e-14	He	1	85.8682m	-28.923000000000002	1.7163279290715512e-12
6137	3.51947e-11	K	8	564.417A	-28.923000000000002	1.7163279290715512e-12
6138	1.906e-10	Sc	11	104.221A	-28.923000000000002	1.7163279290715512e-12
6139	4.41826e-12	Fe	5	4495.99A	-28.924	1.7123804843751264e-12
6140	5.36487e-15	C	1	370.269m	-28.926	1.704512810714037e-12
6141	2.662e-11	Be	3	746.224A	-28.927	1.7005925400357498e-12
6142	7.52869e-11	O	3	263.850A	-28.929000000000002	1.6927790270591692e-12
6143	4.98874e-12	Fe	4	3981.86A	-28.929000000000002	1.6927790270591692e-12
6144	7.89272e-12	Mn	10	2516.81A	-28.93	1.688885743334422e-12
6145	8.2475e-11	Ni	15	240.854A	-28.933000000000003	1.6772595356547184e-12
6146	1.3055500000000002e-10	Ni	12	152.154A	-28.934	1.6734019457697075e-12
6147	2.65497e-11	Ar	2	748.198A	-28.935	1.6695532280952312e-12
6148	1.79647e-11	B	4	1105.75A	-28.936	1.6657133622257574e-12
6149	1.03424e-10	Cl	11	192.069A	-28.938000000000002	1.658060104514336e-12
6150	6.78759e-12	Fe	2	2926.59A	-28.939	1.6542466720955912e-12
6151	2.48031e-11	Be	4	800.886A	-28.943	1.6390804474448578e-12
6152	9.16754e-11	Mg	11	216.683A	-28.945	1.6315495568615807e-12
6153	7.29804e-11	Fe	13	272.189A	-28.949	1.616591420614088e-12
6154	3.00946e-11	Cr	5	660.067A	-28.949	1.616591420614088e-12
6155	5.3387e-12	Be	3	3720.84A	-28.95	1.6128733635216764e-12
6156	9.12872e-11	S	11	217.604A	-28.951	1.6091638577232682e-12
6157	5.31903e-11	Ne	10	373.460A	-28.953000000000003	1.601770421384014e-12
6158	4.7063e-11	Fe	6	422.082A	-28.955	1.5944109547991026e-12
6159	2.4604899999999997e-13	Fe	7	8.07339m	-28.956	1.5907439113624384e-12
6160	1.9548599999999998e-10	Mg	11	101.616A	-28.956999999999997	1.5870853018916516e-12
6161	3.53019e-11	Ne	6	562.703A	-28.959	1.5797933073019247e-12
6162	8.46864e-11	K	12	234.565A	-28.959	1.5797933073019247e-12
6163	4.98785e-12	Fe	4	3982.57A	-28.959	1.5797933073019247e-12
6164	7.23851e-11	Ni	15	274.428A	-28.959	1.5797933073019247e-12
6165	1.22747e-11	Ne	10	1618.33A	-28.961	1.5725348163840255e-12
6166	1.05134e-11	Si	9	1889.43A	-28.963	1.5653096752025388e-12
6167	5.27684e-12	Fe	5	3764.46A	-28.964000000000002	1.5617095628516287e-12
6168	4.47983e-11	V	13	443.420A	-28.965	1.5581177305293701e-12
6169	1.11018e-11	Ar	12	1789.30A	-28.967	1.5509588298404057e-12
6170	1.47737e-11	Si	6	1344.58A	-28.968000000000004	1.5473917235179083e-12
6171	6.03463e-11	Ne	10	329.175A	-28.973000000000003	1.5296788769301661e-12
6172	3.14343e-12	Co	12	6319.37A	-28.978	1.5121687876206697e-12
6173	4.86947e-11	Be	3	407.939A	-28.979	1.5086908959196235e-12
6174	1.24406e-11	C	5	1596.75A	-28.98	1.5052210031475094e-12
6175	1.06385e-12	Fe	9	1.86722m	-28.98	1.5052210031475094e-12
6176	2.39272e-10	Mg	11	83.0205A	-28.980999999999998	1.5017590909073257e-12
6177	5.623170000000001e-13	O	7	3.53261m	-28.980999999999998	1.5017590909073257e-12
6178	4.1695e-11	Fe	12	476.423A	-28.982	1.4983051408443344e-12
6179	6.82159e-11	Si	7	291.200A	-28.983	1.494859134646048e-12
6180	7.91668e-11	Mg	11	250.919A	-28.984	1.4914210540420846e-12
6181	1.29453e-11	P	2	1534.49A	-28.984	1.4914210540420846e-12
6182	6.58127e-11	Cr	14	301.833A	-28.985	1.4879908808040956e-12
6183	9.13061e-11	Ca	13	217.559A	-28.986	1.4845685967456194e-12
6184	4.67194e-11	Mn	6	425.186A	-28.986	1.4845685967456194e-12
6185	6.34277e-11	Ni	15	313.183A	-28.987	1.4811541837220709e-12
6186	1.93229e-11	Fe	10	1028.03A	-28.989	1.4743488984098196e-12
6187	8.79861e-11	Mg	5	225.768A	-28.989	1.4743488984098196e-12
6188	1.22002e-10	Cl	11	162.821A	-28.99	1.4709579900401962e-12
6189	6.83047e-13	Fe	4	2.90821m	-28.991	1.4675748805433945e-12
6190	6.88451e-11	Fe	13	288.538A	-28.991	1.4675748805433945e-12
6191	8.4795e-11	Mg	3	234.264A	-28.994	1.4574721661270794e-12
6192	2.71733e-09	Mg	11	7.31028A	-28.994	1.4574721661270794e-12
6193	6.13641e-12	Ti	2	3237.15A	-28.999000000000002	1.440788620201268e-12
6194	5.31646e-11	O	3	373.640A	-29.000999999999998	1.4341687978067892e-12
6195	1.11028e-10	Mg	11	178.915A	-29.002	1.4308703011041443e-12
6196	1.65439e-11	N	1	1200.71A	-29.004	1.4242960492464676e-12
6197	1.38489e-10	Mg	11	143.437A	-29.005	1.421020259235419e-12
6198	7.97296e-11	Ni	13	249.148A	-29.005	1.421020259235419e-12
6199	2.3171799999999999e-10	S	8	85.7270A	-29.006	1.4177520033323147e-12
6200	4.64694e-11	Fe	6	427.474A	-29.008000000000003	1.4112380245779582e-12
6201	9.73776e-11	Si	9	203.994A	-29.008000000000003	1.4112380245779582e-12
6202	1.75145e-11	Co	13	1134.17A	-29.011	1.4015231303502376e-12
6203	2.3533900000000003e-12	Co	14	8440.77A	-29.011	1.4015231303502376e-12
6204	7.9119e-11	Mg	11	251.071A	-29.014	1.3918751129839648e-12
6205	5.40659e-13	Mn	6	3.67412m	-29.017	1.3822935121020754e-12
6206	3.2857199999999995e-10	Ne	9	60.4569A	-29.019000000000002	1.3759424503162668e-12
6207	3.6535199999999995e-10	Si	11	54.3708A	-29.022	1.3664705291127186e-12
6208	4.61789e-11	Mn	6	430.163A	-29.023000000000003	1.3633277341073826e-12
6209	8.41715e-12	Fe	2	2360.00A	-29.024	1.36019216733e-12
6210	4.72806e-12	Mn	5	4201.40A	-29.024	1.36019216733e-12
6211	4.97916e-11	Mn	6	398.952A	-29.025	1.3570638121560854e-12
6212	2.547e-11	Na	8	779.917A	-29.026	1.3539426519994e-12
6213	2.1909900000000004e-10	Mg	11	90.6642A	-29.026999999999997	1.3508286703118859e-12
6214	5.33644e-11	Fe	13	372.241A	-29.03	1.341529631153833e-12
6215	6.92582e-11	Fe	10	286.817A	-29.031	1.338444198622033e-12
6216	4.7128e-10	Ar	11	42.1500A	-29.031	1.338444198622033e-12
6217	3.4043e-12	N	4	5835.10A	-29.035	1.3261732684511063e-12
6218	8.84834e-11	V	6	224.499A	-29.035	1.3261732684511063e-12
6219	6.3950300000000005e-12	Ni	7	3106.23A	-29.035999999999998	1.32312315457344e-12
6220	4.48579e-10	Al	12	44.2831A	-29.035999999999998	1.32312315457344e-12
6221	1.18102e-10	Sc	11	168.197A	-29.037	1.3200800557630154e-12
6222	5.62105e-14	Fe	2	35.3394m	-29.037	1.3200800557630154e-12
6223	3.30444e-11	Cr	5	601.145A	-29.039	1.314014838844204e-12
6224	1.06574e-10	F	6	186.391A	-29.041	1.3079774890658178e-12
6225	1.27868e-10	Mg	11	155.351A	-29.043000000000003	1.3019678783899553e-12
6226	3.15041e-11	Ca	7	630.536A	-29.043000000000003	1.3019678783899553e-12
6227	1.11111e-10	Mg	11	178.780A	-29.046	1.2930051945576294e-12
6228	1.5630700000000001e-12	Fe	4	1.27087m	-29.046999999999997	1.2900313651330468e-12
6229	2.5454699999999995e-09	Al	12	7.80383A	-29.05	1.2811508516799834e-12
6230	2.14933e-12	Co	14	9242.17A	-29.05	1.2811508516799834e-12
6231	6.801410000000001e-10	Ca	13	29.2064A	-29.052	1.2752644982067812e-12
6232	1.94358e-11	Mg	11	1022.06A	-29.053	1.2723314712515385e-12
6233	1.38476e-10	Mg	11	143.451A	-29.055	1.2664856391506233e-12
6234	1.6714500000000002e-13	Co	3	11.8845m	-29.055	1.2664856391506233e-12
6235	7.25615e-12	Fe	9	2737.60A	-29.055	1.2664856391506233e-12
6236	2.28403e-10	Mg	11	86.9711A	-29.057	1.2606666662084448e-12
6237	3.2699400000000006e-10	Be	4	60.7486A	-29.06	1.2519882979209226e-12
6238	1.81988e-12	Mg	2	1.09153m	-29.06	1.2519882979209226e-12
6239	1.64943e-11	S	2	1204.32A	-29.061	1.2491088047407908e-12
6240	5.82187e-13	N	6	3.41204m	-29.061999999999998	1.246235934211207e-12
6241	2.38374e-11	O	2	833.330A	-29.063000000000002	1.243369671100467e-12
6242	1.09432e-11	O	5	1815.23A	-29.064	1.2405100002119696e-12
6243	8.79897e-11	Mg	5	225.759A	-29.065	1.2376569063839942e-12
6244	1.8686000000000001e-10	Mg	11	106.307A	-29.066	1.2348103744897415e-12
6245	9.985269999999999e-12	Ti	7	1989.38A	-29.069000000000003	1.2263099996624152e-12
6246	1.21694e-10	Ar	12	163.233A	-29.07	1.2234895649294337e-12
6247	6.1944699999999996e-12	Li	2	3206.81A	-29.070999999999998	1.2206756170163305e-12
6248	1.8435900000000002e-12	Fe	4	1.07749m	-29.073	1.2150671220069663e-12
6249	4.44395e-16	B	5	4470.00m	-29.073	1.2150671220069663e-12
6250	1.02876e-11	C	1	1930.90A	-29.073	1.2150671220069663e-12
6251	4.802550000000001e-13	C	5	4.13623m	-29.074	1.2122725451750332e-12
6252	1.12619e-11	Al	2	1763.87A	-29.076999999999998	1.2039273196734262e-12
6253	4.0885e-13	C	5	4.85862m	-29.08	1.195639542300079e-12
6254	7.1115e-11	Mg	9	279.329A	-29.081	1.1928896476615541e-12
6255	2.5188599999999996e-10	Mg	11	78.8628A	-29.081999999999997	1.190146077605202e-12
6256	5.20054e-14	Si	3	38.1969m	-29.083000000000002	1.1874088175848584e-12
6257	1.46814e-11	Be	4	1353.04A	-29.085	1.1819531696349421e-12
6258	2.85894e-11	K	12	694.818A	-29.085	1.1819531696349421e-12
6259	2.0220099999999998e-12	C	1	9824.13A	-29.086	1.1792347527800572e-12
6260	6.77563e-14	F	2	29.3175m	-29.087	1.1765225881104328e-12
6261	1.81161e-11	Li	2	1096.51A	-29.09	1.1684234635822024e-12
6262	6.23527e-11	Fe	9	318.582A	-29.090999999999998	1.1657361641877385e-12
6263	2.90662e-11	Be	4	683.422A	-29.092	1.163055045410362e-12
6264	7.2167e-12	V	9	2752.57A	-29.094	1.1577112928794938e-12
6265	4.58444e-12	Li	2	4333.02A	-29.094	1.1577112928794938e-12
6266	2.52269e-10	V	13	78.7433A	-29.094	1.1577112928794938e-12
6267	6.18801e-12	Mg	11	3210.15A	-29.096	1.1523920926612915e-12
6268	3.6104e-11	Ca	7	550.201A	-29.096999999999998	1.1497416643967826e-12
6269	1.35734e-11	Fe	10	1463.49A	-29.096999999999998	1.1497416643967826e-12
6270	4.60726e-12	Fe	10	4311.56A	-29.099	1.144459081295312e-12
6271	1.44159e-10	Sc	13	137.796A	-29.099	1.144459081295312e-12
6272	6.06114e-12	Fe	2	3277.35A	-29.1	1.1418268984506304e-12
6273	3.4781800000000004e-12	Fe	4	5711.17A	-29.101	1.1392007694585081e-12
6274	9.934940000000001e-13	O	7	1.99945m	-29.101999999999997	1.1365806803954616e-12
6275	9.96401e-12	C	1	1993.62A	-29.103	1.1339666173700207e-12
6276	6.54116e-13	Mn	6	3.03684m	-29.103	1.1339666173700207e-12
6277	3.20503e-11	Mg	11	619.790A	-29.105	1.1287565140259074e-12
6278	1.74609e-11	N	6	1137.66A	-29.105999999999998	1.1261604460837768e-12
6279	5.06579e-11	F	7	392.129A	-29.105999999999998	1.1261604460837768e-12
6280	1.03544e-11	Fe	10	1918.45A	-29.107	1.123570348932216e-12
6281	1.23893e-11	Fe	10	1603.35A	-29.107	1.123570348932216e-12
6282	3.2234e-11	Mg	11	616.259A	-29.108	1.1209862088387971e-12
6283	4.94864e-12	V	9	4014.12A	-29.109	1.1184080121026669e-12
6284	9.52498e-12	Ni	15	2085.51A	-29.111	1.1132693940563497e-12
6285	8.70894e-11	S	10	228.093A	-29.114	1.105605701453209e-12
6286	2.60535e-10	Mg	11	76.2450A	-29.114	1.105605701453209e-12
6287	6.34431e-12	Be	2	3131.07A	-29.115	1.1030628789024513e-12
6288	4.06988e-11	Mg	11	488.084A	-29.115	1.1030628789024513e-12
6289	2.50443e-10	Mg	9	79.3172A	-29.115	1.1030628789024513e-12
6290	3.95017e-10	Ne	9	50.2876A	-29.116	1.100525904681262e-12
6291	9.51231e-13	Fe	4	2.08829m	-29.118000000000002	1.0954694474554124e-12
6292	1.20466e-11	K	12	1648.97A	-29.118000000000002	1.0954694474554124e-12
6293	4.19495e-10	Si	11	47.3533A	-29.12	1.0904362225402042e-12
6294	2.67272e-10	V	13	74.3229A	-29.12	1.0904362225402042e-12
6295	1.23726e-10	Mg	11	160.552A	-29.121	1.0879282888227915e-12
6296	2.71562e-12	Mn	6	7314.88A	-29.122	1.085426123192857e-12
6297	1.2364200000000002e-10	Mg	11	160.661A	-29.123	1.0829297123841773e-12
6298	6.16612e-12	Ni	7	3221.55A	-29.123	1.0829297123841773e-12
6299	6.717360000000002e-10	Al	12	29.5718A	-29.124000000000002	1.0804390431610299e-12
6300	2.69898e-10	Mg	11	73.5999A	-29.125	1.0779541023181436e-12
6301	1.90203e-10	Sc	11	104.438A	-29.125	1.0779541023181436e-12
6302	1.90695e-11	O	1	1041.69A	-29.125	1.0779541023181436e-12
6303	1.31459e-10	Cl	10	151.107A	-29.125999999999998	1.0754748766806008e-12
6304	5.71795e-11	Cl	11	347.405A	-29.127	1.0730013531037852e-12
6305	5.53844e-11	Si	11	358.665A	-29.128	1.0705335184733296e-12
6306	3.6591399999999996e-10	Si	11	54.2873A	-29.128	1.0705335184733296e-12
6307	3.06219e-11	Ca	13	648.701A	-29.131	1.0631640175683915e-12
6308	4.63266e-11	Fe	6	428.792A	-29.133000000000003	1.0582792226207848e-12
6309	3.03293e-11	F	5	654.960A	-29.134	1.0558452479508447e-12
6310	4.62395e-11	Mn	6	429.599A	-29.136	1.0509940796951398e-12
6311	1.3237399999999999e-10	Mg	11	150.063A	-29.136999999999997	1.0485768603889724e-12
6312	1.2503299999999998e-10	Co	10	158.874A	-29.139	1.0437590873406329e-12
6313	4.65693e-12	Fe	11	4265.56A	-29.139	1.0437590873406329e-12
6314	1.13166e-11	Li	2	1755.33A	-29.139	1.0437590873406329e-12
6315	1.5622299999999998e-10	Sc	11	127.155A	-29.14	1.0413585080551166e-12
6316	2.47839e-10	Mg	11	80.1507A	-29.141	1.0389634499487542e-12
6317	2.72022e-11	Cl	6	730.252A	-29.141	1.0389634499487542e-12
6318	3.33899e-10	Si	11	59.4924A	-29.142	1.0365739003231695e-12
6319	8.54459e-11	Ni	16	232.480A	-29.142	1.0365739003231695e-12
6320	4.05598e-11	Be	3	489.757A	-29.143	1.0341898465092162e-12
6321	5.22584e-12	Co	12	3801.20A	-29.145	1.0294381757852206e-12
6322	1.03922e-11	Fe	5	1911.48A	-29.146	1.0270705336822845e-12
6323	5.4922699999999996e-12	He	1	3616.80A	-29.15	1.017654294430476e-12
6324	1.60817e-11	Ne	10	1235.22A	-29.151	1.0153137545025785e-12
6325	3.32697e-11	P	11	597.073A	-29.153000000000002	1.0106488115433792e-12
6326	1.57843e-11	Co	13	1258.49A	-29.154	1.0083243837790225e-12
6327	7.96266e-11	Ni	13	249.470A	-29.155	1.0060053020501647e-12
6328	1.50902e-10	Si	12	131.638A	-29.155	1.0060053020501647e-12
6329	1.69994e-11	N	1	1168.54A	-29.155	1.0060053020501647e-12
6330	1.93341e-11	O	1	1027.43A	-29.155	1.0060053020501647e-12
6331	2.38535e-10	Mg	11	83.2769A	-29.156	1.0036915540612817e-12
6332	5.12011e-12	Ne	10	3879.69A	-29.156999999999996	1.001383127545104e-12
6333	8.81545e-11	Cr	10	225.337A	-29.158	9.990800102625671e-13
6334	4.4281e-11	Be	3	448.600A	-29.159000000000002	9.967821900027977e-13
6335	1.25668e-10	F	9	158.071A	-29.16	9.94489654582981e-13
6336	2.7593400000000003e-10	S	9	71.9900A	-29.160999999999998	9.922023918483145e-13
6337	1.5298e-11	Ti	3	1298.50A	-29.162	9.899203896719508e-13
6338	8.38552e-11	O	3	236.890A	-29.162	9.899203896719508e-13
6339	2.1135e-10	V	13	93.9885A	-29.162	9.899203896719508e-13
6340	1.23367e-11	Sc	3	1610.19A	-29.164	9.853721186261888e-13
6341	2.94029e-12	Fe	4	6755.94A	-29.164	9.853721186261888e-13
6342	1.6794200000000001e-12	Mg	1	1.18282m	-29.165	9.831058256423183e-13
6343	1.13732e-11	Fe	8	1746.61A	-29.165	9.831058256423183e-13
6344	1.32291e-10	Mg	11	150.158A	-29.168000000000003	9.763381727414904e-13
6345	4.23224e-12	Li	2	4693.60A	-29.169	9.740926572565854e-13
6346	5.62284e-12	Fe	10	3532.82A	-29.17	9.71852306313973e-13
6347	5.59317e-11	Fe	13	355.155A	-29.17	9.71852306313973e-13
6348	7.39556e-11	C	3	268.600A	-29.171	9.696171080355516e-13
6349	3.76114e-11	B	3	528.151A	-29.171999999999997	9.673870505705146e-13
6350	5.49953e-10	Mg	11	36.1203A	-29.173000000000002	9.651621220953037e-13
6351	5.33572e-12	Be	3	3722.92A	-29.175	9.607276049561634e-13
6352	1.1308e-11	Fe	7	1756.67A	-29.175	9.607276049561634e-13
6353	1.51412e-11	Si	6	1311.94A	-29.177	9.563134625725253e-13
6354	2.68184e-13	Fe	4	7.40704m	-29.18	9.497302470017665e-13
6355	6.24418e-12	Ca	2	3181.27A	-29.18	9.497302470017665e-13
6356	1.79575e-11	N	6	1106.19A	-29.180999999999997	9.47545928047877e-13
6357	7.98591e-11	Ni	14	248.744A	-29.182	9.453666328881647e-13
6358	3.02533e-11	Ar	13	656.604A	-29.182	9.453666328881647e-13
6359	1.39555e-11	Be	3	1423.41A	-29.183000000000003	9.43192349968224e-13
6360	1.23916e-11	Sc	3	1603.06A	-29.183000000000003	9.43192349968224e-13
6361	1.69651e-09	F	9	11.7090A	-29.184	9.41023067760246e-13
6362	1.00999e-10	Fe	8	196.680A	-29.184	9.41023067760246e-13
6363	3.60223e-11	Ca	7	551.449A	-29.186999999999998	9.345451105270075e-13
6364	2.69102e-10	Mg	11	73.8176A	-29.189	9.302512657779596e-13
6365	3.10694e-12	Mn	5	6393.57A	-29.189	9.302512657779596e-13
6366	6.12995e-12	Mn	11	3240.56A	-29.19	9.281117472376788e-13
6367	4.9703e-12	Cr	11	3996.63A	-29.19	9.281117472376788e-13
6368	1.09664e-10	Ni	13	181.139A	-29.191999999999997	9.238474611079864e-13
6369	1.90467e-10	Sc	11	104.294A	-29.191999999999997	9.238474611079864e-13
6370	2.60453e-10	Mg	11	76.2688A	-29.194000000000003	9.19602767593331e-13
6371	6.92219e-11	Na	6	286.968A	-29.195	9.174877399192679e-13
6372	1.07983e-11	Ar	12	1839.59A	-29.195	9.174877399192679e-13
6373	3.86919e-11	C	3	513.401A	-29.195999999999998	9.15377576673869e-13
6374	3.39083e-10	Ne	9	58.5828A	-29.198	9.111717987432766e-13
6375	6.53715e-11	Ca	4	303.870A	-29.198	9.111717987432766e-13
6376	6.4351e-11	Fe	13	308.689A	-29.199	9.090761617594751e-13
6377	4.12072e-12	Sc	7	4820.63A	-29.201	9.04899336200517e-13
6378	2.74083e-11	Cl	11	724.760A	-29.203000000000003	9.007417014117902e-13
6379	4.40887e-11	Fe	8	450.557A	-29.204	8.986700529861832e-13
6380	2.65194e-11	Ne	10	749.055A	-29.204	8.986700529861832e-13
6381	1.09982e-11	Fe	7	1806.16A	-29.204	8.986700529861832e-13
6382	9.84432e-12	Fe	4	2017.86A	-29.206	8.945410391540328e-13
6383	1.39941e-11	Si	5	1419.49A	-29.206	8.945410391540328e-13
6384	5.1872699999999996e-12	He	1	3829.46A	-29.206999999999997	8.924836518558766e-13
6385	5.07182e-11	Fe	10	391.663A	-29.208000000000002	8.904309964171836e-13
6386	8.98708e-12	P	2	2210.34A	-29.21	8.86339837611385e-13
6387	7.43847e-11	F	9	267.050A	-29.211	8.843013125533551e-13
6388	2.43799e-11	Ar	10	814.787A	-29.213	8.802383170866706e-13
6389	1.80406e-11	O	4	1101.10A	-29.214000000000002	8.782138251364257e-13
6390	7.049110000000001e-12	Ni	15	2818.01A	-29.215	8.761939893884653e-13
6391	4.39294e-11	Fe	10	452.191A	-29.215	8.761939893884653e-13
6392	1.69364e-11	S	2	1172.88A	-29.215	8.761939893884653e-13
6393	1.6846599999999995e-10	V	13	117.913A	-29.215	8.761939893884653e-13
6394	3.36754e-11	Ne	10	589.881A	-29.215999999999998	8.741787991338141e-13
6395	8.1043e-12	Fe	2	2451.10A	-29.215999999999998	8.741787991338141e-13
6396	3.61461e-11	Be	3	549.559A	-29.215999999999998	8.741787991338141e-13
6397	3.79881e-10	Si	11	52.2913A	-29.218000000000004	8.701623123916389e-13
6398	4.76966e-11	Ni	14	416.476A	-29.219	8.681609946091233e-13
6399	8.45511e-11	Mg	3	234.940A	-29.219	8.681609946091233e-13
6400	1.4203299999999997e-10	Mg	11	139.858A	-29.22	8.661642797297784e-13
6401	1.14002e-11	Fe	7	1742.46A	-29.22	8.661642797297784e-13
6402	1.63301e-11	Fe	13	1216.43A	-29.221	8.641721571672133e-13
6403	1.25146e-11	Cr	11	1587.30A	-29.223000000000003	8.602016467685946e-13
6404	1.09844e-10	Cl	11	180.843A	-29.23	8.46447973614317e-13
6405	5.536939999999999e-13	Fe	4	3.58762m	-29.230999999999998	8.445011972974794e-13
6406	1.08905e-11	S	2	1824.02A	-29.233	8.40621066749757e-13
6407	1.0255399999999999e-10	Ar	12	193.698A	-29.233	8.40621066749757e-13
6408	6.71097e-15	Na	11	296.000m	-29.234	8.386876919468131e-13
6409	2.97796e-11	S	3	667.049A	-29.234	8.386876919468131e-13
6410	7.85022e-12	Be	4	2530.43A	-29.235	8.367587637825299e-13
6411	5.87382e-12	Mn	11	3381.86A	-29.237	8.32914206485499e-13
6412	4.414869999999999e-12	Be	3	4499.44A	-29.238000000000003	8.309985569692846e-13
6413	1.38204e-10	Mg	11	143.732A	-29.238000000000003	8.309985569692846e-13
6414	2.58807e-09	Na	11	7.67539A	-29.239	8.290873133247094e-13
6415	5.18581e-11	Ar	13	383.054A	-29.24	8.271804654185362e-13
6416	9.29277e-11	Mg	11	213.762A	-29.241999999999997	8.233799164049706e-13
6417	7.98021e-11	Mg	11	248.922A	-29.241999999999997	8.233799164049706e-13
6418	4.6332199999999995e-12	Fe	2	4287.39A	-29.243000000000002	8.214861951474386e-13
6419	4.17463e-11	O	3	475.838A	-29.244	8.195968293279505e-13
6420	1.96119e-11	Ni	15	1012.88A	-29.246	8.158311239571788e-13
6421	2.73768e-11	Be	3	725.595A	-29.246	8.158311239571788e-13
6422	6.41627e-11	Ca	9	309.595A	-29.247	8.139547644405005e-13
6423	2.5115e-10	Mg	11	79.0941A	-29.249000000000002	8.102149820031556e-13
6424	6.25077e-12	Cr	11	3177.92A	-29.25	8.083515392545415e-13
6425	1.28928e-11	S	2	1540.74A	-29.250999999999998	8.064923823053197e-13
6426	3.1072199999999995e-10	Cr	14	63.9300A	-29.252	8.046375012984183e-13
6427	3.00847e-11	Cr	5	660.284A	-29.256	7.972605403451661e-13
6428	2.82632e-11	O	3	702.838A	-29.258000000000003	7.935974609001794e-13
6429	2.69038e-13	Ti	7	7.38351m	-29.26	7.899512117764573e-13
6430	3.82163e-12	N	1	5197.90A	-29.263	7.845132258847633e-13
6431	1.13806e-10	Cl	11	174.546A	-29.264	7.827088955348696e-13
6432	1.70024e-11	N	1	1168.33A	-29.264	7.827088955348696e-13
6433	8.524180000000001e-13	N	6	2.33037m	-29.265	7.809087150296174e-13
6434	8.77651e-11	Sc	11	226.337A	-29.266	7.791126748246416e-13
6435	9.49694e-11	Cl	11	209.167A	-29.267	7.773207653975029e-13
6436	8.35118e-11	Ni	16	237.864A	-29.269000000000002	7.737493008965055e-13
6437	3.46361e-12	Fe	4	5735.18A	-29.269000000000002	7.737493008965055e-13
6438	4.8324e-12	V	9	4110.68A	-29.27	7.719697268871037e-13
6439	8.059460000000001e-12	F	6	2464.74A	-29.271	7.701942457843402e-13
6440	9.22958e-11	Ar	12	215.226A	-29.272	7.684228481748037e-13
6441	6.011180000000001e-10	Al	12	33.0459A	-29.273000000000003	7.666555246667014e-13
6442	1.26611e-11	Ca	13	1568.94A	-29.274	7.648922658898852e-13
6443	5.94016e-11	Ni	14	334.409A	-29.275	7.6313306249572e-13
6444	1.27992e-12	Fe	5	1.55201m	-29.275	7.6313306249572e-13
6445	6.69549e-11	Cl	11	296.684A	-29.276999999999997	7.59626784568303e-13
6446	4.66346e-13	Cr	10	4.25960m	-29.278000000000002	7.578796914451085e-13
6447	2.59798e-10	Mg	11	76.4611A	-29.278000000000002	7.578796914451085e-13
6448	4.29372e-11	Fe	6	462.640A	-29.281999999999996	7.509314086692974e-13
6449	3.08274e-11	Ar	7	644.376A	-29.284000000000002	7.474811922488217e-13
6450	1.11619e-10	Cl	11	177.967A	-29.284000000000002	7.474811922488217e-13
6451	4.3761699999999995e-12	Mn	10	4539.24A	-29.285	7.457620332128118e-13
6452	9.54492e-12	Be	3	2081.16A	-29.285	7.457620332128118e-13
6453	1.30943e-11	Fe	7	1517.04A	-29.287	7.423355679151241e-13
6454	1.21866e-11	Fe	7	1630.02A	-29.288	7.406282434866685e-13
6455	6.564130000000001e-12	Ni	7	3026.21A	-29.289	7.389248457954327e-13
6456	2.9952900000000003e-12	He	1	6631.90A	-29.291999999999998	7.338381229364137e-13
6457	3.68176e-10	Ne	9	53.9537A	-29.295	7.287864168312405e-13
6458	9.15909e-11	Mg	11	216.882A	-29.295	7.287864168312405e-13
6459	6.62679e-11	Ar	13	299.760A	-29.296	7.271102545855425e-13
6460	1.14247e-11	Fe	9	1738.73A	-29.296999999999997	7.254379474060326e-13
6461	5.34706e-11	Si	11	371.502A	-29.298000000000002	7.237694864262929e-13
6462	1.28865e-11	S	2	1541.49A	-29.299	7.221048628003329e-13
6463	4.66293e-10	Al	12	42.6008A	-29.3	7.204440677024663e-13
6464	4.27558e-11	Fe	6	464.603A	-29.3	7.204440677024663e-13
6465	1.05679e-10	Ar	14	187.969A	-29.301	7.187870923273343e-13
6466	1.31694e-10	Mg	11	150.838A	-29.303	7.154845656249767e-13
6467	1.11974e-11	P	2	1774.02A	-29.304000000000002	7.138389967880891e-13
6468	5.73757e-11	Ne	3	346.218A	-29.304000000000002	7.138389967880891e-13
6469	1.50425e-12	Fe	2	1.32055m	-29.307	7.089249636989563e-13
6470	1.1236399999999998e-10	Mg	11	176.787A	-29.307	7.089249636989563e-13
6471	1.47267e-10	F	9	134.888A	-29.308000000000003	7.072944815278423e-13
6472	2.93094e-11	Ar	10	677.751A	-29.31	7.040447585756612e-13
6473	2.6565100000000004e-09	Mg	11	7.47766A	-29.311	7.024255005648693e-13
6474	3.68129e-13	Fe	4	5.39606m	-29.313000000000002	6.991981485481251e-13
6475	1.14472e-12	Sc	9	1.73531m	-29.314	6.975900374310792e-13
6476	2.16695e-11	N	2	916.701A	-29.315	6.959856248669631e-13
6477	1.41889e-15	Sc	11	1400.00m	-29.318	6.911944935256527e-13
6478	2.00416e-11	S	8	991.161A	-29.318	6.911944935256527e-13
6479	9.88075e-12	Sc	3	2010.42A	-29.318	6.911944935256527e-13
6480	9.29252e-12	B	3	2137.68A	-29.318	6.911944935256527e-13
6481	4.4964200000000003e-10	Si	12	44.1784A	-29.319000000000003	6.896047903043391e-13
6482	7.456810000000001e-13	Ca	2	2.66394m	-29.32	6.880187432989814e-13
6483	1.06666e-11	Al	2	1862.31A	-29.320999999999998	6.864363441005103e-13
6484	2.2832699999999997e-15	V	13	870.000m	-29.322	6.848575843191974e-13
6485	5.93692e-11	Mg	11	334.592A	-29.323	6.83282455584621e-13
6486	3.52105e-10	Ar	10	56.4163A	-29.325	6.801430578701875e-13
6487	1.16108e-12	Mg	1	1.71087m	-29.326	6.785787722455508e-13
6488	8.34895e-12	Fe	2	2379.28A	-29.326999999999998	6.770180843780195e-13
6489	2.96048e-12	Cr	5	6709.87A	-29.328000000000003	6.754609859929655e-13
6490	2.12631e-11	Mg	11	934.224A	-29.331	6.708111452718468e-13
6491	4.46982e-11	Mn	6	444.413A	-29.331999999999997	6.692683224506053e-13
6492	1.88977e-10	Mg	11	105.116A	-29.331999999999997	6.692683224506053e-13
6493	6.14239e-11	Ca	4	323.400A	-29.336	6.631324335888511e-13
6494	7.54643e-11	O	3	263.230A	-29.337	6.616072713143999e-13
6495	4.99981e-12	Fe	4	3973.04A	-29.338	6.600856168158404e-13
6496	2.36392e-13	Ni	4	8.40319m	-29.339000000000002	6.585674620255115e-13
6497	7.57192e-11	Fe	7	262.344A	-29.34	6.570527988943134e-13
6498	6.09924e-12	Li	2	3256.87A	-29.34	6.570527988943134e-13
6499	5.92091e-12	Ni	7	3354.97A	-29.34	6.570527988943134e-13
6500	5.37944e-11	Fe	9	369.266A	-29.340999999999998	6.555416193916473e-13
6501	8.07992e-11	Fe	7	245.850A	-29.346	6.480376965260303e-13
6502	1.26146e-11	Mg	11	1574.72A	-29.346999999999998	6.465472511834443e-13
6503	4.17545e-11	Ar	7	475.744A	-29.348000000000003	6.450602337700116e-13
6504	2.38538e-11	O	2	832.758A	-29.349	6.435766364017352e-13
6505	7.4899e-12	Li	2	2652.17A	-29.349	6.435766364017352e-13
6506	4.25432e-12	P	2	4669.25A	-29.35	6.420964512127136e-13
6507	5.49623e-11	Si	11	361.420A	-29.351999999999997	6.391462859993324e-13
6508	5.16697e-11	Mg	11	384.451A	-29.351999999999997	6.391462859993324e-13
6509	4.66339e-11	Mn	6	425.966A	-29.351999999999997	6.391462859993324e-13
6510	3.00374e-11	Be	3	661.323A	-29.353	6.376762903334748e-13
6511	3.05316e-11	Ca	11	650.619A	-29.353	6.376762903334748e-13
6512	6.00872e-12	Sc	7	3305.94A	-29.354	6.362096755638403e-13
6513	3.5332800000000005e-12	Mn	6	5622.10A	-29.355	6.347464339145677e-13
6514	7.91203e-11	Mg	11	251.066A	-29.355999999999998	6.332865576277057e-13
6515	1.39177e-12	Fe	9	1.42728m	-29.355999999999998	6.332865576277057e-13
6516	3.31625e-14	Fe	5	59.9004m	-29.355999999999998	6.332865576277057e-13
6517	1.2689600000000001e-10	Al	11	156.541A	-29.357	6.318300389631253e-13
6518	2.54341e-10	V	13	78.1018A	-29.36	6.274805515687034e-13
6519	1.09623e-11	S	2	1812.08A	-29.36	6.274805515687034e-13
6520	5.33378e-11	Ni	15	372.428A	-29.361	6.260373863475046e-13
6521	3.22353e-11	Mg	11	616.234A	-29.361	6.260373863475046e-13
6522	4.17187e-12	Fe	9	4761.53A	-29.361	6.260373863475046e-13
6523	1.24978e-10	Mg	11	158.944A	-29.362	6.245975403142132e-13
6524	1.52319e-11	Ar	11	1304.14A	-29.362	6.245975403142132e-13
6525	3.5873199999999997e-12	Fe	10	5537.41A	-29.366	6.188711956447687e-13
6526	1.33627e-10	Mg	11	148.656A	-29.366999999999997	6.174478313927289e-13
6527	5.26296e-11	Fe	9	377.439A	-29.368000000000002	6.160277407876161e-13
6528	1.0172799999999999e-10	Ni	16	195.271A	-29.37	6.131973504188168e-13
6529	6.52828e-10	Ca	13	30.4283A	-29.37	6.131973504188168e-13
6530	6.42744e-11	Al	7	309.057A	-29.37	6.131973504188168e-13
6531	3.19249e-11	Fe	8	622.224A	-29.37	6.131973504188168e-13
6532	4.0619699999999993e-10	Si	11	48.9035A	-29.371	6.117870356486774e-13
6533	5.19356e-11	Sc	11	382.482A	-29.374000000000002	6.075755233185663e-13
6534	1.0703e-11	Ne	9	1855.98A	-29.374000000000002	6.075755233185663e-13
6535	1.78052e-11	Si	4	1115.65A	-29.377	6.033930028354203e-13
6536	3.88555e-10	Si	11	51.1239A	-29.378	6.020052374389792e-13
6537	4.55677e-12	Fe	2	4359.33A	-29.378	6.020052374389792e-13
6538	3.5666e-11	K	8	556.957A	-29.38	5.992392746207537e-13
6539	3.52215e-11	Si	11	563.987A	-29.38	5.992392746207537e-13
6540	6.97488e-11	Ni	14	284.800A	-29.381999999999998	5.964860202472991e-13
6541	5.06746e-11	Ar	4	392.000A	-29.383000000000003	5.951141404699847e-13
6542	2.89226e-11	Ca	11	686.814A	-29.384	5.937454159286108e-13
6543	2.67109e-10	V	13	74.3682A	-29.386	5.910174035429763e-13
6544	6.83551e-12	Be	4	2906.07A	-29.388	5.883019252357088e-13
6545	1.83153e-11	N	2	1084.58A	-29.39	5.855989234179591e-13
6546	6.56303e-11	Cl	11	302.672A	-29.391	5.842520832685195e-13
6547	8.8464e-12	Co	13	2245.49A	-29.395	5.788956279725965e-13
6548	3.3734400000000002e-12	Co	3	5888.48A	-29.396	5.77564204974855e-13
6549	1.3039200000000002e-12	N	5	1.52344m	-29.399	5.735882809540061e-13
6550	5.866779999999999e-13	Fe	4	3.38592m	-29.401	5.709528821909688e-13
6551	5.1671e-11	Mg	11	384.441A	-29.401	5.709528821909688e-13
6552	4.63529e-11	Mn	6	428.548A	-29.403000000000002	5.683295919853552e-13
6553	3.2237900000000003e-12	Cl	2	6161.84A	-29.404	5.670224701960377e-13
6554	5.37334e-11	Sc	11	369.686A	-29.404	5.670224701960377e-13
6555	5.07148e-11	F	7	391.690A	-29.404	5.670224701960377e-13
6556	3.93511e-11	Ti	8	504.801A	-29.406	5.64417238593182e-13
6557	1.0378299999999998e-10	Ar	14	191.404A	-29.406	5.64417238593182e-13
6558	3.8199e-12	N	1	5200.26A	-29.406	5.64417238593182e-13
6559	3.832369999999999e-12	He	1	5183.33A	-29.406999999999996	5.631191149669701e-13
6560	9.65375e-11	Fe	10	205.769A	-29.410999999999998	5.579564078890152e-13
6561	1.45679e-11	Be	3	1363.57A	-29.412	5.566731437610715e-13
6562	5.06761e-12	Fe	9	3919.89A	-29.412	5.566731437610715e-13
6563	2.994e-09	Al	12	6.63476A	-29.415	5.528410327940536e-13
6564	3.83833e-12	Fe	5	5175.29A	-29.418000000000003	5.490353018933738e-13
6565	8.74335e-11	Al	8	227.195A	-29.418000000000003	5.490353018933738e-13
6566	4.990709999999999e-10	S	13	39.8029A	-29.419	5.477725557398567e-13
6567	9.16044e-11	Mg	11	216.850A	-29.423000000000002	5.427505467626025e-13
6568	1.80333e-12	Fe	9	1.10154m	-29.424	5.415022551447772e-13
6569	4.71467e-10	Ar	10	42.1333A	-29.426	5.390142782791813e-13
6570	1.17387e-10	V	13	169.222A	-29.428	5.365377326289175e-13
6571	3.9762e-11	F	9	499.584A	-29.428	5.365377326289175e-13
6572	5.53516e-13	Fe	4	3.58878m	-29.428	5.365377326289175e-13
6573	3.01938e-11	Cr	5	657.898A	-29.43	5.340725656723311e-13
6574	3.34817e-11	Fe	8	593.293A	-29.430999999999997	5.328442328571622e-13
6575	1.75937e-11	Ne	10	1129.07A	-29.432	5.316187251290688e-13
6576	2.57082e-11	Al	8	772.691A	-29.432	5.316187251290688e-13
6577	3.3447900000000003e-12	Fe	4	5938.93A	-29.433000000000003	5.303960359905305e-13
6578	9.5808e-11	P	10	207.336A	-29.434	5.291761589589844e-13
6579	5.96251e-11	Fe	12	333.156A	-29.436	5.267448153610472e-13
6580	1.90909e-10	Mg	11	104.052A	-29.436	5.267448153610472e-13
6581	7.33948e-13	Ca	2	2.70652m	-29.436999999999998	5.255333359039186e-13
6582	7.16978e-11	Si	8	277.058A	-29.438000000000002	5.243246427722132e-13
6583	6.09629e-11	Fe	11	325.845A	-29.439	5.231187295575774e-13
6584	1.04376e-11	Ne	10	1903.15A	-29.445999999999998	5.147546395163137e-13
6585	2.76752e-10	S	9	71.7770A	-29.445999999999998	5.147546395163137e-13
6586	1.25661e-12	Mn	5	1.58080m	-29.45	5.100353406145231e-13
6587	5.4011e-12	Cl	2	3677.86A	-29.45	5.100353406145231e-13
6588	2.16354e-11	P	3	918.147A	-29.45	5.100353406145231e-13
6589	8.83116e-11	Mg	5	224.936A	-29.451999999999998	5.076919410884289e-13
6590	1.37262e-11	Si	3	1447.19A	-29.454	5.053593085051315e-13
6591	7.54826e-11	Cl	12	263.166A	-29.454	5.053593085051315e-13
6592	4.19483e-12	C	2	4735.46A	-29.455	5.041970143488938e-13
6593	3.00222e-11	Cr	5	661.658A	-29.456999999999997	5.018804394953558e-13
6594	3.15064e-11	Cl	7	630.489A	-29.458000000000002	5.00726146515802e-13
6595	1.25876e-13	Cr	5	15.7810m	-29.458000000000002	5.00726146515802e-13
6596	3.16876e-11	Cl	7	626.885A	-29.459	4.995745083364395e-13
6597	1.25496e-11	Ar	13	1582.88A	-29.459	4.995745083364395e-13
6598	8.83029e-12	P	8	2249.58A	-29.459	4.995745083364395e-13
6599	7.91245e-11	Mg	11	251.053A	-29.461	4.972791719688188e-13
6600	3.15648e-11	Cl	7	629.323A	-29.461	4.972791719688188e-13
6601	1.96427e-11	Cl	3	1011.29A	-29.461	4.972791719688188e-13
6602	5.75903e-12	He	1	3449.27A	-29.462	4.961354616109156e-13
6603	2.64162e-11	Ar	10	751.981A	-29.463	4.94994381713841e-13
6604	8.48512e-12	Mn	11	2341.09A	-29.465	4.927200891165282e-13
6605	2.41494e-11	S	3	822.565A	-29.468000000000004	4.893282278810127e-13
6606	6.42856e-11	Mg	11	309.003A	-29.469	4.88202804187066e-13
6607	4.46283e-11	Na	5	445.109A	-29.471999999999998	4.848420397222817e-13
6608	1.03831e-11	Cl	11	1913.14A	-29.471999999999998	4.848420397222817e-13
6609	6.0646e-11	Mg	11	327.548A	-29.475	4.815044105973337e-13
6610	2.13537e-10	V	13	93.0258A	-29.475	4.815044105973337e-13
6611	1.21109e-11	Be	4	1640.21A	-29.476999999999997	4.792920987872452e-13
6612	3.98612e-12	Sc	7	4983.41A	-29.478	4.781897575496747e-13
6613	1.11027e-10	Mg	11	178.916A	-29.479	4.770899516266043e-13
6614	4.15935e-12	Ti	8	4775.86A	-29.48	4.759926751869607e-13
6615	9.38275e-12	Ti	14	2117.12A	-29.48	4.759926751869607e-13
6616	2.3518400000000002e-12	O	1	8446.36A	-29.484	4.716287481102061e-13
6617	7.29341e-11	Mg	11	272.362A	-29.485	4.705440320901061e-13
6618	5.44972e-11	Si	11	364.504A	-29.486	4.694618108476191e-13
6619	3.7015e-12	Fe	4	5366.60A	-29.487	4.683820786449236e-13
6620	3.02061e-12	Co	3	6576.31A	-29.491	4.640879259366654e-13
6621	7.9119e-11	Mg	11	251.071A	-29.491	4.640879259366654e-13
6622	3.11613e-11	Ar	7	637.471A	-29.493000000000002	4.619556356047883e-13
6623	5.216239999999999e-13	Fe	4	3.80820m	-29.494	4.60893167126088e-13
6624	1.46082e-11	Mn	10	1359.81A	-29.496	4.587755553776119e-13
6625	5.49717e-11	Cl	7	361.358A	-29.496	4.587755553776119e-13
6626	8.72677e-11	Ne	9	227.627A	-29.499000000000002	4.556173666687293e-13
6627	3.3732e-10	S	9	58.8890A	-29.503	4.5144024154330057e-13
6628	2.6284900000000002e-12	Fe	4	7557.36A	-29.503	4.5144024154330057e-13
6629	8.33361e-11	Fe	13	238.366A	-29.503	4.5144024154330057e-13
6630	1.09785e-12	Fe	2	1.80939m	-29.505	4.493660620426844e-13
6631	3.43331e-12	Fe	4	5785.80A	-29.506	4.4833254877967446e-13
6632	7.20363e-11	Ni	14	275.756A	-29.508000000000003	4.4627264783030317e-13
6633	4.0451e-12	He	1	4910.75A	-29.513	4.411642070733934e-13
6634	6.42843e-11	Mg	11	309.010A	-29.514	4.401495575533531e-13
6635	3.46227e-11	F	9	573.741A	-29.514	4.401495575533531e-13
6636	8.01392e-11	Fe	13	247.874A	-29.515	4.3913724166244777e-13
6637	4.37929e-11	Be	3	453.600A	-29.515	4.3913724166244777e-13
6638	3.86313e-11	Ti	8	514.206A	-29.517	4.3711958931160826e-13
6639	6.51684e-12	Ni	7	3048.17A	-29.518	4.3611424215427865e-13
6640	9.40864e-12	S	3	2111.30A	-29.523000000000003	4.3112208370557524e-13
6641	1.1104000000000001e-10	Mg	11	178.894A	-29.524	4.3013053042836687e-13
6642	1.38204e-10	K	13	143.733A	-29.528000000000002	4.261870700220952e-13
6643	3.64314e-11	O	4	545.256A	-29.528000000000002	4.261870700220952e-13
6644	4.3250699999999996e-10	Al	12	45.9287A	-29.528000000000002	4.261870700220952e-13
6645	1.26134e-10	Mg	11	157.488A	-29.53	4.2422891830516917e-13
6646	6.42926e-13	Ca	9	3.08970m	-29.531	4.2325321886844236e-13
6647	1.44804e-12	Fe	2	1.37182m	-29.531	4.2325321886844236e-13
6648	1.60566e-11	Fe	11	1237.15A	-29.531	4.2325321886844236e-13
6649	5.57294e-12	Fe	9	3564.45A	-29.531	4.2325321886844236e-13
6650	4.50055e-12	Fe	2	4413.78A	-29.531999999999996	4.222797634781483e-13
6651	9.331510000000001e-12	Ca	2	2128.75A	-29.531999999999996	4.222797634781483e-13
6652	2.20096e-11	P	8	902.537A	-29.531999999999996	4.222797634781483e-13
6653	4.15282e-12	Ca	11	4783.36A	-29.533	4.213085469731167e-13
6654	1.30672e-11	S	11	1520.18A	-29.533	4.213085469731167e-13
6655	7.56501e-11	Fe	12	262.583A	-29.534000000000002	4.203395642040645e-13
6656	1.06912e-11	Al	2	1858.03A	-29.537	4.1744596699732126e-13
6657	4.81751e-11	Fe	6	412.339A	-29.538	4.164858679156937e-13
6658	2.66522e-11	Ar	2	745.322A	-29.539	4.1552797700067797e-13
6659	1.02429e-10	Ar	12	193.934A	-29.541	4.136187993675966e-13
6660	3.97197e-11	Ti	8	500.116A	-29.545	4.098267194216059e-13
6661	8.651169999999999e-12	Mg	11	2296.16A	-29.546	4.0888414412312605e-13
6662	2.23013e-10	Mg	11	89.0731A	-29.548000000000002	4.0700549212929986e-13
6663	1.10124e-11	S	2	1803.82A	-29.55	4.051354717573304e-13
6664	7.91664e-11	Ne	3	250.920A	-29.553	4.023465387867907e-13
6665	7.35975e-12	Sc	3	2699.07A	-29.554000000000002	4.014211674263634e-13
6666	1.3376e-14	He	1	148.508m	-29.555999999999997	3.995768046957807e-13
6667	7.88178e-11	Ar	5	252.030A	-29.555999999999997	3.995768046957807e-13
6668	6.92798e-10	Al	12	28.6728A	-29.557	3.986578035469912e-13
6669	9.96268e-12	Sc	3	1993.89A	-29.558000000000003	3.9774091604218767e-13
6670	9.26518e-11	Ar	13	214.399A	-29.559	3.968261373201336e-13
6671	5.6048e-11	Ca	7	354.419A	-29.559	3.968261373201336e-13
6672	2.69632e-11	Cl	6	736.724A	-29.561999999999998	3.94094405405517e-13
6673	1.93218e-11	Fe	10	1028.08A	-29.564	3.9228370608857835e-13
6674	6.5774399999999995e-12	Fe	10	3020.09A	-29.575	3.824725484817376e-13
6675	7.88757e-11	Fe	7	251.845A	-29.575	3.824725484817376e-13
6676	8.75089e-11	Sc	11	226.999A	-29.579	3.789660190802522e-13
6677	3.22162e-12	Mn	5	6165.99A	-29.581999999999997	3.763572353547953e-13
6678	7.8562e-12	Si	1	2528.51A	-29.581999999999997	3.763572353547953e-13
6679	4.00373e-12	Fe	9	4961.49A	-29.583000000000002	3.754916377335548e-13
6680	3.2234e-11	Mg	11	616.259A	-29.585	3.7376641037017843e-13
6681	1.2821e-11	S	2	1549.37A	-29.585	3.7376641037017843e-13
6682	7.29328e-11	Mg	11	272.367A	-29.586	3.729067714810557e-13
6683	4.2052099999999997e-10	Si	11	47.2377A	-29.587	3.720491097065105e-13
6684	3.59819e-11	Cl	6	552.068A	-29.589000000000002	3.7033969932267105e-13
6685	4.13703e-12	Li	2	4801.63A	-29.589000000000002	3.7033969932267105e-13
6686	5.3027e-11	Fe	9	374.610A	-29.589000000000002	3.7033969932267105e-13
6687	7.31364e-12	Fe	9	2716.08A	-29.592	3.6779029876473077e-13
6688	2.41988e-11	S	3	820.885A	-29.594	3.661004558397476e-13
6689	6.53834e-11	Fe	8	303.815A	-29.595	3.6525844815678397e-13
6690	5.4397400000000004e-12	Ni	15	3651.73A	-29.596999999999998	3.6358023802867553e-13
6691	4.32349e-11	Ni	15	459.454A	-29.598000000000003	3.627440266858247e-13
6692	5.17175e-11	Mg	11	384.095A	-29.598000000000003	3.627440266858247e-13
6693	1.23655e-10	Mg	11	160.645A	-29.599	3.6190973857569923e-13
6694	1.0127e-11	Fe	9	1961.53A	-29.599	3.6190973857569923e-13
6695	1.23641e-10	Mg	11	160.662A	-29.6	3.610773692749777e-13
6696	4.08611e-11	Ca	11	486.146A	-29.601	3.602469143705268e-13
6697	1.05137e-11	F	4	1889.39A	-29.603	3.5859173014859203e-13
6698	2.17176e-10	P	6	91.4670A	-29.604	3.57766992055492e-13
6699	1.2708799999999998e-10	Mg	11	156.305A	-29.604	3.57766992055492e-13
6700	1.09165e-10	Mg	10	181.967A	-29.605	3.569441508073663e-13
6701	1.7805e-11	Si	4	1115.67A	-29.605	3.569441508073663e-13
6702	7.64682e-11	V	13	259.774A	-29.605999999999998	3.5612320204159836e-13
6703	2.74328e-11	Cl	6	724.113A	-29.605999999999998	3.5612320204159836e-13
6704	7.29806e-11	Mg	11	272.188A	-29.61	3.528582449003159e-13
6705	1.68826e-11	S	2	1176.62A	-29.612	3.512370085309271e-13
6706	1.50254e-11	Si	6	1322.06A	-29.614	3.4962322106602733e-13
6707	1.32303e-10	Mg	11	150.143A	-29.614	3.4962322106602733e-13
6708	1.20014e-12	Co	13	1.65518m	-29.618000000000002	3.464178561085249e-13
6709	2.55613e-11	Ar	10	777.131A	-29.619	3.456211171487492e-13
6710	3.53062e-10	Ar	10	56.2633A	-29.621	3.440331323609526e-13
6711	6.43321e-11	Mg	11	308.780A	-29.621	3.440331323609526e-13
6712	9.39829e-12	Fe	9	2113.63A	-29.624000000000002	3.416648249361824e-13
6713	1.83399e-13	Mn	6	10.8313m	-29.625	3.408790176447525e-13
6714	2.11793e-13	Ti	8	9.37919m	-29.628	3.385324229929663e-13
6715	3.10794e-11	Ca	7	639.151A	-29.629	3.377538200260851e-13
6716	1.49315e-11	Ar	13	1330.37A	-29.631999999999998	3.354287390833836e-13
6717	4.73024e-11	Fe	13	419.947A	-29.634	3.3388758401898995e-13
6718	4.0256e-11	Ne	9	493.454A	-29.634	3.3388758401898995e-13
6719	5.5276400000000005e-12	Li	2	3593.66A	-29.635	3.3311966388530347e-13
6720	3.22818e-11	Mg	11	615.346A	-29.638	3.3082648424908215e-13
6721	1.54156e-11	Ti	3	1288.59A	-29.64	3.2930647462489684e-13
6722	6.12163e-11	V	13	324.496A	-29.64	3.2930647462489684e-13
6723	7.73266e-11	Fe	8	256.890A	-29.64	3.2930647462489684e-13
6724	5.375399999999999e-13	Fe	5	3.69544m	-29.643	3.27039544798906e-13
6725	1.1183e-11	Be	2	1776.31A	-29.643	3.27039544798906e-13
6726	1.57064e-11	Si	2	1264.74A	-29.644000000000002	3.262873747183663e-13
6727	4.76721e-11	Cr	10	416.689A	-29.645	3.255369345810092e-13
6728	2.2009e-11	S	3	902.561A	-29.645	3.255369345810092e-13
6729	1.3229e-10	Mg	11	150.159A	-29.645	3.255369345810092e-13
6730	7.15813e-12	Ne	10	2775.09A	-29.647	3.2404122822994703e-13
6731	3.14471e-14	O	1	63.1679m	-29.648000000000003	3.2329595408615316e-13
6732	5.33791e-12	Be	3	3721.40A	-29.649	3.2255239402533e-13
6733	6.55448e-10	Al	12	30.3067A	-29.65	3.2181054410519085e-13
6734	6.21878e-11	Cl	12	319.427A	-29.651	3.2107040039251865e-13
6735	7.99632e-12	Fe	2	2484.20A	-29.651	3.2107040039251865e-13
6736	2.42449e-10	Mg	11	81.9326A	-29.651999999999997	3.203319589631503e-13
6737	8.89738e-11	S	9	223.262A	-29.651999999999997	3.203319589631503e-13
6738	5.83293e-11	Fe	12	340.557A	-29.654	3.1886016730274504e-13
6739	1.50488e-15	Ne	10	1320.00m	-29.655	3.1812680926841785e-13
6740	1.39398e-11	Be	3	1425.01A	-29.66	3.144852417956329e-13
6741	4.6461e-11	Cr	10	427.551A	-29.66	3.144852417956329e-13
6742	2.61685e-14	Fe	5	75.9099m	-29.662	3.1304031336047865e-13
6743	9.04753e-12	P	2	2195.57A	-29.663	3.1232034061878077e-13
6744	3.4939800000000004e-12	Fe	4	5685.35A	-29.665	3.108853590010093e-13
6745	2.57118e-12	Be	4	7725.80A	-29.666	3.101703425168035e-13
6746	5.35288e-11	Sc	11	371.099A	-29.666	3.101703425168035e-13
6747	1.51446e-12	Mn	5	1.31165m	-29.666999999999998	3.094569705248798e-13
6748	6.90368e-11	Fe	11	287.737A	-29.668000000000003	3.0874523924300314e-13
6749	5.516030000000001e-12	Ni	16	3601.23A	-29.669	3.080351448976554e-13
6750	1.31773e-10	Si	6	150.748A	-29.669	3.080351448976554e-13
6751	8.88953e-12	B	3	2234.59A	-29.671	3.066198519657895e-13
6752	3.0896e-10	Na	10	64.2945A	-29.674	3.045090957516765e-13
6753	1.08589e-11	O	5	1829.33A	-29.674	3.045090957516765e-13
6754	3.0863599999999998e-12	Cr	5	6436.21A	-29.674	3.045090957516765e-13
6755	6.575089999999998e-10	Ca	13	30.2117A	-29.675	3.038087442659948e-13
6756	8.39838e-11	Fe	10	236.527A	-29.678	3.0171733958117065e-13
6757	1.39714e-11	Cl	10	1421.79A	-29.68	3.0033107432798836e-13
6758	8.54827e-11	O	3	232.380A	-29.68	3.0033107432798836e-13
6759	4.88231e-12	Sc	3	4068.66A	-29.682	2.9895117838508446e-13
6760	2.13842e-12	Fe	4	9289.32A	-29.683000000000003	2.9826360975462304e-13
6761	1.93962e-11	Mg	9	1024.14A	-29.688000000000002	2.9484941444648277e-13
6762	3.29382e-11	Fe	8	603.083A	-29.689	2.9417127961129995e-13
6763	1.01543e-11	Be	3	1956.26A	-29.691	2.9281968535431947e-13
6764	6.13611e-11	F	9	323.730A	-29.691999999999997	2.921462187665061e-13
6765	3.76332e-10	Al	11	52.7844A	-29.693	2.9147430110885755e-13
6766	7.37661e-11	N	3	269.290A	-29.693	2.9147430110885755e-13
6767	3.74834e-10	Al	11	52.9953A	-29.694000000000003	2.908039288189405e-13
6768	5.332740000000001e-16	Si	12	3725.00m	-29.695	2.901350983425078e-13
6769	3.00341e-11	S	4	661.396A	-29.695	2.901350983425078e-13
6770	3.7518199999999996e-10	Al	11	52.9462A	-29.695999999999998	2.894678061334843e-13
6771	5.6534e-11	Ca	7	351.372A	-29.698	2.881378223741302e-13
6772	5.27377e-11	Mg	5	376.665A	-29.7	2.86813949335082e-13
6773	3.25176e-10	B	4	61.0883A	-29.7	2.86813949335082e-13
6774	6.10109e-12	Fe	2	3255.89A	-29.7	2.86813949335082e-13
6775	3.93793e-11	Be	3	504.439A	-29.7	2.86813949335082e-13
6776	3.93915e-12	Sc	7	5042.83A	-29.706999999999997	2.8222811143293314e-13
6777	1.22194e-10	Co	11	162.565A	-29.71	2.8028526677957516e-13
6778	2.23157e-10	Al	12	89.0156A	-29.71	2.8028526677957516e-13
6779	4.65645e-11	Fe	6	426.601A	-29.71	2.8028526677957516e-13
6780	8.61944e-12	S	10	2304.61A	-29.712	2.7899747295620784e-13
6781	1.1664e-12	Mn	5	1.70305m	-29.714000000000002	2.7771559600799384e-13
6782	1.75995e-12	O	1	1.12869m	-29.715	2.770768678616954e-13
6783	9.13194e-11	Mg	11	217.527A	-29.715999999999998	2.7643960874936813e-13
6784	6.09821e-11	Ni	14	325.743A	-29.715999999999998	2.7643960874936813e-13
6785	1.16976e-10	V	13	169.817A	-29.715999999999998	2.7643960874936813e-13
6786	7.89889e-11	Mg	11	251.484A	-29.717	2.7580381529232544e-13
6787	1.7336400000000002e-13	Fe	6	11.4582m	-29.719	2.745366118681992e-13
6788	6.642810000000001e-12	Fe	10	2990.37A	-29.719	2.745366118681992e-13
6789	2.78144e-10	S	9	71.4180A	-29.72	2.739051951825313e-13
6790	5.4986e-11	Cl	7	361.264A	-29.72	2.739051951825313e-13
6791	2.97528e-11	O	5	667.651A	-29.721999999999998	2.726467151254197e-13
6792	2.5506299999999997e-10	Mg	11	77.8805A	-29.724	2.7139401725893976e-13
6793	8.7128e-12	Fe	2	2279.92A	-29.726	2.701470750163431e-13
6794	1.37782e-11	Si	3	1441.73A	-29.726	2.701470750163431e-13
6795	4.46182e-12	Fe	2	4452.10A	-29.728	2.689058619529358e-13
6796	6.79586e-11	Na	4	292.302A	-29.729	2.682873956327042e-13
6797	2.5512899999999997e-13	Fe	3	7.78604m	-29.732	2.6644051819189484e-13
6798	1.21226e-13	Co	3	16.3863m	-29.734	2.652163352101587e-13
6799	2.63712e-10	Mg	11	75.3264A	-29.737	2.6339059880059664e-13
6800	7.20349e-13	O	7	2.75762m	-29.74	2.61577430672072e-13
6801	4.53187e-12	He	1	4383.28A	-29.741	2.6097581927606503e-13
6802	1.39851e-10	Mg	11	142.040A	-29.744	2.591792743728614e-13
6803	4.0921399999999996e-10	Ar	11	48.5430A	-29.747	2.57395096797781e-13
6804	5.66292e-11	Ni	14	350.781A	-29.748	2.5680310450275766e-13
6805	3.6694300000000005e-10	Na	11	54.1350A	-29.749000000000002	2.562124737522304e-13
6806	1.19741e-11	P	10	1658.96A	-29.752	2.5444871948896936e-13
6807	3.94894e-12	Fe	4	5030.32A	-29.752	2.5444871948896936e-13
6808	1.79445e-12	P	10	1.10700m	-29.753	2.5386350367371094e-13
6809	6.8088e-12	Fe	2	2917.47A	-29.753	2.5386350367371094e-13
6810	1.2409700000000002e-10	Al	4	160.072A	-29.755	2.526971068246518e-13
6811	1.3229e-12	Fe	5	1.50159m	-29.756999999999998	2.5153606908231654e-13
6812	6.84735e-13	Fe	4	2.90104m	-29.758000000000003	2.5095755217709865e-13
6813	4.03749e-12	Fe	4	4920.01A	-29.759	2.5038036582384444e-13
6814	1.2751100000000002e-10	Ne	9	155.786A	-29.761999999999997	2.4865675950916615e-13
6815	9.625370000000001e-13	Fe	5	2.06376m	-29.763	2.4808486483220163e-13
6816	2.58737e-11	Be	3	767.748A	-29.763	2.4808486483220163e-13
6817	9.52922e-12	Be	3	2084.58A	-29.763	2.4808486483220163e-13
6818	7.06182e-11	Al	12	281.294A	-29.765	2.4694501841689544e-13
6819	2.71938e-11	Cl	6	730.476A	-29.767	2.4581040912015095e-13
6820	3.65083e-11	Ca	7	544.108A	-29.769000000000002	2.446810128795921e-13
6821	2.37671e-11	Ar	5	835.797A	-29.773000000000003	2.4243776386981775e-13
6822	9.977910000000001e-12	Cl	11	1990.84A	-29.776999999999997	2.402150810905883e-13
6823	6.871350000000001e-13	O	7	2.89091m	-29.778000000000002	2.396626017352171e-13
6824	1.01229e-10	K	12	196.232A	-29.778000000000002	2.396626017352171e-13
6825	4.32063e-12	Ne	9	4597.59A	-29.779	2.391113930471066e-13
6826	2.9353700000000002e-12	Fe	4	6767.28A	-29.779	2.391113930471066e-13
6827	2.36208e-11	Ar	9	840.972A	-29.784000000000002	2.3637430756444744e-13
6828	1.28852e-12	Mn	5	1.54165m	-29.785999999999998	2.3528826627236956e-13
6829	8.09246e-11	Mg	11	245.469A	-29.785999999999998	2.3528826627236956e-13
6830	1.10755e-10	Mg	11	179.355A	-29.785999999999998	2.3528826627236956e-13
6831	2.20657e-11	S	3	900.242A	-29.785999999999998	2.3528826627236956e-13
6832	6.41754e-11	Si	11	309.534A	-29.785999999999998	2.3528826627236956e-13
6833	9.55381e-11	Ni	11	207.922A	-29.79	2.3313113048109855e-13
6834	2.13667e-10	Si	6	92.9693A	-29.791	2.325949437600154e-13
6835	5.8483e-10	Al	12	33.9662A	-29.791999999999998	2.3205999023417177e-13
6836	1.30236e-11	F	9	1525.27A	-29.791999999999998	2.3205999023417177e-13
6837	1.8615599999999997e-10	Mg	11	106.709A	-29.796	2.299324514555204e-13
6838	1.29337e-11	S	2	1535.87A	-29.796	2.299324514555204e-13
6839	7.88522e-12	Si	1	2519.20A	-29.796999999999997	2.2940362149205004e-13
6840	1.69457e-11	S	2	1172.24A	-29.801	2.2730043644841156e-13
6841	2.88058e-12	Cr	4	6895.98A	-29.803	2.2625608580711407e-13
6842	5.96907e-11	Al	10	332.790A	-29.804000000000002	2.2573571124999818e-13
6843	2.62453e-11	Al	8	756.878A	-29.804000000000002	2.2573571124999818e-13
6844	4.26423e-12	Be	4	4658.39A	-29.805999999999997	2.2469854986795063e-13
6845	6.46935e-12	N	2	3070.55A	-29.805999999999997	2.2469854986795063e-13
6846	1.44208e-10	Mg	5	137.749A	-29.808000000000003	2.236661538095872e-13
6847	6.22179e-10	Al	12	31.9272A	-29.81	2.2263850118024536e-13
6848	2.10687e-12	Fe	4	9428.44A	-29.81	2.2263850118024536e-13
6849	2.74167e-10	Co	10	72.4538A	-29.813000000000002	2.211058685184828e-13
6850	6.65912e-12	Ni	7	2983.05A	-29.813000000000002	2.211058685184828e-13
6851	4.80363e-11	Fe	6	413.530A	-29.814	2.2059733913243255e-13
6852	1.1222700000000001e-10	Cl	11	177.003A	-29.816	2.1958378642575593e-13
6853	4.82734e-10	K	10	41.1499A	-29.816	2.1958378642575593e-13
6854	7.92243e-11	P	9	250.737A	-29.816999999999997	2.1907875773137577e-13
6855	7.53246e-12	Sc	13	2637.18A	-29.819000000000003	2.1807218227245115e-13
6856	6.44179e-11	Mn	6	308.369A	-29.82	2.1757063017114914e-13
6857	9.5148e-11	Mg	11	208.774A	-29.822	2.16570983928948e-13
6858	1.3107900000000001e-14	Cl	3	151.546m	-29.823	2.1607288448802398e-13
6859	4.89127e-12	Sc	3	4061.21A	-29.828000000000003	2.1359951863208611e-13
6860	5.16697e-11	Mg	11	384.451A	-29.829	2.1310825337170014e-13
6861	2.25559e-12	Mg	1	8806.76A	-29.83	2.1261811799005922e-13
6862	1.45798e-11	B	2	1362.46A	-29.83	2.1261811799005922e-13
6863	7.74244e-11	Ni	16	256.566A	-29.833000000000002	2.1115446516098168e-13
6864	2.34843e-09	Na	11	8.45859A	-29.833000000000002	2.1115446516098168e-13
6865	9.76856e-11	Ar	14	203.351A	-29.834	2.1066882336752966e-13
6866	1.88873e-10	Sc	11	105.173A	-29.834	2.1066882336752966e-13
6867	7.77809e-11	O	3	255.390A	-29.835	2.1018429851920597e-13
6868	3.07703e-11	Cr	5	645.572A	-29.836	2.0970088804711153e-13
6869	3.22353e-11	Mg	11	616.234A	-29.838	2.087373999855197e-13
6870	8.20456e-11	Mn	7	242.115A	-29.84	2.077783387494594e-13
6871	5.57577e-11	Mg	5	356.264A	-29.840999999999998	2.0730046183128084e-13
6872	6.60357e-11	Cl	11	300.814A	-29.842	2.068236839995131e-13
6873	3.10181e-11	Ca	7	640.416A	-29.843000000000004	2.0634800272632755e-13
6874	6.2231e-11	Mg	11	319.205A	-29.843000000000004	2.0634800272632755e-13
6875	1.95338e-10	Be	3	101.693A	-29.844	2.058734154897145e-13
6876	1.2337e-10	Mg	11	161.016A	-29.845	2.0539991977345632e-13
6877	3.7037400000000005e-12	Ni	4	5363.34A	-29.846	2.0492751306712411e-13
6878	8.10209e-11	Fe	7	245.177A	-29.846	2.0492751306712411e-13
6879	2.1971799999999997e-12	Fe	5	9040.91A	-29.849	2.035168019899515e-13
6880	7.445e-11	K	13	266.816A	-29.85	2.0304872633433598e-13
6881	1.32018e-10	Mg	11	150.468A	-29.851	2.0258172722285626e-13
6882	2.62911e-12	Fe	4	7555.59A	-29.851999999999997	2.0211580217952787e-13
6883	3.88735e-11	Fe	13	511.003A	-29.855999999999998	2.0026279336710286e-13
6884	1.14584e-10	Mg	11	173.362A	-29.857	1.9980220172364076e-13
6885	3.78815e-10	Ne	9	52.4385A	-29.859	1.988841939944735e-13
6886	5.0142900000000004e-12	Ca	7	3961.57A	-29.859	1.988841939944735e-13
6887	1.3584700000000003e-10	Mg	11	146.227A	-29.861	1.9797040412769145e-13
6888	2.96788e-11	Fe	8	669.314A	-29.861	1.9797040412769145e-13
6889	1.5112100000000003e-10	Si	12	131.448A	-29.862	1.9751508483317548e-13
6890	7.1155600000000004e-12	Co	13	2791.69A	-29.864	1.966075854515882e-13
6891	6.68205e-13	Fe	4	2.97281m	-29.865	1.961554005530487e-13
6892	8.32266e-11	Fe	7	238.679A	-29.866999999999997	1.952541483532639e-13
6893	1.14649e-13	F	6	17.3263m	-29.87	1.9391002825038655e-13
6894	6.13661e-11	Ar	12	323.704A	-29.871	1.9346404756124485e-13
6895	3.64738e-11	O	4	544.623A	-29.871	1.9346404756124485e-13
6896	2.82977e-11	Fe	8	701.982A	-29.873	1.9257516100521547e-13
6897	1.9072299999999996e-10	Sc	11	104.154A	-29.874000000000002	1.9213225042554143e-13
6898	4.28604e-11	Fe	6	463.469A	-29.874000000000002	1.9213225042554143e-13
6899	5.62733e-17	Li	3	3.53000c	-29.875	1.9169035851193452e-13
6900	7.36158e-11	Mg	11	269.839A	-29.875999999999998	1.9124948292152623e-13
6901	7.61723e-11	V	13	260.783A	-29.875999999999998	1.9124948292152623e-13
6902	2.53462e-11	Mg	9	783.725A	-29.878	1.9037077136576448e-13
6903	5.1671e-11	Mg	11	384.441A	-29.878	1.9037077136576448e-13
6904	2.99953e-11	Ca	11	662.253A	-29.878	1.9037077136576448e-13
6905	2.4976399999999997e-13	C	5	7.95328m	-29.88	1.894960971228714e-13
6906	1.52539e-10	Al	12	130.226A	-29.881	1.89060268193613e-13
6907	6.80517e-11	Na	4	291.902A	-29.881999999999998	1.8862544164307775e-13
6908	1.8108400000000002e-12	Fe	6	1.09697m	-29.881999999999998	1.8862544164307775e-13
6909	1.27198e-10	Mg	11	156.169A	-29.883000000000003	1.881916151658539e-13
6910	7.646130000000001e-12	Co	13	2597.98A	-29.884	1.8775878646184285e-13
6911	1.47895e-11	Si	11	1343.15A	-29.885	1.8732695323622525e-13
6912	5.57931e-11	Si	10	356.038A	-29.886	1.8689611319946738e-13
6913	2.30689e-13	Cl	6	8.61092m	-29.89	1.8518263933432656e-13
6914	1.7502e-11	N	1	1134.98A	-29.891	1.8475673108268747e-13
6915	3.15294e-12	O	1	6300.30A	-29.892	1.8433180239284309e-13
6916	3.5260699999999997e-12	Fe	4	5633.60A	-29.894000000000002	1.8348487469200611e-13
6917	4.3927800000000004e-10	Al	12	45.2207A	-29.894000000000002	1.8348487469200611e-13
6918	2.77476e-11	Cl	12	715.898A	-29.895	1.830628711906887e-13
6919	1.8709900000000002e-10	Mg	11	106.171A	-29.897	1.8222177369913678e-13
6920	7.67274e-12	Mn	2	2588.97A	-29.898000000000003	1.8180267524948563e-13
6921	3.7335400000000004e-10	Mg	11	53.2054A	-29.9	1.809673678323403e-13
6922	5.23528e-11	Mg	11	379.435A	-29.901	1.805511544361249e-13
6923	6.49673e-11	Mg	11	305.761A	-29.901	1.805511544361249e-13
6924	1.15161e-11	Al	2	1724.92A	-29.901999999999997	1.8013589830415846e-13
6925	6.68358e-10	Ca	13	29.7213A	-29.91	1.7684804762416356e-13
6926	1.9853700000000002e-10	F	8	100.054A	-29.910999999999998	1.764413084015229e-13
6927	6.650439999999999e-13	Ar	12	2.98694m	-29.910999999999998	1.764413084015229e-13
6928	1.11616e-11	O	5	1779.71A	-29.912	1.7603550465313372e-13
6929	4.09122e-11	Fe	8	485.539A	-29.913	1.7563063422746637e-13
6930	4.82266e-12	Mn	5	4118.98A	-29.914	1.7522669497793825e-13
6931	7.99351e-12	Fe	2	2485.07A	-29.914	1.7522669497793825e-13
6932	6.49909e-11	N	3	305.650A	-29.915	1.74823684762905e-13
6933	5.90799e-11	Mg	11	336.231A	-29.915	1.74823684762905e-13
6934	7.21646e-11	Ar	12	275.266A	-29.918000000000003	1.7362020698212175e-13
6935	3.2063e-12	Co	3	6195.45A	-29.919	1.7322089158694873e-13
6936	6.72854e-13	Fe	5	2.95227m	-29.919	1.7322089158694873e-13
6937	1.00643e-11	Fe	7	1973.75A	-29.921	1.7242501388411073e-13
6938	6.92593e-11	Fe	10	286.813A	-29.921999999999997	1.7202844735678286e-13
6939	1.19881e-11	C	1	1657.01A	-29.921999999999997	1.7202844735678286e-13
6940	5.75714e-11	K	8	345.041A	-29.925	1.7084421185495537e-13
6941	7.26332e-11	N	3	273.490A	-29.925	1.7084421185495537e-13
6942	6.35836e-13	N	6	3.12415m	-29.927	1.7005925400357497e-13
6943	1.37555e-11	Be	3	1444.11A	-29.927	1.7005925400357497e-13
6944	6.69039e-12	Li	2	2969.10A	-29.927	1.7005925400357497e-13
6945	6.10005e-13	N	6	3.25644m	-29.928	1.6966812857298207e-13
6946	1.6214099999999998e-14	Fe	5	122.513m	-29.929000000000002	1.692779027059169e-13
6947	1.09125e-11	S	1	1820.34A	-29.932	1.6811260182028487e-13
6948	3.6882e-12	Fe	13	5385.95A	-29.936	1.6657133622257576e-13
6949	4.80061e-11	Cl	12	413.790A	-29.936999999999998	1.6618823278027268e-13
6950	3.80484e-12	Fe	4	5220.83A	-29.938000000000002	1.658060104514336e-13
6951	7.269839999999999e-12	Fe	2	2732.45A	-29.939	1.6542466720955913e-13
6952	6.809e-11	Cr	7	291.738A	-29.941	1.6466460990396906e-13
6953	1.04528e-11	Fe	4	1900.39A	-29.941999999999997	1.6428589181050668e-13
6954	1.37148e-10	F	6	144.840A	-29.941999999999997	1.6428589181050668e-13
6955	7.54783e-11	K	13	263.181A	-29.944000000000003	1.6353106670260295e-13
6956	4.56344e-11	Mn	6	435.296A	-29.944000000000003	1.6353106670260295e-13
6957	1.73892e-11	Na	10	1142.35A	-29.944000000000003	1.6353106670260295e-13
6958	1.11843e-11	Be	2	1776.10A	-29.944000000000003	1.6353106670260295e-13
6959	7.02445e-10	Sc	13	28.2790A	-29.945	1.6315495568615807e-13
6960	9.49563e-12	Mg	3	2091.96A	-29.945999999999998	1.627797097010466e-13
6961	6.42856e-11	Mg	11	309.003A	-29.945999999999998	1.627797097010466e-13
6962	5.71253e-11	Si	10	347.735A	-29.949	1.6165914206140878e-13
6963	1.0797399999999999e-10	Ar	13	183.975A	-29.949	1.6165914206140878e-13
6964	2.60587e-11	Mg	9	762.295A	-29.95	1.6128733635216764e-13
6965	2.26505e-10	Al	12	87.7000A	-29.956999999999997	1.5870853018916515e-13
6966	1.3823500000000001e-10	Ni	13	143.701A	-29.956999999999997	1.5870853018916515e-13
6967	4.79663e-12	He	1	4141.33A	-29.956999999999997	1.5870853018916515e-13
6968	8.22647e-11	Fe	5	241.470A	-29.959	1.5797933073019246e-13
6969	2.91387e-11	Na	9	681.720A	-29.961	1.5725348163840255e-13
6970	1.59815e-11	Be	3	1242.97A	-29.961	1.5725348163840255e-13
6971	7.29341e-11	Mg	11	272.362A	-29.962	1.568918086669525e-13
6972	1.0926700000000001e-10	Ca	13	181.798A	-29.965999999999998	1.554534159192213e-13
6973	4.99989e-10	S	13	39.7298A	-29.967	1.5509588298404058e-13
6974	7.6969e-11	Ar	14	258.084A	-29.969	1.5438328213123162e-13
6975	8.89152e-12	B	3	2234.09A	-29.971999999999998	1.5332051509242412e-13
6976	4.73742e-12	Mn	6	4193.10A	-29.971999999999998	1.5332051509242412e-13
6977	1.78053e-11	Si	4	1115.65A	-29.973000000000003	1.5296788769301661e-13
6978	4.48218e-10	Al	12	44.3188A	-29.976	1.5191486416098706e-13
6979	5.4021e-11	Fe	9	367.718A	-29.976	1.5191486416098706e-13
6980	4.41595e-11	Cl	6	449.834A	-29.978	1.51216878762067e-13
6981	1.7805e-11	Si	4	1115.67A	-29.978	1.51216878762067e-13
6982	7.7924e-12	Fe	5	2549.21A	-29.978	1.51216878762067e-13
6983	3.4508e-12	Fe	4	5756.48A	-29.98	1.5052210031475093e-13
6984	3.2917e-11	Mg	11	603.471A	-29.98	1.5052210031475093e-13
6985	2.49924e-12	F	7	7948.20A	-29.980999999999998	1.5017590909073258e-13
6986	1.03094e-10	Fe	8	192.684A	-29.980999999999998	1.5017590909073258e-13
6987	2.55126e-14	Fe	5	77.8613m	-29.982	1.4983051408443344e-13
6988	5.14906e-11	Fe	12	385.788A	-29.984	1.4914210540420847e-13
6989	5.88881e-11	Mg	11	337.325A	-29.984	1.4914210540420847e-13
6990	3.12969e-12	Si	2	6347.11A	-29.985	1.4879908808040956e-13
6991	9.14519e-11	Ar	12	217.212A	-29.985	1.4879908808040956e-13
6992	6.42843e-11	Mg	11	309.010A	-29.991	1.4675748805433944e-13
6993	8.57211e-11	Mg	3	231.734A	-29.991999999999997	1.4641995519825285e-13
6994	4.28325e-11	Fe	6	463.771A	-29.993000000000002	1.4608319864619066e-13
6995	9.46292e-11	Cl	11	209.919A	-29.993000000000002	1.4608319864619066e-13
6996	7.96715e-12	Fe	2	2493.29A	-29.994	1.4574721661270794e-13
6997	6.1301e-11	Cl	12	324.048A	-29.999000000000002	1.440788620201268e-13
6998	8.08529e-12	Mn	12	2456.86A	-30.0	1.4374748983296215e-13
6999	1.1078099999999999e-13	Fe	2	17.9314m	-30.002	1.4308703011041442e-13
7000	4.20308e-13	Fe	4	4.72617m	-30.006999999999998	1.414491264209211e-13
7001	2.76706e-10	S	9	71.7890A	-30.011	1.4015231303502375e-13
7002	4.86519e-12	Cr	10	4082.98A	-30.011	1.4015231303502375e-13
7003	2.63396e-11	Fe	8	754.166A	-30.011999999999997	1.3982997165992244e-13
7004	5.09257e-12	Al	2	3900.67A	-30.014	1.3918751129839648e-13
7005	5.83501e-11	Fe	9	340.436A	-30.016	1.385480027741011e-13
7006	2.8984299999999998e-12	Co	3	6853.53A	-30.019000000000002	1.3759424503162667e-13
7007	6.1704e-13	Fe	4	3.21932m	-30.021	1.3696205690087498e-13
7008	4.65837e-11	Fe	6	426.425A	-30.022	1.3664705291127185e-13
7009	2.15991e-11	F	9	919.688A	-30.022	1.3664705291127185e-13
7010	1.10031e-11	S	2	1805.35A	-30.024	1.3601921673299999e-13
7011	4.33589e-11	Ar	3	458.140A	-30.025	1.3570638121560853e-13
7012	2.21643e-12	Fe	4	8962.37A	-30.026999999999997	1.3508286703118857e-13
7013	6.16037e-11	Mg	6	322.455A	-30.026999999999997	1.3508286703118857e-13
7014	3.1409e-12	Fe	5	6324.44A	-30.028000000000002	1.3477218505834884e-13
7015	1.6495e-11	S	2	1204.27A	-30.03	1.3415296311538328e-13
7016	6.87581e-11	Cr	7	288.903A	-30.034000000000002	1.3292304135674255e-13
7017	4.27495e-11	Ar	3	464.671A	-30.035999999999998	1.32312315457344e-13
7018	8.10534e-11	Fe	7	245.079A	-30.035999999999998	1.32312315457344e-13
7019	4.82551e-11	Cr	10	411.655A	-30.037	1.3200800557630155e-13
7020	1.02687e-12	Si	11	1.93446m	-30.038	1.3170439558856365e-13
7021	2.41768e-12	N	1	8216.34A	-30.039	1.314014838844204e-13
7022	2.23211e-10	Co	10	88.9941A	-30.039	1.314014838844204e-13
7023	2.65983e-12	N	1	7468.31A	-30.039	1.314014838844204e-13
7024	9.77844e-12	Cl	11	2031.46A	-30.041	1.3079774890658178e-13
7025	4.43908e-12	Fe	2	4474.90A	-30.041999999999998	1.3049692243194364e-13
7026	3.05607e-16	Ti	12	6500.00m	-30.041999999999998	1.3049692243194364e-13
7027	2.01334e-11	Fe	8	986.643A	-30.044	1.2989734353645797e-13
7028	9.46005e-14	Mn	5	20.9983m	-30.044	1.2989734353645797e-13
7029	6.15429e-12	Fe	2	3227.74A	-30.044	1.2989734353645797e-13
7030	6.065790000000001e-10	Na	11	32.7483A	-30.045	1.2959858793670387e-13
7031	4.6146199999999996e-12	K	12	4304.68A	-30.046999999999997	1.2900313651330467e-13
7032	3.01571e-11	Cr	5	658.699A	-30.048000000000002	1.2870643753263224e-13
7033	1.75108e-11	N	1	1134.41A	-30.049	1.2841042094068132e-13
7034	2.30528e-12	Fe	2	8616.95A	-30.049	1.2841042094068132e-13
7035	2.40927e-11	S	3	824.501A	-30.05	1.2811508516799835e-13
7036	2.58349e-11	Mg	9	768.901A	-30.052	1.2752644982067814e-13
7037	1.12919e-11	Fe	9	1759.18A	-30.054000000000002	1.2694051900710995e-13
7038	1.99739e-11	K	13	994.522A	-30.054000000000002	1.2694051900710995e-13
7039	1.0199200000000002e-12	Fe	10	1.94765m	-30.055	1.2664856391506233e-13
7040	3.66995e-12	Fe	4	5412.74A	-30.055999999999997	1.2635728030109308e-13
7041	8.72895e-12	Mn	6	2275.70A	-30.057	1.2606666662084448e-13
7042	4.50895e-11	Fe	10	440.557A	-30.058000000000003	1.2577672133351168e-13
7043	6.704110000000001e-10	Al	12	29.6303A	-30.061999999999998	1.246235934211207e-13
7044	7.29328e-11	Mg	11	272.367A	-30.063000000000002	1.243369671100467e-13
7045	6.568310000000001e-12	Ni	7	3024.29A	-30.063000000000002	1.243369671100467e-13
7046	4.07374e-11	Fe	8	487.623A	-30.065	1.2376569063839945e-13
7047	8.30635e-12	Fe	2	2391.48A	-30.066	1.2348103744897417e-13
7048	1.69782e-16	Be	4	1.17000c	-30.066999999999997	1.2319703894371727e-13
7049	4.0539699999999994e-16	Ti	12	4900.00m	-30.069000000000003	1.2263099996624152e-13
7050	4.0676699999999996e-10	Ar	11	48.8350A	-30.069000000000003	1.2263099996624152e-13
7051	2.52153e-10	V	13	78.7792A	-30.069000000000003	1.2263099996624152e-13
7052	2.7065e-12	Cr	4	7339.53A	-30.072	1.217868141003824e-13
7053	9.39529e-11	Ni	11	211.430A	-30.072	1.217868141003824e-13
7054	3.3726e-12	Na	1	5889.95A	-30.073	1.2150671220069663e-13
7055	5.16752e-11	Mg	11	384.410A	-30.076	1.2067026587737547e-13
7056	2.42206e-11	Fe	9	820.147A	-30.078000000000003	1.2011583636758797e-13
7057	4.94482e-13	Cr	5	4.01723m	-30.079	1.1983957761004254e-13
7058	2.03547e-12	Fe	10	9759.15A	-30.081	1.192889647661554e-13
7059	2.85346e-12	Co	3	6961.53A	-30.081	1.192889647661554e-13
7060	4.78109e-10	K	10	41.5480A	-30.083000000000002	1.1874088175848584e-13
7061	2.43704e-13	Fe	4	8.15106m	-30.083000000000002	1.1874088175848584e-13
7062	7.8721e-11	Fe	7	252.340A	-30.084	1.1846778530878822e-13
7063	3.75879e-10	B	4	52.8479A	-30.084	1.1846778530878822e-13
7064	8.67778e-11	Ti	5	228.912A	-30.084	1.1846778530878822e-13
7065	2.85891e-11	Fe	8	694.827A	-30.085	1.1819531696349421e-13
7066	2.7786400000000004e-10	Co	10	71.4898A	-30.086	1.1792347527800572e-13
7067	5.77762e-11	Cl	7	343.817A	-30.086	1.1792347527800572e-13
7068	7.29383e-11	Mg	11	272.346A	-30.087	1.1765225881104326e-13
7069	1.33625e-12	Fe	7	1.48658m	-30.088	1.1738166612464511e-13
7070	3.78059e-11	Fe	6	525.433A	-30.088	1.1738166612464511e-13
7071	5.496e-11	Cl	7	361.435A	-30.089000000000002	1.1711169578415573e-13
7072	2.67521e-10	V	13	74.2539A	-30.09	1.1684234635822025e-13
7073	1.17009e-11	Cl	12	1697.68A	-30.092	1.1630550454103621e-13
7074	8.3834e-11	P	10	236.950A	-30.092	1.1630550454103621e-13
7075	1.29332e-11	P	2	1535.92A	-30.096	1.1523920926612914e-13
7076	6.42898e-11	Mg	11	308.983A	-30.098000000000003	1.147097331948106e-13
7077	5.49977e-11	Cl	7	361.187A	-30.098000000000003	1.147097331948106e-13
7078	2.5685999999999996e-09	Na	11	7.73357A	-30.099	1.144459081295312e-13
7079	8.40557e-11	S	9	236.325A	-30.101	1.139200769458508e-13
7080	2.73529e-11	Fe	8	726.228A	-30.101999999999997	1.1365806803954615e-13
7081	3.83859e-11	Si	9	517.494A	-30.103	1.1339666173700205e-13
7082	6.88113e-11	Fe	12	288.680A	-30.104	1.1313585665227205e-13
7083	3.34013e-13	Ar	7	5.94722m	-30.105999999999998	1.1261604460837767e-13
7084	4.92082e-12	Mn	6	4036.82A	-30.107	1.123570348932216e-13
7085	6.51892e-11	K	13	304.720A	-30.11	1.1158357450544917e-13
7086	2.10021e-11	K	13	945.834A	-30.11	1.1158357450544917e-13
7087	7.79435e-11	Fe	7	254.857A	-30.115	1.1030628789024514e-13
7088	3.22395e-11	Mg	11	616.153A	-30.116	1.1005259046812621e-13
7089	4.70013e-11	Sc	10	422.636A	-30.116999999999997	1.0979947653388742e-13
7090	5.15155e-12	Si	2	3856.02A	-30.119	1.0929499376419279e-13
7091	7.75817e-11	Fe	7	256.046A	-30.12	1.0904362225402042e-13
7092	2.2903299999999998e-10	Mg	9	86.7319A	-30.121	1.0879282888227914e-13
7093	4.76556e-11	Mn	6	416.834A	-30.122	1.0854261231928572e-13
7094	4.474e-10	Si	12	44.3998A	-30.123	1.0829297123841772e-13
7095	4.31956e-11	O	4	459.872A	-30.123	1.0829297123841772e-13
7096	5.71293e-11	Si	10	347.711A	-30.124000000000002	1.0804390431610298e-13
7097	4.4530199999999997e-10	Si	12	44.6090A	-30.124000000000002	1.0804390431610298e-13
7098	1.32902e-11	N	1	1494.68A	-30.124000000000002	1.0804390431610298e-13
7099	7.08307e-11	O	3	280.450A	-30.125	1.0779541023181436e-13
7100	4.45776e-10	Si	12	44.5615A	-30.125999999999998	1.075474876680601e-13
7101	2.2884599999999997e-12	N	1	8680.28A	-30.125999999999998	1.075474876680601e-13
7102	6.40004e-14	K	5	31.0380m	-30.127	1.0730013531037851e-13
7103	3.25844e-11	Mg	6	609.631A	-30.127	1.0730013531037851e-13
7104	2.95862e-14	F	2	67.1409m	-30.13	1.065614863744746e-13
7105	7.509989999999999e-12	Fe	8	2645.07A	-30.13	1.065614863744746e-13
7106	6.770089999999999e-12	Fe	10	2934.15A	-30.131	1.0631640175683914e-13
7107	2.41568e-12	N	1	8223.13A	-30.131	1.0631640175683914e-13
7108	7.73884e-11	S	13	256.685A	-30.131999999999998	1.060718808181832e-13
7109	4.88064e-11	Ni	14	407.005A	-30.133000000000003	1.0582792226207848e-13
7110	2.81306e-10	Na	9	70.6150A	-30.139	1.043759087340633e-13
7111	2.35173e-12	O	1	8446.76A	-30.149	1.0200002298601298e-13
7112	4.0896100000000006e-10	Ar	11	48.5730A	-30.151999999999997	1.0129785976671442e-13
7113	1.17226e-10	Fe	8	169.455A	-30.155	1.0060053020501647e-13
7114	5.66888e-13	Cr	5	3.50413m	-30.156999999999996	1.0013831275451038e-13
7115	5.55166e-11	Sc	10	357.811A	-30.156999999999996	1.0013831275451038e-13
7116	9.73963e-12	Mg	3	2039.55A	-30.158	9.990800102625671e-14
7117	8.339269999999999e-12	Fe	2	2382.04A	-30.16	9.944896545829811e-14
7118	7.42736e-11	N	3	267.450A	-30.16	9.944896545829811e-14
7119	5.85784e-13	Fe	4	3.39109m	-30.160999999999998	9.922023918483145e-14
7120	3.3162199999999998e-12	Mn	5	5990.10A	-30.160999999999998	9.922023918483145e-14
7121	7.2235e-11	Ni	11	274.997A	-30.163	9.876436359549493e-14
7122	3.95171e-13	Fe	6	5.02679m	-30.171	9.696171080355517e-14
7123	4.1882300000000003e-10	Si	11	47.4293A	-30.171999999999997	9.673870505705148e-14
7124	6.21115e-11	Mg	6	319.819A	-30.175	9.607276049561635e-14
7125	1.08526e-11	V	8	1830.39A	-30.175	9.607276049561635e-14
7126	2.15585e-11	Cl	8	921.421A	-30.182	9.453666328881648e-14
7127	9.3448e-12	Be	3	2125.72A	-30.182	9.453666328881648e-14
7128	3.39618e-11	P	11	584.906A	-30.182	9.453666328881648e-14
7129	2.22942e-10	Al	12	89.1016A	-30.188000000000002	9.323957164178403e-14
7130	1.65761e-11	Fe	8	1198.38A	-30.195	9.174877399192679e-14
7131	4.7072200000000004e-17	B	3	4.22000c	-30.198	9.111717987432766e-14
7132	1.68401e-11	Si	2	1179.59A	-30.198	9.111717987432766e-14
7133	6.0434e-11	Al	6	328.697A	-30.198	9.111717987432766e-14
7134	2.24111e-12	He	1	8863.66A	-30.2	9.069853446069951e-14
7135	5.06087e-11	O	4	392.511A	-30.2	9.069853446069951e-14
7136	6.22574e-11	Ca	4	319.070A	-30.201999999999998	9.028181254802467e-14
7137	3.06515e-11	Cr	5	648.076A	-30.201999999999998	9.028181254802467e-14
7138	3.42731e-12	Fe	4	5795.93A	-30.203000000000003	9.007417014117902e-14
7139	6.71539e-11	Mg	5	295.805A	-30.204	8.986700529861833e-14
7140	2.41004e-12	N	1	8242.39A	-30.206	8.945410391540328e-14
7141	4.95373e-10	Na	11	40.1000A	-30.206999999999997	8.924836518558765e-14
7142	4.09059e-11	Mg	5	485.614A	-30.206999999999997	8.924836518558765e-14
7143	2.86755e-11	Si	9	692.732A	-30.206999999999997	8.924836518558765e-14
7144	3.64547e-11	C	2	544.909A	-30.21	8.86339837611385e-14
7145	9.11208e-12	Fe	10	2180.01A	-30.21	8.86339837611385e-14
7146	6.27409e-10	Ca	12	31.6611A	-30.213	8.802383170866706e-14
7147	4.71512e-13	K	8	4.21293m	-30.214000000000002	8.782138251364257e-14
7148	1.02039e-12	B	3	1.94674m	-30.214000000000002	8.782138251364257e-14
7149	1.65006e-11	S	2	1203.86A	-30.214000000000002	8.782138251364257e-14
7150	5.06143e-11	O	4	392.467A	-30.215	8.761939893884653e-14
7151	1.92659e-12	V	11	1.03107m	-30.215	8.761939893884653e-14
7152	2.35826e-11	Fe	9	842.335A	-30.215999999999998	8.74178799133814e-14
7153	6.44552e-11	Si	8	308.190A	-30.217	8.721682436881269e-14
7154	5.80526e-12	Co	8	3421.80A	-30.22	8.661642797297784e-14
7155	2.42604e-12	N	1	8188.01A	-30.223000000000003	8.602016467685946e-14
7156	2.1956e-10	Co	10	90.4740A	-30.225	8.562493792081658e-14
7157	2.39359e-12	Cr	5	8299.02A	-30.228	8.50354999942091e-14
7158	5.73849e-12	Ca	13	3461.62A	-30.228	8.50354999942091e-14
7159	7.011090000000001e-13	Fe	4	2.83329m	-30.229	8.483992377140561e-14
7160	1.39232e-10	K	13	142.672A	-30.230999999999998	8.445011972974795e-14
7161	2.81369e-10	Mg	9	70.5992A	-30.234	8.386876919468132e-14
7162	2.95013e-11	Ar	11	673.342A	-30.234	8.386876919468132e-14
7163	2.46037e-11	Ar	10	807.377A	-30.235	8.367587637825299e-14
7164	2.98969e-09	Al	12	6.64433A	-30.235	8.367587637825299e-14
7165	7.74349e-11	Si	8	256.531A	-30.235	8.367587637825299e-14
7166	7.22522e-12	Fe	2	2749.32A	-30.235	8.367587637825299e-14
7167	1.28516e-10	Mg	11	154.567A	-30.237	8.32914206485499e-14
7168	7.10721e-12	Ni	7	2794.97A	-30.239	8.290873133247094e-14
7169	3.2070900000000002e-12	Fe	4	6193.92A	-30.239	8.290873133247094e-14
7170	5.77986e-11	Cl	7	343.684A	-30.24	8.271804654185364e-14
7171	7.98283e-11	Mg	11	248.840A	-30.241	8.252780031408407e-14
7172	1.70041e-11	N	1	1168.22A	-30.244	8.195968293279505e-14
7173	1.6317e-10	Ca	13	121.741A	-30.245	8.177118089292561e-14
7174	3.12315e-13	V	8	6.36040m	-30.245	8.177118089292561e-14
7175	1.34939e-11	P	2	1472.10A	-30.246	8.158311239571787e-14
7176	4.41464e-12	Co	3	4499.67A	-30.246	8.158311239571787e-14
7177	8.98135e-12	Si	1	2211.75A	-30.248	8.120827204309563e-14
7178	1.3202399999999998e-10	Si	6	150.461A	-30.249000000000002	8.102149820031556e-14
7179	4.35376e-12	Mg	1	4562.60A	-30.25	8.083515392545416e-14
7180	5.809919999999999e-14	Fe	5	34.1906m	-30.250999999999998	8.064923823053197e-14
7181	8.26004e-12	Fe	2	2404.89A	-30.253	8.027868863994494e-14
7182	2.66913e-12	N	1	7442.30A	-30.254	8.009405277966373e-14
7183	3.40878e-11	Cl	7	582.744A	-30.254	8.009405277966373e-14
7184	7.28049e-12	Ni	7	2728.45A	-30.256	7.972605403451661e-14
7185	1.1410700000000001e-12	Co	3	1.74087m	-30.256999999999998	7.954268919855798e-14
7186	6.46566e-14	V	4	30.7230m	-30.258000000000003	7.935974609001795e-14
7187	2.20797e-11	Al	12	899.669A	-30.259	7.917722373895296e-14
7188	3.33889e-11	K	13	594.942A	-30.26	7.899512117764573e-14
7189	1.15679e-11	Be	3	1717.21A	-30.261	7.88134374406079e-14
7190	2.28764e-12	N	1	8683.40A	-30.261	7.88134374406079e-14
7191	4.32025e-11	V	8	459.799A	-30.263	7.845132258847631e-14
7192	1.22077e-11	Fe	8	1627.21A	-30.265	7.809087150296175e-14
7193	8.01451e-12	C	1	2478.56A	-30.265	7.809087150296175e-14
7194	4.7281599999999995e-12	Li	2	4201.31A	-30.265	7.809087150296175e-14
7195	3.32779e-11	Ca	8	596.926A	-30.266	7.791126748246416e-14
7196	7.494979999999999e-13	Ca	2	2.65037m	-30.266	7.791126748246416e-14
7197	3.97241e-11	Fe	8	500.061A	-30.266	7.791126748246416e-14
7198	2.7772e-12	Co	3	7152.69A	-30.267	7.77320765397503e-14
7199	1.04958e-11	Fe	4	1892.61A	-30.27	7.719697268871037e-14
7200	9.29657e-11	Mg	11	213.675A	-30.272	7.684228481748037e-14
7201	7.52032e-11	Fe	7	264.144A	-30.276	7.613779051570783e-14
7202	7.51613e-11	Fe	7	264.291A	-30.276999999999997	7.596267845683029e-14
7203	1.34721e-11	Mn	12	1474.49A	-30.279	7.561366165246059e-14
7204	9.87174e-12	Sc	3	2012.25A	-30.28	7.543975505651666e-14
7205	6.14841e-12	Fe	9	3230.83A	-30.281	7.526624843464488e-14
7206	1.75921e-12	N	1	1.12917m	-30.281	7.526624843464488e-14
7207	3.19017e-11	Fe	8	622.678A	-30.285	7.457620332128117e-14
7208	2.4759900000000002e-12	F	7	8022.83A	-30.285999999999998	7.440468281328633e-14
7209	2.82077e-11	S	3	704.220A	-30.289	7.389248457954327e-14
7210	1.1623900000000002e-13	P	9	17.0894m	-30.289	7.389248457954327e-14
7211	7.87444e-12	P	9	2522.65A	-30.29	7.372253658101775e-14
7212	1.87061e-11	Mg	9	1061.92A	-30.291999999999998	7.338381229364137e-14
7213	1.68888e-11	Ca	7	1176.19A	-30.294	7.30466443029978e-14
7214	1.5588700000000002e-10	Al	12	127.429A	-30.294	7.30466443029978e-14
7215	6.08619e-11	Mg	11	326.386A	-30.304000000000002	7.138389967880891e-14
7216	1.3566e-11	Cl	12	1464.28A	-30.305	7.121972126545078e-14
7217	9.51291e-11	O	5	208.816A	-30.305999999999997	7.105592045196507e-14
7218	4.40205e-12	Fe	4	4512.55A	-30.307	7.089249636989564e-14
7219	1.51447e-11	Sc	11	1311.65A	-30.307	7.089249636989564e-14
7220	2.28276e-11	Ar	10	870.193A	-30.311	7.024255005648693e-14
7221	6.20632e-11	K	13	320.068A	-30.311	7.024255005648693e-14
7222	2.10748e-12	Fe	4	9425.69A	-30.313000000000002	6.99198148548125e-14
7223	8.62599e-11	Cl	12	230.286A	-30.314	6.975900374310793e-14
7224	5.997919999999999e-10	Al	12	33.1189A	-30.316	6.943849023493526e-14
7225	5.87584e-11	Mg	11	338.070A	-30.318	6.911944935256526e-14
7226	2.7934299999999997e-12	Fe	4	7111.12A	-30.320999999999998	6.864363441005102e-14
7227	2.53854e-11	Fe	9	782.514A	-30.323	6.83282455584621e-14
7228	1.1240100000000002e-10	Mg	11	176.728A	-30.324	6.817109495456054e-14
7229	5.03443e-10	Mg	11	39.4572A	-30.326	6.785787722455509e-14
7230	1.03893e-11	Fe	9	1912.01A	-30.331	6.708111452718469e-14
7231	3.0782099999999997e-12	Cr	5	6453.24A	-30.331999999999997	6.692683224506054e-14
7232	3.44984e-12	Fe	4	5758.08A	-30.335	6.646611117254469e-14
7233	1.52216e-10	K	12	130.501A	-30.336	6.631324335888511e-14
7234	3.6246800000000003e-12	Ti	7	5480.33A	-30.337	6.616072713144e-14
7235	9.91003e-11	O	5	200.448A	-30.337	6.616072713144e-14
7236	3.87539e-11	Mg	6	512.580A	-30.34	6.570527988943133e-14
7237	6.14585e-12	Co	8	3232.17A	-30.340999999999998	6.555416193916472e-14
7238	1.7624e-11	C	2	1127.13A	-30.343000000000004	6.525296792418295e-14
7239	1.60435e-12	N	1	1.23816m	-30.345	6.495315776999781e-14
7240	7.28026e-11	Mg	11	272.854A	-30.349	6.435766364017352e-14
7241	3.78736e-11	Fe	6	524.493A	-30.35	6.420964512127135e-14
7242	2.5612e-11	Fe	9	775.592A	-30.351	6.406196703551628e-14
7243	3.3691800000000004e-12	Na	1	5895.92A	-30.351999999999997	6.391462859993324e-14
7244	3.6326100000000003e-13	Fe	5	5.46837m	-30.355	6.347464339145676e-14
7245	3.36299e-12	Co	3	5906.78A	-30.355999999999998	6.332865576277056e-14
7246	7.71118e-11	Ni	11	257.606A	-30.355999999999998	6.332865576277056e-14
7247	2.6159e-12	Fe	5	7593.75A	-30.355999999999998	6.332865576277056e-14
7248	7.14186e-11	Si	10	278.141A	-30.355999999999998	6.332865576277056e-14
7249	1.5232299999999997e-10	Al	12	130.410A	-30.358	6.303768701985146e-14
7250	2.1687e-11	N	2	915.962A	-30.358	6.303768701985146e-14
7251	5.3785e-11	Sc	11	369.331A	-30.358	6.303768701985146e-14
7252	1.75146e-11	N	1	1134.17A	-30.36	6.274805515687033e-14
7253	1.23251e-11	Fe	10	1611.71A	-30.361	6.260373863475045e-14
7254	5.25136e-11	Ca	7	378.273A	-30.362	6.245975403142131e-14
7255	1.22001e-13	F	4	16.2822m	-30.362	6.245975403142131e-14
7256	6.592819999999999e-13	Mn	11	3.01304m	-30.364	6.21727775293203e-14
7257	1.33665e-10	Mg	11	148.614A	-30.366	6.188711956447688e-14
7258	5.15396e-11	Mg	11	385.421A	-30.366	6.188711956447688e-14
7259	6.72688e-11	S	4	295.300A	-30.368000000000002	6.16027740787616e-14
7260	7.69076e-12	C	1	2582.90A	-30.368000000000002	6.16027740787616e-14
7261	7.1869e-12	Fe	5	2763.98A	-30.368000000000002	6.16027740787616e-14
7262	1.25016e-10	Mg	11	158.895A	-30.369	6.146109163002712e-14
7263	8.2679e-12	Fe	2	2402.60A	-30.369	6.146109163002712e-14
7264	1.21883e-10	Ar	13	162.980A	-30.371	6.117870356486774e-14
7265	6.41541e-11	Mg	11	309.636A	-30.371	6.117870356486774e-14
7266	4.50295e-11	Mg	6	441.143A	-30.371	6.117870356486774e-14
7267	1.44567e-11	S	3	1374.07A	-30.372	6.103799645124943e-14
7268	6.343569999999999e-12	Ni	7	3131.43A	-30.373	6.089761295501219e-14
7269	4.02273e-11	Ne	9	493.805A	-30.374000000000002	6.075755233185663e-14
7270	4.28909e-10	Al	12	46.3140A	-30.375	6.06178138391958e-14
7271	1.94923e-13	Fe	3	10.1909m	-30.375	6.06178138391958e-14
7272	7.22004e-11	Fe	4	275.130A	-30.375999999999998	6.047839673614963e-14
7273	1.04677e-11	Fe	4	1897.70A	-30.377	6.033930028354203e-14
7274	1.31725e-12	Fe	4	1.50802m	-30.381	5.978610625341048e-14
7275	1.25817e-10	K	13	157.884A	-30.381999999999998	5.964860202472991e-14
7276	7.3111e-10	Sc	13	27.1703A	-30.383000000000003	5.951141404699845e-14
7277	1.28797e-11	P	2	1542.30A	-30.385	5.923798393663217e-14
7278	3.1214900000000003e-12	O	1	6363.78A	-30.388	5.883019252357089e-14
7279	2.39448e-11	S	11	829.595A	-30.388	5.883019252357089e-14
7280	8.970189999999999e-12	Fe	10	2214.50A	-30.389	5.869488683546008e-14
7281	1.00918e-11	Ni	13	1968.38A	-30.389	5.869488683546008e-14
7282	3.995680000000001e-12	Cr	4	4971.49A	-30.389	5.869488683546008e-14
7283	6.02475e-13	Fe	4	3.29714m	-30.39	5.855989234179591e-14
7284	4.68934e-11	Mn	6	423.609A	-30.39	5.855989234179591e-14
7285	1.32876e-10	Ni	13	149.496A	-30.392	5.829083407654599e-14
7286	8.588439999999999e-12	Fe	10	2312.93A	-30.394000000000002	5.802301202173254e-14
7287	6.76615e-11	Ti	10	293.586A	-30.396	5.77564204974855e-14
7288	7.46326e-11	Mn	8	266.163A	-30.403000000000002	5.683295919853553e-14
7289	1.32087e-12	Mn	5	1.50389m	-30.403000000000002	5.683295919853553e-14
7290	3.68484e-11	O	2	539.086A	-30.404	5.670224701960376e-14
7291	5.99126e-12	Ni	7	3315.58A	-30.406999999999996	5.6311911496697003e-14
7292	1.7419200000000001e-12	Na	1	1.14038m	-30.410999999999998	5.5795640788901524e-14
7293	1.08772e-11	S	1	1826.24A	-30.415	5.5284103279405355e-14
7294	2.07438e-14	He	1	95.7610m	-30.416999999999998	5.5030095897741547e-14
7295	1.61123e-12	N	1	1.23288m	-30.416999999999998	5.5030095897741547e-14
7296	1.16658e-10	S	11	170.279A	-30.416999999999998	5.5030095897741547e-14
7297	5.84902e-13	Mg	1	3.39620m	-30.419	5.477725557398567e-14
7298	9.91655e-12	C	3	2003.16A	-30.419	5.477725557398567e-14
7299	6.74953e-12	Ni	7	2943.09A	-30.42	5.4651271382189664e-14
7300	6.94268e-12	Mn	12	2861.21A	-30.42	5.4651271382189664e-14
7301	6.925969999999999e-10	Ca	12	28.6811A	-30.421	5.45255769459946e-14
7302	3.64774e-11	Ca	7	544.569A	-30.421999999999997	5.4400171598980654e-14
7303	1.5089e-12	O	1	1.31649m	-30.425	5.402568345179991e-14
7304	4.6719e-11	O	2	425.190A	-30.425	5.402568345179991e-14
7305	1.27326e-12	Fe	12	1.56013m	-30.425	5.402568345179991e-14
7306	3.03738e-15	Mg	12	654.000m	-30.425	5.402568345179991e-14
7307	7.47384e-11	Mg	11	265.786A	-30.426	5.3901427827918126e-14
7308	2.68775e-12	Cr	4	7390.75A	-30.427	5.3777457984040513e-14
7309	6.02441e-10	Si	12	32.9733A	-30.428	5.365377326289175e-14
7310	1.4306299999999998e-14	Al	7	138.851m	-30.429000000000002	5.353037300870776e-14
7311	3.41138e-11	Cl	7	582.299A	-30.429000000000002	5.353037300870776e-14
7312	5.3907599999999995e-12	Mn	12	3684.91A	-30.43	5.34072565672331e-14
7313	3.21038e-11	Mg	11	618.757A	-30.435	5.279590875667552e-14
7314	1.08506e-11	Co	8	1830.73A	-30.436999999999998	5.255333359039187e-14
7315	2.81155e-10	Na	9	70.6530A	-30.439	5.231187295575774e-14
7316	1.69012e-11	Ca	7	1175.33A	-30.44	5.219155898663666e-14
7317	2.0938299999999998e-12	Fe	5	9487.14A	-30.441	5.207152173196623e-14
7318	2.4618e-11	Fe	9	806.907A	-30.441	5.207152173196623e-14
7319	6.503959999999999e-10	Ca	13	30.5421A	-30.444000000000003	5.171306389771464e-14
7320	2.2219299999999998e-10	Al	12	89.4019A	-30.445	5.159412715120995e-14
7321	5.83761e-11	Mg	11	340.284A	-30.445999999999998	5.147546395163138e-14
7322	1.20988e-10	K	13	164.186A	-30.447	5.135707366983802e-14
7323	3.97022e-11	S	13	500.336A	-30.448	5.123895567813682e-14
7324	3.85061e-12	Fe	2	5158.78A	-30.449	5.112110935027795e-14
7325	1.9037499999999998e-10	Al	6	104.344A	-30.449	5.112110935027795e-14
7326	6.904550000000001e-10	Ca	12	28.7701A	-30.453000000000003	5.0652428202611586e-14
7327	6.17081e-11	S	4	321.910A	-30.456999999999997	5.0188043949535575e-14
7328	6.60899e-11	Mg	11	300.567A	-30.459	4.995745083364395e-14
7329	3.09996e-10	Na	10	64.0798A	-30.459	4.995745083364395e-14
7330	7.85725e-11	Si	8	252.817A	-30.461	4.9727917196881875e-14
7331	1.68919e-11	S	2	1175.97A	-30.462	4.961354616109156e-14
7332	4.30896e-11	Fe	6	461.003A	-30.462	4.961354616109156e-14
7333	1.0386e-11	Sc	3	1912.62A	-30.462	4.961354616109156e-14
7334	1.93204e-11	O	1	1028.16A	-30.464000000000002	4.938559262277031e-14
7335	1.85414e-12	N	1	1.07135m	-30.465	4.927200891165282e-14
7336	1.457e-11	S	2	1363.38A	-30.465	4.927200891165282e-14
7337	9.45638e-11	Cl	11	210.064A	-30.467	4.9045624594452057e-14
7338	2.1533700000000003e-10	F	8	92.2481A	-30.467	4.9045624594452057e-14
7339	5.34754e-11	Mg	11	371.469A	-30.469	4.882028041870659e-14
7340	7.78525e-11	S	10	255.155A	-30.47	4.870799688957878e-14
7341	2.47686e-09	Na	11	8.02000A	-30.473000000000003	4.83726933974772e-14
7342	1.87732e-10	Mg	11	105.813A	-30.475	4.815044105973337e-14
7343	3.22817e-11	Fe	8	615.348A	-30.476	4.803969811838033e-14
7344	2.42698e-12	N	1	8184.86A	-30.476999999999997	4.792920987872451e-14
7345	5.73205e-11	Ne	3	346.551A	-30.479	4.770899516266043e-14
7346	2.77078e-12	Co	3	7169.26A	-30.484	4.716287481102061e-14
7347	1.11473e-10	K	13	178.199A	-30.486	4.694618108476191e-14
7348	1.07957e-11	Ca	2	1840.03A	-30.491	4.640879259366654e-14
7349	1.33084e-11	N	1	1492.63A	-30.491	4.640879259366654e-14
7350	3.46784e-10	S	9	57.2820A	-30.491999999999997	4.630205533262899e-14
7351	7.553539999999999e-12	Ti	3	2629.82A	-30.491999999999997	4.630205533262899e-14
7352	6.43773e-11	Al	6	308.563A	-30.493000000000002	4.619556356047884e-14
7353	1.46861e-11	Be	3	1352.60A	-30.493000000000002	4.619556356047884e-14
7354	1.75306e-11	Fe	8	1133.13A	-30.493000000000002	4.619556356047884e-14
7355	2.63236e-12	K	14	7546.25A	-30.499000000000002	4.556173666687294e-14
7356	1.4406499999999998e-10	Mg	5	137.885A	-30.5	4.5456947580405733e-14
7357	3.08366e-11	Fe	9	644.184A	-30.5	4.5456947580405733e-14
7358	3.2417599999999997e-12	Co	3	6127.67A	-30.500999999999998	4.535239950214951e-14
7359	3.48061e-13	Mn	5	5.70718m	-30.505	4.4936606204268445e-14
7360	1.21604e-11	Fe	7	1633.53A	-30.505	4.4936606204268445e-14
7361	4.1117299999999997e-13	O	7	4.83116m	-30.506	4.4833254877967444e-14
7362	1.3726200000000002e-10	F	6	144.719A	-30.508000000000003	4.4627264783030316e-14
7363	4.38804e-12	Mn	5	4526.96A	-30.509	4.452462492225557e-14
7364	1.3338699999999998e-13	Fe	4	14.8924m	-30.509	4.452462492225557e-14
7365	2.78706e-11	Fe	8	712.739A	-30.511	4.4320052853158115e-14
7366	1.86467e-12	N	1	1.06530m	-30.511999999999997	4.421811956021503e-14
7367	2.86171e-11	Na	9	694.147A	-30.515	4.391372416624478e-14
7368	9.40215e-12	Ca	2	2112.76A	-30.516	4.3812725403348645e-14
7369	1.01962e-12	B	3	1.94823m	-30.516	4.3812725403348645e-14
7370	6.93452e-12	Fe	10	2864.58A	-30.518	4.3611424215427865e-14
7371	1.64232e-12	Be	2	1.20954m	-30.52	4.341104792245257e-14
7372	7.526789999999999e-12	Ti	3	2639.17A	-30.524	4.3013053042836684e-14
7373	9.6609e-11	Si	9	205.617A	-30.524	4.3013053042836684e-14
7374	1.62999e-12	N	1	1.21868m	-30.524	4.3013053042836684e-14
7375	5.87109e-10	Na	11	33.8344A	-30.526999999999997	4.271695326842233e-14
7376	3.50073e-11	Fe	9	567.437A	-30.528000000000002	4.2618707002209516e-14
7377	1.27227e-11	C	1	1561.34A	-30.529	4.252068669613936e-14
7378	9.93246e-12	C	3	1999.95A	-30.529	4.252068669613936e-14
7379	2.32458e-10	Al	12	85.4538A	-30.53	4.242289183051692e-14
7380	1.0911499999999999e-10	V	6	182.050A	-30.531999999999996	4.222797634781483e-14
7381	6.3402e-11	Al	6	313.310A	-30.531999999999996	4.222797634781483e-14
7382	2.41618e-13	Co	8	8.22144m	-30.535	4.193728100335416e-14
7383	4.14206e-11	Ar	7	479.579A	-30.535	4.193728100335416e-14
7384	5.548179999999999e-10	Na	11	35.8036A	-30.537	4.174459669973212e-14
7385	1.76162e-11	C	2	1127.63A	-30.538	4.164858679156937e-14
7386	7.1990100000000004e-12	Fe	2	2759.33A	-30.538	4.164858679156937e-14
7387	1.75475e-12	Cr	5	1.13204m	-30.54	4.145722891736351e-14
7388	1.7557599999999998e-12	N	1	1.13139m	-30.541999999999998	4.126675025272612e-14
7389	3.21621e-11	Fe	8	617.636A	-30.544	4.1077146758055845e-14
7390	3.3003699999999995e-10	Na	10	60.1885A	-30.546	4.088841441231261e-14
7391	7.80151e-12	Fe	8	2546.23A	-30.546	4.088841441231261e-14
7392	3.89228e-10	Si	11	51.0356A	-30.548000000000002	4.0700549212929993e-14
7393	8.25593e-14	Co	3	24.0608m	-30.548000000000002	4.0700549212929993e-14
7394	6.65632e-11	Ca	3	298.430A	-30.548000000000002	4.0700549212929993e-14
7395	5.75583e-11	Si	8	345.119A	-30.549	4.060694054735344e-14
7396	4.9404300000000006e-12	Ca	7	4020.80A	-30.552	4.032740433485143e-14
7397	1.77105e-10	Al	6	112.162A	-30.552	4.032740433485143e-14
7398	2.27617e-12	C	1	8727.13A	-30.553	4.023465387867907e-14
7399	2.94441e-11	Si	9	674.650A	-30.559	3.9682613732013365e-14
7400	7.28124e-12	C	3	2728.17A	-30.56	3.9591346253075675e-14
7401	2.4994799999999998e-12	Fe	5	7947.45A	-30.561	3.9500288683514294e-14
7402	3.55125e-11	Fe	9	559.365A	-30.563000000000002	3.9318801342519124e-14
7403	5.5674e-12	Fe	12	3567.99A	-30.565	3.9138147860112125e-14
7404	2.39636e-10	Na	11	82.8942A	-30.565	3.9138147860112125e-14
7405	3.40396e-11	Mg	11	583.569A	-30.565	3.9138147860112125e-14
7406	8.316260000000001e-12	Fe	2	2388.63A	-30.566	3.9048132617930603e-14
7407	2.2802e-12	N	1	8711.70A	-30.566	3.9048132617930603e-14
7408	1.6404700000000002e-10	Ca	13	121.090A	-30.568	3.886872274534877e-14
7409	2.6367400000000003e-12	Fe	4	7533.72A	-30.569000000000003	3.8779327163735485e-14
7410	6.79911e-11	Fe	8	292.162A	-30.57	3.869013718625478e-14
7411	4.3159e-11	O	4	460.262A	-30.57	3.869013718625478e-14
7412	1.2843e-10	Na	11	154.671A	-30.572	3.851237215327187e-14
7413	3.0589e-11	Cr	5	649.400A	-30.572	3.851237215327187e-14
7414	2.67584e-12	N	1	7423.64A	-30.578000000000003	3.79839625977664e-14
7415	5.86946e-11	Ni	14	338.438A	-30.578000000000003	3.79839625977664e-14
7416	7.65834e-11	V	13	259.383A	-30.579	3.789660190802522e-14
7417	2.88972e-11	Cr	5	687.418A	-30.579	3.789660190802522e-14
7418	8.4651e-11	Cl	11	234.663A	-30.58	3.780944214229486e-14
7419	3.4023699999999998e-12	Fe	4	5838.41A	-30.58	3.780944214229486e-14
7420	7.1147e-11	P	9	279.203A	-30.581999999999997	3.763572353547952e-14
7421	5.01435e-12	Al	1	3961.52A	-30.583000000000002	3.754916377335548e-14
7422	5.01984e-12	Ni	5	3957.19A	-30.584	3.746280309316047e-14
7423	6.09438e-12	Ti	7	3259.47A	-30.585	3.7376641037017847e-14
7424	1.68274e-11	Ca	7	1180.48A	-30.585	3.7376641037017847e-14
7425	9.94612e-12	Al	11	1997.21A	-30.585	3.7376641037017847e-14
7426	9.94244e-12	Fe	4	1997.95A	-30.586	3.729067714810557e-14
7427	1.76005e-12	O	1	1.12863m	-30.587	3.720491097065105e-14
7428	1.4794e-10	Ca	14	134.273A	-30.588	3.7119342049930865e-14
7429	1.29539e-12	Fe	2	1.53347m	-30.588	3.7119342049930865e-14
7430	1.93341e-11	O	1	1027.43A	-30.588	3.7119342049930865e-14
7431	2.85334e-12	Co	3	6961.82A	-30.59	3.694879416502561e-14
7432	1.19508e-10	K	13	166.218A	-30.593000000000004	3.669444045508838e-14
7433	1.70012e-11	N	1	1168.42A	-30.595	3.6525844815678396e-14
7434	5.38931e-11	Ca	5	368.590A	-30.599	3.6190973857569923e-14
7435	3.74541e-10	Mg	11	53.0368A	-30.6	3.610773692749777e-14
7436	7.54834e-11	Mn	8	263.163A	-30.601999999999997	3.594183694593544e-14
7437	2.41933e-12	N	1	8210.71A	-30.603	3.5859173014859207e-14
7438	1.33944e-11	S	1	1483.04A	-30.605	3.569441508073663e-14
7439	1.38338e-10	Ni	13	143.594A	-30.608	3.544869645567774e-14
7440	3.70891e-12	Fe	3	5355.87A	-30.609	3.5367166716255906e-14
7441	1.0044200000000001e-10	Cl	12	197.771A	-30.609	3.5367166716255906e-14
7442	6.014330000000001e-12	Fe	2	3302.86A	-30.611	3.5204669345735826e-14
7443	1.72234e-10	Cr	16	115.334A	-30.612	3.5123700853092714e-14
7444	3.64372e-11	O	4	545.170A	-30.613000000000003	3.504291858281448e-14
7445	2.28691e-12	N	1	8686.15A	-30.615	3.488191099714241e-14
7446	2.3265599999999997e-12	Fe	8	8538.11A	-30.619	3.456211171487492e-14
7447	1.04147e-11	Ti	2	1907.36A	-30.621	3.440331323609525e-14
7448	1.3653e-14	O	1	145.495m	-30.622	3.4324187811359435e-14
7449	7.55266e-11	Ni	11	263.013A	-30.622	3.4324187811359435e-14
7450	1.14669e-13	Mn	5	17.3233m	-30.622	3.4324187811359435e-14
7451	9.92775e-12	C	3	2000.90A	-30.623	3.424524437005052e-14
7452	8.91702e-11	S	5	222.770A	-30.627	3.393128208250543e-14
7453	2.6009e-12	Fe	2	7637.54A	-30.627	3.393128208250543e-14
7454	6.34197e-11	Ni	16	313.222A	-30.629	3.377538200260851e-14
7455	8.12357e-11	V	9	244.529A	-30.63	3.3697700779633815e-14
7456	4.66122e-11	Fe	6	426.164A	-30.631	3.362019821851386e-14
7457	5.79887e-12	Fe	2	3425.57A	-30.631	3.362019821851386e-14
7458	2.28813e-12	Ni	14	8681.54A	-30.631999999999998	3.354287390833836e-14
7459	4.79019e-10	Ar	11	41.4690A	-30.634	3.3388758401898996e-14
7460	4.08413e-11	Ca	11	486.382A	-30.636	3.323535099189166e-14
7461	5.095180000000001e-10	S	13	38.9868A	-30.636999999999997	3.3158911805775454e-14
7462	1.32923e-10	K	13	149.443A	-30.639	3.30065604449502e-14
7463	1.02119e-11	Co	8	1945.22A	-30.639	3.30065604449502e-14
7464	1.51575e-11	N	1	1310.54A	-30.64	3.293064746248969e-14
7465	8.81491e-11	Ti	5	225.351A	-30.642	3.277934488105563e-14
7466	6.15782e-11	Ar	12	322.589A	-30.642	3.277934488105563e-14
7467	1.5348e-12	Fe	2	1.29427m	-30.643	3.27039544798906e-14
7468	5.62603e-11	Cl	11	353.081A	-30.644000000000002	3.2628737471836636e-14
7469	1.50901e-12	O	1	1.31639m	-30.647	3.2404122822994704e-14
7470	1.08076e-11	Ca	2	1838.01A	-30.647	3.2404122822994704e-14
7471	4.51614e-11	Mg	6	439.855A	-30.647	3.2404122822994704e-14
7472	1.25803e-10	Sc	14	157.901A	-30.647	3.2404122822994704e-14
7473	5.634540000000001e-10	Mg	11	35.2548A	-30.647	3.2404122822994704e-14
7474	1.14068e-11	Fe	7	1741.46A	-30.65	3.218105441051908e-14
7475	2.92124e-16	Cr	14	6800.00m	-30.651	3.210704003925186e-14
7476	1.1322499999999999e-10	Co	12	175.442A	-30.651999999999997	3.203319589631503e-14
7477	2.87235e-11	Al	9	691.574A	-30.653000000000002	3.195952159019351e-14
7478	7.913e-11	Fe	7	251.036A	-30.655	3.1812680926841787e-14
7479	1.46818e-11	Sc	11	1353.00A	-30.658	3.1593683971741116e-14
7480	1.53066e-10	K	12	129.777A	-30.663	3.123203406187808e-14
7481	2.07899e-11	Fe	8	955.486A	-30.665	3.1088535900100935e-14
7482	7.3098e-12	Fe	2	2717.51A	-30.666999999999998	3.094569705248797e-14
7483	4.77572e-11	Fe	6	415.947A	-30.67	3.073266837239794e-14
7484	2.96142e-12	Li	1	6707.76A	-30.671999999999997	3.059146458755317e-14
7485	2.28242e-12	N	1	8703.25A	-30.671999999999997	3.059146458755317e-14
7486	1.9900400000000002e-10	F	8	99.8193A	-30.677	3.024128698811366e-14
7487	1.61647e-12	N	1	1.22888m	-30.679000000000002	3.0102340895650414e-14
7488	9.81823e-11	Li	2	202.322A	-30.679000000000002	3.0102340895650414e-14
7489	1.29019e-10	K	14	153.965A	-30.680999999999997	2.996403320249316e-14
7490	4.43915e-11	Ti	9	447.483A	-30.683000000000003	2.98263609754623e-14
7491	6.04005e-10	Si	12	32.8879A	-30.683000000000003	2.98263609754623e-14
7492	2.30908e-13	Fe	3	8.60277m	-30.686	2.9621037750727704e-14
7493	2.68579e-11	Cl	10	739.614A	-30.686999999999998	2.9552911254391446e-14
7494	4.93678e-11	Fe	6	402.377A	-30.688000000000002	2.948494144464828e-14
7495	4.34567e-12	Mg	1	4571.10A	-30.689	2.941712796112999e-14
7496	1.28728e-11	P	2	1543.13A	-30.69	2.934947044429553e-14
7497	3.11777e-12	Si	2	6371.37A	-30.69	2.934947044429553e-14
7498	1.09725e-11	P	2	1810.39A	-30.691	2.928196853543195e-14
7499	2.2339900000000003e-12	Fe	2	8891.91A	-30.691999999999997	2.921462187665061e-14
7500	9.34083e-13	Fe	7	2.12663m	-30.691999999999997	2.921462187665061e-14
7501	3.53286e-14	Ar	4	56.2276m	-30.694000000000003	2.908039288189405e-14
7502	1.6365799999999999e-12	Mn	5	1.21378m	-30.699	2.8747512377236046e-14
7503	4.0512400000000003e-10	Ar	11	49.0330A	-30.703000000000003	2.8483953599565606e-14
7504	2.79369e-12	Cr	4	7110.47A	-30.705	2.835308172059744e-14
7505	2.1945e-12	Fe	2	9051.95A	-30.706999999999997	2.8222811143293318e-14
7506	6.645210000000001e-12	Ni	7	2989.29A	-30.708000000000002	2.8157900478915303e-14
7507	3.6883699999999996e-10	Na	9	53.8570A	-30.71	2.8028526677957518e-14
7508	1.7453400000000001e-12	Na	1	1.13814m	-30.711	2.7964062855450502e-14
7509	5.03291e-11	Si	10	394.691A	-30.712	2.7899747295620782e-14
7510	9.00618e-13	Na	1	2.20565m	-30.712	2.7899747295620782e-14
7511	5.15033e-12	F	6	3856.93A	-30.712	2.7899747295620782e-14
7512	5.71235e-11	Si	10	347.746A	-30.713	2.7835579657473886e-14
7513	9.19838e-12	Fe	5	2159.56A	-30.714000000000002	2.7771559600799386e-14
7514	1.3198200000000001e-12	Fe	4	1.50509m	-30.715999999999998	2.7643960874936813e-14
7515	8.18823e-12	Mn	6	2425.98A	-30.717	2.7580381529232546e-14
7516	2.27129e-10	Mn	15	87.4590A	-30.717	2.7580381529232546e-14
7517	5.55747e-12	Fe	10	3574.37A	-30.719	2.7453661186819917e-14
7518	3.29336e-10	S	8	60.3166A	-30.721	2.7327523071493965e-14
7519	1.99974e-11	Si	2	993.354A	-30.721	2.7327523071493965e-14
7520	2.27834e-12	N	1	8718.84A	-30.721	2.7327523071493965e-14
7521	4.83866e-11	F	6	410.536A	-30.721999999999998	2.7264671512541974e-14
7522	6.3258800000000005e-12	Ni	7	3140.19A	-30.721999999999998	2.7264671512541974e-14
7523	3.68241e-11	Si	10	539.442A	-30.723000000000003	2.7201964508163776e-14
7524	6.58958e-11	V	12	301.453A	-30.724	2.7139401725893976e-14
7525	1.08945e-11	Fe	9	1823.35A	-30.725	2.707698283403026e-14
7526	1.9914500000000001e-10	F	8	99.7486A	-30.725	2.707698283403026e-14
7527	1.18461e-12	Fe	2	1.67688m	-30.726999999999997	2.695257539852831e-14
7528	4.19849e-10	Si	11	47.3133A	-30.726999999999997	2.695257539852831e-14
7529	2.05244e-12	Fe	4	9678.45A	-30.726999999999997	2.695257539852831e-14
7530	1.85751e-11	C	3	1069.41A	-30.726999999999997	2.695257539852831e-14
7531	1.8465e-12	N	1	1.07579m	-30.729	2.6828739563270422e-14
7532	5.59437e-11	V	12	355.080A	-30.73	2.6767035174553486e-14
7533	1.43428e-10	K	13	138.498A	-30.732	2.6644051819189483e-14
7534	1.69714e-11	Cl	7	1170.47A	-30.733	2.6582772200496687e-14
7535	1.92056e-11	Mg	11	1034.31A	-30.739	2.6218042892557498e-14
7536	1.8905900000000003e-12	N	1	1.05070m	-30.739	2.6218042892557498e-14
7537	1.73623e-12	Ni	9	1.14411m	-30.739	2.6218042892557498e-14
7538	9.26751e-13	Fe	4	2.14345m	-30.74	2.61577430672072e-14
7539	3.09974e-10	Na	10	64.0842A	-30.741999999999997	2.603755915478746e-14
7540	1.29828e-12	Fe	4	1.53006m	-30.744	2.5917927437286138e-14
7541	1.04801e-11	Sc	3	1895.44A	-30.745	2.5858317858328612e-14
7542	1.04468e-11	Fe	5	1901.48A	-30.746	2.5798845377598465e-14
7543	2.23196e-15	Mn	15	890.000m	-30.748	2.5680310450275767e-14
7544	1.88815e-12	N	1	1.05206m	-30.75	2.5562320141473595e-14
7545	1.27295e-10	K	13	156.050A	-30.750999999999998	2.550352843660088e-14
7546	2.08839e-11	Cl	7	951.185A	-30.752	2.5444871948896934e-14
7547	2.37852e-11	Ar	10	835.161A	-30.753	2.5386350367371095e-14
7548	1.94346e-11	Ni	13	1022.12A	-30.755	2.526971068246518e-14
7549	3.68169e-11	O	2	539.547A	-30.756	2.5211591960672896e-14
7550	7.91602e-11	Ar	7	250.940A	-30.758000000000003	2.5095755217709863e-14
7551	1.3605800000000001e-15	P	13	1460.00m	-30.758000000000003	2.5095755217709863e-14
7552	7.23839e-13	Fe	4	2.74432m	-30.76	2.4980450696236312e-14
7553	6.9999e-12	Fe	10	2837.82A	-30.76	2.4980450696236312e-14
7554	8.86418e-11	K	14	224.098A	-30.761	2.4922997253951247e-14
7555	3.19102e-11	K	13	622.511A	-30.766	2.463770606351995e-14
7556	9.44471e-12	Ca	2	2103.24A	-30.768	2.4524506086742188e-14
7557	1.51575e-10	Al	12	131.054A	-30.771	2.4355680574340533e-14
7558	1.88295e-12	N	1	1.05496m	-30.772	2.42996640634614e-14
7559	5.14277e-12	Si	2	3862.60A	-30.773000000000003	2.4243776386981777e-14
7560	6.00763e-10	Si	12	33.0654A	-30.774	2.418801724859156e-14
7561	1.51792e-11	Fe	8	1308.66A	-30.774	2.418801724859156e-14
7562	6.00543e-10	Si	12	33.0775A	-30.774	2.418801724859156e-14
7563	3.57513e-11	Cl	6	555.630A	-30.775	2.413238635266095e-14
7564	7.12891e-13	Fe	5	2.78646m	-30.776999999999997	2.4021508109058826e-14
7565	1.53245e-11	Mg	7	1296.25A	-30.776999999999997	2.4021508109058826e-14
7566	6.402069999999999e-13	Cr	10	3.10282m	-30.776999999999997	2.4021508109058826e-14
7567	6.02386e-10	Si	12	32.9763A	-30.778000000000002	2.396626017352171e-14
7568	8.67779e-11	Ti	5	228.912A	-30.779	2.3911139304710657e-14
7569	5.14435e-11	Ti	11	386.141A	-30.78	2.3856145210379717e-14
7570	2.96061e-13	N	6	6.70958m	-30.78	2.3856145210379717e-14
7571	2.73223e-12	Co	3	7270.41A	-30.781999999999996	2.3746536179536912e-14
7572	6.81515e-11	K	13	291.475A	-30.783	2.3691920661888283e-14
7573	1.00999e-11	Fe	7	1966.80A	-30.784000000000002	2.3637430756444745e-14
7574	1.76262e-11	C	2	1126.99A	-30.784000000000002	2.3637430756444745e-14
7575	1.22856e-10	Al	4	161.688A	-30.785	2.3583066174306235e-14
7576	2.11295e-12	V	4	9401.31A	-30.791	2.3259494376001538e-14
7577	3.74292e-11	C	2	530.721A	-30.794	2.3099377142963573e-14
7578	2.20354e-11	P	10	901.479A	-30.795	2.304625004979592e-14
7579	8.00876e-11	K	13	248.034A	-30.802	2.267776599514738e-14
7580	2.95818e-11	S	3	671.510A	-30.803	2.2625608580711407e-14
7581	7.11399e-11	P	9	279.231A	-30.804000000000002	2.2573571124999816e-14
7582	1.1382e-11	N	1	1745.25A	-30.809	2.2315173593077138e-14
7583	8.70763e-11	Fe	10	228.127A	-30.813000000000002	2.211058685184828e-14
7584	3.80261e-11	Fe	6	522.390A	-30.813000000000002	2.211058685184828e-14
7585	1.52928e-11	Si	3	1298.95A	-30.814	2.2059733913243255e-14
7586	2.60119e-11	Ca	9	763.669A	-30.816	2.1958378642575593e-14
7587	4.49802e-12	Fe	2	4416.27A	-30.816999999999997	2.1907875773137578e-14
7588	4.12594e-12	Fe	2	4814.53A	-30.816999999999997	2.1907875773137578e-14
7589	7.99019e-11	Ca	14	248.611A	-30.818	2.1857489057075688e-14
7590	1.5064200000000002e-12	Mn	5	1.31866m	-30.820999999999998	2.1707023160766984e-14
7591	1.6419400000000002e-12	Be	2	1.20982m	-30.820999999999998	2.1707023160766984e-14
7592	3.20104e-13	V	9	6.20563m	-30.820999999999998	2.1707023160766984e-14
7593	2.42035e-13	Fe	3	8.20727m	-30.820999999999998	2.1707023160766984e-14
7594	3.46833e-11	Ca	11	572.739A	-30.822	2.16570983928948e-14
7595	1.30012e-10	K	13	152.789A	-30.822	2.16570983928948e-14
7596	2.06314e-11	S	3	962.825A	-30.823	2.1607288448802398e-14
7597	1.02725e-11	Be	3	1933.75A	-30.824	2.155759306440241e-14
7598	4.30129e-11	Fe	6	461.826A	-30.825	2.1508011976215032e-14
7599	1.04251e-10	K	14	190.545A	-30.826999999999998	2.140919163758602e-14
7600	8.94345e-12	Fe	5	2221.12A	-30.833000000000002	2.111544651609817e-14
7601	1.64169e-14	Al	13	121.000m	-30.834	2.1066882336752965e-14
7602	3.67394e-14	Ti	3	54.0686m	-30.835	2.1018429851920597e-14
7603	2.11621e-12	N	1	9386.80A	-30.835	2.1018429851920597e-14
7604	2.6946400000000003e-12	Co	3	7371.84A	-30.837	2.092185893882487e-14
7605	6.56182e-11	Ni	11	302.728A	-30.839000000000002	2.0825731728770628e-14
7606	5.13142e-10	S	13	38.7114A	-30.839000000000002	2.0825731728770628e-14
7607	7.17478e-11	Si	8	276.865A	-30.84	2.0777833874945938e-14
7608	3.79932e-11	Mn	6	522.843A	-30.840999999999998	2.0730046183128087e-14
7609	4.6806300000000004e-12	Fe	2	4243.97A	-30.842	2.068236839995131e-14
7610	1.79692e-11	S	8	1105.47A	-30.842	2.068236839995131e-14
7611	2.475e-12	Fe	4	8026.05A	-30.842	2.068236839995131e-14
7612	2.20818e-12	Fe	4	8995.84A	-30.843000000000004	2.0634800272632755e-14
7613	5.82092e-11	S	4	341.260A	-30.843000000000004	2.0634800272632755e-14
7614	7.43133e-14	Fe	5	26.7307m	-30.844	2.0587341548971453e-14
7615	2.76506e-12	Cr	4	7184.10A	-30.845	2.053999197734563e-14
7616	1.31343e-11	Be	2	1512.41A	-30.845	2.053999197734563e-14
7617	5.04506e-11	Mn	11	393.741A	-30.848000000000003	2.0398595667139002e-14
7618	1.91046e-12	N	1	1.03977m	-30.85	2.03048726334336e-14
7619	1.18845e-11	Ca	7	1671.45A	-30.854	2.0118716442185048e-14
7620	3.6796e-11	O	2	539.854A	-30.854	2.0118716442185048e-14
7621	2.6658e-11	Ca	11	745.158A	-30.857	1.9980220172364074e-14
7622	3.97795e-15	O	2	499.364m	-30.857	1.9980220172364074e-14
7623	3.9674400000000005e-10	Mg	11	50.0687A	-30.859	1.9888419399447348e-14
7624	3.71448e-13	Fe	5	5.34785m	-30.864	1.966075854515882e-14
7625	7.506739999999999e-12	Ti	3	2646.22A	-30.868000000000002	1.9480507627366752e-14
7626	1.05052e-13	Fe	4	18.9092m	-30.87	1.9391002825038656e-14
7627	2.35187e-12	O	1	8446.25A	-30.872	1.9301909259922295e-14
7628	8.50181e-11	Ar	4	233.650A	-30.875	1.9169035851193452e-14
7629	5.786919999999999e-12	Ni	5	3432.65A	-30.878	1.9037077136576447e-14
7630	2.42239e-12	N	1	8200.36A	-30.878	1.9037077136576447e-14
7631	7.36421e-11	Mg	11	269.743A	-30.879	1.8993293074157138e-14
7632	1.76319e-12	N	1	1.12662m	-30.879	1.8993293074157138e-14
7633	6.95119e-11	Ni	14	285.771A	-30.88	1.8949609712287138e-14
7634	8.10399e-14	Fe	2	24.5120m	-30.881	1.89060268193613e-14
7635	1.16515e-12	Fe	9	1.70488m	-30.883000000000003	1.8819161516585392e-14
7636	5.74135e-11	Ar	3	345.990A	-30.883000000000003	1.8819161516585392e-14
7637	3.72435e-12	Co	3	5333.67A	-30.883000000000003	1.8819161516585392e-14
7638	7.1988e-12	Fe	5	2759.41A	-30.883000000000003	1.8819161516585392e-14
7639	3.8732300000000005e-14	Fe	2	51.2865m	-30.884	1.8775878646184285e-14
7640	8.14128e-11	Ca	14	243.997A	-30.884	1.8775878646184285e-14
7641	2.4830299999999998e-12	Cr	2	8000.08A	-30.885	1.8732695323622522e-14
7642	5.95006e-11	Mg	11	333.853A	-30.886	1.868961131994674e-14
7643	4.72775e-10	S	13	42.0167A	-30.886999999999997	1.8646626406729677e-14
7644	7.10466e-11	Cr	6	279.598A	-30.886999999999997	1.8646626406729677e-14
7645	1.4960700000000001e-12	Fe	2	1.32778m	-30.888	1.86037403560693e-14
7646	1.04321e-11	Ti	2	1904.17A	-30.889	1.8560952940588655e-14
7647	4.42307e-12	B	4	4491.10A	-30.889	1.8560952940588655e-14
7648	3.77535e-12	Fe	2	5261.62A	-30.891	1.8475673108268745e-14
7649	1.5941e-12	N	1	1.24613m	-30.892	1.843318023928431e-14
7650	1.85338e-12	N	1	1.07180m	-30.896	1.8264183827048946e-14
7651	5.78274e-11	Si	8	343.513A	-30.897	1.8222177369913678e-14
7652	2.2088e-12	Fe	4	8993.33A	-30.899	1.813845406995237e-14
7653	1.1035700000000001e-12	Fe	2	1.80002m	-30.899	1.813845406995237e-14
7654	8.67727e-12	Si	11	2289.25A	-30.899	1.813845406995237e-14
7655	9.32867e-12	Fe	9	2129.40A	-30.9	1.809673678323403e-14
7656	1.1987600000000002e-10	F	6	165.709A	-30.901	1.805511544361249e-14
7657	3.47737e-11	Sc	7	571.249A	-30.901	1.805511544361249e-14
7658	1.8787499999999998e-10	Na	11	105.732A	-30.906	1.7848440246171455e-14
7659	1.63763e-12	N	1	1.21300m	-30.906	1.7848440246171455e-14
7660	4.66396e-11	Al	6	425.914A	-30.906	1.7848440246171455e-14
7661	9.518810000000001e-12	Al	2	2086.86A	-30.906999999999996	1.780738997273839e-14
7662	1.08898e-11	O	5	1824.14A	-30.908	1.7766434112313987e-14
7663	6.49936e-11	Mg	11	305.637A	-30.909000000000002	1.7725572447754805e-14
7664	3.17526e-12	Sc	3	6256.01A	-30.91	1.768480476241636e-14
7665	5.4125e-10	S	13	36.7011A	-30.910999999999998	1.7644130840152287e-14
7666	4.75685e-11	Na	6	417.597A	-30.912	1.760355046531337e-14
7667	1.19155e-11	Ca	7	1667.12A	-30.913	1.7563063422746637e-14
7668	1.7688700000000002e-10	Al	6	112.300A	-30.914	1.752266949779382e-14
7669	1.6184e-10	Al	12	122.741A	-30.914	1.752266949779382e-14
7670	5.2379e-11	Mg	11	379.244A	-30.916	1.744216014456438e-14
7671	1.10476e-13	Ca	6	17.9807m	-30.921	1.7242501388411073e-14
7672	1.20895e-11	Fe	8	1643.12A	-30.921	1.7242501388411073e-14
7673	1.2666e-11	Fe	8	1568.34A	-30.921	1.7242501388411073e-14
7674	2.08722e-11	Cl	7	951.719A	-30.921999999999997	1.7202844735678283e-14
7675	1.06328e-11	Ar	11	1868.22A	-30.923000000000002	1.716327929071551e-14
7676	2.08152e-11	Al	12	954.326A	-30.924	1.7123804843751264e-14
7677	3.66798e-13	C	5	5.41564m	-30.924	1.7123804843751264e-14
7678	7.0365e-11	Fe	7	282.306A	-30.924	1.7123804843751264e-14
7679	7.40138e-11	Fe	8	268.388A	-30.925	1.7084421185495537e-14
7680	3.76695e-12	Fe	2	5273.35A	-30.926	1.7045128107140372e-14
7681	6.06625e-12	Be	2	3274.59A	-30.927	1.7005925400357496e-14
7682	3.21177e-13	Fe	5	6.18490m	-30.928	1.696681285729821e-14
7683	3.60398e-11	Si	10	551.181A	-30.928	1.696681285729821e-14
7684	4.55461e-11	Mg	6	436.139A	-30.929000000000002	1.6927790270591692e-14
7685	2.53631e-09	Na	11	7.83203A	-30.93	1.688885743334422e-14
7686	2.66005e-12	Fe	4	7467.71A	-30.930999999999997	1.6850014139137623e-14
7687	1.7543200000000001e-12	N	1	1.13232m	-30.930999999999997	1.6850014139137623e-14
7688	5.56914e-12	Ni	5	3566.88A	-30.930999999999997	1.6850014139137623e-14
7689	1.31997e-10	K	14	150.492A	-30.935	1.669553228095231e-14
7690	7.309529999999999e-13	Fe	5	2.71761m	-30.936	1.6657133622257575e-14
7691	1.8662599999999998e-12	N	1	1.06440m	-30.936	1.6657133622257575e-14
7692	6.15948e-11	Mg	6	322.502A	-30.936999999999998	1.6618823278027267e-14
7693	5.23644e-12	He	1	3793.50A	-30.94	1.6504420103280133e-14
7694	1.11206e-10	Na	11	178.627A	-30.941	1.646646099039691e-14
7695	5.93101e-11	Mg	11	334.925A	-30.941999999999997	1.642858918105067e-14
7696	5.4823e-13	Zn	4	3.62338m	-30.945	1.6315495568615803e-14
7697	9.60155e-12	Al	11	2068.88A	-30.945999999999998	1.6277970970104662e-14
7698	1.0829100000000001e-13	Si	8	18.3437m	-30.945999999999998	1.6277970970104662e-14
7699	2.15295e-12	Fe	2	9226.62A	-30.947	1.6240532675775045e-14
7700	9.71161e-12	Ca	7	2045.43A	-30.948	1.6203180487132983e-14
7701	1.62771e-12	N	1	1.22039m	-30.948	1.6203180487132983e-14
7702	2.26236e-10	Mn	15	87.8040A	-30.95	1.6128733635216765e-14
7703	1.60467e-12	Mn	5	1.23791m	-30.951	1.609163857723268e-14
7704	4.11903e-11	Ti	10	482.260A	-30.956999999999997	1.5870853018916516e-14
7705	1.7588099999999999e-12	N	1	1.12943m	-30.956999999999997	1.5870853018916516e-14
7706	2.44477e-12	Cr	2	8125.30A	-30.959	1.5797933073019243e-14
7707	1.70674e-11	N	1	1163.88A	-30.962	1.5689180866695248e-14
7708	8.55521e-12	Cr	7	2321.91A	-30.965	1.5581177305293703e-14
7709	1.69166e-11	Cl	7	1174.26A	-30.968000000000004	1.5473917235179083e-14
7710	1.01274e-10	K	14	196.146A	-30.968000000000004	1.5473917235179083e-14
7711	7.41003e-11	Fe	10	268.075A	-30.969	1.5438328213123165e-14
7712	4.88226e-12	Sc	3	4068.70A	-30.969	1.5438328213123165e-14
7713	2.96135e-12	Li	1	6707.91A	-30.971999999999998	1.5332051509242414e-14
7714	1.83288e-11	Ca	7	1083.78A	-30.973000000000003	1.5296788769301663e-14
7715	2.44442e-12	Li	1	8126.45A	-30.974	1.5261607131412467e-14
7716	7.94941e-11	Ar	7	249.886A	-30.976999999999997	1.515654696690121e-14
7717	2.71388e-11	Ne	9	731.957A	-30.983	1.494859134646048e-14
7718	3.10965e-12	Ne	9	6388.01A	-30.984	1.4914210540420847e-14
7719	1.2993200000000003e-10	Sc	14	152.883A	-30.984	1.4914210540420847e-14
7720	1.75893e-11	Fe	8	1129.35A	-30.985	1.4879908808040953e-14
7721	1.68842e-11	N	1	1176.51A	-30.985	1.4879908808040953e-14
7722	2.07322e-12	Li	2	9581.43A	-30.986	1.4845685967456195e-14
7723	5.40268e-11	Mg	7	367.678A	-30.987	1.4811541837220706e-14
7724	1.61642e-12	N	1	1.22892m	-30.987	1.4811541837220706e-14
7725	1.21483e-11	Fe	8	1635.17A	-30.988000000000003	1.4777476236305355e-14
7726	5.73362e-11	O	4	346.456A	-30.989	1.4743488984098197e-14
7727	1.07371e-11	Fe	10	1850.07A	-30.989	1.4743488984098197e-14
7728	3.5984300000000004e-14	Fe	3	55.2031m	-30.991	1.4675748805433944e-14
7729	2.061e-11	P	2	963.828A	-30.991	1.4675748805433944e-14
7730	5.3246300000000005e-12	Fe	9	3730.67A	-30.991	1.4675748805433944e-14
7731	1.61519e-12	N	1	1.22985m	-30.994	1.4574721661270795e-14
7732	1.7765900000000002e-12	Ne	9	1.11812m	-30.995	1.4541200731645782e-14
7733	1.7693299999999999e-12	N	1	1.12271m	-30.996	1.450775689801963e-14
7734	1.51011e-11	N	1	1315.43A	-30.997	1.4474389983076235e-14
7735	1.51556e-11	P	2	1310.70A	-30.997	1.4474389983076235e-14
7736	6.39595e-11	Ni	11	310.579A	-30.997	1.4474389983076235e-14
7737	2.80327e-12	Cr	4	7086.17A	-30.998	1.4441099809907645e-14
7738	6.72521e-11	Ni	14	295.373A	-30.998	1.4441099809907645e-14
7739	8.24362e-11	Fe	13	240.968A	-30.999000000000002	1.440788620201268e-14
7740	3.29433e-11	Mg	11	602.990A	-31.003	1.4275793907333967e-14
7741	2.2654e-10	Al	12	87.6864A	-31.003	1.4275793907333967e-14
7742	1.06561e-10	Ar	13	186.414A	-31.004	1.4242960492464676e-14
7743	1.20849e-12	Fe	7	1.64375m	-31.004	1.4242960492464676e-14
7744	3.6876899999999995e-10	Na	9	53.8670A	-31.008000000000003	1.4112380245779581e-14
7745	5.19819e-11	Mn	11	382.142A	-31.008000000000003	1.4112380245779581e-14
7746	1.69573e-11	Ti	9	1171.44A	-31.013	1.3950837164940889e-14
7747	1.4117e-11	Si	11	1407.13A	-31.013	1.3950837164940889e-14
7748	9.11637e-12	Sc	6	2178.99A	-31.016	1.3854800277410108e-14
7749	8.99508e-13	Na	1	2.20837m	-31.016	1.3854800277410108e-14
7750	1.213e-11	Fe	10	1637.63A	-31.018	1.3791143252457382e-14
7751	7.65916e-12	Ne	3	2593.56A	-31.018	1.3791143252457382e-14
7752	4.00659e-11	Fe	8	495.794A	-31.021	1.3696205690087497e-14
7753	1.52046e-11	Fe	8	1306.47A	-31.024	1.3601921673299999e-14
7754	3.1571199999999997e-13	Mn	5	6.29195m	-31.025	1.3570638121560852e-14
7755	6.9007e-11	O	5	287.861A	-31.025	1.3570638121560852e-14
7756	4.05542e-11	Si	10	489.825A	-31.025	1.3570638121560852e-14
7757	1.13985e-11	N	1	1742.73A	-31.03	1.341529631153833e-14
7758	1.80199e-11	S	2	1102.36A	-31.031	1.3384441986220327e-14
7759	2.18026e-11	Fe	3	911.104A	-31.031	1.3384441986220327e-14
7760	1.8699099999999997e-12	N	1	1.06232m	-31.031999999999996	1.3353658623881354e-14
7761	4.25232e-11	V	9	467.143A	-31.034000000000002	1.3292304135674254e-14
7762	2.10521e-11	Ca	14	943.587A	-31.034000000000002	1.3292304135674254e-14
7763	1.03219e-10	Ar	12	192.450A	-31.035999999999998	1.32312315457344e-14
7764	2.01187e-10	F	8	98.7362A	-31.037	1.3200800557630155e-14
7765	1.3415e-11	K	13	1480.76A	-31.04	1.3109926885786515e-14
7766	3.64179e-12	Co	3	5454.59A	-31.041	1.3079774890658176e-14
7767	2.60504e-10	S	9	76.2540A	-31.041999999999998	1.3049692243194363e-14
7768	4.062580000000001e-12	Fe	2	4889.62A	-31.041999999999998	1.3049692243194363e-14
7769	2.66668e-12	Sc	3	7449.14A	-31.041999999999998	1.3049692243194363e-14
7770	5.55671e-11	Si	10	357.486A	-31.046999999999997	1.2900313651330467e-14
7771	3.95203e-11	F	5	502.639A	-31.048000000000002	1.2870643753263221e-14
7772	2.58418e-12	Fe	2	7686.94A	-31.048000000000002	1.2870643753263221e-14
7773	6.381810000000001e-13	Fe	9	3.11267m	-31.048000000000002	1.2870643753263221e-14
7774	2.2016600000000002e-10	Na	11	90.2250A	-31.05	1.2811508516799834e-14
7775	9.64396e-12	Cr	2	2059.78A	-31.052	1.2752644982067812e-14
7776	2.41376e-12	Cr	2	8229.67A	-31.053	1.2723314712515385e-14
7777	1.77076e-11	Si	3	1121.81A	-31.054000000000002	1.2694051900710996e-14
7778	7.21199e-11	Cr	7	275.436A	-31.058000000000003	1.257767213335117e-14
7779	1.36723e-11	P	2	1452.90A	-31.058000000000003	1.257767213335117e-14
7780	2.17718e-11	Fe	8	912.394A	-31.061	1.2491088047407909e-14
7781	2.69745e-11	Sc	10	736.415A	-31.061999999999998	1.246235934211207e-14
7782	8.520739999999999e-12	Fe	2	2331.31A	-31.063000000000002	1.2433696711004669e-14
7783	1.75994e-12	O	1	1.12870m	-31.064	1.2405100002119696e-14
7784	2.59111e-10	S	9	76.6640A	-31.070999999999998	1.2206756170163305e-14
7785	2.0222900000000003e-12	N	1	9822.75A	-31.072	1.2178681410038241e-14
7786	4.01986e-11	Na	6	494.158A	-31.072	1.2178681410038241e-14
7787	3.3637699999999995e-12	Ni	4	5905.42A	-31.072	1.2178681410038241e-14
7788	5.15469e-12	Si	2	3853.66A	-31.073	1.2150671220069662e-14
7789	2.95592e-11	Fe	8	672.022A	-31.076999999999998	1.2039273196734262e-14
7790	1.1132799999999999e-10	F	6	178.431A	-31.079	1.1983957761004252e-14
7791	2.64746e-11	S	2	750.323A	-31.08	1.1956395423000791e-14
7792	1.30762e-10	Sc	14	151.913A	-31.08	1.1956395423000791e-14
7793	2.55921e-11	Fe	8	776.194A	-31.081	1.192889647661554e-14
7794	7.54248e-12	Cr	5	2633.68A	-31.081999999999997	1.190146077605202e-14
7795	4.34662e-11	V	9	457.009A	-31.081999999999997	1.190146077605202e-14
7796	7.87803e-11	Ar	4	252.150A	-31.083000000000002	1.1874088175848585e-14
7797	3.18315e-13	Na	8	6.24051m	-31.083000000000002	1.1874088175848585e-14
7798	1.3368600000000002e-10	Ti	15	148.591A	-31.085	1.1819531696349421e-14
7799	4.0534899999999996e-13	Cl	11	4.90059m	-31.086	1.1792347527800572e-14
7800	4.193869999999999e-12	P	2	4736.55A	-31.087	1.1765225881104328e-14
7801	5.12038e-10	S	13	38.7949A	-31.088	1.173816661246451e-14
7802	2.99411e-11	Fe	9	663.450A	-31.09	1.1684234635822026e-14
7803	1.13489e-11	Fe	8	1750.34A	-31.090999999999998	1.1657361641877386e-14
7804	1.18884e-11	Ca	7	1670.91A	-31.092	1.163055045410362e-14
7805	5.57971e-12	Ni	5	3560.12A	-31.096	1.1523920926612916e-14
7806	4.04189e-11	S	13	491.464A	-31.096999999999998	1.1497416643967825e-14
7807	3.74538e-10	Mg	11	53.0372A	-31.098000000000003	1.147097331948106e-14
7808	3.1177099999999996e-10	Na	10	63.7148A	-31.099	1.1444590812953121e-14
7809	1.31355e-11	Be	2	1512.27A	-31.099	1.1444590812953121e-14
7810	1.28294e-12	Co	3	1.54836m	-31.103	1.1339666173700205e-14
7811	1.0455299999999999e-12	Cr	4	1.89994m	-31.104	1.1313585665227205e-14
7812	1.64887e-11	S	2	1204.73A	-31.105999999999998	1.1261604460837766e-14
7813	4.46447e-11	Mg	6	444.946A	-31.108	1.1209862088387972e-14
7814	3.92589e-12	Ni	4	5059.86A	-31.108	1.1209862088387972e-14
7815	6.48236e-11	Ni	11	306.439A	-31.11	1.1158357450544919e-14
7816	3.39437e-11	Fe	9	585.217A	-31.112	1.1107089455017213e-14
7817	7.7431e-11	Si	8	256.544A	-31.114	1.105605701453209e-14
7818	4.50963e-11	Ca	5	440.490A	-31.122	1.0854261231928571e-14
7819	9.92103e-13	Co	3	2.00226m	-31.123	1.0829297123841772e-14
7820	1.50887e-12	O	1	1.31651m	-31.124000000000002	1.0804390431610299e-14
7821	1.7649099999999998e-12	P	2	1.12553m	-31.125	1.0779541023181436e-14
7822	4.0633e-11	Ne	3	488.875A	-31.125	1.0779541023181436e-14
7823	1.50912e-11	N	1	1316.29A	-31.125999999999998	1.075474876680601e-14
7824	7.082760000000001e-12	Fe	8	2804.62A	-31.127	1.0730013531037852e-14
7825	1.13819e-11	N	1	1745.26A	-31.127	1.0730013531037852e-14
7826	9.543430000000001e-12	Al	2	2081.48A	-31.129	1.0680713597050204e-14
7827	9.60773e-12	Fe	7	2067.55A	-31.129	1.0680713597050204e-14
7828	6.9844e-12	C	3	2844.12A	-31.131	1.0631640175683914e-14
7829	1.76196e-11	C	2	1127.41A	-31.131	1.0631640175683914e-14
7830	3.53143e-11	Sc	7	562.504A	-31.131999999999998	1.060718808181832e-14
7831	2.00015e-12	N	1	9931.47A	-31.131999999999998	1.060718808181832e-14
7832	1.8918099999999998e-12	N	1	1.05003m	-31.135	1.0534168712672946e-14
7833	5.963029999999999e-10	Si	12	33.3127A	-31.136	1.0509940796951399e-14
7834	2.97329e-11	Cr	5	668.097A	-31.14	1.0413585080551166e-14
7835	5.04589e-10	Mg	11	39.3676A	-31.142	1.0365739003231695e-14
7836	1.90865e-12	N	1	1.04076m	-31.142	1.0365739003231695e-14
7837	7.91246e-12	Fe	2	2510.53A	-31.143	1.0341898465092162e-14
7838	3.28186e-11	Fe	8	605.280A	-31.145	1.0294381757852206e-14
7839	1.00131e-10	Ni	11	198.385A	-31.145	1.0294381757852206e-14
7840	7.15905e-12	Fe	2	2774.73A	-31.145	1.0294381757852206e-14
7841	1.98584e-12	N	1	1.00030m	-31.147	1.0247083370050847e-14
7842	1.90157e-10	Al	6	104.464A	-31.149	1.0200002298601297e-14
7843	2.71652e-09	Mg	11	7.31247A	-31.15	1.017654294430476e-14
7844	3.5436900000000002e-12	O	5	5605.58A	-31.151	1.0153137545025785e-14
7845	2.25629e-11	Ca	14	880.403A	-31.151999999999997	1.0129785976671442e-14
7846	4.51229e-12	V	9	4402.30A	-31.155	1.0060053020501646e-14
7847	1.7174700000000002e-12	N	1	1.15661m	-31.156	1.0036915540612818e-14
7848	3.80455e-12	Sc	7	5221.24A	-31.158	9.990800102625673e-15
7849	3.1492900000000002e-12	Sc	3	6307.60A	-31.159000000000002	9.967821900027976e-15
7850	6.44196e-11	Ca	3	308.360A	-31.159000000000002	9.967821900027976e-15
7851	7.75761e-11	K	13	256.064A	-31.162	9.899203896719507e-15
7852	4.13085e-11	Sc	10	480.880A	-31.165	9.831058256423184e-15
7853	5.86997e-11	Si	8	338.408A	-31.165	9.831058256423184e-15
7854	4.69257e-12	Fe	2	4233.17A	-31.166	9.808447449876624e-15
7855	1.24194e-12	Fe	2	1.59947m	-31.166	9.808447449876624e-15
7856	4.82557e-11	Fe	6	411.650A	-31.166999999999998	9.785888646742118e-15
7857	5.94448e-11	Na	11	334.167A	-31.17	9.71852306313973e-15
7858	1.67741e-11	N	1	1184.24A	-31.171999999999997	9.673870505705146e-15
7859	3.6468e-11	O	4	544.709A	-31.173000000000002	9.651621220953036e-15
7860	7.08564e-11	Mn	15	280.348A	-31.174	9.629423108136004e-15
7861	3.18111e-11	Sc	10	624.450A	-31.175	9.607276049561636e-15
7862	5.71311e-11	Si	10	347.700A	-31.176	9.585179927808584e-15
7863	1.56983e-11	Fe	8	1265.39A	-31.178	9.541140026429727e-15
7864	7.58272e-11	S	5	261.970A	-31.18	9.497302470017666e-15
7865	4.56942e-11	Mg	7	434.726A	-31.18	9.497302470017666e-15
7866	7.00163e-11	Ca	14	283.712A	-31.182	9.453666328881647e-15
7867	1.9701e-12	Fe	10	1.00830m	-31.184	9.410230677602461e-15
7868	5.4062e-12	Ni	5	3674.38A	-31.184	9.410230677602461e-15
7869	6.64887e-12	Si	1	2987.64A	-31.186	9.366994595013043e-15
7870	2.23588e-11	S	2	888.439A	-31.186	9.366994595013043e-15
7871	7.14203e-11	Si	10	278.134A	-31.186	9.366994595013043e-15
7872	1.00802e-11	Cl	10	1970.64A	-31.189	9.302512657779597e-15
7873	4.33359e-12	Fe	2	4583.84A	-31.19	9.281117472376786e-15
7874	1.88944e-12	N	1	1.05134m	-31.191	9.259771494534986e-15
7875	3.97517e-13	Fe	9	4.99714m	-31.191999999999997	9.238474611079864e-15
7876	1.50525e-11	N	1	1319.68A	-31.194000000000003	9.196027675933312e-15
7877	2.01044e-12	Fe	5	9880.67A	-31.195	9.17487739919268e-15
7878	1.90873e-12	N	1	1.04072m	-31.198	9.111717987432766e-15
7879	8.03124e-11	Ar	4	247.340A	-31.199	9.090761617594753e-15
7880	1.21084e-11	K	8	1640.55A	-31.201999999999998	9.028181254802468e-15
7881	4.5274900000000005e-12	Co	3	4387.52A	-31.203000000000003	9.007417014117903e-15
7882	4.7777e-12	F	2	4157.75A	-31.205	8.966031692197372e-15
7883	2.92988e-11	Fe	8	677.995A	-31.206	8.945410391540328e-15
7884	4.70016e-11	Mn	6	422.633A	-31.213	8.802383170866705e-15
7885	1.28007e-11	K	8	1551.83A	-31.215	8.761939893884652e-15
7886	5.10437e-10	S	13	38.9166A	-31.217	8.72168243688127e-15
7887	1.10168e-11	Si	12	1803.10A	-31.218000000000004	8.701623123916388e-15
7888	4.03982e-11	Ne	3	491.716A	-31.22	8.661642797297784e-15
7889	1.02437e-11	Si	9	1939.19A	-31.221	8.641721571672134e-15
7890	4.07979e-12	F	2	4868.99A	-31.221999999999998	8.62184616359407e-15
7891	3.31301e-11	O	3	599.590A	-31.221999999999998	8.62184616359407e-15
7892	7.885530000000001e-12	Fe	2	2519.10A	-31.221999999999998	8.62184616359407e-15
7893	4.2934099999999996e-12	Co	3	4626.73A	-31.224	8.582232378812968e-15
7894	2.4701e-11	Si	10	804.196A	-31.225	8.562493792081658e-15
7895	5.86329e-11	B	4	338.794A	-31.226	8.542800602840133e-15
7896	1.5534e-12	Fe	2	1.27878m	-31.226999999999997	8.523152706676993e-15
7897	6.0660900000000005e-12	Be	2	3274.67A	-31.228	8.503549999420911e-15
7898	9.72941e-11	F	6	204.169A	-31.229	8.48399237714056e-15
7899	4.3935e-11	V	9	452.133A	-31.23	8.46447973614317e-15
7900	1.2277200000000001e-12	Cr	4	1.61800m	-31.235	8.367587637825299e-15
7901	6.4227300000000004e-12	Al	1	3092.84A	-31.24	8.271804654185362e-15
7902	4.60319e-11	Ni	16	431.537A	-31.24	8.271804654185362e-15
7903	2.3908599999999998e-12	Cr	2	8308.49A	-31.24	8.271804654185362e-15
7904	5.50244e-11	Mn	15	361.012A	-31.241	8.252780031408408e-15
7905	5.17614e-11	Na	11	383.770A	-31.244	8.195968293279505e-15
7906	9.13275e-11	Ar	12	217.508A	-31.245	8.177118089292562e-15
7907	7.47433e-11	S	13	265.769A	-31.247	8.139547644405004e-15
7908	4.39289e-11	Cl	6	452.196A	-31.248	8.120827204309563e-15
7909	1.3178700000000001e-12	Fe	4	1.50732m	-31.248	8.120827204309563e-15
7910	7.60863e-11	P	8	261.078A	-31.249000000000002	8.102149820031555e-15
7911	2.44479e-12	Fe	8	8125.22A	-31.250999999999998	8.064923823053196e-15
7912	2.04095e-11	Sc	3	973.294A	-31.256	7.97260540345166e-15
7913	8.9941e-12	Ca	2	2208.61A	-31.256	7.97260540345166e-15
7914	5.65717e-11	Cl	11	351.138A	-31.256999999999998	7.9542689198558e-15
7915	5.5394e-12	Cl	2	3586.03A	-31.256999999999998	7.9542689198558e-15
7916	5.33883e-11	Na	2	372.075A	-31.26	7.899512117764573e-15
7917	9.19103e-15	He	1	216.129m	-31.261	7.881343744060789e-15
7918	9.88297e-11	Ni	11	200.997A	-31.261999999999997	7.863217156456972e-15
7919	2.94807e-11	Ne	3	673.812A	-31.263	7.845132258847632e-15
7920	5.8186e-11	Fe	9	341.396A	-31.264	7.827088955348696e-15
7921	3.14872e-11	Cr	5	630.875A	-31.265	7.809087150296175e-15
7922	5.29821e-11	Cr	11	374.928A	-31.266	7.791126748246416e-15
7923	1.0617599999999999e-10	Ar	11	187.090A	-31.266	7.791126748246416e-15
7924	1.65897e-11	S	8	1197.39A	-31.268	7.755329772476826e-15
7925	2.01985e-12	N	1	9834.61A	-31.269000000000002	7.737493008965056e-15
7926	2.4444900000000002e-12	Li	1	8126.22A	-31.273000000000003	7.666555246667014e-15
7927	3.75644e-12	Ni	4	5288.11A	-31.273000000000003	7.666555246667014e-15
7928	4.24944e-11	C	2	467.460A	-31.274	7.648922658898852e-15
7929	4.03264e-11	Fe	8	492.592A	-31.275	7.631330624957199e-15
7930	9.86977e-13	Cr	4	2.01266m	-31.275	7.631330624957199e-15
7931	5.71e-11	K	8	347.889A	-31.279	7.561366165246059e-15
7932	3.97818e-12	Fe	2	4993.36A	-31.283	7.492043143557096e-15
7933	1.1135e-11	Fe	8	1783.97A	-31.284000000000002	7.474811922488217e-15
7934	1.53447e-11	Si	3	1294.54A	-31.285999999999998	7.440468281328635e-15
7935	3.98989e-11	Fe	8	497.870A	-31.285999999999998	7.440468281328635e-15
7936	3.77012e-11	Fe	6	526.892A	-31.288	7.406282434866685e-15
7937	2.05253e-11	S	3	967.805A	-31.29	7.372253658101774e-15
7938	1.49451e-10	Ca	14	132.916A	-31.291999999999998	7.338381229364137e-15
7939	4.64467e-12	Fe	2	4276.83A	-31.291999999999998	7.338381229364137e-15
7940	7.93404e-11	P	9	250.370A	-31.294	7.304664430299779e-15
7941	3.89293e-11	Mn	6	510.270A	-31.295	7.287864168312405e-15
7942	2.83863e-11	Ca	11	699.791A	-31.299	7.221048628003329e-15
7943	5.00181e-12	Ca	7	3971.46A	-31.299	7.221048628003329e-15
7944	2.05381e-11	P	2	967.202A	-31.3	7.204440677024662e-15
7945	5.17949e-11	Fe	8	383.522A	-31.302	7.17133927889807e-15
7946	1.44462e-11	S	3	1375.06A	-31.311	7.024255005648693e-15
7947	5.66859e-11	Si	8	350.430A	-31.311	7.024255005648693e-15
7948	6.8936100000000006e-12	Si	1	2881.58A	-31.311	7.024255005648693e-15
7949	1.5910100000000001e-12	Fe	2	1.24854m	-31.311	7.024255005648693e-15
7950	7.55186e-12	Ti	3	2630.41A	-31.316	6.943849023493525e-15
7951	3.64998e-11	O	4	544.234A	-31.316	6.943849023493525e-15
7952	1.77586e-11	Si	3	1118.58A	-31.320999999999998	6.864363441005103e-15
7953	4.52185e-11	Ti	9	439.300A	-31.323	6.83282455584621e-15
7954	5.11325e-11	Ar	3	388.490A	-31.324	6.817109495456054e-15
7955	8.44649e-11	S	5	235.180A	-31.325	6.8014305787018754e-15
7956	1.68599e-11	Fe	8	1178.21A	-31.326	6.785787722455508e-15
7957	1.34093e-11	Na	6	1481.40A	-31.326	6.785787722455508e-15
7958	8.7554e-12	Fe	2	2268.82A	-31.328000000000003	6.7546098599296545e-15
7959	1.9103799999999998e-12	N	1	1.03982m	-31.33	6.723575246670089e-15
7960	1.1345699999999999e-13	Mn	6	17.5084m	-31.331999999999997	6.692683224506053e-15
7961	4.08264e-11	O	5	486.559A	-31.333000000000002	6.677290480233748e-15
7962	4.96684e-11	Mg	6	399.941A	-31.335	6.646611117254468e-15
7963	1.9179e-11	Cr	3	1035.74A	-31.335	6.646611117254468e-15
7964	2.58547e-13	Fe	4	7.68312m	-31.34	6.570527988943134e-15
7965	5.15336e-11	Ti	10	385.466A	-31.342	6.540339155053846e-15
7966	3.53014e-12	Co	3	5627.10A	-31.342	6.540339155053846e-15
7967	4.06178e-11	Fe	8	489.058A	-31.342	6.540339155053846e-15
7968	4.93015e-12	Fe	8	4029.18A	-31.343000000000004	6.5252967924182945e-15
7969	8.72242e-11	Ar	4	227.740A	-31.345	6.495315776999782e-15
7970	2.86703e-13	Fe	4	6.92859m	-31.345	6.495315776999782e-15
7971	5.73041e-12	N	1	3466.50A	-31.345	6.495315776999782e-15
7972	1.25798e-11	K	8	1579.08A	-31.346999999999998	6.4654725118344425e-15
7973	7.36076e-12	P	4	2698.70A	-31.346999999999998	6.4654725118344425e-15
7974	2.20754e-13	Sc	6	8.99845m	-31.349	6.435766364017352e-15
7975	4.11433e-12	Be	2	4828.12A	-31.349	6.435766364017352e-15
7976	2.4081599999999997e-12	Ca	2	8248.80A	-31.35	6.420964512127136e-15
7977	1.64694e-12	Ti	3	1.20615m	-31.351	6.406196703551628e-15
7978	6.31663e-15	S	2	314.479m	-31.351	6.406196703551628e-15
7979	2.87e-13	Ti	8	6.92140m	-31.355999999999998	6.332865576277057e-15
7980	7.64497e-12	Fe	2	2598.37A	-31.357	6.3183003896312526e-15
7981	8.270960000000001e-12	Ca	7	2401.71A	-31.359	6.289270436293178e-15
7982	6.69649e-11	Si	4	296.640A	-31.359	6.289270436293178e-15
7983	2.01217e-12	N	1	9872.15A	-31.36	6.274805515687034e-15
7984	5.67491e-12	Cu	13	3500.40A	-31.36	6.274805515687034e-15
7985	1.88387e-12	B	4	1.05445m	-31.361	6.260373863475046e-15
7986	3.86807e-11	C	3	513.550A	-31.362	6.2459754031421314e-15
7987	7.65298e-12	Ne	3	2595.65A	-31.363000000000003	6.231610058348935e-15
7988	4.84264e-11	Ca	4	410.199A	-31.364	6.217277752932031e-15
7989	2.6317e-12	Sc	3	7548.15A	-31.366999999999997	6.174478313927289e-15
7990	5.4765e-12	Sc	2	3627.22A	-31.369	6.146109163002712e-15
7991	4.9229e-11	Fe	6	403.511A	-31.37	6.131973504188168e-15
7992	2.21485e-11	Fe	3	896.877A	-31.372	6.103799645124944e-15
7993	1.70875e-12	N	1	1.16252m	-31.374000000000002	6.075755233185663e-15
7994	5.27778e-11	Na	2	376.379A	-31.375	6.061781383919581e-15
7995	1.1304200000000001e-10	Cl	12	175.727A	-31.375999999999998	6.047839673614963e-15
7996	1.62406e-12	N	1	1.22314m	-31.377	6.0339300283542025e-15
7997	1.97572e-12	N	1	1.00543m	-31.378	6.020052374389792e-15
7998	1.0131599999999999e-13	Fe	4	19.6064m	-31.378	6.020052374389792e-15
7999	7.38162e-11	Mn	15	269.107A	-31.383000000000003	5.951141404699846e-15
8000	1.46336e-12	Fe	5	1.35746m	-31.384	5.937454159286108e-15
8001	1.50942e-11	N	1	1316.04A	-31.384	5.937454159286108e-15
8002	1.3878399999999999e-12	N	1	1.43132m	-31.384	5.937454159286108e-15
8003	5.77726e-11	Cl	7	343.839A	-31.386	5.910174035429763e-15
8004	6.0238e-10	Si	12	32.9766A	-31.386	5.910174035429763e-15
8005	3.78617e-11	C	2	524.659A	-31.389	5.869488683546008e-15
8006	4.33716e-12	Fe	2	4580.06A	-31.39	5.855989234179591e-15
8007	1.55922e-10	Al	12	127.400A	-31.39	5.855989234179591e-15
8008	9.95012e-11	O	5	199.640A	-31.39	5.855989234179591e-15
8009	3.64325e-11	Ca	14	545.239A	-31.391	5.842520832685194e-15
8010	5.93514e-11	Mg	11	334.692A	-31.393	5.815676887843964e-15
8011	3.51825e-11	Si	3	564.611A	-31.394000000000002	5.8023012021732544e-15
8012	2.02728e-12	N	1	9798.56A	-31.399	5.735882809540061e-15
8013	4.79666e-11	Fe	6	414.131A	-31.4	5.722690645156835e-15
8014	1.92028e-10	F	8	103.446A	-31.401999999999997	5.696397270016033e-15
8015	3.88613e-12	Fe	2	5111.63A	-31.401999999999997	5.696397270016033e-15
8016	1.81147e-11	S	2	1096.60A	-31.404	5.670224701960376e-15
8017	2.11511e-12	Fe	4	9391.68A	-31.404	5.670224701960376e-15
8018	1.23869e-11	K	13	1603.67A	-31.404	5.670224701960376e-15
8019	3.76535e-10	Mg	11	52.7560A	-31.406999999999996	5.6311911496697005e-15
8020	9.46383e-12	Mn	8	2098.99A	-31.409000000000002	5.605318176523116e-15
8021	1.39156e-10	Ti	15	142.749A	-31.409000000000002	5.605318176523116e-15
8022	1.20139e-10	Ca	14	165.346A	-31.409000000000002	5.605318176523116e-15
8023	1.53435e-11	P	2	1294.65A	-31.410999999999998	5.579564078890152e-15
8024	1.66786e-12	Ni	2	1.19102m	-31.412	5.566731437610716e-15
8025	4.68005e-11	S	3	424.450A	-31.415	5.528410327940536e-15
8026	3.1147e-11	Al	10	637.764A	-31.416	5.51569533702352e-15
8027	3.1912900000000002e-12	Fe	4	6224.58A	-31.416999999999998	5.503009589774155e-15
8028	4.10336e-12	Cr	4	4841.03A	-31.416999999999998	5.503009589774155e-15
8029	3.25582e-11	Fe	8	610.122A	-31.418000000000003	5.490353018933737e-15
8030	1.65926e-11	Be	2	1197.19A	-31.421	5.452557694599461e-15
8031	6.26882e-11	Si	8	316.877A	-31.423000000000002	5.4275054676260254e-15
8032	2.07019e-12	Ti	3	9595.49A	-31.424	5.415022551447772e-15
8033	3.87314e-12	V	8	5128.78A	-31.425	5.402568345179992e-15
8034	2.0167e-12	C	1R	9850.00A	-31.427	5.377745798404052e-15
8035	7.42486e-11	Ca	3	267.540A	-31.428	5.3653773262891755e-15
8036	1.0689e-12	Cr	4	1.85840m	-31.428	5.3653773262891755e-15
8037	3.55966e-11	Sc	7	558.044A	-31.429000000000002	5.353037300870776e-15
8038	1.88051e-12	N	1	1.05633m	-31.430999999999997	5.328442328571623e-15
8039	9.47138e-13	Co	3	2.09731m	-31.430999999999997	5.328442328571623e-15
8040	5.45648e-12	Ti	3	3640.52A	-31.432	5.3161872512906875e-15
8041	1.83579e-11	B	2	1082.06A	-31.432	5.3161872512906875e-15
8042	3.7109e-11	C	2	535.300A	-31.432	5.3161872512906875e-15
8043	2.27571e-12	N	1	8728.90A	-31.434	5.291761589589844e-15
8044	9.17357e-11	Na	11	216.540A	-31.434	5.291761589589844e-15
8045	1.88871e-11	Sc	11	1051.75A	-31.434	5.291761589589844e-15
8046	1.3008500000000002e-10	Mg	11	152.703A	-31.436999999999998	5.255333359039187e-15
8047	1.0496e-11	Fe	4	1892.58A	-31.439	5.231187295575775e-15
8048	3.656169999999999e-12	Fe	2	5433.13A	-31.441	5.207152173196623e-15
8049	3.17986e-11	Si	10	624.695A	-31.441	5.207152173196623e-15
8050	5.97927e-10	Si	12	33.2222A	-31.444000000000003	5.1713063897714645e-15
8051	1.83413e-11	Ca	7	1083.05A	-31.445	5.159412715120995e-15
8052	3.5644699999999997e-10	Mn	15	55.7290A	-31.445	5.159412715120995e-15
8053	5.11549e-11	P	4	388.319A	-31.445999999999998	5.147546395163138e-15
8054	3.00426e-10	Na	10	66.1209A	-31.445999999999998	5.147546395163138e-15
8055	1.7818900000000002e-12	Fe	4	1.11480m	-31.445999999999998	5.147546395163138e-15
8056	6.60323e-11	Ca	14	300.829A	-31.445999999999998	5.147546395163138e-15
8057	7.66968e-12	Ne	3	2590.00A	-31.445999999999998	5.147546395163138e-15
8058	1.52277e-11	P	2	1304.49A	-31.447	5.135707366983802e-15
8059	4.45597e-12	Fe	2	4457.94A	-31.453000000000003	5.0652428202611584e-15
8060	3.7363e-12	Fe	2	5316.62A	-31.456999999999997	5.018804394953558e-15
8061	3.7769e-11	Fe	6	525.946A	-31.458000000000002	5.0072614651580204e-15
8062	4.0626800000000007e-10	Ar	11	48.8950A	-31.46	4.98425518851385e-15
8063	2.5659599999999997e-12	V	4	7741.52A	-31.462	4.961354616109156e-15
8064	6.79289e-11	Si	4	292.430A	-31.463	4.94994381713841e-15
8065	1.92287e-11	Cr	3	1033.06A	-31.463	4.94994381713841e-15
8066	4.95335e-11	Fe	6	401.031A	-31.468000000000004	4.893282278810127e-15
8067	1.0147700000000001e-12	Co	3	1.95752m	-31.468000000000004	4.893282278810127e-15
8068	1.72555e-11	V	3	1151.20A	-31.47	4.870799688957878e-15
8069	3.7243699999999994e-12	Fe	2	5333.65A	-31.47	4.870799688957878e-15
8070	4.21647e-11	Sc	10	471.116A	-31.47	4.870799688957878e-15
8071	1.33067e-11	N	1	1492.82A	-31.471	4.859597160540134e-15
8072	2.00988e-12	N	1	9883.38A	-31.471	4.859597160540134e-15
8073	4.51453e-12	Co	3	4400.11A	-31.475	4.815044105973337e-15
8074	1.34071e-10	Ca	14	148.164A	-31.475	4.815044105973337e-15
8075	3.97461e-11	Na	8	499.784A	-31.475	4.815044105973337e-15
8076	9.40042e-12	Ca	2	2113.15A	-31.476	4.803969811838033e-15
8077	3.0485299999999997e-12	Fe	2	6516.08A	-31.479	4.7708995162660424e-15
8078	4.00189e-11	Fe	8	496.377A	-31.48	4.7599267518696065e-15
8079	4.679190000000001e-10	Ar	10	42.4528A	-31.48	4.7599267518696065e-15
8080	4.32217e-11	O	4	459.595A	-31.48	4.7599267518696065e-15
8081	4.84952e-11	Na	4	409.617A	-31.482	4.738056875007476e-15
8082	9.95368e-11	K	13	199.569A	-31.482	4.738056875007476e-15
8083	3.43266e-11	C	2	578.690A	-31.484	4.716287481102061e-15
8084	2.11345e-12	Fe	2	9399.04A	-31.484	4.716287481102061e-15
8085	2.95061e-11	Ne	3	673.232A	-31.485	4.7054403209010615e-15
8086	8.95233e-12	Si	1	2218.92A	-31.486	4.6946181084761914e-15
8087	4.4449300000000005e-12	Co	3	4469.02A	-31.487	4.683820786449236e-15
8088	8.40859e-11	Ar	4	236.240A	-31.489	4.662300584735232e-15
8089	1.5216e-11	P	2	1305.50A	-31.49	4.651577590950294e-15
8090	9.7695e-12	Cl	6	2033.31A	-31.49	4.651577590950294e-15
8091	5.55579e-12	Sc	2	3575.45A	-31.491	4.640879259366654e-15
8092	3.56164e-12	O	1	5577.34A	-31.493000000000002	4.619556356047884e-15
8093	7.39013e-13	Li	1	2.68797m	-31.493000000000002	4.619556356047884e-15
8094	8.40994e-12	Fe	2	2362.02A	-31.497	4.577204008804695e-15
8095	3.63419e-13	S	10	5.46599m	-31.499000000000002	4.556173666687294e-15
8096	4.84555e-11	Ca	3	409.953A	-31.5	4.545694758040574e-15
8097	4.0495599999999996e-12	Fe	2	4905.34A	-31.500999999999998	4.535239950214951e-15
8098	1.34864e-11	Fe	8	1472.93A	-31.503	4.514402415433006e-15
8099	1.09664e-12	Fe	2	1.81139m	-31.504	4.504019577998186e-15
8100	4.58342e-11	S	11	433.398A	-31.505	4.493660620426844e-15
8101	4.56985e-12	Fe	2	4346.85A	-31.505	4.493660620426844e-15
8102	5.26694e-11	Mn	11	377.154A	-31.505	4.493660620426844e-15
8103	5.07106e-11	B	4	391.722A	-31.506999999999998	4.473014125312116e-15
8104	1.76218e-11	C	2	1127.27A	-31.508000000000003	4.462726478303031e-15
8105	1.56665e-10	Si	12	126.796A	-31.508000000000003	4.462726478303031e-15
8106	4.30852e-11	Ne	2	461.050A	-31.509	4.452462492225557e-15
8107	5.0044e-12	Fe	2	3969.39A	-31.51	4.44222211266095e-15
8108	6.01752e-11	S	4	330.110A	-31.51	4.44222211266095e-15
8109	1.3975799999999997e-10	Ti	15	142.134A	-31.51	4.44222211266095e-15
8110	1.1012100000000001e-12	Fe	4	1.80388m	-31.511	4.432005285315812e-15
8111	1.6975e-11	Cl	7	1170.22A	-31.511	4.432005285315812e-15
8112	3.40013e-13	Mn	5	5.84226m	-31.511	4.432005285315812e-15
8113	2.09741e-12	Fe	2	9470.94A	-31.513	4.411642070733934e-15
8114	5.883680000000001e-12	Fe	2	3376.20A	-31.514	4.4014955755335305e-15
8115	5.64611e-10	Mg	11	35.1826A	-31.514	4.4014955755335305e-15
8116	4.47834e-11	K	4	443.567A	-31.515	4.391372416624477e-15
8117	5.21451e-12	Mn	11	3809.46A	-31.517	4.371195893116083e-15
8118	4.10491e-11	Ar	14	483.919A	-31.519000000000002	4.351112072312471e-15
8119	4.38538e-11	N	2	452.970A	-31.52	4.341104792245257e-15
8120	2.72333e-11	Fe	8	729.417A	-31.52	4.341104792245257e-15
8121	1.10536e-12	Fe	2	1.79710m	-31.521	4.331120528283473e-15
8122	1.94704e-11	Na	11	1020.24A	-31.522	4.321159227491615e-15
8123	2.4607400000000003e-12	Ne	9	8072.57A	-31.523000000000003	4.311220837055752e-15
8124	2.9779e-12	K	14	6670.62A	-31.524	4.301305304283669e-15
8125	1.8965e-11	Mg	9	1047.43A	-31.524	4.301305304283669e-15
8126	9.97037e-12	Co	8	1992.35A	-31.525	4.291412576604126e-15
8127	1.31491e-10	K	13	151.071A	-31.526999999999997	4.2716953268422336e-15
8128	2.1175599999999997e-12	Cl	2	9380.83A	-31.528000000000002	4.261870700220952e-15
8129	4.6355e-11	Fe	6	428.529A	-31.529	4.252068669613937e-15
8130	9.43166e-13	Li	2	2.10615m	-31.529	4.252068669613937e-15
8131	6.13733e-11	Ne	3	323.666A	-31.531	4.2325321886844235e-15
8132	1.13286e-11	Mg	2	1753.47A	-31.531	4.2325321886844235e-15
8133	5.046269999999999e-10	Mg	11	39.3647A	-31.531999999999996	4.2227976347814835e-15
8134	1.7793e-11	Fe	8	1116.42A	-31.531999999999996	4.2227976347814835e-15
8135	8.37083e-11	Fe	9	237.306A	-31.533	4.2130854697311665e-15
8136	8.07476e-12	Mn	6	2460.07A	-31.535999999999998	4.1840827933591025e-15
8137	2.3768e-12	Cr	2	8357.64A	-31.538	4.164858679156937e-15
8138	5.16276e-11	Mn	15	384.764A	-31.539	4.1552797700067795e-15
8139	5.1112e-10	S	13	38.8646A	-31.54	4.145722891736351e-15
8140	7.261639999999999e-12	Cr	7	2735.53A	-31.541	4.136187993675966e-15
8141	1.61934e-10	Sc	14	122.670A	-31.541	4.136187993675966e-15
8142	1.0108e-11	Cl	6	1965.22A	-31.541999999999998	4.1266750252726125e-15
8143	7.1179600000000005e-12	Fe	2	2790.75A	-31.541999999999998	4.1266750252726125e-15
8144	3.22436e-12	Na	1	6160.75A	-31.545	4.098267194216059e-15
8145	6.97494e-12	C	3	2847.97A	-31.548000000000002	4.070054921292999e-15
8146	9.03839e-12	Ca	2	2197.79A	-31.552	4.0327404334851426e-15
8147	6.62856e-11	Ni	11	299.680A	-31.554000000000002	4.014211674263634e-15
8148	1.29651e-10	Ca	14	153.214A	-31.554000000000002	4.014211674263634e-15
8149	7.582910000000001e-10	Sc	14	26.1963A	-31.557	3.9865780354699116e-15
8150	3.46828e-11	K	8	572.747A	-31.557	3.9865780354699116e-15
8151	2.03745e-11	Sc	3	974.965A	-31.56	3.9591346253075675e-15
8152	1.5637e-12	Fe	2	1.27035m	-31.56	3.9591346253075675e-15
8153	4.8093e-11	Na	4	413.043A	-31.561	3.95002886835143e-15
8154	2.31083e-11	Fe	3	859.623A	-31.561	3.95002886835143e-15
8155	1.14319e-11	Mg	2	1737.63A	-31.561999999999998	3.94094405405517e-15
8156	8.85775e-12	F	2	2242.61A	-31.569000000000003	3.877932716373549e-15
8157	5.359530000000001e-12	Ni	13	3706.38A	-31.569000000000003	3.877932716373549e-15
8158	4.21085e-12	Co	3	4717.44A	-31.57	3.869013718625477e-15
8159	4.01244e-11	Ca	7	495.072A	-31.570999999999998	3.860115234002994e-15
8160	6.4296e-11	S	13	308.953A	-31.572	3.851237215327187e-15
8161	1.90625e-11	Fe	10	1042.07A	-31.572	3.851237215327187e-15
8162	5.12223e-10	S	13	38.7809A	-31.572	3.851237215327187e-15
8163	3.96389e-11	Fe	8	501.136A	-31.572	3.851237215327187e-15
8164	2.444e-12	Ni	11	8127.85A	-31.573	3.8423796155277156e-15
8165	1.45737e-11	S	2	1363.03A	-31.576	3.815928860306031e-15
8166	1.47652e-11	Fe	8	1345.35A	-31.583000000000002	3.754916377335548e-15
8167	4.34159e-12	Ar	13	4575.38A	-31.584	3.746280309316047e-15
8168	6.34773e-12	Fe	10	3129.38A	-31.586	3.729067714810557e-15
8169	6.11992e-13	O	7	3.24587m	-31.586	3.729067714810557e-15
8170	6.348680000000001e-10	Ca	13	31.2891A	-31.586	3.729067714810557e-15
8171	7.15166e-11	Ca	3	277.760A	-31.588	3.711934204993086e-15
8172	1.17923e-11	Si	3	1684.53A	-31.59	3.694879416502561e-15
8173	1.53066e-12	Fe	2	1.29777m	-31.590999999999998	3.6863814296612634e-15
8174	7.3839e-11	Fe	8	269.024A	-31.595	3.65258448156784e-15
8175	2.0996900000000003e-12	N	1	9460.68A	-31.595	3.65258448156784e-15
8176	1.88579e-12	N	1	1.05338m	-31.595	3.65258448156784e-15
8177	1.0542e-11	Si	12	1884.31A	-31.595	3.65258448156784e-15
8178	1.68672e-11	N	1	1177.69A	-31.596	3.644183770377491e-15
8179	3.26673e-11	Sc	10	608.084A	-31.596999999999998	3.635802380286756e-15
8180	1.19395e-12	Fe	2	1.66377m	-31.6	3.610773692749777e-15
8181	1.51528e-11	N	1	1310.94A	-31.601	3.602469143705268e-15
8182	3.4634300000000003e-12	Fe	4	5735.48A	-31.601	3.602469143705268e-15
8183	3.5971e-12	O	5	5522.35A	-31.601999999999997	3.594183694593545e-15
8184	1.51282e-11	N	1	1313.07A	-31.601999999999997	3.594183694593545e-15
8185	4.53806e-11	N	2	437.731A	-31.603	3.585917301485921e-15
8186	4.1142699999999996e-12	Be	2	4828.18A	-31.603	3.585917301485921e-15
8187	6.32522e-11	Fe	9	314.052A	-31.603	3.585917301485921e-15
8188	2.4219900000000003e-12	Ca	2	8201.72A	-31.605	3.569441508073663e-15
8189	4.82e-11	Fe	6	412.126A	-31.605	3.569441508073663e-15
8190	3.9256e-12	Fe	3	5060.24A	-31.605	3.569441508073663e-15
8191	1.70388e-11	N	1	1165.84A	-31.605999999999998	3.561232020415984e-15
8192	3.98993e-11	Fe	8	497.865A	-31.607	3.5530414140559374e-15
8193	4.51191e-11	Na	4	440.268A	-31.609	3.53671667162559e-15
8194	2.30863e-11	K	8	860.445A	-31.611	3.5204669345735828e-15
8195	1.19363e-11	K	13	1664.20A	-31.611	3.5204669345735828e-15
8196	3.60341e-11	Si	10	551.269A	-31.612	3.5123700853092712e-15
8197	1.67635e-11	N	1	1184.98A	-31.613000000000003	3.5042918582814484e-15
8198	7.55002e-12	Fe	2	2631.05A	-31.615	3.4881910997142404e-15
8199	6.2718199999999994e-12	Ni	14	3167.26A	-31.615	3.4881910997142404e-15
8200	1.37426e-12	N	1	1.44546m	-31.615	3.4881910997142404e-15
8201	4.34168e-12	Mg	1	4575.29A	-31.616999999999997	3.4721643174129445e-15
8202	9.50343e-11	Cl	11	209.024A	-31.616999999999997	3.4721643174129445e-15
8203	1.45693e-11	Cl	1	1363.45A	-31.619	3.456211171487492e-15
8204	1.98494e-11	Cr	11	1000.76A	-31.621	3.440331323609526e-15
8205	4.10459e-11	Si	10	483.958A	-31.624000000000002	3.416648249361824e-15
8206	1.52669e-11	Si	3	1301.15A	-31.628	3.3853242299296628e-15
8207	1.2542e-11	Fe	10	1583.84A	-31.633000000000003	3.346572743914067e-15
8208	2.1412e-11	S	5	927.725A	-31.633000000000003	3.346572743914067e-15
8209	7.61941e-12	Fe	2	2607.09A	-31.636	3.323535099189166e-15
8210	5.2545800000000004e-12	Cr	7	3780.41A	-31.636	3.323535099189166e-15
8211	4.56363e-12	Fe	2	4352.78A	-31.636999999999997	3.315891180577545e-15
8212	1.42857e-10	Ca	14	139.052A	-31.636999999999997	3.315891180577545e-15
8213	1.15157e-11	Al	2	1724.98A	-31.636999999999997	3.315891180577545e-15
8214	1.3105200000000002e-12	Fe	4	1.51577m	-31.64	3.2930647462489686e-15
8215	4.3515e-13	Ni	9	4.56497m	-31.641	3.285490907504414e-15
8216	1.9009599999999999e-10	Mg	11	104.497A	-31.642	3.2779344881055627e-15
8217	8.63202e-12	Fe	13	2301.25A	-31.643	3.2703954479890595e-15
8218	1.98152e-11	O	3	1002.49A	-31.645	3.2553693458100923e-15
8219	2.27391e-14	Fe	2	87.3582m	-31.645	3.2553693458100923e-15
8220	7.15462e-11	Cr	7	277.645A	-31.647	3.24041228229947e-15
8221	1.16635e-11	S	8	1703.13A	-31.651999999999997	3.2033195896315028e-15
8222	1.83612e-11	B	2	1081.87A	-31.653000000000002	3.1959521590193506e-15
8223	9.99699e-12	Cl	6	1987.04A	-31.653000000000002	3.1959521590193506e-15
8224	7.97089e-11	Fe	7	249.213A	-31.654	3.1886016730274504e-15
8225	5.25084e-10	Mg	11	37.8310A	-31.655	3.181268092684178e-15
8226	7.95303e-12	B	1	2497.72A	-31.66	3.1448524179563294e-15
8227	7.35476e-11	Fe	8	270.090A	-31.66	3.1448524179563294e-15
8228	1.4491e-11	Fe	13	1370.82A	-31.66	3.1448524179563294e-15
8229	5.58687e-12	Fe	8	3555.56A	-31.660999999999998	3.1376194581075574e-15
8230	1.70093e-11	N	1	1167.86A	-31.660999999999998	3.1376194581075574e-15
8231	7.91724e-11	Mn	8	250.901A	-31.663	3.1232034061878077e-15
8232	4.0870800000000006e-10	Ar	11	48.6030A	-31.666	3.101703425168035e-15
8233	4.01515e-12	Fe	2	4947.37A	-31.668000000000003	3.0874523924300313e-15
8234	1.93983e-11	Si	2	1024.03A	-31.669	3.0803514489765537e-15
8235	3.80422e-11	V	12	522.169A	-31.669	3.0803514489765537e-15
8236	5.46422e-14	Mn	6	36.3537m	-31.669	3.0803514489765537e-15
8237	2.90161e-11	Cr	5	684.602A	-31.669	3.0803514489765537e-15
8238	1.60892e-11	Fe	8	1234.65A	-31.673000000000002	3.0521106171426844e-15
8239	6.35191e-11	S	13	312.732A	-31.673000000000002	3.0521106171426844e-15
8240	7.16423e-12	Fe	2	2772.73A	-31.673000000000002	3.0521106171426844e-15
8241	2.27566e-10	Mn	15	87.2910A	-31.674	3.0450909575167646e-15
8242	6.9692399999999995e-12	C	3	2850.30A	-31.674	3.0450909575167646e-15
8243	5.67762e-11	Si	9	349.873A	-31.677	3.024128698811366e-15
8244	6.59979e-11	S	13	300.986A	-31.678	3.017173395811707e-15
8245	4.43292e-12	Mg	2	4481.13A	-31.679000000000002	3.010234089565041e-15
8246	4.7727e-11	Ne	5	416.210A	-31.679000000000002	3.010234089565041e-15
8247	4.47052e-11	K	3	444.344A	-31.68	3.0033107432798834e-15
8248	6.1943400000000004e-12	Sc	14	3206.87A	-31.680999999999997	2.996403320249316e-15
8249	1.12624e-12	Co	3	1.76378m	-31.680999999999997	2.996403320249316e-15
8250	4.00643e-11	Na	8	495.814A	-31.682	2.989511783850845e-15
8251	5.09525e-11	B	4	389.862A	-31.683000000000003	2.9826360975462302e-15
8252	4.73694e-10	S	13	41.9352A	-31.683000000000003	2.9826360975462302e-15
8253	1.92983e-11	Sc	11	1029.34A	-31.683000000000003	2.9826360975462302e-15
8254	3.99547e-12	Li	1	4971.74A	-31.683000000000003	2.9826360975462302e-15
8255	3.5619199999999995e-10	Mn	15	55.7690A	-31.684	2.975776224881341e-15
8256	2.26648e-12	Cr	7	8764.46A	-31.685	2.9689321294857667e-15
8257	2.95965e-11	Ne	3	671.177A	-31.686999999999998	2.955291125439145e-15
8258	1.0034700000000001e-10	Ar	11	197.957A	-31.686999999999998	2.955291125439145e-15
8259	5.55599e-10	S	13	35.7532A	-31.689	2.9417127961129992e-15
8260	2.64967e-12	Co	3	7496.94A	-31.69	2.934947044429553e-15
8261	1.40823e-11	Cr	16	1410.60A	-31.69	2.934947044429553e-15
8262	1.5101e-11	N	1	1315.44A	-31.69	2.934947044429553e-15
8263	2.22532e-12	Ca	2	8926.56A	-31.691	2.928196853543195e-15
8264	5.64231e-11	Ne	3	352.063A	-31.691	2.928196853543195e-15
8265	2.2709099999999997e-12	N	1	8747.37A	-31.694000000000003	2.9080392881894052e-15
8266	1.46964e-11	Cl	1	1351.66A	-31.695999999999998	2.894678061334843e-15
8267	4.42156e-12	Fe	2	4492.63A	-31.698	2.8813782237413024e-15
8268	1.32604e-10	F	6	149.803A	-31.699	2.8747512377236044e-15
8269	1.7366e-11	S	3	1143.87A	-31.701	2.8615429555680905e-15
8270	1.7048900000000002e-12	N	1	1.16515m	-31.703000000000003	2.848395359956561e-15
8271	1.58125e-11	Fe	8	1256.25A	-31.703000000000003	2.848395359956561e-15
8272	2.17891e-11	Ar	10	911.671A	-31.703000000000003	2.848395359956561e-15
8273	7.62684e-11	Mn	14	260.455A	-31.703000000000003	2.848395359956561e-15
8274	5.45986e-12	Ti	3	3638.27A	-31.705	2.835308172059744e-15
8275	4.68052e-12	Cr	7	4244.07A	-31.705	2.835308172059744e-15
8276	2.0249200000000002e-12	N	1	9810.00A	-31.708000000000002	2.81579004789153e-15
8277	2.81422e-11	Si	9	705.861A	-31.708000000000002	2.81579004789153e-15
8278	1.61884e-12	N	1	1.22708m	-31.709	2.8093139104923048e-15
8279	1.5404e-11	P	2	1289.57A	-31.709	2.8093139104923048e-15
8280	2.39926e-11	Si	10	827.940A	-31.715	2.7707686786169538e-15
8281	1.76768e-12	N	1	1.12376m	-31.717	2.7580381529232547e-15
8282	4.20139e-12	Fe	2	4728.07A	-31.717	2.7580381529232547e-15
8283	1.06932e-10	P	10	185.768A	-31.72	2.739051951825313e-15
8284	1.7137e-11	Ni	15	1159.16A	-31.72	2.739051951825313e-15
8285	5.38076e-13	Fe	5	3.69176m	-31.72	2.739051951825313e-15
8286	2.67733e-11	Ni	11	741.950A	-31.721	2.7327523071493964e-15
8287	1.65939e-11	Be	2	1197.09A	-31.721999999999998	2.7264671512541974e-15
8288	2.75895e-17	B	3	7.20000c	-31.723000000000003	2.7201964508163777e-15
8289	5.12948e-11	Ar	3	387.261A	-31.723000000000003	2.7201964508163777e-15
8290	1.50526e-11	N	1	1319.67A	-31.724	2.7139401725893977e-15
8291	6.51638e-11	Mn	14	304.839A	-31.724	2.7139401725893977e-15
8292	1.13985e-11	N	1	1742.72A	-31.725	2.7076982834030258e-15
8293	3.45369e-11	S	11	575.167A	-31.725	2.7076982834030258e-15
8294	7.11539e-13	Si	8	2.79176m	-31.726999999999997	2.695257539852831e-15
8295	1.47719e-13	O	7	13.4474m	-31.726999999999997	2.695257539852831e-15
8296	1.15671e-11	Ni	11	1717.33A	-31.726999999999997	2.695257539852831e-15
8297	4.16034e-12	Fe	2	4774.72A	-31.728	2.6890586195293583e-15
8298	8.69918e-12	Fe	2	2283.49A	-31.729	2.6828739563270418e-15
8299	3.19431e-12	Ni	4	6218.69A	-31.73	2.676703517455348e-15
8300	1.3461e-12	N	1	1.47571m	-31.734	2.652163352101587e-15
8301	6.8176e-11	S	4	291.370A	-31.736	2.6399777683831116e-15
8302	4.74598e-11	K	8	418.554A	-31.736	2.6399777683831116e-15
8303	4.06517e-10	Ar	11	48.8650A	-31.737	2.633905988005966e-15
8304	1.30493e-11	Si	6	1522.26A	-31.738000000000003	2.627848172336129e-15
8305	4.29099e-12	Fe	2	4629.34A	-31.738000000000003	2.627848172336129e-15
8306	6.550100000000001e-13	Fe	4	3.03269m	-31.74	2.61577430672072e-15
8307	7.72481e-11	Fe	7	257.151A	-31.741999999999997	2.603755915478746e-15
8308	3.25452e-12	Li	1	6103.64A	-31.743000000000002	2.5977674430514667e-15
8309	6.97807e-11	S	4	284.670A	-31.744	2.591792743728614e-15
8310	4.6774900000000005e-12	Sc	2	4246.82A	-31.746	2.5798845377598464e-15
8311	1.99327e-12	N	1	9965.75A	-31.747	2.57395096797781e-15
8312	1.1609e-12	Fe	2	1.71113m	-31.748	2.568031045027577e-15
8313	7.7464e-10	Sc	14	25.6435A	-31.749000000000002	2.5621247375223045e-15
8314	6.55875e-11	Si	4	302.870A	-31.749000000000002	2.5621247375223045e-15
8315	3.5018899999999997e-13	Fe	2	5.67249m	-31.75	2.5562320141473595e-15
8316	5.55385e-14	Fe	2	35.7670m	-31.752	2.544487194889693e-15
8317	7.40192e-11	Ca	14	268.369A	-31.754	2.532796338174777e-15
8318	3.51541e-11	K	8	565.068A	-31.754	2.532796338174777e-15
8319	8.569180000000001e-12	Mg	3	2318.13A	-31.754	2.532796338174777e-15
8320	7.77839e-11	S	4	255.380A	-31.756	2.5211591960672896e-15
8321	2.02972e-12	N	1	9786.78A	-31.756999999999998	2.5153606908231655e-15
8322	1.50603e-11	N	1	1319.00A	-31.758000000000003	2.5095755217709865e-15
8323	7.04318e-11	Cl	7	282.038A	-31.76	2.498045069623631e-15
8324	5.11191e-11	Si	10	388.592A	-31.761	2.492299725395125e-15
8325	8.72245e-11	Ca	14	227.739A	-31.761999999999997	2.4865675950916614e-15
8326	3.2291e-11	Na	11	615.170A	-31.764	2.475142854764984e-15
8327	1.5708e-10	Si	12	126.461A	-31.765	2.4694501841689543e-15
8328	1.25537e-11	Fe	10	1582.36A	-31.765	2.4694501841689543e-15
8329	4.12733e-11	Ne	5	481.291A	-31.766	2.4637706063519953e-15
8330	4.90728e-11	V	12	404.796A	-31.766	2.4637706063519953e-15
8331	7.97219e-11	Mg	5	249.172A	-31.766	2.4637706063519953e-15
8332	1.51452e-11	Fe	8	1311.60A	-31.767	2.4581040912015096e-15
8333	4.79101e-11	O	2	414.619A	-31.768	2.4524506086742184e-15
8334	5.20591e-13	N	6	3.81575m	-31.773000000000003	2.4243776386981777e-15
8335	7.804489999999999e-12	Ti	15	2545.26A	-31.773000000000003	2.4243776386981777e-15
8336	2.03178e-12	N	1	9776.90A	-31.774	2.4188017248591562e-15
8337	7.423130000000001e-12	B	2	2676.02A	-31.774	2.4188017248591562e-15
8338	6.42468e-11	Fe	4	309.190A	-31.776999999999997	2.4021508109058826e-15
8339	5.28629e-11	Fe	9	375.773A	-31.776999999999997	2.4021508109058826e-15
8340	4.4390600000000004e-10	Al	12	44.7493A	-31.778000000000002	2.396626017352171e-15
8341	8.06011e-11	Fe	9	246.454A	-31.779	2.391113930471066e-15
8342	5.01851e-11	Mg	6	395.824A	-31.78	2.385614521037972e-15
8343	9.88219e-12	Fe	7	2010.13A	-31.78	2.385614521037972e-15
8344	1.3093e-11	Fe	8	1517.18A	-31.781999999999996	2.374653617953691e-15
8345	1.97997e-13	Cl	2	10.0327m	-31.781999999999996	2.374653617953691e-15
8346	3.6379699999999995e-10	Mg	11	54.6032A	-31.784000000000002	2.3637430756444744e-15
8347	4.77764e-11	Fe	6	415.780A	-31.789	2.3366855324022614e-15
8348	1.1256999999999999e-10	Sc	14	176.463A	-31.79	2.331311304810986e-15
8349	1.1044499999999999e-10	K	13	179.858A	-31.791	2.3259494376001537e-15
8350	1.07955e-11	Ca	2	1840.06A	-31.793000000000003	2.3152626706729177e-15
8351	7.390119999999999e-13	Li	1	2.68797m	-31.794	2.3099377142963576e-15
8352	1.0544700000000001e-10	Ni	11	188.384A	-31.794	2.3099377142963576e-15
8353	1.77622e-11	F	6	1118.36A	-31.794	2.3099377142963576e-15
8354	6.78431e-11	Si	9	292.800A	-31.794	2.3099377142963576e-15
8355	2.51927e-11	Si	10	788.502A	-31.796	2.299324514555204e-15
8356	1.36246e-10	Ca	14	145.799A	-31.796999999999997	2.2940362149205006e-15
8357	9.38508e-13	Ne	9	2.11660m	-31.798000000000002	2.288760078037407e-15
8358	1.31342e-11	Be	2	1512.42A	-31.799	2.2834960759324455e-15
8359	1.51064e-11	N	1	1314.97A	-31.8	2.2782441806963446e-15
8360	1.77066e-11	Si	3	1121.87A	-31.801	2.2730043644841158e-15
8361	6.082739999999999e-10	Ca	12	32.6571A	-31.804000000000002	2.2573571124999816e-15
8362	1.34599e-13	Sc	7	14.7583m	-31.804000000000002	2.2573571124999816e-15
8363	1.69625e-11	N	1	1171.08A	-31.805	2.2521653352115383e-15
8364	1.2072299999999999e-12	Si	1	1.64545m	-31.805999999999997	2.2469854986795063e-15
8365	4.42056e-11	Fe	6	449.365A	-31.805999999999997	2.2469854986795063e-15
8366	1.96505e-12	N	1	1.01089m	-31.808000000000003	2.236661538095872e-15
8367	6.70831e-11	Si	9	296.117A	-31.808000000000003	2.236661538095872e-15
8368	2.7545e-11	Ca	7	721.163A	-31.808000000000003	2.236661538095872e-15
8369	3.42574e-11	Ca	14	579.859A	-31.81	2.2263850118024533e-15
8370	5.42655e-11	O	2	366.060A	-31.811	2.2212644683688775e-15
8371	5.05538e-11	Mn	6	392.937A	-31.811	2.2212644683688775e-15
8372	8.67596e-14	Fe	2	22.8960m	-31.811999999999998	2.2161557018584112e-15
8373	9.15405e-13	Mn	11	2.17002m	-31.813000000000002	2.2110586851848277e-15
8374	1.14502e-11	Mg	2	1734.85A	-31.816	2.195837864257559e-15
8375	5.53666e-11	O	2	358.780A	-31.822	2.16570983928948e-15
8376	3.85119e-12	Fe	2	5158.00A	-31.826	2.145854492136592e-15
8377	2.0046400000000002e-12	N	1	9909.22A	-31.826999999999998	2.140919163758602e-15
8378	7.05368e-12	Al	2	2816.18A	-31.826999999999998	2.140919163758602e-15
8379	6.16257e-11	Sc	9	322.340A	-31.828000000000003	2.1359951863208613e-15
8380	1.13468e-11	Mg	2	1750.66A	-31.83	2.1261811799005924e-15
8381	3.20785e-12	Fe	5	6192.46A	-31.833000000000002	2.111544651609817e-15
8382	4.432719999999999e-12	Mg	2	4481.32A	-31.834	2.106688233675297e-15
8383	9.58005e-11	Si	7	207.352A	-31.835	2.1018429851920597e-15
8384	7.59865e-12	Ti	3	2614.21A	-31.836	2.097008880471115e-15
8385	1.84847e-12	Na	1	1.07464m	-31.839000000000002	2.082573172877063e-15
8386	1.48641e-11	N	1	1336.40A	-31.840999999999998	2.0730046183128087e-15
8387	5.5355800000000005e-12	Ni	5	3588.51A	-31.842	2.0682368399951308e-15
8388	4.07519e-12	Fe	2	4874.48A	-31.842	2.0682368399951308e-15
8389	1.211e-11	Fe	7	1640.34A	-31.842	2.0682368399951308e-15
8390	2.22894e-12	Ca	2	8912.07A	-31.844	2.0587341548971454e-15
8391	6.0476900000000005e-12	Ti	9	3284.64A	-31.844	2.0587341548971454e-15
8392	3.22778e-12	Na	1	6154.23A	-31.844	2.0587341548971454e-15
8393	7.58875e-12	Fe	2	2617.62A	-31.846	2.049275130671241e-15
8394	9.34393e-11	S	10	212.592A	-31.846	2.049275130671241e-15
8395	1.47577e-11	O	5	1346.04A	-31.85	2.03048726334336e-15
8396	1.89356e-11	S	2	1049.05A	-31.85	2.03048726334336e-15
8397	6.773260000000001e-12	F	3	2932.78A	-31.85	2.03048726334336e-15
8398	8.709959999999999e-13	Co	3	2.28066m	-31.85	2.03048726334336e-15
8399	5.18693e-11	B	4	382.972A	-31.851999999999997	2.021158021795279e-15
8400	7.86956e-14	S	1	25.2421m	-31.851999999999997	2.021158021795279e-15
8401	3.18427e-12	Sc	3	6238.32A	-31.853	2.016509487340593e-15
8402	7.09339e-11	Ni	11	280.042A	-31.853	2.016509487340593e-15
8403	6.09124e-11	Co	12	326.115A	-31.853	2.016509487340593e-15
8404	1.46222e-11	O	1	1358.51A	-31.854	2.0118716442185045e-15
8405	3.80541e-12	Fe	2	5220.06A	-31.855	2.007244467839582e-15
8406	3.32213e-11	Fe	8	597.944A	-31.855999999999998	2.002627933671029e-15
8407	9.2995e-12	F	8	2136.08A	-31.857	1.9980220172364078e-15
8408	2.02941e-12	N	1	9788.29A	-31.858	1.9934266941156253e-15
8409	8.81639e-12	Fe	2	2253.13A	-31.859	1.988841939944735e-15
8410	8.967930000000001e-13	Ne	9	2.21505m	-31.861	1.979704041276915e-15
8411	4.12721e-11	Si	10	481.305A	-31.864	1.966075854515882e-15
8412	1.69742e-11	N	1	1170.28A	-31.866	1.9570425565091468e-15
8413	5.646369999999999e-10	Mg	11	35.1809A	-31.866	1.9570425565091468e-15
8414	1.47532e-12	N	1	1.34645m	-31.866999999999997	1.9525414835326387e-15
8415	1.39501e-10	Ca	14	142.396A	-31.868000000000002	1.9480507627366753e-15
8416	2.17734e-12	Fe	10	9123.26A	-31.868000000000002	1.9480507627366753e-15
8417	7.731369999999999e-14	Cr	4	25.6933m	-31.868000000000002	1.9480507627366753e-15
8418	2.1151e-10	Si	6	93.9175A	-31.87	1.9391002825038657e-15
8419	4.64797e-11	Ca	4	427.380A	-31.872	1.9301909259922294e-15
8420	2.04676e-12	Ti	3	9705.32A	-31.874000000000002	1.9213225042554145e-15
8421	1.6010399999999998e-10	S	9	124.072A	-31.875	1.9169035851193454e-15
8422	1.27476e-10	Ca	14	155.829A	-31.875	1.9169035851193454e-15
8423	7.46676e-12	Al	1	2660.39A	-31.875999999999998	1.912494829215262e-15
8424	3.26071e-11	V	12	609.206A	-31.875999999999998	1.912494829215262e-15
8425	1.79285e-11	F	6	1107.98A	-31.877	1.908096213168365e-15
8426	2.89248e-11	Ne	5	686.763A	-31.877	1.908096213168365e-15
8427	4.81093e-11	Fe	6	412.903A	-31.878	1.9037077136576446e-15
8428	1.5052700000000002e-10	Si	12	131.966A	-31.878	1.9037077136576446e-15
8429	1.70609e-11	N	1	1164.32A	-31.881	1.89060268193613e-15
8430	2.5916099999999997e-12	K	1	7664.90A	-31.884	1.8775878646184286e-15
8431	1.72399e-11	Fe	8	1152.24A	-31.884	1.8775878646184286e-15
8432	2.55997e-11	N	2	775.965A	-31.884	1.8775878646184286e-15
8433	9.34996e-12	Si	11	2124.55A	-31.884	1.8775878646184286e-15
8434	1.22882e-11	Ni	11	1616.55A	-31.884	1.8775878646184286e-15
8435	1.56116e-12	Co	3	1.27242m	-31.886999999999997	1.8646626406729675e-15
8436	9.07841e-11	Ar	4	218.810A	-31.886999999999997	1.8646626406729675e-15
8437	1.765e-11	V	3	1125.46A	-31.886999999999997	1.8646626406729675e-15
8438	4.59866e-12	Fe	2	4319.62A	-31.888	1.8603740356069302e-15
8439	1.72093e-11	Fe	8	1154.28A	-31.889	1.8560952940588653e-15
8440	1.54882e-10	Ca	14	128.256A	-31.891	1.8475673108268748e-15
8441	4.75545e-12	Fe	2	4177.20A	-31.892	1.8433180239284308e-15
8442	1.75989e-12	O	1	1.12873m	-31.895	1.8306287119068872e-15
8443	1.63836e-12	N	1	1.21246m	-31.896	1.8264183827048945e-15
8444	8.76018e-12	Fe	2	2267.59A	-31.897	1.8222177369913676e-15
8445	1.30764e-11	Fe	7	1519.11A	-31.899	1.8138454069952372e-15
8446	4.78049e-11	Fe	6	415.532A	-31.9	1.809673678323403e-15
8447	1.6408e-12	N	1	1.21066m	-31.904	1.7930824903144205e-15
8448	8.913689999999999e-12	Mg	2	2228.53A	-31.904	1.7930824903144205e-15
8449	1.7267899999999998e-10	Ti	15	115.037A	-31.904	1.7930824903144205e-15
8450	3.5197e-11	Na	4	564.380A	-31.905	1.7889585150257954e-15
8451	2.52271e-12	Fe	2	7874.25A	-31.906	1.7848440246171458e-15
8452	1.15406e-11	Al	2	1721.27A	-31.906999999999996	1.7807389972738387e-15
8453	1.13841e-12	Fe	2	1.74494m	-31.909000000000002	1.7725572447754806e-15
8454	2.03965e-12	Fe	7	9739.17A	-31.912	1.7603550465313372e-15
8455	5.57528e-10	S	13	35.6295A	-31.913	1.7563063422746639e-15
8456	1.56376e-13	C	5	12.7030m	-31.913	1.7563063422746639e-15
8457	1.60142e-12	N	1	1.24043m	-31.915	1.74823684762905e-15
8458	1.009e-11	Ni	15	1968.73A	-31.915	1.74823684762905e-15
8459	1.33574e-11	S	1	1487.15A	-31.915	1.74823684762905e-15
8460	1.75457e-11	S	8	1132.16A	-31.915	1.74823684762905e-15
8461	1.20287e-11	Fe	8	1651.42A	-31.916	1.7442160144564377e-15
8462	6.67025e-12	V	8	2978.07A	-31.916999999999998	1.7402044289435168e-15
8463	3.79583e-11	Fe	6	523.323A	-31.919	1.7322089158694872e-15
8464	1.68825e-11	N	1	1176.63A	-31.92	1.7282249459169784e-15
8465	4.33556e-11	Sc	10	458.175A	-31.92	1.7282249459169784e-15
8466	8.71187e-12	Cr	7	2280.16A	-31.921	1.7242501388411075e-15
8467	4.82857e-13	Fe	2	4.11394m	-31.921999999999997	1.7202844735678286e-15
8468	2.14344e-12	Fe	2	9267.56A	-31.921999999999997	1.7202844735678286e-15
8469	1.32725e-12	N	1	1.49666m	-31.923000000000002	1.7163279290715511e-15
8470	5.43312e-12	Ti	3	3656.18A	-31.923000000000002	1.7163279290715511e-15
8471	3.85293e-11	Ca	9	515.567A	-31.925	1.7084421185495538e-15
8472	1.0850700000000001e-12	Cr	4	1.83070m	-31.930999999999997	1.6850014139137621e-15
8473	4.38625e-12	Fe	4	4528.80A	-31.930999999999997	1.6850014139137621e-15
8474	5.49619e-12	Ti	3	3614.23A	-31.930999999999997	1.6850014139137621e-15
8475	1.13614e-12	Fe	2	1.74842m	-31.934	1.6734019457697077e-15
8476	7.82898e-11	F	3	253.730A	-31.936999999999998	1.661882327802727e-15
8477	7.04578e-11	Cl	7	281.934A	-31.936999999999998	1.661882327802727e-15
8478	1.65429e-11	K	12	1200.79A	-31.939	1.6542466720955913e-15
8479	3.96852e-12	Fe	2	5005.51A	-31.939	1.6542466720955913e-15
8480	3.99415e-12	Fe	2	4973.39A	-31.941999999999997	1.6428589181050668e-15
8481	2.1148599999999997e-12	N	1	9392.79A	-31.943	1.639080447444858e-15
8482	2.42402e-12	Na	1	8194.82A	-31.944000000000003	1.6353106670260293e-15
8483	1.0334300000000001e-13	Fe	3	19.2218m	-31.945999999999998	1.6277970970104661e-15
8484	6.780369999999999e-12	F	3	2929.70A	-31.947	1.6240532675775046e-15
8485	7.86565e-11	P	8	252.547A	-31.947	1.6240532675775046e-15
8486	4.71115e-14	Fe	3	42.1648m	-31.947	1.6240532675775046e-15
8487	8.93796e-12	Mg	2	2222.48A	-31.948	1.620318048713298e-15
8488	1.36539e-12	N	1	1.45485m	-31.949	1.616591420614088e-15
8489	8.91976e-12	Mg	2	2227.02A	-31.951999999999998	1.6054628835514594e-15
8490	1.7306700000000001e-12	Co	13	1.14779m	-31.951999999999998	1.6054628835514594e-15
8491	7.57461e-10	Sc	14	26.2250A	-31.954	1.5980864516439174e-15
8492	3.84558e-12	Co	3	5165.53A	-31.954	1.5980864516439174e-15
8493	3.75205e-12	Cr	4	5294.30A	-31.955	1.5944109547991026e-15
8494	8.06402e-11	P	8	246.334A	-31.956	1.5907439113624385e-15
8495	9.300639999999999e-13	Ne	9	2.13582m	-31.956999999999997	1.5870853018916515e-15
8496	2.25859e-11	V	13	879.507A	-31.964000000000002	1.5617095628516286e-15
8497	5.11549e-10	Ar	11	38.8320A	-31.968000000000004	1.5473917235179084e-15
8498	4.05322e-11	Fe	8	490.091A	-31.969	1.5438328213123164e-15
8499	5.74732e-10	S	13	34.5630A	-31.971	1.5367395538193753e-15
8500	7.55793e-12	Fe	2	2628.29A	-31.971	1.5367395538193753e-15
8501	5.90647e-13	He	1	3.36317m	-31.974	1.5261607131412465e-15
8502	4.42539e-12	Fe	2	4488.75A	-31.974	1.5261607131412465e-15
8503	8.95764e-11	Ar	4	221.760A	-31.974	1.5261607131412465e-15
8504	5.73034e-12	N	1	3466.54A	-31.975	1.5226506409044908e-15
8505	5.61112e-12	Fe	10	3540.20A	-31.976999999999997	1.5156546966901211e-15
8506	1.8512099999999997e-12	N	1	1.07305m	-31.976999999999997	1.5156546966901211e-15
8507	2.57669e-11	Fe	8	770.928A	-31.976999999999997	1.5156546966901211e-15
8508	4.80302e-15	He	1	413.582m	-31.978	1.51216878762067e-15
8509	2.90184e-14	Si	1	68.4548m	-31.982	1.4983051408443344e-15
8510	2.74837e-11	Ca	7	722.773A	-31.984	1.4914210540420847e-15
8511	3.99554e-12	Li	1	4971.66A	-31.984	1.4914210540420847e-15
8512	7.31205e-11	Fe	8	271.667A	-31.985	1.4879908808040956e-15
8513	1.70405e-11	N	1	1165.72A	-31.985	1.4879908808040956e-15
8514	7.59977e-12	Fe	2	2613.82A	-31.987	1.4811541837220708e-15
8515	6.62244e-11	S	13	299.957A	-31.988000000000003	1.4777476236305357e-15
8516	2.8432e-11	Ni	11	698.666A	-31.988000000000003	1.4777476236305357e-15
8517	5.77289e-12	Fe	2	3440.99A	-31.989	1.4743488984098197e-15
8518	2.8248599999999997e-12	B	2	7032.03A	-31.99	1.4709579900401963e-15
8519	2.28566e-11	Fe	8	869.091A	-31.99	1.4709579900401963e-15
8520	2.87639e-11	Fe	8	690.604A	-31.991999999999997	1.4641995519825286e-15
8521	5.6101300000000005e-12	Ni	5	3540.82A	-31.993000000000002	1.4608319864619067e-15
8522	7.41992e-12	B	2	2677.18A	-31.995	1.454120073164578e-15
8523	9.33081e-12	Si	3	2128.91A	-31.996	1.4507756898019632e-15
8524	1.78768e-11	F	6	1111.19A	-31.997	1.4474389983076235e-15
8525	3.25458e-12	Li	1	6103.53A	-31.998	1.4441099809907646e-15
8526	2.89113e-11	Ne	5	687.083A	-31.999000000000002	1.440788620201268e-15
8527	2.70369e-13	Ni	3	7.34716m	-32.001999999999995	1.4308703011041559e-15
8528	1.10661e-10	K	13	179.507A	-32.003	1.4275793907333966e-15
8529	1.02092e-11	Fe	4	1945.74A	-32.003	1.4275793907333966e-15
8530	5.42621e-11	Cr	11	366.083A	-32.005	1.4210202592354071e-15
8531	1.01334e-11	Ar	12	1960.29A	-32.010999999999996	1.4015231303502489e-15
8532	1.7767599999999998e-12	N	1	1.11801m	-32.012	1.3982997165992129e-15
8533	1.53227e-14	Si	1	129.641m	-32.012	1.3982997165992129e-15
8534	1.4553e-12	N	1	1.36497m	-32.014	1.3918751129839535e-15
8535	1.76003e-12	O	1	1.12864m	-32.019	1.375942450316278e-15
8536	2.51565e-12	Mg	2	7896.37A	-32.02	1.372777870496696e-15
8537	3.77015e-12	Fe	2	5268.87A	-32.022	1.3664705291127186e-15
8538	1.51063e-11	N	1	1314.98A	-32.023	1.3633277341073826e-15
8539	7.07521e-11	Ni	14	280.761A	-32.023	1.3633277341073826e-15
8540	9.88601e-11	Cl	12	200.935A	-32.027	1.3508286703118747e-15
8541	1.9829099999999997e-12	N	1	1.00178m	-32.028	1.3477218505834993e-15
8542	2.19898e-12	Fe	2	9033.50A	-32.028	1.3477218505834993e-15
8543	7.71317e-12	Al	1	2575.40A	-32.029	1.3446221763421923e-15
8544	5.50919e-11	O	2	360.570A	-32.03	1.341529631153833e-15
8545	8.38859e-11	Ca	14	236.803A	-32.03	1.341529631153833e-15
8546	8.66222e-11	Si	11	229.323A	-32.036	1.3231231545734291e-15
8547	3.59631e-11	S	11	552.356A	-32.036	1.3231231545734291e-15
8548	1.33927e-11	S	1	1483.23A	-32.036	1.3231231545734291e-15
8549	1.67724e-11	N	1	1184.36A	-32.038000000000004	1.3170439558856258e-15
8550	3.96384e-11	Ca	7	501.142A	-32.041	1.3079774890658282e-15
8551	2.99427e-13	Ni	2	6.63416m	-32.041	1.3079774890658282e-15
8552	1.60957e-11	S	2	1234.15A	-32.041	1.3079774890658282e-15
8553	8.484440000000001e-13	Ni	11	2.34128m	-32.042	1.3049692243194258e-15
8554	2.76374e-11	Ni	11	718.752A	-32.043	1.301967878389966e-15
8555	8.9532e-11	Mg	5	221.870A	-32.047	1.2900313651330468e-15
8556	2.302e-12	N	1	8629.24A	-32.047	1.2900313651330468e-15
8557	1.30545e-12	Ne	9	1.52165m	-32.05	1.2811508516799938e-15
8558	5.05086e-11	V	12	393.289A	-32.05	1.2811508516799938e-15
8559	1.18553e-11	P	10	1675.58A	-32.052	1.2752644982067812e-15
8560	3.83839e-11	Ar	3	517.521A	-32.052	1.2752644982067812e-15
8561	2.22309e-11	Si	2	893.551A	-32.053000000000004	1.272331471251528e-15
8562	5.89776e-12	Sc	2	3368.13A	-32.056	1.2635728030109308e-15
8563	3.99256e-11	Ni	11	497.537A	-32.058	1.2577672133351272e-15
8564	1.53805e-11	Ca	14	1291.54A	-32.058	1.2577672133351272e-15
8565	2.42535e-11	Fe	8	819.036A	-32.058	1.2577672133351272e-15
8566	6.56039e-11	Mg	5	302.794A	-32.061	1.249108804740791e-15
8567	7.04796e-12	Cr	5	2818.47A	-32.061	1.249108804740791e-15
8568	6.618780000000001e-12	Ni	11	3001.23A	-32.062	1.246235934211207e-15
8569	1.50602e-11	N	1	1319.01A	-32.062	1.246235934211207e-15
8570	6.29537e-12	Cr	7	3155.41A	-32.069	1.2263099996624153e-15
8571	1.4676799999999999e-12	N	1	1.35346m	-32.07	1.2234895649294336e-15
8572	2.48373e-13	Co	12	7.99782m	-32.076	1.2067026587737548e-15
8573	4.6564099999999995e-12	Co	3	4266.05A	-32.076	1.2067026587737548e-15
8574	1.5966299999999998e-12	Mn	5	1.24415m	-32.077	1.2039273196734263e-15
8575	3.25269e-13	Mg	6	6.10708m	-32.077	1.2039273196734263e-15
8576	3.8321699999999994e-12	Mg	1	5183.60A	-32.08	1.1956395423000791e-15
8577	5.31155e-11	Ca	9	373.986A	-32.080999999999996	1.1928896476615637e-15
8578	3.8481e-11	Ti	9	516.214A	-32.084	1.1846778530878725e-15
8579	1.23175e-11	Si	6	1612.70A	-32.084	1.1846778530878725e-15
8580	6.38296e-11	Si	8	311.211A	-32.084	1.1846778530878725e-15
8581	4.39976e-12	Fe	2	4514.90A	-32.086999999999996	1.1765225881104424e-15
8582	1.99272e-12	N	1	9968.51A	-32.091	1.165736164187729e-15
8583	1.02846e-12	K	13	1.93147m	-32.092	1.1630550454103618e-15
8584	8.457960000000001e-12	Be	1	2348.61A	-32.097	1.149741664396773e-15
8585	4.915759999999999e-10	Mg	11	40.4097A	-32.098	1.1470973319481154e-15
8586	6.15933e-11	Ar	3	322.510A	-32.101	1.1392007694585082e-15
8587	1.32274e-11	S	5	1501.77A	-32.101	1.1392007694585082e-15
8588	2.27955e-11	Fe	3	871.422A	-32.102	1.1365806803954616e-15
8589	5.7539699999999996e-12	Fe	2	3452.31A	-32.105	1.1287565140259168e-15
8590	9.01844e-11	Ni	12	220.265A	-32.111	1.1132693940563588e-15
8591	8.32889e-12	Fe	2	2385.01A	-32.111999999999995	1.1107089455017304e-15
8592	7.66352e-10	Sc	14	25.9208A	-32.114000000000004	1.1056057014532e-15
8593	3.91721e-11	Ca	9	507.108A	-32.117	1.0979947653388742e-15
8594	2.00017e-12	Ca	2	9931.38A	-32.118	1.0954694474554121e-15
8595	1.95234e-12	Fe	5	1.01747m	-32.118	1.0954694474554121e-15
8596	1.74698e-11	Fe	8	1137.08A	-32.12	1.0904362225402129e-15
8597	5.9054e-12	Mn	8	3363.78A	-32.121	1.0879282888227825e-15
8598	7.53765e-11	Fe	9	263.536A	-32.121	1.0879282888227825e-15
8599	6.72511e-12	Fe	2	2953.77A	-32.126	1.075474876680601e-15
8600	1.4551e-12	N	1	1.36516m	-32.129	1.0680713597050291e-15
8601	6.27044e-12	Ni	7	3167.95A	-32.132	1.060718808181832e-15
8602	4.89658e-10	Ar	11	40.5680A	-32.133	1.0582792226207847e-15
8603	4.06526e-11	Ni	11	488.639A	-32.135	1.0534168712673031e-15
8604	8.67864e-12	P	2	2288.89A	-32.135	1.0534168712673031e-15
8605	7.86042e-11	K	13	252.715A	-32.135	1.0534168712673031e-15
8606	6.25577e-12	Fe	2	3175.38A	-32.137	1.0485768603889638e-15
8607	1.83624e-11	B	2	1081.80A	-32.139	1.0437590873406243e-15
8608	7.03898e-11	S	10	282.207A	-32.139	1.0437590873406243e-15
8609	1.46056e-11	Ca	2	1360.06A	-32.139	1.0437590873406243e-15
8610	1.51527e-11	N	1	1310.95A	-32.14	1.0413585080551166e-15
8611	5.67292e-12	Fe	2	3501.63A	-32.14	1.0413585080551166e-15
8612	1.19892e-10	Ti	15	165.686A	-32.141	1.0389634499487542e-15
8613	1.49743e-11	N	1	1326.57A	-32.141	1.0389634499487542e-15
8614	4.53243e-12	Fe	2	4382.74A	-32.141999999999996	1.036573900323178e-15
8615	3.7040699999999996e-12	Fe	2	5362.87A	-32.144	1.0318112758668872e-15
8616	6.91084e-11	V	6	287.439A	-32.144	1.0318112758668872e-15
8617	2.90994e-11	Ni	11	682.640A	-32.145	1.0294381757852122e-15
8618	1.84798e-12	Na	1	1.07493m	-32.147	1.0247083370050848e-15
8619	3.5751300000000003e-12	Fe	2	5556.29A	-32.152	1.0129785976671358e-15
8620	3.50489e-11	Ni	11	566.765A	-32.152	1.0129785976671358e-15
8621	3.96764e-12	Fe	2	5006.62A	-32.153	1.0106488115433874e-15
8622	3.30158e-12	Cl	12	6016.65A	-32.153	1.0106488115433874e-15
8623	7.40046e-12	V	2	2684.22A	-32.154	1.0083243837790143e-15
8624	2.40743e-13	Cr	4	8.25130m	-32.156	1.0036915540612818e-15
8625	1.33246e-11	Ca	7	1490.81A	-32.157	1.0013831275451039e-15
8626	1.45447e-11	S	5	1365.75A	-32.158	9.99080010262567e-16
8627	7.91319e-12	Mn	8	2510.30A	-32.158	9.99080010262567e-16
8628	4.6797e-12	Fe	2	4244.81A	-32.16	9.944896545829892e-16
8629	1.71694e-11	P	2	1156.97A	-32.161	9.922023918483066e-16
8630	1.36814e-10	Ar	13	145.193A	-32.162	9.899203896719509e-16
8631	6.14313e-11	Ti	5	323.361A	-32.163000000000004	9.876436359549413e-16
8632	9.02092e-14	Mn	5	22.0204m	-32.163000000000004	9.876436359549413e-16
8633	7.04194e-11	Mn	15	282.088A	-32.164	9.853721186261888e-16
8634	4.74835e-12	Cu	14	4183.45A	-32.165	9.831058256423182e-16
8635	7.38483e-11	Ca	3	268.990A	-32.165	9.831058256423182e-16
8636	2.5578e-12	Fe	5	7766.24A	-32.165	9.831058256423182e-16
8637	1.70364e-11	N	1	1166.00A	-32.165	9.831058256423182e-16
8638	4.11636e-12	Fe	2	4825.74A	-32.165	9.831058256423182e-16
8639	3.69091e-10	Ar	11	53.8200A	-32.167	9.785888646742038e-16
8640	1.2324e-11	Fe	10	1611.85A	-32.167	9.785888646742038e-16
8641	4.83783e-11	Ni	16	410.607A	-32.167	9.785888646742038e-16
8642	2.33388e-11	V	13	851.136A	-32.169000000000004	9.740926572565774e-16
8643	3.47128e-12	F	8	5722.51A	-32.17	9.71852306313973e-16
8644	1.79608e-11	Ca	13	1105.99A	-32.173	9.651621220953034e-16
8645	9.56768e-11	S	10	207.620A	-32.179	9.51919601330883e-16
8646	1.33208e-13	Fe	4	14.9123m	-32.181	9.47545928047877e-16
8647	7.84489e-11	Mn	8	253.215A	-32.181	9.47545928047877e-16
8648	1.51338e-11	Si	3	1312.59A	-32.183	9.431923499682316e-16
8649	4.80807e-11	Fe	6	413.148A	-32.183	9.431923499682316e-16
8650	4.543119999999999e-12	Fe	2	4372.43A	-32.184	9.410230677602538e-16
8651	1.51001e-10	Si	12	131.551A	-32.185	9.388587747628898e-16
8652	4.48722e-11	Mn	6	442.689A	-32.186	9.366994595013043e-16
8653	2.58015e-12	K	1	7698.96A	-32.188	9.323957164178403e-16
8654	1.98208e-11	O	3	1002.20A	-32.188	9.323957164178403e-16
8655	2.59708e-11	Ni	11	764.877A	-32.189	9.302512657779597e-16
8656	3.744380000000001e-10	Si	11	53.0514A	-32.191	9.259771494534908e-16
8657	1.51259e-11	N	1	1313.28A	-32.194	9.19602767593331e-16
8658	9.21379e-11	Cl	10	215.595A	-32.195	9.17487739919268e-16
8659	5.70221e-11	Mg	5	348.364A	-32.196999999999996	9.13272266669258e-16
8660	3.31551e-12	Fe	2	5991.38A	-32.199	9.090761617594825e-16
8661	1.51619e-12	Co	3	1.31015m	-32.199	9.090761617594825e-16
8662	4.13386e-12	Fe	4	4805.31A	-32.2	9.069853446069877e-16
8663	3.4720800000000003e-12	F	3	5721.20A	-32.203	9.007417014117903e-16
8664	2.69245e-12	Ni	2	7377.83A	-32.204	8.986700529861831e-16
8665	2.42745e-12	Na	1	8183.26A	-32.204	8.986700529861831e-16
8666	8.08171e-11	Fe	7	245.795A	-32.205	8.966031692197371e-16
8667	2.6088499999999998e-14	O	4	76.1425m	-32.207	8.924836518558692e-16
8668	3.3651599999999998e-12	Sc	6	5902.98A	-32.214	8.782138251364328e-16
8669	3.69471e-12	Fe	2	5376.45A	-32.214	8.782138251364328e-16
8670	1.51306e-11	N	1	1312.87A	-32.214	8.782138251364328e-16
8671	3.95688e-12	Fe	2	5020.23A	-32.214	8.782138251364328e-16
8672	3.9151e-11	Fe	6	507.380A	-32.217	8.721682436881268e-16
8673	1.0607e-11	Fe	8	1872.77A	-32.217	8.721682436881268e-16
8674	1.08674e-11	Fe	8	1827.89A	-32.218	8.701623123916388e-16
8675	1.2306e-12	Cr	4	1.61421m	-32.219	8.681609946091233e-16
8676	5.844780000000001e-10	Mg	11	33.9867A	-32.221	8.641721571672204e-16
8677	1.46263e-12	N	1	1.35813m	-32.221	8.641721571672204e-16
8678	1.3198200000000001e-12	N	1	1.50509m	-32.222	8.621846163593999e-16
8679	1.4513e-11	Co	12	1368.74A	-32.226	8.542800602840132e-16
8680	4.0124199999999996e-12	Fe	2	4950.74A	-32.226	8.542800602840132e-16
8681	2.04254e-11	Si	9	972.536A	-32.227	8.523152706676992e-16
8682	5.38773e-10	S	13	36.8698A	-32.227	8.523152706676992e-16
8683	3.9386099999999995e-12	Fe	2	5043.52A	-32.227	8.523152706676992e-16
8684	5.75575e-11	Si	9	345.124A	-32.23	8.46447973614324e-16
8685	5.18151e-12	Mn	8	3833.72A	-32.231	8.445011972974726e-16
8686	3.84104e-12	Fe	2	5171.64A	-32.232	8.425588984419156e-16
8687	2.01474e-11	Ar	10	985.957A	-32.236	8.348342720299153e-16
8688	2.35319e-12	Mn	8	8441.50A	-32.238	8.309985569692913e-16
8689	3.7687699999999995e-12	Be	2	5270.81A	-32.239000000000004	8.290873133247026e-16
8690	1.0987e-11	Fe	8	1807.99A	-32.239000000000004	8.290873133247026e-16
8691	1.9426e-11	Sc	14	1022.57A	-32.24	8.271804654185295e-16
8692	7.38097e-11	Fe	7	269.131A	-32.24	8.271804654185295e-16
8693	1.53218e-11	Ar	13	1296.48A	-32.24	8.271804654185295e-16
8694	1.03054e-12	Li	1	1.92758m	-32.242	8.233799164049705e-16
8695	1.08763e-11	B	1	1826.40A	-32.244	8.195968293279505e-16
8696	2.31112e-11	Cr	5	859.516A	-32.245	8.177118089292629e-16
8697	1.23625e-12	Si	1	1.60683m	-32.246	8.158311239571721e-16
8698	4.76912e-11	B	4	416.523A	-32.248000000000005	8.120827204309498e-16
8699	1.15232e-10	S	11	172.387A	-32.249	8.102149820031556e-16
8700	3.24879e-11	Ca	7	611.442A	-32.25	8.083515392545416e-16
8701	3.6603800000000003e-13	Na	1	5.42688m	-32.251999999999995	8.046375012984249e-16
8702	1.80262e-11	S	2	1101.98A	-32.254	8.009405277966438e-16
8703	1.30152e-11	Ni	11	1526.25A	-32.256	7.972605403451661e-16
8704	6.97817e-12	Ca	2	2846.66A	-32.256	7.972605403451661e-16
8705	6.3803e-11	Fe	7	311.341A	-32.257	7.954268919855797e-16
8706	2.74961e-12	Si	2	7224.47A	-32.259	7.917722373895295e-16
8707	2.52817e-12	V	4	7857.25A	-32.259	7.917722373895295e-16
8708	5.51764e-12	Ni	5	3600.18A	-32.26	7.899512117764637e-16
8709	1.70657e-11	V	3	1164.00A	-32.260999999999996	7.881343744060854e-16
8710	2.02514e-12	Fe	7	9808.93A	-32.262	7.863217156456909e-16
8711	2.8942400000000005e-10	Mg	9	68.6345A	-32.262	7.863217156456909e-16
8712	6.5608e-11	Mg	5	302.775A	-32.263000000000005	7.845132258847568e-16
8713	1.67457e-11	Fe	8	1186.24A	-32.264	7.827088955348632e-16
8714	2.14981e-11	Cr	3	924.009A	-32.265	7.809087150296175e-16
8715	2.91729e-12	Fe	2	6809.23A	-32.266999999999996	7.773207653975093e-16
8716	4.72055e-12	Fe	4	4208.08A	-32.268	7.755329772476826e-16
8717	5.99158e-11	Ar	3	331.540A	-32.269	7.7374930089651185e-16
8718	1.85421e-11	Cl	2	1071.32A	-32.269	7.7374930089651185e-16
8719	8.00056e-11	Fe	11	248.288A	-32.27	7.719697268870974e-16
8720	4.55774e-11	Si	3	435.840A	-32.272	7.684228481748037e-16
8721	1.58644e-12	Fe	2	1.25214m	-32.273	7.666555246667014e-16
8722	2.5218099999999997e-12	Mg	2	7877.05A	-32.274	7.648922658898852e-16
8723	5.04766e-10	Mg	11	39.3538A	-32.277	7.596267845682968e-16
8724	6.26949e-11	S	13	316.843A	-32.278	7.578796914451147e-16
8725	1.54601e-11	Cl	7	1284.88A	-32.279	7.561366165245996e-16
8726	2.5914799999999998e-12	Fe	2	7665.30A	-32.279	7.561366165245996e-16
8727	3.23403e-12	Be	3	6142.32A	-32.279	7.561366165245996e-16
8728	1.29705e-11	F	6	1531.51A	-32.28	7.543975505651666e-16
8729	2.1924299999999998e-12	N	1	9060.48A	-32.284	7.474811922488278e-16
8730	1.9558400000000003e-12	Fe	2	1.01565m	-32.287	7.42335567915124e-16
8731	2.55831e-12	Fe	2	7764.68A	-32.287	7.42335567915124e-16
8732	5.53017e-12	Sc	6	3592.01A	-32.289	7.389248457954326e-16
8733	6.6668e-11	K	13	297.961A	-32.292	7.338381229364078e-16
8734	2.83029e-11	Si	7	701.853A	-32.295	7.287864168312405e-16
8735	2.55505e-11	Cl	8	777.460A	-32.297	7.2543794740603255e-16
8736	2.69729e-11	Fe	8	736.460A	-32.299	7.221048628003328e-16
8737	2.2661599999999999e-13	Fe	9	8.76569m	-32.299	7.221048628003328e-16
8738	3.84026e-12	Mg	1	5172.68A	-32.301	7.187870923273284e-16
8739	4.114430000000001e-12	Be	2	4827.99A	-32.302	7.171339278898069e-16
8740	6.54761e-11	S	13	303.385A	-32.302	7.171339278898069e-16
8741	1.61925e-11	Fe	8	1226.77A	-32.302	7.171339278898069e-16
8742	9.40756e-13	Ne	9	2.11154m	-32.305	7.121972126545077e-16
8743	1.31597e-12	N	1	1.50950m	-32.306	7.105592045196509e-16
8744	1.5789200000000001e-12	N	1	1.25810m	-32.306999999999995	7.089249636989621e-16
8745	2.40643e-12	Ca	2	8254.73A	-32.309	7.056677493616774e-16
8746	7.18495e-13	Si	7	2.76473m	-32.309	7.056677493616774e-16
8747	7.44743e-13	Fe	4	2.66729m	-32.312	7.008099667441628e-16
8748	5.04964e-11	Sc	9	393.383A	-32.313	6.991981485481251e-16
8749	4.0446e-11	Fe	8	491.136A	-32.313	6.991981485481251e-16
8750	2.0434e-11	Si	9	972.129A	-32.316	6.943849023493469e-16
8751	1.33598e-12	N	1	1.48689m	-32.318000000000005	6.911944935256469e-16
8752	1.3005100000000001e-10	Mg	11	152.744A	-32.319	6.896047903043392e-16
8753	1.21028e-11	O	1	1641.31A	-32.321	6.864363441005104e-16
8754	6.85334e-11	Sc	4	289.851A	-32.321	6.864363441005104e-16
8755	5.18725e-13	Si	2	3.82948m	-32.321	6.864363441005104e-16
8756	9.55747e-13	Sc	2	2.07842m	-32.321999999999996	6.84857584319203e-16
8757	8.79838e-14	O	5	22.5774m	-32.325	6.801430578701819e-16
8758	1.5863399999999999e-12	K	1	1.25222m	-32.325	6.801430578701819e-16
8759	5.86475e-12	Fe	2	3387.09A	-32.328	6.754609859929655e-16
8760	2.4614599999999997e-14	Al	2	80.7020m	-32.333	6.677290480233803e-16
8761	6.0459e-12	Na	2	3285.61A	-32.334	6.661933138290919e-16
8762	3.94377e-12	Fe	2	5036.92A	-32.342	6.540339155053845e-16
8763	2.0939700000000002e-12	Ti	3	9486.50A	-32.346	6.480376965260355e-16
8764	7.89818e-11	Fe	7	251.507A	-32.347	6.46547251183439e-16
8765	9.7667e-12	Fe	8	2033.90A	-32.349000000000004	6.4357663640173e-16
8766	2.34974e-11	Fe	8	845.389A	-32.35	6.420964512127136e-16
8767	2.40906e-11	Si	11	824.574A	-32.35	6.420964512127136e-16
8768	4.49769e-11	N	2	441.659A	-32.353	6.376762903334748e-16
8769	3.8068e-11	Ne	4	521.815A	-32.355	6.347464339145728e-16
8770	4.2403e-12	Si	2	4684.69A	-32.356	6.332865576277005e-16
8771	6.706410000000001e-12	Ni	7	2962.01A	-32.358000000000004	6.303768701985095e-16
8772	1.33844e-11	Fe	8	1484.14A	-32.359	6.289270436293177e-16
8773	5.17948e-11	V	12	383.522A	-32.359	6.289270436293177e-16
8774	2.82026e-12	Sc	2	7043.49A	-32.359	6.289270436293177e-16
8775	1.5593899999999999e-12	Ni	4	1.27386m	-32.359	6.289270436293177e-16
8776	4.65647e-11	N	2	426.599A	-32.359	6.289270436293177e-16
8777	3.5889800000000003e-12	Fe	2	5534.85A	-32.359	6.289270436293177e-16
8778	1.31147e-12	N	1	1.51467m	-32.36	6.274805515687033e-16
8779	5.3172400000000005e-12	Ni	11	3735.86A	-32.361	6.260373863475097e-16
8780	5.93999e-12	Ni	7	3344.19A	-32.365	6.20297841090281e-16
8781	4.63559e-11	N	2	428.521A	-32.366	6.188711956447687e-16
8782	4.87348e-13	Fe	3	4.07603m	-32.366	6.188711956447687e-16
8783	9.24385e-12	Ni	11	2148.94A	-32.367	6.17447831392729e-16
8784	8.51529e-12	Fe	2	2332.80A	-32.368	6.160277407876161e-16
8785	5.58038e-11	Ne	2	355.969A	-32.368	6.160277407876161e-16
8786	1.99034e-12	N	1	9980.42A	-32.369	6.146109163002711e-16
8787	7.82077e-13	Fe	10	2.53996m	-32.37	6.131973504188218e-16
8788	4.48926e-12	Co	3	4424.89A	-32.37	6.131973504188218e-16
8789	4.54939e-11	Si	10	436.640A	-32.37	6.131973504188218e-16
8790	2.0462e-12	Fe	7	9707.96A	-32.37	6.131973504188218e-16
8791	4.42117e-11	Sc	10	449.303A	-32.371	6.117870356486724e-16
8792	2.70476e-11	Cl	8	734.425A	-32.372	6.103799645124944e-16
8793	4.064e-13	Fe	2	4.88791m	-32.376	6.047839673614964e-16
8794	5.507919999999999e-10	Mg	11	36.0653A	-32.376	6.047839673614964e-16
8795	4.64597e-11	Fe	6	427.563A	-32.376	6.047839673614964e-16
8796	5.641519999999999e-10	Ca	13	35.2112A	-32.376999999999995	6.033930028354252e-16
8797	9.68655e-13	Ar	12	2.05073m	-32.376999999999995	6.033930028354252e-16
8798	8.04345e-12	Cr	7	2469.64A	-32.379	6.00620663814384e-16
8799	2.4256e-11	O	3	818.949A	-32.38	5.992392746207487e-16
8800	3.66388e-11	S	5	542.170A	-32.381	5.978610625341048e-16
8801	2.4123e-12	Mg	2	8234.64A	-32.381	5.978610625341048e-16
8802	5.81998e-11	P	8	341.315A	-32.381	5.978610625341048e-16
8803	1.46659e-12	N	1	1.35446m	-32.382	5.964860202472991e-16
8804	1.1516e-11	Al	2	1724.95A	-32.383	5.951141404699847e-16
8805	4.55778e-12	Fe	2	4358.36A	-32.388000000000005	5.88301925235704e-16
8806	2.09355e-12	Ti	3	9488.40A	-32.389	5.86948868354596e-16
8807	5.58381e-10	S	13	35.5751A	-32.391	5.842520832685194e-16
8808	7.32753e-12	V	2	2710.94A	-32.391999999999996	5.829083407654646e-16
8809	2.2397400000000003e-12	Fe	4	8869.10A	-32.394	5.802301202173301e-16
8810	8.26137e-11	Fe	4	240.450A	-32.395	5.788956279725918e-16
8811	3.46496e-12	F	3	5732.95A	-32.396	5.77564204974855e-16
8812	2.2409599999999998e-12	N	1	8864.25A	-32.397	5.762358441650382e-16
8813	5.22219e-13	Cr	7	3.80386m	-32.399	5.73588280954006e-16
8814	6.78516e-11	Si	9	292.763A	-32.399	5.73588280954006e-16
8815	4.31229e-13	Fe	2	4.60647m	-32.4	5.722690645156836e-16
8816	3.5688300000000004e-10	Mn	15	55.6610A	-32.402	5.696397270015986e-16
8817	5.91523e-12	Si	3	3358.19A	-32.403	5.683295919853598e-16
8818	3.88084e-10	Ar	11	51.1860A	-32.408	5.618239769422395e-16
8819	3.29245e-12	Ni	11	6033.33A	-32.41	5.592426302462907e-16
8820	4.4816e-12	Fe	2	4432.45A	-32.411	5.579564078890106e-16
8821	7.16285e-12	Cr	11	2773.26A	-32.411	5.579564078890106e-16
8822	3.37477e-11	Ni	11	588.616A	-32.411	5.579564078890106e-16
8823	8.93564e-11	Mg	5	222.306A	-32.412	5.566731437610715e-16
8824	5.61271e-12	Fe	2	3539.19A	-32.413000000000004	5.553928310587163e-16
8825	2.0157200000000002e-12	Ca	2	9854.76A	-32.414	5.541154629938728e-16
8826	1.48554e-11	N	1	1337.19A	-32.416	5.515695337023564e-16
8827	3.13958e-11	S	2	632.711A	-32.416	5.515695337023564e-16
8828	1.45803e-12	N	1	1.36242m	-32.418	5.490353018933782e-16
8829	1.88355e-11	Sc	11	1054.63A	-32.418	5.490353018933782e-16
8830	5.7493e-12	Fe	2	3455.11A	-32.418	5.490353018933782e-16
8831	7.03802e-12	Ca	2	2822.45A	-32.42	5.465127138218967e-16
8832	6.99373e-12	Ca	2	2840.33A	-32.42	5.465127138218967e-16
8833	1.20615e-11	Na	10	1646.93A	-32.42	5.465127138218967e-16
8834	6.58659e-11	Fe	7	301.589A	-32.423	5.427505467626025e-16
8835	4.82795e-12	Fe	2	4114.47A	-32.423	5.427505467626025e-16
8836	1.45895e-12	N	1	1.36156m	-32.424	5.415022551447772e-16
8837	1.95762e-12	N	1	1.01473m	-32.425	5.402568345180036e-16
8838	5.76661e-10	S	13	34.4474A	-32.426	5.390142782791769e-16
8839	4.48035e-13	Fe	2	4.43368m	-32.428000000000004	5.365377326289131e-16
8840	5.81808e-13	Na	1	3.41426m	-32.429	5.353037300870776e-16
8841	3.9478e-11	V	12	503.178A	-32.431999999999995	5.316187251290732e-16
8842	4.3634200000000003e-13	V	9	4.55249m	-32.434	5.291761589589887e-16
8843	1.02852e-11	Si	9	1931.36A	-32.434	5.291761589589887e-16
8844	1.80762e-11	S	4	1098.93A	-32.435	5.279590875667509e-16
8845	1.7011e-11	N	1	1167.74A	-32.439	5.231187295575775e-16
8846	8.45907e-12	Fe	2	2348.30A	-32.439	5.231187295575775e-16
8847	1.0693400000000001e-10	Ca	14	185.764A	-32.44	5.219155898663708e-16
8848	1.65351e-11	Cl	1	1201.35A	-32.44	5.219155898663708e-16
8849	6.68323e-12	O	1	2972.29A	-32.443000000000005	5.183227482173623e-16
8850	3.8702e-12	Fe	2	5132.67A	-32.444	5.1713063897714645e-16
8851	1.6945e-13	Ni	4	11.7229m	-32.444	5.1713063897714645e-16
8852	3.07935e-12	Ni	4	6450.87A	-32.445	5.159412715120995e-16
8853	2.04471e-11	Si	9	971.506A	-32.445	5.159412715120995e-16
8854	2.24131e-10	Be	3	88.6289A	-32.446	5.147546395163138e-16
8855	7.66717e-11	S	13	259.085A	-32.446	5.147546395163138e-16
8856	6.46233e-11	S	13	307.388A	-32.446	5.147546395163138e-16
8857	1.9534099999999998e-10	Be	3	101.691A	-32.446999999999996	5.135707366983843e-16
8858	7.94004e-11	Mg	5	250.181A	-32.448	5.123895567813682e-16
8859	4.96722e-11	Fe	6	399.911A	-32.448	5.123895567813682e-16
8860	1.92762e-11	P	4	1030.51A	-32.449	5.112110935027836e-16
8861	1.54718e-11	Cl	7	1283.91A	-32.452	5.076919410884289e-16
8862	1.0703e-11	Ni	11	1855.98A	-32.453	5.065242820261159e-16
8863	6.00487e-11	Mg	11	330.806A	-32.454	5.053593085051315e-16
8864	1.80671e-11	S	4	1099.48A	-32.455999999999996	5.030373933950348e-16
8865	4.80617e-11	Fe	6	413.312A	-32.457	5.018804394953517e-16
8866	5.91535e-12	Co	13	3358.12A	-32.458	5.007261465158061e-16
8867	1.38696e-11	Ca	14	1432.23A	-32.458	5.007261465158061e-16
8868	1.40163e-11	Si	3	1417.24A	-32.46	4.98425518851385e-16
8869	1.6173199999999998e-10	O	7	122.823A	-32.461999999999996	4.961354616109196e-16
8870	9.722980000000001e-12	Mn	8	2043.04A	-32.463	4.94994381713841e-16
8871	3.67806e-11	C	2	540.079A	-32.464	4.938559262277071e-16
8872	1.5660499999999997e-10	Si	12	126.844A	-32.464	4.938559262277071e-16
8873	2.0053900000000002e-12	N	1	9905.52A	-32.472	4.848420397222777e-16
8874	1.14213e-11	Fe	7	1739.25A	-32.473	4.83726933974776e-16
8875	9.32135e-14	P	2	21.3107m	-32.475	4.815044105973337e-16
8876	4.45867e-11	Fe	6	445.524A	-32.476	4.803969811838033e-16
8877	1.5105200000000001e-12	Al	1	1.31507m	-32.48	4.759926751869646e-16
8878	2.58382e-11	C	3	768.800A	-32.481	4.748979224130972e-16
8879	2.53007e-11	Fe	8	785.134A	-32.482	4.738056875007475e-16
8880	4.10329e-11	C	3	484.111A	-32.484	4.716287481102062e-16
8881	3.5783400000000003e-12	Fe	2	5551.31A	-32.485	4.705440320901061e-16
8882	1.47915e-12	N	1	1.34296m	-32.485	4.705440320901061e-16
8883	1.74358e-11	Cl	6	1139.29A	-32.488	4.673048297573792e-16
8884	4.19838e-12	Fe	2	4731.45A	-32.491	4.640879259366654e-16
8885	3.83914e-11	Ar	3	517.419A	-32.494	4.60893167126088e-16
8886	9.569040000000002e-13	Sc	2	2.07591m	-32.494	4.60893167126088e-16
8887	3.8564300000000005e-10	Ar	11	51.5100A	-32.496	4.587755553776081e-16
8888	9.77612e-13	Sc	2	2.03194m	-32.496	4.587755553776081e-16
8889	1.33384e-11	S	11	1489.27A	-32.497	4.577204008804694e-16
8890	7.93004e-12	Cr	7	2504.96A	-32.497	4.577204008804694e-16
8891	1.03055e-12	Li	1	1.92757m	-32.498000000000005	4.566676731713241e-16
8892	3.5756e-12	Fe	10	5555.57A	-32.503	4.514402415433006e-16
8893	2.8409e-11	Fe	9	699.232A	-32.507	4.473014125312116e-16
8894	1.2464399999999999e-12	B	4	1.59370m	-32.507	4.473014125312116e-16
8895	1.51258e-11	N	1	1313.28A	-32.508	4.462726478303031e-16
8896	4.38665e-12	Fe	2	4528.38A	-32.509	4.452462492225557e-16
8897	7.2725899999999994e-12	Cr	7	2731.41A	-32.510999999999996	4.4320052853158486e-16
8898	9.9205e-13	Fe	2	2.00237m	-32.512	4.421811956021467e-16
8899	5.105359999999999e-10	Ar	11	38.9090A	-32.512	4.421811956021467e-16
8900	6.07068e-11	Ar	3	327.220A	-32.513000000000005	4.4116420707338983e-16
8901	5.19916e-11	Fe	9	382.071A	-32.513000000000005	4.4116420707338983e-16
8902	5.99279e-12	Si	3	3314.73A	-32.516999999999996	4.371195893116119e-16
8903	1.1114200000000001e-10	Li	2	178.731A	-32.518	4.361142421542787e-16
8904	8.120180000000001e-13	Li	1	2.44631m	-32.519	4.351112072312506e-16
8905	1.1432e-11	Mg	2	1737.61A	-32.519	4.351112072312506e-16
8906	4.42824e-11	Fe	6	448.586A	-32.52	4.341104792245222e-16
8907	1.2229e-11	B	2	1624.38A	-32.52	4.341104792245222e-16
8908	4.27548e-11	Ar	14	464.613A	-32.521	4.331120528283473e-16
8909	3.5331e-11	Ne	5	562.238A	-32.523	4.3112208370557526e-16
8910	5.2934e-12	Ni	5	3752.69A	-32.525	4.2914125766041262e-16
8911	8.86816e-12	S	8	2239.98A	-32.525999999999996	4.281542601566868e-16
8912	5.48323e-12	Ti	3	3622.77A	-32.527	4.271695326842198e-16
8913	3.90956e-11	N	2	508.099A	-32.528	4.2618707002209867e-16
8914	2.97045e-11	Cl	8	668.735A	-32.528	4.2618707002209867e-16
8915	1.0113e-11	Fe	8	1964.25A	-32.529	4.2520686696139016e-16
8916	4.74755e-11	K	8	418.415A	-32.53	4.2422891830516917e-16
8917	4.24344e-12	Si	2	4681.21A	-32.53	4.2422891830516917e-16
8918	2.8413899999999997e-13	O	7	6.99110m	-32.533	4.2130854697311665e-16
8919	2.31143e-12	N	1	8594.00A	-32.536	4.1840827933590686e-16
8920	3.74157e-11	Si	8	530.913A	-32.536	4.1840827933590686e-16
8921	6.36376e-11	F	3	312.150A	-32.536	4.1840827933590686e-16
8922	2.60469e-11	Fe	3	762.643A	-32.537	4.1744596699732126e-16
8923	1.31523e-11	Ni	11	1510.35A	-32.537	4.1744596699732126e-16
8924	5.11877e-11	N	2	388.071A	-32.54	4.145722891736351e-16
8925	1.23476e-12	Ne	9	1.60877m	-32.541	4.1361879936759997e-16
8926	3.76915e-12	Be	2	5270.27A	-32.541	4.1361879936759997e-16
8927	4.45196e-10	Al	12	44.6196A	-32.544000000000004	4.1077146758055507e-16
8928	3.71461e-12	Fe	2	5347.65A	-32.547	4.0794373668767516e-16
8929	4.86768e-13	Fe	2	4.08089m	-32.547	4.0794373668767516e-16
8930	5.24655e-11	Fe	9	378.620A	-32.549	4.0606940547353443e-16
8931	4.1399199999999996e-12	Fe	2	4798.27A	-32.55	4.0513547175733374e-16
8932	4.43847e-11	Mn	14	447.551A	-32.551	4.042036860290677e-16
8933	1.41816e-11	Cl	12	1400.72A	-32.552	4.032740433485143e-16
8934	3.65547e-13	Na	1	5.43417m	-32.558	3.9774091604219093e-16
8935	2.75846e-11	Si	7	720.129A	-32.558	3.9774091604219093e-16
8936	5.03704e-11	Mn	6	394.367A	-32.558	3.9774091604219093e-16
8937	6.11207e-12	Ni	11	3250.04A	-32.56	3.9591346253075347e-16
8938	2.1658099999999997e-14	Mg	6	91.7183m	-32.564	3.9228370608857836e-16
8939	8.56648e-11	K	14	231.886A	-32.564	3.9228370608857836e-16
8940	5.26601e-11	S	3	377.220A	-32.566	3.904813261793028e-16
8941	5.73814e-10	S	13	34.6183A	-32.566	3.904813261793028e-16
8942	3.9161900000000005e-12	Fe	2	5072.39A	-32.566	3.904813261793028e-16
8943	5.66905e-12	Fe	2	3504.02A	-32.566	3.904813261793028e-16
8944	5.96724e-12	Si	3	3328.92A	-32.569	3.8779327163735485e-16
8945	3.31017e-11	Fe	8	600.104A	-32.571999999999996	3.8512372153272184e-16
8946	3.09204e-11	Cr	5	642.438A	-32.574	3.8335423876425007e-16
8947	1.9007299999999997e-10	Mg	11	104.510A	-32.574	3.8335423876425007e-16
8948	7.0854e-11	S	10	280.358A	-32.577	3.8071524674696706e-16
8949	5.75564e-12	B	2	3451.30A	-32.577	3.8071524674696706e-16
8950	1.16649e-10	S	9	170.293A	-32.578	3.79839625977664e-16
8951	2.1596e-11	Ti	15	919.821A	-32.580999999999996	3.772248283846292e-16
8952	9.59003e-13	Fe	2	2.07137m	-32.582	3.763572353547922e-16
8953	3.89499e-15	Co	17	510.000m	-32.582	3.763572353547922e-16
8954	6.94993e-11	S	11	285.823A	-32.582	3.763572353547922e-16
8955	1.61934e-11	S	2	1226.70A	-32.583	3.7549163773355787e-16
8956	2.8092e-15	He	1	707.121m	-32.583	3.7549163773355787e-16
8957	1.14936e-11	Ni	11	1728.31A	-32.585	3.737664103701784e-16
8958	6.23435e-11	Fe	12	318.629A	-32.586	3.7290677148105565e-16
8959	6.66727e-11	K	13	297.940A	-32.586	3.7290677148105565e-16
8960	6.21886e-11	Fe	9	319.423A	-32.586999999999996	3.720491097065136e-16
8961	2.89602e-13	Li	1	6.85924m	-32.588	3.711934204993086e-16
8962	4.8744e-13	Fe	2	4.07526m	-32.588	3.711934204993086e-16
8963	1.84357e-12	N	1	1.07750m	-32.588	3.711934204993086e-16
8964	8.146649999999999e-14	O	7	24.3836m	-32.589	3.703396993226741e-16
8965	8.45861e-11	Cl	11	234.843A	-32.59	3.6948794165025308e-16
8966	2.16324e-11	Cl	8	918.274A	-32.59	3.6948794165025308e-16
8967	7.76561e-11	Ca	3	255.800A	-32.591	3.686381429661233e-16
8968	2.37975e-12	Sc	2	8347.28A	-32.591	3.686381429661233e-16
8969	6.510669999999999e-12	Fe	10	3051.06A	-32.593	3.669444045508838e-16
8970	6.448469999999999e-10	Ca	13	30.8049A	-32.595	3.6525844815678397e-16
8971	6.2152800000000006e-12	Fe	2	3196.07A	-32.596	3.6441837703775207e-16
8972	7.577030000000001e-12	Fe	2	2621.67A	-32.597	3.635802380286726e-16
8973	1.1898e-10	Ca	14	166.956A	-32.599000000000004	3.619097385756963e-16
8974	9.54325e-13	Sc	2	2.08152m	-32.6	3.6107736927497773e-16
8975	1.69684e-11	N	1	1170.67A	-32.601	3.6024691437052686e-16
8976	9.373019999999999e-12	Cl	11	2119.32A	-32.601	3.6024691437052686e-16
8977	6.55086e-13	Be	2	3.03234m	-32.602	3.5941836945935445e-16
8978	1.27976e-11	Si	6	1552.20A	-32.602	3.5941836945935445e-16
8979	1.92897e-12	S	13	1.02980m	-32.605	3.5694415080736924e-16
8980	1.48642e-11	N	1	1336.39A	-32.606	3.5612320204159546e-16
8981	5.0625e-11	B	4	392.385A	-32.607	3.553041414055937e-16
8982	5.33037e-12	Ni	5	3726.65A	-32.607	3.553041414055937e-16
8983	3.46879e-11	F	4	572.663A	-32.608000000000004	3.5448696455677453e-16
8984	1.4003e-11	Si	3	1418.59A	-32.608000000000004	3.5448696455677453e-16
8985	8.11237e-11	Si	10	244.866A	-32.609	3.53671667162559e-16
8986	1.22409e-11	S	11	1622.80A	-32.609	3.53671667162559e-16
8987	1.53488e-11	Fe	8	1294.20A	-32.61	3.528582449003159e-16
8988	9.19782e-11	S	11	215.969A	-32.611	3.520466934573612e-16
8989	1.70381e-11	N	1	1165.88A	-32.611	3.520466934573612e-16
8990	2.24569e-13	Cr	4	8.84558m	-32.615	3.488191099714212e-16
8991	5.05624e-11	S	4	392.870A	-32.615	3.488191099714212e-16
8992	1.82675e-11	Ca	7	1087.42A	-32.616	3.48016848281015e-16
8993	1.59781e-12	K	1	1.24323m	-32.617	3.472164317412944e-16
8994	8.03121e-13	Co	3	2.47341m	-32.621	3.4403313236094978e-16
8995	1.18814e-12	Al	1	1.67189m	-32.623000000000005	3.4245244370050236e-16
8996	8.04571e-11	S	11	246.895A	-32.623000000000005	3.4245244370050236e-16
8997	5.50498e-12	Ti	3	3608.46A	-32.624	3.416648249361824e-16
8998	1.96605e-11	C	2	1010.37A	-32.625	3.4087901764475253e-16
8999	3.23528e-11	K	12	613.996A	-32.626999999999995	3.39312820825057e-16
9000	7.45632e-10	Ti	13	26.6411A	-32.628	3.385324229929663e-16
9001	2.78714e-11	Ar	13	712.719A	-32.628	3.385324229929663e-16
9002	6.30597e-11	Ne	2	315.010A	-32.628	3.385324229929663e-16
9003	4.50839e-11	Si	10	440.611A	-32.63	3.369770077963354e-16
9004	1.32053e-11	Ca	14	1504.28A	-32.633	3.346572743914067e-16
9005	3.34866e-12	Fe	2	5932.05A	-32.635	3.331196638853062e-16
9006	2.39469e-11	Cr	5	829.520A	-32.635999999999996	3.3235350991891927e-16
9007	1.70143e-11	S	2	1167.51A	-32.635999999999996	3.3235350991891927e-16
9008	9.16383e-11	Ar	4	216.770A	-32.638000000000005	3.3082648424907944e-16
9009	1.58514e-11	Si	10	1253.17A	-32.639	3.300656044494993e-16
9010	7.09167e-11	S	4	280.110A	-32.64	3.2930647462489685e-16
9011	3.13944e-14	Fe	3	63.2739m	-32.641	3.2854909075044136e-16
9012	4.25659e-12	Fe	2	4666.76A	-32.641	3.2854909075044136e-16
9013	6.17931e-12	Fe	2	3214.67A	-32.646	3.247882204080703e-16
9014	2.03012e-11	Si	10	978.485A	-32.646	3.247882204080703e-16
9015	9.50654e-12	B	1	2089.56A	-32.646	3.247882204080703e-16
9016	4.299180000000001e-12	Fe	2	4620.52A	-32.648	3.232959540861532e-16
9017	7.73177e-11	Fe	11	256.920A	-32.648	3.232959540861532e-16
9018	6.80868e-12	Na	2	2917.52A	-32.649	3.2255239402533006e-16
9019	1.01574e-10	Ar	11	195.566A	-32.649	3.2255239402533006e-16
9020	2.40663e-12	Be	1	8254.07A	-32.65	3.2181054410519083e-16
9021	4.75489e-12	Fe	2	4177.69A	-32.65	3.2181054410519083e-16
9022	6.657390000000001e-13	Co	2	2.98382m	-32.65	3.2181054410519083e-16
9023	1.4561099999999998e-10	Mg	5	136.421A	-32.652	3.203319589631477e-16
9024	4.50023e-11	Si	10	441.410A	-32.652	3.203319589631477e-16
9025	4.57923e-11	Si	10	433.795A	-32.655	3.1812680926841783e-16
9026	6.16315e-11	Ar	3	322.310A	-32.656	3.1739513791076744e-16
9027	5.08625e-12	Si	1	3905.52A	-32.656	3.1739513791076744e-16
9028	7.339109999999999e-13	K	1	2.70666m	-32.658	3.159368397174112e-16
9029	5.2059000000000004e-14	Al	7	38.1576m	-32.665	3.1088535900100933e-16
9030	4.99333e-11	S	3	397.820A	-32.669000000000004	3.080351448976529e-16
9031	3.94327e-11	Fe	8	503.756A	-32.669000000000004	3.080351448976529e-16
9032	8.24073e-12	Fe	2	2410.52A	-32.671	3.0661985196578953e-16
9033	2.10912e-11	Si	10	941.834A	-32.671	3.0661985196578953e-16
9034	9.34673e-11	S	10	212.529A	-32.672	3.059146458755317e-16
9035	1.8600999999999998e-13	Ni	2	10.6793m	-32.672	3.059146458755317e-16
9036	7.70951e-14	C	5	25.7662m	-32.673	3.0521106171426845e-16
9037	7.12731e-13	Mg	9	2.78709m	-32.673	3.0521106171426845e-16
9038	5.86319e-11	Co	13	338.799A	-32.677	3.0241286988113665e-16
9039	5.99772e-11	Ne	2	331.200A	-32.677	3.0241286988113665e-16
9040	2.41837e-12	Mg	2	8213.99A	-32.679	3.0102340895650415e-16
9041	3.75025e-12	Fe	2	5296.83A	-32.681999999999995	2.9895117838508694e-16
9042	2.57588e-12	Fe	2	7711.72A	-32.683	2.982636097546255e-16
9043	6.56117e-11	Mg	5	302.758A	-32.683	2.982636097546255e-16
9044	9.92949e-12	Ni	11	2000.55A	-32.684	2.9757762248813655e-16
9045	1.49591e-11	N	1	1327.92A	-32.685	2.9689321294857426e-16
9046	4.29821e-12	C	1	4621.57A	-32.689	2.941712796112999e-16
9047	4.11878e-11	C	3	482.290A	-32.69	2.9349470444295766e-16
9048	1.6451599999999998e-12	N	1	1.20745m	-32.691	2.928196853543171e-16
9049	1.59716e-11	Ca	2	1243.74A	-32.694	2.9080392881894047e-16
9050	2.0217599999999997e-12	Mn	6	9825.32A	-32.696999999999996	2.8880204865395333e-16
9051	3.25452e-12	Li	1	6103.66A	-32.698	2.881378223741302e-16
9052	5.61351e-12	Fe	2	3538.69A	-32.698	2.881378223741302e-16
9053	5.25605e-11	Mg	9	377.935A	-32.699	2.8747512377236276e-16
9054	5.66825e-12	Fe	2	3504.51A	-32.702	2.854961589401277e-16
9055	5.63388e-10	Ca	13	35.2589A	-32.702	2.854961589401277e-16
9056	4.64948e-11	C	2	427.241A	-32.703	2.848395359956561e-16
9057	6.1041699999999994e-12	Fe	2	3254.24A	-32.703	2.848395359956561e-16
9058	1.46923e-11	Fe	8	1352.03A	-32.705	2.835308172059744e-16
9059	4.8438400000000005e-12	Na	10	4100.98A	-32.705	2.835308172059744e-16
9060	7.092689999999999e-12	Mn	8	2800.69A	-32.705999999999996	2.8287871442206286e-16
9061	1.9163400000000003e-12	Fe	2	1.03658m	-32.705999999999996	2.8287871442206286e-16
9062	8.78235e-11	K	14	226.186A	-32.707	2.8222811143293083e-16
9063	5.60182e-10	Ca	13	35.4607A	-32.707	2.8222811143293083e-16
9064	5.740399999999999e-13	Cr	7	3.46047m	-32.71	2.8028526677957517e-16
9065	1.63599e-12	N	1	1.21421m	-32.711	2.79640628554505e-16
9066	3.78557e-12	Co	3	5247.42A	-32.714	2.7771559600799607e-16
9067	7.24058e-14	Cr	5	27.4349m	-32.715	2.770768678616931e-16
9068	2.8864899999999997e-10	Mg	9	68.8187A	-32.716	2.764396087493659e-16
9069	8.98535e-11	Mg	5	221.076A	-32.719	2.745366118681991e-16
9070	3.07196e-11	Si	9	646.638A	-32.72	2.7390519518253134e-16
9071	9.25549e-12	S	8	2146.24A	-32.721	2.7327523071494187e-16
9072	2.36138e-10	Mg	9	84.1221A	-32.722	2.726467151254175e-16
9073	3.02672e-11	Si	11	656.303A	-32.724000000000004	2.7139401725893754e-16
9074	2.16777e-18	H	1	91.6354c	-32.726	2.701470750163431e-16
9075	2.6095e-12	V	4	7612.37A	-32.727	2.695257539852831e-16
9076	4.6133199999999996e-12	Fe	2	4305.89A	-32.727	2.695257539852831e-16
9077	2.57184e-11	N	3	772.384A	-32.728	2.6890586195293583e-16
9078	5.68459e-11	Mn	14	349.444A	-32.729	2.682873956327042e-16
9079	4.7746099999999996e-12	Si	2	4160.44A	-32.729	2.682873956327042e-16
9080	2.22047e-12	Fe	2	8946.05A	-32.73	2.6767035174553703e-16
9081	5.69053e-13	Co	3	3.49079m	-32.73	2.6767035174553703e-16
9082	5.829189999999999e-13	Na	1	3.40776m	-32.73	2.6767035174553703e-16
9083	5.19906e-12	Cr	7	3820.78A	-32.731	2.6705472701992465e-16
9084	5.47006e-13	Si	2	3.63149m	-32.732	2.664405181918948e-16
9085	1.09244e-11	B	1	1818.35A	-32.733000000000004	2.658277220049647e-16
9086	4.71697e-11	Mn	6	421.128A	-32.734	2.652163352101587e-16
9087	6.14635e-14	O	7	32.3191m	-32.734	2.652163352101587e-16
9088	2.91966e-11	Si	4	680.368A	-32.734	2.652163352101587e-16
9089	1.42429e-10	Sc	14	139.469A	-32.734	2.652163352101587e-16
9090	1.4167600000000001e-10	Ca	14	140.210A	-32.736	2.639977768383133e-16
9091	8.27947e-12	Fe	2	2399.24A	-32.736999999999995	2.633905988005988e-16
9092	3.17588e-11	Si	11	625.478A	-32.738	2.6278481723361506e-16
9093	8.42033e-12	Fe	2	2359.11A	-32.739000000000004	2.6218042892557285e-16
9094	6.20376e-11	Fe	7	320.200A	-32.739000000000004	2.6218042892557285e-16
9095	1.22322e-11	B	2	1623.95A	-32.741	2.60975819276065e-16
9096	3.81561e-11	K	3	520.611A	-32.743	2.597767443051467e-16
9097	4.22716e-11	Ne	4	469.924A	-32.744	2.591792743728614e-16
9098	9.82742e-11	K	13	202.133A	-32.745	2.585831785832882e-16
9099	7.36812e-10	Ti	13	26.9600A	-32.747	2.57395096797781e-16
9100	3.18373e-12	Fe	2	6239.37A	-32.748000000000005	2.5680310450275557e-16
9101	4.4728199999999995e-12	Cr	7	4441.15A	-32.748000000000005	2.5680310450275557e-16
9102	1.17683e-11	Fe	8	1687.97A	-32.748000000000005	2.5680310450275557e-16
9103	4.33407e-11	S	13	458.333A	-32.749	2.5621247375223043e-16
9104	2.20009e-12	N	1	9028.92A	-32.751	2.550352843660088e-16
9105	1.20589e-14	Ca	2	164.728m	-32.753	2.5386350367371095e-16
9106	3.46481e-12	F	3	5733.21A	-32.754	2.5327963381747977e-16
9107	1.33284e-11	Ca	7	1490.38A	-32.755	2.526971068246497e-16
9108	3.5388400000000003e-12	Fe	2	5613.27A	-32.755	2.526971068246497e-16
9109	4.07926e-11	Fe	8	486.962A	-32.758	2.509575521770986e-16
9110	5.33603e-11	S	3	372.270A	-32.76	2.4980450696236518e-16
9111	6.34774e-12	Na	2	3129.38A	-32.762	2.486567595091641e-16
9112	9.350389999999998e-13	Sc	2	2.12445m	-32.769	2.4468101287959403e-16
9113	2.40162e-12	Sc	2	8271.28A	-32.772	2.4299664063461396e-16
9114	4.40492e-12	Fe	2	4509.60A	-32.774	2.418801724859156e-16
9115	4.2276e-11	Ne	4	469.875A	-32.774	2.418801724859156e-16
9116	9.40869e-13	Sc	2	2.11129m	-32.774	2.418801724859156e-16
9117	3.84425e-12	Mg	1	5167.32A	-32.775	2.4132386352660947e-16
9118	3.955719999999999e-10	Ar	11	50.2170A	-32.777	2.4021508109058633e-16
9119	1.41394e-12	Be	3	1.40490m	-32.781	2.380127759895607e-16
9120	1.51638e-10	Ne	7	130.999A	-32.781	2.380127759895607e-16
9121	5.58924e-13	Si	2	3.55406m	-32.782	2.3746536179536907e-16
9122	2.47155e-12	Fe	2	8037.25A	-32.782	2.3746536179536907e-16
9123	2.31852e-12	N	1	8567.74A	-32.784	2.363743075644494e-16
9124	6.97555e-12	Cr	5	2847.73A	-32.785	2.3583066174306425e-16
9125	1.6873099999999998e-12	K	1	1.17729m	-32.785	2.3583066174306425e-16
9126	3.86813e-12	Co	3	5135.42A	-32.786	2.352882662723676e-16
9127	6.36681e-16	S	14	3120.00m	-32.792	2.320599902341699e-16
9128	1.51087e-11	C	1	1314.77A	-32.793	2.3152626706729364e-16
9129	2.5687400000000002e-12	Fe	2	7733.16A	-32.794000000000004	2.3099377142963383e-16
9130	8.18263e-11	Si	10	242.764A	-32.796	2.299324514555204e-16
9131	1.59234e-11	C	1	1247.50A	-32.796	2.299324514555204e-16
9132	1.11604e-11	Fe	8	1779.90A	-32.797	2.2940362149205e-16
9133	3.69338e-10	Ar	11	53.7840A	-32.798	2.288760078037407e-16
9134	4.71717e-12	Fe	2	4211.10A	-32.798	2.288760078037407e-16
9135	1.96662e-11	C	2	1010.08A	-32.8	2.2782441806963633e-16
9136	3.5594099999999997e-12	Fe	2	5580.82A	-32.801	2.273004364484097e-16
9137	6.22039e-12	Fe	9	3193.44A	-32.802	2.267776599514738e-16
9138	5.32306e-11	V	12	373.177A	-32.802	2.267776599514738e-16
9139	1.59963e-11	Ar	10	1241.81A	-32.804	2.2573571124999816e-16
9140	5.95112e-12	Ni	11	3337.94A	-32.804	2.2573571124999816e-16
9141	3.5938599999999998e-12	Fe	2	5527.34A	-32.806	2.246985498679506e-16
9142	1.6105e-11	S	2	1233.44A	-32.806999999999995	2.241817575440907e-16
9143	2.92553e-11	F	4	679.003A	-32.809	2.231517359307732e-16
9144	2.2462e-12	N	1	8843.57A	-32.81	2.226385011802435e-16
9145	1.45144e-12	N	1	1.36860m	-32.811	2.221264468368878e-16
9146	4.78362e-11	C	2	415.260A	-32.811	2.221264468368878e-16
9147	1.58532e-11	Si	10	1253.03A	-32.814	2.2059733913243255e-16
9148	7.07067e-11	Sc	10	280.941A	-32.814	2.2059733913243255e-16
9149	2.7762400000000003e-12	Fe	2	7155.16A	-32.815	2.2008997933151456e-16
9150	3.54817e-11	Ca	13	559.850A	-32.816	2.195837864257541e-16
9151	1.94725e-13	N	6	10.2013m	-32.816	2.195837864257541e-16
9152	7.25993e-11	S	10	273.618A	-32.819	2.1807218227245116e-16
9153	8.120180000000001e-13	Li	1	2.44631m	-32.82	2.1757063017114916e-16
9154	1.58562e-12	Ni	11	1.25279m	-32.82	2.1757063017114916e-16
9155	9.28537e-12	V	2	2139.33A	-32.825	2.150801197621486e-16
9156	2.68018e-12	Ni	2	7411.61A	-32.828	2.1359951863208612e-16
9157	2.29491e-12	N	1	8655.88A	-32.83	2.1261811799005921e-16
9158	1.48553e-11	N	1	1337.20A	-32.83	2.1261811799005921e-16
9159	5.69185e-12	Fe	2	3489.98A	-32.83	2.1261811799005921e-16
9160	3.42833e-11	Fe	3	579.421A	-32.830999999999996	2.121291098885144e-16
9161	7.22147e-11	K	14	275.075A	-32.830999999999996	2.121291098885144e-16
9162	6.09414e-11	Ar	3	325.960A	-32.833	2.1115446516098344e-16
9163	1.6537700000000001e-12	Fe	10	1.20116m	-32.834	2.1066882336752796e-16
9164	5.7008e-11	Ar	3	348.450A	-32.836	2.0970088804711155e-16
9165	4.67936e-14	Ti	3	42.4513m	-32.836999999999996	2.092185893882504e-16
9166	2.02733e-11	N	3	979.832A	-32.84	2.077783387494577e-16
9167	9.01088e-11	Ar	4	220.450A	-32.841	2.0730046183127916e-16
9168	1.18628e-10	Ca	14	167.451A	-32.842	2.068236839995131e-16
9169	9.80583e-11	K	13	202.578A	-32.844	2.058734154897145e-16
9170	2.22664e-14	Al	1	89.2128m	-32.846	2.0492751306712577e-16
9171	8.56203e-12	Cr	7	2320.06A	-32.847	2.0445619286606629e-16
9172	4.28144e-12	Fe	2	4639.67A	-32.847	2.0445619286606629e-16
9173	5.91117e-13	Li	2	3.36050m	-32.847	2.0445619286606629e-16
9174	7.1076e-12	Mg	9	2794.82A	-32.848	2.0398595667139167e-16
9175	3.5285900000000006e-14	S	1	56.2957m	-32.848	2.0398595667139167e-16
9176	3.92188e-11	Fe	6	506.503A	-32.849000000000004	2.0351680198994986e-16
9177	1.30148e-12	Ni	11	1.52630m	-32.849000000000004	2.0351680198994986e-16
9178	9.70359e-13	Sc	2	2.04712m	-32.849000000000004	2.0351680198994986e-16
9179	3.06908e-11	Si	9	647.245A	-32.85	2.03048726334336e-16
9180	6.39057e-11	Ar	3	310.840A	-32.853	2.016509487340593e-16
9181	3.35933e-11	S	11	591.322A	-32.853	2.016509487340593e-16
9182	4.46081e-12	Si	12	4453.10A	-32.854	2.011871644218505e-16
9183	1.51126e-12	Ca	14	1.31443m	-32.854	2.011871644218505e-16
9184	6.65641e-13	Ne	9	2.98426m	-32.857	1.9980220172364078e-16
9185	1.70627e-11	N	1	1164.21A	-32.857	1.9980220172364078e-16
9186	3.661480000000001e-12	Fe	2	5425.26A	-32.858000000000004	1.9934266941156088e-16
9187	5.6173800000000004e-12	Fe	2	3536.25A	-32.858000000000004	1.9934266941156088e-16
9188	2.34355e-11	Si	2	847.623A	-32.86	1.9842677304158436e-16
9189	1.00067e-11	Fe	7	1985.11A	-32.861	1.9797040412769308e-16
9190	3.95232e-11	Fe	6	502.602A	-32.861999999999995	1.9751508483317712e-16
9191	3.91675e-11	Ti	9	507.166A	-32.863	1.970608127439757e-16
9192	6.798e-11	Si	10	292.210A	-32.863	1.970608127439757e-16
9193	6.83822e-12	Na	2	2904.92A	-32.863	1.970608127439757e-16
9194	3.2863400000000003e-12	Fe	2	6044.55A	-32.867	1.952541483532639e-16
9195	1.69759e-11	N	1	1170.16A	-32.87	1.9391002825038816e-16
9196	7.06895e-11	Ca	3	281.010A	-32.87	1.9391002825038816e-16
9197	1.2811e-11	F	6	1550.58A	-32.872	1.9301909259922292e-16
9198	2.41422e-12	Fe	2	8228.10A	-32.873000000000005	1.9257516100521392e-16
9199	5.3877e-11	S	3	368.700A	-32.874	1.9213225042554144e-16
9200	3.59849e-11	Cl	6	552.023A	-32.874	1.9213225042554144e-16
9201	4.5308e-12	Fe	2	4384.32A	-32.875	1.9169035851193452e-16
9202	3.49222e-12	Na	1	5688.20A	-32.876	1.9124948292152622e-16
9203	1.00988e-12	Fe	2	1.96701m	-32.876	1.9124948292152622e-16
9204	6.12985e-13	Mn	8	3.24061m	-32.878	1.9037077136576446e-16
9205	4.88215e-11	Si	3	406.880A	-32.878	1.9037077136576446e-16
9206	4.00637e-12	Fe	2	4958.22A	-32.882	1.8862544164307776e-16
9207	2.9516900000000003e-12	Fe	2	6729.86A	-32.883	1.8819161516585393e-16
9208	9.80232e-11	Sc	14	202.651A	-32.885	1.8732695323622676e-16
9209	3.12938e-11	Si	11	634.773A	-32.885999999999996	1.8689611319946891e-16
9210	1.2776300000000002e-13	Fe	7	15.5479m	-32.888000000000005	1.860374035606915e-16
9211	8.40934e-11	Mn	8	236.219A	-32.888000000000005	1.860374035606915e-16
9212	2.40456e-12	Sc	2	8261.17A	-32.888000000000005	1.860374035606915e-16
9213	6.19795e-11	Ne	2	320.500A	-32.888000000000005	1.860374035606915e-16
9214	2.89601e-13	Li	1	6.85924m	-32.889	1.8560952940588502e-16
9215	5.67889e-11	Si	9	349.795A	-32.891	1.8475673108268745e-16
9216	3.72162e-13	Si	8	5.33758m	-32.893	1.839078510118653e-16
9217	8.69342e-11	F	3	228.500A	-32.894	1.8348487469200764e-16
9218	7.33471e-11	Fe	9	270.828A	-32.898	1.8180267524948565e-16
9219	1.35503e-12	Ni	4	1.46598m	-32.9	1.8096736783234029e-16
9220	5.89051e-12	Ti	9	3372.28A	-32.9	1.8096736783234029e-16
9221	1.69262e-11	Li	2	1173.59A	-32.903	1.7972159723479135e-16
9222	2.57345e-11	N	3	771.901A	-32.903	1.7972159723479135e-16
9223	6.2275099999999996e-12	Na	2	3189.79A	-32.903	1.7972159723479135e-16
9224	2.02718e-11	N	3	979.905A	-32.903	1.7972159723479135e-16
9225	2.4240400000000002e-12	Na	1	8194.79A	-32.904	1.793082490314406e-16
9226	6.54925e-13	Be	2	3.03309m	-32.904	1.793082490314406e-16
9227	2.10895e-11	Si	10	941.914A	-32.905	1.7889585150257952e-16
9228	2.19963e-11	Si	2	903.081A	-32.906	1.7848440246171457e-16
9229	2.36924e-12	Sc	2	8384.33A	-32.906	1.7848440246171457e-16
9230	4.69641e-10	Al	12	42.2971A	-32.906	1.7848440246171457e-16
9231	5.52834e-12	Ti	3	3593.20A	-32.907	1.7807389972738386e-16
9232	5.39691e-10	S	13	36.8071A	-32.908	1.776643411231399e-16
9233	6.06077e-12	Fe	2	3277.55A	-32.909	1.772557244775495e-16
9234	1.02459e-12	Ni	2	1.93877m	-32.911	1.7644130840152146e-16
9235	1.40869e-12	N	1	1.41014m	-32.913000000000004	1.7563063422746496e-16
9236	1.45645e-11	S	2	1363.90A	-32.914	1.7522669497793824e-16
9237	2.95702e-11	N	2	671.773A	-32.916	1.7442160144564519e-16
9238	8.27805e-12	Ni	11	2399.65A	-32.917	1.7402044289435025e-16
9239	5.641309999999999e-10	Mg	11	35.2125A	-32.919000000000004	1.732208915869473e-16
9240	2.0525500000000002e-13	P	9	9.67792m	-32.923	1.7163279290715513e-16
9241	3.8334e-12	Fe	2	5181.95A	-32.924	1.7123804843751265e-16
9242	4.69884e-11	K	8	422.753A	-32.928000000000004	1.696681285729807e-16
9243	1.5136700000000002e-12	Al	1	1.31234m	-32.931999999999995	1.6811260182028622e-16
9244	3.02444e-11	Mg	6	656.798A	-32.933	1.677259535654732e-16
9245	1.80727e-12	Si	1	1.09914m	-32.936	1.6657133622257574e-16
9246	4.97745e-12	Co	12	3990.89A	-32.938	1.658060104514336e-16
9247	3.5570099999999993e-10	Ar	11	55.8460A	-32.939	1.6542466720955912e-16
9248	3.50882e-11	S	2	566.130A	-32.942	1.6428589181050532e-16
9249	2.24707e-11	V	13	884.017A	-32.943000000000005	1.6390804474448444e-16
9250	6.14199e-11	S	4	323.421A	-32.943000000000005	1.6390804474448444e-16
9251	5.73278e-14	Fe	2	34.6507m	-32.943000000000005	1.6390804474448444e-16
9252	4.40435e-11	N	2	451.019A	-32.944	1.6353106670260295e-16
9253	7.59745e-11	S	10	261.462A	-32.952	1.6054628835514595e-16
9254	1.8426400000000003e-12	Sc	2	1.07804m	-32.955999999999996	1.5907439113624514e-16
9255	1.61841e-11	S	2	1227.40A	-32.958	1.5834351069891327e-16
9256	7.97638e-12	Fe	8	2490.41A	-32.958	1.5834351069891327e-16
9257	3.79463e-11	C	2	523.489A	-32.961	1.5725348163840253e-16
9258	2.33228e-11	Fe	8	851.718A	-32.963	1.5653096752025386e-16
9259	2.8905599999999998e-12	Fe	2	6872.18A	-32.963	1.5653096752025386e-16
9260	4.84152e-12	Si	1	4102.94A	-32.964	1.5617095628516415e-16
9261	2.1088900000000003e-12	N	1	9419.39A	-32.965	1.5581177305293574e-16
9262	4.4837699999999996e-12	Cr	7	4430.31A	-32.965	1.5581177305293574e-16
9263	1.34749e-11	Mg	11	1474.19A	-32.965	1.5581177305293574e-16
9264	4.3213300000000005e-12	Ni	3	4596.84A	-32.966	1.5545341591922004e-16
9265	8.0206e-12	Fe	2	2476.68A	-32.966	1.5545341591922004e-16
9266	4.18597e-12	Fe	2	4745.48A	-32.967	1.5509588298404059e-16
9267	1.3372399999999999e-12	Ni	4	1.48548m	-32.968	1.5473917235179084e-16
9268	6.86445e-11	S	10	289.382A	-32.971	1.536739553819388e-16
9269	3.8424800000000003e-10	Ar	11	51.6970A	-32.972	1.5332051509242285e-16
9270	8.25542e-11	Fe	9	240.623A	-32.974000000000004	1.5261607131412342e-16
9271	3.83448e-11	Mn	14	518.049A	-32.976	1.5191486416098706e-16
9272	2.51575e-12	Mg	2	7896.04A	-32.977	1.5156546966901213e-16
9273	1.56694e-13	Co	3	12.6772m	-32.977	1.5156546966901213e-16
9274	5.32789e-12	Fe	2	3728.39A	-32.979	1.5086908959196235e-16
9275	7.72993e-11	Fe	7	256.981A	-32.98	1.5052210031475217e-16
9276	1.49744e-11	N	1	1326.56A	-32.98	1.5052210031475217e-16
9277	4.4328900000000005e-12	Mg	2	4481.15A	-32.98	1.5052210031475217e-16
9278	5.91238e-11	Mn	14	335.981A	-32.98	1.5052210031475217e-16
9279	6.09898e-11	Co	13	325.701A	-32.981	1.5017590909073134e-16
9280	8.83177e-12	S	8	2249.21A	-32.981	1.5017590909073134e-16
9281	1.1279e-11	Fe	7	1761.18A	-32.982	1.4983051408443346e-16
9282	2.61962e-11	Fe	11	758.295A	-32.984	1.4914210540420847e-16
9283	1.91329e-11	S	13	1038.24A	-32.986999999999995	1.481154183722083e-16
9284	8.87182e-12	Mn	8	2239.05A	-32.989000000000004	1.4743488984098077e-16
9285	4.699730000000001e-12	Ca	1	4226.73A	-32.989000000000004	1.4743488984098077e-16
9286	7.30184e-13	K	1	2.72047m	-32.99	1.4709579900401842e-16
9287	5.62256e-11	Ne	2	353.299A	-32.99	1.4709579900401842e-16
9288	1.09485e-12	Be	1	1.81436m	-32.992	1.4641995519825285e-16
9289	1.89293e-11	S	2	1049.40A	-32.993	1.4608319864619065e-16
9290	8.81908e-11	Cl	7	225.244A	-32.993	1.4608319864619065e-16
9291	2.22512e-12	Ca	2	8927.36A	-32.993	1.4608319864619065e-16
9292	2.18518e-13	Na	1	9.09055m	-32.994	1.4574721661270795e-16
9293	4.59163e-12	Ni	2	4326.24A	-32.995	1.4541200731645898e-16
9294	4.85602e-11	Fe	6	409.069A	-32.996	1.4507756898019514e-16
9295	9.28524e-13	Ca	2	2.13936m	-32.997	1.4474389983076234e-16
9296	6.73207e-11	Fe	7	295.072A	-32.999	1.440788620201268e-16
9297	8.56392e-13	Sc	10	2.31955m	-33.0	1.4374748983296213e-16
9298	7.825160000000001e-12	Mn	8	2538.54A	-33.003	1.4275793907333967e-16
9299	3.89876e-12	Cr	7	5095.07A	-33.003	1.4275793907333967e-16
9300	5.05672e-14	N	6	39.2833m	-33.005	1.4210202592354075e-16
9301	4.62839e-11	Si	10	429.187A	-33.008	1.4112380245779581e-16
9302	2.0873299999999998e-12	Fe	7	9516.67A	-33.010999999999996	1.401523130350249e-16
9303	1.73035e-11	Al	8	1148.00A	-33.012	1.398299716599213e-16
9304	9.55181e-12	Fe	13	2079.65A	-33.012	1.398299716599213e-16
9305	6.976460000000001e-12	Ni	11	2847.35A	-33.014	1.3918751129839534e-16
9306	2.5890900000000002e-12	Fe	2	7672.37A	-33.014	1.3918751129839534e-16
9307	6.1696e-14	Fe	4	32.1973m	-33.015	1.3886738890571212e-16
9308	4.16266e-12	Fe	2	4772.06A	-33.015	1.3886738890571212e-16
9309	1.4959e-11	N	1	1327.92A	-33.015	1.3886738890571212e-16
9310	3.4719199999999996e-12	F	3	5721.46A	-33.015	1.3886738890571212e-16
9311	2.43625e-13	Cr	4	8.15372m	-33.016	1.3854800277410108e-16
9312	1.37181e-12	S	10	1.44804m	-33.016999999999996	1.382293512102087e-16
9313	3.54271e-12	Fe	2	5607.14A	-33.016999999999996	1.382293512102087e-16
9314	6.06544e-12	Fe	2	3275.02A	-33.019	1.375942450316278e-16
9315	6.86884e-11	Si	10	289.197A	-33.019	1.375942450316278e-16
9316	6.1231e-12	Fe	2	3244.19A	-33.021	1.3696205690087497e-16
9317	1.71203e-11	Fe	8	1160.28A	-33.022	1.3664705291127187e-16
9318	2.1785e-11	C	3	911.841A	-33.023	1.3633277341073827e-16
9319	4.70041e-11	K	8	422.611A	-33.023	1.3633277341073827e-16
9320	5.70277e-11	Ar	3	348.330A	-33.025	1.3570638121560853e-16
9321	6.3157e-11	Ni	11	314.525A	-33.025999999999996	1.353942651999411e-16
9322	7.39851e-11	Fe	9	268.493A	-33.027	1.3508286703118748e-16
9323	8.25395e-12	Fe	2	2406.66A	-33.028	1.3477218505834994e-16
9324	1.12613e-11	Al	2	1763.95A	-33.028	1.3477218505834994e-16
9325	4.53013e-13	V	4	4.38496m	-33.028	1.3477218505834994e-16
9326	2.8088099999999997e-10	Mg	9	70.7220A	-33.03	1.341529631153833e-16
9327	2.3856599999999998e-12	Sc	2	8326.62A	-33.031	1.3384441986220327e-16
9328	1.85387e-12	Ni	2	1.07151m	-33.035	1.3261732684511172e-16
9329	4.55954e-13	Fe	3	4.35668m	-33.041	1.3079774890658284e-16
9330	8.49632e-12	Fe	2	2338.01A	-33.045	1.2959858793670387e-16
9331	2.9796099999999997e-12	Ni	2	6666.80A	-33.048	1.2870643753263222e-16
9332	1.0954e-12	Fe	2	1.81344m	-33.049	1.2841042094068133e-16
9333	5.1477e-12	Ni	4	3858.90A	-33.051	1.2782042864874344e-16
9334	1.11529e-11	Fe	7	1781.10A	-33.054	1.2694051900710996e-16
9335	8.17895e-11	S	11	242.873A	-33.055	1.2664856391506232e-16
9336	4.51782e-11	Ca	3	439.692A	-33.055	1.2664856391506232e-16
9337	3.83404e-11	Ni	11	518.108A	-33.059	1.2548744290183782e-16
9338	3.92497e-13	Fe	2	5.06105m	-33.062	1.2462359342112072e-16
9339	2.26417e-11	Si	11	877.341A	-33.063	1.243369671100467e-16
9340	3.88894e-12	Fe	2	5107.94A	-33.063	1.243369671100467e-16
9341	6.03883e-12	Fe	2	3289.46A	-33.065	1.2376569063840043e-16
9342	3.27388e-11	Sc	14	606.756A	-33.066	1.2348103744897317e-16
9343	4.11e-12	Fe	2	4833.20A	-33.067	1.2319703894371628e-16
9344	3.67195e-14	Cr	5	54.0978m	-33.068000000000005	1.2291369361689396e-16
9345	1.69923e-12	K	1	1.16902m	-33.069	1.2263099996624154e-16
9346	2.7887e-12	Cr	7	7123.20A	-33.069	1.2263099996624154e-16
9347	1.23037e-11	C	1	1614.51A	-33.07	1.2234895649294337e-16
9348	7.515e-11	Fe	9	264.331A	-33.07	1.2234895649294337e-16
9349	1.70657e-11	N	1	1164.00A	-33.071	1.2206756170163305e-16
9350	1.65695e-11	Mn	2	1198.85A	-33.074	1.2122725451750427e-16
9351	1.29213e-10	Mg	5	153.734A	-33.076	1.2067026587737546e-16
9352	8.76431e-12	Mn	8	2266.52A	-33.076	1.2067026587737546e-16
9353	9.81828e-11	Li	2	202.321A	-33.078	1.2011583636758798e-16
9354	1.31533e-12	N	1	1.51023m	-33.082	1.1901460776051921e-16
9355	5.75011e-12	Fe	10	3454.62A	-33.082	1.1901460776051921e-16
9356	6.67152e-11	Ar	3	297.750A	-33.084	1.1846778530878726e-16
9357	7.51158e-11	Mg	5	264.451A	-33.085	1.181953169634942e-16
9358	4.44366e-12	Fe	2	4470.29A	-33.086	1.1792347527800574e-16
9359	1.56102e-13	Ni	2	12.7253m	-33.086	1.1792347527800574e-16
9360	3.4738900000000003e-12	Fe	2	5718.22A	-33.089	1.171116957841567e-16
9361	1.00815e-10	Si	8	197.038A	-33.093	1.160380093035048e-16
9362	6.6566e-12	Na	2	2984.17A	-33.093	1.160380093035048e-16
9363	4.7714599999999995e-12	Si	2	4163.18A	-33.094	1.157711292879494e-16
9364	4.45231e-10	Al	12	44.6160A	-33.094	1.157711292879494e-16
9365	1.75322e-13	Cl	1	11.3303m	-33.095	1.155048630793968e-16
9366	8.37972e-11	V	12	237.054A	-33.097	1.149741664396773e-16
9367	4.97475e-12	Ni	2	3993.06A	-33.098	1.1470973319481155e-16
9368	5.17534e-12	Mg	1	3838.29A	-33.099000000000004	1.144459081295303e-16
9369	1.51466e-10	Ti	15	131.148A	-33.099000000000004	1.144459081295303e-16
9370	2.55342e-11	Cl	8	777.956A	-33.099000000000004	1.144459081295303e-16
9371	1.11357e-11	Fe	4	1783.86A	-33.101	1.1392007694585082e-16
9372	1.96705e-11	C	2	1009.86A	-33.101	1.1392007694585082e-16
9373	3.51959e-12	Fe	2	5643.97A	-33.103	1.1339666173700204e-16
9374	9.39124e-11	Cl	10	211.521A	-33.104	1.1313585665227206e-16
9375	2.82152e-13	N	6	7.04033m	-33.106	1.1261604460837675e-16
9376	1.67877e-11	N	1	1183.28A	-33.106	1.1261604460837675e-16
9377	6.64278e-11	Sc	4	299.039A	-33.106	1.1261604460837675e-16
9378	2.58514e-11	Fe	3	768.409A	-33.107	1.123570348932216e-16
9379	8.50795e-11	C	5	233.481A	-33.109	1.118408012102667e-16
9380	4.60728e-11	Cr	11	431.153A	-33.109	1.118408012102667e-16
9381	8.88495e-12	P	1	2235.74A	-33.11	1.1158357450544917e-16
9382	3.16819e-12	Fe	2	6269.97A	-33.111	1.1132693940563587e-16
9383	5.75743e-10	S	13	34.5023A	-33.113	1.108154385815345e-16
9384	4.09346e-12	Fe	2	4852.73A	-33.114000000000004	1.1056057014532e-16
9385	2.39929e-11	P	4	827.931A	-33.115	1.1030628789024424e-16
9386	8.47358e-12	Fe	2	2344.28A	-33.117	1.0979947653388742e-16
9387	8.53968e-11	Ca	14	232.614A	-33.118	1.0954694474554123e-16
9388	1.67596e-11	Ca	2	1185.26A	-33.119	1.0929499376419279e-16
9389	3.40059e-11	Cr	5	584.147A	-33.119	1.0929499376419279e-16
9390	2.68489e-10	Ar	11	73.9860A	-33.124	1.0804390431610298e-16
9391	6.68342e-13	Cr	7	2.97220m	-33.124	1.0804390431610298e-16
9392	2.10617e-11	Al	12	943.156A	-33.128	1.0705335184733296e-16
9393	7.7743e-12	Sc	2	2555.14A	-33.128	1.0705335184733296e-16
9394	4.08084e-12	Fe	2	4867.74A	-33.131	1.0631640175683914e-16
9395	1.8206400000000002e-12	Fe	2	1.09107m	-33.134	1.0558452479508449e-16
9396	7.61414e-14	Co	3	26.0889m	-33.135999999999996	1.0509940796951485e-16
9397	3.4956400000000002e-12	Na	1	5682.63A	-33.137	1.0485768603889637e-16
9398	4.71151e-11	Mn	6	421.616A	-33.141999999999996	1.0365739003231779e-16
9399	1.3917899999999999e-12	N	1	1.42726m	-33.143	1.0341898465092161e-16
9400	2.03162e-12	V	4	9777.65A	-33.148	1.0223515732294643e-16
9401	3.29179e-11	K	14	603.454A	-33.15	1.017654294430476e-16
9402	9.74761e-11	Cl	10	203.788A	-33.152	1.0129785976671358e-16
9403	3.45705e-12	Cr	7	5746.07A	-33.154	1.0083243837790142e-16
9404	1.86335e-12	Sc	2	1.06606m	-33.157	1.0013831275451039e-16
9405	4.1117500000000003e-10	Si	11	48.3115A	-33.158	9.990800102625672e-17
9406	9.26994e-13	Ca	2	2.14289m	-33.158	9.990800102625672e-17
9407	4.19718e-11	Fe	3	473.281A	-33.16	9.944896545829892e-17
9408	7.75651e-11	Ca	3	256.100A	-33.161	9.922023918483065e-17
9409	3.73301e-11	C	2	532.130A	-33.162	9.899203896719506e-17
9410	6.1999e-11	Co	13	320.400A	-33.163000000000004	9.876436359549413e-17
9411	1.51282e-11	N	1	1313.08A	-33.164	9.853721186261888e-17
9412	1.88828e-13	Co	2	10.5199m	-33.164	9.853721186261888e-17
9413	7.23858e-13	Mn	8	2.74425m	-33.167	9.785888646742039e-17
9414	7.315210000000001e-12	P	2	2715.50A	-33.168	9.763381727414985e-17
9415	2.92882e-14	C	5	67.8241m	-33.173	9.651621220953035e-17
9416	8.29965e-13	Sc	14	2.39341m	-33.174	9.629423108136005e-17
9417	6.05894e-11	Mn	14	327.854A	-33.175	9.607276049561713e-17
9418	4.72831e-12	Ni	2	4201.17A	-33.176	9.585179927808504e-17
9419	1.46194e-12	N	1	1.35877m	-33.178000000000004	9.54114002642965e-17
9420	4.97004e-11	Fe	6	399.684A	-33.18	9.497302470017667e-17
9421	5.51928e-11	Ne	2	359.910A	-33.181	9.47545928047877e-17
9422	2.58826e-11	Cl	12	767.484A	-33.183	9.431923499682317e-17
9423	3.3302300000000004e-12	Fe	4	5964.90A	-33.184	9.410230677602538e-17
9424	3.66904e-12	Fe	2	5414.07A	-33.185	9.388587747628898e-17
9425	5.99845e-11	Mg	11	331.160A	-33.186	9.366994595013044e-17
9426	7.267630000000001e-12	P	4	2733.28A	-33.188	9.323957164178404e-17
9427	9.02867e-12	Cr	7	2200.15A	-33.188	9.323957164178404e-17
9428	1.59788e-11	N	1	1243.18A	-33.191	9.259771494534909e-17
9429	1.02725e-11	Si	9	1933.75A	-33.192	9.238474611079789e-17
9430	7.57093e-11	Ar	11	262.378A	-33.194	9.19602767593331e-17
9431	1.75992e-12	O	1	1.12871m	-33.196	9.153775766738688e-17
9432	1.03055e-12	Li	1	1.92757m	-33.196999999999996	9.13272266669258e-17
9433	2.57463e-11	N	3	771.545A	-33.203	9.007417014117903e-17
9434	2.05182e-11	Cl	8	968.139A	-33.208	8.90430996417191e-17
9435	9.9116e-12	Ni	11	2004.16A	-33.21	8.863398376113849e-17
9436	1.1834e-11	S	8	1678.59A	-33.21	8.863398376113849e-17
9437	1.15399e-11	V	15	1721.38A	-33.218	8.701623123916388e-17
9438	5.068069999999999e-13	Si	2	3.91953m	-33.22	8.661642797297783e-17
9439	5.9065e-12	Ti	3	3363.15A	-33.221	8.641721571672204e-17
9440	5.57239e-11	K	14	356.480A	-33.222	8.621846163593998e-17
9441	1.27481e-12	N	1	1.55823m	-33.225	8.562493792081658e-17
9442	1.71477e-13	Mg	6	11.5843m	-33.23	8.46447973614324e-17
9443	5.52364e-12	Sc	8	3596.26A	-33.232	8.425588984419157e-17
9444	2.17682e-11	S	5	912.545A	-33.232	8.425588984419157e-17
9445	1.04754e-12	Fe	8	1.89630m	-33.232	8.425588984419157e-17
9446	7.539010000000001e-12	Mg	9	2634.89A	-33.233000000000004	8.406210667497502e-17
9447	1.42242e-11	Cl	1	1396.53A	-33.233000000000004	8.406210667497502e-17
9448	8.23886e-12	Fe	2	2411.07A	-33.233000000000004	8.406210667497502e-17
9449	6.16039e-12	Fe	2	3224.55A	-33.235	8.3675876378253e-17
9450	2.33135e-11	Fe	3	852.057A	-33.236	8.348342720299154e-17
9451	6.32947e-13	K	1	3.13841m	-33.239000000000004	8.290873133247026e-17
9452	5.54332e-11	O	2	358.350A	-33.24	8.271804654185294e-17
9453	3.54522e-11	Al	3	560.317A	-33.244	8.195968293279504e-17
9454	1.0475100000000001e-10	Ti	15	189.635A	-33.245	8.177118089292628e-17
9455	3.58468e-11	S	2	554.149A	-33.245	8.177118089292628e-17
9456	8.36178e-11	Fe	9	237.563A	-33.247	8.139547644405004e-17
9457	7.214739999999999e-13	Al	10	2.75332m	-33.249	8.102149820031556e-17
9458	4.0311e-12	Cr	7	4927.80A	-33.253	8.027868863994494e-17
9459	3.4762e-11	Sc	8	571.442A	-33.255	7.990984157007722e-17
9460	8.2312e-12	Fe	2	2413.31A	-33.257	7.954268919855797e-17
9461	2.1739699999999997e-13	Na	1	9.13742m	-33.258	7.935974609001794e-17
9462	7.90981e-12	Fe	2	2511.37A	-33.258	7.935974609001794e-17
9463	6.58957e-12	V	10	3014.53A	-33.259	7.917722373895296e-17
9464	5.4703900000000005e-12	Na	2	3631.27A	-33.26	7.899512117764637e-17
9465	1.61069e-11	C	1	1233.29A	-33.260999999999996	7.881343744060854e-17
9466	1.23091e-11	C	1	1613.80A	-33.271	7.701942457843402e-17
9467	3.47392e-11	Be	3	571.817A	-33.272	7.684228481748037e-17
9468	2.19393e-11	Fe	3	905.428A	-33.273	7.666555246667014e-17
9469	6.14827e-11	S	3	323.090A	-33.274	7.648922658898852e-17
9470	7.13327e-11	K	14	278.476A	-33.275	7.631330624957199e-17
9471	1.7502599999999999e-12	Co	3	1.13494m	-33.275	7.631330624957199e-17
9472	8.18833e-11	S	11	242.595A	-33.275999999999996	7.613779051570844e-17
9473	1.32855e-12	N	1	1.49520m	-33.277	7.596267845682968e-17
9474	1.80578e-11	S	4	1100.05A	-33.277	7.596267845682968e-17
9475	8.3e-13	Fe	2	2.39331m	-33.278	7.578796914451146e-17
9476	5.3881599999999995e-12	Mg	11	3686.69A	-33.278	7.578796914451146e-17
9477	1.20373e-10	N	6	165.025A	-33.278	7.578796914451146e-17
9478	5.24727e-11	Ca	9	378.567A	-33.279	7.561366165245998e-17
9479	8.53505e-12	Fe	2	2327.40A	-33.284	7.474811922488278e-17
9480	1.05869e-10	P	10	187.632A	-33.284	7.474811922488278e-17
9481	8.54488e-11	Al	6	232.472A	-33.286	7.440468281328572e-17
9482	2.11666e-12	Fe	2	9384.81A	-33.286	7.440468281328572e-17
9483	7.21915e-11	Ca	14	275.164A	-33.286	7.440468281328572e-17
9484	5.77644e-12	Ni	2	3438.88A	-33.287	7.423355679151241e-17
9485	1.46175e-12	Fe	4	1.35895m	-33.289	7.389248457954328e-17
9486	5.12754e-12	Fe	2	3874.07A	-33.292	7.338381229364078e-17
9487	4.3473800000000004e-12	Co	3	4569.29A	-33.294000000000004	7.30466443029972e-17
9488	4.03804e-11	Na	7	491.933A	-33.297	7.254379474060327e-17
9489	3.70436e-11	Si	8	536.246A	-33.298	7.237694864262929e-17
9490	8.90204e-12	Mn	12	2231.45A	-33.299	7.221048628003328e-17
9491	2.64667e-12	F	8	7505.44A	-33.302	7.17133927889807e-17
9492	4.34787e-12	Cr	7	4568.78A	-33.305	7.121972126545077e-17
9493	1.4362e-12	V	12	1.38313m	-33.306	7.105592045196507e-17
9494	6.03803e-12	Fe	2	3289.89A	-33.306	7.105592045196507e-17
9495	1.29591e-11	Li	2	1532.86A	-33.306	7.105592045196507e-17
9496	1.50256e-11	Fe	8	1322.04A	-33.306	7.105592045196507e-17
9497	6.918e-11	Si	10	287.142A	-33.306999999999995	7.089249636989622e-17
9498	2.26573e-12	N	1	8767.35A	-33.306999999999995	7.089249636989622e-17
9499	1.69607e-11	N	1	1171.20A	-33.308	7.07294481527848e-17
9500	4.50993e-11	Fe	3	440.461A	-33.316	6.943849023493469e-17
9501	4.64959e-12	Ni	11	4272.30A	-33.318000000000005	6.911944935256471e-17
9502	2.66546e-12	Fe	2	7452.54A	-33.318000000000005	6.911944935256471e-17
9503	1.63348e-12	N	1	1.21608m	-33.32	6.880187432989813e-17
9504	3.80736e-11	Ne	4	521.738A	-33.32	6.880187432989813e-17
9505	3.24069e-12	Fe	2	6129.70A	-33.321999999999996	6.848575843192029e-17
9506	1.2660700000000002e-10	Cl	12	156.898A	-33.323	6.83282455584621e-17
9507	7.795860000000001e-10	Sc	14	25.4808A	-33.324	6.81710949545611e-17
9508	2.8515e-12	Fe	2	6966.31A	-33.324	6.81710949545611e-17
9509	1.32335e-11	Sc	14	1501.07A	-33.327	6.770180843780195e-17
9510	1.18499e-12	Al	1	1.67633m	-33.327	6.770180843780195e-17
9511	3.51604e-12	Fe	2	5649.66A	-33.328	6.754609859929654e-17
9512	4.38218e-12	Fe	2	4533.00A	-33.33	6.723575246670088e-17
9513	3.99206e-11	Ar	2	497.599A	-33.333	6.677290480233802e-17
9514	1.3220899999999999e-12	Mg	1	1.50250m	-33.338	6.600856168158404e-17
9515	4.58824e-12	Fe	2	4329.43A	-33.338	6.600856168158404e-17
9516	3.8313e-12	Fe	2	5184.79A	-33.34	6.57052798894308e-17
9517	8.0238e-11	Mg	6	247.569A	-33.34	6.57052798894308e-17
9518	3.51525e-12	Fe	2	5650.94A	-33.344	6.51028902625687e-17
9519	4.78135e-12	Fe	4	4154.57A	-33.346	6.480376965260354e-17
9520	1.0511100000000001e-10	Ca	14	188.986A	-33.347	6.465472511834389e-17
9521	7.58067e-12	Fe	2	2620.41A	-33.347	6.465472511834389e-17
9522	4.5817900000000004e-12	Co	3	4335.52A	-33.348	6.450602337700169e-17
9523	2.73773e-12	Ni	2	7255.82A	-33.35	6.420964512127137e-17
9524	2.41507e-12	Sc	2	8225.20A	-33.351	6.406196703551629e-17
9525	4.2587e-12	Fe	2	4664.44A	-33.351	6.406196703551629e-17
9526	1.66393e-12	C	3	1.19383m	-33.352	6.391462859993324e-17
9527	4.2324799999999994e-13	Ti	3	4.69334m	-33.356	6.332865576277004e-17
9528	9.61213e-11	Si	10	206.660A	-33.357	6.318300389631253e-17
9529	2.8086e-12	Fe	4	7072.74A	-33.359	6.289270436293176e-17
9530	1.47043e-11	O	5	1350.93A	-33.359	6.289270436293176e-17
9531	5.6833e-12	Fe	2	3495.23A	-33.361	6.260373863475097e-17
9532	2.36722e-11	Fe	8	839.146A	-33.361	6.260373863475097e-17
9533	3.57542e-11	Cl	6	555.583A	-33.361	6.260373863475097e-17
9534	5.57058e-10	Ca	13	35.6596A	-33.364000000000004	6.217277752931979e-17
9535	7.43825e-11	Fe	9	267.058A	-33.366	6.188711956447688e-17
9536	8.91959e-13	B	4	2.22706m	-33.367	6.17447831392729e-17
9537	2.1071e-11	Co	3	942.738A	-33.367	6.17447831392729e-17
9538	1.4603799999999999e-12	N	1	1.36023m	-33.37	6.131973504188218e-17
9539	2.47197e-11	Fe	8	803.589A	-33.37	6.131973504188218e-17
9540	4.94684e-12	Mn	8	4015.58A	-33.371	6.117870356486724e-17
9541	2.004e-12	N	1	9912.40A	-33.371	6.117870356486724e-17
9542	2.05167e-12	Fe	2	9682.08A	-33.371	6.117870356486724e-17
9543	3.76934e-11	C	2	527.001A	-33.371	6.117870356486724e-17
9544	3.5547400000000003e-12	Fe	2	5588.15A	-33.373000000000005	6.089761295501168e-17
9545	3.91814e-12	Fe	2	5069.87A	-33.373000000000005	6.089761295501168e-17
9546	1.9657799999999997e-12	N	1	1.01051m	-33.38	5.992392746207487e-17
9547	4.22695e-12	Ti	9	4699.48A	-33.381	5.978610625341048e-17
9548	1.06241e-10	Ni	11	186.975A	-33.382	5.96486020247299e-17
9549	1.9498099999999997e-12	Co	2	1.01879m	-33.382	5.96486020247299e-17
9550	3.07323e-11	Si	9	646.371A	-33.384	5.937454159286107e-17
9551	6.37663e-11	Ar	3	311.520A	-33.385	5.923798393663266e-17
9552	5.0930900000000005e-12	Fe	8	3900.28A	-33.385999999999996	5.910174035429811e-17
9553	4.11988e-11	Cr	13	482.161A	-33.385999999999996	5.910174035429811e-17
9554	4.5007400000000005e-12	Fe	2	4413.60A	-33.385999999999996	5.910174035429811e-17
9555	4.60669e-11	N	2	431.209A	-33.387	5.896581012350656e-17
9556	4.32568e-11	Si	8	459.222A	-33.394	5.802301202173301e-17
9557	4.187919999999999e-12	Fe	2	4743.27A	-33.396	5.77564204974855e-17
9558	3.21152e-12	Fe	2	6185.37A	-33.399	5.73588280954006e-17
9559	1.03747e-11	S	1	1914.70A	-33.400999999999996	5.709528821909734e-17
9560	3.04028e-12	Ni	3	6533.76A	-33.406	5.644172385931821e-17
9561	5.64071e-12	Fe	2	3521.63A	-33.408	5.618239769422396e-17
9562	1.33555e-11	Ca	7	1487.36A	-33.412	5.566731437610716e-17
9563	9.89611e-16	Cl	15	2007.30m	-33.413000000000004	5.553928310587163e-17
9564	4.2921900000000005e-12	Ni	2	4628.05A	-33.417	5.5030095897741095e-17
9565	4.39948e-12	Fe	2	4515.19A	-33.417	5.5030095897741095e-17
9566	1.72556e-11	Ca	2	1151.19A	-33.424	5.415022551447771e-17
9567	3.50075e-11	Ti	15	567.435A	-33.427	5.377745798404052e-17
9568	1.41871e-13	Co	3	14.0018m	-33.428000000000004	5.3653773262891314e-17
9569	3.3752300000000004e-12	Mn	5	5885.36A	-33.429	5.353037300870775e-17
9570	4.96548e-13	V	4	4.00051m	-33.429	5.353037300870775e-17
9571	6.8073e-11	S	11	291.811A	-33.431999999999995	5.316187251290731e-17
9572	1.87784e-11	Mg	9	1057.83A	-33.431999999999995	5.316187251290731e-17
9573	5.75578e-12	Mn	8	3451.22A	-33.433	5.3039603599053486e-17
9574	1.21106e-11	Ar	10	1640.26A	-33.434	5.291761589589888e-17
9575	1.5402e-12	N	1	1.28973m	-33.435	5.279590875667509e-17
9576	4.0799400000000005e-12	Fe	2	4868.81A	-33.436	5.267448153610472e-17
9577	4.8781e-12	Ni	11	4072.17A	-33.439	5.2311872955757746e-17
9578	1.345e-11	K	14	1476.91A	-33.442	5.195176055532003e-17
9579	2.2393900000000002e-12	Fe	2	8870.46A	-33.442	5.195176055532003e-17
9580	4.92543e-12	Ni	2	4033.04A	-33.442	5.195176055532003e-17
9581	8.3422e-11	Ar	4	238.120A	-33.443000000000005	5.183227482173623e-17
9582	2.59821e-11	Cl	8	764.544A	-33.444	5.171306389771464e-17
9583	8.51025e-13	Mn	8	2.33418m	-33.445	5.159412715120995e-17
9584	1.00951e-11	Fe	10	1967.73A	-33.446	5.147546395163137e-17
9585	4.47469e-10	Al	12	44.3929A	-33.446999999999996	5.1357073669838446e-17
9586	6.59342e-13	Co	3	3.01277m	-33.446999999999996	5.1357073669838446e-17
9587	1.3947200000000001e-12	N	1	1.42426m	-33.448	5.1238955678136825e-17
9588	4.85882e-12	Mn	8	4088.33A	-33.449	5.112110935027836e-17
9589	8.07666e-11	Fe	7	245.949A	-33.45	5.100353406145189e-17
9590	2.3148e-11	Fe	8	858.150A	-33.451	5.0886229188286596e-17
9591	4.44929e-12	Si	10	4464.64A	-33.451	5.0886229188286596e-17
9592	9.38607e-13	Al	1	2.11638m	-33.452	5.0769194108842885e-17
9593	4.306e-11	Cl	7	461.321A	-33.453	5.065242820261158e-17
9594	2.2680900000000003e-12	N	1	8758.21A	-33.454	5.053593085051315e-17
9595	3.773069999999999e-12	Fe	7	5264.80A	-33.454	5.053593085051315e-17
9596	5.33616e-11	Fe	6	372.261A	-33.455	5.041970143488938e-17
9597	7.92246e-11	Mg	5	250.736A	-33.455	5.041970143488938e-17
9598	8.12996e-12	Si	1	2443.36A	-33.455999999999996	5.030373933950349e-17
9599	7.35926e-11	Fe	7	269.925A	-33.455999999999996	5.030373933950349e-17
9600	2.85889e-11	Fe	8	694.832A	-33.457	5.0188043949535164e-17
9601	2.07071e-11	Mg	2	959.306A	-33.467	4.904562459445206e-17
9602	1.24479e-11	Ar	10	1595.81A	-33.47	4.8707996889578776e-17
9603	2.32677e-12	Ni	11	8537.36A	-33.471	4.8595971605401733e-17
9604	9.44614e-12	Mn	8	2102.92A	-33.475	4.8150441059733367e-17
9605	1.43582e-12	N	1	1.38350m	-33.476	4.803969811838033e-17
9606	2.6092400000000003e-12	Fe	2	7613.12A	-33.476	4.803969811838033e-17
9607	3.4699900000000003e-10	Si	11	57.2464A	-33.476	4.803969811838033e-17
9608	2.85903e-11	Cl	8	694.797A	-33.48	4.7599267518696455e-17
9609	1.6741200000000001e-12	Co	3	1.18656m	-33.48	4.7599267518696455e-17
9610	5.05672e-14	N	6	39.2833m	-33.482	4.738056875007476e-17
9611	9.41551e-13	Ca	9	2.10976m	-33.483000000000004	4.727159646589794e-17
9612	1.4016e-12	N	1	1.41727m	-33.484	4.716287481102061e-17
9613	2.63152e-11	Mg	9	754.867A	-33.486999999999995	4.6838207864492746e-17
9614	1.58829e-11	C	1	1250.68A	-33.493	4.619556356047884e-17
9615	9.90786e-11	K	14	200.492A	-33.493	4.619556356047884e-17
9616	9.521430000000001e-10	Cr	15	20.8629A	-33.496	4.587755553776081e-17
9617	1.23696e-11	Ni	11	1605.91A	-33.496	4.587755553776081e-17
9618	1.12859e-11	Al	2	1760.11A	-33.497	4.577204008804694e-17
9619	2.5177e-12	Ni	3	7889.93A	-33.497	4.577204008804694e-17
9620	2.38264e-11	Fe	8	833.717A	-33.497	4.577204008804694e-17
9621	4.4661499999999996e-13	Ti	3	4.44778m	-33.499	4.556173666687293e-17
9622	2.3930200000000002e-12	Ni	2	8300.99A	-33.5	4.5456947580405737e-17
9623	5.87975e-12	Ti	3	3378.45A	-33.5	4.5456947580405737e-17
9624	2.53063e-12	Co	8	7849.60A	-33.501	4.5352399502149506e-17
9625	2.26053e-12	P	1	8787.54A	-33.501999999999995	4.5248091877800746e-17
9626	2.55357e-10	Ar	11	77.7910A	-33.505	4.493660620426808e-17
9627	5.26317e-12	Ni	4	3774.24A	-33.505	4.493660620426808e-17
9628	4.03574e-11	Fe	8	492.214A	-33.509	4.452462492225557e-17
9629	3.21693e-13	Mg	5	6.17497m	-33.512	4.421811956021467e-17
9630	6.67893e-11	S	4	297.420A	-33.515	4.3913724166244777e-17
9631	4.6560800000000005e-12	Fe	2	4266.35A	-33.515	4.3913724166244777e-17
9632	9.39092e-10	Cr	15	21.1528A	-33.516	4.381272540334865e-17
9633	5.183419999999999e-12	Mg	1	3832.30A	-33.516	4.381272540334865e-17
9634	1.70328e-12	B	1	1.16625m	-33.516	4.381272540334865e-17
9635	1.17776e-11	Ni	12	1686.63A	-33.518	4.3611424215427864e-17
9636	5.28478e-11	S	3	375.880A	-33.518	4.3611424215427864e-17
9637	2.9661799999999998e-12	Mn	8	6696.98A	-33.518	4.3611424215427864e-17
9638	2.55422e-12	Fe	2	7777.11A	-33.52	4.341104792245222e-17
9639	1.11966e-11	K	12	1774.16A	-33.523	4.3112208370557525e-17
9640	1.5913799999999998e-12	Fe	9	1.24825m	-33.523	4.3112208370557525e-17
9641	2.71831e-12	Ni	2	7307.65A	-33.524	4.301305304283669e-17
9642	3.36596e-13	Cl	7	5.90158m	-33.529	4.252068669613902e-17
9643	2.34005e-11	S	11	848.891A	-33.529	4.252068669613902e-17
9644	4.7904900000000005e-12	Fe	2	4146.65A	-33.529	4.252068669613902e-17
9645	4.64296e-11	N	2	427.840A	-33.53	4.242289183051692e-17
9646	6.28761e-13	K	1	3.15930m	-33.532	4.222797634781483e-17
9647	2.8184599999999997e-12	Fe	2	7047.99A	-33.534	4.20339564204068e-17
9648	2.12627e-12	Co	2	9342.40A	-33.535	4.193728100335451e-17
9649	7.80233e-11	Fe	11	254.597A	-33.535	4.193728100335451e-17
9650	7.64137e-12	Ca	2	2599.59A	-33.537	4.174459669973212e-17
9651	2.44849e-11	Cl	8	811.293A	-33.54	4.145722891736351e-17
9652	6.44218e-11	Ne	2	308.350A	-33.54	4.145722891736351e-17
9653	2.19195e-11	S	5	906.245A	-33.542	4.126675025272578e-17
9654	6.51713e-10	Sc	12	30.4804A	-33.543	4.11718393608941e-17
9655	5.05415e-12	Ti	9	3930.32A	-33.543	4.11718393608941e-17
9656	1.5431e-12	Cl	8	1.28731m	-33.548	4.070054921292999e-17
9657	3.3136300000000003e-12	Fe	2	5994.77A	-33.549	4.0606940547353436e-17
9658	1.6183e-12	N	1	1.22749m	-33.549	4.0606940547353436e-17
9659	1.71054e-12	Ni	2	1.16129m	-33.55	4.051354717573337e-17
9660	1.14038e-11	Fe	4	1741.92A	-33.55	4.051354717573337e-17
9661	1.64271e-11	K	14	1209.25A	-33.554	4.014211674263634e-17
9662	1.03808e-12	Fe	2	1.91358m	-33.554	4.014211674263634e-17
9663	1.70051e-11	S	2	1168.15A	-33.554	4.014211674263634e-17
9664	4.626e-12	Ni	2	4294.09A	-33.563	3.931880134251912e-17
9665	7.94482e-13	Fe	2	2.50030m	-33.564	3.922837060885783e-17
9666	1.10358e-16	Fe	16	1.80000c	-33.568000000000005	3.886872274534845e-17
9667	9.162e-14	Si	4	21.6814m	-33.568000000000005	3.886872274534845e-17
9668	1.12494e-11	Al	2	1765.82A	-33.57	3.8690137186254777e-17
9669	3.1208400000000003e-12	Ni	2	6365.10A	-33.571999999999996	3.851237215327218e-17
9670	1.01115e-11	S	4	1964.54A	-33.573	3.842379615527716e-17
9671	4.67531e-12	Ni	2	4248.80A	-33.573	3.842379615527716e-17
9672	1.24852e-11	Ni	15	1591.04A	-33.575	3.8247254848173445e-17
9673	1.09715e-11	S	2	1810.54A	-33.576	3.8159288603060314e-17
9674	1.38851e-11	Li	2	1430.64A	-33.579	3.789660190802522e-17
9675	4.451e-11	Fe	6	446.292A	-33.58	3.780944214229486e-17
9676	1.7043599999999998e-12	Fe	2	1.16551m	-33.58	3.780944214229486e-17
9677	1.80856e-11	S	4	1098.36A	-33.584	3.7462803093160166e-17
9678	2.91542e-12	Ni	2	6813.57A	-33.584	3.7462803093160166e-17
9679	2.08315e-11	Ar	10	953.578A	-33.586999999999996	3.720491097065135e-17
9680	3.62087e-11	Ar	2	548.610A	-33.589	3.703396993226741e-17
9681	8.37236e-11	Fe	11	237.262A	-33.59	3.69487941650253e-17
9682	3.76506e-12	Fe	2	5276.00A	-33.593	3.669444045508838e-17
9683	5.477e-12	Ni	2	3626.89A	-33.593	3.669444045508838e-17
9684	1.7034e-11	N	1	1166.16A	-33.593	3.669444045508838e-17
9685	8.85801e-12	P	1	2242.54A	-33.595	3.652584481567839e-17
9686	2.02182e-12	Si	2	9825.04A	-33.595	3.652584481567839e-17
9687	2.34942e-11	S	11	845.503A	-33.597	3.635802380286725e-17
9688	2.87904e-11	Be	3	689.969A	-33.597	3.635802380286725e-17
9689	2.2214499999999998e-13	Ni	4	8.94211m	-33.598	3.6274402668582766e-17
9690	1.02174e-11	S	4	1944.18A	-33.602	3.594183694593545e-17
9691	1.60729e-11	Fe	8	1235.90A	-33.603	3.5859173014859203e-17
9692	3.55009e-13	Ne	9	5.59548m	-33.606	3.5612320204159546e-17
9693	6.98608e-11	Cl	10	284.344A	-33.606	3.5612320204159546e-17
9694	1.98726e-11	Si	8	999.592A	-33.607	3.553041414055938e-17
9695	4.3601699999999996e-12	Fe	2	4555.89A	-33.609	3.5367166716255906e-17
9696	6.02454e-13	Ti	15	3.29726m	-33.609	3.5367166716255906e-17
9697	4.75356e-12	Fe	2	4178.86A	-33.611	3.5204669345736115e-17
9698	6.28672e-11	Mn	14	315.975A	-33.613	3.504291858281477e-17
9699	1.97279e-12	N	1	1.00692m	-33.615	3.488191099714212e-17
9700	1.0010399999999999e-10	Si	8	198.439A	-33.616	3.4801684828101506e-17
9701	7.77927e-12	Ni	11	2553.51A	-33.617	3.4721643174129444e-17
9702	4.22297e-12	Mn	8	4703.91A	-33.621	3.4403313236094976e-17
9703	1.7339400000000002e-10	Al	6	114.562A	-33.625	3.4087901764475255e-17
9704	4.99505e-12	Cr	7	3976.83A	-33.626	3.4009501765994067e-17
9705	6.031e-12	Ti	9	3293.73A	-33.626	3.4009501765994067e-17
9706	8.30628e-11	F	3	239.150A	-33.626	3.4009501765994067e-17
9707	6.81274e-11	S	11	291.578A	-33.626999999999995	3.39312820825057e-17
9708	1.42217e-12	Fe	2	1.39677m	-33.626999999999995	3.39312820825057e-17
9709	2.97732e-12	Fe	2	6671.92A	-33.626999999999995	3.39312820825057e-17
9710	1.28406e-12	Co	2	1.54700m	-33.628	3.385324229929663e-17
9711	4.28828e-12	Fe	2	4632.27A	-33.628	3.385324229929663e-17
9712	1.6556e-12	N	1	1.19983m	-33.628	3.385324229929663e-17
9713	4.42888e-12	Ni	2	4485.21A	-33.629	3.3775382002608793e-17
9714	4.63727e-12	Si	6	4283.65A	-33.631	3.3620198218513864e-17
9715	3.1437799999999998e-12	Fe	2	6318.66A	-33.632	3.354287390833836e-17
9716	2.3206e-11	Fe	8	856.005A	-33.632	3.354287390833836e-17
9717	2.3911e-12	Sc	2	8307.66A	-33.634	3.3388758401899e-17
9718	7.50185e-12	Fe	11	2647.94A	-33.638000000000005	3.3082648424907947e-17
9719	3.4692199999999996e-12	Fe	2	5725.91A	-33.639	3.300656044494993e-17
9720	4.66626e-11	Mn	14	425.704A	-33.64	3.293064746248968e-17
9721	4.54841e-11	Mg	8	436.734A	-33.641	3.285490907504414e-17
9722	5.006e-12	Cr	7	3968.13A	-33.641999999999996	3.27793448810559e-17
9723	1.17841e-11	Ca	13	1685.71A	-33.641999999999996	3.27793448810559e-17
9724	1.0968200000000001e-10	Ar	12	181.109A	-33.643	3.270395447989059e-17
9725	7.676329999999999e-13	Fe	9	2.58775m	-33.644	3.26287374718369e-17
9726	1.19353e-11	Mg	6	1664.34A	-33.644	3.26287374718369e-17
9727	1.9681099999999998e-12	Fe	7	1.00931m	-33.645	3.255369345810066e-17
9728	6.08021e-13	Cl	11	3.26707m	-33.645	3.255369345810066e-17
9729	1.5941e-10	Si	7	124.613A	-33.648	3.2329595408615317e-17
9730	1.83855e-14	Cl	3	108.044m	-33.649	3.2255239402533e-17
9731	3.6883699999999996e-10	Ar	11	53.8570A	-33.652	3.2033195896314765e-17
9732	3.90971e-12	Cr	7	5080.80A	-33.653	3.195952159019377e-17
9733	2.11906e-11	Co	3	937.418A	-33.653	3.195952159019377e-17
9734	2.60378e-11	O	5	762.909A	-33.654	3.188601673027424e-17
9735	1.82141e-11	S	13	1090.61A	-33.655	3.1812680926841784e-17
9736	5.54683e-13	Fe	2	3.58123m	-33.656	3.1739513791076746e-17
9737	2.38095e-11	F	8	834.307A	-33.66	3.144852417956355e-17
9738	2.26997e-11	Mg	5	875.097A	-33.66	3.144852417956355e-17
9739	4.2529600000000003e-13	Fe	2	4.67073m	-33.662	3.130403133604786e-17
9740	1.39057e-13	He	1	14.2851m	-33.663000000000004	3.123203406187782e-17
9741	1.04759e-10	Ca	14	189.621A	-33.664	3.116020237684383e-17
9742	1.81571e-13	Sc	7	10.9403m	-33.664	3.116020237684383e-17
9743	6.21152e-11	Ne	2	319.800A	-33.665	3.108853590010093e-17
9744	3.00729e-11	Mg	6	660.542A	-33.666	3.1017034251680605e-17
9745	3.5953e-12	Fe	2	5525.12A	-33.668	3.0874523924300563e-17
9746	2.58308e-13	Ne	9	7.69021m	-33.67	3.073266837239794e-17
9747	5.0881e-11	Si	3	390.410A	-33.671	3.066198519657895e-17
9748	4.51199e-12	Fe	2	4402.60A	-33.671	3.066198519657895e-17
9749	8.39242e-13	Fe	2	2.36695m	-33.672	3.059146458755317e-17
9750	5.8833e-11	Si	9	337.642A	-33.673	3.0521106171426846e-17
9751	1.41393e-12	N	1	1.40492m	-33.676	3.031100035440319e-17
9752	6.41658e-11	Ne	2	309.580A	-33.677	3.0241286988113664e-17
9753	8.06293e-11	Fe	7	246.368A	-33.678000000000004	3.017173395811682e-17
9754	8.2514e-11	Fe	12	240.740A	-33.683	2.982636097546255e-17
9755	8.13274e-14	V	4	24.4253m	-33.687	2.955291125439145e-17
9756	3.14932e-12	Fe	2	6307.53A	-33.689	2.941712796112999e-17
9757	1.75882e-11	Ca	2	1129.42A	-33.689	2.941712796112999e-17
9758	8.673510000000001e-12	Fe	7	2290.24A	-33.691	2.928196853543171e-17
9759	4.25454e-11	Si	8	466.900A	-33.692	2.9214621876650375e-17
9760	3.71862e-11	Ni	11	534.189A	-33.693000000000005	2.914743011088552e-17
9761	6.05284e-11	Al	8	328.184A	-33.694	2.908039288189405e-17
9762	6.27301e-12	Ni	12	3166.65A	-33.695	2.901350983425077e-17
9763	1.3481600000000001e-13	Co	2	14.7345m	-33.695	2.901350983425077e-17
9764	3.3892800000000003e-12	Mn	5	5860.97A	-33.696999999999996	2.888020486539533e-17
9765	6.44622e-10	Sc	12	30.8157A	-33.696999999999996	2.888020486539533e-17
9766	1.22316e-12	B	1	1.62403m	-33.698	2.8813782237413026e-17
9767	1.70367e-11	C	1	1165.98A	-33.698	2.8813782237413026e-17
9768	7.311989999999999e-12	Fe	2	2716.70A	-33.7	2.868139493350796e-17
9769	6.40293e-11	S	3	310.240A	-33.703	2.848395359956561e-17
9770	2.33183e-11	Si	2	851.883A	-33.703	2.848395359956561e-17
9771	9.5413e-11	Si	10	208.195A	-33.709	2.809313910492282e-17
9772	7.36799e-11	V	11	269.605A	-33.711999999999996	2.7899747295621014e-17
9773	7.65343e-12	Ca	2	2595.50A	-33.714	2.7771559600799616e-17
9774	3.1078400000000002e-12	O	1	6391.73A	-33.716	2.7643960874936584e-17
9775	3.46235e-13	Li	2	5.73728m	-33.716	2.7643960874936584e-17
9776	1.12085e-11	P	2	1772.27A	-33.719	2.7453661186819916e-17
9777	3.4838800000000003e-12	Mn	5	5701.82A	-33.723	2.7201964508164e-17
9778	8.1118e-11	Si	10	244.884A	-33.725	2.707698283403026e-17
9779	8.49666e-13	Na	1	2.33791m	-33.727	2.6952575398528312e-17
9780	9.29905e-12	P	1	2136.18A	-33.728	2.689058619529358e-17
9781	6.307630000000001e-12	Na	2	3149.27A	-33.734	2.6521633521015865e-17
9782	5.4426099999999996e-12	Fe	8	3649.80A	-33.734	2.6521633521015865e-17
9783	4.22483e-11	V	10	470.183A	-33.735	2.646063545659604e-17
9784	3.03408e-11	S	2	654.712A	-33.736999999999995	2.6339059880059878e-17
9785	4.43815e-11	S	10	447.584A	-33.739000000000004	2.6218042892557286e-17
9786	2.34865e-11	S	11	845.782A	-33.74	2.6157743067206986e-17
9787	3.04647e-11	Na	10	652.048A	-33.74	2.6157743067206986e-17
9788	1.6001399999999999e-12	Ti	3	1.24142m	-33.74	2.6157743067206986e-17
9789	1.04774e-12	Fe	8	1.89594m	-33.74	2.6157743067206986e-17
9790	4.91536e-11	Ne	2	404.130A	-33.741	2.60975819276065e-17
9791	3.53611e-11	F	6	561.760A	-33.742	2.603755915478746e-17
9792	1.81555e-12	Fe	2	1.09413m	-33.743	2.597767443051467e-17
9793	3.76792e-13	Si	2	5.27199m	-33.746	2.5798845377598253e-17
9794	1.60831e-11	Si	2	1235.12A	-33.748000000000005	2.5680310450275557e-17
9795	3.84844e-11	Al	3	516.169A	-33.751	2.5503528436600884e-17
9796	9.41753e-13	Al	1	2.10931m	-33.751999999999995	2.544487194889714e-17
9797	1.46186e-12	N	1	1.35885m	-33.754	2.5327963381747977e-17
9798	4.9019e-13	Al	6	4.05240m	-33.756	2.5211591960672896e-17
9799	1.43778e-13	Co	3	13.8160m	-33.757	2.5153606908231653e-17
9800	2.5948e-12	Fe	2	7655.49A	-33.76	2.4980450696236516e-17
9801	5.77682e-12	Cr	7	3438.65A	-33.76	2.4980450696236516e-17
9802	4.50907e-11	V	11	440.544A	-33.76	2.4980450696236516e-17
9803	1.44931e-11	Ni	12	1370.62A	-33.760999999999996	2.492299725395145e-17
9804	3.51281e-12	Fe	2	5654.86A	-33.763000000000005	2.480848648321996e-17
9805	4.45971e-11	Fe	3	445.420A	-33.765	2.4694501841689544e-17
9806	6.990289999999999e-12	Na	2	2841.72A	-33.766999999999996	2.4581040912015298e-17
9807	2.02497e-12	Si	2	9809.77A	-33.769	2.4468101287959407e-17
9808	3.94554e-11	Fe	6	503.466A	-33.77	2.441182621661353e-17
9809	5.21991e-12	Fe	2	3805.52A	-33.77	2.441182621661353e-17
9810	4.33256e-10	Al	12	45.8493A	-33.775	2.413238635266095e-17
9811	1.68777e-12	K	1	1.17697m	-33.775999999999996	2.4076883404240473e-17
9812	2.02747e-11	N	3	979.768A	-33.779	2.391113930471046e-17
9813	1.32075e-12	Mg	1	1.50402m	-33.786	2.3528826627236763e-17
9814	3.83406e-11	Ti	9	518.105A	-33.788000000000004	2.3420721488676196e-17
9815	8.88805e-12	P	1	2234.96A	-33.788000000000004	2.3420721488676196e-17
9816	8.93444e-12	P	1	2223.36A	-33.789	2.3366855324022614e-17
9817	2.57619e-12	Fe	2	7710.78A	-33.791	2.325949437600173e-17
9818	2.0977400000000003e-12	Fe	2	9469.46A	-33.791	2.325949437600173e-17
9819	4.69436e-12	Fe	2	4231.55A	-33.791	2.325949437600173e-17
9820	1.35177e-12	N	1	1.46951m	-33.792	2.3205999023416988e-17
9821	6.8007e-12	Na	2	2920.94A	-33.793	2.3152626706729365e-17
9822	6.0615699999999996e-12	Fe	2	3277.12A	-33.793	2.3152626706729365e-17
9823	4.3713699999999994e-14	O	7	45.4422m	-33.795	2.3046250049795923e-17
9824	4.3945699999999995e-12	Fe	2	4520.22A	-33.795	2.3046250049795923e-17
9825	2.22025e-11	Mg	5	894.694A	-33.797	2.2940362149205005e-17
9826	2.66484e-11	Cl	8	745.429A	-33.8	2.278244180696363e-17
9827	3.81722e-12	Mn	8	5203.91A	-33.801	2.273004364484097e-17
9828	8.246839999999999e-12	Cr	7	2408.74A	-33.802	2.267776599514738e-17
9829	4.84664e-10	Ar	11	40.9860A	-33.803000000000004	2.2625608580711222e-17
9830	1.08933e-13	Ni	2	18.2356m	-33.803000000000004	2.2625608580711222e-17
9831	1.0087299999999998e-10	Si	8	196.925A	-33.804	2.2573571124999816e-17
9832	2.55519e-12	O	1	7774.17A	-33.804	2.2573571124999816e-17
9833	1.3777700000000001e-10	Ar	11	144.178A	-33.804	2.2573571124999816e-17
9834	1.13886e-11	Ni	2	1744.24A	-33.805	2.2521653352115383e-17
9835	1.37939e-11	Ti	15	1440.09A	-33.806999999999995	2.241817575440907e-17
9836	2.25742e-12	P	1	8799.61A	-33.808	2.2366615380958902e-17
9837	2.86493e-12	Fe	2	6933.66A	-33.808	2.2366615380958902e-17
9838	3.4899e-12	Mn	5	5691.98A	-33.812	2.2161557018584113e-17
9839	6.27055e-11	Ar	3	316.790A	-33.813	2.211058685184828e-17
9840	4.19231e-11	Ar	2	473.830A	-33.814	2.2059733913243255e-17
9841	4.70629e-11	Cr	11	422.083A	-33.816	2.195837864257541e-17
9842	2.4934e-11	O	2	796.683A	-33.816	2.195837864257541e-17
9843	4.34871e-11	Fe	3	456.790A	-33.819	2.1807218227245114e-17
9844	4.59395e-12	Ni	11	4324.04A	-33.82	2.1757063017114914e-17
9845	2.95326e-12	O	1	6726.28A	-33.821	2.1707023160766983e-17
9846	1.6733900000000002e-12	C	3	1.18708m	-33.821999999999996	2.1657098392894978e-17
9847	1.19264e-11	Mg	6	1665.59A	-33.825	2.1508011976214858e-17
9848	3.5961900000000002e-12	Fe	7	5523.75A	-33.826	2.1458544921365918e-17
9849	7.73951e-12	Fe	8	2566.63A	-33.826	2.1458544921365918e-17
9850	2.59849e-11	Cl	6	764.462A	-33.827	2.140919163758602e-17
9851	1.99513e-12	N	1	9956.48A	-33.829	2.1310825337170014e-17
9852	5.35275e-12	Na	2	3711.07A	-33.830999999999996	2.121291098885144e-17
9853	4.35614e-11	Fe	3	456.011A	-33.832	2.1164122647438992e-17
9854	9.70474e-11	Mn	14	204.688A	-33.832	2.1164122647438992e-17
9855	1.8991400000000003e-12	Ni	2	1.04597m	-33.833	2.1115446516098344e-17
9856	1.81948e-12	Ni	2	1.09177m	-33.836	2.0970088804711153e-17
9857	8.2616e-12	Fe	2	2404.43A	-33.836	2.0970088804711153e-17
9858	3.4922300000000004e-12	Na	1	5688.19A	-33.836	2.0970088804711153e-17
9859	1.96129e-12	N	1	1.01283m	-33.836999999999996	2.0921858938825038e-17
9860	9.190040000000001e-13	Sc	2	2.16152m	-33.839	2.0825731728770797e-17
9861	2.02995e-11	Si	10	978.571A	-33.839	2.0825731728770797e-17
9862	1.70898e-11	C	1	1162.36A	-33.839	2.0825731728770797e-17
9863	1.4068399999999999e-12	N	1	1.41199m	-33.839	2.0825731728770797e-17
9864	8.29268e-12	Fe	2	2395.42A	-33.842	2.0682368399951308e-17
9865	1.01275e-11	Mn	8	1961.44A	-33.842	2.0682368399951308e-17
9866	6.18039e-13	B	3	3.21411m	-33.843	2.0634800272632755e-17
9867	2.53328e-12	Fe	2	7841.39A	-33.844	2.058734154897145e-17
9868	5.12232e-11	Al	8	387.802A	-33.844	2.058734154897145e-17
9869	2.67645e-12	N	1	7421.94A	-33.849000000000004	2.0351680198994986e-17
9870	2.60938e-12	Ni	2	7612.72A	-33.852	2.0211580217952785e-17
9871	3.50685e-12	Na	10	5664.47A	-33.855	2.0072444678395984e-17
9872	1.2819e-12	N	1	1.54962m	-33.859	1.988841939944735e-17
9873	1.98765e-11	Si	8	999.392A	-33.86	1.9842677304158434e-17
9874	1.6119899999999999e-12	Ni	2	1.23230m	-33.861	1.9797040412769305e-17
9875	3.38801e-11	Cr	5	586.316A	-33.861	1.9797040412769305e-17
9876	8.407010000000001e-12	Ti	15	2362.85A	-33.861999999999995	1.9751508483317713e-17
9877	2.55048e-11	Al	6	778.853A	-33.864000000000004	1.966075854515866e-17
9878	7.42011e-12	P	1	2677.11A	-33.867	1.952541483532639e-17
9879	6.82477e-13	Ni	2	2.91064m	-33.867	1.952541483532639e-17
9880	1.14967e-13	Ni	4	17.2784m	-33.868	1.9480507627366754e-17
9881	5.44591e-11	Fe	7	364.759A	-33.871	1.9346404756124326e-17
9882	2.46135e-11	Si	2	807.057A	-33.875	1.9169035851193452e-17
9883	2.09667e-12	Fe	7	9474.28A	-33.876	1.912494829215262e-17
9884	5.58083e-12	Ni	2	3559.41A	-33.879	1.8993293074157292e-17
9885	1.9977400000000003e-12	Co	2	9943.48A	-33.882	1.8862544164307776e-17
9886	2.95187e-11	O	2	672.945A	-33.884	1.8775878646184284e-17
9887	3.98717e-11	Ar	11	498.209A	-33.885	1.8732695323622677e-17
9888	6.29502e-13	Fe	2	3.15558m	-33.885999999999996	1.8689611319946892e-17
9889	2.3371e-12	Ni	3	8499.62A	-33.888000000000005	1.860374035606915e-17
9890	2.66715e-12	N	1	7447.81A	-33.889	1.85609529405885e-17
9891	4.04103e-11	Al	3	491.570A	-33.889	1.85609529405885e-17
9892	7.99128e-11	Mg	6	248.577A	-33.89	1.8518263933432654e-17
9893	3.1339e-11	Ar	2	633.858A	-33.891999999999996	1.843318023928446e-17
9894	5.8948800000000004e-12	Si	6	3369.78A	-33.891999999999996	1.843318023928446e-17
9895	1.35307e-12	N	1	1.46811m	-33.893	1.839078510118653e-17
9896	4.49655e-14	Co	3	44.1771m	-33.894	1.8348487469200762e-17
9897	1.6310399999999999e-12	N	1	1.21790m	-33.895	1.8306287119068722e-17
9898	2.15802e-12	O	1	9204.93A	-33.896	1.8264183827048946e-17
9899	1.89755e-11	Cl	8	1046.85A	-33.896	1.8264183827048946e-17
9900	1.75472e-11	C	1	1132.06A	-33.896	1.8264183827048946e-17
9901	6.4373e-11	Fe	9	308.584A	-33.897	1.8222177369913678e-17
9902	4.54109e-12	Mn	8	4374.38A	-33.897	1.8222177369913678e-17
9903	2.23781e-11	Mg	5	887.674A	-33.898	1.8180267524948563e-17
9904	1.30759e-10	Mg	5	151.916A	-33.9	1.809673678323403e-17
9905	4.4547e-11	Fe	3	445.921A	-33.9	1.809673678323403e-17
9906	8.9548e-12	C	3	2218.30A	-33.900999999999996	1.8055115443612638e-17
9907	5.88027e-12	Ni	2	3378.16A	-33.902	1.80135898304157e-17
9908	1.78221e-11	Ca	2	1114.60A	-33.903	1.7972159723479137e-17
9909	1.18445e-17	Mg	2	16.7710c	-33.905	1.788958515025795e-17
9910	2.39915e-11	Cl	8	827.979A	-33.905	1.788958515025795e-17
9911	4.04941e-11	Ca	3	490.552A	-33.905	1.788958515025795e-17
9912	4.21734e-11	Si	8	471.019A	-33.907	1.780738997273839e-17
9913	6.30718e-11	Ne	2	314.950A	-33.908	1.776643411231399e-17
9914	3.52085e-11	Mg	6	564.195A	-33.909	1.772557244775495e-17
9915	3.57846e-11	S	11	555.112A	-33.911	1.7644130840152146e-17
9916	9.04615e-11	F	3	219.590A	-33.914	1.7522669497793823e-17
9917	1.9475e-12	N	1	1.02000m	-33.914	1.7522669497793823e-17
9918	2.4460599999999998e-12	Co	2	8121.00A	-33.916	1.744216014456452e-17
9919	2.4102200000000002e-12	Fe	7	8241.76A	-33.917	1.7402044289435023e-17
9920	7.755610000000001e-14	Si	3	25.6130m	-33.917	1.7402044289435023e-17
9921	8.3599e-11	Ar	12	237.616A	-33.919000000000004	1.732208915869473e-17
9922	3.3835800000000004e-12	Fe	2	5870.84A	-33.92	1.7282249459169785e-17
9923	5.20576e-12	Fe	11	3815.86A	-33.92	1.7282249459169785e-17
9924	1.48777e-11	N	1	1335.18A	-33.921	1.7242501388411076e-17
9925	2.4153e-11	Si	2	822.443A	-33.922	1.7202844735678284e-17
9926	2.98531e-11	Be	3	665.407A	-33.923	1.7163279290715512e-17
9927	6.85087e-12	Cr	11	2899.55A	-33.923	1.7163279290715512e-17
9928	4.84051e-11	C	2	410.379A	-33.925	1.7084421185495676e-17
9929	1.424e-12	Sc	2	1.39497m	-33.925	1.7084421185495676e-17
9930	1.36694e-12	N	1	1.45320m	-33.926	1.7045128107140232e-17
9931	2.90883e-12	Fe	2	6829.01A	-33.927	1.7005925400357496e-17
9932	1.0619799999999999e-10	P	8	187.051A	-33.928000000000004	1.696681285729807e-17
9933	1.13651e-11	N	3	1747.85A	-33.929	1.6927790270591692e-17
9934	6.4530199999999995e-12	Na	2	3078.32A	-33.929	1.6927790270591692e-17
9935	1.1153e-11	Ar	10	1781.08A	-33.93	1.6888857433344222e-17
9936	4.155219999999999e-12	Cl	8	4780.61A	-33.931	1.6850014139137624e-17
9937	4.7474e-12	Fe	2	4184.28A	-33.937	1.6618823278027268e-17
9938	1.45329e-12	N	1	1.36686m	-33.938	1.658060104514336e-17
9939	1.13404e-11	N	3	1751.66A	-33.938	1.658060104514336e-17
9940	4.675e-12	Fe	2	4249.08A	-33.94	1.6504420103280267e-17
9941	1.47467e-11	Si	8	1347.04A	-33.941	1.646646099039677e-17
9942	1.50622e-11	N	1	1318.83A	-33.944	1.6353106670260293e-17
9943	1.58585e-12	K	1	1.25261m	-33.944	1.6353106670260293e-17
9944	2.34067e-13	Co	3	8.48665m	-33.945	1.6315495568615803e-17
9945	5.05108e-12	Fe	2	3932.71A	-33.946	1.6277970970104664e-17
9946	3.04687e-11	Ar	7	651.963A	-33.946	1.6277970970104664e-17
9947	2.18508e-13	Na	1	9.09097m	-33.948	1.620318048713298e-17
9948	9.06588e-11	Cl	7	219.112A	-33.95	1.6128733635216633e-17
9949	1.85504e-12	Fe	2	1.07084m	-33.954	1.5980864516439175e-17
9950	6.1840800000000004e-12	Na	2	3212.19A	-33.961999999999996	1.5689180866695375e-17
9951	1.28931e-12	Cr	7	1.54070m	-33.961999999999996	1.5689180866695375e-17
9952	8.335689999999999e-12	Fe	2	2383.06A	-33.961999999999996	1.5689180866695375e-17
9953	3.36275e-12	Cr	7	5907.21A	-33.965	1.5581177305293576e-17
9954	4.56465e-12	Fe	2	4351.81A	-33.966	1.5545341591922002e-17
9955	4.9488300000000004e-12	Mn	8	4013.97A	-33.966	1.5545341591922002e-17
9956	1.37314e-10	F	6	144.665A	-33.966	1.5545341591922002e-17
9957	1.83892e-12	N	1	1.08022m	-33.968	1.5473917235179085e-17
9958	1.7036400000000002e-12	B	1	1.16600m	-33.97	1.540282104354659e-17
9959	1.76966e-11	Si	4	1122.50A	-33.971	1.5367395538193883e-17
9960	9.30904e-13	Be	3	2.13389m	-33.975	1.522650640904491e-17
9961	4.49348e-12	Fe	2	4420.73A	-33.983000000000004	1.4948591346460355e-17
9962	1.56917e-12	Fe	9	1.26593m	-33.985	1.4879908808040955e-17
9963	1.24288e-10	Ca	13	159.825A	-33.986999999999995	1.4811541837220826e-17
9964	4.97409e-11	Fe	6	399.359A	-33.988	1.4777476236305478e-17
9965	6.81187e-12	Fe	2	2916.15A	-33.988	1.4777476236305478e-17
9966	8.242510000000001e-16	Cl	15	2410.00m	-33.988	1.4777476236305478e-17
9967	8.50783e-13	Na	1	2.33484m	-33.989000000000004	1.4743488984098077e-17
9968	1.56304e-12	N	1	1.27089m	-33.989000000000004	1.4743488984098077e-17
9969	2.7440300000000004e-13	Fe	7	7.23916m	-33.993	1.4608319864619068e-17
9970	7.42225e-11	Fe	9	267.634A	-33.993	1.4608319864619068e-17
9971	2.81597e-12	Ni	2	7054.20A	-33.994	1.4574721661270796e-17
9972	5.17533e-12	Mg	1	3838.29A	-33.994	1.4574721661270796e-17
9973	2.2876900000000003e-12	F	8	8683.20A	-33.995	1.45412007316459e-17
9974	1.46912e-15	He	1	1352.13m	-33.996	1.4507756898019514e-17
9975	4.7293400000000005e-12	Ti	3	4200.26A	-33.996	1.4507756898019514e-17
9976	2.79839e-12	Sc	2	7098.52A	-33.997	1.4474389983076233e-17
9977	9.23046e-12	Cr	7	2152.05A	-33.998000000000005	1.4441099809907528e-17
9978	1.84118e-12	Fe	2	1.07890m	-33.998000000000005	1.4441099809907528e-17
9979	1.13393e-11	Ni	2	1751.83A	-33.999	1.440788620201268e-17
9980	1.85021e-12	N	1	1.07363m	-34.0	1.4374748983296213e-17
9981	2.76972e-12	Fe	2	7172.00A	-34.001	1.4341687978067893e-17
9982	1.55803e-11	Sc	10	1274.97A	-34.001999999999995	1.4308703011041558e-17
9983	1.43117e-12	N	1	1.38799m	-34.003	1.4275793907333966e-17
9984	2.68316e-12	N	1	7403.39A	-34.003	1.4275793907333966e-17
9985	1.11689e-10	K	13	177.855A	-34.004	1.4242960492464793e-17
9986	9.77315e-13	Fe	2	2.03256m	-34.005	1.4210202592354074e-17
9987	2.3839900000000002e-12	Fe	7	8332.43A	-34.005	1.4210202592354074e-17
9988	1.74338e-10	Sc	14	113.942A	-34.007	1.4144912642092107e-17
9989	5.57021e-11	O	2	356.619A	-34.008	1.4112380245779583e-17
9990	8.607e-13	Ni	2	2.30794m	-34.008	1.4112380245779583e-17
9991	5.2395400000000005e-12	Si	10	3791.26A	-34.010999999999996	1.401523130350249e-17
9992	3.32191e-11	Cl	7	597.982A	-34.010999999999996	1.401523130350249e-17
9993	3.72427e-11	Fe	3	533.379A	-34.010999999999996	1.401523130350249e-17
9994	2.16105e-11	Mg	2	919.202A	-34.016999999999996	1.382293512102087e-17
9995	3.08499e-12	Ca	1	6439.08A	-34.02	1.3727778704966958e-17
9996	2.47473e-11	Al	6	802.691A	-34.022	1.3664705291127185e-17
9997	7.69977e-12	Ni	12	2579.88A	-34.022	1.3664705291127185e-17
9998	5.08611e-12	Fe	2	3905.63A	-34.023	1.3633277341073826e-17
9999	7.46892e-11	Cl	7	265.962A	-34.023	1.3633277341073826e-17
10000	2.83324e-12	Fe	2	7011.23A	-34.024	1.3601921673299998e-17
10001	4.56594e-12	Co	15	4350.58A	-34.025	1.3570638121560853e-17
10002	2.44261e-12	Ar	11	8132.47A	-34.025	1.3570638121560853e-17
10003	1.40688e-11	N	1	1411.95A	-34.025999999999996	1.3539426519994112e-17
10004	6.04773e-12	S	2	3284.61A	-34.025999999999996	1.3539426519994112e-17
10005	4.24064e-11	Al	3	468.430A	-34.025999999999996	1.3539426519994112e-17
10006	2.28226e-12	Ni	2	8703.87A	-34.027	1.3508286703118747e-17
10007	5.39632e-12	Fe	11	3681.11A	-34.028	1.3477218505834995e-17
10008	1.89805e-12	Fe	2	1.04657m	-34.029	1.3446221763421923e-17
10009	1.79523e-12	Co	3	1.10652m	-34.03	1.341529631153833e-17
10010	1.4334e-11	Sc	10	1385.83A	-34.038000000000004	1.3170439558856258e-17
10011	1.59771e-11	N	1	1243.31A	-34.038000000000004	1.3170439558856258e-17
10012	9.525530000000001e-13	Fe	2	2.08539m	-34.04	1.3109926885786515e-17
10013	4.97825e-12	Ni	4	3990.25A	-34.041	1.3079774890658283e-17
10014	4.6724099999999995e-12	Fe	2	4251.44A	-34.043	1.3019678783899659e-17
10015	3.22005e-11	Ar	2	616.899A	-34.043	1.3019678783899659e-17
10016	8.0258e-11	Mg	6	247.507A	-34.044000000000004	1.2989734353645689e-17
10017	2.02705e-11	N	3	979.969A	-34.044000000000004	1.2989734353645689e-17
10018	5.50799e-12	Ni	12	3606.48A	-34.045	1.2959858793670389e-17
10019	8.47718e-11	Fe	9	234.329A	-34.045	1.2959858793670389e-17
10020	2.27848e-12	Mn	14	8718.28A	-34.046	1.2930051945576294e-17
10021	1.67859e-11	N	1	1183.40A	-34.046	1.2930051945576294e-17
10022	1.16464e-12	N	1	1.70563m	-34.048	1.2870643753263221e-17
10023	4.68557e-11	Si	3	423.950A	-34.048	1.2870643753263221e-17
10024	1.28533e-13	Co	2	15.4548m	-34.05	1.2811508516799939e-17
10025	5.63132e-11	N	2	352.750A	-34.051	1.2782042864874343e-17
10026	4.75021e-11	Fe	3	418.181A	-34.053000000000004	1.2723314712515281e-17
10027	8.925510000000001e-12	F	2	2225.58A	-34.053000000000004	1.2723314712515281e-17
10028	6.797610000000001e-12	Ni	12	2922.27A	-34.054	1.2694051900710996e-17
10029	4.94855e-11	S	3	401.419A	-34.056999999999995	1.260666666208455e-17
10030	1.4848799999999998e-12	K	1	1.33778m	-34.056999999999995	1.260666666208455e-17
10031	6.17963e-12	Ni	11	3214.51A	-34.058	1.2577672133351273e-17
10032	2.77726e-12	Ti	3	7152.54A	-34.06	1.2519882979209125e-17
10033	5.4160800000000005e-12	Sc	8	3667.68A	-34.063	1.2433696711004669e-17
10034	5.46149e-12	Fe	11	3637.19A	-34.063	1.2433696711004669e-17
10035	2.13823e-11	Al	2	929.014A	-34.064	1.2405100002119697e-17
10036	4.13494e-12	Mn	8	4804.05A	-34.064	1.2405100002119697e-17
10037	3.13903e-12	Fe	2	6328.22A	-34.067	1.2319703894371627e-17
10038	3.53112e-11	Sc	8	562.554A	-34.068000000000005	1.2291369361689396e-17
10039	1.7576900000000002e-12	Fe	2	1.13015m	-34.069	1.2263099996624152e-17
10040	1.65653e-11	Mg	6	1199.16A	-34.069	1.2263099996624152e-17
10041	8.18321e-11	Si	10	242.747A	-34.071	1.2206756170163305e-17
10042	1.34433e-10	Ar	13	147.765A	-34.071	1.2206756170163305e-17
10043	5.35315e-11	Fe	6	371.080A	-34.071999999999996	1.217868141003834e-17
10044	6.2623e-11	O	5	317.207A	-34.075	1.2094843956914562e-17
10045	1.30772e-11	F	6	1519.02A	-34.076	1.2067026587737547e-17
10046	1.26663e-12	N	1	1.56829m	-34.08	1.1956395423000791e-17
10047	2.24865e-11	Ni	12	883.394A	-34.085	1.1819531696349421e-17
10048	6.60304e-12	Ti	3	3008.38A	-34.085	1.1819531696349421e-17
10049	2.75333e-12	Fe	2	7214.71A	-34.086	1.1792347527800573e-17
10050	2.10442e-11	C	1	943.939A	-34.088	1.1738166612464511e-17
10051	5.18742e-12	Mg	1	3829.35A	-34.089	1.1711169578415669e-17
10052	2.92491e-12	Ni	2	6791.48A	-34.09	1.168423463582193e-17
10053	3.38641e-11	Mg	11	586.593A	-34.09	1.168423463582193e-17
10054	2.6074900000000002e-12	V	4	7618.23A	-34.094	1.157711292879494e-17
10055	1.2776299999999999e-14	C	5	155.479m	-34.094	1.157711292879494e-17
10056	6.19447e-13	B	3	3.20680m	-34.095	1.155048630793968e-17
10057	3.5818300000000003e-12	Fe	2	5545.90A	-34.097	1.149741664396773e-17
10058	3.5527e-12	Fe	2	5591.37A	-34.098	1.1470973319481153e-17
10059	1.1370200000000001e-10	Ar	12	174.706A	-34.099000000000004	1.1444590812953027e-17
10060	9.80727e-12	Zn	2	2025.48A	-34.1	1.1418268984506303e-17
10061	3.4950099999999997e-12	Fe	4	5683.66A	-34.102	1.1365806803954614e-17
10062	1.85544e-12	N	1	1.07060m	-34.103	1.1339666173700207e-17
10063	3.10295e-11	Cr	5	640.179A	-34.104	1.1313585665227205e-17
10064	4.12032e-11	K	3	482.109A	-34.105	1.1287565140259167e-17
10065	2.24295e-11	Fe	8	885.639A	-34.106	1.1261604460837676e-17
10066	1.70145e-11	N	1	1167.50A	-34.106	1.1261604460837676e-17
10067	8.46746e-11	Fe	9	234.598A	-34.107	1.1235703489322159e-17
10068	1.0869799999999999e-10	K	12	182.749A	-34.11	1.1158357450544919e-17
10069	1.35593e-11	Fe	8	1465.01A	-34.111999999999995	1.1107089455017304e-17
10070	2.7643e-11	O	2	718.608A	-34.111999999999995	1.1107089455017304e-17
10071	2.50147e-11	Al	6	794.111A	-34.113	1.108154385815345e-17
10072	1.09307e-11	Mg	1	1817.31A	-34.114000000000004	1.1056057014532e-17
10073	1.6947e-10	Al	6	117.215A	-34.115	1.1030628789024423e-17
10074	2.8596799999999998e-12	Ni	3	6946.39A	-34.117	1.0979947653388743e-17
10075	1.55537e-12	N	1	1.27715m	-34.119	1.092949937641928e-17
10076	1.36781e-12	N	1	1.45228m	-34.12	1.0904362225402131e-17
10077	1.47428e-11	Si	8	1347.40A	-34.121	1.0879282888227826e-17
10078	3.45727e-12	Fe	2	5745.70A	-34.121	1.0879282888227826e-17
10079	2.45449e-11	Fe	8	809.312A	-34.123000000000005	1.0829297123841683e-17
10080	1.86102e-12	N	1	1.06739m	-34.126	1.0754748766806009e-17
10081	1.62153e-11	Ni	12	1225.04A	-34.126	1.0754748766806009e-17
10082	9.97317e-11	Si	8	199.179A	-34.126999999999995	1.0730013531037938e-17
10083	2.44177e-12	Fe	2	8135.25A	-34.128	1.0705335184733295e-17
10084	3.15248e-11	P	10	630.121A	-34.128	1.0705335184733295e-17
10085	8.2318e-11	Si	10	241.314A	-34.129	1.0680713597050292e-17
10086	2.68868e-12	Fe	2	7388.18A	-34.131	1.0631640175683915e-17
10087	2.58308e-14	N	6	76.9021m	-34.131	1.0631640175683915e-17
10088	1.28692e-11	F	6	1543.57A	-34.133	1.0582792226207849e-17
10089	2.80649e-12	Ni	2	7078.04A	-34.133	1.0582792226207849e-17
10090	6.02142e-11	Fe	9	329.897A	-34.134	1.055845247950845e-17
10091	6.3353800000000004e-12	Na	2	3135.48A	-34.135	1.0534168712673033e-17
10092	8.483870000000001e-13	Fe	2	2.34144m	-34.135	1.0534168712673033e-17
10093	8.36111e-11	Fe	9	237.582A	-34.138000000000005	1.0461652005329101e-17
10094	4.00026e-12	Fe	2	4965.79A	-34.139	1.0437590873406245e-17
10095	3.17398e-11	O	4	625.854A	-34.14	1.0413585080551166e-17
10096	3.41762e-13	Cl	6	5.81237m	-34.145	1.0294381757852122e-17
10097	4.75345e-12	Fe	2	4178.96A	-34.145	1.0294381757852122e-17
10098	2.51427e-12	Fe	2	7900.68A	-34.145	1.0294381757852122e-17
10099	1.60712e-11	Si	2	1236.03A	-34.146	1.0270705336822846e-17
10100	3.48833e-11	Mg	6	569.454A	-34.147	1.0247083370050847e-17
10101	8.932799999999999e-13	Fe	2	2.22377m	-34.153	1.0106488115433875e-17
10102	2.90216e-11	Sc	10	684.472A	-34.153	1.0106488115433875e-17
10103	1.51902e-11	Sc	10	1307.72A	-34.154	1.0083243837790143e-17
10104	1.43345e-12	N	1	1.38578m	-34.154	1.0083243837790143e-17
10105	2.9225e-11	Be	3	679.708A	-34.155	1.0060053020501647e-17
10106	3.60349e-11	Ar	11	551.256A	-34.158	9.990800102625672e-18
10107	5.57904e-12	Fe	2	3560.55A	-34.159	9.967821900028058e-18
10108	6.67715e-12	Na	2	2974.99A	-34.167	9.78588864674204e-18
10109	1.82592e-12	N	1	1.08792m	-34.168	9.763381727414984e-18
10110	6.918339999999999e-12	Na	2	2871.28A	-34.17	9.718523063139731e-18
10111	3.07377e-12	Ca	1	6462.57A	-34.17	9.718523063139731e-18
10112	4.50036e-12	Fe	7	4413.97A	-34.173	9.651621220953036e-18
10113	5.63631e-12	Fe	2	3524.38A	-34.173	9.651621220953036e-18
10114	5.9939e-12	S	2	3314.11A	-34.176	9.585179927808505e-18
10115	1.39033e-11	Fe	11	1428.76A	-34.176	9.585179927808505e-18
10116	1.17203e-10	Ca	13	169.488A	-34.177	9.563134625725253e-18
10117	9.09917e-11	Cl	7	218.311A	-34.178000000000004	9.54114002642965e-18
10118	7.13814e-11	P	12	278.286A	-34.178000000000004	9.54114002642965e-18
10119	1.70246e-11	C	1	1166.81A	-34.178000000000004	9.54114002642965e-18
10120	3.22277e-11	O	2	616.379A	-34.18	9.497302470017667e-18
10121	7.82877e-12	Fe	2	2537.37A	-34.181999999999995	9.453666328881725e-18
10122	2.51474e-11	Si	2	789.921A	-34.183	9.431923499682315e-18
10123	5.71755e-11	N	2	347.430A	-34.183	9.431923499682315e-18
10124	5.31904e-13	K	1	3.73459m	-34.183	9.431923499682315e-18
10125	7.38506e-11	Mg	6	268.982A	-34.184	9.410230677602536e-18
10126	2.8122e-12	Al	2	7063.68A	-34.186	9.366994595013044e-18
10127	1.93891e-12	Co	2	1.02452m	-34.186	9.366994595013044e-18
10128	2.40863e-11	Si	2	824.722A	-34.187	9.345451105270076e-18
10129	6.314e-11	Ne	2	314.610A	-34.189	9.302512657779596e-18
10130	1.43419e-12	Sc	2	1.38506m	-34.194	9.196027675933311e-18
10131	4.27355e-12	Fe	2	4648.24A	-34.194	9.196027675933311e-18
10132	9.1266e-12	Ni	11	2176.54A	-34.195	9.17487739919268e-18
10133	1.22206e-11	Ni	11	1625.49A	-34.196999999999996	9.13272266669258e-18
10134	8.385780000000001e-13	Ni	2	2.36883m	-34.198	9.111717987432766e-18
10135	4.87951e-11	Fe	3	407.100A	-34.199	9.090761617594825e-18
10136	5.00048e-11	Fe	6	397.251A	-34.199	9.090761617594825e-18
10137	5.59091e-10	Ca	13	35.5299A	-34.199	9.090761617594825e-18
10138	3.98458e-11	Si	10	498.533A	-34.2	9.069853446069877e-18
10139	4.63895e-11	Fe	3	428.211A	-34.201	9.04899336200517e-18
10140	3.12952e-12	Ni	11	6347.45A	-34.201	9.04899336200517e-18
10141	1.95611e-12	N	1	1.01551m	-34.202	9.028181254802468e-18
10142	4.50692e-12	Fe	7	4407.54A	-34.203	9.007417014117903e-18
10143	2.6348900000000003e-12	Co	2	7539.01A	-34.204	8.986700529861831e-18
10144	3.57274e-11	S	11	556.001A	-34.205	8.966031692197372e-18
10145	9.242969999999999e-12	P	1	2149.14A	-34.205999999999996	8.945410391540402e-18
10146	1.34843e-11	P	2	1473.15A	-34.208	8.90430996417191e-18
10147	6.98506e-11	Sc	10	284.385A	-34.208	8.90430996417191e-18
10148	3.30464e-14	Fe	2	60.1108m	-34.208	8.90430996417191e-18
10149	6.32488e-13	K	1	3.14068m	-34.21	8.863398376113851e-18
10150	7.06264e-11	Mg	9	281.261A	-34.211	8.843013125533551e-18
10151	1.0566800000000001e-13	Co	2	18.7989m	-34.214	8.782138251364328e-18
10152	5.7731199999999995e-12	Cr	7	3440.85A	-34.214	8.782138251364328e-18
10153	3.74298e-11	Ar	11	530.712A	-34.215	8.761939893884582e-18
10154	5.18343e-12	Mg	1	3832.30A	-34.215	8.761939893884582e-18
10155	9.63871e-12	Co	2	2060.90A	-34.216	8.741787991338069e-18
10156	6.26258e-11	Fe	9	317.193A	-34.22	8.661642797297785e-18
10157	5.225779999999999e-13	Ni	3	3.80124m	-34.221	8.641721571672204e-18
10158	5.32271e-11	Fe	6	373.202A	-34.222	8.621846163593998e-18
10159	6.22644e-11	Mg	7	319.034A	-34.223	8.602016467686015e-18
10160	4.35353e-11	Fe	8	456.284A	-34.223	8.602016467686015e-18
10161	3.80724e-11	Ne	4	521.755A	-34.225	8.562493792081659e-18
10162	6.30128e-13	Fe	2	3.15245m	-34.228	8.50354999942091e-18
10163	4.2263e-11	Ar	2	470.020A	-34.229	8.483992377140561e-18
10164	9.81812e-14	Na	1	20.2324m	-34.229	8.483992377140561e-18
10165	1.36015e-12	N	1	1.46046m	-34.23	8.46447973614324e-18
10166	4.12664e-11	Fe	3	481.371A	-34.23	8.46447973614324e-18
10167	4.09324e-11	Fe	8	485.299A	-34.231	8.445011972974727e-18
10168	1.16636e-12	Na	1	1.70311m	-34.232	8.425588984419156e-18
10169	1.47712e-12	N	1	1.34481m	-34.233000000000004	8.406210667497501e-18
10170	3.55554e-12	Fe	2	5586.90A	-34.235	8.367587637825299e-18
10171	7.8184e-11	S	10	254.073A	-34.235	8.367587637825299e-18
10172	6.906910000000001e-12	Ni	11	2876.03A	-34.235	8.367587637825299e-18
10173	2.91949e-11	Fe	11	680.408A	-34.236999999999995	8.329142064855059e-18
10174	6.75962e-11	Ar	3	293.870A	-34.238	8.309985569692913e-18
10175	5.782200000000001e-10	S	13	34.3545A	-34.239000000000004	8.290873133247026e-18
10176	4.54333e-12	Fe	2	4372.22A	-34.241	8.252780031408406e-18
10177	6.99617e-13	S	10	2.83933m	-34.242	8.233799164049706e-18
10178	1.3248900000000002e-10	F	6	149.933A	-34.242	8.233799164049706e-18
10179	1.7800599999999998e-12	Fe	2	1.11594m	-34.244	8.195968293279504e-18
10180	4.05078e-12	Fe	2	4903.86A	-34.244	8.195968293279504e-18
10181	6.924649999999999e-13	K	8	2.86866m	-34.245	8.177118089292628e-18
10182	4.36946e-11	Ni	15	454.620A	-34.249	8.102149820031555e-18
10183	1.53411e-11	Ar	10	1294.85A	-34.25	8.083515392545415e-18
10184	1.19076e-11	Li	2	1668.22A	-34.251999999999995	8.046375012984249e-18
10185	2.82405e-12	Ti	3	7034.02A	-34.251999999999995	8.046375012984249e-18
10186	4.9979e-11	Mn	12	397.456A	-34.253	8.027868863994494e-18
10187	9.839739999999999e-12	Co	2	2018.80A	-34.253	8.027868863994494e-18
10188	1.85367e-11	V	12	1071.63A	-34.254	8.009405277966439e-18
10189	1.9951e-12	Ni	2	9956.63A	-34.254	8.009405277966439e-18
10190	5.4798199999999996e-12	Ni	5	3625.02A	-34.256	7.97260540345166e-18
10191	3.9496100000000004e-14	Fe	2	50.2947m	-34.256	7.97260540345166e-18
10192	3.1126e-11	P	8	638.196A	-34.257	7.954268919855797e-18
10193	1.21727e-10	S	10	163.188A	-34.263000000000005	7.845132258847568e-18
10194	1.3860799999999999e-12	Fe	2	1.43313m	-34.263000000000005	7.845132258847568e-18
10195	2.32034e-11	Si	11	856.100A	-34.266	7.791126748246417e-18
10196	2.76446e-11	O	2	718.567A	-34.266999999999996	7.773207653975093e-18
10197	4.5334300000000004e-12	Fe	2	4381.77A	-34.268	7.755329772476825e-18
10198	4.64872e-12	Co	3	4273.11A	-34.269	7.737493008965119e-18
10199	1.5066e-11	N	1	1318.50A	-34.27	7.719697268870973e-18
10200	1.79515e-12	Fe	2	1.10656m	-34.271	7.701942457843402e-18
10201	3.04353e-12	Si	1	6526.78A	-34.272	7.684228481748036e-18
10202	4.47427e-12	Fe	2	4439.71A	-34.273	7.666555246667013e-18
10203	1.42914e-11	Cl	1	1389.96A	-34.274	7.648922658898852e-18
10204	3.53291e-11	V	12	562.268A	-34.275	7.631330624957199e-18
10205	7.834189999999999e-12	P	1	2535.61A	-34.275999999999996	7.613779051570845e-18
10206	3.4565099999999998e-12	Fe	2	5746.97A	-34.275999999999996	7.613779051570845e-18
10207	2.49259e-11	Si	2	796.940A	-34.277	7.596267845682968e-18
10208	3.70464e-12	Fe	2	5362.05A	-34.28	7.543975505651667e-18
10209	1.65668e-12	Fe	2	1.19905m	-34.281	7.526624843464488e-18
10210	3.68891e-11	S	2	538.491A	-34.282	7.509314086692974e-18
10211	1.98369e-12	Fe	2	1.00139m	-34.282	7.509314086692974e-18
10212	2.1125e-12	Fe	2	9403.31A	-34.283	7.492043143557098e-18
10213	1.7912e-11	C	1	1109.00A	-34.285	7.457620332128177e-18
10214	7.94099e-12	Cr	7	2501.51A	-34.289	7.389248457954326e-18
10215	4.76921e-12	Ti	3	4165.15A	-34.289	7.389248457954326e-18
10216	1.8134200000000002e-12	Fe	2	1.09541m	-34.29	7.372253658101775e-18
10217	1.5841700000000001e-12	K	1	1.25393m	-34.29	7.372253658101775e-18
10218	7.73256e-13	Fe	4	2.56894m	-34.292	7.338381229364078e-18
10219	2.08594e-11	Ne	3	952.304A	-34.293	7.321503420890806e-18
10220	5.173e-10	Ca	13	38.4003A	-34.294000000000004	7.30466443029972e-18
10221	6.83534e-11	Fe	9	290.614A	-34.294000000000004	7.30466443029972e-18
10222	9.28723e-13	Ca	2	2.13890m	-34.298	7.23769486426293e-18
10223	2.09307e-12	Fe	2	9490.59A	-34.299	7.221048628003329e-18
10224	1.8587099999999998e-10	Ti	15	106.872A	-34.299	7.221048628003329e-18
10225	2.00997e-12	Ni	2	9882.95A	-34.299	7.221048628003329e-18
10226	2.09751e-11	Ne	3	947.050A	-34.301	7.187870923273284e-18
10227	1.1583899999999999e-12	Fe	2	1.71483m	-34.304	7.138389967880891e-18
10228	1.1557e-10	K	14	171.883A	-34.304	7.138389967880891e-18
10229	1.16362e-11	S	1	1707.13A	-34.305	7.121972126545078e-18
10230	4.98957e-11	Fe	3	398.119A	-34.306	7.105592045196508e-18
10231	2.8715599999999997e-13	Ni	2	6.91766m	-34.306999999999995	7.089249636989621e-18
10232	6.60815e-12	Ni	5	3006.05A	-34.31	7.040447585756553e-18
10233	1.37798e-12	Mn	5	1.44157m	-34.311	7.024255005648695e-18
10234	2.09919e-11	Fe	11	946.290A	-34.313	6.991981485481251e-18
10235	3.17763e-11	O	4	625.134A	-34.314	6.975900374310792e-18
10236	1.01455e-12	P	8	1.95795m	-34.314	6.975900374310792e-18
10237	1.2948799999999998e-12	Fe	4	1.53408m	-34.314	6.975900374310792e-18
10238	1.65743e-11	Mg	6	1198.51A	-34.321	6.864363441005103e-18
10239	1.5977e-11	N	1	1243.31A	-34.326	6.7857877224555086e-18
10240	1.78632e-11	C	1	1112.03A	-34.326	6.7857877224555086e-18
10241	5.47182e-12	Mn	8	3630.32A	-34.33	6.723575246670089e-18
10242	2.12774e-12	Co	2	9335.96A	-34.33	6.723575246670089e-18
10243	9.88447e-13	Fe	4	2.00966m	-34.332	6.6926832245059984e-18
10244	3.059e-12	Ca	1	6493.78A	-34.333	6.677290480233803e-18
10245	1.71969e-11	Cl	6	1155.12A	-34.333	6.677290480233803e-18
10246	1.01883e-11	Co	2	1949.74A	-34.336	6.631324335888511e-18
10247	6.05385e-12	Fe	2	3281.29A	-34.339	6.5856746202551694e-18
10248	8.10094e-12	Si	1	2452.12A	-34.339	6.5856746202551694e-18
10249	5.63061e-10	Ca	13	35.2794A	-34.34	6.57052798894308e-18
10250	3.81402e-11	Mg	7	520.827A	-34.343	6.525296792418295e-18
10251	6.46272e-11	Ne	2	307.370A	-34.345	6.495315776999783e-18
10252	6.79961e-12	Ni	11	2921.41A	-34.346	6.4803769652603556e-18
10253	5.97591e-12	S	2	3324.09A	-34.346	6.4803769652603556e-18
10254	1.2456e-10	Mg	5	159.477A	-34.347	6.46547251183439e-18
10255	1.64656e-11	V	12	1206.42A	-34.35	6.420964512127136e-18
10256	2.06111e-12	Fe	7	9637.77A	-34.352	6.3914628599933246e-18
10257	3.69516e-12	Cu	16	5375.80A	-34.353	6.376762903334748e-18
10258	1.7609799999999998e-12	Co	2	1.12804m	-34.353	6.376762903334748e-18
10259	2.08795e-12	Fe	2	9513.84A	-34.354	6.362096755638403e-18
10260	5.73704e-12	Na	2	3462.49A	-34.356	6.332865576277005e-18
10261	3.51992e-12	Fe	2	5643.44A	-34.356	6.332865576277005e-18
10262	2.21687e-11	Mg	2	896.057A	-34.357	6.318300389631252e-18
10263	1.48275e-12	K	1	1.33971m	-34.359	6.289270436293177e-18
10264	5.42587e-12	Ti	3	3661.07A	-34.359	6.289270436293177e-18
10265	1.95017e-13	Fe	2	10.1860m	-34.36	6.274805515687034e-18
10266	1.7516799999999998e-10	Sc	14	113.402A	-34.36	6.274805515687034e-18
10267	1.39935e-12	Fe	2	1.41955m	-34.361	6.260373863475098e-18
10268	3.49123e-11	Ti	11	568.981A	-34.361999999999995	6.245975403142183e-18
10269	5.55985e-12	Mn	8	3572.84A	-34.361999999999995	6.245975403142183e-18
10270	1.98756e-11	Ar	7	999.440A	-34.366	6.188711956447688e-18
10271	2.46069e-12	Fe	7	8072.72A	-34.367	6.1744783139272894e-18
10272	2.45261e-14	O	7	80.9930m	-34.369	6.146109163002711e-18
10273	3.86596e-11	Fe	3	513.830A	-34.369	6.146109163002711e-18
10274	7.02435e-12	Sc	14	2827.94A	-34.369	6.146109163002711e-18
10275	9.63357e-12	Zn	2	2062.00A	-34.371	6.1178703564867234e-18
10276	3.30658e-11	K	2	600.755A	-34.371	6.1178703564867234e-18
10277	1.22436e-11	S	11	1622.43A	-34.373000000000005	6.089761295501168e-18
10278	1.74855e-13	Fe	8	11.3606m	-34.373000000000005	6.089761295501168e-18
10279	1.47911e-12	K	13	1.34300m	-34.374	6.075755233185663e-18
10280	4.63548e-12	Ni	2	4285.31A	-34.375	6.061781383919581e-18
10281	3.20566e-12	Fe	2	6196.69A	-34.375	6.061781383919581e-18
10282	1.12105e-11	B	4	1771.95A	-34.378	6.0200523743897914e-18
10283	2.67802e-11	Ni	15	741.760A	-34.378	6.0200523743897914e-18
10284	1.91898e-11	Ar	10	1035.16A	-34.379	6.006206638143841e-18
10285	4.91779e-13	Si	10	4.03931m	-34.38	5.992392746207487e-18
10286	1.89885e-12	Fe	2	1.04613m	-34.381	5.978610625341048e-18
10287	2.4746e-12	Co	2	8027.34A	-34.381	5.978610625341048e-18
10288	1.3533e-11	Li	2	1467.86A	-34.381	5.978610625341048e-18
10289	2.62819e-10	Ne	9	75.5824A	-34.381	5.978610625341048e-18
10290	4.61695e-11	Ni	15	430.251A	-34.383	5.951141404699846e-18
10291	1.30928e-10	K	14	151.721A	-34.387	5.896581012350656e-18
10292	4.75369e-11	Si	9	417.875A	-34.388000000000005	5.8830192523570406e-18
10293	5.22362e-12	Fe	2	3802.81A	-34.389	5.8694886835459606e-18
10294	6.39675e-11	Ar	3	310.540A	-34.39	5.855989234179591e-18
10295	1.00931e-11	S	4	1968.12A	-34.39	5.855989234179591e-18
10296	3.47119e-11	Mg	6	572.267A	-34.391999999999996	5.829083407654646e-18
10297	1.74783e-11	Cl	8	1136.52A	-34.394	5.8023012021733024e-18
10298	4.863280000000001e-12	Ni	4	4084.58A	-34.398	5.749105385002951e-18
10299	1.2228e-12	B	1	1.62450m	-34.399	5.735882809540061e-18
10300	3.2003099999999997e-13	K	1	6.20705m	-34.4	5.722690645156836e-18
10301	1.0909200000000002e-12	Co	3	1.82090m	-34.405	5.65718354703407e-18
10302	7.52388e-11	Fe	7	264.019A	-34.406	5.644172385931821e-18
10303	1.09807e-10	Ar	12	180.903A	-34.406	5.644172385931821e-18
10304	2.68043e-11	Be	3	741.092A	-34.408	5.618239769422396e-18
10305	1.6286700000000002e-12	N	1	1.21967m	-34.409	5.605318176523162e-18
10306	3.725230000000001e-12	P	1	5332.42A	-34.409	5.605318176523162e-18
10307	5.49877e-11	Na	6	361.253A	-34.414	5.541154629938729e-18
10308	1.25955e-12	N	1	1.57711m	-34.414	5.541154629938729e-18
10309	1.27099e-12	B	1	1.56291m	-34.415	5.528410327940536e-18
10310	3.91479e-12	Mg	11	5074.21A	-34.415	5.528410327940536e-18
10311	4.3345300000000005e-12	Fe	2	4582.83A	-34.419000000000004	5.477725557398522e-18
10312	2.58162e-12	Ni	2	7694.56A	-34.42	5.4651271382189664e-18
10313	2.75248e-11	Cl	8	721.693A	-34.424	5.415022551447771e-18
10314	2.5191900000000003e-12	Fe	2	7885.25A	-34.426	5.390142782791769e-18
10315	1.79015e-11	V	12	1109.66A	-34.426	5.390142782791769e-18
10316	1.36073e-12	N	1	1.45984m	-34.427	5.377745798404052e-18
10317	1.70808e-11	Mn	2	1162.97A	-34.433	5.303960359905349e-18
10318	3.94208e-12	Fe	2	5039.08A	-34.436	5.267448153610472e-18
10319	6.51842e-12	Mn	8	3047.43A	-34.441	5.20715217319658e-18
10320	2.95533e-11	P	8	672.157A	-34.445	5.159412715120995e-18
10321	3.69005e-12	Mn	8	5383.25A	-34.445	5.159412715120995e-18
10322	3.4950699999999996e-12	Fe	2	5683.57A	-34.449	5.1121109350278365e-18
10323	1.90272e-12	Fe	2	1.04400m	-34.452	5.076919410884288e-18
10324	1.16586e-12	Na	1	1.70384m	-34.454	5.0535930850513145e-18
10325	1.91745e-12	N	1	1.03598m	-34.457	5.018804394953517e-18
10326	1.44471e-12	Sc	2	1.37498m	-34.457	5.018804394953517e-18
10327	4.8642300000000006e-12	Fe	2	4083.78A	-34.457	5.018804394953517e-18
10328	2.8639e-11	Cl	8	693.616A	-34.458	5.007261465158061e-18
10329	8.57367e-12	Ca	2	2316.92A	-34.459	4.9957450833643544e-18
10330	1.8591e-12	N	1	1.06850m	-34.461999999999996	4.961354616109196e-18
10331	1.0435799999999999e-12	Co	2	1.90349m	-34.463	4.94994381713841e-18
10332	5.13376e-11	S	10	386.938A	-34.465	4.9272008911652425e-18
10333	3.21934e-11	O	4	617.036A	-34.465	4.9272008911652425e-18
10334	3.25874e-11	P	10	609.575A	-34.465	4.9272008911652425e-18
10335	1.45023e-12	Sc	2	1.36975m	-34.466	4.9158686435821304e-18
10336	1.44479e-12	Sc	2	1.37491m	-34.469	4.882028041870659e-18
10337	8.4304e-11	Ar	12	235.629A	-34.47	4.870799688957878e-18
10338	1.64042e-12	N	1	1.21093m	-34.47	4.870799688957878e-18
10339	2.32219e-13	Fe	3	8.55418m	-34.471	4.859597160540173e-18
10340	6.65074e-11	Ar	3	298.680A	-34.471	4.859597160540173e-18
10341	2.17898e-12	Fe	2	9116.41A	-34.472	4.8484203972227766e-18
10342	2.9237400000000002e-12	Ni	2	6794.20A	-34.473	4.8372693397477596e-18
10343	4.47485e-12	Fe	2	4439.13A	-34.474000000000004	4.826143928993167e-18
10344	4.8884e-11	Al	10	406.359A	-34.474000000000004	4.826143928993167e-18
10345	7.76578e-12	Zn	2	2557.95A	-34.476	4.8039698118380334e-18
10346	7.96085e-11	Fe	9	249.527A	-34.477	4.7929209878724514e-18
10347	6.821089999999999e-10	Ca	13	29.1221A	-34.481	4.748979224130972e-18
10348	5.36303e-11	Fe	9	370.396A	-34.483000000000004	4.7271596465897945e-18
10349	2.69498e-12	Fe	2	7370.92A	-34.484	4.716287481102062e-18
10350	2.41777e-12	Ar	12	8216.03A	-34.484	4.716287481102062e-18
10351	2.32395e-11	S	5	854.770A	-34.484	4.716287481102062e-18
10352	5.35844e-13	K	1	3.70714m	-34.486	4.69461810847623e-18
10353	1.2717e-10	Cl	10	156.204A	-34.486	4.69461810847623e-18
10354	4.30844e-11	V	10	461.059A	-34.489000000000004	4.6623005847351944e-18
10355	1.42604e-12	Fe	2	1.39298m	-34.493	4.619556356047884e-18
10356	1.4263700000000001e-12	N	1	1.39266m	-34.494	4.60893167126088e-18
10357	9.768350000000001e-14	Na	1	20.3355m	-34.494	4.60893167126088e-18
10358	8.69301e-13	Fe	2	2.28511m	-34.497	4.577204008804695e-18
10359	8.23614e-11	V	12	241.186A	-34.498000000000005	4.5666767317132404e-18
10360	3.87846e-12	Sc	8	5121.73A	-34.501	4.5352399502149506e-18
10361	3.09928e-11	Cr	5	640.937A	-34.501999999999995	4.524809187780074e-18
10362	3.95829e-12	Fe	2	5018.44A	-34.501999999999995	4.524809187780074e-18
10363	4.08129e-12	Ni	12	4867.20A	-34.504	4.5040195779982235e-18
10364	1.6207799999999999e-12	Mn	8	1.22561m	-34.505	4.493660620426807e-18
10365	6.61657e-11	O	5	300.223A	-34.506	4.4833254877967445e-18
10366	1.30664e-12	Mn	5	1.52027m	-34.509	4.452462492225557e-18
10367	3.80075e-13	Si	2	5.22646m	-34.509	4.452462492225557e-18
10368	7.97414e-11	Mg	6	249.111A	-34.512	4.421811956021467e-18
10369	6.93207e-11	S	11	286.559A	-34.512	4.421811956021467e-18
10370	7.189939999999998e-10	Sc	13	27.6281A	-34.516999999999996	4.371195893116118e-18
10371	2.31753e-12	Co	2	8571.41A	-34.523	4.311220837055752e-18
10372	6.44449e-11	Ne	2	308.240A	-34.524	4.301305304283669e-18
10373	2.2209e-12	Mg	11	8944.31A	-34.525	4.2914125766041264e-18
10374	2.04362e-13	Ni	4	9.72025m	-34.529	4.252068669613902e-18
10375	5.715169999999999e-12	Fe	2	3475.74A	-34.53	4.242289183051692e-18
10376	4.28687e-11	Ar	2	463.379A	-34.53	4.242289183051692e-18
10377	3.86626e-11	Fe	3	513.790A	-34.532	4.222797634781483e-18
10378	1.72328e-12	Fe	2	1.15271m	-34.533	4.2130854697311664e-18
10379	3.01117e-11	P	8	659.693A	-34.533	4.2130854697311664e-18
10380	7.88218e-16	He	1	2520.17m	-34.533	4.2130854697311664e-18
10381	1.74867e-12	Ni	2	1.13597m	-34.535	4.193728100335451e-18
10382	2.62101e-11	O	5	757.894A	-34.536	4.184082793359068e-18
10383	7.579239999999999e-12	Si	2	2620.90A	-34.537	4.1744596699732124e-18
10384	8.63049e-13	Fe	2	2.30166m	-34.537	4.1744596699732124e-18
10385	3.4951e-13	Fe	8	5.68351m	-34.537	4.1744596699732124e-18
10386	4.36821e-11	S	10	454.751A	-34.54	4.145722891736351e-18
10387	1.38052e-12	N	1	1.43891m	-34.541	4.1361879936759996e-18
10388	1.32695e-11	Al	6	1497.01A	-34.541	4.1361879936759996e-18
10389	3.48952e-11	Fe	11	569.260A	-34.544000000000004	4.107714675805551e-18
10390	5.30657e-11	Fe	6	374.337A	-34.544000000000004	4.107714675805551e-18
10391	2.49352e-11	O	2	796.645A	-34.544000000000004	4.107714675805551e-18
10392	6.36701e-12	V	10	3119.90A	-34.547	4.079437366876751e-18
10393	7.42514e-12	P	1	2675.30A	-34.549	4.0606940547353436e-18
10394	6.98203e-11	Fe	11	284.509A	-34.55	4.051354717573338e-18
10395	9.69632e-13	Ni	2	2.04866m	-34.551	4.042036860290676e-18
10396	3.6267300000000002e-12	Fe	2	5477.24A	-34.552	4.032740433485143e-18
10397	2.0745e-11	Si	8	957.553A	-34.556	3.995768046957807e-18
10398	2.22406e-11	Fe	8	893.162A	-34.558	3.977409160421909e-18
10399	5.0299e-12	Fe	2	3949.27A	-34.559	3.968261373201368e-18
10400	5.75765e-11	B	3	345.010A	-34.56	3.959134625307535e-18
10401	4.07962e-11	Ar	2	486.919A	-34.56	3.959134625307535e-18
10402	1.4449600000000001e-12	Fe	2	1.37474m	-34.56	3.959134625307535e-18
10403	6.687210000000001e-12	Fe	2	2970.52A	-34.562	3.94094405405517e-18
10404	2.3836099999999998e-12	Co	2	8333.76A	-34.563	3.931880134251912e-18
10405	3.68157e-13	Si	2	5.39565m	-34.564	3.922837060885784e-18
10406	1.08595e-11	Cr	2	1829.22A	-34.565	3.9138147860112446e-18
10407	1.15176e-11	Ti	9	1724.70A	-34.57	3.869013718625478e-18
10408	2.54658e-11	Cl	8	780.043A	-34.574	3.8335423876425e-18
10409	3.81196e-11	Mg	7	521.109A	-34.574	3.8335423876425e-18
10410	1.16285e-12	N	1	1.70825m	-34.575	3.824725484817344e-18
10411	2.95183e-11	O	2	672.954A	-34.577	3.807152467469671e-18
10412	2.36593e-11	S	11	839.604A	-34.577	3.807152467469671e-18
10413	1.15e-11	Si	4	1727.34A	-34.580999999999996	3.772248283846292e-18
10414	2.47269e-12	Ni	2	8033.54A	-34.584	3.746280309316017e-18
10415	7.38879e-11	Fe	9	268.846A	-34.586	3.729067714810556e-18
10416	2.28722e-11	Ne	3	868.498A	-34.586999999999996	3.720491097065135e-18
10417	8.58191e-12	Ca	2	2314.69A	-34.586999999999996	3.720491097065135e-18
10418	6.42491e-11	Ni	16	309.179A	-34.588	3.7119342049930865e-18
10419	2.11891e-12	Ni	2	9374.87A	-34.591	3.686381429661233e-18
10420	2.45719e-11	Si	2	808.421A	-34.594	3.661004558397475e-18
10421	2.04915e-12	N	1	9694.01A	-34.595	3.65258448156784e-18
10422	2.59483e-11	Si	2	765.539A	-34.595	3.65258448156784e-18
10423	2.67446e-12	Na	10	7427.46A	-34.596	3.644183770377521e-18
10424	3.07153e-12	Ni	2	6467.29A	-34.596	3.644183770377521e-18
10425	3.84676e-12	Fe	2	5163.95A	-34.599000000000004	3.6190973857569626e-18
10426	1.8647299999999998e-10	Ti	15	106.527A	-34.602	3.594183694593545e-18
10427	8.27165e-12	B	2	2401.51A	-34.602	3.594183694593545e-18
10428	7.1409899999999994e-12	Cr	11	2781.75A	-34.604	3.5776699205549205e-18
10429	1.09081e-11	K	13	1821.07A	-34.606	3.561232020415954e-18
10430	9.73425e-14	F	2	20.4068m	-34.61	3.528582449003159e-18
10431	5.42941e-11	Fe	9	365.868A	-34.611	3.520466934573612e-18
10432	3.18024e-11	O	4	624.621A	-34.613	3.5042918582814765e-18
10433	3.35146e-11	Na	6	592.710A	-34.614000000000004	3.4962322106602454e-18
10434	7.41363e-12	Ni	11	2679.45A	-34.615	3.488191099714212e-18
10435	5.24128e-15	Si	14	379.000m	-34.616	3.48016848281015e-18
10436	3.6050300000000004e-12	Fe	2	5510.21A	-34.619	3.4562111714874918e-18
10437	3.3535199999999996e-12	Fe	2	5923.46A	-34.619	3.4562111714874918e-18
10438	5.95161e-12	Ti	3	3337.66A	-34.623000000000005	3.4245244370050237e-18
10439	1.14925e-12	Co	2	1.72847m	-34.624	3.416648249361824e-18
10440	3.3778800000000004e-14	O	7	58.8075m	-34.625	3.4087901764475252e-18
10441	1.1127799999999998e-12	Fe	2	1.78512m	-34.626	3.400950176599407e-18
10442	2.25374e-11	Mg	2	881.399A	-34.626	3.400950176599407e-18
10443	3.54448e-11	Al	3	560.433A	-34.633	3.346572743914067e-18
10444	6.3345e-13	Fe	8	3.13591m	-34.635999999999996	3.323535099189193e-18
10445	9.29155e-12	Co	12	2137.91A	-34.637	3.3158911805775177e-18
10446	4.3266e-12	Fe	2	4591.24A	-34.637	3.3158911805775177e-18
10447	1.9474099999999997e-12	Fe	2	1.02004m	-34.638000000000005	3.3082648424907948e-18
10448	3.68954e-11	Cl	10	538.400A	-34.638000000000005	3.3082648424907948e-18
10449	1.17172e-12	N	1	1.69532m	-34.638000000000005	3.3082648424907948e-18
10450	5.35201e-11	Sc	4	371.159A	-34.638000000000005	3.3082648424907948e-18
10451	7.4005e-11	Na	2	268.420A	-34.639	3.300656044494993e-18
10452	6.56631e-10	Ca	13	30.2521A	-34.64	3.2930647462489684e-18
10453	1.13432e-11	N	3	1751.22A	-34.641999999999996	3.27793448810559e-18
10454	3.50967e-11	Mg	6	565.993A	-34.644	3.2628737471836902e-18
10455	2.72497e-10	S	7	72.8980A	-34.648	3.2329595408615317e-18
10456	2.90319e-11	Fe	8	684.230A	-34.65	3.2181054410519084e-18
10457	8.22438e-12	Ni	12	2415.31A	-34.65	3.2181054410519084e-18
10458	3.7592800000000005e-12	Fe	2	5284.11A	-34.653	3.1959521590193768e-18
10459	1.0285600000000001e-10	S	11	193.129A	-34.654	3.188601673027424e-18
10460	1.35807e-12	N	1	1.46269m	-34.654	3.188601673027424e-18
10461	8.96496e-11	Ar	12	221.579A	-34.657	3.166651493505425e-18
10462	4.11039e-11	Cr	11	483.274A	-34.659	3.1521020514995856e-18
10463	1.01756e-10	F	6	195.216A	-34.661	3.1376194581075323e-18
10464	7.39007e-12	P	1	2687.99A	-34.663000000000004	3.123203406187782e-18
10465	1.36535e-12	N	1	1.45490m	-34.664	3.116020237684383e-18
10466	1.37804e-10	F	6	144.150A	-34.665	3.1088535900100932e-18
10467	4.96052e-11	Al	10	400.451A	-34.669000000000004	3.0803514489765286e-18
10468	9.1721e-12	Mn	8	2165.75A	-34.672	3.059146458755317e-18
10469	8.7494e-11	Ar	12	227.038A	-34.673	3.052110617142684e-18
10470	5.3955e-10	Ca	13	36.8167A	-34.674	3.045090957516765e-18
10471	1.75432e-11	C	1	1132.32A	-34.674	3.045090957516765e-18
10472	1.85945e-12	Fe	2	1.06830m	-34.676	3.031100035440319e-18
10473	3.1319099999999997e-12	Fe	2	6342.60A	-34.681	2.996403320249316e-18
10474	4.36803e-12	Co	3	4547.69A	-34.683	2.9826360975462547e-18
10475	4.5081099999999995e-12	Fe	2	4406.38A	-34.683	2.9826360975462547e-18
10476	7.39509e-12	P	1	2686.17A	-34.685	2.9689321294857423e-18
10477	8.49673e-13	Na	1	2.33790m	-34.687	2.955291125439145e-18
10478	3.30685e-12	Ni	2	6007.06A	-34.688	2.948494144464828e-18
10479	1.21141e-11	Fe	11	1639.78A	-34.689	2.9417127961129997e-18
10480	2.07955e-11	Ne	3	955.228A	-34.692	2.9214621876650373e-18
10481	9.0809e-12	Ni	11	2187.50A	-34.692	2.9214621876650373e-18
10482	6.92413e-12	Fe	2	2868.87A	-34.695	2.9013509834250778e-18
10483	4.0502e-12	F	2	4904.56A	-34.696	2.8946780613348433e-18
10484	1.22305e-11	B	2	1624.17A	-34.696	2.8946780613348433e-18
10485	1.6603299999999999e-12	N	1	1.19641m	-34.701	2.8615429555680905e-18
10486	3.99603e-11	K	3	497.104A	-34.703	2.848395359956561e-18
10487	2.09012e-12	Fe	7	9504.00A	-34.705999999999996	2.8287871442206286e-18
10488	8.16675e-12	Fe	8	2432.36A	-34.708	2.815790047891553e-18
10489	3.73003e-12	Fe	2	5325.55A	-34.716	2.7643960874936586e-18
10490	1.27135e-12	B	1	1.56247m	-34.716	2.7643960874936586e-18
10491	4.60432e-12	Fe	2	4314.31A	-34.718	2.751694841196538e-18
10492	3.1814099999999997e-13	K	1	6.24391m	-34.721	2.732752307149419e-18
10493	1.0296700000000001e-10	S	13	192.920A	-34.721	2.732752307149419e-18
10494	1.22316e-11	B	2	1624.02A	-34.722	2.7264671512541747e-18
10495	2.30775e-11	S	10	860.772A	-34.724000000000004	2.7139401725893754e-18
10496	9.70937e-13	Ne	3	2.04591m	-34.724000000000004	2.7139401725893754e-18
10497	9.11227e-13	Si	2	2.17997m	-34.724000000000004	2.7139401725893754e-18
10498	4.93132e-11	Fe	8	402.822A	-34.725	2.7076982834030257e-18
10499	9.06552e-11	Cl	7	219.121A	-34.727	2.695257539852831e-18
10500	2.48981e-11	Si	2	797.830A	-34.727	2.695257539852831e-18
10501	1.01245e-10	Si	8	196.202A	-34.728	2.689058619529358e-18
10502	1.25964e-10	Ti	15	157.699A	-34.73	2.6767035174553702e-18
10503	1.40726e-12	Mn	5	1.41156m	-34.732	2.664405181918948e-18
10504	8.953180000000001e-12	B	2	2218.71A	-34.733000000000004	2.658277220049647e-18
10505	4.9872e-11	Fe	6	398.309A	-34.734	2.6521633521015866e-18
10506	4.52143e-12	Sc	8	4393.40A	-34.736	2.639977768383133e-18
10507	1.82604e-12	Cr	13	1.08784m	-34.736999999999995	2.633905988005988e-18
10508	1.3201e-12	Mg	1	1.50477m	-34.739000000000004	2.6218042892557286e-18
10509	2.26729e-11	Si	8	876.134A	-34.74	2.6157743067206986e-18
10510	1.14223e-11	Mg	1	1739.09A	-34.74	2.6157743067206986e-18
10511	1.7839e-12	Ni	4	1.11354m	-34.742	2.6037559154787458e-18
10512	1.14416e-12	Co	2	1.73616m	-34.744	2.5917927437286136e-18
10513	4.1620300000000006e-12	Fe	2	4772.78A	-34.744	2.5917927437286136e-18
10514	4.46341e-12	F	6	4450.52A	-34.745	2.5858317858328823e-18
10515	1.80954e-11	C	1	1097.76A	-34.749	2.5621247375223042e-18
10516	2.95315e-12	O	1	6726.54A	-34.749	2.5621247375223042e-18
10517	7.21931e-11	Fe	9	275.157A	-34.75	2.556232014147359e-18
10518	1.6787299999999999e-12	Fe	2	1.18331m	-34.75	2.556232014147359e-18
10519	7.93946e-12	Zn	2	2501.99A	-34.751	2.550352843660088e-18
10520	2.27939e-11	Mg	2	871.482A	-34.753	2.5386350367371094e-18
10521	2.0633e-11	Cl	6	962.751A	-34.755	2.5269710682464974e-18
10522	5.594189999999999e-10	Ca	13	35.5091A	-34.756	2.5211591960672897e-18
10523	6.33138e-11	Ni	16	313.746A	-34.758	2.509575521770986e-18
10524	8.58428e-12	Mg	5	2314.05A	-34.764	2.4751428547649637e-18
10525	1.7572e-11	C	1	1130.46A	-34.766	2.4637706063519948e-18
10526	1.20491e-10	Ca	14	164.863A	-34.766999999999996	2.4581040912015297e-18
10527	2.06081e-12	Co	2	9639.13A	-34.768	2.4524506086742188e-18
10528	8.19344e-11	Fe	11	242.443A	-34.775999999999996	2.4076883404240474e-18
10529	2.99557e-11	S	5	663.128A	-34.777	2.402150810905863e-18
10530	1.86419e-12	Cl	10	1.06558m	-34.778	2.396626017352191e-18
10531	3.48792e-11	S	2	569.521A	-34.779	2.391113930471046e-18
10532	1.02939e-11	Mn	8	1929.72A	-34.78	2.3856145210379717e-18
10533	1.20356e-10	S	10	165.048A	-34.782	2.374653617953691e-18
10534	1.93228e-12	Co	2	1.02803m	-34.783	2.3691920661888286e-18
10535	1.40938e-11	Fe	11	1409.45A	-34.789	2.3366855324022616e-18
10536	6.27053e-11	Ni	16	316.791A	-34.792	2.320599902341699e-18
10537	3.0407e-12	Cl	8	6532.86A	-34.793	2.3152626706729366e-18
10538	2.34607e-12	Co	2	8467.14A	-34.794000000000004	2.3099377142963384e-18
10539	1.4646899999999999e-12	P	1	1.35623m	-34.794000000000004	2.3099377142963384e-18
10540	5.86941e-11	B	3	338.440A	-34.799	2.2834960759324453e-18
10541	6.47967e-12	Mn	8	3065.66A	-34.799	2.2834960759324453e-18
10542	6.17458e-13	B	3	3.21713m	-34.799	2.2834960759324453e-18
10543	2.51283e-11	Si	2	790.520A	-34.803000000000004	2.2625608580711222e-18
10544	4.20986e-10	Si	11	47.1855A	-34.806	2.2469854986795064e-18
10545	3.26754e-11	K	2	607.932A	-34.808	2.23666153809589e-18
10546	8.2055e-12	Fe	11	2420.87A	-34.808	2.23666153809589e-18
10547	4.60913e-11	N	2	430.981A	-34.808	2.23666153809589e-18
10548	1.7122099999999998e-12	N	1	1.16016m	-34.808	2.23666153809589e-18
10549	1.4192400000000002e-10	Al	6	139.966A	-34.809	2.2315173593077318e-18
10550	3.4821199999999994e-10	Ar	11	57.0470A	-34.81	2.226385011802435e-18
10551	1.79556e-11	C	1	1106.31A	-34.811	2.2212644683688778e-18
10552	2.2394099999999996e-10	Mg	9	88.7038A	-34.812	2.216155701858411e-18
10553	1.9623700000000003e-12	Al	2	1.01227m	-34.814	2.2059733913243256e-18
10554	1.81037e-12	Co	2	1.09726m	-34.814	2.2059733913243256e-18
10555	3.2398900000000002e-12	Fe	2	6131.22A	-34.815	2.2008997933151456e-18
10556	5.50965e-12	Sc	8	3605.40A	-34.818000000000005	2.1857489057075513e-18
10557	1.35985e-12	Fe	2	1.46078m	-34.821	2.1707023160766985e-18
10558	6.794789999999999e-12	Na	2	2923.48A	-34.821	2.1707023160766985e-18
10559	2.92549e-11	S	13	679.012A	-34.821999999999996	2.165709839289498e-18
10560	4.56749e-11	Fe	3	434.909A	-34.825	2.1508011976214855e-18
10561	1.80597e-13	Ni	3	10.9993m	-34.826	2.145854492136592e-18
10562	4.34529e-11	Ar	2	457.149A	-34.827	2.140919163758602e-18
10563	2.09237e-12	N	1	9493.77A	-34.827	2.140919163758602e-18
10564	8.04089e-11	Ar	12	247.043A	-34.828	2.135995186320861e-18
10565	7.817369999999999e-13	Cr	7	2.54107m	-34.828	2.135995186320861e-18
10566	8.95752e-12	B	2	2217.63A	-34.830999999999996	2.121291098885144e-18
10567	4.42939e-11	Si	10	448.470A	-34.832	2.1164122647438992e-18
10568	5.20558e-10	S	13	38.1599A	-34.832	2.1164122647438992e-18
10569	1.44392e-11	Ni	2	1375.73A	-34.834	2.1066882336752794e-18
10570	5.3558e-10	Ca	13	37.0896A	-34.834	2.1066882336752794e-18
10571	7.97057e-11	Fe	9	249.223A	-34.834	2.1066882336752794e-18
10572	6.90604e-11	O	5	287.639A	-34.835	2.10184298519206e-18
10573	3.4130800000000002e-12	Ni	4	5820.09A	-34.836	2.0970088804711153e-18
10574	2.3151e-12	Co	2	8580.39A	-34.839	2.0825731728770794e-18
10575	2.8052400000000003e-12	Cl	7	7081.20A	-34.841	2.0730046183127917e-18
10576	1.84063e-12	Li	1	1.07922m	-34.842	2.0682368399951307e-18
10577	7.50528e-11	Fe	9	264.673A	-34.842	2.0682368399951307e-18
10578	3.71567e-13	Ne	9	5.34614m	-34.844	2.058734154897145e-18
10579	3.60018e-12	Fe	2	5517.63A	-34.847	2.044561928660663e-18
10580	1.69704e-11	N	1	1170.54A	-34.847	2.044561928660663e-18
10581	4.99662e-11	S	10	397.558A	-34.848	2.039859566713917e-18
10582	6.12588e-13	Be	3	3.24271m	-34.849000000000004	2.035168019899498e-18
10583	1.34881e-11	Ni	2	1472.74A	-34.85	2.0304872633433597e-18
10584	6.02717e-12	Fe	2	3295.82A	-34.852	2.021158021795279e-18
10585	9.30215e-12	P	1	2135.47A	-34.855	2.0072444678395983e-18
10586	8.04294e-11	Mg	6	246.980A	-34.857	1.9980220172364075e-18
10587	2.56994e-11	N	3	772.955A	-34.858000000000004	1.9934266941156087e-18
10588	1.55444e-12	Ni	2	1.27792m	-34.859	1.988841939944735e-18
10589	6.62191e-11	O	5	299.981A	-34.864000000000004	1.9660758545158656e-18
10590	3.12369e-12	Fe	2	6359.29A	-34.865	1.9615540055304713e-18
10591	2.94825e-11	O	2	673.770A	-34.866	1.9570425565091466e-18
10592	2.31567e-11	S	5	857.828A	-34.868	1.9480507627366753e-18
10593	1.78888e-11	C	1	1110.44A	-34.869	1.943570370311965e-18
10594	4.20882e-11	Mn	14	471.972A	-34.872	1.9301909259922293e-18
10595	3.39833e-11	Cl	10	584.537A	-34.878	1.9037077136576447e-18
10596	2.0393900000000003e-12	N	1	9740.38A	-34.879	1.8993293074157295e-18
10597	3.20987e-12	Fe	2	6188.55A	-34.879	1.8993293074157295e-18
10598	1.38793e-11	Ni	11	1431.23A	-34.88	1.8949609712286983e-18
10599	1.69765e-12	Fe	2	1.17012m	-34.881	1.8906026819361297e-18
10600	1.7247900000000002e-12	N	1	1.15170m	-34.89	1.8518263933432656e-18
10601	2.87258e-12	Cr	4	6915.20A	-34.894	1.834848746920076e-18
10602	5.95097e-13	Fe	2	3.33802m	-34.898	1.8180267524948565e-18
10603	7.734810000000001e-14	Co	2	25.6819m	-34.902	1.8013589830415697e-18
10604	6.19158e-13	Fe	2	3.20830m	-34.906	1.7848440246171457e-18
10605	2.47337e-12	Fe	2	8031.32A	-34.907	1.7807389972738388e-18
10606	8.58846e-12	Mg	5	2312.92A	-34.908	1.776643411231399e-18
10607	6.29061e-11	Ni	15	315.779A	-34.911	1.7644130840152147e-18
10608	3.62645e-12	Fe	2	5477.67A	-34.911	1.7644130840152147e-18
10609	1.78213e-11	C	1	1114.65A	-34.911	1.7644130840152147e-18
10610	1.9457900000000003e-12	Ni	2	1.02090m	-34.914	1.7522669497793824e-18
10611	1.94855e-10	S	9	101.945A	-34.914	1.7522669497793824e-18
10612	2.72802e-12	Fe	2	7281.63A	-34.915	1.74823684762905e-18
10613	3.27461e-12	Mn	5	6066.21A	-34.923	1.7163279290715512e-18
10614	1.4266600000000001e-12	Ni	12	1.39238m	-34.924	1.7123804843751265e-18
10615	9.11738e-13	Fe	2	2.17875m	-34.925	1.7084421185495677e-18
10616	3.34966e-11	Na	6	593.029A	-34.925	1.7084421185495677e-18
10617	3.5097300000000002e-12	Fe	2	5659.83A	-34.925	1.7084421185495677e-18
10618	3.46684e-11	Sc	8	572.984A	-34.928000000000004	1.6966812857298068e-18
10619	7.57231e-11	Na	2	262.330A	-34.929	1.6927790270591692e-18
10620	5.33701e-11	Fe	6	372.202A	-34.93	1.688885743334422e-18
10621	1.4069e-11	N	1	1411.93A	-34.931	1.6850014139137621e-18
10622	7.78004e-12	P	1	2553.26A	-34.931999999999995	1.681126018202862e-18
10623	5.53644e-12	Fe	2	3587.95A	-34.931999999999995	1.681126018202862e-18
10624	1.50021e-11	Ni	2	1324.11A	-34.933	1.677259535654732e-18
10625	2.36194e-11	C	1	841.022A	-34.934	1.6734019457697213e-18
10626	6.71467e-12	O	1	2958.36A	-34.935	1.6695532280952174e-18
10627	5.66213e-11	B	3	350.830A	-34.94	1.6504420103280268e-18
10628	4.64728e-11	Mg	7	427.443A	-34.94	1.6504420103280268e-18
10629	6.58594e-11	Fe	7	301.619A	-34.941	1.6466460990396773e-18
10630	1.7345799999999999e-12	Ni	4	1.14520m	-34.941	1.6466460990396773e-18
10631	1.73207e-10	Al	6	114.686A	-34.943000000000005	1.6390804474448446e-18
10632	5.11212e-11	Mn	12	388.576A	-34.944	1.6353106670260294e-18
10633	3.656280000000001e-12	Fe	2	5432.97A	-34.944	1.6353106670260294e-18
10634	5.22647e-11	Fe	9	380.074A	-34.946	1.6277970970104663e-18
10635	1.79884e-11	C	1	1104.29A	-34.946	1.6277970970104663e-18
10636	8.74273e-13	Fe	2	2.27211m	-34.946999999999996	1.6240532675775179e-18
10637	2.33909e-11	S	5	849.240A	-34.948	1.620318048713298e-18
10638	3.50317e-11	Cl	10	567.042A	-34.948	1.620318048713298e-18
10639	2.27565e-11	Ne	3	872.915A	-34.949	1.6165914206141012e-18
10640	1.26051e-11	Co	2	1575.91A	-34.95	1.612873363521663e-18
10641	7.83921e-12	P	1	2533.99A	-34.952	1.6054628835514595e-18
10642	3.03751e-15	B	1	653.972m	-34.952	1.6054628835514595e-18
10643	6.702780000000001e-12	Si	2	2963.61A	-34.953	1.601770421384014e-18
10644	1.5761200000000002e-12	N	1	1.26034m	-34.954	1.5980864516439174e-18
10645	8.56985e-12	Ca	2	2317.95A	-34.955	1.5944109547991027e-18
10646	1.1849500000000001e-10	Mg	6	167.639A	-34.955	1.5944109547991027e-18
10647	5.8949e-11	Ar	12	336.977A	-34.958	1.5834351069891324e-18
10648	4.57828e-11	Cr	11	433.885A	-34.959	1.5797933073019116e-18
10649	8.95584e-12	B	2	2218.05A	-34.959	1.5797933073019116e-18
10650	2.17393e-11	Mn	14	913.759A	-34.961	1.5725348163840254e-18
10651	4.43097e-11	Ar	2	448.310A	-34.961999999999996	1.5689180866695377e-18
10652	6.625e-11	O	5	299.841A	-34.963	1.5653096752025387e-18
10653	2.96474e-12	Ni	2	6700.24A	-34.965	1.5581177305293575e-18
10654	1.66765e-12	N	1	1.19116m	-34.968	1.5473917235179085e-18
10655	2.6942e-11	K	8	737.305A	-34.968	1.5473917235179085e-18
10656	2.09891e-12	N	1	9464.17A	-34.97	1.540282104354659e-18
10657	3.65438e-12	Fe	2	5435.80A	-34.97	1.540282104354659e-18
10658	4.80911e-11	Fe	3	413.059A	-34.973	1.5296788769301787e-18
10659	1.46779e-12	P	1	1.35336m	-34.974000000000004	1.526160713141234e-18
10660	2.64942e-11	Fe	8	749.767A	-34.974000000000004	1.526160713141234e-18
10661	1.1257299999999999e-12	Ni	2	1.76458m	-34.974000000000004	1.526160713141234e-18
10662	7.49783e-11	Fe	7	264.936A	-34.975	1.5226506409044909e-18
10663	1.68805e-11	C	3	1176.77A	-34.976	1.5191486416098704e-18
10664	2.6177099999999998e-12	Zn	2	7588.48A	-34.979	1.5086908959196236e-18
10665	6.804689999999999e-10	Ca	13	29.1923A	-34.983000000000004	1.4948591346460359e-18
10666	8.643399999999999e-13	Ni	11	2.29822m	-34.983000000000004	1.4948591346460359e-18
10667	2.81338e-12	Cl	7	7060.70A	-34.986999999999995	1.4811541837220827e-18
10668	4.60264e-14	Fe	2	43.1589m	-34.988	1.4777476236305478e-18
10669	2.30495e-11	S	10	861.818A	-34.991	1.4675748805433945e-18
10670	2.29266e-12	N	1	8664.39A	-34.991	1.4675748805433945e-18
10671	7.28311e-11	Fe	9	272.747A	-34.996	1.4507756898019514e-18
10672	9.52605e-12	Cu	15	2085.28A	-34.996	1.4507756898019514e-18
10673	7.01998e-13	Fe	2	2.82970m	-34.997	1.4474389983076235e-18
10674	8.83847e-11	F	3	224.750A	-34.998000000000005	1.4441099809907527e-18
10675	2.8805e-12	Fe	2	6896.17A	-35.0	1.4374748983296212e-18
10676	2.8558e-12	Ni	2	6955.82A	-35.0	1.4374748983296212e-18
10677	8.937539999999999e-12	P	1	2222.59A	-35.001	1.4341687978067892e-18
10678	6.00889e-13	Fe	2	3.30584m	-35.001	1.4341687978067892e-18
10679	1.69501e-11	Mg	6	1171.94A	-35.004	1.4242960492464792e-18
10680	5.47532e-10	Ca	13	36.2800A	-35.006	1.4177520033323147e-18
10681	3.4700199999999998e-12	Fe	2	5724.60A	-35.006	1.4177520033323147e-18
10682	2.46188e-12	Ni	11	8068.81A	-35.006	1.4177520033323147e-18
10683	1.78228e-11	C	1	1114.55A	-35.007	1.4144912642092108e-18
10684	1.59789e-11	N	1	1243.17A	-35.008	1.4112380245779582e-18
10685	4.2031400000000005e-10	Si	11	47.2610A	-35.01	1.404753974837382e-18
10686	1.08126e-15	He	1	1837.16m	-35.01	1.404753974837382e-18
10687	7.54835e-11	Fe	7	263.163A	-35.010999999999996	1.401523130350249e-18
10688	3.78833e-11	Fe	3	524.359A	-35.012	1.398299716599213e-18
10689	6.0995e-12	Fe	2	3256.73A	-35.012	1.398299716599213e-18
10690	1.48442e-12	K	1	1.33819m	-35.013000000000005	1.3950837164940776e-18
10691	4.0453300000000005e-12	Fe	8	4910.47A	-35.014	1.3918751129839535e-18
10692	1.78368e-11	C	1	1113.68A	-35.015	1.3886738890571214e-18
10693	4.92668e-11	S	10	403.202A	-35.02	1.372777870496696e-18
10694	1.0471400000000001e-13	Fe	6	18.9702m	-35.02	1.372777870496696e-18
10695	4.47135e-12	Fe	7	4442.60A	-35.025999999999996	1.3539426519994112e-18
10696	1.15577e-12	N	1	1.71873m	-35.03	1.341529631153833e-18
10697	3.83111e-13	Ni	2	5.18504m	-35.033	1.332294606131087e-18
10698	8.67628e-12	Mn	8	2289.51A	-35.034	1.3292304135674363e-18
10699	3.60341e-11	Ti	11	551.269A	-35.034	1.3292304135674363e-18
10700	1.14436e-10	K	14	173.585A	-35.034	1.3292304135674363e-18
10701	3.07985e-12	Ca	1	6449.81A	-35.037	1.3200800557630156e-18
10702	2.55592e-12	O	1	7771.94A	-35.037	1.3200800557630156e-18
10703	7.46728e-12	Ni	11	2660.20A	-35.038000000000004	1.3170439558856258e-18
10704	1.2215100000000001e-12	Co	2	1.62622m	-35.038000000000004	1.3170439558856258e-18
10705	3.01052e-11	S	5	659.834A	-35.045	1.2959858793670387e-18
10706	1.35115e-11	Co	2	1470.18A	-35.046	1.2930051945576295e-18
10707	3.2989699999999996e-12	Fe	2	6021.41A	-35.046	1.2930051945576295e-18
10708	7.26803e-11	Ar	12	273.313A	-35.05	1.2811508516799939e-18
10709	1.32718e-12	Co	2	1.49674m	-35.05	1.2811508516799939e-18
10710	1.5787499999999998e-10	Sc	15	125.824A	-35.052	1.2752644982067813e-18
10711	4.23816e-11	Sc	10	468.705A	-35.053000000000004	1.272331471251528e-18
10712	8.945339999999999e-12	C	3	2220.65A	-35.055	1.2664856391506232e-18
10713	3.4524e-12	Fe	2	5753.81A	-35.056	1.2635728030109309e-18
10714	1.15009e-11	Al	2	1727.21A	-35.058	1.2577672133351273e-18
10715	2.7162099999999998e-12	Ni	12	7313.29A	-35.058	1.2577672133351273e-18
10716	7.06893e-11	Ni	15	281.011A	-35.058	1.2577672133351273e-18
10717	8.58573e-12	Ca	2	2313.66A	-35.061	1.2491088047407909e-18
10718	4.674789999999999e-16	He	1	4249.28m	-35.062	1.246235934211207e-18
10719	6.82084e-11	Ar	7	291.232A	-35.062	1.246235934211207e-18
10720	4.429169999999999e-12	Fe	2	4484.92A	-35.063	1.243369671100467e-18
10721	3.24363e-12	Ni	4	6124.14A	-35.064	1.2405100002119696e-18
10722	7.36793e-12	Mn	12	2696.07A	-35.064	1.2405100002119696e-18
10723	1.1763e-13	Na	2	16.8873m	-35.066	1.2348103744897317e-18
10724	5.18063e-10	Ca	13	38.3437A	-35.067	1.2319703894371627e-18
10725	8.805719999999999e-13	Fe	2	2.25586m	-35.067	1.2319703894371627e-18
10726	3.55019e-11	Si	4	559.533A	-35.068000000000005	1.2291369361689396e-18
10727	3.0562400000000003e-12	Ca	1	6499.65A	-35.068000000000005	1.2291369361689396e-18
10728	1.66773e-11	Ni	15	1191.11A	-35.07	1.2234895649294336e-18
10729	8.544819999999999e-12	O	1	2324.74A	-35.071	1.2206756170163305e-18
10730	3.06945e-12	Ca	1	6471.66A	-35.071	1.2206756170163305e-18
10731	1.08261e-11	Ni	11	1834.86A	-35.071	1.2206756170163305e-18
10732	2.17575e-12	Ca	14	9129.93A	-35.076	1.2067026587737546e-18
10733	1.95386e-12	N	1	1.01668m	-35.08	1.1956395423000791e-18
10734	4.5876e-12	V	10	4330.04A	-35.08	1.1956395423000791e-18
10735	7.61411e-11	Na	2	260.890A	-35.082	1.1901460776051923e-18
10736	5.185229999999999e-13	Cr	7	3.83097m	-35.086	1.1792347527800572e-18
10737	3.9313e-10	Ar	11	50.5290A	-35.091	1.1657361641877291e-18
10738	1.79969e-11	C	1	1103.77A	-35.094	1.157711292879494e-18
10739	3.66104e-11	S	2	542.591A	-35.094	1.157711292879494e-18
10740	2.78535e-12	Fe	2	7131.76A	-35.096	1.152392092661301e-18
10741	2.31478e-10	Mg	9	85.8156A	-35.098	1.1470973319481152e-18
10742	1.09286e-10	K	12	181.766A	-35.099000000000004	1.1444590812953027e-18
10743	4.54721e-11	Ar	2	436.849A	-35.1	1.1418268984506304e-18
10744	1.22981e-11	S	11	1615.25A	-35.1	1.1418268984506304e-18
10745	3.74109e-11	Fe	3	530.980A	-35.102	1.1365806803954616e-18
10746	5.9008400000000005e-12	Fe	7	3366.38A	-35.105	1.1287565140259168e-18
10747	4.25937e-12	Fe	2	4663.71A	-35.107	1.123570348932216e-18
10748	3.59368e-12	Fe	2	5527.61A	-35.107	1.123570348932216e-18
10749	6.18759e-11	Ni	16	321.037A	-35.108000000000004	1.1209862088387882e-18
10750	4.35034e-12	Fe	11	4566.19A	-35.111	1.1132693940563588e-18
10751	1.5626899999999999e-12	N	1	1.27117m	-35.111999999999995	1.1107089455017304e-18
10752	3.7202e-12	P	1	5339.62A	-35.111999999999995	1.1107089455017304e-18
10753	3.00144e-12	Mg	11	6618.30A	-35.113	1.108154385815345e-18
10754	4.03427e-12	Fe	2	4923.93A	-35.115	1.1030628789024423e-18
10755	2.86258e-11	Ne	3	693.936A	-35.116	1.1005259046812622e-18
10756	2.99777e-12	Fe	8	6626.41A	-35.119	1.0929499376419279e-18
10757	2.94589e-11	Fe	8	674.310A	-35.122	1.0854261231928572e-18
10758	3.98201e-11	Si	9	498.855A	-35.122	1.0854261231928572e-18
10759	1.85012e-11	Mn	14	1073.69A	-35.128	1.0705335184733294e-18
10760	1.21866e-10	S	10	163.002A	-35.13	1.0656148637447371e-18
10761	1.41319e-11	Fe	8	1405.64A	-35.13	1.0656148637447371e-18
10762	4.34179e-11	Si	8	457.518A	-35.133	1.0582792226207847e-18
10763	1.84063e-12	Li	1	1.07922m	-35.135999999999996	1.0509940796951485e-18
10764	1.49621e-11	Al	12	1327.65A	-35.138000000000005	1.0461652005329103e-18
10765	1.4920299999999999e-12	Si	11	1.33137m	-35.141	1.0389634499487544e-18
10766	1.4627600000000001e-12	P	1	1.35801m	-35.141999999999996	1.0365739003231779e-18
10767	2.15598e-11	O	4	921.365A	-35.146	1.0270705336822846e-18
10768	2.86722e-11	Be	3	692.813A	-35.149	1.0200002298601298e-18
10769	2.0779e-11	Mn	14	955.986A	-35.152	1.012978597667136e-18
10770	7.8697e-10	Sc	13	25.2417A	-35.154	1.0083243837790143e-18
10771	1.07199e-11	Si	1	1853.05A	-35.154	1.0083243837790143e-18
10772	7.73275e-11	Fe	7	256.887A	-35.154	1.0083243837790143e-18
10773	5.92208e-12	S	2	3354.31A	-35.155	1.0060053020501648e-18
10774	2.94829e-11	O	2	673.761A	-35.157	1.0013831275451038e-18
10775	1.16915e-11	Mg	1	1699.05A	-35.158	9.990800102625672e-19
10776	6.42295e-12	Na	2	3092.73A	-35.159	9.967821900028058e-19
10777	1.6557900000000002e-12	Fe	2	1.19970m	-35.16	9.944896545829893e-19
10778	7.8949e-12	Si	1	2516.11A	-35.16	9.944896545829893e-19
10779	7.5112e-11	Fe	7	264.465A	-35.161	9.922023918483063e-19
10780	5.10867e-11	Ar	12	388.838A	-35.165	9.831058256423184e-19
10781	6.66737e-12	Fe	2	2979.35A	-35.165	9.831058256423184e-19
10782	3.19788e-13	Co	2	6.21176m	-35.165	9.831058256423184e-19
10783	6.00396e-12	Si	8	3308.56A	-35.166	9.808447449876704e-19
10784	1.01028e-11	Ni	15	1966.22A	-35.166	9.808447449876704e-19
10785	3.75999e-12	Fe	2	5283.11A	-35.166	9.808447449876704e-19
10786	5.9350199999999995e-12	S	2	3346.99A	-35.166	9.808447449876704e-19
10787	1.15103e-10	K	12	172.580A	-35.167	9.785888646742038e-19
10788	6.251060000000001e-13	Cr	7	3.17777m	-35.168	9.763381727414984e-19
10789	1.39548e-11	Ni	11	1423.49A	-35.169000000000004	9.740926572565775e-19
10790	4.08846e-11	Na	6	485.867A	-35.17	9.71852306313973e-19
10791	4.48337e-11	Fe	3	443.070A	-35.171	9.696171080355518e-19
10792	5.74429e-12	Fe	2	3458.12A	-35.172	9.673870505705147e-19
10793	1.82208e-11	C	1	1090.21A	-35.174	9.629423108136006e-19
10794	4.43681e-11	Ar	2	447.720A	-35.175	9.607276049561715e-19
10795	4.3375e-11	Ar	2	457.970A	-35.175	9.607276049561715e-19
10796	9.28122e-15	S	2	214.029m	-35.175	9.607276049561715e-19
10797	6.0241e-11	Ne	2	329.750A	-35.176	9.585179927808504e-19
10798	5.13124e-12	Si	8	3871.28A	-35.177	9.563134625725252e-19
10799	5.04456e-12	Fe	2	3937.79A	-35.181	9.475459280478769e-19
10800	4.56474e-12	F	6	4351.71A	-35.181	9.475459280478769e-19
10801	5.3666e-11	Fe	6	370.150A	-35.181	9.475459280478769e-19
10802	9.817430000000001e-14	Na	1	20.2339m	-35.183	9.431923499682317e-19
10803	1.16635e-12	Na	1	1.70312m	-35.186	9.366994595013044e-19
10804	2.11797e-12	Fe	2	9379.02A	-35.188	9.323957164178403e-19
10805	7.327110000000001e-12	K	4	2711.09A	-35.19	9.281117472376864e-19
10806	7.50228e-11	Ni	16	264.779A	-35.19	9.281117472376864e-19
10807	1.25521e-11	Fe	11	1582.56A	-35.193000000000005	9.217226709097243e-19
10808	2.56893e-12	Zn	2	7732.57A	-35.194	9.19602767593331e-19
10809	5.32117e-13	K	1	3.73310m	-35.195	9.17487739919268e-19
10810	7.06348e-11	Ni	11	281.228A	-35.195	9.17487739919268e-19
10811	1.22348e-11	B	2	1623.60A	-35.196999999999996	9.132722666692579e-19
10812	1.17081e-10	Ca	13	169.664A	-35.198	9.111717987432765e-19
10813	1.69721e-11	N	1	1170.42A	-35.201	9.04899336200517e-19
10814	3.78223e-11	S	13	525.206A	-35.203	9.007417014117904e-19
10815	1.32695e-11	Al	6	1497.01A	-35.203	9.007417014117904e-19
10816	5.01443e-10	Ca	13	39.6146A	-35.203	9.007417014117904e-19
10817	7.92925e-12	Fe	2	2505.21A	-35.207	8.924836518558693e-19
10818	5.62901e-12	V	10	3528.94A	-35.209	8.883830619550014e-19
10819	8.282270000000001e-13	Fe	2	2.39843m	-35.211	8.843013125533552e-19
10820	2.2021e-12	N	1	9020.69A	-35.213	8.802383170866706e-19
10821	6.5416800000000005e-12	S	4	3036.60A	-35.215	8.76193989388458e-19
10822	4.815880000000001e-12	Fe	2	4124.79A	-35.215	8.76193989388458e-19
10823	1.41852e-11	Ni	2	1400.37A	-35.215	8.76193989388458e-19
10824	2.17945e-11	C	3	911.445A	-35.215	8.76193989388458e-19
10825	5.29027e-11	Fe	9	375.490A	-35.216	8.74178799133807e-19
10826	6.55742e-12	S	4	3029.31A	-35.219	8.681609946091232e-19
10827	5.1012e-11	S	10	389.407A	-35.219	8.681609946091232e-19
10828	1.8238e-12	N	1	1.08918m	-35.22	8.661642797297783e-19
10829	4.51e-14	O	1	44.0453m	-35.222	8.621846163593999e-19
10830	9.47696e-11	Mn	14	209.608A	-35.223	8.602016467686016e-19
10831	3.08435e-12	Fe	2	6440.40A	-35.223	8.602016467686016e-19
10832	1.8357e-12	S	1	1.08212m	-35.224000000000004	8.582232378812898e-19
10833	7.66317e-11	Na	2	259.220A	-35.224000000000004	8.582232378812898e-19
10834	1.3377e-11	Ni	2	1484.97A	-35.225	8.562493792081658e-19
10835	3.36614e-12	Fe	2	5901.26A	-35.232	8.4255889844191565e-19
10836	7.27237e-13	Ni	11	2.73150m	-35.233000000000004	8.406210667497502e-19
10837	5.76291e-10	S	13	34.4695A	-35.235	8.367587637825298e-19
10838	4.32378e-11	Sc	10	459.424A	-35.238	8.309985569692915e-19
10839	3.5041e-11	S	13	566.891A	-35.239000000000004	8.290873133247026e-19
10840	9.58523e-13	Mn	8	2.07240m	-35.242	8.233799164049704e-19
10841	1.97175e-11	Cl	7	1007.46A	-35.245	8.177118089292629e-19
10842	5.87883e-11	Sc	10	337.898A	-35.245	8.177118089292629e-19
10843	3.83579e-12	Fe	2	5178.71A	-35.249	8.102149820031556e-19
10844	1.81249e-12	N	1	1.09598m	-35.251	8.064923823053197e-19
10845	1.6591400000000001e-12	Ni	11	1.19728m	-35.251999999999995	8.046375012984248e-19
10846	1.2474200000000002e-10	Cl	12	159.244A	-35.254	8.009405277966438e-19
10847	3.48328e-13	Co	2	5.70281m	-35.254	8.009405277966438e-19
10848	1.1021799999999999e-12	Fe	2	1.80229m	-35.259	7.917722373895295e-19
10849	7.39959e-11	Fe	9	268.453A	-35.260999999999996	7.881343744060854e-19
10850	4.40523e-11	Mg	9	450.929A	-35.264	7.827088955348632e-19
10851	1.19009e-10	Mg	6	166.915A	-35.264	7.827088955348632e-19
10852	4.95676e-11	Fe	6	400.755A	-35.266	7.791126748246416e-19
10853	1.65658e-12	Fe	2	1.19912m	-35.266	7.791126748246416e-19
10854	6.57208e-12	V	10	3022.55A	-35.266999999999996	7.773207653975093e-19
10855	8.75586e-11	Sc	15	226.871A	-35.268	7.755329772476825e-19
10856	5.12725e-11	Fe	8	387.429A	-35.269	7.737493008965117e-19
10857	5.04583e-11	Fe	3	393.681A	-35.269	7.737493008965117e-19
10858	2.85101e-11	Ne	3	696.753A	-35.274	7.648922658898852e-19
10859	9.64757e-13	Ne	3	2.05901m	-35.275	7.6313306249572e-19
10860	9.70889e-13	Fe	2	2.04601m	-35.275999999999996	7.613779051570845e-19
10861	1.18493e-10	Mg	6	167.643A	-35.278	7.578796914451148e-19
10862	2.26926e-11	Ne	3	875.371A	-35.278	7.578796914451148e-19
10863	1.52501e-13	Fe	6	13.0258m	-35.278	7.578796914451148e-19
10864	2.20893e-11	Sc	15	899.281A	-35.279	7.561366165245997e-19
10865	1.07794e-11	B	2	1842.82A	-35.28	7.543975505651666e-19
10866	8.10884e-12	Fe	2	2449.73A	-35.283	7.492043143557097e-19
10867	2.0659699999999998e-13	Ni	2	9.61508m	-35.284	7.474811922488279e-19
10868	1.21547e-12	Co	2	1.63430m	-35.284	7.474811922488279e-19
10869	6.64533e-13	Fe	2	2.98924m	-35.285	7.457620332128179e-19
10870	1.4607399999999999e-12	Sc	2	1.35989m	-35.289	7.389248457954327e-19
10871	2.94989e-12	Cr	4	6733.96A	-35.294000000000004	7.3046644302997195e-19
10872	1.77929e-13	Co	2	11.1643m	-35.295	7.287864168312404e-19
10873	1.81828e-12	N	1	1.09249m	-35.296	7.271102545855425e-19
10874	6.044949999999999e-13	Fe	2	3.28612m	-35.299	7.221048628003329e-19
10875	3.5785800000000003e-12	Al	11	5550.94A	-35.3	7.204440677024721e-19
10876	4.8597e-12	Na	2	4087.59A	-35.301	7.187870923273284e-19
10877	5.29789e-11	F	2	374.950A	-35.301	7.187870923273284e-19
10878	7.775010000000001e-12	P	1	2554.91A	-35.306999999999995	7.089249636989621e-19
10879	6.01322e-12	Fe	2	3303.46A	-35.306999999999995	7.089249636989621e-19
10880	6.8668e-12	Fe	2	2892.83A	-35.309	7.056677493616775e-19
10881	5.11022e-11	Ni	16	388.720A	-35.312	7.008099667441629e-19
10882	3.3615199999999996e-12	Fe	2	5909.37A	-35.313	6.991981485481252e-19
10883	4.8272e-11	F	6	411.511A	-35.314	6.975900374310792e-19
10884	1.8161400000000002e-12	N	1	1.09377m	-35.315	6.959856248669689e-19
10885	2.49356e-11	O	2	796.632A	-35.316	6.943849023493469e-19
10886	4.2845699999999996e-13	Fe	2	4.63628m	-35.318000000000005	6.91194493525647e-19
10887	4.56544e-12	Fe	2	4351.05A	-35.319	6.896047903043392e-19
10888	1.81686e-11	C	1	1093.34A	-35.32	6.880187432989813e-19
10889	6.47848e-11	Na	4	306.622A	-35.32	6.880187432989813e-19
10890	1.8095e-11	C	1	1097.79A	-35.32	6.880187432989813e-19
10891	6.9942e-13	Mn	8	2.84013m	-35.324	6.81710949545611e-19
10892	1.3170300000000002e-10	Ni	9	150.827A	-35.324	6.81710949545611e-19
10893	8.54211e-11	Sc	15	232.547A	-35.329	6.7390746883483e-19
10894	2.0461e-12	N	1	9708.45A	-35.330999999999996	6.708111452718523e-19
10895	9.60842e-11	F	3	206.740A	-35.334	6.661933138290919e-19
10896	5.00962e-11	V	12	396.526A	-35.338	6.600856168158403e-19
10897	5.98618e-12	Fe	2	3318.38A	-35.34	6.570527988943079e-19
10898	1.19657e-10	S	10	166.012A	-35.342	6.540339155053846e-19
10899	2.0518400000000003e-12	N	1	9681.27A	-35.343	6.525296792418294e-19
10900	1.4913299999999998e-10	Si	8	133.200A	-35.35	6.420964512127136e-19
10901	7.01184e-11	V	12	283.299A	-35.351	6.406196703551629e-19
10902	3.19818e-13	K	1	6.21117m	-35.353	6.376762903334748e-19
10903	2.23008e-11	Si	8	890.751A	-35.356	6.332865576277005e-19
10904	7.15749e-12	Fe	2	2775.34A	-35.361	6.260373863475097e-19
10905	1.71607e-12	N	1	1.15756m	-35.361999999999995	6.245975403142183e-19
10906	4.66159e-11	Ar	2	426.130A	-35.363	6.231610058348985e-19
10907	3.69695e-11	S	13	537.320A	-35.366	6.188711956447687e-19
10908	7.2385399999999996e-12	Fe	2	2744.26A	-35.368	6.160277407876161e-19
10909	4.25347e-12	Fe	2	4670.18A	-35.369	6.146109163002712e-19
10910	2.58464e-12	Fe	2	7685.58A	-35.371	6.117870356486723e-19
10911	5.3322e-10	Ca	13	37.2538A	-35.373000000000005	6.089761295501168e-19
10912	9.97206e-12	C	1	1992.01A	-35.373000000000005	6.089761295501168e-19
10913	2.48769e-11	C	1	798.512A	-35.375	6.06178138391958e-19
10914	8.69154e-11	Fe	11	228.549A	-35.376	6.047839673614963e-19
10915	2.44545e-12	Fe	2	8123.04A	-35.378	6.020052374389792e-19
10916	1.65019e-12	Co	8	1.20376m	-35.381	5.978610625341048e-19
10917	9.85769e-13	Fe	2	2.01512m	-35.385999999999996	5.91017403542981e-19
10918	1.19012e-10	Mg	6	166.911A	-35.385999999999996	5.91017403542981e-19
10919	3.02881e-12	Fe	2	6558.50A	-35.391999999999996	5.829083407654647e-19
10920	3.04871e-12	Fe	2	6515.70A	-35.391999999999996	5.829083407654647e-19
10921	2.08775e-11	Ar	11	951.475A	-35.391999999999996	5.829083407654647e-19
10922	5.17534e-12	Mg	1	3838.29A	-35.393	5.815676887843964e-19
10923	5.95164e-12	Ne	3	3337.64A	-35.397	5.762358441650381e-19
10924	2.19512e-11	Fe	8	904.938A	-35.4	5.722690645156835e-19
10925	6.4205e-11	Fe	7	309.391A	-35.402	5.6963972700159865e-19
10926	2.5547900000000003e-12	O	1	7775.39A	-35.405	5.65718354703407e-19
10927	1.8371e-11	Cr	2	1081.29A	-35.405	5.65718354703407e-19
10928	7.18441e-11	Ca	14	276.494A	-35.407	5.631191149669701e-19
10929	1.12922e-10	Si	10	175.913A	-35.409	5.605318176523162e-19
10930	1.67405e-12	Fe	2	1.18661m	-35.413000000000004	5.553928310587163e-19
10931	2.4792400000000002e-12	Fe	2	8012.32A	-35.416	5.515695337023565e-19
10932	2.90908e-11	Ni	15	682.842A	-35.418	5.490353018933781e-19
10933	5.19074e-12	Fe	2	3826.90A	-35.418	5.490353018933781e-19
10934	3.50145e-12	Fe	2	5673.21A	-35.423	5.427505467626025e-19
10935	2.33842e-11	Si	8	849.482A	-35.423	5.427505467626025e-19
10936	3.9976900000000005e-10	Ca	13	49.6899A	-35.423	5.427505467626025e-19
10937	1.45966e-12	P	1	1.36090m	-35.423	5.427505467626025e-19
10938	1.9637700000000002e-12	N	1	1.01155m	-35.424	5.415022551447771e-19
10939	2.27913e-12	Fe	2	8715.79A	-35.427	5.3777457984040515e-19
10940	1.1228899999999999e-12	Mg	11	1.76905m	-35.428000000000004	5.365377326289131e-19
10941	1.12917e-10	Si	10	175.921A	-35.429	5.353037300870775e-19
10942	1.06861e-11	P	1	1858.90A	-35.429	5.353037300870775e-19
10943	3.7662e-11	V	10	527.440A	-35.43	5.340725656723311e-19
10944	1.79876e-11	C	1	1104.34A	-35.43	5.340725656723311e-19
10945	2.45925e-12	Si	2	8077.46A	-35.433	5.303960359905349e-19
10946	8.993090000000001e-13	Si	2	2.20886m	-35.434	5.291761589589888e-19
10947	1.7378799999999999e-12	N	1	1.14303m	-35.436	5.267448153610472e-19
10948	1.07089e-11	Ni	12	1854.95A	-35.438	5.243246427722132e-19
10949	7.62791e-11	Cl	7	260.418A	-35.441	5.207152173196579e-19
10950	2.6368599999999997e-12	Fe	2	7533.37A	-35.443000000000005	5.183227482173623e-19
10951	8.80234e-14	Mn	8	22.5673m	-35.446	5.147546395163137e-19
10952	2.86425e-11	Ne	3	693.531A	-35.446999999999996	5.135707366983844e-19
10953	8.592230000000001e-12	Mg	5	2311.91A	-35.449	5.112110935027836e-19
10954	2.47608e-11	O	4	802.253A	-35.45	5.100353406145189e-19
10955	6.59611e-12	Fe	11	3011.54A	-35.452	5.076919410884288e-19
10956	2.21622e-11	N	1	896.322A	-35.453	5.065242820261159e-19
10957	2.05658e-12	N	1	9658.98A	-35.453	5.065242820261159e-19
10958	1.76406e-11	F	6	1126.06A	-35.454	5.053593085051315e-19
10959	2.063e-11	Cl	6	962.890A	-35.455	5.041970143488938e-19
10960	4.57843e-12	Fe	2	4338.70A	-35.455999999999996	5.030373933950349e-19
10961	6.23277e-11	S	3	318.710A	-35.459	4.995745083364355e-19
10962	2.15115e-11	O	4	923.436A	-35.461	4.972791719688188e-19
10963	1.92461e-12	Fe	2	1.03213m	-35.461999999999996	4.961354616109196e-19
10964	1.18541e-11	Mg	1	1675.74A	-35.461999999999996	4.961354616109196e-19
10965	2.31047e-10	Mg	9	85.9758A	-35.463	4.94994381713841e-19
10966	4.6379799999999997e-10	Ar	11	42.8300A	-35.463	4.94994381713841e-19
10967	2.65578e-12	Fe	2	7479.69A	-35.464	4.938559262277072e-19
10968	7.94471e-11	Fe	9	250.034A	-35.464	4.938559262277072e-19
10969	2.85162e-11	Ne	3	696.602A	-35.469	4.882028041870659e-19
10970	2.84462e-11	Ne	3	698.317A	-35.47	4.870799688957878e-19
10971	5.95529e-12	Al	12	3335.60A	-35.471	4.859597160540174e-19
10972	5.11565e-12	Fe	2	3883.08A	-35.474000000000004	4.826143928993168e-19
10973	1.86918e-11	Fe	8	1062.74A	-35.474000000000004	4.826143928993168e-19
10974	4.2932e-12	Ni	4	4626.96A	-35.476	4.803969811838034e-19
10975	3.33798e-13	Ni	2	5.95104m	-35.478	4.781897575496746e-19
10976	5.7614199999999995e-12	Ne	3	3447.84A	-35.482	4.738056875007476e-19
10977	9.535589999999999e-12	Al	6	2083.19A	-35.486999999999995	4.683820786449274e-19
10978	1.19817e-11	C	1	1657.91A	-35.493	4.619556356047884e-19
10979	3.08392e-12	Ni	2	6441.29A	-35.494	4.60893167126088e-19
10980	2.85217e-12	K	1	6964.69A	-35.494	4.60893167126088e-19
10981	3.1056099999999997e-12	Fe	2	6396.31A	-35.495	4.598331422570792e-19
10982	1.25157e-12	Si	1	1.58716m	-35.496	4.587755553776081e-19
10983	5.65837e-12	Si	2	3510.63A	-35.497	4.577204008804694e-19
10984	2.8744099999999997e-12	Ni	2	6910.79A	-35.499	4.556173666687293e-19
10985	1.9163700000000002e-12	N	1	1.03657m	-35.5	4.545694758040574e-19
10986	3.86008e-12	Fe	2	5146.13A	-35.501999999999995	4.524809187780074e-19
10987	7.68127e-11	Ni	11	258.609A	-35.501999999999995	4.524809187780074e-19
10988	1.64682e-12	Mg	11	1.20623m	-35.504	4.504019577998223e-19
10989	1.28154e-11	Li	2	1550.04A	-35.506	4.483325487796744e-19
10990	5.1532e-11	V	12	385.478A	-35.509	4.452462492225557e-19
10991	2.31658e-12	Fe	2	8574.89A	-35.509	4.452462492225557e-19
10992	1.6012499999999998e-10	Al	6	124.056A	-35.512	4.421811956021466e-19
10993	7.72723e-12	Li	1	2570.71A	-35.516	4.381272540334865e-19
10994	3.26497e-12	Fe	2	6084.11A	-35.522	4.3211592274916155e-19
10995	5.87503e-11	Sc	10	338.117A	-35.525	4.291412576604126e-19
10996	5.07101e-11	Fe	8	391.726A	-35.525999999999996	4.281542601566868e-19
10997	7.947949999999999e-13	Ni	11	2.49932m	-35.527	4.271695326842198e-19
10998	4.31667e-11	Fe	3	460.181A	-35.527	4.271695326842198e-19
10999	9.6613e-11	Si	10	205.609A	-35.527	4.271695326842198e-19
11000	4.20433e-11	V	10	472.476A	-35.532	4.222797634781483e-19
11001	1.13317e-10	Mg	6	175.299A	-35.533	4.2130854697311666e-19
11002	2.99539e-11	S	5	663.167A	-35.533	4.2130854697311666e-19
11003	3.488e-11	K	8	569.508A	-35.534	4.2033956420406795e-19
11004	3.91742e-10	Ar	11	50.7080A	-35.541	4.1361879936759998e-19
11005	3.57604e-11	Cl	6	555.488A	-35.548	4.0700549212929987e-19
11006	4.29744e-12	Fe	2	4622.40A	-35.549	4.060694054735344e-19
11007	1.31553e-14	P	15	151.000m	-35.55	4.051354717573337e-19
11008	1.82236e-11	C	1	1090.04A	-35.561	3.9500288683514295e-19
11009	2.29037e-11	O	1	867.303A	-35.563	3.9318801342519117e-19
11010	2.11417e-12	N	1	9395.85A	-35.563	3.9318801342519117e-19
11011	4.97307e-11	Fe	3	399.441A	-35.567	3.895832440506078e-19
11012	4.51745e-12	Fe	2	4397.28A	-35.567	3.895832440506078e-19
11013	8.4735e-12	Ca	2	2344.30A	-35.571	3.8601152340029946e-19
11014	5.7019300000000005e-12	Fe	11	3483.82A	-35.571999999999996	3.8512372153272187e-19
11015	5.20681e-11	Fe	6	381.509A	-35.573	3.842379615527716e-19
11016	4.75496e-11	Si	9	417.763A	-35.576	3.815928860306031e-19
11017	1.40689e-11	N	1	1411.94A	-35.576	3.815928860306031e-19
11018	2.57334e-13	Fe	2	7.71934m	-35.577	3.807152467469671e-19
11019	9.93253e-12	Si	1	1999.94A	-35.578	3.79839625977664e-19
11020	3.8127e-11	Si	8	521.008A	-35.58	3.780944214229486e-19
11021	4.05406e-12	Fe	2	4899.90A	-35.580999999999996	3.772248283846292e-19
11022	9.31393e-13	Fe	2	2.13277m	-35.582	3.7635723535479214e-19
11023	5.48612e-11	Fe	7	362.086A	-35.588	3.7119342049930863e-19
11024	6.53902e-11	He	1	303.784A	-35.588	3.7119342049930863e-19
11025	6.85034e-13	Ni	4	2.89978m	-35.589	3.703396993226741e-19
11026	3.5579e-10	Si	11	55.8320A	-35.589	3.703396993226741e-19
11027	5.645030000000001e-16	He	1	3518.93m	-35.594	3.6610045583974753e-19
11028	2.68233e-12	N	1	7405.68A	-35.597	3.6358023802867253e-19
11029	4.04121e-11	K	8	491.548A	-35.599000000000004	3.619097385756963e-19
11030	3.9122e-12	Fe	11	5077.57A	-35.6	3.610773692749777e-19
11031	3.97913e-11	Si	9	499.216A	-35.601	3.6024691437052683e-19
11032	2.58839e-11	Mg	9	767.443A	-35.602	3.5941836945935447e-19
11033	1.86342e-11	Mg	6	1066.02A	-35.602	3.5941836945935447e-19
11034	3.3106e-11	Fe	11	600.025A	-35.604	3.5776699205549205e-19
11035	3.89448e-12	Fe	2	5100.66A	-35.607	3.553041414055938e-19
11036	3.24252e-11	K	2	612.624A	-35.608000000000004	3.5448696455677454e-19
11037	8.00935e-11	Ni	16	248.016A	-35.608000000000004	3.5448696455677454e-19
11038	7.6356e-12	Si	2	2601.56A	-35.608000000000004	3.5448696455677454e-19
11039	5.71954e-11	S	11	347.308A	-35.622	3.4324187811359437e-19
11040	5.78437e-11	Si	9	343.416A	-35.626999999999995	3.3931282082505704e-19
11041	4.45897e-11	Mn	12	445.494A	-35.626999999999995	3.3931282082505704e-19
11042	1.95162e-12	N	1	1.01785m	-35.629	3.377538200260879e-19
11043	1.23046e-11	Fe	11	1614.39A	-35.631	3.362019821851387e-19
11044	4.64024e-12	Mg	6	4280.91A	-35.635	3.3311966388530624e-19
11045	7.995860000000001e-12	Ni	12	2484.34A	-35.635999999999996	3.3235350991891933e-19
11046	2.68887e-11	S	10	738.767A	-35.637	3.315891180577518e-19
11047	1.67912e-11	N	3	1183.03A	-35.637	3.315891180577518e-19
11048	1.1145e-12	Cl	8	1.78236m	-35.64	3.293064746248969e-19
11049	2.03364e-11	O	1	976.791A	-35.641999999999996	3.27793448810559e-19
11050	1.86593e-12	N	1	1.06459m	-35.641999999999996	3.27793448810559e-19
11051	6.7243100000000005e-12	Si	2	2954.13A	-35.644	3.2628737471836905e-19
11052	4.41031e-11	Fe	3	450.410A	-35.645	3.2553693458100655e-19
11053	4.1782300000000005e-12	Ni	4	4754.28A	-35.646	3.2478822040807033e-19
11054	9.45955e-12	Zn	2	2099.94A	-35.648	3.2329595408615317e-19
11055	4.14073e-12	Ni	3	4797.33A	-35.648	3.2329595408615317e-19
11056	2.69263e-11	K	8	737.735A	-35.649	3.2255239402533003e-19
11057	8.79372e-12	Si	11	2258.94A	-35.65	3.2181054410519084e-19
11058	1.49183e-10	Si	8	133.155A	-35.650999999999996	3.2107040039252123e-19
11059	7.86141e-12	Fe	2	2526.83A	-35.652	3.203319589631477e-19
11060	7.26761e-11	Ni	15	273.329A	-35.655	3.1812680926841784e-19
11061	1.8318e-11	Mg	6	1084.42A	-35.655	3.1812680926841784e-19
11062	3.1286599999999997e-12	Ni	4	6349.18A	-35.66	3.1448524179563547e-19
11063	6.67628e-13	Ni	11	2.97538m	-35.662	3.1304031336047864e-19
11064	1.10343e-13	Ne	9	18.0024m	-35.664	3.1160202376843828e-19
11065	2.1229899999999998e-17	Ca	2	9.35682c	-35.667	3.094569705248772e-19
11066	1.42944e-12	Fe	7	1.38967m	-35.669000000000004	3.080351448976529e-19
11067	4.70301e-11	K	8	422.378A	-35.671	3.066198519657895e-19
11068	7.48433e-11	Sc	15	265.414A	-35.672	3.059146458755317e-19
11069	6.0845e-12	Fe	2	3264.76A	-35.675	3.0380874426599723e-19
11070	7.11153e-11	Ni	15	279.328A	-35.677	3.024128698811366e-19
11071	1.67622e-10	Si	12	118.507A	-35.68	3.0033107432798835e-19
11072	5.74238e-13	Mn	8	3.45927m	-35.681999999999995	2.989511783850869e-19
11073	1.12016e-11	P	2	1773.36A	-35.683	2.9826360975462545e-19
11074	2.40549e-12	Fe	2	8257.95A	-35.684	2.9757762248813654e-19
11075	4.26132e-11	Ni	16	466.157A	-35.684	2.9757762248813654e-19
11076	1.18477e-12	Ni	2	1.67665m	-35.685	2.9689321294857426e-19
11077	1.39387e-12	Fe	7	1.42513m	-35.686	2.96210377507277e-19
11078	4.6819e-12	Mn	5	4242.82A	-35.687	2.955291125439145e-19
11079	1.30026e-12	Cr	7	1.52773m	-35.687	2.955291125439145e-19
11080	2.48228e-11	S	10	800.251A	-35.689	2.9417127961129993e-19
11081	2.65496e-11	S	13	748.202A	-35.692	2.921462187665037e-19
11082	3.92398e-11	Ca	9	506.233A	-35.693000000000005	2.914743011088552e-19
11083	3.3991800000000005e-12	Fe	2	5843.89A	-35.693000000000005	2.914743011088552e-19
11084	8.15466e-11	K	12	243.596A	-35.693000000000005	2.914743011088552e-19
11085	2.9149099999999997e-13	Fe	8	6.81479m	-35.695	2.9013509834250775e-19
11086	1.8263900000000003e-12	Fe	2	1.08763m	-35.696999999999996	2.888020486539533e-19
11087	7.85516e-11	Fe	9	252.884A	-35.696999999999996	2.888020486539533e-19
11088	4.5455e-11	Mg	9	437.014A	-35.696999999999996	2.888020486539533e-19
11089	1.17711e-12	Ti	3	1.68756m	-35.698	2.881378223741302e-19
11090	2.50705e-11	Al	2	792.343A	-35.7	2.868139493350796e-19
11091	5.35878e-11	F	2	370.690A	-35.701	2.8615429555680906e-19
11092	1.19598e-11	Mg	1	1660.94A	-35.702	2.854961589401277e-19
11093	6.423e-12	Al	1	3092.71A	-35.705	2.835308172059744e-19
11094	7.2555e-12	Si	2	2737.85A	-35.705999999999996	2.828787144220629e-19
11095	2.14932e-11	S	5	924.222A	-35.709	2.809313910492282e-19
11096	1.43154e-10	Ar	12	138.763A	-35.71	2.8028526677957517e-19
11097	2.1818e-12	Fe	2	9104.62A	-35.711	2.7964062855450506e-19
11098	6.45245e-11	Ni	11	307.859A	-35.711999999999996	2.789974729562101e-19
11099	1.29129e-10	Sc	15	153.834A	-35.713	2.783557965747389e-19
11100	5.79435e-12	Fe	2	3428.24A	-35.715	2.7707686786169308e-19
11101	1.81726e-11	C	1	1093.10A	-35.715	2.7707686786169308e-19
11102	4.43979e-11	Ar	2	447.419A	-35.716	2.7643960874936587e-19
11103	7.48188e-14	Fe	2	26.5501m	-35.717	2.758038152923255e-19
11104	2.11197e-12	Fe	10	9405.66A	-35.717	2.758038152923255e-19
11105	1.91271e-12	N	1	1.03855m	-35.719	2.7453661186819916e-19
11106	5.02513e-12	Mg	6	3953.02A	-35.722	2.726467151254175e-19
11107	5.95187e-11	Fe	9	333.752A	-35.722	2.726467151254175e-19
11108	5.6103199999999995e-12	K	14	3540.70A	-35.725	2.7076982834030256e-19
11109	4.3909e-11	Fe	3	452.401A	-35.732	2.664405181918948e-19
11110	7.77468e-11	Ni	16	255.502A	-35.733000000000004	2.6582772200496466e-19
11111	1.1282200000000001e-10	Mg	6	176.068A	-35.735	2.646063545659604e-19
11112	7.90224e-13	Si	10	2.51378m	-35.736	2.639977768383133e-19
11113	1.74648e-11	S	10	1137.40A	-35.736999999999995	2.633905988005988e-19
11114	4.41462e-11	Ar	2	449.970A	-35.738	2.6278481723361505e-19
11115	7.77728e-12	Mn	12	2554.16A	-35.74	2.6157743067206986e-19
11116	1.9166099999999998e-13	Ne	9	10.3644m	-35.742	2.603755915478746e-19
11117	2.24943e-11	Cl	8	883.088A	-35.743	2.5977674430514667e-19
11118	7.64283e-11	Na	2	259.910A	-35.743	2.5977674430514667e-19
11119	1.04809e-12	Ni	2	1.89531m	-35.744	2.5917927437286137e-19
11120	1.17604e-12	Cr	4	1.68910m	-35.744	2.5917927437286137e-19
11121	5.79321e-11	Sc	10	342.892A	-35.745	2.585831785832882e-19
11122	4.5601e-12	Fe	2	4356.14A	-35.748000000000005	2.5680310450275556e-19
11123	1.60012e-10	Sc	15	124.143A	-35.749	2.5621247375223047e-19
11124	1.7570099999999998e-12	S	1	1.13059m	-35.751999999999995	2.544487194889714e-19
11125	3.05696e-11	Mg	6	649.812A	-35.751999999999995	2.544487194889714e-19
11126	2.10818e-11	N	1	942.258A	-35.751999999999995	2.544487194889714e-19
11127	1.26607e-12	Co	2	1.56899m	-35.751999999999995	2.544487194889714e-19
11128	9.22131e-13	Fe	2	2.15419m	-35.755	2.526971068246497e-19
11129	5.95547e-11	Ar	12	333.550A	-35.757	2.515360690823166e-19
11130	9.84953e-13	Fe	2	2.01679m	-35.757	2.515360690823166e-19
11131	7.29901e-13	Fe	4	2.72153m	-35.762	2.4865675950916407e-19
11132	3.66476e-11	Ni	15	542.040A	-35.763000000000005	2.480848648321996e-19
11133	3.06723e-11	Cl	6	647.635A	-35.763000000000005	2.480848648321996e-19
11134	5.12186e-11	Mg	6	387.837A	-35.764	2.475142854764964e-19
11135	1.66311e-13	F	6	11.9442m	-35.764	2.475142854764964e-19
11136	1.9989100000000002e-13	Na	4	9.93767m	-35.765	2.469450184168954e-19
11137	6.04627e-12	Fe	2	3285.41A	-35.766999999999996	2.4581040912015297e-19
11138	4.2117e-11	Ni	16	471.649A	-35.769	2.4468101287959407e-19
11139	1.5032399999999999e-10	Si	8	132.144A	-35.771	2.4355680574340533e-19
11140	6.67503e-12	Fe	2	2975.94A	-35.777	2.4021508109058632e-19
11141	4.77751e-12	Fe	2	4157.91A	-35.777	2.4021508109058632e-19
11142	1.81684e-11	C	1	1093.35A	-35.778	2.3966260173521907e-19
11143	5.66152e-12	Si	2	3508.68A	-35.778	2.3966260173521907e-19
11144	6.75775e-12	Fe	2	2939.51A	-35.779	2.391113930471046e-19
11145	6.70807e-12	Fe	2	2961.28A	-35.781	2.380127759895607e-19
11146	6.4143e-11	Ni	16	309.690A	-35.782	2.374653617953691e-19
11147	3.72836e-11	P	12	532.794A	-35.784	2.363743075644494e-19
11148	1.17284e-11	Si	1	1693.70A	-35.785	2.3583066174306424e-19
11149	1.9711300000000002e-13	Ni	2	10.0777m	-35.786	2.3528826627236763e-19
11150	1.18087e-12	Ar	12	1.68220m	-35.788000000000004	2.3420721488676197e-19
11151	1.09886e-12	Ni	4	1.80773m	-35.791	2.325949437600173e-19
11152	1.04472e-11	Sc	8	1901.41A	-35.796	2.299324514555204e-19
11153	1.4975899999999999e-12	Cl	8	1.32643m	-35.799	2.2834960759324454e-19
11154	5.4478900000000005e-12	Ti	1	3646.27A	-35.799	2.2834960759324454e-19
11155	8.51759e-12	Ca	2	2332.17A	-35.8	2.278244180696363e-19
11156	3.24464e-12	B	2	6122.24A	-35.801	2.2730043644840967e-19
11157	1.17028e-12	Mg	3	1.69742m	-35.801	2.2730043644840967e-19
11158	4.86359e-12	Fe	2	4084.32A	-35.804	2.257357112499982e-19
11159	2.86385e-12	K	1	6936.29A	-35.805	2.252165335211539e-19
11160	8.81369e-13	Fe	2	2.25382m	-35.806	2.2469854986795066e-19
11161	2.5236e-11	Cl	6	787.147A	-35.808	2.2366615380958904e-19
11162	1.8036099999999998e-12	Ni	3	1.10137m	-35.808	2.2366615380958904e-19
11163	2.12947e-11	Fe	8	932.838A	-35.81	2.2263850118024353e-19
11164	1.67485e-12	Fe	2	1.18604m	-35.812	2.216155701858411e-19
11165	1.4731500000000001e-13	Fe	2	13.4844m	-35.814	2.2059733913243254e-19
11166	6.537180000000001e-14	Fe	10	30.3869m	-35.816	2.195837864257541e-19
11167	5.09033e-11	Fe	3	390.239A	-35.817	2.1907875773137394e-19
11168	2.91501e-11	Ni	15	681.453A	-35.817	2.1907875773137394e-19
11169	3.10275e-12	Fe	2	6402.21A	-35.82	2.1757063017114915e-19
11170	5.40675e-11	Fe	9	367.401A	-35.823	2.1607288448802399e-19
11171	3.01451e-12	Si	1	6589.61A	-35.825	2.150801197621486e-19
11172	1.17821e-12	N	1	1.68598m	-35.827	2.1409191637586021e-19
11173	8.00018e-12	Li	1	2483.00A	-35.83	2.1261811799005923e-19
11174	4.87009e-11	Ni	16	407.887A	-35.834	2.1066882336752795e-19
11175	1.7359700000000001e-12	Fe	2	1.14429m	-35.836	2.0970088804711152e-19
11176	7.70354e-11	Fe	7	257.861A	-35.836	2.0970088804711152e-19
11177	1.69223e-11	Ne	3	1173.87A	-35.838	2.087373999855197e-19
11178	7.38277e-13	Fe	2	2.69065m	-35.838	2.087373999855197e-19
11179	7.038720000000001e-13	Fe	2	2.82217m	-35.839	2.0825731728770796e-19
11180	1.12801e-10	Mg	6	176.102A	-35.841	2.0730046183127917e-19
11181	1.16945e-11	Ca	14	1698.62A	-35.843	2.0634800272632756e-19
11182	2.10993e-11	Si	3	941.475A	-35.844	2.058734154897145e-19
11183	3.07709e-12	Ca	1	6455.60A	-35.845	2.053999197734563e-19
11184	9.62318e-12	Zn	2	2064.23A	-35.845	2.053999197734563e-19
11185	5.9941199999999995e-12	Fe	2	3313.99A	-35.845	2.053999197734563e-19
11186	7.23397e-12	Si	2	2746.00A	-35.851	2.0258172722285627e-19
11187	8.7336e-11	Ca	13	227.449A	-35.853	2.0165094873405931e-19
11188	8.02779e-12	Fe	2	2474.46A	-35.854	2.0118716442185049e-19
11189	2.05634e-12	N	1	9660.12A	-35.854	2.0118716442185049e-19
11190	2.25744e-11	K	8	879.956A	-35.856	2.0026279336710122e-19
11191	2.04989e-11	O	1	969.049A	-35.859	1.988841939944735e-19
11192	1.27581e-11	B	2	1557.01A	-35.86	1.9842677304158435e-19
11193	5.05959e-14	Co	2	39.2610m	-35.86	1.9842677304158435e-19
11194	6.86825e-11	V	12	289.221A	-35.86	1.9842677304158435e-19
11195	1.50274e-10	Si	8	132.188A	-35.861	1.9797040412769307e-19
11196	4.70966e-11	F	2	421.781A	-35.861999999999995	1.975150848331771e-19
11197	5.17115e-11	S	10	384.140A	-35.865	1.961554005530471e-19
11198	2.35817e-11	K	8	842.368A	-35.865	1.961554005530471e-19
11199	3.76641e-12	Ni	2	5274.11A	-35.867	1.9525414835326388e-19
11200	1.82169e-11	Cl	6	1090.44A	-35.867	1.9525414835326388e-19
11201	7.00339e-11	V	12	283.640A	-35.868	1.9480507627366752e-19
11202	9.535589999999999e-12	Al	6	2083.19A	-35.87	1.9391002825038816e-19
11203	6.44791e-13	Fe	2	3.08076m	-35.87	1.9391002825038816e-19
11204	6.831310000000001e-12	Fe	2	2907.86A	-35.876999999999995	1.9080962131683807e-19
11205	4.37668e-11	Ar	2	453.871A	-35.876999999999995	1.9080962131683807e-19
11206	2.82449e-11	Fe	9	703.294A	-35.884	1.8775878646184287e-19
11207	4.934919999999999e-12	Ni	2	4025.29A	-35.884	1.8775878646184287e-19
11208	4.38921e-12	Fe	2	4525.74A	-35.885999999999996	1.868961131994689e-19
11209	4.97636e-12	Ti	1	3991.76A	-35.885999999999996	1.868961131994689e-19
11210	6.140619999999999e-12	Fe	2	3234.93A	-35.885999999999996	1.868961131994689e-19
11211	1.73126e-15	N	1	1147.40m	-35.885999999999996	1.868961131994689e-19
11212	2.50453e-12	Fe	2	7931.42A	-35.885999999999996	1.868961131994689e-19
11213	4.12323e-11	Fe	3	481.770A	-35.887	1.8646626406729523e-19
11214	1.98656e-11	Na	4	999.942A	-35.894	1.8348487469200764e-19
11215	2.42442e-12	Si	2	8193.50A	-35.895	1.8306287119068719e-19
11216	1.20321e-11	Mg	1	1650.95A	-35.896	1.8264183827048946e-19
11217	7.602160000000001e-12	Si	2	2613.00A	-35.899	1.813845406995237e-19
11218	7.77909e-11	Fe	7	255.357A	-35.9	1.809673678323403e-19
11219	5.72499e-11	S	11	346.978A	-35.900999999999996	1.8055115443612638e-19
11220	1.74928e-11	S	10	1135.58A	-35.902	1.8013589830415699e-19
11221	3.98183e-11	Sc	15	498.878A	-35.903	1.7972159723479136e-19
11222	4.60892e-11	Ca	13	431.000A	-35.908	1.776643411231399e-19
11223	5.04393e-12	Fe	2	3938.29A	-35.91	1.76848047624165e-19
11224	6.7262300000000005e-12	Ne	3	2953.28A	-35.912	1.7603550465313372e-19
11225	4.40366e-12	K	4	4510.90A	-35.926	1.704512810714023e-19
11226	7.99615e-12	Fe	1	2484.25A	-35.927	1.70059254003575e-19
11227	8.57954e-11	Ni	15	231.533A	-35.927	1.70059254003575e-19
11228	7.34378e-11	Fe	7	270.493A	-35.929	1.6927790270591692e-19
11229	1.6772e-10	Ca	14	118.438A	-35.93	1.688885743334422e-19
11230	5.17048e-11	C	4	384.190A	-35.93	1.688885743334422e-19
11231	4.26275e-11	Ca	8	466.001A	-35.93	1.688885743334422e-19
11232	4.73284e-11	C	4	419.715A	-35.93	1.688885743334422e-19
11233	5.17262e-11	C	4	384.031A	-35.93	1.688885743334422e-19
11234	4.73499e-11	C	4	419.525A	-35.93	1.688885743334422e-19
11235	1.18262e-11	P	1	1679.70A	-35.93	1.688885743334422e-19
11236	1.0683e-11	P	1	1859.44A	-35.93	1.688885743334422e-19
11237	9.22667e-12	P	1	2152.94A	-35.93	1.688885743334422e-19
11238	2.86267e-11	Ar	9	693.914A	-35.93	1.688885743334422e-19
11239	1.10205e-10	Ar	8	180.250A	-35.93	1.688885743334422e-19
11240	3.08972e-11	Ar	9	642.921A	-35.93	1.688885743334422e-19
11241	2.41532e-11	Ar	9	822.436A	-35.93	1.688885743334422e-19
11242	2.55834e-11	Ar	9	776.458A	-35.93	1.688885743334422e-19
11243	2.78539e-11	Ar	9	713.165A	-35.93	1.688885743334422e-19
11244	5.17068e-11	C	4	384.175A	-35.93	1.688885743334422e-19
11245	2.95583e-11	Ar	9	672.043A	-35.93	1.688885743334422e-19
11246	2.87598e-11	Ar	9	690.703A	-35.93	1.688885743334422e-19
11247	9.22164e-12	P	1	2154.11A	-35.93	1.688885743334422e-19
11248	1.93599e-11	Ar	9	1026.06A	-35.93	1.688885743334422e-19
11249	2.07901e-11	Ar	9	955.475A	-35.93	1.688885743334422e-19
11250	2.30606e-11	Ar	9	861.401A	-35.93	1.688885743334422e-19
11251	2.27113e-12	Ar	9	8746.50A	-35.93	1.688885743334422e-19
11252	1.33023e-10	Ar	8	149.331A	-35.93	1.688885743334422e-19
11253	7.4696e-12	P	1	2659.37A	-35.93	1.688885743334422e-19
11254	6.9485e-11	Ca	14	285.881A	-35.93	1.688885743334422e-19
11255	2.58576e-11	Ar	9	768.226A	-35.93	1.688885743334422e-19
11256	6.868e-11	C	4	289.232A	-35.93	1.688885743334422e-19
11257	6.68947e-11	C	4	296.951A	-35.93	1.688885743334422e-19
11258	6.8681e-11	C	4	289.228A	-35.93	1.688885743334422e-19
11259	2.90001e-11	Ar	7	684.978A	-35.93	1.688885743334422e-19
11260	7.71597e-11	Ar	14	257.446A	-35.93	1.688885743334422e-19
11261	4.50373e-11	Ar	14	441.067A	-35.93	1.688885743334422e-19
11262	1.07414e-10	Ar	13	184.933A	-35.93	1.688885743334422e-19
11263	8.1833e-11	Ar	13	242.744A	-35.93	1.688885743334422e-19
11264	6.73246e-11	Ar	13	295.055A	-35.93	1.688885743334422e-19
11265	6.70716e-11	Ar	13	296.168A	-35.93	1.688885743334422e-19
11266	2.82963e-11	Ar	13	702.017A	-35.93	1.688885743334422e-19
11267	9.43823e-11	Ar	13	210.468A	-35.93	1.688885743334422e-19
11268	7.96212e-11	Ar	13	249.487A	-35.93	1.688885743334422e-19
11269	4.08458e-11	Ar	13	486.328A	-35.93	1.688885743334422e-19
11270	9.64528e-11	Ar	13	205.950A	-35.93	1.688885743334422e-19
11271	4.32278e-11	Ar	13	459.530A	-35.93	1.688885743334422e-19
11272	3.8961e-12	Ar	12	5098.55A	-35.93	1.688885743334422e-19
11273	9.3545e-11	Ar	12	212.352A	-35.93	1.688885743334422e-19
11274	1.1357700000000002e-10	Ar	12	174.898A	-35.93	1.688885743334422e-19
11275	1.43451e-10	Ar	12	138.476A	-35.93	1.688885743334422e-19
11276	1.4463200000000001e-10	Ar	12	137.345A	-35.93	1.688885743334422e-19
11277	3.96415e-11	Ar	7	501.102A	-35.93	1.688885743334422e-19
11278	8.60399e-11	Ar	8	230.875A	-35.93	1.688885743334422e-19
11279	1.1018799999999999e-10	Ar	8	180.278A	-35.93	1.688885743334422e-19
11280	2.71964e-11	Ar	9	730.407A	-35.93	1.688885743334422e-19
11281	1.18622e-11	P	1	1674.60A	-35.93	1.688885743334422e-19
11282	1.69928e-11	C	4	1168.99A	-35.93	1.688885743334422e-19
11283	1.69949e-11	C	4	1168.85A	-35.93	1.688885743334422e-19
11284	7.18914e-13	O	1	2.76312m	-35.93	1.688885743334422e-19
11285	5.24994e-11	Ca	9	378.375A	-35.93	1.688885743334422e-19
11286	4.07027e-11	Ca	8	488.038A	-35.93	1.688885743334422e-19
11287	4.02337e-11	Ca	8	493.727A	-35.93	1.688885743334422e-19
11288	2.00295e-11	Ca	7	991.759A	-35.93	1.688885743334422e-19
11289	2.023e-11	Ar	7	981.932A	-35.93	1.688885743334422e-19
11290	8.25945e-11	Ca	9	240.506A	-35.93	1.688885743334422e-19
11291	3.29146e-11	Ca	14	603.516A	-35.93	1.688885743334422e-19
11292	5.698520000000001e-13	O	1	3.48590m	-35.93	1.688885743334422e-19
11293	3.3266300000000003e-13	O	1	5.97135m	-35.93	1.688885743334422e-19
11294	4.3565100000000004e-13	O	1	4.55972m	-35.93	1.688885743334422e-19
11295	4.3566499999999994e-13	O	1	4.55957m	-35.93	1.688885743334422e-19
11296	4.35667e-13	O	1	4.55955m	-35.93	1.688885743334422e-19
11297	4.3568100000000004e-13	O	1	4.55940m	-35.93	1.688885743334422e-19
11298	4.35733e-13	O	1	4.55886m	-35.93	1.688885743334422e-19
11299	5.69986e-13	O	1	3.48508m	-35.93	1.688885743334422e-19
11300	2.49181e-11	Ca	9	797.189A	-35.93	1.688885743334422e-19
11301	6.86687e-13	O	1	2.89280m	-35.93	1.688885743334422e-19
11302	6.86703e-13	O	1	2.89273m	-35.93	1.688885743334422e-19
11303	6.86755e-13	O	1	2.89251m	-35.93	1.688885743334422e-19
11304	7.18542e-13	O	1	2.76455m	-35.93	1.688885743334422e-19
11305	7.18676e-13	O	1	2.76403m	-35.93	1.688885743334422e-19
11306	2.23597e-10	Cl	10	88.8403A	-35.93	1.688885743334422e-19
11307	3.32646e-13	O	1	5.97166m	-35.93	1.688885743334422e-19
11308	3.32621e-13	O	1	5.97209m	-35.93	1.688885743334422e-19
11309	3.32408e-13	O	1	5.97592m	-35.93	1.688885743334422e-19
11310	3.3238400000000003e-13	O	1	5.97636m	-35.93	1.688885743334422e-19
11311	3.32363e-13	O	1	5.97673m	-35.93	1.688885743334422e-19
11312	3.3225e-13	O	1	5.97877m	-35.93	1.688885743334422e-19
11313	3.6171e-12	Ca	7	5491.82A	-35.93	1.688885743334422e-19
11314	2.00257e-11	Ca	7	991.949A	-35.93	1.688885743334422e-19
11315	1.64096e-11	Ca	7	1210.54A	-35.93	1.688885743334422e-19
11316	8.32373e-11	Ca	9	238.648A	-35.93	1.688885743334422e-19
11317	3.27225e-11	Ca	8	607.058A	-35.93	1.688885743334422e-19
11318	3.26716e-11	Ca	8	608.003A	-35.93	1.688885743334422e-19
11319	2.04034e-11	Ca	8	973.587A	-35.93	1.688885743334422e-19
11320	1.06734e-11	Ca	8	1861.12A	-35.93	1.688885743334422e-19
11321	4.21585e-11	Ca	8	471.185A	-35.93	1.688885743334422e-19
11322	5.25395e-11	Ca	9	378.086A	-35.93	1.688885743334422e-19
11323	3.45965e-11	Ca	8	574.175A	-35.93	1.688885743334422e-19
11324	2.23282e-11	Ca	8	889.656A	-35.93	1.688885743334422e-19
11325	1.25982e-11	Ca	8	1576.77A	-35.93	1.688885743334422e-19
11326	3.87938e-11	Ca	9	512.052A	-35.93	1.688885743334422e-19
11327	5.31421e-11	Ca	9	373.799A	-35.93	1.688885743334422e-19
11328	1.05834e-11	Ca	8	1876.95A	-35.93	1.688885743334422e-19
11329	6.70304e-12	Ca	7	2963.50A	-35.93	1.688885743334422e-19
11330	1.06273e-11	Ca	8	1869.19A	-35.93	1.688885743334422e-19
11331	2.03134e-11	Ca	8	977.899A	-35.93	1.688885743334422e-19
11332	2.08251e-11	Ca	8	953.871A	-35.93	1.688885743334422e-19
11333	2.36913e-11	Ca	8	838.469A	-35.93	1.688885743334422e-19
11334	3.25817e-11	Ca	8	609.682A	-35.93	1.688885743334422e-19
11335	3.26325e-11	Ca	8	608.732A	-35.93	1.688885743334422e-19
11336	4.01437e-11	Ca	8	494.834A	-35.93	1.688885743334422e-19
11337	4.06126e-11	Ca	8	489.120A	-35.93	1.688885743334422e-19
11338	4.09265e-11	Ca	8	485.369A	-35.93	1.688885743334422e-19
11339	5.52762e-11	Ca	8	359.367A	-35.93	1.688885743334422e-19
11340	8.1436e-12	Ca	7	2439.27A	-35.93	1.688885743334422e-19
11341	3.04764e-11	Ar	7	651.797A	-35.93	1.688885743334422e-19
11342	6.40544e-11	Ca	14	310.118A	-35.93	1.688885743334422e-19
11343	1.96887e-11	Ar	7	1008.93A	-35.93	1.688885743334422e-19
11344	3.09374e-14	O	5	64.2086m	-35.93	1.688885743334422e-19
11345	8.67444e-11	Cl	10	229.000A	-35.93	1.688885743334422e-19
11346	1.47048e-10	Ar	12	135.088A	-35.93	1.688885743334422e-19
11347	5.5673e-10	Ca	13	35.6806A	-35.93	1.688885743334422e-19
11348	2.36114e-12	Ca	13	8413.09A	-35.93	1.688885743334422e-19
11349	4.21191e-11	Ca	13	471.625A	-35.93	1.688885743334422e-19
11350	1.5932200000000002e-10	Ca	13	124.681A	-35.93	1.688885743334422e-19
11351	5.43562e-10	Ca	13	36.5450A	-35.93	1.688885743334422e-19
11352	3.97586e-11	Ca	13	499.626A	-35.93	1.688885743334422e-19
11353	5.412010000000001e-10	Ca	13	36.7044A	-35.93	1.688885743334422e-19
11354	4.934610000000001e-10	Ca	13	40.2554A	-35.93	1.688885743334422e-19
11355	2.46017e-11	Ca	13	807.443A	-35.93	1.688885743334422e-19
11356	5.16971e-10	Ca	13	38.4247A	-35.93	1.688885743334422e-19
11357	3.7625900000000004e-10	Ca	13	52.7947A	-35.93	1.688885743334422e-19
11358	3.8424e-10	Ca	13	51.6981A	-35.93	1.688885743334422e-19
11359	4.0009699999999997e-10	Ca	13	49.6491A	-35.93	1.688885743334422e-19
11360	7.98354e-12	Ca	13	2488.18A	-35.93	1.688885743334422e-19
11361	2.35103e-11	Ca	13	844.924A	-35.93	1.688885743334422e-19
11362	1.6329199999999998e-10	Ca	13	121.650A	-35.93	1.688885743334422e-19
11363	6.33243e-12	Ca	13	3136.94A	-35.93	1.688885743334422e-19
11364	3.97121e-12	Ca	13	5002.12A	-35.93	1.688885743334422e-19
11365	6.50724e-10	Ca	13	30.5267A	-35.93	1.688885743334422e-19
11366	6.26886e-10	Ca	13	31.6875A	-35.93	1.688885743334422e-19
11367	2.68589e-10	Ca	13	73.9586A	-35.93	1.688885743334422e-19
11368	1.1162700000000001e-10	Ca	13	177.953A	-35.93	1.688885743334422e-19
11369	2.8125e-10	Ca	13	70.6292A	-35.93	1.688885743334422e-19
11370	1.7464799999999998e-12	O	1	1.13740m	-35.93	1.688885743334422e-19
11371	1.93209e-11	Ni	15	1028.13A	-35.93	1.688885743334422e-19
11372	7.96352e-12	Ni	15	2494.43A	-35.93	1.688885743334422e-19
11373	9.81433e-13	Ni	15	2.02403m	-35.93	1.688885743334422e-19
11374	1.77178e-11	Ni	15	1121.16A	-35.93	1.688885743334422e-19
11375	2.65066e-11	Ni	15	749.416A	-35.93	1.688885743334422e-19
11376	2.69947e-11	Ni	15	735.866A	-35.93	1.688885743334422e-19
11377	3.44677e-11	Ni	15	576.321A	-35.93	1.688885743334422e-19
11378	4.58275e-11	Ni	15	433.462A	-35.93	1.688885743334422e-19
11379	4.91478e-11	Ni	15	404.178A	-35.93	1.688885743334422e-19
11380	5.93116e-14	Ni	15	33.4917m	-35.93	1.688885743334422e-19
11381	1.0407399999999999e-12	Ni	15	1.90868m	-35.93	1.688885743334422e-19
11382	9.83244e-12	Ni	15	2020.30A	-35.93	1.688885743334422e-19
11383	1.03173e-11	Ni	15	1925.35A	-35.93	1.688885743334422e-19
11384	1.77904e-11	Ni	15	1116.58A	-35.93	1.688885743334422e-19
11385	2.26413e-11	Ni	15	877.357A	-35.93	1.688885743334422e-19
11386	4.88203e-13	Ni	15	4.06889m	-35.93	1.688885743334422e-19
11387	9.77312e-12	Ni	15	2032.56A	-35.93	1.688885743334422e-19
11388	1.00435e-11	Ni	15	1977.83A	-35.93	1.688885743334422e-19
11389	1.0258e-11	Ni	15	1936.48A	-35.93	1.688885743334422e-19
11390	1.77311e-11	Ni	15	1120.32A	-35.93	1.688885743334422e-19
11391	3.24112e-11	Ni	15	612.888A	-35.93	1.688885743334422e-19
11392	9.06522e-12	Ni	15	2191.28A	-35.93	1.688885743334422e-19
11393	9.2798e-12	Ni	15	2140.61A	-35.93	1.688885743334422e-19
11394	1.67499e-11	Ni	15	1185.94A	-35.93	1.688885743334422e-19
11395	2.81097e-11	Ni	15	706.677A	-35.93	1.688885743334422e-19
11396	3.14301e-11	Ni	15	632.021A	-35.93	1.688885743334422e-19
11397	2.73648e-13	Ni	15	7.25913m	-35.93	1.688885743334422e-19
11398	8.4227e-11	O	5	235.844A	-35.93	1.688885743334422e-19
11399	8.434760000000002e-14	O	5	23.5507m	-35.93	1.688885743334422e-19
11400	1.86766e-11	Ar	7	1063.60A	-35.93	1.688885743334422e-19
11401	3.62804e-12	O	5	5475.26A	-35.93	1.688885743334422e-19
11402	6.82075e-11	Ca	14	291.236A	-35.93	1.688885743334422e-19
11403	2.51606e-10	Ca	14	78.9508A	-35.93	1.688885743334422e-19
11404	2.45204e-10	Ca	14	81.0121A	-35.93	1.688885743334422e-19
11405	1.5337100000000002e-10	Ca	14	129.519A	-35.93	1.688885743334422e-19
11406	1.41346e-10	Ca	14	140.538A	-35.93	1.688885743334422e-19
11407	8.57137e-11	Ca	14	231.754A	-35.93	1.688885743334422e-19
11408	2.5311700000000003e-10	Ca	14	78.4795A	-35.93	1.688885743334422e-19
11409	2.4671400000000005e-10	Ca	14	80.5160A	-35.93	1.688885743334422e-19
11410	7.63399e-13	Ca	13	2.60211m	-35.93	1.688885743334422e-19
11411	1.09165e-12	Ca	13	1.81967m	-35.93	1.688885743334422e-19
11412	3.2825e-13	Ca	13	6.05163m	-35.93	1.688885743334422e-19
11413	1.66206e-11	Ca	13	1195.17A	-35.93	1.688885743334422e-19
11414	7.1202699999999995e-12	O	5	2789.85A	-35.93	1.688885743334422e-19
11415	4.01014e-13	O	5	4.95356m	-35.93	1.688885743334422e-19
11416	7.29224e-15	O	5	272.405m	-35.93	1.688885743334422e-19
11417	2.96284e-11	Ar	7	670.453A	-35.93	1.688885743334422e-19
11418	2.99624e-11	Ar	7	662.980A	-35.93	1.688885743334422e-19
11419	3.09744e-11	Ar	7	641.318A	-35.93	1.688885743334422e-19
11420	3.15158e-11	Ar	7	630.302A	-35.93	1.688885743334422e-19
11421	4.17622e-11	Ar	7	475.656A	-35.93	1.688885743334422e-19
11422	4.02859e-11	Ar	7	493.087A	-35.93	1.688885743334422e-19
11423	5.09273e-11	Ar	7	390.055A	-35.93	1.688885743334422e-19
11424	3.11818e-11	Ar	7	637.052A	-35.93	1.688885743334422e-19
11425	1.1883e-11	P	1	1671.67A	-35.93	1.688885743334422e-19
11426	4.14379e-11	Ar	7	479.379A	-35.93	1.688885743334422e-19
11427	1.0728599999999999e-10	Ca	14	185.155A	-35.93	1.688885743334422e-19
11428	2.33509e-10	Ca	14	85.0693A	-35.93	1.688885743334422e-19
11429	2.3991099999999996e-10	Ca	14	82.7992A	-35.93	1.688885743334422e-19
11430	3.87263e-11	Ca	14	512.945A	-35.93	1.688885743334422e-19
11431	5.34102e-14	O	5	37.1922m	-35.93	1.688885743334422e-19
11432	7.33372e-11	O	5	270.865A	-35.93	1.688885743334422e-19
11433	7.32838e-11	O	5	271.062A	-35.93	1.688885743334422e-19
11434	6.97411e-11	O	5	284.831A	-35.93	1.688885743334422e-19
11435	1.60544e-10	Ca	10	123.732A	-35.93	1.688885743334422e-19
11436	2.38385e-11	Ca	13	833.293A	-35.93	1.688885743334422e-19
11437	1.55292e-11	Ca	13	1279.17A	-35.93	1.688885743334422e-19
11438	1.6131799999999997e-10	Ca	14	123.139A	-35.93	1.688885743334422e-19
11439	7.3469e-11	Ca	14	270.379A	-35.93	1.688885743334422e-19
11440	3.9851199999999995e-12	Ca	14	4984.66A	-35.93	1.688885743334422e-19
11441	5.8134e-12	Ca	14	3417.01A	-35.93	1.688885743334422e-19
11442	3.90783e-11	Ca	14	508.325A	-35.93	1.688885743334422e-19
11443	2.3133400000000003e-10	Ca	14	85.8692A	-35.93	1.688885743334422e-19
11444	6.14438e-11	Ca	14	323.295A	-35.93	1.688885743334422e-19
11445	6.80384e-11	Ca	14	291.959A	-35.93	1.688885743334422e-19
11446	1.6530200000000003e-10	Ca	14	120.171A	-35.93	1.688885743334422e-19
11447	1.58574e-11	Ca	13	1252.70A	-35.93	1.688885743334422e-19
11448	1.7170400000000002e-10	Ca	14	115.690A	-35.93	1.688885743334422e-19
11449	1.8282299999999998e-12	Ca	14	1.08654m	-35.93	1.688885743334422e-19
11450	3.47423e-11	Ca	14	571.766A	-35.93	1.688885743334422e-19
11451	3.50943e-11	Ca	14	566.031A	-35.93	1.688885743334422e-19
11452	5.74598e-11	Ca	14	345.710A	-35.93	1.688885743334422e-19
11453	3.3221999999999997e-13	O	1	5.97931m	-35.93	1.688885743334422e-19
11454	2.3773599999999996e-10	Ca	14	83.5568A	-35.93	1.688885743334422e-19
11455	3.32229e-13	O	1	5.97914m	-35.93	1.688885743334422e-19
11456	1.3297700000000002e-10	Ca	14	149.382A	-35.93	1.688885743334422e-19
11457	1.90746e-11	Ca	9	1041.41A	-35.93	1.688885743334422e-19
11458	4.34842e-12	Fe	2	4568.20A	-35.93	1.688885743334422e-19
11459	7.0108899999999994e-12	Fe	2	2833.37A	-35.93	1.688885743334422e-19
11460	5.076e-12	Fe	2	3913.41A	-35.93	1.688885743334422e-19
11461	4.53219e-12	Fe	2	4382.97A	-35.93	1.688885743334422e-19
11462	7.97225e-12	Fe	2	2491.70A	-35.93	1.688885743334422e-19
11463	8.04823e-12	Fe	2	2468.18A	-35.93	1.688885743334422e-19
11464	3.90746e-12	Fe	2	5083.73A	-35.93	1.688885743334422e-19
11465	5.90464e-12	Fe	2	3364.21A	-35.93	1.688885743334422e-19
11466	1.0425899999999999e-13	Fe	2	19.0530m	-35.93	1.688885743334422e-19
11467	2.3398299999999997e-12	Fe	2	8489.69A	-35.93	1.688885743334422e-19
11468	1.27481e-12	Fe	2	1.55823m	-35.93	1.688885743334422e-19
11469	1.04727e-12	Fe	2	1.89679m	-35.93	1.688885743334422e-19
11470	1.35075e-12	Fe	2	1.47063m	-35.93	1.688885743334422e-19
11471	1.96147e-12	Fe	2	1.01273m	-35.93	1.688885743334422e-19
11472	2.24428e-12	Fe	2	8851.15A	-35.93	1.688885743334422e-19
11473	2.28148e-12	Fe	2	8706.83A	-35.93	1.688885743334422e-19
11474	2.57306e-12	Fe	2	7720.18A	-35.93	1.688885743334422e-19
11475	2.57997e-12	Fe	2	7699.49A	-35.93	1.688885743334422e-19
11476	3.1015799999999998e-12	Fe	2	6404.61A	-35.93	1.688885743334422e-19
11477	3.12673e-12	Fe	2	6353.12A	-35.93	1.688885743334422e-19
11478	3.32034e-12	Fe	2	5982.65A	-35.93	1.688885743334422e-19
11479	3.5065e-12	Fe	2	5665.04A	-35.93	1.688885743334422e-19
11480	3.5165e-12	Fe	2	5648.93A	-35.93	1.688885743334422e-19
11481	3.64455e-12	Fe	2	5450.45A	-35.93	1.688885743334422e-19
11482	3.6752e-12	Fe	2	5405.00A	-35.93	1.688885743334422e-19
11483	4.3157800000000004e-12	Fe	2	4602.75A	-35.93	1.688885743334422e-19
11484	1.99494e-12	Fe	2	9957.42A	-35.93	1.688885743334422e-19
11485	6.9427800000000004e-12	Fe	2	2861.17A	-35.93	1.688885743334422e-19
11486	6.7004199999999994e-12	Fe	2	2964.66A	-35.93	1.688885743334422e-19
11487	7.0001100000000006e-12	Fe	2	2837.73A	-35.93	1.688885743334422e-19
11488	5.42049e-12	Fe	2	3664.70A	-35.93	1.688885743334422e-19
11489	5.835419999999999e-12	Fe	2	3404.12A	-35.93	1.688885743334422e-19
11490	6.90973e-12	Fe	2	2874.85A	-35.93	1.688885743334422e-19
11491	4.50096e-12	Fe	2	4413.39A	-35.93	1.688885743334422e-19
11492	4.5261e-12	Fe	2	4388.87A	-35.93	1.688885743334422e-19
11493	4.71972e-12	Fe	2	4208.82A	-35.93	1.688885743334422e-19
11494	5.9158e-12	Fe	2	3357.87A	-35.93	1.688885743334422e-19
11495	5.45354e-12	Fe	2	3642.49A	-35.93	1.688885743334422e-19
11496	4.5962099999999995e-12	Fe	2	4321.92A	-35.93	1.688885743334422e-19
11497	3.7633699999999995e-12	Fe	2	5278.37A	-35.93	1.688885743334422e-19
11498	2.02799e-12	Fe	2	9795.16A	-35.93	1.688885743334422e-19
11499	6.7445399999999995e-12	Fe	2	2945.26A	-35.93	1.688885743334422e-19
11500	5.9965199999999996e-12	Fe	2	3312.66A	-35.93	1.688885743334422e-19
11501	5.53601e-12	Fe	2	3588.23A	-35.93	1.688885743334422e-19
11502	5.62278e-12	Fe	2	3532.86A	-35.93	1.688885743334422e-19
11503	5.5108699999999995e-12	Fe	2	3604.60A	-35.93	1.688885743334422e-19
11504	4.69074e-12	Fe	2	4234.82A	-35.93	1.688885743334422e-19
11505	4.65354e-12	Fe	2	4268.67A	-35.93	1.688885743334422e-19
11506	4.44543e-12	Fe	2	4468.51A	-35.93	1.688885743334422e-19
11507	3.8207e-12	Fe	2	5199.17A	-35.93	1.688885743334422e-19
11508	1.9807700000000003e-12	Fe	2	1.00286m	-35.93	1.688885743334422e-19
11509	5.478680000000001e-12	Fe	2	3625.77A	-35.93	1.688885743334422e-19
11510	5.858469999999999e-12	Fe	2	3390.73A	-35.93	1.688885743334422e-19
11511	5.86846e-12	Fe	2	3384.95A	-35.93	1.688885743334422e-19
11512	4.33521e-12	Fe	2	4582.12A	-35.93	1.688885743334422e-19
11513	4.5148e-12	Fe	2	4399.86A	-35.93	1.688885743334422e-19
11514	4.91587e-12	Fe	2	4040.88A	-35.93	1.688885743334422e-19
11515	4.59077e-12	Fe	2	4327.04A	-35.93	1.688885743334422e-19
11516	4.10367e-12	Fe	2	4840.66A	-35.93	1.688885743334422e-19
11517	2.70994e-12	Fe	2	7330.22A	-35.93	1.688885743334422e-19
11518	4.0730199999999995e-12	Fe	2	4877.09A	-35.93	1.688885743334422e-19
11519	3.94496e-12	Fe	2	5035.40A	-35.93	1.688885743334422e-19
11520	3.93496e-12	Fe	2	5048.19A	-35.93	1.688885743334422e-19
11521	3.74881e-12	Fe	2	5298.88A	-35.93	1.688885743334422e-19
11522	3.5551900000000003e-12	Fe	2	5587.45A	-35.93	1.688885743334422e-19
11523	3.53005e-12	Fe	2	5627.25A	-35.93	1.688885743334422e-19
11524	1.37118e-12	Fe	2	1.44871m	-35.93	1.688885743334422e-19
11525	1.7353599999999998e-12	Fe	2	1.14469m	-35.93	1.688885743334422e-19
11526	2.5682e-12	Fe	2	7734.79A	-35.93	1.688885743334422e-19
11527	3.4255e-12	Fe	2	5798.99A	-35.93	1.688885743334422e-19
11528	3.45065e-12	Fe	2	5756.74A	-35.93	1.688885743334422e-19
11529	3.64426e-12	Fe	2	5450.89A	-35.93	1.688885743334422e-19
11530	3.83042e-12	Fe	2	5185.97A	-35.93	1.688885743334422e-19
11531	3.84042e-12	Fe	2	5172.47A	-35.93	1.688885743334422e-19
11532	3.99912e-12	Fe	2	4967.21A	-35.93	1.688885743334422e-19
11533	4.0182199999999994e-12	Fe	2	4943.60A	-35.93	1.688885743334422e-19
11534	4.67235e-12	Fe	2	4251.49A	-35.93	1.688885743334422e-19
11535	4.68e-12	Fe	2	4244.54A	-35.93	1.688885743334422e-19
11536	4.9147e-12	Fe	2	4041.85A	-35.93	1.688885743334422e-19
11537	9.248830000000001e-14	Fe	2	21.4778m	-35.93	1.688885743334422e-19
11538	1.99658e-12	Fe	2	9949.26A	-35.93	1.688885743334422e-19
11539	2.07128e-12	Fe	2	9590.45A	-35.93	1.688885743334422e-19
11540	2.4907599999999998e-12	Fe	2	7975.25A	-35.93	1.688885743334422e-19
11541	4.7636800000000006e-12	Fe	2	4169.98A	-35.93	1.688885743334422e-19
11542	4.77689e-12	Fe	2	4158.45A	-35.93	1.688885743334422e-19
11543	4.78455e-12	Fe	2	4151.80A	-35.93	1.688885743334422e-19
11544	4.23411e-12	Fe	2	4691.53A	-35.93	1.688885743334422e-19
11545	1.9040900000000002e-12	Fe	2	1.04325m	-35.93	1.688885743334422e-19
11546	1.9787900000000003e-12	Fe	2	1.00387m	-35.93	1.688885743334422e-19
11547	2.18689e-12	Fe	2	9083.42A	-35.93	1.688885743334422e-19
11548	3.06441e-12	Fe	2	6482.31A	-35.93	1.688885743334422e-19
11549	2.22409e-12	Fe	2	8931.48A	-35.93	1.688885743334422e-19
11550	2.40508e-12	Fe	2	8259.37A	-35.93	1.688885743334422e-19
11551	2.51567e-12	Fe	2	7896.29A	-35.93	1.688885743334422e-19
11552	2.52258e-12	Fe	2	7874.65A	-35.93	1.688885743334422e-19
11553	3.0693400000000003e-12	Fe	2	6471.90A	-35.93	1.688885743334422e-19
11554	3.54764e-12	Fe	2	5599.35A	-35.93	1.688885743334422e-19
11555	4.20495e-12	Fe	2	4724.07A	-35.93	1.688885743334422e-19
11556	4.2584e-12	Fe	2	4664.77A	-35.93	1.688885743334422e-19
11557	4.94326e-12	Fe	2	4018.49A	-35.93	1.688885743334422e-19
11558	4.34209e-12	Fe	2	4574.86A	-35.93	1.688885743334422e-19
11559	4.65491e-12	Fe	2	4267.42A	-35.93	1.688885743334422e-19
11560	4.6975e-12	Fe	2	4228.73A	-35.93	1.688885743334422e-19
11561	4.75849e-12	Fe	2	4174.53A	-35.93	1.688885743334422e-19
11562	3.0392700000000002e-12	Fe	2	6535.93A	-35.93	1.688885743334422e-19
11563	3.25803e-12	Fe	2	6097.08A	-35.93	1.688885743334422e-19
11564	3.4441800000000004e-12	Fe	2	5767.54A	-35.93	1.688885743334422e-19
11565	2.88986e-12	Fe	2	6873.84A	-35.93	1.688885743334422e-19
11566	4.12276e-12	Fe	2	4818.24A	-35.93	1.688885743334422e-19
11567	4.81101e-13	Fe	2	4.12895m	-35.93	1.688885743334422e-19
11568	5.01924e-12	Fe	2	3957.66A	-35.93	1.688885743334422e-19
11569	4.9058800000000005e-12	Fe	2	4049.11A	-35.93	1.688885743334422e-19
11570	5.7346099999999995e-12	Fe	2	3463.96A	-35.93	1.688885743334422e-19
11571	3.00551e-11	Ca	9	660.935A	-35.93	1.688885743334422e-19
11572	6.13791e-14	Ca	7	32.3635m	-35.93	1.688885743334422e-19
11573	2.89601e-11	Ca	14	685.924A	-35.93	1.688885743334422e-19
11574	2.23656e-11	Ca	14	888.172A	-35.93	1.688885743334422e-19
11575	7.57054e-11	Ni	15	262.391A	-35.93	1.688885743334422e-19
11576	1.26575e-10	Ca	14	156.938A	-35.93	1.688885743334422e-19
11577	3.47427e-11	Ca	14	571.760A	-35.93	1.688885743334422e-19
11578	2.93121e-11	Ca	14	677.687A	-35.93	1.688885743334422e-19
11579	2.27175e-11	Ca	14	874.410A	-35.93	1.688885743334422e-19
11580	3.52094e-13	Ca	14	5.64181m	-35.93	1.688885743334422e-19
11581	1.6589199999999997e-10	Ca	14	119.743A	-35.93	1.688885743334422e-19
11582	1.5949e-10	Ca	14	124.550A	-35.93	1.688885743334422e-19
11583	6.76572e-11	Ca	14	293.604A	-35.93	1.688885743334422e-19
11584	6.22267e-11	Ca	14	319.227A	-35.93	1.688885743334422e-19
11585	5.56321e-11	Ca	14	357.068A	-35.93	1.688885743334422e-19
11586	3.32665e-11	Ca	14	597.130A	-35.93	1.688885743334422e-19
11587	2.74967e-12	Ca	2	7224.29A	-35.93	1.688885743334422e-19
11588	2.7458599999999998e-12	Ca	2	7234.34A	-35.93	1.688885743334422e-19
11589	1.17343e-11	Ca	2	1692.85A	-35.93	1.688885743334422e-19
11590	4.71269e-11	Ca	7	421.510A	-35.93	1.688885743334422e-19
11591	2.7085000000000002e-14	Ca	7	73.3412m	-35.93	1.688885743334422e-19
11592	2.49685e-11	Ca	7	795.579A	-35.93	1.688885743334422e-19
11593	8.56159e-12	Ca	7	2320.18A	-35.93	1.688885743334422e-19
11594	4.94426e-12	Ca	7	4017.68A	-35.93	1.688885743334422e-19
11595	2.50299e-11	Ca	7	793.629A	-35.93	1.688885743334422e-19
11596	8.62298e-12	Ca	7	2303.67A	-35.93	1.688885743334422e-19
11597	5.00564e-12	Ca	7	3968.41A	-35.93	1.688885743334422e-19
11598	3.43907e-11	Ca	14	577.612A	-35.93	1.688885743334422e-19
11599	1.26223e-10	Ca	14	157.376A	-35.93	1.688885743334422e-19
11600	1.32625e-10	Ca	14	149.779A	-35.93	1.688885743334422e-19
11601	6.596510000000001e-12	Ca	14	3011.36A	-35.93	1.688885743334422e-19
11602	3.00952e-11	Ca	9	660.054A	-35.93	1.688885743334422e-19
11603	3.01218e-11	Ca	9	659.471A	-35.93	1.688885743334422e-19
11604	4.33497e-11	Ca	9	458.237A	-35.93	1.688885743334422e-19
11605	4.40652e-11	Ca	9	450.797A	-35.93	1.688885743334422e-19
11606	4.51725e-11	Ca	9	439.747A	-35.93	1.688885743334422e-19
11607	6.93616e-11	Ca	9	286.390A	-35.93	1.688885743334422e-19
11608	3.92664e-11	Ca	9	505.889A	-35.93	1.688885743334422e-19
11609	3.62094e-12	Ca	7	5486.00A	-35.93	1.688885743334422e-19
11610	2.00566e-11	Ca	7	990.420A	-35.93	1.688885743334422e-19
11611	3.64802e-12	Ca	7	5445.27A	-35.93	1.688885743334422e-19
11612	1.0366500000000001e-10	Ca	14	191.621A	-35.93	1.688885743334422e-19
11613	1.20251e-11	Ca	14	1651.91A	-35.93	1.688885743334422e-19
11614	1.13161e-11	Ca	2	1755.41A	-35.93	1.688885743334422e-19
11615	1.0385799999999999e-10	Ca	14	191.266A	-35.93	1.688885743334422e-19
11616	1.1026000000000002e-10	Ca	14	180.160A	-35.93	1.688885743334422e-19
11617	5.4320800000000004e-12	Ca	14	3656.88A	-35.93	1.688885743334422e-19
11618	9.72632e-11	Ca	14	204.234A	-35.93	1.688885743334422e-19
11619	9.18326e-11	Ca	14	216.312A	-35.93	1.688885743334422e-19
11620	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	1.688885743334422e-19
11621	9.82347e-11	Ca	14	202.214A	-35.93	1.688885743334422e-19
11622	6.40396e-12	Ca	14	3101.90A	-35.93	1.688885743334422e-19
11623	9.94059e-11	O	5	199.832A	-35.93	1.688885743334422e-19
11624	8.4733e-12	Ca	2	2344.36A	-35.93	1.688885743334422e-19
11625	1.13282e-11	Ca	2	1753.54A	-35.93	1.688885743334422e-19
11626	4.97472e-12	Ca	7	3993.08A	-35.93	1.688885743334422e-19
11627	2.50424e-11	Ca	7	793.234A	-35.93	1.688885743334422e-19
11628	5.66994e-12	Fe	2	3503.47A	-35.93	1.688885743334422e-19
11629	8.63546e-12	Ca	7	2300.34A	-35.93	1.688885743334422e-19
11630	4.4866e-12	Fe	2	4427.51A	-35.93	1.688885743334422e-19
11631	2.7106e-12	Fe	2	7328.43A	-35.93	1.688885743334422e-19
11632	5.07458e-12	Fe	2	3914.50A	-35.93	1.688885743334422e-19
11633	2.63467e-12	Fe	2	7539.65A	-35.93	1.688885743334422e-19
11634	2.40712e-12	Fe	2	8252.36A	-35.93	1.688885743334422e-19
11635	1.51704e-12	Fe	2	1.30942m	-35.93	1.688885743334422e-19
11636	5.99017e-12	Fe	2	3316.18A	-35.93	1.688885743334422e-19
11637	5.91419e-12	Fe	2	3358.78A	-35.93	1.688885743334422e-19
11638	5.74782e-12	Fe	2	3456.00A	-35.93	1.688885743334422e-19
11639	5.0541800000000006e-12	Fe	2	3930.30A	-35.93	1.688885743334422e-19
11640	5.69511e-12	Fe	2	3487.99A	-35.93	1.688885743334422e-19
11641	5.70832e-12	Fe	2	3479.91A	-35.93	1.688885743334422e-19
11642	5.71597e-12	Fe	2	3475.25A	-35.93	1.688885743334422e-19
11643	5.87469e-12	Fe	2	3381.36A	-35.93	1.688885743334422e-19
11644	5.950669999999999e-12	Fe	2	3338.19A	-35.93	1.688885743334422e-19
11645	8.85366e-13	Fe	2	2.24364m	-35.93	1.688885743334422e-19
11646	9.89909e-13	Fe	2	2.00670m	-35.93	1.688885743334422e-19
11647	1.47101e-12	Fe	2	1.35040m	-35.93	1.688885743334422e-19
11648	4.41543e-12	Fe	2	4498.87A	-35.93	1.688885743334422e-19
11649	4.6341900000000005e-12	Fe	2	4286.50A	-35.93	1.688885743334422e-19
11650	4.82035e-12	Fe	2	4120.96A	-35.93	1.688885743334422e-19
11651	4.83035e-12	Fe	2	4112.43A	-35.93	1.688885743334422e-19
11652	4.98905e-12	Fe	2	3981.61A	-35.93	1.688885743334422e-19
11653	5.00815e-12	Fe	2	3966.43A	-35.93	1.688885743334422e-19
11654	5.66229e-12	Fe	2	3508.20A	-35.93	1.688885743334422e-19
11655	4.68022e-12	Fe	2	4244.34A	-35.93	1.688885743334422e-19
11656	4.86638e-12	Fe	2	4081.98A	-35.93	1.688885743334422e-19
11657	4.87638e-12	Fe	2	4073.61A	-35.93	1.688885743334422e-19
11658	9.94669e-11	O	5	199.709A	-35.93	1.688885743334422e-19
11659	5.01812e-12	Ca	7	3958.55A	-35.93	1.688885743334422e-19
11660	4.9872e-12	Ca	7	3983.09A	-35.93	1.688885743334422e-19
11661	7.38568e-14	Ca	7	26.8959m	-35.93	1.688885743334422e-19
11662	3.07173e-11	Ca	7	646.687A	-35.93	1.688885743334422e-19
11663	1.17223e-11	Ca	2	1694.59A	-35.93	1.688885743334422e-19
11664	2.71012e-11	Ca	7	732.974A	-35.93	1.688885743334422e-19
11665	2.2097e-11	Ca	7	898.968A	-35.93	1.688885743334422e-19
11666	3.2457e-11	Ca	7	612.024A	-35.93	1.688885743334422e-19
11667	3.9541e-16	O	2	5023.76m	-35.93	1.688885743334422e-19
11668	3.59914e-11	Ca	7	551.922A	-35.93	1.688885743334422e-19
11669	3.15654e-11	Ca	7	629.311A	-35.93	1.688885743334422e-19
11670	3.15385e-12	Ca	2	6298.48A	-35.93	1.688885743334422e-19
11671	5.00443e-12	Fe	2	3969.37A	-35.93	1.688885743334422e-19
11672	4.086069999999999e-12	Ca	2	4861.51A	-35.93	1.688885743334422e-19
11673	1.1724e-11	Ca	2	1694.34A	-35.93	1.688885743334422e-19
11674	1.17361e-11	Ca	2	1692.60A	-35.93	1.688885743334422e-19
11675	3.15212e-12	Ca	2	6301.93A	-35.93	1.688885743334422e-19
11676	3.15594e-12	Ca	2	6294.31A	-35.93	1.688885743334422e-19
11677	4.08434e-12	Ca	2	4863.57A	-35.93	1.688885743334422e-19
11678	1.22952e-11	Si	1	1615.62A	-35.93	1.688885743334422e-19
11679	1.27551e-11	Si	1	1557.37A	-35.93	1.688885743334422e-19
11680	1.45934e-11	Cl	7	1361.19A	-35.93	1.688885743334422e-19
11681	4.46146e-12	Fe	2	4452.46A	-35.93	1.688885743334422e-19
11682	5.03508e-12	Fe	2	3945.21A	-35.93	1.688885743334422e-19
11683	1.67366e-11	Ni	15	1186.89A	-35.93	1.688885743334422e-19
11684	7.06473e-12	Ni	3	2811.78A	-35.93	1.688885743334422e-19
11685	6.10253e-11	Ni	15	325.512A	-35.93	1.688885743334422e-19
11686	1.99818e-11	Si	3	994.125A	-35.93	1.688885743334422e-19
11687	7.32323e-12	Si	3	2712.53A	-35.93	1.688885743334422e-19
11688	2.65303e-14	Si	3	74.8747m	-35.93	1.688885743334422e-19
11689	7.79038e-14	Si	3	25.4987m	-35.93	1.688885743334422e-19
11690	2.4916e-12	Si	3	7972.58A	-35.93	1.688885743334422e-19
11691	4.70296e-12	Si	3	4223.82A	-35.93	1.688885743334422e-19
11692	6.30704e-12	Si	4	3149.57A	-35.93	1.688885743334422e-19
11693	5.13736e-14	Si	3	38.6667m	-35.93	1.688885743334422e-19
11694	2.46507e-12	Si	3	8058.38A	-35.93	1.688885743334422e-19
11695	2.4658599999999998e-12	Si	3	8055.78A	-35.93	1.688885743334422e-19
11696	2.46686e-12	Si	3	8052.54A	-35.93	1.688885743334422e-19
11697	4.67643e-12	Si	3	4247.78A	-35.93	1.688885743334422e-19
11698	4.68978e-12	Si	3	4235.69A	-35.93	1.688885743334422e-19
11699	3.98244e-12	Si	3	4988.01A	-35.93	1.688885743334422e-19
11700	3.98145e-12	Si	3	4989.26A	-35.93	1.688885743334422e-19
11701	3.98065e-12	Si	3	4990.25A	-35.93	1.688885743334422e-19
11702	1.56694e-12	Si	3	1.26772m	-35.93	1.688885743334422e-19
11703	1.51557e-12	Si	3	1.31070m	-35.93	1.688885743334422e-19
11704	1.4890399999999999e-12	Si	3	1.33405m	-35.93	1.688885743334422e-19
11705	1.1794e-11	Si	3	1684.28A	-35.93	1.688885743334422e-19
11706	1.1793e-11	Si	3	1684.42A	-35.93	1.688885743334422e-19
11707	9.38219e-12	Si	3	2117.25A	-35.93	1.688885743334422e-19
11708	9.30428e-12	Si	3	2134.98A	-35.93	1.688885743334422e-19
11709	2.10473e-11	Si	3	943.800A	-35.93	1.688885743334422e-19
11710	1.99299e-11	Si	3	996.719A	-35.93	1.688885743334422e-19
11711	1.66883e-11	Sc	10	1190.32A	-35.93	1.688885743334422e-19
11712	6.2054099999999995e-12	Si	3	3201.15A	-35.93	1.688885743334422e-19
11713	6.19206e-12	Si	3	3208.06A	-35.93	1.688885743334422e-19
11714	2.49239e-12	Si	3	7970.03A	-35.93	1.688885743334422e-19
11715	1.03069e-11	Si	9	1927.30A	-35.93	1.688885743334422e-19
11716	8.82255e-12	Ti	13	2251.55A	-35.93	1.688885743334422e-19
11717	1.32545e-11	Ti	3	1498.70A	-35.93	1.688885743334422e-19
11718	8.250110000000001e-12	Ti	3	2407.78A	-35.93	1.688885743334422e-19
11719	8.203310000000001e-12	Ti	3	2421.52A	-35.93	1.688885743334422e-19
11720	7.736719999999999e-12	Ti	3	2567.56A	-35.93	1.688885743334422e-19
11721	5.0939800000000005e-12	S	2	3899.59A	-35.93	1.688885743334422e-19
11722	5.18244e-12	S	2	3833.03A	-35.93	1.688885743334422e-19
11723	1.02568e-11	Si	9	1936.71A	-35.93	1.688885743334422e-19
11724	1.02654e-11	Si	9	1935.10A	-35.93	1.688885743334422e-19
11725	1.02856e-11	Si	9	1931.28A	-35.93	1.688885743334422e-19
11726	1.02942e-11	Si	9	1929.68A	-35.93	1.688885743334422e-19
11727	1.03994e-11	Si	9	1910.15A	-35.93	1.688885743334422e-19
11728	4.18626e-11	Sc	10	474.516A	-35.93	1.688885743334422e-19
11729	1.91265e-11	Si	9	1038.58A	-35.93	1.688885743334422e-19
11730	1.9135e-11	Si	9	1038.12A	-35.93	1.688885743334422e-19
11731	1.91481e-11	Si	9	1037.41A	-35.93	1.688885743334422e-19
11732	2.81007e-11	Si	9	706.904A	-35.93	1.688885743334422e-19
11733	2.81134e-11	Si	9	706.584A	-35.93	1.688885743334422e-19
11734	2.93918e-11	Si	9	675.849A	-35.93	1.688885743334422e-19
11735	2.94206e-11	Si	9	675.188A	-35.93	1.688885743334422e-19
11736	2.94334e-11	Si	9	674.896A	-35.93	1.688885743334422e-19
11737	2.95259e-11	Si	9	672.780A	-35.93	1.688885743334422e-19
11738	5.8853e-11	Sc	10	337.527A	-35.93	1.688885743334422e-19
11739	9.20823e-11	Sc	10	215.725A	-35.93	1.688885743334422e-19
11740	1.52149e-11	Si	3	1305.59A	-35.93	1.688885743334422e-19
11741	1.77596e-11	Si	3	1118.52A	-35.93	1.688885743334422e-19
11742	2.95345e-11	Si	9	672.585A	-35.93	1.688885743334422e-19
11743	2.8542e-11	Sc	10	695.972A	-35.93	1.688885743334422e-19
11744	9.93494e-16	Si	3	1999.45m	-35.93	1.688885743334422e-19
11745	2.21133e-12	Si	3	8983.03A	-35.93	1.688885743334422e-19
11746	1.78829e-15	Si	3	1110.81m	-35.93	1.688885743334422e-19
11747	5.7562e-12	Si	3	3450.97A	-35.93	1.688885743334422e-19
11748	4.63841e-12	Si	3	4282.60A	-35.93	1.688885743334422e-19
11749	4.62506e-12	Si	3	4294.96A	-35.93	1.688885743334422e-19
11750	2.16132e-10	Ar	12	91.9090A	-35.93	1.688885743334422e-19
11751	2.05997e-10	Ar	12	96.4310A	-35.93	1.688885743334422e-19
11752	2.05029e-10	Ar	12	96.8860A	-35.93	1.688885743334422e-19
11753	3.08971e-11	Fe	12	642.923A	-35.93	1.688885743334422e-19
11754	5.04421e-12	Fe	12	3938.07A	-35.93	1.688885743334422e-19
11755	3.64673e-12	Fe	12	5447.20A	-35.93	1.688885743334422e-19
11756	2.86206e-12	Fe	12	6940.61A	-35.93	1.688885743334422e-19
11757	1.95182e-12	Fe	12	1.01774m	-35.93	1.688885743334422e-19
11758	8.9078e-11	Fe	12	223.001A	-35.93	1.688885743334422e-19
11759	4.42744e-11	Fe	12	448.667A	-35.93	1.688885743334422e-19
11760	1.32094e-11	Fe	12	1503.81A	-35.93	1.688885743334422e-19
11761	3.3085e-11	Fe	13	600.406A	-35.93	1.688885743334422e-19
11762	1.21507e-11	Fe	12	1634.84A	-35.93	1.688885743334422e-19
11763	1.07536e-11	Fe	12	1847.24A	-35.93	1.688885743334422e-19
11764	9.96916e-12	Fe	12	1992.59A	-35.93	1.688885743334422e-19
11765	7.10998e-12	Fe	12	2793.88A	-35.93	1.688885743334422e-19
11766	5.44036e-13	Fe	12	3.65131m	-35.93	1.688885743334422e-19
11767	4.07858e-11	Fe	13	487.043A	-35.93	1.688885743334422e-19
11768	6.10332e-12	Fe	12	3254.70A	-35.93	1.688885743334422e-19
11769	2.21054e-12	Si	3	8986.26A	-35.93	1.688885743334422e-19
11770	2.22389e-12	Si	3	8932.32A	-35.93	1.688885743334422e-19
11771	3.34165e-12	Si	3	5944.50A	-35.93	1.688885743334422e-19
11772	4.35602e-11	Sc	10	456.023A	-35.93	1.688885743334422e-19
11773	5.80758e-12	Si	3	3420.44A	-35.93	1.688885743334422e-19
11774	2.41369e-12	Si	3	8229.90A	-35.93	1.688885743334422e-19
11775	2.41449e-12	Si	3	8227.19A	-35.93	1.688885743334422e-19
11776	5.54171e-13	Sc	10	3.58454m	-35.93	1.688885743334422e-19
11777	5.48547e-11	Sc	10	362.129A	-35.93	1.688885743334422e-19
11778	5.78942e-11	Sc	10	343.117A	-35.93	1.688885743334422e-19
11779	5.79969e-11	Sc	10	342.509A	-35.93	1.688885743334422e-19
11780	9.12261e-11	Sc	10	217.750A	-35.93	1.688885743334422e-19
11781	2.75286e-11	Sc	10	721.594A	-35.93	1.688885743334422e-19
11782	2.80476e-11	Sc	10	708.240A	-35.93	1.688885743334422e-19
11783	4.05207e-11	Sc	10	490.230A	-35.93	1.688885743334422e-19
11784	1.86232e-11	Si	4	1066.65A	-35.93	1.688885743334422e-19
11785	2.2095400000000003e-12	Si	3	8990.30A	-35.93	1.688885743334422e-19
11786	1.86235e-11	Si	4	1066.64A	-35.93	1.688885743334422e-19
11787	1.86238e-11	Si	4	1066.61A	-35.93	1.688885743334422e-19
11788	4.35981e-11	Sc	10	455.627A	-35.93	1.688885743334422e-19
11789	4.36629e-11	Sc	10	454.951A	-35.93	1.688885743334422e-19
11790	7.68921e-11	Sc	10	258.342A	-35.93	1.688885743334422e-19
11791	1.07337e-12	Sc	10	1.85066m	-35.93	1.688885743334422e-19
11792	2.41548e-12	Si	3	8223.80A	-35.93	1.688885743334422e-19
11793	2.04759e-12	Sc	10	9701.37A	-35.93	1.688885743334422e-19
11794	1.35462e-11	Sc	10	1466.43A	-35.93	1.688885743334422e-19
11795	1.65856e-11	Sc	10	1197.69A	-35.93	1.688885743334422e-19
11796	1.66236e-11	Sc	10	1194.96A	-35.93	1.688885743334422e-19
11797	7.346180000000001e-10	Ti	13	27.0405A	-35.93	1.688885743334422e-19
11798	8.54405e-15	Si	9	232.495m	-35.93	1.688885743334422e-19
11799	2.37892e-11	Fe	12	835.019A	-35.93	1.688885743334422e-19
11800	3.94357e-12	Sc	3	5037.17A	-35.93	1.688885743334422e-19
11801	1.19564e-11	Sc	10	1661.41A	-35.93	1.688885743334422e-19
11802	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	1.688885743334422e-19
11803	3.79515e-14	Sc	10	52.3418m	-35.93	1.688885743334422e-19
11804	3.63714e-11	Sc	10	546.156A	-35.93	1.688885743334422e-19
11805	3.1017e-12	Sc	15	6404.38A	-35.93	1.688885743334422e-19
11806	2.138e-12	Sc	15	9291.13A	-35.93	1.688885743334422e-19
11807	2.0708400000000002e-14	Sc	2	95.9247m	-35.93	1.688885743334422e-19
11808	3.72382e-11	Sc	7	533.443A	-35.93	1.688885743334422e-19
11809	5.49572e-12	Sc	8	3614.53A	-35.93	1.688885743334422e-19
11810	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	1.688885743334422e-19
11811	5.52026e-12	Sc	8	3598.47A	-35.93	1.688885743334422e-19
11812	5.53425e-12	Sc	8	3589.37A	-35.93	1.688885743334422e-19
11813	5.92876e-12	Sc	8	3350.52A	-35.93	1.688885743334422e-19
11814	9.8076e-12	Sc	8	2025.41A	-35.93	1.688885743334422e-19
11815	1.14991e-11	Sc	10	1727.47A	-35.93	1.688885743334422e-19
11816	1.45386e-11	Sc	10	1366.33A	-35.93	1.688885743334422e-19
11817	1.45765e-11	Sc	10	1362.77A	-35.93	1.688885743334422e-19
11818	4.01871e-11	Sc	8	494.299A	-35.93	1.688885743334422e-19
11819	4.08054e-11	Sc	8	486.810A	-35.93	1.688885743334422e-19
11820	1.46413e-11	Sc	10	1356.74A	-35.93	1.688885743334422e-19
11821	3.31787e-11	Sc	7	598.711A	-35.93	1.688885743334422e-19
11822	3.33001e-11	Sc	7	596.528A	-35.93	1.688885743334422e-19
11823	3.72983e-11	Sc	7	532.583A	-35.93	1.688885743334422e-19
11824	1.6034999999999998e-14	Sc	2	123.882m	-35.93	1.688885743334422e-19
11825	2.6495e-11	Sc	10	749.743A	-35.93	1.688885743334422e-19
11826	3.3332e-11	Sc	10	595.958A	-35.93	1.688885743334422e-19
11827	6.47758e-14	Sc	10	30.6665m	-35.93	1.688885743334422e-19
11828	1.19185e-11	Sc	10	1666.69A	-35.93	1.688885743334422e-19
11829	1.7729e-11	Sc	15	1120.45A	-35.93	1.688885743334422e-19
11830	1.1140000000000001e-10	Sc	15	178.317A	-35.93	1.688885743334422e-19
11831	1.4538399999999998e-10	Sc	15	136.634A	-35.93	1.688885743334422e-19
11832	1.42283e-10	Sc	15	139.612A	-35.93	1.688885743334422e-19
11833	1.3846500000000002e-10	Sc	15	143.462A	-35.93	1.688885743334422e-19
11834	1.35364e-10	Sc	15	146.748A	-35.93	1.688885743334422e-19
11835	1.26991e-10	Sc	15	156.424A	-35.93	1.688885743334422e-19
11836	1.1450100000000001e-10	Sc	15	173.488A	-35.93	1.688885743334422e-19
11837	8.01571e-11	Sc	15	247.819A	-35.93	1.688885743334422e-19
11838	5.42669e-12	Sc	8	3660.51A	-35.93	1.688885743334422e-19
11839	6.98295e-11	Sc	15	284.471A	-35.93	1.688885743334422e-19
11840	3.67175e-11	Sc	15	541.008A	-35.93	1.688885743334422e-19
11841	1.55916e-11	Sc	15	1274.05A	-35.93	1.688885743334422e-19
11842	3.3294e-11	Sc	10	596.637A	-35.93	1.688885743334422e-19
11843	1.46282e-11	Sc	15	1357.96A	-35.93	1.688885743334422e-19
11844	1.24908e-11	Sc	15	1590.33A	-35.93	1.688885743334422e-19
11845	1.4922399999999999e-10	Sc	15	133.119A	-35.93	1.688885743334422e-19
11846	1.52325e-10	Sc	15	130.409A	-35.93	1.688885743334422e-19
11847	1.5309299999999999e-10	Sc	15	129.754A	-35.93	1.688885743334422e-19
11848	1.66953e-10	Sc	15	118.982A	-35.93	1.688885743334422e-19
11849	1.95053e-11	Sc	14	1018.41A	-35.93	1.688885743334422e-19
11850	7.82302e-10	Sc	14	25.3923A	-35.93	1.688885743334422e-19
11851	2.13755e-11	Sc	10	929.308A	-35.93	1.688885743334422e-19
11852	3.32293e-11	Sc	10	597.800A	-35.93	1.688885743334422e-19
11853	1.18537e-11	Sc	10	1675.80A	-35.93	1.688885743334422e-19
11854	4.78706e-11	Sc	10	414.962A	-35.93	1.688885743334422e-19
11855	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	1.688885743334422e-19
11856	2.88113e-14	Si	9	68.9467m	-35.93	1.688885743334422e-19
11857	3.97855e-12	Sc	3	4992.89A	-35.93	1.688885743334422e-19
11858	6.26128e-12	S	3	3172.59A	-35.93	1.688885743334422e-19
11859	3.9243e-13	Si	7	5.06191m	-35.93	1.688885743334422e-19
11860	1.11093e-12	Si	7	1.78810m	-35.93	1.688885743334422e-19
11861	7.24518e-11	Si	7	274.175A	-35.93	1.688885743334422e-19
11862	3.90244e-13	Sc	10	5.09026m	-35.93	1.688885743334422e-19
11863	1.6786000000000003e-10	Si	7	118.339A	-35.93	1.688885743334422e-19
11864	1.24664e-12	Sc	10	1.59344m	-35.93	1.688885743334422e-19
11865	4.25548e-11	Sc	10	466.797A	-35.93	1.688885743334422e-19
11866	4.46019e-11	Sc	10	445.373A	-35.93	1.688885743334422e-19
11867	7.10969e-11	Sc	10	279.400A	-35.93	1.688885743334422e-19
11868	4.27187e-11	Sc	10	465.006A	-35.93	1.688885743334422e-19
11869	5.57109e-11	Sc	10	356.563A	-35.93	1.688885743334422e-19
11870	3.21514e-14	Si	4	61.7840m	-35.93	1.688885743334422e-19
11871	8.184279999999999e-13	Si	4	2.42715m	-35.93	1.688885743334422e-19
11872	8.184520000000001e-13	Si	4	2.42708m	-35.93	1.688885743334422e-19
11873	8.1884e-13	Si	4	2.42593m	-35.93	1.688885743334422e-19
11874	3.8399e-11	Si	9	517.317A	-35.93	1.688885743334422e-19
11875	2.95476e-11	Si	9	672.287A	-35.93	1.688885743334422e-19
11876	4.99176e-11	Sc	10	397.945A	-35.93	1.688885743334422e-19
11877	1.2716700000000001e-14	Si	9	156.207m	-35.93	1.688885743334422e-19
11878	9.10335e-12	Si	9	2182.10A	-35.93	1.688885743334422e-19
11879	1.29929e-12	Si	9	1.52887m	-35.93	1.688885743334422e-19
11880	3.5623199999999997e-12	S	2	5576.28A	-35.93	1.688885743334422e-19
11881	6.04455e-12	S	2	3286.34A	-35.93	1.688885743334422e-19
11882	4.1527999999999995e-14	Si	9	47.8339m	-35.93	1.688885743334422e-19
11883	1.22464e-13	S	2	16.2207m	-35.93	1.688885743334422e-19
11884	3.84075e-11	Si	9	517.202A	-35.93	1.688885743334422e-19
11885	3.98328e-11	Si	9	498.696A	-35.93	1.688885743334422e-19
11886	7.709969999999999e-12	Ti	3	2576.46A	-35.93	1.688885743334422e-19
11887	4.15499e-12	Sc	3	4780.86A	-35.93	1.688885743334422e-19
11888	4.189969999999999e-12	Sc	3	4740.95A	-35.93	1.688885743334422e-19
11889	1.69944e-11	Sc	3	1168.88A	-35.93	1.688885743334422e-19
11890	1.69984e-11	Sc	3	1168.61A	-35.93	1.688885743334422e-19
11891	1.70885e-11	Sc	3	1162.44A	-35.93	1.688885743334422e-19
11892	1.72058e-11	Sc	3	1154.52A	-35.93	1.688885743334422e-19
11893	1.72999e-11	Sc	3	1148.24A	-35.93	1.688885743334422e-19
11894	5.44434e-15	Sc	2	364.864m	-35.93	1.688885743334422e-19
11895	1.0515100000000001e-14	Sc	2	188.913m	-35.93	1.688885743334422e-19
11896	1.60696e-11	Sc	10	1236.16A	-35.93	1.688885743334422e-19
11897	5.192e-13	Sc	10	3.82598m	-35.93	1.688885743334422e-19
11898	1.62009e-12	S	2	1.22613m	-35.93	1.688885743334422e-19
11899	1.52605e-12	S	2	1.30169m	-35.93	1.688885743334422e-19
11900	7.69702e-11	Si	9	258.080A	-35.93	1.688885743334422e-19
11901	8.211780000000001e-13	S	2	2.41902m	-35.93	1.688885743334422e-19
11902	6.79335e-11	Si	9	292.410A	-35.93	1.688885743334422e-19
11903	9.09635e-13	S	2	2.18378m	-35.93	1.688885743334422e-19
11904	8.84567e-14	S	2	22.4567m	-35.93	1.688885743334422e-19
11905	2.44127e-12	S	2	8136.92A	-35.93	1.688885743334422e-19
11906	1.53163e-12	S	2	1.29694m	-35.93	1.688885743334422e-19
11907	6.00366e-12	S	2	3308.73A	-35.93	1.688885743334422e-19
11908	5.7534e-11	Si	9	345.265A	-35.93	1.688885743334422e-19
11909	2.43569e-12	S	2	8155.59A	-35.93	1.688885743334422e-19
11910	1.6145e-12	S	2	1.23038m	-35.93	1.688885743334422e-19
11911	1.42537e-11	Fe	12	1393.63A	-35.93	1.688885743334422e-19
11912	2.41847e-11	Fe	12	821.364A	-35.93	1.688885743334422e-19
11913	3.24705e-11	Ni	15	611.769A	-35.93	1.688885743334422e-19
11914	8.93944e-13	Fe	8	2.22211m	-35.93	1.688885743334422e-19
11915	6.04312e-11	Ni	15	328.712A	-35.93	1.688885743334422e-19
11916	6.14124e-11	Ni	15	323.460A	-35.93	1.688885743334422e-19
11917	7.02012e-11	Ni	15	282.965A	-35.93	1.688885743334422e-19
11918	7.81623e-11	Ni	15	254.144A	-35.93	1.688885743334422e-19
11919	9.28424e-11	Ni	15	213.959A	-35.93	1.688885743334422e-19
11920	5.33842e-11	Ni	15	372.104A	-35.93	1.688885743334422e-19
11921	5.43653e-11	Ni	15	365.388A	-35.93	1.688885743334422e-19
11922	6.31542e-11	Ni	15	314.539A	-35.93	1.688885743334422e-19
11923	6.36422e-11	Ni	15	312.127A	-35.93	1.688885743334422e-19
11924	4.76876e-14	Fe	6	41.6554m	-35.93	1.688885743334422e-19
11925	4.68073e-11	Fe	6	424.388A	-35.93	1.688885743334422e-19
11926	1.9510900000000003e-12	Ni	4	1.01812m	-35.93	1.688885743334422e-19
11927	2.09528e-12	Fe	8	9480.58A	-35.93	1.688885743334422e-19
11928	1.10585e-11	Fe	8	1796.30A	-35.93	1.688885743334422e-19
11929	1.07671e-11	Fe	8	1844.92A	-35.93	1.688885743334422e-19
11930	1.034e-11	Fe	8	1921.12A	-35.93	1.688885743334422e-19
11931	3.2602599999999997e-12	Fe	8	6092.91A	-35.93	1.688885743334422e-19
11932	2.60355e-12	Fe	8	7629.75A	-35.93	1.688885743334422e-19
11933	1.39725e-12	Fe	8	1.42168m	-35.93	1.688885743334422e-19
11934	2.97503e-11	Fe	8	667.705A	-35.93	1.688885743334422e-19
11935	4.67597e-11	Fe	6	424.820A	-35.93	1.688885743334422e-19
11936	1.63659e-11	Fe	8	1213.77A	-35.93	1.688885743334422e-19
11937	6.60426e-12	Fe	8	3007.82A	-35.93	1.688885743334422e-19
11938	5.20695e-12	Fe	8	3814.99A	-35.93	1.688885743334422e-19
11939	1.16159e-12	Fe	8	1.71011m	-35.93	1.688885743334422e-19
11940	9.53174e-11	Ni	15	208.403A	-35.93	1.688885743334422e-19
11941	8.06372e-11	Ni	15	246.344A	-35.93	1.688885743334422e-19
11942	7.31642e-11	Ni	15	271.505A	-35.93	1.688885743334422e-19
11943	4.857e-11	Fe	6	408.986A	-35.93	1.688885743334422e-19
11944	4.5475199999999996e-12	O	1	4368.19A	-35.93	1.688885743334422e-19
11945	4.54747e-12	O	1	4368.24A	-35.93	1.688885743334422e-19
11946	1.04955e-12	Ni	4	1.89267m	-35.93	1.688885743334422e-19
11947	1.24874e-12	Ni	4	1.59076m	-35.93	1.688885743334422e-19
11948	2.12865e-10	Cl	10	93.3193A	-35.93	1.688885743334422e-19
11949	4.83703e-11	Fe	6	410.675A	-35.93	1.688885743334422e-19
11950	8.02743e-13	Ni	11	2.47457m	-35.93	1.688885743334422e-19
11951	1.66708e-12	Ni	11	1.19157m	-35.93	1.688885743334422e-19
11952	6.53191e-11	Ni	11	304.114A	-35.93	1.688885743334422e-19
11953	6.59866e-11	Ni	11	301.038A	-35.93	1.688885743334422e-19
11954	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	1.688885743334422e-19
11955	7.1936e-11	Ni	11	276.141A	-35.93	1.688885743334422e-19
11956	6.38873e-11	Ni	15	310.930A	-35.93	1.688885743334422e-19
11957	7.52275e-11	Ni	11	264.058A	-35.93	1.688885743334422e-19
11958	4.82314e-11	Fe	6	411.857A	-35.93	1.688885743334422e-19
11959	7.30833e-11	Ni	11	271.806A	-35.93	1.688885743334422e-19
11960	7.27842e-11	Ni	11	272.923A	-35.93	1.688885743334422e-19
11961	3.58971e-11	Ni	11	553.373A	-35.93	1.688885743334422e-19
11962	8.26215e-12	Ni	11	2404.27A	-35.93	1.688885743334422e-19
11963	2.14992e-12	Ni	11	9239.61A	-35.93	1.688885743334422e-19
11964	6.36604e-11	Ni	11	312.038A	-35.93	1.688885743334422e-19
11965	6.28579e-11	Ni	11	316.022A	-35.93	1.688885743334422e-19
11966	3.68871e-11	Ni	11	538.520A	-35.93	1.688885743334422e-19
11967	2.99181e-13	Ni	11	6.63962m	-35.93	1.688885743334422e-19
11968	1.62266e-11	Fe	8	1224.19A	-35.93	1.688885743334422e-19
11969	6.56698e-13	Fe	8	3.02490m	-35.93	1.688885743334422e-19
11970	1.5884e-12	Fe	10	1.25060m	-35.93	1.688885743334422e-19
11971	8.45828e-12	Fe	8	2348.52A	-35.93	1.688885743334422e-19
11972	1.13597e-11	Ni	15	1748.67A	-35.93	1.688885743334422e-19
11973	2.21532e-11	Ni	15	896.686A	-35.93	1.688885743334422e-19
11974	1.88328e-11	Ni	15	1054.78A	-35.93	1.688885743334422e-19
11975	7.47527e-12	Ni	15	2657.36A	-35.93	1.688885743334422e-19
11976	2.23677e-11	Ni	15	888.088A	-35.93	1.688885743334422e-19
11977	1.2810299999999998e-12	Ni	3	1.55066m	-35.93	1.688885743334422e-19
11978	6.356569999999999e-13	Ni	3	3.12503m	-35.93	1.688885743334422e-19
11979	5.85406e-13	Ni	3	3.39328m	-35.93	1.688885743334422e-19
11980	6.28285e-14	Ni	3	31.6169m	-35.93	1.688885743334422e-19
11981	5.02509e-14	Ni	3	39.5305m	-35.93	1.688885743334422e-19
11982	5.48177e-12	Ni	4	3623.73A	-35.93	1.688885743334422e-19
11983	5.31231e-12	Ni	4	3739.32A	-35.93	1.688885743334422e-19
11984	5.19734e-12	Ni	4	3822.04A	-35.93	1.688885743334422e-19
11985	5.09372e-12	Ni	4	3899.80A	-35.93	1.688885743334422e-19
11986	5.0588e-12	Ni	4	3926.71A	-35.93	1.688885743334422e-19
11987	4.4924e-12	Ni	4	4421.80A	-35.93	1.688885743334422e-19
11988	4.46265e-12	Ni	4	4451.27A	-35.93	1.688885743334422e-19
11989	4.377430000000001e-12	Ni	4	4537.93A	-35.93	1.688885743334422e-19
11990	3.3611800000000004e-12	Ni	4	5909.96A	-35.93	1.688885743334422e-19
11991	3.2462099999999998e-12	Ni	4	6119.27A	-35.93	1.688885743334422e-19
11992	2.11795e-12	Ni	4	9379.08A	-35.93	1.688885743334422e-19
11993	2.06864e-12	Ni	4	9602.68A	-35.93	1.688885743334422e-19
11994	1.90473e-11	Ni	15	1042.90A	-35.93	1.688885743334422e-19
11995	7.68985e-12	Ni	15	2583.21A	-35.93	1.688885743334422e-19
11996	2.1455500000000001e-13	Ni	15	9.25845m	-35.93	1.688885743334422e-19
11997	1.46801e-11	Ni	15	1353.15A	-35.93	1.688885743334422e-19
11998	5.35523e-11	Ni	15	370.936A	-35.93	1.688885743334422e-19
11999	3.3213e-12	Ni	15	5980.92A	-35.93	1.688885743334422e-19
12000	3.82212e-11	Fe	6	519.723A	-35.93	1.688885743334422e-19
12001	4.2720200000000003e-13	Fe	8	4.64990m	-35.93	1.688885743334422e-19
12002	3.04487e-13	Fe	6	6.52392m	-35.93	1.688885743334422e-19
12003	1.30233e-12	Fe	6	1.52531m	-35.93	1.688885743334422e-19
12004	9.97839e-13	Fe	6	1.99075m	-35.93	1.688885743334422e-19
12005	1.49753e-12	Fe	6	1.32648m	-35.93	1.688885743334422e-19
12006	1.19304e-12	Fe	6	1.66503m	-35.93	1.688885743334422e-19
12007	1.95203e-13	Fe	6	10.1763m	-35.93	1.688885743334422e-19
12008	1.65003e-12	Fe	6	1.20388m	-35.93	1.688885743334422e-19
12009	1.34554e-12	Fe	6	1.47632m	-35.93	1.688885743334422e-19
12010	1.75474e-12	Fe	6	1.13204m	-35.93	1.688885743334422e-19
12011	1.4502600000000001e-12	Fe	6	1.36972m	-35.93	1.688885743334422e-19
12012	4.32848e-11	Fe	6	458.925A	-35.93	1.688885743334422e-19
12013	7.65018e-12	Ni	3	2596.60A	-35.93	1.688885743334422e-19
12014	4.3208e-11	Fe	6	459.740A	-35.93	1.688885743334422e-19
12015	4.66646e-11	Fe	6	425.686A	-35.93	1.688885743334422e-19
12016	2.65576e-11	Ni	15	747.977A	-35.93	1.688885743334422e-19
12017	4.32942e-11	Ni	15	458.825A	-35.93	1.688885743334422e-19
12018	4.42754e-11	Ni	15	448.657A	-35.93	1.688885743334422e-19
12019	9.98435e-12	Ni	3	1989.56A	-35.93	1.688885743334422e-19
12020	2.92251e-12	Ni	3	6797.05A	-35.93	1.688885743334422e-19
12021	2.97276e-12	Ni	3	6682.16A	-35.93	1.688885743334422e-19
12022	3.1031099999999997e-12	Ni	3	6401.47A	-35.93	1.688885743334422e-19
12023	2.67274e-12	Fe	2	7432.25A	-35.93	1.688885743334422e-19
12024	7.127560000000001e-12	Ni	3	2786.99A	-35.93	1.688885743334422e-19
12025	5.03205e-12	O	1	3947.59A	-35.93	1.688885743334422e-19
12026	5.03219e-12	O	1	3947.48A	-35.93	1.688885743334422e-19
12027	3.52532e-11	Fe	12	563.480A	-35.93	1.688885743334422e-19
12028	1.09471e-14	Cr	7	181.459m	-35.93	1.688885743334422e-19
12029	9.31997e-13	Ni	4	2.13139m	-35.93	1.688885743334422e-19
12030	1.01909e-12	Ni	4	1.94924m	-35.93	1.688885743334422e-19
12031	9.2925e-11	Fe	13	213.769A	-35.93	1.688885743334422e-19
12032	2.00328e-12	Fe	13	9915.97A	-35.93	1.688885743334422e-19
12033	3.35345e-12	Fe	13	5923.59A	-35.93	1.688885743334422e-19
12034	1.68041e-11	Fe	13	1182.12A	-35.93	1.688885743334422e-19
12035	2.31856e-11	Fe	13	856.760A	-35.93	1.688885743334422e-19
12036	3.11516e-11	Fe	13	637.671A	-35.93	1.688885743334422e-19
12037	3.17126e-11	Fe	13	626.391A	-35.93	1.688885743334422e-19
12038	4.61603e-11	Fe	13	430.336A	-35.93	1.688885743334422e-19
12039	7.92454e-11	Fe	13	250.670A	-35.93	1.688885743334422e-19
12040	7.72427e-11	Fe	13	257.169A	-35.93	1.688885743334422e-19
12041	7.58929e-11	Fe	13	261.743A	-35.93	1.688885743334422e-19
12042	8.17545e-11	Fe	13	242.977A	-35.93	1.688885743334422e-19
12043	6.24413e-11	Fe	13	318.130A	-35.93	1.688885743334422e-19
12044	5.60598e-11	Fe	13	354.344A	-35.93	1.688885743334422e-19
12045	6.19214e-11	Fe	13	320.801A	-35.93	1.688885743334422e-19
12046	6.34914e-11	Fe	13	312.868A	-35.93	1.688885743334422e-19
12047	4.80938e-11	Fe	13	413.036A	-35.93	1.688885743334422e-19
12048	7.22762e-12	Fe	11	2748.41A	-35.93	1.688885743334422e-19
12049	8.701710000000001e-12	Fe	11	2282.82A	-35.93	1.688885743334422e-19
12050	9.21244e-12	Fe	11	2156.27A	-35.93	1.688885743334422e-19
12051	1.95377e-12	O	1	1.01673m	-35.93	1.688885743334422e-19
12052	5.39637e-11	Cr	13	368.108A	-35.93	1.688885743334422e-19
12053	3.6475e-11	Cr	13	544.604A	-35.93	1.688885743334422e-19
12054	8.19891e-13	Ni	4	2.42282m	-35.93	1.688885743334422e-19
12055	3.34052e-13	Ni	4	5.94651m	-35.93	1.688885743334422e-19
12056	1.9919500000000002e-13	Ni	4	9.97234m	-35.93	1.688885743334422e-19
12057	1.78968e-12	Fe	11	1.10995m	-35.93	1.688885743334422e-19
12058	3.71665e-11	Fe	12	534.472A	-35.93	1.688885743334422e-19
12059	7.56753e-11	Fe	12	262.496A	-35.93	1.688885743334422e-19
12060	8.34143e-11	Fe	12	238.142A	-35.93	1.688885743334422e-19
12061	7.96528e-11	Fe	12	249.388A	-35.93	1.688885743334422e-19
12062	1.39745e-12	Fe	12	1.42148m	-35.93	1.688885743334422e-19
12063	2.01435e-11	Fe	12	986.146A	-35.93	1.688885743334422e-19
12064	3.35208e-11	Fe	12	592.601A	-35.93	1.688885743334422e-19
12065	7.88683e-11	Fe	12	251.869A	-35.93	1.688885743334422e-19
12066	3.02104e-11	Fe	12	657.537A	-35.93	1.688885743334422e-19
12067	7.74713e-11	Fe	12	256.411A	-35.93	1.688885743334422e-19
12068	1.35155e-12	Fe	11	1.46976m	-35.93	1.688885743334422e-19
12069	3.89466e-11	Fe	13	510.043A	-35.93	1.688885743334422e-19
12070	1.1755e-13	Ni	4	16.8987m	-35.93	1.688885743334422e-19
12071	5.33944e-11	Fe	13	372.032A	-35.93	1.688885743334422e-19
12072	1.13119e-12	Ni	4	1.75606m	-35.93	1.688885743334422e-19
12073	9.15961e-11	Fe	13	216.870A	-35.93	1.688885743334422e-19
12074	8.70635e-11	Fe	13	228.161A	-35.93	1.688885743334422e-19
12075	9.54105e-11	Fe	13	208.200A	-35.93	1.688885743334422e-19
12076	8.95489e-11	Fe	13	221.828A	-35.93	1.688885743334422e-19
12077	9.77749e-11	Fe	13	203.165A	-35.93	1.688885743334422e-19
12078	9.74724e-11	Fe	13	203.796A	-35.93	1.688885743334422e-19
12079	9.16108e-11	Fe	13	216.835A	-35.93	1.688885743334422e-19
12080	4.9317e-14	Ni	4	40.2791m	-35.93	1.688885743334422e-19
12081	4.75328e-11	Fe	13	417.910A	-35.93	1.688885743334422e-19
12082	7.70791e-13	Cr	7	2.57715m	-35.93	1.688885743334422e-19
12083	1.75868e-12	O	1	1.12951m	-35.93	1.688885743334422e-19
12084	5.03242e-12	O	1	3947.29A	-35.93	1.688885743334422e-19
12085	1.95337e-12	O	1	1.01693m	-35.93	1.688885743334422e-19
12086	8.461260000000001e-12	Fe	11	2347.70A	-35.93	1.688885743334422e-19
12087	8.87046e-11	Fe	11	223.939A	-35.93	1.688885743334422e-19
12088	4.3813e-13	Fe	11	4.53392m	-35.93	1.688885743334422e-19
12089	5.2445e-12	Fe	11	3787.67A	-35.93	1.688885743334422e-19
12090	7.35003e-12	Fe	11	2702.64A	-35.93	1.688885743334422e-19
12091	1.27426e-11	Fe	11	1558.90A	-35.93	1.688885743334422e-19
12092	8.23724e-11	Fe	11	241.154A	-35.93	1.688885743334422e-19
12093	4.80636e-12	Fe	11	4132.95A	-35.93	1.688885743334422e-19
12094	6.91187e-12	Fe	11	2873.96A	-35.93	1.688885743334422e-19
12095	7.42256e-12	Fe	11	2676.23A	-35.93	1.688885743334422e-19
12096	1.23698e-11	Fe	11	1605.89A	-35.93	1.688885743334422e-19
12097	8.94143e-13	Fe	11	2.22162m	-35.93	1.688885743334422e-19
12098	2.9995599999999998e-12	Fe	11	6622.46A	-35.93	1.688885743334422e-19
12099	3.5102199999999996e-12	Fe	11	5659.03A	-35.93	1.688885743334422e-19
12100	8.39608e-12	Fe	11	2365.92A	-35.93	1.688885743334422e-19
12101	8.30043e-11	Fe	11	239.318A	-35.93	1.688885743334422e-19
12102	4.54746e-12	O	1	4368.26A	-35.93	1.688885743334422e-19
12103	1.2007299999999998e-10	Ni	9	165.437A	-35.93	1.688885743334422e-19
12104	1.2007299999999998e-10	Ni	9	165.436A	-35.93	1.688885743334422e-19
12105	1.19608e-10	Ni	9	166.080A	-35.93	1.688885743334422e-19
12106	1.90552e-13	Fe	11	10.4247m	-35.93	1.688885743334422e-19
12107	7.48013e-11	Fe	11	265.563A	-35.93	1.688885743334422e-19
12108	7.4467e-11	Fe	11	266.755A	-35.93	1.688885743334422e-19
12109	5.69106e-11	Fe	11	349.047A	-35.93	1.688885743334422e-19
12110	1.15016e-11	O	1	1727.11A	-35.93	1.688885743334422e-19
12111	2.145e-12	O	1	9260.81A	-35.93	1.688885743334422e-19
12112	2.14499e-12	O	1	9260.85A	-35.93	1.688885743334422e-19
12113	2.14497e-12	O	1	9260.94A	-35.93	1.688885743334422e-19
12114	6.22388e-11	Cl	12	319.165A	-35.93	1.688885743334422e-19
12115	2.1438e-12	O	1	9266.01A	-35.93	1.688885743334422e-19
12116	1.4159e-11	Fe	11	1402.96A	-35.93	1.688885743334422e-19
12117	2.14382e-12	O	1	9265.93A	-35.93	1.688885743334422e-19
12118	2.1438400000000003e-12	O	1	9265.83A	-35.93	1.688885743334422e-19
12119	2.14455e-12	O	1	9262.78A	-35.93	1.688885743334422e-19
12120	2.14457e-12	O	1	9262.67A	-35.93	1.688885743334422e-19
12121	4.79119e-11	Cr	9	414.604A	-35.93	1.688885743334422e-19
12122	2.1445900000000003e-12	O	1	9262.58A	-35.93	1.688885743334422e-19
12123	5.57892e-11	Cr	13	356.063A	-35.93	1.688885743334422e-19
12124	9.96361e-11	Cl	12	199.370A	-35.93	1.688885743334422e-19
12125	7.56315e-11	Cl	12	262.648A	-35.93	1.688885743334422e-19
12126	6.21079e-11	Cl	12	319.838A	-35.93	1.688885743334422e-19
12127	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	1.688885743334422e-19
12128	2.59368e-11	Cl	12	765.880A	-35.93	1.688885743334422e-19
12129	1.7582799999999999e-12	O	1	1.12977m	-35.93	1.688885743334422e-19
12130	8.73324e-11	Cl	12	227.458A	-35.93	1.688885743334422e-19
12131	7.38088e-11	Cl	12	269.134A	-35.93	1.688885743334422e-19
12132	3.76377e-11	Cl	12	527.781A	-35.93	1.688885743334422e-19
12133	8.9018e-11	Cl	12	223.151A	-35.93	1.688885743334422e-19
12134	1.75755e-12	O	1	1.13024m	-35.93	1.688885743334422e-19
12135	3.95028e-11	Cl	12	502.862A	-35.93	1.688885743334422e-19
12136	1.7464900000000002e-12	O	1	1.13739m	-35.93	1.688885743334422e-19
12137	1.04873e-12	Cl	10	1.89414m	-35.93	1.688885743334422e-19
12138	1.29033e-10	Cl	10	153.948A	-35.93	1.688885743334422e-19
12139	3.00843e-12	Fe	2	6602.93A	-35.93	1.688885743334422e-19
12140	2.4975700000000002e-12	Fe	2	7953.51A	-35.93	1.688885743334422e-19
12141	5.2441900000000005e-12	Fe	2	3787.90A	-35.93	1.688885743334422e-19
12142	4.7986e-19	Mn	1	413.964c	-35.93	1.688885743334422e-19
12143	1.43952e-18	Mn	1	137.994c	-35.93	1.688885743334422e-19
12144	1.91944e-18	Mn	1	103.491c	-35.93	1.688885743334422e-19
12145	2.39937e-18	Mn	1	82.7904c	-35.93	1.688885743334422e-19
12146	1.43985e-17	Sc	2	13.7962c	-35.93	1.688885743334422e-19
12147	2.14125e-18	O	1	92.7702c	-35.93	1.688885743334422e-19
12148	1.6831099999999999e-18	K	1	118.022c	-35.93	1.688885743334422e-19
12149	3.05937e-18	K	1	64.9298c	-35.93	1.688885743334422e-19
12150	3.6794099999999996e-18	Cl	1	53.9881c	-35.93	1.688885743334422e-19
12151	1.97534e-18	Cl	1	100.562c	-35.93	1.688885743334422e-19
12152	8.441860000000001e-19	Cl	1	235.309c	-35.93	1.688885743334422e-19
12153	4.43959e-18	Cl	1	44.7439c	-35.93	1.688885743334422e-19
12154	2.35387e-18	Cl	1	84.3906c	-35.93	1.688885743334422e-19
12155	9.94869e-19	Cl	1	199.669c	-35.93	1.688885743334422e-19
12156	7.29675e-19	P	1	272.237c	-35.93	1.688885743334422e-19
12157	9.97953e-18	Al	1	19.9052c	-35.93	1.688885743334422e-19
12158	2.6636900000000003e-17	F	1	7.45751c	-35.93	1.688885743334422e-19
12159	6.563830000000001e-18	O	1	30.2635c	-35.93	1.688885743334422e-19
12160	5.0567800000000005e-18	O	1	39.2828c	-35.93	1.688885743334422e-19
12161	3.58606e-18	O	1	55.3936c	-35.93	1.688885743334422e-19
12162	2.2358700000000002e-12	Fe	2	8884.44A	-35.93	1.688885743334422e-19
12163	2.1748900000000002e-12	Fe	2	9133.56A	-35.93	1.688885743334422e-19
12164	2.13229e-12	Fe	2	9316.01A	-35.93	1.688885743334422e-19
12165	2.84425e-12	Fe	2	6984.08A	-35.93	1.688885743334422e-19
12166	3.4178599999999997e-12	Fe	2	5811.95A	-35.93	1.688885743334422e-19
12167	3.3872099999999997e-12	Fe	2	5864.54A	-35.93	1.688885743334422e-19
12168	9.596540000000001e-19	Mn	1	206.996c	-35.93	1.688885743334422e-19
12169	4.98902e-11	Fe	9	398.164A	-35.93	1.688885743334422e-19
12170	1.27705e-11	Si	1	1555.49A	-35.93	1.688885743334422e-19
12171	4.97645e-11	Fe	9	399.169A	-35.93	1.688885743334422e-19
12172	2.18077e-11	Fe	9	910.890A	-35.93	1.688885743334422e-19
12173	2.35212e-11	Fe	9	844.535A	-35.93	1.688885743334422e-19
12174	2.36439e-11	Fe	9	840.151A	-35.93	1.688885743334422e-19
12175	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	1.688885743334422e-19
12176	8.2772e-18	Be	2	23.9990c	-35.93	1.688885743334422e-19
12177	5.320399999999999e-18	Li	1	37.3364c	-35.93	1.688885743334422e-19
12178	1.51105e-18	Li	1	131.461c	-35.93	1.688885743334422e-19
12179	7.78998e-15	Cl	17	255.000m	-35.93	1.688885743334422e-19
12180	9.326040000000001e-15	Cl	17	213.000m	-35.93	1.688885743334422e-19
12181	6.07476e-15	S	16	327.000m	-35.93	1.688885743334422e-19
12182	4.4332e-12	Fe	9	4480.84A	-35.93	1.688885743334422e-19
12183	2.02015e-11	Fe	9	983.315A	-35.93	1.688885743334422e-19
12184	2.12039e-11	Fe	9	936.831A	-35.93	1.688885743334422e-19
12185	2.12584e-11	Fe	9	934.430A	-35.93	1.688885743334422e-19
12186	2.13556e-11	Fe	9	930.177A	-35.93	1.688885743334422e-19
12187	1.46194e-11	Cu	2	1358.77A	-35.93	1.688885743334422e-19
12188	1.0387300000000001e-19	N	1	1912.38c	-35.93	1.688885743334422e-19
12189	1.73121e-19	N	1	1147.43c	-35.93	1.688885743334422e-19
12190	1.94084e-19	N	1	1023.50c	-35.93	1.688885743334422e-19
12191	1.1025799999999999e-17	Sc	2	18.0164c	-35.93	1.688885743334422e-19
12192	7.54714e-11	Fe	9	263.205A	-35.93	1.688885743334422e-19
12193	2.86821e-11	Fe	9	692.574A	-35.93	1.688885743334422e-19
12194	4.86105e-11	Fe	9	408.646A	-35.93	1.688885743334422e-19
12195	4.96128e-11	Fe	9	400.389A	-35.93	1.688885743334422e-19
12196	4.96673e-11	Fe	9	399.950A	-35.93	1.688885743334422e-19
12197	3.25916e-12	Fe	2	6094.96A	-35.93	1.688885743334422e-19
12198	3.24916e-12	Fe	2	6113.72A	-35.93	1.688885743334422e-19
12199	3.06301e-12	Fe	2	6485.28A	-35.93	1.688885743334422e-19
12200	2.86939e-12	Fe	2	6922.88A	-35.93	1.688885743334422e-19
12201	3.3593099999999997e-12	Fe	2	5913.26A	-35.93	1.688885743334422e-19
12202	4.1988900000000005e-12	Fe	2	4730.89A	-35.93	1.688885743334422e-19
12203	4.1912300000000005e-12	Fe	2	4739.52A	-35.93	1.688885743334422e-19
12204	4.17802e-12	Fe	2	4754.51A	-35.93	1.688885743334422e-19
12205	3.5371099999999997e-12	Fe	2	5616.02A	-35.93	1.688885743334422e-19
12206	3.51801e-12	Fe	2	5646.50A	-35.93	1.688885743334422e-19
12207	3.4873599999999998e-12	Fe	2	5696.13A	-35.93	1.688885743334422e-19
12208	3.34931e-12	Fe	2	5930.91A	-35.93	1.688885743334422e-19
12209	2.33562e-12	Fe	2	8505.01A	-35.93	1.688885743334422e-19
12210	3.16315e-12	Fe	2	6279.95A	-35.93	1.688885743334422e-19
12211	2.9695400000000003e-12	Fe	2	6689.41A	-35.93	1.688885743334422e-19
12212	1.49959e-11	Sc	10	1324.66A	-35.93	1.688885743334422e-19
12213	2.42278e-12	Fe	2	8199.03A	-35.93	1.688885743334422e-19
12214	2.08709e-12	Fe	2	9517.77A	-35.93	1.688885743334422e-19
12215	1.8789900000000003e-12	Fe	2	1.05719m	-35.93	1.688885743334422e-19
12216	4.35761e-12	Fe	2	4558.57A	-35.93	1.688885743334422e-19
12217	4.4335800000000006e-12	Fe	2	4480.45A	-35.93	1.688885743334422e-19
12218	1.7799799999999999e-12	Fe	2	1.11599m	-35.93	1.688885743334422e-19
12219	2.27417e-12	Fe	2	8734.82A	-35.93	1.688885743334422e-19
12220	2.28098e-12	Fe	2	8708.75A	-35.93	1.688885743334422e-19
12221	2.39156e-12	Fe	2	8306.05A	-35.93	1.688885743334422e-19
12222	1.1392e-12	Fe	2	1.74372m	-35.93	1.688885743334422e-19
12223	1.74992e-12	Fe	2	1.13516m	-35.93	1.688885743334422e-19
12224	1.82462e-12	Fe	2	1.08869m	-35.93	1.688885743334422e-19
12225	2.06993e-12	Fe	2	9596.68A	-35.93	1.688885743334422e-19
12226	2.31649e-12	Fe	2	8575.23A	-35.93	1.688885743334422e-19
12227	2.34253e-12	Fe	2	8479.91A	-35.93	1.688885743334422e-19
12228	3.36759e-12	Fe	2	5898.72A	-35.93	1.688885743334422e-19
12229	4.09874e-12	Fe	2	4846.48A	-35.93	1.688885743334422e-19
12230	1.01748e-12	Fe	2	1.95233m	-35.93	1.688885743334422e-19
12231	3.32764e-12	Fe	2	5969.54A	-35.93	1.688885743334422e-19
12232	7.89936e-13	Fe	2	2.51469m	-35.93	1.688885743334422e-19
12233	1.18782e-13	Fe	2	16.7235m	-35.93	1.688885743334422e-19
12234	4.27735e-12	Fe	2	4644.10A	-35.93	1.688885743334422e-19
12235	4.0977699999999994e-12	Fe	2	4847.62A	-35.93	1.688885743334422e-19
12236	4.07834e-12	Fe	2	4870.72A	-35.93	1.688885743334422e-19
12237	3.40711e-12	Fe	2	5830.29A	-35.93	1.688885743334422e-19
12238	3.43696e-12	Fe	2	5779.66A	-35.93	1.688885743334422e-19
12239	4.07788e-12	Fe	2	4871.28A	-35.93	1.688885743334422e-19
12240	4.09108e-12	Fe	2	4855.55A	-35.93	1.688885743334422e-19
12241	4.25746e-12	Fe	2	4665.80A	-35.93	1.688885743334422e-19
12242	1.54018e-12	Fe	2	1.28975m	-35.93	1.688885743334422e-19
12243	4.3334300000000004e-12	Fe	2	4584.00A	-35.93	1.688885743334422e-19
12244	6.71154e-13	Fe	2	2.95975m	-35.93	1.688885743334422e-19
12245	8.986940000000001e-13	Fe	2	2.21037m	-35.93	1.688885743334422e-19
12246	2.94422e-12	Fe	2	6746.93A	-35.93	1.688885743334422e-19
12247	3.14038e-12	Fe	2	6325.50A	-35.93	1.688885743334422e-19
12248	3.29908e-12	Fe	2	6021.21A	-35.93	1.688885743334422e-19
12249	3.3181800000000003e-12	Fe	2	5986.56A	-35.93	1.688885743334422e-19
12250	3.9723e-12	Fe	2	5000.74A	-35.93	1.688885743334422e-19
12251	3.97996e-12	Fe	2	4991.13A	-35.93	1.688885743334422e-19
12252	4.21465e-12	Fe	2	4713.19A	-35.93	1.688885743334422e-19
12253	9.29457e-13	Fe	2	2.13721m	-35.93	1.688885743334422e-19
12254	2.16453e-11	Fe	9	917.727A	-35.93	1.688885743334422e-19
12255	5.00526e-11	Fe	9	396.872A	-35.93	1.688885743334422e-19
12256	5.18888e-11	Fe	9	382.828A	-35.93	1.688885743334422e-19
12257	7.42853e-11	Fe	9	267.408A	-35.93	1.688885743334422e-19
12258	2.31755e-11	Ar	1	857.133A	-35.93	1.688885743334422e-19
12259	2.31918e-11	Ar	1	856.531A	-35.93	1.688885743334422e-19
12260	2.26634e-11	Ar	1	876.501A	-35.93	1.688885743334422e-19
12261	2.16272e-11	Ar	1	918.493A	-35.93	1.688885743334422e-19
12262	6.36825e-11	S	4	311.930A	-35.93	1.688885743334422e-19
12263	3.66577e-11	S	2	541.891A	-35.93	1.688885743334422e-19
12264	1.62348e-11	S	1	1223.57A	-35.93	1.688885743334422e-19
12265	1.6531e-11	S	1	1201.65A	-35.93	1.688885743334422e-19
12266	1.69469e-11	S	1	1172.16A	-35.93	1.688885743334422e-19
12267	1.68768e-11	S	1	1177.03A	-35.93	1.688885743334422e-19
12268	1.67121e-11	S	1	1188.63A	-35.93	1.688885743334422e-19
12269	1.40078e-11	S	1	1418.10A	-35.93	1.688885743334422e-19
12270	1.67749e-11	S	1	1184.18A	-35.93	1.688885743334422e-19
12271	1.92558e-11	S	1	1031.61A	-35.93	1.688885743334422e-19
12272	1.66182e-11	S	1	1195.34A	-35.93	1.688885743334422e-19
12273	1.68304e-11	S	1	1180.27A	-35.93	1.688885743334422e-19
12274	1.69118e-11	S	1	1174.59A	-35.93	1.688885743334422e-19
12275	1.69702e-11	S	1	1170.55A	-35.93	1.688885743334422e-19
12276	1.63597e-11	S	1	1214.23A	-35.93	1.688885743334422e-19
12277	1.98988e-11	S	1	998.273A	-35.93	1.688885743334422e-19
12278	1.97295e-11	S	1	1006.84A	-35.93	1.688885743334422e-19
12279	8.96303e-12	Mn	1	2216.27A	-35.93	1.688885743334422e-19
12280	1.34913e-11	Cu	2	1472.39A	-35.93	1.688885743334422e-19
12281	8.14222e-11	Fe	9	243.968A	-35.93	1.688885743334422e-19
12282	7.72742e-11	Fe	9	257.064A	-35.93	1.688885743334422e-19
12283	2.34508e-11	Ar	1	847.070A	-35.93	1.688885743334422e-19
12284	2.36214e-11	Ar	1	840.951A	-35.93	1.688885743334422e-19
12285	2.36159e-11	Ar	1	841.149A	-35.93	1.688885743334422e-19
12286	1.27687e-11	Si	1	1555.71A	-35.93	1.688885743334422e-19
12287	2.07657e-11	Si	1	956.599A	-35.93	1.688885743334422e-19
12288	2.06427e-11	Si	1	962.297A	-35.93	1.688885743334422e-19
12289	2.04485e-11	Si	1	971.440A	-35.93	1.688885743334422e-19
12290	2.01173e-11	Si	1	987.430A	-35.93	1.688885743334422e-19
12291	1.26724e-11	Si	1	1567.54A	-35.93	1.688885743334422e-19
12292	1.25183e-11	Si	1	1586.83A	-35.93	1.688885743334422e-19
12293	1.22681e-11	Si	1	1619.19A	-35.93	1.688885743334422e-19
12294	1.2837e-11	Si	1	1547.44A	-35.93	1.688885743334422e-19
12295	1.28798e-11	Si	1	1542.30A	-35.93	1.688885743334422e-19
12296	1.267e-11	Si	1	1567.83A	-35.93	1.688885743334422e-19
12297	1.18113e-11	Si	1	1681.82A	-35.93	1.688885743334422e-19
12298	1.1236e-11	Si	1	1767.93A	-35.93	1.688885743334422e-19
12299	2.3798e-11	Ar	1	834.711A	-35.93	1.688885743334422e-19
12300	1.28278e-11	Si	1	1548.55A	-35.93	1.688885743334422e-19
12301	1.94862e-11	Si	1	1019.41A	-35.93	1.688885743334422e-19
12302	1.8821e-11	S	1	1055.44A	-35.93	1.688885743334422e-19
12303	1.48695e-11	S	1	1335.92A	-35.93	1.688885743334422e-19
12304	1.58862e-11	S	1	1250.42A	-35.93	1.688885743334422e-19
12305	4.88382e-11	S	3	406.741A	-35.93	1.688885743334422e-19
12306	4.44853e-11	Ar	2	446.540A	-35.93	1.688885743334422e-19
12307	4.33969e-11	Ar	2	457.739A	-35.93	1.688885743334422e-19
12308	2.38475e-11	Ar	1	832.979A	-35.93	1.688885743334422e-19
12309	2.37954e-11	Ar	1	834.801A	-35.93	1.688885743334422e-19
12310	2.37225e-11	Ar	1	837.367A	-35.93	1.688885743334422e-19
12311	7.45082e-11	Fe	9	266.608A	-35.93	1.688885743334422e-19
12312	7.42309e-11	Fe	9	267.604A	-35.93	1.688885743334422e-19
12313	1.64125e-13	Fe	9	12.1032m	-35.93	1.688885743334422e-19
12314	7.32285e-11	Fe	9	271.267A	-35.93	1.688885743334422e-19
12315	8.05039e-11	Fe	9	246.751A	-35.93	1.688885743334422e-19
12316	5.90815e-11	Fe	9	336.221A	-35.93	1.688885743334422e-19
12317	8.34209e-11	Fe	9	238.123A	-35.93	1.688885743334422e-19
12318	7.98313e-11	Fe	9	248.830A	-35.93	1.688885743334422e-19
12319	7.99938e-11	Fe	9	248.325A	-35.93	1.688885743334422e-19
12320	8.17072e-11	Fe	9	243.118A	-35.93	1.688885743334422e-19
12321	8.18299e-11	Fe	9	242.753A	-35.93	1.688885743334422e-19
12322	9.94249e-13	Fe	9	1.99794m	-35.93	1.688885743334422e-19
12323	5.38569e-11	Fe	9	368.838A	-35.93	1.688885743334422e-19
12324	7.52248e-11	Fe	9	264.068A	-35.93	1.688885743334422e-19
12325	7.32499e-11	Fe	9	271.187A	-35.93	1.688885743334422e-19
12326	7.34728e-11	Fe	9	270.365A	-35.93	1.688885743334422e-19
12327	7.36352e-11	Fe	9	269.768A	-35.93	1.688885743334422e-19
12328	2.30446e-15	Ca	18	862.000m	-35.93	1.688885743334422e-19
12329	2.15196e-11	Fe	9	923.085A	-35.93	1.688885743334422e-19
12330	2.14224e-11	Fe	9	927.273A	-35.93	1.688885743334422e-19
12331	2.1368e-11	Fe	9	929.638A	-35.93	1.688885743334422e-19
12332	2.03656e-11	Fe	9	975.393A	-35.93	1.688885743334422e-19
12333	6.75662e-16	K	17	2940.00m	-35.93	1.688885743334422e-19
12334	3.7129800000000005e-16	K	17	5350.00m	-35.93	1.688885743334422e-19
12335	9.78545e-15	Sc	19	203.000m	-35.93	1.688885743334422e-19
12336	7.53487e-11	Fe	9	263.634A	-35.93	1.688885743334422e-19
12337	1.17308e-17	Na	1	16.9336c	-35.93	1.688885743334422e-19
12338	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	1.688885743334422e-19
12339	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	1.688885743334422e-19
12340	8.07268e-11	Fe	9	246.070A	-35.93	1.688885743334422e-19
12341	8.08892e-11	Fe	9	245.576A	-35.93	1.688885743334422e-19
12342	8.26027e-11	Fe	9	240.482A	-35.93	1.688885743334422e-19
12343	7.38334e-11	Fe	9	269.044A	-35.93	1.688885743334422e-19
12344	5.33001e-11	Fe	9	372.691A	-35.93	1.688885743334422e-19
12345	1.0357e-12	Fe	9	1.91798m	-35.93	1.688885743334422e-19
12346	7.71515e-11	Fe	9	257.473A	-35.93	1.688885743334422e-19
12347	7.56646e-11	Fe	9	262.533A	-35.93	1.688885743334422e-19
12348	7.54381e-11	Fe	9	263.321A	-35.93	1.688885743334422e-19
12349	7.52756e-11	Fe	9	263.890A	-35.93	1.688885743334422e-19
12350	7.49983e-11	Fe	9	264.866A	-35.93	1.688885743334422e-19
12351	7.75008e-11	Fe	9	256.313A	-35.93	1.688885743334422e-19
12352	7.46706e-11	Fe	9	266.028A	-35.93	1.688885743334422e-19
12353	7.63841e-11	Fe	9	260.060A	-35.93	1.688885743334422e-19
12354	7.65068e-11	Fe	9	259.643A	-35.93	1.688885743334422e-19
12355	7.41108e-11	Fe	9	268.037A	-35.93	1.688885743334422e-19
12356	7.52793e-11	Fe	9	263.877A	-35.93	1.688885743334422e-19
12357	7.42732e-11	Fe	9	267.451A	-35.93	1.688885743334422e-19
12358	7.59867e-11	Fe	9	261.420A	-35.93	1.688885743334422e-19
12359	7.61094e-11	Fe	9	260.999A	-35.93	1.688885743334422e-19
12360	5.18275e-11	Fe	9	383.280A	-35.93	1.688885743334422e-19
12361	7.31954e-11	Fe	9	271.389A	-35.93	1.688885743334422e-19
12362	7.7378e-11	Fe	9	256.720A	-35.93	1.688885743334422e-19
12363	7.55022e-11	Fe	9	263.098A	-35.93	1.688885743334422e-19
12364	1.45213e-11	Cu	2	1367.95A	-35.93	1.688885743334422e-19
12365	5.86232e-11	Fe	9	338.850A	-35.93	1.688885743334422e-19
12366	7.9554e-11	Fe	9	249.698A	-35.93	1.688885743334422e-19
12367	8.27254e-11	Fe	9	240.125A	-35.93	1.688885743334422e-19
12368	2.2509200000000003e-12	Fe	2	8825.05A	-35.93	1.688885743334422e-19
12369	2.3615e-12	Fe	2	8411.78A	-35.93	1.688885743334422e-19
12370	2.36842e-12	Fe	2	8387.23A	-35.93	1.688885743334422e-19
12371	2.406e-12	Fe	2	8256.21A	-35.93	1.688885743334422e-19
12372	2.64701e-12	Fe	2	7504.48A	-35.93	1.688885743334422e-19
12373	2.59727e-12	Fe	2	7648.21A	-35.93	1.688885743334422e-19
12374	2.4692200000000003e-12	Fe	2	8044.84A	-35.93	1.688885743334422e-19
12375	2.27306e-12	Fe	2	8739.07A	-35.93	1.688885743334422e-19
12376	2.07945e-12	Fe	2	9552.75A	-35.93	1.688885743334422e-19
12377	2.05431e-12	Fe	2	9669.66A	-35.93	1.688885743334422e-19
12378	2.2754e-13	Fe	2	8.73010m	-35.93	1.688885743334422e-19
12379	1.5970799999999999e-12	Fe	2	1.24380m	-35.93	1.688885743334422e-19
12380	1.48649e-12	Fe	2	1.33633m	-35.93	1.688885743334422e-19
12381	3.46751e-12	Fe	2	5728.75A	-35.93	1.688885743334422e-19
12382	3.54348e-12	Fe	2	5605.91A	-35.93	1.688885743334422e-19
12383	2.99954e-13	Fe	2	6.62249m	-35.93	1.688885743334422e-19
12384	9.106790000000001e-13	Fe	2	2.18128m	-35.93	1.688885743334422e-19
12385	1.52226e-12	Fe	2	1.30493m	-35.93	1.688885743334422e-19
12386	3.2562399999999997e-13	Fe	2	6.10043m	-35.93	1.688885743334422e-19
12387	9.50348e-13	Fe	2	2.09023m	-35.93	1.688885743334422e-19
12388	1.15845e-12	Fe	2	1.71474m	-35.93	1.688885743334422e-19
12389	1.49414e-12	Fe	2	1.32949m	-35.93	1.688885743334422e-19
12390	2.42067e-12	Fe	2	8206.20A	-35.93	1.688885743334422e-19
12391	2.5587200000000002e-12	Fe	2	7763.45A	-35.93	1.688885743334422e-19
12392	3.2299400000000003e-12	Fe	2	6150.10A	-35.93	1.688885743334422e-19
12393	3.24937e-12	Fe	2	6113.32A	-35.93	1.688885743334422e-19
12394	3.42895e-12	Fe	2	5793.16A	-35.93	1.688885743334422e-19
12395	3.10961e-13	Fe	2	6.38808m	-35.93	1.688885743334422e-19
12396	9.35685e-13	Fe	2	2.12299m	-35.93	1.688885743334422e-19
12397	3.28793e-12	Fe	2	6041.64A	-35.93	1.688885743334422e-19
12398	3.3011400000000002e-12	Fe	2	6017.46A	-35.93	1.688885743334422e-19
12399	3.30879e-12	Fe	2	6003.54A	-35.93	1.688885743334422e-19
12400	1.48448e-12	Fe	2	1.33814m	-35.93	1.688885743334422e-19
12401	2.20067e-12	Fe	2	9026.56A	-35.93	1.688885743334422e-19
12402	2.35938e-12	Fe	2	8419.34A	-35.93	1.688885743334422e-19
12403	2.43536e-12	Fe	2	8156.68A	-35.93	1.688885743334422e-19
12404	1.3603e-12	Fe	2	1.46030m	-35.93	1.688885743334422e-19
12405	1.519e-12	Fe	2	1.30773m	-35.93	1.688885743334422e-19
12406	1.5381e-12	Fe	2	1.29149m	-35.93	1.688885743334422e-19
12407	2.19222e-12	Fe	2	9061.35A	-35.93	1.688885743334422e-19
12408	2.19987e-12	Fe	2	9029.83A	-35.93	1.688885743334422e-19
12409	1.34643e-12	Fe	2	1.47534m	-35.93	1.688885743334422e-19
12410	1.36073e-12	Fe	2	1.45983m	-35.93	1.688885743334422e-19
12411	1.35643e-12	Fe	2	1.46447m	-35.93	1.688885743334422e-19
12412	1.51513e-12	Fe	2	1.31107m	-35.93	1.688885743334422e-19
12413	2.45922e-12	Fe	2	8077.54A	-35.93	1.688885743334422e-19
12414	2.1557e-12	Fe	2	9214.84A	-35.93	1.688885743334422e-19
12415	2.17513e-12	Fe	2	9132.52A	-35.93	1.688885743334422e-19
12416	2.1883400000000003e-12	Fe	2	9077.39A	-35.93	1.688885743334422e-19
12417	2.3547099999999998e-12	Fe	2	8436.05A	-35.93	1.688885743334422e-19
12418	2.43069e-12	Fe	2	8172.36A	-35.93	1.688885743334422e-19
12419	9.477420000000001e-13	Fe	2	2.09598m	-35.93	1.688885743334422e-19
12420	1.32751e-12	Fe	2	1.49637m	-35.93	1.688885743334422e-19
12421	1.46556e-12	Fe	2	1.35542m	-35.93	1.688885743334422e-19
12422	2.13678e-12	Fe	2	9296.44A	-35.93	1.688885743334422e-19
12423	2.1562099999999998e-12	Fe	2	9212.66A	-35.93	1.688885743334422e-19
12424	2.33579e-12	Fe	2	8504.38A	-35.93	1.688885743334422e-19
12425	1.4794799999999999e-12	Fe	2	1.34267m	-35.93	1.688885743334422e-19
12426	2.54405e-12	Fe	2	7808.19A	-35.93	1.688885743334422e-19
12427	2.1798e-12	Fe	2	9112.95A	-35.93	1.688885743334422e-19
12428	2.5747e-12	Fe	2	7715.25A	-35.93	1.688885743334422e-19
12429	8.38183e-13	Fe	2	2.36994m	-35.93	1.688885743334422e-19
12430	1.3323700000000001e-12	Fe	2	1.49091m	-35.93	1.688885743334422e-19
12431	1.33918e-12	Fe	2	1.48333m	-35.93	1.688885743334422e-19
12432	1.44976e-12	Fe	2	1.37019m	-35.93	1.688885743334422e-19
12433	8.01904e-13	Fe	2	2.47716m	-35.93	1.688885743334422e-19
12434	8.76603e-13	Fe	2	2.26607m	-35.93	1.688885743334422e-19
12435	1.3029e-12	Fe	2	1.52464m	-35.93	1.688885743334422e-19
12436	1.41348e-12	Fe	2	1.40535m	-35.93	1.688885743334422e-19
12437	1.4204e-12	Fe	2	1.39852m	-35.93	1.688885743334422e-19
12438	1.82677e-12	Fe	2	1.08741m	-35.93	1.688885743334422e-19
12439	2.2542700000000002e-12	Fe	2	8811.94A	-35.93	1.688885743334422e-19
12440	2.04552e-12	Fe	2	9711.19A	-35.93	1.688885743334422e-19
12441	2.2416799999999998e-12	Fe	2	8861.43A	-35.93	1.688885743334422e-19
12442	2.41947e-12	Fe	2	8210.24A	-35.93	1.688885743334422e-19
12443	3.07359e-12	Fe	2	6462.94A	-35.93	1.688885743334422e-19
12444	3.08125e-12	Fe	2	6446.89A	-35.93	1.688885743334422e-19
12445	3.31594e-12	Fe	2	5990.60A	-35.93	1.688885743334422e-19
12446	6.10725e-13	Fe	2	3.25261m	-35.93	1.688885743334422e-19
12447	6.85424e-13	Fe	2	2.89813m	-35.93	1.688885743334422e-19
12448	8.935290000000001e-13	Fe	2	2.22315m	-35.93	1.688885743334422e-19
12449	1.2223e-12	Fe	2	1.62516m	-35.93	1.688885743334422e-19
12450	1.22922e-12	Fe	2	1.61603m	-35.93	1.688885743334422e-19
12451	1.7759700000000002e-12	Fe	2	1.11851m	-35.93	1.688885743334422e-19
12452	2.1557400000000003e-12	Fe	2	9214.68A	-35.93	1.688885743334422e-19
12453	2.2143099999999997e-12	Fe	2	8970.93A	-35.93	1.688885743334422e-19
12454	3.71536e-12	Fe	2	5346.57A	-35.93	1.688885743334422e-19
12455	3.49027e-12	Fe	2	5691.39A	-35.93	1.688885743334422e-19
12456	3.41429e-12	Fe	2	5818.04A	-35.93	1.688885743334422e-19
12457	3.4651e-12	Fe	2	5732.72A	-35.93	1.688885743334422e-19
12458	1.71527e-12	Fe	2	1.15810m	-35.93	1.688885743334422e-19
12459	2.9237400000000002e-12	Fe	2	6794.18A	-35.93	1.688885743334422e-19
12460	2.9043099999999998e-12	Fe	2	6839.64A	-35.93	1.688885743334422e-19
12461	2.2637400000000002e-12	Fe	2	8775.07A	-35.93	1.688885743334422e-19
12462	2.23309e-12	Fe	2	8895.51A	-35.93	1.688885743334422e-19
12463	2.10504e-12	Fe	2	9436.63A	-35.93	1.688885743334422e-19
12464	2.0950400000000003e-12	Fe	2	9481.66A	-35.93	1.688885743334422e-19
12465	1.69013e-12	Fe	2	1.17532m	-35.93	1.688885743334422e-19
12466	3.21528e-12	Fe	2	6178.15A	-35.93	1.688885743334422e-19
12467	1.1685200000000002e-12	Fe	2	1.69997m	-35.93	1.688885743334422e-19
12468	6.24723e-13	Fe	2	3.17972m	-35.93	1.688885743334422e-19
12469	3.4041099999999997e-12	Fe	2	5835.43A	-35.93	1.688885743334422e-19
12470	3.24792e-12	Fe	2	6116.06A	-35.93	1.688885743334422e-19
12471	3.16402e-12	Fe	2	6278.23A	-35.93	1.688885743334422e-19
12472	2.98445e-12	Fe	2	6656.00A	-35.93	1.688885743334422e-19
12473	2.93695e-12	Fe	2	6763.63A	-35.93	1.688885743334422e-19
12474	2.988e-12	Fe	2	6648.07A	-35.93	1.688885743334422e-19
12475	3.10332e-12	Fe	2	6401.03A	-35.93	1.688885743334422e-19
12476	3.1793e-12	Fe	2	6248.06A	-35.93	1.688885743334422e-19
12477	2.9650200000000002e-12	Fe	2	6699.61A	-35.93	1.688885743334422e-19
12478	2.9407299999999997e-12	Fe	2	6754.94A	-35.93	1.688885743334422e-19
12479	2.29379e-12	Fe	2	8660.10A	-35.93	1.688885743334422e-19
12480	3.1562e-12	Fe	2	6293.80A	-35.93	1.688885743334422e-19
12481	3.2347099999999997e-12	Fe	2	6141.03A	-35.93	1.688885743334422e-19
12482	2.1930099999999998e-12	Fe	2	9058.06A	-35.93	1.688885743334422e-19
12483	1.5389e-12	Fe	2	1.29082m	-35.93	1.688885743334422e-19
12484	3.3934699999999997e-12	Fe	2	5853.73A	-35.93	1.688885743334422e-19
12485	1.9348e-12	Fe	2	1.02669m	-35.93	1.688885743334422e-19
12486	2.6453900000000003e-12	Fe	2	7509.07A	-35.93	1.688885743334422e-19
12487	3.0351599999999998e-12	Fe	2	6544.77A	-35.93	1.688885743334422e-19
12488	3.84882e-12	Fe	2	5161.18A	-35.93	1.688885743334422e-19
12489	3.16322e-12	Fe	2	6279.83A	-35.93	1.688885743334422e-19
12490	3.19387e-12	Fe	2	6219.56A	-35.93	1.688885743334422e-19
12491	3.83445e-12	Fe	2	5180.53A	-35.93	1.688885743334422e-19
12492	3.8538800000000005e-12	Fe	2	5154.41A	-35.93	1.688885743334422e-19
12493	3.86709e-12	Fe	2	5136.80A	-35.93	1.688885743334422e-19
12494	4.03346e-12	Fe	2	4924.92A	-35.93	1.688885743334422e-19
12495	4.10944e-12	Fe	2	4833.87A	-35.93	1.688885743334422e-19
12496	2.62713e-12	Fe	2	7561.29A	-35.93	1.688885743334422e-19
12497	3.0069e-12	Fe	2	6606.30A	-35.93	1.688885743334422e-19
12498	3.01689e-12	Fe	2	6584.41A	-35.93	1.688885743334422e-19
12499	3.14495e-12	Fe	2	6316.31A	-35.93	1.688885743334422e-19
12500	3.1756e-12	Fe	2	6255.35A	-35.93	1.688885743334422e-19
12501	3.19469e-12	Fe	2	6217.96A	-35.93	1.688885743334422e-19
12502	3.83561e-12	Fe	2	5178.96A	-35.93	1.688885743334422e-19
12503	1.11762e-12	Fe	2	1.77738m	-35.93	1.688885743334422e-19
12504	2.30969e-12	Fe	2	8600.50A	-35.93	1.688885743334422e-19
12505	4.52846e-12	Fe	2	4386.58A	-35.93	1.688885743334422e-19
12506	3.45418e-12	Fe	2	5750.85A	-35.93	1.688885743334422e-19
12507	3.58223e-12	Fe	2	5545.27A	-35.93	1.688885743334422e-19
12508	3.6128800000000003e-12	Fe	2	5498.23A	-35.93	1.688885743334422e-19
12509	4.2729e-12	Fe	2	4648.94A	-35.93	1.688885743334422e-19
12510	4.28611e-12	Fe	2	4634.62A	-35.93	1.688885743334422e-19
12511	2.09864e-12	Fe	2	9465.40A	-35.93	1.688885743334422e-19
12512	1.80015e-12	Fe	2	1.10349m	-35.93	1.688885743334422e-19
12513	1.5548399999999999e-12	Fe	2	1.27759m	-35.93	1.688885743334422e-19
12514	4.09117e-12	Fe	2	4855.45A	-35.93	1.688885743334422e-19
12515	4.1042300000000006e-12	Fe	2	4840.00A	-35.93	1.688885743334422e-19
12516	1.11331e-12	Fe	2	1.78427m	-35.93	1.688885743334422e-19
12517	1.79874e-12	Fe	2	1.10436m	-35.93	1.688885743334422e-19
12518	2.1517599999999997e-12	Fe	2	9231.71A	-35.93	1.688885743334422e-19
12519	2.15868e-12	Fe	2	9202.15A	-35.93	1.688885743334422e-19
12520	1.5057799999999999e-12	Fe	2	1.31922m	-35.93	1.688885743334422e-19
12521	1.58048e-12	Fe	2	1.25687m	-35.93	1.688885743334422e-19
12522	3.79192e-12	Fe	2	5238.62A	-35.93	1.688885743334422e-19
12523	3.77871e-12	Fe	2	5256.94A	-35.93	1.688885743334422e-19
12524	3.1187e-12	Fe	2	6369.46A	-35.93	1.688885743334422e-19
12525	3.08805e-12	Fe	2	6432.68A	-35.93	1.688885743334422e-19
12526	4.01519e-12	Fe	2	4947.33A	-35.93	1.688885743334422e-19
12527	9.3012e-13	Fe	2	2.13569m	-35.93	1.688885743334422e-19
12528	3.85647e-12	Fe	2	5150.94A	-35.93	1.688885743334422e-19
12529	3.02517e-12	Fe	2	6566.40A	-35.93	1.688885743334422e-19
12530	1.82578e-12	Fe	2	1.08800m	-35.93	1.688885743334422e-19
12531	2.1173599999999998e-12	Fe	2	9381.72A	-35.93	1.688885743334422e-19
12532	2.12427e-12	Fe	2	9351.19A	-35.93	1.688885743334422e-19
12533	2.6710299999999998e-12	Fe	2	7437.01A	-35.93	1.688885743334422e-19
12534	3.0508e-12	Fe	2	6511.23A	-35.93	1.688885743334422e-19
12535	3.10937e-12	Fe	2	6388.57A	-35.93	1.688885743334422e-19
12536	3.18885e-12	Fe	2	6229.35A	-35.93	1.688885743334422e-19
12537	3.8795099999999995e-12	Fe	2	5120.35A	-35.93	1.688885743334422e-19
12538	4.05909e-12	Fe	2	4893.82A	-35.93	1.688885743334422e-19
12539	4.45248e-12	Fe	2	4461.44A	-35.93	1.688885743334422e-19
12540	3.3434099999999998e-12	Fe	2	5941.37A	-35.93	1.688885743334422e-19
12541	1.5198e-12	Fe	2	1.30704m	-35.93	1.688885743334422e-19
12542	3.4044e-12	Fe	2	5834.94A	-35.93	1.688885743334422e-19
12543	2.15517e-12	Fe	2	9217.12A	-35.93	1.688885743334422e-19
12544	2.10412e-12	Fe	2	9440.74A	-35.93	1.688885743334422e-19
12545	2.5343599999999997e-12	Fe	2	7838.06A	-35.93	1.688885743334422e-19
12546	1.80665e-12	Fe	2	1.09952m	-35.93	1.688885743334422e-19
12547	1.8290099999999997e-12	Fe	2	1.08608m	-35.93	1.688885743334422e-19
12548	2.2497900000000003e-12	Fe	2	8829.46A	-35.93	1.688885743334422e-19
12549	9.92007e-13	Fe	2	2.00245m	-35.93	1.688885743334422e-19
12550	1.03196e-12	Fe	2	1.92493m	-35.93	1.688885743334422e-19
12551	1.6892599999999998e-12	Fe	2	1.17593m	-35.93	1.688885743334422e-19
12552	1.71842e-12	Fe	2	1.15597m	-35.93	1.688885743334422e-19
12553	1.7427e-12	Fe	2	1.13986m	-35.93	1.688885743334422e-19
12554	2.1392e-12	Fe	2	9285.91A	-35.93	1.688885743334422e-19
12555	2.24278e-12	Fe	2	8857.05A	-35.93	1.688885743334422e-19
12556	1.02505e-12	Fe	2	1.93791m	-35.93	1.688885743334422e-19
12557	1.06457e-12	Fe	2	1.86596m	-35.93	1.688885743334422e-19
12558	1.7115099999999998e-12	Fe	2	1.16064m	-35.93	1.688885743334422e-19
12559	1.7357900000000002e-12	Fe	2	1.14440m	-35.93	1.688885743334422e-19
12560	1.75522e-12	Fe	2	1.13174m	-35.93	1.688885743334422e-19
12561	1.81948e-12	Fe	2	1.09177m	-35.93	1.688885743334422e-19
12562	2.09091e-12	Fe	2	9500.39A	-35.93	1.688885743334422e-19
12563	1.43091e-12	Fe	2	1.38824m	-35.93	1.688885743334422e-19
12564	1.4002600000000001e-12	Fe	2	1.41863m	-35.93	1.688885743334422e-19
12565	2.4345599999999997e-12	Fe	2	8159.35A	-35.93	1.688885743334422e-19
12566	1.3611e-12	Fe	2	1.45944m	-35.93	1.688885743334422e-19
12567	1.48915e-12	Fe	2	1.33394m	-35.93	1.688885743334422e-19
12568	2.27049e-12	Fe	2	8748.98A	-35.93	1.688885743334422e-19
12569	2.34647e-12	Fe	2	8465.69A	-35.93	1.688885743334422e-19
12570	2.51058e-12	Fe	2	7912.31A	-35.93	1.688885743334422e-19
12571	2.36328e-12	Fe	2	8405.47A	-35.93	1.688885743334422e-19
12572	1.60359e-12	Fe	2	1.23875m	-35.93	1.688885743334422e-19
12573	1.64354e-12	Fe	2	1.20864m	-35.93	1.688885743334422e-19
12574	2.30084e-12	Fe	2	8633.58A	-35.93	1.688885743334422e-19
12575	2.33e-12	Fe	2	8525.51A	-35.93	1.688885743334422e-19
12576	2.35429e-12	Fe	2	8437.57A	-35.93	1.688885743334422e-19
12577	2.43798e-12	Fe	2	8147.93A	-35.93	1.688885743334422e-19
12578	2.7507900000000002e-12	Fe	2	7221.37A	-35.93	1.688885743334422e-19
12579	2.79338e-12	Fe	2	7111.26A	-35.93	1.688885743334422e-19
12580	2.85437e-12	Fe	2	6959.32A	-35.93	1.688885743334422e-19
12581	2.2553e-12	Fe	2	8807.90A	-35.93	1.688885743334422e-19
12582	2.27959e-12	Fe	2	8714.07A	-35.93	1.688885743334422e-19
12583	2.67609e-12	Fe	2	7422.95A	-35.93	1.688885743334422e-19
12584	2.57156e-12	Fe	2	7724.67A	-35.93	1.688885743334422e-19
12585	2.71868e-12	Fe	2	7306.65A	-35.93	1.688885743334422e-19
12586	2.77967e-12	Fe	2	7146.34A	-35.93	1.688885743334422e-19
12587	1.32353e-12	Fe	2	1.50087m	-35.93	1.688885743334422e-19
12588	2.43078e-12	Fe	2	8172.05A	-35.93	1.688885743334422e-19
12589	2.23329e-12	Fe	2	8894.72A	-35.93	1.688885743334422e-19
12590	2.0537099999999997e-12	Fe	2	9672.48A	-35.93	1.688885743334422e-19
12591	2.03428e-12	Fe	2	9764.87A	-35.93	1.688885743334422e-19
12592	2.00999e-12	Fe	2	9882.85A	-35.93	1.688885743334422e-19
12593	1.36306e-12	Fe	2	1.45735m	-35.93	1.688885743334422e-19
12594	1.2835799999999999e-12	Fe	2	1.54758m	-35.93	1.688885743334422e-19
12595	1.3511e-12	Fe	2	1.47024m	-35.93	1.688885743334422e-19
12596	2.08485e-11	Si	1	952.798A	-35.93	1.688885743334422e-19
12597	1.96179e-11	S	1	1012.57A	-35.93	1.688885743334422e-19
12598	3.06841e-12	Fe	2	6473.86A	-35.93	1.688885743334422e-19
12599	2.80166e-12	Cl	7	7090.24A	-35.93	1.688885743334422e-19
12600	1.1723200000000001e-14	Cl	7	169.445m	-35.93	1.688885743334422e-19
12601	2.49376e-11	Cl	8	796.565A	-35.93	1.688885743334422e-19
12602	2.67658e-11	Cl	8	742.159A	-35.93	1.688885743334422e-19
12603	2.13118e-11	Cl	8	932.088A	-35.93	1.688885743334422e-19
12604	2.50554e-11	Cl	8	792.820A	-35.93	1.688885743334422e-19
12605	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	1.688885743334422e-19
12606	4.0813e-12	Cl	8	4867.19A	-35.93	1.688885743334422e-19
12607	5.01739e-12	Cl	8	3959.12A	-35.93	1.688885743334422e-19
12608	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	1.688885743334422e-19
12609	7.00865e-12	Cl	8	2834.28A	-35.93	1.688885743334422e-19
12610	7.57936e-12	Cl	8	2620.86A	-35.93	1.688885743334422e-19
12611	7.79258e-12	Cl	8	2549.15A	-35.93	1.688885743334422e-19
12612	8.07456e-12	Cl	8	2460.13A	-35.93	1.688885743334422e-19
12613	2.46784e-13	Cl	8	8.04934m	-35.93	1.688885743334422e-19
12614	1.18285e-12	Cl	8	1.67937m	-35.93	1.688885743334422e-19
12615	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	1.688885743334422e-19
12616	3.17403e-12	Cl	8	6258.44A	-35.93	1.688885743334422e-19
12617	3.9579e-12	Cl	8	5018.93A	-35.93	1.688885743334422e-19
12618	6.41013e-12	Co	14	3098.91A	-35.93	1.688885743334422e-19
12619	7.610159999999999e-13	Co	14	2.61025m	-35.93	1.688885743334422e-19
12620	7.168060000000001e-13	Co	2	2.77125m	-35.93	1.688885743334422e-19
12621	1.21907e-13	Co	2	16.2947m	-35.93	1.688885743334422e-19
12622	4.1378199999999997e-13	Co	2	4.80070m	-35.93	1.688885743334422e-19
12623	7.8482e-12	Fe	2	2531.09A	-35.93	1.688885743334422e-19
12624	6.55895e-12	Fe	2	3028.60A	-35.93	1.688885743334422e-19
12625	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	1.688885743334422e-19
12626	3.57658e-15	Cl	7	555.404m	-35.93	1.688885743334422e-19
12627	1.93868e-11	S	1	1024.64A	-35.93	1.688885743334422e-19
12628	1.26592e-11	Cl	7	1569.17A	-35.93	1.688885743334422e-19
12629	6.93011e-11	Co	12	286.640A	-35.93	1.688885743334422e-19
12630	6.448e-11	Co	13	308.071A	-35.93	1.688885743334422e-19
12631	5.68263e-11	Co	13	349.565A	-35.93	1.688885743334422e-19
12632	5.56364e-11	Co	13	357.041A	-35.93	1.688885743334422e-19
12633	5.50961e-11	Co	13	360.542A	-35.93	1.688885743334422e-19
12634	6.65656e-11	Co	14	298.419A	-35.93	1.688885743334422e-19
12635	5.80477e-11	Co	14	342.209A	-35.93	1.688885743334422e-19
12636	5.72869e-11	Co	14	346.754A	-35.93	1.688885743334422e-19
12637	5.16394e-11	Co	14	384.676A	-35.93	1.688885743334422e-19
12638	1.77262e-11	Co	14	1120.62A	-35.93	1.688885743334422e-19
12639	1.55775e-11	Co	14	1275.20A	-35.93	1.688885743334422e-19
12640	9.17211e-12	Co	14	2165.74A	-35.93	1.688885743334422e-19
12641	8.55964e-12	Co	14	2320.71A	-35.93	1.688885743334422e-19
12642	2.92724e-12	Cl	8	6786.07A	-35.93	1.688885743334422e-19
12643	9.3607e-13	Cl	8	2.12211m	-35.93	1.688885743334422e-19
12644	5.841739999999999e-14	Cl	7	34.0043m	-35.93	1.688885743334422e-19
12645	2.30557e-11	Cl	8	861.586A	-35.93	1.688885743334422e-19
12646	2.2809e-11	Cl	8	870.906A	-35.93	1.688885743334422e-19
12647	2.80953e-11	Cl	8	707.039A	-35.93	1.688885743334422e-19
12648	2.43516e-11	Cl	8	815.734A	-35.93	1.688885743334422e-19
12649	2.92095e-11	Cl	8	680.069A	-35.93	1.688885743334422e-19
12650	2.6576e-12	Cl	8	7474.58A	-35.93	1.688885743334422e-19
12651	1.6913e-11	Cl	7	1174.51A	-35.93	1.688885743334422e-19
12652	4.23986e-12	Cl	8	4685.16A	-35.93	1.688885743334422e-19
12653	1.26556e-11	Cl	7	1569.61A	-35.93	1.688885743334422e-19
12654	7.79265e-12	Fe	2	2549.13A	-35.93	1.688885743334422e-19
12655	7.1517e-12	Fe	2	2777.59A	-35.93	1.688885743334422e-19
12656	7.1326e-12	Fe	2	2785.02A	-35.93	1.688885743334422e-19
12657	7.10195e-12	Fe	2	2797.04A	-35.93	1.688885743334422e-19
12658	5.8754e-12	Fe	2	3380.96A	-35.93	1.688885743334422e-19
12659	6.1739e-12	Fe	2	3217.49A	-35.93	1.688885743334422e-19
12660	6.72068e-12	Fe	2	2955.72A	-35.93	1.688885743334422e-19
12661	7.10048e-12	Fe	2	2797.62A	-35.93	1.688885743334422e-19
12662	3.1889e-12	Fe	2	6229.26A	-35.93	1.688885743334422e-19
12663	3.67e-12	Fe	2	5412.65A	-35.93	1.688885743334422e-19
12664	4.78765e-12	Fe	2	4149.10A	-35.93	1.688885743334422e-19
12665	4.92429e-12	Fe	2	4033.97A	-35.93	1.688885743334422e-19
12666	5.47434e-12	Fe	2	3628.65A	-35.93	1.688885743334422e-19
12667	5.54904e-12	Fe	2	3579.80A	-35.93	1.688885743334422e-19
12668	5.75715e-12	Fe	2	3450.40A	-35.93	1.688885743334422e-19
12669	6.09286e-12	Fe	2	3260.29A	-35.93	1.688885743334422e-19
12670	6.614489999999999e-12	Fe	2	3003.17A	-35.93	1.688885743334422e-19
12671	6.63964e-12	Fe	2	2991.80A	-35.93	1.688885743334422e-19
12672	7.01943e-12	Fe	2	2829.92A	-35.93	1.688885743334422e-19
12673	1.25258e-11	Si	1	1585.88A	-35.93	1.688885743334422e-19
12674	2.07561e-12	Fe	7	9570.42A	-35.93	1.688885743334422e-19
12675	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	1.688885743334422e-19
12676	4.48586e-12	Fe	7	4428.24A	-35.93	1.688885743334422e-19
12677	1.19219e-13	Fe	7	16.6621m	-35.93	1.688885743334422e-19
12678	1.87333e-12	Fe	7	1.06038m	-35.93	1.688885743334422e-19
12679	2.01064e-12	Fe	7	9879.69A	-35.93	1.688885743334422e-19
12680	2.0432200000000003e-12	Fe	7	9722.12A	-35.93	1.688885743334422e-19
12681	1.7541099999999999e-12	Fe	7	1.13245m	-35.93	1.688885743334422e-19
12682	1.89142e-12	Fe	7	1.05024m	-35.93	1.688885743334422e-19
12683	5.8382e-12	Fe	2	3402.50A	-35.93	1.688885743334422e-19
12684	5.63008e-12	Fe	2	3528.27A	-35.93	1.688885743334422e-19
12685	4.99135e-12	Fe	2	3979.78A	-35.93	1.688885743334422e-19
12686	8.103780000000001e-12	Fe	2	2451.26A	-35.93	1.688885743334422e-19
12687	6.9738899999999995e-12	Fe	2	2848.41A	-35.93	1.688885743334422e-19
12688	6.963889999999999e-12	Fe	2	2852.49A	-35.93	1.688885743334422e-19
12689	6.03731e-12	Fe	2	3290.28A	-35.93	1.688885743334422e-19
12690	5.70161e-12	Fe	2	3484.01A	-35.93	1.688885743334422e-19
12691	4.86875e-12	Fe	2	4079.99A	-35.93	1.688885743334422e-19
12692	4.80805e-12	Fe	2	4131.50A	-35.93	1.688885743334422e-19
12693	4.73211e-12	Fe	2	4197.80A	-35.93	1.688885743334422e-19
12694	4.5045599999999995e-12	Fe	2	4409.85A	-35.93	1.688885743334422e-19
12695	3.61446e-12	Fe	2	5495.82A	-35.93	1.688885743334422e-19
12696	7.805860000000001e-12	Fe	2	2544.81A	-35.93	1.688885743334422e-19
12697	7.81352e-12	Fe	2	2542.32A	-35.93	1.688885743334422e-19
12698	7.18814e-12	Fe	2	2763.50A	-35.93	1.688885743334422e-19
12699	5.18016e-12	Fe	2	3834.72A	-35.93	1.688885743334422e-19
12700	7.02943e-12	Fe	2	2825.90A	-35.93	1.688885743334422e-19
12701	6.2777699999999994e-12	Fe	2	3164.25A	-35.93	1.688885743334422e-19
12702	5.55538e-12	Fe	2	3575.72A	-35.93	1.688885743334422e-19
12703	5.00534e-12	Fe	2	3968.66A	-35.93	1.688885743334422e-19
12704	4.94463e-12	Fe	2	4017.38A	-35.93	1.688885743334422e-19
12705	4.64115e-12	Fe	2	4280.08A	-35.93	1.688885743334422e-19
12706	3.16539e-12	Fe	2	6275.51A	-35.93	1.688885743334422e-19
12707	6.831469999999999e-12	Fe	2	2907.79A	-35.93	1.688885743334422e-19
12708	5.66616e-12	Fe	2	3505.80A	-35.93	1.688885743334422e-19
12709	5.05542e-12	Fe	2	3929.34A	-35.93	1.688885743334422e-19
12710	3.76202e-12	Fe	2	5280.26A	-35.93	1.688885743334422e-19
12711	2.81954e-13	Cl	8	7.04530m	-35.93	1.688885743334422e-19
12712	4.95157e-13	Cl	8	4.01175m	-35.93	1.688885743334422e-19
12713	2.13204e-13	Cl	8	9.31712m	-35.93	1.688885743334422e-19
12714	4.76354e-11	Cr	12	417.011A	-35.93	1.688885743334422e-19
12715	1.70327e-12	Fe	2	1.16626m	-35.93	1.688885743334422e-19
12716	1.7792099999999998e-12	Fe	2	1.11648m	-35.93	1.688885743334422e-19
12717	2.7469e-11	Sc	10	723.160A	-35.93	1.688885743334422e-19
12718	2.6081599999999997e-12	Fe	2	7616.28A	-35.93	1.688885743334422e-19
12719	1.57187e-13	Fe	2	12.6375m	-35.93	1.688885743334422e-19
12720	1.04238e-10	Co	8	190.569A	-35.93	1.688885743334422e-19
12721	4.41944e-11	Cr	10	449.479A	-35.93	1.688885743334422e-19
12722	4.43869e-11	Cr	10	447.529A	-35.93	1.688885743334422e-19
12723	4.48345e-11	Cr	10	443.062A	-35.93	1.688885743334422e-19
12724	5.0357e-11	Cr	10	394.473A	-35.93	1.688885743334422e-19
12725	1.03588e-10	Co	8	191.764A	-35.93	1.688885743334422e-19
12726	1.03649e-10	Co	8	191.652A	-35.93	1.688885743334422e-19
12727	1.04227e-10	Co	8	190.589A	-35.93	1.688885743334422e-19
12728	1.07802e-10	Co	8	184.267A	-35.93	1.688885743334422e-19
12729	1.0839100000000001e-10	Co	8	183.266A	-35.93	1.688885743334422e-19
12730	5.41352e-11	Cr	11	366.941A	-35.93	1.688885743334422e-19
12731	7.223260000000001e-12	Cr	11	2750.07A	-35.93	1.688885743334422e-19
12732	7.2014e-12	Cr	11	2758.41A	-35.93	1.688885743334422e-19
12733	7.096289999999999e-12	Cr	11	2799.28A	-35.93	1.688885743334422e-19
12734	7.07443e-12	Cr	11	2807.92A	-35.93	1.688885743334422e-19
12735	6.91128e-12	Cr	11	2874.21A	-35.93	1.688885743334422e-19
12736	3.11957e-13	Cr	11	6.36769m	-35.93	1.688885743334422e-19
12737	2.901e-13	Cr	11	6.84745m	-35.93	1.688885743334422e-19
12738	7.89572e-11	Cr	12	251.585A	-35.93	1.688885743334422e-19
12739	5.98083e-11	Cr	12	332.135A	-35.93	1.688885743334422e-19
12740	1.47573e-12	Fe	2	1.34608m	-35.93	1.688885743334422e-19
12741	5.85644e-13	Fe	2	3.39190m	-35.93	1.688885743334422e-19
12742	1.0454200000000001e-13	Fe	2	19.0014m	-35.93	1.688885743334422e-19
12743	3.17267e-12	Fe	2	6261.12A	-35.93	1.688885743334422e-19
12744	2.8603e-12	Fe	2	6944.88A	-35.93	1.688885743334422e-19
12745	2.7856e-12	Fe	2	7131.12A	-35.93	1.688885743334422e-19
12746	2.23557e-12	Fe	2	8885.62A	-35.93	1.688885743334422e-19
12747	2.17487e-12	Fe	2	9133.62A	-35.93	1.688885743334422e-19
12748	8.81509e-13	Fe	2	2.25346m	-35.93	1.688885743334422e-19
12749	4.4349e-12	Fe	2	4479.12A	-35.93	1.688885743334422e-19
12750	1.83991e-12	Fe	2	1.07965m	-35.93	1.688885743334422e-19
12751	4.05512e-12	Fe	2	4898.61A	-35.93	1.688885743334422e-19
12752	3.50836e-12	Fe	2	5662.03A	-35.93	1.688885743334422e-19
12753	3.39086e-12	Fe	2	5858.24A	-35.93	1.688885743334422e-19
12754	3.38405e-12	Fe	2	5870.02A	-35.93	1.688885743334422e-19
12755	2.96456e-12	Fe	2	6700.64A	-35.93	1.688885743334422e-19
12756	5.6400300000000006e-12	Fe	2	3522.05A	-35.93	1.688885743334422e-19
12757	3.2866e-12	Fe	2	6044.08A	-35.93	1.688885743334422e-19
12758	3.39719e-12	Fe	2	5847.32A	-35.93	1.688885743334422e-19
12759	3.4041e-12	Fe	2	5835.45A	-35.93	1.688885743334422e-19
12760	3.92572e-12	Fe	2	5060.08A	-35.93	1.688885743334422e-19
12761	3.9508599999999996e-12	Fe	2	5027.88A	-35.93	1.688885743334422e-19
12762	4.33064e-12	Fe	2	4586.96A	-35.93	1.688885743334422e-19
12763	4.34064e-12	Fe	2	4576.39A	-35.93	1.688885743334422e-19
12764	4.46869e-12	Fe	2	4445.25A	-35.93	1.688885743334422e-19
12765	5.13993e-12	Fe	2	3864.73A	-35.93	1.688885743334422e-19
12766	5.1593599999999995e-12	Fe	2	3850.18A	-35.93	1.688885743334422e-19
12767	5.33894e-12	Fe	2	3720.67A	-35.93	1.688885743334422e-19
12768	4.83312e-11	Cr	12	411.007A	-35.93	1.688885743334422e-19
12769	4.74778e-11	Cr	12	418.394A	-35.93	1.688885743334422e-19
12770	1.06582e-12	Cl	8	1.86377m	-35.93	1.688885743334422e-19
12771	4.72518e-11	Cr	12	420.396A	-35.93	1.688885743334422e-19
12772	1.06992e-10	F	6	185.663A	-35.93	1.688885743334422e-19
12773	1.75393e-11	F	6	1132.57A	-35.93	1.688885743334422e-19
12774	9.83579e-11	F	6	201.961A	-35.93	1.688885743334422e-19
12775	1.06891e-10	F	6	185.839A	-35.93	1.688885743334422e-19
12776	9.38957e-11	F	6	211.559A	-35.93	1.688885743334422e-19
12777	1.02429e-10	F	6	193.935A	-35.93	1.688885743334422e-19
12778	8.08185e-11	F	6	245.791A	-35.93	1.688885743334422e-19
12779	8.5356e-12	F	6	2327.25A	-35.93	1.688885743334422e-19
12780	4.76082e-13	F	6	4.17248m	-35.93	1.688885743334422e-19
12781	4.90389e-13	F	6	4.05076m	-35.93	1.688885743334422e-19
12782	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	1.688885743334422e-19
12783	7.838670000000001e-13	Cl	8	2.53416m	-35.93	1.688885743334422e-19
12784	5.70663e-13	Cl	8	3.48094m	-35.93	1.688885743334422e-19
12785	2.11058e-12	Cl	8	9411.84A	-35.93	1.688885743334422e-19
12786	1.82863e-12	Cl	8	1.08630m	-35.93	1.688885743334422e-19
12787	1.61542e-12	Cl	8	1.22968m	-35.93	1.688885743334422e-19
12788	1.04476e-12	Cl	8	1.90134m	-35.93	1.688885743334422e-19
12789	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	1.688885743334422e-19
12790	1.88247e-12	Cl	8	1.05523m	-35.93	1.688885743334422e-19
12791	2.56183e-12	Cl	8	7754.01A	-35.93	1.688885743334422e-19
12792	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	1.688885743334422e-19
12793	9.46402e-13	Cl	8	2.09894m	-35.93	1.688885743334422e-19
12794	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	1.688885743334422e-19
12795	3.71112e-12	Cl	8	5352.69A	-35.93	1.688885743334422e-19
12796	3.49791e-12	Cl	8	5678.95A	-35.93	1.688885743334422e-19
12797	1.0185799999999998e-10	F	6	195.022A	-35.93	1.688885743334422e-19
12798	9.84592e-11	F	6	201.753A	-35.93	1.688885743334422e-19
12799	1.01336e-13	F	6	19.6025m	-35.93	1.688885743334422e-19
12800	7.11341e-15	F	3	279.254m	-35.93	1.688885743334422e-19
12801	3.28121e-11	Cr	12	605.400A	-35.93	1.688885743334422e-19
12802	1.19484e-12	Cr	4	1.66253m	-35.93	1.688885743334422e-19
12803	1.12553e-12	Cr	4	1.76490m	-35.93	1.688885743334422e-19
12804	1.20826e-11	Cr	5	1644.05A	-35.93	1.688885743334422e-19
12805	1.20201e-11	Cr	5	1652.60A	-35.93	1.688885743334422e-19
12806	1.08106e-11	Cr	5	1837.50A	-35.93	1.688885743334422e-19
12807	1.66871e-11	Cu	14	1190.41A	-35.93	1.688885743334422e-19
12808	1.59555e-13	F	6	12.4499m	-35.93	1.688885743334422e-19
12809	2.10488e-11	Cu	15	943.735A	-35.93	1.688885743334422e-19
12810	2.08484e-11	Cu	16	952.805A	-35.93	1.688885743334422e-19
12811	1.06115e-11	Cu	16	1871.98A	-35.93	1.688885743334422e-19
12812	4.04928e-11	F	4	490.568A	-35.93	1.688885743334422e-19
12813	9.85174e-11	F	6	201.634A	-35.93	1.688885743334422e-19
12814	4.04571e-11	F	4	491.001A	-35.93	1.688885743334422e-19
12815	3.47703e-11	F	4	571.305A	-35.93	1.688885743334422e-19
12816	2.92462e-11	F	4	679.214A	-35.93	1.688885743334422e-19
12817	3.0899e-11	F	6	642.884A	-35.93	1.688885743334422e-19
12818	1.37738e-10	F	6	144.219A	-35.93	1.688885743334422e-19
12819	3.05732e-11	F	6	649.735A	-35.93	1.688885743334422e-19
12820	1.37624e-10	F	6	144.339A	-35.93	1.688885743334422e-19
12821	1.1986100000000002e-10	F	6	165.729A	-35.93	1.688885743334422e-19
12822	5.82187e-14	F	6	34.1204m	-35.93	1.688885743334422e-19
12823	4.6229599999999995e-12	F	6	4296.91A	-35.93	1.688885743334422e-19
12824	1.4306299999999998e-14	F	6	138.851m	-35.93	1.688885743334422e-19
12825	1.924e-12	Fe	7	1.03245m	-35.93	1.688885743334422e-19
12826	1.9418900000000003e-12	Fe	7	1.02295m	-35.93	1.688885743334422e-19
12827	4.35213e-12	Fe	7	4564.31A	-35.93	1.688885743334422e-19
12828	8.51535e-12	Ca	1	2332.78A	-35.93	1.688885743334422e-19
12829	4.7221e-11	Fe	3	420.670A	-35.93	1.688885743334422e-19
12830	4.89707e-11	Fe	3	405.640A	-35.93	1.688885743334422e-19
12831	5.10103e-11	Fe	3	389.420A	-35.93	1.688885743334422e-19
12832	4.75237e-11	Fe	3	417.990A	-35.93	1.688885743334422e-19
12833	4.99069e-11	Fe	3	398.031A	-35.93	1.688885743334422e-19
12834	1.4433e-11	P	1	1376.32A	-35.93	1.688885743334422e-19
12835	1.50639e-11	P	1	1318.68A	-35.93	1.688885743334422e-19
12836	6.64068e-12	K	1	2991.33A	-35.93	1.688885743334422e-19
12837	1.69612e-11	Cl	1	1171.17A	-35.93	1.688885743334422e-19
12838	1.80472e-11	Cl	1	1100.70A	-35.93	1.688885743334422e-19
12839	1.82137e-11	Cl	1	1090.63A	-35.93	1.688885743334422e-19
12840	1.97135e-11	Cl	1	1007.66A	-35.93	1.688885743334422e-19
12841	6.17425e-12	K	1	3217.31A	-35.93	1.688885743334422e-19
12842	6.40538e-12	K	1	3101.21A	-35.93	1.688885743334422e-19
12843	4.44336e-11	Fe	3	447.059A	-35.93	1.688885743334422e-19
12844	8.643139999999999e-12	Fe	1	2298.29A	-35.93	1.688885743334422e-19
12845	9.53492e-12	Fe	1	2083.34A	-35.93	1.688885743334422e-19
12846	8.41614e-12	Fe	1	2360.28A	-35.93	1.688885743334422e-19
12847	1.07318e-11	Fe	1	1851.00A	-35.93	1.688885743334422e-19
12848	7.27705e-12	Fe	1	2729.74A	-35.93	1.688885743334422e-19
12849	9.11081e-12	Fe	1	2180.32A	-35.93	1.688885743334422e-19
12850	7.862410000000001e-12	Fe	1	2526.51A	-35.93	1.688885743334422e-19
12851	2.14812e-11	Fe	9	924.737A	-35.93	1.688885743334422e-19
12852	8.043089999999999e-12	Ca	1	2469.76A	-35.93	1.688885743334422e-19
12853	9.18404e-12	Ca	1	2162.93A	-35.93	1.688885743334422e-19
12854	1.43939e-11	P	1	1380.06A	-35.93	1.688885743334422e-19
12855	7.55339e-11	Fe	7	262.987A	-35.93	1.688885743334422e-19
12856	7.55161e-11	Fe	7	263.049A	-35.93	1.688885743334422e-19
12857	1.76584e-12	Fe	7	1.12493m	-35.93	1.688885743334422e-19
12858	6.79555e-11	Fe	7	292.316A	-35.93	1.688885743334422e-19
12859	6.79817e-11	Fe	7	292.203A	-35.93	1.688885743334422e-19
12860	4.02166e-13	Fe	7	4.93936m	-35.93	1.688885743334422e-19
12861	1.14358e-11	Fe	7	1737.05A	-35.93	1.688885743334422e-19
12862	1.1555e-11	Fe	7	1719.13A	-35.93	1.688885743334422e-19
12863	1.33086e-11	Fe	7	1492.60A	-35.93	1.688885743334422e-19
12864	1.34784e-11	Fe	7	1473.80A	-35.93	1.688885743334422e-19
12865	1.35225e-11	Fe	7	1468.99A	-35.93	1.688885743334422e-19
12866	1.12935e-11	Fe	7	1758.92A	-35.93	1.688885743334422e-19
12867	7.34589e-11	Fe	7	270.416A	-35.93	1.688885743334422e-19
12868	7.76211e-11	Fe	7	255.916A	-35.93	1.688885743334422e-19
12869	7.53579e-11	Fe	7	263.601A	-35.93	1.688885743334422e-19
12870	7.53462e-11	Fe	7	263.642A	-35.93	1.688885743334422e-19
12871	7.71116e-11	Fe	7	257.607A	-35.93	1.688885743334422e-19
12872	7.72814e-11	Fe	7	257.041A	-35.93	1.688885743334422e-19
12873	7.73255e-11	Fe	7	256.894A	-35.93	1.688885743334422e-19
12874	1.68838e-12	Fe	7	1.17654m	-35.93	1.688885743334422e-19
12875	7.52805e-11	Fe	7	263.872A	-35.93	1.688885743334422e-19
12876	7.70341e-11	Fe	7	257.866A	-35.93	1.688885743334422e-19
12877	7.7204e-11	Fe	7	257.298A	-35.93	1.688885743334422e-19
12878	7.68656e-11	Fe	7	258.431A	-35.93	1.688885743334422e-19
12879	7.58075e-12	Fe	7	2620.38A	-35.93	1.688885743334422e-19
12880	7.20444e-11	Fe	7	275.725A	-35.93	1.688885743334422e-19
12881	7.34444e-11	Fe	7	270.469A	-35.93	1.688885743334422e-19
12882	9.12499e-12	Ca	1	2176.93A	-35.93	1.688885743334422e-19
12883	9.045239999999999e-12	Ca	1	2196.12A	-35.93	1.688885743334422e-19
12884	6.77677e-11	Fe	7	293.126A	-35.93	1.688885743334422e-19
12885	8.7748e-12	Ca	1	2263.81A	-35.93	1.688885743334422e-19
12886	5.07959e-12	Sc	1	3910.64A	-35.93	1.688885743334422e-19
12887	4.93851e-12	Sc	1	4022.36A	-35.93	1.688885743334422e-19
12888	7.35163e-12	Sc	1	2702.05A	-35.93	1.688885743334422e-19
12889	7.331560000000001e-12	Sc	1	2709.44A	-35.93	1.688885743334422e-19
12890	8.754989999999999e-12	Sc	1	2268.93A	-35.93	1.688885743334422e-19
12891	8.15842e-12	Sc	1	2434.84A	-35.93	1.688885743334422e-19
12892	6.67025e-12	Sc	1	2978.07A	-35.93	1.688885743334422e-19
12893	6.5818199999999995e-12	Sc	1	3018.08A	-35.93	1.688885743334422e-19
12894	6.78745e-12	K	1	2926.65A	-35.93	1.688885743334422e-19
12895	4.3788e-11	Ar	2	453.651A	-35.93	1.688885743334422e-19
12896	4.09105e-11	Ar	2	485.559A	-35.93	1.688885743334422e-19
12897	4.3239e-11	Ar	2	459.411A	-35.93	1.688885743334422e-19
12898	1.46488e-11	S	1	1356.05A	-35.93	1.688885743334422e-19
12899	2.09069e-11	Si	1	950.137A	-35.93	1.688885743334422e-19
12900	1.28387e-11	Si	1	1547.23A	-35.93	1.688885743334422e-19
12901	3.41196e-11	Si	2	582.201A	-35.93	1.688885743334422e-19
12902	3.09049e-11	Si	2	642.760A	-35.93	1.688885743334422e-19
12903	3.47767e-11	Si	2	571.200A	-35.93	1.688885743334422e-19
12904	3.54944e-11	Si	2	559.650A	-35.93	1.688885743334422e-19
12905	1.61896e-11	S	1	1226.99A	-35.93	1.688885743334422e-19
12906	4.23612e-11	Ar	2	468.931A	-35.93	1.688885743334422e-19
12907	1.42679e-11	S	1	1392.25A	-35.93	1.688885743334422e-19
12908	1.9568e-11	S	1	1015.15A	-35.93	1.688885743334422e-19
12909	1.57033e-11	S	1	1264.99A	-35.93	1.688885743334422e-19
12910	1.78547e-11	S	1	1112.56A	-35.93	1.688885743334422e-19
12911	6.0725300000000006e-12	Sc	1	3271.20A	-35.93	1.688885743334422e-19
12912	4.16515e-12	Sc	1	4769.20A	-35.93	1.688885743334422e-19
12913	8.567989999999999e-12	Sc	1	2318.45A	-35.93	1.688885743334422e-19
12914	4.6525699999999994e-12	Cr	1	4269.56A	-35.93	1.688885743334422e-19
12915	8.93525e-12	Ca	1	2223.16A	-35.93	1.688885743334422e-19
12916	6.2402e-11	Ar	3	318.330A	-35.93	1.688885743334422e-19
12917	6.54746e-12	K	1	3033.92A	-35.93	1.688885743334422e-19
12918	6.70568e-12	K	1	2962.33A	-35.93	1.688885743334422e-19
12919	9.93076e-12	Mn	1	2000.30A	-35.93	1.688885743334422e-19
12920	5.53343e-12	Cr	1	3589.90A	-35.93	1.688885743334422e-19
12921	4.081419999999999e-12	V	1	4867.05A	-35.93	1.688885743334422e-19
12922	4.32861e-12	V	1	4589.11A	-35.93	1.688885743334422e-19
12923	5.1200400000000005e-12	V	1	3879.74A	-35.93	1.688885743334422e-19
12924	5.17548e-12	V	1	3838.18A	-35.93	1.688885743334422e-19
12925	6.23519e-12	V	1	3185.86A	-35.93	1.688885743334422e-19
12926	8.39709e-12	Cr	1	2365.64A	-35.93	1.688885743334422e-19
12927	3.82328e-12	Ti	1	5195.65A	-35.93	1.688885743334422e-19
12928	6.752389999999999e-12	K	1	2941.84A	-35.93	1.688885743334422e-19
12929	9.48034e-12	Cr	1	2095.33A	-35.93	1.688885743334422e-19
12930	1.02366e-11	Cr	1	1940.53A	-35.93	1.688885743334422e-19
12931	1.83969e-11	Cr	2	1079.77A	-35.93	1.688885743334422e-19
12932	1.86793e-11	Cr	2	1063.45A	-35.93	1.688885743334422e-19
12933	4.9261900000000004e-12	Mn	1	4032.42A	-35.93	1.688885743334422e-19
12934	7.10125e-12	Mn	1	2797.32A	-35.93	1.688885743334422e-19
12935	7.62099e-12	Ti	1	2606.55A	-35.93	1.688885743334422e-19
12936	6.73354e-12	Ti	1	2950.08A	-35.93	1.688885743334422e-19
12937	5.40696e-12	Ti	1	3673.87A	-35.93	1.688885743334422e-19
12938	5.30661e-12	Ti	1	3743.34A	-35.93	1.688885743334422e-19
12939	6.79376e-11	Fe	7	292.393A	-35.93	1.688885743334422e-19
12940	6.60141e-11	Fe	7	300.912A	-35.93	1.688885743334422e-19
12941	1.6988699999999998e-13	Fe	7	11.6927m	-35.93	1.688885743334422e-19
12942	3.47619e-12	Fe	9	5714.43A	-35.93	1.688885743334422e-19
12943	1.90234e-12	Fe	7	1.04421m	-35.93	1.688885743334422e-19
12944	2.07223e-12	Fe	7	9586.02A	-35.93	1.688885743334422e-19
12945	2.1163400000000002e-12	Fe	7	9386.21A	-35.93	1.688885743334422e-19
12946	2.05773e-12	Fe	7	9653.59A	-35.93	1.688885743334422e-19
12947	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	1.688885743334422e-19
12948	5.04695e-14	Fe	7	39.3593m	-35.93	1.688885743334422e-19
12949	8.35566e-11	Fe	9	237.737A	-35.93	1.688885743334422e-19
12950	3.15321e-11	Fe	9	629.976A	-35.93	1.688885743334422e-19
12951	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	1.688885743334422e-19
12952	8.58325e-11	Fe	9	231.433A	-35.93	1.688885743334422e-19
12953	8.57098e-11	Fe	9	231.764A	-35.93	1.688885743334422e-19
12954	8.39964e-11	Fe	9	236.492A	-35.93	1.688885743334422e-19
12955	8.38339e-11	Fe	9	236.950A	-35.93	1.688885743334422e-19
12956	8.68961e-11	Fe	9	228.600A	-35.93	1.688885743334422e-19
12957	8.67734e-11	Fe	9	228.923A	-35.93	1.688885743334422e-19
12958	8.50599e-11	Fe	9	233.535A	-35.93	1.688885743334422e-19
12959	8.48975e-11	Fe	9	233.982A	-35.93	1.688885743334422e-19
12960	8.46201e-11	Fe	9	234.749A	-35.93	1.688885743334422e-19
12961	6.36894e-11	Fe	9	311.896A	-35.93	1.688885743334422e-19
12962	5.9777e-11	Fe	9	332.310A	-35.93	1.688885743334422e-19
12963	5.9941e-11	Fe	9	331.400A	-35.93	1.688885743334422e-19
12964	8.01426e-11	Fe	9	247.864A	-35.93	1.688885743334422e-19
12965	8.11994e-11	Fe	9	244.638A	-35.93	1.688885743334422e-19
12966	8.12966e-11	Fe	9	244.345A	-35.93	1.688885743334422e-19
12967	7.66977e-14	Fe	7	25.8997m	-35.93	1.688885743334422e-19
12968	1.48229e-13	Fe	7	13.4012m	-35.93	1.688885743334422e-19
12969	2.901e-14	Fe	7	68.4745m	-35.93	1.688885743334422e-19
12970	1.4505e-14	Fe	7	136.949m	-35.93	1.688885743334422e-19
12971	1.00854e-11	Fe	7	1969.63A	-35.93	1.688885743334422e-19
12972	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	1.688885743334422e-19
12973	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	1.688885743334422e-19
12974	1.21425e-11	Fe	7	1635.94A	-35.93	1.688885743334422e-19
12975	3.4726699999999996e-12	Fe	7	5720.22A	-35.93	1.688885743334422e-19
12976	3.44009e-12	Fe	7	5774.41A	-35.93	1.688885743334422e-19
12977	3.30278e-12	Fe	7	6014.46A	-35.93	1.688885743334422e-19
12978	1.54866e-12	Fe	7	1.28269m	-35.93	1.688885743334422e-19
12979	1.41493e-12	Fe	7	1.40391m	-35.93	1.688885743334422e-19
12980	1.40043e-12	Fe	7	1.41845m	-35.93	1.688885743334422e-19
12981	1.19727e-11	Fe	7	1659.15A	-35.93	1.688885743334422e-19
12982	1.02191e-11	Fe	7	1943.86A	-35.93	1.688885743334422e-19
12983	1.00709e-11	Fe	7	1972.46A	-35.93	1.688885743334422e-19
12984	2.1229e-12	Fe	7	9357.22A	-35.93	1.688885743334422e-19
12985	1.30438e-11	Fe	7	1522.90A	-35.93	1.688885743334422e-19
12986	1.29065e-11	Fe	7	1539.10A	-35.93	1.688885743334422e-19
12987	1.10192e-11	Fe	7	1802.71A	-35.93	1.688885743334422e-19
12988	3.49056e-12	Fe	7	5690.91A	-35.93	1.688885743334422e-19
12989	3.51679e-12	Fe	7	5648.47A	-35.93	1.688885743334422e-19
12990	6.55706e-15	Fe	7	302.948m	-35.93	1.688885743334422e-19
12991	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	1.688885743334422e-19
12992	3.55671e-14	Fe	7	55.8507m	-35.93	1.688885743334422e-19
12993	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	1.688885743334422e-19
12994	1.9089e-12	Fe	7	1.04062m	-35.93	1.688885743334422e-19
12995	2.0787900000000003e-12	Fe	7	9555.78A	-35.93	1.688885743334422e-19
12996	8.5277e-11	Fe	9	232.940A	-35.93	1.688885743334422e-19
12997	8.4123e-11	Fe	9	236.136A	-35.93	1.688885743334422e-19
12998	6.58949e-11	Fe	7	301.457A	-35.93	1.688885743334422e-19
12999	6.39214e-11	Fe	9	310.764A	-35.93	1.688885743334422e-19
13000	5.92702e-13	Fe	2	3.35151m	-35.93	1.688885743334422e-19
13001	5.73607e-13	Fe	2	3.46308m	-35.93	1.688885743334422e-19
13002	4.0491e-13	Fe	2	4.90590m	-35.93	1.688885743334422e-19
13003	1.27273e-12	Fe	2	1.56078m	-35.93	1.688885743334422e-19
13004	1.46402e-12	Fe	2	1.35684m	-35.93	1.688885743334422e-19
13005	1.6281299999999998e-12	Fe	2	1.22008m	-35.93	1.688885743334422e-19
13006	1.68912e-12	Fe	2	1.17603m	-35.93	1.688885743334422e-19
13007	3.54852e-13	Fe	2	5.59795m	-35.93	1.688885743334422e-19
13008	3.7394699999999997e-13	Fe	2	5.31210m	-35.93	1.688885743334422e-19
13009	1.02806e-12	Fe	2	1.93222m	-35.93	1.688885743334422e-19
13010	1.0357200000000002e-12	Fe	2	1.91794m	-35.93	1.688885743334422e-19
13011	1.27041e-12	Fe	2	1.56363m	-35.93	1.688885743334422e-19
13012	8.09268e-13	Fe	2	2.45462m	-35.93	1.688885743334422e-19
13013	8.41908e-13	Fe	2	2.35946m	-35.93	1.688885743334422e-19
13014	8.92958e-13	Fe	2	2.22457m	-35.93	1.688885743334422e-19
13015	1.00828e-12	Fe	2	1.97014m	-35.93	1.688885743334422e-19
13016	1.08425e-12	Fe	2	1.83209m	-35.93	1.688885743334422e-19
13017	1.24836e-12	Fe	2	1.59124m	-35.93	1.688885743334422e-19
13018	1.30935e-12	Fe	2	1.51713m	-35.93	1.688885743334422e-19
13019	8.187020000000001e-13	Fe	2	2.42634m	-35.93	1.688885743334422e-19
13020	7.87275e-11	Fe	7	252.319A	-35.93	1.688885743334422e-19
13021	7.8742e-11	Fe	7	252.273A	-35.93	1.688885743334422e-19
13022	7.57337e-11	Fe	7	262.293A	-35.93	1.688885743334422e-19
13023	7.58674e-11	Fe	7	261.831A	-35.93	1.688885743334422e-19
13024	6.44659e-11	Fe	7	308.139A	-35.93	1.688885743334422e-19
13025	1.23361e-12	Fe	2	1.61027m	-35.93	1.688885743334422e-19
13026	1.2468200000000001e-12	Fe	2	1.59321m	-35.93	1.688885743334422e-19
13027	1.25447e-12	Fe	2	1.58349m	-35.93	1.688885743334422e-19
13028	8.08836e-11	Fe	7	245.593A	-35.93	1.688885743334422e-19
13029	3.98151e-12	Fe	9	4989.18A	-35.93	1.688885743334422e-19
13030	2.6228199999999998e-14	Fe	7	75.7369m	-35.93	1.688885743334422e-19
13031	2.4281e-12	Fe	7	8181.06A	-35.93	1.688885743334422e-19
13032	4.41111e-14	Fe	7	45.0328m	-35.93	1.688885743334422e-19
13033	1.78829e-14	Fe	7	111.081m	-35.93	1.688885743334422e-19
13034	1.10047e-11	Fe	7	1805.09A	-35.93	1.688885743334422e-19
13035	1.33507e-11	Fe	7	1487.90A	-35.93	1.688885743334422e-19
13036	1.31809e-11	Fe	7	1507.07A	-35.93	1.688885743334422e-19
13037	1.0742600000000001e-12	Fe	2	1.84914m	-35.93	1.688885743334422e-19
13038	1.31159e-11	Fe	7	1514.54A	-35.93	1.688885743334422e-19
13039	7.89963e-11	Fe	7	251.461A	-35.93	1.688885743334422e-19
13040	3.5187300000000003e-12	Fe	7	5645.34A	-35.93	1.688885743334422e-19
13041	8.39565e-13	Fe	2	2.36604m	-35.93	1.688885743334422e-19
13042	1.28616e-11	Fe	7	1544.48A	-35.93	1.688885743334422e-19
13043	9.98279e-13	Fe	2	1.98987m	-35.93	1.688885743334422e-19
13044	1.14272e-11	Fe	7	1738.34A	-35.93	1.688885743334422e-19
13045	3.89765e-13	Fe	2	5.09652m	-35.93	1.688885743334422e-19
13046	1.22168e-12	Fe	2	1.62600m	-35.93	1.688885743334422e-19
13047	1.20847e-12	Fe	2	1.64377m	-35.93	1.688885743334422e-19
13048	1.18904e-12	Fe	2	1.67063m	-35.93	1.688885743334422e-19
13049	5.48466e-13	Fe	2	3.62182m	-35.93	1.688885743334422e-19
13050	5.17817e-13	Fe	2	3.83619m	-35.93	1.688885743334422e-19
13051	4.78293e-13	Fe	2	4.15320m	-35.93	1.688885743334422e-19
13052	1.48916e-12	Fe	2	1.33393m	-35.93	1.688885743334422e-19
13053	4.88445e-11	Sc	10	406.688A	-35.93	1.688885743334422e-19
13054	1.41803e-12	Si	2	1.40084m	-35.93	1.688885743334422e-19
13055	1.07556e-13	Sc	8	18.4690m	-35.93	1.688885743334422e-19
13056	1.7168300000000002e-10	S	10	115.704A	-35.93	1.688885743334422e-19
13057	1.8030000000000001e-10	S	10	110.175A	-35.93	1.688885743334422e-19
13058	1.82738e-10	S	10	108.704A	-35.93	1.688885743334422e-19
13059	1.8052900000000004e-10	S	10	110.035A	-35.93	1.688885743334422e-19
13060	1.42223e-11	Mn	6	1396.71A	-35.93	1.688885743334422e-19
13061	1.41368e-11	Mn	6	1405.16A	-35.93	1.688885743334422e-19
13062	1.28288e-11	Mn	6	1548.43A	-35.93	1.688885743334422e-19
13063	5.58541e-13	P	8	3.55649m	-35.93	1.688885743334422e-19
13064	1.07212e-10	P	8	185.282A	-35.93	1.688885743334422e-19
13065	1.5731e-12	P	8	1.26276m	-35.93	1.688885743334422e-19
13066	1.77041e-10	P	8	112.202A	-35.93	1.688885743334422e-19
13067	7.14017e-11	P	8	278.207A	-35.93	1.688885743334422e-19
13068	1.8627999999999998e-10	P	8	106.638A	-35.93	1.688885743334422e-19
13069	1.70423e-11	N	1	1165.59A	-35.93	1.688885743334422e-19
13070	2.94766e-11	P	5	673.905A	-35.93	1.688885743334422e-19
13071	7.33214e-12	S	10	2709.23A	-35.93	1.688885743334422e-19
13072	1.7457700000000001e-12	S	10	1.13786m	-35.93	1.688885743334422e-19
13073	2.21013e-12	S	10	8987.93A	-35.93	1.688885743334422e-19
13074	8.0695e-11	S	11	246.167A	-35.93	1.688885743334422e-19
13075	4.71045e-11	S	11	421.710A	-35.93	1.688885743334422e-19
13076	3.57301e-11	S	11	555.958A	-35.93	1.688885743334422e-19
13077	3.47284e-11	S	11	571.995A	-35.93	1.688885743334422e-19
13078	1.23296e-11	S	11	1611.11A	-35.93	1.688885743334422e-19
13079	4.71017e-11	S	11	421.735A	-35.93	1.688885743334422e-19
13080	3.47256e-11	S	11	572.041A	-35.93	1.688885743334422e-19
13081	1.23269e-11	S	11	1611.48A	-35.93	1.688885743334422e-19
13082	1.8250900000000002e-10	S	10	108.841A	-35.93	1.688885743334422e-19
13083	1.73893e-10	S	10	114.234A	-35.93	1.688885743334422e-19
13084	5.12944e-11	Ne	6	387.264A	-35.93	1.688885743334422e-19
13085	5.58628e-12	S	10	3555.94A	-35.93	1.688885743334422e-19
13086	1.1477899999999999e-12	S	13	1.73067m	-35.93	1.688885743334422e-19
13087	9.19009e-13	S	13	2.16151m	-35.93	1.688885743334422e-19
13088	2.06914e-11	S	13	960.032A	-35.93	1.688885743334422e-19
13089	1.93616e-11	S	13	1025.97A	-35.93	1.688885743334422e-19
13090	4.75252e-10	S	13	41.7977A	-35.93	1.688885743334422e-19
13091	4.54561e-10	S	13	43.7003A	-35.93	1.688885743334422e-19
13092	5.01548e-10	S	13	39.6063A	-35.93	1.688885743334422e-19
13093	5.00218e-10	S	13	39.7116A	-35.93	1.688885743334422e-19
13094	3.48686e-11	S	11	569.695A	-35.93	1.688885743334422e-19
13095	2.24925e-11	S	11	883.160A	-35.93	1.688885743334422e-19
13096	9.378560000000001e-14	S	11	21.1807m	-35.93	1.688885743334422e-19
13097	5.30829e-11	S	10	374.216A	-35.93	1.688885743334422e-19
13098	1.7131999999999998e-10	S	10	115.950A	-35.93	1.688885743334422e-19
13099	1.73529e-10	S	10	114.473A	-35.93	1.688885743334422e-19
13100	2.0714299999999998e-12	S	10	9589.71A	-35.93	1.688885743334422e-19
13101	2.82601e-11	S	10	702.915A	-35.93	1.688885743334422e-19
13102	2.82881e-11	S	10	702.219A	-35.93	1.688885743334422e-19
13103	4.57529e-11	S	10	434.168A	-35.93	1.688885743334422e-19
13104	2.69167e-11	S	10	737.998A	-35.93	1.688885743334422e-19
13105	7.74924e-15	S	11	256.341m	-35.93	1.688885743334422e-19
13106	1.22565e-10	S	10	162.072A	-35.93	1.688885743334422e-19
13107	2.61893e-11	S	10	758.497A	-35.93	1.688885743334422e-19
13108	2.62173e-11	S	10	757.686A	-35.93	1.688885743334422e-19
13109	2.8016500000000002e-14	S	10	70.9028m	-35.93	1.688885743334422e-19
13110	2.47948e-11	S	10	801.155A	-35.93	1.688885743334422e-19
13111	1.22331e-11	S	11	1623.83A	-35.93	1.688885743334422e-19
13112	4.71589e-11	S	11	421.224A	-35.93	1.688885743334422e-19
13113	3.47828e-11	S	11	571.100A	-35.93	1.688885743334422e-19
13114	1.23841e-11	S	11	1604.03A	-35.93	1.688885743334422e-19
13115	3.053e-12	Ne	1	6506.53A	-35.93	1.688885743334422e-19
13116	3.15069e-12	Ne	1	6304.79A	-35.93	1.688885743334422e-19
13117	2.67096e-11	Ne	1	743.720A	-35.93	1.688885743334422e-19
13118	3.24135e-12	Ne	1	6128.45A	-35.93	1.688885743334422e-19
13119	3.25852e-12	Ne	1	6096.16A	-35.93	1.688885743334422e-19
13120	3.27023e-12	Ne	1	6074.34A	-35.93	1.688885743334422e-19
13121	3.29427e-12	Ne	1	6030.00A	-35.93	1.688885743334422e-19
13122	3.39419e-12	Ne	1	5852.49A	-35.93	1.688885743334422e-19
13123	1.3134200000000003e-10	Mg	5	151.242A	-35.93	1.688885743334422e-19
13124	2.82806e-12	Ne	1	7024.05A	-35.93	1.688885743334422e-19
13125	9.71947e-14	Mg	2	20.4378m	-35.93	1.688885743334422e-19
13126	9.7069e-14	Mg	2	20.4643m	-35.93	1.688885743334422e-19
13127	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	1.688885743334422e-19
13128	2.74175e-12	Ne	1	7245.17A	-35.93	1.688885743334422e-19
13129	2.45773e-12	Ne	1	8082.46A	-35.93	1.688885743334422e-19
13130	6.90792e-11	Ne	3	287.561A	-35.93	1.688885743334422e-19
13131	6.90854e-11	Ne	3	287.535A	-35.93	1.688885743334422e-19
13132	6.90959e-11	Ne	3	287.491A	-35.93	1.688885743334422e-19
13133	6.9024e-11	Ne	3	287.791A	-35.93	1.688885743334422e-19
13134	6.90302e-11	Ne	3	287.765A	-35.93	1.688885743334422e-19
13135	6.90407e-11	Ne	3	287.721A	-35.93	1.688885743334422e-19
13136	3.56276e-11	Ne	3	557.559A	-35.93	1.688885743334422e-19
13137	6.40738e-11	Ne	3	310.025A	-35.93	1.688885743334422e-19
13138	6.40799e-11	Ne	3	309.995A	-35.93	1.688885743334422e-19
13139	6.40905e-11	Ne	3	309.944A	-35.93	1.688885743334422e-19
13140	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	1.688885743334422e-19
13141	2.9862e-12	Ne	1	6652.09A	-35.93	1.688885743334422e-19
13142	2.97449e-12	Ne	1	6678.28A	-35.93	1.688885743334422e-19
13143	4.41282e-11	S	11	450.153A	-35.93	1.688885743334422e-19
13144	1.22903e-11	S	11	1616.27A	-35.93	1.688885743334422e-19
13145	5.44434e-14	S	11	36.4865m	-35.93	1.688885743334422e-19
13146	5.72251e-14	S	11	34.7128m	-35.93	1.688885743334422e-19
13147	6.83189e-11	S	11	290.761A	-35.93	1.688885743334422e-19
13148	6.03157e-11	Mn	6	329.341A	-35.93	1.688885743334422e-19
13149	4.59202e-11	S	11	432.587A	-35.93	1.688885743334422e-19
13150	4.58264e-11	S	11	433.472A	-35.93	1.688885743334422e-19
13151	3.35905e-11	S	11	591.371A	-35.93	1.688885743334422e-19
13152	3.35361e-11	S	11	592.330A	-35.93	1.688885743334422e-19
13153	7.8911e-11	S	11	251.732A	-35.93	1.688885743334422e-19
13154	5.65123e-11	S	11	351.507A	-35.93	1.688885743334422e-19
13155	1.05921e-11	S	11	1875.40A	-35.93	1.688885743334422e-19
13156	2.95732e-12	Ne	1	6717.04A	-35.93	1.688885743334422e-19
13157	6.95795e-11	S	11	285.493A	-35.93	1.688885743334422e-19
13158	6.94857e-11	S	11	285.878A	-35.93	1.688885743334422e-19
13159	8.03633e-11	S	11	247.183A	-35.93	1.688885743334422e-19
13160	1.00621e-13	Mn	5	19.7419m	-35.93	1.688885743334422e-19
13161	1.04282e-10	S	11	190.488A	-35.93	1.688885743334422e-19
13162	6.95537e-11	S	11	285.599A	-35.93	1.688885743334422e-19
13163	3.57234e-11	Na	7	556.063A	-35.93	1.688885743334422e-19
13164	2.52711e-11	Na	7	786.054A	-35.93	1.688885743334422e-19
13165	3.98526e-11	Na	7	498.448A	-35.93	1.688885743334422e-19
13166	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	1.688885743334422e-19
13167	2.86666e-12	Ne	1	6929.47A	-35.93	1.688885743334422e-19
13168	2.47802e-12	S	13	8016.28A	-35.93	1.688885743334422e-19
13169	2.28779e-13	S	13	8.68281m	-35.93	1.688885743334422e-19
13170	1.559e-12	S	13	1.27418m	-35.93	1.688885743334422e-19
13171	2.94779e-11	P	5	673.877A	-35.93	1.688885743334422e-19
13172	3.58595e-11	Ne	6	553.953A	-35.93	1.688885743334422e-19
13173	2.8694599999999998e-12	N	1	6922.71A	-35.93	1.688885743334422e-19
13174	2.87167e-12	N	1	6917.38A	-35.93	1.688885743334422e-19
13175	2.87838e-12	N	1	6901.26A	-35.93	1.688885743334422e-19
13176	2.8787599999999997e-12	N	1	6900.36A	-35.93	1.688885743334422e-19
13177	2.8854700000000002e-12	N	1	6884.31A	-35.93	1.688885743334422e-19
13178	3.23857e-12	N	1	6133.72A	-35.93	1.688885743334422e-19
13179	2.67119e-12	N	1	7436.54A	-35.93	1.688885743334422e-19
13180	2.6711e-12	N	1	7436.81A	-35.93	1.688885743334422e-19
13181	6.64123e-11	Ne	8	299.108A	-35.93	1.688885743334422e-19
13182	6.65093e-11	Ne	8	298.672A	-35.93	1.688885743334422e-19
13183	1.55597e-10	Ne	7	127.666A	-35.93	1.688885743334422e-19
13184	3.09684e-11	Ne	6	641.442A	-35.93	1.688885743334422e-19
13185	2.17384e-11	Ne	6	913.794A	-35.93	1.688885743334422e-19
13186	2.17521e-11	Ne	6	913.219A	-35.93	1.688885743334422e-19
13187	3.11329e-11	Ne	6	638.053A	-35.93	1.688885743334422e-19
13188	2.19166e-11	Ne	6	906.365A	-35.93	1.688885743334422e-19
13189	3.47932e-11	Ne	6	570.930A	-35.93	1.688885743334422e-19
13190	2.55768e-11	Ne	6	776.658A	-35.93	1.688885743334422e-19
13191	1.80293e-11	Ne	6	1101.79A	-35.93	1.688885743334422e-19
13192	3.58654e-11	Ne	6	553.861A	-35.93	1.688885743334422e-19
13193	3.58791e-11	Ne	6	553.650A	-35.93	1.688885743334422e-19
13194	2.83316e-11	Ne	6	701.141A	-35.93	1.688885743334422e-19
13195	4.50984e-11	Ne	6	440.469A	-35.93	1.688885743334422e-19
13196	5.08436e-11	P	5	390.697A	-35.93	1.688885743334422e-19
13197	2.69162e-12	N	1	7380.10A	-35.93	1.688885743334422e-19
13198	2.7698599999999997e-12	Ni	12	7171.64A	-35.93	1.688885743334422e-19
13199	1.47891e-11	Ni	12	1343.19A	-35.93	1.688885743334422e-19
13200	2.34263e-11	Na	8	847.955A	-35.93	1.688885743334422e-19
13201	1.96393e-12	N	1	1.01146m	-35.93	1.688885743334422e-19
13202	1.95928e-12	N	1	1.01387m	-35.93	1.688885743334422e-19
13203	1.95423e-12	N	1	1.01648m	-35.93	1.688885743334422e-19
13204	1.94419e-12	N	1	1.02174m	-35.93	1.688885743334422e-19
13205	1.9271e-12	N	1	1.03080m	-35.93	1.688885743334422e-19
13206	1.91837e-12	N	1	1.03548m	-35.93	1.688885743334422e-19
13207	1.9145200000000002e-12	N	1	1.03757m	-35.93	1.688885743334422e-19
13208	1.91129e-12	N	1	1.03932m	-35.93	1.688885743334422e-19
13209	1.90981e-12	N	1	1.04013m	-35.93	1.688885743334422e-19
13210	1.90743e-12	N	1	1.04142m	-35.93	1.688885743334422e-19
13211	1.90507e-12	N	1	1.04271m	-35.93	1.688885743334422e-19
13212	1.71871e-11	Na	8	1155.78A	-35.93	1.688885743334422e-19
13213	6.8512600000000004e-12	Ni	12	2899.39A	-35.93	1.688885743334422e-19
13214	1.69036e-11	Na	8	1175.16A	-35.93	1.688885743334422e-19
13215	4.6587e-11	Na	8	426.395A	-35.93	1.688885743334422e-19
13216	4.03479e-11	Na	8	492.330A	-35.93	1.688885743334422e-19
13217	3.98986e-11	Na	8	497.873A	-35.93	1.688885743334422e-19
13218	6.05196e-11	Ne	6	328.232A	-35.93	1.688885743334422e-19
13219	3.58731e-11	Ne	6	553.742A	-35.93	1.688885743334422e-19
13220	3.24786e-12	N	1	6116.16A	-35.93	1.688885743334422e-19
13221	7.9422e-12	Ni	12	2501.13A	-35.93	1.688885743334422e-19
13222	2.68772e-12	N	1	7390.83A	-35.93	1.688885743334422e-19
13223	1.45467e-11	Ni	12	1365.56A	-35.93	1.688885743334422e-19
13224	8.278039999999999e-12	Ni	12	2399.66A	-35.93	1.688885743334422e-19
13225	5.70503e-11	P	5	348.192A	-35.93	1.688885743334422e-19
13226	1.20484e-11	S	13	1648.73A	-35.93	1.688885743334422e-19
13227	1.3302200000000002e-12	S	13	1.49332m	-35.93	1.688885743334422e-19
13228	1.10456e-12	S	13	1.79840m	-35.93	1.688885743334422e-19
13229	2.24847e-11	S	11	883.464A	-35.93	1.688885743334422e-19
13230	8.60364e-14	S	11	23.0884m	-35.93	1.688885743334422e-19
13231	5.10665e-10	S	13	38.8992A	-35.93	1.688885743334422e-19
13232	2.62957e-11	S	13	755.425A	-35.93	1.688885743334422e-19
13233	2.94765e-11	P	5	673.909A	-35.93	1.688885743334422e-19
13234	6.84646e-11	S	6	290.142A	-35.93	1.688885743334422e-19
13235	1.44646e-11	S	5	1373.32A	-35.93	1.688885743334422e-19
13236	1.46987e-11	S	5	1351.44A	-35.93	1.688885743334422e-19
13237	2.14131e-11	S	5	927.677A	-35.93	1.688885743334422e-19
13238	2.85153e-11	S	5	696.624A	-35.93	1.688885743334422e-19
13239	5.10745e-11	S	6	388.931A	-35.93	1.688885743334422e-19
13240	5.08234e-11	S	6	390.853A	-35.93	1.688885743334422e-19
13241	6.84679e-11	S	6	290.128A	-35.93	1.688885743334422e-19
13242	4.80856e-10	S	13	41.3106A	-35.93	1.688885743334422e-19
13243	3.06769e-11	Mn	14	647.538A	-35.93	1.688885743334422e-19
13244	4.58811e-11	Mn	14	432.955A	-35.93	1.688885743334422e-19
13245	1.52043e-11	Mn	14	1306.51A	-35.93	1.688885743334422e-19
13246	7.88547e-11	S	6	251.912A	-35.93	1.688885743334422e-19
13247	4.61316e-11	Mn	14	430.604A	-35.93	1.688885743334422e-19
13248	1.54547e-11	Mn	14	1285.33A	-35.93	1.688885743334422e-19
13249	3.70561e-11	S	5	536.064A	-35.93	1.688885743334422e-19
13250	3.72074e-11	S	5	533.884A	-35.93	1.688885743334422e-19
13251	3.01853e-11	S	5	658.084A	-35.93	1.688885743334422e-19
13252	6.560119999999999e-12	S	4	3028.06A	-35.93	1.688885743334422e-19
13253	6.53898e-12	S	4	3037.85A	-35.93	1.688885743334422e-19
13254	3.48609e-11	S	11	569.821A	-35.93	1.688885743334422e-19
13255	2.23987e-11	S	11	886.857A	-35.93	1.688885743334422e-19
13256	3.47749e-11	S	11	571.231A	-35.93	1.688885743334422e-19
13257	3.6743e-11	S	13	540.632A	-35.93	1.688885743334422e-19
13258	2.70608e-12	S	13	7340.67A	-35.93	1.688885743334422e-19
13259	1.31526e-11	S	13	1510.30A	-35.93	1.688885743334422e-19
13260	4.94009e-10	S	13	40.2107A	-35.93	1.688885743334422e-19
13261	5.14701e-10	S	13	38.5942A	-35.93	1.688885743334422e-19
13262	1.6015100000000001e-12	S	13	1.24036m	-35.93	1.688885743334422e-19
13263	3.83441e-11	S	13	518.058A	-35.93	1.688885743334422e-19
13264	5.11996e-10	S	13	38.7981A	-35.93	1.688885743334422e-19
13265	4.92905e-10	S	13	40.3008A	-35.93	1.688885743334422e-19
13266	5.12266e-10	S	13	38.7776A	-35.93	1.688885743334422e-19
13267	5.13596e-10	S	13	38.6772A	-35.93	1.688885743334422e-19
13268	1.04473e-11	S	13	1901.40A	-35.93	1.688885743334422e-19
13269	4.913040000000001e-10	S	13	40.4321A	-35.93	1.688885743334422e-19
13270	1.00204e-12	S	11	1.98241m	-35.93	1.688885743334422e-19
13271	5.3992e-10	S	13	36.7915A	-35.93	1.688885743334422e-19
13272	2.76539e-11	S	13	718.325A	-35.93	1.688885743334422e-19
13273	5.749610000000001e-10	S	13	34.5492A	-35.93	1.688885743334422e-19
13274	5.7689e-10	S	13	34.4337A	-35.93	1.688885743334422e-19
13275	5.77514e-10	S	13	34.3965A	-35.93	1.688885743334422e-19
13276	5.76595e-10	S	13	34.4513A	-35.93	1.688885743334422e-19
13277	2.78198e-12	S	13	7140.39A	-35.93	1.688885743334422e-19
13278	6.63164e-11	S	12	299.541A	-35.93	1.688885743334422e-19
13279	3.81973e-11	S	12	520.049A	-35.93	1.688885743334422e-19
13280	1.13744e-11	S	11	1746.42A	-35.93	1.688885743334422e-19
13281	1.23761e-11	S	11	1605.06A	-35.93	1.688885743334422e-19
13282	5.04812e-11	Ne	3	393.502A	-35.93	1.688885743334422e-19
13283	3.67822e-12	Ne	1	5400.56A	-35.93	1.688885743334422e-19
13284	2.37028e-14	Na	2	83.8065m	-35.93	1.688885743334422e-19
13285	1.72262e-12	N	1	1.15315m	-35.93	1.688885743334422e-19
13286	1.87785e-12	N	1	1.05783m	-35.93	1.688885743334422e-19
13287	1.88475e-12	N	1	1.05396m	-35.93	1.688885743334422e-19
13288	5.8931e-11	Na	7	337.080A	-35.93	1.688885743334422e-19
13289	6.93831e-11	Na	7	286.301A	-35.93	1.688885743334422e-19
13290	5.87183e-11	Na	7	338.301A	-35.93	1.688885743334422e-19
13291	1.95565e-11	Na	4	1015.75A	-35.93	1.688885743334422e-19
13292	5.87011e-11	Na	7	338.400A	-35.93	1.688885743334422e-19
13293	6.91898e-11	Na	7	287.101A	-35.93	1.688885743334422e-19
13294	3.21603e-11	Na	7	617.670A	-35.93	1.688885743334422e-19
13295	4.11166e-11	Na	7	483.125A	-35.93	1.688885743334422e-19
13296	4.10995e-11	Na	7	483.326A	-35.93	1.688885743334422e-19
13297	5.15881e-11	Na	7	385.059A	-35.93	1.688885743334422e-19
13298	1.8581e-12	N	1	1.06907m	-35.93	1.688885743334422e-19
13299	1.85768e-12	N	1	1.06932m	-35.93	1.688885743334422e-19
13300	1.84257e-12	N	1	1.07808m	-35.93	1.688885743334422e-19
13301	4.78081e-11	Na	6	415.504A	-35.93	1.688885743334422e-19
13302	1.82581e-12	N	1	1.08798m	-35.93	1.688885743334422e-19
13303	1.8250099999999997e-12	N	1	1.08846m	-35.93	1.688885743334422e-19
13304	1.82216e-12	N	1	1.09016m	-35.93	1.688885743334422e-19
13305	1.82015e-12	N	1	1.09136m	-35.93	1.688885743334422e-19
13306	1.81452e-12	N	1	1.09475m	-35.93	1.688885743334422e-19
13307	1.80485e-12	N	1	1.10062m	-35.93	1.688885743334422e-19
13308	1.7399700000000001e-12	N	1	1.14166m	-35.93	1.688885743334422e-19
13309	1.73423e-12	N	1	1.14543m	-35.93	1.688885743334422e-19
13310	1.7312400000000002e-12	N	1	1.14741m	-35.93	1.688885743334422e-19
13311	1.87336e-12	N	1	1.06036m	-35.93	1.688885743334422e-19
13312	1.86259e-12	N	1	1.06650m	-35.93	1.688885743334422e-19
13313	4.97619e-11	Na	7	399.190A	-35.93	1.688885743334422e-19
13314	1.36273e-12	N	1	1.45769m	-35.93	1.688885743334422e-19
13315	1.6201e-12	N	1	1.22612m	-35.93	1.688885743334422e-19
13316	1.13171e-10	Na	4	175.526A	-35.93	1.688885743334422e-19
13317	4.25887e-11	Na	4	466.425A	-35.93	1.688885743334422e-19
13318	1.0726399999999998e-10	Na	4	185.192A	-35.93	1.688885743334422e-19
13319	3.09175e-13	Na	4	6.42499m	-35.93	1.688885743334422e-19
13320	1.97453e-11	N	3	1006.04A	-35.93	1.688885743334422e-19
13321	2.89518e-11	N	3	686.122A	-35.93	1.688885743334422e-19
13322	1.43192e-11	N	3	1387.26A	-35.93	1.688885743334422e-19
13323	1.42873e-12	N	1	1.39036m	-35.93	1.688885743334422e-19
13324	1.3698200000000001e-12	N	1	1.45015m	-35.93	1.688885743334422e-19
13325	1.3665e-12	N	1	1.45368m	-35.93	1.688885743334422e-19
13326	1.53276e-12	Mn	8	1.29599m	-35.93	1.688885743334422e-19
13327	1.42417e-12	Na	2	1.39481m	-35.93	1.688885743334422e-19
13328	1.04654e-12	Mn	8	1.89810m	-35.93	1.688885743334422e-19
13329	5.23612e-11	Mn	10	379.374A	-35.93	1.688885743334422e-19
13330	9.70942e-13	N	1	2.04590m	-35.93	1.688885743334422e-19
13331	1.04243e-10	Mg	10	190.560A	-35.93	1.688885743334422e-19
13332	1.0450299999999999e-10	Mg	10	190.085A	-35.93	1.688885743334422e-19
13333	9.670870000000002e-13	N	1	2.05405m	-35.93	1.688885743334422e-19
13334	9.642340000000001e-13	N	1	2.06013m	-35.93	1.688885743334422e-19
13335	9.60379e-13	N	1	2.06840m	-35.93	1.688885743334422e-19
13336	9.583620000000001e-13	N	1	2.07275m	-35.93	1.688885743334422e-19
13337	6.49847e-11	Na	4	305.679A	-35.93	1.688885743334422e-19
13338	1.96658e-11	Na	4	1010.10A	-35.93	1.688885743334422e-19
13339	1.7265900000000002e-12	N	1	1.15050m	-35.93	1.688885743334422e-19
13340	1.71897e-12	N	1	1.15560m	-35.93	1.688885743334422e-19
13341	1.0928399999999999e-13	Na	4	18.1769m	-35.93	1.688885743334422e-19
13342	1.6629200000000001e-12	N	1	1.19455m	-35.93	1.688885743334422e-19
13343	1.86432e-11	Mg	6	1065.51A	-35.93	1.688885743334422e-19
13344	4.96746e-13	Mg	6	3.99892m	-35.93	1.688885743334422e-19
13345	1.13339e-10	Mg	6	175.266A	-35.93	1.688885743334422e-19
13346	6.28393e-12	Na	2	3161.15A	-35.93	1.688885743334422e-19
13347	6.88268e-11	Mg	6	288.615A	-35.93	1.688885743334422e-19
13348	5.84232e-12	Na	2	3400.10A	-35.93	1.688885743334422e-19
13349	1.4478799999999999e-12	Na	2	1.37197m	-35.93	1.688885743334422e-19
13350	4.63785e-11	Mg	8	428.312A	-35.93	1.688885743334422e-19
13351	5.81208e-11	Mg	8	341.779A	-35.93	1.688885743334422e-19
13352	4.49665e-11	Mg	8	441.761A	-35.93	1.688885743334422e-19
13353	1.65238e-14	N	1	120.217m	-35.93	1.688885743334422e-19
13354	9.42357e-13	N	1	2.10795m	-35.93	1.688885743334422e-19
13355	1.29218e-11	Mg	9	1537.28A	-35.93	1.688885743334422e-19
13356	5.09269e-12	Mg	9	3900.58A	-35.93	1.688885743334422e-19
13357	5.71504e-13	N	1	3.47582m	-35.93	1.688885743334422e-19
13358	5.71407e-13	N	1	3.47641m	-35.93	1.688885743334422e-19
13359	2.0516299999999997e-10	Mg	9	96.8228A	-35.93	1.688885743334422e-19
13360	5.56329e-13	N	1	3.57063m	-35.93	1.688885743334422e-19
13361	2.36863e-10	Mg	9	83.8646A	-35.93	1.688885743334422e-19
13362	5.56233e-13	N	1	3.57125m	-35.93	1.688885743334422e-19
13363	3.7628200000000003e-13	N	1	5.27914m	-35.93	1.688885743334422e-19
13364	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	1.688885743334422e-19
13365	3.6919699999999997e-13	N	1	5.38046m	-35.93	1.688885743334422e-19
13366	3.691e-13	N	1	5.38186m	-35.93	1.688885743334422e-19
13367	2.444e-10	Mg	9	81.2784A	-35.93	1.688885743334422e-19
13368	3.55933e-11	Mg	6	558.096A	-35.93	1.688885743334422e-19
13369	8.07546e-11	Mg	6	245.985A	-35.93	1.688885743334422e-19
13370	1.8309e-11	Mg	6	1084.95A	-35.93	1.688885743334422e-19
13371	7.74924e-13	Mg	9	2.56341m	-35.93	1.688885743334422e-19
13372	9.54937e-13	N	1	2.08019m	-35.93	1.688885743334422e-19
13373	9.516540000000002e-13	N	1	2.08736m	-35.93	1.688885743334422e-19
13374	9.51082e-13	N	1	2.08862m	-35.93	1.688885743334422e-19
13375	1.06818e-12	Na	1	1.85965m	-35.93	1.688885743334422e-19
13376	5.16815e-13	Mg	6	3.84363m	-35.93	1.688885743334422e-19
13377	6.8946300000000005e-12	Na	2	2881.15A	-35.93	1.688885743334422e-19
13378	3.4168199999999998e-15	Na	1	581.372m	-35.93	1.688885743334422e-19
13379	5.43962e-11	Mg	7	365.181A	-35.93	1.688885743334422e-19
13380	1.06817e-12	Na	1	1.85967m	-35.93	1.688885743334422e-19
13381	1.06818e-12	Na	1	1.85965m	-35.93	1.688885743334422e-19
13382	1.06819e-12	Na	1	1.85964m	-35.93	1.688885743334422e-19
13383	1.07576e-12	Na	1	1.84655m	-35.93	1.688885743334422e-19
13384	3.52681e-11	Mg	6	563.242A	-35.93	1.688885743334422e-19
13385	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.688885743334422e-19
13386	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.688885743334422e-19
13387	5.61328e-11	Mg	8	353.883A	-35.93	1.688885743334422e-19
13388	5.58008e-11	Mg	8	355.989A	-35.93	1.688885743334422e-19
13389	4.63961e-11	Mg	8	428.149A	-35.93	1.688885743334422e-19
13390	3.84879e-13	Mg	6	5.16122m	-35.93	1.688885743334422e-19
13391	6.21204e-11	Mg	6	319.773A	-35.93	1.688885743334422e-19
13392	1.69591e-11	Mg	6	1171.32A	-35.93	1.688885743334422e-19
13393	8.941429999999999e-15	Mg	6	222.162m	-35.93	1.688885743334422e-19
13394	1.81465e-11	Mg	6	1094.67A	-35.93	1.688885743334422e-19
13395	1.81376e-11	Mg	6	1095.21A	-35.93	1.688885743334422e-19
13396	1.61586e-12	N	1	1.22934m	-35.93	1.688885743334422e-19
13397	5.7001e-12	N	4	3484.93A	-35.93	1.688885743334422e-19
13398	1.18616e-12	Na	2	1.67469m	-35.93	1.688885743334422e-19
13399	3.31207e-11	Fe	8	599.759A	-35.93	1.688885743334422e-19
13400	4.96195e-11	Mg	5	400.336A	-35.93	1.688885743334422e-19
13401	1.05277e-13	Na	2	18.8688m	-35.93	1.688885743334422e-19
13402	8.01133e-14	Na	2	24.7954m	-35.93	1.688885743334422e-19
13403	7.685470000000001e-14	Na	2	25.8468m	-35.93	1.688885743334422e-19
13404	5.81319e-11	Ne	3	341.714A	-35.93	1.688885743334422e-19
13405	5.81381e-11	Ne	3	341.677A	-35.93	1.688885743334422e-19
13406	1.15762e-13	Ne	3	17.1598m	-35.93	1.688885743334422e-19
13407	5.75524e-12	Ne	3	3451.54A	-35.93	1.688885743334422e-19
13408	2.27412e-11	Fe	8	873.501A	-35.93	1.688885743334422e-19
13409	2.39025e-11	Fe	8	831.063A	-35.93	1.688885743334422e-19
13410	3.47699e-11	Fe	8	571.312A	-35.93	1.688885743334422e-19
13411	1.05211e-14	Ne	3	188.806m	-35.93	1.688885743334422e-19
13412	6.18033e-15	Ne	3	321.414m	-35.93	1.688885743334422e-19
13413	5.77194e-12	Ne	3	3441.55A	-35.93	1.688885743334422e-19
13414	8.624019999999999e-12	Ne	3	2303.39A	-35.93	1.688885743334422e-19
13415	1.1532500000000001e-10	K	14	172.248A	-35.93	1.688885743334422e-19
13416	1.89762e-12	Ne	3	1.04681m	-35.93	1.688885743334422e-19
13417	5.22611e-11	Fe	8	380.100A	-35.93	1.688885743334422e-19
13418	1.26742e-11	Ne	3	1567.31A	-35.93	1.688885743334422e-19
13419	1.17202e-11	Ne	3	1694.89A	-35.93	1.688885743334422e-19
13420	1.17097e-11	Ne	3	1696.41A	-35.93	1.688885743334422e-19
13421	1.17035e-11	Ne	3	1697.31A	-35.93	1.688885743334422e-19
13422	2.31286e-12	Ni	11	8588.71A	-35.93	1.688885743334422e-19
13423	4.75689e-12	Ni	11	4175.93A	-35.93	1.688885743334422e-19
13424	7.78388e-11	Ni	11	255.200A	-35.93	1.688885743334422e-19
13425	1.23539e-13	Na	2	16.0795m	-35.93	1.688885743334422e-19
13426	1.38177e-13	Na	2	14.3761m	-35.93	1.688885743334422e-19
13427	1.81603e-13	Na	2	10.9384m	-35.93	1.688885743334422e-19
13428	4.93039e-13	Na	2	4.02898m	-35.93	1.688885743334422e-19
13429	4.41584e-13	Na	2	4.49845m	-35.93	1.688885743334422e-19
13430	8.78142e-11	Mg	5	226.210A	-35.93	1.688885743334422e-19
13431	1.01319e-11	Mg	5	1960.59A	-35.93	1.688885743334422e-19
13432	1.55065e-12	Mg	5	1.28104m	-35.93	1.688885743334422e-19
13433	1.54647e-12	Mg	5	1.28450m	-35.93	1.688885743334422e-19
13434	1.5427e-12	Mg	5	1.28764m	-35.93	1.688885743334422e-19
13435	1.44162e-11	Mg	5	1377.92A	-35.93	1.688885743334422e-19
13436	4.47025e-13	Na	2	4.44371m	-35.93	1.688885743334422e-19
13437	4.3425599999999995e-14	Na	2	45.7436m	-35.93	1.688885743334422e-19
13438	4.65287e-13	Na	2	4.26929m	-35.93	1.688885743334422e-19
13439	4.9045e-13	Na	2	4.05025m	-35.93	1.688885743334422e-19
13440	5.67305e-13	Na	2	3.50155m	-35.93	1.688885743334422e-19
13441	2.03571e-13	Na	2	9.75801m	-35.93	1.688885743334422e-19
13442	5.70564e-13	Na	2	3.48155m	-35.93	1.688885743334422e-19
13443	6.10669e-13	Na	2	3.25290m	-35.93	1.688885743334422e-19
13444	1.7565e-13	Mg	5	11.3091m	-35.93	1.688885743334422e-19
13445	7.54373e-11	Mg	5	263.324A	-35.93	1.688885743334422e-19
13446	4.97343e-13	Mg	5	3.99412m	-35.93	1.688885743334422e-19
13447	3.85702e-13	Na	2	5.15021m	-35.93	1.688885743334422e-19
13448	3.85174e-13	Na	2	5.15728m	-35.93	1.688885743334422e-19
13449	3.41748e-13	Na	2	5.81260m	-35.93	1.688885743334422e-19
13450	3.08847e-13	Na	2	6.43180m	-35.93	1.688885743334422e-19
13451	2.69694e-13	Na	2	7.36556m	-35.93	1.688885743334422e-19
13452	2.61716e-13	Na	2	7.59008m	-35.93	1.688885743334422e-19
13453	4.02964e-12	Ni	11	4929.59A	-35.93	1.688885743334422e-19
13454	3.32403e-11	Fe	8	597.601A	-35.93	1.688885743334422e-19
13455	1.59303e-12	N	1	1.24696m	-35.93	1.688885743334422e-19
13456	3.35007e-11	Fe	8	592.956A	-35.93	1.688885743334422e-19
13457	3.97906e-11	K	12	499.225A	-35.93	1.688885743334422e-19
13458	1.67427e-11	Ne	3	1186.46A	-35.93	1.688885743334422e-19
13459	1.82743e-12	K	12	1.08702m	-35.93	1.688885743334422e-19
13460	1.5162799999999998e-10	K	12	131.008A	-35.93	1.688885743334422e-19
13461	4.29304e-11	K	12	462.713A	-35.93	1.688885743334422e-19
13462	4.9681099999999995e-12	K	12	3998.40A	-35.93	1.688885743334422e-19
13463	3.1406400000000002e-12	K	12	6324.97A	-35.93	1.688885743334422e-19
13464	2.49718e-10	K	12	79.5477A	-35.93	1.688885743334422e-19
13465	1.03056e-10	K	12	192.754A	-35.93	1.688885743334422e-19
13466	2.8632e-11	Ne	3	693.786A	-35.93	1.688885743334422e-19
13467	2.61764e-10	K	12	75.8868A	-35.93	1.688885743334422e-19
13468	6.386180000000001e-14	Ne	3	31.1054m	-35.93	1.688885743334422e-19
13469	1.68065e-11	Ne	3	1181.95A	-35.93	1.688885743334422e-19
13470	2.85267e-11	Ne	3	696.345A	-35.93	1.688885743334422e-19
13471	2.18672e-11	Fe	8	908.415A	-35.93	1.688885743334422e-19
13472	6.80102e-11	Fe	8	292.081A	-35.93	1.688885743334422e-19
13473	7.62733e-13	Na	2	2.60438m	-35.93	1.688885743334422e-19
13474	1.36776e-12	Na	2	1.45233m	-35.93	1.688885743334422e-19
13475	2.94003e-11	Na	7	675.654A	-35.93	1.688885743334422e-19
13476	4.57604e-11	N	4	434.097A	-35.93	1.688885743334422e-19
13477	1.67693e-11	N	3	1184.57A	-35.93	1.688885743334422e-19
13478	1.46918e-12	N	1	1.35208m	-35.93	1.688885743334422e-19
13479	1.4844399999999999e-12	N	1	1.33818m	-35.93	1.688885743334422e-19
13480	1.57036e-12	N	1	1.26497m	-35.93	1.688885743334422e-19
13481	1.57236e-12	N	1	1.26335m	-35.93	1.688885743334422e-19
13482	3.79637e-11	K	12	523.249A	-35.93	1.688885743334422e-19
13483	1.90587e-11	K	14	1042.28A	-35.93	1.688885743334422e-19
13484	4.71591e-11	K	14	421.222A	-35.93	1.688885743334422e-19
13485	2.84524e-11	Ne	3	698.165A	-35.93	1.688885743334422e-19
13486	4.41078e-11	Fe	8	450.362A	-35.93	1.688885743334422e-19
13487	4.5269e-11	Fe	8	438.809A	-35.93	1.688885743334422e-19
13488	6.04737e-11	Fe	8	328.481A	-35.93	1.688885743334422e-19
13489	6.27996e-11	Fe	8	316.315A	-35.93	1.688885743334422e-19
13490	6.54024e-11	Fe	8	303.727A	-35.93	1.688885743334422e-19
13491	6.60589e-11	Fe	8	300.708A	-35.93	1.688885743334422e-19
13492	7.31396e-11	Fe	8	271.596A	-35.93	1.688885743334422e-19
13493	7.35667e-11	Fe	8	270.020A	-35.93	1.688885743334422e-19
13494	7.38581e-11	Fe	8	268.954A	-35.93	1.688885743334422e-19
13495	9.53752e-14	Fe	8	20.8277m	-35.93	1.688885743334422e-19
13496	2.94169e-11	Ne	3	675.274A	-35.93	1.688885743334422e-19
13497	1.23622e-11	Fe	8	1606.87A	-35.93	1.688885743334422e-19
13498	1.04124e-10	K	14	190.777A	-35.93	1.688885743334422e-19
13499	1.48488e-10	K	12	133.778A	-35.93	1.688885743334422e-19
13500	8.8203e-11	K	14	225.213A	-35.93	1.688885743334422e-19
13501	7.20724e-11	K	14	275.618A	-35.93	1.688885743334422e-19
13502	3.0732e-11	K	14	646.376A	-35.93	1.688885743334422e-19
13503	1.64908e-11	K	14	1204.57A	-35.93	1.688885743334422e-19
13504	1.4437700000000002e-10	K	14	137.587A	-35.93	1.688885743334422e-19
13505	1.0165299999999999e-10	K	14	195.414A	-35.93	1.688885743334422e-19
13506	8.55224e-11	K	14	232.272A	-35.93	1.688885743334422e-19
13507	4.4182e-11	K	14	449.605A	-35.93	1.688885743334422e-19
13508	2.99408e-11	K	14	663.457A	-35.93	1.688885743334422e-19
13509	1.4735499999999998e-10	K	14	134.807A	-35.93	1.688885743334422e-19
13510	5.12806e-11	Ne	6	387.368A	-35.93	1.688885743334422e-19
13511	4.37468e-11	Ne	6	454.078A	-35.93	1.688885743334422e-19
13512	4.48424e-12	Si	2	4429.84A	-35.93	1.688885743334422e-19
13513	1.26538e-12	B	2	1.56985m	-35.93	1.688885743334422e-19
13514	2.82556e-12	B	2	7030.27A	-35.93	1.688885743334422e-19
13515	5.02682e-12	B	2	3951.70A	-35.93	1.688885743334422e-19
13516	5.0698300000000004e-12	B	2	3918.17A	-35.93	1.688885743334422e-19
13517	5.07151e-12	B	2	3916.87A	-35.93	1.688885743334422e-19
13518	5.07417e-12	B	2	3914.82A	-35.93	1.688885743334422e-19
13519	5.70828e-12	B	2	3479.94A	-35.93	1.688885743334422e-19
13520	7.161010000000001e-12	B	2	2773.98A	-35.93	1.688885743334422e-19
13521	1.1199e-11	B	2	1773.76A	-35.93	1.688885743334422e-19
13522	7.16422e-12	B	2	2772.73A	-35.93	1.688885743334422e-19
13523	7.1654300000000005e-12	B	2	2772.26A	-35.93	1.688885743334422e-19
13524	8.272360000000001e-12	B	2	2401.31A	-35.93	1.688885743334422e-19
13525	8.953880000000001e-12	B	2	2218.53A	-35.93	1.688885743334422e-19
13526	1.33285e-11	C	2	1490.38A	-35.93	1.688885743334422e-19
13527	1.3328e-11	C	2	1490.44A	-35.93	1.688885743334422e-19
13528	9.04778e-12	C	2	2195.51A	-35.93	1.688885743334422e-19
13529	6.2398300000000005e-12	C	2	3183.50A	-35.93	1.688885743334422e-19
13530	6.2316e-12	C	2	3187.70A	-35.93	1.688885743334422e-19
13531	5.06477e-12	C	2	3922.08A	-35.93	1.688885743334422e-19
13532	8.955710000000001e-12	B	2	2218.08A	-35.93	1.688885743334422e-19
13533	8.95654e-12	B	2	2217.87A	-35.93	1.688885743334422e-19
13534	2.26884e-11	Ar	3	875.535A	-35.93	1.688885743334422e-19
13535	1.02614e-11	Al	3	1935.84A	-35.93	1.688885743334422e-19
13536	9.24943e-15	Al	1	214.764m	-35.93	1.688885743334422e-19
13537	1.50653e-14	Al	1	131.855m	-35.93	1.688885743334422e-19
13538	1.0220099999999999e-13	Al	1	19.4366m	-35.93	1.688885743334422e-19
13539	2.82473e-12	B	2	7032.33A	-35.93	1.688885743334422e-19
13540	6.85787e-13	B	2	2.89659m	-35.93	1.688885743334422e-19
13541	5.14093e-11	Ne	6	386.398A	-35.93	1.688885743334422e-19
13542	6.841e-13	B	2	2.90374m	-35.93	1.688885743334422e-19
13543	1.5032e-13	B	1	13.2147m	-35.93	1.688885743334422e-19
13544	1.50383e-13	B	1	13.2092m	-35.93	1.688885743334422e-19
13545	5.51627e-13	B	1	3.60106m	-35.93	1.688885743334422e-19
13546	5.51753e-13	B	1	3.60024m	-35.93	1.688885743334422e-19
13547	5.9982e-13	B	1	3.31174m	-35.93	1.688885743334422e-19
13548	5.99917e-13	B	1	3.31120m	-35.93	1.688885743334422e-19
13549	5.99946e-13	B	1	3.31104m	-35.93	1.688885743334422e-19
13550	1.22283e-12	B	1	1.62447m	-35.93	1.688885743334422e-19
13551	1.9729400000000003e-12	B	1	1.00684m	-35.93	1.688885743334422e-19
13552	1.97307e-12	B	1	1.00678m	-35.93	1.688885743334422e-19
13553	1.97313e-12	B	1	1.00675m	-35.93	1.688885743334422e-19
13554	3.5262699999999997e-12	B	1	5633.27A	-35.93	1.688885743334422e-19
13555	3.5264e-12	B	1	5633.07A	-35.93	1.688885743334422e-19
13556	5.68925e-12	B	1	3491.58A	-35.93	1.688885743334422e-19
13557	5.69017e-12	B	1	3491.01A	-35.93	1.688885743334422e-19
13558	5.69143e-12	B	1	3490.24A	-35.93	1.688885743334422e-19
13559	9.50648e-12	B	1	2089.57A	-35.93	1.688885743334422e-19
13560	2.58967e-11	Ar	6	767.066A	-35.93	1.688885743334422e-19
13561	2.37925e-11	Ar	5	834.903A	-35.93	1.688885743334422e-19
13562	1.29161e-11	B	2	1537.96A	-35.93	1.688885743334422e-19
13563	1.29129e-11	B	2	1538.34A	-35.93	1.688885743334422e-19
13564	1.22273e-11	B	2	1624.60A	-35.93	1.688885743334422e-19
13565	5.71094e-12	B	2	3478.32A	-35.93	1.688885743334422e-19
13566	4.34753e-15	B	2	456.914m	-35.93	1.688885743334422e-19
13567	6.81439e-13	B	2	2.91507m	-35.93	1.688885743334422e-19
13568	1.0507999999999999e-13	Al	1	18.9041m	-35.93	1.688885743334422e-19
13569	1.05347e-13	Al	1	18.8562m	-35.93	1.688885743334422e-19
13570	1.02608e-11	Al	3	1935.95A	-35.93	1.688885743334422e-19
13571	1.02613e-11	Al	3	1935.86A	-35.93	1.688885743334422e-19
13572	1.68695e-15	B	2	1177.54m	-35.93	1.688885743334422e-19
13573	1.0167e-11	B	3	1953.83A	-35.93	1.688885743334422e-19
13574	1.11242e-12	C	1	1.78570m	-35.93	1.688885743334422e-19
13575	1.11264e-12	C	1	1.78534m	-35.93	1.688885743334422e-19
13576	1.36596e-12	C	1	1.45425m	-35.93	1.688885743334422e-19
13577	1.5315e-12	C	1	1.29706m	-35.93	1.688885743334422e-19
13578	1.68163e-12	C	1	1.18126m	-35.93	1.688885743334422e-19
13579	1.68968e-12	C	1	1.17564m	-35.93	1.688885743334422e-19
13580	1.69349e-12	C	1	1.17299m	-35.93	1.688885743334422e-19
13581	1.84717e-12	C	1	1.07540m	-35.93	1.688885743334422e-19
13582	1.8552200000000002e-12	C	1	1.07073m	-35.93	1.688885743334422e-19
13583	1.85904e-12	C	1	1.06853m	-35.93	1.688885743334422e-19
13584	6.69465e-12	C	1	2967.21A	-35.93	1.688885743334422e-19
13585	1.27219e-11	C	1	1561.44A	-35.93	1.688885743334422e-19
13586	3.0943000000000003e-13	Be	2	6.41969m	-35.93	1.688885743334422e-19
13587	5.98086e-12	Be	1	3321.34A	-35.93	1.688885743334422e-19
13588	5.981319999999999e-12	Be	1	3321.08A	-35.93	1.688885743334422e-19
13589	5.98145e-12	Be	1	3321.01A	-35.93	1.688885743334422e-19
13590	7.49387e-12	Be	1	2650.76A	-35.93	1.688885743334422e-19
13591	7.494060000000001e-12	Be	1	2650.70A	-35.93	1.688885743334422e-19
13592	7.49427e-12	Be	1	2650.62A	-35.93	1.688885743334422e-19
13593	7.49434e-12	Be	1	2650.60A	-35.93	1.688885743334422e-19
13594	7.49474e-12	Be	1	2650.45A	-35.93	1.688885743334422e-19
13595	3.09535e-13	Be	2	6.41751m	-35.93	1.688885743334422e-19
13596	1.35642e-12	Be	1	1.46448m	-35.93	1.688885743334422e-19
13597	3.2089799999999995e-15	B	2	619.026m	-35.93	1.688885743334422e-19
13598	8.59388e-11	Al	6	231.147A	-35.93	1.688885743334422e-19
13599	5.67424e-11	Al	6	350.081A	-35.93	1.688885743334422e-19
13600	2.45128e-12	Ar	1	8103.69A	-35.93	1.688885743334422e-19
13601	1.2249299999999998e-10	Al	4	162.168A	-35.93	1.688885743334422e-19
13602	2.64723e-12	Ar	1	7503.87A	-35.93	1.688885743334422e-19
13603	1.72913e-12	Ar	1	1.14881m	-35.93	1.688885743334422e-19
13604	2.0302e-12	Ar	1	9784.50A	-35.93	1.688885743334422e-19
13605	2.05683e-12	Ar	1	9657.79A	-35.93	1.688885743334422e-19
13606	2.12358e-12	Ar	1	9354.22A	-35.93	1.688885743334422e-19
13607	2.15345e-12	Ar	1	9224.50A	-35.93	1.688885743334422e-19
13608	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	1.688885743334422e-19
13609	2.3579e-12	Ar	1	8424.65A	-35.93	1.688885743334422e-19
13610	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	1.688885743334422e-19
13611	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	1.688885743334422e-19
13612	2.48115e-12	Ar	1	8006.16A	-35.93	1.688885743334422e-19
13613	1.32695e-11	Al	6	1497.01A	-35.93	1.688885743334422e-19
13614	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	1.688885743334422e-19
13615	2.65882e-12	Ar	1	7471.16A	-35.93	1.688885743334422e-19
13616	1.49559e-10	Al	6	132.820A	-35.93	1.688885743334422e-19
13617	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	1.688885743334422e-19
13618	2.73128e-12	Ar	1	7272.94A	-35.93	1.688885743334422e-19
13619	2.97493e-12	Ar	1	6677.28A	-35.93	1.688885743334422e-19
13620	1.8623e-11	Ar	1	1066.66A	-35.93	1.688885743334422e-19
13621	1.89507e-11	Ar	1	1048.22A	-35.93	1.688885743334422e-19
13622	2.6744899999999996e-13	Al	6	7.42740m	-35.93	1.688885743334422e-19
13623	7.57638e-13	Al	6	2.62189m	-35.93	1.688885743334422e-19
13624	3.7379400000000005e-12	Al	6	5314.28A	-35.93	1.688885743334422e-19
13625	1.49966e-13	B	1	13.2460m	-35.93	1.688885743334422e-19
13626	2.17973e-15	B	1	911.329m	-35.93	1.688885743334422e-19
13627	1.25776e-15	B	1	1579.35m	-35.93	1.688885743334422e-19
13628	1.43578e-10	Li	2	138.353A	-35.93	1.688885743334422e-19
13629	5.78482e-11	He	1	343.389A	-35.93	1.688885743334422e-19
13630	5.78365e-11	He	1	343.459A	-35.93	1.688885743334422e-19
13631	5.78268e-11	He	1	343.517A	-35.93	1.688885743334422e-19
13632	5.78186e-11	He	1	343.565A	-35.93	1.688885743334422e-19
13633	6.15966e-15	Cl	6	322.493m	-35.93	1.688885743334422e-19
13634	5.78803e-11	He	1	343.199A	-35.93	1.688885743334422e-19
13635	5.79027e-11	He	1	343.066A	-35.93	1.688885743334422e-19
13636	5.79315e-11	He	1	342.896A	-35.93	1.688885743334422e-19
13637	6.02833e-11	He	1	329.519A	-35.93	1.688885743334422e-19
13638	6.04223e-11	He	1	328.760A	-35.93	1.688885743334422e-19
13639	6.07457e-11	He	1	327.010A	-35.93	1.688885743334422e-19
13640	1.22796e-13	Cl	7	16.1768m	-35.93	1.688885743334422e-19
13641	1.3630699999999998e-17	He	1	14.5733c	-35.93	1.688885743334422e-19
13642	6.31497e-11	He	1	314.562A	-35.93	1.688885743334422e-19
13643	6.35565e-11	He	1	312.548A	-35.93	1.688885743334422e-19
13644	5.79693e-11	He	1	342.672A	-35.93	1.688885743334422e-19
13645	6.35565e-11	He	1	312.548A	-35.93	1.688885743334422e-19
13646	6.35563e-11	He	1	312.549A	-35.93	1.688885743334422e-19
13647	6.41146e-11	He	1	309.828A	-35.93	1.688885743334422e-19
13648	2.36884e-11	Cl	7	838.574A	-35.93	1.688885743334422e-19
13649	2.36848e-11	Cl	7	838.701A	-35.93	1.688885743334422e-19
13650	8.1771e-12	Cl	6	2429.28A	-35.93	1.688885743334422e-19
13651	3.27132e-11	Be	3	607.231A	-35.93	1.688885743334422e-19
13652	1.44153e-10	Li	2	137.801A	-35.93	1.688885743334422e-19
13653	5.86233e-11	He	1	338.849A	-35.93	1.688885743334422e-19
13654	5.78625e-11	He	1	343.304A	-35.93	1.688885743334422e-19
13655	5.78117e-11	He	1	343.606A	-35.93	1.688885743334422e-19
13656	1.37897e-17	He	1	14.4053c	-35.93	1.688885743334422e-19
13657	5.83573e-11	He	1	340.394A	-35.93	1.688885743334422e-19
13658	8.92927e-12	Cl	6	2224.65A	-35.93	1.688885743334422e-19
13659	2.98048e-15	Cl	6	666.485m	-35.93	1.688885743334422e-19
13660	1.47126e-11	Cl	7	1350.17A	-35.93	1.688885743334422e-19
13661	6.01759e-11	He	1	330.106A	-35.93	1.688885743334422e-19
13662	2.13819e-11	Cl	6	929.031A	-35.93	1.688885743334422e-19
13663	1.19117e-11	Cl	7	1667.64A	-35.93	1.688885743334422e-19
13664	5.80919e-11	He	1	341.949A	-35.93	1.688885743334422e-19
13665	5.83568e-11	He	1	340.397A	-35.93	1.688885743334422e-19
13666	5.81961e-11	He	1	341.336A	-35.93	1.688885743334422e-19
13667	5.83544e-11	He	1	340.411A	-35.93	1.688885743334422e-19
13668	5.78058e-11	He	1	343.641A	-35.93	1.688885743334422e-19
13669	5.83568e-11	He	1	340.397A	-35.93	1.688885743334422e-19
13670	5.77964e-11	He	1	343.697A	-35.93	1.688885743334422e-19
13671	6.01552e-11	He	1	330.220A	-35.93	1.688885743334422e-19
13672	5.83569e-11	He	1	340.396A	-35.93	1.688885743334422e-19
13673	6.01766e-11	He	1	330.103A	-35.93	1.688885743334422e-19
13674	1.47162e-11	Cl	7	1349.84A	-35.93	1.688885743334422e-19
13675	8.18008e-12	Cl	6	2428.39A	-35.93	1.688885743334422e-19
13676	5.83572e-11	He	1	340.394A	-35.93	1.688885743334422e-19
13677	5.83569e-11	He	1	340.396A	-35.93	1.688885743334422e-19
13678	5.78008e-11	He	1	343.671A	-35.93	1.688885743334422e-19
13679	5.80204e-11	He	1	342.370A	-35.93	1.688885743334422e-19
13680	3.6344e-11	Cl	7	546.568A	-35.93	1.688885743334422e-19
13681	7.94795e-17	C	5	2.49932c	-35.93	1.688885743334422e-19
13682	5.86232e-11	He	1	338.850A	-35.93	1.688885743334422e-19
13683	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.688885743334422e-19
13684	9.21962e-16	B	1	2154.59m	-35.93	1.688885743334422e-19
13685	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.688885743334422e-19
13686	8.170939999999999e-12	Cl	6	2431.11A	-35.93	1.688885743334422e-19
13687	5.93429e-11	He	1	334.740A	-35.93	1.688885743334422e-19
13688	2.06239e-11	Cl	6	963.178A	-35.93	1.688885743334422e-19
13689	1.24554e-11	Cl	6	1594.85A	-35.93	1.688885743334422e-19
13690	5.92154e-11	He	1	335.461A	-35.93	1.688885743334422e-19
13691	9.52164e-14	Li	2	20.8624m	-35.93	1.688885743334422e-19
13692	5.78022e-11	Cl	7	343.663A	-35.93	1.688885743334422e-19
13693	5.87373e-11	He	1	338.191A	-35.93	1.688885743334422e-19
13694	5.91138e-11	He	1	336.038A	-35.93	1.688885743334422e-19
13695	5.91138e-11	He	1	336.038A	-35.93	1.688885743334422e-19
13696	5.91057e-11	He	1	336.084A	-35.93	1.688885743334422e-19
13697	5.83862e-11	He	1	340.225A	-35.93	1.688885743334422e-19
13698	5.86239e-11	He	1	338.846A	-35.93	1.688885743334422e-19
13699	5.86745e-11	He	1	338.554A	-35.93	1.688885743334422e-19
13700	5.86472e-11	He	1	338.711A	-35.93	1.688885743334422e-19
13701	5.84217e-11	He	1	340.019A	-35.93	1.688885743334422e-19
13702	5.86191e-11	He	1	338.874A	-35.93	1.688885743334422e-19
13703	5.86241e-11	He	1	338.845A	-35.93	1.688885743334422e-19
13704	1.30173e-10	Li	2	152.601A	-35.93	1.688885743334422e-19
13705	5.36487e-16	C	5	3702.69m	-35.93	1.688885743334422e-19
13706	2.66058e-15	B	2	746.622m	-35.93	1.688885743334422e-19
13707	1.29173e-11	B	2	1537.82A	-35.93	1.688885743334422e-19
13708	1.79383e-11	B	2	1107.38A	-35.93	1.688885743334422e-19
13709	1.79415e-11	B	2	1107.18A	-35.93	1.688885743334422e-19
13710	1.99202e-11	B	2	997.202A	-35.93	1.688885743334422e-19
13711	2.43803e-13	B	4	8.14774m	-35.93	1.688885743334422e-19
13712	5.12124e-12	Li	2	3878.84A	-35.93	1.688885743334422e-19
13713	5.77836e-11	He	1	343.773A	-35.93	1.688885743334422e-19
13714	8.13736e-12	Be	3	2441.14A	-35.93	1.688885743334422e-19
13715	5.86233e-11	He	1	338.849A	-35.93	1.688885743334422e-19
13716	1.472e-10	Li	2	134.949A	-35.93	1.688885743334422e-19
13717	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	1.688885743334422e-19
13718	1.30274e-10	Li	2	152.482A	-35.93	1.688885743334422e-19
13719	1.30764e-10	Li	2	151.911A	-35.93	1.688885743334422e-19
13720	1.3062e-10	Li	2	152.078A	-35.93	1.688885743334422e-19
13721	1.30268e-10	Li	2	152.489A	-35.93	1.688885743334422e-19
13722	1.84392e-13	Be	3	10.7729m	-35.93	1.688885743334422e-19
13723	1.26037e-10	Li	2	157.608A	-35.93	1.688885743334422e-19
13724	1.24075e-10	Li	2	160.100A	-35.93	1.688885743334422e-19
13725	1.0790799999999998e-10	Cl	7	184.086A	-35.93	1.688885743334422e-19
13726	5.58579e-11	B	4	355.625A	-35.93	1.688885743334422e-19
13727	5.77862e-11	He	1	343.758A	-35.93	1.688885743334422e-19
13728	1.4208000000000001e-10	Li	2	139.812A	-35.93	1.688885743334422e-19
13729	5.86232e-11	He	1	338.850A	-35.93	1.688885743334422e-19
13730	1.3156299999999998e-10	Li	2	150.988A	-35.93	1.688885743334422e-19
13731	5.77925e-11	He	1	343.720A	-35.93	1.688885743334422e-19
13732	5.83707e-11	He	1	340.316A	-35.93	1.688885743334422e-19
13733	9.09953e-11	Cl	7	218.302A	-35.93	1.688885743334422e-19
13734	5.91604e-11	He	1	335.773A	-35.93	1.688885743334422e-19
13735	5.91153e-11	He	1	336.029A	-35.93	1.688885743334422e-19
13736	5.91149e-11	He	1	336.031A	-35.93	1.688885743334422e-19
13737	1.56372e-11	Li	2	1270.33A	-35.93	1.688885743334422e-19
13738	5.77892e-11	He	1	343.740A	-35.93	1.688885743334422e-19
13739	3.0981300000000004e-13	Be	2	6.41176m	-35.93	1.688885743334422e-19
13740	4.25049e-12	Be	2	4673.45A	-35.93	1.688885743334422e-19
13741	4.2505199999999995e-12	Be	2	4673.42A	-35.93	1.688885743334422e-19
13742	4.06793e-11	Ni	16	488.319A	-35.93	1.688885743334422e-19
13743	1.45898e-11	Cl	7	1361.53A	-35.93	1.688885743334422e-19
13744	3.87024e-12	Ni	2	5132.62A	-35.93	1.688885743334422e-19
13745	3.92251e-12	Ni	2	5064.22A	-35.93	1.688885743334422e-19
13746	3.657469999999999e-12	Ni	2	5431.19A	-35.93	1.688885743334422e-19
13747	2.79676e-12	Ni	2	7102.66A	-35.93	1.688885743334422e-19
13748	8.0166e-13	Ni	2	2.47792m	-35.93	1.688885743334422e-19
13749	8.50973e-13	Ni	2	2.33432m	-35.93	1.688885743334422e-19
13750	8.414889999999999e-13	Ni	2	2.36063m	-35.93	1.688885743334422e-19
13751	3.7613e-12	Ni	2	5281.27A	-35.93	1.688885743334422e-19
13752	2.07785e-11	O	4	956.012A	-35.93	1.688885743334422e-19
13753	2.9005900000000003e-12	Ni	2	6848.42A	-35.93	1.688885743334422e-19
13754	1.15191e-12	Ni	2	1.72448m	-35.93	1.688885743334422e-19
13755	9.548e-13	Ni	2	2.08048m	-35.93	1.688885743334422e-19
13756	9.45316e-13	Ni	2	2.10136m	-35.93	1.688885743334422e-19
13757	1.03826e-13	Ni	2	19.1324m	-35.93	1.688885743334422e-19
13758	1.01421e-11	O	4	1958.61A	-35.93	1.688885743334422e-19
13759	4.93134e-14	Ni	2	40.2821m	-35.93	1.688885743334422e-19
13760	2.46426e-13	Ni	2	8.06101m	-35.93	1.688885743334422e-19
13761	2.23294e-12	Ni	2	8896.09A	-35.93	1.688885743334422e-19
13762	9.483979999999999e-15	Ni	2	209.453m	-35.93	1.688885743334422e-19
13763	1.36685e-13	Ni	2	14.5330m	-35.93	1.688885743334422e-19
13764	2.03583e-12	Ni	2	9757.43A	-35.93	1.688885743334422e-19
13765	2.51931e-11	Ni	16	788.488A	-35.93	1.688885743334422e-19
13766	2.37553e-11	Ni	16	836.211A	-35.93	1.688885743334422e-19
13767	2.58353e-11	Ni	16	768.888A	-35.93	1.688885743334422e-19
13768	3.07825e-12	Sc	10	6453.16A	-35.93	1.688885743334422e-19
13769	3.16292e-11	Cl	7	628.042A	-35.93	1.688885743334422e-19
13770	2.26116e-11	C	3	878.508A	-35.93	1.688885743334422e-19
13771	2.42751e-11	C	3	818.307A	-35.93	1.688885743334422e-19
13772	5.143270000000001e-13	Al	1	3.86222m	-35.93	1.688885743334422e-19
13773	5.13154e-13	Al	1	3.87105m	-35.93	1.688885743334422e-19
13774	2.67939e-13	Al	1	7.41379m	-35.93	1.688885743334422e-19
13775	2.67034e-13	Al	1	7.43892m	-35.93	1.688885743334422e-19
13776	2.66766e-13	Al	1	7.44640m	-35.93	1.688885743334422e-19
13777	1.67909e-12	C	3	1.18305m	-35.93	1.688885743334422e-19
13778	2.00209e-11	C	3	992.189A	-35.93	1.688885743334422e-19
13779	2.85133e-13	Mg	11	6.96674m	-35.93	1.688885743334422e-19
13780	4.27057e-12	C	3	4651.47A	-35.93	1.688885743334422e-19
13781	1.54971e-13	C	3	12.8182m	-35.93	1.688885743334422e-19
13782	1.35115e-14	Mg	11	147.019m	-35.93	1.688885743334422e-19
13783	8.35329e-14	Mg	11	23.7804m	-35.93	1.688885743334422e-19
13784	1.83422e-11	C	3	1082.99A	-35.93	1.688885743334422e-19
13785	1.2526700000000002e-12	Mg	11	1.58577m	-35.93	1.688885743334422e-19
13786	9.46005e-15	C	3	209.983m	-35.93	1.688885743334422e-19
13787	7.36775e-13	Mg	11	2.69614m	-35.93	1.688885743334422e-19
13788	2.00152e-11	C	3	992.471A	-35.93	1.688885743334422e-19
13789	3.883569999999999e-10	Mg	11	51.1500A	-35.93	1.688885743334422e-19
13790	2.42845e-11	C	3	817.988A	-35.93	1.688885743334422e-19
13791	7.16309e-13	Na	10	2.77317m	-35.93	1.688885743334422e-19
13792	3.22521e-10	Na	10	61.5912A	-35.93	1.688885743334422e-19
13793	1.60492e-14	Ne	9	123.772m	-35.93	1.688885743334422e-19
13794	6.42338e-14	Ne	9	30.9253m	-35.93	1.688885743334422e-19
13795	2.00057e-11	C	3	992.940A	-35.93	1.688885743334422e-19
13796	2.43975e-11	Ni	16	814.200A	-35.93	1.688885743334422e-19
13797	7.64606e-11	Ni	16	259.800A	-35.93	1.688885743334422e-19
13798	5.70265e-15	C	3	348.337m	-35.93	1.688885743334422e-19
13799	7.91848e-11	Ni	16	250.862A	-35.93	1.688885743334422e-19
13800	8.44276e-11	P	10	235.284A	-35.93	1.688885743334422e-19
13801	6.36569e-11	P	10	312.055A	-35.93	1.688885743334422e-19
13802	5.23525e-11	P	10	379.437A	-35.93	1.688885743334422e-19
13803	5.23417e-11	P	10	379.515A	-35.93	1.688885743334422e-19
13804	2.14635e-11	P	10	925.499A	-35.93	1.688885743334422e-19
13805	7.37181e-11	P	10	269.465A	-35.93	1.688885743334422e-19
13806	6.24031e-11	P	10	318.325A	-35.93	1.688885743334422e-19
13807	7.47397e-11	P	10	265.782A	-35.93	1.688885743334422e-19
13808	3.70325e-11	O	6	536.406A	-35.93	1.688885743334422e-19
13809	3.70636e-11	O	6	535.956A	-35.93	1.688885743334422e-19
13810	4.3194e-11	O	4	459.889A	-35.93	1.688885743334422e-19
13811	1.57883e-11	Ni	14	1258.17A	-35.93	1.688885743334422e-19
13812	3.24796e-12	N	1	6115.98A	-35.93	1.688885743334422e-19
13813	3.8011e-13	Fe	8	5.22598m	-35.93	1.688885743334422e-19
13814	2.0444099999999998e-12	N	1	9716.46A	-35.93	1.688885743334422e-19
13815	1.96435e-12	N	1	1.01125m	-35.93	1.688885743334422e-19
13816	1.9869e-12	N	1	9997.73A	-35.93	1.688885743334422e-19
13817	1.99702e-12	N	1	9947.07A	-35.93	1.688885743334422e-19
13818	2.01397e-12	N	1	9863.33A	-35.93	1.688885743334422e-19
13819	2.02409e-12	N	1	9814.02A	-35.93	1.688885743334422e-19
13820	2.03903e-12	N	1	9742.12A	-35.93	1.688885743334422e-19
13821	4.39638e-11	Ne	6	451.837A	-35.93	1.688885743334422e-19
13822	2.83257e-11	Ne	6	701.288A	-35.93	1.688885743334422e-19
13823	4.38755e-11	Ne	6	452.746A	-35.93	1.688885743334422e-19
13824	5.1423e-11	Ne	6	386.295A	-35.93	1.688885743334422e-19
13825	3.49477e-11	P	11	568.406A	-35.93	1.688885743334422e-19
13826	6.10226e-11	P	11	325.526A	-35.93	1.688885743334422e-19
13827	7.41582e-11	P	11	267.866A	-35.93	1.688885743334422e-19
13828	4.35885e-11	P	13	455.727A	-35.93	1.688885743334422e-19
13829	2.34703e-12	Ni	16	8463.64A	-35.93	1.688885743334422e-19
13830	1.2756299999999997e-10	Ni	16	155.723A	-35.93	1.688885743334422e-19
13831	1.2612500000000002e-10	Ni	16	157.498A	-35.93	1.688885743334422e-19
13832	1.0237000000000002e-10	Ni	16	194.046A	-35.93	1.688885743334422e-19
13833	1.00938e-11	O	4	1967.99A	-35.93	1.688885743334422e-19
13834	1.50623e-11	N	1	1318.82A	-35.93	1.688885743334422e-19
13835	3.25467e-12	N	1	6103.38A	-35.93	1.688885743334422e-19
13836	7.47515e-10	P	13	26.5740A	-35.93	1.688885743334422e-19
13837	5.8073e-11	P	12	342.060A	-35.93	1.688885743334422e-19
13838	2.53986e-11	P	12	782.107A	-35.93	1.688885743334422e-19
13839	4.13585e-11	P	13	480.299A	-35.93	1.688885743334422e-19
13840	5.653590000000001e-10	P	13	35.1360A	-35.93	1.688885743334422e-19
13841	4.80831e-11	P	11	413.128A	-35.93	1.688885743334422e-19
13842	5.6602e-10	P	13	35.0950A	-35.93	1.688885743334422e-19
13843	7.47796e-10	P	13	26.5640A	-35.93	1.688885743334422e-19
13844	4.32201e-11	O	4	459.612A	-35.93	1.688885743334422e-19
13845	3.66116e-11	P	5	542.573A	-35.93	1.688885743334422e-19
13846	5.10007e-11	P	5	389.494A	-35.93	1.688885743334422e-19
13847	5.72082e-11	P	5	347.231A	-35.93	1.688885743334422e-19
13848	1.69826e-11	N	1	1169.69A	-35.93	1.688885743334422e-19
13849	3.64536e-11	P	5	544.924A	-35.93	1.688885743334422e-19
13850	5.08427e-11	P	5	390.704A	-35.93	1.688885743334422e-19
13851	5.94965e-11	P	12	333.876A	-35.93	1.688885743334422e-19
13852	1.42387e-12	P	12	1.39510m	-35.93	1.688885743334422e-19
13853	1.5162700000000002e-14	C	3	131.009m	-35.93	1.688885743334422e-19
13854	3.12574e-11	C	3	635.512A	-35.93	1.688885743334422e-19
13855	4.2506e-12	Be	2	4673.33A	-35.93	1.688885743334422e-19
13856	5.86956e-17	He	1	3.38432c	-35.93	1.688885743334422e-19
13857	2.31649e-12	Cl	1	8575.25A	-35.93	1.688885743334422e-19
13858	8.79076e-12	Cl	6	2259.70A	-35.93	1.688885743334422e-19
13859	9.29334e-12	Cl	6	2137.49A	-35.93	1.688885743334422e-19
13860	1.00393e-11	Cl	6	1978.67A	-35.93	1.688885743334422e-19
13861	1.00423e-11	Cl	6	1978.08A	-35.93	1.688885743334422e-19
13862	1.00484e-11	Cl	6	1976.87A	-35.93	1.688885743334422e-19
13863	1.25578e-13	Cl	6	15.8185m	-35.93	1.688885743334422e-19
13864	3.64612e-13	Cl	6	5.44811m	-35.93	1.688885743334422e-19
13865	8.91635e-12	Cl	6	2227.87A	-35.93	1.688885743334422e-19
13866	8.919330000000001e-12	Cl	6	2227.12A	-35.93	1.688885743334422e-19
13867	1.70912e-11	Cl	6	1162.26A	-35.93	1.688885743334422e-19
13868	2.95466e-11	Cl	6	672.310A	-35.93	1.688885743334422e-19
13869	2.39035e-13	Cl	6	8.31029m	-35.93	1.688885743334422e-19
13870	8.04158e-12	Cl	6	2470.22A	-35.93	1.688885743334422e-19
13871	8.79374e-12	Cl	6	2258.93A	-35.93	1.688885743334422e-19
13872	1.2516e-12	Cl	6	1.58712m	-35.93	1.688885743334422e-19
13873	8.7999e-12	Cl	6	2257.35A	-35.93	1.688885743334422e-19
13874	1.69656e-11	Cl	6	1170.86A	-35.93	1.688885743334422e-19
13875	2.94211e-11	Cl	6	675.178A	-35.93	1.688885743334422e-19
13876	7.802519999999999e-12	Cl	6	2545.90A	-35.93	1.688885743334422e-19
13877	8.551689999999999e-12	Cl	6	2322.87A	-35.93	1.688885743334422e-19
13878	8.55467e-12	Cl	6	2322.06A	-35.93	1.688885743334422e-19
13879	8.56083e-12	Cl	6	2320.39A	-35.93	1.688885743334422e-19
13880	1.67267e-11	Cl	6	1187.59A	-35.93	1.688885743334422e-19
13881	2.91821e-11	Cl	6	680.707A	-35.93	1.688885743334422e-19
13882	2.37161e-12	Cl	1	8375.94A	-35.93	1.688885743334422e-19
13883	2.38374e-12	Cl	1	8333.31A	-35.93	1.688885743334422e-19
13884	3.0222299999999997e-12	Ca	1	6572.78A	-35.93	1.688885743334422e-19
13885	4.09065e-12	Be	1	4856.06A	-35.93	1.688885743334422e-19
13886	4.55499e-12	Be	2	4361.03A	-35.93	1.688885743334422e-19
13887	4.55504e-12	Be	2	4360.99A	-35.93	1.688885743334422e-19
13888	4.555369999999999e-12	Be	2	4360.66A	-35.93	1.688885743334422e-19
13889	1.73786e-11	Be	2	1143.04A	-35.93	1.688885743334422e-19
13890	1.73786e-11	Be	2	1143.04A	-35.93	1.688885743334422e-19
13891	1.73799e-11	Be	2	1142.96A	-35.93	1.688885743334422e-19
13892	4.65949e-16	Be	1	4263.23m	-35.93	1.688885743334422e-19
13893	1.35642e-12	Be	1	1.46448m	-35.93	1.688885743334422e-19
13894	1.3565e-12	Be	1	1.46440m	-35.93	1.688885743334422e-19
13895	4.09006e-12	Be	1	4856.77A	-35.93	1.688885743334422e-19
13896	4.0905199999999994e-12	Be	1	4856.21A	-35.93	1.688885743334422e-19
13897	4.36722e-12	Be	1	4548.54A	-35.93	1.688885743334422e-19
13898	3.05192e-12	Ca	1	6508.85A	-35.93	1.688885743334422e-19
13899	4.36768e-12	Be	1	4548.05A	-35.93	1.688885743334422e-19
13900	1.21206e-15	C	5	1638.90m	-35.93	1.688885743334422e-19
13901	1.671e-11	Cl	1	1188.77A	-35.93	1.688885743334422e-19
13902	1.37102e-13	F	8	14.4888m	-35.93	1.688885743334422e-19
13903	2.0958000000000001e-10	F	8	94.7822A	-35.93	1.688885743334422e-19
13904	3.04605e-15	O	7	652.138m	-35.93	1.688885743334422e-19
13905	5.96096e-15	N	6	333.242m	-35.93	1.688885743334422e-19
13906	1.42941e-11	Cl	1	1389.69A	-35.93	1.688885743334422e-19
13907	1.98699e-15	N	6	999.727m	-35.93	1.688885743334422e-19
13908	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	1.688885743334422e-19
13909	2.41894e-12	Cl	1	8212.04A	-35.93	1.688885743334422e-19
13910	7.52075e-13	Cl	6	2.64129m	-35.93	1.688885743334422e-19
13911	1.21206e-15	C	5	1638.90m	-35.93	1.688885743334422e-19
13912	8.39701e-13	Mg	11	2.36566m	-35.93	1.688885743334422e-19
13913	1.49064e-12	Cl	6	1.33261m	-35.93	1.688885743334422e-19
13914	4.66179e-11	Cl	6	426.112A	-35.93	1.688885743334422e-19
13915	3.24465e-12	Ca	1	6122.22A	-35.93	1.688885743334422e-19
13916	7.29752e-13	Al	1	2.72208m	-35.93	1.688885743334422e-19
13917	7.390010000000001e-13	Al	1	2.68801m	-35.93	1.688885743334422e-19
13918	7.54067e-13	Al	1	2.63431m	-35.93	1.688885743334422e-19
13919	1.1859e-12	Al	1	1.67505m	-35.93	1.688885743334422e-19
13920	1.55711e-12	Al	1	1.27573m	-35.93	1.688885743334422e-19
13921	1.55802e-12	Al	1	1.27498m	-35.93	1.688885743334422e-19
13922	1.55828e-12	Al	1	1.27477m	-35.93	1.688885743334422e-19
13923	2.96543e-12	Al	1	6698.67A	-35.93	1.688885743334422e-19
13924	2.96661e-12	Al	1	6696.02A	-35.93	1.688885743334422e-19
13925	7.49094e-13	Al	12	2.65180m	-35.93	1.688885743334422e-19
13926	3.3487e-12	Al	12	5931.99A	-35.93	1.688885743334422e-19
13927	4.34836e-12	Al	12	4568.27A	-35.93	1.688885743334422e-19
13928	9.75809e-17	He	1	2.03569c	-35.93	1.688885743334422e-19
13929	4.6033900000000003e-10	Al	12	43.1518A	-35.93	1.688885743334422e-19
13930	3.73492e-11	Al	12	531.858A	-35.93	1.688885743334422e-19
13931	1.28946e-15	Mg	11	1540.53m	-35.93	1.688885743334422e-19
13932	1.28946e-15	Mg	11	1540.53m	-35.93	1.688885743334422e-19
13933	1.3571099999999998e-13	Mg	11	14.6373m	-35.93	1.688885743334422e-19
13934	4.22252e-15	Mg	11	470.441m	-35.93	1.688885743334422e-19
13935	4.1182e-11	C	3	482.358A	-35.93	1.688885743334422e-19
13936	4.65195e-14	Mg	11	42.7013m	-35.93	1.688885743334422e-19
13937	9.85347e-17	He	1	2.01599c	-35.93	1.688885743334422e-19
13938	6.35421e-13	Mg	11	3.12619m	-35.93	1.688885743334422e-19
13939	2.5994e-11	Cl	6	764.193A	-35.93	1.688885743334422e-19
13940	2.59879e-11	Cl	6	764.374A	-35.93	1.688885743334422e-19
13941	3.3009800000000004e-16	He	1	6017.74m	-35.93	1.688885743334422e-19
13942	2.04737e-12	Cl	1	9702.44A	-35.93	1.688885743334422e-19
13943	1.12603e-12	Cl	6	1.76412m	-35.93	1.688885743334422e-19
13944	3.35884e-11	He	1	591.409A	-35.93	1.688885743334422e-19
13945	4.64578e-12	He	1	4275.81A	-35.93	1.688885743334422e-19
13946	2.31359e-12	Cl	1	8585.98A	-35.93	1.688885743334422e-19
13947	2.21997e-12	Cl	1	8948.06A	-35.93	1.688885743334422e-19
13948	2.17785e-12	Cl	1	9121.14A	-35.93	1.688885743334422e-19
13949	1.98699e-15	N	6	999.727m	-35.93	1.688885743334422e-19
13950	2.16112e-12	Cl	1	9191.73A	-35.93	1.688885743334422e-19
13951	2.11462e-12	Cl	1	9393.86A	-35.93	1.688885743334422e-19
13952	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	1.688885743334422e-19
13953	2.0725e-12	Cl	1	9584.80A	-35.93	1.688885743334422e-19
13954	2.22113e-11	Cl	5	894.338A	-35.93	1.688885743334422e-19
13955	1.70713e-11	Cl	6	1163.62A	-35.93	1.688885743334422e-19
13956	2.60536e-11	Cl	6	762.445A	-35.93	1.688885743334422e-19
13957	3.30301e-11	He	1	601.404A	-35.93	1.688885743334422e-19
13958	4.42705e-11	Cl	6	448.706A	-35.93	1.688885743334422e-19
13959	5.931159999999999e-17	He	1	3.34917c	-35.93	1.688885743334422e-19
13960	2.70683e-11	Cl	6	733.864A	-35.93	1.688885743334422e-19
13961	3.5233e-11	Cl	6	563.803A	-35.93	1.688885743334422e-19
13962	3.5991e-11	Cl	6	551.928A	-35.93	1.688885743334422e-19
13963	5.66149e-11	Cl	6	350.870A	-35.93	1.688885743334422e-19
13964	2.68377e-11	Cl	6	740.171A	-35.93	1.688885743334422e-19
13965	3.50024e-11	Cl	6	567.518A	-35.93	1.688885743334422e-19
13966	5.63843e-11	Cl	6	352.305A	-35.93	1.688885743334422e-19
13967	2.3656900000000003e-10	Mg	9	83.9688A	-35.93	1.688885743334422e-19
13968	2.88217e-11	Mg	8	689.219A	-35.93	1.688885743334422e-19
13969	4.31374e-13	Mg	9	4.60493m	-35.93	1.688885743334422e-19
13970	2.18767e-13	V	12	9.08018m	-35.93	1.688885743334422e-19
13971	9.19103e-11	V	12	216.129A	-35.93	1.688885743334422e-19
13972	3.1964e-12	Zn	2	6214.63A	-35.93	1.688885743334422e-19
13973	1.05053e-11	Zn	2	1890.90A	-35.93	1.688885743334422e-19
13974	1.05541e-11	Zn	2	1882.16A	-35.93	1.688885743334422e-19
13975	1.09693e-11	Zn	2	1810.92A	-35.93	1.688885743334422e-19
13976	1.12913e-11	Zn	2	1759.27A	-35.93	1.688885743334422e-19
13977	1.15309e-11	Zn	2	1722.72A	-35.93	1.688885743334422e-19
13978	2.6560900000000002e-12	Zn	2	7478.82A	-35.93	1.688885743334422e-19
13979	9.44948e-12	Zn	2	2102.17A	-35.93	1.688885743334422e-19
13980	1.3432e-13	V	12	14.7889m	-35.93	1.688885743334422e-19
13981	1.03317e-11	Zn	2	1922.68A	-35.93	1.688885743334422e-19
13982	1.03804e-11	Zn	2	1913.64A	-35.93	1.688885743334422e-19
13983	1.07956e-11	Zn	2	1840.04A	-35.93	1.688885743334422e-19
13984	1.11177e-11	Zn	2	1786.75A	-35.93	1.688885743334422e-19
13985	1.13573e-11	Zn	2	1749.05A	-35.93	1.688885743334422e-19
13986	1.14215e-11	Zn	2	1739.21A	-35.93	1.688885743334422e-19
13987	9.63325e-12	Zn	2	2062.07A	-35.93	1.688885743334422e-19
13988	3.3700699999999996e-12	Zn	2	5894.37A	-35.93	1.688885743334422e-19
13989	2.82977e-12	Zn	2	7019.82A	-35.93	1.688885743334422e-19
13990	1.73671e-13	Zn	2	11.4380m	-35.93	1.688885743334422e-19
13991	4.06449e-11	V	9	488.732A	-35.93	1.688885743334422e-19
13992	4.0947e-11	V	9	485.126A	-35.93	1.688885743334422e-19
13993	4.59121e-11	V	9	432.663A	-35.93	1.688885743334422e-19
13994	4.98852e-11	V	8	398.203A	-35.93	1.688885743334422e-19
13995	8.41673e-11	V	8	236.012A	-35.93	1.688885743334422e-19
13996	3.97778e-11	V	12	499.386A	-35.93	1.688885743334422e-19
13997	1.0237e-12	V	12	1.94046m	-35.93	1.688885743334422e-19
13998	9.636889999999999e-17	N	1	2.06129c	-35.93	1.688885743334422e-19
13999	2.72278e-12	V	12	7295.66A	-35.93	1.688885743334422e-19
14000	1.31636e-11	V	12	1509.05A	-35.93	1.688885743334422e-19
14001	1.68033e-11	V	12	1182.17A	-35.93	1.688885743334422e-19
14002	1.70221e-11	V	12	1166.98A	-35.93	1.688885743334422e-19
14003	1.37633e-11	V	12	1443.29A	-35.93	1.688885743334422e-19
14004	3.05666e-11	V	12	649.874A	-35.93	1.688885743334422e-19
14005	5.65811e-11	V	12	351.079A	-35.93	1.688885743334422e-19
14006	3.72522e-12	V	12	5332.42A	-35.93	1.688885743334422e-19
14007	1.74031e-11	V	12	1141.44A	-35.93	1.688885743334422e-19
14008	4.34175e-11	V	12	457.521A	-35.93	1.688885743334422e-19
14009	8.4447e-14	V	12	23.5230m	-35.93	1.688885743334422e-19
14010	1.8502e-11	V	12	1073.64A	-35.93	1.688885743334422e-19
14011	1.48622e-11	V	12	1336.58A	-35.93	1.688885743334422e-19
14012	1.6990700000000002e-12	V	12	1.16913m	-35.93	1.688885743334422e-19
14013	5.92058e-11	V	12	335.515A	-35.93	1.688885743334422e-19
14014	3.31913e-11	V	12	598.483A	-35.93	1.688885743334422e-19
14015	1.95125e-11	V	12	1018.04A	-35.93	1.688885743334422e-19
14016	1.9428e-11	V	12	1022.46A	-35.93	1.688885743334422e-19
14017	2.62541e-12	V	12	7566.22A	-35.93	1.688885743334422e-19
14018	9.26334e-13	V	12	2.14442m	-35.93	1.688885743334422e-19
14019	5.93032e-11	V	12	334.965A	-35.93	1.688885743334422e-19
14020	3.32887e-11	V	12	596.733A	-35.93	1.688885743334422e-19
14021	1.97441e-11	V	12	1006.10A	-35.93	1.688885743334422e-19
14022	1.96098e-11	V	12	1012.99A	-35.93	1.688885743334422e-19
14023	1.95254e-11	V	12	1017.37A	-35.93	1.688885743334422e-19
14024	1.58856e-11	V	12	1250.47A	-35.93	1.688885743334422e-19
14025	8.68689e-11	V	8	228.672A	-35.93	1.688885743334422e-19
14026	4.35349e-14	V	4	45.6288m	-35.93	1.688885743334422e-19
14027	2.31285e-14	V	4	85.8872m	-35.93	1.688885743334422e-19
14028	2.60145e-11	V	12	763.592A	-35.93	1.688885743334422e-19
14029	2.58434e-11	Ti	4	768.646A	-35.93	1.688885743334422e-19
14030	2.58511e-11	Ti	4	768.418A	-35.93	1.688885743334422e-19
14031	2.6006e-11	Ti	4	763.842A	-35.93	1.688885743334422e-19
14032	5.2233300000000005e-12	S	2	3803.02A	-35.93	1.688885743334422e-19
14033	1.2955200000000002e-14	Ti	3	153.332m	-35.93	1.688885743334422e-19
14034	2.3367e-14	Ti	3	85.0108m	-35.93	1.688885743334422e-19
14035	1.83375e-12	Ti	3	1.08327m	-35.93	1.688885743334422e-19
14036	4.32258e-12	Ti	3	4595.50A	-35.93	1.688885743334422e-19
14037	4.34595e-12	Ti	3	4570.80A	-35.93	1.688885743334422e-19
14038	4.77445e-12	Ti	3	4160.57A	-35.93	1.688885743334422e-19
14039	6.1564e-12	Ti	3	3226.64A	-35.93	1.688885743334422e-19
14040	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	1.688885743334422e-19
14041	1.4048e-13	Ti	9	14.1404m	-35.93	1.688885743334422e-19
14042	5.22169e-11	V	12	380.422A	-35.93	1.688885743334422e-19
14043	6.49584e-11	V	12	305.803A	-35.93	1.688885743334422e-19
14044	8.44325e-11	V	12	235.270A	-35.93	1.688885743334422e-19
14045	5.06059e-11	V	12	392.532A	-35.93	1.688885743334422e-19
14046	6.63942e-11	V	12	299.190A	-35.93	1.688885743334422e-19
14047	7.02526e-11	V	12	282.757A	-35.93	1.688885743334422e-19
14048	1.0981200000000002e-10	V	12	180.896A	-35.93	1.688885743334422e-19
14049	4.91701e-11	V	12	403.995A	-35.93	1.688885743334422e-19
14050	6.85981e-11	V	12	289.577A	-35.93	1.688885743334422e-19
14051	1.45793e-11	S	2	1362.51A	-35.93	1.688885743334422e-19
14052	6.88168e-11	V	12	288.657A	-35.93	1.688885743334422e-19
14053	1.0837600000000001e-10	V	12	183.292A	-35.93	1.688885743334422e-19
14054	5.1348699999999995e-12	S	2	3868.54A	-35.93	1.688885743334422e-19
14055	3.6032e-12	S	2	5513.00A	-35.93	1.688885743334422e-19
14056	3.60879e-12	S	2	5504.46A	-35.93	1.688885743334422e-19
14057	4.5109e-11	Ti	7	440.366A	-35.93	1.688885743334422e-19
14058	3.95591e-11	V	12	502.147A	-35.93	1.688885743334422e-19
14059	1.35446e-11	V	12	1466.60A	-35.93	1.688885743334422e-19
14060	3.96934e-11	V	12	500.448A	-35.93	1.688885743334422e-19
14061	1.36789e-11	V	12	1452.20A	-35.93	1.688885743334422e-19
14062	9.736239999999999e-14	V	12	20.4026m	-35.93	1.688885743334422e-19
14063	5.23512e-11	V	12	379.446A	-35.93	1.688885743334422e-19
14064	2.60494e-13	Fe	8	7.62570m	-35.93	1.688885743334422e-19
14065	3.69067e-11	Ti	8	538.235A	-35.93	1.688885743334422e-19
14066	3.67502e-12	S	2	5405.26A	-35.93	1.688885743334422e-19
14067	3.68061e-12	S	2	5397.06A	-35.93	1.688885743334422e-19
14068	7.18177e-14	S	2	27.6596m	-35.93	1.688885743334422e-19
14069	4.15635e-11	Ti	8	477.930A	-35.93	1.688885743334422e-19
14070	4.088819999999999e-14	S	2	48.5823m	-35.93	1.688885743334422e-19
14071	3.71033e-11	Ti	8	535.382A	-35.93	1.688885743334422e-19
14072	4.51728e-11	Ti	9	439.744A	-35.93	1.688885743334422e-19
14073	1.57171e-13	Ti	9	12.6388m	-35.93	1.688885743334422e-19
14074	1.06907e-11	Ti	9	1858.11A	-35.93	1.688885743334422e-19
14075	6.4667699999999995e-12	Ti	9	3071.78A	-35.93	1.688885743334422e-19
14076	6.06935e-12	Ti	9	3272.91A	-35.93	1.688885743334422e-19
14077	6.05266e-12	Ti	9	3281.94A	-35.93	1.688885743334422e-19
14078	6.02364e-12	Ti	9	3297.75A	-35.93	1.688885743334422e-19
14079	6.00695e-12	Ti	9	3306.91A	-35.93	1.688885743334422e-19
14080	5.20669e-12	S	2	3815.18A	-35.93	1.688885743334422e-19
14081	6.11637e-12	S	2	3247.75A	-35.93	1.688885743334422e-19
14082	5.82797e-11	V	12	340.847A	-35.93	1.688885743334422e-19
14083	3.22652e-11	V	12	615.661A	-35.93	1.688885743334422e-19
14084	1.87207e-11	V	12	1061.10A	-35.93	1.688885743334422e-19
14085	5.27875e-11	Ti	15	376.310A	-35.93	1.688885743334422e-19
14086	4.86655e-12	Mg	1	4081.83A	-35.93	1.688885743334422e-19
14087	4.29037e-12	Mg	1	4630.02A	-35.93	1.688885743334422e-19
14088	2.623e-12	Mg	1	7573.18A	-35.93	1.688885743334422e-19
14089	2.61902e-12	Mg	1	7584.71A	-35.93	1.688885743334422e-19
14090	2.61093e-12	Mg	1	7608.21A	-35.93	1.688885743334422e-19
14091	2.56437e-12	Mg	1	7746.33A	-35.93	1.688885743334422e-19
14092	2.56437e-12	Mg	1	7746.33A	-35.93	1.688885743334422e-19
14093	2.56437e-12	Mg	1	7746.34A	-35.93	1.688885743334422e-19
14094	2.54333e-12	Mg	1	7810.41A	-35.93	1.688885743334422e-19
14095	1.04463e-11	Mg	3	1901.58A	-35.93	1.688885743334422e-19
14096	1.03251e-11	Mg	3	1923.89A	-35.93	1.688885743334422e-19
14097	1.02508e-11	Mg	3	1937.84A	-35.93	1.688885743334422e-19
14098	1.33084e-10	Ti	15	149.263A	-35.93	1.688885743334422e-19
14099	4.78468e-11	Ti	11	415.168A	-35.93	1.688885743334422e-19
14100	8.961660000000001e-12	Mn	12	2216.60A	-35.93	1.688885743334422e-19
14101	4.28096e-11	Ti	15	464.019A	-35.93	1.688885743334422e-19
14102	1.43569e-10	Ti	15	138.362A	-35.93	1.688885743334422e-19
14103	3.2120299999999996e-10	Ti	15	61.8440A	-35.93	1.688885743334422e-19
14104	1.31916e-11	Ti	15	1505.85A	-35.93	1.688885743334422e-19
14105	2.12136e-11	Ti	15	936.401A	-35.93	1.688885743334422e-19
14106	1.02315e-11	Mg	3	1941.51A	-35.93	1.688885743334422e-19
14107	1.29775e-10	Ti	15	153.069A	-35.93	1.688885743334422e-19
14108	3.0740899999999997e-10	Ti	15	64.6190A	-35.93	1.688885743334422e-19
14109	9.86783e-11	Ti	15	201.305A	-35.93	1.688885743334422e-19
14110	6.0743e-12	Ti	15	3270.24A	-35.93	1.688885743334422e-19
14111	4.87464e-12	Mg	1	4075.06A	-35.93	1.688885743334422e-19
14112	4.87863e-12	Mg	1	4071.73A	-35.93	1.688885743334422e-19
14113	5.1523e-12	Mg	1	3855.45A	-35.93	1.688885743334422e-19
14114	5.4595699999999995e-12	Mg	1	3638.47A	-35.93	1.688885743334422e-19
14115	3.9857e-15	Mg	1	498.393m	-35.93	1.688885743334422e-19
14116	1.9955300000000003e-15	Mg	1	995.447m	-35.93	1.688885743334422e-19
14117	1.3431399999999999e-12	Mg	1	1.47896m	-35.93	1.688885743334422e-19
14118	2.54133e-12	Mg	1	7816.55A	-35.93	1.688885743334422e-19
14119	7.427539999999999e-12	Mn	12	2674.43A	-35.93	1.688885743334422e-19
14120	5.46355e-12	Mg	1	3635.81A	-35.93	1.688885743334422e-19
14121	5.16503e-12	Mg	1	3845.95A	-35.93	1.688885743334422e-19
14122	5.16637e-12	Mg	1	3844.95A	-35.93	1.688885743334422e-19
14123	5.18343e-12	Mg	1	3832.30A	-35.93	1.688885743334422e-19
14124	5.18741e-12	Mg	1	3829.36A	-35.93	1.688885743334422e-19
14125	5.45148e-12	Mg	1	3643.87A	-35.93	1.688885743334422e-19
14126	1.35135e-15	Li	1	1469.97m	-35.93	1.688885743334422e-19
14127	5.15296e-12	Mg	1	3854.96A	-35.93	1.688885743334422e-19
14128	2.54199e-12	Mg	1	7814.53A	-35.93	1.688885743334422e-19
14129	1.35115e-15	Li	1	1470.19m	-35.93	1.688885743334422e-19
14130	1.35513e-15	Li	1	1465.88m	-35.93	1.688885743334422e-19
14131	7.10745e-14	Li	1	27.9488m	-35.93	1.688885743334422e-19
14132	7.10743e-14	Li	1	27.9488m	-35.93	1.688885743334422e-19
14133	7.10823e-14	Li	1	27.9457m	-35.93	1.688885743334422e-19
14134	1.06246e-12	Li	1	1.86967m	-35.93	1.688885743334422e-19
14135	5.16239e-12	Mg	1	3847.92A	-35.93	1.688885743334422e-19
14136	5.16105e-12	Mg	1	3848.92A	-35.93	1.688885743334422e-19
14137	5.16039e-12	Mg	1	3849.41A	-35.93	1.688885743334422e-19
14138	5.1543e-12	Mg	1	3853.96A	-35.93	1.688885743334422e-19
14139	9.886139999999999e-12	Ti	15	2009.32A	-35.93	1.688885743334422e-19
14140	3.10237e-11	Ti	11	640.300A	-35.93	1.688885743334422e-19
14141	1.85864e-11	V	12	1068.76A	-35.93	1.688885743334422e-19
14142	6.32564e-11	Ti	11	314.031A	-35.93	1.688885743334422e-19
14143	9.30007e-12	Mg	3	2135.95A	-35.93	1.688885743334422e-19
14144	9.12178e-12	Mg	3	2177.70A	-35.93	1.688885743334422e-19
14145	8.73768e-12	Mg	3	2273.43A	-35.93	1.688885743334422e-19
14146	8.44959e-12	Mg	3	2350.94A	-35.93	1.688885743334422e-19
14147	8.0496e-12	Mg	3	2467.76A	-35.93	1.688885743334422e-19
14148	7.12321e-12	Mg	3	2788.69A	-35.93	1.688885743334422e-19
14149	1.8144500000000001e-10	Ti	15	109.479A	-35.93	1.688885743334422e-19
14150	9.26314e-13	Mg	3	2.14446m	-35.93	1.688885743334422e-19
14151	7.307939999999999e-13	Mg	3	2.71820m	-35.93	1.688885743334422e-19
14152	4.3948199999999995e-13	Mg	3	4.51997m	-35.93	1.688885743334422e-19
14153	2.43962e-13	Mg	3	8.14243m	-35.93	1.688885743334422e-19
14154	1.9552e-13	Mg	3	10.1598m	-35.93	1.688885743334422e-19
14155	1.19577e-13	Mg	3	16.6123m	-35.93	1.688885743334422e-19
14156	5.39976e-11	Mn	11	367.877A	-35.93	1.688885743334422e-19
14157	4.87845e-11	Mn	11	407.188A	-35.93	1.688885743334422e-19
14158	4.81373e-11	Mn	11	412.662A	-35.93	1.688885743334422e-19
14159	4.78694e-11	Mn	11	414.972A	-35.93	1.688885743334422e-19
14160	5.74043e-11	Mn	12	346.045A	-35.93	1.688885743334422e-19
14161	4.95698e-11	Mn	12	400.737A	-35.93	1.688885743334422e-19
14162	1.3472999999999998e-10	Ti	15	147.439A	-35.93	1.688885743334422e-19
14163	4.29046e-11	Ti	15	462.992A	-35.93	1.688885743334422e-19
14164	1.19616e-13	Fe	8	16.6068m	-35.93	1.688885743334422e-19
14165	1.01356e-12	Fe	8	1.95987m	-35.93	1.688885743334422e-19
14166	1.08303e-11	Si	1	1834.15A	-35.93	1.688885743334422e-19
14167	1.68878e-11	V	12	1176.26A	-35.93	1.688885743334422e-19
14168	9.30834e-12	Mg	3	2134.05A	-35.93	1.688885743334422e-19
14169	9.37603e-12	Mg	3	2118.64A	-35.93	1.688885743334422e-19
14170	9.402060000000001e-12	Mg	3	2112.78A	-35.93	1.688885743334422e-19
14171	4.41292e-11	Si	8	450.143A	-35.93	1.688885743334422e-19
14172	4.64331e-11	Ti	11	427.808A	-35.93	1.688885743334422e-19
14173	6.43779e-11	Ti	11	308.560A	-35.93	1.688885743334422e-19
14174	4.75548e-11	Ti	11	417.717A	-35.93	1.688885743334422e-19
14175	1.1417200000000001e-12	Si	8	1.73987m	-35.93	1.688885743334422e-19
14176	1.43031e-10	Si	8	138.882A	-35.93	1.688885743334422e-19
14177	1.4189e-10	Si	8	139.999A	-35.93	1.688885743334422e-19
14178	1.41999e-10	Si	8	139.892A	-35.93	1.688885743334422e-19
14179	8.72683e-13	Si	8	2.27625m	-35.93	1.688885743334422e-19
14180	2.0749e-11	Si	8	957.370A	-35.93	1.688885743334422e-19
14181	2.22968e-11	Si	8	890.910A	-35.93	1.688885743334422e-19
14182	2.26689e-11	Si	8	876.288A	-35.93	1.688885743334422e-19
14183	2.33802e-11	Si	8	849.626A	-35.93	1.688885743334422e-19
14184	9.46858e-12	Mg	3	2097.93A	-35.93	1.688885743334422e-19
14185	1.0837e-12	Si	8	1.83302m	-35.93	1.688885743334422e-19
14186	7.8369e-12	Mn	12	2534.74A	-35.93	1.688885743334422e-19
14187	1.87517e-10	Ti	15	105.934A	-35.93	1.688885743334422e-19
14188	3.81145e-12	Ti	15	5211.78A	-35.93	1.688885743334422e-19
14189	4.6715e-11	Ti	15	425.227A	-35.93	1.688885743334422e-19
14190	7.85407e-12	Mg	3	2529.19A	-35.93	1.688885743334422e-19
14191	1.0045e-11	Mg	3	1977.55A	-35.93	1.688885743334422e-19
14192	1.0036e-11	Mg	3	1979.32A	-35.93	1.688885743334422e-19
14193	9.66413e-12	Mg	3	2055.48A	-35.93	1.688885743334422e-19
14194	9.620030000000001e-12	Mg	3	2064.91A	-35.93	1.688885743334422e-19
14195	9.52327e-12	Mg	3	2085.89A	-35.93	1.688885743334422e-19
14196	3.27044e-11	V	12	607.393A	-35.93	1.688885743334422e-19
14197	3.36305e-11	V	12	590.667A	-35.93	1.688885743334422e-19
14198	4.84927e-11	V	12	409.638A	-35.93	1.688885743334422e-19
14199	5.6354899999999996e-14	Si	2	35.2488m	-35.93	1.688885743334422e-19
14200	2.39651e-13	Zn	2	8.28893m	-35.93	1.688885743334422e-19
14201	6.260600000000001e-13	Zn	2	3.17293m	-35.93	1.688885743334422e-19
14202	6.11654e-13	Zn	2	3.24766m	-35.93	1.688885743334422e-19
14203	5.61761e-13	Zn	2	3.53610m	-35.93	1.688885743334422e-19
14204	3.22111e-13	Zn	2	6.16697m	-35.93	1.688885743334422e-19
14205	1.04138e-12	Zn	2	1.90751m	-35.93	1.688885743334422e-19
14206	9.770809999999999e-13	Zn	2	2.03304m	-35.93	1.688885743334422e-19
14207	7.37431e-13	Zn	2	2.69374m	-35.93	1.688885743334422e-19
14208	4.1532e-13	Zn	2	4.78293m	-35.93	1.688885743334422e-19
14209	1.02586e-12	Zn	2	1.93637m	-35.93	1.688885743334422e-19
14210	7.86211e-13	Zn	2	2.52661m	-35.93	1.688885743334422e-19
14211	4.64101e-13	Zn	2	4.28020m	-35.93	1.688885743334422e-19
14212	4.87805e-14	Zn	2	40.7221m	-35.93	1.688885743334422e-19
14213	1.96553e-12	Zn	2	1.01064m	-35.93	1.688885743334422e-19
14214	6.1797599999999995e-12	Ti	3	3214.44A	-35.93	1.688885743334422e-19
14215	6.19272e-12	Ti	3	3207.71A	-35.93	1.688885743334422e-19
14216	6.65533e-12	Ti	3	2984.74A	-35.93	1.688885743334422e-19
14217	2.7988e-11	Sc	10	709.748A	-35.93	1.688885743334422e-19
14218	1.56153e-11	Sc	10	1272.12A	-35.93	1.688885743334422e-19
14219	1.55505e-11	Sc	10	1277.42A	-35.93	1.688885743334422e-19
14220	1.55126e-11	Sc	10	1280.54A	-35.93	1.688885743334422e-19
14221	1.24731e-11	Sc	10	1592.58A	-35.93	1.688885743334422e-19
14222	9.7422e-13	Sc	10	2.03901m	-35.93	1.688885743334422e-19
14223	4.93636e-11	Sc	10	402.411A	-35.93	1.688885743334422e-19
14224	2.1525e-14	Si	2	92.2854m	-35.93	1.688885743334422e-19
14225	1.95113e-12	Zn	2	1.01810m	-35.93	1.688885743334422e-19
14226	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	1.688885743334422e-19
14227	2.10616e-11	Al	10	943.158A	-35.93	1.688885743334422e-19
14228	1.4405700000000003e-14	Zn	2	137.893m	-35.93	1.688885743334422e-19
14229	4.56922e-12	Zn	2	4347.45A	-35.93	1.688885743334422e-19
14230	8.76889e-12	Zn	2	2265.33A	-35.93	1.688885743334422e-19
14231	8.75448e-12	Zn	2	2269.06A	-35.93	1.688885743334422e-19
14232	8.70458e-12	Zn	2	2282.07A	-35.93	1.688885743334422e-19
14233	8.4649e-12	Zn	2	2346.69A	-35.93	1.688885743334422e-19
14234	8.14275e-12	Zn	2	2439.53A	-35.93	1.688885743334422e-19
14235	7.72739e-12	Zn	2	2570.65A	-35.93	1.688885743334422e-19
14236	7.67861e-12	Zn	2	2586.99A	-35.93	1.688885743334422e-19
14237	1.3394700000000001e-12	Zn	2	1.48301m	-35.93	1.688885743334422e-19
14238	1.6615799999999999e-12	Zn	2	1.19552m	-35.93	1.688885743334422e-19
14239	1.90123e-12	Zn	2	1.04482m	-35.93	1.688885743334422e-19
14240	2.57144e-12	S	1	7725.05A	-35.93	1.688885743334422e-19
14241	1.35237e-11	Al	11	1468.86A	-35.93	1.688885743334422e-19
14242	2.15617e-12	S	1	9212.86A	-35.93	1.688885743334422e-19
14243	2.15261e-12	S	1	9228.09A	-35.93	1.688885743334422e-19
14244	2.15041e-12	S	1	9237.54A	-35.93	1.688885743334422e-19
14245	1.8999099999999997e-12	S	1	1.04554m	-35.93	1.688885743334422e-19
14246	1.89968e-12	S	1	1.04568m	-35.93	1.688885743334422e-19
14247	1.8992e-12	S	1	1.04594m	-35.93	1.688885743334422e-19
14248	1.72172e-12	S	1	1.15376m	-35.93	1.688885743334422e-19
14249	1.13982e-13	S	1	17.4278m	-35.93	1.688885743334422e-19
14250	2.2413400000000002e-12	Al	2	8862.77A	-35.93	1.688885743334422e-19
14251	1.3478e-11	Al	2	1473.84A	-35.93	1.688885743334422e-19
14252	6.80218e-12	Al	2	2920.31A	-35.93	1.688885743334422e-19
14253	8.18266e-12	Si	2	2427.63A	-35.93	1.688885743334422e-19
14254	2.48077e-12	Si	2	8007.37A	-35.93	1.688885743334422e-19
14255	6.26284e-12	Zn	2	3171.80A	-35.93	1.688885743334422e-19
14256	2.48392e-12	Si	2	7997.23A	-35.93	1.688885743334422e-19
14257	5.344340000000001e-13	Si	2	3.71691m	-35.93	1.688885743334422e-19
14258	1.45823e-12	Si	2	1.36223m	-35.93	1.688885743334422e-19
14259	2.46239e-12	Si	2	8067.14A	-35.93	1.688885743334422e-19
14260	8.86882e-13	Si	2	2.23981m	-35.93	1.688885743334422e-19
14261	9.270809999999999e-13	Si	2	2.14269m	-35.93	1.688885743334422e-19
14262	8.836e-13	Si	2	2.24813m	-35.93	1.688885743334422e-19
14263	9.23798e-13	Si	2	2.15030m	-35.93	1.688885743334422e-19
14264	1.1918e-14	Si	2	166.677m	-35.93	1.688885743334422e-19
14265	4.0198699999999996e-14	Si	2	49.4156m	-35.93	1.688885743334422e-19
14266	5.69857e-12	Si	2	3485.86A	-35.93	1.688885743334422e-19
14267	4.77474e-12	Si	2	4160.32A	-35.93	1.688885743334422e-19
14268	5.70172e-12	Si	2	3483.94A	-35.93	1.688885743334422e-19
14269	4.77789e-12	Si	2	4157.58A	-35.93	1.688885743334422e-19
14270	3.1454e-15	Si	2	631.540m	-35.93	1.688885743334422e-19
14271	8.1263e-12	Si	2	2444.47A	-35.93	1.688885743334422e-19
14272	8.0861e-12	Si	2	2456.62A	-35.93	1.688885743334422e-19
14273	7.2024199999999995e-12	Si	2	2758.03A	-35.93	1.688885743334422e-19
14274	7.1991399999999996e-12	Si	2	2759.28A	-35.93	1.688885743334422e-19
14275	6.66795e-12	Si	2	2979.10A	-35.93	1.688885743334422e-19
14276	4.44941e-12	Si	2	4464.52A	-35.93	1.688885743334422e-19
14277	2.42756e-12	Si	2	8182.89A	-35.93	1.688885743334422e-19
14278	8.16113e-12	Si	2	2434.03A	-35.93	1.688885743334422e-19
14279	8.12093e-12	Si	2	2446.08A	-35.93	1.688885743334422e-19
14280	7.61408e-12	Si	2	2608.91A	-35.93	1.688885743334422e-19
14281	7.23725e-12	Si	2	2744.75A	-35.93	1.688885743334422e-19
14282	5.311520000000001e-13	Si	2	3.73989m	-35.93	1.688885743334422e-19
14283	3.6767e-12	Si	2	5402.80A	-35.93	1.688885743334422e-19
14284	3.6365e-12	Si	2	5462.52A	-35.93	1.688885743334422e-19
14285	6.57763e-12	Si	1	3020.00A	-35.93	1.688885743334422e-19
14286	4.50577e-12	Si	2	4408.68A	-35.93	1.688885743334422e-19
14287	7.25878e-12	Si	2	2736.61A	-35.93	1.688885743334422e-19
14288	7.62368e-12	Si	2	2605.62A	-35.93	1.688885743334422e-19
14289	3.4655e-15	Si	1	573.205m	-35.93	1.688885743334422e-19
14290	5.6070799999999996e-15	Si	1	354.275m	-35.93	1.688885743334422e-19
14291	4.4341e-14	Si	1	44.7993m	-35.93	1.688885743334422e-19
14292	1.25025e-12	Si	1	1.58884m	-35.93	1.688885743334422e-19
14293	1.45627e-12	Si	1	1.36407m	-35.93	1.688885743334422e-19
14294	1.49497e-12	Si	1	1.32876m	-35.93	1.688885743334422e-19
14295	1.51029e-12	Si	1	1.31527m	-35.93	1.688885743334422e-19
14296	4.8262e-12	Si	1	4115.96A	-35.93	1.688885743334422e-19
14297	6.6875699999999995e-12	Si	1	2970.35A	-35.93	1.688885743334422e-19
14298	2.75289e-12	Si	2	7215.86A	-35.93	1.688885743334422e-19
14299	7.744960000000001e-12	Si	1	2564.82A	-35.93	1.688885743334422e-19
14300	7.74842e-12	Si	1	2563.68A	-35.93	1.688885743334422e-19
14301	7.75403e-12	Si	1	2561.82A	-35.93	1.688885743334422e-19
14302	8.15737e-12	Si	1	2435.15A	-35.93	1.688885743334422e-19
14303	8.95579e-12	Si	1	2218.06A	-35.93	1.688885743334422e-19
14304	8.9614e-12	Si	1	2216.67A	-35.93	1.688885743334422e-19
14305	9.35672e-14	Sc	8	21.2301m	-35.93	1.688885743334422e-19
14306	8.14246e-12	Si	2	2439.61A	-35.93	1.688885743334422e-19
14307	3.48299e-14	Si	2	57.0328m	-35.93	1.688885743334422e-19
14308	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	1.688885743334422e-19
14309	2.21845e-12	Si	2	8954.20A	-35.93	1.688885743334422e-19
14310	6.25278e-12	Zn	2	3176.90A	-35.93	1.688885743334422e-19
14311	7.13827e-12	Zn	2	2782.81A	-35.93	1.688885743334422e-19
14312	5.21325e-11	V	12	381.038A	-35.93	1.688885743334422e-19
14313	6.8031699999999996e-12	Zn	2	2919.88A	-35.93	1.688885743334422e-19
14314	3.33466e-11	Ar	12	595.697A	-35.93	1.688885743334422e-19
14315	2.11292e-11	Ar	11	940.141A	-35.93	1.688885743334422e-19
14316	1.3134e-11	Ar	11	1512.45A	-35.93	1.688885743334422e-19
14317	1.33857e-11	Ar	11	1484.01A	-35.93	1.688885743334422e-19
14318	1.36373e-11	Ar	11	1456.62A	-35.93	1.688885743334422e-19
14319	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	1.688885743334422e-19
14320	5.035029999999999e-13	Ar	11	3.94525m	-35.93	1.688885743334422e-19
14321	3.10169e-15	P	1	640.440m	-35.93	1.688885743334422e-19
14322	2.3115900000000002e-10	Ar	11	85.9340A	-35.93	1.688885743334422e-19
14323	9.47781e-11	Ar	11	209.589A	-35.93	1.688885743334422e-19
14324	2.42557e-10	Ar	11	81.8960A	-35.93	1.688885743334422e-19
14325	5.17165e-11	Al	9	384.103A	-35.93	1.688885743334422e-19
14326	5.17286e-11	Al	9	384.013A	-35.93	1.688885743334422e-19
14327	6.1873e-11	Al	9	321.052A	-35.93	1.688885743334422e-19
14328	4.79293e-12	P	2	4144.53A	-35.93	1.688885743334422e-19
14329	5.06187e-11	Al	9	392.433A	-35.93	1.688885743334422e-19
14330	1.47765e-11	P	3	1344.33A	-35.93	1.688885743334422e-19
14331	2.39929e-11	P	4	827.931A	-35.93	1.688885743334422e-19
14332	2.26382e-11	P	4	877.474A	-35.93	1.688885743334422e-19
14333	1.92278e-11	P	4	1033.11A	-35.93	1.688885743334422e-19
14334	6.95883e-11	Al	8	285.457A	-35.93	1.688885743334422e-19
14335	5.21239e-11	Al	8	381.101A	-35.93	1.688885743334422e-19
14336	1.77591e-11	P	4	1118.55A	-35.93	1.688885743334422e-19
14337	4.27987e-11	Al	8	464.137A	-35.93	1.688885743334422e-19
14338	3.59864e-12	Ar	12	5519.98A	-35.93	1.688885743334422e-19
14339	2.06259e-11	Ar	11	963.085A	-35.93	1.688885743334422e-19
14340	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	1.688885743334422e-19
14341	2.47863e-10	Ar	11	80.1430A	-35.93	1.688885743334422e-19
14342	6.62732e-12	V	10	2997.36A	-35.93	1.688885743334422e-19
14343	5.38659e-11	V	12	368.776A	-35.93	1.688885743334422e-19
14344	5.11438e-11	V	12	388.404A	-35.93	1.688885743334422e-19
14345	2.0716400000000002e-12	V	12	9588.78A	-35.93	1.688885743334422e-19
14346	6.35439e-13	V	12	3.12610m	-35.93	1.688885743334422e-19
14347	2.0505700000000002e-13	V	10	9.68728m	-35.93	1.688885743334422e-19
14348	2.22543e-13	V	10	8.92614m	-35.93	1.688885743334422e-19
14349	1.81083e-11	S	2	1096.98A	-35.93	1.688885743334422e-19
14350	6.40477e-12	V	10	3101.51A	-35.93	1.688885743334422e-19
14351	6.53015e-12	V	10	3041.96A	-35.93	1.688885743334422e-19
14352	6.54764e-12	V	10	3033.83A	-35.93	1.688885743334422e-19
14353	6.609839999999999e-12	V	10	3005.29A	-35.93	1.688885743334422e-19
14354	7.0026899999999995e-12	V	10	2836.69A	-35.93	1.688885743334422e-19
14355	4.048769999999999e-10	Ar	11	49.0630A	-35.93	1.688885743334422e-19
14356	1.15869e-11	V	10	1714.38A	-35.93	1.688885743334422e-19
14357	1.2628e-11	V	10	1573.04A	-35.93	1.688885743334422e-19
14358	4.86512e-11	V	10	408.303A	-35.93	1.688885743334422e-19
14359	4.96127e-11	V	10	400.391A	-35.93	1.688885743334422e-19
14360	5.403e-13	Zn	2	3.67656m	-35.93	1.688885743334422e-19
14361	5.10953e-12	Zn	2	3887.72A	-35.93	1.688885743334422e-19
14362	6.79311e-12	Zn	2	2924.21A	-35.93	1.688885743334422e-19
14363	7.49411e-12	Ar	11	2650.68A	-35.93	1.688885743334422e-19
14364	3.83789e-12	Ar	11	5175.88A	-35.93	1.688885743334422e-19
14365	1.4021899999999997e-10	Ar	11	141.667A	-35.93	1.688885743334422e-19
14366	1.39526e-12	Ar	11	1.42371m	-35.93	1.688885743334422e-19
14367	3.09295e-11	Ar	12	642.250A	-35.93	1.688885743334422e-19
14368	3.1909099999999998e-12	Ar	12	6225.33A	-35.93	1.688885743334422e-19
14369	7.18705e-12	Zn	2	2763.92A	-35.93	1.688885743334422e-19
14370	6.27447e-11	Ar	12	316.592A	-35.93	1.688885743334422e-19
14371	3.34714e-11	Ar	12	593.476A	-35.93	1.688885743334422e-19
14372	9.24203e-11	Ar	12	214.936A	-35.93	1.688885743334422e-19
14373	1.05185e-11	P	4	1888.52A	-35.93	1.688885743334422e-19
14374	4.28185e-11	Al	8	463.922A	-35.93	1.688885743334422e-19
14375	6.10686e-11	Al	8	325.281A	-35.93	1.688885743334422e-19
14376	8.85434e-13	Zn	2	2.24347m	-35.93	1.688885743334422e-19
14377	1.69356e-12	Zn	2	1.17294m	-35.93	1.688885743334422e-19
14378	3.03304e-12	Zn	2	6549.36A	-35.93	1.688885743334422e-19
14379	3.35515e-12	Zn	2	5920.58A	-35.93	1.688885743334422e-19
14380	3.5948099999999997e-12	Zn	2	5525.88A	-35.93	1.688885743334422e-19
14381	3.65911e-12	Zn	2	5428.77A	-35.93	1.688885743334422e-19
14382	1.00661e-14	Zn	2	197.341m	-35.93	1.688885743334422e-19
14383	9.34214e-13	Zn	2	2.12633m	-35.93	1.688885743334422e-19
14384	4.32847e-12	S	1	4589.26A	-35.93	1.688885743334422e-19
14385	1.34953e-12	Zn	2	1.47195m	-35.93	1.688885743334422e-19
14386	1.67165e-12	Zn	2	1.18832m	-35.93	1.688885743334422e-19
14387	1.9113e-12	Zn	2	1.03932m	-35.93	1.688885743334422e-19
14388	1.9756e-12	Zn	2	1.00549m	-35.93	1.688885743334422e-19
14389	8.75367e-13	Zn	2	2.26927m	-35.93	1.688885743334422e-19
14390	9.24148e-13	Zn	2	2.14949m	-35.93	1.688885743334422e-19
14391	1.6834900000000001e-12	Zn	2	1.17995m	-35.93	1.688885743334422e-19
14392	8.228519999999999e-12	Zn	2	2414.10A	-35.93	1.688885743334422e-19
14393	8.164219999999999e-12	Zn	2	2433.11A	-35.93	1.688885743334422e-19
14394	7.924539999999999e-12	Zn	2	2506.70A	-35.93	1.688885743334422e-19
14395	7.6024e-12	Zn	2	2612.92A	-35.93	1.688885743334422e-19
14396	3.10542e-11	Ar	12	639.670A	-35.93	1.688885743334422e-19
14397	2.98737e-11	Ar	12	664.948A	-35.93	1.688885743334422e-19
14398	1.24783e-13	Ar	12	15.9193m	-35.93	1.688885743334422e-19
14399	1.39556e-10	Ar	12	142.340A	-35.93	1.688885743334422e-19
14400	6.03277e-11	Ar	12	329.276A	-35.93	1.688885743334422e-19
14401	5.91472e-11	Ar	12	335.848A	-35.93	1.688885743334422e-19
14402	2.93982e-11	Ar	12	675.704A	-35.93	1.688885743334422e-19
14403	2.92734e-11	Ar	12	678.584A	-35.93	1.688885743334422e-19
14404	9.243839999999999e-12	Ar	12	2148.94A	-35.93	1.688885743334422e-19
14405	2.129e-10	Ar	12	93.3040A	-35.93	1.688885743334422e-19
14406	2.9749e-11	Ar	12	667.736A	-35.93	1.688885743334422e-19
14407	2.12236e-10	Ar	12	93.5960A	-35.93	1.688885743334422e-19
14408	2.0210299999999998e-10	Ar	12	98.2890A	-35.93	1.688885743334422e-19
14409	2.01135e-10	Ar	12	98.7620A	-35.93	1.688885743334422e-19
14410	1.40737e-10	Ar	12	141.146A	-35.93	1.688885743334422e-19
14411	2.16797e-10	Ar	12	91.6270A	-35.93	1.688885743334422e-19
14412	1.22586e-10	Ar	12	162.045A	-35.93	1.688885743334422e-19
14413	1.31827e-10	Ar	12	150.686A	-35.93	1.688885743334422e-19
14414	6.05265e-12	Ar	12	3281.95A	-35.93	1.688885743334422e-19
14415	2.60834e-11	Ar	12	761.575A	-35.93	1.688885743334422e-19
14416	2.62081e-11	Ar	12	757.950A	-35.93	1.688885743334422e-19
14417	5.5957e-11	Ar	12	354.995A	-35.93	1.688885743334422e-19
14418	5.71376e-11	Ar	12	347.660A	-35.93	1.688885743334422e-19
14419	5.0270800000000004e-15	P	1	395.149m	-35.93	1.688885743334422e-19
14420	2.00325e-11	Ar	12	991.613A	-35.93	1.688885743334422e-19
14421	2.01572e-11	Ar	12	985.476A	-35.93	1.688885743334422e-19
14422	4.99062e-11	Ar	12	398.036A	-35.93	1.688885743334422e-19
14423	5.35038e-11	Ar	12	371.272A	-35.93	1.688885743334422e-19
14424	8.089820000000001e-15	Mg	1	245.549m	-35.93	1.688885743334422e-19
14425	1.20755e-14	Mg	1	164.502m	-35.93	1.688885743334422e-19
14426	2.10352e-14	Mg	1	94.4342m	-35.93	1.688885743334422e-19
14427	5.2677e-11	F	2	377.099A	-35.93	1.688885743334422e-19
14428	1.1377e-11	K	8	1746.02A	-35.93	1.688885743334422e-19
14429	1.34701e-11	K	8	1474.71A	-35.93	1.688885743334422e-19
14430	1.34858e-11	K	8	1472.99A	-35.93	1.688885743334422e-19
14431	1.4523e-11	B	1	1367.79A	-35.93	1.688885743334422e-19
14432	1.7193e-11	B	1	1155.38A	-35.93	1.688885743334422e-19
14433	1.13219e-12	Li	1	1.75452m	-35.93	1.688885743334422e-19
14434	3.5907e-11	Ne	1	553.220A	-35.93	1.688885743334422e-19
14435	3.55312e-11	Ne	1	559.071A	-35.93	1.688885743334422e-19
14436	3.57127e-11	Ne	1	556.229A	-35.93	1.688885743334422e-19
14437	3.58512e-11	Ne	1	554.081A	-35.93	1.688885743334422e-19
14438	3.58285e-11	Ne	1	554.431A	-35.93	1.688885743334422e-19
14439	3.59233e-11	Ne	1	552.969A	-35.93	1.688885743334422e-19
14440	3.59739e-11	Ne	1	552.190A	-35.93	1.688885743334422e-19
14441	3.59628e-11	Ne	1	552.361A	-35.93	1.688885743334422e-19
14442	7.57376e-11	Na	2	262.280A	-35.93	1.688885743334422e-19
14443	7.25233e-12	Na	1	2739.04A	-35.93	1.688885743334422e-19
14444	7.49749e-12	Na	1	2649.48A	-35.93	1.688885743334422e-19
14445	7.6471e-12	Na	1	2597.65A	-35.93	1.688885743334422e-19
14446	7.74511e-12	Na	1	2564.77A	-35.93	1.688885743334422e-19
14447	7.81275e-12	Na	1	2542.57A	-35.93	1.688885743334422e-19
14448	7.40438e-11	Na	2	268.280A	-35.93	1.688885743334422e-19
14449	3.5586e-11	Ne	1	558.210A	-35.93	1.688885743334422e-19
14450	3.46337e-11	Ne	1	573.559A	-35.93	1.688885743334422e-19
14451	3.37652e-11	Ne	1	588.311A	-35.93	1.688885743334422e-19
14452	5.49334e-11	F	2	361.610A	-35.93	1.688885743334422e-19
14453	1.6768200000000001e-12	K	8	1.18465m	-35.93	1.688885743334422e-19
14454	1.16477e-12	K	8	1.70544m	-35.93	1.688885743334422e-19
14455	8.94741e-13	K	8	2.22014m	-35.93	1.688885743334422e-19
14456	3.58869e-11	K	8	553.529A	-35.93	1.688885743334422e-19
14457	1.25756e-11	K	8	1579.60A	-35.93	1.688885743334422e-19
14458	7.82078e-13	K	8	2.53996m	-35.93	1.688885743334422e-19
14459	2.70032e-13	K	8	7.35635m	-35.93	1.688885743334422e-19
14460	4.75015e-11	K	8	418.186A	-35.93	1.688885743334422e-19
14461	4.42816e-11	K	3	448.594A	-35.93	1.688885743334422e-19
14462	4.11782e-11	K	3	482.402A	-35.93	1.688885743334422e-19
14463	3.60962e-11	K	3	550.320A	-35.93	1.688885743334422e-19
14464	3.97295e-11	K	4	499.992A	-35.93	1.688885743334422e-19
14465	3.07413e-11	K	4	646.181A	-35.93	1.688885743334422e-19
14466	2.67736e-11	K	4	741.943A	-35.93	1.688885743334422e-19
14467	3.42106e-11	K	8	580.653A	-35.93	1.688885743334422e-19
14468	5.77923e-11	K	8	343.722A	-35.93	1.688885743334422e-19
14469	6.1822e-11	K	8	321.317A	-35.93	1.688885743334422e-19
14470	3.48842e-11	K	8	569.440A	-35.93	1.688885743334422e-19
14471	4.53666e-11	K	8	437.865A	-35.93	1.688885743334422e-19
14472	7.44017e-11	K	8	266.989A	-35.93	1.688885743334422e-19
14473	1.35118e-11	K	8	1470.16A	-35.93	1.688885743334422e-19
14474	3.44128e-11	K	8	577.241A	-35.93	1.688885743334422e-19
14475	4.48953e-11	K	8	442.462A	-35.93	1.688885743334422e-19
14476	7.39303e-11	K	8	268.692A	-35.93	1.688885743334422e-19
14477	2.23044e-11	K	8	890.607A	-35.93	1.688885743334422e-19
14478	3.27869e-11	K	8	605.866A	-35.93	1.688885743334422e-19
14479	3.48957e-11	K	8	569.252A	-35.93	1.688885743334422e-19
14480	3.49217e-11	K	8	568.828A	-35.93	1.688885743334422e-19
14481	5.42671e-11	F	2	366.050A	-35.93	1.688885743334422e-19
14482	5.3666e-11	F	2	370.150A	-35.93	1.688885743334422e-19
14483	4.31565e-12	Li	1	4602.89A	-35.93	1.688885743334422e-19
14484	6.1664e-11	F	2	322.140A	-35.93	1.688885743334422e-19
14485	1.64469e-11	Al	1	1207.79A	-35.93	1.688885743334422e-19
14486	8.93014e-12	Al	1	2224.43A	-35.93	1.688885743334422e-19
14487	1.62607e-11	Al	1	1221.62A	-35.93	1.688885743334422e-19
14488	8.6964e-12	Al	1	2284.22A	-35.93	1.688885743334422e-19
14489	1.59426e-11	Al	1	1246.00A	-35.93	1.688885743334422e-19
14490	8.27666e-12	Al	1	2400.06A	-35.93	1.688885743334422e-19
14491	1.53264e-11	Al	1	1296.09A	-35.93	1.688885743334422e-19
14492	9.22396e-12	Al	1	2153.57A	-35.93	1.688885743334422e-19
14493	9.15532e-12	Al	1	2169.72A	-35.93	1.688885743334422e-19
14494	9.05661e-12	Al	1	2193.36A	-35.93	1.688885743334422e-19
14495	8.9084e-12	Al	1	2229.86A	-35.93	1.688885743334422e-19
14496	8.674380000000001e-12	Al	1	2290.01A	-35.93	1.688885743334422e-19
14497	1.38935e-11	Al	1	1429.77A	-35.93	1.688885743334422e-19
14498	8.286239999999999e-12	Al	1	2397.28A	-35.93	1.688885743334422e-19
14499	1.11871e-11	Al	1	1775.65A	-35.93	1.688885743334422e-19
14500	1.20839e-11	Mg	1	1643.88A	-35.93	1.688885743334422e-19
14501	3.17796e-11	F	1	625.070A	-35.93	1.688885743334422e-19
14502	3.15459e-11	F	1	629.699A	-35.93	1.688885743334422e-19
14503	3.06008e-11	F	1	649.148A	-35.93	1.688885743334422e-19
14504	2.61643e-11	C	1	759.221A	-35.93	1.688885743334422e-19
14505	3.87327e-11	B	2	512.860A	-35.93	1.688885743334422e-19
14506	3.90311e-11	B	2	508.940A	-35.93	1.688885743334422e-19
14507	3.77035e-11	B	2	526.859A	-35.93	1.688885743334422e-19
14508	3.92454e-11	B	2	506.160A	-35.93	1.688885743334422e-19
14509	2.55767e-11	C	1	776.663A	-35.93	1.688885743334422e-19
14510	9.0737e-12	Al	1	2189.23A	-35.93	1.688885743334422e-19
14511	1.26492e-11	Si	1	1570.41A	-35.93	1.688885743334422e-19
14512	1.19104e-11	Si	1	1667.83A	-35.93	1.688885743334422e-19
14513	1.22424e-11	B	1	1622.59A	-35.93	1.688885743334422e-19
14514	6.13764e-11	F	2	323.650A	-35.93	1.688885743334422e-19
14515	5.48909e-11	F	2	361.890A	-35.93	1.688885743334422e-19
14516	5.46026e-11	F	2	363.800A	-35.93	1.688885743334422e-19
14517	5.24308e-11	F	2	378.870A	-35.93	1.688885743334422e-19
14518	5.41813e-11	F	2	366.629A	-35.93	1.688885743334422e-19
14519	6.06251e-11	F	2	327.660A	-35.93	1.688885743334422e-19
14520	5.73239e-11	F	2	346.530A	-35.93	1.688885743334422e-19
14521	5.92261e-11	F	2	335.401A	-35.93	1.688885743334422e-19
14522	5.69917e-11	F	2	348.550A	-35.93	1.688885743334422e-19
14523	7.2098e-11	Na	2	275.520A	-35.93	1.688885743334422e-19
14524	7.64341e-11	Na	2	259.890A	-35.93	1.688885743334422e-19
14525	2.88547e-11	Al	2	688.430A	-35.93	1.688885743334422e-19
14526	1.24864e-11	Si	1	1590.89A	-35.93	1.688885743334422e-19
14527	1.65653e-11	Al	1	1199.16A	-35.93	1.688885743334422e-19
14528	9.16824e-12	Al	1	2166.66A	-35.93	1.688885743334422e-19
14529	1.66451e-11	Al	1	1193.41A	-35.93	1.688885743334422e-19
14530	9.233739999999999e-12	Al	1	2151.29A	-35.93	1.688885743334422e-19
14531	1.67017e-11	Al	1	1189.37A	-35.93	1.688885743334422e-19
14532	2.68671e-11	Al	2	739.361A	-35.93	1.688885743334422e-19
14533	2.93201e-11	Al	2	677.502A	-35.93	1.688885743334422e-19
14534	6.78896e-11	Na	2	292.600A	-35.93	1.688885743334422e-19
14535	1.57496e-11	Si	1	1261.27A	-35.93	1.688885743334422e-19
14536	1.2218e-11	Si	1	1625.84A	-35.93	1.688885743334422e-19
14537	1.82074e-11	Si	1	1091.01A	-35.93	1.688885743334422e-19
14538	1.13219e-12	Li	1	1.75452m	-35.93	1.688885743334422e-19
14539	4.31565e-12	Li	1	4602.89A	-35.93	1.688885743334422e-19
14540	2.6299e-11	C	1	755.333A	-35.93	1.688885743334422e-19
14541	1.43532e-11	Be	1	1383.97A	-35.93	1.688885743334422e-19
14542	5.450309999999999e-14	Fe	9	36.4465m	-35.93	1.688885743334422e-19
14543	3.27922e-12	Fe	9	6057.68A	-35.93	1.688885743334422e-19
14544	1.62496e-13	Fe	9	12.2246m	-35.93	1.688885743334422e-19
14545	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	1.688885743334422e-19
14546	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	1.688885743334422e-19
14547	1.7139e-12	Fe	9	1.15902m	-35.93	1.688885743334422e-19
14548	1.83667e-12	Fe	9	1.08154m	-35.93	1.688885743334422e-19
14549	1.22776e-13	Fe	9	16.1794m	-35.93	1.688885743334422e-19
14550	2.8742900000000003e-12	K	1	6911.08A	-35.93	1.688885743334422e-19
14551	2.86282e-12	K	1	6938.76A	-35.93	1.688885743334422e-19
14552	2.85238e-12	K	1	6964.17A	-35.93	1.688885743334422e-19
14553	1.31006e-12	K	1	1.51631m	-35.93	1.688885743334422e-19
14554	1.31006e-12	K	1	1.51631m	-35.93	1.688885743334422e-19
14555	1.3096e-12	K	1	1.51684m	-35.93	1.688885743334422e-19
14556	5.46288e-13	K	1	3.63626m	-35.93	1.688885743334422e-19
14557	5.425609999999999e-13	K	1	3.66124m	-35.93	1.688885743334422e-19
14558	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	1.688885743334422e-19
14559	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	1.688885743334422e-19
14560	1.17522e-11	B	1	1690.27A	-35.93	1.688885743334422e-19
14561	1.41651e-11	Be	1	1402.35A	-35.93	1.688885743334422e-19
14562	2.34798e-11	Fe	9	846.022A	-35.93	1.688885743334422e-19
14563	2.33571e-11	Fe	9	850.468A	-35.93	1.688885743334422e-19
14564	8.16415e-12	Li	1	2433.13A	-35.93	1.688885743334422e-19
14565	8.27032e-12	Li	1	2401.90A	-35.93	1.688885743334422e-19
14566	8.34293e-12	Li	1	2380.99A	-35.93	1.688885743334422e-19
14567	1.51726e-13	Fe	9	13.0923m	-35.93	1.688885743334422e-19
14568	4.39899e-13	Fe	9	4.51568m	-35.93	1.688885743334422e-19
14569	2.27658e-12	Fe	9	8725.59A	-35.93	1.688885743334422e-19
14570	4.0508e-11	Mg	8	490.384A	-35.93	1.688885743334422e-19
14571	2.31737e-10	Mg	9	85.7198A	-35.93	1.688885743334422e-19
14572	7.79793e-12	Mg	9	2547.40A	-35.93	1.688885743334422e-19
14573	6.90278e-13	Mg	9	2.87775m	-35.93	1.688885743334422e-19
14574	2.5890399999999997e-13	Mg	9	7.67252m	-35.93	1.688885743334422e-19
14575	2.63365e-10	Mg	9	75.4256A	-35.93	1.688885743334422e-19
14576	7.66977e-17	N	1	2.58997c	-35.93	1.688885743334422e-19
14577	2.892e-10	Mg	9	68.6876A	-35.93	1.688885743334422e-19
14578	2.6459599999999998e-12	Na	1	7507.46A	-35.93	1.688885743334422e-19
14579	2.64485e-12	Na	1	7510.62A	-35.93	1.688885743334422e-19
14580	2.64254e-12	Na	1	7517.17A	-35.93	1.688885743334422e-19
14581	2.64143e-12	Na	1	7520.33A	-35.93	1.688885743334422e-19
14582	2.50559e-13	Mn	14	7.92805m	-35.93	1.688885743334422e-19
14583	9.72233e-14	Fe	9	20.4318m	-35.93	1.688885743334422e-19
14584	4.62913e-11	Mn	14	429.118A	-35.93	1.688885743334422e-19
14585	1.56145e-11	Mn	14	1272.18A	-35.93	1.688885743334422e-19
14586	3.85396e-13	Fe	9	5.15430m	-35.93	1.688885743334422e-19
14587	2.12485e-12	Fe	9	9348.65A	-35.93	1.688885743334422e-19
14588	2.00207e-12	Fe	9	9921.95A	-35.93	1.688885743334422e-19
14589	2.88173e-13	Fe	9	6.89325m	-35.93	1.688885743334422e-19
14590	1.25677e-13	Fe	9	15.8060m	-35.93	1.688885743334422e-19
14591	2.22207e-12	Fe	9	8939.61A	-35.93	1.688885743334422e-19
14592	2.0993e-12	Fe	9	9462.44A	-35.93	1.688885743334422e-19
14593	2.229e-13	Fe	9	8.91181m	-35.93	1.688885743334422e-19
14594	1.44253e-12	Fe	9	1.37705m	-35.93	1.688885743334422e-19
14595	8.39478e-12	Li	1	2366.29A	-35.93	1.688885743334422e-19
14596	1.15436e-12	Fe	9	1.72082m	-35.93	1.688885743334422e-19
14597	4.3157099999999996e-12	Li	1	4602.82A	-35.93	1.688885743334422e-19
14598	1.3846e-11	Be	1	1434.67A	-35.93	1.688885743334422e-19
14599	1.17937e-11	K	8	1684.32A	-35.93	1.688885743334422e-19
14600	9.70372e-12	K	8	2047.10A	-35.93	1.688885743334422e-19
14601	3.92476e-11	K	8	506.132A	-35.93	1.688885743334422e-19
14602	2.24172e-11	K	8	886.124A	-35.93	1.688885743334422e-19
14603	1.23213e-11	K	8	1612.20A	-35.93	1.688885743334422e-19
14604	3.58452e-11	K	2	554.173A	-35.93	1.688885743334422e-19
14605	1.23056e-11	K	8	1614.26A	-35.93	1.688885743334422e-19
14606	1.02125e-11	K	8	1945.11A	-35.93	1.688885743334422e-19
14607	5.12047e-13	K	8	3.87942m	-35.93	1.688885743334422e-19
14608	3.95176e-11	K	8	502.674A	-35.93	1.688885743334422e-19
14609	2.26872e-11	K	8	875.580A	-35.93	1.688885743334422e-19
14610	1.25913e-11	K	8	1577.64A	-35.93	1.688885743334422e-19
14611	2.19053e-11	K	8	906.832A	-35.93	1.688885743334422e-19
14612	3.87357e-11	K	8	512.820A	-35.93	1.688885743334422e-19
14613	2.10939e-12	K	8	9417.16A	-35.93	1.688885743334422e-19
14614	1.22047e-11	K	8	1627.60A	-35.93	1.688885743334422e-19
14615	2.90351e-11	K	8	684.154A	-35.93	1.688885743334422e-19
14616	1.56972e-14	K	8	126.548m	-35.93	1.688885743334422e-19
14617	4.17267e-14	K	8	47.6061m	-35.93	1.688885743334422e-19
14618	1.01116e-11	K	8	1964.52A	-35.93	1.688885743334422e-19
14619	2.6029500000000002e-14	K	8	76.3151m	-35.93	1.688885743334422e-19
14620	1.00959e-11	K	8	1967.57A	-35.93	1.688885743334422e-19
14621	1.00699e-11	K	8	1972.66A	-35.93	1.688885743334422e-19
14622	2.69003e-11	K	8	738.449A	-35.93	1.688885743334422e-19
14623	1.68304e-11	K	8	1180.28A	-35.93	1.688885743334422e-19
14624	1.18094e-11	K	8	1682.09A	-35.93	1.688885743334422e-19
14625	1.18354e-11	K	8	1678.39A	-35.93	1.688885743334422e-19
14626	1.23474e-11	K	8	1608.80A	-35.93	1.688885743334422e-19
14627	2.30839e-11	Fe	9	860.531A	-35.93	1.688885743334422e-19
14628	1.44731e-11	Be	1	1372.51A	-35.93	1.688885743334422e-19
14629	1.45541e-11	Be	1	1364.87A	-35.93	1.688885743334422e-19
14630	1.46113e-11	Be	1	1359.53A	-35.93	1.688885743334422e-19
14631	2.55656e-11	Be	2	777.001A	-35.93	1.688885743334422e-19
14632	2.77405e-11	Be	2	716.081A	-35.93	1.688885743334422e-19
14633	4.15999e-12	Fe	9	4775.13A	-35.93	1.688885743334422e-19
14634	1.99284e-11	Fe	9	996.792A	-35.93	1.688885743334422e-19
14635	2.09852e-11	Fe	9	946.592A	-35.93	1.688885743334422e-19
14636	2.10824e-11	Fe	9	942.228A	-35.93	1.688885743334422e-19
14637	2.12081e-11	Fe	9	936.646A	-35.93	1.688885743334422e-19
14638	2.13705e-11	Fe	9	929.526A	-35.93	1.688885743334422e-19
14639	2.32067e-11	Fe	9	855.980A	-35.93	1.688885743334422e-19
14640	1.4499100000000002e-13	K	1	13.7005m	-35.93	1.688885743334422e-19
14641	1.57696e-11	Fe	9	1259.67A	-35.93	1.688885743334422e-19
14642	1.67719e-11	Fe	9	1184.39A	-35.93	1.688885743334422e-19
14643	1.68264e-11	Fe	9	1180.55A	-35.93	1.688885743334422e-19
14644	1.69236e-11	Fe	9	1173.77A	-35.93	1.688885743334422e-19
14645	1.70492e-11	Fe	9	1165.12A	-35.93	1.688885743334422e-19
14646	1.72117e-11	Fe	9	1154.13A	-35.93	1.688885743334422e-19
14647	1.90479e-11	Fe	9	1042.87A	-35.93	1.688885743334422e-19
14648	1.00263e-12	Fe	9	1.98123m	-35.93	1.688885743334422e-19
14649	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	1.688885743334422e-19
14650	1.45204e-13	K	1	13.6804m	-35.93	1.688885743334422e-19
14651	1.45204e-13	K	1	13.6804m	-35.93	1.688885743334422e-19
14652	1.82208e-11	C	1	1090.21A	-35.93	1.688885743334422e-19
14653	2.76636e-11	F	1	718.071A	-35.93	1.688885743334422e-19
14654	2.10388e-14	Mg	1	94.4181m	-35.93	1.688885743334422e-19
14655	3.68298e-11	Si	10	539.358A	-35.93	1.688885743334422e-19
14656	2.3038e-11	Mn	14	862.247A	-35.93	1.688885743334422e-19
14657	2.28783e-11	Mn	14	868.267A	-35.93	1.688885743334422e-19
14658	2.7480099999999997e-12	Mn	14	7228.67A	-35.93	1.688885743334422e-19
14659	1.74678e-11	Mn	14	1137.20A	-35.93	1.688885743334422e-19
14660	2.1313e-11	Mn	14	932.036A	-35.93	1.688885743334422e-19
14661	2.14727e-11	Mn	14	925.104A	-35.93	1.688885743334422e-19
14662	2.17232e-11	Mn	14	914.436A	-35.93	1.688885743334422e-19
14663	3.69274e-11	Mn	14	537.932A	-35.93	1.688885743334422e-19
14664	6.76043e-11	Mn	14	293.834A	-35.93	1.688885743334422e-19
14665	1.47206e-11	Mn	14	1349.44A	-35.93	1.688885743334422e-19
14666	1.85657e-11	Mn	14	1069.95A	-35.93	1.688885743334422e-19
14667	1.87254e-11	Mn	14	1060.83A	-35.93	1.688885743334422e-19
14668	1.89759e-11	Mn	14	1046.82A	-35.93	1.688885743334422e-19
14669	3.41802e-11	Mn	14	581.169A	-35.93	1.688885743334422e-19
14670	6.48571e-11	Mn	14	306.281A	-35.93	1.688885743334422e-19
14671	4.00599e-12	Mn	14	4958.69A	-35.93	1.688885743334422e-19
14672	1.94596e-11	Mn	14	1020.80A	-35.93	1.688885743334422e-19
14673	5.01365e-11	Mn	14	396.207A	-35.93	1.688885743334422e-19
14674	1.59754e-13	Mn	14	12.4344m	-35.93	1.688885743334422e-19
14675	4.31378e-12	Mn	14	4604.88A	-35.93	1.688885743334422e-19
14676	1.56575e-12	Mn	14	1.26869m	-35.93	1.688885743334422e-19
14677	5.69272e-13	Mn	14	3.48945m	-35.93	1.688885743334422e-19
14678	9.59962e-11	Si	10	206.930A	-35.93	1.688885743334422e-19
14679	5.0204e-11	Si	10	395.675A	-35.93	1.688885743334422e-19
14680	2.28961e-11	Si	10	867.590A	-35.93	1.688885743334422e-19
14681	3.84927e-11	Mn	14	516.057A	-35.93	1.688885743334422e-19
14682	6.91696e-11	Mn	14	287.185A	-35.93	1.688885743334422e-19
14683	1.18041e-10	S	9	168.284A	-35.93	1.688885743334422e-19
14684	7.53099e-11	Mn	14	263.769A	-35.93	1.688885743334422e-19
14685	1.43724e-11	Si	5	1382.12A	-35.93	1.688885743334422e-19
14686	1.14699e-11	Si	5	1731.87A	-35.93	1.688885743334422e-19
14687	1.6463e-11	Si	5	1206.61A	-35.93	1.688885743334422e-19
14688	1.54532e-11	Si	5	1285.46A	-35.93	1.688885743334422e-19
14689	1.25507e-11	Si	5	1582.74A	-35.93	1.688885743334422e-19
14690	5.62768e-11	Mn	14	352.978A	-35.93	1.688885743334422e-19
14691	1.69557e-11	Si	5	1171.55A	-35.93	1.688885743334422e-19
14692	1.59459e-11	Si	5	1245.74A	-35.93	1.688885743334422e-19
14693	5.78421e-11	Mn	14	343.425A	-35.93	1.688885743334422e-19
14694	1.30434e-11	Si	5	1522.95A	-35.93	1.688885743334422e-19
14695	4.92896e-13	Si	5	4.03015m	-35.93	1.688885743334422e-19
14696	2.7433e-11	Si	10	724.109A	-35.93	1.688885743334422e-19
14697	2.0484900000000001e-10	S	9	96.9710A	-35.93	1.688885743334422e-19
14698	2.73078e-11	Si	10	727.427A	-35.93	1.688885743334422e-19
14699	1.31437e-11	Si	10	1511.33A	-35.93	1.688885743334422e-19
14700	3.7445e-12	Mn	14	5304.97A	-35.93	1.688885743334422e-19
14701	6.86005e-11	Mn	14	289.567A	-35.93	1.688885743334422e-19
14702	3.79236e-11	Mn	14	523.802A	-35.93	1.688885743334422e-19
14703	2.27194e-11	Mn	14	874.340A	-35.93	1.688885743334422e-19
14704	2.24689e-11	Mn	14	884.087A	-35.93	1.688885743334422e-19
14705	2.23092e-11	Mn	14	890.416A	-35.93	1.688885743334422e-19
14706	1.8464e-11	Mn	14	1075.85A	-35.93	1.688885743334422e-19
14707	9.96474e-13	Mn	14	1.99347m	-35.93	1.688885743334422e-19
14708	1.31379e-11	Si	10	1511.99A	-35.93	1.688885743334422e-19
14709	5.0994e-11	Si	10	389.545A	-35.93	1.688885743334422e-19
14710	2.36861e-11	Si	10	838.653A	-35.93	1.688885743334422e-19
14711	1.27724e-10	Mn	14	155.526A	-35.93	1.688885743334422e-19
14712	5.5442e-11	Si	10	358.293A	-35.93	1.688885743334422e-19
14713	2.87735e-13	Mg	1	6.90373m	-35.93	1.688885743334422e-19
14714	2.97167e-13	Mg	1	6.68460m	-35.93	1.688885743334422e-19
14715	2.98508e-13	Mg	1	6.65458m	-35.93	1.688885743334422e-19
14716	2.99163e-13	Mg	1	6.64002m	-35.93	1.688885743334422e-19
14717	3.0877e-13	Mg	1	6.43341m	-35.93	1.688885743334422e-19
14718	3.08774e-13	Mg	1	6.43334m	-35.93	1.688885743334422e-19
14719	5.76173e-13	Mg	1	3.44765m	-35.93	1.688885743334422e-19
14720	1.6192600000000001e-12	Mg	1	1.22676m	-35.93	1.688885743334422e-19
14721	8.8495e-13	Mg	1	2.24470m	-35.93	1.688885743334422e-19
14722	8.849440000000001e-13	Mg	1	2.24471m	-35.93	1.688885743334422e-19
14723	1.03436e-12	Mg	1	1.92046m	-35.93	1.688885743334422e-19
14724	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	1.688885743334422e-19
14725	1.34313e-12	Mg	1	1.47897m	-35.93	1.688885743334422e-19
14726	1.34313e-12	Mg	1	1.47896m	-35.93	1.688885743334422e-19
14727	2.86394e-13	Mg	1	6.93605m	-35.93	1.688885743334422e-19
14728	2.85739e-13	Mg	1	6.95195m	-35.93	1.688885743334422e-19
14729	2.76132e-13	Mg	1	7.19383m	-35.93	1.688885743334422e-19
14730	2.76128e-13	Mg	1	7.19392m	-35.93	1.688885743334422e-19
14731	2.76126e-13	Mg	1	7.19399m	-35.93	1.688885743334422e-19
14732	2.3036900000000002e-14	Mg	1	86.2287m	-35.93	1.688885743334422e-19
14733	2.30308e-14	Mg	1	86.2518m	-35.93	1.688885743334422e-19
14734	2.23822e-14	Mg	1	88.7511m	-35.93	1.688885743334422e-19
14735	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	1.688885743334422e-19
14736	2.23761e-14	Mg	1	88.7755m	-35.93	1.688885743334422e-19
14737	2.10414e-14	Mg	1	94.4065m	-35.93	1.688885743334422e-19
14738	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	1.688885743334422e-19
14739	1.06246e-12	Li	1	1.86967m	-35.93	1.688885743334422e-19
14740	1.53396e-12	Mn	12	1.29498m	-35.93	1.688885743334422e-19
14741	9.64879e-11	Si	10	205.875A	-35.93	1.688885743334422e-19
14742	4.12779e-11	Si	10	481.237A	-35.93	1.688885743334422e-19
14743	2.81342e-11	Si	10	706.061A	-35.93	1.688885743334422e-19
14744	7.12934e-11	Si	10	278.630A	-35.93	1.688885743334422e-19
14745	4.39856e-11	Si	10	451.613A	-35.93	1.688885743334422e-19
14746	7.12952e-11	Si	10	278.623A	-35.93	1.688885743334422e-19
14747	4.39874e-11	Si	10	451.595A	-35.93	1.688885743334422e-19
14748	9.52878e-11	Si	10	208.468A	-35.93	1.688885743334422e-19
14749	2.39944e-11	Si	10	827.878A	-35.93	1.688885743334422e-19
14750	2.47028e-11	Si	10	804.138A	-35.93	1.688885743334422e-19
14751	1.0694499999999999e-10	Mn	14	185.744A	-35.93	1.688885743334422e-19
14752	7.08558e-13	Si	10	2.80350m	-35.93	1.688885743334422e-19
14753	8.23237e-11	Si	10	241.297A	-35.93	1.688885743334422e-19
14754	8.48063e-11	Mn	13	234.233A	-35.93	1.688885743334422e-19
14755	2.51944e-11	Si	10	788.446A	-35.93	1.688885743334422e-19
14756	1.20034e-12	Si	10	1.65491m	-35.93	1.688885743334422e-19
14757	1.27212e-10	Si	10	156.153A	-35.93	1.688885743334422e-19
14758	1.27087e-10	Si	10	156.307A	-35.93	1.688885743334422e-19
14759	9.97786e-11	Si	10	199.085A	-35.93	1.688885743334422e-19
14760	3.77756e-11	Mn	14	525.854A	-35.93	1.688885743334422e-19
14761	3.9341e-11	Mn	14	504.931A	-35.93	1.688885743334422e-19
14762	5.68088e-11	Mn	14	349.672A	-35.93	1.688885743334422e-19
14763	6.06539e-11	Mn	14	327.505A	-35.93	1.688885743334422e-19
14764	6.08136e-11	Mn	14	326.645A	-35.93	1.688885743334422e-19
14765	6.10641e-11	Mn	14	325.305A	-35.93	1.688885743334422e-19
14766	1.53822e-11	Si	5	1291.39A	-35.93	1.688885743334422e-19
14767	8.18432e-11	Mn	14	242.714A	-35.93	1.688885743334422e-19
14768	2.63885e-11	C	1	752.768A	-35.93	1.688885743334422e-19
14769	2.33143e-11	N	1	852.028A	-35.93	1.688885743334422e-19
14770	2.76209e-11	F	1	719.181A	-35.93	1.688885743334422e-19
14771	2.70214e-11	F	1	735.137A	-35.93	1.688885743334422e-19
14772	2.7549e-11	F	1	721.059A	-35.93	1.688885743334422e-19
14773	2.74443e-11	F	1	723.809A	-35.93	1.688885743334422e-19
14774	2.72826e-11	F	1	728.099A	-35.93	1.688885743334422e-19
14775	2.95738e-11	F	1	671.691A	-35.93	1.688885743334422e-19
14776	2.69434e-11	F	1	737.267A	-35.93	1.688885743334422e-19
14777	2.65206e-11	F	1	749.019A	-35.93	1.688885743334422e-19
14778	2.48129e-11	F	1	800.570A	-35.93	1.688885743334422e-19
14779	2.0987e-11	F	1	946.513A	-35.93	1.688885743334422e-19
14780	2.16437e-11	Fe	9	917.796A	-35.93	1.688885743334422e-19
14781	2.15861e-11	O	1	920.243A	-35.93	1.688885743334422e-19
14782	2.16513e-11	O	1	917.473A	-35.93	1.688885743334422e-19
14783	2.30757e-11	N	1	860.837A	-35.93	1.688885743334422e-19
14784	2.14014e-11	O	1	928.186A	-35.93	1.688885743334422e-19
14785	2.16453e-11	O	1	917.726A	-35.93	1.688885743334422e-19
14786	2.12301e-11	O	1	935.672A	-35.93	1.688885743334422e-19
14787	2.15939e-11	O	1	919.912A	-35.93	1.688885743334422e-19
14788	2.69191e-11	O	1	737.931A	-35.93	1.688885743334422e-19
14789	2.15223e-11	O	1	922.969A	-35.93	1.688885743334422e-19
14790	2.68486e-11	O	1	739.869A	-35.93	1.688885743334422e-19
14791	2.14179e-11	O	1	927.472A	-35.93	1.688885743334422e-19
14792	2.46075e-11	O	1	807.252A	-35.93	1.688885743334422e-19
14793	2.04036e-11	O	1	973.577A	-35.93	1.688885743334422e-19
14794	2.12568e-11	O	1	934.501A	-35.93	1.688885743334422e-19
14795	2.75321e-11	F	1	721.501A	-35.93	1.688885743334422e-19
14796	2.76722e-11	F	1	717.849A	-35.93	1.688885743334422e-19
14797	2.15114e-11	O	1	923.438A	-35.93	1.688885743334422e-19
14798	1.28499e-11	B	1	1545.88A	-35.93	1.688885743334422e-19
14799	2.64513e-11	C	1	750.982A	-35.93	1.688885743334422e-19
14800	2.20746e-11	N	1	899.879A	-35.93	1.688885743334422e-19
14801	2.29284e-11	N	1	866.371A	-35.93	1.688885743334422e-19
14802	2.30906e-11	N	1	860.282A	-35.93	1.688885743334422e-19
14803	2.26159e-11	N	1	878.341A	-35.93	1.688885743334422e-19
14804	2.01445e-11	B	1	986.096A	-35.93	1.688885743334422e-19
14805	2.00142e-11	B	1	992.516A	-35.93	1.688885743334422e-19
14806	1.98064e-11	B	1	1002.93A	-35.93	1.688885743334422e-19
14807	1.94456e-11	B	1	1021.54A	-35.93	1.688885743334422e-19
14808	1.87424e-11	B	1	1059.87A	-35.93	1.688885743334422e-19
14809	1.29015e-11	B	1	1539.70A	-35.93	1.688885743334422e-19
14810	1.22562e-11	B	1	1620.77A	-35.93	1.688885743334422e-19
14811	2.33195e-11	N	1	851.840A	-35.93	1.688885743334422e-19
14812	1.25134e-11	B	1	1587.45A	-35.93	1.688885743334422e-19
14813	1.17829e-11	B	1	1685.87A	-35.93	1.688885743334422e-19
14814	1.27779e-11	B	1	1554.60A	-35.93	1.688885743334422e-19
14815	1.26672e-11	B	1	1568.18A	-35.93	1.688885743334422e-19
14816	1.28757e-11	B	1	1542.79A	-35.93	1.688885743334422e-19
14817	1.26727e-11	B	1	1567.50A	-35.93	1.688885743334422e-19
14818	1.27639e-11	B	1	1556.30A	-35.93	1.688885743334422e-19
14819	1.28274e-11	B	1	1548.60A	-35.93	1.688885743334422e-19
14820	1.25107e-11	B	1	1587.80A	-35.93	1.688885743334422e-19
14821	2.31959e-11	N	1	856.377A	-35.93	1.688885743334422e-19
14822	2.29041e-11	N	1	867.288A	-35.93	1.688885743334422e-19
14823	2.09898e-11	O	1	946.387A	-35.93	1.688885743334422e-19
14824	2.32611e-11	N	1	853.978A	-35.93	1.688885743334422e-19
14825	8.15927e-11	Mn	14	243.459A	-35.93	1.688885743334422e-19
14826	1.13219e-12	Li	1	1.75452m	-35.93	1.688885743334422e-19
14827	1.2518e-13	Si	10	15.8687m	-35.93	1.688885743334422e-19
14828	1.42893e-11	Si	10	1390.17A	-35.93	1.688885743334422e-19
14829	1.41641e-11	Si	10	1402.45A	-35.93	1.688885743334422e-19
14830	1.4295e-11	Si	10	1389.61A	-35.93	1.688885743334422e-19
14831	1.41699e-11	Si	10	1401.88A	-35.93	1.688885743334422e-19
14832	5.76225e-15	Si	10	344.734m	-35.93	1.688885743334422e-19
14833	7.95653e-11	Mn	14	249.662A	-35.93	1.688885743334422e-19
14834	7.91551e-11	Mn	14	250.956A	-35.93	1.688885743334422e-19
14835	4.09319e-13	Mn	12	4.85305m	-35.93	1.688885743334422e-19
14836	6.10802e-11	Mn	14	325.219A	-35.93	1.688885743334422e-19
14837	7.75878e-11	Mn	14	256.026A	-35.93	1.688885743334422e-19
14838	6.012e-11	Mn	14	330.414A	-35.93	1.688885743334422e-19
14839	5.85547e-11	Mn	14	339.246A	-35.93	1.688885743334422e-19
14840	9.80077e-11	Mn	14	202.683A	-35.93	1.688885743334422e-19
14841	8.25529e-11	Mn	14	240.627A	-35.93	1.688885743334422e-19
14842	6.38275e-11	Mn	14	311.221A	-35.93	1.688885743334422e-19
14843	6.0084e-11	Mn	14	330.611A	-35.93	1.688885743334422e-19
14844	1.58739e-11	Si	5	1251.39A	-35.93	1.688885743334422e-19
14845	3.239e-12	Mn	14	6132.90A	-35.93	1.688885743334422e-19
14846	9.605100000000001e-13	Mn	14	2.06812m	-35.93	1.688885743334422e-19
14847	3.55083e-11	Mn	13	559.431A	-35.93	1.688885743334422e-19
14848	5.35707e-11	Mn	13	370.808A	-35.93	1.688885743334422e-19
14849	5.14815e-11	Mn	13	385.856A	-35.93	1.688885743334422e-19
14850	5.22046e-11	Mn	13	380.512A	-35.93	1.688885743334422e-19
14851	8.1433e-11	Mn	14	243.936A	-35.93	1.688885743334422e-19
14852	1.2544599999999998e-10	Mn	14	158.350A	-35.93	1.688885743334422e-19
14853	4.20289e-10	Si	11	47.2638A	-35.93	1.688885743334422e-19
14854	4.192630000000001e-10	Si	11	47.3795A	-35.93	1.688885743334422e-19
14855	3.56114e-10	Si	11	55.7812A	-35.93	1.688885743334422e-19
14856	1.06247e-12	Li	1	1.86966m	-35.93	1.688885743334422e-19
14857	4.10313e-13	Mn	14	4.84129m	-35.93	1.688885743334422e-19
14858	2.24468e-11	Si	11	884.957A	-35.93	1.688885743334422e-19
14859	3.5123500000000003e-10	Si	11	56.5561A	-35.93	1.688885743334422e-19
14860	3.56677e-10	Si	11	55.6931A	-35.93	1.688885743334422e-19
14861	3.65792e-10	Si	11	54.3053A	-35.93	1.688885743334422e-19
14862	3.12378e-11	Si	11	635.911A	-35.93	1.688885743334422e-19
14863	3.5034799999999997e-10	Si	11	56.6993A	-35.93	1.688885743334422e-19
14864	3.6490499999999994e-10	Si	11	54.4374A	-35.93	1.688885743334422e-19
14865	3.41557e-10	Si	11	58.1586A	-35.93	1.688885743334422e-19
14866	7.93148e-11	Mn	14	250.451A	-35.93	1.688885743334422e-19
14867	3.1911e-10	Si	11	62.2496A	-35.93	1.688885743334422e-19
14868	3.88996e-10	Si	11	51.0660A	-35.93	1.688885743334422e-19
14869	5.44401e-12	Si	11	3648.87A	-35.93	1.688885743334422e-19
14870	1.45572e-11	Si	11	1364.58A	-35.93	1.688885743334422e-19
14871	6.72594e-13	Si	11	2.95341m	-35.93	1.688885743334422e-19
14872	4.40316e-13	Si	11	4.51141m	-35.93	1.688885743334422e-19
14873	3.21249e-11	Si	11	618.350A	-35.93	1.688885743334422e-19
14874	9.68125e-12	Si	11	2051.85A	-35.93	1.688885743334422e-19
14875	8.873870000000001e-13	Si	11	2.23853m	-35.93	1.688885743334422e-19
14876	3.51796e-10	Si	11	56.4658A	-35.93	1.688885743334422e-19
14877	1.02399e-11	Si	11	1939.91A	-35.93	1.688885743334422e-19
14878	1.44931e-12	Si	11	1.37062m	-35.93	1.688885743334422e-19
14879	5.619189999999999e-13	Si	11	3.53511m	-35.93	1.688885743334422e-19
14880	2.9444e-12	Fe	2	6746.53A	-35.93	1.688885743334422e-19


==> LINES_1e4K_1e-5.0cm-3_Q18_col15.5.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-12.312999999999999	0.4543064290458114
1	1.63403e-11	H	1	1215.67A	-12.651	0.20861660943684998
2	1.21093e-11	He	2	1640.43A	-13.5	0.02953580980364279
3	3.0268200000000002e-12	H	1	6562.81A	-13.682	0.019424456800004725
4	7.74994e-11	He	2	256.317A	-13.696	0.018808271389347847
5	3.58232e-11	O	4	554.514A	-13.731	0.01735197377798474
6	3.57748e-11	O	4	555.264A	-13.82	0.014136727373141426
7	2.59898e-13	Ne	6	7.64318m	-13.911	0.011464335385114136
8	1.63475e-11	He	2	1215.13A	-13.957	0.010312141952759342
9	8.206239999999999e-14	Ne	5	24.2065m	-13.963	0.010170654060923547
10	3.25738e-11	O	4	609.830A	-13.972000000000001	0.009962053797730882
11	3.48647e-11	Ne	5	569.759A	-14.017999999999999	0.008960843298131078
12	1.38691e-13	Ne	5	14.3228m	-14.06	0.008134837513752968
13	4.11285e-11	Ne	5	482.985A	-14.082	0.007733015536188515
14	4.94229e-11	Ne	6	401.928A	-14.110999999999999	0.0072335066108219406
15	1.92501e-11	O	6	1031.91A	-14.117	0.007134259179431392
16	5.5275e-11	Ne	5	359.375A	-14.145	0.006688810354197099
17	4.92585e-11	Ne	6	403.270A	-14.181	0.006156712626058904
18	8.70474e-11	He	2	228.203A	-14.183	0.006128425101055569
19	2.51413e-11	O	4	790.114A	-14.200999999999999	0.005879614912150824
20	4.0862199999999995e-12	H	1	4861.33A	-14.200999999999999	0.005879614912150824
21	4.12671e-11	Ne	5	481.363A	-14.27	0.005015900151935378
22	1.83092e-11	He	2	1084.94A	-14.29	0.0047901474573220845
23	4.55982e-11	Ne	6	435.641A	-14.322000000000001	0.004449885975571577
24	3.15443e-11	O	5	629.732A	-14.363	0.0040490103108727065
25	5.54136e-11	Ne	5	358.476A	-14.369000000000002	0.003993455806722982
26	4.23944e-12	He	2	4685.64A	-14.373	0.003956843583818669
27	3.52959e-11	Ne	6	562.798A	-14.502	0.0029400105084410326
28	1.28308e-11	C	4	1548.19A	-14.536	0.002718622348514615
29	1.93749e-11	He	2	1025.27A	-14.548	0.002644532342015602
30	4.57658e-12	H	1	4340.46A	-14.548	0.002644532342015602
31	2.0893200000000002e-13	Fe	7	9.50763m	-14.581	0.0024510314434713
32	7.674639999999999e-14	O	4	25.8832m	-14.582	0.002445394227582394
33	4.78984e-10	C	5	41.4721A	-14.599	0.0023515211147317706
34	1.91443e-11	O	6	1037.62A	-14.668	0.002006082931092447
35	6.20175e-12	He	2	3203.04A	-14.690999999999999	0.0019026060907608594
36	2.00174e-11	He	2	992.360A	-14.76	0.001623113472958646
37	1.0593799999999999e-12	H	1	1.87510m	-14.793	0.001504349973466906
38	8.17377e-11	He	2	243.027A	-14.793	0.001504349973466906
39	4.84294e-12	H	1	4101.73A	-14.817	0.001423471848594028
40	2.17522e-11	H	1	913.215A	-14.845	0.0013345931231703082
41	8.98795e-10	O	7	22.1012A	-14.9	0.0011758417670934467
42	2.04344e-11	He	2	972.108A	-14.939	0.0010748525291738983
43	7.26772e-12	He	2	2733.24A	-14.954	0.0010383622305928672
44	8.64663e-11	He	2	229.736A	-14.98	0.0009780225824176736
45	1.9622400000000003e-12	He	2	1.01233m	-14.991	0.0009535618833108326
46	8.65814e-11	He	2	229.431A	-15.008	0.0009169568151903488
47	2.16572e-11	He	2	917.221A	-15.022	0.0008878689792966512
48	6.93475e-11	O	5	286.448A	-15.025	0.0008817569322346179
49	4.60685e-11	Mg	7	431.194A	-15.029000000000002	0.0008736729360887039
50	5.00355e-12	H	1	3970.07A	-15.037	0.0008577266078773171
51	8.6671e-11	He	2	229.194A	-15.044	0.0008440125078581058
52	8.00756e-13	Si	7	2.48071m	-15.05	0.0008324322221166002
53	2.51768e-11	O	4R	789.000A	-15.05	0.0008324322221166002
54	2.2055599999999998e-13	Mg	7	9.00655m	-15.052999999999999	0.0008267017990066982
55	1.28094e-11	C	4	1550.78A	-15.071	0.000793138228042383
56	8.6742e-11	He	2	229.006A	-15.083	0.0007715230093996087
57	1.54973e-12	H	1	1.28180m	-15.088	0.0007626914585410194
58	2.07203e-11	He	2	958.694A	-15.095	0.000750496865473518
59	2.54334e-13	Fe	7	7.81037m	-15.120999999999999	0.0007068851898125121
60	8.67994e-11	He	2	228.855A	-15.123	0.000703637347384936
61	2.40093e-11	Ar	5	827.366A	-15.124	0.0007020190263938807
62	2.10762e-11	He	2	942.508A	-15.129000000000001	0.0006939830810497208
63	5.40253e-11	Mg	7	367.688A	-15.133	0.0006876206059191736
64	1.6035e-11	N	5	1238.82A	-15.133	0.0006876206059191736
65	8.70355e-11	He	2	228.234A	-15.16	0.0006461731122068264
66	8.68463e-11	He	2	228.731A	-15.162	0.0006432042164375701
67	7.91049e-12	He	2	2511.15A	-15.17	0.0006314644164293667
68	3.90896e-11	O	3	508.178A	-15.193	0.000598892511459138
69	2.82226e-11	O	3	703.851A	-15.195	0.0005961408503176866
70	8.68852e-11	He	2	228.629A	-15.199000000000002	0.0005906753981502998
71	4.933080000000001e-10	C	5	40.2678A	-15.216	0.000568000715400491
72	2.38264e-11	O	3	833.715A	-15.222999999999999	0.0005589190120343526
73	3.02816e-12	He	2	6559.91A	-15.222999999999999	0.0005589190120343526
74	5.42845e-13	Al	6	3.65932m	-15.224	0.0005576335339783105
75	2.11913e-11	He	2	937.389A	-15.227	0.0005537948117315402
76	5.1078e-12	H	1	3889.05A	-15.232000000000001	0.0005474555749421699
77	2.09248e-11	He	2	949.324A	-15.232999999999999	0.0005461964620598183
78	3.61056e-13	Mg	7	5.50177m	-15.232999999999999	0.0005461964620598183
79	8.69178e-11	He	2	228.543A	-15.234000000000002	0.0005449402450567298
80	7.13512e-11	Mg	7	278.404A	-15.235999999999999	0.0005424364720623411
81	3.4726e-11	Ne	5	572.034A	-15.257	0.0005168313898075206
82	8.69454e-11	He	2	228.471A	-15.263	0.0005097401972974247
83	8.70221e-11	He	2	228.269A	-15.265	0.0005073981538316919
84	6.725889999999999e-10	N	6	29.5343A	-15.285	0.00048456147507023033
85	5.43864e-11	Mg	7	365.247A	-15.285	0.00048456147507023033
86	8.69689e-11	He	2	228.409A	-15.287	0.0004823351173247534
87	5.7981e-12	Ne	5	3426.03A	-15.297	0.00047135582962383715
88	8.70067e-11	He	2	228.309A	-15.298	0.0004702717412988355
89	8.69892e-11	He	2	228.356A	-15.3	0.00046811103891619595
90	1.0159400000000001e-13	Fe	6	19.5527m	-15.305	0.0004627526161636813
91	4.3870299999999995e-13	Ar	6	4.52800m	-15.305	0.0004627526161636813
92	2.12808e-11	He	2	933.444A	-15.315999999999999	0.0004511790055862015
93	3.26344e-12	Fe	7	6086.97A	-15.328	0.00043888312511042885
94	3.17545e-11	He	1	625.563A	-15.334000000000001	0.0004328614228861299
95	2.89647e-11	N	3	685.817A	-15.334000000000001	0.0004328614228861299
96	1.8160900000000002e-12	H	1	1.09380m	-15.34	0.00042692234151372766
97	8.32767e-12	He	2	2385.35A	-15.352	0.0004152875224758395
98	7.13412e-11	Si	7	278.443A	-15.378	0.0003911549969857391
99	5.59044e-11	Mg	5	355.329A	-15.383	0.0003866774827607788
100	4.79068e-11	Ca	7	414.648A	-15.397	0.0003744112440721021
101	2.13519e-11	He	2	930.337A	-15.398	0.0003735501221066183
102	5.17927e-12	H	1	3835.38A	-15.399000000000001	0.00037269098066669467
103	1.18119e-10	Fe	8	168.173A	-15.401	0.000370978621153682
104	1.18239e-10	Fe	8	168.003A	-15.402000000000001	0.0003701253940018303
105	2.82609e-11	O	3	702.896A	-15.404000000000002	0.0003684248222887897
106	3.91279e-11	O	3	507.680A	-15.415999999999999	0.00035838422305194443
107	2.89428e-11	N	3	686.336A	-15.427	0.00034942090379704174
108	3.67088e-12	He	2	5411.37A	-15.437000000000001	0.0003414671129704875
109	9.19566e-10	O	7	21.6020A	-15.450999999999999	0.00033063504413078325
110	7.17121e-11	Mg	7	277.003A	-15.460999999999999	0.00032310887167696857
111	1.0789e-10	O	6	184.117A	-15.463	0.0003216243212615934
112	4.90343e-13	H	1	4.05113m	-15.467	0.00031867565176043987
113	2.14092e-11	He	2	927.846A	-15.474	0.0003135803804679407
114	3.5428000000000003e-13	Mg	5	5.60700m	-15.475	0.0003128591656063654
115	2.00345e-11	N	3	991.511A	-15.478	0.000310705458259264
116	1.34519e-13	Fe	6	14.7670m	-15.482000000000001	0.0003078568934958242
117	1.17859e-10	Fe	8	168.545A	-15.482999999999999	0.0003071488422889985
118	9.109199999999999e-10	O	7	21.8070A	-15.485	0.00030573762154771845
119	2.58744e-11	Ar	6	767.726A	-15.492	0.0003008492150519484
120	1.06591e-12	He	2	1.86362m	-15.495999999999999	0.00029809101286938606
121	8.55796e-13	Ca	8	2.32117m	-15.502	0.00029400105084410324
122	3.47238e-12	Fe	7	5720.71A	-15.503	0.0002933248671910599
123	8.6137e-12	He	2	2306.15A	-15.51	0.0002886349269119128
124	9.55097e-12	He	2	2079.84A	-15.536	0.0002718622348514615
125	6.22688e-10	C	5	31.9011A	-15.537	0.00027123696906224435
126	2.14561e-11	He	2	925.817A	-15.545	0.0002662863364478341
127	5.23039e-12	H	1	3797.89A	-15.546	0.00026567389486907827
128	5.26821e-12	H	1	3770.63A	-15.547	0.00026506286186686503
129	1.9767e-12	H	1	1.00493m	-15.552	0.0002620287123771147
130	2.59887e-11	N	3	764.351A	-15.569	0.0002519700271108945
131	1.0122200000000001e-12	Si	6	1.96247m	-15.578	0.0002468021181782803
132	1.51654e-13	Ar	5	13.0985m	-15.61	0.00022927087197371188
133	2.1495e-11	He	2	924.142A	-15.61	0.00022927087197371188
134	6.56102e-13	Mg	8	3.02765m	-15.613	0.0002276925823925545
135	4.83928e-11	Ca	7	410.483A	-15.619000000000002	0.00022456852304416963
136	4.08803e-12	He	2	4859.18A	-15.620999999999999	0.00022353672440479915
137	7.97371e-11	Si	6	249.124A	-15.637	0.00021545118282717727
138	8.96967e-12	He	2	2214.62A	-15.644	0.00021200635665131505
139	8.81829e-12	He	2	2252.64A	-15.649000000000001	0.00020957953995459982
140	5.41346e-12	H	1	3669.46A	-15.651	0.00020861660943684998
141	5.888e-10	C	6	33.7372A	-15.651	0.00020861660943684998
142	1.59836e-11	N	5	1242.80A	-15.655	0.00020670400086524916
143	5.29698e-12	H	1	3750.15A	-15.662	0.00020339903245666352
144	1.70862e-12	He	2	1.16260m	-15.668	0.00020060829310924468
145	2.15276e-11	He	2	922.743A	-15.67	0.00019968658172658484
146	7.56703e-13	H	1	2.62513m	-15.686	0.00019246372309634246
147	4.87702e-10	C	5	40.7307A	-15.696	0.00018808271389347846
148	1.44859e-11	O	5	1371.30A	-15.705	0.0001842251346871516
149	1.1736700000000001e-09	O	7	16.9251A	-15.712	0.00018127957849249795
150	2.15552e-11	He	2	921.562A	-15.725	0.00017593363778503038
151	3.98201e-12	Fe	7	4988.55A	-15.727	0.0001751252961455803
152	7.17546e-11	Si	7	276.839A	-15.735999999999999	0.00017153347376632906
153	2.0809400000000002e-12	H	1	9545.93A	-15.737	0.0001711389577243703
154	5.60793e-11	Mg	5	354.221A	-15.739	0.00017035264563873187
155	9.08481e-12	He	2	2186.56A	-15.742	0.000169179946274789
156	5.9368e-12	Ne	5	3345.99A	-15.744000000000002	0.00016840263502916497
157	2.00368e-12	S	8	9914.00A	-15.754000000000001	0.00016456932305753693
158	1.28241e-11	C	4R	1549.00A	-15.765999999999998	0.00016008435212307468
159	5.31937e-12	H	1	3734.36A	-15.765999999999998	0.00016008435212307468
160	1.07996e-10	O	6	183.937A	-15.765999999999998	0.00016008435212307468
161	1.61403e-13	Fe	6	12.3074m	-15.77	0.00015861668996100422
162	2.15787e-11	He	2	920.556A	-15.775	0.00015680101972519064
163	4.37402e-12	He	2	4541.46A	-15.780999999999999	0.0001546496290810109
164	1.51341e-10	Fe	8	131.257A	-15.814	0.0001433338884068348
165	2.1599e-11	He	2	919.693A	-15.817	0.00014234718485940282
166	2.16454e-11	He	2	917.724A	-15.821	0.00014104213802425253
167	9.17441e-12	He	2	2165.20A	-15.831	0.0001378316270004865
168	2.12576e-12	He	2	9344.62A	-15.843	0.0001340753325133853
169	2.16166e-11	He	2	918.945A	-15.847999999999999	0.00013254058487326543
170	4.43688e-11	O	6	447.713A	-15.849	0.00013223574998713508
171	7.20595e-11	Si	7	275.667A	-15.853	0.00013102340534410696
172	2.16319e-11	He	2	918.295A	-15.859000000000002	0.0001292256968284348
173	5.62259e-11	Mg	5	353.297A	-15.859000000000002	0.0001292256968284348
174	2.51458e-13	Ar	5	7.89971m	-15.859000000000002	0.0001292256968284348
175	5.33713e-12	H	1	3721.93A	-15.862	0.00012833611338869725
176	6.9005e-10	N	6	28.7870A	-15.868	0.00012657527590091296
177	3.8505300000000006e-12	Fe	7	5158.89A	-15.869000000000002	0.0001262841608446978
178	5.28461e-12	Fe	7	3758.92A	-15.878	0.00012369407086312324
179	3.15309e-11	O	5R	630.000A	-15.88	0.00012312574823141636
180	7.98843e-11	C	5	248.665A	-15.884	0.00012199692458651162
181	9.17309e-13	H	1	2.16551m	-15.889000000000001	0.00012060043733862504
182	2.1524e-12	H	1	9228.97A	-15.898	0.00011812692060909293
183	1.0609e-10	Fe	8	187.241A	-15.9	0.00011758417670934466
184	5.31119e-12	He	2	3740.11A	-15.902999999999999	0.00011677473293041363
185	9.24551e-12	He	2	2148.55A	-15.913	0.00011411661548677399
186	8.02183e-11	Fe	7	247.630A	-15.917	0.0001130703880673405
187	4.5786e-12	He	2	4338.55A	-15.922	0.00011177608203803025
188	4.04368e-11	Na	6	491.247A	-15.927	0.00011049659180732294
189	6.42709e-13	He	2	3.09074m	-15.927	0.00011049659180732294
190	9.80426e-11	S	8	202.610A	-15.931	0.00010948355296447215
191	3.14916e-11	Ca	7	630.786A	-15.939	0.00010748525291738984
192	5.35146e-12	H	1	3711.97A	-15.95	0.0001047970078018878
193	2.03317e-11	C	3	977.020A	-15.958	0.00010288424684415239
194	3.60185e-11	Ca	7	551.508A	-15.967	0.00010077408944016372
195	9.30287e-12	He	2	2135.31A	-15.988	9.601716585156462e-05
196	3.65044e-11	Ca	7	544.165A	-15.991	9.535618833108325e-05
197	2.66359e-13	H	1	7.45777m	-15.991	9.535618833108325e-05
198	6.30586e-11	Mg	8	315.016A	-15.993	9.491806644275257e-05
199	1.38691e-13	Na	6	14.3228m	-15.995	9.448195754164833e-05
200	2.41176e-12	He	2	8236.51A	-16.000999999999998	9.318561648560712e-05
201	4.05946e-12	Fe	7	4893.37A	-16.002	9.297129551503394e-05
202	4.55463e-11	Ca	8	436.138A	-16.004	9.254413121385399e-05
203	2.59616e-11	N	4	765.147A	-16.009	9.148478730379337e-05
204	4.72996e-12	He	2	4199.71A	-16.014	9.043756960319697e-05
205	6.83004e-10	N	6	29.0840A	-16.014	9.043756960319697e-05
206	6.26584e-11	Mg	8	317.028A	-16.027	8.777056271336005e-05
207	5.36319e-12	H	1	3703.85A	-16.031	8.69658773576116e-05
208	5.53896e-12	Fe	7	3586.32A	-16.031	8.69658773576116e-05
209	4.75692e-11	Na	6	417.591A	-16.035999999999998	8.597038719142296e-05
210	3.3995e-11	He	1	584.334A	-16.035999999999998	8.597038719142296e-05
211	2.20352e-12	H	1	9014.87A	-16.04	8.518220594406162e-05
212	1.05985e-12	He	2	1.87427m	-16.055999999999997	8.210108238520122e-05
213	9.34981e-12	He	2	2124.58A	-16.059	8.153590250947188e-05
214	2.2413400000000002e-12	H	1	8862.74A	-16.063	8.078837686204754e-05
215	2.64781e-11	S	4	750.221A	-16.067999999999998	7.98635999592883e-05
216	1.02155e-12	H	1	1.94454m	-16.069000000000003	7.967991877647994e-05
217	4.50345e-11	Ca	8	441.094A	-16.073	7.894940889019776e-05
218	1.5469299999999998e-10	O	7	128.412A	-16.090999999999998	7.574411274706586e-05
219	5.3729099999999996e-12	H	1	3697.15A	-16.107	7.300437423426812e-05
220	4.8450800000000006e-12	He	2	4099.92A	-16.11	7.250181565697937e-05
221	1.0204600000000002e-10	Fe	8	194.661A	-16.119	7.101480235995885e-05
222	3.22865e-13	Ca	7	6.15256m	-16.122	7.052593989911591e-05
223	9.38872e-12	He	2	2115.78A	-16.124000000000002	7.020190263938778e-05
224	4.28357e-11	N	4	463.736A	-16.127	6.971863614086047e-05
225	3.8603599999999995e-12	Fe	6	5145.76A	-16.129	6.939830810497208e-05
226	2.24578e-11	C	3	884.524A	-16.135	6.844612762144809e-05
227	6.33138e-11	Na	6	313.746A	-16.136	6.828870589632576e-05
228	2.61633e-12	He	2	7592.50A	-16.142	6.735174972584914e-05
229	3.99488e-12	Fe	6	4972.48A	-16.145	6.688810354197099e-05
230	8.766080000000001e-10	N	6	22.6606A	-16.148	6.642764907597247e-05
231	8.74346e-11	C	5	227.192A	-16.149	6.627486972267972e-05
232	4.43561e-11	O	6	447.841A	-16.151	6.597036435622226e-05
233	2.63538e-11	S	4	753.760A	-16.160999999999998	6.446869552891721e-05
234	4.26966e-13	H	1	4.65247m	-16.160999999999998	6.446869552891721e-05
235	2.38658e-12	H	1	8323.38A	-16.164	6.402489615053004e-05
236	1.14771e-10	O	6	173.080A	-16.166	6.373072847360669e-05
237	2.37898e-11	O	3R	835.000A	-16.172	6.28563100978511e-05
238	3.00315e-11	S	4	661.455A	-16.175	6.242361030269871e-05
239	5.38106e-12	H	1	3691.55A	-16.177	6.213679986594705e-05
240	2.27011e-12	H	1	8750.43A	-16.177	6.213679986594705e-05
241	5.86e-11	Mg	8	338.984A	-16.179000000000002	6.185130720345098e-05
242	2.3210400000000001e-10	Si	7	85.5842A	-16.180999999999997	6.156712626058929e-05
243	4.86116e-13	Ca	7	4.08636m	-16.183	6.12842510105557e-05
244	9.42132e-12	He	2	2108.46A	-16.184	6.114330114454862e-05
245	2.17493e-11	H	1	913.339A	-16.187	6.072239362008526e-05
246	3.3489e-12	He	2	5931.63A	-16.189	6.0443399563984835e-05
247	4.93467e-12	He	2	4025.48A	-16.199	5.906753981502998e-05
248	1.34584e-12	He	2	1.47599m	-16.201	5.8796149121508e-05
249	4.77996e-11	Na	6	415.578A	-16.21	5.759023924511351e-05
250	2.3049e-13	Na	6	8.61836m	-16.213	5.719379082672329e-05
251	5.05688e-13	Si	9	3.92820m	-16.222	5.602074534233534e-05
252	1.0930200000000001e-12	H	1	1.81740m	-16.227	5.537948117315401e-05
253	9.448910000000001e-12	He	2	2102.30A	-16.239	5.387023656539421e-05
254	5.38795e-12	H	1	3686.83A	-16.241	5.362272531120185e-05
255	3.83776e-12	Fe	6	5176.05A	-16.278	4.924349656556194e-05
256	2.2925e-12	H	1	8664.98A	-16.281	4.890450671962069e-05
257	5.00576e-12	He	2	3968.32A	-16.281	4.890450671962069e-05
258	7.45721e-11	N	5	266.379A	-16.282	4.879202947537591e-05
259	3.0500300000000003e-13	Si	7	6.51288m	-16.282	4.879202947537591e-05
260	5.52323e-11	Ca	8	359.653A	-16.285999999999998	4.83447014603522e-05
261	2.17973e-13	Al	6	9.11329m	-16.288	4.8122577733876585e-05
262	9.47247e-12	He	2	2097.07A	-16.288	4.8122577733876585e-05
263	6.36199e-11	Al	6	312.237A	-16.289	4.8011898876394316e-05
264	5.39384e-12	H	1	3682.80A	-16.3	4.6811103891619594e-05
265	2.7676799999999998e-12	He	2	7177.28A	-16.303	4.6488858519067035e-05
266	4.1714300000000004e-13	He	2	4.76203m	-16.304000000000002	4.63819371115107e-05
267	2.37579e-11	Ar	5	836.121A	-16.304000000000002	4.63819371115107e-05
268	5.67999e-10	C	5	34.9727A	-16.314	4.5326155325400104e-05
269	3.96746e-12	O	3	5006.84A	-16.314	4.5326155325400104e-05
270	7.77216e-10	C	6	25.5585A	-16.317999999999998	4.491060263557809e-05
271	9.49274e-12	He	2	2092.59A	-16.33	4.3686664031908996e-05
272	5.312050000000001e-13	H	1	3.73951m	-16.331	4.358618749282992e-05
273	9.5391e-12	He	2	2082.42A	-16.335	4.318658692398136e-05
274	1.55041e-12	He	2	1.28124m	-16.336	4.308726053033469e-05
275	1.06397e-10	C	5	186.702A	-16.338	4.288929255073153e-05
276	4.57076e-11	Mg	7	434.599A	-16.34	4.269223415137277e-05
277	5.39891e-12	H	1	3679.35A	-16.352	4.152875224758395e-05
278	6.214099999999999e-10	C	5	31.9667A	-16.352999999999998	4.1433238767885734e-05
279	4.54917e-11	Mg	8	436.661A	-16.352999999999998	4.1433238767885734e-05
280	5.0631199999999995e-12	He	2	3923.37A	-16.355999999999998	4.114801435844371e-05
281	6.35443e-11	Na	6	312.608A	-16.358	4.0958956405653055e-05
282	9.51032e-12	He	2	2088.73A	-16.361	4.0676996933027445e-05
283	1.1441299999999999e-12	H	1	1.73620m	-16.367	4.011888761212861e-05
284	1.3562600000000002e-10	Mg	5	146.465A	-16.367	4.011888761212861e-05
285	4.39259e-11	N	3	452.227A	-16.37	3.984271113240071e-05
286	9.52565e-12	He	2	2085.37A	-16.373	3.956843583818653e-05
287	2.31026e-12	H	1	8598.35A	-16.375999999999998	3.929604864181738e-05
288	1.6508000000000001e-10	O	7	120.333A	-16.379	3.902553654571814e-05
289	3.72329e-12	Fe	6	5335.19A	-16.387999999999998	3.822512222173239e-05
290	5.4033e-12	H	1	3676.36A	-16.394000000000002	3.770065388304005e-05
291	5.41049e-12	H	1	3671.47A	-16.399	3.726909806666946e-05
292	2.88281e-12	He	2	6890.67A	-16.399	3.726909806666946e-05
293	7.03134e-13	He	2	2.82513m	-16.401	3.70978621153682e-05
294	7.43245e-11	C	5	267.267A	-16.401	3.70978621153682e-05
295	5.62258e-11	Na	7	353.298A	-16.409000000000002	3.6420749822201515e-05
296	1.89048e-13	S	4	10.5076m	-16.412	3.6170031143952476e-05
297	5.407130000000001e-12	H	1	3673.75A	-16.419	3.55917123413752e-05
298	2.28299e-12	He	2	8701.09A	-16.423	3.5265405561268896e-05
299	4.0191300000000005e-12	Fe	7	4942.48A	-16.424	3.51842973792061e-05
300	4.21683e-11	Ca	8	471.076A	-16.426	3.5022640216968975e-05
301	5.11005e-12	He	2	3887.33A	-16.426	3.5022640216968975e-05
302	1.60606e-13	H	1	12.3684m	-16.426	3.5022640216968975e-05
303	2.37881e-11	O	3	835.059A	-16.427	3.494209037970417e-05
304	1.18196e-12	H	1	1.68064m	-16.432000000000002	3.454211157863881e-05
305	2.59666e-11	N	4R	765.000A	-16.436	3.4225427596165844e-05
306	2.42569e-10	Si	7	81.8920A	-16.442999999999998	3.367820085405094e-05
307	3.49914e-12	Fe	6	5676.96A	-16.448	3.3292689676749825e-05
308	4.04534e-11	Ne	3	491.045A	-16.449	3.3216118615317663e-05
309	2.3246e-12	H	1	8545.34A	-16.464000000000002	3.208846058495749e-05
310	6.19623e-10	C	5	32.0589A	-16.465999999999998	3.194102750073798e-05
311	1.9871200000000002e-10	Si	6	99.9661A	-16.468	3.179427181000851e-05
312	4.778109999999999e-13	Ca	5	4.15739m	-16.48	3.092778963519597e-05
313	5.59606e-11	Na	7	354.972A	-16.480999999999998	3.0856657692925685e-05
314	6.02672e-13	H	1	3.29607m	-16.485	3.0573762154771843e-05
315	2.43455e-11	S	4	815.941A	-16.485	3.0573762154771843e-05
316	2.9724e-12	He	2	6682.98A	-16.487000000000002	3.0433288477676817e-05
317	1.9944400000000002e-10	Si	6	99.5993A	-16.49	3.0223787193404972e-05
318	5.14895e-12	He	2	3857.96A	-16.492	3.008492150519484e-05
319	3.52765e-12	Fe	6	5631.08A	-16.492	3.008492150519484e-05
320	1.1486599999999999e-10	O	6	172.936A	-16.498	2.9672140907398898e-05
321	8.19397e-12	Ne	4	2424.28A	-16.499000000000002	2.9603896877063588e-05
322	1.1711600000000001e-09	O	7	16.9613A	-16.511	2.879710850014338e-05
323	3.66217e-12	Fe	6	5424.23A	-16.512	2.8730876988497963e-05
324	1.06643e-09	O	7	18.6270A	-16.512	2.8730876988497963e-05
325	1.1424799999999999e-10	N	6	173.871A	-16.514	2.8598870599611265e-05
326	9.077030000000001e-13	He	2	2.18843m	-16.521	2.814160628224297e-05
327	1.3272e-12	H	1	1.49672m	-16.531	2.7501025116491826e-05
328	8.64849e-12	C	3	2296.87A	-16.539	2.699907483905661e-05
329	1.7017700000000001e-12	He	2	1.16728m	-16.541	2.6875025358276327e-05
330	7.1384100000000005e-12	Mg	5	2782.76A	-16.541	2.6875025358276327e-05
331	2.33632e-12	H	1	8502.44A	-16.545	2.66286336447833e-05
332	1.2107200000000001e-12	H	1	1.64071m	-16.546	2.656738948690783e-05
333	2.03321e-11	C	3R	977.000A	-16.55	2.632381819603647e-05
334	2.06699e-10	O	7	96.1034A	-16.551	2.6263275094239017e-05
335	5.18155e-12	He	2	3833.69A	-16.552	2.6202871237711465e-05
336	1.4664000000000002e-13	Mg	5	13.5464m	-16.553	2.6142606306198805e-05
337	6.170169999999999e-10	C	5	32.1943A	-16.553	2.6142606306198805e-05
338	2.2520500000000002e-13	K	6	8.82061m	-16.554000000000002	2.6082479980182365e-05
339	3.1162200000000002e-12	Fe	10	6374.54A	-16.56	2.57246149388408e-05
340	2.64846e-13	H	1	7.50038m	-16.563	2.554752793521169e-05
341	1.48724e-11	C	2	1335.66A	-16.567	2.5313306791248032e-05
342	3.04348e-12	He	2	6526.88A	-16.567999999999998	2.525508780118817e-05
343	5.81859e-11	O	5	341.396A	-16.573	2.4965995201697123e-05
344	2.83542e-12	Ar	5	7005.83A	-16.574	2.4908575006126707e-05
345	7.68766e-13	Si	9	2.58394m	-16.576	2.4794130499605432e-05
346	1.14637e-10	C	5	173.281A	-16.577	2.4737105581880987e-05
347	7.46235e-11	N	5	266.196A	-16.582	2.445394227582394e-05
348	2.00651e-11	N	3R	990.000A	-16.583	2.439769976930271e-05
349	5.20967e-11	Na	7	381.300A	-16.584	2.434158661695674e-05
350	3.76479e-12	Fe	7	5276.38A	-16.59	2.400760752801964e-05
351	1.46256e-10	O	7	135.820A	-16.601	2.340716856620512e-05
352	1.09037e-10	C	6	182.181A	-16.605	2.3192570354885802e-05
353	5.20914e-12	He	2	3813.38A	-16.607	2.3086010173559815e-05
354	1.2529700000000002e-10	C	5	158.539A	-16.608	2.3032913823568674e-05
355	1.16766e-09	O	7	17.0122A	-16.609	2.2979939591793775e-05
356	1.0471e-09	O	8	18.9709A	-16.613	2.276925823925545e-05
357	2.34604e-12	H	1	8467.21A	-16.621	2.2353672440479917e-05
358	1.64027e-12	He	2	1.21105m	-16.622	2.23022604205352e-05
359	6.53791e-13	H	1	3.03835m	-16.624000000000002	2.2199790841785158e-05
360	1.32351e-10	O	6	150.090A	-16.63	2.189519829255649e-05
361	8.30698e-11	O	4	239.130A	-16.63	2.189519829255649e-05
362	2.2488299999999997e-14	O	3	88.3323m	-16.63	2.189519829255649e-05
363	1.3498400000000002e-10	C	5	147.162A	-16.635	2.1644566030233916e-05
364	1.8168900000000001e-12	He	2	1.09332m	-16.636	2.1594784909775962e-05
365	2.85992e-13	He	2	6.94582m	-16.637	2.1545118282717728e-05
366	3.62169e-12	Fe	6	5484.85A	-16.642	2.1298493353130452e-05
367	5.1779e-11	Al	8	383.639A	-16.642	2.1298493353130452e-05
368	3.10083e-12	He	2	6406.17A	-16.643	2.124950817774242e-05
369	6.3892e-11	Al	6	310.907A	-16.647000000000002	2.1054691515767224e-05
370	3.99917e-12	Fe	6	4967.15A	-16.649	2.0957953995459984e-05
371	1.23311e-12	H	1	1.61092m	-16.649	2.0957953995459984e-05
372	5.2327e-12	He	2	3796.22A	-16.656	2.062285948556365e-05
373	2.31799e-10	Si	7	85.6968A	-16.66	2.0433787973331227e-05
374	9.08859e-11	Fe	8	218.565A	-16.663	2.0293122766345904e-05
375	1.4421200000000003e-10	Mg	5	137.745A	-16.665	2.019988433660037e-05
376	1.1625499999999999e-09	O	7	17.0870A	-16.667	2.010707429852615e-05
377	3.74883e-11	O	6	529.884A	-16.668	2.006082931092447e-05
378	4.58125e-11	Ca	7	433.603A	-16.668	2.006082931092447e-05
379	1.18675e-10	C	5	167.385A	-16.671	1.9922731533312147e-05
380	8.20284e-12	Ne	4	2421.66A	-16.675	1.9740078832728083e-05
381	7.63588e-11	C	5	260.146A	-16.682000000000002	1.9424456800004648e-05
382	3.5642600000000004e-13	K	6	5.57324m	-16.685	1.9290739779943904e-05
383	6.14415e-11	Mg	4	323.307A	-16.691	1.9026060907608594e-05
384	2.35419e-12	H	1	8437.91A	-16.691	1.9026060907608594e-05
385	2.17459e-11	H	1	913.480A	-16.691	1.9026060907608594e-05
386	1.15588e-11	N	4	1718.55A	-16.695999999999998	1.8808271389347925e-05
387	3.15939e-11	N	5	628.744A	-16.698	1.872185523197455e-05
388	5.25297e-12	He	2	3781.57A	-16.698	1.872185523197455e-05
389	8.01609e-10	N	7	24.7807A	-16.699	1.8678796159817557e-05
390	9.25375e-12	Si	7	2146.64A	-16.701	1.8592974887087345e-05
391	5.29932e-12	He	2	3748.49A	-16.702	1.8550212231498123e-05
392	1.85041e-11	S	4	1073.52A	-16.706	1.8380142863508984e-05
393	1.04057e-11	C	3R	1909.00A	-16.706	1.8380142863508984e-05
394	3.36312e-13	H	1	5.90655m	-16.707	1.8337869707990508e-05
395	4.905600000000001e-13	He	2	4.04934m	-16.711	1.8169747107958498e-05
396	3.14777e-12	He	2	6310.64A	-16.713	1.8086264703169027e-05
397	8.74784e-12	C	5	2270.79A	-16.714000000000002	1.804466744866328e-05
398	6.91614e-13	H	1	2.87219m	-16.721	1.7756153169251175e-05
399	1.91554e-11	C	2	1037.02A	-16.723	1.767457105599615e-05
400	1.9064799999999998e-12	He	2	1.04194m	-16.723	1.767457105599615e-05
401	1.83416e-12	He	1	1.08303m	-16.726	1.7552900164665905e-05
402	2.65416e-11	C	5	748.426A	-16.727	1.7512529614558028e-05
403	5.27054e-12	He	2	3768.96A	-16.729	1.7432066849860156e-05
404	6.97837e-10	C	6	28.4658A	-16.736	1.7153347376632837e-05
405	5.28587e-12	He	2	3758.03A	-16.74	1.6996084542610452e-05
406	1.25088e-12	H	1	1.58804m	-16.744	1.6840263502916567e-05
407	7.55671e-13	Fe	7	2.62872m	-16.745	1.6801531971648427e-05
408	1.0590600000000001e-12	He	2	1.87567m	-16.746	1.6762889520430397e-05
409	3.1317000000000007e-10	S	8	63.4302A	-16.747	1.672433594438377e-05
410	1.00649e-10	Fe	8	197.363A	-16.747	1.672433594438377e-05
411	5.87075e-13	Fe	7	3.38363m	-16.747	1.672433594438377e-05
412	3.69895e-11	He	1	537.030A	-16.748	1.6685871039101463e-05
413	4.03877e-11	Na	7	491.844A	-16.754	1.6456932305753692e-05
414	2.36108e-12	H	1	8413.28A	-16.755	1.6419082411773986e-05
415	3.46531e-14	N	3	57.3238m	-16.765	1.604533846672638e-05
416	6.411e-11	Al	6	309.850A	-16.765	1.604533846672638e-05
417	4.24221e-13	Na	7	4.68257m	-16.771	1.5825188169741563e-05
418	3.66054e-12	Fe	6	5426.65A	-16.778	1.5572160909785485e-05
419	3.18667e-12	He	2	6233.61A	-16.778	1.5572160909785485e-05
420	3.11791e-10	S	8	63.7108A	-16.781	1.546496290810109e-05
421	4.00581e-12	O	3	4958.91A	-16.789	1.5182695523908505e-05
422	1.58661e-12	S	9	1.25201m	-16.79	1.5147776293201991e-05
423	1.40639e-10	Ne	7	141.244A	-16.79	1.5147776293201991e-05
424	1.0136399999999998e-10	Fe	8	195.972A	-16.791	1.5112937374497347e-05
425	1.4370400000000001e-10	C	5	138.232A	-16.792	1.5078178583082211e-05
426	1.2321299999999998e-10	N	6	161.220A	-16.792	1.5078178583082211e-05
427	1.2231299999999999e-12	He	2	1.62407m	-16.795	1.4974381131815755e-05
428	3.58547e-11	S	4	554.027A	-16.798	1.487129821717797e-05
429	1.0424e-13	H	1	19.0565m	-16.801	1.4768924920333058e-05
430	4.0514e-11	Ne	3	490.311A	-16.803	1.4701067874157414e-05
431	1.97757e-12	He	2	1.00449m	-16.804000000000002	1.4667256356306499e-05
432	6.05198e-11	Al	8	328.231A	-16.805999999999997	1.4599866434751265e-05
433	2.18104e-10	O	7	91.0780A	-16.807000000000002	1.4566287673751928e-05
434	2.62745e-10	O	7	75.6035A	-16.809	1.4499361661153478e-05
435	2.36697e-12	H	1	8392.35A	-16.814	1.433338884068348e-05
436	3.58952e-12	Ar	10	5534.02A	-16.815	1.4300422961143338e-05
437	8.36853e-13	H	1	2.37371m	-16.817999999999998	1.4201979541918772e-05
438	6.22778e-13	K	7	3.18966m	-16.824	1.40071210775485e-05
439	2.4375900000000004e-10	O	7	81.4923A	-16.828	1.387870301961593e-05
440	1.26521e-12	H	1	1.57006m	-16.832	1.3751462305515136e-05
441	7.203810000000001e-13	H	1	2.75749m	-16.834	1.3688280075415119e-05
442	3.21927e-12	He	2	6170.48A	-16.838	1.356278516936044e-05
443	1.17418e-12	He	2	1.69177m	-16.839000000000002	1.3531591629082454e-05
444	3.8743200000000004e-13	H	1	5.12722m	-16.842	1.3438440807520257e-05
445	3.7637699999999994e-12	Fe	6	5277.81A	-16.843	1.3407533251338528e-05
446	1.3547999999999998e-10	Mg	5	146.623A	-16.847	1.3284612247638166e-05
447	8.03221e-11	C	5	247.310A	-16.849	1.322357499871351e-05
448	2.96619e-11	Ca	4	669.696A	-16.85	1.319316162017875e-05
449	5.4237400000000005e-12	Fe	6	3662.50A	-16.864	1.2774646250894888e-05
450	2.37204e-12	H	1	8374.43A	-16.866	1.2715952082890179e-05
451	3.40768e-13	Al	8	5.82933m	-16.871	1.2570393783050462e-05
452	1.00822e-10	C	5	197.024A	-16.872	1.2541482679624037e-05
453	3.83481e-14	O	3	51.8004m	-16.874000000000002	1.2483859800918041e-05
454	2.03492e-12	He	2	9761.80A	-16.879	1.2340958239460915e-05
455	1.3154199999999998e-10	Ni	9	151.012A	-16.88	1.2312574823141685e-05
456	1.15468e-09	O	7	17.2034A	-16.88	1.2312574823141685e-05
457	1.69059e-11	C	3R	1175.00A	-16.885	1.2171633944611753e-05
458	2.30791e-10	O	7	86.0711A	-16.885	1.2171633944611753e-05
459	1.4960700000000001e-10	O	7	132.777A	-16.886	1.2143639963363968e-05
460	5.58679e-12	Fe	6	3555.61A	-16.89	1.2032306402977419e-05
461	4.427e-13	Mg	4	4.48712m	-16.893	1.1949476588314832e-05
462	3.2468599999999998e-12	He	2	6118.06A	-16.893	1.1949476588314832e-05
463	1.2714599999999999e-10	C	5	156.233A	-16.901	1.173137406074357e-05
464	3.08688e-12	Ar	5	6435.12A	-16.906	1.1597086132326222e-05
465	2.37643e-12	H	1	8358.96A	-16.908	1.1543802361609724e-05
466	7.55621e-12	Mg	7	2628.89A	-16.909000000000002	1.1517252352932931e-05
467	2.38362e-12	H	1	8333.74A	-16.912	1.1437968145411546e-05
468	8.6808e-11	S	9	228.832A	-16.913	1.1411661548677399e-05
469	1.27694e-12	H	1	1.55563m	-16.913	1.1411661548677399e-05
470	1.75706e-13	H	1	11.3055m	-16.913	1.1411661548677399e-05
471	1.29312e-10	C	5	153.616A	-16.918	1.1281033339122664e-05
472	4.05691e-11	Ne	3	489.645A	-16.924	1.1126251759098432e-05
473	3.74858e-11	O	6	529.920A	-16.924	1.1126251759098432e-05
474	5.20026e-11	O	7	381.989A	-16.925	1.110066209015827e-05
475	1.26377e-12	He	2	1.57184m	-16.925	1.110066209015827e-05
476	6.41917e-13	He	2	3.09455m	-16.927	1.1049659180732294e-05
477	2.56475e-11	O	5	774.518A	-16.929000000000002	1.0998890608388899e-05
478	3.74158e-12	Ca	5	5309.11A	-16.93	1.0973593861966946e-05
479	2.3802599999999998e-12	H	1	8345.51A	-16.932000000000002	1.09231747780173e-05
480	2.04568e-13	He	2	9.71043m	-16.934	1.087298734871601e-05
481	6.10568e-11	Al	8	325.344A	-16.936	1.0823030509706562e-05
482	7.42769e-13	H	1	2.67438m	-16.937	1.0798138230287648e-05
483	7.94137e-11	Al	8	250.139A	-16.938	1.0773303201522798e-05
484	7.978339999999999e-10	N	6	24.8980A	-16.94	1.072380436956628e-05
485	3.27041e-12	He	2	6073.99A	-16.942	1.067453296408428e-05
486	9.371379999999998e-13	He	2	2.11969m	-16.947	1.0552342595663046e-05
487	2.08185e-12	He	2	9541.71A	-16.949	1.050385898547221e-05
488	8.747669999999999e-10	N	6	22.7083A	-16.951	1.0455598137235578e-05
489	2.7487e-10	O	7	72.2684A	-16.955	1.0359740637334377e-05
490	1.15822e-12	Ti	6	1.71509m	-16.957	1.0312141952759343e-05
491	4.26991e-11	Ne	7	465.220A	-16.958	1.0288424684415281e-05
492	4.81861e-11	Na	4	412.244A	-16.959	1.026476196427463e-05
493	4.25254e-13	H	1	4.67119m	-16.959	1.026476196427463e-05
494	1.52459e-10	N	6	130.293A	-16.972	9.96205379773088e-06
495	3.2906800000000003e-12	He	2	6036.58A	-16.984	9.690560174859476e-06
496	3.3370300000000004e-12	He	2	5952.73A	-16.988	9.60171658515646e-06
497	1.28666e-12	H	1	1.54388m	-16.989	9.579633249816643e-06
498	5.1083400000000004e-12	He	1	3888.63A	-16.993	9.491806644275297e-06
499	3.3808199999999997e-12	He	1	5875.64A	-16.996	9.426465506938244e-06
500	3.15874e-11	N	5	628.874A	-16.999000000000002	9.361574174826664e-06
501	8.01937e-11	N	5	247.706A	-17.0	9.34004315170418e-06
502	1.33486e-12	He	2	1.48813m	-17.005	9.233128561846537e-06
503	2.12075e-12	He	2	9366.69A	-17.012999999999998	9.064604973231922e-06
504	3.30825e-12	He	2	6004.52A	-17.015	9.022956896506598e-06
505	7.57037e-13	He	2	2.62397m	-17.017	8.981500175312012e-06
506	6.13001e-10	C	5	32.4052A	-17.02	8.919671962997786e-06
507	3.3235800000000003e-12	He	2	5976.82A	-17.026	8.797289475664582e-06
508	1.0726399999999998e-10	N	6	185.192A	-17.027	8.777056271336004e-06
509	4.22806e-12	Fe	7	4698.24A	-17.027	8.777056271336004e-06
510	7.60533e-13	H	1	2.61191m	-17.032	8.67658613900732e-06
511	2.26825e-13	H	1	8.75760m	-17.037	8.577266078773207e-06
512	1.472e-10	C	6	134.949A	-17.042	8.47908292586719e-06
513	5.70493e-13	H	1	3.48198m	-17.052	8.286075434728356e-06
514	8.72194e-10	N	6	22.7753A	-17.052	8.286075434728356e-06
515	2.05868e-10	Si	6	96.4912A	-17.052	8.286075434728356e-06
516	1.2948e-12	H	1	1.53417m	-17.058	8.172386217665287e-06
517	2.12823e-11	S	6	933.380A	-17.059	8.153590250947189e-06
518	1.09965e-11	Mg	6	1806.43A	-17.06	8.134837513753003e-06
519	1.4722200000000002e-12	Fe	6	1.34929m	-17.062	8.097461330464119e-06
520	6.8392e-13	Al	5	2.90450m	-17.064	8.06025687513851e-06
521	1.3191899999999999e-10	C	5	150.581A	-17.066	8.023223358757782e-06
522	4.54022e-13	H	1	4.37522m	-17.070999999999998	7.931382280423863e-06
523	2.15335e-12	He	2	9224.90A	-17.073	7.894940889019777e-06
524	1.22348e-11	O	7	1623.61A	-17.077	7.822559635880876e-06
525	1.9814200000000002e-10	O	7	100.254A	-17.077	7.822559635880876e-06
526	3.8804e-11	C	5	511.918A	-17.078	7.804568247974122e-06
527	1.39221e-12	He	2	1.42683m	-17.08	7.768709514123175e-06
528	5.942869999999999e-10	C	5	33.4257A	-17.082	7.733015536188515e-06
529	7.32569e-13	He	2	2.71161m	-17.084	7.69748555718559e-06
530	1.54977e-10	O	7	128.177A	-17.086	7.662118823607692e-06
531	3.55925e-13	He	2	5.58107m	-17.096	7.4877077058155595e-06
532	8.72085e-12	C	5	2277.81A	-17.1	7.419059988941772e-06
533	1.34017e-10	C	5	148.223A	-17.1	7.419059988941772e-06
534	1.04183e-11	C	3	1906.68A	-17.1	7.419059988941772e-06
535	8.466270000000001e-13	He	2	2.34631m	-17.101	7.401996624470597e-06
536	3.32271e-11	Ca	8	597.839A	-17.105	7.33413471151388e-06
537	6.784110000000001e-12	Mg	5	2928.09A	-17.105999999999998	7.31726666976064e-06
538	5.50993e-11	C	5	360.521A	-17.108	7.283646883285467e-06
539	2.19705e-11	C	2	904.142A	-17.111	7.233506610821912e-06
540	4.69921e-12	Fe	5	4227.19A	-17.113	7.200271666860232e-06
541	8.97173e-11	Cr	8	221.412A	-17.114	7.183711501566156e-06
542	1.9655099999999998e-12	Cr	8	1.01065m	-17.115	7.167189423595403e-06
543	8.684410000000001e-10	N	6	22.8737A	-17.117	7.134259179431392e-06
544	7.748640000000001e-13	H	1	2.56361m	-17.119	7.101480235995885e-06
545	1.3017e-12	H	1	1.52604m	-17.123	7.036373473849331e-06
546	2.78732e-11	S	6	712.672A	-17.125	7.0040442743782244e-06
547	2.18094e-12	He	2	9108.20A	-17.128	6.955828772735767e-06
548	2.4250500000000003e-10	O	7	81.9135A	-17.128	6.955828772735767e-06
549	7.146630000000001e-14	H	1	27.7955m	-17.129	6.939830810497207e-06
550	7.99502e-11	O	5	248.460A	-17.13	6.923869642550823e-06
551	2.5162900000000003e-10	O	7	78.9433A	-17.133	6.876206059191736e-06
552	3.06254e-11	S	6	648.627A	-17.139	6.7818609751538345e-06
553	2.82351e-14	Fe	5	70.3538m	-17.143	6.7196845000040136e-06
554	1.88416e-10	C	6	105.429A	-17.144000000000002	6.7042296545214076e-06
555	4.43724e-11	Ca	7	447.676A	-17.147000000000002	6.6580780622047415e-06
556	1.4391399999999999e-12	He	2	1.38030m	-17.149	6.627486972267973e-06
557	5.46819e-14	Fe	5	36.3273m	-17.149	6.627486972267973e-06
558	8.53006e-11	Fe	8	232.876A	-17.15	6.612244175214933e-06
559	1.33705e-10	C	5	148.569A	-17.151	6.597036435622226e-06
560	1.63654e-11	O	5	1213.81A	-17.153	6.566725806483789e-06
561	1.0661000000000001e-10	C	5	186.329A	-17.157	6.50652170241584e-06
562	7.753739999999999e-10	C	6	25.6192A	-17.158	6.491557117763093e-06
563	5.75863e-11	Si	9	344.951A	-17.16	6.4617311220682644e-06
564	1.09991e-11	Mg	6	1806.00A	-17.163	6.417248877906999e-06
565	7.99507e-11	Al	8	248.459A	-17.163	6.417248877906999e-06
566	2.64648e-13	H	1	7.50599m	-17.164	6.402489615053004e-06
567	3.69014e-11	C	3	538.312A	-17.168	6.3437912374387466e-06
568	9.39623e-11	Cr	8	211.409A	-17.172	6.285631009785111e-06
569	4.76409e-13	H	1	4.16962m	-17.174	6.256751158612865e-06
570	2.21971e-11	Cl	5	894.911A	-17.177	6.213679986594705e-06
571	2.2045e-12	He	2	9010.89A	-17.177	6.213679986594705e-06
572	4.710449999999999e-13	He	2	4.21710m	-17.178	6.199388919198442e-06
573	9.17714e-13	He	2	2.16456m	-17.18	6.170905314439172e-06
574	9.71635e-13	Al	9	2.04444m	-17.18	6.170905314439172e-06
575	1.19693e-10	C	5	165.961A	-17.18	6.170905314439172e-06
576	1.30758e-12	H	1	1.51917m	-17.180999999999997	6.1567126260589295e-06
577	7.0593e-11	Al	5	281.394A	-17.188	6.05827359902176e-06
578	4.02064e-11	Na	6	494.062A	-17.192	6.002731012811219e-06
579	1.1476e-10	O	6	173.095A	-17.197	5.934018319107724e-06
580	5.68839e-12	Fe	6	3492.10A	-17.199	5.906753981502998e-06
581	3.8039e-11	He	1	522.213A	-17.199	5.906753981502998e-06
582	7.86593e-13	H	1	2.52538m	-17.2	5.893168824329694e-06
583	2.64981e-11	C	5	749.657A	-17.206	5.812311516797772e-06
584	2.19623e-11	C	2	904.480A	-17.207	5.798943571265682e-06
585	5.812119999999999e-13	He	2	3.41776m	-17.208	5.785606371155189e-06
586	7.30633e-11	C	5	271.880A	-17.209	5.772299845753686e-06
587	1.1308499999999999e-10	C	5	175.659A	-17.21	5.759023924511351e-06
588	1.47804e-12	He	2	1.34397m	-17.213	5.719379082672329e-06
589	1.80842e-10	Al	6	109.844A	-17.215999999999998	5.680007154004934e-06
590	2.22477e-12	He	2	8928.79A	-17.219	5.640906259787966e-06
591	1.62239e-10	N	6	122.439A	-17.221	5.614988649765096e-06
592	1.22586e-13	H	1	16.2045m	-17.222	5.602074534233533e-06
593	2.27111e-12	He	2	8746.57A	-17.222	5.602074534233533e-06
594	1.38218e-09	O	8	14.3719A	-17.224	5.5763353397831055e-06
595	3.5353800000000002e-12	Ca	7	5618.76A	-17.225	5.563510124397548e-06
596	5.10732e-12	Fe	6	3889.41A	-17.227999999999998	5.525211190091595e-06
597	1.38033e-10	C	5	143.911A	-17.229	5.512503556987454e-06
598	5.62696e-11	C	5	353.023A	-17.229	5.512503556987454e-06
599	1.11799e-09	O	7	17.7680A	-17.229	5.512503556987454e-06
600	1.31265e-12	H	1	1.51331m	-17.233	5.4619646205981615e-06
601	1.3232e-10	O	6	150.125A	-17.24	5.3746338459430145e-06
602	8.34809e-11	Fe	7	237.952A	-17.244	5.325358906662196e-06
603	1.93604e-10	N	6	102.603A	-17.247	5.288699393807583e-06
604	1.7965499999999999e-10	N	6	110.570A	-17.248	5.2765357227401094e-06
605	2.2423299999999998e-12	He	2	8858.83A	-17.249000000000002	5.2644000273397756e-06
606	1.0495900000000001e-10	C	5	189.258A	-17.25	5.252292243264373e-06
607	4.0988699999999997e-13	H	1	4.84633m	-17.250999999999998	5.2402123063195955e-06
608	7.728000000000001e-10	C	6	25.7045A	-17.250999999999998	5.2402123063195955e-06
609	7.6658e-14	Fe	5	25.9131m	-17.250999999999998	5.2402123063195955e-06
610	1.2938e-10	C	5	153.536A	-17.254	5.20413893853882e-06
611	9.75064e-13	He	2	2.03725m	-17.254	5.20413893853882e-06
612	1.04071e-11	C	3	1908.73A	-17.255	5.192169751121643e-06
613	8.02407e-11	N	5	247.561A	-17.255	5.192169751121643e-06
614	1.6110299999999999e-12	Fe	6	1.23303m	-17.257	5.168313898075185e-06
615	1.0805200000000001e-10	O	7	183.841A	-17.259	5.1445676527172385e-06
616	5.606350000000001e-13	He	2	3.54320m	-17.259	5.1445676527172385e-06
617	2.25766e-12	He	2	8798.68A	-17.261	5.120930511446181e-06
618	4.941729999999999e-13	H	1	4.01974m	-17.268	5.039052495094069e-06
619	3.18925e-12	K	6	6228.57A	-17.27	5.0159001519353776e-06
620	1.51064e-12	He	2	1.31497m	-17.273	4.981370938164022e-06
621	2.56738e-10	O	7	77.3725A	-17.273	4.981370938164022e-06
622	8.76712e-11	S	9	226.579A	-17.273	4.981370938164022e-06
623	2.93415e-13	H	1	6.77008m	-17.274	4.969914102930043e-06
624	7.96313e-13	H	1	2.49455m	-17.275	4.9584836176859385e-06
625	1.5135699999999998e-13	He	2	13.1242m	-17.275	4.9584836176859385e-06
626	9.22878e-11	O	5	215.245A	-17.275	4.9584836176859385e-06
627	1.31704e-12	H	1	1.50827m	-17.275	4.9584836176859385e-06
628	7.60366e-11	O	7	261.248A	-17.278	4.924349656556194e-06
629	1.32423e-12	H	1	1.50008m	-17.279	4.9130239666306695e-06
630	1.63045e-11	O	5	1218.34A	-17.28	4.901724325069139e-06
631	5.3728e-13	Al	8	3.69722m	-17.282	4.879202947537591e-06
632	2.84935e-11	Fe	8	697.157A	-17.285999999999998	4.83447014603522e-06
633	1.32087e-12	H	1	1.50389m	-17.299	4.691901463077921e-06
634	2.18481e-11	Fe	8	909.208A	-17.3	4.68111038916196e-06
635	7.69045e-10	C	6	25.8300A	-17.301	4.67034413402733e-06
636	6.33256e-11	Ne	3	313.688A	-17.301	4.67034413402733e-06
637	1.7008900000000005e-10	N	6	116.788A	-17.305	4.627526161636813e-06
638	1.09957e-10	N	6	180.656A	-17.31	4.5745553076920284e-06
639	3.79506e-12	Fe	6	5234.29A	-17.311	4.564034122444123e-06
640	1.35011e-10	C	5	147.132A	-17.312	4.553537135250801e-06
641	7.9173e-12	Mg	7	2508.99A	-17.313	4.543064290458114e-06
642	4.82928e-11	Na	4	411.334A	-17.313	4.543064290458114e-06
643	3.6481e-13	Fe	8	5.44515m	-17.314	4.53261553254001e-06
644	2.55884e-10	O	7	77.6307A	-17.317999999999998	4.491060263557809e-06
645	1.40639e-10	C	5	141.244A	-17.320999999999998	4.460144022164808e-06
646	4.66092e-13	He	2	4.26191m	-17.320999999999998	4.460144022164808e-06
647	1.022e-12	He	2	1.94368m	-17.323	4.439651521830854e-06
648	1.44513e-12	P	7	1.37458m	-17.326	4.409089175726641e-06
649	1.53823e-12	He	2	1.29138m	-17.327	4.398948552021786e-06
650	1.33919e-11	N	4	1483.32A	-17.33	4.3686664031909e-06
651	2.66477e-13	He	2	7.45447m	-17.331	4.358618749282992e-06
652	8.45289e-12	Si	7	2350.02A	-17.332	4.348594204337807e-06
653	1.0581199999999999e-09	N	7	18.7733A	-17.334	4.328614228861317e-06
654	1.54134e-12	Fe	6	1.28877m	-17.336	4.308726053033468e-06
655	6.31722e-13	He	2	3.14449m	-17.336	4.308726053033468e-06
656	4.54123e-11	C	5	437.425A	-17.345	4.220354018815829e-06
657	1.60408e-13	H	1	12.3837m	-17.345	4.220354018815829e-06
658	8.04459e-13	H	1	2.46929m	-17.345	4.220354018815829e-06
659	3.93611e-11	He	1	504.672A	-17.348	4.191301306103783e-06
660	8.87321e-11	Cr	9	223.870A	-17.349	4.181661580599283e-06
661	2.6024e-10	O	7	76.3313A	-17.349	4.181661580599283e-06
662	3.82093e-11	N	6	519.886A	-17.352	4.152875224758395e-06
663	5.08504e-13	H	1	3.90645m	-17.355	4.124287032797254e-06
664	1.42426e-10	C	5	139.472A	-17.355999999999998	4.114801435844371e-06
665	1.6486400000000002e-10	C	6	120.490A	-17.365	4.030406798354893e-06
666	2.81179e-11	S	6	706.471A	-17.366	4.021137119949518e-06
667	3.1580300000000004e-13	H	1	6.29014m	-17.375	3.938663538945728e-06
668	1.5617799999999998e-12	He	2	1.27191m	-17.375999999999998	3.929604864181737e-06
669	8.626589999999999e-10	N	6	23.0270A	-17.377	3.920567023791524e-06
670	2.36252e-10	Si	7	84.0816A	-17.378	3.9115499698573905e-06
671	6.23152e-12	He	1	3187.74A	-17.38	3.893578030237259e-06
672	7.632589999999999e-10	C	6	26.0258A	-17.382	3.875688664179033e-06
673	2.35113e-10	O	7	84.4888A	-17.382	3.875688664179033e-06
674	3.05409e-11	S	6	650.422A	-17.384	3.8578814922917225e-06
675	8.82002e-11	S	9	225.220A	-17.385	3.849008611079287e-06
676	1.0609e-12	He	2	1.87242m	-17.387	3.831324022901009e-06
677	3.10056e-11	Ca	7	640.673A	-17.387999999999998	3.822512222173239e-06
678	3.69895e-12	Fe	6	5370.30A	-17.387999999999998	3.822512222173239e-06
679	1.09791e-10	O	7	180.930A	-17.389	3.8137206880247203e-06
680	3.69126e-11	C	3	538.149A	-17.39	3.8049493738436444e-06
681	2.0653499999999997e-10	O	7	96.1797A	-17.392	3.7874672194722737e-06
682	2.19959e-13	Na	4	9.03098m	-17.394000000000002	3.7700653883040047e-06
683	2.04019e-10	N	6	97.3656A	-17.397000000000002	3.744112440721005e-06
684	4.44247e-12	He	1	4471.49A	-17.398	3.735501221066183e-06
685	2.541e-10	O	7	78.1758A	-17.399	3.7269098066669466e-06
686	5.19197e-11	O	7	382.599A	-17.403	3.692741292179758e-06
687	7.359999999999999e-10	C	6	26.9898A	-17.403	3.692741292179758e-06
688	3.56067e-13	He	2	5.57885m	-17.404	3.6842482228879116e-06
689	6.890720000000001e-13	He	2	2.88278m	-17.409000000000002	3.642074982220151e-06
690	8.11353e-13	H	1	2.44831m	-17.409000000000002	3.642074982220151e-06
691	9.65963e-11	Cr	8	205.644A	-17.410999999999998	3.6253411677024438e-06
692	6.70614e-11	Si	9	296.213A	-17.410999999999998	3.6253411677024438e-06
693	2.10312e-11	S	6	944.524A	-17.412	3.6170031143952475e-06
694	2.2228900000000003e-10	O	7	89.3632A	-17.414	3.600384494646354e-06
695	8.723339999999999e-12	C	5	2277.16A	-17.414	3.600384494646354e-06
696	1.22635e-11	C	5	1619.80A	-17.417	3.575599622119187e-06
697	1.44458e-10	O	7	137.510A	-17.417	3.575599622119187e-06
698	1.58205e-12	He	2	1.25561m	-17.418	3.567375971192229e-06
699	5.11195e-14	H	1	38.8589m	-17.42	3.55098536745439e-06
700	1.6284e-12	He	2	1.21987m	-17.421	3.5428183277422167e-06
701	3.05647e-13	H	1	6.49914m	-17.423	3.526540556126889e-06
702	8.75085e-11	Si	9	227.000A	-17.425	3.510337574078553e-06
703	3.76502e-13	He	2	5.27605m	-17.426	3.5022640216968978e-06
704	1.0473e-11	N	6	1896.74A	-17.429000000000002	3.4781546057544006e-06
705	9.37101e-11	Cr	9	211.978A	-17.430999999999997	3.4621739369541326e-06
706	5.20892e-12	Fe	6	3813.55A	-17.430999999999997	3.4621739369541326e-06
707	1.1879299999999998e-10	C	5	167.218A	-17.432000000000002	3.45421115786388e-06
708	4.8386e-11	Na	4	410.542A	-17.434	3.4383404992138058e-06
709	2.63755e-10	O	7	75.3142A	-17.436	3.422542759616585e-06
710	5.20233e-13	H	1	3.81838m	-17.436	3.422542759616585e-06
711	2.76827e-11	C	5	717.576A	-17.438	3.406817604039602e-06
712	1.0935e-12	He	2	1.81660m	-17.445999999999998	3.3446361750101582e-06
713	1.74459e-10	C	6	113.863A	-17.448	3.329268967674982e-06
714	1.59962e-12	He	2	1.24182m	-17.448	3.329268967674982e-06
715	1.89176e-13	H	1	10.5005m	-17.452	3.298746046312529e-06
716	2.0473500000000002e-10	O	7	97.0252A	-17.456	3.2685029607751875e-06
717	4.61199e-11	Cr	8	430.714A	-17.459	3.2460027446571753e-06
718	1.61495e-12	He	2	1.23003m	-17.46	3.2385371455126383e-06
719	6.33735e-11	Fe	7	313.450A	-17.46	3.2385371455126383e-06
720	3.20508e-10	S	8	61.9781A	-17.462	3.2236574189374385e-06
721	2.62209e-10	O	7	75.7582A	-17.467	3.186756517604412e-06
722	8.17239e-13	H	1	2.43068m	-17.468	3.1794271810008507e-06
723	3.8163e-11	C	6	520.517A	-17.469	3.1721147014037005e-06
724	3.33567e-13	H	1	5.95517m	-17.469	3.1721147014037005e-06
725	4.0215e-12	Ca	7	4939.56A	-17.474	3.135803804679407e-06
726	7.36008e-13	He	2	2.69895m	-17.477	3.1142170831265416e-06
727	4.27154e-13	He	2	4.65042m	-17.477999999999998	3.107054582592653e-06
728	1.41145e-11	O	4	1407.38A	-17.477999999999998	3.107054582592653e-06
729	1.2773900000000002e-13	Ne	3	15.5509m	-17.483	3.0714884228899723e-06
730	9.11938e-11	Si	7	217.827A	-17.487000000000002	3.0433288477676815e-06
731	1.9037499999999998e-10	Al	6	104.344A	-17.487000000000002	3.0433288477676815e-06
732	6.68593e-12	Na	6	2971.08A	-17.489	3.029346021850138e-06
733	2.59723e-11	N	5	764.833A	-17.49	3.022378719340497e-06
734	4.9428e-11	C	5	401.887A	-17.49	3.022378719340497e-06
735	4.65826e-11	C	5	426.435A	-17.494	2.9946693846866475e-06
736	9.23487e-11	O	5	215.103A	-17.495	2.9877818362293064e-06
737	1.45009e-09	Ne	9	13.6987A	-17.495	2.9877818362293064e-06
738	1.1512e-13	He	2	17.2555m	-17.497	2.9740542256471517e-06
739	1.38904e-12	Si	10	1.43008m	-17.497	2.9740542256471517e-06
740	1.1464100000000001e-10	N	6	173.275A	-17.498	2.9672140907398894e-06
741	6.783e-11	Si	9	292.857A	-17.499000000000002	2.960389687706359e-06
742	1.12109e-12	He	2	1.77189m	-17.5	2.953580980364279e-06
743	1.45416e-10	N	6	136.605A	-17.502	2.9400105084410448e-06
744	1.33633e-11	N	4	1486.50A	-17.503	2.9332486719105996e-06
745	1.55412e-12	Cr	9	1.27818m	-17.507	2.906356486443298e-06
746	5.29954e-13	H	1	3.74834m	-17.51	2.8863492691191162e-06
747	1.23709e-10	C	5	160.574A	-17.512999999999998	2.86647978051025e-06
748	9.53158e-14	Fe	5	20.8407m	-17.512999999999998	2.86647978051025e-06
749	1.9269799999999997e-10	Ne	8	103.086A	-17.514	2.859887059961127e-06
750	8.894210000000001e-14	H	1	22.3342m	-17.514	2.859887059961127e-06
751	8.223040000000001e-13	H	1	2.41571m	-17.519000000000002	2.8271502034938898e-06
752	2.6886299999999996e-10	O	7	73.8832A	-17.52	2.8206479384618136e-06
753	1.5673100000000001e-12	Fe	6	1.26742m	-17.521	2.814160628224297e-06
754	8.18008e-12	Al	6	2428.39A	-17.522000000000002	2.80768823838629e-06
755	3.05415e-13	He	2	6.50408m	-17.523	2.8012307346318487e-06
756	3.85256e-11	He	1	515.617A	-17.523	2.8012307346318487e-06
757	1.0452899999999999e-10	Fe	10	190.037A	-17.535999999999998	2.718622348514626e-06
758	3.36014e-11	N	4	591.180A	-17.537	2.7123696906224545e-06
759	7.74908e-13	He	2	2.56346m	-17.541	2.687502535827633e-06
760	1.80208e-10	N	6	110.230A	-17.543	2.6751545833087985e-06
761	2.0471e-13	He	2	9.70372m	-17.544	2.669001898502377e-06
762	2.72365e-10	O	7	72.9332A	-17.544	2.669001898502377e-06
763	8.90657e-11	O	7	223.032A	-17.546	2.656738948690783e-06
764	2.97454e-12	He	1	6678.15A	-17.548	2.6445323420156126e-06
765	1.14464e-12	He	2	1.73543m	-17.549	2.6384500864097757e-06
766	4.84504e-13	He	2	4.09996m	-17.549	2.6384500864097757e-06
767	1.66306e-11	S	3	1194.45A	-17.551	2.6263275094239018e-06
768	2.11563e-13	H	1	9.38937m	-17.552	2.620287123771147e-06
769	1.85437e-10	N	6	107.122A	-17.553	2.6142606306198805e-06
770	3.87604e-11	C	5	512.494A	-17.553	2.6142606306198805e-06
771	3.47898e-13	H	1	5.70985m	-17.555	2.602249194087855e-06
772	8.26695e-13	H	1	2.40288m	-17.561	2.5665449966292003e-06
773	3.5456800000000003e-12	K	6	5602.44A	-17.565	2.543014770664904e-06
774	9.32472e-11	Cr	8	213.030A	-17.565	2.543014770664904e-06
775	8.338860000000001e-13	H	1	2.38215m	-17.565	2.543014770664904e-06
776	1.59249e-11	C	3	1247.38A	-17.572	2.5023547764488807e-06
777	9.6901e-12	C	5	2049.98A	-17.574	2.490857500612671e-06
778	2.34181e-13	H	1	8.48253m	-17.576	2.4794130499605436e-06
779	1.93908e-10	O	8	102.443A	-17.576	2.4794130499605436e-06
780	5.381e-13	H	1	3.69159m	-17.58	2.4566816544849262e-06
781	9.1103e-10	O	7	21.8044A	-17.584	2.4341586616956743e-06
782	8.30525e-13	H	1	2.39180m	-17.585	2.428560252127988e-06
783	5.50557e-11	C	5	360.806A	-17.585	2.428560252127988e-06
784	1.1649100000000001e-12	He	2	1.70524m	-17.59	2.400760752801964e-06
785	1.21126e-12	He	2	1.63998m	-17.594	2.3787504459209875e-06
786	1.8024499999999998e-10	C	6	110.208A	-17.597	2.362375243032584e-06
787	2.85869e-11	C	5	694.879A	-17.598	2.356941930746442e-06
788	3.89485e-11	He	1	510.018A	-17.599	2.351521114731771e-06
789	1.14213e-12	P	8	1.73925m	-17.599	2.351521114731771e-06
790	8.075060000000001e-13	He	2	2.45998m	-17.6	2.3461127662479628e-06
791	5.89001e-11	Ar	8	337.257A	-17.601	2.3407168566205122e-06
792	1.51787e-11	C	3	1308.71A	-17.602999999999998	2.329962239566101e-06
793	6.99391e-11	Al	9	284.025A	-17.605	2.31925703548858e-06
794	5.20343e-11	C	5	381.757A	-17.605999999999998	2.313922892327875e-06
795	2.75797e-13	He	2	7.20257m	-17.611	2.287435636008242e-06
796	2.40095e-11	O	7	827.359A	-17.612000000000002	2.282174680035399e-06
797	1.17709e-13	H	1	16.8759m	-17.613	2.276925823925545e-06
798	2.48066e-13	He	2	8.00774m	-17.613	2.276925823925545e-06
799	1.1008799999999999e-10	Fe	10	180.441A	-17.614	2.27168903984973e-06
800	5.3144e-13	He	2	3.73786m	-17.616	2.2612515768045157e-06
801	5.86248e-11	C	5	338.841A	-17.617	2.2560508424967082e-06
802	1.18248e-12	He	2	1.67990m	-17.621	2.2353672440479916e-06
803	1.24101e-09	O	8	16.0067A	-17.621	2.2353672440479916e-06
804	2.04088e-11	Ne	7	973.330A	-17.623	2.2250966644955116e-06
805	3.99615e-11	C	5	497.090A	-17.625	2.214873273969651e-06
806	1.7304700000000001e-13	Ca	5	11.4792m	-17.625999999999998	2.2097792067984e-06
807	6.93649e-11	Al	9	286.376A	-17.629	2.194567193738354e-06
808	1.1978100000000001e-12	He	2	1.65840m	-17.632	2.179459899439651e-06
809	5.05983e-11	C	5	392.591A	-17.632	2.179459899439651e-06
810	6.56484e-11	Fe	7	302.589A	-17.634	2.1694461908026484e-06
811	3.59627e-13	H	1	5.52363m	-17.635	2.1644566030233912e-06
812	1.25324e-10	C	5	158.505A	-17.636	2.1594784909775962e-06
813	5.37444e-11	O	7	369.610A	-17.639	2.1446127456096707e-06
814	3.26376e-12	Ca	5	6086.37A	-17.641	2.134759145101004e-06
815	2.29327e-13	H	1	8.66206m	-17.644000000000002	2.120063566513142e-06
816	5.44994e-13	H	1	3.64490m	-17.644000000000002	2.120063566513142e-06
817	6.28909e-11	Si	7	315.856A	-17.644000000000002	2.120063566513142e-06
818	2.85577e-11	C	5	695.591A	-17.648	2.100626706904525e-06
819	8.35094e-13	He	2	2.37871m	-17.654	2.0718050279889765e-06
820	8.82771e-11	Si	9	225.024A	-17.654	2.0718050279889765e-06
821	5.38212e-11	C	5	369.083A	-17.658	2.0528106053209267e-06
822	1.48446e-10	N	7	133.816A	-17.659000000000002	2.048089271944297e-06
823	7.93789e-11	C	6	250.248A	-17.659000000000002	2.048089271944297e-06
824	4.21638e-12	Ar	4	4711.26A	-17.664	2.024644987914216e-06
825	8.3566e-10	N	6	23.7710A	-17.665	2.019988433660037e-06
826	2.30442e-10	O	7	86.2017A	-17.666	2.015342589183433e-06
827	1.26315e-10	C	5	157.261A	-17.668	2.006082931092447e-06
828	1.17948e-10	C	5	168.417A	-17.671	1.9922731533312143e-06
829	3.33146e-13	He	2	5.96268m	-17.678	1.960418908587663e-06
830	6.19582e-13	Ca	4	3.20610m	-17.678	1.960418908587663e-06
831	5.7034e-13	He	2	3.48292m	-17.679000000000002	1.955910070216846e-06
832	3.90528e-11	He	1	508.657A	-17.683	1.937978178908317e-06
833	4.04258e-11	Ca	7	491.381A	-17.685	1.9290739779943902e-06
834	9.69363e-11	O	7	204.923A	-17.685	1.9290739779943902e-06
835	1.48797e-11	C	2R	1335.00A	-17.686	1.9246372309634245e-06
836	3.78226e-14	H	1	52.5201m	-17.692999999999998	1.8938644098293752e-06
837	6.7449100000000006e-12	He	1	2945.10A	-17.692999999999998	1.8938644098293752e-06
838	1.8919e-10	N	6	104.997A	-17.695999999999998	1.8808271389347924e-06
839	1.8062400000000003e-10	Al	6	109.977A	-17.695999999999998	1.8808271389347924e-06
840	2.0113e-13	He	2	9.87645m	-17.699	1.867879615981756e-06
841	2.89e-11	C	2	687.352A	-17.7	1.8635836120778543e-06
842	8.959019999999999e-14	He	2	22.1726m	-17.7	1.8635836120778543e-06
843	8.586479999999999e-13	He	2	2.31346m	-17.702	1.855021223149812e-06
844	1.8399999999999998e-10	C	6	107.959A	-17.702	1.855021223149812e-06
845	5.50879e-13	H	1	3.60595m	-17.702	1.855021223149812e-06
846	2.42984e-10	O	7	81.7521A	-17.703	1.8507547927287686e-06
847	5.58668e-11	N	6	355.568A	-17.704	1.8464981748253834e-06
848	7.93559e-11	N	6	250.321A	-17.706	1.8380142863508984e-06
849	5.13457e-12	Ne	3	3868.76A	-17.706	1.8380142863508984e-06
850	9.08043e-11	O	7	218.761A	-17.707	1.833786970799051e-06
851	2.81159e-12	He	1	7065.22A	-17.708	1.8295693778031897e-06
852	1.4009700000000001e-13	H	1	14.1791m	-17.709	1.8253614850020262e-06
853	3.5262599999999997e-10	S	9	56.3330A	-17.709	1.8253614850020262e-06
854	3.6934699999999997e-13	H	1	5.37826m	-17.71	1.8211632700857475e-06
855	4.9338e-12	He	1	4026.20A	-17.711	1.8169747107958498e-06
856	1.83061e-13	H	1	10.8512m	-17.713	1.8086264703169028e-06
857	2.87674e-11	C	3	690.521A	-17.713	1.8086264703169028e-06
858	8.88838e-11	P	7	223.488A	-17.715999999999998	1.7961759732706377e-06
859	1.41406e-11	O	4	1404.78A	-17.718	1.7879232943102342e-06
860	2.4226400000000003e-10	Si	7	81.9951A	-17.72	1.7797085329654004e-06
861	6.06471e-10	C	5	32.7542A	-17.721	1.7756153169251176e-06
862	8.33493e-11	Fe	8	238.328A	-17.724	1.7633920670603564e-06
863	1.89865e-11	O	7	1046.24A	-17.726	1.7552900164665904e-06
864	1.1581399999999998e-10	Ar	10	171.520A	-17.727999999999998	1.7472251914138992e-06
865	2.43658e-13	H	1	8.15259m	-17.73	1.7391974208664444e-06
866	1.83156e-11	N	2	1084.56A	-17.733	1.7272248700347622e-06
867	9.50055e-10	N	7	20.9087A	-17.733	1.7272248700347622e-06
868	2.95577e-11	C	5	672.057A	-17.734	1.7232523630695789e-06
869	5.32046e-11	C	5	373.360A	-17.734	1.7232523630695789e-06
870	3.77328e-11	Ar	8	526.450A	-17.735	1.7192889926168938e-06
871	1.07844e-10	O	7	184.196A	-17.737000000000002	1.711389577243696e-06
872	6.02938e-13	He	2	3.29461m	-17.738	1.7074534904412972e-06
873	1.9007e-10	N	6	104.511A	-17.738	1.7074534904412972e-06
874	1.60677e-13	He	2	12.3630m	-17.74	1.6996084542610454e-06
875	2.26127e-11	C	3	878.464A	-17.741	1.6956994632895912e-06
876	8.78918e-13	He	2	2.26010m	-17.743	1.6879084319585401e-06
877	3.80083e-13	He	2	5.22635m	-17.744	1.6840263502916567e-06
878	5.55826e-12	Fe	6	3573.86A	-17.744	1.6840263502916567e-06
879	2.42569e-10	Si	7	81.8920A	-17.744	1.6840263502916567e-06
880	1.8657400000000002e-10	C	6	106.469A	-17.745	1.6801531971648427e-06
881	2.59701e-11	N	5	764.896A	-17.745	1.6801531971648427e-06
882	9.25268e-13	He	2	2.14689m	-17.746	1.6762889520430395e-06
883	2.07932e-11	N	4	955.334A	-17.746	1.6762889520430395e-06
884	1.2934000000000002e-10	C	5	153.583A	-17.748	1.6685871039101461e-06
885	5.60465e-11	O	7	354.428A	-17.75	1.6609206425550592e-06
886	7.59518e-11	O	7	261.540A	-17.752	1.6532894053902892e-06
887	1.0023000000000001e-10	C	5	198.189A	-17.753	1.649486945275038e-06
888	5.55945e-13	H	1	3.57310m	-17.754	1.6456932305753693e-06
889	5.4689e-11	C	5	363.226A	-17.761	1.6193804155620895e-06
890	5.45863e-11	S	6	363.909A	-17.761	1.6193804155620895e-06
891	1.2810200000000002e-10	C	5	155.067A	-17.762	1.615655943959285e-06
892	6.658980000000001e-14	H	1	29.8311m	-17.766	1.6008435212307468e-06
893	3.91243e-11	He	1	507.727A	-17.767	1.5971616833018325e-06
894	5.5827e-11	C	6	355.822A	-17.771	1.5825188169741565e-06
895	8.964879999999999e-13	He	2	2.21581m	-17.774	1.5716248340651447e-06
896	1.1313799999999999e-10	O	7	175.577A	-17.775	1.568010197251913e-06
897	1.91764e-10	N	6	103.588A	-17.776	1.5644038738726436e-06
898	1.6223e-13	He	2	12.2446m	-17.779	1.5536345933548004e-06
899	3.77493e-13	H	1	5.26220m	-17.779	1.5536345933548004e-06
900	1.21135e-11	O	7	1639.86A	-17.779	1.5536345933548004e-06
901	5.49915e-11	C	5	361.228A	-17.78	1.5500613329470065e-06
902	1.41772e-11	O	4	1401.16A	-17.78	1.5500613329470065e-06
903	6.32704e-11	Ne	3	313.961A	-17.781	1.546496290810109e-06
904	6.51146e-11	Al	9	305.069A	-17.782	1.5429394480425833e-06
905	3.87903e-11	He	1	512.099A	-17.782	1.5429394480425833e-06
906	5.67296e-12	C	5	3501.60A	-17.782	1.5429394480425833e-06
907	9.11815e-13	He	2	2.17856m	-17.785	1.5323179275928266e-06
908	2.83678e-11	Ar	8	700.246A	-17.785999999999998	1.528793694155814e-06
909	6.305260000000001e-13	He	2	3.15046m	-17.791	1.5112937374497346e-06
910	1.02045e-10	O	7	194.664A	-17.793	1.504349973466906e-06
911	5.603350000000001e-13	H	1	3.54510m	-17.796	1.4939941010915898e-06
912	5.60495e-11	O	7	354.409A	-17.799	1.4837095180402642e-06
913	2.18027e-13	He	2	9.11102m	-17.8	1.4802970808428973e-06
914	5.675270000000001e-13	H	1	3.50018m	-17.8	1.4802970808428973e-06
915	1.57861e-13	H	1	12.5835m	-17.8	1.4802970808428973e-06
916	4.18982e-13	He	2	4.74112m	-17.805999999999997	1.4599866434751263e-06
917	1.5246700000000002e-10	N	6	130.287A	-17.805999999999997	1.4599866434751263e-06
918	1.1419000000000002e-09	O	7	17.3960A	-17.807000000000002	1.4566287673751928e-06
919	1.72609e-10	N	6	115.083A	-17.809	1.4499361661153479e-06
920	2.5538699999999997e-13	H	1	7.77818m	-17.81	1.4466014054719186e-06
921	9.60058e-12	Na	5	2069.09A	-17.811	1.4432743145651245e-06
922	4.19071e-12	Ar	4	4740.12A	-17.816	1.4267532901022293e-06
923	1.93026e-10	Ne	8	102.911A	-17.816	1.4267532901022293e-06
924	1.88707e-11	C	5	1052.66A	-17.817	1.423471848594028e-06
925	2.90671e-11	C	5	683.401A	-17.817999999999998	1.4201979541918775e-06
926	5.641649999999999e-13	H	1	3.52103m	-17.82	1.4136727373141425e-06
927	4.7945300000000006e-12	Fe	5	4143.15A	-17.820999999999998	1.4104213802425313e-06
928	1.22916e-11	C	5	1616.10A	-17.822	1.4071775010846631e-06
929	7.90676e-11	P	8	251.234A	-17.828	1.387870301961593e-06
930	7.78368e-11	O	7	255.207A	-17.83	1.3814936171538727e-06
931	3.81497e-11	N	6	520.698A	-17.83	1.3814936171538727e-06
932	4.87921e-12	Fe	5	4071.24A	-17.832	1.3751462305515137e-06
933	8.0806e-11	N	6	245.829A	-17.833	1.371983481986596e-06
934	9.8675e-11	O	7	201.312A	-17.834	1.368828007541512e-06
935	1.0554700000000001e-10	O	7	188.205A	-17.835	1.3656797904862611e-06
936	1.45239e-13	H	1	13.6771m	-17.836	1.3625388141293215e-06
937	5.43397e-11	Fe	10	365.561A	-17.837	1.3594050618175262e-06
938	1.457e-11	Fe	7	1363.38A	-17.839000000000002	1.3531591629082454e-06
939	4.59358e-11	Cr	9	432.440A	-17.839000000000002	1.3531591629082454e-06
940	1.63063e-10	N	6	121.820A	-17.839000000000002	1.3531591629082454e-06
941	6.5408e-13	He	2	3.03701m	-17.84	1.3500469831956363e-06
942	1.0567100000000002e-10	N	6	187.984A	-17.840999999999998	1.3469419612977393e-06
943	1.3194599999999999e-10	C	5	150.550A	-17.840999999999998	1.3469419612977393e-06
944	2.4322200000000003e-10	O	7	81.6720A	-17.842	1.3438440807520259e-06
945	3.84387e-13	H	1	5.16782m	-17.843	1.340753325133853e-06
946	5.8732e-11	Ar	8	338.222A	-17.846	1.3315236441641589e-06
947	3.91754e-11	He	1	507.065A	-17.849	1.3223574998713508e-06
948	1.86558e-10	N	6	106.478A	-17.849	1.3223574998713508e-06
949	2.48093e-10	O	7	80.0687A	-17.85	1.319316162017875e-06
950	1.94538e-11	S	3	1021.11A	-17.852999999999998	1.3102340534410748e-06
951	8.89775e-14	H	1	22.3253m	-17.855	1.3042140747936887e-06
952	1.29632e-13	He	2	15.3238m	-17.855999999999998	1.3012144656599424e-06
953	1.9585299999999997e-10	N	6	101.426A	-17.859	1.292256968284348e-06
954	2.6496300000000003e-13	He	2	7.49707m	-17.862000000000002	1.2833611338869674e-06
955	4.5158000000000003e-13	He	2	4.39887m	-17.863	1.2804094851864185e-06
956	3.69173e-11	C	3	538.080A	-17.869	1.262841608446983e-06
957	2.2981799999999997e-10	O	7	86.4356A	-17.871	1.2570393783050461e-06
958	4.2717e-12	C	3	4650.25A	-17.875	1.2455147720127804e-06
959	1.33733e-10	C	5	148.538A	-17.875999999999998	1.2426501675290906e-06
960	7.53664e-10	C	6	26.3572A	-17.878	1.2369407086312323e-06
961	1.50668e-10	N	6	131.843A	-17.88	1.2312574823141686e-06
962	6.7435e-13	He	2	2.94572m	-17.881	1.2284256686868388e-06
963	7.20699e-13	He	2	2.75628m	-17.883	1.2227815654245544e-06
964	5.17401e-12	Fe	5	3839.27A	-17.883	1.2227815654245544e-06
965	2.6510799999999997e-13	H	1	7.49298m	-17.884	1.2199692458651164e-06
966	1.7219200000000001e-13	H	1	11.5362m	-17.885	1.2171633944611753e-06
967	7.1087e-14	He	2	27.9439m	-17.887	1.2115710366486304e-06
968	5.12822e-11	N	4	387.356A	-17.887	1.2115710366486304e-06
969	5.2344599999999995e-12	Fe	5	3794.94A	-17.892	1.197702297675722e-06
970	1.26143e-11	Ne	5	1574.76A	-17.893	1.1949476588314832e-06
971	1.22635e-11	C	5	1619.80A	-17.894000000000002	1.1921993554807781e-06
972	8.3714e-11	Fe	8	237.290A	-17.902	1.1704392649130075e-06
973	3.90273e-13	H	1	5.08989m	-17.902	1.1704392649130075e-06
974	6.01244e-11	Ca	6	330.390A	-17.904	1.1650615849753496e-06
975	2.61313e-11	C	5	760.179A	-17.904	1.1650615849753496e-06
976	3.53321e-11	Ne	5	562.222A	-17.905	1.162382017687108e-06
977	4.81841e-12	K	5	4122.62A	-17.909000000000002	1.1517252352932933e-06
978	5.06231e-11	Al	9	392.399A	-17.91	1.14907634075817e-06
979	9.609119999999999e-12	Na	5	2067.25A	-17.910999999999998	1.1464335385114182e-06
980	6.91919e-13	He	2	2.87092m	-17.910999999999998	1.1464335385114182e-06
981	1.0723200000000002e-10	O	7	185.247A	-17.912	1.1437968145411546e-06
982	1.9341499999999997e-10	N	6	102.704A	-17.913	1.1411661548677397e-06
983	4.2067e-11	C	5	472.210A	-17.913	1.1411661548677397e-06
984	6.9164399999999996e-12	Na	6	2872.06A	-17.917	1.1307038806734002e-06
985	1.1334100000000001e-10	Fe	10	175.263A	-17.917	1.1307038806734002e-06
986	4.79168e-13	He	2	4.14561m	-17.917	1.1307038806734002e-06
987	7.63211e-11	Ne	8	260.275A	-17.918	1.1281033339122663e-06
988	6.35823e-11	C	4	312.421A	-17.919	1.1255087682427e-06
989	1.28436e-13	He	2	15.4664m	-17.92	1.122920169908582e-06
990	7.07247e-13	He	2	2.80870m	-17.922	1.1177608203803024e-06
991	3.03863e-13	He	2	6.53732m	-17.922	1.1177608203803024e-06
992	3.92132e-11	He	1	506.576A	-17.922	1.1177608203803024e-06
993	1.4407e-10	Mg	5	137.881A	-17.928	1.102424566983404e-06
994	1.0378299999999998e-10	O	7	191.403A	-17.928	1.102424566983404e-06
995	1.02044e-13	He	2	19.4666m	-17.929000000000002	1.09988906083889e-06
996	4.98329e-11	Ca	7	398.621A	-17.93	1.0973593861966945e-06
997	2.51595e-10	O	7	78.9542A	-17.932000000000002	1.0923174778017301e-06
998	1.11158e-11	O	7	1787.04A	-17.933	1.0898052173172823e-06
999	2.8767200000000006e-14	H	1	69.0524m	-17.933	1.0898052173172823e-06
1000	1.7916900000000002e-12	Fe	6	1.10870m	-17.936	1.0823030509706562e-06
1001	5.36187e-12	He	1	3704.76A	-17.936	1.0823030509706562e-06
1002	1.88999e-11	C	5	1051.03A	-17.94	1.072380436956628e-06
1003	4.53687e-11	C	5	437.845A	-17.94	1.072380436956628e-06
1004	1.0631e-12	He	1	1.86854m	-17.942	1.067453296408428e-06
1005	1.06741e-13	H	1	18.6099m	-17.942	1.067453296408428e-06
1006	5.06187e-11	Cl	5	392.433A	-17.942	1.067453296408428e-06
1007	5.63714e-11	O	7	352.386A	-17.942999999999998	1.064998221954289e-06
1008	2.70807e-12	Cl	9	7335.27A	-17.944000000000003	1.0625487940146886e-06
1009	1.99606e-10	N	6	99.5185A	-17.947	1.0552342595663044e-06
1010	7.021530000000001e-12	He	1	2829.08A	-17.948	1.0528072881170437e-06
1011	2.51093e-10	O	7	79.1120A	-17.948	1.0528072881170437e-06
1012	1.16472e-13	H	1	17.0552m	-17.95	1.0479700780188779e-06
1013	1.62953e-11	C	5	1219.03A	-17.95	1.0479700780188779e-06
1014	2.73254e-13	H	1	7.26960m	-17.953	1.0407559027454855e-06
1015	3.95338e-13	H	1	5.02467m	-17.953	1.0407559027454855e-06
1016	8.01893e-11	N	5	247.719A	-17.955	1.0359740637334377e-06
1017	4.92538e-11	Mg	6	403.308A	-17.958	1.028842468441528e-06
1018	7.32911e-11	O	5	271.035A	-17.959	1.026476196427463e-06
1019	1.9743299999999998e-10	O	7	100.614A	-17.959	1.026476196427463e-06
1020	6.77027e-11	Fe	7	293.407A	-17.963	1.0170654060923506e-06
1021	1.0728599999999999e-10	O	7	185.155A	-17.964000000000002	1.0147262205700464e-06
1022	1.83921e-13	H	1	10.8006m	-17.964000000000002	1.0147262205700464e-06
1023	1.96638e-11	Ne	6	1010.21A	-17.964000000000002	1.0147262205700464e-06
1024	5.027229999999999e-13	He	2	3.95138m	-17.964000000000002	1.0147262205700464e-06
1025	5.20065e-12	He	1	3819.61A	-17.965	1.012392415025159e-06
1026	4.93844e-11	C	5	402.242A	-17.967	1.0077408944016412e-06
1027	4.03591e-12	He	1	4921.93A	-17.97	1.0008036548803352e-06
1028	1.38975e-10	Mg	5	142.935A	-17.97	1.0008036548803352e-06
1029	3.06587e-12	C	5	6479.22A	-17.97	1.0008036548803352e-06
1030	6.54222e-11	C	6	303.635A	-17.971	9.985018703479523e-07
1031	6.54066e-11	N	6	303.707A	-17.972	9.96205379773088e-07
1032	5.67666e-11	O	7	349.932A	-17.972	9.96205379773088e-07
1033	3.8242e-11	Ar	8	519.441A	-17.973	9.939141709799863e-07
1034	9.23757e-11	O	5	215.040A	-17.974	9.916282318208698e-07
1035	1.75373e-13	He	2	11.3270m	-17.975	9.893475501759246e-07
1036	2.02179e-10	N	6	98.2520A	-17.976	9.870721139532121e-07
1037	7.94629e-11	Fe	7	249.984A	-17.977999999999998	9.825369295456535e-07
1038	3.3646100000000003e-13	He	2	5.90394m	-17.979	9.802771573157112e-07
1039	1.44216e-10	Mg	5	137.741A	-17.986	9.646036095226108e-07
1040	5.12418e-11	Al	8	387.661A	-17.986	9.646036095226108e-07
1041	2.28863e-11	C	5	867.962A	-17.989	9.579633249816643e-07
1042	5.11549e-14	H	1	38.8320m	-17.995	9.448195754164794e-07
1043	3.99729e-13	H	1	4.96948m	-17.995	9.448195754164794e-07
1044	2.36089e-10	Mg	9	84.1398A	-17.997	9.404785237893358e-07
1045	7.848960000000001e-14	He	2	25.3084m	-17.999000000000002	9.361574174826664e-07
1046	3.9242e-11	He	1	506.204A	-17.999000000000002	9.361574174826664e-07
1047	4.06921e-13	H	1	4.88165m	-17.999000000000002	9.361574174826664e-07
1048	3.89857e-11	Ca	7	509.531A	-18.004	9.254413121385399e-07
1049	5.22993e-13	He	2	3.79823m	-18.005	9.233128561846536e-07
1050	5.69342e-13	He	2	3.48902m	-18.007	9.190706189565104e-07
1051	1.5236200000000001e-12	V	7	1.30376m	-18.007	9.190706189565104e-07
1052	4.5002e-11	C	5	441.412A	-18.011	9.106445288744836e-07
1053	5.4549e-11	S	6	364.158A	-18.011	9.106445288744836e-07
1054	1.4657e-09	Ne	9	13.5529A	-18.012	9.085501045777287e-07
1055	2.62455e-11	C	5	756.870A	-18.012	9.085501045777287e-07
1056	2.61776e-10	O	8	75.8835A	-18.012999999999998	9.064604973231923e-07
1057	2.80148e-13	H	1	7.09071m	-18.017	8.981500175312011e-07
1058	3.7063e-11	O	7	535.964A	-18.017	8.981500175312011e-07
1059	4.0355900000000003e-13	H	1	4.92232m	-18.019000000000002	8.940233930449215e-07
1060	4.7713e-12	K	5	4163.32A	-18.022000000000002	8.878689792966475e-07
1061	2.4031e-11	O	7	826.619A	-18.023	8.858269373103351e-07
1062	1.21072e-13	H	1	16.4071m	-18.025	8.817569322346215e-07
1063	1.4772299999999999e-09	Ne	9	13.4471A	-18.029	8.736729360887075e-07
1064	4.1216e-11	C	6	481.960A	-18.029	8.736729360887075e-07
1065	3.64049e-13	He	2	5.45654m	-18.031	8.696587735761161e-07
1066	2.1427199999999997e-13	He	2	9.27066m	-18.032	8.676586139007321e-07
1067	2.5620099999999996e-10	O	7	77.5345A	-18.033	8.65663054464946e-07
1068	2.29156e-11	C	5	866.853A	-18.033	8.65663054464946e-07
1069	5.40562e-13	He	2	3.67478m	-18.035	8.616856940154795e-07
1070	2.51708e-12	Fe	11	7891.87A	-18.035999999999998	8.597038719142296e-07
1071	1.9364100000000002e-13	H	1	10.2584m	-18.038	8.557538914215027e-07
1072	4.01677e-12	C	5	4945.38A	-18.039	8.53785712087629e-07
1073	3.0091e-12	Fe	7	6601.45A	-18.04	8.518220594406163e-07
1074	1.7607e-11	N	6	1128.22A	-18.041	8.498629230693593e-07
1075	7.33755e-11	O	5	270.723A	-18.043	8.459581576294462e-07
1076	9.71696e-11	Mn	9	204.431A	-18.044	8.440125078581058e-07
1077	5.5589e-13	He	2	3.57345m	-18.046	8.401346226344089e-07
1078	2.74712e-11	Ca	7	723.101A	-18.05	8.324322221166001e-07
1079	1.3789e-09	O	8	14.4060A	-18.051	8.305176811336864e-07
1080	9.4084e-14	H	1	21.1135m	-18.054000000000002	8.248004376311967e-07
1081	1.63081e-11	C	5	1218.07A	-18.055	8.229034492655193e-07
1082	1.956e-11	S	3	1015.57A	-18.055999999999997	8.210108238520123e-07
1083	2.5970400000000003e-10	O	7	76.4889A	-18.055999999999997	8.210108238520123e-07
1084	3.3507300000000004e-10	O	8	59.2840A	-18.057000000000002	8.191225513561507e-07
1085	4.75159e-12	Fe	5	4180.59A	-18.058	8.172386217665287e-07
1086	4.89378e-11	C	5	405.913A	-18.059	8.153590250947189e-07
1087	5.73494e-14	He	2	34.6376m	-18.06	8.134837513753003e-07
1088	3.96614e-11	N	6	500.851A	-18.065	8.041718798751841e-07
1089	5.82195e-14	He	2	34.1199m	-18.069000000000003	7.967991877647992e-07
1090	3.92644e-11	He	1	505.916A	-18.070999999999998	7.931382280423862e-07
1091	2.8603400000000003e-13	H	1	6.94480m	-18.075	7.858666930600386e-07
1092	6.89188e-14	H	1	28.8230m	-18.075	7.858666930600386e-07
1093	2.85577e-11	C	5	695.589A	-18.076	7.840592498220172e-07
1094	2.78668e-11	S	6	712.837A	-18.079	7.786618239111232e-07
1095	3.87603e-13	He	2	5.12495m	-18.079	7.786618239111232e-07
1096	1.7020199999999998e-10	N	6	116.711A	-18.08	7.768709514123175e-07
1097	5.19907e-11	C	5	382.077A	-18.083	7.715230093996119e-07
1098	2.74461e-11	Fe	8	723.763A	-18.083	7.715230093996119e-07
1099	1.62941e-11	C	5	1219.12A	-18.085	7.679781831677224e-07
1100	2.4928799999999998e-12	Mn	9	7968.49A	-18.087	7.644496439329361e-07
1101	2.46871e-13	He	2	8.04650m	-18.087	7.644496439329361e-07
1102	1.0428599999999999e-13	He	2	19.0481m	-18.088	7.626914585410163e-07
1103	2.38843e-11	O	7	831.694A	-18.090999999999998	7.574411274706586e-07
1104	3.06319e-11	S	6	648.490A	-18.093	7.539610016091378e-07
1105	1.7664e-11	C	6	1124.57A	-18.095	7.50496865473521e-07
1106	2.0040200000000002e-10	N	7	99.1229A	-18.096	7.487707705815561e-07
1107	2.78287e-11	Ar	8	713.813A	-18.096	7.487707705815561e-07
1108	5.46615e-12	He	1	3634.08A	-18.101	7.401996624470597e-07
1109	3.20155e-11	O	7	620.463A	-18.101	7.401996624470597e-07
1110	1.46558e-10	Ne	7	135.540A	-18.102	7.384972504648618e-07
1111	1.0206999999999999e-10	Mn	9	194.616A	-18.102999999999998	7.367987539215766e-07
1112	1.32801e-13	H	1	14.9580m	-18.102999999999998	7.367987539215766e-07
1113	3.83942e-11	C	5	517.381A	-18.102999999999998	7.367987539215766e-07
1114	6.6239e-12	C	5	2998.91A	-18.105	7.33413471151388e-07
1115	2.01787e-13	H	1	9.84425m	-18.105999999999998	7.31726666976064e-07
1116	6.6090600000000005e-12	C	5	3005.64A	-18.109	7.266894960314831e-07
1117	9.26047e-12	Fe	6	2145.08A	-18.109	7.266894960314831e-07
1118	5.12741e-11	O	7	387.417A	-18.113	7.200271666860233e-07
1119	5.29534e-11	C	5	375.131A	-18.113	7.200271666860233e-07
1120	7.11892e-11	N	6	279.038A	-18.114	7.183711501566156e-07
1121	7.12078e-11	C	6	278.964A	-18.116	7.150705345349442e-07
1122	7.637189999999999e-12	Al	6	2601.02A	-18.117	7.134259179431392e-07
1123	4.07873e-13	He	2	4.87026m	-18.119	7.101480235995885e-07
1124	4.54222e-13	He	2	4.37329m	-18.121	7.068851898125122e-07
1125	2.55219e-11	C	5	778.330A	-18.122	7.052593989911591e-07
1126	6.0091800000000005e-12	O	7	3305.69A	-18.122	7.052593989911591e-07
1127	8.07729e-11	O	7	245.930A	-18.123	7.036373473849331e-07
1128	9.41007e-12	Ca	7	2110.98A	-18.124000000000002	7.020190263938778e-07
1129	2.54926e-11	C	5	779.224A	-18.124000000000002	7.020190263938778e-07
1130	2.85577e-11	C	5	695.591A	-18.125	7.004044274378225e-07
1131	2.93353e-11	F	4	677.151A	-18.125	7.004044274378225e-07
1132	1.04152e-11	N	6	1907.26A	-18.125999999999998	6.987935419563182e-07
1133	2.9109899999999997e-13	H	1	6.82396m	-18.125999999999998	6.987935419563182e-07
1134	7.1822e-11	Mg	5	276.579A	-18.127	6.971863614086048e-07
1135	3.64907e-10	S	9	54.4370A	-18.128	6.955828772735767e-07
1136	1.04134e-11	N	6	1907.58A	-18.13	6.923869642550824e-07
1137	6.68568e-11	N	6	297.120A	-18.13	6.923869642550824e-07
1138	1.12754e-10	C	5	176.176A	-18.131	6.907945184271976e-07
1139	1.08961e-10	Fe	10	182.307A	-18.131	6.907945184271976e-07
1140	1.37432e-09	O	8	14.4540A	-18.133	6.876206059191736e-07
1141	1.7839199999999998e-10	N	6	111.353A	-18.133	6.876206059191736e-07
1142	7.127560000000001e-12	O	5	2786.99A	-18.134	6.860391224112602e-07
1143	5.31002e-12	Fe	6	3740.94A	-18.135	6.844612762144809e-07
1144	5.37776e-11	C	5	369.382A	-18.136	6.828870589632575e-07
1145	8.411419999999999e-12	C	5	2361.61A	-18.136	6.828870589632575e-07
1146	5.10486e-12	Fe	5	3891.28A	-18.136	6.828870589632575e-07
1147	1.4318499999999999e-13	He	2	13.8733m	-18.137	6.813164623112358e-07
1148	2.74459e-13	He	2	7.23769m	-18.137999999999998	6.797494779312799e-07
1149	4.06502e-14	He	2	48.8668m	-18.137999999999998	6.797494779312799e-07
1150	3.92821e-11	He	1	505.687A	-18.139	6.781860975153834e-07
1151	5.29135e-13	S	9	3.75414m	-18.14	6.766263127746645e-07
1152	3.706e-11	O	7	536.008A	-18.141	6.750701154393053e-07
1153	6.12815e-12	Na	4	3241.51A	-18.144000000000002	6.704229654521407e-07
1154	8.88576e-11	O	7	223.554A	-18.145	6.688810354197099e-07
1155	1.44511e-12	Fe	6	1.37459m	-18.147000000000002	6.658078062204741e-07
1156	4.25442e-13	He	2	4.66913m	-18.149	6.627486972267973e-07
1157	2.2387599999999996e-14	H	1	88.7295m	-18.15	6.612244175214933e-07
1158	3.46889e-11	F	4	572.646A	-18.15	6.612244175214933e-07
1159	4.90177e-11	C	5	405.251A	-18.151	6.597036435622226e-07
1160	7.63201e-14	H	1	26.0278m	-18.151	6.597036435622226e-07
1161	8.324980000000001e-14	H	1	23.8613m	-18.154	6.551622756234066e-07
1162	3.89666e-12	Fe	6	5097.82A	-18.155	6.536554442036002e-07
1163	3.91509e-11	Ti	9	507.382A	-18.156	6.521520783998948e-07
1164	4.55294e-12	O	3R	4363.00A	-18.157	6.506521702415841e-07
1165	3.24841e-11	Ca	7	611.514A	-18.159000000000002	6.476626950699971e-07
1166	2.73088e-11	C	5	727.402A	-18.159000000000002	6.476626950699971e-07
1167	4.4077e-13	He	2	4.50676m	-18.16	6.461731122068264e-07
1168	3.65232e-11	Ne	4	543.886A	-18.160999999999998	6.44686955289172e-07
1169	1.57781e-11	Fe	7	1258.99A	-18.160999999999998	6.44686955289172e-07
1170	2.34119e-10	Si	7	84.8478A	-18.160999999999998	6.44686955289172e-07
1171	1.36764e-09	O	8	14.5246A	-18.162	6.432042164375728e-07
1172	4.91223e-11	Mg	5	404.388A	-18.162	6.432042164375728e-07
1173	1.05562e-09	N	7	18.8179A	-18.163	6.417248877906999e-07
1174	9.67283e-11	O	7	205.363A	-18.163	6.417248877906999e-07
1175	2.5651499999999997e-10	N	7	77.4398A	-18.164	6.402489615053003e-07
1176	1.42525e-11	Si	4	1393.75A	-18.165	6.387764297561651e-07
1177	1.27849e-12	C	5	1.55374m	-18.166	6.373072847360668e-07
1178	2.9548899999999996e-13	H	1	6.72257m	-18.167	6.358415186557503e-07
1179	2.08681e-13	H	1	9.51904m	-18.17	6.314644164293641e-07
1180	3.02681e-13	H	1	6.56284m	-18.171	6.300120885732513e-07
1181	1.39493e-11	N	6	1424.05A	-18.173	6.271174459627659e-07
1182	9.77598e-14	Cl	4	20.3197m	-18.174	6.256751158612863e-07
1183	5.28914e-12	Fe	5	3755.70A	-18.174	6.256751158612863e-07
1184	1.4683500000000002e-10	Ne	7	135.284A	-18.174	6.256751158612863e-07
1185	2.57843e-11	Ne	8	770.410A	-18.175	6.242361030269871e-07
1186	1.42522e-13	H	1	13.9378m	-18.176	6.228003998303704e-07
1187	5.58052e-11	N	6	355.961A	-18.178	6.199388919198441e-07
1188	5.55597e-11	C	5	357.533A	-18.18	6.170905314439173e-07
1189	7.33445e-11	O	5	270.838A	-18.182000000000002	6.142552579956046e-07
1190	3.52094e-10	S	9	56.4180A	-18.183	6.12842510105557e-07
1191	4.49337e-11	O	7	442.084A	-18.184	6.114330114454862e-07
1192	7.92943e-11	N	6	250.515A	-18.184	6.114330114454862e-07
1193	2.98013e-13	He	2	6.66564m	-18.185	6.100267545423809e-07
1194	7.96708e-11	P	8	249.332A	-18.186	6.086237319403967e-07
1195	1.75784e-13	He	2	11.3005m	-18.189	6.044339956398483e-07
1196	2.72795e-11	C	5	728.182A	-18.19	6.030438360263958e-07
1197	1.35736e-09	O	8	14.6347A	-18.192	6.002731012811218e-07
1198	2.9932e-13	H	1	6.63654m	-18.192	6.002731012811218e-07
1199	1.21252e-11	O	7	1638.28A	-18.192999999999998	5.988925114591405e-07
1200	1.03482e-12	S	11	1.91960m	-18.194000000000003	5.975150969056271e-07
1201	6.79116e-11	Fe	7	292.505A	-18.194000000000003	5.975150969056271e-07
1202	3.96047e-12	He	1	5015.68A	-18.195	5.961408503176865e-07
1203	5.63169e-11	C	5	352.726A	-18.195	5.961408503176865e-07
1204	5.73466e-11	C	5	346.393A	-18.195999999999998	5.947697644091903e-07
1205	4.11446e-11	N	6	482.796A	-18.197	5.934018319107725e-07
1206	5.65986e-12	Fe	6	3509.71A	-18.199	5.906753981502999e-07
1207	3.92965e-11	He	1	505.502A	-18.202	5.866092173104872e-07
1208	4.0151599999999994e-14	H	1	49.4737m	-18.204	5.839139927791997e-07
1209	4.68338e-11	Cr	9	424.147A	-18.205	5.825710278626925e-07
1210	3.19541e-11	O	7	621.656A	-18.207	5.798943571265683e-07
1211	9.93143e-11	Ar	8	200.016A	-18.207	5.798943571265683e-07
1212	5.17807e-11	O	7	383.627A	-18.21	5.759023924511352e-07
1213	2.5322400000000003e-14	He	2	78.4462m	-18.212	5.732563613115665e-07
1214	4.93469e-11	Ca	7	402.547A	-18.213	5.71937908267233e-07
1215	5.16369e-12	Fe	6	3846.95A	-18.215999999999998	5.680007154004934e-07
1216	7.63012e-11	Ne	8	260.343A	-18.215999999999998	5.680007154004934e-07
1217	8.82458e-11	O	7	225.104A	-18.217	5.666943500063267e-07
1218	1.93801e-11	C	5	1024.99A	-18.218	5.653909891691909e-07
1219	4.51968e-11	Ti	9	439.510A	-18.219	5.640906259787967e-07
1220	7.4963e-11	C	6	264.990A	-18.22	5.627932535407525e-07
1221	4.6936300000000003e-14	He	2	42.3222m	-18.22	5.627932535407525e-07
1222	8.36466e-11	N	6	237.481A	-18.22	5.627932535407525e-07
1223	1.24647e-10	Ne	7	159.366A	-18.223	5.589190120343527e-07
1224	5.00683e-12	Ne	3	3967.47A	-18.224	5.576335339783106e-07
1225	3.18283e-13	He	2	6.24114m	-18.225	5.563510124397548e-07
1226	7.49423e-11	N	6	265.063A	-18.225	5.563510124397548e-07
1227	3.6463200000000003e-13	He	2	5.44781m	-18.225	5.563510124397548e-07
1228	5.59582e-11	O	7	354.988A	-18.227999999999998	5.525211190091595e-07
1229	2.14567e-13	H	1	9.25792m	-18.227999999999998	5.525211190091595e-07
1230	4.49307e-11	O	7	442.114A	-18.229	5.512503556987454e-07
1231	2.3137e-11	C	2	858.559A	-18.229	5.512503556987454e-07
1232	9.49787e-14	H	1	20.9147m	-18.23	5.49982515062842e-07
1233	1.3088800000000001e-09	O	8	15.1767A	-18.233	5.461964620598161e-07
1234	7.87305e-12	O	7	2523.10A	-18.235	5.436869172725801e-07
1235	3.204e-11	O	7	619.988A	-18.236	5.424364720623389e-07
1236	2.0337200000000001e-13	He	2	9.76757m	-18.238	5.399442028599038e-07
1237	6.19891e-14	H	1	32.0451m	-18.242	5.349939646532519e-07
1238	8.58359e-14	He	2	23.1424m	-18.243	5.337635126792331e-07
1239	1.50668e-13	H	1	13.1843m	-18.244	5.325358906662196e-07
1240	5.53765e-12	He	1	3587.16A	-18.244	5.325358906662196e-07
1241	4.11466e-11	N	6	482.772A	-18.247	5.288699393807583e-07
1242	1.0521099999999998e-09	N	7	18.8806A	-18.248	5.276535722740109e-07
1243	5.0997e-12	Fe	5	3895.22A	-18.253	5.216135717782634e-07
1244	5.72911e-11	N	6	346.729A	-18.254	5.20413893853882e-07
1245	3.35852e-13	He	2	5.91465m	-18.254	5.20413893853882e-07
1246	5.1624e-11	C	5	384.791A	-18.258	5.156427105964628e-07
1247	1.89832e-09	Ne	9	10.4643A	-18.258	5.156427105964628e-07
1248	1.0721799999999999e-10	Cl	9	185.272A	-18.258	5.156427105964628e-07
1249	7.26393e-11	N	6	273.467A	-18.26	5.132735475455418e-07
1250	9.41515e-11	O	7	210.984A	-18.261	5.120930511446182e-07
1251	3.93082e-11	He	1	505.352A	-18.262	5.109152698100702e-07
1252	7.75374e-11	C	6	256.192A	-18.262	5.109152698100702e-07
1253	3.5118e-13	He	2	5.65649m	-18.265	5.07398153831692e-07
1254	1.55374e-12	He	1	1.27849m	-18.266	5.062311704613275e-07
1255	1.03458e-10	Fe	8	192.005A	-18.267	5.050668710782309e-07
1256	1.7946599999999997e-10	N	6	110.687A	-18.268	5.039052495094068e-07
1257	1.68874e-13	Cl	4	11.7629m	-18.269000000000002	5.027462995960535e-07
1258	1.0183700000000001e-10	O	7	195.062A	-18.271	5.004363901713467e-07
1259	7.75154e-11	N	6	256.265A	-18.271	5.004363901713467e-07
1260	5.4482600000000004e-14	H	1	36.4602m	-18.276	4.947079421828331e-07
1261	5.59244e-11	O	7	355.202A	-18.277	4.935701454893353e-07
1262	2.79155e-11	C	5	711.592A	-18.279	4.91302396663067e-07
1263	2.1963200000000001e-13	H	1	9.04441m	-18.279	4.91302396663067e-07
1264	3.00241e-11	C	5	661.617A	-18.28	4.901724325069139e-07
1265	4.94784e-11	Ne	5	401.477A	-18.281	4.890450671962068e-07
1266	1.047e-09	N	7	18.9727A	-18.282	4.879202947537591e-07
1267	1.8214500000000002e-10	N	6	109.059A	-18.284000000000002	4.856785046336429e-07
1268	2.26926e-13	He	2	8.75373m	-18.284000000000002	4.856785046336429e-07
1269	4.9579e-11	Mg	6	400.663A	-18.285999999999998	4.834470146035221e-07
1270	4.52707e-12	He	1	4387.93A	-18.285999999999998	4.834470146035221e-07
1271	1.18434e-13	He	2	16.7726m	-18.287	4.823351173247554e-07
1272	4.43698e-11	Ti	9	447.702A	-18.289	4.801189887639432e-07
1273	8.53395e-10	N	6	23.2770A	-18.289	4.801189887639432e-07
1274	4.72144e-11	F	4	420.729A	-18.293	4.7571723141692903e-07
1275	1.29791e-11	O	7	1530.50A	-18.293	4.7571723141692903e-07
1276	5.471430000000001e-12	Fe	6	3630.58A	-18.293	4.7571723141692903e-07
1277	5.2506699999999995e-12	Fe	5	3783.22A	-18.295	4.735315092798786e-07
1278	1.88707e-11	C	5	1052.66A	-18.295	4.735315092798786e-07
1279	2.33957e-11	C	5	849.064A	-18.296	4.724424170305274e-07
1280	1.6921099999999999e-10	N	6	117.394A	-18.296	4.724424170305274e-07
1281	2.02162e-10	Ne	8	98.2601A	-18.297	4.713558296238372e-07
1282	1.2404e-11	Ne	4	1601.45A	-18.299	4.691901463077921e-07
1283	8.00818e-11	P	8	248.052A	-18.301	4.6703441340273297e-07
1284	1.04699e-13	H	1	18.9729m	-18.303	4.648885851906704e-07
1285	4.64714e-11	Mg	7	427.456A	-18.303	4.648885851906704e-07
1286	1.22624e-11	C	5	1619.95A	-18.305	4.6275261616368133e-07
1287	1.30535e-11	O	7	1521.77A	-18.305999999999997	4.616883146805608e-07
1288	1.5756199999999998e-13	H	1	12.6074m	-18.307000000000002	4.6062646102291763e-07
1289	4.71771e-11	Cr	9	421.061A	-18.307000000000002	4.6062646102291763e-07
1290	1.7605e-11	Si	4	1128.34A	-18.308	4.595670495609242e-07
1291	5.34109e-11	C	5	371.918A	-18.309	4.5851007467767527e-07
1292	5.0039e-11	O	7	396.979A	-18.31	4.574555307692028e-07
1293	7.381669999999999e-12	Ar	5	2691.05A	-18.311	4.5640341224441234e-07
1294	5.00421e-11	O	7	396.955A	-18.311	4.5640341224441234e-07
1295	1.1870299999999999e-14	He	2	167.345m	-18.311	4.5640341224441234e-07
1296	1.46733e-10	Ne	7	135.378A	-18.312	4.5535371352508005e-07
1297	1.37899e-11	Si	8	1440.51A	-18.312	4.5535371352508005e-07
1298	7.54214e-11	O	7	263.380A	-18.312	4.5535371352508005e-07
1299	1.05339e-10	O	7	188.577A	-18.313	4.543064290458114e-07
1300	1.64813e-11	O	7	1205.27A	-18.313	4.543064290458114e-07
1301	2.84014e-11	C	5	699.418A	-18.315	4.522190806098253e-07
1302	1.02022e-10	O	7	194.707A	-18.316	4.5117900558620147e-07
1303	3.93179e-11	He	1	505.227A	-18.317	4.501413226687481e-07
1304	2.50585e-12	O	7	7927.22A	-18.317999999999998	4.4910602635578096e-07
1305	6.6811600000000006e-12	Ne	5	2973.20A	-18.317999999999998	4.4910602635578096e-07
1306	1.65578e-11	C	5	1199.70A	-18.317999999999998	4.4910602635578096e-07
1307	2.3552e-11	C	6	843.430A	-18.32	4.470425715997595e-07
1308	2.24023e-13	H	1	8.86716m	-18.32	4.470425715997595e-07
1309	2.93545e-13	He	2	6.76709m	-18.323	4.4396515218308534e-07
1310	2.47196e-13	He	2	8.03592m	-18.323	4.4396515218308534e-07
1311	2.31215e-13	H	1	8.59135m	-18.324	4.429440606680526e-07
1312	3.92341e-11	C	5	506.306A	-18.326	4.4090891757266414e-07
1313	1.0391199999999998e-09	N	7	19.1166A	-18.326	4.4090891757266414e-07
1314	2.16693e-11	N	2	916.710A	-18.327	4.3989485520217865e-07
1315	5.02602e-14	H	1	39.5233m	-18.327	4.3989485520217865e-07
1316	2.08428e-12	S	3	9530.62A	-18.329	4.378737219333153e-07
1317	6.74485e-11	Fe	7	294.513A	-18.329	4.378737219333153e-07
1318	1.68862e-11	C	3	1176.37A	-18.331	4.3586187492829926e-07
1319	2.89296e-11	Ne	5	686.649A	-18.332	4.348594204337807e-07
1320	1.46022e-13	He	2	13.6037m	-18.333	4.338592715206239e-07
1321	2.21646e-10	O	7	89.6225A	-18.334	4.3286142288613167e-07
1322	5.35413e-11	O	7	371.012A	-18.335	4.318658692398137e-07
1323	2.9318900000000004e-10	O	8	67.7531A	-18.337	4.298816258105378e-07
1324	5.87706e-11	Ca	7	338.000A	-18.339000000000002	4.2790649915168886e-07
1325	1.06228e-11	C	5	1869.98A	-18.340999999999998	4.259404473755223e-07
1326	2.27853e-13	H	1	8.71810m	-18.344	4.2300829396021977e-07
1327	9.61165e-11	O	7	206.671A	-18.346	4.2106474739263106e-07
1328	2.60703e-12	C	5	7619.57A	-18.347	4.200963253470541e-07
1329	3.82573e-11	Mg	6	519.233A	-18.348	4.191301306103783e-07
1330	6.62115e-14	H	1	30.0015m	-18.349	4.1816615805992835e-07
1331	1.09642e-10	O	7	181.176A	-18.349	4.1816615805992835e-07
1332	1.77639e-14	H	1	111.825m	-18.351	4.162448590859286e-07
1333	3.93585e-11	He	1	504.706A	-18.352	4.152875224758395e-07
1334	2.6476500000000003e-13	He	2	7.50268m	-18.352	4.152875224758395e-07
1335	4.39443e-12	C	5	4520.38A	-18.352	4.152875224758395e-07
1336	2.72813e-12	He	1	7281.35A	-18.355	4.124287032797254e-07
1337	2.72593e-11	C	6	728.723A	-18.355	4.124287032797254e-07
1338	1.03853e-10	Co	8	191.276A	-18.355	4.124287032797254e-07
1339	2.86528e-11	Ne	5	693.281A	-18.355999999999998	4.114801435844371e-07
1340	7.63924e-11	N	6	260.032A	-18.357	4.105337655159051e-07
1341	7.87739e-11	N	6	252.171A	-18.359	4.086475342002512e-07
1342	1.00201e-09	N	7	19.8246A	-18.359	4.086475342002512e-07
1343	2.80093e-13	He	2	7.09210m	-18.362000000000002	4.0583442436191175e-07
1344	6.61028e-12	C	5	3005.09A	-18.362000000000002	4.0583442436191175e-07
1345	2.6002e-11	C	5	763.958A	-18.363	4.0490103108727067e-07
1346	1.63448e-13	H	1	12.1534m	-18.365	4.030406798354893e-07
1347	5.35444e-11	O	7	370.991A	-18.366	4.021137119949518e-07
1348	4.18663e-11	N	6	474.473A	-18.366	4.021137119949518e-07
1349	3.93261e-11	He	1	505.122A	-18.367	4.011888761212861e-07
1350	5.934930000000001e-14	S	3	33.4704m	-18.369	3.993455806722999e-07
1351	3.88996e-14	He	2	51.0659m	-18.37	3.984271113240071e-07
1352	1.1284500000000001e-13	H	1	17.6033m	-18.37	3.984271113240071e-07
1353	1.84718e-10	N	6	107.539A	-18.371	3.9751075439659957e-07
1354	5.5887900000000005e-12	He	1	3554.34A	-18.373	3.956843583818653e-07
1355	1.0713099999999999e-10	O	7	185.423A	-18.375	3.9386635389457275e-07
1356	1.8524799999999996e-10	N	6	107.232A	-18.375	3.9386635389457275e-07
1357	3.4766e-11	F	4	571.377A	-18.375999999999998	3.929604864181737e-07
1358	4.21479e-12	He	1	4713.03A	-18.375999999999998	3.929604864181737e-07
1359	1.69576e-13	He	2	11.7142m	-18.377	3.920567023791524e-07
1360	8.16921e-12	N	6	2431.63A	-18.38	3.8935780302372583e-07
1361	1.10633e-10	O	7	179.553A	-18.38	3.8935780302372583e-07
1362	1.4475799999999998e-10	N	6	137.225A	-18.383	3.8667748276077883e-07
1363	2.77889e-11	C	5	714.834A	-18.386	3.840156136927383e-07
1364	7.14979e-14	He	2	27.7833m	-18.387	3.831324022901009e-07
1365	4.87729e-10	C	5	40.7285A	-18.387	3.831324022901009e-07
1366	1.0624e-11	C	5	1869.77A	-18.39	3.8049493738436444e-07
1367	3.20949e-14	H	1	61.8928m	-18.396	3.7527435112873043e-07
1368	7.89655e-11	N	6	251.559A	-18.398	3.7355012210661834e-07
1369	5.02296e-11	Mn	9	395.473A	-18.402	3.701253940018303e-07
1370	1.76495e-11	Fe	8	1125.49A	-18.402	3.701253940018303e-07
1371	1.0500600000000001e-10	Mn	9	189.174A	-18.403	3.6927412921797574e-07
1372	4.0539599999999993e-14	H	1	49.0002m	-18.408	3.650470832151741e-07
1373	3.9333e-11	He	1	505.033A	-18.410999999999998	3.6253411677024433e-07
1374	4.00992e-11	C	5	495.383A	-18.410999999999998	3.6253411677024433e-07
1375	3.1025299999999996e-10	O	8	64.0267A	-18.414	3.600384494646354e-07
1376	2.36195e-13	He	2	8.41018m	-18.414	3.600384494646354e-07
1377	8.786110000000001e-12	Fe	6	2260.89A	-18.414	3.600384494646354e-07
1378	2.96648e-11	O	5	669.630A	-18.415	3.592103840094418e-07
1379	1.6851300000000002e-13	H	1	11.7881m	-18.416	3.58384223051943e-07
1380	1.89846e-13	He	2	10.4634m	-18.416	3.58384223051943e-07
1381	4.17803e-11	N	6	475.450A	-18.418	3.5673759711922293e-07
1382	1.06243e-12	He	1	1.86972m	-18.419	3.5591712341375206e-07
1383	7.59321e-14	H	1	26.1608m	-18.419	3.5591712341375206e-07
1384	2.24451e-10	N	7	88.5026A	-18.419	3.5591712341375206e-07
1385	2.75414e-11	Fe	8	721.257A	-18.425	3.5103375740785527e-07
1386	9.908580000000001e-14	He	2	20.0477m	-18.426	3.5022640216968977e-07
1387	3.77801e-11	O	7	525.791A	-18.427	3.494209037970417e-07
1388	1.62953e-11	C	5	1219.03A	-18.427	3.494209037970417e-07
1389	6.78678e-11	O	8	292.694A	-18.429000000000002	3.478154605754401e-07
1390	2.46898e-12	Cl	4	8045.62A	-18.430999999999997	3.4621739369541326e-07
1391	1.19739e-13	H	1	16.5898m	-18.433	3.4462666926573877e-07
1392	7.68825e-11	Si	10	258.374A	-18.436	3.4225427596165846e-07
1393	5.01029e-12	He	1	3964.73A	-18.437	3.414671129704875e-07
1394	3.09348e-10	S	8	64.2140A	-18.437	3.414671129704875e-07
1395	5.80102e-11	O	7	342.431A	-18.438	3.406817604039602e-07
1396	2.2754599999999997e-12	Fe	7	8729.85A	-18.44	3.39116469898955e-07
1397	2.71974e-11	N	6	730.382A	-18.442999999999998	3.367820085405094e-07
1398	2.0741599999999998e-13	He	2	9.57713m	-18.444000000000003	3.360074314151502e-07
1399	3.88429e-12	O	5	5114.06A	-18.444000000000003	3.360074314151502e-07
1400	2.59767e-11	N	5	764.704A	-18.444000000000003	3.360074314151502e-07
1401	1.0122499999999999e-10	O	7	196.241A	-18.445	3.352346357677494e-07
1402	3.93388e-11	He	1	504.958A	-18.449	3.321611861531767e-07
1403	1.76555e-11	N	6	1125.11A	-18.449	3.321611861531767e-07
1404	2.61221e-11	O	5	760.446A	-18.45	3.313972366244012e-07
1405	2.2274299999999998e-13	He	2	8.91809m	-18.454	3.283589684966431e-07
1406	2.17527e-11	Fe	8	913.194A	-18.455	3.276037638258103e-07
1407	9.92548e-11	Ar	8	200.136A	-18.455	3.276037638258103e-07
1408	1.72903e-13	H	1	11.4888m	-18.457	3.2609856125695995e-07
1409	1.80095e-13	H	1	11.0300m	-18.461	3.231088716769686e-07
1410	4.3823800000000007e-14	H	1	45.3280m	-18.462	3.2236574189374385e-07
1411	1.8900099999999995e-10	N	6	105.102A	-18.463	3.216243212615921e-07
1412	3.93555e-11	He	1	504.744A	-18.463	3.216243212615921e-07
1413	6.830619999999999e-10	N	6	29.0815A	-18.465	3.2014659173579744e-07
1414	2.28863e-11	C	5	867.962A	-18.465999999999998	3.194102750073798e-07
1415	5.56741e-11	O	7	356.799A	-18.467	3.1867565176044124e-07
1416	1.2264000000000002e-13	He	2	16.1974m	-18.467	3.1867565176044124e-07
1417	7.60925e-11	Si	10	261.057A	-18.468	3.179427181000851e-07
1418	3.23651e-11	O	7	613.761A	-18.468	3.179427181000851e-07
1419	1.32303e-11	C	5	1501.43A	-18.471	3.157540158237673e-07
1420	1.41609e-11	Si	4	1402.77A	-18.471	3.157540158237673e-07
1421	9.31895e-14	Na	4	21.3162m	-18.477	3.114217083126541e-07
1422	3.93439e-11	He	1	504.893A	-18.479	3.099908555352838e-07
1423	5.1578e-12	Fe	5	3851.34A	-18.480999999999998	3.0856657692925685e-07
1424	1.7673399999999998e-13	H	1	11.2398m	-18.480999999999998	3.0856657692925685e-07
1425	3.23936e-14	H	1	61.3222m	-18.484	3.0644241955475504e-07
1426	1.04727e-10	O	7	189.678A	-18.484	3.0644241955475504e-07
1427	8.407810000000001e-14	H	1	23.6262m	-18.486	3.050344445311135e-07
1428	1.374e-11	Si	8	1445.74A	-18.489	3.0293460218501385e-07
1429	1.25625e-13	H	1	15.8125m	-18.49	3.0223787193404975e-07
1430	5.626630000000001e-12	He	1	3530.43A	-18.49	3.0223787193404975e-07
1431	2.60987e-11	O	5	761.128A	-18.491	3.0154274411819327e-07
1432	4.56508e-11	O	7	435.139A	-18.491	3.0154274411819327e-07
1433	1.9157400000000003e-10	N	6	103.691A	-18.491	3.0154274411819327e-07
1434	3.30449e-11	C	6	601.135A	-18.493	3.001572810582956e-07
1435	1.9914e-12	Mn	10	9975.13A	-18.496	2.9809101286938605e-07
1436	4.55272e-12	O	3	4363.21A	-18.496	2.9809101286938605e-07
1437	3.3216500000000003e-13	K	4	5.98030m	-18.497	2.974054225647152e-07
1438	3.93521e-11	He	1	504.787A	-18.497	2.974054225647152e-07
1439	3.69379e-11	O	7	537.780A	-18.497	2.974054225647152e-07
1440	3.93483e-11	He	1	504.836A	-18.497	2.974054225647152e-07
1441	1.76315e-12	Fe	6	1.12664m	-18.499000000000002	2.960389687706359e-07
1442	2.37514e-10	N	7	83.6350A	-18.499000000000002	2.960389687706359e-07
1443	1.89259e-13	He	2	10.4959m	-18.499000000000002	2.960389687706359e-07
1444	1.48559e-12	Fe	6	1.33714m	-18.502	2.9400105084410445e-07
1445	5.39678e-11	O	7	368.080A	-18.503	2.9332486719106e-07
1446	1.4291e-13	He	2	13.9000m	-18.503	2.9332486719106e-07
1447	1.06387e-09	O	7	18.6718A	-18.504	2.9265023871726166e-07
1448	6.36847e-11	Fe	7	311.919A	-18.507	2.9063564864432976e-07
1449	4.72915e-11	F	4	420.043A	-18.507	2.9063564864432976e-07
1450	1.50172e-11	C	5	1322.78A	-18.508	2.8996720520155855e-07
1451	2.40658e-11	O	7	825.423A	-18.509	2.893002991360416e-07
1452	3.25983e-14	He	2	60.9371m	-18.509	2.893002991360416e-07
1453	2.28864e-11	C	5	867.959A	-18.511	2.879710850014338e-07
1454	1.27589e-11	C	5	1556.90A	-18.512	2.8730876988497963e-07
1455	2.55387e-11	C	5	777.817A	-18.512999999999998	2.8664797805102496e-07
1456	5.19561e-11	N	7	382.331A	-18.516	2.846747072498844e-07
1457	1.32291e-11	C	5	1501.57A	-18.516	2.846747072498844e-07
1458	3.66452e-11	Ne	4	542.076A	-18.516	2.846747072498844e-07
1459	5.51735e-14	Ne	3	36.0036m	-18.517	2.8401997359187553e-07
1460	7.68635e-11	O	7	258.438A	-18.517	2.8401997359187553e-07
1461	1.7605e-11	N	6	1128.34A	-18.518	2.8336674577949337e-07
1462	6.01862e-14	He	2	33.0050m	-18.521	2.814160628224297e-07
1463	6.48929e-11	Fe	7	306.111A	-18.522000000000002	2.8076882383862896e-07
1464	5.77457e-12	He	1	3439.99A	-18.523	2.801230734631849e-07
1465	6.3576e-11	C	4	312.452A	-18.525	2.7883602485041473e-07
1466	8.613310000000001e-12	O	7	2306.25A	-18.528	2.769165311568451e-07
1467	5.3544399999999995e-14	H	1	37.0990m	-18.529	2.7627964080870365e-07
1468	1.82025e-12	He	1	1.09130m	-18.53	2.756442152677149e-07
1469	1.60479e-13	He	2	12.3782m	-18.531	2.750102511649183e-07
1470	1.15322e-11	Si	4	1722.53A	-18.532	2.743777451390946e-07
1471	5.7479e-12	Fe	7	3455.95A	-18.532	2.743777451390946e-07
1472	1.62948e-11	C	5	1219.07A	-18.533	2.737466938367622e-07
1473	2.09242e-11	O	7	949.352A	-18.534000000000002	2.731170939121498e-07
1474	1.1079899999999999e-10	S	9	179.283A	-18.534000000000002	2.731170939121498e-07
1475	1.4331e-14	H	1	138.612m	-18.535	2.7248894202718367e-07
1476	5.109819999999999e-12	O	7	3887.50A	-18.535	2.7248894202718367e-07
1477	3.76312e-11	N	6	527.872A	-18.535999999999998	2.718622348514626e-07
1478	4.79383e-12	He	1	4143.76A	-18.538	2.7061314134443745e-07
1479	6.77839e-11	Fe	7	293.056A	-18.539	2.699907483905661e-07
1480	1.31222e-12	Fe	6	1.51380m	-18.54	2.693697869007682e-07
1481	1.75807e-13	He	2	11.2990m	-18.54	2.693697869007682e-07
1482	1.3069000000000002e-13	H	1	15.1996m	-18.54	2.693697869007682e-07
1483	1.88707e-11	C	5	1052.66A	-18.541	2.6875025358276326e-07
1484	5.68177e-11	Si	9	349.617A	-18.542	2.6813214515184956e-07
1485	2.16856e-11	N	2	916.020A	-18.542	2.6813214515184956e-07
1486	5.98357e-11	N	6	331.983A	-18.545	2.6628633644783297e-07
1487	4.31486e-12	N	5	4603.74A	-18.545	2.6628633644783297e-07
1488	2.60322e-11	C	5	763.071A	-18.546	2.6567389486907826e-07
1489	2.54566e-11	Ne	8	780.325A	-18.547	2.6506286186686503e-07
1490	9.097200000000001e-14	H	1	21.8358m	-18.548	2.644532342015612e-07
1491	2.34891e-11	N	6	845.688A	-18.548	2.644532342015612e-07
1492	1.16831e-12	He	1	1.70027m	-18.548	2.644532342015612e-07
1493	1.76969e-11	Si	4	1122.48A	-18.548	2.644532342015612e-07
1494	7.34658e-11	Mg	6	270.391A	-18.549	2.6384500864097754e-07
1495	2.0246e-10	Ne	8	98.1156A	-18.55	2.6323818196036467e-07
1496	5.07592e-11	O	7	391.347A	-18.551	2.6263275094239016e-07
1497	1.68974e-11	C	3	1175.59A	-18.551	2.6263275094239016e-07
1498	3.09461e-11	Ca	6	641.904A	-18.551	2.6263275094239016e-07
1499	8.37403e-14	He	2	23.7215m	-18.554000000000002	2.608247998018236e-07
1500	5.89299e-11	Ar	8	337.086A	-18.555999999999997	2.5962641870236547e-07
1501	1.1759e-10	Fe	8	168.930A	-18.555999999999997	2.5962641870236547e-07
1502	3.2054200000000003e-10	O	8	61.9715A	-18.555999999999997	2.5962641870236547e-07
1503	2.5499700000000002e-14	H	1	77.9009m	-18.557000000000002	2.590292945093681e-07
1504	1.39567e-11	C	6	1423.29A	-18.56	2.57246149388408e-07
1505	1.3029e-11	O	7	1524.63A	-18.56	2.57246149388408e-07
1506	7.19613e-12	He	1	2760.44A	-18.562	2.5606421069404006e-07
1507	1.62941e-11	C	5	1219.12A	-18.562	2.5606421069404006e-07
1508	1.96368e-10	Si	6	101.159A	-18.563	2.554752793521169e-07
1509	4.66299e-11	C	5	426.002A	-18.564	2.5488770251469094e-07
1510	5.42615e-11	O	7	366.088A	-18.565	2.543014770664904e-07
1511	1.68596e-13	Fe	7	11.7823m	-18.566	2.5371659989940846e-07
1512	7.96314e-11	Fe	7	249.455A	-18.567	2.531330679124803e-07
1513	2.71954e-11	N	6	730.435A	-18.567	2.531330679124803e-07
1514	1.78737e-12	C	5	1.11138m	-18.567	2.531330679124803e-07
1515	1.41201e-10	Ne	7	140.682A	-18.567999999999998	2.525508780118817e-07
1516	4.414869999999999e-12	N	6	4499.44A	-18.569000000000003	2.519700271108935e-07
1517	1.0441299999999999e-10	N	5	190.249A	-18.570999999999998	2.508123299963972e-07
1518	1.41165e-10	O	8	140.718A	-18.573	2.496599520169712e-07
1519	4.9549099999999995e-12	He	1	4009.05A	-18.573	2.496599520169712e-07
1520	6.53451e-11	N	6	303.993A	-18.574	2.4908575006126706e-07
1521	2.60599e-14	H	1	76.2261m	-18.574	2.4908575006126706e-07
1522	1.0484e-10	Co	8	189.474A	-18.576	2.479413049960543e-07
1523	3.18924e-11	O	7	622.859A	-18.579	2.4623448905801094e-07
1524	1.5036e-13	He	2	13.2113m	-18.58	2.4566816544849263e-07
1525	1.35081e-13	H	1	14.7056m	-18.581	2.4510314434713e-07
1526	1.1320600000000001e-10	O	6	175.471A	-18.583	2.439769976930271e-07
1527	8.15083e-11	V	8	243.711A	-18.584	2.434158661695674e-07
1528	2.08997e-11	O	7	950.466A	-18.584	2.434158661695674e-07
1529	1.13101e-10	O	6	175.635A	-18.584	2.434158661695674e-07
1530	1.13069e-10	O	6	175.684A	-18.584	2.434158661695674e-07
1531	1.42273e-13	H	1	13.9623m	-18.585	2.4285602521279884e-07
1532	6.6090600000000005e-12	C	5	3005.64A	-18.586	2.4229747185450227e-07
1533	1.0116799999999998e-10	Mn	9	196.351A	-18.587	2.4174020313327956e-07
1534	1.06368e-11	C	5	1867.53A	-18.587	2.4174020313327956e-07
1535	1.0400999999999999e-13	He	2	19.0985m	-18.588	2.411842160945494e-07
1536	7.11276e-11	N	6	279.279A	-18.592	2.3897302591040106e-07
1537	6.16904e-14	H	1	32.2002m	-18.593	2.384234032026752e-07
1538	3.68e-11	C	6	539.795A	-18.593	2.384234032026752e-07
1539	5.65541e-12	He	1	3512.47A	-18.595	2.373279471713309e-07
1540	4.4872900000000005e-10	Ar	10	44.2683A	-18.595	2.373279471713309e-07
1541	2.54927e-11	C	5	779.221A	-18.6	2.3461127662479626e-07
1542	2.54926e-11	C	5	779.224A	-18.602	2.3353333572408045e-07
1543	9.685789999999999e-14	H	1	20.5089m	-18.604	2.3246034751192317e-07
1544	9.15742e-11	Si	8	216.922A	-18.604	2.3246034751192317e-07
1545	1.3891099999999998e-13	H	1	14.3001m	-18.605	2.3192570354885802e-07
1546	7.16445e-11	Si	10	277.264A	-18.605	2.3192570354885802e-07
1547	1.5016e-11	C	5	1322.89A	-18.608	2.3032913823568675e-07
1548	3.29799e-11	N	6	602.320A	-18.613	2.2769258239255455e-07
1549	1.2158e-13	He	2	16.3386m	-18.613	2.2769258239255455e-07
1550	5.08691e-12	Fe	6	3905.01A	-18.614	2.2716890398497298e-07
1551	5.39691e-11	Mg	9	368.071A	-18.615	2.2664643000430825e-07
1552	1.13532e-11	N	3	1749.67A	-18.615	2.2664643000430825e-07
1553	2.22503e-11	Ne	5	892.771A	-18.615	2.2664643000430825e-07
1554	1.06183e-13	S	3	18.7078m	-18.619	2.245685230441706e-07
1555	1.36907e-13	He	2	14.5094m	-18.621	2.235367244047992e-07
1556	1.19224e-11	O	3	1666.15A	-18.622	2.2302260420535204e-07
1557	1.32431e-11	C	5	1499.99A	-18.623	2.2250966644955112e-07
1558	4.49574e-11	Ar	5	441.850A	-18.624000000000002	2.219979084178516e-07
1559	1.96137e-14	H	1	101.278m	-18.628	2.199626193597875e-07
1560	5.7353599999999995e-12	Fe	5	3463.51A	-18.63	2.1895198292556492e-07
1561	5.7651300000000005e-12	Fe	5	3445.62A	-18.631	2.184484073389101e-07
1562	6.62305e-12	C	5	2999.29A	-18.632	2.179459899439651e-07
1563	1.503e-11	C	5	1321.66A	-18.632	2.179459899439651e-07
1564	3.93745e-11	C	6	504.501A	-18.633	2.1744472807696474e-07
1565	3.57805e-14	H	1	55.5175m	-18.634	2.1694461908026488e-07
1566	2.72796e-11	C	5	728.180A	-18.636	2.1594784909775965e-07
1567	7.78746e-11	O	7	255.083A	-18.637	2.154511828271773e-07
1568	3.78696e-11	N	6	524.549A	-18.637999999999998	2.1495565885732055e-07
1569	2.7587900000000002e-14	He	2	72.0042m	-18.639	2.1446127456096712e-07
1570	3.25628e-11	Mg	6	610.036A	-18.639	2.1446127456096712e-07
1571	5.06456e-11	C	5	392.225A	-18.641	2.134759145101004e-07
1572	6.48246e-11	N	6	306.434A	-18.642	2.129849335313045e-07
1573	7.28902e-11	O	5	272.526A	-18.642	2.129849335313045e-07
1574	1.73398e-11	Ne	5	1145.60A	-18.644000000000002	2.1200635665131417e-07
1575	2.4538999999999997e-10	N	7	80.9504A	-18.644000000000002	2.1200635665131417e-07
1576	4.9481e-12	Fe	6	4014.57A	-18.645	2.115187555618043e-07
1577	3.28879e-11	Mg	6	604.004A	-18.645	2.115187555618043e-07
1578	1.66911e-11	Mg	6	1190.12A	-18.645	2.115187555618043e-07
1579	5.1142e-14	He	2	38.8417m	-18.645	2.115187555618043e-07
1580	6.39307e-11	Fe	7	310.719A	-18.652	2.0813680454958932e-07
1581	2.35149e-11	N	6	844.759A	-18.653	2.076581031829487e-07
1582	3.2722000000000003e-10	O	8	60.7068A	-18.653	2.076581031829487e-07
1583	2.53991e-10	Ne	9	78.2092A	-18.653	2.076581031829487e-07
1584	6.85844e-14	H	1	28.9635m	-18.654	2.0718050279889768e-07
1585	4.83177e-11	Si	8	411.122A	-18.655	2.0670400086524833e-07
1586	1.01923e-13	H	1	19.4896m	-18.655	2.0670400086524833e-07
1587	3.81536e-11	Mg	7	520.645A	-18.657	2.0575428224950345e-07
1588	1.17761e-13	He	2	16.8684m	-18.657	2.0575428224950345e-07
1589	2.60081e-11	O	7	763.780A	-18.657	2.0575428224950345e-07
1590	3.29779e-11	N	6	602.356A	-18.658	2.0528106053209265e-07
1591	1.3402900000000001e-09	O	8	14.8210A	-18.66	2.0433787973331226e-07
1592	3.38762e-11	Fe	8	586.384A	-18.660999999999998	2.0386791565129196e-07
1593	9.60801e-11	Ca	10	206.749A	-18.662	2.0339903245666433e-07
1594	4.48086e-11	O	7	443.318A	-18.663	2.0293122766345903e-07
1595	1.13371e-11	N	3	1752.16A	-18.663	2.0293122766345903e-07
1596	5.7842e-12	N	6	3434.26A	-18.664	2.0246449879142162e-07
1597	4.90733e-13	He	1	4.04791m	-18.667	2.010707429852615e-07
1598	2.72795e-11	C	5	728.182A	-18.667	2.010707429852615e-07
1599	2.70974e-11	Ca	7	733.077A	-18.669	2.0014690683842635e-07
1600	7.141210000000001e-14	He	2	27.8167m	-18.671	1.9922731533312145e-07
1601	4.11427e-11	N	6	482.819A	-18.674	1.9785584414114085e-07
1602	2.42804e-11	Si	4	818.128A	-18.676	1.9694677911275148e-07
1603	9.85651e-12	Fe	7	2015.36A	-18.678	1.9604189085876626e-07
1604	1.08069e-10	N	7	183.813A	-18.68	1.9514116018865323e-07
1605	2.35397e-11	N	6	843.872A	-18.683	1.937978178908317e-07
1606	2.95104e-11	O	7	673.135A	-18.684	1.933520952783538e-07
1607	5.90818e-12	Na	4	3362.19A	-18.684	1.933520952783538e-07
1608	9.598319999999999e-12	C	6	2069.58A	-18.685	1.9290739779943905e-07
1609	3.31798e-10	O	8	59.8691A	-18.685	1.9290739779943905e-07
1610	5.49707e-12	He	1	3613.64A	-18.686	1.9246372309634245e-07
1611	3.18109e-11	O	7	624.454A	-18.687	1.9202106881674657e-07
1612	6.96974e-11	N	6	285.010A	-18.688	1.9157943261374396e-07
1613	6.9610399999999996e-12	Ar	4	2853.66A	-18.689	1.9113881214582038e-07
1614	5.67781e-12	He	1	3498.61A	-18.692	1.8982302181812828e-07
1615	8.898139999999999e-14	He	2	22.3243m	-18.692999999999998	1.893864409829375e-07
1616	3.77028e-11	Ar	8	526.869A	-18.695	1.885162893273402e-07
1617	1.0631400000000002e-13	H	1	18.6848m	-18.695	1.885162893273402e-07
1618	4.39265e-14	H	1	45.2220m	-18.695	1.885162893273402e-07
1619	1.45485e-14	H	1	136.540m	-18.697	1.8765013565544275e-07
1620	1.1350499999999999e-13	H	1	17.5009m	-18.698	1.872185523197455e-07
1621	1.0430899999999999e-13	He	2	19.0438m	-18.699	1.8678796159817558e-07
1622	1.24028e-11	Ne	4	1601.61A	-18.701	1.8592974887087344e-07
1623	2.60326e-11	O	7	763.061A	-18.702	1.855021223149812e-07
1624	7.48807e-11	N	6	265.281A	-18.703	1.8507547927287685e-07
1625	8.07111e-11	Si	7	246.118A	-18.706	1.8380142863508986e-07
1626	1.17289e-14	H	1	169.363m	-18.707	1.833786970799051e-07
1627	4.48423e-11	O	7	442.984A	-18.707	1.833786970799051e-07
1628	1.6596299999999999e-12	He	1	1.19692m	-18.707	1.833786970799051e-07
1629	1.87144e-11	C	5	1061.45A	-18.708	1.8295693778031896e-07
1630	2.48126e-11	O	7	800.581A	-18.709	1.8253614850020265e-07
1631	7.44703e-14	H	1	26.6743m	-18.71	1.8211632700857474e-07
1632	3.204e-11	O	7	619.988A	-18.713	1.8086264703169027e-07
1633	5.43334e-11	Ne	5	365.603A	-18.714000000000002	1.804466744866328e-07
1634	5.0565e-11	O	7	392.850A	-18.714000000000002	1.804466744866328e-07
1635	5.45928e-11	S	6	363.866A	-18.715	1.8003165865188202e-07
1636	7.30042e-12	He	1	2721.00A	-18.715	1.8003165865188202e-07
1637	1.1611700000000001e-10	Fe	9	171.073A	-18.715999999999998	1.7961759732706378e-07
1638	4.47088e-10	Ar	10	44.4308A	-18.715999999999998	1.7961759732706378e-07
1639	5.5795e-11	Fe	7	356.026A	-18.715999999999998	1.7961759732706378e-07
1640	1.1014400000000001e-13	H	1	18.0350m	-18.719	1.7838111848431456e-07
1641	3.76916e-11	Mg	7	527.026A	-18.724	1.7633920670603564e-07
1642	4.11446e-11	N	6	482.796A	-18.724	1.7633920670603564e-07
1643	9.53867e-12	N	6	2082.52A	-18.725	1.7593363778502968e-07
1644	5.32519e-11	C	5	373.028A	-18.726	1.7552900164665903e-07
1645	2.19046e-12	S	3	9068.62A	-18.729	1.7432066849860155e-07
1646	9.92808e-11	O	8	200.084A	-18.732	1.731206534574267e-07
1647	9.017339999999999e-14	He	2	22.0292m	-18.732	1.731206534574267e-07
1648	7.0236199999999995e-12	Fe	5	2828.24A	-18.732	1.731206534574267e-07
1649	9.59346e-12	N	6	2070.63A	-18.732	1.731206534574267e-07
1650	5.52788e-11	N	6	359.350A	-18.735	1.7192889926168938e-07
1651	2.78378e-12	Ar	3	7135.79A	-18.735	1.7192889926168938e-07
1652	5.05919e-12	He	1	3926.41A	-18.739	1.703526456387319e-07
1653	2.14495e-14	H	1	92.6103m	-18.74	1.6996084542610455e-07
1654	7.54799e-11	N	6	263.175A	-18.741	1.6956994632895913e-07
1655	3.6731e-11	N	6	540.809A	-18.742	1.6917994627478898e-07
1656	6.15536e-11	N	4	322.718A	-18.743	1.6879084319585403e-07
1657	8.14898e-11	Al	6	243.766A	-18.743	1.6879084319585403e-07
1658	3.5032599999999998e-12	O	7	5670.28A	-18.744	1.6840263502916568e-07
1659	2.50503e-10	N	7	79.2983A	-18.744	1.6840263502916568e-07
1660	6.97484e-11	O	5	284.802A	-18.744	1.6840263502916568e-07
1661	3.6733e-11	N	6	540.780A	-18.744	1.6840263502916568e-07
1662	1.55306e-12	He	1	1.27905m	-18.744	1.6840263502916568e-07
1663	2.63988e-11	Fe	8	752.475A	-18.746	1.6762889520430396e-07
1664	7.74538e-11	N	6	256.468A	-18.749000000000002	1.6647494600646376e-07
1665	1.21087e-11	N	6	1640.51A	-18.75	1.660920642555059e-07
1666	3.64013e-11	Ne	7	545.708A	-18.75	1.660920642555059e-07
1667	3.69717e-11	O	7	537.289A	-18.750999999999998	1.6571006310813875e-07
1668	5.07869e-12	Fe	5	3911.33A	-18.750999999999998	1.6571006310813875e-07
1669	1.981e-12	He	1	1.00275m	-18.753	1.649486945275038e-07
1670	5.08204e-14	H	1	39.0875m	-18.754	1.6456932305753694e-07
1671	2.21906e-11	Ne	7	895.174A	-18.755	1.6419082411773987e-07
1672	1.66947e-11	Mg	7	1189.87A	-18.758	1.630605424347863e-07
1673	2.3554099999999998e-14	He	2	84.3354m	-18.758	1.630605424347863e-07
1674	4.38242e-14	He	2	45.3276m	-18.758	1.630605424347863e-07
1675	5.50388e-11	C	5	360.918A	-18.759	1.6268551359412602e-07
1676	1.62736e-10	N	6	122.066A	-18.76	1.6231134729586394e-07
1677	7.95355e-14	H	1	24.9756m	-18.76	1.6231134729586394e-07
1678	5.57913e-11	Si	10	356.050A	-18.762	1.615655943959285e-07
1679	1.90157e-10	Al	6	104.464A	-18.762	1.615655943959285e-07
1680	9.06553e-11	O	7	219.121A	-18.762999999999998	1.611940038403475e-07
1681	6.01694e-12	Cr	9	3301.42A	-18.764	1.6082326791932713e-07
1682	1.84103e-12	N	6	1.07898m	-18.765	1.6045338466726381e-07
1683	4.96213e-12	Fe	5	4003.21A	-18.766	1.6008435212307468e-07
1684	1.01581e-14	H	1	195.553m	-18.767	1.5971616833018326e-07
1685	8.17358e-12	C	6	2430.33A	-18.768	1.5934883133651706e-07
1686	3.93041e-11	N	6	505.404A	-18.772000000000002	1.578879124695503e-07
1687	6.13934e-14	He	2	32.3560m	-18.773	1.575247803476809e-07
1688	1.83083e-11	N	2R	1085.00A	-18.774	1.5716248340651445e-07
1689	7.06072e-11	N	6	281.338A	-18.775	1.568010197251913e-07
1690	2.2098699999999999e-13	Ar	3	8.98898m	-18.775	1.568010197251913e-07
1691	7.67213e-14	He	2	25.8917m	-18.775	1.568010197251913e-07
1692	1.14998e-11	Si	4	1727.38A	-18.775	1.568010197251913e-07
1693	1.23926e-11	Al	7	1602.93A	-18.776	1.5644038738726435e-07
1694	3.52837e-11	Ne	7	562.993A	-18.777	1.5608058448069817e-07
1695	6.68577e-11	Ne	8	297.116A	-18.777	1.5608058448069817e-07
1696	6.37972e-11	Mg	7	311.369A	-18.778	1.5572160909785484e-07
1697	1.4266600000000001e-12	S	11	1.39238m	-18.78	1.5500613329470067e-07
1698	2.27301e-11	C	5	873.929A	-18.78	1.5500613329470067e-07
1699	5.695580000000001e-12	He	1	3487.70A	-18.781	1.546496290810109e-07
1700	2.5400799999999997e-10	N	7	78.2041A	-18.781	1.546496290810109e-07
1701	3.80626e-11	C	5	521.890A	-18.782	1.5429394480425831e-07
1702	2.08383e-11	O	7	953.269A	-18.783	1.5393907857864162e-07
1703	1.30535e-11	O	7	1521.77A	-18.783	1.5393907857864162e-07
1704	2.95349e-11	O	7	672.576A	-18.783	1.5393907857864162e-07
1705	4.99507e-11	O	7	397.681A	-18.788	1.5217695251755422e-07
1706	7.96411e-12	K	5	2494.25A	-18.789	1.5182695523908508e-07
1707	4.99169e-11	O	7	397.950A	-18.79	1.5147776293201993e-07
1708	5.5985e-11	Al	6	354.818A	-18.791	1.5112937374497345e-07
1709	5.12855e-11	O	7	387.331A	-18.791	1.5112937374497345e-07
1710	8.08877e-11	N	6	245.581A	-18.792	1.507817858308221e-07
1711	2.95955e-14	H	1	67.1199m	-18.794	1.5008900645393844e-07
1712	1.62177e-11	C	5	1224.86A	-18.794	1.5008900645393844e-07
1713	2.63785e-12	Cl	4	7530.54A	-18.795	1.4974381131815756e-07
1714	4.82051e-12	He	1	4120.82A	-18.795	1.4974381131815756e-07
1715	1.53809e-11	C	6	1291.50A	-18.796	1.4939941010915897e-07
1716	1.0260599999999999e-09	N	7	19.3599A	-18.798	1.487129821717797e-07
1717	4.29465e-12	Ar	5	4625.39A	-18.799	1.4837095180402642e-07
1718	7.68142e-11	S	9	258.604A	-18.8	1.4802970808428974e-07
1719	8.39259e-14	H	1	23.6690m	-18.8	1.4802970808428974e-07
1720	2.03371e-11	C	5	976.758A	-18.802	1.473495733560675e-07
1721	2.8722e-12	Ar	11	6916.11A	-18.802	1.473495733560675e-07
1722	1.34663e-11	C	5	1475.12A	-18.802	1.473495733560675e-07
1723	3.93061e-11	N	6	505.378A	-18.802	1.473495733560675e-07
1724	9.11177e-14	H	1	21.8009m	-18.803	1.4701067874157413e-07
1725	7.9233e-11	N	6	250.709A	-18.804000000000002	1.46672563563065e-07
1726	6.66192e-14	He	2	29.8179m	-18.804000000000002	1.46672563563065e-07
1727	3.53631e-11	Ne	7	561.728A	-18.804000000000002	1.46672563563065e-07
1728	4.98696e-11	Mn	10	398.328A	-18.804000000000002	1.46672563563065e-07
1729	5.20018e-12	Fe	5	3819.95A	-18.807000000000002	1.456628767375193e-07
1730	2.94489e-11	O	7	674.540A	-18.809	1.449936166115348e-07
1731	1.9037499999999998e-10	Al	6	104.344A	-18.809	1.449936166115348e-07
1732	5.67064e-14	H	1	35.0304m	-18.809	1.449936166115348e-07
1733	9.08207e-12	Fe	6	2187.22A	-18.811	1.4432743145651245e-07
1734	2.59466e-11	O	7	765.589A	-18.811	1.4432743145651245e-07
1735	8.18061e-11	N	6	242.824A	-18.813	1.4366430714424403e-07
1736	5.3453e-11	O	7	371.625A	-18.813	1.4366430714424403e-07
1737	1.0233900000000001e-10	Ar	11	194.104A	-18.813	1.4366430714424403e-07
1738	2.33691e-12	C	3	8500.32A	-18.814	1.4333388840683476e-07
1739	6.7575e-11	Fe	7	293.962A	-18.817	1.423471848594028e-07
1740	1.06228e-11	C	5	1869.98A	-18.817999999999998	1.4201979541918773e-07
1741	7.60044e-11	N	7	261.359A	-18.819000000000003	1.4169315895378802e-07
1742	2.91503e-11	C	5	681.450A	-18.82	1.4136727373141426e-07
1743	2.23881e-11	Ne	7	887.279A	-18.82	1.4136727373141426e-07
1744	2.08769e-12	He	1	9515.06A	-18.823	1.4039410826418256e-07
1745	8.77562e-14	H	1	22.6360m	-18.824	1.40071210775485e-07
1746	4.97504e-11	Mg	6	399.282A	-18.826	1.394276420209057e-07
1747	3.43351e-13	Cr	9	5.78547m	-18.829	1.3846782888445037e-07
1748	2.43528e-11	C	5	815.695A	-18.831	1.378316270004865e-07
1749	3.85415e-11	C	5	515.405A	-18.831	1.378316270004865e-07
1750	4.79459e-13	Fe	6	4.14310m	-18.832	1.3751462305515135e-07
1751	4.17864e-11	Si	8	475.381A	-18.832	1.3751462305515135e-07
1752	4.31827e-11	Cl	7	460.009A	-18.834	1.368828007541512e-07
1753	1.29676e-11	O	7	1531.86A	-18.835	1.365679790486261e-07
1754	9.40005e-11	Cr	9	211.323A	-18.837	1.3594050618175262e-07
1755	9.8526e-11	O	7	201.616A	-18.838	1.356278516936044e-07
1756	6.61028e-12	C	5	3005.09A	-18.840999999999998	1.3469419612977394e-07
1757	6.3278100000000006e-15	H	1	313.923m	-18.840999999999998	1.3469419612977394e-07
1758	1.65245e-11	S	3	1202.12A	-18.840999999999998	1.3469419612977394e-07
1759	5.34192e-11	O	7	371.860A	-18.844	1.3376696780563418e-07
1760	8.4072e-12	Al	8	2362.79A	-18.845	1.3345931231703135e-07
1761	3.93539e-12	He	1	5047.64A	-18.846	1.331523644164159e-07
1762	3.64894e-14	H	1	54.4390m	-18.85	1.3193161620178752e-07
1763	2.7831e-11	N	6	713.752A	-18.851	1.316281819047367e-07
1764	5.31672e-14	He	2	37.3623m	-18.851	1.316281819047367e-07
1765	7.37192e-12	He	1	2694.61A	-18.851	1.316281819047367e-07
1766	4.29969e-12	N	5	4619.97A	-18.852	1.313254454872021e-07
1767	2.53364e-11	C	5	784.029A	-18.852	1.313254454872021e-07
1768	8.42706e-11	Cr	9	235.722A	-18.854	1.3072205987406394e-07
1769	3.7839300000000006e-14	He	2	52.4969m	-18.855999999999998	1.3012144656599425e-07
1770	6.17716e-14	H	1	32.1579m	-18.858	1.295235928254072e-07
1771	4.1075e-11	Si	8	483.614A	-18.859	1.292256968284348e-07
1772	1.59059e-11	Fe	7	1248.88A	-18.859	1.292256968284348e-07
1773	9.02432e-12	Fe	6	2201.21A	-18.86	1.2892848597324402e-07
1774	1.3742600000000003e-10	Mg	5	144.547A	-18.861	1.2863195868405038e-07
1775	4.27992e-11	Ne	5	464.131A	-18.861	1.2863195868405038e-07
1776	1.0845399999999999e-10	Co	8	183.160A	-18.862000000000002	1.2833611338869673e-07
1777	5.7099199999999996e-12	He	1	3478.94A	-18.864	1.2774646250894887e-07
1778	7.72488e-11	Fe	7	257.149A	-18.866	1.2715952082890177e-07
1779	9.720619999999999e-15	H	1	204.354m	-18.867	1.2686706204664024e-07
1780	1.0624e-11	C	5	1869.77A	-18.867	1.2686706204664024e-07
1781	2.027e-14	He	2	97.9991m	-18.867	1.2686706204664024e-07
1782	2.93738e-11	Mg	7	676.265A	-18.868	1.2657527590091348e-07
1783	8.38334e-11	O	5	236.952A	-18.871	1.2570393783050462e-07
1784	2.8746e-11	C	5	691.034A	-18.871	1.2570393783050462e-07
1785	1.39513e-11	S	4	1423.84A	-18.872	1.2541482679624037e-07
1786	2.52577e-11	S	5	786.470A	-18.872	1.2541482679624037e-07
1787	1.04464e-10	N	5	190.155A	-18.872	1.2541482679624037e-07
1788	2.69591e-11	C	5	736.837A	-18.873	1.2512638069890314e-07
1789	1.58568e-12	He	1	1.25274m	-18.875	1.2455147720127803e-07
1790	4.63492e-14	He	2	42.8583m	-18.875999999999998	1.2426501675290907e-07
1791	1.9752e-11	Ne	6	1005.69A	-18.875999999999998	1.2426501675290907e-07
1792	2.88429e-11	Fe	8	688.711A	-18.877	1.2397921514528768e-07
1793	1.29543e-11	Si	2	1533.43A	-18.877	1.2397921514528768e-07
1794	7.43602e-11	N	6	267.138A	-18.877	1.2397921514528768e-07
1795	2.71233e-11	C	5	732.377A	-18.88	1.2312574823141686e-07
1796	4.29364e-11	N	6	462.648A	-18.882	1.2256003680501183e-07
1797	5.13069e-12	He	1	3871.69A	-18.885	1.2171633944611752e-07
1798	3.13397e-11	Ca	6	633.844A	-18.886	1.2143639963363967e-07
1799	1.9136e-11	C	6	1038.07A	-18.887999999999998	1.208784500589902e-07
1800	3.6495400000000005e-10	S	9	54.4300A	-18.893	1.194947658831483e-07
1801	1.78666e-14	H	1	111.182m	-18.894000000000002	1.192199355480778e-07
1802	8.2327e-12	Ca	5	2412.87A	-18.897000000000002	1.1839923128450541e-07
1803	6.6162e-14	H	1	30.0240m	-18.898	1.1812692060909293e-07
1804	2.47158e-11	Cl	7	803.716A	-18.898	1.1812692060909293e-07
1805	5.26467e-12	Fe	6	3773.16A	-18.9	1.1758417670934514e-07
1806	7.33538e-14	H	1	27.0803m	-18.9	1.1758417670934514e-07
1807	1.08865e-11	C	5	1824.69A	-18.902	1.1704392649130073e-07
1808	4.2375300000000005e-14	H	1	46.8774m	-18.903	1.167747329304136e-07
1809	1.70356e-11	C	5	1166.06A	-18.903	1.167747329304136e-07
1810	1.92647e-12	He	1	1.03113m	-18.905	1.162382017687108e-07
1811	5.7618400000000004e-12	He	1	3447.59A	-18.905	1.162382017687108e-07
1812	9.57817e-11	Ca	10	207.393A	-18.905	1.162382017687108e-07
1813	1.52797e-11	C	5	1300.06A	-18.906	1.1597086132326224e-07
1814	7.3372e-12	Fe	5	2707.36A	-18.91	1.1490763407581699e-07
1815	3.28826e-11	Cl	7	604.102A	-18.910999999999998	1.1464335385114182e-07
1816	1.34928e-11	C	5	1472.23A	-18.912	1.1437968145411546e-07
1817	4.0948e-11	N	6	485.114A	-18.912	1.1437968145411546e-07
1818	4.7324e-11	Ca	10	419.754A	-18.914	1.1385415455436785e-07
1819	1.03634e-10	O	7	191.678A	-18.915	1.1359229726535627e-07
1820	2.38109e-11	N	6	834.258A	-18.916	1.1333104223139608e-07
1821	2.60687e-11	O	5	762.004A	-18.916	1.1333104223139608e-07
1822	2.10325e-11	Si	8	944.467A	-18.916	1.1333104223139608e-07
1823	3.66876e-11	O	7	541.449A	-18.916	1.1333104223139608e-07
1824	1.96505e-12	Fe	6	1.01089m	-18.918	1.1281033339122663e-07
1825	3.36136e-11	N	6	590.965A	-18.919	1.1255087682427001e-07
1826	4.1110399999999997e-13	P	8	4.83197m	-18.919	1.1255087682427001e-07
1827	1.3289e-13	Fe	6	14.9481m	-18.919	1.1255087682427001e-07
1828	3.99397e-11	N	6	497.361A	-18.92	1.122920169908582e-07
1829	2.71954e-11	N	6	730.435A	-18.921	1.1203375251854308e-07
1830	7.69333e-11	N	6	258.203A	-18.921	1.1203375251854308e-07
1831	6.99923e-14	H	1	28.3809m	-18.921	1.1203375251854308e-07
1832	1.82993e-11	N	2	1085.53A	-18.923	1.1151900418317833e-07
1833	2.6183e-11	O	5	758.677A	-18.924	1.112625175909843e-07
1834	2.17105e-11	C	6	914.971A	-18.925	1.110066209015827e-07
1835	2.0852900000000003e-12	He	1	9526.01A	-18.926	1.1075131275823564e-07
1836	1.0746700000000002e-10	Co	8	184.843A	-18.926	1.1075131275823564e-07
1837	3.28971e-14	He	2	60.3836m	-18.930999999999997	1.094835529644726e-07
1838	1.76535e-11	N	6	1125.24A	-18.933	1.0898052173172824e-07
1839	1.13253e-11	N	3	1753.99A	-18.935	1.0847980171755838e-07
1840	2.15528e-12	Cl	10	9216.63A	-18.936	1.0823030509706561e-07
1841	1.0713699999999999e-10	O	7	185.412A	-18.937	1.0798138230287648e-07
1842	1.1634500000000001e-10	O	8	170.738A	-18.937	1.0798138230287648e-07
1843	2.96627e-15	H	1	669.677m	-18.939	1.0748525291738983e-07
1844	5.72165e-12	He	1	3471.80A	-18.941	1.0699140303936911e-07
1845	2.65017e-11	Mg	9	749.554A	-18.942	1.0674532964084278e-07
1846	2.4760499999999998e-14	H	1	80.2263m	-18.942	1.0674532964084278e-07
1847	7.32972e-11	O	8	271.013A	-18.942999999999998	1.0649982219542892e-07
1848	5.64131e-11	N	6	352.125A	-18.945999999999998	1.0576668257625641e-07
1849	1.32303e-11	C	5	1501.43A	-18.948	1.0528072881170439e-07
1850	3.17672e-11	O	7	625.313A	-18.948	1.0528072881170439e-07
1851	8.69738e-11	Ne	4	228.396A	-18.95	1.047970078018878e-07
1852	8.92486e-11	Cr	9	222.574A	-18.95	1.047970078018878e-07
1853	6.87283e-12	C	5	2890.29A	-18.951	1.0455598137235577e-07
1854	2.0990400000000003e-12	He	1	9463.57A	-18.951	1.0455598137235577e-07
1855	1.23783e-11	Al	7	1604.78A	-18.951	1.0455598137235577e-07
1856	4.7440600000000003e-14	H	1	41.8723m	-18.951	1.0455598137235577e-07
1857	5.16307e-12	Fe	6	3847.41A	-18.952	1.0431550928822875e-07
1858	1.21066e-11	C	5	1640.80A	-18.952	1.0431550928822875e-07
1859	2.8779900000000004e-14	He	2	69.0220m	-18.953	1.0407559027454856e-07
1860	2.67138e-10	Ne	9	74.3603A	-18.955	1.0359740637334378e-07
1861	1.158e-11	S	9	1715.41A	-18.955	1.0359740637334378e-07
1862	7.572100000000001e-13	He	1	2.62338m	-18.955	1.0359740637334378e-07
1863	4.41724e-12	C	6	4497.03A	-18.956	1.033591389505358e-07
1864	7.2758e-12	Fe	5	2730.21A	-18.957	1.0312141952759342e-07
1865	1.26015e-14	C	2	157.636m	-18.958	1.028842468441528e-07
1866	3.64425e-10	S	9	54.5090A	-18.958	1.028842468441528e-07
1867	5.4051199999999995e-12	Fe	6	3675.12A	-18.96	1.0241153666880087e-07
1868	2.95602e-11	N	2	672.001A	-18.96	1.0241153666880087e-07
1869	7.30897e-12	Fe	5	2717.82A	-18.96	1.0241153666880087e-07
1870	1.7569299999999998e-14	He	2	113.064m	-18.962	1.0194099839941921e-07
1871	1.53729e-11	N	6	1292.17A	-18.963	1.0170654060923505e-07
1872	6.32803e-12	N	6	3139.12A	-18.965	1.012392415025159e-07
1873	6.15822e-11	N	4	322.568A	-18.965	1.012392415025159e-07
1874	9.15886e-12	Fe	6	2168.88A	-18.965999999999998	1.0100639770840754e-07
1875	3.75414e-12	N	6	5291.35A	-18.967	1.0077408944016413e-07
1876	2.19197e-12	He	1	9062.39A	-18.972	9.96205379773088e-08
1877	5.66673e-11	O	7	350.545A	-18.974	9.916282318208697e-08
1878	7.423060000000001e-12	He	1	2676.05A	-18.974	9.916282318208697e-08
1879	7.71714e-11	Fe	7	257.407A	-18.977	9.848019110885795e-08
1880	4.45583e-11	O	7	445.809A	-18.977	9.848019110885795e-08
1881	2.4372e-11	Si	4	815.053A	-18.977999999999998	9.825369295456535e-08
1882	7.47781e-11	O	7	265.645A	-18.980999999999998	9.757731928980166e-08
1883	3.55262e-12	Fe	6	5591.49A	-18.982	9.73528976830685e-08
1884	4.62546e-13	He	1	4.29459m	-18.982	9.73528976830685e-08
1885	3.73667e-11	N	6	531.609A	-18.982	9.73528976830685e-08
1886	4.695080000000001e-12	Ni	12	4230.90A	-18.982	9.73528976830685e-08
1887	6.37256e-11	Fe	7	311.719A	-18.984	9.690560174859475e-08
1888	9.43438e-11	Cr	9	210.554A	-18.984	9.690560174859475e-08
1889	1.50172e-11	C	5	1322.78A	-18.985	9.668272504933644e-08
1890	1.20315e-11	C	5	1651.04A	-18.986	9.646036095226107e-08
1891	9.54288e-12	N	6	2081.60A	-18.987000000000002	9.623850827841713e-08
1892	5.1830999999999995e-14	H	1	38.3254m	-18.99	9.55760070473877e-08
1893	5.902280000000001e-14	H	1	33.6556m	-18.991	9.535618833108324e-08
1894	3.56143e-11	Ca	10	557.766A	-18.991	9.535618833108324e-08
1895	1.91831e-11	P	4	1035.52A	-18.992	9.51368751837969e-08
1896	3.06465e-14	H	1	64.8181m	-18.992	9.51368751837969e-08
1897	1.32291e-11	C	5	1501.57A	-18.993	9.491806644275297e-08
1898	3.90237e-11	O	7	509.036A	-18.997	9.404785237893357e-08
1899	5.84179e-12	Fe	5	3400.41A	-18.999000000000002	9.361574174826664e-08
1900	3.99398e-11	N	6	497.360A	-19.0	9.340043151704179e-08
1901	2.5645e-11	O	7	774.593A	-19.002	9.297129551503394e-08
1902	1.0406e-12	He	1	1.90894m	-19.004	9.254413121385399e-08
1903	1.81958e-12	He	1	1.09171m	-19.008	9.16956815190349e-08
1904	1.0326799999999999e-10	Co	8	192.359A	-19.01	9.127437813178711e-08
1905	2.09242e-11	O	7	949.352A	-19.011	9.106445288744836e-08
1906	4.92104e-13	He	1	4.03664m	-19.012999999999998	9.064604973231923e-08
1907	1.53224e-11	N	6	1296.43A	-19.012999999999998	9.064604973231923e-08
1908	5.5661300000000005e-14	H	1	35.6881m	-19.012999999999998	9.064604973231923e-08
1909	5.73138e-12	He	1	3465.91A	-19.012999999999998	9.064604973231923e-08
1910	5.18183e-12	He	1	3833.48A	-19.014	9.043756960319698e-08
1911	9.70564e-13	Fe	5	2.04669m	-19.014	9.043756960319698e-08
1912	8.14597e-15	H	1	243.856m	-19.016	9.002204671512828e-08
1913	1.8697e-11	Fe	8	1062.44A	-19.017	8.981500175312012e-08
1914	2.9615999999999997e-13	Cl	5	6.70733m	-19.02	8.919671962997787e-08
1915	8.90677e-11	N	7	223.027A	-19.022000000000002	8.878689792966475e-08
1916	2.34891e-11	N	6	845.688A	-19.025	8.817569322346215e-08
1917	5.31265e-11	Si	7	373.909A	-19.029	8.736729360887076e-08
1918	6.68676e-11	Ne	8	297.071A	-19.03	8.716635440957386e-08
1919	2.23849e-11	Ar	3	887.403A	-19.03	8.716635440957386e-08
1920	6.925710000000001e-12	Ar	4	2868.22A	-19.033	8.656630544649462e-08
1921	1.5327799999999998e-14	He	2	129.597m	-19.034000000000002	8.636720846885007e-08
1922	4.68943e-11	O	7	423.600A	-19.035	8.616856940154794e-08
1923	1.57031e-11	Si	2	1265.00A	-19.035	8.616856940154794e-08
1924	3.29273e-11	O	7	603.282A	-19.035	8.616856940154794e-08
1925	1.50399e-14	H	1	132.078m	-19.038	8.557538914215025e-08
1926	3.57117e-14	H	1	55.6245m	-19.039	8.537857120876291e-08
1927	4.96666e-11	O	7	399.956A	-19.041	8.498629230693592e-08
1928	1.29059e-11	O	7	1539.18A	-19.044	8.440125078581058e-08
1929	2.2365400000000003e-10	Si	7	88.8178A	-19.045	8.420713329570631e-08
1930	1.01953e-10	F	6	194.840A	-19.047	8.382023666218843e-08
1931	7.22112e-12	Fe	5	2750.88A	-19.047	8.382023666218843e-08
1932	6.44402e-11	Fe	7	308.262A	-19.048	8.362745546748735e-08
1933	5.61126e-11	N	7	354.010A	-19.05	8.324322221166002e-08
1934	3.14131e-11	O	8	632.363A	-19.053	8.267017990066947e-08
1935	5.76747e-11	N	6	344.423A	-19.053	8.267017990066947e-08
1936	1.3452100000000001e-14	He	2	147.668m	-19.054000000000002	8.248004376311967e-08
1937	5.5505e-11	O	7	357.886A	-19.055	8.229034492655193e-08
1938	5.66419e-10	C	5	35.0703A	-19.055999999999997	8.210108238520122e-08
1939	5.31689e-11	O	7	373.610A	-19.058	8.172386217665286e-08
1940	5.92012e-12	He	1	3355.42A	-19.058	8.172386217665286e-08
1941	1.66299e-11	Si	2	1194.50A	-19.063	8.078837686204753e-08
1942	2.07765e-11	O	7	956.100A	-19.063	8.078837686204753e-08
1943	1.89418e-09	Ne	9	10.4871A	-19.065	8.04171879875184e-08
1944	1.06235e-11	C	5	1869.87A	-19.065	8.04171879875184e-08
1945	5.20027e-11	O	7	381.989A	-19.067	8.004770457095218e-08
1946	5.70605e-11	Ca	7	348.130A	-19.072	7.913140607379933e-08
1947	7.5687e-11	O	7	262.455A	-19.073	7.894940889019776e-08
1948	5.7873e-12	C	6	3432.42A	-19.074	7.876783028850294e-08
1949	2.15678e-12	He	1	9210.23A	-19.076	7.840592498220171e-08
1950	1.26634e-10	O	8	156.865A	-19.076	7.840592498220171e-08
1951	4.0102099999999995e-14	H	1	49.5347m	-19.077	7.822559635880876e-08
1952	4.7293900000000004e-14	H	1	42.0022m	-19.077	7.822559635880876e-08
1953	3.82547e-11	Mg	6	519.268A	-19.077	7.822559635880876e-08
1954	2.986e-11	O	7	665.254A	-19.079	7.786618239111232e-08
1955	2.0925799999999998e-14	H	1	94.9279m	-19.08	7.768709514123176e-08
1956	5.73953e-12	He	1	3460.99A	-19.08	7.768709514123176e-08
1957	4.3086e-11	Cl	7	461.042A	-19.081	7.750841978059547e-08
1958	4.7041e-11	Cr	11	422.279A	-19.082	7.733015536188514e-08
1959	5.2261e-11	Na	3	380.101A	-19.084	7.69748555718559e-08
1960	1.5016e-11	C	5	1322.89A	-19.085	7.679781831677224e-08
1961	8.39041e-12	K	6	2367.52A	-19.086	7.662118823607694e-08
1962	3.67095e-11	Ne	4	541.126A	-19.087	7.64449643932936e-08
1963	1.19607e-11	O	3	1660.81A	-19.089000000000002	7.609373168632861e-08
1964	1.4599700000000001e-10	Ne	7	136.061A	-19.089000000000002	7.609373168632861e-08
1965	7.90011e-12	K	5	2514.45A	-19.09	7.591872095994671e-08
1966	1.90755e-11	N	6	1041.36A	-19.09	7.591872095994671e-08
1967	3.29779e-11	N	6	602.356A	-19.09	7.591872095994671e-08
1968	6.31323e-11	Mg	6	314.648A	-19.090999999999998	7.574411274706586e-08
1969	2.12493e-11	O	7	934.828A	-19.092	7.556990612193007e-08
1970	5.42018e-11	Cr	11	366.491A	-19.092	7.556990612193007e-08
1971	7.460910000000001e-12	He	1	2662.47A	-19.093	7.539610016091377e-08
1972	8.55876e-12	O	3	2320.95A	-19.096	7.48770770581556e-08
1973	2.63577e-11	O	7	753.649A	-19.096	7.48770770581556e-08
1974	1.74785e-11	Ne	5	1136.51A	-19.097	7.470486455976787e-08
1975	5.13627e-12	He	1	3867.48A	-19.098	7.453304813913601e-08
1976	1.8933e-11	Si	7	1049.20A	-19.098	7.453304813913601e-08
1977	4.39324e-14	H	1	45.2160m	-19.099	7.436162688530523e-08
1978	1.32298e-11	C	5	1501.50A	-19.101	7.401996624470596e-08
1979	3.11319e-12	N	4	6380.75A	-19.104	7.351041638119327e-08
1980	1.72037e-09	Ne	9	11.5466A	-19.105999999999998	7.31726666976064e-08
1981	2.2634599999999997e-12	He	1	8776.14A	-19.105999999999998	7.31726666976064e-08
1982	2.83317e-11	Ne	4	701.139A	-19.108	7.283646883285467e-08
1983	1.01645e-12	He	1	1.95430m	-19.109	7.266894960314831e-08
1984	1.50167e-11	C	5	1322.83A	-19.11	7.250181565697937e-08
1985	6.99947e-11	Ne	3	283.799A	-19.11	7.250181565697937e-08
1986	7.60885e-12	He	1	2610.71A	-19.111	7.233506610821912e-08
1987	4.11673e-12	C	3	4825.31A	-19.111	7.233506610821912e-08
1988	6.95565e-11	S	11	285.587A	-19.113	7.200271666860232e-08
1989	3.4005000000000003e-10	Ne	9	58.4164A	-19.116	7.150705345349443e-08
1990	4.49059e-14	F	4	44.2357m	-19.118	7.117850838645373e-08
1991	2.16486e-11	N	6	917.587A	-19.121	7.068851898125121e-08
1992	2.59911e-14	H	1	76.4279m	-19.123	7.036373473849331e-08
1993	2.37564e-12	He	1	8361.73A	-19.125	7.004044274378225e-08
1994	6.41665e-12	Fe	4	3095.77A	-19.128	6.955828772735766e-08
1995	5.219669999999999e-12	He	1	3805.69A	-19.131	6.907945184271976e-08
1996	5.38094e-11	Fe	11	369.163A	-19.131	6.907945184271976e-08
1997	2.34951e-11	N	6	845.473A	-19.131	6.907945184271976e-08
1998	2.61296e-11	O	5	760.227A	-19.133	6.876206059191735e-08
1999	1.9126e-11	N	6	1038.61A	-19.134	6.860391224112603e-08
2000	7.5862e-13	He	1	2.61850m	-19.134	6.860391224112603e-08
2001	9.26933e-12	Fe	7	2143.03A	-19.134	6.860391224112603e-08
2002	3.29759e-11	N	6	602.393A	-19.135	6.844612762144809e-08
2003	2.58849e-11	O	7	767.414A	-19.136	6.828870589632575e-08
2004	1.82654e-11	N	6	1087.55A	-19.137	6.813164623112358e-08
2005	9.54378e-12	C	6	2081.40A	-19.139	6.781860975153834e-08
2006	2.40483e-11	N	7	826.024A	-19.14	6.766263127746645e-08
2007	3.69737e-11	N	6	537.259A	-19.14	6.766263127746645e-08
2008	5.74642e-12	He	1	3456.84A	-19.142	6.735174972584914e-08
2009	4.90731e-13	He	1	4.04793m	-19.144000000000002	6.704229654521408e-08
2010	4.82504e-11	Ca	10	411.695A	-19.145	6.688810354197099e-08
2011	9.48464e-11	Cr	9	209.438A	-19.146	6.673426517279382e-08
2012	5.46827e-11	Cr	9	363.268A	-19.147000000000002	6.658078062204742e-08
2013	1.65897e-11	Si	2	1197.39A	-19.148	6.642764907597248e-08
2014	2.49331e-11	Ca	8	796.711A	-19.151	6.597036435622227e-08
2015	3.31931e-11	Cl	7	598.451A	-19.152	6.581863672859987e-08
2016	1.8420200000000003e-12	C	6	1.07841m	-19.152	6.581863672859987e-08
2017	2.43506e-10	Ne	9	81.5767A	-19.155	6.536554442036002e-08
2018	6.89393e-15	H	1	288.144m	-19.155	6.536554442036002e-08
2019	3.7573300000000003e-14	H	1	52.8686m	-19.158	6.491557117763094e-08
2020	2.34019e-11	Fe	8	848.840A	-19.158	6.491557117763094e-08
2021	1.04016e-10	Ar	11	190.975A	-19.158	6.491557117763094e-08
2022	1.33786e-11	O	7	1484.79A	-19.158	6.491557117763094e-08
2023	2.35397e-11	N	6	843.872A	-19.16	6.461731122068265e-08
2024	3.03815e-14	H	1	65.3834m	-19.16	6.461731122068265e-08
2025	7.74528e-14	Fe	7	25.6472m	-19.160999999999998	6.44686955289172e-08
2026	9.93441e-11	Ar	8	199.956A	-19.162	6.432042164375728e-08
2027	2.38632e-11	O	7	832.432A	-19.162	6.432042164375728e-08
2028	2.93872e-11	O	7	675.956A	-19.162	6.432042164375728e-08
2029	9.69444e-11	N	7	204.906A	-19.163	6.417248877906999e-08
2030	5.83068e-12	Fe	5	3406.89A	-19.166	6.373072847360669e-08
2031	1.21152e-11	C	6	1639.63A	-19.168	6.343791237438746e-08
2032	5.3676e-12	He	1	3700.80A	-19.168	6.343791237438746e-08
2033	1.88839e-09	Ne	9	10.5193A	-19.169	6.329200922469574e-08
2034	1.27799e-14	H	1	155.436m	-19.171	6.300120885732512e-08
2035	1.3331200000000002e-10	O	8	149.008A	-19.171	6.300120885732512e-08
2036	5.10673e-11	Mn	10	388.986A	-19.172	6.28563100978511e-08
2037	5.538e-11	Ne	4	358.694A	-19.172	6.28563100978511e-08
2038	8.59491e-13	Sc	5	2.31119m	-19.173	6.27117445962766e-08
2039	2.38393e-11	O	7	833.264A	-19.173	6.27117445962766e-08
2040	9.4564e-11	Cl	10	210.064A	-19.177	6.213679986594706e-08
2041	4.83674e-11	Si	8	410.699A	-19.178	6.199388919198442e-08
2042	2.71934e-11	N	6	730.489A	-19.178	6.199388919198442e-08
2043	2.60326e-11	O	7	763.061A	-19.179000000000002	6.185130720345098e-08
2044	3.4211800000000004e-14	H	1	58.0633m	-19.18	6.170905314439173e-08
2045	2.57382e-12	N	6	7717.90A	-19.180999999999997	6.156712626058928e-08
2046	1.1903e-10	Ni	12	166.886A	-19.180999999999997	6.156712626058928e-08
2047	1.53175e-12	He	1	1.29684m	-19.184	6.114330114454862e-08
2048	2.95765e-11	N	2	671.630A	-19.188	6.058273599021759e-08
2049	6.69384e-11	N	6	296.757A	-19.191	6.016568736913357e-08
2050	9.40639e-13	He	1	2.11180m	-19.192	6.00273101281122e-08
2051	4.14743e-11	Cr	9	478.959A	-19.195	5.961408503176866e-08
2052	7.48969e-12	He	1	2652.24A	-19.195	5.961408503176866e-08
2053	4.47644e-12	He	1	4437.55A	-19.195	5.961408503176866e-08
2054	2.43793e-11	Cl	7	814.810A	-19.197	5.934018319107724e-08
2055	3.75756e-11	N	6	528.653A	-19.198	5.920370455697961e-08
2056	5.75231e-12	He	1	3453.30A	-19.199	5.9067539815029976e-08
2057	7.00498e-11	Ne	3	283.576A	-19.201	5.8796149121508005e-08
2058	1.3789e-10	O	8	144.060A	-19.202	5.8660921731048735e-08
2059	1.78451e-14	H	1	111.316m	-19.206	5.812311516797772e-08
2060	2.20792e-12	He	1	8996.90A	-19.208	5.785606371155189e-08
2061	1.92763e-11	P	4	1030.51A	-19.209	5.772299845753686e-08
2062	1.53336e-11	C	3	1295.48A	-19.209	5.772299845753686e-08
2063	9.59346e-12	N	6	2070.63A	-19.209	5.772299845753686e-08
2064	1.53482e-11	N	6	1294.25A	-19.21	5.759023924511351e-08
2065	6.0244e-12	He	1	3297.33A	-19.212	5.732563613115665e-08
2066	8.94455e-12	Al	8	2220.84A	-19.213	5.71937908267233e-08
2067	2.27962e-11	P	5	871.394A	-19.214000000000002	5.7062248758075434e-08
2068	6.89109e-11	Fe	7	288.263A	-19.217	5.6669435000632667e-08
2069	1.0385799999999999e-10	S	11	191.266A	-19.218	5.653909891691908e-08
2070	4.5092600000000004e-13	Fe	6	4.40526m	-19.218	5.653909891691908e-08
2071	2.89383e-11	Fe	8	686.442A	-19.219	5.640906259787967e-08
2072	3.6729e-11	N	6	540.838A	-19.219	5.640906259787967e-08
2073	2.16991e-11	N	6	915.449A	-19.22	5.627932535407525e-08
2074	3.6731e-11	N	6	540.809A	-19.221	5.614988649765096e-08
2075	2.3146e-12	He	1	8582.23A	-19.227999999999998	5.525211190091595e-08
2076	2.66543e-11	C	5	745.262A	-19.229	5.512503556987454e-08
2077	6.72164e-11	Fe	6	295.530A	-19.23	5.4998251506284197e-08
2078	3.39126e-11	Ar	7	585.754A	-19.233	5.461964620598162e-08
2079	4.18841e-11	O	8	474.272A	-19.233	5.461964620598162e-08
2080	4.89285e-12	F	4	4059.90A	-19.234	5.4494024505672984e-08
2081	1.87994e-09	Ne	9	10.5665A	-19.234	5.4494024505672984e-08
2082	2.9427299999999994e-14	H	1	67.5035m	-19.235	5.4368691727258015e-08
2083	6.60974e-12	C	5	3005.33A	-19.236	5.42436472062339e-08
2084	7.14445e-12	Fe	5	2780.40A	-19.236	5.42436472062339e-08
2085	5.24845e-12	He	1	3784.82A	-19.237000000000002	5.4118890279627474e-08
2086	1.92458e-12	Fe	6	1.03215m	-19.237000000000002	5.4118890279627474e-08
2087	1.98033e-12	He	1	1.00309m	-19.238	5.399442028599037e-08
2088	2.2235499999999998e-14	H	1	89.3366m	-19.24	5.374633845943014e-08
2089	4.20486e-12	Ne	4	4724.17A	-19.24	5.374633845943014e-08
2090	1.91013e-11	N	6	1039.95A	-19.242	5.349939646532518e-08
2091	3.51465e-16	N	7	5651.90m	-19.243	5.337635126792331e-08
2092	6.77712e-11	Mg	6	293.110A	-19.243	5.337635126792331e-08
2093	2.16744e-11	N	6	916.494A	-19.245	5.31311092105486e-08
2094	7.49966e-12	Fe	11	2648.71A	-19.248	5.2765357227401097e-08
2095	1.20291e-11	C	5	1651.36A	-19.249000000000002	5.264400027339775e-08
2096	3.93021e-11	N	6	505.430A	-19.249000000000002	5.264400027339775e-08
2097	2.02132e-10	Ne	8	98.2746A	-19.25	5.2522922432643725e-08
2098	2.30834e-11	Si	4	860.551A	-19.250999999999998	5.2402123063195955e-08
2099	7.0757e-11	Mg	7	280.742A	-19.250999999999998	5.2402123063195955e-08
2100	5.75738e-12	He	1	3450.26A	-19.250999999999998	5.2402123063195955e-08
2101	2.42762e-11	C	3	818.269A	-19.254	5.2041389385388196e-08
2102	2.20845e-11	Ca	7	899.476A	-19.254	5.2041389385388196e-08
2103	5.91089e-13	Fe	5	3.36066m	-19.255	5.192169751121644e-08
2104	1.76053e-11	Si	4	1128.32A	-19.256	5.18022809207158e-08
2105	3.86065e-11	Fe	8	514.537A	-19.257	5.168313898075184e-08
2106	9.56872e-12	N	6	2075.98A	-19.258	5.156427105964629e-08
2107	2.6065800000000002e-14	H	1	76.2089m	-19.259	5.144567652717239e-08
2108	6.38533e-11	Fe	7	311.095A	-19.261	5.120930511446182e-08
2109	9.179e-13	He	1	2.16412m	-19.261	5.120930511446182e-08
2110	2.95349e-11	O	7	672.576A	-19.261	5.120930511446182e-08
2111	1.0361100000000001e-12	Fe	5	1.91721m	-19.262	5.1091526981007017e-08
2112	1.02057e-10	N	7	194.641A	-19.262	5.1091526981007017e-08
2113	7.2721e-11	N	6	273.160A	-19.262999999999998	5.097401972974268e-08
2114	2.06951e-11	O	7	959.863A	-19.262999999999998	5.097401972974268e-08
2115	1.77682e-11	P	5	1117.98A	-19.264	5.085678273765622e-08
2116	7.92022e-11	Si	8	250.807A	-19.264	5.085678273765622e-08
2117	5.38825e-12	Ca	7	3686.63A	-19.266	5.062311704613275e-08
2118	1.0478100000000001e-10	Ar	11	189.580A	-19.266	5.062311704613275e-08
2119	1.25873e-10	Ni	12	157.813A	-19.269000000000002	5.027462995960534e-08
2120	5.14194e-11	Mn	10	386.322A	-19.27	5.0159001519353775e-08
2121	3.55606e-11	Ne	7	558.609A	-19.27	5.0159001519353775e-08
2122	7.95802e-10	N	6	24.9616A	-19.27	5.0159001519353775e-08
2123	5.32702e-12	O	2R	3729.00A	-19.27	5.0159001519353775e-08
2124	2.6649e-13	He	1	7.45411m	-19.272000000000002	4.992854184130794e-08
2125	5.29217e-11	Cr	11	375.356A	-19.278	4.924349656556194e-08
2126	2.41191e-11	Ne	4	823.597A	-19.279	4.913023966630669e-08
2127	2.63224e-11	K	4	754.659A	-19.279	4.913023966630669e-08
2128	3.93041e-11	N	6	505.404A	-19.28	4.901724325069139e-08
2129	1.29326e-11	C	5	1536.00A	-19.282	4.879202947537591e-08
2130	4.2137199999999995e-12	Ne	4	4714.23A	-19.282	4.879202947537591e-08
2131	3.60031e-12	Fe	6	5517.42A	-19.282	4.879202947537591e-08
2132	4.7575099999999996e-12	Fe	5	4175.39A	-19.283	4.867981092161431e-08
2133	5.88593e-15	H	1	337.491m	-19.284000000000002	4.8567850463364285e-08
2134	1.66694e-11	Mg	6	1191.67A	-19.287	4.823351173247554e-08
2135	4.41918e-11	Fe	8	449.506A	-19.288	4.8122577733876586e-08
2136	3.46064e-11	Ca	10	574.011A	-19.288	4.8122577733876586e-08
2137	9.94132e-11	O	5	199.817A	-19.288	4.8122577733876586e-08
2138	2.93058e-11	O	7	677.835A	-19.289	4.801189887639432e-08
2139	5.50174e-11	Mg	7	361.058A	-19.289	4.801189887639432e-08
2140	3.5509e-10	S	9	55.9420A	-19.29	4.7901474573220844e-08
2141	7.51208e-12	He	1	2644.33A	-19.29	4.7901474573220844e-08
2142	2.58035e-11	O	7	769.837A	-19.291	4.7791304238896714e-08
2143	4.23705e-13	Fe	6	4.68828m	-19.292	4.768138728931018e-08
2144	1.09512e-14	H	1	181.391m	-19.293	4.757172314169291e-08
2145	9.193700000000002e-13	He	1	2.16066m	-19.294	4.746231121461572e-08
2146	5.7617699999999996e-12	He	1	3447.63A	-19.295	4.735315092798786e-08
2147	1.94633e-11	C	5	1020.61A	-19.295	4.735315092798786e-08
2148	8.43319e-11	Si	8	235.551A	-19.297	4.713558296238371e-08
2149	1.0556200000000001e-10	N	7	188.179A	-19.297	4.713558296238371e-08
2150	4.2036e-12	Ne	4	4725.58A	-19.299	4.6919014630779205e-08
2151	3.51877e-11	Ne	7	564.528A	-19.304000000000002	4.6381937111510704e-08
2152	2.25334e-14	H	1	88.1557m	-19.309	4.585100746776753e-08
2153	1.56977e-10	Ca	10	126.544A	-19.31	4.574555307692028e-08
2154	9.1978e-11	Cr	9	215.970A	-19.311	4.5640341224441235e-08
2155	5.77194e-12	He	1	3441.56A	-19.311	4.5640341224441235e-08
2156	1.13599e-11	N	3	1748.65A	-19.314	4.532615532540011e-08
2157	7.1956e-12	Fe	5	2760.64A	-19.314	4.532615532540011e-08
2158	1.99119e-11	P	5	997.615A	-19.316	4.511790055862014e-08
2159	3.73554e-13	Ni	9	5.31770m	-19.317999999999998	4.491060263557809e-08
2160	1.53416e-14	H	1	129.481m	-19.319000000000003	4.48073111158251e-08
2161	2.3479e-11	C	5	846.054A	-19.32	4.4704257159975943e-08
2162	1.66265e-11	C	5	1194.75A	-19.320999999999998	4.460144022164807e-08
2163	2.42914e-11	C	3	817.758A	-19.320999999999998	4.460144022164807e-08
2164	4.8477e-11	O	8	409.771A	-19.320999999999998	4.460144022164807e-08
2165	6.5044e-11	O	3	305.400A	-19.323	4.439651521830853e-08
2166	4.97279e-12	Fe	6	3994.63A	-19.324	4.429440606680526e-08
2167	2.42411e-11	Ne	4	819.453A	-19.327	4.398948552021787e-08
2168	6.3154e-11	Mg	6	314.540A	-19.327	4.398948552021787e-08
2169	5.7656e-12	He	1	3445.34A	-19.329	4.3787372193331524e-08
2170	2.24576e-12	He	1	8845.32A	-19.33	4.368666403190899e-08
2171	2.92583e-11	F	4	678.935A	-19.33	4.368666403190899e-08
2172	7.0050300000000005e-12	Fe	4	2835.74A	-19.334	4.3286142288613176e-08
2173	5.27085e-12	He	1	3768.74A	-19.334	4.3286142288613176e-08
2174	1.9171900000000004e-14	H	1	103.613m	-19.335	4.3186586923981366e-08
2175	6.07303e-13	Fe	5	3.27093m	-19.337	4.2988162581053775e-08
2176	3.20644e-11	N	7	619.518A	-19.34	4.2692234151372766e-08
2177	2.69987e-11	N	6	735.756A	-19.34	4.2692234151372766e-08
2178	2.35244e-12	He	1	8444.19A	-19.340999999999998	4.259404473755222e-08
2179	8.08802e-11	Fe	10	245.604A	-19.342	4.249608115311643e-08
2180	5.76897e-12	He	1	3443.33A	-19.344	4.230082939602198e-08
2181	7.118939999999999e-12	Fe	5	2790.37A	-19.344	4.230082939602198e-08
2182	7.6474e-11	N	6	259.754A	-19.344	4.230082939602198e-08
2183	4.35719e-11	Ar	5	455.901A	-19.345	4.2203540188158295e-08
2184	3.85799e-11	Mg	6	514.892A	-19.348	4.191301306103782e-08
2185	8.0371e-11	S	11	247.159A	-19.348	4.191301306103782e-08
2186	6.0959e-12	He	1	3258.66A	-19.348	4.191301306103782e-08
2187	7.70951e-14	F	4	25.7662m	-19.35	4.172044025848212e-08
2188	8.17973e-11	S	11	242.850A	-19.351	4.1624485908592855e-08
2189	3.45095e-11	Fe	8	575.623A	-19.351	4.1624485908592855e-08
2190	4.3261599999999997e-10	Ne	9	45.9171A	-19.351	4.1624485908592855e-08
2191	2.55272e-11	N	5	778.169A	-19.351	4.1624485908592855e-08
2192	6.41832e-12	Fe	4	3094.96A	-19.355999999999998	4.114801435844371e-08
2193	7.3848e-11	Mg	6	268.991A	-19.355999999999998	4.114801435844371e-08
2194	2.50037e-12	He	1	7944.61A	-19.357	4.105337655159051e-08
2195	2.5627900000000002e-12	Ar	3	7751.11A	-19.359	4.0864753420025116e-08
2196	1.05464e-11	C	5	1883.53A	-19.361	4.0676996933027444e-08
2197	6.36092e-11	Si	7	312.289A	-19.362000000000002	4.058344243619117e-08
2198	3.01733e-12	N	2	6583.45A	-19.364	4.0396978455758644e-08
2199	7.31608e-13	P	10	2.71518m	-19.365	4.030406798354893e-08
2200	1.51721e-11	Si	2	1309.28A	-19.368	4.002661673111077e-08
2201	2.61567e-11	O	5	759.442A	-19.369	3.993455806722998e-08
2202	8.6965e-11	Ne	4	228.419A	-19.37	3.9842711132400705e-08
2203	7.90471e-11	N	6	251.299A	-19.37	3.9842711132400705e-08
2204	6.21654e-11	Fe	7	319.542A	-19.375999999999998	3.929604864181738e-08
2205	1.49396e-11	C	5	1329.65A	-19.377	3.9205670237915244e-08
2206	7.52986e-12	He	1	2638.09A	-19.377	3.9205670237915244e-08
2207	2.39369e-12	He	1	8298.68A	-19.377	3.9205670237915244e-08
2208	7.63912e-11	K	9	260.036A	-19.378	3.911549969857391e-08
2209	2.60853e-11	C	5	761.520A	-19.378	3.911549969857391e-08
2210	1.95958e-12	He	1	1.01371m	-19.379	3.902553654571814e-08
2211	1.31527e-11	C	5	1510.29A	-19.379	3.902553654571814e-08
2212	3.54422e-10	Ne	9	56.0475A	-19.38	3.8935780302372585e-08
2213	3.75615e-12	C	6	5288.52A	-19.381	3.8846230492657937e-08
2214	3.51232e-11	O	3	565.565A	-19.382	3.875688664179033e-08
2215	1.66475e-14	H	1	119.324m	-19.382	3.875688664179033e-08
2216	6.33142e-12	C	6	3137.44A	-19.384	3.8578814922917224e-08
2217	2.2492e-11	Ar	3	883.180A	-19.384	3.8578814922917224e-08
2218	1.7985099999999998e-12	He	1	1.10450m	-19.386	3.840156136927383e-08
2219	8.68889e-11	Ne	4	228.619A	-19.387	3.831324022901009e-08
2220	3.5717800000000004e-12	Fe	6	5561.50A	-19.39	3.804949373843644e-08
2221	3.54755e-11	Ne	7	559.948A	-19.392	3.787467219472274e-08
2222	2.78722e-11	C	5	712.699A	-19.394000000000002	3.7700653883040046e-08
2223	4.0122999999999997e-10	Ne	9	49.5089A	-19.395	3.761394478526125e-08
2224	8.11112e-11	C	4	244.904A	-19.396	3.752743511287304e-08
2225	3.52972e-11	Sc	8	562.777A	-19.396	3.752743511287304e-08
2226	5.12763e-16	C	6	3874.00m	-19.401	3.70978621153682e-08
2227	9.45565e-15	H	1	210.080m	-19.402	3.701253940018303e-08
2228	1.49985e-11	Mg	5	1324.43A	-19.402	3.701253940018303e-08
2229	2.80889e-17	N	5	7.07200c	-19.402	3.701253940018303e-08
2230	3.27813e-11	N	6	605.970A	-19.402	3.701253940018303e-08
2231	5.06527e-15	H	1	392.169m	-19.403	3.692741292179757e-08
2232	2.14917e-11	N	4	924.284A	-19.403	3.692741292179757e-08
2233	2.3213e-11	N	6	855.747A	-19.404	3.684248222887912e-08
2234	4.85819e-12	Si	4	4088.86A	-19.406	3.6673206399303726e-08
2235	3.71115e-11	N	7	535.264A	-19.406	3.6673206399303726e-08
2236	1.52982e-12	He	1	1.29849m	-19.407	3.65888603651629e-08
2237	5.49511e-11	N	6	361.494A	-19.409000000000002	3.642074982220151e-08
2238	1.32859e-14	H	1	149.515m	-19.41	3.6336984422075894e-08
2239	3.3081e-11	Mg	6	600.479A	-19.41	3.6336984422075894e-08
2240	2.08461e-12	He	1	9529.10A	-19.410999999999998	3.625341167702444e-08
2241	6.35059e-11	P	10	312.797A	-19.417	3.575599622119187e-08
2242	9.1624e-11	Si	8	216.804A	-19.418	3.5673759711922297e-08
2243	4.18002e-11	N	6	475.224A	-19.419	3.559171234137521e-08
2244	7.34632e-11	Mg	6	270.400A	-19.422	3.534670071700112e-08
2245	6.53264e-12	C	5	3040.80A	-19.422	3.534670071700112e-08
2246	3.84385e-12	Co	11	5167.85A	-19.423	3.526540556126889e-08
2247	5.288619999999999e-12	He	1	3756.08A	-19.424	3.51842973792061e-08
2248	1.8274000000000003e-10	Al	6	108.704A	-19.424	3.51842973792061e-08
2249	2.89871e-11	N	6	685.285A	-19.426	3.502264021696897e-08
2250	1.91255e-11	N	6	1038.64A	-19.427	3.494209037970417e-08
2251	6.36055e-11	Mg	5	312.307A	-19.428	3.486172580192418e-08
2252	1.4660100000000002e-09	Ne	9	13.5500A	-19.43	3.470155072145892e-08
2253	7.572069999999999e-13	He	1	2.62338m	-19.432000000000002	3.454211157863881e-08
2254	2.4086e-11	P	4	824.731A	-19.436	3.422542759616585e-08
2255	2.27454e-12	He	1	8733.40A	-19.438	3.406817604039602e-08
2256	1.53729e-11	N	6	1292.17A	-19.44	3.39116469898955e-08
2257	1.17749e-11	C	5	1687.01A	-19.44	3.39116469898955e-08
2258	1.02365e-12	He	1	1.94055m	-19.44	3.39116469898955e-08
2259	2.3812200000000002e-12	He	1	8342.14A	-19.442999999999998	3.367820085405094e-08
2260	6.69704e-11	Cl	7	296.615A	-19.445	3.352346357677494e-08
2261	2.4721200000000004e-10	Ne	9	80.3540A	-19.445999999999998	3.344636175010158e-08
2262	1.1169000000000001e-09	O	7	17.7854A	-19.447	3.336943725270846e-08
2263	1.86693e-09	Ne	9	10.6402A	-19.45	3.3139723662440115e-08
2264	4.76542e-11	Ne	5	416.846A	-19.452	3.2987460463125287e-08
2265	3.7941000000000004e-10	Ne	9	52.3562A	-19.452	3.2987460463125287e-08
2266	5.8766e-11	O	8	338.027A	-19.452	3.2987460463125287e-08
2267	1.28244e-11	O	7	1548.96A	-19.452	3.2987460463125287e-08
2268	7.93103e-11	Si	8	250.465A	-19.452	3.2987460463125287e-08
2269	1.02218e-12	He	1	1.94334m	-19.454	3.283589684966431e-08
2270	5.32728e-12	O	2	3728.81A	-19.454	3.283589684966431e-08
2271	1.15822e-14	H	1	171.509m	-19.454	3.283589684966431e-08
2272	5.45227e-12	Fe	6	3643.34A	-19.455	3.276037638258103e-08
2273	1.0528399999999998e-10	S	11	188.675A	-19.455	3.276037638258103e-08
2274	4.7648300000000004e-12	He	1	4168.97A	-19.456	3.2685029607751874e-08
2275	1.00102e-11	Fe	6	1984.42A	-19.456	3.2685029607751874e-08
2276	2.29528e-11	P	5	865.449A	-19.456	3.2685029607751874e-08
2277	1.02168e-11	Fe	6	1944.30A	-19.456	3.2685029607751874e-08
2278	4.12275e-11	Mg	5	481.826A	-19.457	3.2609856125695996e-08
2279	1.68917e-11	C	3	1175.99A	-19.457	3.2609856125695996e-08
2280	7.544189999999999e-12	He	1	2633.08A	-19.458	3.253485553785135e-08
2281	5.217e-11	O	7	380.764A	-19.458	3.253485553785135e-08
2282	9.24965e-11	Si	8	214.759A	-19.459	3.246002744657176e-08
2283	3.47697e-11	N	6	571.315A	-19.459	3.246002744657176e-08
2284	2.42857e-11	C	3	817.950A	-19.459	3.246002744657176e-08
2285	3.38075e-12	Fe	6	5875.76A	-19.46	3.2385371455126384e-08
2286	9.24224e-12	Si	9	2149.31A	-19.46	3.2385371455126384e-08
2287	9.65171e-13	He	1	2.05813m	-19.46	3.2385371455126384e-08
2288	4.08193e-11	Sc	8	486.644A	-19.463	3.216243212615921e-08
2289	9.54288e-12	N	6	2081.60A	-19.467	3.186756517604412e-08
2290	3.24542e-11	O	7	612.077A	-19.467	3.186756517604412e-08
2291	1.68957e-11	C	3	1175.71A	-19.468	3.1794271810008506e-08
2292	6.15948e-11	N	4	322.502A	-19.468	3.1794271810008506e-08
2293	3.8838e-11	C	5	511.470A	-19.468	3.1794271810008506e-08
2294	3.71155e-11	F	6	535.206A	-19.47	3.1648190400429486e-08
2295	3.65343e-11	N	6	543.720A	-19.47	3.1648190400429486e-08
2296	6.14704e-12	He	1	3231.55A	-19.471	3.157540158237673e-08
2297	2.48202e-11	O	8	800.334A	-19.473	3.1430325790147854e-08
2298	5.82983e-14	Fe	5	34.0738m	-19.476	3.1213960949294194e-08
2299	8.59478e-11	Ne	9	231.122A	-19.480999999999998	3.085665769292568e-08
2300	5.5545e-11	N	6	357.628A	-19.482	3.0785689349582546e-08
2301	5.66981e-12	Fe	5	3503.55A	-19.483	3.0714884228899725e-08
2302	2.43929e-11	N	6	814.353A	-19.485	3.057376215477184e-08
2303	4.01765e-11	Sc	8	494.430A	-19.485	3.057376215477184e-08
2304	1.15319e-11	Si	4	1722.56A	-19.486	3.050344445311134e-08
2305	2.36813e-11	O	7	838.823A	-19.487000000000002	3.043328847767681e-08
2306	4.10959e-11	N	6	483.368A	-19.488	3.0363293856508496e-08
2307	3.76808e-11	O	7	527.177A	-19.489	3.0293460218501386e-08
2308	4.48223e-10	Ne	9	44.3183A	-19.489	3.0293460218501386e-08
2309	1.53224e-11	N	6	1296.43A	-19.49	3.022378719340497e-08
2310	8.22065e-15	H	1	241.641m	-19.49	3.022378719340497e-08
2311	4.91715e-13	He	1	4.03983m	-19.49	3.022378719340497e-08
2312	3.91075e-11	N	6	507.946A	-19.491	3.015427441181933e-08
2313	3.85228e-11	N	6	515.655A	-19.495	2.9877818362293064e-08
2314	1.57574e-11	C	5	1260.64A	-19.498	2.9672140907398895e-08
2315	9.58802e-11	Ne	4	207.180A	-19.498	2.9672140907398895e-08
2316	5.53923e-11	Fe	11	358.614A	-19.5	2.9535809803642787e-08
2317	2.30682e-11	Si	4	861.118A	-19.5	2.9535809803642787e-08
2318	1.54634e-12	He	1	1.28461m	-19.500999999999998	2.9467879326145365e-08
2319	2.66575e-13	He	1	7.45174m	-19.502	2.9400105084410445e-08
2320	4.08851e-11	Na	6	485.860A	-19.502	2.9400105084410445e-08
2321	2.49001e-11	O	7	797.766A	-19.502	2.9400105084410445e-08
2322	1.97442e-11	Fe	8	1006.09A	-19.504	2.9265023871726166e-08
2323	2.2583e-11	Ar	3	879.622A	-19.505	2.91977161845899e-08
2324	2.51636e-11	Mg	8	789.411A	-19.505	2.91977161845899e-08
2325	5.30296e-12	He	1	3745.92A	-19.507	2.9063564864432977e-08
2326	5.23702e-11	Ne	3	379.308A	-19.508	2.8996720520155857e-08
2327	8.78543e-11	Cl	7	226.107A	-19.508	2.8996720520155857e-08
2328	4.390379999999999e-15	H	1	452.454m	-19.508	2.8996720520155857e-08
2329	9.64555e-13	He	1	2.05944m	-19.51	2.8863492691191163e-08
2330	6.419219999999999e-12	Fe	4	3094.53A	-19.511	2.879710850014338e-08
2331	3.53852e-11	Ne	7	561.378A	-19.514	2.8598870599611267e-08
2332	1.39705e-11	C	5	1421.88A	-19.514	2.8598870599611267e-08
2333	2.19704e-11	N	6	904.147A	-19.517	2.8401997359187555e-08
2334	9.79386e-11	Cr	7	202.826A	-19.517	2.8401997359187555e-08
2335	4.55515e-11	O	7	436.088A	-19.517	2.8401997359187555e-08
2336	1.13642e-11	C	5	1747.98A	-19.518	2.8336674577949337e-08
2337	1.56442e-11	N	6	1269.77A	-19.523	2.8012307346318485e-08
2338	5.703269999999999e-12	N	4	3483.00A	-19.524	2.7947880827238854e-08
2339	3.15508e-11	Ca	6	629.602A	-19.524	2.7947880827238854e-08
2340	8.2761e-11	Ne	4	240.022A	-19.524	2.7947880827238854e-08
2341	9.57761e-11	Cl	10	207.405A	-19.524	2.7947880827238854e-08
2342	1.93973e-11	N	6	1024.08A	-19.529	2.7627964080870364e-08
2343	6.3557e-11	Fe	7	312.546A	-19.53	2.756442152677149e-08
2344	7.191800000000001e-15	H	1	276.210m	-19.531	2.7501025116491826e-08
2345	2.06387e-12	He	1	9624.88A	-19.531	2.7501025116491826e-08
2346	7.55593e-12	He	1	2628.99A	-19.534000000000002	2.731170939121498e-08
2347	2.4036200000000002e-12	He	1	8264.41A	-19.537	2.7123696906224547e-08
2348	2.77023e-12	Ar	4	7170.70A	-19.537	2.7123696906224547e-08
2349	2.29693e-12	He	1	8648.25A	-19.537	2.7123696906224547e-08
2350	6.01886e-12	Ne	5	3300.37A	-19.538	2.7061314134443744e-08
2351	4.05125e-12	Fe	6	4903.29A	-19.539	2.6999074839056616e-08
2352	8.25022e-11	Al	7	240.775A	-19.539	2.6999074839056616e-08
2353	4.49883e-11	N	7	441.548A	-19.54	2.6936978690076817e-08
2354	5.23104e-12	Fe	5	3797.42A	-19.543	2.6751545833087987e-08
2355	6.54439e-11	O	8	303.534A	-19.544	2.6690018985023765e-08
2356	2.54975e-11	Ti	4	779.074A	-19.546	2.656738948690783e-08
2357	7.35074e-12	C	5	2702.38A	-19.547	2.65062861866865e-08
2358	4.32669e-11	Al	7	459.114A	-19.549	2.638450086409776e-08
2359	1.13718e-11	N	3	1746.82A	-19.55	2.632381819603647e-08
2360	6.30471e-13	Fe	5	3.15073m	-19.553	2.614260630619881e-08
2361	1.56876e-10	Ca	10	126.625A	-19.555999999999997	2.5962641870236548e-08
2362	2.92621e-11	O	7	678.847A	-19.557000000000002	2.5902929450936814e-08
2363	1.76102e-11	P	5	1128.01A	-19.559	2.5783916300736984e-08
2364	3.52354e-12	Fe	6	5637.65A	-19.56	2.57246149388408e-08
2365	2.1561e-12	He	1	9213.12A	-19.561	2.5665449966292e-08
2366	2.1731e-10	Mg	9	91.4106A	-19.561	2.5665449966292e-08
2367	1.98569e-11	P	5	1000.38A	-19.562	2.560642106940401e-08
2368	2.06514e-11	O	7	961.894A	-19.562	2.560642106940401e-08
2369	1.03804e-11	P	8	1913.66A	-19.563	2.5547527935211687e-08
2370	5.6935800000000005e-12	Mg	6	3488.92A	-19.564	2.5488770251469097e-08
2371	6.19741e-13	Ti	9	3.20528m	-19.564	2.5488770251469097e-08
2372	8.947539999999999e-12	Fe	6	2220.10A	-19.566	2.5371659989940843e-08
2373	3.99549e-12	Fe	6	4971.72A	-19.566	2.5371659989940843e-08
2374	5.06599e-11	O	7	392.114A	-19.567	2.531330679124803e-08
2375	1.90755e-11	N	6	1041.36A	-19.567	2.531330679124803e-08
2376	2.97257e-11	O	5	668.258A	-19.567999999999998	2.5255087801188167e-08
2377	1.45485e-11	Na	5	1365.39A	-19.57	2.5139051212991024e-08
2378	4.56766e-10	Ar	10	43.4894A	-19.570999999999998	2.5081232999639716e-08
2379	2.57598e-11	O	7	771.143A	-19.570999999999998	2.5081232999639716e-08
2380	5.41622e-11	O	7	366.759A	-19.573	2.496599520169712e-08
2381	7.00223e-11	O	8	283.688A	-19.573	2.496599520169712e-08
2382	4.25513e-11	K	9	466.835A	-19.574	2.490857500612671e-08
2383	1.09515e-12	He	1	1.81386m	-19.574	2.490857500612671e-08
2384	1.90011e-11	N	7	1045.44A	-19.58	2.4566816544849263e-08
2385	6.18488e-12	He	1	3211.78A	-19.58	2.4566816544849263e-08
2386	9.86483e-12	N	6	2013.66A	-19.583	2.4397699769302713e-08
2387	5.31469e-12	He	1	3737.65A	-19.584	2.434158661695674e-08
2388	6.31561e-11	Ca	5	314.530A	-19.584	2.434158661695674e-08
2389	1.74529e-11	N	6	1138.17A	-19.585	2.4285602521279884e-08
2390	2.7349e-12	Ar	4	7263.33A	-19.592	2.389730259104011e-08
2391	4.71158e-11	Ne	4	421.609A	-19.593	2.3842340320267517e-08
2392	3.83027e-15	H	1	518.618m	-19.594	2.3787504459209875e-08
2393	1.46273e-10	Ne	7	135.804A	-19.594	2.3787504459209875e-08
2394	2.16486e-11	N	6	917.587A	-19.598	2.3569419307464422e-08
2395	2.57519e-12	C	6	7713.77A	-19.599	2.3515211147317707e-08
2396	6.33282e-12	He	1	3136.75A	-19.6	2.346112766247963e-08
2397	7.47476e-11	Cl	7	265.754A	-19.6	2.346112766247963e-08
2398	5.57178e-11	Fe	11	356.519A	-19.602999999999998	2.329962239566101e-08
2399	1.73874e-11	N	6	1142.47A	-19.604	2.3246034751192317e-08
2400	7.56565e-12	He	1	2625.61A	-19.605	2.31925703548858e-08
2401	6.78407e-11	Fe	6	292.810A	-19.61	2.292708719737119e-08
2402	7.5823e-13	He	1	2.61985m	-19.611	2.287435636008242e-08
2403	1.9126e-11	N	6	1038.61A	-19.611	2.287435636008242e-08
2404	4.27167e-13	He	1	4.65028m	-19.612000000000002	2.2821746800353993e-08
2405	9.61615e-11	Ca	10	206.574A	-19.617	2.2560508424967082e-08
2406	1.0936799999999998e-12	He	1	1.81630m	-19.617	2.2560508424967082e-08
2407	7.61592e-11	K	9	260.828A	-19.621	2.2353672440479917e-08
2408	2.15203e-11	N	4	923.056A	-19.622	2.2302260420535202e-08
2409	2.71482e-13	Na	3	7.31706m	-19.624000000000002	2.219979084178516e-08
2410	2.42139e-12	He	1	8203.75A	-19.624000000000002	2.219979084178516e-08
2411	3.25508e-13	Fe	11	6.10261m	-19.625	2.2148732739696508e-08
2412	9.99381e-12	S	9	1987.68A	-19.627	2.2046968556565086e-08
2413	2.31471e-12	He	1	8581.85A	-19.628	2.199626193597875e-08
2414	5.33126e-12	O	2	3726.03A	-19.63	2.189519829255649e-08
2415	3.01683e-10	Mg	10	65.8455A	-19.63	2.189519829255649e-08
2416	6.25701e-11	Ni	12	317.475A	-19.631	2.184484073389101e-08
2417	3.19264e-12	K	5	6221.94A	-19.631	2.184484073389101e-08
2418	5.365010000000001e-13	He	1	3.70260m	-19.632	2.1794598994396512e-08
2419	3.3615299999999996e-15	H	1	590.935m	-19.632	2.1794598994396512e-08
2420	2.36863e-10	Mg	9	83.8646A	-19.633	2.1744472807696473e-08
2421	1.47708e-11	P	3	1344.85A	-19.633	2.1744472807696473e-08
2422	1.06884e-12	He	1	1.85851m	-19.633	2.1744472807696473e-08
2423	9.64277e-11	Cl	10	206.004A	-19.634	2.1694461908026486e-08
2424	5.01006e-11	N	7	396.492A	-19.635	2.1644566030233915e-08
2425	1.27807e-11	O	7	1554.25A	-19.635	2.1644566030233915e-08
2426	3.2838e-10	Ne	9	60.4922A	-19.636	2.1594784909775963e-08
2427	9.40092e-13	He	1	2.11303m	-19.636	2.1594784909775963e-08
2428	2.32199e-11	O	7	855.492A	-19.637	2.154511828271773e-08
2429	2.64867e-11	K	4	749.979A	-19.639	2.144612745609671e-08
2430	2.5383799999999996e-10	Ne	9	78.2564A	-19.644000000000002	2.1200635665131423e-08
2431	1.70639e-11	O	8	1164.12A	-19.651	2.0861660943684998e-08
2432	2.55423e-11	N	5	777.707A	-19.652	2.0813680454958933e-08
2433	3.04221e-11	O	7	652.961A	-19.653	2.076581031829487e-08
2434	3.19644e-11	K	9	621.455A	-19.653	2.076581031829487e-08
2435	5.32442e-12	He	1	3730.82A	-19.656	2.0622859485563646e-08
2436	1.40198e-11	S	4	1416.89A	-19.657	2.0575428224950343e-08
2437	7.02084e-12	Fe	4	2829.36A	-19.657	2.0575428224950343e-08
2438	8.8303e-11	Cr	9	224.958A	-19.658	2.0528106053209264e-08
2439	4.2726499999999995e-13	He	1	4.64921m	-19.66	2.0433787973331225e-08
2440	9.56512e-11	P	10	207.676A	-19.663	2.0293122766345903e-08
2441	4.97918e-10	Ar	11	39.8950A	-19.665	2.019988433660037e-08
2442	2.13536e-12	He	1	9302.62A	-19.667	2.0107074298526148e-08
2443	4.22667e-11	Si	8	469.979A	-19.668	2.006082931092447e-08
2444	1.98807e-11	Ne	6	999.183A	-19.668	2.006082931092447e-08
2445	4.27101e-12	O	2R	4651.00A	-19.669	2.0014690683842635e-08
2446	5.36055e-11	N	7	370.567A	-19.669	2.0014690683842635e-08
2447	1.12814e-11	C	2	1760.82A	-19.67	1.9968658172658404e-08
2448	7.57381e-12	He	1	2622.78A	-19.671	1.9922731533312146e-08
2449	1.8064099999999998e-12	He	1	1.09966m	-19.671	1.9922731533312146e-08
2450	2.74455e-12	Ar	4	7237.77A	-19.673	1.9831194896699055e-08
2451	1.0725200000000001e-10	Fe	8	185.213A	-19.674	1.9785584414114083e-08
2452	8.03337e-13	He	1	2.47274m	-19.675	1.974007883272808e-08
2453	2.41286e-11	N	4	823.274A	-19.676	1.969467791127515e-08
2454	2.69199e-11	O	7	737.911A	-19.679000000000002	1.955910070216846e-08
2455	7.36722e-11	P	10	269.633A	-19.68	1.9514116018865322e-08
2456	1.04281e-13	He	1	19.0490m	-19.68	1.9514116018865322e-08
2457	1.45312e-11	O	8	1367.02A	-19.680999999999997	1.946923479746275e-08
2458	3.83239e-11	Ti	9	518.331A	-19.682000000000002	1.9424456800004645e-08
2459	2.37495e-12	Fe	5	8364.15A	-19.682000000000002	1.9424456800004645e-08
2460	6.21366e-12	He	1	3196.90A	-19.683	1.9379781789083167e-08
2461	4.96994e-12	F	4	3996.92A	-19.684	1.9335209527835382e-08
2462	1.53283e-11	N	6	1295.93A	-19.688	1.9157943261374396e-08
2463	4.4627599999999995e-12	Cr	9	4451.16A	-19.688	1.9157943261374396e-08
2464	2.18115e-11	O	7	910.734A	-19.688	1.9157943261374396e-08
2465	2.20725e-12	He	1	8999.66A	-19.692999999999998	1.893864409829375e-08
2466	7.60769e-11	O	7	261.110A	-19.694000000000003	1.8895086425580093e-08
2467	1.14629e-12	He	1	1.73294m	-19.695999999999998	1.8808271389347925e-08
2468	2.16991e-11	N	6	915.449A	-19.697	1.8765013565544275e-08
2469	4.1424099999999997e-10	Ne	9	47.9539A	-19.697	1.8765013565544275e-08
2470	1.00955e-10	P	8	196.766A	-19.698	1.8721855231974548e-08
2471	2.5502299999999997e-12	He	1	7789.27A	-19.699	1.867879615981756e-08
2472	3.94662e-10	Ne	9	50.3329A	-19.7	1.863583612077854e-08
2473	3.73028e-11	Al	7	532.519A	-19.702	1.8550212231498123e-08
2474	2.43572e-12	He	1	8155.46A	-19.705	1.8422513468715233e-08
2475	1.1057600000000001e-12	Si	7	1.79645m	-19.705	1.8422513468715233e-08
2476	1.34873e-10	Ca	12	147.282A	-19.705	1.8422513468715233e-08
2477	4.82604e-12	Si	4	4116.10A	-19.706	1.8380142863508984e-08
2478	3.68128e-11	Al	7	539.608A	-19.707	1.833786970799051e-08
2479	1.28844e-10	Mg	5	154.174A	-19.709	1.8253614850020262e-08
2480	1.31695e-12	He	1	1.50837m	-19.711	1.8169747107958497e-08
2481	2.3290400000000003e-12	He	1	8529.02A	-19.712	1.8127957849249796e-08
2482	3.85825e-11	Mg	6	514.857A	-19.715	1.8003165865188204e-08
2483	2.65437e-11	N	2	748.369A	-19.715999999999998	1.7961759732706377e-08
2484	1.90814e-11	N	6	1041.04A	-19.719	1.7838111848431455e-08
2485	5.21151e-11	Al	8	381.165A	-19.721	1.7756153169251175e-08
2486	2.16545e-11	N	6	917.334A	-19.722	1.771531515020488e-08
2487	5.33257e-12	He	1	3725.12A	-19.723	1.767457105599615e-08
2488	3.1286400000000003e-12	K	5	6349.22A	-19.725	1.759336377850297e-08
2489	7.5807e-12	He	1	2620.40A	-19.732	1.7312065345742667e-08
2490	6.68875e-11	Ne	8	296.983A	-19.733	1.7272248700347623e-08
2491	3.32813e-11	Na	5	596.865A	-19.735	1.719288992616894e-08
2492	1.30633e-11	N	7	1520.64A	-19.736	1.7153347376632836e-08
2493	1.39408e-11	O	7	1424.92A	-19.736	1.7153347376632836e-08
2494	9.178969999999998e-13	He	1	2.16413m	-19.738	1.7074534904412974e-08
2495	7.47346e-11	P	10	265.800A	-19.744	1.6840263502916566e-08
2496	6.73069e-11	Cl	7	295.132A	-19.746	1.6762889520430394e-08
2497	2.09242e-11	Si	8	949.354A	-19.748	1.668587103910146e-08
2498	3.97447e-12	Fe	6	4998.02A	-19.749000000000002	1.6647494600646378e-08
2499	2.4396900000000003e-10	Mg	9	81.4221A	-19.749000000000002	1.6647494600646378e-08
2500	2.54109e-11	Ti	4	781.730A	-19.75	1.660920642555059e-08
2501	2.6649e-13	He	1	7.45412m	-19.75	1.660920642555059e-08
2502	2.75784e-10	S	7	72.0290A	-19.750999999999998	1.6571006310813875e-08
2503	1.1403299999999998e-12	He	1	1.74199m	-19.750999999999998	1.6571006310813875e-08
2504	4.30669e-11	V	10	461.246A	-19.752	1.653289405390289e-08
2505	2.73529e-11	O	8	726.229A	-19.755	1.6419082411773986e-08
2506	1.59134e-11	Ne	9	1248.28A	-19.756	1.6381319570134623e-08
2507	3.77799e-11	O	3	525.794A	-19.756	1.6381319570134623e-08
2508	9.80061e-11	S	9	202.686A	-19.757	1.6343643580620908e-08
2509	1.1448200000000002e-12	He	1	1.73517m	-19.759	1.62685513594126e-08
2510	4.07198e-11	Ne	7	487.833A	-19.761	1.6193804155620893e-08
2511	4.94438e-11	Mg	5	401.758A	-19.761	1.6193804155620893e-08
2512	3.87513e-11	Mg	6	512.614A	-19.761	1.6193804155620893e-08
2513	8.81791e-11	Cl	7	225.274A	-19.762	1.615655943959285e-08
2514	1.96736e-10	Si	6	100.970A	-19.762999999999998	1.6119400384034748e-08
2515	9.94741e-11	O	5	199.695A	-19.764	1.6082326791932716e-08
2516	1.88468e-11	Al	7	1054.00A	-19.766	1.6008435212307468e-08
2517	1.8621e-12	He	1	1.06678m	-19.766	1.6008435212307468e-08
2518	2.42562e-11	O	3	818.944A	-19.767	1.5971616833018326e-08
2519	2.44659e-10	Mg	9	81.1924A	-19.773	1.575247803476809e-08
2520	5.69616e-12	Mg	6	3487.34A	-19.774	1.571624834065145e-08
2521	6.27488e-12	Si	4	3165.71A	-19.774	1.571624834065145e-08
2522	2.66157e-11	K	4	746.343A	-19.775	1.568010197251913e-08
2523	6.2360599999999996e-12	He	1	3185.42A	-19.777	1.5608058448069817e-08
2524	2.4474599999999998e-12	He	1	8116.37A	-19.781	1.546496290810109e-08
2525	9.18978e-13	He	1	2.16158m	-19.782	1.5429394480425833e-08
2526	1.8037200000000001e-12	He	1	1.10131m	-19.784000000000002	1.5358502852269535e-08
2527	1.75776e-13	He	1	11.3010m	-19.784000000000002	1.5358502852269535e-08
2528	5.2796900000000005e-12	Si	4	3762.43A	-19.785	1.5323179275928264e-08
2529	2.34119e-10	Si	7	84.8478A	-19.785	1.5323179275928264e-08
2530	5.3394599999999995e-12	He	1	3720.31A	-19.785999999999998	1.528793694155814e-08
2531	4.96546e-11	V	10	400.053A	-19.787	1.5252775662307683e-08
2532	4.32088e-11	Cl	7	459.732A	-19.788	1.521769525175542e-08
2533	1.78625e-10	Ne	9	111.208A	-19.788	1.521769525175542e-08
2534	1.11244e-11	N	7	1785.67A	-19.788	1.521769525175542e-08
2535	7.586589999999999e-12	He	1	2618.36A	-19.789	1.5182695523908506e-08
2536	2.1865e-12	He	1	9085.04A	-19.79	1.5147776293201992e-08
2537	2.34078e-12	He	1	8486.27A	-19.79	1.5147776293201992e-08
2538	1.00079e-11	Si	9	1984.88A	-19.797	1.490558010009593e-08
2539	5.31546e-13	He	1	3.73711m	-19.799	1.4837095180402643e-08
2540	5.66299e-11	Na	6	350.777A	-19.799	1.4837095180402643e-08
2541	3.6151400000000003e-12	Co	8	5494.79A	-19.801	1.476892492033306e-08
2542	1.60677e-13	He	1	12.3630m	-19.802	1.4734957335606751e-08
2543	1.29673e-10	Ni	12	153.189A	-19.804000000000002	1.4667256356306498e-08
2544	4.54478e-11	N	4	437.083A	-19.805	1.4633522602788823e-08
2545	4.32478e-11	K	9	459.317A	-19.808	1.4532786141760051e-08
2546	1.18412e-12	He	1	1.67757m	-19.81	1.4466014054719187e-08
2547	2.72434e-12	Ca	2	7291.47A	-19.814	1.4333388840683477e-08
2548	2.24508e-12	He	1	8847.98A	-19.814	1.4333388840683477e-08
2549	1.74326e-11	F	6	1139.50A	-19.814	1.4333388840683477e-08
2550	3.01708e-12	N	2R	6584.00A	-19.816	1.4267532901022293e-08
2551	8.536760000000001e-12	C	2	2326.93A	-19.817999999999998	1.4201979541918774e-08
2552	3.54103e-11	Si	4	560.980A	-19.823	1.4039410826418256e-08
2553	3.14553e-12	K	5	6315.13A	-19.824	1.40071210775485e-08
2554	5.112980000000001e-10	Ar	11	38.8510A	-19.825	1.3974905593040446e-08
2555	2.65452e-12	He	1	7483.27A	-19.83	1.3814936171538728e-08
2556	1.66928e-16	O	6	1.19000c	-19.832	1.3751462305515136e-08
2557	1.33205e-12	He	1	1.49127m	-19.833	1.3719834819865962e-08
2558	4.22685e-10	Ne	9	46.9958A	-19.834	1.3688280075415122e-08
2559	3.03364e-12	N	2	6548.05A	-19.834	1.3688280075415122e-08
2560	1.25677e-10	Ne	9	158.060A	-19.835	1.365679790486261e-08
2561	3.84714e-11	Si	4	516.344A	-19.835	1.365679790486261e-08
2562	8.90224e-11	C	4	223.140A	-19.839000000000002	1.3531591629082455e-08
2563	3.40308e-11	O	8	583.719A	-19.839000000000002	1.3531591629082455e-08
2564	7.59166e-12	He	1	2616.62A	-19.84	1.3500469831956364e-08
2565	2.67304e-13	He	1	7.43142m	-19.84	1.3500469831956364e-08
2566	4.68182e-13	He	1	4.24289m	-19.842	1.3438440807520257e-08
2567	1.35377e-11	Ti	4	1467.34A	-19.842	1.3438440807520257e-08
2568	4.57388e-11	N	4	434.302A	-19.842	1.3438440807520257e-08
2569	4.21246e-12	Ne	4	4715.64A	-19.843	1.3407533251338528e-08
2570	5.34535e-12	He	1	3716.21A	-19.843	1.3407533251338528e-08
2571	2.094e-11	N	7	948.637A	-19.843	1.3407533251338528e-08
2572	4.28054e-13	He	1	4.64065m	-19.844	1.3376696780563418e-08
2573	1.38811e-13	Fe	6	14.3105m	-19.846	1.3315236441641592e-08
2574	5.31448e-13	He	1	3.73780m	-19.846	1.3315236441641592e-08
2575	1.4617200000000001e-10	Ne	7	135.898A	-19.849	1.3223574998713508e-08
2576	7.47152e-11	Cl	7	265.869A	-19.851	1.316281819047367e-08
2577	7.0354e-12	Fe	4	2823.50A	-19.851	1.316281819047367e-08
2578	2.747e-12	C	2	7231.33A	-19.852	1.313254454872021e-08
2579	2.45718e-12	He	1	8084.24A	-19.852	1.313254454872021e-08
2580	3.5448e-11	Ne	3	560.383A	-19.852999999999998	1.310234053441075e-08
2581	1.8058e-09	Ne	9	11.0003A	-19.852999999999998	1.310234053441075e-08
2582	1.234e-11	C	5	1609.76A	-19.86	1.2892848597324401e-08
2583	2.3930099999999997e-12	He	1	8301.03A	-19.862000000000002	1.2833611338869673e-08
2584	2.3505e-12	He	1	8451.16A	-19.863	1.2804094851864185e-08
2585	1.1914700000000002e-12	He	1	1.66722m	-19.863	1.2804094851864185e-08
2586	6.25383e-12	He	1	3176.37A	-19.865	1.274526537982844e-08
2587	3.86092e-11	O	8	514.500A	-19.865	1.274526537982844e-08
2588	1.41282e-11	S	4	1406.02A	-19.865	1.274526537982844e-08
2589	3.28566e-11	Cl	7	604.580A	-19.869	1.2628416084469832e-08
2590	7.85563e-12	O	8	2528.69A	-19.87	1.2599371533453275e-08
2591	9.54884e-12	N	6	2080.30A	-19.872	1.2541482679624036e-08
2592	4.71171e-11	Ne	4	421.598A	-19.872	1.2541482679624036e-08
2593	3.83463e-11	N	6	518.027A	-19.873	1.2512638069890314e-08
2594	1.1187000000000001e-10	Co	11	177.568A	-19.875	1.2455147720127804e-08
2595	1.48113e-12	He	1	1.34117m	-19.877	1.2397921514528768e-08
2596	6.77929e-11	Mg	6	293.017A	-19.878	1.2369407086312324e-08
2597	4.72426e-11	Ca	10	420.478A	-19.88	1.2312574823141686e-08
2598	8.44401e-11	Si	8	235.249A	-19.881	1.2284256686868389e-08
2599	4.1683699999999995e-10	Ne	9	47.6552A	-19.883	1.2227815654245545e-08
2600	7.59605e-12	He	1	2615.10A	-19.884	1.2199692458651163e-08
2601	1.18265e-12	He	1	1.67965m	-19.885	1.2171633944611753e-08
2602	6.71983e-12	Mn	10	2956.09A	-19.887999999999998	1.2087845005899023e-08
2603	2.51385e-11	O	4	790.201A	-19.889	1.2060043733862553e-08
2604	3.1470599999999997e-12	S	3	6312.06A	-19.89	1.203230640297742e-08
2605	3.52173e-13	Mn	10	5.64054m	-19.891	1.2004632866183154e-08
2606	2.32548e-12	Ca	2	8542.09A	-19.891	1.2004632866183154e-08
2607	9.67139e-11	P	10	205.394A	-19.893	1.1949476588314831e-08
2608	6.49548e-11	Cr	12	305.820A	-19.894000000000002	1.1921993554807782e-08
2609	5.35042e-12	He	1	3712.69A	-19.895	1.1894573730523856e-08
2610	2.26915e-13	He	1	8.75412m	-19.897000000000002	1.183992312845054e-08
2611	1.73337e-11	N	6	1146.00A	-19.897000000000002	1.183992312845054e-08
2612	7.606210000000001e-12	He	1	2611.61A	-19.899	1.1785523623085338e-08
2613	1.73001e-11	Fe	8	1148.23A	-19.9	1.1758417670934514e-08
2614	1.0551e-11	Si	3	1882.71A	-19.903	1.1677473293041363e-08
2615	2.22434e-12	He	1	8930.50A	-19.903	1.1677473293041363e-08
2616	4.28475e-10	Ne	9	46.3608A	-19.905	1.1623820176871081e-08
2617	6.9829e-11	P	8	284.473A	-19.906	1.1597086132326222e-08
2618	1.4645e-11	Na	6	1356.40A	-19.908	1.1543802361609724e-08
2619	6.36956e-12	Cl	4	3118.66A	-19.908	1.1543802361609724e-08
2620	4.86135e-11	V	10	408.620A	-19.909000000000002	1.1517252352932931e-08
2621	7.29459e-12	Si	8	2723.18A	-19.909000000000002	1.1517252352932931e-08
2622	5.11674e-11	Ne	4	388.225A	-19.909000000000002	1.1517252352932931e-08
2623	1.53483e-11	C	5	1294.24A	-19.912	1.1437968145411545e-08
2624	1.2129e-12	He	1	1.63776m	-19.913	1.1411661548677398e-08
2625	1.06284e-12	P	10	1.86900m	-19.913	1.1411661548677398e-08
2626	7.60818e-13	Al	6	2.61094m	-19.915	1.1359229726535628e-08
2627	1.09551e-11	C	5	1813.26A	-19.916	1.1333104223139606e-08
2628	7.59988e-12	He	1	2613.78A	-19.917	1.1307038806734004e-08
2629	3.31545e-11	Na	6	599.148A	-19.917	1.1307038806734004e-08
2630	2.46533e-12	He	1	8057.52A	-19.918	1.1281033339122663e-08
2631	4.4331500000000004e-10	Ar	10	44.8089A	-19.918	1.1281033339122663e-08
2632	1.85872e-11	N	6	1068.72A	-19.918	1.1281033339122663e-08
2633	2.78509e-11	N	6	713.243A	-19.919	1.1255087682427002e-08
2634	4.96875e-12	Ca	5	3997.88A	-19.919	1.1255087682427002e-08
2635	4.21084e-10	Ne	9	47.1746A	-19.92	1.1229201699085822e-08
2636	1.81085e-10	Ne	9	109.697A	-19.921	1.1203375251854308e-08
2637	2.38228e-11	N	6	833.841A	-19.921	1.1203375251854308e-08
2638	2.2738599999999998e-12	He	1	8736.00A	-19.922	1.1177608203803026e-08
2639	1.35614e-11	C	5	1464.77A	-19.922	1.1177608203803026e-08
2640	2.37227e-12	He	1	8373.61A	-19.924	1.112625175909843e-08
2641	1.03407e-12	Fe	5	1.92100m	-19.926	1.1075131275823564e-08
2642	5.43946e-11	N	4	365.192A	-19.928	1.102424566983404e-08
2643	1.02326e-12	He	1	1.94129m	-19.929000000000002	1.09988906083889e-08
2644	4.84452e-12	K	6	4100.40A	-19.929000000000002	1.09988906083889e-08
2645	3.35224e-11	Na	6	592.573A	-19.93	1.0973593861966946e-08
2646	2.60523e-11	N	7	762.484A	-19.93	1.0973593861966946e-08
2647	1.02218e-12	He	1	1.94335m	-19.930999999999997	1.0948355296447258e-08
2648	2.35865e-12	He	1	8421.96A	-19.930999999999997	1.0948355296447258e-08
2649	4.5778e-11	N	4	433.930A	-19.932000000000002	1.09231747780173e-08
2650	7.60325e-12	He	1	2612.63A	-19.932000000000002	1.09231747780173e-08
2651	3.02473e-10	Mg	10	65.6736A	-19.934	1.0872987348716011e-08
2652	2.83229e-11	Ne	4	701.358A	-19.934	1.0872987348716011e-08
2653	6.03041e-13	He	1	3.29405m	-19.935	1.0847980171755838e-08
2654	7.70795e-11	Fe	7	257.714A	-19.936	1.0823030509706561e-08
2655	2.444e-10	Mg	9	81.2784A	-19.937	1.0798138230287648e-08
2656	5.323350000000001e-13	He	1	3.73157m	-19.938	1.0773303201522797e-08
2657	3.8969800000000004e-10	Ne	9	50.9739A	-19.938	1.0773303201522797e-08
2658	5.35481e-12	He	1	3709.65A	-19.939	1.0748525291738982e-08
2659	2.06847e-12	He	1	9603.44A	-19.94	1.0723804369566281e-08
2660	9.101589999999999e-14	Ar	3	21.8253m	-19.941	1.0699140303936912e-08
2661	3.36334e-11	N	6	590.616A	-19.942999999999998	1.0649982219542892e-08
2662	1.69069e-11	C	3	1174.93A	-19.942999999999998	1.0649982219542892e-08
2663	6.26817e-12	He	1	3169.10A	-19.945999999999998	1.0576668257625641e-08
2664	4.57601e-12	O	2R	4341.00A	-19.945999999999998	1.0576668257625641e-08
2665	1.25209e-10	Ne	7	158.650A	-19.947	1.0552342595663045e-08
2666	3.39275e-10	Ne	9	58.5497A	-19.949	1.050385898547221e-08
2667	6.44383e-11	Na	5	308.271A	-19.949	1.050385898547221e-08
2668	3.12173e-11	K	9	636.328A	-19.95	1.047970078018878e-08
2669	2.72601e-12	He	1	7287.00A	-19.952	1.0431550928822876e-08
2670	9.73942e-13	Fe	5	2.03959m	-19.952	1.0431550928822876e-08
2671	8.542389999999999e-12	C	2	2325.40A	-19.954	1.038362230592867e-08
2672	4.94509e-11	Si	8	401.701A	-19.955	1.0359740637334378e-08
2673	6.19771e-11	Mg	7	320.513A	-19.956	1.033591389505358e-08
2674	5.3649699999999995e-12	He	1	3702.62A	-19.956	1.033591389505358e-08
2675	4.46714e-11	Ar	4	444.680A	-19.957	1.0312141952759344e-08
2676	1.33058e-12	He	1	1.49291m	-19.959	1.026476196427463e-08
2677	8.58145e-11	Ne	9	231.481A	-19.96	1.0241153666880087e-08
2678	2.95573e-11	N	7	672.067A	-19.96	1.0241153666880087e-08
2679	6.21452e-11	Na	4	319.646A	-19.962	1.019409983994192e-08
2680	1.3772399999999999e-12	He	1	1.44234m	-19.962	1.019409983994192e-08
2681	1.45414e-11	Na	5	1366.06A	-19.965999999999998	1.0100639770840755e-08
2682	4.03112e-13	Ar	5	4.92778m	-19.967	1.0077408944016414e-08
2683	5.55134e-11	Ne	4	357.832A	-19.968	1.0054231546611116e-08
2684	3.8992900000000004e-12	Co	8	5094.38A	-19.97	1.0008036548803353e-08
2685	1.22931e-12	He	1	1.61591m	-19.971	9.985018703479523e-09
2686	2.40026e-10	Ne	9	82.7595A	-19.972	9.962053797730882e-09
2687	7.00043e-12	C	2	2837.60A	-19.972	9.962053797730882e-09
2688	5.35864e-12	He	1	3706.99A	-19.973	9.939141709799863e-09
2689	2.15165e-11	N	4	923.219A	-19.973	9.939141709799863e-09
2690	3.6811199999999995e-10	Ne	9	53.9631A	-19.973	9.939141709799863e-09
2691	6.86566e-11	Fe	7	289.331A	-19.973	9.939141709799863e-09
2692	1.22495e-11	C	5	1621.65A	-19.974	9.916282318208697e-09
2693	6.0138e-12	N	7	3303.15A	-19.977	9.848019110885796e-09
2694	2.66574e-13	He	1	7.45178m	-19.979	9.802771573157114e-09
2695	2.47223e-12	He	1	8035.04A	-19.979	9.802771573157114e-09
2696	6.3752e-11	Cr	12	311.590A	-19.98	9.780225824176735e-09
2697	7.29436e-11	O	5	272.326A	-19.985	9.668272504933644e-09
2698	2.8425900000000003e-12	Fe	11	6988.16A	-19.987000000000002	9.623850827841713e-09
2699	9.10071e-12	Fe	7	2182.74A	-19.988	9.601716585156462e-09
2700	5.362e-12	He	1	3704.67A	-19.989	9.579633249816642e-09
2701	7.21443e-11	Al	6	275.343A	-19.99	9.55760070473877e-09
2702	2.71228e-12	Ca	2	7323.89A	-19.991	9.535618833108324e-09
2703	2.36555e-12	He	1	8397.41A	-19.993	9.491806644275297e-09
2704	8.782489999999999e-12	Mg	7	2261.82A	-19.994	9.469976094784772e-09
2705	4.2984800000000005e-10	Ne	9	46.2128A	-19.995	9.448195754164795e-09
2706	1.17132e-10	Ni	13	169.590A	-19.996	9.426465506938244e-09
2707	8.11085e-11	C	4	244.912A	-19.996	9.426465506938244e-09
2708	3.73865e-11	N	6	531.327A	-19.997	9.404785237893357e-09
2709	7.14947e-14	He	1	27.7845m	-19.998	9.383154832083583e-09
2710	4.31787e-10	Ne	9	46.0052A	-19.998	9.383154832083583e-09
2711	1.21143e-12	He	1	1.63975m	-19.998	9.383154832083583e-09
2712	8.27183e-13	Ti	9	2.40146m	-19.999000000000002	9.361574174826664e-09
2713	5.67192e-12	Mg	6	3502.24A	-20.0	9.34004315170418e-09
2714	2.84448e-11	Ne	4	698.351A	-20.000999999999998	9.318561648560713e-09
2715	2.64753e-13	He	1	7.50301m	-20.000999999999998	9.318561648560713e-09
2716	2.13725e-11	N	6	929.442A	-20.003	9.275746746901457e-09
2717	1.50463e-11	N	6	1320.22A	-20.004	9.254413121385399e-09
2718	1.85592e-11	C	3	1070.33A	-20.005	9.233128561846536e-09
2719	7.44776e-13	He	1	2.66717m	-20.006	9.211892955436103e-09
2720	1.26554e-10	K	9	156.964A	-20.006	9.211892955436103e-09
2721	2.25312e-12	He	1	8816.43A	-20.006	9.211892955436103e-09
2722	3.99596e-11	N	6	497.113A	-20.007	9.190706189565105e-09
2723	1.2353e-12	He	1	1.60807m	-20.008	9.169568151903489e-09
2724	1.6069000000000002e-13	He	1	12.3619m	-20.012999999999998	9.064604973231923e-09
2725	1.87994e-11	N	6	1056.66A	-20.012999999999998	9.064604973231923e-09
2726	6.10445e-11	Ca	5	325.410A	-20.014	9.043756960319698e-09
2727	8.26852e-11	Ne	4	240.242A	-20.015	9.022956896506598e-09
2728	1.25617e-10	K	11	158.135A	-20.016	9.002204671512829e-09
2729	6.3070599999999996e-12	Si	4	3149.56A	-20.016	9.002204671512829e-09
2730	9.09788e-13	He	1	2.18342m	-20.018	8.960843298131043e-09
2731	3.37039e-10	Ne	9	58.9382A	-20.018	8.960843298131043e-09
2732	6.50858e-13	Ca	5	3.05204m	-20.02	8.919671962997787e-09
2733	2.2962599999999997e-12	He	1	8650.79A	-20.021	8.899157286759106e-09
2734	4.1268100000000004e-13	He	1	4.81351m	-20.022000000000002	8.878689792966475e-09
2735	3.71556e-11	P	5	534.629A	-20.022000000000002	8.878689792966475e-09
2736	2.55726e-12	Fe	5	7767.87A	-20.023	8.858269373103353e-09
2737	6.2799e-12	He	1	3163.18A	-20.023	8.858269373103353e-09
2738	2.41213e-11	C	3	823.525A	-20.023	8.858269373103353e-09
2739	4.90788e-11	Si	8	404.746A	-20.026	8.79728947566458e-09
2740	4.22796e-11	Na	4	469.835A	-20.027	8.777056271336004e-09
2741	4.81959e-13	He	1	4.12160m	-20.029	8.736729360887076e-09
2742	1.89604e-12	Fe	6	1.04768m	-20.029	8.736729360887076e-09
2743	9.7245e-13	He	1	2.04272m	-20.032	8.676586139007319e-09
2744	1.0289e-11	O	8	1930.65A	-20.033	8.65663054464946e-09
2745	6.941510000000001e-12	C	5	2861.69A	-20.033	8.65663054464946e-09
2746	5.26469e-12	Si	4	3773.15A	-20.034000000000002	8.636720846885008e-09
2747	2.47812e-12	He	1	8015.95A	-20.035	8.616856940154794e-09
2748	4.51426e-11	Mn	10	440.038A	-20.035999999999998	8.597038719142296e-09
2749	6.02942e-13	He	1	3.29459m	-20.035999999999998	8.597038719142296e-09
2750	5.262330000000001e-12	Fe	6	3774.84A	-20.038	8.557538914215026e-09
2751	4.85283e-12	Fe	5	4093.38A	-20.043	8.459581576294463e-09
2752	3.6001300000000003e-12	Cl	3	5517.71A	-20.044	8.440125078581058e-09
2753	6.03829e-13	He	1	3.28975m	-20.045	8.420713329570631e-09
2754	1.64081e-11	Si	4	1210.65A	-20.05	8.324322221166001e-09
2755	1.16694e-10	Mg	10	170.228A	-20.051	8.305176811336863e-09
2756	2.3714400000000002e-12	He	1	8376.56A	-20.051	8.305176811336863e-09
2757	8.08981e-13	Ca	7	2.45549m	-20.053	8.267017990066948e-09
2758	8.52044e-11	Si	8	233.139A	-20.053	8.267017990066948e-09
2759	4.57636e-11	N	4	434.067A	-20.059	8.153590250947189e-09
2760	6.54181e-13	He	1	3.03654m	-20.06	8.134837513753002e-09
2761	1.0499e-11	Si	3	1892.03A	-20.062	8.097461330464118e-09
2762	1.09475e-12	He	1	1.81451m	-20.063	8.078837686204754e-09
2763	2.2267400000000003e-12	He	1	8920.86A	-20.063	8.078837686204754e-09
2764	1.71251e-11	N	6	1159.96A	-20.064	8.060256875138508e-09
2765	9.26664e-12	N	6	2143.65A	-20.064	8.060256875138508e-09
2766	2.77715e-12	He	1	7152.82A	-20.065	8.04171879875184e-09
2767	3.2758e-12	O	8	6064.01A	-20.065	8.04171879875184e-09
2768	1.25809e-12	He	1	1.57894m	-20.067	8.004770457095216e-09
2769	6.77228e-11	Fe	7	293.320A	-20.067999999999998	7.98635999592883e-09
2770	2.54731e-11	O	4	779.820A	-20.069000000000003	7.967991877647993e-09
2771	2.04465e-12	Fe	5	9715.32A	-20.069000000000003	7.967991877647993e-09
2772	1.97048e-11	O	3	1008.10A	-20.069000000000003	7.967991877647993e-09
2773	5.95105e-11	Mn	10	333.797A	-20.070999999999998	7.931382280423864e-09
2774	5.78221e-11	Si	9	343.545A	-20.073	7.894940889019776e-09
2775	4.3026199999999997e-13	K	3	4.61683m	-20.073	7.894940889019776e-09
2776	4.38292e-10	Ne	9	45.3224A	-20.075	7.858666930600386e-09
2777	1.52418e-10	O	7	130.329A	-20.075	7.858666930600386e-09
2778	1.24176e-10	Ni	13	159.970A	-20.078	7.804568247974122e-09
2779	1.89747e-12	Cr	9	1.04689m	-20.079	7.786618239111233e-09
2780	1.36832e-11	Ti	4	1451.74A	-20.08	7.768709514123176e-09
2781	2.9949e-11	O	7	663.276A	-20.082	7.733015536188515e-09
2782	5.53712e-11	Ne	4	358.751A	-20.083	7.715230093996118e-09
2783	6.54127e-11	S	9	303.679A	-20.083	7.715230093996118e-09
2784	2.41909e-11	O	7	821.153A	-20.085	7.679781831677224e-09
2785	1.22634e-13	He	1	16.1981m	-20.085	7.679781831677224e-09
2786	3.731619999999999e-12	Cl	4	5323.28A	-20.086	7.662118823607693e-09
2787	2.48318e-12	He	1	7999.59A	-20.086	7.662118823607693e-09
2788	3.09719e-10	S	8	64.1371A	-20.088	7.626914585410162e-09
2789	4.27166e-13	He	1	4.65029m	-20.089000000000002	7.609373168632862e-09
2790	1.97759e-11	Cl	7	1004.48A	-20.089000000000002	7.609373168632862e-09
2791	7.70029e-11	Fe	7	257.970A	-20.089000000000002	7.609373168632862e-09
2792	1.69669e-11	O	8	1170.77A	-20.09	7.59187209599467e-09
2793	1.1581099999999998e-09	F	8	17.1525A	-20.09	7.59187209599467e-09
2794	2.57918e-11	Na	6	770.186A	-20.093	7.539610016091377e-09
2795	4.44082e-10	Ne	9	44.7315A	-20.093	7.539610016091377e-09
2796	2.25524e-11	N	6	880.813A	-20.093	7.539610016091377e-09
2797	6.2896300000000005e-12	He	1	3158.29A	-20.094	7.522269394251508e-09
2798	7.48709e-13	He	1	2.65316m	-20.094	7.522269394251508e-09
2799	1.0936700000000001e-12	He	1	1.81631m	-20.095	7.50496865473521e-09
2800	1.25307e-12	He	1	1.58526m	-20.096	7.48770770581556e-09
2801	1.3081299999999999e-10	Ar	11	151.854A	-20.098	7.453304813913602e-09
2802	3.55019e-11	Si	4	559.533A	-20.1	7.419059988941771e-09
2803	4.11719e-11	C	3	482.476A	-20.1	7.419059988941771e-09
2804	2.27551e-12	He	1	8729.66A	-20.101	7.401996624470597e-09
2805	1.7695099999999998e-12	He	1	1.12259m	-20.101	7.401996624470597e-09
2806	1.23383e-12	He	1	1.60998m	-20.101	7.401996624470597e-09
2807	1.47239e-10	Ne	9	134.913A	-20.101	7.401996624470597e-09
2808	2.64467e-11	O	7	751.112A	-20.102	7.384972504648618e-09
2809	2.93532e-13	He	1	6.76740m	-20.102	7.384972504648618e-09
2810	2.13383e-11	O	7	930.928A	-20.102999999999998	7.367987539215767e-09
2811	2.64971e-13	He	1	7.49683m	-20.102999999999998	7.367987539215767e-09
2812	2.3765e-12	He	1	8358.70A	-20.102999999999998	7.367987539215767e-09
2813	6.51389e-11	Fe	7	304.956A	-20.102999999999998	7.367987539215767e-09
2814	6.95856e-13	He	1	2.85468m	-20.102999999999998	7.367987539215767e-09
2815	2.83303e-11	Na	5	701.174A	-20.104	7.351041638119327e-09
2816	2.6495799999999997e-13	He	1	7.49722m	-20.108	7.2836468832854674e-09
2817	8.856e-11	Fe	8	224.305A	-20.108	7.2836468832854674e-09
2818	1.6855099999999998e-10	Si	5	117.854A	-20.109	7.2668949603148325e-09
2819	2.15453e-11	O	8	921.985A	-20.109	7.2668949603148325e-09
2820	5.60813e-11	N	6	354.208A	-20.11	7.250181565697938e-09
2821	4.51187e-13	He	1	4.40271m	-20.111	7.233506610821912e-09
2822	2.31403e-12	He	1	8584.36A	-20.112000000000002	7.216870007277861e-09
2823	1.99793e-11	N	6	994.252A	-20.114	7.183711501566156e-09
2824	2.0191400000000002e-12	Fe	5	9838.08A	-20.115	7.167189423595404e-09
2825	4.90289e-11	Si	8	405.158A	-20.115	7.167189423595404e-09
2826	1.75352e-12	N	5	1.13283m	-20.119	7.1014802359958854e-09
2827	1.62262e-11	N	6	1224.22A	-20.12	7.085147284687675e-09
2828	7.8791e-12	N	7	2521.16A	-20.12	7.085147284687675e-09
2829	2.44702e-10	Si	7	81.1781A	-20.121	7.068851898125121e-09
2830	8.59571e-11	Fe	8	231.097A	-20.122	7.052593989911591e-09
2831	5.93621e-10	C	5	33.4632A	-20.122	7.052593989911591e-09
2832	4.97146e-10	Ar	11	39.9570A	-20.122	7.052593989911591e-09
2833	2.85361e-11	Na	5	696.117A	-20.124000000000002	7.0201902639387796e-09
2834	1.472e-10	Li	3	134.949A	-20.127	6.971863614086048e-09
2835	2.4875799999999998e-12	He	1	7985.47A	-20.13	6.923869642550824e-09
2836	4.06598e-11	Cl	7	488.553A	-20.13	6.923869642550824e-09
2837	3.8563e-11	Si	4	515.118A	-20.135	6.844612762144809e-09
2838	2.43067e-11	Ne	4	817.241A	-20.136	6.828870589632576e-09
2839	2.7579000000000004e-10	Mg	9	72.0276A	-20.136	6.828870589632576e-09
2840	4.2726400000000003e-13	He	1	4.64923m	-20.137	6.8131646231123584e-09
2841	2.34119e-10	Si	7	84.8478A	-20.137999999999998	6.7974947793127995e-09
2842	1.24161e-10	Ni	12	159.990A	-20.139	6.781860975153834e-09
2843	7.11569e-11	Al	7	279.164A	-20.144000000000002	6.704229654521408e-09
2844	2.4977400000000002e-12	He	1	7952.98A	-20.145	6.6888103541971e-09
2845	1.0140700000000001e-12	He	1	1.95889m	-20.146	6.673426517279383e-09
2846	2.81342e-11	Mg	9	706.061A	-20.147000000000002	6.6580780622047414e-09
2847	2.38089e-12	He	1	8343.28A	-20.148	6.6427649075972484e-09
2848	6.8156e-11	Mg	6	291.456A	-20.149	6.6274869722679735e-09
2849	6.549689999999999e-13	He	1	3.03289m	-20.151	6.5970364356222265e-09
2850	2.29325e-12	Ca	2	8662.14A	-20.151	6.5970364356222265e-09
2851	4.32812e-11	Al	7	458.963A	-20.152	6.581863672859987e-09
2852	7.2447100000000005e-12	Si	8	2741.93A	-20.156	6.521520783998948e-09
2853	7.799610000000001e-12	Ti	4	2546.85A	-20.156	6.521520783998948e-09
2854	1.28048e-12	He	1	1.55133m	-20.157	6.506521702415839e-09
2855	2.27875e-11	S	9	871.726A	-20.158	6.491557117763094e-09
2856	6.297780000000001e-12	He	1	3154.20A	-20.16	6.461731122068264e-09
2857	2.4914099999999998e-12	He	1	7973.19A	-20.164	6.402489615053004e-09
2858	5.33757e-12	S	3	3721.63A	-20.164	6.402489615053004e-09
2859	3.97129e-11	Ne	9	500.202A	-20.165	6.387764297561651e-09
2860	2.3910599999999997e-12	He	1	8307.82A	-20.165	6.387764297561651e-09
2861	4.0964699999999994e-12	Fe	6	4849.16A	-20.165	6.387764297561651e-09
2862	6.81777e-11	Mg	6	291.363A	-20.165	6.387764297561651e-09
2863	1.04437e-11	N	6	1902.06A	-20.166	6.373072847360669e-09
2864	2.27948e-11	P	5	871.448A	-20.166	6.373072847360669e-09
2865	7.49572e-11	Fe	7	265.011A	-20.168	6.343791237438746e-09
2866	2.96292e-12	He	1	6704.35A	-20.171	6.300120885732512e-09
2867	2.50778e-12	N	7	7921.13A	-20.172	6.285631009785111e-09
2868	6.43125e-11	Fe	7	308.874A	-20.172	6.285631009785111e-09
2869	2.40955e-11	O	7	824.407A	-20.172	6.285631009785111e-09
2870	4.6754199999999995e-12	K	11	4248.70A	-20.172	6.285631009785111e-09
2871	6.867229999999999e-13	Fe	5	2.89265m	-20.174	6.256751158612864e-09
2872	6.920180000000001e-13	He	1	2.87051m	-20.175	6.242361030269872e-09
2873	1.09473e-11	Ne	3	1814.56A	-20.175	6.242361030269872e-09
2874	5.84581e-11	Co	11	339.807A	-20.177	6.213679986594705e-09
2875	2.8149900000000003e-12	He	1	7056.67A	-20.177	6.213679986594705e-09
2876	1.26741e-12	He	1	1.56733m	-20.178	6.199388919198442e-09
2877	2.49477e-12	He	1	7962.44A	-20.179000000000002	6.185130720345098e-09
2878	4.99969e-11	Mn	12	397.314A	-20.180999999999997	6.156712626058929e-09
2879	1.2989e-11	N	7	1529.33A	-20.180999999999997	6.156712626058929e-09
2880	2.38473e-12	He	1	8329.87A	-20.182000000000002	6.142552579956046e-09
2881	3.54515e-11	Cr	9	560.328A	-20.183	6.1284251010555695e-09
2882	4.71296e-11	Al	6	421.486A	-20.183	6.1284251010555695e-09
2883	1.60472e-13	He	1	12.3788m	-20.183	6.1284251010555695e-09
2884	4.88283e-11	Fe	11	406.822A	-20.184	6.114330114454862e-09
2885	1.1458899999999999e-12	He	1	1.73353m	-20.185	6.100267545423809e-09
2886	5.55468e-13	He	1	3.57616m	-20.185	6.100267545423809e-09
2887	2.52469e-11	Ca	8	786.807A	-20.186	6.086237319403967e-09
2888	5.88961e-11	Mn	12	337.280A	-20.189	6.044339956398483e-09
2889	2.2932900000000002e-12	He	1	8662.01A	-20.189	6.044339956398483e-09
2890	3.18138e-10	B	4	62.4397A	-20.189	6.044339956398483e-09
2891	8.27624e-11	Ne	4	240.018A	-20.189	6.044339956398483e-09
2892	8.53239e-12	C	2	2328.12A	-20.191	6.0165687369133576e-09
2893	3.084e-13	He	1	6.44113m	-20.192999999999998	5.988925114591405e-09
2894	2.23636e-10	Si	7	88.8250A	-20.194000000000003	5.975150969056272e-09
2895	4.2321e-13	He	1	4.69376m	-20.194000000000003	5.975150969056272e-09
2896	1.2516e-12	He	1	1.58712m	-20.195	5.961408503176866e-09
2897	3.15928e-13	He	1	6.28765m	-20.195999999999998	5.947697644091903e-09
2898	6.54082e-13	He	1	3.03700m	-20.197	5.9340183191077245e-09
2899	8.85182e-11	Ne	9	224.411A	-20.197	5.9340183191077245e-09
2900	2.32837e-12	He	1	8531.50A	-20.197	5.9340183191077245e-09
2901	2.33103e-12	He	1	8521.77A	-20.198	5.920370455697961e-09
2902	2.38809e-12	He	1	8318.14A	-20.198	5.920370455697961e-09
2903	3.5870199999999998e-12	Cl	3	5537.87A	-20.199	5.906753981502998e-09
2904	1.6494e-11	N	7	1204.34A	-20.204	5.8391399277919965e-09
2905	2.30832e-11	Si	4	860.560A	-20.206	5.812311516797773e-09
2906	4.22795e-11	Al	8	469.837A	-20.21	5.759023924511351e-09
2907	7.87385e-11	Cr	12	252.284A	-20.211	5.745778537040617e-09
2908	1.87774e-11	Al	8	1057.89A	-20.213	5.71937908267233e-09
2909	7.60481e-11	Al	7	261.209A	-20.213	5.71937908267233e-09
2910	8.39947e-13	He	1	2.36497m	-20.214000000000002	5.706224875807544e-09
2911	3.4263199999999995e-10	S	9	57.9760A	-20.219	5.640906259787967e-09
2912	1.34677e-11	O	7	1474.97A	-20.22	5.627932535407525e-09
2913	6.3046800000000006e-12	He	1	3150.75A	-20.221	5.614988649765096e-09
2914	6.43812e-11	Fe	11	308.544A	-20.223	5.589190120343527e-09
2915	3.7887900000000003e-10	Ne	9	52.4296A	-20.223	5.589190120343527e-09
2916	5.60595e-12	Fe	6	3543.46A	-20.224	5.576335339783105e-09
2917	9.24145e-12	P	8	2149.50A	-20.224	5.576335339783105e-09
2918	4.28372e-11	Al	8	463.720A	-20.226	5.5507144061888854e-09
2919	4.18266e-11	K	3	474.924A	-20.227	5.537948117315401e-09
2920	2.54701e-11	O	4	779.912A	-20.23	5.49982515062842e-09
2921	8.53127e-11	Si	8	232.843A	-20.23	5.49982515062842e-09
2922	7.90108e-11	Fe	7	251.415A	-20.232	5.4745557494217206e-09
2923	4.52802e-11	Mg	9	438.701A	-20.236	5.424364720623389e-09
2924	1.14481e-12	He	1	1.73517m	-20.237000000000002	5.411889027962747e-09
2925	1.6025000000000002e-10	Ne	9	123.959A	-20.238	5.399442028599038e-09
2926	2.65031e-13	He	1	7.49515m	-20.238	5.399442028599038e-09
2927	3.36466e-13	He	1	5.90385m	-20.239	5.387023656539422e-09
2928	1.6075e-13	He	1	12.3574m	-20.241	5.362272531120185e-09
2929	1.29825e-12	He	1	1.53009m	-20.241	5.362272531120185e-09
2930	2.43194e-10	Mg	9	81.6815A	-20.242	5.349939646532518e-09
2931	5.9697800000000004e-12	Ca	12	3327.50A	-20.242	5.349939646532518e-09
2932	8.407350000000001e-13	He	1	2.36275m	-20.244	5.325358906662196e-09
2933	4.21259e-11	K	3	471.549A	-20.246	5.300891105032768e-09
2934	8.34828e-10	N	6	23.7947A	-20.249000000000002	5.264400027339775e-09
2935	4.02709e-10	Ne	9	49.3271A	-20.25	5.252292243264373e-09
2936	7.1301899999999995e-12	Ar	5	2785.96A	-20.25	5.252292243264373e-09
2937	1.2646700000000003e-10	K	9	157.072A	-20.253	5.216135717782635e-09
2938	4.0283e-12	O	3	4931.23A	-20.253	5.216135717782635e-09
2939	3.13859e-11	Ne	9	632.911A	-20.254	5.20413893853882e-09
2940	1.27914e-12	He	1	1.55295m	-20.254	5.20413893853882e-09
2941	6.928069999999999e-13	He	1	2.86724m	-20.254	5.20413893853882e-09
2942	1.48719e-11	C	2	1335.71A	-20.255	5.1921697511216435e-09
2943	2.15059e-11	N	4	923.676A	-20.26	5.132735475455418e-09
2944	3.30016e-11	Al	8	601.925A	-20.261	5.120930511446181e-09
2945	1.37433e-10	Mg	5	144.539A	-20.262	5.109152698100702e-09
2946	1.5705700000000002e-10	Ca	10	126.479A	-20.264	5.085678273765622e-09
2947	1.69803e-11	Al	6	1169.85A	-20.266	5.062311704613276e-09
2948	1.77578e-10	Ne	9	111.864A	-20.267	5.0506687107823095e-09
2949	8.545e-12	C	2	2324.69A	-20.268	5.0390524950940686e-09
2950	1.08556e-12	He	1	1.82988m	-20.268	5.0390524950940686e-09
2951	1.4969899999999998e-10	Ne	9	132.696A	-20.269000000000002	5.027462995960534e-09
2952	2.3076200000000002e-12	He	1	8608.19A	-20.27	5.015900151935377e-09
2953	5.36351e-12	Fe	6	3703.63A	-20.271	5.0043639017134665e-09
2954	1.99133e-11	P	5	997.545A	-20.271	5.0043639017134665e-09
2955	3.71304e-11	P	5	534.992A	-20.272000000000002	4.992854184130794e-09
2956	2.84377e-12	He	1	6985.26A	-20.275	4.958483617685939e-09
2957	9.10751e-12	Fe	6	2181.11A	-20.275	4.958483617685939e-09
2958	2.3401e-12	He	1	8488.72A	-20.275	4.958483617685939e-09
2959	6.26963e-13	He	1	3.16836m	-20.277	4.935701454893353e-09
2960	5.315449999999999e-13	He	1	3.73712m	-20.277	4.935701454893353e-09
2961	9.25666e-11	Ne	9	214.596A	-20.278	4.9243496565561936e-09
2962	6.31057e-12	He	1	3147.81A	-20.278	4.9243496565561936e-09
2963	1.60676e-13	He	1	12.3630m	-20.279	4.91302396663067e-09
2964	1.89251e-13	He	1	10.4964m	-20.28	4.901724325069139e-09
2965	5.11397e-14	He	1	38.8435m	-20.28	4.901724325069139e-09
2966	2.6101099999999997e-12	S	12	7610.59A	-20.281	4.890450671962068e-09
2967	7.20797e-13	He	1	2.75590m	-20.281	4.890450671962068e-09
2968	1.26594e-12	He	1	1.56915m	-20.282	4.879202947537591e-09
2969	3.3369899999999996e-13	He	1	5.95280m	-20.284000000000002	4.856785046336429e-09
2970	3.37867e-11	Sc	5	587.936A	-20.287	4.823351173247554e-09
2971	8.560160000000001e-12	Fe	6	2320.57A	-20.287	4.823351173247554e-09
2972	9.678459999999999e-15	N	2	205.244m	-20.29	4.7901474573220846e-09
2973	3.0175900000000003e-12	C	2	6582.88A	-20.291	4.779130423889671e-09
2974	7.65388e-13	Ar	11	2.59535m	-20.291	4.779130423889671e-09
2975	1.66468e-10	Si	5	119.329A	-20.291	4.779130423889671e-09
2976	1.1837299999999998e-12	He	1	1.67812m	-20.298	4.702717412988374e-09
2977	7.815239999999999e-12	Ti	4	2541.76A	-20.298	4.702717412988374e-09
2978	6.91198e-11	Fe	7	287.392A	-20.301	4.67034413402733e-09
2979	1.8248900000000002e-13	He	1	10.8853m	-20.305999999999997	4.616883146805608e-09
2980	2.07782e-12	Fe	5	9560.26A	-20.305999999999997	4.616883146805608e-09
2981	6.25378e-11	Na	6	317.639A	-20.307000000000002	4.606264610229176e-09
2982	6.72652e-12	O	5	2953.15A	-20.307000000000002	4.606264610229176e-09
2983	1.85404e-10	Ne	9	107.141A	-20.308	4.595670495609242e-09
2984	1.25543e-10	Ne	9	158.228A	-20.31	4.574555307692028e-09
2985	2.67079e-13	He	1	7.43766m	-20.316	4.511790055862015e-09
2986	1.1e-12	Cr	11	1.80587m	-20.316	4.511790055862015e-09
2987	1.31259e-12	He	1	1.51338m	-20.32	4.470425715997595e-09
2988	3.36525e-13	He	1	5.90281m	-20.32	4.470425715997595e-09
2989	1.33166e-12	He	1	1.49171m	-20.320999999999998	4.460144022164808e-09
2990	1.63931e-11	Si	4	1211.76A	-20.320999999999998	4.460144022164808e-09
2991	2.40252e-12	He	1	8268.17A	-20.323	4.439651521830854e-09
2992	5.31447e-13	He	1	3.73781m	-20.323	4.439651521830854e-09
2993	1.12563e-11	O	8	1764.74A	-20.324	4.429440606680527e-09
2994	1.28886e-12	He	1	1.54124m	-20.325	4.4192531759833935e-09
2995	7.17517e-11	Si	8	276.850A	-20.326	4.409089175726641e-09
2996	4.8176400000000005e-12	Fe	5	4123.28A	-20.326	4.409089175726641e-09
2997	7.75014e-11	Fe	8	256.311A	-20.328	4.388831251104288e-09
2998	9.26769e-11	Ne	9	214.341A	-20.328	4.388831251104288e-09
2999	6.315630000000001e-12	He	1	3145.28A	-20.329	4.378737219333153e-09
3000	5.0092e-13	Mg	5	3.96560m	-20.33	4.3686664031909e-09
3001	6.6799e-12	O	8	2973.77A	-20.332	4.348594204337807e-09
3002	7.64417e-11	K	9	259.864A	-20.332	4.348594204337807e-09
3003	8.64943e-11	Si	8	229.662A	-20.333	4.338592715206239e-09
3004	4.75784e-11	Si	9	417.510A	-20.334	4.328614228861317e-09
3005	6.919199999999999e-13	He	1	2.87092m	-20.335	4.318658692398137e-09
3006	8.98823e-11	Cr	9	221.005A	-20.337	4.298816258105378e-09
3007	4.2782799999999996e-13	He	1	4.64309m	-20.337	4.298816258105378e-09
3008	1.97292e-11	Cl	7	1006.86A	-20.340999999999998	4.259404473755223e-09
3009	2.7092299999999998e-12	Ar	4	7332.15A	-20.340999999999998	4.259404473755223e-09
3010	1.6869400000000002e-10	Ne	9	117.754A	-20.342	4.249608115311643e-09
3011	2.3690500000000004e-13	He	1	8.38497m	-20.345	4.22035401881583e-09
3012	1.6681799999999996e-10	O	7	119.078A	-20.346	4.210647473926311e-09
3013	2.31936e-12	He	1	8564.64A	-20.346	4.210647473926311e-09
3014	7.38968e-13	He	1	2.68814m	-20.346	4.210647473926311e-09
3015	3.36452e-13	He	1	5.90409m	-20.347	4.200963253470541e-09
3016	2.34982e-12	He	1	8453.59A	-20.348	4.1913013061037825e-09
3017	7.21585e-13	He	1	2.75289m	-20.349	4.181661580599283e-09
3018	1.16694e-10	Mg	10	170.228A	-20.35	4.172044025848212e-09
3019	2.24208e-11	Na	7	885.984A	-20.35	4.172044025848212e-09
3020	1.0990999999999999e-10	S	10	180.734A	-20.351	4.162448590859286e-09
3021	8.897739999999999e-14	He	1	22.3253m	-20.351	4.162448590859286e-09
3022	1.22669e-11	Fe	8	1619.36A	-20.354	4.133794496309457e-09
3023	2.23359e-11	Fe	8	889.349A	-20.355	4.124287032797254e-09
3024	1.03487e-11	Fe	6	1919.51A	-20.357	4.105337655159051e-09
3025	2.76278e-10	Mg	9	71.9002A	-20.359	4.086475342002511e-09
3026	2.0788499999999998e-10	Si	6	95.5548A	-20.361	4.067699693302744e-09
3027	8.31069e-11	Al	7	239.023A	-20.361	4.067699693302744e-09
3028	1.18265e-12	He	1	1.67966m	-20.362000000000002	4.058344243619117e-09
3029	1.2776700000000001e-12	He	1	1.55474m	-20.362000000000002	4.058344243619117e-09
3030	1.7749600000000002e-09	Na	10	11.1915A	-20.363	4.049010310872706e-09
3031	1.31314e-10	Ni	9	151.274A	-20.364	4.039697845575864e-09
3032	3.48036e-13	He	1	5.70759m	-20.365	4.0304067983548934e-09
3033	2.86617e-12	He	1	6930.67A	-20.365	4.0304067983548934e-09
3034	7.1209e-11	Al	7	278.960A	-20.367	4.011888761212861e-09
3035	9.09412e-11	Ar	11	218.432A	-20.368	4.002661673111077e-09
3036	3.87606e-13	He	1	5.12491m	-20.371	3.975107543965996e-09
3037	2.1164699999999997e-13	He	1	9.38565m	-20.372	3.965965050316375e-09
3038	6.32002e-12	He	1	3143.10A	-20.373	3.956843583818653e-09
3039	6.78103e-13	He	1	2.92942m	-20.373	3.956843583818653e-09
3040	1.7448399999999998e-10	Ne	9	113.847A	-20.377	3.920567023791524e-09
3041	1.44408e-11	S	3	1375.58A	-20.378	3.911549969857391e-09
3042	7.43194e-13	He	1	2.67285m	-20.378	3.911549969857391e-09
3043	8.25166e-11	Al	7	240.733A	-20.379	3.902553654571814e-09
3044	3.88295e-12	Ni	13	5115.82A	-20.38	3.893578030237258e-09
3045	8.8605e-11	C	5	224.191A	-20.38	3.893578030237258e-09
3046	6.517310000000001e-13	Cl	10	3.04795m	-20.381	3.884623049265794e-09
3047	1.1367e-12	He	1	1.74755m	-20.382	3.875688664179033e-09
3048	6.3301900000000005e-12	He	1	3138.05A	-20.387999999999998	3.822512222173239e-09
3049	1.1413e-09	O	7	17.4051A	-20.389	3.81372068802472e-09
3050	1.6271e-10	Ne	9	122.085A	-20.389	3.81372068802472e-09
3051	1.27879e-10	Ne	9	155.338A	-20.391	3.796198233125409e-09
3052	1.29701e-12	He	1	1.53155m	-20.392	3.787467219472274e-09
3053	2.49188e-12	C	3	7971.68A	-20.393	3.778756286593306e-09
3054	4.11153e-10	Ne	9	48.3140A	-20.393	3.778756286593306e-09
3055	1.3243200000000002e-12	He	1	1.49997m	-20.394000000000002	3.770065388304005e-09
3056	7.73656e-12	Fe	4	2567.61A	-20.397000000000002	3.744112440721006e-09
3057	4.0040100000000004e-10	Ne	9	49.6114A	-20.398	3.735501221066183e-09
3058	5.85868e-11	O	5	339.060A	-20.4	3.718338151972532e-09
3059	4.88993e-11	Na	6	406.232A	-20.4	3.718338151972532e-09
3060	1.21251e-12	He	1	1.63829m	-20.401	3.70978621153682e-09
3061	3.14421e-11	P	4	631.780A	-20.402	3.701253940018303e-09
3062	5.83202e-11	Ne	3	340.610A	-20.404	3.684248222887912e-09
3063	6.32386e-12	He	1	3141.19A	-20.407	3.6588860365162897e-09
3064	8.21883e-12	Mg	5	2416.94A	-20.41	3.6336984422075888e-09
3065	3.1383799999999996e-10	Mg	10	63.2953A	-20.410999999999998	3.6253411677024437e-09
3066	4.98245e-12	Fe	11	3986.88A	-20.412	3.617003114395248e-09
3067	6.030390000000001e-13	He	1	3.29406m	-20.412	3.617003114395248e-09
3068	1.19374e-12	V	8	1.66405m	-20.413	3.6086842380785023e-09
3069	4.06014e-11	Cl	7	489.256A	-20.414	3.6003844946463544e-09
3070	2.35797e-12	He	1	8424.38A	-20.415	3.592103840094418e-09
3071	8.92389e-12	Ca	7	2225.99A	-20.415	3.592103840094418e-09
3072	5.85724e-11	S	10	339.143A	-20.415	3.592103840094418e-09
3073	1.12841e-11	C	2	1760.40A	-20.416	3.58384223051943e-09
3074	9.05175e-12	Fe	6	2194.54A	-20.417	3.575599622119187e-09
3075	2.32908e-12	He	1	8528.88A	-20.417	3.575599622119187e-09
3076	4.36306e-11	Fe	8	455.287A	-20.417	3.575599622119187e-09
3077	3.87665e-13	He	1	5.12413m	-20.417	3.575599622119187e-09
3078	9.64395e-11	Cr	9	205.979A	-20.417	3.575599622119187e-09
3079	8.61993e-12	N	7	2304.48A	-20.419	3.5591712341375203e-09
3080	1.98217e-11	O	3	1002.16A	-20.419	3.5591712341375203e-09
3081	3.5495699999999996e-10	S	9	55.9630A	-20.42	3.5509853674543895e-09
3082	6.327219999999999e-12	He	1	3139.52A	-20.421	3.5428183277422165e-09
3083	4.21584e-11	Si	8	471.186A	-20.423	3.5265405561268894e-09
3084	5.11375e-12	N	7	3884.52A	-20.423	3.5265405561268894e-09
3085	3.7815800000000005e-10	Ne	9	52.5295A	-20.425	3.5103375740785524e-09
3086	1.747e-12	N	5	1.13706m	-20.427	3.494209037970417e-09
3087	8.638690000000001e-13	He	1	2.29948m	-20.43	3.470155072145892e-09
3088	2.65498e-13	He	1	7.48195m	-20.43	3.470155072145892e-09
3089	9.10376e-11	S	12	218.201A	-20.430999999999997	3.4621739369541324e-09
3090	5.32109e-13	He	1	3.73316m	-20.430999999999997	3.4621739369541324e-09
3091	1.7794900000000003e-10	Ne	9	111.630A	-20.433	3.4462666926573875e-09
3092	5.98882e-11	Cr	12	331.693A	-20.433	3.4462666926573875e-09
3093	1.33058e-12	He	1	1.49292m	-20.436	3.4225427596165848e-09
3094	1.28739e-12	He	1	1.54300m	-20.437	3.414671129704875e-09
3095	2.45366e-12	He	1	8095.85A	-20.438	3.406817604039602e-09
3096	7.43982e-13	He	1	2.67002m	-20.439	3.3989821409820993e-09
3097	1.1775599999999998e-13	He	1	16.8692m	-20.441	3.383365236614682e-09
3098	3.59769e-13	He	1	5.52144m	-20.441	3.383365236614682e-09
3099	5.73447e-11	Mn	12	346.404A	-20.442	3.375583712505467e-09
3100	4.10278e-11	Fe	8	484.171A	-20.442	3.375583712505467e-09
3101	1.6697900000000002e-10	Si	5	118.964A	-20.442999999999998	3.3678200854050943e-09
3102	2.15451e-11	N	4	921.994A	-20.448	3.329268967674982e-09
3103	3.11036e-11	C	3	638.654A	-20.449	3.321611861531766e-09
3104	2.8839400000000003e-12	He	1	6887.97A	-20.45	3.3139723662440114e-09
3105	8.78426e-11	Cl	7	226.137A	-20.453	3.2911591409404232e-09
3106	1.30391e-12	He	1	1.52345m	-20.453	3.2911591409404232e-09
3107	3.30594e-11	Mg	6	600.872A	-20.454	3.283589684966431e-09
3108	1.5547e-11	Ne	9	1277.70A	-20.455	3.2760376382581032e-09
3109	3.21977e-11	O	4	616.952A	-20.457	3.2609856125695998e-09
3110	2.29418e-13	He	1	8.65862m	-20.458	3.2534855537851354e-09
3111	8.39848e-13	He	1	2.36524m	-20.458	3.2534855537851354e-09
3112	7.20699e-13	He	1	2.75628m	-20.458	3.2534855537851354e-09
3113	9.33699e-11	C	4	212.750A	-20.459	3.2460027446571753e-09
3114	1.83751e-11	Ne	9	1081.05A	-20.462	3.2236574189374386e-09
3115	3.0189099999999997e-12	C	2R	6580.00A	-20.462	3.2236574189374386e-09
3116	1.33405e-12	He	1	1.48904m	-20.463	3.2162432126159207e-09
3117	2.8997e-13	He	1	6.85052m	-20.463	3.2162432126159207e-09
3118	7.60965e-13	He	1	2.61043m	-20.468	3.179427181000851e-09
3119	4.1694300000000004e-10	Ne	9	47.6431A	-20.468	3.179427181000851e-09
3120	1.8454100000000001e-09	Ne	9	10.7643A	-20.468	3.179427181000851e-09
3121	8.21731e-11	Fe	9	241.739A	-20.469	3.172114701403701e-09
3122	9.68947e-11	Cr	8	205.011A	-20.469	3.172114701403701e-09
3123	5.64751e-11	Al	6	351.739A	-20.47	3.164819040042949e-09
3124	5.51225e-11	Na	5	360.369A	-20.471	3.1575401582376732e-09
3125	1.61217e-13	He	1	12.3215m	-20.472	3.1502780173959927e-09
3126	7.1594e-13	He	1	2.77460m	-20.473	3.1430325790147853e-09
3127	8.97218e-11	S	12	221.400A	-20.473	3.1430325790147853e-09
3128	1.21143e-12	He	1	1.63975m	-20.475	3.1285916560636412e-09
3129	2.5346e-13	He	1	7.83731m	-20.475	3.1285916560636412e-09
3130	5.737959999999999e-17	He	2	3.46194c	-20.476	3.1213960949294192e-09
3131	1.07054e-12	He	1	1.85556m	-20.477	3.1142170831265416e-09
3132	2.36487e-12	He	1	8399.81A	-20.477999999999998	3.107054582592653e-09
3133	2.75846e-11	K	6	720.129A	-20.479	3.0999085553528378e-09
3134	1.7115400000000003e-10	Ne	9	116.062A	-20.48	3.092778963519597e-09
3135	9.405210000000001e-18	H	1	21.1207c	-20.48	3.092778963519597e-09
3136	1.8576600000000001e-13	He	1	10.6933m	-20.480999999999998	3.0856657692925684e-09
3137	2.3372299999999997e-12	He	1	8499.15A	-20.484	3.0644241955475504e-09
3138	3.47311e-10	S	9	57.1950A	-20.486	3.0503444453111344e-09
3139	5.4196199999999995e-12	Fe	6	3665.28A	-20.486	3.0503444453111344e-09
3140	3.36993e-13	He	1	5.89462m	-20.486	3.0503444453111344e-09
3141	1.3224700000000001e-12	He	1	1.50207m	-20.487	3.0433288477677064e-09
3142	1.51979e-12	Fe	7	1.30705m	-20.487	3.0433288477677064e-09
3143	3.68543e-17	C	4	5.39000c	-20.488000000000003	3.0363293856508245e-09
3144	1.17454e-12	He	1	1.69125m	-20.489	3.029346021850138e-09
3145	6.38898e-12	Ar	3	3109.18A	-20.489	3.029346021850138e-09
3146	1.6069000000000002e-13	He	1	12.3620m	-20.491	3.0154274411819323e-09
3147	4.07568e-10	Ar	9	48.7390A	-20.491	3.0154274411819323e-09
3148	4.2544399999999994e-13	He	1	4.66912m	-20.491999999999997	3.008492150519509e-09
3149	9.09779e-12	Cl	7	2183.44A	-20.493000000000002	3.0015728105829315e-09
3150	4.47424e-11	Mg	9	443.974A	-20.494	2.994669384686648e-09
3151	1.23491e-12	He	1	1.60858m	-20.496	2.9809101286938605e-09
3152	1.79297e-11	N	6	1107.91A	-20.499000000000002	2.9603896877063593e-09
3153	9.3801e-11	Ne	9	211.772A	-20.499000000000002	2.9603896877063593e-09
3154	2.84537e-11	Ne	4	698.133A	-20.500999999999998	2.9467879326145368e-09
3155	4.1341199999999994e-10	Ne	9	48.0500A	-20.503	2.9332486719105995e-09
3156	1.0149e-11	Fe	6	1957.29A	-20.503	2.9332486719105995e-09
3157	4.4541e-11	Mg	9	445.981A	-20.504	2.9265023871726167e-09
3158	2.05442e-10	O	7	96.6912A	-20.505	2.91977161845899e-09
3159	8.26866e-11	Ne	4	240.238A	-20.505	2.91977161845899e-09
3160	9.16032e-11	Ne	9	216.853A	-20.506	2.9130563300838057e-09
3161	1.29554e-12	He	1	1.53329m	-20.506	2.9130563300838057e-09
3162	5.734310000000001e-13	He	1	3.46414m	-20.508000000000003	2.8996720520155616e-09
3163	1.55038e-11	Fe	7	1281.26A	-20.508000000000003	2.8996720520155616e-09
3164	9.5097e-14	Fe	6	20.8886m	-20.509	2.8930029913604157e-09
3165	5.19118e-11	Fe	6	382.658A	-20.509	2.8930029913604157e-09
3166	6.50614e-11	Fe	7	305.318A	-20.51	2.8863492691191163e-09
3167	1.3098e-12	He	1	1.51660m	-20.51	2.8863492691191163e-09
3168	1.7694400000000002e-10	Ne	9	112.264A	-20.511	2.879710850014338e-09
3169	1.63135e-14	N	2	121.767m	-20.511999999999997	2.87308769884982e-09
3170	3.69494e-13	He	1	5.37613m	-20.513	2.8664797805102266e-09
3171	6.02942e-13	He	1	3.29459m	-20.513	2.8664797805102266e-09
3172	4.2550299999999997e-13	He	1	4.66847m	-20.515	2.8533095022485025e-09
3173	3.2726699999999997e-10	Ne	9	60.6980A	-20.516	2.8467470724988443e-09
3174	1.14704e-12	He	1	1.73180m	-20.522	2.8076882383863128e-09
3175	5.31646e-11	O	3	373.640A	-20.522	2.8076882383863128e-09
3176	7.61753e-13	He	1	2.60773m	-20.523000000000003	2.8012307346318255e-09
3177	3.25757e-11	Mg	10	609.794A	-20.523000000000003	2.8012307346318255e-09
3178	6.17135e-11	Ni	13	321.882A	-20.523000000000003	2.8012307346318255e-09
3179	2.19823e-11	N	6	903.657A	-20.526	2.7819471978928503e-09
3180	1.3422e-12	He	1	1.47999m	-20.528000000000002	2.7691653115684278e-09
3181	8.73893e-11	Ca	6	227.310A	-20.528000000000002	2.7691653115684278e-09
3182	2.89827e-12	He	1	6853.89A	-20.529	2.762796408087036e-09
3183	1.40153e-13	He	1	14.1735m	-20.53	2.7564421526771493e-09
3184	3.7837599999999996e-14	He	1	52.4992m	-20.531	2.7501025116491827e-09
3185	1.21637e-10	Co	11	163.309A	-20.531	2.7501025116491827e-09
3186	2.37076e-12	He	1	8378.95A	-20.535999999999998	2.7186223485146258e-09
3187	4.25007e-11	K	9	467.391A	-20.537	2.7123696906224545e-09
3188	6.03604e-13	He	1	3.29098m	-20.538	2.7061314134443746e-09
3189	6.54179e-13	He	1	3.03655m	-20.538	2.7061314134443746e-09
3190	2.43755e-13	He	1	8.14936m	-20.539	2.6999074839056615e-09
3191	4.57967e-12	O	8	4337.53A	-20.539	2.6999074839056615e-09
3192	1.4727200000000002e-10	F	7	134.883A	-20.539	2.6999074839056615e-09
3193	3.87592e-13	He	1	5.12509m	-20.54	2.693697869007682e-09
3194	2.4915e-12	He	1	7972.90A	-20.541	2.687502535827633e-09
3195	2.6394299999999998e-12	He	1	7526.05A	-20.541	2.687502535827633e-09
3196	1.56561e-11	N	6	1268.80A	-20.541999999999998	2.6813214515185175e-09
3197	9.03968e-12	Fe	6	2197.47A	-20.543000000000003	2.675154583308777e-09
3198	2.53903e-11	Mg	8	782.364A	-20.543000000000003	2.675154583308777e-09
3199	2.8413899999999997e-13	Co	8	6.99110m	-20.543000000000003	2.675154583308777e-09
3200	1.94092e-11	N	6	1023.46A	-20.543000000000003	2.675154583308777e-09
3201	1.71723e-09	Ne	9	11.5677A	-20.544	2.6690018985023767e-09
3202	3.23854e-12	Ar	5	6133.78A	-20.544	2.6690018985023767e-09
3203	2.34413e-12	He	1	8474.14A	-20.545	2.66286336447833e-09
3204	4.3133500000000005e-13	He	1	4.60534m	-20.551	2.6263275094239016e-09
3205	7.75301e-13	He	1	2.56216m	-20.551	2.6263275094239016e-09
3206	3.05718e-11	O	3	649.764A	-20.551	2.6263275094239016e-09
3207	2.74478e-12	C	2	7237.17A	-20.552	2.620287123771147e-09
3208	7.47736e-11	Cl	7	265.661A	-20.554000000000002	2.608247998018236e-09
3209	1.0711200000000001e-10	Mn	8	185.456A	-20.558000000000003	2.5843354366390685e-09
3210	4.94387e-12	Na	5	4018.00A	-20.558000000000003	2.5843354366390685e-09
3211	3.76129e-11	Al	7	528.129A	-20.56	2.57246149388408e-09
3212	1.31487e-12	He	1	1.51076m	-20.561	2.5665449966292006e-09
3213	7.44719e-13	He	1	2.66738m	-20.561999999999998	2.5606421069404215e-09
3214	3.4516900000000002e-12	N	2R	5755.00A	-20.563000000000002	2.554752793521148e-09
3215	3.88133e-13	He	1	5.11796m	-20.565	2.543014770664904e-09
3216	5.733720000000001e-13	He	1	3.46450m	-20.568	2.5255087801187962e-09
3217	7.43095e-13	He	1	2.67321m	-20.569000000000003	2.5197002711089345e-09
3218	1.30244e-12	He	1	1.52517m	-20.57	2.5139051212991027e-09
3219	2.85092e-11	Ne	4	696.774A	-20.57	2.5139051212991027e-09
3220	6.12911e-11	Ne	9	324.100A	-20.570999999999998	2.5081232999639718e-09
3221	7.18629e-12	Si	8	2764.22A	-20.572	2.5023547764488805e-09
3222	3.32728e-11	Na	5	597.018A	-20.572	2.5023547764488805e-09
3223	5.18479e-11	Mg	9	383.129A	-20.572	2.5023547764488805e-09
3224	5.11687e-11	Ne	4	388.215A	-20.574	2.4908575006126706e-09
3225	1.67169e-11	S	5	1188.28A	-20.576999999999998	2.473710558188119e-09
3226	4.11831e-11	C	3	482.345A	-20.576999999999998	2.473710558188119e-09
3227	1.23383e-12	He	1	1.60999m	-20.578000000000003	2.468021181782783e-09
3228	3.7764299999999996e-13	He	1	5.26011m	-20.579	2.4623448905801093e-09
3229	2.64971e-13	He	1	7.49684m	-20.58	2.456681654484926e-09
3230	3.96186e-11	Ne	9	501.392A	-20.581	2.4510314434713e-09
3231	4.2185599999999994e-10	Ne	9	47.0882A	-20.583000000000002	2.439769976930251e-09
3232	1.2526799999999999e-12	He	1	1.58576m	-20.584	2.4341586616956744e-09
3233	2.64957e-13	He	1	7.49723m	-20.585	2.428560252127988e-09
3234	7.82062e-11	S	9	254.001A	-20.586	2.422974718545023e-09
3235	2.37583e-12	He	1	8361.07A	-20.587	2.4174020313327957e-09
3236	1.2033200000000002e-12	He	1	1.65080m	-20.587	2.4174020313327957e-09
3237	1.22628e-11	C	5	1619.89A	-20.588	2.411842160945494e-09
3238	4.23025e-13	He	1	4.69581m	-20.588	2.411842160945494e-09
3239	1.34909e-12	He	1	1.47243m	-20.588	2.411842160945494e-09
3240	5.1882e-11	Fe	6	382.878A	-20.589000000000002	2.406295077905237e-09
3241	6.88243e-11	Mg	6	288.626A	-20.590999999999998	2.3952391562932135e-09
3242	8.88756e-11	F	6	223.509A	-20.592	2.389730259104011e-09
3243	7.87415e-11	C	5	252.274A	-20.592	2.389730259104011e-09
3244	2.41572e-11	N	4	822.299A	-20.593000000000004	2.3842340320267324e-09
3245	6.661619999999999e-14	He	1	29.8192m	-20.594	2.3787504459209875e-09
3246	6.12753e-10	Ca	12	32.4184A	-20.596	2.367821080397117e-09
3247	4.2764599999999993e-10	Ne	9	46.4507A	-20.601	2.340716856620512e-09
3248	7.7609e-13	He	1	2.55956m	-20.601	2.340716856620512e-09
3249	1.76317e-11	N	6	1126.63A	-20.601	2.340716856620512e-09
3250	2.35001e-12	He	1	8452.91A	-20.601999999999997	2.335333357240824e-09
3251	8.54937e-12	C	2	2323.50A	-20.601999999999997	2.335333357240824e-09
3252	2.91001e-12	He	1	6826.26A	-20.603	2.329962239566082e-09
3253	1.47233e-09	F	8	13.4918A	-20.603	2.329962239566082e-09
3254	5.56653e-12	Fe	6	3568.56A	-20.603	2.329962239566082e-09
3255	4.54222e-13	He	1	4.37329m	-20.604	2.3246034751192318e-09
3256	1.47928e-13	He	1	13.4284m	-20.604	2.3246034751192318e-09
3257	1.31926e-12	He	1	1.50573m	-20.605	2.3192570354885803e-09
3258	1.87947e-11	Al	7	1056.92A	-20.605	2.3192570354885803e-09
3259	5.94872e-11	Na	5	333.928A	-20.608	2.3032913823568677e-09
3260	1.33247e-11	Fe	7	1490.80A	-20.608	2.3032913823568677e-09
3261	4.5428100000000003e-13	He	1	4.37272m	-20.609	2.2979939591793774e-09
3262	1.90995e-12	Fe	5	1.04005m	-20.609	2.2979939591793774e-09
3263	1.20728e-10	Cl	10	164.539A	-20.61	2.292708719737119e-09
3264	1.1721500000000001e-09	F	8	16.9470A	-20.611	2.287435636008242e-09
3265	2.41364e-11	C	3	823.007A	-20.613000000000003	2.276925823925527e-09
3266	2.39929e-11	P	4	827.931A	-20.614	2.2716890398497297e-09
3267	1.5792300000000001e-13	He	1	12.5785m	-20.614	2.2716890398497297e-09
3268	1.2513299999999999e-12	He	1	1.58747m	-20.614	2.2716890398497297e-09
3269	2.55488e-13	He	1	7.77509m	-20.615	2.2664643000430826e-09
3270	1.18192e-09	F	8	16.8070A	-20.615	2.2664643000430826e-09
3271	6.79771e-11	Fe	7	292.223A	-20.616	2.2612515768045155e-09
3272	8.65652e-12	Fe	6	2294.74A	-20.616	2.2612515768045155e-09
3273	5.738989999999999e-13	He	1	3.46132m	-20.618000000000002	2.2508620695458846e-09
3274	5.63259e-12	C	5	3526.70A	-20.62	2.240520297737049e-09
3275	3.15352e-11	P	4	629.915A	-20.62	2.240520297737049e-09
3276	1.32942e-12	He	1	1.49422m	-20.621	2.2353672440479916e-09
3277	3.34785e-11	Na	5	593.349A	-20.621	2.2353672440479916e-09
3278	1.98655e-12	Fe	5	9999.46A	-20.625	2.2148732739696506e-09
3279	8.08433e-11	Fe	7	245.716A	-20.625	2.2148732739696506e-09
3280	1.30833e-12	He	1	1.51831m	-20.628	2.1996261935978754e-09
3281	1.17256e-11	Cr	9	1694.11A	-20.628	2.1996261935978754e-09
3282	5.2948e-11	Ne	9	375.169A	-20.629	2.1945671937383537e-09
3283	7.87035e-13	He	1	2.52396m	-20.629	2.1945671937383537e-09
3284	9.33711e-12	Si	4	2127.47A	-20.631	2.184484073389101e-09
3285	3.32285e-11	O	3	597.814A	-20.631	2.184484073389101e-09
3286	2.38022e-12	He	1	8345.65A	-20.631999999999998	2.179459899439669e-09
3287	2.0197200000000002e-12	Fe	5	9835.27A	-20.631999999999998	2.179459899439669e-09
3288	2.41307e-11	C	3	823.202A	-20.633000000000003	2.1744472807696295e-09
3289	3.50595e-12	N	7	5665.93A	-20.635	2.164456603023392e-09
3290	7.29746e-11	O	5	272.211A	-20.636999999999997	2.1545118282717905e-09
3291	1.32309e-12	He	1	1.50137m	-20.639	2.144612745609671e-09
3292	1.66061e-11	S	10	1196.22A	-20.64	2.139680273169424e-09
3293	2.52028e-12	He	1	7881.85A	-20.64	2.139680273169424e-09
3294	7.11428e-11	Fe	6	279.220A	-20.641	2.134759145101004e-09
3295	6.81302e-11	S	11	291.566A	-20.641	2.134759145101004e-09
3296	3.8454e-13	He	1	5.16577m	-20.641	2.134759145101004e-09
3297	2.2573e-12	Fe	5	8800.09A	-20.641	2.134759145101004e-09
3298	4.26056e-11	Ca	9	466.240A	-20.642	2.1298493353130453e-09
3299	1.35498e-12	He	1	1.46603m	-20.643	2.124950817774242e-09
3300	6.54743e-13	He	1	3.03393m	-20.644000000000002	2.1200635665131423e-09
3301	7.67115e-13	He	1	2.58950m	-20.647	2.1054691515767397e-09
3302	2.3903799999999998e-12	He	1	8310.17A	-20.65	2.090975203886067e-09
3303	9.9339e-12	Ne	9	1999.66A	-20.651	2.0861660943685e-09
3304	3.87991e-11	Ne	9	511.982A	-20.651999999999997	2.08136804549591e-09
3305	7.87565e-11	Fe	7	252.226A	-20.651999999999997	2.08136804549591e-09
3306	6.92017e-13	He	1	2.87052m	-20.651999999999997	2.08136804549591e-09
3307	4.5761e-11	Cr	11	434.092A	-20.651999999999997	2.08136804549591e-09
3308	4.69218e-11	Si	9	423.352A	-20.651999999999997	2.08136804549591e-09
3309	2.35508e-12	He	1	8434.72A	-20.653000000000002	2.07658103182947e-09
3310	2.09081e-11	Si	9	950.083A	-20.653000000000002	2.07658103182947e-09
3311	1.32645e-12	He	1	1.49756m	-20.654	2.0718050279889768e-09
3312	7.10089e-11	Al	8	279.746A	-20.655	2.0670400086524833e-09
3313	5.94356e-12	Ne	3	3342.18A	-20.656999999999996	2.0575428224950514e-09
3314	9.876760000000001e-12	N	6	2011.23A	-20.656999999999996	2.0575428224950514e-09
3315	1.52954e-10	O	7	129.872A	-20.656999999999996	2.0575428224950514e-09
3316	7.19718e-13	He	1	2.76003m	-20.662	2.0339903245666434e-09
3317	5.816310000000001e-13	K	6	3.41530m	-20.664	2.0246449879142164e-09
3318	3.1455e-10	Mg	10	63.1520A	-20.664	2.0246449879142164e-09
3319	6.01262e-14	Fe	5	33.0380m	-20.666	2.015342589183433e-09
3320	1.26701e-12	He	1	1.56782m	-20.666	2.015342589183433e-09
3321	2.38405e-12	He	1	8332.23A	-20.666999999999998	2.0107074298526315e-09
3322	4.2597e-13	He	1	4.66334m	-20.666999999999998	2.0107074298526315e-09
3323	5.27306e-13	He	1	3.76716m	-20.668000000000003	2.0060829310924303e-09
3324	1.52703e-11	O	3	1300.86A	-20.669	2.0014690683842635e-09
3325	7.60866e-13	He	1	2.61077m	-20.669	2.0014690683842635e-09
3326	7.00265e-12	C	2	2836.71A	-20.671	1.9922731533312147e-09
3327	2.91973e-12	He	1	6803.52A	-20.671999999999997	1.9876910522305232e-09
3328	1.2516e-12	He	1	1.58713m	-20.671999999999997	1.9876910522305232e-09
3329	8.52454e-11	Ne	9	233.027A	-20.674	1.9785584414114083e-09
3330	6.54081e-13	He	1	3.03700m	-20.674	1.9785584414114083e-09
3331	2.2552300000000001e-10	Ne	8	88.0817A	-20.674	1.9785584414114083e-09
3332	8.90128e-14	He	1	22.3164m	-20.675	1.9740078832728083e-09
3333	7.87823e-13	He	1	2.52144m	-20.675	1.9740078832728083e-09
3334	5.707419999999999e-14	Si	2	34.8046m	-20.677	1.964938140904379e-09
3335	1.2257200000000002e-12	He	1	1.62064m	-20.678	1.9604189085876628e-09
3336	3.08153e-12	K	5	6446.29A	-20.679000000000002	1.955910070216846e-09
3337	6.39591e-11	Fe	7	310.581A	-20.679000000000002	1.955910070216846e-09
3338	1.65656e-11	S	5	1199.14A	-20.679000000000002	1.955910070216846e-09
3339	1.3134e-12	He	1	1.51245m	-20.680999999999997	1.946923479746275e-09
3340	2.38741e-12	He	1	8320.50A	-20.682	1.9424456800004804e-09
3341	2.97134e-13	Fe	5	6.68535m	-20.683000000000003	1.9379781789083012e-09
3342	1.46192e-10	Ne	9	135.879A	-20.683000000000003	1.9379781789083012e-09
3343	7.76913e-11	Fe	8	255.684A	-20.685	1.9290739779943904e-09
3344	5.68979e-11	Mg	6	349.125A	-20.686	1.9246372309634247e-09
3345	2.55734e-11	Ti	4	776.762A	-20.686	1.9246372309634247e-09
3346	1.31843e-10	Ne	9	150.667A	-20.686	1.9246372309634247e-09
3347	2.65213e-13	He	1	7.49001m	-20.686	1.9246372309634247e-09
3348	8.399450000000001e-13	He	1	2.36497m	-20.691999999999997	1.8982302181812984e-09
3349	1.36005e-12	He	1	1.46057m	-20.693	1.89386440982936e-09
3350	1.7226e-13	He	1	11.5317m	-20.694000000000003	1.889508642558009e-09
3351	1.111e-13	P	3	17.8797m	-20.695	1.885162893273402e-09
3352	1.55069e-13	Ne	2	12.8101m	-20.697	1.8765013565544273e-09
3353	6.11807e-11	Ne	9	324.685A	-20.697	1.8765013565544273e-09
3354	2.3594700000000002e-12	He	1	8419.02A	-20.697	1.8765013565544273e-09
3355	3.9042800000000004e-13	He	1	5.08787m	-20.698	1.872185523197455e-09
3356	2.78874e-13	He	1	7.12309m	-20.698	1.872185523197455e-09
3357	4.76678e-13	He	1	4.16727m	-20.699	1.867879615981756e-09
3358	1.2921700000000002e-10	Mg	5	153.729A	-20.699	1.867879615981756e-09
3359	1.24757e-11	Ne	5	1592.26A	-20.7	1.863583612077854e-09
3360	4.9367199999999996e-12	Na	5	4023.82A	-20.7	1.863583612077854e-09
3361	7.967590000000001e-13	He	1	2.49316m	-20.701	1.8592974887087344e-09
3362	4.2543000000000004e-13	He	1	4.66927m	-20.701999999999998	1.8550212231498274e-09
3363	8.47071e-11	S	12	234.508A	-20.704	1.8464981748253836e-09
3364	5.5368800000000005e-12	Fe	6	3587.66A	-20.706	1.8380142863508983e-09
3365	4.76619e-13	He	1	4.16779m	-20.706	1.8380142863508983e-09
3366	2.86228e-11	Mg	9	694.007A	-20.706999999999997	1.833786970799066e-09
3367	4.95242e-12	Na	5	4011.06A	-20.708000000000002	1.8295693778031748e-09
3368	1.5573e-12	He	1	1.27557m	-20.708000000000002	1.8295693778031748e-09
3369	2.34357e-12	Mn	10	8476.14A	-20.709	1.8253614850020263e-09
3370	2.36964e-12	He	1	8382.91A	-20.712	1.8127957849249794e-09
3371	1.32282e-12	He	1	1.50168m	-20.713	1.8086264703169026e-09
3372	2.6503000000000003e-13	He	1	7.49518m	-20.715	1.80031658651882e-09
3373	3.36466e-13	He	1	5.90386m	-20.715999999999998	1.7961759732706377e-09
3374	1.1915e-13	He	1	16.6719m	-20.717	1.792044883168647e-09
3375	1.60749e-13	He	1	12.3575m	-20.718000000000004	1.7879232943102197e-09
3376	1.59202e-10	Ne	9	124.775A	-20.718000000000004	1.7879232943102197e-09
3377	7.8714e-11	C	5	252.363A	-20.718000000000004	1.7879232943102197e-09
3378	6.2749099999999996e-12	Si	4	3165.70A	-20.721999999999998	1.7715315150205025e-09
3379	3.35882e-11	He	1	591.412A	-20.724	1.7633920670603564e-09
3380	7.84886e-13	He	1	2.53087m	-20.726999999999997	1.7512529614558173e-09
3381	5.51296e-11	Na	5	360.323A	-20.726999999999997	1.7512529614558173e-09
3382	1.31779e-12	He	1	1.50741m	-20.726999999999997	1.7512529614558173e-09
3383	2.36331e-12	He	1	8405.37A	-20.730999999999998	1.735197377798481e-09
3384	2.54267e-12	He	1	7812.43A	-20.730999999999998	1.735197377798481e-09
3385	5.32062e-11	Ne	9	373.348A	-20.732	1.7312065345742667e-09
3386	2.5553400000000003e-10	Mg	9	77.7369A	-20.733	1.7272248700347624e-09
3387	8.40509e-13	He	1	2.36338m	-20.734	1.7232523630695787e-09
3388	8.98392e-12	Fe	6	2211.11A	-20.735	1.7192889926168938e-09
3389	1.63662e-09	Ne	10	12.1375A	-20.735	1.7192889926168938e-09
3390	2.55148e-11	K	3	778.546A	-20.735	1.7192889926168938e-09
3391	4.08795e-10	B	5	48.5927A	-20.736	1.7153347376632836e-09
3392	7.43018e-11	Ne	9	267.348A	-20.737	1.7113895772437101e-09
3393	1.36444e-12	He	1	1.45587m	-20.737	1.7113895772437101e-09
3394	2.92788e-12	He	1	6784.58A	-20.737	1.7113895772437101e-09
3395	3.66781e-11	Si	9	541.589A	-20.738000000000003	1.7074534904412832e-09
3396	7.77929e-11	Fe	8	255.351A	-20.739	1.7035264563873188e-09
3397	5.27966e-12	Si	4	3762.45A	-20.74	1.6996084542610452e-09
3398	3.5491300000000004e-10	S	9	55.9700A	-20.74	1.6996084542610452e-09
3399	1.27875e-12	He	1	1.55343m	-20.741999999999997	1.6917994627479037e-09
3400	3.5036900000000003e-13	He	1	5.66958m	-20.743000000000002	1.6879084319585263e-09
3401	8.6122e-13	He	1	2.30655m	-20.743000000000002	1.6879084319585263e-09
3402	6.46705e-11	Na	5	307.164A	-20.744	1.6840263502916567e-09
3403	1.07102e-11	Al	3	1854.72A	-20.744	1.6840263502916567e-09
3404	3.86449e-12	Fe	5	5140.25A	-20.744	1.6840263502916567e-09
3405	7.975479999999999e-13	He	1	2.49069m	-20.744	1.6840263502916567e-09
3406	1.74593e-13	He	1	11.3776m	-20.745	1.6801531971648426e-09
3407	1.04827e-11	Si	7	1894.97A	-20.745	1.6801531971648426e-09
3408	6.92581e-13	He	1	2.86818m	-20.745	1.6801531971648426e-09
3409	2.36667e-12	He	1	8393.42A	-20.746	1.6762889520430394e-09
3410	1.32795e-12	He	1	1.49587m	-20.746	1.6762889520430394e-09
3411	5.09638e-11	S	10	389.776A	-20.748	1.668587103910146e-09
3412	3.9549499999999997e-13	He	1	5.02268m	-20.749000000000002	1.6647494600646377e-09
3413	4.0474699999999996e-14	Fe	6	49.0787m	-20.749000000000002	1.6647494600646377e-09
3414	1.3746e-12	He	1	1.44510m	-20.75	1.660920642555059e-09
3415	2.73362e-13	He	1	7.26672m	-20.752	1.6532894053902892e-09
3416	4.54749e-13	He	1	4.36823m	-20.752	1.6532894053902892e-09
3417	9.27037e-11	Ne	9	214.279A	-20.755	1.6419082411773987e-09
3418	1.0678399999999999e-13	He	1	18.6025m	-20.756	1.6381319570134624e-09
3419	7.00532e-13	Fe	4	2.83562m	-20.758000000000003	1.63060542434785e-09
3420	7.20795e-13	He	1	2.75591m	-20.758000000000003	1.63060542434785e-09
3421	2.78893e-11	Al	9	712.262A	-20.759	1.62685513594126e-09
3422	1.2659299999999998e-12	He	1	1.56915m	-20.759	1.62685513594126e-09
3423	7.75203e-13	He	1	2.56249m	-20.76	1.6231134729586395e-09
3424	2.87786e-14	He	1	69.0251m	-20.761	1.6193804155620892e-09
3425	1.32162e-12	He	1	1.50304m	-20.761999999999997	1.6156559439592982e-09
3426	1.24349e-12	He	1	1.59748m	-20.763	1.6119400384034617e-09
3427	7.73295e-12	Na	6	2568.81A	-20.764	1.6082326791932713e-09
3428	5.964649999999999e-13	He	1	3.33037m	-20.764	1.6082326791932713e-09
3429	5.2964e-11	Ne	9	375.056A	-20.764	1.6082326791932713e-09
3430	5.98801e-13	He	1	3.31737m	-20.766	1.6008435212307467e-09
3431	6.47033e-12	Al	7	3070.08A	-20.766	1.6008435212307467e-09
3432	8.04909e-13	He	1	2.46791m	-20.769000000000002	1.589823391944919e-09
3433	1.83994e-13	He	1	10.7963m	-20.769000000000002	1.589823391944919e-09
3434	8.55077e-11	Ne	9	232.312A	-20.769000000000002	1.589823391944919e-09
3435	1.03314e-10	Cl	7	192.272A	-20.769000000000002	1.589823391944919e-09
3436	8.257289999999999e-12	Fe	12	2405.69A	-20.769000000000002	1.589823391944919e-09
3437	3.54103e-11	Si	4	560.980A	-20.77	1.5861668996100424e-09
3438	4.37713e-11	Al	7	453.824A	-20.77	1.5861668996100424e-09
3439	1.36827e-12	He	1	1.45179m	-20.77	1.5861668996100424e-09
3440	7.7835e-11	Fe	7	255.212A	-20.771	1.5825188169741565e-09
3441	7.72219e-11	Fe	7	257.239A	-20.771	1.5825188169741565e-09
3442	1.2949200000000003e-10	Fe	8	153.402A	-20.774	1.5716248340651446e-09
3443	5.20165e-11	Fe	6	381.888A	-20.774	1.5716248340651446e-09
3444	1.4656299999999998e-10	Ne	9	135.535A	-20.775	1.568010197251913e-09
3445	8.88112e-11	Fe	11	223.671A	-20.776999999999997	1.5608058448069947e-09
3446	1.92261e-10	Li	3	103.320A	-20.776999999999997	1.5608058448069947e-09
3447	7.41018e-11	O	3	268.070A	-20.776999999999997	1.5608058448069947e-09
3448	1.05494e-11	Fe	6	1883.00A	-20.776999999999997	1.5608058448069947e-09
3449	1.3249799999999999e-12	He	1	1.49922m	-20.778000000000002	1.5572160909785355e-09
3450	1.19801e-11	C	1	1658.12A	-20.781	1.5464962908101088e-09
3451	7.41915e-11	Ne	9	267.746A	-20.781999999999996	1.5429394480425959e-09
3452	4.94449e-13	He	1	4.01749m	-20.783	1.5393907857864162e-09
3453	1.37164e-12	He	1	1.44823m	-20.784000000000002	1.5358502852269535e-09
3454	8.5887e-12	Fe	6	2312.86A	-20.785999999999998	1.5287936941558139e-09
3455	1.14894e-11	S	3	1728.94A	-20.787	1.5252775662307682e-09
3456	3.2247399999999996e-10	S	8	61.6001A	-20.787	1.5252775662307682e-09
3457	1.30107e-11	Ne	9	1526.78A	-20.788	1.521769525175542e-09
3458	2.41135e-11	O	7	823.791A	-20.79	1.5147776293201992e-09
3459	2.1326799999999997e-09	Mg	11	9.31434A	-20.793000000000003	1.5043499734668936e-09
3460	2.3156e-12	Fe	5	8578.53A	-20.793000000000003	1.5043499734668936e-09
3461	3.99887e-13	He	1	4.96751m	-20.794	1.5008900645393842e-09
3462	1.35207e-11	Ti	4	1469.19A	-20.796	1.4939941010915897e-09
3463	3.36524e-13	He	1	5.90283m	-20.796999999999997	1.4905580100096053e-09
3464	2.9347799999999997e-12	He	1	6768.64A	-20.796999999999997	1.4905580100096053e-09
3465	7.90289e-11	Al	8	251.357A	-20.799	1.4837095180402643e-09
3466	4.9439e-13	He	1	4.01798m	-20.8	1.4802970808428972e-09
3467	1.5310299999999997e-10	O	7	129.745A	-20.802	1.473495733560675e-09
3468	7.992229999999999e-13	He	1	2.48547m	-20.802	1.473495733560675e-09
3469	1.01949e-12	He	1	1.94847m	-20.803	1.4701067874157413e-09
3470	8.056970000000001e-13	He	1	2.46550m	-20.809	1.4499361661153478e-09
3471	9.17631e-11	Ne	9	216.475A	-20.809	1.4499361661153478e-09
3472	4.10049e-13	He	1	4.84441m	-20.81	1.4466014054719186e-09
3473	8.97498e-12	Cl	7	2213.32A	-20.81	1.4466014054719186e-09
3474	1.63772e-11	S	10	1212.93A	-20.811	1.4432743145651245e-09
3475	6.91919e-13	He	1	2.87092m	-20.811999999999998	1.4399548757550843e-09
3476	1.3739600000000001e-12	He	1	1.44578m	-20.811999999999998	1.4399548757550843e-09
3477	1.28847e-12	He	1	1.54171m	-20.813000000000002	1.4366430714424286e-09
3478	2.8025900000000004e-13	He	1	7.08790m	-20.813000000000002	1.4366430714424286e-09
3479	4.01509e-13	He	1	4.94745m	-20.814	1.4333388840683477e-09
3480	5.1175099999999995e-14	He	1	38.8166m	-20.815	1.4300422961143338e-09
3481	7.49928e-11	Fe	7	264.885A	-20.815	1.4300422961143338e-09
3482	2.5604400000000003e-12	He	1	7758.21A	-20.816	1.4267532901022292e-09
3483	1.54018e-10	Ne	9	128.975A	-20.816999999999997	1.4234718485940397e-09
3484	2.2984400000000001e-10	O	7	86.4259A	-20.816999999999997	1.4234718485940397e-09
3485	1.29891e-11	Na	4	1529.31A	-20.818	1.4201979541918658e-09
3486	2.9130299999999998e-12	Fe	5	6819.17A	-20.819000000000003	1.41693158953788e-09
3487	9.6753e-14	He	1	20.5311m	-20.820999999999998	1.4104213802425313e-09
3488	2.61946e-13	He	1	7.58341m	-20.820999999999998	1.4104213802425313e-09
3489	1.67647e-10	Ne	9	118.490A	-20.822	1.4071775010846632e-09
3490	3.36452e-13	He	1	5.90410m	-20.824	1.4007121077548502e-09
3491	3.82611e-12	Ar	3	5191.82A	-20.825	1.3974905593040445e-09
3492	7.61003e-11	Al	7	261.030A	-20.825	1.3974905593040445e-09
3493	5.13109e-11	Ne	4	387.139A	-20.826999999999998	1.3910696734288649e-09
3494	4.03719e-13	He	1	4.92036m	-20.828000000000003	1.3878703019615817e-09
3495	1.42694e-11	Ar	11	1392.10A	-20.829	1.3846782888445038e-09
3496	5.06493e-12	Fe	6	3921.96A	-20.829	1.3846782888445038e-09
3497	5.88013e-11	S	10	337.824A	-20.83	1.3814936171538729e-09
3498	8.11805e-13	He	1	2.44695m	-20.831	1.378316270004865e-09
3499	1.1260899999999999e-10	N	6	176.402A	-20.831	1.378316270004865e-09
3500	1.7138e-11	P	2	1159.09A	-20.831999999999997	1.3751462305515249e-09
3501	2.00332e-11	N	3	991.577A	-20.834	1.368828007541512e-09
3502	1.2112e-13	He	1	16.4006m	-20.834	1.368828007541512e-09
3503	4.77145e-13	He	1	4.16319m	-20.834	1.368828007541512e-09
3504	1.47466e-10	F	7	134.705A	-20.835	1.365679790486261e-09
3505	2.33754e-12	Ca	2	8498.02A	-20.837	1.3594050618175262e-09
3506	2.86515e-11	Na	5	693.313A	-20.837	1.3594050618175262e-09
3507	3.2934899999999994e-10	B	4	60.3144A	-20.837	1.3594050618175262e-09
3508	2.76502e-10	Mg	9	71.8420A	-20.838	1.356278516936044e-09
3509	3.17861e-11	Mg	10	624.943A	-20.838	1.356278516936044e-09
3510	1.2776700000000001e-12	He	1	1.55474m	-20.839000000000002	1.3531591629082453e-09
3511	1.9371800000000001e-13	He	1	10.2543m	-20.839000000000002	1.3531591629082453e-09
3512	7.213600000000001e-13	He	1	2.75375m	-20.84	1.3500469831956364e-09
3513	9.26517e-11	Fe	12	214.399A	-20.84	1.3500469831956364e-09
3514	7.2542800000000005e-12	Fe	5	2738.31A	-20.840999999999998	1.3469419612977392e-09
3515	1.25782e-12	He	1	1.57927m	-20.842	1.3438440807520256e-09
3516	4.54208e-13	He	1	4.37342m	-20.842	1.3438440807520256e-09
3517	2.14552e-11	Ne	9	925.859A	-20.842	1.3438440807520256e-09
3518	4.07082e-13	He	1	4.87972m	-20.843000000000004	1.340753325133842e-09
3519	4.95923e-11	S	10	400.555A	-20.843000000000004	1.340753325133842e-09
3520	6.09403e-10	Ca	12	32.5966A	-20.843000000000004	1.340753325133842e-09
3521	7.86936e-13	He	1	2.52428m	-20.845	1.3345931231703137e-09
3522	4.14235e-12	Ne	9	4795.46A	-20.846	1.331523644164159e-09
3523	3.8760500000000004e-13	He	1	5.12492m	-20.848000000000003	1.3254058487326433e-09
3524	6.44297e-11	Na	5	308.312A	-20.848000000000003	1.3254058487326433e-09
3525	4.25397e-12	Co	8	4669.63A	-20.851	1.316281819047367e-09
3526	2.9406700000000002e-12	He	1	6755.09A	-20.853	1.3102340534410643e-09
3527	1.7923499999999997e-09	Na	10	11.0829A	-20.854	1.3072205987406396e-09
3528	2.2177e-12	Si	4	8957.25A	-20.854	1.3072205987406396e-09
3529	6.11734e-11	Al	8	324.724A	-20.855	1.3042140747936888e-09
3530	2.2597199999999997e-09	Na	10	8.79067A	-20.855	1.3042140747936888e-09
3531	7.43192e-13	He	1	2.67286m	-20.855	1.3042140747936888e-09
3532	2.72447e-11	Ne	9	729.114A	-20.855999999999998	1.3012144656599423e-09
3533	1.7343599999999996e-10	Ne	9	114.535A	-20.857	1.2982217554357506e-09
3534	4.03872e-10	Ar	9	49.1850A	-20.858	1.295235928254072e-09
3535	8.26359e-11	Ne	9	240.385A	-20.859	1.292256968284348e-09
3536	8.27462e-11	Ne	9	240.065A	-20.86	1.2892848597324402e-09
3537	2.15782e-11	Ne	9	920.581A	-20.861	1.2863195868405036e-09
3538	5.08786e-13	He	1	3.90429m	-20.862	1.2833611338869778e-09
3539	2.38105e-12	Fe	5	8342.72A	-20.864	1.2774646250894888e-09
3540	6.4994e-13	He	1	3.05635m	-20.864	1.2774646250894888e-09
3541	5.45869e-11	Fe	7	363.905A	-20.865	1.274526537982844e-09
3542	8.12593e-13	He	1	2.44458m	-20.869	1.2628416084469832e-09
3543	2.86147e-13	He	1	6.94205m	-20.87	1.2599371533453275e-09
3544	1.8054200000000002e-09	Na	10	11.0027A	-20.871	1.257039378305046e-09
3545	1.2497700000000002e-10	Ne	9	158.945A	-20.872	1.2541482679624037e-09
3546	8.10957e-13	He	1	2.44951m	-20.873	1.2512638069890312e-09
3547	1.6702900000000003e-10	Ne	9	118.928A	-20.873	1.2512638069890312e-09
3548	3.46545e-11	Sc	8	573.215A	-20.873	1.2512638069890312e-09
3549	1.2804200000000001e-12	Cr	11	1.55141m	-20.874000000000002	1.2483859800918042e-09
3550	1.8105799999999998e-10	Ne	9	109.713A	-20.874000000000002	1.2483859800918042e-09
3551	2.55862e-11	S	10	776.375A	-20.874000000000002	1.2483859800918042e-09
3552	1.5597299999999999e-12	He	1	1.27359m	-20.875	1.2455147720127804e-09
3553	6.24435e-11	P	10	318.119A	-20.877	1.2397921514528768e-09
3554	8.84254e-11	Ne	9	224.646A	-20.879	1.2340958239460915e-09
3555	1.29662e-12	He	1	1.53202m	-20.88	1.2312574823141686e-09
3556	4.72835e-12	Mn	10	4201.14A	-20.88	1.2312574823141686e-09
3557	1.2466299999999999e-10	N	6	159.345A	-20.881999999999998	1.2256003680501285e-09
3558	5.87275e-13	He	1	3.38248m	-20.886	1.2143639963363968e-09
3559	4.51424e-13	Sc	8	4.40040m	-20.886999999999997	1.2115710366486404e-09
3560	5.08726e-13	He	1	3.90474m	-20.888	1.2087845005898923e-09
3561	8.38322e-11	Cl	10	236.955A	-20.889	1.2060043733862553e-09
3562	8.17694e-13	He	1	2.42933m	-20.889	1.2060043733862553e-09
3563	6.894610000000001e-14	He	1	28.8116m	-20.889	1.2060043733862553e-09
3564	1.59574e-10	Ne	9	124.484A	-20.892	1.197702297675722e-09
3565	3.6751e-10	Ne	9	54.0514A	-20.893	1.1949476588314831e-09
3566	3.8766399999999997e-13	He	1	5.12414m	-20.894000000000002	1.192199355480778e-09
3567	2.57478e-12	He	1	7715.01A	-20.896	1.1867216970085683e-09
3568	2.43625e-12	Cr	12	8153.70A	-20.897	1.1839923128450638e-09
3569	4.0160500000000003e-10	B	4	49.4627A	-20.9	1.1758417670934515e-09
3570	5.05597e-12	Fe	6	3928.91A	-20.9	1.1758417670934515e-09
3571	2.43055e-11	Ne	4	817.283A	-20.9	1.1758417670934515e-09
3572	2.94573e-12	He	1	6743.47A	-20.903000000000002	1.1677473293041266e-09
3573	1.24153e-16	P	5	1.60000c	-20.903000000000002	1.1677473293041266e-09
3574	3.42166e-10	S	9	58.0550A	-20.905	1.162382017687108e-09
3575	2.01867e-13	He	1	9.84035m	-20.905	1.162382017687108e-09
3576	1.1237700000000002e-12	He	1	1.76766m	-20.906	1.1597086132326222e-09
3577	6.62637e-11	S	12	299.779A	-20.906	1.1597086132326222e-09
3578	5.733579999999999e-13	He	1	3.46458m	-20.906999999999996	1.1570413574377582e-09
3579	7.52869e-11	O	3	263.850A	-20.906999999999996	1.1570413574377582e-09
3580	5.0015e-10	Ar	11	39.7170A	-20.908	1.1543802361609724e-09
3581	4.40293e-11	Al	7	451.165A	-20.908	1.1543802361609724e-09
3582	1.32854e-13	He	1	14.9521m	-20.908	1.1543802361609724e-09
3583	6.43798e-11	Ni	13	308.551A	-20.908	1.1543802361609724e-09
3584	8.85357e-11	Ne	9	224.367A	-20.909000000000002	1.151725235293293e-09
3585	6.70666e-11	Fe	6	296.190A	-20.913	1.1411661548677396e-09
3586	4.94916e-13	He	1	4.01370m	-20.913	1.1411661548677396e-09
3587	1.4118e-12	He	1	1.40703m	-20.914	1.1385415455436786e-09
3588	1.28739e-12	He	1	1.54300m	-20.914	1.1385415455436786e-09
3589	1.91866e-12	Fe	5	1.03533m	-20.914	1.1385415455436786e-09
3590	2.95759e-12	S	2	6716.44A	-20.914	1.1385415455436786e-09
3591	5.79161e-12	Fe	5	3429.87A	-20.915	1.1359229726535627e-09
3592	7.46646e-11	Fe	10	266.049A	-20.916	1.1333104223139607e-09
3593	1.26956e-12	He	1	1.56468m	-20.916	1.1333104223139607e-09
3594	5.4964e-12	Fe	6	3614.08A	-20.918000000000003	1.1281033339122572e-09
3595	7.8982e-14	He	1	25.1506m	-20.918000000000003	1.1281033339122572e-09
3596	2.9121399999999996e-13	He	1	6.82125m	-20.921	1.1203375251854306e-09
3597	9.18368e-12	Fe	6	2163.02A	-20.921999999999997	1.1177608203803118e-09
3598	7.966609999999999e-13	He	1	2.49346m	-20.921999999999997	1.1177608203803118e-09
3599	4.98816e-12	Fe	6	3982.33A	-20.924	1.112625175909843e-09
3600	8.18482e-13	He	1	2.42699m	-20.925	1.110066209015827e-09
3601	1.81263e-10	Ne	9	109.589A	-20.927	1.1049659180732294e-09
3602	9.59866e-11	C	4	206.950A	-20.927	1.1049659180732294e-09
3603	1.8274000000000003e-10	Al	6	108.704A	-20.928	1.1024245669834041e-09
3604	1.5436500000000001e-10	O	7	128.685A	-20.928	1.1024245669834041e-09
3605	1.7547400000000002e-10	Ne	9	113.205A	-20.928	1.1024245669834041e-09
3606	2.6536e-13	He	1	7.48586m	-20.928	1.1024245669834041e-09
3607	8.35706e-13	He	1	2.37697m	-20.929000000000002	1.0998890608388897e-09
3608	7.437560000000001e-13	He	1	2.67083m	-20.93	1.0973593861966945e-09
3609	3.47585e-12	Fe	6	5715.00A	-20.930999999999997	1.094835529644726e-09
3610	8.93257e-11	P	8	222.382A	-20.932	1.092317477801739e-09
3611	9.36927e-12	Si	4	2120.17A	-20.932	1.092317477801739e-09
3612	1.0453799999999999e-10	Mg	10	190.021A	-20.935	1.0847980171755838e-09
3613	8.398469999999999e-13	He	1	2.36525m	-20.935	1.0847980171755838e-09
3614	7.20698e-13	He	1	2.75628m	-20.935	1.0847980171755838e-09
3615	5.205189999999999e-13	He	1	3.81628m	-20.936	1.0823030509706561e-09
3616	1.82206e-12	He	1	1.09022m	-20.936999999999998	1.0798138230287736e-09
3617	6.637460000000001e-12	Mg	5	2992.78A	-20.936999999999998	1.0798138230287736e-09
3618	8.20681e-13	He	1	2.42048m	-20.94	1.072380436956628e-09
3619	4.0224500000000004e-10	Ar	9	49.3840A	-20.94	1.072380436956628e-09
3620	8.227610000000001e-13	He	1	2.41437m	-20.94	1.072380436956628e-09
3621	9.38186e-11	Fe	12	211.733A	-20.94	1.072380436956628e-09
3622	6.41276e-11	Fe	7	309.764A	-20.941	1.0699140303936913e-09
3623	1.30352e-12	He	1	1.52391m	-20.941	1.0699140303936913e-09
3624	7.60963e-13	He	1	2.61044m	-20.945	1.0601049996030375e-09
3625	2.95013e-12	He	1	6733.43A	-20.945999999999998	1.057666825762564e-09
3626	5.3170400000000005e-12	O	2R	3736.00A	-20.947	1.0552342595663045e-09
3627	5.92734e-11	F	7	335.133A	-20.948	1.0528072881170438e-09
3628	1.85135e-11	S	4	1072.97A	-20.949	1.0503858985472209e-09
3629	5.07511e-11	Fe	5	391.409A	-20.949	1.0503858985472209e-09
3630	4.52311e-11	Mg	9	439.177A	-20.949	1.0503858985472209e-09
3631	4.53812e-12	Co	8	4377.25A	-20.95	1.047970078018878e-09
3632	5.64235e-11	Fe	9	352.060A	-20.951	1.0455598137235577e-09
3633	2.2560100000000001e-13	He	1	8.80514m	-20.953000000000003	1.040755902745477e-09
3634	1.93612e-12	Fe	5	1.02599m	-20.953000000000003	1.040755902745477e-09
3635	1.4575799999999998e-10	Mg	5	136.284A	-20.956999999999997	1.0312141952759429e-09
3636	1.04816e-11	Fe	6	1895.18A	-20.958000000000002	1.0288424684415197e-09
3637	5.13096e-11	Ne	4	387.149A	-20.959	1.026476196427463e-09
3638	1.2660400000000002e-10	K	9	156.902A	-20.96	1.0241153666880088e-09
3639	2.96029e-12	He	1	6710.31A	-20.96	1.0241153666880088e-09
3640	6.87778e-13	He	1	2.88821m	-20.962	1.019409983994192e-09
3641	5.58367e-10	Ca	11	35.5760A	-20.962	1.019409983994192e-09
3642	8.32828e-14	He	1	23.8518m	-20.963	1.0170654060923507e-09
3643	5.03416e-11	Fe	8	394.593A	-20.964000000000002	1.0147262205700463e-09
3644	4.39346e-13	He	1	4.52137m	-20.965	1.012392415025159e-09
3645	2.95606e-13	He	1	6.71990m	-20.965	1.012392415025159e-09
3646	4.766050000000001e-13	He	1	4.16791m	-20.965	1.012392415025159e-09
3647	2.08764e-13	He	1	9.51527m	-20.965999999999998	1.0100639770840755e-09
3648	5.204600000000001e-13	He	1	3.81671m	-20.968000000000004	1.0054231546611034e-09
3649	9.55771e-11	Ne	9	207.837A	-20.968000000000004	1.0054231546611034e-09
3650	4.25443e-13	He	1	4.66912m	-20.969	1.0031107455740612e-09
3651	2.44118e-12	Fe	5	8137.24A	-20.97	1.0008036548803352e-09
3652	6.395389999999999e-10	Ca	12	31.0606A	-20.971	9.985018703479522e-10
3653	2.23965e-14	He	1	88.6944m	-20.971	9.985018703479522e-10
3654	2.58652e-12	He	1	7680.01A	-20.971	9.985018703479522e-10
3655	1.6107899999999998e-13	He	1	12.3321m	-20.974	9.916282318208696e-10
3656	8.23549e-13	He	1	2.41206m	-20.975	9.893475501759247e-10
3657	3.7157e-11	P	5	534.609A	-20.976	9.87072113953212e-10
3658	4.64284e-11	Ne	3	427.852A	-20.976999999999997	9.848019110885877e-10
3659	1.42578e-13	He	1	13.9323m	-20.976999999999997	9.848019110885877e-10
3660	3.29096e-11	Mg	6	603.607A	-20.976999999999997	9.848019110885877e-10
3661	5.88787e-11	Ar	5	337.380A	-20.978	9.825369295456456e-10
3662	2.9539599999999997e-12	He	1	6724.69A	-20.979	9.802771573157115e-10
3663	3.05769e-13	He	1	6.49657m	-20.980999999999998	9.757731928980165e-10
3664	5.48071e-11	Na	6	362.443A	-20.982	9.73528976830685e-10
3665	3.36854e-13	He	1	5.89704m	-20.982	9.73528976830685e-10
3666	1.29554e-12	He	1	1.53329m	-20.983	9.712899223170767e-10
3667	5.7343e-13	He	1	3.46415m	-20.985	9.668272504933644e-10
3668	6.24152e-11	Ne	9	318.263A	-20.985	9.668272504933644e-10
3669	8.271530000000001e-13	He	1	2.40155m	-20.985	9.668272504933644e-10
3670	1.27928e-12	He	1	1.55278m	-20.986	9.646036095226106e-10
3671	9.2512e-11	Ne	9	214.723A	-20.987	9.623850827841791e-10
3672	1.68018e-10	Ne	9	118.228A	-20.987	9.623850827841791e-10
3673	5.09253e-13	He	1	3.90070m	-20.988000000000003	9.601716585156384e-10
3674	5.35611e-11	Ne	9	370.874A	-20.99	9.55760070473877e-10
3675	3.01981e-12	C	2	6578.05A	-20.99	9.55760070473877e-10
3676	4.2550200000000005e-13	He	1	4.66848m	-20.991999999999997	9.51368751837977e-10
3677	2.95732e-12	He	1	6717.05A	-20.993000000000002	9.49180664427522e-10
3678	8.048100000000001e-13	He	1	2.46822m	-20.994	9.469976094784771e-10
3679	2.73374e-10	S	7	72.6640A	-20.995	9.448195754164796e-10
3680	6.456019999999999e-12	Al	7	3076.89A	-20.996	9.426465506938244e-10
3681	7.99554e-11	C	5	248.444A	-20.996	9.426465506938244e-10
3682	2.15131e-11	O	4	923.367A	-20.998	9.383154832083584e-10
3683	5.11049e-10	Ar	11	38.8700A	-20.998	9.383154832083584e-10
3684	6.44826e-11	Ni	13	308.059A	-20.998	9.383154832083584e-10
3685	1.30941e-12	He	1	1.51706m	-20.998	9.383154832083584e-10
3686	2.99438e-13	He	1	6.63391m	-20.999000000000002	9.361574174826666e-10
3687	2.54759e-11	O	4	779.736A	-20.999000000000002	9.361574174826666e-10
3688	3.98591e-12	Ni	13	4983.66A	-21.0	9.340043151704178e-10
3689	8.37315e-13	He	1	2.37240m	-21.002	9.297129551503394e-10
3690	1.19855e-11	C	1	1657.38A	-21.002	9.297129551503394e-10
3691	8.288299999999999e-13	He	1	2.39669m	-21.003	9.275746746901458e-10
3692	1.44058e-12	He	1	1.37892m	-21.004	9.254413121385398e-10
3693	5.30244e-13	He	1	3.74629m	-21.006	9.211892955436103e-10
3694	3.8802e-11	Mn	10	511.944A	-21.006	9.211892955436103e-10
3695	5.68915e-11	Mg	6	349.164A	-21.006999999999998	9.190706189565178e-10
3696	6.46453e-14	He	1	30.7284m	-21.009	9.148478730379337e-10
3697	3.10936e-10	S	8	63.8861A	-21.011	9.106445288744836e-10
3698	2.35578e-12	C	5	8432.23A	-21.011	9.106445288744836e-10
3699	1.73701e-11	S	3	1143.60A	-21.011999999999997	9.085501045777361e-10
3700	1.19527e-12	He	1	1.66193m	-21.011999999999997	9.085501045777361e-10
3701	1.85704e-11	C	3	1069.69A	-21.014	9.043756960319697e-10
3702	3.02801e-13	He	1	6.56023m	-21.014	9.043756960319697e-10
3703	7.615270000000001e-13	He	1	2.60850m	-21.014	9.043756960319697e-10
3704	8.27941e-13	He	1	2.39926m	-21.018	8.960843298131044e-10
3705	4.01675e-14	He	1	49.4541m	-21.018	8.960843298131044e-10
3706	3.87592e-13	He	1	5.12510m	-21.018	8.960843298131044e-10
3707	8.30985e-13	He	1	2.39047m	-21.019000000000002	8.940233930449214e-10
3708	3.66751e-13	He	1	5.41633m	-21.02	8.919671962997787e-10
3709	1.7380799999999998e-10	Ne	9	114.290A	-21.02	8.919671962997787e-10
3710	2.14652e-13	He	1	9.25425m	-21.022	8.878689792966548e-10
3711	1.0594400000000001e-10	C	5	187.499A	-21.026999999999997	8.777056271336076e-10
3712	7.75299e-13	He	1	2.56217m	-21.028000000000002	8.756869602086049e-10
3713	8.38103e-13	He	1	2.37017m	-21.031999999999996	8.676586139007391e-10
3714	4.81052e-11	Cr	12	412.938A	-21.033	8.656630544649461e-10
3715	9.50163e-14	He	1	20.9064m	-21.035	8.616856940154795e-10
3716	8.343479999999999e-13	He	1	2.38084m	-21.035	8.616856940154795e-10
3717	2.88711e-10	Mg	9	68.8039A	-21.035999999999998	8.597038719142296e-10
3718	4.37569e-11	Al	7	453.973A	-21.035999999999998	8.597038719142296e-10
3719	3.88071e-12	Fe	5	5118.77A	-21.035999999999998	8.597038719142296e-10
3720	2.5962400000000003e-12	He	1	7651.24A	-21.04	8.518220594406163e-10
3721	1.06638e-11	Al	3	1862.79A	-21.04	8.518220594406163e-10
3722	7.54259e-11	Ne	9	263.364A	-21.041	8.498629230693592e-10
3723	4.48779e-12	Fe	5	4426.34A	-21.041	8.498629230693592e-10
3724	4.68125e-13	He	1	4.24341m	-21.041999999999998	8.47908292586726e-10
3725	5.301840000000001e-13	He	1	3.74671m	-21.043000000000003	8.459581576294393e-10
3726	1.5072799999999999e-13	He	1	13.1790m	-21.043000000000003	8.459581576294393e-10
3727	1.97876e-11	Cl	7	1003.89A	-21.045	8.420713329570632e-10
3728	2.96219e-11	Ne	3	670.601A	-21.045	8.420713329570632e-10
3729	5.73371e-13	He	1	3.46450m	-21.045	8.420713329570632e-10
3730	1.94483e-12	Fe	5	1.02140m	-21.045	8.420713329570632e-10
3731	7.43094e-13	He	1	2.67321m	-21.046	8.401346226344088e-10
3732	7.66385e-11	Al	7	259.197A	-21.046	8.401346226344088e-10
3733	1.30244e-12	He	1	1.52518m	-21.046999999999997	8.382023666218909e-10
3734	1.10358e-16	Cl	7	1.80000c	-21.046999999999997	8.382023666218909e-10
3735	4.43112e-11	Mg	9	448.295A	-21.046999999999997	8.382023666218909e-10
3736	4.3443699999999996e-12	Ca	7	4572.46A	-21.048000000000002	8.362745546748668e-10
3737	1.3144700000000002e-12	He	1	1.51121m	-21.049	8.343511765722964e-10
3738	8.317729999999999e-13	He	1	2.38821m	-21.051	8.305176811336863e-10
3739	1.2874299999999999e-12	He	1	1.54295m	-21.051	8.305176811336863e-10
3740	1.8274000000000003e-10	Al	6	108.704A	-21.053	8.267017990066947e-10
3741	7.16557e-13	He	1	2.77221m	-21.053	8.267017990066947e-10
3742	8.85458e-11	Ne	9	224.341A	-21.055	8.229034492655193e-10
3743	1.71985e-11	P	2	1155.01A	-21.055	8.229034492655193e-10
3744	3.05098e-11	F	6	651.084A	-21.055999999999997	8.210108238520124e-10
3745	6.03773e-11	Ne	9	329.005A	-21.055999999999997	8.210108238520124e-10
3746	5.20987e-13	He	1	3.81285m	-21.059	8.153590250947189e-10
3747	8.11707e-13	He	1	2.44725m	-21.06	8.134837513753002e-10
3748	7.89752e-11	Fe	7	251.528A	-21.061	8.116127906657449e-10
3749	3.87994e-13	He	1	5.11978m	-21.061	8.116127906657449e-10
3750	9.157989999999999e-12	Fe	12	2169.09A	-21.061999999999998	8.097461330464187e-10
3751	4.06694e-11	Ne	9	488.437A	-21.061999999999998	8.097461330464187e-10
3752	8.35727e-13	He	1	2.37691m	-21.061999999999998	8.097461330464187e-10
3753	4.898470000000001e-13	He	1	4.05524m	-21.063000000000002	8.078837686204687e-10
3754	9.77817e-13	Fe	5	2.03151m	-21.066	8.023223358757782e-10
3755	8.35136e-13	He	1	2.37859m	-21.066	8.023223358757782e-10
3756	1.26627e-10	Ne	9	156.874A	-21.066999999999997	8.004770457095283e-10
3757	1.1167100000000001e-10	Ni	13	177.883A	-21.068	7.986359995928765e-10
3758	2.72593e-11	Li	3	728.723A	-21.069000000000003	7.967991877647993e-10
3759	1.52414e-11	Si	3	1303.32A	-21.07	7.949666004867031e-10
3760	1.42339e-11	Ne	9	1395.57A	-21.070999999999998	7.931382280423862e-10
3761	5.38393e-13	He	1	3.68958m	-21.070999999999998	7.931382280423862e-10
3762	8.30561e-13	V	10	2.39169m	-21.070999999999998	7.931382280423862e-10
3763	2.99031e-11	Ti	4	664.295A	-21.073	7.894940889019777e-10
3764	2.1971999999999997e-13	He	1	9.04082m	-21.073	7.894940889019777e-10
3765	1.48396e-11	O	4	1338.61A	-21.074	7.876783028850295e-10
3766	1.0365100000000001e-10	Cl	7	191.648A	-21.076	7.840592498220173e-10
3767	2.9512700000000002e-12	S	2	6730.82A	-21.076	7.840592498220173e-10
3768	4.94376e-13	He	1	4.01809m	-21.076	7.840592498220173e-10
3769	4.54222e-13	He	1	4.37330m	-21.081	7.750841978059548e-10
3770	6.566399999999999e-13	Fe	5	3.02517m	-21.081999999999997	7.733015536188578e-10
3771	3.93881e-12	Fe	5	5043.26A	-21.084	7.69748555718559e-10
3772	8.44704e-12	Ne	9	2351.65A	-21.084	7.69748555718559e-10
3773	6.76273e-12	Ti	4	2937.34A	-21.084	7.69748555718559e-10
3774	5.82264e-11	Fe	9	341.159A	-21.085	7.679781831677224e-10
3775	5.450419999999999e-14	He	1	36.4457m	-21.085	7.679781831677224e-10
3776	4.5428e-13	He	1	4.37273m	-21.086	7.662118823607693e-10
3777	3.45889e-11	Ne	9	574.301A	-21.087	7.64449643932936e-10
3778	1.46297e-12	He	1	1.35781m	-21.089000000000002	7.609373168632862e-10
3779	5.90734e-12	Fe	5	3362.67A	-21.090999999999998	7.574411274706586e-10
3780	2.67158e-13	He	1	7.43549m	-21.090999999999998	7.574411274706586e-10
3781	7.758640000000001e-13	He	1	2.56030m	-21.092	7.556990612193007e-10
3782	6.72553e-11	N	4	295.359A	-21.093000000000004	7.539610016091316e-10
3783	5.29118e-14	He	1	37.5426m	-21.093000000000004	7.539610016091316e-10
3784	1.31887e-12	He	1	1.50618m	-21.093000000000004	7.539610016091316e-10
3785	1.48229e-13	Mn	6	13.4012m	-21.094	7.52226939425151e-10
3786	5.737600000000001e-13	He	1	3.46215m	-21.095	7.50496865473521e-10
3787	2.0597900000000001e-10	O	7	96.4394A	-21.096	7.487707705815561e-10
3788	2.73073e-11	K	5	727.442A	-21.096999999999998	7.470486455976848e-10
3789	8.38703e-11	Ne	9	236.847A	-21.098000000000003	7.45330481391354e-10
3790	4.959529999999999e-13	He	1	4.00531m	-21.098000000000003	7.45330481391354e-10
3791	5.89647e-12	Fe	5	3368.87A	-21.101	7.401996624470597e-10
3792	1.57624e-13	He	1	12.6024m	-21.103	7.367987539215706e-10
3793	1.0093000000000001e-10	S	10	196.814A	-21.103	7.367987539215706e-10
3794	1.0474100000000001e-13	He	1	18.9653m	-21.104	7.351041638119327e-10
3795	8.96598e-11	Ne	9	221.554A	-21.105	7.33413471151388e-10
3796	2.60439e-12	He	1	7627.30A	-21.105	7.33413471151388e-10
3797	1.30833e-12	He	1	1.51831m	-21.105999999999998	7.31726666976064e-10
3798	7.870329999999999e-13	He	1	2.52397m	-21.105999999999998	7.31726666976064e-10
3799	4.8291e-11	Fe	6	411.349A	-21.107	7.300437423426813e-10
3800	1.3290299999999998e-12	He	1	1.49466m	-21.109	7.266894960314832e-10
3801	2.94733e-12	Fe	4	6739.82A	-21.11	7.250181565697938e-10
3802	1.29433e-12	He	1	1.53473m	-21.112	7.216870007277921e-10
3803	1.16336e-11	Fe	8	1707.51A	-21.112	7.216870007277921e-10
3804	5.20342e-11	Ne	9	381.757A	-21.113000000000003	7.200271666860174e-10
3805	5.38334e-13	He	1	3.68999m	-21.113000000000003	7.200271666860174e-10
3806	1.40881e-10	Ni	9	141.002A	-21.113000000000003	7.200271666860174e-10
3807	1.40083e-11	Fe	6	1418.05A	-21.114	7.183711501566156e-10
3808	2.15621e-11	Ne	9	921.266A	-21.114	7.183711501566156e-10
3809	1.24641e-12	He	1	1.59374m	-21.115	7.167189423595403e-10
3810	3.34871e-11	Na	5	593.197A	-21.115	7.167189423595403e-10
3811	8.416149999999999e-13	He	1	2.36028m	-21.116	7.150705345349443e-10
3812	2.2411199999999998e-13	He	1	8.86364m	-21.116999999999997	7.13425917943145e-10
3813	2.11575e-12	S	9	9388.86A	-21.116999999999997	7.13425917943145e-10
3814	1.15117e-10	C	5	172.558A	-21.118000000000002	7.117850838645317e-10
3815	4.905220000000001e-13	He	1	4.04966m	-21.119	7.101480235995885e-10
3816	8.17595e-13	He	1	2.42962m	-21.121	7.068851898125122e-10
3817	6.844880000000001e-10	Ca	12	29.0209A	-21.122	7.052593989911591e-10
3818	2.95875e-11	Cl	6	671.380A	-21.124000000000002	7.020190263938778e-10
3819	7.66905e-11	Al	7	259.021A	-21.125999999999998	6.987935419563181e-10
3820	5.307109999999999e-13	He	1	3.74299m	-21.125999999999998	6.987935419563181e-10
3821	1.3227e-12	He	1	1.50181m	-21.127	6.971863614086047e-10
3822	4.50237e-11	Mg	9	441.200A	-21.127	6.971863614086047e-10
3823	1.10139e-10	S	10	180.358A	-21.127	6.971863614086047e-10
3824	5.4529e-13	He	1	3.64292m	-21.131	6.907945184271977e-10
3825	4.31267e-11	N	4	460.607A	-21.131999999999998	6.892057351230888e-10
3826	2.3427399999999996e-13	He	1	8.47916m	-21.133000000000003	6.876206059191679e-10
3827	3.45729e-11	Ne	9	574.568A	-21.136999999999997	6.813164623112414e-10
3828	2.18824e-10	O	7	90.7783A	-21.136999999999997	6.813164623112414e-10
3829	7.38953e-13	He	1	2.68819m	-21.139	6.781860975153834e-10
3830	3.55595e-12	Ca	6	5586.26A	-21.141	6.750701154393053e-10
3831	8.10975e-11	Fe	7	244.945A	-21.142	6.735174972584914e-10
3832	1.3260600000000001e-12	He	1	1.49800m	-21.142	6.735174972584914e-10
3833	6.73689e-11	Si	9	294.861A	-21.143	6.719684500004014e-10
3834	4.2583199999999996e-13	He	1	4.66486m	-21.144000000000002	6.704229654521408e-10
3835	7.60865e-13	He	1	2.61077m	-21.146	6.673426517279383e-10
3836	5.94246e-12	Cl	3	3342.80A	-21.146	6.673426517279383e-10
3837	1.82306e-13	Fe	5	10.8962m	-21.149	6.627486972267973e-10
3838	2.27944e-13	He	1	8.71464m	-21.151	6.597036435622226e-10
3839	1.1789e-11	Cl	7	1685.01A	-21.151	6.597036435622226e-10
3840	5.98182e-11	Ca	5	332.080A	-21.151999999999997	6.58186367286004e-10
3841	1.42105e-11	Fe	6	1397.87A	-21.151999999999997	6.58186367286004e-10
3842	6.62377e-14	He	1	29.9896m	-21.154	6.551622756234066e-10
3843	8.71057e-12	Ca	5	2280.50A	-21.156999999999996	6.506521702415893e-10
3844	1.31339e-12	He	1	1.51245m	-21.158	6.491557117763093e-10
3845	5.10287e-10	Ar	11	38.9280A	-21.158	6.491557117763093e-10
3846	1.6351300000000002e-13	He	1	12.1486m	-21.159000000000002	6.47662695069997e-10
3847	4.18947e-11	Si	8	474.152A	-21.159000000000002	6.47662695069997e-10
3848	6.934779999999999e-13	Fe	4	2.86447m	-21.159000000000002	6.47662695069997e-10
3849	4.04855e-12	Fe	4	4906.56A	-21.159000000000002	6.47662695069997e-10
3850	9.34669e-11	Fe	11	212.529A	-21.16	6.461731122068264e-10
3851	1.2909100000000002e-10	F	6	153.880A	-21.16	6.461731122068264e-10
3852	2.20272e-12	Si	4	9018.14A	-21.16	6.461731122068264e-10
3853	2.62551e-13	He	1	7.56595m	-21.160999999999998	6.446869552891721e-10
3854	1.0591700000000001e-10	C	5	187.548A	-21.163	6.417248877907e-10
3855	1.27278e-11	C	1	1560.71A	-21.165	6.387764297561651e-10
3856	1.7771e-14	He	1	111.780m	-21.165	6.387764297561651e-10
3857	2.6112900000000003e-12	He	1	7607.16A	-21.166	6.373072847360669e-10
3858	7.87597e-13	He	1	2.52216m	-21.166	6.373072847360669e-10
3859	1.66201e-11	Ti	4	1195.20A	-21.166	6.373072847360669e-10
3860	2.31306e-13	He	1	8.58794m	-21.166	6.373072847360669e-10
3861	8.46683e-13	He	1	2.34615m	-21.166	6.373072847360669e-10
3862	1.30022e-12	He	1	1.52778m	-21.166999999999998	6.358415186557555e-10
3863	8.88528e-11	Fe	11	223.566A	-21.166999999999998	6.358415186557555e-10
3864	1.1289000000000001e-13	He	1	17.5963m	-21.168000000000003	6.343791237438694e-10
3865	1.48074e-12	He	1	1.34152m	-21.17	6.31464416429364e-10
3866	4.5533400000000005e-12	Fe	5	4362.61A	-21.171	6.300120885732513e-10
3867	4.3187300000000003e-14	He	1	45.9960m	-21.174	6.256751158612864e-10
3868	8.226620000000001e-13	He	1	2.41466m	-21.175	6.242361030269871e-10
3869	6.09409e-14	O	5	32.5963m	-21.175	6.242361030269871e-10
3870	5.08713e-13	He	1	3.90485m	-21.175	6.242361030269871e-10
3871	4.76677e-13	He	1	4.16728m	-21.176	6.228003998303704e-10
3872	7.73718e-12	Fe	4	2567.40A	-21.177	6.213679986594706e-10
3873	5.4523e-13	He	1	3.64332m	-21.177	6.213679986594706e-10
3874	7.96757e-13	He	1	2.49316m	-21.178	6.199388919198442e-10
3875	4.25429e-13	He	1	4.66927m	-21.179000000000002	6.185130720345099e-10
3876	1.4321700000000001e-12	He	1	1.38702m	-21.182	6.142552579956095e-10
3877	4.76618e-13	He	1	4.16779m	-21.183000000000003	6.128425101055519e-10
3878	5.511779999999999e-13	He	1	3.60400m	-21.186999999999998	6.072239362008576e-10
3879	1.04616e-10	Mg	10	189.880A	-21.186999999999998	6.072239362008576e-10
3880	1.47854e-11	O	4	1343.51A	-21.186999999999998	6.072239362008576e-10
3881	1.2815e-10	Ne	9	155.010A	-21.189	6.044339956398483e-10
3882	5.3886e-13	He	1	3.68638m	-21.189	6.044339956398483e-10
3883	3.495e-12	Fe	6	5683.68A	-21.19	6.030438360263958e-10
3884	3.75608e-11	Al	7	528.861A	-21.191999999999997	6.002731012811268e-10
3885	5.08292e-13	He	1	3.90808m	-21.193	5.988925114591356e-10
3886	9.53452e-11	S	10	208.342A	-21.195999999999998	5.947697644091903e-10
3887	1.19445e-10	Ni	9	166.306A	-21.197	5.934018319107726e-10
3888	4.13369e-12	Fe	6	4805.50A	-21.199	5.906753981502998e-10
3889	1.0070299999999999e-10	P	9	197.257A	-21.199	5.906753981502998e-10
3890	3.19958e-12	Fe	5	6208.46A	-21.201	5.879614912150801e-10
3891	1.64645e-11	Si	3	1206.50A	-21.201	5.879614912150801e-10
3892	5.92141e-11	P	8	335.469A	-21.201999999999998	5.866092173104921e-10
3893	1.13816e-10	Fe	10	174.531A	-21.201999999999998	5.866092173104921e-10
3894	1.12798e-10	N	6	176.106A	-21.204	5.839139927791997e-10
3895	1.31779e-12	He	1	1.50741m	-21.204	5.839139927791997e-10
3896	7.49546e-11	O	3	265.020A	-21.204	5.839139927791997e-10
3897	1.28864e-11	Cl	10	1541.50A	-21.204	5.839139927791997e-10
3898	3.21077e-14	He	1	61.8683m	-21.205	5.825710278626926e-10
3899	4.30173e-11	Ne	9	461.778A	-21.206	5.812311516797773e-10
3900	1.5827000000000002e-13	He	1	12.5510m	-21.206	5.812311516797773e-10
3901	6.42364e-16	Na	9	3092.40m	-21.206	5.812311516797773e-10
3902	8.51075e-13	He	1	2.33404m	-21.208000000000002	5.785606371155142e-10
3903	3.3404499999999997e-13	He	1	5.94664m	-21.21	5.75902392451135e-10
3904	1.6858e-13	He	1	11.7834m	-21.21	5.75902392451135e-10
3905	1.28424e-12	He	1	1.54678m	-21.211	5.745778537040618e-10
3906	5.29725e-11	Ne	9	374.996A	-21.211	5.745778537040618e-10
3907	3.4519199999999997e-12	N	2	5754.61A	-21.212	5.732563613115665e-10
3908	3.35868e-11	Na	5	591.436A	-21.213	5.71937908267233e-10
3909	5.82501e-16	F	7	3410.20m	-21.214000000000002	5.706224875807543e-10
3910	4.83552e-11	Fe	6	410.803A	-21.214000000000002	5.706224875807543e-10
3911	1.3052799999999999e-12	He	1	1.52185m	-21.218000000000004	5.653909891691862e-10
3912	7.56724e-13	He	1	2.62506m	-21.22	5.627932535407525e-10
3913	7.3388e-11	Ne	9	270.677A	-21.22	5.627932535407525e-10
3914	7.59622e-14	He	1	26.1504m	-21.22	5.627932535407525e-10
3915	8.612370000000001e-13	He	1	2.30650m	-21.22	5.627932535407525e-10
3916	1.76496e-11	N	6	1125.49A	-21.221	5.614988649765096e-10
3917	2.6171700000000002e-12	He	1	7590.04A	-21.221999999999998	5.602074534233579e-10
3918	1.29218e-11	Mg	9	1537.28A	-21.221999999999998	5.602074534233579e-10
3919	8.270540000000001e-13	He	1	2.40183m	-21.221999999999998	5.602074534233579e-10
3920	1.32795e-12	He	1	1.49588m	-21.223000000000003	5.58919012034348e-10
3921	4.88068e-11	Ne	9	407.002A	-21.226	5.550714406188885e-10
3922	5.84529e-11	Fe	9	339.837A	-21.226	5.550714406188885e-10
3923	7.60709e-13	He	1	2.61131m	-21.226999999999997	5.537948117315447e-10
3924	9.01572e-14	He	1	22.0331m	-21.226999999999997	5.537948117315447e-10
3925	8.8629e-12	Fe	6	2241.31A	-21.228	5.525211190091549e-10
3926	1.19787e-13	He	1	16.5832m	-21.228	5.525211190091549e-10
3927	4.5461e-13	He	1	4.36956m	-21.229	5.512503556987454e-10
3928	7.70533e-11	Fe	7	257.801A	-21.232	5.474555749421721e-10
3929	9.27039e-12	N	2	2142.78A	-21.234	5.449402450567298e-10
3930	8.03394e-12	K	6	2472.57A	-21.234	5.449402450567298e-10
3931	7.97322e-13	He	1	2.49140m	-21.235	5.436869172725802e-10
3932	5.51119e-13	He	1	3.60439m	-21.236	5.424364720623389e-10
3933	7.70562e-12	Fe	4	2577.92A	-21.236	5.424364720623389e-10
3934	7.75202e-13	He	1	2.56249m	-21.237	5.411889027962791e-10
3935	5.56245e-13	He	1	3.57117m	-21.238000000000003	5.399442028598993e-10
3936	1.15955e-11	S	3	1713.11A	-21.238000000000003	5.399442028598993e-10
3937	1.32162e-12	He	1	1.50304m	-21.239	5.387023656539421e-10
3938	1.77578e-11	Si	3	1118.63A	-21.24	5.374633845943015e-10
3939	8.549069999999999e-13	He	1	2.32358m	-21.24	5.374633845943015e-10
3940	5.2964e-11	Ne	9	375.056A	-21.241	5.362272531120186e-10
3941	5.6745e-12	Mg	6	3500.65A	-21.241999999999997	5.349939646532562e-10
3942	8.37216e-13	He	1	2.37268m	-21.244	5.325358906662196e-10
3943	7.1058e-12	Mg	2	2795.53A	-21.244	5.325358906662196e-10
3944	2.9641e-12	Ni	15	6701.69A	-21.244	5.325358906662196e-10
3945	9.57086e-11	S	10	207.551A	-21.245	5.313110921054861e-10
3946	8.049069999999999e-13	He	1	2.46792m	-21.246	5.300891105032768e-10
3947	1.49508e-12	He	1	1.32865m	-21.246	5.300891105032768e-10
3948	8.04118e-12	O	2	2470.34A	-21.247	5.288699393807583e-10
3949	5.45757e-13	He	1	3.63980m	-21.248	5.276535722740109e-10
3950	5.92501e-11	F	7	335.264A	-21.249000000000002	5.264400027339775e-10
3951	3.5038099999999996e-14	He	1	56.6938m	-21.25	5.252292243264373e-10
3952	4.47998e-11	Mg	9	443.405A	-21.25	5.252292243264373e-10
3953	4.30334e-11	Ne	9	461.606A	-21.250999999999998	5.240212306319595e-10
3954	2.2542599999999998e-10	Ne	8	88.1196A	-21.250999999999998	5.240212306319595e-10
3955	1.23238e-11	Al	3	1611.87A	-21.253	5.216135717782635e-10
3956	8.582690000000001e-13	He	1	2.31448m	-21.254	5.20413893853882e-10
3957	1.72972e-13	He	1	11.4842m	-21.254	5.20413893853882e-10
3958	1.3249799999999999e-12	He	1	1.49923m	-21.255	5.192169751121643e-10
3959	5.41344e-13	He	1	3.66947m	-21.255	5.192169751121643e-10
3960	2.32956e-13	He	1	8.52714m	-21.256	5.18022809207158e-10
3961	8.30886e-13	He	1	2.39076m	-21.259	5.144567652717239e-10
3962	7.43285e-11	Ne	9	267.252A	-21.259	5.144567652717239e-10
3963	4.944479999999999e-13	He	1	4.01750m	-21.26	5.132735475455418e-10
3964	1.30968e-12	He	1	1.51675m	-21.261	5.120930511446182e-10
3965	5.2867300000000004e-12	Fe	6	3757.42A	-21.261	5.120930511446182e-10
3966	6.429489999999999e-13	Sc	8	3.08958m	-21.261	5.120930511446182e-10
3967	1.51635e-10	N	6	131.002A	-21.263	5.097401972974226e-10
3968	6.45675e-11	Si	8	307.654A	-21.263	5.097401972974226e-10
3969	2.6258999999999997e-10	Mg	9	75.6481A	-21.264	5.085678273765621e-10
3970	5.22629e-13	He	1	3.80087m	-21.265	5.073981538316919e-10
3971	6.45625e-13	He	1	3.07678m	-21.265	5.073981538316919e-10
3972	1.1871500000000001e-10	Ni	13	167.329A	-21.266	5.062311704613275e-10
3973	7.56683e-13	He	1	2.62520m	-21.266	5.062311704613275e-10
3974	5.20446e-13	He	1	3.81681m	-21.266	5.062311704613275e-10
3975	4.38412e-14	He	1	45.3100m	-21.266	5.062311704613275e-10
3976	8.41319e-11	Ne	9	236.111A	-21.267	5.05066871078231e-10
3977	4.05948e-11	Ne	9	489.335A	-21.268	5.039052495094068e-10
3978	5.94944e-11	Na	5	333.888A	-21.268	5.039052495094068e-10
3979	1.8313399999999998e-13	He	1	10.8469m	-21.269000000000002	5.027462995960534e-10
3980	7.82692e-11	Si	9	253.797A	-21.271	5.004363901713467e-10
3981	2.6222400000000003e-12	He	1	7575.37A	-21.272	4.992854184130835e-10
3982	1.31984e-12	He	1	1.50507m	-21.275	4.958483617685939e-10
3983	8.342489999999999e-13	He	1	2.38112m	-21.276	4.947079421828332e-10
3984	4.94389e-13	He	1	4.01798m	-21.278000000000002	4.924349656556154e-10
3985	5.60637e-13	He	1	3.54319m	-21.281	4.890450671962068e-10
3986	1.9703400000000003e-12	Fe	5	1.00817m	-21.281999999999996	4.879202947537631e-10
3987	1.25675e-13	He	1	15.8062m	-21.284000000000002	4.856785046336429e-10
3988	8.41114e-14	He	1	23.6168m	-21.284000000000002	4.856785046336429e-10
3989	3.85185e-13	He	1	5.15712m	-21.285	4.845614750702304e-10
3990	1.52934e-11	Si	3	1298.89A	-21.285999999999998	4.83447014603522e-10
3991	2.01291e-10	F	8	98.6852A	-21.285999999999998	4.83447014603522e-10
3992	1.76804e-13	He	1	11.2353m	-21.287	4.823351173247554e-10
3993	5.79115e-12	Ne	9	3430.14A	-21.287	4.823351173247554e-10
3994	9.31281e-14	P	4	21.3302m	-21.288	4.812257773387658e-10
3995	5.56186e-13	He	1	3.57155m	-21.289	4.801189887639432e-10
3996	5.33937e-10	B	5	37.2038A	-21.291	4.779130423889671e-10
3997	6.13178e-11	Ne	9	323.959A	-21.291	4.779130423889671e-10
3998	2.4362499999999997e-10	Mg	9	81.5369A	-21.291999999999998	4.768138728931058e-10
3999	2.1518800000000002e-09	Mg	11	9.23121A	-21.293000000000003	4.757172314169252e-10
4000	1.1188399999999999e-10	S	10	177.545A	-21.294	4.746231121461572e-10
4001	1.3135100000000001e-12	He	1	1.51232m	-21.294	4.746231121461572e-10
4002	3.53968e-11	Na	4	561.193A	-21.294	4.746231121461572e-10
4003	5.70799e-13	He	1	3.48011m	-21.296	4.724424170305274e-10
4004	7.710609999999999e-13	He	1	2.57625m	-21.296999999999997	4.71355829623841e-10
4005	8.05471e-13	He	1	2.46619m	-21.3	4.68111038916196e-10
4006	9.07314e-11	Fe	9	218.937A	-21.301	4.67034413402733e-10
4007	2.98404e-11	Ti	4	665.690A	-21.301	4.67034413402733e-10
4008	1.8016700000000001e-13	He	1	11.0256m	-21.302	4.659602640592341e-10
4009	9.45618e-11	Li	2	210.069A	-21.302	4.659602640592341e-10
4010	5.51645e-13	He	1	3.60095m	-21.302	4.659602640592341e-10
4011	1.31302e-12	He	1	1.51288m	-21.303	4.6488858519067034e-10
4012	1.15581e-10	Ar	11	171.866A	-21.305999999999997	4.6168831468056087e-10
4013	4.09172e-11	Ne	7	485.479A	-21.305999999999997	4.6168831468056087e-10
4014	4.20258e-11	V	10	472.672A	-21.307	4.606264610229213e-10
4015	1.96769e-10	Si	6	100.953A	-21.308000000000003	4.595670495609204e-10
4016	1.74459e-10	Li	3	113.863A	-21.308000000000003	4.595670495609204e-10
4017	8.118029999999999e-13	He	1	2.44695m	-21.308000000000003	4.595670495609204e-10
4018	8.13788e-12	Mg	7	2440.99A	-21.309	4.585100746776753e-10
4019	1.31687e-12	He	1	1.50846m	-21.309	4.585100746776753e-10
4020	2.16654e-09	Mg	11	9.16875A	-21.31	4.574555307692028e-10
4021	4.77007e-13	He	1	4.16440m	-21.311	4.564034122444123e-10
4022	4.04071e-11	Cr	11	491.608A	-21.311999999999998	4.5535371352508376e-10
4023	2.08678e-11	P	8	951.921A	-21.313000000000002	4.543064290458077e-10
4024	2.16034e-09	Ne	10	9.19505A	-21.313000000000002	4.543064290458077e-10
4025	1.49672e-10	Ne	9	132.720A	-21.314	4.5326155325400106e-10
4026	9.009e-13	Ti	7	2.20496m	-21.314	4.5326155325400106e-10
4027	5.644689999999999e-13	He	1	3.51914m	-21.315	4.522190806098252e-10
4028	2.62663e-12	He	1	7562.71A	-21.315	4.522190806098252e-10
4029	8.10713e-11	Fe	7	245.024A	-21.316	4.5117900558620145e-10
4030	1.5068100000000001e-12	He	1	1.31831m	-21.316999999999997	4.501413226687518e-10
4031	3.55637e-11	Ne	3	558.560A	-21.318	4.4910602635577724e-10
4032	4.54208e-13	He	1	4.37343m	-21.319000000000003	4.4807311115825105e-10
4033	4.1017e-11	C	3	484.299A	-21.319000000000003	4.4807311115825105e-10
4034	7.86935e-13	He	1	2.52428m	-21.322	4.4498859755715956e-10
4035	2.8141500000000002e-14	He	1	70.5879m	-21.322	4.4498859755715956e-10
4036	1.05898e-11	Fe	6	1875.80A	-21.322	4.4498859755715956e-10
4037	5.70615e-11	Fe	9	348.123A	-21.324	4.429440606680526e-10
4038	7.1712e-13	He	1	2.77003m	-21.325	4.4192531759833944e-10
4039	1.92797e-12	P	11	1.03033m	-21.325	4.4192531759833944e-10
4040	4.88229e-11	Ne	9	406.868A	-21.326	4.409089175726641e-10
4041	1.14727e-10	F	6	173.146A	-21.328000000000003	4.388831251104253e-10
4042	4.5392699999999996e-14	P	4	43.7613m	-21.329	4.378737219333153e-10
4043	5.50626e-11	Na	4	360.761A	-21.329	4.378737219333153e-10
4044	2.6368e-12	He	1	7533.56A	-21.33	4.3686664031908997e-10
4045	5.67832e-13	He	1	3.49830m	-21.33	4.3686664031908997e-10
4046	3.48311e-11	Ne	9	570.308A	-21.33	4.3686664031908997e-10
4047	5.356569999999999e-14	He	1	37.0843m	-21.33	4.3686664031908997e-10
4048	5.34363e-13	He	1	3.71741m	-21.333000000000002	4.3385927152062033e-10
4049	1.30742e-13	He	1	15.1936m	-21.334	4.328614228861317e-10
4050	5.60578e-13	He	1	3.54357m	-21.335	4.3186586923981366e-10
4051	8.2773e-11	Ne	9	239.987A	-21.336	4.3087260530334683e-10
4052	6.71707e-12	Ti	4	2957.31A	-21.336	4.3087260530334683e-10
4053	2.15782e-11	Ne	9	920.581A	-21.338	4.2889292550731536e-10
4054	5.08785e-13	He	1	3.90430m	-21.339000000000002	4.279064991516889e-10
4055	8.18325e-11	Ne	9	242.745A	-21.342	4.2496081153116424e-10
4056	9.10081e-14	He	1	21.8271m	-21.343000000000004	4.23983428786722e-10
4057	1.18453e-10	C	5	167.699A	-21.343000000000004	4.23983428786722e-10
4058	1.4336700000000003e-14	He	1	138.557m	-21.344	4.2300829396021983e-10
4059	1.43063e-12	Mn	12	1.38851m	-21.345	4.220354018815829e-10
4060	9.93392e-11	Si	7	199.966A	-21.345	4.220354018815829e-10
4061	2.0607799999999998e-10	O	7	96.3929A	-21.346	4.21064747392631e-10
4062	2.2566e-11	Na	7	880.283A	-21.346	4.21064747392631e-10
4063	3.05986e-11	Si	10	649.195A	-21.348000000000003	4.1913013061037486e-10
4064	4.9065e-11	Ne	9	404.860A	-21.348000000000003	4.1913013061037486e-10
4065	5.30171e-13	He	1	3.74680m	-21.348000000000003	4.1913013061037486e-10
4066	6.42829e-11	Al	7	309.016A	-21.349	4.1816615805992834e-10
4067	2.63047e-12	He	1	7551.69A	-21.349	4.1816615805992834e-10
4068	2.24937e-11	F	7	883.111A	-21.35	4.172044025848212e-10
4069	9.3552e-11	Fe	12	212.336A	-21.351	4.162448590859286e-10
4070	1.10136e-10	K	12	180.363A	-21.351999999999997	4.152875224758429e-10
4071	5.56713e-13	He	1	3.56817m	-21.351999999999997	4.152875224758429e-10
4072	5.34166e-11	P	9	371.878A	-21.351999999999997	4.152875224758429e-10
4073	1.95897e-12	Ar	13	1.01403m	-21.351999999999997	4.152875224758429e-10
4074	4.05643e-13	Fe	5	4.89702m	-21.353	4.1433238767885397e-10
4075	8.85625e-11	Ne	9	224.299A	-21.355	4.1242870327972537e-10
4076	5.707399999999999e-13	He	1	3.48047m	-21.355	4.1242870327972537e-10
4077	4.32756e-11	Ne	9	459.023A	-21.355999999999998	4.114801435844371e-10
4078	1.8485099999999998e-12	Fe	13	1.07462m	-21.359	4.086475342002512e-10
4079	8.123680000000001e-13	He	1	2.44525m	-21.36	4.077076709525218e-10
4080	2.47624e-11	O	4	802.201A	-21.361	4.067699693302744e-10
4081	2.63383e-12	He	1	7542.05A	-21.363000000000003	4.0490103108726735e-10
4082	7.08043e-13	Fe	4	2.80554m	-21.363000000000003	4.0490103108726735e-10
4083	3.1376e-10	Mg	10	63.3109A	-21.364	4.0396978455758646e-10
4084	5.08726e-13	He	1	3.90475m	-21.365	4.0304067983548935e-10
4085	3.5567400000000006e-10	Si	11	55.8502A	-21.365	4.0304067983548935e-10
4086	2.54674e-11	O	4	779.997A	-21.366	4.021137119949518e-10
4087	8.17692e-13	He	1	2.42933m	-21.366	4.021137119949518e-10
4088	5.70951e-13	He	1	3.47919m	-21.366	4.021137119949518e-10
4089	1.46868e-10	O	7	135.254A	-21.366	4.021137119949518e-10
4090	7.827939999999999e-13	He	1	2.53763m	-21.369	3.9934558067229986e-10
4091	5.6441e-13	He	1	3.51951m	-21.37	3.9842711132400704e-10
4092	1.51925e-11	P	9	1307.52A	-21.371	3.975107543965995e-10
4093	1.12836e-11	C	2	1760.47A	-21.372	3.9659650503163754e-10
4094	8.52797e-10	N	6	23.2933A	-21.372	3.9659650503163754e-10
4095	1.43516e-11	Al	3	1384.13A	-21.374000000000002	3.9477430961117196e-10
4096	8.48237e-11	Ne	9	234.185A	-21.377	3.920567023791524e-10
4097	1.35134e-13	He	1	14.6998m	-21.378	3.911549969857391e-10
4098	7.86667e-11	C	5	252.514A	-21.378	3.911549969857391e-10
4099	2.6070199999999998e-14	He	1	76.1959m	-21.379	3.902553654571814e-10
4100	1.2920500000000002e-10	F	6	153.743A	-21.381	3.8846230492657935e-10
4101	2.18204e-11	Ne	9	910.363A	-21.383000000000003	3.8667748276077567e-10
4102	3.76437e-12	K	12	5276.97A	-21.383000000000003	3.8667748276077567e-10
4103	3.00182e-10	F	8	66.1747A	-21.383000000000003	3.8667748276077567e-10
4104	1.51654e-12	He	1	1.30986m	-21.384	3.857881492291722e-10
4105	5.733579999999999e-13	He	1	3.46458m	-21.384	3.857881492291722e-10
4106	7.17017e-11	Si	8	277.043A	-21.385	3.8490086110792875e-10
4107	1.19e-11	Cl	7	1669.28A	-21.385	3.8490086110792875e-10
4108	9.90123e-11	O	5	200.626A	-21.386	3.8401561369273833e-10
4109	1.62683e-10	Ne	9	122.106A	-21.386999999999997	3.8313240229010406e-10
4110	7.98635e-11	O	3	248.730A	-21.386999999999997	3.8313240229010406e-10
4111	5.677729999999999e-13	He	1	3.49866m	-21.386999999999997	3.8313240229010406e-10
4112	4.21775e-11	Fe	11	470.973A	-21.388	3.822512222173208e-10
4113	2.18085e-10	Mg	9	91.0859A	-21.389	3.81372068802472e-10
4114	1.33542e-12	He	1	1.48751m	-21.39	3.8049493738436446e-10
4115	4.94778e-13	He	1	4.01482m	-21.39	3.8049493738436446e-10
4116	8.7622e-11	Ne	9	226.706A	-21.39	3.8049493738436446e-10
4117	6.17149e-14	He	1	32.1875m	-21.391	3.7961982331254087e-10
4118	3.77089e-12	K	6	5267.85A	-21.391	3.7961982331254087e-10
4119	1.45296e-13	He	1	13.6717m	-21.392	3.787467219472274e-10
4120	2.22532e-14	He	1	89.2657m	-21.392	3.787467219472274e-10
4121	5.611050000000001e-13	He	1	3.54024m	-21.394000000000002	3.770065388304005e-10
4122	4.9339e-12	Fe	5	4026.12A	-21.397	3.7441124407210365e-10
4123	9.68963e-14	He	1	20.5007m	-21.398000000000003	3.735501221066153e-10
4124	5.440869999999999e-13	He	1	3.65097m	-21.398000000000003	3.735501221066153e-10
4125	8.66724e-14	Fe	3	22.9190m	-21.398000000000003	3.735501221066153e-10
4126	3.2195e-11	O	4	617.005A	-21.398000000000003	3.735501221066153e-10
4127	7.966600000000001e-13	He	1	2.49347m	-21.399	3.7269098066669465e-10
4128	7.6826e-13	He	1	2.58564m	-21.4	3.718338151972532e-10
4129	3.09071e-12	Ca	5	6427.15A	-21.401	3.70978621153682e-10
4130	4.2302299999999996e-13	He	1	4.69584m	-21.401999999999997	3.701253940018333e-10
4131	9.54026e-13	He	1	2.08217m	-21.404	3.684248222887912e-10
4132	5.71267e-13	He	1	3.47726m	-21.406999999999996	3.6588860365163197e-10
4133	1.38966e-13	He	1	14.2945m	-21.410999999999998	3.6253411677024433e-10
4134	8.11133e-12	O	7	2448.98A	-21.412	3.617003114395248e-10
4135	5.20518e-13	He	1	3.81629m	-21.413	3.6086842380785027e-10
4136	7.57127e-11	Fe	7	262.366A	-21.413	3.6086842380785027e-10
4137	6.4182699999999995e-12	Al	7	3094.99A	-21.414	3.600384494646354e-10
4138	8.18256e-13	He	1	2.42766m	-21.416	3.58384223051943e-10
4139	8.22759e-13	He	1	2.41437m	-21.416999999999998	3.575599622119216e-10
4140	5.17773e-11	Fe	6	383.652A	-21.42	3.5509853674543896e-10
4141	7.46912e-11	C	5	265.955A	-21.421999999999997	3.5346700717001406e-10
4142	2.3037999999999998e-10	O	7	86.2247A	-21.423000000000002	3.5265405561268605e-10
4143	5.3832e-13	He	1	3.69009m	-21.425	3.5103375740785525e-10
4144	1.42329e-13	He	1	13.9567m	-21.426	3.5022640216968976e-10
4145	5.64937e-13	He	1	3.51623m	-21.427	3.494209037970417e-10
4146	4.71114e-14	K	5	42.1649m	-21.428	3.4861725801924176e-10
4147	4.53475e-11	Fe	12	438.050A	-21.43	3.4701550721458924e-10
4148	3.57947e-14	He	1	55.4955m	-21.435	3.430432535509303e-10
4149	3.3451999999999995e-10	Cl	8	59.3820A	-21.436	3.4225427596165847e-10
4150	1.34459e-11	Fe	7	1477.37A	-21.436999999999998	3.4146711297049027e-10
4151	7.92519e-13	He	1	2.50650m	-21.436999999999998	3.4146711297049027e-10
4152	2.97417e-16	Mg	10	6679.00m	-21.44	3.3911646989895503e-10
4153	2.71373e-12	O	2	7319.99A	-21.44	3.3911646989895503e-10
4154	5.682989999999999e-13	He	1	3.49542m	-21.441	3.3833652366146824e-10
4155	3.3867400000000007e-10	Cl	8	58.6537A	-21.441999999999997	3.375583712505495e-10
4156	7.08475e-12	Na	4	2803.83A	-21.441999999999997	3.375583712505495e-10
4157	4.766050000000001e-13	He	1	4.16791m	-21.443	3.3678200854050666e-10
4158	8.60795e-11	Fe	12	230.769A	-21.444000000000003	3.3600743141515025e-10
4159	1.17289e-11	Fe	8	1693.63A	-21.444000000000003	3.3600743141515025e-10
4160	5.20459e-13	He	1	3.81672m	-21.445	3.352346357677494e-10
4161	1.52469e-12	He	1	1.30285m	-21.447	3.336943725270846e-10
4162	7.79821e-12	Ti	4	2547.31A	-21.448	3.329268967674982e-10
4163	1.01964e-13	He	1	19.4819m	-21.448	3.329268967674982e-10
4164	6.86115e-14	He	1	28.9521m	-21.45	3.313972366244011e-10
4165	8.39101e-11	P	11	236.735A	-21.451999999999998	3.298746046312556e-10
4166	1.7755e-11	Si	5	1118.81A	-21.454	3.283589684966431e-10
4167	4.784520000000001e-13	He	1	4.15182m	-21.455	3.2760376382581035e-10
4168	1.71859e-14	He	1	115.586m	-21.459	3.2460027446571756e-10
4169	5.52236e-13	He	1	3.59709m	-21.46	3.238537145512638e-10
4170	7.76253e-11	Al	7	255.902A	-21.461	3.231088716769686e-10
4171	1.71127e-10	Ne	9	116.080A	-21.461	3.231088716769686e-10
4172	2.66048e-13	He	1	7.46649m	-21.461	3.231088716769686e-10
4173	8.27151e-13	He	1	2.40155m	-21.462	3.223657418937438e-10
4174	5.20265e-11	S	10	381.814A	-21.463	3.2162432126159207e-10
4175	6.91932e-11	Al	8	287.087A	-21.464000000000002	3.208846058495749e-10
4176	1.50534e-11	Si	5	1319.60A	-21.465	3.2014659173579745e-10
4177	5.29083e-11	Ne	9	375.451A	-21.465	3.2014659173579745e-10
4178	5.09115e-13	He	1	3.90177m	-21.465	3.2014659173579745e-10
4179	8.23323e-13	He	1	2.41272m	-21.465999999999998	3.194102750073798e-10
4180	1.67827e-11	Ti	4	1183.63A	-21.469	3.172114701403701e-10
4181	8.04809e-13	He	1	2.46822m	-21.471	3.157540158237673e-10
4182	1.06905e-10	F	6	185.814A	-21.471999999999998	3.1502780173960184e-10
4183	1.35319e-12	He	1	1.46797m	-21.471999999999998	3.1502780173960184e-10
4184	6.11262e-11	Ne	9	324.975A	-21.474	3.1358038046794073e-10
4185	4.83957e-11	Fe	6	410.459A	-21.474	3.1358038046794073e-10
4186	1.29588e-10	Fe	8	153.290A	-21.475	3.128591656063641e-10
4187	1.7691700000000002e-10	Ne	9	112.281A	-21.476999999999997	3.1142170831265667e-10
4188	8.28729e-11	P	11	239.698A	-21.476999999999997	3.1142170831265667e-10
4189	1.26174e-11	Mn	10	1574.37A	-21.476999999999997	3.1142170831265667e-10
4190	5.62525e-11	Ni	13	353.130A	-21.478	3.1070545825926276e-10
4191	8.373129999999999e-13	He	1	2.37240m	-21.479	3.099908555352838e-10
4192	1.1412100000000001e-10	N	6	174.066A	-21.479	3.099908555352838e-10
4193	8.54101e-12	Fe	6	2325.77A	-21.479	3.099908555352838e-10
4194	5.0287e-11	Ca	9	395.022A	-21.480999999999998	3.0856657692925686e-10
4195	5.30243e-13	He	1	3.74630m	-21.483	3.0714884228899727e-10
4196	4.5180100000000003e-13	He	1	4.39672m	-21.485	3.057376215477184e-10
4197	3.82464e-11	K	8	519.381A	-21.486	3.050344445311135e-10
4198	8.060979999999999e-13	He	1	2.46427m	-21.487	3.0433288477677063e-10
4199	1.26083e-10	Ni	13	157.551A	-21.487	3.0433288477677063e-10
4200	1.2511399999999998e-10	Ni	13	158.771A	-21.49	3.022378719340497e-10
4201	1.43121e-11	Fe	6	1387.95A	-21.491	3.0154274411819326e-10
4202	1.38912e-16	Ne	8	1.43000c	-21.491999999999997	3.008492150519509e-10
4203	1.0635599999999999e-13	He	1	18.6774m	-21.491999999999997	3.008492150519509e-10
4204	2.43884e-10	Mg	9	81.4504A	-21.493000000000002	3.001572810582931e-10
4205	4.90069e-13	He	1	4.05340m	-21.493000000000002	3.001572810582931e-10
4206	9.38171e-11	Ne	9	211.736A	-21.493000000000002	3.001572810582931e-10
4207	4.3943900000000005e-14	He	1	45.2041m	-21.493000000000002	3.001572810582931e-10
4208	1.18426e-10	C	5	167.738A	-21.493000000000002	3.001572810582931e-10
4209	5.45217e-13	He	1	3.64341m	-21.494	2.9946693846866475e-10
4210	5.82733e-13	He	1	3.40884m	-21.495	2.987781836229306e-10
4211	3.79475e-13	Fe	5	5.23472m	-21.496	2.9809101286938605e-10
4212	8.30983e-13	He	1	2.39048m	-21.497	2.974054225647152e-10
4213	4.23595e-12	Fe	5	4689.49A	-21.498	2.9672140907398894e-10
4214	8.00668e-13	He	1	2.48098m	-21.5	2.9535809803642787e-10
4215	1.5918700000000002e-12	Fe	6	1.24787m	-21.5	2.9535809803642787e-10
4216	2.72491e-11	Cl	7	728.996A	-21.5	2.9535809803642787e-10
4217	5.20344e-11	Fe	6	381.756A	-21.500999999999998	2.946787932614536e-10
4218	4.82505e-11	Fe	6	411.694A	-21.504	2.9265023871726166e-10
4219	7.449980000000001e-14	He	1	26.6638m	-21.504	2.9265023871726166e-10
4220	8.85965e-12	Ca	6	2242.13A	-21.504	2.9265023871726166e-10
4221	1.16518e-13	He	1	17.0484m	-21.506	2.913056330083806e-10
4222	1.53158e-12	He	1	1.29699m	-21.506	2.913056330083806e-10
4223	8.277159999999999e-13	He	1	2.39991m	-21.509	2.893002991360416e-10
4224	3.89372e-12	Ti	7	5101.66A	-21.509	2.893002991360416e-10
4225	2.892e-10	Mg	9	68.6876A	-21.51	2.8863492691191165e-10
4226	1.23707e-11	Al	3	1605.77A	-21.51	2.8863492691191165e-10
4227	3.68e-11	Li	3	539.795A	-21.51	2.8863492691191165e-10
4228	8.343459999999999e-13	He	1	2.38084m	-21.511999999999997	2.87308769884982e-10
4229	9.34577e-12	Ni	13	2125.50A	-21.511999999999997	2.87308769884982e-10
4230	1.1733499999999999e-14	He	1	169.296m	-21.511999999999997	2.87308769884982e-10
4231	7.3147e-13	Fe	4	2.71569m	-21.513	2.8664797805102267e-10
4232	8.14785e-12	Si	7	2438.00A	-21.514	2.859887059961127e-10
4233	7.45031e-11	Fe	11	266.626A	-21.515	2.8533095022485026e-10
4234	1.04165e-11	Fe	6	1907.01A	-21.516	2.846747072498844e-10
4235	8.73697e-11	Si	9	227.361A	-21.518	2.8336674577949334e-10
4236	5.59133e-13	He	1	3.55272m	-21.518	2.8336674577949334e-10
4237	1.80452e-09	Ne	9	11.0082A	-21.518	2.8336674577949334e-10
4238	6.14285e-11	Ne	3	323.375A	-21.519000000000002	2.8271502034938897e-10
4239	7.41369e-11	Ne	9	267.943A	-21.52	2.8206479384618134e-10
4240	5.301840000000001e-13	He	1	3.74671m	-21.52	2.8206479384618134e-10
4241	5.64123e-10	Ca	11	35.2130A	-21.522	2.807688238386313e-10
4242	8.37878e-13	He	1	2.37081m	-21.523000000000003	2.8012307346318254e-10
4243	2.79632e-09	Mg	11	7.10379A	-21.523000000000003	2.8012307346318254e-10
4244	2.68796e-10	F	8	73.9016A	-21.524	2.7947880827238854e-10
4245	1.1018800000000001e-13	He	1	18.0279m	-21.525	2.788360248504147e-10
4246	1.2793799999999999e-14	He	1	155.266m	-21.525	2.788360248504147e-10
4247	2.89902e-12	Mn	6	6852.12A	-21.526	2.7819471978928503e-10
4248	2.1305e-10	F	8	93.2384A	-21.526999999999997	2.775548896888685e-10
4249	4.50612e-11	Li	3	440.833A	-21.529	2.762796408087036e-10
4250	4.6969e-12	Fe	5	4229.27A	-21.529	2.762796408087036e-10
4251	3.74945e-11	K	3	529.797A	-21.529	2.762796408087036e-10
4252	5.97352e-11	Na	5	332.542A	-21.531999999999996	2.7437774513909685e-10
4253	3.1264799999999993e-10	Na	10	63.5361A	-21.534000000000002	2.731170939121498e-10
4254	5.20848e-13	He	1	3.81387m	-21.535999999999998	2.7186223485146257e-10
4255	1.24375e-10	Ne	9	159.714A	-21.535999999999998	2.7186223485146257e-10
4256	8.11706e-13	He	1	2.44725m	-21.537	2.7123696906224543e-10
4257	1.27445e-12	Si	9	1.55866m	-21.537	2.7123696906224543e-10
4258	7.0876e-12	Mg	2	2802.71A	-21.539	2.699907483905661e-10
4259	1.1355e-13	He	1	17.4940m	-21.539	2.699907483905661e-10
4260	5.44577e-11	Ne	9	364.769A	-21.54	2.693697869007682e-10
4261	2.1458e-14	He	1	92.5736m	-21.541	2.6875025358276326e-10
4262	1.17958e-10	Ca	13	168.403A	-21.541	2.6875025358276326e-10
4263	4.9452599999999995e-12	Na	5	4016.87A	-21.541	2.6875025358276326e-10
4264	8.315469999999999e-13	He	1	2.38885m	-21.541999999999998	2.681321451518517e-10
4265	5.92408e-12	Cl	3	3353.17A	-21.544	2.6690018985023765e-10
4266	3.35634e-10	Cl	8	59.1849A	-21.544	2.6690018985023765e-10
4267	6.41913e-11	Ne	9	309.457A	-21.546	2.656738948690783e-10
4268	6.7905e-11	Fe	7	292.533A	-21.546	2.656738948690783e-10
4269	7.42685e-11	Ni	13	267.468A	-21.546	2.656738948690783e-10
4270	5.38392e-13	He	1	3.68959m	-21.548000000000002	2.644532342015591e-10
4271	1.07975e-10	Ni	14	183.973A	-21.548000000000002	2.644532342015591e-10
4272	1.50763e-11	P	9	1317.59A	-21.549	2.6384500864097754e-10
4273	1.36753e-12	He	1	1.45258m	-21.549	2.6384500864097754e-10
4274	5.16023e-11	B	4	384.953A	-21.549	2.6384500864097754e-10
4275	5.08406e-14	He	1	39.0720m	-21.55	2.632381819603647e-10
4276	1.07065e-10	F	6	185.537A	-21.55	2.632381819603647e-10
4277	8.61758e-11	Fe	9	230.511A	-21.551	2.6263275094239017e-10
4278	3.17407e-12	Fe	5	6258.36A	-21.551	2.6263275094239017e-10
4279	4.63401e-11	P	9	428.667A	-21.551	2.6263275094239017e-10
4280	4.94376e-13	He	1	4.01809m	-21.553	2.6142606306198804e-10
4281	7.95671e-14	He	1	24.9657m	-21.554000000000002	2.6082479980182357e-10
4282	4.2016e-11	Ne	9	472.783A	-21.555999999999997	2.5962641870236547e-10
4283	8.3491e-13	He	1	2.37923m	-21.557	2.590292945093703e-10
4284	2.52229e-11	S	10	787.558A	-21.557	2.590292945093703e-10
4285	1.04138e-12	V	10	1.90751m	-21.558000000000003	2.5843354366390683e-10
4286	5.51105e-13	He	1	3.60448m	-21.558000000000003	2.5843354366390683e-10
4287	8.07565e-13	He	1	2.45980m	-21.559	2.5783916300736984e-10
4288	1.5374700000000001e-12	He	1	1.29202m	-21.56	2.57246149388408e-10
4289	3.45889e-11	Ne	9	574.301A	-21.565	2.5430147706649047e-10
4290	4.74198e-13	He	1	4.18907m	-21.566	2.5371659989940846e-10
4291	9.61597e-12	B	3	2065.78A	-21.566999999999997	2.531330679124824e-10
4292	8.34876e-13	He	1	2.37933m	-21.566999999999997	2.531330679124824e-10
4293	9.60767e-12	Ti	4	2067.56A	-21.569000000000003	2.5197002711089344e-10
4294	6.85843e-12	N	6	2896.36A	-21.569000000000003	2.5197002711089344e-10
4295	6.54228e-13	He	1	3.03632m	-21.569000000000003	2.5197002711089344e-10
4296	6.7284e-11	N	4	295.233A	-21.569000000000003	2.5197002711089344e-10
4297	5.65021e-13	He	1	3.51570m	-21.570999999999998	2.508123299963972e-10
4298	3.2018299999999997e-13	He	1	6.20410m	-21.570999999999998	2.508123299963972e-10
4299	5.6492e-13	Fe	5	3.51633m	-21.573	2.4965995201697123e-10
4300	2.27868e-11	S	8	871.752A	-21.575	2.485128687334161e-10
4301	4.87119e-12	Fe	5	4077.95A	-21.576	2.4794130499605434e-10
4302	1.69604e-10	N	6	117.123A	-21.576999999999998	2.4737105581881186e-10
4303	6.94935e-11	S	11	285.846A	-21.579	2.4623448905801094e-10
4304	8.25814e-11	Ne	9	240.544A	-21.581	2.4510314434713003e-10
4305	4.24795e-11	Na	4	467.625A	-21.581999999999997	2.445394227582414e-10
4306	4.27156e-11	Cr	9	465.040A	-21.583000000000002	2.439769976930251e-10
4307	1.1271600000000002e-10	N	6	176.234A	-21.584	2.434158661695674e-10
4308	4.26458e-12	Fe	3	4658.01A	-21.586	2.422974718545023e-10
4309	5.38333e-13	He	1	3.68999m	-21.59	2.400760752801964e-10
4310	7.7202e-11	Ne	9	257.305A	-21.59	2.400760752801964e-10
4311	7.57482e-11	Fe	7	262.243A	-21.590999999999998	2.395239156293213e-10
4312	8.83709e-11	Ne	9	224.785A	-21.592	2.3897302591040107e-10
4313	2.96072e-14	He	1	67.0933m	-21.592	2.3897302591040107e-10
4314	8.962e-15	He	1	221.652m	-21.592	2.3897302591040107e-10
4315	3.41625e-11	Cl	6	581.470A	-21.592	2.3897302591040107e-10
4316	7.81515e-11	Ar	11	254.179A	-21.593000000000004	2.3842340320267323e-10
4317	5.0996e-11	Fe	5	389.529A	-21.594	2.3787504459209874e-10
4318	4.92942e-11	Fe	8	402.978A	-21.596	2.3678210803971174e-10
4319	8.39592e-14	He	1	23.6597m	-21.596999999999998	2.362375243032604e-10
4320	9.34839e-12	Al	6	2124.91A	-21.598000000000003	2.3569419307464227e-10
4321	8.175939999999999e-13	He	1	2.42962m	-21.598000000000003	2.3569419307464227e-10
4322	9.14359e-11	Ne	9	217.250A	-21.599	2.3515211147317703e-10
4323	8.11096e-11	Fe	9	244.909A	-21.6	2.3461127662479626e-10
4324	1.38469e-11	Fe	6	1434.58A	-21.6	2.3461127662479626e-10
4325	5.51541e-12	Al	3	3601.63A	-21.601999999999997	2.3353333572408236e-10
4326	1.0923700000000001e-12	Fe	5	1.81848m	-21.601999999999997	2.3353333572408236e-10
4327	4.53394e-11	P	9	438.128A	-21.603	2.329962239566082e-10
4328	7.81751e-11	P	11	254.102A	-21.603	2.329962239566082e-10
4329	4.99898e-10	Ar	11	39.7370A	-21.603	2.329962239566082e-10
4330	5.305729999999999e-13	He	1	3.74397m	-21.603	2.329962239566082e-10
4331	5.67289e-14	He	1	35.0165m	-21.603	2.329962239566082e-10
4332	1.1398e-11	Ar	11	1742.80A	-21.605	2.3192570354885802e-10
4333	4.051430000000001e-12	Fe	4	4903.07A	-21.605999999999998	2.3139228923278745e-10
4334	8.520410000000001e-12	O	3	2331.40A	-21.605999999999998	2.3139228923278745e-10
4335	5.45288e-13	He	1	3.64293m	-21.609	2.2979939591793772e-10
4336	9.412130000000001e-14	He	1	21.1052m	-21.61	2.292708719737119e-10
4337	1.54254e-12	He	1	1.28778m	-21.61	2.292708719737119e-10
4338	2.9379299999999998e-12	Fe	4	6761.38A	-21.611	2.287435636008242e-10
4339	3.48895e-11	Fe	8	569.354A	-21.612	2.2821746800354178e-10
4340	2.06484e-11	Ne	9	962.035A	-21.612	2.2821746800354178e-10
4341	5.21689e-11	Fe	6	380.772A	-21.612	2.2821746800354178e-10
4342	8.134529999999999e-13	He	1	2.44199m	-21.614	2.2716890398497296e-10
4343	5.56172e-13	He	1	3.57164m	-21.615	2.2664643000430825e-10
4344	1.27396e-10	C	5	155.927A	-21.615	2.2664643000430825e-10
4345	4.942e-11	Ne	9	401.952A	-21.615	2.2664643000430825e-10
4346	1.3739400000000001e-09	F	8	14.4580A	-21.616	2.2612515768045158e-10
4347	2.34972e-11	Fe	8	845.396A	-21.616	2.2612515768045158e-10
4348	1.51652e-11	P	2	1309.87A	-21.616	2.2612515768045158e-10
4349	5.28752e-11	O	7	375.686A	-21.616999999999997	2.2560508424967267e-10
4350	8.56464e-11	Ne	9	231.936A	-21.618000000000002	2.250862069545885e-10
4351	1.93533e-11	F	6	1026.41A	-21.619	2.2456852304417055e-10
4352	5.9728e-11	Na	5	332.582A	-21.619	2.2456852304417055e-10
4353	1.0129299999999999e-10	S	10	196.108A	-21.62	2.2405202977370488e-10
4354	5.700890000000001e-13	He	1	3.48445m	-21.62	2.2405202977370488e-10
4355	1.3792600000000001e-12	He	1	1.44023m	-21.621	2.235367244047992e-10
4356	1.2052300000000001e-10	Ar	13	164.819A	-21.623	2.2250966644955115e-10
4357	5.3173800000000005e-12	Fe	5	3735.76A	-21.624000000000002	2.2199790841785157e-10
4358	6.052680000000001e-10	Ca	12	32.8193A	-21.625	2.2148732739696508e-10
4359	9.28676e-12	N	2	2139.01A	-21.625	2.2148732739696508e-10
4360	3.36591e-11	Ne	9	590.166A	-21.625	2.2148732739696508e-10
4361	4.054e-12	Fe	4	4899.97A	-21.625999999999998	2.2097792067983998e-10
4362	4.67376e-10	Na	10	42.5021A	-21.625999999999998	2.2097792067983998e-10
4363	8.7791e-14	He	1	22.6270m	-21.63	2.1895198292556493e-10
4364	9.459270000000001e-17	Cl	7	2.10000c	-21.631999999999998	2.179459899439669e-10
4365	2.32698e-11	P	9	853.659A	-21.633000000000003	2.1744472807696294e-10
4366	3.5186e-11	Ne	9	564.556A	-21.635	2.1644566030233916e-10
4367	1.25217e-10	Ni	13	158.640A	-21.635	2.1644566030233916e-10
4368	7.08433e-11	P	8	280.400A	-21.636	2.1594784909775962e-10
4369	7.93077e-11	Ti	6	250.473A	-21.636999999999997	2.1545118282717907e-10
4370	4.36305e-11	Ne	9	455.289A	-21.636999999999997	2.1545118282717907e-10
4371	5.12276e-11	Mg	6	387.769A	-21.638	2.149556588573188e-10
4372	2.75026e-12	Fe	4	7222.76A	-21.642	2.1298493353130451e-10
4373	2.66417e-13	He	1	7.45615m	-21.642	2.1298493353130451e-10
4374	1.35402e-11	Fe	11	1467.07A	-21.643	2.124950817774242e-10
4375	4.91969e-13	He	1	4.03775m	-21.644000000000002	2.120063566513142e-10
4376	9.11539e-14	He	1	21.7922m	-21.644000000000002	2.120063566513142e-10
4377	4.62478e-11	Fe	12	429.522A	-21.644000000000002	2.120063566513142e-10
4378	6.08721e-11	S	10	326.331A	-21.645	2.1151875556180432e-10
4379	8.57273e-13	He	1	2.31717m	-21.645	2.1151875556180432e-10
4380	3.65039e-14	He	1	54.4174m	-21.645	2.1151875556180432e-10
4381	1.5182399999999998e-10	N	6	130.839A	-21.646	2.1103227592367865e-10
4382	9.96441e-11	Si	7	199.354A	-21.647	2.1054691515767396e-10
4383	1.62875e-10	N	6	121.962A	-21.649	2.095795399545998e-10
4384	6.38817e-13	Co	8	3.10957m	-21.65	2.0909752038860673e-10
4385	2.22998e-11	F	7	890.789A	-21.651	2.0861660943685e-10
4386	5.08712e-13	He	1	3.90485m	-21.651999999999997	2.0813680454959103e-10
4387	8.22661e-13	He	1	2.41466m	-21.651999999999997	2.0813680454959103e-10
4388	6.179610000000001e-14	He	1	32.1451m	-21.651999999999997	2.0813680454959103e-10
4389	1.54693e-12	He	1	1.28412m	-21.651999999999997	2.0813680454959103e-10
4390	8.21113e-11	Ar	13	241.921A	-21.651999999999997	2.0813680454959103e-10
4391	1.70613e-12	Fe	6	1.16430m	-21.653000000000002	2.07658103182947e-10
4392	1.92387e-11	F	6	1032.52A	-21.653000000000002	2.07658103182947e-10
4393	7.05368e-13	He	1	2.81619m	-21.653000000000002	2.07658103182947e-10
4394	5.4523e-13	He	1	3.64332m	-21.654	2.0718050279889767e-10
4395	1.25064e-10	Ne	9	158.835A	-21.656999999999996	2.0575428224950514e-10
4396	1.34503e-12	Fe	5	1.47688m	-21.660999999999998	2.0386791565129198e-10
4397	5.744810000000001e-13	He	1	3.45781m	-21.662	2.0339903245666434e-10
4398	8.1852e-13	He	1	2.42687m	-21.663	2.0293122766345904e-10
4399	2.8428e-11	Ar	9	698.763A	-21.663	2.0293122766345904e-10
4400	5.605640000000001e-13	He	1	3.54365m	-21.664	2.0246449879142158e-10
4401	5.511770000000001e-13	He	1	3.60401m	-21.664	2.0246449879142158e-10
4402	5.59913e-15	He	1	354.777m	-21.664	2.0246449879142158e-10
4403	1.55709e-12	He	1	1.27574m	-21.664	2.0246449879142158e-10
4404	1.91965e-12	Fe	5	1.03480m	-21.666	2.0153425891834325e-10
4405	5.38722e-13	He	1	3.68733m	-21.666	2.0153425891834325e-10
4406	2.6955799999999997e-13	He	1	7.36926m	-21.666999999999998	2.0107074298526314e-10
4407	4.03915e-12	Fe	4	4917.98A	-21.666999999999998	2.0107074298526314e-10
4408	9.72447e-15	He	1	204.273m	-21.668000000000003	2.0060829310924306e-10
4409	4.95166e-12	Ne	3	4011.68A	-21.668000000000003	2.0060829310924306e-10
4410	5.1873e-11	Fe	6	382.944A	-21.669	2.0014690683842633e-10
4411	7.64361e-11	B	4	259.883A	-21.669	2.0014690683842633e-10
4412	1.4398e-11	Al	3	1379.67A	-21.67	1.9968658172658405e-10
4413	7.57028e-11	B	5	262.400A	-21.67	1.9968658172658405e-10
4414	8.91134e-13	He	1	2.22912m	-21.671	1.9922731533312145e-10
4415	1.42239e-11	S	3	1396.55A	-21.671999999999997	1.9876910522305232e-10
4416	5.84643e-13	He	1	3.39771m	-21.675	1.974007883272808e-10
4417	2.71015e-12	O	2	7329.67A	-21.679000000000002	1.955910070216846e-10
4418	4.74186e-11	Cr	9	418.917A	-21.679000000000002	1.955910070216846e-10
4419	2.42916e-10	O	7	81.7749A	-21.68	1.9514116018865323e-10
4420	1.9842599999999997e-10	O	7	100.110A	-21.680999999999997	1.946923479746275e-10
4421	1.56068e-11	Ne	9	1272.81A	-21.682	1.9424456800004805e-10
4422	1.0267499999999998e-10	S	10	193.469A	-21.683000000000003	1.937978178908301e-10
4423	1.55076e-12	He	1	1.28095m	-21.684	1.933520952783538e-10
4424	1.04057e-11	C	3H	1909.00A	-21.684	1.933520952783538e-10
4425	3.76906e-12	Fe	3	5270.40A	-21.686	1.9246372309634246e-10
4426	7.568180000000001e-13	He	1	2.62473m	-21.688000000000002	1.915794326137424e-10
4427	1.38898e-12	He	1	1.43014m	-21.689	1.9113881214582037e-10
4428	3.00563e-11	Ca	5	660.908A	-21.691	1.9026060907608594e-10
4429	1.78737e-14	He	1	111.138m	-21.691999999999997	1.8982302181812984e-10
4430	4.21035e-11	Ne	9	471.800A	-21.691999999999997	1.8982302181812984e-10
4431	1.0700599999999999e-10	F	6	185.638A	-21.691999999999997	1.8982302181812984e-10
4432	5.70726e-13	He	1	3.48056m	-21.691999999999997	1.8982302181812984e-10
4433	3.87019e-11	Fe	8	513.269A	-21.693	1.8938644098293597e-10
4434	6.618830000000001e-14	He	1	30.0121m	-21.694000000000003	1.889508642558009e-10
4435	1.12426e-10	K	12	176.689A	-21.694000000000003	1.889508642558009e-10
4436	5.78313e-13	He	1	3.43490m	-21.695	1.885162893273402e-10
4437	4.23921e-14	He	1	46.8588m	-21.697	1.8765013565544277e-10
4438	2.66299e-11	Ar	11	745.946A	-21.697	1.8765013565544277e-10
4439	1.55413e-12	He	1	1.27817m	-21.698	1.872185523197455e-10
4440	8.73524e-11	Fe	12	227.406A	-21.699	1.867879615981756e-10
4441	3.0307799999999993e-10	Ne	10	65.5423A	-21.699	1.867879615981756e-10
4442	8.270540000000001e-13	He	1	2.40183m	-21.699	1.867879615981756e-10
4443	5.64396e-13	He	1	3.51960m	-21.703000000000003	1.8507547927287533e-10
4444	1.22954e-10	Ni	13	161.560A	-21.704	1.8464981748253834e-10
4445	5.69004e-11	Mg	6	349.109A	-21.704	1.8464981748253834e-10
4446	6.407890000000001e-17	S	6	3.10000c	-21.705	1.8422513468715234e-10
4447	8.229129999999999e-13	He	1	2.41392m	-21.706	1.8380142863508983e-10
4448	6.53715e-11	Ca	4	303.870A	-21.706	1.8380142863508983e-10
4449	7.635039999999999e-14	He	1	26.0175m	-21.706999999999997	1.8337869707990659e-10
4450	4.84454e-11	Mn	12	410.038A	-21.708000000000002	1.8295693778031746e-10
4451	5.81675e-13	He	1	3.41504m	-21.709	1.8253614850020263e-10
4452	2.70975e-12	O	2	7330.73A	-21.71	1.8211632700857473e-10
4453	4.7893e-11	Ne	9	414.767A	-21.712	1.8127957849249796e-10
4454	2.21753e-11	Ne	9	895.792A	-21.713	1.8086264703169026e-10
4455	5.51118e-13	He	1	3.60439m	-21.713	1.8086264703169026e-10
4456	5.562439999999999e-13	He	1	3.57118m	-21.715	1.8003165865188203e-10
4457	5.17205e-11	Fe	6	384.073A	-21.715999999999998	1.7961759732706377e-10
4458	8.33075e-13	He	1	2.38448m	-21.718000000000004	1.7879232943102198e-10
4459	9.029299999999999e-17	K	9	2.20000c	-21.719	1.7838111848431455e-10
4460	5.06305e-13	He	1	3.92341m	-21.719	1.7838111848431455e-10
4461	8.750440000000001e-13	He	1	2.27011m	-21.72	1.7797085329654004e-10
4462	4.42871e-11	Fe	8	448.538A	-21.721	1.7756153169251177e-10
4463	2.15614e-11	O	4	921.296A	-21.721	1.7756153169251177e-10
4464	8.37216e-13	He	1	2.37268m	-21.721999999999998	1.7715315150205026e-10
4465	3.93433e-11	Ne	9	504.900A	-21.721999999999998	1.7715315150205026e-10
4466	1.04554e-10	S	10	189.992A	-21.721999999999998	1.7715315150205026e-10
4467	5.67759e-13	He	1	3.49875m	-21.721999999999998	1.7715315150205026e-10
4468	2.30291e-10	O	7	86.2580A	-21.721999999999998	1.7715315150205026e-10
4469	3.95396e-11	Ne	9	502.395A	-21.724	1.7633920670603562e-10
4470	5.45619e-13	He	1	3.64072m	-21.725	1.7593363778502967e-10
4471	7.002e-14	He	1	28.3697m	-21.726999999999997	1.751252961455817e-10
4472	5.37226e-11	Fe	5	369.760A	-21.728	1.7472251914138851e-10
4473	1.42453e-12	Fe	6	1.39446m	-21.728	1.7472251914138851e-10
4474	4.30334e-11	Ne	9	461.606A	-21.728	1.7472251914138851e-10
4475	1.86098e-12	Fe	5	1.06742m	-21.730999999999998	1.735197377798481e-10
4476	1.9397000000000002e-09	Ne	10	10.2410A	-21.732	1.7312065345742667e-10
4477	7.432050000000001e-13	He	1	2.67281m	-21.736	1.7153347376632836e-10
4478	8.30885e-13	He	1	2.39076m	-21.736	1.7153347376632836e-10
4479	2.47703e-14	He	1	80.1945m	-21.738000000000003	1.7074534904412833e-10
4480	2.00933e-11	Na	6	988.613A	-21.738000000000003	1.7074534904412833e-10
4481	8.267440000000001e-13	He	1	2.40273m	-21.739	1.703526456387319e-10
4482	5.99439e-11	S	10	331.384A	-21.74	1.6996084542610453e-10
4483	9.05246e-11	Fe	12	219.437A	-21.74	1.6996084542610453e-10
4484	1.00979e-10	C	5	196.719A	-21.741	1.6956994632895913e-10
4485	7.33829e-14	He	1	27.0696m	-21.741	1.6956994632895913e-10
4486	5.77412e-11	B	4	344.026A	-21.741999999999997	1.6917994627479037e-10
4487	6.47145e-11	Fe	7	306.955A	-21.743000000000002	1.6879084319585263e-10
4488	5.20446e-13	He	1	3.81682m	-21.743000000000002	1.6879084319585263e-10
4489	7.04913e-12	Fe	5	2818.00A	-21.744	1.6840263502916567e-10
4490	4.74594e-14	He	1	41.8557m	-21.744	1.6840263502916567e-10
4491	7.16289e-13	Fe	4	2.77325m	-21.75	1.660920642555059e-10
4492	8.30107e-13	He	1	2.39300m	-21.752	1.653289405390289e-10
4493	8.34248e-13	He	1	2.38112m	-21.753	1.649486945275038e-10
4494	1.39713e-12	He	1	1.42180m	-21.753	1.649486945275038e-10
4495	5.72526e-11	S	11	346.961A	-21.756	1.6381319570134622e-10
4496	3.69182e-13	Na	6	5.38067m	-21.756	1.6381319570134622e-10
4497	5.606359999999999e-13	He	1	3.54320m	-21.759	1.6268551359412601e-10
4498	2.63168e-15	He	1	754.820m	-21.76	1.6231134729586396e-10
4499	2.30927e-11	N	2	860.205A	-21.763	1.6119400384034615e-10
4500	6.85896e-11	B	4	289.613A	-21.763	1.6119400384034615e-10
4501	1.63337e-11	Mg	7	1216.16A	-21.764	1.6082326791932714e-10
4502	5.56185e-13	He	1	3.57155m	-21.766	1.6008435212307466e-10
4503	9.211839999999999e-12	S	10	2156.40A	-21.768	1.5934883133651703e-10
4504	5.13195e-11	Ne	4	387.074A	-21.77	1.5861668996100423e-10
4505	5.84957e-12	Fe	8	3395.89A	-21.771	1.5825188169741564e-10
4506	4.1833499999999993e-10	Na	10	47.4845A	-21.772	1.578879124695516e-10
4507	5.707979999999999e-13	He	1	3.48012m	-21.773000000000003	1.5752478034767958e-10
4508	3.33901e-11	Cr	5	594.921A	-21.776999999999997	1.5608058448069946e-10
4509	7.4514e-11	Fe	11	266.587A	-21.779	1.5536345933548004e-10
4510	5.515069999999999e-13	He	1	3.60185m	-21.779	1.5536345933548004e-10
4511	6.10015e-11	P	11	325.639A	-21.781999999999996	1.5429394480425959e-10
4512	6.99487e-11	Mn	13	283.986A	-21.781999999999996	1.5429394480425959e-10
4513	1.91891e-10	F	8	103.520A	-21.784000000000002	1.5358502852269536e-10
4514	8.62799e-12	Fe	6	2302.33A	-21.785	1.5323179275928265e-10
4515	3.06586e-14	He	1	64.7924m	-21.785999999999998	1.5287936941558137e-10
4516	5.18516e-14	He	1	38.3102m	-21.785999999999998	1.5287936941558137e-10
4517	3.273640000000001e-10	Na	10	60.6801A	-21.788	1.521769525175542e-10
4518	1.37947e-11	Cr	11	1440.01A	-21.788	1.521769525175542e-10
4519	8.26182e-11	Cr	9	240.437A	-21.79	1.5147776293201993e-10
4520	9.83884e-12	Al	8	2018.98A	-21.79	1.5147776293201993e-10
4521	3.79545e-12	Fe	4	5233.76A	-21.791	1.5112937374497346e-10
4522	5.18039e-13	He	1	3.83455m	-21.791	1.5112937374497346e-10
4523	8.893799999999999e-13	He	1	2.23352m	-21.791999999999998	1.5078178583082335e-10
4524	5.644680000000001e-13	He	1	3.51915m	-21.791999999999998	1.5078178583082335e-10
4525	5.35328e-11	P	9	371.071A	-21.793000000000003	1.5043499734668936e-10
4526	2.8229e-11	Al	9	703.691A	-21.794	1.5008900645393842e-10
4527	8.81545e-11	Cr	10	225.337A	-21.794	1.5008900645393842e-10
4528	3.34809e-12	O	7	5933.07A	-21.796	1.4939941010915897e-10
4529	1.47912e-11	O	4	1342.99A	-21.796999999999997	1.490558010009605e-10
4530	6.20137e-14	He	1	32.0324m	-21.798000000000002	1.487129821717785e-10
4531	9.37923e-11	Fe	11	211.792A	-21.798000000000002	1.487129821717785e-10
4532	1.1327600000000001e-10	K	12	175.363A	-21.799	1.4837095180402642e-10
4533	4.10282e-11	C	3	484.166A	-21.8	1.4802970808428972e-10
4534	9.65212e-11	Ar	13	205.804A	-21.8	1.4802970808428972e-10
4535	2.73718e-11	Cl	7	725.726A	-21.801	1.476892492033306e-10
4536	4.88229e-11	Ne	9	406.868A	-21.803	1.4701067874157412e-10
4537	4.08048e-12	Fe	4	4868.16A	-21.805999999999997	1.4599866434751263e-10
4538	5.678310000000001e-13	He	1	3.49831m	-21.807	1.4566287673752049e-10
4539	5.5822e-11	Fe	11	355.853A	-21.808000000000003	1.4532786141759932e-10
4540	3.45973e-11	Ne	9	574.161A	-21.811	1.4432743145651245e-10
4541	1.40403e-12	He	1	1.41482m	-21.811999999999998	1.4399548757550844e-10
4542	5.60577e-13	He	1	3.54357m	-21.811999999999998	1.4399548757550844e-10
4543	1.72439e-11	Si	5	1151.97A	-21.813000000000002	1.4366430714424286e-10
4544	8.1492e-15	He	1	243.760m	-21.814	1.4333388840683478e-10
4545	5.024869999999999e-12	Fe	6	3953.22A	-21.814	1.4333388840683478e-10
4546	7.72767e-11	O	7	257.056A	-21.814	1.4333388840683478e-10
4547	7.055139999999999e-12	Na	6	2815.60A	-21.816	1.4267532901022292e-10
4548	1.29291e-11	P	2	1536.42A	-21.816999999999997	1.4234718485940396e-10
4549	5.568330000000001e-14	He	1	35.6740m	-21.818	1.4201979541918658e-10
4550	8.04158e-12	O	2	2470.22A	-21.819000000000003	1.4169315895378803e-10
4551	6.0244300000000004e-12	Fe	8	3297.32A	-21.819000000000003	1.4169315895378803e-10
4552	3.14228e-10	F	8	63.2167A	-21.82	1.4136727373141424e-10
4553	7.71984e-13	He	1	2.57317m	-21.820999999999998	1.4104213802425313e-10
4554	1.56705e-11	Si	5	1267.64A	-21.822	1.4071775010846632e-10
4555	5.23366e-11	Mg	9	379.552A	-21.823	1.4039410826418258e-10
4556	1.06756e-10	Cl	10	186.073A	-21.824	1.40071210775485e-10
4557	3.679330000000001e-12	Ti	4	5398.93A	-21.825	1.3974905593040447e-10
4558	1.52256e-11	P	2	1304.68A	-21.826	1.394276420209057e-10
4559	5.3017e-13	He	1	3.74681m	-21.826	1.394276420209057e-10
4560	4.88313e-11	Ne	9	406.798A	-21.828000000000003	1.3878703019615818e-10
4561	2.61595e-10	Be	4	75.9358A	-21.829	1.3846782888445039e-10
4562	5.56574e-13	He	1	3.56906m	-21.829	1.3846782888445039e-10
4563	5.13275e-12	Fe	6	3870.14A	-21.831	1.378316270004865e-10
4564	5.90462e-14	He	1	33.6422m	-21.831999999999997	1.3751462305515249e-10
4565	5.707399999999999e-13	He	1	3.48048m	-21.831999999999997	1.3751462305515249e-10
4566	3.57259e-14	He	1	55.6024m	-21.831999999999997	1.3751462305515249e-10
4567	2.0625099999999997e-10	O	7	96.3122A	-21.831999999999997	1.3751462305515249e-10
4568	1.50459e-14	He	1	132.026m	-21.833000000000002	1.3719834819865847e-10
4569	1.2062799999999998e-10	Mg	5	164.676A	-21.834	1.368828007541512e-10
4570	8.70614e-11	S	10	228.166A	-21.834	1.368828007541512e-10
4571	4.1216e-11	Li	3	481.960A	-21.834	1.368828007541512e-10
4572	4.30418e-11	Ne	9	461.515A	-21.835	1.365679790486261e-10
4573	5.1197e-11	Mg	6	388.001A	-21.835	1.365679790486261e-10
4574	4.95719e-11	Na	5	400.720A	-21.836	1.3625388141293213e-10
4575	2.28785e-11	Mg	7	868.260A	-21.84	1.3500469831956364e-10
4576	1.05275e-10	Ni	14	188.692A	-21.840999999999998	1.3469419612977393e-10
4577	5.64409e-13	He	1	3.51951m	-21.846999999999998	1.3284612247638276e-10
4578	4.86516e-10	Ar	11	40.8300A	-21.854	1.3072205987406396e-10
4579	1.33181e-11	Fe	7	1491.54A	-21.855	1.3042140747936886e-10
4580	7.60544e-12	Fe	2	2611.87A	-21.855999999999998	1.3012144656599426e-10
4581	1.29257e-10	F	6	153.682A	-21.859	1.292256968284348e-10
4582	5.27763e-13	He	1	3.76389m	-21.859	1.292256968284348e-10
4583	9.01114e-13	He	1	2.20443m	-21.86	1.2892848597324402e-10
4584	5.49903e-12	Al	3	3612.35A	-21.864	1.277464625089489e-10
4585	5.677720000000001e-13	He	1	3.49867m	-21.864	1.277464625089489e-10
4586	1.0645299999999998e-10	C	5	186.602A	-21.865	1.274526537982844e-10
4587	5.88693e-12	Fe	5	3374.33A	-21.866	1.2715952082890178e-10
4588	9.609189999999999e-12	B	3	2067.24A	-21.866	1.2715952082890178e-10
4589	1.90815e-10	Li	3	104.103A	-21.866	1.2715952082890178e-10
4590	2.9776e-11	K	7	667.129A	-21.866	1.2715952082890178e-10
4591	1.4099200000000001e-12	He	1	1.40891m	-21.866999999999997	1.2686706204664127e-10
4592	5.60966e-13	He	1	3.54111m	-21.871	1.2570393783050462e-10
4593	1.43599e-12	Cl	12	1.38333m	-21.872	1.2541482679624038e-10
4594	4.0118e-14	He	1	49.5151m	-21.873	1.2512638069890314e-10
4595	4.01362e-13	He	1	4.94926m	-21.873	1.2512638069890314e-10
4596	1.72986e-11	Si	6	1148.33A	-21.874000000000002	1.2483859800918042e-10
4597	2.09341e-14	He	1	94.8903m	-21.874000000000002	1.2483859800918042e-10
4598	1.22905e-10	Ar	13	161.624A	-21.874000000000002	1.2483859800918042e-10
4599	1.66269e-11	Si	5	1194.72A	-21.878	1.2369407086312324e-10
4600	1.08776e-11	S	11	1826.19A	-21.878	1.2369407086312324e-10
4601	1.71379e-11	Si	5	1159.10A	-21.878	1.2369407086312324e-10
4602	1.21051e-10	Ca	13	164.100A	-21.879	1.2340958239460914e-10
4603	3.7704e-10	B	4	52.6853A	-21.881	1.228425668686839e-10
4604	2.66185e-13	He	1	7.46266m	-21.881999999999998	1.2256003680501283e-10
4605	5.0280099999999996e-14	He	1	39.5076m	-21.883000000000003	1.2227815654245446e-10
4606	2.94969e-12	Fe	4	6734.42A	-21.883000000000003	1.2227815654245446e-10
4607	4.8612e-12	Ca	13	4086.33A	-21.883000000000003	1.2227815654245446e-10
4608	5.71128e-13	He	1	3.47811m	-21.884	1.219969245865116e-10
4609	4.36148e-11	Li	3	455.452A	-21.884	1.219969245865116e-10
4610	6.85507e-11	Mn	13	289.778A	-21.886	1.2143639963363968e-10
4611	9.41394e-11	Ar	13	211.011A	-21.886999999999997	1.2115710366486406e-10
4612	1.4200799999999997e-10	Ti	12	139.883A	-21.889	1.2060043733862555e-10
4613	7.565489999999999e-12	Fe	2	2625.67A	-21.89	1.2032306402977417e-10
4614	2.10585e-09	Na	10	9.43300A	-21.89	1.2032306402977417e-10
4615	1.04616e-10	Mg	10	189.880A	-21.891	1.2004632866183151e-10
4616	6.20067e-12	Cl	4	3203.60A	-21.894000000000002	1.192199355480778e-10
4617	3.29868e-13	He	1	6.02195m	-21.895	1.1894573730523854e-10
4618	4.82224e-11	Fe	6	411.934A	-21.895	1.1894573730523854e-10
4619	7.41777e-11	Fe	11	267.796A	-21.898000000000003	1.1812692060909198e-10
4620	7.9438e-13	He	1	2.50062m	-21.901	1.173137406074357e-10
4621	5.38319e-13	He	1	3.69009m	-21.901999999999997	1.170439264913017e-10
4622	7.78088e-11	Fe	7	255.298A	-21.901999999999997	1.170439264913017e-10
4623	2.71412e-12	O	2	7318.92A	-21.901999999999997	1.170439264913017e-10
4624	5.647979999999999e-13	He	1	3.51709m	-21.904	1.1650615849753496e-10
4625	4.39498e-14	He	1	45.1981m	-21.904	1.1650615849753496e-10
4626	4.83125e-11	Na	8	411.166A	-21.906	1.1597086132326222e-10
4627	4.5250200000000003e-13	He	1	4.38992m	-21.908	1.1543802361609723e-10
4628	7.71294e-11	Fe	11	257.547A	-21.908	1.1543802361609723e-10
4629	7.014910000000001e-12	Fe	5	2831.75A	-21.912	1.1437968145411546e-10
4630	1.20265e-10	S	9	165.173A	-21.912	1.1437968145411546e-10
4631	8.72672e-11	P	9	227.628A	-21.912	1.1437968145411546e-10
4632	1.0778499999999999e-10	N	6	184.298A	-21.912	1.1437968145411546e-10
4633	5.62384e-12	F	4	3532.18A	-21.914	1.1385415455436785e-10
4634	4.31696e-12	Cl	7	4601.49A	-21.914	1.1385415455436785e-10
4635	4.61431e-11	Fe	8	430.497A	-21.915	1.1359229726535626e-10
4636	1.2232299999999998e-12	Fe	5	1.62393m	-21.916	1.1333104223139609e-10
4637	2.35538e-12	Cl	3	8433.66A	-21.916	1.1333104223139609e-10
4638	1.41499e-12	He	1	1.40386m	-21.916	1.1333104223139609e-10
4639	2.60014e-14	He	1	76.3976m	-21.916999999999998	1.1307038806734096e-10
4640	4.7312699999999996e-14	He	1	41.9855m	-21.916999999999998	1.1307038806734096e-10
4641	9.26263e-11	P	9	214.458A	-21.916999999999998	1.1307038806734096e-10
4642	5.681609999999999e-13	He	1	3.49627m	-21.918000000000003	1.128103333912257e-10
4643	6.85239e-10	Ca	12	28.9891A	-21.918000000000003	1.128103333912257e-10
4644	1.05908e-11	F	4	1875.64A	-21.92	1.1229201699085821e-10
4645	9.78647e-11	Ni	14	202.979A	-21.92	1.1229201699085821e-10
4646	3.77539e-10	Mg	11	52.6157A	-21.921	1.1203375251854308e-10
4647	1.07318e-11	Cl	10	1851.00A	-21.921999999999997	1.1177608203803117e-10
4648	5.35913e-13	He	1	3.70666m	-21.923000000000002	1.1151900418317743e-10
4649	1.05833e-10	C	5	187.696A	-21.923000000000002	1.1151900418317743e-10
4650	9.108379999999998e-13	He	1	2.18090m	-21.924	1.1126251759098432e-10
4651	7.94951e-11	Fe	11	249.883A	-21.925	1.110066209015827e-10
4652	4.08066e-12	Fe	4	4867.95A	-21.927	1.1049659180732294e-10
4653	2.34227e-12	Cl	3	8480.86A	-21.928	1.102424566983404e-10
4654	2.90419e-10	F	8	68.3994A	-21.928	1.102424566983404e-10
4655	9.54378e-12	Li	3	2081.40A	-21.934	1.0872987348716012e-10
4656	8.23568e-11	O	3	241.200A	-21.936999999999998	1.0798138230287736e-10
4657	4.49916e-11	K	8	441.515A	-21.94	1.0723804369566282e-10
4658	5.09932e-14	He	1	38.9551m	-21.943	1.0649982219542804e-10
4659	9.90733e-11	O	5	200.503A	-21.943	1.0649982219542804e-10
4660	8.05627e-11	Fe	12	246.571A	-21.945	1.0601049996030374e-10
4661	4.844980000000001e-10	B	5	41.0001A	-21.949	1.0503858985472211e-10
4662	6.89667e-15	He	1	288.030m	-21.95	1.0479700780188781e-10
4663	6.01461e-14	Fe	3	33.0270m	-21.95	1.0479700780188781e-10
4664	2.33699e-12	Cl	3	8500.01A	-21.951	1.0455598137235579e-10
4665	1.29055e-13	K	4	15.3923m	-21.951	1.0455598137235579e-10
4666	4.08874e-11	O	5	485.834A	-21.955	1.0359740637334379e-10
4667	2.7651e-12	Fe	4	7183.99A	-21.955	1.0359740637334379e-10
4668	3.03935e-14	He	1	65.3575m	-21.956	1.033591389505358e-10
4669	7.95187e-12	Fe	9	2498.08A	-21.956999999999997	1.0312141952759428e-10
4670	2.8414e-12	N	6	6991.08A	-21.958000000000002	1.0288424684415197e-10
4671	2.2233300000000002e-10	O	7	89.3456A	-21.958000000000002	1.0288424684415197e-10
4672	1.41938e-12	He	1	1.39952m	-21.959	1.026476196427463e-10
4673	4.0555599999999997e-14	He	1	48.9808m	-21.963	1.0170654060923505e-10
4674	1.2784899999999998e-14	He	1	155.374m	-21.965	1.0123924150251592e-10
4675	8.29197e-12	Fe	2	2395.63A	-21.967	1.0077408944016414e-10
4676	5.45216e-13	He	1	3.64341m	-21.971	9.985018703479524e-11
4677	1.42954e-12	He	1	1.38957m	-21.971	9.985018703479524e-11
4678	1.69793e-10	N	6	116.992A	-21.973000000000003	9.939141709799782e-11
4679	9.96816e-11	Li	2	199.279A	-21.979	9.802771573157112e-11
4680	8.12151e-13	He	1	2.44591m	-21.979	9.802771573157112e-11
4681	2.3417900000000003e-12	Fe	5	8482.60A	-21.982	9.73528976830685e-11
4682	1.21928e-10	Ca	13	162.920A	-21.982	9.73528976830685e-11
4683	1.55184e-12	Mn	12	1.28006m	-21.983	9.712899223170768e-11
4684	5.42809e-13	He	1	3.65956m	-21.983	9.712899223170768e-11
4685	3.4870699999999996e-12	Al	3	5696.60A	-21.983	9.712899223170768e-11
4686	9.88908e-11	F	8	200.873A	-21.983	9.712899223170768e-11
4687	9.18988e-13	He	1	2.16156m	-21.985	9.668272504933644e-11
4688	2.15866e-11	Ne	9	920.221A	-21.986	9.646036095226107e-11
4689	3.4225300000000003e-14	He	1	58.0402m	-21.986	9.646036095226107e-11
4690	3.25166e-10	B	4	61.0903A	-21.986	9.646036095226107e-11
4691	1.0082e-10	P	9	197.029A	-21.988000000000003	9.601716585156384e-11
4692	5.35737e-11	Ne	9	370.787A	-21.991	9.535618833108324e-11
4693	1.79282e-09	Na	10	11.0800A	-21.991	9.535618833108324e-11
4694	1.42321e-12	He	1	1.39575m	-21.991999999999997	9.513687518379768e-11
4695	5.118280000000001e-12	Fe	5	3881.08A	-21.994	9.469976094784771e-11
4696	3.7588199999999997e-14	He	1	52.8476m	-21.998	9.383154832083583e-11
4697	7.72146e-11	Fe	10	257.263A	-21.998	9.383154832083583e-11
4698	8.399960000000001e-12	Fe	2	2364.83A	-21.999000000000002	9.361574174826664e-11
4699	1.7852200000000002e-14	He	1	111.272m	-22.0	9.34004315170418e-11
4700	1.90004e-10	Be	3	104.548A	-22.000999999999998	9.318561648560712e-11
4701	1.41241e-12	Fe	5	1.40642m	-22.000999999999998	9.318561648560712e-11
4702	8.95221e-11	Ni	15	221.895A	-22.006	9.211892955436104e-11
4703	1.42657e-12	He	1	1.39246m	-22.006	9.211892955436104e-11
4704	6.02751e-13	He	1	3.29563m	-22.01	9.127437813178712e-11
4705	5.91442e-11	Cr	9	335.865A	-22.01	9.127437813178712e-11
4706	2.37815e-11	O	3	835.289A	-22.013	9.064604973231849e-11
4707	6.01727e-11	S	10	330.124A	-22.014	9.043756960319698e-11
4708	3.68614e-11	He	1	538.896A	-22.017	8.981500175312012e-11
4709	6.3963199999999995e-12	Ti	8	3105.61A	-22.018	8.960843298131042e-11
4710	1.37429e-10	Mg	5	144.543A	-22.018	8.960843298131042e-11
4711	2.83896e-12	Fe	4	6997.10A	-22.02	8.919671962997787e-11
4712	1.13162e-10	C	5	175.539A	-22.02	8.919671962997787e-11
4713	6.55508e-14	Fe	5	30.3039m	-22.021	8.899157286759106e-11
4714	8.50656e-11	Ne	9	233.519A	-22.022	8.878689792966548e-11
4715	4.80255e-12	Fe	5	4136.23A	-22.022	8.878689792966548e-11
4716	1.50087e-12	Fe	6	1.32353m	-22.025	8.817569322346215e-11
4717	6.77976e-12	Ti	4	2929.97A	-22.028000000000002	8.75686960208605e-11
4718	4.72222e-12	Fe	4	4206.59A	-22.029	8.736729360887076e-11
4719	2.9971e-10	Na	10	66.2789A	-22.03	8.716635440957386e-11
4720	5.23138e-12	S	3	3797.17A	-22.03	8.716635440957386e-11
4721	5.51104e-13	He	1	3.60448m	-22.035	8.616856940154795e-11
4722	2.2244299999999997e-14	He	1	89.3012m	-22.035	8.616856940154795e-11
4723	1.2863200000000001e-12	Fe	4	1.54429m	-22.035	8.616856940154795e-11
4724	6.24313e-11	Ne	9	318.181A	-22.035999999999998	8.597038719142296e-11
4725	3.13859e-11	F	8	632.911A	-22.037	8.577266078773206e-11
4726	5.486979999999999e-13	He	1	3.62029m	-22.039	8.53785712087629e-11
4727	6.216169999999999e-10	Ca	12	31.9561A	-22.039	8.53785712087629e-11
4728	3.24064e-14	He	1	61.2979m	-22.04	8.518220594406163e-11
4729	1.64714e-15	Al	11	1206.00m	-22.04	8.518220594406163e-11
4730	9.25884e-13	He	1	2.14546m	-22.041999999999998	8.479082925867259e-11
4731	8.98291e-12	S	10	2211.36A	-22.046999999999997	8.382023666218911e-11
4732	7.43596e-11	Fe	10	267.140A	-22.048000000000002	8.362745546748667e-11
4733	1.7802e-11	Li	3	1115.86A	-22.048000000000002	8.362745546748667e-11
4734	3.73549e-11	Al	7	531.777A	-22.048000000000002	8.362745546748667e-11
4735	6.7679e-11	N	3	293.510A	-22.05	8.324322221166002e-11
4736	4.09089e-11	Ne	9	485.578A	-22.05	8.324322221166002e-11
4737	1.83967e-12	Fe	13	1.07978m	-22.05	8.324322221166002e-11
4738	1.3254000000000002e-09	F	9	14.9875A	-22.052	8.286075434728355e-11
4739	8.264879999999999e-13	He	1	2.40348m	-22.052	8.286075434728355e-11
4740	1.47931e-13	F	5	13.4282m	-22.053	8.267017990066949e-11
4741	1.17687e-10	Li	2	168.791A	-22.053	8.267017990066949e-11
4742	2.76232e-12	Fe	4	7191.23A	-22.054000000000002	8.248004376311968e-11
4743	2.9435e-13	He	1	6.74858m	-22.055	8.229034492655193e-11
4744	8.74724e-11	P	9	227.094A	-22.057	8.191225513561574e-11
4745	2.47559e-12	Ni	15	8024.12A	-22.058000000000003	8.17238621766522e-11
4746	7.5442e-11	Ne	9	263.308A	-22.059	8.153590250947188e-11
4747	2.59033e-10	F	8	76.6871A	-22.059	8.153590250947188e-11
4748	4.84765e-10	Na	10	40.9775A	-22.06	8.134837513753002e-11
4749	8.0328e-11	Fe	11	247.292A	-22.06	8.134837513753002e-11
4750	2.82842e-10	F	8	70.2316A	-22.061	8.116127906657448e-11
4751	3.12586e-11	C	3	635.489A	-22.061	8.116127906657448e-11
4752	4.71966e-12	Fe	4	4208.88A	-22.061999999999998	8.097461330464186e-11
4753	1.09298e-11	Si	2	1817.45A	-22.064	8.060256875138508e-11
4754	4.74474e-11	B	4	418.662A	-22.064	8.060256875138508e-11
4755	2.6076099999999996e-14	He	1	76.1787m	-22.064	8.060256875138508e-11
4756	6.54886e-11	Si	11	303.327A	-22.064	8.060256875138508e-11
4757	1.25141e-10	B	5	158.736A	-22.065	8.041718798751841e-11
4758	3.65845e-13	He	1	5.42975m	-22.066	8.023223358757782e-11
4759	5.8801e-11	Cr	9	337.825A	-22.066999999999997	8.004770457095283e-11
4760	3.90055e-11	Ne	9	509.274A	-22.068	7.986359995928765e-11
4761	7.32085e-13	Fe	4	2.71341m	-22.073	7.894940889019777e-11
4762	4.28531e-12	O	5	4635.48A	-22.074	7.876783028850295e-11
4763	4.22502e-12	Fe	3	4701.62A	-22.074	7.876783028850295e-11
4764	2.9438999999999996e-14	He	1	67.4767m	-22.075	7.858666930600385e-11
4765	3.07327e-11	F	6	646.362A	-22.075	7.858666930600385e-11
4766	4.04221e-11	Fe	12	491.426A	-22.076	7.840592498220172e-11
4767	5.88826e-15	He	1	337.357m	-22.078000000000003	7.804568247974058e-11
4768	3.65235e-10	Al	11	54.3881A	-22.085	7.679781831677224e-11
4769	8.5499e-12	F	6	2323.35A	-22.087	7.64449643932936e-11
4770	4.87671e-11	Ne	9	407.333A	-22.087	7.64449643932936e-11
4771	1.09555e-14	He	1	181.319m	-22.087	7.64449643932936e-11
4772	2.7177e-11	Ar	2	730.930A	-22.09	7.591872095994671e-11
4773	5.53765e-13	He	1	3.58716m	-22.09	7.591872095994671e-11
4774	2.50702e-10	Ne	9	79.2353A	-22.090999999999998	7.574411274706587e-11
4775	3.06878e-11	F	6	647.308A	-22.090999999999998	7.574411274706587e-11
4776	7.86717e-11	Mg	7	252.498A	-22.092	7.556990612193007e-11
4777	5.56172e-13	He	1	3.57164m	-22.092	7.556990612193007e-11
4778	9.317729999999999e-13	He	1	2.13190m	-22.095	7.50496865473521e-11
4779	2.5371e-11	S	11	782.958A	-22.096	7.48770770581556e-11
4780	8.45094e-11	Mn	13	235.056A	-22.096	7.48770770581556e-11
4781	1.41427e-11	Fe	6	1404.57A	-22.096	7.48770770581556e-11
4782	1.02069e-10	P	9	194.617A	-22.098000000000003	7.45330481391354e-11
4783	3.45331e-11	Ne	9	575.229A	-22.098000000000003	7.45330481391354e-11
4784	3.01041e-11	S	5	659.858A	-22.098000000000003	7.45330481391354e-11
4785	1.17772e-11	Cl	7	1686.68A	-22.099	7.436162688530523e-11
4786	4.85078e-11	Fe	6	409.511A	-22.099	7.436162688530523e-11
4787	4.29776e-11	Ne	9	462.205A	-22.105	7.33413471151388e-11
4788	5.096229999999999e-13	Fe	7	3.89788m	-22.105999999999998	7.317266669760641e-11
4789	8.38865e-11	Ne	9	236.802A	-22.107	7.300437423426813e-11
4790	8.96759e-11	Ne	9	221.514A	-22.107	7.300437423426813e-11
4791	6.38268e-13	He	1	3.11224m	-22.108	7.283646883285468e-11
4792	9.14249e-11	Fe	12	217.276A	-22.11	7.250181565697936e-11
4793	4.43181e-12	Co	8	4482.24A	-22.11	7.250181565697936e-11
4794	6.27821e-11	Fe	9	316.403A	-22.111	7.233506610821911e-11
4795	7.91664e-11	Ne	3	250.920A	-22.111	7.233506610821911e-11
4796	2.5509799999999998e-14	He	1	77.8700m	-22.113000000000003	7.200271666860173e-11
4797	1.0303899999999999e-10	S	10	192.787A	-22.114	7.183711501566157e-11
4798	8.34667e-11	B	4	237.993A	-22.115	7.167189423595402e-11
4799	1.53477e-14	He	1	129.430m	-22.115	7.167189423595402e-11
4800	1.59938e-11	Fe	12	1242.01A	-22.116	7.150705345349442e-11
4801	1.8399999999999998e-10	Li	3	107.959A	-22.116999999999997	7.13425917943145e-11
4802	6.76465e-12	Mg	2	2936.51A	-22.116999999999997	7.13425917943145e-11
4803	2.30855e-11	S	5	860.473A	-22.118000000000002	7.117850838645317e-11
4804	4.16985e-13	He	1	4.76383m	-22.118000000000002	7.117850838645317e-11
4805	2.66417e-13	He	1	7.45615m	-22.119	7.101480235995885e-11
4806	1.5532299999999998e-12	P	8	1.27891m	-22.12	7.085147284687676e-11
4807	1.0219900000000001e-10	B	5	194.371A	-22.12	7.085147284687676e-11
4808	8.38222e-13	He	1	2.36983m	-22.122	7.052593989911591e-11
4809	6.82603e-11	Fe	12	291.010A	-22.122	7.052593989911591e-11
4810	1.2888799999999999e-12	Fe	4	1.54122m	-22.123	7.03637347384933e-11
4811	2.03237e-11	Na	6	977.404A	-22.128	6.955828772735767e-11
4812	1.02443e-10	F	6	193.907A	-22.128	6.955828772735767e-11
4813	1.51804e-10	N	6	130.856A	-22.128	6.955828772735767e-11
4814	3.6166400000000002e-12	Ti	4	5492.51A	-22.128	6.955828772735767e-11
4815	2.0035e-12	Fe	5	9914.87A	-22.129	6.939830810497207e-11
4816	1.4152799999999998e-10	Ti	12	140.357A	-22.129	6.939830810497207e-11
4817	4.54822e-13	He	1	4.36752m	-22.131	6.907945184271976e-11
4818	4.88238e-12	S	2	4068.60A	-22.131	6.907945184271976e-11
4819	7.57538e-11	Cl	12	262.224A	-22.133000000000003	6.876206059191679e-11
4820	5.58157e-13	He	1	3.55894m	-22.134	6.860391224112603e-11
4821	2.2558699999999999e-13	He	1	8.80569m	-22.134	6.860391224112603e-11
4822	5.64263e-11	S	11	352.043A	-22.135	6.844612762144809e-11
4823	1.23038e-11	S	11	1614.49A	-22.136	6.828870589632576e-11
4824	4.0915600000000003e-10	Ne	10	48.5499A	-22.136999999999997	6.813164623112415e-11
4825	5.89038e-11	Fe	10	337.236A	-22.138	6.797494779312744e-11
4826	1.9697e-15	O	8	1008.50m	-22.138	6.797494779312744e-11
4827	2.86444e-11	Na	5	693.486A	-22.139	6.781860975153834e-11
4828	1.9553400000000003e-10	F	8	101.591A	-22.139	6.781860975153834e-11
4829	6.36108e-11	P	10	312.281A	-22.139	6.781860975153834e-11
4830	7.17245e-11	Cl	10	276.955A	-22.14	6.766263127746644e-11
4831	4.9042e-10	Ar	11	40.5050A	-22.14	6.766263127746644e-11
4832	1.91795e-14	He	1	103.572m	-22.14	6.766263127746644e-11
4833	2.72499e-11	C	5	728.975A	-22.14	6.766263127746644e-11
4834	8.17645e-14	Ca	6	24.2947m	-22.141	6.750701154393052e-11
4835	5.21657e-11	Fe	8	380.795A	-22.141	6.750701154393052e-11
4836	5.605640000000001e-13	He	1	3.54366m	-22.142	6.735174972584915e-11
4837	6.75049e-11	F	8	294.267A	-22.143	6.719684500004014e-11
4838	9.368399999999999e-13	He	1	2.12037m	-22.143	6.719684500004014e-11
4839	2.15522e-09	Ne	10	9.21689A	-22.144000000000002	6.704229654521408e-11
4840	1.28637e-10	Ar	12	154.422A	-22.147	6.658078062204795e-11
4841	5.23719e-10	Ne	10	37.9296A	-22.148000000000003	6.642764907597194e-11
4842	1.55676e-11	Si	5	1276.01A	-22.148000000000003	6.642764907597194e-11
4843	2.25423e-14	He	1	88.1207m	-22.15	6.612244175214933e-11
4844	4.07959e-12	Fe	4	4869.23A	-22.151	6.597036435622226e-11
4845	5.68319e-13	He	1	3.49530m	-22.151999999999997	6.58186367286004e-11
4846	2.73216e-11	Ar	9	727.061A	-22.160999999999998	6.446869552891721e-11
4847	7.13328e-14	Mn	5	27.8476m	-22.160999999999998	6.446869552891721e-11
4848	4.5429999999999997e-10	Na	10	43.7254A	-22.160999999999998	6.446869552891721e-11
4849	7.3725e-12	Cr	10	2694.40A	-22.166	6.37307284736067e-11
4850	2.61832e-11	B	3	758.671A	-22.166	6.37307284736067e-11
4851	1.95905e-11	Cl	6	1013.98A	-22.168000000000003	6.343791237438696e-11
4852	5.70726e-13	He	1	3.48056m	-22.169	6.329200922469574e-11
4853	5.61989e-13	He	1	3.53467m	-22.169	6.329200922469574e-11
4854	5.03165e-11	Ne	9	394.790A	-22.171	6.300120885732513e-11
4855	7.54923e-12	Fe	2	2631.32A	-22.171	6.300120885732513e-11
4856	1.80504e-10	N	6	110.050A	-22.171999999999997	6.285631009785162e-11
4857	4.41854e-11	S	11	449.570A	-22.173000000000002	6.271174459627609e-11
4858	1.09702e-13	He	1	18.1076m	-22.174	6.256751158612864e-11
4859	2.73785e-11	Ar	2	725.549A	-22.176	6.228003998303703e-11
4860	7.64694e-11	Si	9	259.770A	-22.176	6.228003998303703e-11
4861	1.52235e-11	O	1	1304.86A	-22.177	6.213679986594705e-11
4862	2.41233e-12	Fe	9	8234.56A	-22.179000000000002	6.185130720345099e-11
4863	6.02684e-11	Ne	5	329.600A	-22.18	6.170905314439173e-11
4864	5.64396e-13	He	1	3.51960m	-22.18	6.170905314439173e-11
4865	1.12946e-11	S	3	1758.76A	-22.180999999999997	6.156712626058929e-11
4866	1.96215e-14	He	1	101.238m	-22.183000000000003	6.12842510105552e-11
4867	5.653520000000001e-13	He	1	3.51365m	-22.185	6.100267545423809e-11
4868	9.41232e-13	He	1	2.11047m	-22.185	6.100267545423809e-11
4869	1.12142e-10	Cl	12	177.136A	-22.186999999999998	6.072239362008576e-11
4870	1.00613e-11	P	10	1974.34A	-22.186999999999998	6.072239362008576e-11
4871	8.479459999999999e-13	He	1	2.34266m	-22.186999999999998	6.072239362008576e-11
4872	3.89383e-11	Ne	9	510.152A	-22.188000000000002	6.05827359902171e-11
4873	2.15259e-09	Mg	11	9.22816A	-22.188000000000002	6.05827359902171e-11
4874	1.16597e-10	Ni	13	170.368A	-22.188000000000002	6.05827359902171e-11
4875	4.63266e-13	Fe	7	4.28791m	-22.189	6.044339956398483e-11
4876	2.15224e-11	Ne	9	922.966A	-22.19	6.030438360263958e-11
4877	2.5241e-12	Fe	5	7869.93A	-22.191999999999997	6.002731012811268e-11
4878	1.90069e-13	He	1	10.4512m	-22.191999999999997	6.002731012811268e-11
4879	9.513940000000001e-13	He	1	2.08793m	-22.194000000000003	5.975150969056271e-11
4880	2.84454e-13	Ar	2	6.98337m	-22.195999999999998	5.947697644091903e-11
4881	5.0672800000000006e-15	He	1	392.014m	-22.195999999999998	5.947697644091903e-11
4882	9.45941e-15	He	1	209.997m	-22.198	5.92037045569796e-11
4883	1.0539299999999998e-10	Mn	9	188.480A	-22.198	5.92037045569796e-11
4884	5.67758e-13	He	1	3.49875m	-22.199	5.906753981502998e-11
4885	3.51949e-11	F	6	564.414A	-22.199	5.906753981502998e-11
4886	4.4527e-11	Ne	9	446.121A	-22.2	5.893168824329694e-11
4887	4.836010000000001e-13	He	1	4.10761m	-22.201999999999998	5.866092173104921e-11
4888	7.8842e-11	Fe	13	251.953A	-22.203000000000003	5.852600535495696e-11
4889	3.44547e-12	Ca	6	5765.38A	-22.206	5.812311516797772e-11
4890	1.59456e-11	Cl	6	1245.76A	-22.206999999999997	5.798943571265731e-11
4891	3.60826e-11	Ne	9	550.528A	-22.209	5.7722998457536856e-11
4892	1.65404e-11	S	3	1200.97A	-22.209	5.7722998457536856e-11
4893	1.23243e-11	Al	3	1611.81A	-22.214000000000002	5.706224875807543e-11
4894	1.3291200000000001e-14	He	1	149.456m	-22.215999999999998	5.680007154004934e-11
4895	7.30404e-12	Fe	5	2719.65A	-22.215999999999998	5.680007154004934e-11
4896	9.45064e-13	He	1	2.10192m	-22.215999999999998	5.680007154004934e-11
4897	1.98212e-11	Cl	6	1002.18A	-22.217	5.6669435000632664e-11
4898	1.5472799999999997e-10	Na	10	128.383A	-22.218000000000004	5.653909891691862e-11
4899	6.40025e-11	Ca	4	310.370A	-22.22	5.627932535407525e-11
4900	1.0682700000000002e-10	Ni	14	185.949A	-22.221999999999998	5.602074534233579e-11
4901	1.66541e-14	He	1	119.277m	-22.221999999999998	5.602074534233579e-11
4902	7.41919e-12	Al	6	2677.44A	-22.221999999999998	5.602074534233579e-11
4903	7.85284e-11	Ti	5	252.959A	-22.223000000000003	5.589190120343481e-11
4904	3.2082799999999997e-12	Fe	5	6191.62A	-22.225	5.5635101243975484e-11
4905	1.00152e-10	Ni	14	198.343A	-22.225	5.5635101243975484e-11
4906	3.9374400000000006e-10	Mg	11	50.4502A	-22.226999999999997	5.537948117315446e-11
4907	2.47032e-11	Cl	10	804.125A	-22.226999999999997	5.537948117315446e-11
4908	1.01178e-10	F	8	196.332A	-22.226999999999997	5.537948117315446e-11
4909	2.1480700000000004e-09	Ne	10	9.24759A	-22.228	5.525211190091549e-11
4910	9.484270000000001e-13	He	1	2.09446m	-22.229	5.5125035569874546e-11
4911	3.4734499999999997e-13	Fe	5	5.71894m	-22.229	5.5125035569874546e-11
4912	1.4561e-10	N	6	136.422A	-22.23	5.4998251506284194e-11
4913	5.07367e-11	Fe	11	391.520A	-22.230999999999998	5.4871759037948876e-11
4914	5.67669e-11	Ti	12	349.930A	-22.234	5.449402450567298e-11
4915	4.25854e-12	Cl	7	4664.61A	-22.234	5.449402450567298e-11
4916	6.54643e-11	O	5	303.439A	-22.235	5.436869172725802e-11
4917	7.04005e-12	B	4	2821.64A	-22.236	5.4243647206233895e-11
4918	1.0668099999999999e-13	He	1	18.6205m	-22.236	5.4243647206233895e-11
4919	1.97336e-11	Si	7	1006.63A	-22.237	5.411889027962791e-11
4920	2.41891e-11	Ca	9	821.215A	-22.237	5.411889027962791e-11
4921	2.89465e-11	Ar	9	686.248A	-22.24	5.3746338459430137e-11
4922	2.0132400000000002e-10	F	8	98.6690A	-22.243000000000002	5.337635126792287e-11
4923	1.20793e-10	S	9	164.450A	-22.243000000000002	5.337635126792287e-11
4924	9.573309999999999e-13	C	5	2.07498m	-22.247	5.2886993938075826e-11
4925	8.560950000000001e-13	He	1	2.32036m	-22.249000000000002	5.264400027339775e-11
4926	1.39567e-11	Li	3	1423.29A	-22.249000000000002	5.264400027339775e-11
4927	2.5966600000000002e-17	N	5	7.65000c	-22.250999999999998	5.240212306319595e-11
4928	1.45542e-14	He	1	136.486m	-22.253	5.2161357177826343e-11
4929	1.0097899999999999e-13	Cr	5	19.6719m	-22.253	5.2161357177826343e-11
4930	9.09082e-12	Ni	14	2185.11A	-22.254	5.20413893853882e-11
4931	1.3137e-12	Fe	5	1.51210m	-22.254	5.20413893853882e-11
4932	1.2466899999999999e-10	Ne	9	159.337A	-22.255	5.1921697511216434e-11
4933	9.726260000000001e-12	Fe	9	2042.35A	-22.255	5.1921697511216434e-11
4934	1.19954e-11	C	1R	1656.00A	-22.256999999999998	5.168313898075226e-11
4935	2.2498099999999997e-12	S	3	8829.39A	-22.256999999999998	5.168313898075226e-11
4936	2.13763e-09	Ne	10	9.29275A	-22.258000000000003	5.156427105964586e-11
4937	4.88798e-13	Mg	9	4.06394m	-22.258000000000003	5.156427105964586e-11
4938	7.22562e-11	B	4	274.917A	-22.259	5.144567652717239e-11
4939	5.25928e-12	Fe	5	3777.03A	-22.26	5.1327354754554184e-11
4940	1.62834e-12	C	5	1.21992m	-22.261	5.1209305114461824e-11
4941	4.06966e-12	Fe	3	4881.12A	-22.261	5.1209305114461824e-11
4942	4.66924e-11	Mn	10	425.432A	-22.267	5.050668710782309e-11
4943	1.06415e-10	F	6	186.670A	-22.268	5.0390524950940686e-11
4944	2.32394e-11	Mg	7	854.774A	-22.268	5.0390524950940686e-11
4945	4.10246e-11	K	3	484.209A	-22.268	5.0390524950940686e-11
4946	9.38774e-11	N	4	211.600A	-22.269000000000002	5.027462995960535e-11
4947	2.3826e-12	Ar	13	8337.31A	-22.27	5.015900151935378e-11
4948	4.0634e-12	Fe	4	4888.63A	-22.271	5.004363901713467e-11
4949	4.90404e-11	Na	10	405.063A	-22.272	4.992854184130834e-11
4950	5.52393e-12	Fe	5	3596.07A	-22.273000000000003	4.981370938163981e-11
4951	5.059979999999999e-13	He	1	3.92580m	-22.274	4.969914102930043e-11
4952	6.55299e-11	Fe	12	303.136A	-22.275	4.958483617685939e-11
4953	1.66361e-11	S	3	1194.06A	-22.276	4.947079421828332e-11
4954	2.30718e-11	Ne	9	860.983A	-22.276	4.947079421828332e-11
4955	5.78665e-11	Al	7	343.281A	-22.276999999999997	4.9357014548933934e-11
4956	8.34374e-12	Fe	2	2380.76A	-22.276999999999997	4.9357014548933934e-11
4957	1.6716900000000001e-12	P	2	1.18828m	-22.278000000000002	4.9243496565561536e-11
4958	4.83749e-11	Fe	6	410.636A	-22.278000000000002	4.9243496565561536e-11
4959	2.32024e-11	S	8	856.137A	-22.279	4.91302396663067e-11
4960	9.18963e-11	Fe	9	216.162A	-22.28	4.901724325069139e-11
4961	2.12155e-09	Ne	10	9.36319A	-22.284000000000002	4.8567850463364284e-11
4962	9.33831e-11	Ar	11	212.720A	-22.284000000000002	4.8567850463364284e-11
4963	5.68889e-11	Mg	6	349.180A	-22.285999999999998	4.83447014603522e-11
4964	5.23783e-11	Ne	3	379.250A	-22.285999999999998	4.83447014603522e-11
4965	8.52803e-11	Fe	9	232.931A	-22.285999999999998	4.83447014603522e-11
4966	1.60787e-11	Si	5	1235.45A	-22.288	4.8122577733876584e-11
4967	1.42349e-11	F	8	1395.48A	-22.289	4.801189887639432e-11
4968	2.38255e-11	O	3	833.749A	-22.291	4.7791304238896715e-11
4969	4.99647e-10	Ar	11	39.7570A	-22.294	4.746231121461572e-11
4970	1.15868e-14	He	1	171.441m	-22.294	4.746231121461572e-11
4971	8.83034e-11	Mg	5	224.957A	-22.295	4.735315092798785e-11
4972	8.22391e-15	He	1	241.545m	-22.296	4.7244241703052735e-11
4973	8.33429e-12	Fe	9	2383.46A	-22.296999999999997	4.7135582962384105e-11
4974	4.0526e-10	Na	10	49.0166A	-22.299	4.691901463077921e-11
4975	5.2992e-10	B	5	37.4858A	-22.3	4.68111038916196e-11
4976	1.4076e-11	Fe	6	1411.22A	-22.3	4.68111038916196e-11
4977	3.47115e-12	Al	3	5722.73A	-22.3	4.68111038916196e-11
4978	1.1835700000000002e-10	C	5	167.835A	-22.302	4.6596026405923414e-11
4979	2.48338e-11	B	4	799.896A	-22.302	4.6596026405923414e-11
4980	7.05792e-12	Mg	9	2814.49A	-22.303	4.648885851906703e-11
4981	4.39212e-15	He	1	452.275m	-22.304000000000002	4.63819371115107e-11
4982	7.56203e-11	B	4	262.687A	-22.304000000000002	4.63819371115107e-11
4983	9.89647e-11	Co	13	200.723A	-22.305	4.6275261616368126e-11
4984	8.62992e-13	He	1	2.30181m	-22.307	4.606264610229213e-11
4985	9.1997e-11	Ni	15	215.925A	-22.307	4.606264610229213e-11
4986	3.2942699999999996e-16	N	7	6030.00m	-22.308000000000003	4.5956704956092045e-11
4987	9.46302e-11	Fe	13	209.917A	-22.309	4.585100746776753e-11
4988	4.35725e-10	Na	10	45.5895A	-22.31	4.574555307692028e-11
4989	4.31142e-11	Ti	12	460.741A	-22.31	4.574555307692028e-11
4990	3.63739e-11	K	3	546.118A	-22.315	4.5221908060982523e-11
4991	3.10387e-10	Mg	10	63.9989A	-22.316999999999997	4.5014132266875177e-11
4992	3.11437e-10	Mg	10	63.7832A	-22.316999999999997	4.5014132266875177e-11
4993	4.65816e-12	Ti	8	4264.45A	-22.318	4.4910602635577725e-11
4994	3.10648e-10	Mg	10	63.9453A	-22.319000000000003	4.48073111158251e-11
4995	6.0065e-11	Na	5	330.716A	-22.319000000000003	4.48073111158251e-11
4996	1.0162100000000002e-14	He	1	195.476m	-22.322	4.449885975571596e-11
4997	4.17791e-12	Fe	3	4754.64A	-22.323	4.439651521830854e-11
4998	6.45265e-11	Ca	4	307.850A	-22.326999999999998	4.3989485520218225e-11
4999	2.32368e-11	S	5	854.870A	-22.329	4.378737219333153e-11
5000	2.99715e-10	F	8	66.2778A	-22.331	4.358618749282992e-11
5001	2.76188e-12	Fe	4	7192.37A	-22.331999999999997	4.348594204337843e-11
5002	6.90825e-11	Ar	12	287.547A	-22.333000000000002	4.338592715206203e-11
5003	6.44097e-11	B	4	308.408A	-22.339000000000002	4.279064991516889e-11
5004	2.04578e-09	Ne	10	9.70997A	-22.339000000000002	4.279064991516889e-11
5005	3.97591e-11	C	5	499.620A	-22.34	4.269223415137276e-11
5006	2.79013e-09	Mg	11	7.11954A	-22.340999999999998	4.2594044737552226e-11
5007	1.47209e-11	Fe	12	1349.40A	-22.342	4.249608115311643e-11
5008	1.27225e-11	C	1	1561.37A	-22.342	4.249608115311643e-11
5009	5.237689999999999e-13	He	1	3.79260m	-22.344	4.230082939602198e-11
5010	1.01938e-10	Co	13	194.867A	-22.346	4.2106474739263105e-11
5011	4.38726e-11	Mn	12	452.776A	-22.346999999999998	4.2009632534705755e-11
5012	1.94417e-12	Fe	5	1.02174m	-22.346999999999998	4.2009632534705755e-11
5013	8.84837e-12	S	10	2244.98A	-22.348000000000003	4.1913013061037484e-11
5014	1.27937e-11	S	9	1552.67A	-22.35	4.172044025848212e-11
5015	2.53034e-09	Mg	11	7.85052A	-22.353	4.143323876788539e-11
5016	1.17234e-09	F	8	16.9443A	-22.354	4.1337944963094574e-11
5017	1.05866e-10	Ni	14	187.638A	-22.355	4.124287032797254e-11
5018	5.17636e-12	Fe	5	3837.54A	-22.355	4.124287032797254e-11
5019	3.29837e-10	S	9	60.2250A	-22.357	4.1053376551590515e-11
5020	7.13641e-12	Si	8	2783.54A	-22.357	4.1053376551590515e-11
5021	8.90487e-11	Cl	12	223.074A	-22.358	4.0958956405653054e-11
5022	7.84882e-12	B	4	2530.88A	-22.358	4.0958956405653054e-11
5023	8.688799999999999e-13	He	1	2.28621m	-22.36	4.0770767095252176e-11
5024	4.70634e-11	P	9	422.079A	-22.362	4.0583442436191504e-11
5025	1.5227200000000002e-10	N	6	130.454A	-22.368000000000002	4.002661673111045e-11
5026	8.38552e-11	O	3	236.890A	-22.371	3.9751075439659955e-11
5027	7.19465e-15	He	1	276.100m	-22.371	3.9751075439659955e-11
5028	3.91074e-11	N	6	507.947A	-22.375	3.9386635389457275e-11
5029	5.8149900000000004e-12	Na	4	3416.08A	-22.375	3.9386635389457275e-11
5030	4.16159e-11	Ca	11	477.328A	-22.375999999999998	3.9296048641817375e-11
5031	7.29497e-11	Ni	15	272.304A	-22.377	3.920567023791524e-11
5032	3.28816e-11	Si	11	604.121A	-22.378	3.911549969857391e-11
5033	6.42686e-11	Al	7	309.085A	-22.379	3.902553654571814e-11
5034	3.26685e-11	F	2	608.062A	-22.379	3.902553654571814e-11
5035	5.14444e-12	Fe	5	3861.34A	-22.381999999999998	3.875688664179065e-11
5036	4.72608e-11	Fe	12	420.315A	-22.381999999999998	3.875688664179065e-11
5037	8.71837e-11	Cl	12	227.846A	-22.384	3.857881492291722e-11
5038	3.10903e-11	Si	10	638.929A	-22.384	3.857881492291722e-11
5039	1.05687e-10	Na	10	187.955A	-22.385	3.8490086110792874e-11
5040	8.75701e-11	Fe	10	226.841A	-22.385	3.8490086110792874e-11
5041	9.87663e-11	Fe	13	201.126A	-22.386	3.8401561369273834e-11
5042	4.25496e-11	Fe	12	466.854A	-22.386999999999997	3.8313240229010404e-11
5043	3.6638499999999997e-10	Al	11	54.2174A	-22.39	3.804949373843645e-11
5044	3.0513200000000003e-10	Na	10	65.1012A	-22.39	3.804949373843645e-11
5045	2.30646e-11	P	9	861.254A	-22.394000000000002	3.770065388304005e-11
5046	5.0691e-11	Fe	8	391.873A	-22.395	3.761394478526125e-11
5047	7.17762e-12	Fe	5	2767.56A	-22.395	3.761394478526125e-11
5048	6.33032e-15	He	1	313.799m	-22.396	3.7527435112873045e-11
5049	6.36775e-11	Fe	9	311.954A	-22.397	3.7441124407210364e-11
5050	4.88272e-11	B	4	406.832A	-22.397	3.7441124407210364e-11
5051	6.14239e-11	Ca	4	323.400A	-22.398000000000003	3.735501221066153e-11
5052	3.83179e-15	He	1	518.412m	-22.399	3.726909806666946e-11
5053	3.28409e-11	Fe	9	604.869A	-22.399	3.726909806666946e-11
5054	5.05879e-10	Mg	11	39.2672A	-22.4	3.718338151972532e-11
5055	1.8941400000000002e-12	Fe	5	1.04873m	-22.404	3.684248222887912e-11
5056	4.82469e-11	Fe	8	411.725A	-22.406	3.6673206399303724e-11
5057	1.63556e-11	Li	3	1214.54A	-22.406999999999996	3.65888603651632e-11
5058	8.73948e-13	He	1	2.27296m	-22.409000000000002	3.642074982220151e-11
5059	3.5634600000000003e-10	Si	11	55.7448A	-22.412	3.617003114395248e-11
5060	5.381050000000001e-13	He	1	3.69156m	-22.412	3.617003114395248e-11
5061	1.69873e-11	B	4	1169.37A	-22.412	3.617003114395248e-11
5062	7.00826e-11	Fe	12	283.444A	-22.413	3.608684238078503e-11
5063	4.893e-11	Ni	13	405.977A	-22.414	3.600384494646354e-11
5064	6.782839999999999e-12	Mg	2	2928.63A	-22.414	3.600384494646354e-11
5065	3.6306e-10	Mg	11	54.7140A	-22.416	3.58384223051943e-11
5066	3.55374e-11	Ca	11	558.973A	-22.416999999999998	3.575599622119216e-11
5067	1.77058e-11	Si	3	1121.92A	-22.419	3.5591712341375206e-11
5068	5.91026e-11	Ne	3	336.101A	-22.423000000000002	3.526540556126861e-11
5069	1.1400799999999999e-10	Cl	12	174.238A	-22.425	3.5103375740785524e-11
5070	8.26374e-12	Li	3	2403.81A	-22.425	3.5103375740785524e-11
5071	4.08215e-12	Fe	4	4866.17A	-22.426	3.5022640216968975e-11
5072	3.4167599999999997e-10	Be	4	58.1384A	-22.428	3.4861725801924175e-11
5073	2.85432e-11	Na	5	695.943A	-22.429000000000002	3.478154605754401e-11
5074	5.87248e-11	Fe	12	338.264A	-22.429000000000002	3.478154605754401e-11
5075	5.23821e-11	P	10	379.222A	-22.43	3.470155072145892e-11
5076	5.30536e-12	Fe	5	3744.23A	-22.434	3.438340499213806e-11
5077	2.32388e-12	Cl	3	8547.96A	-22.435	3.4304325355093027e-11
5078	3.1314899999999996e-13	Na	4	6.34346m	-22.436999999999998	3.4146711297049025e-11
5079	4.9034e-13	He	1	4.05116m	-22.439	3.3989821409820997e-11
5080	6.654889999999999e-10	Ca	13	29.8494A	-22.441	3.383365236614682e-11
5081	2.37871e-11	O	3	835.092A	-22.441	3.383365236614682e-11
5082	5.16202e-11	Mn	10	384.820A	-22.441999999999997	3.3755837125054945e-11
5083	3.2734e-12	Fe	5	6068.45A	-22.444000000000003	3.3600743141515023e-11
5084	6.60998e-12	Ar	3	3005.22A	-22.445999999999998	3.3446361750101575e-11
5085	5.971780000000001e-12	Cr	10	3326.39A	-22.448	3.329268967674982e-11
5086	1.14463e-10	B	5	173.545A	-22.449	3.321611861531767e-11
5087	8.7834e-13	He	1	2.26159m	-22.45	3.313972366244011e-11
5088	2.73561e-12	Cl	4	7261.43A	-22.451	3.306350441307819e-11
5089	2.8612599999999996e-14	N	4	69.4255m	-22.454	3.283589684966431e-11
5090	1.79099e-11	Si	6	1109.13A	-22.455	3.276037638258103e-11
5091	2.7814899999999997e-09	Mg	11	7.14167A	-22.456999999999997	3.2609856125696264e-11
5092	5.83095e-11	Ti	12	340.673A	-22.459	3.2460027446571755e-11
5093	5.2113e-11	B	4	381.180A	-22.46	3.238537145512638e-11
5094	8.88502e-13	He	1	2.23572m	-22.461	3.231088716769686e-11
5095	4.58255e-10	Ne	10	43.3481A	-22.461	3.231088716769686e-11
5096	9.85279e-11	F	8	201.612A	-22.462	3.2236574189374383e-11
5097	1.57401e-10	Na	10	126.203A	-22.465999999999998	3.194102750073798e-11
5098	2.619e-11	B	3	758.475A	-22.468000000000004	3.1794271810008244e-11
5099	1.04516e-12	Ni	9	1.90062m	-22.469	3.172114701403701e-11
5100	9.28315e-11	P	9	213.984A	-22.47	3.1648190400429485e-11
5101	1.21125e-10	B	5	164.000A	-22.471	3.1575401582376734e-11
5102	1.97506e-13	Ne	7	10.0576m	-22.471	3.1575401582376734e-11
5103	3.36287e-15	He	1	590.700m	-22.471999999999998	3.150278017396018e-11
5104	5.191180000000001e-13	He	1	3.82658m	-22.473000000000003	3.1430325790147596e-11
5105	4.45091e-10	Ar	10	44.6301A	-22.474	3.1358038046794066e-11
5106	2.3039799999999998e-10	O	7	86.2180A	-22.476	3.121396094929419e-11
5107	1.0522e-11	Fe	6	1887.89A	-22.476999999999997	3.114217083126567e-11
5108	5.31576e-12	Ca	2	3736.90A	-22.476999999999997	3.114217083126567e-11
5109	5.49839e-13	He	1	3.61278m	-22.476999999999997	3.114217083126567e-11
5110	1.53526e-11	Mg	5	1293.88A	-22.480999999999998	3.0856657692925683e-11
5111	3.96404e-12	Fe	3	5011.16A	-22.480999999999998	3.0856657692925683e-11
5112	8.821719999999999e-13	He	1	2.25177m	-22.482	3.078568934958255e-11
5113	1.1871600000000002e-10	C	5	167.327A	-22.483	3.0714884228899725e-11
5114	3.12488e-10	Na	10	63.5688A	-22.485	3.0573762154771837e-11
5115	8.06811e-11	Fe	13	246.210A	-22.486	3.0503444453111344e-11
5116	1.11239e-11	P	10	1785.75A	-22.487	3.0433288477677064e-11
5117	7.02952e-12	B	4	2825.86A	-22.487	3.0433288477677064e-11
5118	1.28415e-10	Ni	13	154.689A	-22.49	3.022378719340497e-11
5119	6.4855099999999995e-12	N	2	3062.90A	-22.493000000000002	3.001572810582932e-11
5120	9.005799999999999e-13	Fe	12	2.20574m	-22.493000000000002	3.001572810582932e-11
5121	7.84573e-11	Mg	5	253.188A	-22.493000000000002	3.001572810582932e-11
5122	2.3243e-12	Fe	5	8546.41A	-22.493000000000002	3.001572810582932e-11
5123	2.5671899999999998e-14	Ar	4	77.3783m	-22.494	2.994669384686648e-11
5124	8.855340000000001e-13	He	1	2.24322m	-22.495	2.987781836229306e-11
5125	3.2745700000000003e-12	Co	8	6066.28A	-22.495	2.987781836229306e-11
5126	8.84834e-11	V	6	224.499A	-22.495	2.987781836229306e-11
5127	2.9674499999999997e-15	He	1	669.412m	-22.495	2.987781836229306e-11
5128	3.4256400000000003e-12	Fe	4	5798.75A	-22.496	2.9809101286938605e-11
5129	3.74221e-11	Ca	9	530.822A	-22.499000000000002	2.960389687706359e-11
5130	2.31628e-12	Fe	5	8576.03A	-22.499000000000002	2.960389687706359e-11
5131	7.77583e-11	Fe	7	255.464A	-22.499000000000002	2.960389687706359e-11
5132	3.42475e-12	Fe	4	5800.27A	-22.502	2.9400105084410446e-11
5133	1.4102000000000002e-10	K	12	140.863A	-22.503	2.9332486719106e-11
5134	3.85088e-11	Fe	12	515.843A	-22.505	2.9197716184589897e-11
5135	1.69781e-10	N	6	117.000A	-22.506	2.9130563300838056e-11
5136	1.63345e-10	N	6	121.610A	-22.506999999999998	2.9063564864433215e-11
5137	1.40334e-10	Al	11	141.551A	-22.508000000000003	2.899672052015562e-11
5138	1.99165e-11	Si	3	997.386A	-22.509	2.8930029913604156e-11
5139	7.09952e-12	Mg	2	2798.00A	-22.509	2.8930029913604156e-11
5140	1.73114e-09	F	9	11.4748A	-22.511999999999997	2.87308769884982e-11
5141	3.37986e-10	Ne	9	58.7730A	-22.516	2.8467470724988445e-11
5142	6.50444e-11	Ne	3	305.398A	-22.517	2.8401997359187558e-11
5143	5.415149999999999e-13	He	1	3.66831m	-22.517	2.8401997359187558e-11
5144	1.23193e-12	Fe	5	1.61246m	-22.517	2.8401997359187558e-11
5145	7.53669e-11	Ca	5	263.570A	-22.518	2.8336674577949335e-11
5146	6.43024e-11	Mn	13	308.922A	-22.518	2.8336674577949335e-11
5147	2.33533e-11	Ar	4	850.605A	-22.518	2.8336674577949335e-11
5148	2.6496e-11	B	5	749.715A	-22.522	2.8076882383863126e-11
5149	5.31235e-11	O	7	373.930A	-22.523000000000003	2.801230734631826e-11
5150	7.64125e-11	Fe	12	259.964A	-22.526	2.7819471978928504e-11
5151	2.31556e-12	Cl	2	8578.70A	-22.528000000000002	2.7691653115684283e-11
5152	2.82224e-11	O	3	703.854A	-22.533	2.7374669383676216e-11
5153	3.37537e-11	Ar	9	588.512A	-22.533	2.7374669383676216e-11
5154	7.55602e-11	Fe	7	262.896A	-22.534000000000002	2.7311709391214985e-11
5155	4.849250000000001e-10	Ne	10	40.9639A	-22.535	2.7248894202718362e-11
5156	2.57255e-11	B	4	772.170A	-22.535	2.7248894202718362e-11
5157	2.7688699999999998e-09	Mg	11	7.17421A	-22.538	2.7061314134443743e-11
5158	5.59563e-13	He	1	3.54999m	-22.54	2.6936978690076822e-11
5159	1.09002e-11	Si	9	1822.39A	-22.541	2.6875025358276328e-11
5160	6.67847e-11	Fe	9	297.440A	-22.541999999999998	2.6813214515185175e-11
5161	3.08473e-11	F	6	643.961A	-22.545	2.66286336447833e-11
5162	2.97796e-11	S	3	667.049A	-22.545	2.66286336447833e-11
5163	2.266e-12	Fe	5	8766.29A	-22.546999999999997	2.6506286186686718e-11
5164	5.21708e-11	Ni	14	380.758A	-22.546999999999997	2.6506286186686718e-11
5165	3.84482e-14	Fe	3	51.6655m	-22.548000000000002	2.644532342015591e-11
5166	4.164869999999999e-12	Fe	3	4769.52A	-22.548000000000002	2.644532342015591e-11
5167	1.0607700000000001e-10	Ne	10	187.264A	-22.549	2.6384500864097754e-11
5168	6.28468e-11	Ni	15	316.077A	-22.552	2.620287123771147e-11
5169	1.33948e-11	Fe	7	1483.00A	-22.552	2.620287123771147e-11
5170	4.41724e-12	Li	3	4497.03A	-22.552	2.620287123771147e-11
5171	1.27948e-12	Fe	5	1.55254m	-22.552	2.620287123771147e-11
5172	7.156729999999999e-13	Fe	4	2.77563m	-22.553	2.614260630619881e-11
5173	5.68689e-11	Fe	10	349.303A	-22.553	2.614260630619881e-11
5174	7.32762e-11	C	3	271.090A	-22.553	2.614260630619881e-11
5175	6.60813e-12	Ti	8	3006.06A	-22.554000000000002	2.6082479980182364e-11
5176	7.99128e-11	S	11	248.577A	-22.554000000000002	2.6082479980182364e-11
5177	4.07977e-12	Fe	4	4869.01A	-22.554000000000002	2.6082479980182364e-11
5178	6.9792e-11	F	8	284.624A	-22.555	2.602249194087855e-11
5179	4.95708e-11	Na	5	400.729A	-22.555	2.602249194087855e-11
5180	2.77013e-12	Fe	4	7170.96A	-22.555	2.602249194087855e-11
5181	5.51495e-12	Al	3	3601.93A	-22.555999999999997	2.5962641870236546e-11
5182	2.6663400000000003e-13	Cl	4	7.45009m	-22.557	2.590292945093703e-11
5183	1.5633399999999999e-12	Fe	6	1.27064m	-22.557	2.590292945093703e-11
5184	8.68606e-11	S	10	228.694A	-22.558000000000003	2.584335436639068e-11
5185	1.36798e-12	Fe	6	1.45210m	-22.56	2.5724614938840797e-11
5186	1.33879e-10	Ni	11	148.377A	-22.561999999999998	2.5606421069404216e-11
5187	7.1102300000000005e-12	Fe	5	2793.78A	-22.563000000000002	2.5547527935211482e-11
5188	2.87937e-10	Mg	9	68.9890A	-22.564	2.5488770251469095e-11
5189	6.36325e-11	Fe	13	312.175A	-22.565	2.5430147706649043e-11
5190	5.592859999999999e-13	He	1	3.55176m	-22.566	2.5371659989940845e-11
5191	4.18546e-12	V	8	4746.06A	-22.566999999999997	2.531330679124824e-11
5192	4.663619999999999e-10	Na	10	42.5945A	-22.568	2.5255087801187964e-11
5193	1.51386e-10	Ca	13	131.217A	-22.569000000000003	2.5197002711089347e-11
5194	3.21288e-11	Ar	9	618.276A	-22.57	2.5139051212991022e-11
5195	6.97473e-11	Ar	12	284.806A	-22.572	2.5023547764488807e-11
5196	2.2737299999999999e-10	Ti	12	87.3650A	-22.572	2.5023547764488807e-11
5197	5.70768e-11	N	6	348.031A	-22.573	2.496599520169712e-11
5198	4.03659e-12	Fe	4	4921.10A	-22.573	2.496599520169712e-11
5199	2.68329e-10	F	8	74.0302A	-22.574	2.490857500612671e-11
5200	2.9105e-11	Si	4	682.509A	-22.576999999999998	2.4737105581881187e-11
5201	1.96666e-10	Cr	14	101.006A	-22.578000000000003	2.468021181782783e-11
5202	2.87299e-11	Ca	9	691.421A	-22.579	2.4623448905801094e-11
5203	4.3475900000000005e-10	Si	12	45.6907A	-22.58	2.4566816544849264e-11
5204	5.52036e-11	Fe	13	359.840A	-22.581	2.4510314434713e-11
5205	2.14099e-11	K	8	927.816A	-22.584	2.4341586616956742e-11
5206	5.46563e-12	Fe	5	3634.43A	-22.584	2.4341586616956742e-11
5207	3.06314e-11	F	6	648.500A	-22.584	2.4341586616956742e-11
5208	4.94386e-11	B	5	401.801A	-22.584	2.4341586616956742e-11
5209	2.30979e-11	P	10	860.010A	-22.585	2.4285602521279883e-11
5210	2.92288e-11	Si	4	679.620A	-22.587	2.4174020313327957e-11
5211	3.27654e-14	P	2	60.6263m	-22.588	2.4118421609454936e-11
5212	9.38761e-11	P	9	211.603A	-22.593000000000004	2.3842340320267326e-11
5213	2.91372e-11	Si	4	681.756A	-22.593000000000004	2.3842340320267326e-11
5214	5.50517e-11	P	9	360.833A	-22.594	2.3787504459209872e-11
5215	6.813469999999999e-10	Ca	13	29.1547A	-22.596	2.3678210803971175e-11
5216	1.12536e-11	Fe	8	1765.17A	-22.596	2.3678210803971175e-11
5217	6.94974e-11	S	5	285.830A	-22.598000000000003	2.356941930746423e-11
5218	5.67712e-13	He	1	3.49904m	-22.599	2.3515211147317708e-11
5219	9.05049e-11	Fe	9	219.485A	-22.599	2.3515211147317708e-11
5220	7.71089e-11	O	5	257.616A	-22.601999999999997	2.3353333572408238e-11
5221	4.0408e-11	P	10	491.597A	-22.603	2.329962239566082e-11
5222	8.79819e-11	Mg	5	225.779A	-22.604	2.3246034751192317e-11
5223	5.215019999999999e-12	He	1	3809.08A	-22.605999999999998	2.3139228923278747e-11
5224	7.51258e-11	Fe	7	264.416A	-22.605999999999998	2.3139228923278747e-11
5225	3.79288e-12	Fe	4	5237.30A	-22.607	2.3086010173559813e-11
5226	8.19597e-12	P	9	2423.69A	-22.607	2.3086010173559813e-11
5227	4.13945e-11	Ti	12	479.882A	-22.607	2.3086010173559813e-11
5228	7.250289999999999e-12	Fe	5	2739.82A	-22.61	2.292708719737119e-11
5229	9.25343e-11	Fe	9	214.671A	-22.61	2.292708719737119e-11
5230	1.54668e-11	P	2	1284.33A	-22.61	2.292708719737119e-11
5231	6.44439e-10	Mg	11	30.8244A	-22.611	2.2874356360082417e-11
5232	7.01702e-11	N	3	283.090A	-22.613000000000003	2.2769258239255266e-11
5233	4.45091e-10	Ar	10	44.6301A	-22.616	2.2612515768045158e-11
5234	5.73622e-13	He	1	3.46298m	-22.616	2.2612515768045158e-11
5235	8.79517e-11	Fe	10	225.856A	-22.619	2.2456852304417055e-11
5236	1.1124100000000001e-12	Fe	6	1.78571m	-22.62	2.2405202977370487e-11
5237	4.94325e-11	Ne	9	401.850A	-22.62	2.2405202977370487e-11
5238	4.05233e-12	Fe	4	4901.99A	-22.622	2.23022604205352e-11
5239	6.71421e-11	F	8	295.857A	-22.623	2.2250966644955114e-11
5240	4.47346e-11	Ca	11	444.051A	-22.624000000000002	2.219979084178516e-11
5241	4.8731e-12	S	2	4076.35A	-22.624000000000002	2.219979084178516e-11
5242	1.92476e-12	S	2	1.03205m	-22.624000000000002	2.219979084178516e-11
5243	1.89382e-10	F	8	104.891A	-22.627	2.2046968556565087e-11
5244	1.84476e-09	Ne	9	10.7681A	-22.628	2.1996261935978753e-11
5245	2.43022e-11	O	7	817.394A	-22.628	2.1996261935978753e-11
5246	5.4527199999999994e-12	Fe	9	3643.04A	-22.629	2.1945671937383538e-11
5247	4.90157e-11	Fe	12	405.267A	-22.63	2.1895198292556493e-11
5248	2.1549099999999998e-12	Mg	2	9218.25A	-22.63	2.1895198292556493e-11
5249	4.44636e-12	Ti	8	4467.58A	-22.631	2.184484073389101e-11
5250	1.42443e-11	Fe	6	1394.56A	-22.633000000000003	2.1744472807696296e-11
5251	1.94993e-11	Ar	12	1018.73A	-22.633000000000003	2.1744472807696296e-11
5252	1.86558e-12	Cl	12	1.06478m	-22.636	2.1594784909775962e-11
5253	1.12725e-11	Fe	7	1762.21A	-22.639	2.144612745609671e-11
5254	2.08955e-11	P	4	950.657A	-22.642	2.129849335313045e-11
5255	7.64981e-11	Fe	11	259.673A	-22.642	2.129849335313045e-11
5256	7.6678e-11	B	4	259.063A	-22.642	2.129849335313045e-11
5257	3.97954e-11	Ne	9	499.165A	-22.642	2.129849335313045e-11
5258	2.52686e-11	Cl	8	786.133A	-22.643	2.124950817774242e-11
5259	7.74138e-12	Fe	12	2566.01A	-22.645	2.115187555618043e-11
5260	4.3643e-11	Ne	9	455.157A	-22.646	2.1103227592367862e-11
5261	5.37236e-11	Ni	14	369.753A	-22.647	2.10546915157674e-11
5262	3.51986e-11	Ne	9	564.354A	-22.65	2.0909752038860675e-11
5263	1.78676e-11	Na	10	1111.76A	-22.651	2.0861660943684997e-11
5264	5.74609e-13	He	1	3.45704m	-22.654	2.071805027988977e-11
5265	1.52098e-11	O	1	1306.03A	-22.655	2.0670400086524833e-11
5266	6.04481e-14	P	2	32.8620m	-22.656	2.0622859485563648e-11
5267	4.81177e-11	Fe	6	412.831A	-22.656	2.0622859485563648e-11
5268	5.16368e-11	P	10	384.696A	-22.656	2.0622859485563648e-11
5269	2.26268e-11	Ar	7	877.917A	-22.656999999999996	2.057542822495051e-11
5270	1.06408e-11	Ni	14	1866.82A	-22.66	2.0433787973331225e-11
5271	5.23832e-10	Mg	11	37.9214A	-22.66	2.0433787973331225e-11
5272	7.59426e-11	Cl	7	261.572A	-22.662	2.0339903245666435e-11
5273	1.9813900000000002e-10	Be	3	100.255A	-22.664	2.024644987914216e-11
5274	2.20641e-10	Ne	10	90.0306A	-22.664	2.024644987914216e-11
5275	3.24187e-11	Ca	11	612.746A	-22.665	2.0199884336600367e-11
5276	5.853560000000001e-13	He	1	3.39357m	-22.666	2.0153425891834328e-11
5277	7.64019e-11	Cl	7	260.000A	-22.666999999999998	2.0107074298526316e-11
5278	7.60654e-11	Cl	7	261.150A	-22.669	2.0014690683842636e-11
5279	4.1962699999999994e-12	Fe	3	4733.84A	-22.67	1.9968658172658405e-11
5280	2.50655e-12	Fe	4	7925.02A	-22.671999999999997	1.9876910522305232e-11
5281	5.01007e-10	Ne	10	39.6491A	-22.674	1.9785584414114083e-11
5282	1.88345e-11	Ar	12	1054.69A	-22.674	1.9785584414114083e-11
5283	7.05464e-11	Ne	3	281.580A	-22.675	1.9740078832728084e-11
5284	1.31815e-12	Fe	4	1.50700m	-22.677	1.964938140904379e-11
5285	3.38924e-11	N	4	586.104A	-22.679000000000002	1.955910070216846e-11
5286	7.65504e-11	Fe	12	259.495A	-22.680999999999997	1.946923479746275e-11
5287	6.03977e-11	Ar	12	328.894A	-22.683000000000003	1.937978178908301e-11
5288	2.74943e-09	Mg	11	7.22492A	-22.683000000000003	1.937978178908301e-11
5289	8.42343e-11	O	5	235.824A	-22.686999999999998	1.9202106881674812e-11
5290	3.12003e-13	Ar	3	6.36676m	-22.686999999999998	1.9202106881674812e-11
5291	6.2767e-12	He	1	3164.79A	-22.689	1.9113881214582038e-11
5292	3.31633e-11	Cr	5	598.990A	-22.69	1.906992050768515e-11
5293	1.0016500000000001e-10	Co	13	198.318A	-22.691	1.9026060907608593e-11
5294	4.96176e-11	Mn	6	400.351A	-22.691	1.9026060907608593e-11
5295	6.22574e-11	Ca	4	319.070A	-22.693	1.8938644098293598e-11
5296	1.5459e-10	Na	10	128.497A	-22.695	1.885162893273402e-11
5297	8.473869999999999e-12	Si	2	2344.20A	-22.695999999999998	1.8808271389347925e-11
5298	1.7321400000000001e-12	P	2	1.14682m	-22.701	1.8592974887087344e-11
5299	4.95321e-11	Mn	6	401.042A	-22.704	1.8464981748253836e-11
5300	1.1938500000000002e-10	F	6	166.389A	-22.706	1.8380142863508983e-11
5301	5.80497e-13	He	1	3.42197m	-22.706	1.8380142863508983e-11
5302	7.72893e-12	Fe	4	2570.14A	-22.71	1.8211632700857473e-11
5303	4.4621e-11	Na	5	445.182A	-22.711	1.8169747107958498e-11
5304	3.6915099999999997e-10	Mg	11	53.8111A	-22.712	1.8127957849249794e-11
5305	5.9508e-13	He	1	3.33811m	-22.714000000000002	1.804466744866328e-11
5306	5.22609e-12	Fe	9	3801.01A	-22.714000000000002	1.804466744866328e-11
5307	6.65402e-13	Fe	5	2.98533m	-22.714000000000002	1.804466744866328e-11
5308	2.75945e-11	Cl	8	719.870A	-22.715	1.8003165865188202e-11
5309	1.37925e-12	Fe	5	1.44024m	-22.715	1.8003165865188202e-11
5310	1.24415e-11	B	3	1596.63A	-22.715999999999998	1.796175973270638e-11
5311	2.69598e-10	Ne	9	73.6817A	-22.717	1.792044883168647e-11
5312	4.65992e-12	F	6	4262.83A	-22.72	1.7797085329654002e-11
5313	9.83908e-11	F	8	201.893A	-22.721	1.7756153169251177e-11
5314	5.92296e-11	Fe	12	335.380A	-22.724	1.7633920670603565e-11
5315	7.1179e-12	Mg	2	2790.78A	-22.725	1.759336377850297e-11
5316	7.46685e-12	Al	2	2660.35A	-22.726999999999997	1.751252961455817e-11
5317	8.56959e-11	Cl	10	231.802A	-22.728	1.747225191413885e-11
5318	3.84629e-12	Li	3	5164.57A	-22.728	1.747225191413885e-11
5319	3.67046e-12	Fe	3	5411.98A	-22.73	1.7391974208664442e-11
5320	5.12059e-11	Mg	6	387.933A	-22.730999999999998	1.7351973777984807e-11
5321	3.94707e-11	Ne	9	503.271A	-22.733	1.7272248700347624e-11
5322	1.99685e-11	Si	3	994.790A	-22.733	1.7272248700347624e-11
5323	8.4822e-11	O	3	234.190A	-22.733	1.7272248700347624e-11
5324	2.38699e-10	Be	3	83.2198A	-22.734	1.7232523630695788e-11
5325	2.51947e-12	Cr	5	7884.39A	-22.737	1.71138957724371e-11
5326	5.05071e-12	Ca	2R	3933.00A	-22.737	1.71138957724371e-11
5327	3.27002e-11	F	2	607.472A	-22.738000000000003	1.707453490441283e-11
5328	2.34982e-12	Fe	5	8453.62A	-22.74	1.6996084542610452e-11
5329	6.636449999999999e-10	Mg	11	29.9324A	-22.743000000000002	1.6879084319585264e-11
5330	1.2842400000000002e-10	Mg	11	154.679A	-22.743000000000002	1.6879084319585264e-11
5331	2.82316e-12	Fe	4	7036.25A	-22.746	1.6762889520430395e-11
5332	7.35637e-11	Fe	7	270.031A	-22.748	1.668587103910146e-11
5333	3.03911e-12	Mn	13	6536.28A	-22.749000000000002	1.6647494600646377e-11
5334	7.81506e-12	Si	3	2541.82A	-22.75	1.660920642555059e-11
5335	9.54604e-11	P	9	208.091A	-22.750999999999998	1.6571006310813878e-11
5336	7.50245e-11	Fe	11	264.773A	-22.753	1.649486945275038e-11
5337	5.855649999999999e-13	He	1	3.39236m	-22.753	1.649486945275038e-11
5338	1.78426e-12	Fe	4	1.11332m	-22.758000000000003	1.63060542434785e-11
5339	1.93108e-12	S	2	1.02867m	-22.758000000000003	1.63060542434785e-11
5340	5.65273e-10	Mg	11	35.1414A	-22.758000000000003	1.63060542434785e-11
5341	1.92179e-12	S	2	1.03364m	-22.761999999999997	1.6156559439592984e-11
5342	4.84436e-11	Be	4	410.053A	-22.761999999999997	1.6156559439592984e-11
5343	2.09488e-09	Ne	10	9.48239A	-22.761999999999997	1.6156559439592984e-11
5344	6.0323e-13	He	1	3.29302m	-22.761999999999997	1.6156559439592984e-11
5345	3.07977e-11	F	6	644.999A	-22.761999999999997	1.6156559439592984e-11
5346	9.80895e-11	K	12	202.514A	-22.763	1.6119400384034617e-11
5347	6.36038e-12	Fe	9	3123.16A	-22.764	1.6082326791932714e-11
5348	2.21879e-11	Ne	9	895.285A	-22.765	1.604533846672638e-11
5349	3.6376e-12	Ar	11	5460.87A	-22.766	1.6008435212307468e-11
5350	5.11445e-10	Ne	10	38.8399A	-22.767	1.5971616833018327e-11
5351	2.29607e-11	Ar	7	865.149A	-22.772	1.5788791246955158e-11
5352	7.08307e-11	O	3	280.450A	-22.773000000000003	1.575247803476796e-11
5353	5.36004e-12	Ca	2	3706.02A	-22.773000000000003	1.575247803476796e-11
5354	1.03611e-11	Fe	9	1917.21A	-22.776	1.5644038738726437e-11
5355	2.51558e-10	Ne	9	78.9656A	-22.776999999999997	1.5608058448069946e-11
5356	1.33053e-11	Li	2	1492.98A	-22.778000000000002	1.5572160909785357e-11
5357	2.48088e-11	B	4	800.703A	-22.78	1.5500613329470067e-11
5358	7.86042e-11	Mg	5	252.715A	-22.78	1.5500613329470067e-11
5359	5.16995e-11	Fe	8	384.229A	-22.78	1.5500613329470067e-11
5360	9.115460000000001e-12	Fe	5	2179.21A	-22.781999999999996	1.542939448042596e-11
5361	7.73367e-11	O	7	256.857A	-22.784000000000002	1.5358502852269534e-11
5362	5.97554e-10	Mg	11	33.2429A	-22.785999999999998	1.528793694155814e-11
5363	5.44174e-11	P	9	365.039A	-22.787	1.5252775662307682e-11
5364	2.92448e-12	Fe	4	6792.48A	-22.789	1.5182695523908507e-11
5365	6.816810000000001e-12	Li	3	2914.04A	-22.791	1.5112937374497346e-11
5366	6.36164e-11	Fe	12	312.254A	-22.791999999999998	1.5078178583082334e-11
5367	4.84416e-10	Ar	11	41.0070A	-22.793000000000003	1.5043499734668937e-11
5368	5.18601e-10	Ne	10	38.3039A	-22.793000000000003	1.5043499734668937e-11
5369	5.899569999999999e-13	He	1	3.36710m	-22.793000000000003	1.5043499734668937e-11
5370	1.04648e-10	F	8	189.821A	-22.796	1.4939941010915896e-11
5371	2.35425e-11	Ar	4	843.770A	-22.796	1.4939941010915896e-11
5372	5.10994e-10	B	5	38.8741A	-22.798000000000002	1.487129821717785e-11
5373	3.0746e-11	F	6	646.082A	-22.799	1.4837095180402644e-11
5374	6.42375e-11	Mn	10	309.234A	-22.8	1.4802970808428973e-11
5375	1.0836100000000001e-10	Na	10	183.317A	-22.801	1.476892492033306e-11
5376	6.00119e-13	He	1	3.31009m	-22.801	1.476892492033306e-11
5377	5.0043800000000005e-12	Fe	5	3969.42A	-22.802	1.4734957335606748e-11
5378	7.93334e-11	P	9	250.392A	-22.803	1.470106787415741e-11
5379	7.82158e-11	S	10	253.970A	-22.804000000000002	1.46672563563065e-11
5380	5.06248e-12	Fe	5	3923.86A	-22.805	1.4633522602788823e-11
5381	3.80648e-11	Ca	9	521.859A	-22.805999999999997	1.4599866434751264e-11
5382	1.4017700000000003e-10	Al	11	141.710A	-22.805999999999997	1.4599866434751264e-11
5383	6.101260000000001e-13	He	1	3.25579m	-22.805999999999997	1.4599866434751264e-11
5384	8.5087e-12	Si	2	2334.60A	-22.805999999999997	1.4599866434751264e-11
5385	5.85222e-11	Fe	10	339.435A	-22.808000000000003	1.4532786141759932e-11
5386	4.37115e-12	Ti	8	4544.45A	-22.813000000000002	1.4366430714424286e-11
5387	1.9593700000000002e-10	Cr	14	101.382A	-22.813000000000002	1.4366430714424286e-11
5388	8.02521e-11	Fe	11	247.526A	-22.816	1.4267532901022292e-11
5389	2.2721700000000002e-10	Ti	12	87.4250A	-22.816	1.4267532901022292e-11
5390	4.173209999999999e-10	Na	10	47.5999A	-22.818	1.4201979541918658e-11
5391	1.50235e-11	Mn	12	1322.23A	-22.819000000000003	1.4169315895378801e-11
5392	1.7879e-11	B	4	1111.05A	-22.819000000000003	1.4169315895378801e-11
5393	1.1158899999999999e-10	Li	2	178.014A	-22.820999999999998	1.4104213802425312e-11
5394	4.20602e-10	Mg	10	47.2286A	-22.822	1.4071775010846632e-11
5395	1.44146e-11	Na	6	1378.08A	-22.822	1.4071775010846632e-11
5396	1.0529700000000001e-10	Ca	13	188.652A	-22.822	1.4071775010846632e-11
5397	5.937890000000001e-13	He	1	3.34538m	-22.824	1.4007121077548501e-11
5398	3.7822599999999996e-10	Ne	9	52.5201A	-22.826	1.3942764202090572e-11
5399	8.36858e-11	Fe	12	237.369A	-22.828000000000003	1.3878703019615817e-11
5400	2.93726e-11	Ca	9	676.291A	-22.829	1.3846782888445037e-11
5401	1.91983e-11	Ni	14	1034.70A	-22.831999999999997	1.3751462305515248e-11
5402	5.4625e-12	Ni	13	3636.51A	-22.831999999999997	1.3751462305515248e-11
5403	2.47177e-12	Ar	3	8036.52A	-22.831999999999997	1.3751462305515248e-11
5404	3.06011e-11	Ar	12	649.141A	-22.833000000000002	1.3719834819865848e-11
5405	4.556980000000001e-12	Fe	9	4359.13A	-22.834	1.368828007541512e-11
5406	7.04748e-11	Ni	15	281.866A	-22.834	1.368828007541512e-11
5407	6.88316e-11	B	4	288.595A	-22.835	1.3656797904862613e-11
5408	5.50542e-12	Cr	10	3608.17A	-22.835	1.3656797904862613e-11
5409	5.97151e-13	He	1	3.32654m	-22.836	1.3625388141293212e-11
5410	1.37638e-10	F	6	144.324A	-22.837	1.3594050618175262e-11
5411	1.0933e-11	Si	2	1816.93A	-22.838	1.3562785169360442e-11
5412	1.38294e-13	Cl	2	14.3639m	-22.839000000000002	1.3531591629082452e-11
5413	4.3117e-12	Fe	3	4607.11A	-22.84	1.3500469831956364e-11
5414	3.27298e-11	F	2	606.923A	-22.842	1.3438440807520258e-11
5415	4.11275e-11	Ne	5	482.997A	-22.844	1.3376696780563417e-11
5416	1.88416e-10	Li	3	105.429A	-22.844	1.3376696780563417e-11
5417	2.7341599999999997e-12	Fe	4	7265.28A	-22.845	1.3345931231703138e-11
5418	1.4218600000000002e-10	Ti	12	139.708A	-22.845	1.3345931231703138e-11
5419	3.87599e-11	B	5	512.501A	-22.846	1.331523644164159e-11
5420	8.89068e-11	Al	6	223.430A	-22.846999999999998	1.3284612247638273e-11
5421	1.21471e-11	Mg	9	1635.33A	-22.846999999999998	1.3284612247638273e-11
5422	6.44592e-11	Si	8	308.171A	-22.846999999999998	1.3284612247638273e-11
5423	5.79806e-11	Ar	12	342.605A	-22.848000000000003	1.3254058487326433e-11
5424	6.16015e-13	He	1	3.22467m	-22.848000000000003	1.3254058487326433e-11
5425	1.19756e-10	Ni	13	165.874A	-22.851	1.3162818190473672e-11
5426	1.5517600000000002e-10	Ne	10	128.012A	-22.853	1.310234053441064e-11
5427	2.7617e-12	Fe	4	7192.83A	-22.854	1.3072205987406395e-11
5428	3.94638e-12	Fe	4	5033.59A	-22.855	1.3042140747936888e-11
5429	2.9592199999999996e-13	Fe	6	6.71275m	-22.855	1.3042140747936888e-11
5430	2.7932599999999998e-12	Fe	4	7111.58A	-22.858	1.295235928254072e-11
5431	1.55527e-11	Ni	13	1277.23A	-22.861	1.2863195868405036e-11
5432	6.64612e-10	Ca	13	29.8888A	-22.861	1.2863195868405036e-11
5433	1.0555e-10	Na	10	188.200A	-22.862	1.2833611338869779e-11
5434	7.72157e-11	Fe	10	257.259A	-22.864	1.2774646250894887e-11
5435	2.93357e-11	B	3	677.143A	-22.864	1.2774646250894887e-11
5436	2.13126e-11	Ar	2	932.054A	-22.865	1.274526537982844e-11
5437	1.65299e-11	S	3	1201.73A	-22.866999999999997	1.268670620466413e-11
5438	8.07972e-12	P	9	2458.56A	-22.869	1.2628416084469832e-11
5439	9.298e-11	S	11	213.642A	-22.869	1.2628416084469832e-11
5440	3.7876e-10	Al	11	52.4461A	-22.87	1.2599371533453276e-11
5441	6.36457e-11	N	3	312.110A	-22.872	1.2541482679624038e-11
5442	9.40815e-11	P	9	211.141A	-22.872	1.2541482679624038e-11
5443	7.54643e-11	O	3	263.230A	-22.874000000000002	1.2483859800918042e-11
5444	2.9692000000000005e-10	Na	10	66.9017A	-22.874000000000002	1.2483859800918042e-11
5445	1.65801e-11	Li	2	1198.09A	-22.874000000000002	1.2483859800918042e-11
5446	3.3322699999999997e-10	Si	11	59.6124A	-22.875	1.2455147720127805e-11
5447	1.9610400000000003e-12	Fe	5	1.01295m	-22.875999999999998	1.2426501675290906e-11
5448	1.2930200000000003e-10	Ar	12	153.628A	-22.878	1.2369407086312324e-11
5449	6.76805e-12	He	1	2935.04A	-22.879	1.2340958239460915e-11
5450	9.73086e-11	Ni	14	204.139A	-22.881	1.2284256686868388e-11
5451	5.06746e-11	Ar	4	392.000A	-22.883000000000003	1.2227815654245445e-11
5452	7.39556e-11	C	3	268.600A	-22.884	1.2199692458651163e-11
5453	6.21082e-13	He	1	3.19836m	-22.886	1.2143639963363968e-11
5454	5.1606599999999995e-12	Fe	5	3849.21A	-22.886999999999997	1.2115710366486404e-11
5455	2.14884e-12	Mg	2	9244.27A	-22.886999999999997	1.2115710366486404e-11
5456	4.3638300000000007e-10	Si	12	45.5207A	-22.886999999999997	1.2115710366486404e-11
5457	3.51004e-11	Ca	11	565.932A	-22.889	1.2060043733862554e-11
5458	1.69623e-11	B	4	1171.09A	-22.89	1.203230640297742e-11
5459	7.44223e-12	Al	2	2669.15A	-22.892	1.1977022976757219e-11
5460	2.52339e-09	Al	12	7.87212A	-22.893	1.1949476588314831e-11
5461	9.519e-11	O	5	208.682A	-22.893	1.1949476588314831e-11
5462	6.17933e-11	Fe	13	321.466A	-22.895	1.1894573730523856e-11
5463	3.59117e-11	S	12	553.147A	-22.898000000000003	1.1812692060909198e-11
5464	9.69271e-11	Fe	13	204.942A	-22.898000000000003	1.1812692060909198e-11
5465	6.40396e-12	Al	7	3101.90A	-22.899	1.1785523623085338e-11
5466	4.64451e-11	B	4	427.698A	-22.901999999999997	1.170439264913017e-11
5467	4.91291e-10	Mg	11	40.4332A	-22.903000000000002	1.1677473293041266e-11
5468	6.356359999999999e-13	He	1	3.12513m	-22.904	1.1650615849753495e-11
5469	3.7727099999999994e-10	Mg	11	52.6530A	-22.906999999999996	1.1570413574377583e-11
5470	4.60934e-11	Mn	6	430.961A	-22.910999999999998	1.1464335385114184e-11
5471	8.452339999999999e-12	Si	2	2350.17A	-22.914	1.1385415455436786e-11
5472	6.38854e-11	Mn	10	310.939A	-22.914	1.1385415455436786e-11
5473	7.73128e-11	Fe	12	256.936A	-22.914	1.1385415455436786e-11
5474	6.67878e-11	Fe	11	297.427A	-22.915	1.1359229726535626e-11
5475	7.83888e-12	Cr	10	2534.09A	-22.916999999999998	1.1307038806734096e-11
5476	6.254739999999999e-13	He	1	3.17590m	-22.918000000000003	1.1281033339122571e-11
5477	2.33729e-11	S	8	849.891A	-22.92	1.1229201699085821e-11
5478	3.66586e-10	Si	11	54.1877A	-22.921	1.1203375251854307e-11
5479	1.95039e-11	Li	2	1018.49A	-22.921	1.1203375251854307e-11
5480	3.4396900000000003e-12	Mn	6	5775.07A	-22.924	1.112625175909843e-11
5481	7.26625e-12	Cr	9	2733.80A	-22.927	1.1049659180732293e-11
5482	4.1837599999999997e-10	Mg	10	47.4799A	-22.930999999999997	1.0948355296447258e-11
5483	5.1991e-11	Fe	8	382.075A	-22.933000000000003	1.0898052173172734e-11
5484	7.0327e-12	B	4	2824.59A	-22.935	1.0847980171755838e-11
5485	6.95646e-11	Fe	11	285.554A	-22.936	1.0823030509706561e-11
5486	2.7625e-12	Fe	4	7190.76A	-22.939	1.0748525291738983e-11
5487	5.14743e-11	Sc	5	385.910A	-22.939	1.0748525291738983e-11
5488	6.293060000000001e-13	He	1	3.15657m	-22.941	1.0699140303936912e-11
5489	5.45336e-11	P	9	364.261A	-22.943	1.0649982219542805e-11
5490	5.33155e-12	Cr	10	3725.83A	-22.945	1.0601049996030374e-11
5491	6.32669e-13	He	1	3.13979m	-22.945999999999998	1.057666825762564e-11
5492	6.93622e-11	Fe	11	286.387A	-22.954	1.0383622305928671e-11
5493	3.4938e-12	Fe	4	5685.64A	-22.956	1.033591389505358e-11
5494	1.53874e-10	Na	10	129.095A	-22.956	1.033591389505358e-11
5495	1.19494e-12	Fe	4	1.66239m	-22.958000000000002	1.0288424684415198e-11
5496	9.93223e-17	Al	3	2.00000c	-22.959	1.026476196427463e-11
5497	1.17536e-10	Ar	12	169.008A	-22.96	1.0241153666880088e-11
5498	2.29426e-11	B	5	865.833A	-22.961	1.0217599667062894e-11
5499	7.34734e-11	Fe	7	270.363A	-22.962	1.019409983994192e-11
5500	8.502280000000001e-13	K	12	2.33637m	-22.964000000000002	1.0147262205700463e-11
5501	6.169900000000001e-10	Mg	11	32.1958A	-22.97	1.0008036548803353e-11
5502	2.78276e-10	S	9	71.3840A	-22.971999999999998	9.962053797730963e-12
5503	1.49898e-12	Ti	10	1.32519m	-22.973000000000003	9.93914170979978e-12
5504	4.19261e-12	C	2	4737.97A	-22.974	9.916282318208697e-12
5505	1.17067e-12	C	5	1.69685m	-22.974	9.916282318208697e-12
5506	8.83077e-11	Mg	5	224.946A	-22.975	9.893475501759246e-12
5507	7.50877e-11	N	3	264.550A	-22.975	9.893475501759246e-12
5508	1.10337e-11	Fe	7	1800.34A	-22.979	9.802771573157113e-12
5509	8.96761e-12	Mg	10	2215.14A	-22.98	9.780225824176737e-12
5510	5.83843e-10	Mg	11	34.0236A	-22.983	9.712899223170766e-12
5511	8.68326e-11	S	10	228.767A	-22.984	9.690560174859477e-12
5512	1.19214e-10	Cl	11	166.629A	-22.984	9.690560174859477e-12
5513	3.27414e-12	He	1	6067.08A	-22.984	9.690560174859477e-12
5514	2.81521e-11	Ar	10	705.611A	-22.988000000000003	9.601716585156383e-12
5515	2.03438e-11	S	8	976.439A	-22.988000000000003	9.601716585156383e-12
5516	1.40164e-11	F	8	1417.23A	-22.989	9.579633249816643e-12
5517	9.9956e-11	Co	13	198.732A	-22.99	9.55760070473877e-12
5518	5.5427099999999995e-14	He	1	35.8389m	-22.99	9.55760070473877e-12
5519	4.157819999999999e-12	Fe	3	4777.61A	-22.993000000000002	9.491806644275219e-12
5520	4.54217e-11	B	5	437.334A	-22.994	9.469976094784773e-12
5521	5.13271e-11	S	10	387.017A	-22.994	9.469976094784773e-12
5522	1.1572499999999999e-10	Li	2	171.652A	-22.994	9.469976094784773e-12
5523	2.92333e-12	K	4	6795.16A	-22.996	9.426465506938244e-12
5524	3.35183e-11	K	8	592.645A	-22.997	9.404785237893356e-12
5525	1.6992e-10	N	6	116.905A	-23.000999999999998	9.318561648560712e-12
5526	6.61496e-11	Cr	14	300.296A	-23.000999999999998	9.318561648560712e-12
5527	2.45445e-10	F	9	80.9326A	-23.002	9.297129551503394e-12
5528	1.4468e-12	Li	3	1.37299m	-23.005	9.233128561846536e-12
5529	8.9605e-11	Fe	10	221.689A	-23.005	9.233128561846536e-12
5530	1.66003e-10	Si	12	119.663A	-23.006	9.211892955436104e-12
5531	1.75423e-11	Li	2	1132.38A	-23.006999999999998	9.190706189565178e-12
5532	3.6513699999999997e-10	Si	11	54.4027A	-23.006999999999998	9.190706189565178e-12
5533	5.18864e-11	Mn	13	382.845A	-23.01	9.127437813178712e-12
5534	2.63365e-10	Mg	9	75.4256A	-23.013	9.064604973231849e-12
5535	9.12266e-13	Fe	5	2.17749m	-23.014	9.043756960319698e-12
5536	4.29362e-11	F	5	462.650A	-23.014	9.043756960319698e-12
5537	2.5153099999999997e-10	Ne	9	78.9741A	-23.016	9.00220467151283e-12
5538	4.79331e-12	Fe	4	4144.20A	-23.016	9.00220467151283e-12
5539	3.55233e-13	Fe	5	5.59195m	-23.016	9.00220467151283e-12
5540	6.01297e-11	Ne	5	330.360A	-23.017	8.981500175312012e-12
5541	1.24407e-11	B	3	1596.73A	-23.017	8.981500175312012e-12
5542	3.61151e-11	Al	11	550.032A	-23.018	8.960843298131041e-12
5543	2.4102200000000002e-12	O	7	8241.76A	-23.024	8.837895918902559e-12
5544	3.47212e-11	Ne	5	572.113A	-23.025	8.817569322346214e-12
5545	3.98298e-12	Fe	3	4987.33A	-23.026	8.797289475664581e-12
5546	7.83107e-11	Mg	7	253.662A	-23.026999999999997	8.777056271336077e-12
5547	2.64803e-11	Cl	8	750.159A	-23.026999999999997	8.777056271336077e-12
5548	1.0741900000000001e-10	Ni	14	184.925A	-23.029	8.736729360887074e-12
5549	1.2872100000000001e-12	Fe	4	1.54322m	-23.03	8.716635440957386e-12
5550	6.42603e-11	Al	7	309.125A	-23.03	8.716635440957386e-12
5551	9.62494e-12	Fe	9	2063.85A	-23.031999999999996	8.676586139007391e-12
5552	1.1456399999999999e-10	Ne	10	173.392A	-23.034000000000002	8.636720846885007e-12
5553	6.956640000000001e-13	Fe	9	2.85547m	-23.035	8.616856940154795e-12
5554	4.62384e-11	Fe	8	429.609A	-23.035	8.616856940154795e-12
5555	1.62244e-10	Na	10	122.436A	-23.035	8.616856940154795e-12
5556	6.7005e-11	F	8	296.462A	-23.035999999999998	8.597038719142297e-12
5557	7.49638e-11	Fe	7	264.987A	-23.037	8.577266078773207e-12
5558	2.6690100000000004e-10	Mg	11	74.4264A	-23.038	8.557538914215026e-12
5559	1.67788e-12	Ca	2	1.18390m	-23.039	8.537857120876291e-12
5560	2.4565e-11	B	4	808.648A	-23.041	8.498629230693593e-12
5561	2.5712e-11	Cl	6	772.577A	-23.044	8.44012507858106e-12
5562	1.69108e-11	Ni	14	1174.66A	-23.046999999999997	8.382023666218911e-12
5563	3.64465e-10	Si	11	54.5031A	-23.053	8.267017990066949e-12
5564	1.02202e-11	Fe	5	1943.64A	-23.054000000000002	8.248004376311966e-12
5565	7.16662e-11	N	3	277.180A	-23.055	8.229034492655192e-12
5566	9.170139999999999e-12	Fe	5	2166.21A	-23.055	8.229034492655192e-12
5567	6.91606e-11	Fe	12	287.222A	-23.057	8.191225513561574e-12
5568	9.01916e-11	Fe	10	220.247A	-23.057	8.191225513561574e-12
5569	1.8184700000000002e-10	Ne	10	109.237A	-23.058000000000003	8.17238621766522e-12
5570	4.95634e-11	Na	5	400.789A	-23.06	8.134837513753002e-12
5571	1.24385e-12	O	7	1.59701m	-23.061999999999998	8.097461330464186e-12
5572	4.1194e-12	Cr	9	4822.17A	-23.066	8.023223358757783e-12
5573	4.94343e-11	Mn	6	401.836A	-23.066	8.023223358757783e-12
5574	8.54827e-11	O	3	232.380A	-23.068	7.986359995928764e-12
5575	5.09523e-11	Cr	14	389.864A	-23.070999999999998	7.931382280423863e-12
5576	1.1075e-11	Ne	3	1793.64A	-23.072	7.913140607379934e-12
5577	8.91702e-11	S	5	222.770A	-23.074	7.876783028850294e-12
5578	7.017239999999999e-13	Fe	4	2.83081m	-23.076	7.84059249822017e-12
5579	6.37918e-11	Cl	11	311.395A	-23.076999999999998	7.822559635880941e-12
5580	1.17979e-10	Sc	11	168.373A	-23.078000000000003	7.804568247974059e-12
5581	9.363879999999999e-13	Fe	4	2.12139m	-23.079	7.786618239111233e-12
5582	5.16632e-11	S	10	384.499A	-23.081	7.750841978059548e-12
5583	1.12453e-10	Ar	12	176.647A	-23.081	7.750841978059548e-12
5584	1.91548e-12	S	2	1.03705m	-23.084	7.69748555718559e-12
5585	3.10039e-10	Be	4	64.0708A	-23.086	7.662118823607694e-12
5586	1.57085e-09	F	9	12.6457A	-23.087	7.644496439329362e-12
5587	7.0349e-12	He	1	2823.70A	-23.089000000000002	7.60937316863286e-12
5588	6.8407300000000005e-12	Fe	12	2903.85A	-23.090999999999998	7.574411274706586e-12
5589	2.1023200000000002e-09	Na	10	9.44883A	-23.093000000000004	7.539610016091317e-12
5590	2.76089e-11	B	4	719.496A	-23.094	7.522269394251508e-12
5591	4.14836e-12	Cr	5	4788.51A	-23.094	7.522269394251508e-12
5592	7.74745e-11	Fe	13	256.400A	-23.095	7.50496865473521e-12
5593	6.78482e-11	Fe	9	292.778A	-23.096	7.487707705815561e-12
5594	2.45984e-11	Cl	8	807.552A	-23.096	7.487707705815561e-12
5595	2.02439e-11	Cl	4	981.258A	-23.096999999999998	7.47048645597685e-12
5596	4.033669999999999e-12	Fe	3	4924.66A	-23.098000000000003	7.45330481391354e-12
5597	2.56667e-11	K	8	773.940A	-23.098000000000003	7.45330481391354e-12
5598	1.41445e-10	Ar	11	140.439A	-23.1	7.419059988941772e-12
5599	1.8778e-10	Mg	11	105.786A	-23.101	7.401996624470596e-12
5600	8.673510000000001e-12	Co	13	2290.24A	-23.101999999999997	7.384972504648678e-12
5601	2.71193e-11	C	5	732.483A	-23.103	7.367987539215706e-12
5602	3.04332e-12	N	2	6527.23A	-23.105999999999998	7.317266669760641e-12
5603	6.29605e-10	Mg	11	31.5507A	-23.105999999999998	7.317266669760641e-12
5604	1.82005e-12	Mg	2	1.09142m	-23.105999999999998	7.317266669760641e-12
5605	7.58185e-16	B	5	2620.00m	-23.11	7.250181565697938e-12
5606	1.28687e-11	P	2	1543.63A	-23.111	7.2335066108219115e-12
5607	6.468030000000001e-12	Fe	12	3071.18A	-23.111	7.2335066108219115e-12
5608	2.17726e-12	Cl	2	9123.60A	-23.113000000000003	7.200271666860174e-12
5609	4.99364e-11	Fe	10	397.795A	-23.113000000000003	7.200271666860174e-12
5610	3.6602400000000003e-10	Si	11	54.2709A	-23.116999999999997	7.13425917943145e-12
5611	8.81491e-11	Ti	5	225.351A	-23.116999999999997	7.13425917943145e-12
5612	3.62199e-12	Li	2	5484.40A	-23.118000000000002	7.1178508386453165e-12
5613	2.88425e-10	Mg	9	68.8721A	-23.119	7.101480235995885e-12
5614	2.93419e-11	B	3	677.000A	-23.12	7.085147284687675e-12
5615	2.39947e-12	Li	3	8278.67A	-23.121	7.068851898125122e-12
5616	3.7982399999999997e-10	Al	11	52.2991A	-23.121	7.068851898125122e-12
5617	2.65812e-09	Mg	11	7.47313A	-23.122	7.052593989911591e-12
5618	7.82199e-11	Fe	8	253.956A	-23.125999999999998	6.987935419563181e-12
5619	2.80702e-12	Cl	10	7076.71A	-23.127	6.9718636140860475e-12
5620	1.02965e-13	Ni	13	19.2924m	-23.127	6.9718636140860475e-12
5621	4.7787e-13	C	5	4.15687m	-23.128	6.955828772735766e-12
5622	2.71932e-12	Fe	4	7304.94A	-23.128	6.955828772735766e-12
5623	1.22639e-11	B	5	1619.76A	-23.131	6.9079451842719764e-12
5624	3.97289e-17	Si	4	5.00000c	-23.131999999999998	6.892057351230888e-12
5625	4.64121e-11	Fe	6	428.002A	-23.134	6.860391224112602e-12
5626	1.15434e-11	Ne	5	1720.85A	-23.134	6.860391224112602e-12
5627	1.99151e-11	Mg	11	997.455A	-23.139	6.7818609751538335e-12
5628	6.1676e-10	Mg	11	32.2078A	-23.144000000000002	6.704229654521408e-12
5629	1.07867e-11	Fe	9	1841.57A	-23.144000000000002	6.704229654521408e-12
5630	1.1198700000000001e-14	C	3	177.382m	-23.144000000000002	6.704229654521408e-12
5631	2.04043e-11	S	8	973.541A	-23.148000000000003	6.642764907597194e-12
5632	2.4756099999999998e-12	Fe	4	8024.06A	-23.149	6.6274869722679734e-12
5633	8.91247e-11	Al	6	222.884A	-23.15	6.612244175214933e-12
5634	8.86227e-15	Ne	4	224.146m	-23.151	6.597036435622226e-12
5635	1.25925e-11	C	5	1577.49A	-23.151	6.597036435622226e-12
5636	4.12767e-11	Fe	12	481.251A	-23.156	6.521520783998948e-12
5637	8.55898e-11	P	10	232.089A	-23.156999999999996	6.506521702415894e-12
5638	7.36157e-11	P	10	269.840A	-23.158	6.491557117763094e-12
5639	4.51797e-11	S	5	439.677A	-23.159000000000002	6.476626950699971e-12
5640	9.14989e-11	Fe	9	217.101A	-23.16	6.461731122068265e-12
5641	5.62515e-14	Fe	5	35.3136m	-23.162	6.432042164375728e-12
5642	4.51849e-14	He	1	43.9626m	-23.163	6.417248877906999e-12
5643	2.73355e-12	Fe	4	7266.92A	-23.163	6.417248877906999e-12
5644	6.29781e-10	Mg	11	31.5419A	-23.166	6.373072847360668e-12
5645	1.22785e-10	Ni	13	161.783A	-23.166999999999998	6.358415186557555e-12
5646	7.32623e-11	F	8	271.142A	-23.166999999999998	6.358415186557555e-12
5647	2.87383e-11	S	3	691.219A	-23.166999999999998	6.358415186557555e-12
5648	4.90987e-11	Ne	10	404.582A	-23.171	6.300120885732512e-12
5649	3.939730000000001e-12	He	1	5042.09A	-23.171999999999997	6.285631009785162e-12
5650	6.38253e-10	Mg	11	31.1232A	-23.173000000000002	6.2711744596276084e-12
5651	2.11437e-12	N	6	9394.98A	-23.175	6.242361030269872e-12
5652	2.69901e-10	Mg	11	73.5989A	-23.176	6.228003998303704e-12
5653	6.68029e-11	Fe	12	297.359A	-23.178	6.199388919198442e-12
5654	3.72727e-11	Fe	4	532.950A	-23.180999999999997	6.156712626058929e-12
5655	4.73162e-12	Fe	4	4198.24A	-23.180999999999997	6.156712626058929e-12
5656	1.15643e-12	N	6	1.71774m	-23.188000000000002	6.058273599021711e-12
5657	1.88607e-11	S	2	1053.22A	-23.188000000000002	6.058273599021711e-12
5658	8.00802e-11	Be	4	248.057A	-23.189	6.044339956398482e-12
5659	2.57126e-11	Cl	8	772.559A	-23.189	6.044339956398482e-12
5660	1.6623299999999998e-12	Ca	2	1.19497m	-23.191	6.016568736913358e-12
5661	7.83063e-11	Ni	14	253.676A	-23.191	6.016568736913358e-12
5662	5.18861e-11	Fe	12	382.848A	-23.191999999999997	6.0027310128112675e-12
5663	1.11485e-10	Ar	12	178.181A	-23.193	5.988925114591356e-12
5664	1.97929e-10	Ne	10	100.362A	-23.193	5.988925114591356e-12
5665	6.08364e-14	O	3	32.6523m	-23.194000000000003	5.9751509690562725e-12
5666	7.2084e-12	Fe	2	2755.74A	-23.195	5.9614085031768656e-12
5667	1.51789e-11	O	5	1308.69A	-23.198	5.9203704556979605e-12
5668	9.30948e-11	Co	13	213.379A	-23.2	5.893168824329694e-12
5669	7.51323e-11	Fe	7	264.393A	-23.201	5.8796149121508e-12
5670	6.53988e-11	Be	4	303.743A	-23.208000000000002	5.785606371155141e-12
5671	5.65897e-11	Ti	12	351.026A	-23.209	5.7722998457536856e-12
5672	2.36473e-11	Ar	4	840.032A	-23.209	5.7722998457536856e-12
5673	1.75639e-11	Si	6	1130.99A	-23.21	5.759023924511351e-12
5674	6.35097e-11	Fe	10	312.778A	-23.21	5.759023924511351e-12
5675	4.98733e-14	Si	8	39.8299m	-23.212	5.732563613115665e-12
5676	5.21876e-12	Fe	5	3806.35A	-23.213	5.71937908267233e-12
5677	6.95221e-11	Fe	11	285.729A	-23.215	5.693100922779058e-12
5678	6.85565e-11	Cr	14	289.753A	-23.215999999999998	5.680007154004934e-12
5679	5.69097e-11	Ne	7	349.052A	-23.215999999999998	5.680007154004934e-12
5680	6.88542e-11	C	3	288.500A	-23.215999999999998	5.680007154004934e-12
5681	5.050509999999999e-10	Mg	11	39.3316A	-23.22	5.6279325354075256e-12
5682	1.28245e-10	Mg	11	154.895A	-23.221	5.614988649765096e-12
5683	7.64573e-14	Fe	2	25.9811m	-23.221	5.614988649765096e-12
5684	8.74283e-11	Fe	10	227.209A	-23.221	5.614988649765096e-12
5685	2.61381e-11	K	8	759.982A	-23.223000000000003	5.589190120343481e-12
5686	9.4825e-11	Co	13	209.486A	-23.223000000000003	5.589190120343481e-12
5687	3.94727e-12	Fe	4	5032.45A	-23.224	5.5763353397831055e-12
5688	4.25642e-12	Fe	3	4666.94A	-23.224	5.5763353397831055e-12
5689	3.32891e-11	Cr	5	596.725A	-23.226	5.550714406188885e-12
5690	1.65532e-13	S	3	12.0004m	-23.226999999999997	5.537948117315446e-12
5691	4.431530000000001e-12	Fe	5	4482.52A	-23.228	5.525211190091549e-12
5692	7.990689999999999e-12	P	9	2485.95A	-23.228	5.525211190091549e-12
5693	4.30064e-11	Ca	11	461.895A	-23.230999999999998	5.4871759037948875e-12
5694	4.81612e-11	Fe	12	412.458A	-23.230999999999998	5.4871759037948875e-12
5695	3.5988300000000003e-10	Mg	11	55.1970A	-23.233	5.461964620598161e-12
5696	1.3249200000000002e-10	Ar	12	149.929A	-23.235	5.436869172725802e-12
5697	2.57224e-11	Mg	8	772.262A	-23.237	5.411889027962791e-12
5698	3.35882e-11	He	1	591.412A	-23.237	5.411889027962791e-12
5699	1.98645e-16	Li	3	10000.0m	-23.238000000000003	5.399442028598994e-12
5700	1.7194900000000003e-10	Ne	7	115.525A	-23.238000000000003	5.399442028598994e-12
5701	4.60655e-11	Mn	6	431.222A	-23.24	5.374633845943015e-12
5702	1.01103e-11	Ni	14	1964.77A	-23.241999999999997	5.3499396465325626e-12
5703	1.16292e-11	P	8	1708.15A	-23.241999999999997	5.3499396465325626e-12
5704	1.6821799999999997e-10	V	13	118.087A	-23.246	5.3008911050327675e-12
5705	6.43256e-10	Mg	11	30.8811A	-23.249000000000002	5.264400027339775e-12
5706	1.58099e-11	K	12	1256.46A	-23.250999999999998	5.2402123063195945e-12
5707	3.90674e-12	Fe	3	5084.66A	-23.250999999999998	5.2402123063195945e-12
5708	4.68582e-11	P	9	423.927A	-23.255	5.192169751121643e-12
5709	7.37323e-11	Fe	7	269.413A	-23.256	5.18022809207158e-12
5710	6.95737e-11	Fe	12	285.517A	-23.261	5.120930511446182e-12
5711	6.44179e-11	Mn	6	308.369A	-23.261999999999997	5.1091526981007435e-12
5712	5.62823e-11	Fe	10	352.944A	-23.264	5.085678273765622e-12
5713	1.06787e-11	B	5	1860.19A	-23.264	5.085678273765622e-12
5714	6.36196e-10	Mg	11	31.2238A	-23.264	5.085678273765622e-12
5715	5.506559999999999e-10	Mg	11	36.0742A	-23.266	5.062311704613275e-12
5716	7.44321e-11	C	3	266.880A	-23.267	5.050668710782309e-12
5717	4.27424e-12	Cr	5	4647.48A	-23.267	5.050668710782309e-12
5718	2.54209e-10	Ne	9	78.1421A	-23.267	5.050668710782309e-12
5719	2.04047e-10	F	7	97.3524A	-23.27	5.0159001519353774e-12
5720	3.41948e-11	Si	11	580.920A	-23.273000000000003	4.981370938163982e-12
5721	7.48163e-11	Ne	3	265.510A	-23.275	4.958483617685938e-12
5722	6.14216e-11	Fe	12	323.412A	-23.276	4.947079421828332e-12
5723	6.96298e-11	Fe	11	285.287A	-23.276999999999997	4.935701454893393e-12
5724	1.03094e-10	Ar	12	192.683A	-23.276999999999997	4.935701454893393e-12
5725	8.49587e-11	Fe	12	233.813A	-23.278000000000002	4.924349656556154e-12
5726	1.0483400000000001e-10	Na	10	189.485A	-23.279	4.91302396663067e-12
5727	1.0103700000000001e-10	F	8	196.606A	-23.28	4.901724325069139e-12
5728	2.99528e-11	S	5	663.191A	-23.281	4.890450671962069e-12
5729	5.90219e-11	Ni	13	336.561A	-23.281999999999996	4.879202947537631e-12
5730	6.64866e-13	Sc	6	2.98774m	-23.283	4.867981092161431e-12
5731	4.65189e-11	Ni	14	427.019A	-23.283	4.867981092161431e-12
5732	2.27787e-11	Na	7	872.062A	-23.283	4.867981092161431e-12
5733	2.08366e-10	Ne	10	95.3343A	-23.284000000000002	4.856785046336429e-12
5734	2.9099099999999997e-12	Fe	4	6826.48A	-23.284000000000002	4.856785046336429e-12
5735	8.87686e-11	Fe	13	223.778A	-23.285	4.845614750702304e-12
5736	8.58129e-11	Fe	12	231.486A	-23.285	4.845614750702304e-12
5737	1.0978299999999998e-10	P	8	180.944A	-23.285	4.845614750702304e-12
5738	2.76884e-10	S	9	71.7430A	-23.288	4.812257773387659e-12
5739	1.2503299999999998e-10	Co	10	158.874A	-23.288	4.812257773387659e-12
5740	1.52669e-11	O	5	1301.15A	-23.289	4.801189887639432e-12
5741	1.75209e-11	Ca	13	1133.76A	-23.291	4.7791304238896715e-12
5742	7.77809e-11	O	3	255.390A	-23.291999999999998	4.768138728931057e-12
5743	5.02406e-10	Mg	11	39.5386A	-23.293000000000003	4.757172314169252e-12
5744	3.1038200000000004e-10	Cr	14	64.0000A	-23.295	4.735315092798786e-12
5745	7.49101e-13	C	5	2.65177m	-23.296999999999997	4.7135582962384105e-12
5746	1.82403e-11	Al	8	1089.04A	-23.298000000000002	4.702717412988336e-12
5747	4.69105e-11	Fe	6	423.454A	-23.299	4.691901463077921e-12
5748	1.0435399999999999e-10	S	11	190.356A	-23.3	4.6811103891619596e-12
5749	1.3711600000000003e-09	F	8	14.4874A	-23.3	4.6811103891619596e-12
5750	1.67186e-11	B	4	1188.17A	-23.302	4.659602640592341e-12
5751	1.6578400000000003e-10	Si	12	119.821A	-23.303	4.6488858519067034e-12
5752	1.18893e-11	Al	2	1670.79A	-23.305999999999997	4.6168831468056084e-12
5753	3.90059e-11	N	6	509.269A	-23.305999999999997	4.6168831468056084e-12
5754	8.78103e-11	Mg	5	226.220A	-23.307	4.606264610229213e-12
5755	2.1552200000000001e-10	Ne	10	92.1689A	-23.31	4.574555307692028e-12
5756	4.33035e-12	Fe	9	4587.26A	-23.31	4.574555307692028e-12
5757	1.18124e-11	Li	2	1681.66A	-23.31	4.574555307692028e-12
5758	3.39897e-11	K	8	584.426A	-23.311999999999998	4.553537135250837e-12
5759	1.37752e-10	F	6	144.204A	-23.313000000000002	4.543064290458077e-12
5760	4.78392e-12	Fe	4	4152.34A	-23.314	4.532615532540011e-12
5761	1.94497e-11	S	3	1021.32A	-23.314	4.532615532540011e-12
5762	9.28537e-12	Al	8	2139.33A	-23.315	4.522190806098252e-12
5763	4.05735e-10	F	9	48.9592A	-23.315	4.522190806098252e-12
5764	4.59059e-10	Ar	10	43.2721A	-23.318	4.491060263557773e-12
5765	8.14631e-11	Fe	12	243.846A	-23.318	4.491060263557773e-12
5766	1.81381e-12	Mg	2	1.09518m	-23.318	4.491060263557773e-12
5767	1.84416e-11	S	3	1077.16A	-23.318	4.491060263557773e-12
5768	4.9495900000000003e-14	Fe	3	40.1336m	-23.32	4.470425715997595e-12
5769	2.83084e-11	Cl	8	701.715A	-23.32	4.470425715997595e-12
5770	6.04546e-11	Fe	8	328.585A	-23.32	4.470425715997595e-12
5771	1.1764e-10	Sc	11	168.859A	-23.322	4.449885975571596e-12
5772	5.82896e-10	Mg	11	34.0789A	-23.322	4.449885975571596e-12
5773	1.22194e-10	Co	11	162.565A	-23.322	4.449885975571596e-12
5774	3.3879900000000005e-10	Ne	9	58.6320A	-23.322	4.449885975571596e-12
5775	1.23251e-10	Ar	12	161.171A	-23.323	4.439651521830854e-12
5776	2.04123e-11	S	8	973.162A	-23.323	4.439651521830854e-12
5777	6.54649e-11	Ne	10	303.437A	-23.324	4.429440606680526e-12
5778	8.957139999999999e-13	Fe	9	2.21772m	-23.325	4.419253175983394e-12
5779	1.03155e-11	Fe	5	1925.68A	-23.325	4.419253175983394e-12
5780	9.23121e-11	Co	13	215.188A	-23.326	4.409089175726641e-12
5781	7.78804e-11	S	10	255.064A	-23.326999999999998	4.398948552021823e-12
5782	8.70728e-12	Mg	10	2281.36A	-23.326999999999998	4.398948552021823e-12
5783	1.7523e-11	Al	6	1133.62A	-23.329	4.378737219333153e-12
5784	9.1769e-13	Fe	5	2.16461m	-23.331	4.358618749282993e-12
5785	6.248e-12	Ca	2	3179.33A	-23.331999999999997	4.348594204337843e-12
5786	3.87907e-11	Ne	9	512.094A	-23.335	4.3186586923981364e-12
5787	1.03555e-11	Fe	10	1918.25A	-23.337	4.298816258105378e-12
5788	3.49652e-11	Al	11	568.122A	-23.337	4.298816258105378e-12
5789	4.243980000000001e-12	Fe	5	4680.62A	-23.338	4.288929255073153e-12
5790	6.24397e-11	Fe	7	318.138A	-23.34	4.269223415137276e-12
5791	3.6215400000000003e-12	Li	2	5485.09A	-23.34	4.269223415137276e-12
5792	6.25467e-11	Ar	12	317.594A	-23.340999999999998	4.259404473755223e-12
5793	4.9661099999999995e-17	K	9	4.00000c	-23.340999999999998	4.259404473755223e-12
5794	6.4881e-10	Mg	11	30.6167A	-23.342	4.249608115311643e-12
5795	1.72855e-11	Na	10	1149.20A	-23.343000000000004	4.2398342878672195e-12
5796	1.31205e-11	Fe	7	1514.00A	-23.344	4.230082939602198e-12
5797	6.5129400000000005e-15	F	9	305.000m	-23.344	4.230082939602198e-12
5798	4.1843900000000005e-12	C	2	4747.28A	-23.345	4.22035401881583e-12
5799	3.41469e-11	Ca	11	581.735A	-23.346	4.2106474739263105e-12
5800	2.94027e-12	Fe	4	6755.99A	-23.346	4.2106474739263105e-12
5801	8.08625e-11	Ni	14	245.657A	-23.346999999999998	4.200963253470575e-12
5802	3.92448e-11	Ca	9	506.167A	-23.348000000000003	4.1913013061037484e-12
5803	7.251e-12	Fe	2	2739.55A	-23.349	4.181661580599283e-12
5804	3.79378e-12	Fe	4	5236.06A	-23.35	4.172044025848212e-12
5805	2.20016e-10	Mg	11	90.2865A	-23.35	4.172044025848212e-12
5806	3.8208199999999995e-12	N	1R	5199.00A	-23.351	4.162448590859286e-12
5807	2.5264200000000005e-09	Mg	11	7.86269A	-23.351999999999997	4.152875224758429e-12
5808	2.59426e-11	Cl	6	765.708A	-23.355	4.124287032797253e-12
5809	6.574589999999999e-10	Mg	11	30.2140A	-23.355999999999998	4.114801435844371e-12
5810	2.31249e-11	Li	2	859.008A	-23.361	4.067699693302745e-12
5811	2.54446e-09	Al	12	7.80696A	-23.361	4.067699693302745e-12
5812	3.21619e-09	Al	12	6.17639A	-23.362	4.0583442436191504e-12
5813	1.07572e-10	Cl	7	184.662A	-23.364	4.039697845575865e-12
5814	1.04144e-12	Fe	4	1.90740m	-23.364	4.039697845575865e-12
5815	9.29194e-12	B	3	2137.82A	-23.364	4.039697845575865e-12
5816	3.96432e-11	C	5	501.081A	-23.365	4.030406798354893e-12
5817	1.0763e-10	Cl	7	184.562A	-23.365	4.030406798354893e-12
5818	4.33589e-11	Ar	3	458.140A	-23.366	4.021137119949518e-12
5819	4.4977800000000006e-10	Si	12	44.1650A	-23.366	4.021137119949518e-12
5820	4.82086e-11	Cr	14	412.052A	-23.368000000000002	4.002661673111045e-12
5821	3.02036e-11	Cr	5	657.685A	-23.369	3.993455806722999e-12
5822	1.0796700000000002e-10	Cl	7	183.987A	-23.371	3.9751075439659955e-12
5823	4.4956e-12	Co	8	4418.65A	-23.371	3.9751075439659955e-12
5824	1.71811e-09	F	9	11.5618A	-23.371	3.9751075439659955e-12
5825	2.94226e-11	Cl	8	675.142A	-23.371	3.9751075439659955e-12
5826	1.80383e-11	Cl	11	1101.24A	-23.373	3.956843583818653e-12
5827	7.97296e-11	Ar	13	249.148A	-23.374000000000002	3.94774309611172e-12
5828	7.52098e-11	Fe	7	264.121A	-23.374000000000002	3.94774309611172e-12
5829	1.89257e-11	B	5	1049.60A	-23.378	3.911549969857391e-12
5830	2.5607399999999996e-09	Al	12	7.75730A	-23.378	3.911549969857391e-12
5831	7.53469e-11	Fe	11	263.640A	-23.38	3.893578030237259e-12
5832	4.53309e-11	S	5	438.210A	-23.381999999999998	3.8756886641790644e-12
5833	2.19128e-10	P	6	90.6523A	-23.383000000000003	3.866774827607757e-12
5834	9.873839999999999e-12	Co	13	2011.83A	-23.384	3.857881492291722e-12
5835	6.1186300000000006e-12	F	7	3246.55A	-23.385	3.849008611079287e-12
5836	1.79893e-11	N	6	1104.24A	-23.386	3.840156136927383e-12
5837	1.1850399999999999e-10	Ar	12	167.627A	-23.388	3.822512222173208e-12
5838	3.53095e-11	F	6	562.582A	-23.389	3.81372068802472e-12
5839	2.96327e-11	Ar	12	670.355A	-23.39	3.804949373843644e-12
5840	3.62923e-11	Ca	11	547.346A	-23.39	3.804949373843644e-12
5841	2.4614799999999997e-12	S	11	8070.12A	-23.391	3.796198233125409e-12
5842	3.93275e-11	Sc	11	505.104A	-23.395	3.761394478526125e-12
5843	2.01215e-11	C	3	987.224A	-23.395	3.761394478526125e-12
5844	5.20588e-11	Sc	11	381.577A	-23.397	3.7441124407210365e-12
5845	2.43125e-11	O	7	817.048A	-23.398000000000003	3.735501221066153e-12
5846	1.2681e-10	Al	11	156.647A	-23.4	3.718338151972532e-12
5847	6.6945e-10	Ca	13	29.6728A	-23.401999999999997	3.701253940018333e-12
5848	1.52398e-11	O	5	1303.46A	-23.404	3.684248222887912e-12
5849	2.94028e-11	Be	3	675.598A	-23.404	3.684248222887912e-12
5850	1.97624e-11	B	4	1005.16A	-23.406	3.667320639930372e-12
5851	5.01485e-12	F	4	3961.13A	-23.409000000000002	3.6420749822201515e-12
5852	8.20456e-11	Mn	7	242.115A	-23.410999999999998	3.6253411677024437e-12
5853	1.20726e-10	Ar	12	164.542A	-23.413	3.6086842380785025e-12
5854	1.1320299999999998e-10	Na	10	175.476A	-23.414	3.6003844946463544e-12
5855	4.83071e-12	Mn	5	4112.12A	-23.414	3.6003844946463544e-12
5856	4.525e-11	Fe	8	438.994A	-23.415	3.5921038400944183e-12
5857	4.62335e-11	Mn	6	429.655A	-23.42	3.5509853674543903e-12
5858	5.93579e-11	Mg	11	334.655A	-23.424	3.5184297379206103e-12
5859	4.78838e-11	Fe	6	414.847A	-23.426	3.5022640216968973e-12
5860	1.5136e-10	Fe	8	131.240A	-23.426	3.5022640216968973e-12
5861	7.0997e-12	Mg	2	2797.93A	-23.428	3.4861725801924176e-12
5862	5.13678e-11	Fe	8	386.710A	-23.429000000000002	3.478154605754401e-12
5863	1.3134100000000002e-10	Mg	11	151.243A	-23.43	3.470155072145892e-12
5864	1.42211e-10	Ar	11	139.683A	-23.43	3.470155072145892e-12
5865	7.88178e-11	Ar	5	252.030A	-23.430999999999997	3.4621739369541325e-12
5866	2.57159e-11	Ca	8	772.457A	-23.430999999999997	3.4621739369541325e-12
5867	4.02894e-12	Fe	3	4930.44A	-23.434	3.4383404992138064e-12
5868	7.3345e-11	Ar	12	270.836A	-23.434	3.4383404992138064e-12
5869	5.20863e-11	Fe	8	381.376A	-23.438000000000002	3.406817604039574e-12
5870	6.41971e-11	Cl	11	309.429A	-23.439	3.3989821409820993e-12
5871	3.478e-12	Fe	4	5711.46A	-23.44	3.39116469898955e-12
5872	1.3082899999999999e-12	N	5	1.51835m	-23.44	3.39116469898955e-12
5873	1.3134e-13	Fe	5	15.1245m	-23.44	3.39116469898955e-12
5874	7.57696e-11	Ne	10	262.169A	-23.441999999999997	3.3755837125054948e-12
5875	3.58591e-12	Sc	6	5539.58A	-23.443	3.3678200854050667e-12
5876	5.33249e-11	Ni	15	372.518A	-23.444000000000003	3.3600743141515023e-12
5877	2.34405e-11	Cl	8	847.443A	-23.444000000000003	3.3600743141515023e-12
5878	4.598e-11	Mn	6	432.024A	-23.447	3.336943725270846e-12
5879	6.61793e-12	Fe	9	3001.61A	-23.448	3.3292689676749823e-12
5880	3.03293e-11	F	5	654.960A	-23.449	3.321611861531767e-12
5881	3.3881500000000003e-10	Ne	9	58.6292A	-23.45	3.3139723662440113e-12
5882	3.86313e-11	Ti	8	514.206A	-23.453000000000003	3.2911591409403962e-12
5883	5.56524e-11	Cl	11	356.938A	-23.455	3.2760376382581035e-12
5884	1.7214799999999998e-10	Ne	7	115.392A	-23.456999999999997	3.2609856125696263e-12
5885	3.3135000000000005e-10	F	9	59.9500A	-23.459	3.2460027446571755e-12
5886	2.43737e-11	S	9	814.996A	-23.461	3.2310887167696864e-12
5887	3.4057e-13	Co	8	5.83272m	-23.464000000000002	3.208846058495749e-12
5888	3.63122e-11	Ca	11	547.047A	-23.464000000000002	3.208846058495749e-12
5889	1.71974e-13	Fe	5	11.5509m	-23.465999999999998	3.194102750073798e-12
5890	4.50116e-12	Ar	14	4413.19A	-23.467	3.186756517604412e-12
5891	7.26332e-11	N	3	273.490A	-23.469	3.1721147014037002e-12
5892	6.26676e-13	Fe	4	3.16981m	-23.475	3.128591656063641e-12
5893	6.28847e-12	Ca	2	3158.87A	-23.475	3.128591656063641e-12
5894	9.08232e-13	Fe	4	2.18716m	-23.476	3.1213960949294194e-12
5895	5.50764e-11	Ni	14	360.671A	-23.476	3.1213960949294194e-12
5896	6.89658e-12	V	9	2880.34A	-23.476	3.1213960949294194e-12
5897	5.64016e-11	Mg	5	352.197A	-23.476999999999997	3.1142170831265672e-12
5898	6.94523e-11	Na	6	286.016A	-23.478	3.1070545825926274e-12
5899	6.9647899999999994e-12	Mg	1	2852.13A	-23.478	3.1070545825926274e-12
5900	3.25647e-16	Ca	10	6100.00m	-23.480999999999998	3.0856657692925686e-12
5901	8.79706e-11	Al	8	225.808A	-23.487	3.0433288477677064e-12
5902	5.642669999999999e-10	Mg	11	35.2040A	-23.489	3.029346021850138e-12
5903	1.92835e-12	Fe	5	1.03013m	-23.491	3.0154274411819327e-12
5904	1.88565e-14	Fe	3	105.345m	-23.493000000000002	3.0015728105829315e-12
5905	1.6759799999999998e-10	V	13	118.524A	-23.494	2.994669384686648e-12
5906	8.772540000000001e-13	Ca	13	2.26439m	-23.495	2.9877818362293063e-12
5907	1.53463e-10	Ti	14	129.441A	-23.495	2.9877818362293063e-12
5908	1.34963e-11	Fe	7	1471.84A	-23.495	2.9877818362293063e-12
5909	6.26945e-11	Fe	12	316.845A	-23.496	2.9809101286938608e-12
5910	2.97768e-11	Ca	11	667.113A	-23.498	2.9672140907398893e-12
5911	7.82577e-12	Mn	11	2538.34A	-23.500999999999998	2.9467879326145366e-12
5912	2.39452e-10	Mg	11	82.9582A	-23.503	2.9332486719105995e-12
5913	4.6885e-11	Mg	11	423.684A	-23.504	2.9265023871726165e-12
5914	4.96083e-11	Mn	6	400.426A	-23.504	2.9265023871726165e-12
5915	1.3187600000000001e-12	Fe	4	1.50629m	-23.505	2.9197716184589897e-12
5916	4.99841e-11	Ni	14	397.416A	-23.505	2.9197716184589897e-12
5917	7.45457e-11	Fe	11	266.474A	-23.506999999999998	2.9063564864433213e-12
5918	6.02332e-10	Mg	11	32.9793A	-23.511	2.8797108500143377e-12
5919	7.3269e-11	Fe	12	271.117A	-23.511999999999997	2.8730876988498196e-12
5920	1.7633e-11	Cl	11	1126.55A	-23.513	2.8664797805102265e-12
5921	1.5737999999999998e-10	Na	10	126.220A	-23.514	2.8598870599611268e-12
5922	2.66721e-10	Mg	11	74.4766A	-23.515	2.853309502248503e-12
5923	6.79591e-11	Ni	14	292.300A	-23.517	2.8401997359187556e-12
5924	8.14791e-11	Fe	11	243.798A	-23.518	2.8336674577949334e-12
5925	3.46564e-12	Fe	4	5731.83A	-23.523000000000003	2.8012307346318257e-12
5926	3.3910500000000004e-10	Be	4	58.5791A	-23.525	2.7883602485041466e-12
5927	4.1981300000000005e-10	Mg	10	47.3174A	-23.525	2.7883602485041466e-12
5928	5.90456e-11	Fe	10	336.426A	-23.525	2.7883602485041466e-12
5929	6.88049e-11	Ni	14	288.707A	-23.526999999999997	2.775548896888685e-12
5930	2.3129400000000002e-10	S	8	85.8840A	-23.526999999999997	2.775548896888685e-12
5931	2.2755e-10	Ti	12	87.2970A	-23.528000000000002	2.769165311568428e-12
5932	1.3856e-10	Mg	11	143.363A	-23.528000000000002	2.769165311568428e-12
5933	2.23016e-10	Mg	11	89.0718A	-23.531999999999996	2.7437774513909684e-12
5934	4.33583e-11	Be	3	458.147A	-23.533	2.737466938367622e-12
5935	2.11633e-11	Li	2	938.630A	-23.533	2.737466938367622e-12
5936	1.9700400000000003e-10	Cr	14	100.833A	-23.534000000000002	2.7311709391214983e-12
5937	1.06516e-10	F	6	186.492A	-23.535	2.7248894202718362e-12
5938	4.46354e-11	Na	5	445.038A	-23.535	2.7248894202718362e-12
5939	7.32467e-11	Be	4	271.199A	-23.535999999999998	2.718622348514626e-12
5940	5.38931e-11	Ca	5	368.590A	-23.535999999999998	2.718622348514626e-12
5941	1.57525e-11	Si	6	1261.03A	-23.535999999999998	2.718622348514626e-12
5942	3.1017900000000005e-10	Cr	14	64.0420A	-23.535999999999998	2.718622348514626e-12
5943	4.39728e-12	He	1	4517.44A	-23.541	2.6875025358276325e-12
5944	4.01801e-12	B	5	4943.86A	-23.541	2.6875025358276325e-12
5945	3.55656e-10	Ne	9	55.8530A	-23.541999999999998	2.681321451518517e-12
5946	7.3724e-11	Fe	12	269.444A	-23.543000000000003	2.675154583308777e-12
5947	3.97761e-11	Si	12	499.407A	-23.545	2.66286336447833e-12
5948	2.58494e-11	C	3	768.467A	-23.549	2.6384500864097755e-12
5949	4.67501e-11	Fe	6	424.907A	-23.552	2.620287123771147e-12
5950	4.95793e-11	Na	5	400.660A	-23.553	2.6142606306198806e-12
5951	5.75121e-12	Fe	10	3453.96A	-23.555	2.602249194087855e-12
5952	6.31488e-11	Si	11	314.566A	-23.555999999999997	2.5962641870236547e-12
5953	1.80051e-11	Li	2	1103.27A	-23.557	2.5902929450937025e-12
5954	1.35374e-12	Fe	5	1.46738m	-23.558000000000003	2.5843354366390682e-12
5955	8.00026e-11	Fe	11	248.298A	-23.559	2.5783916300736985e-12
5956	2.75288e-10	Mg	11	72.1588A	-23.56	2.57246149388408e-12
5957	5.69342e-11	Fe	10	348.902A	-23.56	2.57246149388408e-12
5958	3.8794e-11	Ne	10	512.049A	-23.565	2.5430147706649043e-12
5959	3.41267e-11	Be	3	582.079A	-23.566	2.5371659989940845e-12
5960	4.48264e-12	Mn	5	4431.42A	-23.566999999999997	2.5313306791248236e-12
5961	5.69832e-11	N	6	348.602A	-23.569000000000003	2.5197002711089347e-12
5962	7.75097e-11	Be	4	256.283A	-23.569000000000003	2.5197002711089347e-12
5963	7.84709e-12	Fe	5	2531.44A	-23.569000000000003	2.5197002711089347e-12
5964	9.18513e-11	Ne	10	216.268A	-23.57	2.5139051212991024e-12
5965	2.0424099999999997e-10	F	7	97.2600A	-23.570999999999998	2.508123299963972e-12
5966	2.53527e-12	B	3	7835.25A	-23.570999999999998	2.508123299963972e-12
5967	2.80162e-11	Cl	11	709.035A	-23.575	2.4851286873341608e-12
5968	1.8760099999999999e-10	Mg	11	105.887A	-23.578000000000003	2.468021181782783e-12
5969	1.3847700000000002e-10	Mg	11	143.450A	-23.578000000000003	2.468021181782783e-12
5970	1.43241e-11	C	5	1386.79A	-23.58	2.4566816544849266e-12
5971	6.8955699999999995e-12	Fe	2	2880.76A	-23.581	2.4510314434713e-12
5972	2.76995e-12	Fe	4	7171.42A	-23.581	2.4510314434713e-12
5973	4.7918e-11	Fe	6	414.551A	-23.583000000000002	2.4397699769302512e-12
5974	1.32793e-11	Cr	9	1495.90A	-23.583000000000002	2.4397699769302512e-12
5975	5.78144e-11	Al	7	343.590A	-23.585	2.428560252127988e-12
5976	5.3814e-11	Cl	11	369.132A	-23.586	2.422974718545023e-12
5977	5.7221599999999995e-12	Fe	9	3471.49A	-23.587	2.417402031332796e-12
5978	6.41768e-11	Ni	13	309.527A	-23.587	2.417402031332796e-12
5979	6.49909e-11	N	3	305.650A	-23.589000000000002	2.406295077905237e-12
5980	2.07705e-11	O	7	956.380A	-23.590999999999998	2.3952391562932136e-12
5981	8.56093e-12	Fe	9	2320.36A	-23.593000000000004	2.3842340320267326e-12
5982	6.2004199999999995e-12	Li	2	3203.73A	-23.594	2.378750445920987e-12
5983	3.36975e-12	Mn	6	5894.94A	-23.594	2.378750445920987e-12
5984	9.31945e-12	Ca	2	2131.51A	-23.599	2.3515211147317708e-12
5985	1.9073500000000001e-10	Mg	11	104.147A	-23.6	2.3461127662479626e-12
5986	2.52215e-12	P	2	7875.99A	-23.601999999999997	2.335333357240824e-12
5987	2.58111e-11	B	4	769.608A	-23.603	2.329962239566082e-12
5988	5.92456e-11	Fe	9	335.290A	-23.604	2.3246034751192315e-12
5989	2.5206599999999995e-10	Mg	11	78.8066A	-23.605	2.31925703548858e-12
5990	1.28147e-11	S	2	1550.13A	-23.605999999999998	2.3139228923278747e-12
5991	1.20162e-11	Li	2	1653.14A	-23.609	2.2979939591793774e-12
5992	2.01664e-12	C	1	9850.26A	-23.612	2.2821746800354176e-12
5993	1.10193e-10	P	8	180.269A	-23.616	2.261251576804516e-12
5994	7.14996e-11	Ar	12	277.826A	-23.616999999999997	2.256050842496727e-12
5995	4.5126599999999995e-10	Si	12	44.0194A	-23.616999999999997	2.256050842496727e-12
5996	9.29175e-12	B	3	2137.86A	-23.62	2.2405202977370487e-12
5997	3.89447e-11	Be	3	510.069A	-23.622	2.2302260420535202e-12
5998	1.69553e-11	Be	4	1171.58A	-23.622	2.2302260420535202e-12
5999	1.60435e-11	Li	2	1238.17A	-23.623	2.225096664495511e-12
6000	2.2494299999999997e-10	Be	3	88.3088A	-23.625999999999998	2.2097792067984e-12
6001	5.32652e-11	Sc	11	372.935A	-23.627	2.204696855656509e-12
6002	8.72568e-11	Ne	9	227.655A	-23.628	2.199626193597875e-12
6003	5.232580000000001e-10	B	5	37.9630A	-23.629	2.194567193738354e-12
6004	5.53284e-11	Si	11	359.028A	-23.631999999999998	2.179459899439669e-12
6005	6.24901e-11	Fe	10	317.882A	-23.631999999999998	2.179459899439669e-12
6006	1.65599e-11	N	1	1199.55A	-23.635	2.1644566030233915e-12
6007	4.1866e-12	C	2	4744.77A	-23.636	2.1594784909775965e-12
6008	2.6071499999999996e-10	Mg	11	76.1924A	-23.636999999999997	2.1545118282717907e-12
6009	1.17667e-11	Ar	12	1688.19A	-23.638	2.1495565885731877e-12
6010	1.73915e-12	O	7	1.14220m	-23.641	2.134759145101004e-12
6011	1.51349e-13	S	5	13.1249m	-23.643	2.124950817774242e-12
6012	1.90831e-11	O	1	1040.94A	-23.647	2.1054691515767398e-12
6013	3.17998e-14	He	1	62.4673m	-23.648000000000003	2.100626706904507e-12
6014	1.4955e-11	Si	6	1328.28A	-23.648000000000003	2.100626706904507e-12
6015	6.14646e-11	V	13	323.185A	-23.648000000000003	2.100626706904507e-12
6016	1.96215e-12	Li	2	1.01238m	-23.649	2.0957953995459984e-12
6017	5.96371e-10	Mg	11	33.3089A	-23.649	2.0957953995459984e-12
6018	3.0276e-11	Cr	5	656.112A	-23.65	2.090975203886067e-12
6019	1.2673899999999998e-10	Al	11	156.735A	-23.651999999999997	2.08136804549591e-12
6020	6.14946e-10	Mg	11	32.3028A	-23.651999999999997	2.08136804549591e-12
6021	4.69854e-11	V	13	422.779A	-23.655	2.0670400086524833e-12
6022	3.1941e-12	Mn	5	6219.12A	-23.655	2.0670400086524833e-12
6023	3.31702e-11	Cr	5	598.864A	-23.656	2.062285948556365e-12
6024	1.0228900000000001e-10	Ne	10	194.199A	-23.656999999999996	2.0575428224950513e-12
6025	7.42736e-11	N	3	267.450A	-23.656999999999996	2.0575428224950513e-12
6026	3.32135e-10	S	8	59.8084A	-23.658	2.0528106053209265e-12
6027	2.42452e-10	Mg	11	81.9315A	-23.658	2.0528106053209265e-12
6028	6.96509e-11	F	8	285.200A	-23.659000000000002	2.0480892719442967e-12
6029	2.6988e-11	C	3	736.047A	-23.66	2.0433787973331227e-12
6030	1.88132e-11	S	2	1055.88A	-23.66	2.0433787973331227e-12
6031	3.26579e-11	Fe	10	608.259A	-23.662	2.0339903245666435e-12
6032	3.3605900000000003e-12	Fe	4	5911.01A	-23.664	2.024644987914216e-12
6033	4.0470599999999996e-10	Si	11	49.0837A	-23.669	2.0014690683842634e-12
6034	6.54832e-13	Fe	4	3.03352m	-23.677	1.964938140904379e-12
6035	1.0944499999999999e-10	Ne	10	181.502A	-23.680999999999997	1.946923479746275e-12
6036	1.3190799999999999e-12	N	5	1.50593m	-23.680999999999997	1.946923479746275e-12
6037	9.03879e-12	Fe	5	2197.69A	-23.682	1.9424456800004805e-12
6038	2.6598400000000003e-10	Mg	11	74.6828A	-23.682	1.9424456800004805e-12
6039	5.43578e-11	Si	11	365.439A	-23.688000000000002	1.9157943261374238e-12
6040	3.93511e-11	Ti	8	504.801A	-23.689	1.9113881214582038e-12
6041	3.31077e-11	Cr	5	599.994A	-23.689	1.9113881214582038e-12
6042	4.2382e-12	Li	2	4687.01A	-23.691	1.9026060907608593e-12
6043	2.02995e-12	Fe	9	9785.69A	-23.697	1.8765013565544276e-12
6044	3.79979e-11	Sc	11	522.777A	-23.697	1.8765013565544276e-12
6045	3.108e-12	Fe	9	6391.40A	-23.7	1.8635836120778544e-12
6046	3.79042e-10	Ne	9	52.4070A	-23.7	1.8635836120778544e-12
6047	6.0618e-12	F	7	3276.99A	-23.701999999999998	1.8550212231498274e-12
6048	2.78101e-10	S	9	71.4290A	-23.703000000000003	1.850754792728753e-12
6049	4.80226e-11	Fe	6	413.648A	-23.704	1.8464981748253833e-12
6050	1.53929e-11	Si	6	1290.49A	-23.705	1.842251346871523e-12
6051	1.2447700000000002e-10	K	12	159.583A	-23.705	1.842251346871523e-12
6052	5.63515e-10	Mg	11	35.2510A	-23.706999999999997	1.8337869707990658e-12
6053	2.43135e-10	Ne	9	81.7013A	-23.706999999999997	1.8337869707990658e-12
6054	6.66379e-12	B	5	2980.95A	-23.708000000000002	1.829569377803175e-12
6055	3.16366e-11	Be	4	627.894A	-23.708000000000002	1.829569377803175e-12
6056	2.74493e-11	Mg	11	723.679A	-23.712	1.8127957849249794e-12
6057	7.70307e-12	Fe	13	2578.77A	-23.713	1.8086264703169023e-12
6058	7.30397e-11	Ni	14	271.968A	-23.714000000000002	1.8044667448663281e-12
6059	4.14755e-12	F	2	4789.45A	-23.719	1.7838111848431453e-12
6060	7.00843e-11	Fe	12	283.437A	-23.721	1.7756153169251176e-12
6061	2.51517e-11	Na	8	789.785A	-23.721	1.7756153169251176e-12
6062	3.66896e-11	Ca	11	541.419A	-23.723000000000003	1.7674571055996007e-12
6063	1.8867e-11	S	2	1052.87A	-23.724	1.7633920670603564e-12
6064	3.55315e-12	Mn	6	5590.66A	-23.724	1.7633920670603564e-12
6065	6.235950000000001e-10	Mg	11	31.8548A	-23.724	1.7633920670603564e-12
6066	9.64694e-11	Fe	13	205.915A	-23.725	1.7593363778502968e-12
6067	4.17846e-11	O	3	475.401A	-23.726	1.7552900164665904e-12
6068	1.15408e-11	Al	2	1721.24A	-23.726	1.7552900164665904e-12
6069	1.6567499999999999e-09	F	9	11.9900A	-23.726999999999997	1.751252961455817e-12
6070	5.39355e-11	Si	11	368.300A	-23.726999999999997	1.751252961455817e-12
6071	4.68059e-11	Fe	6	424.401A	-23.726999999999997	1.751252961455817e-12
6072	1.65506e-11	N	1	1200.22A	-23.728	1.7472251914138851e-12
6073	1.2881799999999999e-12	Fe	5	1.54205m	-23.728	1.7472251914138851e-12
6074	1.58071e-12	Fe	2	1.25668m	-23.729	1.7432066849860155e-12
6075	1.06304e-13	Co	8	18.6865m	-23.73	1.7391974208664442e-12
6076	1.14685e-11	Fe	8	1732.08A	-23.732	1.7312065345742669e-12
6077	5.0011e-12	He	1	3972.02A	-23.735	1.719288992616894e-12
6078	4.75028e-11	Fe	13	418.174A	-23.737	1.7113895772437102e-12
6079	2.3805e-11	O	2	834.465A	-23.737	1.7113895772437102e-12
6080	4.68548e-11	Fe	6	423.958A	-23.738000000000003	1.7074534904412834e-12
6081	1.96181e-11	S	8	1012.56A	-23.74	1.6996084542610452e-12
6082	6.60399e-11	Fe	8	300.795A	-23.741	1.6956994632895914e-12
6083	1.0923600000000001e-10	Cl	11	181.849A	-23.741	1.6956994632895914e-12
6084	9.31596e-12	Ca	2	2132.30A	-23.741999999999997	1.6917994627479036e-12
6085	1.19619e-10	Cl	11	166.064A	-23.743000000000002	1.6879084319585266e-12
6086	7.1345e-11	P	9	278.428A	-23.745	1.6801531971648428e-12
6087	2.55067e-10	Mg	11	77.8795A	-23.747	1.6724335944383767e-12
6088	7.32951e-11	N	3	271.020A	-23.748	1.6685871039101462e-12
6089	5.8632800000000004e-12	Fe	13	3387.95A	-23.75	1.6609206425550592e-12
6090	7.38887e-11	Cl	12	268.843A	-23.750999999999998	1.6571006310813877e-12
6091	1.3981299999999998e-10	Mg	11	142.079A	-23.750999999999998	1.6571006310813877e-12
6092	4.36133e-11	Ni	14	455.468A	-23.750999999999998	1.6571006310813877e-12
6093	5.78069e-11	Ni	14	343.635A	-23.758000000000003	1.63060542434785e-12
6094	5.9037e-12	Ti	2	3364.74A	-23.759	1.6268551359412601e-12
6095	7.43192e-11	Fe	7	267.286A	-23.76	1.6231134729586393e-12
6096	3.47077e-11	Ne	5	572.336A	-23.761999999999997	1.6156559439592982e-12
6097	8.56013e-12	Ni	14	2320.58A	-23.763	1.6119400384034615e-12
6098	3.01395e-12	Cr	5	6590.83A	-23.766	1.6008435212307469e-12
6099	5.26876e-12	V	9	3770.24A	-23.767	1.5971616833018324e-12
6100	1.35475e-10	Mg	11	146.628A	-23.767	1.5971616833018324e-12
6101	1.33425e-10	Ca	13	148.881A	-23.767	1.5971616833018324e-12
6102	6.15806e-10	Mg	11	32.2576A	-23.769000000000002	1.5898233919449192e-12
6103	6.8102e-10	Ca	13	29.1687A	-23.771	1.5825188169741562e-12
6104	2.66709e-11	Ne	10	744.799A	-23.772	1.5788791246955157e-12
6105	2.01396e-11	Si	9	986.339A	-23.772	1.5788791246955157e-12
6106	1.40711e-12	Fe	5	1.41172m	-23.772	1.5788791246955157e-12
6107	2.27123e-11	Ne	10	874.611A	-23.772	1.5788791246955157e-12
6108	3.7905500000000004e-10	Ne	9	52.4052A	-23.773000000000003	1.575247803476796e-12
6109	2.63715e-10	Mg	11	75.3254A	-23.774	1.5716248340651447e-12
6110	5.92179e-12	Fe	9	3354.47A	-23.776	1.5644038738726436e-12
6111	6.34163e-11	Fe	9	313.239A	-23.78	1.5500613329470068e-12
6112	7.547960000000001e-12	Cr	11	2631.76A	-23.78	1.5500613329470068e-12
6113	6.68686e-10	Ca	13	29.7067A	-23.781	1.5464962908101088e-12
6114	1.95612e-11	S	3	1015.50A	-23.783	1.5393907857864162e-12
6115	4.8993e-10	Mg	11	40.5455A	-23.784000000000002	1.5358502852269536e-12
6116	3.9271100000000004e-10	F	9	50.5829A	-23.785	1.5323179275928266e-12
6117	1.23904e-11	Fe	10	1603.21A	-23.788	1.5217695251755418e-12
6118	3.71112e-10	F	9	53.5268A	-23.789	1.5182695523908505e-12
6119	8.15896e-11	Ar	13	243.468A	-23.789	1.5182695523908505e-12
6120	6.789269999999999e-12	Mn	11	2925.86A	-23.791999999999998	1.5078178583082335e-12
6121	8.50942e-12	Si	2	2334.41A	-23.791999999999998	1.5078178583082335e-12
6122	1.33686e-11	Fe	7	1485.91A	-23.791999999999998	1.5078178583082335e-12
6123	1.30808e-10	Cl	10	151.860A	-23.793000000000003	1.5043499734668936e-12
6124	7.51468e-11	Fe	7	264.342A	-23.796999999999997	1.4905580100096053e-12
6125	1.3209e-11	Na	4	1503.85A	-23.796999999999997	1.4905580100096053e-12
6126	1.3055500000000002e-10	Ni	12	152.154A	-23.798000000000002	1.487129821717785e-12
6127	1.98149e-09	Na	11	10.0250A	-23.799	1.4837095180402644e-12
6128	1.39803e-11	Li	2	1420.89A	-23.8	1.4802970808428973e-12
6129	2.16354e-11	P	3	918.147A	-23.801	1.476892492033306e-12
6130	1.2086299999999999e-12	Fe	2	1.64355m	-23.802	1.473495733560675e-12
6131	3.98876e-11	Ca	9	498.011A	-23.803	1.4701067874157413e-12
6132	8.51752e-11	Fe	13	233.219A	-23.804000000000002	1.4667256356306498e-12
6133	1.84595e-12	Fe	4	1.07611m	-23.805	1.4633522602788822e-12
6134	4.9904099999999995e-12	Fe	4	3980.53A	-23.811	1.4432743145651245e-12
6135	6.345619999999999e-12	Be	2	3130.42A	-23.815	1.430042296114334e-12
6136	5.74589e-11	Fe	9	345.716A	-23.816	1.4267532901022293e-12
6137	6.54667e-12	Li	2	3034.28A	-23.816999999999997	1.4234718485940398e-12
6138	3.62261e-12	Li	2	5483.46A	-23.816999999999997	1.4234718485940398e-12
6139	7.83291e-12	Mg	9	2536.03A	-23.818	1.4201979541918658e-12
6140	1.95559e-11	S	3	1015.78A	-23.818	1.4201979541918658e-12
6141	9.15919e-11	Mg	11	216.880A	-23.818	1.4201979541918658e-12
6142	2.93351e-11	B	3	677.157A	-23.819000000000003	1.4169315895378802e-12
6143	5.7806e-11	Al	7	343.640A	-23.82	1.4136727373141424e-12
6144	2.82077e-11	S	3	704.220A	-23.820999999999998	1.4104213802425313e-12
6145	8.93658e-11	F	6	222.282A	-23.820999999999998	1.4104213802425313e-12
6146	1.904e-11	Mg	11	1043.30A	-23.820999999999998	1.4104213802425313e-12
6147	1.27497e-10	Ne	9	155.804A	-23.822	1.407177501084663e-12
6148	3.7867400000000003e-10	Al	11	52.4580A	-23.822	1.407177501084663e-12
6149	6.03719e-11	Ni	15	329.035A	-23.826	1.394276420209057e-12
6150	2.1983599999999998e-10	Mg	11	90.3604A	-23.826999999999998	1.3910696734288648e-12
6151	3.50806e-11	Ca	11	566.252A	-23.828000000000003	1.3878703019615817e-12
6152	8.59056e-11	F	9	231.236A	-23.828000000000003	1.3878703019615817e-12
6153	1.5532299999999998e-12	Ni	14	1.27891m	-23.829	1.3846782888445039e-12
6154	7.95842e-12	O	3	2496.03A	-23.834	1.3688280075415119e-12
6155	1.99887e-11	S	8	993.782A	-23.834	1.3688280075415119e-12
6156	1.6028999999999997e-10	F	9	123.928A	-23.835	1.3656797904862611e-12
6157	8.80434e-13	Co	8	2.25621m	-23.838	1.3562785169360441e-12
6158	1.54893e-10	Sc	11	128.246A	-23.840999999999998	1.3469419612977393e-12
6159	3.1314e-12	Mn	5	6343.62A	-23.843000000000004	1.340753325133842e-12
6160	1.40462e-11	F	8	1414.23A	-23.844	1.3376696780563418e-12
6161	1.8299e-11	N	2	1085.55A	-23.845	1.334593123170314e-12
6162	5.94401e-11	Mg	11	334.193A	-23.845	1.334593123170314e-12
6163	6.076970000000001e-10	Ca	12	32.6881A	-23.846	1.331523644164159e-12
6164	6.28421e-10	Mg	11	31.6101A	-23.846999999999998	1.3284612247638275e-12
6165	2.2890100000000004e-13	S	10	8.67821m	-23.85	1.319316162017875e-12
6166	1.82964e-11	N	2	1085.70A	-23.851	1.3162818190473672e-12
6167	1.4505e-12	N	6	1.36949m	-23.853	1.3102340534410642e-12
6168	1.93652e-12	Fe	6	1.02578m	-23.853	1.3102340534410642e-12
6169	1.12373e-11	Al	2	1767.73A	-23.855	1.3042140747936886e-12
6170	4.65453e-11	P	9	426.777A	-23.858	1.2952359282540719e-12
6171	6.370689999999999e-10	Mg	11	31.1810A	-23.861	1.2863195868405037e-12
6172	5.65519e-11	Ca	3	351.260A	-23.861	1.2863195868405037e-12
6173	4.64312e-11	Fe	6	427.826A	-23.866	1.2715952082890178e-12
6174	2.99646e-11	Ar	10	662.932A	-23.866	1.2715952082890178e-12
6175	8.53095e-12	Si	2	2328.52A	-23.866999999999997	1.2686706204664127e-12
6176	5.27635e-11	Fe	12	376.481A	-23.866999999999997	1.2686706204664127e-12
6177	6.71798e-11	Ar	13	295.691A	-23.868000000000002	1.2657527590091245e-12
6178	1.88925e-10	Sc	11	105.145A	-23.87	1.2599371533453276e-12
6179	3.8152e-11	Si	12	520.666A	-23.87	1.2599371533453276e-12
6180	3.76046e-11	B	3	528.246A	-23.871	1.257039378305046e-12
6181	5.51591e-12	Fe	5	3601.30A	-23.872	1.2541482679624038e-12
6182	4.27526e-11	Ne	10	464.637A	-23.873	1.2512638069890314e-12
6183	7.37661e-11	N	3	269.290A	-23.874000000000002	1.2483859800918042e-12
6184	8.56181e-12	Fe	11	2320.12A	-23.874000000000002	1.2483859800918042e-12
6185	7.825160000000001e-12	Ni	14	2538.54A	-23.874000000000002	1.2483859800918042e-12
6186	2.53328e-12	B	3	7841.40A	-23.874000000000002	1.2483859800918042e-12
6187	9.10655e-11	Fe	13	218.134A	-23.875999999999998	1.2426501675290908e-12
6188	6.34034e-11	V	13	313.303A	-23.878	1.2369407086312324e-12
6189	7.91203e-11	Mg	11	251.066A	-23.879	1.2340958239460915e-12
6190	1.02544e-10	Fe	10	193.715A	-23.88	1.2312574823141686e-12
6191	3.67056e-12	Fe	4	5411.83A	-23.88	1.2312574823141686e-12
6192	3.4115e-11	Fe	8	582.280A	-23.881	1.2284256686868388e-12
6193	3.72077e-13	Fe	2	5.33881m	-23.883000000000003	1.2227815654245446e-12
6194	1.27495e-10	Mg	11	155.806A	-23.888	1.2087845005898923e-12
6195	9.57556e-11	Fe	10	207.449A	-23.888	1.2087845005898923e-12
6196	8.45975e-12	Fe	2	2348.12A	-23.889	1.2060043733862555e-12
6197	7.9217e-11	P	9	250.760A	-23.892	1.197702297675722e-12
6198	4.0573199999999997e-10	Si	11	48.9596A	-23.893	1.1949476588314832e-12
6199	3.842969999999999e-12	Fe	2	5169.03A	-23.893	1.1949476588314832e-12
6200	6.27805e-11	Fe	8	316.411A	-23.895	1.1894573730523856e-12
6201	3.2586599999999996e-15	C	1	609.590m	-23.899	1.1785523623085338e-12
6202	1.0834e-10	Na	10	183.354A	-23.899	1.1785523623085338e-12
6203	1.50521e-11	Ne	7	1319.71A	-23.9	1.1758417670934514e-12
6204	5.87412e-12	Sc	7	3381.69A	-23.9	1.1758417670934514e-12
6205	5.93569e-11	Mg	11	334.661A	-23.901	1.1731374060743571e-12
6206	1.48347e-11	Mg	11	1339.05A	-23.901	1.1731374060743571e-12
6207	3.5269599999999997e-12	Fe	4	5632.18A	-23.903000000000002	1.1677473293041267e-12
6208	1.50983e-10	Si	12	131.567A	-23.904	1.1650615849753494e-12
6209	1.04031e-10	Cl	11	190.947A	-23.905	1.1623820176871081e-12
6210	1.0942499999999999e-10	Mg	10	181.535A	-23.905	1.1623820176871081e-12
6211	6.33849e-14	Cr	4	31.3394m	-23.905	1.1623820176871081e-12
6212	4.24701e-11	Ca	11	467.728A	-23.906	1.1597086132326222e-12
6213	4.91067e-12	He	1	4045.17A	-23.906999999999996	1.1570413574377581e-12
6214	4.155019999999999e-12	Co	8	4780.84A	-23.906999999999996	1.1570413574377581e-12
6215	3.22601e-12	Mn	5	6157.60A	-23.906999999999996	1.1570413574377581e-12
6216	6.771180000000001e-12	Fe	10	2933.68A	-23.910999999999998	1.1464335385114183e-12
6217	2.00777e-11	Li	2	989.377A	-23.912	1.1437968145411544e-12
6218	3.68638e-11	S	12	538.861A	-23.916999999999998	1.1307038806734097e-12
6219	5.9703e-14	Cl	2	33.2721m	-23.919	1.1255087682427002e-12
6220	9.467819999999999e-12	S	9	2098.10A	-23.921999999999997	1.1177608203803117e-12
6221	1.906e-10	Sc	11	104.221A	-23.923000000000002	1.1151900418317743e-12
6222	2.31337e-14	He	1	85.8682m	-23.923000000000002	1.1151900418317743e-12
6223	3.51947e-11	K	8	564.417A	-23.923000000000002	1.1151900418317743e-12
6224	4.41826e-12	Fe	5	4495.99A	-23.924	1.1126251759098433e-12
6225	6.42468e-11	Fe	4	309.190A	-23.925	1.110066209015827e-12
6226	5.36487e-15	C	1	370.269m	-23.927	1.1049659180732295e-12
6227	2.662e-11	Be	3	746.224A	-23.927	1.1049659180732295e-12
6228	4.98874e-12	Fe	4	3981.86A	-23.929000000000002	1.0998890608388898e-12
6229	7.89272e-12	Mn	10	2516.81A	-23.93	1.0973593861966945e-12
6230	8.2475e-11	Ni	15	240.854A	-23.933000000000003	1.0898052173172735e-12
6231	2.65497e-11	Ar	2	748.198A	-23.935	1.0847980171755837e-12
6232	1.79647e-11	B	4	1105.75A	-23.936	1.0823030509706561e-12
6233	1.03424e-10	Cl	11	192.069A	-23.938000000000002	1.0773303201522709e-12
6234	6.78759e-12	Fe	2	2926.59A	-23.939	1.0748525291738983e-12
6235	2.48031e-11	Be	4	800.886A	-23.943	1.0649982219542806e-12
6236	9.16754e-11	Mg	11	216.683A	-23.945	1.0601049996030375e-12
6237	7.29804e-11	Fe	13	272.189A	-23.949	1.050385898547221e-12
6238	3.00946e-11	Cr	5	660.067A	-23.949	1.050385898547221e-12
6239	5.4224e-11	Ca	5	366.341A	-23.949	1.050385898547221e-12
6240	5.3387e-12	Be	3	3720.84A	-23.95	1.047970078018878e-12
6241	9.12872e-11	S	11	217.604A	-23.951	1.0455598137235578e-12
6242	5.31903e-11	Ne	10	373.460A	-23.953000000000003	1.040755902745477e-12
6243	4.7063e-11	Fe	6	422.082A	-23.955	1.035974063733438e-12
6244	2.4604899999999997e-13	Fe	7	8.07339m	-23.956	1.0335913895053579e-12
6245	1.9548599999999998e-10	Mg	11	101.616A	-23.956999999999997	1.0312141952759429e-12
6246	7.23851e-11	Ni	15	274.428A	-23.959	1.026476196427463e-12
6247	3.53019e-11	Ne	6	562.703A	-23.959	1.026476196427463e-12
6248	8.46864e-11	K	12	234.565A	-23.959	1.026476196427463e-12
6249	4.98785e-12	Fe	4	3982.57A	-23.959	1.026476196427463e-12
6250	1.22747e-11	Ne	10	1618.33A	-23.961	1.0217599667062894e-12
6251	1.05134e-11	Si	9	1889.43A	-23.963	1.0170654060923504e-12
6252	5.27684e-12	Fe	5	3764.46A	-23.964000000000002	1.0147262205700464e-12
6253	4.47983e-11	V	13	443.420A	-23.965	1.0123924150251591e-12
6254	1.11018e-11	Ar	12	1789.30A	-23.967	1.0077408944016412e-12
6255	1.47737e-11	Si	6	1344.58A	-23.968000000000004	1.0054231546611036e-12
6256	2.38374e-11	O	2	833.330A	-23.969	1.003110745574061e-12
6257	6.03463e-11	Ne	10	329.175A	-23.973000000000003	9.93914170979978e-13
6258	3.14343e-12	Co	12	6319.37A	-23.978	9.825369295456455e-13
6259	4.86947e-11	Be	3	407.939A	-23.979	9.802771573157113e-13
6260	1.24406e-11	C	5	1596.75A	-23.98	9.780225824176735e-13
6261	1.06385e-12	Fe	9	1.86722m	-23.98	9.780225824176735e-13
6262	2.39272e-10	Mg	11	83.0205A	-23.980999999999998	9.757731928980167e-13
6263	5.623170000000001e-13	O	7	3.53261m	-23.980999999999998	9.757731928980167e-13
6264	4.1695e-11	Fe	12	476.423A	-23.982	9.73528976830685e-13
6265	6.82159e-11	Si	7	291.200A	-23.983	9.712899223170768e-13
6266	7.91668e-11	Mg	11	250.919A	-23.984	9.690560174859477e-13
6267	1.29453e-11	P	2	1534.49A	-23.984	9.690560174859477e-13
6268	6.58127e-11	Cr	14	301.833A	-23.985	9.668272504933644e-13
6269	4.27495e-11	Ar	3	464.671A	-23.986	9.646036095226107e-13
6270	9.13061e-11	Ca	13	217.559A	-23.986	9.646036095226107e-13
6271	4.67194e-11	Mn	6	425.186A	-23.986	9.646036095226107e-13
6272	6.34277e-11	Ni	15	313.183A	-23.987	9.623850827841792e-13
6273	8.79861e-11	Mg	5	225.768A	-23.989	9.579633249816643e-13
6274	1.93229e-11	Fe	10	1028.03A	-23.989	9.579633249816643e-13
6275	1.22002e-10	Cl	11	162.821A	-23.99	9.55760070473877e-13
6276	6.83047e-13	Fe	4	2.90821m	-23.991	9.535618833108326e-13
6277	6.88451e-11	Fe	13	288.538A	-23.991	9.535618833108326e-13
6278	2.71733e-09	Mg	11	7.31028A	-23.994	9.469976094784774e-13
6279	8.4795e-11	Mg	3	234.264A	-23.994	9.469976094784774e-13
6280	6.13641e-12	Ti	2	3237.15A	-23.999000000000002	9.361574174826665e-13
6281	1.11028e-10	Mg	11	178.915A	-24.002	9.297129551503395e-13
6282	1.65439e-11	N	1	1200.71A	-24.004	9.254413121385397e-13
6283	1.38489e-10	Mg	11	143.437A	-24.005	9.233128561846536e-13
6284	7.97296e-11	Ni	13	249.148A	-24.005	9.233128561846536e-13
6285	2.3171799999999999e-10	S	8	85.7270A	-24.006	9.211892955436103e-13
6286	4.64694e-11	Fe	6	427.474A	-24.008000000000003	9.169568151903415e-13
6287	9.73776e-11	Si	9	203.994A	-24.008000000000003	9.169568151903415e-13
6288	8.22647e-11	Fe	5	241.470A	-24.011	9.106445288744835e-13
6289	1.75145e-11	Co	13	1134.17A	-24.011	9.106445288744835e-13
6290	2.3533900000000003e-12	Co	14	8440.77A	-24.011	9.106445288744835e-13
6291	7.9119e-11	Mg	11	251.071A	-24.014	9.043756960319697e-13
6292	5.40659e-13	Mn	6	3.67412m	-24.017	8.981500175312011e-13
6293	3.2857199999999995e-10	Ne	9	60.4569A	-24.019000000000002	8.940233930449214e-13
6294	3.6535199999999995e-10	Si	11	54.3708A	-24.022	8.878689792966548e-13
6295	4.61789e-11	Mn	6	430.163A	-24.023000000000003	8.85826937310328e-13
6296	8.41715e-12	Fe	2	2360.00A	-24.024	8.837895918902559e-13
6297	4.72806e-12	Mn	5	4201.40A	-24.024	8.837895918902559e-13
6298	4.97916e-11	Mn	6	398.952A	-24.025	8.817569322346214e-13
6299	2.547e-11	Na	8	779.917A	-24.026	8.797289475664581e-13
6300	2.1909900000000004e-10	Mg	11	90.6642A	-24.026999999999997	8.777056271336076e-13
6301	5.33644e-11	Fe	13	372.241A	-24.03	8.716635440957386e-13
6302	6.92582e-11	Fe	10	286.817A	-24.031	8.69658773576116e-13
6303	4.7128e-10	Ar	11	42.1500A	-24.031	8.69658773576116e-13
6304	3.4043e-12	N	4	5835.10A	-24.035	8.616856940154794e-13
6305	4.48579e-10	Al	12	44.2831A	-24.035999999999998	8.597038719142296e-13
6306	6.3950300000000005e-12	Ni	7	3106.23A	-24.035999999999998	8.597038719142296e-13
6307	1.18102e-10	Sc	11	168.197A	-24.037	8.577266078773206e-13
6308	5.62105e-14	Fe	2	35.3394m	-24.037	8.577266078773206e-13
6309	3.30444e-11	Cr	5	601.145A	-24.039	8.537857120876291e-13
6310	1.06574e-10	F	6	186.391A	-24.041	8.498629230693593e-13
6311	3.15041e-11	Ca	7	630.536A	-24.043000000000003	8.459581576294394e-13
6312	1.27868e-10	Mg	11	155.351A	-24.043000000000003	8.459581576294394e-13
6313	1.11111e-10	Mg	11	178.780A	-24.046	8.401346226344089e-13
6314	1.5630700000000001e-12	Fe	4	1.27087m	-24.046999999999997	8.38202366621891e-13
6315	2.14933e-12	Co	14	9242.17A	-24.05	8.324322221166001e-13
6316	2.5454699999999995e-09	Al	12	7.80383A	-24.05	8.324322221166001e-13
6317	5.96907e-11	Al	10	332.790A	-24.051	8.305176811336864e-13
6318	6.801410000000001e-10	Ca	13	29.2064A	-24.052	8.286075434728356e-13
6319	1.94358e-11	Mg	11	1022.06A	-24.053	8.267017990066949e-13
6320	1.38476e-10	Mg	11	143.451A	-24.055	8.229034492655193e-13
6321	1.6714500000000002e-13	Co	3	11.8845m	-24.055	8.229034492655193e-13
6322	7.25615e-12	Fe	9	2737.60A	-24.055	8.229034492655193e-13
6323	2.28403e-10	Mg	11	86.9711A	-24.057	8.191225513561575e-13
6324	1.81988e-12	Mg	2	1.09153m	-24.06	8.134837513753002e-13
6325	3.2699400000000006e-10	Be	4	60.7486A	-24.06	8.134837513753002e-13
6326	1.64943e-11	S	2	1204.32A	-24.061	8.116127906657448e-13
6327	5.82187e-13	N	6	3.41204m	-24.061999999999998	8.097461330464186e-13
6328	1.09432e-11	O	5	1815.23A	-24.063000000000002	8.078837686204686e-13
6329	8.79897e-11	Mg	5	225.759A	-24.065	8.041718798751842e-13
6330	1.8686000000000001e-10	Mg	11	106.307A	-24.066	8.023223358757783e-13
6331	9.985269999999999e-12	Ti	7	1989.38A	-24.069000000000003	7.967991877647993e-13
6332	1.21694e-10	Ar	12	163.233A	-24.07	7.949666004867031e-13
6333	6.1944699999999996e-12	Li	2	3206.81A	-24.070999999999998	7.931382280423862e-13
6334	1.8435900000000002e-12	Fe	4	1.07749m	-24.073	7.894940889019776e-13
6335	4.44395e-16	B	5	4470.00m	-24.073	7.894940889019776e-13
6336	4.802550000000001e-13	C	5	4.13623m	-24.074	7.876783028850293e-13
6337	1.02876e-11	C	1	1930.90A	-24.074	7.876783028850293e-13
6338	1.12619e-11	Al	2	1763.87A	-24.076999999999998	7.82255963588094e-13
6339	4.0885e-13	C	5	4.85862m	-24.08	7.768709514123176e-13
6340	4.6461e-11	Cr	10	427.551A	-24.081	7.750841978059548e-13
6341	8.72242e-11	Ar	4	227.740A	-24.081	7.750841978059548e-13
6342	7.1115e-11	Mg	9	279.329A	-24.081	7.750841978059548e-13
6343	2.5188599999999996e-10	Mg	11	78.8628A	-24.081999999999997	7.733015536188577e-13
6344	5.20054e-14	Si	3	38.1969m	-24.083000000000002	7.715230093996055e-13
6345	2.85894e-11	K	12	694.818A	-24.085	7.679781831677224e-13
6346	1.46814e-11	Be	4	1353.04A	-24.085	7.679781831677224e-13
6347	2.0220099999999998e-12	C	1	9824.13A	-24.087	7.644496439329361e-13
6348	6.77563e-14	F	2	29.3175m	-24.087	7.644496439329361e-13
6349	1.81161e-11	Li	2	1096.51A	-24.09	7.591872095994671e-13
6350	6.23527e-11	Fe	9	318.582A	-24.090999999999998	7.574411274706586e-13
6351	3.86731e-11	Ti	6	513.650A	-24.092	7.556990612193007e-13
6352	2.90662e-11	Be	4	683.422A	-24.092	7.556990612193007e-13
6353	7.2167e-12	V	9	2752.57A	-24.094	7.522269394251509e-13
6354	2.52269e-10	V	13	78.7433A	-24.094	7.522269394251509e-13
6355	4.58444e-12	Li	2	4333.02A	-24.094	7.522269394251509e-13
6356	6.18801e-12	Mg	11	3210.15A	-24.096	7.48770770581556e-13
6357	1.35734e-11	Fe	10	1463.49A	-24.096999999999998	7.470486455976849e-13
6358	3.6104e-11	Ca	7	550.201A	-24.096999999999998	7.470486455976849e-13
6359	8.78104e-11	Ar	4	226.220A	-24.096999999999998	7.470486455976849e-13
6360	4.60726e-12	Fe	10	4311.56A	-24.099	7.436162688530523e-13
6361	1.44159e-10	Sc	13	137.796A	-24.099	7.436162688530523e-13
6362	6.06114e-12	Fe	2	3277.35A	-24.1	7.419059988941772e-13
6363	3.4781800000000004e-12	Fe	4	5711.17A	-24.101	7.401996624470597e-13
6364	9.934940000000001e-13	O	7	1.99945m	-24.101999999999997	7.384972504648678e-13
6365	6.54116e-13	Mn	6	3.03684m	-24.103	7.367987539215707e-13
6366	9.96401e-12	C	1	1993.62A	-24.104	7.351041638119327e-13
6367	3.20503e-11	Mg	11	619.790A	-24.105	7.33413471151388e-13
6368	5.06579e-11	F	7	392.129A	-24.105999999999998	7.317266669760641e-13
6369	1.74609e-11	N	6	1137.66A	-24.105999999999998	7.317266669760641e-13
6370	1.23893e-11	Fe	10	1603.35A	-24.107	7.300437423426813e-13
6371	1.03544e-11	Fe	10	1918.45A	-24.107	7.300437423426813e-13
6372	3.2234e-11	Mg	11	616.259A	-24.108	7.283646883285467e-13
6373	4.94864e-12	V	9	4014.12A	-24.109	7.266894960314831e-13
6374	9.52498e-12	Ni	15	2085.51A	-24.111	7.233506610821911e-13
6375	2.60535e-10	Mg	11	76.2450A	-24.114	7.183711501566157e-13
6376	8.70894e-11	S	10	228.093A	-24.114	7.183711501566157e-13
6377	6.34431e-12	Be	2	3131.07A	-24.115	7.167189423595402e-13
6378	2.50443e-10	Mg	9	79.3172A	-24.115	7.167189423595402e-13
6379	4.06988e-11	Mg	11	488.084A	-24.115	7.167189423595402e-13
6380	3.95017e-10	Ne	9	50.2876A	-24.116	7.150705345349441e-13
6381	1.20466e-11	K	12	1648.97A	-24.118000000000002	7.117850838645315e-13
6382	9.51231e-13	Fe	4	2.08829m	-24.118000000000002	7.117850838645315e-13
6383	4.19495e-10	Si	11	47.3533A	-24.12	7.085147284687675e-13
6384	2.67272e-10	V	13	74.3229A	-24.12	7.085147284687675e-13
6385	1.23726e-10	Mg	11	160.552A	-24.121	7.068851898125122e-13
6386	2.71562e-12	Mn	6	7314.88A	-24.122	7.052593989911592e-13
6387	1.2364200000000002e-10	Mg	11	160.661A	-24.123	7.03637347384933e-13
6388	6.16612e-12	Ni	7	3221.55A	-24.123	7.03637347384933e-13
6389	6.717360000000002e-10	Al	12	29.5718A	-24.124000000000002	7.020190263938779e-13
6390	1.90695e-11	O	1	1041.69A	-24.125	7.004044274378225e-13
6391	2.69898e-10	Mg	11	73.5999A	-24.125	7.004044274378225e-13
6392	1.90203e-10	Sc	11	104.438A	-24.125	7.004044274378225e-13
6393	1.31459e-10	Cl	10	151.107A	-24.125999999999998	6.987935419563181e-13
6394	5.71795e-11	Cl	11	347.405A	-24.127	6.971863614086048e-13
6395	3.6591399999999996e-10	Si	11	54.2873A	-24.128	6.955828772735767e-13
6396	5.53844e-11	Si	11	358.665A	-24.128	6.955828772735767e-13
6397	3.06219e-11	Ca	13	648.701A	-24.131	6.907945184271976e-13
6398	4.63266e-11	Fe	6	428.792A	-24.133000000000003	6.876206059191679e-13
6399	4.62395e-11	Mn	6	429.599A	-24.136	6.828870589632576e-13
6400	1.3237399999999999e-10	Mg	11	150.063A	-24.136999999999997	6.813164623112415e-13
6401	4.65693e-12	Fe	11	4265.56A	-24.139	6.781860975153834e-13
6402	1.13166e-11	Li	2	1755.33A	-24.139	6.781860975153834e-13
6403	1.5622299999999998e-10	Sc	11	127.155A	-24.14	6.766263127746645e-13
6404	2.47839e-10	Mg	11	80.1507A	-24.141	6.750701154393054e-13
6405	2.72022e-11	Cl	6	730.252A	-24.141	6.750701154393054e-13
6406	3.33899e-10	Si	11	59.4924A	-24.142	6.735174972584914e-13
6407	8.54459e-11	Ni	16	232.480A	-24.142	6.735174972584914e-13
6408	4.05598e-11	Be	3	489.757A	-24.143	6.719684500004014e-13
6409	5.22584e-12	Co	12	3801.20A	-24.145	6.6888103541971e-13
6410	1.03922e-11	Fe	5	1911.48A	-24.146	6.673426517279383e-13
6411	5.4922699999999996e-12	He	1	3616.80A	-24.15	6.612244175214933e-13
6412	1.60817e-11	Ne	10	1235.22A	-24.151	6.597036435622226e-13
6413	3.32697e-11	P	11	597.073A	-24.153000000000002	6.566725806483735e-13
6414	1.57843e-11	Co	13	1258.49A	-24.154	6.551622756234065e-13
6415	7.96266e-11	Ni	13	249.470A	-24.155	6.536554442036002e-13
6416	1.69994e-11	N	1	1168.54A	-24.155	6.536554442036002e-13
6417	1.50902e-10	Si	12	131.638A	-24.155	6.536554442036002e-13
6418	1.93341e-11	O	1	1027.43A	-24.155	6.536554442036002e-13
6419	2.38535e-10	Mg	11	83.2769A	-24.156	6.521520783998948e-13
6420	5.12011e-12	Ne	10	3879.69A	-24.156999999999996	6.506521702415893e-13
6421	4.4281e-11	Be	3	448.600A	-24.159000000000002	6.476626950699971e-13
6422	1.25668e-10	F	9	158.071A	-24.16	6.461731122068264e-13
6423	2.7593400000000003e-10	S	9	71.9900A	-24.160999999999998	6.446869552891721e-13
6424	1.5298e-11	Ti	3	1298.50A	-24.162	6.432042164375727e-13
6425	2.1135e-10	V	13	93.9885A	-24.162	6.432042164375727e-13
6426	7.43088e-11	Cr	6	267.323A	-24.163	6.417248877906999e-13
6427	1.23367e-11	Sc	3	1610.19A	-24.164	6.402489615053004e-13
6428	1.13732e-11	Fe	8	1746.61A	-24.164	6.402489615053004e-13
6429	2.94029e-12	Fe	4	6755.94A	-24.164	6.402489615053004e-13
6430	1.6794200000000001e-12	Mg	1	1.18282m	-24.165	6.387764297561651e-13
6431	1.32291e-10	Mg	11	150.158A	-24.168000000000003	6.343791237438696e-13
6432	4.23224e-12	Li	2	4693.60A	-24.169	6.329200922469574e-13
6433	5.59317e-11	Fe	13	355.155A	-24.17	6.31464416429364e-13
6434	5.62284e-12	Fe	10	3532.82A	-24.17	6.31464416429364e-13
6435	3.76114e-11	B	3	528.151A	-24.171999999999997	6.285631009785163e-13
6436	5.49953e-10	Mg	11	36.1203A	-24.173000000000002	6.271174459627607e-13
6437	5.33572e-12	Be	3	3722.92A	-24.175	6.242361030269872e-13
6438	1.1308e-11	Fe	7	1756.67A	-24.175	6.242361030269872e-13
6439	1.51412e-11	Si	6	1311.94A	-24.177	6.213679986594705e-13
6440	6.24418e-12	Ca	2	3181.27A	-24.18	6.170905314439173e-13
6441	2.68184e-13	Fe	4	7.40704m	-24.18	6.170905314439173e-13
6442	1.79575e-11	N	6	1106.19A	-24.180999999999997	6.156712626058929e-13
6443	3.02533e-11	Ar	13	656.604A	-24.182	6.142552579956096e-13
6444	7.98591e-11	Ni	14	248.744A	-24.182	6.142552579956096e-13
6445	1.39555e-11	Be	3	1423.41A	-24.183000000000003	6.128425101055519e-13
6446	1.23916e-11	Sc	3	1603.06A	-24.183000000000003	6.128425101055519e-13
6447	1.00999e-10	Fe	8	196.680A	-24.184	6.114330114454862e-13
6448	1.69651e-09	F	9	11.7090A	-24.184	6.114330114454862e-13
6449	3.60223e-11	Ca	7	551.449A	-24.186999999999998	6.072239362008577e-13
6450	3.10694e-12	Mn	5	6393.57A	-24.189	6.044339956398484e-13
6451	2.69102e-10	Mg	11	73.8176A	-24.189	6.044339956398484e-13
6452	4.9703e-12	Cr	11	3996.63A	-24.19	6.030438360263959e-13
6453	6.12995e-12	Mn	11	3240.56A	-24.19	6.030438360263959e-13
6454	1.09664e-10	Ni	13	181.139A	-24.191999999999997	6.002731012811268e-13
6455	1.90467e-10	Sc	11	104.294A	-24.191999999999997	6.002731012811268e-13
6456	2.60453e-10	Mg	11	76.2688A	-24.194000000000003	5.975150969056273e-13
6457	6.92219e-11	Na	6	286.968A	-24.195	5.961408503176866e-13
6458	1.07983e-11	Ar	12	1839.59A	-24.195	5.961408503176866e-13
6459	3.86919e-11	C	3	513.401A	-24.195999999999998	5.947697644091903e-13
6460	3.39083e-10	Ne	9	58.5828A	-24.198	5.92037045569796e-13
6461	6.4351e-11	Fe	13	308.689A	-24.199	5.906753981502998e-13
6462	4.12072e-12	Sc	7	4820.63A	-24.201	5.879614912150801e-13
6463	2.74083e-11	Cl	11	724.760A	-24.203000000000003	5.852600535495696e-13
6464	1.09982e-11	Fe	7	1806.16A	-24.204	5.839139927791997e-13
6465	4.40887e-11	Fe	8	450.557A	-24.204	5.839139927791997e-13
6466	2.65194e-11	Ne	10	749.055A	-24.204	5.839139927791997e-13
6467	3.97197e-11	Ti	8	500.116A	-24.205	5.825710278626926e-13
6468	1.39941e-11	Si	5	1419.49A	-24.206	5.812311516797773e-13
6469	9.84432e-12	Fe	4	2017.86A	-24.206	5.812311516797773e-13
6470	5.1872699999999996e-12	He	1	3829.46A	-24.206999999999997	5.798943571265731e-13
6471	5.07182e-11	Fe	10	391.663A	-24.208000000000002	5.785606371155141e-13
6472	8.98708e-12	P	2	2210.34A	-24.21	5.759023924511351e-13
6473	7.43847e-11	F	9	267.050A	-24.211	5.745778537040618e-13
6474	2.43799e-11	Ar	10	814.787A	-24.213	5.71937908267233e-13
6475	1.80406e-11	O	4	1101.10A	-24.214000000000002	5.706224875807544e-13
6476	7.049110000000001e-12	Ni	15	2818.01A	-24.215	5.693100922779059e-13
6477	1.6846599999999995e-10	V	13	117.913A	-24.215	5.693100922779059e-13
6478	1.69364e-11	S	2	1172.88A	-24.215	5.693100922779059e-13
6479	4.39294e-11	Fe	10	452.191A	-24.215	5.693100922779059e-13
6480	3.61461e-11	Be	3	549.559A	-24.215999999999998	5.680007154004934e-13
6481	8.1043e-12	Fe	2	2451.10A	-24.215999999999998	5.680007154004934e-13
6482	3.36754e-11	Ne	10	589.881A	-24.215999999999998	5.680007154004934e-13
6483	3.79881e-10	Si	11	52.2913A	-24.218000000000004	5.653909891691862e-13
6484	4.76966e-11	Ni	14	416.476A	-24.219	5.640906259787967e-13
6485	8.45511e-11	Mg	3	234.940A	-24.219	5.640906259787967e-13
6486	1.14002e-11	Fe	7	1742.46A	-24.22	5.627932535407525e-13
6487	1.4203299999999997e-10	Mg	11	139.858A	-24.22	5.627932535407525e-13
6488	1.63301e-11	Fe	13	1216.43A	-24.221	5.614988649765096e-13
6489	1.25146e-11	Cr	11	1587.30A	-24.223000000000003	5.589190120343481e-13
6490	1.09844e-10	Cl	11	180.843A	-24.23	5.49982515062842e-13
6491	5.536939999999999e-13	Fe	4	3.58762m	-24.230999999999998	5.487175903794887e-13
6492	1.08905e-11	S	2	1824.02A	-24.233	5.461964620598162e-13
6493	1.0255399999999999e-10	Ar	12	193.698A	-24.233	5.461964620598162e-13
6494	6.71097e-15	Na	11	296.000m	-24.234	5.449402450567298e-13
6495	7.85022e-12	Be	4	2530.43A	-24.235	5.436869172725801e-13
6496	5.87382e-12	Mn	11	3381.86A	-24.237	5.411889027962791e-13
6497	4.414869999999999e-12	Be	3	4499.44A	-24.238000000000003	5.399442028598993e-13
6498	1.38204e-10	Mg	11	143.732A	-24.238000000000003	5.399442028598993e-13
6499	2.58807e-09	Na	11	7.67539A	-24.239	5.387023656539421e-13
6500	5.18581e-11	Ar	13	383.054A	-24.24	5.374633845943014e-13
6501	7.98021e-11	Mg	11	248.922A	-24.241999999999997	5.349939646532562e-13
6502	9.29277e-11	Mg	11	213.762A	-24.241999999999997	5.349939646532562e-13
6503	4.6332199999999995e-12	Fe	2	4287.39A	-24.243000000000002	5.337635126792287e-13
6504	5.42967e-11	Fe	5	365.850A	-24.244	5.325358906662196e-13
6505	4.17463e-11	O	3	475.838A	-24.244	5.325358906662196e-13
6506	2.73768e-11	Be	3	725.595A	-24.246	5.300891105032768e-13
6507	1.96119e-11	Ni	15	1012.88A	-24.246	5.300891105032768e-13
6508	6.41627e-11	Ca	9	309.595A	-24.247	5.288699393807582e-13
6509	2.5115e-10	Mg	11	79.0941A	-24.249000000000002	5.264400027339776e-13
6510	6.25077e-12	Cr	11	3177.92A	-24.25	5.252292243264373e-13
6511	1.28928e-11	S	2	1540.74A	-24.250999999999998	5.240212306319595e-13
6512	3.1072199999999995e-10	Cr	14	63.9300A	-24.252	5.228160152458774e-13
6513	3.00847e-11	Cr	5	660.284A	-24.256	5.18022809207158e-13
6514	2.82632e-11	O	3	702.838A	-24.258000000000003	5.156427105964587e-13
6515	2.69038e-13	Ti	7	7.38351m	-24.26	5.132735475455418e-13
6516	3.82163e-12	N	1	5197.90A	-24.263	5.097401972974226e-13
6517	1.13806e-10	Cl	11	174.546A	-24.264	5.085678273765623e-13
6518	1.70024e-11	N	1	1168.33A	-24.264	5.085678273765623e-13
6519	8.524180000000001e-13	N	6	2.33037m	-24.265	5.07398153831692e-13
6520	8.77651e-11	Sc	11	226.337A	-24.266	5.062311704613275e-13
6521	9.49694e-11	Cl	11	209.167A	-24.267	5.050668710782309e-13
6522	8.35118e-11	Ni	16	237.864A	-24.269000000000002	5.027462995960535e-13
6523	3.46361e-12	Fe	4	5735.18A	-24.269000000000002	5.027462995960535e-13
6524	4.8324e-12	V	9	4110.68A	-24.27	5.015900151935378e-13
6525	8.059460000000001e-12	F	6	2464.74A	-24.271	5.004363901713466e-13
6526	9.22958e-11	Ar	12	215.226A	-24.272	4.992854184130835e-13
6527	6.011180000000001e-10	Al	12	33.0459A	-24.273000000000003	4.981370938163982e-13
6528	2.38538e-11	O	2	832.758A	-24.273000000000003	4.981370938163982e-13
6529	1.26611e-11	Ca	13	1568.94A	-24.274	4.969914102930044e-13
6530	1.27992e-12	Fe	5	1.55201m	-24.275	4.958483617685938e-13
6531	5.94016e-11	Ni	14	334.409A	-24.275	4.958483617685938e-13
6532	6.69549e-11	Cl	11	296.684A	-24.276999999999997	4.935701454893394e-13
6533	4.66346e-13	Cr	10	4.25960m	-24.278000000000002	4.924349656556154e-13
6534	2.59798e-10	Mg	11	76.4611A	-24.278000000000002	4.924349656556154e-13
6535	4.29372e-11	Fe	6	462.640A	-24.281999999999996	4.87920294753763e-13
6536	1.11619e-10	Cl	11	177.967A	-24.284000000000002	4.856785046336429e-13
6537	3.08274e-11	Ar	7	644.376A	-24.284000000000002	4.856785046336429e-13
6538	9.54492e-12	Be	3	2081.16A	-24.285	4.845614750702303e-13
6539	4.3761699999999995e-12	Mn	10	4539.24A	-24.285	4.845614750702303e-13
6540	1.30943e-11	Fe	7	1517.04A	-24.287	4.823351173247554e-13
6541	1.21866e-11	Fe	7	1630.02A	-24.288	4.812257773387658e-13
6542	6.564130000000001e-12	Ni	7	3026.21A	-24.289	4.801189887639432e-13
6543	2.9952900000000003e-12	He	1	6631.90A	-24.291999999999998	4.768138728931057e-13
6544	3.68176e-10	Ne	9	53.9537A	-24.295	4.735315092798785e-13
6545	9.15909e-11	Mg	11	216.882A	-24.295	4.735315092798785e-13
6546	6.62679e-11	Ar	13	299.760A	-24.296	4.724424170305274e-13
6547	1.14247e-11	Fe	9	1738.73A	-24.296999999999997	4.71355829623841e-13
6548	5.34706e-11	Si	11	371.502A	-24.298000000000002	4.702717412988336e-13
6549	1.28865e-11	S	2	1541.49A	-24.299	4.691901463077921e-13
6550	4.27558e-11	Fe	6	464.603A	-24.3	4.68111038916196e-13
6551	4.66293e-10	Al	12	42.6008A	-24.3	4.68111038916196e-13
6552	1.05679e-10	Ar	14	187.969A	-24.301	4.670344134027329e-13
6553	1.31694e-10	Mg	11	150.838A	-24.303	4.648885851906704e-13
6554	1.11974e-11	P	2	1774.02A	-24.304000000000002	4.638193711151071e-13
6555	5.73757e-11	Ne	3	346.218A	-24.304000000000002	4.638193711151071e-13
6556	1.1236399999999998e-10	Mg	11	176.787A	-24.307	4.606264610229213e-13
6557	1.50425e-12	Fe	2	1.32055m	-24.307	4.606264610229213e-13
6558	1.47267e-10	F	9	134.888A	-24.308000000000003	4.595670495609204e-13
6559	2.93094e-11	Ar	10	677.751A	-24.31	4.574555307692028e-13
6560	2.6565100000000004e-09	Mg	11	7.47766A	-24.311	4.564034122444124e-13
6561	3.68129e-13	Fe	4	5.39606m	-24.313000000000002	4.543064290458077e-13
6562	1.14472e-12	Sc	9	1.73531m	-24.314	4.5326155325400107e-13
6563	2.16695e-11	N	2	916.701A	-24.315	4.5221908060982525e-13
6564	2.00416e-11	S	8	991.161A	-24.318	4.4910602635577727e-13
6565	9.88075e-12	Sc	3	2010.42A	-24.318	4.4910602635577727e-13
6566	9.29252e-12	B	3	2137.68A	-24.318	4.4910602635577727e-13
6567	1.41889e-15	Sc	11	1400.00m	-24.318	4.4910602635577727e-13
6568	4.4964200000000003e-10	Si	12	44.1784A	-24.319000000000003	4.4807311115825106e-13
6569	7.456810000000001e-13	Ca	2	2.66394m	-24.320999999999998	4.460144022164808e-13
6570	1.06666e-11	Al	2	1862.31A	-24.320999999999998	4.460144022164808e-13
6571	2.2832699999999997e-15	V	13	870.000m	-24.322	4.4498859755715956e-13
6572	5.93692e-11	Mg	11	334.592A	-24.323	4.439651521830854e-13
6573	3.52105e-10	Ar	10	56.4163A	-24.325	4.419253175983394e-13
6574	1.16108e-12	Mg	1	1.71087m	-24.326	4.409089175726641e-13
6575	4.76721e-11	Cr	10	416.689A	-24.326	4.409089175726641e-13
6576	8.34895e-12	Fe	2	2379.28A	-24.326999999999998	4.398948552021822e-13
6577	2.96048e-12	Cr	5	6709.87A	-24.328000000000003	4.388831251104252e-13
6578	2.12631e-11	Mg	11	934.224A	-24.331	4.358618749282993e-13
6579	4.46982e-11	Mn	6	444.413A	-24.331999999999997	4.3485942043378424e-13
6580	1.88977e-10	Mg	11	105.116A	-24.331999999999997	4.3485942043378424e-13
6581	4.99981e-12	Fe	4	3973.04A	-24.338	4.288929255073153e-13
6582	2.36392e-13	Ni	4	8.40319m	-24.339000000000002	4.279064991516889e-13
6583	7.57192e-11	Fe	7	262.344A	-24.34	4.269223415137276e-13
6584	6.09924e-12	Li	2	3256.87A	-24.34	4.269223415137276e-13
6585	5.92091e-12	Ni	7	3354.97A	-24.34	4.269223415137276e-13
6586	5.37944e-11	Fe	9	369.266A	-24.340999999999998	4.259404473755223e-13
6587	8.07992e-11	Fe	7	245.850A	-24.346	4.2106474739263103e-13
6588	1.26146e-11	Mg	11	1574.72A	-24.346999999999998	4.2009632534705755e-13
6589	4.17545e-11	Ar	7	475.744A	-24.348000000000003	4.191301306103748e-13
6590	7.4899e-12	Li	2	2652.17A	-24.349	4.181661580599283e-13
6591	4.25432e-12	P	2	4669.25A	-24.35	4.1720440258482127e-13
6592	1.2409700000000002e-10	Al	4	160.072A	-24.351	4.1624485908592863e-13
6593	5.16697e-11	Mg	11	384.451A	-24.351999999999997	4.1528752247584294e-13
6594	5.49623e-11	Si	11	361.420A	-24.351999999999997	4.1528752247584294e-13
6595	4.66339e-11	Mn	6	425.966A	-24.351999999999997	4.1528752247584294e-13
6596	3.00374e-11	Be	3	661.323A	-24.353	4.1433238767885395e-13
6597	3.05316e-11	Ca	11	650.619A	-24.353	4.1433238767885395e-13
6598	6.00872e-12	Sc	7	3305.94A	-24.354	4.133794496309457e-13
6599	3.5332800000000005e-12	Mn	6	5622.10A	-24.355	4.124287032797254e-13
6600	3.31625e-14	Fe	5	59.9004m	-24.355999999999998	4.114801435844371e-13
6601	7.91203e-11	Mg	11	251.066A	-24.355999999999998	4.114801435844371e-13
6602	1.39177e-12	Fe	9	1.42728m	-24.355999999999998	4.114801435844371e-13
6603	1.2689600000000001e-10	Al	11	156.541A	-24.357	4.1053376551590513e-13
6604	2.54341e-10	V	13	78.1018A	-24.36	4.0770767095252176e-13
6605	1.09623e-11	S	2	1812.08A	-24.36	4.0770767095252176e-13
6606	4.17187e-12	Fe	9	4761.53A	-24.361	4.067699693302744e-13
6607	3.22353e-11	Mg	11	616.234A	-24.361	4.067699693302744e-13
6608	5.33378e-11	Ni	15	372.428A	-24.361	4.067699693302744e-13
6609	1.52319e-11	Ar	11	1304.14A	-24.362	4.0583442436191505e-13
6610	1.24978e-10	Mg	11	158.944A	-24.362	4.0583442436191505e-13
6611	3.5873199999999997e-12	Fe	10	5537.41A	-24.366	4.0211371199495177e-13
6612	1.33627e-10	Mg	11	148.656A	-24.366999999999997	4.0118887612128945e-13
6613	5.26296e-11	Fe	9	377.439A	-24.368000000000002	4.0026616731110446e-13
6614	3.19249e-11	Fe	8	622.224A	-24.369	3.9934558067229985e-13
6615	6.42744e-11	Al	7	309.057A	-24.37	3.984271113240071e-13
6616	6.52828e-10	Ca	13	30.4283A	-24.37	3.984271113240071e-13
6617	1.0172799999999999e-10	Ni	16	195.271A	-24.37	3.984271113240071e-13
6618	4.0619699999999993e-10	Si	11	48.9035A	-24.371	3.9751075439659957e-13
6619	1.0703e-11	Ne	9	1855.98A	-24.374000000000002	3.9477430961117194e-13
6620	5.19356e-11	Sc	11	382.482A	-24.374000000000002	3.9477430961117194e-13
6621	1.78052e-11	Si	4	1115.65A	-24.377	3.920567023791524e-13
6622	3.88555e-10	Si	11	51.1239A	-24.378	3.911549969857391e-13
6623	4.55677e-12	Fe	2	4359.33A	-24.378	3.911549969857391e-13
6624	3.5666e-11	K	8	556.957A	-24.38	3.8935780302372587e-13
6625	3.52215e-11	Si	11	563.987A	-24.38	3.8935780302372587e-13
6626	6.97488e-11	Ni	14	284.800A	-24.381999999999998	3.8756886641790647e-13
6627	2.89226e-11	Ca	11	686.814A	-24.384	3.857881492291722e-13
6628	2.67109e-10	V	13	74.3682A	-24.386	3.840156136927383e-13
6629	6.83551e-12	Be	4	2906.07A	-24.388	3.8225122221732076e-13
6630	3.95203e-11	F	5	502.639A	-24.389	3.81372068802472e-13
6631	1.83153e-11	N	2	1084.58A	-24.39	3.8049493738436445e-13
6632	6.56303e-11	Cl	11	302.672A	-24.391	3.7961982331254085e-13
6633	8.8464e-12	Co	13	2245.49A	-24.395	3.761394478526125e-13
6634	3.3734400000000002e-12	Co	3	5888.48A	-24.396	3.752743511287304e-13
6635	1.3039200000000002e-12	N	5	1.52344m	-24.399	3.7269098066669465e-13
6636	5.866779999999999e-13	Fe	4	3.38592m	-24.401	3.7097862115368196e-13
6637	5.1671e-11	Mg	11	384.441A	-24.401	3.7097862115368196e-13
6638	4.63529e-11	Mn	6	428.548A	-24.403000000000002	3.6927412921797273e-13
6639	3.2237900000000003e-12	Cl	2	6161.84A	-24.404	3.6842482228879116e-13
6640	5.07148e-11	F	7	391.690A	-24.404	3.6842482228879116e-13
6641	5.37334e-11	Sc	11	369.686A	-24.404	3.6842482228879116e-13
6642	3.8199e-12	N	1	5200.26A	-24.406	3.667320639930373e-13
6643	1.0378299999999998e-10	Ar	14	191.404A	-24.406	3.667320639930373e-13
6644	3.832369999999999e-12	He	1	5183.33A	-24.406999999999996	3.6588860365163195e-13
6645	9.65375e-11	Fe	10	205.769A	-24.410999999999998	3.6253411677024436e-13
6646	1.45679e-11	Be	3	1363.57A	-24.412	3.617003114395248e-13
6647	5.06761e-12	Fe	9	3919.89A	-24.412	3.617003114395248e-13
6648	2.994e-09	Al	12	6.63476A	-24.415	3.592103840094418e-13
6649	8.74335e-11	Al	8	227.195A	-24.418000000000003	3.5673759711922e-13
6650	3.83833e-12	Fe	5	5175.29A	-24.418000000000003	3.5673759711922e-13
6651	4.990709999999999e-10	S	13	39.8029A	-24.419	3.5591712341375205e-13
6652	9.16044e-11	Mg	11	216.850A	-24.423000000000002	3.5265405561268605e-13
6653	1.80333e-12	Fe	9	1.10154m	-24.424	3.5184297379206104e-13
6654	4.71467e-10	Ar	10	42.1333A	-24.426	3.5022640216968975e-13
6655	1.17387e-10	V	13	169.222A	-24.428	3.486172580192418e-13
6656	5.53516e-13	Fe	4	3.58878m	-24.428	3.486172580192418e-13
6657	3.9762e-11	F	9	499.584A	-24.428	3.486172580192418e-13
6658	3.01938e-11	Cr	5	657.898A	-24.43	3.4701550721458923e-13
6659	3.34817e-11	Fe	8	593.293A	-24.430999999999997	3.462173936954132e-13
6660	2.57082e-11	Al	8	772.691A	-24.432	3.454211157863909e-13
6661	1.75937e-11	Ne	10	1129.07A	-24.432	3.454211157863909e-13
6662	3.3447900000000003e-12	Fe	4	5938.93A	-24.433000000000003	3.4462666926573597e-13
6663	9.5808e-11	P	10	207.336A	-24.434	3.438340499213806e-13
6664	1.90909e-10	Mg	11	104.052A	-24.436	3.422542759616585e-13
6665	5.96251e-11	Fe	12	333.156A	-24.436	3.422542759616585e-13
6666	7.16978e-11	Si	8	277.058A	-24.438000000000002	3.406817604039574e-13
6667	7.33948e-13	Ca	2	2.70652m	-24.438000000000002	3.406817604039574e-13
6668	6.09629e-11	Fe	11	325.845A	-24.439	3.3989821409820995e-13
6669	2.76752e-10	S	9	71.7770A	-24.445999999999998	3.344636175010158e-13
6670	1.04376e-11	Ne	10	1903.15A	-24.445999999999998	3.344636175010158e-13
6671	1.25661e-12	Mn	5	1.58080m	-24.45	3.3139723662440115e-13
6672	5.4011e-12	Cl	2	3677.86A	-24.45	3.3139723662440115e-13
6673	8.83116e-11	Mg	5	224.936A	-24.451999999999998	3.298746046312556e-13
6674	7.54826e-11	Cl	12	263.166A	-24.454	3.2835896849664306e-13
6675	1.37262e-11	Si	3	1447.19A	-24.454	3.2835896849664306e-13
6676	4.19483e-12	C	2	4735.46A	-24.456	3.2685029607751876e-13
6677	3.00222e-11	Cr	5	661.658A	-24.456999999999997	3.2609856125696264e-13
6678	3.15064e-11	Cl	7	630.489A	-24.458000000000002	3.2534855537851085e-13
6679	1.25876e-13	Cr	5	15.7810m	-24.458000000000002	3.2534855537851085e-13
6680	3.16876e-11	Cl	7	626.885A	-24.459	3.246002744657175e-13
6681	8.83029e-12	P	8	2249.58A	-24.459	3.246002744657175e-13
6682	1.25496e-11	Ar	13	1582.88A	-24.459	3.246002744657175e-13
6683	1.96427e-11	Cl	3	1011.29A	-24.461	3.231088716769686e-13
6684	7.91245e-11	Mg	11	251.053A	-24.461	3.231088716769686e-13
6685	3.15648e-11	Cl	7	629.323A	-24.461	3.231088716769686e-13
6686	5.75903e-12	He	1	3449.27A	-24.462	3.2236574189374383e-13
6687	2.64162e-11	Ar	10	751.981A	-24.463	3.216243212615921e-13
6688	8.48512e-12	Mn	11	2341.09A	-24.465	3.201465917357975e-13
6689	6.01752e-11	S	4	330.110A	-24.469	3.1721147014037005e-13
6690	2.41494e-11	S	3	822.565A	-24.469	3.1721147014037005e-13
6691	6.42856e-11	Mg	11	309.003A	-24.469	3.1721147014037005e-13
6692	1.03831e-11	Cl	11	1913.14A	-24.471999999999998	3.1502780173960184e-13
6693	4.46283e-11	Na	5	445.109A	-24.471999999999998	3.1502780173960184e-13
6694	2.13537e-10	V	13	93.0258A	-24.475	3.128591656063641e-13
6695	6.0646e-11	Mg	11	327.548A	-24.475	3.128591656063641e-13
6696	1.21109e-11	Be	4	1640.21A	-24.476999999999997	3.114217083126567e-13
6697	3.98612e-12	Sc	7	4983.41A	-24.478	3.1070545825926275e-13
6698	1.11027e-10	Mg	11	178.916A	-24.479	3.0999085553528375e-13
6699	2.17176e-10	P	6	91.4670A	-24.479	3.0999085553528375e-13
6700	4.15935e-12	Ti	8	4775.86A	-24.48	3.0927789635195964e-13
6701	9.38275e-12	Ti	14	2117.12A	-24.48	3.0927789635195964e-13
6702	2.3518400000000002e-12	O	1	8446.36A	-24.484	3.0644241955475504e-13
6703	7.29341e-11	Mg	11	272.362A	-24.485	3.057376215477184e-13
6704	5.44972e-11	Si	11	364.504A	-24.486	3.0503444453111346e-13
6705	3.7015e-12	Fe	4	5366.60A	-24.487	3.043328847767706e-13
6706	7.9119e-11	Mg	11	251.071A	-24.491	3.0154274411819323e-13
6707	3.02061e-12	Co	3	6576.31A	-24.491	3.0154274411819323e-13
6708	3.11613e-11	Ar	7	637.471A	-24.493000000000002	3.001572810582931e-13
6709	5.216239999999999e-13	Fe	4	3.80820m	-24.494	2.9946693846866473e-13
6710	5.49717e-11	Cl	7	361.358A	-24.496	2.9809101286938605e-13
6711	1.46082e-11	Mn	10	1359.81A	-24.496	2.9809101286938605e-13
6712	8.72677e-11	Ne	9	227.627A	-24.499000000000002	2.960389687706359e-13
6713	2.6284900000000002e-12	Fe	4	7557.36A	-24.503	2.9332486719105993e-13
6714	8.33361e-11	Fe	13	238.366A	-24.503	2.9332486719105993e-13
6715	3.3732e-10	S	9	58.8890A	-24.503	2.9332486719105993e-13
6716	1.09785e-12	Fe	2	1.80939m	-24.505	2.91977161845899e-13
6717	3.43331e-12	Fe	4	5785.80A	-24.506	2.9130563300838055e-13
6718	7.20363e-11	Ni	14	275.756A	-24.508000000000003	2.899672052015562e-13
6719	4.0451e-12	He	1	4910.75A	-24.513	2.866479780510226e-13
6720	6.42843e-11	Mg	11	309.010A	-24.514	2.859887059961127e-13
6721	5.36877e-11	S	4	370.000A	-24.514	2.859887059961127e-13
6722	3.46227e-11	F	9	573.741A	-24.514	2.859887059961127e-13
6723	8.01392e-11	Fe	13	247.874A	-24.515	2.8533095022485025e-13
6724	4.37929e-11	Be	3	453.600A	-24.515	2.8533095022485025e-13
6725	6.51684e-12	Ni	7	3048.17A	-24.518	2.8336674577949336e-13
6726	8.12357e-11	V	9	244.529A	-24.52	2.8206479384618136e-13
6727	9.40864e-12	S	3	2111.30A	-24.523000000000003	2.801230734631826e-13
6728	1.1104000000000001e-10	Mg	11	178.894A	-24.524	2.7947880827238855e-13
6729	4.3250699999999996e-10	Al	12	45.9287A	-24.528000000000002	2.769165311568428e-13
6730	1.38204e-10	K	13	143.733A	-24.528000000000002	2.769165311568428e-13
6731	3.64314e-11	O	4	545.256A	-24.528000000000002	2.769165311568428e-13
6732	1.26134e-10	Mg	11	157.488A	-24.53	2.756442152677149e-13
6733	6.42926e-13	Ca	9	3.08970m	-24.531	2.7501025116491824e-13
6734	1.44804e-12	Fe	2	1.37182m	-24.531	2.7501025116491824e-13
6735	1.60566e-11	Fe	11	1237.15A	-24.531	2.7501025116491824e-13
6736	5.57294e-12	Fe	9	3564.45A	-24.531	2.7501025116491824e-13
6737	4.50055e-12	Fe	2	4413.78A	-24.531999999999996	2.7437774513909686e-13
6738	9.331510000000001e-12	Ca	2	2128.75A	-24.531999999999996	2.7437774513909686e-13
6739	2.20096e-11	P	8	902.537A	-24.531999999999996	2.7437774513909686e-13
6740	1.30672e-11	S	11	1520.18A	-24.533	2.737466938367622e-13
6741	4.15282e-12	Ca	11	4783.36A	-24.533	2.737466938367622e-13
6742	7.56501e-11	Fe	12	262.583A	-24.534000000000002	2.731170939121498e-13
6743	1.06912e-11	Al	2	1858.03A	-24.537	2.7123696906224546e-13
6744	4.81751e-11	Fe	6	412.339A	-24.538	2.7061314134443745e-13
6745	2.66522e-11	Ar	2	745.322A	-24.539	2.699907483905661e-13
6746	1.02429e-10	Ar	12	193.934A	-24.541	2.6875025358276327e-13
6747	8.651169999999999e-12	Mg	11	2296.16A	-24.546	2.6567389486907833e-13
6748	2.23013e-10	Mg	11	89.0731A	-24.548000000000002	2.644532342015591e-13
6749	1.10124e-11	S	2	1803.82A	-24.55	2.632381819603647e-13
6750	7.35975e-12	Sc	3	2699.07A	-24.554000000000002	2.608247998018236e-13
6751	1.3376e-14	He	1	148.508m	-24.555999999999997	2.5962641870236545e-13
6752	6.92798e-10	Al	12	28.6728A	-24.557	2.5902929450937023e-13
6753	9.96268e-12	Sc	3	1993.89A	-24.558000000000003	2.584335436639068e-13
6754	9.26518e-11	Ar	13	214.399A	-24.559	2.5783916300736985e-13
6755	5.6048e-11	Ca	7	354.419A	-24.559	2.5783916300736985e-13
6756	7.22004e-11	Fe	4	275.130A	-24.56	2.5724614938840797e-13
6757	2.69632e-11	Cl	6	736.724A	-24.561999999999998	2.5606421069404216e-13
6758	1.93218e-11	Fe	10	1028.08A	-24.564	2.5488770251469093e-13
6759	6.5774399999999995e-12	Fe	10	3020.09A	-24.575	2.4851286873341606e-13
6760	7.88757e-11	Fe	7	251.845A	-24.575	2.4851286873341606e-13
6761	8.75089e-11	Sc	11	226.999A	-24.579	2.4623448905801096e-13
6762	4.6719e-11	O	2	425.190A	-24.58	2.456681654484926e-13
6763	3.22162e-12	Mn	5	6165.99A	-24.581999999999997	2.445394227582414e-13
6764	7.8562e-12	Si	1	2528.51A	-24.581999999999997	2.445394227582414e-13
6765	4.00373e-12	Fe	9	4961.49A	-24.583000000000002	2.4397699769302515e-13
6766	3.32984e-11	C	2	596.559A	-24.584	2.434158661695674e-13
6767	3.2234e-11	Mg	11	616.259A	-24.585	2.4285602521279884e-13
6768	1.2821e-11	S	2	1549.37A	-24.585	2.4285602521279884e-13
6769	7.29328e-11	Mg	11	272.367A	-24.586	2.4229747185450233e-13
6770	4.2052099999999997e-10	Si	11	47.2377A	-24.587	2.417402031332796e-13
6771	4.13703e-12	Li	2	4801.63A	-24.589000000000002	2.406295077905237e-13
6772	5.3027e-11	Fe	9	374.610A	-24.589000000000002	2.406295077905237e-13
6773	3.59819e-11	Cl	6	552.068A	-24.589000000000002	2.406295077905237e-13
6774	7.31364e-12	Fe	9	2716.08A	-24.592	2.389730259104011e-13
6775	2.41988e-11	S	3	820.885A	-24.594	2.378750445920987e-13
6776	6.53834e-11	Fe	8	303.815A	-24.595	2.3732794717133093e-13
6777	5.4397400000000004e-12	Ni	15	3651.73A	-24.596999999999998	2.3623752430326037e-13
6778	5.17175e-11	Mg	11	384.095A	-24.598000000000003	2.3569419307464225e-13
6779	4.32349e-11	Ni	15	459.454A	-24.598000000000003	2.3569419307464225e-13
6780	1.0127e-11	Fe	9	1961.53A	-24.599	2.3515211147317706e-13
6781	1.23655e-10	Mg	11	160.645A	-24.599	2.3515211147317706e-13
6782	1.23641e-10	Mg	11	160.662A	-24.6	2.3461127662479626e-13
6783	4.08611e-11	Ca	11	486.146A	-24.601	2.340716856620512e-13
6784	1.05137e-11	F	4	1889.39A	-24.603	2.329962239566082e-13
6785	1.2708799999999998e-10	Mg	11	156.305A	-24.604	2.3246034751192316e-13
6786	1.09165e-10	Mg	10	181.967A	-24.605	2.31925703548858e-13
6787	1.7805e-11	Si	4	1115.67A	-24.605	2.31925703548858e-13
6788	2.74328e-11	Cl	6	724.113A	-24.605999999999998	2.3139228923278747e-13
6789	7.64682e-11	V	13	259.774A	-24.605999999999998	2.3139228923278747e-13
6790	7.29806e-11	Mg	11	272.188A	-24.61	2.292708719737119e-13
6791	1.68826e-11	S	2	1176.62A	-24.612	2.282174680035418e-13
6792	1.32303e-10	Mg	11	150.143A	-24.614	2.2716890398497297e-13
6793	1.50254e-11	Si	6	1322.06A	-24.614	2.2716890398497297e-13
6794	1.20014e-12	Co	13	1.65518m	-24.618000000000002	2.2508620695458846e-13
6795	2.55613e-11	Ar	10	777.131A	-24.619	2.2456852304417055e-13
6796	3.53062e-10	Ar	10	56.2633A	-24.621	2.2353672440479915e-13
6797	6.43321e-11	Mg	11	308.780A	-24.621	2.2353672440479915e-13
6798	9.39829e-12	Fe	9	2113.63A	-24.624000000000002	2.219979084178516e-13
6799	1.83399e-13	Mn	6	10.8313m	-24.625	2.2148732739696504e-13
6800	2.11793e-13	Ti	8	9.37919m	-24.628	2.1996261935978754e-13
6801	3.10794e-11	Ca	7	639.151A	-24.629	2.194567193738354e-13
6802	1.49315e-11	Ar	13	1330.37A	-24.631999999999998	2.1794598994396692e-13
6803	4.0256e-11	Ne	9	493.454A	-24.634	2.1694461908026486e-13
6804	4.73024e-11	Fe	13	419.947A	-24.634	2.1694461908026486e-13
6805	5.5276400000000005e-12	Li	2	3593.66A	-24.635	2.1644566030233916e-13
6806	7.13803e-11	Ar	4	278.290A	-24.635	2.1644566030233916e-13
6807	3.22818e-11	Mg	11	615.346A	-24.638	2.1495565885731877e-13
6808	6.12163e-11	V	13	324.496A	-24.64	2.139680273169424e-13
6809	1.54156e-11	Ti	3	1288.59A	-24.64	2.139680273169424e-13
6810	7.73266e-11	Fe	8	256.890A	-24.64	2.139680273169424e-13
6811	5.375399999999999e-13	Fe	5	3.69544m	-24.643	2.1249508177742416e-13
6812	1.1183e-11	Be	2	1776.31A	-24.643	2.1249508177742416e-13
6813	1.57064e-11	Si	2	1264.74A	-24.644000000000002	2.1200635665131418e-13
6814	2.2009e-11	S	3	902.561A	-24.645	2.1151875556180432e-13
6815	1.3229e-10	Mg	11	150.159A	-24.645	2.1151875556180432e-13
6816	7.15813e-12	Ne	10	2775.09A	-24.647	2.1054691515767399e-13
6817	3.14471e-14	O	1	63.1679m	-24.648000000000003	2.1006267069045075e-13
6818	5.33791e-12	Be	3	3721.40A	-24.649	2.0957953995459981e-13
6819	6.55448e-10	Al	12	30.3067A	-24.65	2.0909752038860672e-13
6820	6.21878e-11	Cl	12	319.427A	-24.651	2.0861660943684999e-13
6821	7.99632e-12	Fe	2	2484.20A	-24.651	2.0861660943684999e-13
6822	8.89738e-11	S	9	223.262A	-24.651999999999997	2.0813680454959102e-13
6823	2.42449e-10	Mg	11	81.9326A	-24.651999999999997	2.0813680454959102e-13
6824	5.83293e-11	Fe	12	340.557A	-24.654	2.071805027988977e-13
6825	1.50488e-15	Ne	10	1320.00m	-24.655	2.0670400086524832e-13
6826	1.39398e-11	Be	3	1425.01A	-24.66	2.0433787973331225e-13
6827	2.61685e-14	Fe	5	75.9099m	-24.662	2.0339903245666435e-13
6828	9.04753e-12	P	2	2195.57A	-24.663	2.0293122766345902e-13
6829	3.4939800000000004e-12	Fe	4	5685.35A	-24.665	2.0199884336600368e-13
6830	5.35288e-11	Sc	11	371.099A	-24.666	2.0153425891834328e-13
6831	2.57118e-12	Be	4	7725.80A	-24.666	2.0153425891834328e-13
6832	1.51446e-12	Mn	5	1.31165m	-24.666999999999998	2.0107074298526311e-13
6833	8.91702e-11	Ar	4	222.770A	-24.666999999999998	2.0107074298526311e-13
6834	6.90368e-11	Fe	11	287.737A	-24.668000000000003	2.0060829310924306e-13
6835	5.516030000000001e-12	Ni	16	3601.23A	-24.669	2.0014690683842634e-13
6836	1.31773e-10	Si	6	150.748A	-24.669	2.0014690683842634e-13
6837	8.88953e-12	B	3	2234.59A	-24.671	1.9922731533312146e-13
6838	3.0896e-10	Na	10	64.2945A	-24.674	1.9785584414114087e-13
6839	3.0863599999999998e-12	Cr	5	6436.21A	-24.674	1.9785584414114087e-13
6840	1.08589e-11	O	5	1829.33A	-24.674	1.9785584414114087e-13
6841	6.575089999999998e-10	Ca	13	30.2117A	-24.675	1.974007883272808e-13
6842	2.91387e-11	Na	9	681.720A	-24.676	1.9694677911275146e-13
6843	8.39838e-11	Fe	10	236.527A	-24.678	1.960418908587663e-13
6844	1.39714e-11	Cl	10	1421.79A	-24.68	1.9514116018865323e-13
6845	4.88231e-12	Sc	3	4068.66A	-24.682	1.9424456800004806e-13
6846	2.13842e-12	Fe	4	9289.32A	-24.683000000000003	1.9379781789083013e-13
6847	1.93962e-11	Mg	9	1024.14A	-24.688000000000002	1.9157943261374242e-13
6848	3.29382e-11	Fe	8	603.083A	-24.688000000000002	1.9157943261374242e-13
6849	2.74167e-10	Co	10	72.4538A	-24.689	1.911388121458204e-13
6850	1.01543e-11	Be	3	1956.26A	-24.691	1.9026060907608595e-13
6851	6.13611e-11	F	9	323.730A	-24.691999999999997	1.8982302181812984e-13
6852	3.76332e-10	Al	11	52.7844A	-24.693	1.8938644098293598e-13
6853	3.74834e-10	Al	11	52.9953A	-24.694000000000003	1.889508642558009e-13
6854	5.332740000000001e-16	Si	12	3725.00m	-24.695	1.8851628932734019e-13
6855	3.00341e-11	S	4	661.396A	-24.695	1.8851628932734019e-13
6856	3.7518199999999996e-10	Al	11	52.9462A	-24.695999999999998	1.8808271389347924e-13
6857	5.6534e-11	Ca	7	351.372A	-24.698	1.8721855231974549e-13
6858	5.27377e-11	Mg	5	376.665A	-24.7	1.8635836120778542e-13
6859	3.93793e-11	Be	3	504.439A	-24.7	1.8635836120778542e-13
6860	6.10109e-12	Fe	2	3255.89A	-24.7	1.8635836120778542e-13
6861	3.25176e-10	B	4	61.0883A	-24.7	1.8635836120778542e-13
6862	4.82551e-11	Cr	10	411.655A	-24.706	1.8380142863508983e-13
6863	3.93915e-12	Sc	7	5042.83A	-24.706999999999997	1.8337869707990658e-13
6864	4.65645e-11	Fe	6	426.601A	-24.71	1.8211632700857473e-13
6865	2.23157e-10	Al	12	89.0156A	-24.71	1.8211632700857473e-13
6866	8.61944e-12	S	10	2304.61A	-24.712	1.8127957849249795e-13
6867	1.1664e-12	Mn	5	1.70305m	-24.714000000000002	1.804466744866328e-13
6868	1.75995e-12	O	1	1.12869m	-24.715	1.8003165865188202e-13
6869	1.16976e-10	V	13	169.817A	-24.715999999999998	1.796175973270638e-13
6870	6.09821e-11	Ni	14	325.743A	-24.715999999999998	1.796175973270638e-13
6871	9.13194e-11	Mg	11	217.527A	-24.715999999999998	1.796175973270638e-13
6872	7.89889e-11	Mg	11	251.484A	-24.717	1.792044883168647e-13
6873	1.7336400000000002e-13	Fe	6	11.4582m	-24.719	1.7838111848431456e-13
6874	6.642810000000001e-12	Fe	10	2990.37A	-24.719	1.7838111848431456e-13
6875	2.78144e-10	S	9	71.4180A	-24.72	1.7797085329654005e-13
6876	5.4986e-11	Cl	7	361.264A	-24.72	1.7797085329654005e-13
6877	2.97528e-11	O	5	667.651A	-24.721	1.7756153169251177e-13
6878	2.5506299999999997e-10	Mg	11	77.8805A	-24.724	1.7633920670603562e-13
6879	8.7128e-12	Fe	2	2279.92A	-24.726	1.7552900164665903e-13
6880	1.37782e-11	Si	3	1441.73A	-24.726	1.7552900164665903e-13
6881	4.46182e-12	Fe	2	4452.10A	-24.728	1.747225191413885e-13
6882	6.79586e-11	Na	4	292.302A	-24.729	1.7432066849860153e-13
6883	5.82092e-11	S	4	341.260A	-24.73	1.7391974208664443e-13
6884	2.5512899999999997e-13	Fe	3	7.78604m	-24.732	1.7312065345742666e-13
6885	1.21226e-13	Co	3	16.3863m	-24.734	1.7232523630695788e-13
6886	2.63712e-10	Mg	11	75.3264A	-24.737	1.71138957724371e-13
6887	7.20349e-13	O	7	2.75762m	-24.74	1.6996084542610453e-13
6888	4.53187e-12	He	1	4383.28A	-24.741	1.6956994632895914e-13
6889	1.39851e-10	Mg	11	142.040A	-24.744	1.6840263502916567e-13
6890	4.0921399999999996e-10	Ar	11	48.5430A	-24.747	1.672433594438377e-13
6891	5.66292e-11	Ni	14	350.781A	-24.748	1.6685871039101462e-13
6892	3.6694300000000005e-10	Na	11	54.1350A	-24.749000000000002	1.6647494600646376e-13
6893	3.94894e-12	Fe	4	5030.32A	-24.752	1.653289405390289e-13
6894	1.19741e-11	P	10	1658.96A	-24.752	1.653289405390289e-13
6895	6.8088e-12	Fe	2	2917.47A	-24.753	1.649486945275038e-13
6896	1.79445e-12	P	10	1.10700m	-24.753	1.649486945275038e-13
6897	1.3229e-12	Fe	5	1.50159m	-24.756999999999998	1.6343643580621044e-13
6898	6.84735e-13	Fe	4	2.90104m	-24.758000000000003	1.63060542434785e-13
6899	4.03749e-12	Fe	4	4920.01A	-24.759	1.6268551359412601e-13
6900	1.2751100000000002e-10	Ne	9	155.786A	-24.761999999999997	1.6156559439592983e-13
6901	9.52922e-12	Be	3	2084.58A	-24.763	1.6119400384034617e-13
6902	2.58737e-11	Be	3	767.748A	-24.763	1.6119400384034617e-13
6903	9.625370000000001e-13	Fe	5	2.06376m	-24.763	1.6119400384034617e-13
6904	7.06182e-11	Al	12	281.294A	-24.765	1.6045338466726382e-13
6905	2.71938e-11	Cl	6	730.476A	-24.767	1.5971616833018326e-13
6906	3.65083e-11	Ca	7	544.108A	-24.769000000000002	1.5898233919449189e-13
6907	2.37671e-11	Ar	5	835.797A	-24.773000000000003	1.575247803476796e-13
6908	9.977910000000001e-12	Cl	11	1990.84A	-24.776999999999997	1.5608058448069945e-13
6909	1.01229e-10	K	12	196.232A	-24.778000000000002	1.5572160909785356e-13
6910	6.871350000000001e-13	O	7	2.89091m	-24.778000000000002	1.5572160909785356e-13
6911	2.9353700000000002e-12	Fe	4	6767.28A	-24.779	1.5536345933548002e-13
6912	4.32063e-12	Ne	9	4597.59A	-24.779	1.5536345933548002e-13
6913	2.36208e-11	Ar	9	840.972A	-24.784000000000002	1.5358502852269534e-13
6914	1.28852e-12	Mn	5	1.54165m	-24.785999999999998	1.528793694155814e-13
6915	1.10755e-10	Mg	11	179.355A	-24.785999999999998	1.528793694155814e-13
6916	8.09246e-11	Mg	11	245.469A	-24.785999999999998	1.528793694155814e-13
6917	2.20657e-11	S	3	900.242A	-24.785999999999998	1.528793694155814e-13
6918	6.41754e-11	Si	11	309.534A	-24.785999999999998	1.528793694155814e-13
6919	9.55381e-11	Ni	11	207.922A	-24.79	1.514777629320199e-13
6920	2.13667e-10	Si	6	92.9693A	-24.791	1.5112937374497347e-13
6921	1.30236e-11	F	9	1525.27A	-24.791999999999998	1.5078178583082332e-13
6922	5.8483e-10	Al	12	33.9662A	-24.791999999999998	1.5078178583082332e-13
6923	1.29337e-11	S	2	1535.87A	-24.796	1.4939941010915898e-13
6924	1.8615599999999997e-10	Mg	11	106.709A	-24.796	1.4939941010915898e-13
6925	7.88522e-12	Si	1	2519.20A	-24.796999999999997	1.4905580100096053e-13
6926	4.40365e-11	Ar	3	451.091A	-24.799	1.4837095180402644e-13
6927	1.69457e-11	S	2	1172.24A	-24.801	1.476892492033306e-13
6928	2.88058e-12	Cr	4	6895.98A	-24.803	1.4701067874157412e-13
6929	2.62453e-11	Al	8	756.878A	-24.804000000000002	1.4667256356306498e-13
6930	4.26423e-12	Be	4	4658.39A	-24.805999999999997	1.4599866434751264e-13
6931	6.46935e-12	N	2	3070.55A	-24.805999999999997	1.4599866434751264e-13
6932	1.44208e-10	Mg	5	137.749A	-24.808000000000003	1.453278614175993e-13
6933	4.82734e-10	K	10	41.1499A	-24.809	1.449936166115348e-13
6934	2.10687e-12	Fe	4	9428.44A	-24.81	1.4466014054719188e-13
6935	6.22179e-10	Al	12	31.9272A	-24.81	1.4466014054719188e-13
6936	6.65912e-12	Ni	7	2983.05A	-24.813000000000002	1.4366430714424285e-13
6937	4.80363e-11	Fe	6	413.530A	-24.814	1.4333388840683477e-13
6938	8.57211e-11	Mg	3	231.734A	-24.816	1.4267532901022294e-13
6939	1.1222700000000001e-10	Cl	11	177.003A	-24.816	1.4267532901022294e-13
6940	7.92243e-11	P	9	250.737A	-24.816999999999997	1.4234718485940397e-13
6941	8.95764e-11	Ar	4	221.760A	-24.816999999999997	1.4234718485940397e-13
6942	8.67778e-11	Ti	5	228.912A	-24.818	1.4201979541918658e-13
6943	8.16191e-11	Ca	4	243.380A	-24.819000000000003	1.4169315895378802e-13
6944	7.53246e-12	Sc	13	2637.18A	-24.819000000000003	1.4169315895378802e-13
6945	9.5148e-11	Mg	11	208.774A	-24.822	1.4071775010846632e-13
6946	1.3107900000000001e-14	Cl	3	151.546m	-24.823	1.4039410826418256e-13
6947	4.89127e-12	Sc	3	4061.21A	-24.828000000000003	1.3878703019615818e-13
6948	5.16697e-11	Mg	11	384.451A	-24.829	1.3846782888445038e-13
6949	1.45798e-11	B	2	1362.46A	-24.83	1.381493617153873e-13
6950	2.25559e-12	Mg	1	8806.76A	-24.83	1.381493617153873e-13
6951	7.74244e-11	Ni	16	256.566A	-24.833000000000002	1.3719834819865848e-13
6952	2.34843e-09	Na	11	8.45859A	-24.833000000000002	1.3719834819865848e-13
6953	9.76856e-11	Ar	14	203.351A	-24.834	1.368828007541512e-13
6954	1.88873e-10	Sc	11	105.173A	-24.834	1.368828007541512e-13
6955	3.07703e-11	Cr	5	645.572A	-24.836	1.3625388141293213e-13
6956	3.22353e-11	Mg	11	616.234A	-24.838	1.356278516936044e-13
6957	5.57577e-11	Mg	5	356.264A	-24.840999999999998	1.3469419612977394e-13
6958	6.60357e-11	Cl	11	300.814A	-24.842	1.3438440807520257e-13
6959	6.2231e-11	Mg	11	319.205A	-24.843000000000004	1.340753325133842e-13
6960	3.10181e-11	Ca	7	640.416A	-24.843000000000004	1.340753325133842e-13
6961	1.95338e-10	Be	3	101.693A	-24.844	1.3376696780563417e-13
6962	1.2337e-10	Mg	11	161.016A	-24.845	1.3345931231703138e-13
6963	8.10209e-11	Fe	7	245.177A	-24.846	1.3315236441641591e-13
6964	3.7037400000000005e-12	Ni	4	5363.34A	-24.846	1.3315236441641591e-13
6965	2.1971799999999997e-12	Fe	5	9040.91A	-24.849	1.3223574998713507e-13
6966	7.445e-11	K	13	266.816A	-24.85	1.319316162017875e-13
6967	6.17081e-11	S	4	321.910A	-24.851	1.316281819047367e-13
6968	1.32018e-10	Mg	11	150.468A	-24.851	1.316281819047367e-13
6969	2.62911e-12	Fe	4	7555.59A	-24.851999999999997	1.3132544548720318e-13
6970	3.88735e-11	Fe	13	511.003A	-24.855999999999998	1.3012144656599425e-13
6971	1.14584e-10	Mg	11	173.362A	-24.857	1.2982217554357506e-13
6972	3.78815e-10	Ne	9	52.4385A	-24.859	1.292256968284348e-13
6973	5.0142900000000004e-12	Ca	7	3961.57A	-24.859	1.292256968284348e-13
6974	1.3584700000000003e-10	Mg	11	146.227A	-24.861	1.2863195868405036e-13
6975	2.96788e-11	Fe	8	669.314A	-24.861	1.2863195868405036e-13
6976	1.5112100000000003e-10	Si	12	131.448A	-24.862	1.283361133886978e-13
6977	7.1155600000000004e-12	Co	13	2791.69A	-24.864	1.2774646250894888e-13
6978	6.68205e-13	Fe	4	2.97281m	-24.865	1.274526537982844e-13
6979	8.32266e-11	Fe	7	238.679A	-24.866999999999997	1.2686706204664127e-13
6980	1.14649e-13	F	6	17.3263m	-24.87	1.2599371533453273e-13
6981	3.64738e-11	O	4	544.623A	-24.871	1.2570393783050463e-13
6982	6.13661e-11	Ar	12	323.704A	-24.871	1.2570393783050463e-13
6983	2.82977e-11	Fe	8	701.982A	-24.872	1.2541482679624037e-13
6984	4.28604e-11	Fe	6	463.469A	-24.874000000000002	1.248385980091804e-13
6985	1.9072299999999996e-10	Sc	11	104.154A	-24.874000000000002	1.248385980091804e-13
6986	5.62733e-17	Li	3	3.53000c	-24.875	1.2455147720127804e-13
6987	7.36158e-11	Mg	11	269.839A	-24.875999999999998	1.2426501675290907e-13
6988	7.61723e-11	V	13	260.783A	-24.875999999999998	1.2426501675290907e-13
6989	2.53462e-11	Mg	9	783.725A	-24.878	1.2369407086312325e-13
6990	2.99953e-11	Ca	11	662.253A	-24.878	1.2369407086312325e-13
6991	5.1671e-11	Mg	11	384.441A	-24.878	1.2369407086312325e-13
6992	2.4976399999999997e-13	C	5	7.95328m	-24.88	1.2312574823141686e-13
6993	1.52539e-10	Al	12	130.226A	-24.881	1.228425668686839e-13
6994	1.8108400000000002e-12	Fe	6	1.09697m	-24.881999999999998	1.2256003680501284e-13
6995	6.80517e-11	Na	4	291.902A	-24.881999999999998	1.2256003680501284e-13
6996	1.27198e-10	Mg	11	156.169A	-24.883000000000003	1.2227815654245445e-13
6997	7.646130000000001e-12	Co	13	2597.98A	-24.884	1.2199692458651163e-13
6998	1.47895e-11	Si	11	1343.15A	-24.885	1.2171633944611755e-13
6999	5.57931e-11	Si	10	356.038A	-24.886	1.214363996336397e-13
7000	2.30689e-13	Cl	6	8.61092m	-24.89	1.203230640297742e-13
7001	1.7502e-11	N	1	1134.98A	-24.891	1.2004632866183154e-13
7002	3.15294e-12	O	1	6300.30A	-24.892	1.197702297675722e-13
7003	3.5260699999999997e-12	Fe	4	5633.60A	-24.894000000000002	1.192199355480778e-13
7004	4.3927800000000004e-10	Al	12	45.2207A	-24.894000000000002	1.192199355480778e-13
7005	2.77476e-11	Cl	12	715.898A	-24.895	1.1894573730523857e-13
7006	1.8709900000000002e-10	Mg	11	106.171A	-24.897	1.1839923128450638e-13
7007	7.67274e-12	Mn	2	2588.97A	-24.898000000000003	1.1812692060909197e-13
7008	3.7335400000000004e-10	Mg	11	53.2054A	-24.9	1.1758417670934513e-13
7009	5.23528e-11	Mg	11	379.435A	-24.901	1.1731374060743569e-13
7010	6.49673e-11	Mg	11	305.761A	-24.901	1.1731374060743569e-13
7011	1.15161e-11	Al	2	1724.92A	-24.901999999999997	1.170439264913017e-13
7012	6.68358e-10	Ca	13	29.7213A	-24.91	1.14907634075817e-13
7013	1.11616e-11	O	5	1779.71A	-24.910999999999998	1.1464335385114184e-13
7014	6.650439999999999e-13	Ar	12	2.98694m	-24.910999999999998	1.1464335385114184e-13
7015	1.9853700000000002e-10	F	8	100.054A	-24.910999999999998	1.1464335385114184e-13
7016	4.09122e-11	Fe	8	485.539A	-24.913	1.1411661548677396e-13
7017	7.99351e-12	Fe	2	2485.07A	-24.914	1.1385415455436786e-13
7018	4.82266e-12	Mn	5	4118.98A	-24.914	1.1385415455436786e-13
7019	5.90799e-11	Mg	11	336.231A	-24.915	1.1359229726535626e-13
7020	7.21646e-11	Ar	12	275.266A	-24.918000000000003	1.128103333912257e-13
7021	3.2063e-12	Co	3	6195.45A	-24.919	1.1255087682427001e-13
7022	6.72854e-13	Fe	5	2.95227m	-24.919	1.1255087682427001e-13
7023	1.00643e-11	Fe	7	1973.75A	-24.921	1.1203375251854307e-13
7024	1.19881e-11	C	1	1657.01A	-24.921999999999997	1.1177608203803118e-13
7025	6.92593e-11	Fe	10	286.813A	-24.921999999999997	1.1177608203803118e-13
7026	5.75714e-11	K	8	345.041A	-24.925	1.1100662090158268e-13
7027	6.35836e-13	N	6	3.12415m	-24.927	1.1049659180732294e-13
7028	6.69039e-12	Li	2	2969.10A	-24.927	1.1049659180732294e-13
7029	1.37555e-11	Be	3	1444.11A	-24.927	1.1049659180732294e-13
7030	6.10005e-13	N	6	3.25644m	-24.928	1.1024245669834041e-13
7031	1.6214099999999998e-14	Fe	5	122.513m	-24.929000000000002	1.09988906083889e-13
7032	1.09125e-11	S	1	1820.34A	-24.933000000000003	1.0898052173172735e-13
7033	3.6882e-12	Fe	13	5385.95A	-24.936	1.0823030509706562e-13
7034	4.80061e-11	Cl	12	413.790A	-24.936999999999998	1.0798138230287737e-13
7035	3.80484e-12	Fe	4	5220.83A	-24.938000000000002	1.0773303201522708e-13
7036	2.23211e-10	Co	10	88.9941A	-24.939	1.0748525291738982e-13
7037	7.269839999999999e-12	Fe	2	2732.45A	-24.939	1.0748525291738982e-13
7038	6.809e-11	Cr	7	291.738A	-24.941	1.0699140303936913e-13
7039	1.37148e-10	F	6	144.840A	-24.941999999999997	1.0674532964084367e-13
7040	1.04528e-11	Fe	4	1900.39A	-24.941999999999997	1.0674532964084367e-13
7041	7.54783e-11	K	13	263.181A	-24.944000000000003	1.0625487940146886e-13
7042	1.73892e-11	Na	10	1142.35A	-24.944000000000003	1.0625487940146886e-13
7043	4.56344e-11	Mn	6	435.296A	-24.944000000000003	1.0625487940146886e-13
7044	1.11843e-11	Be	2	1776.10A	-24.944000000000003	1.0625487940146886e-13
7045	7.02445e-10	Sc	13	28.2790A	-24.945	1.0601049996030373e-13
7046	6.42856e-11	Mg	11	309.003A	-24.945999999999998	1.0576668257625641e-13
7047	9.49563e-12	Mg	3	2091.96A	-24.945999999999998	1.0576668257625641e-13
7048	5.71253e-11	Si	10	347.735A	-24.949	1.0503858985472209e-13
7049	1.0797399999999999e-10	Ar	13	183.975A	-24.949	1.0503858985472209e-13
7050	2.60587e-11	Mg	9	762.295A	-24.95	1.047970078018878e-13
7051	6.65632e-11	Ca	3	298.430A	-24.951	1.0455598137235579e-13
7052	2.26505e-10	Al	12	87.7000A	-24.956999999999997	1.0312141952759427e-13
7053	1.3823500000000001e-10	Ni	13	143.701A	-24.956999999999997	1.0312141952759427e-13
7054	4.79663e-12	He	1	4141.33A	-24.956999999999997	1.0312141952759427e-13
7055	1.59815e-11	Be	3	1242.97A	-24.961	1.0217599667062893e-13
7056	7.29341e-11	Mg	11	272.362A	-24.962	1.019409983994192e-13
7057	1.0926700000000001e-10	Ca	13	181.798A	-24.965999999999998	1.0100639770840755e-13
7058	4.99989e-10	S	13	39.7298A	-24.967	1.0077408944016414e-13
7059	7.6969e-11	Ar	14	258.084A	-24.969	1.0031107455740612e-13
7060	4.73742e-12	Mn	6	4193.10A	-24.971999999999998	9.962053797730962e-14
7061	8.89152e-12	B	3	2234.09A	-24.971999999999998	9.962053797730962e-14
7062	1.78053e-11	Si	4	1115.65A	-24.973000000000003	9.939141709799781e-14
7063	5.4021e-11	Fe	9	367.718A	-24.976	9.87072113953212e-14
7064	4.48218e-10	Al	12	44.3188A	-24.976	9.87072113953212e-14
7065	4.41595e-11	Cl	6	449.834A	-24.978	9.825369295456455e-14
7066	7.7924e-12	Fe	5	2549.21A	-24.978	9.825369295456455e-14
7067	1.7805e-11	Si	4	1115.67A	-24.978	9.825369295456455e-14
7068	3.4508e-12	Fe	4	5756.48A	-24.98	9.780225824176736e-14
7069	3.2917e-11	Mg	11	603.471A	-24.98	9.780225824176736e-14
7070	2.49924e-12	F	7	7948.20A	-24.980999999999998	9.757731928980166e-14
7071	1.03094e-10	Fe	8	192.684A	-24.980999999999998	9.757731928980166e-14
7072	2.55126e-14	Fe	5	77.8613m	-24.982	9.735289768306851e-14
7073	5.14906e-11	Fe	12	385.788A	-24.984	9.690560174859475e-14
7074	5.88881e-11	Mg	11	337.325A	-24.984	9.690560174859475e-14
7075	9.14519e-11	Ar	12	217.212A	-24.985	9.668272504933644e-14
7076	3.12969e-12	Si	2	6347.11A	-24.985	9.668272504933644e-14
7077	6.42843e-11	Mg	11	309.010A	-24.991	9.535618833108325e-14
7078	4.28325e-11	Fe	6	463.771A	-24.993000000000002	9.491806644275219e-14
7079	9.46292e-11	Cl	11	209.919A	-24.993000000000002	9.491806644275219e-14
7080	7.96715e-12	Fe	2	2493.29A	-24.994	9.469976094784773e-14
7081	6.1301e-11	Cl	12	324.048A	-24.999000000000002	9.361574174826664e-14
7082	8.08529e-12	Mn	12	2456.86A	-25.0	9.34004315170418e-14
7083	1.1078099999999999e-13	Fe	2	17.9314m	-25.002	9.297129551503394e-14
7084	5.98182e-11	Ar	3	332.080A	-25.006	9.211892955436103e-14
7085	4.20308e-13	Fe	4	4.72617m	-25.006999999999998	9.190706189565178e-14
7086	4.86519e-12	Cr	10	4082.98A	-25.011	9.106445288744836e-14
7087	2.76706e-10	S	9	71.7890A	-25.011	9.106445288744836e-14
7088	2.63396e-11	Fe	8	754.166A	-25.011999999999997	9.085501045777362e-14
7089	5.09257e-12	Al	2	3900.67A	-25.014	9.043756960319698e-14
7090	5.83501e-11	Fe	9	340.436A	-25.016	9.002204671512829e-14
7091	2.8984299999999998e-12	Co	3	6853.53A	-25.019000000000002	8.940233930449216e-14
7092	6.1704e-13	Fe	4	3.21932m	-25.021	8.899157286759107e-14
7093	4.65837e-11	Fe	6	426.425A	-25.022	8.878689792966547e-14
7094	2.15991e-11	F	9	919.688A	-25.022	8.878689792966547e-14
7095	6.72688e-11	S	4	295.300A	-25.023000000000003	8.858269373103281e-14
7096	1.10031e-11	S	2	1805.35A	-25.024	8.837895918902559e-14
7097	2.21643e-12	Fe	4	8962.37A	-25.026999999999997	8.777056271336077e-14
7098	6.16037e-11	Mg	6	322.455A	-25.026999999999997	8.777056271336077e-14
7099	3.1409e-12	Fe	5	6324.44A	-25.028000000000002	8.756869602086049e-14
7100	1.6495e-11	S	2	1204.27A	-25.03	8.716635440957386e-14
7101	5.79528e-11	Ca	4	342.770A	-25.033	8.656630544649461e-14
7102	6.87581e-11	Cr	7	288.903A	-25.034000000000002	8.636720846885008e-14
7103	8.10534e-11	Fe	7	245.079A	-25.035999999999998	8.597038719142295e-14
7104	2.7786400000000004e-10	Co	10	71.4898A	-25.037	8.577266078773206e-14
7105	1.02687e-12	Si	11	1.93446m	-25.038	8.557538914215025e-14
7106	2.41768e-12	N	1	8216.34A	-25.039	8.537857120876291e-14
7107	2.65983e-12	N	1	7468.31A	-25.039	8.537857120876291e-14
7108	9.77844e-12	Cl	11	2031.46A	-25.041	8.498629230693593e-14
7109	4.43908e-12	Fe	2	4474.90A	-25.041999999999998	8.47908292586726e-14
7110	3.05607e-16	Ti	12	6500.00m	-25.041999999999998	8.47908292586726e-14
7111	6.15429e-12	Fe	2	3227.74A	-25.044	8.440125078581058e-14
7112	2.01334e-11	Fe	8	986.643A	-25.044	8.440125078581058e-14
7113	9.46005e-14	Mn	5	20.9983m	-25.044	8.440125078581058e-14
7114	6.065790000000001e-10	Na	11	32.7483A	-25.045	8.420713329570631e-14
7115	4.6146199999999996e-12	K	12	4304.68A	-25.046999999999997	8.38202366621891e-14
7116	3.01571e-11	Cr	5	658.699A	-25.048000000000002	8.362745546748667e-14
7117	2.30528e-12	Fe	2	8616.95A	-25.049	8.343511765722964e-14
7118	1.75108e-11	N	1	1134.41A	-25.049	8.343511765722964e-14
7119	2.40927e-11	S	3	824.501A	-25.05	8.324322221166002e-14
7120	2.58349e-11	Mg	9	768.901A	-25.052	8.286075434728356e-14
7121	1.99739e-11	K	13	994.522A	-25.054000000000002	8.248004376311967e-14
7122	1.12919e-11	Fe	9	1759.18A	-25.054000000000002	8.248004376311967e-14
7123	1.0199200000000002e-12	Fe	10	1.94765m	-25.055	8.229034492655193e-14
7124	3.66995e-12	Fe	4	5412.74A	-25.055999999999997	8.210108238520123e-14
7125	8.72895e-12	Mn	6	2275.70A	-25.057	8.191225513561573e-14
7126	4.50895e-11	Fe	10	440.557A	-25.058000000000003	8.172386217665219e-14
7127	6.704110000000001e-10	Al	12	29.6303A	-25.061999999999998	8.097461330464187e-14
7128	6.568310000000001e-12	Ni	7	3024.29A	-25.063000000000002	8.078837686204687e-14
7129	7.29328e-11	Mg	11	272.367A	-25.063000000000002	8.078837686204687e-14
7130	8.67779e-11	Ti	5	228.912A	-25.064	8.060256875138509e-14
7131	4.07374e-11	Fe	8	487.623A	-25.065	8.04171879875184e-14
7132	8.30635e-12	Fe	2	2391.48A	-25.066	8.023223358757782e-14
7133	1.69782e-16	Be	4	1.17000c	-25.066999999999997	8.004770457095283e-14
7134	9.39529e-11	Ni	11	211.430A	-25.066999999999997	8.004770457095283e-14
7135	2.52153e-10	V	13	78.7792A	-25.069000000000003	7.967991877647993e-14
7136	4.0539699999999994e-16	Ti	12	4900.00m	-25.069000000000003	7.967991877647993e-14
7137	4.0676699999999996e-10	Ar	11	48.8350A	-25.069000000000003	7.967991877647993e-14
7138	2.7065e-12	Cr	4	7339.53A	-25.072	7.913140607379934e-14
7139	3.3726e-12	Na	1	5889.95A	-25.073	7.894940889019776e-14
7140	5.16752e-11	Mg	11	384.410A	-25.076	7.840592498220171e-14
7141	2.42206e-11	Fe	9	820.147A	-25.078000000000003	7.804568247974057e-14
7142	4.94482e-13	Cr	5	4.01723m	-25.079	7.786618239111232e-14
7143	6.76615e-11	Ti	10	293.586A	-25.08	7.768709514123176e-14
7144	2.85346e-12	Co	3	6961.53A	-25.081	7.750841978059548e-14
7145	2.03547e-12	Fe	10	9759.15A	-25.081999999999997	7.733015536188578e-14
7146	2.43704e-13	Fe	4	8.15106m	-25.083000000000002	7.715230093996055e-14
7147	4.78109e-10	K	10	41.5480A	-25.083000000000002	7.715230093996055e-14
7148	7.8721e-11	Fe	7	252.340A	-25.084	7.69748555718559e-14
7149	3.75879e-10	B	4	52.8479A	-25.084	7.69748555718559e-14
7150	2.85891e-11	Fe	8	694.827A	-25.085	7.679781831677223e-14
7151	5.77762e-11	Cl	7	343.817A	-25.086	7.662118823607693e-14
7152	7.29383e-11	Mg	11	272.346A	-25.087	7.644496439329361e-14
7153	3.78059e-11	Fe	6	525.433A	-25.088	7.626914585410163e-14
7154	1.33625e-12	Fe	7	1.48658m	-25.088	7.626914585410163e-14
7155	5.496e-11	Cl	7	361.435A	-25.089000000000002	7.609373168632861e-14
7156	2.67521e-10	V	13	74.2539A	-25.09	7.591872095994672e-14
7157	1.17009e-11	Cl	12	1697.68A	-25.092	7.556990612193007e-14
7158	8.3834e-11	P	10	236.950A	-25.092	7.556990612193007e-14
7159	1.29332e-11	P	2	1535.92A	-25.096	7.487707705815559e-14
7160	5.49977e-11	Cl	7	361.187A	-25.098000000000003	7.45330481391354e-14
7161	6.42898e-11	Mg	11	308.983A	-25.098000000000003	7.45330481391354e-14
7162	1.0911499999999999e-10	V	6	182.050A	-25.098000000000003	7.45330481391354e-14
7163	2.5685999999999996e-09	Na	11	7.73357A	-25.099	7.436162688530523e-14
7164	2.73529e-11	Fe	8	726.228A	-25.101	7.401996624470597e-14
7165	8.40557e-11	S	9	236.325A	-25.101	7.401996624470597e-14
7166	3.83859e-11	Si	9	517.494A	-25.103	7.367987539215707e-14
7167	6.88113e-11	Fe	12	288.680A	-25.104	7.351041638119327e-14
7168	3.34013e-13	Ar	7	5.94722m	-25.105999999999998	7.317266669760641e-14
7169	4.92082e-12	Mn	6	4036.82A	-25.107	7.300437423426812e-14
7170	2.10021e-11	K	13	945.834A	-25.11	7.250181565697938e-14
7171	6.51892e-11	K	13	304.720A	-25.11	7.250181565697938e-14
7172	4.70013e-11	Sc	10	422.636A	-25.113000000000003	7.200271666860174e-14
7173	7.79435e-11	Fe	7	254.857A	-25.115	7.167189423595403e-14
7174	3.22395e-11	Mg	11	616.153A	-25.116	7.150705345349442e-14
7175	5.15155e-12	Si	2	3856.02A	-25.119	7.101480235995885e-14
7176	7.75817e-11	Fe	7	256.046A	-25.12	7.085147284687676e-14
7177	2.2903299999999998e-10	Mg	9	86.7319A	-25.121	7.068851898125122e-14
7178	4.76556e-11	Mn	6	416.834A	-25.122	7.052593989911591e-14
7179	2.81306e-10	Na	9	70.6150A	-25.122	7.052593989911591e-14
7180	4.31956e-11	O	4	459.872A	-25.123	7.036373473849331e-14
7181	4.474e-10	Si	12	44.3998A	-25.123	7.036373473849331e-14
7182	1.32902e-11	N	1	1494.68A	-25.124000000000002	7.020190263938779e-14
7183	5.71293e-11	Si	10	347.711A	-25.124000000000002	7.020190263938779e-14
7184	4.4530199999999997e-10	Si	12	44.6090A	-25.124000000000002	7.020190263938779e-14
7185	2.2884599999999997e-12	N	1	8680.28A	-25.125999999999998	6.987935419563182e-14
7186	4.45776e-10	Si	12	44.5615A	-25.125999999999998	6.987935419563182e-14
7187	3.25844e-11	Mg	6	609.631A	-25.127	6.971863614086048e-14
7188	6.40004e-14	K	5	31.0380m	-25.127	6.971863614086048e-14
7189	7.509989999999999e-12	Fe	8	2645.07A	-25.13	6.923869642550824e-14
7190	2.95862e-14	F	2	67.1409m	-25.13	6.923869642550824e-14
7191	6.770089999999999e-12	Fe	10	2934.15A	-25.131	6.907945184271976e-14
7192	2.41568e-12	N	1	8223.13A	-25.131	6.907945184271976e-14
7193	7.73884e-11	S	13	256.685A	-25.131999999999998	6.892057351230888e-14
7194	4.88064e-11	Ni	14	407.005A	-25.133000000000003	6.876206059191679e-14
7195	3.64547e-11	C	2	544.909A	-25.133000000000003	6.876206059191679e-14
7196	8.44649e-11	S	5	235.180A	-25.134	6.860391224112602e-14
7197	4.32025e-11	V	8	459.799A	-25.143	6.719684500004014e-14
7198	2.35173e-12	O	1	8446.76A	-25.149	6.627486972267973e-14
7199	7.10466e-11	Cr	6	279.598A	-25.151	6.597036435622226e-14
7200	4.0896100000000006e-10	Ar	11	48.5730A	-25.151999999999997	6.58186367286004e-14
7201	1.17226e-10	Fe	8	169.455A	-25.154	6.551622756234066e-14
7202	5.66888e-13	Cr	5	3.50413m	-25.156999999999996	6.506521702415893e-14
7203	5.55166e-11	Sc	10	357.811A	-25.156999999999996	6.506521702415893e-14
7204	9.73963e-12	Mg	3	2039.55A	-25.158	6.491557117763093e-14
7205	8.339269999999999e-12	Fe	2	2382.04A	-25.16	6.461731122068264e-14
7206	3.3162199999999998e-12	Mn	5	5990.10A	-25.160999999999998	6.446869552891722e-14
7207	5.85784e-13	Fe	4	3.39109m	-25.160999999999998	6.446869552891722e-14
7208	7.2235e-11	Ni	11	274.997A	-25.163	6.417248877906999e-14
7209	3.95171e-13	Fe	6	5.02679m	-25.171	6.300120885732513e-14
7210	4.1882300000000003e-10	Si	11	47.4293A	-25.171999999999997	6.285631009785162e-14
7211	1.08526e-11	V	8	1830.39A	-25.175	6.242361030269871e-14
7212	6.21115e-11	Mg	6	319.819A	-25.175	6.242361030269871e-14
7213	2.1956e-10	Co	10	90.4740A	-25.180999999999997	6.156712626058929e-14
7214	2.15585e-11	Cl	8	921.421A	-25.182	6.142552579956096e-14
7215	9.3448e-12	Be	3	2125.72A	-25.182	6.142552579956096e-14
7216	3.39618e-11	P	11	584.906A	-25.182	6.142552579956096e-14
7217	2.95818e-11	S	3	671.510A	-25.186999999999998	6.072239362008577e-14
7218	2.22942e-10	Al	12	89.1016A	-25.188000000000002	6.058273599021711e-14
7219	1.65761e-11	Fe	8	1198.38A	-25.194000000000003	5.975150969056273e-14
7220	4.7072200000000004e-17	B	3	4.22000c	-25.198	5.920370455697961e-14
7221	1.68401e-11	Si	2	1179.59A	-25.198	5.920370455697961e-14
7222	6.0434e-11	Al	6	328.697A	-25.198	5.920370455697961e-14
7223	2.24111e-12	He	1	8863.66A	-25.2	5.893168824329694e-14
7224	5.06087e-11	O	4	392.511A	-25.2	5.893168824329694e-14
7225	3.06515e-11	Cr	5	648.076A	-25.201999999999998	5.86609217310492e-14
7226	3.42731e-12	Fe	4	5795.93A	-25.203000000000003	5.852600535495696e-14
7227	6.71539e-11	Mg	5	295.805A	-25.204	5.839139927791997e-14
7228	2.41004e-12	N	1	8242.39A	-25.206	5.812311516797773e-14
7229	4.09059e-11	Mg	5	485.614A	-25.206999999999997	5.798943571265732e-14
7230	2.86755e-11	Si	9	692.732A	-25.206999999999997	5.798943571265732e-14
7231	4.95373e-10	Na	11	40.1000A	-25.206999999999997	5.798943571265732e-14
7232	9.11208e-12	Fe	10	2180.01A	-25.21	5.759023924511351e-14
7233	6.27409e-10	Ca	12	31.6611A	-25.213	5.71937908267233e-14
7234	1.02039e-12	B	3	1.94674m	-25.214000000000002	5.706224875807544e-14
7235	1.65006e-11	S	2	1203.86A	-25.214000000000002	5.706224875807544e-14
7236	4.71512e-13	K	8	4.21293m	-25.214000000000002	5.706224875807544e-14
7237	1.92659e-12	V	11	1.03107m	-25.215	5.693100922779058e-14
7238	5.06143e-11	O	4	392.467A	-25.215	5.693100922779058e-14
7239	2.35826e-11	Fe	9	842.335A	-25.215999999999998	5.680007154004934e-14
7240	6.44552e-11	Si	8	308.190A	-25.217	5.666943500063266e-14
7241	5.80526e-12	Co	8	3421.80A	-25.22	5.6279325354075253e-14
7242	7.65195e-11	Fe	4	259.600A	-25.223000000000003	5.589190120343481e-14
7243	2.42604e-12	N	1	8188.01A	-25.224	5.576335339783106e-14
7244	2.39359e-12	Cr	5	8299.02A	-25.228	5.5252111900915495e-14
7245	5.73849e-12	Ca	13	3461.62A	-25.228	5.5252111900915495e-14
7246	7.011090000000001e-13	Fe	4	2.83329m	-25.229	5.512503556987454e-14
7247	1.39232e-10	K	13	142.672A	-25.230999999999998	5.4871759037948876e-14
7248	2.81369e-10	Mg	9	70.5992A	-25.234	5.449402450567299e-14
7249	2.95013e-11	Ar	11	673.342A	-25.234	5.449402450567299e-14
7250	2.46037e-11	Ar	10	807.377A	-25.235	5.4368691727258014e-14
7251	7.74349e-11	Si	8	256.531A	-25.235	5.4368691727258014e-14
7252	2.98969e-09	Al	12	6.64433A	-25.235	5.4368691727258014e-14
7253	7.22522e-12	Fe	2	2749.32A	-25.236	5.424364720623389e-14
7254	1.28516e-10	Mg	11	154.567A	-25.237	5.411889027962791e-14
7255	3.2070900000000002e-12	Fe	4	6193.92A	-25.239	5.387023656539422e-14
7256	7.10721e-12	Ni	7	2794.97A	-25.239	5.387023656539422e-14
7257	5.77986e-11	Cl	7	343.684A	-25.24	5.374633845943014e-14
7258	7.98283e-11	Mg	11	248.840A	-25.241	5.362272531120185e-14
7259	4.06302e-11	Ar	3	488.909A	-25.243000000000002	5.337635126792287e-14
7260	1.70041e-11	N	1	1168.22A	-25.244	5.3253589066621964e-14
7261	3.12315e-13	V	8	6.36040m	-25.245	5.31311092105486e-14
7262	1.6317e-10	Ca	13	121.741A	-25.245	5.31311092105486e-14
7263	4.41464e-12	Co	3	4499.67A	-25.246	5.300891105032768e-14
7264	1.34939e-11	P	2	1472.10A	-25.246	5.300891105032768e-14
7265	8.98135e-12	Si	1	2211.75A	-25.248	5.27653572274011e-14
7266	1.3202399999999998e-10	Si	6	150.461A	-25.249000000000002	5.264400027339775e-14
7267	4.35376e-12	Mg	1	4562.60A	-25.25	5.252292243264373e-14
7268	5.809919999999999e-14	Fe	5	34.1906m	-25.250999999999998	5.240212306319595e-14
7269	8.26004e-12	Fe	2	2404.89A	-25.253	5.216135717782635e-14
7270	3.40878e-11	Cl	7	582.744A	-25.254	5.20413893853882e-14
7271	2.66913e-12	N	1	7442.30A	-25.254	5.20413893853882e-14
7272	7.28049e-12	Ni	7	2728.45A	-25.256	5.18022809207158e-14
7273	1.1410700000000001e-12	Co	3	1.74087m	-25.256999999999998	5.1683138980752264e-14
7274	6.46566e-14	V	4	30.7230m	-25.258000000000003	5.156427105964586e-14
7275	2.20797e-11	Al	12	899.669A	-25.259	5.1445676527172386e-14
7276	3.33889e-11	K	13	594.942A	-25.26	5.132735475455419e-14
7277	1.15679e-11	Be	3	1717.21A	-25.261	5.120930511446182e-14
7278	2.28764e-12	N	1	8683.40A	-25.261	5.120930511446182e-14
7279	1.22077e-11	Fe	8	1627.21A	-25.265	5.07398153831692e-14
7280	4.7281599999999995e-12	Li	2	4201.31A	-25.265	5.07398153831692e-14
7281	3.97241e-11	Fe	8	500.061A	-25.266	5.0623117046132753e-14
7282	3.32779e-11	Ca	8	596.926A	-25.266	5.0623117046132753e-14
7283	8.01451e-12	C	1	2478.56A	-25.266	5.0623117046132753e-14
7284	2.7772e-12	Co	3	7152.69A	-25.267	5.0506687107823093e-14
7285	7.494979999999999e-13	Ca	2	2.65037m	-25.267	5.0506687107823093e-14
7286	1.04958e-11	Fe	4	1892.61A	-25.27	5.015900151935378e-14
7287	8.03124e-11	Ar	4	247.340A	-25.272	4.992854184130835e-14
7288	9.29657e-11	Mg	11	213.675A	-25.272	4.992854184130835e-14
7289	7.52032e-11	Fe	7	264.144A	-25.276	4.947079421828332e-14
7290	7.51613e-11	Fe	7	264.291A	-25.276999999999997	4.935701454893394e-14
7291	1.34721e-11	Mn	12	1474.49A	-25.279	4.91302396663067e-14
7292	9.87174e-12	Sc	3	2012.25A	-25.28	4.9017243250691394e-14
7293	1.75921e-12	N	1	1.12917m	-25.281	4.8904506719620685e-14
7294	6.14841e-12	Fe	9	3230.83A	-25.281	4.8904506719620685e-14
7295	3.19017e-11	Fe	8	622.678A	-25.285	4.845614750702303e-14
7296	2.86171e-11	Na	9	694.147A	-25.285999999999998	4.83447014603522e-14
7297	2.4759900000000002e-12	F	7	8022.83A	-25.285999999999998	4.83447014603522e-14
7298	1.1623900000000002e-13	P	9	17.0894m	-25.289	4.801189887639432e-14
7299	7.87444e-12	P	9	2522.65A	-25.29	4.7901474573220844e-14
7300	1.87061e-11	Mg	9	1061.92A	-25.291999999999998	4.768138728931057e-14
7301	1.5588700000000002e-10	Al	12	127.429A	-25.294	4.746231121461571e-14
7302	1.68888e-11	Ca	7	1176.19A	-25.294	4.746231121461571e-14
7303	9.0511e-11	Ar	4	219.470A	-25.295	4.7353150927987856e-14
7304	6.08619e-11	Mg	11	326.386A	-25.304000000000002	4.63819371115107e-14
7305	9.51291e-11	O	5	208.816A	-25.305	4.627526161636813e-14
7306	1.3566e-11	Cl	12	1464.28A	-25.305	4.627526161636813e-14
7307	4.40205e-12	Fe	4	4512.55A	-25.307	4.6062646102292135e-14
7308	1.51447e-11	Sc	11	1311.65A	-25.307	4.6062646102292135e-14
7309	7.66426e-11	Cr	7	259.183A	-25.31	4.574555307692028e-14
7310	2.28276e-11	Ar	10	870.193A	-25.311	4.564034122444123e-14
7311	6.20632e-11	K	13	320.068A	-25.311	4.564034122444123e-14
7312	2.10748e-12	Fe	4	9425.69A	-25.313000000000002	4.543064290458077e-14
7313	8.45439e-11	Ca	4	234.960A	-25.314	4.5326155325400105e-14
7314	8.62599e-11	Cl	12	230.286A	-25.314	4.5326155325400105e-14
7315	5.997919999999999e-10	Al	12	33.1189A	-25.316	4.511790055862015e-14
7316	9.07841e-11	Ar	4	218.810A	-25.316999999999997	4.5014132266875175e-14
7317	5.87584e-11	Mg	11	338.070A	-25.318	4.491060263557772e-14
7318	2.7934299999999997e-12	Fe	4	7111.12A	-25.320999999999998	4.460144022164808e-14
7319	2.53854e-11	Fe	9	782.514A	-25.323	4.4396515218308535e-14
7320	1.1240100000000002e-10	Mg	11	176.728A	-25.324	4.429440606680526e-14
7321	5.03443e-10	Mg	11	39.4572A	-25.326	4.409089175726641e-14
7322	1.03893e-11	Fe	9	1912.01A	-25.331	4.3586187492829925e-14
7323	3.0782099999999997e-12	Cr	5	6453.24A	-25.331999999999997	4.3485942043378424e-14
7324	3.44984e-12	Fe	4	5758.08A	-25.335	4.318658692398136e-14
7325	9.91003e-11	O	5	200.448A	-25.336	4.308726053033469e-14
7326	1.52216e-10	K	12	130.501A	-25.336	4.308726053033469e-14
7327	3.6246800000000003e-12	Ti	7	5480.33A	-25.337	4.298816258105378e-14
7328	3.87539e-11	Mg	6	512.580A	-25.34	4.2692234151372765e-14
7329	6.14585e-12	Co	8	3232.17A	-25.340999999999998	4.2594044737552227e-14
7330	1.7624e-11	C	2	1127.13A	-25.343000000000004	4.23983428786722e-14
7331	1.60435e-12	N	1	1.23816m	-25.345	4.2203540188158295e-14
7332	7.28026e-11	Mg	11	272.854A	-25.349	4.1816615805992833e-14
7333	3.78736e-11	Fe	6	524.493A	-25.35	4.172044025848212e-14
7334	2.5612e-11	Fe	9	775.592A	-25.351	4.162448590859286e-14
7335	3.3691800000000004e-12	Na	1	5895.92A	-25.351999999999997	4.152875224758429e-14
7336	3.6326100000000003e-13	Fe	5	5.46837m	-25.355	4.1242870327972535e-14
7337	7.14186e-11	Si	10	278.141A	-25.355999999999998	4.1148014358443714e-14
7338	2.6159e-12	Fe	5	7593.75A	-25.355999999999998	4.1148014358443714e-14
7339	7.71118e-11	Ni	11	257.606A	-25.355999999999998	4.1148014358443714e-14
7340	3.36299e-12	Co	3	5906.78A	-25.355999999999998	4.1148014358443714e-14
7341	1.5232299999999997e-10	Al	12	130.410A	-25.358	4.0958956405653054e-14
7342	5.3785e-11	Sc	11	369.331A	-25.358	4.0958956405653054e-14
7343	2.1687e-11	N	2	915.962A	-25.358	4.0958956405653054e-14
7344	3.68484e-11	O	2	539.086A	-25.359	4.086475342002512e-14
7345	1.75146e-11	N	1	1134.17A	-25.36	4.077076709525218e-14
7346	1.23251e-11	Fe	10	1611.71A	-25.361	4.0676996933027446e-14
7347	1.22001e-13	F	4	16.2822m	-25.362	4.0583442436191507e-14
7348	5.25136e-11	Ca	7	378.273A	-25.362	4.0583442436191507e-14
7349	6.592819999999999e-13	Mn	11	3.01304m	-25.364	4.0396978455758643e-14
7350	3.13102e-11	N	2	634.441A	-25.365	4.0304067983548926e-14
7351	5.15396e-11	Mg	11	385.421A	-25.366	4.0211371199495185e-14
7352	1.33665e-10	Mg	11	148.614A	-25.366	4.0211371199495185e-14
7353	7.1869e-12	Fe	5	2763.98A	-25.368000000000002	4.002661673111045e-14
7354	1.25016e-10	Mg	11	158.895A	-25.369	3.993455806722999e-14
7355	8.2679e-12	Fe	2	2402.60A	-25.369	3.993455806722999e-14
7356	7.69076e-12	C	1	2582.90A	-25.369	3.993455806722999e-14
7357	1.21883e-10	Ar	13	162.980A	-25.371	3.9751075439659953e-14
7358	6.41541e-11	Mg	11	309.636A	-25.371	3.9751075439659953e-14
7359	4.50295e-11	Mg	6	441.143A	-25.371	3.9751075439659953e-14
7360	1.44567e-11	S	3	1374.07A	-25.372	3.9659650503163756e-14
7361	6.343569999999999e-12	Ni	7	3131.43A	-25.373	3.956843583818653e-14
7362	4.02273e-11	Ne	9	493.805A	-25.374000000000002	3.947743096111719e-14
7363	1.94923e-13	Fe	3	10.1909m	-25.375	3.9386635389457275e-14
7364	4.28909e-10	Al	12	46.3140A	-25.375	3.9386635389457275e-14
7365	5.11325e-11	Ar	3	388.490A	-25.375999999999998	3.929604864181737e-14
7366	1.04677e-11	Fe	4	1897.70A	-25.377	3.9205670237915244e-14
7367	1.31725e-12	Fe	4	1.50802m	-25.381	3.884623049265793e-14
7368	1.25817e-10	K	13	157.884A	-25.381999999999998	3.875688664179065e-14
7369	7.3111e-10	Sc	13	27.1703A	-25.383000000000003	3.8667748276077565e-14
7370	1.28797e-11	P	2	1542.30A	-25.385	3.8490086110792875e-14
7371	2.39448e-11	S	11	829.595A	-25.388	3.8225122221732076e-14
7372	3.1214900000000003e-12	O	1	6363.78A	-25.388	3.8225122221732076e-14
7373	1.00918e-11	Ni	13	1968.38A	-25.389	3.81372068802472e-14
7374	3.995680000000001e-12	Cr	4	4971.49A	-25.389	3.81372068802472e-14
7375	8.970189999999999e-12	Fe	10	2214.50A	-25.389	3.81372068802472e-14
7376	6.02475e-13	Fe	4	3.29714m	-25.39	3.8049493738436445e-14
7377	4.68934e-11	Mn	6	423.609A	-25.39	3.8049493738436445e-14
7378	1.32876e-10	Ni	13	149.496A	-25.392	3.7874672194722734e-14
7379	8.588439999999999e-12	Fe	10	2312.93A	-25.394000000000002	3.7700653883040045e-14
7380	1.32087e-12	Mn	5	1.50389m	-25.403000000000002	3.6927412921797277e-14
7381	7.46326e-11	Mn	8	266.163A	-25.403000000000002	3.6927412921797277e-14
7382	5.99126e-12	Ni	7	3315.58A	-25.406999999999996	3.658886036516319e-14
7383	1.7419200000000001e-12	Na	1	1.14038m	-25.410999999999998	3.6253411677024437e-14
7384	1.08772e-11	S	1	1826.24A	-25.416	3.58384223051943e-14
7385	2.07438e-14	He	1	95.7610m	-25.416999999999998	3.575599622119216e-14
7386	1.61123e-12	N	1	1.23288m	-25.416999999999998	3.575599622119216e-14
7387	1.16658e-10	S	11	170.279A	-25.416999999999998	3.575599622119216e-14
7388	2.81155e-10	Na	9	70.6530A	-25.419	3.5591712341375206e-14
7389	5.84902e-13	Mg	1	3.39620m	-25.419	3.5591712341375206e-14
7390	9.91655e-12	C	3	2003.16A	-25.419	3.5591712341375206e-14
7391	6.94268e-12	Mn	12	2861.21A	-25.42	3.55098536745439e-14
7392	6.74953e-12	Ni	7	2943.09A	-25.42	3.55098536745439e-14
7393	6.925969999999999e-10	Ca	12	28.6811A	-25.421	3.542818327742217e-14
7394	3.64774e-11	Ca	7	544.569A	-25.421999999999997	3.5346700717001404e-14
7395	3.03738e-15	Mg	12	654.000m	-25.425	3.5103375740785527e-14
7396	1.27326e-12	Fe	12	1.56013m	-25.425	3.5103375740785527e-14
7397	1.5089e-12	O	1	1.31649m	-25.425	3.5103375740785527e-14
7398	7.47384e-11	Mg	11	265.786A	-25.426	3.5022640216968975e-14
7399	2.68775e-12	Cr	4	7390.75A	-25.427	3.494209037970417e-14
7400	6.02441e-10	Si	12	32.9733A	-25.428	3.486172580192418e-14
7401	1.4306299999999998e-14	Al	7	138.851m	-25.429000000000002	3.4781546057544005e-14
7402	3.41138e-11	Cl	7	582.299A	-25.429000000000002	3.4781546057544005e-14
7403	5.3907599999999995e-12	Mn	12	3684.91A	-25.43	3.4701550721458924e-14
7404	3.21038e-11	Mg	11	618.757A	-25.435	3.4304325355093027e-14
7405	1.08506e-11	Co	8	1830.73A	-25.436999999999998	3.414671129704903e-14
7406	1.69012e-11	Ca	7	1175.33A	-25.44	3.39116469898955e-14
7407	2.0938299999999998e-12	Fe	5	9487.14A	-25.441	3.383365236614682e-14
7408	2.4618e-11	Fe	9	806.907A	-25.441	3.383365236614682e-14
7409	6.503959999999999e-10	Ca	13	30.5421A	-25.444000000000003	3.360074314151503e-14
7410	2.2219299999999998e-10	Al	12	89.4019A	-25.445	3.3523463576774944e-14
7411	5.83761e-11	Mg	11	340.284A	-25.445999999999998	3.344636175010158e-14
7412	1.20988e-10	K	13	164.186A	-25.447	3.3369437252708456e-14
7413	3.97022e-11	S	13	500.336A	-25.448	3.329268967674982e-14
7414	3.85061e-12	Fe	2	5158.78A	-25.449	3.3216118615317666e-14
7415	1.9037499999999998e-10	Al	6	104.344A	-25.449	3.3216118615317666e-14
7416	6.904550000000001e-10	Ca	12	28.7701A	-25.453000000000003	3.2911591409403966e-14
7417	3.09996e-10	Na	10	64.0798A	-25.459	3.246002744657175e-14
7418	6.60899e-11	Mg	11	300.567A	-25.459	3.246002744657175e-14
7419	7.85725e-11	Si	8	252.817A	-25.461	3.231088716769686e-14
7420	4.30896e-11	Fe	6	461.003A	-25.462	3.2236574189374386e-14
7421	1.0386e-11	Sc	3	1912.62A	-25.462	3.2236574189374386e-14
7422	1.68919e-11	S	2	1175.97A	-25.462	3.2236574189374386e-14
7423	1.93204e-11	O	1	1028.16A	-25.464000000000002	3.208846058495749e-14
7424	1.85414e-12	N	1	1.07135m	-25.465	3.201465917357975e-14
7425	1.457e-11	S	2	1363.38A	-25.465	3.201465917357975e-14
7426	2.1533700000000003e-10	F	8	92.2481A	-25.467	3.186756517604412e-14
7427	9.45638e-11	Cl	11	210.064A	-25.467	3.186756517604412e-14
7428	5.34754e-11	Mg	11	371.469A	-25.469	3.172114701403701e-14
7429	7.78525e-11	S	10	255.155A	-25.47	3.164819040042949e-14
7430	2.47686e-09	Na	11	8.02000A	-25.473000000000003	3.14303257901476e-14
7431	1.87732e-10	Mg	11	105.813A	-25.475	3.128591656063641e-14
7432	3.22817e-11	Fe	8	615.348A	-25.476	3.121396094929419e-14
7433	2.42698e-12	N	1	8184.86A	-25.476999999999997	3.114217083126567e-14
7434	5.73205e-11	Ne	3	346.551A	-25.479	3.099908555352838e-14
7435	2.77078e-12	Co	3	7169.26A	-25.484	3.06442419554755e-14
7436	5.53813e-11	Ti	10	358.685A	-25.486	3.050344445311135e-14
7437	1.11473e-10	K	13	178.199A	-25.486	3.050344445311135e-14
7438	1.33084e-11	N	1	1492.63A	-25.491	3.015427441181933e-14
7439	7.553539999999999e-12	Ti	3	2629.82A	-25.491999999999997	3.008492150519509e-14
7440	1.07957e-11	Ca	2	1840.03A	-25.491999999999997	3.008492150519509e-14
7441	3.46784e-10	S	9	57.2820A	-25.491999999999997	3.008492150519509e-14
7442	1.75306e-11	Fe	8	1133.13A	-25.493000000000002	3.0015728105829313e-14
7443	1.46861e-11	Be	3	1352.60A	-25.493000000000002	3.0015728105829313e-14
7444	6.43773e-11	Al	6	308.563A	-25.493000000000002	3.0015728105829313e-14
7445	2.63236e-12	K	14	7546.25A	-25.499000000000002	2.960389687706359e-14
7446	3.08366e-11	Fe	9	644.184A	-25.5	2.9535809803642786e-14
7447	1.4406499999999998e-10	Mg	5	137.885A	-25.5	2.9535809803642786e-14
7448	3.2417599999999997e-12	Co	3	6127.67A	-25.500999999999998	2.946787932614536e-14
7449	5.1143e-11	O	2	388.410A	-25.500999999999998	2.946787932614536e-14
7450	1.21604e-11	Fe	7	1633.53A	-25.505	2.91977161845899e-14
7451	3.48061e-13	Mn	5	5.70718m	-25.505	2.91977161845899e-14
7452	4.1117299999999997e-13	O	7	4.83116m	-25.506	2.913056330083806e-14
7453	1.3726200000000002e-10	F	6	144.719A	-25.508000000000003	2.899672052015562e-14
7454	1.3338699999999998e-13	Fe	4	14.8924m	-25.509	2.893002991360416e-14
7455	4.38804e-12	Mn	5	4526.96A	-25.509	2.893002991360416e-14
7456	2.78706e-11	Fe	8	712.739A	-25.511	2.879710850014338e-14
7457	1.86467e-12	N	1	1.06530m	-25.511999999999997	2.8730876988498194e-14
7458	1.01962e-12	B	3	1.94823m	-25.516	2.8467470724988446e-14
7459	9.40215e-12	Ca	2	2112.76A	-25.517	2.8401997359187553e-14
7460	6.93452e-12	Fe	10	2864.58A	-25.518	2.8336674577949332e-14
7461	1.64232e-12	Be	2	1.20954m	-25.52	2.8206479384618134e-14
7462	7.526789999999999e-12	Ti	3	2639.17A	-25.524	2.7947880827238856e-14
7463	1.62999e-12	N	1	1.21868m	-25.524	2.7947880827238856e-14
7464	9.6609e-11	Si	9	205.617A	-25.524	2.7947880827238856e-14
7465	7.24981e-11	S	4	274.000A	-25.526	2.7819471978928505e-14
7466	5.87109e-10	Na	11	33.8344A	-25.526999999999997	2.7755488968886847e-14
7467	3.50073e-11	Fe	9	567.437A	-25.528000000000002	2.7691653115684283e-14
7468	9.93246e-12	C	3	1999.95A	-25.528000000000002	2.7691653115684283e-14
7469	1.27227e-11	C	1	1561.34A	-25.53	2.756442152677149e-14
7470	2.32458e-10	Al	12	85.4538A	-25.53	2.756442152677149e-14
7471	1.22856e-10	Al	4	161.688A	-25.531	2.7501025116491826e-14
7472	6.3402e-11	Al	6	313.310A	-25.531999999999996	2.7437774513909682e-14
7473	2.41618e-13	Co	8	8.22144m	-25.535	2.7248894202718362e-14
7474	4.14206e-11	Ar	7	479.579A	-25.535	2.7248894202718362e-14
7475	5.548179999999999e-10	Na	11	35.8036A	-25.537	2.7123696906224544e-14
7476	7.1990100000000004e-12	Fe	2	2759.33A	-25.538	2.7061314134443747e-14
7477	1.76162e-11	C	2	1127.63A	-25.538	2.7061314134443747e-14
7478	1.75475e-12	Cr	5	1.13204m	-25.54	2.6936978690076822e-14
7479	1.7557599999999998e-12	N	1	1.13139m	-25.541999999999998	2.6813214515185175e-14
7480	3.21621e-11	Fe	8	617.636A	-25.544	2.6690018985023767e-14
7481	3.3003699999999995e-10	Na	10	60.1885A	-25.546	2.656738948690783e-14
7482	7.80151e-12	Fe	8	2546.23A	-25.546	2.656738948690783e-14
7483	8.25593e-14	Co	3	24.0608m	-25.548000000000002	2.644532342015591e-14
7484	3.89228e-10	Si	11	51.0356A	-25.548000000000002	2.644532342015591e-14
7485	1.1322499999999999e-10	Co	12	175.442A	-25.549	2.6384500864097758e-14
7486	5.75583e-11	Si	8	345.119A	-25.549	2.6384500864097758e-14
7487	4.9404300000000006e-12	Ca	7	4020.80A	-25.552	2.620287123771147e-14
7488	1.77105e-10	Al	6	112.162A	-25.552	2.620287123771147e-14
7489	2.27617e-12	C	1	8727.13A	-25.553	2.6142606306198806e-14
7490	2.94441e-11	Si	9	674.650A	-25.559	2.5783916300736982e-14
7491	7.28124e-12	C	3	2728.17A	-25.56	2.5724614938840802e-14
7492	6.09116e-11	Fe	4	326.120A	-25.56	2.5724614938840802e-14
7493	2.4994799999999998e-12	Fe	5	7947.45A	-25.561	2.5665449966292003e-14
7494	3.55125e-11	Fe	9	559.365A	-25.563000000000002	2.554752793521148e-14
7495	3.40396e-11	Mg	11	583.569A	-25.565	2.5430147706649044e-14
7496	5.5674e-12	Fe	12	3567.99A	-25.565	2.5430147706649044e-14
7497	2.39636e-10	Na	11	82.8942A	-25.565	2.5430147706649044e-14
7498	2.2802e-12	N	1	8711.70A	-25.566	2.5371659989940847e-14
7499	8.316260000000001e-12	Fe	2	2388.63A	-25.566	2.5371659989940847e-14
7500	1.6404700000000002e-10	Ca	13	121.090A	-25.568	2.525508780118796e-14
7501	2.6367400000000003e-12	Fe	4	7533.72A	-25.569000000000003	2.5197002711089348e-14
7502	4.3159e-11	O	4	460.262A	-25.57	2.5139051212991026e-14
7503	6.79911e-11	Fe	8	292.162A	-25.57	2.5139051212991026e-14
7504	1.2843e-10	Na	11	154.671A	-25.572	2.5023547764488804e-14
7505	3.0589e-11	Cr	5	649.400A	-25.572	2.5023547764488804e-14
7506	2.67584e-12	N	1	7423.64A	-25.578000000000003	2.468021181782783e-14
7507	5.86946e-11	Ni	14	338.438A	-25.578000000000003	2.468021181782783e-14
7508	2.88972e-11	Cr	5	687.418A	-25.579	2.4623448905801095e-14
7509	7.65834e-11	V	13	259.383A	-25.579	2.4623448905801095e-14
7510	3.4023699999999998e-12	Fe	4	5838.41A	-25.58	2.4566816544849262e-14
7511	8.4651e-11	Cl	11	234.663A	-25.58	2.4566816544849262e-14
7512	7.1147e-11	P	9	279.203A	-25.581999999999997	2.445394227582414e-14
7513	5.01435e-12	Al	1	3961.52A	-25.583000000000002	2.4397699769302513e-14
7514	5.01984e-12	Ni	5	3957.19A	-25.584	2.434158661695674e-14
7515	3.74292e-11	C	2	530.721A	-25.584	2.434158661695674e-14
7516	6.09438e-12	Ti	7	3259.47A	-25.585	2.4285602521279882e-14
7517	9.94612e-12	Al	11	1997.21A	-25.585	2.4285602521279882e-14
7518	1.68274e-11	Ca	7	1180.48A	-25.585	2.4285602521279882e-14
7519	9.94244e-12	Fe	4	1997.95A	-25.586	2.422974718545023e-14
7520	1.76005e-12	O	1	1.12863m	-25.587	2.4174020313327958e-14
7521	1.4794e-10	Ca	14	134.273A	-25.588	2.4118421609454936e-14
7522	1.29539e-12	Fe	2	1.53347m	-25.588	2.4118421609454936e-14
7523	1.93341e-11	O	1	1027.43A	-25.588	2.4118421609454936e-14
7524	8.83847e-11	F	3	224.750A	-25.59	2.4007607528019637e-14
7525	2.85334e-12	Co	3	6961.82A	-25.59	2.4007607528019637e-14
7526	1.19508e-10	K	13	166.218A	-25.593000000000004	2.3842340320267327e-14
7527	1.70012e-11	N	1	1168.42A	-25.595	2.373279471713309e-14
7528	3.74541e-10	Mg	11	53.0368A	-25.6	2.3461127662479627e-14
7529	7.54834e-11	Mn	8	263.163A	-25.601999999999997	2.3353333572408238e-14
7530	2.41933e-12	N	1	8210.71A	-25.603	2.329962239566082e-14
7531	4.2027e-11	Ar	3	472.659A	-25.603	2.329962239566082e-14
7532	1.33944e-11	S	1	1483.04A	-25.605	2.3192570354885803e-14
7533	1.38338e-10	Ni	13	143.594A	-25.608	2.3032913823568677e-14
7534	1.0044200000000001e-10	Cl	12	197.771A	-25.609	2.2979939591793775e-14
7535	3.70891e-12	Fe	3	5355.87A	-25.609	2.2979939591793775e-14
7536	5.14435e-11	Ti	11	386.141A	-25.611	2.287435636008242e-14
7537	6.014330000000001e-12	Fe	2	3302.86A	-25.612	2.2821746800354178e-14
7538	1.72234e-10	Cr	16	115.334A	-25.612	2.2821746800354178e-14
7539	3.64372e-11	O	4	545.170A	-25.613000000000003	2.2769258239255266e-14
7540	2.28691e-12	N	1	8686.15A	-25.615	2.2664643000430824e-14
7541	2.3265599999999997e-12	Fe	8	8538.11A	-25.619	2.2456852304417058e-14
7542	1.04147e-11	Ti	2	1907.36A	-25.621	2.235367244047992e-14
7543	1.3653e-14	O	1	145.495m	-25.622	2.23022604205352e-14
7544	9.92775e-12	C	3	2000.90A	-25.622	2.23022604205352e-14
7545	7.55266e-11	Ni	11	263.013A	-25.622	2.23022604205352e-14
7546	1.14669e-13	Mn	5	17.3233m	-25.622	2.23022604205352e-14
7547	2.6009e-12	Fe	2	7637.54A	-25.627	2.2046968556565086e-14
7548	6.34197e-11	Ni	16	313.222A	-25.629	2.1945671937383538e-14
7549	4.66122e-11	Fe	6	426.164A	-25.631	2.184484073389101e-14
7550	5.79887e-12	Fe	2	3425.57A	-25.631	2.184484073389101e-14
7551	2.28813e-12	Ni	14	8681.54A	-25.631999999999998	2.179459899439669e-14
7552	4.79019e-10	Ar	11	41.4690A	-25.634	2.1694461908026485e-14
7553	4.08413e-11	Ca	11	486.382A	-25.636	2.1594784909775964e-14
7554	5.095180000000001e-10	S	13	38.9868A	-25.636999999999997	2.1545118282717902e-14
7555	1.32923e-10	K	13	149.443A	-25.639	2.144612745609671e-14
7556	1.02119e-11	Co	8	1945.22A	-25.639	2.144612745609671e-14
7557	1.51575e-11	N	1	1310.54A	-25.64	2.139680273169424e-14
7558	6.15782e-11	Ar	12	322.589A	-25.642	2.129849335313045e-14
7559	1.5348e-12	Fe	2	1.29427m	-25.643	2.124950817774242e-14
7560	5.62603e-11	Cl	11	353.081A	-25.644000000000002	2.120063566513142e-14
7561	1.50901e-12	O	1	1.31639m	-25.647	2.10546915157674e-14
7562	5.634540000000001e-10	Mg	11	35.2548A	-25.647	2.10546915157674e-14
7563	4.51614e-11	Mg	6	439.855A	-25.647	2.10546915157674e-14
7564	1.25803e-10	Sc	14	157.901A	-25.647	2.10546915157674e-14
7565	1.08076e-11	Ca	2	1838.01A	-25.648000000000003	2.1006267069045073e-14
7566	1.14068e-11	Fe	7	1741.46A	-25.65	2.0909752038860673e-14
7567	2.92124e-16	Cr	14	6800.00m	-25.651	2.0861660943685e-14
7568	2.87235e-11	Al	9	691.574A	-25.653000000000002	2.0765810318294697e-14
7569	7.913e-11	Fe	7	251.036A	-25.655	2.0670400086524835e-14
7570	1.46818e-11	Sc	11	1353.00A	-25.658	2.0528106053209267e-14
7571	1.53066e-10	K	12	129.777A	-25.663	2.0293122766345904e-14
7572	2.07899e-11	Fe	8	955.486A	-25.665	2.019988433660037e-14
7573	7.3098e-12	Fe	2	2717.51A	-25.668000000000003	2.0060829310924304e-14
7574	4.77572e-11	Fe	6	415.947A	-25.67	1.9968658172658404e-14
7575	2.28242e-12	N	1	8703.25A	-25.671999999999997	1.987691052230523e-14
7576	2.96142e-12	Li	1	6707.76A	-25.671999999999997	1.987691052230523e-14
7577	3.53486e-11	C	2	561.959A	-25.676	1.9694677911275147e-14
7578	1.9900400000000002e-10	F	8	99.8193A	-25.677	1.964938140904379e-14
7579	9.81823e-11	Li	2	202.322A	-25.679000000000002	1.9559100702168457e-14
7580	1.61647e-12	N	1	1.22888m	-25.679000000000002	1.9559100702168457e-14
7581	1.29019e-10	K	14	153.965A	-25.680999999999997	1.946923479746275e-14
7582	6.04005e-10	Si	12	32.8879A	-25.683000000000003	1.937978178908301e-14
7583	4.43915e-11	Ti	9	447.483A	-25.683000000000003	1.937978178908301e-14
7584	2.30908e-13	Fe	3	8.60277m	-25.686	1.9246372309634245e-14
7585	2.68579e-11	Cl	10	739.614A	-25.686999999999998	1.9202106881674814e-14
7586	4.93678e-11	Fe	6	402.377A	-25.688000000000002	1.915794326137424e-14
7587	4.34567e-12	Mg	1	4571.10A	-25.689	1.911388121458204e-14
7588	3.68169e-11	O	2	539.547A	-25.69	1.906992050768515e-14
7589	3.11777e-12	Si	2	6371.37A	-25.69	1.906992050768515e-14
7590	1.28728e-11	P	2	1543.13A	-25.69	1.906992050768515e-14
7591	5.74135e-11	Ar	3	345.990A	-25.691	1.9026060907608593e-14
7592	1.09725e-11	P	2	1810.39A	-25.691	1.9026060907608593e-14
7593	9.34083e-13	Fe	7	2.12663m	-25.691999999999997	1.898230218181298e-14
7594	2.2339900000000003e-12	Fe	2	8891.91A	-25.691999999999997	1.898230218181298e-14
7595	3.53286e-14	Ar	4	56.2276m	-25.694000000000003	1.889508642558009e-14
7596	1.6365799999999999e-12	Mn	5	1.21378m	-25.699	1.867879615981756e-14
7597	4.0512400000000003e-10	Ar	11	49.0330A	-25.703000000000003	1.8507547927287533e-14
7598	2.79369e-12	Cr	4	7110.47A	-25.705	1.8422513468715232e-14
7599	3.6883699999999996e-10	Na	9	53.8570A	-25.706	1.8380142863508985e-14
7600	2.1945e-12	Fe	2	9051.95A	-25.706999999999997	1.8337869707990662e-14
7601	6.645210000000001e-12	Ni	7	2989.29A	-25.708000000000002	1.8295693778031745e-14
7602	4.84264e-11	Ca	4	410.199A	-25.711	1.8169747107958497e-14
7603	1.7453400000000001e-12	Na	1	1.13814m	-25.711	1.8169747107958497e-14
7604	5.15033e-12	F	6	3856.93A	-25.712	1.8127957849249794e-14
7605	9.00618e-13	Na	1	2.20565m	-25.712	1.8127957849249794e-14
7606	5.03291e-11	Si	10	394.691A	-25.712	1.8127957849249794e-14
7607	5.71235e-11	Si	10	347.746A	-25.713	1.8086264703169027e-14
7608	9.19838e-12	Fe	5	2159.56A	-25.714000000000002	1.804466744866328e-14
7609	1.3198200000000001e-12	Fe	4	1.50509m	-25.715999999999998	1.7961759732706377e-14
7610	2.27129e-10	Mn	15	87.4590A	-25.717	1.792044883168647e-14
7611	8.18823e-12	Mn	6	2425.98A	-25.717	1.792044883168647e-14
7612	5.55747e-12	Fe	10	3574.37A	-25.719	1.7838111848431455e-14
7613	2.27834e-12	N	1	8718.84A	-25.721	1.7756153169251177e-14
7614	1.99974e-11	Si	2	993.354A	-25.721	1.7756153169251177e-14
7615	3.29336e-10	S	8	60.3166A	-25.721	1.7756153169251177e-14
7616	6.3258800000000005e-12	Ni	7	3140.19A	-25.721999999999998	1.7715315150205027e-14
7617	4.83866e-11	F	6	410.536A	-25.721999999999998	1.7715315150205027e-14
7618	3.68241e-11	Si	10	539.442A	-25.723000000000003	1.7674571055996003e-14
7619	5.59437e-11	V	12	355.080A	-25.723000000000003	1.7674571055996003e-14
7620	6.58958e-11	V	12	301.453A	-25.724	1.7633920670603563e-14
7621	1.08945e-11	Fe	9	1823.35A	-25.725	1.7593363778502967e-14
7622	1.9914500000000001e-10	F	8	99.7486A	-25.725	1.7593363778502967e-14
7623	4.30852e-11	Ne	2	461.050A	-25.725	1.7593363778502967e-14
7624	1.85751e-11	C	3	1069.41A	-25.726999999999997	1.7512529614558174e-14
7625	1.18461e-12	Fe	2	1.67688m	-25.726999999999997	1.7512529614558174e-14
7626	4.19849e-10	Si	11	47.3133A	-25.726999999999997	1.7512529614558174e-14
7627	2.05244e-12	Fe	4	9678.45A	-25.726999999999997	1.7512529614558174e-14
7628	1.8465e-12	N	1	1.07579m	-25.729	1.7432066849860154e-14
7629	1.43428e-10	K	13	138.498A	-25.732	1.7312065345742666e-14
7630	1.69714e-11	Cl	7	1170.47A	-25.733	1.7272248700347623e-14
7631	1.8905900000000003e-12	N	1	1.05070m	-25.739	1.7035264563873187e-14
7632	1.73623e-12	Ni	9	1.14411m	-25.739	1.7035264563873187e-14
7633	1.92056e-11	Mg	11	1034.31A	-25.739	1.7035264563873187e-14
7634	9.26751e-13	Fe	4	2.14345m	-25.74	1.6996084542610453e-14
7635	3.09974e-10	Na	10	64.0842A	-25.741999999999997	1.691799462747904e-14
7636	5.04506e-11	Mn	11	393.741A	-25.743000000000002	1.6879084319585265e-14
7637	2.18026e-11	Fe	3	911.104A	-25.743000000000002	1.6879084319585265e-14
7638	8.50181e-11	Ar	4	233.650A	-25.744	1.6840263502916568e-14
7639	1.29828e-12	Fe	4	1.53006m	-25.744	1.6840263502916568e-14
7640	1.04801e-11	Sc	3	1895.44A	-25.745	1.6801531971648428e-14
7641	1.04468e-11	Fe	5	1901.48A	-25.746	1.6762889520430396e-14
7642	2.23196e-15	Mn	15	890.000m	-25.748	1.668587103910146e-14
7643	1.88815e-12	N	1	1.05206m	-25.750999999999998	1.6571006310813873e-14
7644	1.27295e-10	K	13	156.050A	-25.750999999999998	1.6571006310813873e-14
7645	2.08839e-11	Cl	7	951.185A	-25.752	1.653289405390289e-14
7646	2.37852e-11	Ar	10	835.161A	-25.753	1.649486945275038e-14
7647	1.94346e-11	Ni	13	1022.12A	-25.755	1.6419082411773988e-14
7648	7.91602e-11	Ar	7	250.940A	-25.758000000000003	1.6306054243478497e-14
7649	1.3605800000000001e-15	P	13	1460.00m	-25.758000000000003	1.6306054243478497e-14
7650	7.23839e-13	Fe	4	2.74432m	-25.76	1.6231134729586394e-14
7651	6.9999e-12	Fe	10	2837.82A	-25.76	1.6231134729586394e-14
7652	8.86418e-11	K	14	224.098A	-25.761	1.6193804155620893e-14
7653	3.19102e-11	K	13	622.511A	-25.766	1.6008435212307467e-14
7654	9.44471e-12	Ca	2	2103.24A	-25.768	1.5934883133651704e-14
7655	1.51575e-10	Al	12	131.054A	-25.771	1.5825188169741563e-14
7656	1.88295e-12	N	1	1.05496m	-25.772	1.5788791246955158e-14
7657	5.14277e-12	Si	2	3862.60A	-25.773000000000003	1.575247803476796e-14
7658	6.00763e-10	Si	12	33.0654A	-25.774	1.5716248340651446e-14
7659	1.51792e-11	Fe	8	1308.66A	-25.774	1.5716248340651446e-14
7660	6.00543e-10	Si	12	33.0775A	-25.774	1.5716248340651446e-14
7661	3.57513e-11	Cl	6	555.630A	-25.775	1.568010197251913e-14
7662	7.12891e-13	Fe	5	2.78646m	-25.776999999999997	1.5608058448069948e-14
7663	6.402069999999999e-13	Cr	10	3.10282m	-25.776999999999997	1.5608058448069948e-14
7664	1.53245e-11	Mg	7	1296.25A	-25.776999999999997	1.5608058448069948e-14
7665	6.02386e-10	Si	12	32.9763A	-25.778000000000002	1.5572160909785355e-14
7666	2.96061e-13	N	6	6.70958m	-25.78	1.5500613329470067e-14
7667	2.73223e-12	Co	3	7270.41A	-25.781999999999996	1.542939448042596e-14
7668	6.81515e-11	K	13	291.475A	-25.783	1.5393907857864164e-14
7669	1.76262e-11	C	2	1126.99A	-25.784000000000002	1.5358502852269534e-14
7670	1.00999e-11	Fe	7	1966.80A	-25.784000000000002	1.5358502852269534e-14
7671	2.11295e-12	V	4	9401.31A	-25.791	1.5112937374497348e-14
7672	2.20354e-11	P	10	901.479A	-25.795	1.4974381131815756e-14
7673	7.91191e-11	Fe	4	251.070A	-25.795	1.4974381131815756e-14
7674	8.00876e-11	K	13	248.034A	-25.802	1.4734957335606753e-14
7675	7.11399e-11	P	9	279.231A	-25.804000000000002	1.46672563563065e-14
7676	1.1382e-11	N	1	1745.25A	-25.809	1.4499361661153478e-14
7677	3.6796e-11	O	2	539.854A	-25.811	1.4432743145651245e-14
7678	8.70763e-11	Fe	10	228.127A	-25.813000000000002	1.4366430714424285e-14
7679	3.80261e-11	Fe	6	522.390A	-25.813000000000002	1.4366430714424285e-14
7680	1.52928e-11	Si	3	1298.95A	-25.814	1.4333388840683478e-14
7681	2.60119e-11	Ca	9	763.669A	-25.816	1.4267532901022292e-14
7682	4.49802e-12	Fe	2	4416.27A	-25.816999999999997	1.42347184859404e-14
7683	4.12594e-12	Fe	2	4814.53A	-25.816999999999997	1.42347184859404e-14
7684	7.99019e-11	Ca	14	248.611A	-25.818	1.4201979541918659e-14
7685	1.6419400000000002e-12	Be	2	1.20982m	-25.820999999999998	1.4104213802425312e-14
7686	3.20104e-13	V	9	6.20563m	-25.820999999999998	1.4104213802425312e-14
7687	1.5064200000000002e-12	Mn	5	1.31866m	-25.820999999999998	1.4104213802425312e-14
7688	1.30012e-10	K	13	152.789A	-25.822	1.4071775010846632e-14
7689	2.42035e-13	Fe	3	8.20727m	-25.822	1.4071775010846632e-14
7690	3.46833e-11	Ca	11	572.739A	-25.822	1.4071775010846632e-14
7691	2.06314e-11	S	3	962.825A	-25.823	1.4039410826418257e-14
7692	1.02725e-11	Be	3	1933.75A	-25.824	1.40071210775485e-14
7693	4.30129e-11	Fe	6	461.826A	-25.825	1.3974905593040448e-14
7694	1.04251e-10	K	14	190.545A	-25.826999999999998	1.3910696734288647e-14
7695	8.94345e-12	Fe	5	2221.12A	-25.833000000000002	1.3719834819865848e-14
7696	1.64169e-14	Al	13	121.000m	-25.834	1.3688280075415122e-14
7697	2.11621e-12	N	1	9386.80A	-25.835	1.3656797904862612e-14
7698	3.67394e-14	Ti	3	54.0686m	-25.835	1.3656797904862612e-14
7699	2.6946400000000003e-12	Co	3	7371.84A	-25.837	1.3594050618175262e-14
7700	6.56182e-11	Ni	11	302.728A	-25.839000000000002	1.3531591629082455e-14
7701	5.13142e-10	S	13	38.7114A	-25.839000000000002	1.3531591629082455e-14
7702	7.17478e-11	Si	8	276.865A	-25.84	1.3500469831956364e-14
7703	3.79932e-11	Mn	6	522.843A	-25.840999999999998	1.3469419612977393e-14
7704	2.475e-12	Fe	4	8026.05A	-25.842	1.3438440807520259e-14
7705	1.79692e-11	S	8	1105.47A	-25.842	1.3438440807520259e-14
7706	4.6806300000000004e-12	Fe	2	4243.97A	-25.842	1.3438440807520259e-14
7707	2.20818e-12	Fe	4	8995.84A	-25.843000000000004	1.3407533251338418e-14
7708	7.43133e-14	Fe	5	26.7307m	-25.844	1.3376696780563419e-14
7709	1.31343e-11	Be	2	1512.41A	-25.845	1.3345931231703137e-14
7710	2.76506e-12	Cr	4	7184.10A	-25.845	1.3345931231703137e-14
7711	6.02318e-11	Si	4	329.800A	-25.849	1.3223574998713508e-14
7712	1.91046e-12	N	1	1.03977m	-25.85	1.3193161620178752e-14
7713	1.18845e-11	Ca	7	1671.45A	-25.854	1.3072205987406394e-14
7714	2.6658e-11	Ca	11	745.158A	-25.857	1.2982217554357507e-14
7715	3.97795e-15	O	2	499.364m	-25.857	1.2982217554357507e-14
7716	3.9674400000000005e-10	Mg	11	50.0687A	-25.859	1.292256968284348e-14
7717	4.25232e-11	V	9	467.143A	-25.863000000000003	1.280409485186408e-14
7718	3.71448e-13	Fe	5	5.34785m	-25.864	1.277464625089489e-14
7719	7.58272e-11	S	5	261.970A	-25.865	1.274526537982844e-14
7720	7.506739999999999e-12	Ti	3	2646.22A	-25.868000000000002	1.2657527590091244e-14
7721	1.05052e-13	Fe	4	18.9092m	-25.87	1.2599371533453274e-14
7722	2.35187e-12	O	1	8446.25A	-25.872	1.2541482679624036e-14
7723	5.786919999999999e-12	Ni	5	3432.65A	-25.878	1.2369407086312324e-14
7724	2.42239e-12	N	1	8200.36A	-25.878	1.2369407086312324e-14
7725	1.76319e-12	N	1	1.12662m	-25.879	1.2340958239460915e-14
7726	7.36421e-11	Mg	11	269.743A	-25.879	1.2340958239460915e-14
7727	6.95119e-11	Ni	14	285.771A	-25.88	1.2312574823141685e-14
7728	8.10399e-14	Fe	2	24.5120m	-25.881	1.2284256686868389e-14
7729	7.1988e-12	Fe	5	2759.41A	-25.883000000000003	1.2227815654245445e-14
7730	1.16515e-12	Fe	9	1.70488m	-25.883000000000003	1.2227815654245445e-14
7731	3.72435e-12	Co	3	5333.67A	-25.883000000000003	1.2227815654245445e-14
7732	8.14128e-11	Ca	14	243.997A	-25.884	1.2199692458651161e-14
7733	3.8732300000000005e-14	Fe	2	51.2865m	-25.884	1.2199692458651161e-14
7734	2.4830299999999998e-12	Cr	2	8000.08A	-25.885	1.2171633944611753e-14
7735	5.95006e-11	Mg	11	333.853A	-25.886	1.2143639963363968e-14
7736	4.72775e-10	S	13	42.0167A	-25.886999999999997	1.2115710366486403e-14
7737	1.4960700000000001e-12	Fe	2	1.32778m	-25.888	1.2087845005898924e-14
7738	1.04321e-11	Ti	2	1904.17A	-25.889	1.2060043733862553e-14
7739	4.42307e-12	B	4	4491.10A	-25.889	1.2060043733862553e-14
7740	3.77535e-12	Fe	2	5261.62A	-25.891	1.2004632866183153e-14
7741	2.64746e-11	S	2	750.323A	-25.891	1.2004632866183153e-14
7742	1.5941e-12	N	1	1.24613m	-25.892	1.197702297675722e-14
7743	1.85338e-12	N	1	1.07180m	-25.896	1.1867216970085683e-14
7744	5.78274e-11	Si	8	343.513A	-25.897	1.1839923128450639e-14
7745	8.67727e-12	Si	11	2289.25A	-25.899	1.1785523623085337e-14
7746	1.1035700000000001e-12	Fe	2	1.80002m	-25.899	1.1785523623085337e-14
7747	2.2088e-12	Fe	4	8993.33A	-25.899	1.1785523623085337e-14
7748	9.32867e-12	Fe	9	2129.40A	-25.9	1.1758417670934514e-14
7749	3.47737e-11	Sc	7	571.249A	-25.901	1.173137406074357e-14
7750	1.1987600000000002e-10	F	6	165.709A	-25.901	1.173137406074357e-14
7751	4.66396e-11	Al	6	425.914A	-25.906	1.1597086132326223e-14
7752	1.63763e-12	N	1	1.21300m	-25.906	1.1597086132326223e-14
7753	1.8787499999999998e-10	Na	11	105.732A	-25.906	1.1597086132326223e-14
7754	9.518810000000001e-12	Al	2	2086.86A	-25.906999999999996	1.1570413574377583e-14
7755	5.19819e-11	Mn	11	382.142A	-25.908	1.1543802361609723e-14
7756	1.08898e-11	O	5	1824.14A	-25.908	1.1543802361609723e-14
7757	6.49936e-11	Mg	11	305.637A	-25.909000000000002	1.1517252352932932e-14
7758	4.30276e-11	V	7	461.668A	-25.909000000000002	1.1517252352932932e-14
7759	3.17526e-12	Sc	3	6256.01A	-25.91	1.14907634075817e-14
7760	5.4125e-10	S	13	36.7011A	-25.910999999999998	1.1464335385114183e-14
7761	4.75685e-11	Na	6	417.597A	-25.912	1.1437968145411544e-14
7762	1.19155e-11	Ca	7	1667.12A	-25.913	1.1411661548677398e-14
7763	1.6184e-10	Al	12	122.741A	-25.914	1.1385415455436785e-14
7764	1.7688700000000002e-10	Al	6	112.300A	-25.914	1.1385415455436785e-14
7765	5.2379e-11	Mg	11	379.244A	-25.916	1.1333104223139608e-14
7766	2.23588e-11	S	2	888.439A	-25.918000000000003	1.1281033339122571e-14
7767	1.2666e-11	Fe	8	1568.34A	-25.921	1.1203375251854308e-14
7768	1.10476e-13	Ca	6	17.9807m	-25.921	1.1203375251854308e-14
7769	1.20895e-11	Fe	8	1643.12A	-25.921	1.1203375251854308e-14
7770	2.08722e-11	Cl	7	951.719A	-25.921999999999997	1.1177608203803117e-14
7771	1.06328e-11	Ar	11	1868.22A	-25.923000000000002	1.1151900418317742e-14
7772	7.0365e-11	Fe	7	282.306A	-25.924	1.1126251759098432e-14
7773	2.08152e-11	Al	12	954.326A	-25.924	1.1126251759098432e-14
7774	3.66798e-13	C	5	5.41564m	-25.924	1.1126251759098432e-14
7775	7.40138e-11	Fe	8	268.388A	-25.925	1.110066209015827e-14
7776	3.76612e-11	Ar	3	527.451A	-25.926	1.1075131275823562e-14
7777	3.76695e-12	Fe	2	5273.35A	-25.926	1.1075131275823562e-14
7778	6.06625e-12	Be	2	3274.59A	-25.927	1.1049659180732294e-14
7779	3.60398e-11	Si	10	551.181A	-25.928	1.1024245669834042e-14
7780	3.21177e-13	Fe	5	6.18490m	-25.928	1.1024245669834042e-14
7781	4.55461e-11	Mg	6	436.139A	-25.929000000000002	1.0998890608388898e-14
7782	2.53631e-09	Na	11	7.83203A	-25.93	1.0973593861966945e-14
7783	5.56914e-12	Ni	5	3566.88A	-25.930999999999997	1.0948355296447259e-14
7784	2.66005e-12	Fe	4	7467.71A	-25.930999999999997	1.0948355296447259e-14
7785	1.7543200000000001e-12	N	1	1.13232m	-25.930999999999997	1.0948355296447259e-14
7786	1.31997e-10	K	14	150.492A	-25.935	1.0847980171755837e-14
7787	1.8662599999999998e-12	N	1	1.06440m	-25.936	1.0823030509706563e-14
7788	7.309529999999999e-13	Fe	5	2.71761m	-25.936	1.0823030509706563e-14
7789	6.15948e-11	Mg	6	322.502A	-25.936999999999998	1.0798138230287737e-14
7790	5.23644e-12	He	1	3793.50A	-25.94	1.0723804369566282e-14
7791	1.11206e-10	Na	11	178.627A	-25.941	1.0699140303936913e-14
7792	5.93101e-11	Mg	11	334.925A	-25.941999999999997	1.0674532964084368e-14
7793	5.4823e-13	Zn	4	3.62338m	-25.945	1.0601049996030375e-14
7794	9.60155e-12	Al	11	2068.88A	-25.945999999999998	1.057666825762564e-14
7795	4.34662e-11	V	9	457.009A	-25.945999999999998	1.057666825762564e-14
7796	1.0829100000000001e-13	Si	8	18.3437m	-25.945999999999998	1.057666825762564e-14
7797	2.15295e-12	Fe	2	9226.62A	-25.947	1.0552342595663046e-14
7798	9.71161e-12	Ca	7	2045.43A	-25.948	1.0528072881170438e-14
7799	1.62771e-12	N	1	1.22039m	-25.948	1.0528072881170438e-14
7800	2.26236e-10	Mn	15	87.8040A	-25.95	1.047970078018878e-14
7801	1.60467e-12	Mn	5	1.23791m	-25.951	1.0455598137235578e-14
7802	1.7588099999999999e-12	N	1	1.12943m	-25.956999999999997	1.0312141952759428e-14
7803	4.11903e-11	Ti	10	482.260A	-25.956999999999997	1.0312141952759428e-14
7804	2.44477e-12	Cr	2	8125.30A	-25.959	1.026476196427463e-14
7805	1.70674e-11	N	1	1163.88A	-25.962	1.019409983994192e-14
7806	8.55521e-12	Cr	7	2321.91A	-25.965	1.012392415025159e-14
7807	1.69166e-11	Cl	7	1174.26A	-25.968000000000004	1.0054231546611034e-14
7808	1.01274e-10	K	14	196.146A	-25.968000000000004	1.0054231546611034e-14
7809	4.88226e-12	Sc	3	4068.70A	-25.969	1.0031107455740612e-14
7810	7.41003e-11	Fe	10	268.075A	-25.969	1.0031107455740612e-14
7811	2.96135e-12	Li	1	6707.91A	-25.971999999999998	9.962053797730962e-15
7812	1.83288e-11	Ca	7	1083.78A	-25.973000000000003	9.939141709799782e-15
7813	2.44442e-12	Li	1	8126.45A	-25.974	9.916282318208696e-15
7814	7.94941e-11	Ar	7	249.886A	-25.976999999999997	9.848019110885875e-15
7815	1.06241e-10	Ni	11	186.975A	-25.976999999999997	9.848019110885875e-15
7816	4.50963e-11	Ca	5	440.490A	-25.98	9.780225824176737e-15
7817	2.71388e-11	Ne	9	731.957A	-25.983	9.712899223170767e-15
7818	3.10965e-12	Ne	9	6388.01A	-25.984	9.690560174859476e-15
7819	1.2993200000000003e-10	Sc	14	152.883A	-25.984	9.690560174859476e-15
7820	1.68842e-11	N	1	1176.51A	-25.985	9.668272504933643e-15
7821	1.75893e-11	Fe	8	1129.35A	-25.985	9.668272504933643e-15
7822	2.07322e-12	Li	2	9581.43A	-25.986	9.646036095226108e-15
7823	5.40268e-11	Mg	7	367.678A	-25.987	9.623850827841792e-15
7824	1.61642e-12	N	1	1.22892m	-25.987	9.623850827841792e-15
7825	1.21483e-11	Fe	8	1635.17A	-25.988000000000003	9.601716585156383e-15
7826	5.73362e-11	O	4	346.456A	-25.989	9.579633249816644e-15
7827	1.07371e-11	Fe	10	1850.07A	-25.989	9.579633249816644e-15
7828	2.061e-11	P	2	963.828A	-25.991	9.535618833108325e-15
7829	5.3246300000000005e-12	Fe	9	3730.67A	-25.991	9.535618833108325e-15
7830	3.5984300000000004e-14	Fe	3	55.2031m	-25.991	9.535618833108325e-15
7831	3.7109e-11	C	2	535.300A	-25.991	9.535618833108325e-15
7832	1.61519e-12	N	1	1.22985m	-25.994	9.469976094784774e-15
7833	1.7765900000000002e-12	Ne	9	1.11812m	-25.995	9.448195754164794e-15
7834	1.7693299999999999e-12	N	1	1.12271m	-25.996	9.426465506938244e-15
7835	1.51011e-11	N	1	1315.43A	-25.997	9.404785237893358e-15
7836	6.39595e-11	Ni	11	310.579A	-25.997	9.404785237893358e-15
7837	1.51556e-11	P	2	1310.70A	-25.997	9.404785237893358e-15
7838	2.80327e-12	Cr	4	7086.17A	-25.998	9.383154832083584e-15
7839	6.72521e-11	Ni	14	295.373A	-25.998	9.383154832083584e-15
7840	8.24362e-11	Fe	13	240.968A	-25.999000000000002	9.361574174826664e-15
7841	4.24944e-11	C	2	467.460A	-26.002	9.297129551503394e-15
7842	2.2654e-10	Al	12	87.6864A	-26.003	9.275746746901457e-15
7843	3.29433e-11	Mg	11	602.990A	-26.003	9.275746746901457e-15
7844	1.06561e-10	Ar	13	186.414A	-26.004	9.254413121385398e-15
7845	3.6876899999999995e-10	Na	9	53.8670A	-26.004	9.254413121385398e-15
7846	1.20849e-12	Fe	7	1.64375m	-26.004	9.254413121385398e-15
7847	3.73279e-11	N	2	532.161A	-26.006	9.211892955436105e-15
7848	5.31704e-11	O	2	373.600A	-26.006999999999998	9.190706189565179e-15
7849	5.42655e-11	O	2	366.060A	-26.008000000000003	9.169568151903415e-15
7850	1.4117e-11	Si	11	1407.13A	-26.013	9.064604973231848e-15
7851	1.69573e-11	Ti	9	1171.44A	-26.013	9.064604973231848e-15
7852	8.99508e-13	Na	1	2.20837m	-26.016	9.002204671512829e-15
7853	9.11637e-12	Sc	6	2178.99A	-26.016	9.002204671512829e-15
7854	1.213e-11	Fe	10	1637.63A	-26.018	8.960843298131042e-15
7855	7.65916e-12	Ne	3	2593.56A	-26.018	8.960843298131042e-15
7856	4.00659e-11	Fe	8	495.794A	-26.021	8.899157286759106e-15
7857	1.52046e-11	Fe	8	1306.47A	-26.024	8.837895918902559e-15
7858	6.9007e-11	O	5	287.861A	-26.024	8.837895918902559e-15
7859	4.05542e-11	Si	10	489.825A	-26.025	8.817569322346214e-15
7860	3.1571199999999997e-13	Mn	5	6.29195m	-26.025	8.817569322346214e-15
7861	1.13985e-11	N	1	1742.73A	-26.03	8.716635440957385e-15
7862	1.80199e-11	S	2	1102.36A	-26.031	8.696587735761161e-15
7863	1.8699099999999997e-12	N	1	1.06232m	-26.031999999999996	8.67658613900739e-15
7864	2.10521e-11	Ca	14	943.587A	-26.034000000000002	8.636720846885008e-15
7865	1.03219e-10	Ar	12	192.450A	-26.035999999999998	8.597038719142296e-15
7866	2.01187e-10	F	8	98.7362A	-26.037	8.577266078773206e-15
7867	1.3415e-11	K	13	1480.76A	-26.04	8.518220594406162e-15
7868	3.64179e-12	Co	3	5454.59A	-26.041	8.498629230693592e-15
7869	5.15336e-11	Ti	10	385.466A	-26.041999999999998	8.479082925867259e-15
7870	2.60504e-10	S	9	76.2540A	-26.041999999999998	8.479082925867259e-15
7871	2.66668e-12	Sc	3	7449.14A	-26.041999999999998	8.479082925867259e-15
7872	4.062580000000001e-12	Fe	2	4889.62A	-26.041999999999998	8.479082925867259e-15
7873	9.14276e-11	Ar	4	217.270A	-26.043000000000003	8.459581576294394e-15
7874	5.55671e-11	Si	10	357.486A	-26.046999999999997	8.38202366621891e-15
7875	2.58418e-12	Fe	2	7686.94A	-26.048000000000002	8.362745546748667e-15
7876	6.381810000000001e-13	Fe	9	3.11267m	-26.048000000000002	8.362745546748667e-15
7877	2.2016600000000002e-10	Na	11	90.2250A	-26.05	8.324322221166002e-15
7878	9.64396e-12	Cr	2	2059.78A	-26.052	8.286075434728357e-15
7879	2.41376e-12	Cr	2	8229.67A	-26.053	8.267017990066949e-15
7880	1.77076e-11	Si	3	1121.81A	-26.054000000000002	8.248004376311967e-15
7881	7.21199e-11	Cr	7	275.436A	-26.058000000000003	8.172386217665219e-15
7882	1.36723e-11	P	2	1452.90A	-26.058000000000003	8.172386217665219e-15
7883	2.17718e-11	Fe	8	912.394A	-26.061	8.116127906657449e-15
7884	2.69745e-11	Sc	10	736.415A	-26.061999999999998	8.097461330464186e-15
7885	8.520739999999999e-12	Fe	2	2331.31A	-26.063000000000002	8.078837686204687e-15
7886	1.75994e-12	O	1	1.12870m	-26.064	8.060256875138508e-15
7887	2.59111e-10	S	9	76.6640A	-26.070999999999998	7.931382280423862e-15
7888	2.0222900000000003e-12	N	1	9822.75A	-26.072	7.913140607379935e-15
7889	4.01986e-11	Na	6	494.158A	-26.072	7.913140607379935e-15
7890	3.3637699999999995e-12	Ni	4	5905.42A	-26.072	7.913140607379935e-15
7891	5.15469e-12	Si	2	3853.66A	-26.073	7.894940889019776e-15
7892	2.95592e-11	Fe	8	672.022A	-26.076999999999998	7.82255963588094e-15
7893	1.1132799999999999e-10	F	6	178.431A	-26.079	7.786618239111232e-15
7894	1.30762e-10	Sc	14	151.913A	-26.08	7.768709514123176e-15
7895	2.55921e-11	Fe	8	776.194A	-26.081	7.750841978059547e-15
7896	7.54248e-12	Cr	5	2633.68A	-26.081999999999997	7.733015536188578e-15
7897	3.18315e-13	Na	8	6.24051m	-26.083000000000002	7.715230093996055e-15
7898	7.87803e-11	Ar	4	252.150A	-26.083000000000002	7.715230093996055e-15
7899	8.08025e-11	Fe	4	245.840A	-26.084	7.69748555718559e-15
7900	1.3368600000000002e-10	Ti	15	148.591A	-26.085	7.679781831677224e-15
7901	4.0534899999999996e-13	Cl	11	4.90059m	-26.086	7.662118823607692e-15
7902	4.193869999999999e-12	P	2	4736.55A	-26.087	7.64449643932936e-15
7903	5.12038e-10	S	13	38.7949A	-26.088	7.626914585410164e-15
7904	2.99411e-11	Fe	9	663.450A	-26.089000000000002	7.609373168632861e-15
7905	1.13489e-11	Fe	8	1750.34A	-26.090999999999998	7.574411274706584e-15
7906	1.18884e-11	Ca	7	1670.91A	-26.092	7.556990612193007e-15
7907	5.57971e-12	Ni	5	3560.12A	-26.096	7.487707705815559e-15
7908	4.04189e-11	S	13	491.464A	-26.096999999999998	7.47048645597685e-15
7909	3.74538e-10	Mg	11	53.0372A	-26.098000000000003	7.453304813913541e-15
7910	3.1177099999999996e-10	Na	10	63.7148A	-26.099	7.436162688530522e-15
7911	1.31355e-11	Be	2	1512.27A	-26.099	7.436162688530522e-15
7912	1.28294e-12	Co	3	1.54836m	-26.103	7.367987539215707e-15
7913	1.0455299999999999e-12	Cr	4	1.89994m	-26.104	7.351041638119327e-15
7914	1.64887e-11	S	2	1204.73A	-26.105999999999998	7.317266669760641e-15
7915	3.92589e-12	Ni	4	5059.86A	-26.108	7.283646883285467e-15
7916	4.46447e-11	Mg	6	444.946A	-26.108	7.283646883285467e-15
7917	9.01088e-11	Ar	4	220.450A	-26.108	7.283646883285467e-15
7918	6.48236e-11	Ni	11	306.439A	-26.11	7.250181565697937e-15
7919	3.39437e-11	Fe	9	585.217A	-26.112	7.216870007277922e-15
7920	7.7431e-11	Si	8	256.544A	-26.114	7.183711501566155e-15
7921	2.21485e-11	Fe	3	896.877A	-26.12	7.085147284687675e-15
7922	9.92103e-13	Co	3	2.00226m	-26.123	7.036373473849331e-15
7923	1.50887e-12	O	1	1.31651m	-26.124000000000002	7.020190263938779e-15
7924	4.0633e-11	Ne	3	488.875A	-26.125	7.004044274378225e-15
7925	1.7649099999999998e-12	P	2	1.12553m	-26.125	7.004044274378225e-15
7926	4.84555e-11	Ca	3	409.953A	-26.125999999999998	6.987935419563182e-15
7927	1.13819e-11	N	1	1745.26A	-26.127	6.971863614086048e-15
7928	1.50912e-11	N	1	1316.29A	-26.127	6.971863614086048e-15
7929	7.082760000000001e-12	Fe	8	2804.62A	-26.127	6.971863614086048e-15
7930	4.3935e-11	V	9	452.133A	-26.129	6.9398308104972084e-15
7931	9.60773e-12	Fe	7	2067.55A	-26.129	6.9398308104972084e-15
7932	9.543430000000001e-12	Al	2	2081.48A	-26.129	6.9398308104972084e-15
7933	1.76196e-11	C	2	1127.41A	-26.131	6.907945184271977e-15
7934	6.9844e-12	C	3	2844.12A	-26.131	6.907945184271977e-15
7935	3.53143e-11	Sc	7	562.504A	-26.131999999999998	6.892057351230887e-15
7936	2.00015e-12	N	1	9931.47A	-26.131999999999998	6.892057351230887e-15
7937	1.8918099999999998e-12	N	1	1.05003m	-26.135	6.8446127621448096e-15
7938	5.963029999999999e-10	Si	12	33.3127A	-26.136	6.828870589632576e-15
7939	2.97329e-11	Cr	5	668.097A	-26.14	6.766263127746645e-15
7940	5.04589e-10	Mg	11	39.3676A	-26.142	6.735174972584914e-15
7941	1.90865e-12	N	1	1.04076m	-26.142	6.735174972584914e-15
7942	7.91246e-12	Fe	2	2510.53A	-26.143	6.719684500004014e-15
7943	3.28186e-11	Fe	8	605.280A	-26.145	6.688810354197099e-15
7944	1.00131e-10	Ni	11	198.385A	-26.145	6.688810354197099e-15
7945	7.15905e-12	Fe	2	2774.73A	-26.145	6.688810354197099e-15
7946	1.98584e-12	N	1	1.00030m	-26.147	6.658078062204795e-15
7947	1.90157e-10	Al	6	104.464A	-26.149	6.627486972267973e-15
7948	3.5436900000000002e-12	O	5	5605.58A	-26.15	6.612244175214933e-15
7949	2.71652e-09	Mg	11	7.31247A	-26.15	6.612244175214933e-15
7950	2.25629e-11	Ca	14	880.403A	-26.151999999999997	6.58186367286004e-15
7951	4.51229e-12	V	9	4402.30A	-26.155	6.536554442036001e-15
7952	1.7174700000000002e-12	N	1	1.15661m	-26.156	6.5215207839989475e-15
7953	3.80455e-12	Sc	7	5221.24A	-26.158	6.491557117763094e-15
7954	6.44196e-11	Ca	3	308.360A	-26.159000000000002	6.47662695069997e-15
7955	3.1492900000000002e-12	Sc	3	6307.60A	-26.159000000000002	6.47662695069997e-15
7956	7.75761e-11	K	13	256.064A	-26.162	6.432042164375727e-15
7957	5.86997e-11	Si	8	338.408A	-26.165	6.387764297561651e-15
7958	4.13085e-11	Sc	10	480.880A	-26.165	6.387764297561651e-15
7959	4.69257e-12	Fe	2	4233.17A	-26.166	6.373072847360669e-15
7960	1.24194e-12	Fe	2	1.59947m	-26.166	6.373072847360669e-15
7961	4.82557e-11	Fe	6	411.650A	-26.166999999999998	6.358415186557554e-15
7962	5.50353e-11	Ar	3	360.940A	-26.169	6.329200922469574e-15
7963	5.94448e-11	Na	11	334.167A	-26.17	6.31464416429364e-15
7964	1.67741e-11	N	1	1184.24A	-26.171999999999997	6.2856310097851626e-15
7965	3.6468e-11	O	4	544.709A	-26.173000000000002	6.271174459627608e-15
7966	7.08564e-11	Mn	15	280.348A	-26.174	6.256751158612864e-15
7967	3.18111e-11	Sc	10	624.450A	-26.175	6.2423610302698714e-15
7968	5.71311e-11	Si	10	347.700A	-26.176	6.228003998303705e-15
7969	4.38538e-11	N	2	452.970A	-26.177	6.213679986594706e-15
7970	1.56983e-11	Fe	8	1265.39A	-26.178	6.1993889191984425e-15
7971	4.56942e-11	Mg	7	434.726A	-26.18	6.170905314439173e-15
7972	7.00163e-11	Ca	14	283.712A	-26.182	6.142552579956097e-15
7973	1.9701e-12	Fe	10	1.00830m	-26.184	6.114330114454862e-15
7974	5.4062e-12	Ni	5	3674.38A	-26.184	6.114330114454862e-15
7975	7.14203e-11	Si	10	278.134A	-26.186	6.086237319403967e-15
7976	6.64887e-12	Si	1	2987.64A	-26.186	6.086237319403967e-15
7977	1.00802e-11	Cl	10	1970.64A	-26.189	6.044339956398483e-15
7978	4.33359e-12	Fe	2	4583.84A	-26.19	6.030438360263958e-15
7979	1.88944e-12	N	1	1.05134m	-26.191	6.016568736913358e-15
7980	3.97517e-13	Fe	9	4.99714m	-26.191999999999997	6.0027310128112686e-15
7981	5.11549e-11	P	4	388.319A	-26.191999999999997	6.0027310128112686e-15
7982	1.50525e-11	N	1	1319.68A	-26.194000000000003	5.9751509690562714e-15
7983	2.01044e-12	Fe	5	9880.67A	-26.195	5.961408503176866e-15
7984	1.90873e-12	N	1	1.04072m	-26.198	5.920370455697961e-15
7985	1.21084e-11	K	8	1640.55A	-26.201999999999998	5.866092173104921e-15
7986	4.5274900000000005e-12	Co	3	4387.52A	-26.203000000000003	5.852600535495696e-15
7987	4.7777e-12	F	2	4157.75A	-26.205	5.825710278626926e-15
7988	2.92988e-11	Fe	8	677.995A	-26.206	5.812311516797773e-15
7989	4.70016e-11	Mn	6	422.633A	-26.213	5.71937908267233e-15
7990	1.28007e-11	K	8	1551.83A	-26.215	5.6931009227790576e-15
7991	5.10437e-10	S	13	38.9166A	-26.217	5.666943500063266e-15
7992	1.10168e-11	Si	12	1803.10A	-26.218000000000004	5.653909891691862e-15
7993	4.03982e-11	Ne	3	491.716A	-26.22	5.627932535407525e-15
7994	1.02437e-11	Si	9	1939.19A	-26.221	5.6149886497650966e-15
7995	4.07979e-12	F	2	4868.99A	-26.221999999999998	5.602074534233579e-15
7996	3.31301e-11	O	3	599.590A	-26.221999999999998	5.602074534233579e-15
7997	7.885530000000001e-12	Fe	2	2519.10A	-26.221999999999998	5.602074534233579e-15
7998	4.2934099999999996e-12	Co	3	4626.73A	-26.224	5.576335339783105e-15
7999	2.4701e-11	Si	10	804.196A	-26.225	5.563510124397548e-15
8000	5.86329e-11	B	4	338.794A	-26.226	5.550714406188885e-15
8001	1.5534e-12	Fe	2	1.27878m	-26.226999999999997	5.537948117315447e-15
8002	6.0660900000000005e-12	Be	2	3274.67A	-26.228	5.525211190091549e-15
8003	9.72941e-11	F	6	204.169A	-26.229	5.512503556987454e-15
8004	1.2277200000000001e-12	Cr	4	1.61800m	-26.235	5.436869172725801e-15
8005	2.3908599999999998e-12	Cr	2	8308.49A	-26.24	5.374633845943014e-15
8006	4.60319e-11	Ni	16	431.537A	-26.24	5.374633845943014e-15
8007	6.4227300000000004e-12	Al	1	3092.84A	-26.24	5.374633845943014e-15
8008	5.50244e-11	Mn	15	361.012A	-26.241	5.3622725311201854e-15
8009	5.17614e-11	Na	11	383.770A	-26.244	5.325358906662196e-15
8010	9.13275e-11	Ar	12	217.508A	-26.245	5.31311092105486e-15
8011	7.47433e-11	S	13	265.769A	-26.247	5.2886993938075825e-15
8012	1.3178700000000001e-12	Fe	4	1.50732m	-26.248	5.2765357227401095e-15
8013	4.39289e-11	Cl	6	452.196A	-26.248	5.2765357227401095e-15
8014	7.60863e-11	P	8	261.078A	-26.249000000000002	5.264400027339775e-15
8015	2.44479e-12	Fe	8	8125.22A	-26.250999999999998	5.240212306319595e-15
8016	8.9941e-12	Ca	2	2208.61A	-26.256	5.18022809207158e-15
8017	2.04095e-11	Sc	3	973.294A	-26.256	5.18022809207158e-15
8018	5.65717e-11	Cl	11	351.138A	-26.256999999999998	5.1683138980752266e-15
8019	5.5394e-12	Cl	2	3586.03A	-26.256999999999998	5.1683138980752266e-15
8020	5.33883e-11	Na	2	372.075A	-26.259	5.144567652717239e-15
8021	9.19103e-15	He	1	216.129m	-26.261	5.120930511446182e-15
8022	9.88297e-11	Ni	11	200.997A	-26.261999999999997	5.109152698100744e-15
8023	2.94807e-11	Ne	3	673.812A	-26.263	5.0974019729742265e-15
8024	5.8186e-11	Fe	9	341.396A	-26.264	5.085678273765622e-15
8025	3.14872e-11	Cr	5	630.875A	-26.265	5.07398153831692e-15
8026	5.29821e-11	Cr	11	374.928A	-26.266	5.062311704613276e-15
8027	1.0617599999999999e-10	Ar	11	187.090A	-26.266	5.062311704613276e-15
8028	1.65897e-11	S	8	1197.39A	-26.268	5.039052495094069e-15
8029	2.01985e-12	N	1	9834.61A	-26.269000000000002	5.027462995960535e-15
8030	5.98039e-11	S	4	332.160A	-26.271	5.004363901713467e-15
8031	2.4444900000000002e-12	Li	1	8126.22A	-26.273000000000003	4.981370938163981e-15
8032	3.75644e-12	Ni	4	5288.11A	-26.273000000000003	4.981370938163981e-15
8033	9.86977e-13	Cr	4	2.01266m	-26.275	4.958483617685939e-15
8034	4.03264e-11	Fe	8	492.592A	-26.275	4.958483617685939e-15
8035	5.71e-11	K	8	347.889A	-26.279	4.91302396663067e-15
8036	3.97818e-12	Fe	2	4993.36A	-26.283	4.8679810921614304e-15
8037	1.1135e-11	Fe	8	1783.97A	-26.284000000000002	4.856785046336429e-15
8038	3.98989e-11	Fe	8	497.870A	-26.285999999999998	4.83447014603522e-15
8039	1.53447e-11	Si	3	1294.54A	-26.285999999999998	4.83447014603522e-15
8040	3.77012e-11	Fe	6	526.892A	-26.288	4.8122577733876585e-15
8041	2.05253e-11	S	3	967.805A	-26.29	4.790147457322084e-15
8042	4.68005e-11	S	3	424.450A	-26.291999999999998	4.768138728931058e-15
8043	4.64467e-12	Fe	2	4276.83A	-26.291999999999998	4.768138728931058e-15
8044	1.49451e-10	Ca	14	132.916A	-26.291999999999998	4.768138728931058e-15
8045	7.93404e-11	P	9	250.370A	-26.294	4.746231121461572e-15
8046	3.89293e-11	Mn	6	510.270A	-26.295	4.735315092798785e-15
8047	9.16383e-11	Ar	4	216.770A	-26.295	4.735315092798785e-15
8048	2.83863e-11	Ca	11	699.791A	-26.299	4.691901463077921e-15
8049	5.00181e-12	Ca	7	3971.46A	-26.299	4.691901463077921e-15
8050	2.05381e-11	P	2	967.202A	-26.3	4.681110389161959e-15
8051	5.17949e-11	Fe	8	383.522A	-26.302	4.659602640592341e-15
8052	5.12948e-11	Ar	3	387.261A	-26.302	4.659602640592341e-15
8053	1.44462e-11	S	3	1375.06A	-26.311	4.564034122444123e-15
8054	1.5910100000000001e-12	Fe	2	1.24854m	-26.311	4.564034122444123e-15
8055	5.66859e-11	Si	8	350.430A	-26.311	4.564034122444123e-15
8056	6.8936100000000006e-12	Si	1	2881.58A	-26.311	4.564034122444123e-15
8057	7.55186e-12	Ti	3	2630.41A	-26.316	4.511790055862015e-15
8058	3.64998e-11	O	4	544.234A	-26.316	4.511790055862015e-15
8059	1.77586e-11	Si	3	1118.58A	-26.320999999999998	4.460144022164808e-15
8060	4.52185e-11	Ti	9	439.300A	-26.323	4.439651521830854e-15
8061	1.34093e-11	Na	6	1481.40A	-26.326	4.409089175726641e-15
8062	1.68599e-11	Fe	8	1178.21A	-26.326	4.409089175726641e-15
8063	8.7554e-12	Fe	2	2268.82A	-26.328000000000003	4.388831251104253e-15
8064	3.60935e-11	C	2	550.361A	-26.329	4.3787372193331525e-15
8065	2.31083e-11	Fe	3	859.623A	-26.33	4.3686664031909e-15
8066	1.9103799999999998e-12	N	1	1.03982m	-26.33	4.3686664031909e-15
8067	1.1345699999999999e-13	Mn	6	17.5084m	-26.331999999999997	4.348594204337843e-15
8068	4.08264e-11	O	5	486.559A	-26.331999999999997	4.348594204337843e-15
8069	3.78617e-11	C	2	524.659A	-26.331999999999997	4.348594204337843e-15
8070	1.9179e-11	Cr	3	1035.74A	-26.335	4.3186586923981365e-15
8071	4.96684e-11	Mg	6	399.941A	-26.335	4.3186586923981365e-15
8072	2.58547e-13	Fe	4	7.68312m	-26.34	4.2692234151372765e-15
8073	8.40934e-11	Mn	8	236.219A	-26.34	4.2692234151372765e-15
8074	4.06178e-11	Fe	8	489.058A	-26.342	4.249608115311643e-15
8075	3.53014e-12	Co	3	5627.10A	-26.342	4.249608115311643e-15
8076	4.93015e-12	Fe	8	4029.18A	-26.343000000000004	4.23983428786722e-15
8077	2.86703e-13	Fe	4	6.92859m	-26.345	4.220354018815829e-15
8078	5.73041e-12	N	1	3466.50A	-26.345	4.220354018815829e-15
8079	1.25798e-11	K	8	1579.08A	-26.346999999999998	4.200963253470576e-15
8080	7.36076e-12	P	4	2698.70A	-26.346999999999998	4.200963253470576e-15
8081	2.20754e-13	Sc	6	8.99845m	-26.349	4.181661580599283e-15
8082	4.11433e-12	Be	2	4828.12A	-26.349	4.181661580599283e-15
8083	4.53806e-11	N	2	437.731A	-26.349	4.181661580599283e-15
8084	1.64694e-12	Ti	3	1.20615m	-26.351	4.162448590859286e-15
8085	6.31663e-15	S	2	314.479m	-26.351	4.162448590859286e-15
8086	2.4081599999999997e-12	Ca	2	8248.80A	-26.351	4.162448590859286e-15
8087	5.26694e-11	Mn	11	377.154A	-26.354	4.1337944963094575e-15
8088	2.87e-13	Ti	8	6.92140m	-26.355999999999998	4.114801435844371e-15
8089	7.64497e-12	Fe	2	2598.37A	-26.357	4.105337655159051e-15
8090	8.270960000000001e-12	Ca	7	2401.71A	-26.359	4.086475342002512e-15
8091	6.69649e-11	Si	4	296.640A	-26.359	4.086475342002512e-15
8092	2.01217e-12	N	1	9872.15A	-26.36	4.077076709525218e-15
8093	5.67491e-12	Cu	13	3500.40A	-26.36	4.077076709525218e-15
8094	1.88387e-12	B	4	1.05445m	-26.361	4.067699693302745e-15
8095	3.86807e-11	C	3	513.550A	-26.362	4.05834424361915e-15
8096	7.65298e-12	Ne	3	2595.65A	-26.363000000000003	4.049010310872673e-15
8097	2.6317e-12	Sc	3	7548.15A	-26.366999999999997	4.011888761212894e-15
8098	5.4765e-12	Sc	2	3627.22A	-26.369	3.9934558067229984e-15
8099	4.9229e-11	Fe	6	403.511A	-26.37	3.9842711132400704e-15
8100	1.70875e-12	N	1	1.16252m	-26.374000000000002	3.9477430961117196e-15
8101	5.27778e-11	Na	2	376.379A	-26.375	3.938663538945728e-15
8102	4.18075e-11	N	2	475.141A	-26.375	3.938663538945728e-15
8103	1.1304200000000001e-10	Cl	12	175.727A	-26.375999999999998	3.929604864181737e-15
8104	1.62406e-12	N	1	1.22314m	-26.377	3.9205670237915245e-15
8105	1.97572e-12	N	1	1.00543m	-26.378	3.911549969857391e-15
8106	1.0131599999999999e-13	Fe	4	19.6064m	-26.378	3.911549969857391e-15
8107	5.50919e-11	O	2	360.570A	-26.38	3.893578030237259e-15
8108	7.38162e-11	Mn	15	269.107A	-26.383000000000003	3.866774827607757e-15
8109	1.3878399999999999e-12	N	1	1.43132m	-26.384	3.857881492291722e-15
8110	1.50942e-11	N	1	1316.04A	-26.384	3.857881492291722e-15
8111	1.46336e-12	Fe	5	1.35746m	-26.384	3.857881492291722e-15
8112	6.0238e-10	Si	12	32.9766A	-26.386	3.8401561369273824e-15
8113	5.77726e-11	Cl	7	343.839A	-26.386	3.8401561369273824e-15
8114	9.95012e-11	O	5	199.640A	-26.39	3.804949373843644e-15
8115	1.55922e-10	Al	12	127.400A	-26.39	3.804949373843644e-15
8116	4.33716e-12	Fe	2	4580.06A	-26.39	3.804949373843644e-15
8117	3.64325e-11	Ca	14	545.239A	-26.391	3.7961982331254085e-15
8118	5.93514e-11	Mg	11	334.692A	-26.393	3.7787562865933055e-15
8119	3.51825e-11	Si	3	564.611A	-26.394000000000002	3.7700653883040045e-15
8120	2.02728e-12	N	1	9798.56A	-26.399	3.7269098066669464e-15
8121	4.79666e-11	Fe	6	414.131A	-26.4	3.718338151972532e-15
8122	3.11365e-11	C	2	637.979A	-26.401	3.709786211536819e-15
8123	1.92028e-10	F	8	103.446A	-26.401999999999997	3.701253940018333e-15
8124	3.88613e-12	Fe	2	5111.63A	-26.401999999999997	3.701253940018333e-15
8125	1.23869e-11	K	13	1603.67A	-26.404	3.684248222887911e-15
8126	1.81147e-11	S	2	1096.60A	-26.404	3.684248222887911e-15
8127	2.11511e-12	Fe	4	9391.68A	-26.404	3.684248222887911e-15
8128	3.76535e-10	Mg	11	52.7560A	-26.406999999999996	3.65888603651632e-15
8129	9.46383e-12	Mn	8	2098.99A	-26.409000000000002	3.642074982220151e-15
8130	1.39156e-10	Ti	15	142.749A	-26.409000000000002	3.642074982220151e-15
8131	1.20139e-10	Ca	14	165.346A	-26.409000000000002	3.642074982220151e-15
8132	1.53435e-11	P	2	1294.65A	-26.410999999999998	3.625341167702444e-15
8133	1.66786e-12	Ni	2	1.19102m	-26.412	3.617003114395248e-15
8134	4.79101e-11	O	2	414.619A	-26.414	3.600384494646354e-15
8135	3.1147e-11	Al	10	637.764A	-26.415	3.592103840094418e-15
8136	3.1912900000000002e-12	Fe	4	6224.58A	-26.416999999999998	3.5755996221192165e-15
8137	4.10336e-12	Cr	4	4841.03A	-26.416999999999998	3.5755996221192165e-15
8138	3.25582e-11	Fe	8	610.122A	-26.418000000000003	3.567375971192201e-15
8139	1.65926e-11	Be	2	1197.19A	-26.421	3.5428183277422167e-15
8140	6.26882e-11	Si	8	316.877A	-26.423000000000002	3.5265405561268604e-15
8141	2.07019e-12	Ti	3	9595.49A	-26.424	3.5184297379206103e-15
8142	3.87314e-12	V	8	5128.78A	-26.425	3.5103375740785523e-15
8143	2.0167e-12	C	1R	9850.00A	-26.427	3.4942090379704165e-15
8144	1.0689e-12	Cr	4	1.85840m	-26.428	3.486172580192418e-15
8145	7.42486e-11	Ca	3	267.540A	-26.429000000000002	3.4781546057544006e-15
8146	3.55966e-11	Sc	7	558.044A	-26.429000000000002	3.4781546057544006e-15
8147	9.47138e-13	Co	3	2.09731m	-26.430999999999997	3.4621739369541324e-15
8148	1.88051e-12	N	1	1.05633m	-26.430999999999997	3.4621739369541324e-15
8149	5.45648e-12	Ti	3	3640.52A	-26.432	3.4542111578639086e-15
8150	1.83579e-11	B	2	1082.06A	-26.432	3.4542111578639086e-15
8151	2.27571e-12	N	1	8728.90A	-26.434	3.4383404992138055e-15
8152	9.17357e-11	Na	11	216.540A	-26.434	3.4383404992138055e-15
8153	1.88871e-11	Sc	11	1051.75A	-26.434	3.4383404992138055e-15
8154	1.3008500000000002e-10	Mg	11	152.703A	-26.436999999999998	3.4146711297049026e-15
8155	1.0496e-11	Fe	4	1892.58A	-26.439	3.3989821409820998e-15
8156	3.656169999999999e-12	Fe	2	5433.13A	-26.441	3.383365236614682e-15
8157	4.47834e-11	K	4	443.567A	-26.441	3.383365236614682e-15
8158	3.17986e-11	Si	10	624.695A	-26.441	3.383365236614682e-15
8159	4.18852e-11	S	3	474.260A	-26.443	3.3678200854050666e-15
8160	5.97927e-10	Si	12	33.2222A	-26.444000000000003	3.360074314151502e-15
8161	1.83413e-11	Ca	7	1083.05A	-26.445	3.3523463576774937e-15
8162	3.5644699999999997e-10	Mn	15	55.7290A	-26.445	3.3523463576774937e-15
8163	1.7818900000000002e-12	Fe	4	1.11480m	-26.445999999999998	3.344636175010158e-15
8164	3.00426e-10	Na	10	66.1209A	-26.445999999999998	3.344636175010158e-15
8165	6.60323e-11	Ca	14	300.829A	-26.445999999999998	3.344636175010158e-15
8166	7.66968e-12	Ne	3	2590.00A	-26.445999999999998	3.344636175010158e-15
8167	1.52277e-11	P	2	1304.49A	-26.447	3.336943725270846e-15
8168	4.45597e-12	Fe	2	4457.94A	-26.453000000000003	3.2911591409403965e-15
8169	5.44084e-11	Ar	3	365.099A	-26.455	3.276037638258103e-15
8170	3.7363e-12	Fe	2	5316.62A	-26.456999999999997	3.2609856125696262e-15
8171	3.7769e-11	Fe	6	525.946A	-26.458000000000002	3.2534855537851084e-15
8172	4.0626800000000007e-10	Ar	11	48.8950A	-26.46	3.238537145512638e-15
8173	2.5659599999999997e-12	V	4	7741.52A	-26.462	3.2236574189374388e-15
8174	6.79289e-11	Si	4	292.430A	-26.463	3.216243212615921e-15
8175	1.92287e-11	Cr	3	1033.06A	-26.463	3.216243212615921e-15
8176	4.95335e-11	Fe	6	401.031A	-26.468000000000004	3.179427181000825e-15
8177	1.0147700000000001e-12	Co	3	1.95752m	-26.468000000000004	3.179427181000825e-15
8178	3.7243699999999994e-12	Fe	2	5333.65A	-26.47	3.164819040042949e-15
8179	1.72555e-11	V	3	1151.20A	-26.47	3.164819040042949e-15
8180	4.21647e-11	Sc	10	471.116A	-26.47	3.164819040042949e-15
8181	2.00988e-12	N	1	9883.38A	-26.471	3.157540158237673e-15
8182	1.33067e-11	N	1	1492.82A	-26.471	3.157540158237673e-15
8183	3.97461e-11	Na	8	499.784A	-26.475	3.1285916560636408e-15
8184	1.34071e-10	Ca	14	148.164A	-26.475	3.1285916560636408e-15
8185	4.51453e-12	Co	3	4400.11A	-26.475	3.1285916560636408e-15
8186	9.40042e-12	Ca	2	2113.15A	-26.476	3.1213960949294195e-15
8187	3.0485299999999997e-12	Fe	2	6516.08A	-26.479	3.099908555352838e-15
8188	4.32217e-11	O	4	459.595A	-26.48	3.092778963519597e-15
8189	4.00189e-11	Fe	8	496.377A	-26.48	3.092778963519597e-15
8190	4.679190000000001e-10	Ar	10	42.4528A	-26.48	3.092778963519597e-15
8191	9.95368e-11	K	13	199.569A	-26.482	3.078568934958255e-15
8192	4.84952e-11	Na	4	409.617A	-26.482	3.078568934958255e-15
8193	2.11345e-12	Fe	2	9399.04A	-26.484	3.064424195547551e-15
8194	3.43266e-11	C	2	578.690A	-26.484	3.064424195547551e-15
8195	2.95061e-11	Ne	3	673.232A	-26.485	3.057376215477184e-15
8196	8.95233e-12	Si	1	2218.92A	-26.486	3.0503444453111344e-15
8197	4.4449300000000005e-12	Co	3	4469.02A	-26.487	3.043328847767706e-15
8198	8.40859e-11	Ar	4	236.240A	-26.489	3.0293460218501385e-15
8199	9.7695e-12	Cl	6	2033.31A	-26.49	3.0223787193404968e-15
8200	1.5216e-11	P	2	1305.50A	-26.49	3.0223787193404968e-15
8201	6.35255e-11	Si	4	312.700A	-26.491	3.0154274411819324e-15
8202	5.55579e-12	Sc	2	3575.45A	-26.491	3.0154274411819324e-15
8203	3.56164e-12	O	1	5577.34A	-26.493000000000002	3.0015728105829318e-15
8204	7.39013e-13	Li	1	2.68797m	-26.493000000000002	3.0015728105829318e-15
8205	8.40994e-12	Fe	2	2362.02A	-26.497	2.974054225647152e-15
8206	3.63419e-13	S	10	5.46599m	-26.499000000000002	2.960389687706359e-15
8207	4.0495599999999996e-12	Fe	2	4905.34A	-26.500999999999998	2.9467879326145366e-15
8208	1.34864e-11	Fe	8	1472.93A	-26.503	2.9332486719105993e-15
8209	1.09664e-12	Fe	2	1.81139m	-26.504	2.9265023871726165e-15
8210	4.58342e-11	S	11	433.398A	-26.505	2.9197716184589896e-15
8211	4.56985e-12	Fe	2	4346.85A	-26.505	2.9197716184589896e-15
8212	5.07106e-11	B	4	391.722A	-26.506999999999998	2.9063564864433216e-15
8213	1.56665e-10	Si	12	126.796A	-26.508000000000003	2.8996720520155618e-15
8214	1.76218e-11	C	2	1127.27A	-26.508000000000003	2.8996720520155618e-15
8215	1.3975799999999997e-10	Ti	15	142.134A	-26.51	2.8863492691191163e-15
8216	5.0044e-12	Fe	2	3969.39A	-26.51	2.8863492691191163e-15
8217	1.1012100000000001e-12	Fe	4	1.80388m	-26.511	2.8797108500143378e-15
8218	3.40013e-13	Mn	5	5.84226m	-26.511	2.8797108500143378e-15
8219	1.6975e-11	Cl	7	1170.22A	-26.511	2.8797108500143378e-15
8220	2.09741e-12	Fe	2	9470.94A	-26.513	2.866479780510226e-15
8221	5.64611e-10	Mg	11	35.1826A	-26.514	2.859887059961127e-15
8222	5.883680000000001e-12	Fe	2	3376.20A	-26.515	2.8533095022485024e-15
8223	5.21451e-12	Mn	11	3809.46A	-26.517	2.8401997359187555e-15
8224	4.10491e-11	Ar	14	483.919A	-26.519000000000002	2.8271502034938896e-15
8225	2.72333e-11	Fe	8	729.417A	-26.52	2.8206479384618137e-15
8226	1.10536e-12	Fe	2	1.79710m	-26.521	2.814160628224297e-15
8227	1.94704e-11	Na	11	1020.24A	-26.522	2.8076882383863124e-15
8228	2.4607400000000003e-12	Ne	9	8072.57A	-26.523000000000003	2.801230734631826e-15
8229	1.8965e-11	Mg	9	1047.43A	-26.524	2.794788082723885e-15
8230	2.9779e-12	K	14	6670.62A	-26.524	2.794788082723885e-15
8231	9.97037e-12	Co	8	1992.35A	-26.525	2.7883602485041467e-15
8232	1.31491e-10	K	13	151.071A	-26.526999999999997	2.7755488968886846e-15
8233	2.1175599999999997e-12	Cl	2	9380.83A	-26.528000000000002	2.769165311568428e-15
8234	9.43166e-13	Li	2	2.10615m	-26.529	2.762796408087036e-15
8235	4.6355e-11	Fe	6	428.529A	-26.529	2.762796408087036e-15
8236	6.13733e-11	Ne	3	323.666A	-26.531	2.750102511649183e-15
8237	1.13286e-11	Mg	2	1753.47A	-26.531	2.750102511649183e-15
8238	5.046269999999999e-10	Mg	11	39.3647A	-26.531999999999996	2.7437774513909683e-15
8239	1.7793e-11	Fe	8	1116.42A	-26.531999999999996	2.7437774513909683e-15
8240	8.37083e-11	Fe	9	237.306A	-26.533	2.7374669383676216e-15
8241	8.07476e-12	Mn	6	2460.07A	-26.535999999999998	2.718622348514626e-15
8242	4.47052e-11	K	3	444.344A	-26.537	2.7123696906224542e-15
8243	2.3768e-12	Cr	2	8357.64A	-26.538	2.7061314134443744e-15
8244	5.16276e-11	Mn	15	384.764A	-26.539	2.699907483905661e-15
8245	5.1112e-10	S	13	38.8646A	-26.54	2.693697869007682e-15
8246	7.261639999999999e-12	Cr	7	2735.53A	-26.541	2.687502535827633e-15
8247	1.61934e-10	Sc	14	122.670A	-26.541	2.687502535827633e-15
8248	1.0108e-11	Cl	6	1965.22A	-26.541999999999998	2.6813214515185175e-15
8249	7.1179600000000005e-12	Fe	2	2790.75A	-26.541999999999998	2.6813214515185175e-15
8250	3.22436e-12	Na	1	6160.75A	-26.545	2.6628633644783297e-15
8251	6.97494e-12	C	3	2847.97A	-26.548000000000002	2.644532342015591e-15
8252	4.64797e-11	Ca	4	427.380A	-26.552	2.620287123771147e-15
8253	9.03839e-12	Ca	2	2197.79A	-26.553	2.6142606306198805e-15
8254	1.29651e-10	Ca	14	153.214A	-26.554000000000002	2.608247998018236e-15
8255	6.62856e-11	Ni	11	299.680A	-26.554000000000002	2.608247998018236e-15
8256	7.582910000000001e-10	Sc	14	26.1963A	-26.557	2.5902929450937025e-15
8257	3.46828e-11	K	8	572.747A	-26.557	2.5902929450937025e-15
8258	5.53666e-11	O	2	358.780A	-26.559	2.5783916300736983e-15
8259	1.5637e-12	Fe	2	1.27035m	-26.56	2.5724614938840802e-15
8260	2.03745e-11	Sc	3	974.965A	-26.56	2.5724614938840802e-15
8261	4.8093e-11	Na	4	413.043A	-26.561	2.5665449966292e-15
8262	1.14319e-11	Mg	2	1737.63A	-26.561999999999998	2.5606421069404217e-15
8263	6.05129e-11	Cr	13	328.268A	-26.566	2.537165998994084e-15
8264	8.85775e-12	F	2	2242.61A	-26.569000000000003	2.5197002711089348e-15
8265	5.359530000000001e-12	Ni	13	3706.38A	-26.569000000000003	2.5197002711089348e-15
8266	4.21085e-12	Co	3	4717.44A	-26.57	2.5139051212991028e-15
8267	4.01244e-11	Ca	7	495.072A	-26.570999999999998	2.508123299963972e-15
8268	6.4296e-11	S	13	308.953A	-26.572	2.5023547764488808e-15
8269	1.90625e-11	Fe	10	1042.07A	-26.572	2.5023547764488808e-15
8270	5.12223e-10	S	13	38.7809A	-26.572	2.5023547764488808e-15
8271	3.96389e-11	Fe	8	501.136A	-26.572	2.5023547764488808e-15
8272	2.444e-12	Ni	11	8127.85A	-26.573	2.4965995201697124e-15
8273	1.45737e-11	S	2	1363.03A	-26.576	2.479413049960543e-15
8274	8.45296e-11	O	3	235.000A	-26.579	2.4623448905801094e-15
8275	6.16257e-11	Sc	9	322.340A	-26.579	2.4623448905801094e-15
8276	1.47652e-11	Fe	8	1345.35A	-26.583000000000002	2.4397699769302513e-15
8277	4.34159e-12	Ar	13	4575.38A	-26.584	2.4341586616956742e-15
8278	6.34773e-12	Fe	10	3129.38A	-26.586	2.422974718545023e-15
8279	6.348680000000001e-10	Ca	13	31.2891A	-26.586	2.422974718545023e-15
8280	6.11992e-13	O	7	3.24587m	-26.586	2.422974718545023e-15
8281	7.15166e-11	Ca	3	277.760A	-26.588	2.4118421609454933e-15
8282	1.17923e-11	Si	3	1684.53A	-26.59	2.400760752801964e-15
8283	1.53066e-12	Fe	2	1.29777m	-26.590999999999998	2.3952391562932132e-15
8284	1.88579e-12	N	1	1.05338m	-26.595	2.3732794717133087e-15
8285	1.0542e-11	Si	12	1884.31A	-26.595	2.3732794717133087e-15
8286	2.0996900000000003e-12	N	1	9460.68A	-26.595	2.3732794717133087e-15
8287	7.3839e-11	Fe	8	269.024A	-26.595	2.3732794717133087e-15
8288	6.81363e-11	Ar	4	291.540A	-26.596	2.3678210803971174e-15
8289	1.68672e-11	N	1	1177.69A	-26.596	2.3678210803971174e-15
8290	3.26673e-11	Sc	10	608.084A	-26.596999999999998	2.3623752430326038e-15
8291	1.19395e-12	Fe	2	1.66377m	-26.6	2.3461127662479626e-15
8292	3.5971e-12	O	5	5522.35A	-26.601	2.340716856620512e-15
8293	3.4634300000000003e-12	Fe	4	5735.48A	-26.601	2.340716856620512e-15
8294	1.51528e-11	N	1	1310.94A	-26.601	2.340716856620512e-15
8295	1.51282e-11	N	1	1313.07A	-26.601999999999997	2.335333357240824e-15
8296	4.1142699999999996e-12	Be	2	4828.18A	-26.603	2.329962239566082e-15
8297	6.32522e-11	Fe	9	314.052A	-26.603	2.329962239566082e-15
8298	3.9256e-12	Fe	3	5060.24A	-26.605	2.31925703548858e-15
8299	4.82e-11	Fe	6	412.126A	-26.605	2.31925703548858e-15
8300	2.4219900000000003e-12	Ca	2	8201.72A	-26.605999999999998	2.3139228923278747e-15
8301	1.70388e-11	N	1	1165.84A	-26.605999999999998	2.3139228923278747e-15
8302	3.98993e-11	Fe	8	497.865A	-26.607	2.308601017355981e-15
8303	4.51191e-11	Na	4	440.268A	-26.609	2.2979939591793774e-15
8304	1.19363e-11	K	13	1664.20A	-26.611	2.287435636008242e-15
8305	2.30863e-11	K	8	860.445A	-26.611	2.287435636008242e-15
8306	3.60341e-11	Si	10	551.269A	-26.612	2.282174680035418e-15
8307	1.67635e-11	N	1	1184.98A	-26.613000000000003	2.2769258239255265e-15
8308	6.2718199999999994e-12	Ni	14	3167.26A	-26.615	2.2664643000430826e-15
8309	1.37426e-12	N	1	1.44546m	-26.615	2.2664643000430826e-15
8310	7.55002e-12	Fe	2	2631.05A	-26.615	2.2664643000430826e-15
8311	9.50343e-11	Cl	11	209.024A	-26.616999999999997	2.2560508424967265e-15
8312	4.34168e-12	Mg	1	4575.29A	-26.616999999999997	2.2560508424967265e-15
8313	7.63137e-11	Ar	4	260.300A	-26.618000000000002	2.2508620695458844e-15
8314	1.98494e-11	Cr	11	1000.76A	-26.621	2.2353672440479916e-15
8315	1.45693e-11	Cl	1	1363.45A	-26.622	2.23022604205352e-15
8316	4.10459e-11	Si	10	483.958A	-26.624000000000002	2.219979084178516e-15
8317	1.52669e-11	Si	3	1301.15A	-26.628	2.199626193597875e-15
8318	4.49473e-11	N	2	441.950A	-26.631	2.184484073389101e-15
8319	2.1412e-11	S	5	927.725A	-26.633000000000003	2.1744472807696294e-15
8320	1.2542e-11	Fe	10	1583.84A	-26.633000000000003	2.1744472807696294e-15
8321	7.61941e-12	Fe	2	2607.09A	-26.636	2.1594784909775963e-15
8322	5.2545800000000004e-12	Cr	7	3780.41A	-26.636	2.1594784909775963e-15
8323	1.15157e-11	Al	2	1724.98A	-26.636999999999997	2.1545118282717904e-15
8324	1.42857e-10	Ca	14	139.052A	-26.636999999999997	2.1545118282717904e-15
8325	4.56363e-12	Fe	2	4352.78A	-26.636999999999997	2.1545118282717904e-15
8326	1.3105200000000002e-12	Fe	4	1.51577m	-26.64	2.139680273169424e-15
8327	4.3515e-13	Ni	9	4.56497m	-26.641	2.134759145101004e-15
8328	1.9009599999999999e-10	Mg	11	104.497A	-26.642	2.129849335313045e-15
8329	8.63202e-12	Fe	13	2301.25A	-26.643	2.1249508177742418e-15
8330	1.98152e-11	O	3	1002.49A	-26.645	2.115187555618043e-15
8331	2.27391e-14	Fe	2	87.3582m	-26.645	2.115187555618043e-15
8332	7.15462e-11	Cr	7	277.645A	-26.647	2.1054691515767397e-15
8333	1.16635e-11	S	8	1703.13A	-26.651999999999997	2.0813680454959104e-15
8334	9.99699e-12	Cl	6	1987.04A	-26.653000000000002	2.07658103182947e-15
8335	1.83612e-11	B	2	1081.87A	-26.653000000000002	2.07658103182947e-15
8336	7.97089e-11	Fe	7	249.213A	-26.654	2.0718050279889768e-15
8337	5.25084e-10	Mg	11	37.8310A	-26.655	2.0670400086524833e-15
8338	4.18824e-11	N	2	474.291A	-26.656	2.0622859485563646e-15
8339	7.35476e-11	Fe	8	270.090A	-26.66	2.0433787973331227e-15
8340	1.4491e-11	Fe	13	1370.82A	-26.66	2.0433787973331227e-15
8341	7.95303e-12	B	1	2497.72A	-26.66	2.0433787973331227e-15
8342	5.58687e-12	Fe	8	3555.56A	-26.660999999999998	2.0386791565129196e-15
8343	1.70093e-11	N	1	1167.86A	-26.660999999999998	2.0386791565129196e-15
8344	7.91724e-11	Mn	8	250.901A	-26.663	2.0293122766345902e-15
8345	4.0870800000000006e-10	Ar	11	48.6030A	-26.666	2.0153425891834328e-15
8346	4.01515e-12	Fe	2	4947.37A	-26.668000000000003	2.0060829310924303e-15
8347	5.46422e-14	Mn	6	36.3537m	-26.669	2.0014690683842633e-15
8348	2.90161e-11	Cr	5	684.602A	-26.669	2.0014690683842633e-15
8349	3.80422e-11	V	12	522.169A	-26.669	2.0014690683842633e-15
8350	1.93983e-11	Si	2	1024.03A	-26.669	2.0014690683842633e-15
8351	7.16423e-12	Fe	2	2772.73A	-26.673000000000002	1.9831194896698896e-15
8352	1.60892e-11	Fe	8	1234.65A	-26.673000000000002	1.9831194896698896e-15
8353	6.35191e-11	S	13	312.732A	-26.673000000000002	1.9831194896698896e-15
8354	6.9692399999999995e-12	C	3	2850.30A	-26.674	1.9785584414114085e-15
8355	2.27566e-10	Mn	15	87.2910A	-26.674	1.9785584414114085e-15
8356	5.04964e-11	Sc	9	393.383A	-26.676	1.9694677911275146e-15
8357	5.67762e-11	Si	9	349.873A	-26.677	1.964938140904379e-15
8358	6.59979e-11	S	13	300.986A	-26.678	1.9604189085876627e-15
8359	4.7727e-11	Ne	5	416.210A	-26.679000000000002	1.955910070216846e-15
8360	4.43292e-12	Mg	2	4481.13A	-26.679000000000002	1.955910070216846e-15
8361	1.12624e-12	Co	3	1.76378m	-26.680999999999997	1.9469234797462746e-15
8362	6.1943400000000004e-12	Sc	14	3206.87A	-26.680999999999997	1.9469234797462746e-15
8363	4.00643e-11	Na	8	495.814A	-26.682	1.9424456800004806e-15
8364	3.99547e-12	Li	1	4971.74A	-26.683000000000003	1.937978178908301e-15
8365	5.09525e-11	B	4	389.862A	-26.683000000000003	1.937978178908301e-15
8366	4.73694e-10	S	13	41.9352A	-26.683000000000003	1.937978178908301e-15
8367	1.92983e-11	Sc	11	1029.34A	-26.683000000000003	1.937978178908301e-15
8368	3.5619199999999995e-10	Mn	15	55.7690A	-26.684	1.933520952783538e-15
8369	2.26648e-12	Cr	7	8764.46A	-26.685	1.9290739779943906e-15
8370	1.0034700000000001e-10	Ar	11	197.957A	-26.686999999999998	1.9202106881674812e-15
8371	2.95965e-11	Ne	3	671.177A	-26.686999999999998	1.9202106881674812e-15
8372	5.55599e-10	S	13	35.7532A	-26.689	1.911388121458204e-15
8373	1.40823e-11	Cr	16	1410.60A	-26.69	1.906992050768515e-15
8374	1.5101e-11	N	1	1315.44A	-26.69	1.906992050768515e-15
8375	2.64967e-12	Co	3	7496.94A	-26.69	1.906992050768515e-15
8376	5.64231e-11	Ne	3	352.063A	-26.691	1.9026060907608594e-15
8377	2.22532e-12	Ca	2	8926.56A	-26.691999999999997	1.898230218181298e-15
8378	2.2709099999999997e-12	N	1	8747.37A	-26.694000000000003	1.8895086425580093e-15
8379	4.42156e-12	Fe	2	4492.63A	-26.698	1.872185523197455e-15
8380	1.46964e-11	Cl	1	1351.66A	-26.699	1.867879615981756e-15
8381	1.32604e-10	F	6	149.803A	-26.699	1.867879615981756e-15
8382	1.7366e-11	S	3	1143.87A	-26.701	1.8592974887087346e-15
8383	1.7048900000000002e-12	N	1	1.16515m	-26.703000000000003	1.8507547927287534e-15
8384	2.17891e-11	Ar	10	911.671A	-26.703000000000003	1.8507547927287534e-15
8385	7.62684e-11	Mn	14	260.455A	-26.703000000000003	1.8507547927287534e-15
8386	1.58125e-11	Fe	8	1256.25A	-26.703000000000003	1.8507547927287534e-15
8387	5.45986e-12	Ti	3	3638.27A	-26.705	1.8422513468715233e-15
8388	4.68052e-12	Cr	7	4244.07A	-26.705	1.8422513468715233e-15
8389	2.81422e-11	Si	9	705.861A	-26.708000000000002	1.8295693778031746e-15
8390	2.0249200000000002e-12	N	1	9810.00A	-26.708000000000002	1.8295693778031746e-15
8391	1.5404e-11	P	2	1289.57A	-26.709	1.8253614850020265e-15
8392	1.61884e-12	N	1	1.22708m	-26.709	1.8253614850020265e-15
8393	2.39926e-11	Si	10	827.940A	-26.715	1.80031658651882e-15
8394	1.76768e-12	N	1	1.12376m	-26.717	1.7920448831686473e-15
8395	4.20139e-12	Fe	2	4728.07A	-26.717	1.7920448831686473e-15
8396	3.76122e-11	N	2	528.139A	-26.718000000000004	1.78792329431022e-15
8397	5.38076e-13	Fe	5	3.69176m	-26.72	1.7797085329654005e-15
8398	1.7137e-11	Ni	15	1159.16A	-26.72	1.7797085329654005e-15
8399	1.06932e-10	P	10	185.768A	-26.72	1.7797085329654005e-15
8400	2.67733e-11	Ni	11	741.950A	-26.721	1.7756153169251175e-15
8401	1.65939e-11	Be	2	1197.09A	-26.721999999999998	1.7715315150205024e-15
8402	3.83839e-11	Ar	3	517.521A	-26.723000000000003	1.7674571055996004e-15
8403	2.75895e-17	B	3	7.20000c	-26.723000000000003	1.7674571055996004e-15
8404	6.51638e-11	Mn	14	304.839A	-26.724	1.7633920670603564e-15
8405	1.50526e-11	N	1	1319.67A	-26.724	1.7633920670603564e-15
8406	1.13985e-11	N	1	1742.72A	-26.725	1.7593363778502968e-15
8407	3.45369e-11	S	11	575.167A	-26.725	1.7593363778502968e-15
8408	1.47719e-13	O	7	13.4474m	-26.726999999999997	1.7512529614558172e-15
8409	7.11539e-13	Si	8	2.79176m	-26.726999999999997	1.7512529614558172e-15
8410	1.15671e-11	Ni	11	1717.33A	-26.726999999999997	1.7512529614558172e-15
8411	4.16034e-12	Fe	2	4774.72A	-26.728	1.7472251914138851e-15
8412	8.69918e-12	Fe	2	2283.49A	-26.729	1.7432066849860155e-15
8413	3.19431e-12	Ni	4	6218.69A	-26.73	1.7391974208664444e-15
8414	1.3461e-12	N	1	1.47571m	-26.734	1.723252363069579e-15
8415	4.74598e-11	K	8	418.554A	-26.736	1.7153347376632837e-15
8416	6.8176e-11	S	4	291.370A	-26.736	1.7153347376632837e-15
8417	4.06517e-10	Ar	11	48.8650A	-26.737	1.7113895772437102e-15
8418	1.30493e-11	Si	6	1522.26A	-26.738000000000003	1.7074534904412834e-15
8419	4.29099e-12	Fe	2	4629.34A	-26.738000000000003	1.7074534904412834e-15
8420	6.550100000000001e-13	Fe	4	3.03269m	-26.74	1.6996084542610451e-15
8421	7.72481e-11	Fe	7	257.151A	-26.741999999999997	1.6917994627479038e-15
8422	3.25452e-12	Li	1	6103.64A	-26.743000000000002	1.6879084319585264e-15
8423	6.97807e-11	S	4	284.670A	-26.744	1.6840263502916566e-15
8424	4.6774900000000005e-12	Sc	2	4246.82A	-26.746	1.6762889520430396e-15
8425	1.99327e-12	N	1	9965.75A	-26.747	1.6724335944383768e-15
8426	1.1609e-12	Fe	2	1.71113m	-26.748	1.6685871039101462e-15
8427	6.55875e-11	Si	4	302.870A	-26.749000000000002	1.6647494600646375e-15
8428	7.7464e-10	Sc	14	25.6435A	-26.749000000000002	1.6647494600646375e-15
8429	3.5018899999999997e-13	Fe	2	5.67249m	-26.75	1.660920642555059e-15
8430	5.55385e-14	Fe	2	35.7670m	-26.752	1.6532894053902891e-15
8431	8.569180000000001e-12	Mg	3	2318.13A	-26.754	1.6456932305753694e-15
8432	3.51541e-11	K	8	565.068A	-26.754	1.6456932305753694e-15
8433	7.40192e-11	Ca	14	268.369A	-26.754	1.6456932305753694e-15
8434	7.77839e-11	S	4	255.380A	-26.756	1.6381319570134622e-15
8435	2.02972e-12	N	1	9786.78A	-26.756999999999998	1.6343643580621042e-15
8436	1.50603e-11	N	1	1319.00A	-26.758000000000003	1.6306054243478498e-15
8437	7.04318e-11	Cl	7	282.038A	-26.76	1.6231134729586394e-15
8438	5.11191e-11	Si	10	388.592A	-26.761	1.6193804155620893e-15
8439	8.72245e-11	Ca	14	227.739A	-26.761999999999997	1.6156559439592983e-15
8440	6.4836e-11	S	4	306.380A	-26.764	1.6082326791932712e-15
8441	3.2291e-11	Na	11	615.170A	-26.764	1.6082326791932712e-15
8442	1.5708e-10	Si	12	126.461A	-26.765	1.6045338466726385e-15
8443	1.25537e-11	Fe	10	1582.36A	-26.765	1.6045338466726385e-15
8444	4.12733e-11	Ne	5	481.291A	-26.766	1.6008435212307466e-15
8445	4.90728e-11	V	12	404.796A	-26.766	1.6008435212307466e-15
8446	7.97219e-11	Mg	5	249.172A	-26.766	1.6008435212307466e-15
8447	1.51452e-11	Fe	8	1311.60A	-26.767	1.5971616833018325e-15
8448	5.20591e-13	N	6	3.81575m	-26.773000000000003	1.5752478034767959e-15
8449	7.804489999999999e-12	Ti	15	2545.26A	-26.773000000000003	1.5752478034767959e-15
8450	7.423130000000001e-12	B	2	2676.02A	-26.774	1.5716248340651448e-15
8451	2.03178e-12	N	1	9776.90A	-26.774	1.5716248340651448e-15
8452	5.28629e-11	Fe	9	375.773A	-26.776999999999997	1.5608058448069947e-15
8453	4.4390600000000004e-10	Al	12	44.7493A	-26.778000000000002	1.5572160909785356e-15
8454	8.06011e-11	Fe	9	246.454A	-26.779	1.5536345933548003e-15
8455	9.88219e-12	Fe	7	2010.13A	-26.78	1.5500613329470066e-15
8456	5.01851e-11	Mg	6	395.824A	-26.78	1.5500613329470066e-15
8457	1.97997e-13	Cl	2	10.0327m	-26.781999999999996	1.5429394480425958e-15
8458	1.3093e-11	Fe	8	1517.18A	-26.781999999999996	1.5429394480425958e-15
8459	3.6379699999999995e-10	Mg	11	54.6032A	-26.784000000000002	1.5358502852269536e-15
8460	4.72142e-11	S	3	420.730A	-26.787	1.5252775662307682e-15
8461	4.77764e-11	Fe	6	415.780A	-26.789	1.5182695523908506e-15
8462	1.1256999999999999e-10	Sc	14	176.463A	-26.79	1.5147776293201993e-15
8463	1.1044499999999999e-10	K	13	179.858A	-26.791	1.5112937374497344e-15
8464	1.77622e-11	F	6	1118.36A	-26.794	1.5008900645393841e-15
8465	1.0544700000000001e-10	Ni	11	188.384A	-26.794	1.5008900645393841e-15
8466	6.78431e-11	Si	9	292.800A	-26.794	1.5008900645393841e-15
8467	7.390119999999999e-13	Li	1	2.68797m	-26.794	1.5008900645393841e-15
8468	1.07955e-11	Ca	2	1840.06A	-26.794	1.5008900645393841e-15
8469	6.09124e-11	Co	12	326.115A	-26.795	1.4974381131815755e-15
8470	2.51927e-11	Si	10	788.502A	-26.796	1.4939941010915897e-15
8471	1.36246e-10	Ca	14	145.799A	-26.796999999999997	1.4905580100096052e-15
8472	9.38508e-13	Ne	9	2.11660m	-26.798000000000002	1.4871298217177849e-15
8473	1.31342e-11	Be	2	1512.42A	-26.799	1.4837095180402643e-15
8474	1.51064e-11	N	1	1314.97A	-26.8	1.4802970808428972e-15
8475	1.77066e-11	Si	3	1121.87A	-26.801	1.476892492033306e-15
8476	1.34599e-13	Sc	7	14.7583m	-26.804000000000002	1.4667256356306498e-15
8477	6.082739999999999e-10	Ca	12	32.6571A	-26.804000000000002	1.4667256356306498e-15
8478	1.69625e-11	N	1	1171.08A	-26.805	1.4633522602788822e-15
8479	1.2072299999999999e-12	Si	1	1.64545m	-26.805999999999997	1.4599866434751262e-15
8480	4.42056e-11	Fe	6	449.365A	-26.805999999999997	1.4599866434751262e-15
8481	9.29506e-11	F	3	213.710A	-26.807	1.4566287673752048e-15
8482	6.70831e-11	Si	9	296.117A	-26.808000000000003	1.453278614175993e-15
8483	1.96505e-12	N	1	1.01089m	-26.808000000000003	1.453278614175993e-15
8484	2.7545e-11	Ca	7	721.163A	-26.808000000000003	1.453278614175993e-15
8485	3.42574e-11	Ca	14	579.859A	-26.81	1.4466014054719185e-15
8486	5.05538e-11	Mn	6	392.937A	-26.811	1.4432743145651245e-15
8487	8.67596e-14	Fe	2	22.8960m	-26.811999999999998	1.4399548757550844e-15
8488	9.15405e-13	Mn	11	2.17002m	-26.813000000000002	1.4366430714424287e-15
8489	4.12007e-11	S	3	482.139A	-26.815	1.430042296114334e-15
8490	1.14502e-11	Mg	2	1734.85A	-26.816	1.4267532901022294e-15
8491	3.85119e-12	Fe	2	5158.00A	-26.826	1.3942764202090571e-15
8492	2.0046400000000002e-12	N	1	9909.22A	-26.826999999999998	1.391069673428865e-15
8493	7.05368e-12	Al	2	2816.18A	-26.826999999999998	1.391069673428865e-15
8494	2.22309e-11	Si	2	893.551A	-26.828000000000003	1.3878703019615817e-15
8495	1.13468e-11	Mg	2	1750.66A	-26.83	1.381493617153873e-15
8496	3.20785e-12	Fe	5	6192.46A	-26.833000000000002	1.3719834819865849e-15
8497	4.432719999999999e-12	Mg	2	4481.32A	-26.834	1.368828007541512e-15
8498	9.58005e-11	Si	7	207.352A	-26.835	1.3656797904862611e-15
8499	7.59865e-12	Ti	3	2614.21A	-26.836	1.3625388141293213e-15
8500	1.84847e-12	Na	1	1.07464m	-26.839000000000002	1.3531591629082454e-15
8501	1.48641e-11	N	1	1336.40A	-26.840999999999998	1.3469419612977393e-15
8502	1.211e-11	Fe	7	1640.34A	-26.842	1.3438440807520258e-15
8503	5.5355800000000005e-12	Ni	5	3588.51A	-26.842	1.3438440807520258e-15
8504	4.07519e-12	Fe	2	4874.48A	-26.842	1.3438440807520258e-15
8505	3.22778e-12	Na	1	6154.23A	-26.844	1.3376696780563417e-15
8506	6.0476900000000005e-12	Ti	9	3284.64A	-26.844	1.3376696780563417e-15
8507	2.22894e-12	Ca	2	8912.07A	-26.845	1.3345931231703137e-15
8508	7.58875e-12	Fe	2	2617.62A	-26.846	1.331523644164159e-15
8509	9.34393e-11	S	10	212.592A	-26.846	1.331523644164159e-15
8510	1.47577e-11	O	5	1346.04A	-26.849	1.3223574998713509e-15
8511	1.89356e-11	S	2	1049.05A	-26.85	1.319316162017875e-15
8512	6.773260000000001e-12	F	3	2932.78A	-26.85	1.319316162017875e-15
8513	8.709959999999999e-13	Co	3	2.28066m	-26.85	1.319316162017875e-15
8514	7.86956e-14	S	1	25.2421m	-26.851999999999997	1.3132544548720318e-15
8515	5.18693e-11	B	4	382.972A	-26.851999999999997	1.3132544548720318e-15
8516	3.18427e-12	Sc	3	6238.32A	-26.853	1.310234053441064e-15
8517	7.09339e-11	Ni	11	280.042A	-26.853	1.310234053441064e-15
8518	1.46222e-11	O	1	1358.51A	-26.854	1.3072205987406394e-15
8519	3.80541e-12	Fe	2	5220.06A	-26.855	1.3042140747936886e-15
8520	3.32213e-11	Fe	8	597.944A	-26.855999999999998	1.3012144656599426e-15
8521	9.2995e-12	F	8	2136.08A	-26.857	1.2982217554357507e-15
8522	2.02941e-12	N	1	9788.29A	-26.858	1.295235928254072e-15
8523	8.81639e-12	Fe	2	2253.13A	-26.859	1.292256968284348e-15
8524	8.967930000000001e-13	Ne	9	2.21505m	-26.861	1.2863195868405036e-15
8525	4.12721e-11	Si	10	481.305A	-26.864	1.2774646250894888e-15
8526	2.27955e-11	Fe	3	871.422A	-26.865	1.2745265379828439e-15
8527	5.646369999999999e-10	Mg	11	35.1809A	-26.866	1.2715952082890178e-15
8528	1.69742e-11	N	1	1170.28A	-26.866	1.2715952082890178e-15
8529	1.47532e-12	N	1	1.34645m	-26.866999999999997	1.2686706204664129e-15
8530	2.17734e-12	Fe	10	9123.26A	-26.868000000000002	1.2657527590091244e-15
8531	1.39501e-10	Ca	14	142.396A	-26.868000000000002	1.2657527590091244e-15
8532	7.731369999999999e-14	Cr	4	25.6933m	-26.868000000000002	1.2657527590091244e-15
8533	2.1151e-10	Si	6	93.9175A	-26.87	1.2599371533453276e-15
8534	2.04676e-12	Ti	3	9705.32A	-26.874000000000002	1.248385980091804e-15
8535	1.27476e-10	Ca	14	155.829A	-26.875	1.2455147720127805e-15
8536	1.6010399999999998e-10	S	9	124.072A	-26.875	1.2455147720127805e-15
8537	3.26071e-11	V	12	609.206A	-26.875999999999998	1.2426501675290906e-15
8538	7.46676e-12	Al	1	2660.39A	-26.875999999999998	1.2426501675290906e-15
8539	2.89248e-11	Ne	5	686.763A	-26.877	1.2397921514528769e-15
8540	1.79285e-11	F	6	1107.98A	-26.877	1.2397921514528769e-15
8541	4.81093e-11	Fe	6	412.903A	-26.878	1.2369407086312325e-15
8542	1.5052700000000002e-10	Si	12	131.966A	-26.878	1.2369407086312325e-15
8543	5.49014e-11	O	2	361.821A	-26.878	1.2369407086312325e-15
8544	1.70609e-11	N	1	1164.32A	-26.881	1.2284256686868388e-15
8545	4.91536e-11	Ne	2	404.130A	-26.881	1.2284256686868388e-15
8546	9.34996e-12	Si	11	2124.55A	-26.884	1.2199692458651163e-15
8547	1.22882e-11	Ni	11	1616.55A	-26.884	1.2199692458651163e-15
8548	2.5916099999999997e-12	K	1	7664.90A	-26.884	1.2199692458651163e-15
8549	2.55997e-11	N	2	775.965A	-26.884	1.2199692458651163e-15
8550	1.72399e-11	Fe	8	1152.24A	-26.884	1.2199692458651163e-15
8551	1.56116e-12	Co	3	1.27242m	-26.886999999999997	1.2115710366486405e-15
8552	6.14313e-11	Ti	5	323.361A	-26.886999999999997	1.2115710366486405e-15
8553	1.765e-11	V	3	1125.46A	-26.886999999999997	1.2115710366486405e-15
8554	4.59866e-12	Fe	2	4319.62A	-26.888	1.2087845005898923e-15
8555	1.72093e-11	Fe	8	1154.28A	-26.889	1.2060043733862553e-15
8556	1.54882e-10	Ca	14	128.256A	-26.891	1.2004632866183152e-15
8557	4.75545e-12	Fe	2	4177.20A	-26.892	1.197702297675722e-15
8558	1.75989e-12	O	1	1.12873m	-26.895	1.1894573730523855e-15
8559	1.63836e-12	N	1	1.21246m	-26.896	1.1867216970085684e-15
8560	8.76018e-12	Fe	2	2267.59A	-26.897	1.1839923128450638e-15
8561	1.30764e-11	Fe	7	1519.11A	-26.899	1.1785523623085338e-15
8562	4.78049e-11	Fe	6	415.532A	-26.9	1.1758417670934513e-15
8563	5.70277e-11	Ar	3	348.330A	-26.903000000000002	1.1677473293041266e-15
8564	8.913689999999999e-12	Mg	2	2228.53A	-26.904	1.1650615849753496e-15
8565	1.7267899999999998e-10	Ti	15	115.037A	-26.904	1.1650615849753496e-15
8566	1.6408e-12	N	1	1.21066m	-26.904	1.1650615849753496e-15
8567	3.5197e-11	Na	4	564.380A	-26.905	1.162382017687108e-15
8568	2.52271e-12	Fe	2	7874.25A	-26.906	1.1597086132326221e-15
8569	1.15406e-11	Al	2	1721.27A	-26.906999999999996	1.1570413574377582e-15
8570	1.13841e-12	Fe	2	1.74494m	-26.909000000000002	1.1517252352932931e-15
8571	2.03965e-12	Fe	7	9739.17A	-26.912	1.1437968145411545e-15
8572	1.56376e-13	C	5	12.7030m	-26.913	1.1411661548677398e-15
8573	5.57528e-10	S	13	35.6295A	-26.913	1.1411661548677398e-15
8574	1.33574e-11	S	1	1487.15A	-26.915	1.1359229726535626e-15
8575	1.75457e-11	S	8	1132.16A	-26.915	1.1359229726535626e-15
8576	1.60142e-12	N	1	1.24043m	-26.915	1.1359229726535626e-15
8577	1.009e-11	Ni	15	1968.73A	-26.915	1.1359229726535626e-15
8578	1.20287e-11	Fe	8	1651.42A	-26.916	1.133310422313961e-15
8579	6.67025e-12	V	8	2978.07A	-26.916999999999998	1.1307038806734096e-15
8580	3.79583e-11	Fe	6	523.323A	-26.919	1.1255087682427002e-15
8581	4.49769e-11	N	2	441.659A	-26.919	1.1255087682427002e-15
8582	1.68825e-11	N	1	1176.63A	-26.92	1.1229201699085821e-15
8583	4.33556e-11	Sc	10	458.175A	-26.92	1.1229201699085821e-15
8584	6.15933e-11	Ar	3	322.510A	-26.921	1.1203375251854307e-15
8585	8.71187e-12	Cr	7	2280.16A	-26.921	1.1203375251854307e-15
8586	2.14344e-12	Fe	2	9267.56A	-26.921999999999997	1.1177608203803117e-15
8587	4.82857e-13	Fe	2	4.11394m	-26.921999999999997	1.1177608203803117e-15
8588	5.43312e-12	Ti	3	3656.18A	-26.923000000000002	1.1151900418317743e-15
8589	1.32725e-12	N	1	1.49666m	-26.923000000000002	1.1151900418317743e-15
8590	3.85293e-11	Ca	9	515.567A	-26.925	1.110066209015827e-15
8591	1.0850700000000001e-12	Cr	4	1.83070m	-26.930999999999997	1.094835529644726e-15
8592	4.38625e-12	Fe	4	4528.80A	-26.930999999999997	1.094835529644726e-15
8593	5.49619e-12	Ti	3	3614.23A	-26.930999999999997	1.094835529644726e-15
8594	1.13614e-12	Fe	2	1.74842m	-26.934	1.087298734871601e-15
8595	7.04578e-11	Cl	7	281.934A	-26.936999999999998	1.0798138230287737e-15
8596	7.82898e-11	F	3	253.730A	-26.936999999999998	1.0798138230287737e-15
8597	1.65429e-11	K	12	1200.79A	-26.939	1.0748525291738982e-15
8598	3.96852e-12	Fe	2	5005.51A	-26.939	1.0748525291738982e-15
8599	3.99415e-12	Fe	2	4973.39A	-26.941999999999997	1.0674532964084366e-15
8600	2.1148599999999997e-12	N	1	9392.79A	-26.943	1.0649982219542805e-15
8601	2.42402e-12	Na	1	8194.82A	-26.944000000000003	1.0625487940146886e-15
8602	4.47246e-11	Ne	2	444.150A	-26.945	1.0601049996030374e-15
8603	1.0334300000000001e-13	Fe	3	19.2218m	-26.945999999999998	1.0576668257625639e-15
8604	7.86565e-11	P	8	252.547A	-26.947	1.0552342595663044e-15
8605	4.71115e-14	Fe	3	42.1648m	-26.947	1.0552342595663044e-15
8606	6.780369999999999e-12	F	3	2929.70A	-26.947	1.0552342595663044e-15
8607	8.93796e-12	Mg	2	2222.48A	-26.948	1.052807288117044e-15
8608	1.36539e-12	N	1	1.45485m	-26.949	1.050385898547221e-15
8609	8.91976e-12	Mg	2	2227.02A	-26.951999999999998	1.043155092882296e-15
8610	1.7306700000000001e-12	Co	13	1.14779m	-26.951999999999998	1.043155092882296e-15
8611	3.84558e-12	Co	3	5165.53A	-26.954	1.038362230592867e-15
8612	7.57461e-10	Sc	14	26.2250A	-26.954	1.038362230592867e-15
8613	3.75205e-12	Cr	4	5294.30A	-26.955	1.0359740637334379e-15
8614	8.06402e-11	P	8	246.334A	-26.956	1.033591389505358e-15
8615	9.300639999999999e-13	Ne	9	2.13582m	-26.956999999999997	1.0312141952759428e-15
8616	2.25859e-11	V	13	879.507A	-26.964000000000002	1.0147262205700464e-15
8617	5.11549e-10	Ar	11	38.8320A	-26.968000000000004	1.0054231546611035e-15
8618	4.05322e-11	Fe	8	490.091A	-26.969	1.003110745574061e-15
8619	7.55793e-12	Fe	2	2628.29A	-26.971	9.985018703479524e-16
8620	5.74732e-10	S	13	34.5630A	-26.971	9.985018703479524e-16
8621	4.42539e-12	Fe	2	4488.75A	-26.974	9.916282318208697e-16
8622	5.90647e-13	He	1	3.36317m	-26.974	9.916282318208697e-16
8623	5.58038e-11	Ne	2	355.969A	-26.975	9.893475501759245e-16
8624	5.73034e-12	N	1	3466.54A	-26.975	9.893475501759245e-16
8625	5.61112e-12	Fe	10	3540.20A	-26.976999999999997	9.848019110885876e-16
8626	2.57669e-11	Fe	8	770.928A	-26.976999999999997	9.848019110885876e-16
8627	1.8512099999999997e-12	N	1	1.07305m	-26.976999999999997	9.848019110885876e-16
8628	4.80302e-15	He	1	413.582m	-26.978	9.825369295456455e-16
8629	6.07068e-11	Ar	3	327.220A	-26.98	9.780225824176735e-16
8630	2.90184e-14	Si	1	68.4548m	-26.982	9.73528976830685e-16
8631	2.74837e-11	Ca	7	722.773A	-26.984	9.690560174859476e-16
8632	3.99554e-12	Li	1	4971.66A	-26.984	9.690560174859476e-16
8633	7.31205e-11	Fe	8	271.667A	-26.985	9.668272504933643e-16
8634	1.70405e-11	N	1	1165.72A	-26.985	9.668272504933643e-16
8635	7.59977e-12	Fe	2	2613.82A	-26.987	9.623850827841792e-16
8636	6.62244e-11	S	13	299.957A	-26.988000000000003	9.601716585156382e-16
8637	2.8432e-11	Ni	11	698.666A	-26.988000000000003	9.601716585156382e-16
8638	5.77289e-12	Fe	2	3440.99A	-26.989	9.579633249816644e-16
8639	2.8248599999999997e-12	B	2	7032.03A	-26.99	9.55760070473877e-16
8640	2.28566e-11	Fe	8	869.091A	-26.99	9.55760070473877e-16
8641	2.87639e-11	Fe	8	690.604A	-26.991999999999997	9.513687518379768e-16
8642	5.6101300000000005e-12	Ni	5	3540.82A	-26.993000000000002	9.49180664427522e-16
8643	7.41992e-12	B	2	2677.18A	-26.995	9.448195754164794e-16
8644	9.33081e-12	Si	3	2128.91A	-26.996	9.426465506938243e-16
8645	1.78768e-11	F	6	1111.19A	-26.997	9.404785237893357e-16
8646	3.25458e-12	Li	1	6103.53A	-26.998	9.383154832083583e-16
8647	2.89113e-11	Ne	5	687.083A	-26.999000000000002	9.361574174826664e-16
8648	6.09414e-11	Ar	3	325.960A	-26.999000000000002	9.361574174826664e-16
8649	2.70369e-13	Ni	3	7.34716m	-27.002	9.297129551503395e-16
8650	1.10661e-10	K	13	179.507A	-27.003	9.275746746901456e-16
8651	1.02092e-11	Fe	4	1945.74A	-27.003	9.275746746901456e-16
8652	5.42621e-11	Cr	11	366.083A	-27.005	9.233128561846536e-16
8653	1.01334e-11	Ar	12	1960.29A	-27.011	9.106445288744835e-16
8654	1.53227e-14	Si	1	129.641m	-27.011999999999997	9.08550104577736e-16
8655	1.7767599999999998e-12	N	1	1.11801m	-27.011999999999997	9.08550104577736e-16
8656	1.4553e-12	N	1	1.36497m	-27.014	9.043756960319698e-16
8657	2.51565e-12	Mg	2	7896.37A	-27.02	8.919671962997786e-16
8658	1.76003e-12	O	1	1.12864m	-27.02	8.919671962997786e-16
8659	3.77015e-12	Fe	2	5268.87A	-27.022	8.878689792966548e-16
8660	5.99158e-11	Ar	3	331.540A	-27.022	8.878689792966548e-16
8661	7.07521e-11	Ni	14	280.761A	-27.023000000000003	8.858269373103281e-16
8662	1.51063e-11	N	1	1314.98A	-27.023000000000003	8.858269373103281e-16
8663	9.88601e-11	Cl	12	200.935A	-27.026999999999997	8.7770562713360775e-16
8664	2.19898e-12	Fe	2	9033.50A	-27.028000000000002	8.75686960208605e-16
8665	1.9829099999999997e-12	N	1	1.00178m	-27.028000000000002	8.75686960208605e-16
8666	7.71317e-12	Al	1	2575.40A	-27.029	8.736729360887075e-16
8667	8.38859e-11	Ca	14	236.803A	-27.03	8.716635440957385e-16
8668	3.59631e-11	S	11	552.356A	-27.035999999999998	8.597038719142297e-16
8669	8.66222e-11	Si	11	229.323A	-27.035999999999998	8.597038719142297e-16
8670	1.33927e-11	S	1	1483.23A	-27.037	8.577266078773207e-16
8671	1.67724e-11	N	1	1184.36A	-27.038	8.557538914215025e-16
8672	1.60957e-11	S	2	1234.15A	-27.041	8.498629230693592e-16
8673	2.99427e-13	Ni	2	6.63416m	-27.041	8.498629230693592e-16
8674	3.96384e-11	Ca	7	501.142A	-27.041	8.498629230693592e-16
8675	8.484440000000001e-13	Ni	11	2.34128m	-27.041999999999998	8.47908292586726e-16
8676	2.76374e-11	Ni	11	718.752A	-27.043000000000003	8.459581576294394e-16
8677	8.9532e-11	Mg	5	221.870A	-27.046999999999997	8.382023666218911e-16
8678	2.302e-12	N	1	8629.24A	-27.046999999999997	8.382023666218911e-16
8679	1.30545e-12	Ne	9	1.52165m	-27.05	8.324322221166003e-16
8680	5.05086e-11	V	12	393.289A	-27.05	8.324322221166003e-16
8681	1.18553e-11	P	10	1675.58A	-27.052	8.286075434728356e-16
8682	5.89776e-12	Sc	2	3368.13A	-27.055999999999997	8.210108238520122e-16
8683	2.42535e-11	Fe	8	819.036A	-27.058000000000003	8.172386217665221e-16
8684	3.99256e-11	Ni	11	497.537A	-27.058000000000003	8.172386217665221e-16
8685	1.53805e-11	Ca	14	1291.54A	-27.058000000000003	8.172386217665221e-16
8686	7.04796e-12	Cr	5	2818.47A	-27.061	8.116127906657449e-16
8687	6.56039e-11	Mg	5	302.794A	-27.061	8.116127906657449e-16
8688	6.618780000000001e-12	Ni	11	3001.23A	-27.061999999999998	8.097461330464186e-16
8689	1.50602e-11	N	1	1319.01A	-27.061999999999998	8.097461330464186e-16
8690	6.29537e-12	Cr	7	3155.41A	-27.069000000000003	7.967991877647992e-16
8691	1.4676799999999999e-12	N	1	1.35346m	-27.07	7.949666004867031e-16
8692	5.7008e-11	Ar	3	348.450A	-27.072	7.913140607379933e-16
8693	4.55774e-11	Si	3	435.840A	-27.073	7.894940889019776e-16
8694	5.56537e-11	O	2	356.930A	-27.075	7.858666930600385e-16
8695	4.6564099999999995e-12	Co	3	4266.05A	-27.076	7.840592498220172e-16
8696	2.48373e-13	Co	12	7.99782m	-27.076	7.840592498220172e-16
8697	3.25269e-13	Mg	6	6.10708m	-27.076999999999998	7.82255963588094e-16
8698	1.5966299999999998e-12	Mn	5	1.24415m	-27.076999999999998	7.82255963588094e-16
8699	3.8321699999999994e-12	Mg	1	5183.60A	-27.08	7.768709514123176e-16
8700	5.31155e-11	Ca	9	373.986A	-27.081	7.750841978059549e-16
8701	4.38887e-11	N	2	452.610A	-27.081999999999997	7.733015536188578e-16
8702	6.38296e-11	Si	8	311.211A	-27.084	7.69748555718559e-16
8703	3.8481e-11	Ti	9	516.214A	-27.084	7.69748555718559e-16
8704	1.23175e-11	Si	6	1612.70A	-27.084	7.69748555718559e-16
8705	4.39976e-12	Fe	2	4514.90A	-27.087	7.64449643932936e-16
8706	4.78362e-11	C	2	415.260A	-27.089000000000002	7.609373168632862e-16
8707	1.99272e-12	N	1	9968.51A	-27.090999999999998	7.574411274706585e-16
8708	1.02846e-12	K	13	1.93147m	-27.092	7.556990612193008e-16
8709	8.457960000000001e-12	Be	1	2348.61A	-27.096999999999998	7.470486455976848e-16
8710	4.915759999999999e-10	Mg	11	40.4097A	-27.098000000000003	7.45330481391354e-16
8711	1.32274e-11	S	5	1501.77A	-27.101	7.401996624470597e-16
8712	5.7539699999999996e-12	Fe	2	3452.31A	-27.105	7.334134711513879e-16
8713	4.27249e-11	Si	3	464.939A	-27.107	7.300437423426813e-16
8714	9.01844e-11	Ni	12	220.265A	-27.111	7.233506610821911e-16
8715	4.73438e-11	C	2	419.579A	-27.112	7.216870007277921e-16
8716	8.32889e-12	Fe	2	2385.01A	-27.112	7.216870007277921e-16
8717	7.66352e-10	Sc	14	25.9208A	-27.114	7.183711501566157e-16
8718	4.63559e-11	N	2	428.521A	-27.115	7.167189423595403e-16
8719	5.99772e-11	Ne	2	331.200A	-27.116999999999997	7.13425917943145e-16
8720	3.91721e-11	Ca	9	507.108A	-27.116999999999997	7.13425917943145e-16
8721	4.99333e-11	S	3	397.820A	-27.116999999999997	7.13425917943145e-16
8722	1.95234e-12	Fe	5	1.01747m	-27.118000000000002	7.117850838645316e-16
8723	2.00017e-12	Ca	2	9931.38A	-27.119	7.101480235995885e-16
8724	1.74698e-11	Fe	8	1137.08A	-27.12	7.085147284687675e-16
8725	7.53765e-11	Fe	9	263.536A	-27.121	7.068851898125122e-16
8726	5.9054e-12	Mn	8	3363.78A	-27.121	7.068851898125122e-16
8727	5.50506e-11	Ar	3	360.840A	-27.124000000000002	7.02019026393878e-16
8728	6.72511e-12	Fe	2	2953.77A	-27.125999999999998	6.987935419563182e-16
8729	1.4551e-12	N	1	1.36516m	-27.129	6.939830810497209e-16
8730	6.27044e-12	Ni	7	3167.95A	-27.131999999999998	6.892057351230888e-16
8731	4.89658e-10	Ar	11	40.5680A	-27.133000000000003	6.876206059191679e-16
8732	4.06526e-11	Ni	11	488.639A	-27.135	6.844612762144809e-16
8733	7.86042e-11	K	13	252.715A	-27.135	6.844612762144809e-16
8734	8.67864e-12	P	2	2288.89A	-27.135	6.844612762144809e-16
8735	6.25577e-12	Fe	2	3175.38A	-27.136999999999997	6.813164623112415e-16
8736	1.46056e-11	Ca	2	1360.06A	-27.139	6.781860975153834e-16
8737	7.03898e-11	S	10	282.207A	-27.139	6.781860975153834e-16
8738	1.83624e-11	B	2	1081.80A	-27.139	6.781860975153834e-16
8739	1.51527e-11	N	1	1310.95A	-27.14	6.766263127746645e-16
8740	5.67292e-12	Fe	2	3501.63A	-27.14	6.766263127746645e-16
8741	1.19892e-10	Ti	15	165.686A	-27.141	6.750701154393053e-16
8742	1.49743e-11	N	1	1326.57A	-27.141	6.750701154393053e-16
8743	4.53243e-12	Fe	2	4382.74A	-27.142	6.735174972584914e-16
8744	3.7040699999999996e-12	Fe	2	5362.87A	-27.144000000000002	6.704229654521409e-16
8745	6.91084e-11	V	6	287.439A	-27.144000000000002	6.704229654521409e-16
8746	2.90994e-11	Ni	11	682.640A	-27.145	6.688810354197098e-16
8747	1.84798e-12	Na	1	1.07493m	-27.147	6.658078062204795e-16
8748	5.00288e-11	S	3	397.060A	-27.149	6.627486972267973e-16
8749	5.26601e-11	S	3	377.220A	-27.151	6.597036435622227e-16
8750	3.5751300000000003e-12	Fe	2	5556.29A	-27.151999999999997	6.58186367286004e-16
8751	3.50489e-11	Ni	11	566.765A	-27.151999999999997	6.58186367286004e-16
8752	3.30158e-12	Cl	12	6016.65A	-27.153000000000002	6.566725806483735e-16
8753	3.96764e-12	Fe	2	5006.62A	-27.153000000000002	6.566725806483735e-16
8754	7.40046e-12	V	2	2684.22A	-27.154	6.551622756234066e-16
8755	2.40743e-13	Cr	4	8.25130m	-27.156	6.521520783998948e-16
8756	1.33246e-11	Ca	7	1490.81A	-27.156999999999996	6.506521702415893e-16
8757	1.45447e-11	S	5	1365.75A	-27.158	6.491557117763093e-16
8758	7.91319e-12	Mn	8	2510.30A	-27.158	6.491557117763093e-16
8759	4.6797e-12	Fe	2	4244.81A	-27.16	6.461731122068264e-16
8760	1.71694e-11	P	2	1156.97A	-27.160999999999998	6.44686955289172e-16
8761	1.36814e-10	Ar	13	145.193A	-27.162	6.432042164375727e-16
8762	9.02092e-14	Mn	5	22.0204m	-27.163	6.417248877906999e-16
8763	7.04194e-11	Mn	15	282.088A	-27.164	6.402489615053003e-16
8764	7.38483e-11	Ca	3	268.990A	-27.165	6.387764297561651e-16
8765	2.5578e-12	Fe	5	7766.24A	-27.165	6.387764297561651e-16
8766	4.74835e-12	Cu	14	4183.45A	-27.165	6.387764297561651e-16
8767	1.70364e-11	N	1	1166.00A	-27.165	6.387764297561651e-16
8768	4.11636e-12	Fe	2	4825.74A	-27.165	6.387764297561651e-16
8769	1.2324e-11	Fe	10	1611.85A	-27.166999999999998	6.358415186557555e-16
8770	3.69091e-10	Ar	11	53.8200A	-27.166999999999998	6.358415186557555e-16
8771	4.83783e-11	Ni	16	410.607A	-27.166999999999998	6.358415186557555e-16
8772	2.33388e-11	V	13	851.136A	-27.169	6.329200922469574e-16
8773	3.47128e-12	F	8	5722.51A	-27.17	6.31464416429364e-16
8774	4.65647e-11	N	2	426.599A	-27.173000000000002	6.271174459627607e-16
8775	1.79608e-11	Ca	13	1105.99A	-27.173000000000002	6.271174459627607e-16
8776	9.56768e-11	S	10	207.620A	-27.179000000000002	6.185130720345098e-16
8777	1.33208e-13	Fe	4	14.9123m	-27.180999999999997	6.156712626058929e-16
8778	7.84489e-11	Mn	8	253.215A	-27.180999999999997	6.156712626058929e-16
8779	4.80807e-11	Fe	6	413.148A	-27.183000000000003	6.128425101055519e-16
8780	1.51338e-11	Si	3	1312.59A	-27.183000000000003	6.128425101055519e-16
8781	4.543119999999999e-12	Fe	2	4372.43A	-27.184	6.114330114454862e-16
8782	1.51001e-10	Si	12	131.551A	-27.185	6.100267545423809e-16
8783	4.48722e-11	Mn	6	442.689A	-27.186	6.086237319403967e-16
8784	1.98208e-11	O	3	1002.20A	-27.188000000000002	6.05827359902171e-16
8785	2.58015e-12	K	1	7698.96A	-27.188000000000002	6.05827359902171e-16
8786	2.59708e-11	Ni	11	764.877A	-27.189	6.044339956398482e-16
8787	3.744380000000001e-10	Si	11	53.0514A	-27.191	6.016568736913357e-16
8788	1.51259e-11	N	1	1313.28A	-27.194000000000003	5.975150969056272e-16
8789	9.21379e-11	Cl	10	215.595A	-27.195	5.961408503176865e-16
8790	5.70221e-11	Mg	5	348.364A	-27.197	5.934018319107725e-16
8791	1.51619e-12	Co	3	1.31015m	-27.199	5.906753981502999e-16
8792	3.31551e-12	Fe	2	5991.38A	-27.199	5.906753981502999e-16
8793	4.13386e-12	Fe	4	4805.31A	-27.2	5.893168824329695e-16
8794	3.4720800000000003e-12	F	3	5721.20A	-27.203000000000003	5.852600535495696e-16
8795	2.42745e-12	Na	1	8183.26A	-27.204	5.839139927791997e-16
8796	2.69245e-12	Ni	2	7377.83A	-27.204	5.839139927791997e-16
8797	8.08171e-11	Fe	7	245.795A	-27.205	5.825710278626926e-16
8798	2.6088499999999998e-14	O	4	76.1425m	-27.206999999999997	5.79894357126573e-16
8799	1.51306e-11	N	1	1312.87A	-27.214000000000002	5.706224875807543e-16
8800	3.69471e-12	Fe	2	5376.45A	-27.214000000000002	5.706224875807543e-16
8801	3.95688e-12	Fe	2	5020.23A	-27.214000000000002	5.706224875807543e-16
8802	3.3651599999999998e-12	Sc	6	5902.98A	-27.214000000000002	5.706224875807543e-16
8803	1.0607e-11	Fe	8	1872.77A	-27.217	5.666943500063266e-16
8804	3.9151e-11	Fe	6	507.380A	-27.217	5.666943500063266e-16
8805	1.08674e-11	Fe	8	1827.89A	-27.218000000000004	5.653909891691862e-16
8806	1.2306e-12	Cr	4	1.61421m	-27.219	5.640906259787967e-16
8807	5.58602e-11	O	2	355.610A	-27.221	5.614988649765097e-16
8808	5.844780000000001e-10	Mg	11	33.9867A	-27.221	5.614988649765097e-16
8809	1.46263e-12	N	1	1.35813m	-27.221	5.614988649765097e-16
8810	1.3198200000000001e-12	N	1	1.50509m	-27.221999999999998	5.602074534233579e-16
8811	1.4513e-11	Co	12	1368.74A	-27.226	5.550714406188886e-16
8812	2.04254e-11	Si	9	972.536A	-27.226999999999997	5.537948117315447e-16
8813	3.9386099999999995e-12	Fe	2	5043.52A	-27.226999999999997	5.537948117315447e-16
8814	4.0124199999999996e-12	Fe	2	4950.74A	-27.226999999999997	5.537948117315447e-16
8815	5.38773e-10	S	13	36.8698A	-27.226999999999997	5.537948117315447e-16
8816	5.75575e-11	Si	9	345.124A	-27.23	5.499825150628419e-16
8817	5.18151e-12	Mn	8	3833.72A	-27.230999999999998	5.487175903794887e-16
8818	3.84104e-12	Fe	2	5171.64A	-27.232	5.474555749421721e-16
8819	2.01474e-11	Ar	10	985.957A	-27.236	5.424364720623389e-16
8820	2.35319e-12	Mn	8	8441.50A	-27.238000000000003	5.399442028598994e-16
8821	1.0987e-11	Fe	8	1807.99A	-27.239	5.387023656539421e-16
8822	3.7687699999999995e-12	Be	2	5270.81A	-27.239	5.387023656539421e-16
8823	1.53218e-11	Ar	13	1296.48A	-27.24	5.374633845943015e-16
8824	7.38097e-11	Fe	7	269.131A	-27.24	5.374633845943015e-16
8825	1.9426e-11	Sc	14	1022.57A	-27.24	5.374633845943015e-16
8826	1.03054e-12	Li	1	1.92758m	-27.241999999999997	5.349939646532562e-16
8827	1.08763e-11	B	1	1826.40A	-27.244	5.325358906662196e-16
8828	2.31112e-11	Cr	5	859.516A	-27.245	5.31311092105486e-16
8829	1.23625e-12	Si	1	1.60683m	-27.246	5.300891105032769e-16
8830	4.76912e-11	B	4	416.523A	-27.248	5.27653572274011e-16
8831	1.15232e-10	S	11	172.387A	-27.249000000000002	5.264400027339775e-16
8832	3.24879e-11	Ca	7	611.442A	-27.25	5.252292243264373e-16
8833	9.54334e-11	F	3	208.150A	-27.250999999999998	5.240212306319595e-16
8834	3.6603800000000003e-13	Na	1	5.42688m	-27.252	5.228160152458774e-16
8835	1.80262e-11	S	2	1101.98A	-27.254	5.20413893853882e-16
8836	1.30152e-11	Ni	11	1526.25A	-27.256	5.18022809207158e-16
8837	6.97817e-12	Ca	2	2846.66A	-27.256999999999998	5.168313898075227e-16
8838	6.3803e-11	Fe	7	311.341A	-27.256999999999998	5.168313898075227e-16
8839	2.52817e-12	V	4	7857.25A	-27.259	5.144567652717239e-16
8840	2.74961e-12	Si	2	7224.47A	-27.259	5.144567652717239e-16
8841	5.51764e-12	Ni	5	3600.18A	-27.26	5.132735475455418e-16
8842	1.70657e-11	V	3	1164.00A	-27.261	5.120930511446182e-16
8843	2.02514e-12	Fe	7	9808.93A	-27.261999999999997	5.109152698100743e-16
8844	2.8942400000000005e-10	Mg	9	68.6345A	-27.261999999999997	5.109152698100743e-16
8845	6.5608e-11	Mg	5	302.775A	-27.263	5.097401972974226e-16
8846	1.67457e-11	Fe	8	1186.24A	-27.264	5.085678273765622e-16
8847	2.14981e-11	Cr	3	924.009A	-27.265	5.07398153831692e-16
8848	2.91729e-12	Fe	2	6809.23A	-27.267	5.05066871078231e-16
8849	4.72055e-12	Fe	4	4208.08A	-27.268	5.039052495094068e-16
8850	1.85421e-11	Cl	2	1071.32A	-27.269000000000002	5.027462995960534e-16
8851	8.00056e-11	Fe	11	248.288A	-27.27	5.015900151935377e-16
8852	1.58644e-12	Fe	2	1.25214m	-27.273000000000003	4.981370938163981e-16
8853	2.5218099999999997e-12	Mg	2	7877.05A	-27.274	4.969914102930043e-16
8854	5.04766e-10	Mg	11	39.3538A	-27.276999999999997	4.935701454893394e-16
8855	6.26949e-11	S	13	316.843A	-27.278000000000002	4.924349656556154e-16
8856	5.05624e-11	S	4	392.870A	-27.278000000000002	4.924349656556154e-16
8857	2.5914799999999998e-12	Fe	2	7665.30A	-27.279	4.91302396663067e-16
8858	3.23403e-12	Be	3	6142.32A	-27.279	4.91302396663067e-16
8859	1.54601e-11	Cl	7	1284.88A	-27.279	4.91302396663067e-16
8860	1.29705e-11	F	6	1531.51A	-27.28	4.901724325069139e-16
8861	2.1924299999999998e-12	N	1	9060.48A	-27.284000000000002	4.856785046336429e-16
8862	1.9558400000000003e-12	Fe	2	1.01565m	-27.287	4.823351173247554e-16
8863	2.55831e-12	Fe	2	7764.68A	-27.287	4.823351173247554e-16
8864	5.53017e-12	Sc	6	3592.01A	-27.289	4.801189887639432e-16
8865	6.6668e-11	K	13	297.961A	-27.291999999999998	4.768138728931057e-16
8866	2.83029e-11	Si	7	701.853A	-27.295	4.735315092798785e-16
8867	2.60469e-11	Fe	3	762.643A	-27.296	4.724424170305274e-16
8868	2.55505e-11	Cl	8	777.460A	-27.296999999999997	4.71355829623841e-16
8869	2.69729e-11	Fe	8	736.460A	-27.299	4.691901463077921e-16
8870	2.2661599999999999e-13	Fe	9	8.76569m	-27.299	4.691901463077921e-16
8871	5.67961e-11	Ar	3	349.751A	-27.299	4.691901463077921e-16
8872	3.84026e-12	Mg	1	5172.68A	-27.301	4.67034413402733e-16
8873	1.61925e-11	Fe	8	1226.77A	-27.302	4.659602640592341e-16
8874	4.114430000000001e-12	Be	2	4827.99A	-27.302	4.659602640592341e-16
8875	6.54761e-11	S	13	303.385A	-27.302	4.659602640592341e-16
8876	9.40756e-13	Ne	9	2.11154m	-27.305	4.627526161636814e-16
8877	1.31597e-12	N	1	1.50950m	-27.305999999999997	4.616883146805609e-16
8878	1.5789200000000001e-12	N	1	1.25810m	-27.307	4.606264610229214e-16
8879	2.40643e-12	Ca	2	8254.73A	-27.309	4.585100746776753e-16
8880	7.18495e-13	Si	7	2.76473m	-27.309	4.585100746776753e-16
8881	7.44743e-13	Fe	4	2.66729m	-27.311999999999998	4.553537135250837e-16
8882	4.0446e-11	Fe	8	491.136A	-27.313000000000002	4.543064290458077e-16
8883	3.67806e-11	C	2	540.079A	-27.314	4.532615532540012e-16
8884	2.0434e-11	Si	9	972.129A	-27.316	4.511790055862014e-16
8885	1.33598e-12	N	1	1.48689m	-27.318	4.491060263557772e-16
8886	1.3005100000000001e-10	Mg	11	152.744A	-27.319000000000003	4.48073111158251e-16
8887	5.18725e-13	Si	2	3.82948m	-27.320999999999998	4.460144022164807e-16
8888	1.21028e-11	O	1	1641.31A	-27.320999999999998	4.460144022164807e-16
8889	6.85334e-11	Sc	4	289.851A	-27.320999999999998	4.460144022164807e-16
8890	9.55747e-13	Sc	2	2.07842m	-27.322	4.449885975571596e-16
8891	8.79838e-14	O	5	22.5774m	-27.325	4.4192531759833937e-16
8892	1.5863399999999999e-12	K	1	1.25222m	-27.325	4.4192531759833937e-16
8893	5.86475e-12	Fe	2	3387.09A	-27.328000000000003	4.3888312511042527e-16
8894	5.16242e-11	S	3	384.790A	-27.331	4.358618749282993e-16
8895	2.4614599999999997e-14	Al	2	80.7020m	-27.333000000000002	4.3385927152062036e-16
8896	6.0459e-12	Na	2	3285.61A	-27.334	4.3286142288613167e-16
8897	4.60669e-11	N	2	431.209A	-27.337	4.2988162581053777e-16
8898	3.94377e-12	Fe	2	5036.92A	-27.342	4.2496081153116433e-16
8899	2.0939700000000002e-12	Ti	3	9486.50A	-27.346	4.2106474739263107e-16
8900	7.89818e-11	Fe	7	251.507A	-27.346999999999998	4.2009632534705756e-16
8901	9.7667e-12	Fe	8	2033.90A	-27.349	4.181661580599283e-16
8902	2.34974e-11	Fe	8	845.389A	-27.35	4.172044025848213e-16
8903	2.40906e-11	Si	11	824.574A	-27.35	4.172044025848213e-16
8904	3.8068e-11	Ne	4	521.815A	-27.355	4.1242870327972537e-16
8905	4.2403e-12	Si	2	4684.69A	-27.355999999999998	4.114801435844371e-16
8906	6.706410000000001e-12	Ni	7	2962.01A	-27.358	4.0958956405653054e-16
8907	1.5593899999999999e-12	Ni	4	1.27386m	-27.359	4.0864753420025113e-16
8908	2.82026e-12	Sc	2	7043.49A	-27.359	4.0864753420025113e-16
8909	1.33844e-11	Fe	8	1484.14A	-27.359	4.0864753420025113e-16
8910	5.17948e-11	V	12	383.522A	-27.359	4.0864753420025113e-16
8911	3.5889800000000003e-12	Fe	2	5534.85A	-27.359	4.0864753420025113e-16
8912	1.31147e-12	N	1	1.51467m	-27.36	4.077076709525218e-16
8913	5.33603e-11	S	3	372.270A	-27.361	4.0676996933027445e-16
8914	5.3172400000000005e-12	Ni	11	3735.86A	-27.361	4.0676996933027445e-16
8915	5.93999e-12	Ni	7	3344.19A	-27.365	4.0304067983548933e-16
8916	4.87348e-13	Fe	3	4.07603m	-27.366	4.0211371199495184e-16
8917	9.24385e-12	Ni	11	2148.94A	-27.366999999999997	4.0118887612128943e-16
8918	8.51529e-12	Fe	2	2332.80A	-27.368000000000002	4.0026616731110444e-16
8919	3.13958e-11	S	2	632.711A	-27.369	3.9934558067229983e-16
8920	1.99034e-12	N	1	9980.42A	-27.369	3.9934558067229983e-16
8921	2.0462e-12	Fe	7	9707.96A	-27.37	3.984271113240071e-16
8922	7.82077e-13	Fe	10	2.53996m	-27.37	3.984271113240071e-16
8923	4.54939e-11	Si	10	436.640A	-27.37	3.984271113240071e-16
8924	4.48926e-12	Co	3	4424.89A	-27.37	3.984271113240071e-16
8925	4.42117e-11	Sc	10	449.303A	-27.371	3.9751075439659954e-16
8926	2.70476e-11	Cl	8	734.425A	-27.372	3.965965050316376e-16
8927	6.10369e-11	Ar	3	325.450A	-27.375	3.9386635389457276e-16
8928	4.64597e-11	Fe	6	427.563A	-27.375999999999998	3.9296048641817375e-16
8929	5.507919999999999e-10	Mg	11	36.0653A	-27.375999999999998	3.9296048641817375e-16
8930	4.064e-13	Fe	2	4.88791m	-27.375999999999998	3.9296048641817375e-16
8931	3.80669e-11	C	2	521.831A	-27.377	3.9205670237915243e-16
8932	3.83914e-11	Ar	3	517.419A	-27.377	3.9205670237915243e-16
8933	5.641519999999999e-10	Ca	13	35.2112A	-27.377	3.9205670237915243e-16
8934	9.68655e-13	Ar	12	2.05073m	-27.377	3.9205670237915243e-16
8935	8.04345e-12	Cr	7	2469.64A	-27.379	3.9025536545718143e-16
8936	2.4256e-11	O	3	818.949A	-27.38	3.893578030237258e-16
8937	3.66388e-11	S	5	542.170A	-27.381	3.884623049265793e-16
8938	5.81998e-11	P	8	341.315A	-27.381	3.884623049265793e-16
8939	2.4123e-12	Mg	2	8234.64A	-27.381	3.884623049265793e-16
8940	1.46659e-12	N	1	1.35446m	-27.381999999999998	3.875688664179065e-16
8941	5.11877e-11	N	2	388.071A	-27.383000000000003	3.866774827607757e-16
8942	1.1516e-11	Al	2	1724.95A	-27.383000000000003	3.866774827607757e-16
8943	6.19795e-11	Ne	2	320.500A	-27.383000000000003	3.866774827607757e-16
8944	4.55778e-12	Fe	2	4358.36A	-27.388	3.822512222173208e-16
8945	2.09355e-12	Ti	3	9488.40A	-27.389	3.81372068802472e-16
8946	5.58381e-10	S	13	35.5751A	-27.391	3.796198233125409e-16
8947	7.32753e-12	V	2	2710.94A	-27.392	3.7874672194722735e-16
8948	6.36376e-11	F	3	312.150A	-27.392	3.7874672194722735e-16
8949	2.2397400000000003e-12	Fe	4	8869.10A	-27.394000000000002	3.7700653883040048e-16
8950	8.26137e-11	Fe	4	240.450A	-27.395	3.7613944785261253e-16
8951	3.46496e-12	F	3	5732.95A	-27.396	3.752743511287304e-16
8952	2.2409599999999998e-12	N	1	8864.25A	-27.397	3.744112440721036e-16
8953	6.78516e-11	Si	9	292.763A	-27.399	3.726909806666946e-16
8954	5.22219e-13	Cr	7	3.80386m	-27.399	3.726909806666946e-16
8955	4.31229e-13	Fe	2	4.60647m	-27.4	3.718338151972532e-16
8956	3.5688300000000004e-10	Mn	15	55.6610A	-27.401999999999997	3.7012539400183334e-16
8957	5.91523e-12	Si	3	3358.19A	-27.403000000000002	3.6927412921797273e-16
8958	6.06178e-11	Ne	2	327.700A	-27.406	3.6673206399303727e-16
8959	3.88084e-10	Ar	11	51.1860A	-27.408	3.650470832151741e-16
8960	3.29245e-12	Ni	11	6033.33A	-27.41	3.6336984422075886e-16
8961	4.4816e-12	Fe	2	4432.45A	-27.410999999999998	3.6253411677024434e-16
8962	7.16285e-12	Cr	11	2773.26A	-27.410999999999998	3.6253411677024434e-16
8963	3.37477e-11	Ni	11	588.616A	-27.410999999999998	3.6253411677024434e-16
8964	8.93564e-11	Mg	5	222.306A	-27.412	3.6170031143952475e-16
8965	5.61271e-12	Fe	2	3539.19A	-27.413	3.6086842380785025e-16
8966	2.0157200000000002e-12	Ca	2	9854.76A	-27.414	3.600384494646354e-16
8967	1.48554e-11	N	1	1337.19A	-27.416	3.58384223051943e-16
8968	1.45803e-12	N	1	1.36242m	-27.418000000000003	3.5673759711922004e-16
8969	5.7493e-12	Fe	2	3455.11A	-27.418000000000003	3.5673759711922004e-16
8970	1.88355e-11	Sc	11	1054.63A	-27.418000000000003	3.5673759711922004e-16
8971	1.20615e-11	Na	10	1646.93A	-27.42	3.5509853674543897e-16
8972	7.03802e-12	Ca	2	2822.45A	-27.42	3.5509853674543897e-16
8973	6.99373e-12	Ca	2	2840.33A	-27.421	3.542818327742217e-16
8974	4.82795e-12	Fe	2	4114.47A	-27.423000000000002	3.52654055612686e-16
8975	6.58659e-11	Fe	7	301.589A	-27.423000000000002	3.52654055612686e-16
8976	4.64948e-11	C	2	427.241A	-27.424	3.51842973792061e-16
8977	1.45895e-12	N	1	1.36156m	-27.424	3.51842973792061e-16
8978	1.95762e-12	N	1	1.01473m	-27.425	3.5103375740785525e-16
8979	5.76661e-10	S	13	34.4474A	-27.426	3.502264021696897e-16
8980	3.90956e-11	N	2	508.099A	-27.426	3.502264021696897e-16
8981	4.48035e-13	Fe	2	4.43368m	-27.428	3.486172580192418e-16
8982	5.81808e-13	Na	1	3.41426m	-27.43	3.470155072145892e-16
8983	3.9478e-11	V	12	503.178A	-27.432	3.454211157863909e-16
8984	1.02852e-11	Si	9	1931.36A	-27.434	3.4383404992138056e-16
8985	4.3634200000000003e-13	V	9	4.55249m	-27.434	3.4383404992138056e-16
8986	1.80762e-11	S	4	1098.93A	-27.435	3.430432535509302e-16
8987	1.7011e-11	N	1	1167.74A	-27.439	3.3989821409820995e-16
8988	8.45907e-12	Fe	2	2348.30A	-27.439	3.3989821409820995e-16
8989	1.0693400000000001e-10	Ca	14	185.764A	-27.44	3.39116469898955e-16
8990	5.78969e-11	Ar	3	343.100A	-27.441999999999997	3.375583712505495e-16
8991	1.65351e-11	Cl	1	1201.35A	-27.443	3.3678200854050665e-16
8992	6.68323e-12	O	1	2972.29A	-27.443	3.3678200854050665e-16
8993	1.6945e-13	Ni	4	11.7229m	-27.444000000000003	3.3600743141515023e-16
8994	3.8702e-12	Fe	2	5132.67A	-27.444000000000003	3.3600743141515023e-16
8995	3.07935e-12	Ni	4	6450.87A	-27.445	3.352346357677494e-16
8996	2.04471e-11	Si	9	971.506A	-27.445	3.352346357677494e-16
8997	2.24131e-10	Be	3	88.6289A	-27.445999999999998	3.3446361750101576e-16
8998	6.46233e-11	S	13	307.388A	-27.445999999999998	3.3446361750101576e-16
8999	7.66717e-11	S	13	259.085A	-27.445999999999998	3.3446361750101576e-16
9000	1.9534099999999998e-10	Be	3	101.691A	-27.447	3.3369437252708456e-16
9001	4.96722e-11	Fe	6	399.911A	-27.448	3.329268967674982e-16
9002	7.94004e-11	Mg	5	250.181A	-27.448	3.329268967674982e-16
9003	1.92762e-11	P	4	1030.51A	-27.449	3.321611861531767e-16
9004	1.54718e-11	Cl	7	1283.91A	-27.451999999999998	3.298746046312556e-16
9005	1.0703e-11	Ni	11	1855.98A	-27.453000000000003	3.291159140940396e-16
9006	4.98681e-11	S	3	398.340A	-27.454	3.283589684966431e-16
9007	6.00487e-11	Mg	11	330.806A	-27.454	3.283589684966431e-16
9008	5.62256e-11	Ne	2	353.299A	-27.456	3.2685029607751874e-16
9009	1.80671e-11	S	4	1099.48A	-27.456	3.2685029607751874e-16
9010	4.80617e-11	Fe	6	413.312A	-27.456999999999997	3.260985612569626e-16
9011	1.38696e-11	Ca	14	1432.23A	-27.458000000000002	3.2534855537851086e-16
9012	5.91535e-12	Co	13	3358.12A	-27.458000000000002	3.2534855537851086e-16
9013	1.40163e-11	Si	3	1417.24A	-27.46	3.238537145512638e-16
9014	4.88215e-11	Si	3	406.880A	-27.461	3.231088716769686e-16
9015	1.6173199999999998e-10	O	7	122.823A	-27.462	3.2236574189374386e-16
9016	9.722980000000001e-12	Mn	8	2043.04A	-27.463	3.2162432126159206e-16
9017	1.5660499999999997e-10	Si	12	126.844A	-27.464000000000002	3.208846058495749e-16
9018	6.16315e-11	Ar	3	322.310A	-27.465	3.2014659173579746e-16
9019	6.30597e-11	Ne	2	315.010A	-27.465999999999998	3.1941027500737974e-16
9020	4.56267e-11	N	2	435.369A	-27.465999999999998	3.1941027500737974e-16
9021	2.0053900000000002e-12	N	1	9905.52A	-27.471999999999998	3.1502780173960185e-16
9022	9.04615e-11	F	3	219.590A	-27.473000000000003	3.1430325790147597e-16
9023	1.14213e-11	Fe	7	1739.25A	-27.473000000000003	3.1430325790147597e-16
9024	9.32135e-14	P	2	21.3107m	-27.475	3.128591656063641e-16
9025	4.45867e-11	Fe	6	445.524A	-27.476	3.1213960949294195e-16
9026	4.84051e-11	C	2	410.379A	-27.478	3.1070545825926275e-16
9027	1.5105200000000001e-12	Al	1	1.31507m	-27.48	3.092778963519597e-16
9028	2.58382e-11	C	3	768.800A	-27.480999999999998	3.0856657692925685e-16
9029	5.3877e-11	S	3	368.700A	-27.482	3.0785689349582547e-16
9030	2.53007e-11	Fe	8	785.134A	-27.482	3.0785689349582547e-16
9031	4.59656e-11	N	2	432.160A	-27.483	3.071488422889972e-16
9032	5.5663e-11	Ne	2	356.870A	-27.484	3.0644241955475504e-16
9033	4.10329e-11	C	3	484.111A	-27.484	3.0644241955475504e-16
9034	3.5783400000000003e-12	Fe	2	5551.31A	-27.485	3.057376215477184e-16
9035	1.47915e-12	N	1	1.34296m	-27.485	3.057376215477184e-16
9036	1.74358e-11	Cl	6	1139.29A	-27.488000000000003	3.036329385650825e-16
9037	4.19838e-12	Fe	2	4731.45A	-27.491	3.0154274411819325e-16
9038	9.569040000000002e-13	Sc	2	2.07591m	-27.494	2.994669384686648e-16
9039	3.8564300000000005e-10	Ar	11	51.5100A	-27.496	2.980910128693861e-16
9040	7.93004e-12	Cr	7	2504.96A	-27.497	2.9740542256471516e-16
9041	9.77612e-13	Sc	2	2.03194m	-27.497	2.9740542256471516e-16
9042	1.33384e-11	S	11	1489.27A	-27.497	2.9740542256471516e-16
9043	1.03055e-12	Li	1	1.92757m	-27.498	2.96721409073989e-16
9044	3.5756e-12	Fe	10	5555.57A	-27.503	2.9332486719105994e-16
9045	1.2464399999999999e-12	B	4	1.59370m	-27.506999999999998	2.9063564864433215e-16
9046	2.8409e-11	Fe	9	699.232A	-27.506999999999998	2.9063564864433215e-16
9047	1.51258e-11	N	1	1313.28A	-27.508000000000003	2.899672052015562e-16
9048	4.38665e-12	Fe	2	4528.38A	-27.509	2.893002991360416e-16
9049	7.2725899999999994e-12	Cr	7	2731.41A	-27.511	2.879710850014338e-16
9050	5.105359999999999e-10	Ar	11	38.9090A	-27.511999999999997	2.8730876988498196e-16
9051	9.9205e-13	Fe	2	2.00237m	-27.511999999999997	2.8730876988498196e-16
9052	5.19916e-11	Fe	9	382.071A	-27.513	2.8664797805102265e-16
9053	4.69353e-11	S	3	423.230A	-27.516	2.846747072498844e-16
9054	5.99279e-12	Si	3	3314.73A	-27.517	2.840199735918756e-16
9055	1.1114200000000001e-10	Li	2	178.731A	-27.518	2.833667457794934e-16
9056	1.1432e-11	Mg	2	1737.61A	-27.519000000000002	2.8271502034938896e-16
9057	8.120180000000001e-13	Li	1	2.44631m	-27.519000000000002	2.8271502034938896e-16
9058	1.2229e-11	B	2	1624.38A	-27.52	2.8206479384618134e-16
9059	4.42824e-11	Fe	6	448.586A	-27.52	2.8206479384618134e-16
9060	4.27548e-11	Ar	14	464.613A	-27.521	2.8141606282242965e-16
9061	3.5331e-11	Ne	5	562.238A	-27.523000000000003	2.801230734631826e-16
9062	5.2934e-12	Ni	5	3752.69A	-27.525	2.7883602485041465e-16
9063	8.86816e-12	S	8	2239.98A	-27.526	2.7819471978928503e-16
9064	5.48323e-12	Ti	3	3622.77A	-27.526999999999997	2.775548896888685e-16
9065	2.97045e-11	Cl	8	668.735A	-27.528000000000002	2.769165311568428e-16
9066	1.0113e-11	Fe	8	1964.25A	-27.529	2.762796408087036e-16
9067	4.74755e-11	K	8	418.415A	-27.53	2.756442152677149e-16
9068	4.24344e-12	Si	2	4681.21A	-27.53	2.756442152677149e-16
9069	2.8413899999999997e-13	O	7	6.99110m	-27.533	2.737466938367622e-16
9070	4.81691e-11	C	2	412.390A	-27.534000000000002	2.7311709391214984e-16
9071	3.74157e-11	Si	8	530.913A	-27.535999999999998	2.718622348514626e-16
9072	2.31143e-12	N	1	8594.00A	-27.535999999999998	2.718622348514626e-16
9073	1.31523e-11	Ni	11	1510.35A	-27.537	2.712369690622455e-16
9074	1.23476e-12	Ne	9	1.60877m	-27.541	2.687502535827633e-16
9075	3.76915e-12	Be	2	5270.27A	-27.541	2.687502535827633e-16
9076	4.45196e-10	Al	12	44.6196A	-27.544	2.669001898502377e-16
9077	4.86768e-13	Fe	2	4.08089m	-27.546999999999997	2.650628618668672e-16
9078	3.71461e-12	Fe	2	5347.65A	-27.546999999999997	2.650628618668672e-16
9079	3.58947e-11	C	2	553.410A	-27.548000000000002	2.644532342015591e-16
9080	5.24655e-11	Fe	9	378.620A	-27.549	2.638450086409776e-16
9081	4.1399199999999996e-12	Fe	2	4798.27A	-27.55	2.632381819603647e-16
9082	4.43847e-11	Mn	14	447.551A	-27.551	2.626327509423902e-16
9083	3.17734e-11	Ar	3	625.191A	-27.551	2.626327509423902e-16
9084	1.41816e-11	Cl	12	1400.72A	-27.552	2.6202871237711467e-16
9085	2.75846e-11	Si	7	720.129A	-27.558000000000003	2.584335436639068e-16
9086	8.19592e-11	Fe	4	242.370A	-27.558000000000003	2.584335436639068e-16
9087	5.03704e-11	Mn	6	394.367A	-27.558000000000003	2.584335436639068e-16
9088	3.65547e-13	Na	1	5.43417m	-27.558000000000003	2.584335436639068e-16
9089	6.11207e-12	Ni	11	3250.04A	-27.56	2.57246149388408e-16
9090	2.1658099999999997e-14	Mg	6	91.7183m	-27.564	2.548877025146909e-16
9091	8.56648e-11	K	14	231.886A	-27.564	2.548877025146909e-16
9092	3.9161900000000005e-12	Fe	2	5072.39A	-27.566	2.5371659989940843e-16
9093	5.66905e-12	Fe	2	3504.02A	-27.566	2.5371659989940843e-16
9094	5.73814e-10	S	13	34.6183A	-27.566	2.5371659989940843e-16
9095	5.96724e-12	Si	3	3328.92A	-27.569000000000003	2.5197002711089345e-16
9096	4.56539e-11	N	2	435.110A	-27.572	2.5023547764488804e-16
9097	3.31017e-11	Fe	8	600.104A	-27.572	2.5023547764488804e-16
9098	1.9007299999999997e-10	Mg	11	104.510A	-27.574	2.490857500612671e-16
9099	3.09204e-11	Cr	5	642.438A	-27.574	2.490857500612671e-16
9100	7.0854e-11	S	10	280.358A	-27.576999999999998	2.473710558188119e-16
9101	5.75564e-12	B	2	3451.30A	-27.576999999999998	2.473710558188119e-16
9102	1.16649e-10	S	9	170.293A	-27.578000000000003	2.4680211817827833e-16
9103	2.1596e-11	Ti	15	919.821A	-27.581	2.4510314434713e-16
9104	3.89499e-15	Co	17	510.000m	-27.581999999999997	2.445394227582414e-16
9105	6.94993e-11	S	11	285.823A	-27.581999999999997	2.445394227582414e-16
9106	9.59003e-13	Fe	2	2.07137m	-27.581999999999997	2.445394227582414e-16
9107	2.8092e-15	He	1	707.121m	-27.583000000000002	2.439769976930251e-16
9108	1.61934e-11	S	2	1226.70A	-27.583000000000002	2.439769976930251e-16
9109	1.14936e-11	Ni	11	1728.31A	-27.585	2.428560252127988e-16
9110	6.23435e-11	Fe	12	318.629A	-27.586	2.422974718545023e-16
9111	6.66727e-11	K	13	297.940A	-27.586	2.422974718545023e-16
9112	6.21886e-11	Fe	9	319.423A	-27.587	2.417402031332796e-16
9113	2.89602e-13	Li	1	6.85924m	-27.588	2.4118421609454932e-16
9114	1.84357e-12	N	1	1.07750m	-27.588	2.4118421609454932e-16
9115	4.8744e-13	Fe	2	4.07526m	-27.588	2.4118421609454932e-16
9116	8.146649999999999e-14	O	7	24.3836m	-27.589000000000002	2.406295077905237e-16
9117	2.16324e-11	Cl	8	918.274A	-27.59	2.400760752801964e-16
9118	8.45861e-11	Cl	11	234.843A	-27.59	2.400760752801964e-16
9119	7.76561e-11	Ca	3	255.800A	-27.590999999999998	2.395239156293213e-16
9120	2.37975e-12	Sc	2	8347.28A	-27.590999999999998	2.395239156293213e-16
9121	6.510669999999999e-12	Fe	10	3051.06A	-27.593000000000004	2.3842340320267323e-16
9122	6.448469999999999e-10	Ca	13	30.8049A	-27.595	2.373279471713309e-16
9123	2.34355e-11	Si	2	847.623A	-27.595	2.373279471713309e-16
9124	6.2152800000000006e-12	Fe	2	3196.07A	-27.596	2.3678210803971175e-16
9125	7.577030000000001e-12	Fe	2	2621.67A	-27.596999999999998	2.362375243032604e-16
9126	1.1898e-10	Ca	14	166.956A	-27.599	2.351521114731771e-16
9127	9.373019999999999e-12	Cl	11	2119.32A	-27.601	2.340716856620512e-16
9128	1.69684e-11	N	1	1170.67A	-27.601	2.340716856620512e-16
9129	9.54325e-13	Sc	2	2.08152m	-27.601	2.340716856620512e-16
9130	5.86319e-11	Co	13	338.799A	-27.601	2.340716856620512e-16
9131	1.27976e-11	Si	6	1552.20A	-27.601999999999997	2.3353333572408237e-16
9132	6.55086e-13	Be	2	3.03234m	-27.601999999999997	2.3353333572408237e-16
9133	4.40435e-11	N	2	451.019A	-27.604	2.3246034751192316e-16
9134	1.92897e-12	S	13	1.02980m	-27.605	2.31925703548858e-16
9135	1.48642e-11	N	1	1336.39A	-27.605999999999998	2.313922892327875e-16
9136	5.33037e-12	Ni	5	3726.65A	-27.607	2.308601017355981e-16
9137	5.0625e-11	B	4	392.385A	-27.607	2.308601017355981e-16
9138	1.4003e-11	Si	3	1418.59A	-27.608	2.3032913823568674e-16
9139	3.46879e-11	F	4	572.663A	-27.608	2.3032913823568674e-16
9140	5.16738e-11	O	2	384.420A	-27.608	2.3032913823568674e-16
9141	8.11237e-11	Si	10	244.866A	-27.609	2.2979939591793775e-16
9142	1.22409e-11	S	11	1622.80A	-27.609	2.2979939591793775e-16
9143	1.53488e-11	Fe	8	1294.20A	-27.61	2.292708719737119e-16
9144	9.19782e-11	S	11	215.969A	-27.611	2.287435636008242e-16
9145	1.70381e-11	N	1	1165.88A	-27.611	2.287435636008242e-16
9146	2.24569e-13	Cr	4	8.84558m	-27.615	2.2664643000430826e-16
9147	6.07217e-11	Ne	2	327.139A	-27.616	2.2612515768045156e-16
9148	1.82675e-11	Ca	7	1087.42A	-27.616	2.2612515768045156e-16
9149	1.59781e-12	K	1	1.24323m	-27.616999999999997	2.2560508424967266e-16
9150	8.03121e-13	Co	3	2.47341m	-27.622	2.2302260420535206e-16
9151	1.18814e-12	Al	1	1.67189m	-27.623	2.2250966644955114e-16
9152	8.04571e-11	S	11	246.895A	-27.623	2.2250966644955114e-16
9153	5.50498e-12	Ti	3	3608.46A	-27.624000000000002	2.2199790841785159e-16
9154	1.96605e-11	C	2	1010.37A	-27.625	2.2148732739696507e-16
9155	3.23528e-11	K	12	613.996A	-27.627	2.2046968556565088e-16
9156	2.78714e-11	Ar	13	712.719A	-27.628	2.1996261935978748e-16
9157	7.45632e-10	Ti	13	26.6411A	-27.628	2.1996261935978748e-16
9158	4.50839e-11	Si	10	440.611A	-27.63	2.189519829255649e-16
9159	1.32053e-11	Ca	14	1504.28A	-27.633000000000003	2.1744472807696296e-16
9160	5.54332e-11	O	2	358.350A	-27.633000000000003	2.1744472807696296e-16
9161	3.34866e-12	Fe	2	5932.05A	-27.635	2.1644566030233917e-16
9162	1.70143e-11	S	2	1167.51A	-27.636	2.1594784909775965e-16
9163	2.39469e-11	Cr	5	829.520A	-27.636	2.1594784909775965e-16
9164	1.58514e-11	Si	10	1253.17A	-27.639	2.1446127456096706e-16
9165	7.09167e-11	S	4	280.110A	-27.64	2.139680273169424e-16
9166	4.25659e-12	Fe	2	4666.76A	-27.641	2.134759145101004e-16
9167	3.13944e-14	Fe	3	63.2739m	-27.641	2.134759145101004e-16
9168	9.50654e-12	B	1	2089.56A	-27.646	2.1103227592367865e-16
9169	2.03012e-11	Si	10	978.485A	-27.646	2.1103227592367865e-16
9170	6.07179e-11	Ne	2	327.160A	-27.646	2.1103227592367865e-16
9171	6.17931e-12	Fe	2	3214.67A	-27.646	2.1103227592367865e-16
9172	7.73177e-11	Fe	11	256.920A	-27.648000000000003	2.1006267069045072e-16
9173	4.299180000000001e-12	Fe	2	4620.52A	-27.648000000000003	2.1006267069045072e-16
9174	1.01574e-10	Ar	11	195.566A	-27.649	2.0957953995459983e-16
9175	6.80868e-12	Na	2	2917.52A	-27.649	2.0957953995459983e-16
9176	6.657390000000001e-13	Co	2	2.98382m	-27.65	2.0909752038860672e-16
9177	2.40663e-12	Be	1	8254.07A	-27.65	2.0909752038860672e-16
9178	4.75489e-12	Fe	2	4177.69A	-27.65	2.0909752038860672e-16
9179	4.50023e-11	Si	10	441.410A	-27.651999999999997	2.0813680454959104e-16
9180	2.19963e-11	Si	2	903.081A	-27.651999999999997	2.0813680454959104e-16
9181	5.51928e-11	Ne	2	359.910A	-27.651999999999997	2.0813680454959104e-16
9182	1.4561099999999998e-10	Mg	5	136.421A	-27.651999999999997	2.0813680454959104e-16
9183	4.57923e-11	Si	10	433.795A	-27.655	2.0670400086524833e-16
9184	5.08625e-12	Si	1	3905.52A	-27.656	2.062285948556365e-16
9185	7.339109999999999e-13	K	1	2.70666m	-27.658	2.0528106053209266e-16
9186	5.2059000000000004e-14	Al	7	38.1576m	-27.665	2.019988433660037e-16
9187	3.94327e-11	Fe	8	503.756A	-27.669	2.001469068384263e-16
9188	8.24073e-12	Fe	2	2410.52A	-27.671	1.9922731533312147e-16
9189	2.10912e-11	Si	10	941.834A	-27.671	1.9922731533312147e-16
9190	1.8600999999999998e-13	Ni	2	10.6793m	-27.671999999999997	1.987691052230523e-16
9191	9.34673e-11	S	10	212.529A	-27.671999999999997	1.987691052230523e-16
9192	7.12731e-13	Mg	9	2.78709m	-27.673000000000002	1.9831194896698892e-16
9193	7.70951e-14	C	5	25.7662m	-27.673000000000002	1.9831194896698892e-16
9194	2.41837e-12	Mg	2	8213.99A	-27.679000000000002	1.955910070216846e-16
9195	3.75025e-12	Fe	2	5296.83A	-27.682	1.9424456800004805e-16
9196	6.56117e-11	Mg	5	302.758A	-27.683000000000003	1.9379781789083013e-16
9197	2.57588e-12	Fe	2	7711.72A	-27.683000000000003	1.9379781789083013e-16
9198	9.92949e-12	Ni	11	2000.55A	-27.684	1.933520952783538e-16
9199	1.49591e-11	N	1	1327.92A	-27.685	1.9290739779943904e-16
9200	4.51618e-11	C	2	439.850A	-27.689	1.911388121458204e-16
9201	4.29821e-12	C	1	4621.57A	-27.689	1.911388121458204e-16
9202	4.11878e-11	C	3	482.290A	-27.69	1.9069920507685151e-16
9203	1.6451599999999998e-12	N	1	1.20745m	-27.691	1.9026060907608593e-16
9204	1.59716e-11	Ca	2	1243.74A	-27.695	1.8851628932734019e-16
9205	2.0217599999999997e-12	Mn	6	9825.32A	-27.697	1.8765013565544274e-16
9206	3.25452e-12	Li	1	6103.66A	-27.698	1.8721855231974548e-16
9207	5.61351e-12	Fe	2	3538.69A	-27.698	1.8721855231974548e-16
9208	5.25605e-11	Mg	9	377.935A	-27.699	1.867879615981756e-16
9209	5.66825e-12	Fe	2	3504.51A	-27.701999999999998	1.8550212231498273e-16
9210	6.14199e-11	S	4	323.421A	-27.701999999999998	1.8550212231498273e-16
9211	5.63388e-10	Ca	13	35.2589A	-27.701999999999998	1.8550212231498273e-16
9212	2.58514e-11	Fe	3	768.409A	-27.701999999999998	1.8550212231498273e-16
9213	6.1041699999999994e-12	Fe	2	3254.24A	-27.703000000000003	1.8507547927287534e-16
9214	4.8438400000000005e-12	Na	10	4100.98A	-27.705	1.842251346871523e-16
9215	1.46923e-11	Fe	8	1352.03A	-27.705	1.842251346871523e-16
9216	4.25846e-11	N	2	466.470A	-27.706	1.8380142863508982e-16
9217	1.9163400000000003e-12	Fe	2	1.03658m	-27.706	1.8380142863508982e-16
9218	7.092689999999999e-12	Mn	8	2800.69A	-27.706	1.8380142863508982e-16
9219	5.60182e-10	Ca	13	35.4607A	-27.706999999999997	1.8337869707990662e-16
9220	8.78235e-11	K	14	226.186A	-27.706999999999997	1.8337869707990662e-16
9221	3.81561e-11	K	3	520.611A	-27.709	1.8253614850020264e-16
9222	5.740399999999999e-13	Cr	7	3.46047m	-27.71	1.8211632700857475e-16
9223	1.63599e-12	N	1	1.21421m	-27.711	1.8169747107958498e-16
9224	3.78557e-12	Co	3	5247.42A	-27.714000000000002	1.804466744866328e-16
9225	7.24058e-14	Cr	5	27.4349m	-27.715	1.80031658651882e-16
9226	2.8864899999999997e-10	Mg	9	68.8187A	-27.715999999999998	1.7961759732706378e-16
9227	8.98535e-11	Mg	5	221.076A	-27.719	1.7838111848431455e-16
9228	3.07196e-11	Si	9	646.638A	-27.72	1.7797085329654003e-16
9229	9.25549e-12	S	8	2146.24A	-27.721	1.7756153169251176e-16
9230	2.36138e-10	Mg	9	84.1221A	-27.721999999999998	1.7715315150205026e-16
9231	3.02672e-11	Si	11	656.303A	-27.724	1.7633920670603562e-16
9232	2.16777e-18	H	1	91.6354c	-27.726	1.7552900164665903e-16
9233	4.6133199999999996e-12	Fe	2	4305.89A	-27.726999999999997	1.7512529614558172e-16
9234	2.6095e-12	V	4	7612.37A	-27.726999999999997	1.7512529614558172e-16
9235	2.57184e-11	N	3	772.384A	-27.728	1.747225191413885e-16
9236	5.68459e-11	Mn	14	349.444A	-27.729	1.7432066849860156e-16
9237	4.7746099999999996e-12	Si	2	4160.44A	-27.729	1.7432066849860156e-16
9238	5.69053e-13	Co	3	3.49079m	-27.73	1.7391974208664443e-16
9239	2.22047e-12	Fe	2	8946.05A	-27.73	1.7391974208664443e-16
9240	5.829189999999999e-13	Na	1	3.40776m	-27.73	1.7391974208664443e-16
9241	5.19906e-12	Cr	7	3820.78A	-27.730999999999998	1.735197377798481e-16
9242	5.47006e-13	Si	2	3.63149m	-27.732	1.7312065345742667e-16
9243	1.09244e-11	B	1	1818.35A	-27.733	1.7272248700347622e-16
9244	1.42429e-10	Sc	14	139.469A	-27.734	1.723252363069579e-16
9245	2.91966e-11	Si	4	680.368A	-27.734	1.723252363069579e-16
9246	6.14635e-14	O	7	32.3191m	-27.734	1.723252363069579e-16
9247	4.71697e-11	Mn	6	421.128A	-27.734	1.723252363069579e-16
9248	1.4167600000000001e-10	Ca	14	140.210A	-27.736	1.7153347376632837e-16
9249	8.27947e-12	Fe	2	2399.24A	-27.737	1.71138957724371e-16
9250	3.17588e-11	Si	11	625.478A	-27.738000000000003	1.7074534904412833e-16
9251	8.42033e-12	Fe	2	2359.11A	-27.739	1.703526456387319e-16
9252	6.20376e-11	Fe	7	320.200A	-27.739	1.703526456387319e-16
9253	1.22322e-11	B	2	1623.95A	-27.741	1.6956994632895913e-16
9254	4.22716e-11	Ne	4	469.924A	-27.744	1.6840263502916567e-16
9255	9.82742e-11	K	13	202.133A	-27.745	1.6801531971648427e-16
9256	7.36812e-10	Ti	13	26.9600A	-27.747	1.672433594438377e-16
9257	1.17683e-11	Fe	8	1687.97A	-27.748	1.668587103910146e-16
9258	4.4728199999999995e-12	Cr	7	4441.15A	-27.748	1.668587103910146e-16
9259	3.18373e-12	Fe	2	6239.37A	-27.748	1.668587103910146e-16
9260	4.33407e-11	S	13	458.333A	-27.749000000000002	1.6647494600646377e-16
9261	2.20009e-12	N	1	9028.92A	-27.750999999999998	1.6571006310813876e-16
9262	6.34971e-11	Ar	3	312.840A	-27.753	1.6494869452750378e-16
9263	3.46481e-12	F	3	5733.21A	-27.754	1.6456932305753694e-16
9264	1.20589e-14	Ca	2	164.728m	-27.754	1.6456932305753694e-16
9265	1.33284e-11	Ca	7	1490.38A	-27.755	1.6419082411773987e-16
9266	3.5388400000000003e-12	Fe	2	5613.27A	-27.755	1.6419082411773987e-16
9267	4.07926e-11	Fe	8	486.962A	-27.758000000000003	1.6306054243478497e-16
9268	6.34774e-12	Na	2	3129.38A	-27.761999999999997	1.6156559439592982e-16
9269	9.350389999999998e-13	Sc	2	2.12445m	-27.769000000000002	1.589823391944919e-16
9270	2.40162e-12	Sc	2	8271.28A	-27.772	1.578879124695516e-16
9271	4.2276e-11	Ne	4	469.875A	-27.774	1.5716248340651445e-16
9272	9.40869e-13	Sc	2	2.11129m	-27.774	1.5716248340651445e-16
9273	4.40492e-12	Fe	2	4509.60A	-27.774	1.5716248340651445e-16
9274	3.84425e-12	Mg	1	5167.32A	-27.775	1.568010197251913e-16
9275	3.955719999999999e-10	Ar	11	50.2170A	-27.776999999999997	1.5608058448069946e-16
9276	1.51638e-10	Ne	7	130.999A	-27.781	1.5464962908101087e-16
9277	1.41394e-12	Be	3	1.40490m	-27.781	1.5464962908101087e-16
9278	2.47155e-12	Fe	2	8037.25A	-27.781999999999996	1.542939448042596e-16
9279	5.58924e-13	Si	2	3.55406m	-27.781999999999996	1.542939448042596e-16
9280	2.31852e-12	N	1	8567.74A	-27.784000000000002	1.5358502852269536e-16
9281	1.6873099999999998e-12	K	1	1.17729m	-27.785	1.5323179275928265e-16
9282	6.97555e-12	Cr	5	2847.73A	-27.785	1.5323179275928265e-16
9283	3.86813e-12	Co	3	5135.42A	-27.785999999999998	1.528793694155814e-16
9284	6.36681e-16	S	14	3120.00m	-27.791999999999998	1.5078178583082333e-16
9285	1.51087e-11	C	1	1314.77A	-27.793000000000003	1.5043499734668934e-16
9286	2.5687400000000002e-12	Fe	2	7733.16A	-27.794	1.5008900645393841e-16
9287	8.18263e-11	Si	10	242.764A	-27.796	1.4939941010915898e-16
9288	1.59234e-11	C	1	1247.50A	-27.796999999999997	1.4905580100096052e-16
9289	1.11604e-11	Fe	8	1779.90A	-27.796999999999997	1.4905580100096052e-16
9290	5.34537e-11	O	2	371.620A	-27.796999999999997	1.4905580100096052e-16
9291	4.71717e-12	Fe	2	4211.10A	-27.798000000000002	1.4871298217177848e-16
9292	3.69338e-10	Ar	11	53.7840A	-27.798000000000002	1.4871298217177848e-16
9293	1.96662e-11	C	2	1010.08A	-27.8	1.4802970808428974e-16
9294	3.5594099999999997e-12	Fe	2	5580.82A	-27.801	1.4768924920333058e-16
9295	5.32306e-11	V	12	373.177A	-27.802	1.4734957335606749e-16
9296	6.22039e-12	Fe	9	3193.44A	-27.802	1.4734957335606749e-16
9297	5.95112e-12	Ni	11	3337.94A	-27.804000000000002	1.46672563563065e-16
9298	1.59963e-11	Ar	10	1241.81A	-27.804000000000002	1.46672563563065e-16
9299	3.5938599999999998e-12	Fe	2	5527.34A	-27.805999999999997	1.4599866434751263e-16
9300	4.51782e-11	Ca	3	439.692A	-27.807	1.4566287673752049e-16
9301	1.6105e-11	S	2	1233.44A	-27.807	1.4566287673752049e-16
9302	2.92553e-11	F	4	679.003A	-27.809	1.4499361661153479e-16
9303	2.2462e-12	N	1	8843.57A	-27.81	1.4466014054719188e-16
9304	1.45144e-12	N	1	1.36860m	-27.811999999999998	1.4399548757550843e-16
9305	1.58532e-11	Si	10	1253.03A	-27.814	1.4333388840683478e-16
9306	7.07067e-11	Sc	10	280.941A	-27.814	1.4333388840683478e-16
9307	2.7762400000000003e-12	Fe	2	7155.16A	-27.815	1.430042296114334e-16
9308	1.94725e-13	N	6	10.2013m	-27.816	1.4267532901022294e-16
9309	3.54817e-11	Ca	13	559.850A	-27.816	1.4267532901022294e-16
9310	7.25993e-11	S	10	273.618A	-27.819000000000003	1.41693158953788e-16
9311	1.58562e-12	Ni	11	1.25279m	-27.82	1.4136727373141426e-16
9312	8.120180000000001e-13	Li	1	2.44631m	-27.82	1.4136727373141426e-16
9313	9.28537e-12	V	2	2139.33A	-27.825	1.3974905593040444e-16
9314	2.68018e-12	Ni	2	7411.61A	-27.828000000000003	1.3878703019615815e-16
9315	2.29491e-12	N	1	8655.88A	-27.83	1.3814936171538729e-16
9316	5.69185e-12	Fe	2	3489.98A	-27.83	1.3814936171538729e-16
9317	1.48553e-11	N	1	1337.20A	-27.83	1.3814936171538729e-16
9318	3.42833e-11	Fe	3	579.421A	-27.831	1.3783162700048649e-16
9319	7.22147e-11	K	14	275.075A	-27.831	1.3783162700048649e-16
9320	1.6537700000000001e-12	Fe	10	1.20116m	-27.834	1.368828007541512e-16
9321	6.39057e-11	Ar	3	310.840A	-27.835	1.365679790486261e-16
9322	4.67936e-14	Ti	3	42.4513m	-27.837	1.3594050618175261e-16
9323	3.73301e-11	C	2	532.130A	-27.837	1.3594050618175261e-16
9324	2.02733e-11	N	3	979.832A	-27.84	1.3500469831956366e-16
9325	1.18628e-10	Ca	14	167.451A	-27.842	1.3438440807520258e-16
9326	9.80583e-11	K	13	202.578A	-27.844	1.3376696780563418e-16
9327	2.22664e-14	Al	1	89.2128m	-27.846	1.331523644164159e-16
9328	8.56203e-12	Cr	7	2320.06A	-27.846999999999998	1.3284612247638272e-16
9329	4.28144e-12	Fe	2	4639.67A	-27.846999999999998	1.3284612247638272e-16
9330	5.91117e-13	Li	2	3.36050m	-27.846999999999998	1.3284612247638272e-16
9331	7.1076e-12	Mg	9	2794.82A	-27.848000000000003	1.3254058487326434e-16
9332	9.70359e-13	Sc	2	2.04712m	-27.849	1.322357499871351e-16
9333	1.30148e-12	Ni	11	1.52630m	-27.849	1.322357499871351e-16
9334	3.5285900000000006e-14	S	1	56.2957m	-27.849	1.322357499871351e-16
9335	3.92188e-11	Fe	6	506.503A	-27.849	1.322357499871351e-16
9336	3.06908e-11	Si	9	647.245A	-27.85	1.319316162017875e-16
9337	5.0881e-11	Si	3	390.410A	-27.85	1.319316162017875e-16
9338	3.35933e-11	S	11	591.322A	-27.853	1.3102340534410641e-16
9339	1.51126e-12	Ca	14	1.31443m	-27.854	1.3072205987406393e-16
9340	4.46081e-12	Si	12	4453.10A	-27.854	1.3072205987406393e-16
9341	6.65641e-13	Ne	9	2.98426m	-27.857	1.2982217554357504e-16
9342	1.70627e-11	N	1	1164.21A	-27.857	1.2982217554357504e-16
9343	5.6173800000000004e-12	Fe	2	3536.25A	-27.858	1.295235928254072e-16
9344	3.661480000000001e-12	Fe	2	5425.26A	-27.858	1.295235928254072e-16
9345	1.00067e-11	Fe	7	1985.11A	-27.861	1.2863195868405036e-16
9346	3.95232e-11	Fe	6	502.602A	-27.862	1.2833611338869778e-16
9347	6.83822e-12	Na	2	2904.92A	-27.863000000000003	1.2804094851864079e-16
9348	6.798e-11	Si	10	292.210A	-27.863000000000003	1.2804094851864079e-16
9349	4.69834e-11	Sc	9	422.797A	-27.863000000000003	1.2804094851864079e-16
9350	3.91675e-11	Ti	9	507.166A	-27.863000000000003	1.2804094851864079e-16
9351	3.2863400000000003e-12	Fe	2	6044.55A	-27.866999999999997	1.2686706204664128e-16
9352	7.06895e-11	Ca	3	281.010A	-27.87	1.2599371533453276e-16
9353	1.69759e-11	N	1	1170.16A	-27.87	1.2599371533453276e-16
9354	1.2811e-11	F	6	1550.58A	-27.872	1.254148267962404e-16
9355	2.41422e-12	Fe	2	8228.10A	-27.873	1.2512638069890314e-16
9356	3.59849e-11	Cl	6	552.023A	-27.874000000000002	1.248385980091804e-16
9357	4.5308e-12	Fe	2	4384.32A	-27.875	1.2455147720127805e-16
9358	1.00988e-12	Fe	2	1.96701m	-27.875999999999998	1.2426501675290906e-16
9359	3.49222e-12	Na	1	5688.20A	-27.875999999999998	1.2426501675290906e-16
9360	6.12985e-13	Mn	8	3.24061m	-27.878	1.2369407086312324e-16
9361	4.00637e-12	Fe	2	4958.22A	-27.881999999999998	1.2256003680501283e-16
9362	2.9516900000000003e-12	Fe	2	6729.86A	-27.883000000000003	1.2227815654245445e-16
9363	9.80232e-11	Sc	14	202.651A	-27.885	1.2171633944611751e-16
9364	3.12938e-11	Si	11	634.773A	-27.886	1.2143639963363967e-16
9365	1.2776300000000002e-13	Fe	7	15.5479m	-27.888	1.2087845005898923e-16
9366	2.40456e-12	Sc	2	8261.17A	-27.889	1.2060043733862553e-16
9367	2.89601e-13	Li	1	6.85924m	-27.889	1.2060043733862553e-16
9368	5.67889e-11	Si	9	349.795A	-27.891	1.2004632866183152e-16
9369	3.72162e-13	Si	8	5.33758m	-27.893	1.1949476588314832e-16
9370	8.69342e-11	F	3	228.500A	-27.894000000000002	1.192199355480778e-16
9371	3.79463e-11	C	2	523.489A	-27.894000000000002	1.192199355480778e-16
9372	7.33471e-11	Fe	9	270.828A	-27.898000000000003	1.1812692060909197e-16
9373	5.89051e-12	Ti	9	3372.28A	-27.9	1.1758417670934514e-16
9374	5.00553e-11	Si	3	396.851A	-27.9	1.1758417670934514e-16
9375	1.35503e-12	Ni	4	1.46598m	-27.9	1.1758417670934514e-16
9376	6.09898e-11	Co	13	325.701A	-27.901	1.173137406074357e-16
9377	2.02718e-11	N	3	979.905A	-27.903000000000002	1.1677473293041265e-16
9378	1.69262e-11	Li	2	1173.59A	-27.903000000000002	1.1677473293041265e-16
9379	6.2275099999999996e-12	Na	2	3189.79A	-27.903000000000002	1.1677473293041265e-16
9380	2.57345e-11	N	3	771.901A	-27.903000000000002	1.1677473293041265e-16
9381	2.4240400000000002e-12	Na	1	8194.79A	-27.904	1.1650615849753495e-16
9382	6.54925e-13	Be	2	3.03309m	-27.904	1.1650615849753495e-16
9383	2.10895e-11	Si	10	941.914A	-27.905	1.162382017687108e-16
9384	4.69641e-10	Al	12	42.2971A	-27.906	1.1597086132326223e-16
9385	2.36924e-12	Sc	2	8384.33A	-27.906	1.1597086132326223e-16
9386	5.52834e-12	Ti	3	3593.20A	-27.906999999999996	1.1570413574377583e-16
9387	5.39691e-10	S	13	36.8071A	-27.908	1.1543802361609724e-16
9388	6.06077e-12	Fe	2	3277.55A	-27.909000000000002	1.151725235293293e-16
9389	1.02459e-12	Ni	2	1.93877m	-27.910999999999998	1.1464335385114184e-16
9390	1.40869e-12	N	1	1.41014m	-27.913	1.1411661548677398e-16
9391	1.45645e-11	S	2	1363.90A	-27.914	1.1385415455436785e-16
9392	2.95702e-11	N	2	671.773A	-27.916	1.1333104223139609e-16
9393	8.27805e-12	Ni	11	2399.65A	-27.916999999999998	1.1307038806734096e-16
9394	5.641309999999999e-10	Mg	11	35.2125A	-27.919	1.1255087682427e-16
9395	2.0525500000000002e-13	P	9	9.67792m	-27.923000000000002	1.1151900418317744e-16
9396	3.8334e-12	Fe	2	5181.95A	-27.924	1.112625175909843e-16
9397	4.69884e-11	K	8	422.753A	-27.928	1.1024245669834041e-16
9398	1.5136700000000002e-12	Al	1	1.31234m	-27.932	1.092317477801739e-16
9399	3.02444e-11	Mg	6	656.798A	-27.933000000000003	1.0898052173172733e-16
9400	1.80727e-12	Si	1	1.09914m	-27.936	1.0823030509706562e-16
9401	4.97745e-12	Co	12	3990.89A	-27.938000000000002	1.0773303201522709e-16
9402	3.5570099999999993e-10	Ar	11	55.8460A	-27.939	1.0748525291738982e-16
9403	3.50882e-11	S	2	566.130A	-27.941999999999997	1.0674532964084367e-16
9404	2.24707e-11	V	13	884.017A	-27.943	1.0649982219542805e-16
9405	5.73278e-14	Fe	2	34.6507m	-27.943	1.0649982219542805e-16
9406	7.59745e-11	S	10	261.462A	-27.951999999999998	1.0431550928822962e-16
9407	1.8426400000000003e-12	Sc	2	1.07804m	-27.956	1.033591389505358e-16
9408	7.97638e-12	Fe	8	2490.41A	-27.958000000000002	1.0288424684415196e-16
9409	1.61841e-11	S	2	1227.40A	-27.958000000000002	1.0288424684415196e-16
9410	2.8905599999999998e-12	Fe	2	6872.18A	-27.963	1.0170654060923506e-16
9411	2.33228e-11	Fe	8	851.718A	-27.963	1.0170654060923506e-16
9412	4.84152e-12	Si	1	4102.94A	-27.964000000000002	1.0147262205700464e-16
9413	4.4837699999999996e-12	Cr	7	4430.31A	-27.965	1.0123924150251591e-16
9414	1.34749e-11	Mg	11	1474.19A	-27.965	1.0123924150251591e-16
9415	2.1088900000000003e-12	N	1	9419.39A	-27.965	1.0123924150251591e-16
9416	4.3213300000000005e-12	Ni	3	4596.84A	-27.965999999999998	1.0100639770840756e-16
9417	8.0206e-12	Fe	2	2476.68A	-27.965999999999998	1.0100639770840756e-16
9418	2.33135e-11	Fe	3	852.057A	-27.967	1.0077408944016413e-16
9419	4.18597e-12	Fe	2	4745.48A	-27.967	1.0077408944016413e-16
9420	1.3372399999999999e-12	Ni	4	1.48548m	-27.968000000000004	1.0054231546611034e-16
9421	6.09245e-11	Ar	3	326.050A	-27.97	1.0008036548803353e-16
9422	6.86445e-11	S	10	289.382A	-27.971	9.985018703479524e-17
9423	3.8424800000000003e-10	Ar	11	51.6970A	-27.971999999999998	9.962053797730962e-17
9424	8.25542e-11	Fe	9	240.623A	-27.974	9.916282318208696e-17
9425	6.00189e-11	Ne	2	330.970A	-27.976	9.87072113953212e-17
9426	3.83448e-11	Mn	14	518.049A	-27.976	9.87072113953212e-17
9427	2.51575e-12	Mg	2	7896.04A	-27.976999999999997	9.848019110885876e-17
9428	1.56694e-13	Co	3	12.6772m	-27.976999999999997	9.848019110885876e-17
9429	5.32789e-12	Fe	2	3728.39A	-27.979	9.802771573157114e-17
9430	7.72993e-11	Fe	7	256.981A	-27.98	9.780225824176737e-17
9431	5.91238e-11	Mn	14	335.981A	-27.98	9.780225824176737e-17
9432	4.4328900000000005e-12	Mg	2	4481.15A	-27.98	9.780225824176737e-17
9433	1.49744e-11	N	1	1326.56A	-27.98	9.780225824176737e-17
9434	8.83177e-12	S	8	2249.21A	-27.980999999999998	9.757731928980166e-17
9435	1.1279e-11	Fe	7	1761.18A	-27.982	9.73528976830685e-17
9436	2.61962e-11	Fe	11	758.295A	-27.984	9.690560174859476e-17
9437	1.91329e-11	S	13	1038.24A	-27.987	9.623850827841791e-17
9438	8.87182e-12	Mn	8	2239.05A	-27.989	9.579633249816645e-17
9439	7.30184e-13	K	1	2.72047m	-27.99	9.557600704738771e-17
9440	4.699730000000001e-12	Ca	1	4226.73A	-27.99	9.557600704738771e-17
9441	1.09485e-12	Be	1	1.81436m	-27.991999999999997	9.513687518379768e-17
9442	8.81908e-11	Cl	7	225.244A	-27.993000000000002	9.49180664427522e-17
9443	1.89293e-11	S	2	1049.40A	-27.993000000000002	9.49180664427522e-17
9444	2.22512e-12	Ca	2	8927.36A	-27.994	9.469976094784772e-17
9445	2.18518e-13	Na	1	9.09055m	-27.994	9.469976094784772e-17
9446	4.59163e-12	Ni	2	4326.24A	-27.995	9.448195754164796e-17
9447	4.85602e-11	Fe	6	409.069A	-27.996	9.426465506938244e-17
9448	9.28524e-13	Ca	2	2.13936m	-27.998	9.383154832083582e-17
9449	6.73207e-11	Fe	7	295.072A	-27.999000000000002	9.361574174826664e-17
9450	8.56392e-13	Sc	10	2.31955m	-28.0	9.34004315170418e-17
9451	3.89876e-12	Cr	7	5095.07A	-28.003	9.275746746901457e-17
9452	7.825160000000001e-12	Mn	8	2538.54A	-28.003	9.275746746901457e-17
9453	5.05672e-14	N	6	39.2833m	-28.005	9.233128561846536e-17
9454	4.62839e-11	Si	10	429.187A	-28.008000000000003	9.169568151903414e-17
9455	2.0873299999999998e-12	Fe	7	9516.67A	-28.011	9.106445288744835e-17
9456	9.55181e-12	Fe	13	2079.65A	-28.011999999999997	9.085501045777361e-17
9457	1.73035e-11	Al	8	1148.00A	-28.011999999999997	9.085501045777361e-17
9458	6.20027e-11	Ne	2	320.380A	-28.013	9.064604973231849e-17
9459	6.976460000000001e-12	Ni	11	2847.35A	-28.014	9.043756960319698e-17
9460	2.5890900000000002e-12	Fe	2	7672.37A	-28.014	9.043756960319698e-17
9461	6.1696e-14	Fe	4	32.1973m	-28.015	9.022956896506598e-17
9462	4.16266e-12	Fe	2	4772.06A	-28.015	9.022956896506598e-17
9463	1.4959e-11	N	1	1327.92A	-28.015	9.022956896506598e-17
9464	3.4719199999999996e-12	F	3	5721.46A	-28.015	9.022956896506598e-17
9465	2.43625e-13	Cr	4	8.15372m	-28.016	9.002204671512829e-17
9466	1.37181e-12	S	10	1.44804m	-28.017	8.981500175312011e-17
9467	3.54271e-12	Fe	2	5607.14A	-28.017	8.981500175312011e-17
9468	6.86884e-11	Si	10	289.197A	-28.019000000000002	8.940233930449215e-17
9469	4.19718e-11	Fe	3	473.281A	-28.019000000000002	8.940233930449215e-17
9470	6.06544e-12	Fe	2	3275.02A	-28.019000000000002	8.940233930449215e-17
9471	6.1231e-12	Fe	2	3244.19A	-28.021	8.899157286759106e-17
9472	1.71203e-11	Fe	8	1160.28A	-28.022	8.878689792966548e-17
9473	2.1785e-11	C	3	911.841A	-28.023000000000003	8.85826937310328e-17
9474	4.70041e-11	K	8	422.611A	-28.023000000000003	8.85826937310328e-17
9475	6.3157e-11	Ni	11	314.525A	-28.026	8.797289475664581e-17
9476	7.39851e-11	Fe	9	268.493A	-28.026999999999997	8.777056271336076e-17
9477	1.12613e-11	Al	2	1763.95A	-28.028000000000002	8.756869602086048e-17
9478	4.53013e-13	V	4	4.38496m	-28.028000000000002	8.756869602086048e-17
9479	8.25395e-12	Fe	2	2406.66A	-28.028000000000002	8.756869602086048e-17
9480	2.8088099999999997e-10	Mg	9	70.7220A	-28.03	8.716635440957386e-17
9481	2.3856599999999998e-12	Sc	2	8326.62A	-28.031	8.696587735761162e-17
9482	2.19393e-11	Fe	3	905.428A	-28.034000000000002	8.636720846885007e-17
9483	5.57021e-11	O	2	356.619A	-28.035	8.616856940154794e-17
9484	1.85387e-12	Ni	2	1.07151m	-28.035	8.616856940154794e-17
9485	6.27055e-11	Ar	3	316.790A	-28.035999999999998	8.597038719142297e-17
9486	4.63634e-11	N	2	428.451A	-28.037	8.577266078773207e-17
9487	4.55954e-13	Fe	3	4.35668m	-28.041	8.498629230693592e-17
9488	8.49632e-12	Fe	2	2338.01A	-28.045	8.420713329570631e-17
9489	2.9796099999999997e-12	Ni	2	6666.80A	-28.048000000000002	8.362745546748667e-17
9490	1.0954e-12	Fe	2	1.81344m	-28.049	8.343511765722964e-17
9491	5.1477e-12	Ni	4	3858.90A	-28.051	8.305176811336863e-17
9492	1.11529e-11	Fe	7	1781.10A	-28.054000000000002	8.248004376311967e-17
9493	8.17895e-11	S	11	242.873A	-28.055	8.229034492655194e-17
9494	3.83404e-11	Ni	11	518.108A	-28.059	8.153590250947189e-17
9495	3.92497e-13	Fe	2	5.06105m	-28.061999999999998	8.097461330464185e-17
9496	2.26417e-11	Si	11	877.341A	-28.063000000000002	8.078837686204687e-17
9497	3.88894e-12	Fe	2	5107.94A	-28.063000000000002	8.078837686204687e-17
9498	6.03883e-12	Fe	2	3289.46A	-28.065	8.041718798751842e-17
9499	3.27388e-11	Sc	14	606.756A	-28.066	8.023223358757782e-17
9500	4.11e-12	Fe	2	4833.20A	-28.066999999999997	8.004770457095282e-17
9501	3.67195e-14	Cr	5	54.0978m	-28.068	7.986359995928765e-17
9502	1.69923e-12	K	1	1.16902m	-28.069000000000003	7.967991877647993e-17
9503	2.7887e-12	Cr	7	7123.20A	-28.069000000000003	7.967991877647993e-17
9504	7.515e-11	Fe	9	264.331A	-28.07	7.949666004867031e-17
9505	1.70657e-11	N	1	1164.00A	-28.070999999999998	7.931382280423862e-17
9506	1.23037e-11	C	1	1614.51A	-28.070999999999998	7.931382280423862e-17
9507	1.65695e-11	Mn	2	1198.85A	-28.074	7.876783028850294e-17
9508	8.76431e-12	Mn	8	2266.52A	-28.076	7.840592498220172e-17
9509	1.29213e-10	Mg	5	153.734A	-28.076	7.840592498220172e-17
9510	9.81828e-11	Li	2	202.321A	-28.078000000000003	7.804568247974057e-17
9511	5.75011e-12	Fe	10	3454.62A	-28.081999999999997	7.733015536188577e-17
9512	1.31533e-12	N	1	1.51023m	-28.081999999999997	7.733015536188577e-17
9513	6.67152e-11	Ar	3	297.750A	-28.084	7.69748555718559e-17
9514	7.51158e-11	Mg	5	264.451A	-28.085	7.679781831677224e-17
9515	1.56102e-13	Ni	2	12.7253m	-28.086	7.662118823607692e-17
9516	5.5011e-11	O	2	361.099A	-28.086	7.662118823607692e-17
9517	4.44366e-12	Fe	2	4470.29A	-28.086	7.662118823607692e-17
9518	3.4738900000000003e-12	Fe	2	5718.22A	-28.089000000000002	7.609373168632861e-17
9519	6.6566e-12	Na	2	2984.17A	-28.093000000000004	7.539610016091317e-17
9520	1.00815e-10	Si	8	197.038A	-28.093000000000004	7.539610016091317e-17
9521	4.7714599999999995e-12	Si	2	4163.18A	-28.094	7.522269394251508e-17
9522	4.45231e-10	Al	12	44.6160A	-28.094	7.522269394251508e-17
9523	5.28478e-11	S	3	375.880A	-28.096	7.48770770581556e-17
9524	8.37972e-11	V	12	237.054A	-28.096999999999998	7.470486455976848e-17
9525	4.97475e-12	Ni	2	3993.06A	-28.098000000000003	7.453304813913541e-17
9526	1.75322e-13	Cl	1	11.3303m	-28.098000000000003	7.453304813913541e-17
9527	1.51466e-10	Ti	15	131.148A	-28.099	7.436162688530523e-17
9528	5.17534e-12	Mg	1	3838.29A	-28.099	7.436162688530523e-17
9529	2.55342e-11	Cl	8	777.956A	-28.099	7.436162688530523e-17
9530	3.76934e-11	C	2	527.001A	-28.1	7.419059988941771e-17
9531	1.11357e-11	Fe	4	1783.86A	-28.101	7.401996624470597e-17
9532	1.96705e-11	C	2	1009.86A	-28.101	7.401996624470597e-17
9533	3.51959e-12	Fe	2	5643.97A	-28.103	7.367987539215707e-17
9534	9.39124e-11	Cl	10	211.521A	-28.104	7.351041638119327e-17
9535	6.64278e-11	Sc	4	299.039A	-28.105999999999998	7.31726666976064e-17
9536	2.82152e-13	N	6	7.04033m	-28.105999999999998	7.31726666976064e-17
9537	1.67877e-11	N	1	1183.28A	-28.105999999999998	7.31726666976064e-17
9538	4.60728e-11	Cr	11	431.153A	-28.109	7.266894960314831e-17
9539	6.1999e-11	Co	13	320.400A	-28.109	7.266894960314831e-17
9540	8.50795e-11	C	5	233.481A	-28.109	7.266894960314831e-17
9541	8.88495e-12	P	1	2235.74A	-28.11	7.250181565697937e-17
9542	3.16819e-12	Fe	2	6269.97A	-28.111	7.233506610821911e-17
9543	5.75743e-10	S	13	34.5023A	-28.113000000000003	7.200271666860173e-17
9544	6.26618e-11	Ar	3	317.010A	-28.114	7.183711501566155e-17
9545	4.09346e-12	Fe	2	4852.73A	-28.114	7.183711501566155e-17
9546	2.39929e-11	P	4	827.931A	-28.115	7.167189423595403e-17
9547	6.14827e-11	S	3	323.090A	-28.116999999999997	7.13425917943145e-17
9548	8.47358e-12	Fe	2	2344.28A	-28.116999999999997	7.13425917943145e-17
9549	4.61759e-11	N	2	430.191A	-28.118000000000002	7.117850838645316e-17
9550	8.53968e-11	Ca	14	232.614A	-28.118000000000002	7.117850838645316e-17
9551	3.40059e-11	Cr	5	584.147A	-28.119	7.101480235995885e-17
9552	1.67596e-11	Ca	2	1185.26A	-28.119	7.101480235995885e-17
9553	6.37663e-11	Ar	3	311.520A	-28.119	7.101480235995885e-17
9554	2.68489e-10	Ar	11	73.9860A	-28.124000000000002	7.020190263938779e-17
9555	6.68342e-13	Cr	7	2.97220m	-28.124000000000002	7.020190263938779e-17
9556	7.7743e-12	Sc	2	2555.14A	-28.128	6.955828772735768e-17
9557	2.10617e-11	Al	12	943.156A	-28.128	6.955828772735768e-17
9558	6.33978e-11	Ar	3	313.330A	-28.129	6.939830810497208e-17
9559	4.08084e-12	Fe	2	4867.74A	-28.131	6.907945184271977e-17
9560	5.14571e-11	Si	3	386.039A	-28.133000000000003	6.87620605919168e-17
9561	1.8206400000000002e-12	Fe	2	1.09107m	-28.134	6.860391224112602e-17
9562	7.61414e-14	Co	3	26.0889m	-28.136	6.828870589632576e-17
9563	3.4956400000000002e-12	Na	1	5682.63A	-28.136999999999997	6.813164623112415e-17
9564	4.71151e-11	Mn	6	421.616A	-28.142	6.735174972584915e-17
9565	1.3917899999999999e-12	N	1	1.42726m	-28.143	6.719684500004013e-17
9566	2.03162e-12	V	4	9777.65A	-28.148000000000003	6.642764907597194e-17
9567	3.29179e-11	K	14	603.454A	-28.15	6.612244175214933e-17
9568	9.74761e-11	Cl	10	203.788A	-28.151999999999997	6.58186367286004e-17
9569	3.45705e-12	Cr	7	5746.07A	-28.154	6.551622756234066e-17
9570	1.86335e-12	Sc	2	1.06606m	-28.156999999999996	6.506521702415893e-17
9571	4.1117500000000003e-10	Si	11	48.3115A	-28.158	6.491557117763093e-17
9572	9.26994e-13	Ca	2	2.14289m	-28.159000000000002	6.47662695069997e-17
9573	7.75651e-11	Ca	3	256.100A	-28.160999999999998	6.44686955289172e-17
9574	1.88828e-13	Co	2	10.5199m	-28.164	6.402489615053004e-17
9575	1.51282e-11	N	1	1313.08A	-28.164	6.402489615053004e-17
9576	7.23858e-13	Mn	8	2.74425m	-28.166999999999998	6.358415186557555e-17
9577	7.315210000000001e-12	P	2	2715.50A	-28.168000000000003	6.343791237438695e-17
9578	2.92882e-14	C	5	67.8241m	-28.173000000000002	6.271174459627608e-17
9579	8.29965e-13	Sc	14	2.39341m	-28.174	6.256751158612864e-17
9580	6.05894e-11	Mn	14	327.854A	-28.175	6.242361030269871e-17
9581	4.72831e-12	Ni	2	4201.17A	-28.176	6.228003998303703e-17
9582	1.46194e-12	N	1	1.35877m	-28.178	6.199388919198442e-17
9583	4.97004e-11	Fe	6	399.684A	-28.18	6.170905314439172e-17
9584	2.58826e-11	Cl	12	767.484A	-28.183000000000003	6.128425101055519e-17
9585	3.3302300000000004e-12	Fe	4	5964.90A	-28.184	6.114330114454863e-17
9586	3.66904e-12	Fe	2	5414.07A	-28.185	6.100267545423808e-17
9587	5.99845e-11	Mg	11	331.160A	-28.186	6.086237319403967e-17
9588	7.267630000000001e-12	P	4	2733.28A	-28.188000000000002	6.05827359902171e-17
9589	9.02867e-12	Cr	7	2200.15A	-28.188000000000002	6.05827359902171e-17
9590	1.59788e-11	N	1	1243.18A	-28.191	6.016568736913357e-17
9591	1.02725e-11	Si	9	1933.75A	-28.191999999999997	6.002731012811268e-17
9592	7.57093e-11	Ar	11	262.378A	-28.194000000000003	5.975150969056271e-17
9593	6.0241e-11	Ne	2	329.750A	-28.195	5.961408503176865e-17
9594	1.75992e-12	O	1	1.12871m	-28.195999999999998	5.947697644091903e-17
9595	1.03055e-12	Li	1	1.92757m	-28.197	5.934018319107726e-17
9596	4.50993e-11	Fe	3	440.461A	-28.201	5.879614912150801e-17
9597	2.57463e-11	N	3	771.545A	-28.203000000000003	5.852600535495695e-17
9598	3.73444e-11	Sc	9	531.926A	-28.204	5.839139927791997e-17
9599	4.64296e-11	N	2	427.840A	-28.206	5.812311516797773e-17
9600	2.05182e-11	Cl	8	968.139A	-28.208000000000002	5.785606371155141e-17
9601	9.9116e-12	Ni	11	2004.16A	-28.21	5.759023924511352e-17
9602	1.1834e-11	S	8	1678.59A	-28.21	5.759023924511352e-17
9603	1.15399e-11	V	15	1721.38A	-28.218000000000004	5.653909891691862e-17
9604	5.068069999999999e-13	Si	2	3.91953m	-28.22	5.627932535407525e-17
9605	5.9065e-12	Ti	3	3363.15A	-28.221	5.614988649765097e-17
9606	5.57239e-11	K	14	356.480A	-28.221999999999998	5.602074534233579e-17
9607	1.27481e-12	N	1	1.55823m	-28.225	5.563510124397548e-17
9608	1.71477e-13	Mg	6	11.5843m	-28.23	5.49982515062842e-17
9609	4.42652e-11	N	2	448.761A	-28.230999999999998	5.4871759037948876e-17
9610	1.04754e-12	Fe	8	1.89630m	-28.232	5.4745557494217207e-17
9611	2.17682e-11	S	5	912.545A	-28.232	5.4745557494217207e-17
9612	5.52364e-12	Sc	8	3596.26A	-28.232	5.4745557494217207e-17
9613	8.23886e-12	Fe	2	2411.07A	-28.233	5.461964620598162e-17
9614	7.539010000000001e-12	Mg	9	2634.89A	-28.233	5.461964620598162e-17
9615	6.16039e-12	Fe	2	3224.55A	-28.235	5.436869172725801e-17
9616	1.42242e-11	Cl	1	1396.53A	-28.236	5.42436472062339e-17
9617	6.32947e-13	K	1	3.13841m	-28.239	5.387023656539422e-17
9618	3.54522e-11	Al	3	560.317A	-28.244	5.3253589066621956e-17
9619	1.0475100000000001e-10	Ti	15	189.635A	-28.245	5.3131109210548605e-17
9620	3.58468e-11	S	2	554.149A	-28.245	5.3131109210548605e-17
9621	5.72297e-11	S	3	347.100A	-28.246	5.300891105032768e-17
9622	8.36178e-11	Fe	9	237.563A	-28.247	5.288699393807583e-17
9623	7.214739999999999e-13	Al	10	2.75332m	-28.249000000000002	5.264400027339775e-17
9624	4.0311e-12	Cr	7	4927.80A	-28.253	5.216135717782634e-17
9625	2.4153e-11	Si	2	822.443A	-28.254	5.2041389385388195e-17
9626	4.69743e-11	Si	3	422.879A	-28.254	5.2041389385388195e-17
9627	3.4762e-11	Sc	8	571.442A	-28.255	5.192169751121643e-17
9628	8.2312e-12	Fe	2	2413.31A	-28.256999999999998	5.168313898075226e-17
9629	2.1739699999999997e-13	Na	1	9.13742m	-28.258000000000003	5.156427105964586e-17
9630	7.90981e-12	Fe	2	2511.37A	-28.258000000000003	5.156427105964586e-17
9631	6.58957e-12	V	10	3014.53A	-28.259	5.1445676527172385e-17
9632	5.4703900000000005e-12	Na	2	3631.27A	-28.26	5.1327354754554184e-17
9633	1.61069e-11	C	1	1233.29A	-28.261999999999997	5.1091526981007434e-17
9634	1.23091e-11	C	1	1613.80A	-28.272	4.992854184130835e-17
9635	3.47392e-11	Be	3	571.817A	-28.272	4.992854184130835e-17
9636	7.13327e-11	K	14	278.476A	-28.275	4.958483617685938e-17
9637	1.7502599999999999e-12	Co	3	1.13494m	-28.275	4.958483617685938e-17
9638	8.18833e-11	S	11	242.595A	-28.276	4.947079421828332e-17
9639	1.80578e-11	S	4	1100.05A	-28.276999999999997	4.9357014548933936e-17
9640	1.32855e-12	N	1	1.49520m	-28.276999999999997	4.9357014548933936e-17
9641	8.3e-13	Fe	2	2.39331m	-28.278000000000002	4.9243496565561544e-17
9642	1.20373e-10	N	6	165.025A	-28.278000000000002	4.9243496565561544e-17
9643	5.3881599999999995e-12	Mg	11	3686.69A	-28.278000000000002	4.9243496565561544e-17
9644	5.24727e-11	Ca	9	378.567A	-28.279	4.9130239666306694e-17
9645	1.05869e-10	P	10	187.632A	-28.284000000000002	4.856785046336429e-17
9646	8.53505e-12	Fe	2	2327.40A	-28.284000000000002	4.856785046336429e-17
9647	8.54488e-11	Al	6	232.472A	-28.285999999999998	4.8344701460352205e-17
9648	2.11666e-12	Fe	2	9384.81A	-28.285999999999998	4.8344701460352205e-17
9649	7.21915e-11	Ca	14	275.164A	-28.285999999999998	4.8344701460352205e-17
9650	6.21152e-11	Ne	2	319.800A	-28.287	4.8233511732475544e-17
9651	5.77644e-12	Ni	2	3438.88A	-28.287	4.8233511732475544e-17
9652	6.30718e-11	Ne	2	314.950A	-28.288	4.8122577733876586e-17
9653	1.46175e-12	Fe	4	1.35895m	-28.289	4.8011898876394314e-17
9654	5.12754e-12	Fe	2	3874.07A	-28.291999999999998	4.768138728931057e-17
9655	3.99206e-11	Ar	2	497.599A	-28.294	4.7462311214615713e-17
9656	4.3473800000000004e-12	Co	3	4569.29A	-28.294	4.7462311214615713e-17
9657	4.03804e-11	Na	7	491.933A	-28.296999999999997	4.71355829623841e-17
9658	3.70436e-11	Si	8	536.246A	-28.298000000000002	4.702717412988336e-17
9659	8.90204e-12	Mn	12	2231.45A	-28.299	4.6919014630779205e-17
9660	2.64667e-12	F	8	7505.44A	-28.302	4.6596026405923414e-17
9661	4.34787e-12	Cr	7	4568.78A	-28.305	4.627526161636813e-17
9662	1.29591e-11	Li	2	1532.86A	-28.305999999999997	4.616883146805608e-17
9663	1.50256e-11	Fe	8	1322.04A	-28.305999999999997	4.616883146805608e-17
9664	1.4362e-12	V	12	1.38313m	-28.305999999999997	4.616883146805608e-17
9665	6.03803e-12	Fe	2	3289.89A	-28.305999999999997	4.616883146805608e-17
9666	2.26573e-12	N	1	8767.35A	-28.307	4.606264610229213e-17
9667	6.918e-11	Si	10	287.142A	-28.307	4.606264610229213e-17
9668	1.69607e-11	N	1	1171.20A	-28.308000000000003	4.5956704956092046e-17
9669	4.94855e-11	S	3	401.419A	-28.313000000000002	4.5430642904580776e-17
9670	2.66546e-12	Fe	2	7452.54A	-28.318	4.491060263557772e-17
9671	4.64959e-12	Ni	11	4272.30A	-28.318	4.491060263557772e-17
9672	6.03335e-11	V	11	329.244A	-28.319000000000003	4.48073111158251e-17
9673	1.63348e-12	N	1	1.21608m	-28.32	4.470425715997595e-17
9674	3.80736e-11	Ne	4	521.738A	-28.32	4.470425715997595e-17
9675	3.24069e-12	Fe	2	6129.70A	-28.322	4.449885975571596e-17
9676	1.2660700000000002e-10	Cl	12	156.898A	-28.323	4.439651521830854e-17
9677	7.795860000000001e-10	Sc	14	25.4808A	-28.324	4.429440606680526e-17
9678	2.8515e-12	Fe	2	6966.31A	-28.324	4.429440606680526e-17
9679	1.18499e-12	Al	1	1.67633m	-28.326999999999998	4.3989485520218226e-17
9680	1.32335e-11	Sc	14	1501.07A	-28.326999999999998	4.3989485520218226e-17
9681	3.51604e-12	Fe	2	5649.66A	-28.328000000000003	4.388831251104252e-17
9682	4.38218e-12	Fe	2	4533.00A	-28.33	4.3686664031908995e-17
9683	1.3220899999999999e-12	Mg	1	1.50250m	-28.338	4.288929255073153e-17
9684	4.58824e-12	Fe	2	4329.43A	-28.338	4.288929255073153e-17
9685	6.11347e-11	Ne	2	324.930A	-28.338	4.288929255073153e-17
9686	8.0238e-11	Mg	6	247.569A	-28.34	4.269223415137276e-17
9687	3.8313e-12	Fe	2	5184.79A	-28.34	4.269223415137276e-17
9688	3.51525e-12	Fe	2	5650.94A	-28.344	4.230082939602198e-17
9689	4.78135e-12	Fe	4	4154.57A	-28.346	4.2106474739263107e-17
9690	1.0511100000000001e-10	Ca	14	188.986A	-28.346999999999998	4.200963253470576e-17
9691	7.58067e-12	Fe	2	2620.41A	-28.346999999999998	4.200963253470576e-17
9692	4.5817900000000004e-12	Co	3	4335.52A	-28.348000000000003	4.191301306103749e-17
9693	2.73773e-12	Ni	2	7255.82A	-28.35	4.172044025848212e-17
9694	4.2587e-12	Fe	2	4664.44A	-28.351	4.1624485908592856e-17
9695	2.41507e-12	Sc	2	8225.20A	-28.351	4.1624485908592856e-17
9696	1.66393e-12	C	3	1.19383m	-28.351999999999997	4.152875224758429e-17
9697	4.2324799999999994e-13	Ti	3	4.69334m	-28.355999999999998	4.114801435844371e-17
9698	9.61213e-11	Si	10	206.660A	-28.357	4.1053376551590515e-17
9699	1.47043e-11	O	5	1350.93A	-28.358	4.0958956405653055e-17
9700	2.8086e-12	Fe	4	7072.74A	-28.359	4.086475342002511e-17
9701	2.36722e-11	Fe	8	839.146A	-28.361	4.0676996933027444e-17
9702	5.6833e-12	Fe	2	3495.23A	-28.361	4.0676996933027444e-17
9703	3.57542e-11	Cl	6	555.583A	-28.361	4.0676996933027444e-17
9704	5.57058e-10	Ca	13	35.6596A	-28.364	4.039697845575865e-17
9705	7.43825e-11	Fe	9	267.058A	-28.366	4.021137119949518e-17
9706	2.1071e-11	Co	3	942.738A	-28.366999999999997	4.011888761212894e-17
9707	8.91959e-13	B	4	2.22706m	-28.366999999999997	4.011888761212894e-17
9708	5.15038e-11	S	3	385.689A	-28.368000000000002	4.0026616731110445e-17
9709	1.4603799999999999e-12	N	1	1.36023m	-28.37	3.9842711132400705e-17
9710	2.47197e-11	Fe	8	803.589A	-28.37	3.9842711132400705e-17
9711	4.94684e-12	Mn	8	4015.58A	-28.371	3.9751075439659955e-17
9712	2.004e-12	N	1	9912.40A	-28.371	3.9751075439659955e-17
9713	2.05167e-12	Fe	2	9682.08A	-28.371	3.9751075439659955e-17
9714	3.91814e-12	Fe	2	5069.87A	-28.373	3.956843583818653e-17
9715	3.5547400000000003e-12	Fe	2	5588.15A	-28.373	3.956843583818653e-17
9716	1.9657799999999997e-12	N	1	1.01051m	-28.38	3.893578030237259e-17
9717	4.22695e-12	Ti	9	4699.48A	-28.381	3.884623049265794e-17
9718	1.9498099999999997e-12	Co	2	1.01879m	-28.381999999999998	3.8756886641790647e-17
9719	3.07323e-11	Si	9	646.371A	-28.384	3.857881492291722e-17
9720	4.5007400000000005e-12	Fe	2	4413.60A	-28.386	3.840156136927383e-17
9721	4.11988e-11	Cr	13	482.161A	-28.386	3.840156136927383e-17
9722	5.0930900000000005e-12	Fe	8	3900.28A	-28.386	3.840156136927383e-17
9723	4.32568e-11	Si	8	459.222A	-28.394000000000002	3.770065388304005e-17
9724	4.50907e-11	V	11	440.544A	-28.395	3.7613944785261247e-17
9725	4.187919999999999e-12	Fe	2	4743.27A	-28.396	3.752743511287304e-17
9726	3.21152e-12	Fe	2	6185.37A	-28.399	3.726909806666946e-17
9727	5.25751e-11	S	3	377.830A	-28.4	3.718338151972532e-17
9728	1.03747e-11	S	1	1914.70A	-28.401999999999997	3.701253940018333e-17
9729	3.04028e-12	Ni	3	6533.76A	-28.406	3.667320639930373e-17
9730	5.64071e-12	Fe	2	3521.63A	-28.408	3.650470832151741e-17
9731	2.33183e-11	Si	2	851.883A	-28.409000000000002	3.6420749822201515e-17
9732	1.33555e-11	Ca	7	1487.36A	-28.412	3.617003114395248e-17
9733	9.89611e-16	Cl	15	2007.30m	-28.413	3.608684238078503e-17
9734	4.39948e-12	Fe	2	4515.19A	-28.416999999999998	3.575599622119216e-17
9735	4.2921900000000005e-12	Ni	2	4628.05A	-28.416999999999998	3.575599622119216e-17
9736	9.40552e-11	F	3	211.200A	-28.419	3.5591712341375204e-17
9737	1.72556e-11	Ca	2	1151.19A	-28.425	3.5103375740785524e-17
9738	3.50075e-11	Ti	15	567.435A	-28.427	3.494209037970417e-17
9739	1.41871e-13	Co	3	14.0018m	-28.428	3.486172580192418e-17
9740	4.96548e-13	V	4	4.00051m	-28.429000000000002	3.478154605754401e-17
9741	3.3752300000000004e-12	Mn	5	5885.36A	-28.429000000000002	3.478154605754401e-17
9742	3.62087e-11	Ar	2	548.610A	-28.43	3.470155072145892e-17
9743	6.8073e-11	S	11	291.811A	-28.432	3.454211157863909e-17
9744	1.87784e-11	Mg	9	1057.83A	-28.432	3.454211157863909e-17
9745	5.75578e-12	Mn	8	3451.22A	-28.433000000000003	3.44626669265736e-17
9746	1.21106e-11	Ar	10	1640.26A	-28.434	3.438340499213806e-17
9747	1.5402e-12	N	1	1.28973m	-28.435	3.4304325355093024e-17
9748	4.0799400000000005e-12	Fe	2	4868.81A	-28.436999999999998	3.4146711297049025e-17
9749	4.8781e-12	Ni	11	4072.17A	-28.439	3.3989821409820995e-17
9750	2.2393900000000002e-12	Fe	2	8870.46A	-28.441999999999997	3.375583712505495e-17
9751	5.51437e-11	Ar	3	360.231A	-28.441999999999997	3.375583712505495e-17
9752	3.03408e-11	S	2	654.712A	-28.441999999999997	3.375583712505495e-17
9753	4.92543e-12	Ni	2	4033.04A	-28.441999999999997	3.375583712505495e-17
9754	1.345e-11	K	14	1476.91A	-28.441999999999997	3.375583712505495e-17
9755	8.3422e-11	Ar	4	238.120A	-28.443	3.3678200854050666e-17
9756	2.59821e-11	Cl	8	764.544A	-28.444000000000003	3.3600743141515027e-17
9757	8.51025e-13	Mn	8	2.33418m	-28.445	3.352346357677494e-17
9758	1.00951e-11	Fe	10	1967.73A	-28.445999999999998	3.344636175010158e-17
9759	4.47469e-10	Al	12	44.3929A	-28.447	3.336943725270846e-17
9760	6.59342e-13	Co	3	3.01277m	-28.447	3.336943725270846e-17
9761	1.3947200000000001e-12	N	1	1.42426m	-28.448	3.3292689676749826e-17
9762	4.85882e-12	Mn	8	4088.33A	-28.449	3.321611861531767e-17
9763	8.07666e-11	Fe	7	245.949A	-28.45	3.3139723662440114e-17
9764	2.3148e-11	Fe	8	858.150A	-28.451	3.3063504413078185e-17
9765	4.44929e-12	Si	10	4464.64A	-28.451	3.3063504413078185e-17
9766	9.38607e-13	Al	1	2.11638m	-28.451999999999998	3.298746046312556e-17
9767	4.306e-11	Cl	7	461.321A	-28.453000000000003	3.291159140940396e-17
9768	3.773069999999999e-12	Fe	7	5264.80A	-28.454	3.283589684966431e-17
9769	2.2680900000000003e-12	N	1	8758.21A	-28.454	3.283589684966431e-17
9770	7.92246e-11	Mg	5	250.736A	-28.455	3.276037638258103e-17
9771	5.33616e-11	Fe	6	372.261A	-28.455	3.276037638258103e-17
9772	7.35926e-11	Fe	7	269.925A	-28.456	3.268502960775187e-17
9773	2.85889e-11	Fe	8	694.832A	-28.456	3.268502960775187e-17
9774	8.12996e-12	Si	1	2443.36A	-28.456	3.268502960775187e-17
9775	2.07071e-11	Mg	2	959.306A	-28.467	3.186756517604412e-17
9776	1.24479e-11	Ar	10	1595.81A	-28.47	3.1648190400429487e-17
9777	2.32677e-12	Ni	11	8537.36A	-28.471	3.1575401582376727e-17
9778	9.44614e-12	Mn	8	2102.92A	-28.475	3.128591656063641e-17
9779	1.43582e-12	N	1	1.38350m	-28.476	3.121396094929419e-17
9780	2.6092400000000003e-12	Fe	2	7613.12A	-28.476	3.121396094929419e-17
9781	3.4699900000000003e-10	Si	11	57.2464A	-28.476	3.121396094929419e-17
9782	1.6741200000000001e-12	Co	3	1.18656m	-28.48	3.0927789635195966e-17
9783	2.85903e-11	Cl	8	694.797A	-28.48	3.0927789635195966e-17
9784	5.05672e-14	N	6	39.2833m	-28.482	3.0785689349582553e-17
9785	9.41551e-13	Ca	9	2.10976m	-28.483	3.0714884228899724e-17
9786	1.4016e-12	N	1	1.41727m	-28.485	3.057376215477184e-17
9787	4.68557e-11	Si	3	423.950A	-28.486	3.050344445311135e-17
9788	2.63152e-11	Mg	9	754.867A	-28.487	3.0433288477677064e-17
9789	9.90786e-11	K	14	200.492A	-28.493000000000002	3.0015728105829316e-17
9790	1.58829e-11	C	1	1250.68A	-28.494	2.9946693846866476e-17
9791	1.23696e-11	Ni	11	1605.91A	-28.496	2.980910128693861e-17
9792	9.521430000000001e-10	Cr	15	20.8629A	-28.496	2.980910128693861e-17
9793	1.12859e-11	Al	2	1760.11A	-28.497	2.974054225647152e-17
9794	2.5177e-12	Ni	3	7889.93A	-28.497	2.974054225647152e-17
9795	2.38264e-11	Fe	8	833.717A	-28.497	2.974054225647152e-17
9796	4.4661499999999996e-13	Ti	3	4.44778m	-28.499000000000002	2.960389687706359e-17
9797	2.3930200000000002e-12	Ni	2	8300.99A	-28.5	2.953580980364279e-17
9798	5.87975e-12	Ti	3	3378.45A	-28.5	2.953580980364279e-17
9799	2.93245e-11	Ar	2	677.401A	-28.500999999999998	2.9467879326145364e-17
9800	2.53063e-12	Co	8	7849.60A	-28.500999999999998	2.9467879326145364e-17
9801	2.26053e-12	P	1	8787.54A	-28.502	2.9400105084410447e-17
9802	2.55357e-10	Ar	11	77.7910A	-28.505	2.91977161845899e-17
9803	5.26317e-12	Ni	4	3774.24A	-28.505	2.91977161845899e-17
9804	2.46135e-11	Si	2	807.057A	-28.506999999999998	2.9063564864433215e-17
9805	4.03574e-11	Fe	8	492.214A	-28.509	2.893002991360416e-17
9806	3.21693e-13	Mg	5	6.17497m	-28.511999999999997	2.87308769884982e-17
9807	3.38061e-11	S	2	587.599A	-28.514	2.859887059961127e-17
9808	6.67893e-11	S	4	297.420A	-28.515	2.853309502248502e-17
9809	4.6560800000000005e-12	Fe	2	4266.35A	-28.515	2.853309502248502e-17
9810	1.70328e-12	B	1	1.16625m	-28.516	2.846747072498844e-17
9811	5.183419999999999e-12	Mg	1	3832.30A	-28.516	2.846747072498844e-17
9812	9.39092e-10	Cr	15	21.1528A	-28.516	2.846747072498844e-17
9813	4.4547e-11	Fe	3	445.921A	-28.517	2.840199735918755e-17
9814	2.9661799999999998e-12	Mn	8	6696.98A	-28.518	2.8336674577949336e-17
9815	1.17776e-11	Ni	12	1686.63A	-28.518	2.8336674577949336e-17
9816	2.55422e-12	Fe	2	7777.11A	-28.52	2.8206479384618136e-17
9817	1.5913799999999998e-12	Fe	9	1.24825m	-28.523000000000003	2.8012307346318256e-17
9818	1.11966e-11	K	12	1774.16A	-28.523000000000003	2.8012307346318256e-17
9819	2.71831e-12	Ni	2	7307.65A	-28.524	2.7947880827238855e-17
9820	5.15344e-11	S	3	385.460A	-28.526	2.78194719789285e-17
9821	2.34005e-11	S	11	848.891A	-28.529	2.762796408087036e-17
9822	3.36596e-13	Cl	7	5.90158m	-28.529	2.762796408087036e-17
9823	4.7904900000000005e-12	Fe	2	4146.65A	-28.529	2.762796408087036e-17
9824	6.28761e-13	K	1	3.15930m	-28.531999999999996	2.7437774513909687e-17
9825	2.8184599999999997e-12	Fe	2	7047.99A	-28.534000000000002	2.7311709391214984e-17
9826	2.12627e-12	Co	2	9342.40A	-28.535	2.7248894202718366e-17
9827	7.80233e-11	Fe	11	254.597A	-28.535	2.7248894202718366e-17
9828	7.64137e-12	Ca	2	2599.59A	-28.537	2.7123696906224548e-17
9829	2.44849e-11	Cl	8	811.293A	-28.54	2.693697869007682e-17
9830	6.44218e-11	Ne	2	308.350A	-28.54	2.693697869007682e-17
9831	2.19195e-11	S	5	906.245A	-28.541999999999998	2.6813214515185173e-17
9832	5.05415e-12	Ti	9	3930.32A	-28.543000000000003	2.6751545833087766e-17
9833	6.51713e-10	Sc	12	30.4804A	-28.543000000000003	2.6751545833087766e-17
9834	1.5431e-12	Cl	8	1.28731m	-28.548000000000002	2.6445323420155908e-17
9835	3.3136300000000003e-12	Fe	2	5994.77A	-28.549	2.6384500864097756e-17
9836	1.6183e-12	N	1	1.22749m	-28.549	2.6384500864097756e-17
9837	1.71054e-12	Ni	2	1.16129m	-28.55	2.632381819603647e-17
9838	1.14038e-11	Fe	4	1741.92A	-28.55	2.632381819603647e-17
9839	4.65679e-11	N	2	426.570A	-28.553	2.6142606306198806e-17
9840	1.03808e-12	Fe	2	1.91358m	-28.554000000000002	2.608247998018236e-17
9841	1.64271e-11	K	14	1209.25A	-28.554000000000002	2.608247998018236e-17
9842	1.70051e-11	S	2	1168.15A	-28.554000000000002	2.608247998018236e-17
9843	5.40486e-11	N	2	367.530A	-28.555999999999997	2.596264187023655e-17
9844	6.37089e-11	Ne	2	311.800A	-28.561999999999998	2.5606421069404214e-17
9845	4.626e-12	Ni	2	4294.09A	-28.563000000000002	2.5547527935211482e-17
9846	7.94482e-13	Fe	2	2.50030m	-28.564	2.5488770251469094e-17
9847	5.63132e-11	N	2	352.750A	-28.566999999999997	2.531330679124824e-17
9848	1.10358e-16	Fe	16	1.80000c	-28.568	2.5255087801187962e-17
9849	9.162e-14	Si	4	21.6814m	-28.568	2.5255087801187962e-17
9850	1.12494e-11	Al	2	1765.82A	-28.57	2.5139051212991024e-17
9851	3.1208400000000003e-12	Ni	2	6365.10A	-28.572	2.5023547764488807e-17
9852	4.67531e-12	Ni	2	4248.80A	-28.573	2.4965995201697123e-17
9853	1.01115e-11	S	4	1964.54A	-28.573	2.4965995201697123e-17
9854	4.60913e-11	N	2	430.981A	-28.575	2.4851286873341604e-17
9855	1.24852e-11	Ni	15	1591.04A	-28.575	2.4851286873341604e-17
9856	1.09715e-11	S	2	1810.54A	-28.576	2.4794130499605432e-17
9857	1.38851e-11	Li	2	1430.64A	-28.579	2.4623448905801093e-17
9858	1.7043599999999998e-12	Fe	2	1.16551m	-28.58	2.4566816544849263e-17
9859	4.451e-11	Fe	6	446.292A	-28.58	2.4566816544849263e-17
9860	1.80856e-11	S	4	1098.36A	-28.584	2.4341586616956738e-17
9861	2.91542e-12	Ni	2	6813.57A	-28.584	2.4341586616956738e-17
9862	2.08315e-11	Ar	10	953.578A	-28.587	2.417402031332796e-17
9863	8.37236e-11	Fe	11	237.262A	-28.59	2.400760752801964e-17
9864	5.477e-12	Ni	2	3626.89A	-28.593000000000004	2.3842340320267328e-17
9865	1.7034e-11	N	1	1166.16A	-28.593000000000004	2.3842340320267328e-17
9866	3.76506e-12	Fe	2	5276.00A	-28.593000000000004	2.3842340320267328e-17
9867	2.02182e-12	Si	2	9825.04A	-28.595	2.3732794717133087e-17
9868	8.85801e-12	P	1	2242.54A	-28.595	2.3732794717133087e-17
9869	2.34942e-11	S	11	845.503A	-28.596999999999998	2.3623752430326038e-17
9870	2.87904e-11	Be	3	689.969A	-28.596999999999998	2.3623752430326038e-17
9871	4.45971e-11	Fe	3	445.420A	-28.598000000000003	2.3569419307464228e-17
9872	2.2214499999999998e-13	Ni	4	8.94211m	-28.598000000000003	2.3569419307464228e-17
9873	1.02174e-11	S	4	1944.18A	-28.601999999999997	2.3353333572408238e-17
9874	1.60729e-11	Fe	8	1235.90A	-28.603	2.329962239566082e-17
9875	3.55009e-13	Ne	9	5.59548m	-28.605999999999998	2.3139228923278745e-17
9876	6.98608e-11	Cl	10	284.344A	-28.605999999999998	2.3139228923278745e-17
9877	1.98726e-11	Si	8	999.592A	-28.607	2.308601017355981e-17
9878	4.3601699999999996e-12	Fe	2	4555.89A	-28.609	2.2979939591793772e-17
9879	6.02454e-13	Ti	15	3.29726m	-28.609	2.2979939591793772e-17
9880	4.75356e-12	Fe	2	4178.86A	-28.611	2.287435636008242e-17
9881	6.28672e-11	Mn	14	315.975A	-28.613000000000003	2.2769258239255266e-17
9882	1.97279e-12	N	1	1.00692m	-28.615	2.2664643000430827e-17
9883	1.0010399999999999e-10	Si	8	198.439A	-28.616	2.2612515768045158e-17
9884	7.77927e-12	Ni	11	2553.51A	-28.616999999999997	2.2560508424967266e-17
9885	4.22297e-12	Mn	8	4703.91A	-28.621	2.2353672440479915e-17
9886	1.7339400000000002e-10	Al	6	114.562A	-28.625	2.2148732739696508e-17
9887	8.30628e-11	F	3	239.150A	-28.625999999999998	2.2097792067984e-17
9888	6.031e-12	Ti	9	3293.73A	-28.625999999999998	2.2097792067984e-17
9889	4.99505e-12	Cr	7	3976.83A	-28.625999999999998	2.2097792067984e-17
9890	6.81274e-11	S	11	291.578A	-28.627	2.2046968556565087e-17
9891	1.42217e-12	Fe	2	1.39677m	-28.627	2.2046968556565087e-17
9892	2.97732e-12	Fe	2	6671.92A	-28.627	2.2046968556565087e-17
9893	1.6556e-12	N	1	1.19983m	-28.628	2.1996261935978752e-17
9894	4.28828e-12	Fe	2	4632.27A	-28.628	2.1996261935978752e-17
9895	1.28406e-12	Co	2	1.54700m	-28.628	2.1996261935978752e-17
9896	4.42888e-12	Ni	2	4485.21A	-28.629	2.1945671937383537e-17
9897	4.63727e-12	Si	6	4283.65A	-28.631	2.1844840733891008e-17
9898	2.3206e-11	Fe	8	856.005A	-28.631999999999998	2.179459899439669e-17
9899	3.1437799999999998e-12	Fe	2	6318.66A	-28.631999999999998	2.179459899439669e-17
9900	2.3911e-12	Sc	2	8307.66A	-28.635	2.1644566030233915e-17
9901	7.50185e-12	Fe	11	2647.94A	-28.638	2.1495565885731877e-17
9902	3.4692199999999996e-12	Fe	2	5725.91A	-28.639	2.1446127456096707e-17
9903	4.35614e-11	Fe	3	456.011A	-28.64	2.139680273169424e-17
9904	4.66626e-11	Mn	14	425.704A	-28.64	2.139680273169424e-17
9905	4.54841e-11	Mg	8	436.734A	-28.641	2.1347591451010042e-17
9906	1.17841e-11	Ca	13	1685.71A	-28.642	2.129849335313045e-17
9907	5.006e-12	Cr	7	3968.13A	-28.642	2.129849335313045e-17
9908	1.0968200000000001e-10	Ar	12	181.109A	-28.643	2.124950817774242e-17
9909	1.19353e-11	Mg	6	1664.34A	-28.644000000000002	2.120063566513142e-17
9910	7.676329999999999e-13	Fe	9	2.58775m	-28.644000000000002	2.120063566513142e-17
9911	4.19231e-11	Ar	2	473.830A	-28.645	2.115187555618043e-17
9912	6.08021e-13	Cl	11	3.26707m	-28.645	2.115187555618043e-17
9913	1.9681099999999998e-12	Fe	7	1.00931m	-28.645	2.115187555618043e-17
9914	1.5941e-10	Si	7	124.613A	-28.648000000000003	2.1006267069045073e-17
9915	1.83855e-14	Cl	3	108.044m	-28.649	2.0957953995459982e-17
9916	4.5201e-11	N	2	439.470A	-28.65	2.0909752038860673e-17
9917	3.6883699999999996e-10	Ar	11	53.8570A	-28.651999999999997	2.0813680454959102e-17
9918	2.11906e-11	Co	3	937.418A	-28.653000000000002	2.07658103182947e-17
9919	3.90971e-12	Cr	7	5080.80A	-28.653000000000002	2.07658103182947e-17
9920	2.60378e-11	O	5	762.909A	-28.654	2.071805027988977e-17
9921	1.82141e-11	S	13	1090.61A	-28.655	2.067040008652483e-17
9922	5.54683e-13	Fe	2	3.58123m	-28.656	2.0622859485563647e-17
9923	2.26997e-11	Mg	5	875.097A	-28.66	2.0433787973331225e-17
9924	2.38095e-11	F	8	834.307A	-28.66	2.0433787973331225e-17
9925	4.2529600000000003e-13	Fe	2	4.67073m	-28.662	2.0339903245666435e-17
9926	1.39057e-13	He	1	14.2851m	-28.663	2.0293122766345903e-17
9927	3.84844e-11	Al	3	516.169A	-28.663	2.0293122766345903e-17
9928	4.34871e-11	Fe	3	456.790A	-28.664	2.0246449879142162e-17
9929	1.04759e-10	Ca	14	189.621A	-28.664	2.0246449879142162e-17
9930	1.81571e-13	Sc	7	10.9403m	-28.664	2.0246449879142162e-17
9931	3.00729e-11	Mg	6	660.542A	-28.666	2.0153425891834325e-17
9932	3.5953e-12	Fe	2	5525.12A	-28.668000000000003	2.0060829310924303e-17
9933	2.58308e-13	Ne	9	7.69021m	-28.67	1.9968658172658402e-17
9934	4.51199e-12	Fe	2	4402.60A	-28.671	1.9922731533312147e-17
9935	8.39242e-13	Fe	2	2.36695m	-28.671999999999997	1.987691052230523e-17
9936	5.8833e-11	Si	9	337.642A	-28.673000000000002	1.9831194896698893e-17
9937	1.41393e-12	N	1	1.40492m	-28.676	1.969467791127515e-17
9938	6.41658e-11	Ne	2	309.580A	-28.677	1.964938140904379e-17
9939	8.06293e-11	Fe	7	246.368A	-28.678	1.9604189085876628e-17
9940	8.2514e-11	Fe	12	240.740A	-28.683000000000003	1.937978178908301e-17
9941	8.13274e-14	V	4	24.4253m	-28.686999999999998	1.9202106881674813e-17
9942	1.75882e-11	Ca	2	1129.42A	-28.689	1.911388121458204e-17
9943	3.14932e-12	Fe	2	6307.53A	-28.689	1.911388121458204e-17
9944	8.673510000000001e-12	Fe	7	2290.24A	-28.691	1.9026060907608592e-17
9945	4.25454e-11	Si	8	466.900A	-28.691999999999997	1.8982302181812982e-17
9946	3.71862e-11	Ni	11	534.189A	-28.693	1.8938644098293596e-17
9947	6.05284e-11	Al	8	328.184A	-28.694000000000003	1.889508642558009e-17
9948	6.27301e-12	Ni	12	3166.65A	-28.695	1.885162893273402e-17
9949	1.3481600000000001e-13	Co	2	14.7345m	-28.695	1.885162893273402e-17
9950	3.3892800000000003e-12	Mn	5	5860.97A	-28.697	1.8765013565544274e-17
9951	6.44622e-10	Sc	12	30.8157A	-28.697	1.8765013565544274e-17
9952	1.22316e-12	B	1	1.62403m	-28.698	1.872185523197455e-17
9953	1.70367e-11	C	1	1165.98A	-28.699	1.8678796159817557e-17
9954	7.311989999999999e-12	Fe	2	2716.70A	-28.7	1.8635836120778544e-17
9955	6.40293e-11	S	3	310.240A	-28.703000000000003	1.8507547927287534e-17
9956	4.75021e-11	Fe	3	418.181A	-28.708000000000002	1.8295693778031745e-17
9957	9.5413e-11	Si	10	208.195A	-28.709	1.8253614850020264e-17
9958	7.36799e-11	V	11	269.605A	-28.712	1.8127957849249796e-17
9959	7.65343e-12	Ca	2	2595.50A	-28.715	1.8003165865188202e-17
9960	3.46235e-13	Li	2	5.73728m	-28.715999999999998	1.7961759732706377e-17
9961	3.1078400000000002e-12	O	1	6391.73A	-28.715999999999998	1.7961759732706377e-17
9962	1.12085e-11	P	2	1772.27A	-28.719	1.7838111848431456e-17
9963	3.4838800000000003e-12	Mn	5	5701.82A	-28.723000000000003	1.7674571055996007e-17
9964	8.1118e-11	Si	10	244.884A	-28.725	1.759336377850297e-17
9965	8.49666e-13	Na	1	2.33791m	-28.726999999999997	1.751252961455817e-17
9966	9.29905e-12	P	1	2136.18A	-28.728	1.7472251914138852e-17
9967	5.4426099999999996e-12	Fe	8	3649.80A	-28.733	1.7272248700347625e-17
9968	6.307630000000001e-12	Na	2	3149.27A	-28.734	1.723252363069579e-17
9969	4.22483e-11	V	10	470.183A	-28.735	1.719288992616894e-17
9970	4.43815e-11	S	10	447.584A	-28.739	1.703526456387319e-17
9971	2.34865e-11	S	11	845.782A	-28.74	1.6996084542610452e-17
9972	3.04647e-11	Na	10	652.048A	-28.74	1.6996084542610452e-17
9973	1.6001399999999999e-12	Ti	3	1.24142m	-28.74	1.6996084542610452e-17
9974	1.04774e-12	Fe	8	1.89594m	-28.74	1.6996084542610452e-17
9975	3.53611e-11	F	6	561.760A	-28.741999999999997	1.6917994627479037e-17
9976	1.81555e-12	Fe	2	1.09413m	-28.743000000000002	1.6879084319585265e-17
9977	3.76792e-13	Si	2	5.27199m	-28.746	1.6762889520430394e-17
9978	1.60831e-11	Si	2	1235.12A	-28.748	1.6685871039101464e-17
9979	6.314e-11	Ne	2	314.610A	-28.749000000000002	1.6647494600646375e-17
9980	9.41753e-13	Al	1	2.10931m	-28.752	1.6532894053902893e-17
9981	1.46186e-12	N	1	1.35885m	-28.754	1.6456932305753693e-17
9982	4.9019e-13	Al	6	4.05240m	-28.756	1.638131957013462e-17
9983	1.43778e-13	Co	3	13.8160m	-28.756999999999998	1.6343643580621042e-17
9984	2.5948e-12	Fe	2	7655.49A	-28.76	1.6231134729586395e-17
9985	5.77682e-12	Cr	7	3438.65A	-28.76	1.6231134729586395e-17
9986	1.44931e-11	Ni	12	1370.62A	-28.761	1.6193804155620895e-17
9987	3.51281e-12	Fe	2	5654.86A	-28.763	1.6119400384034616e-17
9988	6.990289999999999e-12	Na	2	2841.72A	-28.767	1.5971616833018325e-17
9989	2.02497e-12	Si	2	9809.77A	-28.769000000000002	1.589823391944919e-17
9990	5.21991e-12	Fe	2	3805.52A	-28.77	1.5861668996100424e-17
9991	3.94554e-11	Fe	6	503.466A	-28.77	1.5861668996100424e-17
9992	4.33256e-10	Al	12	45.8493A	-28.775	1.568010197251913e-17
9993	1.68777e-12	K	1	1.17697m	-28.776	1.5644038738726435e-17
9994	2.02747e-11	N	3	979.768A	-28.779	1.5536345933548005e-17
9995	9.60842e-11	F	3	206.740A	-28.781	1.5464962908101088e-17
9996	1.32075e-12	Mg	1	1.50402m	-28.785999999999998	1.528793694155814e-17
9997	3.83406e-11	Ti	9	518.105A	-28.788	1.521769525175542e-17
9998	8.88805e-12	P	1	2234.96A	-28.789	1.5182695523908507e-17
9999	8.93444e-12	P	1	2223.36A	-28.789	1.5182695523908507e-17
10000	2.0977400000000003e-12	Fe	2	9469.46A	-28.791	1.5112937374497344e-17
10001	2.57619e-12	Fe	2	7710.78A	-28.791	1.5112937374497344e-17
10002	4.69436e-12	Fe	2	4231.55A	-28.791	1.5112937374497344e-17
10003	1.35177e-12	N	1	1.46951m	-28.791999999999998	1.5078178583082334e-17
10004	6.8007e-12	Na	2	2920.94A	-28.793000000000003	1.5043499734668935e-17
10005	6.0615699999999996e-12	Fe	2	3277.12A	-28.793000000000003	1.5043499734668935e-17
10006	4.3945699999999995e-12	Fe	2	4520.22A	-28.795	1.4974381131815756e-17
10007	4.3713699999999994e-14	O	7	45.4422m	-28.795	1.4974381131815756e-17
10008	2.22025e-11	Mg	5	894.694A	-28.796999999999997	1.4905580100096054e-17
10009	2.66484e-11	Cl	8	745.429A	-28.8	1.4802970808428973e-17
10010	3.81722e-12	Mn	8	5203.91A	-28.801	1.476892492033306e-17
10011	8.246839999999999e-12	Cr	7	2408.74A	-28.802	1.473495733560675e-17
10012	1.08933e-13	Ni	2	18.2356m	-28.803	1.4701067874157414e-17
10013	4.84664e-10	Ar	11	40.9860A	-28.803	1.4701067874157414e-17
10014	1.3777700000000001e-10	Ar	11	144.178A	-28.804000000000002	1.46672563563065e-17
10015	2.55519e-12	O	1	7774.17A	-28.804000000000002	1.46672563563065e-17
10016	1.0087299999999998e-10	Si	8	196.925A	-28.804000000000002	1.46672563563065e-17
10017	1.13886e-11	Ni	2	1744.24A	-28.805	1.4633522602788823e-17
10018	1.37939e-11	Ti	15	1440.09A	-28.807	1.456628767375205e-17
10019	2.25742e-12	P	1	8799.61A	-28.808000000000003	1.4532786141759933e-17
10020	2.86493e-12	Fe	2	6933.66A	-28.808000000000003	1.4532786141759933e-17
10021	3.4899e-12	Mn	5	5691.98A	-28.811999999999998	1.4399548757550843e-17
10022	5.61068e-11	V	11	354.047A	-28.814	1.4333388840683478e-17
10023	4.70629e-11	Cr	11	422.083A	-28.816	1.4267532901022294e-17
10024	2.4934e-11	O	2	796.683A	-28.816	1.4267532901022294e-17
10025	4.59395e-12	Ni	11	4324.04A	-28.82	1.4136727373141427e-17
10026	2.95326e-12	O	1	6726.28A	-28.820999999999998	1.4104213802425314e-17
10027	4.45611e-11	Fe	3	445.780A	-28.820999999999998	1.4104213802425314e-17
10028	1.6733900000000002e-12	C	3	1.18708m	-28.822	1.4071775010846632e-17
10029	4.89283e-11	Fe	3	405.991A	-28.824	1.40071210775485e-17
10030	1.19264e-11	Mg	6	1665.59A	-28.825	1.3974905593040447e-17
10031	7.73951e-12	Fe	8	2566.63A	-28.826	1.3942764202090573e-17
10032	3.5961900000000002e-12	Fe	7	5523.75A	-28.826	1.3942764202090573e-17
10033	2.59849e-11	Cl	6	764.462A	-28.826999999999998	1.3910696734288648e-17
10034	1.99513e-12	N	1	9956.48A	-28.829	1.3846782888445036e-17
10035	5.35275e-12	Na	2	3711.07A	-28.831	1.378316270004865e-17
10036	2.40863e-11	Si	2	824.722A	-28.831999999999997	1.3751462305515248e-17
10037	9.70474e-11	Mn	14	204.688A	-28.831999999999997	1.3751462305515248e-17
10038	1.8991400000000003e-12	Ni	2	1.04597m	-28.833000000000002	1.3719834819865848e-17
10039	1.81948e-12	Ni	2	1.09177m	-28.836	1.3625388141293212e-17
10040	8.2616e-12	Fe	2	2404.43A	-28.836	1.3625388141293212e-17
10041	3.4922300000000004e-12	Na	1	5688.19A	-28.836	1.3625388141293212e-17
10042	1.96129e-12	N	1	1.01283m	-28.837	1.3594050618175261e-17
10043	9.190040000000001e-13	Sc	2	2.16152m	-28.839000000000002	1.3531591629082452e-17
10044	1.4068399999999999e-12	N	1	1.41199m	-28.839000000000002	1.3531591629082452e-17
10045	2.02995e-11	Si	10	978.571A	-28.839000000000002	1.3531591629082452e-17
10046	1.70898e-11	C	1	1162.36A	-28.84	1.3500469831956364e-17
10047	1.01275e-11	Mn	8	1961.44A	-28.842	1.3438440807520259e-17
10048	8.29268e-12	Fe	2	2395.42A	-28.842	1.3438440807520259e-17
10049	6.18039e-13	B	3	3.21411m	-28.843000000000004	1.340753325133842e-17
10050	5.12232e-11	Al	8	387.802A	-28.844	1.3376696780563418e-17
10051	2.53328e-12	Fe	2	7841.39A	-28.844	1.3376696780563418e-17
10052	5.71755e-11	N	2	347.430A	-28.845	1.3345931231703137e-17
10053	2.67645e-12	N	1	7421.94A	-28.849	1.3223574998713507e-17
10054	4.87951e-11	Fe	3	407.100A	-28.851	1.3162818190473671e-17
10055	2.60938e-12	Ni	2	7612.72A	-28.851999999999997	1.3132544548720318e-17
10056	3.50685e-12	Na	10	5664.47A	-28.855	1.3042140747936886e-17
10057	5.44336e-11	O	2	364.930A	-28.855	1.3042140747936886e-17
10058	4.24064e-11	Al	3	468.430A	-28.855	1.3042140747936886e-17
10059	4.04103e-11	Al	3	491.570A	-28.855999999999998	1.3012144656599426e-17
10060	3.1339e-11	Ar	2	633.858A	-28.857	1.2982217554357507e-17
10061	1.2819e-12	N	1	1.54962m	-28.859	1.292256968284348e-17
10062	1.98765e-11	Si	8	999.392A	-28.86	1.2892848597324401e-17
10063	1.6119899999999999e-12	Ni	2	1.23230m	-28.861	1.2863195868405037e-17
10064	3.38801e-11	Cr	5	586.316A	-28.861	1.2863195868405037e-17
10065	8.407010000000001e-12	Ti	15	2362.85A	-28.862	1.2833611338869777e-17
10066	2.55048e-11	Al	6	778.853A	-28.864	1.2774646250894888e-17
10067	7.42011e-12	P	1	2677.11A	-28.866999999999997	1.2686706204664128e-17
10068	6.82477e-13	Ni	2	2.91064m	-28.866999999999997	1.2686706204664128e-17
10069	1.14967e-13	Ni	4	17.2784m	-28.868000000000002	1.2657527590091244e-17
10070	5.44591e-11	Fe	7	364.759A	-28.871	1.2570393783050462e-17
10071	2.09667e-12	Fe	7	9474.28A	-28.875999999999998	1.2426501675290908e-17
10072	3.12678e-11	Fe	3	635.300A	-28.875999999999998	1.2426501675290908e-17
10073	5.58083e-12	Ni	2	3559.41A	-28.879	1.2340958239460914e-17
10074	1.9977400000000003e-12	Co	2	9943.48A	-28.881999999999998	1.2256003680501284e-17
10075	2.95187e-11	O	2	672.945A	-28.884	1.2199692458651162e-17
10076	3.98717e-11	Ar	11	498.209A	-28.885	1.2171633944611754e-17
10077	6.29502e-13	Fe	2	3.15558m	-28.886	1.2143639963363968e-17
10078	2.3371e-12	Ni	3	8499.62A	-28.888	1.2087845005898922e-17
10079	2.66715e-12	N	1	7447.81A	-28.889	1.2060043733862553e-17
10080	7.99128e-11	Mg	6	248.577A	-28.89	1.203230640297742e-17
10081	4.04941e-11	Ca	3	490.552A	-28.89	1.203230640297742e-17
10082	5.8948800000000004e-12	Si	6	3369.78A	-28.892	1.1977022976757218e-17
10083	1.35307e-12	N	1	1.46811m	-28.893	1.1949476588314831e-17
10084	4.49655e-14	Co	3	44.1771m	-28.894000000000002	1.1921993554807781e-17
10085	1.6310399999999999e-12	N	1	1.21790m	-28.895	1.1894573730523855e-17
10086	1.89755e-11	Cl	8	1046.85A	-28.896	1.1867216970085683e-17
10087	2.15802e-12	O	1	9204.93A	-28.896	1.1867216970085683e-17
10088	6.4373e-11	Fe	9	308.584A	-28.897	1.183992312845064e-17
10089	4.54109e-12	Mn	8	4374.38A	-28.897	1.183992312845064e-17
10090	1.75472e-11	C	1	1132.06A	-28.897	1.183992312845064e-17
10091	2.23781e-11	Mg	5	887.674A	-28.898000000000003	1.1812692060909197e-17
10092	1.30759e-10	Mg	5	151.916A	-28.9	1.1758417670934514e-17
10093	8.9548e-12	C	3	2218.30A	-28.901	1.173137406074357e-17
10094	5.88027e-12	Ni	2	3378.16A	-28.901999999999997	1.170439264913017e-17
10095	4.63895e-11	Fe	3	428.211A	-28.901999999999997	1.170439264913017e-17
10096	4.19649e-11	Fe	3	473.359A	-28.903000000000002	1.1677473293041266e-17
10097	1.78221e-11	Ca	2	1114.60A	-28.903000000000002	1.1677473293041266e-17
10098	1.18445e-17	Mg	2	16.7710c	-28.905	1.162382017687108e-17
10099	2.39915e-11	Cl	8	827.979A	-28.905	1.162382017687108e-17
10100	4.21734e-11	Si	8	471.019A	-28.906999999999996	1.1570413574377583e-17
10101	3.52085e-11	Mg	6	564.195A	-28.909000000000002	1.151725235293293e-17
10102	3.57846e-11	S	11	555.112A	-28.910999999999998	1.1464335385114184e-17
10103	1.9475e-12	N	1	1.02000m	-28.914	1.1385415455436786e-17
10104	2.49259e-11	Si	2	796.940A	-28.916	1.1333104223139608e-17
10105	2.4460599999999998e-12	Co	2	8121.00A	-28.916	1.1333104223139608e-17
10106	2.4102200000000002e-12	Fe	7	8241.76A	-28.916999999999998	1.1307038806734096e-17
10107	7.755610000000001e-14	Si	3	25.6130m	-28.916999999999998	1.1307038806734096e-17
10108	8.3599e-11	Ar	12	237.616A	-28.919	1.1255087682427e-17
10109	3.3835800000000004e-12	Fe	2	5870.84A	-28.92	1.1229201699085821e-17
10110	5.20576e-12	Fe	11	3815.86A	-28.92	1.1229201699085821e-17
10111	1.48777e-11	N	1	1335.18A	-28.921	1.1203375251854309e-17
10112	2.98531e-11	Be	3	665.407A	-28.923000000000002	1.1151900418317743e-17
10113	6.85087e-12	Cr	11	2899.55A	-28.923000000000002	1.1151900418317743e-17
10114	1.424e-12	Sc	2	1.39497m	-28.925	1.110066209015827e-17
10115	1.36694e-12	N	1	1.45320m	-28.926	1.1075131275823563e-17
10116	2.90883e-12	Fe	2	6829.01A	-28.927	1.1049659180732294e-17
10117	1.0619799999999999e-10	P	8	187.051A	-28.928	1.102424566983404e-17
10118	5.25945e-11	S	3	377.691A	-28.929000000000002	1.0998890608388898e-17
10119	6.4530199999999995e-12	Na	2	3078.32A	-28.929000000000002	1.0998890608388898e-17
10120	1.13651e-11	N	3	1747.85A	-28.929000000000002	1.0998890608388898e-17
10121	1.1153e-11	Ar	10	1781.08A	-28.93	1.0973593861966946e-17
10122	4.155219999999999e-12	Cl	8	4780.61A	-28.930999999999997	1.0948355296447258e-17
10123	4.7474e-12	Fe	2	4184.28A	-28.936999999999998	1.0798138230287735e-17
10124	1.45329e-12	N	1	1.36686m	-28.938000000000002	1.077330320152271e-17
10125	1.13404e-11	N	3	1751.66A	-28.938000000000002	1.077330320152271e-17
10126	4.675e-12	Fe	2	4249.08A	-28.94	1.072380436956628e-17
10127	1.47467e-11	Si	8	1347.04A	-28.941	1.0699140303936913e-17
10128	3.22005e-11	Ar	2	616.899A	-28.944000000000003	1.0625487940146885e-17
10129	1.50622e-11	N	1	1318.83A	-28.944000000000003	1.0625487940146885e-17
10130	1.58585e-12	K	1	1.25261m	-28.944000000000003	1.0625487940146885e-17
10131	2.34067e-13	Co	3	8.48665m	-28.945	1.0601049996030374e-17
10132	5.05108e-12	Fe	2	3932.71A	-28.945999999999998	1.057666825762564e-17
10133	3.04687e-11	Ar	7	651.963A	-28.945999999999998	1.057666825762564e-17
10134	2.18508e-13	Na	1	9.09097m	-28.948	1.0528072881170438e-17
10135	9.06588e-11	Cl	7	219.112A	-28.95	1.047970078018878e-17
10136	1.85504e-12	Fe	2	1.07084m	-28.954	1.038362230592867e-17
10137	1.28931e-12	Cr	7	1.54070m	-28.962	1.019409983994192e-17
10138	6.1840800000000004e-12	Na	2	3212.19A	-28.962	1.019409983994192e-17
10139	8.335689999999999e-12	Fe	2	2383.06A	-28.962	1.019409983994192e-17
10140	3.36275e-12	Cr	7	5907.21A	-28.965	1.012392415025159e-17
10141	4.56465e-12	Fe	2	4351.81A	-28.965999999999998	1.0100639770840755e-17
10142	1.37314e-10	F	6	144.665A	-28.965999999999998	1.0100639770840755e-17
10143	4.9488300000000004e-12	Mn	8	4013.97A	-28.965999999999998	1.0100639770840755e-17
10144	1.83892e-12	N	1	1.08022m	-28.968000000000004	1.0054231546611035e-17
10145	1.7036400000000002e-12	B	1	1.16600m	-28.97	1.0008036548803354e-17
10146	1.76966e-11	Si	4	1122.50A	-28.971	9.985018703479523e-18
10147	3.72427e-11	Fe	3	533.379A	-28.971	9.985018703479523e-18
10148	4.25501e-11	Fe	3	466.849A	-28.971999999999998	9.962053797730962e-18
10149	9.30904e-13	Be	3	2.13389m	-28.975	9.893475501759247e-18
10150	4.49348e-12	Fe	2	4420.73A	-28.983	9.712899223170768e-18
10151	5.3313e-11	S	3	372.600A	-28.984	9.690560174859476e-18
10152	1.56917e-12	Fe	9	1.26593m	-28.985	9.668272504933645e-18
10153	1.24288e-10	Ca	13	159.825A	-28.987	9.623850827841792e-18
10154	4.97409e-11	Fe	6	399.359A	-28.988000000000003	9.601716585156383e-18
10155	8.242510000000001e-16	Cl	15	2410.00m	-28.988000000000003	9.601716585156383e-18
10156	6.81187e-12	Fe	2	2916.15A	-28.988000000000003	9.601716585156383e-18
10157	8.50783e-13	Na	1	2.33484m	-28.989	9.579633249816643e-18
10158	1.56304e-12	N	1	1.27089m	-28.989	9.579633249816643e-18
10159	7.42225e-11	Fe	9	267.634A	-28.993000000000002	9.491806644275219e-18
10160	2.7440300000000004e-13	Fe	7	7.23916m	-28.993000000000002	9.491806644275219e-18
10161	2.81597e-12	Ni	2	7054.20A	-28.994	9.469976094784772e-18
10162	5.17533e-12	Mg	1	3838.29A	-28.994	9.469976094784772e-18
10163	2.2876900000000003e-12	F	8	8683.20A	-28.995	9.448195754164796e-18
10164	4.7293400000000005e-12	Ti	3	4200.26A	-28.996	9.426465506938243e-18
10165	1.46912e-15	He	1	1352.13m	-28.996	9.426465506938243e-18
10166	4.98957e-11	Fe	3	398.119A	-28.997	9.404785237893357e-18
10167	2.79839e-12	Sc	2	7098.52A	-28.997	9.404785237893357e-18
10168	1.84118e-12	Fe	2	1.07890m	-28.998	9.383154832083582e-18
10169	9.23046e-12	Cr	7	2152.05A	-28.998	9.383154832083582e-18
10170	1.13393e-11	Ni	2	1751.83A	-28.999000000000002	9.361574174826663e-18
10171	1.85021e-12	N	1	1.07363m	-29.0	9.34004315170418e-18
10172	2.76972e-12	Fe	2	7172.00A	-29.000999999999998	9.318561648560713e-18
10173	1.55803e-11	Sc	10	1274.97A	-29.002	9.297129551503394e-18
10174	2.68316e-12	N	1	7403.39A	-29.003	9.275746746901457e-18
10175	1.43117e-12	N	1	1.38799m	-29.003	9.275746746901457e-18
10176	1.11689e-10	K	13	177.855A	-29.004	9.254413121385399e-18
10177	9.77315e-13	Fe	2	2.03256m	-29.005	9.233128561846538e-18
10178	2.3839900000000002e-12	Fe	7	8332.43A	-29.005	9.233128561846538e-18
10179	2.51474e-11	Si	2	789.921A	-29.006999999999998	9.190706189565178e-18
10180	1.74338e-10	Sc	14	113.942A	-29.006999999999998	9.190706189565178e-18
10181	8.607e-13	Ni	2	2.30794m	-29.008000000000003	9.169568151903413e-18
10182	6.34302e-11	Ar	3	313.170A	-29.01	9.12743781317871e-18
10183	3.32191e-11	Cl	7	597.982A	-29.011	9.106445288744837e-18
10184	5.2395400000000005e-12	Si	10	3791.26A	-29.011	9.106445288744837e-18
10185	2.16105e-11	Mg	2	919.202A	-29.017	8.981500175312011e-18
10186	3.08499e-12	Ca	1	6439.08A	-29.02	8.919671962997788e-18
10187	2.47473e-11	Al	6	802.691A	-29.022	8.878689792966548e-18
10188	7.69977e-12	Ni	12	2579.88A	-29.022	8.878689792966548e-18
10189	7.46892e-11	Cl	7	265.962A	-29.023000000000003	8.85826937310328e-18
10190	5.08611e-12	Fe	2	3905.63A	-29.023000000000003	8.85826937310328e-18
10191	2.83324e-12	Fe	2	7011.23A	-29.024	8.83789591890256e-18
10192	2.44261e-12	Ar	11	8132.47A	-29.025	8.817569322346215e-18
10193	4.56594e-12	Co	15	4350.58A	-29.025	8.817569322346215e-18
10194	6.04773e-12	S	2	3284.61A	-29.026	8.797289475664581e-18
10195	1.40688e-11	N	1	1411.95A	-29.026	8.797289475664581e-18
10196	4.2263e-11	Ar	2	470.020A	-29.026	8.797289475664581e-18
10197	2.28226e-12	Ni	2	8703.87A	-29.026999999999997	8.777056271336077e-18
10198	5.39632e-12	Fe	11	3681.11A	-29.028000000000002	8.75686960208605e-18
10199	1.89805e-12	Fe	2	1.04657m	-29.029	8.736729360887075e-18
10200	1.79523e-12	Co	3	1.10652m	-29.03	8.716635440957386e-18
10201	5.54874e-11	N	2	358.000A	-29.035999999999998	8.597038719142296e-18
10202	1.59771e-11	N	1	1243.31A	-29.038	8.557538914215025e-18
10203	1.4334e-11	Sc	10	1385.83A	-29.038	8.557538914215025e-18
10204	9.525530000000001e-13	Fe	2	2.08539m	-29.04	8.518220594406163e-18
10205	4.97825e-12	Ni	4	3990.25A	-29.041	8.498629230693593e-18
10206	4.6724099999999995e-12	Fe	2	4251.44A	-29.043000000000003	8.459581576294394e-18
10207	2.02705e-11	N	3	979.969A	-29.044	8.440125078581057e-18
10208	8.0258e-11	Mg	6	247.507A	-29.044	8.440125078581057e-18
10209	8.47718e-11	Fe	9	234.329A	-29.045	8.420713329570631e-18
10210	5.50799e-12	Ni	12	3606.48A	-29.045	8.420713329570631e-18
10211	2.27848e-12	Mn	14	8718.28A	-29.046	8.401346226344089e-18
10212	1.67859e-11	N	1	1183.40A	-29.046	8.401346226344089e-18
10213	1.16464e-12	N	1	1.70563m	-29.048000000000002	8.362745546748667e-18
10214	1.28533e-13	Co	2	15.4548m	-29.05	8.324322221166001e-18
10215	8.925510000000001e-12	F	2	2225.58A	-29.053	8.267017990066948e-18
10216	6.797610000000001e-12	Ni	12	2922.27A	-29.054000000000002	8.248004376311967e-18
10217	1.4848799999999998e-12	K	1	1.33778m	-29.057	8.191225513561573e-18
10218	6.17963e-12	Ni	11	3214.51A	-29.058000000000003	8.17238621766522e-18
10219	2.36194e-11	C	1	841.022A	-29.059	8.15359025094719e-18
10220	2.77726e-12	Ti	3	7152.54A	-29.06	8.134837513753001e-18
10221	2.21687e-11	Mg	2	896.057A	-29.061999999999998	8.097461330464186e-18
10222	5.4160800000000005e-12	Sc	8	3667.68A	-29.063000000000002	8.078837686204688e-18
10223	5.46149e-12	Fe	11	3637.19A	-29.063000000000002	8.078837686204688e-18
10224	4.13494e-12	Mn	8	4804.05A	-29.064	8.060256875138508e-18
10225	2.13823e-11	Al	2	929.014A	-29.065	8.04171879875184e-18
10226	3.13903e-12	Fe	2	6328.22A	-29.066999999999997	8.004770457095283e-18
10227	3.53112e-11	Sc	8	562.554A	-29.068	7.986359995928765e-18
10228	1.65653e-11	Mg	6	1199.16A	-29.069000000000003	7.967991877647993e-18
10229	1.7576900000000002e-12	Fe	2	1.13015m	-29.069000000000003	7.967991877647993e-18
10230	8.18321e-11	Si	10	242.747A	-29.070999999999998	7.931382280423862e-18
10231	1.34433e-10	Ar	13	147.765A	-29.070999999999998	7.931382280423862e-18
10232	5.35315e-11	Fe	6	371.080A	-29.072	7.913140607379934e-18
10233	2.59483e-11	Si	2	765.539A	-29.073	7.894940889019776e-18
10234	6.2623e-11	O	5	317.207A	-29.074	7.876783028850295e-18
10235	1.30772e-11	F	6	1519.02A	-29.076	7.840592498220172e-18
10236	1.26663e-12	N	1	1.56829m	-29.08	7.768709514123176e-18
10237	6.60304e-12	Ti	3	3008.38A	-29.085	7.679781831677224e-18
10238	2.24865e-11	Ni	12	883.394A	-29.085	7.679781831677224e-18
10239	2.75333e-12	Fe	2	7214.71A	-29.086	7.662118823607693e-18
10240	2.10442e-11	C	1	943.939A	-29.089000000000002	7.60937316863286e-18
10241	5.18742e-12	Mg	1	3829.35A	-29.09	7.59187209599467e-18
10242	2.92491e-12	Ni	2	6791.48A	-29.09	7.59187209599467e-18
10243	3.38641e-11	Mg	11	586.593A	-29.09	7.59187209599467e-18
10244	1.2776299999999999e-14	C	5	155.479m	-29.094	7.522269394251509e-18
10245	2.6074900000000002e-12	V	4	7618.23A	-29.094	7.522269394251509e-18
10246	6.19447e-13	B	3	3.20680m	-29.095	7.50496865473521e-18
10247	3.5818300000000003e-12	Fe	2	5545.90A	-29.096999999999998	7.47048645597685e-18
10248	3.5527e-12	Fe	2	5591.37A	-29.098000000000003	7.45330481391354e-18
10249	1.1370200000000001e-10	Ar	12	174.706A	-29.099	7.436162688530522e-18
10250	9.80727e-12	Zn	2	2025.48A	-29.1	7.419059988941771e-18
10251	3.4950099999999997e-12	Fe	4	5683.66A	-29.101999999999997	7.384972504648678e-18
10252	1.85544e-12	N	1	1.07060m	-29.103	7.367987539215707e-18
10253	3.10295e-11	Cr	5	640.179A	-29.104	7.351041638119329e-18
10254	4.12032e-11	K	3	482.109A	-29.105	7.33413471151388e-18
10255	5.26936e-11	B	3	376.980A	-29.105	7.33413471151388e-18
10256	2.24295e-11	Fe	8	885.639A	-29.105999999999998	7.31726666976064e-18
10257	1.70145e-11	N	1	1167.50A	-29.105999999999998	7.31726666976064e-18
10258	8.46746e-11	Fe	9	234.598A	-29.107	7.300437423426814e-18
10259	1.0869799999999999e-10	K	12	182.749A	-29.11	7.250181565697938e-18
10260	3.33816e-11	S	2	595.072A	-29.111	7.233506610821912e-18
10261	2.7643e-11	O	2	718.608A	-29.112	7.216870007277921e-18
10262	1.35593e-11	Fe	8	1465.01A	-29.112	7.216870007277921e-18
10263	2.50147e-11	Al	6	794.111A	-29.113000000000003	7.200271666860172e-18
10264	1.09307e-11	Mg	1	1817.31A	-29.114	7.183711501566155e-18
10265	1.6947e-10	Al	6	117.215A	-29.115	7.167189423595402e-18
10266	2.8596799999999998e-12	Ni	3	6946.39A	-29.116999999999997	7.134259179431449e-18
10267	1.55537e-12	N	1	1.27715m	-29.119	7.101480235995885e-18
10268	1.36781e-12	N	1	1.45228m	-29.12	7.085147284687674e-18
10269	5.68302e-11	N	2	349.540A	-29.12	7.085147284687674e-18
10270	1.47428e-11	Si	8	1347.40A	-29.121	7.068851898125122e-18
10271	3.45727e-12	Fe	2	5745.70A	-29.121	7.068851898125122e-18
10272	4.28687e-11	Ar	2	463.379A	-29.122	7.052593989911591e-18
10273	2.45449e-11	Fe	8	809.312A	-29.123	7.03637347384933e-18
10274	1.86102e-12	N	1	1.06739m	-29.125999999999998	6.987935419563182e-18
10275	1.62153e-11	Ni	12	1225.04A	-29.125999999999998	6.987935419563182e-18
10276	9.97317e-11	Si	8	199.179A	-29.127	6.971863614086048e-18
10277	2.44177e-12	Fe	2	8135.25A	-29.128	6.955828772735767e-18
10278	3.15248e-11	P	10	630.121A	-29.128	6.955828772735767e-18
10279	8.2318e-11	Si	10	241.314A	-29.129	6.939830810497207e-18
10280	2.58308e-14	N	6	76.9021m	-29.131	6.907945184271977e-18
10281	2.68868e-12	Fe	2	7388.18A	-29.131	6.907945184271977e-18
10282	2.80649e-12	Ni	2	7078.04A	-29.133000000000003	6.876206059191679e-18
10283	1.28692e-11	F	6	1543.57A	-29.133000000000003	6.876206059191679e-18
10284	6.02142e-11	Fe	9	329.897A	-29.134	6.860391224112602e-18
10285	6.3353800000000004e-12	Na	2	3135.48A	-29.135	6.8446127621448096e-18
10286	8.483870000000001e-13	Fe	2	2.34144m	-29.135	6.8446127621448096e-18
10287	8.36111e-11	Fe	9	237.582A	-29.138	6.797494779312744e-18
10288	4.00026e-12	Fe	2	4965.79A	-29.139	6.7818609751538334e-18
10289	3.17398e-11	O	4	625.854A	-29.14	6.766263127746644e-18
10290	3.41762e-13	Cl	6	5.81237m	-29.145	6.6888103541970996e-18
10291	4.75345e-12	Fe	2	4178.96A	-29.145	6.6888103541970996e-18
10292	2.51427e-12	Fe	2	7900.68A	-29.145	6.6888103541970996e-18
10293	1.60712e-11	Si	2	1236.03A	-29.146	6.673426517279382e-18
10294	3.48833e-11	Mg	6	569.454A	-29.147	6.658078062204795e-18
10295	2.90216e-11	Sc	10	684.472A	-29.153000000000002	6.566725806483734e-18
10296	8.932799999999999e-13	Fe	2	2.22377m	-29.153000000000002	6.566725806483734e-18
10297	1.43345e-12	N	1	1.38578m	-29.154	6.5516227562340664e-18
10298	1.51902e-11	Sc	10	1307.72A	-29.154	6.5516227562340664e-18
10299	2.9225e-11	Be	3	679.708A	-29.155	6.5365544420360016e-18
10300	3.60349e-11	Ar	11	551.256A	-29.158	6.491557117763093e-18
10301	5.57904e-12	Fe	2	3560.55A	-29.159000000000002	6.476626950699971e-18
10302	6.67715e-12	Na	2	2974.99A	-29.166999999999998	6.358415186557554e-18
10303	1.82592e-12	N	1	1.08792m	-29.168000000000003	6.343791237438695e-18
10304	6.918339999999999e-12	Na	2	2871.28A	-29.17	6.31464416429364e-18
10305	3.68891e-11	S	2	538.491A	-29.171	6.300120885732512e-18
10306	3.07377e-12	Ca	1	6462.57A	-29.171	6.300120885732512e-18
10307	4.50036e-12	Fe	7	4413.97A	-29.173000000000002	6.271174459627608e-18
10308	5.63631e-12	Fe	2	3524.38A	-29.173000000000002	6.271174459627608e-18
10309	1.39033e-11	Fe	11	1428.76A	-29.176	6.228003998303704e-18
10310	5.9939e-12	S	2	3314.11A	-29.176	6.228003998303704e-18
10311	1.17203e-10	Ca	13	169.488A	-29.177	6.213679986594705e-18
10312	7.13814e-11	P	12	278.286A	-29.178	6.1993889191984415e-18
10313	9.09917e-11	Cl	7	218.311A	-29.178	6.1993889191984415e-18
10314	1.70246e-11	C	1	1166.81A	-29.179000000000002	6.185130720345098e-18
10315	3.22277e-11	O	2	616.379A	-29.18	6.1709053144391725e-18
10316	7.82877e-12	Fe	2	2537.37A	-29.182	6.1425525799560964e-18
10317	5.31904e-13	K	1	3.73459m	-29.183000000000003	6.128425101055519e-18
10318	7.38506e-11	Mg	6	268.982A	-29.184	6.114330114454862e-18
10319	2.8122e-12	Al	2	7063.68A	-29.186	6.086237319403967e-18
10320	1.93891e-12	Co	2	1.02452m	-29.186	6.086237319403967e-18
10321	3.74109e-11	Fe	3	530.980A	-29.189	6.044339956398483e-18
10322	4.27355e-12	Fe	2	4648.24A	-29.194000000000003	5.975150969056271e-18
10323	1.43419e-12	Sc	2	1.38506m	-29.194000000000003	5.975150969056271e-18
10324	9.1266e-12	Ni	11	2176.54A	-29.195	5.961408503176865e-18
10325	1.22206e-11	Ni	11	1625.49A	-29.197	5.934018319107725e-18
10326	8.385780000000001e-13	Ni	2	2.36883m	-29.198	5.920370455697961e-18
10327	5.00048e-11	Fe	6	397.251A	-29.199	5.906753981502998e-18
10328	5.59091e-10	Ca	13	35.5299A	-29.199	5.906753981502998e-18
10329	3.98458e-11	Si	10	498.533A	-29.2	5.893168824329694e-18
10330	3.12952e-12	Ni	11	6347.45A	-29.201	5.8796149121508e-18
10331	1.95611e-12	N	1	1.01551m	-29.201999999999998	5.866092173104921e-18
10332	4.50692e-12	Fe	7	4407.54A	-29.203000000000003	5.852600535495696e-18
10333	6.39449e-11	Ar	3	310.650A	-29.203000000000003	5.852600535495696e-18
10334	2.6348900000000003e-12	Co	2	7539.01A	-29.204	5.839139927791997e-18
10335	3.57274e-11	S	11	556.001A	-29.205	5.825710278626925e-18
10336	9.242969999999999e-12	P	1	2149.14A	-29.206	5.812311516797772e-18
10337	4.16097e-11	Al	3	477.400A	-29.206	5.812311516797772e-18
10338	1.34843e-11	P	2	1473.15A	-29.208000000000002	5.785606371155141e-18
10339	6.98506e-11	Sc	10	284.385A	-29.208000000000002	5.785606371155141e-18
10340	3.30464e-14	Fe	2	60.1108m	-29.208000000000002	5.785606371155141e-18
10341	6.32488e-13	K	1	3.14068m	-29.21	5.7590239245113506e-18
10342	7.06264e-11	Mg	9	281.261A	-29.211	5.7457785370406175e-18
10343	1.0566800000000001e-13	Co	2	18.7989m	-29.214000000000002	5.706224875807544e-18
10344	5.7731199999999995e-12	Cr	7	3440.85A	-29.214000000000002	5.706224875807544e-18
10345	3.74298e-11	Ar	11	530.712A	-29.215	5.693100922779058e-18
10346	5.18343e-12	Mg	1	3832.30A	-29.215	5.693100922779058e-18
10347	9.63871e-12	Co	2	2060.90A	-29.215999999999998	5.680007154004934e-18
10348	3.87025e-11	Fe	3	513.260A	-29.218000000000004	5.653909891691862e-18
10349	6.26258e-11	Fe	9	317.193A	-29.22	5.627932535407525e-18
10350	5.225779999999999e-13	Ni	3	3.80124m	-29.221	5.614988649765096e-18
10351	4.35353e-11	Fe	8	456.284A	-29.221999999999998	5.6020745342335794e-18
10352	5.32271e-11	Fe	6	373.202A	-29.221999999999998	5.6020745342335794e-18
10353	6.22644e-11	Mg	7	319.034A	-29.223000000000003	5.589190120343481e-18
10354	3.80724e-11	Ne	4	521.755A	-29.225	5.563510124397548e-18
10355	6.30128e-13	Fe	2	3.15245m	-29.228	5.525211190091549e-18
10356	9.81812e-14	Na	1	20.2324m	-29.229	5.512503556987454e-18
10357	1.36015e-12	N	1	1.46046m	-29.23	5.49982515062842e-18
10358	4.12664e-11	Fe	3	481.371A	-29.23	5.49982515062842e-18
10359	4.09324e-11	Fe	8	485.299A	-29.230999999999998	5.487175903794887e-18
10360	1.16636e-12	Na	1	1.70311m	-29.232	5.474555749421721e-18
10361	2.45719e-11	Si	2	808.421A	-29.232	5.474555749421721e-18
10362	1.47712e-12	N	1	1.34481m	-29.233	5.461964620598161e-18
10363	7.8184e-11	S	10	254.073A	-29.235	5.436869172725801e-18
10364	6.906910000000001e-12	Ni	11	2876.03A	-29.235	5.436869172725801e-18
10365	3.55554e-12	Fe	2	5586.90A	-29.235	5.436869172725801e-18
10366	2.91949e-11	Fe	11	680.408A	-29.237	5.4118890279627915e-18
10367	6.75962e-11	Ar	3	293.870A	-29.238000000000003	5.399442028598994e-18
10368	5.782200000000001e-10	S	13	34.3545A	-29.239	5.387023656539422e-18
10369	3.86596e-11	Fe	3	513.830A	-29.24	5.374633845943014e-18
10370	4.54333e-12	Fe	2	4372.22A	-29.241	5.362272531120185e-18
10371	6.99617e-13	S	10	2.83933m	-29.241999999999997	5.349939646532562e-18
10372	1.3248900000000002e-10	F	6	149.933A	-29.241999999999997	5.349939646532562e-18
10373	1.7800599999999998e-12	Fe	2	1.11594m	-29.244	5.325358906662196e-18
10374	4.05078e-12	Fe	2	4903.86A	-29.244	5.325358906662196e-18
10375	6.924649999999999e-13	K	8	2.86866m	-29.245	5.31311092105486e-18
10376	4.36946e-11	Ni	15	454.620A	-29.249000000000002	5.264400027339775e-18
10377	1.53411e-11	Ar	10	1294.85A	-29.25	5.252292243264373e-18
10378	2.82405e-12	Ti	3	7034.02A	-29.252	5.2281601524587744e-18
10379	1.19076e-11	Li	2	1668.22A	-29.252	5.2281601524587744e-18
10380	5.33017e-11	S	3	372.680A	-29.252	5.2281601524587744e-18
10381	9.839739999999999e-12	Co	2	2018.80A	-29.253	5.216135717782634e-18
10382	4.9979e-11	Mn	12	397.456A	-29.253	5.216135717782634e-18
10383	1.85367e-11	V	12	1071.63A	-29.254	5.20413893853882e-18
10384	1.9951e-12	Ni	2	9956.63A	-29.254	5.20413893853882e-18
10385	3.9496100000000004e-14	Fe	2	50.2947m	-29.256	5.18022809207158e-18
10386	5.4798199999999996e-12	Ni	5	3625.02A	-29.256	5.18022809207158e-18
10387	3.1126e-11	P	8	638.196A	-29.256999999999998	5.1683138980752265e-18
10388	1.3860799999999999e-12	Fe	2	1.43313m	-29.263	5.0974019729742264e-18
10389	1.21727e-10	S	10	163.188A	-29.263	5.0974019729742264e-18
10390	2.32034e-11	Si	11	856.100A	-29.266	5.062311704613275e-18
10391	2.76446e-11	O	2	718.567A	-29.267	5.050668710782309e-18
10392	4.5334300000000004e-12	Fe	2	4381.77A	-29.268	5.039052495094069e-18
10393	4.64872e-12	Co	3	4273.11A	-29.269000000000002	5.0274629959605345e-18
10394	1.5066e-11	N	1	1318.50A	-29.27	5.015900151935377e-18
10395	1.79515e-12	Fe	2	1.10656m	-29.271	5.004363901713467e-18
10396	3.04353e-12	Si	1	6526.78A	-29.272	4.992854184130835e-18
10397	4.47427e-12	Fe	2	4439.71A	-29.273000000000003	4.9813709381639815e-18
10398	3.66618e-11	Ar	2	541.829A	-29.273000000000003	4.9813709381639815e-18
10399	6.23277e-11	S	3	318.710A	-29.274	4.969914102930043e-18
10400	3.53291e-11	V	12	562.268A	-29.275	4.958483617685938e-18
10401	3.4565099999999998e-12	Fe	2	5746.97A	-29.276	4.947079421828332e-18
10402	7.834189999999999e-12	P	1	2535.61A	-29.276	4.947079421828332e-18
10403	1.42914e-11	Cl	1	1389.96A	-29.276999999999997	4.935701454893394e-18
10404	3.75929e-11	C	2	528.410A	-29.279	4.91302396663067e-18
10405	3.70464e-12	Fe	2	5362.05A	-29.28	4.901724325069139e-18
10406	1.65668e-12	Fe	2	1.19905m	-29.281	4.890450671962068e-18
10407	1.98369e-12	Fe	2	1.00139m	-29.281999999999996	4.879202947537631e-18
10408	2.1125e-12	Fe	2	9403.31A	-29.283	4.867981092161431e-18
10409	1.7912e-11	C	1	1109.00A	-29.285	4.8456147507023034e-18
10410	7.94099e-12	Cr	7	2501.51A	-29.289	4.801189887639432e-18
10411	4.76921e-12	Ti	3	4165.15A	-29.289	4.801189887639432e-18
10412	1.8134200000000002e-12	Fe	2	1.09541m	-29.29	4.790147457322084e-18
10413	1.5841700000000001e-12	K	1	1.25393m	-29.29	4.790147457322084e-18
10414	7.73256e-13	Fe	4	2.56894m	-29.291999999999998	4.7681387289310575e-18
10415	2.08594e-11	Ne	3	952.304A	-29.293000000000003	4.757172314169252e-18
10416	6.37172e-11	Ne	2	311.760A	-29.293000000000003	4.757172314169252e-18
10417	5.173e-10	Ca	13	38.4003A	-29.294	4.746231121461572e-18
10418	6.83534e-11	Fe	9	290.614A	-29.294	4.746231121461572e-18
10419	9.28723e-13	Ca	2	2.13890m	-29.299	4.6919014630779205e-18
10420	2.09307e-12	Fe	2	9490.59A	-29.299	4.6919014630779205e-18
10421	1.8587099999999998e-10	Ti	15	106.872A	-29.299	4.6919014630779205e-18
10422	2.00997e-12	Ni	2	9882.95A	-29.299	4.6919014630779205e-18
10423	2.09751e-11	Ne	3	947.050A	-29.301	4.67034413402733e-18
10424	1.1557e-10	K	14	171.883A	-29.304000000000002	4.63819371115107e-18
10425	1.1583899999999999e-12	Fe	2	1.71483m	-29.304000000000002	4.63819371115107e-18
10426	1.16362e-11	S	1	1707.13A	-29.305	4.6275261616368136e-18
10427	2.8715599999999997e-13	Ni	2	6.91766m	-29.307	4.606264610229213e-18
10428	5.75765e-11	B	3	345.010A	-29.307	4.606264610229213e-18
10429	6.60815e-12	Ni	5	3006.05A	-29.31	4.574555307692028e-18
10430	1.37798e-12	Mn	5	1.44157m	-29.311	4.564034122444123e-18
10431	2.09919e-11	Fe	11	946.290A	-29.313000000000002	4.5430642904580776e-18
10432	3.17763e-11	O	4	625.134A	-29.314	4.532615532540011e-18
10433	1.2948799999999998e-12	Fe	4	1.53408m	-29.314	4.532615532540011e-18
10434	1.01455e-12	P	8	1.95795m	-29.314	4.532615532540011e-18
10435	2.25374e-11	Mg	2	881.399A	-29.319000000000003	4.48073111158251e-18
10436	1.65743e-11	Mg	6	1198.51A	-29.320999999999998	4.4601440221648074e-18
10437	1.5977e-11	N	1	1243.31A	-29.326	4.409089175726641e-18
10438	1.78632e-11	C	1	1112.03A	-29.326999999999998	4.398948552021822e-18
10439	5.47182e-12	Mn	8	3630.32A	-29.33	4.3686664031908995e-18
10440	2.12774e-12	Co	2	9335.96A	-29.331	4.358618749282992e-18
10441	5.66213e-11	B	3	350.830A	-29.331	4.358618749282992e-18
10442	9.88447e-13	Fe	4	2.00966m	-29.331999999999997	4.348594204337843e-18
10443	1.71969e-11	Cl	6	1155.12A	-29.333000000000002	4.338592715206204e-18
10444	3.059e-12	Ca	1	6493.78A	-29.334	4.328614228861317e-18
10445	1.01883e-11	Co	2	1949.74A	-29.336	4.308726053033468e-18
10446	6.05385e-12	Fe	2	3281.29A	-29.339000000000002	4.279064991516889e-18
10447	8.10094e-12	Si	1	2452.12A	-29.34	4.269223415137276e-18
10448	5.63061e-10	Ca	13	35.2794A	-29.34	4.269223415137276e-18
10449	3.81402e-11	Mg	7	520.827A	-29.343000000000004	4.23983428786722e-18
10450	6.46272e-11	Ne	2	307.370A	-29.345	4.22035401881583e-18
10451	6.79961e-12	Ni	11	2921.41A	-29.346	4.210647473926311e-18
10452	5.97591e-12	S	2	3324.09A	-29.346	4.210647473926311e-18
10453	1.2456e-10	Mg	5	159.477A	-29.346999999999998	4.200963253470576e-18
10454	1.64656e-11	V	12	1206.42A	-29.35	4.172044025848212e-18
10455	2.06111e-12	Fe	7	9637.77A	-29.351999999999997	4.152875224758429e-18
10456	3.69516e-12	Cu	16	5375.80A	-29.353	4.143323876788539e-18
10457	1.7609799999999998e-12	Co	2	1.12804m	-29.353	4.143323876788539e-18
10458	2.08795e-12	Fe	2	9513.84A	-29.354	4.133794496309457e-18
10459	5.73704e-12	Na	2	3462.49A	-29.355999999999998	4.1148014358443715e-18
10460	3.51992e-12	Fe	2	5643.44A	-29.355999999999998	4.1148014358443715e-18
10461	5.42587e-12	Ti	3	3661.07A	-29.359	4.0864753420025115e-18
10462	1.48275e-12	K	1	1.33971m	-29.359	4.0864753420025115e-18
10463	1.95017e-13	Fe	2	10.1860m	-29.36	4.077076709525218e-18
10464	1.7516799999999998e-10	Sc	14	113.402A	-29.36	4.077076709525218e-18
10465	1.39935e-12	Fe	2	1.41955m	-29.361	4.067699693302744e-18
10466	3.49123e-11	Ti	11	568.981A	-29.362	4.0583442436191504e-18
10467	5.55985e-12	Mn	8	3572.84A	-29.362	4.0583442436191504e-18
10468	1.98756e-11	Ar	7	999.440A	-29.366	4.021137119949518e-18
10469	2.46069e-12	Fe	7	8072.72A	-29.366999999999997	4.0118887612128935e-18
10470	2.45261e-14	O	7	80.9930m	-29.369	3.993455806722999e-18
10471	7.02435e-12	Sc	14	2827.94A	-29.369	3.993455806722999e-18
10472	9.63357e-12	Zn	2	2062.00A	-29.371	3.975107543965995e-18
10473	1.22436e-11	S	11	1622.43A	-29.373	3.956843583818653e-18
10474	1.74855e-13	Fe	8	11.3606m	-29.373	3.956843583818653e-18
10475	1.47911e-12	K	13	1.34300m	-29.374000000000002	3.94774309611172e-18
10476	3.20566e-12	Fe	2	6196.69A	-29.375	3.9386635389457276e-18
10477	4.63548e-12	Ni	2	4285.31A	-29.375	3.9386635389457276e-18
10478	1.12105e-11	B	4	1771.95A	-29.378	3.911549969857391e-18
10479	2.67802e-11	Ni	15	741.760A	-29.378	3.911549969857391e-18
10480	1.91898e-11	Ar	10	1035.16A	-29.379	3.902553654571815e-18
10481	4.91779e-13	Si	10	4.03931m	-29.38	3.8935780302372586e-18
10482	1.89885e-12	Fe	2	1.04613m	-29.381	3.884623049265794e-18
10483	1.3533e-11	Li	2	1467.86A	-29.381	3.884623049265794e-18
10484	2.4746e-12	Co	2	8027.34A	-29.381	3.884623049265794e-18
10485	2.62819e-10	Ne	9	75.5824A	-29.381	3.884623049265794e-18
10486	4.61695e-11	Ni	15	430.251A	-29.383000000000003	3.8667748276077565e-18
10487	1.30928e-10	K	14	151.721A	-29.386999999999997	3.83132402290104e-18
10488	4.75369e-11	Si	9	417.875A	-29.388	3.8225122221732074e-18
10489	5.22362e-12	Fe	2	3802.81A	-29.389	3.81372068802472e-18
10490	1.00931e-11	S	4	1968.12A	-29.39	3.804949373843645e-18
10491	6.39675e-11	Ar	3	310.540A	-29.39	3.804949373843645e-18
10492	3.47119e-11	Mg	6	572.267A	-29.392	3.7874672194722735e-18
10493	1.74783e-11	Cl	8	1136.52A	-29.394000000000002	3.770065388304005e-18
10494	4.863280000000001e-12	Ni	4	4084.58A	-29.398000000000003	3.7355012210661524e-18
10495	1.2228e-12	B	1	1.62450m	-29.399	3.7269098066669465e-18
10496	3.2003099999999997e-13	K	1	6.20705m	-29.4	3.718338151972532e-18
10497	1.0909200000000002e-12	Co	3	1.82090m	-29.405	3.675774687113387e-18
10498	7.52388e-11	Fe	7	264.019A	-29.406	3.667320639930373e-18
10499	1.09807e-10	Ar	12	180.903A	-29.406	3.667320639930373e-18
10500	5.35201e-11	Sc	4	371.159A	-29.408	3.650470832151741e-18
10501	2.68043e-11	Be	3	741.092A	-29.408	3.650470832151741e-18
10502	3.725230000000001e-12	P	1	5332.42A	-29.409000000000002	3.642074982220151e-18
10503	1.6286700000000002e-12	N	1	1.21967m	-29.41	3.633698442207589e-18
10504	1.25955e-12	N	1	1.57711m	-29.414	3.600384494646354e-18
10505	5.49877e-11	Na	6	361.253A	-29.414	3.600384494646354e-18
10506	3.91479e-12	Mg	11	5074.21A	-29.415	3.5921038400944185e-18
10507	1.27099e-12	B	1	1.56291m	-29.415	3.5921038400944185e-18
10508	4.3345300000000005e-12	Fe	2	4582.83A	-29.419	3.55917123413752e-18
10509	2.58162e-12	Ni	2	7694.56A	-29.42	3.55098536745439e-18
10510	4.19951e-11	Ar	2	473.019A	-29.421999999999997	3.53467007170014e-18
10511	2.75248e-11	Cl	8	721.693A	-29.424	3.51842973792061e-18
10512	2.5191900000000003e-12	Fe	2	7885.25A	-29.426	3.5022640216968974e-18
10513	1.79015e-11	V	12	1109.66A	-29.426	3.5022640216968974e-18
10514	1.36073e-12	N	1	1.45984m	-29.427	3.4942090379704165e-18
10515	4.56749e-11	Fe	3	434.909A	-29.430999999999997	3.462173936954132e-18
10516	1.70808e-11	Mn	2	1162.97A	-29.433000000000003	3.4462666926573595e-18
10517	3.94208e-12	Fe	2	5039.08A	-29.436	3.4225427596165846e-18
10518	6.51842e-12	Mn	8	3047.43A	-29.441	3.3833652366146818e-18
10519	3.69005e-12	Mn	8	5383.25A	-29.445	3.352346357677494e-18
10520	2.95533e-11	P	8	672.157A	-29.445	3.352346357677494e-18
10521	2.48981e-11	Si	2	797.830A	-29.448	3.3292689676749825e-18
10522	3.63305e-11	S	2	546.771A	-29.448	3.3292689676749825e-18
10523	3.4950699999999996e-12	Fe	2	5683.57A	-29.449	3.3216118615317665e-18
10524	1.90272e-12	Fe	2	1.04400m	-29.451999999999998	3.298746046312556e-18
10525	5.74166e-11	N	2	345.970A	-29.454	3.2835896849664306e-18
10526	1.16586e-12	Na	1	1.70384m	-29.454	3.2835896849664306e-18
10527	4.8642300000000006e-12	Fe	2	4083.78A	-29.456999999999997	3.260985612569626e-18
10528	1.44471e-12	Sc	2	1.37498m	-29.456999999999997	3.260985612569626e-18
10529	1.91745e-12	N	1	1.03598m	-29.456999999999997	3.260985612569626e-18
10530	2.8639e-11	Cl	8	693.616A	-29.458000000000002	3.2534855537851083e-18
10531	8.57367e-12	Ca	2	2316.92A	-29.459	3.2460027446571754e-18
10532	1.8591e-12	N	1	1.06850m	-29.462	3.2236574189374388e-18
10533	1.0435799999999999e-12	Co	2	1.90349m	-29.463	3.216243212615921e-18
10534	3.25874e-11	P	10	609.575A	-29.465	3.2014659173579747e-18
10535	5.13376e-11	S	10	386.938A	-29.465	3.2014659173579747e-18
10536	3.21934e-11	O	4	617.036A	-29.465	3.2014659173579747e-18
10537	1.45023e-12	Sc	2	1.36975m	-29.465999999999998	3.1941027500737978e-18
10538	1.44479e-12	Sc	2	1.37491m	-29.469	3.172114701403701e-18
10539	1.64042e-12	N	1	1.21093m	-29.47	3.164819040042949e-18
10540	8.4304e-11	Ar	12	235.629A	-29.47	3.164819040042949e-18
10541	3.30658e-11	K	2	600.755A	-29.471	3.157540158237673e-18
10542	6.65074e-11	Ar	3	298.680A	-29.471	3.157540158237673e-18
10543	2.32219e-13	Fe	3	8.55418m	-29.471	3.157540158237673e-18
10544	2.17898e-12	Fe	2	9116.41A	-29.471999999999998	3.150278017396018e-18
10545	2.9237400000000002e-12	Ni	2	6794.20A	-29.473000000000003	3.14303257901476e-18
10546	4.47485e-12	Fe	2	4439.13A	-29.474	3.1358038046794068e-18
10547	4.8884e-11	Al	10	406.359A	-29.474	3.1358038046794068e-18
10548	7.76578e-12	Zn	2	2557.95A	-29.476	3.1213960949294192e-18
10549	7.96085e-11	Fe	9	249.527A	-29.476999999999997	3.1142170831265674e-18
10550	6.821089999999999e-10	Ca	13	29.1221A	-29.480999999999998	3.0856657692925686e-18
10551	5.36303e-11	Fe	9	370.396A	-29.483	3.0714884228899724e-18
10552	3.86626e-11	Fe	3	513.790A	-29.483	3.0714884228899724e-18
10553	2.41777e-12	Ar	12	8216.03A	-29.484	3.0644241955475504e-18
10554	2.32395e-11	S	5	854.770A	-29.484	3.0644241955475504e-18
10555	2.69498e-12	Fe	2	7370.92A	-29.484	3.0644241955475504e-18
10556	5.35844e-13	K	1	3.70714m	-29.486	3.0503444453111343e-18
10557	1.2717e-10	Cl	10	156.204A	-29.486	3.0503444453111343e-18
10558	4.30844e-11	V	10	461.059A	-29.489	3.0293460218501382e-18
10559	4.57695e-11	N	2	434.011A	-29.491	3.0154274411819325e-18
10560	1.42604e-12	Fe	2	1.39298m	-29.493000000000002	3.0015728105829318e-18
10561	9.768350000000001e-14	Na	1	20.3355m	-29.494	2.9946693846866477e-18
10562	1.4263700000000001e-12	N	1	1.39266m	-29.494	2.9946693846866477e-18
10563	8.69301e-13	Fe	2	2.28511m	-29.497	2.974054225647152e-18
10564	8.23614e-11	V	12	241.186A	-29.498	2.9672140907398893e-18
10565	3.87846e-12	Sc	8	5121.73A	-29.500999999999998	2.9467879326145367e-18
10566	3.09928e-11	Cr	5	640.937A	-29.502	2.9400105084410448e-18
10567	3.95829e-12	Fe	2	5018.44A	-29.502	2.9400105084410448e-18
10568	4.08129e-12	Ni	12	4867.20A	-29.504	2.9265023871726164e-18
10569	1.6207799999999999e-12	Mn	8	1.22561m	-29.505	2.9197716184589898e-18
10570	6.61657e-11	O	5	300.223A	-29.506	2.9130563300838057e-18
10571	1.30664e-12	Mn	5	1.52027m	-29.509	2.8930029913604158e-18
10572	3.80075e-13	Si	2	5.22646m	-29.509	2.8930029913604158e-18
10573	5.05419e-11	Fe	3	393.029A	-29.51	2.8863492691191164e-18
10574	2.29037e-11	O	1	867.303A	-29.511	2.879710850014338e-18
10575	7.97414e-11	Mg	6	249.111A	-29.511999999999997	2.8730876988498198e-18
10576	6.93207e-11	S	11	286.559A	-29.511999999999997	2.8730876988498198e-18
10577	7.189939999999998e-10	Sc	13	27.6281A	-29.517	2.8401997359187557e-18
10578	2.27939e-11	Mg	2	871.482A	-29.517	2.8401997359187557e-18
10579	4.29632e-11	Al	3	462.359A	-29.521	2.8141606282242966e-18
10580	5.51469e-11	B	3	360.210A	-29.523000000000003	2.8012307346318257e-18
10581	2.31753e-12	Co	2	8571.41A	-29.523000000000003	2.8012307346318257e-18
10582	6.44449e-11	Ne	2	308.240A	-29.524	2.7947880827238854e-18
10583	2.2209e-12	Mg	11	8944.31A	-29.525	2.7883602485041467e-18
10584	2.04362e-13	Ni	4	9.72025m	-29.529	2.762796408087036e-18
10585	5.715169999999999e-12	Fe	2	3475.74A	-29.53	2.7564421526771493e-18
10586	7.88218e-16	He	1	2520.17m	-29.533	2.737466938367622e-18
10587	5.38404e-11	S	3	368.951A	-29.533	2.737466938367622e-18
10588	3.01117e-11	P	8	659.693A	-29.533	2.737466938367622e-18
10589	1.72328e-12	Fe	2	1.15271m	-29.533	2.737466938367622e-18
10590	2.21622e-11	N	1	896.322A	-29.533	2.737466938367622e-18
10591	1.74867e-12	Ni	2	1.13597m	-29.535	2.7248894202718364e-18
10592	2.62101e-11	O	5	757.894A	-29.535999999999998	2.718622348514626e-18
10593	8.63049e-13	Fe	2	2.30166m	-29.537	2.7123696906224547e-18
10594	3.4951e-13	Fe	8	5.68351m	-29.537	2.7123696906224547e-18
10595	7.579239999999999e-12	Si	2	2620.90A	-29.537	2.7123696906224547e-18
10596	4.36821e-11	S	10	454.751A	-29.54	2.693697869007682e-18
10597	1.38052e-12	N	1	1.43891m	-29.541	2.6875025358276326e-18
10598	1.32695e-11	Al	6	1497.01A	-29.541	2.6875025358276326e-18
10599	2.49352e-11	O	2	796.645A	-29.544	2.669001898502377e-18
10600	5.30657e-11	Fe	6	374.337A	-29.544	2.669001898502377e-18
10601	3.48952e-11	Fe	11	569.260A	-29.544	2.669001898502377e-18
10602	4.41354e-11	Fe	3	450.079A	-29.546	2.656738948690783e-18
10603	6.36701e-12	V	10	3119.90A	-29.546999999999997	2.6506286186686718e-18
10604	7.42514e-12	P	1	2675.30A	-29.549	2.6384500864097755e-18
10605	6.98203e-11	Fe	11	284.509A	-29.55	2.632381819603647e-18
10606	9.69632e-13	Ni	2	2.04866m	-29.551	2.626327509423902e-18
10607	3.6267300000000002e-12	Fe	2	5477.24A	-29.552	2.620287123771147e-18
10608	2.0745e-11	Si	8	957.553A	-29.555999999999997	2.596264187023655e-18
10609	4.73674e-11	Fe	3	419.370A	-29.555999999999997	2.596264187023655e-18
10610	2.22406e-11	Fe	8	893.162A	-29.558000000000003	2.5843354366390682e-18
10611	5.0299e-12	Fe	2	3949.27A	-29.559	2.5783916300736985e-18
10612	4.07962e-11	Ar	2	486.919A	-29.56	2.5724614938840803e-18
10613	1.4449600000000001e-12	Fe	2	1.37474m	-29.56	2.5724614938840803e-18
10614	5.04583e-11	Fe	3	393.681A	-29.561	2.5665449966292002e-18
10615	6.687210000000001e-12	Fe	2	2970.52A	-29.561999999999998	2.5606421069404218e-18
10616	2.3836099999999998e-12	Co	2	8333.76A	-29.563000000000002	2.554752793521148e-18
10617	3.68157e-13	Si	2	5.39565m	-29.564	2.5488770251469097e-18
10618	1.08595e-11	Cr	2	1829.22A	-29.565	2.5430147706649044e-18
10619	1.15176e-11	Ti	9	1724.70A	-29.57	2.5139051212991024e-18
10620	3.81196e-11	Mg	7	521.109A	-29.574	2.490857500612671e-18
10621	4.45492e-11	Fe	3	445.899A	-29.574	2.490857500612671e-18
10622	2.54658e-11	Cl	8	780.043A	-29.574	2.490857500612671e-18
10623	1.16285e-12	N	1	1.70825m	-29.575	2.4851286873341606e-18
10624	2.95183e-11	O	2	672.954A	-29.576999999999998	2.473710558188119e-18
10625	2.36593e-11	S	11	839.604A	-29.576999999999998	2.473710558188119e-18
10626	1.15e-11	Si	4	1727.34A	-29.581	2.4510314434713002e-18
10627	5.86941e-11	B	3	338.440A	-29.581999999999997	2.445394227582414e-18
10628	2.47269e-12	Ni	2	8033.54A	-29.584	2.434158661695674e-18
10629	7.38879e-11	Fe	9	268.846A	-29.586	2.422974718545023e-18
10630	2.28722e-11	Ne	3	868.498A	-29.587	2.417402031332796e-18
10631	8.58191e-12	Ca	2	2314.69A	-29.587	2.417402031332796e-18
10632	6.42491e-11	Ni	16	309.179A	-29.588	2.411842160945494e-18
10633	2.11891e-12	Ni	2	9374.87A	-29.590999999999998	2.3952391562932132e-18
10634	2.72497e-10	S	7	72.8980A	-29.594	2.3787504459209875e-18
10635	2.04915e-12	N	1	9694.01A	-29.595	2.373279471713309e-18
10636	2.67446e-12	Na	10	7427.46A	-29.596	2.3678210803971174e-18
10637	3.07153e-12	Ni	2	6467.29A	-29.596	2.3678210803971174e-18
10638	3.84676e-12	Fe	2	5163.95A	-29.599	2.3515211147317705e-18
10639	1.8647299999999998e-10	Ti	15	106.527A	-29.601999999999997	2.335333357240824e-18
10640	8.27165e-12	B	2	2401.51A	-29.601999999999997	2.335333357240824e-18
10641	7.1409899999999994e-12	Cr	11	2781.75A	-29.604	2.3246034751192317e-18
10642	6.38257e-11	Ar	3	311.230A	-29.605	2.31925703548858e-18
10643	1.09081e-11	K	13	1821.07A	-29.605999999999998	2.3139228923278747e-18
10644	3.66577e-11	S	2	541.891A	-29.609	2.2979939591793774e-18
10645	4.80911e-11	Fe	3	413.059A	-29.61	2.292708719737119e-18
10646	9.73425e-14	F	2	20.4068m	-29.61	2.292708719737119e-18
10647	5.42941e-11	Fe	9	365.868A	-29.611	2.287435636008242e-18
10648	3.18024e-11	O	4	624.621A	-29.613000000000003	2.2769258239255266e-18
10649	3.35146e-11	Na	6	592.710A	-29.614	2.2716890398497296e-18
10650	7.41363e-12	Ni	11	2679.45A	-29.615	2.2664643000430825e-18
10651	5.24128e-15	Si	14	379.000m	-29.616	2.2612515768045156e-18
10652	2.51283e-11	Si	2	790.520A	-29.616999999999997	2.256050842496727e-18
10653	3.6050300000000004e-12	Fe	2	5510.21A	-29.619	2.245685230441706e-18
10654	3.3535199999999996e-12	Fe	2	5923.46A	-29.619	2.245685230441706e-18
10655	5.95161e-12	Ti	3	3337.66A	-29.623	2.225096664495511e-18
10656	1.14925e-12	Co	2	1.72847m	-29.624000000000002	2.2199790841785156e-18
10657	3.3778800000000004e-14	O	7	58.8075m	-29.625	2.2148732739696507e-18
10658	1.1127799999999998e-12	Fe	2	1.78512m	-29.625999999999998	2.2097792067983997e-18
10659	4.28039e-11	Ar	2	464.080A	-29.631	2.1844840733891012e-18
10660	3.54448e-11	Al	3	560.433A	-29.633000000000003	2.1744472807696296e-18
10661	6.3345e-13	Fe	8	3.13591m	-29.636	2.159478490977596e-18
10662	9.29155e-12	Co	12	2137.91A	-29.636999999999997	2.1545118282717905e-18
10663	4.3266e-12	Fe	2	4591.24A	-29.636999999999997	2.1545118282717905e-18
10664	1.17172e-12	N	1	1.69532m	-29.638	2.1495565885731878e-18
10665	3.68954e-11	Cl	10	538.400A	-29.638	2.1495565885731878e-18
10666	1.9474099999999997e-12	Fe	2	1.02004m	-29.638	2.1495565885731878e-18
10667	7.4005e-11	Na	2	268.420A	-29.639	2.144612745609671e-18
10668	6.56631e-10	Ca	13	30.2521A	-29.64	2.139680273169424e-18
10669	1.13432e-11	N	3	1751.22A	-29.642	2.129849335313045e-18
10670	3.50967e-11	Mg	6	565.993A	-29.644000000000002	2.120063566513142e-18
10671	8.22438e-12	Ni	12	2415.31A	-29.65	2.0909752038860673e-18
10672	2.90319e-11	Fe	8	684.230A	-29.65	2.0909752038860673e-18
10673	3.7592800000000005e-12	Fe	2	5284.11A	-29.653000000000002	2.0765810318294696e-18
10674	1.35807e-12	N	1	1.46269m	-29.654	2.071805027988977e-18
10675	1.0285600000000001e-10	S	11	193.129A	-29.654	2.071805027988977e-18
10676	8.96496e-11	Ar	12	221.579A	-29.656999999999996	2.057542822495051e-18
10677	4.11039e-11	Cr	11	483.274A	-29.659000000000002	2.0480892719442967e-18
10678	1.01756e-10	F	6	195.216A	-29.660999999999998	2.03867915651292e-18
10679	7.39007e-12	P	1	2687.99A	-29.663	2.0293122766345902e-18
10680	1.36535e-12	N	1	1.45490m	-29.664	2.024644987914216e-18
10681	1.37804e-10	F	6	144.150A	-29.665	2.0199884336600368e-18
10682	5.10038e-11	Fe	3	389.470A	-29.668000000000003	2.0060829310924305e-18
10683	4.96052e-11	Al	10	400.451A	-29.669	2.0014690683842632e-18
10684	3.99603e-11	K	3	497.104A	-29.67	1.9968658172658403e-18
10685	9.1721e-12	Mn	8	2165.75A	-29.671999999999997	1.987691052230523e-18
10686	8.7494e-11	Ar	12	227.038A	-29.673000000000002	1.983119489669889e-18
10687	5.3955e-10	Ca	13	36.8167A	-29.674	1.9785584414114083e-18
10688	1.75432e-11	C	1	1132.32A	-29.674	1.9785584414114083e-18
10689	1.85945e-12	Fe	2	1.06830m	-29.676	1.969467791127515e-18
10690	3.1319099999999997e-12	Fe	2	6342.60A	-29.680999999999997	1.946923479746275e-18
10691	4.5081099999999995e-12	Fe	2	4406.38A	-29.683000000000003	1.937978178908301e-18
10692	4.36803e-12	Co	3	4547.69A	-29.683000000000003	1.937978178908301e-18
10693	7.39509e-12	P	1	2686.17A	-29.685	1.9290739779943903e-18
10694	8.49673e-13	Na	1	2.33790m	-29.688000000000002	1.915794326137424e-18
10695	3.30685e-12	Ni	2	6007.06A	-29.688000000000002	1.915794326137424e-18
10696	1.21141e-11	Fe	11	1639.78A	-29.689	1.911388121458204e-18
10697	9.0809e-12	Ni	11	2187.50A	-29.691999999999997	1.8982302181812984e-18
10698	2.07955e-11	Ne	3	955.228A	-29.691999999999997	1.8982302181812984e-18
10699	4.34529e-11	Ar	2	457.149A	-29.693	1.8938644098293598e-18
10700	6.92413e-12	Fe	2	2868.87A	-29.695	1.885162893273402e-18
10701	1.22305e-11	B	2	1624.17A	-29.695999999999998	1.8808271389347923e-18
10702	4.0502e-12	F	2	4904.56A	-29.695999999999998	1.8808271389347923e-18
10703	4.43097e-11	Ar	2	448.310A	-29.699	1.867879615981756e-18
10704	1.6603299999999999e-12	N	1	1.19641m	-29.701	1.8592974887087344e-18
10705	4.43681e-11	Ar	2	447.720A	-29.705	1.8422513468715234e-18
10706	2.09012e-12	Fe	7	9504.00A	-29.706	1.8380142863508982e-18
10707	8.16675e-12	Fe	8	2432.36A	-29.708000000000002	1.8295693778031745e-18
10708	6.37621e-11	Ne	2	311.540A	-29.715999999999998	1.796175973270638e-18
10709	3.73003e-12	Fe	2	5325.55A	-29.715999999999998	1.796175973270638e-18
10710	1.27135e-12	B	1	1.56247m	-29.715999999999998	1.796175973270638e-18
10711	4.48337e-11	Fe	3	443.070A	-29.717	1.792044883168647e-18
10712	4.60432e-12	Fe	2	4314.31A	-29.718000000000004	1.7879232943102197e-18
10713	1.0296700000000001e-10	S	13	192.920A	-29.721	1.775615316925118e-18
10714	3.1814099999999997e-13	K	1	6.24391m	-29.721	1.775615316925118e-18
10715	1.22316e-11	B	2	1624.02A	-29.721999999999998	1.7715315150205023e-18
10716	9.70937e-13	Ne	3	2.04591m	-29.724	1.7633920670603563e-18
10717	2.30775e-11	S	10	860.772A	-29.724	1.7633920670603563e-18
10718	9.11227e-13	Si	2	2.17997m	-29.724	1.7633920670603563e-18
10719	4.93132e-11	Fe	8	402.822A	-29.725	1.7593363778502967e-18
10720	9.06552e-11	Cl	7	219.121A	-29.726999999999997	1.751252961455817e-18
10721	1.01245e-10	Si	8	196.202A	-29.728	1.747225191413885e-18
10722	1.25964e-10	Ti	15	157.699A	-29.73	1.7391974208664445e-18
10723	1.40726e-12	Mn	5	1.41156m	-29.732	1.7312065345742668e-18
10724	8.953180000000001e-12	B	2	2218.71A	-29.733	1.7272248700347623e-18
10725	4.9872e-11	Fe	6	398.309A	-29.734	1.723252363069579e-18
10726	4.52143e-12	Sc	8	4393.40A	-29.736	1.7153347376632838e-18
10727	1.82604e-12	Cr	13	1.08784m	-29.737	1.7113895772437102e-18
10728	4.74329e-11	S	3	418.790A	-29.738000000000003	1.7074534904412834e-18
10729	1.3201e-12	Mg	1	1.50477m	-29.739	1.7035264563873191e-18
10730	2.26729e-11	Si	8	876.134A	-29.74	1.6996084542610453e-18
10731	1.14223e-11	Mg	1	1739.09A	-29.74	1.6996084542610453e-18
10732	1.7839e-12	Ni	4	1.11354m	-29.741999999999997	1.6917994627479038e-18
10733	4.1620300000000006e-12	Fe	2	4772.78A	-29.744	1.6840263502916568e-18
10734	1.14416e-12	Co	2	1.73616m	-29.744	1.6840263502916568e-18
10735	4.46341e-12	F	6	4450.52A	-29.745	1.6801531971648426e-18
10736	2.95315e-12	O	1	6726.54A	-29.749000000000002	1.6647494600646374e-18
10737	1.80954e-11	C	1	1097.76A	-29.749000000000002	1.6647494600646374e-18
10738	1.6787299999999999e-12	Fe	2	1.18331m	-29.75	1.660920642555059e-18
10739	7.21931e-11	Fe	9	275.157A	-29.75	1.660920642555059e-18
10740	7.93946e-12	Zn	2	2501.99A	-29.750999999999998	1.6571006310813876e-18
10741	2.0633e-11	Cl	6	962.751A	-29.755	1.6419082411773988e-18
10742	5.594189999999999e-10	Ca	13	35.5091A	-29.756	1.6381319570134624e-18
10743	6.33138e-11	Ni	16	313.746A	-29.758000000000003	1.63060542434785e-18
10744	8.58428e-12	Mg	5	2314.05A	-29.764	1.6082326791932715e-18
10745	1.7572e-11	C	1	1130.46A	-29.766	1.600843521230747e-18
10746	1.20491e-10	Ca	14	164.863A	-29.767	1.5971616833018327e-18
10747	2.06081e-12	Co	2	9639.13A	-29.768	1.5934883133651704e-18
10748	5.02555e-11	Fe	3	395.269A	-29.77	1.5861668996100423e-18
10749	4.54721e-11	Ar	2	436.849A	-29.776	1.5644038738726438e-18
10750	8.19344e-11	Fe	11	242.443A	-29.776	1.5644038738726438e-18
10751	2.99557e-11	S	5	663.128A	-29.776999999999997	1.5608058448069946e-18
10752	1.86419e-12	Cl	10	1.06558m	-29.778000000000002	1.5572160909785355e-18
10753	3.48792e-11	S	2	569.521A	-29.779	1.5536345933548005e-18
10754	1.02939e-11	Mn	8	1929.72A	-29.78	1.5500613329470064e-18
10755	1.20356e-10	S	10	165.048A	-29.781999999999996	1.5429394480425958e-18
10756	1.93228e-12	Co	2	1.02803m	-29.783	1.539390785786416e-18
10757	1.40938e-11	Fe	11	1409.45A	-29.789	1.5182695523908507e-18
10758	6.27053e-11	Ni	16	316.791A	-29.791999999999998	1.5078178583082334e-18
10759	3.0407e-12	Cl	8	6532.86A	-29.793000000000003	1.5043499734668938e-18
10760	1.4646899999999999e-12	P	1	1.35623m	-29.794	1.500890064539384e-18
10761	2.34607e-12	Co	2	8467.14A	-29.794	1.500890064539384e-18
10762	6.47967e-12	Mn	8	3065.66A	-29.799	1.4837095180402642e-18
10763	6.17458e-13	B	3	3.21713m	-29.799	1.4837095180402642e-18
10764	4.20986e-10	Si	11	47.1855A	-29.805999999999997	1.4599866434751264e-18
10765	8.2055e-12	Fe	11	2420.87A	-29.808000000000003	1.4532786141759931e-18
10766	1.7122099999999998e-12	N	1	1.16016m	-29.808000000000003	1.4532786141759931e-18
10767	1.4192400000000002e-10	Al	6	139.966A	-29.809	1.449936166115348e-18
10768	3.4821199999999994e-10	Ar	11	57.0470A	-29.81	1.4466014054719187e-18
10769	2.2394099999999996e-10	Mg	9	88.7038A	-29.811999999999998	1.4399548757550843e-18
10770	1.79556e-11	C	1	1106.31A	-29.811999999999998	1.4399548757550843e-18
10771	1.9623700000000003e-12	Al	2	1.01227m	-29.814	1.4333388840683478e-18
10772	1.81037e-12	Co	2	1.09726m	-29.814	1.4333388840683478e-18
10773	3.2398900000000002e-12	Fe	2	6131.22A	-29.815	1.4300422961143338e-18
10774	5.50965e-12	Sc	8	3605.40A	-29.818	1.4201979541918656e-18
10775	6.794789999999999e-12	Na	2	2923.48A	-29.820999999999998	1.4104213802425311e-18
10776	1.35985e-12	Fe	2	1.46078m	-29.822	1.4071775010846633e-18
10777	2.92549e-11	S	13	679.012A	-29.822	1.4071775010846633e-18
10778	1.80597e-13	Ni	3	10.9993m	-29.826	1.3942764202090572e-18
10779	2.09237e-12	N	1	9493.77A	-29.826999999999998	1.391069673428865e-18
10780	8.04089e-11	Ar	12	247.043A	-29.828000000000003	1.3878703019615816e-18
10781	7.817369999999999e-13	Cr	7	2.54107m	-29.828000000000003	1.3878703019615816e-18
10782	8.95752e-12	B	2	2217.63A	-29.831	1.378316270004865e-18
10783	4.42939e-11	Si	10	448.470A	-29.831999999999997	1.3751462305515248e-18
10784	5.20558e-10	S	13	38.1599A	-29.831999999999997	1.3751462305515248e-18
10785	6.90604e-11	O	5	287.639A	-29.834	1.368828007541512e-18
10786	5.3558e-10	Ca	13	37.0896A	-29.834	1.368828007541512e-18
10787	7.97057e-11	Fe	9	249.223A	-29.834	1.368828007541512e-18
10788	1.44392e-11	Ni	2	1375.73A	-29.834	1.368828007541512e-18
10789	3.4130800000000002e-12	Ni	4	5820.09A	-29.836	1.3625388141293214e-18
10790	2.3151e-12	Co	2	8580.39A	-29.839000000000002	1.3531591629082455e-18
10791	2.8052400000000003e-12	Cl	7	7081.20A	-29.840999999999998	1.3469419612977393e-18
10792	7.50528e-11	Fe	9	264.673A	-29.842	1.3438440807520258e-18
10793	1.84063e-12	Li	1	1.07922m	-29.842	1.3438440807520258e-18
10794	3.71567e-13	Ne	9	5.34614m	-29.844	1.3376696780563418e-18
10795	1.69704e-11	N	1	1170.54A	-29.846999999999998	1.3284612247638275e-18
10796	3.60018e-12	Fe	2	5517.63A	-29.846999999999998	1.3284612247638275e-18
10797	4.99662e-11	S	10	397.558A	-29.848000000000003	1.3254058487326433e-18
10798	6.12588e-13	Be	3	3.24271m	-29.849	1.3223574998713509e-18
10799	1.34881e-11	Ni	2	1472.74A	-29.85	1.319316162017875e-18
10800	6.02717e-12	Fe	2	3295.82A	-29.851999999999997	1.3132544548720317e-18
10801	3.26754e-11	K	2	607.932A	-29.855	1.3042140747936888e-18
10802	9.30215e-12	P	1	2135.47A	-29.855	1.3042140747936888e-18
10803	8.04294e-11	Mg	6	246.980A	-29.857	1.2982217554357506e-18
10804	2.56994e-11	N	3	772.955A	-29.858	1.295235928254072e-18
10805	1.55444e-12	Ni	2	1.27792m	-29.859	1.2922569682843479e-18
10806	6.62191e-11	O	5	299.981A	-29.864	1.2774646250894888e-18
10807	3.12369e-12	Fe	2	6359.29A	-29.865	1.2745265379828439e-18
10808	2.94825e-11	O	2	673.770A	-29.866	1.2715952082890176e-18
10809	2.31567e-11	S	5	857.828A	-29.868000000000002	1.2657527590091245e-18
10810	1.78888e-11	C	1	1110.44A	-29.869	1.2628416084469833e-18
10811	4.20882e-11	Mn	14	471.972A	-29.872	1.2541482679624037e-18
10812	3.39833e-11	Cl	10	584.537A	-29.878	1.2369407086312325e-18
10813	2.0393900000000003e-12	N	1	9740.38A	-29.879	1.2340958239460914e-18
10814	3.20987e-12	Fe	2	6188.55A	-29.879	1.2340958239460914e-18
10815	1.38793e-11	Ni	11	1431.23A	-29.88	1.2312574823141687e-18
10816	1.69765e-12	Fe	2	1.17012m	-29.881	1.2284256686868388e-18
10817	3.78833e-11	Fe	3	524.359A	-29.884	1.2199692458651163e-18
10818	1.7247900000000002e-12	N	1	1.15170m	-29.89	1.203230640297742e-18
10819	2.87258e-12	Cr	4	6915.20A	-29.894000000000002	1.192199355480778e-18
10820	5.95097e-13	Fe	2	3.33802m	-29.898000000000003	1.1812692060909197e-18
10821	7.734810000000001e-14	Co	2	25.6819m	-29.901999999999997	1.170439264913017e-18
10822	6.19158e-13	Fe	2	3.20830m	-29.906	1.1597086132326223e-18
10823	2.47337e-12	Fe	2	8031.32A	-29.906999999999996	1.1570413574377583e-18
10824	8.58846e-12	Mg	5	2312.92A	-29.908	1.1543802361609725e-18
10825	3.62645e-12	Fe	2	5477.67A	-29.910999999999998	1.1464335385114184e-18
10826	6.29061e-11	Ni	15	315.779A	-29.910999999999998	1.1464335385114184e-18
10827	1.78213e-11	C	1	1114.65A	-29.912	1.1437968145411546e-18
10828	1.94855e-10	S	9	101.945A	-29.914	1.1385415455436786e-18
10829	1.9457900000000003e-12	Ni	2	1.02090m	-29.914	1.1385415455436786e-18
10830	2.72802e-12	Fe	2	7281.63A	-29.915	1.1359229726535628e-18
10831	3.27461e-12	Mn	5	6066.21A	-29.923000000000002	1.1151900418317744e-18
10832	1.4266600000000001e-12	Ni	12	1.39238m	-29.924	1.112625175909843e-18
10833	3.5097300000000002e-12	Fe	2	5659.83A	-29.925	1.110066209015827e-18
10834	3.34966e-11	Na	6	593.029A	-29.925	1.110066209015827e-18
10835	9.11738e-13	Fe	2	2.17875m	-29.925	1.110066209015827e-18
10836	3.46684e-11	Sc	8	572.984A	-29.928	1.102424566983404e-18
10837	7.57231e-11	Na	2	262.330A	-29.929000000000002	1.0998890608388897e-18
10838	5.33701e-11	Fe	6	372.202A	-29.93	1.0973593861966944e-18
10839	1.4069e-11	N	1	1411.93A	-29.930999999999997	1.094835529644726e-18
10840	7.78004e-12	P	1	2553.26A	-29.932	1.092317477801739e-18
10841	5.53644e-12	Fe	2	3587.95A	-29.932	1.092317477801739e-18
10842	1.50021e-11	Ni	2	1324.11A	-29.933000000000003	1.0898052173172734e-18
10843	6.71467e-12	O	1	2958.36A	-29.935	1.0847980171755838e-18
10844	4.64728e-11	Mg	7	427.443A	-29.94	1.0723804369566281e-18
10845	6.58594e-11	Fe	7	301.619A	-29.941	1.0699140303936912e-18
10846	1.7345799999999999e-12	Ni	4	1.14520m	-29.941	1.0699140303936912e-18
10847	1.73207e-10	Al	6	114.686A	-29.943	1.0649982219542806e-18
10848	5.11212e-11	Mn	12	388.576A	-29.944000000000003	1.0625487940146885e-18
10849	4.40415e-11	Ar	2	451.040A	-29.944000000000003	1.0625487940146885e-18
10850	3.656280000000001e-12	Fe	2	5432.97A	-29.944000000000003	1.0625487940146885e-18
10851	4.20616e-11	Fe	3	472.271A	-29.945	1.0601049996030374e-18
10852	5.22647e-11	Fe	9	380.074A	-29.945999999999998	1.057666825762564e-18
10853	1.79884e-11	C	1	1104.29A	-29.947	1.0552342595663046e-18
10854	8.74273e-13	Fe	2	2.27211m	-29.947	1.0552342595663046e-18
10855	3.50317e-11	Cl	10	567.042A	-29.948	1.0528072881170439e-18
10856	2.33909e-11	S	5	849.240A	-29.948	1.0528072881170439e-18
10857	2.27565e-11	Ne	3	872.915A	-29.949	1.0503858985472209e-18
10858	1.26051e-11	Co	2	1575.91A	-29.95	1.0479700780188781e-18
10859	3.03751e-15	B	1	653.972m	-29.951999999999998	1.0431550928822962e-18
10860	6.702780000000001e-12	Si	2	2963.61A	-29.953000000000003	1.040755902745477e-18
10861	7.83921e-12	P	1	2533.99A	-29.953000000000003	1.040755902745477e-18
10862	1.5761200000000002e-12	N	1	1.26034m	-29.954	1.038362230592867e-18
10863	1.1849500000000001e-10	Mg	6	167.639A	-29.955	1.035974063733438e-18
10864	8.56985e-12	Ca	2	2317.95A	-29.955	1.035974063733438e-18
10865	3.66104e-11	S	2	542.591A	-29.956	1.0335913895053579e-18
10866	2.20746e-11	N	1	899.879A	-29.958000000000002	1.0288424684415196e-18
10867	5.8949e-11	Ar	12	336.977A	-29.958000000000002	1.0288424684415196e-18
10868	8.95584e-12	B	2	2218.05A	-29.959	1.026476196427463e-18
10869	4.57828e-11	Cr	11	433.885A	-29.959	1.026476196427463e-18
10870	2.17393e-11	Mn	14	913.759A	-29.961	1.0217599667062895e-18
10871	6.625e-11	O	5	299.841A	-29.963	1.0170654060923506e-18
10872	2.96474e-12	Ni	2	6700.24A	-29.965	1.0123924150251589e-18
10873	1.66765e-12	N	1	1.19116m	-29.968000000000004	1.0054231546611033e-18
10874	2.6942e-11	K	8	737.305A	-29.968000000000004	1.0054231546611033e-18
10875	3.65438e-12	Fe	2	5435.80A	-29.97	1.0008036548803353e-18
10876	2.09891e-12	N	1	9464.17A	-29.97	1.0008036548803353e-18
10877	1.46779e-12	P	1	1.35336m	-29.974	9.916282318208696e-19
10878	2.64942e-11	Fe	8	749.767A	-29.974	9.916282318208696e-19
10879	1.1257299999999999e-12	Ni	2	1.76458m	-29.974	9.916282318208696e-19
10880	7.49783e-11	Fe	7	264.936A	-29.975	9.893475501759246e-19
10881	1.68805e-11	C	3	1176.77A	-29.976	9.87072113953212e-19
10882	2.6177099999999998e-12	Zn	2	7588.48A	-29.979	9.802771573157113e-19
10883	8.643399999999999e-13	Ni	11	2.29822m	-29.983	9.712899223170767e-19
10884	6.804689999999999e-10	Ca	13	29.1923A	-29.983	9.712899223170767e-19
10885	2.81338e-12	Cl	7	7060.70A	-29.987	9.62385082784179e-19
10886	4.60264e-14	Fe	2	43.1589m	-29.988000000000003	9.601716585156383e-19
10887	5.38142e-11	S	3	369.130A	-29.989	9.579633249816644e-19
10888	2.29266e-12	N	1	8664.39A	-29.991	9.535618833108324e-19
10889	2.30495e-11	S	10	861.818A	-29.991	9.535618833108324e-19
10890	9.52605e-12	Cu	15	2085.28A	-29.996	9.426465506938245e-19
10891	7.28311e-11	Fe	9	272.747A	-29.996	9.426465506938245e-19
10892	7.01998e-13	Fe	2	2.82970m	-29.997	9.404785237893357e-19
10893	4.19559e-11	Fe	3	473.460A	-30.0	9.340043151704181e-19
10894	2.8805e-12	Fe	2	6896.17A	-30.0	9.340043151704181e-19
10895	2.48769e-11	C	1	798.512A	-30.0	9.340043151704181e-19
10896	2.8558e-12	Ni	2	6955.82A	-30.0	9.340043151704181e-19
10897	8.937539999999999e-12	P	1	2222.59A	-30.000999999999998	9.318561648560712e-19
10898	6.00889e-13	Fe	2	3.30584m	-30.000999999999998	9.318561648560712e-19
10899	1.69501e-11	Mg	6	1171.94A	-30.004	9.254413121385398e-19
10900	5.47532e-10	Ca	13	36.2800A	-30.006	9.211892955436104e-19
10901	3.4700199999999998e-12	Fe	2	5724.60A	-30.006	9.211892955436104e-19
10902	2.46188e-12	Ni	11	8068.81A	-30.006	9.211892955436104e-19
10903	1.59789e-11	N	1	1243.17A	-30.008000000000003	9.169568151903414e-19
10904	1.78228e-11	C	1	1114.55A	-30.008000000000003	9.169568151903414e-19
10905	1.08126e-15	He	1	1837.16m	-30.01	9.127437813178711e-19
10906	4.2031400000000005e-10	Si	11	47.2610A	-30.01	9.127437813178711e-19
10907	7.54835e-11	Fe	7	263.163A	-30.011	9.106445288744835e-19
10908	6.0995e-12	Fe	2	3256.73A	-30.011999999999997	9.085501045777362e-19
10909	2.2659e-11	N	1	876.670A	-30.013	9.064604973231848e-19
10910	1.48442e-12	K	1	1.33819m	-30.013	9.064604973231848e-19
10911	4.0453300000000005e-12	Fe	8	4910.47A	-30.014	9.043756960319698e-19
10912	3.79592e-11	Fe	3	523.311A	-30.016	9.002204671512829e-19
10913	5.29789e-11	F	2	374.950A	-30.016	9.002204671512829e-19
10914	1.78368e-11	C	1	1113.68A	-30.016	9.002204671512829e-19
10915	1.0471400000000001e-13	Fe	6	18.9702m	-30.02	8.919671962997787e-19
10916	4.92668e-11	S	10	403.202A	-30.02	8.919671962997787e-19
10917	4.47135e-12	Fe	7	4442.60A	-30.026	8.797289475664582e-19
10918	1.15577e-12	N	1	1.71873m	-30.03	8.716635440957385e-19
10919	3.83111e-13	Ni	2	5.18504m	-30.033	8.656630544649461e-19
10920	3.60341e-11	Ti	11	551.269A	-30.034000000000002	8.636720846885006e-19
10921	1.14436e-10	K	14	173.585A	-30.034000000000002	8.636720846885006e-19
10922	8.67628e-12	Mn	8	2289.51A	-30.034000000000002	8.636720846885006e-19
10923	3.07985e-12	Ca	1	6449.81A	-30.037	8.577266078773207e-19
10924	2.55592e-12	O	1	7771.94A	-30.037	8.577266078773207e-19
10925	7.46728e-12	Ni	11	2660.20A	-30.038	8.557538914215025e-19
10926	1.2215100000000001e-12	Co	2	1.62622m	-30.038	8.557538914215025e-19
10927	3.01052e-11	S	5	659.834A	-30.045	8.420713329570631e-19
10928	4.97307e-11	Fe	3	399.441A	-30.045	8.420713329570631e-19
10929	1.35115e-11	Co	2	1470.18A	-30.046	8.401346226344089e-19
10930	3.2989699999999996e-12	Fe	2	6021.41A	-30.046	8.401346226344089e-19
10931	4.40737e-11	Ar	2	450.710A	-30.049	8.343511765722963e-19
10932	1.32718e-12	Co	2	1.49674m	-30.05	8.324322221166003e-19
10933	7.26803e-11	Ar	12	273.313A	-30.05	8.324322221166003e-19
10934	1.5787499999999998e-10	Sc	15	125.824A	-30.052	8.286075434728356e-19
10935	4.23816e-11	Sc	10	468.705A	-30.053	8.267017990066948e-19
10936	4.3375e-11	Ar	2	457.970A	-30.054000000000002	8.248004376311967e-19
10937	8.945339999999999e-12	C	3	2220.65A	-30.055	8.229034492655193e-19
10938	3.4524e-12	Fe	2	5753.81A	-30.055999999999997	8.210108238520123e-19
10939	1.15009e-11	Al	2	1727.21A	-30.058000000000003	8.172386217665219e-19
10940	7.06893e-11	Ni	15	281.011A	-30.058000000000003	8.172386217665219e-19
10941	2.7162099999999998e-12	Ni	12	7313.29A	-30.058000000000003	8.172386217665219e-19
10942	4.33969e-11	Ar	2	457.739A	-30.061999999999998	8.097461330464185e-19
10943	4.674789999999999e-16	He	1	4249.28m	-30.061999999999998	8.097461330464185e-19
10944	6.82084e-11	Ar	7	291.232A	-30.061999999999998	8.097461330464185e-19
10945	8.58573e-12	Ca	2	2313.66A	-30.061999999999998	8.097461330464185e-19
10946	4.429169999999999e-12	Fe	2	4484.92A	-30.063000000000002	8.078837686204687e-19
10947	3.24363e-12	Ni	4	6124.14A	-30.064	8.060256875138509e-19
10948	7.36793e-12	Mn	12	2696.07A	-30.064	8.060256875138509e-19
10949	1.1763e-13	Na	2	16.8873m	-30.066	8.023223358757782e-19
10950	5.18063e-10	Ca	13	38.3437A	-30.066999999999997	8.004770457095282e-19
10951	8.805719999999999e-13	Fe	2	2.25586m	-30.066999999999997	8.004770457095282e-19
10952	3.55019e-11	Si	4	559.533A	-30.068	7.986359995928765e-19
10953	3.0562400000000003e-12	Ca	1	6499.65A	-30.068	7.986359995928765e-19
10954	4.31667e-11	Fe	3	460.181A	-30.068	7.986359995928765e-19
10955	1.66773e-11	Ni	15	1191.11A	-30.07	7.949666004867032e-19
10956	1.08261e-11	Ni	11	1834.86A	-30.070999999999998	7.931382280423862e-19
10957	8.544819999999999e-12	O	1	2324.74A	-30.070999999999998	7.931382280423862e-19
10958	3.06945e-12	Ca	1	6471.66A	-30.072	7.913140607379933e-19
10959	2.17575e-12	Ca	14	9129.93A	-30.076	7.840592498220172e-19
10960	1.95386e-12	N	1	1.01668m	-30.08	7.768709514123176e-19
10961	4.5876e-12	V	10	4330.04A	-30.08	7.768709514123176e-19
10962	7.61411e-11	Na	2	260.890A	-30.081999999999997	7.733015536188578e-19
10963	5.185229999999999e-13	Cr	7	3.83097m	-30.086	7.662118823607692e-19
10964	3.9313e-10	Ar	11	50.5290A	-30.090999999999998	7.574411274706586e-19
10965	1.79969e-11	C	1	1103.77A	-30.095	7.504968654735211e-19
10966	2.78535e-12	Fe	2	7131.76A	-30.096	7.48770770581556e-19
10967	2.31478e-10	Mg	9	85.8156A	-30.098000000000003	7.45330481391354e-19
10968	1.09286e-10	K	12	181.766A	-30.099	7.4361626885305235e-19
10969	1.22981e-11	S	11	1615.25A	-30.1	7.419059988941772e-19
10970	5.9008400000000005e-12	Fe	7	3366.38A	-30.105	7.334134711513879e-19
10971	5.82279e-11	B	3	341.150A	-30.105999999999998	7.31726666976064e-19
10972	4.25937e-12	Fe	2	4663.71A	-30.107	7.300437423426813e-19
10973	3.59368e-12	Fe	2	5527.61A	-30.107	7.300437423426813e-19
10974	6.18759e-11	Ni	16	321.037A	-30.108	7.283646883285466e-19
10975	4.41031e-11	Fe	3	450.410A	-30.109	7.266894960314832e-19
10976	4.35034e-12	Fe	11	4566.19A	-30.111	7.233506610821912e-19
10977	1.5626899999999999e-12	N	1	1.27117m	-30.112	7.216870007277921e-19
10978	3.7202e-12	P	1	5339.62A	-30.112	7.216870007277921e-19
10979	3.00144e-12	Mg	11	6618.30A	-30.113000000000003	7.200271666860173e-19
10980	4.03427e-12	Fe	2	4923.93A	-30.115	7.167189423595402e-19
10981	2.86258e-11	Ne	3	693.936A	-30.116	7.1507053453494425e-19
10982	2.99777e-12	Fe	8	6626.41A	-30.119	7.101480235995885e-19
10983	2.94589e-11	Fe	8	674.310A	-30.122	7.052593989911592e-19
10984	3.98201e-11	Si	9	498.855A	-30.122	7.052593989911592e-19
10985	1.85012e-11	Mn	14	1073.69A	-30.128	6.955828772735767e-19
10986	1.41319e-11	Fe	8	1405.64A	-30.129	6.939830810497208e-19
10987	1.21866e-10	S	10	163.002A	-30.13	6.923869642550824e-19
10988	4.34179e-11	Si	8	457.518A	-30.133000000000003	6.876206059191679e-19
10989	4.66159e-11	Ar	2	426.130A	-30.135	6.84461276214481e-19
10990	1.84063e-12	Li	1	1.07922m	-30.136	6.828870589632576e-19
10991	1.49621e-11	Al	12	1327.65A	-30.138	6.797494779312744e-19
10992	1.4920299999999999e-12	Si	11	1.33137m	-30.141	6.750701154393053e-19
10993	1.4627600000000001e-12	P	1	1.35801m	-30.142	6.735174972584914e-19
10994	4.44853e-11	Ar	2	446.540A	-30.145	6.688810354197099e-19
10995	2.15598e-11	O	4	921.365A	-30.146	6.673426517279382e-19
10996	2.86722e-11	Be	3	692.813A	-30.149	6.6274869722679735e-19
10997	3.82494e-11	Ar	2	519.340A	-30.151999999999997	6.58186367286004e-19
10998	2.0779e-11	Mn	14	955.986A	-30.151999999999997	6.58186367286004e-19
10999	4.41345e-11	Fe	3	450.090A	-30.154	6.551622756234066e-19
11000	7.8697e-10	Sc	13	25.2417A	-30.154	6.551622756234066e-19
11001	1.07199e-11	Si	1	1853.05A	-30.154	6.551622756234066e-19
11002	7.73275e-11	Fe	7	256.887A	-30.154	6.551622756234066e-19
11003	5.92208e-12	S	2	3354.31A	-30.155	6.536554442036002e-19
11004	2.94829e-11	O	2	673.761A	-30.156999999999996	6.506521702415893e-19
11005	1.16915e-11	Mg	1	1699.05A	-30.158	6.491557117763093e-19
11006	6.42295e-12	Na	2	3092.73A	-30.159000000000002	6.47662695069997e-19
11007	7.8949e-12	Si	1	2516.11A	-30.16	6.461731122068264e-19
11008	1.6557900000000002e-12	Fe	2	1.19970m	-30.16	6.461731122068264e-19
11009	7.5112e-11	Fe	7	264.465A	-30.160999999999998	6.446869552891721e-19
11010	3.19788e-13	Co	2	6.21176m	-30.165	6.387764297561651e-19
11011	5.10867e-11	Ar	12	388.838A	-30.165	6.387764297561651e-19
11012	6.66737e-12	Fe	2	2979.35A	-30.165	6.387764297561651e-19
11013	6.00396e-12	Si	8	3308.56A	-30.166	6.373072847360669e-19
11014	3.75999e-12	Fe	2	5283.11A	-30.166	6.373072847360669e-19
11015	5.9350199999999995e-12	S	2	3346.99A	-30.166	6.373072847360669e-19
11016	1.01028e-11	Ni	15	1966.22A	-30.166	6.373072847360669e-19
11017	1.15103e-10	K	12	172.580A	-30.166999999999998	6.358415186557554e-19
11018	6.251060000000001e-13	Cr	7	3.17777m	-30.168000000000003	6.343791237438694e-19
11019	4.7947e-11	Fe	3	414.300A	-30.169	6.329200922469575e-19
11020	1.39548e-11	Ni	11	1423.49A	-30.169	6.329200922469575e-19
11021	4.08846e-11	Na	6	485.867A	-30.17	6.31464416429364e-19
11022	5.74429e-12	Fe	2	3458.12A	-30.171999999999997	6.285631009785162e-19
11023	1.82208e-11	C	1	1090.21A	-30.175	6.242361030269872e-19
11024	9.28122e-15	S	2	214.029m	-30.175	6.242361030269872e-19
11025	5.13124e-12	Si	8	3871.28A	-30.177	6.213679986594706e-19
11026	4.56474e-12	F	6	4351.71A	-30.180999999999997	6.156712626058929e-19
11027	5.3666e-11	Fe	6	370.150A	-30.180999999999997	6.156712626058929e-19
11028	5.04456e-12	Fe	2	3937.79A	-30.180999999999997	6.156712626058929e-19
11029	9.817430000000001e-14	Na	1	20.2339m	-30.183000000000003	6.128425101055519e-19
11030	1.16635e-12	Na	1	1.70312m	-30.186	6.086237319403967e-19
11031	2.11797e-12	Fe	2	9379.02A	-30.188000000000002	6.05827359902171e-19
11032	7.327110000000001e-12	K	4	2711.09A	-30.19	6.030438360263959e-19
11033	7.50228e-11	Ni	16	264.779A	-30.19	6.030438360263959e-19
11034	1.25521e-11	Fe	11	1582.56A	-30.193	5.988925114591357e-19
11035	2.56893e-12	Zn	2	7732.57A	-30.194000000000003	5.975150969056272e-19
11036	5.32117e-13	K	1	3.73310m	-30.195	5.961408503176865e-19
11037	7.06348e-11	Ni	11	281.228A	-30.195	5.961408503176865e-19
11038	1.22348e-11	B	2	1623.60A	-30.197	5.934018319107725e-19
11039	1.17081e-10	Ca	13	169.664A	-30.198	5.92037045569796e-19
11040	2.52257e-11	O	1	787.470A	-30.201	5.8796149121508e-19
11041	1.69721e-11	N	1	1170.42A	-30.201	5.8796149121508e-19
11042	5.01443e-10	Ca	13	39.6146A	-30.203000000000003	5.852600535495696e-19
11043	1.32695e-11	Al	6	1497.01A	-30.203000000000003	5.852600535495696e-19
11044	3.78223e-11	S	13	525.206A	-30.203000000000003	5.852600535495696e-19
11045	7.92925e-12	Fe	2	2505.21A	-30.206999999999997	5.79894357126573e-19
11046	5.62901e-12	V	10	3528.94A	-30.209	5.772299845753686e-19
11047	8.282270000000001e-13	Fe	2	2.39843m	-30.211	5.745778537040617e-19
11048	2.2021e-12	N	1	9020.69A	-30.213	5.71937908267233e-19
11049	6.5416800000000005e-12	S	4	3036.60A	-30.215	5.693100922779059e-19
11050	2.17945e-11	C	3	911.445A	-30.215	5.693100922779059e-19
11051	4.815880000000001e-12	Fe	2	4124.79A	-30.215	5.693100922779059e-19
11052	1.41852e-11	Ni	2	1400.37A	-30.215	5.693100922779059e-19
11053	5.29027e-11	Fe	9	375.490A	-30.215999999999998	5.680007154004934e-19
11054	6.55742e-12	S	4	3029.31A	-30.219	5.640906259787967e-19
11055	5.1012e-11	S	10	389.407A	-30.219	5.640906259787967e-19
11056	1.8238e-12	N	1	1.08918m	-30.22	5.627932535407525e-19
11057	4.51e-14	O	1	44.0453m	-30.221999999999998	5.602074534233579e-19
11058	9.47696e-11	Mn	14	209.608A	-30.223000000000003	5.589190120343482e-19
11059	3.08435e-12	Fe	2	6440.40A	-30.223000000000003	5.589190120343482e-19
11060	1.8357e-12	S	1	1.08212m	-30.224	5.576335339783106e-19
11061	7.66317e-11	Na	2	259.220A	-30.224	5.576335339783106e-19
11062	1.3377e-11	Ni	2	1484.97A	-30.225	5.563510124397549e-19
11063	3.36614e-12	Fe	2	5901.26A	-30.232	5.474555749421721e-19
11064	7.27237e-13	Ni	11	2.73150m	-30.233	5.461964620598161e-19
11065	5.76291e-10	S	13	34.4695A	-30.235	5.436869172725801e-19
11066	4.32378e-11	Sc	10	459.424A	-30.238000000000003	5.399442028598994e-19
11067	3.5041e-11	S	13	566.891A	-30.239	5.387023656539422e-19
11068	9.58523e-13	Mn	8	2.07240m	-30.241999999999997	5.349939646532562e-19
11069	5.87883e-11	Sc	10	337.898A	-30.245	5.31311092105486e-19
11070	1.97175e-11	Cl	7	1007.46A	-30.245	5.31311092105486e-19
11071	3.83579e-12	Fe	2	5178.71A	-30.249000000000002	5.264400027339775e-19
11072	1.81249e-12	N	1	1.09598m	-30.250999999999998	5.240212306319595e-19
11073	1.6591400000000001e-12	Ni	11	1.19728m	-30.252	5.228160152458774e-19
11074	1.2474200000000002e-10	Cl	12	159.244A	-30.254	5.20413893853882e-19
11075	3.48328e-13	Co	2	5.70281m	-30.254	5.20413893853882e-19
11076	1.1021799999999999e-12	Fe	2	1.80229m	-30.259	5.14456765271724e-19
11077	4.37668e-11	Ar	2	453.871A	-30.259	5.14456765271724e-19
11078	7.39959e-11	Fe	9	268.453A	-30.261	5.120930511446182e-19
11079	4.40523e-11	Mg	9	450.929A	-30.264	5.085678273765622e-19
11080	1.19009e-10	Mg	6	166.915A	-30.264	5.085678273765622e-19
11081	4.95676e-11	Fe	6	400.755A	-30.266	5.062311704613275e-19
11082	1.65658e-12	Fe	2	1.19912m	-30.266	5.062311704613275e-19
11083	6.57208e-12	V	10	3022.55A	-30.267	5.050668710782309e-19
11084	8.75586e-11	Sc	15	226.871A	-30.268	5.039052495094068e-19
11085	5.12725e-11	Fe	8	387.429A	-30.269000000000002	5.027462995960534e-19
11086	3.925e-11	Ar	2	506.101A	-30.273000000000003	4.981370938163982e-19
11087	2.85101e-11	Ne	3	696.753A	-30.274	4.969914102930043e-19
11088	9.64757e-13	Ne	3	2.05901m	-30.275	4.958483617685939e-19
11089	9.70889e-13	Fe	2	2.04601m	-30.276	4.947079421828332e-19
11090	2.26926e-11	Ne	3	875.371A	-30.278000000000002	4.924349656556154e-19
11091	1.18493e-10	Mg	6	167.643A	-30.278000000000002	4.924349656556154e-19
11092	1.52501e-13	Fe	6	13.0258m	-30.278000000000002	4.924349656556154e-19
11093	2.20893e-11	Sc	15	899.281A	-30.279	4.91302396663067e-19
11094	1.07794e-11	B	2	1842.82A	-30.28	4.901724325069139e-19
11095	8.10884e-12	Fe	2	2449.73A	-30.283	4.867981092161431e-19
11096	3.29712e-11	F	2	602.479A	-30.284000000000002	4.8567850463364285e-19
11097	1.21547e-12	Co	2	1.63430m	-30.284000000000002	4.8567850463364285e-19
11098	2.0659699999999998e-13	Ni	2	9.61508m	-30.284000000000002	4.8567850463364285e-19
11099	6.64533e-13	Fe	2	2.98924m	-30.285	4.845614750702303e-19
11100	1.4607399999999999e-12	Sc	2	1.35989m	-30.289	4.801189887639432e-19
11101	2.29284e-11	N	1	866.371A	-30.29	4.790147457322084e-19
11102	2.94989e-12	Cr	4	6733.96A	-30.294	4.746231121461572e-19
11103	1.77929e-13	Co	2	11.1643m	-30.295	4.735315092798786e-19
11104	1.81828e-12	N	1	1.09249m	-30.296	4.724424170305274e-19
11105	6.044949999999999e-13	Fe	2	3.28612m	-30.299	4.691901463077921e-19
11106	3.5785800000000003e-12	Al	11	5550.94A	-30.3	4.68111038916196e-19
11107	4.8597e-12	Na	2	4087.59A	-30.301	4.67034413402733e-19
11108	4.44962e-11	Ar	2	446.431A	-30.304000000000002	4.63819371115107e-19
11109	6.01322e-12	Fe	2	3303.46A	-30.307	4.606264610229213e-19
11110	7.775010000000001e-12	P	1	2554.91A	-30.307	4.606264610229213e-19
11111	6.8668e-12	Fe	2	2892.83A	-30.309	4.585100746776753e-19
11112	5.11022e-11	Ni	16	388.720A	-30.311999999999998	4.553537135250838e-19
11113	3.3615199999999996e-12	Fe	2	5909.37A	-30.313000000000002	4.543064290458077e-19
11114	4.8272e-11	F	6	411.511A	-30.314	4.532615532540011e-19
11115	1.8161400000000002e-12	N	1	1.09377m	-30.315	4.522190806098252e-19
11116	2.49356e-11	O	2	796.632A	-30.316	4.511790055862015e-19
11117	4.2845699999999996e-13	Fe	2	4.63628m	-30.318	4.491060263557772e-19
11118	4.56544e-12	Fe	2	4351.05A	-30.319000000000003	4.480731111582509e-19
11119	6.47848e-11	Na	4	306.622A	-30.32	4.470425715997595e-19
11120	1.8095e-11	C	1	1097.79A	-30.320999999999998	4.460144022164807e-19
11121	1.81686e-11	C	1	1093.34A	-30.320999999999998	4.460144022164807e-19
11122	1.3170300000000002e-10	Ni	9	150.827A	-30.324	4.429440606680526e-19
11123	6.9942e-13	Mn	8	2.84013m	-30.324	4.429440606680526e-19
11124	8.54211e-11	Sc	15	232.547A	-30.329	4.378737219333153e-19
11125	2.0461e-12	N	1	9708.45A	-30.331	4.358618749282993e-19
11126	4.95471e-11	Fe	3	400.921A	-30.336	4.308726053033469e-19
11127	5.00962e-11	V	12	396.526A	-30.338	4.288929255073153e-19
11128	5.98618e-12	Fe	2	3318.38A	-30.34	4.269223415137276e-19
11129	1.19657e-10	S	10	166.012A	-30.342	4.2496081153116423e-19
11130	2.0518400000000003e-12	N	1	9681.27A	-30.343000000000004	4.23983428786722e-19
11131	1.4913299999999998e-10	Si	8	133.200A	-30.35	4.172044025848212e-19
11132	7.01184e-11	V	12	283.299A	-30.351	4.162448590859286e-19
11133	3.19818e-13	K	1	6.21117m	-30.353	4.143323876788539e-19
11134	4.42918e-11	Ar	2	448.491A	-30.355999999999998	4.1148014358443704e-19
11135	2.23008e-11	Si	8	890.751A	-30.355999999999998	4.1148014358443704e-19
11136	7.15749e-12	Fe	2	2775.34A	-30.361	4.0676996933027446e-19
11137	1.71607e-12	N	1	1.15756m	-30.362	4.0583442436191502e-19
11138	3.69695e-11	S	13	537.320A	-30.366	4.021137119949518e-19
11139	7.2385399999999996e-12	Fe	2	2744.26A	-30.368000000000002	4.002661673111045e-19
11140	4.25347e-12	Fe	2	4670.18A	-30.369	3.993455806722999e-19
11141	2.26159e-11	N	1	878.341A	-30.371	3.975107543965996e-19
11142	2.58464e-12	Fe	2	7685.58A	-30.371	3.975107543965996e-19
11143	5.3322e-10	Ca	13	37.2538A	-30.373	3.9568435838186533e-19
11144	9.97206e-12	C	1	1992.01A	-30.374000000000002	3.9477430961117195e-19
11145	8.69154e-11	Fe	11	228.549A	-30.375999999999998	3.929604864181738e-19
11146	4.23532e-11	F	2	469.019A	-30.377	3.9205670237915247e-19
11147	2.44545e-12	Fe	2	8123.04A	-30.378	3.911549969857391e-19
11148	1.65019e-12	Co	8	1.20376m	-30.381	3.8846230492657935e-19
11149	9.85769e-13	Fe	2	2.01512m	-30.386	3.840156136927383e-19
11150	1.19012e-10	Mg	6	166.911A	-30.386	3.840156136927383e-19
11151	4.3909e-11	Fe	3	452.401A	-30.386999999999997	3.831324022901041e-19
11152	3.02881e-12	Fe	2	6558.50A	-30.392	3.7874672194722736e-19
11153	2.08775e-11	Ar	11	951.475A	-30.392	3.7874672194722736e-19
11154	3.04871e-12	Fe	2	6515.70A	-30.392	3.7874672194722736e-19
11155	5.17534e-12	Mg	1	3838.29A	-30.393	3.778756286593306e-19
11156	5.95164e-12	Ne	3	3337.64A	-30.397	3.744112440721036e-19
11157	2.19512e-11	Fe	8	904.938A	-30.399	3.7269098066669464e-19
11158	6.4205e-11	Fe	7	309.391A	-30.401999999999997	3.701253940018333e-19
11159	2.5547900000000003e-12	O	1	7775.39A	-30.405	3.675774687113388e-19
11160	1.8371e-11	Cr	2	1081.29A	-30.406	3.6673206399303726e-19
11161	7.18441e-11	Ca	14	276.494A	-30.406999999999996	3.6588860365163195e-19
11162	4.23612e-11	Ar	2	468.931A	-30.406999999999996	3.6588860365163195e-19
11163	1.12922e-10	Si	10	175.913A	-30.409000000000002	3.642074982220151e-19
11164	1.67405e-12	Fe	2	1.18661m	-30.413	3.6086842380785027e-19
11165	2.4792400000000002e-12	Fe	2	8012.32A	-30.416	3.58384223051943e-19
11166	2.90908e-11	Ni	15	682.842A	-30.418000000000003	3.5673759711922e-19
11167	5.19074e-12	Fe	2	3826.90A	-30.418000000000003	3.5673759711922e-19
11168	5.35878e-11	F	2	370.690A	-30.419	3.5591712341375204e-19
11169	3.24252e-11	K	2	612.624A	-30.421999999999997	3.5346700717001403e-19
11170	3.50145e-12	Fe	2	5673.21A	-30.423000000000002	3.52654055612686e-19
11171	3.9976900000000005e-10	Ca	13	49.6899A	-30.423000000000002	3.52654055612686e-19
11172	2.33842e-11	Si	8	849.482A	-30.423000000000002	3.52654055612686e-19
11173	5.04931e-11	Fe	3	393.410A	-30.424	3.51842973792061e-19
11174	1.9637700000000002e-12	N	1	1.01155m	-30.424	3.51842973792061e-19
11175	1.45966e-12	P	1	1.36090m	-30.424	3.51842973792061e-19
11176	2.27913e-12	Fe	2	8715.79A	-30.427	3.494209037970417e-19
11177	1.1228899999999999e-12	Mg	11	1.76905m	-30.428	3.4861725801924177e-19
11178	1.12917e-10	Si	10	175.921A	-30.429000000000002	3.478154605754401e-19
11179	1.06861e-11	P	1	1858.90A	-30.429000000000002	3.478154605754401e-19
11180	3.7662e-11	V	10	527.440A	-30.43	3.4701550721458924e-19
11181	1.79876e-11	C	1	1104.34A	-30.430999999999997	3.4621739369541323e-19
11182	2.45925e-12	Si	2	8077.46A	-30.433000000000003	3.4462666926573594e-19
11183	8.993090000000001e-13	Si	2	2.20886m	-30.434	3.438340499213806e-19
11184	4.61652e-11	Ar	2	430.291A	-30.435	3.430432535509302e-19
11185	1.7378799999999999e-12	N	1	1.14303m	-30.436	3.4225427596165847e-19
11186	1.07089e-11	Ni	12	1854.95A	-30.438000000000002	3.4068176040395743e-19
11187	4.39412e-11	Ar	2	452.069A	-30.441	3.3833652366146826e-19
11188	7.62791e-11	Cl	7	260.418A	-30.441	3.3833652366146826e-19
11189	2.6368599999999997e-12	Fe	2	7533.37A	-30.443	3.3678200854050667e-19
11190	3.76306e-11	Ar	2	527.880A	-30.445	3.352346357677494e-19
11191	8.80234e-14	Mn	8	22.5673m	-30.445999999999998	3.344636175010158e-19
11192	2.86425e-11	Ne	3	693.531A	-30.447	3.336943725270846e-19
11193	8.592230000000001e-12	Mg	5	2311.91A	-30.449	3.3216118615317666e-19
11194	2.47608e-11	O	4	802.253A	-30.45	3.3139723662440115e-19
11195	6.59611e-12	Fe	11	3011.54A	-30.451999999999998	3.298746046312556e-19
11196	2.05658e-12	N	1	9658.98A	-30.453000000000003	3.2911591409403965e-19
11197	1.76406e-11	F	6	1126.06A	-30.454	3.2835896849664307e-19
11198	2.063e-11	Cl	6	962.890A	-30.455	3.276037638258103e-19
11199	4.57843e-12	Fe	2	4338.70A	-30.456	3.2685029607751877e-19
11200	2.15115e-11	O	4	923.436A	-30.461	3.231088716769686e-19
11201	1.18541e-11	Mg	1	1675.74A	-30.462	3.2236574189374385e-19
11202	1.92461e-12	Fe	2	1.03213m	-30.462	3.2236574189374385e-19
11203	5.09033e-11	Fe	3	390.239A	-30.463	3.216243212615921e-19
11204	4.6379799999999997e-10	Ar	11	42.8300A	-30.463	3.216243212615921e-19
11205	2.31047e-10	Mg	9	85.9758A	-30.463	3.216243212615921e-19
11206	2.65578e-12	Fe	2	7479.69A	-30.464000000000002	3.208846058495749e-19
11207	7.94471e-11	Fe	9	250.034A	-30.464000000000002	3.208846058495749e-19
11208	2.85162e-11	Ne	3	696.602A	-30.469	3.1721147014037006e-19
11209	2.84462e-11	Ne	3	698.317A	-30.47	3.164819040042949e-19
11210	5.95529e-12	Al	12	3335.60A	-30.471	3.157540158237673e-19
11211	1.86918e-11	Fe	8	1062.74A	-30.474	3.135803804679407e-19
11212	5.11565e-12	Fe	2	3883.08A	-30.474	3.135803804679407e-19
11213	4.2932e-12	Ni	4	4626.96A	-30.476	3.1213960949294193e-19
11214	3.33798e-13	Ni	2	5.95104m	-30.478	3.1070545825926275e-19
11215	5.7614199999999995e-12	Ne	3	3447.84A	-30.482	3.078568934958255e-19
11216	9.535589999999999e-12	Al	6	2083.19A	-30.487	3.043328847767706e-19
11217	3.08392e-12	Ni	2	6441.29A	-30.494	2.994669384686648e-19
11218	2.85217e-12	K	1	6964.69A	-30.494	2.994669384686648e-19
11219	1.19817e-11	C	1	1657.91A	-30.494	2.994669384686648e-19
11220	3.1056099999999997e-12	Fe	2	6396.31A	-30.495	2.987781836229306e-19
11221	1.25157e-12	Si	1	1.58716m	-30.496	2.9809101286938604e-19
11222	5.65837e-12	Si	2	3510.63A	-30.497	2.974054225647152e-19
11223	4.3239e-11	Ar	2	459.411A	-30.498	2.96721409073989e-19
11224	2.8744099999999997e-12	Ni	2	6910.79A	-30.499000000000002	2.960389687706359e-19
11225	1.9163700000000002e-12	N	1	1.03657m	-30.5	2.9535809803642786e-19
11226	6.2402e-11	Ar	3	318.330A	-30.5	2.9535809803642786e-19
11227	7.68127e-11	Ni	11	258.609A	-30.502	2.9400105084410447e-19
11228	3.86008e-12	Fe	2	5146.13A	-30.502	2.9400105084410447e-19
11229	1.64682e-12	Mg	11	1.20623m	-30.504	2.9265023871726164e-19
11230	1.28154e-11	Li	2	1550.04A	-30.506	2.9130563300838056e-19
11231	5.1532e-11	V	12	385.478A	-30.509	2.8930029913604156e-19
11232	2.50705e-11	Al	2	792.343A	-30.509	2.8930029913604156e-19
11233	2.31658e-12	Fe	2	8574.89A	-30.509	2.8930029913604156e-19
11234	1.6012499999999998e-10	Al	6	124.056A	-30.511999999999997	2.8730876988498196e-19
11235	7.72723e-12	Li	1	2570.71A	-30.516	2.846747072498844e-19
11236	3.26497e-12	Fe	2	6084.11A	-30.522	2.807688238386313e-19
11237	5.87503e-11	Sc	10	338.117A	-30.525	2.7883602485041468e-19
11238	5.07101e-11	Fe	8	391.726A	-30.526	2.78194719789285e-19
11239	9.6613e-11	Si	10	205.609A	-30.526999999999997	2.775548896888685e-19
11240	7.947949999999999e-13	Ni	11	2.49932m	-30.526999999999997	2.775548896888685e-19
11241	4.20433e-11	V	10	472.476A	-30.531999999999996	2.7437774513909687e-19
11242	1.13317e-10	Mg	6	175.299A	-30.533	2.7374669383676217e-19
11243	2.99539e-11	S	5	663.167A	-30.533	2.7374669383676217e-19
11244	3.488e-11	K	8	569.508A	-30.534000000000002	2.731170939121498e-19
11245	3.91742e-10	Ar	11	50.7080A	-30.541	2.6875025358276326e-19
11246	2.69936e-11	Ne	1	735.896A	-30.546999999999997	2.650628618668672e-19
11247	3.57604e-11	Cl	6	555.488A	-30.548000000000002	2.6445323420155913e-19
11248	4.29744e-12	Fe	2	4622.40A	-30.549	2.6384500864097756e-19
11249	1.31553e-14	P	15	151.000m	-30.55	2.632381819603647e-19
11250	3.62582e-11	S	2	547.861A	-30.553	2.614260630619881e-19
11251	2.30906e-11	N	1	860.282A	-30.555999999999997	2.5962641870236546e-19
11252	1.82236e-11	C	1	1090.04A	-30.561999999999998	2.560642106940422e-19
11253	2.11417e-12	N	1	9395.85A	-30.563000000000002	2.554752793521148e-19
11254	4.51745e-12	Fe	2	4397.28A	-30.566999999999997	2.531330679124824e-19
11255	8.4735e-12	Ca	2	2344.30A	-30.570999999999998	2.5081232999639716e-19
11256	5.7019300000000005e-12	Fe	11	3483.82A	-30.572	2.5023547764488804e-19
11257	5.20681e-11	Fe	6	381.509A	-30.573	2.4965995201697123e-19
11258	1.40689e-11	N	1	1411.94A	-30.576	2.4794130499605434e-19
11259	4.75496e-11	Si	9	417.763A	-30.576	2.4794130499605434e-19
11260	2.57334e-13	Fe	2	7.71934m	-30.576999999999998	2.473710558188119e-19
11261	9.93253e-12	Si	1	1999.94A	-30.578000000000003	2.468021181782783e-19
11262	3.8127e-11	Si	8	521.008A	-30.58	2.456681654484926e-19
11263	4.05406e-12	Fe	2	4899.90A	-30.581	2.4510314434713e-19
11264	9.31393e-13	Fe	2	2.13277m	-30.581999999999997	2.445394227582414e-19
11265	5.08576e-11	Fe	3	390.590A	-30.585	2.4285602521279883e-19
11266	5.48612e-11	Fe	7	362.086A	-30.588	2.411842160945494e-19
11267	6.53902e-11	He	1	303.784A	-30.588	2.411842160945494e-19
11268	6.85034e-13	Ni	4	2.89978m	-30.589000000000002	2.4062950779052374e-19
11269	3.5579e-10	Si	11	55.8320A	-30.589000000000002	2.4062950779052374e-19
11270	5.645030000000001e-16	He	1	3518.93m	-30.594	2.3787504459209873e-19
11271	2.68233e-12	N	1	7405.68A	-30.596999999999998	2.3623752430326036e-19
11272	4.61706e-11	F	2	430.241A	-30.598000000000003	2.356941930746423e-19
11273	4.04121e-11	K	8	491.548A	-30.599	2.3515211147317704e-19
11274	3.9122e-12	Fe	11	5077.57A	-30.6	2.346112766247963e-19
11275	3.97913e-11	Si	9	499.216A	-30.601	2.3407168566205123e-19
11276	1.86342e-11	Mg	6	1066.02A	-30.601999999999997	2.335333357240824e-19
11277	4.90201e-11	Fe	3	405.231A	-30.601999999999997	2.335333357240824e-19
11278	2.58839e-11	Mg	9	767.443A	-30.601999999999997	2.335333357240824e-19
11279	3.3106e-11	Fe	11	600.025A	-30.604	2.3246034751192317e-19
11280	3.89448e-12	Fe	2	5100.66A	-30.607	2.308601017355981e-19
11281	8.00935e-11	Ni	16	248.016A	-30.608	2.3032913823568673e-19
11282	7.6356e-12	Si	2	2601.56A	-30.608	2.3032913823568673e-19
11283	4.41462e-11	Ar	2	449.970A	-30.61	2.292708719737119e-19
11284	4.43979e-11	Ar	2	447.419A	-30.616999999999997	2.2560508424967267e-19
11285	5.71954e-11	S	11	347.308A	-30.622	2.23022604205352e-19
11286	4.45897e-11	Mn	12	445.494A	-30.627	2.2046968556565087e-19
11287	5.78437e-11	Si	9	343.416A	-30.627	2.2046968556565087e-19
11288	1.95162e-12	N	1	1.01785m	-30.629	2.1945671937383534e-19
11289	1.23046e-11	Fe	11	1614.39A	-30.631	2.184484073389101e-19
11290	4.64024e-12	Mg	6	4280.91A	-30.635	2.1644566030233912e-19
11291	7.995860000000001e-12	Ni	12	2484.34A	-30.636	2.1594784909775961e-19
11292	2.68887e-11	S	10	738.767A	-30.636999999999997	2.1545118282717906e-19
11293	1.67912e-11	N	3	1183.03A	-30.636999999999997	2.1545118282717906e-19
11294	1.1145e-12	Cl	8	1.78236m	-30.64	2.139680273169424e-19
11295	2.03364e-11	O	1	976.791A	-30.642	2.1298493353130451e-19
11296	1.86593e-12	N	1	1.06459m	-30.642	2.1298493353130451e-19
11297	6.7243100000000005e-12	Si	2	2954.13A	-30.644000000000002	2.1200635665131423e-19
11298	4.1782300000000005e-12	Ni	4	4754.28A	-30.646	2.1103227592367866e-19
11299	9.45955e-12	Zn	2	2099.94A	-30.648000000000003	2.1006267069045076e-19
11300	2.69263e-11	K	8	737.735A	-30.649	2.0957953995459981e-19
11301	4.14073e-12	Ni	3	4797.33A	-30.649	2.0957953995459981e-19
11302	8.79372e-12	Si	11	2258.94A	-30.65	2.0909752038860672e-19
11303	1.49183e-10	Si	8	133.155A	-30.651	2.0861660943685e-19
11304	7.86141e-12	Fe	2	2526.83A	-30.651999999999997	2.0813680454959102e-19
11305	1.8318e-11	Mg	6	1084.42A	-30.655	2.0670400086524832e-19
11306	7.26761e-11	Ni	15	273.329A	-30.655	2.0670400086524832e-19
11307	3.1286599999999997e-12	Ni	4	6349.18A	-30.66	2.0433787973331228e-19
11308	6.67628e-13	Ni	11	2.97538m	-30.662	2.0339903245666433e-19
11309	1.10343e-13	Ne	9	18.0024m	-30.664	2.024644987914216e-19
11310	2.1229899999999998e-17	Ca	2	9.35682c	-30.668000000000003	2.0060829310924306e-19
11311	1.42944e-12	Fe	7	1.38967m	-30.669	2.0014690683842634e-19
11312	2.68671e-11	Al	2	739.361A	-30.669	2.0014690683842634e-19
11313	4.70301e-11	K	8	422.378A	-30.671	1.9922731533312145e-19
11314	7.48433e-11	Sc	15	265.414A	-30.671999999999997	1.987691052230523e-19
11315	6.0845e-12	Fe	2	3264.76A	-30.675	1.9740078832728083e-19
11316	7.11153e-11	Ni	15	279.328A	-30.677	1.964938140904379e-19
11317	1.67622e-10	Si	12	118.507A	-30.68	1.9514116018865323e-19
11318	5.74238e-13	Mn	8	3.45927m	-30.682	1.9424456800004804e-19
11319	1.12016e-11	P	2	1773.36A	-30.683000000000003	1.937978178908301e-19
11320	2.40549e-12	Fe	2	8257.95A	-30.684	1.9335209527835378e-19
11321	4.26132e-11	Ni	16	466.157A	-30.684	1.9335209527835378e-19
11322	1.18477e-12	Ni	2	1.67665m	-30.685	1.9290739779943904e-19
11323	1.39387e-12	Fe	7	1.42513m	-30.686	1.9246372309634248e-19
11324	1.30026e-12	Cr	7	1.52773m	-30.686999999999998	1.9202106881674813e-19
11325	4.6819e-12	Mn	5	4242.82A	-30.686999999999998	1.9202106881674813e-19
11326	2.48228e-11	S	10	800.251A	-30.689	1.9113881214582036e-19
11327	5.69917e-11	F	2	348.550A	-30.69	1.9069920507685147e-19
11328	2.65496e-11	S	13	748.202A	-30.691999999999997	1.8982302181812982e-19
11329	3.92398e-11	Ca	9	506.233A	-30.693	1.89386440982936e-19
11330	8.15466e-11	K	12	243.596A	-30.693	1.89386440982936e-19
11331	3.3991800000000005e-12	Fe	2	5843.89A	-30.693	1.89386440982936e-19
11332	2.9149099999999997e-13	Fe	8	6.81479m	-30.695	1.885162893273402e-19
11333	1.8263900000000003e-12	Fe	2	1.08763m	-30.697	1.8765013565544275e-19
11334	7.85516e-11	Fe	9	252.884A	-30.697	1.8765013565544275e-19
11335	4.5455e-11	Mg	9	437.014A	-30.697	1.8765013565544275e-19
11336	1.17711e-12	Ti	3	1.68756m	-30.698	1.8721855231974549e-19
11337	2.55767e-11	C	1	776.663A	-30.701999999999998	1.8550212231498274e-19
11338	1.19598e-11	Mg	1	1660.94A	-30.701999999999998	1.8550212231498274e-19
11339	6.423e-12	Al	1	3092.71A	-30.705	1.8422513468715232e-19
11340	7.2555e-12	Si	2	2737.85A	-30.706	1.8380142863508986e-19
11341	4.70966e-11	F	2	421.781A	-30.706999999999997	1.8337869707990661e-19
11342	2.14932e-11	S	5	924.222A	-30.709	1.8253614850020262e-19
11343	1.43154e-10	Ar	12	138.763A	-30.71	1.8211632700857474e-19
11344	2.1818e-12	Fe	2	9104.62A	-30.711	1.8169747107958497e-19
11345	6.45245e-11	Ni	11	307.859A	-30.712	1.8127957849249794e-19
11346	1.29129e-10	Sc	15	153.834A	-30.713	1.8086264703169027e-19
11347	2.29041e-11	N	1	867.288A	-30.714000000000002	1.804466744866328e-19
11348	1.81726e-11	C	1	1093.10A	-30.715	1.80031658651882e-19
11349	5.79435e-12	Fe	2	3428.24A	-30.715	1.80031658651882e-19
11350	7.48188e-14	Fe	2	26.5501m	-30.717	1.7920448831686471e-19
11351	2.11197e-12	Fe	10	9405.66A	-30.717	1.7920448831686471e-19
11352	1.91271e-12	N	1	1.03855m	-30.719	1.7838111848431456e-19
11353	5.95187e-11	Fe	9	333.752A	-30.721999999999998	1.7715315150205027e-19
11354	5.02513e-12	Mg	6	3953.02A	-30.721999999999998	1.7715315150205027e-19
11355	5.6103199999999995e-12	K	14	3540.70A	-30.725	1.7593363778502968e-19
11356	3.6558e-11	F	2	543.369A	-30.732	1.7312065345742669e-19
11357	7.77468e-11	Ni	16	255.502A	-30.733	1.7272248700347624e-19
11358	1.1282200000000001e-10	Mg	6	176.068A	-30.735	1.719288992616894e-19
11359	7.90224e-13	Si	10	2.51378m	-30.736	1.7153347376632836e-19
11360	1.74648e-11	S	10	1137.40A	-30.737	1.71138957724371e-19
11361	7.77728e-12	Mn	12	2554.16A	-30.74	1.699608454261045e-19
11362	1.9166099999999998e-13	Ne	9	10.3644m	-30.741999999999997	1.6917994627479036e-19
11363	2.24943e-11	Cl	8	883.088A	-30.743000000000002	1.6879084319585265e-19
11364	7.64283e-11	Na	2	259.910A	-30.743000000000002	1.6879084319585265e-19
11365	1.17604e-12	Cr	4	1.68910m	-30.744	1.6840263502916566e-19
11366	1.04809e-12	Ni	2	1.89531m	-30.744	1.6840263502916566e-19
11367	5.79321e-11	Sc	10	342.892A	-30.745	1.6801531971648425e-19
11368	4.5601e-12	Fe	2	4356.14A	-30.748	1.6685871039101463e-19
11369	1.60012e-10	Sc	15	124.143A	-30.749000000000002	1.6647494600646374e-19
11370	1.26607e-12	Co	2	1.56899m	-30.752	1.653289405390289e-19
11371	3.05696e-11	Mg	6	649.812A	-30.752	1.653289405390289e-19
11372	2.10818e-11	N	1	942.258A	-30.752	1.653289405390289e-19
11373	1.7570099999999998e-12	S	1	1.13059m	-30.752	1.653289405390289e-19
11374	9.22131e-13	Fe	2	2.15419m	-30.755	1.6419082411773987e-19
11375	9.84953e-13	Fe	2	2.01679m	-30.756999999999998	1.6343643580621044e-19
11376	5.95547e-11	Ar	12	333.550A	-30.756999999999998	1.6343643580621044e-19
11377	7.29901e-13	Fe	4	2.72153m	-30.761999999999997	1.615655943959298e-19
11378	3.66476e-11	Ni	15	542.040A	-30.763	1.6119400384034617e-19
11379	3.06723e-11	Cl	6	647.635A	-30.763	1.6119400384034617e-19
11380	5.12186e-11	Mg	6	387.837A	-30.764	1.6082326791932714e-19
11381	1.66311e-13	F	6	11.9442m	-30.764	1.6082326791932714e-19
11382	1.9989100000000002e-13	Na	4	9.93767m	-30.765	1.6045338466726383e-19
11383	6.04627e-12	Fe	2	3285.41A	-30.767	1.5971616833018326e-19
11384	4.2117e-11	Ni	16	471.649A	-30.769000000000002	1.589823391944919e-19
11385	1.5032399999999999e-10	Si	8	132.144A	-30.771	1.5825188169741566e-19
11386	6.67503e-12	Fe	2	2975.94A	-30.776999999999997	1.5608058448069945e-19
11387	4.77751e-12	Fe	2	4157.91A	-30.776999999999997	1.5608058448069945e-19
11388	5.66152e-12	Si	2	3508.68A	-30.778000000000002	1.5572160909785357e-19
11389	1.81684e-11	C	1	1093.35A	-30.778000000000002	1.5572160909785357e-19
11390	3.72836e-11	P	12	532.794A	-30.779	1.5536345933548003e-19
11391	6.75775e-12	Fe	2	2939.51A	-30.779	1.5536345933548003e-19
11392	6.70807e-12	Fe	2	2961.28A	-30.781	1.5464962908101088e-19
11393	6.4143e-11	Ni	16	309.690A	-30.781999999999996	1.542939448042596e-19
11394	1.17284e-11	Si	1	1693.70A	-30.785	1.5323179275928264e-19
11395	1.9711300000000002e-13	Ni	2	10.0777m	-30.785999999999998	1.5287936941558138e-19
11396	1.18087e-12	Ar	12	1.68220m	-30.788	1.5217695251755421e-19
11397	5.92261e-11	F	2	335.401A	-30.788	1.5217695251755421e-19
11398	1.09886e-12	Ni	4	1.80773m	-30.791	1.5112937374497347e-19
11399	1.04472e-11	Sc	8	1901.41A	-30.796	1.4939941010915897e-19
11400	5.4478900000000005e-12	Ti	1	3646.27A	-30.799	1.4837095180402643e-19
11401	1.4975899999999999e-12	Cl	8	1.32643m	-30.799	1.4837095180402643e-19
11402	8.51759e-12	Ca	2	2332.17A	-30.8	1.4802970808428975e-19
11403	1.17028e-12	Mg	3	1.69742m	-30.801	1.476892492033306e-19
11404	3.24464e-12	B	2	6122.24A	-30.802	1.4734957335606752e-19
11405	4.86359e-12	Fe	2	4084.32A	-30.804000000000002	1.4667256356306498e-19
11406	2.86385e-12	K	1	6936.29A	-30.805	1.4633522602788823e-19
11407	4.89671e-11	Fe	3	405.670A	-30.805	1.4633522602788823e-19
11408	8.81369e-13	Fe	2	2.25382m	-30.805999999999997	1.4599866434751262e-19
11409	1.8036099999999998e-12	Ni	3	1.10137m	-30.808000000000003	1.4532786141759932e-19
11410	2.5236e-11	Cl	6	787.147A	-30.808000000000003	1.4532786141759932e-19
11411	2.12947e-11	Fe	8	932.838A	-30.809	1.449936166115348e-19
11412	1.67485e-12	Fe	2	1.18604m	-30.811999999999998	1.4399548757550844e-19
11413	1.4731500000000001e-13	Fe	2	13.4844m	-30.814	1.433338884068348e-19
11414	6.537180000000001e-14	Fe	10	30.3869m	-30.816	1.4267532901022293e-19
11415	2.91501e-11	Ni	15	681.453A	-30.816999999999997	1.4234718485940397e-19
11416	2.31959e-11	N	1	856.377A	-30.816999999999997	1.4234718485940397e-19
11417	3.10275e-12	Fe	2	6402.21A	-30.82	1.4136727373141425e-19
11418	5.40675e-11	Fe	9	367.401A	-30.823	1.4039410826418257e-19
11419	5.27874e-11	F	2	376.311A	-30.824	1.40071210775485e-19
11420	5.24308e-11	F	2	378.870A	-30.824	1.40071210775485e-19
11421	3.01451e-12	Si	1	6589.61A	-30.825	1.3974905593040446e-19
11422	2.58746e-11	O	1	767.719A	-30.825	1.3974905593040446e-19
11423	1.17821e-12	N	1	1.68598m	-30.826999999999998	1.391069673428865e-19
11424	8.00018e-12	Li	1	2483.00A	-30.83	1.3814936171538729e-19
11425	4.87009e-11	Ni	16	407.887A	-30.834	1.368828007541512e-19
11426	1.7359700000000001e-12	Fe	2	1.14429m	-30.836	1.3625388141293212e-19
11427	7.70354e-11	Fe	7	257.861A	-30.836	1.3625388141293212e-19
11428	7.38277e-13	Fe	2	2.69065m	-30.838	1.356278516936044e-19
11429	1.69223e-11	Ne	3	1173.87A	-30.838	1.356278516936044e-19
11430	5.01462e-11	Fe	3	396.131A	-30.838	1.356278516936044e-19
11431	7.038720000000001e-13	Fe	2	2.82217m	-30.839000000000002	1.3531591629082455e-19
11432	1.12801e-10	Mg	6	176.102A	-30.840999999999998	1.3469419612977393e-19
11433	4.58913e-11	F	2	432.859A	-30.842	1.343844080752026e-19
11434	4.69242e-11	Ar	2	423.331A	-30.842	1.343844080752026e-19
11435	1.16945e-11	Ca	14	1698.62A	-30.843000000000004	1.340753325133842e-19
11436	2.10993e-11	Si	3	941.475A	-30.844	1.337669678056342e-19
11437	5.9941199999999995e-12	Fe	2	3313.99A	-30.845	1.3345931231703139e-19
11438	9.62318e-12	Zn	2	2064.23A	-30.845	1.3345931231703139e-19
11439	3.07709e-12	Ca	1	6455.60A	-30.846	1.331523644164159e-19
11440	2.78581e-11	Al	2	713.058A	-30.846999999999998	1.3284612247638275e-19
11441	7.23397e-12	Si	2	2746.00A	-30.851	1.316281819047367e-19
11442	8.7336e-11	Ca	13	227.449A	-30.853	1.3102340534410642e-19
11443	8.02779e-12	Fe	2	2474.46A	-30.854	1.3072205987406395e-19
11444	2.05634e-12	N	1	9660.12A	-30.854	1.3072205987406395e-19
11445	2.25744e-11	K	8	879.956A	-30.855999999999998	1.3012144656599425e-19
11446	2.04989e-11	O	1	969.049A	-30.859	1.292256968284348e-19
11447	6.86825e-11	V	12	289.221A	-30.86	1.2892848597324402e-19
11448	1.27581e-11	B	2	1557.01A	-30.86	1.2892848597324402e-19
11449	5.05959e-14	Co	2	39.2610m	-30.86	1.2892848597324402e-19
11450	1.50274e-10	Si	8	132.188A	-30.861	1.2863195868405035e-19
11451	2.35817e-11	K	8	842.368A	-30.865	1.274526537982844e-19
11452	5.17115e-11	S	10	384.140A	-30.865	1.274526537982844e-19
11453	3.76641e-12	Ni	2	5274.11A	-30.866999999999997	1.268670620466413e-19
11454	1.82169e-11	Cl	6	1090.44A	-30.866999999999997	1.268670620466413e-19
11455	7.00339e-11	V	12	283.640A	-30.868000000000002	1.2657527590091244e-19
11456	9.535589999999999e-12	Al	6	2083.19A	-30.87	1.2599371533453275e-19
11457	6.44791e-13	Fe	2	3.08076m	-30.87	1.2599371533453275e-19
11458	4.44336e-11	Fe	3	447.059A	-30.875	1.2455147720127806e-19
11459	6.831310000000001e-12	Fe	2	2907.86A	-30.877	1.2397921514528768e-19
11460	4.71413e-11	Ar	2	421.381A	-30.878	1.2369407086312323e-19
11461	2.82449e-11	Fe	9	703.294A	-30.884	1.2199692458651163e-19
11462	4.934919999999999e-12	Ni	2	4025.29A	-30.884	1.2199692458651163e-19
11463	6.140619999999999e-12	Fe	2	3234.93A	-30.886	1.214363996336397e-19
11464	2.50453e-12	Fe	2	7931.42A	-30.886	1.214363996336397e-19
11465	1.73126e-15	N	1	1147.40m	-30.886	1.214363996336397e-19
11466	4.38921e-12	Fe	2	4525.74A	-30.886	1.214363996336397e-19
11467	4.97636e-12	Ti	1	3991.76A	-30.886999999999997	1.2115710366486404e-19
11468	4.12323e-11	Fe	3	481.770A	-30.886999999999997	1.2115710366486404e-19
11469	1.98656e-11	Na	4	999.942A	-30.894000000000002	1.192199355480778e-19
11470	2.42442e-12	Si	2	8193.50A	-30.895	1.1894573730523855e-19
11471	1.20321e-11	Mg	1	1650.95A	-30.896	1.1867216970085683e-19
11472	7.602160000000001e-12	Si	2	2613.00A	-30.899	1.1785523623085338e-19
11473	7.77909e-11	Fe	7	255.357A	-30.9	1.1758417670934515e-19
11474	5.72499e-11	S	11	346.978A	-30.901	1.1731374060743572e-19
11475	1.74928e-11	S	10	1135.58A	-30.901999999999997	1.1704392649130168e-19
11476	2.88547e-11	Al	2	688.430A	-30.901999999999997	1.1704392649130168e-19
11477	3.98183e-11	Sc	15	498.878A	-30.903000000000002	1.1677473293041266e-19
11478	3.09049e-11	Si	2	642.760A	-30.905	1.1623820176871082e-19
11479	4.60892e-11	Ca	13	431.000A	-30.908	1.1543802361609723e-19
11480	5.04393e-12	Fe	2	3938.29A	-30.91	1.14907634075817e-19
11481	6.7262300000000005e-12	Ne	3	2953.28A	-30.912	1.1437968145411544e-19
11482	4.40366e-12	K	4	4510.90A	-30.926	1.1075131275823562e-19
11483	8.57954e-11	Ni	15	231.533A	-30.927	1.1049659180732295e-19
11484	7.99615e-12	Fe	1	2484.25A	-30.927	1.1049659180732295e-19
11485	7.34378e-11	Fe	7	270.493A	-30.929000000000002	1.09988906083889e-19
11486	3.10937e-12	Fe	2	6388.57A	-30.93	1.0973593861966945e-19
11487	8.81509e-13	Fe	2	2.25346m	-30.932	1.0923174778017389e-19
11488	1.12553e-12	Cr	4	1.76490m	-30.933000000000003	1.0898052173172734e-19
11489	1.6629200000000001e-12	N	1	1.19455m	-30.935	1.0847980171755838e-19
11490	8.15927e-11	Mn	14	243.459A	-30.936	1.0823030509706562e-19
11491	6.95795e-11	S	11	285.493A	-30.936	1.0823030509706562e-19
11492	4.857e-11	Fe	6	408.986A	-30.936999999999998	1.0798138230287735e-19
11493	6.69465e-12	C	1	2967.21A	-30.939	1.0748525291738982e-19
11494	2.82881e-11	S	10	702.219A	-30.941999999999997	1.0674532964084368e-19
11495	1.67693e-11	N	3	1184.57A	-30.945	1.0601049996030374e-19
11496	1.97453e-11	N	3	1006.04A	-30.945	1.0601049996030374e-19
11497	8.85366e-13	Fe	2	2.24364m	-30.945	1.0601049996030374e-19
11498	1.43031e-10	Si	8	138.882A	-30.945999999999998	1.057666825762564e-19
11499	5.84232e-12	Na	2	3400.10A	-30.947	1.0552342595663045e-19
11500	1.9807700000000003e-12	Fe	2	1.00286m	-30.948	1.0528072881170439e-19
11501	2.69162e-12	N	1	7380.10A	-30.951	1.0455598137235578e-19
11502	1.04282e-10	S	11	190.488A	-30.951999999999998	1.0431550928822961e-19
11503	8.286239999999999e-12	Al	1	2397.28A	-30.953000000000003	1.0407559027454769e-19
11504	1.0790799999999998e-10	Cl	7	184.086A	-30.953000000000003	1.0407559027454769e-19
11505	1.82208e-11	C	1	1090.21A	-30.955	1.0359740637334379e-19
11506	1.67427e-11	Ne	3	1186.46A	-30.956999999999997	1.0312141952759428e-19
11507	9.68125e-12	Si	11	2051.85A	-30.956999999999997	1.0312141952759428e-19
11508	6.98295e-11	Sc	15	284.471A	-30.96	1.0241153666880087e-19
11509	1.22565e-10	S	10	162.072A	-30.96	1.0241153666880087e-19
11510	7.55161e-11	Fe	7	263.049A	-30.964000000000002	1.0147262205700464e-19
11511	2.1517599999999997e-12	Fe	2	9231.71A	-30.968000000000004	1.0054231546611034e-19
11512	1.13982e-13	S	1	17.4278m	-30.971	9.985018703479523e-20
11513	3.57301e-11	S	11	555.958A	-30.973000000000003	9.939141709799782e-20
11514	1.5932200000000002e-10	Ca	13	124.681A	-30.975	9.893475501759245e-20
11515	2.0749e-11	Si	8	957.370A	-30.98	9.780225824176736e-20
11516	5.73239e-11	F	2	346.530A	-30.984	9.690560174859476e-20
11517	7.70791e-13	Cr	7	2.57715m	-30.987	9.623850827841791e-20
11518	1.95928e-12	N	1	1.01387m	-30.988000000000003	9.601716585156382e-20
11519	2.93201e-11	Al	2	677.502A	-30.989	9.579633249816643e-20
11520	5.6602e-10	P	13	35.0950A	-30.99	9.55760070473877e-20
11521	6.9427800000000004e-12	Fe	2	2861.17A	-30.994	9.469976094784773e-20
11522	1.29129e-11	B	2	1538.34A	-30.997	9.404785237893356e-20
11523	1.42283e-10	Sc	15	139.612A	-30.997	9.404785237893356e-20
11524	1.3846500000000002e-10	Sc	15	143.462A	-30.997	9.404785237893356e-20
11525	1.63659e-11	Fe	8	1213.77A	-30.998	9.383154832083583e-20
11526	3.9579e-12	Cl	8	5018.93A	-31.000999999999998	9.318561648560711e-20
11527	7.18814e-12	Fe	2	2763.50A	-31.000999999999998	9.318561648560711e-20
11528	2.32678e-11	N	1	853.730A	-31.000999999999998	9.318561648560711e-20
11529	5.41813e-11	F	2	366.629A	-31.002	9.297129551503394e-20
11530	4.78081e-11	Na	6	415.504A	-31.004	9.254413121385397e-20
11531	6.50724e-10	Ca	13	30.5267A	-31.006	9.211892955436103e-20
11532	1.86793e-11	Cr	2	1063.45A	-31.006999999999998	9.190706189565179e-20
11533	2.9995599999999998e-12	Fe	11	6622.46A	-31.006999999999998	9.190706189565179e-20
11534	2.48077e-12	Si	2	8007.37A	-31.006999999999998	9.190706189565179e-20
11535	2.33195e-11	N	1	851.840A	-31.008000000000003	9.169568151903414e-20
11536	2.43078e-12	Fe	2	8172.05A	-31.009	9.148478730379338e-20
11537	4.99062e-11	Ar	12	398.036A	-31.011	9.106445288744835e-20
11538	1.27212e-10	Si	10	156.153A	-31.011999999999997	9.085501045777361e-20
11539	5.30661e-12	Ti	1	3743.34A	-31.011999999999997	9.085501045777361e-20
11540	2.37925e-11	Ar	5	834.903A	-31.014	9.043756960319698e-20
11541	2.30757e-11	N	1	860.837A	-31.015	9.022956896506597e-20
11542	5.62685e-11	F	2	353.030A	-31.018	8.960843298131042e-20
11543	4.34595e-12	Ti	3	4570.80A	-31.019000000000002	8.940233930449216e-20
11544	1.95565e-11	Na	4	1015.75A	-31.021	8.899157286759106e-20
11545	2.51058e-12	Fe	2	7912.31A	-31.025	8.817569322346215e-20
11546	1.15762e-13	Ne	3	17.1598m	-31.025	8.817569322346215e-20
11547	1.77041e-10	P	8	112.202A	-31.026999999999997	8.777056271336077e-20
11548	2.79676e-12	Ni	2	7102.66A	-31.028000000000002	8.756869602086049e-20
11549	7.25233e-12	Na	1	2739.04A	-31.029	8.736729360887076e-20
11550	3.2462099999999998e-12	Ni	4	6119.27A	-31.031	8.69658773576116e-20
11551	7.53462e-11	Fe	7	263.642A	-31.031999999999996	8.676586139007391e-20
11552	2.00057e-11	C	3	992.940A	-31.033	8.65663054464946e-20
11553	2.60536e-11	Cl	6	762.445A	-31.035	8.616856940154795e-20
11554	3.4041099999999997e-12	Fe	2	5835.43A	-31.035	8.616856940154795e-20
11555	1.5309299999999999e-10	Sc	15	129.754A	-31.037	8.577266078773207e-20
11556	1.5884e-12	Fe	10	1.25060m	-31.039	8.53785712087629e-20
11557	2.0708400000000002e-14	Sc	2	95.9247m	-31.039	8.53785712087629e-20
11558	2.1392e-12	Fe	2	9285.91A	-31.044	8.440125078581058e-20
11559	4.5045599999999995e-12	Fe	2	4409.85A	-31.045	8.420713329570631e-20
11560	1.00709e-11	Fe	7	1972.46A	-31.046	8.401346226344089e-20
11561	2.9407299999999997e-12	Fe	2	6754.94A	-31.05	8.324322221166003e-20
11562	1.4735499999999998e-10	K	14	134.807A	-31.051	8.305176811336864e-20
11563	3.97121e-12	Ca	13	5002.12A	-31.052	8.286075434728355e-20
11564	1.04654e-12	Mn	8	1.89810m	-31.054000000000002	8.248004376311967e-20
11565	3.47767e-11	Si	2	571.200A	-31.055	8.229034492655192e-20
11566	7.58674e-11	Fe	7	261.831A	-31.055999999999997	8.210108238520122e-20
11567	8.95579e-12	Si	1	2218.06A	-31.058000000000003	8.17238621766522e-20
11568	1.68065e-11	Ne	3	1181.95A	-31.058000000000003	8.17238621766522e-20
11569	7.9422e-12	Ni	12	2501.13A	-31.059	8.153590250947188e-20
11570	4.29304e-11	K	12	462.713A	-31.06	8.134837513753002e-20
11571	2.39156e-12	Fe	2	8306.05A	-31.061	8.116127906657449e-20
11572	2.9005900000000003e-12	Ni	2	6848.42A	-31.063000000000002	8.078837686204686e-20
11573	1.48488e-10	K	12	133.778A	-31.063000000000002	8.078837686204686e-20
11574	1.57883e-11	Ni	14	1258.17A	-31.064	8.060256875138507e-20
11575	5.46026e-11	F	2	363.800A	-31.066	8.023223358757782e-20
11576	4.99135e-12	Fe	2	3979.78A	-31.068	7.986359995928765e-20
11577	4.73211e-12	Fe	2	4197.80A	-31.069000000000003	7.967991877647992e-20
11578	7.82302e-10	Sc	14	25.3923A	-31.07	7.949666004867031e-20
11579	7.31642e-11	Ni	15	271.505A	-31.070999999999998	7.931382280423863e-20
11580	5.0588e-12	Ni	4	3926.71A	-31.070999999999998	7.931382280423863e-20
11581	1.07671e-11	Fe	8	1844.92A	-31.072	7.913140607379933e-20
11582	3.51679e-12	Fe	7	5648.47A	-31.072	7.913140607379933e-20
11583	4.6975e-12	Fe	2	4228.73A	-31.072	7.913140607379933e-20
11584	3.06841e-12	Fe	2	6473.86A	-31.074	7.876783028850295e-20
11585	2.62081e-11	Ar	12	757.950A	-31.074	7.876783028850295e-20
11586	7.81352e-12	Fe	2	2542.32A	-31.078000000000003	7.804568247974058e-20
11587	3.16539e-12	Fe	2	6275.51A	-31.08	7.768709514123176e-20
11588	8.16415e-12	Li	1	2433.13A	-31.081999999999997	7.733015536188578e-20
11589	6.06251e-11	F	2	327.660A	-31.089000000000002	7.609373168632861e-20
11590	2.31737e-10	Mg	9	85.7198A	-31.089000000000002	7.609373168632861e-20
11591	3.73492e-11	Al	12	531.858A	-31.092	7.556990612193008e-20
11592	3.27869e-11	K	8	605.866A	-31.092	7.556990612193008e-20
11593	7.32285e-11	Fe	9	271.267A	-31.093000000000004	7.539610016091316e-20
11594	1.18782e-13	Fe	2	16.7235m	-31.096	7.48770770581556e-20
11595	1.20839e-11	Mg	1	1643.88A	-31.096999999999998	7.470486455976849e-20
11596	4.7221e-11	Fe	3	420.670A	-31.098000000000003	7.45330481391354e-20
11597	1.04955e-12	Ni	4	1.89267m	-31.099	7.436162688530523e-20
11598	5.75524e-12	Ne	3	3451.54A	-31.101999999999997	7.384972504648679e-20
11599	1.41999e-10	Si	8	139.892A	-31.108	7.283646883285467e-20
11600	4.75252e-10	S	13	41.7977A	-31.11	7.250181565697937e-20
11601	2.6459599999999998e-12	Na	1	7507.46A	-31.115	7.167189423595402e-20
11602	2.64254e-12	Na	1	7517.17A	-31.118000000000002	7.117850838645316e-20
11603	3.3611800000000004e-12	Ni	4	5909.96A	-31.119	7.101480235995885e-20
11604	8.39608e-12	Fe	11	2365.92A	-31.119	7.101480235995885e-20
11605	2.64143e-12	Na	1	7520.33A	-31.119	7.101480235995885e-20
11606	6.53898e-12	S	4	3037.85A	-31.119	7.101480235995885e-20
11607	3.3934699999999997e-12	Fe	2	5853.73A	-31.12	7.085147284687675e-20
11608	3.4651e-12	Fe	2	5732.72A	-31.122	7.052593989911592e-20
11609	1.96658e-11	Na	4	1010.10A	-31.123	7.036373473849331e-20
11610	3.47699e-11	Fe	8	571.312A	-31.125	7.004044274378224e-20
11611	2.0444099999999998e-12	N	1	9716.46A	-31.125999999999998	6.987935419563182e-20
11612	5.29592e-11	F	2	375.090A	-31.128	6.955828772735767e-20
11613	5.8754e-12	Fe	2	3380.96A	-31.129	6.939830810497207e-20
11614	8.14246e-12	Si	2	2439.61A	-31.13	6.923869642550823e-20
11615	5.09372e-12	Ni	4	3899.80A	-31.131999999999998	6.892057351230887e-20
11616	1.83422e-11	C	3	1082.99A	-31.133000000000003	6.87620605919168e-20
11617	8.278039999999999e-12	Ni	12	2399.66A	-31.134	6.860391224112603e-20
11618	4.37717e-11	Ar	2	453.819A	-31.135	6.844612762144809e-20
11619	7.1991399999999996e-12	Si	2	2759.28A	-31.136999999999997	6.813164623112414e-20
11620	2.80166e-12	Cl	7	7090.24A	-31.142	6.735174972584914e-20
11621	7.62368e-12	Si	2	2605.62A	-31.142	6.735174972584914e-20
11622	5.37443e-11	S	3	369.611A	-31.143	6.719684500004015e-20
11623	2.7507900000000002e-12	Fe	2	7221.37A	-31.144000000000002	6.704229654521408e-20
11624	6.4667699999999995e-12	Ti	9	3071.78A	-31.144000000000002	6.704229654521408e-20
11625	3.3009800000000004e-16	He	1	6017.74m	-31.148000000000003	6.642764907597193e-20
11626	7.64606e-11	Ni	16	259.800A	-31.148000000000003	6.642764907597193e-20
11627	1.7265900000000002e-12	N	1	1.15050m	-31.15	6.612244175214934e-20
11628	5.16971e-10	Ca	13	38.4247A	-31.153000000000002	6.566725806483735e-20
11629	2.88986e-12	Fe	2	6873.84A	-31.155	6.536554442036001e-20
11630	1.91837e-12	N	1	1.03548m	-31.155	6.536554442036001e-20
11631	1.32695e-11	Al	6	1497.01A	-31.158	6.491557117763094e-20
11632	1.2526700000000002e-12	Mg	11	1.58577m	-31.159000000000002	6.47662695069997e-20
11633	3.08805e-12	Fe	2	6432.68A	-31.163	6.417248877907e-20
11634	4.09105e-11	Ar	2	485.559A	-31.163	6.417248877907e-20
11635	9.28424e-11	Ni	15	213.959A	-31.166	6.373072847360669e-20
11636	7.1326e-12	Fe	2	2785.02A	-31.169	6.329200922469575e-20
11637	1.19484e-12	Cr	4	1.66253m	-31.18	6.170905314439172e-20
11638	1.11871e-11	Al	1	1775.65A	-31.183000000000003	6.128425101055519e-20
11639	2.3656900000000003e-10	Mg	9	83.9688A	-31.19	6.030438360263958e-20
11640	2.2143099999999997e-12	Fe	2	8970.93A	-31.194000000000003	5.975150969056272e-20
11641	1.15191e-12	Ni	2	1.72448m	-31.195	5.961408503176866e-20
11642	1.08303e-11	Si	1	1834.15A	-31.195999999999998	5.947697644091903e-20
11643	6.7004199999999994e-12	Fe	2	2964.66A	-31.195999999999998	5.947697644091903e-20
11644	3.52681e-11	Mg	6	563.242A	-31.197	5.934018319107725e-20
11645	3.1406400000000002e-12	K	12	6324.97A	-31.201	5.879614912150801e-20
11646	7.48013e-11	Fe	11	265.563A	-31.201	5.879614912150801e-20
11647	1.40737e-10	Ar	12	141.146A	-31.203000000000003	5.852600535495697e-20
11648	2.1229e-12	Fe	7	9357.22A	-31.203000000000003	5.852600535495697e-20
11649	1.94419e-12	N	1	1.02174m	-31.206	5.812311516797773e-20
11650	1.09471e-14	Cr	7	181.459m	-31.211	5.745778537040618e-20
11651	8.674380000000001e-12	Al	1	2290.01A	-31.212	5.732563613115664e-20
11652	1.2218e-11	Si	1	1625.84A	-31.212	5.732563613115664e-20
11653	9.22667e-12	P	1	2152.94A	-31.212	5.732563613115664e-20
11654	3.58452e-11	K	2	554.173A	-31.215	5.693100922779058e-20
11655	1.7312400000000002e-12	N	1	1.14741m	-31.226	5.550714406188886e-20
11656	7.0108899999999994e-12	Fe	2	2833.37A	-31.228	5.52521119009155e-20
11657	7.862410000000001e-12	Fe	1	2526.51A	-31.229	5.512503556987454e-20
11658	8.01571e-11	Sc	15	247.819A	-31.23	5.49982515062842e-20
11659	6.1564e-12	Ti	3	3226.64A	-31.232	5.474555749421721e-20
11660	5.78421e-11	Mn	14	343.425A	-31.232	5.474555749421721e-20
11661	1.93209e-11	Ni	15	1028.13A	-31.232	5.474555749421721e-20
11662	2.31858e-11	N	1	856.751A	-31.234	5.449402450567298e-20
11663	4.01351e-11	Ar	2	494.939A	-31.234	5.449402450567298e-20
11664	4.88382e-11	S	3	406.741A	-31.234	5.449402450567298e-20
11665	4.95698e-11	Mn	12	400.737A	-31.237	5.411889027962791e-20
11666	6.7445399999999995e-12	Fe	2	2945.26A	-31.237	5.411889027962791e-20
11667	1.3665e-12	N	1	1.45368m	-31.241999999999997	5.349939646532562e-20
11668	3.82328e-12	Ti	1	5195.65A	-31.241999999999997	5.349939646532562e-20
11669	1.64908e-11	K	14	1204.57A	-31.244	5.325358906662196e-20
11670	3.37612e-11	B	2	588.381A	-31.244	5.325358906662196e-20
11671	4.0302e-11	Fe	3	492.890A	-31.244	5.325358906662196e-20
11672	1.4538399999999998e-10	Sc	15	136.634A	-31.245	5.31311092105486e-20
11673	6.02976e-11	F	2	329.440A	-31.247	5.288699393807582e-20
11674	3.67175e-11	Sc	15	541.008A	-31.250999999999998	5.2402123063195946e-20
11675	1.07802e-10	Co	8	184.267A	-31.253	5.216135717782635e-20
11676	8.250110000000001e-12	Ti	3	2407.78A	-31.255	5.192169751121643e-20
11677	4.94463e-12	Fe	2	4017.38A	-31.256999999999998	5.168313898075227e-20
11678	3.21249e-11	Si	11	618.350A	-31.258000000000003	5.156427105964586e-20
11679	1.81465e-11	Mg	6	1094.67A	-31.258000000000003	5.156427105964586e-20
11680	2.00209e-11	C	3	992.189A	-31.259	5.144567652717239e-20
11681	8.92927e-12	Cl	6	2224.65A	-31.259	5.144567652717239e-20
11682	5.71376e-11	Ar	12	347.660A	-31.259	5.144567652717239e-20
11683	3.97586e-11	Ca	13	499.626A	-31.261999999999997	5.1091526981007433e-20
11684	1.57036e-12	N	1	1.26497m	-31.266	5.0623117046132746e-20
11685	4.5973300000000006e-12	Fe	9	4320.87A	-31.267	5.050668710782309e-20
11686	7.8482e-12	Fe	2	2531.09A	-31.267	5.050668710782309e-20
11687	2.61893e-11	S	10	758.497A	-31.268	5.039052495094069e-20
11688	3.42106e-11	K	8	580.653A	-31.271	5.0043639017134665e-20
11689	2.8787599999999997e-12	N	1	6900.36A	-31.273000000000003	4.9813709381639815e-20
11690	1.034e-11	Fe	8	1921.12A	-31.274	4.9699141029300433e-20
11691	1.4189e-10	Si	8	139.999A	-31.281999999999996	4.8792029475376303e-20
11692	5.653590000000001e-10	P	13	35.1360A	-31.285	4.845614750702304e-20
11693	8.27032e-12	Li	1	2401.90A	-31.285999999999998	4.8344701460352204e-20
11694	4.21191e-11	Ca	13	471.625A	-31.287	4.823351173247554e-20
11695	3.44009e-12	Fe	7	5774.41A	-31.287	4.823351173247554e-20
11696	2.28148e-12	Fe	2	8706.83A	-31.29	4.790147457322084e-20
11697	4.1042300000000006e-12	Fe	2	4840.00A	-31.291999999999998	4.7681387289310573e-20
11698	1.0726399999999998e-10	Na	4	185.192A	-31.296999999999997	4.71355829623841e-20
11699	5.05542e-12	Fe	2	3929.34A	-31.296999999999997	4.71355829623841e-20
11700	2.01064e-12	Fe	7	9879.69A	-31.301	4.6703441340273294e-20
11701	2.43803e-13	B	4	8.14774m	-31.302	4.659602640592341e-20
11702	8.78142e-11	Mg	5	226.210A	-31.304000000000002	4.63819371115107e-20
11703	5.6400300000000006e-12	Fe	2	3522.05A	-31.305	4.627526161636813e-20
11704	3.54944e-11	Si	2	559.650A	-31.305999999999997	4.616883146805609e-20
11705	8.50973e-13	Ni	2	2.33432m	-31.309	4.5851007467767527e-20
11706	2.00152e-11	C	3	992.471A	-31.309	4.5851007467767527e-20
11707	2.91255e-11	Al	2	682.031A	-31.311	4.564034122444123e-20
11708	2.84612e-11	Al	2	697.949A	-31.316999999999997	4.501413226687518e-20
11709	5.12124e-12	Li	2	3878.84A	-31.316999999999997	4.501413226687518e-20
11710	1.95053e-11	Sc	14	1018.41A	-31.319000000000003	4.4807311115825097e-20
11711	2.17487e-12	Fe	2	9133.62A	-31.32	4.470425715997595e-20
11712	7.89936e-13	Fe	2	2.51469m	-31.323	4.439651521830853e-20
11713	4.44941e-12	Si	2	4464.52A	-31.323	4.439651521830853e-20
11714	7.168060000000001e-13	Co	2	2.77125m	-31.323	4.439651521830853e-20
11715	1.01356e-12	Fe	8	1.95987m	-31.324	4.429440606680526e-20
11716	4.1378199999999997e-13	Co	2	4.80070m	-31.325	4.4192531759833936e-20
11717	1.86432e-11	Mg	6	1065.51A	-31.326	4.409089175726641e-20
11718	5.70172e-12	Si	2	3483.94A	-31.326	4.409089175726641e-20
11719	8.39701e-13	Mg	11	2.36566m	-31.326	4.409089175726641e-20
11720	7.10125e-12	Mn	1	2797.32A	-31.329	4.378737219333152e-20
11721	3.6490499999999994e-10	Si	11	54.4374A	-31.33	4.3686664031908997e-20
11722	6.66795e-12	Si	2	2979.10A	-31.335	4.318658692398137e-20
11723	7.33214e-12	S	10	2709.23A	-31.337	4.298816258105378e-20
11724	6.30704e-12	Si	4	3149.57A	-31.343000000000004	4.2398342878672196e-20
11725	1.36273e-12	N	1	1.45769m	-31.344	4.230082939602198e-20
11726	4.80805e-12	Fe	2	4131.50A	-31.345	4.2203540188158294e-20
11727	4.58275e-11	Ni	15	433.462A	-31.346999999999998	4.2009632534705756e-20
11728	4.64115e-12	Fe	2	4280.08A	-31.346999999999998	4.2009632534705756e-20
11729	6.56698e-13	Fe	8	3.02490m	-31.349	4.1816615805992833e-20
11730	2.82601e-11	S	10	702.915A	-31.35	4.172044025848212e-20
11731	8.4733e-12	Ca	2	2344.36A	-31.35	4.172044025848212e-20
11732	2.60834e-11	Ar	12	761.575A	-31.351999999999997	4.152875224758429e-20
11733	6.31497e-11	He	1	314.562A	-31.353	4.14332387678854e-20
11734	3.30519e-11	Si	2	601.008A	-31.355999999999998	4.114801435844371e-20
11735	3.32764e-12	Fe	2	5969.54A	-31.355999999999998	4.114801435844371e-20
11736	9.53174e-11	Ni	15	208.403A	-31.359	4.086475342002512e-20
11737	2.42756e-12	Si	2	8182.89A	-31.359	4.086475342002512e-20
11738	1.4922399999999999e-10	Sc	15	133.119A	-31.36	4.077076709525218e-20
11739	4.75849e-12	Fe	2	4174.53A	-31.362	4.0583442436191504e-20
11740	5.5957e-11	Ar	12	354.995A	-31.363000000000003	4.0490103108726737e-20
11741	1.42873e-12	N	1	1.39036m	-31.365	4.030406798354893e-20
11742	1.35364e-10	Sc	15	146.748A	-31.369	3.9934558067229984e-20
11743	3.76202e-12	Fe	2	5280.26A	-31.369	3.9934558067229984e-20
11744	1.33857e-11	Ar	11	1484.01A	-31.37	3.984271113240071e-20
11745	3.79637e-11	K	12	523.249A	-31.371	3.975107543965995e-20
11746	9.10335e-12	Si	9	2182.10A	-31.371	3.975107543965995e-20
11747	1.47573e-12	Fe	2	1.34608m	-31.372	3.965965050316376e-20
11748	5.9965199999999996e-12	Fe	2	3312.66A	-31.374000000000002	3.9477430961117193e-20
11749	1.6892599999999998e-12	Fe	2	1.17593m	-31.38	3.893578030237259e-20
11750	1.46488e-11	S	1	1356.05A	-31.38	3.893578030237259e-20
11751	4.71589e-11	S	11	421.224A	-31.381999999999998	3.8756886641790647e-20
11752	7.10195e-12	Fe	2	2797.04A	-31.381999999999998	3.8756886641790647e-20
11753	1.7792099999999998e-12	Fe	2	1.11648m	-31.381999999999998	3.8756886641790647e-20
11754	3.54764e-12	Fe	2	5599.35A	-31.381999999999998	3.8756886641790647e-20
11755	6.012e-11	Mn	14	330.414A	-31.385	3.8490086110792875e-20
11756	6.91187e-12	Fe	11	2873.96A	-31.386	3.840156136927383e-20
11757	1.8309e-11	Mg	6	1084.95A	-31.386	3.840156136927383e-20
11758	8.12093e-12	Si	2	2446.08A	-31.389	3.81372068802472e-20
11759	4.69074e-12	Fe	2	4234.82A	-31.397	3.744112440721036e-20
11760	1.27219e-11	C	1	1561.44A	-31.398000000000003	3.7355012210661526e-20
11761	1.80485e-12	N	1	1.10062m	-31.4	3.718338151972532e-20
11762	1.53276e-12	Mn	8	1.29599m	-31.403000000000002	3.692741292179727e-20
11763	3.39719e-12	Fe	2	5847.32A	-31.403000000000002	3.692741292179727e-20
11764	6.79555e-11	Fe	7	292.316A	-31.403000000000002	3.692741292179727e-20
11765	5.07458e-12	Fe	2	3914.50A	-31.404	3.6842482228879116e-20
11766	4.20495e-12	Fe	2	4724.07A	-31.404	3.6842482228879116e-20
11767	6.560119999999999e-12	S	4	3028.06A	-31.406	3.667320639930373e-20
11768	9.38219e-12	Si	3	2117.25A	-31.406999999999996	3.658886036516319e-20
11769	1.72262e-12	N	1	1.15315m	-31.406999999999996	3.658886036516319e-20
11770	5.70161e-12	Fe	2	3484.01A	-31.408	3.650470832151741e-20
11771	1.87336e-12	N	1	1.06036m	-31.408	3.650470832151741e-20
11772	2.31285e-14	V	4	85.8872m	-31.409000000000002	3.642074982220151e-20
11773	3.6767e-12	Si	2	5402.80A	-31.409000000000002	3.642074982220151e-20
11774	2.15517e-12	Fe	2	9217.12A	-31.409000000000002	3.642074982220151e-20
11775	3.97906e-11	K	12	499.225A	-31.413	3.608684238078503e-20
11776	7.42853e-11	Fe	9	267.408A	-31.413	3.608684238078503e-20
11777	3.16546e-11	Sc	3	627.538A	-31.415	3.5921038400944186e-20
11778	7.1517e-12	Fe	2	2777.59A	-31.416	3.5838422305194297e-20
11779	7.52275e-11	Ni	11	264.058A	-31.421	3.5428183277422165e-20
11780	4.15999e-12	Fe	9	4775.13A	-31.424	3.51842973792061e-20
11781	2.55656e-11	Be	2	777.001A	-31.425	3.510337574078553e-20
11782	2.85153e-11	S	5	696.624A	-31.426	3.5022640216968977e-20
11783	1.70327e-12	Fe	2	1.16626m	-31.427	3.4942090379704173e-20
11784	7.72739e-12	Zn	2	2570.65A	-31.428	3.486172580192418e-20
11785	5.48909e-11	F	2	361.890A	-31.43	3.4701550721458925e-20
11786	4.35349e-14	V	4	45.6288m	-31.433000000000003	3.4462666926573596e-20
11787	7.27705e-12	Fe	1	2729.74A	-31.436	3.422542759616585e-20
11788	3.87327e-11	B	2	512.860A	-31.436999999999998	3.414671129704903e-20
11789	6.73354e-12	Ti	1	2950.08A	-31.439	3.3989821409820994e-20
11790	7.55339e-11	Fe	7	262.987A	-31.44	3.3911646989895504e-20
11791	8.986940000000001e-13	Fe	2	2.21037m	-31.441999999999997	3.375583712505495e-20
11792	6.90973e-12	Fe	2	2874.85A	-31.449	3.3216118615317666e-20
11793	2.1173599999999998e-12	Fe	2	9381.72A	-31.451	3.306350441307819e-20
11794	9.26314e-13	Mg	3	2.14446m	-31.451999999999998	3.2987460463125556e-20
11795	1.8581e-12	N	1	1.06907m	-31.453000000000003	3.2911591409403966e-20
11796	7.93148e-11	Mn	14	250.451A	-31.456999999999997	3.260985612569627e-20
11797	3.71536e-12	Fe	2	5346.57A	-31.463	3.2162432126159206e-20
11798	2.32611e-11	N	1	853.978A	-31.463	3.2162432126159206e-20
11799	3.68563e-11	S	2	538.970A	-31.463	3.2162432126159206e-20
11800	8.34293e-12	Li	1	2380.99A	-31.465	3.2014659173579745e-20
11801	8.30043e-11	Fe	11	239.318A	-31.465	3.2014659173579745e-20
11802	5.0541800000000006e-12	Fe	2	3930.30A	-31.467	3.186756517604412e-20
11803	1.0839100000000001e-10	Co	8	183.266A	-31.468000000000004	3.179427181000825e-20
11804	3.2299400000000003e-12	Fe	2	6150.10A	-31.471	3.157540158237673e-20
11805	3.59908e-11	B	2	551.931A	-31.475	3.1285916560636413e-20
11806	1.88328e-11	Ni	15	1054.78A	-31.476	3.1213960949294194e-20
11807	1.0683e-11	P	1	1859.44A	-31.48	3.092778963519597e-20
11808	1.66953e-10	Sc	15	118.982A	-31.480999999999998	3.0856657692925686e-20
11809	8.9084e-12	Al	1	2229.86A	-31.483	3.0714884228899726e-20
11810	8.23724e-11	Fe	11	241.154A	-31.484	3.0644241955475504e-20
11811	5.03508e-12	Fe	2	3945.21A	-31.485	3.0573762154771843e-20
11812	8.16113e-12	Si	2	2434.03A	-31.489	3.029346021850138e-20
11813	3.48957e-11	K	8	569.252A	-31.489	3.029346021850138e-20
11814	1.7729e-11	Sc	15	1120.45A	-31.489	3.029346021850138e-20
11815	1.03588e-10	Co	8	191.764A	-31.491	3.0154274411819326e-20
11816	2.46075e-11	O	1	807.252A	-31.493000000000002	3.0015728105829317e-20
11817	7.49749e-12	Na	1	2649.48A	-31.495	2.9877818362293065e-20
11818	4.64331e-11	Ti	11	427.808A	-31.500999999999998	2.9467879326145364e-20
11819	1.19104e-11	Si	1	1667.83A	-31.504	2.9265023871726164e-20
11820	2.99408e-11	K	14	663.457A	-31.51	2.8863492691191165e-20
11821	4.9261900000000004e-12	Mn	1	4032.42A	-31.511	2.879710850014338e-20
11822	2.14179e-11	O	1	927.472A	-31.514	2.859887059961127e-20
11823	5.58628e-12	S	10	3555.94A	-31.515	2.8533095022485024e-20
11824	4.35885e-11	P	13	455.727A	-31.515	2.8533095022485024e-20
11825	2.85238e-12	K	1	6964.17A	-31.515	2.8533095022485024e-20
11826	2.22409e-12	Fe	2	8931.48A	-31.517	2.840199735918756e-20
11827	8.13736e-12	Be	3	2441.14A	-31.519000000000002	2.8271502034938896e-20
11828	1.22047e-11	K	8	1627.60A	-31.521	2.814160628224297e-20
11829	2.30084e-12	Fe	2	8633.58A	-31.526	2.78194719789285e-20
11830	1.39725e-12	Fe	8	1.42168m	-31.526	2.78194719789285e-20
11831	8.2772e-18	Be	2	23.9990c	-31.53	2.7564421526771494e-20
11832	2.11292e-11	Ar	11	940.141A	-31.533	2.737466938367622e-20
11833	2.8694599999999998e-12	N	1	6922.71A	-31.533	2.737466938367622e-20
11834	6.36604e-11	Ni	11	312.038A	-31.535999999999998	2.718622348514626e-20
11835	3.41196e-11	Si	2	582.201A	-31.537	2.7123696906224546e-20
11836	1.21907e-13	Co	2	16.2947m	-31.539	2.6999074839056613e-20
11837	2.67096e-11	Ne	1	743.720A	-31.544	2.669001898502377e-20
11838	1.24864e-11	Si	1	1590.89A	-31.549	2.6384500864097758e-20
11839	2.33143e-11	N	1	852.028A	-31.555999999999997	2.5962641870236546e-20
11840	5.00443e-12	Fe	2	3969.37A	-31.559	2.578391630073698e-20
11841	2.3115900000000002e-10	Ar	11	85.9340A	-31.561	2.5665449966292006e-20
11842	2.23294e-12	Ni	2	8896.09A	-31.561999999999998	2.560642106940422e-20
11843	7.79258e-12	Cl	8	2549.15A	-31.566999999999997	2.5313306791248242e-20
11844	2.57306e-12	Fe	2	7720.18A	-31.568	2.5255087801187962e-20
11845	9.44948e-12	Zn	2	2102.17A	-31.569000000000003	2.5197002711089347e-20
11846	9.31997e-13	Ni	4	2.13139m	-31.575	2.4851286873341606e-20
11847	1.82581e-12	N	1	1.08798m	-31.576999999999998	2.4737105581881192e-20
11848	5.91472e-11	Ar	12	335.848A	-31.581	2.4510314434713e-20
11849	7.47796e-10	P	13	26.5640A	-31.581999999999997	2.445394227582414e-20
11850	2.61643e-11	C	1	759.221A	-31.583000000000002	2.4397699769302513e-20
11851	1.0357e-12	Fe	9	1.91798m	-31.583000000000002	2.4397699769302513e-20
11852	8.1263e-12	Si	2	2444.47A	-31.588	2.4118421609454935e-20
11853	1.1724e-11	Ca	2	1694.34A	-31.588	2.4118421609454935e-20
11854	1.82015e-12	N	1	1.09136m	-31.59	2.4007607528019637e-20
11855	6.14124e-11	Ni	15	323.460A	-31.59	2.4007607528019637e-20
11856	2.138e-12	Sc	15	9291.13A	-31.594	2.3787504459209873e-20
11857	3.05192e-12	Ca	1	6508.85A	-31.596	2.3678210803971173e-20
11858	5.69857e-12	Si	2	3485.86A	-31.596999999999998	2.362375243032604e-20
11859	6.09338e-11	F	2	326.000A	-31.604	2.3246034751192316e-20
11860	4.34836e-12	Al	12	4568.27A	-31.607	2.3086010173559813e-20
11861	4.73284e-11	C	4	419.715A	-31.611	2.2874356360082418e-20
11862	8.39478e-12	Li	1	2366.29A	-31.614	2.2716890398497296e-20
11863	3.09535e-13	Be	2	6.41751m	-31.622	2.2302260420535204e-20
11864	8.089820000000001e-15	Mg	1	245.549m	-31.622	2.2302260420535204e-20
11865	1.90473e-11	Ni	15	1042.90A	-31.622	2.2302260420535204e-20
11866	1.46918e-12	N	1	1.35208m	-31.624000000000002	2.219979084178516e-20
11867	7.13827e-12	Zn	2	2782.81A	-31.627	2.2046968556565085e-20
11868	1.86766e-11	Ar	7	1063.60A	-31.627	2.2046968556565085e-20
11869	1.29161e-11	B	2	1537.96A	-31.63	2.189519829255649e-20
11870	1.26742e-11	Ne	3	1567.31A	-31.631	2.184484073389101e-20
11871	1.99818e-11	Si	3	994.125A	-31.631999999999998	2.179459899439669e-20
11872	3.09295e-11	Ar	12	642.250A	-31.636	2.1594784909775963e-20
11873	1.62266e-11	Fe	8	1224.19A	-31.638	2.1495565885731876e-20
11874	8.103780000000001e-12	Fe	2	2451.26A	-31.64	2.139680273169424e-20
11875	2.58967e-11	Ar	6	767.066A	-31.644000000000002	2.1200635665131423e-20
11876	1.37118e-12	Fe	2	1.44871m	-31.645	2.1151875556180432e-20
11877	5.3666e-11	F	2	370.150A	-31.647	2.1054691515767396e-20
11878	9.22164e-12	P	1	2154.11A	-31.66	2.0433787973331226e-20
11879	3.657469999999999e-12	Ni	2	5431.19A	-31.660999999999998	2.0386791565129195e-20
11880	6.42338e-14	Ne	9	30.9253m	-31.665	2.019988433660037e-20
11881	1.2628e-11	V	10	1573.04A	-31.666	2.0153425891834326e-20
11882	1.1793e-11	Si	3	1684.42A	-31.671	1.9922731533312146e-20
11883	1.82216e-12	N	1	1.09016m	-31.671	1.9922731533312146e-20
11884	1.41348e-12	Fe	2	1.40535m	-31.671	1.9922731533312146e-20
11885	4.086069999999999e-12	Ca	2	4861.51A	-31.683000000000003	1.937978178908301e-20
11886	2.65888e-11	O	1	747.099A	-31.689	1.9113881214582038e-20
11887	5.04812e-11	Ne	3	393.502A	-31.691	1.9026060907608593e-20
11888	4.75548e-11	Ti	11	417.717A	-31.691	1.9026060907608593e-20
11889	6.43779e-11	Ti	11	308.560A	-31.694000000000003	1.8895086425580092e-20
11890	7.69702e-11	Si	9	258.080A	-31.698	1.872185523197455e-20
11891	4.77445e-12	Ti	3	4160.57A	-31.701999999999998	1.8550212231498272e-20
11892	1.43451e-10	Ar	12	138.476A	-31.701999999999998	1.8550212231498272e-20
11893	1.96393e-12	N	1	1.01146m	-31.701999999999998	1.8550212231498272e-20
11894	4.46265e-12	Ni	4	4451.27A	-31.705	1.8422513468715233e-20
11895	5.2441900000000005e-12	Fe	2	3787.90A	-31.708000000000002	1.8295693778031748e-20
11896	1.04227e-10	Co	8	190.589A	-31.712	1.8127957849249793e-20
11897	9.24148e-13	Zn	2	2.14949m	-31.713	1.8086264703169027e-20
11898	9.30428e-12	Si	3	2134.98A	-31.714000000000002	1.804466744866328e-20
11899	7.307939999999999e-13	Mg	3	2.71820m	-31.715	1.80031658651882e-20
11900	1.36685e-13	Ni	2	14.5330m	-31.72	1.7797085329654004e-20
11901	4.32258e-12	Ti	3	4595.50A	-31.72	1.7797085329654004e-20
11902	3.92251e-12	Ni	2	5064.22A	-31.721999999999998	1.7715315150205027e-20
11903	9.05661e-12	Al	1	2193.36A	-31.721999999999998	1.7715315150205027e-20
11904	2.1163400000000002e-12	Fe	7	9386.21A	-31.723000000000003	1.7674571055996007e-20
11905	1.69591e-11	Mg	6	1171.32A	-31.724	1.7633920670603565e-20
11906	5.78942e-11	Sc	10	343.117A	-31.724	1.7633920670603565e-20
11907	1.22952e-11	Si	1	1615.62A	-31.729	1.7432066849860154e-20
11908	3.17267e-12	Fe	2	6261.12A	-31.73	1.7391974208664442e-20
11909	8.87046e-11	Fe	11	223.939A	-31.735	1.7192889926168938e-20
11910	1.1236e-11	Si	1	1767.93A	-31.735	1.7192889926168938e-20
11911	2.18689e-12	Fe	2	9083.42A	-31.744	1.6840263502916568e-20
11912	5.08876e-11	F	2	390.360A	-31.746	1.6762889520430395e-20
11913	5.01548e-10	S	13	39.6063A	-31.748	1.6685871039101462e-20
11914	3.65792e-10	Si	11	54.3053A	-31.749000000000002	1.6647494600646377e-20
11915	9.483979999999999e-15	Ni	2	209.453m	-31.75	1.660920642555059e-20
11916	1.39556e-10	Ar	12	142.340A	-31.75	1.660920642555059e-20
11917	5.35286e-11	F	2	371.100A	-31.752	1.653289405390289e-20
11918	2.12136e-11	Ti	15	936.401A	-31.755	1.6419082411773987e-20
11919	9.52164e-14	Li	2	20.8624m	-31.756999999999998	1.6343643580621044e-20
11920	1.18262e-11	P	1	1679.70A	-31.756999999999998	1.6343643580621044e-20
11921	5.87469e-12	Fe	2	3381.36A	-31.756999999999998	1.6343643580621044e-20
11922	6.71154e-13	Fe	2	2.95975m	-31.758000000000003	1.63060542434785e-20
11923	2.27412e-11	Fe	8	873.501A	-31.759	1.62685513594126e-20
11924	6.1664e-11	F	2	322.140A	-31.764	1.6082326791932713e-20
11925	1.27426e-11	Fe	11	1558.90A	-31.764	1.6082326791932713e-20
11926	3.67e-12	Fe	2	5412.65A	-31.767	1.5971616833018327e-20
11927	6.13764e-11	F	2	323.650A	-31.767	1.5971616833018327e-20
11928	9.21244e-12	Fe	11	2156.27A	-31.768	1.5934883133651705e-20
11929	8.0166e-13	Ni	2	2.47792m	-31.769000000000002	1.589823391944919e-20
11930	3.3434099999999998e-12	Fe	2	5941.37A	-31.769000000000002	1.589823391944919e-20
11931	5.2677e-11	F	2	377.099A	-31.77	1.5861668996100426e-20
11932	1.1450100000000001e-10	Sc	15	173.488A	-31.771	1.5825188169741564e-20
11933	5.53343e-12	Cr	1	3589.90A	-31.774	1.5716248340651446e-20
11934	4.28185e-11	Al	8	463.922A	-31.778000000000002	1.5572160909785355e-20
11935	1.50623e-11	N	1	1318.82A	-31.783	1.5393907857864162e-20
11936	6.95883e-11	Al	8	285.457A	-31.783	1.5393907857864162e-20
11937	1.0837e-12	Si	8	1.83302m	-31.785	1.5323179275928263e-20
11938	8.7748e-12	Ca	1	2263.81A	-31.785	1.5323179275928263e-20
11939	1.6034999999999998e-14	Sc	2	123.882m	-31.785999999999998	1.5287936941558138e-20
11940	2.40712e-12	Fe	2	8252.36A	-31.788	1.521769525175542e-20
11941	5.9638300000000004e-12	Cl	8	3330.82A	-31.79	1.5147776293201993e-20
11942	4.3788e-11	Ar	2	453.651A	-31.791999999999998	1.5078178583082336e-20
11943	4.934610000000001e-10	Ca	13	40.2554A	-31.795	1.4974381131815755e-20
11944	2.69167e-11	S	10	737.998A	-31.799	1.4837095180402643e-20
11945	2.63307e-11	O	1	754.421A	-31.8	1.4802970808428973e-20
11946	6.10802e-11	Mn	14	325.219A	-31.803	1.4701067874157413e-20
11947	2.63467e-12	Fe	2	7539.65A	-31.81	1.4466014054719186e-20
11948	8.93525e-12	Ca	1	2223.16A	-31.811	1.4432743145651243e-20
11949	2.12568e-11	O	1	934.501A	-31.811	1.4432743145651243e-20
11950	2.6560900000000002e-12	Zn	2	7478.82A	-31.816999999999997	1.4234718485940398e-20
11951	1.71897e-12	N	1	1.15560m	-31.823	1.4039410826418256e-20
11952	4.13585e-11	P	13	480.299A	-31.824	1.40071210775485e-20
11953	4.48424e-12	Si	2	4429.84A	-31.825	1.3974905593040444e-20
11954	6.04312e-11	Ni	15	328.712A	-31.826	1.394276420209057e-20
11955	7.79265e-12	Fe	2	2549.13A	-31.826999999999998	1.391069673428865e-20
11956	2.33e-12	Fe	2	8525.51A	-31.828000000000003	1.3878703019615817e-20
11957	1.17343e-11	Ca	2	1692.85A	-31.83	1.381493617153873e-20
11958	5.31231e-12	Ni	4	3739.32A	-31.83	1.381493617153873e-20
11959	9.89909e-13	Fe	2	2.00670m	-31.831	1.378316270004865e-20
11960	4.07834e-12	Fe	2	4870.72A	-31.831999999999997	1.3751462305515248e-20
11961	4.27057e-12	C	3	4651.47A	-31.833000000000002	1.3719834819865848e-20
11962	5.69511e-12	Fe	2	3487.99A	-31.834	1.368828007541512e-20
11963	1.0425899999999999e-13	Fe	2	19.0530m	-31.836	1.3625388141293212e-20
11964	7.33372e-11	O	5	270.865A	-31.836	1.3625388141293212e-20
11965	1.71842e-12	Fe	2	1.15597m	-31.837	1.3594050618175262e-20
11966	7.6471e-12	Na	1	2597.65A	-31.837	1.3594050618175262e-20
11967	3.37652e-11	Ne	1	588.311A	-31.838	1.356278516936044e-20
11968	1.26492e-11	Si	1	1570.41A	-31.840999999999998	1.3469419612977394e-20
11969	1.24664e-12	Sc	10	1.59344m	-31.840999999999998	1.3469419612977394e-20
11970	1.42679e-11	S	1	1392.25A	-31.842	1.3438440807520257e-20
11971	1.46194e-11	Cu	2	1358.77A	-31.846	1.331523644164159e-20
11972	2.71868e-12	Fe	2	7306.65A	-31.849	1.322357499871351e-20
11973	3.90244e-13	Sc	10	5.09026m	-31.851	1.3162818190473672e-20
11974	3.48299e-14	Si	2	57.0328m	-31.851999999999997	1.3132544548720319e-20
11975	8.18266e-12	Si	2	2427.63A	-31.855	1.3042140747936889e-20
11976	7.57337e-11	Fe	7	262.293A	-31.857	1.2982217554357506e-20
11977	3.83445e-12	Fe	2	5180.53A	-31.859	1.292256968284348e-20
11978	1.1392e-12	Fe	2	1.74372m	-31.86	1.2892848597324401e-20
11979	2.2542700000000002e-12	Fe	2	8811.94A	-31.861	1.2863195868405037e-20
11980	4.08434e-12	Ca	2	4863.57A	-31.862	1.2833611338869778e-20
11981	5.18016e-12	Fe	2	3834.72A	-31.862	1.2833611338869778e-20
11982	1.26538e-12	B	2	1.56985m	-31.863000000000003	1.280409485186408e-20
11983	2.76539e-11	S	13	718.325A	-31.865	1.274526537982844e-20
11984	4.71017e-11	S	11	421.735A	-31.865	1.274526537982844e-20
11985	3.0222299999999997e-12	Ca	1	6572.78A	-31.865	1.274526537982844e-20
11986	4.76876e-14	Fe	6	41.6554m	-31.869	1.2628416084469834e-20
11987	2.24468e-11	Si	11	884.957A	-31.872	1.2541482679624038e-20
11988	3.0981300000000004e-13	Be	2	6.41176m	-31.873	1.2512638069890312e-20
11989	6.35439e-13	V	12	3.12610m	-31.873	1.2512638069890312e-20
11990	4.4341e-14	Si	1	44.7993m	-31.881	1.2284256686868388e-20
11991	2.15223e-11	O	1	922.969A	-31.881	1.2284256686868388e-20
11992	1.96435e-12	N	1	1.01125m	-31.881999999999998	1.2256003680501282e-20
11993	7.47515e-10	P	13	26.5740A	-31.881999999999998	1.2256003680501282e-20
11994	1.45467e-11	Ni	12	1365.56A	-31.885	1.2171633944611754e-20
11995	2.59489e-11	C	1	765.521A	-31.886	1.2143639963363968e-20
11996	9.3545e-11	Ar	12	212.352A	-31.886999999999997	1.2115710366486403e-20
11997	4.04928e-11	F	4	490.568A	-31.896	1.1867216970085684e-20
11998	3.1187e-12	Fe	2	6369.46A	-31.897	1.1839923128450638e-20
11999	5.43562e-10	Ca	13	36.5450A	-31.9	1.1758417670934514e-20
12000	4.57529e-11	S	10	434.168A	-31.903000000000002	1.1677473293041265e-20
12001	1.8030000000000001e-10	S	10	110.175A	-31.905	1.1623820176871082e-20
12002	4.73499e-11	C	4	419.525A	-31.91	1.14907634075817e-20
12003	4.01014e-13	O	5	4.95356m	-31.91	1.14907634075817e-20
12004	8.72683e-13	Si	8	2.27625m	-31.910999999999998	1.1464335385114184e-20
12005	3.3700699999999996e-12	Zn	2	5894.37A	-31.913	1.1411661548677397e-20
12006	2.8854700000000002e-12	N	1	6884.31A	-31.913	1.1411661548677397e-20
12007	8.02743e-13	Ni	11	2.47457m	-31.915	1.1359229726535626e-20
12008	5.43962e-11	Mg	7	365.181A	-31.916	1.1333104223139607e-20
12009	4.78765e-12	Fe	2	4149.10A	-31.918000000000003	1.1281033339122571e-20
12010	8.85434e-13	Zn	2	2.24347m	-31.923000000000002	1.1151900418317744e-20
12011	3.35515e-12	Zn	2	5920.58A	-31.926	1.1075131275823562e-20
12012	9.15532e-12	Al	1	2169.72A	-31.926	1.1075131275823562e-20
12013	1.55916e-11	Sc	15	1274.05A	-31.927	1.1049659180732295e-20
12014	1.3134e-11	Ar	11	1512.45A	-31.928	1.1024245669834041e-20
12015	8.51535e-12	Ca	1	2332.78A	-31.929000000000002	1.0998890608388899e-20
12016	6.03277e-11	Ar	12	329.276A	-31.933000000000003	1.0898052173172734e-20
12017	1.80665e-12	Fe	2	1.09952m	-31.938000000000002	1.0773303201522709e-20
12018	3.09631e-11	Ar	2	641.552A	-31.939	1.0748525291738983e-20
12019	1.06907e-11	Ti	9	1858.11A	-31.941	1.0699140303936913e-20
12020	2.79338e-12	Fe	2	7111.26A	-31.941999999999997	1.0674532964084367e-20
12021	1.18622e-11	P	1	1674.60A	-31.943	1.0649982219542805e-20
12022	2.2754e-13	Fe	2	8.73010m	-31.949	1.050385898547221e-20
12023	6.35421e-13	Mg	11	3.12619m	-31.949	1.050385898547221e-20
12024	3.81973e-11	S	12	520.049A	-31.949	1.050385898547221e-20
12025	1.99658e-12	Fe	2	9949.26A	-31.95	1.047970078018878e-20
12026	7.87275e-11	Fe	7	252.319A	-31.953000000000003	1.040755902745477e-20
12027	4.6525699999999994e-12	Cr	1	4269.56A	-31.956	1.033591389505358e-20
12028	2.46426e-13	Ni	2	8.06101m	-31.961	1.0217599667062895e-20
12029	1.44976e-12	Fe	2	1.37019m	-31.961	1.0217599667062895e-20
12030	2.70683e-11	Cl	6	733.864A	-31.963	1.0170654060923506e-20
12031	2.3615e-12	Fe	2	8411.78A	-31.965999999999998	1.0100639770840756e-20
12032	2.6299e-11	C	1	755.333A	-31.967	1.0077408944016413e-20
12033	1.18113e-11	Si	1	1681.82A	-31.968000000000004	1.0054231546611036e-20
12034	9.045239999999999e-12	Ca	1	2196.12A	-31.974	9.916282318208697e-21
12035	1.57496e-11	Si	1	1261.27A	-31.976	9.87072113953212e-21
12036	2.06239e-11	Cl	6	963.178A	-31.976999999999997	9.848019110885876e-21
12037	2.67459e-11	O	1	742.710A	-31.976999999999997	9.848019110885876e-21
12038	1.61896e-11	S	1	1226.99A	-31.978	9.825369295456455e-21
12039	2.0716400000000002e-12	V	12	9588.78A	-31.98	9.780225824176736e-21
12040	2.7106e-12	Fe	2	7328.43A	-31.987	9.623850827841793e-21
12041	2.68486e-11	O	1	739.869A	-31.989	9.579633249816642e-21
12042	2.8603e-12	Fe	2	6944.88A	-31.99	9.557600704738771e-21
12043	1.13119e-12	Ni	4	1.75606m	-31.993000000000002	9.49180664427522e-21
12044	5.42671e-11	F	2	366.050A	-31.997	9.404785237893357e-21
12045	3.38405e-12	Fe	2	5870.02A	-31.998	9.383154832083583e-21
12046	3.62804e-12	O	5	5475.26A	-31.998	9.383154832083583e-21
12047	8.94143e-13	Fe	11	2.22162m	-32.0	9.34004315170418e-21
12048	5.06187e-11	Al	9	392.433A	-32.0	9.34004315170418e-21
12049	2.3367e-14	Ti	3	85.0108m	-32.001999999999995	9.29712955150347e-21
12050	7.62099e-12	Ti	1	2606.55A	-32.004	9.254413121385475e-21
12051	1.2223e-12	Fe	2	1.62516m	-32.016999999999996	8.981500175312086e-21
12052	5.96096e-15	N	6	333.242m	-32.018	8.960843298131043e-21
12053	3.1562e-12	Fe	2	6293.80A	-32.019	8.940233930449288e-21
12054	1.27551e-11	Si	1	1557.37A	-32.02	8.919671962997714e-21
12055	1.86259e-12	N	1	1.06650m	-32.022	8.878689792966548e-21
12056	1.25258e-11	Si	1	1585.88A	-32.024	8.837895918902559e-21
12057	9.11081e-12	Fe	1	2180.32A	-32.028	8.75686960208612e-21
12058	2.00999e-12	Fe	2	9882.85A	-32.03	8.716635440957386e-21
12059	3.25753e-11	Si	2	609.801A	-32.03	8.716635440957386e-21
12060	2.1525e-14	Si	2	92.2854m	-32.031	8.696587735761161e-21
12061	2.03583e-12	Ni	2	9757.43A	-32.035	8.616856940154865e-21
12062	3.90311e-11	B	2	508.940A	-32.036	8.597038719142225e-21
12063	6.75662e-16	K	17	2940.00m	-32.039	8.53785712087629e-21
12064	1.0220099999999999e-13	Al	1	19.4366m	-32.039	8.53785712087629e-21
12065	2.12865e-10	Cl	10	93.3193A	-32.04	8.518220594406162e-21
12066	3.61446e-12	Fe	2	5495.82A	-32.044000000000004	8.44012507858099e-21
12067	3.8207e-12	Fe	2	5199.17A	-32.044000000000004	8.44012507858099e-21
12068	5.40696e-12	Ti	1	3673.87A	-32.045	8.420713329570631e-21
12069	1.22283e-12	B	1	1.62447m	-32.046	8.40134622634409e-21
12070	2.46239e-12	Si	2	8067.14A	-32.046	8.40134622634409e-21
12071	9.548e-13	Ni	2	2.08048m	-32.047	8.38202366621891e-21
12072	2.47802e-12	S	13	8016.28A	-32.052	8.286075434728354e-21
12073	9.50648e-12	B	1	2089.57A	-32.052	8.286075434728354e-21
12074	7.61408e-12	Si	2	2608.91A	-32.055	8.229034492655193e-21
12075	5.8382e-12	Fe	2	3402.50A	-32.056	8.210108238520124e-21
12076	2.93982e-11	Ar	12	675.704A	-32.058	8.172386217665286e-21
12077	6.44659e-11	Fe	7	308.139A	-32.063	8.078837686204686e-21
12078	4.4332e-12	Fe	9	4480.84A	-32.063	8.078837686204686e-21
12079	7.12952e-11	Si	10	278.623A	-32.067	8.004770457095217e-21
12080	1.41803e-12	Si	2	1.40084m	-32.068000000000005	7.9863599959287e-21
12081	5.33842e-11	Ni	15	372.104A	-32.071	7.931382280423862e-21
12082	7.97225e-12	Fe	2	2491.70A	-32.071999999999996	7.913140607379999e-21
12083	1.9145200000000002e-12	N	1	1.03757m	-32.077	7.82255963588094e-21
12084	6.85981e-11	V	12	289.577A	-32.078	7.804568247974058e-21
12085	6.90854e-11	Ne	3	287.535A	-32.079	7.786618239111232e-21
12086	1.03649e-10	Co	8	191.652A	-32.080999999999996	7.750841978059611e-21
12087	4.41292e-11	Si	8	450.143A	-32.082	7.733015536188515e-21
12088	1.26223e-10	Ca	14	157.376A	-32.083	7.71523009399612e-21
12089	8.1433e-11	Mn	14	243.936A	-32.086	7.662118823607692e-21
12090	1.9271e-12	N	1	1.03080m	-32.086999999999996	7.644496439329424e-21
12091	1.32353e-12	Fe	2	1.50087m	-32.091	7.574411274706523e-21
12092	2.63885e-11	C	1	752.768A	-32.092	7.556990612193006e-21
12093	1.69826e-11	N	1	1169.69A	-32.097	7.470486455976787e-21
12094	9.22396e-12	Al	1	2153.57A	-32.101	7.401996624470597e-21
12095	7.74511e-12	Na	1	2564.77A	-32.102	7.384972504648679e-21
12096	4.98905e-12	Fe	2	3981.61A	-32.104	7.351041638119327e-21
12097	1.11762e-12	Fe	2	1.77738m	-32.106	7.31726666976058e-21
12098	8.203310000000001e-12	Ti	3	2421.52A	-32.107	7.300437423426813e-21
12099	3.55933e-11	Mg	6	558.096A	-32.107	7.300437423426813e-21
12100	7.2098e-11	Na	2	275.520A	-32.108000000000004	7.283646883285407e-21
12101	1.01748e-12	Fe	2	1.95233m	-32.11	7.250181565697937e-21
12102	1.4159e-11	Fe	11	1402.96A	-32.111	7.233506610821971e-21
12103	5.19734e-12	Ni	4	3822.04A	-32.114000000000004	7.183711501566097e-21
12104	3.49477e-11	P	11	568.406A	-32.115	7.167189423595343e-21
12105	1.46282e-11	Sc	15	1357.96A	-32.118	7.117850838645316e-21
12106	2.09898e-11	O	1	946.387A	-32.12	7.085147284687733e-21
12107	1.04727e-12	Fe	2	1.89679m	-32.123000000000005	7.036373473849274e-21
12108	1.75393e-11	F	6	1132.57A	-32.124	7.02019026393878e-21
12109	3.22521e-10	Na	10	61.5912A	-32.124	7.02019026393878e-21
12110	3.05732e-11	F	6	649.735A	-32.125	7.004044274378224e-21
12111	5.92876e-12	Sc	8	3350.52A	-32.125	7.004044274378224e-21
12112	2.66591e-11	Be	2	745.129A	-32.125	7.004044274378224e-21
12113	1.19117e-11	Cl	7	1667.64A	-32.126	6.987935419563182e-21
12114	1.90743e-12	N	1	1.04142m	-32.126	6.987935419563182e-21
12115	1.73423e-12	N	1	1.14543m	-32.126	6.987935419563182e-21
12116	3.4041e-12	Fe	2	5835.45A	-32.13	6.923869642550766e-21
12117	4.34209e-12	Fe	2	4574.86A	-32.13	6.923869642550766e-21
12118	1.35075e-12	Fe	2	1.47063m	-32.131	6.907945184271976e-21
12119	2.15939e-11	O	1	919.912A	-32.133	6.876206059191679e-21
12120	2.7856e-12	Fe	2	7131.12A	-32.141	6.7507011543930524e-21
12121	3.34714e-11	Ar	12	593.476A	-32.143	6.719684500004013e-21
12122	2.7085000000000002e-14	Ca	7	73.3412m	-32.145	6.688810354197044e-21
12123	4.27987e-11	Al	8	464.137A	-32.146	6.673426517279383e-21
12124	6.27996e-11	Fe	8	316.315A	-32.147	6.658078062204796e-21
12125	2.19053e-11	K	8	906.832A	-32.155	6.536554442036001e-21
12126	1.00621e-13	Mn	5	19.7419m	-32.158	6.4915571177630936e-21
12127	2.70994e-12	Fe	2	7330.22A	-32.158	6.4915571177630936e-21
12128	5.22611e-11	Fe	8	380.100A	-32.158	6.4915571177630936e-21
12129	2.47948e-11	S	10	801.155A	-32.161	6.446869552891668e-21
12130	2.12301e-11	O	1	935.672A	-32.162	6.432042164375728e-21
12131	5.75715e-12	Fe	2	3450.40A	-32.163000000000004	6.4172488779069474e-21
12132	3.85853e-11	Fe	3	514.819A	-32.165	6.387764297561651e-21
12133	2.04036e-11	O	1	973.577A	-32.168	6.343791237438747e-21
12134	1.88475e-12	N	1	1.05396m	-32.168	6.343791237438747e-21
12135	5.9941e-11	Fe	9	331.400A	-32.17	6.31464416429364e-21
12136	1.8052900000000004e-10	S	10	110.035A	-32.17	6.31464416429364e-21
12137	2.1557e-12	Fe	2	9214.84A	-32.173	6.271174459627608e-21
12138	5.7346099999999995e-12	Fe	2	3463.96A	-32.174	6.256751158612865e-21
12139	6.53191e-11	Ni	11	304.114A	-32.175	6.242361030269922e-21
12140	3.77035e-11	B	2	526.859A	-32.179	6.1851307203450975e-21
12141	5.50979e-11	F	2	360.531A	-32.18	6.170905314439173e-21
12142	8.04823e-12	Fe	2	2468.18A	-32.187	6.072239362008577e-21
12143	2.69003e-11	K	8	738.449A	-32.19	6.030438360264008e-21
12144	1.86238e-11	Si	4	1066.61A	-32.191	6.016568736913308e-21
12145	1.82863e-12	Cl	8	1.08630m	-32.192	6.002731012811219e-21
12146	1.17361e-11	Ca	2	1692.60A	-32.192	6.002731012811219e-21
12147	1.28278e-11	Si	1	1548.55A	-32.193000000000005	5.988925114591307e-21
12148	9.12499e-12	Ca	1	2176.93A	-32.195	5.961408503176865e-21
12149	1.17223e-11	Ca	2	1694.59A	-32.195	5.961408503176865e-21
12150	7.4696e-12	P	1	2659.37A	-32.198	5.920370455697961e-21
12151	1.27481e-12	Fe	2	1.55823m	-32.201	5.879614912150801e-21
12152	4.41078e-11	Fe	8	450.362A	-32.201	5.879614912150801e-21
12153	1.91129e-12	N	1	1.03932m	-32.205999999999996	5.81231151679782e-21
12154	2.59879e-11	Cl	6	764.374A	-32.205999999999996	5.81231151679782e-21
12155	1.2955200000000002e-14	Ti	3	153.332m	-32.209	5.7722998457536385e-21
12156	2.06259e-11	Ar	11	963.085A	-32.218	5.6539098916918616e-21
12157	3.48842e-11	K	8	569.440A	-32.219	5.640906259787967e-21
12158	2.69191e-11	O	1	737.931A	-32.22	5.627932535407525e-21
12159	2.14635e-11	P	10	925.499A	-32.221	5.614988649765142e-21
12160	3.883569999999999e-10	Mg	11	51.1500A	-32.221	5.614988649765142e-21
12161	2.95259e-11	Si	9	672.780A	-32.223	5.589190120343527e-21
12162	4.05512e-12	Fe	2	4898.61A	-32.225	5.563510124397548e-21
12163	2.43962e-13	Mg	3	8.14243m	-32.226	5.550714406188885e-21
12164	2.94169e-11	Ne	3	675.274A	-32.23	5.4998251506284646e-21
12165	5.77514e-10	S	13	34.3965A	-32.232	5.474555749421721e-21
12166	3.6365e-12	Si	2	5462.52A	-32.233000000000004	5.461964620598117e-21
12167	2.13229e-12	Fe	2	9316.01A	-32.242	5.349939646532562e-21
12168	2.96284e-11	Ar	7	670.453A	-32.243	5.337635126792287e-21
12169	1.27687e-11	Si	1	1555.71A	-32.246	5.300891105032724e-21
12170	1.19616e-13	Fe	8	16.6068m	-32.247	5.288699393807583e-21
12171	1.26991e-10	Sc	15	156.424A	-32.249	5.264400027339775e-21
12172	5.70832e-12	Fe	2	3479.91A	-32.249	5.264400027339775e-21
12173	4.65354e-12	Fe	2	4268.67A	-32.25	5.252292243264373e-21
12174	7.81623e-11	Ni	15	254.144A	-32.25	5.252292243264373e-21
12175	1.42387e-12	P	12	1.39510m	-32.25	5.252292243264373e-21
12176	5.49334e-11	F	2	361.610A	-32.251999999999995	5.228160152458817e-21
12177	2.60355e-12	Fe	8	7629.75A	-32.256	5.180228092071579e-21
12178	1.4844399999999999e-12	N	1	1.33818m	-32.256	5.180228092071579e-21
12179	4.28096e-11	Ti	15	464.019A	-32.259	5.1445676527172385e-21
12180	3.18885e-12	Fe	2	6229.35A	-32.259	5.1445676527172385e-21
12181	1.1883e-11	P	1	1671.67A	-32.26	5.13273547545546e-21
12182	5.91419e-12	Fe	2	3358.78A	-32.268	5.039052495094069e-21
12183	1.7799799999999999e-12	Fe	2	1.11599m	-32.271	5.004363901713467e-21
12184	1.267e-11	Si	1	1567.83A	-32.278	4.924349656556194e-21
12185	2.36328e-12	Fe	2	8405.47A	-32.278	4.924349656556194e-21
12186	2.51567e-12	Fe	2	7896.29A	-32.282	4.879202947537631e-21
12187	5.21239e-11	Al	8	381.101A	-32.284	4.856785046336469e-21
12188	9.38957e-11	F	6	211.559A	-32.284	4.856785046336469e-21
12189	2.9749e-11	Ar	12	667.736A	-32.285	4.845614750702343e-21
12190	9.605100000000001e-13	Mn	14	2.06812m	-32.288000000000004	4.812257773387619e-21
12191	1.9552e-13	Mg	3	10.1598m	-32.288000000000004	4.812257773387619e-21
12192	2.7750299999999997e-12	Cl	8	7158.27A	-32.29	4.790147457322084e-21
12193	3.7633699999999995e-12	Fe	2	5278.37A	-32.292	4.7681387289310185e-21
12194	1.01319e-11	Mg	5	1960.59A	-32.295	4.735315092798786e-21
12195	4.80636e-12	Fe	11	4132.95A	-32.3	4.681110389161998e-21
12196	1.80015e-12	Fe	2	1.10349m	-32.301	4.670344134027291e-21
12197	5.52762e-11	Ca	8	359.367A	-32.302	4.659602640592341e-21
12198	1.52325e-10	Sc	15	130.409A	-32.304	4.63819371115107e-21
12199	3.2602599999999997e-12	Fe	8	6092.91A	-32.304	4.63819371115107e-21
12200	6.2777699999999994e-12	Fe	2	3164.25A	-32.309	4.58510074677679e-21
12201	1.87785e-12	N	1	1.05783m	-32.313	4.543064290458077e-21
12202	1.2810299999999998e-12	Ni	3	1.55066m	-32.318000000000005	4.491060263557736e-21
12203	2.13678e-12	Fe	2	9296.44A	-32.319	4.480731111582511e-21
12204	1.22681e-11	Si	1	1619.19A	-32.321999999999996	4.449885975571632e-21
12205	8.06372e-11	Ni	15	246.344A	-32.321999999999996	4.449885975571632e-21
12206	7.81275e-12	Na	1	2542.57A	-32.323	4.4396515218308534e-21
12207	1.0237000000000002e-10	Ni	16	194.046A	-32.327	4.3989485520218226e-21
12208	1.16159e-12	Fe	8	1.71011m	-32.327	4.3989485520218226e-21
12209	2.06993e-12	Fe	2	9596.68A	-32.328	4.388831251104253e-21
12210	3.7613e-12	Ni	2	5281.27A	-32.33	4.3686664031909e-21
12211	7.40438e-11	Na	2	268.280A	-32.330999999999996	4.358618749283029e-21
12212	3.5187300000000003e-12	Fe	7	5645.34A	-32.332	4.348594204337807e-21
12213	8.41614e-12	Fe	1	2360.28A	-32.339	4.279064991516924e-21
12214	3.3487e-12	Al	12	5931.99A	-32.345	4.220354018815829e-21
12215	1.86232e-11	Si	4	1066.65A	-32.346	4.2106474739263455e-21
12216	9.72632e-11	Ca	14	204.234A	-32.348	4.1913013061037825e-21
12217	5.66616e-12	Fe	2	3505.80A	-32.35	4.172044025848212e-21
12218	2.6081599999999997e-12	Fe	2	7616.28A	-32.356	4.114801435844338e-21
12219	1.924e-12	Fe	7	1.03245m	-32.356	4.114801435844338e-21
12220	4.3157800000000004e-12	Fe	2	4602.75A	-32.359	4.0864753420025115e-21
12221	1.54018e-12	Fe	2	1.28975m	-32.36	4.077076709525218e-21
12222	1.15016e-11	O	1	1727.11A	-32.366	4.021137119949518e-21
12223	1.31827e-10	Ar	12	150.686A	-32.368	4.002661673111045e-21
12224	1.23698e-11	Fe	11	1605.89A	-32.37	3.984271113240103e-21
12225	4.45248e-12	Fe	2	4461.44A	-32.37	3.984271113240103e-21
12226	1.82578e-12	Fe	2	1.08800m	-32.371	3.975107543965963e-21
12227	8.27666e-12	Al	1	2400.06A	-32.371	3.975107543965963e-21
12228	8.14222e-11	Fe	9	243.968A	-32.372	3.9659650503163756e-21
12229	2.16453e-11	O	1	917.726A	-32.374	3.94774309611172e-21
12230	1.69036e-11	Na	8	1175.16A	-32.374	3.94774309611172e-21
12231	1.28798e-11	Si	1	1542.30A	-32.378	3.91154996985739e-21
12232	4.048769999999999e-10	Ar	11	49.0630A	-32.38	3.8935780302372264e-21
12233	1.67267e-11	Cl	6	1187.59A	-32.383	3.866774827607757e-21
12234	9.06522e-12	Ni	15	2191.28A	-32.383	3.866774827607757e-21
12235	4.96746e-13	Mg	6	3.99892m	-32.384	3.857881492291722e-21
12236	5.66994e-12	Fe	2	3503.47A	-32.385	3.849008611079319e-21
12237	1.89507e-11	Ar	1	1048.22A	-32.385	3.849008611079319e-21
12238	2.0958000000000001e-10	F	8	94.7822A	-32.385999999999996	3.8401561369274144e-21
12239	3.46337e-11	Ne	1	573.559A	-32.385999999999996	3.8401561369274144e-21
12240	5.66229e-12	Fe	2	3508.20A	-32.388000000000005	3.822512222173176e-21
12241	4.05909e-12	Fe	2	4893.82A	-32.39	3.804949373843644e-21
12242	7.1202699999999995e-12	O	5	2789.85A	-32.393	3.778756286593306e-21
12243	1.25183e-11	Si	1	1586.83A	-32.397	3.7441124407210365e-21
12244	9.29457e-13	Fe	2	2.13721m	-32.4	3.718338151972532e-21
12245	6.54024e-11	Fe	8	303.727A	-32.400999999999996	3.70978621153685e-21
12246	3.33466e-11	Ar	12	595.697A	-32.403	3.692741292179758e-21
12247	2.97503e-11	Fe	8	667.705A	-32.404	3.684248222887882e-21
12248	1.96147e-12	Fe	2	1.01273m	-32.405	3.675774687113387e-21
12249	2.26872e-11	K	8	875.580A	-32.406	3.667320639930373e-21
12250	7.89963e-11	Fe	7	251.461A	-32.411	3.625341167702414e-21
12251	7.0001100000000006e-12	Fe	2	2837.73A	-32.412	3.617003114395248e-21
12252	8.45828e-12	Fe	8	2348.52A	-32.412	3.617003114395248e-21
12253	2.0516299999999997e-10	Mg	9	96.8228A	-32.416	3.583842230519459e-21
12254	2.78198e-12	S	13	7140.39A	-32.416	3.583842230519459e-21
12255	9.18404e-12	Ca	1	2162.93A	-32.42	3.55098536745439e-21
12256	1.2837e-11	Si	1	1547.44A	-32.421	3.542818327742217e-21
12257	9.45316e-13	Ni	2	2.10136m	-32.426	3.502264021696869e-21
12258	1.23622e-11	Fe	8	1606.87A	-32.428000000000004	3.48617258019239e-21
12259	2.24428e-12	Fe	2	8851.15A	-32.43	3.470155072145892e-21
12260	3.36759e-12	Fe	2	5898.72A	-32.431	3.462173936954132e-21
12261	3.15385e-12	Ca	2	6298.48A	-32.431999999999995	3.454211157863937e-21
12262	1.5970799999999999e-12	Fe	2	1.24380m	-32.433	3.4462666926573876e-21
12263	7.18705e-12	Zn	2	2763.92A	-32.436	3.422542759616585e-21
12264	1.43939e-11	P	1	1380.06A	-32.444	3.3600743141515025e-21
12265	1.11331e-12	Fe	2	1.78427m	-32.444	3.3600743141515025e-21
12266	4.2720200000000003e-13	Fe	8	4.64990m	-32.451	3.306350441307819e-21
12267	2.4907599999999998e-12	Fe	2	7975.25A	-32.454	3.2835896849664307e-21
12268	1.78968e-12	Fe	11	1.10995m	-32.464	3.2088460584957754e-21
12269	3.5948099999999997e-12	Zn	2	5525.88A	-32.465	3.2014659173579485e-21
12270	3.92476e-11	K	8	506.132A	-32.467	3.186756517604412e-21
12271	7.73255e-11	Fe	7	256.894A	-32.469	3.172114701403701e-21
12272	1.90552e-13	Fe	11	10.4247m	-32.471	3.157540158237699e-21
12273	1.70423e-11	N	1	1165.59A	-32.477	3.114217083126567e-21
12274	1.70912e-11	Cl	6	1162.26A	-32.48	3.092778963519622e-21
12275	2.64513e-11	C	1	750.982A	-32.486999999999995	3.043328847767731e-21
12276	4.06793e-11	Ni	16	488.319A	-32.488	3.03632938565085e-21
12277	1.81948e-12	Fe	2	1.09177m	-32.489000000000004	3.0293460218501132e-21
12278	1.82738e-10	S	10	108.704A	-32.49	3.022378719340472e-21
12279	1.0507999999999999e-13	Al	1	18.9041m	-32.492	3.0084921505195087e-21
12280	1.26724e-11	Si	1	1567.54A	-32.497	2.974054225647152e-21
12281	1.04238e-10	Co	8	190.569A	-32.497	2.974054225647152e-21
12282	2.23557e-12	Fe	2	8885.62A	-32.504	2.9265023871726406e-21
12283	1.4463200000000001e-10	Ar	12	137.345A	-32.508	2.8996720520155614e-21
12284	3.92454e-11	B	2	506.160A	-32.510999999999996	2.8797108500143617e-21
12285	1.8250900000000002e-10	S	10	108.841A	-32.513000000000005	2.866479780510203e-21
12286	1.7399700000000001e-12	N	1	1.14166m	-32.519	2.8271502034939126e-21
12287	8.643139999999999e-12	Fe	1	2298.29A	-32.52	2.8206479384617905e-21
12288	2.0432200000000003e-12	Fe	7	9722.12A	-32.529	2.7627964080870135e-21
12289	2.30969e-12	Fe	2	8600.50A	-32.53	2.756442152677149e-21
12290	2.01397e-12	N	1	9863.33A	-32.531	2.7501025116491828e-21
12291	3.83062e-11	B	2	518.570A	-32.533	2.737466938367622e-21
12292	4.23411e-12	Fe	2	4691.53A	-32.536	2.718622348514604e-21
12293	2.73156e-11	Be	2	727.220A	-32.538000000000004	2.7061314134443523e-21
12294	1.73529e-10	S	10	114.473A	-32.538000000000004	2.7061314134443523e-21
12295	4.5962099999999995e-12	Fe	2	4321.92A	-32.539	2.699907483905661e-21
12296	1.57033e-11	S	1	1264.99A	-32.54	2.693697869007682e-21
12297	3.01218e-11	Ca	9	659.471A	-32.541	2.6875025358276547e-21
12298	5.0994e-11	Si	10	389.545A	-32.543	2.6751545833087985e-21
12299	1.6281299999999998e-12	Fe	2	1.22008m	-32.544000000000004	2.669001898502355e-21
12300	3.4044e-12	Fe	2	5834.94A	-32.545	2.6628633644783296e-21
12301	2.14014e-11	O	1	928.186A	-32.545	2.6628633644783296e-21
12302	3.8011e-13	Fe	8	5.22598m	-32.546	2.656738948690783e-21
12303	8.38339e-11	Fe	9	236.950A	-32.548	2.644532342015591e-21
12304	4.42705e-11	Cl	6	448.706A	-32.549	2.638450086409776e-21
12305	7.96528e-11	Fe	12	249.388A	-32.551	2.6263275094238806e-21
12306	3.9851199999999995e-12	Ca	14	4984.66A	-32.552	2.620287123771147e-21
12307	8.01904e-13	Fe	2	2.47716m	-32.556999999999995	2.5902929450937237e-21
12308	3.35007e-11	Fe	8	592.956A	-32.558	2.5843354366390896e-21
12309	2.94211e-11	Cl	6	675.178A	-32.559	2.5783916300737196e-21
12310	1.48695e-11	S	1	1335.92A	-32.561	2.5665449966292002e-21
12311	6.41146e-11	He	1	309.828A	-32.561	2.5665449966292002e-21
12312	1.7457700000000001e-12	S	10	1.13786m	-32.565	2.5430147706649252e-21
12313	4.86875e-12	Fe	2	4079.99A	-32.571	2.5081232999639717e-21
12314	3.0943000000000003e-13	Be	2	6.41969m	-32.574	2.4908575006126913e-21
12315	6.8512600000000004e-12	Ni	12	2899.39A	-32.574	2.4908575006126913e-21
12316	3.239e-12	Mn	14	6132.90A	-32.577	2.473710558188119e-21
12317	7.91848e-11	Ni	16	250.862A	-32.579	2.462344890580109e-21
12318	2.697e-11	O	1	736.540A	-32.580999999999996	2.45103144347132e-21
12319	1.13161e-11	Ca	2	1755.41A	-32.583	2.439769976930271e-21
12320	1.43192e-11	N	3	1387.26A	-32.583	2.439769976930271e-21
12321	2.33562e-12	Fe	2	8505.01A	-32.586	2.422974718545023e-21
12322	6.36422e-11	Ni	15	312.127A	-32.586	2.422974718545023e-21
12323	5.55538e-12	Fe	2	3575.72A	-32.591	2.395239156293194e-21
12324	1.31159e-11	Fe	7	1514.54A	-32.592	2.389730259104011e-21
12325	7.16309e-13	Na	10	2.77317m	-32.592	2.389730259104011e-21
12326	1.47891e-11	Ni	12	1343.19A	-32.594	2.3787504459209874e-21
12327	1.6786000000000003e-10	Si	7	118.339A	-32.594	2.3787504459209874e-21
12328	6.88268e-11	Mg	6	288.615A	-32.595	2.3732794717133093e-21
12329	1.13744e-11	S	11	1746.42A	-32.596	2.3678210803971366e-21
12330	8.043089999999999e-12	Ca	1	2469.76A	-32.6	2.346112766247963e-21
12331	5.43653e-11	Ni	15	365.388A	-32.601	2.340716856620512e-21
12332	6.26886e-10	Ca	13	31.6875A	-32.603	2.329962239566082e-21
12333	2.38385e-11	Ca	13	833.293A	-32.606	2.313922892327856e-21
12334	2.24172e-11	K	8	886.124A	-32.609	2.2979939591793773e-21
12335	1.90981e-12	N	1	1.04013m	-32.611999999999995	2.2821746800354366e-21
12336	1.00435e-11	Ni	15	1977.83A	-32.611999999999995	2.2821746800354366e-21
12337	2.02799e-12	Fe	2	9795.16A	-32.615	2.266464300043064e-21
12338	8.701710000000001e-12	Fe	11	2282.82A	-32.616	2.2612515768045156e-21
12339	7.74924e-13	Mg	9	2.56341m	-32.622	2.2302260420535205e-21
12340	2.99954e-13	Fe	2	6.62249m	-32.624	2.2199790841785157e-21
12341	2.95476e-11	Si	9	672.287A	-32.628	2.1996261935978752e-21
12342	3.87024e-12	Ni	2	5132.62A	-32.632	2.179459899439669e-21
12343	4.3813e-13	Fe	11	4.53392m	-32.64	2.139680273169424e-21
12344	2.7698599999999997e-12	Ni	12	7171.64A	-32.641	2.134759145101004e-21
12345	2.99624e-11	Ar	7	662.980A	-32.643	2.124950817774242e-21
12346	1.37102e-13	F	8	14.4888m	-32.645	2.115187555618026e-21
12347	9.34214e-13	Zn	2	2.12633m	-32.649	2.0957953995459984e-21
12348	9.243839999999999e-12	Ar	12	2148.94A	-32.652	2.0813680454958934e-21
12349	6.07476e-15	S	16	327.000m	-32.654	2.07180502798896e-21
12350	5.77923e-11	K	8	343.722A	-32.663000000000004	2.029312276634574e-21
12351	8.38183e-13	Fe	2	2.36994m	-32.663000000000004	2.029312276634574e-21
12352	2.89518e-11	N	3	686.122A	-32.664	2.0246449879142163e-21
12353	7.10823e-14	Li	1	27.9457m	-32.664	2.0246449879142163e-21
12354	6.90302e-11	Ne	3	287.765A	-32.664	2.0246449879142163e-21
12355	7.55022e-11	Fe	9	263.098A	-32.668	2.0060829310924468e-21
12356	1.7168300000000002e-10	S	10	115.704A	-32.669000000000004	2.001469068384247e-21
12357	3.15594e-12	Ca	2	6294.31A	-32.669000000000004	2.001469068384247e-21
12358	3.41557e-10	Si	11	58.1586A	-32.671	1.9922731533312148e-21
12359	1.03196e-12	Fe	2	1.92493m	-32.676	1.9694677911274988e-21
12360	1.47765e-11	P	3	1344.33A	-32.676	1.9694677911274988e-21
12361	2.08709e-12	Fe	2	9517.77A	-32.678000000000004	1.960418908587647e-21
12362	1.3297700000000002e-10	Ca	14	149.382A	-32.683	1.937978178908317e-21
12363	2.00325e-11	Ar	12	991.613A	-32.684	1.933520952783554e-21
12364	1.1140000000000001e-10	Sc	15	178.317A	-32.684	1.933520952783554e-21
12365	6.01766e-11	He	1	330.103A	-32.693000000000005	1.893864409829344e-21
12366	4.50577e-12	Si	2	4408.68A	-32.695	1.8851628932734017e-21
12367	3.1964e-12	Zn	2	6214.63A	-32.699	1.867879615981771e-21
12368	5.00815e-12	Fe	2	3966.43A	-32.699	1.867879615981771e-21
12369	2.03903e-12	N	1	9742.12A	-32.705999999999996	1.8380142863509133e-21
12370	3.0899e-11	F	6	642.884A	-32.713	1.8086264703169025e-21
12371	1.1859e-12	Al	1	1.67505m	-32.714	1.8044667448663424e-21
12372	1.35155e-12	Fe	11	1.46976m	-32.716	1.796175973270623e-21
12373	1.60359e-12	Fe	2	1.23875m	-32.717	1.792044883168647e-21
12374	4.97645e-11	Fe	9	399.169A	-32.72	1.7797085329654004e-21
12375	2.22113e-11	Cl	5	894.338A	-32.723	1.7674571055996153e-21
12376	1.45934e-11	Cl	7	1361.19A	-32.726	1.75529001646659e-21
12377	4.01871e-11	Sc	8	494.299A	-32.734	1.723252363069579e-21
12378	2.31286e-12	Ni	11	8588.71A	-32.736999999999995	1.711389577243724e-21
12379	8.0861e-12	Si	2	2456.62A	-32.744	1.6840263502916567e-21
12380	1.68304e-11	K	8	1180.28A	-32.745	1.6801531971648565e-21
12381	8.624019999999999e-12	Ne	3	2303.39A	-32.746	1.6762889520430259e-21
12382	2.988e-12	Fe	2	6648.07A	-32.751	1.6571006310813877e-21
12383	7.64341e-11	Na	2	259.890A	-32.757	1.6343643580621041e-21
12384	3.3332e-11	Sc	10	595.958A	-32.763000000000005	1.6119400384034484e-21
12385	2.01572e-11	Ar	12	985.476A	-32.763000000000005	1.6119400384034484e-21
12386	6.23519e-12	V	1	3185.86A	-32.763000000000005	1.6119400384034484e-21
12387	4.07788e-12	Fe	2	4871.28A	-32.766999999999996	1.5971616833018454e-21
12388	1.26575e-10	Ca	14	156.938A	-32.769	1.5898233919449318e-21
12389	1.2835799999999999e-12	Fe	2	1.54758m	-32.771	1.5825188169741564e-21
12390	2.15861e-11	O	1	920.243A	-32.771	1.5825188169741564e-21
12391	1.13282e-11	Ca	2	1753.54A	-32.772	1.5788791246955158e-21
12392	1.9787900000000003e-12	Fe	2	1.00387m	-32.773	1.575247803476796e-21
12393	3.21528e-12	Fe	2	6178.15A	-32.774	1.5716248340651445e-21
12394	1.84392e-13	Be	3	10.7729m	-32.777	1.5608058448069819e-21
12395	8.414889999999999e-13	Ni	2	2.36063m	-32.781	1.546496290810109e-21
12396	6.39214e-11	Fe	9	310.764A	-32.782	1.5429394480425958e-21
12397	1.92278e-11	P	4	1033.11A	-32.786	1.5287936941558012e-21
12398	5.46612e-11	F	2	363.410A	-32.79	1.5147776293201993e-21
12399	6.60426e-12	Fe	8	3007.82A	-32.796	1.4939941010915897e-21
12400	8.34143e-11	Fe	12	238.142A	-32.799	1.4837095180402641e-21
12401	2.36842e-12	Fe	2	8387.23A	-32.801	1.4768924920332938e-21
12402	5.76595e-10	S	13	34.4513A	-32.803000000000004	1.4701067874157295e-21
12403	9.53492e-12	Fe	1	2083.34A	-32.806999999999995	1.4566287673752169e-21
12404	3.69936e-11	B	2	536.970A	-32.808	1.4532786141760049e-21
12405	2.39944e-11	Si	10	827.878A	-32.809	1.4499361661153598e-21
12406	2.42845e-11	C	3	817.988A	-32.81	1.4466014054719067e-21
12407	5.86232e-11	Fe	9	338.850A	-32.811	1.4432743145651246e-21
12408	6.19272e-12	Ti	3	3207.71A	-32.812	1.4399548757550843e-21
12409	3.77871e-12	Fe	2	5256.94A	-32.813	1.4366430714424287e-21
12410	9.83579e-11	F	6	201.961A	-32.815	1.4300422961143456e-21
12411	1.30438e-11	Fe	7	1522.90A	-32.815	1.4300422961143456e-21
12412	2.0714299999999998e-12	S	10	9589.71A	-32.816	1.4267532901022177e-21
12413	1.5057799999999999e-12	Fe	2	1.31922m	-32.817	1.4234718485940281e-21
12414	1.69656e-11	Cl	6	1170.86A	-32.82	1.4136727373141425e-21
12415	2.87167e-12	N	1	6917.38A	-32.821999999999996	1.4071775010846746e-21
12416	2.77405e-11	Be	2	716.081A	-32.823	1.4039410826418256e-21
12417	6.00366e-12	S	2	3308.73A	-32.829	1.3846782888445037e-21
12418	1.88247e-12	Cl	8	1.05523m	-32.830999999999996	1.3783162700048764e-21
12419	5.950669999999999e-12	Fe	2	3338.19A	-32.833	1.3719834819865962e-21
12420	1.95423e-12	N	1	1.01648m	-32.834	1.3688280075415007e-21
12421	3.71665e-11	Fe	12	534.472A	-32.836999999999996	1.3594050618175373e-21
12422	2.07561e-12	Fe	7	9570.42A	-32.842	1.3438440807520259e-21
12423	8.6964e-12	Al	1	2284.22A	-32.847	1.3284612247638165e-21
12424	2.2095400000000003e-12	Si	3	8990.30A	-32.847	1.3284612247638165e-21
12425	8.5277e-11	Fe	9	232.940A	-32.848	1.3254058487326541e-21
12426	4.31374e-13	Mg	9	4.60493m	-32.851	1.316281819047367e-21
12427	2.87838e-12	N	1	6901.26A	-32.852	1.3132544548720317e-21
12428	3.8795099999999995e-12	Fe	2	5120.35A	-32.852	1.3132544548720317e-21
12429	1.3478e-11	Al	2	1473.84A	-32.856	1.3012144656599317e-21
12430	1.10585e-11	Fe	8	1796.30A	-32.857	1.2982217554357506e-21
12431	6.17425e-12	K	1	3217.31A	-32.859	1.292256968284348e-21
12432	3.93496e-12	Fe	2	5048.19A	-32.86	1.2892848597324403e-21
12433	1.52226e-12	Fe	2	1.30493m	-32.864000000000004	1.2774646250894783e-21
12434	6.80218e-12	Al	2	2920.31A	-32.866	1.2715952082890178e-21
12435	9.71947e-14	Mg	2	20.4378m	-32.866	1.2715952082890178e-21
12436	2.67274e-12	Fe	2	7432.25A	-32.87	1.259937153345338e-21
12437	1.81452e-12	N	1	1.09475m	-32.87	1.259937153345338e-21
12438	7.37181e-11	P	10	269.465A	-32.872	1.2541482679624037e-21
12439	3.8538800000000005e-12	Fe	2	5154.41A	-32.874	1.2483859800918042e-21
12440	1.45213e-11	Cu	2	1367.95A	-32.876	1.2426501675290906e-21
12441	3.55312e-11	Ne	1	559.071A	-32.885	1.2171633944611853e-21
12442	3.90746e-12	Fe	2	5083.73A	-32.885999999999996	1.2143639963364067e-21
12443	9.248830000000001e-14	Fe	2	21.4778m	-32.889	1.2060043733862455e-21
12444	2.14992e-12	Ni	11	9239.61A	-32.89	1.2032306402977419e-21
12445	6.32564e-11	Ti	11	314.031A	-32.891999999999996	1.1977022976757317e-21
12446	1.36073e-12	Fe	2	1.45983m	-32.891999999999996	1.1977022976757317e-21
12447	8.82255e-12	Ti	13	2251.55A	-32.893	1.1949476588314831e-21
12448	1.74992e-12	Fe	2	1.13516m	-32.896	1.1867216970085683e-21
12449	1.559e-12	S	13	1.27418m	-32.898	1.1812692060909198e-21
12450	2.28961e-11	Si	10	867.590A	-32.900999999999996	1.1731374060743667e-21
12451	1.3698200000000001e-12	N	1	1.45015m	-32.906	1.1597086132326223e-21
12452	5.47434e-12	Fe	2	3628.65A	-32.91	1.1490763407581793e-21
12453	1.13597e-11	Ni	15	1748.67A	-32.916	1.13331042231397e-21
12454	8.96303e-12	Mn	1	2216.27A	-32.919000000000004	1.125508768242691e-21
12455	7.10745e-14	Li	1	27.9488m	-32.92	1.122920169908582e-21
12456	8.08836e-11	Fe	7	245.593A	-32.924	1.1126251759098431e-21
12457	1.45823e-12	Si	2	1.36223m	-32.928000000000004	1.102424566983395e-21
12458	6.36825e-11	S	4	311.930A	-32.928000000000004	1.102424566983395e-21
12459	3.84879e-13	Mg	6	5.16122m	-32.931	1.094835529644726e-21
12460	2.8632e-11	Ne	3	693.786A	-32.931999999999995	1.092317477801748e-21
12461	2.27417e-12	Fe	2	8734.82A	-32.933	1.0898052173172824e-21
12462	3.19387e-12	Fe	2	6219.56A	-32.938	1.077330320152271e-21
12463	4.96195e-11	Mg	5	400.336A	-32.938	1.077330320152271e-21
12464	1.47126e-11	Cl	7	1350.17A	-32.938	1.077330320152271e-21
12465	3.55671e-14	Fe	7	55.8507m	-32.943000000000005	1.0649982219542718e-21
12466	1.8623e-11	Ar	1	1066.66A	-32.946	1.057666825762564e-21
12467	1.671e-11	Cl	1	1188.77A	-32.954	1.0383622305928672e-21
12468	2.85437e-12	Fe	2	6959.32A	-32.958	1.0288424684415281e-21
12469	2.34253e-12	Fe	2	8479.91A	-32.961	1.0217599667062895e-21
12470	2.24278e-12	Fe	2	8857.05A	-32.963	1.0170654060923504e-21
12471	5.90464e-12	Fe	2	3364.21A	-32.968	1.0054231546611034e-21
12472	4.3334300000000004e-12	Fe	2	4584.00A	-32.969	1.0031107455740612e-21
12473	2.96456e-12	Fe	2	6700.64A	-32.974000000000004	9.916282318208616e-22
12474	2.9650200000000002e-12	Fe	2	6699.61A	-32.974000000000004	9.916282318208616e-22
12475	5.0204e-11	Si	10	395.675A	-32.975	9.893475501759246e-22
12476	4.25746e-12	Fe	2	4665.80A	-32.98	9.780225824176815e-22
12477	1.7131999999999998e-10	S	10	115.950A	-32.982	9.73528976830685e-22
12478	5.62278e-12	Fe	2	3532.86A	-32.988	9.601716585156462e-22
12479	3.16322e-12	Fe	2	6279.83A	-32.99	9.557600704738691e-22
12480	6.24031e-11	P	10	318.325A	-32.991	9.535618833108323e-22
12481	3.49056e-12	Fe	7	5690.91A	-32.992	9.513687518379769e-22
12482	2.21054e-12	Si	3	8986.26A	-32.993	9.49180664427522e-22
12483	3.47619e-12	Fe	9	5714.43A	-32.998000000000005	9.383154832083506e-22
12484	4.8262e-12	Si	1	4115.96A	-32.999	9.361574174826665e-22
12485	3.1889e-12	Fe	2	6229.26A	-33.001999999999995	9.29712955150347e-22
12486	6.90792e-11	Ne	3	287.561A	-33.006	9.211892955436104e-22
12487	6.05265e-12	Ar	12	3281.95A	-33.008	9.169568151903414e-22
12488	1.0385799999999999e-10	Ca	14	191.266A	-33.016	9.00220467151283e-22
12489	5.412010000000001e-10	Ca	13	36.7044A	-33.016999999999996	8.981500175312086e-22
12490	7.57376e-11	Na	2	262.280A	-33.02	8.919671962997714e-22
12491	4.92429e-12	Fe	2	4033.97A	-33.02	8.919671962997714e-22
12492	2.7458599999999998e-12	Ca	2	7234.34A	-33.022	8.878689792966549e-22
12493	9.7069e-14	Mg	2	20.4643m	-33.022	8.878689792966549e-22
12494	4.79119e-11	Cr	9	414.604A	-33.025	8.817569322346214e-22
12495	1.17522e-11	B	1	1690.27A	-33.027	8.777056271336005e-22
12496	1.90507e-12	N	1	1.04271m	-33.029	8.736729360887005e-22
12497	4.51725e-11	Ca	9	439.747A	-33.033	8.65663054464946e-22
12498	9.82347e-11	Ca	14	202.214A	-33.033	8.65663054464946e-22
12499	2.12427e-12	Fe	2	9351.19A	-33.034	8.636720846885077e-22
12500	4.2729e-12	Fe	2	4648.94A	-33.035	8.616856940154864e-22
12501	3.15212e-12	Ca	2	6301.93A	-33.038000000000004	8.557538914214955e-22
12502	4.64578e-12	He	1	4275.81A	-33.039	8.537857120876291e-22
12503	1.1755e-13	Ni	4	16.8987m	-33.041	8.498629230693662e-22
12504	2.6576e-12	Cl	8	7474.58A	-33.043	8.459581576294463e-22
12505	5.71597e-12	Fe	2	3475.25A	-33.048	8.362745546748668e-22
12506	5.17548e-12	V	1	3838.18A	-33.051	8.305176811336795e-22
12507	8.92958e-13	Fe	2	2.22457m	-33.051	8.305176811336795e-22
12508	1.2249299999999998e-10	Al	4	162.168A	-33.053000000000004	8.267017990066881e-22
12509	3.12673e-12	Fe	2	6353.12A	-33.055	8.229034492655194e-22
12510	1.82462e-12	Fe	2	1.08869m	-33.056999999999995	8.19122551356164e-22
12511	7.54373e-11	Mg	5	263.324A	-33.056999999999995	8.19122551356164e-22
12512	3.24937e-12	Fe	2	6113.32A	-33.056999999999995	8.19122551356164e-22
12513	3.10542e-11	Ar	12	639.670A	-33.061	8.116127906657448e-22
12514	2.15114e-11	O	1	923.438A	-33.07	7.949666004867032e-22
12515	1.4523e-11	B	1	1367.79A	-33.073	7.894940889019776e-22
12516	1.38935e-11	Al	1	1429.77A	-33.074	7.876783028850358e-22
12517	1.9040900000000002e-12	Fe	2	1.04325m	-33.074	7.876783028850358e-22
12518	1.61586e-12	N	1	1.22934m	-33.075	7.858666930600321e-22
12519	5.14701e-10	S	13	38.5942A	-33.075	7.858666930600321e-22
12520	5.91153e-11	He	1	336.029A	-33.075	7.858666930600321e-22
12521	1.27273e-12	Fe	2	1.56078m	-33.078	7.8045682479740575e-22
12522	1.24554e-11	Cl	6	1594.85A	-33.08	7.768709514123176e-22
12523	4.20289e-10	Si	11	47.2638A	-33.080999999999996	7.750841978059611e-22
12524	2.51931e-11	Ni	16	788.488A	-33.083	7.7152300939961195e-22
12525	5.31421e-11	Ca	9	373.799A	-33.083	7.7152300939961195e-22
12526	3.16292e-11	Cl	7	628.042A	-33.084	7.697485557185527e-22
12527	1.40043e-12	Fe	7	1.41845m	-33.086999999999996	7.644496439329424e-22
12528	6.04737e-11	Fe	8	328.481A	-33.088	7.626914585410163e-22
12529	3.97778e-11	V	12	499.386A	-33.089	7.609373168632924e-22
12530	1.17308e-17	Na	1	16.9336c	-33.092	7.556990612193007e-22
12531	4.03346e-12	Fe	2	4924.92A	-33.094	7.522269394251509e-22
12532	2.43798e-12	Fe	2	8147.93A	-33.095	7.504968654735209e-22
12533	2.95345e-11	Si	9	672.585A	-33.097	7.470486455976788e-22
12534	4.65491e-12	Fe	2	4267.42A	-33.097	7.470486455976788e-22
12535	2.2413400000000002e-12	Al	2	8862.77A	-33.101	7.401996624470598e-22
12536	4.5269e-11	Fe	8	438.809A	-33.104	7.351041638119328e-22
12537	2.67609e-12	Fe	2	7422.95A	-33.105	7.334134711513939e-22
12538	4.48586e-12	Fe	7	4428.24A	-33.107	7.300437423426812e-22
12539	2.80313e-11	Be	2	708.652A	-33.111	7.23350661082197e-22
12540	1.82074e-11	Si	1	1091.01A	-33.111	7.23350661082197e-22
12541	3.3872099999999997e-12	Fe	2	5864.54A	-33.111	7.23350661082197e-22
12542	5.17068e-11	C	4	384.175A	-33.111	7.23350661082197e-22
12543	4.86105e-11	Fe	9	408.646A	-33.119	7.101480235995885e-22
12544	3.58285e-11	Ne	1	554.431A	-33.119	7.101480235995885e-22
12545	4.35213e-12	Fe	7	4564.31A	-33.119	7.101480235995885e-22
12546	7.18177e-14	S	2	27.6596m	-33.12	7.085147284687734e-22
12547	1.59303e-12	N	1	1.24696m	-33.12	7.085147284687734e-22
12548	1.04473e-11	S	13	1901.40A	-33.122	7.052593989911591e-22
12549	4.99176e-11	Sc	10	397.945A	-33.126999999999995	6.971863614086104e-22
12550	6.07457e-11	He	1	327.010A	-33.128	6.955828772735767e-22
12551	1.22586e-10	Ar	12	162.045A	-33.13	6.923869642550767e-22
12552	1.83375e-12	Ti	3	1.08327m	-33.131	6.907945184271976e-22
12553	9.8076e-12	Sc	8	2025.41A	-33.131	6.907945184271976e-22
12554	1.18041e-10	S	9	168.284A	-33.132	6.892057351230888e-22
12555	3.57127e-11	Ne	1	556.229A	-33.133	6.876206059191679e-22
12556	1.31916e-11	Ti	15	1505.85A	-33.137	6.813164623112359e-22
12557	1.67909e-12	C	3	1.18305m	-33.138000000000005	6.797494779312688e-22
12558	2.43975e-11	Ni	16	814.200A	-33.139	6.781860975153779e-22
12559	1.34913e-11	Cu	2	1472.39A	-33.141	6.750701154393052e-22
12560	7.11341e-15	F	3	279.254m	-33.145	6.688810354197045e-22
12561	1.99494e-12	Fe	2	9957.42A	-33.149	6.627486972267973e-22
12562	4.41111e-14	Fe	7	45.0328m	-33.149	6.627486972267973e-22
12563	1.0185799999999998e-10	F	6	195.022A	-33.152	6.5818636728599855e-22
12564	1.55065e-12	Mg	5	1.28104m	-33.154	6.551622756234011e-22
12565	1.4433e-11	P	1	1376.32A	-33.158	6.491557117763093e-22
12566	3.87357e-11	K	8	512.820A	-33.16	6.461731122068317e-22
12567	5.1200400000000005e-12	V	1	3879.74A	-33.163000000000004	6.417248877906947e-22
12568	6.1797599999999995e-12	Ti	3	3214.44A	-33.168	6.343791237438747e-22
12569	1.07318e-11	Fe	1	1851.00A	-33.171	6.300120885732512e-22
12570	6.10725e-13	Fe	2	3.25261m	-33.172	6.285631009785163e-22
12571	5.66149e-11	Cl	6	350.870A	-33.175	6.242361030269922e-22
12572	1.6615799999999999e-12	Zn	2	1.19552m	-33.175	6.242361030269922e-22
12573	2.37892e-11	Fe	12	835.019A	-33.177	6.213679986594705e-22
12574	6.90959e-11	Ne	3	287.491A	-33.178000000000004	6.199388919198392e-22
12575	3.86709e-12	Fe	2	5136.80A	-33.178000000000004	6.199388919198392e-22
12576	1.0366500000000001e-10	Ca	14	191.621A	-33.18	6.170905314439173e-22
12577	1.01909e-12	Ni	4	1.94924m	-33.183	6.128425101055569e-22
12578	7.36775e-13	Mg	11	2.69614m	-33.183	6.128425101055569e-22
12579	8.93014e-12	Al	1	2224.43A	-33.185	6.100267545423759e-22
12580	2.09864e-12	Fe	2	9465.40A	-33.19	6.030438360264008e-22
12581	4.09108e-12	Fe	2	4855.55A	-33.191	6.016568736913308e-22
12582	3.58223e-12	Fe	2	5545.27A	-33.192	6.002731012811219e-22
12583	4.192630000000001e-10	Si	11	47.3795A	-33.193000000000005	5.988925114591307e-22
12584	2.74967e-12	Ca	2	7224.29A	-33.196	5.947697644091902e-22
12585	6.02833e-11	He	1	329.519A	-33.196999999999996	5.934018319107773e-22
12586	1.79874e-12	Fe	2	1.10436m	-33.198	5.92037045569796e-22
12587	7.32323e-12	Si	3	2712.53A	-33.205	5.825710278626926e-22
12588	9.84592e-11	F	6	201.753A	-33.205999999999996	5.81231151679782e-22
12589	3.00952e-11	Ca	9	660.054A	-33.209	5.772299845753639e-22
12590	8.4123e-11	Fe	9	236.136A	-33.209	5.772299845753639e-22
12591	2.21133e-12	Si	3	8983.03A	-33.213	5.71937908267233e-22
12592	6.10294e-11	F	2	325.490A	-33.214	5.70622487580759e-22
12593	3.47749e-11	S	11	571.231A	-33.217	5.666943500063266e-22
12594	6.01759e-11	He	1	330.106A	-33.218	5.653909891691862e-22
12595	2.30557e-11	Cl	8	861.586A	-33.22	5.627932535407524e-22
12596	7.34728e-11	Fe	9	270.365A	-33.222	5.602074534233533e-22
12597	7.74713e-11	Fe	12	256.411A	-33.224000000000004	5.576335339783059e-22
12598	2.0484900000000001e-10	S	9	96.9710A	-33.227	5.537948117315446e-22
12599	4.377430000000001e-12	Ni	4	4537.93A	-33.229	5.512503556987453e-22
12600	1.21206e-15	C	5	1638.90m	-33.23	5.499825150628465e-22
12601	7.35003e-12	Fe	11	2702.64A	-33.243	5.337635126792286e-22
12602	5.5442e-11	Si	10	358.293A	-33.245	5.313110921054903e-22
12603	4.081419999999999e-12	V	1	4867.05A	-33.247	5.288699393807583e-22
12604	5.74782e-12	Fe	2	3456.00A	-33.248000000000005	5.276535722740067e-22
12605	4.2584e-12	Fe	2	4664.77A	-33.248000000000005	5.276535722740067e-22
12606	1.8789900000000003e-12	Fe	2	1.05719m	-33.255	5.1921697511216e-22
12607	9.85347e-17	He	1	2.01599c	-33.256	5.18022809207158e-22
12608	8.07268e-11	Fe	9	246.070A	-33.26	5.13273547545546e-22
12609	3.5034799999999997e-10	Si	11	56.6993A	-33.263000000000005	5.097401972974185e-22
12610	5.86241e-11	He	1	338.845A	-33.27	5.015900151935337e-22
12611	7.42256e-12	Fe	11	2676.23A	-33.272	4.992854184130835e-22
12612	5.13993e-12	Fe	2	3864.73A	-33.275	4.958483617685938e-22
12613	5.93032e-11	V	12	334.965A	-33.277	4.935701454893353e-22
12614	4.4349e-12	Fe	2	4479.12A	-33.281	4.890450671962068e-22
12615	5.74598e-11	Ca	14	345.710A	-33.289	4.801189887639432e-22
12616	5.85644e-13	Fe	2	3.39190m	-33.294000000000004	4.746231121461533e-22
12617	1.62348e-11	S	1	1223.57A	-33.297	4.71355829623841e-22
12618	7.91551e-11	Mn	14	250.956A	-33.306999999999995	4.606264610229251e-22
12619	2.88113e-14	Si	9	68.9467m	-33.314	4.532615532540011e-22
12620	1.4502600000000001e-12	Fe	6	1.36972m	-33.316	4.5117900558619775e-22
12621	7.56753e-11	Fe	12	262.496A	-33.323	4.439651521830854e-22
12622	6.60589e-11	Fe	8	300.708A	-33.33	4.368666403190899e-22
12623	2.1292599999999998e-12	Cl	8	9329.28A	-33.333	4.338592715206239e-22
12624	2.5682e-12	Fe	2	7734.79A	-33.339	4.279064991516924e-22
12625	9.106790000000001e-13	Fe	2	2.18128m	-33.345	4.2203540188158294e-22
12626	1.35225e-11	Fe	7	1468.99A	-33.347	4.200963253470541e-22
12627	9.18326e-11	Ca	14	216.312A	-33.35	4.1720440258482125e-22
12628	1.20484e-11	S	13	1648.73A	-33.352	4.1528752247584296e-22
12629	2.26634e-11	Ar	1	876.501A	-33.356	4.114801435844337e-22
12630	9.93076e-12	Mn	1	2000.30A	-33.358000000000004	4.095895640565272e-22
12631	3.85647e-12	Fe	2	5150.94A	-33.358000000000004	4.095895640565272e-22
12632	1.49966e-13	B	1	13.2460m	-33.359	4.0864753420025114e-22
12633	1.46987e-11	S	5	1351.44A	-33.359	4.0864753420025114e-22
12634	8.59388e-11	Al	6	231.147A	-33.36	4.077076709525218e-22
12635	5.16239e-12	Mg	1	3847.92A	-33.36	4.077076709525218e-22
12636	2.82391e-11	Be	2	703.438A	-33.36	4.077076709525218e-22
12637	4.82314e-11	Fe	6	411.857A	-33.36	4.077076709525218e-22
12638	1.84257e-12	N	1	1.07808m	-33.361	4.0676996933027777e-22
12639	3.83042e-12	Fe	2	5185.97A	-33.361999999999995	4.0583442436191834e-22
12640	3.9723e-12	Fe	2	5000.74A	-33.365	4.0304067983548594e-22
12641	5.17262e-11	C	4	384.031A	-33.366	4.021137119949518e-22
12642	1.5427e-12	Mg	5	1.28764m	-33.366	4.021137119949518e-22
12643	5.63008e-12	Fe	2	3528.27A	-33.369	3.9934558067229985e-22
12644	6.04455e-12	S	2	3286.34A	-33.371	3.975107543965963e-22
12645	9.85174e-11	F	6	201.634A	-33.371	3.975107543965963e-22
12646	3.9508599999999996e-12	Fe	2	5027.88A	-33.374	3.9477430961117195e-22
12647	3.97996e-12	Fe	2	4991.13A	-33.374	3.9477430961117195e-22
12648	1.58862e-11	S	1	1250.42A	-33.375	3.9386635389457274e-22
12649	6.78896e-11	Na	2	292.600A	-33.376	3.929604864181737e-22
12650	2.1748900000000002e-12	Fe	2	9133.56A	-33.376	3.929604864181737e-22
12651	2.16513e-11	O	1	917.473A	-33.376999999999995	3.9205670237915564e-22
12652	6.40538e-12	K	1	3101.21A	-33.379	3.9025536545718465e-22
12653	2.26973e-11	Ar	1	875.189A	-33.38	3.8935780302372267e-22
12654	9.53752e-14	Fe	8	20.8277m	-33.385999999999996	3.8401561369274143e-22
12655	4.32861e-12	V	1	4589.11A	-33.387	3.8313240229010095e-22
12656	7.08558e-13	Si	10	2.80350m	-33.387	3.8313240229010095e-22
12657	1.90587e-11	K	14	1042.28A	-33.388000000000005	3.822512222173177e-22
12658	4.4924e-12	Ni	4	4421.80A	-33.394	3.7700653883040355e-22
12659	7.161010000000001e-12	B	2	2773.98A	-33.395	3.761394478526094e-22
12660	2.2358700000000002e-12	Fe	2	8884.44A	-33.397	3.744112440721036e-22
12661	3.84882e-12	Fe	2	5161.18A	-33.400999999999996	3.70978621153685e-22
12662	5.83573e-11	He	1	340.394A	-33.402	3.701253940018303e-22
12663	4.52846e-12	Fe	2	4386.58A	-33.404	3.6842482228878816e-22
12664	4.0813e-12	Cl	8	4867.19A	-33.409	3.642074982220181e-22
12665	5.91604e-11	He	1	335.773A	-33.411	3.625341167702414e-22
12666	7.44017e-11	K	8	266.989A	-33.412	3.617003114395248e-22
12667	2.7433e-11	Si	10	724.109A	-33.413000000000004	3.6086842380784726e-22
12668	2.5587200000000002e-12	Fe	2	7763.45A	-33.413000000000004	3.6086842380784726e-22
12669	1.57236e-12	N	1	1.26335m	-33.418	3.567375971192229e-22
12670	3.3294e-11	Sc	10	596.637A	-33.418	3.567375971192229e-22
12671	4.12276e-12	Fe	2	4818.24A	-33.43	3.470155072145892e-22
12672	1.22922e-12	Fe	2	1.61603m	-33.431999999999995	3.454211157863937e-22
12673	5.311520000000001e-13	Si	2	3.73989m	-33.431999999999995	3.454211157863937e-22
12674	9.94059e-11	O	5	199.832A	-33.434	3.438340499213834e-22
12675	6.85424e-13	Fe	2	2.89813m	-33.436	3.422542759616585e-22
12676	3.5907e-11	Ne	1	553.220A	-33.436	3.422542759616585e-22
12677	2.36861e-11	Si	10	838.653A	-33.437	3.414671129704903e-22
12678	3.7129800000000005e-16	K	17	5350.00m	-33.441	3.383365236614654e-22
12679	1.05347e-13	Al	1	18.8562m	-33.442	3.375583712505467e-22
12680	5.11996e-10	S	13	38.7981A	-33.445	3.352346357677494e-22
12681	8.76603e-13	Fe	2	2.26607m	-33.445	3.352346357677494e-22
12682	7.0026899999999995e-12	V	10	2836.69A	-33.446	3.344636175010158e-22
12683	9.0737e-12	Al	1	2189.23A	-33.449	3.3216118615317935e-22
12684	5.478680000000001e-12	Fe	2	3625.77A	-33.449	3.3216118615317935e-22
12685	6.01552e-11	He	1	330.220A	-33.453	3.291159140940396e-22
12686	1.83969e-11	Cr	2	1079.77A	-33.455	3.2760376382581035e-22
12687	3.59739e-11	Ne	1	552.190A	-33.455	3.2760376382581035e-22
12688	3.64536e-11	P	5	544.924A	-33.458	3.2534855537851353e-22
12689	2.33802e-11	Si	8	849.626A	-33.459	3.246002744657149e-22
12690	3.2866e-12	Fe	2	6044.08A	-33.459	3.246002744657149e-22
12691	3.11818e-11	Ar	7	637.052A	-33.464	3.2088460584957752e-22
12692	2.3398299999999997e-12	Fe	2	8489.69A	-33.47	3.1648190400429486e-22
12693	5.1543e-12	Mg	1	3853.96A	-33.47	3.1648190400429486e-22
12694	3.04605e-15	O	7	652.138m	-33.471	3.157540158237699e-22
12695	4.93134e-14	Ni	2	40.2821m	-33.476	3.1213960949294193e-22
12696	5.35038e-11	Ar	12	371.272A	-33.477	3.1142170831265673e-22
12697	2.47028e-11	Si	10	804.138A	-33.483000000000004	3.071488422889947e-22
12698	4.94426e-12	Ca	7	4017.68A	-33.483000000000004	3.071488422889947e-22
12699	4.21465e-12	Fe	2	4713.19A	-33.485	3.057376215477184e-22
12700	3.0508e-12	Fe	2	6511.23A	-33.491	3.0154274411819326e-22
12701	1.86235e-11	Si	4	1066.64A	-33.492	3.008492150519509e-22
12702	1.22424e-11	B	1	1622.59A	-33.494	2.9946693846866477e-22
12703	9.24203e-11	Ar	12	214.936A	-33.496	2.980910128693836e-22
12704	2.37553e-11	Ni	16	836.211A	-33.501	2.946787932614536e-22
12705	3.59233e-11	Ne	1	552.969A	-33.501999999999995	2.940010508441069e-22
12706	1.2756299999999997e-10	Ni	16	155.723A	-33.501999999999995	2.940010508441069e-22
12707	4.53219e-12	Fe	2	4382.97A	-33.503	2.9332486719105995e-22
12708	2.42278e-12	Fe	2	8199.03A	-33.504	2.9265023871726403e-22
12709	1.45898e-11	Cl	7	1361.53A	-33.504	2.9265023871726403e-22
12710	7.1654300000000005e-12	B	2	2772.26A	-33.513000000000005	2.866479780510203e-22
12711	6.26128e-12	S	3	3172.59A	-33.516	2.846747072498844e-22
12712	3.48609e-11	S	11	569.821A	-33.518	2.8336674577949333e-22
12713	3.12378e-11	Si	11	635.911A	-33.518	2.8336674577949333e-22
12714	1.7353599999999998e-12	Fe	2	1.14469m	-33.524	2.7947880827238856e-22
12715	1.3472999999999998e-10	Ti	15	147.439A	-33.528	2.7691653115684506e-22
12716	1.14358e-11	Fe	7	1737.05A	-33.531	2.750102511649183e-22
12717	1.83991e-12	Fe	2	1.07965m	-33.532	2.743777451390969e-22
12718	1.60492e-14	Ne	9	123.772m	-33.533	2.737466938367622e-22
12719	1.8290099999999997e-12	Fe	2	1.08608m	-33.537	2.7123696906224545e-22
12720	4.10944e-12	Fe	2	4833.87A	-33.55	2.6323818196036686e-22
12721	4.68073e-11	Fe	6	424.388A	-33.551	2.6263275094238805e-22
12722	5.91149e-11	He	1	336.031A	-33.551	2.6263275094238805e-22
12723	4.10367e-12	Fe	2	4840.66A	-33.551	2.6263275094238805e-22
12724	3.1756e-12	Fe	2	6255.35A	-33.553000000000004	2.6142606306198596e-22
12725	3.1909099999999998e-12	Ar	12	6225.33A	-33.556999999999995	2.590292945093724e-22
12726	5.93429e-11	He	1	334.740A	-33.56	2.572461493884059e-22
12727	1.3323700000000001e-12	Fe	2	1.49091m	-33.562	2.560642106940422e-22
12728	2.6636900000000003e-17	F	1	7.45751c	-33.566	2.5371659989940637e-22
12729	5.30829e-11	S	10	374.216A	-33.566	2.5371659989940637e-22
12730	1.9113e-12	Zn	2	1.03932m	-33.567	2.531330679124803e-22
12731	5.99017e-12	Fe	2	3316.18A	-33.57	2.5139051212991025e-22
12732	7.30833e-11	Ni	11	271.806A	-33.571	2.5081232999639716e-22
12733	6.6875699999999995e-12	Si	1	2970.35A	-33.571999999999996	2.502354776448901e-22
12734	1.9418900000000003e-12	Fe	7	1.02295m	-33.573	2.4965995201697123e-22
12735	2.49685e-11	Ca	7	795.579A	-33.575	2.4851286873341403e-22
12736	1.51557e-12	Si	3	1.31070m	-33.577	2.473710558188119e-22
12737	5.24994e-11	Ca	9	378.375A	-33.582	2.445394227582394e-22
12738	5.15296e-12	Mg	1	3854.96A	-33.583	2.4397699769302713e-22
12739	5.53601e-12	Fe	2	3588.23A	-33.584	2.434158661695654e-22
12740	7.16422e-12	B	2	2772.73A	-33.59	2.400760752801944e-22
12741	8.86882e-13	Si	2	2.23981m	-33.591	2.395239156293194e-22
12742	3.15654e-11	Ca	7	629.311A	-33.592	2.389730259104011e-22
12743	4.39856e-11	Si	10	451.613A	-33.594	2.378750445920987e-22
12744	1.9568e-11	S	1	1015.15A	-33.595	2.373279471713309e-22
12745	9.270809999999999e-13	Si	2	2.14269m	-33.597	2.3623752430325843e-22
12746	3.4178599999999997e-12	Fe	2	5811.95A	-33.602	2.335333357240824e-22
12747	1.51704e-12	Fe	2	1.30942m	-33.602	2.335333357240824e-22
12748	2.75289e-12	Si	2	7215.86A	-33.604	2.3246034751192317e-22
12749	4.94326e-12	Fe	2	4018.49A	-33.607	2.3086010173559813e-22
12750	2.97276e-12	Ni	3	6682.16A	-33.614000000000004	2.2716890398497115e-22
12751	5.86472e-11	He	1	338.711A	-33.617	2.2560508424967267e-22
12752	5.931159999999999e-17	He	1	3.34917c	-33.617	2.2560508424967267e-22
12753	7.10743e-14	Li	1	27.9488m	-33.618	2.250862069545885e-22
12754	1.58048e-12	Fe	2	1.25687m	-33.62	2.240520297737067e-22
12755	2.9695400000000003e-12	Fe	2	6689.41A	-33.621	2.2353672440479735e-22
12756	5.54904e-12	Fe	2	3579.80A	-33.623000000000005	2.225096664495493e-22
12757	5.00564e-12	Ca	7	3968.41A	-33.624	2.219979084178516e-22
12758	2.46507e-12	Si	3	8058.38A	-33.624	2.219979084178516e-22
12759	2.92734e-11	Ar	12	678.584A	-33.63	2.189519829255631e-22
12760	6.04223e-11	He	1	328.760A	-33.63	2.189519829255631e-22
12761	4.93851e-12	Sc	1	4022.36A	-33.63	2.189519829255631e-22
12762	3.59628e-11	Ne	1	552.361A	-33.634	2.1694461908026483e-22
12763	5.07959e-12	Sc	1	3910.64A	-33.644	2.1200635665131594e-22
12764	5.00534e-12	Fe	2	3968.66A	-33.644	2.1200635665131594e-22
12765	1.45572e-11	Si	11	1364.58A	-33.652	2.0813680454958932e-22
12766	1.4204e-12	Fe	2	1.39852m	-33.653	2.076581031829487e-22
12767	4.53666e-11	K	8	437.865A	-33.655	2.0670400086524831e-22
12768	9.16824e-12	Al	1	2166.66A	-33.657	2.057542822495051e-22
12769	6.82075e-11	Ca	14	291.236A	-33.658	2.0528106053209264e-22
12770	1.64354e-12	Fe	2	1.20864m	-33.658	2.0528106053209264e-22
12771	5.91138e-11	He	1	336.038A	-33.658	2.0528106053209264e-22
12772	5.34102e-14	O	5	37.1922m	-33.66	2.0433787973331394e-22
12773	2.67658e-11	Cl	8	742.159A	-33.665	2.0199884336600368e-22
12774	8.57137e-11	Ca	14	231.754A	-33.669000000000004	2.0014690683842472e-22
12775	6.41013e-12	Co	14	3098.91A	-33.67	1.9968658172658403e-22
12776	1.22796e-13	Cl	7	16.1768m	-33.675	1.9740078832728245e-22
12777	1.5548399999999999e-12	Fe	2	1.27759m	-33.676	1.9694677911274986e-22
12778	2.31918e-11	Ar	1	856.531A	-33.678000000000004	1.9604189085876466e-22
12779	1.58574e-11	Ca	13	1252.70A	-33.679	1.9559100702168457e-22
12780	6.35565e-11	He	1	312.548A	-33.681	1.9469234797462747e-22
12781	7.88683e-11	Fe	12	251.869A	-33.686	1.9246372309634248e-22
12782	4.9317e-14	Ni	4	40.2791m	-33.689	1.9113881214582037e-22
12783	1.40078e-11	S	1	1418.10A	-33.693000000000005	1.8938644098293443e-22
12784	5.39637e-11	Cr	13	368.108A	-33.696999999999996	1.8765013565544428e-22
12785	2.02409e-12	N	1	9814.02A	-33.696999999999996	1.8765013565544428e-22
12786	2.71012e-11	Ca	7	732.974A	-33.699	1.8678796159817713e-22
12787	3.7379400000000005e-12	Al	6	5314.28A	-33.7	1.863583612077839e-22
12788	1.15845e-12	Fe	2	1.71474m	-33.705	1.8422513468715231e-22
12789	1.21206e-15	C	5	1638.90m	-33.707	1.833786970799051e-22
12790	5.16637e-12	Mg	1	3844.95A	-33.711999999999996	1.8127957849249947e-22
12791	2.46017e-11	Ca	13	807.443A	-33.711999999999996	1.8127957849249947e-22
12792	3.96934e-11	V	12	500.448A	-33.714	1.8044667448663428e-22
12793	3.35208e-11	Fe	12	592.601A	-33.727	1.7512529614558172e-22
12794	3.50836e-12	Fe	2	5662.03A	-33.73	1.7391974208664585e-22
12795	2.2497900000000003e-12	Fe	2	8829.46A	-33.73	1.7391974208664585e-22
12796	4.7636800000000006e-12	Fe	2	4169.98A	-33.738	1.7074534904412973e-22
12797	1.26556e-11	Cl	7	1569.61A	-33.739000000000004	1.703526456387305e-22
12798	2.12236e-10	Ar	12	93.5960A	-33.74	1.6996084542610314e-22
12799	2.3547099999999998e-12	Fe	2	8436.05A	-33.741	1.6956994632895913e-22
12800	5.91057e-11	He	1	336.084A	-33.742	1.6917994627479037e-22
12801	6.54746e-12	K	1	3033.92A	-33.743	1.6879084319585265e-22
12802	9.75809e-17	He	1	2.03569c	-33.744	1.6840263502916565e-22
12803	5.86239e-11	He	1	338.846A	-33.745	1.6801531971648566e-22
12804	3.83441e-11	S	13	518.058A	-33.746	1.6762889520430258e-22
12805	6.80384e-11	Ca	14	291.959A	-33.747	1.672433594438377e-22
12806	5.79969e-11	Sc	10	342.509A	-33.753	1.649486945275038e-22
12807	3.5233e-11	Cl	6	563.803A	-33.754	1.6456932305753827e-22
12808	1.46556e-12	Fe	2	1.35542m	-33.756	1.6381319570134624e-22
12809	1.27705e-11	Si	1	1555.49A	-33.758	1.63060542434785e-22
12810	3.66116e-11	P	5	542.573A	-33.759	1.6268551359412602e-22
12811	2.10488e-11	Cu	15	943.735A	-33.760999999999996	1.6193804155621026e-22
12812	3.68061e-12	S	2	5397.06A	-33.773	1.575247803476796e-22
12813	7.22762e-12	Fe	11	2748.41A	-33.775	1.568010197251913e-22
12814	5.83707e-11	He	1	340.316A	-33.775999999999996	1.5644038738726564e-22
12815	5.22169e-11	V	12	380.422A	-33.778	1.5572160909785482e-22
12816	4.96673e-11	Fe	9	399.950A	-33.778	1.5572160909785482e-22
12817	3.6344e-11	Cl	7	546.568A	-33.778	1.5572160909785482e-22
12818	1.78547e-11	S	1	1112.56A	-33.779	1.5536345933547877e-22
12819	1.97135e-11	Cl	1	1007.66A	-33.782	1.5429394480425959e-22
12820	8.935290000000001e-13	Fe	2	2.22315m	-33.782	1.5429394480425959e-22
12821	3.5551900000000003e-12	Fe	2	5587.45A	-33.784	1.5358502852269661e-22
12822	5.87373e-11	He	1	338.191A	-33.785	1.532317927592839e-22
12823	1.2612500000000002e-10	Ni	16	157.498A	-33.788000000000004	1.5217695251755295e-22
12824	2.57156e-12	Fe	2	7724.67A	-33.793	1.504349973466906e-22
12825	2.07128e-12	Fe	2	9590.45A	-33.794000000000004	1.500890064539372e-22
12826	9.42357e-13	N	1	2.10795m	-33.794000000000004	1.500890064539372e-22
12827	4.29037e-12	Mg	1	4630.02A	-33.795	1.4974381131815757e-22
12828	3.06441e-12	Fe	2	6482.31A	-33.801	1.4768924920332938e-22
12829	2.2553e-12	Fe	2	8807.90A	-33.801	1.4768924920332938e-22
12830	1.03826e-13	Ni	2	19.1324m	-33.806	1.4599866434751264e-22
12831	5.20695e-12	Fe	8	3814.99A	-33.806	1.4599866434751264e-22
12832	1.4437700000000002e-10	K	14	137.587A	-33.808	1.453278614176005e-22
12833	3.56114e-10	Si	11	55.7812A	-33.81	1.446601405471907e-22
12834	2.5343599999999997e-12	Fe	2	7838.06A	-33.812	1.4399548757550844e-22
12835	4.0977699999999994e-12	Fe	2	4847.62A	-33.819	1.4169315895378802e-22
12836	3.24792e-12	Fe	2	6116.06A	-33.819	1.4169315895378802e-22
12837	6.58949e-11	Fe	7	301.457A	-33.824	1.4007121077548615e-22
12838	3.4441800000000004e-12	Fe	2	5767.54A	-33.826	1.3942764202090571e-22
12839	3.19469e-12	Fe	2	6217.96A	-33.827	1.3910696734288649e-22
12840	8.07546e-11	Mg	6	245.985A	-33.833	1.3719834819865962e-22
12841	3.42895e-12	Fe	2	5793.16A	-33.834	1.3688280075415007e-22
12842	1.36373e-11	Ar	11	1456.62A	-33.835	1.3656797904862613e-22
12843	1.25107e-11	B	1	1587.80A	-33.836	1.3625388141293213e-22
12844	2.6874000000000005e-10	Ar	11	73.9170A	-33.841	1.346941961297728e-22
12845	9.233739999999999e-12	Al	1	2151.29A	-33.843	1.340753325133842e-22
12846	1.6530200000000003e-10	Ca	14	120.171A	-33.846	1.33152364416417e-22
12847	3.98328e-11	Si	9	498.696A	-33.846	1.33152364416417e-22
12848	7.838670000000001e-13	Cl	8	2.53416m	-33.848	1.3254058487326541e-22
12849	1.50383e-13	B	1	13.2092m	-33.853	1.310234053441064e-22
12850	2.00295e-11	Ca	7	991.759A	-33.856	1.3012144656599317e-22
12851	2.40508e-12	Fe	2	8259.37A	-33.863	1.2804094851864186e-22
12852	1.26592e-11	Cl	7	1569.17A	-33.863	1.2804094851864186e-22
12853	3.5123500000000003e-10	Si	11	56.5561A	-33.865	1.2745265379828336e-22
12854	2.50299e-11	Ca	7	793.629A	-33.867	1.2686706204664129e-22
12855	4.44543e-12	Fe	2	4468.51A	-33.869	1.262841608446983e-22
12856	4.09874e-12	Fe	2	4846.48A	-33.872	1.2541482679624036e-22
12857	2.33579e-12	Fe	2	8504.38A	-33.872	1.2541482679624036e-22
12858	5.83572e-11	He	1	340.394A	-33.872	1.2541482679624036e-22
12859	5.57892e-11	Cr	13	356.063A	-33.875	1.2455147720127805e-22
12860	5.86233e-11	He	1	338.849A	-33.876	1.2426501675290907e-22
12861	3.15321e-11	Fe	9	629.976A	-33.88	1.2312574823141587e-22
12862	1.1199e-11	B	2	1773.76A	-33.885999999999996	1.2143639963364067e-22
12863	9.35685e-13	Fe	2	2.12299m	-33.885999999999996	1.2143639963364067e-22
12864	9.23798e-13	Si	2	2.15030m	-33.888000000000005	1.2087845005898825e-22
12865	1.96179e-11	S	1	1012.57A	-33.893	1.194947658831483e-22
12866	2.5890399999999997e-13	Mg	9	7.67252m	-33.894	1.1921993554807877e-22
12867	9.326040000000001e-15	Cl	17	213.000m	-33.894	1.1921993554807877e-22
12868	2.31755e-11	Ar	1	857.133A	-33.897	1.1839923128450638e-22
12869	4.62913e-11	Mn	14	429.118A	-33.902	1.1704392649130075e-22
12870	5.10665e-10	S	13	38.8992A	-33.903	1.167747329304136e-22
12871	2.15868e-12	Fe	2	9202.15A	-33.904	1.1650615849753398e-22
12872	9.92007e-13	Fe	2	2.00245m	-33.904	1.1650615849753398e-22
12873	5.86191e-11	He	1	338.874A	-33.906	1.1597086132326224e-22
12874	3.36305e-11	V	12	590.667A	-33.909	1.1517252352933025e-22
12875	4.35981e-11	Sc	10	455.627A	-33.913000000000004	1.1411661548677306e-22
12876	1.47101e-12	Fe	2	1.35040m	-33.918	1.1281033339122663e-22
12877	3.15158e-11	Ar	7	630.302A	-33.919000000000004	1.125508768242691e-22
12878	9.46402e-13	Cl	8	2.09894m	-33.92	1.1229201699085822e-22
12879	3.5586e-11	Ne	1	558.210A	-33.924	1.112625175909843e-22
12880	1.3134200000000003e-10	Mg	5	151.242A	-33.924	1.112625175909843e-22
12881	1.51513e-12	Fe	2	1.31107m	-33.928000000000004	1.102424566983395e-22
12882	1.95377e-12	O	1	1.01673m	-33.93	1.0973593861966946e-22
12883	7.20444e-11	Fe	7	275.725A	-33.93	1.0973593861966946e-22
12884	4.86638e-12	Fe	2	4081.98A	-33.931999999999995	1.0923174778017478e-22
12885	6.35565e-11	He	1	312.548A	-33.933	1.0898052173172824e-22
12886	5.84217e-11	He	1	340.019A	-33.933	1.0898052173172824e-22
12887	3.2347099999999997e-12	Fe	2	6141.03A	-33.937	1.0798138230287737e-22
12888	1.1685200000000002e-12	Fe	2	1.69997m	-33.937	1.0798138230287737e-22
12889	1.69118e-11	S	1	1174.59A	-33.941	1.0699140303936823e-22
12890	6.79817e-11	Fe	7	292.203A	-33.943000000000005	1.0649982219542717e-22
12891	3.45065e-12	Fe	2	5756.74A	-33.944	1.0625487940146885e-22
12892	3.01853e-11	S	5	658.084A	-33.954	1.0383622305928671e-22
12893	4.35602e-11	Sc	10	456.023A	-33.96	1.0241153666880087e-22
12894	3.09744e-11	Ar	7	641.318A	-33.961	1.0217599667062895e-22
12895	2.80476e-11	Sc	10	708.240A	-33.961999999999996	1.0194099839942003e-22
12896	1.17097e-11	Ne	3	1696.41A	-33.963	1.0170654060923507e-22
12897	2.8542e-11	Sc	10	695.972A	-33.964	1.0147262205700547e-22
12898	7.41108e-11	Fe	9	268.037A	-33.967	1.0077408944016414e-22
12899	1.8282299999999998e-12	Ca	14	1.08654m	-33.971	9.985018703479606e-23
12900	2.129e-10	Ar	12	93.3040A	-33.974000000000004	9.916282318208614e-23
12901	6.86005e-11	Mn	14	289.567A	-33.975	9.893475501759246e-23
12902	4.66646e-11	Fe	6	425.686A	-33.975	9.893475501759246e-23
12903	1.17829e-11	B	1	1685.87A	-33.977	9.848019110885874e-23
12904	1.80472e-11	Cl	1	1100.70A	-33.979	9.802771573157112e-23
12905	2.61093e-12	Mg	1	7608.21A	-33.984	9.690560174859477e-23
12906	1.28274e-11	B	1	1548.60A	-33.986999999999995	9.62385082784187e-23
12907	2.0950400000000003e-12	Fe	2	9481.66A	-33.988	9.601716585156461e-23
12908	4.86512e-11	V	10	408.303A	-33.99	9.557600704738692e-23
12909	2.34703e-12	Ni	16	8463.64A	-33.991	9.535618833108325e-23
12910	3.83561e-12	Fe	2	5178.96A	-33.993	9.491806644275219e-23
12911	5.21325e-11	V	12	381.038A	-33.994	9.469976094784773e-23
12912	5.45148e-12	Mg	1	3643.87A	-33.995	9.448195754164872e-23
12913	2.86206e-12	Fe	12	6940.61A	-33.995	9.448195754164872e-23
12914	3.76377e-11	Cl	12	527.781A	-33.996	9.426465506938167e-23
12915	6.24723e-13	Fe	2	3.17972m	-33.997	9.404785237893357e-23
12916	9.94249e-13	Fe	9	1.99794m	-34.001	9.318561648560713e-23
12917	1.02505e-12	Fe	2	1.93791m	-34.004	9.254413121385475e-23
12918	1.6201e-12	N	1	1.22612m	-34.005	9.233128561846461e-23
12919	2.49718e-10	K	12	79.5477A	-34.01	9.127437813178786e-23
12920	5.04695e-14	Fe	7	39.3593m	-34.01	9.127437813178786e-23
12921	1.50639e-11	P	1	1318.68A	-34.01	9.127437813178786e-23
12922	5.92154e-11	He	1	335.461A	-34.013000000000005	9.064604973231774e-23
12923	5.83544e-11	He	1	340.411A	-34.014	9.043756960319623e-23
12924	4.77474e-12	Si	2	4160.32A	-34.016999999999996	8.981500175312085e-23
12925	4.89707e-11	Fe	3	405.640A	-34.02	8.919671962997713e-23
12926	4.0730199999999995e-12	Fe	2	4877.09A	-34.027	8.777056271336005e-23
12927	6.64068e-12	K	1	2991.33A	-34.031	8.696587735761161e-23
12928	1.63597e-11	S	1	1214.23A	-34.036	8.597038719142225e-23
12929	4.28611e-12	Fe	2	4634.62A	-34.037	8.577266078773206e-23
12930	8.19891e-13	Ni	4	2.42282m	-34.04	8.518220594406163e-23
12931	5.91138e-11	He	1	336.038A	-34.046	8.40134622634409e-23
12932	1.4295e-11	Si	10	1389.61A	-34.047	8.382023666218911e-23
12933	5.16105e-12	Mg	1	3848.92A	-34.058	8.172386217665287e-23
12934	1.15869e-11	V	10	1714.38A	-34.058	8.172386217665287e-23
12935	5.63843e-11	Cl	6	352.305A	-34.058	8.172386217665287e-23
12936	5.17048e-11	C	4	384.190A	-34.062	8.097461330464185e-23
12937	4.33064e-12	Fe	2	4586.96A	-34.063	8.078837686204687e-23
12938	3.89466e-11	Fe	13	510.043A	-34.069	7.967991877647993e-23
12939	8.836e-13	Si	2	2.24813m	-34.071	7.931382280423862e-23
12940	2.34599e-11	Ar	1	846.740A	-34.071	7.931382280423862e-23
12941	3.48686e-11	S	11	569.695A	-34.071999999999996	7.913140607379998e-23
12942	1.27639e-11	B	1	1556.30A	-34.075	7.858666930600321e-23
12943	5.83569e-11	He	1	340.396A	-34.077	7.82255963588094e-23
12944	2.41847e-11	Fe	12	821.364A	-34.086	7.662118823607693e-23
12945	3.56677e-10	Si	11	55.6931A	-34.09	7.591872095994609e-23
12946	3.59864e-12	Ar	12	5519.98A	-34.092	7.556990612193006e-23
12947	3.6171e-12	Ca	7	5491.82A	-34.092	7.556990612193006e-23
12948	1.26727e-11	B	1	1567.50A	-34.094	7.522269394251509e-23
12949	1.23761e-11	S	11	1605.06A	-34.1	7.419059988941772e-23
12950	2.06864e-12	Ni	4	9602.68A	-34.101	7.401996624470597e-23
12951	1.49559e-10	Al	6	132.820A	-34.101	7.401996624470597e-23
12952	2.68589e-10	Ca	13	73.9586A	-34.102	7.384972504648677e-23
12953	2.61902e-12	Mg	1	7584.71A	-34.105	7.334134711513939e-23
12954	1.98699e-15	N	6	999.727m	-34.105	7.334134711513939e-23
12955	2.81342e-11	Si	10	706.061A	-34.105	7.334134711513939e-23
12956	2.6228199999999998e-14	Fe	7	75.7369m	-34.111	7.23350661082197e-23
12957	1.72172e-12	S	1	1.15376m	-34.111	7.23350661082197e-23
12958	5.86956e-17	He	1	3.38432c	-34.111999999999995	7.21687000727798e-23
12959	2.00566e-11	Ca	7	990.420A	-34.111999999999995	7.21687000727798e-23
12960	1.67165e-12	Zn	2	1.18832m	-34.114000000000004	7.183711501566097e-23
12961	6.563830000000001e-18	O	1	30.2635c	-34.118	7.117850838645315e-23
12962	4.81101e-13	Fe	2	4.12895m	-34.119	7.101480235995885e-23
12963	2.92462e-11	F	4	679.214A	-34.121	7.068851898125064e-23
12964	1.66182e-11	S	1	1195.34A	-34.125	7.004044274378225e-23
12965	2.52258e-12	Fe	2	7874.65A	-34.126999999999995	6.971863614086104e-23
12966	4.01519e-12	Fe	2	4947.33A	-34.126999999999995	6.971863614086104e-23
12967	2.93121e-11	Ca	14	677.687A	-34.129	6.939830810497265e-23
12968	2.5175100000000003e-13	Ar	11	7.89051m	-34.131	6.907945184271977e-23
12969	1.19304e-12	Fe	6	1.66503m	-34.132	6.892057351230887e-23
12970	9.50348e-13	Fe	2	2.09023m	-34.132	6.892057351230887e-23
12971	1.68304e-11	S	1	1180.27A	-34.133	6.876206059191679e-23
12972	5.76173e-13	Mg	1	3.44765m	-34.135999999999996	6.828870589632631e-23
12973	1.9919500000000002e-13	Ni	4	9.97234m	-34.14	6.766263127746644e-23
12974	6.03731e-12	Fe	2	3290.28A	-34.141	6.750701154393053e-23
12975	4.088819999999999e-14	S	2	48.5823m	-34.141999999999996	6.735174972584969e-23
12976	3.79192e-12	Fe	2	5238.62A	-34.141999999999996	6.735174972584969e-23
12977	5.4595699999999995e-12	Mg	1	3638.47A	-34.141999999999996	6.735174972584969e-23
12978	3.1031099999999997e-12	Ni	3	6401.47A	-34.143	6.719684500004014e-23
12979	2.41369e-12	Si	3	8229.90A	-34.144	6.704229654521464e-23
12980	1.9510900000000003e-12	Ni	4	1.01812m	-34.147	6.658078062204794e-23
12981	2.623e-12	Mg	1	7573.18A	-34.159	6.476626950700024e-23
12982	6.88168e-11	V	12	288.657A	-34.16	6.461731122068317e-23
12983	2.00257e-11	Ca	7	991.949A	-34.165	6.387764297561651e-23
12984	4.09117e-12	Fe	2	4855.45A	-34.169000000000004	6.329200922469523e-23
12985	6.08136e-11	Mn	14	326.645A	-34.17	6.31464416429364e-23
12986	7.58075e-12	Fe	7	2620.38A	-34.176	6.228003998303653e-23
12987	4.39874e-11	Si	10	451.595A	-34.178000000000004	6.199388919198392e-23
12988	5.56321e-11	Ca	14	357.068A	-34.179	6.185130720345097e-23
12989	2.81097e-11	Ni	15	706.677A	-34.181	6.156712626058928e-23
12990	2.34508e-11	Ar	1	847.070A	-34.183	6.12842510105557e-23
12991	5.01812e-12	Ca	7	3958.55A	-34.183	6.12842510105557e-23
12992	2.35938e-12	Fe	2	8419.34A	-34.19	6.030438360264008e-23
12993	1.44646e-11	S	5	1373.32A	-34.194	5.975150969056273e-23
12994	1.81376e-11	Mg	6	1095.21A	-34.195	5.961408503176866e-23
12995	3.5065e-12	Fe	2	5665.04A	-34.196	5.947697644091904e-23
12996	3.14495e-12	Fe	2	6316.31A	-34.196999999999996	5.934018319107774e-23
12997	3.21514e-14	Si	4	61.7840m	-34.198	5.920370455697961e-23
12998	4.6033900000000003e-10	Al	12	43.1518A	-34.198	5.920370455697961e-23
12999	2.85133e-13	Mg	11	6.96674m	-34.208	5.785606371155188e-23
13000	6.0725300000000006e-12	Sc	1	3271.20A	-34.21	5.759023924511352e-23
13001	1.26672e-11	B	1	1568.18A	-34.214	5.70622487580759e-23
13002	4.77689e-12	Fe	2	4158.45A	-34.216	5.680007154004887e-23
13003	5.81961e-11	He	1	341.336A	-34.216	5.680007154004887e-23
13004	1.42893e-11	Si	10	1390.17A	-34.217	5.666943500063266e-23
13005	7.78388e-11	Ni	11	255.200A	-34.217	5.666943500063266e-23
13006	2.1557400000000003e-12	Fe	2	9214.68A	-34.217	5.666943500063266e-23
13007	2.36214e-11	Ar	1	840.951A	-34.228	5.525211190091549e-23
13008	1.22562e-11	B	1	1620.77A	-34.235	5.436869172725802e-23
13009	5.86233e-11	He	1	338.849A	-34.245	5.313110921054904e-23
13010	5.72251e-14	S	11	34.7128m	-34.248000000000005	5.276535722740066e-23
13011	2.77967e-12	Fe	2	7146.34A	-34.248000000000005	5.276535722740066e-23
13012	1.7115099999999998e-12	Fe	2	1.16064m	-34.251999999999995	5.228160152458817e-23
13013	6.21204e-11	Mg	6	319.773A	-34.251999999999995	5.228160152458817e-23
13014	7.62733e-13	Na	2	2.60438m	-34.254	5.2041389385388624e-23
13015	3.1017e-12	Sc	15	6404.38A	-34.258	5.1564271059645863e-23
13016	4.07858e-11	Fe	13	487.043A	-34.260999999999996	5.120930511446224e-23
13017	5.076e-12	Fe	2	3913.41A	-34.260999999999996	5.120930511446224e-23
13018	2.30446e-15	Ca	18	862.000m	-34.264	5.0856782737655805e-23
13019	1.28757e-11	B	1	1542.79A	-34.264	5.0856782737655805e-23
13020	6.09286e-12	Fe	2	3260.29A	-34.266999999999996	5.05066871078235e-23
13021	2.26689e-11	Si	8	876.288A	-34.272	4.992854184130834e-23
13022	4.9058800000000005e-12	Fe	2	4049.11A	-34.279	4.9130239666306295e-23
13023	5.86745e-11	He	1	338.554A	-34.28	4.9017243250691396e-23
13024	1.34554e-12	Fe	6	1.47632m	-34.28	4.9017243250691396e-23
13025	1.03317e-11	Zn	2	1922.68A	-34.281	4.890450671962069e-23
13026	6.70568e-12	K	1	2962.33A	-34.282	4.879202947537631e-23
13027	2.2509200000000003e-12	Fe	2	8825.05A	-34.283	4.8679810921614315e-23
13028	3.95028e-11	Cl	12	502.862A	-34.283	4.8679810921614315e-23
13029	2.28098e-12	Fe	2	8708.75A	-34.285	4.845614750702343e-23
13030	1.8821e-11	S	1	1055.44A	-34.286	4.8344701460351804e-23
13031	1.69612e-11	Cl	1	1171.17A	-34.288000000000004	4.812257773387619e-23
13032	1.8250099999999997e-12	N	1	1.08846m	-34.289	4.801189887639432e-23
13033	2.09528e-12	Fe	8	9480.58A	-34.293	4.757172314169291e-23
13034	1.27779e-11	B	1	1554.60A	-34.294000000000004	4.746231121461533e-23
13035	5.12266e-10	S	13	38.7776A	-34.295	4.735315092798786e-23
13036	5.56233e-13	N	1	3.57125m	-34.299	4.691901463077921e-23
13037	5.0567800000000005e-18	O	1	39.2828c	-34.304	4.6381937111510704e-23
13038	3.9541e-16	O	2	5023.76m	-34.304	4.6381937111510704e-23
13039	1.6131799999999997e-10	Ca	14	123.139A	-34.305	4.6275261616368136e-23
13040	1.25134e-11	B	1	1587.45A	-34.306999999999995	4.606264610229251e-23
13041	4.05207e-11	Sc	10	490.230A	-34.31	4.5745553076919903e-23
13042	2.54405e-12	Fe	2	7808.19A	-34.311	4.5640341224441234e-23
13043	5.98086e-12	Be	1	3321.34A	-34.327	4.3989485520218226e-23
13044	7.39303e-11	K	8	268.692A	-34.329	4.3787372193331525e-23
13045	9.60379e-13	N	1	2.06840m	-34.334	4.328614228861282e-23
13046	1.95182e-12	Fe	12	1.01774m	-34.335	4.3186586923981365e-23
13047	1.0454200000000001e-13	Fe	2	19.0014m	-34.336	4.308726053033468e-23
13048	6.1739e-12	Fe	2	3217.49A	-34.339	4.279064991516924e-23
13049	3.59914e-11	Ca	7	551.922A	-34.34	4.2692234151372415e-23
13050	6.80102e-11	Fe	8	292.081A	-34.352	4.152875224758429e-23
13051	1.55292e-11	Ca	13	1279.17A	-34.352	4.152875224758429e-23
13052	1.30233e-12	Fe	6	1.52531m	-34.352	4.152875224758429e-23
13053	1.07212e-10	P	8	185.282A	-34.353	4.1433238767885394e-23
13054	2.4281e-12	Fe	7	8181.06A	-34.354	4.133794496309457e-23
13055	2.60494e-13	Fe	8	7.62570m	-34.355	4.124287032797287e-23
13056	3.85943e-11	Ar	2	514.700A	-34.356	4.114801435844337e-23
13057	3.52532e-11	Fe	12	563.480A	-34.369	3.993455806722999e-23
13058	1.43985e-17	Sc	2	13.7962c	-34.375	3.938663538945728e-23
13059	2.07945e-12	Fe	2	9552.75A	-34.376	3.9296048641817376e-23
13060	3.51796e-10	Si	11	56.4658A	-34.378	3.9115499698573907e-23
13061	2.42557e-10	Ar	11	81.8960A	-34.379	3.9025536545718465e-23
13062	1.05541e-11	Zn	2	1882.16A	-34.383	3.8667748276077566e-23
13063	2.5747e-12	Fe	2	7715.25A	-34.388000000000005	3.822512222173177e-23
13064	3.47423e-11	Ca	14	571.766A	-34.388000000000005	3.822512222173177e-23
13065	3.02517e-12	Fe	2	6566.40A	-34.389	3.813720688024689e-23
13066	5.58579e-11	B	4	355.625A	-34.389	3.813720688024689e-23
13067	6.57763e-12	Si	1	3020.00A	-34.389	3.813720688024689e-23
13068	5.80919e-11	He	1	341.949A	-34.39	3.804949373843644e-23
13069	2.48129e-11	F	1	800.570A	-34.391	3.7961982331254087e-23
13070	3.34052e-13	Ni	4	5.94651m	-34.391	3.7961982331254087e-23
13071	5.10103e-11	Fe	3	389.420A	-34.391	3.7961982331254087e-23
13072	1.5389e-12	Fe	2	1.29082m	-34.391	3.7961982331254087e-23
13073	1.03804e-11	Zn	2	1913.64A	-34.391999999999996	3.787467219472304e-23
13074	1.67749e-11	S	1	1184.18A	-34.396	3.752743511287304e-23
13075	1.93868e-11	S	1	1024.64A	-34.398	3.735501221066152e-23
13076	6.40544e-11	Ca	14	310.118A	-34.409	3.642074982220181e-23
13077	2.26884e-11	Ar	3	875.535A	-34.409	3.642074982220181e-23
13078	5.1523e-12	Mg	1	3855.45A	-34.41	3.6336984422076187e-23
13079	1.42537e-11	Fe	12	1393.63A	-34.413000000000004	3.608684238078473e-23
13080	4.4866e-12	Fe	2	4427.51A	-34.414	3.6003844946463545e-23
13081	2.6710299999999998e-12	Fe	2	7437.01A	-34.414	3.6003844946463545e-23
13082	1.00699e-11	K	8	1972.66A	-34.415	3.592103840094418e-23
13083	6.22267e-11	Ca	14	319.227A	-34.415	3.592103840094418e-23
13084	1.53264e-11	Al	1	1296.09A	-34.419000000000004	3.5591712341374913e-23
13085	1.01116e-11	K	8	1964.52A	-34.422	3.53467007170014e-23
13086	1.69702e-11	S	1	1170.55A	-34.422	3.53467007170014e-23
13087	1.32751e-12	Fe	2	1.49637m	-34.423	3.526540556126861e-23
13088	1.48915e-12	Fe	2	1.33394m	-34.423	3.526540556126861e-23
13089	2.89601e-11	Ca	14	685.924A	-34.426	3.502264021696869e-23
13090	1.98699e-15	N	6	999.727m	-34.428000000000004	3.4861725801923893e-23
13091	2.45922e-12	Fe	2	8077.54A	-34.428000000000004	3.4861725801923893e-23
13092	4.36768e-12	Be	1	4548.05A	-34.429	3.478154605754401e-23
13093	7.49411e-12	Ar	11	2650.68A	-34.43	3.470155072145892e-23
13094	8.41673e-11	V	8	236.012A	-34.431	3.462173936954132e-23
13095	2.05029e-10	Ar	12	96.8860A	-34.433	3.446266692657388e-23
13096	2.10824e-11	Fe	9	942.228A	-34.433	3.446266692657388e-23
13097	3.68871e-11	Ni	11	538.520A	-34.434	3.438340499213834e-23
13098	5.83569e-11	He	1	340.396A	-34.436	3.422542759616585e-23
13099	3.71112e-12	Cl	8	5352.69A	-34.44	3.391164698989578e-23
13100	2.50424e-11	Ca	7	793.234A	-34.442	3.375583712505467e-23
13101	6.72068e-12	Fe	2	2955.72A	-34.445	3.352346357677494e-23
13102	3.5102199999999996e-12	Fe	11	5659.03A	-34.446999999999996	3.3369437252708733e-23
13103	2.36159e-11	Ar	1	841.149A	-34.45	3.313972366243984e-23
13104	6.752389999999999e-12	K	1	2941.84A	-34.45	3.313972366243984e-23
13105	1.65003e-12	Fe	6	1.20388m	-34.451	3.306350441307819e-23
13106	2.1798e-12	Fe	2	9112.95A	-34.452	3.298746046312556e-23
13107	2.58353e-11	Ni	16	768.888A	-34.46	3.238537145512638e-23
13108	6.35563e-11	He	1	312.549A	-34.461	3.231088716769686e-23
13109	7.7204e-11	Fe	7	257.298A	-34.463	3.2162432126159206e-23
13110	2.9043099999999998e-12	Fe	2	6839.64A	-34.463	3.2162432126159206e-23
13111	8.461260000000001e-12	Fe	11	2347.70A	-34.464	3.2088460584957754e-23
13112	2.16132e-10	Ar	12	91.9090A	-34.464	3.2088460584957754e-23
13113	7.78998e-15	Cl	17	255.000m	-34.467	3.1867565176044125e-23
13114	3.64673e-12	Fe	12	5447.20A	-34.469	3.1721147014037006e-23
13115	2.57997e-12	Fe	2	7699.49A	-34.471	3.1575401582376984e-23
13116	5.83862e-11	He	1	340.225A	-34.471	3.1575401582376984e-23
13117	3.32887e-11	V	12	596.733A	-34.475	3.128591656063641e-23
13118	5.04421e-12	Fe	12	3938.07A	-34.477	3.114217083126567e-23
13119	2.11795e-12	Ni	4	9379.08A	-34.479	3.0999085553528377e-23
13120	2.57144e-12	S	1	7725.05A	-34.479	3.0999085553528377e-23
13121	2.86939e-12	Fe	2	6922.88A	-34.491	3.0154274411819327e-23
13122	5.85406e-13	Ni	3	3.39328m	-34.493	3.0015728105829314e-23
13123	4.83703e-11	Fe	6	410.675A	-34.493	3.0015728105829314e-23
13124	5.2445e-12	Fe	11	3787.67A	-34.493	3.0015728105829314e-23
13125	4.61316e-11	Mn	14	430.604A	-34.496	2.980910128693836e-23
13126	2.0210299999999998e-10	Ar	12	98.2890A	-34.499	2.960389687706359e-23
13127	1.82137e-11	Cl	1	1090.63A	-34.503	2.9332486719105993e-23
13128	3.9341e-11	Mn	14	504.931A	-34.51	2.8863492691191395e-23
13129	2.16797e-10	Ar	12	91.6270A	-34.514	2.8598870599611036e-23
13130	6.10332e-12	Fe	12	3254.70A	-34.516	2.8467470724988445e-23
13131	5.25395e-11	Ca	9	378.086A	-34.516	2.8467470724988445e-23
13132	1.28499e-11	B	1	1545.88A	-34.516999999999996	2.840199735918779e-23
13133	1.67121e-11	S	1	1188.63A	-34.52	2.8206479384617904e-23
13134	3.29908e-12	Fe	2	6021.21A	-34.522	2.8076882383863127e-23
13135	1.43569e-10	Ti	15	138.362A	-34.522	2.8076882383863127e-23
13136	8.4649e-12	Zn	2	2346.69A	-34.525	2.7883602485041467e-23
13137	4.71269e-11	Ca	7	421.510A	-34.525999999999996	2.781947197892873e-23
13138	1.4794799999999999e-12	Fe	2	1.34267m	-34.528	2.7691653115684506e-23
13139	2.37261e-11	Ar	1	837.240A	-34.535	2.724889420271859e-23
13140	1.05185e-11	P	4	1888.52A	-34.539	2.6999074839056613e-23
13141	6.10669e-13	Na	2	3.25290m	-34.539	2.6999074839056613e-23
13142	1.3846e-11	Be	1	1434.67A	-34.541	2.687502535827654e-23
13143	3.60879e-12	S	2	5504.46A	-34.542	2.6813214515184955e-23
13144	5.80204e-11	He	1	342.370A	-34.544000000000004	2.669001898502355e-23
13145	5.981319999999999e-12	Be	1	3321.08A	-34.549	2.6384500864097754e-23
13146	5.1593599999999995e-12	Fe	2	3850.18A	-34.55	2.632381819603669e-23
13147	2.0987e-11	F	1	946.513A	-34.55	2.632381819603669e-23
13148	2.92251e-12	Ni	3	6797.05A	-34.55	2.632381819603669e-23
13149	7.01943e-12	Fe	2	2829.92A	-34.554	2.6082479980182364e-23
13150	7.346180000000001e-10	Ti	13	27.0405A	-34.558	2.5843354366390893e-23
13151	8.93944e-13	Fe	8	2.22211m	-34.558	2.5843354366390893e-23
13152	1.54971e-13	C	3	12.8182m	-34.56	2.572461493884059e-23
13153	3.84075e-11	Si	9	517.202A	-34.561	2.5665449966292006e-23
13154	3.62094e-12	Ca	7	5486.00A	-34.562	2.5606421069404216e-23
13155	1.33084e-10	Ti	15	149.263A	-34.566	2.5371659989940635e-23
13156	1.99702e-12	N	1	9947.07A	-34.575	2.4851286873341403e-23
13157	4.87464e-12	Mg	1	4075.06A	-34.578	2.468021181782783e-23
13158	4.36722e-12	Be	1	4548.54A	-34.586	2.422974718545023e-23
13159	1.4021899999999997e-10	Ar	11	141.667A	-34.588	2.4118421609454934e-23
13160	8.23237e-11	Si	10	241.297A	-34.59	2.400760752801944e-23
13161	4.25548e-11	Sc	10	466.797A	-34.591	2.395239156293194e-23
13162	2.35103e-11	Ca	13	844.924A	-34.592	2.389730259104011e-23
13163	7.98313e-11	Fe	9	248.830A	-34.595	2.373279471713309e-23
13164	4.27735e-12	Fe	2	4644.10A	-34.597	2.3623752430325845e-23
13165	6.78745e-12	K	1	2926.65A	-34.6	2.3461127662479625e-23
13166	5.46355e-12	Mg	1	3635.81A	-34.603	2.3299622395660822e-23
13167	1.33918e-12	Fe	2	1.48333m	-34.603	2.3299622395660822e-23
13168	5.78022e-11	Cl	7	343.663A	-34.61	2.2927087197371193e-23
13169	8.62298e-12	Ca	7	2303.67A	-34.611999999999995	2.2821746800354367e-23
13170	3.2089799999999995e-15	B	2	619.026m	-34.611999999999995	2.2821746800354367e-23
13171	3.58869e-11	K	8	553.529A	-34.618	2.2508620695458846e-23
13172	1.8627999999999998e-10	P	8	106.638A	-34.618	2.2508620695458846e-23
13173	4.77789e-12	Si	2	4157.58A	-34.622	2.2302260420535202e-23
13174	2.91821e-11	Cl	6	680.707A	-34.623000000000005	2.225096664495493e-23
13175	3.34931e-12	Fe	2	5930.91A	-34.625	2.2148732739696506e-23
13176	3.00843e-12	Fe	2	6602.93A	-34.632	2.179459899439669e-23
13177	4.67235e-12	Fe	2	4251.49A	-34.637	2.1545118282717726e-23
13178	1.35237e-11	Al	11	1468.86A	-34.641	2.134759145101004e-23
13179	1.41651e-11	Be	1	1402.35A	-34.645	2.1151875556180258e-23
13180	2.17513e-12	Fe	2	9132.52A	-34.646	2.1103227592367863e-23
13181	8.55964e-12	Co	14	2320.71A	-34.648	2.1006267069045076e-23
13182	9.3012e-13	Fe	2	2.13569m	-34.65	2.090975203886067e-23
13183	4.51728e-11	Ti	9	439.744A	-34.657	2.0575428224950513e-23
13184	2.37225e-11	Ar	1	837.367A	-34.658	2.0528106053209265e-23
13185	3.24916e-12	Fe	2	6113.72A	-34.659	2.0480892719443135e-23
13186	6.9024e-11	Ne	3	287.791A	-34.661	2.038679156512903e-23
13187	4.46869e-12	Fe	2	4445.25A	-34.665	2.0199884336600368e-23
13188	8.39709e-12	Cr	1	2365.64A	-34.666	2.0153425891834492e-23
13189	4.0182199999999994e-12	Fe	2	4943.60A	-34.667	2.010707429852615e-23
13190	1.29015e-11	B	1	1539.70A	-34.67	1.9968658172658402e-23
13191	5.9121699999999994e-12	Ti	9	3359.93A	-34.67	1.9968658172658402e-23
13192	3.5371099999999997e-12	Fe	2	5616.02A	-34.673	1.983119489669889e-23
13193	2.3798e-11	Ar	1	834.711A	-34.674	1.9785584414114084e-23
13194	1.9869e-12	N	1	9997.73A	-34.677	1.964938140904379e-23
13195	2.39929e-11	P	4	827.931A	-34.678000000000004	1.9604189085876467e-23
13196	1.68768e-11	S	1	1177.03A	-34.68	1.9514116018865324e-23
13197	1.06992e-10	F	6	185.663A	-34.68	1.9514116018865324e-23
13198	5.69017e-12	B	1	3491.01A	-34.68	1.9514116018865324e-23
13199	5.79693e-11	He	1	342.672A	-34.681999999999995	1.9424456800004963e-23
13200	4.5148e-12	Fe	2	4399.86A	-34.683	1.9379781789083168e-23
13201	3.2562399999999997e-13	Fe	2	6.10043m	-34.684	1.9335209527835538e-23
13202	1.7427e-12	Fe	2	1.13986m	-34.685	1.9290739779943745e-23
13203	1.43532e-11	Be	1	1383.97A	-34.688	1.915794326137424e-23
13204	4.86655e-12	Mg	1	4081.83A	-34.692	1.8982302181812827e-23
13205	2.14131e-11	S	5	927.677A	-34.694	1.889508642558009e-23
13206	4.08458e-11	Ar	13	486.328A	-34.696	1.8808271389347926e-23
13207	1.57187e-13	Fe	2	12.6375m	-34.705999999999996	1.8380142863509135e-23
13208	6.76572e-11	Ca	14	293.604A	-34.707	1.8337869707990512e-23
13209	6.5818199999999995e-12	Sc	1	3018.08A	-34.708	1.8295693778031897e-23
13210	5.5673e-10	Ca	13	35.6806A	-34.711999999999996	1.8127957849249944e-23
13211	1.1025799999999999e-17	Sc	2	18.0164c	-34.716	1.796175973270623e-23
13212	1.33285e-11	C	2	1490.38A	-34.717	1.7920448831686472e-23
13213	4.32201e-11	O	4	459.612A	-34.726	1.7552900164665903e-23
13214	5.67424e-11	Al	6	350.081A	-34.728	1.747225191413885e-23
13215	1.49414e-12	Fe	2	1.32949m	-34.728	1.747225191413885e-23
13216	3.6752e-12	Fe	2	5405.00A	-34.73	1.7391974208664586e-23
13217	2.13556e-11	Fe	9	930.177A	-34.731	1.7351973777984666e-23
13218	5.33894e-12	Fe	2	3720.67A	-34.732	1.7312065345742668e-23
13219	1.35642e-12	Be	1	1.46448m	-34.733000000000004	1.727224870034748e-23
13220	2.69694e-13	Na	2	7.36556m	-34.735	1.719288992616894e-23
13221	1.49959e-11	Sc	10	1324.66A	-34.74	1.6996084542610313e-23
13222	3.04487e-13	Fe	6	6.52392m	-34.747	1.672433594438377e-23
13223	3.58606e-18	O	1	55.3936c	-34.751	1.6571006310813875e-23
13224	3.41429e-12	Fe	2	5818.04A	-34.751	1.6571006310813875e-23
13225	5.01924e-12	Fe	2	3957.66A	-34.758	1.6306054243478498e-23
13226	3.00551e-11	Ca	9	660.935A	-34.759	1.6268551359412604e-23
13227	5.65811e-11	V	12	351.079A	-34.763000000000005	1.6119400384034485e-23
13228	2.38493e-11	Ar	1	832.917A	-34.764	1.6082326791932582e-23
13229	1.24874e-12	Ni	4	1.59076m	-34.766999999999996	1.5971616833018458e-23
13230	4.93039e-13	Na	2	4.02898m	-34.768	1.5934883133651707e-23
13231	6.831469999999999e-12	Fe	2	2907.79A	-34.769	1.589823391944932e-23
13232	8.56159e-12	Ca	7	2320.18A	-34.775999999999996	1.5644038738726564e-23
13233	1.85768e-12	N	1	1.06932m	-34.779	1.5536345933547874e-23
13234	2.10616e-11	Al	10	943.158A	-34.779	1.5536345933547874e-23
13235	2.43069e-12	Fe	2	8172.36A	-34.782	1.542939448042596e-23
13236	3.3181800000000003e-12	Fe	2	5986.56A	-34.783	1.539390785786416e-23
13237	3.64455e-12	Fe	2	5450.45A	-34.784	1.5358502852269662e-23
13238	2.37954e-11	Ar	1	834.801A	-34.791	1.511293737449747e-23
13239	6.11637e-12	S	2	3247.75A	-34.791	1.511293737449747e-23
13240	1.5381e-12	Fe	2	1.29149m	-34.793	1.504349973466906e-23
13241	1.3511e-12	Fe	2	1.47024m	-34.797	1.4905580100096054e-23
13242	3.0069e-12	Fe	2	6606.30A	-34.805	1.4633522602788824e-23
13243	5.79315e-11	He	1	342.896A	-34.806	1.4599866434751263e-23
13244	1.5032e-13	B	1	13.2147m	-34.811	1.4432743145651246e-23
13245	4.32848e-11	Fe	6	458.925A	-34.815	1.4300422961143457e-23
13246	7.38581e-11	Fe	8	268.954A	-34.815	1.4300422961143457e-23
13247	9.516540000000002e-13	N	1	2.08736m	-34.818000000000005	1.4201979541918542e-23
13248	1.97295e-11	S	1	1006.84A	-34.819	1.41693158953788e-23
13249	3.8424e-10	Ca	13	51.6981A	-34.821999999999996	1.4071775010846745e-23
13250	3.10961e-13	Fe	2	6.38808m	-34.825	1.397490559304033e-23
13251	8.170939999999999e-12	Cl	6	2431.11A	-34.830999999999996	1.3783162700048763e-23
13252	5.27875e-11	Ti	15	376.310A	-34.832	1.3751462305515136e-23
13253	4.68e-12	Fe	2	4244.54A	-34.833	1.3719834819865962e-23
13254	6.05266e-12	Ti	9	3281.94A	-34.835	1.3656797904862612e-23
13255	1.5949e-10	Ca	14	124.550A	-34.84	1.3500469831956253e-23
13256	4.35761e-12	Fe	2	4558.57A	-34.842	1.3438440807520258e-23
13257	6.9485e-11	Ca	14	285.881A	-34.844	1.337669678056342e-23
13258	4.67597e-11	Fe	6	424.820A	-34.845	1.3345931231703137e-23
13259	4.37468e-11	Ne	6	454.078A	-34.846	1.33152364416417e-23
13260	8.18008e-12	Cl	6	2428.39A	-34.849000000000004	1.32235749987134e-23
13261	3.09374e-14	O	5	64.2086m	-34.851	1.3162818190473671e-23
13262	8.12966e-11	Fe	9	244.345A	-34.851	1.3162818190473671e-23
13263	2.35429e-12	Fe	2	8437.57A	-34.852	1.3132544548720318e-23
13264	7.31396e-11	Fe	8	271.596A	-34.865	1.2745265379828336e-23
13265	2.47863e-10	Ar	11	80.1430A	-34.865	1.2745265379828336e-23
13266	6.963889999999999e-12	Fe	2	2852.49A	-34.876	1.2426501675290907e-23
13267	4.40652e-11	Ca	9	450.797A	-34.88	1.2312574823141585e-23
13268	4.59202e-11	S	11	432.587A	-34.884	1.2199692458651163e-23
13269	2.62957e-11	S	13	755.425A	-34.891999999999996	1.1977022976757319e-23
13270	4.9872e-12	Ca	7	3983.09A	-34.891999999999996	1.1977022976757319e-23
13271	7.34444e-11	Fe	7	270.469A	-34.896	1.1867216970085683e-23
13272	2.19222e-12	Fe	2	9061.35A	-34.898	1.1812692060909197e-23
13273	4.78293e-13	Fe	2	4.15320m	-34.903	1.1677473293041361e-23
13274	3.07173e-11	Ca	7	646.687A	-34.905	1.162382017687108e-23
13275	2.6495e-11	Sc	10	749.743A	-34.906	1.1597086132326223e-23
13276	5.48177e-12	Ni	4	3623.73A	-34.907	1.1570413574377584e-23
13277	2.03428e-12	Fe	2	9764.87A	-34.908	1.1543802361609724e-23
13278	2.1562099999999998e-12	Fe	2	9212.66A	-34.909	1.1517252352933025e-23
13279	4.84927e-11	V	12	409.638A	-34.914	1.1385415455436786e-23
13280	4.32847e-12	S	1	4589.26A	-34.918	1.1281033339122663e-23
13281	5.79027e-11	He	1	343.066A	-34.92	1.1229201699085821e-23
13282	3.691e-13	N	1	5.38186m	-34.925	1.1100662090158361e-23
13283	4.87863e-12	Mg	1	4071.73A	-34.926	1.1075131275823473e-23
13284	2.1883400000000003e-12	Fe	2	9077.39A	-34.926	1.1075131275823473e-23
13285	1.44731e-11	Be	1	1372.51A	-34.931999999999995	1.0923174778017478e-23
13286	4.33521e-12	Fe	2	4582.12A	-34.934	1.08729873487161e-23
13287	1.29929e-12	Si	9	1.52887m	-34.936	1.0823030509706562e-23
13288	2.38475e-11	Ar	1	832.979A	-34.942	1.0674532964084279e-23
13289	2.01173e-11	Si	1	987.430A	-34.944	1.0625487940146885e-23
13290	2.62173e-11	S	10	757.686A	-34.945	1.0601049996030376e-23
13291	5.36487e-16	C	5	3702.69m	-34.946	1.057666825762564e-23
13292	6.06539e-11	Mn	14	327.505A	-34.946999999999996	1.0552342595663132e-23
13293	1.99202e-11	B	2	997.202A	-34.948	1.0528072881170439e-23
13294	1.42941e-11	Cl	1	1389.69A	-34.949	1.0503858985472297e-23
13295	4.78706e-11	Sc	10	414.962A	-34.955	1.0359740637334377e-23
13296	5.320399999999999e-18	Li	1	37.3364c	-34.961	1.0217599667062894e-23
13297	3.4873599999999998e-12	Fe	2	5696.13A	-34.961999999999996	1.0194099839942004e-23
13298	7.10048e-12	Fe	2	2797.62A	-34.961999999999996	1.0194099839942004e-23
13299	5.18275e-11	Fe	9	383.280A	-34.965	1.0123924150251509e-23
13300	3.92572e-12	Fe	2	5060.08A	-34.967	1.0077408944016413e-23
13301	7.24518e-11	Si	7	274.175A	-34.971	9.985018703479606e-24
13302	8.873870000000001e-13	Si	11	2.23853m	-34.973	9.939141709799863e-24
13303	4.32278e-11	Ar	13	459.530A	-34.974000000000004	9.916282318208616e-24
13304	1.3029e-12	Fe	2	1.52464m	-34.976	9.87072113953212e-24
13305	2.16272e-11	Ar	1	918.493A	-34.977	9.848019110885875e-24
13306	2.98445e-12	Fe	2	6656.00A	-34.981	9.757731928980087e-24
13307	1.3571099999999998e-13	Mg	11	14.6373m	-34.981	9.757731928980087e-24
13308	6.0743e-12	Ti	15	3270.24A	-34.983000000000004	9.712899223170689e-24
13309	6.91128e-12	Cr	11	2874.21A	-34.985	9.668272504933645e-24
13310	1.6589199999999997e-10	Ca	14	119.743A	-34.986	9.646036095226186e-24
13311	3.99912e-12	Fe	2	4967.21A	-34.988	9.601716585156462e-24
13312	1.69469e-11	S	1	1172.16A	-34.988	9.601716585156462e-24
13313	5.90815e-11	Fe	9	336.221A	-34.988	9.601716585156462e-24
13314	2.01135e-10	Ar	12	98.7620A	-34.989000000000004	9.579633249816565e-24
13315	4.17802e-12	Fe	2	4754.51A	-34.992	9.513687518379769e-24
13316	5.13596e-10	S	13	38.6772A	-34.998000000000005	9.383154832083507e-24
13317	7.95653e-11	Mn	14	249.662A	-35.001	9.318561648560712e-24
13318	3.32293e-11	Sc	10	597.800A	-35.001	9.318561648560712e-24
13319	9.70942e-13	N	1	2.04590m	-35.003	9.275746746901457e-24
13320	1.45541e-11	Be	1	1364.87A	-35.004	9.254413121385475e-24
13321	1.17035e-11	Ne	3	1697.31A	-35.005	9.233128561846462e-24
13322	2.15196e-11	Fe	9	923.085A	-35.012	9.085501045777287e-24
13323	7.924539999999999e-12	Zn	2	2506.70A	-35.016	9.002204671512828e-24
13324	1.02366e-11	Cr	1	1940.53A	-35.021	8.899157286759105e-24
13325	2.1930099999999998e-12	Fe	2	9058.06A	-35.022	8.878689792966548e-24
13326	1.64096e-11	Ca	7	1210.54A	-35.022	8.878689792966548e-24
13327	4.88445e-11	Sc	10	406.688A	-35.023	8.85826937310328e-24
13328	5.78803e-11	He	1	343.199A	-35.024	8.83789591890256e-24
13329	3.0693400000000003e-12	Fe	2	6471.90A	-35.025999999999996	8.797289475664654e-24
13330	1.8144500000000001e-10	Ti	15	109.479A	-35.04	8.518220594406162e-24
13331	2.42067e-12	Fe	2	8206.20A	-35.048	8.362745546748668e-24
13332	6.10686e-11	Al	8	325.281A	-35.049	8.343511765722963e-24
13333	1.59426e-11	Al	1	1246.00A	-35.05	8.32432222116607e-24
13334	3.10169e-15	P	1	640.440m	-35.051	8.305176811336796e-24
13335	4.38755e-11	Ne	6	452.746A	-35.052	8.286075434728356e-24
13336	2.20067e-12	Fe	2	9026.56A	-35.053000000000004	8.267017990066879e-24
13337	1.48448e-12	Fe	2	1.33814m	-35.056	8.210108238520122e-24
13338	3.29146e-11	Ca	14	603.516A	-35.058	8.172386217665287e-24
13339	1.6988699999999998e-13	Fe	7	11.6927m	-35.059	8.153590250947255e-24
13340	1.4624200000000001e-12	Ni	11	1.35832m	-35.063	8.078837686204688e-24
13341	1.49753e-12	Fe	6	1.32648m	-35.069	7.967991877647992e-24
13342	6.63964e-12	Fe	2	2991.80A	-35.071999999999996	7.913140607379998e-24
13343	7.2014e-12	Cr	11	2758.41A	-35.075	7.85866693060032e-24
13344	6.49847e-11	Na	4	305.679A	-35.076	7.840592498220172e-24
13345	4.5261e-12	Fe	2	4388.87A	-35.076	7.840592498220172e-24
13346	2.50902e-11	F	1	791.722A	-35.076	7.840592498220172e-24
13347	6.67025e-12	Sc	1	2978.07A	-35.086999999999996	7.644496439329424e-24
13348	2.19987e-12	Fe	2	9029.83A	-35.09	7.59187209599461e-24
13349	2.406e-12	Fe	2	8256.21A	-35.091	7.574411274706525e-24
13350	3.90783e-11	Ca	14	508.325A	-35.092	7.556990612193006e-24
13351	1.34643e-12	Fe	2	1.47534m	-35.093	7.539610016091316e-24
13352	4.34842e-12	Fe	2	4568.20A	-35.094	7.522269394251509e-24
13353	2.23597e-10	Cl	10	88.8403A	-35.095	7.50496865473521e-24
13354	9.47781e-11	Ar	11	209.589A	-35.098	7.453304813913601e-24
13355	1.7541099999999999e-12	Fe	7	1.13245m	-35.1	7.419059988941771e-24
13356	5.71504e-13	N	1	3.47582m	-35.103	7.367987539215708e-24
13357	4.27187e-11	Sc	10	465.006A	-35.103	7.367987539215708e-24
13358	9.670870000000002e-13	N	1	2.05405m	-35.106	7.317266669760581e-24
13359	3.05666e-11	V	12	649.874A	-35.106	7.317266669760581e-24
13360	3.6128800000000003e-12	Fe	2	5498.23A	-35.106	7.317266669760581e-24
13361	8.35329e-14	Mg	11	23.7804m	-35.107	7.300437423426812e-24
13362	5.05495e-11	Fe	3	392.971A	-35.109	7.266894960314831e-24
13363	3.72074e-11	S	5	533.884A	-35.111999999999995	7.21687000727798e-24
13364	1.90746e-11	Ca	9	1041.41A	-35.111999999999995	7.21687000727798e-24
13365	5.78625e-11	He	1	343.304A	-35.121	7.068851898125064e-24
13366	1.6768200000000001e-12	K	8	1.18465m	-35.126	6.987935419563181e-24
13367	1.5198e-12	Fe	2	1.30704m	-35.138000000000005	6.797494779312689e-24
13368	4.97472e-12	Ca	7	3993.08A	-35.138000000000005	6.797494779312689e-24
13369	2.13755e-11	Sc	10	929.308A	-35.148	6.642764907597193e-24
13370	1.00959e-11	K	8	1967.57A	-35.154	6.551622756234013e-24
13371	3.47427e-11	Ca	14	571.760A	-35.155	6.536554442036001e-24
13372	5.82797e-11	V	12	340.847A	-35.158	6.4915571177630936e-24
13373	1.46113e-11	Be	1	1359.53A	-35.159	6.4766269507000236e-24
13374	1.29033e-10	Cl	10	153.948A	-35.16	6.461731122068317e-24
13375	3.6032e-12	S	2	5513.00A	-35.163000000000004	6.417248877906947e-24
13376	1.92558e-11	S	1	1031.61A	-35.164	6.402489615053004e-24
13377	4.80856e-10	S	13	41.3106A	-35.166	6.373072847360721e-24
13378	3.2457e-11	Ca	7	612.024A	-35.172	6.285631009785162e-24
13379	4.82035e-12	Fe	2	4120.96A	-35.178000000000004	6.199388919198391e-24
13380	7.52756e-11	Fe	9	263.890A	-35.184	6.114330114454912e-24
13381	1.94862e-11	Si	1	1019.41A	-35.198	5.92037045569796e-24
13382	1.7193e-11	B	1	1155.38A	-35.202	5.866092173104921e-24
13383	6.1822e-11	K	8	321.317A	-35.209	5.772299845753639e-24
13384	5.98145e-12	Be	1	3321.01A	-35.21	5.759023924511351e-24
13385	1.19608e-10	Ni	9	166.080A	-35.21	5.759023924511351e-24
13386	5.78482e-11	He	1	343.389A	-35.211	5.745778537040618e-24
13387	2.60145e-11	V	12	763.592A	-35.211999999999996	5.732563613115712e-24
13388	4.33497e-11	Ca	9	458.237A	-35.215	5.6931009227790124e-24
13389	8.07456e-12	Cl	8	2460.13A	-35.231	5.4871759037948426e-24
13390	4.16515e-12	Sc	1	4769.20A	-35.235	5.436869172725801e-24
13391	5.11438e-11	V	12	388.404A	-35.242	5.349939646532562e-24
13392	3.87263e-11	Ca	14	512.945A	-35.246	5.3008911050327245e-24
13393	7.29224e-15	O	5	272.405m	-35.25	5.2522922432643734e-24
13394	4.90389e-13	F	6	4.05076m	-35.251999999999995	5.228160152458817e-24
13395	2.44127e-12	S	2	8136.92A	-35.255	5.1921697511216014e-24
13396	1.31379e-11	Si	10	1511.99A	-35.26	5.13273547545546e-24
13397	4.0198699999999996e-14	Si	2	49.4156m	-35.260999999999996	5.120930511446224e-24
13398	6.65533e-12	Ti	3	2984.74A	-35.260999999999996	5.120930511446224e-24
13399	4.6715e-11	Ti	15	425.227A	-35.269	5.027462995960576e-24
13400	1.89762e-12	Ne	3	1.04681m	-35.274	4.9699141029300434e-24
13401	2.2097e-11	Ca	7	898.968A	-35.275	4.958483617685939e-24
13402	1.32545e-11	Ti	3	1498.70A	-35.275999999999996	4.947079421828373e-24
13403	5.8073e-11	P	12	342.060A	-35.281	4.890450671962069e-24
13404	8.164219999999999e-12	Zn	2	2433.11A	-35.285	4.845614750702343e-24
13405	6.48571e-11	Mn	14	306.281A	-35.285	4.845614750702343e-24
13406	5.858469999999999e-12	Fe	2	3390.73A	-35.286	4.8344701460351805e-24
13407	2.7988e-11	Sc	10	709.748A	-35.287	4.823351173247554e-24
13408	4.29046e-11	Ti	15	462.992A	-35.289	4.801189887639432e-24
13409	3.54348e-12	Fe	2	5605.91A	-35.289	4.801189887639432e-24
13410	7.736719999999999e-12	Ti	3	2567.56A	-35.289	4.801189887639432e-24
13411	2.6453900000000003e-12	Fe	2	7509.07A	-35.29	4.7901474573220846e-24
13412	5.78365e-11	He	1	343.459A	-35.295	4.735315092798785e-24
13413	2.4975700000000002e-12	Fe	2	7953.51A	-35.295	4.735315092798785e-24
13414	3.47703e-11	F	4	571.305A	-35.302	4.659602640592342e-24
13415	6.06935e-12	Ti	9	3272.91A	-35.306	4.616883146805608e-24
13416	5.74043e-11	Mn	12	346.045A	-35.311	4.564034122444124e-24
13417	7.49387e-12	Be	1	2650.76A	-35.316	4.511790055861978e-24
13418	3.40711e-12	Fe	2	5830.29A	-35.318000000000005	4.491060263557736e-24
13419	8.79076e-12	Cl	6	2259.70A	-35.32	4.4704257159975945e-24
13420	7.744960000000001e-12	Si	1	2564.82A	-35.32	4.4704257159975945e-24
13421	4.1988900000000005e-12	Fe	2	4730.89A	-35.33	4.3686664031909e-24
13422	3.51801e-12	Fe	2	5646.50A	-35.330999999999996	4.358618749283028e-24
13423	1.6192600000000001e-12	Mg	1	1.22676m	-35.332	4.3485942043378075e-24
13424	1.0515100000000001e-14	Sc	2	188.913m	-35.335	4.3186586923981365e-24
13425	4.3194e-11	O	4	459.889A	-35.336	4.308726053033469e-24
13426	7.805860000000001e-12	Fe	2	2544.81A	-35.336999999999996	4.2988162581054134e-24
13427	2.7469e-11	Sc	10	723.160A	-35.349000000000004	4.181661580599249e-24
13428	1.6531e-11	S	1	1201.65A	-35.352	4.15287522475843e-24
13429	1.74031e-11	V	12	1141.44A	-35.356	4.1148014358443374e-24
13430	5.71407e-13	N	1	3.47641m	-35.359	4.086475342002512e-24
13431	2.62713e-12	Fe	2	7561.29A	-35.363	4.049010310872707e-24
13432	1.7357900000000002e-12	Fe	2	1.14440m	-35.366	4.0211371199495176e-24
13433	3.95591e-11	V	12	502.147A	-35.371	3.975107543965963e-24
13434	9.86783e-11	Ti	15	201.305A	-35.373000000000005	3.95684358381862e-24
13435	5.78268e-11	He	1	343.517A	-35.374	3.9477430961117194e-24
13436	1.48649e-12	Fe	2	1.33633m	-35.381	3.884623049265793e-24
13437	5.06059e-11	V	12	392.532A	-35.385999999999996	3.840156136927414e-24
13438	5.9158e-12	Fe	2	3357.87A	-35.39	3.804949373843644e-24
13439	8.44276e-11	P	10	235.284A	-35.398	3.735501221066153e-24
13440	3.79236e-11	Mn	14	523.802A	-35.400999999999996	3.7097862115368496e-24
13441	2.48392e-12	Si	2	7997.23A	-35.402	3.701253940018303e-24
13442	6.79335e-11	Si	9	292.410A	-35.405	3.675774687113388e-24
13443	9.78545e-15	Sc	19	203.000m	-35.405	3.675774687113388e-24
13444	7.49094e-13	Al	12	2.65180m	-35.41	3.633698442207619e-24
13445	4.02166e-13	Fe	7	4.93936m	-35.411	3.625341167702414e-24
13446	5.23417e-11	P	10	379.515A	-35.412	3.6170031143952474e-24
13447	3.39086e-12	Fe	2	5858.24A	-35.418	3.567375971192229e-24
13448	1.7759700000000002e-12	Fe	2	1.11851m	-35.424	3.5184297379206104e-24
13449	4.78455e-12	Fe	2	4151.80A	-35.427	3.494209037970417e-24
13450	9.64879e-11	Si	10	205.875A	-35.443000000000005	3.367820085405039e-24
13451	6.2316e-12	C	2	3187.70A	-35.444	3.3600743141515026e-24
13452	4.66179e-11	Cl	6	426.112A	-35.448	3.329268967674982e-24
13453	3.49027e-12	Fe	2	5691.39A	-35.449	3.3216118615317944e-24
13454	5.78186e-11	He	1	343.565A	-35.449	3.3216118615317944e-24
13455	5.94965e-11	P	12	333.876A	-35.46	3.238537145512638e-24
13456	4.14379e-11	Ar	7	479.379A	-35.465	3.2014659173579484e-24
13457	1.68838e-12	Fe	7	1.17654m	-35.475	3.128591656063641e-24
13458	1.06818e-12	Na	1	1.85965m	-35.489000000000004	3.0293460218501136e-24
13459	3.22652e-11	V	12	615.661A	-35.492	3.008492150519509e-24
13460	5.23612e-11	Mn	10	379.374A	-35.494	2.9946693846866477e-24
13461	1.24908e-11	Sc	15	1590.33A	-35.506	2.9130563300838057e-24
13462	4.39638e-11	Ne	6	451.837A	-35.51	2.8863492691191396e-24
13463	5.78117e-11	He	1	343.606A	-35.519	2.8271502034939125e-24
13464	5.841739999999999e-14	Cl	7	34.0043m	-35.528	2.7691653115684506e-24
13465	2.43536e-12	Fe	2	8156.68A	-35.53	2.756442152677149e-24
13466	4.78468e-11	Ti	11	415.168A	-35.532	2.7437774513909687e-24
13467	4.1912300000000005e-12	Fe	2	4739.52A	-35.534	2.7311709391215206e-24
13468	2.14125e-18	O	1	92.7702c	-35.534	2.7311709391215206e-24
13469	7.49434e-12	Be	1	2650.60A	-35.536	2.718622348514604e-24
13470	1.71527e-12	Fe	2	1.15810m	-35.539	2.6999074839056613e-24
13471	4.17622e-11	Ar	7	475.656A	-35.54	2.6936978690076818e-24
13472	1.45793e-11	S	2	1362.51A	-35.551	2.62632750942388e-24
13473	1.68912e-12	Fe	2	1.17603m	-35.556	2.596264187023655e-24
13474	2.46784e-13	Cl	8	8.04934m	-35.556999999999995	2.590292945093724e-24
13475	2.93695e-12	Fe	2	6763.63A	-35.562	2.560642106940422e-24
13476	7.35667e-11	Fe	8	270.020A	-35.562	2.560642106940422e-24
13477	2.65206e-11	F	1	749.019A	-35.564	2.5488770251469095e-24
13478	5.7689e-10	S	13	34.4337A	-35.567	2.5313306791248032e-24
13479	8.1771e-12	Cl	6	2429.28A	-35.567	2.5313306791248032e-24
13480	3.31913e-11	V	12	598.483A	-35.569	2.5197002711089347e-24
13481	1.24836e-12	Fe	2	1.59124m	-35.573	2.496599520169712e-24
13482	1.28616e-11	Fe	7	1544.48A	-35.577	2.473710558188119e-24
13483	7.65018e-12	Ni	3	2596.60A	-35.577	2.473710558188119e-24
13484	2.4345599999999997e-12	Fe	2	8159.35A	-35.584	2.4341586616956542e-24
13485	3.53005e-12	Fe	2	5627.25A	-35.584	2.4341586616956542e-24
13486	5.78058e-11	He	1	343.641A	-35.586	2.422974718545023e-24
13487	6.27447e-11	Ar	12	316.592A	-35.596	2.3678210803971366e-24
13488	2.73648e-13	Ni	15	7.25913m	-35.598	2.3569419307464423e-24
13489	3.69067e-11	Ti	8	538.235A	-35.601	2.340716856620512e-24
13490	3.58971e-11	Ni	11	553.373A	-35.606	2.313922892327856e-24
13491	4.57604e-11	N	4	434.097A	-35.606	2.313922892327856e-24
13492	7.223260000000001e-12	Cr	11	2750.07A	-35.608000000000004	2.3032913823568487e-24
13493	2.67736e-11	K	4	741.943A	-35.609	2.297993959179377e-24
13494	4.65195e-14	Mg	11	42.7013m	-35.611999999999995	2.2821746800354365e-24
13495	6.2054099999999995e-12	Si	3	3201.15A	-35.619	2.2456852304417057e-24
13496	1.30434e-11	Si	5	1522.95A	-35.623000000000005	2.225096664495493e-24
13497	2.9237400000000002e-12	Fe	2	6794.18A	-35.631	2.184484073389101e-24
13498	7.331560000000001e-12	Sc	1	2709.44A	-35.64	2.1396802731694243e-24
13499	4.71045e-11	S	11	421.710A	-35.645	2.115187555618026e-24
13500	5.78008e-11	He	1	343.671A	-35.65	2.0909752038860673e-24
13501	9.620030000000001e-12	Mg	3	2064.91A	-35.66	2.0433787973331393e-24
13502	2.54539e-11	F	1	780.409A	-35.662	2.0339903245666434e-24
13503	2.93905e-11	F	1	675.881A	-35.664	2.024644987914216e-24
13504	1.62607e-11	Al	1	1221.62A	-35.667	2.010707429852615e-24
13505	4.0491e-13	Fe	2	4.90590m	-35.669000000000004	2.001469068384247e-24
13506	5.42049e-12	Fe	2	3664.70A	-35.67	1.9968658172658404e-24
13507	5.7001e-12	N	4	3484.93A	-35.67	1.9968658172658404e-24
13508	4.913040000000001e-10	S	13	40.4321A	-35.677	1.9649381409043788e-24
13509	1.20251e-11	Ca	14	1651.91A	-35.68	1.9514116018865326e-24
13510	5.749610000000001e-10	S	13	34.5492A	-35.681	1.946923479746275e-24
13511	2.29379e-12	Fe	2	8660.10A	-35.684	1.9335209527835537e-24
13512	1.06115e-11	Cu	16	1871.98A	-35.685	1.9290739779943745e-24
13513	7.709969999999999e-12	Ti	3	2576.46A	-35.685	1.9290739779943745e-24
13514	8.5356e-12	F	6	2327.25A	-35.685	1.9290739779943745e-24
13515	2.31649e-12	Fe	2	8575.23A	-35.696999999999996	1.876501356554443e-24
13516	3.3085e-11	Fe	13	600.406A	-35.709	1.8253614850020112e-24
13517	5.77964e-11	He	1	343.697A	-35.711	1.8169747107958497e-24
13518	7.10969e-11	Sc	10	279.400A	-35.716	1.7961759732706233e-24
13519	3.4726699999999996e-12	Fe	7	5720.22A	-35.723	1.7674571055996148e-24
13520	1.41493e-12	Fe	7	1.40391m	-35.726	1.7552900164665902e-24
13521	4.0009699999999997e-10	Ca	13	49.6491A	-35.727	1.7512529614558172e-24
13522	1.06818e-12	Na	1	1.85965m	-35.73	1.7391974208664587e-24
13523	3.67502e-12	S	2	5405.26A	-35.743	1.6879084319585263e-24
13524	1.6772e-10	Ca	14	118.438A	-35.75	1.660920642555059e-24
13525	5.86232e-11	He	1	338.850A	-35.758	1.6306054243478499e-24
13526	3.5623199999999997e-12	S	2	5576.28A	-35.766999999999996	1.5971616833018457e-24
13527	5.23525e-11	P	10	379.437A	-35.768	1.5934883133651705e-24
13528	5.77925e-11	He	1	343.720A	-35.768	1.5934883133651705e-24
13529	2.0787900000000003e-12	Fe	7	9555.78A	-35.782	1.5429394480425959e-24
13530	3.41802e-11	Mn	14	581.169A	-35.784	1.5358502852269664e-24
13531	3.7628200000000003e-13	N	1	5.27914m	-35.784	1.5358502852269664e-24
13532	9.477420000000001e-13	Fe	2	2.09598m	-35.784	1.5358502852269664e-24
13533	3.10237e-11	Ti	11	640.300A	-35.789	1.5182695523908506e-24
13534	1.49064e-12	Cl	6	1.33261m	-35.79	1.5147776293201993e-24
13535	1.95337e-12	O	1	1.01693m	-35.794000000000004	1.5008900645393719e-24
13536	5.83568e-11	He	1	340.397A	-35.798	1.4871298217177848e-24
13537	2.49376e-11	Cl	8	796.565A	-35.815	1.4300422961143455e-24
13538	1.39745e-12	Fe	12	1.42148m	-35.818000000000005	1.4201979541918544e-24
13539	6.76043e-11	Mn	14	293.834A	-35.819	1.41693158953788e-24
13540	2.04485e-11	Si	1	971.440A	-35.819	1.41693158953788e-24
13541	3.4255e-12	Fe	2	5798.99A	-35.821	1.4104213802425311e-24
13542	2.23044e-11	K	8	890.607A	-35.823	1.4039410826418257e-24
13543	1.5337100000000002e-10	Ca	14	129.519A	-35.824	1.4007121077548615e-24
13544	5.77892e-11	He	1	343.740A	-35.824	1.4007121077548615e-24
13545	3.56276e-11	Ne	3	557.559A	-35.828	1.3878703019615816e-24
13546	5.72869e-11	Co	14	346.754A	-35.84	1.3500469831956253e-24
13547	2.27959e-12	Fe	2	8714.07A	-35.841	1.3469419612977283e-24
13548	3.06769e-11	Mn	14	647.538A	-35.849000000000004	1.3223574998713401e-24
13549	5.41352e-11	Cr	11	366.941A	-35.849000000000004	1.3223574998713401e-24
13550	9.48034e-12	Cr	1	2095.33A	-35.858000000000004	1.2952359282540613e-24
13551	1.81083e-11	S	2	1096.98A	-35.865	1.2745265379828336e-24
13552	8.551689999999999e-12	Cl	6	2322.87A	-35.868	1.2657527590091244e-24
13553	1.28387e-11	Si	1	1547.23A	-35.87	1.2599371533453378e-24
13554	2.10473e-11	Si	3	943.800A	-35.874	1.2483859800918042e-24
13555	5.77862e-11	He	1	343.758A	-35.876999999999995	1.239792151452887e-24
13556	3.3011400000000002e-12	Fe	2	6017.46A	-35.897	1.1839923128450638e-24
13557	3.31207e-11	Fe	8	599.759A	-35.913000000000004	1.1411661548677305e-24
13558	2.64701e-12	Fe	2	7504.48A	-35.913000000000004	1.1411661548677305e-24
13559	2.70147e-11	F	1	735.321A	-35.922	1.1177608203803118e-24
13560	5.77836e-11	He	1	343.773A	-35.928000000000004	1.102424566983395e-24
13561	5.69106e-11	Fe	11	349.047A	-35.929	1.0998890608388898e-24
13562	6.34914e-11	Fe	13	312.868A	-35.93	1.0973593861966946e-24
13563	6.24413e-11	Fe	13	318.130A	-35.93	1.0973593861966946e-24
13564	5.60598e-11	Fe	13	354.344A	-35.93	1.0973593861966946e-24
13565	6.19214e-11	Fe	13	320.801A	-35.93	1.0973593861966946e-24
13566	8.70635e-11	Fe	13	228.161A	-35.93	1.0973593861966946e-24
13567	4.80938e-11	Fe	13	413.036A	-35.93	1.0973593861966946e-24
13568	1.29775e-10	Ti	15	153.069A	-35.93	1.0973593861966946e-24
13569	9.2925e-11	Fe	13	213.769A	-35.93	1.0973593861966946e-24
13570	7.58929e-11	Fe	13	261.743A	-35.93	1.0973593861966946e-24
13571	9.54105e-11	Fe	13	208.200A	-35.93	1.0973593861966946e-24
13572	8.17545e-11	Fe	13	242.977A	-35.93	1.0973593861966946e-24
13573	4.61603e-11	Fe	13	430.336A	-35.93	1.0973593861966946e-24
13574	3.2120299999999996e-10	Ti	15	61.8440A	-35.93	1.0973593861966946e-24
13575	7.72427e-11	Fe	13	257.169A	-35.93	1.0973593861966946e-24
13576	4.07027e-11	Ca	8	488.038A	-35.93	1.0973593861966946e-24
13577	3.17126e-11	Fe	13	626.391A	-35.93	1.0973593861966946e-24
13578	3.11516e-11	Fe	13	637.671A	-35.93	1.0973593861966946e-24
13579	2.31856e-11	Fe	13	856.760A	-35.93	1.0973593861966946e-24
13580	1.68041e-11	Fe	13	1182.12A	-35.93	1.0973593861966946e-24
13581	3.35345e-12	Fe	13	5923.59A	-35.93	1.0973593861966946e-24
13582	2.00328e-12	Fe	13	9915.97A	-35.93	1.0973593861966946e-24
13583	7.92454e-11	Fe	13	250.670A	-35.93	1.0973593861966946e-24
13584	8.95489e-11	Fe	13	221.828A	-35.93	1.0973593861966946e-24
13585	6.38275e-11	Mn	14	311.221A	-35.93	1.0973593861966946e-24
13586	3.0740899999999997e-10	Ti	15	64.6190A	-35.93	1.0973593861966946e-24
13587	9.886139999999999e-12	Ti	15	2009.32A	-35.93	1.0973593861966946e-24
13588	5.14815e-11	Mn	13	385.856A	-35.93	1.0973593861966946e-24
13589	5.35707e-11	Mn	13	370.808A	-35.93	1.0973593861966946e-24
13590	6.0084e-11	Mn	14	330.611A	-35.93	1.0973593861966946e-24
13591	2.22968e-11	Si	8	890.910A	-35.93	1.0973593861966946e-24
13592	8.25529e-11	Mn	14	240.627A	-35.93	1.0973593861966946e-24
13593	9.80077e-11	Mn	14	202.683A	-35.93	1.0973593861966946e-24
13594	3.55083e-11	Mn	13	559.431A	-35.93	1.0973593861966946e-24
13595	9.35672e-14	Sc	8	21.2301m	-35.93	1.0973593861966946e-24
13596	8.9614e-12	Si	1	2216.67A	-35.93	1.0973593861966946e-24
13597	8.15737e-12	Si	1	2435.15A	-35.93	1.0973593861966946e-24
13598	9.77749e-11	Fe	13	203.165A	-35.93	1.0973593861966946e-24
13599	9.74724e-11	Fe	13	203.796A	-35.93	1.0973593861966946e-24
13600	9.16108e-11	Fe	13	216.835A	-35.93	1.0973593861966946e-24
13601	9.15961e-11	Fe	13	216.870A	-35.93	1.0973593861966946e-24
13602	4.3208e-11	Fe	6	459.740A	-35.93	1.0973593861966946e-24
13603	3.82212e-11	Fe	6	519.723A	-35.93	1.0973593861966946e-24
13604	1.75474e-12	Fe	6	1.13204m	-35.93	1.0973593861966946e-24
13605	1.95203e-13	Fe	6	10.1763m	-35.93	1.0973593861966946e-24
13606	9.97839e-13	Fe	6	1.99075m	-35.93	1.0973593861966946e-24
13607	3.81145e-12	Ti	15	5211.78A	-35.93	1.0973593861966946e-24
13608	1.87517e-10	Ti	15	105.934A	-35.93	1.0973593861966946e-24
13609	1.1417200000000001e-12	Si	8	1.73987m	-35.93	1.0973593861966946e-24
13610	1.04124e-10	K	14	190.777A	-35.93	1.0973593861966946e-24
13611	1.53822e-11	Si	5	1291.39A	-35.93	1.0973593861966946e-24
13612	2.18672e-11	Fe	8	908.415A	-35.93	1.0973593861966946e-24
13613	1.25507e-11	Si	5	1582.74A	-35.93	1.0973593861966946e-24
13614	4.71591e-11	K	14	421.222A	-35.93	1.0973593861966946e-24
13615	1.69557e-11	Si	5	1171.55A	-35.93	1.0973593861966946e-24
13616	2.61764e-10	K	12	75.8868A	-35.93	1.0973593861966946e-24
13617	1.03056e-10	K	12	192.754A	-35.93	1.0973593861966946e-24
13618	1.59459e-11	Si	5	1245.74A	-35.93	1.0973593861966946e-24
13619	4.9681099999999995e-12	K	12	3998.40A	-35.93	1.0973593861966946e-24
13620	1.5162799999999998e-10	K	12	131.008A	-35.93	1.0973593861966946e-24
13621	1.82743e-12	K	12	1.08702m	-35.93	1.0973593861966946e-24
13622	4.92896e-13	Si	5	4.03015m	-35.93	1.0973593861966946e-24
13623	5.33944e-11	Fe	13	372.032A	-35.93	1.0973593861966946e-24
13624	4.4182e-11	K	14	449.605A	-35.93	1.0973593861966946e-24
13625	5.44036e-13	Fe	12	3.65131m	-35.93	1.0973593861966946e-24
13626	7.10998e-12	Fe	12	2793.88A	-35.93	1.0973593861966946e-24
13627	4.06126e-11	Ca	8	489.120A	-35.93	1.0973593861966946e-24
13628	4.01437e-11	Ca	8	494.834A	-35.93	1.0973593861966946e-24
13629	3.26325e-11	Ca	8	608.732A	-35.93	1.0973593861966946e-24
13630	3.25817e-11	Ca	8	609.682A	-35.93	1.0973593861966946e-24
13631	2.36913e-11	Ca	8	838.469A	-35.93	1.0973593861966946e-24
13632	2.08251e-11	Ca	8	953.871A	-35.93	1.0973593861966946e-24
13633	2.03134e-11	Ca	8	977.899A	-35.93	1.0973593861966946e-24
13634	4.09265e-11	Ca	8	485.369A	-35.93	1.0973593861966946e-24
13635	2.39025e-11	Fe	8	831.063A	-35.93	1.0973593861966946e-24
13636	1.54532e-11	Si	5	1285.46A	-35.93	1.0973593861966946e-24
13637	3.32403e-11	Fe	8	597.601A	-35.93	1.0973593861966946e-24
13638	1.6463e-11	Si	5	1206.61A	-35.93	1.0973593861966946e-24
13639	8.55224e-11	K	14	232.272A	-35.93	1.0973593861966946e-24
13640	1.0165299999999999e-10	K	14	195.414A	-35.93	1.0973593861966946e-24
13641	6.72594e-13	Si	11	2.95341m	-35.93	1.0973593861966946e-24
13642	3.0732e-11	K	14	646.376A	-35.93	1.0973593861966946e-24
13643	7.20724e-11	K	14	275.618A	-35.93	1.0973593861966946e-24
13644	8.8203e-11	K	14	225.213A	-35.93	1.0973593861966946e-24
13645	4.40316e-13	Si	11	4.51141m	-35.93	1.0973593861966946e-24
13646	1.1532500000000001e-10	K	14	172.248A	-35.93	1.0973593861966946e-24
13647	3.1911e-10	Si	11	62.2496A	-35.93	1.0973593861966946e-24
13648	4.97343e-13	Mg	5	3.99412m	-35.93	1.0973593861966946e-24
13649	1.7565e-13	Mg	5	11.3091m	-35.93	1.0973593861966946e-24
13650	1.54647e-12	Mg	5	1.28450m	-35.93	1.0973593861966946e-24
13651	1.44162e-11	Mg	5	1377.92A	-35.93	1.0973593861966946e-24
13652	1.02399e-11	Si	11	1939.91A	-35.93	1.0973593861966946e-24
13653	1.13339e-10	Mg	6	175.266A	-35.93	1.0973593861966946e-24
13654	5.44401e-12	Si	11	3648.87A	-35.93	1.0973593861966946e-24
13655	4.75328e-11	Fe	13	417.910A	-35.93	1.0973593861966946e-24
13656	8.48063e-11	Mn	13	234.233A	-35.93	1.0973593861966946e-24
13657	1.58739e-11	Si	5	1251.39A	-35.93	1.0973593861966946e-24
13658	1.43724e-11	Si	5	1382.12A	-35.93	1.0973593861966946e-24
13659	1.14699e-11	Si	5	1731.87A	-35.93	1.0973593861966946e-24
13660	5.22046e-11	Mn	13	380.512A	-35.93	1.0973593861966946e-24
13661	5.62768e-11	Mn	14	352.978A	-35.93	1.0973593861966946e-24
13662	4.09319e-13	Mn	12	4.85305m	-35.93	1.0973593861966946e-24
13663	9.51082e-13	N	1	2.08862m	-35.93	1.0973593861966946e-24
13664	4.00599e-12	Mn	14	4958.69A	-35.93	1.0973593861966946e-24
13665	1.94596e-11	Mn	14	1020.80A	-35.93	1.0973593861966946e-24
13666	5.01365e-11	Mn	14	396.207A	-35.93	1.0973593861966946e-24
13667	1.59754e-13	Mn	14	12.4344m	-35.93	1.0973593861966946e-24
13668	1.47206e-11	Mn	14	1349.44A	-35.93	1.0973593861966946e-24
13669	2.67119e-12	N	1	7436.54A	-35.93	1.0973593861966946e-24
13670	2.6711e-12	N	1	7436.81A	-35.93	1.0973593861966946e-24
13671	9.642340000000001e-13	N	1	2.06013m	-35.93	1.0973593861966946e-24
13672	9.583620000000001e-13	N	1	2.07275m	-35.93	1.0973593861966946e-24
13673	9.54937e-13	N	1	2.08019m	-35.93	1.0973593861966946e-24
13674	2.23092e-11	Mn	14	890.416A	-35.93	1.0973593861966946e-24
13675	1.53396e-12	Mn	12	1.29498m	-35.93	1.0973593861966946e-24
13676	1.8464e-11	Mn	14	1075.85A	-35.93	1.0973593861966946e-24
13677	3.7445e-12	Mn	14	5304.97A	-35.93	1.0973593861966946e-24
13678	9.96474e-13	Mn	14	1.99347m	-35.93	1.0973593861966946e-24
13679	9.402060000000001e-12	Mg	3	2112.78A	-35.93	1.0973593861966946e-24
13680	9.37603e-12	Mg	3	2118.64A	-35.93	1.0973593861966946e-24
13681	9.30834e-12	Mg	3	2134.05A	-35.93	1.0973593861966946e-24
13682	9.30007e-12	Mg	3	2135.95A	-35.93	1.0973593861966946e-24
13683	9.12178e-12	Mg	3	2177.70A	-35.93	1.0973593861966946e-24
13684	8.73768e-12	Mg	3	2273.43A	-35.93	1.0973593861966946e-24
13685	8.44959e-12	Mg	3	2350.94A	-35.93	1.0973593861966946e-24
13686	1.89759e-11	Mn	14	1046.82A	-35.93	1.0973593861966946e-24
13687	1.87254e-11	Mn	14	1060.83A	-35.93	1.0973593861966946e-24
13688	1.85657e-11	Mn	14	1069.95A	-35.93	1.0973593861966946e-24
13689	3.69274e-11	Mn	14	537.932A	-35.93	1.0973593861966946e-24
13690	4.58811e-11	Mn	14	432.955A	-35.93	1.0973593861966946e-24
13691	6.03157e-11	Mn	6	329.341A	-35.93	1.0973593861966946e-24
13692	1.42223e-11	Mn	6	1396.71A	-35.93	1.0973593861966946e-24
13693	1.41368e-11	Mn	6	1405.16A	-35.93	1.0973593861966946e-24
13694	1.28288e-11	Mn	6	1548.43A	-35.93	1.0973593861966946e-24
13695	3.25467e-12	N	1	6103.38A	-35.93	1.0973593861966946e-24
13696	3.24796e-12	N	1	6115.98A	-35.93	1.0973593861966946e-24
13697	3.24786e-12	N	1	6116.16A	-35.93	1.0973593861966946e-24
13698	3.23857e-12	N	1	6133.72A	-35.93	1.0973593861966946e-24
13699	1.54547e-11	Mn	14	1285.33A	-35.93	1.0973593861966946e-24
13700	2.50559e-13	Mn	14	7.92805m	-35.93	1.0973593861966946e-24
13701	1.56145e-11	Mn	14	1272.18A	-35.93	1.0973593861966946e-24
13702	4.10313e-13	Mn	14	4.84129m	-35.93	1.0973593861966946e-24
13703	2.24689e-11	Mn	14	884.087A	-35.93	1.0973593861966946e-24
13704	2.27194e-11	Mn	14	874.340A	-35.93	1.0973593861966946e-24
13705	2.7480099999999997e-12	Mn	14	7228.67A	-35.93	1.0973593861966946e-24
13706	1.74678e-11	Mn	14	1137.20A	-35.93	1.0973593861966946e-24
13707	2.1313e-11	Mn	14	932.036A	-35.93	1.0973593861966946e-24
13708	2.14727e-11	Mn	14	925.104A	-35.93	1.0973593861966946e-24
13709	2.17232e-11	Mn	14	914.436A	-35.93	1.0973593861966946e-24
13710	2.68772e-12	N	1	7390.83A	-35.93	1.0973593861966946e-24
13711	9.46858e-12	Mg	3	2097.93A	-35.93	1.0973593861966946e-24
13712	8.0496e-12	Mg	3	2467.76A	-35.93	1.0973593861966946e-24
13713	7.12321e-12	Mg	3	2788.69A	-35.93	1.0973593861966946e-24
13714	2.76128e-13	Mg	1	7.19392m	-35.93	1.0973593861966946e-24
13715	8.961660000000001e-12	Mn	12	2216.60A	-35.93	1.0973593861966946e-24
13716	8.18432e-11	Mn	14	242.714A	-35.93	1.0973593861966946e-24
13717	1.27724e-10	Mn	14	155.526A	-35.93	1.0973593861966946e-24
13718	7.53099e-11	Mn	14	263.769A	-35.93	1.0973593861966946e-24
13719	1.2544599999999998e-10	Mn	14	158.350A	-35.93	1.0973593861966946e-24
13720	3.77756e-11	Mn	14	525.854A	-35.93	1.0973593861966946e-24
13721	5.68088e-11	Mn	14	349.672A	-35.93	1.0973593861966946e-24
13722	6.10641e-11	Mn	14	325.305A	-35.93	1.0973593861966946e-24
13723	5.69272e-13	Mn	14	3.48945m	-35.93	1.0973593861966946e-24
13724	1.56575e-12	Mn	14	1.26869m	-35.93	1.0973593861966946e-24
13725	4.31378e-12	Mn	14	4604.88A	-35.93	1.0973593861966946e-24
13726	2.28783e-11	Mn	14	868.267A	-35.93	1.0973593861966946e-24
13727	2.3038e-11	Mn	14	862.247A	-35.93	1.0973593861966946e-24
13728	3.84927e-11	Mn	14	516.057A	-35.93	1.0973593861966946e-24
13729	6.91696e-11	Mn	14	287.185A	-35.93	1.0973593861966946e-24
13730	1.0694499999999999e-10	Mn	14	185.744A	-35.93	1.0973593861966946e-24
13731	4.78694e-11	Mn	11	414.972A	-35.93	1.0973593861966946e-24
13732	7.75878e-11	Mn	14	256.026A	-35.93	1.0973593861966946e-24
13733	5.85547e-11	Mn	14	339.246A	-35.93	1.0973593861966946e-24
13734	7.8369e-12	Mn	12	2534.74A	-35.93	1.0973593861966946e-24
13735	7.427539999999999e-12	Mn	12	2674.43A	-35.93	1.0973593861966946e-24
13736	4.81373e-11	Mn	11	412.662A	-35.93	1.0973593861966946e-24
13737	1.20755e-14	Mg	1	164.502m	-35.93	1.0973593861966946e-24
13738	4.3948199999999995e-13	Mg	3	4.51997m	-35.93	1.0973593861966946e-24
13739	1.0045e-11	Mg	3	1977.55A	-35.93	1.0973593861966946e-24
13740	1.19577e-13	Mg	3	16.6123m	-35.93	1.0973593861966946e-24
13741	5.39976e-11	Mn	11	367.877A	-35.93	1.0973593861966946e-24
13742	7.85407e-12	Mg	3	2529.19A	-35.93	1.0973593861966946e-24
13743	4.87845e-11	Mn	11	407.188A	-35.93	1.0973593861966946e-24
13744	9.52327e-12	Mg	3	2085.89A	-35.93	1.0973593861966946e-24
13745	1.0036e-11	Mg	3	1979.32A	-35.93	1.0973593861966946e-24
13746	2.3036900000000002e-14	Mg	1	86.2287m	-35.93	1.0973593861966946e-24
13747	2.30308e-14	Mg	1	86.2518m	-35.93	1.0973593861966946e-24
13748	2.23822e-14	Mg	1	88.7511m	-35.93	1.0973593861966946e-24
13749	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	1.0973593861966946e-24
13750	2.23761e-14	Mg	1	88.7755m	-35.93	1.0973593861966946e-24
13751	2.10414e-14	Mg	1	94.4065m	-35.93	1.0973593861966946e-24
13752	2.10388e-14	Mg	1	94.4181m	-35.93	1.0973593861966946e-24
13753	9.66413e-12	Mg	3	2055.48A	-35.93	1.0973593861966946e-24
13754	2.10352e-14	Mg	1	94.4342m	-35.93	1.0973593861966946e-24
13755	3.9857e-15	Mg	1	498.393m	-35.93	1.0973593861966946e-24
13756	1.9955300000000003e-15	Mg	1	995.447m	-35.93	1.0973593861966946e-24
13757	1.04463e-11	Mg	3	1901.58A	-35.93	1.0973593861966946e-24
13758	1.03251e-11	Mg	3	1923.89A	-35.93	1.0973593861966946e-24
13759	1.02508e-11	Mg	3	1937.84A	-35.93	1.0973593861966946e-24
13760	1.02315e-11	Mg	3	1941.51A	-35.93	1.0973593861966946e-24
13761	1.06273e-11	Ca	8	1869.19A	-35.93	1.0973593861966946e-24
13762	3.35361e-11	S	11	592.330A	-35.93	1.0973593861966946e-24
13763	4.02337e-11	Ca	8	493.727A	-35.93	1.0973593861966946e-24
13764	8.0695e-11	S	11	246.167A	-35.93	1.0973593861966946e-24
13765	2.53986e-11	P	12	782.107A	-35.93	1.0973593861966946e-24
13766	4.80831e-11	P	11	413.128A	-35.93	1.0973593861966946e-24
13767	3.47256e-11	S	11	572.041A	-35.93	1.0973593861966946e-24
13768	1.23269e-11	S	11	1611.48A	-35.93	1.0973593861966946e-24
13769	1.22331e-11	S	11	1623.83A	-35.93	1.0973593861966946e-24
13770	3.47828e-11	S	11	571.100A	-35.93	1.0973593861966946e-24
13771	1.23841e-11	S	11	1604.03A	-35.93	1.0973593861966946e-24
13772	1.22903e-11	S	11	1616.27A	-35.93	1.0973593861966946e-24
13773	5.44434e-14	S	11	36.4865m	-35.93	1.0973593861966946e-24
13774	4.41282e-11	S	11	450.153A	-35.93	1.0973593861966946e-24
13775	4.58264e-11	S	11	433.472A	-35.93	1.0973593861966946e-24
13776	3.27225e-11	Ca	8	607.058A	-35.93	1.0973593861966946e-24
13777	3.35905e-11	S	11	591.371A	-35.93	1.0973593861966946e-24
13778	2.76126e-13	Mg	1	7.19399m	-35.93	1.0973593861966946e-24
13779	7.8911e-11	S	11	251.732A	-35.93	1.0973593861966946e-24
13780	5.65123e-11	S	11	351.507A	-35.93	1.0973593861966946e-24
13781	6.10226e-11	P	11	325.526A	-35.93	1.0973593861966946e-24
13782	7.41582e-11	P	11	267.866A	-35.93	1.0973593861966946e-24
13783	6.83189e-11	S	11	290.761A	-35.93	1.0973593861966946e-24
13784	1.27087e-10	Si	10	156.307A	-35.93	1.0973593861966946e-24
13785	1.20034e-12	Si	10	1.65491m	-35.93	1.0973593861966946e-24
13786	2.51944e-11	Si	10	788.446A	-35.93	1.0973593861966946e-24
13787	9.97786e-11	Si	10	199.085A	-35.93	1.0973593861966946e-24
13788	5.08436e-11	P	5	390.697A	-35.93	1.0973593861966946e-24
13789	5.58541e-13	P	8	3.55649m	-35.93	1.0973593861966946e-24
13790	1.5731e-12	P	8	1.26276m	-35.93	1.0973593861966946e-24
13791	5.00218e-10	S	13	39.7116A	-35.93	1.0973593861966946e-24
13792	1.01421e-11	O	4	1958.61A	-35.93	1.0973593861966946e-24
13793	1.00938e-11	O	4	1967.99A	-35.93	1.0973593861966946e-24
13794	1.1477899999999999e-12	S	13	1.73067m	-35.93	1.0973593861966946e-24
13795	7.74924e-15	S	11	256.341m	-35.93	1.0973593861966946e-24
13796	3.47284e-11	S	11	571.995A	-35.93	1.0973593861966946e-24
13797	1.23296e-11	S	11	1611.11A	-35.93	1.0973593861966946e-24
13798	6.94857e-11	S	11	285.878A	-35.93	1.0973593861966946e-24
13799	8.03633e-11	S	11	247.183A	-35.93	1.0973593861966946e-24
13800	6.95537e-11	S	11	285.599A	-35.93	1.0973593861966946e-24
13801	2.21013e-12	S	10	8987.93A	-35.93	1.0973593861966946e-24
13802	5.10007e-11	P	5	389.494A	-35.93	1.0973593861966946e-24
13803	5.72082e-11	P	5	347.231A	-35.93	1.0973593861966946e-24
13804	2.8016500000000002e-14	S	10	70.9028m	-35.93	1.0973593861966946e-24
13805	1.05921e-11	S	11	1875.40A	-35.93	1.0973593861966946e-24
13806	5.08427e-11	P	5	390.704A	-35.93	1.0973593861966946e-24
13807	5.70503e-11	P	5	348.192A	-35.93	1.0973593861966946e-24
13808	2.94779e-11	P	5	673.877A	-35.93	1.0973593861966946e-24
13809	2.94765e-11	P	5	673.909A	-35.93	1.0973593861966946e-24
13810	2.94766e-11	P	5	673.905A	-35.93	1.0973593861966946e-24
13811	7.14017e-11	P	8	278.207A	-35.93	1.0973593861966946e-24
13812	1.31437e-11	Si	10	1511.33A	-35.93	1.0973593861966946e-24
13813	5.09269e-12	Mg	9	3900.58A	-35.93	1.0973593861966946e-24
13814	1.29218e-11	Mg	9	1537.28A	-35.93	1.0973593861966946e-24
13815	2.444e-10	Mg	9	81.2784A	-35.93	1.0973593861966946e-24
13816	4.49665e-11	Mg	8	441.761A	-35.93	1.0973593861966946e-24
13817	2.88217e-11	Mg	8	689.219A	-35.93	1.0973593861966946e-24
13818	4.0508e-11	Mg	8	490.384A	-35.93	1.0973593861966946e-24
13819	2.892e-10	Mg	9	68.6876A	-35.93	1.0973593861966946e-24
13820	2.63365e-10	Mg	9	75.4256A	-35.93	1.0973593861966946e-24
13821	6.90278e-13	Mg	9	2.87775m	-35.93	1.0973593861966946e-24
13822	7.79793e-12	Mg	9	2547.40A	-35.93	1.0973593861966946e-24
13823	5.81208e-11	Mg	8	341.779A	-35.93	1.0973593861966946e-24
13824	3.88996e-10	Si	11	51.0660A	-35.93	1.0973593861966946e-24
13825	6.91898e-11	Na	7	287.101A	-35.93	1.0973593861966946e-24
13826	4.11166e-11	Na	7	483.125A	-35.93	1.0973593861966946e-24
13827	2.83316e-11	Ne	6	701.141A	-35.93	1.0973593861966946e-24
13828	3.58791e-11	Ne	6	553.650A	-35.93	1.0973593861966946e-24
13829	3.58654e-11	Ne	6	553.861A	-35.93	1.0973593861966946e-24
13830	1.80293e-11	Ne	6	1101.79A	-35.93	1.0973593861966946e-24
13831	2.55768e-11	Ne	6	776.658A	-35.93	1.0973593861966946e-24
13832	3.47932e-11	Ne	6	570.930A	-35.93	1.0973593861966946e-24
13833	2.19166e-11	Ne	6	906.365A	-35.93	1.0973593861966946e-24
13834	4.50984e-11	Ne	6	440.469A	-35.93	1.0973593861966946e-24
13835	3.11329e-11	Ne	6	638.053A	-35.93	1.0973593861966946e-24
13836	2.17384e-11	Ne	6	913.794A	-35.93	1.0973593861966946e-24
13837	4.63785e-11	Mg	8	428.312A	-35.93	1.0973593861966946e-24
13838	4.63961e-11	Mg	8	428.149A	-35.93	1.0973593861966946e-24
13839	1.0450299999999999e-10	Mg	10	190.085A	-35.93	1.0973593861966946e-24
13840	5.58008e-11	Mg	8	355.989A	-35.93	1.0973593861966946e-24
13841	1.04243e-10	Mg	10	190.560A	-35.93	1.0973593861966946e-24
13842	3.68298e-11	Si	10	539.358A	-35.93	1.0973593861966946e-24
13843	4.12779e-11	Si	10	481.237A	-35.93	1.0973593861966946e-24
13844	2.36863e-10	Mg	9	83.8646A	-35.93	1.0973593861966946e-24
13845	1.13171e-10	Na	4	175.526A	-35.93	1.0973593861966946e-24
13846	7.12934e-11	Si	10	278.630A	-35.93	1.0973593861966946e-24
13847	3.09175e-13	Na	4	6.42499m	-35.93	1.0973593861966946e-24
13848	1.0928399999999999e-13	Na	4	18.1769m	-35.93	1.0973593861966946e-24
13849	5.8931e-11	Na	7	337.080A	-35.93	1.0973593861966946e-24
13850	6.93831e-11	Na	7	286.301A	-35.93	1.0973593861966946e-24
13851	4.97619e-11	Na	7	399.190A	-35.93	1.0973593861966946e-24
13852	5.87183e-11	Na	7	338.301A	-35.93	1.0973593861966946e-24
13853	4.25887e-11	Na	4	466.425A	-35.93	1.0973593861966946e-24
13854	5.87011e-11	Na	7	338.400A	-35.93	1.0973593861966946e-24
13855	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	1.0973593861966946e-24
13856	2.73078e-11	Si	10	727.427A	-35.93	1.0973593861966946e-24
13857	8.941429999999999e-15	Mg	6	222.162m	-35.93	1.0973593861966946e-24
13858	1.41641e-11	Si	10	1402.45A	-35.93	1.0973593861966946e-24
13859	5.16815e-13	Mg	6	3.84363m	-35.93	1.0973593861966946e-24
13860	1.41699e-11	Si	10	1401.88A	-35.93	1.0973593861966946e-24
13861	5.61328e-11	Mg	8	353.883A	-35.93	1.0973593861966946e-24
13862	4.54561e-10	S	13	43.7003A	-35.93	1.0973593861966946e-24
13863	1.93616e-11	S	13	1025.97A	-35.93	1.0973593861966946e-24
13864	2.06914e-11	S	13	960.032A	-35.93	1.0973593861966946e-24
13865	3.64802e-12	Ca	7	5445.27A	-35.93	1.0973593861966946e-24
13866	1.44931e-12	Si	11	1.37062m	-35.93	1.0973593861966946e-24
13867	3.45965e-11	Ca	8	574.175A	-35.93	1.0973593861966946e-24
13868	1.25982e-11	Ca	8	1576.77A	-35.93	1.0973593861966946e-24
13869	3.6475e-11	Cr	13	544.604A	-35.93	1.0973593861966946e-24
13870	7.4467e-11	Fe	11	266.755A	-35.93	1.0973593861966946e-24
13871	2.01445e-11	B	1	986.096A	-35.93	1.0973593861966946e-24
13872	2.00142e-11	B	1	992.516A	-35.93	1.0973593861966946e-24
13873	1.98064e-11	B	1	1002.93A	-35.93	1.0973593861966946e-24
13874	1.94456e-11	B	1	1021.54A	-35.93	1.0973593861966946e-24
13875	1.87424e-11	B	1	1059.87A	-35.93	1.0973593861966946e-24
13876	9.96361e-11	Cl	12	199.370A	-35.93	1.0973593861966946e-24
13877	3.02104e-11	Fe	12	657.537A	-35.93	1.0973593861966946e-24
13878	8.9078e-11	Fe	12	223.001A	-35.93	1.0973593861966946e-24
13879	4.42744e-11	Fe	12	448.667A	-35.93	1.0973593861966946e-24
13880	3.08971e-11	Fe	12	642.923A	-35.93	1.0973593861966946e-24
13881	1.32094e-11	Fe	12	1503.81A	-35.93	1.0973593861966946e-24
13882	1.21507e-11	Fe	12	1634.84A	-35.93	1.0973593861966946e-24
13883	1.07536e-11	Fe	12	1847.24A	-35.93	1.0973593861966946e-24
13884	9.96916e-12	Fe	12	1992.59A	-35.93	1.0973593861966946e-24
13885	2.01435e-11	Fe	12	986.146A	-35.93	1.0973593861966946e-24
13886	2.23282e-11	Ca	8	889.656A	-35.93	1.0973593861966946e-24
13887	8.63546e-12	Ca	7	2300.34A	-35.93	1.0973593861966946e-24
13888	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	1.0973593861966946e-24
13889	6.21079e-11	Cl	12	319.838A	-35.93	1.0973593861966946e-24
13890	2.72826e-11	F	1	728.099A	-35.93	1.0973593861966946e-24
13891	3.26716e-11	Ca	8	608.003A	-35.93	1.0973593861966946e-24
13892	2.04034e-11	Ca	8	973.587A	-35.93	1.0973593861966946e-24
13893	1.06734e-11	Ca	8	1861.12A	-35.93	1.0973593861966946e-24
13894	4.26275e-11	Ca	8	466.001A	-35.93	1.0973593861966946e-24
13895	1.05834e-11	Ca	8	1876.95A	-35.93	1.0973593861966946e-24
13896	4.21585e-11	Ca	8	471.185A	-35.93	1.0973593861966946e-24
13897	2.95738e-11	F	1	671.691A	-35.93	1.0973593861966946e-24
13898	6.70304e-12	Ca	7	2963.50A	-35.93	1.0973593861966946e-24
13899	2.7609e-11	F	1	719.492A	-35.93	1.0973593861966946e-24
13900	2.76722e-11	F	1	717.849A	-35.93	1.0973593861966946e-24
13901	2.75321e-11	F	1	721.501A	-35.93	1.0973593861966946e-24
13902	2.72868e-11	F	1	727.987A	-35.93	1.0973593861966946e-24
13903	2.76209e-11	F	1	719.181A	-35.93	1.0973593861966946e-24
13904	2.74189e-11	F	1	724.480A	-35.93	1.0973593861966946e-24
13905	2.70214e-11	F	1	735.137A	-35.93	1.0973593861966946e-24
13906	8.1436e-12	Ca	7	2439.27A	-35.93	1.0973593861966946e-24
13907	7.38568e-14	Ca	7	26.8959m	-35.93	1.0973593861966946e-24
13908	6.13791e-14	Ca	7	32.3635m	-35.93	1.0973593861966946e-24
13909	2.7549e-11	F	1	721.059A	-35.93	1.0973593861966946e-24
13910	2.74443e-11	F	1	723.809A	-35.93	1.0973593861966946e-24
13911	2.6533e-11	F	1	748.671A	-35.93	1.0973593861966946e-24
13912	7.56315e-11	Cl	12	262.648A	-35.93	1.0973593861966946e-24
13913	3.87938e-11	Ca	9	512.052A	-35.93	1.0973593861966946e-24
13914	9.19009e-13	S	13	2.16151m	-35.93	1.0973593861966946e-24
13915	2.70608e-12	S	13	7340.67A	-35.93	1.0973593861966946e-24
13916	5.3992e-10	S	13	36.7915A	-35.93	1.0973593861966946e-24
13917	6.63164e-11	S	12	299.541A	-35.93	1.0973593861966946e-24
13918	1.00204e-12	S	11	1.98241m	-35.93	1.0973593861966946e-24
13919	2.23987e-11	S	11	886.857A	-35.93	1.0973593861966946e-24
13920	6.36569e-11	P	10	312.055A	-35.93	1.0973593861966946e-24
13921	2.24847e-11	S	11	883.464A	-35.93	1.0973593861966946e-24
13922	8.60364e-14	S	11	23.0884m	-35.93	1.0973593861966946e-24
13923	2.24925e-11	S	11	883.160A	-35.93	1.0973593861966946e-24
13924	3.6743e-11	S	13	540.632A	-35.93	1.0973593861966946e-24
13925	3.70325e-11	O	6	536.406A	-35.93	1.0973593861966946e-24
13926	3.70636e-11	O	6	535.956A	-35.93	1.0973593861966946e-24
13927	2.07785e-11	O	4	956.012A	-35.93	1.0973593861966946e-24
13928	7.88547e-11	S	6	251.912A	-35.93	1.0973593861966946e-24
13929	6.84679e-11	S	6	290.128A	-35.93	1.0973593861966946e-24
13930	6.84646e-11	S	6	290.142A	-35.93	1.0973593861966946e-24
13931	5.08234e-11	S	6	390.853A	-35.93	1.0973593861966946e-24
13932	5.10745e-11	S	6	388.931A	-35.93	1.0973593861966946e-24
13933	3.70561e-11	S	5	536.064A	-35.93	1.0973593861966946e-24
13934	1.3302200000000002e-12	S	13	1.49332m	-35.93	1.0973593861966946e-24
13935	9.378560000000001e-14	S	11	21.1807m	-35.93	1.0973593861966946e-24
13936	2.28779e-13	S	13	8.68281m	-35.93	1.0973593861966946e-24
13937	1.10456e-12	S	13	1.79840m	-35.93	1.0973593861966946e-24
13938	1.31526e-11	S	13	1510.30A	-35.93	1.0973593861966946e-24
13939	2.69434e-11	F	1	737.267A	-35.93	1.0973593861966946e-24
13940	4.94009e-10	S	13	40.2107A	-35.93	1.0973593861966946e-24
13941	8.32373e-11	Ca	9	238.648A	-35.93	1.0973593861966946e-24
13942	2.54784e-11	F	1	779.660A	-35.93	1.0973593861966946e-24
13943	8.25945e-11	Ca	9	240.506A	-35.93	1.0973593861966946e-24
13944	2.49181e-11	Ca	9	797.189A	-35.93	1.0973593861966946e-24
13945	3.92664e-11	Ca	9	505.889A	-35.93	1.0973593861966946e-24
13946	6.22388e-11	Cl	12	319.165A	-35.93	1.0973593861966946e-24
13947	6.93616e-11	Ca	9	286.390A	-35.93	1.0973593861966946e-24
13948	8.67444e-11	Cl	10	229.000A	-35.93	1.0973593861966946e-24
13949	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	1.0973593861966946e-24
13950	1.04873e-12	Cl	10	1.89414m	-35.93	1.0973593861966946e-24
13951	8.9018e-11	Cl	12	223.151A	-35.93	1.0973593861966946e-24
13952	7.38088e-11	Cl	12	269.134A	-35.93	1.0973593861966946e-24
13953	8.73324e-11	Cl	12	227.458A	-35.93	1.0973593861966946e-24
13954	2.59368e-11	Cl	12	765.880A	-35.93	1.0973593861966946e-24
13955	2.63766e-11	F	1	753.108A	-35.93	1.0973593861966946e-24
13956	2.74465e-11	F	1	723.751A	-35.93	1.0973593861966946e-24
13957	5.619189999999999e-13	Si	11	3.53511m	-35.93	1.0973593861966946e-24
13958	1.2518e-13	Si	10	15.8687m	-35.93	1.0973593861966946e-24
13959	7.47397e-11	P	10	265.782A	-35.93	1.0973593861966946e-24
13960	4.92905e-10	S	13	40.3008A	-35.93	1.0973593861966946e-24
13961	1.6015100000000001e-12	S	13	1.24036m	-35.93	1.0973593861966946e-24
13962	1.52043e-11	Mn	14	1306.51A	-35.93	1.0973593861966946e-24
13963	2.10939e-12	K	8	9417.16A	-35.93	1.0973593861966946e-24
13964	2.76132e-13	Mg	1	7.19383m	-35.93	1.0973593861966946e-24
13965	5.8853e-11	Sc	10	337.527A	-35.93	1.0973593861966946e-24
13966	2.04759e-12	Sc	10	9701.37A	-35.93	1.0973593861966946e-24
13967	1.35462e-11	Sc	10	1466.43A	-35.93	1.0973593861966946e-24
13968	1.65856e-11	Sc	10	1197.69A	-35.93	1.0973593861966946e-24
13969	1.66236e-11	Sc	10	1194.96A	-35.93	1.0973593861966946e-24
13970	1.66883e-11	Sc	10	1190.32A	-35.93	1.0973593861966946e-24
13971	5.192e-13	Sc	10	3.82598m	-35.93	1.0973593861966946e-24
13972	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	1.0973593861966946e-24
13973	1.60696e-11	Sc	10	1236.16A	-35.93	1.0973593861966946e-24
13974	4.18626e-11	Sc	10	474.516A	-35.93	1.0973593861966946e-24
13975	9.20823e-11	Sc	10	215.725A	-35.93	1.0973593861966946e-24
13976	5.57109e-11	Sc	10	356.563A	-35.93	1.0973593861966946e-24
13977	5.77194e-12	Ne	3	3441.55A	-35.93	1.0973593861966946e-24
13978	5.1348699999999995e-12	S	2	3868.54A	-35.93	1.0973593861966946e-24
13979	5.2233300000000005e-12	S	2	3803.02A	-35.93	1.0973593861966946e-24
13980	5.0939800000000005e-12	S	2	3899.59A	-35.93	1.0973593861966946e-24
13981	5.18244e-12	S	2	3833.03A	-35.93	1.0973593861966946e-24
13982	1.52605e-12	S	2	1.30169m	-35.93	1.0973593861966946e-24
13983	4.93636e-11	Sc	10	402.411A	-35.93	1.0973593861966946e-24
13984	1.6145e-12	S	2	1.23038m	-35.93	1.0973593861966946e-24
13985	1.53163e-12	S	2	1.29694m	-35.93	1.0973593861966946e-24
13986	1.62009e-12	S	2	1.22613m	-35.93	1.0973593861966946e-24
13987	8.84567e-14	S	2	22.4567m	-35.93	1.0973593861966946e-24
13988	1.07337e-12	Sc	10	1.85066m	-35.93	1.0973593861966946e-24
13989	5.54171e-13	Sc	10	3.58454m	-35.93	1.0973593861966946e-24
13990	7.68921e-11	Sc	10	258.342A	-35.93	1.0973593861966946e-24
13991	4.36629e-11	Sc	10	454.951A	-35.93	1.0973593861966946e-24
13992	1.05211e-14	Ne	3	188.806m	-35.93	1.0973593861966946e-24
13993	2.84524e-11	Ne	3	698.165A	-35.93	1.0973593861966946e-24
13994	4.75689e-12	Ni	11	4175.93A	-35.93	1.0973593861966946e-24
13995	6.90407e-11	Ne	3	287.721A	-35.93	1.0973593861966946e-24
13996	3.25852e-12	Ne	1	6096.16A	-35.93	1.0973593861966946e-24
13997	3.24135e-12	Ne	1	6128.45A	-35.93	1.0973593861966946e-24
13998	3.15069e-12	Ne	1	6304.79A	-35.93	1.0973593861966946e-24
13999	3.1120900000000003e-12	Ne	1	6382.99A	-35.93	1.0973593861966946e-24
14000	3.053e-12	Ne	1	6506.53A	-35.93	1.0973593861966946e-24
14001	3.0102400000000003e-12	Ne	1	6598.95A	-35.93	1.0973593861966946e-24
14002	2.9862e-12	Ne	1	6652.09A	-35.93	1.0973593861966946e-24
14003	2.97449e-12	Ne	1	6678.28A	-35.93	1.0973593861966946e-24
14004	2.86666e-12	Ne	1	6929.47A	-35.93	1.0973593861966946e-24
14005	2.82806e-12	Ne	1	7024.05A	-35.93	1.0973593861966946e-24
14006	2.7689799999999998e-12	Ne	1	7173.94A	-35.93	1.0973593861966946e-24
14007	2.74175e-12	Ne	1	7245.17A	-35.93	1.0973593861966946e-24
14008	2.45773e-12	Ne	1	8082.46A	-35.93	1.0973593861966946e-24
14009	2.95732e-12	Ne	1	6717.04A	-35.93	1.0973593861966946e-24
14010	5.48547e-11	Sc	10	362.129A	-35.93	1.0973593861966946e-24
14011	9.12261e-11	Sc	10	217.750A	-35.93	1.0973593861966946e-24
14012	2.75286e-11	Sc	10	721.594A	-35.93	1.0973593861966946e-24
14013	9.09635e-13	S	2	2.18378m	-35.93	1.0973593861966946e-24
14014	8.211780000000001e-13	S	2	2.41902m	-35.93	1.0973593861966946e-24
14015	1.22464e-13	S	2	16.2207m	-35.93	1.0973593861966946e-24
14016	1.55505e-11	Sc	10	1277.42A	-35.93	1.0973593861966946e-24
14017	1.14991e-11	Sc	10	1727.47A	-35.93	1.0973593861966946e-24
14018	1.45386e-11	Sc	10	1366.33A	-35.93	1.0973593861966946e-24
14019	1.45765e-11	Sc	10	1362.77A	-35.93	1.0973593861966946e-24
14020	1.46413e-11	Sc	10	1356.74A	-35.93	1.0973593861966946e-24
14021	3.07825e-12	Sc	10	6453.16A	-35.93	1.0973593861966946e-24
14022	1.70885e-11	Sc	3	1162.44A	-35.93	1.0973593861966946e-24
14023	3.63714e-11	Sc	10	546.156A	-35.93	1.0973593861966946e-24
14024	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	1.0973593861966946e-24
14025	1.19564e-11	Sc	10	1661.41A	-35.93	1.0973593861966946e-24
14026	6.47758e-14	Sc	10	30.6665m	-35.93	1.0973593861966946e-24
14027	1.19185e-11	Sc	10	1666.69A	-35.93	1.0973593861966946e-24
14028	1.18537e-11	Sc	10	1675.80A	-35.93	1.0973593861966946e-24
14029	5.44434e-15	Sc	2	364.864m	-35.93	1.0973593861966946e-24
14030	1.72999e-11	Sc	3	1148.24A	-35.93	1.0973593861966946e-24
14031	3.79515e-14	Sc	10	52.3418m	-35.93	1.0973593861966946e-24
14032	1.8992e-12	S	1	1.04594m	-35.93	1.0973593861966946e-24
14033	1.89968e-12	S	1	1.04568m	-35.93	1.0973593861966946e-24
14034	2.14382e-12	O	1	9265.93A	-35.93	1.0973593861966946e-24
14035	2.1438e-12	O	1	9266.01A	-35.93	1.0973593861966946e-24
14036	1.75868e-12	O	1	1.12951m	-35.93	1.0973593861966946e-24
14037	1.7582799999999999e-12	O	1	1.12977m	-35.93	1.0973593861966946e-24
14038	1.56153e-11	Sc	10	1272.12A	-35.93	1.0973593861966946e-24
14039	1.72058e-11	Sc	3	1154.52A	-35.93	1.0973593861966946e-24
14040	4.46019e-11	Sc	10	445.373A	-35.93	1.0973593861966946e-24
14041	1.69984e-11	Sc	3	1168.61A	-35.93	1.0973593861966946e-24
14042	2.43569e-12	S	2	8155.59A	-35.93	1.0973593861966946e-24
14043	9.7422e-13	Sc	10	2.03901m	-35.93	1.0973593861966946e-24
14044	1.24731e-11	Sc	10	1592.58A	-35.93	1.0973593861966946e-24
14045	1.55126e-11	Sc	10	1280.54A	-35.93	1.0973593861966946e-24
14046	4.189969999999999e-12	Sc	3	4740.95A	-35.93	1.0973593861966946e-24
14047	4.15499e-12	Sc	3	4780.86A	-35.93	1.0973593861966946e-24
14048	3.97855e-12	Sc	3	4992.89A	-35.93	1.0973593861966946e-24
14049	3.9475699999999995e-12	Sc	3	5032.07A	-35.93	1.0973593861966946e-24
14050	3.94357e-12	Sc	3	5037.17A	-35.93	1.0973593861966946e-24
14051	3.72983e-11	Sc	7	532.583A	-35.93	1.0973593861966946e-24
14052	3.72382e-11	Sc	7	533.443A	-35.93	1.0973593861966946e-24
14053	1.69944e-11	Sc	3	1168.88A	-35.93	1.0973593861966946e-24
14054	3.33001e-11	Sc	7	596.528A	-35.93	1.0973593861966946e-24
14055	4.08054e-11	Sc	8	486.810A	-35.93	1.0973593861966946e-24
14056	5.53425e-12	Sc	8	3589.37A	-35.93	1.0973593861966946e-24
14057	5.52026e-12	Sc	8	3598.47A	-35.93	1.0973593861966946e-24
14058	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	1.0973593861966946e-24
14059	5.49572e-12	Sc	8	3614.53A	-35.93	1.0973593861966946e-24
14060	5.42669e-12	Sc	8	3660.51A	-35.93	1.0973593861966946e-24
14061	3.31787e-11	Sc	7	598.711A	-35.93	1.0973593861966946e-24
14062	5.20669e-12	S	2	3815.18A	-35.93	1.0973593861966946e-24
14063	6.18033e-15	Ne	3	321.414m	-35.93	1.0973593861966946e-24
14064	1.17202e-11	Ne	3	1694.89A	-35.93	1.0973593861966946e-24
14065	1.7464900000000002e-12	O	1	1.13739m	-35.93	1.0973593861966946e-24
14066	7.127560000000001e-12	Ni	3	2786.99A	-35.93	1.0973593861966946e-24
14067	2.23677e-11	Ni	15	888.088A	-35.93	1.0973593861966946e-24
14068	7.47527e-12	Ni	15	2657.36A	-35.93	1.0973593861966946e-24
14069	2.21532e-11	Ni	15	896.686A	-35.93	1.0973593861966946e-24
14070	1.46801e-11	Ni	15	1353.15A	-35.93	1.0973593861966946e-24
14071	3.3213e-12	Ni	15	5980.92A	-35.93	1.0973593861966946e-24
14072	9.98435e-12	Ni	3	1989.56A	-35.93	1.0973593861966946e-24
14073	7.06473e-12	Ni	3	2811.78A	-35.93	1.0973593861966946e-24
14074	6.356569999999999e-13	Ni	3	3.12503m	-35.93	1.0973593861966946e-24
14075	6.28285e-14	Ni	3	31.6169m	-35.93	1.0973593861966946e-24
14076	5.02509e-14	Ni	3	39.5305m	-35.93	1.0973593861966946e-24
14077	7.68985e-12	Ni	15	2583.21A	-35.93	1.0973593861966946e-24
14078	2.85267e-11	Ne	3	696.345A	-35.93	1.0973593861966946e-24
14079	2.26413e-11	Ni	15	877.357A	-35.93	1.0973593861966946e-24
14080	1.03173e-11	Ni	15	1925.35A	-35.93	1.0973593861966946e-24
14081	1.77904e-11	Ni	15	1116.58A	-35.93	1.0973593861966946e-24
14082	3.24705e-11	Ni	15	611.769A	-35.93	1.0973593861966946e-24
14083	9.81433e-13	Ni	15	2.02403m	-35.93	1.0973593861966946e-24
14084	9.77312e-12	Ni	15	2032.56A	-35.93	1.0973593861966946e-24
14085	1.0258e-11	Ni	15	1936.48A	-35.93	1.0973593861966946e-24
14086	2.1455500000000001e-13	Ni	15	9.25845m	-35.93	1.0973593861966946e-24
14087	1.77311e-11	Ni	15	1120.32A	-35.93	1.0973593861966946e-24
14088	9.2798e-12	Ni	15	2140.61A	-35.93	1.0973593861966946e-24
14089	9.83244e-12	Ni	15	2020.30A	-35.93	1.0973593861966946e-24
14090	1.0407399999999999e-12	Ni	15	1.90868m	-35.93	1.0973593861966946e-24
14091	5.93116e-14	Ni	15	33.4917m	-35.93	1.0973593861966946e-24
14092	6.38873e-11	Ni	15	310.930A	-35.93	1.0973593861966946e-24
14093	6.31542e-11	Ni	15	314.539A	-35.93	1.0973593861966946e-24
14094	2.65576e-11	Ni	15	747.977A	-35.93	1.0973593861966946e-24
14095	4.32942e-11	Ni	15	458.825A	-35.93	1.0973593861966946e-24
14096	4.42754e-11	Ni	15	448.657A	-35.93	1.0973593861966946e-24
14097	5.35523e-11	Ni	15	370.936A	-35.93	1.0973593861966946e-24
14098	6.10253e-11	Ni	15	325.512A	-35.93	1.0973593861966946e-24
14099	7.57054e-11	Ni	15	262.391A	-35.93	1.0973593861966946e-24
14100	1.67366e-11	Ni	15	1186.89A	-35.93	1.0973593861966946e-24
14101	1.77178e-11	Ni	15	1121.16A	-35.93	1.0973593861966946e-24
14102	2.65066e-11	Ni	15	749.416A	-35.93	1.0973593861966946e-24
14103	2.69947e-11	Ni	15	735.866A	-35.93	1.0973593861966946e-24
14104	3.44677e-11	Ni	15	576.321A	-35.93	1.0973593861966946e-24
14105	7.02012e-11	Ni	15	282.965A	-35.93	1.0973593861966946e-24
14106	8.26215e-12	Ni	11	2404.27A	-35.93	1.0973593861966946e-24
14107	7.27842e-11	Ni	11	272.923A	-35.93	1.0973593861966946e-24
14108	7.1936e-11	Ni	11	276.141A	-35.93	1.0973593861966946e-24
14109	6.59866e-11	Ni	11	301.038A	-35.93	1.0973593861966946e-24
14110	4.91478e-11	Ni	15	404.178A	-35.93	1.0973593861966946e-24
14111	1.66708e-12	Ni	11	1.19157m	-35.93	1.0973593861966946e-24
14112	6.28579e-11	Ni	11	316.022A	-35.93	1.0973593861966946e-24
14113	2.99181e-13	Ni	11	6.63962m	-35.93	1.0973593861966946e-24
14114	1.67499e-11	Ni	15	1185.94A	-35.93	1.0973593861966946e-24
14115	3.14301e-11	Ni	15	632.021A	-35.93	1.0973593861966946e-24
14116	4.88203e-13	Ni	15	4.06889m	-35.93	1.0973593861966946e-24
14117	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.0973593861966946e-24
14118	1.06819e-12	Na	1	1.85964m	-35.93	1.0973593861966946e-24
14119	1.06817e-12	Na	1	1.85967m	-35.93	1.0973593861966946e-24
14120	3.67822e-12	Ne	1	5400.56A	-35.93	1.0973593861966946e-24
14121	3.4168199999999998e-15	Na	1	581.372m	-35.93	1.0973593861966946e-24
14122	6.28393e-12	Na	2	3161.15A	-35.93	1.0973593861966946e-24
14123	1.4478799999999999e-12	Na	2	1.37197m	-35.93	1.0973593861966946e-24
14124	1.42417e-12	Na	2	1.39481m	-35.93	1.0973593861966946e-24
14125	1.36776e-12	Na	2	1.45233m	-35.93	1.0973593861966946e-24
14126	1.18616e-12	Na	2	1.67469m	-35.93	1.0973593861966946e-24
14127	5.70564e-13	Na	2	3.48155m	-35.93	1.0973593861966946e-24
14128	5.67305e-13	Na	2	3.50155m	-35.93	1.0973593861966946e-24
14129	6.8946300000000005e-12	Na	2	2881.15A	-35.93	1.0973593861966946e-24
14130	3.39419e-12	Ne	1	5852.49A	-35.93	1.0973593861966946e-24
14131	3.29427e-12	Ne	1	6030.00A	-35.93	1.0973593861966946e-24
14132	3.27023e-12	Ne	1	6074.34A	-35.93	1.0973593861966946e-24
14133	6.40799e-11	Ne	3	309.995A	-35.93	1.0973593861966946e-24
14134	6.40905e-11	Ne	3	309.944A	-35.93	1.0973593861966946e-24
14135	5.81319e-11	Ne	3	341.714A	-35.93	1.0973593861966946e-24
14136	5.81381e-11	Ne	3	341.677A	-35.93	1.0973593861966946e-24
14137	6.386180000000001e-14	Ne	3	31.1054m	-35.93	1.0973593861966946e-24
14138	6.40738e-11	Ne	3	310.025A	-35.93	1.0973593861966946e-24
14139	1.07576e-12	Na	1	1.84655m	-35.93	1.0973593861966946e-24
14140	1.0757700000000002e-12	Na	1	1.84653m	-35.93	1.0973593861966946e-24
14141	7.96352e-12	Ni	15	2494.43A	-35.93	1.0973593861966946e-24
14142	2.64485e-12	Na	1	7510.62A	-35.93	1.0973593861966946e-24
14143	3.24112e-11	Ni	15	612.888A	-35.93	1.0973593861966946e-24
14144	4.02964e-12	Ni	11	4929.59A	-35.93	1.0973593861966946e-24
14145	3.85702e-13	Na	2	5.15021m	-35.93	1.0973593861966946e-24
14146	3.85174e-13	Na	2	5.15728m	-35.93	1.0973593861966946e-24
14147	3.41748e-13	Na	2	5.81260m	-35.93	1.0973593861966946e-24
14148	3.08847e-13	Na	2	6.43180m	-35.93	1.0973593861966946e-24
14149	2.61716e-13	Na	2	7.59008m	-35.93	1.0973593861966946e-24
14150	2.03571e-13	Na	2	9.75801m	-35.93	1.0973593861966946e-24
14151	1.81603e-13	Na	2	10.9384m	-35.93	1.0973593861966946e-24
14152	1.38177e-13	Na	2	14.3761m	-35.93	1.0973593861966946e-24
14153	1.23539e-13	Na	2	16.0795m	-35.93	1.0973593861966946e-24
14154	1.05277e-13	Na	2	18.8688m	-35.93	1.0973593861966946e-24
14155	8.01133e-14	Na	2	24.7954m	-35.93	1.0973593861966946e-24
14156	7.685470000000001e-14	Na	2	25.8468m	-35.93	1.0973593861966946e-24
14157	4.3425599999999995e-14	Na	2	45.7436m	-35.93	1.0973593861966946e-24
14158	2.37028e-14	Na	2	83.8065m	-35.93	1.0973593861966946e-24
14159	4.41584e-13	Na	2	4.49845m	-35.93	1.0973593861966946e-24
14160	4.47025e-13	Na	2	4.44371m	-35.93	1.0973593861966946e-24
14161	4.65287e-13	Na	2	4.26929m	-35.93	1.0973593861966946e-24
14162	4.9045e-13	Na	2	4.05025m	-35.93	1.0973593861966946e-24
14163	7.66977e-17	N	1	2.58997c	-35.93	1.0973593861966946e-24
14164	1.75755e-12	O	1	1.13024m	-35.93	1.0973593861966946e-24
14165	1.7464799999999998e-12	O	1	1.13740m	-35.93	1.0973593861966946e-24
14166	1.07556e-13	Sc	8	18.4690m	-35.93	1.0973593861966946e-24
14167	1.69236e-11	Fe	9	1173.77A	-35.93	1.0973593861966946e-24
14168	2.34798e-11	Fe	9	846.022A	-35.93	1.0973593861966946e-24
14169	1.99284e-11	Fe	9	996.792A	-35.93	1.0973593861966946e-24
14170	2.09852e-11	Fe	9	946.592A	-35.93	1.0973593861966946e-24
14171	2.12039e-11	Fe	9	936.831A	-35.93	1.0973593861966946e-24
14172	2.12081e-11	Fe	9	936.646A	-35.93	1.0973593861966946e-24
14173	2.30839e-11	Fe	9	860.531A	-35.93	1.0973593861966946e-24
14174	2.32067e-11	Fe	9	855.980A	-35.93	1.0973593861966946e-24
14175	1.57696e-11	Fe	9	1259.67A	-35.93	1.0973593861966946e-24
14176	1.67719e-11	Fe	9	1184.39A	-35.93	1.0973593861966946e-24
14177	1.68264e-11	Fe	9	1180.55A	-35.93	1.0973593861966946e-24
14178	1.70492e-11	Fe	9	1165.12A	-35.93	1.0973593861966946e-24
14179	2.98508e-13	Mg	1	6.65458m	-35.93	1.0973593861966946e-24
14180	2.13705e-11	Fe	9	929.526A	-35.93	1.0973593861966946e-24
14181	1.72117e-11	Fe	9	1154.13A	-35.93	1.0973593861966946e-24
14182	2.02015e-11	Fe	9	983.315A	-35.93	1.0973593861966946e-24
14183	2.36439e-11	Fe	9	840.151A	-35.93	1.0973593861966946e-24
14184	7.53487e-11	Fe	9	263.634A	-35.93	1.0973593861966946e-24
14185	7.54714e-11	Fe	9	263.205A	-35.93	1.0973593861966946e-24
14186	2.86821e-11	Fe	9	692.574A	-35.93	1.0973593861966946e-24
14187	4.96128e-11	Fe	9	400.389A	-35.93	1.0973593861966946e-24
14188	4.98902e-11	Fe	9	398.164A	-35.93	1.0973593861966946e-24
14189	5.00526e-11	Fe	9	396.872A	-35.93	1.0973593861966946e-24
14190	2.33571e-11	Fe	9	850.468A	-35.93	1.0973593861966946e-24
14191	2.16437e-11	Fe	9	917.796A	-35.93	1.0973593861966946e-24
14192	2.14812e-11	Fe	9	924.737A	-35.93	1.0973593861966946e-24
14193	2.12584e-11	Fe	9	934.430A	-35.93	1.0973593861966946e-24
14194	2.87735e-13	Mg	1	6.90373m	-35.93	1.0973593861966946e-24
14195	2.86394e-13	Mg	1	6.93605m	-35.93	1.0973593861966946e-24
14196	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	1.0973593861966946e-24
14197	2.54333e-12	Mg	1	7810.41A	-35.93	1.0973593861966946e-24
14198	2.56437e-12	Mg	1	7746.33A	-35.93	1.0973593861966946e-24
14199	1.13219e-12	Li	1	1.75452m	-35.93	1.0973593861966946e-24
14200	1.06247e-12	Li	1	1.86966m	-35.93	1.0973593861966946e-24
14201	1.06246e-12	Li	1	1.86967m	-35.93	1.0973593861966946e-24
14202	1.06246e-12	Li	1	1.86967m	-35.93	1.0973593861966946e-24
14203	2.56437e-12	Mg	1	7746.34A	-35.93	1.0973593861966946e-24
14204	1.35513e-15	Li	1	1465.88m	-35.93	1.0973593861966946e-24
14205	1.35135e-15	Li	1	1469.97m	-35.93	1.0973593861966946e-24
14206	5.18741e-12	Mg	1	3829.36A	-35.93	1.0973593861966946e-24
14207	5.18343e-12	Mg	1	3832.30A	-35.93	1.0973593861966946e-24
14208	5.16503e-12	Mg	1	3845.95A	-35.93	1.0973593861966946e-24
14209	5.16039e-12	Mg	1	3849.41A	-35.93	1.0973593861966946e-24
14210	2.56437e-12	Mg	1	7746.33A	-35.93	1.0973593861966946e-24
14211	1.35115e-15	Li	1	1470.19m	-35.93	1.0973593861966946e-24
14212	3.07413e-11	K	4	646.181A	-35.93	1.0973593861966946e-24
14213	3.97295e-11	K	4	499.992A	-35.93	1.0973593861966946e-24
14214	3.60962e-11	K	3	550.320A	-35.93	1.0973593861966946e-24
14215	5.18888e-11	Fe	9	382.828A	-35.93	1.0973593861966946e-24
14216	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	1.0973593861966946e-24
14217	1.64125e-13	Fe	9	12.1032m	-35.93	1.0973593861966946e-24
14218	4.42816e-11	K	3	448.594A	-35.93	1.0973593861966946e-24
14219	1.3096e-12	K	1	1.51684m	-35.93	1.0973593861966946e-24
14220	1.00263e-12	Fe	9	1.98123m	-35.93	1.0973593861966946e-24
14221	1.62496e-13	Fe	9	12.2246m	-35.93	1.0973593861966946e-24
14222	2.00207e-12	Fe	9	9921.95A	-35.93	1.0973593861966946e-24
14223	1.15436e-12	Fe	9	1.72082m	-35.93	1.0973593861966946e-24
14224	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	1.0973593861966946e-24
14225	1.44253e-12	Fe	9	1.37705m	-35.93	1.0973593861966946e-24
14226	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	1.0973593861966946e-24
14227	3.27922e-12	Fe	9	6057.68A	-35.93	1.0973593861966946e-24
14228	5.450309999999999e-14	Fe	9	36.4465m	-35.93	1.0973593861966946e-24
14229	1.51726e-13	Fe	9	13.0923m	-35.93	1.0973593861966946e-24
14230	2.12485e-12	Fe	9	9348.65A	-35.93	1.0973593861966946e-24
14231	4.39899e-13	Fe	9	4.51568m	-35.93	1.0973593861966946e-24
14232	9.72233e-14	Fe	9	20.4318m	-35.93	1.0973593861966946e-24
14233	2.229e-13	Fe	9	8.91181m	-35.93	1.0973593861966946e-24
14234	3.85396e-13	Fe	9	5.15430m	-35.93	1.0973593861966946e-24
14235	2.0993e-12	Fe	9	9462.44A	-35.93	1.0973593861966946e-24
14236	2.22207e-12	Fe	9	8939.61A	-35.93	1.0973593861966946e-24
14237	1.25677e-13	Fe	9	15.8060m	-35.93	1.0973593861966946e-24
14238	2.88173e-13	Fe	9	6.89325m	-35.93	1.0973593861966946e-24
14239	2.27658e-12	Fe	9	8725.59A	-35.93	1.0973593861966946e-24
14240	4.11782e-11	K	3	482.402A	-35.93	1.0973593861966946e-24
14241	1.4499100000000002e-13	K	1	13.7005m	-35.93	1.0973593861966946e-24
14242	2.03656e-11	Fe	9	975.393A	-35.93	1.0973593861966946e-24
14243	1.45204e-13	K	1	13.6804m	-35.93	1.0973593861966946e-24
14244	2.1368e-11	Fe	9	929.638A	-35.93	1.0973593861966946e-24
14245	2.14224e-11	Fe	9	927.273A	-35.93	1.0973593861966946e-24
14246	2.16453e-11	Fe	9	917.727A	-35.93	1.0973593861966946e-24
14247	2.18077e-11	Fe	9	910.890A	-35.93	1.0973593861966946e-24
14248	2.35212e-11	Fe	9	844.535A	-35.93	1.0973593861966946e-24
14249	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	1.0973593861966946e-24
14250	2.85739e-13	Mg	1	6.95195m	-35.93	1.0973593861966946e-24
14251	1.90479e-11	Fe	9	1042.87A	-35.93	1.0973593861966946e-24
14252	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	1.0973593861966946e-24
14253	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	1.0973593861966946e-24
14254	1.7139e-12	Fe	9	1.15902m	-35.93	1.0973593861966946e-24
14255	1.83667e-12	Fe	9	1.08154m	-35.93	1.0973593861966946e-24
14256	1.22776e-13	Fe	9	16.1794m	-35.93	1.0973593861966946e-24
14257	2.8742900000000003e-12	K	1	6911.08A	-35.93	1.0973593861966946e-24
14258	2.86282e-12	K	1	6938.76A	-35.93	1.0973593861966946e-24
14259	1.31006e-12	K	1	1.51631m	-35.93	1.0973593861966946e-24
14260	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	1.0973593861966946e-24
14261	1.31006e-12	K	1	1.51631m	-35.93	1.0973593861966946e-24
14262	5.46288e-13	K	1	3.63626m	-35.93	1.0973593861966946e-24
14263	5.425609999999999e-13	K	1	3.66124m	-35.93	1.0973593861966946e-24
14264	1.45204e-13	K	1	13.6804m	-35.93	1.0973593861966946e-24
14265	2.97167e-13	Mg	1	6.68460m	-35.93	1.0973593861966946e-24
14266	2.99163e-13	Mg	1	6.64002m	-35.93	1.0973593861966946e-24
14267	2.1438400000000003e-12	O	1	9265.83A	-35.93	1.0973593861966946e-24
14268	4.3566499999999994e-13	O	1	4.55957m	-35.93	1.0973593861966946e-24
14269	4.35667e-13	O	1	4.55955m	-35.93	1.0973593861966946e-24
14270	4.3565100000000004e-13	O	1	4.55972m	-35.93	1.0973593861966946e-24
14271	5.0270800000000004e-15	P	1	395.149m	-35.93	1.0973593861966946e-24
14272	4.79293e-12	P	2	4144.53A	-35.93	1.0973593861966946e-24
14273	2.26382e-11	P	4	877.474A	-35.93	1.0973593861966946e-24
14274	1.77591e-11	P	4	1118.55A	-35.93	1.0973593861966946e-24
14275	2.15617e-12	S	1	9212.86A	-35.93	1.0973593861966946e-24
14276	2.15261e-12	S	1	9228.09A	-35.93	1.0973593861966946e-24
14277	2.15041e-12	S	1	9237.54A	-35.93	1.0973593861966946e-24
14278	1.8999099999999997e-12	S	1	1.04554m	-35.93	1.0973593861966946e-24
14279	6.97411e-11	O	5	284.831A	-35.93	1.0973593861966946e-24
14280	3.0877e-13	Mg	1	6.43341m	-35.93	1.0973593861966946e-24
14281	3.3266300000000003e-13	O	1	5.97135m	-35.93	1.0973593861966946e-24
14282	3.32646e-13	O	1	5.97166m	-35.93	1.0973593861966946e-24
14283	3.32621e-13	O	1	5.97209m	-35.93	1.0973593861966946e-24
14284	3.32408e-13	O	1	5.97592m	-35.93	1.0973593861966946e-24
14285	3.3238400000000003e-13	O	1	5.97636m	-35.93	1.0973593861966946e-24
14286	3.32363e-13	O	1	5.97673m	-35.93	1.0973593861966946e-24
14287	3.3225e-13	O	1	5.97877m	-35.93	1.0973593861966946e-24
14288	3.32229e-13	O	1	5.97914m	-35.93	1.0973593861966946e-24
14289	9.94669e-11	O	5	199.709A	-35.93	1.0973593861966946e-24
14290	8.4227e-11	O	5	235.844A	-35.93	1.0973593861966946e-24
14291	9.636889999999999e-17	N	1	2.06129c	-35.93	1.0973593861966946e-24
14292	5.03219e-12	O	1	3947.48A	-35.93	1.0973593861966946e-24
14293	2.14497e-12	O	1	9260.94A	-35.93	1.0973593861966946e-24
14294	2.14499e-12	O	1	9260.85A	-35.93	1.0973593861966946e-24
14295	7.18914e-13	O	1	2.76312m	-35.93	1.0973593861966946e-24
14296	7.18542e-13	O	1	2.76455m	-35.93	1.0973593861966946e-24
14297	6.86755e-13	O	1	2.89251m	-35.93	1.0973593861966946e-24
14298	6.86703e-13	O	1	2.89273m	-35.93	1.0973593861966946e-24
14299	6.86687e-13	O	1	2.89280m	-35.93	1.0973593861966946e-24
14300	5.69986e-13	O	1	3.48508m	-35.93	1.0973593861966946e-24
14301	5.698520000000001e-13	O	1	3.48590m	-35.93	1.0973593861966946e-24
14302	4.35733e-13	O	1	4.55886m	-35.93	1.0973593861966946e-24
14303	7.18676e-13	O	1	2.76403m	-35.93	1.0973593861966946e-24
14304	4.3568100000000004e-13	O	1	4.55940m	-35.93	1.0973593861966946e-24
14305	2.14455e-12	O	1	9262.78A	-35.93	1.0973593861966946e-24
14306	2.1445900000000003e-12	O	1	9262.58A	-35.93	1.0973593861966946e-24
14307	1.2007299999999998e-10	Ni	9	165.437A	-35.93	1.0973593861966946e-24
14308	1.2007299999999998e-10	Ni	9	165.436A	-35.93	1.0973593861966946e-24
14309	2.14457e-12	O	1	9262.67A	-35.93	1.0973593861966946e-24
14310	5.03242e-12	O	1	3947.29A	-35.93	1.0973593861966946e-24
14311	5.03205e-12	O	1	3947.59A	-35.93	1.0973593861966946e-24
14312	4.5475199999999996e-12	O	1	4368.19A	-35.93	1.0973593861966946e-24
14313	4.54747e-12	O	1	4368.24A	-35.93	1.0973593861966946e-24
14314	4.54746e-12	O	1	4368.26A	-35.93	1.0973593861966946e-24
14315	2.145e-12	O	1	9260.81A	-35.93	1.0973593861966946e-24
14316	8.434760000000002e-14	O	5	23.5507m	-35.93	1.0973593861966946e-24
14317	7.32838e-11	O	5	271.062A	-35.93	1.0973593861966946e-24
14318	3.3221999999999997e-13	O	1	5.97931m	-35.93	1.0973593861966946e-24
14319	1.1377e-11	K	8	1746.02A	-35.93	1.0973593861966946e-24
14320	1.34701e-11	K	8	1474.71A	-35.93	1.0973593861966946e-24
14321	1.35118e-11	K	8	1470.16A	-35.93	1.0973593861966946e-24
14322	2.70032e-13	K	8	7.35635m	-35.93	1.0973593861966946e-24
14323	7.82078e-13	K	8	2.53996m	-35.93	1.0973593861966946e-24
14324	1.25756e-11	K	8	1579.60A	-35.93	1.0973593861966946e-24
14325	1.25913e-11	K	8	1577.64A	-35.93	1.0973593861966946e-24
14326	3.95176e-11	K	8	502.674A	-35.93	1.0973593861966946e-24
14327	1.34858e-11	K	8	1472.99A	-35.93	1.0973593861966946e-24
14328	4.31565e-12	Li	1	4602.89A	-35.93	1.0973593861966946e-24
14329	1.13219e-12	Li	1	1.75452m	-35.93	1.0973593861966946e-24
14330	1.13219e-12	Li	1	1.75452m	-35.93	1.0973593861966946e-24
14331	2.54133e-12	Mg	1	7816.55A	-35.93	1.0973593861966946e-24
14332	1.3431399999999999e-12	Mg	1	1.47896m	-35.93	1.0973593861966946e-24
14333	1.34313e-12	Mg	1	1.47896m	-35.93	1.0973593861966946e-24
14334	1.34313e-12	Mg	1	1.47897m	-35.93	1.0973593861966946e-24
14335	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	1.0973593861966946e-24
14336	1.03436e-12	Mg	1	1.92046m	-35.93	1.0973593861966946e-24
14337	8.849440000000001e-13	Mg	1	2.24471m	-35.93	1.0973593861966946e-24
14338	2.54199e-12	Mg	1	7814.53A	-35.93	1.0973593861966946e-24
14339	8.8495e-13	Mg	1	2.24470m	-35.93	1.0973593861966946e-24
14340	3.08774e-13	Mg	1	6.43334m	-35.93	1.0973593861966946e-24
14341	4.31565e-12	Li	1	4602.89A	-35.93	1.0973593861966946e-24
14342	1.16477e-12	K	8	1.70544m	-35.93	1.0973593861966946e-24
14343	1.65238e-14	N	1	120.217m	-35.93	1.0973593861966946e-24
14344	8.94741e-13	K	8	2.22014m	-35.93	1.0973593861966946e-24
14345	3.6919699999999997e-13	N	1	5.38046m	-35.93	1.0973593861966946e-24
14346	5.56329e-13	N	1	3.57063m	-35.93	1.0973593861966946e-24
14347	1.23474e-11	K	8	1608.80A	-35.93	1.0973593861966946e-24
14348	9.70372e-12	K	8	2047.10A	-35.93	1.0973593861966946e-24
14349	1.17937e-11	K	8	1684.32A	-35.93	1.0973593861966946e-24
14350	1.18094e-11	K	8	1682.09A	-35.93	1.0973593861966946e-24
14351	1.18354e-11	K	8	1678.39A	-35.93	1.0973593861966946e-24
14352	1.55597e-10	Ne	7	127.666A	-35.93	1.0973593861966946e-24
14353	2.90351e-11	K	8	684.154A	-35.93	1.0973593861966946e-24
14354	1.56972e-14	K	8	126.548m	-35.93	1.0973593861966946e-24
14355	4.17267e-14	K	8	47.6061m	-35.93	1.0973593861966946e-24
14356	2.6029500000000002e-14	K	8	76.3151m	-35.93	1.0973593861966946e-24
14357	4.3157099999999996e-12	Li	1	4602.82A	-35.93	1.0973593861966946e-24
14358	1.23213e-11	K	8	1612.20A	-35.93	1.0973593861966946e-24
14359	1.23056e-11	K	8	1614.26A	-35.93	1.0973593861966946e-24
14360	1.02125e-11	K	8	1945.11A	-35.93	1.0973593861966946e-24
14361	5.12047e-13	K	8	3.87942m	-35.93	1.0973593861966946e-24
14362	4.75015e-11	K	8	418.186A	-35.93	1.0973593861966946e-24
14363	3.44128e-11	K	8	577.241A	-35.93	1.0973593861966946e-24
14364	4.48953e-11	K	8	442.462A	-35.93	1.0973593861966946e-24
14365	3.49217e-11	K	8	568.828A	-35.93	1.0973593861966946e-24
14366	3.09684e-11	Ne	6	641.442A	-35.93	1.0973593861966946e-24
14367	3.4655e-15	Si	1	573.205m	-35.93	1.0973593861966946e-24
14368	6.65093e-11	Ne	8	298.672A	-35.93	1.0973593861966946e-24
14369	2.80953e-11	Cl	8	707.039A	-35.93	1.0973593861966946e-24
14370	1.02613e-11	Al	3	1935.86A	-35.93	1.0973593861966946e-24
14371	4.9147e-12	Fe	2	4041.85A	-35.93	1.0973593861966946e-24
14372	2.56183e-12	Cl	8	7754.01A	-35.93	1.0973593861966946e-24
14373	6.85787e-13	B	2	2.89659m	-35.93	1.0973593861966946e-24
14374	2.65882e-12	Ar	1	7471.16A	-35.93	1.0973593861966946e-24
14375	5.0698300000000004e-12	B	2	3918.17A	-35.93	1.0973593861966946e-24
14376	3.43696e-12	Fe	2	5779.66A	-35.93	1.0973593861966946e-24
14377	3.25916e-12	Fe	2	6094.96A	-35.93	1.0973593861966946e-24
14378	2.43516e-11	Cl	8	815.734A	-35.93	1.0973593861966946e-24
14379	3.06301e-12	Fe	2	6485.28A	-35.93	1.0973593861966946e-24
14380	2.84425e-12	Fe	2	6984.08A	-35.93	1.0973593861966946e-24
14381	7.390010000000001e-13	Al	1	2.68801m	-35.93	1.0973593861966946e-24
14382	2.2809e-11	Cl	8	870.906A	-35.93	1.0973593861966946e-24
14383	2.94422e-12	Fe	2	6746.93A	-35.93	1.0973593861966946e-24
14384	2.92095e-11	Cl	8	680.069A	-35.93	1.0973593861966946e-24
14385	1.6913e-11	Cl	7	1174.51A	-35.93	1.0973593861966946e-24
14386	3.94496e-12	Fe	2	5035.40A	-35.93	1.0973593861966946e-24
14387	2.82473e-12	B	2	7032.33A	-35.93	1.0973593861966946e-24
14388	2.82556e-12	B	2	7030.27A	-35.93	1.0973593861966946e-24
14389	5.02682e-12	B	2	3951.70A	-35.93	1.0973593861966946e-24
14390	2.3579e-12	Ar	1	8424.65A	-35.93	1.0973593861966946e-24
14391	7.610159999999999e-13	Co	14	2.61025m	-35.93	1.0973593861966946e-24
14392	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	1.0973593861966946e-24
14393	1.02608e-11	Al	3	1935.95A	-35.93	1.0973593861966946e-24
14394	3.49791e-12	Cl	8	5678.95A	-35.93	1.0973593861966946e-24
14395	8.272360000000001e-12	B	2	2401.31A	-35.93	1.0973593861966946e-24
14396	1.06582e-12	Cl	8	1.86377m	-35.93	1.0973593861966946e-24
14397	5.143270000000001e-13	Al	1	3.86222m	-35.93	1.0973593861966946e-24
14398	5.13154e-13	Al	1	3.87105m	-35.93	1.0973593861966946e-24
14399	2.67939e-13	Al	1	7.41379m	-35.93	1.0973593861966946e-24
14400	2.67034e-13	Al	1	7.43892m	-35.93	1.0973593861966946e-24
14401	1.04476e-12	Cl	8	1.90134m	-35.93	1.0973593861966946e-24
14402	1.61542e-12	Cl	8	1.22968m	-35.93	1.0973593861966946e-24
14403	1.50653e-14	Al	1	131.855m	-35.93	1.0973593861966946e-24
14404	2.11058e-12	Cl	8	9411.84A	-35.93	1.0973593861966946e-24
14405	5.70663e-13	Cl	8	3.48094m	-35.93	1.0973593861966946e-24
14406	3.64426e-12	Fe	2	5450.89A	-35.93	1.0973593861966946e-24
14407	5.70828e-12	B	2	3479.94A	-35.93	1.0973593861966946e-24
14408	3.84042e-12	Fe	2	5172.47A	-35.93	1.0973593861966946e-24
14409	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	1.0973593861966946e-24
14410	7.54067e-13	Al	1	2.63431m	-35.93	1.0973593861966946e-24
14411	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	1.0973593861966946e-24
14412	2.92724e-12	Cl	8	6786.07A	-35.93	1.0973593861966946e-24
14413	7.57638e-13	Al	6	2.62189m	-35.93	1.0973593861966946e-24
14414	2.81954e-13	Cl	8	7.04530m	-35.93	1.0973593861966946e-24
14415	4.95157e-13	Cl	8	4.01175m	-35.93	1.0973593861966946e-24
14416	2.13204e-13	Cl	8	9.31712m	-35.93	1.0973593861966946e-24
14417	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	1.0973593861966946e-24
14418	3.14038e-12	Fe	2	6325.50A	-35.93	1.0973593861966946e-24
14419	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	1.0973593861966946e-24
14420	8.58325e-11	Fe	9	231.433A	-35.93	1.0973593861966946e-24
14421	1.37897e-17	He	1	14.4053c	-35.93	1.0973593861966946e-24
14422	2.26116e-11	C	3	878.508A	-35.93	1.0973593861966946e-24
14423	5.83568e-11	He	1	340.397A	-35.93	1.0973593861966946e-24
14424	5.9777e-11	Fe	9	332.310A	-35.93	1.0973593861966946e-24
14425	5.45354e-12	Fe	2	3642.49A	-35.93	1.0973593861966946e-24
14426	8.919330000000001e-12	Cl	6	2227.12A	-35.93	1.0973593861966946e-24
14427	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	1.0973593861966946e-24
14428	2.41894e-12	Cl	1	8212.04A	-35.93	1.0973593861966946e-24
14429	2.38374e-12	Cl	1	8333.31A	-35.93	1.0973593861966946e-24
14430	3.24465e-12	Ca	1	6122.22A	-35.93	1.0973593861966946e-24
14431	5.86846e-12	Fe	2	3384.95A	-35.93	1.0973593861966946e-24
14432	8.57098e-11	Fe	9	231.764A	-35.93	1.0973593861966946e-24
14433	8.68961e-11	Fe	9	228.600A	-35.93	1.0973593861966946e-24
14434	5.70265e-15	C	3	348.337m	-35.93	1.0973593861966946e-24
14435	8.35566e-11	Fe	9	237.737A	-35.93	1.0973593861966946e-24
14436	6.79376e-11	Fe	7	292.393A	-35.93	1.0973593861966946e-24
14437	6.77677e-11	Fe	7	293.126A	-35.93	1.0973593861966946e-24
14438	5.86232e-11	He	1	338.850A	-35.93	1.0973593861966946e-24
14439	2.42751e-11	C	3	818.307A	-35.93	1.0973593861966946e-24
14440	6.60141e-11	Fe	7	300.912A	-35.93	1.0973593861966946e-24
14441	1.5162700000000002e-14	C	3	131.009m	-35.93	1.0973593861966946e-24
14442	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	1.0973593861966946e-24
14443	1.06457e-12	Fe	2	1.86596m	-35.93	1.0973593861966946e-24
14444	1.77262e-11	Co	14	1120.62A	-35.93	1.0973593861966946e-24
14445	2.48115e-12	Ar	1	8006.16A	-35.93	1.0973593861966946e-24
14446	2.64723e-12	Ar	1	7503.87A	-35.93	1.0973593861966946e-24
14447	3.3593099999999997e-12	Fe	2	5913.26A	-35.93	1.0973593861966946e-24
14448	5.01739e-12	Cl	8	3959.12A	-35.93	1.0973593861966946e-24
14449	5.16394e-11	Co	14	384.676A	-35.93	1.0973593861966946e-24
14450	3.16315e-12	Fe	2	6279.95A	-35.93	1.0973593861966946e-24
14451	5.07417e-12	B	2	3914.82A	-35.93	1.0973593861966946e-24
14452	2.9444e-12	Fe	2	6746.53A	-35.93	1.0973593861966946e-24
14453	7.00865e-12	Cl	8	2834.28A	-35.93	1.0973593861966946e-24
14454	7.57936e-12	Cl	8	2620.86A	-35.93	1.0973593861966946e-24
14455	1.35115e-14	Mg	11	147.019m	-35.93	1.0973593861966946e-24
14456	8.95654e-12	B	2	2217.87A	-35.93	1.0973593861966946e-24
14457	8.955710000000001e-12	B	2	2218.08A	-35.93	1.0973593861966946e-24
14458	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	1.0973593861966946e-24
14459	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	1.0973593861966946e-24
14460	2.45128e-12	Ar	1	8103.69A	-35.93	1.0973593861966946e-24
14461	5.07151e-12	B	2	3916.87A	-35.93	1.0973593861966946e-24
14462	9.17211e-12	Co	14	2165.74A	-35.93	1.0973593861966946e-24
14463	2.13118e-11	Cl	8	932.088A	-35.93	1.0973593861966946e-24
14464	4.4335800000000006e-12	Fe	2	4480.45A	-35.93	1.0973593861966946e-24
14465	2.50554e-11	Cl	8	792.820A	-35.93	1.0973593861966946e-24
14466	1.55775e-11	Co	14	1275.20A	-35.93	1.0973593861966946e-24
14467	7.29752e-13	Al	1	2.72208m	-35.93	1.0973593861966946e-24
14468	5.71094e-12	B	2	3478.32A	-35.93	1.0973593861966946e-24
14469	9.21962e-16	B	1	2154.59m	-35.93	1.0973593861966946e-24
14470	2.23309e-12	Fe	2	8895.51A	-35.93	1.0973593861966946e-24
14471	2.39035e-13	Cl	6	8.31029m	-35.93	1.0973593861966946e-24
14472	2.27049e-12	Fe	2	8748.98A	-35.93	1.0973593861966946e-24
14473	2.10412e-12	Fe	2	9440.74A	-35.93	1.0973593861966946e-24
14474	4.76354e-11	Cr	12	417.011A	-35.93	1.0973593861966946e-24
14475	1.20826e-11	Cr	5	1644.05A	-35.93	1.0973593861966946e-24
14476	3.1793e-12	Fe	2	6248.06A	-35.93	1.0973593861966946e-24
14477	3.10332e-12	Fe	2	6401.03A	-35.93	1.0973593861966946e-24
14478	4.74778e-11	Cr	12	418.394A	-35.93	1.0973593861966946e-24
14479	1.97313e-12	B	1	1.00675m	-35.93	1.0973593861966946e-24
14480	2.2637400000000002e-12	Fe	2	8775.07A	-35.93	1.0973593861966946e-24
14481	2.10504e-12	Fe	2	9436.63A	-35.93	1.0973593861966946e-24
14482	9.24943e-15	Al	1	214.764m	-35.93	1.0973593861966946e-24
14483	7.49474e-12	Be	1	2650.45A	-35.93	1.0973593861966946e-24
14484	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.0973593861966946e-24
14485	3.5262699999999997e-12	B	1	5633.27A	-35.93	1.0973593861966946e-24
14486	1.69013e-12	Fe	2	1.17532m	-35.93	1.0973593861966946e-24
14487	1.4357900000000003e-10	Li	2	138.352A	-35.93	1.0973593861966946e-24
14488	7.52075e-13	Cl	6	2.64129m	-35.93	1.0973593861966946e-24
14489	3.16402e-12	Fe	2	6278.23A	-35.93	1.0973593861966946e-24
14490	3.5264e-12	B	1	5633.07A	-35.93	1.0973593861966946e-24
14491	5.68925e-12	B	1	3491.58A	-35.93	1.0973593861966946e-24
14492	4.72518e-11	Cr	12	420.396A	-35.93	1.0973593861966946e-24
14493	2.34647e-12	Fe	2	8465.69A	-35.93	1.0973593861966946e-24
14494	5.51627e-13	B	1	3.60106m	-35.93	1.0973593861966946e-24
14495	4.6341900000000005e-12	Fe	2	4286.50A	-35.93	1.0973593861966946e-24
14496	1.36306e-12	Fe	2	1.45735m	-35.93	1.0973593861966946e-24
14497	6.81439e-13	B	2	2.91507m	-35.93	1.0973593861966946e-24
14498	3.27132e-11	Be	3	607.231A	-35.93	1.0973593861966946e-24
14499	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	1.0973593861966946e-24
14500	1.4208000000000001e-10	Li	2	139.812A	-35.93	1.0973593861966946e-24
14501	2.09091e-12	Fe	2	9500.39A	-35.93	1.0973593861966946e-24
14502	1.43091e-12	Fe	2	1.38824m	-35.93	1.0973593861966946e-24
14503	8.79374e-12	Cl	6	2258.93A	-35.93	1.0973593861966946e-24
14504	1.4002600000000001e-12	Fe	2	1.41863m	-35.93	1.0973593861966946e-24
14505	1.56372e-11	Li	2	1270.33A	-35.93	1.0973593861966946e-24
14506	1.20201e-11	Cr	5	1652.60A	-35.93	1.0973593861966946e-24
14507	8.7999e-12	Cl	6	2257.35A	-35.93	1.0973593861966946e-24
14508	1.472e-10	Li	2	134.949A	-35.93	1.0973593861966946e-24
14509	1.35643e-12	Fe	2	1.46447m	-35.93	1.0973593861966946e-24
14510	4.83035e-12	Fe	2	4112.43A	-35.93	1.0973593861966946e-24
14511	5.51753e-13	B	1	3.60024m	-35.93	1.0973593861966946e-24
14512	8.04158e-12	Cl	6	2470.22A	-35.93	1.0973593861966946e-24
14513	1.08106e-11	Cr	5	1837.50A	-35.93	1.0973593861966946e-24
14514	2.23329e-12	Fe	2	8894.72A	-35.93	1.0973593861966946e-24
14515	4.41543e-12	Fe	2	4498.87A	-35.93	1.0973593861966946e-24
14516	2.0537099999999997e-12	Fe	2	9672.48A	-35.93	1.0973593861966946e-24
14517	2.95466e-11	Cl	6	672.310A	-35.93	1.0973593861966946e-24
14518	5.9982e-13	B	1	3.31174m	-35.93	1.0973593861966946e-24
14519	1.43578e-10	Li	2	138.353A	-35.93	1.0973593861966946e-24
14520	1.97307e-12	B	1	1.00678m	-35.93	1.0973593861966946e-24
14521	3.5165e-12	Fe	2	5648.93A	-35.93	1.0973593861966946e-24
14522	3.32034e-12	Fe	2	5982.65A	-35.93	1.0973593861966946e-24
14523	6.448e-11	Co	13	308.071A	-35.93	1.0973593861966946e-24
14524	1.55802e-12	Al	1	1.27498m	-35.93	1.0973593861966946e-24
14525	1.28946e-15	Mg	11	1540.53m	-35.93	1.0973593861966946e-24
14526	1.18285e-12	Cl	8	1.67937m	-35.93	1.0973593861966946e-24
14527	2.73128e-12	Ar	1	7272.94A	-35.93	1.0973593861966946e-24
14528	5.80477e-11	Co	14	342.209A	-35.93	1.0973593861966946e-24
14529	3.45418e-12	Fe	2	5750.85A	-35.93	1.0973593861966946e-24
14530	4.22252e-15	Mg	11	470.441m	-35.93	1.0973593861966946e-24
14531	3.25803e-12	Fe	2	6097.08A	-35.93	1.0973593861966946e-24
14532	3.0392700000000002e-12	Fe	2	6535.93A	-35.93	1.0973593861966946e-24
14533	2.97493e-12	Ar	1	6677.28A	-35.93	1.0973593861966946e-24
14534	6.65656e-11	Co	14	298.419A	-35.93	1.0973593861966946e-24
14535	5.50961e-11	Co	13	360.542A	-35.93	1.0973593861966946e-24
14536	5.56364e-11	Co	13	357.041A	-35.93	1.0973593861966946e-24
14537	1.28946e-15	Mg	11	1540.53m	-35.93	1.0973593861966946e-24
14538	5.68263e-11	Co	13	349.565A	-35.93	1.0973593861966946e-24
14539	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	1.0973593861966946e-24
14540	1.55711e-12	Al	1	1.27573m	-35.93	1.0973593861966946e-24
14541	3.1015799999999998e-12	Fe	2	6404.61A	-35.93	1.0973593861966946e-24
14542	1.02614e-11	Al	3	1935.84A	-35.93	1.0973593861966946e-24
14543	1.55828e-12	Al	1	1.27477m	-35.93	1.0973593861966946e-24
14544	2.6744899999999996e-13	Al	6	7.42740m	-35.93	1.0973593861966946e-24
14545	7.802519999999999e-12	Cl	6	2545.90A	-35.93	1.0973593861966946e-24
14546	8.953880000000001e-12	B	2	2218.53A	-35.93	1.0973593861966946e-24
14547	1.519e-12	Fe	2	1.30773m	-35.93	1.0973593861966946e-24
14548	1.3603e-12	Fe	2	1.46030m	-35.93	1.0973593861966946e-24
14549	7.31954e-11	Fe	9	271.389A	-35.93	1.0973593861966946e-24
14550	5.99917e-13	B	1	3.31120m	-35.93	1.0973593861966946e-24
14551	7.494060000000001e-12	Be	1	2650.70A	-35.93	1.0973593861966946e-24
14552	5.99946e-13	B	1	3.31104m	-35.93	1.0973593861966946e-24
14553	8.55467e-12	Cl	6	2322.06A	-35.93	1.0973593861966946e-24
14554	7.49427e-12	Be	1	2650.62A	-35.93	1.0973593861966946e-24
14555	3.28121e-11	Cr	12	605.400A	-35.93	1.0973593861966946e-24
14556	8.56083e-12	Cl	6	2320.39A	-35.93	1.0973593861966946e-24
14557	1.3611e-12	Fe	2	1.45944m	-35.93	1.0973593861966946e-24
14558	1.9729400000000003e-12	B	1	1.00684m	-35.93	1.0973593861966946e-24
14559	1.44153e-10	Li	2	137.801A	-35.93	1.0973593861966946e-24
14560	3.57658e-15	Cl	7	555.404m	-35.93	1.0973593861966946e-24
14561	3.17403e-12	Cl	8	6258.44A	-35.93	1.0973593861966946e-24
14562	4.59077e-12	Fe	2	4327.04A	-35.93	1.0973593861966946e-24
14563	2.96661e-12	Al	1	6696.02A	-35.93	1.0973593861966946e-24
14564	4.23986e-12	Cl	8	4685.16A	-35.93	1.0973593861966946e-24
14565	6.93011e-11	Co	12	286.640A	-35.93	1.0973593861966946e-24
14566	2.96543e-12	Al	1	6698.67A	-35.93	1.0973593861966946e-24
14567	9.3607e-13	Cl	8	2.12211m	-35.93	1.0973593861966946e-24
14568	8.39964e-11	Fe	9	236.492A	-35.93	1.0973593861966946e-24
14569	9.46005e-15	C	3	209.983m	-35.93	1.0973593861966946e-24
14570	6.64123e-11	Ne	8	299.108A	-35.93	1.0973593861966946e-24
14571	7.63841e-11	Fe	9	260.060A	-35.93	1.0973593861966946e-24
14572	7.56646e-11	Fe	9	262.533A	-35.93	1.0973593861966946e-24
14573	8.187020000000001e-13	Fe	2	2.42634m	-35.93	1.0973593861966946e-24
14574	1.30935e-12	Fe	2	1.51713m	-35.93	1.0973593861966946e-24
14575	1.08425e-12	Fe	2	1.83209m	-35.93	1.0973593861966946e-24
14576	7.7378e-11	Fe	9	256.720A	-35.93	1.0973593861966946e-24
14577	1.00828e-12	Fe	2	1.97014m	-35.93	1.0973593861966946e-24
14578	7.75008e-11	Fe	9	256.313A	-35.93	1.0973593861966946e-24
14579	5.33001e-11	Fe	9	372.691A	-35.93	1.0973593861966946e-24
14580	9.29334e-12	Cl	6	2137.49A	-35.93	1.0973593861966946e-24
14581	7.46706e-11	Fe	9	266.028A	-35.93	1.0973593861966946e-24
14582	7.65068e-11	Fe	9	259.643A	-35.93	1.0973593861966946e-24
14583	5.82187e-14	F	6	34.1204m	-35.93	1.0973593861966946e-24
14584	7.38334e-11	Fe	9	269.044A	-35.93	1.0973593861966946e-24
14585	1.9348e-12	Fe	2	1.02669m	-35.93	1.0973593861966946e-24
14586	1.75522e-12	Fe	2	1.13174m	-35.93	1.0973593861966946e-24
14587	4.76082e-13	F	6	4.17248m	-35.93	1.0973593861966946e-24
14588	1.66871e-11	Cu	14	1190.41A	-35.93	1.0973593861966946e-24
14589	7.42732e-11	Fe	9	267.451A	-35.93	1.0973593861966946e-24
14590	7.59867e-11	Fe	9	261.420A	-35.93	1.0973593861966946e-24
14591	7.61094e-11	Fe	9	260.999A	-35.93	1.0973593861966946e-24
14592	1.4306299999999998e-14	F	6	138.851m	-35.93	1.0973593861966946e-24
14593	8.91635e-12	Cl	6	2227.87A	-35.93	1.0973593861966946e-24
14594	8.39565e-13	Fe	2	2.36604m	-35.93	1.0973593861966946e-24
14595	4.55504e-12	Be	2	4360.99A	-35.93	1.0973593861966946e-24
14596	9.98279e-13	Fe	2	1.98987m	-35.93	1.0973593861966946e-24
14597	1.0742600000000001e-12	Fe	2	1.84914m	-35.93	1.0973593861966946e-24
14598	1.37624e-10	F	6	144.339A	-35.93	1.0973593861966946e-24
14599	5.06477e-12	C	2	3922.08A	-35.93	1.0973593861966946e-24
14600	4.2505199999999995e-12	Be	2	4673.42A	-35.93	1.0973593861966946e-24
14601	4.04571e-11	F	4	491.001A	-35.93	1.0973593861966946e-24
14602	1.27041e-12	Fe	2	1.56363m	-35.93	1.0973593861966946e-24
14603	1.12603e-12	Cl	6	1.76412m	-35.93	1.0973593861966946e-24
14604	1.02429e-10	F	6	193.935A	-35.93	1.0973593861966946e-24
14605	1.2516e-12	Cl	6	1.58712m	-35.93	1.0973593861966946e-24
14606	1.0357200000000002e-12	Fe	2	1.91794m	-35.93	1.0973593861966946e-24
14607	7.49983e-11	Fe	9	264.866A	-35.93	1.0973593861966946e-24
14608	1.02806e-12	Fe	2	1.93222m	-35.93	1.0973593861966946e-24
14609	7.71515e-11	Fe	9	257.473A	-35.93	1.0973593861966946e-24
14610	7.72742e-11	Fe	9	257.064A	-35.93	1.0973593861966946e-24
14611	3.7394699999999997e-13	Fe	2	5.31210m	-35.93	1.0973593861966946e-24
14612	8.08185e-11	F	6	245.791A	-35.93	1.0973593861966946e-24
14613	3.54852e-13	Fe	2	5.59795m	-35.93	1.0973593861966946e-24
14614	2.08484e-11	Cu	16	952.805A	-35.93	1.0973593861966946e-24
14615	7.54381e-11	Fe	9	263.321A	-35.93	1.0973593861966946e-24
14616	4.555369999999999e-12	Be	2	4360.66A	-35.93	1.0973593861966946e-24
14617	8.09268e-13	Fe	2	2.45462m	-35.93	1.0973593861966946e-24
14618	8.41908e-13	Fe	2	2.35946m	-35.93	1.0973593861966946e-24
14619	5.73607e-13	Fe	2	3.46308m	-35.93	1.0973593861966946e-24
14620	5.92702e-13	Fe	2	3.35151m	-35.93	1.0973593861966946e-24
14621	7.45082e-11	Fe	9	266.608A	-35.93	1.0973593861966946e-24
14622	7.99938e-11	Fe	9	248.325A	-35.93	1.0973593861966946e-24
14623	4.55499e-12	Be	2	4361.03A	-35.93	1.0973593861966946e-24
14624	7.68656e-11	Fe	7	258.431A	-35.93	1.0973593861966946e-24
14625	8.18299e-11	Fe	9	242.753A	-35.93	1.0973593861966946e-24
14626	2.5994e-11	Cl	6	764.193A	-35.93	1.0973593861966946e-24
14627	5.38569e-11	Fe	9	368.838A	-35.93	1.0973593861966946e-24
14628	7.53579e-11	Fe	7	263.601A	-35.93	1.0973593861966946e-24
14629	1.73786e-11	Be	2	1143.04A	-35.93	1.0973593861966946e-24
14630	1.76584e-12	Fe	7	1.12493m	-35.93	1.0973593861966946e-24
14631	7.8742e-11	Fe	7	252.273A	-35.93	1.0973593861966946e-24
14632	7.52248e-11	Fe	9	264.068A	-35.93	1.0973593861966946e-24
14633	7.52793e-11	Fe	9	263.877A	-35.93	1.0973593861966946e-24
14634	7.76211e-11	Fe	7	255.916A	-35.93	1.0973593861966946e-24
14635	2.17973e-15	B	1	911.329m	-35.93	1.0973593861966946e-24
14636	7.71116e-11	Fe	7	257.607A	-35.93	1.0973593861966946e-24
14637	4.68022e-12	Fe	2	4244.34A	-35.93	1.0973593861966946e-24
14638	7.70341e-11	Fe	7	257.866A	-35.93	1.0973593861966946e-24
14639	7.52805e-11	Fe	7	263.872A	-35.93	1.0973593861966946e-24
14640	7.72814e-11	Fe	7	257.041A	-35.93	1.0973593861966946e-24
14641	1.73786e-11	Be	2	1143.04A	-35.93	1.0973593861966946e-24
14642	1.29173e-11	B	2	1537.82A	-35.93	1.0973593861966946e-24
14643	4.46146e-12	Fe	2	4452.46A	-35.93	1.0973593861966946e-24
14644	8.17072e-11	Fe	9	243.118A	-35.93	1.0973593861966946e-24
14645	4.2506e-12	Be	2	4673.33A	-35.93	1.0973593861966946e-24
14646	1.46402e-12	Fe	2	1.35684m	-35.93	1.0973593861966946e-24
14647	7.34589e-11	Fe	7	270.416A	-35.93	1.0973593861966946e-24
14648	1.22168e-12	Fe	2	1.62600m	-35.93	1.0973593861966946e-24
14649	7.42309e-11	Fe	9	267.604A	-35.93	1.0973593861966946e-24
14650	1.20847e-12	Fe	2	1.64377m	-35.93	1.0973593861966946e-24
14651	1.18904e-12	Fe	2	1.67063m	-35.93	1.0973593861966946e-24
14652	5.48466e-13	Fe	2	3.62182m	-35.93	1.0973593861966946e-24
14653	5.17817e-13	Fe	2	3.83619m	-35.93	1.0973593861966946e-24
14654	1.00393e-11	Cl	6	1978.67A	-35.93	1.0973593861966946e-24
14655	3.89765e-13	Fe	2	5.09652m	-35.93	1.0973593861966946e-24
14656	1.48916e-12	Fe	2	1.33393m	-35.93	1.0973593861966946e-24
14657	1.25447e-12	Fe	2	1.58349m	-35.93	1.0973593861966946e-24
14658	1.2468200000000001e-12	Fe	2	1.59321m	-35.93	1.0973593861966946e-24
14659	1.00423e-11	Cl	6	1978.08A	-35.93	1.0973593861966946e-24
14660	1.23361e-12	Fe	2	1.61027m	-35.93	1.0973593861966946e-24
14661	1.00484e-11	Cl	6	1976.87A	-35.93	1.0973593861966946e-24
14662	1.25578e-13	Cl	6	15.8185m	-35.93	1.0973593861966946e-24
14663	3.64612e-13	Cl	6	5.44811m	-35.93	1.0973593861966946e-24
14664	4.87638e-12	Fe	2	4073.61A	-35.93	1.0973593861966946e-24
14665	2.68377e-11	Cl	6	740.171A	-35.93	1.0973593861966946e-24
14666	3.50024e-11	Cl	6	567.518A	-35.93	1.0973593861966946e-24
14667	1.70713e-11	Cl	6	1163.62A	-35.93	1.0973593861966946e-24
14668	1.25776e-15	B	1	1579.35m	-35.93	1.0973593861966946e-24
14669	1.1986100000000002e-10	F	6	165.729A	-35.93	1.0973593861966946e-24
14670	8.48975e-11	Fe	9	233.982A	-35.93	1.0973593861966946e-24
14671	5.5108699999999995e-12	Fe	2	3604.60A	-35.93	1.0973593861966946e-24
14672	6.55895e-12	Fe	2	3028.60A	-35.93	1.0973593861966946e-24
14673	1.3565e-12	Be	1	1.46440m	-35.93	1.0973593861966946e-24
14674	4.09006e-12	Be	1	4856.77A	-35.93	1.0973593861966946e-24
14675	4.0905199999999994e-12	Be	1	4856.21A	-35.93	1.0973593861966946e-24
14676	2.11462e-12	Cl	1	9393.86A	-35.93	1.0973593861966946e-24
14677	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	1.0973593861966946e-24
14678	2.0725e-12	Cl	1	9584.80A	-35.93	1.0973593861966946e-24
14679	3.12574e-11	C	3	635.512A	-35.93	1.0973593861966946e-24
14680	4.1182e-11	C	3	482.358A	-35.93	1.0973593861966946e-24
14681	1.79383e-11	B	2	1107.38A	-35.93	1.0973593861966946e-24
14682	1.85904e-12	C	1	1.06853m	-35.93	1.0973593861966946e-24
14683	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	1.0973593861966946e-24
14684	1.21425e-11	Fe	7	1635.94A	-35.93	1.0973593861966946e-24
14685	4.6229599999999995e-12	F	6	4296.91A	-35.93	1.0973593861966946e-24
14686	1.11264e-12	C	1	1.78534m	-35.93	1.0973593861966946e-24
14687	2.05773e-12	Fe	7	9653.59A	-35.93	1.0973593861966946e-24
14688	1.36596e-12	C	1	1.45425m	-35.93	1.0973593861966946e-24
14689	6.9738899999999995e-12	Fe	2	2848.41A	-35.93	1.0973593861966946e-24
14690	2.07223e-12	Fe	7	9586.02A	-35.93	1.0973593861966946e-24
14691	1.90234e-12	Fe	7	1.04421m	-35.93	1.0973593861966946e-24
14692	1.48229e-13	Fe	7	13.4012m	-35.93	1.0973593861966946e-24
14693	2.901e-14	Fe	7	68.4745m	-35.93	1.0973593861966946e-24
14694	1.4505e-14	Fe	7	136.949m	-35.93	1.0973593861966946e-24
14695	1.35642e-12	Be	1	1.46448m	-35.93	1.0973593861966946e-24
14696	5.835419999999999e-12	Fe	2	3404.12A	-35.93	1.0973593861966946e-24
14697	2.16112e-12	Cl	1	9191.73A	-35.93	1.0973593861966946e-24
14698	2.17785e-12	Cl	1	9121.14A	-35.93	1.0973593861966946e-24
14699	1.37738e-10	F	6	144.219A	-35.93	1.0973593861966946e-24
14700	8.01426e-11	Fe	9	247.864A	-35.93	1.0973593861966946e-24
14701	8.11994e-11	Fe	9	244.638A	-35.93	1.0973593861966946e-24
14702	2.37161e-12	Cl	1	8375.94A	-35.93	1.0973593861966946e-24
14703	4.71972e-12	Fe	2	4208.82A	-35.93	1.0973593861966946e-24
14704	2.04737e-12	Cl	1	9702.44A	-35.93	1.0973593861966946e-24
14705	4.91587e-12	Fe	2	4040.88A	-35.93	1.0973593861966946e-24
14706	8.26027e-11	Fe	9	240.482A	-35.93	1.0973593861966946e-24
14707	4.09065e-12	Be	1	4856.06A	-35.93	1.0973593861966946e-24
14708	8.08892e-11	Fe	9	245.576A	-35.93	1.0973593861966946e-24
14709	3.5991e-11	Cl	6	551.928A	-35.93	1.0973593861966946e-24
14710	1.84717e-12	C	1	1.07540m	-35.93	1.0973593861966946e-24
14711	7.9554e-11	Fe	9	249.698A	-35.93	1.0973593861966946e-24
14712	8.27254e-11	Fe	9	240.125A	-35.93	1.0973593861966946e-24
14713	4.25049e-12	Be	2	4673.45A	-35.93	1.0973593861966946e-24
14714	8.05039e-11	Fe	9	246.751A	-35.93	1.0973593861966946e-24
14715	4.50096e-12	Fe	2	4413.39A	-35.93	1.0973593861966946e-24
14716	8.34209e-11	Fe	9	238.123A	-35.93	1.0973593861966946e-24
14717	2.31649e-12	Cl	1	8575.25A	-35.93	1.0973593861966946e-24
14718	2.31359e-12	Cl	1	8585.98A	-35.93	1.0973593861966946e-24
14719	2.21997e-12	Cl	1	8948.06A	-35.93	1.0973593861966946e-24
14720	1.11242e-12	C	1	1.78570m	-35.93	1.0973593861966946e-24
14721	4.65949e-16	Be	1	4263.23m	-35.93	1.0973593861966946e-24
14722	1.9089e-12	Fe	7	1.04062m	-35.93	1.0973593861966946e-24
14723	1.33507e-11	Fe	7	1487.90A	-35.93	1.0973593861966946e-24
14724	1.02191e-11	Fe	7	1943.86A	-35.93	1.0973593861966946e-24
14725	1.14272e-11	Fe	7	1738.34A	-35.93	1.0973593861966946e-24
14726	6.2398300000000005e-12	C	2	3183.50A	-35.93	1.0973593861966946e-24
14727	1.34784e-11	Fe	7	1473.80A	-35.93	1.0973593861966946e-24
14728	1.33086e-11	Fe	7	1492.60A	-35.93	1.0973593861966946e-24
14729	1.1555e-11	Fe	7	1719.13A	-35.93	1.0973593861966946e-24
14730	8.50599e-11	Fe	9	233.535A	-35.93	1.0973593861966946e-24
14731	8.67734e-11	Fe	9	228.923A	-35.93	1.0973593861966946e-24
14732	1.12935e-11	Fe	7	1758.92A	-35.93	1.0973593861966946e-24
14733	1.3328e-11	C	2	1490.44A	-35.93	1.0973593861966946e-24
14734	1.19727e-11	Fe	7	1659.15A	-35.93	1.0973593861966946e-24
14735	6.55706e-15	Fe	7	302.948m	-35.93	1.0973593861966946e-24
14736	1.59555e-13	F	6	12.4499m	-35.93	1.0973593861966946e-24
14737	3.98151e-12	Fe	9	4989.18A	-35.93	1.0973593861966946e-24
14738	1.73799e-11	Be	2	1142.96A	-35.93	1.0973593861966946e-24
14739	3.30278e-12	Fe	7	6014.46A	-35.93	1.0973593861966946e-24
14740	1.54866e-12	Fe	7	1.28269m	-35.93	1.0973593861966946e-24
14741	1.3630699999999998e-17	He	1	14.5733c	-35.93	1.0973593861966946e-24
14742	6.36894e-11	Fe	9	311.896A	-35.93	1.0973593861966946e-24
14743	8.46201e-11	Fe	9	234.749A	-35.93	1.0973593861966946e-24
14744	1.79415e-11	B	2	1107.18A	-35.93	1.0973593861966946e-24
14745	1.31809e-11	Fe	7	1507.07A	-35.93	1.0973593861966946e-24
14746	1.10047e-11	Fe	7	1805.09A	-35.93	1.0973593861966946e-24
14747	1.19219e-13	Fe	7	16.6621m	-35.93	1.0973593861966946e-24
14748	1.10192e-11	Fe	7	1802.71A	-35.93	1.0973593861966946e-24
14749	1.78829e-14	Fe	7	111.081m	-35.93	1.0973593861966946e-24
14750	7.02943e-12	Fe	2	2825.90A	-35.93	1.0973593861966946e-24
14751	1.69349e-12	C	1	1.17299m	-35.93	1.0973593861966946e-24
14752	1.89142e-12	Fe	7	1.05024m	-35.93	1.0973593861966946e-24
14753	1.01336e-13	F	6	19.6025m	-35.93	1.0973593861966946e-24
14754	1.68968e-12	C	1	1.17564m	-35.93	1.0973593861966946e-24
14755	6.614489999999999e-12	Fe	2	3003.17A	-35.93	1.0973593861966946e-24
14756	1.8552200000000002e-12	C	1	1.07073m	-35.93	1.0973593861966946e-24
14757	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	1.0973593861966946e-24
14758	1.5315e-12	C	1	1.29706m	-35.93	1.0973593861966946e-24
14759	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	1.0973593861966946e-24
14760	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	1.0973593861966946e-24
14761	1.06891e-10	F	6	185.839A	-35.93	1.0973593861966946e-24
14762	7.66977e-14	Fe	7	25.8997m	-35.93	1.0973593861966946e-24
14763	1.87333e-12	Fe	7	1.06038m	-35.93	1.0973593861966946e-24
14764	1.68163e-12	C	1	1.18126m	-35.93	1.0973593861966946e-24
14765	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	1.0973593861966946e-24
14766	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	1.0973593861966946e-24
14767	1.00854e-11	Fe	7	1969.63A	-35.93	1.0973593861966946e-24
14768	9.04778e-12	C	2	2195.51A	-35.93	1.0973593861966946e-24
14769	1.29065e-11	Fe	7	1539.10A	-35.93	1.0973593861966946e-24
14770	5.0357e-11	Cr	10	394.473A	-35.93	1.0973593861966946e-24
14771	1.24075e-10	Li	2	160.100A	-35.93	1.0973593861966946e-24
14772	2.12358e-12	Ar	1	9354.22A	-35.93	1.0973593861966946e-24
14773	7.2024199999999995e-12	Si	2	2758.03A	-35.93	1.0973593861966946e-24
14774	7.74842e-12	Si	1	2563.68A	-35.93	1.0973593861966946e-24
14775	1.51029e-12	Si	1	1.31527m	-35.93	1.0973593861966946e-24
14776	1.49497e-12	Si	1	1.32876m	-35.93	1.0973593861966946e-24
14777	1.45627e-12	Si	1	1.36407m	-35.93	1.0973593861966946e-24
14778	1.25025e-12	Si	1	1.58884m	-35.93	1.0973593861966946e-24
14779	1.1918e-14	Si	2	166.677m	-35.93	1.0973593861966946e-24
14780	5.6070799999999996e-15	Si	1	354.275m	-35.93	1.0973593861966946e-24
14781	5.6354899999999996e-14	Si	2	35.2488m	-35.93	1.0973593861966946e-24
14782	7.25878e-12	Si	2	2736.61A	-35.93	1.0973593861966946e-24
14783	7.23725e-12	Si	2	2744.75A	-35.93	1.0973593861966946e-24
14784	3.1454e-15	Si	2	631.540m	-35.93	1.0973593861966946e-24
14785	1.8502e-11	V	12	1073.64A	-35.93	1.0973593861966946e-24
14786	2.21845e-12	Si	2	8954.20A	-35.93	1.0973593861966946e-24
14787	2.82977e-12	Zn	2	7019.82A	-35.93	1.0973593861966946e-24
14788	4.68978e-12	Si	3	4235.69A	-35.93	1.0973593861966946e-24
14789	2.41449e-12	Si	3	8227.19A	-35.93	1.0973593861966946e-24
14790	2.94334e-11	Si	9	674.896A	-35.93	1.0973593861966946e-24
14791	2.94206e-11	Si	9	675.188A	-35.93	1.0973593861966946e-24
14792	2.93918e-11	Si	9	675.849A	-35.93	1.0973593861966946e-24
14793	2.81134e-11	Si	9	706.584A	-35.93	1.0973593861966946e-24
14794	2.81007e-11	Si	9	706.904A	-35.93	1.0973593861966946e-24
14795	1.91481e-11	Si	9	1037.41A	-35.93	1.0973593861966946e-24
14796	7.75403e-12	Si	1	2561.82A	-35.93	1.0973593861966946e-24
14797	5.344340000000001e-13	Si	2	3.71691m	-35.93	1.0973593861966946e-24
14798	1.77596e-11	Si	3	1118.52A	-35.93	1.0973593861966946e-24
14799	4.67643e-12	Si	3	4247.78A	-35.93	1.0973593861966946e-24
14800	2.62541e-12	V	12	7566.22A	-35.93	1.0973593861966946e-24
14801	8.54405e-15	Si	9	232.495m	-35.93	1.0973593861966946e-24
14802	1.2716700000000001e-14	Si	9	156.207m	-35.93	1.0973593861966946e-24
14803	3.05937e-18	K	1	64.9298c	-35.93	1.0973593861966946e-24
14804	1.99299e-11	Si	3	996.719A	-35.93	1.0973593861966946e-24
14805	1.1794e-11	Si	3	1684.28A	-35.93	1.0973593861966946e-24
14806	1.4890399999999999e-12	Si	3	1.33405m	-35.93	1.0973593861966946e-24
14807	1.56694e-12	Si	3	1.26772m	-35.93	1.0973593861966946e-24
14808	3.98065e-12	Si	3	4990.25A	-35.93	1.0973593861966946e-24
14809	3.98145e-12	Si	3	4989.26A	-35.93	1.0973593861966946e-24
14810	3.98244e-12	Si	3	4988.01A	-35.93	1.0973593861966946e-24
14811	1.52149e-11	Si	3	1305.59A	-35.93	1.0973593861966946e-24
14812	6.19206e-12	Si	3	3208.06A	-35.93	1.0973593861966946e-24
14813	7.79038e-14	Si	3	25.4987m	-35.93	1.0973593861966946e-24
14814	2.4916e-12	Si	3	7972.58A	-35.93	1.0973593861966946e-24
14815	2.49239e-12	Si	3	7970.03A	-35.93	1.0973593861966946e-24
14816	4.70296e-12	Si	3	4223.82A	-35.93	1.0973593861966946e-24
14817	5.13736e-14	Si	3	38.6667m	-35.93	1.0973593861966946e-24
14818	2.4658599999999998e-12	Si	3	8055.78A	-35.93	1.0973593861966946e-24
14819	2.46686e-12	Si	3	8052.54A	-35.93	1.0973593861966946e-24
14820	2.65303e-14	Si	3	74.8747m	-35.93	1.0973593861966946e-24
14821	1.9135e-11	Si	9	1038.12A	-35.93	1.0973593861966946e-24
14822	2.39937e-18	Mn	1	82.7904c	-35.93	1.0973593861966946e-24
14823	1.91265e-11	Si	9	1038.58A	-35.93	1.0973593861966946e-24
14824	1.43952e-18	Mn	1	137.994c	-35.93	1.0973593861966946e-24
14825	3.9243e-13	Si	7	5.06191m	-35.93	1.0973593861966946e-24
14826	4.7986e-19	Mn	1	413.964c	-35.93	1.0973593861966946e-24
14827	2.75508e-11	F	1	721.012A	-35.93	1.0973593861966946e-24
14828	9.63325e-12	Zn	2	2062.07A	-35.93	1.0973593861966946e-24
14829	1.09693e-11	Zn	2	1810.92A	-35.93	1.0973593861966946e-24
14830	2.09069e-11	Si	1	950.137A	-35.93	1.0973593861966946e-24
14831	6.68947e-11	C	4	296.951A	-35.93	1.0973593861966946e-24
14832	6.868e-11	C	4	289.232A	-35.93	1.0973593861966946e-24
14833	6.8681e-11	C	4	289.228A	-35.93	1.0973593861966946e-24
14834	1.69949e-11	C	4	1168.85A	-35.93	1.0973593861966946e-24
14835	1.69928e-11	C	4	1168.99A	-35.93	1.0973593861966946e-24
14836	1.60544e-10	Ca	10	123.732A	-35.93	1.0973593861966946e-24
14837	2.8125e-10	Ca	13	70.6292A	-35.93	1.0973593861966946e-24
14838	1.1162700000000001e-10	Ca	13	177.953A	-35.93	1.0973593861966946e-24
14839	2.08485e-11	Si	1	952.798A	-35.93	1.0973593861966946e-24
14840	6.33243e-12	Ca	13	3136.94A	-35.93	1.0973593861966946e-24
14841	1.6329199999999998e-10	Ca	13	121.650A	-35.93	1.0973593861966946e-24
14842	2.36114e-12	Ca	13	8413.09A	-35.93	1.0973593861966946e-24
14843	2.07657e-11	Si	1	956.599A	-35.93	1.0973593861966946e-24
14844	2.06427e-11	Si	1	962.297A	-35.93	1.0973593861966946e-24
14845	2.71964e-11	Ar	9	730.407A	-35.93	1.0973593861966946e-24
14846	1.11093e-12	Si	7	1.78810m	-35.93	1.0973593861966946e-24
14847	8.184279999999999e-13	Si	4	2.42715m	-35.93	1.0973593861966946e-24
14848	1.03069e-11	Si	9	1927.30A	-35.93	1.0973593861966946e-24
14849	8.184520000000001e-13	Si	4	2.42708m	-35.93	1.0973593861966946e-24
14850	1.02942e-11	Si	9	1929.68A	-35.93	1.0973593861966946e-24
14851	1.02856e-11	Si	9	1931.28A	-35.93	1.0973593861966946e-24
14852	1.02654e-11	Si	9	1935.10A	-35.93	1.0973593861966946e-24
14853	1.02568e-11	Si	9	1936.71A	-35.93	1.0973593861966946e-24
14854	1.6831099999999999e-18	K	1	118.022c	-35.93	1.0973593861966946e-24
14855	4.1527999999999995e-14	Si	9	47.8339m	-35.93	1.0973593861966946e-24
14856	1.03994e-11	Si	9	1910.15A	-35.93	1.0973593861966946e-24
14857	5.80758e-12	Si	3	3420.44A	-35.93	1.0973593861966946e-24
14858	3.8399e-11	Si	9	517.317A	-35.93	1.0973593861966946e-24
14859	1.91944e-18	Mn	1	103.491c	-35.93	1.0973593861966946e-24
14860	2.41548e-12	Si	3	8223.80A	-35.93	1.0973593861966946e-24
14861	4.62506e-12	Si	3	4294.96A	-35.93	1.0973593861966946e-24
14862	4.63841e-12	Si	3	4282.60A	-35.93	1.0973593861966946e-24
14863	5.7562e-12	Si	3	3450.97A	-35.93	1.0973593861966946e-24
14864	1.78829e-15	Si	3	1110.81m	-35.93	1.0973593861966946e-24
14865	9.93494e-16	Si	3	1999.45m	-35.93	1.0973593861966946e-24
14866	2.22389e-12	Si	3	8932.32A	-35.93	1.0973593861966946e-24
14867	5.7534e-11	Si	9	345.265A	-35.93	1.0973593861966946e-24
14868	3.34165e-12	Si	3	5944.50A	-35.93	1.0973593861966946e-24
14869	9.596540000000001e-19	Mn	1	206.996c	-35.93	1.0973593861966946e-24
14870	8.1884e-13	Si	4	2.42593m	-35.93	1.0973593861966946e-24
14871	1.85864e-11	V	12	1068.76A	-35.93	1.0973593861966946e-24
14872	1.48622e-11	V	12	1336.58A	-35.93	1.0973593861966946e-24
14873	2.05431e-12	Fe	2	9669.66A	-35.93	1.0973593861966946e-24
14874	8.44325e-11	V	12	235.270A	-35.93	1.0973593861966946e-24
14875	2.76221e-11	F	1	719.150A	-35.93	1.0973593861966946e-24
14876	6.62732e-12	V	10	2997.36A	-35.93	1.0973593861966946e-24
14877	6.609839999999999e-12	V	10	3005.29A	-35.93	1.0973593861966946e-24
14878	6.54764e-12	V	10	3033.83A	-35.93	1.0973593861966946e-24
14879	6.53015e-12	V	10	3041.96A	-35.93	1.0973593861966946e-24
14880	6.40477e-12	V	10	3101.51A	-35.93	1.0973593861966946e-24
14881	2.22543e-13	V	10	8.92614m	-35.93	1.0973593861966946e-24
14882	2.0505700000000002e-13	V	10	9.68728m	-35.93	1.0973593861966946e-24
14883	1.0387300000000001e-19	N	1	1912.38c	-35.93	1.0973593861966946e-24
14884	5.38659e-11	V	12	368.776A	-35.93	1.0973593861966946e-24
14885	6.63942e-11	V	12	299.190A	-35.93	1.0973593861966946e-24
14886	1.6990700000000002e-12	V	12	1.16913m	-35.93	1.0973593861966946e-24
14887	7.02526e-11	V	12	282.757A	-35.93	1.0973593861966946e-24
14888	1.0981200000000002e-10	V	12	180.896A	-35.93	1.0973593861966946e-24
14889	4.91701e-11	V	12	403.995A	-35.93	1.0973593861966946e-24
14890	6.49584e-11	V	12	305.803A	-35.93	1.0973593861966946e-24
14891	1.73121e-19	N	1	1147.43c	-35.93	1.0973593861966946e-24
14892	1.94084e-19	N	1	1023.50c	-35.93	1.0973593861966946e-24
14893	4.96127e-11	V	10	400.391A	-35.93	1.0973593861966946e-24
14894	1.4048e-13	Ti	9	14.1404m	-35.93	1.0973593861966946e-24
14895	1.97534e-18	Cl	1	100.562c	-35.93	1.0973593861966946e-24
14896	8.441860000000001e-19	Cl	1	235.309c	-35.93	1.0973593861966946e-24
14897	2.76636e-11	F	1	718.071A	-35.93	1.0973593861966946e-24
14898	7.36352e-11	Fe	9	269.768A	-35.93	1.0973593861966946e-24
14899	4.6587e-11	Na	8	426.395A	-35.93	1.0973593861966946e-24
14900	6.05196e-11	Ne	6	328.232A	-35.93	1.0973593861966946e-24
14901	9.52878e-11	Si	10	208.468A	-35.93	1.0973593861966946e-24
14902	9.59962e-11	Si	10	206.930A	-35.93	1.0973593861966946e-24
14903	2.17521e-11	Ne	6	913.219A	-35.93	1.0973593861966946e-24
14904	3.21603e-11	Na	7	617.670A	-35.93	1.0973593861966946e-24
14905	3.58595e-11	Ne	6	553.953A	-35.93	1.0973593861966946e-24
14906	2.83257e-11	Ne	6	701.288A	-35.93	1.0973593861966946e-24
14907	4.10995e-11	Na	7	483.326A	-35.93	1.0973593861966946e-24
14908	5.15881e-11	Na	7	385.059A	-35.93	1.0973593861966946e-24
14909	2.94003e-11	Na	7	675.654A	-35.93	1.0973593861966946e-24
14910	3.98526e-11	Na	7	498.448A	-35.93	1.0973593861966946e-24
14911	2.52711e-11	Na	7	786.054A	-35.93	1.0973593861966946e-24
14912	3.57234e-11	Na	7	556.063A	-35.93	1.0973593861966946e-24
14913	3.98986e-11	Na	8	497.873A	-35.93	1.0973593861966946e-24
14914	3.58731e-11	Ne	6	553.742A	-35.93	1.0973593861966946e-24
14915	4.03479e-11	Na	8	492.330A	-35.93	1.0973593861966946e-24
14916	1.71871e-11	Na	8	1155.78A	-35.93	1.0973593861966946e-24
14917	2.34263e-11	Na	8	847.955A	-35.93	1.0973593861966946e-24
14918	5.1423e-11	Ne	6	386.295A	-35.93	1.0973593861966946e-24
14919	5.14093e-11	Ne	6	386.398A	-35.93	1.0973593861966946e-24
14920	5.12944e-11	Ne	6	387.264A	-35.93	1.0973593861966946e-24
14921	5.12806e-11	Ne	6	387.368A	-35.93	1.0973593861966946e-24
14922	4.43959e-18	Cl	1	44.7439c	-35.93	1.0973593861966946e-24
14923	2.35387e-18	Cl	1	84.3906c	-35.93	1.0973593861966946e-24
14924	9.94869e-19	Cl	1	199.669c	-35.93	1.0973593861966946e-24
14925	1.35446e-11	V	12	1466.60A	-35.93	1.0973593861966946e-24
14926	4.98852e-11	V	8	398.203A	-35.93	1.0973593861966946e-24
14927	4.59121e-11	V	9	432.663A	-35.93	1.0973593861966946e-24
14928	4.0947e-11	V	9	485.126A	-35.93	1.0973593861966946e-24
14929	4.06449e-11	V	9	488.732A	-35.93	1.0973593861966946e-24
14930	1.73671e-13	Zn	2	11.4380m	-35.93	1.0973593861966946e-24
14931	1.36789e-11	V	12	1452.20A	-35.93	1.0973593861966946e-24
14932	3.6794099999999996e-18	Cl	1	53.9881c	-35.93	1.0973593861966946e-24
14933	1.68033e-11	V	12	1182.17A	-35.93	1.0973593861966946e-24
14934	1.87207e-11	V	12	1061.10A	-35.93	1.0973593861966946e-24
14935	9.736239999999999e-14	V	12	20.4026m	-35.93	1.0973593861966946e-24
14936	1.0237e-12	V	12	1.94046m	-35.93	1.0973593861966946e-24
14937	2.72278e-12	V	12	7295.66A	-35.93	1.0973593861966946e-24
14938	1.58856e-11	V	12	1250.47A	-35.93	1.0973593861966946e-24
14939	1.95254e-11	V	12	1017.37A	-35.93	1.0973593861966946e-24
14940	1.96098e-11	V	12	1012.99A	-35.93	1.0973593861966946e-24
14941	1.97441e-11	V	12	1006.10A	-35.93	1.0973593861966946e-24
14942	1.31636e-11	V	12	1509.05A	-35.93	1.0973593861966946e-24
14943	9.26334e-13	V	12	2.14442m	-35.93	1.0973593861966946e-24
14944	1.9428e-11	V	12	1022.46A	-35.93	1.0973593861966946e-24
14945	1.95125e-11	V	12	1018.04A	-35.93	1.0973593861966946e-24
14946	5.92058e-11	V	12	335.515A	-35.93	1.0973593861966946e-24
14947	8.68689e-11	V	8	228.672A	-35.93	1.0973593861966946e-24
14948	1.3432e-13	V	12	14.7889m	-35.93	1.0973593861966946e-24
14949	7.29675e-19	P	1	272.237c	-35.93	1.0973593861966946e-24
14950	1.68878e-11	V	12	1176.26A	-35.93	1.0973593861966946e-24
14951	9.97953e-18	Al	1	19.9052c	-35.93	1.0973593861966946e-24
14952	1.0837600000000001e-10	V	12	183.292A	-35.93	1.0973593861966946e-24
14953	2.6006e-11	Ti	4	763.842A	-35.93	1.0973593861966946e-24
14954	2.58434e-11	Ti	4	768.646A	-35.93	1.0973593861966946e-24
14955	4.5109e-11	Ti	7	440.366A	-35.93	1.0973593861966946e-24
14956	4.15635e-11	Ti	8	477.930A	-35.93	1.0973593861966946e-24
14957	3.71033e-11	Ti	8	535.382A	-35.93	1.0973593861966946e-24
14958	6.02364e-12	Ti	9	3297.75A	-35.93	1.0973593861966946e-24
14959	6.00695e-12	Ti	9	3306.91A	-35.93	1.0973593861966946e-24
14960	1.57171e-13	Ti	9	12.6388m	-35.93	1.0973593861966946e-24
14961	2.58511e-11	Ti	4	768.418A	-35.93	1.0973593861966946e-24
14962	3.27044e-11	V	12	607.393A	-35.93	1.0973593861966946e-24
14963	5.23512e-11	V	12	379.446A	-35.93	1.0973593861966946e-24
14964	9.19103e-11	V	12	216.129A	-35.93	1.0973593861966946e-24
14965	1.70221e-11	V	12	1166.98A	-35.93	1.0973593861966946e-24
14966	3.72522e-12	V	12	5332.42A	-35.93	1.0973593861966946e-24
14967	4.34175e-11	V	12	457.521A	-35.93	1.0973593861966946e-24
14968	8.4447e-14	V	12	23.5230m	-35.93	1.0973593861966946e-24
14969	2.18767e-13	V	12	9.08018m	-35.93	1.0973593861966946e-24
14970	1.37633e-11	V	12	1443.29A	-35.93	1.0973593861966946e-24
14971	1.51105e-18	Li	1	131.461c	-35.93	1.0973593861966946e-24
14972	2.86267e-11	Ar	9	693.914A	-35.93	1.0973593861966946e-24
14973	3.08972e-11	Ar	9	642.921A	-35.93	1.0973593861966946e-24
14974	2.41532e-11	Ar	9	822.436A	-35.93	1.0973593861966946e-24
14975	2.39651e-13	Zn	2	8.28893m	-35.93	1.0973593861966946e-24
14976	6.11654e-13	Zn	2	3.24766m	-35.93	1.0973593861966946e-24
14977	4.75237e-11	Fe	3	417.990A	-35.93	1.0973593861966946e-24
14978	6.260600000000001e-13	Zn	2	3.17293m	-35.93	1.0973593861966946e-24
14979	3.0394899999999996e-13	Zn	2	6.53545m	-35.93	1.0973593861966946e-24
14980	1.4405700000000003e-14	Zn	2	137.893m	-35.93	1.0973593861966946e-24
14981	6.1873e-11	Al	9	321.052A	-35.93	1.0973593861966946e-24
14982	5.17286e-11	Al	9	384.013A	-35.93	1.0973593861966946e-24
14983	5.17165e-11	Al	9	384.103A	-35.93	1.0973593861966946e-24
14984	4.99069e-11	Fe	3	398.031A	-35.93	1.0973593861966946e-24
14985	3.83789e-12	Ar	11	5175.88A	-35.93	1.0973593861966946e-24
14986	7.32499e-11	Fe	9	271.187A	-35.93	1.0973593861966946e-24
14987	3.04764e-11	Ar	7	651.797A	-35.93	1.0973593861966946e-24
14988	1.73893e-10	S	10	114.234A	-35.93	1.0973593861966946e-24
14989	2.66766e-13	Al	1	7.44640m	-35.93	1.0973593861966946e-24
14990	6.15966e-15	Cl	6	322.493m	-35.93	1.0973593861966946e-24
14991	3.11957e-13	Cr	11	6.36769m	-35.93	1.0973593861966946e-24
14992	7.07443e-12	Cr	11	2807.92A	-35.93	1.0973593861966946e-24
14993	7.096289999999999e-12	Cr	11	2799.28A	-35.93	1.0973593861966946e-24
14994	1.68695e-15	B	2	1177.54m	-35.93	1.0973593861966946e-24
14995	1.72913e-12	Ar	1	1.14881m	-35.93	1.0973593861966946e-24
14996	4.34064e-12	Fe	2	4576.39A	-35.93	1.0973593861966946e-24
14997	1.30268e-10	Li	2	152.489A	-35.93	1.0973593861966946e-24
14998	5.61761e-13	Zn	2	3.53610m	-35.93	1.0973593861966946e-24
14999	3.22111e-13	Zn	2	6.16697m	-35.93	1.0973593861966946e-24
15000	1.04138e-12	Zn	2	1.90751m	-35.93	1.0973593861966946e-24
15001	9.770809999999999e-13	Zn	2	2.03304m	-35.93	1.0973593861966946e-24
15002	2.05997e-10	Ar	12	96.4310A	-35.93	1.0973593861966946e-24
15003	1.47048e-10	Ar	12	135.088A	-35.93	1.0973593861966946e-24
15004	1.1357700000000002e-10	Ar	12	174.898A	-35.93	1.0973593861966946e-24
15005	1.98988e-11	S	1	998.273A	-35.93	1.0973593861966946e-24
15006	3.8961e-12	Ar	12	5098.55A	-35.93	1.0973593861966946e-24
15007	9.64528e-11	Ar	13	205.950A	-35.93	1.0973593861966946e-24
15008	2.98737e-11	Ar	12	664.948A	-35.93	1.0973593861966946e-24
15009	7.96212e-11	Ar	13	249.487A	-35.93	1.0973593861966946e-24
15010	2.82963e-11	Ar	13	702.017A	-35.93	1.0973593861966946e-24
15011	6.70716e-11	Ar	13	296.168A	-35.93	1.0973593861966946e-24
15012	6.73246e-11	Ar	13	295.055A	-35.93	1.0973593861966946e-24
15013	8.1833e-11	Ar	13	242.744A	-35.93	1.0973593861966946e-24
15014	1.07414e-10	Ar	13	184.933A	-35.93	1.0973593861966946e-24
15015	4.50373e-11	Ar	14	441.067A	-35.93	1.0973593861966946e-24
15016	7.71597e-11	Ar	14	257.446A	-35.93	1.0973593861966946e-24
15017	9.43823e-11	Ar	13	210.468A	-35.93	1.0973593861966946e-24
15018	7.86211e-13	Zn	2	2.52661m	-35.93	1.0973593861966946e-24
15019	5.035029999999999e-13	Ar	11	3.94525m	-35.93	1.0973593861966946e-24
15020	1.39526e-12	Ar	11	1.42371m	-35.93	1.0973593861966946e-24
15021	4.1532e-13	Zn	2	4.78293m	-35.93	1.0973593861966946e-24
15022	7.37431e-13	Zn	2	2.69374m	-35.93	1.0973593861966946e-24
15023	9.09953e-11	Cl	7	218.302A	-35.93	1.0973593861966946e-24
15024	1.30173e-10	Li	2	152.601A	-35.93	1.0973593861966946e-24
15025	4.41944e-11	Cr	10	449.479A	-35.93	1.0973593861966946e-24
15026	4.43869e-11	Cr	10	447.529A	-35.93	1.0973593861966946e-24
15027	3.01689e-12	Fe	2	6584.41A	-35.93	1.0973593861966946e-24
15028	7.94795e-17	C	5	2.49932c	-35.93	1.0973593861966946e-24
15029	1.22273e-11	B	2	1624.60A	-35.93	1.0973593861966946e-24
15030	3.0351599999999998e-12	Fe	2	6544.77A	-35.93	1.0973593861966946e-24
15031	1.47162e-11	Cl	7	1349.84A	-35.93	1.0973593861966946e-24
15032	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	1.0973593861966946e-24
15033	3.74881e-12	Fe	2	5298.88A	-35.93	1.0973593861966946e-24
15034	6.841e-13	B	2	2.90374m	-35.93	1.0973593861966946e-24
15035	3.30301e-11	He	1	601.404A	-35.93	1.0973593861966946e-24
15036	1.1723200000000001e-14	Cl	7	169.445m	-35.93	1.0973593861966946e-24
15037	3.35884e-11	He	1	591.409A	-35.93	1.0973593861966946e-24
15038	2.05683e-12	Ar	1	9657.79A	-35.93	1.0973593861966946e-24
15039	4.48345e-11	Cr	10	443.062A	-35.93	1.0973593861966946e-24
15040	3.46751e-12	Fe	2	5728.75A	-35.93	1.0973593861966946e-24
15041	3.30879e-12	Fe	2	6003.54A	-35.93	1.0973593861966946e-24
15042	3.28793e-12	Fe	2	6041.64A	-35.93	1.0973593861966946e-24
15043	2.59727e-12	Fe	2	7648.21A	-35.93	1.0973593861966946e-24
15044	2.4692200000000003e-12	Fe	2	8044.84A	-35.93	1.0973593861966946e-24
15045	2.36884e-11	Cl	7	838.574A	-35.93	1.0973593861966946e-24
15046	2.27306e-12	Fe	2	8739.07A	-35.93	1.0973593861966946e-24
15047	4.34753e-15	B	2	456.914m	-35.93	1.0973593861966946e-24
15048	2.15345e-12	Ar	1	9224.50A	-35.93	1.0973593861966946e-24
15049	2.66058e-15	B	2	746.622m	-35.93	1.0973593861966946e-24
15050	2.0302e-12	Ar	1	9784.50A	-35.93	1.0973593861966946e-24
15051	5.69143e-12	B	1	3490.24A	-35.93	1.0973593861966946e-24
15052	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	1.0973593861966946e-24
15053	1.26037e-10	Li	2	157.608A	-35.93	1.0973593861966946e-24
15054	1.0167e-11	B	3	1953.83A	-35.93	1.0973593861966946e-24
15055	2.36848e-11	Cl	7	838.701A	-35.93	1.0973593861966946e-24
15056	2.901e-13	Cr	11	6.84745m	-35.93	1.0973593861966946e-24
15057	1.3156299999999998e-10	Li	2	150.988A	-35.93	1.0973593861966946e-24
15058	2.13819e-11	Cl	6	929.031A	-35.93	1.0973593861966946e-24
15059	1.30764e-10	Li	2	151.911A	-35.93	1.0973593861966946e-24
15060	4.83312e-11	Cr	12	411.007A	-35.93	1.0973593861966946e-24
15061	3.31594e-12	Fe	2	5990.60A	-35.93	1.0973593861966946e-24
15062	3.08125e-12	Fe	2	6446.89A	-35.93	1.0973593861966946e-24
15063	3.07359e-12	Fe	2	6462.94A	-35.93	1.0973593861966946e-24
15064	2.41947e-12	Fe	2	8210.24A	-35.93	1.0973593861966946e-24
15065	1.3062e-10	Li	2	152.078A	-35.93	1.0973593861966946e-24
15066	2.2416799999999998e-12	Fe	2	8861.43A	-35.93	1.0973593861966946e-24
15067	2.04552e-12	Fe	2	9711.19A	-35.93	1.0973593861966946e-24
15068	1.82677e-12	Fe	2	1.08741m	-35.93	1.0973593861966946e-24
15069	2.98048e-15	Cl	6	666.485m	-35.93	1.0973593861966946e-24
15070	5.98083e-11	Cr	12	332.135A	-35.93	1.0973593861966946e-24
15071	1.30274e-10	Li	2	152.482A	-35.93	1.0973593861966946e-24
15072	7.89572e-11	Cr	12	251.585A	-35.93	1.0973593861966946e-24
15073	1.24783e-13	Ar	12	15.9193m	-35.93	1.0973593861966946e-24
15074	1.02586e-12	Zn	2	1.93637m	-35.93	1.0973593861966946e-24
15075	4.64101e-13	Zn	2	4.28020m	-35.93	1.0973593861966946e-24
15076	3.43907e-11	Ca	14	577.612A	-35.93	1.0973593861966946e-24
15077	1.32625e-10	Ca	14	149.779A	-35.93	1.0973593861966946e-24
15078	3.32665e-11	Ca	14	597.130A	-35.93	1.0973593861966946e-24
15079	6.596510000000001e-12	Ca	14	3011.36A	-35.93	1.0973593861966946e-24
15080	5.4320800000000004e-12	Ca	14	3656.88A	-35.93	1.0973593861966946e-24
15081	3.17796e-11	F	1	625.070A	-35.93	1.0973593861966946e-24
15082	6.40396e-12	Ca	14	3101.90A	-35.93	1.0973593861966946e-24
15083	3.16534e-11	F	1	627.561A	-35.93	1.0973593861966946e-24
15084	3.15459e-11	F	1	629.699A	-35.93	1.0973593861966946e-24
15085	3.13805e-11	F	1	633.020A	-35.93	1.0973593861966946e-24
15086	3.11054e-11	F	1	638.619A	-35.93	1.0973593861966946e-24
15087	1.1026000000000002e-10	Ca	14	180.160A	-35.93	1.0973593861966946e-24
15088	2.023e-11	Ar	7	981.932A	-35.93	1.0973593861966946e-24
15089	1.66451e-11	Al	1	1193.41A	-35.93	1.0973593861966946e-24
15090	1.7170400000000002e-10	Ca	14	115.690A	-35.93	1.0973593861966946e-24
15091	3.2825e-13	Ca	13	6.05163m	-35.93	1.0973593861966946e-24
15092	1.09165e-12	Ca	13	1.81967m	-35.93	1.0973593861966946e-24
15093	7.63399e-13	Ca	13	2.60211m	-35.93	1.0973593861966946e-24
15094	2.4671400000000005e-10	Ca	14	80.5160A	-35.93	1.0973593861966946e-24
15095	2.5311700000000003e-10	Ca	14	78.4795A	-35.93	1.0973593861966946e-24
15096	1.41346e-10	Ca	14	140.538A	-35.93	1.0973593861966946e-24
15097	2.45204e-10	Ca	14	81.0121A	-35.93	1.0973593861966946e-24
15098	1.64469e-11	Al	1	1207.79A	-35.93	1.0973593861966946e-24
15099	2.23656e-11	Ca	14	888.172A	-35.93	1.0973593861966946e-24
15100	2.51606e-10	Ca	14	78.9508A	-35.93	1.0973593861966946e-24
15101	1.65653e-11	Al	1	1199.16A	-35.93	1.0973593861966946e-24
15102	2.90001e-11	Ar	7	684.978A	-35.93	1.0973593861966946e-24
15103	3.96415e-11	Ar	7	501.102A	-35.93	1.0973593861966946e-24
15104	8.60399e-11	Ar	8	230.875A	-35.93	1.0973593861966946e-24
15105	1.1018799999999999e-10	Ar	8	180.278A	-35.93	1.0973593861966946e-24
15106	1.10205e-10	Ar	8	180.250A	-35.93	1.0973593861966946e-24
15107	1.33023e-10	Ar	8	149.331A	-35.93	1.0973593861966946e-24
15108	3.7625900000000004e-10	Ca	13	52.7947A	-35.93	1.0973593861966946e-24
15109	2.27113e-12	Ar	9	8746.50A	-35.93	1.0973593861966946e-24
15110	2.07901e-11	Ar	9	955.475A	-35.93	1.0973593861966946e-24
15111	1.93599e-11	Ar	9	1026.06A	-35.93	1.0973593861966946e-24
15112	2.87598e-11	Ar	9	690.703A	-35.93	1.0973593861966946e-24
15113	2.95583e-11	Ar	9	672.043A	-35.93	1.0973593861966946e-24
15114	2.58576e-11	Ar	9	768.226A	-35.93	1.0973593861966946e-24
15115	2.78539e-11	Ar	9	713.165A	-35.93	1.0973593861966946e-24
15116	2.55834e-11	Ar	9	776.458A	-35.93	1.0973593861966946e-24
15117	2.30606e-11	Ar	9	861.401A	-35.93	1.0973593861966946e-24
15118	7.98354e-12	Ca	13	2488.18A	-35.93	1.0973593861966946e-24
15119	1.67017e-11	Al	1	1189.37A	-35.93	1.0973593861966946e-24
15120	1.66206e-11	Ca	13	1195.17A	-35.93	1.0973593861966946e-24
15121	3.52094e-13	Ca	14	5.64181m	-35.93	1.0973593861966946e-24
15122	2.27175e-11	Ca	14	874.410A	-35.93	1.0973593861966946e-24
15123	3.50943e-11	Ca	14	566.031A	-35.93	1.0973593861966946e-24
15124	2.33509e-10	Ca	14	85.0693A	-35.93	1.0973593861966946e-24
15125	1.05053e-11	Zn	2	1890.90A	-35.93	1.0973593861966946e-24
15126	1.95113e-12	Zn	2	1.01810m	-35.93	1.0973593861966946e-24
15127	8.15842e-12	Sc	1	2434.84A	-35.93	1.0973593861966946e-24
15128	4.87805e-14	Zn	2	40.7221m	-35.93	1.0973593861966946e-24
15129	6.26284e-12	Zn	2	3171.80A	-35.93	1.0973593861966946e-24
15130	4.56922e-12	Zn	2	4347.45A	-35.93	1.0973593861966946e-24
15131	1.12913e-11	Zn	2	1759.27A	-35.93	1.0973593861966946e-24
15132	1.15309e-11	Zn	2	1722.72A	-35.93	1.0973593861966946e-24
15133	8.567989999999999e-12	Sc	1	2318.45A	-35.93	1.0973593861966946e-24
15134	1.07956e-11	Zn	2	1840.04A	-35.93	1.0973593861966946e-24
15135	1.11177e-11	Zn	2	1786.75A	-35.93	1.0973593861966946e-24
15136	1.13573e-11	Zn	2	1749.05A	-35.93	1.0973593861966946e-24
15137	1.14215e-11	Zn	2	1739.21A	-35.93	1.0973593861966946e-24
15138	6.25278e-12	Zn	2	3176.90A	-35.93	1.0973593861966946e-24
15139	5.403e-13	Zn	2	3.67656m	-35.93	1.0973593861966946e-24
15140	6.79311e-12	Zn	2	2924.21A	-35.93	1.0973593861966946e-24
15141	6.8031699999999996e-12	Zn	2	2919.88A	-35.93	1.0973593861966946e-24
15142	7.67861e-12	Zn	2	2586.99A	-35.93	1.0973593861966946e-24
15143	8.14275e-12	Zn	2	2439.53A	-35.93	1.0973593861966946e-24
15144	8.70458e-12	Zn	2	2282.07A	-35.93	1.0973593861966946e-24
15145	8.75448e-12	Zn	2	2269.06A	-35.93	1.0973593861966946e-24
15146	8.76889e-12	Zn	2	2265.33A	-35.93	1.0973593861966946e-24
15147	5.10953e-12	Zn	2	3887.72A	-35.93	1.0973593861966946e-24
15148	1.96553e-12	Zn	2	1.01064m	-35.93	1.0973593861966946e-24
15149	1.90123e-12	Zn	2	1.04482m	-35.93	1.0973593861966946e-24
15150	2.3991099999999996e-10	Ca	14	82.7992A	-35.93	1.0973593861966946e-24
15151	1.3394700000000001e-12	Zn	2	1.48301m	-35.93	1.0973593861966946e-24
15152	2.3133400000000003e-10	Ca	14	85.8692A	-35.93	1.0973593861966946e-24
15153	2.3773599999999996e-10	Ca	14	83.5568A	-35.93	1.0973593861966946e-24
15154	5.8134e-12	Ca	14	3417.01A	-35.93	1.0973593861966946e-24
15155	6.14438e-11	Ca	14	323.295A	-35.93	1.0973593861966946e-24
15156	7.3469e-11	Ca	14	270.379A	-35.93	1.0973593861966946e-24
15157	1.0728599999999999e-10	Ca	14	185.155A	-35.93	1.0973593861966946e-24
15158	1.96887e-11	Ar	7	1008.93A	-35.93	1.0973593861966946e-24
15159	5.09273e-11	Ar	7	390.055A	-35.93	1.0973593861966946e-24
15160	4.02859e-11	Ar	7	493.087A	-35.93	1.0973593861966946e-24
15161	7.6024e-12	Zn	2	2612.92A	-35.93	1.0973593861966946e-24
15162	8.228519999999999e-12	Zn	2	2414.10A	-35.93	1.0973593861966946e-24
15163	1.6834900000000001e-12	Zn	2	1.17995m	-35.93	1.0973593861966946e-24
15164	1.69356e-12	Zn	2	1.17294m	-35.93	1.0973593861966946e-24
15165	3.03304e-12	Zn	2	6549.36A	-35.93	1.0973593861966946e-24
15166	8.754989999999999e-12	Sc	1	2268.93A	-35.93	1.0973593861966946e-24
15167	3.65911e-12	Zn	2	5428.77A	-35.93	1.0973593861966946e-24
15168	7.35163e-12	Sc	1	2702.05A	-35.93	1.0973593861966946e-24
15169	1.00661e-14	Zn	2	197.341m	-35.93	1.0973593861966946e-24
15170	1.34953e-12	Zn	2	1.47195m	-35.93	1.0973593861966946e-24
15171	1.9756e-12	Zn	2	1.00549m	-35.93	1.0973593861966946e-24
15172	8.75367e-13	Zn	2	2.26927m	-35.93	1.0973593861966946e-24
15173	5.76225e-15	Si	10	344.734m	-35.93	1.0973593861966946e-24


==> LINES_1e5K_1e-3.0cm-3_Q18.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-14.908	0.22661986739816703
1	2.03317e-11	C	3	977.020A	-15.126	0.13718226876742234
2	1.28308e-11	C	4	1548.19A	-15.478	0.06099552603634687
3	2.59616e-11	N	4	765.147A	-15.769	0.031210302722024574
4	2.5218e-11	O	4	787.710A	-15.776	0.030711284492639147
5	1.28094e-11	C	4	1550.78A	-15.78	0.030429721743996767
6	2.38489e-11	O	3	832.929A	-15.786	0.030012210309569975
7	2.38264e-11	O	3	833.715A	-15.915999999999999	0.022248358866561256
8	1.63403e-11	H	1	1215.67A	-15.995	0.018548038175717502
9	1.04183e-11	C	3	1906.68A	-16.038	0.016799562858451682
10	2.82226e-11	O	3	703.851A	-16.042	0.01664554354038793
11	3.58515e-11	O	4	554.076A	-16.1	0.014564580527681299
12	2.82834e-11	O	3	702.337A	-16.160999999999998	0.01265604414770896
13	3.96746e-12	O	3	5006.84A	-16.184	0.012003225942038353
14	1.04071e-11	C	3	1908.73A	-16.237000000000002	0.010624242649624561
15	2.00692e-11	N	3	989.799A	-16.244	0.010454372757531713
16	2.82609e-11	O	3	702.896A	-16.250999999999998	0.010287218897177904
17	3.58232e-11	O	4	554.514A	-16.250999999999998	0.010287218897177904
18	3.90896e-11	O	3	508.178A	-16.254	0.010216402180406389
19	2.97796e-11	S	3	667.049A	-16.287	0.009468866228438502
20	2.51385e-11	O	4	790.201A	-16.332	0.008536856497411894
21	3.57748e-11	O	4	555.264A	-16.375	0.0077321092388955865
22	3.25738e-11	O	4	609.830A	-16.383	0.007590982340491575
23	1.19224e-11	O	3	1666.15A	-16.391	0.0074524312982786455
24	7.74994e-11	He	2	256.317A	-16.408	0.0071663494402354104
25	2.89774e-11	N	3	685.515A	-16.468	0.0062416294353471995
26	3.91279e-11	O	3	507.680A	-16.476	0.0061277068592451136
27	2.51413e-11	O	4	790.114A	-16.489	0.005947000583255914
28	1.42525e-11	Si	4	1393.75A	-16.557000000000002	0.005085082240247912
29	1.41406e-11	O	4	1404.78A	-16.581	0.004811693784323822
30	3.02204e-11	S	4	657.319A	-16.586	0.004756614781034882
31	2.52577e-11	S	5	786.470A	-16.590999999999998	0.00470216626188298
32	1.41772e-11	O	4	1401.16A	-16.615	0.004449364455914145
33	2.89647e-11	N	3	685.817A	-16.619	0.004408572437390149
34	6.5044e-11	O	3	305.400A	-16.629	0.004308221077097519
35	2.38255e-11	O	3	833.749A	-16.631	0.004288426599290911
36	1.64645e-11	Si	3	1206.50A	-16.633	0.0042687230688485695
37	2.3805e-11	O	2	834.465A	-16.644000000000002	0.004161960758412493
38	4.00581e-12	O	3	4958.91A	-16.659000000000002	0.0040206658489854935
39	3.26505e-11	O	4	608.397A	-16.666	0.003956379847956263
40	1.33919e-11	N	4	1483.32A	-16.692999999999998	0.0037179023685726988
41	2.37815e-11	O	3	835.289A	-16.715999999999998	0.003526127251104487
42	2.89428e-11	N	3	686.336A	-16.750999999999998	0.0032531042503807675
43	1.93663e-11	H	1	1025.72A	-16.76	0.003186383034738406
44	3.15443e-11	O	5	629.732A	-16.762999999999998	0.0031644481282149337
45	3.65232e-11	Ne	4	543.886A	-16.782	0.003028990987247389
46	2.38374e-11	O	2	833.330A	-16.82	0.0027752236069109207
47	2.00332e-11	N	3	991.577A	-16.848	0.0026019442145634912
48	2.59887e-11	N	3	764.351A	-16.849	0.0025959599089327113
49	2.65428e-11	S	4	748.393A	-16.849	0.0025959599089327113
50	1.86931e-11	S	4	1062.66A	-16.85	0.002589989366822948
51	1.19607e-11	O	3	1660.81A	-16.858	0.0025427167333220663
52	1.41609e-11	Si	4	1402.77A	-16.859	0.002536868647118093
53	4.05811e-11	Ne	3	489.500A	-16.871	0.002467731933570968
54	8.64849e-12	C	3	2296.87A	-16.882	0.002406013063895969
55	2.82077e-11	S	3	704.220A	-16.898	0.0023189852222013792
56	1.33633e-11	N	4	1486.50A	-16.903	0.0022924400178708877
57	2.64781e-11	S	4	750.221A	-16.937	0.002119815098388104
58	2.00345e-11	N	3	991.511A	-16.942	0.0020955497756120684
59	5.31646e-11	O	3	373.640A	-16.956	0.0020290744444183984
60	4.46714e-11	Ar	4	444.680A	-16.958	0.0020197516941836183
61	3.66452e-11	Ne	4	542.076A	-16.959	0.002015106394192701
62	8.19397e-12	Ne	4	2424.28A	-16.965	0.0019874580979565393
63	3.58999e-11	O	4	553.329A	-16.991	0.0018719661059903394
64	1.85135e-11	S	4	1072.97A	-16.993	0.0018633652030012311
65	3.31301e-11	O	3	599.590A	-17.015	0.0017713238943052722
66	1.41913e-11	O	4	1399.77A	-17.02	0.001751047717355261
67	2.87383e-11	S	3	691.219A	-17.025	0.0017310036398835162
68	1.41145e-11	O	4	1407.38A	-17.03	0.0017111890050692652
69	1.13532e-11	N	3	1749.67A	-17.04	0.0016722375878440348
70	1.21093e-11	He	2	1640.43A	-17.052	0.0016266644710707721
71	2.87674e-11	C	3	690.521A	-17.073	0.0015498796681897916
72	3.91504e-11	O	3	507.388A	-17.083	0.0015146000997577128
73	2.63538e-11	S	4	753.760A	-17.092	0.0014835356296116948
74	1.13371e-11	N	3	1752.16A	-17.1	0.00145645805276813
75	8.20284e-12	Ne	4	2421.66A	-17.102999999999998	0.0014464318660559444
76	4.55272e-12	O	3	4363.21A	-17.116	0.0014037765429487817
77	2.37881e-11	O	3	835.059A	-17.121	0.0013877076457388404
78	2.38538e-11	O	2	832.758A	-17.121	0.0013877076457388404
79	2.37871e-11	O	3	835.092A	-17.137	0.00133751290526798
80	2.60233e-11	N	3	763.334A	-17.153	0.0012891337575689026
81	5.13457e-12	Ne	3	3868.76A	-17.164	0.00125689205526135
82	3.72727e-11	Fe	4	532.950A	-17.178	0.0012170207448202572
83	7.674639999999999e-14	O	4	25.8832m	-17.197	0.0011649250415847903
84	2.04254e-11	H	1	972.537A	-17.222	0.0010997601555659475
85	2.82224e-11	O	3	703.854A	-17.245	0.0010430328367414124
86	3.00315e-11	S	4	661.455A	-17.259	0.0010099455991700657
87	3.67095e-11	Ne	4	541.126A	-17.26	0.0010076227887492785
88	1.41282e-11	S	4	1406.02A	-17.262999999999998	0.001000686362261573
89	1.4885e-11	C	2	1334.53A	-17.274	0.0009756588338101345
90	2.43455e-11	S	4	815.941A	-17.3	0.0009189629053213739
91	1.40198e-11	S	4	1416.89A	-17.317	0.0008836860131361593
92	4.04534e-11	Ne	3	491.045A	-17.339000000000002	0.000840036160174237
93	2.89993e-11	N	3	684.998A	-17.359	0.0008022283049563125
94	4.49574e-11	Ar	5	441.850A	-17.364	0.0007930452734859549
95	3.33901e-11	Cr	5	594.921A	-17.38	0.0007643600516335758
96	3.17545e-11	He	1	625.563A	-17.382	0.0007608481362031498
97	5.32728e-12	O	2	3728.81A	-17.385	0.0007556104944745044
98	3.68484e-11	O	2	539.086A	-17.396	0.0007367124022631539
99	2.82632e-11	O	3	702.838A	-17.401	0.0007282793251293901
100	2.19749e-11	C	2	903.962A	-17.419	0.0006987116444491334
101	1.0551e-11	Si	3	1882.71A	-17.43	0.0006812366130903814
102	4.6719e-11	O	2	425.190A	-17.438	0.0006688026436113843
103	3.13102e-11	N	2	634.441A	-17.44	0.0006657297745897907
104	3.69014e-11	C	3	538.312A	-17.449	0.00065207564719909
105	2.41609e-11	Ar	5	822.174A	-17.452	0.0006475867900178832
106	3.00341e-11	S	4	661.396A	-17.455	0.0006431288339121622
107	4.69921e-12	Fe	5	4227.19A	-17.457	0.0006401739253311331
108	5.14353e-11	C	3	386.203A	-17.463	0.0006313904097901025
109	2.45344e-11	S	4	809.656A	-17.464000000000002	0.0006299382521445316
110	1.42174e-11	O	4	1397.20A	-17.467	0.0006256017877189719
111	1.68862e-11	C	3	1176.37A	-17.475	0.0006141832682427219
112	1.59249e-11	C	3	1247.38A	-17.479	0.0006085524021935356
113	1.6035e-11	N	5	1238.82A	-17.484	0.0006015863604493302
114	7.0050300000000005e-12	Fe	4	2835.74A	-17.495	0.0005865404676302148
115	7.41018e-11	O	3	268.070A	-17.495	0.0005865404676302148
116	3.02813e-11	Ca	4	655.998A	-17.512999999999998	0.0005627272950540826
117	1.13253e-11	N	3	1753.99A	-17.518	0.0005562858089736384
118	1.13599e-11	N	3	1748.65A	-17.533	0.0005374003947285421
119	8.30698e-11	O	4	239.130A	-17.535	0.0005349312641996411
120	1.63654e-11	O	5	1213.81A	-17.539	0.0005300269848908756
121	5.33126e-12	O	2	3726.03A	-17.547	0.0005203529021617026
122	2.2488299999999997e-14	O	3	88.3323m	-17.561	0.0005038461926044536
123	2.09156e-11	H	1	949.743A	-17.569000000000003	0.0004946499631878702
124	1.89048e-13	S	4	10.5076m	-17.57	0.0004935122998423644
125	2.19705e-11	C	2	904.142A	-17.57	0.0004935122998423644
126	3.68169e-11	O	2	539.547A	-17.570999999999998	0.0004923772530499447
127	1.2404e-11	Ne	4	1601.45A	-17.581	0.0004811693784323822
128	3.0268200000000002e-12	H	1	6562.81A	-17.586	0.0004756614781034882
129	6.41665e-12	Fe	4	3095.77A	-17.587	0.0004745674870617789
130	7.52869e-11	O	3	263.850A	-17.589000000000002	0.0004723870475201927
131	3.77799e-11	O	3	525.794A	-17.599	0.0004616342055341557
132	2.40093e-11	Ar	5	827.366A	-17.601	0.00045951318902346804
133	8.17377e-11	He	2	243.027A	-17.605	0.00045530034678399937
134	4.06968e-11	Ne	3	488.108A	-17.609	0.00045112612811434025
135	1.0499e-11	Si	3	1892.03A	-17.622	0.0004378224038198348
136	3.3995e-11	He	1	584.334A	-17.632	0.0004278563491810865
137	2.66671e-11	S	4	744.904A	-17.649	0.0004114319187569419
138	5.77836e-11	He	1	343.773A	-17.655	0.00040578686120385844
139	1.85041e-11	S	4	1073.52A	-17.658	0.0004029934440999097
140	2.95818e-11	S	3	671.510A	-17.662	0.0003992987779965504
141	3.69126e-11	C	3	538.149A	-17.67	0.0003920107539485043
142	5.00683e-12	Ne	3	3967.47A	-17.682000000000002	0.00038132737259412216
143	4.0514e-11	Ne	3	490.311A	-17.688	0.0003760953648992346
144	3.83481e-14	O	3	51.8004m	-17.69	0.00037436736366149536
145	1.91554e-11	C	2	1037.02A	-17.692	0.0003726473018682626
146	3.58547e-11	S	4	554.027A	-17.695	0.0003700820158861317
147	1.68974e-11	C	3	1175.59A	-17.695	0.0003700820158861317
148	2.19623e-11	C	2	904.480A	-17.702	0.0003641648136744207
149	1.69021e-11	C	3	1175.26A	-17.704	0.0003624916283403287
150	4.35719e-11	Ar	5	455.901A	-17.704	0.0003624916283403287
151	1.63045e-11	O	5	1218.34A	-17.714000000000002	0.00035424031149904815
152	8.55876e-12	O	3	2320.95A	-17.715	0.0003534255813911234
153	7.49546e-11	O	3	265.020A	-17.727999999999998	0.00034300304941961877
154	2.82607e-11	O	3	702.900A	-17.732	0.00033985837856058995
155	1.15588e-11	N	4	1718.55A	-17.734	0.0003382968711515153
156	4.39259e-11	N	3	452.227A	-17.777	0.0003064065049837858
157	1.59836e-11	N	5	1242.80A	-17.785999999999998	0.000300122103095701
158	1.41403e-11	S	4	1404.81A	-17.787	0.00029943184141313894
159	4.73284e-11	C	4	419.715A	-17.788	0.0002987431672883926
160	6.41832e-12	Fe	4	3094.96A	-17.8	0.000290601586602121
161	1.48719e-11	C	2	1335.71A	-17.805	0.0002872750977477438
162	4.05691e-11	Ne	3	489.645A	-17.81	0.0002839866868964074
163	1.14894e-11	S	3	1728.94A	-17.829	0.00027183037302390525
164	5.17068e-11	C	4	384.175A	-17.832	0.0002699591058982891
165	1.66361e-11	S	3	1194.06A	-17.861	0.0002525212794450595
166	2.08428e-12	S	3	9530.62A	-17.863	0.0002513610495561517
167	2.96619e-11	Ca	4	669.696A	-17.864	0.0002507829351846758
168	6.419219999999999e-12	Fe	4	3094.53A	-17.864	0.0002507829351846758
169	3.6796e-11	O	2	539.854A	-17.871	0.00024677319335709676
170	1.84416e-11	S	3	1077.16A	-17.88	0.00024171187156060055
171	7.02084e-12	Fe	4	2829.36A	-17.886	0.00023839546035374622
172	1.7605e-11	Si	4	1128.34A	-17.891	0.00023566657008486193
173	1.48724e-11	C	2	1335.66A	-17.893	0.00023458378055112356
174	1.669e-11	S	3	1190.20A	-17.897000000000002	0.0002324331035237672
175	5.07511e-11	Fe	5	391.409A	-17.9	0.00023083304529373933
176	1.83253e-11	N	2	1083.99A	-17.906	0.00022766589717899502
177	3.49467e-11	Ne	5	568.422A	-17.913	0.00022402577122720272
178	8.36994e-11	He	2	237.331A	-17.914	0.00022351052625127623
179	2.54731e-11	O	4	779.820A	-17.918	0.00022146136942955918
180	2.08955e-11	P	4	950.657A	-17.92	0.00022044384686426978
181	1.39513e-11	S	4	1423.84A	-17.924	0.000218422805528169
182	7.98635e-11	O	3	248.730A	-17.932000000000002	0.00021443614003593264
183	1.63475e-11	He	2	1215.13A	-17.938	0.0002114939658953835
184	1.13718e-11	N	3	1746.82A	-17.939	0.00021100754327190842
185	5.1143e-11	O	2	388.410A	-17.941	0.00021003805167489492
186	1.68957e-11	C	3	1175.71A	-17.942999999999998	0.0002090730144871509
187	5.65519e-11	Ca	3	351.260A	-17.942999999999998	0.0002090730144871509
188	4.30852e-11	Ne	2	461.050A	-17.95	0.0002057301681703142
189	1.24028e-11	Ne	4	1601.61A	-17.957	0.00020244077026969424
190	1.09473e-11	Ne	3	1814.56A	-17.962	0.0002001234499348411
191	6.35823e-11	C	4	312.421A	-17.963	0.00019966317877237997
192	1.67169e-11	S	5	1188.28A	-17.963	0.00019966317877237997
193	1.65404e-11	S	3	1200.97A	-17.972	0.0001955680840624127
194	1.83156e-11	N	2	1084.56A	-17.980999999999998	0.00019155697980470125
195	3.73279e-11	N	2	532.161A	-17.988	0.00018849419551388662
196	5.15902e-11	C	3	385.043A	-17.989	0.00018806067089438498
197	3.21934e-11	O	4	617.036A	-17.994	0.0001859079581959048
198	4.0862199999999995e-12	H	1	4861.33A	-17.995	0.00018548038175717426
199	7.1384100000000005e-12	Mg	5	2782.76A	-18.007	0.00018042552641938276
200	2.54701e-11	O	4	779.912A	-18.01	0.00017918348583188413
201	3.60437e-11	S	4	551.121A	-18.019000000000002	0.00017550842992295184
202	7.0354e-12	Fe	4	2823.50A	-18.025	0.00017310036398835165
203	2.89126e-11	C	2	687.053A	-18.035	0.00016916011865041543
204	1.66306e-11	S	3	1194.45A	-18.035	0.00016916011865041543
205	6.1884e-11	Mg	4	320.995A	-18.039	0.0001676092493606819
206	3.32984e-11	C	2	596.559A	-18.04	0.0001672237587844035
207	2.64746e-11	S	2	750.323A	-18.04	0.0001672237587844035
208	3.48647e-11	Ne	5	569.759A	-18.062	0.00015896370671367491
209	6.42468e-11	Fe	4	309.190A	-18.069000000000003	0.0001564220528192113
210	2.16693e-11	N	2	916.710A	-18.070999999999998	0.00015570335876949128
211	2.41494e-11	S	3	822.565A	-18.074	0.00015463150438702283
212	5.2344599999999995e-12	Fe	5	3794.94A	-18.082	0.00015180916135804567
213	1.9168e-11	C	2	1036.34A	-18.083	0.00015146000997577128
214	5.17262e-11	C	4	384.031A	-18.085	0.0001507641144419982
215	6.40025e-11	Ca	4	310.370A	-18.087	0.00015007141625777098
216	4.73499e-11	C	4	419.525A	-18.087	0.00015007141625777098
217	2.02733e-11	N	3	979.832A	-18.088	0.00014972626157831864
218	1.94497e-11	S	3	1021.32A	-18.092	0.00014835356296116948
219	5.17401e-12	Fe	5	3839.27A	-18.095	0.0001473323042171628
220	3.46531e-14	N	3	57.3238m	-18.1	0.000145645805276813
221	4.39605e-11	N	3	451.871A	-18.105	0.00014397861153019571
222	3.21977e-11	O	4	616.952A	-18.105	0.00014397861153019571
223	1.65656e-11	S	5	1199.14A	-18.107	0.00014331708989990822
224	5.7981e-12	Ne	5	3426.03A	-18.107	0.00014331708989990822
225	1.94538e-11	S	3	1021.11A	-18.117	0.00014005479464925988
226	6.14239e-11	Ca	4	323.400A	-18.125	0.0001374985065569975
227	6.15562e-11	Ne	3	322.704A	-18.127	0.0001368667583045801
228	2.33533e-11	Ar	4	850.605A	-18.129	0.00013623791267172033
229	8.536760000000001e-12	C	2	2326.93A	-18.129	0.00013623791267172033
230	2.12823e-11	S	6	933.380A	-18.134	0.00013467841018123124
231	1.76969e-11	Si	4	1122.48A	-18.142	0.00013222025216462577
232	6.45265e-11	Ca	4	307.850A	-18.146	0.00013100804960648792
233	6.31561e-11	Ca	5	314.530A	-18.15	0.00012980696058820525
234	3.69173e-11	C	3	538.080A	-18.151	0.00012950841286346365
235	8.4765e-11	He	2	234.347A	-18.16	0.0001268521934259377
236	4.7945300000000006e-12	Fe	5	4143.15A	-18.166	0.00012511171608332457
237	7.08055e-11	O	4	280.550A	-18.167	0.00012482396712128175
238	5.62586e-11	Mg	5	353.092A	-18.169	0.00012425045308783305
239	2.02718e-11	N	3	979.905A	-18.184	0.00012003225942038352
240	2.16953e-11	N	2	915.612A	-18.195	0.00011703020912667935
241	7.81506e-12	Si	3	2541.82A	-18.197	0.00011649250415847904
242	1.80671e-11	S	4	1099.48A	-18.2	0.00011569057540052788
243	2.41988e-11	S	3	820.885A	-18.201	0.00011542449446077426
244	7.91664e-11	Ne	3	250.920A	-18.207	0.00011384081102601488
245	2.41314e-11	P	4	823.180A	-18.21	0.00011305713639519013
246	7.11428e-11	Fe	6	279.220A	-18.211	0.0001127971121970769
247	4.87921e-12	Fe	5	4071.24A	-18.230999999999998	0.00010772040587283665
248	5.0996e-11	Fe	5	389.529A	-18.236	0.00010648734058329351
249	1.80762e-11	S	4	1098.93A	-18.249000000000002	0.00010334702542155109
250	2.2009e-11	S	3	902.561A	-18.250999999999998	0.00010287218897177903
251	8.542389999999999e-12	C	2	2325.40A	-18.253	0.00010239953419731828
252	4.11285e-11	Ne	5	482.985A	-18.253	0.00010239953419731828
253	1.83092e-11	He	2	1084.94A	-18.254	0.00010216402180406389
254	5.10486e-12	Fe	5	3891.28A	-18.257	0.00010146072962484204
255	1.96193e-11	S	3	1012.50A	-18.261	0.00010053053206442198
256	6.3576e-11	C	4	312.452A	-18.262999999999998	0.00010006863622615728
257	2.19046e-12	S	3	9068.62A	-18.262999999999998	0.00010006863622615728
258	8.23568e-11	O	3	241.200A	-18.264	9.98384847494727e-05
259	1.15955e-11	S	3	1713.11A	-18.281	9.600591279031332e-05
260	5.31704e-11	O	2	373.600A	-18.284000000000002	9.534501273535996e-05
261	2.16856e-11	N	2	916.020A	-18.285999999999998	9.490694219422865e-05
262	6.22574e-11	Ca	4	319.070A	-18.288	9.447088440440288e-05
263	1.2773900000000002e-13	Ne	3	15.5509m	-18.301	9.168493492896987e-05
264	7.05464e-11	Ne	3	281.580A	-18.301	9.168493492896987e-05
265	8.70474e-11	He	2	228.203A	-18.303	9.126368091781833e-05
266	2.85153e-11	S	5	696.624A	-18.305	9.084436239303778e-05
267	2.35425e-11	Ar	4	843.770A	-18.307000000000002	9.042697046187463e-05
268	4.57658e-12	H	1	4340.46A	-18.311	8.959793101350054e-05
269	2.3137e-11	C	2	858.559A	-18.311	8.959793101350054e-05
270	3.69895e-11	He	1	537.030A	-18.312	8.939186149053796e-05
271	2.73073e-11	K	5	727.442A	-18.313	8.918626591432704e-05
272	1.956e-11	S	3	1015.57A	-18.32	8.776027614106317e-05
273	1.73398e-11	Ne	5	1145.60A	-18.323	8.715613864954258e-05
274	6.10445e-11	Ca	5	325.410A	-18.324	8.69556850931757e-05
275	2.19831e-11	C	2	903.623A	-18.325	8.675569256719572e-05
276	2.4086e-11	P	4	824.731A	-18.334	8.497633204676402e-05
277	5.12822e-11	N	4	387.356A	-18.337	8.439135909158742e-05
278	6.14415e-11	Mg	4	323.307A	-18.34	8.381041306190933e-05
279	1.32274e-11	S	5	1501.77A	-18.34	8.381041306190933e-05
280	7.73656e-12	Fe	4	2567.61A	-18.348	8.228070062718488e-05
281	7.17387e-11	O	3	276.900A	-18.35	8.190265514777856e-05
282	4.47246e-11	Ne	2	444.150A	-18.351	8.171428426817567e-05
283	5.37226e-11	Fe	5	369.760A	-18.351	8.171428426817567e-05
284	7.0236199999999995e-12	Fe	5	2828.24A	-18.357	8.059312225673877e-05
285	6.53715e-11	Ca	4	303.870A	-18.362000000000002	7.967058041496366e-05
286	3.01733e-12	N	2	6583.45A	-18.362000000000002	7.967058041496366e-05
287	5.28914e-12	Fe	5	3755.70A	-18.364	7.93045273485955e-05
288	4.13491e-11	Ne	5	480.408A	-18.364	7.93045273485955e-05
289	3.83776e-12	Fe	6	5176.05A	-18.365	7.912213199711157e-05
290	8.54075e-11	He	2	232.584A	-18.366	7.894015614329449e-05
291	2.14917e-11	N	4	924.284A	-18.368	7.857745907161096e-05
292	9.56815e-11	O	4	207.610A	-18.37	7.8216428441599e-05
293	4.21638e-12	Ar	4	4711.26A	-18.375	7.732109238895586e-05
294	7.98988e-11	O	3	248.620A	-18.385	7.556104944745044e-05
295	3.8603599999999995e-12	Fe	6	5145.76A	-18.387	7.521387796075896e-05
296	4.23944e-12	He	2	4685.64A	-18.387999999999998	7.504089084179137e-05
297	1.91831e-11	P	4	1035.52A	-18.39	7.469610926680329e-05
298	2.20657e-11	S	3	900.242A	-18.391	7.452431298278645e-05
299	3.99488e-12	Fe	6	4972.48A	-18.403	7.249331855789108e-05
300	1.92501e-11	O	6	1031.91A	-18.410999999999998	7.117016637690218e-05
301	7.08307e-11	O	3	280.450A	-18.416	7.035548821913545e-05
302	1.69069e-11	C	3	1174.93A	-18.419	6.987116444491334e-05
303	1.68917e-11	C	3	1175.99A	-18.422	6.939017473210156e-05
304	3.53486e-11	C	2	561.959A	-18.426	6.875400178625752e-05
305	8.04118e-12	O	2	2470.34A	-18.427	6.859587197020488e-05
306	2.10312e-11	S	6	944.524A	-18.43	6.812366130903814e-05
307	5.0997e-12	Fe	5	3895.22A	-18.435	6.734385620641098e-05
308	1.77076e-11	Si	3	1121.81A	-18.438	6.688026436113843e-05
309	4.12671e-11	Ne	5	481.363A	-18.441	6.641986385968119e-05
310	5.94356e-12	Ne	3	3342.18A	-18.444000000000003	6.596263273298241e-05
311	5.23702e-11	Ne	3	379.308A	-18.45	6.505759148276684e-05
312	1.65299e-11	S	3	1201.73A	-18.452	6.475867900178831e-05
313	3.76122e-11	N	2	528.139A	-18.461	6.343047755054871e-05
314	3.1470599999999997e-12	S	3	6312.06A	-18.461	6.343047755054871e-05
315	4.19071e-12	Ar	4	4740.12A	-18.462	6.32845915004773e-05
316	2.42804e-11	Si	4	818.128A	-18.469	6.227274086002612e-05
317	4.75159e-12	Fe	5	4180.59A	-18.471	6.198662360539794e-05
318	1.51338e-11	Si	3	1312.59A	-18.473	6.170182094014331e-05
319	3.32285e-11	O	3	597.814A	-18.474	6.155991068994857e-05
320	2.15328e-11	N	4	922.519A	-18.476	6.127706859245114e-05
321	6.7679e-11	N	3	293.510A	-18.48	6.071527705078569e-05
322	5.49014e-11	O	2	361.821A	-18.482	6.043631569235107e-05
323	9.24961e-11	O	4	214.760A	-18.492	5.9060617192001e-05
324	8.64663e-11	He	2	229.736A	-18.498	5.825027514518854e-05
325	1.93749e-11	He	2	1025.27A	-18.504	5.745105140807301e-05
326	2.11819e-11	H	1	937.804A	-18.504	5.745105140807301e-05
327	1.93216e-11	P	4	1028.09A	-18.507	5.7055561152013374e-05
328	5.2506699999999995e-12	Fe	5	3783.22A	-18.507	5.7055561152013374e-05
329	5.42655e-11	O	2	366.060A	-18.511	5.6532472623197936e-05
330	4.04855e-12	Fe	4	4906.56A	-18.512999999999998	5.6272729505408256e-05
331	8.53239e-12	C	2	2328.12A	-18.512999999999998	5.6272729505408256e-05
332	2.07932e-11	N	4	955.334A	-18.519000000000002	5.550063871165781e-05
333	4.427e-13	Mg	4	4.48712m	-18.522000000000002	5.5118575002159496e-05
334	4.20486e-12	Ne	4	4724.17A	-18.523	5.499180579746302e-05
335	8.38552e-11	O	3	236.890A	-18.524	5.4865328153846155e-05
336	5.5275e-11	Ne	5	359.375A	-18.524	5.4865328153846155e-05
337	5.934930000000001e-14	S	3	33.4704m	-18.528	5.436231980185558e-05
338	9.27039e-12	N	2	2142.78A	-18.529	5.4237289935853215e-05
339	6.34533e-11	Ne	3	313.056A	-18.538	5.3124882327876196e-05
340	8.58246e-11	He	2	231.454A	-18.542	5.263783047912883e-05
341	4.18075e-11	N	2	475.141A	-18.544	5.2395981616556284e-05
342	8.7347e-11	Ne	3	227.420A	-18.544	5.2395981616556284e-05
343	2.24578e-11	C	3	884.524A	-18.546	5.2155243948571275e-05
344	1.95612e-11	S	3	1015.50A	-18.551	5.1558227807947836e-05
345	4.33589e-11	Ar	3	458.140A	-18.552	5.1439647174567165e-05
346	5.9368e-12	Ne	5	3345.99A	-18.554000000000002	5.120330346421503e-05
347	4.2036e-12	Ne	4	4725.58A	-18.555999999999997	5.09680456545744e-05
348	8.65814e-11	He	2	229.431A	-18.56	5.050076780330516e-05
349	4.2137199999999995e-12	Ne	4	4714.23A	-18.565	4.992269029450852e-05
350	8.545e-12	C	2	2324.69A	-18.566	4.9807871293024985e-05
351	6.784110000000001e-12	Mg	5	2928.09A	-18.572	4.912448167927019e-05
352	7.22004e-11	Fe	4	275.130A	-18.575	4.878631112604335e-05
353	7.54643e-11	O	3	263.230A	-18.575	4.878631112604335e-05
354	2.18026e-11	Fe	3	911.104A	-18.575	4.878631112604335e-05
355	1.06183e-13	S	3	18.7078m	-18.58	4.8227858840546516e-05
356	1.0106e-10	O	4	196.560A	-18.584	4.778570317299241e-05
357	2.15203e-11	N	4	923.056A	-18.587	4.745674870617789e-05
358	1.95559e-11	S	3	1015.78A	-18.592	4.691351579584893e-05
359	7.3372e-12	Fe	5	2707.36A	-18.593	4.6805617703658714e-05
360	4.12007e-11	S	3	482.139A	-18.597	4.637650122122337e-05
361	7.2758e-12	Fe	5	2730.21A	-18.602	4.584563380160178e-05
362	2.83542e-12	Ar	5	7005.83A	-18.604	4.56349922480288e-05
363	1.92763e-11	P	4	1030.51A	-18.605999999999998	4.5425318504482926e-05
364	8.6671e-11	He	2	229.194A	-18.61	4.50088566811701e-05
365	3.93611e-11	He	1	504.672A	-18.611	4.490533918338344e-05
366	2.36473e-11	Ar	4	840.032A	-18.611	4.490533918338344e-05
367	2.31496e-11	C	2	858.092A	-18.615	4.449364455914144e-05
368	2.71373e-12	O	2	7319.99A	-18.62	4.3984330021504886e-05
369	4.8406e-11	Na	4	410.372A	-18.621	4.388316886964791e-05
370	1.42088e-11	S	4	1398.04A	-18.625999999999998	4.3380842389443575e-05
371	2.16354e-11	P	3	918.147A	-18.627	4.328106922062387e-05
372	6.9610399999999996e-12	Ar	4	2853.66A	-18.631	4.2884265992909114e-05
373	6.14285e-11	Ne	3	323.375A	-18.631	4.2884265992909114e-05
374	1.83153e-11	N	2	1084.58A	-18.635	4.249110067905278e-05
375	1.0122200000000001e-12	Si	6	1.96247m	-18.636	4.2393373859381725e-05
376	7.30897e-12	Fe	5	2717.82A	-18.645	4.152388514295129e-05
377	5.59044e-11	Mg	5	355.329A	-18.645	4.152388514295129e-05
378	3.00563e-11	Ca	5	660.908A	-18.645	4.152388514295129e-05
379	2.15131e-11	O	4	923.367A	-18.646	4.142838285728275e-05
380	5.46819e-14	Fe	5	36.3273m	-18.648	4.123803672825249e-05
381	8.6742e-11	He	2	229.006A	-18.649	4.114319187569419e-05
382	6.19582e-13	Ca	4	3.20610m	-18.65	4.104856516024387e-05
383	2.40927e-11	S	3	824.501A	-18.657	4.039224399323939e-05
384	5.7353599999999995e-12	Fe	5	3463.51A	-18.659000000000002	4.020665848985493e-05
385	7.6658e-14	Fe	5	25.9131m	-18.668	3.938201933756084e-05
386	3.5428000000000003e-13	Mg	5	5.60700m	-18.671	3.911091542335521e-05
387	5.1578e-12	Fe	5	3851.34A	-18.671	3.911091542335521e-05
388	2.15598e-11	O	4	921.365A	-18.675	3.875234439545947e-05
389	3.64547e-11	C	2	544.909A	-18.678	3.8485575133065814e-05
390	8.67994e-11	He	2	228.855A	-18.679000000000002	3.839706076650732e-05
391	7.22112e-12	Fe	5	2750.88A	-18.692	3.726473018682626e-05
392	6.20175e-12	He	2	3203.04A	-18.694000000000003	3.709351430410963e-05
393	2.89e-11	C	2	687.352A	-18.695999999999998	3.692308508691748e-05
394	7.48163e-11	Ne	3	265.510A	-18.695999999999998	3.692308508691748e-05
395	3.74292e-11	C	2	530.721A	-18.695999999999998	3.692308508691748e-05
396	8.61105e-11	He	2	230.686A	-18.697	3.683816434774303e-05
397	6.33256e-11	Ne	3	313.688A	-18.7	3.6584572208111474e-05
398	8.68463e-11	He	2	228.731A	-18.702	3.6416481367442067e-05
399	5.7651300000000005e-12	Fe	5	3445.62A	-18.703	3.633272578448997e-05
400	8.70355e-11	He	2	228.234A	-18.705	3.616579207302892e-05
401	1.77586e-11	Si	3	1118.58A	-18.706	3.6082613059454044e-05
402	1.91443e-11	O	6	1037.62A	-18.711	3.566957880323225e-05
403	2.00174e-11	He	2	992.360A	-18.711	3.566957880323225e-05
404	1.0593799999999999e-12	H	1	1.87510m	-18.715	3.534255813911234e-05
405	2.13425e-11	H	1	930.748A	-18.715999999999998	3.526127251104487e-05
406	8.68852e-11	He	2	228.629A	-18.717	3.518017383473382e-05
407	8.23773e-11	O	3	241.140A	-18.718	3.509926168020235e-05
408	3.47077e-11	Ne	5	572.336A	-18.719	3.5018535618462285e-05
409	6.01766e-11	He	1	330.103A	-18.721	3.4857640062334855e-05
410	8.70221e-11	He	2	228.269A	-18.722	3.477746971489497e-05
411	8.4822e-11	O	3	234.190A	-18.723	3.469748375413782e-05
412	3.8039e-11	He	1	522.213A	-18.723	3.469748375413782e-05
413	8.69178e-11	He	2	228.543A	-18.727	3.4379375310997474e-05
414	8.70067e-11	He	2	228.309A	-18.729	3.4221416429728316e-05
415	6.15536e-11	N	4	322.718A	-18.733	3.390767259805291e-05
416	8.69892e-11	He	2	228.356A	-18.733	3.390767259805291e-05
417	8.69454e-11	He	2	228.471A	-18.733	3.390767259805291e-05
418	8.69689e-11	He	2	228.409A	-18.735	3.375188099388387e-05
419	8.03562e-11	N	4	247.205A	-18.735	3.375188099388387e-05
420	5.33757e-12	S	3	3721.63A	-18.735	3.375188099388387e-05
421	3.99917e-12	Fe	6	4967.15A	-18.736	3.367425382172907e-05
422	3.72329e-12	Fe	6	5335.19A	-18.737000000000002	3.3596805187115857e-05
423	3.09461e-11	Ca	6	641.904A	-18.74	3.33655264069967e-05
424	5.5663e-11	Ne	2	356.870A	-18.745	3.2983594384494205e-05
425	5.54136e-11	Ne	5	358.476A	-18.749000000000002	3.2681198973542464e-05
426	2.99557e-11	S	5	663.128A	-18.754	3.2307100382394645e-05
427	4.91536e-11	Ne	2	404.130A	-18.754	3.2307100382394645e-05
428	1.51654e-13	Ar	5	13.0985m	-18.762	3.171742934535616e-05
429	2.82351e-14	Fe	5	70.3538m	-18.765	3.1499088097530266e-05
430	3.7109e-11	C	2	535.300A	-18.768	3.128224990028212e-05
431	2.4372e-11	Si	4	815.053A	-18.77	3.1138521017685165e-05
432	4.0633e-11	Ne	3	488.875A	-18.771	3.106690440668432e-05
433	7.00532e-13	Fe	4	2.83562m	-18.771	3.106690440668432e-05
434	3.74158e-12	Ca	5	5309.11A	-18.775	3.078208131507287e-05
435	1.74785e-11	Ne	5	1136.51A	-18.776	3.071128449263914e-05
436	8.206239999999999e-14	Ne	5	24.2065m	-18.778	3.057017895779702e-05
437	2.55997e-11	N	2	775.965A	-18.781	3.035973532608815e-05
438	2.37579e-11	Ar	5	836.121A	-18.781	3.035973532608815e-05
439	5.17048e-11	C	4	384.190A	-18.784000000000002	3.015074037814984e-05
440	1.77833e-11	Si	3	1117.03A	-18.788	2.9874316728839257e-05
441	6.12815e-12	Na	4	3241.51A	-18.793	2.9532348253055674e-05
442	5.91153e-11	He	1	336.029A	-18.794	2.9464425736903435e-05
443	8.67936e-11	Ne	3	228.870A	-18.795	2.9396659438203355e-05
444	1.0159400000000001e-13	Fe	6	19.5527m	-18.803	2.8860109935115212e-05
445	1.77682e-11	P	5	1117.98A	-18.805	2.872750977477438e-05
446	7.01702e-11	N	3	283.090A	-18.813	2.82031736294713e-05
447	9.53158e-14	Fe	5	20.8407m	-18.813	2.82031736294713e-05
448	5.538e-11	Ne	4	358.694A	-18.815	2.80735918172813e-05
449	3.48599e-11	Ne	5	569.837A	-18.815	2.80735918172813e-05
450	3.89485e-11	He	1	510.018A	-18.817999999999998	2.7880334570560886e-05
451	2.31083e-11	Fe	3	859.623A	-18.823	2.7561191019798638e-05
452	1.49985e-11	Mg	5	1324.43A	-18.826	2.7371461115356943e-05
453	6.36457e-11	N	3	312.110A	-18.827	2.7308508501708084e-05
454	3.03364e-12	N	2	6548.05A	-18.831	2.7058142590868235e-05
455	8.6315e-11	He	2	230.139A	-18.835	2.681007204849572e-05
456	2.94733e-12	Fe	4	6739.82A	-18.84	2.6503179691516e-05
457	1.15794e-10	Ne	4	171.550A	-18.843	2.6320733085828304e-05
458	2.56994e-11	N	3	772.955A	-18.844	2.6260197079587217e-05
459	5.86241e-11	He	1	338.845A	-18.845	2.6199800302297134e-05
460	2.54759e-11	O	4	779.736A	-18.849	2.595959908932711e-05
461	1.76053e-11	Si	4	1128.32A	-18.849	2.595959908932711e-05
462	7.77809e-11	O	3	255.390A	-18.849	2.595959908932711e-05
463	1.77578e-11	Si	3	1118.63A	-18.85	2.5899893668229483e-05
464	5.58679e-12	Fe	6	3555.61A	-18.852999999999998	2.572160005431463e-05
465	8.89546e-11	Ne	3	223.310A	-18.855	2.560342003701397e-05
466	5.4237400000000005e-12	Fe	6	3662.50A	-18.863	2.513610495561517e-05
467	2.71015e-12	O	2	7329.67A	-18.864	2.507829351846758e-05
468	1.38691e-13	Ne	5	14.3228m	-18.872	2.4620563076207007e-05
469	5.98182e-11	Ca	5	332.080A	-18.872	2.4620563076207007e-05
470	2.21485e-11	Fe	3	896.877A	-18.874000000000002	2.450744186430129e-05
471	1.83416e-12	He	1	1.08303m	-18.874000000000002	2.450744186430129e-05
472	3.49914e-12	Fe	6	5676.96A	-18.877	2.4338733821180853e-05
473	7.14445e-12	Fe	5	2780.40A	-18.88	2.417118715606006e-05
474	4.79101e-11	O	2	414.619A	-18.881	2.411559496826793e-05
475	1.12814e-11	C	2	1760.82A	-18.884	2.3949584380205997e-05
476	5.50919e-11	O	2	360.570A	-18.886	2.383954603537462e-05
477	2.04344e-11	He	2	972.108A	-18.887999999999998	2.3730013270813073e-05
478	2.70975e-12	O	2	7330.73A	-18.889	2.3675435754800173e-05
479	6.09116e-11	Fe	4	326.120A	-18.889	2.3675435754800173e-05
480	9.09711e-11	Ne	3	218.360A	-18.891	2.356665700848619e-05
481	4.38538e-11	N	2	452.970A	-18.893	2.3458378055112353e-05
482	2.14467e-11	H	1	926.226A	-18.899	2.3136517041938676e-05
483	5.83573e-11	He	1	340.394A	-18.9	2.3083304529373932e-05
484	8.54827e-11	O	3	232.380A	-18.901	2.303021440219174e-05
485	2.15165e-11	N	4	923.219A	-18.902	2.297724637891372e-05
486	2.02439e-11	Cl	4	981.258A	-18.905	2.2819072127421e-05
487	6.01244e-11	Ca	6	330.390A	-18.905	2.2819072127421e-05
488	1.82964e-11	N	2	1085.70A	-18.908	2.266198673981661e-05
489	5.65802e-11	Mg	5	351.085A	-18.91	2.2557864368761978e-05
490	8.54937e-12	C	2	2323.50A	-18.910999999999998	2.2505982720414446e-05
491	3.13397e-11	Ca	6	633.844A	-18.913	2.2402577122720273e-05
492	8.11112e-11	C	4	244.904A	-18.916	2.224835886656116e-05
493	4.051430000000001e-12	Fe	4	4903.07A	-18.919	2.2095202241410062e-05
494	2.51458e-13	Ar	5	7.89971m	-18.919	2.2095202241410062e-05
495	9.28676e-12	N	2	2139.01A	-18.92	2.2044384686426977e-05
496	1.48396e-11	O	4	1338.61A	-18.924	2.1842280552816894e-05
497	5.20018e-12	Fe	5	3819.95A	-18.928	2.1642029321040974e-05
498	1.54973e-12	H	1	1.28180m	-18.93	2.154259322864483e-05
499	3.08688e-12	Ar	5	6435.12A	-18.935	2.1295997203112513e-05
500	7.1956e-12	Fe	5	2760.64A	-18.938	2.114939658953835e-05
501	4.054e-12	Fe	4	4899.97A	-18.939	2.1100754327190844e-05
502	7.26772e-12	He	2	2733.24A	-18.942999999999998	2.0907301448715092e-05
503	7.65195e-11	Fe	4	259.600A	-18.942999999999998	2.0907301448715092e-05
504	1.34519e-13	Fe	6	14.7670m	-18.945	2.0811241124252314e-05
505	4.33897e-11	Si	4	457.815A	-18.945999999999998	2.076337659789319e-05
506	1.4722200000000002e-12	Fe	6	1.34929m	-18.947	2.0715622156889688e-05
507	3.60935e-11	C	2	550.361A	-18.948	2.066797754805268e-05
508	4.18852e-11	S	3	474.260A	-18.951	2.0525700191374652e-05
509	1.44859e-11	O	5	1371.30A	-18.955	2.0337519440905703e-05
510	6.15822e-11	N	4	322.568A	-18.955	2.0337519440905703e-05
511	3.52765e-12	Fe	6	5631.08A	-18.956	2.0290744444183985e-05
512	8.40966e-11	Fe	5	236.210A	-18.958	2.0197516941836183e-05
513	5.07869e-12	Fe	5	3911.33A	-18.963	1.9966317877237992e-05
514	3.90528e-11	He	1	508.657A	-18.965	1.987458097956539e-05
515	1.47854e-11	O	4	1343.51A	-18.967	1.978326557465106e-05
516	9.26047e-12	Fe	6	2145.08A	-18.967	1.978326557465106e-05
517	7.118939999999999e-12	Fe	5	2790.37A	-18.968	1.973776532644783e-05
518	8.40646e-11	Fe	5	236.300A	-18.973	1.9511828995072468e-05
519	3.66217e-12	Fe	6	5424.23A	-18.976	1.9377510509051364e-05
520	2.47608e-11	O	4	802.253A	-18.979	1.9244116664984203e-05
521	8.38658e-11	O	3	236.860A	-18.98	1.9199856424863346e-05
522	3.17398e-11	O	4	625.854A	-18.980999999999998	1.9155697980470125e-05
523	4.18824e-11	N	2	474.291A	-18.983	1.9067685542909558e-05
524	6.925710000000001e-12	Ar	4	2868.22A	-18.984	1.902383108310919e-05
525	2.15115e-11	O	4	923.436A	-18.99	1.876281433538411e-05
526	1.52414e-11	Si	3	1303.32A	-18.99	1.876281433538411e-05
527	6.8681e-11	C	4	289.228A	-18.99	1.876281433538411e-05
528	3.62169e-12	Fe	6	5484.85A	-18.991	1.8719661059903393e-05
529	1.26143e-11	Ne	5	1574.76A	-18.991	1.8719661059903393e-05
530	2.75026e-12	Fe	4	7222.76A	-18.996	1.8505378871696535e-05
531	3.85256e-11	He	1	515.617A	-19.0	1.8335720538420548e-05
532	5.60793e-11	Mg	5	354.221A	-19.002	1.8251475554987518e-05
533	8.04158e-12	O	2	2470.22A	-19.004	1.816761764209344e-05
534	2.47624e-11	O	4	802.201A	-19.009	1.795965464263551e-05
535	6.68947e-11	C	4	296.951A	-19.012	1.783602124969885e-05
536	1.9622400000000003e-12	He	2	1.01233m	-19.015	1.7713238943052723e-05
537	6.53902e-11	He	1	303.784A	-19.018	1.7591301863860312e-05
538	1.80578e-11	S	4	1100.05A	-19.021	1.7470204193616755e-05
539	4.03915e-12	Fe	4	4917.98A	-19.022000000000002	1.7430023838964427e-05
540	3.01052e-11	S	5	659.834A	-19.023	1.7389935896563528e-05
541	5.28461e-12	Fe	7	3758.92A	-19.026	1.727022441988851e-05
542	8.74354e-11	Ne	3	227.190A	-19.027	1.723050400595254e-05
543	2.02747e-11	N	3	979.768A	-19.028	1.7190874946433704e-05
544	7.32762e-11	C	3	271.090A	-19.04	1.672237587844035e-05
545	2.07203e-11	He	2	958.694A	-19.042	1.664554354038793e-05
546	1.99165e-11	Si	3	997.386A	-19.043	1.6607259852606218e-05
547	3.2195e-11	O	4	617.005A	-19.046	1.64929362799199e-05
548	9.58802e-11	Ne	4	207.180A	-19.048	1.641715812106585e-05
549	8.59523e-11	O	3	231.110A	-19.05	1.6341728131225474e-05
550	1.02168e-11	Fe	6	1944.30A	-19.05	1.6341728131225474e-05
551	5.06746e-11	Ar	4	392.000A	-19.053	1.6229232466051847e-05
552	2.15181e-11	H	1	923.150A	-19.06	1.5969744984574246e-05
553	4.49473e-11	N	2	441.950A	-19.063	1.58598100333704e-05
554	5.84179e-12	Fe	5	3400.41A	-19.070999999999998	1.557033587694913e-05
555	1.40163e-11	Si	3	1417.24A	-19.074	1.5463150438702285e-05
556	7.16662e-11	N	3	277.180A	-19.074	1.5463150438702285e-05
557	5.16369e-12	Fe	6	3846.95A	-19.075	1.5427586179591096e-05
558	9.70564e-13	Fe	5	2.04669m	-19.086	1.5041736660093315e-05
559	2.71412e-12	O	2	7318.92A	-19.086	1.5041736660093315e-05
560	4.84294e-12	H	1	4101.73A	-19.086	1.5041736660093315e-05
561	4.08048e-12	Fe	4	4868.16A	-19.088	1.4972626157831865e-05
562	3.91243e-11	He	1	507.727A	-19.09	1.4903833189485055e-05
563	5.55134e-11	Ne	4	357.832A	-19.090999999999998	1.4869555324350006e-05
564	2.16695e-11	N	2	916.701A	-19.094	1.4767194025494811e-05
565	3.26344e-12	Fe	7	6086.97A	-19.097	1.4665537376864623e-05
566	4.81861e-11	Na	4	412.244A	-19.098	1.4631807576889954e-05
567	6.72164e-11	Fe	6	295.530A	-19.098	1.4631807576889954e-05
568	4.21246e-12	Ne	4	4715.64A	-19.099	1.4598155353302386e-05
569	1.76102e-11	P	5	1128.01A	-19.102999999999998	1.4464318660559444e-05
570	2.17522e-11	H	1	913.215A	-19.108	1.4298746974000064e-05
571	2.24932e-11	Cl	5	883.131A	-19.108	1.4298746974000064e-05
572	7.73718e-12	Fe	4	2567.40A	-19.109	1.4265860768542364e-05
573	2.1607e-11	H	1	919.351A	-19.11	1.4233050199258452e-05
574	7.50877e-11	N	3	264.550A	-19.111	1.4200315092189724e-05
575	4.13739e-11	S	3	480.121A	-19.114	1.4102560810687602e-05
576	8.72089e-11	Fe	5	227.780A	-19.122	1.3845160067206826e-05
577	5.62259e-11	Mg	5	353.297A	-19.122	1.3845160067206826e-05
578	1.8299e-11	N	2	1085.55A	-19.127	1.3686675830458009e-05
579	5.1083400000000004e-12	He	1	3888.63A	-19.127	1.3686675830458009e-05
580	5.36877e-11	S	4	370.000A	-19.128	1.3655197349566514e-05
581	5.91604e-11	He	1	335.773A	-19.128	1.3655197349566514e-05
582	2.26127e-11	C	3	878.464A	-19.129	1.3623791267172035e-05
583	3.3808199999999997e-12	He	1	5875.64A	-19.129	1.3623791267172035e-05
584	4.778109999999999e-13	Ca	5	4.15739m	-19.129	1.3623791267172035e-05
585	2.23588e-11	S	2	888.439A	-19.133	1.3498887598065237e-05
586	2.95602e-11	N	2	672.001A	-19.134	1.3467841018123124e-05
587	1.6110299999999999e-12	Fe	6	1.23303m	-19.141	1.3252505132458552e-05
588	2.54674e-11	O	4	779.997A	-19.146	1.3100804960648791e-05
589	4.27057e-12	C	3	4651.47A	-19.147000000000002	1.3070673945366086e-05
590	2.10762e-11	He	2	942.508A	-19.148	1.3040612229495598e-05
591	7.91049e-12	He	2	2511.15A	-19.15	1.2980696058820524e-05
592	2.16572e-11	He	2	917.221A	-19.151	1.2950841286346368e-05
593	5.25324e-11	Na	3	378.137A	-19.152	1.2921055177943493e-05
594	1.00102e-11	Fe	6	1984.42A	-19.154	1.2861688322022983e-05
595	3.17763e-11	O	4	625.134A	-19.155	1.2832107259748084e-05
596	8.0749e-11	Si	6	246.003A	-19.156	1.2802594232028583e-05
597	6.31497e-11	He	1	314.562A	-19.156	1.2802594232028583e-05
598	4.53806e-11	N	2	437.731A	-19.16	1.2685219342593769e-05
599	5.68839e-12	Fe	6	3492.10A	-19.162	1.2626936053910247e-05
600	4.96213e-12	Fe	5	4003.21A	-19.163	1.2597894906869515e-05
601	1.82993e-11	N	2	1085.53A	-19.172	1.2339511898509934e-05
602	1.13651e-11	N	3	1747.85A	-19.177	1.2198262673828141e-05
603	8.54937e-11	O	3	232.350A	-19.178	1.2170207448202573e-05
604	2.09248e-11	He	2	949.324A	-19.178	1.2170207448202573e-05
605	6.32704e-11	Ne	3	313.961A	-19.179000000000002	1.2142216747805386e-05
606	7.381669999999999e-12	Ar	5	2691.05A	-19.179000000000002	1.2142216747805386e-05
607	5.53896e-12	Fe	7	3586.32A	-19.179000000000002	1.2142216747805386e-05
608	2.60469e-11	Fe	3	762.643A	-19.180999999999997	1.208642832942205e-05
609	3.01775e-11	S	5	658.253A	-19.184	1.2003225942038352e-05
610	1.77066e-11	Si	3	1121.87A	-19.186	1.1948076128399393e-05
611	6.01759e-11	He	1	330.106A	-19.186	1.1948076128399393e-05
612	7.00043e-12	C	2	2837.60A	-19.186	1.1948076128399393e-05
613	5.86472e-11	He	1	338.711A	-19.192999999999998	1.1757039602824549e-05
614	2.6313e-11	Ar	6	754.930A	-19.194000000000003	1.1729999162102211e-05
615	5.83068e-12	Fe	5	3406.89A	-19.195	1.1703020912667936e-05
616	3.91754e-11	He	1	507.065A	-19.199	1.1595726972019466e-05
617	5.58038e-11	Ne	2	355.969A	-19.2	1.1569057540052788e-05
618	9.78497e-11	O	4	203.010A	-19.201	1.1542449446077425e-05
619	3.87903e-11	He	1	512.099A	-19.202	1.151590254902001e-05
620	4.08066e-12	Fe	4	4867.95A	-19.203	1.148941670813163e-05
621	2.15692e-11	H	1	920.963A	-19.204	1.1462991782986805e-05
622	8.48256e-11	O	3	234.180A	-19.205	1.14366276334834e-05
623	1.52934e-11	Si	3	1298.89A	-19.205	1.14366276334834e-05
624	6.934779999999999e-13	Fe	4	2.86447m	-19.206	1.1410324119841134e-05
625	3.66054e-12	Fe	6	5426.65A	-19.207	1.1384081102601487e-05
626	2.1687e-11	N	2	915.962A	-19.21	1.1305713639519013e-05
627	1.09965e-11	Mg	6	1806.43A	-19.214000000000002	1.1202062233845278e-05
628	6.02833e-11	He	1	329.519A	-19.214000000000002	1.1202062233845278e-05
629	7.39556e-11	C	3	268.600A	-19.217	1.1124947779841889e-05
630	1.0927799999999999e-10	O	4	181.780A	-19.217	1.1124947779841889e-05
631	8.11085e-11	C	4	244.912A	-19.217	1.1124947779841889e-05
632	1.13404e-11	N	3	1751.66A	-19.218	1.1099361109970793e-05
633	1.61403e-13	Fe	6	12.3074m	-19.218	1.1099361109970793e-05
634	2.16358e-11	H	1	918.129A	-19.221	1.102295364553118e-05
635	4.92538e-11	Mg	6	403.308A	-19.222	1.0997601555659477e-05
636	2.57184e-11	N	3	772.384A	-19.226	1.0896774938549859e-05
637	7.91191e-11	Fe	4	251.070A	-19.226	1.0896774938549859e-05
638	6.07457e-11	He	1	327.010A	-19.229	1.0821762067504899e-05
639	2.11913e-11	He	2	937.389A	-19.23	1.0796872705422093e-05
640	5.10732e-12	Fe	6	3889.41A	-19.233	1.0722547556512623e-05
641	9.11087e-11	Ne	3	218.030A	-19.235	1.0673281925562071e-05
642	3.15508e-11	Ca	6	629.602A	-19.236	1.0648734058329352e-05
643	4.33575e-11	Si	4	458.155A	-19.237000000000002	1.0624242649624562e-05
644	5.91149e-11	He	1	336.031A	-19.24	1.055110587766038e-05
645	6.49909e-11	N	3	305.650A	-19.242	1.050262794967262e-05
646	4.28788e-11	Na	5	463.270A	-19.243	1.0478472575692961e-05
647	5.20133e-11	Fe	6	381.911A	-19.243	1.0478472575692961e-05
648	6.87016e-11	C	4	289.141A	-19.245	1.0430328367414123e-05
649	3.11365e-11	C	2	637.979A	-19.247	1.0382405361679353e-05
650	7.70562e-12	Fe	4	2577.92A	-19.248	1.035852649197908e-05
651	1.12841e-11	C	2	1760.40A	-19.249000000000002	1.033470254215511e-05
652	6.01752e-11	S	4	330.110A	-19.256	1.0169462076218499e-05
653	3.02816e-12	He	2	6559.91A	-19.256	1.0169462076218499e-05
654	9.34579e-11	Ne	3	212.550A	-19.257	1.0146072962484203e-05
655	3.4519199999999997e-12	N	2	5754.61A	-19.258	1.0122737642218827e-05
656	3.79545e-12	Fe	4	5233.76A	-19.259	1.0099455991700656e-05
657	4.2717e-12	C	3	4650.25A	-19.262	1.0029931825678876e-05
658	8.786110000000001e-12	Fe	6	2260.89A	-19.262999999999998	1.0006863622615728e-05
659	5.19118e-11	Fe	6	382.658A	-19.262999999999998	1.0006863622615728e-05
660	1.99685e-11	Si	3	994.790A	-19.266	9.93797685797932e-06
661	2.46898e-12	Cl	4	8045.62A	-19.266	9.93797685797932e-06
662	2.7651e-12	Fe	4	7183.99A	-19.268	9.892316001946665e-06
663	6.88542e-11	C	3	288.500A	-19.27	9.846864938490934e-06
664	3.47238e-12	Fe	7	5720.71A	-19.272000000000002	9.801622703702631e-06
665	2.37898e-11	O	3R	835.000A	-19.274	9.756588338101346e-06
666	8.57211e-11	Mg	3	231.734A	-19.274	9.756588338101346e-06
667	4.40365e-11	Ar	3	451.091A	-19.275	9.734148807614143e-06
668	5.83707e-11	He	1	340.316A	-19.275	9.734148807614143e-06
669	7.26332e-11	N	3	273.490A	-19.284000000000002	9.534501273535995e-06
670	8.63109e-11	O	3	230.150A	-19.285	9.51257252912313e-06
671	1.0361100000000001e-12	Fe	5	1.91721m	-19.291	9.382055141053137e-06
672	3.92132e-11	He	1	506.576A	-19.293	9.338948513295062e-06
673	1.07102e-11	Al	3	1854.72A	-19.296	9.274659643930143e-06
674	5.53666e-11	O	2	358.780A	-19.298	9.232046453659672e-06
675	2.12808e-11	He	2	933.444A	-19.299	9.210813336029006e-06
676	5.00355e-12	H	1	3970.07A	-19.299	9.210813336029006e-06
677	3.4726e-11	Ne	5	572.034A	-19.3	9.189629053213739e-06
678	7.85284e-11	Ti	5	252.959A	-19.301	9.168493492896986e-06
679	6.78407e-11	Fe	6	292.810A	-19.302	9.147406543019962e-06
680	6.65632e-11	Ca	3	298.430A	-19.303	9.126368091781833e-06
681	5.86239e-11	He	1	338.846A	-19.304000000000002	9.105378027638823e-06
682	1.00523e-10	N	4	197.610A	-19.304000000000002	9.105378027638823e-06
683	5.99772e-11	Ne	2	331.200A	-19.305999999999997	9.063542615745343e-06
684	3.01041e-11	S	5	659.858A	-19.307000000000002	9.042697046187462e-06
685	3.7637699999999994e-12	Fe	6	5277.81A	-19.308	9.021899420109293e-06
686	4.27495e-11	Ar	3	464.671A	-19.311	8.959793101350053e-06
687	5.88787e-11	Ar	5	337.380A	-19.313	8.918626591432704e-06
688	6.69161e-11	C	4	296.856A	-19.313	8.918626591432704e-06
689	5.93429e-11	He	1	334.740A	-19.314	8.898114319481905e-06
690	2.60687e-11	O	5	762.004A	-19.315	8.877649224447448e-06
691	8.2327e-12	Ca	5	2412.87A	-19.315	8.877649224447448e-06
692	9.71225e-11	Ne	3	204.530A	-19.319000000000003	8.796258447135007e-06
693	2.16582e-11	H	1	917.181A	-19.322	8.735705429908046e-06
694	3.13958e-11	S	2	632.711A	-19.323	8.71561386495426e-06
695	2.02705e-11	N	3	979.969A	-19.324	8.69556850931757e-06
696	5.54957e-11	Ne	5	357.946A	-19.325	8.675569256719571e-06
697	1.65245e-11	S	3	1202.12A	-19.325	8.675569256719571e-06
698	5.56537e-11	O	2	356.930A	-19.326	8.655616001126074e-06
699	8.32767e-12	He	2	2385.35A	-19.326	8.655616001126074e-06
700	2.95861e-11	N	2	671.411A	-19.326	8.655616001126074e-06
701	4.72222e-12	Fe	4	4206.59A	-19.326	8.655616001126074e-06
702	5.91089e-13	Fe	5	3.36066m	-19.327	8.635708636746974e-06
703	6.06178e-11	Ne	2	327.700A	-19.328	8.615847058035475e-06
704	3.55557e-11	Ne	6	558.685A	-19.33	8.576260836640751e-06
705	1.09991e-11	Mg	6	1806.00A	-19.331	8.556535984075317e-06
706	5.90818e-12	Na	4	3362.19A	-19.334	8.497633204676403e-06
707	8.11954e-11	O	3	244.650A	-19.335	8.478089190646272e-06
708	4.86059e-11	Na	4	408.685A	-19.335	8.478089190646272e-06
709	2.76232e-12	Fe	4	7191.23A	-19.336	8.458590126601129e-06
710	5.82092e-11	S	4	341.260A	-19.337	8.439135909158742e-06
711	3.42833e-11	Fe	3	579.421A	-19.339000000000002	8.400361601742368e-06
712	2.9379299999999998e-12	Fe	4	6761.38A	-19.340999999999998	8.361765446086193e-06
713	4.38887e-11	N	2	452.610A	-19.344	8.304203457639757e-06
714	3.51825e-11	Si	3	564.611A	-19.345	8.285104319682698e-06
715	1.02174e-11	S	4	1944.18A	-19.346	8.266049108523917e-06
716	8.90224e-11	C	4	223.140A	-19.346	8.266049108523917e-06
717	4.2027e-11	Ar	3	472.659A	-19.351	8.171428426817567e-06
718	9.25375e-12	Si	7	2146.64A	-19.351	8.171428426817567e-06
719	3.47212e-11	Ne	5	572.113A	-19.355	8.096512320695673e-06
720	1.52928e-11	Si	3	1298.95A	-19.355	8.096512320695673e-06
721	1.53189e-11	Si	3	1296.73A	-19.355999999999998	8.077890859098207e-06
722	2.13519e-11	He	2	930.337A	-19.357	8.059312225673877e-06
723	4.71966e-12	Fe	4	4208.88A	-19.359	8.022283049563125e-06
724	6.07217e-11	Ne	2	327.139A	-19.361	7.985424007062483e-06
725	5.83572e-11	He	1	340.394A	-19.361	7.985424007062483e-06
726	2.95765e-11	N	2	671.630A	-19.363	7.948734316478953e-06
727	5.91138e-11	He	1	336.038A	-19.364	7.930452734859549e-06
728	2.37495e-12	Fe	5	8364.15A	-19.366	7.89401561432945e-06
729	2.15614e-11	O	4	921.296A	-19.369	7.83967359307601e-06
730	3.14421e-11	P	4	631.780A	-19.369	7.83967359307601e-06
731	2.15059e-11	N	4	923.676A	-19.371	7.80365356481559e-06
732	6.60585e-11	N	3	300.710A	-19.374000000000002	7.749933591535527e-06
733	2.15451e-11	N	4	921.994A	-19.375999999999998	7.714325881129122e-06
734	4.11275e-11	Ne	5	482.997A	-19.377	7.696583423950478e-06
735	3.9242e-11	He	1	506.204A	-19.378	7.678881773290977e-06
736	9.14907e-11	Ne	3	217.120A	-19.379	7.661220835298227e-06
737	5.87373e-11	He	1	338.191A	-19.381	7.626020722982266e-06
738	1.01115e-11	S	4	1964.54A	-19.386	7.538726385622081e-06
739	2.0893200000000002e-13	Fe	7	9.50763m	-19.387999999999998	7.504089084179136e-06
740	7.44321e-11	C	3	266.880A	-19.389	7.486830158215629e-06
741	1.5673100000000001e-12	Fe	6	1.26742m	-19.393	7.418190486746595e-06
742	6.94974e-11	S	5	285.830A	-19.395	7.384106997453141e-06
743	5.51735e-14	Ne	3	36.0036m	-19.397000000000002	7.350180107568132e-06
744	1.80856e-11	S	4	1098.36A	-19.397000000000002	7.350180107568132e-06
745	2.57345e-11	N	3	771.901A	-19.401	7.282793251293901e-06
746	1.54134e-12	Fe	6	1.28877m	-19.403	7.249331855789108e-06
747	2.14092e-11	He	2	927.846A	-19.404	7.232658855191643e-06
748	8.38588e-11	Fe	5	236.880A	-19.407	7.182869581844596e-06
749	6.07303e-13	Fe	5	3.27093m	-19.409000000000002	7.1498672938975675e-06
750	7.08043e-13	Fe	4	2.80554m	-19.41	7.1334230554444285e-06
751	1.15322e-11	Si	4	1722.53A	-19.410999999999998	7.117016637690218e-06
752	1.0823000000000001e-10	Mg	3	183.540A	-19.414	7.068023439768889e-06
753	6.6811600000000006e-12	Ne	5	2973.20A	-19.416	7.035548821913545e-06
754	2.16759e-11	H	1	916.429A	-19.416	7.035548821913545e-06
755	2.61567e-11	O	5	759.442A	-19.417	7.019367508649814e-06
756	4.30846e-11	Na	5	461.057A	-19.42	6.971046522604596e-06
757	4.9579e-11	Mg	6	400.663A	-19.423	6.923058175887622e-06
758	6.01552e-11	He	1	330.220A	-19.428	6.843810584263691e-06
759	1.86238e-11	Si	4	1066.61A	-19.429000000000002	6.828070256709331e-06
760	4.82928e-11	Na	4	411.334A	-19.43	6.812366130903815e-06
761	5.58602e-11	O	2	355.610A	-19.434	6.749909982805023e-06
762	4.07959e-12	Fe	4	4869.23A	-19.434	6.749909982805023e-06
763	5.20892e-12	Fe	6	3813.55A	-19.436	6.71889696351929e-06
764	6.15948e-11	N	4	322.502A	-19.436	6.71889696351929e-06
765	1.68401e-11	Si	2	1179.59A	-19.44	6.657297745897909e-06
766	2.14561e-11	He	2	925.817A	-19.442999999999998	6.611469230567773e-06
767	5.84217e-11	He	1	340.019A	-19.442999999999998	6.611469230567773e-06
768	5.86233e-11	He	1	338.849A	-19.445999999999998	6.565956196518057e-06
769	5.91057e-11	He	1	336.084A	-19.447	6.550854916322136e-06
770	5.1882e-11	Fe	6	382.878A	-19.448	6.535788368106864e-06
771	7.42736e-11	N	3	267.450A	-19.449	6.5207564719909e-06
772	7.97371e-11	Si	6	249.124A	-19.45	6.505759148276684e-06
773	5.2261e-11	Na	3	380.101A	-19.452	6.475867900178831e-06
774	8.08025e-11	Fe	4	245.840A	-19.453	6.460973817314878e-06
775	3.98201e-12	Fe	7	4988.55A	-19.453	6.460973817314878e-06
776	3.92644e-11	He	1	505.916A	-19.454	6.446113989890883e-06
777	7.32951e-11	N	3	271.020A	-19.454	6.446113989890883e-06
778	3.18024e-11	O	4	624.621A	-19.454	6.446113989890883e-06
779	5.08691e-12	Fe	6	3905.01A	-19.463	6.313904097901025e-06
780	3.67088e-12	He	2	5411.37A	-19.463	6.313904097901025e-06
781	7.3147e-13	Fe	4	2.71569m	-19.464000000000002	6.2993825214453155e-06
782	8.45511e-11	Mg	3	234.940A	-19.465999999999998	6.270439487816256e-06
783	2.27955e-11	Fe	3	871.422A	-19.468	6.2416294353472e-06
784	5.79528e-11	Ca	4	342.770A	-19.469	6.227274086002611e-06
785	2.17682e-11	S	5	912.545A	-19.47	6.212951753045372e-06
786	2.1495e-11	He	2	924.142A	-19.473	6.170182094014331e-06
787	5.86191e-11	He	1	338.874A	-19.477	6.11361352455473e-06
788	2.30855e-11	S	5	860.473A	-19.477	6.11361352455473e-06
789	2.77023e-12	Ar	4	7170.70A	-19.479	6.085524021935357e-06
790	8.59561e-11	O	3	231.100A	-19.479	6.085524021935357e-06
791	4.24944e-11	C	2	467.460A	-19.48	6.0715277050785685e-06
792	8.6137e-12	He	2	2306.15A	-19.48	6.0715277050785685e-06
793	5.1078e-12	H	1	3889.05A	-19.482	6.043631569235107e-06
794	3.26376e-12	Ca	5	6086.37A	-19.486	5.988223221960532e-06
795	9.60058e-12	Na	5	2069.09A	-19.489	5.947000583255914e-06
796	6.99947e-11	Ne	3	283.799A	-19.491	5.919676597565643e-06
797	4.90343e-13	H	1	4.05113m	-19.493	5.892478154185911e-06
798	4.7727e-11	Ne	5	416.210A	-19.493	5.892478154185911e-06
799	4.9481e-12	Fe	6	4014.57A	-19.494	5.878925830504267e-06
800	2.15276e-11	He	2	922.743A	-19.497	5.8384555897501525e-06
801	6.23152e-12	He	1	3187.74A	-19.500999999999998	5.7849283071622235e-06
802	2.16903e-11	H	1	915.824A	-19.502	5.77162334126463e-06
803	7.00265e-12	C	2	2836.71A	-19.504	5.745105140807301e-06
804	3.0175900000000003e-12	C	2	6582.88A	-19.505	5.731891765650754e-06
805	1.57715e-11	S	2	1259.52A	-19.507	5.705556115201337e-06
806	3.90956e-11	N	2	508.099A	-19.507	5.705556115201337e-06
807	2.99539e-11	S	5	663.167A	-19.508	5.692433700279564e-06
808	5.83544e-11	He	1	340.411A	-19.51	5.666279343172644e-06
809	2.97454e-12	He	1	6678.15A	-19.511	5.653247262319793e-06
810	2.39929e-11	P	4	827.931A	-19.512	5.640245154421118e-06
811	2.15552e-11	He	2	921.562A	-19.514	5.614330581901493e-06
812	1.06591e-12	He	2	1.86362m	-19.515	5.601417979884017e-06
813	4.26458e-12	Fe	3	4658.01A	-19.517	5.575681802026812e-06
814	4.44247e-12	He	1	4471.49A	-19.517	5.575681802026812e-06
815	7.12767e-11	Al	5	278.695A	-19.517	5.575681802026812e-06
816	7.66968e-12	Ne	3	2590.00A	-19.518	5.562858089736384e-06
817	4.72142e-11	S	3	420.730A	-19.52	5.537299078481377e-06
818	3.92821e-11	He	1	505.687A	-19.521	5.52456364400542e-06
819	9.68525e-11	Ne	3	205.100A	-19.523	5.499180579746302e-06
820	2.15787e-11	He	2	920.556A	-19.526	5.4613244869107855e-06
821	2.16454e-11	He	2	917.724A	-19.528	5.436231980185558e-06
822	2.61296e-11	O	5	760.227A	-19.532	5.386392305815501e-06
823	2.95702e-11	N	2	671.773A	-19.533	5.374003947285421e-06
824	2.1599e-11	He	2	919.693A	-19.534000000000002	5.361644081189302e-06
825	8.34395e-11	Ne	3	238.070A	-19.535999999999998	5.33700956432664e-06
826	2.16319e-11	He	2	918.295A	-19.538	5.312488232787619e-06
827	2.16166e-11	He	2	918.945A	-19.538	5.312488232787619e-06
828	4.84555e-11	Ca	3	409.953A	-19.539	5.300269848908757e-06
829	6.19795e-11	Ne	2	320.500A	-19.54	5.28807956653305e-06
830	2.7349e-12	Ar	4	7263.33A	-19.543	5.251676682850785e-06
831	6.8392e-13	Al	5	2.90450m	-19.545	5.227547420288339e-06
832	2.81159e-12	He	1	7065.22A	-19.551	5.1558227807947844e-06
833	4.8386e-11	Na	4	410.542A	-19.551	5.1558227807947844e-06
834	5.11674e-11	Ne	4	388.225A	-19.552	5.143964717456715e-06
835	5.2118e-11	Fe	6	381.144A	-19.552	5.143964717456715e-06
836	8.18008e-12	Al	6	2428.39A	-19.553	5.132133926907514e-06
837	5.66981e-12	Fe	5	3503.55A	-19.554000000000002	5.120330346421504e-06
838	1.57602e-11	Si	2	1260.42A	-19.555	5.1085539134173176e-06
839	9.609119999999999e-12	Na	5	2067.25A	-19.555999999999997	5.09680456545744e-06
840	1.15794e-10	O	4	171.550A	-19.56	5.050076780330517e-06
841	3.8505300000000006e-12	Fe	7	5158.89A	-19.566	4.980787129302498e-06
842	5.83569e-11	He	1	340.396A	-19.570999999999998	4.9237725304994465e-06
843	2.33102e-11	S	5	852.178A	-19.573	4.901149850665758e-06
844	8.4795e-11	Mg	3	234.264A	-19.575	4.8786311126043355e-06
845	2.16858e-11	N	2	916.012A	-19.577	4.8562158387460355e-06
846	6.07179e-11	Ne	2	327.160A	-19.579	4.8339035537161054e-06
847	1.8160900000000002e-12	H	1	1.09380m	-19.581	4.811693784323822e-06
848	3.92965e-11	He	1	505.502A	-19.581	4.811693784323822e-06
849	2.1702e-11	H	1	915.329A	-19.582	4.800627195714447e-06
850	4.0634e-12	Fe	4	4888.63A	-19.583	4.789586059552614e-06
851	6.30471e-13	Fe	5	3.15073m	-19.583	4.789586059552614e-06
852	7.00498e-11	Ne	3	283.576A	-19.583	4.789586059552614e-06
853	1.86232e-11	Si	4	1066.65A	-19.584	4.778570317299242e-06
854	3.15352e-11	P	4	629.915A	-19.586	4.756614781034881e-06
855	7.37661e-11	N	3	269.290A	-19.587	4.745674870617788e-06
856	1.1369999999999999e-10	O	4	174.710A	-19.592	4.6913515795848935e-06
857	5.16738e-11	O	2	384.420A	-19.596	4.648341009775843e-06
858	4.49769e-11	N	2	441.659A	-19.596	4.648341009775843e-06
859	3.84714e-11	Si	4	516.344A	-19.598	4.626983822828153e-06
860	4.7575099999999996e-12	Fe	5	4175.39A	-19.601	4.59513189023468e-06
861	3.93585e-11	He	1	504.706A	-19.604	4.563499224802881e-06
862	2.76188e-12	Fe	4	7192.37A	-19.608	4.521660812428061e-06
863	5.42967e-11	Fe	5	365.850A	-19.612000000000002	4.480205976923494e-06
864	2.94969e-12	Fe	4	6734.42A	-19.612000000000002	4.480205976923494e-06
865	1.06638e-11	Al	3	1862.79A	-19.614	4.459621300280348e-06
866	1.29891e-11	Na	4	1529.31A	-19.615	4.449364455914145e-06
867	2.74455e-12	Ar	4	7237.77A	-19.615	4.449364455914145e-06
868	8.81829e-12	He	2	2252.64A	-19.616	4.439131201635329e-06
869	2.83896e-12	Fe	4	6997.10A	-19.616	4.439131201635329e-06
870	1.58433e-11	S	2	1253.81A	-19.619	4.408572437390149e-06
871	4.22805e-11	Ne	4	469.825A	-19.622	4.378224038198348e-06
872	1.67912e-11	N	3	1183.03A	-19.623	4.368154402339916e-06
873	2.56475e-11	O	5	774.518A	-19.623	4.368154402339916e-06
874	2.95759e-12	S	2	6716.44A	-19.627	4.328106922062386e-06
875	5.62256e-11	Ne	2	353.299A	-19.629	4.308221077097518e-06
876	1.63135e-14	N	2	121.767m	-19.629	4.308221077097518e-06
877	2.14932e-11	S	5	924.222A	-19.63	4.2983124435818866e-06
878	2.63785e-12	Cl	4	7530.54A	-19.63	4.2983124435818866e-06
879	5.20165e-11	Fe	6	381.888A	-19.632	4.278563491810865e-06
880	3.93082e-11	He	1	505.352A	-19.635	4.249110067905277e-06
881	8.31393e-11	O	3	238.930A	-19.636	4.239337385938172e-06
882	2.00651e-11	N	3R	990.000A	-19.639	4.210153992646047e-06
883	4.08803e-12	He	2	4859.18A	-19.64	4.200470907165727e-06
884	5.17927e-12	H	1	3835.38A	-19.641	4.190810092164047e-06
885	1.26015e-14	C	2	157.636m	-19.643	4.171555068831521e-06
886	4.81841e-12	K	5	4122.62A	-19.644000000000002	4.161960758412493e-06
887	8.19592e-11	Fe	4	242.370A	-19.644000000000002	4.161960758412493e-06
888	7.98059e-11	N	3	248.910A	-19.645	4.152388514295128e-06
889	7.06418e-11	Fe	4	281.200A	-19.645	4.152388514295128e-06
890	3.69895e-12	Fe	6	5370.30A	-19.645	4.152388514295128e-06
891	1.0872700000000001e-10	O	4	182.700A	-19.646	4.142838285728276e-06
892	1.47912e-11	O	4	1342.99A	-19.647000000000002	4.133310022077606e-06
893	4.27249e-11	Si	3	464.939A	-19.649	4.1143191875694196e-06
894	6.17081e-11	S	4	321.910A	-19.649	4.1143191875694196e-06
895	2.17117e-11	H	1	914.919A	-19.657	4.039224399323939e-06
896	9.08207e-12	Fe	6	2187.22A	-19.66	4.0114185741420085e-06
897	2.58514e-11	Fe	3	768.409A	-19.662	3.992987779965504e-06
898	8.96967e-12	He	2	2214.62A	-19.663	3.983804162914248e-06
899	9.55097e-12	He	2	2079.84A	-19.665	3.9655002454324174e-06
900	4.59656e-11	N	2	432.160A	-19.666	3.956379847956262e-06
901	4.29465e-12	Ar	5	4625.39A	-19.667	3.947280426812215e-06
902	1.55069e-13	Ne	2	12.8101m	-19.669	3.929144320654537e-06
903	4.84264e-11	Ca	4	410.199A	-19.672	3.902096281403987e-06
904	1.14998e-11	Si	4	1727.38A	-19.673	3.893121708998526e-06
905	9.64529e-11	Fe	5	205.950A	-19.674	3.884167777536787e-06
906	6.41146e-11	He	1	309.828A	-19.675	3.8752344395459465e-06
907	3.93179e-11	He	1	505.227A	-19.680999999999997	3.822064229735757e-06
908	7.16289e-13	Fe	4	2.77325m	-19.682000000000002	3.813273725941221e-06
909	2.19959e-13	Na	4	9.03098m	-19.684	3.7957533246461437e-06
910	4.68005e-11	S	3	424.450A	-19.684	3.7957533246461437e-06
911	2.32368e-11	S	5	854.870A	-19.689	3.7523036956333177e-06
912	9.678459999999999e-15	N	2	205.244m	-19.689	3.7523036956333177e-06
913	2.75846e-11	K	6	720.129A	-19.698	3.675343892084882e-06
914	4.05946e-12	Fe	7	4893.37A	-19.699	3.6668908357029085e-06
915	9.73938e-11	Ne	3	203.960A	-19.701	3.6500430026953528e-06
916	2.57463e-11	N	3	771.545A	-19.701	3.6500430026953528e-06
917	4.31929e-11	Na	5	459.901A	-19.705	3.6165792073028917e-06
918	2.55726e-12	Fe	5	7767.87A	-19.707	3.5999625352301693e-06
919	4.08215e-12	Fe	4	4866.17A	-19.708	3.5916828511579602e-06
920	1.70862e-12	He	2	1.16260m	-19.711	3.5669578803232252e-06
921	5.81961e-11	He	1	341.336A	-19.712	3.558754104850831e-06
922	1.0928399999999999e-10	O	4	181.770A	-19.714000000000002	3.5424031149904816e-06
923	2.04465e-12	Fe	5	9715.32A	-19.714000000000002	3.5424031149904816e-06
924	4.97504e-11	Mg	6	399.282A	-19.715	3.534255813911234e-06
925	4.7713e-12	K	5	4163.32A	-19.715999999999998	3.5261272511044873e-06
926	9.71461e-11	Ne	3	204.480A	-19.715999999999998	3.5261272511044873e-06
927	9.02432e-12	Fe	6	2201.21A	-19.719	3.5018535618462286e-06
928	3.76906e-12	Fe	3	5270.40A	-19.719	3.5018535618462286e-06
929	3.93261e-11	He	1	505.122A	-19.721	3.4857640062334853e-06
930	4.56267e-11	N	2	435.369A	-19.721	3.4857640062334853e-06
931	1.03407e-12	Fe	5	1.92100m	-19.722	3.4777469714894974e-06
932	2.17198e-11	H	1	914.576A	-19.725	3.453806329733519e-06
933	5.23104e-12	Fe	5	3797.42A	-19.725	3.453806329733519e-06
934	5.53712e-11	Ne	4	358.751A	-19.726	3.4458627956058887e-06
935	3.93555e-11	He	1	504.744A	-19.727	3.4379375310997475e-06
936	6.35565e-11	He	1	312.548A	-19.727	3.4379375310997475e-06
937	4.12733e-11	Ne	5	481.291A	-19.727999999999998	3.4300304941961877e-06
938	6.04223e-11	He	1	328.760A	-19.73	3.4142709356038013e-06
939	8.00756e-13	Si	7	2.48071m	-19.734	3.3829687115151537e-06
940	3.87025e-11	Fe	3	513.260A	-19.735	3.3751880993883875e-06
941	3.78617e-11	C	2	524.659A	-19.738	3.3519534679419567e-06
942	2.0191400000000002e-12	Fe	5	9838.08A	-19.739	3.3442441888959096e-06
943	3.79506e-12	Fe	6	5234.29A	-19.74	3.33655264069967e-06
944	1.13961e-10	O	4	174.310A	-19.742	3.3212225738309754e-06
945	5.55826e-12	Fe	6	3573.86A	-19.743	3.313583973880087e-06
946	9.77598e-14	Cl	4	20.3197m	-19.744	3.305962942221543e-06
947	9.08481e-12	He	2	2186.56A	-19.745	3.298359438449421e-06
948	9.73942e-13	Fe	5	2.03959m	-19.748	3.275653691784778e-06
949	4.9338e-12	He	1	4026.20A	-19.749000000000002	3.2681198973542463e-06
950	9.65277e-11	Fe	5	205.790A	-19.75	3.260603430170105e-06
951	1.4664000000000002e-13	Mg	5	13.5464m	-19.750999999999998	3.2531042503807678e-06
952	2.26059e-11	Ar	3	878.731A	-19.752	3.2456223182263024e-06
953	8.51309e-11	O	3	233.340A	-19.752	3.2456223182263024e-06
954	5.91138e-11	He	1	336.038A	-19.752	3.2456223182263024e-06
955	3.80669e-11	C	2	521.831A	-19.753	3.238157594038276e-06
956	3.9333e-11	He	1	505.033A	-19.753	3.238157594038276e-06
957	1.01066e-10	Ne	3	196.550A	-19.754	3.2307100382394643e-06
958	9.33699e-11	C	4	212.750A	-19.754	3.2307100382394643e-06
959	7.65916e-12	Ne	3	2593.56A	-19.757	3.2084699867702202e-06
960	2.9512700000000002e-12	S	2	6730.82A	-19.757	3.2084699867702202e-06
961	1.69928e-11	C	4	1168.99A	-19.76	3.1863830347384062e-06
962	5.92154e-11	He	1	335.461A	-19.766	3.142664220525834e-06
963	5.20344e-11	Fe	6	381.756A	-19.768	3.128224990028212e-06
964	1.9994e-11	Si	3	993.519A	-19.77	3.1138521017685165e-06
965	3.93521e-11	He	1	504.787A	-19.777	3.0640650498378576e-06
966	3.43266e-11	C	2	578.690A	-19.778	3.0570178957797022e-06
967	3.93388e-11	He	1	504.958A	-19.778	3.0570178957797022e-06
968	6.7449100000000006e-12	He	1	2945.10A	-19.779	3.0499869497260877e-06
969	5.51928e-11	Ne	2	359.910A	-19.779	3.0499869497260877e-06
970	1.01619e-10	Ne	3	195.480A	-19.78	3.042972174399664e-06
971	9.58895e-11	Ne	3	207.160A	-19.78	3.042972174399664e-06
972	2.19195e-11	S	5	906.245A	-19.781	3.035973532608815e-06
973	5.23039e-12	H	1	3797.89A	-19.783	3.0220245012946504e-06
974	6.36956e-12	Cl	4	3118.66A	-19.784000000000002	3.015074037814984e-06
975	2.17267e-11	H	1	914.286A	-19.788	2.987431672883926e-06
976	1.9767e-12	H	1	1.00493m	-19.789	2.980560770701801e-06
977	3.93439e-11	He	1	504.893A	-19.793	2.953234825305567e-06
978	5.82983e-14	Fe	5	34.0738m	-19.794	2.9464425736903433e-06
979	4.37402e-12	He	2	4541.46A	-19.794	2.9464425736903433e-06
980	3.93483e-11	He	1	504.836A	-19.795	2.9396659438203355e-06
981	4.95183e-11	Ne	6	401.154A	-19.796	2.932904899766551e-06
982	9.97814e-11	Fe	5	199.080A	-19.799	2.9127149244505512e-06
983	4.2276e-11	Ne	4	469.875A	-19.8	2.90601586602121e-06
984	1.10279e-10	Mg	4	180.130A	-19.808	2.8529750988497677e-06
985	8.27823e-11	Fe	4	239.960A	-19.808	2.8529750988497677e-06
986	9.5165e-11	Ne	4	208.737A	-19.809	2.8464134382065602e-06
987	1.66911e-11	Mg	6	1190.12A	-19.812	2.826818865923942e-06
988	5.77457e-12	He	1	3439.99A	-19.813	2.82031736294713e-06
989	5.86233e-11	He	1	338.849A	-19.814	2.813830813012199e-06
990	9.17441e-12	He	2	2165.20A	-19.814	2.813830813012199e-06
991	9.62518e-11	O	3	206.380A	-19.819000000000003	2.781621158044243e-06
992	8.43429e-11	O	3	235.520A	-19.82	2.775223606910921e-06
993	1.68874e-13	Cl	4	11.7629m	-19.820999999999998	2.7688407697368975e-06
994	7.0593e-11	Al	5	281.394A	-19.820999999999998	2.7688407697368975e-06
995	3.01981e-12	C	2	6578.05A	-19.823	2.7561191019798637e-06
996	9.15886e-12	Fe	6	2168.88A	-19.825	2.743455884976789e-06
997	1.53447e-11	Si	3	1294.54A	-19.827	2.730850850170808e-06
998	4.07977e-12	Fe	4	4869.01A	-19.83	2.712051805148602e-06
999	6.72688e-11	S	4	295.300A	-19.831	2.705814259086823e-06
1000	2.77013e-12	Fe	4	7170.96A	-19.831	2.705814259086823e-06
1001	4.60669e-11	N	2	431.209A	-19.833	2.6933821718420394e-06
1002	8.21883e-12	Mg	5	2416.94A	-19.835	2.6810072048495716e-06
1003	9.22811e-11	O	3	215.260A	-19.836	2.6748410593871573e-06
1004	1.66299e-11	Si	2	1194.50A	-19.838	2.662551281068259e-06
1005	2.21971e-11	Cl	5	894.911A	-19.838	2.662551281068259e-06
1006	6.30597e-11	Ne	2	315.010A	-19.84	2.6503179691516e-06
1007	3.55262e-12	Fe	6	5591.49A	-19.840999999999998	2.6442224069726253e-06
1008	4.67629e-11	C	2	424.791A	-19.840999999999998	2.6442224069726253e-06
1009	1.66468e-11	Si	2	1193.29A	-19.842	2.6381408641976062e-06
1010	2.78378e-12	Ar	3	7135.79A	-19.842	2.6381408641976062e-06
1011	2.17326e-11	H	1	914.039A	-19.845	2.6199800302297133e-06
1012	5.20065e-12	He	1	3819.61A	-19.848	2.601944214563491e-06
1013	4.07025e-11	Fe	3	488.041A	-19.852	2.5780894466184204e-06
1014	5.42845e-13	Al	6	3.65932m	-19.852999999999998	2.572160005431463e-06
1015	4.8291e-11	Fe	6	411.349A	-19.86	2.5310340111391694e-06
1016	9.10751e-12	Fe	6	2181.11A	-19.869	2.4791224666396235e-06
1017	9.24551e-12	He	2	2148.55A	-19.871	2.4677319335709678e-06
1018	2.61221e-11	O	5	760.446A	-19.873	2.456393735247886e-06
1019	5.86745e-11	He	1	338.554A	-19.878	2.4282756286752206e-06
1020	1.29543e-11	Si	2	1533.43A	-19.879	2.4226907497080115e-06
1021	5.21689e-11	Fe	6	380.772A	-19.879	2.4226907497080115e-06
1022	4.06733e-11	Fe	3	488.391A	-19.879	2.4226907497080115e-06
1023	1.48797e-11	C	2R	1335.00A	-19.881	2.411559496826793e-06
1024	2.54334e-13	Fe	7	7.81037m	-19.881	2.411559496826793e-06
1025	4.12662e-11	Ne	5	481.374A	-19.881	2.411559496826793e-06
1026	1.80199e-11	S	2	1102.36A	-19.882	2.4060130638959694e-06
1027	1.0933e-11	Si	2	1816.93A	-19.883	2.4004793874069185e-06
1028	1.69949e-11	C	4	1168.85A	-19.884	2.3949584380205996e-06
1029	5.80919e-11	He	1	341.949A	-19.887	2.378471660099389e-06
1030	2.12576e-12	He	2	9344.62A	-19.887	2.378471660099389e-06
1031	6.00189e-11	Ne	2	330.970A	-19.887	2.378471660099389e-06
1032	1.52669e-11	Si	3	1301.15A	-19.889	2.3675435754800174e-06
1033	1.13432e-11	N	3	1751.22A	-19.89	2.362098376359083e-06
1034	2.65437e-11	N	2	748.369A	-19.891	2.3566657008486193e-06
1035	2.17377e-11	H	1	913.826A	-19.893	2.345837805511235e-06
1036	3.8563e-11	Si	4	515.118A	-19.898	2.3189852222013792e-06
1037	1.7916900000000002e-12	Fe	6	1.10870m	-19.899	2.3136517041938673e-06
1038	1.37262e-11	Si	3	1447.19A	-19.9	2.308330452937393e-06
1039	9.53601e-11	Ne	3	208.310A	-19.905	2.2819072127421e-06
1040	3.86449e-12	Fe	5	5140.25A	-19.906	2.27665897178995e-06
1041	5.49409e-11	Si	4	361.560A	-19.907	2.2714228014570158e-06
1042	3.38061e-11	S	2	587.599A	-19.907	2.2714228014570158e-06
1043	5.20681e-11	Fe	6	381.509A	-19.91	2.255786436876198e-06
1044	2.17493e-11	H	1	913.339A	-19.912	2.2454220396546715e-06
1045	2.58744e-11	Ar	6	767.726A	-19.912	2.2454220396546715e-06
1046	7.15166e-11	Ca	3	277.760A	-19.914	2.2351052625127626e-06
1047	2.72813e-12	He	1	7281.35A	-19.914	2.2351052625127626e-06
1048	1.99974e-11	Si	2	993.354A	-19.916	2.224835886656116e-06
1049	1.58841e-11	S	2	1250.58A	-19.916	2.224835886656116e-06
1050	4.06302e-11	Ar	3	488.909A	-19.918	2.2146136942955915e-06
1051	9.30287e-12	He	2	2135.31A	-19.919	2.2095202241410063e-06
1052	4.64284e-11	Ne	3	427.852A	-19.919	2.2095202241410063e-06
1053	5.26821e-12	H	1	3770.63A	-19.923	2.189263220965548e-06
1054	4.03659e-12	Fe	4	4921.10A	-19.928	2.1642029321040974e-06
1055	5.83569e-11	He	1	340.396A	-19.929000000000002	2.159225403485209e-06
1056	4.0191300000000005e-12	Fe	7	4942.48A	-19.93	2.154259322864483e-06
1057	1.17862e-10	Mg	3	168.540A	-19.93	2.154259322864483e-06
1058	4.5786e-12	He	2	4338.55A	-19.93	2.154259322864483e-06
1059	4.94229e-11	Ne	6	401.928A	-19.930999999999997	2.1493046639122367e-06
1060	4.28357e-11	N	4	463.736A	-19.930999999999997	2.1493046639122367e-06
1061	2.17421e-11	H	1	913.641A	-19.930999999999997	2.1493046639122367e-06
1062	1.67693e-11	N	3	1184.57A	-19.932000000000002	2.1443614003593265e-06
1063	6.41626e-11	Al	6	309.596A	-19.932000000000002	2.1443614003593265e-06
1064	1.97453e-11	N	3	1006.04A	-19.932000000000002	2.1443614003593265e-06
1065	4.03591e-12	He	1	4921.93A	-19.932000000000002	2.1443614003593265e-06
1066	4.51618e-11	C	2	439.850A	-19.934	2.1345089546771856e-06
1067	4.05233e-12	Fe	4	4901.99A	-19.935	2.129599720311251e-06
1068	6.92384e-11	N	3	286.900A	-19.935	2.129599720311251e-06
1069	6.42709e-13	He	2	3.09074m	-19.935	2.129599720311251e-06
1070	5.1873e-11	Fe	6	382.944A	-19.936	2.1247017768710208e-06
1071	8.21797e-11	Fe	5	241.720A	-19.937	2.119815098388104e-06
1072	6.70666e-11	Fe	6	296.190A	-19.939	2.110075432719084e-06
1073	7.021530000000001e-12	He	1	2829.08A	-19.942999999999998	2.090730144871509e-06
1074	6.868e-11	C	4	289.232A	-19.945	2.0811241124252314e-06
1075	4.63559e-11	N	2	428.521A	-19.945999999999998	2.076337659789319e-06
1076	2.78732e-11	S	6	712.672A	-19.947	2.071562215688969e-06
1077	2.17459e-11	H	1	913.480A	-19.947	2.071562215688969e-06
1078	6.35565e-11	He	1	312.548A	-19.949	2.0620442518775202e-06
1079	5.13109e-11	Ne	4	387.139A	-19.95	2.057301681703142e-06
1080	4.77572e-11	Fe	6	415.947A	-19.95	2.057301681703142e-06
1081	3.39126e-11	Ar	7	585.754A	-19.954	2.0384402265130795e-06
1082	9.34981e-12	He	2	2124.58A	-19.957	2.0244077026969423e-06
1083	6.20027e-11	Ne	2	320.380A	-19.958	2.0197516941836186e-06
1084	4.12664e-11	Fe	3	481.371A	-19.961	2.005847821319121e-06
1085	7.56703e-13	H	1	2.62513m	-19.961	2.005847821319121e-06
1086	7.21417e-11	Si	7	275.353A	-19.962	2.0012344993484112e-06
1087	3.731619999999999e-12	Cl	4	5323.28A	-19.962	2.0012344993484112e-06
1088	4.48779e-12	Fe	5	4426.34A	-19.964000000000002	1.9920396620421677e-06
1089	6.4836e-11	S	4	306.380A	-19.965	1.987458097956539e-06
1090	5.41346e-12	H	1	3669.46A	-19.967	1.978326557465106e-06
1091	7.96411e-12	K	5	2494.25A	-19.968	1.9737765326447827e-06
1092	2.0809400000000002e-12	H	1	9545.93A	-19.968	1.9737765326447827e-06
1093	4.93678e-11	Fe	6	402.377A	-19.968	1.9737765326447827e-06
1094	1.65897e-11	Si	2	1197.39A	-19.969	1.9692369725911523e-06
1095	6.867229999999999e-13	Fe	5	2.89265m	-19.97	1.9647078532359347e-06
1096	1.28241e-11	C	4R	1549.00A	-19.971	1.9601891505661582e-06
1097	6.27488e-12	Si	4	3165.71A	-19.975	1.9422180284131627e-06
1098	5.38931e-11	Ca	5	368.590A	-19.979	1.9244116664984204e-06
1099	1.0903200000000001e-10	N	4	182.190A	-19.98	1.9199856424863346e-06
1100	1.45485e-11	Na	5	1365.39A	-19.983	1.906768554290956e-06
1101	5.83862e-11	He	1	340.225A	-19.984	1.9023831083109192e-06
1102	8.560160000000001e-12	Fe	6	2320.57A	-19.985	1.8980077485767617e-06
1103	8.45289e-12	Si	7	2350.02A	-19.986	1.8936424518907304e-06
1104	9.38872e-12	He	2	2115.78A	-19.987000000000002	1.8892871951084728e-06
1105	2.07782e-12	Fe	5	9560.26A	-19.99	1.8762814335384108e-06
1106	4.22502e-12	Fe	3	4701.62A	-19.991	1.871966105990339e-06
1107	7.44349e-11	Na	3	266.870A	-19.992	1.8676607034202128e-06
1108	6.50122e-11	Ne	2	305.550A	-19.997	1.8462817681352108e-06
1109	2.51768e-11	O	4R	789.000A	-19.999000000000002	1.8377988739591344e-06
1110	3.76612e-11	Ar	3	527.451A	-20.000999999999998	1.8293549551414782e-06
1111	4.56539e-11	N	2	435.110A	-20.000999999999998	1.8293549551414782e-06
1112	7.65298e-12	Ne	3	2595.65A	-20.002	1.8251475554987516e-06
1113	7.32085e-13	Fe	4	2.71341m	-20.005	1.8125833281020466e-06
1114	5.36187e-12	He	1	3704.76A	-20.006	1.8084145021311031e-06
1115	2.66545e-11	K	4	745.258A	-20.01	1.7918348583188414e-06
1116	3.12678e-11	Fe	3	635.300A	-20.01	1.7918348583188414e-06
1117	9.42132e-12	He	2	2108.46A	-20.011	1.7877137525041934e-06
1118	4.19718e-11	Fe	3	473.281A	-20.011	1.7877137525041934e-06
1119	9.05175e-12	Fe	6	2194.54A	-20.011	1.7877137525041934e-06
1120	1.51787e-11	C	3	1308.71A	-20.014	1.7754072175947232e-06
1121	4.92585e-11	Ne	6	403.270A	-20.016	1.767249962398793e-06
1122	1.0728899999999999e-10	Fe	6	185.150A	-20.019000000000002	1.7550842992295184e-06
1123	5.31002e-12	Fe	6	3740.94A	-20.02	1.7510477173552611e-06
1124	3.54103e-11	Si	4	560.980A	-20.024	1.7349940153871492e-06
1125	2.18175e-11	S	2	910.485A	-20.027	1.723050400595254e-06
1126	9.448910000000001e-12	He	2	2102.30A	-20.028	1.7190874946433702e-06
1127	1.77058e-11	Si	3	1121.92A	-20.029	1.715133703122239e-06
1128	3.53019e-11	Ne	6	562.703A	-20.03	1.7111890050692651e-06
1129	5.31119e-12	He	2	3740.11A	-20.032	1.7033268057583204e-06
1130	4.72996e-12	He	2	4199.71A	-20.033	1.6994092628157373e-06
1131	5.29698e-12	H	1	3750.15A	-20.035	1.6916011865041543e-06
1132	1.48818e-11	P	3	1334.81A	-20.035999999999998	1.6877106117375105e-06
1133	7.24981e-11	S	4	274.000A	-20.038	1.6799562858451683e-06
1134	9.85651e-12	Fe	7	2015.36A	-20.039	1.6760924936068192e-06
1135	9.47247e-12	He	2	2097.07A	-20.04	1.672237587844035e-06
1136	2.71482e-13	Na	3	7.31706m	-20.04	1.672237587844035e-06
1137	5.80204e-11	He	1	342.370A	-20.041	1.6683915481184616e-06
1138	1.0631e-12	He	1	1.86854m	-20.041	1.6683915481184616e-06
1139	2.41176e-12	He	2	8236.51A	-20.042	1.6645543540387932e-06
1140	9.5391e-12	He	2	2082.42A	-20.042	1.6645543540387932e-06
1141	1.9752e-11	Ne	6	1005.69A	-20.044	1.6569064214862904e-06
1142	1.04079e-10	Ne	3	190.860A	-20.044	1.6569064214862904e-06
1143	9.49274e-12	He	2	2092.59A	-20.048	1.6417158121065852e-06
1144	1.2863200000000001e-12	Fe	4	1.54429m	-20.048	1.6417158121065852e-06
1145	9.52565e-12	He	2	2085.37A	-20.051	1.6304143199494556e-06
1146	1.57031e-11	Si	2	1265.00A	-20.052	1.6266644710707721e-06
1147	9.51032e-12	He	2	2088.73A	-20.052	1.6266644710707721e-06
1148	1.78426e-12	Fe	4	1.11332m	-20.055	1.6154665916165331e-06
1149	1.03487e-11	Fe	6	1919.51A	-20.055	1.6154665916165331e-06
1150	9.59866e-11	C	4	206.950A	-20.058	1.6043457978222454e-06
1151	7.99502e-11	O	5	248.460A	-20.059	1.6006559048806948e-06
1152	1.98807e-11	Ne	6	999.183A	-20.06	1.5969744984574248e-06
1153	1.24855e-10	Ne	4	159.100A	-20.06	1.5969744984574248e-06
1154	1.16364e-10	O	4	170.710A	-20.066	1.5750631869047483e-06
1155	7.1058e-12	Mg	2	2795.53A	-20.067	1.5714406420994173e-06
1156	9.8334e-11	Ne	3	202.010A	-20.07	1.5606229208098275e-06
1157	4.65647e-11	N	2	426.599A	-20.072	1.5534525098170694e-06
1158	4.83552e-11	Fe	6	410.803A	-20.072	1.5534525098170694e-06
1159	3.52959e-11	Ne	6	562.798A	-20.072	1.5534525098170694e-06
1160	1.1021100000000001e-10	Fe	6	180.240A	-20.075	1.5427586179591096e-06
1161	3.79288e-12	Fe	4	5237.30A	-20.076	1.5392103716005934e-06
1162	5.33883e-11	Na	2	372.075A	-20.076	1.5392103716005934e-06
1163	6.37089e-11	Ne	2	311.800A	-20.079	1.528614521932498e-06
1164	4.78984e-10	C	5	41.4721A	-20.08	1.5250988060921431e-06
1165	5.13096e-11	Ne	4	387.149A	-20.082	1.5180916135804567e-06
1166	5.11549e-11	P	4	388.319A	-20.082	1.5180916135804567e-06
1167	1.19494e-12	Fe	4	1.66239m	-20.085	1.507641144419982e-06
1168	4.25846e-11	N	2	466.470A	-20.085	1.507641144419982e-06
1169	8.76323e-11	Fe	5	226.680A	-20.086	1.5041736660093315e-06
1170	5.34537e-11	O	2	371.620A	-20.086	1.5041736660093315e-06
1171	1.0321299999999999e-10	Fe	5	192.460A	-20.086	1.5041736660093315e-06
1172	9.63031e-11	Fe	5	206.270A	-20.087	1.5007141625777097e-06
1173	5.43334e-11	Ne	5	365.603A	-20.088	1.4972626157831864e-06
1174	2.54975e-11	Ti	4	779.074A	-20.088	1.4972626157831864e-06
1175	4.55982e-11	Ne	6	435.641A	-20.089000000000002	1.493819007326004e-06
1176	4.21479e-12	He	1	4713.03A	-20.09	1.4903833189485054e-06
1177	1.0678700000000001e-10	O	4	186.020A	-20.090999999999998	1.486955532435001e-06
1178	3.4256400000000003e-12	Fe	4	5798.75A	-20.092	1.4835356296116948e-06
1179	4.5533400000000005e-12	Fe	5	4362.61A	-20.094	1.476719402549481e-06
1180	7.1822e-11	Mg	5	276.579A	-20.096	1.4699344932058675e-06
1181	2.03321e-11	C	3R	977.000A	-20.096	1.4699344932058675e-06
1182	3.76479e-12	Fe	7	5276.38A	-20.096	1.4699344932058675e-06
1183	1.05985e-12	He	2	1.87427m	-20.097	1.4665537376864623e-06
1184	1.10162e-10	O	4	180.320A	-20.097	1.4665537376864623e-06
1185	3.42475e-12	Fe	4	5800.27A	-20.098	1.4631807576889957e-06
1186	3.15805e-11	P	4	629.010A	-20.098	1.4631807576889957e-06
1187	9.50894e-11	Ne	4	208.903A	-20.102999999999998	1.4464318660559444e-06
1188	1.0317599999999999e-10	Fe	5	192.530A	-20.102999999999998	1.4464318660559444e-06
1189	3.94638e-12	Fe	4	5033.59A	-20.107	1.4331708989990821e-06
1190	2.59898e-13	Ne	6	7.64318m	-20.109	1.4265860768542365e-06
1191	7.56597e-11	Fe	4	262.550A	-20.112000000000002	1.4167655273778012e-06
1192	4.8450800000000006e-12	He	2	4099.92A	-20.114	1.4102560810687601e-06
1193	8.76374e-11	Cr	6	226.666A	-20.115	1.4070125820884537e-06
1194	1.66694e-11	Mg	6	1191.67A	-20.117	1.4005479464925988e-06
1195	8.22647e-11	Fe	5	241.470A	-20.122	1.3845160067206824e-06
1196	4.0283e-12	O	3	4931.23A	-20.123	1.3813317082685675e-06
1197	3.19958e-12	Fe	5	6208.46A	-20.124000000000002	1.3781547334996628e-06
1198	2.42845e-11	C	3	817.988A	-20.124000000000002	1.3781547334996628e-06
1199	2.9130299999999998e-12	Fe	5	6819.17A	-20.124000000000002	1.3781547334996628e-06
1200	2.1524e-12	H	1	9228.97A	-20.125	1.3749850655699747e-06
1201	3.74109e-11	Fe	3	530.980A	-20.125999999999998	1.3718226876742289e-06
1202	4.45611e-11	Fe	3	445.780A	-20.127	1.3686675830458011e-06
1203	5.00288e-11	S	3	397.060A	-20.129	1.3623791267172035e-06
1204	9.6168e-11	O	4	206.560A	-20.133	1.3498887598065238e-06
1205	1.04057e-11	C	3R	1909.00A	-20.134	1.3467841018123124e-06
1206	1.00931e-11	S	4	1968.12A	-20.134	1.3467841018123124e-06
1207	1.2888799999999999e-12	Fe	4	1.54122m	-20.136	1.3405961909468897e-06
1208	2.7617e-12	Fe	4	7192.83A	-20.136	1.3405961909468897e-06
1209	5.31937e-12	H	1	3734.36A	-20.137999999999998	1.3344367109493595e-06
1210	2.7932599999999998e-12	Fe	4	7111.58A	-20.141	1.3252505132458553e-06
1211	3.60031e-12	Fe	6	5517.42A	-20.141	1.3252505132458553e-06
1212	2.50655e-12	Fe	4	7925.02A	-20.141	1.3252505132458553e-06
1213	2.95875e-11	Cl	6	671.380A	-20.144000000000002	1.316127552882527e-06
1214	1.0555e-10	Ne	3	188.200A	-20.144000000000002	1.316127552882527e-06
1215	5.4224e-11	Ca	5	366.341A	-20.144000000000002	1.316127552882527e-06
1216	9.86487e-11	Cr	6	201.366A	-20.146	1.310080496064879e-06
1217	3.83839e-11	Ar	3	517.521A	-20.148	1.3040612229495598e-06
1218	7.637189999999999e-12	Al	6	2601.02A	-20.15	1.2980696058820525e-06
1219	3.58947e-11	C	2	553.410A	-20.151	1.2950841286346368e-06
1220	1.44511e-12	Fe	6	1.37459m	-20.153	1.2891337575689025e-06
1221	5.46615e-12	He	1	3634.08A	-20.154	1.2861688322022984e-06
1222	5.54332e-11	O	2	358.350A	-20.156	1.2802594232028582e-06
1223	9.0838e-11	Ne	3	218.680A	-20.157	1.2773149082389132e-06
1224	2.7341599999999997e-12	Fe	4	7265.28A	-20.157	1.2773149082389132e-06
1225	1.8933e-11	Si	7	1049.20A	-20.158	1.274377165471459e-06
1226	9.17309e-13	H	1	2.16551m	-20.159000000000002	1.2714461793248756e-06
1227	1.51721e-11	Si	2	1309.28A	-20.16	1.2685219342593767e-06
1228	1.81147e-11	S	2	1096.60A	-20.166	1.2511171608332458e-06
1229	1.09869e-11	Si	2	1808.01A	-20.168	1.2453687996348776e-06
1230	6.44196e-11	Ca	3	308.360A	-20.17	1.2396468497571185e-06
1231	1.37782e-11	Si	3	1441.73A	-20.172	1.2339511898509935e-06
1232	5.17773e-11	Fe	6	383.652A	-20.174	1.2282816991250445e-06
1233	4.3870299999999995e-13	Ar	6	4.52800m	-20.175	1.2254567296091277e-06
1234	5.471430000000001e-12	Fe	6	3630.58A	-20.177	1.2198262673828143e-06
1235	2.61633e-12	He	2	7592.50A	-20.178	1.2170207448202572e-06
1236	5.79693e-11	He	1	342.672A	-20.178	1.2170207448202572e-06
1237	2.061e-11	P	2	963.828A	-20.180999999999997	1.208642832942205e-06
1238	4.93467e-12	He	2	4025.48A	-20.182000000000002	1.2058630315650963e-06
1239	5.5011e-11	O	2	361.099A	-20.189	1.1865826150868492e-06
1240	4.52707e-12	He	1	4387.93A	-20.192999999999998	1.175703960282455e-06
1241	4.69743e-11	Si	3	422.879A	-20.195999999999998	1.1676104711485537e-06
1242	2.81179e-11	S	6	706.471A	-20.195999999999998	1.1676104711485537e-06
1243	5.65986e-12	Fe	6	3509.71A	-20.197	1.1649250415847904e-06
1244	3.88071e-12	Fe	5	5118.77A	-20.198	1.1622457883376328e-06
1245	1.0149e-11	Fe	6	1957.29A	-20.201	1.1542449446077424e-06
1246	6.58701e-11	S	4	301.570A	-20.203	1.148941670813163e-06
1247	1.12836e-11	C	2	1760.47A	-20.205	1.14366276334834e-06
1248	1.00351e-10	Fe	6	197.950A	-20.205	1.14366276334834e-06
1249	9.363879999999999e-13	Fe	4	2.12139m	-20.206	1.1410324119841135e-06
1250	4.55774e-11	Si	3	435.840A	-20.209	1.1331776001098693e-06
1251	5.4926e-11	Si	4	361.659A	-20.209	1.1331776001098693e-06
1252	8.65652e-12	Fe	6	2294.74A	-20.21	1.1305713639519011e-06
1253	6.02318e-11	Si	4	329.800A	-20.212	1.1253768603802303e-06
1254	7.10868e-11	N	3	279.440A	-20.213	1.1227885654257772e-06
1255	3.3216500000000003e-13	K	4	5.98030m	-20.214000000000002	1.1202062233845279e-06
1256	2.7625e-12	Fe	4	7190.76A	-20.215	1.1176298205651707e-06
1257	4.10984e-11	Fe	3	483.339A	-20.215	1.1176298205651707e-06
1258	5.11687e-11	Ne	4	388.215A	-20.217	1.112494777984189e-06
1259	1.15943e-10	Mg	4	171.330A	-20.219	1.1073833287807396e-06
1260	8.55379e-11	Fe	5	232.230A	-20.219	1.1073833287807396e-06
1261	8.520410000000001e-12	O	3	2331.40A	-20.225	1.092189459906445e-06
1262	6.3070599999999996e-12	Si	4	3149.56A	-20.229	1.0821762067504897e-06
1263	1.18072e-10	O	4	168.240A	-20.23	1.0796872705422093e-06
1264	4.79383e-12	He	1	4143.76A	-20.232	1.0747265581432016e-06
1265	5.33713e-12	H	1	3721.93A	-20.232	1.0747265581432016e-06
1266	5.16242e-11	S	3	384.790A	-20.232	1.0747265581432016e-06
1267	8.54422e-11	O	3	232.490A	-20.233	1.0722547556512622e-06
1268	1.23238e-11	Al	3	1611.87A	-20.237000000000002	1.0624242649624561e-06
1269	7.13803e-11	Ar	4	278.290A	-20.238	1.0599807569596776e-06
1270	3.4938e-12	Fe	4	5685.64A	-20.239	1.0575428688693456e-06
1271	5.00576e-12	He	2	3968.32A	-20.239	1.0575428688693456e-06
1272	7.08475e-12	Na	4	2803.83A	-20.239	1.0575428688693456e-06
1273	4.73438e-11	C	2	419.579A	-20.241	1.0526839007540249e-06
1274	9.03968e-12	Fe	6	2197.47A	-20.241	1.0526839007540249e-06
1275	1.90995e-12	Fe	5	1.04005m	-20.242	1.050262794967262e-06
1276	4.69353e-11	S	3	423.230A	-20.243	1.047847257569296e-06
1277	2.23849e-11	Ar	3	887.403A	-20.243	1.047847257569296e-06
1278	3.93881e-12	Fe	5	5043.26A	-20.246	1.0406339277859314e-06
1279	4.06966e-12	Fe	3	4881.12A	-20.247	1.0382405361679352e-06
1280	1.34584e-12	He	2	1.47599m	-20.249000000000002	1.0334702542155108e-06
1281	3.5717800000000004e-12	Fe	6	5561.50A	-20.249000000000002	1.0334702542155108e-06
1282	9.89808e-11	Ne	3	200.690A	-20.25	1.031093338589531e-06
1283	7.55671e-13	Fe	7	2.62872m	-20.250999999999998	1.0287218897177904e-06
1284	9.62751e-11	Fe	5	206.330A	-20.250999999999998	1.0287218897177904e-06
1285	4.99333e-11	S	3	397.820A	-20.253	1.0239953419731828e-06
1286	5.64016e-11	Mg	5	352.197A	-20.254	1.021640218040639e-06
1287	4.17791e-12	Fe	3	4754.64A	-20.255	1.0192905107428382e-06
1288	2.93802e-11	F	4	676.117A	-20.258	1.0122737642218826e-06
1289	8.32472e-11	N	3	238.620A	-20.258	1.0122737642218826e-06
1290	4.4547e-11	Fe	3	445.921A	-20.258	1.0122737642218826e-06
1291	4.82505e-11	Fe	6	411.694A	-20.258	1.0122737642218826e-06
1292	3.03408e-11	S	2	654.712A	-20.26	1.0076227887492785e-06
1293	6.0241e-11	Ne	2	329.750A	-20.262999999999998	1.0006863622615728e-06
1294	2.20352e-12	H	1	9014.87A	-20.265	9.960886260649565e-07
1295	1.98655e-12	Fe	5	9999.46A	-20.269000000000002	9.869564306495025e-07
1296	1.7304700000000001e-13	Ca	5	11.4792m	-20.27	9.846864938490935e-07
1297	6.11347e-11	Ne	2	324.930A	-20.271	9.82421777758444e-07
1298	4.25501e-11	Fe	3	466.849A	-20.273	9.779079597048756e-07
1299	2.2573e-12	Fe	5	8800.09A	-20.274	9.756588338101344e-07
1300	9.53327e-11	O	3	208.370A	-20.275	9.734148807614143e-07
1301	4.5858e-11	Ne	6	433.173A	-20.275	9.734148807614143e-07
1302	8.16191e-11	Ca	4	243.380A	-20.275	9.734148807614143e-07
1303	6.30718e-11	Ne	2	314.950A	-20.276	9.711760886614834e-07
1304	6.6922e-11	Ne	2	296.830A	-20.276	9.711760886614834e-07
1305	5.53765e-12	He	1	3587.16A	-20.281	9.600591279031332e-07
1306	6.41306e-11	Ne	2	309.750A	-20.284000000000002	9.534501273535995e-07
1307	4.85819e-12	Si	4	4088.86A	-20.285	9.512572529123129e-07
1308	9.88183e-11	Ne	3	201.020A	-20.285	9.512572529123129e-07
1309	7.90011e-12	K	5	2514.45A	-20.285999999999998	9.490694219422864e-07
1310	5.0631199999999995e-12	He	2	3923.37A	-20.287	9.468866228438502e-07
1311	4.40435e-11	N	2	451.019A	-20.288	9.447088440440287e-07
1312	4.8176400000000005e-12	Fe	5	4123.28A	-20.289	9.425360739964555e-07
1313	2.7092299999999998e-12	Ar	4	7332.15A	-20.292	9.360477013015404e-07
1314	2.66359e-13	H	1	7.45777m	-20.292	9.360477013015404e-07
1315	4.22567e-11	K	3	470.090A	-20.293	9.338948513295061e-07
1316	9.2247e-11	Na	3	215.340A	-20.294	9.317469527749996e-07
1317	4.88238e-12	S	2	4068.60A	-20.297	9.253328518681537e-07
1318	4.51797e-11	S	5	439.677A	-20.298	9.232046453659673e-07
1319	9.76765e-11	C	4	203.370A	-20.298	9.232046453659673e-07
1320	4.1714300000000004e-13	He	2	4.76203m	-20.299	9.210813336029006e-07
1321	5.79315e-11	He	1	342.896A	-20.303	9.126368091781833e-07
1322	2.38105e-12	Fe	5	8342.72A	-20.304000000000002	9.105378027638823e-07
1323	1.69803e-11	Al	6	1169.85A	-20.307000000000002	9.042697046187462e-07
1324	3.38075e-12	Fe	6	5875.76A	-20.309	9.001149627243673e-07
1325	4.79331e-12	Fe	4	4144.20A	-20.309	9.001149627243673e-07
1326	3.55019e-11	Si	4	559.533A	-20.313	8.918626591432704e-07
1327	2.17636e-11	S	2	912.736A	-20.313	8.918626591432704e-07
1328	6.77839e-11	Fe	7	293.056A	-20.313	8.918626591432704e-07
1329	3.50882e-11	S	2	566.130A	-20.314	8.898114319481905e-07
1330	4.06476e-11	Fe	3	488.699A	-20.315	8.877649224447446e-07
1331	2.0197200000000002e-12	Fe	5	9835.27A	-20.316	8.857231197825507e-07
1332	4.19649e-11	Fe	3	473.359A	-20.317	8.836860131361594e-07
1333	3.3489e-12	He	2	5931.63A	-20.317999999999998	8.816535917050487e-07
1334	5.35146e-12	H	1	3711.97A	-20.319000000000003	8.796258447135006e-07
1335	1.0663200000000001e-10	Fe	5	186.290A	-20.32	8.776027614106318e-07
1336	2.54109e-11	Ti	4	781.730A	-20.320999999999998	8.755843310702409e-07
1337	2.7676799999999998e-12	He	2	7177.28A	-20.322	8.735705429908046e-07
1338	2.92448e-12	Fe	4	6792.48A	-20.323	8.715613864954259e-07
1339	5.11005e-12	He	2	3887.33A	-20.325	8.67556925671957e-07
1340	5.703269999999999e-12	N	4	3483.00A	-20.327	8.635708636746972e-07
1341	6.76675e-11	S	4	293.560A	-20.328	8.615847058035475e-07
1342	4.12589e-11	Fe	3	481.459A	-20.331	8.556535984075317e-07
1343	4.50993e-11	Fe	3	440.461A	-20.332	8.536856497411894e-07
1344	4.83957e-11	Fe	6	410.459A	-20.332	8.536856497411894e-07
1345	1.02155e-12	H	1	1.94454m	-20.334	8.497633204676403e-07
1346	8.45296e-11	O	3	235.000A	-20.335	8.478089190646271e-07
1347	4.96875e-12	Ca	5	3997.88A	-20.337	8.439135909158743e-07
1348	5.11325e-11	Ar	3	388.490A	-20.338	8.419726435174856e-07
1349	6.77228e-11	Fe	7	293.320A	-20.339000000000002	8.400361601742369e-07
1350	2.82316e-12	Fe	4	7036.25A	-20.342	8.342533919229394e-07
1351	1.96427e-11	Cl	3	1011.29A	-20.342	8.342533919229394e-07
1352	2.6183e-11	O	5	758.677A	-20.347	8.247037723134648e-07
1353	2.60987e-11	O	5	761.128A	-20.347	8.247037723134648e-07
1354	1.85592e-11	C	3	1070.33A	-20.348	8.228070062718488e-07
1355	8.66724e-14	Fe	3	22.9190m	-20.35	8.190265514777854e-07
1356	7.42486e-11	Ca	3	267.540A	-20.352	8.15263466295729e-07
1357	5.14895e-12	He	2	3857.96A	-20.355	8.096512320695673e-07
1358	1.96605e-11	C	2	1010.37A	-20.357	8.059312225673877e-07
1359	5.98039e-11	S	4	332.160A	-20.358	8.04077632192069e-07
1360	4.85283e-12	Fe	5	4093.38A	-20.361	7.985424007062484e-07
1361	6.77027e-11	Fe	7	293.407A	-20.364	7.930452734859548e-07
1362	1.15319e-11	Si	4	1722.56A	-20.365	7.912213199711158e-07
1363	4.85078e-11	Fe	6	409.511A	-20.366	7.894015614329448e-07
1364	1.24402e-10	O	4	159.680A	-20.366	7.894015614329448e-07
1365	7.0876e-12	Mg	2	2802.71A	-20.369	7.83967359307601e-07
1366	2.93353e-11	F	4	677.151A	-20.37	7.821642844159898e-07
1367	1.05494e-11	Fe	6	1883.00A	-20.371	7.803653564815591e-07
1368	1.57064e-11	Si	2	1264.74A	-20.373	7.767799033551951e-07
1369	1.06243e-12	He	1	1.86972m	-20.374000000000002	7.749933591535527e-07
1370	1.1349799999999998e-10	N	4	175.020A	-20.375999999999998	7.714325881129122e-07
1371	5.18155e-12	He	2	3833.69A	-20.378	7.678881773290977e-07
1372	9.71082e-11	O	3	204.560A	-20.378	7.678881773290977e-07
1373	1.0726000000000001e-10	Fe	5	185.200A	-20.381	7.626020722982265e-07
1374	2.06314e-11	S	3	962.825A	-20.383	7.590982340491575e-07
1375	1.0938600000000001e-10	Fe	7	181.600A	-20.383	7.590982340491575e-07
1376	1.55041e-12	He	2	1.28124m	-20.384	7.573523565584298e-07
1377	8.473869999999999e-12	Si	2	2344.20A	-20.385	7.556104944745045e-07
1378	5.5887900000000005e-12	He	1	3554.34A	-20.391	7.452431298278645e-07
1379	2.33135e-11	Fe	3	852.057A	-20.393	7.418190486746596e-07
1380	7.94705e-11	Na	3	249.960A	-20.394000000000002	7.401129122074916e-07
1381	9.33711e-12	Si	4	2127.47A	-20.394000000000002	7.401129122074916e-07
1382	5.20914e-12	He	2	3813.38A	-20.395	7.384106997453141e-07
1383	7.53669e-11	Ca	5	263.570A	-20.395	7.384106997453141e-07
1384	4.82051e-12	He	1	4120.82A	-20.398	7.333275162428027e-07
1385	4.05125e-12	Fe	6	4903.29A	-20.398	7.333275162428027e-07
1386	5.36319e-12	H	1	3703.85A	-20.4	7.299581823610276e-07
1387	7.60885e-12	He	1	2610.71A	-20.401	7.282793251293902e-07
1388	2.88281e-12	He	2	6890.67A	-20.402	7.266043291622365e-07
1389	2.32395e-11	S	5	854.770A	-20.404	7.232658855191642e-07
1390	7.22474e-11	N	3	274.950A	-20.405	7.216024201431436e-07
1391	8.47821e-11	N	3	234.300A	-20.405	7.216024201431436e-07
1392	8.36186e-11	Ca	4	237.560A	-20.405	7.216024201431436e-07
1393	7.19101e-11	Ca	5	276.240A	-20.406	7.199427806313272e-07
1394	4.89283e-11	Fe	3	405.991A	-20.407	7.182869581844596e-07
1395	5.2327e-12	He	2	3796.22A	-20.407	7.182869581844596e-07
1396	3.93539e-12	He	1	5047.64A	-20.408	7.16634944023541e-07
1397	5.29932e-12	He	2	3748.49A	-20.409000000000002	7.149867293897568e-07
1398	3.52354e-12	Fe	6	5637.65A	-20.41	7.133423055444428e-07
1399	2.44118e-12	Fe	5	8137.24A	-20.410999999999998	7.117016637690218e-07
1400	6.36199e-11	Al	6	312.237A	-20.410999999999998	7.117016637690218e-07
1401	1.55374e-12	He	1	1.27849m	-20.415	7.051767436956762e-07
1402	5.25297e-12	He	2	3781.57A	-20.415	7.051767436956762e-07
1403	8.947539999999999e-12	Fe	6	2220.10A	-20.415	7.051767436956762e-07
1404	1.0728299999999998e-10	Fe	5	185.160A	-20.415	7.051767436956762e-07
1405	5.79027e-11	He	1	343.066A	-20.416	7.035548821913545e-07
1406	5.32702e-12	O	2R	3729.00A	-20.417	7.019367508649814e-07
1407	5.27054e-12	He	2	3768.96A	-20.419	6.987116444491334e-07
1408	5.28587e-12	He	2	3758.03A	-20.419	6.987116444491334e-07
1409	3.99549e-12	Fe	6	4971.72A	-20.424	6.907135583930312e-07
1410	5.13627e-12	He	1	3867.48A	-20.425	6.891249612918282e-07
1411	1.89356e-11	S	2	1049.05A	-20.425	6.891249612918282e-07
1412	2.3156e-12	Fe	5	8578.53A	-20.426	6.875400178625752e-07
1413	6.35563e-11	He	1	312.549A	-20.427	6.859587197020488e-07
1414	8.99943e-11	Fe	6	220.730A	-20.429000000000002	6.828070256709331e-07
1415	5.04986e-12	Ca	2	3933.66A	-20.429000000000002	6.828070256709331e-07
1416	9.22878e-11	O	5	215.245A	-20.43	6.812366130903814e-07
1417	1.0571299999999999e-10	Ne	3	187.910A	-20.430999999999997	6.796698123585373e-07
1418	7.03134e-13	He	2	2.82513m	-20.433	6.7654701323198e-07
1419	8.98392e-12	Fe	6	2211.11A	-20.433	6.7654701323198e-07
1420	4.98681e-11	S	3	398.340A	-20.433	6.7654701323198e-07
1421	2.2413400000000002e-12	H	1	8862.74A	-20.438	6.688026436113843e-07
1422	5.87706e-11	Ca	7	338.000A	-20.439	6.672644402157686e-07
1423	7.13412e-11	Si	7	278.443A	-20.442	6.626710241188903e-07
1424	5.87075e-13	Fe	7	3.38363m	-20.442999999999998	6.611469230567773e-07
1425	3.51232e-11	O	3	565.565A	-20.442999999999998	6.611469230567773e-07
1426	7.85965e-11	Fe	4	252.740A	-20.445999999999998	6.565956196518056e-07
1427	1.06506e-10	Ne	3	186.510A	-20.445999999999998	6.565956196518056e-07
1428	5.22295e-11	Fe	6	380.330A	-20.447	6.550854916322136e-07
1429	4.82557e-11	Fe	6	411.650A	-20.448	6.535788368106863e-07
1430	3.96404e-12	Fe	3	5011.16A	-20.451	6.49079631744979e-07
1431	3.67806e-11	C	2	540.079A	-20.451	6.49079631744979e-07
1432	3.46889e-11	F	4	572.646A	-20.454	6.446113989890883e-07
1433	1.09298e-11	Si	2	1817.45A	-20.454	6.446113989890883e-07
1434	4.47052e-11	K	3	444.344A	-20.456	6.416496786402867e-07
1435	9.38774e-11	N	4	211.600A	-20.456	6.416496786402867e-07
1436	2.27962e-11	P	5	871.394A	-20.456	6.416496786402867e-07
1437	8.5087e-12	Si	2	2334.60A	-20.458	6.387015661604094e-07
1438	5.3676e-12	He	1	3700.80A	-20.458	6.387015661604094e-07
1439	1.99236e-11	Ne	6	997.031A	-20.463	6.313904097901024e-07
1440	4.68325e-11	Ti	4	424.160A	-20.463	6.313904097901024e-07
1441	3.86596e-11	Fe	3	513.830A	-20.464000000000002	6.299382521445316e-07
1442	4.26966e-13	H	1	4.65247m	-20.464000000000002	6.299382521445316e-07
1443	4.164869999999999e-12	Fe	3	4769.52A	-20.465	6.284894343688702e-07
1444	2.5627900000000002e-12	Ar	3	7751.11A	-20.467	6.25601787718972e-07
1445	6.44196e-11	Ne	2	308.360A	-20.47	6.212951753045372e-07
1446	2.9724e-12	He	2	6682.98A	-20.47	6.212951753045372e-07
1447	5.26601e-11	S	3	377.220A	-20.47	6.212951753045372e-07
1448	8.339269999999999e-12	Fe	2	2382.04A	-20.47	6.212951753045372e-07
1449	2.2098699999999999e-13	Ar	3	8.98898m	-20.471	6.198662360539794e-07
1450	9.94466e-11	Ne	3	199.750A	-20.472	6.184405832724994e-07
1451	6.21452e-11	Na	4	319.646A	-20.472	6.184405832724994e-07
1452	2.73355e-12	Fe	4	7266.92A	-20.475	6.141832682427219e-07
1453	3.17407e-12	Fe	5	6258.36A	-20.475	6.141832682427219e-07
1454	3.94727e-12	Fe	4	5032.45A	-20.476	6.127706859245113e-07
1455	5.3729099999999996e-12	H	1	3697.15A	-20.476	6.127706859245113e-07
1456	4.73162e-12	Fe	4	4198.24A	-20.477999999999998	6.099552603634712e-07
1457	4.79666e-11	Fe	6	414.131A	-20.477999999999998	6.099552603634712e-07
1458	2.38658e-12	H	1	8323.38A	-20.48	6.071527705078569e-07
1459	4.63634e-11	N	2	428.451A	-20.480999999999998	6.057563578857321e-07
1460	2.71932e-12	Fe	4	7304.94A	-20.482	6.043631569235108e-07
1461	1.45414e-11	Na	5	1366.06A	-20.482	6.043631569235108e-07
1462	8.5887e-12	Fe	6	2312.86A	-20.484	6.015863604493302e-07
1463	2.28039e-11	Ar	3	871.100A	-20.484	6.015863604493302e-07
1464	5.626630000000001e-12	He	1	3530.43A	-20.488000000000003	5.960709835449694e-07
1465	1.0930200000000001e-12	H	1	1.81740m	-20.488000000000003	5.960709835449694e-07
1466	1.04144e-12	Fe	4	1.90740m	-20.49	5.933322861467219e-07
1467	2.63224e-11	K	4	754.659A	-20.49	5.933322861467219e-07
1468	2.99528e-11	S	5	663.191A	-20.49	5.933322861467219e-07
1469	3.79592e-11	Fe	3	523.311A	-20.491	5.919676597565642e-07
1470	5.05597e-12	Fe	6	3928.91A	-20.494	5.878925830504267e-07
1471	1.26453e-10	Ne	4	157.090A	-20.494	5.878925830504267e-07
1472	9.26933e-12	Fe	7	2143.03A	-20.495	5.865404676302148e-07
1473	7.45721e-11	N	5	266.379A	-20.495	5.865404676302148e-07
1474	9.8838e-11	C	4	200.980A	-20.496	5.851914619891787e-07
1475	6.82439e-11	S	4	291.080A	-20.497	5.838455589750153e-07
1476	5.57021e-11	O	2	356.619A	-20.498	5.825027514518854e-07
1477	1.76315e-12	Fe	6	1.12664m	-20.498	5.825027514518854e-07
1478	4.78362e-11	C	2	415.260A	-20.499000000000002	5.811630323003574e-07
1479	7.156729999999999e-13	Fe	4	2.77563m	-20.504	5.745105140807301e-07
1480	4.42652e-11	N	2	448.761A	-20.505	5.731891765650755e-07
1481	4.61759e-11	N	2	430.191A	-20.505	5.731891765650755e-07
1482	3.8068e-11	Ne	4	521.815A	-20.506	5.718708780413709e-07
1483	2.30834e-11	Si	4	860.551A	-20.506	5.718708780413709e-07
1484	1.48559e-12	Fe	6	1.33714m	-20.506999999999998	5.705556115201384e-07
1485	6.33735e-11	Fe	7	313.450A	-20.506999999999998	5.705556115201384e-07
1486	1.83083e-11	N	2R	1085.00A	-20.509	5.679341466074559e-07
1487	1.96638e-11	Ne	6	1010.21A	-20.515	5.601417979884017e-07
1488	8.48908e-11	Fe	7	234.000A	-20.516	5.588535076027112e-07
1489	4.53309e-11	S	5	438.210A	-20.521	5.52456364400542e-07
1490	5.78803e-11	He	1	343.199A	-20.521	5.52456364400542e-07
1491	1.19256e-10	O	4	166.570A	-20.524	5.486532815384616e-07
1492	6.21152e-11	Ne	2	319.800A	-20.525	5.473914140073793e-07
1493	2.05381e-11	P	2	967.202A	-20.525	5.473914140073793e-07
1494	7.2542800000000005e-12	Fe	5	2738.31A	-20.526	5.461324486910785e-07
1495	5.06493e-12	Fe	6	3921.96A	-20.526999999999997	5.448763789146592e-07
1496	3.04348e-12	He	2	6526.88A	-20.526999999999997	5.448763789146592e-07
1497	6.37172e-11	Ne	2	311.760A	-20.528000000000002	5.436231980185513e-07
1498	1.96662e-11	C	2	1010.08A	-20.531	5.398809222461388e-07
1499	4.22806e-12	Fe	7	4698.24A	-20.533	5.37400394728542e-07
1500	1.69059e-11	C	3R	1175.00A	-20.535	5.349312641996411e-07
1501	7.30231e-11	N	3	272.030A	-20.537	5.32473478295025e-07
1502	8.91702e-11	S	5	222.770A	-20.538	5.312488232787619e-07
1503	1.91866e-12	Fe	5	1.03533m	-20.538	5.312488232787619e-07
1504	6.4855099999999995e-12	N	2	3062.90A	-20.539	5.300269848908756e-07
1505	8.45439e-11	Ca	4	234.960A	-20.541999999999998	5.263783047912926e-07
1506	5.38106e-12	H	1	3691.55A	-20.545	5.227547420288339e-07
1507	4.83749e-11	Fe	6	410.636A	-20.545	5.227547420288339e-07
1508	4.65679e-11	N	2	426.570A	-20.545	5.227547420288339e-07
1509	4.95335e-11	Fe	6	401.031A	-20.546	5.215524394857128e-07
1510	1.31222e-12	Fe	6	1.51380m	-20.546	5.215524394857128e-07
1511	4.88215e-11	Si	3	406.880A	-20.546999999999997	5.203529021617068e-07
1512	2.27011e-12	H	1	8750.43A	-20.55	5.167708179791946e-07
1513	2.28299e-12	He	2	8701.09A	-20.552	5.143964717456716e-07
1514	1.01189e-10	Fe	7	196.310A	-20.552	5.143964717456716e-07
1515	1.2409700000000002e-10	Al	4	160.072A	-20.553	5.132133926907513e-07
1516	6.35255e-11	Si	4	312.700A	-20.554000000000002	5.120330346421503e-07
1517	1.03117e-10	Fe	5	192.640A	-20.555	5.108553913417317e-07
1518	1.7017700000000001e-12	He	2	1.16728m	-20.56	5.050076780330516e-07
1519	3.6001300000000003e-12	Cl	3	5517.71A	-20.561	5.038461926044536e-07
1520	4.45492e-11	Fe	3	445.899A	-20.565	4.992269029450853e-07
1521	9.077030000000001e-13	He	2	2.18843m	-20.565	4.992269029450853e-07
1522	4.857e-11	Fe	6	408.986A	-20.566	4.980787129302498e-07
1523	1.20085e-10	O	4	165.420A	-20.568	4.957902491182439e-07
1524	3.48109e-11	F	4	570.640A	-20.57	4.935122998423644e-07
1525	4.1962699999999994e-12	Fe	3	4733.84A	-20.574	4.88987751881311e-07
1526	5.65541e-12	He	1	3512.47A	-20.574	4.88987751881311e-07
1527	3.10083e-12	He	2	6406.17A	-20.574	4.88987751881311e-07
1528	5.17205e-11	Fe	6	384.073A	-20.575	4.878631112604336e-07
1529	1.2809e-11	Mg	3	1550.82A	-20.579	4.833903553716106e-07
1530	4.35614e-11	Fe	3	456.011A	-20.579	4.833903553716106e-07
1531	1.41909e-10	Ne	4	139.980A	-20.581	4.811693784323821e-07
1532	3.89666e-12	Fe	6	5097.82A	-20.584	4.778570317299242e-07
1533	9.44533e-11	Ne	3	210.310A	-20.585	4.767579910549998e-07
1534	1.82025e-12	He	1	1.09130m	-20.585	4.767579910549998e-07
1535	1.93612e-12	Fe	5	1.02599m	-20.586	4.756614781034882e-07
1536	6.79116e-11	Fe	7	292.505A	-20.587	4.7456748706177886e-07
1537	4.5392699999999996e-14	P	4	43.7613m	-20.589000000000002	4.7238704752019273e-07
1538	4.75021e-11	Fe	3	418.181A	-20.590999999999998	4.702166261882981e-07
1539	1.1537799999999999e-10	O	5	172.169A	-20.592	4.6913515795848934e-07
1540	1.53336e-11	C	3	1295.48A	-20.596999999999998	4.6376501221223754e-07
1541	2.2492e-11	Ar	3	883.180A	-20.598000000000003	4.6269838228281153e-07
1542	8.01937e-11	N	5	247.706A	-20.598000000000003	4.6269838228281153e-07
1543	3.97447e-12	Fe	6	4998.02A	-20.599	4.6163420553415575e-07
1544	1.10764e-10	Fe	5	179.340A	-20.6	4.6057247632409956e-07
1545	5.23138e-12	S	3	3797.17A	-20.601999999999997	4.5845633801602157e-07
1546	9.08232e-13	Fe	4	2.18716m	-20.603	4.5740191769843375e-07
1547	4.82604e-12	Si	4	4116.10A	-20.604	4.563499224802881e-07
1548	4.57604e-11	N	4	434.097A	-20.604	4.563499224802881e-07
1549	4.45971e-11	Fe	3	445.420A	-20.605	4.5530034678399934e-07
1550	2.22309e-11	Si	2	893.551A	-20.608	4.5216608124280615e-07
1551	5.38795e-12	H	1	3686.83A	-20.609	4.511261281143402e-07
1552	4.78392e-12	Fe	4	4152.34A	-20.611	4.4905339183383446e-07
1553	3.14777e-12	He	2	6310.64A	-20.612	4.4802059769235304e-07
1554	4.6907e-11	Ti	4	423.486A	-20.613000000000003	4.469901789114742e-07
1555	4.7648300000000004e-12	He	1	4168.97A	-20.613000000000003	4.469901789114742e-07
1556	2.42562e-11	O	3	818.944A	-20.614	4.4596213002803473e-07
1557	6.7575e-11	Fe	7	293.962A	-20.615	4.449364455914145e-07
1558	5.78625e-11	He	1	343.304A	-20.616999999999997	4.4289214831882805e-07
1559	2.4756099999999998e-12	Fe	4	8024.06A	-20.618000000000002	4.4187352464419756e-07
1560	8.57298e-11	Fe	5	231.710A	-20.619	4.408572437390149e-07
1561	8.58186e-11	N	3	231.470A	-20.621	4.388316886964791e-07
1562	4.98816e-12	Fe	6	3982.33A	-20.622	4.378224038198348e-07
1563	7.35666e-11	N	3	270.020A	-20.622	4.378224038198348e-07
1564	2.85992e-13	He	2	6.94582m	-20.623	4.368154402339917e-07
1565	3.58468e-11	S	2	554.149A	-20.625	4.3480845559170854e-07
1566	1.07167e-10	Ne	3	185.360A	-20.625	4.3480845559170854e-07
1567	1.1441299999999999e-12	H	1	1.73620m	-20.625999999999998	4.3380842389443576e-07
1568	1.02989e-10	N	4	192.880A	-20.628	4.318152552372466e-07
1569	1.31815e-12	Fe	4	1.50700m	-20.628	4.318152552372466e-07
1570	6.01262e-14	Fe	5	33.0380m	-20.628	4.318152552372466e-07
1571	6.38898e-12	Ar	3	3109.18A	-20.629	4.308221077097518e-07
1572	5.312050000000001e-13	H	1	3.73951m	-20.63	4.298312443581887e-07
1573	7.19613e-12	He	1	2760.44A	-20.631	4.288426599290911e-07
1574	5.11877e-11	N	2	388.071A	-20.638	4.2198593999436937e-07
1575	1.8168900000000001e-12	He	2	1.09332m	-20.639	4.2101539926460476e-07
1576	2.42762e-11	C	3	818.269A	-20.641	4.1908100921640477e-07
1577	1.3037799999999998e-10	O	4	152.360A	-20.641	4.1908100921640477e-07
1578	4.9549099999999995e-12	He	1	4009.05A	-20.642	4.181171496420259e-07
1579	3.18667e-12	He	2	6233.61A	-20.642	4.181171496420259e-07
1580	3.27362e-11	F	2	606.804A	-20.644000000000002	4.161960758412493e-07
1581	4.57388e-11	N	4	434.302A	-20.645	4.1523885142951285e-07
1582	2.50037e-12	He	1	7944.61A	-20.647	4.13331002207764e-07
1583	6.4625e-11	Ne	2	307.380A	-20.648000000000003	4.1238036728252154e-07
1584	9.82222e-11	O	3	202.240A	-20.648000000000003	4.1238036728252154e-07
1585	9.23487e-11	O	5	215.103A	-20.65	4.104856516024387e-07
1586	5.67781e-12	He	1	3498.61A	-20.65	4.104856516024387e-07
1587	4.9229e-11	Fe	6	403.511A	-20.65	4.104856516024387e-07
1588	2.2925e-12	H	1	8664.98A	-20.651999999999997	4.085996413501401e-07
1589	9.31281e-14	P	4	21.3302m	-20.653000000000002	4.0765988825290265e-07
1590	1.04816e-11	Fe	6	1895.18A	-20.656	4.0485357732144533e-07
1591	4.23595e-12	Fe	5	4689.49A	-20.66	4.011418574142009e-07
1592	1.64943e-11	S	2	1204.32A	-20.663	3.9838041629142473e-07
1593	6.85334e-11	Sc	4	289.851A	-20.664	3.9746416675960876e-07
1594	3.21927e-12	He	2	6170.48A	-20.665	3.9655002454324174e-07
1595	7.93077e-11	Ti	6	250.473A	-20.665	3.9655002454324174e-07
1596	9.96612e-11	C	4	199.320A	-20.666	3.9563798479562626e-07
1597	2.39369e-12	He	1	8298.68A	-20.666999999999998	3.947280426812248e-07
1598	1.16831e-12	He	1	1.70027m	-20.666999999999998	3.947280426812248e-07
1599	5.39384e-12	H	1	3682.80A	-20.666999999999998	3.947280426812248e-07
1600	5.7001e-12	N	4	3484.93A	-20.668000000000003	3.9382019337560514e-07
1601	1.94483e-12	Fe	5	1.02140m	-20.669	3.929144320654537e-07
1602	1.22311e-10	Mg	3	162.410A	-20.67	3.9201075394850427e-07
1603	1.0723100000000001e-10	Fe	6	185.250A	-20.674	3.884167777536787e-07
1604	4.89285e-12	F	4	4059.90A	-20.674	3.884167777536787e-07
1605	4.96828e-11	Ne	6	399.826A	-20.674	3.884167777536787e-07
1606	4.34871e-11	Fe	3	456.790A	-20.674	3.884167777536787e-07
1607	3.5870199999999998e-12	Cl	3	5537.87A	-20.674	3.884167777536787e-07
1608	9.49207e-11	N	5	209.274A	-20.679000000000002	3.839706076650732e-07
1609	3.4766e-11	F	4	571.377A	-20.68	3.830874997734302e-07
1610	6.46527e-11	Al	6	307.249A	-20.680999999999997	3.822064229735758e-07
1611	5.44336e-11	O	2	364.930A	-20.682	3.8132737259412525e-07
1612	3.2468599999999998e-12	He	2	6118.06A	-20.682	3.8132737259412525e-07
1613	6.56484e-11	Fe	7	302.589A	-20.682	3.8132737259412525e-07
1614	7.58852e-11	Ca	3	261.770A	-20.683000000000003	3.804503439744412e-07
1615	5.33603e-11	S	3	372.270A	-20.685	3.787023334254147e-07
1616	8.06472e-11	N	4	246.313A	-20.686	3.7783134222828505e-07
1617	6.81246e-11	Ne	2	291.590A	-20.686	3.7783134222828505e-07
1618	1.1694599999999999e-10	O	4	169.860A	-20.688000000000002	3.760953648992315e-07
1619	4.81691e-11	C	2	412.390A	-20.689	3.752303695633318e-07
1620	9.80891e-11	Cr	6	202.514A	-20.689	3.752303695633318e-07
1621	1.47708e-11	P	3	1344.85A	-20.69	3.7436736366149536e-07
1622	3.27041e-12	He	2	6073.99A	-20.694000000000003	3.709351430410963e-07
1623	3.3370300000000004e-12	He	2	5952.73A	-20.695	3.7008201588613166e-07
1624	9.36927e-12	Si	4	2120.17A	-20.695	3.7008201588613166e-07
1625	1.0992500000000001e-10	Fe	5	180.710A	-20.695999999999998	3.6923085086917475e-07
1626	7.64195e-12	Fe	2	2599.40A	-20.699	3.6668908357029084e-07
1627	3.2906800000000003e-12	He	2	6036.58A	-20.701	3.6500430026953523e-07
1628	1.23707e-11	Al	3	1605.77A	-20.703000000000003	3.6332725784489674e-07
1629	8.0462e-11	Fe	4	246.880A	-20.703000000000003	3.6332725784489674e-07
1630	3.3235800000000003e-12	He	2	5976.82A	-20.705	3.616579207302892e-07
1631	3.30825e-12	He	2	6004.52A	-20.705	3.616579207302892e-07
1632	1.9064799999999998e-12	He	2	1.04194m	-20.706	3.6082613059454045e-07
1633	2.29528e-11	P	5	865.449A	-20.706	3.6082613059454045e-07
1634	5.78482e-11	He	1	343.389A	-20.706999999999997	3.599962535230199e-07
1635	4.90733e-13	He	1	4.04791m	-20.709	3.5834222098306567e-07
1636	2.42914e-11	C	3	817.758A	-20.709	3.5834222098306567e-07
1637	5.00553e-11	Si	3	396.851A	-20.71	3.5751805674511914e-07
1638	5.79161e-12	Fe	5	3429.87A	-20.711	3.566957880323225e-07
1639	9.5677e-11	Fe	5	207.620A	-20.711	3.566957880323225e-07
1640	1.0763099999999999e-10	Ne	3	184.560A	-20.712	3.558754104850831e-07
1641	3.73301e-11	C	2	532.130A	-20.713	3.550569197538438e-07
1642	2.41286e-11	N	4	823.274A	-20.713	3.550569197538438e-07
1643	4.11758e-11	Fe	3	482.430A	-20.714000000000002	3.5424031149904814e-07
1644	7.286e-11	Si	7	272.639A	-20.715	3.5342558139112336e-07
1645	4.41354e-11	Fe	3	450.079A	-20.715	3.5342558139112336e-07
1646	4.55294e-12	O	3R	4363.00A	-20.717	3.518017383473381e-07
1647	5.39891e-12	H	1	3679.35A	-20.717	3.518017383473381e-07
1648	2.2583e-11	Ar	3	879.622A	-20.718000000000004	3.509926168020206e-07
1649	5.695580000000001e-12	He	1	3487.70A	-20.718000000000004	3.509926168020206e-07
1650	3.478e-12	Fe	4	5711.46A	-20.721999999999998	3.477746971489526e-07
1651	1.16534e-10	N	4	170.460A	-20.721999999999998	3.477746971489526e-07
1652	4.933080000000001e-10	C	5	40.2678A	-20.723000000000003	3.469748375413753e-07
1653	4.47644e-12	He	1	4437.55A	-20.726	3.4458627956058884e-07
1654	6.74485e-11	Fe	7	294.513A	-20.73	3.414270935603801e-07
1655	1.86235e-11	Si	4	1066.64A	-20.73	3.414270935603801e-07
1656	7.12421e-11	S	4	278.830A	-20.730999999999998	3.40641833035942e-07
1657	5.00557e-12	Ca	2	3968.47A	-20.732	3.3985837856058993e-07
1658	7.58272e-11	S	5	261.970A	-20.734	3.3829687115151533e-07
1659	4.905600000000001e-13	He	2	4.04934m	-20.734	3.3829687115151533e-07
1660	4.5778e-11	N	4	433.930A	-20.735	3.3751880993883876e-07
1661	4.63895e-11	Fe	3	428.211A	-20.739	3.3442441888959094e-07
1662	4.84952e-11	Na	4	409.617A	-20.74	3.33655264069967e-07
1663	3.5448e-11	Ne	3	560.383A	-20.743000000000002	3.3135839738800597e-07
1664	5.6935800000000005e-12	Mg	6	3488.92A	-20.745	3.2983594384494204e-07
1665	7.89368e-11	Ca	5	251.650A	-20.745	3.2983594384494204e-07
1666	2.31026e-12	H	1	8598.35A	-20.746	3.2907734222507256e-07
1667	1.6596299999999999e-12	He	1	1.19692m	-20.746	3.2907734222507256e-07
1668	1.099e-10	Fe	5	180.750A	-20.746	3.2907734222507256e-07
1669	1.42105e-11	Fe	6	1397.87A	-20.746	3.2907734222507256e-07
1670	1.60606e-13	H	1	12.3684m	-20.746	3.2907734222507256e-07
1671	6.41348e-11	Ne	2	309.730A	-20.746	3.2907734222507256e-07
1672	4.72144e-11	F	4	420.729A	-20.747	3.283204853405102e-07
1673	5.41049e-12	H	1	3671.47A	-20.747	3.283204853405102e-07
1674	1.64027e-12	He	2	1.21105m	-20.750999999999998	3.253104250380768e-07
1675	4.82224e-11	Fe	6	411.934A	-20.753	3.2381575940382763e-07
1676	4.3117e-12	Fe	3	4607.11A	-20.756	3.21586627395553e-07
1677	5.4033e-12	H	1	3676.36A	-20.756	3.21586627395553e-07
1678	7.72893e-12	Fe	4	2570.14A	-20.756999999999998	3.208469986770247e-07
1679	2.69478e-11	K	4	737.146A	-20.758000000000003	3.2010907105733867e-07
1680	3.67046e-12	Fe	3	5411.98A	-20.763	3.1644481282149075e-07
1681	1.97757e-12	He	2	1.00449m	-20.763	3.1644481282149075e-07
1682	1.0590600000000001e-12	He	2	1.87567m	-20.764	3.1571700994831895e-07
1683	7.30042e-12	He	1	2721.00A	-20.768	3.128224990028212e-07
1684	1.55306e-12	He	1	1.27905m	-20.773000000000003	3.0924164946755423e-07
1685	2.30682e-11	Si	4	861.118A	-20.773000000000003	3.0924164946755423e-07
1686	6.3892e-11	Al	6	310.907A	-20.775	3.078208131507287e-07
1687	4.8731e-12	S	2	4076.35A	-20.776	3.0711284492639146e-07
1688	5.407130000000001e-12	H	1	3673.75A	-20.776	3.0711284492639146e-07
1689	5.70605e-11	Ca	7	348.130A	-20.776999999999997	3.064065049837883e-07
1690	5.7099199999999996e-12	He	1	3478.94A	-20.778000000000002	3.057017895779677e-07
1691	9.22126e-11	Fe	6	215.420A	-20.779	3.049986949726088e-07
1692	6.02672e-13	H	1	3.29607m	-20.78	3.0429721743996644e-07
1693	1.18177e-10	N	4	168.090A	-20.781	3.035973532608815e-07
1694	4.26991e-11	Ne	7	465.220A	-20.781	3.035973532608815e-07
1695	3.80736e-11	Ne	4	521.738A	-20.781	3.035973532608815e-07
1696	6.37256e-11	Fe	7	311.719A	-20.781999999999996	3.0289909872474135e-07
1697	4.22849e-11	Ne	4	469.777A	-20.783	3.02202450129465e-07
1698	1.92647e-12	He	1	1.03113m	-20.788	2.987431672883926e-07
1699	1.18065e-10	O	4	168.250A	-20.788	2.987431672883926e-07
1700	6.26676e-13	Fe	4	3.16981m	-20.788	2.987431672883926e-07
1701	8.452339999999999e-12	Si	2	2350.17A	-20.789	2.9805607707018014e-07
1702	1.92476e-12	S	2	1.03205m	-20.79	2.9737056711562017e-07
1703	9.31895e-14	Na	4	21.3162m	-20.79	2.9737056711562017e-07
1704	1.52292e-11	Si	2	1304.37A	-20.79	2.9737056711562017e-07
1705	5.78365e-11	He	1	343.459A	-20.791999999999998	2.9600427346778495e-07
1706	5.05919e-12	He	1	3926.41A	-20.793000000000003	2.953234825305543e-07
1707	7.46235e-11	N	5	266.196A	-20.795	2.939665943820336e-07
1708	4.79459e-13	Fe	6	4.14310m	-20.795	2.939665943820336e-07
1709	8.02183e-11	Fe	7	247.630A	-20.8	2.90601586602121e-07
1710	1.2438600000000001e-10	Fe	6	159.700A	-20.802	2.892663935947009e-07
1711	2.00368e-12	S	8	9914.00A	-20.803	2.886010993511521e-07
1712	5.08234e-11	S	6	390.853A	-20.803	2.886010993511521e-07
1713	5.77194e-12	He	1	3441.56A	-20.805	2.8727509774774376e-07
1714	1.10678e-10	Mg	3	179.480A	-20.805999999999997	2.8661438335755576e-07
1715	1.18196e-12	H	1	1.68064m	-20.808000000000003	2.852975098849744e-07
1716	4.87951e-11	Fe	3	407.100A	-20.809	2.84641343820656e-07
1717	7.06895e-11	Ca	3	281.010A	-20.809	2.84641343820656e-07
1718	2.03492e-12	He	2	9761.80A	-20.809	2.84641343820656e-07
1719	3.19264e-12	K	5	6221.94A	-20.811	2.833335356413003e-07
1720	7.17546e-11	Si	7	276.839A	-20.811999999999998	2.826818865923965e-07
1721	1.40083e-11	Fe	6	1418.05A	-20.811999999999998	2.826818865923965e-07
1722	7.01776e-11	Ne	3	283.060A	-20.814	2.813830813012199e-07
1723	2.42773e-11	Si	3	818.233A	-20.814	2.813830813012199e-07
1724	5.50353e-11	Ar	3	360.940A	-20.816999999999997	2.7944605379437604e-07
1725	2.9099099999999997e-12	Fe	4	6826.48A	-20.816999999999997	2.7944605379437604e-07
1726	3.79378e-12	Fe	4	5236.06A	-20.818	2.788033457056066e-07
1727	6.314e-11	Ne	2	314.610A	-20.818	2.788033457056066e-07
1728	1.81958e-12	He	1	1.09171m	-20.819000000000003	2.781621158044243e-07
1729	6.55875e-11	Si	4	302.870A	-20.819000000000003	2.781621158044243e-07
1730	1.981e-12	He	1	1.00275m	-20.822	2.7624726126809823e-07
1731	1.15822e-12	Ti	6	1.71509m	-20.824	2.749780203947861e-07
1732	4.76542e-11	Ne	5	416.846A	-20.825	2.743455884976789e-07
1733	1.91965e-12	Fe	5	1.03480m	-20.828000000000003	2.7245700675052814e-07
1734	1.00027e-10	Fe	5	198.590A	-20.828000000000003	2.7245700675052814e-07
1735	6.77344e-11	Na	2	293.270A	-20.829	2.718303730239052e-07
1736	8.65252e-11	N	3	229.580A	-20.831	2.7058142590868235e-07
1737	5.4051199999999995e-12	Fe	6	3675.12A	-20.831999999999997	2.699591058982913e-07
1738	1.96705e-11	C	2	1009.86A	-20.831999999999997	2.699591058982913e-07
1739	5.72165e-12	He	1	3471.80A	-20.831999999999997	2.699591058982913e-07
1740	2.3246e-12	H	1	8545.34A	-20.833000000000002	2.693382171842017e-07
1741	1.19801e-11	C	1	1658.12A	-20.834	2.6871875647453224e-07
1742	4.22716e-11	Ne	4	469.924A	-20.835	2.681007204849572e-07
1743	3.46564e-12	Fe	4	5731.83A	-20.835	2.681007204849572e-07
1744	2.19393e-11	Fe	3	905.428A	-20.838	2.662551281068259e-07
1745	5.3877e-11	S	3	368.700A	-20.84	2.6503179691516e-07
1746	7.09167e-11	S	4	280.110A	-20.840999999999998	2.6442224069726255e-07
1747	5.67192e-12	Mg	6	3502.24A	-20.842	2.6381408641976065e-07
1748	1.17418e-12	He	2	1.69177m	-20.842	2.6381408641976065e-07
1749	9.2509e-11	Na	3	214.730A	-20.842	2.6381408641976065e-07
1750	8.81914e-11	V	5	225.242A	-20.843000000000004	2.632073308582809e-07
1751	9.89758e-11	O	3	200.700A	-20.845	2.619980030229714e-07
1752	2.42857e-11	C	3	817.950A	-20.846	2.613954243373993e-07
1753	2.747e-12	C	2	7231.33A	-20.846999999999998	2.607942315443481e-07
1754	2.08185e-12	He	2	9541.71A	-20.846999999999998	2.607942315443481e-07
1755	4.84051e-11	C	2	410.379A	-20.846999999999998	2.607942315443481e-07
1756	1.3272e-12	H	1	1.49672m	-20.846999999999998	2.607942315443481e-07
1757	7.77839e-11	S	4	255.380A	-20.849	2.5959599089327113e-07
1758	8.02407e-11	N	5	247.561A	-20.851	2.584032556579004e-07
1759	2.05253e-11	S	3	967.805A	-20.851999999999997	2.5780894466184416e-07
1760	2.64867e-11	K	4	749.979A	-20.853	2.572160005431442e-07
1761	1.1075e-11	Ne	3	1793.64A	-20.855999999999998	2.5544533805004615e-07
1762	9.57e-11	Fe	5	207.570A	-20.855999999999998	2.5544533805004615e-07
1763	3.96047e-12	He	1	5015.68A	-20.861	2.525212794450595e-07
1764	4.57636e-11	N	4	434.067A	-20.862	2.5194049661889004e-07
1765	1.44408e-11	S	3	1375.58A	-20.862	2.5194049661889004e-07
1766	3.0500300000000003e-13	Si	7	6.51288m	-20.864	2.507829351846758e-07
1767	2.76995e-12	Fe	4	7171.42A	-20.864	2.507829351846758e-07
1768	2.97134e-13	Fe	5	6.68535m	-20.865	2.5020615043935967e-07
1769	2.33909e-11	S	5	849.240A	-20.869	2.4791224666396234e-07
1770	5.78268e-11	He	1	343.517A	-20.871	2.467731933570968e-07
1771	8.77638e-11	Fe	7	226.340A	-20.875	2.4451076312141045e-07
1772	5.0881e-11	Si	3	390.410A	-20.875	2.4451076312141045e-07
1773	3.63305e-11	S	2	546.771A	-20.875999999999998	2.439484039715337e-07
1774	2.12075e-12	He	2	9366.69A	-20.877	2.433873382118085e-07
1775	8.57668e-11	Ar	5	231.610A	-20.878	2.4282756286752205e-07
1776	5.73138e-12	He	1	3465.91A	-20.879	2.422690749708011e-07
1777	6.87731e-11	Ne	2	288.840A	-20.879	2.422690749708011e-07
1778	2.94027e-12	Fe	4	6755.99A	-20.88	2.417118715606005e-07
1779	7.01354e-11	S	4	283.230A	-20.881	2.4115594968267927e-07
1780	1.96505e-12	Fe	6	1.01089m	-20.881999999999998	2.406013063895989e-07
1781	2.64846e-13	H	1	7.50038m	-20.885	2.389450186465508e-07
1782	4.82e-11	Fe	6	412.126A	-20.885	2.389450186465508e-07
1783	1.46364e-10	Ne	4	135.720A	-20.885	2.389450186465508e-07
1784	6.79771e-11	Fe	7	292.223A	-20.886999999999997	2.3784716600994082e-07
1785	7.37192e-12	He	1	2694.61A	-20.888	2.373001327081288e-07
1786	4.05755e-11	Na	6	489.568A	-20.888	2.373001327081288e-07
1787	6.33282e-12	He	1	3136.75A	-20.89	2.3620983763590828e-07
1788	9.78448e-11	Na	3	203.020A	-20.891	2.356665700848619e-07
1789	5.44084e-11	Ar	3	365.099A	-20.891	2.356665700848619e-07
1790	1.60957e-11	S	2	1234.15A	-20.892	2.351245520145083e-07
1791	6.411e-11	Al	6	309.850A	-20.893	2.3458378055112355e-07
1792	1.86098e-12	Fe	5	1.06742m	-20.893	2.3458378055112355e-07
1793	2.08769e-12	He	1	9515.06A	-20.893	2.3458378055112355e-07
1794	8.03124e-11	Ar	4	247.340A	-20.897	2.324331035237691e-07
1795	4.157819999999999e-12	Fe	3	4777.61A	-20.897	2.324331035237691e-07
1796	1.6495e-11	S	2	1204.27A	-20.899	2.3136517041938675e-07
1797	2.15335e-12	He	2	9224.90A	-20.9	2.3083304529373934e-07
1798	5.22705e-11	Fe	6	380.032A	-20.9	2.3083304529373934e-07
1799	1.1173000000000001e-10	Fe	5	177.790A	-20.901	2.3030214402191744e-07
1800	4.73674e-11	Fe	3	419.370A	-20.901999999999997	2.2977246378913913e-07
1801	1.19206e-10	O	4	166.640A	-20.903000000000002	2.292440017870869e-07
1802	5.06187e-11	Cl	5	392.433A	-20.906	2.2766589717899502e-07
1803	1.1171700000000002e-10	Fe	5	177.810A	-20.906	2.2766589717899502e-07
1804	9.64902e-11	Ne	3	205.870A	-20.906	2.2766589717899502e-07
1805	1.07219e-10	Fe	5	185.270A	-20.906999999999996	2.271422801457034e-07
1806	9.40639e-13	He	1	2.11180m	-20.906999999999996	2.271422801457034e-07
1807	4.5201e-11	N	2	439.470A	-20.908	2.2661986739816607e-07
1808	6.36847e-11	Fe	7	311.919A	-20.908	2.2661986739816607e-07
1809	1.26377e-12	He	2	1.57184m	-20.908	2.2661986739816607e-07
1810	5.74135e-11	Ar	3	345.990A	-20.908	2.2661986739816607e-07
1811	2.78668e-11	S	6	712.837A	-20.909000000000002	2.2609865616660825e-07
1812	8.50942e-12	Si	2	2334.41A	-20.913	2.240257712272027e-07
1813	3.29712e-11	F	2	602.479A	-20.913	2.240257712272027e-07
1814	1.92179e-12	S	2	1.03364m	-20.914	2.2351052625127626e-07
1815	1.18893e-11	Al	2	1670.79A	-20.914	2.2351052625127626e-07
1816	2.33632e-12	H	1	8502.44A	-20.914	2.2351052625127626e-07
1817	6.53791e-13	H	1	3.03835m	-20.915	2.2299646630591197e-07
1818	1.05898e-11	Fe	6	1875.80A	-20.916	2.2248358866561163e-07
1819	1.97048e-11	O	3	1008.10A	-20.916	2.2248358866561163e-07
1820	3.3605900000000003e-12	Fe	4	5911.01A	-20.916	2.2248358866561163e-07
1821	8.17232e-11	Fe	4	243.070A	-20.916	2.2248358866561163e-07
1822	2.18094e-12	He	2	9108.20A	-20.916999999999998	2.2197189061115264e-07
1823	5.118280000000001e-12	Fe	5	3881.08A	-20.918000000000003	2.2146136942955737e-07
1824	5.73953e-12	He	1	3460.99A	-20.919	2.2095202241410062e-07
1825	1.2107200000000001e-12	H	1	1.64071m	-20.919	2.2095202241410062e-07
1826	2.04568e-13	He	2	9.71043m	-20.92	2.2044384686426979e-07
1827	5.13069e-12	He	1	3871.69A	-20.921	2.199368400857723e-07
1828	3.1286400000000003e-12	K	5	6349.22A	-20.921999999999997	2.1943099939050694e-07
1829	1.93108e-12	S	2	1.02867m	-20.923000000000002	2.18926322096553e-07
1830	1.2231299999999999e-12	He	2	1.62407m	-20.924	2.1842280552816899e-07
1831	2.17973e-13	Al	6	9.11329m	-20.924	2.1842280552816899e-07
1832	3.33816e-11	S	2	595.072A	-20.925	2.1792044701575472e-07
1833	1.9703400000000003e-12	Fe	5	1.00817m	-20.927	2.169191935111492e-07
1834	5.76897e-12	He	1	3443.33A	-20.928	2.1642029321040974e-07
1835	2.2045e-12	He	2	9010.89A	-20.928	2.1642029321040974e-07
1836	2.27111e-12	He	2	8746.57A	-20.929000000000002	2.1592254034852088e-07
1837	7.20595e-11	Si	7	275.667A	-20.929000000000002	2.1592254034852088e-07
1838	6.01461e-14	Fe	3	33.0270m	-20.934	2.1345089546771858e-07
1839	1.0303700000000001e-10	Ne	3	192.790A	-20.934	2.1345089546771858e-07
1840	6.2749099999999996e-12	Si	4	3165.70A	-20.935	2.129599720311251e-07
1841	2.22477e-12	He	2	8928.79A	-20.936	2.124701776871021e-07
1842	2.89775e-11	C	3	685.513A	-20.936999999999998	2.1198150983881214e-07
1843	8.13118e-11	Ca	4	244.300A	-20.936999999999998	2.1198150983881214e-07
1844	3.72427e-11	Fe	3	533.379A	-20.936999999999998	2.1198150983881214e-07
1845	1.43516e-11	Al	3	1384.13A	-20.938000000000002	2.1149396589538175e-07
1846	4.9904099999999995e-12	Fe	4	3980.53A	-20.938000000000002	2.1149396589538175e-07
1847	2.25766e-12	He	2	8798.68A	-20.939	2.1100754327190842e-07
1848	2.2423299999999998e-12	He	2	8858.83A	-20.94	2.105222393894226e-07
1849	7.69404e-11	Ca	3	258.180A	-20.944000000000003	2.0859215989740178e-07
1850	1.0206299999999998e-10	Na	3	194.630A	-20.945	2.0811241124252312e-07
1851	5.78186e-11	He	1	343.565A	-20.945	2.0811241124252312e-07
1852	6.41917e-13	He	2	3.09455m	-20.945999999999998	2.076337659789319e-07
1853	6.39591e-11	Fe	7	310.581A	-20.95	2.0573016817031422e-07
1854	5.74642e-12	He	1	3456.84A	-20.951999999999998	2.0478492390937195e-07
1855	8.33485e-11	S	4	238.330A	-20.951999999999998	2.0478492390937195e-07
1856	5.69616e-12	Mg	6	3487.34A	-20.954	2.0384402265130797e-07
1857	4.81093e-11	Fe	6	412.903A	-20.956	2.0290744444183984e-07
1858	6.44218e-11	Ne	2	308.350A	-20.956	2.0290744444183984e-07
1859	1.93983e-11	Si	2	1024.03A	-20.956999999999997	2.024407702696959e-07
1860	6.5416800000000005e-12	S	4	3036.60A	-20.959	2.0151063941927008e-07
1861	6.54832e-13	Fe	4	3.03352m	-20.96	2.010471778095287e-07
1862	4.72915e-11	F	4	420.043A	-20.961	2.005847821319121e-07
1863	4.64296e-11	N	2	427.840A	-20.962	2.001234499348411e-07
1864	3.18925e-12	K	6	6228.57A	-20.963	1.9966317877237998e-07
1865	1.33486e-12	He	2	1.48813m	-20.964000000000002	1.9920396620421678e-07
1866	4.64948e-11	C	2	427.241A	-20.964000000000002	1.9920396620421678e-07
1867	3.82611e-12	Ar	3	5191.82A	-20.965	1.9874580979565393e-07
1868	7.43088e-11	Cr	6	267.323A	-20.965	1.9874580979565393e-07
1869	1.0406e-12	He	1	1.90894m	-20.965999999999998	1.9828870711759002e-07
1870	3.76934e-11	C	2	527.001A	-20.965999999999998	1.9828870711759002e-07
1871	1.18368e-10	Ne	5	167.820A	-20.965999999999998	1.9828870711759002e-07
1872	9.12259e-11	Fe	6	217.750A	-20.967	1.9783265574651059e-07
1873	5.26467e-12	Fe	6	3773.16A	-20.968000000000004	1.9737765326447664e-07
1874	7.88178e-11	Ar	5	252.030A	-20.97	1.9647078532359348e-07
1875	6.81363e-11	Ar	4	291.540A	-20.971999999999998	1.9556808406241432e-07
1876	5.75231e-12	He	1	3453.30A	-20.976999999999997	1.9332943471602849e-07
1877	4.94387e-12	Na	5	4018.00A	-20.976999999999997	1.9332943471602849e-07
1878	5.7656e-12	He	1	3445.34A	-20.976999999999997	1.9332943471602849e-07
1879	7.572100000000001e-13	He	1	2.62338m	-20.978	1.9288478935495765e-07
1880	5.15038e-11	S	3	385.689A	-20.979	1.9244116664984205e-07
1881	2.0852900000000003e-12	He	1	9526.01A	-20.979	1.9244116664984205e-07
1882	8.44649e-11	S	5	235.180A	-20.979	1.9244116664984205e-07
1883	9.49056e-11	N	5	209.308A	-20.98	1.9199856424863348e-07
1884	1.24714e-10	Mg	3	159.280A	-20.983	1.906768554290956e-07
1885	3.54103e-11	Si	4	560.980A	-20.983	1.906768554290956e-07
1886	4.64797e-11	Ca	4	427.380A	-20.986	1.8936424518907304e-07
1887	5.94246e-12	Cl	3	3342.80A	-20.986	1.8936424518907304e-07
1888	2.34604e-12	H	1	8467.21A	-20.989	1.88060670894385e-07
1889	2.66157e-11	K	4	746.343A	-20.989	1.88060670894385e-07
1890	5.75738e-12	He	1	3450.26A	-20.991999999999997	1.8676607034202283e-07
1891	7.423060000000001e-12	He	1	2676.05A	-20.991999999999997	1.8676607034202283e-07
1892	5.7617699999999996e-12	He	1	3447.63A	-20.994	1.859079581959048e-07
1893	2.31567e-11	S	5	857.828A	-20.995	1.8548038175717426e-07
1894	1.58568e-12	He	1	1.25274m	-20.996	1.850537887169653e-07
1895	9.60767e-12	Ti	4	2067.56A	-20.996	1.850537887169653e-07
1896	2.00118e-11	Ne	6	992.636A	-20.997	1.8462817681352108e-07
1897	1.0734100000000002e-10	Fe	6	185.060A	-21.000999999999998	1.829354955141478e-07
1898	3.14553e-12	K	5	6315.13A	-21.004	1.8167617642093437e-07
1899	3.67056e-12	Fe	4	5411.83A	-21.006999999999998	1.804255264193842e-07
1900	2.2520500000000002e-13	K	6	8.82061m	-21.008000000000003	1.8001055922383542e-07
1901	3.17734e-11	Ar	3	625.191A	-21.008000000000003	1.8001055922383542e-07
1902	7.017239999999999e-13	Fe	4	2.83081m	-21.008000000000003	1.8001055922383542e-07
1903	1.39221e-12	He	2	1.42683m	-21.01	1.7918348583188412e-07
1904	9.79993e-11	S	5	202.700A	-21.01	1.7918348583188412e-07
1905	4.98957e-11	Fe	3	398.119A	-21.01	1.7918348583188412e-07
1906	9.95015e-11	O	3	199.640A	-21.011	1.7877137525041933e-07
1907	3.98298e-12	Fe	3	4987.33A	-21.011999999999997	1.7836021249698993e-07
1908	9.81203e-11	Na	3	202.450A	-21.014	1.7754072175947233e-07
1909	5.78117e-11	He	1	343.606A	-21.016	1.7672499623987933e-07
1910	4.90731e-13	He	1	4.04793m	-21.016	1.7672499623987933e-07
1911	5.16307e-12	Fe	6	3847.41A	-21.02	1.7510477173552614e-07
1912	7.57037e-13	He	2	2.62397m	-21.02	1.7510477173552614e-07
1913	1.23311e-12	H	1	1.61092m	-21.021	1.7470204193616756e-07
1914	4.6289e-11	Mg	7	429.140A	-21.022	1.743002383896457e-07
1915	5.40486e-11	N	2	367.530A	-21.024	1.7349940153871495e-07
1916	5.14571e-11	Si	3	386.039A	-21.025	1.7310036398835163e-07
1917	2.19197e-12	He	1	9062.39A	-21.026	1.7270224419888513e-07
1918	3.36312e-13	H	1	5.90655m	-21.026999999999997	1.723050400595268e-07
1919	4.54044e-11	S	5	437.501A	-21.028000000000002	1.7190874946433562e-07
1920	1.51349e-13	S	5	13.1249m	-21.029	1.715133703122239e-07
1921	5.18183e-12	He	1	3833.48A	-21.031999999999996	1.7033268057583343e-07
1922	6.55742e-12	S	4	3029.31A	-21.031999999999996	1.7033268057583343e-07
1923	1.29351e-10	O	4	153.570A	-21.033	1.6994092628157376e-07
1924	6.69649e-11	Si	4	296.640A	-21.034000000000002	1.6955007299718945e-07
1925	2.0990400000000003e-12	He	1	9463.57A	-21.035999999999998	1.6877106117375108e-07
1926	5.2796900000000005e-12	Si	4	3762.43A	-21.039	1.6760924936068193e-07
1927	8.81491e-11	Ti	5	225.351A	-21.041	1.6683915481184617e-07
1928	2.55734e-11	Ti	4	776.762A	-21.041	1.6683915481184617e-07
1929	1.2872100000000001e-12	Fe	4	1.54322m	-21.043000000000003	1.660725985260608e-07
1930	1.4391399999999999e-12	He	2	1.38030m	-21.046999999999997	1.6455003579097477e-07
1931	1.43121e-11	Fe	6	1387.95A	-21.048000000000002	1.6417158121065718e-07
1932	4.04368e-11	Na	6	491.247A	-21.05	1.6341728131225473e-07
1933	1.32306e-10	O	4	150.140A	-21.051	1.6304143199494556e-07
1934	8.70256e-11	N	3	228.260A	-21.052	1.626664471070772e-07
1935	6.39307e-11	Fe	7	310.719A	-21.053	1.6229232466051848e-07
1936	6.37621e-11	Ne	2	311.540A	-21.053	1.6229232466051848e-07
1937	6.91949e-11	Ne	2	287.080A	-21.054000000000002	1.6191906267170938e-07
1938	7.70795e-11	Fe	7	257.714A	-21.055	1.6154665916165332e-07
1939	1.19855e-11	C	1	1657.38A	-21.055999999999997	1.6117511215590266e-07
1940	4.98874e-12	Fe	4	3981.86A	-21.055999999999997	1.6117511215590266e-07
1941	9.85732e-11	Fe	6	201.520A	-21.055999999999997	1.6117511215590266e-07
1942	4.60913e-11	N	2	430.981A	-21.058000000000003	1.604345797822232e-07
1943	2.35419e-12	H	1	8437.91A	-21.059	1.6006559048806948e-07
1944	7.55621e-12	Mg	7	2628.89A	-21.061999999999998	1.5896370671367625e-07
1945	3.64536e-11	P	5	544.924A	-21.066999999999997	1.57144064209943e-07
1946	2.34355e-11	Si	2	847.623A	-21.066999999999997	1.57144064209943e-07
1947	1.18255e-10	Na	4	167.980A	-21.068	1.5678264289159382e-07
1948	9.91785e-11	Fe	5	200.290A	-21.069000000000003	1.564220528192113e-07
1949	4.77764e-11	Fe	6	415.780A	-21.069000000000003	1.564220528192113e-07
1950	7.49572e-11	Fe	7	265.011A	-21.070999999999998	1.557033587694913e-07
1951	9.371379999999998e-13	He	2	2.11969m	-21.076	1.5392103716005934e-07
1952	1.47804e-12	He	2	1.34397m	-21.076999999999998	1.5356702859822563e-07
1953	1.7985099999999998e-12	He	1	1.10450m	-21.08	1.5250988060921433e-07
1954	1.59234e-11	C	1	1247.50A	-21.081	1.5215911761738268e-07
1955	5.78058e-11	He	1	343.641A	-21.083000000000002	1.5146000997577003e-07
1956	7.82898e-11	F	3	253.730A	-21.084	1.5111166161939115e-07
1957	8.466270000000001e-13	He	2	2.34631m	-21.084	1.5111166161939115e-07
1958	3.66577e-11	S	2	541.891A	-21.086	1.5041736660093316e-07
1959	4.98785e-12	Fe	4	3982.57A	-21.086	1.5041736660093316e-07
1960	4.42056e-11	Fe	6	449.365A	-21.087	1.5007141625777097e-07
1961	7.98476e-11	S	4	248.780A	-21.09	1.4903833189485055e-07
1962	3.83914e-11	Ar	3	517.419A	-21.090999999999998	1.4869555324350007e-07
1963	1.53175e-12	He	1	1.29684m	-21.090999999999998	1.4869555324350007e-07
1964	7.10105e-11	S	4	279.740A	-21.090999999999998	1.4869555324350007e-07
1965	7.460910000000001e-12	He	1	2662.47A	-21.092	1.4835356296116948e-07
1966	8.26137e-11	Fe	4	240.450A	-21.092	1.4835356296116948e-07
1967	3.86626e-11	Fe	3	513.790A	-21.093000000000004	1.4801235923466033e-07
1968	1.8621e-12	He	1	1.06678m	-21.094	1.4767194025494812e-07
1969	9.77817e-13	Fe	5	2.03151m	-21.095	1.4733230421716279e-07
1970	7.88757e-11	Fe	7	251.845A	-21.095	1.4733230421716279e-07
1971	4.18266e-11	K	3	474.924A	-21.096	1.4699344932058676e-07
1972	3.86731e-11	Ti	6	513.650A	-21.096	1.4699344932058676e-07
1973	6.91614e-13	H	1	2.87219m	-21.096999999999998	1.4665537376864745e-07
1974	1.1302700000000001e-10	Fe	5	175.750A	-21.098000000000003	1.4631807576889835e-07
1975	1.51064e-12	He	2	1.31497m	-21.099	1.4598155353302387e-07
1976	5.01029e-12	He	1	3964.73A	-21.101	1.4531082922016428e-07
1977	1.84595e-12	Fe	4	1.07611m	-21.101999999999997	1.449766235870668e-07
1978	1.1755500000000001e-10	Fe	7	168.980A	-21.103	1.4464318660559327e-07
1979	8.70828e-11	Ca	4	228.110A	-21.103	1.4464318660559327e-07
1980	1.54634e-12	He	1	1.28461m	-21.104	1.4431051650789866e-07
1981	5.10745e-11	S	6	388.931A	-21.104	1.4431051650789866e-07
1982	1.80262e-11	S	2	1101.98A	-21.105	1.4397861153019573e-07
1983	9.620030000000001e-12	Mg	3	2064.91A	-21.105	1.4397861153019573e-07
1984	1.04165e-11	Fe	6	1907.01A	-21.11	1.4233050199258452e-07
1985	6.44179e-11	Mn	6	308.369A	-21.11	1.4233050199258452e-07
1986	6.566399999999999e-13	Fe	5	3.02517m	-21.112	1.416765527377813e-07
1987	1.98217e-11	O	3	1002.16A	-21.112	1.416765527377813e-07
1988	2.15678e-12	He	1	9210.23A	-21.112	1.416765527377813e-07
1989	9.77534e-11	Ne	3	203.210A	-21.113000000000003	1.4135070570864218e-07
1990	1.25088e-12	H	1	1.58804m	-21.114	1.41025608106876e-07
1991	8.29197e-12	Fe	2	2395.63A	-21.114	1.41025608106876e-07
1992	3.55925e-13	He	2	5.58107m	-21.115	1.4070125820884534e-07
1993	1.98212e-11	Cl	6	1002.18A	-21.115	1.4070125820884534e-07
1994	6.93475e-11	O	5	286.448A	-21.115	1.4070125820884534e-07
1995	1.53823e-12	He	2	1.29138m	-21.116	1.4037765429487817e-07
1996	4.62546e-13	He	1	4.29459m	-21.116	1.4037765429487817e-07
1997	7.72219e-11	Fe	7	257.239A	-21.118000000000002	1.3973267756022078e-07
1998	7.1301899999999995e-12	Ar	5	2785.96A	-21.118000000000002	1.3973267756022078e-07
1999	4.21259e-11	K	3	471.549A	-21.119	1.394113013199293e-07
2000	6.68593e-12	Na	6	2971.08A	-21.119	1.394113013199293e-07
2001	1.37899e-11	Si	8	1440.51A	-21.119	1.394113013199293e-07
2002	5.90734e-12	Fe	5	3362.67A	-21.12	1.3909066422447827e-07
2003	2.37564e-12	He	1	8361.73A	-21.12	1.3909066422447827e-07
2004	2.5945e-11	K	3	765.638A	-21.121	1.3877076457388405e-07
2005	2.36108e-12	H	1	8413.28A	-21.123	1.3813317082685677e-07
2006	1.33205e-12	He	1	1.49127m	-21.123	1.3813317082685677e-07
2007	9.79703e-11	Na	3	202.760A	-21.124000000000002	1.3781547334996626e-07
2008	4.96994e-12	F	4	3996.92A	-21.125	1.3749850655699747e-07
2009	5.707419999999999e-14	Si	2	34.8046m	-21.125999999999998	1.371822687674229e-07
2010	4.25642e-12	Fe	3	4666.94A	-21.127	1.368667583045801e-07
2011	4.95166e-12	Ne	3	4011.68A	-21.127	1.368667583045801e-07
2012	4.95242e-12	Na	5	4011.06A	-21.127	1.368667583045801e-07
2013	1.5617799999999998e-12	He	2	1.27191m	-21.128	1.3655197349566515e-07
2014	1.6284e-12	He	2	1.21987m	-21.128	1.3655197349566515e-07
2015	8.07992e-11	Fe	7	245.850A	-21.128	1.3655197349566515e-07
2016	5.92012e-12	He	1	3355.42A	-21.128	1.3655197349566515e-07
2017	5.219669999999999e-12	He	1	3805.69A	-21.129	1.3623791267172034e-07
2018	5.36351e-12	Fe	6	3703.63A	-21.13	1.3592457416762757e-07
2019	1.12502e-10	Fe	6	176.570A	-21.131	1.3561195632209503e-07
2020	8.36853e-13	H	1	2.37371m	-21.133000000000003	1.349888759806513e-07
2021	1.0424e-13	H	1	19.0565m	-21.133000000000003	1.349888759806513e-07
2022	3.26685e-11	F	2	608.062A	-21.133000000000003	1.349888759806513e-07
2023	1.44567e-11	S	3	1374.07A	-21.134	1.3467841018123124e-07
2024	4.47834e-11	K	4	443.567A	-21.134	1.3467841018123124e-07
2025	1.58205e-12	He	2	1.25561m	-21.135	1.3436865843333404e-07
2026	9.23757e-11	O	5	215.040A	-21.136999999999997	1.3375129052679908e-07
2027	8.67778e-11	Ti	5	228.912A	-21.138	1.3344367109493486e-07
2028	1.61495e-12	He	2	1.23003m	-21.138	1.3344367109493486e-07
2029	7.88265e-11	V	5	252.002A	-21.138	1.3344367109493486e-07
2030	9.17714e-13	He	2	2.16456m	-21.139	1.3313675916813303e-07
2031	1.59962e-12	He	2	1.24182m	-21.139	1.3313675916813303e-07
2032	3.5642600000000004e-13	K	6	5.57324m	-21.141	1.3252505132458554e-07
2033	2.2634599999999997e-12	He	1	8776.14A	-21.143	1.3191615402328086e-07
2034	7.63137e-11	Ar	4	260.300A	-21.143	1.3191615402328086e-07
2035	8.79972e-11	Ar	5	225.740A	-21.144000000000002	1.316127552882527e-07
2036	5.78008e-11	He	1	343.671A	-21.146	1.3100804960648792e-07
2037	4.27101e-12	O	2R	4651.00A	-21.146	1.3100804960648792e-07
2038	4.033669999999999e-12	Fe	3	4924.66A	-21.147	1.307067394536619e-07
2039	3.2082799999999997e-12	Fe	5	6191.62A	-21.149	1.301061965365289e-07
2040	1.95905e-11	Cl	6	1013.98A	-21.15	1.2980696058820525e-07
2041	2.3930099999999997e-12	He	1	8301.03A	-21.151999999999997	1.2921055177943598e-07
2042	1.09876e-10	Fe	5	180.790A	-21.155	1.2832107259748084e-07
2043	3.18144e-11	Ca	7	624.386A	-21.158	1.274377165471459e-07
2044	3.8743200000000004e-13	H	1	5.12722m	-21.159000000000002	1.2714461793248757e-07
2045	7.76561e-11	Ca	3	255.800A	-21.159000000000002	1.2714461793248757e-07
2046	7.20249e-11	Na	2	275.800A	-21.159000000000002	1.2714461793248757e-07
2047	1.17632e-10	O	4	168.870A	-21.16	1.2685219342593768e-07
2048	4.92104e-13	He	1	4.03664m	-21.163	1.2597894906869516e-07
2049	1.13014e-10	Fe	5	175.770A	-21.166	1.2511171608332458e-07
2050	8.17534e-11	S	4	242.980A	-21.166	1.2511171608332458e-07
2051	8.71241e-11	V	5	228.002A	-21.171999999999997	1.2339511898510036e-07
2052	6.97807e-11	S	4	284.670A	-21.171999999999997	1.2339511898510036e-07
2053	4.51782e-11	Ca	3	439.692A	-21.173000000000002	1.2311131808682483e-07
2054	5.89647e-12	Fe	5	3368.87A	-21.173000000000002	1.2311131808682483e-07
2055	7.48969e-12	He	1	2652.24A	-21.174	1.2282816991250444e-07
2056	1.5630700000000001e-12	Fe	4	1.27087m	-21.174	1.2282816991250444e-07
2057	2.10442e-11	C	1	943.939A	-21.174	1.2282816991250444e-07
2058	6.46272e-11	Ne	2	307.370A	-21.175	1.2254567296091276e-07
2059	8.54101e-12	Fe	6	2325.77A	-21.177	1.2198262673828142e-07
2060	7.60544e-12	Fe	2	2611.87A	-21.178	1.2170207448202572e-07
2061	7.35637e-11	Fe	7	270.031A	-21.178	1.2170207448202572e-07
2062	2.36697e-12	H	1	8392.35A	-21.18	1.2114290424232775e-07
2063	4.78049e-11	Fe	6	415.532A	-21.18	1.2114290424232775e-07
2064	4.710449999999999e-13	He	2	4.21710m	-21.180999999999997	1.208642832942205e-07
2065	9.75064e-13	He	2	2.03725m	-21.184	1.2003225942038352e-07
2066	3.11777e-12	Si	2	6371.37A	-21.184	1.2003225942038352e-07
2067	5.56596e-11	Al	7	356.892A	-21.185	1.197561928844826e-07
2068	1.18764e-10	N	4	167.260A	-21.185	1.197561928844826e-07
2069	5.12948e-11	Ar	3	387.261A	-21.185	1.197561928844826e-07
2070	4.87702e-10	C	5	40.7307A	-21.186999999999998	1.1920596315860864e-07
2071	2.29037e-11	O	1	867.303A	-21.188000000000002	1.1893179705137148e-07
2072	5.05419e-11	Fe	3	393.029A	-21.189	1.1865826150868492e-07
2073	7.5862e-13	He	1	2.61850m	-21.189	1.1865826150868492e-07
2074	1.05053e-10	Fe	6	189.090A	-21.19	1.1838535508028782e-07
2075	4.56749e-11	Fe	3	434.909A	-21.19	1.1838535508028782e-07
2076	1.65599e-11	N	1	1199.55A	-21.191999999999997	1.1784142378200389e-07
2077	5.52393e-12	Fe	5	3596.07A	-21.195999999999998	1.1676104711485537e-07
2078	7.565489999999999e-12	Fe	2	2625.67A	-21.198	1.1622457883376326e-07
2079	9.40092e-13	He	1	2.11303m	-21.198	1.1622457883376326e-07
2080	1.2783599999999999e-10	Fe	6	155.390A	-21.199	1.1595726972019467e-07
2081	1.92458e-12	Fe	6	1.03215m	-21.2	1.1569057540052786e-07
2082	1.27278e-11	C	1	1560.71A	-21.2	1.1569057540052786e-07
2083	2.6649e-13	He	1	7.45411m	-21.2	1.1569057540052786e-07
2084	1.26521e-12	H	1	1.57006m	-21.201	1.1542449446077424e-07
2085	4.79068e-11	Ca	7	414.648A	-21.205	1.14366276334834e-07
2086	4.60685e-11	Mg	7	431.194A	-21.206	1.1410324119841134e-07
2087	7.90108e-11	Fe	7	251.415A	-21.206999999999997	1.1384081102601579e-07
2088	5.77964e-11	He	1	343.697A	-21.206999999999997	1.1384081102601579e-07
2089	7.203810000000001e-13	H	1	2.75749m	-21.206999999999997	1.1384081102601579e-07
2090	7.572069999999999e-13	He	1	2.62338m	-21.208000000000002	1.1357898442626595e-07
2091	6.94853e-11	Ne	2	285.880A	-21.21	1.1305713639519011e-07
2092	6.41276e-11	Fe	7	309.764A	-21.212	1.1253768603802302e-07
2093	1.70143e-11	S	2	1167.51A	-21.212	1.1253768603802302e-07
2094	7.32569e-13	He	2	2.71161m	-21.213	1.1227885654257773e-07
2095	2.37227e-12	He	1	8373.61A	-21.214000000000002	1.1202062233845278e-07
2096	2.72434e-12	Ca	2	7291.47A	-21.215	1.1176298205651708e-07
2097	6.79289e-11	Si	4	292.430A	-21.215	1.1176298205651708e-07
2098	4.3026199999999997e-13	K	3	4.61683m	-21.215	1.1176298205651708e-07
2099	5.24845e-12	He	1	3784.82A	-21.215999999999998	1.1150593433078657e-07
2100	4.5092600000000004e-13	Fe	6	4.40526m	-21.217	1.112494777984189e-07
2101	1.24246e-10	Mg	4	159.880A	-21.218000000000004	1.1099361109970703e-07
2102	4.9367199999999996e-12	Na	5	4023.82A	-21.219	1.1073833287807397e-07
2103	5.09148e-11	Cl	5	390.151A	-21.219	1.1073833287807397e-07
2104	1.022e-12	He	2	1.94368m	-21.221	1.1022953645531181e-07
2105	3.90674e-12	Fe	3	5084.66A	-21.221	1.1022953645531181e-07
2106	7.38483e-11	Ca	3	268.990A	-21.224	1.0947072166377051e-07
2107	2.33691e-12	C	3	8500.32A	-21.225	1.0921894599064449e-07
2108	2.03364e-11	O	1	976.791A	-21.225	1.0921894599064449e-07
2109	2.20792e-12	He	1	8996.90A	-21.226	1.0896774938549861e-07
2110	1.23926e-11	Al	7	1602.93A	-21.226	1.0896774938549861e-07
2111	8.476419999999999e-12	Fe	2	2343.50A	-21.228	1.0846708805492821e-07
2112	1.26172e-10	Mg	3	157.440A	-21.23	1.0796872705422093e-07
2113	1.01645e-12	He	1	1.95430m	-21.23	1.0796872705422093e-07
2114	2.37204e-12	H	1	8374.43A	-21.23	1.0796872705422093e-07
2115	1.4398e-11	Al	3	1379.67A	-21.234	1.0697886381472977e-07
2116	7.18867e-11	S	4	276.330A	-21.234	1.0697886381472977e-07
2117	1.06603e-10	Fe	6	186.340A	-21.235	1.067328192556207e-07
2118	8.84834e-11	V	6	224.499A	-21.235	1.067328192556207e-07
2119	1.91548e-12	S	2	1.03705m	-21.236	1.0648734058329351e-07
2120	2.47158e-11	Cl	7	803.716A	-21.239	1.0575428688693457e-07
2121	9.10629e-11	Fe	7	218.140A	-21.24	1.0551105877660381e-07
2122	5.606350000000001e-13	He	2	3.54320m	-21.241999999999997	1.0502627949672705e-07
2123	8.399960000000001e-12	Fe	2	2364.83A	-21.243000000000002	1.0478472575692876e-07
2124	3.79463e-11	C	2	523.489A	-21.244	1.0454372757531714e-07
2125	9.51231e-13	Fe	4	2.08829m	-21.244	1.0454372757531714e-07
2126	2.3146e-12	He	1	8582.23A	-21.246	1.0406339277859315e-07
2127	7.51208e-12	He	1	2644.33A	-21.248	1.0358526491979082e-07
2128	4.11708e-11	C	3	482.489A	-21.248	1.0358526491979082e-07
2129	1.51087e-11	C	1	1314.77A	-21.249000000000002	1.033470254215511e-07
2130	1.75706e-13	H	1	11.3055m	-21.249000000000002	1.033470254215511e-07
2131	1.33058e-12	He	1	1.49291m	-21.249000000000002	1.033470254215511e-07
2132	1.0609e-12	He	2	1.87242m	-21.25	1.0310933385895313e-07
2133	4.29362e-11	F	5	462.650A	-21.25	1.0310933385895313e-07
2134	1.3772399999999999e-12	He	1	1.44234m	-21.250999999999998	1.0287218897177904e-07
2135	6.41658e-11	Ne	2	309.580A	-21.250999999999998	1.0287218897177904e-07
2136	7.50737e-11	Ti	6	264.599A	-21.250999999999998	1.0287218897177904e-07
2137	5.02555e-11	Fe	3	395.269A	-21.250999999999998	1.0287218897177904e-07
2138	1.374e-11	Si	8	1445.74A	-21.252	1.0263558950270943e-07
2139	4.23705e-13	Fe	6	4.68828m	-21.255	1.0192905107428382e-07
2140	8.55785e-11	S	4	232.120A	-21.256999999999998	1.0146072962484285e-07
2141	1.7695099999999998e-12	He	1	1.12259m	-21.258000000000003	1.0122737642218742e-07
2142	3.5456800000000003e-12	K	6	5602.44A	-21.258000000000003	1.0122737642218742e-07
2143	2.38362e-12	H	1	8333.74A	-21.26	1.0076227887492785e-07
2144	4.80807e-11	Fe	6	413.148A	-21.261999999999997	1.002993182567896e-07
2145	4.20616e-11	Fe	3	472.271A	-21.264	9.98384847494727e-08
2146	5.77925e-11	He	1	343.720A	-21.265	9.960886260649566e-08
2147	6.0244e-12	He	1	3297.33A	-21.265	9.960886260649566e-08
2148	3.68891e-11	S	2	538.491A	-21.266	9.937976857979319e-08
2149	8.06293e-11	Fe	7	246.368A	-21.266	9.937976857979319e-08
2150	5.14277e-12	Si	2	3862.60A	-21.267	9.915120145472997e-08
2151	2.37643e-12	H	1	8358.96A	-21.269000000000002	9.869564306495025e-08
2152	4.75692e-11	Na	6	417.591A	-21.271	9.82421777758444e-08
2153	1.0935e-12	He	2	1.81660m	-21.273000000000003	9.779079597048674e-08
2154	7.09952e-12	Mg	2	2798.00A	-21.273000000000003	9.779079597048674e-08
2155	5.72297e-11	S	3	347.100A	-21.275	9.734148807614143e-08
2156	1.73701e-11	S	3	1143.60A	-21.276	9.711760886614834e-08
2157	1.42214e-10	Ne	4	139.680A	-21.28	9.622722927618055e-08
2158	9.44442e-11	Ar	5	210.330A	-21.281	9.600591279031332e-08
2159	1.27694e-12	H	1	1.55563m	-21.281999999999996	9.578510531823861e-08
2160	6.83047e-13	Fe	4	2.90821m	-21.288	9.447088440440287e-08
2161	2.3802599999999998e-12	H	1	8345.51A	-21.289	9.425360739964555e-08
2162	1.12109e-12	He	2	1.77189m	-21.289	9.425360739964555e-08
2163	1.3562600000000002e-10	Mg	5	146.465A	-21.29	9.403683011813274e-08
2164	5.83568e-11	He	1	340.397A	-21.291999999999998	9.36047701301548e-08
2165	5.27085e-12	He	1	3768.74A	-21.291999999999998	9.36047701301548e-08
2166	9.44506e-12	Ti	4	2103.16A	-21.293000000000003	9.338948513294986e-08
2167	8.91062e-11	Ar	5	222.930A	-21.293000000000003	9.338948513294986e-08
2168	1.5135699999999998e-13	He	2	13.1242m	-21.294	9.317469527749996e-08
2169	1.34503e-12	Fe	5	1.47688m	-21.294	9.317469527749996e-08
2170	6.31722e-13	He	2	3.14449m	-21.295	9.296039942500841e-08
2171	1.0671799999999999e-10	Fe	5	186.140A	-21.296	9.274659643930143e-08
2172	1.38469e-11	Fe	6	1434.58A	-21.298000000000002	9.232046453659597e-08
2173	3.48792e-11	S	2	569.521A	-21.298000000000002	9.232046453659597e-08
2174	3.78833e-11	Fe	3	524.359A	-21.298000000000002	9.232046453659597e-08
2175	3.12969e-12	Si	2	6347.11A	-21.301	9.168493492896986e-08
2176	6.21075e-11	Si	8	319.840A	-21.301	9.168493492896986e-08
2177	1.14464e-12	He	2	1.73543m	-21.301	9.168493492896986e-08
2178	1.21126e-12	He	2	1.63998m	-21.301	9.168493492896986e-08
2179	3.03293e-11	F	5	654.960A	-21.302	9.147406543019963e-08
2180	6.36376e-11	F	3	312.150A	-21.303	9.126368091781832e-08
2181	5.10038e-11	Fe	3	389.470A	-21.304000000000002	9.105378027638823e-08
2182	1.111e-13	P	3	17.8797m	-21.304000000000002	9.105378027638823e-08
2183	1.64081e-11	Si	4	1210.65A	-21.304000000000002	9.105378027638823e-08
2184	1.23558e-10	Fe	6	160.770A	-21.304000000000002	9.105378027638823e-08
2185	5.14444e-12	Fe	5	3861.34A	-21.305999999999997	9.063542615745343e-08
2186	1.98033e-12	He	1	1.00309m	-21.307	9.042697046187536e-08
2187	2.68184e-13	Fe	4	7.40704m	-21.307	9.042697046187536e-08
2188	5.26469e-12	Si	4	3773.15A	-21.308000000000003	9.021899420109219e-08
2189	1.1649100000000001e-12	He	2	1.70524m	-21.308000000000003	9.021899420109219e-08
2190	7.42769e-13	H	1	2.67438m	-21.308000000000003	9.021899420109219e-08
2191	1.1978100000000001e-12	He	2	1.65840m	-21.311	8.959793101350052e-08
2192	5.27778e-11	Na	2	376.379A	-21.311	8.959793101350052e-08
2193	1.18248e-12	He	2	1.67990m	-21.311999999999998	8.939186149053869e-08
2194	4.1268100000000004e-13	He	1	4.81351m	-21.311999999999998	8.939186149053869e-08
2195	7.52986e-12	He	1	2638.09A	-21.314	8.898114319481904e-08
2196	4.68557e-11	Si	3	423.950A	-21.316999999999997	8.836860131361666e-08
2197	4.9495900000000003e-14	Fe	3	40.1336m	-21.319000000000003	8.796258447135007e-08
2198	5.77892e-11	He	1	343.740A	-21.32	8.776027614106317e-08
2199	1.19421e-10	N	4	166.340A	-21.320999999999998	8.75584331070241e-08
2200	5.49707e-12	He	1	3613.64A	-21.320999999999998	8.75584331070241e-08
2201	5.54874e-11	N	2	358.000A	-21.323	8.715613864954258e-08
2202	2.2055599999999998e-13	Mg	7	9.00655m	-21.323	8.715613864954258e-08
2203	9.85829e-11	Ne	3	201.500A	-21.323	8.715613864954258e-08
2204	5.86232e-11	He	1	338.850A	-21.326999999999998	8.635708636747044e-08
2205	6.3557e-11	Fe	7	312.546A	-21.328000000000003	8.615847058035405e-08
2206	4.97279e-12	Fe	6	3994.63A	-21.329	8.596031159687328e-08
2207	2.24576e-12	He	1	8845.32A	-21.329	8.596031159687328e-08
2208	9.179e-13	He	1	2.16412m	-21.33	8.57626083664075e-08
2209	6.8176e-11	S	4	291.370A	-21.333000000000002	8.517222272311801e-08
2210	2.66477e-13	He	2	7.45447m	-21.334	8.497633204676402e-08
2211	5.4196199999999995e-12	Fe	6	3665.28A	-21.335	8.478089190646271e-08
2212	4.25254e-13	H	1	4.67119m	-21.335	8.478089190646271e-08
2213	1.34102e-10	O	4	148.130A	-21.336	8.458590126601129e-08
2214	5.812119999999999e-13	He	2	3.41776m	-21.337	8.439135909158743e-08
2215	3.70964e-11	O	3	535.481A	-21.338	8.419726435174856e-08
2216	6.890720000000001e-13	He	2	2.88278m	-21.339000000000002	8.400361601742369e-08
2217	3.60185e-11	Ca	7	551.508A	-21.339000000000002	8.400361601742369e-08
2218	8.41252e-11	Ca	4	236.130A	-21.34	8.381041306190933e-08
2219	2.35244e-12	He	1	8444.19A	-21.34	8.381041306190933e-08
2220	3.36014e-11	N	4	591.180A	-21.340999999999998	8.361765446086193e-08
2221	7.81635e-11	Ca	3	254.140A	-21.342	8.342533919229393e-08
2222	7.49638e-11	Fe	7	264.987A	-21.344	8.304203457639758e-08
2223	1.61934e-11	S	2	1226.70A	-21.345	8.285104319682698e-08
2224	6.22688e-10	C	5	31.9011A	-21.346999999999998	8.247037723134716e-08
2225	1.44513e-12	P	7	1.37458m	-21.348000000000003	8.228070062718421e-08
2226	1.3289e-13	Fe	6	14.9481m	-21.348000000000003	8.228070062718421e-08
2227	9.10071e-12	Fe	7	2182.74A	-21.349	8.209146026710652e-08
2228	4.19559e-11	Fe	3	473.460A	-21.35	8.190265514777855e-08
2229	6.96901e-11	Ne	2	285.040A	-21.35	8.190265514777855e-08
2230	4.41345e-11	Fe	3	450.090A	-21.351	8.171428426817567e-08
2231	1.23783e-11	Al	7	1604.78A	-21.353	8.133884123554426e-08
2232	8.82747e-11	S	4	225.030A	-21.355	8.096512320695674e-08
2233	3.68272e-11	Ca	7	539.396A	-21.357	8.059312225673877e-08
2234	1.28666e-12	H	1	1.54388m	-21.357	8.059312225673877e-08
2235	7.87803e-11	Ar	4	252.150A	-21.357	8.059312225673877e-08
2236	1.85704e-11	C	3	1069.69A	-21.358	8.040776321920689e-08
2237	1.9179e-11	Cr	3	1035.74A	-21.359	8.022283049563125e-08
2238	5.288619999999999e-12	He	1	3756.08A	-21.36	8.003832310551759e-08
2239	5.51437e-11	Ar	3	360.231A	-21.361	7.985424007062483e-08
2240	3.65044e-11	Ca	7	544.165A	-21.362	7.967058041496431e-08
2241	1.2025200000000002e-10	N	4	165.190A	-21.362	7.967058041496431e-08
2242	1.52703e-11	O	3	1300.86A	-21.363000000000003	7.948734316478889e-08
2243	9.193700000000002e-13	He	1	2.16066m	-21.363000000000003	7.948734316478889e-08
2244	1.98152e-11	O	3	1002.49A	-21.364	7.93045273485955e-08
2245	5.70493e-13	H	1	3.48198m	-21.368000000000002	7.857745907161031e-08
2246	3.66116e-11	P	5	542.573A	-21.368000000000002	7.857745907161031e-08
2247	1.8435900000000002e-12	Fe	4	1.07749m	-21.369	7.839673593076009e-08
2248	8.50181e-11	Ar	4	233.650A	-21.369	7.839673593076009e-08
2249	3.15294e-12	O	1	6300.30A	-21.369	7.839673593076009e-08
2250	2.52257e-11	O	1	787.470A	-21.372	7.785705659665588e-08
2251	2.26825e-13	H	1	8.75760m	-21.372	7.785705659665588e-08
2252	5.77862e-11	He	1	343.758A	-21.373	7.76779903355195e-08
2253	7.544189999999999e-12	He	1	2633.08A	-21.373	7.76779903355195e-08
2254	5.61495e-11	Al	7	353.778A	-21.373	7.76779903355195e-08
2255	4.02894e-12	Fe	3	4930.44A	-21.374000000000002	7.749933591535527e-08
2256	2.00933e-11	Na	6	988.613A	-21.374000000000002	7.749933591535527e-08
2257	7.36008e-13	He	2	2.69895m	-21.375	7.732109238895587e-08
2258	1.65506e-11	N	1	1200.22A	-21.375	7.732109238895587e-08
2259	8.66384e-11	Na	3	229.280A	-21.375999999999998	7.714325881129121e-08
2260	3.4781800000000004e-12	Fe	4	5711.17A	-21.377	7.696583423950478e-08
2261	1.02126e-10	Na	3	194.510A	-21.379	7.661220835298228e-08
2262	8.62799e-12	Fe	6	2302.33A	-21.38	7.643600516335757e-08
2263	4.79382e-11	Na	6	414.376A	-21.381	7.626020722982266e-08
2264	5.15344e-11	S	3	385.460A	-21.381999999999998	7.608481362031561e-08
2265	1.1169799999999998e-10	Fe	5	177.840A	-21.383000000000003	7.590982340491513e-08
2266	6.0959e-12	He	1	3258.66A	-21.384	7.573523565584297e-08
2267	3.27975e-11	F	2	605.669A	-21.386	7.538726385622082e-08
2268	9.92478e-11	Fe	5	200.150A	-21.386999999999997	7.521387796075958e-08
2269	3.56067e-13	He	2	5.57885m	-21.386999999999997	7.521387796075958e-08
2270	2.69936e-11	Ne	1	735.896A	-21.388	7.504089084179074e-08
2271	7.04913e-12	Fe	5	2818.00A	-21.389	7.486830158215628e-08
2272	2.71228e-12	Ca	2	7323.89A	-21.39	7.469610926680329e-08
2273	2.9776e-11	K	7	667.129A	-21.391	7.452431298278645e-08
2274	7.606210000000001e-12	He	1	2611.61A	-21.393	7.418190486746595e-08
2275	5.92408e-12	Cl	3	3353.17A	-21.397	7.350180107568193e-08
2276	9.33085e-11	Ca	4	212.890A	-21.397	7.350180107568193e-08
2277	6.36055e-11	Mg	5	312.307A	-21.397	7.350180107568193e-08
2278	1.0923700000000001e-12	Fe	5	1.81848m	-21.399	7.316409097582767e-08
2279	1.06569e-10	Na	3	186.400A	-21.399	7.316409097582767e-08
2280	8.73893e-11	Ca	6	227.310A	-21.4	7.299581823610276e-08
2281	7.60533e-13	H	1	2.61191m	-21.401999999999997	7.266043291622425e-08
2282	1.52235e-11	O	1	1304.86A	-21.401999999999997	7.266043291622425e-08
2283	8.29359e-12	Mg	3	2395.16A	-21.404	7.232658855191642e-08
2284	2.4153e-11	Si	2	822.443A	-21.404	7.232658855191642e-08
2285	7.74908e-13	He	2	2.56346m	-21.404	7.232658855191642e-08
2286	7.72488e-11	Fe	7	257.149A	-21.405	7.216024201431436e-08
2287	1.23243e-11	Al	3	1611.81A	-21.406999999999996	7.182869581844654e-08
2288	3.8199e-12	N	1	5200.26A	-21.406999999999996	7.182869581844654e-08
2289	1.48113e-12	He	1	1.34117m	-21.408	7.16634944023541e-08
2290	5.04583e-11	Fe	3	393.681A	-21.409000000000002	7.149867293897569e-08
2291	4.81177e-11	Fe	6	412.831A	-21.41	7.133423055444428e-08
2292	4.94855e-11	S	3	401.419A	-21.410999999999998	7.117016637690217e-08
2293	1.6855099999999998e-10	Si	5	117.854A	-21.413	7.084316916537752e-08
2294	1.7502e-11	N	1	1134.98A	-21.414	7.06802343976889e-08
2295	2.27948e-11	P	5	871.448A	-21.416	7.035548821913545e-08
2296	1.0283900000000001e-10	Fe	5	193.160A	-21.416	7.035548821913545e-08
2297	2.1071e-11	Co	3	942.738A	-21.416	7.035548821913545e-08
2298	2.27454e-12	He	1	8733.40A	-21.416999999999998	7.019367508649871e-08
2299	5.45227e-12	Fe	6	3643.34A	-21.418000000000003	7.003223411373857e-08
2300	5.30296e-12	He	1	3745.92A	-21.421	6.955013560512632e-08
2301	5.28478e-11	S	3	375.880A	-21.421	6.955013560512632e-08
2302	4.25561e-11	K	3	466.783A	-21.421	6.955013560512632e-08
2303	7.51468e-11	Fe	7	264.342A	-21.421999999999997	6.939017473210214e-08
2304	5.40253e-11	Mg	7	367.688A	-21.421999999999997	6.939017473210214e-08
2305	2.3812200000000002e-12	He	1	8342.14A	-21.421999999999997	6.939017473210214e-08
2306	2.6649e-13	He	1	7.45412m	-21.423000000000002	6.923058175887566e-08
2307	7.5823e-13	He	1	2.61985m	-21.423000000000002	6.923058175887566e-08
2308	4.91223e-11	Mg	5	404.388A	-21.424	6.907135583930312e-08
2309	2.55148e-11	K	3	778.546A	-21.425	6.891249612918282e-08
2310	5.13275e-12	Fe	6	3870.14A	-21.425	6.891249612918282e-08
2311	7.55593e-12	He	1	2628.99A	-21.425	6.891249612918282e-08
2312	1.2948e-12	H	1	1.53417m	-21.426	6.875400178625752e-08
2313	3.61056e-13	Mg	7	5.50177m	-21.426	6.875400178625752e-08
2314	8.075060000000001e-13	He	2	2.45998m	-21.426	6.875400178625752e-08
2315	6.44449e-11	Ne	2	308.240A	-21.427	6.859587197020487e-08
2316	4.83928e-11	Ca	7	410.483A	-21.427	6.859587197020487e-08
2317	4.57601e-12	O	2R	4341.00A	-21.432	6.781066151683736e-08
2318	7.98843e-11	C	5	248.665A	-21.433000000000003	6.765470132319744e-08
2319	4.48337e-11	Fe	3	443.070A	-21.433000000000003	6.765470132319744e-08
2320	1.03299e-10	S	5	192.300A	-21.434	6.749909982805024e-08
2321	5.15155e-12	Si	2	3856.02A	-21.434	6.749909982805024e-08
2322	1.27108e-10	Mg	3	156.280A	-21.435	6.734385620641099e-08
2323	3.5269599999999997e-12	Fe	4	5632.18A	-21.436	6.71889696351929e-08
2324	1.46537e-11	O	1	1355.60A	-21.436999999999998	6.70344392932039e-08
2325	4.27154e-13	He	2	4.65042m	-21.436999999999998	6.70344392932039e-08
2326	3.14916e-11	Ca	7	630.786A	-21.436999999999998	6.70344392932039e-08
2327	1.02823e-10	Fe	5	193.190A	-21.436999999999998	6.70344392932039e-08
2328	1.1109899999999999e-10	Fe	6	178.800A	-21.438000000000002	6.688026436113789e-08
2329	1.3187600000000001e-12	Fe	4	1.50629m	-21.438000000000002	6.688026436113789e-08
2330	1.18142e-10	O	4	168.140A	-21.44	6.657297745897909e-08
2331	8.35094e-13	He	2	2.37871m	-21.441999999999997	6.626710241188959e-08
2332	4.54022e-13	H	1	4.37522m	-21.444000000000003	6.596263273298242e-08
2333	4.77996e-11	Na	6	415.578A	-21.445999999999998	6.565956196518056e-08
2334	1.95958e-12	He	1	1.01371m	-21.448	6.535788368106863e-08
2335	9.56954e-11	Na	3	207.580A	-21.448	6.535788368106863e-08
2336	6.44402e-11	Fe	7	308.262A	-21.449	6.520756471990902e-08
2337	5.3649699999999995e-12	He	1	3702.62A	-21.449	6.520756471990902e-08
2338	4.66092e-13	He	2	4.26191m	-21.45	6.505759148276684e-08
2339	8.36898e-11	Fe	7	237.358A	-21.451999999999998	6.475867900178885e-08
2340	9.25268e-13	He	2	2.14689m	-21.453000000000003	6.460973817314826e-08
2341	8.586479999999999e-13	He	2	2.31346m	-21.454	6.446113989890883e-08
2342	2.30832e-11	Si	4	860.560A	-21.46	6.357669990269726e-08
2343	8.78918e-13	He	2	2.26010m	-21.461	6.343047755054871e-08
2344	2.96292e-12	He	1	6704.35A	-21.461	6.343047755054871e-08
2345	9.49563e-12	Mg	3	2091.96A	-21.462	6.32845915004773e-08
2346	4.99981e-12	Fe	4	3973.04A	-21.464000000000002	6.299382521445315e-08
2347	8.964879999999999e-13	He	2	2.21581m	-21.464000000000002	6.299382521445315e-08
2348	9.11815e-13	He	2	2.17856m	-21.464000000000002	6.299382521445315e-08
2349	1.92287e-11	Cr	3	1033.06A	-21.465	6.284894343688702e-08
2350	2.08461e-12	He	1	9529.10A	-21.465	6.284894343688702e-08
2351	8.39041e-12	K	6	2367.52A	-21.465999999999998	6.270439487816256e-08
2352	7.9173e-12	Mg	7	2508.99A	-21.467	6.25601787718972e-08
2353	7.56565e-12	He	1	2625.61A	-21.471	6.198662360539795e-08
2354	7.146630000000001e-14	H	1	27.7955m	-21.471999999999998	6.184405832725044e-08
2355	7.10466e-11	Cr	6	279.598A	-21.474	6.155991068994856e-08
2356	4.05643e-13	Fe	5	4.89702m	-21.474	6.155991068994856e-08
2357	5.31469e-12	He	1	3737.65A	-21.475	6.14183268242722e-08
2358	1.50751e-10	Ne	4	131.770A	-21.478	6.099552603634662e-08
2359	1.7366e-11	S	3	1143.87A	-21.479	6.085524021935356e-08
2360	1.18942e-10	Mg	3	167.010A	-21.479	6.085524021935356e-08
2361	2.19963e-11	Si	2	903.081A	-21.48	6.071527705078568e-08
2362	4.84504e-13	He	2	4.09996m	-21.48	6.071527705078568e-08
2363	1.2690500000000001e-10	Na	4	156.530A	-21.482	6.043631569235108e-08
2364	3.084e-13	He	1	6.44113m	-21.483	6.029731602345848e-08
2365	5.25751e-11	S	3	377.830A	-21.485	6.002027502150775e-08
2366	3.81561e-11	K	3	520.611A	-21.486	5.988223221960532e-08
2367	4.11719e-11	C	3	482.476A	-21.488000000000003	5.960709835449694e-08
2368	7.748640000000001e-13	H	1	2.56361m	-21.489	5.947000583255914e-08
2369	6.14704e-12	He	1	3231.55A	-21.489	5.947000583255914e-08
2370	1.3017e-12	H	1	1.52604m	-21.49	5.9333228614672195e-08
2371	8.70713e-11	S	4	228.140A	-21.491	5.919676597565642e-08
2372	6.86331e-11	S	4	289.430A	-21.491999999999997	5.906061719200148e-08
2373	1.52982e-12	He	1	1.29849m	-21.491999999999997	5.906061719200148e-08
2374	4.0302e-11	Fe	3	492.890A	-21.491999999999997	5.906061719200148e-08
2375	7.54923e-12	Fe	2	2631.32A	-21.493000000000002	5.8924781541858616e-08
2376	3.27002e-11	F	2	607.472A	-21.493000000000002	5.8924781541858616e-08
2377	1.02365e-12	He	1	1.94055m	-21.494	5.878925830504267e-08
2378	2.29693e-12	He	1	8648.25A	-21.495	5.865404676302148e-08
2379	2.4036200000000002e-12	He	1	8264.41A	-21.495	5.865404676302148e-08
2380	1.70367e-11	C	1	1165.98A	-21.495	5.865404676302148e-08
2381	9.91636e-11	Ne	3	200.320A	-21.495	5.865404676302148e-08
2382	6.93713e-11	Ca	4	286.350A	-21.495	5.865404676302148e-08
2383	6.28189e-11	Si	8	316.218A	-21.496	5.8519146198917875e-08
2384	3.9151e-11	Fe	6	507.380A	-21.498	5.825027514518854e-08
2385	5.7618400000000004e-12	He	1	3447.59A	-21.499000000000002	5.811630323003574e-08
2386	3.75929e-11	C	2	528.410A	-21.499000000000002	5.811630323003574e-08
2387	1.1512e-13	He	2	17.2555m	-21.5	5.7982639441737824e-08
2388	4.73363e-11	F	4	419.645A	-21.500999999999998	5.784928307162223e-08
2389	9.79386e-11	Cr	7	202.826A	-21.502	5.77162334126463e-08
2390	8.39947e-13	He	1	2.36497m	-21.504	5.745105140807301e-08
2391	5.46563e-12	Fe	5	3634.43A	-21.506999999999998	5.705556115201384e-08
2392	5.536939999999999e-13	Fe	4	3.58762m	-21.506999999999998	5.705556115201384e-08
2393	7.51323e-11	Fe	7	264.393A	-21.508000000000003	5.6924337002795175e-08
2394	1.02218e-12	He	1	1.94334m	-21.508000000000003	5.6924337002795175e-08
2395	7.57381e-12	He	1	2622.78A	-21.51	5.666279343172645e-08
2396	4.80911e-11	Fe	3	413.059A	-21.513	5.62727295054078e-08
2397	7.12933e-11	S	4	278.630A	-21.514	5.614330581901494e-08
2398	5.3144e-13	He	2	3.73786m	-21.515	5.601417979884018e-08
2399	7.71714e-11	Fe	7	257.407A	-21.515	5.601417979884018e-08
2400	5.05624e-11	S	4	392.870A	-21.516	5.5885350760271124e-08
2401	7.60325e-12	He	1	2612.63A	-21.516	5.5885350760271124e-08
2402	8.34374e-12	Fe	2	2380.76A	-21.52	5.537299078481377e-08
2403	4.91715e-13	He	1	4.03983m	-21.52	5.537299078481377e-08
2404	7.1179e-12	Mg	2	2790.78A	-21.521	5.5245636440054197e-08
2405	4.11673e-12	C	3	4825.31A	-21.522	5.5118575002159946e-08
2406	5.32442e-12	He	1	3730.82A	-21.522	5.5118575002159946e-08
2407	2.66575e-13	He	1	7.45174m	-21.526	5.4613244869107856e-08
2408	2.83678e-11	Ar	8	700.246A	-21.526	5.4613244869107856e-08
2409	2.0471e-13	He	2	9.70372m	-21.526999999999997	5.448763789146593e-08
2410	4.96722e-11	Fe	6	399.911A	-21.526999999999997	5.448763789146593e-08
2411	1.2514600000000002e-10	Fe	6	158.730A	-21.528000000000002	5.436231980185514e-08
2412	1.06352e-10	Fe	5	186.780A	-21.528000000000002	5.436231980185514e-08
2413	2.83317e-11	Ne	4	701.139A	-21.529	5.423728993585321e-08
2414	7.56625e-11	Ca	3	262.540A	-21.529	5.423728993585321e-08
2415	8.67779e-11	Ti	5	228.912A	-21.529	5.423728993585321e-08
2416	5.46067e-11	Mg	7	363.773A	-21.53	5.411254763056293e-08
2417	5.2364e-11	Fe	6	379.353A	-21.531	5.398809222461388e-08
2418	8.53095e-12	Si	2	2328.52A	-21.533	5.37400394728542e-08
2419	8.407350000000001e-13	He	1	2.36275m	-21.533	5.37400394728542e-08
2420	1.61069e-11	C	1	1233.29A	-21.534000000000002	5.361644081189302e-08
2421	8.17502e-11	N	3	242.990A	-21.534000000000002	5.361644081189302e-08
2422	8.40859e-11	Ar	4	236.240A	-21.534000000000002	5.361644081189302e-08
2423	4.80617e-11	Fe	6	413.312A	-21.535999999999998	5.337009564326639e-08
2424	2.43793e-11	Cl	7	814.810A	-21.535999999999998	5.337009564326639e-08
2425	2.64648e-13	H	1	7.50599m	-21.54	5.2880795665330496e-08
2426	7.5807e-12	He	1	2620.40A	-21.541999999999998	5.263783047912925e-08
2427	5.7034e-13	He	2	3.48292m	-21.543000000000003	5.251676682850742e-08
2428	4.76409e-13	H	1	4.16962m	-21.545	5.227547420288339e-08
2429	7.014910000000001e-12	Fe	5	2831.75A	-21.545	5.227547420288339e-08
2430	3.46361e-12	Fe	4	5735.18A	-21.545	5.227547420288339e-08
2431	6.9164399999999996e-12	Na	6	2872.06A	-21.546999999999997	5.2035290216170685e-08
2432	1.82306e-13	Fe	5	10.8962m	-21.548000000000002	5.1915612369698e-08
2433	2.36194e-11	C	1	841.022A	-21.548000000000002	5.1915612369698e-08
2434	1.30758e-12	H	1	1.51917m	-21.548000000000002	5.1915612369698e-08
2435	2.74478e-12	C	2	7237.17A	-21.548000000000002	5.1915612369698e-08
2436	2.26268e-11	Ar	7	877.917A	-21.549	5.179620977463491e-08
2437	1.2232299999999998e-12	Fe	5	1.62393m	-21.549	5.179620977463491e-08
2438	1.13001e-10	Fe	5	175.790A	-21.55	5.1677081797919465e-08
2439	8.01893e-11	N	5	247.719A	-21.551	5.1558227807947837e-08
2440	1.0579099999999999e-10	Fe	6	187.770A	-21.552	5.143964717456716e-08
2441	1.3535299999999998e-10	O	4	146.760A	-21.552	5.143964717456716e-08
2442	3.84482e-14	Fe	3	51.6655m	-21.553	5.132133926907513e-08
2443	3.76502e-13	He	2	5.27605m	-21.555	5.1085539134173176e-08
2444	4.45867e-11	Fe	6	445.524A	-21.555	5.1085539134173176e-08
2445	1.66468e-10	Si	5	119.329A	-21.557	5.085082240247954e-08
2446	8.03337e-13	He	1	2.47274m	-21.559	5.061718409620824e-08
2447	1.10814e-10	Fe	5	179.260A	-21.561	5.038461926044536e-08
2448	2.42139e-12	He	1	8203.75A	-21.561	5.038461926044536e-08
2449	5.33257e-12	He	1	3725.12A	-21.561999999999998	5.026873785182165e-08
2450	6.09409e-14	O	5	32.5963m	-21.561999999999998	5.026873785182165e-08
2451	6.02938e-13	He	2	3.29461m	-21.564	5.003777398112676e-08
2452	5.63132e-11	N	2	352.750A	-21.564	5.003777398112676e-08
2453	9.101589999999999e-14	Ar	3	21.8253m	-21.564	5.003777398112676e-08
2454	2.31471e-12	He	1	8581.85A	-21.565	4.992269029450853e-08
2455	4.17846e-11	O	3	475.401A	-21.565	4.992269029450853e-08
2456	5.5368800000000005e-12	Fe	6	3587.66A	-21.565	4.992269029450853e-08
2457	3.01708e-12	N	2R	6584.00A	-21.565	4.992269029450853e-08
2458	1.8941400000000002e-12	Fe	5	1.04873m	-21.566	4.980787129302499e-08
2459	7.59988e-12	He	1	2613.78A	-21.566	4.980787129302499e-08
2460	9.40864e-12	S	3	2111.30A	-21.566	4.980787129302499e-08
2461	4.0988699999999997e-13	H	1	4.84633m	-21.566999999999997	4.9693316367916816e-08
2462	7.586589999999999e-12	He	1	2618.36A	-21.566999999999997	4.9693316367916816e-08
2463	1.0231000000000001e-10	Ar	5	194.160A	-21.568	4.9579024911824394e-08
2464	1.89293e-11	S	2	1049.40A	-21.568	4.9579024911824394e-08
2465	1.22586e-13	H	1	16.2045m	-21.568	4.9579024911824394e-08
2466	4.50963e-11	Ca	5	440.490A	-21.568	4.9579024911824394e-08
2467	7.86593e-13	H	1	2.52538m	-21.569000000000003	4.946499631878702e-08
2468	2.75797e-13	He	2	7.20257m	-21.569000000000003	4.946499631878702e-08
2469	6.48929e-11	Fe	7	306.111A	-21.57	4.9351229984236436e-08
2470	5.362e-12	He	1	3704.67A	-21.572	4.9124481679270186e-08
2471	8.71057e-12	Ca	5	2280.50A	-21.573	4.9011498506657576e-08
2472	5.43864e-11	Mg	7	365.247A	-21.574	4.889877518813111e-08
2473	2.92583e-11	F	4	678.935A	-21.575	4.8786311126043354e-08
2474	1.0508100000000001e-10	Na	3	189.040A	-21.576999999999998	4.856215838746075e-08
2475	3.82163e-12	N	1	5197.90A	-21.576999999999998	4.856215838746075e-08
2476	3.57294e-11	S	2	555.969A	-21.576999999999998	4.856215838746075e-08
2477	1.38691e-13	Na	6	14.3228m	-21.579	4.833903553716105e-08
2478	9.64555e-13	He	1	2.05944m	-21.579	4.833903553716105e-08
2479	1.0645500000000001e-10	Fe	8	186.599A	-21.579	4.833903553716105e-08
2480	6.18488e-12	He	1	3211.78A	-21.579	4.833903553716105e-08
2481	7.70533e-11	Fe	7	257.801A	-21.58	4.8227858840546516e-08
2482	6.305260000000001e-13	He	2	3.15046m	-21.58	4.8227858840546516e-08
2483	7.59166e-12	He	1	2616.62A	-21.581	4.8116937843238216e-08
2484	2.32548e-12	Ca	2	8542.09A	-21.581	4.8116937843238216e-08
2485	5.50506e-11	Ar	3	360.840A	-21.581999999999997	4.800627195714485e-08
2486	7.59605e-12	He	1	2615.10A	-21.583000000000002	4.7895860595525746e-08
2487	6.79382e-11	Ar	6	292.390A	-21.585	4.767579910549998e-08
2488	7.96841e-11	Ar	5	249.290A	-21.585	4.767579910549998e-08
2489	2.06387e-12	He	1	9624.88A	-21.585	4.767579910549998e-08
2490	1.07859e-10	Na	3	184.170A	-21.586	4.756614781034882e-08
2491	2.29607e-11	Ar	7	865.149A	-21.587	4.745674870617789e-08
2492	2.2754599999999997e-12	Fe	7	8729.85A	-21.588	4.7347601212964415e-08
2493	7.20699e-13	He	2	2.75628m	-21.59	4.7130058745984634e-08
2494	1.75108e-11	N	1	1134.41A	-21.590999999999998	4.7021662618829805e-08
2495	6.5408e-13	He	2	3.03701m	-21.590999999999998	4.7021662618829805e-08
2496	7.91841e-11	Fe	7	250.864A	-21.593000000000004	4.680561770365833e-08
2497	1.9871200000000002e-10	Si	6	99.9661A	-21.594	4.66979677701942e-08
2498	6.44383e-11	Na	5	308.271A	-21.594	4.66979677701942e-08
2499	1.4421200000000003e-10	Mg	5	137.745A	-21.594	4.66979677701942e-08
2500	1.63931e-11	Si	4	1211.76A	-21.595	4.659056542470654e-08
2501	1.4350899999999997e-10	Mg	4	138.420A	-21.595	4.659056542470654e-08
2502	5.3394599999999995e-12	He	1	3720.31A	-21.596	4.648341009775843e-08
2503	3.27298e-11	F	2	606.923A	-21.596	4.648341009775843e-08
2504	1.31265e-12	H	1	1.51331m	-21.596999999999998	4.637650122122375e-08
2505	2.1561e-12	He	1	9213.12A	-21.596999999999998	4.637650122122375e-08
2506	1.3839e-10	Ne	4	143.540A	-21.596999999999998	4.637650122122375e-08
2507	6.7435e-13	He	2	2.94572m	-21.598000000000003	4.6269838228281154e-08
2508	6.91919e-13	He	2	2.87092m	-21.601	4.59513189023468e-08
2509	7.07247e-13	He	2	2.80870m	-21.601	4.59513189023468e-08
2510	7.95842e-12	O	3	2496.03A	-21.603	4.574019176984337e-08
2511	9.79993e-11	Ar	5	202.700A	-21.604	4.5634992248028805e-08
2512	3.2734e-12	Fe	5	6068.45A	-21.605999999999998	4.5425318504482924e-08
2513	3.33146e-13	He	2	5.96268m	-21.609	4.511261281143402e-08
2514	1.9944400000000002e-10	Si	6	99.5993A	-21.609	4.511261281143402e-08
2515	1.2775399999999998e-10	Mg	3	155.490A	-21.609	4.511261281143402e-08
2516	9.96312e-11	Fe	5	199.380A	-21.609	4.511261281143402e-08
2517	5.20054e-14	Si	3	38.1969m	-21.61	4.50088566811701e-08
2518	1.0347200000000001e-10	Fe	6	191.980A	-21.611	4.4905339183383443e-08
2519	8.56706e-11	Ar	5	231.870A	-21.611	4.4905339183383443e-08
2520	1.09515e-12	He	1	1.81386m	-21.611	4.4905339183383443e-08
2521	1.33166e-12	He	1	1.49171m	-21.611	4.4905339183383443e-08
2522	3.05718e-11	O	3	649.764A	-21.612	4.48020597692353e-08
2523	3.7015e-12	Fe	4	5366.60A	-21.613000000000003	4.469901789114742e-08
2524	6.76465e-12	Mg	2	2936.51A	-21.616999999999997	4.42892148318828e-08
2525	8.74346e-11	C	5	227.192A	-21.618000000000002	4.418735246441976e-08
2526	2.43572e-12	He	1	8155.46A	-21.62	4.398433002150489e-08
2527	5.34535e-12	He	1	3716.21A	-21.621	4.388316886964791e-08
2528	5.35864e-12	He	1	3706.99A	-21.622	4.3782240381983475e-08
2529	8.90144e-11	Ca	4	223.160A	-21.622	4.3782240381983475e-08
2530	2.3290400000000003e-12	He	1	8529.02A	-21.625999999999998	4.338084238944358e-08
2531	7.87565e-11	Fe	7	252.226A	-21.627	4.328106922062386e-08
2532	2.3417900000000003e-12	Fe	5	8482.60A	-21.627	4.328106922062386e-08
2533	1.32423e-12	H	1	1.50008m	-21.628	4.3181525523724653e-08
2534	2.41572e-11	N	4	822.299A	-21.63	4.298312443581887e-08
2535	2.3690500000000004e-13	He	1	8.38497m	-21.635	4.249110067905277e-08
2536	5.35042e-12	He	1	3712.69A	-21.636	4.239337385938172e-08
2537	1.31704e-12	H	1	1.50827m	-21.636999999999997	4.2295871805158734e-08
2538	4.941729999999999e-13	H	1	4.01974m	-21.638	4.219859399943694e-08
2539	5.35481e-12	He	1	3709.65A	-21.638	4.219859399943694e-08
2540	2.23881e-11	Ne	7	887.279A	-21.638	4.219859399943694e-08
2541	2.4977400000000002e-12	He	1	7952.98A	-21.639	4.2101539926460475e-08
2542	1.18913e-10	O	4	167.050A	-21.64	4.2004709071657275e-08
2543	9.34839e-12	Al	6	2124.91A	-21.64	4.2004709071657275e-08
2544	3.80083e-13	He	2	5.22635m	-21.642	4.1811714964202584e-08
2545	7.96313e-13	H	1	2.49455m	-21.644000000000002	4.161960758412493e-08
2546	8.12297e-11	Fe	7	244.547A	-21.645	4.152388514295129e-08
2547	5.6492e-13	Fe	5	3.51633m	-21.645	4.152388514295129e-08
2548	2.93415e-13	H	1	6.77008m	-21.647	4.13331002207764e-08
2549	2.01664e-12	C	1	9850.26A	-21.648000000000003	4.1238036728252154e-08
2550	7.04288e-11	S	4	282.050A	-21.649	4.114319187569419e-08
2551	6.99702e-11	Sc	5	283.899A	-21.65	4.104856516024387e-08
2552	1.49054e-10	Ne	4	133.270A	-21.651	4.0954156080199436e-08
2553	3.05415e-13	He	2	6.50408m	-21.651999999999997	4.0859964135014006e-08
2554	6.33138e-11	Na	6	313.746A	-21.653000000000002	4.0765988825290265e-08
2555	1.0936799999999998e-12	He	1	1.81630m	-21.654	4.067222965278181e-08
2556	9.12178e-12	Mg	3	2177.70A	-21.654	4.067222965278181e-08
2557	1.22856e-10	Al	4	161.688A	-21.655	4.057868612038584e-08
2558	1.32087e-12	H	1	1.50389m	-21.656	4.0485357732144534e-08
2559	1.6105e-11	S	2	1233.44A	-21.658	4.0299344409990965e-08
2560	1.09025e-10	Na	3	182.200A	-21.658	4.0299344409990965e-08
2561	2.3910599999999997e-12	He	1	8307.82A	-21.659000000000002	4.020665848985494e-08
2562	1.6697900000000002e-10	Si	5	118.964A	-21.66	4.011418574142009e-08
2563	6.38533e-11	Fe	7	311.095A	-21.660999999999998	4.00219256744048e-08
2564	6.21366e-12	He	1	3196.90A	-21.660999999999998	4.00219256744048e-08
2565	5.88693e-12	Fe	5	3374.33A	-21.663	3.9838041629142475e-08
2566	8.10713e-11	Fe	7	245.024A	-21.664	3.974641667596087e-08
2567	2.96648e-11	O	5	669.630A	-21.665	3.9655002454324174e-08
2568	2.14981e-11	Cr	3	924.009A	-21.665	3.9655002454324174e-08
2569	1.46267e-10	O	5	135.810A	-21.666	3.9563798479562623e-08
2570	1.8064099999999998e-12	He	1	1.09966m	-21.666	3.9563798479562623e-08
2571	1.51927e-10	Ne	4	130.750A	-21.666	3.9563798479562623e-08
2572	6.71687e-11	Ne	2	295.740A	-21.668000000000003	3.938201933756052e-08
2573	4.18982e-13	He	2	4.74112m	-21.669	3.929144320654537e-08
2574	8.78104e-11	Ar	4	226.220A	-21.669	3.929144320654537e-08
2575	5.365010000000001e-13	He	1	3.70260m	-21.67	3.920107539485043e-08
2576	2.46135e-11	Si	2	807.057A	-21.67	3.920107539485043e-08
2577	2.4474599999999998e-12	He	1	8116.37A	-21.671999999999997	3.902096281404019e-08
2578	9.73963e-12	Mg	3	2039.55A	-21.673000000000002	3.893121708998495e-08
2579	7.38968e-13	He	1	2.68814m	-21.674	3.884167777536787e-08
2580	2.11906e-11	Co	3	937.418A	-21.678	3.848557513306581e-08
2581	2.85479e-11	Al	3	695.829A	-21.678	3.848557513306581e-08
2582	5.7479e-12	Fe	7	3455.95A	-21.679000000000002	3.839706076650733e-08
2583	1.65439e-11	N	1	1200.71A	-21.679000000000002	3.839706076650733e-08
2584	4.27167e-13	He	1	4.65028m	-21.680999999999997	3.8220642297357574e-08
2585	2.34078e-12	He	1	8486.27A	-21.680999999999997	3.8220642297357574e-08
2586	7.52098e-11	Fe	7	264.121A	-21.680999999999997	3.8220642297357574e-08
2587	5.64076e-11	Al	7	352.159A	-21.682	3.813273725941252e-08
2588	1.4276599999999998e-10	O	5	139.140A	-21.682	3.813273725941252e-08
2589	8.959019999999999e-14	He	2	22.1726m	-21.683000000000003	3.8045034397444116e-08
2590	3.3447900000000003e-12	Fe	4	5938.93A	-21.685	3.7870233342541466e-08
2591	9.22213e-11	Ca	4	215.400A	-21.685	3.7870233342541466e-08
2592	1.41241e-12	Fe	5	1.40642m	-21.686	3.77831342228285e-08
2593	3.80724e-11	Ne	4	521.755A	-21.686	3.77831342228285e-08
2594	7.37323e-11	Fe	7	269.413A	-21.686	3.77831342228285e-08
2595	1.06884e-12	He	1	1.85851m	-21.686	3.77831342228285e-08
2596	5.70277e-11	Ar	3	348.330A	-21.686999999999998	3.7696235425532294e-08
2597	2.59666e-11	N	4R	765.000A	-21.686999999999998	3.7696235425532294e-08
2598	4.5158000000000003e-13	He	2	4.39887m	-21.69	3.7436736366149534e-08
2599	1.02889e-11	Mg	3	1930.67A	-21.697	3.683816434774303e-08
2600	6.248e-12	Ca	2	3179.33A	-21.697	3.683816434774303e-08
2601	2.9615999999999997e-13	Cl	5	6.70733m	-21.697	3.683816434774303e-08
2602	4.49059e-14	F	4	44.2357m	-21.699	3.6668908357029085e-08
2603	2.41191e-11	Ne	4	823.597A	-21.699	3.6668908357029085e-08
2604	1.60677e-13	He	2	12.3630m	-21.699	3.6668908357029085e-08
2605	2.13536e-12	He	1	9302.62A	-21.704	3.624916283403287e-08
2606	4.79168e-13	He	2	4.14561m	-21.705	3.616579207302892e-08
2607	6.14827e-11	S	3	323.090A	-21.708000000000002	3.591682851157931e-08
2608	3.79475e-13	Fe	5	5.23472m	-21.708000000000002	3.591682851157931e-08
2609	5.53516e-13	Fe	4	3.58878m	-21.71	3.575180567451191e-08
2610	2.20725e-12	He	1	8999.66A	-21.712	3.558754104850831e-08
2611	4.7947e-11	Fe	3	414.300A	-21.713	3.550569197538438e-08
2612	8.04459e-13	H	1	2.46929m	-21.713	3.550569197538438e-08
2613	5.69342e-13	He	2	3.48902m	-21.714000000000002	3.5424031149904814e-08
2614	1.14629e-12	He	1	1.73294m	-21.714000000000002	3.5424031149904814e-08
2615	5.027229999999999e-13	He	2	3.95138m	-21.715999999999998	3.526127251104487e-08
2616	2.45718e-12	He	1	8084.24A	-21.717	3.518017383473382e-08
2617	1.61841e-11	S	2	1227.40A	-21.72	3.493799522151237e-08
2618	8.638690000000001e-13	He	1	2.29948m	-21.72	3.493799522151237e-08
2619	7.34658e-11	Mg	6	270.391A	-21.721	3.485764006233485e-08
2620	1.60408e-13	H	1	12.3837m	-21.721	3.485764006233485e-08
2621	4.31667e-11	Fe	3	460.181A	-21.721	3.485764006233485e-08
2622	5.22993e-13	He	2	3.79823m	-21.723000000000003	3.4697483754137535e-08
2623	2.3049e-13	Na	6	8.61836m	-21.724	3.461768175598521e-08
2624	5.08504e-13	H	1	3.90645m	-21.724	3.461768175598521e-08
2625	5.5589e-13	He	2	3.57345m	-21.725	3.4538063297335185e-08
2626	9.2324e-11	Fe	6	215.160A	-21.725	3.4538063297335185e-08
2627	1.33058e-12	He	1	1.49292m	-21.726	3.445862795605889e-08
2628	5.40562e-13	He	2	3.67478m	-21.726	3.445862795605889e-08
2629	2.3505e-12	He	1	8451.16A	-21.729	3.4221416429728315e-08
2630	1.3623500000000002e-10	O	4	145.810A	-21.73	3.414270935603802e-08
2631	4.2726499999999995e-13	He	1	4.64921m	-21.73	3.414270935603802e-08
2632	2.18027e-13	He	2	9.11102m	-21.73	3.414270935603802e-08
2633	1.30113e-11	Si	2	1526.71A	-21.730999999999998	3.40641833035942e-08
2634	7.2084e-12	Fe	2	2755.74A	-21.732	3.398583785605899e-08
2635	1.66947e-11	Mg	7	1189.87A	-21.733	3.390767259805291e-08
2636	1.04281e-13	He	1	19.0490m	-21.734	3.382968711515153e-08
2637	6.2360599999999996e-12	He	1	3185.42A	-21.735	3.3751880993883875e-08
2638	1.15779e-10	O	5	171.573A	-21.736	3.3674253821729074e-08
2639	2.10325e-11	Si	8	944.467A	-21.738000000000003	3.351953467941929e-08
2640	4.41031e-11	Fe	3	450.410A	-21.739	3.34424418889591e-08
2641	3.05647e-13	H	1	6.49914m	-21.739	3.34424418889591e-08
2642	9.66413e-12	Mg	3	2055.48A	-21.741	3.32887878257336e-08
2643	2.48066e-13	He	2	8.00774m	-21.741999999999997	3.3212225738310024e-08
2644	8.08433e-11	Fe	7	245.716A	-21.745	3.2983594384494204e-08
2645	4.14755e-12	F	2	4789.45A	-21.745	3.2983594384494204e-08
2646	5.216239999999999e-13	Fe	4	3.80820m	-21.745	3.2983594384494204e-08
2647	3.1580300000000004e-13	H	1	6.29014m	-21.746	3.290773422250726e-08
2648	9.66593e-11	Ca	4	205.510A	-21.747	3.283204853405102e-08
2649	4.68311e-11	Ti	4	424.172A	-21.747	3.283204853405102e-08
2650	5.83568e-11	He	1	340.397A	-21.748	3.275653691784778e-08
2651	1.06369e-10	S	5	186.750A	-21.748	3.275653691784778e-08
2652	2.42411e-11	Ne	4	819.453A	-21.748	3.275653691784778e-08
2653	8.39848e-13	He	1	2.36524m	-21.748	3.275653691784778e-08
2654	1.07069e-10	Fe	5	185.530A	-21.753	3.238157594038276e-08
2655	2.6284900000000002e-12	Fe	4	7557.36A	-21.754	3.2307100382394643e-08
2656	2.66574e-13	He	1	7.45178m	-21.756	3.21586627395553e-08
2657	2.35538e-12	Cl	3	8433.66A	-21.756	3.21586627395553e-08
2658	2.46533e-12	He	1	8057.52A	-21.756999999999998	3.208469986770246e-08
2659	1.88468e-11	Al	7	1054.00A	-21.758000000000003	3.201090710573387e-08
2660	5.62384e-12	F	4	3532.18A	-21.76	3.186383034738406e-08
2661	2.6496300000000003e-13	He	2	7.49707m	-21.76	3.186383034738406e-08
2662	1.2821600000000002e-10	Mg	3	154.930A	-21.761999999999997	3.171742934535642e-08
2663	2.49477e-12	He	1	7962.44A	-21.761999999999997	3.171742934535642e-08
2664	1.29332e-11	P	2	1535.92A	-21.764	3.15717009948319e-08
2665	5.5795e-11	Fe	7	356.026A	-21.764	3.15717009948319e-08
2666	2.03237e-11	Na	6	977.404A	-21.765	3.149908809753027e-08
2667	5.68302e-11	N	2	349.540A	-21.766	3.1426642205258343e-08
2668	1.05908e-11	F	4	1875.64A	-21.766	3.1426642205258343e-08
2669	1.0778900000000001e-10	Na	3	184.290A	-21.767	3.135436293391471e-08
2670	7.68035e-11	Ca	3	258.640A	-21.768	3.1282249900282115e-08
2671	2.5502299999999997e-12	He	1	7789.27A	-21.768	3.1282249900282115e-08
2672	2.34227e-12	Cl	3	8480.86A	-21.768	3.1282249900282115e-08
2673	6.20067e-12	Cl	4	3203.60A	-21.77	3.113852101768516e-08
2674	9.18368e-12	Fe	6	2163.02A	-21.77	3.113852101768516e-08
2675	2.28785e-11	Mg	7	868.260A	-21.77	3.113852101768516e-08
2676	1.3547999999999998e-10	Mg	5	146.623A	-21.77	3.113852101768516e-08
2677	2.35865e-12	He	1	8421.96A	-21.77	3.113852101768516e-08
2678	1.8576600000000001e-13	He	1	10.6933m	-21.771	3.106690440668432e-08
2679	5.11195e-14	H	1	38.8589m	-21.774	3.085304134103722e-08
2680	1.35377e-11	Ti	4	1467.34A	-21.774	3.085304134103722e-08
2681	6.21654e-11	Fe	7	319.542A	-21.776	3.071128449263915e-08
2682	1.3224700000000001e-12	He	1	1.50207m	-21.776	3.071128449263915e-08
2683	8.11353e-13	H	1	2.44831m	-21.776999999999997	3.064065049837883e-08
2684	5.4964e-12	Fe	6	3614.08A	-21.776999999999997	3.064065049837883e-08
2685	1.1448200000000002e-12	He	1	1.73517m	-21.778000000000002	3.057017895779677e-08
2686	2.04989e-11	O	1	969.049A	-21.779	3.0499869497260886e-08
2687	2.49188e-12	C	3	7971.68A	-21.78	3.042972174399664e-08
2688	3.47585e-12	Fe	6	5715.00A	-21.781	3.035973532608815e-08
2689	1.32218e-10	Na	4	150.240A	-21.781	3.035973532608815e-08
2690	2.38809e-12	He	1	8318.14A	-21.781999999999996	3.0289909872474134e-08
2691	3.68129e-13	Fe	4	5.39606m	-21.781999999999996	3.0289909872474134e-08
2692	1.58829e-11	C	1	1250.68A	-21.783	3.02202450129465e-08
2693	5.86232e-11	He	1	338.850A	-21.783	3.02202450129465e-08
2694	3.03863e-13	He	2	6.53732m	-21.785999999999998	3.00122103095701e-08
2695	7.4005e-11	Na	2	268.420A	-21.785999999999998	3.00122103095701e-08
2696	1.0795900000000001e-10	Na	3	184.000A	-21.787	2.994318414131389e-08
2697	1.1403299999999998e-12	He	1	1.74199m	-21.788	2.9874316728839255e-08
2698	7.48709e-13	He	1	2.65316m	-21.788	2.9874316728839255e-08
2699	2.47223e-12	He	1	8035.04A	-21.789	2.980560770701802e-08
2700	7.49928e-11	Fe	7	264.885A	-21.791	2.9668663379020232e-08
2701	2.2498099999999997e-12	S	3	8829.39A	-21.791	2.9668663379020232e-08
2702	1.41427e-11	Fe	6	1404.57A	-21.794	2.9464425736903432e-08
2703	6.87581e-11	Cr	7	288.903A	-21.794	2.9464425736903432e-08
2704	4.9339e-12	Fe	5	4026.12A	-21.796	2.9329048997665508e-08
2705	4.2321e-13	He	1	4.69376m	-21.796999999999997	2.9261594056825826e-08
2706	1.0086e-10	Fe	7	196.950A	-21.796999999999997	2.9261594056825826e-08
2707	6.46705e-11	Na	5	307.164A	-21.796999999999997	2.9261594056825826e-08
2708	5.734310000000001e-13	He	1	3.46414m	-21.796999999999997	2.9261594056825826e-08
2709	1.24757e-11	Ne	5	1592.26A	-21.799	2.9127149244505508e-08
2710	2.21906e-11	Ne	7	895.174A	-21.799	2.9127149244505508e-08
2711	5.33017e-11	S	3	372.680A	-21.8	2.9060158660212102e-08
2712	8.0496e-12	Mg	3	2467.76A	-21.8	2.9060158660212102e-08
2713	4.42824e-11	Fe	6	448.586A	-21.8	2.9060158660212102e-08
2714	9.84432e-12	Fe	4	2017.86A	-21.8	2.9060158660212102e-08
2715	6.25383e-12	He	1	3176.37A	-21.802	2.892663935947009e-08
2716	2.36555e-12	He	1	8397.41A	-21.803	2.886010993511521e-08
2717	2.33699e-12	Cl	3	8500.01A	-21.803	2.886010993511521e-08
2718	5.83202e-11	Ne	3	340.610A	-21.803	2.886010993511521e-08
2719	3.43331e-12	Fe	4	5785.80A	-21.803	2.886010993511521e-08
2720	5.20233e-13	H	1	3.81838m	-21.805	2.8727509774774383e-08
2721	1.04827e-11	Si	7	1894.97A	-21.805	2.8727509774774383e-08
2722	6.09414e-11	Ar	3	325.960A	-21.805	2.8727509774774383e-08
2723	3.3646100000000003e-13	He	2	5.90394m	-21.805	2.8727509774774383e-08
2724	6.3191e-11	Si	8	314.356A	-21.805999999999997	2.8661438335755577e-08
2725	3.62582e-11	S	2	547.861A	-21.805999999999997	2.8661438335755577e-08
2726	9.10837e-11	Fe	7	218.090A	-21.807	2.8595518856829434e-08
2727	9.178969999999998e-13	He	1	2.16413m	-21.808000000000003	2.8529750988497443e-08
2728	8.72242e-11	Ar	4	227.740A	-21.809	2.8464134382065605e-08
2729	2.1865e-12	He	1	9085.04A	-21.809	2.8464134382065605e-08
2730	1.18412e-12	He	1	1.67757m	-21.809	2.8464134382065605e-08
2731	7.13512e-11	Mg	7	278.404A	-21.809	2.8464134382065605e-08
2732	3.0091e-12	Fe	7	6601.45A	-21.81	2.8398668689640738e-08
2733	1.0706299999999999e-10	Fe	5	185.540A	-21.811	2.8333353564130034e-08
2734	5.1606599999999995e-12	Fe	5	3849.21A	-21.811	2.8333353564130034e-08
2735	1.75472e-11	C	1	1132.06A	-21.811999999999998	2.826818865923965e-08
2736	2.4914099999999998e-12	He	1	7973.19A	-21.811999999999998	2.826818865923965e-08
2737	2.47812e-12	He	1	8015.95A	-21.813000000000002	2.820317362947107e-08
2738	2.0035e-12	Fe	5	9914.87A	-21.813000000000002	2.820317362947107e-08
2739	2.24508e-12	He	1	8847.98A	-21.813000000000002	2.820317362947107e-08
2740	5.98182e-11	Ar	3	332.080A	-21.814	2.8138308130121988e-08
2741	5.3173800000000005e-12	Fe	5	3735.76A	-21.814	2.8138308130121988e-08
2742	2.78287e-11	Ar	8	713.813A	-21.815	2.80735918172813e-08
2743	1.65006e-11	S	2	1203.86A	-21.816	2.8009024347830014e-08
2744	2.8612599999999996e-14	N	4	69.4255m	-21.816999999999997	2.7944605379437603e-08
2745	8.10534e-11	Fe	7	245.079A	-21.818	2.7880334570560658e-08
2746	7.19718e-13	He	1	2.76003m	-21.819000000000003	2.7816211580442433e-08
2747	7.70951e-14	F	4	25.7662m	-21.82	2.7752236069109208e-08
2748	1.75776e-13	He	1	11.3010m	-21.82	2.7752236069109208e-08
2749	3.64049e-13	He	2	5.45654m	-21.82	2.7752236069109208e-08
2750	5.67999e-10	C	5	34.9727A	-21.825	2.7434558849767893e-08
2751	1.89176e-13	H	1	10.5005m	-21.825	2.7434558849767893e-08
2752	4.54222e-13	He	2	4.37329m	-21.828000000000003	2.724570067505282e-08
2753	2.0113e-13	He	2	9.87645m	-21.828000000000003	2.724570067505282e-08
2754	2.48318e-12	He	1	7999.59A	-21.828000000000003	2.724570067505282e-08
2755	4.95471e-11	Fe	3	400.921A	-21.829	2.7183037302390525e-08
2756	2.3714400000000002e-12	He	1	8376.56A	-21.829	2.7183037302390525e-08
2757	2.4875799999999998e-12	He	1	7985.47A	-21.829	2.7183037302390525e-08
2758	3.87603e-13	He	2	5.12495m	-21.83	2.712051805148602e-08
2759	1.5275600000000002e-10	Ne	4	130.040A	-21.83	2.712051805148602e-08
2760	2.6394299999999998e-12	He	1	7526.05A	-21.831	2.7058142590868233e-08
2761	2.38473e-12	He	1	8329.87A	-21.831	2.7058142590868233e-08
2762	1.5298e-11	Ti	3	1298.50A	-21.831999999999997	2.6995910589829133e-08
2763	8.17239e-13	H	1	2.43068m	-21.834	2.687187564745322e-08
2764	2.5241e-12	Fe	5	7869.93A	-21.836	2.6748410593871575e-08
2765	4.07873e-13	He	2	4.87026m	-21.837	2.6686890956657454e-08
2766	4.4077e-13	He	2	4.50676m	-21.838	2.662551281068259e-08
2767	3.95203e-11	F	5	502.639A	-21.839000000000002	2.6564275830526158e-08
2768	3.33567e-13	H	1	5.95517m	-21.839000000000002	2.6564275830526158e-08
2769	5.50626e-11	Na	4	360.761A	-21.839000000000002	2.6564275830526158e-08
2770	2.33183e-11	Si	2	851.883A	-21.84	2.6503179691516e-08
2771	4.25442e-13	He	2	4.66913m	-21.84	2.6503179691516e-08
2772	2.3765e-12	He	1	8358.70A	-21.844	2.6260197079587217e-08
2773	2.29325e-12	Ca	2	8662.14A	-21.845	2.6199800302297134e-08
2774	3.62087e-11	Ar	2	548.610A	-21.845	2.6199800302297134e-08
2775	7.1087e-14	He	2	27.9439m	-21.846	2.613954243373993e-08
2776	2.38089e-12	He	1	8343.28A	-21.846999999999998	2.607942315443481e-08
2777	5.25945e-11	S	3	377.691A	-21.85	2.5899893668229483e-08
2778	1.28436e-13	He	2	15.4664m	-21.851	2.5840325565790036e-08
2779	9.18978e-13	He	1	2.16158m	-21.851999999999997	2.5780894466184415e-08
2780	5.31546e-13	He	1	3.73711m	-21.853	2.572160005431442e-08
2781	8.47171e-11	Ca	4	234.480A	-21.854	2.5662442015807826e-08
2782	3.54522e-11	Al	3	560.317A	-21.855	2.560342003701397e-08
2783	5.733720000000001e-13	He	1	3.46450m	-21.857	2.5485783007570404e-08
2784	1.4645e-11	Na	6	1356.40A	-21.858	2.5427167333220664e-08
2785	7.30404e-12	Fe	5	2719.65A	-21.859	2.5368686471180926e-08
2786	6.26817e-12	He	1	3169.10A	-21.861	2.5252127944505953e-08
2787	6.53898e-12	S	4	3037.85A	-21.863000000000003	2.5136104955614965e-08
2788	1.06397e-10	C	5	186.702A	-21.864	2.5078293518467582e-08
2789	3.1214900000000003e-12	O	1	6363.78A	-21.865	2.5020615043935965e-08
2790	9.82367e-11	Ca	4	202.210A	-21.866	2.4963069226214378e-08
2791	3.22865e-13	Ca	7	6.15256m	-21.866	2.4963069226214378e-08
2792	9.30834e-12	Mg	3	2134.05A	-21.866	2.4963069226214378e-08
2793	1.1983900000000001e-10	O	4	165.760A	-21.868000000000002	2.4848374341494844e-08
2794	1.29618e-11	P	2	1532.53A	-21.869	2.4791224666396235e-08
2795	1.37709e-10	Fe	6	144.250A	-21.869	2.4791224666396235e-08
2796	5.38404e-11	S	3	368.951A	-21.87	2.4734206431902713e-08
2797	1.60677e-13	He	1	12.3630m	-21.871	2.467731933570968e-08
2798	1.75373e-13	He	2	11.3270m	-21.873	2.4563937352478858e-08
2799	6.35443e-11	Na	6	312.608A	-21.875	2.4451076312141044e-08
2800	3.08153e-12	K	5	6446.29A	-21.875999999999998	2.4394840397153374e-08
2801	1.1860299999999998e-10	Fe	8	167.486A	-21.875999999999998	2.4394840397153374e-08
2802	7.46685e-12	Al	2	2660.35A	-21.879	2.4226907497080116e-08
2803	5.29954e-13	H	1	3.74834m	-21.879	2.4226907497080116e-08
2804	1.52098e-11	O	1	1306.03A	-21.88	2.4171187156060055e-08
2805	1.1914700000000002e-12	He	1	1.66722m	-21.881	2.411559496826793e-08
2806	1.48043e-10	Ne	4	134.180A	-21.881999999999998	2.406013063895989e-08
2807	6.3301900000000005e-12	He	1	3138.05A	-21.881999999999998	2.406013063895989e-08
2808	1.58071e-12	Fe	2	1.25668m	-21.881999999999998	2.406013063895989e-08
2809	2.65452e-12	He	1	7483.27A	-21.883000000000003	2.4004793874068987e-08
2810	8.223040000000001e-13	H	1	2.41571m	-21.884	2.3949584380205994e-08
2811	1.18265e-12	He	1	1.67965m	-21.884	2.3949584380205994e-08
2812	4.86116e-13	Ca	7	4.08636m	-21.886999999999997	2.3784716600994086e-08
2813	1.53526e-11	Mg	5	1293.88A	-21.888	2.373001327081288e-08
2814	2.49259e-11	Si	2	796.940A	-21.889	2.3675435754800176e-08
2815	6.40293e-11	S	3	310.240A	-21.889	2.3675435754800176e-08
2816	8.894210000000001e-14	H	1	22.3342m	-21.89	2.3620983763590826e-08
2817	1.0569e-11	Mg	3	1879.49A	-21.89	2.3620983763590826e-08
2818	7.7835e-11	Fe	7	255.212A	-21.891	2.356665700848619e-08
2819	1.98208e-11	O	3	1002.20A	-21.891	2.356665700848619e-08
2820	2.34181e-13	H	1	8.48253m	-21.892	2.351245520145083e-08
2821	1.2129e-12	He	1	1.63776m	-21.892	2.351245520145083e-08
2822	2.94029e-12	Fe	4	6755.94A	-21.893	2.3458378055112353e-08
2823	1.75146e-11	N	1	1134.17A	-21.893	2.3458378055112353e-08
2824	1.4076e-11	Fe	6	1411.22A	-21.894000000000002	2.3404425282759115e-08
2825	1.47928e-13	He	1	13.4284m	-21.894000000000002	2.3404425282759115e-08
2826	2.1427199999999997e-13	He	2	9.27066m	-21.895	2.335059659833907e-08
2827	2.67304e-13	He	1	7.43142m	-21.895	2.335059659833907e-08
2828	6.72553e-11	N	4	295.359A	-21.896	2.3296891716457526e-08
2829	1.44462e-11	S	3	1375.06A	-21.897	2.324331035237691e-08
2830	1.3137e-12	Fe	5	1.51210m	-21.898000000000003	2.3189852222013603e-08
2831	9.45836e-11	Ar	5	210.020A	-21.899	2.3136517041938678e-08
2832	5.31448e-13	He	1	3.73780m	-21.899	2.3136517041938678e-08
2833	6.07068e-11	Ar	3	327.220A	-21.9	2.3083304529373933e-08
2834	2.2738599999999998e-12	He	1	8736.00A	-21.901	2.3030214402191745e-08
2835	2.22434e-12	He	1	8930.50A	-21.901999999999997	2.2977246378913913e-08
2836	5.7008e-11	Ar	3	348.450A	-21.903000000000002	2.2924400178708688e-08
2837	1.0674600000000001e-10	Ne	3	186.090A	-21.904	2.2871675521391535e-08
2838	5.738989999999999e-13	He	1	3.46132m	-21.908	2.2661986739816606e-08
2839	1.6223e-13	He	2	12.2446m	-21.908	2.2661986739816606e-08
2840	4.97307e-11	Fe	3	399.441A	-21.91	2.255786436876198e-08
2841	2.46871e-13	He	2	8.04650m	-21.913	2.240257712272027e-08
2842	4.28054e-13	He	1	4.64065m	-21.913	2.240257712272027e-08
2843	4.27473e-11	S	6	464.695A	-21.913	2.240257712272027e-08
2844	6.2799e-12	He	1	3163.18A	-21.913	2.240257712272027e-08
2845	8.338860000000001e-13	H	1	2.38215m	-21.914	2.2351052625127622e-08
2846	6.782839999999999e-12	Mg	2	2928.63A	-21.915	2.2299646630591198e-08
2847	6.81859e-11	Fe	7	291.328A	-21.915	2.2299646630591198e-08
2848	2.26915e-13	He	1	8.75412m	-21.915	2.2299646630591198e-08
2849	9.20247e-11	Ca	4	215.860A	-21.916	2.2248358866561166e-08
2850	1.2287e-10	Mg	3	161.670A	-21.916	2.2248358866561166e-08
2851	7.97808e-11	S	6	248.988A	-21.92	2.204438468642698e-08
2852	4.87119e-12	Fe	5	4077.95A	-21.921	2.199368400857723e-08
2853	8.26695e-13	H	1	2.40288m	-21.923000000000002	2.18926322096553e-08
2854	2.11563e-13	H	1	9.38937m	-21.923000000000002	2.18926322096553e-08
2855	3.47898e-13	H	1	5.70985m	-21.925	2.1792044701575475e-08
2856	1.46222e-11	O	1	1358.51A	-21.927	2.169191935111492e-08
2857	2.74459e-13	He	2	7.23769m	-21.927	2.169191935111492e-08
2858	4.68182e-13	He	1	4.24289m	-21.928	2.1642029321040974e-08
2859	2.96219e-11	Ne	3	670.601A	-21.93	2.154259322864483e-08
2860	1.7138e-11	P	2	1159.09A	-21.930999999999997	2.1493046639122368e-08
2861	3.6463200000000003e-13	He	2	5.44781m	-21.932	2.144361400359344e-08
2862	1.38811e-13	Fe	6	14.3105m	-21.933000000000003	2.1394295059971138e-08
2863	4.31267e-11	N	4	460.607A	-21.935	2.1295997203112512e-08
2864	4.81959e-13	He	1	4.12160m	-21.936	2.1247017768710213e-08
2865	2.98013e-13	He	2	6.66564m	-21.936	2.1247017768710213e-08
2866	1.42239e-11	S	3	1396.55A	-21.936	2.1247017768710213e-08
2867	2.30927e-11	N	2	860.205A	-21.938000000000002	2.1149396589538174e-08
2868	9.65371e-11	Fe	6	205.770A	-21.939	2.1100754327190844e-08
2869	5.71755e-11	N	2	347.430A	-21.939	2.1100754327190844e-08
2870	3.72077e-13	Fe	2	5.33881m	-21.94	2.1052223938942266e-08
2871	3.4939800000000004e-12	Fe	4	5685.35A	-21.94	2.1052223938942266e-08
2872	3.95232e-11	Fe	6	502.602A	-21.941	2.1003805167489494e-08
2873	3.18283e-13	He	2	6.24114m	-21.941999999999997	2.0955497756120856e-08
2874	1.0102399999999999e-10	Ca	5	196.630A	-21.941999999999997	2.0955497756120856e-08
2875	3.5118e-13	He	2	5.65649m	-21.943	2.090730144871492e-08
2876	4.6969e-12	Fe	5	4229.27A	-21.943	2.090730144871492e-08
2877	8.30525e-13	H	1	2.39180m	-21.943	2.090730144871492e-08
2878	9.115460000000001e-12	Fe	5	2179.21A	-21.944000000000003	2.085921598974018e-08
2879	1.01422e-10	Na	3	195.860A	-21.944000000000003	2.085921598974018e-08
2880	8.91702e-11	Ar	4	222.770A	-21.944000000000003	2.085921598974018e-08
2881	9.46858e-12	Mg	3	2097.93A	-21.945	2.081124112425231e-08
2882	3.35852e-13	He	2	5.91465m	-21.945	2.081124112425231e-08
2883	8.95764e-11	Ar	4	221.760A	-21.945999999999998	2.0763376597893187e-08
2884	5.31576e-12	Ca	2	3736.90A	-21.947	2.0715622156889686e-08
2885	5.381e-13	H	1	3.69159m	-21.948	2.0667977548052683e-08
2886	1.37351e-11	Mg	3	1446.26A	-21.948	2.0667977548052683e-08
2887	2.58746e-11	O	1	767.719A	-21.95	2.0573016817031424e-08
2888	2.59483e-11	Si	2	765.539A	-21.95	2.0573016817031424e-08
2889	7.43245e-11	C	5	267.267A	-21.951999999999998	2.04784923909372e-08
2890	5.04931e-11	Fe	3	393.410A	-21.951999999999998	2.04784923909372e-08
2891	1.06381e-10	Fe	5	186.730A	-21.953000000000003	2.043139316542749e-08
2892	6.28847e-12	Ca	2	3158.87A	-21.953000000000003	2.043139316542749e-08
2893	1.33247e-11	Fe	7	1490.80A	-21.954	2.0384402265130793e-08
2894	1.2086299999999999e-12	Fe	2	1.64355m	-21.955	2.0337519440905705e-08
2895	4.5796e-11	Ti	4	433.760A	-21.956	2.0290744444183982e-08
2896	9.402060000000001e-12	Mg	3	2112.78A	-21.958000000000002	2.019751694183602e-08
2897	6.2896300000000005e-12	He	1	3158.29A	-21.959	2.0151063941927008e-08
2898	8.83847e-11	F	3	224.750A	-21.96	2.0104717780952872e-08
2899	5.78969e-11	Ar	3	343.100A	-21.961	2.005847821319121e-08
2900	4.57695e-11	N	2	434.011A	-21.961	2.005847821319121e-08
2901	1.1048700000000001e-10	Na	3	179.790A	-21.963	1.9966317877237993e-08
2902	7.89752e-11	Fe	7	251.528A	-21.964000000000002	1.992039662042168e-08
2903	9.61597e-12	B	3	2065.78A	-21.964000000000002	1.992039662042168e-08
2904	6.10369e-11	Ar	3	325.450A	-21.965	1.9874580979565393e-08
2905	7.78662e-11	Fe	8	255.110A	-21.965	1.9874580979565393e-08
2906	4.11831e-11	C	3	482.345A	-21.965	1.9874580979565393e-08
2907	1.2353e-12	He	1	1.60807m	-21.965999999999998	1.9828870711759003e-08
2908	7.75651e-11	Ca	3	256.100A	-21.965999999999998	1.9828870711759003e-08
2909	4.87156e-11	Ca	7	407.764A	-21.967	1.9783265574651058e-08
2910	1.22931e-12	He	1	1.61591m	-21.97	1.9647078532359346e-08
2911	6.43125e-11	Fe	7	308.874A	-21.971	1.9601891505661584e-08
2912	9.76614e-11	Mn	7	203.401A	-21.971999999999998	1.955680840624143e-08
2913	6.03041e-13	He	1	3.29405m	-21.971999999999998	1.955680840624143e-08
2914	8.33493e-11	Fe	8	238.328A	-21.973000000000003	1.951182899507231e-08
2915	1.64887e-11	S	2	1204.73A	-21.975	1.9422180284131625e-08
2916	1.08419e-10	Fe	6	183.220A	-21.975	1.9422180284131625e-08
2917	1.0004600000000001e-10	S	8	198.554A	-21.976	1.9377510509051365e-08
2918	1.21143e-12	He	1	1.63975m	-21.976999999999997	1.933294347160285e-08
2919	2.8532e-11	Al	3	696.217A	-21.976999999999997	1.933294347160285e-08
2920	1.02202e-11	Fe	5	1943.64A	-21.978	1.9288478935495765e-08
2921	2.2962599999999997e-12	He	1	8650.79A	-21.98	1.919985642486335e-08
2922	8.399450000000001e-13	He	1	2.36497m	-21.980999999999998	1.9155697980470126e-08
2923	1.02326e-12	He	1	1.94129m	-21.983	1.906768554290956e-08
2924	1.02218e-12	He	1	1.94335m	-21.985	1.8980077485767615e-08
2925	1.29632e-13	He	2	15.3238m	-21.985	1.8980077485767615e-08
2926	1.1060999999999999e-10	Fe	5	179.590A	-21.985	1.8980077485767615e-08
2927	2.25312e-12	He	1	8816.43A	-21.985	1.8980077485767615e-08
2928	1.0428599999999999e-13	He	2	19.0481m	-21.986	1.8936424518907304e-08
2929	1.17709e-13	H	1	16.8759m	-21.986	1.8936424518907304e-08
2930	4.58125e-11	Ca	7	433.603A	-21.986	1.8936424518907304e-08
2931	2.72601e-12	He	1	7287.00A	-21.988000000000003	1.8849419551388508e-08
2932	7.33372e-11	O	5	270.865A	-21.988000000000003	1.8849419551388508e-08
2933	2.10818e-11	N	1	942.258A	-21.989	1.8806067089438498e-08
2934	5.73494e-14	He	2	34.6376m	-21.99	1.876281433538411e-08
2935	1.94417e-12	Fe	5	1.02174m	-21.991	1.871966105990339e-08
2936	3.72074e-11	S	5	533.884A	-21.991	1.871966105990339e-08
2937	5.323350000000001e-13	He	1	3.73157m	-21.991999999999997	1.867660703420228e-08
2938	4.64121e-11	Fe	6	428.002A	-21.993000000000002	1.863365203001216e-08
2939	5.27966e-12	Si	4	3762.45A	-21.994	1.859079581959048e-08
2940	5.67961e-11	Ar	3	349.751A	-21.994	1.859079581959048e-08
2941	3.66104e-11	S	2	542.591A	-21.998	1.8420354379029115e-08
2942	8.69342e-11	F	3	228.500A	-21.999000000000002	1.8377988739591345e-08
2943	6.297780000000001e-12	He	1	3154.20A	-21.999000000000002	1.8377988739591345e-08
2944	1.4318499999999999e-13	He	2	13.8733m	-22.0	1.833572053842055e-08
2945	2.64753e-13	He	1	7.50301m	-22.0	1.833572053842055e-08
2946	3.15041e-11	Ca	7	630.536A	-22.000999999999998	1.829354955141478e-08
2947	7.44776e-13	He	1	2.66717m	-22.000999999999998	1.829354955141478e-08
2948	8.98708e-12	P	2	2210.34A	-22.000999999999998	1.829354955141478e-08
2949	7.251e-12	Fe	2	2739.55A	-22.000999999999998	1.829354955141478e-08
2950	3.6558e-11	F	2	543.369A	-22.002	1.8251475554987516e-08
2951	1.6716900000000001e-12	P	2	1.18828m	-22.003	1.8209498326066767e-08
2952	3.94894e-12	Fe	4	5030.32A	-22.004	1.816761764209344e-08
2953	3.59627e-13	H	1	5.52363m	-22.004	1.816761764209344e-08
2954	6.327219999999999e-12	He	1	3139.52A	-22.005	1.8125833281020468e-08
2955	8.55796e-13	Ca	8	2.32117m	-22.006999999999998	1.8042552641938422e-08
2956	1.1915e-13	He	1	16.6719m	-22.006999999999998	1.8042552641938422e-08
2957	1.03251e-11	Mg	3	1923.89A	-22.009	1.795965464263551e-08
2958	1.0879899999999999e-10	S	5	182.580A	-22.01	1.7918348583188412e-08
2959	5.44994e-13	H	1	3.64490m	-22.011	1.7877137525041935e-08
2960	2.29327e-13	H	1	8.66206m	-22.014	1.7754072175947233e-08
2961	6.47145e-11	Fe	7	306.955A	-22.014	1.7754072175947233e-08
2962	8.57445e-11	O	3	231.670A	-22.015	1.7713238943052722e-08
2963	1.36832e-11	Ti	4	1451.74A	-22.015	1.7713238943052722e-08
2964	1.75784e-13	He	2	11.3005m	-22.015	1.7713238943052722e-08
2965	8.60344e-11	Fe	6	230.890A	-22.017	1.763185400275676e-08
2966	7.3848e-11	Mg	6	268.991A	-22.018	1.759130186386031e-08
2967	1.78632e-11	C	1	1112.03A	-22.02	1.7510477173552613e-08
2968	1.29291e-11	P	2	1536.42A	-22.021	1.7470204193616756e-08
2969	9.88036e-11	F	4	201.050A	-22.023000000000003	1.7389935896563385e-08
2970	8.40509e-13	He	1	2.36338m	-22.024	1.7349940153871493e-08
2971	2.0337200000000001e-13	He	2	9.76757m	-22.026999999999997	1.723050400595268e-08
2972	9.7245e-13	He	1	2.04272m	-22.026999999999997	1.723050400595268e-08
2973	1.83061e-13	H	1	10.8512m	-22.028000000000002	1.7190874946433562e-08
2974	1.89604e-12	Fe	6	1.04768m	-22.028000000000002	1.7190874946433562e-08
2975	4.04941e-11	Ca	3	490.552A	-22.029	1.715133703122239e-08
2976	2.93545e-13	He	2	6.76709m	-22.03	1.711189005069265e-08
2977	1.06569e-10	Na	3	186.400A	-22.03	1.711189005069265e-08
2978	1.06713e-10	N	5	186.149A	-22.03	1.711189005069265e-08
2979	6.3046800000000006e-12	He	1	3150.75A	-22.031	1.7072533795700666e-08
2980	6.84679e-11	S	6	290.128A	-22.031	1.7072533795700666e-08
2981	2.09242e-11	Si	8	949.354A	-22.033	1.6994092628157373e-08
2982	1.25307e-12	He	1	1.58526m	-22.033	1.6994092628157373e-08
2983	7.14947e-14	He	1	27.7845m	-22.034000000000002	1.6955007299718946e-08
2984	7.17121e-11	Mg	7	277.003A	-22.034000000000002	1.6955007299718946e-08
2985	8.62435e-11	S	4	230.330A	-22.035	1.6916011865041544e-08
2986	2.26926e-13	He	2	8.75373m	-22.035	1.6916011865041544e-08
2987	5.262330000000001e-12	Fe	6	3774.84A	-22.037	1.68382898504451e-08
2988	1.09785e-10	Fe	5	180.940A	-22.037	1.68382898504451e-08
2989	3.495e-12	Fe	6	5683.68A	-22.039	1.6760924936068193e-08
2990	1.0925299999999998e-10	Ar	5	181.820A	-22.039	1.6760924936068193e-08
2991	1.14637e-10	C	5	173.281A	-22.04	1.672237587844035e-08
2992	2.47196e-13	He	2	8.03592m	-22.041	1.6683915481184616e-08
2993	2.80093e-13	He	2	7.09210m	-22.041	1.6683915481184616e-08
2994	6.14313e-11	Ti	5	323.361A	-22.041999999999998	1.6645543540388067e-08
2995	2.6476500000000003e-13	He	2	7.50268m	-22.043000000000003	1.660725985260608e-08
2996	6.34971e-11	Ar	3	312.840A	-22.044	1.6569064214862905e-08
2997	1.0549899999999999e-10	Ca	5	188.290A	-22.044	1.6569064214862905e-08
2998	1.36723e-11	P	2	1452.90A	-22.045	1.6530956424648656e-08
2999	1.25809e-12	He	1	1.57894m	-22.046	1.64929362799199e-08
3000	8.80985e-11	S	4	225.480A	-22.049	1.6379399705172305e-08
3001	2.31403e-12	He	1	8584.36A	-22.049	1.6379399705172305e-08
3002	6.55508e-14	Fe	5	30.3039m	-22.05	1.6341728131225472e-08
3003	1.0903200000000001e-10	Na	3	182.190A	-22.052	1.626664471070772e-08
3004	1.51556e-11	P	2	1310.70A	-22.052	1.626664471070772e-08
3005	7.50763e-11	Na	2	264.590A	-22.054000000000002	1.6191906267170937e-08
3006	6.32386e-12	He	1	3141.19A	-22.055	1.6154665916165332e-08
3007	6.31057e-12	He	1	3147.81A	-22.055	1.6154665916165332e-08
3008	4.14547e-11	K	3	479.185A	-22.057	1.608044196845508e-08
3009	1.02044e-13	He	2	19.4666m	-22.058000000000003	1.6043457978222324e-08
3010	6.04763e-11	P	5	328.467A	-22.058000000000003	1.6043457978222324e-08
3011	1.87947e-11	Al	7	1056.92A	-22.058000000000003	1.6043457978222324e-08
3012	1.23383e-12	He	1	1.60998m	-22.059	1.600655904880695e-08
3013	2.27551e-12	He	1	8729.66A	-22.059	1.600655904880695e-08
3014	2.21622e-11	N	1	896.322A	-22.059	1.600655904880695e-08
3015	4.9452599999999995e-12	Na	5	4016.87A	-22.06	1.5969744984574248e-08
3016	3.96415e-11	Ar	7	501.102A	-22.063000000000002	1.585981003337027e-08
3017	1.70898e-11	C	1	1162.36A	-22.064	1.5823333482507172e-08
3018	1.80406e-11	O	4	1101.10A	-22.064	1.5823333482507172e-08
3019	1.78228e-11	C	1	1114.55A	-22.065	1.5786940825382906e-08
3020	1.42539e-11	O	4	1393.62A	-22.065	1.5786940825382906e-08
3021	7.82199e-11	Fe	8	253.956A	-22.066	1.5750631869047484e-08
3022	1.457e-11	S	2	1363.38A	-22.066	1.5750631869047484e-08
3023	1.0449500000000001e-10	Ar	5	190.100A	-22.066	1.5750631869047484e-08
3024	4.27537e-11	S	6	464.625A	-22.068	1.567826428915938e-08
3025	1.86766e-11	Ar	7	1063.60A	-22.068	1.567826428915938e-08
3026	3.78226e-14	H	1	52.5201m	-22.069000000000003	1.564220528192113e-08
3027	7.44223e-12	Al	2	2669.15A	-22.069000000000003	1.564220528192113e-08
3028	5.50879e-13	H	1	3.60595m	-22.069000000000003	1.564220528192113e-08
3029	6.315630000000001e-12	He	1	3145.28A	-22.07	1.5606229208098275e-08
3030	6.32002e-12	He	1	3143.10A	-22.072	1.5534525098170696e-08
3031	1.68596e-13	Fe	7	11.7823m	-22.072	1.5534525098170696e-08
3032	6.02942e-13	He	1	3.29459m	-22.072	1.5534525098170696e-08
3033	2.51474e-11	Si	2	789.921A	-22.074	1.5463150438702285e-08
3034	4.85602e-11	Fe	6	409.069A	-22.075	1.5427586179591093e-08
3035	3.5353800000000002e-12	Ca	7	5618.76A	-22.075	1.5427586179591093e-08
3036	6.64319e-11	S	3	299.020A	-22.076	1.5392103716005933e-08
3037	3.53321e-11	Ne	5	562.222A	-22.076	1.5392103716005933e-08
3038	6.67893e-11	S	4	297.420A	-22.076	1.5392103716005933e-08
3039	6.54181e-13	He	1	3.03654m	-22.079	1.528614521932498e-08
3040	3.6934699999999997e-13	H	1	5.37826m	-22.079	1.528614521932498e-08
3041	7.17762e-12	Fe	5	2767.56A	-22.08	1.5250988060921433e-08
3042	5.3313e-11	S	3	372.600A	-22.081	1.5215911761738268e-08
3043	2.93532e-13	He	1	6.76740m	-22.081	1.5215911761738268e-08
3044	1.4009700000000001e-13	H	1	14.1791m	-22.081	1.5215911761738268e-08
3045	1.1198700000000001e-14	C	3	177.382m	-22.081999999999997	1.518091613580469e-08
3046	4.3133500000000005e-13	He	1	4.60534m	-22.081999999999997	1.518091613580469e-08
3047	6.14199e-11	S	4	323.421A	-22.081999999999997	1.518091613580469e-08
3048	6.03829e-13	He	1	3.28975m	-22.081999999999997	1.518091613580469e-08
3049	1.6069000000000002e-13	He	1	12.3619m	-22.083000000000002	1.5146000997577005e-08
3050	5.6745e-12	Mg	6	3500.65A	-22.084	1.5111166161939113e-08
3051	2.77715e-12	He	1	7152.82A	-22.084	1.5111166161939113e-08
3052	1.1759e-10	Fe	8	168.930A	-22.085	1.507641144419982e-08
3053	7.32911e-11	O	5	271.035A	-22.085	1.507641144419982e-08
3054	8.8629e-12	Fe	6	2241.31A	-22.086	1.5041736660093314e-08
3055	4.17463e-11	O	3	475.838A	-22.086	1.5041736660093314e-08
3056	9.09788e-13	He	1	2.18342m	-22.088	1.4972626157831865e-08
3057	1.28797e-11	P	2	1542.30A	-22.088	1.4972626157831865e-08
3058	5.74166e-11	N	2	345.970A	-22.09	1.4903833189485054e-08
3059	4.61706e-11	F	2	430.241A	-22.09	1.4903833189485054e-08
3060	1.1559200000000002e-10	O	4	171.850A	-22.09	1.4903833189485054e-08
3061	7.799610000000001e-12	Ti	4	2546.85A	-22.09	1.4903833189485054e-08
3062	1.26741e-12	He	1	1.56733m	-22.092	1.4835356296116949e-08
3063	9.65171e-13	He	1	2.05813m	-22.095	1.473323042171628e-08
3064	2.43658e-13	H	1	8.15259m	-22.099	1.4598155353302386e-08
3065	9.57554e-11	Fe	5	207.450A	-22.1	1.4564580527681298e-08
3066	1.03585e-10	Na	3	191.770A	-22.1	1.4564580527681298e-08
3067	1.09475e-12	He	1	1.81451m	-22.1	1.4564580527681298e-08
3068	7.77929e-11	Fe	8	255.351A	-22.101	1.4531082922016426e-08
3069	3.04332e-12	N	2	6527.23A	-22.103	1.4464318660559326e-08
3070	4.23532e-11	F	2	469.019A	-22.103	1.4464318660559326e-08
3071	1.22634e-13	He	1	16.1981m	-22.103	1.4464318660559326e-08
3072	2.62911e-12	Fe	4	7555.59A	-22.104	1.4431051650789864e-08
3073	3.0189099999999997e-12	C	2R	6580.00A	-22.105	1.4397861153019572e-08
3074	9.21528e-11	Ca	4	215.560A	-22.105	1.4397861153019572e-08
3075	8.58359e-14	He	2	23.1424m	-22.105999999999998	1.4364746991275966e-08
3076	1.51652e-11	P	2	1309.87A	-22.105999999999998	1.4364746991275966e-08
3077	9.66124e-11	Ar	5	205.610A	-22.107	1.433170898999082e-08
3078	2.2177e-12	Si	4	8957.25A	-22.108	1.4298746974000064e-08
3079	5.60595e-12	Fe	6	3543.46A	-22.108	1.4298746974000064e-08
3080	3.66618e-11	Ar	2	541.829A	-22.109	1.4265860768542365e-08
3081	5.2867300000000004e-12	Fe	6	3757.42A	-22.11	1.4233050199258451e-08
3082	9.6753e-14	He	1	20.5311m	-22.111	1.4200315092189722e-08
3083	6.72521e-11	N	4	295.373A	-22.111	1.4200315092189722e-08
3084	2.32837e-12	He	1	8531.50A	-22.111	1.4200315092189722e-08
3085	1.54156e-11	Ti	3	1288.59A	-22.112	1.4167655273778129e-08
3086	2.40863e-11	Si	2	824.722A	-22.112	1.4167655273778129e-08
3087	1.18434e-13	He	2	16.7726m	-22.113000000000003	1.4135070570864219e-08
3088	4.03749e-12	Fe	4	4920.01A	-22.114	1.4102560810687603e-08
3089	3.40827e-11	Ca	8	582.832A	-22.114	1.4102560810687603e-08
3090	1.32942e-12	He	1	1.49422m	-22.115	1.4070125820884535e-08
3091	1.12598e-10	O	4	176.420A	-22.115	1.4070125820884535e-08
3092	4.71158e-11	Ne	4	421.609A	-22.116	1.4037765429487817e-08
3093	1.28048e-12	He	1	1.55133m	-22.116	1.4037765429487817e-08
3094	2.3243e-12	Fe	5	8546.41A	-22.118000000000002	1.3973267756022079e-08
3095	4.6936300000000003e-14	He	2	42.3222m	-22.118000000000002	1.3973267756022079e-08
3096	1.59456e-11	Cl	6	1245.76A	-22.119	1.3941130131992928e-08
3097	5.55945e-13	H	1	3.57310m	-22.119	1.3941130131992928e-08
3098	1.0036e-11	Mg	3	1979.32A	-22.12	1.3909066422447826e-08
3099	2.36195e-13	He	2	8.41018m	-22.121	1.3877076457388405e-08
3100	8.71593e-11	Ar	5	227.910A	-22.121	1.3877076457388405e-08
3101	1.46022e-13	He	2	13.6037m	-22.122	1.3845160067206824e-08
3102	2.31628e-12	Fe	5	8576.03A	-22.123	1.3813317082685677e-08
3103	2.0220099999999998e-12	C	1	9824.13A	-22.124000000000002	1.3781547334996627e-08
3104	2.2932900000000002e-12	He	1	8662.01A	-22.125	1.3749850655699748e-08
3105	1.2512299999999998e-10	Fe	6	158.760A	-22.125	1.3749850655699748e-08
3106	8.34809e-11	Fe	7	237.952A	-22.125999999999998	1.3718226876742289e-08
3107	5.51541e-12	Al	3	3601.63A	-22.128	1.3655197349566516e-08
3108	7.92197e-11	Fe	7	250.752A	-22.128	1.3655197349566516e-08
3109	3.18577e-11	Si	4	623.536A	-22.128	1.3655197349566516e-08
3110	2.67079e-13	He	1	7.43766m	-22.128	1.3655197349566516e-08
3111	9.03283e-11	P	7	219.914A	-22.128	1.3655197349566516e-08
3112	1.70051e-11	S	2	1168.15A	-22.129	1.3623791267172034e-08
3113	1.69576e-13	He	2	11.7142m	-22.129	1.3623791267172034e-08
3114	7.848960000000001e-14	He	2	25.3084m	-22.129	1.3623791267172034e-08
3115	3.92188e-11	Fe	6	506.503A	-22.13	1.3592457416762758e-08
3116	1.44562e-10	Mg	5	137.411A	-22.131	1.3561195632209502e-08
3117	1.04084e-11	Mg	3	1908.50A	-22.131	1.3561195632209502e-08
3118	1.0936700000000001e-12	He	1	1.81631m	-22.131	1.3561195632209502e-08
3119	2.2267400000000003e-12	He	1	8920.86A	-22.131999999999998	1.3530005747765625e-08
3120	2.2274299999999998e-13	He	2	8.91809m	-22.131999999999998	1.3530005747765625e-08
3121	1.2516e-12	He	1	1.58712m	-22.131999999999998	1.3530005747765625e-08
3122	3.58791e-11	Ne	6	553.650A	-22.131999999999998	1.3530005747765625e-08
3123	1.89846e-13	He	2	10.4634m	-22.133000000000003	1.3498887598065128e-08
3124	2.0741599999999998e-13	He	2	9.57713m	-22.134	1.3467841018123124e-08
3125	7.80989e-11	Ca	3	254.350A	-22.134	1.3467841018123124e-08
3126	7.63588e-11	C	5	260.146A	-22.135	1.3436865843333405e-08
3127	1.0977899999999999e-10	Fe	5	180.950A	-22.135	1.3436865843333405e-08
3128	2.10993e-11	Si	3	941.475A	-22.135	1.3436865843333405e-08
3129	2.94766e-11	P	5	673.905A	-22.136999999999997	1.337512905267991e-08
3130	5.21876e-12	Fe	5	3806.35A	-22.136999999999997	1.337512905267991e-08
3131	1.0136399999999998e-10	Fe	8	195.972A	-22.136999999999997	1.337512905267991e-08
3132	6.15933e-11	Ar	3	322.510A	-22.136999999999997	1.337512905267991e-08
3133	6.658980000000001e-14	H	1	29.8311m	-22.139	1.3313675916813303e-08
3134	5.08436e-11	P	5	390.697A	-22.14	1.3283055311917385e-08
3135	1.23193e-12	Fe	5	1.61246m	-22.141	1.3252505132458553e-08
3136	2.3903799999999998e-12	He	1	8310.17A	-22.143	1.3191615402328085e-08
3137	2.4256e-11	O	3	818.949A	-22.143	1.3191615402328085e-08
3138	1.27914e-12	He	1	1.55295m	-22.145	1.3131005435095252e-08
3139	1.0387700000000002e-10	Fe	6	191.230A	-22.146	1.3100804960648792e-08
3140	2.05868e-10	Si	6	96.4912A	-22.147	1.3070673945366192e-08
3141	8.3714e-11	Fe	8	237.290A	-22.147	1.3070673945366192e-08
3142	3.77493e-13	H	1	5.26220m	-22.148000000000003	1.3040612229495492e-08
3143	5.675270000000001e-13	H	1	3.50018m	-22.148000000000003	1.3040612229495492e-08
3144	1.70246e-11	C	1	1166.81A	-22.148000000000003	1.3040612229495492e-08
3145	3.41625e-11	Cl	6	581.470A	-22.149	1.301061965365289e-08
3146	1.1062899999999999e-10	Fe	5	179.560A	-22.15	1.2980696058820525e-08
3147	4.431530000000001e-12	Fe	5	4482.52A	-22.151	1.2950841286346367e-08
3148	1.27557e-10	Fe	6	155.730A	-22.151	1.2950841286346367e-08
3149	1.45239e-13	H	1	13.6771m	-22.151999999999997	1.29210551779436e-08
3150	5.38142e-11	S	3	369.130A	-22.153000000000002	1.289133757568892e-08
3151	3.15928e-13	He	1	6.28765m	-22.154	1.2861688322022984e-08
3152	1.71985e-11	P	2	1155.01A	-22.154	1.2861688322022984e-08
3153	1.2529700000000002e-10	C	5	158.539A	-22.155	1.2832107259748084e-08
3154	2.64971e-13	He	1	7.49683m	-22.156	1.280259423202858e-08
3155	4.69105e-11	Fe	6	423.454A	-22.156999999999996	1.2773149082389238e-08
3156	5.603350000000001e-13	H	1	3.54510m	-22.156999999999996	1.2773149082389238e-08
3157	4.27166e-13	He	1	4.65029m	-22.158	1.274377165471459e-08
3158	5.60878e-11	Ca	8	354.167A	-22.159000000000002	1.2714461793248756e-08
3159	3.54448e-11	Al	3	560.433A	-22.159000000000002	1.2714461793248756e-08
3160	2.6495799999999997e-13	He	1	7.49722m	-22.160999999999998	1.2656044147708959e-08
3161	6.68205e-13	Fe	4	2.97281m	-22.162	1.2626936053910245e-08
3162	4.3909e-11	Fe	3	452.401A	-22.163	1.2597894906869514e-08
3163	3.68563e-11	S	2	538.970A	-22.163	1.2597894906869514e-08
3164	1.5597299999999999e-12	He	1	1.27359m	-22.164	1.25689205526135e-08
3165	2.3401e-12	He	1	8488.72A	-22.165	1.2540012837523158e-08
3166	8.59491e-13	Sc	5	2.31119m	-22.165	1.2540012837523158e-08
3167	4.22796e-11	Na	4	469.835A	-22.166	1.2511171608332459e-08
3168	1.0445600000000001e-10	Ar	5	190.170A	-22.166	1.2511171608332459e-08
3169	6.549689999999999e-13	He	1	3.03289m	-22.169	1.2425045308783305e-08
3170	1.57861e-13	H	1	12.5835m	-22.17	1.2396468497571185e-08
3171	7.33755e-11	O	5	270.723A	-22.17	1.2396468497571185e-08
3172	3.6104e-11	Ca	7	550.201A	-22.171	1.236795741120111e-08
3173	1.0167600000000001e-10	Ca	4	195.370A	-22.171	1.236795741120111e-08
3174	1.07957e-11	Ca	2	1840.03A	-22.171999999999997	1.2339511898510034e-08
3175	2.266e-12	Fe	5	8766.29A	-22.171999999999997	1.2339511898510034e-08
3176	1.10291e-10	S	5	180.110A	-22.171999999999997	1.2339511898510034e-08
3177	6.920180000000001e-13	He	1	2.87051m	-22.174	1.2282816991250445e-08
3178	1.0522e-11	Fe	6	1887.89A	-22.175	1.2254567296091276e-08
3179	7.913e-11	Fe	7	251.036A	-22.175	1.2254567296091276e-08
3180	8.80127e-11	Fe	6	225.700A	-22.175	1.2254567296091276e-08
3181	5.87275e-13	He	1	3.38248m	-22.176	1.2226382573428106e-08
3182	9.52327e-12	Mg	3	2085.89A	-22.176	1.2226382573428106e-08
3183	2.8149900000000003e-12	He	1	7056.67A	-22.176	1.2226382573428106e-08
3184	5.641649999999999e-13	H	1	3.52103m	-22.177	1.2198262673828142e-08
3185	6.725889999999999e-10	N	6	29.5343A	-22.178	1.2170207448202573e-08
3186	1.29825e-12	He	1	1.53009m	-22.178	1.2170207448202573e-08
3187	2.5538699999999997e-13	H	1	7.77818m	-22.179000000000002	1.2142216747805387e-08
3188	4.51187e-13	He	1	4.40271m	-22.18	1.2114290424232776e-08
3189	1.60472e-13	He	1	12.3788m	-22.180999999999997	1.208642832942205e-08
3190	6.54254e-11	S	3	303.620A	-22.180999999999997	1.208642832942205e-08
3191	3.66995e-12	Fe	4	5412.74A	-22.183000000000003	1.2030896235537509e-08
3192	3.75205e-11	N	4	529.430A	-22.183000000000003	1.2030896235537509e-08
3193	1.27948e-12	Fe	5	1.55254m	-22.185	1.1975619288448258e-08
3194	2.3076200000000002e-12	He	1	8608.19A	-22.185	1.1975619288448258e-08
3195	1.02508e-11	Mg	3	1937.84A	-22.186	1.1948076128399392e-08
3196	1.18675e-10	C	5	167.385A	-22.186	1.1948076128399392e-08
3197	4.19261e-12	C	2	4737.97A	-22.188000000000002	1.1893179705137148e-08
3198	6.95856e-13	He	1	2.85468m	-22.189	1.1865826150868492e-08
3199	7.43192e-11	Fe	7	267.286A	-22.189	1.1865826150868492e-08
3200	1.31893e-10	Na	4	150.610A	-22.189	1.1865826150868492e-08
3201	7.88547e-11	S	6	251.912A	-22.19	1.1838535508028782e-08
3202	1.28886e-12	He	1	1.54124m	-22.191	1.1811307631925943e-08
3203	1.07242e-10	Fe	6	185.230A	-22.191	1.1811307631925943e-08
3204	6.70394e-11	Sc	4	296.310A	-22.191	1.1811307631925943e-08
3205	2.09898e-11	O	1	946.387A	-22.195	1.1703020912667936e-08
3206	1.26594e-12	He	1	1.56915m	-22.195999999999998	1.1676104711485539e-08
3207	7.1102300000000005e-12	Fe	5	2793.78A	-22.195999999999998	1.1676104711485539e-08
3208	9.07841e-11	Ar	4	218.810A	-22.197	1.1649250415847905e-08
3209	5.733579999999999e-13	He	1	3.46458m	-22.197	1.1649250415847905e-08
3210	5.82195e-14	He	2	34.1199m	-22.198	1.1622457883376327e-08
3211	2.32394e-11	Mg	7	854.774A	-22.198	1.1622457883376327e-08
3212	9.12506e-11	Fe	8	217.691A	-22.199	1.1595726972019467e-08
3213	1.0140700000000001e-12	He	1	1.95889m	-22.2	1.1569057540052788e-08
3214	8.56653e-11	Fe	8	231.885A	-22.2	1.1569057540052788e-08
3215	2.74613e-11	Ar	2	723.361A	-22.201	1.1542449446077425e-08
3216	5.99158e-11	Ar	3	331.540A	-22.203000000000003	1.1489416708131534e-08
3217	1.1458899999999999e-12	He	1	1.73353m	-22.203000000000003	1.1489416708131534e-08
3218	3.55637e-11	Ne	3	558.560A	-22.203000000000003	1.1489416708131534e-08
3219	2.36964e-12	He	1	8382.91A	-22.206	1.1410324119841135e-08
3220	1.89259e-13	He	2	10.4959m	-22.206	1.1410324119841135e-08
3221	4.58092e-11	Ti	4	433.635A	-22.206	1.1410324119841135e-08
3222	8.74784e-12	C	5	2270.79A	-22.206	1.1410324119841135e-08
3223	4.2726400000000003e-13	He	1	4.64923m	-22.206999999999997	1.138408110260158e-08
3224	1.22201e-10	N	5	162.556A	-22.208000000000002	1.1357898442626594e-08
3225	7.8982e-14	He	1	25.1506m	-22.208000000000002	1.1357898442626594e-08
3226	1.39969e-10	Fe	6	141.920A	-22.208000000000002	1.1357898442626594e-08
3227	1.11435e-10	Na	3	178.260A	-22.211	1.127971121970769e-08
3228	3.84387e-13	H	1	5.16782m	-22.211	1.127971121970769e-08
3229	3.56164e-12	O	1	5577.34A	-22.213	1.1227885654257772e-08
3230	2.34982e-12	He	1	8453.59A	-22.213	1.1227885654257772e-08
3231	7.14979e-14	He	2	27.7833m	-22.214000000000002	1.1202062233845278e-08
3232	9.908580000000001e-14	He	2	20.0477m	-22.215	1.117629820565171e-08
3233	6.54082e-13	He	1	3.03700m	-22.215	1.117629820565171e-08
3234	5.70503e-11	P	5	348.192A	-22.215	1.117629820565171e-08
3235	4.04291e-11	Na	6	491.341A	-22.217	1.112494777984189e-08
3236	9.170139999999999e-12	Fe	5	2166.21A	-22.217	1.112494777984189e-08
3237	1.2264000000000002e-13	He	2	16.1974m	-22.218000000000004	1.1099361109970703e-08
3238	1.75807e-13	He	2	11.2990m	-22.218000000000004	1.1099361109970703e-08
3239	8.35706e-13	He	1	2.37697m	-22.219	1.1073833287807398e-08
3240	6.560119999999999e-12	S	4	3028.06A	-22.219	1.1073833287807398e-08
3241	7.96899e-11	S	6	249.272A	-22.219	1.1073833287807398e-08
3242	3.3369899999999996e-13	He	1	5.95280m	-22.22	1.1048364178005814e-08
3243	4.7063e-11	Fe	6	422.082A	-22.221	1.1022953645531181e-08
3244	1.60479e-13	He	2	12.3782m	-22.221	1.1022953645531181e-08
3245	1.4291e-13	He	2	13.9000m	-22.221	1.1022953645531181e-08
3246	7.0997e-12	Mg	2	2797.93A	-22.224	1.094707216637705e-08
3247	1.06902e-11	Mg	3	1858.19A	-22.225	1.092189459906445e-08
3248	8.398469999999999e-13	He	1	2.36525m	-22.225	1.092189459906445e-08
3249	9.0511e-11	Ar	4	219.470A	-22.226	1.089677493854986e-08
3250	8.89775e-14	H	1	22.3253m	-22.226	1.089677493854986e-08
3251	4.60551e-11	Mg	7	431.319A	-22.23	1.0796872705422093e-08
3252	1.27762e-10	Fe	6	155.480A	-22.23	1.0796872705422093e-08
3253	1.12451e-10	Na	3	176.650A	-22.23	1.0796872705422093e-08
3254	1.29701e-12	He	1	1.53155m	-22.230999999999998	1.0772040587283663e-08
3255	1.2505200000000001e-10	Mg	3	158.850A	-22.233	1.0722547556512623e-08
3256	3.88996e-14	He	2	51.0659m	-22.233	1.0722547556512623e-08
3257	1.31259e-12	He	1	1.51338m	-22.234	1.0697886381472977e-08
3258	7.250289999999999e-12	Fe	5	2739.82A	-22.234	1.0697886381472977e-08
3259	7.815239999999999e-12	Ti	4	2541.76A	-22.236	1.0648734058329352e-08
3260	2.31936e-12	He	1	8564.64A	-22.237	1.0624242649624649e-08
3261	5.55468e-13	He	1	3.57616m	-22.238000000000003	1.059980756959669e-08
3262	1.32645e-12	He	1	1.49756m	-22.238000000000003	1.059980756959669e-08
3263	1.0441299999999999e-10	N	5	190.249A	-22.238000000000003	1.059980756959669e-08
3264	1.27311e-11	C	1	1560.31A	-22.238000000000003	1.059980756959669e-08
3265	3.06254e-11	S	6	648.627A	-22.238000000000003	1.059980756959669e-08
3266	9.80426e-11	S	8	202.610A	-22.239	1.0575428688693457e-08
3267	9.55711e-11	Fe	7	207.850A	-22.239	1.0575428688693457e-08
3268	1.32795e-12	He	1	1.49587m	-22.24	1.0551105877660378e-08
3269	1.02871e-10	Ar	5	193.100A	-22.241999999999997	1.0502627949672706e-08
3270	3.58595e-11	Ne	6	553.953A	-22.243000000000002	1.0478472575692876e-08
3271	5.36004e-12	Ca	2	3706.02A	-22.243000000000002	1.0478472575692876e-08
3272	1.3746e-12	He	1	1.44510m	-22.244	1.0454372757531712e-08
3273	1.0045e-11	Mg	3	1977.55A	-22.244	1.0454372757531712e-08
3274	1.03155e-11	Fe	5	1925.68A	-22.249000000000002	1.033470254215511e-08
3275	1.11642e-10	Fe	5	177.930A	-22.25	1.0310933385895312e-08
3276	7.78088e-11	Fe	7	255.298A	-22.25	1.0310933385895312e-08
3277	2.33103e-12	He	1	8521.77A	-22.252	1.026355895027094e-08
3278	2.6510799999999997e-13	H	1	7.49298m	-22.252	1.026355895027094e-08
3279	6.928069999999999e-13	He	1	2.86724m	-22.253	1.0239953419731829e-08
3280	1.2776700000000001e-12	He	1	1.55474m	-22.253	1.0239953419731829e-08
3281	2.35797e-12	He	1	8424.38A	-22.254	1.021640218040639e-08
3282	1.7219200000000001e-13	H	1	11.5362m	-22.254	1.021640218040639e-08
3283	2.84377e-12	He	1	6985.26A	-22.254	1.021640218040639e-08
3284	5.94872e-11	Na	5	333.928A	-22.254	1.021640218040639e-08
3285	1.12502e-10	Na	3	176.570A	-22.254	1.021640218040639e-08
3286	1.14481e-12	He	1	1.73517m	-22.255	1.0192905107428383e-08
3287	8.68126e-11	Ar	4	228.820A	-22.256999999999998	1.0146072962484286e-08
3288	4.20308e-13	Fe	4	4.72617m	-22.258000000000003	1.0122737642218742e-08
3289	1.89251e-13	He	1	10.4964m	-22.259	1.0099455991700657e-08
3290	7.127560000000001e-12	O	5	2786.99A	-22.26	1.0076227887492786e-08
3291	7.20797e-13	He	1	2.75590m	-22.26	1.0076227887492786e-08
3292	8.10975e-11	Fe	7	244.945A	-22.261	1.0053053206442198e-08
3293	1.30391e-12	He	1	1.52345m	-22.263	1.0006863622615647e-08
3294	9.609189999999999e-12	B	3	2067.24A	-22.264	9.983848474947272e-09
3295	6.89109e-11	Fe	7	288.263A	-22.265	9.960886260649565e-09
3296	1.16472e-13	H	1	17.0552m	-22.266	9.93797685797932e-09
3297	2.38741e-12	He	1	8320.50A	-22.266	9.93797685797932e-09
3298	8.856e-11	Fe	8	224.305A	-22.266	9.93797685797932e-09
3299	4.06502e-14	He	2	48.8668m	-22.267	9.915120145472997e-09
3300	3.90273e-13	H	1	5.08989m	-22.268	9.892316001946665e-09
3301	3.15309e-11	O	5R	630.000A	-22.268	9.892316001946665e-09
3302	6.67839e-11	Sc	5	297.444A	-22.268	9.892316001946665e-09
3303	5.7343e-13	He	1	3.46415m	-22.275	9.734148807614144e-09
3304	4.64694e-11	Fe	6	427.474A	-22.275	9.734148807614144e-09
3305	3.36466e-13	He	1	5.90385m	-22.275	9.734148807614144e-09
3306	7.57231e-11	Na	2	262.330A	-22.275	9.734148807614144e-09
3307	7.64573e-14	Fe	2	25.9811m	-22.276999999999997	9.68942445640505e-09
3308	1.79884e-11	C	1	1104.29A	-22.278000000000002	9.66713939855902e-09
3309	1.7912e-11	C	1	1109.00A	-22.279	9.644905594923906e-09
3310	2.13842e-12	Fe	4	9289.32A	-22.279	9.644905594923906e-09
3311	3.48036e-13	He	1	5.70759m	-22.28	9.622722927618056e-09
3312	7.76913e-11	Fe	8	255.684A	-22.28	9.622722927618056e-09
3313	2.2560100000000001e-13	He	1	8.80514m	-22.281	9.600591279031332e-09
3314	1.42443e-11	Fe	6	1394.56A	-22.281999999999996	9.57851053182386e-09
3315	2.32908e-12	He	1	8528.88A	-22.283	9.55648056892556e-09
3316	1.3243200000000002e-12	He	1	1.49997m	-22.285	9.512572529123128e-09
3317	1.06762e-10	N	5	186.063A	-22.285	9.512572529123128e-09
3318	4.78838e-11	Fe	6	414.847A	-22.285	9.512572529123128e-09
3319	6.87157e-11	S	6	289.082A	-22.285999999999998	9.490694219422865e-09
3320	1.5036e-13	He	2	13.2113m	-22.287	9.468866228438503e-09
3321	2.32388e-12	Cl	3	8547.96A	-22.287	9.468866228438503e-09
3322	1.32309e-12	He	1	1.50137m	-22.288	9.447088440440286e-09
3323	2.36487e-12	He	1	8399.81A	-22.288	9.447088440440286e-09
3324	1.3098e-12	He	1	1.51660m	-22.288	9.447088440440286e-09
3325	2.65031e-13	He	1	7.49515m	-22.291	9.382055141053138e-09
3326	2.94779e-11	P	5	673.877A	-22.291	9.382055141053138e-09
3327	1.04528e-11	Fe	4	1900.39A	-22.296	9.274659643930144e-09
3328	3.32793e-11	Ne	1	596.901A	-22.296999999999997	9.253328518681613e-09
3329	1.1837299999999998e-12	He	1	1.67812m	-22.296999999999997	9.253328518681613e-09
3330	6.22778e-13	K	7	3.18966m	-22.296999999999997	9.253328518681613e-09
3331	5.11397e-14	He	1	38.8435m	-22.298000000000002	9.232046453659596e-09
3332	6.46453e-14	He	1	30.7284m	-22.298000000000002	9.232046453659596e-09
3333	6.3986e-11	Ar	3	310.450A	-22.299	9.210813336029007e-09
3334	1.36907e-13	He	2	14.5094m	-22.3	9.189629053213739e-09
3335	4.90201e-11	Fe	3	405.231A	-22.302	9.147406543019963e-09
3336	1.28739e-12	He	1	1.54300m	-22.303	9.126368091781833e-09
3337	1.31487e-12	He	1	1.51076m	-22.303	9.126368091781833e-09
3338	1.0204600000000002e-10	Fe	8	194.661A	-22.304000000000002	9.105378027638823e-09
3339	1.2158e-13	He	2	16.3386m	-22.304000000000002	9.105378027638823e-09
3340	4.10049e-13	He	1	4.84441m	-22.304000000000002	9.105378027638823e-09
3341	1.08556e-12	He	1	1.82988m	-22.305	9.084436239303777e-09
3342	4.67501e-11	Fe	6	424.907A	-22.305	9.084436239303777e-09
3343	1.31926e-12	He	1	1.50573m	-22.305	9.084436239303777e-09
3344	1.0400999999999999e-13	He	2	19.0985m	-22.305	9.084436239303777e-09
3345	8.37403e-14	He	2	23.7215m	-22.305999999999997	9.063542615745344e-09
3346	2.8767200000000006e-14	H	1	69.0524m	-22.305999999999997	9.063542615745344e-09
3347	3.64314e-11	O	4	545.256A	-22.307	9.042697046187535e-09
3348	7.33445e-11	O	5	270.838A	-22.308000000000003	9.02189942010922e-09
3349	4.84452e-12	K	6	4100.40A	-22.309	9.001149627243674e-09
3350	2.65416e-11	C	5	748.426A	-22.309	9.001149627243674e-09
3351	1.6075e-13	He	1	12.3574m	-22.31	8.980447557577412e-09
3352	6.01862e-14	He	2	33.0050m	-22.31	8.980447557577412e-09
3353	4.74329e-11	S	3	418.790A	-22.311999999999998	8.93918614905387e-09
3354	1.06741e-13	H	1	18.6099m	-22.311999999999998	8.93918614905387e-09
3355	4.58901e-11	Ca	8	432.870A	-22.311999999999998	8.93918614905387e-09
3356	8.03221e-11	C	5	247.310A	-22.313000000000002	8.918626591432631e-09
3357	2.37076e-12	He	1	8378.95A	-22.313000000000002	8.918626591432631e-09
3358	1.52584e-11	P	2	1301.87A	-22.313000000000002	8.918626591432631e-09
3359	6.26963e-13	He	1	3.16836m	-22.314	8.898114319481905e-09
3360	2.38405e-12	He	1	8332.23A	-22.315	8.877649224447448e-09
3361	4.02064e-11	Na	6	494.062A	-22.315	8.877649224447448e-09
3362	7.57127e-11	Fe	7	262.366A	-22.316	8.857231197825506e-09
3363	1.52256e-11	P	2	1304.68A	-22.316	8.857231197825506e-09
3364	3.95338e-13	H	1	5.02467m	-22.318	8.816535917050414e-09
3365	2.73254e-13	H	1	7.26960m	-22.320999999999998	8.75584331070241e-09
3366	1.09651e-10	Ar	5	181.160A	-22.322	8.735705429908047e-09
3367	2.3372299999999997e-12	He	1	8499.15A	-22.323	8.71561386495426e-09
3368	1.08076e-11	Ca	2	1838.01A	-22.324	8.69556850931757e-09
3369	4.0215e-12	Ca	7	4939.56A	-22.324	8.69556850931757e-09
3370	2.86617e-12	He	1	6930.67A	-22.324	8.69556850931757e-09
3371	7.21585e-13	He	1	2.75289m	-22.328000000000003	8.615847058035405e-09
3372	2.37583e-12	He	1	8361.07A	-22.329	8.59603115968733e-09
3373	1.33405e-12	He	1	1.48904m	-22.329	8.59603115968733e-09
3374	2.36667e-12	He	1	8393.42A	-22.329	8.59603115968733e-09
3375	2.45719e-11	Si	2	808.421A	-22.33	8.57626083664075e-09
3376	2.1164699999999997e-13	He	1	9.38565m	-22.33	8.57626083664075e-09
3377	5.315449999999999e-13	He	1	3.73712m	-22.33	8.57626083664075e-09
3378	2.38022e-12	He	1	8345.65A	-22.331999999999997	8.536856497411965e-09
3379	3.59769e-13	He	1	5.52144m	-22.331999999999997	8.536856497411965e-09
3380	1.83921e-13	H	1	10.8006m	-22.333000000000002	8.517222272311802e-09
3381	6.919199999999999e-13	He	1	2.87092m	-22.334	8.497633204676403e-09
3382	3.4508e-12	Fe	4	5756.48A	-22.334	8.497633204676403e-09
3383	5.73371e-13	He	1	3.46450m	-22.335	8.478089190646272e-09
3384	3.25983e-14	He	2	60.9371m	-22.335	8.478089190646272e-09
3385	1.08996e-10	Ca	5	182.250A	-22.335	8.478089190646272e-09
3386	7.43194e-13	He	1	2.67285m	-22.336	8.458590126601129e-09
3387	4.7918e-11	Fe	6	414.551A	-22.337	8.439135909158743e-09
3388	9.29506e-11	F	3	213.710A	-22.338	8.419726435174855e-09
3389	1.46418e-10	Fe	6	135.670A	-22.34	8.381041306190931e-09
3390	1.44458e-10	Ne	4	137.510A	-22.34	8.381041306190931e-09
3391	2.5322400000000003e-14	He	2	78.4462m	-22.340999999999998	8.361765446086194e-09
3392	2.48769e-11	C	1	798.512A	-22.340999999999998	8.361765446086194e-09
3393	1.29554e-12	He	1	1.53329m	-22.345	8.2851043196827e-09
3394	2.8997e-13	He	1	6.85052m	-22.346999999999998	8.247037723134716e-09
3395	4.06921e-13	H	1	4.88165m	-22.346999999999998	8.247037723134716e-09
3396	6.01886e-12	Ne	5	3300.37A	-22.348000000000003	8.22807006271842e-09
3397	3.74945e-11	K	3	529.797A	-22.348000000000003	8.22807006271842e-09
3398	1.01932e-10	Ca	4	194.880A	-22.348000000000003	8.22807006271842e-09
3399	5.08576e-11	Fe	3	390.590A	-22.349	8.209146026710652e-09
3400	1.60676e-13	He	1	12.3630m	-22.349	8.209146026710652e-09
3401	8.897739999999999e-14	He	1	22.3253m	-22.35	8.190265514777856e-09
3402	3.4734499999999997e-13	Fe	5	5.71894m	-22.35	8.190265514777856e-09
3403	2.08229e-11	N	1	953.970A	-22.351	8.171428426817568e-09
3404	2.63307e-11	O	1	754.421A	-22.351	8.171428426817568e-09
3405	2.2659e-11	N	1	876.670A	-22.353	8.133884123554426e-09
3406	2.83229e-11	Ne	4	701.358A	-22.354	8.115176709195547e-09
3407	2.34413e-12	He	1	8474.14A	-22.355	8.096512320695673e-09
3408	6.04198e-11	P	5	328.774A	-22.355	8.096512320695673e-09
3409	3.99729e-13	H	1	4.96948m	-22.355999999999998	8.077890859098206e-09
3410	3.36525e-13	He	1	5.90281m	-22.355999999999998	8.077890859098206e-09
3411	1.13286e-11	Mg	2	1753.47A	-22.357	8.059312225673878e-09
3412	2.3518400000000002e-12	O	1	8446.36A	-22.358	8.040776321920689e-09
3413	1.28728e-11	P	2	1543.13A	-22.358	8.040776321920689e-09
3414	2.40252e-12	He	1	8268.17A	-22.359	8.022283049563124e-09
3415	1.37925e-12	Fe	5	1.44024m	-22.36	8.003832310551759e-09
3416	1.2714599999999999e-10	C	5	156.233A	-22.361	7.985424007062482e-09
3417	1.18265e-12	He	1	1.67966m	-22.361	7.985424007062482e-09
3418	1.3249799999999999e-12	He	1	1.49922m	-22.362	7.967058041496432e-09
3419	6.7001e-11	S	3	296.480A	-22.362	7.967058041496432e-09
3420	5.3170400000000005e-12	O	2R	3736.00A	-22.362	7.967058041496432e-09
3421	1.17761e-13	He	2	16.8684m	-22.364	7.93045273485955e-09
3422	8.59571e-11	Fe	8	231.097A	-22.366	7.89401561432945e-09
3423	5.11549e-14	H	1	38.8320m	-22.366	7.89401561432945e-09
3424	5.49903e-12	Al	3	3612.35A	-22.366999999999997	7.875859882232765e-09
3425	4.55463e-11	Ca	8	436.138A	-22.366999999999997	7.875859882232765e-09
3426	1.3422e-12	He	1	1.47999m	-22.366999999999997	7.875859882232765e-09
3427	1.37164e-12	He	1	1.44823m	-22.368000000000002	7.857745907161032e-09
3428	3.85061e-12	Fe	2	5158.78A	-22.369	7.83967359307601e-09
3429	9.4084e-14	H	1	21.1135m	-22.37	7.821642844159898e-09
3430	8.27583e-11	F	4	240.030A	-22.371	7.80365356481559e-09
3431	3.3734400000000002e-12	Co	3	5888.48A	-22.372	7.78570565966559e-09
3432	6.7284e-11	N	4	295.233A	-22.372	7.78570565966559e-09
3433	7.85407e-12	Mg	3	2529.19A	-22.374000000000002	7.749933591535527e-09
3434	1.11636e-10	Fe	5	177.940A	-22.374000000000002	7.749933591535527e-09
3435	1.14319e-11	Mg	2	1737.63A	-22.375	7.732109238895585e-09
3436	2.89296e-11	Ne	5	686.649A	-22.375	7.732109238895585e-09
3437	1.31695e-12	He	1	1.50837m	-22.375	7.732109238895585e-09
3438	5.31447e-13	He	1	3.73781m	-22.375999999999998	7.714325881129122e-09
3439	4.0355900000000003e-13	H	1	4.92232m	-22.375999999999998	7.714325881129122e-09
3440	1.27225e-11	C	1	1561.37A	-22.377	7.696583423950478e-09
3441	8.26004e-12	Fe	2	2404.89A	-22.377	7.696583423950478e-09
3442	1.0430899999999999e-13	He	2	19.0438m	-22.378	7.678881773290977e-09
3443	3.69494e-13	He	1	5.37613m	-22.378	7.678881773290977e-09
3444	2.36331e-12	He	1	8405.37A	-22.379	7.661220835298228e-09
3445	2.35001e-12	He	1	8452.91A	-22.379	7.661220835298228e-09
3446	1.30244e-12	He	1	1.52517m	-22.38	7.643600516335757e-09
3447	1.21251e-12	He	1	1.63829m	-22.38	7.643600516335757e-09
3448	9.5097e-14	Fe	6	20.8886m	-22.381	7.626020722982265e-09
3449	1.09085e-10	Fe	7	182.100A	-22.383000000000003	7.590982340491513e-09
3450	3.36452e-13	He	1	5.90409m	-22.383000000000003	7.590982340491513e-09
3451	5.29118e-14	He	1	37.5426m	-22.383000000000003	7.590982340491513e-09
3452	8.898139999999999e-14	He	2	22.3243m	-22.384	7.573523565584298e-09
3453	2.80148e-13	H	1	7.09071m	-22.384	7.573523565584298e-09
3454	5.737600000000001e-13	He	1	3.46215m	-22.385	7.556104944745045e-09
3455	2.34982e-12	Fe	5	8453.62A	-22.385	7.556104944745045e-09
3456	1.33084e-11	N	1	1492.63A	-22.385	7.556104944745045e-09
3457	2.8839400000000003e-12	He	1	6887.97A	-22.386999999999997	7.521387796075957e-09
3458	3.87606e-13	He	1	5.12491m	-22.389	7.486830158215628e-09
3459	5.15469e-12	Si	2	3853.66A	-22.389	7.486830158215628e-09
3460	7.141210000000001e-14	He	2	27.8167m	-22.389	7.486830158215628e-09
3461	6.78103e-13	He	1	2.92942m	-22.391	7.452431298278645e-09
3462	6.40396e-11	Ar	3	310.190A	-22.392	7.435291181925777e-09
3463	5.10007e-11	P	5	389.494A	-22.392	7.435291181925777e-09
3464	1.56278e-10	Mg	4	127.110A	-22.393	7.4181904867465956e-09
3465	3.4516900000000002e-12	N	2R	5755.00A	-22.393	7.4181904867465956e-09
3466	1.3498400000000002e-10	C	5	147.162A	-22.394000000000002	7.401129122074915e-09
3467	2.35508e-12	He	1	8434.72A	-22.394000000000002	7.401129122074915e-09
3468	2.29418e-13	He	1	8.65862m	-22.395	7.38410699745314e-09
3469	1.91146e-11	O	1	1039.23A	-22.395	7.38410699745314e-09
3470	6.39449e-11	Ar	3	310.650A	-22.395	7.38410699745314e-09
3471	6.23277e-11	S	3	318.710A	-22.395	7.38410699745314e-09
3472	1.21072e-13	H	1	16.4071m	-22.395	7.38410699745314e-09
3473	2.3594700000000002e-12	He	1	8419.02A	-22.396	7.3671240226315405e-09
3474	4.71171e-11	Ne	4	421.598A	-22.396	7.3671240226315405e-09
3475	7.43982e-13	He	1	2.67002m	-22.397	7.350180107568193e-09
3476	5.1142e-14	He	2	38.8417m	-22.397	7.350180107568193e-09
3477	1.0789e-10	O	6	184.117A	-22.397	7.350180107568193e-09
3478	1.34909e-12	He	1	1.47243m	-22.398000000000003	7.333275162427967e-09
3479	6.214099999999999e-10	C	5	31.9667A	-22.398000000000003	7.333275162427967e-09
3480	1.53435e-11	P	2	1294.65A	-22.398000000000003	7.333275162427967e-09
3481	5.68915e-11	Mg	6	349.164A	-22.399	7.316409097582766e-09
3482	1.00822e-10	C	5	197.024A	-22.399	7.316409097582766e-09
3483	1.1367e-12	He	1	1.74755m	-22.4	7.299581823610275e-09
3484	6.637460000000001e-12	Mg	5	2992.78A	-22.403000000000002	7.249331855789049e-09
3485	1.0130799999999999e-10	Ca	4	196.080A	-22.403000000000002	7.249331855789049e-09
3486	6.809e-11	Cr	7	291.738A	-22.405	7.216024201431436e-09
3487	7.60965e-13	He	1	2.61043m	-22.405	7.216024201431436e-09
3488	3.80484e-12	Fe	4	5220.83A	-22.406	7.199427806313272e-09
3489	2.10687e-12	Fe	4	9428.44A	-22.406	7.199427806313272e-09
3490	1.90831e-11	O	1	1040.94A	-22.406	7.199427806313272e-09
3491	1.9364100000000002e-13	H	1	10.2584m	-22.406	7.199427806313272e-09
3492	1.30833e-12	He	1	1.51831m	-22.406	7.199427806313272e-09
3493	4.2782799999999996e-13	He	1	4.64309m	-22.406999999999996	7.182869581844656e-09
3494	1.32162e-12	He	1	1.50304m	-22.41	7.1334230554444285e-09
3495	3.32779e-11	Ca	8	596.926A	-22.410999999999998	7.117016637690218e-09
3496	2.27326e-11	Si	5	873.831A	-22.410999999999998	7.117016637690218e-09
3497	2.32956e-13	He	1	8.52714m	-22.413	7.0843169165377525e-09
3498	6.77712e-11	Mg	6	293.110A	-22.415	7.0517674369567625e-09
3499	3.7764299999999996e-13	He	1	5.26011m	-22.418000000000003	7.003223411373857e-09
3500	1.36827e-12	He	1	1.45179m	-22.418000000000003	7.003223411373857e-09
3501	1.8037200000000001e-12	He	1	1.10131m	-22.419	6.987116444491334e-09
3502	1.7572e-11	C	1	1130.46A	-22.42	6.971046522604595e-09
3503	1.1775599999999998e-13	He	1	16.8692m	-22.42	6.971046522604595e-09
3504	1.35498e-12	He	1	1.46603m	-22.421	6.955013560512631e-09
3505	4.80255e-12	Fe	5	4136.23A	-22.421	6.955013560512631e-09
3506	2.84448e-11	Ne	4	698.351A	-22.421999999999997	6.939017473210213e-09
3507	4.0964699999999994e-12	Fe	6	4849.16A	-22.423000000000002	6.9230581758875666e-09
3508	1.3134e-12	He	1	1.51245m	-22.423000000000002	6.9230581758875666e-09
3509	1.1048700000000001e-10	Na	3	179.790A	-22.423000000000002	6.9230581758875666e-09
3510	3.57604e-11	Cl	6	555.488A	-22.423000000000002	6.9230581758875666e-09
3511	1.0296700000000001e-10	Ca	4	192.920A	-22.425	6.891249612918281e-09
3512	1.31779e-12	He	1	1.50741m	-22.426	6.875400178625752e-09
3513	1.7321400000000001e-12	P	2	1.14682m	-22.426	6.875400178625752e-09
3514	1.8248900000000002e-13	He	1	10.8853m	-22.427	6.859587197020488e-09
3515	4.07082e-13	He	1	4.87972m	-22.427	6.859587197020488e-09
3516	2.7587900000000002e-14	He	2	72.0042m	-22.427	6.859587197020488e-09
3517	3.5260699999999997e-12	Fe	4	5633.60A	-22.427	6.859587197020488e-09
3518	1.99119e-11	P	5	997.615A	-22.429000000000002	6.8280702567093315e-09
3519	8.88838e-11	P	7	223.488A	-22.43	6.812366130903814e-09
3520	4.40205e-12	Fe	4	4512.55A	-22.433000000000003	6.7654701323197455e-09
3521	2.20272e-12	Si	4	9018.14A	-22.433000000000003	6.7654701323197455e-09
3522	2.41213e-11	C	3	823.525A	-22.434	6.749909982805024e-09
3523	3.87665e-13	He	1	5.12413m	-22.435	6.734385620641098e-09
3524	1.36005e-12	He	1	1.46057m	-22.435	6.734385620641098e-09
3525	1.36444e-12	He	1	1.45587m	-22.436	6.71889696351929e-09
3526	1.1296200000000001e-10	Fe	5	175.850A	-22.436	6.71889696351929e-09
3527	7.20699e-13	He	1	2.75628m	-22.436999999999998	6.703443929320391e-09
3528	2.43704e-13	Fe	4	8.15106m	-22.436999999999998	6.703443929320391e-09
3529	5.25928e-12	Fe	5	3777.03A	-22.438000000000002	6.688026436113788e-09
3530	9.017339999999999e-14	He	2	22.0292m	-22.439	6.672644402157687e-09
3531	1.1870299999999999e-14	He	2	167.345m	-22.44	6.657297745897908e-09
3532	1.34519e-10	N	5	147.670A	-22.441	6.641986385968118e-09
3533	2.8603400000000003e-13	H	1	6.94480m	-22.441	6.641986385968118e-09
3534	4.43292e-12	Mg	2	4481.13A	-22.441999999999997	6.626710241188958e-09
3535	2.89827e-12	He	1	6853.89A	-22.443	6.611469230567719e-09
3536	6.89188e-14	H	1	28.8230m	-22.445	6.5810922887600556e-09
3537	5.09257e-12	Al	2	3900.67A	-22.445	6.5810922887600556e-09
3538	1.45737e-11	S	2	1363.03A	-22.445999999999998	6.565956196518056e-09
3539	2.04036e-11	O	1	973.577A	-22.447	6.550854916322135e-09
3540	2.12568e-11	O	1	934.501A	-22.448	6.535788368106863e-09
3541	6.030390000000001e-13	He	1	3.29406m	-22.449	6.520756471990901e-09
3542	3.8454e-13	He	1	5.16577m	-22.451	6.49079631744979e-09
3543	2.20746e-11	N	1	899.879A	-22.453000000000003	6.460973817314826e-09
3544	2.96029e-12	He	1	6710.31A	-22.453000000000003	6.460973817314826e-09
3545	9.04753e-12	P	2	2195.57A	-22.454	6.446113989890883e-09
3546	7.67213e-14	He	2	25.8917m	-22.454	6.446113989890883e-09
3547	1.17637e-10	Cr	6	168.863A	-22.454	6.446113989890883e-09
3548	1.75432e-11	C	1	1132.32A	-22.454	6.446113989890883e-09
3549	1.52277e-11	P	2	1304.49A	-22.454	6.446113989890883e-09
3550	2.43755e-13	He	1	8.14936m	-22.454	6.446113989890883e-09
3551	1.23491e-12	He	1	1.60858m	-22.454	6.446113989890883e-09
3552	1.21143e-12	He	1	1.63975m	-22.454	6.446113989890883e-09
3553	2.45366e-12	He	1	8095.85A	-22.456	6.416496786402867e-09
3554	1.80954e-11	C	1	1097.76A	-22.459	6.3723259332180344e-09
3555	4.50345e-11	Ca	8	441.094A	-22.46	6.357669990269725e-09
3556	7.61411e-11	Na	2	260.890A	-22.46	6.357669990269725e-09
3557	7.61753e-13	He	1	2.60773m	-22.46	6.357669990269725e-09
3558	1.50425e-12	Fe	2	1.32055m	-22.46	6.357669990269725e-09
3559	4.97004e-11	Fe	6	399.684A	-22.461	6.343047755054872e-09
3560	4.3187300000000003e-14	He	1	45.9960m	-22.463	6.3139040979010254e-09
3561	6.13934e-14	He	2	32.3560m	-22.463	6.3139040979010254e-09
3562	7.75301e-13	He	1	2.56216m	-22.465999999999998	6.270439487816256e-09
3563	7.63201e-14	H	1	26.0278m	-22.467	6.256017877189719e-09
3564	4.1866e-12	C	2	4744.77A	-22.469	6.227274086002612e-09
3565	2.93245e-11	Ar	2	677.401A	-22.469	6.227274086002612e-09
3566	5.29789e-11	F	2	374.950A	-22.47	6.212951753045371e-09
3567	2.5346e-13	He	1	7.83731m	-22.47	6.212951753045371e-09
3568	1.32801e-13	H	1	14.9580m	-22.471999999999998	6.184405832725045e-09
3569	7.1594e-13	He	1	2.77460m	-22.471999999999998	6.184405832725045e-09
3570	1.4321700000000001e-12	He	1	1.38702m	-22.471999999999998	6.184405832725045e-09
3571	6.3683e-11	Na	6	311.927A	-22.471999999999998	6.184405832725045e-09
3572	2.01787e-13	H	1	9.84425m	-22.474	6.1559910689948556e-09
3573	2.67096e-11	Ne	1	743.720A	-22.475	6.141832682427219e-09
3574	5.56653e-12	Fe	6	3568.56A	-22.475	6.141832682427219e-09
3575	5.888e-10	C	6	33.7372A	-22.475	6.141832682427219e-09
3576	4.38242e-14	He	2	45.3276m	-22.475	6.141832682427219e-09
3577	3.05769e-13	He	1	6.49657m	-22.475	6.141832682427219e-09
3578	3.9042800000000004e-13	He	1	5.08787m	-22.475	6.141832682427219e-09
3579	4.03719e-13	He	1	4.92036m	-22.476	6.127706859245113e-09
3580	2.06065e-11	N	1	963.990A	-22.476999999999997	6.11361352455478e-09
3581	4.44336e-11	Fe	3	447.059A	-22.478	6.099552603634661e-09
3582	1.1208299999999999e-10	Na	3	177.230A	-22.478	6.099552603634661e-09
3583	4.68059e-11	Fe	6	424.401A	-22.48	6.071527705078569e-09
3584	1.0106e-10	Ca	4	196.560A	-22.480999999999998	6.057563578857322e-09
3585	1.2638e-10	Mg	3	157.180A	-22.483	6.0297316023458475e-09
3586	5.32109e-13	He	1	3.73316m	-22.484	6.015863604493302e-09
3587	2.65498e-13	He	1	7.48195m	-22.484	6.015863604493302e-09
3588	1.17454e-12	He	1	1.69125m	-22.487	5.974450690733751e-09
3589	1.48286e-10	Fe	6	133.960A	-22.487	5.974450690733751e-09
3590	1.40153e-13	He	1	14.1735m	-22.488000000000003	5.960709835449694e-09
3591	1.38975e-10	Mg	5	142.935A	-22.488000000000003	5.960709835449694e-09
3592	2.9109899999999997e-13	H	1	6.82396m	-22.49	5.9333228614672185e-09
3593	3.9549499999999997e-13	He	1	5.02268m	-22.491	5.919676597565642e-09
3594	4.2544399999999994e-13	He	1	4.66912m	-22.491	5.919676597565642e-09
3595	7.9106e-11	S	6	251.112A	-22.491999999999997	5.906061719200148e-09
3596	2.08298e-11	N	1	953.655A	-22.491999999999997	5.906061719200148e-09
3597	3.99887e-13	He	1	4.96751m	-22.493000000000002	5.8924781541858624e-09
3598	2.91001e-12	He	1	6826.26A	-22.493000000000002	5.8924781541858624e-09
3599	6.44297e-11	Na	5	308.312A	-22.494	5.8789258305042674e-09
3600	8.37315e-13	He	1	2.37240m	-22.496	5.851914619891787e-09
3601	9.02232e-11	Fe	7	220.170A	-22.496	5.851914619891787e-09
3602	5.09033e-11	Fe	3	390.239A	-22.496	5.851914619891787e-09
3603	5.01462e-11	Fe	3	396.131A	-22.497	5.838455589750153e-09
3604	3.37652e-11	Ne	1	588.311A	-22.497	5.838455589750153e-09
3605	1.29312e-10	C	5	153.616A	-22.498	5.825027514518854e-09
3606	3.4646e-11	Sc	5	573.355A	-22.499000000000002	5.811630323003573e-09
3607	7.64497e-12	Fe	2	2598.37A	-22.499000000000002	5.811630323003573e-09
3608	1.0742200000000001e-10	Ar	5	184.920A	-22.499000000000002	5.811630323003573e-09
3609	4.243980000000001e-12	Fe	5	4680.62A	-22.5	5.798263944173783e-09
3610	1.9610400000000003e-12	Fe	5	1.01295m	-22.500999999999998	5.784928307162224e-09
3611	6.64278e-11	Sc	4	299.039A	-22.500999999999998	5.784928307162224e-09
3612	1.96769e-10	Si	6	100.953A	-22.502	5.7716233412646305e-09
3613	3.22005e-11	Ar	2	616.899A	-22.502	5.7716233412646305e-09
3614	3.05409e-11	S	6	650.422A	-22.502	5.7716233412646305e-09
3615	4.89671e-11	Fe	3	405.670A	-22.506	5.7187087804137085e-09
3616	2.55488e-13	He	1	7.77509m	-22.506	5.7187087804137085e-09
3617	1.10205e-10	Ar	5	180.250A	-22.508000000000003	5.6924337002795175e-09
3618	3.4870699999999996e-12	Al	3	5696.60A	-22.509	5.679341466074558e-09
3619	2.3554099999999998e-14	He	2	84.3354m	-22.51	5.6662793431726446e-09
3620	2.9353700000000002e-12	Fe	4	6767.28A	-22.51	5.6662793431726446e-09
3621	6.66192e-14	He	2	29.8179m	-22.511	5.6532472623197936e-09
3622	1.22194e-10	N	5	162.564A	-22.511999999999997	5.640245154421164e-09
3623	9.93918e-11	F	4	199.860A	-22.513	5.62727295054078e-09
3624	4.2550299999999997e-13	He	1	4.66847m	-22.514	5.6143305819014935e-09
3625	2.48981e-11	Si	2	797.830A	-22.514	5.6143305819014935e-09
3626	2.61946e-13	He	1	7.58341m	-22.515	5.601417979884017e-09
3627	7.7609e-13	He	1	2.55956m	-22.516	5.5885350760271125e-09
3628	5.72082e-11	P	5	347.231A	-22.516	5.5885350760271125e-09
3629	9.40215e-12	Ca	2	2112.76A	-22.517	5.575681802026813e-09
3630	4.57076e-11	Mg	7	434.599A	-22.518	5.562858089736384e-09
3631	7.87035e-13	He	1	2.52396m	-22.52	5.5372990784813766e-09
3632	3.02681e-13	H	1	6.56284m	-22.52	5.5372990784813766e-09
3633	4.58913e-11	F	2	432.859A	-22.52	5.5372990784813766e-09
3634	1.2526799999999999e-12	He	1	1.58576m	-22.521	5.52456364400542e-09
3635	9.50862e-11	Ar	5	208.910A	-22.521	5.52456364400542e-09
3636	3.36993e-13	He	1	5.89462m	-22.522	5.511857500215994e-09
3637	1.88565e-14	Fe	3	105.345m	-22.522	5.511857500215994e-09
3638	2.2387599999999996e-14	H	1	88.7295m	-22.522	5.511857500215994e-09
3639	1.79556e-11	C	1	1106.31A	-22.522	5.511857500215994e-09
3640	8.324980000000001e-14	H	1	23.8613m	-22.524	5.486532815384615e-09
3641	8.38103e-13	He	1	2.37017m	-22.526	5.461324486910786e-09
3642	7.43095e-13	He	1	2.67321m	-22.526999999999997	5.448763789146593e-09
3643	1.04583e-10	Ca	4	189.940A	-22.528000000000002	5.436231980185514e-09
3644	2.33754e-12	Ca	2	8498.02A	-22.528000000000002	5.436231980185514e-09
3645	2.86528e-11	Ne	5	693.281A	-22.528000000000002	5.436231980185514e-09
3646	2.9548899999999996e-13	H	1	6.72257m	-22.529	5.423728993585322e-09
3647	5.31672e-14	He	2	37.3623m	-22.53	5.411254763056292e-09
3648	3.7837599999999996e-14	He	1	52.4992m	-22.53	5.411254763056292e-09
3649	1.91046e-12	N	1	1.03977m	-22.533	5.37400394728542e-09
3650	2.06847e-12	He	1	9603.44A	-22.534000000000002	5.3616440811893026e-09
3651	1.23383e-12	He	1	1.60999m	-22.535999999999998	5.337009564326639e-09
3652	5.17636e-12	Fe	5	3837.54A	-22.537	5.32473478295025e-09
3653	2.08681e-13	H	1	9.51904m	-22.537	5.32473478295025e-09
3654	2.91973e-12	He	1	6803.52A	-22.538	5.312488232787619e-09
3655	1.04464e-10	N	5	190.155A	-22.538	5.312488232787619e-09
3656	1.43696e-10	Fe	6	138.240A	-22.538	5.312488232787619e-09
3657	3.5038099999999996e-14	He	1	56.6938m	-22.539	5.300269848908756e-09
3658	2.4915e-12	He	1	7972.90A	-22.54	5.2880795665330505e-09
3659	8.45975e-12	Fe	2	2348.12A	-22.541	5.275917321028749e-09
3660	1.5216e-11	P	2	1305.50A	-22.541	5.275917321028749e-09
3661	7.44719e-13	He	1	2.66738m	-22.541	5.275917321028749e-09
3662	1.61217e-13	He	1	12.3215m	-22.541999999999998	5.263783047912926e-09
3663	3.82494e-11	Ar	2	519.340A	-22.541999999999998	5.263783047912926e-09
3664	1.42522e-13	H	1	13.9378m	-22.545	5.227547420288339e-09
3665	3.7839300000000006e-14	He	2	52.4969m	-22.546	5.215524394857128e-09
3666	7.1202699999999995e-12	O	5	2789.85A	-22.546	5.215524394857128e-09
3667	2.9932e-13	H	1	6.63654m	-22.549	5.179620977463491e-09
3668	6.02942e-13	He	1	3.29459m	-22.55	5.167708179791947e-09
3669	1.4370400000000001e-10	C	5	138.232A	-22.551	5.155822780794784e-09
3670	1.5792300000000001e-13	He	1	12.5785m	-22.551	5.155822780794784e-09
3671	2.65213e-13	He	1	7.49001m	-22.551	5.155822780794784e-09
3672	1.04958e-11	Fe	4	1892.61A	-22.552	5.143964717456716e-09
3673	1.11843e-10	Ca	5	177.610A	-22.552	5.143964717456716e-09
3674	1.07376e-10	Na	3	185.000A	-22.555	5.1085539134173176e-09
3675	1.1497e-10	Na	3	172.780A	-22.555999999999997	5.096804565457439e-09
3676	6.54179e-13	He	1	3.03655m	-22.555999999999997	5.096804565457439e-09
3677	2.30528e-12	Fe	2	8616.95A	-22.557	5.0850822402479545e-09
3678	6.19891e-14	H	1	32.0451m	-22.558000000000003	5.07338687563826e-09
3679	2.43067e-11	Ne	4	817.241A	-22.558000000000003	5.07338687563826e-09
3680	4.1843900000000005e-12	C	2	4747.28A	-22.559	5.061718409620824e-09
3681	3.87592e-13	He	1	5.12509m	-22.559	5.061718409620824e-09
3682	1.6069000000000002e-13	He	1	12.3620m	-22.56	5.0500767803305154e-09
3683	2.21643e-12	Fe	4	8962.37A	-22.561	5.038461926044536e-09
3684	8.41715e-12	Fe	2	2360.00A	-22.561	5.038461926044536e-09
3685	5.866779999999999e-13	Fe	4	3.38592m	-22.561999999999998	5.026873785182166e-09
3686	4.80226e-11	Fe	6	413.648A	-22.561999999999998	5.026873785182166e-09
3687	1.04754e-11	Mg	3	1896.30A	-22.564	5.003777398112676e-09
3688	8.98519e-11	Ar	6	221.080A	-22.565	4.992269029450852e-09
3689	7.87823e-13	He	1	2.52144m	-22.566	4.9807871293024985e-09
3690	1.2033200000000002e-12	He	1	1.65080m	-22.566	4.9807871293024985e-09
3691	7.57482e-11	Fe	7	262.243A	-22.566999999999997	4.969331636791682e-09
3692	7.967590000000001e-13	He	1	2.49316m	-22.566999999999997	4.969331636791682e-09
3693	1.0947e-10	Na	3	181.460A	-22.568	4.95790249118244e-09
3694	1.14771e-10	O	6	173.080A	-22.570999999999998	4.9237725304994464e-09
3695	1.08668e-10	Ar	5	182.800A	-22.572	4.912448167927019e-09
3696	6.661619999999999e-14	He	1	29.8192m	-22.573	4.901149850665758e-09
3697	3.23854e-12	Ar	5	6133.78A	-22.573	4.901149850665758e-09
3698	4.0151599999999994e-14	H	1	49.4737m	-22.574	4.889877518813111e-09
3699	6.03604e-13	He	1	3.29098m	-22.574	4.889877518813111e-09
3700	2.92788e-12	He	1	6784.58A	-22.576	4.867410572412025e-09
3701	1.12489e-10	Na	3	176.590A	-22.576999999999998	4.8562158387460745e-09
3702	2.95732e-12	He	1	6717.05A	-22.576999999999998	4.8562158387460745e-09
3703	4.95719e-11	Na	5	400.720A	-22.578000000000003	4.845046852253e-09
3704	9.908139999999999e-12	Mg	3	2004.86A	-22.579	4.833903553716105e-09
3705	4.6332199999999995e-12	Fe	2	4287.39A	-22.58	4.822785884054652e-09
3706	1.26701e-12	He	1	1.56782m	-22.58	4.822785884054652e-09
3707	2.1549099999999998e-12	Mg	2	9218.25A	-22.581	4.811693784323822e-09
3708	1.1295600000000001e-10	Fe	5	175.860A	-22.581	4.811693784323822e-09
3709	4.63492e-14	He	2	42.8583m	-22.583000000000002	4.789586059552575e-09
3710	3.88133e-13	He	1	5.11796m	-22.583000000000002	4.789586059552575e-09
3711	4.54222e-13	He	1	4.37329m	-22.583000000000002	4.789586059552575e-09
3712	4.6806300000000004e-12	Fe	2	4243.97A	-22.584	4.778570317299241e-09
3713	6.60998e-12	Ar	3	3005.22A	-22.585	4.767579910549998e-09
3714	2.027e-14	He	2	97.9991m	-22.585	4.767579910549998e-09
3715	5.97352e-11	Na	5	332.542A	-22.586	4.7566147810348815e-09
3716	2.35173e-12	O	1	8446.76A	-22.586	4.7566147810348815e-09
3717	1.3209e-11	Na	4	1503.85A	-22.587	4.745674870617789e-09
3718	5.68979e-11	Mg	6	349.125A	-22.588	4.734760121296442e-09
3719	4.5428100000000003e-13	He	1	4.37272m	-22.588	4.734760121296442e-09
3720	1.93341e-11	O	1	1027.43A	-22.589000000000002	4.723870475201927e-09
3721	4.08118e-11	Na	7	486.733A	-22.59	4.713005874598463e-09
3722	2.73362e-13	He	1	7.26672m	-22.590999999999998	4.702166261882981e-09
3723	6.26618e-11	Ar	3	317.010A	-22.590999999999998	4.702166261882981e-09
3724	8.72085e-12	C	5	2277.81A	-22.590999999999998	4.702166261882981e-09
3725	4.50984e-11	Ne	6	440.469A	-22.590999999999998	4.702166261882981e-09
3726	5.27874e-11	F	2	376.311A	-22.590999999999998	4.702166261882981e-09
3727	1.14704e-12	He	1	1.73180m	-22.592	4.691351579584894e-09
3728	4.14379e-11	Ar	7	479.379A	-22.593000000000004	4.6805617703658335e-09
3729	1.25036e-10	Fe	6	158.870A	-22.593000000000004	4.6805617703658335e-09
3730	2.29284e-11	N	1	866.371A	-22.593000000000004	4.6805617703658335e-09
3731	2.14567e-13	H	1	9.25792m	-22.594	4.66979677701942e-09
3732	6.33978e-11	Ar	3	313.330A	-22.595	4.659056542470654e-09
3733	7.34632e-11	Mg	6	270.400A	-22.595	4.659056542470654e-09
3734	4.68548e-11	Fe	6	423.958A	-22.596	4.648341009775843e-09
3735	1.04248e-10	Ca	4	190.550A	-22.596	4.648341009775843e-09
3736	4.432719999999999e-12	Mg	2	4481.32A	-22.596999999999998	4.637650122122376e-09
3737	2.7934299999999997e-12	Fe	4	7111.12A	-22.596999999999998	4.637650122122376e-09
3738	3.02801e-13	He	1	6.56023m	-22.598000000000003	4.626983822828116e-09
3739	9.49787e-14	H	1	20.9147m	-22.599	4.616342055341557e-09
3740	3.60223e-11	Ca	7	551.449A	-22.601	4.59513189023468e-09
3741	1.4756e-10	Fe	6	134.620A	-22.601999999999997	4.584563380160215e-09
3742	1.3290299999999998e-12	He	1	1.49466m	-22.603	4.574019176984337e-09
3743	3.99206e-11	Ar	2	497.599A	-22.604	4.56349922480288e-09
3744	1.71694e-11	P	2	1156.97A	-22.605	4.5530034678399934e-09
3745	1.04463e-11	Mg	3	1901.58A	-22.605	4.5530034678399934e-09
3746	7.67115e-13	He	1	2.58950m	-22.605	4.5530034678399934e-09
3747	7.60866e-13	He	1	2.61077m	-22.605999999999998	4.542531850448292e-09
3748	1.48298e-10	Fe	6	133.950A	-22.607	4.53208431710823e-09
3749	2.9347799999999997e-12	He	1	6768.64A	-22.607	4.53208431710823e-09
3750	1.7226e-13	He	1	11.5317m	-22.608	4.521660812428061e-09
3751	8.04909e-13	He	1	2.46791m	-22.608	4.521660812428061e-09
3752	1.2516e-12	He	1	1.58713m	-22.609	4.5112612811434026e-09
3753	3.28971e-14	He	2	60.3836m	-22.61	4.500885668117011e-09
3754	7.975479999999999e-13	He	1	2.49069m	-22.61	4.500885668117011e-09
3755	1.50668e-13	H	1	13.1843m	-22.612	4.48020597692353e-09
3756	2.8141500000000002e-14	He	1	70.5879m	-22.612	4.48020597692353e-09
3757	5.942869999999999e-10	C	5	33.4257A	-22.614	4.459621300280347e-09
3758	6.16315e-11	Ar	3	322.310A	-22.616	4.43913120163533e-09
3759	2.65888e-11	O	1	747.099A	-22.616	4.43913120163533e-09
3760	1.81686e-11	C	1	1093.34A	-22.616999999999997	4.42892148318828e-09
3761	9.77582e-11	Fe	7	203.200A	-22.618000000000002	4.418735246441976e-09
3762	2.89113e-11	Ne	5	687.083A	-22.618000000000002	4.418735246441976e-09
3763	1.18119e-10	Fe	8	168.173A	-22.618000000000002	4.418735246441976e-09
3764	2.52028e-12	He	1	7881.85A	-22.619	4.408572437390149e-09
3765	8.343479999999999e-13	He	1	2.38084m	-22.619	4.408572437390149e-09
3766	1.0661000000000001e-10	C	5	186.329A	-22.621	4.388316886964791e-09
3767	1.32902e-11	N	1	1494.68A	-22.623	4.368154402339916e-09
3768	2.8025900000000004e-13	He	1	7.08790m	-22.623	4.368154402339916e-09
3769	7.64283e-11	Na	2	259.910A	-22.623	4.368154402339916e-09
3770	1.13336e-10	Ca	6	175.270A	-22.625	4.348084555917086e-09
3771	1.28067e-10	Fe	6	155.110A	-22.625	4.348084555917086e-09
3772	6.09245e-11	Ar	3	326.050A	-22.625	4.348084555917086e-09
3773	7.70029e-11	Fe	7	257.970A	-22.627	4.328106922062386e-09
3774	3.69687e-11	He	1	537.331A	-22.627	4.328106922062386e-09
3775	2.3427399999999996e-13	He	1	8.47916m	-22.627	4.328106922062386e-09
3776	2.9539599999999997e-12	He	1	6724.69A	-22.628	4.318152552372466e-09
3777	3.6481e-13	Fe	8	5.44515m	-22.628	4.318152552372466e-09
3778	3.84844e-11	Al	3	516.169A	-22.628	4.318152552372466e-09
3779	2.9406700000000002e-12	He	1	6755.09A	-22.63	4.298312443581887e-09
3780	1.14502e-11	Mg	2	1734.85A	-22.63	4.298312443581887e-09
3781	1.18239e-10	Fe	8	168.003A	-22.63	4.298312443581887e-09
3782	4.30239e-11	Ca	8	461.708A	-22.63	4.298312443581887e-09
3783	1.27875e-12	He	1	1.55343m	-22.633000000000003	4.268723068848535e-09
3784	8.90128e-14	He	1	22.3164m	-22.634	4.258905278231012e-09
3785	6.37663e-11	Ar	3	311.520A	-22.634	4.258905278231012e-09
3786	2.64971e-13	He	1	7.49684m	-22.634	4.258905278231012e-09
3787	1.2257200000000002e-12	He	1	1.62064m	-22.636	4.239337385938172e-09
3788	1.15157e-11	Al	2	1724.98A	-22.638	4.2198593999436936e-09
3789	2.64957e-13	He	1	7.49723m	-22.639	4.210153992646047e-09
3790	1.03804e-11	P	8	1913.66A	-22.639	4.210153992646047e-09
3791	5.04545e-11	F	2	393.710A	-22.64	4.2004709071657275e-09
3792	8.11805e-13	He	1	2.44695m	-22.641	4.190810092164047e-09
3793	1.158e-11	S	9	1715.41A	-22.642	4.181171496420259e-09
3794	2.1963200000000001e-13	H	1	9.04441m	-22.643	4.171555068831521e-09
3795	5.02602e-14	H	1	39.5233m	-22.643	4.171555068831521e-09
3796	2.94573e-12	He	1	6743.47A	-22.644000000000002	4.161960758412492e-09
3797	5.30536e-12	Fe	5	3744.23A	-22.645	4.152388514295129e-09
3798	2.95013e-12	He	1	6733.43A	-22.645	4.152388514295129e-09
3799	5.4482600000000004e-14	H	1	36.4602m	-22.645	4.152388514295129e-09
3800	7.57192e-11	Fe	7	262.344A	-22.647	4.13331002207764e-09
3801	3.44984e-12	Fe	4	5758.08A	-22.647	4.13331002207764e-09
3802	1.34017e-10	C	5	148.223A	-22.647	4.13331002207764e-09
3803	3.8804e-11	C	5	511.918A	-22.648000000000003	4.123803672825216e-09
3804	2.99438e-13	He	1	6.63391m	-22.648000000000003	4.123803672825216e-09
3805	2.86147e-13	He	1	6.94205m	-22.648000000000003	4.123803672825216e-09
3806	8.056970000000001e-13	He	1	2.46550m	-22.648000000000003	4.123803672825216e-09
3807	8.35136e-13	He	1	2.37859m	-22.65	4.104856516024388e-09
3808	3.82464e-11	K	8	519.381A	-22.65	4.104856516024388e-09
3809	6.92017e-13	He	1	2.87052m	-22.651	4.0954156080199434e-09
3810	1.7569299999999998e-14	He	2	113.064m	-22.653000000000002	4.076598882529027e-09
3811	1.92835e-12	Fe	5	1.03013m	-22.653000000000002	4.076598882529027e-09
3812	5.70951e-13	He	1	3.47919m	-22.656	4.048535773214453e-09
3813	7.30633e-11	C	5	271.880A	-22.656	4.048535773214453e-09
3814	1.13468e-11	Mg	2	1750.66A	-22.656	4.048535773214453e-09
3815	2.14179e-11	O	1	927.472A	-22.656	4.048535773214453e-09
3816	4.76678e-13	He	1	4.16727m	-22.656999999999996	4.039224399323972e-09
3817	2.22503e-11	Ne	5	892.771A	-22.658	4.029934440999097e-09
3818	6.24418e-12	Ca	2	3181.27A	-22.658	4.029934440999097e-09
3819	1.09785e-12	Fe	2	1.80939m	-22.658	4.029934440999097e-09
3820	7.05368e-12	Al	2	2816.18A	-22.658	4.029934440999097e-09
3821	4.23025e-13	He	1	4.69581m	-22.658	4.029934440999097e-09
3822	4.451e-11	Fe	6	446.292A	-22.659000000000002	4.020665848985494e-09
3823	1.3796700000000002e-10	Fe	6	143.980A	-22.659000000000002	4.020665848985494e-09
3824	2.8779900000000004e-14	He	2	69.0220m	-22.66	4.011418574142009e-09
3825	1.83994e-13	He	1	10.7963m	-22.66	4.011418574142009e-09
3826	4.94784e-11	Ne	5	401.477A	-22.660999999999998	4.00219256744048e-09
3827	1.17859e-10	Fe	8	168.545A	-22.660999999999998	4.00219256744048e-09
3828	8.21731e-11	Fe	9	241.739A	-22.660999999999998	4.00219256744048e-09
3829	2.05929e-11	N	1	964.626A	-22.660999999999998	4.00219256744048e-09
3830	2.9121399999999996e-13	He	1	6.82125m	-22.662	3.992987779965504e-09
3831	6.54743e-13	He	1	3.03393m	-22.662	3.992987779965504e-09
3832	6.50858e-13	Ca	5	3.05204m	-22.663	3.983804162914247e-09
3833	7.19325e-11	Mg	7	276.154A	-22.663	3.983804162914247e-09
3834	7.84886e-13	He	1	2.53087m	-22.663	3.983804162914247e-09
3835	5.81859e-11	O	5	341.396A	-22.663	3.983804162914247e-09
3836	2.95606e-13	He	1	6.71990m	-22.664	3.974641667596087e-09
3837	9.54334e-11	F	3	208.150A	-22.664	3.974641667596087e-09
3838	4.76619e-13	He	1	4.16779m	-22.664	3.974641667596087e-09
3839	4.2597e-13	He	1	4.66334m	-22.665	3.965500245432417e-09
3840	1.12946e-11	S	3	1758.76A	-22.665	3.965500245432417e-09
3841	4.12323e-11	Fe	3	481.770A	-22.665	3.965500245432417e-09
3842	8.17694e-13	He	1	2.42933m	-22.666	3.956379847956262e-09
3843	2.52215e-12	P	2	7875.99A	-22.666	3.956379847956262e-09
3844	1.2513299999999999e-12	He	1	1.58747m	-22.666999999999998	3.947280426812248e-09
3845	8.30985e-13	He	1	2.39047m	-22.668000000000003	3.938201933756051e-09
3846	1.04699e-13	H	1	18.9729m	-22.671	3.911091542335521e-09
3847	4.26056e-11	Ca	9	466.240A	-22.671	3.911091542335521e-09
3848	2.51283e-11	Si	2	790.520A	-22.671999999999997	3.902096281404019e-09
3849	2.31215e-13	H	1	8.59135m	-22.671999999999997	3.902096281404019e-09
3850	5.024869999999999e-12	Fe	6	3953.22A	-22.671999999999997	3.902096281404019e-09
3851	5.9728e-11	Na	5	332.582A	-22.673000000000002	3.893121708998495e-09
3852	1.2659299999999998e-12	He	1	1.56915m	-22.673000000000002	3.893121708998495e-09
3853	5.733579999999999e-13	He	1	3.46458m	-22.674	3.884167777536787e-09
3854	7.75203e-13	He	1	2.56249m	-22.675	3.875234439545947e-09
3855	1.5756199999999998e-13	H	1	12.6074m	-22.675	3.875234439545947e-09
3856	4.50955e-11	Ne	6	440.498A	-22.678	3.848557513306581e-09
3857	1.3191899999999999e-10	C	5	150.581A	-22.679000000000002	3.8397060766507325e-09
3858	1.28847e-12	He	1	1.54171m	-22.679000000000002	3.8397060766507325e-09
3859	1.78888e-11	C	1	1110.44A	-22.679000000000002	3.8397060766507325e-09
3860	8.12593e-13	He	1	2.44458m	-22.679000000000002	3.8397060766507325e-09
3861	3.59849e-11	Cl	6	552.023A	-22.68	3.830874997734302e-09
3862	2.24023e-13	H	1	8.86716m	-22.682	3.813273725941253e-09
3863	2.22532e-14	He	1	89.2657m	-22.682	3.813273725941253e-09
3864	8.227610000000001e-13	He	1	2.41437m	-22.682	3.813273725941253e-09
3865	1.08519e-10	Ar	5	183.050A	-22.682	3.813273725941253e-09
3866	7.22522e-12	Fe	2	2749.32A	-22.682	3.813273725941253e-09
3867	1.02315e-11	Mg	3	1941.51A	-22.683000000000003	3.804503439744412e-09
3868	1.44804e-12	Fe	2	1.37182m	-22.684	3.795753324646144e-09
3869	8.271530000000001e-13	He	1	2.40155m	-22.684	3.795753324646144e-09
3870	1.1216500000000001e-10	Ca	5	177.100A	-22.685	3.787023334254147e-09
3871	2.96284e-11	Ar	7	670.453A	-22.685	3.787023334254147e-09
3872	5.75033e-11	Ne	3	345.449A	-22.686	3.77831342228285e-09
3873	1.27255e-10	Mg	3	156.100A	-22.686	3.77831342228285e-09
3874	1.04677e-11	Fe	4	1897.70A	-22.689	3.752303695633318e-09
3875	3.71155e-11	F	6	535.206A	-22.689	3.752303695633318e-09
3876	8.316260000000001e-12	Fe	2	2388.63A	-22.689	3.752303695633318e-09
3877	5.36487e-15	C	1	370.269m	-22.69	3.7436736366149534e-09
3878	2.54267e-12	He	1	7812.43A	-22.69	3.7436736366149534e-09
3879	1.78368e-11	C	1	1113.68A	-22.691	3.7350634261815696e-09
3880	1.32351e-10	O	6	150.090A	-22.691	3.7350634261815696e-09
3881	6.54081e-13	He	1	3.03700m	-22.691999999999997	3.726473018682657e-09
3882	1.0678399999999999e-13	He	1	18.6025m	-22.693	3.7179023685726686e-09
3883	4.95708e-11	Na	5	400.729A	-22.694000000000003	3.7093514304109625e-09
3884	9.54026e-13	He	1	2.08217m	-22.694000000000003	3.7093514304109625e-09
3885	1.5404e-11	P	2	1289.57A	-22.695	3.700820158861317e-09
3886	3.02061e-12	Co	3	6576.31A	-22.695	3.700820158861317e-09
3887	1.98569e-11	P	5	1000.38A	-22.695	3.700820158861317e-09
3888	1.0495900000000001e-10	C	5	189.258A	-22.697	3.683816434774303e-09
3889	2.46075e-11	O	1	807.252A	-22.698	3.6753438920848823e-09
3890	1.24349e-12	He	1	1.59748m	-22.699	3.6668908357029088e-09
3891	1.78213e-11	C	1	1114.65A	-22.699	3.6668908357029088e-09
3892	1.07996e-10	O	6	183.937A	-22.7	3.6584572208111476e-09
3893	8.317729999999999e-13	He	1	2.38821m	-22.7	3.6584572208111476e-09
3894	4.2543000000000004e-13	He	1	4.66927m	-22.701	3.6500430026953528e-09
3895	3.1162200000000002e-12	Fe	10	6374.54A	-22.701	3.6500430026953528e-09
3896	2.27853e-13	H	1	8.71810m	-22.701	3.6500430026953528e-09
3897	2.65464e-11	N	5	748.291A	-22.703000000000003	3.633272578448968e-09
3898	2.5512899999999997e-13	Fe	3	7.78604m	-22.703000000000003	3.633272578448968e-09
3899	8.18482e-13	He	1	2.42699m	-22.703000000000003	3.633272578448968e-09
3900	1.9371800000000001e-13	He	1	10.2543m	-22.705	3.616579207302892e-09
3901	3.2070900000000002e-12	Fe	4	6193.92A	-22.708000000000002	3.5916828511579307e-09
3902	6.28909e-11	Si	7	315.856A	-22.709	3.5834222098306572e-09
3903	1.5327799999999998e-14	He	2	129.597m	-22.713	3.550569197538438e-09
3904	8.612370000000001e-13	He	1	2.30650m	-22.713	3.550569197538438e-09
3905	2.65983e-12	N	1	7468.31A	-22.713	3.550569197538438e-09
3906	7.73295e-12	Na	6	2568.81A	-22.714000000000002	3.5424031149904816e-09
3907	1.0725200000000001e-10	Fe	8	185.213A	-22.714000000000002	3.5424031149904816e-09
3908	1.93656e-11	O	1	1025.76A	-22.715	3.534255813911234e-09
3909	4.55677e-12	Fe	2	4359.33A	-22.715	3.534255813911234e-09
3910	3.30658e-11	K	2	600.755A	-22.715	3.534255813911234e-09
3911	7.992229999999999e-13	He	1	2.48547m	-22.715999999999998	3.5261272511044876e-09
3912	8.23549e-13	He	1	2.41206m	-22.715999999999998	3.5261272511044876e-09
3913	1.32795e-12	He	1	1.49588m	-22.717	3.518017383473381e-09
3914	8.27941e-13	He	1	2.39926m	-22.718000000000004	3.5099261680202063e-09
3915	1.11435e-10	Na	3	178.260A	-22.718000000000004	3.5099261680202063e-09
3916	6.62115e-14	H	1	30.0015m	-22.718000000000004	3.5099261680202063e-09
3917	1.34201e-10	Na	5	148.020A	-22.719	3.5018535618462287e-09
3918	4.12275e-11	Mg	5	481.826A	-22.719	3.5018535618462287e-09
3919	1.29662e-12	He	1	1.53202m	-22.719	3.5018535618462287e-09
3920	4.94449e-13	He	1	4.01749m	-22.72	3.4937995221512366e-09
3921	1.77639e-14	H	1	111.825m	-22.721	3.4857640062334852e-09
3922	3.64738e-11	O	4	544.623A	-22.721	3.4857640062334852e-09
3923	9.64481e-11	Ar	5	205.960A	-22.721	3.4857640062334852e-09
3924	1.457e-11	Fe	7	1363.38A	-22.721	3.4857640062334852e-09
3925	5.27306e-13	He	1	3.76716m	-22.721999999999998	3.477746971489526e-09
3926	4.0539599999999993e-14	H	1	49.0002m	-22.724	3.4617681755985214e-09
3927	4.64312e-11	Fe	6	427.826A	-22.724	3.4617681755985214e-09
3928	1.3260600000000001e-12	He	1	1.49800m	-22.726	3.4458627956058888e-09
3929	1.1308499999999999e-10	C	5	175.659A	-22.726	3.4458627956058888e-09
3930	1.19693e-10	C	5	165.961A	-22.726999999999997	3.4379375310997757e-09
3931	9.98968e-11	Ar	6	198.850A	-22.728	3.4300304941961598e-09
3932	1.2776700000000001e-12	He	1	1.55474m	-22.73	3.4142709356038015e-09
3933	1.35207e-11	Ti	4	1469.19A	-22.730999999999998	3.4064183303594196e-09
3934	4.54749e-13	He	1	4.36823m	-22.730999999999998	3.4064183303594196e-09
3935	1.63448e-13	H	1	12.1534m	-22.730999999999998	3.4064183303594196e-09
3936	7.86936e-13	He	1	2.52428m	-22.735	3.3751880993883876e-09
3937	9.97762e-11	Ca	4	199.090A	-22.735	3.3751880993883876e-09
3938	5.33616e-11	Fe	6	372.261A	-22.735	3.3751880993883876e-09
3939	3.68041e-11	K	3	539.735A	-22.736	3.367425382172907e-09
3940	7.29459e-12	Si	8	2723.18A	-22.736	3.367425382172907e-09
3941	4.9439e-13	He	1	4.01798m	-22.737	3.3596805187116136e-09
3942	7.20795e-13	He	1	2.75591m	-22.737	3.3596805187116136e-09
3943	8.37216e-13	He	1	2.37268m	-22.738000000000003	3.351953467941929e-09
3944	1.1284500000000001e-13	H	1	17.6033m	-22.738000000000003	3.351953467941929e-09
3945	2.87786e-14	He	1	69.0251m	-22.74	3.33655264069967e-09
3946	9.41007e-12	Ca	7	2110.98A	-22.741	3.3288787825733603e-09
3947	1.47384e-10	Ne	4	134.780A	-22.741999999999997	3.3212225738310025e-09
3948	6.92581e-13	He	1	2.86818m	-22.744	3.305962942221543e-09
3949	2.01867e-13	He	1	9.84035m	-22.744	3.305962942221543e-09
3950	1.01499e-10	Ar	5	195.710A	-22.746	3.2907734222507255e-09
3951	2.57159e-11	Ca	8	772.457A	-22.747	3.283204853405102e-09
3952	1.2112e-13	He	1	16.4006m	-22.749000000000002	3.2681198973542463e-09
3953	1.71859e-14	He	1	115.586m	-22.749000000000002	3.2681198973542463e-09
3954	3.71348e-11	O	3	534.929A	-22.75	3.260603430170105e-09
3955	2.31306e-13	He	1	8.58794m	-22.75	3.260603430170105e-09
3956	1.32282e-12	He	1	1.50168m	-22.75	3.260603430170105e-09
3957	9.53327e-11	Ca	4	208.370A	-22.750999999999998	3.2531042503807678e-09
3958	1.30352e-12	He	1	1.52391m	-22.750999999999998	3.2531042503807678e-09
3959	3.36466e-13	He	1	5.90386m	-22.752	3.2456223182263025e-09
3960	2.78874e-13	He	1	7.12309m	-22.752	3.2456223182263025e-09
3961	2.55592e-12	O	1	7771.94A	-22.752	3.2456223182263025e-09
3962	8.13064e-11	Fe	7	244.316A	-22.752	3.2456223182263025e-09
3963	2.5604400000000003e-12	He	1	7758.21A	-22.753	3.2381575940382764e-09
3964	2.01215e-11	C	3	987.224A	-22.755	3.2232796113436947e-09
3965	1.50136e-10	Mg	4	132.310A	-22.755	3.2232796113436947e-09
3966	1.25782e-12	He	1	1.57927m	-22.756	3.2158662739555302e-09
3967	7.55002e-12	Fe	2	2631.05A	-22.758000000000003	3.2010907105733865e-09
3968	1.82208e-11	C	1	1090.21A	-22.759	3.1937284062408674e-09
3969	1.3452100000000001e-14	He	2	147.668m	-22.761	3.179054557121626e-09
3970	1.8313399999999998e-13	He	1	10.8469m	-22.763	3.1644481282149077e-09
3971	8.10957e-13	He	1	2.44951m	-22.764	3.1571700994831898e-09
3972	6.47033e-12	Al	7	3070.08A	-22.765	3.1499088097530264e-09
3973	7.66317e-11	Na	2	259.220A	-22.766	3.1426642205258343e-09
3974	3.20949e-14	H	1	61.8928m	-22.766	3.1426642205258343e-09
3975	8.69738e-11	Ne	4	228.396A	-22.766	3.1426642205258343e-09
3976	1.1041300000000001e-10	Ca	5	179.910A	-22.767	3.135436293391471e-09
3977	2.6503000000000003e-13	He	1	7.49518m	-22.768	3.1282249900282117e-09
3978	1.31984e-12	He	1	1.50507m	-22.769000000000002	3.121030272202444e-09
3979	9.44471e-12	Ca	2	2103.24A	-22.77	3.1138521017685165e-09
3980	6.84735e-13	Fe	4	2.90104m	-22.771	3.106690440668432e-09
3981	4.31956e-11	O	4	459.872A	-22.771	3.106690440668432e-09
3982	3.85853e-11	Fe	3	514.819A	-22.773000000000003	3.0924164946755423e-09
3983	8.20456e-11	Mn	7	242.115A	-22.773000000000003	3.0924164946755423e-09
3984	5.1175099999999995e-14	He	1	38.8166m	-22.774	3.0853041341037217e-09
3985	6.9005e-10	N	6	28.7870A	-22.775	3.0782081315072873e-09
3986	1.1641799999999998e-10	Na	3	170.630A	-22.776	3.0711284492639146e-09
3987	1.3227e-12	He	1	1.50181m	-22.776	3.0711284492639146e-09
3988	2.08764e-13	He	1	9.51527m	-22.776	3.0711284492639146e-09
3989	5.08786e-13	He	1	3.90429m	-22.776	3.0711284492639146e-09
3990	1.30941e-12	He	1	1.51706m	-22.776	3.0711284492639146e-09
3991	3.5036900000000003e-13	He	1	5.66958m	-22.779	3.049986949726088e-09
3992	1.28739e-12	He	1	1.54300m	-22.78	3.0429721743996643e-09
3993	4.21683e-11	Ca	8	471.076A	-22.78	3.0429721743996643e-09
3994	1.6851300000000002e-13	H	1	11.7881m	-22.781	3.035973532608815e-09
3995	2.08351e-11	N	1	953.415A	-22.781999999999996	3.0289909872474138e-09
3996	1.3775600000000002e-10	Fe	6	144.200A	-22.781999999999996	3.0289909872474138e-09
3997	1.12546e-10	Ar	5	176.500A	-22.781999999999996	3.0289909872474138e-09
3998	4.01986e-11	Na	6	494.158A	-22.783	3.0220245012946502e-09
3999	6.27055e-11	Ar	3	316.790A	-22.784000000000002	3.0150740378149836e-09
4000	1.3338699999999998e-13	Fe	4	14.8924m	-22.785	3.0081395599577493e-09
4001	6.65402e-13	Fe	5	2.98533m	-22.785999999999998	3.00122103095701e-09
4002	2.64981e-11	C	5	749.657A	-22.787	2.9943184141313894e-09
4003	2.26159e-11	N	1	878.341A	-22.787	2.9943184141313894e-09
4004	1.60749e-13	He	1	12.3575m	-22.787	2.9943184141313894e-09
4005	7.966609999999999e-13	He	1	2.49346m	-22.788	2.9874316728839256e-09
4006	7.59321e-14	H	1	26.1608m	-22.788	2.9874316728839256e-09
4007	2.14884e-12	Mg	2	9244.27A	-22.789	2.9805607707018013e-09
4008	1.4377899999999999e-10	Na	4	138.160A	-22.789	2.9805607707018013e-09
4009	5.70799e-13	He	1	3.48011m	-22.79	2.9737056711562016e-09
4010	1.3144700000000002e-12	He	1	1.51121m	-22.79	2.9737056711562016e-09
4011	4.77145e-13	He	1	4.16319m	-22.791999999999998	2.9600427346778495e-09
4012	1.31887e-12	He	1	1.50618m	-22.793000000000003	2.953234825305543e-09
4013	2.09429e-11	O	1	948.506A	-22.795	2.9396659438203355e-09
4014	3.46337e-11	Ne	1	573.559A	-22.795	2.9396659438203355e-09
4015	2.30906e-11	N	1	860.282A	-22.796	2.9329048997665506e-09
4016	5.51591e-12	Fe	5	3601.30A	-22.796	2.9329048997665506e-09
4017	3.77535e-12	Fe	2	5261.62A	-22.798000000000002	2.9194294258044455e-09
4018	1.22822e-10	Cr	6	161.734A	-22.798000000000002	2.9194294258044455e-09
4019	1.32854e-13	He	1	14.9521m	-22.799	2.912714924450551e-09
4020	2.27944e-13	He	1	8.71464m	-22.799	2.912714924450551e-09
4021	3.42731e-12	Fe	4	5795.93A	-22.799	2.912714924450551e-09
4022	1.19739e-13	H	1	16.5898m	-22.8	2.9060158660212102e-09
4023	3.23936e-14	H	1	61.3222m	-22.8	2.9060158660212102e-09
4024	2.14652e-13	He	1	9.25425m	-22.8	2.9060158660212102e-09
4025	3.60929e-11	Cl	6	550.370A	-22.8	2.9060158660212102e-09
4026	3.10181e-11	Ca	7	640.416A	-22.801	2.8993322149987297e-09
4027	6.67152e-11	Ar	3	297.750A	-22.801	2.8993322149987297e-09
4028	4.61476e-11	Mg	8	430.455A	-22.801	2.8993322149987297e-09
4029	5.08726e-13	He	1	3.90474m	-22.802	2.892663935947009e-09
4030	5.98801e-13	He	1	3.31737m	-22.802	2.892663935947009e-09
4031	1.05097e-10	Ca	4	189.010A	-22.802	2.892663935947009e-09
4032	2.52469e-11	Ca	8	786.807A	-22.803	2.8860109935115208e-09
4033	3.47115e-12	Al	3	5722.73A	-22.804000000000002	2.8793733524190272e-09
4034	3.2586599999999996e-15	C	1	609.590m	-22.804000000000002	2.8793733524190272e-09
4035	5.91026e-11	Ne	3	336.101A	-22.805	2.8727509774774377e-09
4036	4.81751e-11	Fe	6	412.339A	-22.805	2.8727509774774377e-09
4037	8.20681e-13	He	1	2.42048m	-22.805999999999997	2.8661438335755574e-09
4038	1.26956e-12	He	1	1.56468m	-22.807	2.8595518856829436e-09
4039	1.4407e-10	Mg	5	137.881A	-22.807	2.8595518856829436e-09
4040	1.50011e-10	Ne	4	132.420A	-22.808000000000003	2.852975098849744e-09
4041	1.33705e-10	C	5	148.569A	-22.808000000000003	2.852975098849744e-09
4042	1.38033e-10	C	5	143.911A	-22.808000000000003	2.852975098849744e-09
4043	1.80095e-13	H	1	11.0300m	-22.809	2.8464134382065603e-09
4044	2.57478e-12	He	1	7715.01A	-22.81	2.8398668689640737e-09
4045	3.48274e-11	Ne	1	570.369A	-22.81	2.8398668689640737e-09
4046	6.91919e-13	He	1	2.87092m	-22.811	2.833335356413003e-09
4047	6.8156e-11	Mg	6	291.456A	-22.811	2.833335356413003e-09
4048	1.1109299999999999e-10	Ar	5	178.810A	-22.811999999999998	2.8268188659239655e-09
4049	7.61941e-12	Fe	2	2607.09A	-22.811999999999998	2.8268188659239655e-09
4050	7.43192e-13	He	1	2.67286m	-22.813000000000002	2.820317362947107e-09
4051	1.15434e-11	Ne	5	1720.85A	-22.813000000000002	2.820317362947107e-09
4052	1.74593e-13	He	1	11.3776m	-22.814	2.813830813012199e-09
4053	1.2793799999999999e-14	He	1	155.266m	-22.815	2.80735918172813e-09
4054	2.1971999999999997e-13	He	1	9.04082m	-22.815	2.80735918172813e-09
4055	9.14276e-11	Ar	4	217.270A	-22.816	2.800902434783001e-09
4056	2.2411199999999998e-13	He	1	8.86364m	-22.816	2.800902434783001e-09
4057	2.67459e-11	O	1	742.710A	-22.818	2.788033457056066e-09
4058	2.97257e-11	O	5	668.258A	-22.818	2.788033457056066e-09
4059	3.79246e-11	K	3	523.788A	-22.818	2.788033457056066e-09
4060	7.213600000000001e-13	He	1	2.75375m	-22.819000000000003	2.781621158044243e-09
4061	1.72903e-13	H	1	11.4888m	-22.819000000000003	2.781621158044243e-09
4062	1.67788e-12	Ca	2	1.18390m	-22.82	2.7752236069109205e-09
4063	4.54208e-13	He	1	4.37342m	-22.820999999999998	2.7688407697368975e-09
4064	2.6367400000000003e-12	Fe	4	7533.72A	-22.820999999999998	2.7688407697368975e-09
4065	1.29554e-12	He	1	1.53329m	-22.822	2.7624726126809822e-09
4066	2.6368e-12	He	1	7533.56A	-22.823	2.7561191019798637e-09
4067	6.19623e-10	C	5	32.0589A	-22.825	2.743455884976789e-09
4068	2.3210400000000001e-10	Si	7	85.5842A	-22.825	2.743455884976789e-09
4069	6.8955699999999995e-12	Fe	2	2880.76A	-22.825	2.743455884976789e-09
4070	6.894610000000001e-14	He	1	28.8116m	-22.826	2.7371461115356944e-09
4071	5.205189999999999e-13	He	1	3.81628m	-22.826999999999998	2.7308508501708304e-09
4072	1.1486599999999999e-10	O	6	172.936A	-22.826999999999998	2.7308508501708304e-09
4073	1.01562e-10	S	5	195.590A	-22.826999999999998	2.7308508501708304e-09
4074	6.81777e-11	Mg	6	291.363A	-22.828000000000003	2.7245700675052815e-09
4075	1.3739600000000001e-12	He	1	1.44578m	-22.83	2.7120518051486018e-09
4076	1.43192e-11	N	3	1387.26A	-22.831	2.7058142590868238e-09
4077	4.3823800000000007e-14	H	1	45.3280m	-22.831	2.7058142590868238e-09
4078	4.01509e-13	He	1	4.94745m	-22.831999999999997	2.699591058982913e-09
4079	4.7221e-11	Fe	3	420.670A	-22.831999999999997	2.699591058982913e-09
4080	2.51565e-12	Mg	2	7896.37A	-22.833000000000002	2.6933821718420167e-09
4081	3.36524e-13	He	1	5.90283m	-22.833000000000002	2.6933821718420167e-09
4082	2.15223e-11	O	1	922.969A	-22.833000000000002	2.6933821718420167e-09
4083	8.048100000000001e-13	He	1	2.46822m	-22.833000000000002	2.6933821718420167e-09
4084	3.37867e-11	Sc	5	587.936A	-22.837	2.6686890956657456e-09
4085	5.52323e-11	Ca	8	359.653A	-22.837	2.6686890956657456e-09
4086	1.7673399999999998e-13	H	1	11.2398m	-22.838	2.662551281068259e-09
4087	8.582690000000001e-13	He	1	2.31448m	-22.838	2.662551281068259e-09
4088	1.0609e-10	Fe	8	187.241A	-22.838	2.662551281068259e-09
4089	1.09488e-10	Na	3	181.430A	-22.839000000000002	2.656427583052616e-09
4090	1.3249799999999999e-12	He	1	1.49923m	-22.839000000000002	2.656427583052616e-09
4091	1.46396e-10	Fe	6	135.690A	-22.84	2.6503179691515996e-09
4092	8.288299999999999e-13	He	1	2.39669m	-22.842	2.6381408641976065e-09
4093	1.42578e-13	He	1	13.9323m	-22.843000000000004	2.632073308582809e-09
4094	4.56942e-11	Mg	7	434.726A	-22.844	2.6260197079587215e-09
4095	9.03879e-12	Fe	5	2197.69A	-22.844	2.6260197079587215e-09
4096	6.68499e-11	Ar	3	297.150A	-22.845	2.6199800302297137e-09
4097	3.27654e-14	P	2	60.6263m	-22.846	2.6139542433739927e-09
4098	5.707399999999999e-13	He	1	3.48047m	-22.848000000000003	2.6019442145634696e-09
4099	3.94554e-11	Fe	6	503.466A	-22.848000000000003	2.6019442145634696e-09
4100	3.14471e-14	O	1	63.1679m	-22.848000000000003	2.6019442145634696e-09
4101	4.94916e-13	He	1	4.01370m	-22.85	2.589989366822948e-09
4102	1.27928e-12	He	1	1.55278m	-22.851999999999997	2.5780894466184414e-09
4103	6.46935e-12	N	2	3070.55A	-22.851999999999997	2.5780894466184414e-09
4104	2.05244e-12	Fe	4	9678.45A	-22.853	2.572160005431442e-09
4105	5.49877e-11	Na	6	361.253A	-22.854	2.566244201580783e-09
4106	4.17622e-11	Ar	7	475.656A	-22.854	2.566244201580783e-09
4107	8.407810000000001e-14	H	1	23.6262m	-22.854	2.566244201580783e-09
4108	1.48209e-10	Na	4	134.030A	-22.855999999999998	2.5544533805004614e-09
4109	1.25625e-13	H	1	15.8125m	-22.855999999999998	2.5544533805004614e-09
4110	1.9552e-13	Mg	3	10.1598m	-22.855999999999998	2.5544533805004614e-09
4111	1.30244e-12	He	1	1.52518m	-22.857	2.5485783007570404e-09
4112	7.74528e-14	Fe	7	25.6472m	-22.858	2.5427167333220663e-09
4113	5.204600000000001e-13	He	1	3.81671m	-22.859	2.536868647118093e-09
4114	8.342489999999999e-13	He	1	2.38112m	-22.86	2.5310340111391695e-09
4115	3.11036e-11	C	3	638.654A	-22.86	2.5310340111391695e-09
4116	3.15939e-11	N	5	628.744A	-22.86	2.5310340111391695e-09
4117	2.65498e-11	N	5	748.195A	-22.86	2.5310340111391695e-09
4118	1.00649e-10	Fe	8	197.363A	-22.86	2.5310340111391695e-09
4119	3.36452e-13	He	1	5.90410m	-22.861	2.5252127944505953e-09
4120	3.35882e-11	He	1	591.412A	-22.861	2.5252127944505953e-09
4121	2.58652e-12	He	1	7680.01A	-22.861	2.5252127944505953e-09
4122	7.94629e-11	Fe	7	249.984A	-22.861	2.5252127944505953e-09
4123	1.27861e-10	Mg	3	155.360A	-22.863000000000003	2.5136104955614966e-09
4124	7.18629e-12	Si	8	2764.22A	-22.864	2.507829351846758e-09
4125	1.9738e-10	Si	6	100.641A	-22.864	2.507829351846758e-09
4126	1.44216e-10	Mg	5	137.741A	-22.865	2.5020615043935967e-09
4127	4.12594e-12	Fe	2	4814.53A	-22.866	2.496306922621438e-09
4128	3.8760500000000004e-13	He	1	5.12492m	-22.866	2.496306922621438e-09
4129	4.49802e-12	Fe	2	4416.27A	-22.866	2.496306922621438e-09
4130	5.50993e-11	C	5	360.521A	-22.866	2.496306922621438e-09
4131	6.57198e-11	Ar	3	302.260A	-22.866999999999997	2.4905655760201038e-09
4132	1.13557e-10	Ca	5	174.930A	-22.869	2.4791224666396235e-09
4133	4.50055e-12	Fe	2	4413.78A	-22.869	2.4791224666396235e-09
4134	1.1533e-10	Ca	5	172.240A	-22.87	2.4734206431902713e-09
4135	6.97484e-11	O	5	284.802A	-22.87	2.4734206431902713e-09
4136	8.11707e-13	He	1	2.44725m	-22.87	2.4734206431902713e-09
4137	5.30244e-13	He	1	3.74629m	-22.871	2.467731933570968e-09
4138	1.01949e-12	He	1	1.94847m	-22.872	2.4620563076207006e-09
4139	1.90865e-12	N	1	1.04076m	-22.872	2.4620563076207006e-09
4140	8.35727e-13	He	1	2.37691m	-22.872	2.4620563076207006e-09
4141	2.5499700000000002e-14	H	1	77.9009m	-22.873	2.456393735247886e-09
4142	7.84709e-12	Fe	5	2531.44A	-22.873	2.456393735247886e-09
4143	1.13791e-10	Ar	5	174.570A	-22.875	2.4451076312141043e-09
4144	3.01853e-11	S	5	658.084A	-22.875999999999998	2.439484039715337e-09
4145	3.4023699999999998e-12	Fe	4	5838.41A	-22.877	2.433873382118085e-09
4146	8.32828e-14	He	1	23.8518m	-22.878	2.4282756286752206e-09
4147	6.4182699999999995e-12	Al	7	3094.99A	-22.878	2.4282756286752206e-09
4148	3.10794e-11	Ca	7	639.151A	-22.879	2.4226907497080113e-09
4149	1.14963e-10	Fe	7	172.790A	-22.879	2.4226907497080113e-09
4150	1.90873e-12	N	1	1.04072m	-22.881	2.411559496826793e-09
4151	8.962e-15	He	1	221.652m	-22.881999999999998	2.406013063895989e-09
4152	7.60963e-13	He	1	2.61044m	-22.881999999999998	2.406013063895989e-09
4153	6.4994e-13	He	1	3.05635m	-22.881999999999998	2.406013063895989e-09
4154	1.5072799999999999e-13	He	1	13.1790m	-22.881999999999998	2.406013063895989e-09
4155	1.30833e-12	He	1	1.51831m	-22.883000000000003	2.4004793874068987e-09
4156	1.90695e-11	O	1	1041.69A	-22.884	2.3949584380205997e-09
4157	1.15612e-10	Ca	5	171.820A	-22.884	2.3949584380205997e-09
4158	1.6305100000000003e-10	Mg	4	121.830A	-22.886	2.383954603537462e-09
4159	1.8016700000000001e-13	He	1	11.0256m	-22.886	2.383954603537462e-09
4160	1.45296e-13	He	1	13.6717m	-22.886	2.383954603537462e-09
4161	4.63266e-11	Fe	6	428.792A	-22.886999999999997	2.3784716600994084e-09
4162	4.7777e-12	F	2	4157.75A	-22.886999999999997	2.3784716600994084e-09
4163	3.10056e-11	Ca	7	640.673A	-22.886999999999997	2.3784716600994084e-09
4164	7.437560000000001e-13	He	1	2.67083m	-22.888	2.373001327081288e-09
4165	1.32162e-12	He	1	1.50304m	-22.888	2.373001327081288e-09
4166	8.549069999999999e-13	He	1	2.32358m	-22.889	2.3675435754800176e-09
4167	1.2874299999999999e-12	He	1	1.54295m	-22.89	2.362098376359083e-09
4168	4.54123e-11	C	5	437.425A	-22.892	2.351245520145083e-09
4169	1.9655099999999998e-12	Cr	8	1.01065m	-22.892	2.351245520145083e-09
4170	1.1048700000000001e-10	Ar	5	179.790A	-22.892	2.351245520145083e-09
4171	1.18693e-10	Ca	5	167.360A	-22.892	2.351245520145083e-09
4172	1.31687e-12	He	1	1.50846m	-22.893	2.3458378055112355e-09
4173	8.416149999999999e-13	He	1	2.36028m	-22.894000000000002	2.3404425282759113e-09
4174	3.2063e-12	Co	3	6195.45A	-22.895	2.3350596598339072e-09
4175	1.1879299999999998e-10	C	5	167.218A	-22.896	2.3296891716457526e-09
4176	6.04481e-14	P	2	32.8620m	-22.896	2.3296891716457526e-09
4177	5.3544399999999995e-14	H	1	37.0990m	-22.897	2.324331035237691e-09
4178	2.55519e-12	O	1	7774.17A	-22.898000000000003	2.3189852222013603e-09
4179	8.17595e-13	He	1	2.42962m	-22.898000000000003	2.3189852222013603e-09
4180	6.50444e-11	Ne	3	305.398A	-22.898000000000003	2.3189852222013603e-09
4181	1.31339e-12	He	1	1.51245m	-22.9	2.3083304529373934e-09
4182	5.71267e-13	He	1	3.47726m	-22.901	2.3030214402191743e-09
4183	4.19144e-11	Ar	7	473.929A	-22.901999999999997	2.297724637891391e-09
4184	1.15406e-11	Al	2	1721.27A	-22.901999999999997	2.297724637891391e-09
4185	5.09253e-13	He	1	3.90070m	-22.901999999999997	2.297724637891391e-09
4186	1.31779e-12	He	1	1.50741m	-22.903000000000002	2.292440017870869e-09
4187	1.1520299999999999e-10	N	4	172.430A	-22.904	2.2871675521391537e-09
4188	9.68947e-11	Cr	8	205.011A	-22.904	2.2871675521391537e-09
4189	1.79876e-11	C	1	1104.34A	-22.904	2.2871675521391537e-09
4190	1.3069000000000002e-13	H	1	15.1996m	-22.905	2.2819072127421002e-09
4191	1.4331e-14	H	1	138.612m	-22.905	2.2819072127421002e-09
4192	8.723339999999999e-12	C	5	2277.16A	-22.906	2.2766589717899502e-09
4193	2.5962400000000003e-12	He	1	7651.24A	-22.906	2.2766589717899502e-09
4194	1.19846e-10	Ca	5	165.750A	-22.906	2.2766589717899502e-09
4195	8.30886e-13	He	1	2.39076m	-22.906999999999996	2.271422801457034e-09
4196	8.51075e-13	He	1	2.33404m	-22.906999999999996	2.271422801457034e-09
4197	8.46683e-13	He	1	2.34615m	-22.906999999999996	2.271422801457034e-09
4198	3.11319e-12	N	4	6380.75A	-22.908	2.2661986739816607e-09
4199	1.13886e-11	Ni	2	1744.24A	-22.909000000000002	2.2609865616660824e-09
4200	1.1509899999999999e-10	Cr	6	172.585A	-22.909000000000002	2.2609865616660824e-09
4201	5.301840000000001e-13	He	1	3.74671m	-22.909000000000002	2.2609865616660824e-09
4202	2.10748e-12	Fe	4	9425.69A	-22.909000000000002	2.2609865616660824e-09
4203	2.7177e-11	Ar	2	730.930A	-22.91	2.255786436876198e-09
4204	5.38393e-13	He	1	3.68958m	-22.91	2.255786436876198e-09
4205	5.5985e-11	Al	6	354.818A	-22.912	2.2454220396546714e-09
4206	1.62544e-10	Mg	4	122.210A	-22.912	2.2454220396546714e-09
4207	5.35878e-11	F	2	370.690A	-22.912	2.2454220396546714e-09
4208	3.8766399999999997e-13	He	1	5.12414m	-22.912	2.2454220396546714e-09
4209	5.67832e-13	He	1	3.49830m	-22.913	2.240257712272027e-09
4210	1.57624e-13	He	1	12.6024m	-22.913	2.240257712272027e-09
4211	1.4118e-12	He	1	1.40703m	-22.913	2.240257712272027e-09
4212	5.94944e-11	Na	5	333.888A	-22.913	2.240257712272027e-09
4213	1.79969e-11	C	1	1103.77A	-22.914	2.2351052625127627e-09
4214	4.58719e-11	Ti	4	433.042A	-22.914	2.2351052625127627e-09
4215	7.20698e-13	He	1	2.75628m	-22.914	2.2351052625127627e-09
4216	4.04103e-11	Al	3	491.570A	-22.915	2.22996466305912e-09
4217	5.883680000000001e-12	Fe	2	3376.20A	-22.915	2.22996466305912e-09
4218	8.30628e-11	F	3	239.150A	-22.915	2.22996466305912e-09
4219	9.097200000000001e-14	H	1	21.8358m	-22.915	2.22996466305912e-09
4220	6.83004e-10	N	6	29.0840A	-22.916	2.224835886656116e-09
4221	8.226620000000001e-13	He	1	2.41466m	-22.916999999999998	2.219718906111526e-09
4222	9.69235e-11	F	3	204.950A	-22.919	2.209520224141006e-09
4223	8.270540000000001e-13	He	1	2.40183m	-22.921	2.199368400857723e-09
4224	1.29433e-12	He	1	1.53473m	-22.921	2.199368400857723e-09
4225	8.9941e-12	Ca	2	2208.61A	-22.921999999999997	2.1943099939050694e-09
4226	2.84537e-11	Ne	4	698.133A	-22.921999999999997	2.1943099939050694e-09
4227	1.88607e-11	S	2	1053.22A	-22.923000000000002	2.18926322096553e-09
4228	1.13985e-11	N	1	1742.73A	-22.924	2.18422805528169e-09
4229	3.59819e-11	Cl	6	552.068A	-22.924	2.18422805528169e-09
4230	4.766050000000001e-13	He	1	4.16791m	-22.924	2.18422805528169e-09
4231	7.772e-11	P	5	255.590A	-22.925	2.1792044701575472e-09
4232	9.50163e-14	He	1	20.9064m	-22.926	2.17419243895859e-09
4233	2.66913e-12	N	1	7442.30A	-22.928	2.1642029321040977e-09
4234	2.23965e-14	He	1	88.6944m	-22.929000000000002	2.1592254034852093e-09
4235	1.41304e-10	N	5	140.580A	-22.929000000000002	2.1592254034852093e-09
4236	3.1339e-11	Ar	2	633.858A	-22.930999999999997	2.1493046639122364e-09
4237	4.80848e-11	Cr	8	413.113A	-22.932	2.144361400359344e-09
4238	1.42273e-13	H	1	13.9623m	-22.933000000000003	2.139429505997114e-09
4239	1.2224299999999998e-10	Ca	5	162.500A	-22.934	2.1345089546771856e-09
4240	1.40639e-10	C	5	141.244A	-22.935	2.1295997203112513e-09
4241	1.76804e-13	He	1	11.2353m	-22.936	2.124701776871021e-09
4242	1.6351300000000002e-13	He	1	12.1486m	-22.936999999999998	2.1198150983881214e-09
4243	1.281e-10	Na	4	155.070A	-22.939	2.1100754327190845e-09
4244	5.4529e-13	He	1	3.64292m	-22.941	2.1003805167489494e-09
4245	1.3135100000000001e-12	He	1	1.51232m	-22.943	2.090730144871492e-09
4246	6.34302e-11	Ar	3	313.170A	-22.943	2.090730144871492e-09
4247	1.35081e-13	H	1	14.7056m	-22.943	2.090730144871492e-09
4248	7.75299e-13	He	1	2.56217m	-22.943	2.090730144871492e-09
4249	2.60599e-14	H	1	76.2261m	-22.943	2.090730144871492e-09
4250	5.29592e-11	F	2	375.090A	-22.944000000000003	2.085921598974018e-09
4251	1.96137e-14	H	1	101.278m	-22.944000000000003	2.085921598974018e-09
4252	1.72555e-11	V	3	1151.20A	-22.944000000000003	2.085921598974018e-09
4253	2.60439e-12	He	1	7627.30A	-22.944000000000003	2.085921598974018e-09
4254	1.30022e-12	He	1	1.52778m	-22.945	2.0811241124252314e-09
4255	2.89518e-11	N	3	686.122A	-22.945	2.0811241124252314e-09
4256	2.63383e-12	He	1	7542.05A	-22.947	2.0715622156889685e-09
4257	5.20987e-13	He	1	3.81285m	-22.949	2.0620442518775202e-09
4258	2.0788499999999998e-10	Si	6	95.5548A	-22.95	2.057301681703142e-09
4259	7.615270000000001e-13	He	1	2.60850m	-22.951	2.0525700191374654e-09
4260	1.6858e-13	He	1	11.7834m	-22.951	2.0525700191374654e-09
4261	5.38334e-13	He	1	3.68999m	-22.951	2.0525700191374654e-09
4262	1.72972e-13	He	1	11.4842m	-22.953000000000003	2.043139316542749e-09
4263	5.59913e-15	He	1	354.777m	-22.954	2.0384402265130795e-09
4264	1.5236200000000001e-12	V	7	1.30376m	-22.954	2.0384402265130795e-09
4265	4.01675e-14	He	1	49.4541m	-22.955	2.0337519440905706e-09
4266	4.43724e-11	Ca	7	447.676A	-22.955	2.0337519440905706e-09
4267	1.1078099999999999e-13	Fe	2	17.9314m	-22.956	2.0290744444183983e-09
4268	2.5712e-11	Cl	6	772.577A	-22.956	2.0290744444183983e-09
4269	4.19231e-11	Ar	2	473.830A	-22.959	2.0151063941927005e-09
4270	1.3052799999999999e-12	He	1	1.52185m	-22.959	2.0151063941927005e-09
4271	6.39057e-11	Ar	3	310.840A	-22.959	2.0151063941927005e-09
4272	5.62515e-14	Fe	5	35.3136m	-22.959	2.0151063941927005e-09
4273	5.62685e-11	F	2	353.030A	-22.96	2.0104717780952872e-09
4274	1.30968e-12	He	1	1.51675m	-22.96	2.0104717780952872e-09
4275	1.1237700000000002e-12	He	1	1.76766m	-22.96	2.0104717780952872e-09
4276	8.91134e-13	He	1	2.22912m	-22.961	2.005847821319121e-09
4277	6.16904e-14	H	1	32.2002m	-22.961	2.005847821319121e-09
4278	6.87778e-13	He	1	2.88821m	-22.961	2.005847821319121e-09
4279	1.3891099999999998e-13	H	1	14.3001m	-22.962	2.0012344993484107e-09
4280	5.644689999999999e-13	He	1	3.51914m	-22.963	1.9966317877237994e-09
4281	9.91487e-11	Ca	5	200.350A	-22.964000000000002	1.9920396620421677e-09
4282	2.76827e-11	C	5	717.576A	-22.964000000000002	1.9920396620421677e-09
4283	4.37468e-11	Ne	6	454.078A	-22.964000000000002	1.9920396620421677e-09
4284	4.39346e-13	He	1	4.52137m	-22.964000000000002	1.9920396620421677e-09
4285	1.5140600000000001e-10	Ne	4	131.200A	-22.964000000000002	1.9920396620421677e-09
4286	2.0584e-11	N	1	965.041A	-22.965	1.987458097956539e-09
4287	5.511779999999999e-13	He	1	3.60400m	-22.965	1.987458097956539e-09
4288	9.08859e-11	Fe	8	218.565A	-22.965999999999998	1.9828870711759e-09
4289	6.22644e-11	Mg	7	319.034A	-22.967	1.978326557465106e-09
4290	1.80842e-10	Al	6	109.844A	-22.968000000000004	1.9737765326447667e-09
4291	4.25443e-13	He	1	4.66912m	-22.968000000000004	1.9737765326447667e-09
4292	8.782489999999999e-12	Mg	7	2261.82A	-22.969	1.969236972591152e-09
4293	1.0474100000000001e-13	He	1	18.9653m	-22.969	1.969236972591152e-09
4294	1.1599e-10	Ca	5	171.260A	-22.969	1.969236972591152e-09
4295	5.677729999999999e-13	He	1	3.49866m	-22.97	1.9647078532359348e-09
4296	1.0663200000000001e-10	Ca	4	186.290A	-22.97	1.9647078532359348e-09
4297	2.31959e-11	N	1	856.377A	-22.971	1.960189150566158e-09
4298	9.685789999999999e-14	H	1	20.5089m	-22.971	1.960189150566158e-09
4299	3.925e-11	Ar	2	506.101A	-22.971	1.960189150566158e-09
4300	8.373129999999999e-13	He	1	2.37240m	-22.973000000000003	1.9511828995072307e-09
4301	5.6048e-11	Ca	7	354.419A	-22.974	1.9466953033678494e-09
4302	6.84646e-11	S	6	290.142A	-22.974	1.9466953033678494e-09
4303	2.6112900000000003e-12	He	1	7607.16A	-22.976	1.9377510509051364e-09
4304	5.62105e-14	Fe	2	35.3394m	-22.976	1.9377510509051364e-09
4305	4.65645e-11	Fe	6	426.601A	-22.976999999999997	1.9332943471602846e-09
4306	1.93204e-11	O	1	1028.16A	-22.978	1.9288478935495767e-09
4307	5.56245e-13	He	1	3.57117m	-22.979	1.92441166649842e-09
4308	5.06087e-11	O	4	392.511A	-22.979	1.92441166649842e-09
4309	8.34895e-12	Fe	2	2379.28A	-22.979	1.92441166649842e-09
4310	2.6536e-13	He	1	7.48586m	-22.980999999999998	1.9155697980470123e-09
4311	2.68486e-11	O	1	739.869A	-22.980999999999998	1.9155697980470123e-09
4312	5.60637e-13	He	1	3.54319m	-22.980999999999998	1.9155697980470123e-09
4313	1.44058e-12	He	1	1.37892m	-22.983	1.906768554290956e-09
4314	7.2447100000000005e-12	Si	8	2741.93A	-22.983	1.906768554290956e-09
4315	5.0043800000000005e-12	Fe	5	3969.42A	-22.984	1.9023831083109193e-09
4316	2.99031e-11	Ti	4	664.295A	-22.985	1.8980077485767616e-09
4317	1.06711e-10	N	5	186.152A	-22.985	1.8980077485767616e-09
4318	1.15408e-11	Al	2	1721.24A	-22.985	1.8980077485767616e-09
4319	5.4523e-13	He	1	3.64332m	-22.987	1.8892871951084883e-09
4320	5.62696e-11	C	5	353.023A	-22.988000000000003	1.884941955138851e-09
4321	7.58875e-12	Fe	2	2617.62A	-22.989	1.88060670894385e-09
4322	2.15939e-11	O	1	919.912A	-22.99	1.876281433538411e-09
4323	5.307109999999999e-13	He	1	3.74299m	-22.991	1.871966105990339e-09
4324	1.3232e-10	O	6	150.125A	-22.991	1.871966105990339e-09
4325	4.82314e-11	Fe	6	411.857A	-22.991	1.871966105990339e-09
4326	4.2550200000000005e-13	He	1	4.66848m	-22.991	1.871966105990339e-09
4327	2.85092e-11	Ne	4	696.774A	-22.991999999999997	1.867660703420228e-09
4328	1.23851e-10	Ca	5	160.390A	-22.994	1.8590795819590482e-09
4329	3.64774e-11	Ca	7	544.569A	-22.994	1.8590795819590482e-09
4330	1.45798e-11	B	2	1362.46A	-22.994	1.8590795819590482e-09
4331	6.456019999999999e-12	Al	7	3076.89A	-22.995	1.854803817571743e-09
4332	1.22125e-10	Cr	6	162.657A	-22.995	1.854803817571743e-09
4333	5.06248e-12	Fe	5	3923.86A	-22.995	1.854803817571743e-09
4334	2.69632e-11	Cl	6	736.724A	-22.996	1.8505378871696533e-09
4335	7.870329999999999e-13	He	1	2.52397m	-22.997	1.8462817681352108e-09
4336	2.63047e-12	He	1	7551.69A	-22.997	1.8462817681352108e-09
4337	2.73785e-11	Ar	2	725.549A	-22.998	1.8420354379029114e-09
4338	6.76273e-12	Ti	4	2937.34A	-22.998	1.8420354379029114e-09
4339	1.00194e-10	Ar	6	198.260A	-22.999000000000002	1.8377988739591343e-09
4340	2.6171700000000002e-12	He	1	7590.04A	-22.999000000000002	1.8377988739591343e-09
4341	5.450419999999999e-14	He	1	36.4457m	-22.999000000000002	1.8377988739591343e-09
4342	1.16518e-13	He	1	17.0484m	-22.999000000000002	1.8377988739591343e-09
4343	4.41464e-12	Co	3	4499.67A	-23.0	1.8335720538420547e-09
4344	3.57805e-14	H	1	55.5175m	-23.002	1.8251475554987517e-09
4345	4.04258e-11	Ca	7	491.381A	-23.003	1.8209498326066768e-09
4346	7.43094e-13	He	1	2.67321m	-23.004	1.8167617642093441e-09
4347	4.75685e-11	Na	6	417.597A	-23.005	1.8125833281020468e-09
4348	7.758640000000001e-13	He	1	2.56030m	-23.006999999999998	1.804255264193842e-09
4349	1.1289000000000001e-13	He	1	17.5963m	-23.006999999999998	1.804255264193842e-09
4350	8.06644e-11	Mn	7	246.261A	-23.009	1.7959654642635507e-09
4351	1.0172799999999999e-10	Ar	5	195.270A	-23.01	1.7918348583188414e-09
4352	1.42329e-13	He	1	13.9567m	-23.01	1.7918348583188414e-09
4353	4.94376e-13	He	1	4.01809m	-23.011999999999997	1.7836021249698995e-09
4354	1.06815e-10	Ar	5	185.970A	-23.011999999999997	1.7836021249698995e-09
4355	1.45485e-14	H	1	136.540m	-23.013	1.7794999539164908e-09
4356	2.6222400000000003e-12	He	1	7575.37A	-23.013	1.7794999539164908e-09
4357	1.22635e-11	C	5	1619.80A	-23.013	1.7794999539164908e-09
4358	5.51119e-13	He	1	3.60439m	-23.013	1.7794999539164908e-09
4359	1.42426e-10	C	5	139.472A	-23.013	1.7794999539164908e-09
4360	1.2938e-10	C	5	153.536A	-23.013	1.7794999539164908e-09
4361	2.62663e-12	He	1	7562.71A	-23.015	1.771323894305272e-09
4362	2.2884599999999997e-12	N	1	8680.28A	-23.015	1.771323894305272e-09
4363	3.66751e-13	He	1	5.41633m	-23.015	1.771323894305272e-09
4364	4.64467e-12	Fe	2	4276.83A	-23.016	1.7672499623987933e-09
4365	8.37878e-13	He	1	2.37081m	-23.017	1.763185400275676e-09
4366	2.55272e-11	N	5	778.169A	-23.018	1.759130186386031e-09
4367	3.36854e-13	He	1	5.89704m	-23.019000000000002	1.7550842992295183e-09
4368	1.01923e-13	H	1	19.4896m	-23.019000000000002	1.7550842992295183e-09
4369	5.6441e-13	He	1	3.51951m	-23.019000000000002	1.7550842992295183e-09
4370	6.86566e-11	Fe	7	289.331A	-23.021	1.7470204193616755e-09
4371	4.68125e-13	He	1	4.24341m	-23.021	1.7470204193616755e-09
4372	2.2339900000000003e-12	Fe	2	8891.91A	-23.022	1.7430023838964567e-09
4373	6.85844e-14	H	1	28.9635m	-23.022	1.7430023838964567e-09
4374	7.21199e-11	Cr	7	275.436A	-23.023000000000003	1.7389935896563386e-09
4375	4.94438e-11	Mg	5	401.758A	-23.024	1.7349940153871493e-09
4376	1.1611700000000001e-10	Fe	9	171.073A	-23.024	1.7349940153871493e-09
4377	2.41364e-11	C	3	823.007A	-23.024	1.7349940153871493e-09
4378	4.17545e-11	Ar	7	475.744A	-23.024	1.7349940153871493e-09
4379	2.55767e-11	C	1	776.663A	-23.025	1.731003639883516e-09
4380	5.682989999999999e-13	He	1	3.49542m	-23.025	1.731003639883516e-09
4381	6.56102e-13	Mg	8	3.02765m	-23.025	1.731003639883516e-09
4382	5.8149900000000004e-12	Na	4	3416.08A	-23.025	1.731003639883516e-09
4383	4.03112e-13	Ar	5	4.92778m	-23.026999999999997	1.723050400595268e-09
4384	5.73041e-12	N	1	3466.50A	-23.028000000000002	1.7190874946433563e-09
4385	5.3886e-13	He	1	3.68638m	-23.028000000000002	1.7190874946433563e-09
4386	1.58661e-12	S	9	1.25201m	-23.028000000000002	1.7190874946433563e-09
4387	5.56186e-13	He	1	3.57155m	-23.03	1.7111890050692652e-09
4388	7.16557e-13	He	1	2.77221m	-23.031999999999996	1.7033268057583343e-09
4389	3.58731e-11	Ne	6	553.742A	-23.033	1.6994092628157373e-09
4390	5.60578e-13	He	1	3.54357m	-23.034000000000002	1.6955007299718948e-09
4391	3.87592e-13	He	1	5.12510m	-23.035999999999998	1.6877106117375106e-09
4392	1.13823e-10	Ca	5	174.520A	-23.035999999999998	1.6877106117375106e-09
4393	1.19787e-13	He	1	16.5832m	-23.038	1.679956285845168e-09
4394	9.26751e-13	Fe	4	2.14345m	-23.038	1.679956285845168e-09
4395	2.19166e-11	Ne	6	906.365A	-23.039	1.6760924936068192e-09
4396	1.50021e-11	Ni	2	1324.11A	-23.04	1.672237587844035e-09
4397	4.65826e-11	C	5	426.435A	-23.041	1.6683915481184618e-09
4398	3.80298e-11	He	1	522.339A	-23.043000000000003	1.6607259852606081e-09
4399	1.6107899999999998e-13	He	1	12.3321m	-23.043000000000003	1.6607259852606081e-09
4400	1.57781e-11	Fe	7	1258.99A	-23.044	1.6569064214862905e-09
4401	7.96757e-13	He	1	2.49316m	-23.044	1.6569064214862905e-09
4402	6.62377e-14	He	1	29.9896m	-23.044	1.6569064214862905e-09
4403	2.41307e-11	C	3	823.202A	-23.044	1.6569064214862905e-09
4404	1.1350499999999999e-13	H	1	17.5009m	-23.046	1.6492936279919902e-09
4405	1.46297e-12	He	1	1.35781m	-23.046999999999997	1.6455003579097478e-09
4406	9.16383e-11	Ar	4	216.770A	-23.046999999999997	1.6455003579097478e-09
4407	2.29041e-11	N	1	867.288A	-23.046999999999997	1.6455003579097478e-09
4408	4.78081e-11	Na	6	415.504A	-23.048000000000002	1.6417158121065717e-09
4409	3.08274e-11	Ar	7	644.376A	-23.048000000000002	1.6417158121065717e-09
4410	1.19527e-12	He	1	1.66193m	-23.049	1.6379399705172304e-09
4411	1.0262700000000001e-10	Ar	6	193.560A	-23.049	1.6379399705172304e-09
4412	1.23916e-11	Sc	3	1603.06A	-23.049	1.6379399705172304e-09
4413	2.63168e-15	He	1	754.820m	-23.05	1.6341728131225473e-09
4414	6.77929e-11	Mg	6	293.017A	-23.05	1.6341728131225473e-09
4415	4.12032e-11	K	3	482.109A	-23.052	1.6266644710707722e-09
4416	1.6714500000000002e-13	Co	3	11.8845m	-23.052	1.6266644710707722e-09
4417	5.40268e-11	Mg	7	367.678A	-23.054000000000002	1.6191906267170936e-09
4418	4.27558e-11	Fe	6	464.603A	-23.054000000000002	1.6191906267170936e-09
4419	1.1743e-10	Na	3	169.160A	-23.055	1.6154665916165331e-09
4420	7.87597e-13	He	1	2.52216m	-23.057	1.6080441968455081e-09
4421	1.0631400000000002e-13	H	1	18.6848m	-23.057	1.6080441968455081e-09
4422	3.76695e-12	Fe	2	5273.35A	-23.057	1.6080441968455081e-09
4423	1.82005e-12	Mg	2	1.09142m	-23.057	1.6080441968455081e-09
4424	5.45757e-13	He	1	3.63980m	-23.058000000000003	1.6043457978222322e-09
4425	8.82268e-11	V	7	225.152A	-23.058000000000003	1.6043457978222322e-09
4426	1.9103799999999998e-12	N	1	1.03982m	-23.059	1.600655904880695e-09
4427	4.54222e-13	He	1	4.37330m	-23.06	1.5969744984574247e-09
4428	1.38966e-13	He	1	14.2945m	-23.06	1.5969744984574247e-09
4429	1.1410700000000001e-12	Co	3	1.74087m	-23.06	1.5969744984574247e-09
4430	3.09774e-11	Ne	6	641.257A	-23.061	1.5933015590339583e-09
4431	1.25675e-13	He	1	15.8062m	-23.061999999999998	1.5896370671367624e-09
4432	4.39265e-14	H	1	45.2220m	-23.063000000000002	1.585981003337027e-09
4433	2.35187e-12	O	1	8446.25A	-23.065	1.5786940825382908e-09
4434	2.12301e-11	O	1	935.672A	-23.065	1.5786940825382908e-09
4435	5.06143e-11	O	4	392.467A	-23.065	1.5786940825382908e-09
4436	9.83291e-11	Ar	6	202.020A	-23.065	1.5786940825382908e-09
4437	4.5428e-13	He	1	4.37273m	-23.065	1.5786940825382908e-09
4438	4.46182e-12	Fe	2	4452.10A	-23.066	1.5750631869047483e-09
4439	1.60207e-11	Mg	2	1239.93A	-23.066	1.5750631869047483e-09
4440	4.64018e-11	Ca	8	428.097A	-23.068	1.5678264289159382e-09
4441	4.9428e-11	C	5	401.887A	-23.069000000000003	1.5642205281921131e-09
4442	1.35011e-10	C	5	147.132A	-23.07	1.5606229208098275e-09
4443	1.03922e-11	Fe	5	1911.48A	-23.07	1.5606229208098275e-09
4444	1.07521e-10	Ar	5	184.750A	-23.072	1.5534525098170697e-09
4445	8.53006e-11	Fe	8	232.876A	-23.072	1.5534525098170697e-09
4446	5.64937e-13	He	1	3.51623m	-23.075	1.5427586179591095e-09
4447	1.1014400000000001e-13	H	1	18.0350m	-23.076	1.5392103716005933e-09
4448	1.17289e-14	H	1	169.363m	-23.076	1.5392103716005933e-09
4449	1.30742e-13	He	1	15.1936m	-23.076	1.5392103716005933e-09
4450	1.35134e-13	He	1	14.6998m	-23.076999999999998	1.5356702859822564e-09
4451	1.68842e-11	N	1	1176.51A	-23.076999999999998	1.5356702859822564e-09
4452	4.905220000000001e-13	He	1	4.04966m	-23.076999999999998	1.5356702859822564e-09
4453	7.44703e-14	H	1	26.6743m	-23.076999999999998	1.5356702859822564e-09
4454	5.08427e-11	P	5	390.704A	-23.076999999999998	1.5356702859822564e-09
4455	9.872e-11	Ca	5	201.220A	-23.078000000000003	1.532138342334879e-09
4456	3.87994e-13	He	1	5.11978m	-23.079	1.528614521932498e-09
4457	3.32271e-11	Ca	8	597.839A	-23.079	1.528614521932498e-09
4458	5.51645e-13	He	1	3.60095m	-23.08	1.5250988060921433e-09
4459	4.80363e-11	Fe	6	413.530A	-23.081	1.521591176173827e-09
4460	1.66201e-11	Ti	4	1195.20A	-23.081	1.521591176173827e-09
4461	8.51529e-12	Fe	2	2332.80A	-23.081999999999997	1.5180916135804693e-09
4462	5.51495e-12	Al	3	3601.93A	-23.081999999999997	1.5180916135804693e-09
4463	3.5319e-11	Ne	1	562.430A	-23.081999999999997	1.5180916135804693e-09
4464	1.8095e-11	C	1	1097.79A	-23.083000000000002	1.5146000997577003e-09
4465	2.73049e-11	Cl	6	727.506A	-23.083000000000002	1.5146000997577003e-09
4466	7.60865e-13	He	1	2.61077m	-23.083000000000002	1.5146000997577003e-09
4467	1.01581e-14	H	1	195.553m	-23.083000000000002	1.5146000997577003e-09
4468	5.63847e-11	Na	7	352.302A	-23.084	1.5111166161939113e-09
4469	8.049069999999999e-13	He	1	2.46792m	-23.085	1.5076411444199822e-09
4470	2.99624e-11	Ar	7	662.980A	-23.085	1.5076411444199822e-09
4471	4.41826e-12	Fe	5	4495.99A	-23.086	1.5041736660093314e-09
4472	9.12266e-13	Fe	5	2.17749m	-23.086	1.5041736660093314e-09
4473	4.70966e-11	F	2	421.781A	-23.086	1.5041736660093314e-09
4474	7.59622e-14	He	1	26.1504m	-23.086	1.5041736660093314e-09
4475	6.78759e-12	Fe	2	2926.59A	-23.087	1.5007141625777099e-09
4476	2.5218099999999997e-12	Mg	2	7877.05A	-23.087	1.5007141625777099e-09
4477	2.42569e-10	Si	7	81.8920A	-23.088	1.4972626157831864e-09
4478	5.08713e-13	He	1	3.90485m	-23.089000000000002	1.493819007326004e-09
4479	1.1078299999999999e-10	Na	3	179.310A	-23.09	1.4903833189485055e-09
4480	1.0512000000000001e-10	Ar	5	188.970A	-23.090999999999998	1.4869555324350007e-09
4481	1.23709e-10	C	5	160.574A	-23.092	1.4835356296116947e-09
4482	5.56713e-13	He	1	3.56817m	-23.093000000000004	1.4801235923466036e-09
4483	5.69917e-11	F	2	348.550A	-23.093000000000004	1.4801235923466036e-09
4484	5.611050000000001e-13	He	1	3.54024m	-23.093000000000004	1.4801235923466036e-09
4485	1.44392e-11	Ni	2	1375.73A	-23.095	1.473323042171628e-09
4486	8.343459999999999e-13	He	1	2.38084m	-23.096	1.4699344932058676e-09
4487	1.07196e-10	S	5	185.310A	-23.096999999999998	1.4665537376864744e-09
4488	2.5236e-11	Cl	6	787.147A	-23.096999999999998	1.4665537376864744e-09
4489	7.38953e-13	He	1	2.68819m	-23.098000000000003	1.4631807576889837e-09
4490	1.03742e-10	S	6	191.480A	-23.099	1.4598155353302387e-09
4491	1.81011e-11	C	1	1097.42A	-23.1	1.4564580527681299e-09
4492	1.17948e-10	C	5	168.417A	-23.1	1.4564580527681299e-09
4493	1.07199e-11	Si	1	1853.05A	-23.101	1.4531082922016425e-09
4494	4.898470000000001e-13	He	1	4.05524m	-23.101	1.4531082922016425e-09
4495	9.74129e-11	Ca	7	203.920A	-23.101	1.4531082922016425e-09
4496	7.97322e-13	He	1	2.49140m	-23.101	1.4531082922016425e-09
4497	1.7771e-14	He	1	111.780m	-23.101999999999997	1.4497662358706681e-09
4498	1.93341e-11	O	1	1027.43A	-23.101999999999997	1.4497662358706681e-09
4499	7.8562e-12	Si	1	2528.51A	-23.103	1.4464318660559325e-09
4500	9.412130000000001e-14	He	1	21.1052m	-23.104	1.4431051650789865e-09
4501	1.48074e-12	He	1	1.34152m	-23.105999999999998	1.4364746991275965e-09
4502	1.28147e-11	S	2	1550.13A	-23.105999999999998	1.4364746991275965e-09
4503	5.06911e-11	O	4	391.873A	-23.105999999999998	1.4364746991275965e-09
4504	5.35235e-11	Ne	5	371.135A	-23.107	1.433170898999082e-09
4505	3.28826e-11	Cl	7	604.102A	-23.108	1.4298746974000063e-09
4506	2.14495e-14	H	1	92.6103m	-23.108	1.4298746974000063e-09
4507	5.6534e-11	Ca	7	351.372A	-23.109	1.4265860768542365e-09
4508	1.48275e-10	Fe	6	133.970A	-23.109	1.4265860768542365e-09
4509	1.3704399999999998e-10	Na	4	144.950A	-23.112	1.4167655273778129e-09
4510	1.06666e-11	Al	2	1862.31A	-23.115	1.4070125820884536e-09
4511	2.69191e-11	O	1	737.931A	-23.116999999999997	1.4005479464926103e-09
4512	2.17384e-11	Ne	6	913.794A	-23.116999999999997	1.4005479464926103e-09
4513	9.94244e-12	Fe	4	1997.95A	-23.116999999999997	1.4005479464926103e-09
4514	1.13393e-11	Ni	2	1751.83A	-23.116999999999997	1.4005479464926103e-09
4515	8.118029999999999e-13	He	1	2.44695m	-23.118000000000002	1.397326775602208e-09
4516	9.52122e-11	Cr	8	208.634A	-23.119	1.3941130131992929e-09
4517	9.01088e-11	Ar	4	220.450A	-23.12	1.3909066422447827e-09
4518	3.63739e-11	K	3	546.118A	-23.12	1.3909066422447827e-09
4519	2.5547900000000003e-12	O	1	7775.39A	-23.12	1.3909066422447827e-09
4520	3.21077e-14	He	1	61.8683m	-23.12	1.3909066422447827e-09
4521	5.08204e-14	H	1	39.0875m	-23.122	1.3845160067206825e-09
4522	1.1355e-13	He	1	17.4940m	-23.123	1.3813317082685677e-09
4523	8.41114e-14	He	1	23.6168m	-23.123	1.3813317082685677e-09
4524	9.11938e-11	Si	7	217.827A	-23.124000000000002	1.3781547334996626e-09
4525	3.87604e-11	C	5	512.494A	-23.124000000000002	1.3781547334996626e-09
4526	7.95355e-14	H	1	24.9756m	-23.125	1.3749850655699747e-09
4527	5.43962e-11	Mg	7	365.181A	-23.125999999999998	1.371822687674229e-09
4528	5.21196e-11	Al	8	381.132A	-23.125999999999998	1.371822687674229e-09
4529	2.32678e-11	N	1	853.730A	-23.127	1.368667583045801e-09
4530	4.10246e-11	K	3	484.209A	-23.128	1.3655197349566514e-09
4531	9.78833e-11	F	3	202.940A	-23.129	1.3623791267172035e-09
4532	2.16453e-11	O	1	917.726A	-23.129	1.3623791267172035e-09
4533	1.15529e-11	Al	2	1719.44A	-23.129	1.3623791267172035e-09
4534	5.08292e-13	He	1	3.90808m	-23.13	1.3592457416762756e-09
4535	2.78268e-11	N	5	713.860A	-23.131	1.35611956322095e-09
4536	9.75949e-11	Ca	4	203.540A	-23.131	1.35611956322095e-09
4537	1.6623299999999998e-12	Ca	2	1.19497m	-23.133000000000003	1.3498887598065128e-09
4538	1.24641e-12	He	1	1.59374m	-23.133000000000003	1.3498887598065128e-09
4539	4.76677e-13	He	1	4.16728m	-23.134	1.3467841018123124e-09
4540	4.38755e-11	Ne	6	452.746A	-23.135	1.3436865843333405e-09
4541	2.6009e-12	Fe	2	7637.54A	-23.135	1.3436865843333405e-09
4542	1.1516999999999999e-10	S	6	172.480A	-23.136	1.3405961909468897e-09
4543	3.842969999999999e-12	Fe	2	5169.03A	-23.136	1.3405961909468897e-09
4544	8.05471e-13	He	1	2.46619m	-23.139	1.3313675916813301e-09
4545	4.29372e-11	Fe	6	462.640A	-23.14	1.3283055311917384e-09
4546	3.99615e-11	C	5	497.090A	-23.14	1.3283055311917384e-09
4547	3.13213e-11	Ar	7	634.216A	-23.14	1.3283055311917384e-09
4548	1.07054e-12	He	1	1.85556m	-23.141	1.3252505132458554e-09
4549	8.3491e-13	He	1	2.37923m	-23.141	1.3252505132458554e-09
4550	3.52225e-11	Ne	1	563.971A	-23.141	1.3252505132458554e-09
4551	1.52381e-10	Ne	4	130.360A	-23.142	1.3222025216462576e-09
4552	4.76618e-13	He	1	4.16779m	-23.142	1.3222025216462576e-09
4553	4.2583199999999996e-13	He	1	4.66486m	-23.142	1.3222025216462576e-09
4554	8.17692e-13	He	1	2.42933m	-23.143	1.3191615402328084e-09
4555	9.547e-11	Fe	7	208.070A	-23.144000000000002	1.3161275528825269e-09
4556	8.30983e-13	He	1	2.39048m	-23.145	1.3131005435095252e-09
4557	1.0252100000000001e-10	Ca	5	193.760A	-23.146	1.310080496064879e-09
4558	4.16097e-11	Al	3	477.400A	-23.147	1.307067394536619e-09
4559	7.55793e-12	Fe	2	2628.29A	-23.148000000000003	1.3040612229495493e-09
4560	7.56683e-13	He	1	2.62520m	-23.15	1.2980696058820525e-09
4561	1.06867e-10	Ar	5	185.880A	-23.15	1.2980696058820525e-09
4562	3.70561e-11	S	5	536.064A	-23.15	1.2980696058820525e-09
4563	9.11177e-14	H	1	21.8009m	-23.151	1.2950841286346367e-09
4564	6.51389e-11	Fe	7	304.956A	-23.151	1.2950841286346367e-09
4565	5.35315e-11	Fe	6	371.080A	-23.151	1.2950841286346367e-09
4566	1.09008e-10	F	4	182.230A	-23.151999999999997	1.29210551779436e-09
4567	7.75202e-13	He	1	2.56249m	-23.151999999999997	1.29210551779436e-09
4568	9.10081e-14	He	1	21.8271m	-23.153000000000002	1.289133757568892e-09
4569	1.1208299999999999e-10	Na	3	177.230A	-23.154	1.2861688322022984e-09
4570	8.45907e-12	Fe	2	2348.30A	-23.155	1.2832107259748083e-09
4571	6.77563e-14	F	2	29.3175m	-23.156	1.2802594232028582e-09
4572	5.20446e-13	He	1	3.81681m	-23.156	1.2802594232028582e-09
4573	7.56724e-13	He	1	2.62506m	-23.156999999999996	1.2773149082389237e-09
4574	1.55709e-12	He	1	1.27574m	-23.156999999999996	1.2773149082389237e-09
4575	6.3278100000000006e-15	H	1	313.923m	-23.156999999999996	1.2773149082389237e-09
4576	4.38412e-14	He	1	45.3100m	-23.156999999999996	1.2773149082389237e-09
4577	1.96736e-10	Si	6	100.970A	-23.159000000000002	1.2714461793248758e-09
4578	8.22759e-13	He	1	2.41437m	-23.159000000000002	1.2714461793248758e-09
4579	1.1691899999999999e-10	F	4	169.900A	-23.159000000000002	1.2714461793248758e-09
4580	1.18311e-10	Ca	5	167.900A	-23.16	1.268521934259377e-09
4581	1.49508e-12	He	1	1.32865m	-23.16	1.268521934259377e-09
4582	1.25186e-10	Ca	6	158.680A	-23.160999999999998	1.265604414770896e-09
4583	8.27151e-13	He	1	2.40155m	-23.160999999999998	1.265604414770896e-09
4584	8.39259e-14	H	1	23.6690m	-23.162	1.2626936053910246e-09
4585	3.15874e-11	N	5	628.874A	-23.162	1.2626936053910246e-09
4586	2.95955e-14	H	1	67.1199m	-23.162	1.2626936053910246e-09
4587	6.68323e-12	O	1	2972.29A	-23.163	1.2597894906869514e-09
4588	4.71114e-14	K	5	42.1649m	-23.163	1.2597894906869514e-09
4589	1.29055e-13	K	4	15.3923m	-23.165	1.2540012837523158e-09
4590	1.69994e-11	N	1	1168.54A	-23.166	1.2511171608332456e-09
4591	7.59977e-12	Fe	2	2613.82A	-23.166	1.2511171608332456e-09
4592	3.57542e-11	Cl	6	555.583A	-23.166999999999998	1.2482396712128277e-09
4593	1.14213e-12	P	8	1.73925m	-23.169	1.2425045308783305e-09
4594	5.84643e-13	He	1	3.39771m	-23.169	1.2425045308783305e-09
4595	8.123680000000001e-13	He	1	2.44525m	-23.17	1.2396468497571185e-09
4596	1.1018800000000001e-13	He	1	18.0279m	-23.173000000000002	1.2311131808682483e-09
4597	4.062580000000001e-12	Fe	2	4889.62A	-23.173000000000002	1.2311131808682483e-09
4598	3.50095e-11	Ar	2	567.402A	-23.176	1.2226382573428108e-09
4599	7.67274e-12	Mn	2	2588.97A	-23.176	1.2226382573428108e-09
4600	5.67064e-14	H	1	35.0304m	-23.176	1.2226382573428108e-09
4601	9.68963e-14	He	1	20.5007m	-23.176	1.2226382573428108e-09
4602	5.52762e-11	Ca	8	359.367A	-23.177	1.219826267382814e-09
4603	4.25429e-13	He	1	4.66927m	-23.178	1.2170207448202573e-09
4604	5.22629e-13	He	1	3.80087m	-23.179000000000002	1.2142216747805385e-09
4605	7.011090000000001e-13	Fe	4	2.83329m	-23.18	1.2114290424232774e-09
4606	8.77562e-14	H	1	22.6360m	-23.180999999999997	1.208642832942205e-09
4607	4.68073e-11	Fe	6	424.388A	-23.182	1.2058630315651062e-09
4608	1.05052e-13	Fe	4	18.9092m	-23.182	1.2058630315651062e-09
4609	3.65083e-11	Ca	7	544.108A	-23.182	1.2058630315651062e-09
4610	1.35374e-12	Fe	5	1.46738m	-23.182	1.2058630315651062e-09
4611	2.66005e-12	Fe	4	7467.71A	-23.183000000000003	1.203089623553751e-09
4612	1.25324e-10	C	5	158.505A	-23.183000000000003	1.203089623553751e-09
4613	1.65532e-13	S	3	12.0004m	-23.185	1.1975619288448256e-09
4614	2.57886e-11	Ca	8	770.280A	-23.186	1.1948076128399394e-09
4615	5.70726e-13	He	1	3.48056m	-23.186	1.1948076128399394e-09
4616	8.6965e-11	Ne	4	228.419A	-23.186999999999998	1.1920596315860865e-09
4617	2.72022e-11	Cl	6	730.252A	-23.19	1.1838535508028784e-09
4618	1.01964e-13	He	1	19.4819m	-23.19	1.1838535508028784e-09
4619	1.0635599999999999e-13	He	1	18.6774m	-23.191	1.1811307631925945e-09
4620	8.315469999999999e-13	He	1	2.38885m	-23.191	1.1811307631925945e-09
4621	3.06319e-11	S	6	648.490A	-23.191999999999997	1.1784142378200388e-09
4622	8.18256e-13	He	1	2.42766m	-23.193	1.1757039602824452e-09
4623	5.356569999999999e-14	He	1	37.0843m	-23.195	1.1703020912667936e-09
4624	2.95577e-11	C	5	672.057A	-23.195999999999998	1.1676104711485538e-09
4625	6.1704e-13	Fe	4	3.21932m	-23.195999999999998	1.1676104711485538e-09
4626	1.0023000000000001e-10	C	5	198.189A	-23.197	1.1649250415847904e-09
4627	4.944479999999999e-13	He	1	4.01750m	-23.197	1.1649250415847904e-09
4628	1.27992e-12	Fe	5	1.55201m	-23.198	1.1622457883376328e-09
4629	8.68889e-11	Ne	4	228.619A	-23.2	1.1569057540052788e-09
4630	7.635039999999999e-14	He	1	26.0175m	-23.201	1.1542449446077424e-09
4631	2.71938e-11	Cl	6	730.476A	-23.201	1.1542449446077424e-09
4632	1.12841e-10	Ar	5	176.040A	-23.203000000000003	1.1489416708131534e-09
4633	1.52549e-11	O	1	1302.17A	-23.204	1.1462991782986805e-09
4634	1.05059e-10	Ar	5	189.080A	-23.205	1.1436627633483401e-09
4635	4.19951e-11	Ar	2	473.019A	-23.205	1.1436627633483401e-09
4636	2.4123e-12	Mg	2	8234.64A	-23.206	1.1410324119841134e-09
4637	3.55233e-13	Fe	5	5.59195m	-23.206	1.1410324119841134e-09
4638	2.5671899999999998e-14	Ar	4	77.3783m	-23.206	1.1410324119841134e-09
4639	8.23323e-13	He	1	2.41272m	-23.206999999999997	1.138408110260158e-09
4640	4.5461e-13	He	1	4.36956m	-23.208000000000002	1.1357898442626594e-09
4641	8.277159999999999e-13	He	1	2.39991m	-23.208000000000002	1.1357898442626594e-09
4642	1.5068100000000001e-12	He	1	1.31831m	-23.208000000000002	1.1357898442626594e-09
4643	1.28424e-12	He	1	1.54678m	-23.209	1.1331776001098693e-09
4644	2.8984299999999998e-12	Co	3	6853.53A	-23.21	1.1305713639519013e-09
4645	1.58739e-11	Si	5	1251.39A	-23.21	1.1305713639519013e-09
4646	1.46056e-11	Ca	2	1360.06A	-23.21	1.1305713639519013e-09
4647	7.710609999999999e-13	He	1	2.57625m	-23.211	1.1279711219707692e-09
4648	5.05983e-11	C	5	392.591A	-23.211	1.1279711219707692e-09
4649	7.86935e-13	He	1	2.52428m	-23.212	1.1253768603802303e-09
4650	8.33075e-13	He	1	2.38448m	-23.212	1.1253768603802303e-09
4651	4.0474699999999996e-14	Fe	6	49.0787m	-23.213	1.122788565425777e-09
4652	1.40711e-12	Fe	5	1.41172m	-23.213	1.122788565425777e-09
4653	2.62551e-13	He	1	7.56595m	-23.214000000000002	1.1202062233845277e-09
4654	2.98404e-11	Ti	4	665.690A	-23.214000000000002	1.1202062233845277e-09
4655	4.27473e-11	S	6	464.695A	-23.214000000000002	1.1202062233845277e-09
4656	4.94389e-13	He	1	4.01798m	-23.214000000000002	1.1202062233845277e-09
4657	5.30171e-13	He	1	3.74680m	-23.214000000000002	1.1202062233845277e-09
4658	8.37216e-13	He	1	2.37268m	-23.215	1.1176298205651708e-09
4659	2.1945e-12	Fe	2	9051.95A	-23.215	1.1176298205651708e-09
4660	1.18086e-10	Na	3	168.220A	-23.215	1.1176298205651708e-09
4661	1.22931e-10	Ca	6	161.590A	-23.215999999999998	1.1150593433078657e-09
4662	1.19042e-10	Ca	5	166.870A	-23.217	1.112494777984189e-09
4663	1.60146e-11	Mg	2	1240.40A	-23.217	1.112494777984189e-09
4664	3.64894e-14	H	1	54.4390m	-23.217	1.112494777984189e-09
4665	4.3159e-11	O	4	460.262A	-23.218000000000004	1.1099361109970703e-09
4666	5.20343e-11	C	5	381.757A	-23.219	1.1073833287807398e-09
4667	9.03839e-12	Ca	2	2197.79A	-23.219	1.1073833287807398e-09
4668	1.81381e-12	Mg	2	1.09518m	-23.22	1.1048364178005814e-09
4669	1.4196e-10	Na	4	139.930A	-23.221999999999998	1.0997601555659567e-09
4670	6.17716e-14	H	1	32.1579m	-23.223000000000003	1.097230777397644e-09
4671	4.28687e-11	Ar	2	463.379A	-23.223000000000003	1.097230777397644e-09
4672	1.12368e-10	Ar	5	176.780A	-23.224	1.094707216637705e-09
4673	5.34363e-13	He	1	3.71741m	-23.224	1.094707216637705e-09
4674	7.76933e-11	P	5	255.678A	-23.225	1.0921894599064448e-09
4675	1.43716e-10	Fe	6	138.220A	-23.226	1.089677493854986e-09
4676	5.1197e-11	Mg	6	388.001A	-23.226999999999997	1.0871713051651253e-09
4677	9.11539e-14	He	1	21.7922m	-23.228	1.0846708805492822e-09
4678	2.697e-11	O	1	736.540A	-23.228	1.0846708805492822e-09
4679	6.17149e-14	He	1	32.1875m	-23.23	1.0796872705422093e-09
4680	9.720619999999999e-15	H	1	204.354m	-23.235	1.067328192556207e-09
4681	2.16223e-11	O	1	918.704A	-23.236	1.0648734058329351e-09
4682	1.81684e-11	C	1	1093.35A	-23.237	1.0624242649624648e-09
4683	1.6609099999999997e-10	Mg	4	119.600A	-23.237	1.0624242649624648e-09
4684	7.66426e-11	Cr	7	259.183A	-23.238000000000003	1.0599807569596689e-09
4685	4.27992e-11	Ne	5	464.131A	-23.241	1.0526839007540247e-09
4686	1.03458e-10	Fe	8	192.005A	-23.243000000000002	1.0478472575692876e-09
4687	1.43643e-10	Fe	6	138.290A	-23.243000000000002	1.0478472575692876e-09
4688	8.14898e-11	Al	6	243.766A	-23.244	1.0454372757531711e-09
4689	5.73757e-11	Ne	3	346.218A	-23.246	1.0406339277859314e-09
4690	1.1884200000000002e-10	Ar	5	167.150A	-23.246	1.0406339277859314e-09
4691	1.72312e-11	P	2	1152.82A	-23.247	1.0382405361679353e-09
4692	1.99818e-11	Si	3	994.125A	-23.247	1.0382405361679353e-09
4693	3.09071e-12	Ca	5	6427.15A	-23.247	1.0382405361679353e-09
4694	3.3404499999999997e-13	He	1	5.94664m	-23.247	1.0382405361679353e-09
4695	4.56985e-12	Fe	2	4346.85A	-23.247	1.0382405361679353e-09
4696	1.9037499999999998e-10	Al	6	104.344A	-23.247	1.0382405361679353e-09
4697	7.33538e-14	H	1	27.0803m	-23.248	1.035852649197908e-09
4698	1.53216e-10	Na	4	129.650A	-23.249000000000002	1.033470254215511e-09
4699	4.98329e-11	Ca	7	398.621A	-23.249000000000002	1.033470254215511e-09
4700	5.62258e-11	Na	7	353.298A	-23.249000000000002	1.033470254215511e-09
4701	1.51654e-12	He	1	1.30986m	-23.25	1.0310933385895313e-09
4702	8.85775e-12	F	2	2242.61A	-23.250999999999998	1.0287218897177903e-09
4703	2.67584e-12	N	1	7423.64A	-23.250999999999998	1.0287218897177903e-09
4704	6.71707e-12	Ti	4	2957.31A	-23.250999999999998	1.0287218897177903e-09
4705	2.89248e-11	Ne	5	686.763A	-23.252	1.0263558950270943e-09
4706	8.02094e-11	P	8	247.658A	-23.253	1.0239953419731828e-09
4707	5.08785e-13	He	1	3.90430m	-23.253	1.0239953419731828e-09
4708	1.09803e-10	Ar	6	180.910A	-23.254	1.021640218040639e-09
4709	2.96627e-15	H	1	669.677m	-23.255	1.0192905107428383e-09
4710	4.32201e-11	O	4	459.612A	-23.256	1.0169462076218497e-09
4711	3.11613e-11	Ar	7	637.471A	-23.256	1.0169462076218497e-09
4712	1.765e-11	V	3	1125.46A	-23.256	1.0169462076218497e-09
4713	1.4336700000000003e-14	He	1	138.557m	-23.259	1.0099455991700658e-09
4714	6.86115e-14	He	1	28.9521m	-23.26	1.0076227887492786e-09
4715	6.6162e-14	H	1	30.0240m	-23.26	1.0076227887492786e-09
4716	7.827939999999999e-13	He	1	2.53763m	-23.26	1.0076227887492786e-09
4717	1.78666e-14	H	1	111.182m	-23.261999999999997	1.002993182567896e-09
4718	8.7128e-12	Fe	2	2279.92A	-23.263	1.0006863622615646e-09
4719	5.3832e-13	He	1	3.69009m	-23.263	1.0006863622615646e-09
4720	5.440869999999999e-13	He	1	3.65097m	-23.264	9.98384847494727e-10
4721	2.30757e-11	N	1	860.837A	-23.264	9.98384847494727e-10
4722	7.966600000000001e-13	He	1	2.49347m	-23.265	9.960886260649566e-10
4723	2.33195e-11	N	1	851.840A	-23.265	9.960886260649566e-10
4724	1.81726e-11	C	1	1093.10A	-23.265	9.960886260649566e-10
4725	5.45869e-11	Fe	7	363.905A	-23.266	9.937976857979319e-10
4726	5.707979999999999e-13	He	1	3.48012m	-23.267	9.915120145472998e-10
4727	2.59426e-11	Cl	6	765.708A	-23.267	9.915120145472998e-10
4728	4.97409e-11	Fe	6	399.359A	-23.268	9.892316001946666e-10
4729	4.77007e-13	He	1	4.16440m	-23.269000000000002	9.869564306495025e-10
4730	4.2375300000000005e-14	H	1	46.8774m	-23.269000000000002	9.869564306495025e-10
4731	8.569180000000001e-12	Mg	3	2318.13A	-23.269000000000002	9.869564306495025e-10
4732	2.6070199999999998e-14	He	1	76.1959m	-23.27	9.846864938490934e-10
4733	8.3422e-11	Ar	4	238.120A	-23.271	9.82421777758444e-10
4734	3.11329e-11	Ne	6	638.053A	-23.273000000000003	9.779079597048675e-10
4735	2.28764e-12	N	1	8683.40A	-23.276	9.711760886614835e-10
4736	1.5827000000000002e-13	He	1	12.5510m	-23.276	9.711760886614835e-10
4737	5.00048e-11	Fe	6	397.251A	-23.276999999999997	9.68942445640505e-10
4738	8.7791e-14	He	1	22.6270m	-23.278000000000002	9.66713939855902e-10
4739	2.15295e-12	Fe	2	9226.62A	-23.278000000000002	9.66713939855902e-10
4740	1.4537799999999998e-10	N	5	136.640A	-23.278000000000002	9.66713939855902e-10
4741	5.08726e-13	He	1	3.90475m	-23.279	9.644905594923905e-10
4742	6.99923e-14	H	1	28.3809m	-23.279	9.644905594923905e-10
4743	1.55413e-12	He	1	1.27817m	-23.281999999999996	9.578510531823862e-10
4744	1.12373e-11	Al	2	1767.73A	-23.281999999999996	9.578510531823862e-10
4745	7.449980000000001e-14	He	1	26.6638m	-23.281999999999996	9.578510531823862e-10
4746	1.26315e-10	C	5	157.261A	-23.281999999999996	9.578510531823862e-10
4747	1.31302e-12	He	1	1.51288m	-23.281999999999996	9.578510531823862e-10
4748	1.205e-10	Ca	5	164.850A	-23.283	9.55648056892556e-10
4749	1.97336e-11	Si	7	1006.63A	-23.283	9.55648056892556e-10
4750	5.73347e-11	O	4	346.465A	-23.283	9.55648056892556e-10
4751	2.85346e-12	Co	3	6961.53A	-23.285	9.51257252912313e-10
4752	2.14014e-11	O	1	928.186A	-23.285999999999998	9.490694219422865e-10
4753	1.52469e-12	He	1	1.30285m	-23.285999999999998	9.490694219422865e-10
4754	2.73561e-12	Cl	4	7261.43A	-23.285999999999998	9.490694219422865e-10
4755	4.13369e-12	Fe	6	4805.50A	-23.285999999999998	9.490694219422865e-10
4756	4.19483e-12	C	2	4735.46A	-23.288	9.447088440440287e-10
4757	4.61199e-11	Cr	8	430.714A	-23.288	9.447088440440287e-10
4758	4.65837e-11	Fe	6	426.425A	-23.289	9.425360739964555e-10
4759	6.20137e-14	He	1	32.0324m	-23.291	9.382055141053138e-10
4760	1.00245e-10	Ca	4	198.160A	-23.291	9.382055141053138e-10
4761	8.4072e-12	Al	8	2362.79A	-23.291999999999998	9.36047701301548e-10
4762	5.81675e-13	He	1	3.41504m	-23.293000000000003	9.338948513294985e-10
4763	9.96361e-11	Fe	7	199.370A	-23.295	9.296039942500841e-10
4764	7.95671e-14	He	1	24.9657m	-23.295	9.296039942500841e-10
4765	1.18693e-10	Ca	5	167.360A	-23.296	9.274659643930143e-10
4766	8.39592e-14	He	1	23.6597m	-23.296	9.274659643930143e-10
4767	1.11642e-10	Na	3	177.930A	-23.296	9.274659643930143e-10
4768	8.11096e-11	Fe	9	244.909A	-23.296999999999997	9.253328518681613e-10
4769	4.30276e-11	V	7	461.668A	-23.296999999999997	9.253328518681613e-10
4770	4.54208e-13	He	1	4.37343m	-23.298000000000002	9.232046453659597e-10
4771	1.1386900000000001e-10	Ar	5	174.450A	-23.298000000000002	9.232046453659597e-10
4772	5.52236e-13	He	1	3.59709m	-23.299	9.210813336029007e-10
4773	6.02751e-13	He	1	3.29563m	-23.3	9.18962905321374e-10
4774	1.23367e-11	Sc	3	1610.19A	-23.301	9.168493492896987e-10
4775	3.57947e-14	He	1	55.4955m	-23.301	9.168493492896987e-10
4776	4.2263e-11	Ar	2	470.020A	-23.301	9.168493492896987e-10
4777	7.92519e-13	He	1	2.50650m	-23.302	9.147406543019963e-10
4778	9.85438e-11	F	3	201.580A	-23.303	9.126368091781833e-10
4779	3.85185e-13	He	1	5.15712m	-23.303	9.126368091781833e-10
4780	5.20518e-13	He	1	3.81629m	-23.304000000000002	9.105378027638822e-10
4781	2.31799e-10	Si	7	85.6968A	-23.304000000000002	9.105378027638822e-10
4782	5.45217e-13	He	1	3.64341m	-23.304000000000002	9.105378027638822e-10
4783	2.76629e-11	Ar	2	718.090A	-23.305	9.084436239303776e-10
4784	5.67759e-13	He	1	3.49875m	-23.305	9.084436239303776e-10
4785	1.94923e-13	Fe	3	10.1909m	-23.305999999999997	9.063542615745343e-10
4786	5.92261e-11	F	2	335.401A	-23.305999999999997	9.063542615745343e-10
4787	1.1382e-11	N	1	1745.25A	-23.308000000000003	9.02189942010922e-10
4788	1.29539e-12	Fe	2	1.53347m	-23.31	8.980447557577413e-10
4789	8.04809e-13	He	1	2.46822m	-23.31	8.980447557577413e-10
4790	3.88613e-12	Fe	2	5111.63A	-23.31	8.980447557577413e-10
4791	2.4760499999999998e-14	H	1	80.2263m	-23.31	8.980447557577413e-10
4792	3.85208e-11	He	1	515.681A	-23.311	8.959793101350054e-10
4793	2.475e-12	Fe	4	8026.05A	-23.311	8.959793101350054e-10
4794	4.45597e-12	Fe	2	4457.94A	-23.311	8.959793101350054e-10
4795	9.01572e-14	He	1	22.0331m	-23.311999999999998	8.939186149053869e-10
4796	3.5586e-11	Ne	1	558.210A	-23.313000000000002	8.918626591432631e-10
4797	5.38212e-11	C	5	369.083A	-23.314	8.898114319481905e-10
4798	9.24145e-12	P	8	2149.50A	-23.315	8.877649224447447e-10
4799	1.28687e-11	P	2	1543.63A	-23.315	8.877649224447447e-10
4800	1.53158e-12	He	1	1.29699m	-23.316	8.857231197825507e-10
4801	4.7440600000000003e-14	H	1	41.8723m	-23.316	8.857231197825507e-10
4802	3.82573e-11	Mg	6	519.233A	-23.316	8.857231197825507e-10
4803	2.55423e-11	N	5	777.707A	-23.318	8.816535917050415e-10
4804	7.88522e-12	Si	1	2519.20A	-23.318	8.816535917050415e-10
4805	6.45625e-13	He	1	3.07678m	-23.319000000000003	8.796258447135007e-10
4806	9.80727e-12	Zn	2	2025.48A	-23.320999999999998	8.75584331070241e-10
4807	2.43055e-11	Ne	4	817.283A	-23.322	8.735705429908047e-10
4808	1.0050299999999998e-10	Ca	4	197.650A	-23.322	8.735705429908047e-10
4809	5.59606e-11	Na	7	354.972A	-23.323	8.715613864954259e-10
4810	5.45863e-11	S	6	363.909A	-23.323	8.715613864954259e-10
4811	1.00529e-10	Fe	5	197.600A	-23.323	8.715613864954259e-10
4812	5.85784e-13	Fe	4	3.39109m	-23.323	8.715613864954259e-10
4813	5.41344e-13	He	1	3.66947m	-23.324	8.69556850931757e-10
4814	7.33829e-14	He	1	27.0696m	-23.325	8.675569256719571e-10
4815	5.707399999999999e-13	He	1	3.48048m	-23.325	8.675569256719571e-10
4816	5.1779e-11	Al	8	383.639A	-23.326	8.655616001126073e-10
4817	5.59133e-13	He	1	3.55272m	-23.326999999999998	8.635708636747044e-10
4818	3.83307e-11	B	3	518.239A	-23.326999999999998	8.635708636747044e-10
4819	4.94778e-13	He	1	4.01482m	-23.326999999999998	8.635708636747044e-10
4820	1.2934000000000002e-10	C	5	153.583A	-23.328000000000003	8.615847058035405e-10
4821	6.75962e-11	Ar	3	293.870A	-23.329	8.596031159687329e-10
4822	1.06912e-11	Al	2	1858.03A	-23.331	8.556535984075317e-10
4823	1.1432e-11	Mg	2	1737.61A	-23.331999999999997	8.536856497411964e-10
4824	4.3943900000000005e-14	He	1	45.2041m	-23.331999999999997	8.536856497411964e-10
4825	9.6901e-12	C	5	2049.98A	-23.331999999999997	8.536856497411964e-10
4826	1.55076e-12	He	1	1.28095m	-23.333000000000002	8.517222272311801e-10
4827	1.31725e-12	Fe	4	1.50802m	-23.333000000000002	8.517222272311801e-10
4828	1.50911e-10	Na	4	131.630A	-23.336	8.45859012660113e-10
4829	5.51105e-13	He	1	3.60448m	-23.336	8.45859012660113e-10
4830	5.20459e-13	He	1	3.81672m	-23.336	8.45859012660113e-10
4831	8.30107e-13	He	1	2.39300m	-23.336	8.45859012660113e-10
4832	8.6122e-13	He	1	2.30655m	-23.337	8.439135909158743e-10
4833	8.34248e-13	He	1	2.38112m	-23.337	8.439135909158743e-10
4834	1.2334299999999998e-10	Ca	5	161.050A	-23.337	8.439135909158743e-10
4835	9.518810000000001e-12	Al	2	2086.86A	-23.338	8.419726435174855e-10
4836	1.5374700000000001e-12	He	1	1.29202m	-23.338	8.419726435174855e-10
4837	5.902280000000001e-14	H	1	33.6556m	-23.339000000000002	8.40036160174237e-10
4838	4.24064e-11	Al	3	468.430A	-23.339000000000002	8.40036160174237e-10
4839	5.20967e-11	Na	7	381.300A	-23.339000000000002	8.40036160174237e-10
4840	8.00668e-13	He	1	2.48098m	-23.339000000000002	8.40036160174237e-10
4841	8.766080000000001e-10	N	6	22.6606A	-23.34	8.381041306190932e-10
4842	1.25748e-10	Ca	5	157.970A	-23.340999999999998	8.361765446086194e-10
4843	8.2761e-11	Ne	4	240.022A	-23.340999999999998	8.361765446086194e-10
4844	4.14283e-11	Ar	7	479.490A	-23.340999999999998	8.361765446086194e-10
4845	1.5573e-12	He	1	1.27557m	-23.343000000000004	8.32334662365689e-10
4846	5.78313e-13	He	1	3.43490m	-23.343000000000004	8.32334662365689e-10
4847	5.50557e-11	C	5	360.806A	-23.344	8.304203457639757e-10
4848	2.66048e-13	He	1	7.46649m	-23.344	8.304203457639757e-10
4849	4.03877e-11	Na	7	491.844A	-23.344	8.304203457639757e-10
4850	6.91198e-11	Fe	7	287.392A	-23.345	8.285104319682699e-10
4851	8.11706e-13	He	1	2.44725m	-23.346999999999998	8.247037723134716e-10
4852	5.32046e-11	C	5	373.360A	-23.346999999999998	8.247037723134716e-10
4853	3.30519e-11	Si	2	601.008A	-23.346999999999998	8.247037723134716e-10
4854	1.7523e-11	Al	6	1133.62A	-23.346999999999998	8.247037723134716e-10
4855	1.33542e-12	He	1	1.48751m	-23.348000000000003	8.228070062718421e-10
4856	5.30243e-13	He	1	3.74630m	-23.349	8.209146026710653e-10
4857	5.65021e-13	He	1	3.51570m	-23.349	8.209146026710653e-10
4858	2.16513e-11	O	1	917.473A	-23.35	8.190265514777856e-10
4859	5.64396e-13	He	1	3.51960m	-23.351	8.171428426817567e-10
4860	6.33142e-11	Mg	8	313.744A	-23.351	8.171428426817567e-10
4861	2.4081599999999997e-12	Ca	2	8248.80A	-23.351	8.171428426817567e-10
4862	5.24308e-11	F	2	378.870A	-23.351	8.171428426817567e-10
4863	1.54693e-12	He	1	1.28412m	-23.351	8.171428426817567e-10
4864	1.54254e-12	He	1	1.28778m	-23.351	8.171428426817567e-10
4865	5.1830999999999995e-14	H	1	38.3254m	-23.351999999999997	8.152634662957357e-10
4866	5.05688e-13	Si	9	3.92820m	-23.351999999999997	8.152634662957357e-10
4867	1.2881799999999999e-12	Fe	5	1.54205m	-23.353	8.133884123554426e-10
4868	3.87875e-11	He	1	512.136A	-23.354	8.115176709195547e-10
4869	1.3461900000000001e-10	Fe	6	147.560A	-23.355	8.096512320695673e-10
4870	3.31931e-11	Cl	7	598.451A	-23.355999999999998	8.077890859098206e-10
4871	5.56172e-13	He	1	3.57164m	-23.355999999999998	8.077890859098206e-10
4872	2.85869e-11	C	5	694.879A	-23.357	8.059312225673877e-10
4873	3.06465e-14	H	1	64.8181m	-23.359	8.022283049563125e-10
4874	9.1769e-13	Fe	5	2.16461m	-23.36	8.00383231055176e-10
4875	5.08406e-14	He	1	39.0720m	-23.36	8.00383231055176e-10
4876	4.0495599999999996e-12	Fe	2	4905.34A	-23.36	8.00383231055176e-10
4877	5.700890000000001e-13	He	1	3.48445m	-23.361	7.985424007062483e-10
4878	7.1712e-13	He	1	2.77003m	-23.361	7.985424007062483e-10
4879	4.56363e-12	Fe	2	4352.78A	-23.361	7.985424007062483e-10
4880	3.58654e-11	Ne	6	553.861A	-23.362	7.967058041496431e-10
4881	5.744810000000001e-13	He	1	3.45781m	-23.362	7.967058041496431e-10
4882	1.18551e-10	Na	3	167.560A	-23.362	7.967058041496431e-10
4883	5.605640000000001e-13	He	1	3.54365m	-23.364	7.93045273485955e-10
4884	1.88707e-11	C	5	1052.66A	-23.364	7.93045273485955e-10
4885	1.5348e-12	Fe	2	1.29427m	-23.365	7.912213199711158e-10
4886	1.33067e-11	N	1	1492.82A	-23.365	7.912213199711158e-10
4887	1.0911499999999999e-10	V	6	182.050A	-23.365	7.912213199711158e-10
4888	3.7243699999999994e-12	Fe	2	5333.65A	-23.366	7.894015614329448e-10
4889	8.07565e-13	He	1	2.45980m	-23.369	7.83967359307601e-10
4890	9.04615e-11	F	3	219.590A	-23.369	7.83967359307601e-10
4891	5.5661300000000005e-14	H	1	35.6881m	-23.37	7.8216428441599e-10
4892	6.06471e-10	C	5	32.7542A	-23.371	7.803653564815591e-10
4893	9.99381e-12	S	9	1987.68A	-23.371	7.803653564815591e-10
4894	2.22532e-12	Ca	2	8926.56A	-23.372	7.785705659665589e-10
4895	4.2067e-11	C	5	472.210A	-23.373	7.76779903355195e-10
4896	3.09049e-11	Si	2	642.760A	-23.374000000000002	7.749933591535527e-10
4897	2.41768e-12	N	1	8216.34A	-23.375	7.732109238895586e-10
4898	7.002e-14	He	1	28.3697m	-23.375	7.732109238895586e-10
4899	8.175939999999999e-13	He	1	2.42962m	-23.375999999999998	7.714325881129123e-10
4900	5.0280099999999996e-14	He	1	39.5076m	-23.375999999999998	7.714325881129123e-10
4901	1.82208e-11	C	1	1090.21A	-23.375999999999998	7.714325881129123e-10
4902	2.20818e-12	Fe	4	8995.84A	-23.375999999999998	7.714325881129123e-10
4903	1.57496e-11	Si	1	1261.27A	-23.375999999999998	7.714325881129123e-10
4904	5.86248e-11	C	5	338.841A	-23.375999999999998	7.714325881129123e-10
4905	1.35545e-11	Si	5	1465.53A	-23.375999999999998	7.714325881129123e-10
4906	1.34881e-11	Ni	2	1472.74A	-23.377	7.696583423950479e-10
4907	5.71128e-13	He	1	3.47811m	-23.378	7.678881773290977e-10
4908	1.1516e-11	Al	2	1724.95A	-23.378	7.678881773290977e-10
4909	2.58418e-12	Fe	2	7686.94A	-23.379	7.661220835298228e-10
4910	4.43908e-12	Fe	2	4474.90A	-23.379	7.661220835298228e-10
4911	3.8208199999999995e-12	N	1R	5199.00A	-23.379	7.661220835298228e-10
4912	8.83941e-11	S	9	224.726A	-23.379	7.661220835298228e-10
4913	5.09115e-13	He	1	3.90177m	-23.379	7.661220835298228e-10
4914	5.27377e-11	Mg	5	376.665A	-23.38	7.643600516335758e-10
4915	9.31945e-12	Ca	2	2131.51A	-23.38	7.643600516335758e-10
4916	5.67289e-14	He	1	35.0165m	-23.381	7.626020722982266e-10
4917	7.568180000000001e-13	He	1	2.62473m	-23.381999999999998	7.608481362031562e-10
4918	1.99133e-11	P	5	997.545A	-23.383000000000003	7.590982340491512e-10
4919	8.30885e-13	He	1	2.39076m	-23.384	7.573523565584298e-10
4920	3.41196e-11	Si	2	582.201A	-23.384	7.573523565584298e-10
4921	8.14597e-15	H	1	243.856m	-23.384	7.573523565584298e-10
4922	1.67827e-11	Ti	4	1183.63A	-23.384	7.573523565584298e-10
4923	7.79821e-12	Ti	4	2547.31A	-23.385	7.556104944745043e-10
4924	2.78402e-11	N	5	713.518A	-23.385	7.556104944745043e-10
4925	5.301840000000001e-13	He	1	3.74671m	-23.386	7.538726385622082e-10
4926	8.267440000000001e-13	He	1	2.40273m	-23.386999999999997	7.521387796075959e-10
4927	5.38392e-13	He	1	3.68959m	-23.386999999999997	7.521387796075959e-10
4928	1.88132e-11	S	2	1055.88A	-23.388	7.504089084179075e-10
4929	5.678310000000001e-13	He	1	3.49831m	-23.39	7.469610926680329e-10
4930	2.04088e-11	Ne	7	973.330A	-23.39	7.469610926680329e-10
4931	5.77289e-12	Fe	2	3440.99A	-23.39	7.469610926680329e-10
4932	8.134529999999999e-13	He	1	2.44199m	-23.392	7.435291181925777e-10
4933	1.59716e-11	Ca	2	1243.74A	-23.392	7.435291181925777e-10
4934	1.22916e-11	C	5	1616.10A	-23.392	7.435291181925777e-10
4935	6.179610000000001e-14	He	1	32.1451m	-23.393	7.418190486746595e-10
4936	1.51341e-10	Fe	8	131.257A	-23.393	7.418190486746595e-10
4937	8.22661e-13	He	1	2.41466m	-23.394000000000002	7.401129122074915e-10
4938	6.618830000000001e-14	He	1	30.0121m	-23.394000000000002	7.401129122074915e-10
4939	6.38268e-13	He	1	3.11224m	-23.397	7.350180107568193e-10
4940	5.964649999999999e-13	He	1	3.33037m	-23.398000000000003	7.333275162427967e-10
4941	8.270540000000001e-13	He	1	2.40183m	-23.399	7.316409097582767e-10
4942	3.36299e-12	Co	3	5906.78A	-23.399	7.316409097582767e-10
4943	4.90069e-13	He	1	4.05340m	-23.4	7.299581823610275e-10
4944	1.0369799999999998e-10	S	6	191.561A	-23.4	7.299581823610275e-10
4945	4.766050000000001e-13	He	1	4.16791m	-23.401	7.282793251293901e-10
4946	4.2302299999999996e-13	He	1	4.69584m	-23.401	7.282793251293901e-10
4947	1.1733499999999999e-14	He	1	169.296m	-23.401999999999997	7.266043291622424e-10
4948	3.57117e-14	H	1	55.6245m	-23.403000000000002	7.249331855789049e-10
4949	1.0086599999999999e-10	Ar	6	196.940A	-23.403000000000002	7.249331855789049e-10
4950	1.50399e-14	H	1	132.078m	-23.405	7.216024201431436e-10
4951	8.229129999999999e-13	He	1	2.41392m	-23.405	7.216024201431436e-10
4952	8.1852e-13	He	1	2.42687m	-23.405	7.216024201431436e-10
4953	2.15969e-11	Ar	2	919.781A	-23.406	7.199427806313272e-10
4954	3.48021e-11	Ne	6	570.784A	-23.406999999999996	7.182869581844654e-10
4955	2.85577e-11	C	5	695.591A	-23.406999999999996	7.182869581844654e-10
4956	2.1458e-14	He	1	92.5736m	-23.406999999999996	7.182869581844654e-10
4957	5.41813e-11	F	2	366.629A	-23.408	7.166349440235411e-10
4958	6.06114e-12	Fe	2	3277.35A	-23.408	7.166349440235411e-10
4959	7.35975e-12	Sc	3	2699.07A	-23.409000000000002	7.149867293897569e-10
4960	1.82236e-11	C	1	1090.04A	-23.409000000000002	7.149867293897569e-10
4961	1.35319e-12	He	1	1.46797m	-23.409000000000002	7.149867293897569e-10
4962	3.55312e-11	Ne	1	559.071A	-23.41	7.133423055444428e-10
4963	1.2659e-10	Ca	5	156.920A	-23.41	7.133423055444428e-10
4964	1.0711200000000001e-10	Mn	8	185.455A	-23.410999999999998	7.117016637690218e-10
4965	3.53968e-11	Na	4	561.193A	-23.410999999999998	7.117016637690218e-10
4966	9.76044e-11	Ca	4	203.520A	-23.413	7.084316916537753e-10
4967	3.71556e-11	P	5	534.629A	-23.414	7.06802343976889e-10
4968	4.25432e-12	P	2	4669.25A	-23.414	7.06802343976889e-10
4969	9.94132e-11	O	5	199.817A	-23.414	7.06802343976889e-10
4970	2.53903e-11	Mg	8	782.364A	-23.414	7.06802343976889e-10
4971	5.90462e-14	He	1	33.6422m	-23.416	7.035548821913545e-10
4972	7.6826e-13	He	1	2.58564m	-23.418000000000003	7.003223411373856e-10
4973	5.45288e-13	He	1	3.64293m	-23.418000000000003	7.003223411373856e-10
4974	1.2810200000000002e-10	C	5	155.067A	-23.418000000000003	7.003223411373856e-10
4975	1.1077099999999999e-10	V	6	179.328A	-23.419	6.987116444491334e-10
4976	4.60302e-11	O	5	431.553A	-23.419	6.987116444491334e-10
4977	5.73239e-11	F	2	346.530A	-23.421999999999997	6.939017473210213e-10
4978	4.7293900000000004e-14	H	1	42.0022m	-23.425	6.891249612918282e-10
4979	3.76306e-11	Ar	2	527.880A	-23.426	6.875400178625752e-10
4980	5.20848e-13	He	1	3.81387m	-23.427	6.859587197020488e-10
4981	5.38333e-13	He	1	3.68999m	-23.429000000000002	6.828070256709331e-10
4982	2.36392e-13	Ni	4	8.40319m	-23.43	6.812366130903814e-10
4983	1.40137e-10	Na	4	141.750A	-23.43	6.812366130903814e-10
4984	2.96072e-14	He	1	67.0933m	-23.430999999999997	6.796698123585373e-10
4985	2.61313e-11	C	5	760.179A	-23.430999999999997	6.796698123585373e-10
4986	3.26754e-11	K	2	607.932A	-23.430999999999997	6.796698123585373e-10
4987	2.2088e-12	Fe	4	8993.33A	-23.433000000000003	6.765470132319745e-10
4988	7.77216e-10	C	6	25.5585A	-23.433000000000003	6.765470132319745e-10
4989	4.39638e-11	Ne	6	451.837A	-23.434	6.749909982805024e-10
4990	5.49915e-11	C	5	361.228A	-23.436	6.71889696351929e-10
4991	2.94765e-11	P	5	673.909A	-23.438000000000002	6.688026436113788e-10
4992	6.9647899999999994e-12	Mg	1	2852.13A	-23.439	6.672644402157686e-10
4993	4.0102099999999995e-14	H	1	49.5347m	-23.439	6.672644402157686e-10
4994	5.644680000000001e-13	He	1	3.51915m	-23.44	6.657297745897908e-10
4995	1.09037e-10	C	6	182.181A	-23.441	6.641986385968119e-10
4996	5.511770000000001e-13	He	1	3.60401m	-23.441999999999997	6.626710241188959e-10
4997	1.13765e-10	Ar	5	174.610A	-23.443	6.611469230567719e-10
4998	2.1148599999999997e-12	N	1	9392.79A	-23.443	6.611469230567719e-10
4999	1.17284e-11	Si	1	1693.70A	-23.445999999999998	6.565956196518056e-10
5000	2.57224e-11	Mg	8	772.262A	-23.445999999999998	6.565956196518056e-10
5001	2.0925799999999998e-14	H	1	94.9279m	-23.445999999999998	6.565956196518056e-10
5002	2.31858e-11	N	1	856.751A	-23.447	6.550854916322136e-10
5003	5.677720000000001e-13	He	1	3.49867m	-23.448	6.535788368106864e-10
5004	1.8062400000000003e-10	Al	6	109.977A	-23.448	6.535788368106864e-10
5005	3.12586e-11	C	3	635.489A	-23.448	6.535788368106864e-10
5006	1.18461e-12	Fe	2	1.67688m	-23.449	6.520756471990901e-10
5007	2.49331e-11	Ca	8	796.711A	-23.449	6.520756471990901e-10
5008	4.54841e-11	Mg	8	436.734A	-23.45	6.505759148276684e-10
5009	7.96314e-11	Fe	7	249.455A	-23.45	6.505759148276684e-10
5010	4.4621e-11	Na	5	445.182A	-23.451999999999998	6.475867900178883e-10
5011	9.90154e-11	F	3	200.620A	-23.454	6.446113989890881e-10
5012	1.3194599999999999e-10	C	5	150.550A	-23.454	6.446113989890881e-10
5013	3.65039e-14	He	1	54.4174m	-23.455	6.431288339121622e-10
5014	2.07071e-11	Mg	2	959.306A	-23.455	6.431288339121622e-10
5015	1.70024e-11	N	1	1168.33A	-23.455	6.431288339121622e-10
5016	8.42033e-12	Fe	2	2359.11A	-23.456	6.416496786402867e-10
5017	5.562439999999999e-13	He	1	3.57118m	-23.456	6.416496786402867e-10
5018	4.39324e-14	H	1	45.2160m	-23.456	6.416496786402867e-10
5019	2.58494e-11	C	3	768.467A	-23.456999999999997	6.401739253311383e-10
5020	9.9045e-11	Ca	5	200.560A	-23.456999999999997	6.401739253311383e-10
5021	4.0555599999999997e-14	He	1	48.9808m	-23.456999999999997	6.401739253311383e-10
5022	5.7539699999999996e-12	Fe	2	3452.31A	-23.458000000000002	6.38701566160404e-10
5023	5.606359999999999e-13	He	1	3.54320m	-23.458000000000002	6.38701566160404e-10
5024	1.8867e-11	S	2	1052.87A	-23.458000000000002	6.38701566160404e-10
5025	8.1043e-12	Fe	2	2451.10A	-23.459	6.372325933218034e-10
5026	2.7772e-12	Co	3	7152.69A	-23.459	6.372325933218034e-10
5027	2.62455e-11	C	5	756.870A	-23.459	6.372325933218034e-10
5028	2.08678e-11	P	8	951.921A	-23.46	6.357669990269726e-10
5029	3.99603e-11	K	3	497.104A	-23.462	6.328459150047731e-10
5030	1.0227799999999999e-10	Ca	5	194.220A	-23.462	6.328459150047731e-10
5031	1.36753e-12	He	1	1.45258m	-23.463	6.313904097901026e-10
5032	1.5918700000000002e-12	Fe	6	1.24787m	-23.463	6.313904097901026e-10
5033	3.64372e-11	O	4	545.170A	-23.463	6.313904097901026e-10
5034	5.4523e-13	He	1	3.64332m	-23.464000000000002	6.299382521445316e-10
5035	3.86313e-11	Ti	8	514.206A	-23.464000000000002	6.299382521445316e-10
5036	1.1424799999999999e-10	N	6	173.871A	-23.464000000000002	6.299382521445316e-10
5037	4.5180100000000003e-13	He	1	4.39672m	-23.464000000000002	6.299382521445316e-10
5038	1.42954e-12	He	1	1.38957m	-23.465	6.284894343688702e-10
5039	2.92288e-11	Si	4	679.620A	-23.465999999999998	6.270439487816257e-10
5040	5.568330000000001e-14	He	1	35.6740m	-23.467	6.25601787718972e-10
5041	5.305729999999999e-13	He	1	3.74397m	-23.469	6.227274086002611e-10
5042	9.16823e-11	Cr	8	216.666A	-23.47	6.212951753045371e-10
5043	1.07955e-11	Ca	2	1840.06A	-23.47	6.212951753045371e-10
5044	2.91372e-11	Si	4	681.756A	-23.471999999999998	6.184405832725045e-10
5045	2.15114e-11	O	1	923.438A	-23.473000000000003	6.17018209401428e-10
5046	4.23921e-14	He	1	46.8588m	-23.474	6.155991068994856e-10
5047	2.9105e-11	Si	4	682.509A	-23.475	6.141832682427219e-10
5048	7.67991e-11	Cr	7	258.655A	-23.476	6.127706859245113e-10
5049	2.43061e-11	Si	5	817.262A	-23.476	6.127706859245113e-10
5050	1.02411e-10	Fe	8	193.968A	-23.476999999999997	6.113613524554781e-10
5051	1.36451e-10	Ca	6	145.580A	-23.478	6.099552603634662e-10
5052	9.40042e-12	Ca	2	2113.15A	-23.478	6.099552603634662e-10
5053	1.1222899999999999e-10	Na	3	177.000A	-23.479	6.085524021935355e-10
5054	1.19881e-11	C	1	1657.01A	-23.48	6.071527705078569e-10
5055	6.30586e-11	Mg	8	315.016A	-23.482	6.043631569235107e-10
5056	3.38924e-11	N	4	586.104A	-23.482	6.043631569235107e-10
5057	6.02976e-11	F	2	329.440A	-23.484	6.015863604493302e-10
5058	8.060979999999999e-13	He	1	2.46427m	-23.485	6.002027502150775e-10
5059	5.18516e-14	He	1	38.3102m	-23.485	6.002027502150775e-10
5060	1.96368e-10	Si	6	101.159A	-23.486	5.988223221960532e-10
5061	4.74594e-14	He	1	41.8557m	-23.486	5.988223221960532e-10
5062	4.53687e-11	C	5	437.845A	-23.487	5.974450690733751e-10
5063	1.88999e-11	C	5	1051.03A	-23.487	5.974450690733751e-10
5064	4.28039e-11	Ar	2	464.080A	-23.488000000000003	5.960709835449695e-10
5065	2.59489e-11	C	1	765.521A	-23.488000000000003	5.960709835449695e-10
5066	2.59911e-14	H	1	76.4279m	-23.488000000000003	5.960709835449695e-10
5067	6.26584e-11	Mg	8	317.028A	-23.488000000000003	5.960709835449695e-10
5068	4.94376e-13	He	1	4.01809m	-23.489	5.947000583255913e-10
5069	8.24073e-12	Fe	2	2410.52A	-23.489	5.947000583255913e-10
5070	1.22635e-11	C	5	1619.80A	-23.49	5.933322861467218e-10
5071	5.51118e-13	He	1	3.60439m	-23.491	5.919676597565643e-10
5072	5.67292e-12	Fe	2	3501.63A	-23.493000000000002	5.892478154185862e-10
5073	1.68101e-10	O	5	118.170A	-23.496	5.851914619891787e-10
5074	5.64409e-13	He	1	3.51951m	-23.496	5.851914619891787e-10
5075	4.7312699999999996e-14	He	1	41.9855m	-23.500999999999998	5.784928307162224e-10
5076	2.26648e-12	Cr	7	8764.46A	-23.502	5.77162334126463e-10
5077	5.681609999999999e-13	He	1	3.49627m	-23.502	5.77162334126463e-10
5078	5.32271e-11	Fe	6	373.202A	-23.503	5.758348975939443e-10
5079	1.5374999999999999e-10	Na	4	129.200A	-23.504	5.745105140807301e-10
5080	2.41837e-12	Mg	2	8213.99A	-23.504	5.745105140807301e-10
5081	1.93533e-11	F	6	1026.41A	-23.505	5.731891765650754e-10
5082	5.38722e-13	He	1	3.68733m	-23.505	5.731891765650754e-10
5083	9.52366e-11	Ca	4	208.580A	-23.505	5.731891765650754e-10
5084	2.90001e-11	Ar	7	684.978A	-23.505	5.731891765650754e-10
5085	1.12619e-11	Al	2	1763.87A	-23.505	5.731891765650754e-10
5086	4.29632e-11	Al	3	462.359A	-23.506	5.718708780413709e-10
5087	2.57843e-11	Ne	8	770.410A	-23.506	5.718708780413709e-10
5088	3.7573300000000003e-14	H	1	52.8686m	-23.506	5.718708780413709e-10
5089	5.56185e-13	He	1	3.57155m	-23.506999999999998	5.705556115201384e-10
5090	2.84454e-13	Ar	2	6.98337m	-23.508000000000003	5.692433700279518e-10
5091	8.520739999999999e-12	Fe	2	2331.31A	-23.509	5.679341466074558e-10
5092	7.51258e-11	Fe	7	264.416A	-23.509	5.679341466074558e-10
5093	3.57467e-11	Ne	1	555.701A	-23.509	5.679341466074558e-10
5094	1.59459e-11	Si	5	1245.74A	-23.51	5.666279343172645e-10
5095	5.60577e-13	He	1	3.54357m	-23.511	5.653247262319794e-10
5096	1.3792600000000001e-12	He	1	1.44023m	-23.511999999999997	5.640245154421163e-10
5097	4.51044e-11	Ne	6	440.411A	-23.516	5.588535076027112e-10
5098	5.35286e-11	F	2	371.100A	-23.516	5.588535076027112e-10
5099	1.19904e-10	Ca	6	165.670A	-23.517	5.575681802026812e-10
5100	2.86425e-11	Ne	3	693.531A	-23.519000000000002	5.550063871165781e-10
5101	1.1322000000000001e-10	Ar	5	175.450A	-23.52	5.537299078481377e-10
5102	5.4689e-11	C	5	363.226A	-23.52	5.537299078481377e-10
5103	2.22894e-12	Ca	2	8912.07A	-23.521	5.52456364400542e-10
5104	3.03815e-14	H	1	65.3834m	-23.521	5.52456364400542e-10
5105	6.89393e-15	H	1	288.144m	-23.522	5.511857500215995e-10
5106	4.7799e-11	Na	6	415.583A	-23.523000000000003	5.499180579746257e-10
5107	9.24224e-12	Si	9	2149.31A	-23.523000000000003	5.499180579746257e-10
5108	1.31858e-10	O	4	150.650A	-23.524	5.486532815384615e-10
5109	4.74198e-13	He	1	4.18907m	-23.524	5.486532815384615e-10
5110	1.70613e-12	Fe	6	1.16430m	-23.525	5.473914140073793e-10
5111	4.784520000000001e-13	He	1	4.15182m	-23.525	5.473914140073793e-10
5112	5.0092e-13	Mg	5	3.96560m	-23.526999999999997	5.448763789146593e-10
5113	1.1476e-10	O	6	173.095A	-23.526999999999997	5.448763789146593e-10
5114	3.47767e-11	Si	2	571.200A	-23.528000000000002	5.436231980185513e-10
5115	1.78737e-14	He	1	111.138m	-23.531	5.398809222461388e-10
5116	1.82206e-12	He	1	1.09022m	-23.531	5.398809222461388e-10
5117	3.24841e-11	Ca	7	611.514A	-23.531	5.398809222461388e-10
5118	1.33733e-10	C	5	148.538A	-23.531999999999996	5.386392305815545e-10
5119	4.93469e-11	Ca	7	402.547A	-23.531999999999996	5.386392305815545e-10
5120	6.25378e-11	Na	6	317.639A	-23.533	5.37400394728542e-10
5121	1.69804e-11	Al	2	1169.85A	-23.533	5.37400394728542e-10
5122	3.24064e-14	He	1	61.2979m	-23.533	5.37400394728542e-10
5123	9.72447e-15	He	1	204.273m	-23.533	5.37400394728542e-10
5124	5.45619e-13	He	1	3.64072m	-23.535	5.349312641996411e-10
5125	6.25577e-12	Fe	2	3175.38A	-23.537	5.324734782950251e-10
5126	1.27799e-14	H	1	155.436m	-23.537	5.324734782950251e-10
5127	3.4211800000000004e-14	H	1	58.0633m	-23.538	5.312488232787619e-10
5128	5.67296e-12	C	5	3501.60A	-23.54	5.28807956653305e-10
5129	5.12276e-11	Mg	6	387.769A	-23.54	5.28807956653305e-10
5130	1.47581e-10	Fe	6	134.600A	-23.54	5.28807956653305e-10
5131	3.11818e-11	Ar	7	637.052A	-23.541999999999998	5.263783047912925e-10
5132	1.12725e-11	Fe	7	1762.21A	-23.541999999999998	5.263783047912925e-10
5133	4.59866e-12	Fe	2	4319.62A	-23.543000000000003	5.251676682850743e-10
5134	6.06251e-11	F	2	327.660A	-23.543000000000003	5.251676682850743e-10
5135	3.2417599999999997e-12	Co	3	6127.67A	-23.544	5.239598161655629e-10
5136	7.68766e-13	Si	9	2.58394m	-23.546	5.215524394857128e-10
5137	8.34876e-13	He	1	2.37933m	-23.546	5.215524394857128e-10
5138	1.41852e-11	Ni	2	1400.37A	-23.546	5.215524394857128e-10
5139	4.93844e-11	C	5	402.242A	-23.546999999999997	5.203529021617068e-10
5140	2.47703e-14	He	1	80.1945m	-23.548000000000002	5.1915612369698e-10
5141	1.6828599999999996e-10	Mg	4	118.040A	-23.549	5.179620977463492e-10
5142	1.2748299999999998e-10	Ca	5	155.820A	-23.549	5.179620977463492e-10
5143	7.75817e-11	Fe	7	256.046A	-23.549	5.179620977463492e-10
5144	2.74712e-11	Ca	7	723.101A	-23.549	5.179620977463492e-10
5145	5.82733e-13	He	1	3.40884m	-23.549	5.179620977463492e-10
5146	1.4802100000000003e-10	N	5	134.200A	-23.549	5.179620977463492e-10
5147	1.24949e-10	Ca	5	158.980A	-23.55	5.167708179791947e-10
5148	2.715e-11	Sc	3	731.655A	-23.55	5.167708179791947e-10
5149	6.97837e-10	C	6	28.4658A	-23.55	5.167708179791947e-10
5150	8.27947e-12	Fe	2	2399.24A	-23.551	5.155822780794783e-10
5151	5.647979999999999e-13	He	1	3.51709m	-23.552	5.143964717456716e-10
5152	4.39498e-14	He	1	45.1981m	-23.553	5.132133926907514e-10
5153	6.02684e-11	Ne	5	329.600A	-23.554000000000002	5.120330346421503e-10
5154	3.86919e-11	C	3	513.401A	-23.555	5.108553913417317e-10
5155	1.38898e-12	He	1	1.43014m	-23.555	5.108553913417317e-10
5156	1.69405e-10	Mg	4	117.260A	-23.555999999999997	5.096804565457439e-10
5157	5.515069999999999e-13	He	1	3.60185m	-23.557	5.085082240247954e-10
5158	5.25208e-11	Na	7	378.221A	-23.557	5.085082240247954e-10
5159	6.50614e-11	Fe	7	305.318A	-23.558000000000003	5.07338687563826e-10
5160	4.5002e-11	C	5	441.412A	-23.558000000000003	5.07338687563826e-10
5161	3.32813e-11	Na	5	596.865A	-23.558000000000003	5.07338687563826e-10
5162	2.27875e-11	S	9	871.726A	-23.558000000000003	5.07338687563826e-10
5163	2.56667e-11	K	8	773.940A	-23.559	5.061718409620823e-10
5164	9.543430000000001e-12	Al	2	2081.48A	-23.56	5.050076780330516e-10
5165	9.52048e-11	Ca	4	208.650A	-23.561999999999998	5.026873785182166e-10
5166	1.6469999999999998e-10	Ne	5	120.610A	-23.561999999999998	5.026873785182166e-10
5167	1.0283900000000001e-10	Ar	5	193.160A	-23.563000000000002	5.015312296304112e-10
5168	3.06586e-14	He	1	64.7924m	-23.564	5.003777398112676e-10
5169	1.1103700000000001e-10	F	4	178.900A	-23.565	4.992269029450853e-10
5170	4.54917e-11	Mg	8	436.661A	-23.566	4.980787129302498e-10
5171	6.38257e-11	Ar	3	311.230A	-23.566	4.980787129302498e-10
5172	5.08712e-13	He	1	3.90485m	-23.566	4.980787129302498e-10
5173	1.1252700000000001e-10	Ca	5	176.530A	-23.566	4.980787129302498e-10
5174	2.28863e-11	C	5	867.962A	-23.569000000000003	4.946499631878702e-10
5175	5.56574e-13	He	1	3.56906m	-23.57	4.935122998423644e-10
5176	9.61215e-11	Ar	5	206.660A	-23.570999999999998	4.923772530499446e-10
5177	1.78451e-14	H	1	111.316m	-23.570999999999998	4.923772530499446e-10
5178	5.60966e-13	He	1	3.54111m	-23.570999999999998	4.923772530499446e-10
5179	4.0118e-14	He	1	49.5151m	-23.572	4.912448167927019e-10
5180	3.656169999999999e-12	Fe	2	5433.13A	-23.572	4.912448167927019e-10
5181	3.57259e-14	He	1	55.6024m	-23.574	4.889877518813111e-10
5182	1.12754e-10	C	5	176.176A	-23.574	4.889877518813111e-10
5183	9.94059e-11	O	5	199.832A	-23.574	4.889877518813111e-10
5184	2.66185e-13	He	1	7.46266m	-23.576	4.867410572412026e-10
5185	2.90671e-11	C	5	683.401A	-23.576999999999998	4.856215838746075e-10
5186	8.86227e-15	Ne	4	224.146m	-23.578000000000003	4.845046852253e-10
5187	6.81152e-11	Ar	3	291.630A	-23.578000000000003	4.845046852253e-10
5188	1.7121599999999997e-10	Mg	4	116.020A	-23.579	4.833903553716105e-10
5189	3.83833e-12	Fe	5	5175.29A	-23.58	4.822785884054652e-10
5190	4.91969e-13	He	1	4.03775m	-23.581	4.811693784323821e-10
5191	3.7588199999999997e-14	He	1	52.8476m	-23.581999999999997	4.800627195714486e-10
5192	5.4549e-11	S	6	364.158A	-23.583000000000002	4.789586059552575e-10
5193	2.84935e-11	Fe	8	697.157A	-23.583000000000002	4.789586059552575e-10
5194	2.9427299999999994e-14	H	1	67.5035m	-23.583000000000002	4.789586059552575e-10
5195	4.16034e-12	Fe	2	4774.72A	-23.586	4.756614781034881e-10
5196	5.43877e-11	Mg	7	365.238A	-23.587	4.745674870617789e-10
5197	1.67596e-11	Ca	2	1185.26A	-23.589000000000002	4.723870475201927e-10
5198	1.42657e-12	He	1	1.39246m	-23.589000000000002	4.723870475201927e-10
5199	1.39713e-12	He	1	1.42180m	-23.592	4.691351579584893e-10
5200	1.0711200000000001e-10	Mn	8	185.456A	-23.594	4.66979677701942e-10
5201	7.75014e-11	Fe	8	256.311A	-23.595	4.659056542470654e-10
5202	2.77078e-12	Co	3	7169.26A	-23.596	4.648341009775843e-10
5203	2.2235499999999998e-14	H	1	89.3366m	-23.601	4.59513189023468e-10
5204	8.31316e-11	V	7	238.952A	-23.601999999999997	4.5845633801602154e-10
5205	1.4391399999999998e-10	Fe	6	138.030A	-23.603	4.574019176984337e-10
5206	8.57273e-13	He	1	2.31717m	-23.603	4.574019176984337e-10
5207	8.30635e-12	Fe	2	2391.48A	-23.603	4.574019176984337e-10
5208	1.22205e-10	S	6	162.550A	-23.605	4.5530034678399935e-10
5209	4.89378e-11	C	5	405.913A	-23.605999999999998	4.542531850448293e-10
5210	4.66646e-11	Fe	6	425.686A	-23.605999999999998	4.542531850448293e-10
5211	5.69004e-11	Mg	6	349.109A	-23.605999999999998	4.542531850448293e-10
5212	6.54228e-13	He	1	3.03632m	-23.605999999999998	4.542531850448293e-10
5213	3.25628e-11	Mg	6	610.036A	-23.607	4.5320843171082304e-10
5214	2.5509799999999998e-14	He	1	77.8700m	-23.607	4.5320843171082304e-10
5215	2.32611e-11	N	1	853.978A	-23.607	4.5320843171082304e-10
5216	2.4219900000000003e-12	Ca	2	8201.72A	-23.608	4.521660812428061e-10
5217	4.54478e-11	N	4	437.083A	-23.609	4.511261281143402e-10
5218	1.00814e-10	Ca	4	197.040A	-23.609	4.511261281143402e-10
5219	1.4960700000000001e-12	Fe	2	1.32778m	-23.61	4.5008856681170107e-10
5220	6.24397e-11	Fe	7	318.138A	-23.611	4.490533918338344e-10
5221	1.2882299999999997e-10	Ca	5	154.200A	-23.611	4.490533918338344e-10
5222	1.92387e-11	F	6	1032.52A	-23.612	4.48020597692353e-10
5223	2.29156e-11	C	5	866.853A	-23.613000000000003	4.4699017891147415e-10
5224	8.03394e-12	K	6	2472.57A	-23.613000000000003	4.4699017891147415e-10
5225	1.20401e-11	Ca	2	1649.86A	-23.615	4.4493644559141444e-10
5226	4.75545e-12	Fe	2	4177.20A	-23.616	4.43913120163533e-10
5227	2.6065800000000002e-14	H	1	76.2089m	-23.616	4.43913120163533e-10
5228	2.30908e-13	Fe	3	8.60277m	-23.616999999999997	4.42892148318828e-10
5229	3.09684e-11	Ne	6	641.442A	-23.619	4.408572437390149e-10
5230	4.01677e-12	C	5	4945.38A	-23.619	4.408572437390149e-10
5231	1.13985e-11	N	1	1742.72A	-23.619	4.408572437390149e-10
5232	3.83942e-11	C	5	517.381A	-23.619	4.408572437390149e-10
5233	6.02475e-13	Fe	4	3.29714m	-23.62	4.3984330021504883e-10
5234	9.63357e-12	Zn	2	2062.00A	-23.621	4.388316886964791e-10
5235	1.1035700000000001e-12	Fe	2	1.80002m	-23.621	4.388316886964791e-10
5236	1.40403e-12	He	1	1.41482m	-23.622	4.378224038198348e-10
5237	7.53462e-11	Fe	7	263.642A	-23.622	4.378224038198348e-10
5238	8.12802e-11	Fe	7	244.395A	-23.623	4.368154402339916e-10
5239	1.55676e-11	Si	5	1276.01A	-23.627	4.3281069220623866e-10
5240	3.83287e-11	B	3	518.266A	-23.627	4.3281069220623866e-10
5241	1.13819e-11	N	1	1745.26A	-23.627	4.3281069220623866e-10
5242	2.86703e-13	Fe	4	6.92859m	-23.628	4.318152552372466e-10
5243	2.2566e-11	Na	7	880.283A	-23.629	4.308221077097518e-10
5244	5.06854e-11	O	4	391.917A	-23.63	4.2983124435818867e-10
5245	1.17015e-10	F	4	169.760A	-23.63	4.2983124435818867e-10
5246	6.05198e-11	Al	8	328.231A	-23.63	4.2983124435818867e-10
5247	4.20139e-12	Fe	2	4728.07A	-23.631	4.2884265992909113e-10
5248	3.57127e-11	Ne	1	556.229A	-23.631999999999998	4.2785634918109004e-10
5249	5.20446e-13	He	1	3.81682m	-23.633000000000003	4.268723068848535e-10
5250	5.06305e-13	He	1	3.92341m	-23.634	4.2589052782310113e-10
5251	3.4225300000000003e-14	He	1	58.0402m	-23.634	4.2589052782310113e-10
5252	3.28879e-11	Mg	6	604.004A	-23.634	4.2589052782310113e-10
5253	2.76469e-11	O	2	718.505A	-23.634	4.2589052782310113e-10
5254	1.51979e-12	Fe	7	1.30705m	-23.635	4.249110067905278e-10
5255	1.06085e-10	Ca	4	187.250A	-23.635	4.249110067905278e-10
5256	2.15861e-11	O	1	920.243A	-23.636	4.239337385938172e-10
5257	5.46026e-11	F	2	363.800A	-23.636	4.239337385938172e-10
5258	5.73362e-11	O	4	346.456A	-23.636	4.239337385938172e-10
5259	1.24558e-10	Ca	5	159.480A	-23.639	4.2101539926460474e-10
5260	1.42321e-12	He	1	1.39575m	-23.64	4.2004709071657274e-10
5261	3.70891e-12	Fe	3	5355.87A	-23.642	4.181171496420258e-10
5262	6.13733e-11	Ne	3	323.666A	-23.643	4.1715550688315206e-10
5263	1.50459e-14	He	1	132.026m	-23.643	4.1715550688315206e-10
5264	1.4099200000000001e-12	He	1	1.40891m	-23.644000000000002	4.161960758412492e-10
5265	5.68319e-13	He	1	3.49530m	-23.646	4.1428382857282754e-10
5266	1.75995e-12	O	1	1.12869m	-23.648000000000003	4.123803672825215e-10
5267	4.51191e-11	Na	4	440.268A	-23.649	4.1143191875694194e-10
5268	5.88593e-15	H	1	337.491m	-23.65	4.1048565160243874e-10
5269	7.15462e-11	Cr	7	277.645A	-23.651999999999997	4.0859964135014003e-10
5270	2.09341e-14	He	1	94.8903m	-23.651999999999997	4.0859964135014003e-10
5271	2.59723e-11	N	5	764.833A	-23.651999999999997	4.0859964135014003e-10
5272	2.58547e-13	Fe	4	7.68312m	-23.653000000000002	4.076598882529026e-10
5273	8.1492e-15	He	1	243.760m	-23.653000000000002	4.076598882529026e-10
5274	7.55602e-11	Fe	7	262.896A	-23.653000000000002	4.076598882529026e-10
5275	3.93511e-11	Ti	8	504.801A	-23.654	4.0672229652781805e-10
5276	2.74328e-11	Cl	6	724.113A	-23.654	4.0672229652781805e-10
5277	3.03935e-14	He	1	65.3575m	-23.655	4.057868612038584e-10
5278	6.6090600000000005e-12	C	5	3005.64A	-23.656	4.0485357732144533e-10
5279	8.750440000000001e-13	He	1	2.27011m	-23.656999999999996	4.039224399323972e-10
5280	2.25334e-14	H	1	88.1557m	-23.656999999999996	4.039224399323972e-10
5281	1.41499e-12	He	1	1.40386m	-23.658	4.029934440999097e-10
5282	4.07519e-12	Fe	2	4874.48A	-23.658	4.029934440999097e-10
5283	1.09512e-14	H	1	181.391m	-23.658	4.029934440999097e-10
5284	2.60014e-14	He	1	76.3976m	-23.658	4.029934440999097e-10
5285	1.41938e-12	He	1	1.39952m	-23.658	4.029934440999097e-10
5286	2.9438999999999996e-14	He	1	67.4767m	-23.659000000000002	4.020665848985493e-10
5287	5.08876e-11	F	2	390.360A	-23.66	4.011418574142009e-10
5288	8.94455e-12	Al	8	2220.84A	-23.660999999999998	4.0021925674404795e-10
5289	2.11621e-12	N	1	9386.80A	-23.662	3.992987779965504e-10
5290	5.70726e-13	He	1	3.48056m	-23.663	3.983804162914248e-10
5291	3.77328e-11	Ar	8	526.450A	-23.663	3.983804162914248e-10
5292	8.10399e-14	Fe	2	24.5120m	-23.664	3.974641667596087e-10
5293	2.16105e-11	Mg	2	919.202A	-23.666999999999998	3.947280426812248e-10
5294	1.3198200000000001e-12	Fe	4	1.50509m	-23.666999999999998	3.947280426812248e-10
5295	3.52032e-11	Si	2	564.280A	-23.669	3.929144320654537e-10
5296	7.05368e-13	He	1	2.81619m	-23.671	3.911091542335521e-10
5297	2.14131e-11	S	5	927.677A	-23.671999999999997	3.9020962814040187e-10
5298	1.33948e-11	Fe	7	1483.00A	-23.671999999999997	3.9020962814040187e-10
5299	1.28928e-11	S	2	1540.74A	-23.673000000000002	3.893121708998495e-10
5300	4.46354e-11	Na	5	445.038A	-23.674	3.8841677775367867e-10
5301	3.47932e-11	Ne	6	570.930A	-23.676	3.866321647662368e-10
5302	1.2321299999999998e-10	N	6	161.220A	-23.677	3.8574293546312534e-10
5303	1.96215e-14	He	1	101.238m	-23.677	3.8574293546312534e-10
5304	5.68889e-11	Mg	6	349.180A	-23.678	3.8485575133065815e-10
5305	7.0757e-11	Mg	7	280.742A	-23.679000000000002	3.8397060766507323e-10
5306	3.71304e-11	P	5	534.992A	-23.679000000000002	3.8397060766507323e-10
5307	1.30764e-11	Fe	7	1519.11A	-23.680999999999997	3.822064229735758e-10
5308	1.53416e-14	H	1	129.481m	-23.680999999999997	3.822064229735758e-10
5309	4.07962e-11	Ar	2	486.919A	-23.680999999999997	3.822064229735758e-10
5310	5.86475e-12	Fe	2	3387.09A	-23.680999999999997	3.822064229735758e-10
5311	5.18039e-13	He	1	3.83455m	-23.682	3.8132737259412524e-10
5312	3.58512e-11	Ne	1	554.081A	-23.682	3.8132737259412524e-10
5313	2.302e-12	N	1	8629.24A	-23.683000000000003	3.804503439744412e-10
5314	1.3005400000000001e-10	Ca	5	152.740A	-23.683000000000003	3.804503439744412e-10
5315	1.05617e-10	F	4	188.080A	-23.683000000000003	3.804503439744412e-10
5316	5.23783e-11	Ne	3	379.250A	-23.684	3.7957533246461434e-10
5317	9.31596e-12	Ca	2	2132.30A	-23.684	3.7957533246461434e-10
5318	1.13654e-10	Ar	5	174.780A	-23.686999999999998	3.7696235425532296e-10
5319	2.2802e-12	N	1	8711.70A	-23.686999999999998	3.7696235425532296e-10
5320	1.1220299999999998e-10	Ar	7	177.040A	-23.688000000000002	3.760953648992315e-10
5321	9.513940000000001e-13	He	1	2.08793m	-23.688000000000002	3.760953648992315e-10
5322	3.51877e-11	Ne	7	564.528A	-23.688000000000002	3.760953648992315e-10
5323	4.40415e-11	Ar	2	451.040A	-23.689	3.752303695633318e-10
5324	5.3017e-13	He	1	3.74681m	-23.691	3.7350634261815694e-10
5325	4.95793e-11	Na	5	400.660A	-23.691999999999997	3.7264730186826565e-10
5326	1.9171900000000004e-14	H	1	103.613m	-23.691999999999997	3.7264730186826565e-10
5327	1.21226e-13	Co	3	16.3863m	-23.691999999999997	3.7264730186826565e-10
5328	5.29534e-11	C	5	375.131A	-23.691999999999997	3.7264730186826565e-10
5329	2.28242e-12	N	1	8703.25A	-23.691999999999997	3.7264730186826565e-10
5330	1.04715e-10	Ar	6	189.700A	-23.693	3.717902368572668e-10
5331	1.01014e-10	Fe	8	196.650A	-23.693	3.717902368572668e-10
5332	1.23928e-10	Ca	5	160.290A	-23.694000000000003	3.7093514304109625e-10
5333	6.15429e-12	Fe	2	3227.74A	-23.695999999999998	3.692308508691748e-10
5334	4.24221e-13	Na	7	4.68257m	-23.695999999999998	3.692308508691748e-10
5335	5.19907e-11	C	5	382.077A	-23.697	3.683816434774303e-10
5336	2.66417e-13	He	1	7.45615m	-23.697	3.683816434774303e-10
5337	1.7755e-11	Si	5	1118.81A	-23.697	3.683816434774303e-10
5338	4.24795e-11	Na	4	467.625A	-23.699	3.6668908357029086e-10
5339	2.85334e-12	Co	3	6961.82A	-23.701999999999998	3.641648136744237e-10
5340	2.71893e-11	Sc	3	730.600A	-23.703000000000003	3.6332725784489674e-10
5341	5.73034e-12	N	1	3466.54A	-23.705	3.6165792073028913e-10
5342	7.12321e-12	Mg	3	2788.69A	-23.706	3.608261305945404e-10
5343	1.19954e-11	C	1R	1656.00A	-23.706	3.608261305945404e-10
5344	8.893799999999999e-13	He	1	2.23352m	-23.706	3.608261305945404e-10
5345	5.80918e-11	Si	9	341.949A	-23.706	3.608261305945404e-10
5346	6.09338e-11	F	2	326.000A	-23.708000000000002	3.5916828511579306e-10
5347	1.62953e-11	C	5	1219.03A	-23.708000000000002	3.5916828511579306e-10
5348	1.24194e-12	Fe	2	1.59947m	-23.709	3.5834222098306574e-10
5349	1.54668e-11	P	2	1284.33A	-23.709	3.5834222098306574e-10
5350	3.40768e-13	Al	8	5.82933m	-23.71	3.575180567451191e-10
5351	2.6076099999999996e-14	He	1	76.1787m	-23.712	3.558754104850831e-10
5352	7.265589999999999e-12	Sc	3	2734.05A	-23.714000000000002	3.542403114990482e-10
5353	1.0496e-11	Fe	4	1892.58A	-23.714000000000002	3.542403114990482e-10
5354	4.01515e-12	Fe	2	4947.37A	-23.717	3.518017383473382e-10
5355	9.45618e-11	Li	2	210.069A	-23.719	3.501853561846228e-10
5356	6.6239e-12	C	5	2998.91A	-23.719	3.501853561846228e-10
5357	1.0097899999999999e-13	Cr	5	19.6719m	-23.72	3.493799522151237e-10
5358	3.19644e-11	K	9	621.455A	-23.72	3.493799522151237e-10
5359	1.28865e-11	S	2	1541.49A	-23.721	3.485764006233485e-10
5360	5.27763e-13	He	1	3.76389m	-23.724	3.4617681755985213e-10
5361	5.86e-11	Mg	8	338.984A	-23.725	3.4538063297335186e-10
5362	2.13126e-11	Ar	2	932.054A	-23.726	3.445862795605889e-10
5363	1.0791200000000001e-10	Ca	4	184.080A	-23.726	3.445862795605889e-10
5364	1.42453e-12	Fe	6	1.39446m	-23.726999999999997	3.4379375310997754e-10
5365	4.30896e-11	Fe	6	461.003A	-23.728	3.43003049419616e-10
5366	3.06587e-12	C	5	6479.22A	-23.729	3.4221416429728313e-10
5367	2.18861e-11	S	2	907.630A	-23.729	3.4221416429728313e-10
5368	1.66475e-14	H	1	119.324m	-23.73	3.414270935603801e-10
5369	4.90177e-11	C	5	405.251A	-23.73	3.414270935603801e-10
5370	4.1017e-11	C	3	484.299A	-23.73	3.414270935603801e-10
5371	4.28604e-11	Fe	6	463.469A	-23.732	3.3985837856058995e-10
5372	5.43946e-11	N	4	365.192A	-23.732	3.3985837856058995e-10
5373	1.08905e-11	S	2	1824.02A	-23.733	3.3907672598052906e-10
5374	4.959529999999999e-13	He	1	4.00531m	-23.733	3.3907672598052906e-10
5375	8.49632e-12	Fe	2	2338.01A	-23.734	3.3829687115151537e-10
5376	2.25423e-14	He	1	88.1207m	-23.734	3.3829687115151537e-10
5377	2.28691e-12	N	1	8686.15A	-23.735	3.375188099388388e-10
5378	2.2244299999999997e-14	He	1	89.3012m	-23.735	3.375188099388388e-10
5379	7.432050000000001e-13	He	1	2.67281m	-23.735	3.375188099388388e-10
5380	2.55219e-11	C	5	778.330A	-23.736	3.367425382172907e-10
5381	2.27834e-12	N	1	8718.84A	-23.737	3.359680518711614e-10
5382	1.5255700000000001e-10	Na	4	130.210A	-23.737	3.359680518711614e-10
5383	7.90676e-11	P	8	251.234A	-23.737	3.359680518711614e-10
5384	6.13976e-11	Al	8	323.538A	-23.738000000000003	3.3519534679419294e-10
5385	1.2218e-11	Si	1	1625.84A	-23.738000000000003	3.3519534679419294e-10
5386	2.54926e-11	C	5	779.224A	-23.738000000000003	3.3519534679419294e-10
5387	2.42035e-13	Fe	3	8.20727m	-23.738000000000003	3.3519534679419294e-10
5388	3.679330000000001e-12	Ti	4	5398.93A	-23.739	3.3442441888959095e-10
5389	5.38319e-13	He	1	3.69009m	-23.741	3.32887878257336e-10
5390	1.7852200000000002e-14	He	1	111.272m	-23.741	3.32887878257336e-10
5391	3.85119e-12	Fe	2	5158.00A	-23.741	3.32887878257336e-10
5392	1.2784899999999998e-14	He	1	155.374m	-23.741999999999997	3.3212225738310026e-10
5393	1.59059e-11	Fe	7	1248.88A	-23.741999999999997	3.3212225738310026e-10
5394	2.79155e-11	C	5	711.592A	-23.743000000000002	3.31358397388006e-10
5395	4.4328900000000005e-12	Mg	2	4481.15A	-23.743000000000002	3.31358397388006e-10
5396	1.7818900000000002e-12	Fe	4	1.11480m	-23.743000000000002	3.31358397388006e-10
5397	5.61271e-12	Fe	2	3539.19A	-23.743000000000002	3.31358397388006e-10
5398	1.69738e-10	Mg	4	117.030A	-23.743000000000002	3.31358397388006e-10
5399	4.28325e-11	Fe	6	463.771A	-23.746	3.290773422250726e-10
5400	1.45542e-14	He	1	136.486m	-23.746	3.290773422250726e-10
5401	4.42156e-12	Fe	2	4492.63A	-23.747	3.283204853405102e-10
5402	1.28806e-10	Ca	5	154.220A	-23.747	3.283204853405102e-10
5403	5.7493e-12	Fe	2	3455.11A	-23.749000000000002	3.2681198973542463e-10
5404	2.33143e-11	N	1	852.028A	-23.75	3.2606034301701056e-10
5405	3.80541e-12	Fe	2	5220.06A	-23.750999999999998	3.253104250380768e-10
5406	9.01114e-13	He	1	2.20443m	-23.750999999999998	3.253104250380768e-10
5407	9.93253e-12	Si	1	1999.94A	-23.753	3.238157594038276e-10
5408	1.4764700000000003e-10	Fe	6	134.540A	-23.753	3.238157594038276e-10
5409	1.26316e-10	Ar	5	157.260A	-23.754	3.2307100382394643e-10
5410	2.86258e-11	Ne	3	693.936A	-23.754	3.2307100382394643e-10
5411	2.41568e-12	N	1	8223.13A	-23.754	3.2307100382394643e-10
5412	3.92341e-11	C	5	506.306A	-23.754	3.2307100382394643e-10
5413	1.29828e-12	Fe	4	1.53006m	-23.756999999999998	3.2084699867702466e-10
5414	1.2514600000000002e-10	F	4	158.730A	-23.756999999999998	3.2084699867702466e-10
5415	2.67158e-13	He	1	7.43549m	-23.758000000000003	3.2010907105733864e-10
5416	1.50534e-11	Si	5	1319.60A	-23.758000000000003	3.2010907105733864e-10
5417	6.10568e-11	Al	8	325.344A	-23.759	3.193728406240867e-10
5418	3.99415e-12	Fe	2	4973.39A	-23.759	3.193728406240867e-10
5419	2.61381e-11	K	8	759.982A	-23.759	3.193728406240867e-10
5420	6.89667e-15	He	1	288.030m	-23.76	3.1863830347384055e-10
5421	1.0495900000000001e-10	Ca	4	189.260A	-23.761999999999997	3.171742934535642e-10
5422	1.20246e-11	Ca	2	1651.99A	-23.761999999999997	3.171742934535642e-10
5423	8.98135e-12	Si	1	2211.75A	-23.761999999999997	3.171742934535642e-10
5424	5.35913e-13	He	1	3.70666m	-23.761999999999997	3.171742934535642e-10
5425	9.45565e-15	H	1	210.080m	-23.764	3.15717009948319e-10
5426	1.93801e-11	C	5	1024.99A	-23.765	3.1499088097530266e-10
5427	5.74129e-11	O	4	345.993A	-23.765	3.1499088097530266e-10
5428	1.67449e-10	Mg	4	118.630A	-23.767	3.135436293391471e-10
5429	1.32859e-14	H	1	149.515m	-23.767	3.135436293391471e-10
5430	5.06527e-15	H	1	392.169m	-23.767	3.135436293391471e-10
5431	1.72556e-11	Ca	2	1151.19A	-23.768	3.128224990028212e-10
5432	1.60787e-11	Si	5	1235.45A	-23.768	3.128224990028212e-10
5433	5.653520000000001e-13	He	1	3.51365m	-23.768	3.128224990028212e-10
5434	2.70683e-11	Cl	6	733.864A	-23.769000000000002	3.1210302722024445e-10
5435	1.66786e-12	Ni	2	1.19102m	-23.769000000000002	3.1210302722024445e-10
5436	1.5534e-12	Fe	2	1.27878m	-23.77	3.113852101768516e-10
5437	1.4983000000000001e-10	N	5	132.580A	-23.77	3.113852101768516e-10
5438	2.41004e-12	N	1	8242.39A	-23.771	3.1066904406684314e-10
5439	1.24605e-10	Ca	5	159.420A	-23.771	3.1066904406684314e-10
5440	4.43681e-11	Ar	2	447.720A	-23.774	3.085304134103722e-10
5441	3.97795e-15	O	2	499.364m	-23.774	3.085304134103722e-10
5442	7.577030000000001e-12	Fe	2	2621.67A	-23.776	3.071128449263914e-10
5443	5.25136e-11	Ca	7	378.273A	-23.778000000000002	3.0570178957796775e-10
5444	5.05071e-12	Ca	2R	3933.00A	-23.778000000000002	3.0570178957796775e-10
5445	3.54755e-11	Ne	7	559.948A	-23.779	3.049986949726088e-10
5446	2.16395e-11	O	1	917.970A	-23.78	3.042972174399664e-10
5447	1.09623e-11	S	2	1812.08A	-23.781	3.035973532608815e-10
5448	5.45216e-13	He	1	3.64341m	-23.781	3.035973532608815e-10
5449	1.3377e-11	Ni	2	1484.97A	-23.781999999999996	3.0289909872474137e-10
5450	5.67758e-13	He	1	3.49875m	-23.783	3.0220245012946504e-10
5451	1.45645e-11	S	2	1363.90A	-23.784000000000002	3.015074037814984e-10
5452	2.00017e-12	Ca	2	9931.38A	-23.785	3.008139559957749e-10
5453	1.70657e-11	V	3	1164.00A	-23.785	3.008139559957749e-10
5454	2.54566e-11	Ne	8	780.325A	-23.785999999999998	3.00122103095701e-10
5455	2.17521e-11	Ne	6	913.219A	-23.788	2.9874316728839256e-10
5456	1.91795e-14	He	1	103.572m	-23.788	2.9874316728839256e-10
5457	2.30689e-13	Cl	6	8.61092m	-23.788	2.9874316728839256e-10
5458	1.76447e-10	O	5	112.580A	-23.789	2.980560770701801e-10
5459	2.42604e-12	N	1	8188.01A	-23.789	2.980560770701801e-10
5460	2.51575e-12	Mg	2	7896.04A	-23.79	2.973705671156202e-10
5461	9.108379999999998e-13	He	1	2.18090m	-23.79	2.973705671156202e-10
5462	4.42539e-12	Fe	2	4488.75A	-23.791	2.9668663379020233e-10
5463	5.37776e-11	C	5	369.382A	-23.791999999999998	2.9600427346778495e-10
5464	1.2462799999999997e-10	Ar	5	159.390A	-23.791999999999998	2.9600427346778495e-10
5465	5.42809e-13	He	1	3.65956m	-23.793000000000003	2.9532348253055427e-10
5466	8.411419999999999e-12	C	5	2361.61A	-23.793000000000003	2.9532348253055427e-10
5467	5.55597e-11	C	5	357.533A	-23.794	2.946442573690343e-10
5468	2.27787e-11	Na	7	872.062A	-23.795	2.9396659438203353e-10
5469	1.94511e-11	S	2	1021.25A	-23.796	2.932904899766551e-10
5470	1.5456299999999998e-10	Na	4	128.520A	-23.796	2.932904899766551e-10
5471	1.29317e-10	Ca	5	153.610A	-23.796	2.932904899766551e-10
5472	1.3742600000000003e-10	Mg	5	144.547A	-23.798000000000002	2.9194294258044456e-10
5473	4.96628e-11	Si	4	399.987A	-23.798000000000002	2.9194294258044456e-10
5474	7.99632e-12	Fe	2	2484.20A	-23.798000000000002	2.9194294258044456e-10
5475	3.96852e-12	Fe	2	5005.51A	-23.798000000000002	2.9194294258044456e-10
5476	7.71984e-13	He	1	2.57317m	-23.799	2.912714924450551e-10
5477	9.48537e-12	Mg	3	2094.22A	-23.8	2.90601586602121e-10
5478	3.54944e-11	Si	2	559.650A	-23.801	2.8993322149987297e-10
5479	4.95634e-11	Na	5	400.789A	-23.802	2.8926639359470094e-10
5480	1.15822e-14	H	1	171.509m	-23.802	2.8926639359470094e-10
5481	5.35201e-11	Sc	4	371.159A	-23.803	2.886010993511521e-10
5482	5.64231e-11	Ne	3	352.063A	-23.803	2.886010993511521e-10
5483	6.69875e-11	Ar	3	296.540A	-23.805	2.872750977477438e-10
5484	8.47358e-12	Fe	2	2344.28A	-23.805999999999997	2.8661438335755576e-10
5485	1.66541e-14	He	1	119.277m	-23.805999999999997	2.8661438335755576e-10
5486	7.23839e-13	Fe	4	2.74432m	-23.807	2.8595518856829433e-10
5487	3.31633e-11	Cr	5	598.990A	-23.81	2.839866868964074e-10
5488	4.9872e-11	Fe	6	398.309A	-23.811999999999998	2.8268188659239653e-10
5489	3.89857e-11	Ca	7	509.531A	-23.811999999999998	2.8268188659239653e-10
5490	5.51104e-13	He	1	3.60448m	-23.813000000000002	2.820317362947107e-10
5491	6.91084e-11	V	6	287.439A	-23.813000000000002	2.820317362947107e-10
5492	2.42698e-12	N	1	8184.86A	-23.813000000000002	2.820317362947107e-10
5493	9.484270000000001e-13	He	1	2.09446m	-23.813000000000002	2.820317362947107e-10
5494	1.53477e-14	He	1	129.430m	-23.814	2.813830813012199e-10
5495	1.63081e-11	C	5	1218.07A	-23.814	2.813830813012199e-10
5496	4.6797e-12	Fe	2	4244.81A	-23.815	2.80735918172813e-10
5497	2.73088e-11	C	5	727.402A	-23.815	2.80735918172813e-10
5498	1.0162100000000002e-14	He	1	195.476m	-23.816	2.8009024347830016e-10
5499	1.0911499999999999e-10	V	6	182.050A	-23.816	2.8009024347830016e-10
5500	5.61989e-13	He	1	3.53467m	-23.816999999999997	2.794460537943761e-10
5501	5.486979999999999e-13	He	1	3.62029m	-23.816999999999997	2.794460537943761e-10
5502	3.58285e-11	Ne	1	554.431A	-23.82	2.775223606910921e-10
5503	7.60709e-13	He	1	2.61131m	-23.82	2.775223606910921e-10
5504	5.74551e-11	Fe	10	345.739A	-23.820999999999998	2.7688407697368974e-10
5505	2.58196e-11	Mg	8	769.356A	-23.823	2.7561191019798637e-10
5506	9.18988e-13	He	1	2.16156m	-23.824	2.749780203947861e-10
5507	5.48909e-11	F	2	361.890A	-23.825	2.743455884976789e-10
5508	4.03804e-11	Na	7	491.933A	-23.825	2.743455884976789e-10
5509	5.30657e-11	Fe	6	374.337A	-23.825	2.743455884976789e-10
5510	2.61643e-11	C	1	759.221A	-23.826	2.737146111535694e-10
5511	5.64396e-13	He	1	3.51960m	-23.828000000000003	2.7245700675052816e-10
5512	8.26852e-11	Ne	4	240.242A	-23.828000000000003	2.7245700675052816e-10
5513	1.09555e-14	He	1	181.319m	-23.828000000000003	2.7245700675052816e-10
5514	4.42918e-11	Ar	2	448.491A	-23.828000000000003	2.7245700675052816e-10
5515	6.35713e-11	Ne	4	312.475A	-23.828000000000003	2.7245700675052816e-10
5516	1.7174700000000002e-12	N	1	1.15661m	-23.83	2.712051805148602e-10
5517	1.08644e-10	Na	3	182.840A	-23.831	2.7058142590868236e-10
5518	5.53765e-13	He	1	3.58716m	-23.831	2.7058142590868236e-10
5519	1.28606e-10	Ca	5	154.460A	-23.831999999999997	2.699591058982913e-10
5520	1.04057e-11	C	3H	1909.00A	-23.833000000000002	2.693382171842017e-10
5521	8.25395e-12	Fe	2	2406.66A	-23.833000000000002	2.693382171842017e-10
5522	3.59233e-11	Ne	1	552.969A	-23.834	2.687187564745322e-10
5523	5.56172e-13	He	1	3.57164m	-23.834	2.687187564745322e-10
5524	2.85577e-11	C	5	695.589A	-23.834	2.687187564745322e-10
5525	5.58157e-13	He	1	3.55894m	-23.834	2.687187564745322e-10
5526	3.8732300000000005e-14	Fe	2	51.2865m	-23.837	2.668689095665746e-10
5527	1.96393e-12	N	1	1.01146m	-23.838	2.6625512810682593e-10
5528	1.19817e-11	C	1	1657.91A	-23.839000000000002	2.6564275830526157e-10
5529	4.543119999999999e-12	Fe	2	4372.43A	-23.839000000000002	2.6564275830526157e-10
5530	2.1412e-11	S	5	927.725A	-23.840999999999998	2.6442224069726254e-10
5531	5.605640000000001e-13	He	1	3.54366m	-23.840999999999998	2.6442224069726254e-10
5532	1.34963e-11	Fe	7	1471.84A	-23.842	2.6381408641976065e-10
5533	1.88707e-11	C	5	1052.66A	-23.842	2.6381408641976065e-10
5534	3.72435e-12	Co	3	5333.67A	-23.843000000000004	2.632073308582809e-10
5535	1.30434e-11	Si	5	1522.95A	-23.843000000000004	2.632073308582809e-10
5536	2.09741e-12	Fe	2	9470.94A	-23.844	2.626019707958722e-10
5537	1.62941e-11	C	5	1219.12A	-23.844	2.626019707958722e-10
5538	1.54532e-11	Si	5	1285.46A	-23.845	2.6199800302297137e-10
5539	7.978339999999999e-10	N	6	24.8980A	-23.846	2.613954243373993e-10
5540	3.11419e-11	Ne	6	637.870A	-23.846	2.613954243373993e-10
5541	2.72795e-11	C	5	728.182A	-23.846	2.613954243373993e-10
5542	8.22065e-15	H	1	241.641m	-23.846999999999998	2.607942315443481e-10
5543	1.27582e-10	Ca	5	155.700A	-23.846999999999998	2.607942315443481e-10
5544	8.61758e-11	Fe	9	230.511A	-23.849	2.595959908932711e-10
5545	1.1088799999999999e-10	Ar	6	179.140A	-23.85	2.5899893668229485e-10
5546	9.25884e-13	He	1	2.14546m	-23.851999999999997	2.5780894466184414e-10
5547	5.73466e-11	C	5	346.393A	-23.853	2.572160005431442e-10
5548	8.6808e-11	S	9	228.832A	-23.855	2.560342003701397e-10
5549	5.88826e-15	He	1	337.357m	-23.855999999999998	2.5544533805004615e-10
5550	1.27304e-10	Ca	5	156.040A	-23.857	2.54857830075704e-10
5551	2.21687e-11	Mg	2	896.057A	-23.857	2.54857830075704e-10
5552	3.25753e-11	Si	2	609.801A	-23.859	2.536868647118093e-10
5553	1.28294e-12	Co	3	1.54836m	-23.86	2.531034011139169e-10
5554	7.9438e-13	He	1	2.50062m	-23.86	2.531034011139169e-10
5555	1.00079e-11	Si	9	1984.88A	-23.86	2.531034011139169e-10
5556	1.472e-10	C	6	134.949A	-23.863000000000003	2.5136104955614964e-10
5557	1.3291200000000001e-14	He	1	149.456m	-23.864	2.507829351846758e-10
5558	9.45064e-13	He	1	2.10192m	-23.864	2.507829351846758e-10
5559	1.1012100000000001e-12	Fe	4	1.80388m	-23.865	2.5020615043935964e-10
5560	1.3188499999999998e-10	Ca	5	150.620A	-23.866	2.496306922621438e-10
5561	4.3194e-11	O	4	459.889A	-23.866	2.496306922621438e-10
5562	1.29918e-10	Ca	5	152.900A	-23.868000000000002	2.4848374341494843e-10
5563	9.40552e-11	F	3	211.200A	-23.869	2.4791224666396236e-10
5564	7.54834e-11	Mn	8	263.163A	-23.87	2.473420643190271e-10
5565	4.390379999999999e-15	H	1	452.454m	-23.87	2.473420643190271e-10
5566	8.97173e-11	Cr	8	221.412A	-23.87	2.473420643190271e-10
5567	5.1624e-11	C	5	384.791A	-23.871	2.4677319335709676e-10
5568	9.317729999999999e-13	He	1	2.13190m	-23.873	2.4563937352478857e-10
5569	2.33957e-11	C	5	849.064A	-23.875	2.4451076312141044e-10
5570	1.65695e-11	Mn	2	1198.85A	-23.875	2.4451076312141044e-10
5571	5.9256e-11	Mg	8	335.231A	-23.875	2.4451076312141044e-10
5572	4.00992e-11	C	5	495.383A	-23.875999999999998	2.439484039715337e-10
5573	1.22624e-11	C	5	1619.95A	-23.875999999999998	2.439484039715337e-10
5574	1.15868e-14	He	1	171.441m	-23.878	2.4282756286752206e-10
5575	7.191800000000001e-15	H	1	276.210m	-23.879	2.4226907497080114e-10
5576	4.87729e-10	C	5	40.7285A	-23.879	2.4226907497080114e-10
5577	3.4634300000000003e-12	Fe	4	5735.48A	-23.883000000000003	2.400479387406899e-10
5578	5.38825e-12	Ca	7	3686.63A	-23.883000000000003	2.400479387406899e-10
5579	2.85577e-11	C	5	695.591A	-23.884	2.394958438020599e-10
5580	9.41232e-13	He	1	2.11047m	-23.884	2.394958438020599e-10
5581	9.368399999999999e-13	He	1	2.12037m	-23.885	2.389450186465508e-10
5582	3.5783400000000003e-12	Fe	2	5551.31A	-23.886	2.3839546035374623e-10
5583	3.1912900000000002e-12	Fe	4	6224.58A	-23.886	2.3839546035374623e-10
5584	6.33032e-15	He	1	313.799m	-23.89	2.362098376359083e-10
5585	9.94741e-11	O	5	199.695A	-23.89	2.362098376359083e-10
5586	5.66905e-12	Fe	2	3504.02A	-23.894000000000002	2.3404425282759115e-10
5587	4.5274900000000005e-12	Co	3	4387.52A	-23.895	2.3350596598339074e-10
5588	9.45941e-15	He	1	209.997m	-23.897	2.324331035237691e-10
5589	3.53852e-11	Ne	7	561.378A	-23.898000000000003	2.3189852222013603e-10
5590	4.66122e-11	Fe	6	426.164A	-23.898000000000003	2.3189852222013603e-10
5591	1.3653e-14	O	1	145.495m	-23.899	2.3136517041938676e-10
5592	1.52459e-10	N	6	130.293A	-23.9	2.3083304529373932e-10
5593	1.85421e-11	Cl	2	1071.32A	-23.901	2.3030214402191744e-10
5594	1.29141e-10	Ca	5	153.820A	-23.903000000000002	2.292440017870869e-10
5595	3.8242e-11	Ar	8	519.441A	-23.908	2.266198673981661e-10
5596	2.59701e-11	N	5	764.896A	-23.908	2.266198673981661e-10
5597	1.7075999999999996e-10	Mg	4	116.330A	-23.908	2.266198673981661e-10
5598	4.01362e-13	He	1	4.94926m	-23.909000000000002	2.2609865616660824e-10
5599	6.61028e-12	C	5	3005.09A	-23.909000000000002	2.2609865616660824e-10
5600	1.0131599999999999e-13	Fe	4	19.6064m	-23.912	2.2454220396546714e-10
5601	2.85101e-11	Ne	3	696.753A	-23.912	2.2454220396546714e-10
5602	9.96816e-11	Li	2	199.279A	-23.912	2.2454220396546714e-10
5603	1.10101e-10	F	4	180.420A	-23.914	2.2351052625127624e-10
5604	8.12151e-13	He	1	2.44591m	-23.915	2.22996466305912e-10
5605	9.64396e-12	Cr	2	2059.78A	-23.915	2.22996466305912e-10
5606	9.35413e-11	Ar	5	212.360A	-23.916999999999998	2.2197189061115263e-10
5607	1.0416e-10	Ca	4	190.710A	-23.916999999999998	2.2197189061115263e-10
5608	3.22317e-11	O	2	616.303A	-23.916999999999998	2.2197189061115263e-10
5609	1.3229e-12	Fe	5	1.50159m	-23.919	2.2095202241410064e-10
5610	4.40737e-11	Ar	2	450.710A	-23.919	2.2095202241410064e-10
5611	1.06228e-11	C	5	1869.98A	-23.92	2.204438468642698e-10
5612	2.51636e-11	Mg	8	789.411A	-23.921	2.1993684008577233e-10
5613	1.1141700000000001e-10	Ar	6	178.290A	-23.921999999999997	2.1943099939050693e-10
5614	1.47046e-10	Ca	6	135.090A	-23.921999999999997	2.1943099939050693e-10
5615	3.5703e-11	Si	2	556.381A	-23.921999999999997	2.1943099939050693e-10
5616	7.13328e-14	Mn	5	27.8476m	-23.921999999999997	2.1943099939050693e-10
5617	1.27849e-12	C	5	1.55374m	-23.924	2.1842280552816898e-10
5618	3.34013e-13	Ar	7	5.94722m	-23.925	2.1792044701575473e-10
5619	4.5250200000000003e-13	He	1	4.38992m	-23.926	2.17419243895859e-10
5620	2.83303e-11	Na	5	701.174A	-23.927	2.169191935111492e-10
5621	1.75882e-11	Ca	2	1129.42A	-23.927	2.169191935111492e-10
5622	5.75863e-11	Si	9	344.951A	-23.927	2.169191935111492e-10
5623	2.31556e-12	Cl	2	8578.70A	-23.927	2.169191935111492e-10
5624	4.43097e-11	Ar	2	448.310A	-23.927	2.169191935111492e-10
5625	1.12613e-11	Al	2	1763.95A	-23.927	2.169191935111492e-10
5626	1.00676e-10	Ca	4	197.310A	-23.928	2.1642029321040975e-10
5627	2.66417e-13	He	1	7.45615m	-23.93	2.1542593228644828e-10
5628	1.40355e-10	Fe	6	141.530A	-23.936	2.1247017768710208e-10
5629	7.34734e-11	Fe	7	270.363A	-23.936999999999998	2.1198150983881213e-10
5630	3.77015e-12	Fe	2	5268.87A	-23.936999999999998	2.1198150983881213e-10
5631	5.09932e-14	He	1	38.9551m	-23.938000000000002	2.1149396589538175e-10
5632	5.0672800000000006e-15	He	1	392.014m	-23.938000000000002	2.1149396589538175e-10
5633	5.3728e-13	Al	8	3.69722m	-23.938000000000002	2.1149396589538175e-10
5634	2.47177e-12	Ar	3	8036.52A	-23.94	2.1052223938942262e-10
5635	2.6988e-11	C	3	736.047A	-23.941	2.1003805167489493e-10
5636	6.77976e-12	Ti	4	2929.97A	-23.941999999999997	2.0955497756120853e-10
5637	8.22391e-15	He	1	241.545m	-23.944000000000003	2.0859215989740177e-10
5638	8.40994e-12	Fe	2	2362.02A	-23.944000000000003	2.0859215989740177e-10
5639	2.85361e-11	Na	5	696.117A	-23.945	2.0811241124252312e-10
5640	4.39976e-12	Fe	2	4514.90A	-23.945	2.0811241124252312e-10
5641	3.78059e-11	Fe	6	525.433A	-23.945999999999998	2.076337659789319e-10
5642	1.93656e-11	O	1	1025.76A	-23.947	2.0715622156889687e-10
5643	2.86755e-11	Si	9	692.732A	-23.947	2.0715622156889687e-10
5644	1.26646e-10	S	6	156.850A	-23.949	2.0620442518775202e-10
5645	3.29868e-13	He	1	6.02195m	-23.949	2.0620442518775202e-10
5646	1.69364e-11	S	2	1172.88A	-23.949	2.0620442518775202e-10
5647	4.37522e-12	Cr	5	4540.22A	-23.95	2.057301681703142e-10
5648	2.13823e-11	Al	2	929.014A	-23.951	2.0525700191374653e-10
5649	4.35376e-12	Mg	1	4562.60A	-23.951	2.0525700191374653e-10
5650	3.83027e-15	H	1	518.618m	-23.951	2.0525700191374653e-10
5651	1.3346200000000001e-10	Ca	5	148.840A	-23.951999999999998	2.0478492390937199e-10
5652	3.1409e-12	Fe	5	6324.44A	-23.951999999999998	2.0478492390937199e-10
5653	7.60176e-11	Cr	7	261.314A	-23.951999999999998	2.0478492390937199e-10
5654	3.6468e-11	O	4	544.709A	-23.951999999999998	2.0478492390937199e-10
5655	1.51118e-10	N	5	131.450A	-23.954	2.0384402265130798e-10
5656	5.63169e-11	C	5	352.726A	-23.954	2.0384402265130798e-10
5657	8.88502e-13	He	1	2.23572m	-23.954	2.0384402265130798e-10
5658	7.19465e-15	He	1	276.100m	-23.955	2.0337519440905705e-10
5659	1.28232e-10	Ar	5	154.910A	-23.955	2.0337519440905705e-10
5660	1.10337e-11	Fe	7	1800.34A	-23.955	2.0337519440905705e-10
5661	1.87774e-11	Al	8	1057.89A	-23.956999999999997	2.0244077026969587e-10
5662	1.14068e-11	Fe	7	1741.46A	-23.956999999999997	2.0244077026969587e-10
5663	2.55387e-11	C	5	777.817A	-23.956999999999997	2.0244077026969587e-10
5664	6.29537e-12	Cr	7	3155.41A	-23.958000000000002	2.0197516941836022e-10
5665	3.24252e-11	K	2	612.624A	-23.96	2.0104717780952874e-10
5666	2.60703e-12	C	5	7619.57A	-23.961	2.005847821319121e-10
5667	1.10124e-11	S	2	1803.82A	-23.961	2.005847821319121e-10
5668	4.43688e-11	O	6	447.713A	-23.963	1.9966317877237995e-10
5669	1.49559e-10	Na	4	132.820A	-23.965	1.987458097956539e-10
5670	3.97197e-11	Ti	8	500.116A	-23.965	1.987458097956539e-10
5671	5.34109e-11	C	5	371.918A	-23.965	1.987458097956539e-10
5672	8.264879999999999e-13	He	1	2.40348m	-23.965999999999998	1.9828870711759e-10
5673	2.57082e-11	Al	8	772.691A	-23.965999999999998	1.9828870711759e-10
5674	4.74895e-11	Cr	9	418.292A	-23.967	1.9783265574651056e-10
5675	2.08569e-11	N	1	952.415A	-23.967	1.9783265574651056e-10
5676	1.51575e-11	N	1	1310.54A	-23.968000000000004	1.9737765326447668e-10
5677	4.54721e-11	Ar	2	436.849A	-23.969	1.9692369725911522e-10
5678	1.0624e-11	C	5	1869.77A	-23.969	1.9692369725911522e-10
5679	8.53505e-12	Fe	2	2327.40A	-23.97	1.9647078532359347e-10
5680	3.59739e-11	Ne	1	552.190A	-23.97	1.9647078532359347e-10
5681	1.1176799999999999e-10	Ar	5	177.730A	-23.971999999999998	1.9556808406241433e-10
5682	1.46148e-10	Na	4	135.920A	-23.974	1.9466953033678492e-10
5683	1.34459e-11	Fe	7	1477.37A	-23.975	1.9422180284131627e-10
5684	2.6002e-11	C	5	763.958A	-23.976	1.9377510509051363e-10
5685	3.5984300000000004e-14	Fe	3	55.2031m	-23.976999999999997	1.933294347160285e-10
5686	4.2934099999999996e-12	Co	3	4626.73A	-23.978	1.9288478935495765e-10
5687	1.0726399999999998e-10	N	6	185.192A	-23.978	1.9288478935495765e-10
5688	6.08364e-14	O	3	32.6523m	-23.978	1.9288478935495765e-10
5689	3.3615299999999996e-15	H	1	590.935m	-23.98	1.9199856424863346e-10
5690	3.5907e-11	Ne	1	553.220A	-23.982	1.9111641097680545e-10
5691	1.24864e-11	Si	1	1590.89A	-23.982	1.9111641097680545e-10
5692	4.33969e-11	Ar	2	457.739A	-23.982	1.9111641097680545e-10
5693	8.25022e-11	Al	7	240.775A	-23.984	1.902383108310919e-10
5694	2.73223e-12	Co	3	7270.41A	-23.986	1.8936424518907304e-10
5695	5.737959999999999e-17	He	2	3.46194c	-23.989	1.8806067089438499e-10
5696	2.9674499999999997e-15	He	1	669.412m	-23.989	1.8806067089438499e-10
5697	5.50979e-11	F	2	360.531A	-23.989	1.8806067089438499e-10
5698	2.11345e-12	Fe	2	9399.04A	-23.991999999999997	1.8676607034202283e-10
5699	1.02696e-10	Ca	4	193.430A	-23.996	1.8505378871696532e-10
5700	6.8088e-12	Fe	2	2917.47A	-23.997	1.846281768135211e-10
5701	1.24308e-11	Sc	3	1598.00A	-23.998	1.8420354379029113e-10
5702	4.53243e-12	Fe	2	4382.74A	-23.999000000000002	1.8377988739591343e-10
5703	1.04133e-10	Ca	4	190.760A	-23.999000000000002	1.8377988739591343e-10
5704	3.64179e-12	Co	3	5454.59A	-24.0	1.8335720538420547e-10
5705	2.11511e-12	Fe	4	9391.68A	-24.0	1.8335720538420547e-10
5706	5.66499e-11	Na	7	350.653A	-24.000999999999998	1.829354955141478e-10
5707	3.12173e-11	K	9	636.328A	-24.004	1.8167617642093438e-10
5708	4.39212e-15	He	1	452.275m	-24.004	1.8167617642093438e-10
5709	1.0743899999999998e-10	Ca	4	184.890A	-24.005	1.8125833281020467e-10
5710	2.65455e-11	N	5	748.318A	-24.006	1.8084145021311028e-10
5711	8.27624e-11	Ne	4	240.018A	-24.006	1.8084145021311028e-10
5712	2.28449e-11	Na	7	869.537A	-24.006	1.8084145021311028e-10
5713	2.75414e-11	Fe	8	721.257A	-24.006999999999998	1.8042552641938422e-10
5714	3.15158e-11	Ar	7	630.302A	-24.006999999999998	1.8042552641938422e-10
5715	4.39443e-12	C	5	4520.38A	-24.008000000000003	1.8001055922383544e-10
5716	2.60322e-11	C	5	763.071A	-24.008000000000003	1.8001055922383544e-10
5717	5.33701e-11	Fe	6	372.202A	-24.008000000000003	1.8001055922383544e-10
5718	1.81988e-12	Mg	2	1.09153m	-24.011	1.7877137525041933e-10
5719	2.24208e-11	Na	7	885.984A	-24.011	1.7877137525041933e-10
5720	1.68825e-11	N	1	1176.63A	-24.011999999999997	1.7836021249698995e-10
5721	8.38222e-13	He	1	2.36983m	-24.011999999999997	1.7836021249698995e-10
5722	1.09664e-12	Fe	2	1.81139m	-24.011999999999997	1.7836021249698995e-10
5723	1.2461200000000001e-10	Ca	7	159.410A	-24.013	1.7794999539164908e-10
5724	1.96435e-12	N	1	1.01125m	-24.013	1.7794999539164908e-10
5725	8.12236e-11	P	8	244.565A	-24.014	1.775407217594723e-10
5726	6.550100000000001e-13	Fe	4	3.03269m	-24.016	1.767249962398793e-10
5727	1.49346e-10	Na	4	133.010A	-24.019000000000002	1.7550842992295183e-10
5728	1.76005e-12	O	1	1.12863m	-24.021	1.7470204193616754e-10
5729	8.2679e-12	Fe	2	2402.60A	-24.021	1.7470204193616754e-10
5730	3.95688e-12	Fe	2	5020.23A	-24.021	1.7470204193616754e-10
5731	6.10109e-12	Fe	2	3255.89A	-24.022	1.743002383896457e-10
5732	2.36252e-10	Si	7	84.0816A	-24.023000000000003	1.7389935896563384e-10
5733	2.25374e-11	Mg	2	881.399A	-24.025	1.7310036398835162e-10
5734	2.61025e-11	Ca	8	761.018A	-24.025	1.7310036398835162e-10
5735	8.23886e-12	Fe	2	2411.07A	-24.026	1.7270224419888512e-10
5736	5.61351e-12	Fe	2	3538.69A	-24.026	1.7270224419888512e-10
5737	6.33634e-11	Ar	3	313.500A	-24.026999999999997	1.723050400595268e-10
5738	1.27589e-11	C	5	1556.90A	-24.026999999999997	1.723050400595268e-10
5739	2.68341e-11	Ar	2	740.269A	-24.028000000000002	1.7190874946433561e-10
5740	2.6946400000000003e-12	Co	3	7371.84A	-24.028000000000002	1.7190874946433561e-10
5741	5.66825e-12	Fe	2	3504.51A	-24.033	1.6994092628157372e-10
5742	1.5910100000000001e-12	Fe	2	1.24854m	-24.033	1.6994092628157372e-10
5743	4.0124199999999996e-12	Fe	2	4950.74A	-24.034000000000002	1.6955007299718948e-10
5744	1.04073e-10	Ca	4	190.870A	-24.035	1.6916011865041542e-10
5745	3.1317000000000007e-10	S	8	63.4302A	-24.037	1.68382898504451e-10
5746	3.00241e-11	C	5	661.617A	-24.039	1.6760924936068192e-10
5747	4.55778e-12	Fe	2	4358.36A	-24.039	1.6760924936068192e-10
5748	2.70974e-11	Ca	7	733.077A	-24.041	1.6683915481184616e-10
5749	3.31625e-14	Fe	5	59.9004m	-24.041	1.6683915481184616e-10
5750	2.77889e-11	C	5	714.834A	-24.043000000000003	1.660725985260608e-10
5751	3.6166400000000002e-12	Ti	4	5492.51A	-24.043000000000003	1.660725985260608e-10
5752	3.9386099999999995e-12	Fe	2	5043.52A	-24.044	1.6569064214862905e-10
5753	3.82547e-11	Mg	6	519.268A	-24.045	1.653095642464866e-10
5754	2.28863e-11	C	5	867.962A	-24.046	1.64929362799199e-10
5755	6.17931e-12	Fe	2	3214.67A	-24.046999999999997	1.6455003579097478e-10
5756	3.83179e-15	He	1	518.412m	-24.046999999999997	1.6455003579097478e-10
5757	1.70875e-12	N	1	1.16252m	-24.048000000000002	1.6417158121065717e-10
5758	2.08594e-11	N	1	952.303A	-24.049	1.6379399705172302e-10
5759	8.73768e-12	Mg	3	2273.43A	-24.052	1.626664471070772e-10
5760	1.34793e-10	Fe	7	147.370A	-24.052	1.626664471070772e-10
5761	9.07314e-11	Fe	9	218.937A	-24.052	1.626664471070772e-10
5762	8.479459999999999e-13	He	1	2.34266m	-24.053	1.6229232466051847e-10
5763	3.36287e-15	He	1	590.700m	-24.055999999999997	1.6117511215590264e-10
5764	6.1041699999999994e-12	Fe	2	3254.24A	-24.055999999999997	1.6117511215590264e-10
5765	1.1793e-11	Si	3	1684.42A	-24.055999999999997	1.6117511215590264e-10
5766	1.72439e-11	Si	5	1151.97A	-24.055999999999997	1.6117511215590264e-10
5767	4.38625e-12	Fe	4	4528.80A	-24.058000000000003	1.604345797822232e-10
5768	5.51225e-11	Na	5	360.369A	-24.061999999999998	1.5896370671367625e-10
5769	8.2312e-12	Fe	2	2413.31A	-24.061999999999998	1.5896370671367625e-10
5770	9.39623e-11	Cr	8	211.409A	-24.063000000000002	1.5859810033370267e-10
5771	1.10536e-12	Fe	2	1.79710m	-24.064	1.5823333482507172e-10
5772	7.94137e-11	Al	8	250.139A	-24.064	1.5823333482507172e-10
5773	1.5637e-12	Fe	2	1.27035m	-24.064	1.5823333482507172e-10
5774	1.56705e-11	Si	5	1267.64A	-24.065	1.578694082538291e-10
5775	6.13764e-11	F	2	323.650A	-24.066	1.5750631869047484e-10
5776	1.78221e-11	Ca	2	1114.60A	-24.070999999999998	1.557033587694913e-10
5777	3.11791e-10	S	8	63.7108A	-24.070999999999998	1.557033587694913e-10
5778	1.3472e-10	Fe	6	147.450A	-24.073	1.5498796681897914e-10
5779	3.28566e-11	Cl	7	604.580A	-24.073	1.5498796681897914e-10
5780	2.84014e-11	C	5	699.418A	-24.074	1.5463150438702282e-10
5781	3.68614e-11	He	1	538.896A	-24.076	1.5392103716005934e-10
5782	3.69471e-12	Fe	2	5376.45A	-24.076999999999998	1.5356702859822564e-10
5783	1.65578e-11	C	5	1199.70A	-24.076999999999998	1.5356702859822564e-10
5784	8.855340000000001e-13	He	1	2.24322m	-24.079	1.528614521932498e-10
5785	2.0157200000000002e-12	Ca	2	9854.76A	-24.08	1.5250988060921431e-10
5786	3.80261e-11	Fe	6	522.390A	-24.08	1.5250988060921431e-10
5787	9.92103e-13	Co	3	2.00226m	-24.081999999999997	1.518091613580469e-10
5788	1.32303e-11	C	5	1501.43A	-24.084	1.5111166161939114e-10
5789	6.7905e-11	Fe	7	292.533A	-24.084	1.5111166161939114e-10
5790	5.27684e-12	Fe	5	3764.46A	-24.085	1.5076411444199818e-10
5791	1.2821e-11	S	2	1549.37A	-24.085	1.5076411444199818e-10
5792	2.7825e-11	N	5	713.907A	-24.085	1.5076411444199818e-10
5793	2.69245e-12	Ni	2	7377.83A	-24.085	1.5076411444199818e-10
5794	1.27281e-11	C	1	1560.68A	-24.087	1.5007141625777098e-10
5795	8.560950000000001e-13	He	1	2.32036m	-24.088	1.4972626157831864e-10
5796	1.88707e-11	C	5	1052.66A	-24.088	1.4972626157831864e-10
5797	2.31143e-12	N	1	8594.00A	-24.088	1.4972626157831864e-10
5798	2.6299e-11	C	1	755.333A	-24.089000000000002	1.493819007326004e-10
5799	9.76284e-11	Ar	5	203.470A	-24.09	1.4903833189485054e-10
5800	2.28864e-11	C	5	867.959A	-24.09	1.4903833189485054e-10
5801	4.44962e-11	Ar	2	446.431A	-24.090999999999998	1.4869555324350008e-10
5802	4.30129e-11	Fe	6	461.826A	-24.092	1.4835356296116948e-10
5803	1.50087e-12	Fe	6	1.32353m	-24.093000000000004	1.4801235923466035e-10
5804	1.53822e-11	Si	5	1291.39A	-24.095	1.4733230421716278e-10
5805	1.37709e-10	Ca	6	144.250A	-24.098000000000003	1.4631807576889837e-10
5806	1.82074e-11	Si	1	1091.01A	-24.098000000000003	1.4631807576889837e-10
5807	1.46263e-12	N	1	1.35813m	-24.099	1.4598155353302387e-10
5808	1.62239e-10	N	6	122.439A	-24.1	1.4564580527681298e-10
5809	2.14344e-12	Fe	2	9267.56A	-24.101	1.4531082922016427e-10
5810	7.456810000000001e-13	Ca	2	2.66394m	-24.101	1.4531082922016427e-10
5811	3.65845e-13	He	1	5.42975m	-24.101999999999997	1.449766235870668e-10
5812	1.90917e-10	Al	6	104.047A	-24.103	1.4464318660559327e-10
5813	9.92182e-11	Ar	6	200.210A	-24.103	1.4464318660559327e-10
5814	1.19395e-12	Fe	2	1.66377m	-24.105	1.4397861153019572e-10
5815	5.31265e-11	Si	7	373.909A	-24.105	1.4397861153019572e-10
5816	3.16546e-11	Sc	3	627.538A	-24.105999999999998	1.4364746991275965e-10
5817	4.44853e-11	Ar	2	446.540A	-24.105999999999998	1.4364746991275965e-10
5818	2.84462e-11	Ne	3	698.317A	-24.108	1.4298746974000063e-10
5819	2.6663400000000003e-13	Cl	4	7.45009m	-24.108	1.4298746974000063e-10
5820	2.9435e-13	He	1	6.74858m	-24.109	1.4265860768542363e-10
5821	3.57513e-11	Cl	6	555.630A	-24.11	1.4233050199258451e-10
5822	4.66299e-11	C	5	426.002A	-24.111	1.4200315092189724e-10
5823	1.19104e-11	Si	1	1667.83A	-24.111	1.4200315092189724e-10
5824	1.42684e-10	Ca	6	139.220A	-24.115	1.4070125820884535e-10
5825	1.08303e-11	Si	1	1834.15A	-24.116	1.4037765429487817e-10
5826	7.96708e-11	P	8	249.332A	-24.116	1.4037765429487817e-10
5827	8.62992e-13	He	1	2.30181m	-24.116999999999997	1.4005479464926103e-10
5828	1.02876e-11	C	1	1930.90A	-24.12	1.3909066422447826e-10
5829	1.2957900000000002e-10	F	4	153.300A	-24.122	1.3845160067206826e-10
5830	4.83703e-11	Fe	6	410.675A	-24.123	1.3813317082685677e-10
5831	3.59628e-11	Ne	1	552.361A	-24.127	1.368667583045801e-10
5832	4.32217e-11	O	4	459.595A	-24.128	1.3655197349566516e-10
5833	4.54822e-13	He	1	4.36752m	-24.13	1.3592457416762755e-10
5834	1.32291e-11	C	5	1501.57A	-24.13	1.3592457416762755e-10
5835	8.821719999999999e-13	He	1	2.25177m	-24.131	1.35611956322095e-10
5836	1.53066e-12	Fe	2	1.29777m	-24.133000000000003	1.3498887598065128e-10
5837	6.6090600000000005e-12	C	5	3005.64A	-24.133000000000003	1.3498887598065128e-10
5838	4.16985e-13	He	1	4.76383m	-24.136	1.3405961909468896e-10
5839	8.688799999999999e-13	He	1	2.28621m	-24.138	1.3344367109493483e-10
5840	9.43183e-11	Cr	9	210.611A	-24.138	1.3344367109493483e-10
5841	1.27227e-11	C	1	1561.34A	-24.14	1.3283055311917387e-10
5842	1.33686e-11	Fe	7	1485.91A	-24.14	1.3283055311917387e-10
5843	1.2858100000000002e-10	Ar	6	154.490A	-24.14	1.3283055311917387e-10
5844	7.73177e-11	Cr	7	256.920A	-24.141	1.3252505132458554e-10
5845	1.6463e-11	Si	5	1206.61A	-24.142	1.3222025216462577e-10
5846	1.4003e-11	Si	3	1418.59A	-24.142	1.3222025216462577e-10
5847	4.34529e-11	Ar	2	457.149A	-24.147	1.3070673945366193e-10
5848	8.73948e-13	He	1	2.27296m	-24.15	1.2980696058820526e-10
5849	8.7834e-13	He	1	2.26159m	-24.15	1.2980696058820526e-10
5850	4.32025e-11	V	8	459.799A	-24.151	1.2950841286346366e-10
5851	8.97865e-11	S	9	221.241A	-24.151999999999997	1.2921055177943598e-10
5852	1.63319e-10	Na	4	121.630A	-24.151999999999997	1.2921055177943598e-10
5853	3.5594099999999997e-12	Fe	2	5580.82A	-24.155	1.2832107259748086e-10
5854	3.5388400000000003e-12	Fe	2	5613.27A	-24.156	1.2802594232028583e-10
5855	9.96401e-12	C	1	1993.62A	-24.156999999999996	1.2773149082389236e-10
5856	7.99351e-12	Fe	2	2485.07A	-24.158	1.274377165471459e-10
5857	7.2725899999999994e-12	Cr	7	2731.41A	-24.159000000000002	1.2714461793248756e-10
5858	1.15161e-11	Al	2	1724.92A	-24.160999999999998	1.265604414770896e-10
5859	1.69826e-11	N	1	1169.69A	-24.163	1.2597894906869515e-10
5860	3.2018299999999997e-13	He	1	6.20410m	-24.164	1.25689205526135e-10
5861	1.50172e-11	C	5	1322.78A	-24.164	1.25689205526135e-10
5862	9.14989e-11	Fe	9	217.101A	-24.166	1.2511171608332457e-10
5863	3.64998e-11	O	4	544.234A	-24.166	1.2511171608332457e-10
5864	1.06368e-11	C	5	1867.53A	-24.166	1.2511171608332457e-10
5865	8.14785e-12	Si	7	2438.00A	-24.168000000000003	1.2453687996348675e-10
5866	2.41933e-12	N	1	8210.71A	-24.169	1.2425045308783307e-10
5867	2.95862e-14	F	2	67.1409m	-24.17	1.2396468497571185e-10
5868	1.66269e-11	Si	5	1194.72A	-24.171	1.236795741120111e-10
5869	1.71379e-11	Si	5	1159.10A	-24.171	1.236795741120111e-10
5870	1.3535299999999998e-10	Ca	5	146.760A	-24.174	1.2282816991250445e-10
5871	2.27939e-11	Mg	2	871.482A	-24.174	1.2282816991250445e-10
5872	6.1664e-11	F	2	322.140A	-24.178	1.2170207448202572e-10
5873	4.4449300000000005e-12	Co	3	4469.02A	-24.179000000000002	1.2142216747805386e-10
5874	1.30619e-10	Ar	5	152.080A	-24.179000000000002	1.2142216747805386e-10
5875	6.62305e-12	C	5	2999.29A	-24.179000000000002	1.2142216747805386e-10
5876	1.3178700000000001e-12	Fe	4	1.50732m	-24.18	1.2114290424232773e-10
5877	1.6486400000000002e-10	C	6	120.490A	-24.18	1.2114290424232773e-10
5878	4.836010000000001e-13	He	1	4.10761m	-24.180999999999997	1.208642832942205e-10
5879	1.75921e-12	N	1	1.12917m	-24.183000000000003	1.203089623553751e-10
5880	1.5089e-12	O	1	1.31649m	-24.184	1.2003225942038352e-10
5881	1.09957e-10	N	6	180.656A	-24.185	1.1975619288448257e-10
5882	1.62953e-11	C	5	1219.03A	-24.186	1.1948076128399393e-10
5883	3.64013e-11	Ne	7	545.708A	-24.186999999999998	1.1920596315860865e-10
5884	3.5331e-11	Ne	5	562.238A	-24.188000000000002	1.1893179705137148e-10
5885	1.26492e-11	Si	1	1570.41A	-24.191999999999997	1.178414237820039e-10
5886	2.09081e-11	Si	9	950.083A	-24.191999999999997	1.178414237820039e-10
5887	5.43397e-11	Fe	10	365.561A	-24.195	1.1703020912667937e-10
5888	5.37443e-11	S	3	369.611A	-24.195	1.1703020912667937e-10
5889	9.60842e-11	F	3	206.740A	-24.195999999999998	1.1676104711485538e-10
5890	1.7965499999999999e-10	N	6	110.570A	-24.199	1.1595726972019466e-10
5891	1.17923e-11	Si	3	1684.53A	-24.2	1.1569057540052788e-10
5892	7.359999999999999e-10	C	6	26.9898A	-24.201999999999998	1.1515902549020104e-10
5893	2.2558699999999999e-13	He	1	8.80569m	-24.204	1.1462991782986805e-10
5894	1.55412e-12	Cr	9	1.27818m	-24.204	1.1462991782986805e-10
5895	1.22952e-11	Si	1	1615.62A	-24.205	1.14366276334834e-10
5896	2.19898e-12	Fe	2	9033.50A	-24.206999999999997	1.138408110260158e-10
5897	1.29337e-11	S	2	1535.87A	-24.206999999999997	1.138408110260158e-10
5898	5.4823e-13	Zn	4	3.62338m	-24.206999999999997	1.138408110260158e-10
5899	2.85162e-11	Ne	3	696.602A	-24.208000000000002	1.1357898442626594e-10
5900	1.58705e-11	Si	5	1251.66A	-24.208000000000002	1.1357898442626594e-10
5901	3.78736e-11	Fe	6	524.493A	-24.208000000000002	1.1357898442626594e-10
5902	5.48071e-11	Na	6	362.443A	-24.208000000000002	1.1357898442626594e-10
5903	4.61652e-11	Ar	2	430.291A	-24.21	1.1305713639519012e-10
5904	4.10282e-11	C	3	484.166A	-24.211	1.1279711219707692e-10
5905	5.6173800000000004e-12	Fe	2	3536.25A	-24.211	1.1279711219707692e-10
5906	6.62347e-11	S	3	299.910A	-24.211	1.1279711219707692e-10
5907	4.14206e-11	Ar	7	479.579A	-24.212	1.1253768603802303e-10
5908	2.54927e-11	C	5	779.221A	-24.213	1.1227885654257772e-10
5909	5.3666e-11	F	2	370.150A	-24.213	1.1227885654257772e-10
5910	2.54926e-11	C	5	779.224A	-24.215	1.1176298205651709e-10
5911	6.39675e-11	Ar	3	310.540A	-24.217	1.1124947779841889e-10
5912	1.2963e-10	S	6	153.240A	-24.217	1.1124947779841889e-10
5913	1.25194e-10	F	4	158.670A	-24.219	1.1073833287807396e-10
5914	4.01351e-11	Ar	2	494.939A	-24.219	1.1073833287807396e-10
5915	1.88416e-10	C	6	105.429A	-24.22	1.1048364178005814e-10
5916	5.7614199999999995e-12	Ne	3	3447.84A	-24.221	1.1022953645531182e-10
5917	5.06456e-11	C	5	392.225A	-24.221	1.1022953645531182e-10
5918	1.78737e-12	C	5	1.11138m	-24.224	1.0947072166377051e-10
5919	1.7008900000000005e-10	N	6	116.788A	-24.225	1.092189459906445e-10
5920	3.53631e-11	Ne	7	561.728A	-24.225	1.092189459906445e-10
5921	3.80626e-11	C	5	521.890A	-24.226	1.089677493854986e-10
5922	4.4816e-12	Fe	2	4432.45A	-24.226999999999997	1.0871713051651254e-10
5923	5.2677e-11	F	2	377.099A	-24.226999999999997	1.0871713051651254e-10
5924	4.56735e-11	Mg	7	434.923A	-24.226999999999997	1.0871713051651254e-10
5925	1.21995e-10	Ar	6	162.830A	-24.228	1.0846708805492822e-10
5926	1.01442e-10	Ca	4	195.820A	-24.228	1.0846708805492822e-10
5927	1.3106700000000002e-10	F	4	151.560A	-24.23	1.0796872705422094e-10
5928	6.65074e-11	Ar	3	298.680A	-24.23	1.0796872705422094e-10
5929	5.69185e-12	Fe	2	3489.98A	-24.230999999999998	1.0772040587283663e-10
5930	8.00818e-11	P	8	248.052A	-24.230999999999998	1.0772040587283663e-10
5931	4.82376e-11	B	3	411.805A	-24.232	1.0747265581432016e-10
5932	5.059979999999999e-13	He	1	3.92580m	-24.232	1.0747265581432016e-10
5933	1.49743e-11	N	1	1326.57A	-24.233	1.0722547556512623e-10
5934	2.52271e-12	Fe	2	7874.25A	-24.237	1.0624242649624648e-10
5935	1.32431e-11	C	5	1499.99A	-24.237	1.0624242649624648e-10
5936	8.76712e-11	S	9	226.579A	-24.238000000000003	1.0599807569596689e-10
5937	6.06077e-12	Fe	2	3277.55A	-24.24	1.0551105877660379e-10
5938	1.2883100000000002e-10	Ca	5	154.190A	-24.241	1.0526839007540249e-10
5939	1.5136e-10	Fe	8	131.240A	-24.241999999999997	1.0502627949672707e-10
5940	3.58952e-12	Ar	10	5534.02A	-24.243000000000002	1.0478472575692876e-10
5941	3.26325e-11	Ca	8	608.732A	-24.245	1.0430328367414123e-10
5942	7.269839999999999e-12	Fe	2	2732.45A	-24.246	1.0406339277859315e-10
5943	9.15742e-11	Si	8	216.922A	-24.249000000000002	1.033470254215511e-10
5944	4.07979e-12	F	2	4868.99A	-24.25	1.0310933385895313e-10
5945	6.72511e-12	Fe	2	2953.77A	-24.25	1.0310933385895313e-10
5946	7.41919e-12	Al	6	2677.44A	-24.254	1.021640218040639e-10
5947	6.82716e-11	Na	4	290.962A	-24.254	1.021640218040639e-10
5948	6.37145e-11	Mg	8	311.773A	-24.255	1.0192905107428384e-10
5949	1.87144e-11	C	5	1061.45A	-24.255	1.0192905107428384e-10
5950	1.25964e-10	Ca	5	157.700A	-24.256	1.0169462076218498e-10
5951	8.747669999999999e-10	N	6	22.7083A	-24.256999999999998	1.0146072962484286e-10
5952	5.3666e-11	Fe	6	370.150A	-24.259	1.0099455991700658e-10
5953	2.6955799999999997e-13	He	1	7.36926m	-24.26	1.0076227887492786e-10
5954	1.90069e-13	He	1	10.4512m	-24.261	1.0053053206442197e-10
5955	1.34663e-11	C	5	1475.12A	-24.261999999999997	1.0029931825678959e-10
5956	7.60287e-11	Cr	7	261.276A	-24.261999999999997	1.0029931825678959e-10
5957	1.13614e-12	Fe	2	1.74842m	-24.264	9.983848474947271e-11
5958	4.43561e-11	O	6	447.841A	-24.265	9.960886260649566e-11
5959	1.5016e-11	C	5	1322.89A	-24.265	9.960886260649566e-11
5960	1.3042099999999998e-10	Ca	5	152.310A	-24.266	9.937976857979319e-11
5961	8.27017e-11	V	8	240.194A	-24.27	9.846864938490933e-11
5962	6.70614e-11	Si	9	296.213A	-24.27	9.846864938490933e-11
5963	2.76446e-11	O	2	718.567A	-24.274	9.756588338101344e-11
5964	4.37668e-11	Ar	2	453.871A	-24.276	9.711760886614834e-11
5965	5.45928e-11	S	6	363.866A	-24.276999999999997	9.689424456405049e-11
5966	4.51453e-12	Co	3	4400.11A	-24.278000000000002	9.667139398559021e-11
5967	5.237689999999999e-13	He	1	3.79260m	-24.281	9.600591279031332e-11
5968	1.46987e-11	S	5	1351.44A	-24.281	9.600591279031332e-11
5969	1.35714e-10	Ca	6	146.370A	-24.281999999999996	9.578510531823861e-11
5970	7.7924e-12	Fe	5	2549.21A	-24.283	9.55648056892556e-11
5971	3.5751300000000003e-12	Fe	2	5556.29A	-24.283	9.55648056892556e-11
5972	3.96764e-12	Fe	2	5006.62A	-24.284000000000002	9.534501273535996e-11
5973	1.69512e-11	Si	5	1171.86A	-24.284000000000002	9.534501273535996e-11
5974	1.1057600000000001e-12	Si	7	1.79645m	-24.285	9.512572529123129e-11
5975	1.40365e-10	Fe	6	141.520A	-24.285999999999998	9.490694219422863e-11
5976	1.503e-11	C	5	1321.66A	-24.289	9.425360739964553e-11
5977	4.37717e-11	Ar	2	453.819A	-24.289	9.425360739964553e-11
5978	7.99507e-11	Al	8	248.459A	-24.289	9.425360739964553e-11
5979	1.1609e-12	Fe	2	1.71113m	-24.29	9.403683011813275e-11
5980	1.70674e-11	N	1	1163.88A	-24.29	9.403683011813275e-11
5981	3.85415e-11	C	5	515.405A	-24.291	9.382055141053139e-11
5982	1.62948e-11	C	5	1219.07A	-24.291	9.382055141053139e-11
5983	7.96715e-12	Fe	2	2493.29A	-24.291999999999998	9.36047701301548e-11
5984	7.91907e-11	Fe	7	250.843A	-24.291999999999998	9.36047701301548e-11
5985	2.72796e-11	C	5	728.180A	-24.293000000000003	9.338948513294986e-11
5986	6.00119e-13	He	1	3.31009m	-24.294	9.317469527749997e-11
5987	5.13195e-11	Ne	4	387.074A	-24.294	9.317469527749997e-11
5988	2.94441e-11	Si	9	674.650A	-24.299	9.210813336029006e-11
5989	1.6457e-11	Si	5	1207.05A	-24.3	9.18962905321374e-11
5990	3.09744e-11	Ar	7	641.318A	-24.3	9.18962905321374e-11
5991	5.29135e-13	S	9	3.75414m	-24.3	9.18962905321374e-11
5992	6.18696e-11	F	2	321.070A	-24.302	9.147406543019962e-11
5993	2.63885e-11	C	1	752.768A	-24.303	9.126368091781833e-11
5994	1.74459e-10	C	6	113.863A	-24.304000000000002	9.105378027638823e-11
5995	8.81639e-12	Fe	2	2253.13A	-24.305	9.084436239303778e-11
5996	9.02858e-11	Cr	9	220.018A	-24.305	9.084436239303778e-11
5997	7.77906e-11	Fe	7	255.358A	-24.308000000000003	9.02189942010922e-11
5998	3.12003e-13	Ar	3	6.36676m	-24.309	9.001149627243672e-11
5999	1.33957e-10	Ca	5	148.290A	-24.31	8.980447557577414e-11
6000	2.40643e-12	Ca	2	8254.73A	-24.311	8.959793101350054e-11
6001	4.71296e-11	Al	6	421.486A	-24.311	8.959793101350054e-11
6002	1.13816e-10	Fe	10	174.531A	-24.311	8.959793101350054e-11
6003	9.331510000000001e-12	Ca	2	2128.75A	-24.313000000000002	8.918626591432631e-11
6004	7.261639999999999e-12	Cr	7	2735.53A	-24.314	8.898114319481904e-11
6005	8.31069e-11	Al	7	239.023A	-24.314	8.898114319481904e-11
6006	2.91729e-12	Fe	2	6809.23A	-24.316	8.857231197825506e-11
6007	8.26866e-11	Ne	4	240.238A	-24.318	8.816535917050415e-11
6008	5.51296e-11	Na	5	360.323A	-24.318	8.816535917050415e-11
6009	2.87299e-11	Ca	9	691.421A	-24.319000000000003	8.796258447135007e-11
6010	1.62941e-11	C	5	1219.12A	-24.320999999999998	8.75584331070241e-11
6011	2.72795e-11	C	5	728.182A	-24.323	8.715613864954259e-11
6012	7.72146e-11	Fe	10	257.263A	-24.323	8.715613864954259e-11
6013	1.16549e-11	S	3	1704.39A	-24.324	8.695568509317569e-11
6014	4.21085e-12	Co	3	4717.44A	-24.324	8.695568509317569e-11
6015	4.38665e-12	Fe	2	4528.38A	-24.325	8.675569256719572e-11
6016	5.381050000000001e-13	He	1	3.69156m	-24.326	8.655616001126074e-11
6017	1.33574e-10	Cr	7	148.715A	-24.326	8.655616001126074e-11
6018	1.0147700000000001e-12	Co	3	1.95752m	-24.328000000000003	8.615847058035405e-11
6019	6.69704e-11	Cl	7	296.615A	-24.328000000000003	8.615847058035405e-11
6020	3.82093e-11	N	6	519.886A	-24.329	8.596031159687329e-11
6021	1.46612e-10	Fe	6	135.490A	-24.33	8.576260836640751e-11
6022	1.0473e-11	N	6	1896.74A	-24.331	8.556535984075317e-11
6023	6.01694e-12	Cr	9	3301.42A	-24.333000000000002	8.517222272311801e-11
6024	4.23612e-11	Ar	2	468.931A	-24.334	8.497633204676403e-11
6025	3.85799e-11	Mg	6	514.892A	-24.337	8.439135909158744e-11
6026	3.8163e-11	C	6	520.517A	-24.337	8.439135909158744e-11
6027	2.62453e-11	Al	8	756.878A	-24.338	8.419726435174855e-11
6028	1.68826e-11	S	2	1176.62A	-24.34	8.381041306190932e-11
6029	5.32519e-11	C	5	373.028A	-24.34	8.381041306190932e-11
6030	1.4408100000000002e-10	Fe	6	137.870A	-24.340999999999998	8.361765446086194e-11
6031	4.39412e-11	Ar	2	452.069A	-24.342	8.342533919229392e-11
6032	4.97475e-12	Ni	2	3993.06A	-24.343000000000004	8.32334662365689e-11
6033	4.34567e-12	Mg	1	4571.10A	-24.343000000000004	8.32334662365689e-11
6034	8.76018e-12	Fe	2	2267.59A	-24.343000000000004	8.32334662365689e-11
6035	8.07111e-11	Si	7	246.118A	-24.343000000000004	8.32334662365689e-11
6036	3.32891e-11	Cr	5	596.725A	-24.346	8.266049108523916e-11
6037	2.03371e-11	C	5	976.758A	-24.349	8.209146026710653e-11
6038	9.65963e-11	Cr	8	205.644A	-24.349	8.209146026710653e-11
6039	8.82002e-11	S	9	225.220A	-24.35	8.190265514777855e-11
6040	1.4223400000000002e-10	Ca	6	139.660A	-24.351999999999997	8.152634662957357e-11
6041	7.753739999999999e-10	C	6	25.6192A	-24.353	8.133884123554426e-11
6042	2.29901e-11	Na	7	864.044A	-24.353	8.133884123554426e-11
6043	1.472e-10	Li	3	134.949A	-24.355999999999998	8.077890859098207e-11
6044	3.26716e-11	Ca	8	608.003A	-24.357	8.059312225673878e-11
6045	6.783e-11	Si	9	292.857A	-24.358	8.040776321920689e-11
6046	3.47737e-11	Sc	7	571.249A	-24.359	8.022283049563126e-11
6047	2.27301e-11	C	5	873.929A	-24.359	8.022283049563126e-11
6048	1.24223e-10	Ca	5	159.910A	-24.359	8.022283049563126e-11
6049	4.31486e-12	N	5	4603.74A	-24.36	8.00383231055176e-11
6050	1.47915e-12	N	1	1.34296m	-24.362	7.967058041496431e-11
6051	6.40396e-12	Al	7	3101.90A	-24.363000000000003	7.948734316478889e-11
6052	6.83355e-11	Si	9	290.690A	-24.364	7.930452734859549e-11
6053	2.4226400000000003e-10	Si	7	81.9951A	-24.365	7.912213199711159e-11
6054	1.01066e-10	Ca	4	196.550A	-24.366999999999997	7.875859882232766e-11
6055	8.1884e-13	Si	4	2.42593m	-24.366999999999997	7.875859882232766e-11
6056	5.49839e-13	He	1	3.61278m	-24.368000000000002	7.857745907161031e-11
6057	1.0668099999999999e-13	He	1	18.6205m	-24.368000000000002	7.857745907161031e-11
6058	3.7157e-11	P	5	534.609A	-24.368000000000002	7.857745907161031e-11
6059	1.76162e-11	C	2	1127.63A	-24.371	7.803653564815591e-11
6060	6.06544e-12	Fe	2	3275.02A	-24.372	7.785705659665588e-11
6061	1.27551e-11	Si	1	1557.37A	-24.373	7.76779903355195e-11
6062	1.25431e-10	Ca	7	158.370A	-24.373	7.76779903355195e-11
6063	4.6133199999999996e-12	Fe	2	4305.89A	-24.377	7.696583423950478e-11
6064	1.2834799999999998e-10	Ar	6	154.770A	-24.377	7.696583423950478e-11
6065	2.60462e-11	Mg	8	762.662A	-24.377	7.696583423950478e-11
6066	1.7048900000000002e-12	N	1	1.16515m	-24.377	7.696583423950478e-11
6067	1.52592e-10	Ca	6	130.180A	-24.378	7.678881773290978e-11
6068	1.1464100000000001e-10	N	6	173.275A	-24.379	7.661220835298227e-11
6069	7.33948e-13	Ca	2	2.70652m	-24.38	7.643600516335758e-11
6070	2.74461e-11	Fe	8	723.763A	-24.38	7.643600516335758e-11
6071	5.77644e-12	Ni	2	3438.88A	-24.381	7.626020722982266e-11
6072	2.29491e-12	N	1	8655.88A	-24.381999999999998	7.608481362031562e-11
6073	1.16664e-10	Ar	6	170.270A	-24.383000000000003	7.590982340491513e-11
6074	3.53014e-12	Co	3	5627.10A	-24.384	7.573523565584298e-11
6075	6.19771e-11	Mg	7	320.513A	-24.385	7.556104944745044e-11
6076	9.80562e-12	Mg	1	2025.82A	-24.385	7.556104944745044e-11
6077	5.36622e-11	Ne	5	370.176A	-24.386	7.538726385622082e-11
6078	6.61028e-12	C	5	3005.09A	-24.388	7.504089084179075e-11
6079	2.42569e-10	Si	7	81.8920A	-24.388	7.504089084179075e-11
6080	3.3081e-11	Mg	6	600.479A	-24.389	7.486830158215629e-11
6081	6.01297e-11	Ne	5	330.360A	-24.391	7.452431298278646e-11
6082	9.47138e-13	Co	3	2.09731m	-24.391	7.452431298278646e-11
6083	6.03883e-12	Fe	2	3289.46A	-24.393	7.418190486746595e-11
6084	7.2098e-11	Na	2	275.520A	-24.394000000000002	7.401129122074915e-11
6085	1.7955e-11	Si	5	1106.34A	-24.394000000000002	7.401129122074915e-11
6086	1.33181e-11	Fe	7	1491.54A	-24.394000000000002	7.401129122074915e-11
6087	1.88475e-12	N	1	1.05396m	-24.395	7.38410699745314e-11
6088	4.88382e-11	S	3	406.741A	-24.395	7.38410699745314e-11
6089	3.32728e-11	Na	5	597.018A	-24.395	7.38410699745314e-11
6090	2.0633e-11	Cl	6	962.751A	-24.396	7.36712402263154e-11
6091	7.99615e-12	Fe	1	2484.25A	-24.397	7.350180107568192e-11
6092	1.06228e-11	C	5	1869.98A	-24.397	7.350180107568192e-11
6093	1.93604e-10	N	6	102.603A	-24.398000000000003	7.333275162427967e-11
6094	1.12859e-11	Al	2	1760.11A	-24.398000000000003	7.333275162427967e-11
6095	6.356359999999999e-13	He	1	3.12513m	-24.398000000000003	7.333275162427967e-11
6096	2.41233e-12	Fe	9	8234.56A	-24.399	7.316409097582767e-11
6097	1.48229e-13	Mn	6	13.4012m	-24.403000000000002	7.249331855789049e-11
6098	6.31323e-11	Mg	6	314.648A	-24.404	7.232658855191642e-11
6099	5.59563e-13	He	1	3.54999m	-24.405	7.216024201431436e-11
6100	1.50901e-12	O	1	1.31639m	-24.406	7.199427806313273e-11
6101	1.46194e-11	Cu	2	1358.77A	-24.406999999999996	7.182869581844654e-11
6102	1.75989e-12	O	1	1.12873m	-24.409000000000002	7.149867293897568e-11
6103	1.27219e-11	C	1	1561.44A	-24.41	7.133423055444429e-11
6104	2.43528e-11	C	5	815.695A	-24.410999999999998	7.117016637690219e-11
6105	1.13841e-12	Fe	2	1.74494m	-24.413	7.084316916537752e-11
6106	9.42876e-11	Mg	3	210.679A	-24.413	7.084316916537752e-11
6107	7.40438e-11	Na	2	268.280A	-24.414	7.06802343976889e-11
6108	1.5295500000000002e-10	O	6	129.871A	-24.414	7.06802343976889e-11
6109	5.50388e-11	C	5	360.918A	-24.415	7.051767436956762e-11
6110	1.20315e-11	C	5	1651.04A	-24.415	7.051767436956762e-11
6111	4.66159e-11	Ar	2	426.130A	-24.416	7.035548821913546e-11
6112	2.55831e-12	Fe	2	7764.68A	-24.418000000000003	7.003223411373856e-11
6113	5.97151e-13	He	1	3.32654m	-24.42	6.971046522604596e-11
6114	2.31852e-12	N	1	8567.74A	-24.42	6.971046522604596e-11
6115	1.80208e-10	N	6	110.230A	-24.421	6.95501356051263e-11
6116	2.0996900000000003e-12	N	1	9460.68A	-24.421999999999997	6.939017473210212e-11
6117	5.73205e-11	Ne	3	346.551A	-24.421999999999997	6.939017473210212e-11
6118	6.1231e-12	Fe	2	3244.19A	-24.421999999999997	6.939017473210212e-11
6119	1.09949e-10	Ar	5	180.670A	-24.423000000000002	6.923058175887567e-11
6120	1.25258e-11	Si	1	1585.88A	-24.423000000000002	6.923058175887567e-11
6121	1.62999e-12	N	1	1.21868m	-24.426	6.875400178625752e-11
6122	1.7557599999999998e-12	N	1	1.13139m	-24.427	6.859587197020489e-11
6123	1.12494e-11	Al	2	1765.82A	-24.429000000000002	6.828070256709331e-11
6124	1.32227e-10	Ar	5	150.230A	-24.430999999999997	6.796698123585373e-11
6125	1.45416e-10	N	6	136.605A	-24.430999999999997	6.796698123585373e-11
6126	1.64156e-10	Na	4	121.010A	-24.430999999999997	6.796698123585373e-11
6127	1.10031e-11	S	2	1805.35A	-24.434	6.749909982805024e-11
6128	1.70041e-11	N	1	1168.22A	-24.434	6.749909982805024e-11
6129	1.3172700000000002e-10	S	6	150.800A	-24.436	6.71889696351929e-11
6130	6.36092e-11	Si	7	312.289A	-24.438000000000002	6.688026436113788e-11
6131	4.9034e-13	He	1	4.05116m	-24.438000000000002	6.688026436113788e-11
6132	5.67712e-13	He	1	3.49904m	-24.438000000000002	6.688026436113788e-11
6133	1.12624e-12	Co	3	1.76378m	-24.438000000000002	6.688026436113788e-11
6134	1.38854e-10	Fe	7	143.060A	-24.439	6.672644402157686e-11
6135	2.24937e-11	F	7	883.111A	-24.44	6.657297745897909e-11
6136	8.25593e-14	Co	3	24.0608m	-24.44	6.657297745897909e-11
6137	9.32472e-11	Cr	8	213.030A	-24.441	6.641986385968119e-11
6138	3.4738900000000003e-12	Fe	2	5718.22A	-24.441999999999997	6.626710241188957e-11
6139	3.34785e-11	Na	5	593.349A	-24.443	6.611469230567719e-11
6140	9.73366e-11	F	3	204.080A	-24.444000000000003	6.596263273298241e-11
6141	1.50136e-10	Na	4	132.310A	-24.444000000000003	6.596263273298241e-11
6142	1.0624e-11	C	5	1869.77A	-24.445999999999998	6.565956196518056e-11
6143	4.1110399999999997e-13	P	8	4.83197m	-24.445999999999998	6.565956196518056e-11
6144	4.32848e-11	Fe	6	458.925A	-24.445999999999998	6.565956196518056e-11
6145	1.05137e-11	F	4	1889.39A	-24.448	6.535788368106862e-11
6146	8.72194e-10	N	6	22.7753A	-24.449	6.5207564719909e-11
6147	1.25507e-11	Si	5	1582.74A	-24.451	6.490796317449789e-11
6148	5.191180000000001e-13	He	1	3.82658m	-24.451999999999998	6.475867900178884e-11
6149	2.082e-11	N	1	954.104A	-24.451999999999998	6.475867900178884e-11
6150	2.27571e-12	N	1	8728.90A	-24.453000000000003	6.460973817314826e-11
6151	7.46326e-11	Mn	8	266.163A	-24.456999999999997	6.401739253311383e-11
6152	2.5914799999999998e-12	Fe	2	7665.30A	-24.458000000000002	6.38701566160404e-11
6153	1.07033e-11	Al	2	1855.93A	-24.46	6.357669990269725e-11
6154	1.3175299999999998e-10	F	4	150.770A	-24.461	6.343047755054871e-11
6155	7.84573e-11	Mg	5	253.188A	-24.462	6.328459150047731e-11
6156	3.9161900000000005e-12	Fe	2	5072.39A	-24.462	6.328459150047731e-11
6157	3.71461e-12	Fe	2	5347.65A	-24.462	6.328459150047731e-11
6158	1.31205e-11	Fe	7	1514.00A	-24.463	6.313904097901025e-11
6159	1.3234100000000001e-10	Ca	5	150.100A	-24.464000000000002	6.299382521445315e-11
6160	5.74609e-13	He	1	3.45704m	-24.464000000000002	6.299382521445315e-11
6161	1.33208e-13	Fe	4	14.9123m	-24.464000000000002	6.299382521445315e-11
6162	5.55385e-14	Fe	2	35.7670m	-24.465	6.284894343688702e-11
6163	4.1399199999999996e-12	Fe	2	4798.27A	-24.465	6.284894343688702e-11
6164	8.68506e-11	K	7	228.720A	-24.465	6.284894343688702e-11
6165	9.42336e-11	Ca	5	210.800A	-24.465999999999998	6.270439487816256e-11
6166	2.53364e-11	C	5	784.029A	-24.465999999999998	6.270439487816256e-11
6167	5.22219e-13	Cr	7	3.80386m	-24.467	6.25601787718972e-11
6168	1.21066e-11	C	5	1640.80A	-24.468000000000004	6.241629435347149e-11
6169	2.4928799999999998e-12	Mn	9	7968.49A	-24.469	6.227274086002612e-11
6170	1.02092e-11	Fe	4	1945.74A	-24.471	6.198662360539794e-11
6171	5.937890000000001e-13	He	1	3.34538m	-24.471999999999998	6.184405832725045e-11
6172	7.81576e-11	Fe	8	254.159A	-24.473000000000003	6.170182094014281e-11
6173	4.67597e-11	Fe	6	424.820A	-24.475	6.141832682427219e-11
6174	5.42671e-11	F	2	366.050A	-24.475	6.141832682427219e-11
6175	5.415149999999999e-13	He	1	3.66831m	-24.476	6.127706859245114e-11
6176	4.59358e-11	Cr	9	432.440A	-24.479	6.085524021935355e-11
6177	1.8024499999999998e-10	C	6	110.208A	-24.480999999999998	6.057563578857322e-11
6178	1.08865e-11	C	5	1824.69A	-24.480999999999998	6.057563578857322e-11
6179	2.64513e-11	C	1	750.982A	-24.482	6.043631569235108e-11
6180	2.1971799999999997e-12	Fe	5	9040.91A	-24.482	6.043631569235108e-11
6181	1.73249e-11	Si	5	1146.58A	-24.484	6.015863604493302e-11
6182	5.80497e-13	He	1	3.42197m	-24.484	6.015863604493302e-11
6183	2.69591e-11	C	5	736.837A	-24.486	5.988223221960532e-11
6184	7.728000000000001e-10	C	6	25.7045A	-24.488000000000003	5.960709835449694e-11
6185	8.52803e-11	Fe	9	232.931A	-24.489	5.947000583255913e-11
6186	3.02036e-11	Cr	5	657.685A	-24.489	5.947000583255913e-11
6187	7.21443e-11	Al	6	275.343A	-24.491	5.919676597565642e-11
6188	5.899569999999999e-13	He	1	3.36710m	-24.491999999999997	5.906061719200148e-11
6189	5.855649999999999e-13	He	1	3.39236m	-24.494	5.878925830504267e-11
6190	8.98795e-10	O	7	22.1012A	-24.494	5.878925830504267e-11
6191	7.32323e-12	Si	3	2712.53A	-24.496	5.851914619891788e-11
6192	4.13386e-12	Fe	4	4805.31A	-24.497	5.838455589750153e-11
6193	1.75994e-12	O	1	1.12870m	-24.498	5.825027514518854e-11
6194	4.59163e-12	Ni	2	4326.24A	-24.498	5.825027514518854e-11
6195	6.87283e-12	C	5	2890.29A	-24.498	5.825027514518854e-11
6196	2.42239e-12	N	1	8200.36A	-24.5	5.798263944173783e-11
6197	3.32087e-11	Cr	5	598.171A	-24.502	5.77162334126463e-11
6198	5.592859999999999e-13	He	1	3.55176m	-24.503	5.758348975939443e-11
6199	1.2872200000000001e-10	Ar	6	154.320A	-24.505	5.731891765650754e-11
6200	1.16603e-10	Na	3	170.360A	-24.506	5.718708780413709e-11
6201	1.11974e-11	P	2	1774.02A	-24.509	5.6793414660745584e-11
6202	2.17726e-12	Cl	2	9123.60A	-24.511999999999997	5.640245154421163e-11
6203	1.45447e-11	S	5	1365.75A	-24.518	5.562858089736383e-11
6204	1.1207700000000002e-10	Fe	10	177.240A	-24.519000000000002	5.550063871165782e-11
6205	3.66388e-11	S	5	542.170A	-24.52	5.537299078481377e-11
6206	8.184279999999999e-13	Si	4	2.42715m	-24.523000000000003	5.499180579746257e-11
6207	1.90157e-10	Al	6	104.464A	-24.523000000000003	5.499180579746257e-11
6208	5.17603e-11	Al	8	383.778A	-24.523000000000003	5.499180579746257e-11
6209	1.07805e-10	Co	8	184.264A	-24.524	5.486532815384615e-11
6210	1.1236e-11	Si	1	1767.93A	-24.524	5.486532815384615e-11
6211	7.58067e-12	Fe	2	2620.41A	-24.524	5.486532815384615e-11
6212	1.34928e-11	C	5	1472.23A	-24.526	5.4613244869107856e-11
6213	5.85868e-11	O	5	339.060A	-24.526	5.4613244869107856e-11
6214	2.8746e-11	C	5	691.034A	-24.528000000000002	5.436231980185514e-11
6215	1.47955e-10	Ca	6	134.260A	-24.528000000000002	5.436231980185514e-11
6216	6.32669e-13	He	1	3.13979m	-24.53	5.411254763056293e-11
6217	5.73622e-13	He	1	3.46298m	-24.53	5.411254763056293e-11
6218	1.28278e-11	Si	1	1548.55A	-24.531999999999996	5.3863923058155455e-11
6219	1.85437e-10	N	6	107.122A	-24.533	5.374003947285421e-11
6220	4.82368e-11	B	3	411.811A	-24.533	5.374003947285421e-11
6221	8.67596e-14	Fe	2	22.8960m	-24.534000000000002	5.361644081189302e-11
6222	3.88429e-12	O	5	5114.06A	-24.534000000000002	5.361644081189302e-11
6223	1.76003e-12	O	1	1.12864m	-24.534000000000002	5.361644081189302e-11
6224	1.60435e-12	N	1	1.23816m	-24.535999999999998	5.3370095643266395e-11
6225	2.71233e-11	C	5	732.377A	-24.535999999999998	5.3370095643266395e-11
6226	1.69457e-11	S	2	1172.24A	-24.535999999999998	5.3370095643266395e-11
6227	5.66419e-10	C	5	35.0703A	-24.537	5.32473478295025e-11
6228	4.3375e-11	Ar	2	457.970A	-24.539	5.3002698489087563e-11
6229	1.21958e-10	Ar	6	162.880A	-24.541999999999998	5.2637830479129254e-11
6230	3.75025e-12	Fe	2	5296.83A	-24.545	5.227547420288339e-11
6231	4.95676e-11	Fe	6	400.755A	-24.546	5.215524394857128e-11
6232	3.53143e-11	Sc	7	562.504A	-24.546999999999997	5.203529021617068e-11
6233	1.3225299999999998e-10	F	4	150.200A	-24.546999999999997	5.203529021617068e-11
6234	9.88075e-12	Sc	3	2010.42A	-24.548000000000002	5.191561236969801e-11
6235	4.3239e-11	Ar	2	459.411A	-24.548000000000002	5.191561236969801e-11
6236	2.04019e-10	N	6	97.3656A	-24.549	5.1796209774634915e-11
6237	7.60818e-13	Al	6	2.61094m	-24.551	5.1558227807947835e-11
6238	1.62177e-11	C	5	1224.86A	-24.552	5.143964717456716e-11
6239	2.8122e-12	Al	2	7063.68A	-24.553	5.1321339269075133e-11
6240	5.853560000000001e-13	He	1	3.39357m	-24.555999999999997	5.0968045654574393e-11
6241	1.5633399999999999e-12	Fe	6	1.27064m	-24.555999999999997	5.0968045654574393e-11
6242	8.32889e-12	Fe	2	2385.01A	-24.558000000000003	5.07338687563826e-11
6243	1.7624e-11	C	2	1127.13A	-24.558000000000003	5.07338687563826e-11
6244	9.60773e-12	Fe	7	2067.55A	-24.559	5.061718409620824e-11
6245	1.32303e-11	C	5	1501.43A	-24.561	5.0384619260445366e-11
6246	1.52797e-11	C	5	1300.06A	-24.561999999999998	5.0268737851821657e-11
6247	7.50992e-11	Na	2	264.510A	-24.561999999999998	5.0268737851821657e-11
6248	1.46623e-10	Fe	6	135.480A	-24.564	5.0037773981126753e-11
6249	4.72055e-12	Fe	4	4208.08A	-24.566	4.980787129302498e-11
6250	9.42783e-11	Ar	6	210.700A	-24.566	4.980787129302498e-11
6251	1.9037499999999998e-10	Al	6	104.344A	-24.57	4.935122998423644e-11
6252	1.11529e-11	Fe	7	1781.10A	-24.574	4.8898775188131106e-11
6253	3.9256e-12	Fe	3	5060.24A	-24.575	4.8786311126043355e-11
6254	1.78052e-11	Si	4	1115.65A	-24.578000000000003	4.845046852253e-11
6255	2.91503e-11	C	5	681.450A	-24.578000000000003	4.845046852253e-11
6256	1.46488e-11	S	1	1356.05A	-24.579	4.833903553716106e-11
6257	5.9037e-12	Ti	2	3364.74A	-24.579	4.833903553716106e-11
6258	5.9508e-13	He	1	3.33811m	-24.58	4.822785884054651e-11
6259	8.3566e-10	N	6	23.7710A	-24.58	4.822785884054651e-11
6260	4.40492e-12	Fe	2	4509.60A	-24.581	4.811693784323822e-11
6261	1.18113e-11	Si	1	1681.82A	-24.584	4.778570317299241e-11
6262	6.16039e-12	Fe	2	3224.55A	-24.588	4.7347601212964416e-11
6263	6.293060000000001e-13	He	1	3.15657m	-24.59	4.713005874598463e-11
6264	4.64714e-11	Mg	7	427.456A	-24.592	4.691351579584894e-11
6265	4.69242e-11	Ar	2	423.331A	-24.592	4.691351579584894e-11
6266	1.12368e-10	Ar	6	176.780A	-24.594	4.6697967770194195e-11
6267	1.2960399999999998e-10	F	4	153.270A	-24.595	4.659056542470654e-11
6268	2.68018e-12	Ni	2	7411.61A	-24.595	4.659056542470654e-11
6269	1.3206899999999998e-10	Ca	6	150.410A	-24.598000000000003	4.626983822828115e-11
6270	5.64751e-11	Al	6	351.739A	-24.598000000000003	4.626983822828115e-11
6271	2.68671e-11	Al	2	739.361A	-24.598000000000003	4.626983822828115e-11
6272	6.0323e-13	He	1	3.29302m	-24.601	4.5951318902346804e-11
6273	8.92103e-11	Ar	6	222.670A	-24.604	4.56349922480288e-11
6274	1.70012e-11	N	1	1168.42A	-24.605999999999998	4.5425318504482925e-11
6275	2.59767e-11	N	5	764.704A	-24.605999999999998	4.5425318504482925e-11
6276	1.32291e-11	C	5	1501.57A	-24.607	4.53208431710823e-11
6277	6.9844e-12	C	3	2844.12A	-24.607	4.53208431710823e-11
6278	2.27391e-14	Fe	2	87.3582m	-24.607	4.53208431710823e-11
6279	7.44743e-13	Fe	4	2.66729m	-24.608	4.521660812428062e-11
6280	9.24965e-11	Si	8	214.759A	-24.611	4.490533918338344e-11
6281	4.46283e-11	Na	5	445.109A	-24.611	4.490533918338344e-11
6282	7.69045e-10	C	6	25.8300A	-24.613000000000003	4.469901789114742e-11
6283	4.4837699999999996e-12	Cr	7	4430.31A	-24.613000000000003	4.469901789114742e-11
6284	1.24176e-10	Ar	6	159.970A	-24.614	4.459621300280347e-11
6285	1.70423e-11	N	1	1165.59A	-24.615	4.449364455914145e-11
6286	6.101260000000001e-13	He	1	3.25579m	-24.616	4.439131201635329e-11
6287	1.76262e-11	C	2	1126.99A	-24.616999999999997	4.4289214831882793e-11
6288	6.254739999999999e-13	He	1	3.17590m	-24.618000000000002	4.4187352464419755e-11
6289	1.8399999999999998e-10	C	6	107.959A	-24.619	4.408572437390149e-11
6290	5.19906e-12	Cr	7	3820.78A	-24.62	4.3984330021504885e-11
6291	1.54455e-10	Na	4	128.610A	-24.62	4.3984330021504885e-11
6292	1.3461e-12	N	1	1.47571m	-24.624000000000002	4.35810792600129e-11
6293	5.5827e-11	C	6	355.822A	-24.625	4.3480845559170854e-11
6294	1.1124100000000001e-12	Fe	6	1.78571m	-24.625	4.3480845559170854e-11
6295	6.16015e-13	He	1	3.22467m	-24.625999999999998	4.3380842389443584e-11
6296	1.27687e-11	Si	1	1555.71A	-24.625999999999998	4.3380842389443584e-11
6297	2.55126e-14	Fe	5	77.8613m	-24.625999999999998	4.3380842389443584e-11
6298	7.95187e-12	Fe	9	2498.08A	-24.627	4.328106922062387e-11
6299	8.81545e-11	Cr	10	225.337A	-24.627	4.328106922062387e-11
6300	1.36798e-12	Fe	6	1.45210m	-24.628	4.3181525523724656e-11
6301	6.21082e-13	He	1	3.19836m	-24.628	4.3181525523724656e-11
6302	8.2616e-12	Fe	2	2404.43A	-24.629	4.308221077097519e-11
6303	6.73069e-11	Cl	7	295.132A	-24.63	4.298312443581887e-11
6304	2.78581e-11	Al	2	713.058A	-24.63	4.298312443581887e-11
6305	3.77028e-11	Ar	8	526.869A	-24.63	4.298312443581887e-11
6306	1.28844e-10	Mg	5	154.174A	-24.633000000000003	4.2687230688485346e-11
6307	5.12059e-11	Mg	6	387.933A	-24.633000000000003	4.2687230688485346e-11
6308	1.5013299999999998e-10	O	6	132.312A	-24.634	4.2589052782310117e-11
6309	1.30943e-11	Fe	7	1517.04A	-24.635	4.249110067905278e-11
6310	6.03803e-12	Fe	2	3289.89A	-24.636	4.239337385938172e-11
6311	9.8164e-11	F	3	202.360A	-24.638	4.219859399943694e-11
6312	1.12457e-10	Ar	5	176.640A	-24.639	4.2101539926460476e-11
6313	6.3154e-11	Mg	6	314.540A	-24.639	4.2101539926460476e-11
6314	1.60712e-11	Si	2	1236.03A	-24.639	4.2101539926460476e-11
6315	8.75085e-11	Si	9	227.000A	-24.639	4.2101539926460476e-11
6316	2.86515e-11	Na	5	693.313A	-24.64	4.2004709071657275e-11
6317	1.50172e-11	C	5	1322.78A	-24.641	4.1908100921640466e-11
6318	8.29268e-12	Fe	2	2395.42A	-24.641	4.1908100921640466e-11
6319	1.56116e-12	Co	3	1.27242m	-24.642	4.1811714964202586e-11
6320	1.06235e-11	C	5	1869.87A	-24.644000000000002	4.1619607584124925e-11
6321	4.01244e-11	Ca	7	495.072A	-24.644000000000002	4.1619607584124925e-11
6322	1.61123e-12	N	1	1.23288m	-24.645	4.152388514295128e-11
6323	1.267e-11	Si	1	1567.83A	-24.645	4.152388514295128e-11
6324	2.4934e-11	O	2	796.683A	-24.648000000000003	4.123803672825215e-11
6325	7.13641e-12	Si	8	2783.54A	-24.649	4.1143191875694187e-11
6326	4.08874e-11	O	5	485.834A	-24.65	4.104856516024387e-11
6327	2.93726e-11	Ca	9	676.291A	-24.651	4.095415608019944e-11
6328	3.51604e-12	Fe	2	5649.66A	-24.656	4.0485357732144535e-11
6329	1.85414e-12	N	1	1.07135m	-24.656	4.0485357732144535e-11
6330	7.60481e-11	Al	7	261.209A	-24.656999999999996	4.039224399323972e-11
6331	2.6159e-12	Fe	5	7593.75A	-24.660999999999998	4.0021925674404794e-11
6332	4.28144e-12	Fe	2	4639.67A	-24.660999999999998	4.0021925674404794e-11
6333	1.70356e-11	C	5	1166.06A	-24.662	3.992987779965504e-11
6334	5.27218e-11	Mn	9	376.779A	-24.665	3.965500245432417e-11
6335	4.29969e-12	N	5	4619.97A	-24.666999999999998	3.9472804268122476e-11
6336	5.01557e-11	Ca	7	396.056A	-24.666999999999998	3.9472804268122476e-11
6337	1.53056e-10	O	6	129.785A	-24.668000000000003	3.938201933756052e-11
6338	5.58668e-11	N	6	355.568A	-24.67	3.920107539485044e-11
6339	5.12418e-11	Al	8	387.661A	-24.67	3.920107539485044e-11
6340	1.04468e-11	Fe	5	1901.48A	-24.67	3.920107539485044e-11
6341	2.22512e-12	Ca	2	8927.36A	-24.67	3.920107539485044e-11
6342	2.84612e-11	Al	2	697.949A	-24.671999999999997	3.902096281404019e-11
6343	7.53664e-10	C	6	26.3572A	-24.673000000000002	3.8931217089984946e-11
6344	1.28798e-11	Si	1	1542.30A	-24.674	3.884167777536787e-11
6345	3.51525e-12	Fe	2	5650.94A	-24.675	3.875234439545946e-11
6346	5.46612e-11	F	2	363.410A	-24.676	3.866321647662368e-11
6347	1.75639e-11	Si	6	1130.99A	-24.677	3.857429354631254e-11
6348	4.72831e-12	Ni	2	4201.17A	-24.677	3.857429354631254e-11
6349	1.55485e-11	Si	6	1277.58A	-24.680999999999997	3.8220642297357575e-11
6350	6.37137e-11	Ne	4	311.777A	-24.683000000000003	3.804503439744412e-11
6351	1.5246700000000002e-10	N	6	130.287A	-24.686	3.77831342228285e-11
6352	1.18977e-10	Ca	5	166.960A	-24.686	3.77831342228285e-11
6353	2.11666e-12	Fe	2	9384.81A	-24.686999999999998	3.7696235425532294e-11
6354	1.3105200000000002e-12	Fe	4	1.51577m	-24.688000000000002	3.760953648992316e-11
6355	5.477e-12	Ni	2	3626.89A	-24.689	3.752303695633318e-11
6356	1.9007e-10	N	6	104.511A	-24.69	3.743673636614954e-11
6357	3.55606e-11	Ne	7	558.609A	-24.691	3.7350634261815695e-11
6358	2.66543e-11	C	5	745.262A	-24.693	3.7179023685726685e-11
6359	1.51925e-11	P	9	1307.52A	-24.7	3.6584572208111476e-11
6360	5.12763e-16	C	6	3874.00m	-24.7	3.6584572208111476e-11
6361	4.87308e-11	Cr	9	407.637A	-24.7	3.6584572208111476e-11
6362	1.34638e-10	Fe	6	147.540A	-24.7	3.6584572208111476e-11
6363	3.5018899999999997e-13	Fe	2	5.67249m	-24.703000000000003	3.6332725784489674e-11
6364	3.85825e-11	Mg	6	514.857A	-24.704	3.624916283403287e-11
6365	3.5547400000000003e-12	Fe	2	5588.15A	-24.704	3.624916283403287e-11
6366	3.52837e-11	Ne	7	562.993A	-24.705	3.616579207302892e-11
6367	1.8657400000000002e-10	C	6	106.469A	-24.706	3.608261305945404e-11
6368	6.64887e-12	Si	1	2987.64A	-24.706999999999997	3.599962535230199e-11
6369	2.88547e-11	Al	2	688.430A	-24.708000000000002	3.5916828511579306e-11
6370	1.20291e-11	C	5	1651.36A	-24.709	3.5834222098306566e-11
6371	1.8919e-10	N	6	104.997A	-24.709	3.5834222098306566e-11
6372	1.0567100000000002e-10	N	6	187.984A	-24.71	3.5751805674511914e-11
6373	7.91602e-11	Ar	7	250.940A	-24.712	3.558754104850831e-11
6374	2.99427e-13	Ni	2	6.63416m	-24.712	3.558754104850831e-11
6375	1.32298e-11	C	5	1501.50A	-24.714000000000002	3.542403114990482e-11
6376	1.74668e-11	Si	5	1137.27A	-24.715	3.534255813911234e-11
6377	2.70807e-12	Cl	9	7335.27A	-24.715	3.534255813911234e-11
6378	4.09105e-11	Ar	2	485.559A	-24.715	3.534255813911234e-11
6379	7.57376e-11	Na	2	262.280A	-24.719	3.5018535618462284e-11
6380	1.0391500000000001e-10	F	5	191.160A	-24.719	3.5018535618462284e-11
6381	9.59273e-11	Cr	8	207.078A	-24.721999999999998	3.477746971489526e-11
6382	3.21919e-11	O	2	617.063A	-24.721999999999998	3.477746971489526e-11
6383	8.684410000000001e-10	N	6	22.8737A	-24.725	3.453806329733519e-11
6384	1.0680999999999999e-10	Ar	6	185.980A	-24.726	3.445862795605889e-11
6385	3.8321699999999994e-12	Mg	1	5183.60A	-24.729	3.422141642972831e-11
6386	7.28902e-11	O	5	272.526A	-24.732	3.398583785605899e-11
6387	7.93789e-11	C	6	250.248A	-24.736	3.367425382172907e-11
6388	8.56203e-12	Cr	7	2320.06A	-24.736	3.367425382172907e-11
6389	4.08851e-11	Na	6	485.860A	-24.737	3.3596805187116135e-11
6390	3.8334e-12	Fe	2	5181.95A	-24.738000000000003	3.351953467941929e-11
6391	2.22998e-11	F	7	890.789A	-24.738000000000003	3.351953467941929e-11
6392	7.862410000000001e-12	Fe	1	2526.51A	-24.739	3.344244188895909e-11
6393	1.86467e-12	N	1	1.06530m	-24.739	3.344244188895909e-11
6394	1.63337e-11	Mg	7	1216.16A	-24.739	3.344244188895909e-11
6395	4.58824e-12	Fe	2	4329.43A	-24.739	3.344244188895909e-11
6396	5.215019999999999e-12	He	1	3809.08A	-24.739	3.344244188895909e-11
6397	5.75524e-12	Ne	3	3451.54A	-24.74	3.33655264069967e-11
6398	3.87513e-11	Mg	6	512.614A	-24.74	3.33655264069967e-11
6399	2.91255e-11	Al	2	682.031A	-24.74	3.33655264069967e-11
6400	2.9516900000000003e-12	Fe	2	6729.86A	-24.741	3.32887878257336e-11
6401	1.5016e-11	C	5	1322.89A	-24.741999999999997	3.3212225738310026e-11
6402	1.8905900000000003e-12	N	1	1.05070m	-24.746	3.290773422250726e-11
6403	1.29326e-11	C	5	1536.00A	-24.746	3.290773422250726e-11
6404	4.71413e-11	Ar	2	421.381A	-24.747	3.283204853405102e-11
6405	7.86042e-11	Mg	5	252.715A	-24.748	3.275653691784778e-11
6406	3.1314899999999996e-13	Na	4	6.34346m	-24.749000000000002	3.268119897354246e-11
6407	2.65497e-11	Ar	2	748.198A	-24.75	3.260603430170105e-11
6408	1.50668e-10	N	6	131.843A	-24.75	3.260603430170105e-11
6409	1.3864099999999998e-10	Fe	7	143.280A	-24.750999999999998	3.2531042503807674e-11
6410	4.08499e-11	Ar	2	486.280A	-24.750999999999998	3.2531042503807674e-11
6411	3.20508e-10	S	8	61.9781A	-24.752	3.245622318226302e-11
6412	2.20845e-11	Ca	7	899.476A	-24.752	3.245622318226302e-11
6413	6.13641e-12	Ti	2	3237.15A	-24.755	3.223279611343695e-11
6414	3.09631e-11	Ar	2	641.552A	-24.756	3.21586627395553e-11
6415	6.33849e-14	Cr	4	31.3394m	-24.758000000000003	3.2010907105733865e-11
6416	1.88815e-12	N	1	1.05206m	-24.758000000000003	3.2010907105733865e-11
6417	2.01397e-12	N	1	9863.33A	-24.758000000000003	3.2010907105733865e-11
6418	1.63063e-10	N	6	121.820A	-24.759	3.193728406240867e-11
6419	1.2837e-11	Si	1	1547.44A	-24.759	3.193728406240867e-11
6420	1.6402e-10	Na	4	121.110A	-24.76	3.186383034738406e-11
6421	1.72609e-10	N	6	115.083A	-24.761	3.179054557121626e-11
6422	1.76319e-12	N	1	1.12662m	-24.764	3.15717009948319e-11
6423	2.95187e-11	O	2	672.945A	-24.764	3.15717009948319e-11
6424	1.0539299999999998e-10	Mn	9	188.480A	-24.765	3.1499088097530266e-11
6425	1.50167e-11	C	5	1322.83A	-24.766	3.1426642205258344e-11
6426	1.71974e-13	Fe	5	11.5509m	-24.766	3.1426642205258344e-11
6427	8.335689999999999e-12	Fe	2	2383.06A	-24.769000000000002	3.121030272202444e-11
6428	1.2593200000000002e-10	Ca	7	157.740A	-24.77	3.113852101768517e-11
6429	3.0276e-11	Cr	5	656.112A	-24.77	3.113852101768517e-11
6430	1.44146e-11	Na	6	1378.08A	-24.772	3.099545250931827e-11
6431	3.31702e-11	Cr	5	598.864A	-24.774	3.0853041341037215e-11
6432	1.58644e-12	Fe	2	1.25214m	-24.776999999999997	3.064065049837883e-11
6433	1.88295e-12	N	1	1.05496m	-24.778000000000002	3.057017895779677e-11
6434	1.21958e-10	F	4	162.880A	-24.779	3.049986949726088e-11
6435	2.8905599999999998e-12	Fe	2	6872.18A	-24.78	3.042972174399664e-11
6436	3.74883e-11	O	6	529.884A	-24.781999999999996	3.028990987247413e-11
6437	2.61685e-14	Fe	5	75.9099m	-24.783	3.02202450129465e-11
6438	6.60974e-12	C	5	3005.33A	-24.783	3.02202450129465e-11
6439	4.18597e-12	Fe	2	4745.48A	-24.784000000000002	3.015074037814984e-11
6440	1.54925e-10	Ca	6	128.220A	-24.785	3.008139559957749e-11
6441	1.3250899999999998e-10	Ar	6	149.910A	-24.789	2.980560770701801e-11
6442	2.19128e-10	P	6	90.6523A	-24.79	2.9737056711562017e-11
6443	2.93201e-11	Al	2	677.502A	-24.79	2.9737056711562017e-11
6444	9.96268e-12	Sc	3	1993.89A	-24.79	2.9737056711562017e-11
6445	9.87397e-11	F	3	201.180A	-24.791	2.9668663379020234e-11
6446	1.02459e-12	Ni	2	1.93877m	-24.793000000000003	2.953234825305543e-11
6447	2.7643e-11	O	2	718.608A	-24.796	2.932904899766551e-11
6448	1.2543899999999997e-10	O	4	158.360A	-24.796	2.932904899766551e-11
6449	1.09125e-11	S	1	1820.34A	-24.8	2.90601586602121e-11
6450	2.25559e-12	Mg	1	8806.76A	-24.8	2.90601586602121e-11
6451	2.89383e-11	Fe	8	686.442A	-24.801	2.8993322149987297e-11
6452	1.22681e-11	Si	1	1619.19A	-24.804000000000002	2.879373352419027e-11
6453	2.34119e-10	Si	7	84.8478A	-24.805	2.8727509774774382e-11
6454	2.4086e-11	P	4	824.731A	-24.805999999999997	2.8661438335755578e-11
6455	3.81497e-11	N	6	520.698A	-24.807	2.8595518856829436e-11
6456	1.63763e-12	N	1	1.21300m	-24.807	2.8595518856829436e-11
6457	9.45955e-12	Zn	2	2099.94A	-24.807	2.8595518856829436e-11
6458	3.31077e-11	Cr	5	599.994A	-24.807	2.8595518856829436e-11
6459	1.7543200000000001e-12	N	1	1.13232m	-24.807	2.8595518856829436e-11
6460	6.2767e-12	He	1	3164.79A	-24.808000000000003	2.8529750988497442e-11
6461	1.7444e-11	Si	5	1138.76A	-24.808000000000003	2.8529750988497442e-11
6462	8.709959999999999e-13	Co	3	2.28066m	-24.809	2.8464134382065603e-11
6463	7.72157e-11	Fe	10	257.259A	-24.81	2.839866868964074e-11
6464	1.63453e-10	O	5	121.530A	-24.81	2.839866868964074e-11
6465	1.61896e-11	S	1	1226.99A	-24.811999999999998	2.8268188659239652e-11
6466	2.9796099999999997e-12	Ni	2	6666.80A	-24.814	2.8138308130121987e-11
6467	2.2709099999999997e-12	N	1	8747.37A	-24.814	2.8138308130121987e-11
6468	2.50705e-11	Al	2	792.343A	-24.815	2.80735918172813e-11
6469	1.50763e-11	P	9	1317.59A	-24.815	2.80735918172813e-11
6470	2.0987e-11	F	1	946.513A	-24.816	2.8009024347830017e-11
6471	1.7805e-11	Si	4	1115.67A	-24.816999999999997	2.7944605379437607e-11
6472	3.1208400000000003e-12	Ni	2	6365.10A	-24.816999999999997	2.7944605379437607e-11
6473	4.69257e-12	Fe	2	4233.17A	-24.818	2.788033457056066e-11
6474	4.67531e-12	Ni	2	4248.80A	-24.818	2.788033457056066e-11
6475	4.92896e-13	Si	5	4.03015m	-24.818	2.788033457056066e-11
6476	1.35115e-11	Co	2	1470.18A	-24.82	2.7752236069109208e-11
6477	8.25166e-11	Al	7	240.733A	-24.824	2.7497802039478607e-11
6478	1.6776e-10	Mg	4	118.410A	-24.825	2.743455884976789e-11
6479	6.54222e-11	C	6	303.635A	-24.826999999999998	2.7308508501708305e-11
6480	1.91764e-10	N	6	103.588A	-24.829	2.7183037302390522e-11
6481	1.25183e-11	Si	1	1586.83A	-24.829	2.7183037302390522e-11
6482	1.07645e-10	Fe	10	184.537A	-24.83	2.712051805148602e-11
6483	1.69557e-11	Si	5	1171.55A	-24.83	2.712051805148602e-11
6484	6.8936100000000006e-12	Si	1	2881.58A	-24.831	2.7058142590868235e-11
6485	1.3396600000000002e-10	F	4	148.280A	-24.831999999999997	2.6995910589829128e-11
6486	4.6564099999999995e-12	Co	3	4266.05A	-24.831999999999997	2.6995910589829128e-11
6487	5.375399999999999e-13	Fe	5	3.69544m	-24.833000000000002	2.693382171842017e-11
6488	1.62771e-12	N	1	1.22039m	-24.833000000000002	2.693382171842017e-11
6489	9.19838e-12	Fe	5	2159.56A	-24.833000000000002	2.693382171842017e-11
6490	3.81536e-11	Mg	7	520.645A	-24.834	2.687187564745322e-11
6491	1.7588099999999999e-12	N	1	1.12943m	-24.834	2.687187564745322e-11
6492	4.6461e-11	Cr	10	427.551A	-24.834	2.687187564745322e-11
6493	9.625370000000001e-13	Fe	5	2.06376m	-24.835	2.6810072048495717e-11
6494	1.0844799999999999e-10	Ca	4	183.170A	-24.836	2.6748410593871575e-11
6495	1.09702e-13	He	1	18.1076m	-24.837	2.6686890956657457e-11
6496	3.4043e-12	N	4	5835.10A	-24.838	2.6625512810682592e-11
6497	1.61277e-10	Fe	7	123.170A	-24.839000000000002	2.656427583052616e-11
6498	8.33429e-12	Fe	9	2383.46A	-24.84	2.6503179691516002e-11
6499	1.9585299999999997e-10	N	6	101.426A	-24.84	2.6503179691516002e-11
6500	1.94633e-11	C	5	1020.61A	-24.842	2.6381408641976065e-11
6501	1.34465e-10	Fe	6	147.730A	-24.842	2.6381408641976065e-11
6502	1.38294e-13	Cl	2	14.3639m	-24.842	2.6381408641976065e-11
6503	4.33359e-12	Fe	2	4583.84A	-24.842	2.6381408641976065e-11
6504	9.9205e-13	Fe	2	2.00237m	-24.843000000000004	2.632073308582809e-11
6505	2.715e-11	Sc	3	731.656A	-24.843000000000004	2.632073308582809e-11
6506	5.49334e-11	F	2	361.610A	-24.846	2.6139542433739932e-11
6507	1.59785e-10	Ca	6	124.320A	-24.846999999999998	2.6079423154434806e-11
6508	5.01485e-12	F	4	3961.13A	-24.849	2.595959908932711e-11
6509	1.94455e-11	S	2	1021.55A	-24.85	2.589989366822948e-11
6510	3.55966e-11	Sc	7	558.044A	-24.851	2.5840325565790038e-11
6511	2.73773e-12	Ni	2	7255.82A	-24.853	2.5721600054314423e-11
6512	1.3134e-13	Fe	5	15.1245m	-24.858	2.5427167333220665e-11
6513	7.93559e-11	N	6	250.321A	-24.858	2.5427167333220665e-11
6514	7.1990100000000004e-12	Fe	2	2759.33A	-24.86	2.5310340111391693e-11
6515	1.36563e-10	Ca	7	145.460A	-24.862	2.5194049661889008e-11
6516	4.71115e-14	Fe	3	42.1648m	-24.864	2.5078293518467582e-11
6517	4.6560800000000005e-12	Fe	2	4266.35A	-24.868000000000002	2.4848374341494845e-11
6518	4.68338e-11	Cr	9	424.147A	-24.869	2.479122466639624e-11
6519	7.61498e-11	Na	2	260.860A	-24.869	2.479122466639624e-11
6520	8.82771e-11	Si	9	225.024A	-24.869	2.479122466639624e-11
6521	1.61519e-12	N	1	1.22985m	-24.871	2.467731933570968e-11
6522	1.61642e-12	N	1	1.22892m	-24.872	2.4620563076207006e-11
6523	8.15083e-11	V	8	243.711A	-24.872	2.4620563076207006e-11
6524	3.2237900000000003e-12	Cl	2	6161.84A	-24.874000000000002	2.4507441864301293e-11
6525	4.82857e-13	Fe	2	4.11394m	-24.875	2.445107631214104e-11
6526	5.79887e-12	Fe	2	3425.57A	-24.875	2.445107631214104e-11
6527	3.88894e-12	Fe	2	5107.94A	-24.877	2.433873382118085e-11
6528	2.18481e-11	Fe	8	909.208A	-24.879	2.4226907497080115e-11
6529	1.5315700000000002e-10	Na	4	129.700A	-24.879	2.4226907497080115e-11
6530	5.740399999999999e-13	Cr	7	3.46047m	-24.88	2.417118715606006e-11
6531	1.94862e-11	Si	1	1019.41A	-24.881	2.4115594968267933e-11
6532	2.0938299999999998e-12	Fe	5	9487.14A	-24.881	2.4115594968267933e-11
6533	1.50887e-12	O	1	1.31651m	-24.883000000000003	2.4004793874068986e-11
6534	1.17749e-11	C	5	1687.01A	-24.883000000000003	2.4004793874068986e-11
6535	1.47944e-10	Fe	6	134.270A	-24.885	2.3894501864655082e-11
6536	1.44102e-10	Fe	6	137.850A	-24.885	2.3894501864655082e-11
6537	1.0334300000000001e-13	Fe	3	19.2218m	-24.886	2.3839546035374623e-11
6538	3.97704e-11	Ti	9	499.478A	-24.889	2.3675435754800174e-11
6539	4.44366e-12	Fe	2	4470.29A	-24.893	2.3458378055112356e-11
6540	2.64967e-12	Co	3	7496.94A	-24.894000000000002	2.3404425282759113e-11
6541	1.26724e-11	Si	1	1567.54A	-24.896	2.3296891716457523e-11
6542	3.22277e-11	O	2	616.379A	-24.896	2.3296891716457523e-11
6543	1.7693299999999999e-12	N	1	1.12271m	-24.898000000000003	2.3189852222013604e-11
6544	2.3479e-11	C	5	846.054A	-24.899	2.3136517041938674e-11
6545	1.4663399999999997e-10	Fe	6	135.470A	-24.901999999999997	2.2977246378913914e-11
6546	1.5941e-12	N	1	1.24613m	-24.903000000000002	2.2924400178708688e-11
6547	1.25194e-10	Ar	6	158.670A	-24.903000000000002	2.2924400178708688e-11
6548	6.86091e-11	P	9	289.531A	-24.908	2.266198673981661e-11
6549	3.18138e-10	B	4	62.4397A	-24.908	2.266198673981661e-11
6550	6.16037e-11	Mg	6	322.455A	-24.909000000000002	2.2609865616660823e-11
6551	1.53643e-10	Ca	6	129.290A	-24.910999999999998	2.250598272041445e-11
6552	1.97748e-10	Si	6	100.453A	-24.912	2.2454220396546712e-11
6553	2.47155e-12	Fe	2	8037.25A	-24.913	2.240257712272027e-11
6554	4.88231e-12	Sc	3	4068.66A	-24.913	2.240257712272027e-11
6555	9.59003e-13	Fe	2	2.07137m	-24.913	2.240257712272027e-11
6556	3.84558e-12	Co	3	5165.53A	-24.914	2.2351052625127627e-11
6557	8.87321e-11	Cr	9	223.870A	-24.915	2.2299646630591197e-11
6558	9.33081e-12	Si	3	2128.91A	-24.915	2.2299646630591197e-11
6559	1.61647e-12	N	1	1.22888m	-24.916999999999998	2.219718906111526e-11
6560	1.3182299999999996e-10	O	5	150.690A	-24.916999999999998	2.219718906111526e-11
6561	6.76805e-12	He	1	2935.04A	-24.918000000000003	2.2146136942955737e-11
6562	1.8465e-12	N	1	1.07579m	-24.919	2.2095202241410063e-11
6563	5.4011e-12	Cl	2	3677.86A	-24.92	2.204438468642698e-11
6564	4.2921900000000005e-12	Ni	2	4628.05A	-24.92	2.204438468642698e-11
6565	2.61832e-11	B	3	758.671A	-24.921999999999997	2.1943099939050693e-11
6566	4.09346e-12	Fe	2	4852.73A	-24.921999999999997	2.1943099939050693e-11
6567	6.54066e-11	N	6	303.707A	-24.924	2.1842280552816898e-11
6568	2.2397400000000003e-12	Fe	4	8869.10A	-24.928	2.1642029321040975e-11
6569	4.16266e-12	Fe	2	4772.06A	-24.93	2.154259322864483e-11
6570	7.94941e-11	Ar	7	249.886A	-24.93	2.154259322864483e-11
6571	3.8838e-11	C	5	511.470A	-24.932	2.144361400359344e-11
6572	1.7043599999999998e-12	Fe	2	1.16551m	-24.933000000000003	2.1394295059971138e-11
6573	3.25817e-11	Ca	8	609.682A	-24.934	2.134508954677186e-11
6574	1.50239e-10	O	6	132.219A	-24.934	2.134508954677186e-11
6575	6.014330000000001e-12	Fe	2	3302.86A	-24.934	2.134508954677186e-11
6576	2.54435e-11	Sc	3	780.728A	-24.936	2.124701776871021e-11
6577	3.34871e-11	Na	5	593.197A	-24.936999999999998	2.1198150983881214e-11
6578	1.2697e-10	Ca	7	156.450A	-24.938000000000002	2.1149396589538175e-11
6579	1.11871e-11	Al	1	1775.65A	-24.938000000000002	2.1149396589538175e-11
6580	1.32725e-12	N	1	1.49666m	-24.939	2.1100754327190845e-11
6581	1.48887e-10	Ca	6	133.420A	-24.94	2.1052223938942263e-11
6582	1.05464e-11	C	5	1883.53A	-24.941	2.1003805167489493e-11
6583	2.74837e-11	Ca	7	722.773A	-24.941999999999997	2.0955497756120854e-11
6584	8.43319e-11	Si	8	235.551A	-24.941999999999997	2.0955497756120854e-11
6585	1.4142400000000002e-10	Ar	6	140.460A	-24.945	2.081124112425231e-11
6586	8.02913e-11	Al	8	247.405A	-24.945999999999998	2.0763376597893192e-11
6587	2.14099e-11	K	8	927.816A	-24.947	2.071562215688969e-11
6588	6.72854e-13	Fe	5	2.95227m	-24.948	2.0667977548052683e-11
6589	9.38219e-12	Si	3	2117.25A	-24.948	2.0667977548052683e-11
6590	3.84026e-12	Mg	1	5172.68A	-24.949	2.0620442518775203e-11
6591	1.29435e-10	Ar	6	153.470A	-24.951999999999998	2.0478492390937198e-11
6592	9.726260000000001e-12	Fe	9	2042.35A	-24.954	2.0384402265130796e-11
6593	1.3441899999999998e-10	Fe	6	147.780A	-24.954	2.0384402265130796e-11
6594	6.36825e-11	S	4	311.930A	-24.954	2.0384402265130796e-11
6595	1.51619e-12	Co	3	1.31015m	-24.954	2.0384402265130796e-11
6596	1.31314e-10	Ni	9	151.274A	-24.956	2.0290744444183983e-11
6597	1.99606e-10	N	6	99.5185A	-24.959	2.0151063941927006e-11
6598	3.56143e-11	Ca	10	557.766A	-24.96	2.010471778095287e-11
6599	8.38334e-11	O	5	236.952A	-24.961	2.005847821319121e-11
6600	1.7020199999999998e-10	N	6	116.711A	-24.961	2.005847821319121e-11
6601	2.09767e-11	S	2	946.978A	-24.963	1.9966317877237997e-11
6602	1.72986e-11	Si	6	1148.33A	-24.963	1.9966317877237997e-11
6603	1.95423e-12	N	1	1.01648m	-24.965	1.987458097956539e-11
6604	1.35151e-10	F	4	146.980A	-24.965999999999998	1.9828870711759e-11
6605	6.53264e-12	C	5	3040.80A	-24.969	1.9692369725911523e-11
6606	3.4692199999999996e-12	Fe	2	5725.91A	-24.97	1.964707853235935e-11
6607	4.71771e-11	Cr	9	421.061A	-24.97	1.964707853235935e-11
6608	5.58083e-12	Ni	2	3559.41A	-24.97	1.964707853235935e-11
6609	1.0366000000000001e-10	Mn	9	191.630A	-24.971999999999998	1.9556808406241434e-11
6610	7.0349e-12	He	1	2823.70A	-24.971999999999998	1.9556808406241434e-11
6611	2.5687400000000002e-12	Fe	2	7733.16A	-24.973000000000003	1.9511828995072312e-11
6612	9.30428e-12	Si	3	2134.98A	-24.974	1.9466953033678494e-11
6613	7.35926e-11	Fe	7	269.925A	-24.976	1.9377510509051365e-11
6614	1.26051e-11	Co	2	1575.91A	-24.976	1.9377510509051365e-11
6615	9.18963e-11	Fe	9	216.162A	-24.979	1.9244116664984202e-11
6616	1.7664e-11	C	6	1124.57A	-24.979	1.9244116664984202e-11
6617	8.7554e-12	Fe	2	2268.82A	-24.98	1.9199856424863346e-11
6618	8.0806e-11	N	6	245.829A	-24.984	1.902383108310919e-11
6619	1.29638e-10	F	4	153.230A	-24.985	1.8980077485767616e-11
6620	1.8600999999999998e-13	Ni	2	10.6793m	-24.988000000000003	1.8849419551388507e-11
6621	5.88027e-12	Ni	2	3378.16A	-24.99	1.8762814335384112e-11
6622	7.3098e-12	Fe	2	2717.51A	-24.99	1.8762814335384112e-11
6623	2.60853e-11	C	5	761.520A	-24.991	1.8719661059903392e-11
6624	1.11335e-10	Ar	5	178.420A	-24.993000000000002	1.863365203001216e-11
6625	1.5520300000000002e-10	Ca	6	127.990A	-24.993000000000002	1.863365203001216e-11
6626	1.31527e-11	C	5	1510.29A	-24.993000000000002	1.863365203001216e-11
6627	8.94345e-12	Fe	5	2221.12A	-24.994	1.859079581959048e-11
6628	3.7363e-12	Fe	2	5316.62A	-24.994	1.859079581959048e-11
6629	3.96614e-11	N	6	500.851A	-24.994	1.859079581959048e-11
6630	4.92543e-12	Ni	2	4033.04A	-24.996	1.8505378871696533e-11
6631	7.66385e-11	Al	7	259.197A	-24.998	1.8420354379029114e-11
6632	9.28524e-13	Ca	2	2.13936m	-24.998	1.8420354379029114e-11
6633	8.95233e-12	Si	1	2218.92A	-25.0	1.833572053842055e-11
6634	1.4041499999999997e-10	Fe	6	141.470A	-25.0	1.833572053842055e-11
6635	7.76578e-12	Zn	2	2557.95A	-25.0	1.833572053842055e-11
6636	1.86558e-10	N	6	106.478A	-25.0	1.833572053842055e-11
6637	7.12078e-11	C	6	278.964A	-25.000999999999998	1.829354955141478e-11
6638	2.4994799999999998e-12	Fe	5	7947.45A	-25.000999999999998	1.829354955141478e-11
6639	7.1869e-12	Fe	5	2763.98A	-25.000999999999998	1.829354955141478e-11
6640	2.08546e-11	N	1	952.523A	-25.000999999999998	1.829354955141478e-11
6641	2.41422e-12	Fe	2	8228.10A	-25.004	1.816761764209344e-11
6642	7.632589999999999e-10	C	6	26.0258A	-25.006	1.8084145021311028e-11
6643	7.64341e-11	Na	2	259.890A	-25.006999999999998	1.8042552641938422e-11
6644	4.83177e-11	Si	8	411.122A	-25.008000000000003	1.8001055922383544e-11
6645	3.68543e-17	C	4	5.39000c	-25.008000000000003	1.8001055922383544e-11
6646	1.24153e-16	P	5	1.60000c	-25.011	1.7877137525041933e-11
6647	1.3728000000000002e-10	Ar	6	144.700A	-25.011999999999997	1.7836021249698996e-11
6648	4.00637e-12	Fe	2	4958.22A	-25.013	1.779499953916491e-11
6649	3.76916e-11	Mg	7	527.026A	-25.013	1.779499953916491e-11
6650	5.12754e-12	Fe	2	3874.07A	-25.015	1.771323894305272e-11
6651	3.35868e-11	Na	5	591.436A	-25.017	1.763185400275676e-11
6652	8.3e-13	Fe	2	2.39331m	-25.019000000000002	1.7550842992295186e-11
6653	3.32712e-11	Cr	5	597.047A	-25.024	1.7349940153871492e-11
6654	4.51199e-12	Fe	2	4402.60A	-25.024	1.7349940153871492e-11
6655	2.71831e-12	Ni	2	7307.65A	-25.025	1.7310036398835163e-11
6656	1.04152e-11	N	6	1907.26A	-25.028000000000002	1.7190874946433563e-11
6657	1.65786e-10	Fe	7	119.820A	-25.028000000000002	1.7190874946433563e-11
6658	2.02179e-10	N	6	98.2520A	-25.029	1.7151337031222388e-11
6659	5.02296e-11	Mn	9	395.473A	-25.03	1.7111890050692654e-11
6660	1.04134e-11	N	6	1907.58A	-25.031999999999996	1.7033268057583343e-11
6661	1.7607e-11	N	6	1128.22A	-25.031999999999996	1.7033268057583343e-11
6662	8.92389e-12	Ca	7	2225.99A	-25.031999999999996	1.7033268057583343e-11
6663	1.49396e-11	C	5	1329.65A	-25.034000000000002	1.6955007299718948e-11
6664	7.77583e-11	Fe	7	255.464A	-25.037	1.68382898504451e-11
6665	4.76721e-11	Cr	10	416.689A	-25.037	1.68382898504451e-11
6666	1.01883e-11	Co	2	1949.74A	-25.037	1.68382898504451e-11
6667	3.74858e-11	O	6	529.920A	-25.038	1.6799562858451683e-11
6668	5.2545800000000004e-12	Cr	7	3780.41A	-25.038	1.6799562858451683e-11
6669	7.49966e-12	Fe	11	2648.71A	-25.041	1.6683915481184616e-11
6670	3.77012e-11	Fe	6	526.892A	-25.041	1.6683915481184616e-11
6671	6.2152800000000006e-12	Fe	2	3196.07A	-25.041999999999998	1.6645543540388067e-11
6672	2.63988e-11	Fe	8	752.475A	-25.043000000000003	1.660725985260608e-11
6673	2.93738e-11	Mg	7	676.265A	-25.045	1.6530956424648657e-11
6674	1.57525e-11	Si	6	1261.03A	-25.046	1.64929362799199e-11
6675	7.494979999999999e-13	Ca	2	2.65037m	-25.046999999999997	1.645500357909748e-11
6676	4.49916e-11	K	8	441.515A	-25.05	1.6341728131225475e-11
6677	2.78722e-11	C	5	712.699A	-25.05	1.6341728131225475e-11
6678	9.839739999999999e-12	Co	2	2018.80A	-25.051	1.6304143199494556e-11
6679	9.62318e-12	Zn	2	2064.23A	-25.052	1.626664471070772e-11
6680	3.35224e-11	Na	6	592.573A	-25.052	1.626664471070772e-11
6681	1.67741e-11	N	1	1184.24A	-25.057	1.608044196845508e-11
6682	2.7545e-11	Ca	7	721.163A	-25.058000000000003	1.604345797822232e-11
6683	3.68157e-13	Si	2	5.39565m	-25.058000000000003	1.604345797822232e-11
6684	9.19566e-10	O	7	21.6020A	-25.06	1.5969744984574247e-11
6685	4.89127e-12	Sc	3	4061.21A	-25.06	1.5969744984574247e-11
6686	3.76792e-13	Si	2	5.27199m	-25.061	1.5933015590339583e-11
6687	9.1624e-11	Si	8	216.804A	-25.063000000000002	1.5859810033370267e-11
6688	1.60831e-11	Si	2	1235.12A	-25.063000000000002	1.5859810033370267e-11
6689	6.31663e-15	S	2	314.479m	-25.064	1.5823333482507174e-11
6690	1.9341499999999997e-10	N	6	102.704A	-25.064	1.5823333482507174e-11
6691	1.29875e-10	F	5	152.950A	-25.065	1.5786940825382906e-11
6692	3.00946e-11	Cr	5	660.067A	-25.066999999999997	1.57144064209943e-11
6693	1.92762e-11	P	4	1030.51A	-25.070999999999998	1.557033587694913e-11
6694	9.63871e-12	Co	2	2060.90A	-25.070999999999998	1.557033587694913e-11
6695	1.49744e-11	N	1	1326.56A	-25.072	1.5534525098170695e-11
6696	2.0222900000000003e-12	N	1	9822.75A	-25.078000000000003	1.532138342334879e-11
6697	4.41462e-11	Ar	2	449.970A	-25.079	1.528614521932498e-11
6698	7.66905e-11	Al	7	259.021A	-25.079	1.528614521932498e-11
6699	3.3726e-12	Na	1	5889.95A	-25.08	1.5250988060921433e-11
6700	1.66265e-11	C	5	1194.75A	-25.08	1.5250988060921433e-11
6701	1.19445e-10	Ni	9	166.306A	-25.081	1.521591176173827e-11
6702	6.68568e-11	N	6	297.120A	-25.081	1.521591176173827e-11
6703	1.5174100000000002e-10	Na	4	130.910A	-25.081999999999997	1.5180916135804692e-11
6704	3.77089e-12	K	6	5267.85A	-25.083000000000002	1.5146000997577003e-11
6705	1.29453e-11	P	2	1534.49A	-25.083000000000002	1.5146000997577003e-11
6706	1.70808e-11	Mn	2	1162.97A	-25.086	1.5041736660093313e-11
6707	3.82212e-11	O	6	519.724A	-25.087	1.50071416257771e-11
6708	9.109199999999999e-10	O	7	21.8070A	-25.087	1.50071416257771e-11
6709	8.0206e-12	Fe	2	2476.68A	-25.09	1.4903833189485055e-11
6710	1.62637e-10	Ca	6	122.140A	-25.09	1.4903833189485055e-11
6711	2.90184e-14	Si	1	68.4548m	-25.090999999999998	1.4869555324350008e-11
6712	1.74326e-11	F	6	1139.50A	-25.094	1.476719402549481e-11
6713	7.35074e-12	C	5	2702.38A	-25.094	1.476719402549481e-11
6714	7.11892e-11	N	6	279.038A	-25.094	1.476719402549481e-11
6715	4.34168e-12	Mg	1	4575.29A	-25.094	1.476719402549481e-11
6716	7.7475e-11	Fe	10	256.398A	-25.095	1.4733230421716277e-11
6717	2.063e-11	Cl	6	962.890A	-25.095	1.4733230421716277e-11
6718	1.92278e-11	P	4	1033.11A	-25.096	1.4699344932058675e-11
6719	1.29714e-10	Ar	5	153.140A	-25.096	1.4699344932058675e-11
6720	1.13642e-11	C	5	1747.98A	-25.096999999999998	1.4665537376864746e-11
6721	1.14213e-11	Fe	7	1739.25A	-25.098000000000003	1.4631807576889836e-11
6722	5.01435e-12	Al	1	3961.52A	-25.1	1.45645805276813e-11
6723	3.3691800000000004e-12	Na	1	5895.92A	-25.101	1.4531082922016425e-11
6724	4.1216e-11	C	6	481.960A	-25.105999999999998	1.4364746991275966e-11
6725	1.09982e-11	Fe	7	1806.16A	-25.107	1.433170898999082e-11
6726	9.37101e-11	Cr	9	211.978A	-25.107	1.433170898999082e-11
6727	4.68052e-12	Cr	7	4244.07A	-25.107	1.433170898999082e-11
6728	7.91724e-11	Mn	8	250.901A	-25.107	1.433170898999082e-11
6729	8.79517e-11	Fe	10	225.856A	-25.111	1.4200315092189723e-11
6730	1.7839199999999998e-10	N	6	111.353A	-25.114	1.4102560810687602e-11
6731	3.96384e-11	Ca	7	501.142A	-25.115	1.4070125820884534e-11
6732	6.961e-11	P	9	285.368A	-25.115	1.4070125820884534e-11
6733	4.626e-12	Ni	2	4294.09A	-25.116999999999997	1.4005479464926102e-11
6734	5.816310000000001e-13	K	6	3.41530m	-25.118000000000002	1.3973267756022079e-11
6735	3.27414e-12	He	1	6067.08A	-25.118000000000002	1.3973267756022079e-11
6736	6.0615699999999996e-12	Fe	2	3277.12A	-25.121	1.3877076457388405e-11
6737	7.27705e-12	Fe	1	2729.74A	-25.122	1.3845160067206824e-11
6738	1.14002e-11	Fe	7	1742.46A	-25.123	1.3813317082685676e-11
6739	1.85338e-12	N	1	1.07180m	-25.124000000000002	1.3781547334996627e-11
6740	4.48926e-12	Co	3	4424.89A	-25.127	1.368667583045801e-11
6741	1.39705e-11	C	5	1421.88A	-25.128	1.3655197349566515e-11
6742	1.35983e-10	F	4	146.080A	-25.128	1.3655197349566515e-11
6743	2.55768e-11	Ne	6	776.658A	-25.129	1.3623791267172035e-11
6744	1.3355200000000004e-10	Ca	7	148.740A	-25.129	1.3623791267172035e-11
6745	4.42888e-12	Ni	2	4485.21A	-25.13	1.3592457416762757e-11
6746	2.8515e-12	Fe	2	6966.31A	-25.131	1.3561195632209502e-11
6747	7.66375e-11	Na	2	259.200A	-25.133000000000003	1.3498887598065129e-11
6748	1.0836499999999999e-10	Ca	8	183.310A	-25.135	1.3436865843333405e-11
6749	7.4963e-11	C	6	264.990A	-25.136	1.3405961909468897e-11
6750	3.939730000000001e-12	He	1	5042.09A	-25.136	1.3405961909468897e-11
6751	1.0078100000000001e-10	Cl	7	197.105A	-25.136	1.3405961909468897e-11
6752	2.7887e-12	Cr	7	7123.20A	-25.136	1.3405961909468897e-11
6753	4.38218e-12	Fe	2	4533.00A	-25.136999999999997	1.337512905267991e-11
6754	1.42679e-11	S	1	1392.25A	-25.138	1.3344367109493486e-11
6755	1.50912e-11	N	1	1316.29A	-25.138	1.3344367109493486e-11
6756	1.76495e-11	Fe	8	1125.49A	-25.138	1.3344367109493486e-11
6757	1.3851499999999999e-10	Fe	6	143.410A	-25.139	1.3313675916813303e-11
6758	2.91542e-12	Ni	2	6813.57A	-25.139	1.3313675916813303e-11
6759	1.6214099999999998e-14	Fe	5	122.513m	-25.14	1.3283055311917386e-11
6760	4.48035e-13	Fe	2	4.43368m	-25.141	1.3252505132458552e-11
6761	1.37433e-10	Mg	5	144.539A	-25.141	1.3252505132458552e-11
6762	9.05049e-11	Fe	9	219.485A	-25.142	1.3222025216462576e-11
6763	1.8918099999999998e-12	N	1	1.05003m	-25.143	1.3191615402328086e-11
6764	2.0977400000000003e-12	Fe	2	9469.46A	-25.144000000000002	1.3161275528825271e-11
6765	5.58052e-11	N	6	355.961A	-25.144000000000002	1.3161275528825271e-11
6766	1.5170699999999999e-10	Ca	6	130.940A	-25.146	1.3100804960648792e-11
6767	1.53227e-14	Si	1	129.641m	-25.146	1.3100804960648792e-11
6768	2.08251e-11	Ca	8	953.871A	-25.149	1.301061965365289e-11
6769	4.32669e-11	Al	7	459.114A	-25.151	1.2950841286346367e-11
6770	4.193869999999999e-12	P	2	4736.55A	-25.151	1.2950841286346367e-11
6771	1.1308e-11	Fe	7	1756.67A	-25.151	1.2950841286346367e-11
6772	1.6921099999999999e-10	N	6	117.394A	-25.151999999999997	1.2921055177943598e-11
6773	3.31545e-11	Na	6	599.148A	-25.151999999999997	1.2921055177943598e-11
6774	1.57574e-11	C	5	1260.64A	-25.154	1.2861688322022984e-11
6775	1.30464e-10	Ar	6	152.260A	-25.154	1.2861688322022984e-11
6776	1.32271e-10	F	4	150.180A	-25.155	1.2832107259748084e-11
6777	2.51708e-12	Fe	11	7891.87A	-25.155	1.2832107259748084e-11
6778	3.30444e-11	Cr	5	601.145A	-25.158	1.2743771654714589e-11
6779	3.94014e-12	Ni	4	5041.56A	-25.16	1.2685219342593767e-11
6780	9.26994e-13	Ca	2	2.14289m	-25.160999999999998	1.2656044147708959e-11
6781	9.11081e-12	Fe	1	2180.32A	-25.162	1.2626936053910244e-11
6782	6.54643e-11	O	5	303.439A	-25.164	1.25689205526135e-11
6783	4.2587e-12	Fe	2	4664.44A	-25.166	1.2511171608332457e-11
6784	5.12232e-11	Al	8	387.802A	-25.169	1.2425045308783306e-11
6785	6.21115e-11	Mg	6	319.819A	-25.171999999999997	1.2339511898510033e-11
6786	1.24534e-10	Ca	7	159.510A	-25.173000000000002	1.2311131808682482e-11
6787	1.8662599999999998e-12	N	1	1.06440m	-25.174	1.2282816991250445e-11
6788	2.88429e-11	Fe	8	688.711A	-25.174	1.2282816991250445e-11
6789	5.72911e-11	N	6	346.729A	-25.174	1.2282816991250445e-11
6790	1.61401e-11	Si	2	1230.75A	-25.175	1.2254567296091276e-11
6791	1.0398100000000001e-10	Ca	4	191.040A	-25.177	1.219826267382814e-11
6792	1.3775600000000002e-10	Ca	7	144.200A	-25.177	1.219826267382814e-11
6793	1.04964e-10	Ca	4	189.250A	-25.179000000000002	1.2142216747805386e-11
6794	1.31815e-10	Ca	6	150.700A	-25.179000000000002	1.2142216747805386e-11
6795	1.7805e-11	Si	4	1115.67A	-25.179000000000002	1.2142216747805386e-11
6796	1.9623700000000003e-12	Al	2	1.01227m	-25.180999999999997	1.208642832942205e-11
6797	1.8206400000000002e-12	Fe	2	1.09107m	-25.183000000000003	1.2030896235537508e-11
6798	4.7904900000000005e-12	Fe	2	4146.65A	-25.183000000000003	1.2030896235537508e-11
6799	1.03853e-10	Co	8	191.276A	-25.184	1.2003225942038353e-11
6800	4.31229e-13	Fe	2	4.60647m	-25.184	1.2003225942038353e-11
6801	1.8274000000000003e-10	Al	6	108.704A	-25.185	1.1975619288448258e-11
6802	1.78053e-11	Si	4	1115.65A	-25.186	1.1948076128399394e-11
6803	3.79583e-11	Fe	6	523.323A	-25.186	1.1948076128399394e-11
6804	1.68919e-11	S	2	1175.97A	-25.19	1.1838535508028782e-11
6805	1.04147e-11	Ti	2	1907.36A	-25.191	1.1811307631925943e-11
6806	3.1078400000000002e-12	O	1	6391.73A	-25.193	1.1757039602824454e-11
6807	2.54478e-11	Sc	3	780.597A	-25.194000000000003	1.1729999162102212e-11
6808	1.54143e-10	Na	4	128.870A	-25.195	1.1703020912667936e-11
6809	4.43979e-11	Ar	2	447.419A	-25.198	1.1622457883376329e-11
6810	1.88944e-12	N	1	1.05134m	-25.199	1.1595726972019466e-11
6811	4.17864e-11	Si	8	475.381A	-25.199	1.1595726972019466e-11
6812	5.26936e-11	B	3	376.980A	-25.199	1.1595726972019466e-11
6813	1.8697e-11	Fe	8	1062.44A	-25.201999999999998	1.1515902549020104e-11
6814	2.70369e-13	Ni	3	7.34716m	-25.203000000000003	1.1489416708131536e-11
6815	3.8313e-12	Fe	2	5184.79A	-25.203000000000003	1.1489416708131536e-11
6816	1.47532e-12	N	1	1.34645m	-25.203000000000003	1.1489416708131536e-11
6817	8.52044e-11	Si	8	233.139A	-25.205	1.1436627633483402e-11
6818	1.33149e-10	F	4	149.190A	-25.206999999999997	1.138408110260158e-11
6819	1.50525e-11	N	1	1319.68A	-25.208000000000002	1.1357898442626595e-11
6820	9.88219e-12	Fe	7	2010.13A	-25.209	1.1331776001098692e-11
6821	3.7769e-11	Fe	6	525.946A	-25.211	1.127971121970769e-11
6822	4.1075e-11	Si	8	483.614A	-25.212	1.1253768603802301e-11
6823	2.72593e-11	C	6	728.723A	-25.212	1.1253768603802301e-11
6824	1.3560299999999998e-10	Ar	6	146.490A	-25.213	1.1227885654257772e-11
6825	3.58452e-11	K	2	554.173A	-25.213	1.1227885654257772e-11
6826	1.46223e-10	Ar	7	135.850A	-25.213	1.1227885654257772e-11
6827	1.6794200000000001e-12	Mg	1	1.18282m	-25.214000000000002	1.1202062233845278e-11
6828	2.57918e-11	Na	6	770.186A	-25.215999999999998	1.1150593433078657e-11
6829	1.42387e-10	Ca	7	139.510A	-25.217	1.1124947779841889e-11
6830	1.31318e-10	F	4	151.270A	-25.217	1.1124947779841889e-11
6831	8.74283e-11	Fe	10	227.209A	-25.218000000000004	1.1099361109970705e-11
6832	1.7946599999999997e-10	N	6	110.687A	-25.219	1.1073833287807396e-11
6833	3.95829e-12	Fe	2	5018.44A	-25.219	1.1073833287807396e-11
6834	7.75374e-11	C	6	256.192A	-25.221999999999998	1.0997601555659566e-11
6835	5.34632e-11	Fe	6	371.554A	-25.221999999999998	1.0997601555659566e-11
6836	3.45705e-12	Cr	7	5746.07A	-25.221999999999998	1.0997601555659566e-11
6837	3.91509e-11	Ti	9	507.382A	-25.224	1.0947072166377051e-11
6838	1.51011e-11	N	1	1315.43A	-25.224	1.0947072166377051e-11
6839	2.619e-11	B	3	758.475A	-25.225	1.092189459906445e-11
6840	1.3398400000000002e-10	F	4	148.260A	-25.226	1.0896774938549861e-11
6841	1.0954e-12	Fe	2	1.81344m	-25.228	1.0846708805492822e-11
6842	4.83125e-11	Na	8	411.166A	-25.23	1.0796872705422093e-11
6843	6.10294e-11	F	2	325.490A	-25.233	1.0722547556512624e-11
6844	3.51959e-12	Fe	2	5643.97A	-25.234	1.0697886381472977e-11
6845	8.60399e-11	Ar	8	230.875A	-25.234	1.0697886381472977e-11
6846	7.49423e-11	N	6	265.063A	-25.237	1.0624242649624649e-11
6847	8.53395e-10	N	6	23.2770A	-25.238000000000003	1.0599807569596689e-11
6848	3.46064e-11	Ca	10	574.011A	-25.238000000000003	1.0599807569596689e-11
6849	6.956640000000001e-13	Fe	9	2.85547m	-25.238000000000003	1.0599807569596689e-11
6850	7.26393e-11	N	6	273.467A	-25.24	1.0551105877660379e-11
6851	6.79586e-11	Na	4	292.302A	-25.24	1.0551105877660379e-11
6852	3.82295e-11	O	6	519.611A	-25.241999999999997	1.0502627949672706e-11
6853	1.3480200000000003e-10	F	4	147.360A	-25.243000000000002	1.0478472575692877e-11
6854	4.18663e-11	N	6	474.473A	-25.245	1.0430328367414123e-11
6855	1.6058600000000003e-10	Na	4	123.700A	-25.245	1.0430328367414123e-11
6856	2.76485e-11	O	2	718.463A	-25.247	1.0382405361679352e-11
6857	1.4475799999999998e-10	N	6	137.225A	-25.249000000000002	1.033470254215511e-11
6858	2.41891e-11	Ca	9	821.215A	-25.25	1.0310933385895312e-11
6859	4.50295e-11	Mg	6	441.143A	-25.253	1.0239953419731829e-11
6860	1.2796e-10	F	4	155.240A	-25.255	1.0192905107428383e-11
6861	5.22609e-12	Fe	9	3801.01A	-25.258000000000003	1.0122737642218743e-11
6862	4.86768e-13	Fe	2	4.08089m	-25.259	1.0099455991700657e-11
6863	1.2325900000000001e-10	Ca	5	161.160A	-25.261999999999997	1.002993182567896e-11
6864	1.62406e-12	N	1	1.22314m	-25.261999999999997	1.002993182567896e-11
6865	1.34843e-11	P	2	1473.15A	-25.263	1.0006863622615646e-11
6866	3.06314e-11	F	6	648.500A	-25.265	9.960886260649566e-12
6867	8.40934e-11	Mn	8	236.219A	-25.267	9.915120145472998e-12
6868	1.0452899999999999e-10	Fe	10	190.037A	-25.268	9.892316001946665e-12
6869	4.87348e-13	Fe	3	4.07603m	-25.269000000000002	9.869564306495025e-12
6870	7.61003e-11	Al	7	261.030A	-25.269000000000002	9.869564306495025e-12
6871	1.46194e-12	N	1	1.35877m	-25.27	9.846864938490935e-12
6872	1.8699099999999997e-12	N	1	1.06232m	-25.27	9.846864938490935e-12
6873	7.93004e-12	Cr	7	2504.96A	-25.27	9.846864938490935e-12
6874	4.4627599999999995e-12	Cr	9	4451.16A	-25.272	9.801622703702712e-12
6875	2.28226e-12	Ni	2	8703.87A	-25.272	9.801622703702712e-12
6876	2.40185e-11	Ar	5	827.049A	-25.275	9.734148807614143e-12
6877	7.93946e-12	Zn	2	2501.99A	-25.275	9.734148807614143e-12
6878	4.29099e-12	Fe	2	4629.34A	-25.275	9.734148807614143e-12
6879	2.01985e-12	N	1	9834.61A	-25.276999999999997	9.68942445640505e-12
6880	9.25343e-11	Fe	9	214.671A	-25.279	9.644905594923907e-12
6881	4.51849e-14	He	1	43.9626m	-25.281999999999996	9.578510531823862e-12
6882	4.6355e-11	Fe	6	428.529A	-25.283	9.55648056892556e-12
6883	1.08772e-11	S	1	1826.24A	-25.283	9.55648056892556e-12
6884	2.39929e-11	P	4	827.931A	-25.285999999999998	9.490694219422864e-12
6885	2.32698e-11	P	9	853.659A	-25.285999999999998	9.490694219422864e-12
6886	1.3878399999999999e-12	N	1	1.43132m	-25.285999999999998	9.490694219422864e-12
6887	1.97506e-13	Ne	7	10.0576m	-25.289	9.425360739964555e-12
6888	5.006e-12	Cr	7	3968.13A	-25.29	9.403683011813274e-12
6889	1.09307e-11	Mg	1	1817.31A	-25.291999999999998	9.36047701301548e-12
6890	2.04034e-11	Ca	8	973.587A	-25.293000000000003	9.338948513294985e-12
6891	1.6465900000000002e-10	Ca	6	120.640A	-25.294	9.317469527749996e-12
6892	4.70301e-11	K	8	422.378A	-25.296	9.274659643930143e-12
6893	1.88987e-10	Al	4	105.110A	-25.296	9.274659643930143e-12
6894	1.8214500000000002e-10	N	6	109.059A	-25.296	9.274659643930143e-12
6895	2.48129e-11	F	1	800.570A	-25.296999999999997	9.253328518681613e-12
6896	1.34065e-10	F	4	148.170A	-25.296999999999997	9.253328518681613e-12
6897	4.56465e-12	Fe	2	4351.81A	-25.296999999999997	9.253328518681613e-12
6898	3.90971e-12	Cr	7	5080.80A	-25.301	9.168493492896987e-12
6899	1.17256e-11	Cr	9	1694.11A	-25.304000000000002	9.105378027638824e-12
6900	7.94482e-13	Fe	2	2.50030m	-25.305999999999997	9.063542615745343e-12
6901	1.53929e-11	Si	6	1290.49A	-25.308000000000003	9.021899420109219e-12
6902	3.68128e-11	Al	7	539.608A	-25.309	9.001149627243674e-12
6903	5.68177e-11	Si	9	349.617A	-25.309	9.001149627243674e-12
6904	6.1696e-14	Fe	4	32.1973m	-25.311	8.959793101350053e-12
6905	8.01451e-12	C	1	2478.56A	-25.311	8.959793101350053e-12
6906	9.96618e-11	Mn	9	199.319A	-25.311	8.959793101350053e-12
6907	3.73028e-11	Al	7	532.519A	-25.311999999999998	8.939186149053869e-12
6908	8.03121e-13	Co	3	2.47341m	-25.314	8.898114319481905e-12
6909	5.66299e-11	Na	6	350.777A	-25.316	8.857231197825507e-12
6910	1.27481e-12	N	1	1.55823m	-25.316999999999997	8.836860131361666e-12
6911	5.4062e-12	Ni	5	3674.38A	-25.318	8.816535917050414e-12
6912	1.44646e-11	S	5	1373.32A	-25.322	8.735705429908046e-12
6913	8.71187e-12	Cr	7	2280.16A	-25.323	8.715613864954259e-12
6914	1.234e-11	C	5	1609.76A	-25.324	8.69556850931757e-12
6915	7.1988e-12	Fe	5	2759.41A	-25.324	8.69556850931757e-12
6916	1.6132900000000002e-10	Fe	7	123.130A	-25.324	8.69556850931757e-12
6917	1.39493e-11	N	6	1424.05A	-25.324	8.69556850931757e-12
6918	7.75154e-11	N	6	256.265A	-25.324	8.69556850931757e-12
6919	7.16423e-12	Fe	2	2772.73A	-25.325	8.675569256719572e-12
6920	3.7037400000000005e-12	Ni	4	5363.34A	-25.326	8.655616001126074e-12
6921	1.2072299999999999e-12	Si	1	1.64545m	-25.326999999999998	8.635708636747043e-12
6922	1.32651e-10	Ca	7	149.750A	-25.328000000000003	8.615847058035406e-12
6923	4.064e-13	Fe	2	4.88791m	-25.33	8.57626083664075e-12
6924	6.345619999999999e-12	Be	2	3130.42A	-25.331999999999997	8.536856497411964e-12
6925	1.33598e-12	N	1	1.48689m	-25.334	8.497633204676403e-12
6926	7.92943e-11	N	6	250.515A	-25.335	8.47808919064627e-12
6927	1.2132500000000002e-10	Ar	6	163.730A	-25.335	8.47808919064627e-12
6928	1.8991400000000003e-12	Ni	2	1.04597m	-25.337	8.439135909158743e-12
6929	1.98584e-12	N	1	1.00030m	-25.338	8.419726435174854e-12
6930	1.3107900000000001e-14	Cl	3	151.546m	-25.34	8.381041306190933e-12
6931	1.76218e-11	C	2	1127.27A	-25.340999999999998	8.361765446086194e-12
6932	4.675e-12	Fe	2	4249.08A	-25.340999999999998	8.361765446086194e-12
6933	2.8184599999999997e-12	Fe	2	7047.99A	-25.340999999999998	8.361765446086194e-12
6934	1.3198200000000001e-12	N	1	1.50509m	-25.343000000000004	8.32334662365689e-12
6935	1.76196e-11	C	2	1127.41A	-25.345	8.285104319682699e-12
6936	3.35882e-11	He	1	591.412A	-25.346	8.266049108523917e-12
6937	4.11446e-11	N	6	482.796A	-25.349	8.209146026710654e-12
6938	1.7377700000000002e-10	Fe	7	114.310A	-25.349	8.209146026710654e-12
6939	6.37972e-11	Mg	7	311.369A	-25.351	8.171428426817567e-12
6940	1.85387e-12	Ni	2	1.07151m	-25.351	8.171428426817567e-12
6941	1.56102e-13	Ni	2	12.7253m	-25.353	8.133884123554427e-12
6942	2.60938e-12	Ni	2	7612.72A	-25.354	8.115176709195548e-12
6943	1.3911700000000003e-10	Ar	6	142.790A	-25.355	8.096512320695674e-12
6944	1.8524799999999996e-10	N	6	107.232A	-25.355	8.096512320695674e-12
6945	2.66522e-11	Ar	2	745.322A	-25.355	8.096512320695674e-12
6946	4.51968e-11	Ti	9	439.510A	-25.358	8.04077632192069e-12
6947	1.35096e-10	Ar	6	147.040A	-25.358	8.04077632192069e-12
6948	2.00015e-12	N	1	9931.47A	-25.359	8.022283049563126e-12
6949	3.35183e-11	K	8	592.645A	-25.359	8.022283049563126e-12
6950	1.89805e-12	Fe	2	1.04657m	-25.36	8.00383231055176e-12
6951	3.07977e-11	F	6	644.999A	-25.364	7.93045273485955e-12
6952	1.6119899999999999e-12	Ni	2	1.23230m	-25.364	7.93045273485955e-12
6953	6.95883e-11	Al	8	285.457A	-25.365	7.912213199711157e-12
6954	3.70325e-11	O	6	536.406A	-25.366	7.89401561432945e-12
6955	2.49352e-11	O	2	796.645A	-25.366	7.89401561432945e-12
6956	6.830619999999999e-10	N	6	29.0815A	-25.366999999999997	7.875859882232765e-12
6957	4.82551e-11	Cr	10	411.655A	-25.366999999999997	7.875859882232765e-12
6958	2.01217e-12	N	1	9872.15A	-25.366999999999997	7.875859882232765e-12
6959	5.0287e-11	Ca	9	395.022A	-25.369	7.83967359307601e-12
6960	7.63924e-11	N	6	260.032A	-25.369	7.83967359307601e-12
6961	5.01984e-12	Ni	5	3957.19A	-25.369	7.83967359307601e-12
6962	7.885530000000001e-12	Fe	2	2519.10A	-25.369	7.83967359307601e-12
6963	1.5295099999999998e-10	O	6	129.875A	-25.37	7.821642844159898e-12
6964	8.36466e-11	N	6	237.481A	-25.371	7.80365356481559e-12
6965	1.35732e-10	Ca	7	146.350A	-25.372	7.785705659665588e-12
6966	4.8744e-13	Fe	2	4.07526m	-25.372	7.785705659665588e-12
6967	3.00847e-11	Cr	5	660.284A	-25.374000000000002	7.749933591535527e-12
6968	6.05284e-11	Al	8	328.184A	-25.374000000000002	7.749933591535527e-12
6969	9.01916e-11	Fe	10	220.247A	-25.377	7.696583423950479e-12
6970	3.30449e-11	C	6	601.135A	-25.377	7.696583423950479e-12
6971	5.4527199999999994e-12	Fe	9	3643.04A	-25.38	7.643600516335757e-12
6972	1.31147e-12	N	1	1.51467m	-25.38	7.643600516335757e-12
6973	8.69918e-12	Fe	2	2283.49A	-25.381	7.626020722982266e-12
6974	8.53127e-11	Si	8	232.843A	-25.381	7.626020722982266e-12
6975	6.687210000000001e-12	Fe	2	2970.52A	-25.381	7.626020722982266e-12
6976	2.3930200000000002e-12	Ni	2	8300.99A	-25.381	7.626020722982266e-12
6977	7.90981e-12	Fe	2	2511.37A	-25.381999999999998	7.60848136203156e-12
6978	1.5664700000000005e-10	Ca	6	126.810A	-25.384	7.573523565584299e-12
6979	1.00988e-12	Fe	2	1.96701m	-25.384	7.573523565584299e-12
6980	7.91246e-12	Fe	2	2510.53A	-25.386	7.538726385622081e-12
6981	1.5733000000000001e-10	Ca	6	126.260A	-25.386999999999997	7.521387796075957e-12
6982	1.16292e-11	P	8	1708.15A	-25.389	7.486830158215628e-12
6983	6.2402e-11	Ar	3	318.330A	-25.39	7.469610926680329e-12
6984	1.55038e-11	Fe	7	1281.26A	-25.391	7.452431298278646e-12
6985	2.6092400000000003e-12	Fe	2	7613.12A	-25.391	7.452431298278646e-12
6986	6.80517e-11	Na	4	291.902A	-25.392	7.435291181925777e-12
6987	2.71974e-11	N	6	730.382A	-25.395	7.38410699745314e-12
6988	2.3552e-11	C	6	843.430A	-25.396	7.36712402263154e-12
6989	3.37612e-11	B	2	588.381A	-25.396	7.36712402263154e-12
6990	8.39242e-13	Fe	2	2.36695m	-25.396	7.36712402263154e-12
6991	1.11357e-11	Fe	4	1783.86A	-25.397	7.350180107568192e-12
6992	5.54683e-13	Fe	2	3.58123m	-25.398000000000003	7.333275162427966e-12
6993	4.11466e-11	N	6	482.772A	-25.398000000000003	7.333275162427966e-12
6994	1.49372e-11	Si	6	1329.86A	-25.398000000000003	7.333275162427966e-12
6995	5.786919999999999e-12	Ni	5	3432.65A	-25.401999999999997	7.266043291622425e-12
6996	3.06723e-11	Cl	6	647.635A	-25.404	7.232658855191642e-12
6997	4.58164e-11	Ti	9	433.567A	-25.406	7.199427806313272e-12
6998	2.02728e-12	N	1	9798.56A	-25.406	7.199427806313272e-12
6999	1.21866e-11	Fe	7	1630.02A	-25.408	7.1663494402354105e-12
7000	1.57033e-11	S	1	1264.99A	-25.409000000000002	7.149867293897568e-12
7001	2.75784e-10	S	7	72.0290A	-25.41	7.133423055444428e-12
7002	1.33944e-11	S	1	1483.04A	-25.410999999999998	7.1170166376902176e-12
7003	6.92413e-12	Fe	2	2868.87A	-25.413	7.084316916537753e-12
7004	1.76555e-11	N	6	1125.11A	-25.415	7.051767436956762e-12
7005	5.39691e-11	Mg	9	368.071A	-25.416	7.035548821913545e-12
7006	1.46175e-12	Fe	4	1.35895m	-25.416	7.035548821913545e-12
7007	1.35151e-10	F	4	146.980A	-25.419	6.987116444491334e-12
7008	7.69076e-12	C	1	2582.90A	-25.421999999999997	6.939017473210213e-12
7009	1.12085e-11	P	2	1772.27A	-25.421999999999997	6.939017473210213e-12
7010	4.0311e-12	Cr	7	4927.80A	-25.423000000000002	6.923058175887566e-12
7011	3.84425e-12	Mg	1	5167.32A	-25.423000000000002	6.923058175887566e-12
7012	5.98357e-11	N	6	331.983A	-25.423000000000002	6.923058175887566e-12
7013	1.84718e-10	N	6	107.539A	-25.424	6.907135583930312e-12
7014	1.31597e-12	N	1	1.50950m	-25.426	6.875400178625752e-12
7015	2.01173e-11	Si	1	987.430A	-25.426	6.875400178625752e-12
7016	7.0128e-11	P	9	283.260A	-25.427	6.859587197020488e-12
7017	4.43698e-11	Ti	9	447.702A	-25.428	6.843810584263691e-12
7018	1.0484e-10	Co	8	189.474A	-25.428	6.843810584263691e-12
7019	3.30594e-11	Mg	6	600.872A	-25.433000000000003	6.765470132319745e-12
7020	5.46827e-11	Cr	9	363.268A	-25.434	6.749909982805023e-12
7021	4.31827e-11	Cl	7	460.009A	-25.434	6.749909982805023e-12
7022	6.36038e-12	Fe	9	3123.16A	-25.434	6.749909982805023e-12
7023	5.17534e-12	Mg	1	3838.29A	-25.435	6.734385620641098e-12
7024	3.3302300000000004e-12	Fe	4	5964.90A	-25.435	6.734385620641098e-12
7025	1.0065799999999997e-10	Cl	7	197.345A	-25.436	6.71889696351929e-12
7026	4.55331e-11	Cl	6	436.264A	-25.436999999999998	6.703443929320391e-12
7027	1.88051e-12	N	1	1.05633m	-25.438000000000002	6.688026436113789e-12
7028	5.809919999999999e-14	Fe	5	34.1906m	-25.441	6.641986385968119e-12
7029	4.69436e-12	Fe	2	4231.55A	-25.441999999999997	6.6267102411889584e-12
7030	8.78543e-11	Cl	7	226.107A	-25.444000000000003	6.596263273298242e-12
7031	2.97732e-12	Fe	2	6671.92A	-25.444000000000003	6.596263273298242e-12
7032	1.03611e-11	Fe	9	1917.21A	-25.445	6.581092288760056e-12
7033	7.055139999999999e-12	Na	6	2815.60A	-25.445999999999998	6.5659561965180566e-12
7034	1.6180200000000002e-10	Fe	7	122.770A	-25.447	6.5508549163221356e-12
7035	5.18604e-11	Mn	10	383.037A	-25.449	6.5207564719909005e-12
7036	7.89655e-11	N	6	251.559A	-25.451	6.4907963174497895e-12
7037	7.15905e-12	Fe	2	2774.73A	-25.451999999999998	6.4758679001788834e-12
7038	1.1008799999999999e-10	Fe	10	180.441A	-25.451999999999998	6.4758679001788834e-12
7039	1.04321e-11	Ti	2	1904.17A	-25.454	6.446113989890882e-12
7040	1.10022e-10	Fe	6	180.550A	-25.454	6.446113989890882e-12
7041	3.43351e-13	Cr	9	5.78547m	-25.455	6.431288339121622e-12
7042	2.34019e-11	Fe	8	848.840A	-25.455	6.431288339121622e-12
7043	8.13788e-12	Mg	7	2440.99A	-25.456999999999997	6.401739253311383e-12
7044	2.95183e-11	O	2	672.954A	-25.456999999999997	6.401739253311383e-12
7045	1.40639e-10	Ne	7	141.244A	-25.456999999999997	6.401739253311383e-12
7046	3.27225e-11	Ca	8	607.058A	-25.458000000000002	6.387015661604041e-12
7047	1.45213e-11	Cu	2	1367.95A	-25.461	6.343047755054872e-12
7048	5.77762e-11	Cl	7	343.817A	-25.464000000000002	6.299382521445316e-12
7049	1.8685400000000001e-10	Ne	5	106.310A	-25.465	6.284894343688702e-12
7050	6.78896e-11	Na	2	292.600A	-25.465	6.284894343688702e-12
7051	3.76312e-11	N	6	527.872A	-25.465999999999998	6.270439487816256e-12
7052	7.28124e-12	C	3	2728.17A	-25.467	6.256017877189719e-12
7053	8.12357e-11	V	9	244.529A	-25.47	6.212951753045372e-12
7054	1.7576900000000002e-12	Fe	2	1.13015m	-25.47	6.212951753045372e-12
7055	6.10686e-11	Al	8	325.281A	-25.471999999999998	6.184405832725045e-12
7056	1.4575799999999998e-10	Mg	5	136.284A	-25.475	6.14183268242722e-12
7057	1.8900099999999995e-10	N	6	105.102A	-25.475	6.14183268242722e-12
7058	4.34787e-12	Cr	7	4568.78A	-25.475	6.14183268242722e-12
7059	7.92052e-11	Fe	7	250.798A	-25.479	6.085524021935357e-12
7060	1.47737e-11	Si	6	1344.58A	-25.479	6.085524021935357e-12
7061	3.0746e-11	F	6	646.082A	-25.48	6.0715277050785694e-12
7062	6.05385e-12	Fe	2	3281.29A	-25.482	6.043631569235108e-12
7063	1.90018e-10	Al	4	104.540A	-25.482	6.043631569235108e-12
7064	5.69053e-13	Co	3	3.49079m	-25.484	6.0158636044933015e-12
7065	5.73278e-14	Fe	2	34.6507m	-25.485	6.002027502150775e-12
7066	1.09432e-11	O	5	1815.23A	-25.486	5.9882232219605325e-12
7067	1.22495e-11	C	5	1621.65A	-25.489	5.947000583255914e-12
7068	1.67635e-11	N	1	1184.98A	-25.49	5.933322861467219e-12
7069	7.96541e-11	Ar	7	249.384A	-25.494	5.878925830504268e-12
7070	1.09551e-11	C	5	1813.26A	-25.496	5.851914619891788e-12
7071	3.62199e-12	Li	2	5484.40A	-25.498	5.825027514518854e-12
7072	1.9951e-12	Ni	2	9956.63A	-25.498	5.825027514518854e-12
7073	3.98543e-11	O	6	498.427A	-25.499000000000002	5.811630323003574e-12
7074	1.37426e-12	N	1	1.44546m	-25.5	5.798263944173782e-12
7075	8.08836e-11	Fe	7	245.593A	-25.506	5.718708780413709e-12
7076	3.78696e-11	N	6	524.549A	-25.508000000000003	5.692433700279518e-12
7077	3.68e-11	C	6	539.795A	-25.51	5.666279343172645e-12
7078	1.7605e-11	N	6	1128.34A	-25.51	5.666279343172645e-12
7079	9.57556e-11	Fe	10	207.449A	-25.51	5.666279343172645e-12
7080	1.4917700000000002e-10	Ar	6	133.160A	-25.511	5.653247262319793e-12
7081	7.87739e-11	N	6	252.171A	-25.511	5.653247262319793e-12
7082	9.87174e-12	Sc	3	2012.25A	-25.511999999999997	5.640245154421163e-12
7083	1.4408100000000002e-10	Fe	6	137.870A	-25.511999999999997	5.640245154421163e-12
7084	3.74221e-11	Ca	9	530.822A	-25.513	5.62727295054078e-12
7085	1.33912e-10	Ar	6	148.340A	-25.517	5.5756818020268116e-12
7086	2.71954e-11	N	6	730.435A	-25.519000000000002	5.550063871165781e-12
7087	4.4728199999999995e-12	Cr	7	4441.15A	-25.522	5.511857500215994e-12
7088	1.17687e-10	Li	2	168.791A	-25.523000000000003	5.4991805797462565e-12
7089	4.28828e-12	Fe	2	4632.27A	-25.523000000000003	5.4991805797462565e-12
7090	1.24415e-11	B	3	1596.63A	-25.524	5.4865328153846155e-12
7091	8.39955e-11	Fe	10	236.494A	-25.525	5.473914140073794e-12
7092	1.93655e-11	O	1	1025.76A	-25.526	5.461324486910786e-12
7093	6.53451e-11	N	6	303.993A	-25.526	5.461324486910786e-12
7094	8.44401e-11	Si	8	235.249A	-25.526	5.461324486910786e-12
7095	3.97818e-12	Fe	2	4993.36A	-25.526999999999997	5.448763789146593e-12
7096	4.07198e-11	Ne	7	487.833A	-25.528000000000002	5.436231980185514e-12
7097	1.9914e-12	Mn	10	9975.13A	-25.528000000000002	5.436231980185514e-12
7098	1.61028e-10	Ca	6	123.360A	-25.529	5.4237289935853216e-12
7099	4.83674e-11	Si	8	410.699A	-25.531	5.398809222461388e-12
7100	8.16921e-12	N	6	2431.63A	-25.531999999999996	5.386392305815545e-12
7101	9.83884e-12	Al	8	2018.98A	-25.534000000000002	5.361644081189302e-12
7102	4.41595e-11	Cl	6	449.834A	-25.535	5.349312641996411e-12
7103	1.35614e-11	C	5	1464.77A	-25.535999999999998	5.337009564326639e-12
7104	1.14699e-11	Si	5	1731.87A	-25.535999999999998	5.337009564326639e-12
7105	8.65788e-11	Ar	8	229.438A	-25.537	5.32473478295025e-12
7106	9.598319999999999e-12	C	6	2069.58A	-25.541	5.275917321028749e-12
7107	2.17176e-10	P	6	91.4670A	-25.541999999999998	5.263783047912926e-12
7108	1.79099e-11	Si	6	1109.13A	-25.543000000000003	5.251676682850743e-12
7109	1.9157400000000003e-10	N	6	103.691A	-25.544	5.2395981616556285e-12
7110	5.51469e-11	B	3	360.210A	-25.545	5.227547420288339e-12
7111	3.6326100000000003e-13	Fe	5	5.46837m	-25.545	5.227547420288339e-12
7112	3.13944e-14	Fe	3	63.2739m	-25.545	5.227547420288339e-12
7113	3.01938e-11	Cr	5	657.898A	-25.549	5.179620977463492e-12
7114	1.08738e-10	Co	8	182.682A	-25.553	5.132133926907513e-12
7115	3.86065e-11	Fe	8	514.537A	-25.555	5.1085539134173166e-12
7116	4.74755e-11	K	8	418.415A	-25.555	5.1085539134173166e-12
7117	1.33274e-10	F	4	149.050A	-25.555	5.1085539134173166e-12
7118	1.21659e-10	F	4	163.280A	-25.561999999999998	5.026873785182166e-12
7119	3.55554e-12	Fe	2	5586.90A	-25.563000000000002	5.015312296304112e-12
7120	2.30646e-11	P	9	861.254A	-25.564	5.003777398112676e-12
7121	1.97572e-12	N	1	1.00543m	-25.568	4.957902491182439e-12
7122	1.53483e-11	C	5	1294.24A	-25.568	4.957902491182439e-12
7123	4.17803e-11	N	6	475.450A	-25.569000000000003	4.9464996318787025e-12
7124	1.93693e-11	P	4	1025.56A	-25.572	4.912448167927019e-12
7125	7.11276e-11	N	6	279.279A	-25.572	4.912448167927019e-12
7126	1.7800599999999998e-12	Fe	2	1.11594m	-25.572	4.912448167927019e-12
7127	7.12891e-13	Fe	5	2.78646m	-25.573	4.901149850665758e-12
7128	5.93621e-10	C	5	33.4632A	-25.574	4.889877518813111e-12
7129	5.63631e-12	Fe	2	3524.38A	-25.574	4.889877518813111e-12
7130	3.78557e-12	Co	3	5247.42A	-25.574	4.889877518813111e-12
7131	3.2934899999999994e-10	B	4	60.3144A	-25.574	4.889877518813111e-12
7132	3.00222e-11	Cr	5	661.658A	-25.574	4.889877518813111e-12
7133	1.50942e-11	N	1	1316.04A	-25.574	4.889877518813111e-12
7134	1.2921700000000002e-10	Mg	5	153.729A	-25.578000000000003	4.845046852253e-12
7135	6.941510000000001e-12	C	5	2861.69A	-25.58	4.822785884054652e-12
7136	1.1736700000000001e-09	O	7	16.9251A	-25.581	4.811693784323821e-12
7137	2.07031e-11	N	1	959.494A	-25.581	4.811693784323821e-12
7138	8.286239999999999e-12	Al	1	2397.28A	-25.581999999999997	4.800627195714485e-12
7139	6.92131e-11	Ne	3	287.004A	-25.583000000000002	4.789586059552575e-12
7140	1.35993e-10	F	4	146.070A	-25.584	4.7785703172992414e-12
7141	1.61884e-12	N	1	1.22708m	-25.585	4.7675799105499986e-12
7142	4.556980000000001e-12	Fe	9	4359.13A	-25.585	4.7675799105499986e-12
7143	4.41918e-11	Fe	8	449.506A	-25.585	4.7675799105499986e-12
7144	1.9568e-11	S	1	1015.15A	-25.589000000000002	4.7238704752019274e-12
7145	3.93745e-11	C	6	504.501A	-25.593000000000004	4.6805617703658335e-12
7146	1.0775100000000001e-10	Co	8	184.356A	-25.594	4.66979677701942e-12
7147	3.29799e-11	N	6	602.320A	-25.594	4.66979677701942e-12
7148	6.48246e-11	N	6	306.434A	-25.594	4.66979677701942e-12
7149	1.81555e-12	Fe	2	1.09413m	-25.601	4.5951318902346804e-12
7150	2.27617e-12	C	1	8727.13A	-25.601999999999997	4.5845633801602155e-12
7151	1.88579e-12	N	1	1.05338m	-25.601999999999997	4.5845633801602155e-12
7152	1.76768e-12	N	1	1.12376m	-25.601999999999997	4.5845633801602155e-12
7153	4.96803e-11	Mn	6	399.846A	-25.603	4.574019176984337e-12
7154	4.47427e-12	Fe	2	4439.71A	-25.604	4.56349922480288e-12
7155	2.35319e-12	Mn	8	8441.50A	-25.605	4.553003467839993e-12
7156	1.51528e-11	N	1	1310.94A	-25.605999999999998	4.542531850448293e-12
7157	6.29502e-13	Fe	2	3.15558m	-25.61	4.5008856681170105e-12
7158	8.27641e-11	V	7	240.013A	-25.61	4.5008856681170105e-12
7159	1.51282e-11	N	1	1313.07A	-25.61	4.5008856681170105e-12
7160	8.75701e-11	Fe	10	226.841A	-25.611	4.490533918338345e-12
7161	2.72593e-11	Li	3	728.723A	-25.612	4.480205976923531e-12
7162	1.70388e-11	N	1	1165.84A	-25.613000000000003	4.469901789114742e-12
7163	2.51947e-12	Cr	5	7884.39A	-25.616999999999997	4.42892148318828e-12
7164	8.87826e-11	Si	9	223.743A	-25.619	4.408572437390149e-12
7165	1.68672e-11	N	1	1177.69A	-25.62	4.398433002150489e-12
7166	5.77986e-11	Cl	7	343.684A	-25.62	4.398433002150489e-12
7167	1.38284e-10	Fe	6	143.650A	-25.623	4.3681544023399165e-12
7168	8.957139999999999e-13	Fe	9	2.21772m	-25.623	4.3681544023399165e-12
7169	1.1158899999999999e-10	Li	2	178.014A	-25.623	4.3681544023399165e-12
7170	1.9558400000000003e-12	Fe	2	1.01565m	-25.624000000000002	4.35810792600129e-12
7171	1.40881e-10	Ni	9	141.002A	-25.624000000000002	4.35810792600129e-12
7172	5.5427099999999995e-14	He	1	35.8389m	-25.625	4.3480845559170854e-12
7173	1.62736e-10	N	6	122.066A	-25.625999999999998	4.3380842389443576e-12
7174	3.4565099999999998e-12	Fe	2	5746.97A	-25.629	4.308221077097518e-12
7175	2.09307e-12	Fe	2	9490.59A	-25.63	4.298312443581886e-12
7176	1.78547e-11	S	1	1112.56A	-25.631	4.288426599290911e-12
7177	6.34431e-12	Be	2	3131.07A	-25.633000000000003	4.268723068848535e-12
7178	8.43525e-11	Mn	8	235.494A	-25.633000000000003	4.268723068848535e-12
7179	4.33716e-12	Fe	2	4580.06A	-25.634	4.258905278231012e-12
7180	1.81229e-10	Fe	7	109.610A	-25.635	4.2491100679052774e-12
7181	3.53286e-14	Ar	4	56.2276m	-25.635	4.2491100679052774e-12
7182	1.48695e-11	S	1	1335.92A	-25.636	4.239337385938172e-12
7183	1.4676799999999999e-12	N	1	1.35346m	-25.636	4.239337385938172e-12
7184	1.39567e-11	C	6	1423.29A	-25.636	4.239337385938172e-12
7185	1.4553e-12	N	1	1.36497m	-25.636	4.239337385938172e-12
7186	6.445e-12	Al	1	3082.15A	-25.638	4.219859399943694e-12
7187	3.29779e-11	N	6	602.356A	-25.638	4.219859399943694e-12
7188	2.1088900000000003e-12	N	1	9419.39A	-25.639	4.210153992646048e-12
7189	6.9692399999999995e-12	C	3	2850.30A	-25.639	4.210153992646048e-12
7190	5.23335e-11	Sc	5	379.574A	-25.64	4.200470907165727e-12
7191	6.96974e-11	N	6	285.010A	-25.64	4.200470907165727e-12
7192	3.5938599999999998e-12	Fe	2	5527.34A	-25.642	4.1811714964202585e-12
7193	4.78135e-12	Fe	4	4154.57A	-25.642	4.1811714964202585e-12
7194	2.69366e-11	Ar	2	737.454A	-25.644000000000002	4.1619607584124925e-12
7195	5.7842e-12	N	6	3434.26A	-25.644000000000002	4.1619607584124925e-12
7196	4.51614e-11	Mg	6	439.855A	-25.645	4.152388514295128e-12
7197	3.86813e-12	Co	3	5135.42A	-25.646	4.142838285728276e-12
7198	1.00955e-10	P	8	196.766A	-25.648000000000003	4.123803672825215e-12
7199	2.5916099999999997e-12	K	1	7664.90A	-25.648000000000003	4.123803672825215e-12
7200	2.72497e-10	S	7	72.8980A	-25.651	4.095415608019943e-12
7201	7.89818e-11	Fe	7	251.507A	-25.654	4.067222965278181e-12
7202	6.71467e-12	O	1	2958.36A	-25.655	4.057868612038585e-12
7203	5.52788e-11	N	6	359.350A	-25.655	4.057868612038585e-12
7204	1.92261e-10	Li	3	103.320A	-25.656	4.0485357732144535e-12
7205	4.39728e-12	He	1	4517.44A	-25.662	3.992987779965504e-12
7206	3.24879e-11	Ca	7	611.442A	-25.664	3.9746416675960876e-12
7207	2.86493e-12	Fe	2	6933.66A	-25.666999999999998	3.947280426812248e-12
7208	3.70636e-11	O	6	535.956A	-25.668000000000003	3.9382019337560515e-12
7209	7.38097e-11	Fe	7	269.131A	-25.669	3.929144320654537e-12
7210	5.05108e-12	Fe	2	3932.71A	-25.67	3.920107539485043e-12
7211	8.184520000000001e-13	Si	4	2.42708m	-25.67	3.920107539485043e-12
7212	9.82464e-11	Ca	4	202.190A	-25.67	3.920107539485043e-12
7213	1.23252e-10	F	4	161.170A	-25.673000000000002	3.8931217089984944e-12
7214	2.93357e-11	B	3	677.143A	-25.673000000000002	3.8931217089984944e-12
7215	3.39897e-11	K	8	584.426A	-25.674	3.884167777536787e-12
7216	1.14038e-11	Fe	4	1741.92A	-25.677	3.8574293546312535e-12
7217	5.08611e-12	Fe	2	3905.63A	-25.678	3.8485575133065816e-12
7218	1.53809e-11	C	6	1291.50A	-25.68	3.830874997734302e-12
7219	2.10651e-11	S	2	943.003A	-25.68	3.830874997734302e-12
7220	3.57485e-11	Sc	8	555.672A	-25.68	3.830874997734302e-12
7221	1.0386e-11	Sc	3	1912.62A	-25.680999999999997	3.822064229735758e-12
7222	8.41614e-12	Fe	1	2360.28A	-25.682	3.813273725941253e-12
7223	1.3220899999999999e-12	Mg	1	1.50250m	-25.683000000000003	3.804503439744411e-12
7224	9.59346e-12	N	6	2070.63A	-25.684	3.795753324646144e-12
7225	1.39941e-11	Si	5	1419.49A	-25.686	3.77831342228285e-12
7226	1.51412e-11	Si	6	1311.94A	-25.686999999999998	3.769623542553229e-12
7227	4.76807e-11	K	8	416.615A	-25.686999999999998	3.769623542553229e-12
7228	1.35446e-10	Ca	5	146.660A	-25.686999999999998	3.769623542553229e-12
7229	2.80649e-12	Ni	2	7078.04A	-25.688000000000002	3.760953648992315e-12
7230	2.2365400000000003e-10	Si	7	88.8178A	-25.689	3.752303695633318e-12
7231	6.97494e-12	C	3	2847.97A	-25.691999999999997	3.726473018682656e-12
7232	5.6989800000000004e-12	Ni	5	3485.62A	-25.694000000000003	3.709351430410963e-12
7233	4.3086e-11	Cl	7	461.042A	-25.694000000000003	3.709351430410963e-12
7234	1.4551e-12	N	1	1.36516m	-25.695	3.700820158861317e-12
7235	6.71983e-12	Mn	10	2956.09A	-25.695	3.700820158861317e-12
7236	5.0011e-12	He	1	3972.02A	-25.697	3.683816434774303e-12
7237	2.34891e-11	N	6	845.688A	-25.7	3.6584572208111474e-12
7238	1.43343e-10	Ca	7	138.580A	-25.701	3.6500430026953525e-12
7239	8.81791e-11	Cl	7	225.274A	-25.701999999999998	3.6416481367442365e-12
7240	5.14743e-11	Sc	5	385.910A	-25.703000000000003	3.6332725784489673e-12
7241	7.46646e-11	Fe	10	266.049A	-25.703000000000003	3.6332725784489673e-12
7242	9.71696e-11	Mn	9	204.431A	-25.706	3.6082613059454044e-12
7243	2.57619e-12	Fe	2	7710.78A	-25.706	3.6082613059454044e-12
7244	1.53245e-11	Mg	7	1296.25A	-25.706999999999997	3.599962535230199e-12
7245	3.51992e-12	Fe	2	5643.44A	-25.709	3.583422209830657e-12
7246	2.00988e-12	N	1	9883.38A	-25.709	3.583422209830657e-12
7247	4.3208e-11	Fe	6	459.740A	-25.709	3.583422209830657e-12
7248	1.89885e-12	Fe	2	1.04613m	-25.709	3.583422209830657e-12
7249	1.75992e-12	O	1	1.12871m	-25.71	3.5751805674511914e-12
7250	1.3154199999999998e-10	Ni	9	151.012A	-25.711	3.566957880323225e-12
7251	1.66061e-11	S	10	1196.22A	-25.711	3.566957880323225e-12
7252	8.97015e-12	Ca	6	2214.51A	-25.714000000000002	3.5424031149904814e-12
7253	1.0845399999999999e-10	Co	8	183.160A	-25.714000000000002	3.5424031149904814e-12
7254	1.3947799999999998e-10	F	4	142.420A	-25.715	3.5342558139112343e-12
7255	7.48807e-11	N	6	265.281A	-25.715	3.5342558139112343e-12
7256	2.0249200000000002e-12	N	1	9810.00A	-25.715999999999998	3.526127251104487e-12
7257	1.46659e-12	N	1	1.35446m	-25.718000000000004	3.5099261680202064e-12
7258	1.1079899999999999e-10	S	9	179.283A	-25.718000000000004	3.5099261680202064e-12
7259	2.50902e-11	F	1	791.722A	-25.719	3.501853561846228e-12
7260	3.6215400000000003e-12	Li	2	5485.09A	-25.72	3.493799522151237e-12
7261	4.414869999999999e-12	N	6	4499.44A	-25.721	3.4857640062334854e-12
7262	7.54799e-11	N	6	263.175A	-25.721999999999998	3.477746971489526e-12
7263	3.86807e-11	C	3	513.550A	-25.721999999999998	3.477746971489526e-12
7264	8.06402e-11	P	8	246.334A	-25.721999999999998	3.477746971489526e-12
7265	2.54539e-11	F	1	780.409A	-25.725	3.4538063297335185e-12
7266	1.48641e-11	N	1	1336.40A	-25.726	3.4458627956058886e-12
7267	8.674380000000001e-12	Al	1	2290.01A	-25.726999999999997	3.437937531099776e-12
7268	3.09348e-10	S	8	64.2140A	-25.726999999999997	3.437937531099776e-12
7269	1.7763099999999997e-10	Mg	4	111.830A	-25.729	3.4221416429728312e-12
7270	6.58659e-11	Fe	7	301.589A	-25.73	3.4142709356038014e-12
7271	2.94825e-11	O	2	673.770A	-25.730999999999998	3.4064183303594197e-12
7272	1.93868e-11	S	1	1024.64A	-25.732	3.398583785605899e-12
7273	1.03808e-12	Fe	2	1.91358m	-25.733	3.3907672598052913e-12
7274	6.4227300000000004e-12	Al	1	3092.84A	-25.733	3.3907672598052913e-12
7275	8.925510000000001e-12	F	2	2225.58A	-25.734	3.3829687115151536e-12
7276	1.5469299999999998e-10	O	7	128.412A	-25.734	3.3829687115151536e-12
7277	2.90883e-12	Fe	2	6829.01A	-25.735	3.3751880993883876e-12
7278	1.34939e-11	P	2	1472.10A	-25.736	3.367425382172907e-12
7279	9.53867e-12	N	6	2082.52A	-25.737	3.3596805187116134e-12
7280	1.50526e-11	N	1	1319.67A	-25.738000000000003	3.3519534679419292e-12
7281	7.68142e-11	S	9	258.604A	-25.741999999999997	3.321222573831003e-12
7282	1.45803e-12	N	1	1.36242m	-25.746	3.2907734222507256e-12
7283	6.82477e-13	Ni	2	2.91064m	-25.748	3.2756536917847776e-12
7284	8.08981e-13	Ca	7	2.45549m	-25.748	3.2756536917847776e-12
7285	1.3630100000000002e-10	Ar	6	145.740A	-25.749000000000002	3.2681198973542462e-12
7286	7.84489e-11	Mn	8	253.215A	-25.75	3.2606034301701054e-12
7287	1.27937e-11	S	9	1552.67A	-25.75	3.2606034301701054e-12
7288	4.71512e-13	K	8	4.21293m	-25.750999999999998	3.2531042503807676e-12
7289	3.5818300000000003e-12	Fe	2	5545.90A	-25.752	3.245622318226302e-12
7290	3.6731e-11	N	6	540.809A	-25.754	3.2307100382394644e-12
7291	3.98812e-11	O	6	498.091A	-25.754	3.2307100382394644e-12
7292	4.32812e-11	Al	7	458.963A	-25.754	3.2307100382394644e-12
7293	1.0746700000000002e-10	Co	8	184.843A	-25.755	3.223279611343695e-12
7294	4.89707e-11	Fe	3	405.640A	-25.755	3.223279611343695e-12
7295	7.06072e-11	N	6	281.338A	-25.755	3.223279611343695e-12
7296	3.6733e-11	N	6	540.780A	-25.756	3.21586627395553e-12
7297	7.71089e-11	O	5	257.616A	-25.756999999999998	3.2084699867702465e-12
7298	1.42217e-12	Fe	2	1.39677m	-25.758000000000003	3.201090710573386e-12
7299	3.46828e-11	K	8	572.747A	-25.76	3.186383034738406e-12
7300	2.37671e-11	Ar	5	835.797A	-25.761	3.1790545571216257e-12
7301	2.02972e-12	N	1	9786.78A	-25.764	3.15717009948319e-12
7302	1.14223e-11	Mg	1	1739.09A	-25.765	3.1499088097530265e-12
7303	1.7335200000000002e-10	Fe	7	114.590A	-25.766	3.1426642205258345e-12
7304	1.23625e-12	Si	1	1.60683m	-25.767	3.135436293391471e-12
7305	1.74459e-10	Li	3	113.863A	-25.77	3.1138521017685163e-12
7306	2.96048e-12	Cr	5	6709.87A	-25.771	3.1066904406684315e-12
7307	4.3788e-11	Ar	2	453.651A	-25.772	3.099545250931827e-12
7308	2.73374e-10	S	7	72.6640A	-25.773000000000003	3.0924164946755425e-12
7309	1.50603e-11	N	1	1319.00A	-25.773000000000003	3.0924164946755425e-12
7310	8.607e-13	Ni	2	2.30794m	-25.774	3.0853041341037214e-12
7311	3.89876e-12	Cr	7	5095.07A	-25.776	3.0711284492639142e-12
7312	9.44948e-12	Zn	2	2102.17A	-25.776	3.0711284492639142e-12
7313	8.89738e-11	S	9	223.262A	-25.78	3.042972174399664e-12
7314	2.03178e-12	N	1	9776.90A	-25.781	3.0359735326088153e-12
7315	8.04345e-12	Cr	7	2469.64A	-25.781999999999996	3.0289909872474136e-12
7316	9.62494e-12	Fe	9	2063.85A	-25.783	3.0220245012946506e-12
7317	1.2614799999999998e-10	Ca	5	157.470A	-25.785	3.0081395599577487e-12
7318	2.81597e-12	Ni	2	7054.20A	-25.785	3.0081395599577487e-12
7319	3.51947e-11	K	8	564.417A	-25.787	2.9943184141313896e-12
7320	3.05098e-11	F	6	651.084A	-25.788	2.987431672883926e-12
7321	8.483870000000001e-13	Fe	2	2.34144m	-25.79	2.9737056711562017e-12
7322	1.1334100000000001e-10	Fe	10	175.263A	-25.794	2.9464425736903433e-12
7323	3.7040699999999996e-12	Fe	2	5362.87A	-25.795	2.939665943820336e-12
7324	8.643139999999999e-12	Fe	1	2298.29A	-25.795	2.939665943820336e-12
7325	2.04485e-11	Si	1	971.440A	-25.796999999999997	2.9261594056825824e-12
7326	1.63772e-11	S	10	1212.93A	-25.799	2.912714924450551e-12
7327	4.25232e-11	V	9	467.143A	-25.801	2.8993322149987297e-12
7328	3.99397e-11	N	6	497.361A	-25.801	2.8993322149987297e-12
7329	3.0485299999999997e-12	Fe	2	6516.08A	-25.801	2.8993322149987297e-12
7330	5.64131e-11	N	6	352.125A	-25.802	2.8926639359470094e-12
7331	7.74538e-11	N	6	256.468A	-25.802	2.8926639359470094e-12
7332	6.68342e-13	Cr	7	2.97220m	-25.802	2.8926639359470094e-12
7333	2.7831e-11	N	6	713.752A	-25.803	2.886010993511521e-12
7334	1.21087e-11	N	6	1640.51A	-25.803	2.886010993511521e-12
7335	3.59908e-11	B	2	551.931A	-25.803	2.886010993511521e-12
7336	2.80889e-17	N	5	7.07200c	-25.804000000000002	2.879373352419027e-12
7337	4.03427e-12	Fe	2	4923.93A	-25.804000000000002	2.879373352419027e-12
7338	1.9136e-11	C	6	1038.07A	-25.805	2.8727509774774383e-12
7339	1.90272e-12	Fe	2	1.04400m	-25.805	2.8727509774774383e-12
7340	2.35149e-11	N	6	844.759A	-25.805	2.8727509774774383e-12
7341	5.66213e-11	B	3	350.830A	-25.81	2.839866868964074e-12
7342	1.30336e-10	Ca	5	152.410A	-25.811999999999998	2.8268188659239655e-12
7343	1.71808e-10	Fe	7	115.620A	-25.811999999999998	2.8268188659239655e-12
7344	4.74598e-11	K	8	418.554A	-25.813000000000002	2.820317362947107e-12
7345	3.2554900000000003e-12	K	4	6101.83A	-25.813000000000002	2.820317362947107e-12
7346	1.85504e-12	Fe	2	1.07084m	-25.813000000000002	2.820317362947107e-12
7347	6.9829e-11	P	8	284.473A	-25.814	2.813830813012199e-12
7348	1.84118e-12	Fe	2	1.07890m	-25.815	2.80735918172813e-12
7349	1.00938e-11	O	4	1967.99A	-25.815	2.80735918172813e-12
7350	1.71054e-12	Ni	2	1.16129m	-25.816	2.8009024347830014e-12
7351	7.9233e-11	N	6	250.709A	-25.816	2.8009024347830014e-12
7352	3.01395e-12	Cr	5	6590.83A	-25.816999999999997	2.7944605379437607e-12
7353	9.53492e-12	Fe	1	2083.34A	-25.816999999999997	2.7944605379437607e-12
7354	6.90854e-11	Ne	3	287.535A	-25.818	2.788033457056066e-12
7355	3.80648e-11	Ca	9	521.859A	-25.82	2.7752236069109208e-12
7356	6.15948e-11	Mg	6	322.502A	-25.82	2.7752236069109208e-12
7357	1.63547e-10	Ca	6	121.460A	-25.82	2.7752236069109208e-12
7358	1.69625e-11	N	1	1171.08A	-25.82	2.7752236069109208e-12
7359	9.519e-11	O	5	208.682A	-25.822	2.7624726126809824e-12
7360	1.96505e-12	N	1	1.01089m	-25.822	2.7624726126809824e-12
7361	3.80075e-13	Si	2	5.22646m	-25.824	2.7497802039478606e-12
7362	1.8371e-11	Cr	2	1081.29A	-25.824	2.7497802039478606e-12
7363	1.00643e-11	Fe	7	1973.75A	-25.824	2.7497802039478606e-12
7364	1.46336e-12	Fe	5	1.35746m	-25.824	2.7497802039478606e-12
7365	1.07318e-11	Fe	1	1851.00A	-25.825	2.7434558849767895e-12
7366	1.36539e-12	N	1	1.45485m	-25.825	2.7434558849767895e-12
7367	3.93041e-11	N	6	505.404A	-25.825	2.7434558849767895e-12
7368	1.24407e-11	B	3	1596.73A	-25.825	2.7434558849767895e-12
7369	4.11427e-11	N	6	482.819A	-25.826	2.737146111535694e-12
7370	2.01044e-12	Fe	5	9880.67A	-25.828000000000003	2.7245700675052816e-12
7371	1.96179e-11	S	1	1012.57A	-25.829	2.718303730239052e-12
7372	2.39929e-11	P	4	827.931A	-25.829	2.718303730239052e-12
7373	1.35402e-11	Fe	11	1467.07A	-25.831	2.705814259086823e-12
7374	5.096229999999999e-13	Fe	7	3.89788m	-25.831	2.705814259086823e-12
7375	3.5375e-11	K	8	561.539A	-25.833000000000002	2.6933821718420167e-12
7376	5.0044e-12	Fe	2	3969.39A	-25.833000000000002	2.6933821718420167e-12
7377	2.35397e-11	N	6	843.872A	-25.834	2.687187564745322e-12
7378	4.14743e-11	Cr	9	478.959A	-25.835	2.6810072048495722e-12
7379	5.12806e-11	Ne	6	387.368A	-25.837	2.6686890956657455e-12
7380	1.0326799999999999e-10	Co	8	192.359A	-25.84	2.6503179691516e-12
7381	1.8821e-11	S	1	1055.44A	-25.840999999999998	2.6442224069726257e-12
7382	2.83324e-12	Fe	2	7011.23A	-25.840999999999998	2.6442224069726257e-12
7383	1.07867e-11	Fe	9	1841.57A	-25.843000000000004	2.632073308582809e-12
7384	8.17358e-12	C	6	2430.33A	-25.844	2.626019707958722e-12
7385	1.53881e-10	Ar	6	129.090A	-25.844	2.626019707958722e-12
7386	3.92497e-13	Fe	2	5.06105m	-25.846	2.613954243373993e-12
7387	4.14836e-12	Cr	5	4788.51A	-25.846	2.613954243373993e-12
7388	1.5657299999999998e-10	Ca	7	126.870A	-25.846	2.613954243373993e-12
7389	1.7649099999999998e-12	P	2	1.12553m	-25.85	2.5899893668229485e-12
7390	1.57514e-11	Si	5	1261.12A	-25.851	2.5840325565790037e-12
7391	1.28931e-12	Cr	7	1.54070m	-25.851	2.5840325565790037e-12
7392	1.93652e-12	Fe	6	1.02578m	-25.851999999999997	2.5780894466184413e-12
7393	5.183419999999999e-12	Mg	1	3832.30A	-25.851999999999997	2.5780894466184413e-12
7394	7.579239999999999e-12	Si	2	2620.90A	-25.853	2.5721600054314418e-12
7395	1.21604e-11	Fe	7	1633.53A	-25.853	2.5721600054314418e-12
7396	5.4765e-12	Sc	2	3627.22A	-25.854	2.5662442015807827e-12
7397	4.33035e-12	Fe	9	4587.26A	-25.854	2.5662442015807827e-12
7398	3.38762e-11	Fe	8	586.384A	-25.855999999999998	2.5544533805004617e-12
7399	3.93061e-11	N	6	505.378A	-25.855999999999998	2.5544533805004617e-12
7400	5.50174e-11	Mg	7	361.058A	-25.862	2.5194049661889004e-12
7401	7.1179600000000005e-12	Fe	2	2790.75A	-25.864	2.5078293518467585e-12
7402	2.02941e-12	N	1	9788.29A	-25.865	2.5020615043935965e-12
7403	8.18061e-11	N	6	242.824A	-25.866999999999997	2.4905655760201038e-12
7404	4.96176e-11	Mn	6	400.351A	-25.868000000000002	2.4848374341494846e-12
7405	5.75121e-12	Fe	10	3453.96A	-25.872	2.4620563076207003e-12
7406	2.71954e-11	N	6	730.435A	-25.873	2.456393735247886e-12
7407	2.17898e-12	Fe	2	9116.41A	-25.873	2.456393735247886e-12
7408	4.11446e-11	N	6	482.796A	-25.875	2.4451076312141044e-12
7409	1.3402000000000002e-10	F	4	148.220A	-25.875	2.4451076312141044e-12
7410	1.69742e-11	N	1	1170.28A	-25.879	2.4226907497080114e-12
7411	4.95321e-11	Mn	6	401.042A	-25.88	2.4171187156060052e-12
7412	2.92491e-12	Ni	2	6791.48A	-25.88	2.4171187156060052e-12
7413	3.6267300000000002e-12	Fe	2	5477.24A	-25.881999999999998	2.4060130638959888e-12
7414	6.30128e-13	Fe	2	3.15245m	-25.883000000000003	2.400479387406899e-12
7415	5.25395e-11	Ca	9	378.086A	-25.885	2.389450186465508e-12
7416	2.17105e-11	C	6	914.971A	-25.885	2.389450186465508e-12
7417	1.70609e-11	N	1	1164.32A	-25.886	2.383954603537462e-12
7418	7.77799e-11	Fe	10	255.393A	-25.888	2.3730013270812882e-12
7419	4.3443699999999996e-12	Ca	7	4572.46A	-25.888	2.3730013270812882e-12
7420	1.70093e-11	N	1	1167.86A	-25.888	2.3730013270812882e-12
7421	9.23046e-12	Cr	7	2152.05A	-25.888	2.3730013270812882e-12
7422	7.43602e-11	N	6	267.138A	-25.889	2.3675435754800175e-12
7423	1.15009e-11	Al	2	1727.21A	-25.89	2.362098376359083e-12
7424	1.34456e-10	Fe	6	147.740A	-25.891	2.3566657008486193e-12
7425	3.5889800000000003e-12	Fe	2	5534.85A	-25.897	2.324331035237691e-12
7426	1.76535e-11	N	6	1125.24A	-25.899	2.3136517041938676e-12
7427	3.36136e-11	N	6	590.965A	-25.9	2.308330452937393e-12
7428	3.27869e-11	K	8	605.866A	-25.901999999999997	2.2977246378913912e-12
7429	1.63836e-12	N	1	1.21246m	-25.903000000000002	2.292440017870869e-12
7430	3.108e-12	Fe	9	6391.40A	-25.903000000000002	2.292440017870869e-12
7431	2.54828e-11	Sc	3	779.526A	-25.904	2.2871675521391533e-12
7432	6.88243e-11	Mg	6	288.626A	-25.904	2.2871675521391533e-12
7433	2.93905e-11	F	1	675.881A	-25.905	2.2819072127421e-12
7434	1.0206999999999999e-10	Mn	9	194.616A	-25.909000000000002	2.2609865616660825e-12
7435	6.0065e-11	Na	5	330.716A	-25.91	2.255786436876198e-12
7436	1.6408e-12	N	1	1.21066m	-25.910999999999998	2.2505982720414447e-12
7437	5.63258e-11	Fe	11	352.671A	-25.910999999999998	2.2505982720414447e-12
7438	2.51517e-11	Na	8	789.785A	-25.912	2.2454220396546713e-12
7439	1.4446899999999998e-10	Ca	7	137.500A	-25.912	2.2454220396546713e-12
7440	2.04095e-11	Sc	3	973.294A	-25.913	2.2402577122720272e-12
7441	1.7767599999999998e-12	N	1	1.11801m	-25.913	2.2402577122720272e-12
7442	1.16108e-12	Mg	1	1.71087m	-25.914	2.2351052625127626e-12
7443	9.405210000000001e-18	H	1	21.1207c	-25.915	2.22996466305912e-12
7444	1.84103e-12	N	6	1.07898m	-25.916	2.2248358866561163e-12
7445	1.5101e-11	N	1	1315.44A	-25.916999999999998	2.219718906111526e-12
7446	4.88993e-11	Na	6	406.232A	-25.916999999999998	2.219718906111526e-12
7447	7.86956e-14	S	1	25.2421m	-25.916999999999998	2.219718906111526e-12
7448	6.92236e-11	Ne	3	286.961A	-25.919	2.2095202241410062e-12
7449	6.98184e-11	Mg	7	284.516A	-25.92	2.204438468642698e-12
7450	2.02409e-12	N	1	9814.02A	-25.923000000000002	2.18926322096553e-12
7451	2.58162e-12	Ni	2	7694.56A	-25.923000000000002	2.18926322096553e-12
7452	1.67724e-11	N	1	1184.36A	-25.923000000000002	2.18926322096553e-12
7453	1.1967299999999999e-10	Ar	6	165.990A	-25.925	2.1792044701575474e-12
7454	1.60142e-12	N	1	1.24043m	-25.926	2.17419243895859e-12
7455	4.55461e-11	Mg	6	436.139A	-25.927	2.169191935111492e-12
7456	2.93419e-11	B	3	677.000A	-25.928	2.1642029321040974e-12
7457	8.993090000000001e-13	Si	2	2.20886m	-25.928	2.1642029321040974e-12
7458	6.10656e-11	Al	8	325.297A	-25.929000000000002	2.159225403485209e-12
7459	8.9084e-12	Al	1	2229.86A	-25.929000000000002	2.159225403485209e-12
7460	8.8605e-11	C	5	224.191A	-25.93	2.154259322864483e-12
7461	1.09912e-11	S	1	1807.31A	-25.930999999999997	2.1493046639122364e-12
7462	2.01846e-11	Zn	2	984.142A	-25.930999999999997	2.1493046639122364e-12
7463	3.30685e-12	Ni	2	6007.06A	-25.932	2.144361400359344e-12
7464	1.72328e-12	Fe	2	1.15271m	-25.934	2.1345089546771855e-12
7465	5.76747e-11	N	6	344.423A	-25.934	2.1345089546771855e-12
7466	9.93223e-17	Al	3	2.00000c	-25.936	2.124701776871021e-12
7467	7.94099e-12	Cr	7	2501.51A	-25.936	2.124701776871021e-12
7468	2.23359e-11	Fe	8	889.349A	-25.936999999999998	2.1198150983881216e-12
7469	1.99327e-12	N	1	9965.75A	-25.938000000000002	2.1149396589538174e-12
7470	9.54288e-12	N	6	2081.60A	-25.939	2.1100754327190843e-12
7471	1.25988e-10	Ca	5	157.670A	-25.941	2.1003805167489492e-12
7472	2.86444e-11	Na	5	693.486A	-25.941999999999997	2.0955497756120855e-12
7473	3.07327e-11	F	6	646.362A	-25.943	2.090730144871492e-12
7474	1.53729e-11	N	6	1292.17A	-25.943	2.090730144871492e-12
7475	8.08877e-11	N	6	245.581A	-25.944000000000003	2.085921598974018e-12
7476	3.5262599999999997e-10	S	9	56.3330A	-25.945999999999998	2.076337659789319e-12
7477	1.5269799999999998e-10	Ar	6	130.090A	-25.948	2.0667977548052682e-12
7478	2.58015e-12	K	1	7698.96A	-25.949	2.0620442518775203e-12
7479	6.92069e-11	Ne	3	287.030A	-25.95	2.057301681703142e-12
7480	1.2819e-12	N	1	1.54962m	-25.951	2.0525700191374657e-12
7481	2.4830299999999998e-12	Cr	2	8000.08A	-25.954	2.03844022651308e-12
7482	4.0160500000000003e-10	B	4	49.4627A	-25.955	2.0337519440905706e-12
7483	5.55579e-12	Sc	2	3575.45A	-25.955	2.0337519440905706e-12
7484	2.8086e-12	Fe	4	7072.74A	-25.955	2.0337519440905706e-12
7485	3.07703e-11	Cr	5	645.572A	-25.956	2.029074444418398e-12
7486	2.81342e-11	Mg	9	706.061A	-25.956999999999997	2.0244077026969587e-12
7487	4.55954e-13	Fe	3	4.35668m	-25.956999999999997	2.0244077026969587e-12
7488	3.51541e-11	K	8	565.068A	-25.956999999999997	2.0244077026969587e-12
7489	5.7873e-12	C	6	3432.42A	-25.958000000000002	2.019751694183602e-12
7490	7.315210000000001e-12	P	2	2715.50A	-25.959	2.0151063941927008e-12
7491	1.02544e-10	Fe	10	193.715A	-25.96	2.010471778095287e-12
7492	2.31337e-14	He	1	85.8682m	-25.962	2.001234499348411e-12
7493	1.04801e-11	Sc	3	1895.44A	-25.963	1.9966317877237996e-12
7494	1.34093e-11	Na	6	1481.40A	-25.963	1.9966317877237996e-12
7495	8.01609e-10	N	7	24.7807A	-25.963	1.9966317877237996e-12
7496	1.65801e-11	Li	2	1198.09A	-25.965	1.987458097956539e-12
7497	7.309529999999999e-13	Fe	5	2.71761m	-25.965	1.987458097956539e-12
7498	4.98696e-11	Mn	10	398.328A	-25.965999999999998	1.9828870711759e-12
7499	1.6508000000000001e-10	O	7	120.333A	-25.967	1.9783265574651056e-12
7500	1.7502599999999999e-12	Co	3	1.13494m	-25.967	1.9783265574651056e-12
7501	3.29096e-11	Mg	6	603.607A	-25.967	1.9783265574651056e-12
7502	3.51465e-16	N	7	5651.90m	-25.967	1.9783265574651056e-12
7503	1.38935e-11	Al	1	1429.77A	-25.969	1.9692369725911524e-12
7504	2.6177099999999998e-12	Zn	2	7588.48A	-25.969	1.9692369725911524e-12
7505	3.52972e-11	Sc	8	562.777A	-25.969	1.9692369725911524e-12
7506	6.66737e-12	Fe	2	2979.35A	-25.971	1.960189150566158e-12
7507	1.08961e-10	Fe	10	182.307A	-25.971999999999998	1.9556808406241433e-12
7508	8.9605e-11	Fe	10	221.689A	-25.973000000000003	1.9511828995072312e-12
7509	7.69333e-11	N	6	258.203A	-25.974	1.9466953033678496e-12
7510	2.9237400000000002e-12	Ni	2	6794.20A	-25.976	1.9377510509051364e-12
7511	2.09218e-11	Zn	2	949.463A	-25.976999999999997	1.9332943471602847e-12
7512	2.6560900000000002e-12	Zn	2	7478.82A	-25.978	1.9288478935495763e-12
7513	3.75414e-12	N	6	5291.35A	-25.979	1.9244116664984203e-12
7514	5.9703e-14	Cl	2	33.2721m	-25.979	1.9244116664984203e-12
7515	1.1127799999999998e-12	Fe	2	1.78512m	-25.979	1.9244116664984203e-12
7516	3.85293e-11	Ca	9	515.567A	-25.979	1.9244116664984203e-12
7517	4.34662e-11	V	9	457.009A	-25.980999999999998	1.9155697980470124e-12
7518	1.4407099999999998e-10	Fe	6	137.880A	-25.983	1.9067685542909557e-12
7519	7.8721e-11	Fe	7	252.340A	-25.987	1.8892871951084884e-12
7520	1.13589e-10	Ca	7	174.880A	-25.988000000000003	1.884941955138851e-12
7521	1.8512099999999997e-12	N	1	1.07305m	-25.988000000000003	1.884941955138851e-12
7522	5.64235e-11	Fe	9	352.060A	-25.989	1.8806067089438497e-12
7523	1.45895e-12	N	1	1.36156m	-25.989	1.8806067089438497e-12
7524	4.46447e-11	Mg	6	444.946A	-25.99	1.876281433538411e-12
7525	1.70405e-11	N	1	1165.72A	-25.991999999999997	1.867660703420228e-12
7526	4.91067e-12	He	1	4045.17A	-25.991999999999997	1.867660703420228e-12
7527	1.53224e-11	N	6	1296.43A	-25.994	1.8590795819590482e-12
7528	3.73667e-11	N	6	531.609A	-25.995	1.8548038175717427e-12
7529	3.20785e-12	Fe	5	6192.46A	-25.995	1.8548038175717427e-12
7530	4.36306e-11	Fe	8	455.287A	-25.999000000000002	1.8377988739591344e-12
7531	9.71635e-13	Al	9	2.04444m	-25.999000000000002	1.8377988739591344e-12
7532	1.33053e-11	Li	2	1492.98A	-25.999000000000002	1.8377988739591344e-12
7533	8.10884e-12	Fe	2	2449.73A	-26.0	1.833572053842055e-12
7534	2.75333e-12	Fe	2	7214.71A	-26.000999999999998	1.829354955141478e-12
7535	2.37925e-11	Ar	5	834.903A	-26.005	1.8125833281020465e-12
7536	3.69737e-11	N	6	537.259A	-26.006	1.8084145021311032e-12
7537	4.5081099999999995e-12	Fe	2	4406.38A	-26.011	1.7877137525041934e-12
7538	6.16717e-11	Na	6	322.100A	-26.011999999999997	1.7836021249698996e-12
7539	1.43724e-11	Si	5	1382.12A	-26.013	1.7794999539164908e-12
7540	8.08802e-11	Fe	10	245.604A	-26.013	1.7794999539164908e-12
7541	1.4822e-10	Ca	7	134.020A	-26.014	1.7754072175947231e-12
7542	1.73001e-11	Fe	8	1148.23A	-26.014	1.7754072175947231e-12
7543	1.34913e-11	Cu	2	1472.39A	-26.015	1.771323894305272e-12
7544	4.25513e-11	K	9	466.835A	-26.016	1.7672499623987931e-12
7545	1.6451599999999998e-12	N	1	1.20745m	-26.018	1.7591301863860312e-12
7546	6.32803e-12	N	6	3139.12A	-26.018	1.7591301863860312e-12
7547	4.27424e-12	Cr	5	4647.48A	-26.018	1.7591301863860312e-12
7548	5.84957e-12	Fe	8	3395.89A	-26.019000000000002	1.7550842992295185e-12
7549	4.98733e-14	Si	8	39.8299m	-26.019000000000002	1.7550842992295185e-12
7550	1.56694e-13	Co	3	12.6772m	-26.02	1.7510477173552612e-12
7551	2.94829e-11	O	2	673.761A	-26.022	1.743002383896457e-12
7552	4.21585e-11	Ca	8	471.185A	-26.023000000000003	1.7389935896563386e-12
7553	4.10278e-11	Fe	8	484.171A	-26.024	1.7349940153871493e-12
7554	5.38076e-13	Fe	5	3.69176m	-26.025	1.7310036398835162e-12
7555	7.92925e-12	Fe	2	2505.21A	-26.026	1.7270224419888513e-12
7556	1.08933e-13	Ni	2	18.2356m	-26.026	1.7270224419888513e-12
7557	6.8668e-12	Fe	2	2892.83A	-26.026	1.7270224419888513e-12
7558	5.75765e-11	B	3	345.010A	-26.026999999999997	1.723050400595268e-12
7559	6.02717e-12	Fe	2	3295.82A	-26.028000000000002	1.7190874946433561e-12
7560	7.092689999999999e-12	Mn	8	2800.69A	-26.031	1.7072533795700666e-12
7561	4.82795e-12	Fe	2	4114.47A	-26.031999999999996	1.7033268057583344e-12
7562	2.92333e-12	K	4	6795.16A	-26.031999999999996	1.7033268057583344e-12
7563	4.41724e-12	C	6	4497.03A	-26.033	1.6994092628157373e-12
7564	2.17527e-11	Fe	8	913.194A	-26.033	1.6994092628157373e-12
7565	4.29364e-11	N	6	462.648A	-26.033	1.6994092628157373e-12
7566	1.74867e-12	Ni	2	1.13597m	-26.037	1.68382898504451e-12
7567	3.68e-11	Li	3	539.795A	-26.038	1.6799562858451682e-12
7568	1.51064e-11	N	1	1314.97A	-26.038	1.6799562858451682e-12
7569	2.44477e-12	Cr	2	8125.30A	-26.039	1.6760924936068192e-12
7570	1.9829099999999997e-12	N	1	1.00178m	-26.039	1.6760924936068192e-12
7571	3.76506e-12	Fe	2	5276.00A	-26.039	1.6760924936068192e-12
7572	9.11227e-13	Si	2	2.17997m	-26.039	1.6760924936068192e-12
7573	9.52638e-11	Cr	9	208.520A	-26.04	1.672237587844035e-12
7574	4.22667e-11	Si	8	469.979A	-26.041	1.6683915481184618e-12
7575	1.9163400000000003e-12	Fe	2	1.03658m	-26.043000000000003	1.6607259852606083e-12
7576	3.5233e-11	Cl	6	563.803A	-26.043000000000003	1.6607259852606083e-12
7577	3.94706e-11	Ca	9	503.272A	-26.046	1.64929362799199e-12
7578	4.70041e-11	K	8	422.611A	-26.048000000000002	1.6417158121065716e-12
7579	3.81402e-11	Mg	7	520.827A	-26.048000000000002	1.6417158121065716e-12
7580	2.03134e-11	Ca	8	977.899A	-26.049	1.6379399705172304e-12
7581	1.19478e-10	Ca	5	166.260A	-26.049	1.6379399705172304e-12
7582	1.19478e-10	Ca	5	166.260A	-26.049	1.6379399705172304e-12
7583	3.99398e-11	N	6	497.360A	-26.053	1.622923246605185e-12
7584	2.0046400000000002e-12	N	1	9909.22A	-26.054000000000002	1.6191906267170937e-12
7585	7.43133e-14	Fe	5	26.7307m	-26.055999999999997	1.6117511215590263e-12
7586	9.54378e-12	C	6	2081.40A	-26.055999999999997	1.6117511215590263e-12
7587	4.3601699999999996e-12	Fe	2	4555.89A	-26.055999999999997	1.6117511215590263e-12
7588	1.82654e-11	N	6	1087.55A	-26.055999999999997	1.6117511215590263e-12
7589	5.4922699999999996e-12	He	1	3616.80A	-26.057	1.6080441968455082e-12
7590	4.75356e-12	Fe	2	4178.86A	-26.057	1.6080441968455082e-12
7591	5.3414e-11	Ca	9	371.896A	-26.059	1.6006559048806948e-12
7592	1.81948e-12	Ni	2	1.09177m	-26.06	1.5969744984574249e-12
7593	7.87415e-11	C	5	252.274A	-26.061	1.5933015590339581e-12
7594	4.0948e-11	N	6	485.114A	-26.064	1.5823333482507173e-12
7595	2.38109e-11	N	6	834.258A	-26.066999999999997	1.5714406420994301e-12
7596	6.0244300000000004e-12	Fe	8	3297.32A	-26.066999999999997	1.5714406420994301e-12
7597	1.85751e-11	C	3	1069.41A	-26.07	1.5606229208098277e-12
7598	1.90004e-10	Be	3	104.548A	-26.070999999999998	1.557033587694913e-12
7599	2.6088499999999998e-14	O	4	76.1425m	-26.070999999999998	1.557033587694913e-12
7600	3.29779e-11	N	6	602.356A	-26.070999999999998	1.557033587694913e-12
7601	2.8715599999999997e-13	Ni	2	6.91766m	-26.074	1.5463150438702285e-12
7602	7.29436e-11	O	5	272.326A	-26.075	1.5427586179591093e-12
7603	3.71448e-13	Fe	5	5.34785m	-26.076	1.5392103716005933e-12
7604	1.50602e-11	N	1	1319.01A	-26.076	1.5392103716005933e-12
7605	1.27705e-11	Si	1	1555.49A	-26.078000000000003	1.532138342334879e-12
7606	3.75756e-11	N	6	528.653A	-26.078000000000003	1.532138342334879e-12
7607	8.385780000000001e-13	Ni	2	2.36883m	-26.079	1.5286145219324981e-12
7608	1.09002e-11	Si	9	1822.39A	-26.08	1.5250988060921432e-12
7609	2.65206e-11	F	1	749.019A	-26.081	1.5215911761738269e-12
7610	2.06427e-11	Si	1	962.297A	-26.081999999999997	1.518091613580469e-12
7611	5.09273e-11	Ar	7	390.055A	-26.081999999999997	1.518091613580469e-12
7612	5.63259e-12	C	5	3526.70A	-26.086	1.5041736660093315e-12
7613	2.47269e-12	Ni	2	8033.54A	-26.088	1.4972626157831866e-12
7614	1.79515e-12	Fe	2	1.10656m	-26.088	1.4972626157831866e-12
7615	4.60934e-11	Mn	6	430.961A	-26.088	1.4972626157831866e-12
7616	3.97289e-17	Si	4	5.00000c	-26.094	1.476719402549481e-12
7617	4.3473800000000004e-12	Co	3	4569.29A	-26.096	1.4699344932058674e-12
7618	1.30344e-10	Ar	6	152.400A	-26.096999999999998	1.4665537376864745e-12
7619	1.8134200000000002e-12	Fe	2	1.09541m	-26.098000000000003	1.4631807576889837e-12
7620	7.11569e-11	Al	7	279.164A	-26.1	1.4564580527681297e-12
7621	1.31533e-12	N	1	1.51023m	-26.101	1.4531082922016428e-12
7622	4.5817900000000004e-12	Co	3	4335.52A	-26.101999999999997	1.4497662358706683e-12
7623	1.90755e-11	N	6	1041.36A	-26.101999999999997	1.4497662358706683e-12
7624	4.08193e-11	Sc	8	486.644A	-26.101999999999997	1.4497662358706683e-12
7625	1.0070200000000002e-10	Ca	4	197.260A	-26.101999999999997	1.4497662358706683e-12
7626	5.7731199999999995e-12	Cr	7	3440.85A	-26.104	1.4431051650789865e-12
7627	1.22628e-11	C	5	1619.89A	-26.104	1.4431051650789865e-12
7628	3.4950699999999996e-12	Fe	2	5683.57A	-26.104	1.4431051650789865e-12
7629	1.6787299999999999e-12	Fe	2	1.18331m	-26.104	1.4431051650789865e-12
7630	2.07785e-11	O	4	956.012A	-26.105	1.439786115301957e-12
7631	1.16915e-11	Mg	1	1699.05A	-26.105999999999998	1.4364746991275966e-12
7632	6.81187e-12	Fe	2	2916.15A	-26.111	1.4200315092189724e-12
7633	3.29759e-11	N	6	602.393A	-26.115	1.4070125820884535e-12
7634	1.06643e-09	O	7	18.6270A	-26.116999999999997	1.4005479464926102e-12
7635	3.0863599999999998e-12	Cr	5	6436.21A	-26.116999999999997	1.4005479464926102e-12
7636	4.12706e-11	Sc	8	481.322A	-26.119	1.394113013199293e-12
7637	9.05661e-12	Al	1	2193.36A	-26.122	1.3845160067206825e-12
7638	7.90289e-11	Al	8	251.357A	-26.122	1.3845160067206825e-12
7639	5.82264e-11	Fe	9	341.159A	-26.123	1.3813317082685676e-12
7640	7.92022e-11	Si	8	250.807A	-26.124000000000002	1.3781547334996625e-12
7641	4.01765e-11	Sc	8	494.430A	-26.124000000000002	1.3781547334996625e-12
7642	3.17526e-12	Sc	3	6256.01A	-26.128	1.3655197349566515e-12
7643	1.32075e-12	Mg	1	1.50402m	-26.128	1.3655197349566515e-12
7644	1.21152e-11	C	6	1639.63A	-26.129	1.3623791267172035e-12
7645	2.71934e-11	N	6	730.489A	-26.13	1.3592457416762758e-12
7646	6.42295e-12	Na	2	3092.73A	-26.134	1.3467841018123125e-12
7647	3.36275e-12	Cr	7	5907.21A	-26.134	1.3467841018123125e-12
7648	4.97658e-11	Mn	6	399.159A	-26.135	1.3436865843333405e-12
7649	1.25876e-13	Cr	5	15.7810m	-26.136999999999997	1.3375129052679909e-12
7650	2.49356e-11	O	2	796.632A	-26.138	1.3344367109493484e-12
7651	6.59342e-13	Co	3	3.01277m	-26.14	1.3283055311917386e-12
7652	3.21177e-13	Fe	5	6.18490m	-26.14	1.3283055311917386e-12
7653	1.1572499999999999e-10	Li	2	171.652A	-26.141	1.3252505132458553e-12
7654	6.69384e-11	N	6	296.757A	-26.143	1.3191615402328085e-12
7655	3.3700699999999996e-12	Zn	2	5894.37A	-26.143	1.3191615402328085e-12
7656	4.19838e-12	Fe	2	4731.45A	-26.143	1.3191615402328085e-12
7657	2.01358e-11	Zn	2	986.525A	-26.144000000000002	1.316127552882527e-12
7658	1.51527e-11	N	1	1310.95A	-26.145	1.3131005435095251e-12
7659	1.9126e-11	N	6	1038.61A	-26.146	1.3100804960648792e-12
7660	5.31421e-11	Ca	9	373.799A	-26.146	1.3100804960648792e-12
7661	3.11493e-12	Cr	5	6377.17A	-26.147	1.3070673945366192e-12
7662	7.311989999999999e-12	Fe	2	2716.70A	-26.147	1.3070673945366192e-12
7663	6.61793e-12	Fe	9	3001.61A	-26.148000000000003	1.3040612229495492e-12
7664	3.07153e-12	Ni	2	6467.29A	-26.151	1.2950841286346366e-12
7665	1.40226e-10	Fe	6	141.660A	-26.151	1.2950841286346366e-12
7666	2.547e-11	Na	8	779.917A	-26.155	1.2832107259748083e-12
7667	1.24075e-10	Li	2	160.100A	-26.156	1.2802594232028581e-12
7668	5.75903e-12	He	1	3449.27A	-26.156	1.2802594232028581e-12
7669	9.59346e-12	N	6	2070.63A	-26.160999999999998	1.2656044147708958e-12
7670	5.15945e-11	Al	9	385.011A	-26.162	1.2626936053910244e-12
7671	7.95802e-10	N	6	24.9616A	-26.163	1.2597894906869517e-12
7672	4.63886e-11	Mg	8	428.219A	-26.164	1.25689205526135e-12
7673	2.41376e-12	Cr	2	8229.67A	-26.166	1.2511171608332458e-12
7674	4.63548e-12	Ni	2	4285.31A	-26.166	1.2511171608332458e-12
7675	6.0459e-12	Na	2	3285.61A	-26.166	1.2511171608332458e-12
7676	3.01571e-11	Cr	5	658.699A	-26.166	1.2511171608332458e-12
7677	3.91721e-11	Ca	9	507.108A	-26.17	1.2396468497571186e-12
7678	1.70364e-11	N	1	1166.00A	-26.171999999999997	1.2339511898510035e-12
7679	1.6741200000000001e-12	Co	3	1.18656m	-26.171999999999997	1.2339511898510035e-12
7680	9.29194e-12	B	3	2137.82A	-26.171999999999997	1.2339511898510035e-12
7681	1.06385e-12	Fe	9	1.86722m	-26.173000000000002	1.2311131808682483e-12
7682	1.45389e-10	F	4	136.630A	-26.173000000000002	1.2311131808682483e-12
7683	2.16486e-11	N	6	917.587A	-26.174	1.2282816991250445e-12
7684	2.06699e-10	O	7	96.1034A	-26.175	1.2254567296091278e-12
7685	5.08625e-12	Si	1	3905.52A	-26.175	1.2254567296091278e-12
7686	3.76129e-11	Al	7	528.129A	-26.176	1.2226382573428107e-12
7687	2.34891e-11	N	6	845.688A	-26.177	1.2198262673828144e-12
7688	4.25659e-12	Fe	2	4666.76A	-26.178	1.2170207448202574e-12
7689	5.34103e-11	Mn	10	371.922A	-26.179000000000002	1.2142216747805387e-12
7690	7.52032e-11	Fe	7	264.144A	-26.179000000000002	1.2142216747805387e-12
7691	4.26275e-11	Ca	8	466.001A	-26.18	1.2114290424232775e-12
7692	1.31773e-10	Si	6	150.748A	-26.18	1.2114290424232775e-12
7693	1.09725e-11	P	2	1810.39A	-26.180999999999997	1.208642832942205e-12
7694	7.51785e-11	S	10	264.231A	-26.183000000000003	1.2030896235537509e-12
7695	1.38904e-12	Si	10	1.43008m	-26.184	1.2003225942038354e-12
7696	1.41871e-13	Co	3	14.0018m	-26.185	1.1975619288448257e-12
7697	1.58862e-11	S	1	1250.42A	-26.185	1.1975619288448257e-12
7698	3.84676e-12	Fe	2	5163.95A	-26.185	1.1975619288448257e-12
7699	5.31155e-11	Ca	9	373.986A	-26.185	1.1975619288448257e-12
7700	7.8714e-11	C	5	252.363A	-26.186	1.1948076128399392e-12
7701	8.63049e-13	Fe	2	2.30166m	-26.186999999999998	1.1920596315860864e-12
7702	7.17517e-11	Si	8	276.850A	-26.188000000000002	1.1893179705137147e-12
7703	4.79119e-11	Cr	9	414.604A	-26.189	1.1865826150868493e-12
7704	1.53482e-11	N	6	1294.25A	-26.191	1.1811307631925944e-12
7705	7.825160000000001e-12	Mn	8	2538.54A	-26.191999999999997	1.178414237820039e-12
7706	1.65668e-12	Fe	2	1.19905m	-26.195999999999998	1.1676104711485537e-12
7707	3.62261e-12	Li	2	5483.46A	-26.197	1.1649250415847905e-12
7708	1.86793e-11	Cr	2	1063.45A	-26.197	1.1649250415847905e-12
7709	1.5621600000000002e-10	Ca	6	127.160A	-26.198	1.1622457883376327e-12
7710	4.28531e-12	O	5	4635.48A	-26.2	1.1569057540052787e-12
7711	1.51259e-11	N	1	1313.28A	-26.201	1.1542449446077424e-12
7712	4.88226e-12	Sc	3	4068.70A	-26.201	1.1542449446077424e-12
7713	5.1872699999999996e-12	He	1	3829.46A	-26.201999999999998	1.1515902549020103e-12
7714	4.98245e-12	Fe	11	3986.88A	-26.209	1.1331776001098693e-12
7715	5.82279e-11	B	3	341.150A	-26.209	1.1331776001098693e-12
7716	1.03314e-10	Cl	7	192.272A	-26.21	1.1305713639519012e-12
7717	9.56872e-12	N	6	2075.98A	-26.21	1.1305713639519012e-12
7718	2.96474e-12	Ni	2	6700.24A	-26.21	1.1305713639519012e-12
7719	5.1423e-11	Ne	6	386.295A	-26.213	1.1227885654257773e-12
7720	5.0299e-12	Fe	2	3949.27A	-26.214000000000002	1.120206223384528e-12
7721	1.50254e-11	Si	6	1322.06A	-26.217	1.112494777984189e-12
7722	6.42829e-11	Al	7	309.016A	-26.218000000000004	1.1099361109970704e-12
7723	4.96684e-11	Mg	6	399.941A	-26.218000000000004	1.1099361109970704e-12
7724	2.63766e-11	F	1	753.108A	-26.22	1.1048364178005814e-12
7725	1.51306e-11	N	1	1312.87A	-26.221	1.1022953645531182e-12
7726	8.69301e-13	Fe	2	2.28511m	-26.221	1.1022953645531182e-12
7727	1.75423e-11	Li	2	1132.38A	-26.224	1.094707216637705e-12
7728	1.8420200000000003e-12	C	6	1.07841m	-26.228	1.084670880549282e-12
7729	2.03745e-11	Sc	3	974.965A	-26.23	1.0796872705422092e-12
7730	3.6729e-11	N	6	540.838A	-26.230999999999998	1.0772040587283662e-12
7731	1.6201e-12	N	1	1.22612m	-26.232	1.0747265581432016e-12
7732	8.264539999999999e-14	Fe	1	24.0358m	-26.232	1.0747265581432016e-12
7733	3.6731e-11	N	6	540.809A	-26.233	1.0722547556512621e-12
7734	2.57382e-12	N	6	7717.90A	-26.234	1.0697886381472976e-12
7735	4.64597e-11	Fe	6	427.563A	-26.234	1.0697886381472976e-12
7736	4.3945699999999995e-12	Fe	2	4520.22A	-26.241	1.0526839007540248e-12
7737	3.17998e-14	He	1	62.4673m	-26.241999999999997	1.0502627949672706e-12
7738	4.94343e-11	Mn	6	401.836A	-26.243000000000002	1.0478472575692877e-12
7739	7.2721e-11	N	6	273.160A	-26.243000000000002	1.0478472575692877e-12
7740	1.46256e-10	O	7	135.820A	-26.244	1.0454372757531713e-12
7741	3.5666e-11	K	8	556.957A	-26.244	1.0454372757531713e-12
7742	2.8558e-12	Ni	2	6955.82A	-26.245	1.0430328367414122e-12
7743	1.98645e-16	Li	3	10000.0m	-26.245	1.0430328367414122e-12
7744	2.36913e-11	Ca	8	838.469A	-26.247	1.0382405361679352e-12
7745	7.61414e-14	Co	3	26.0889m	-26.248	1.035852649197908e-12
7746	6.90959e-11	Ne	3	287.491A	-26.25	1.0310933385895313e-12
7747	2.85432e-11	Na	5	695.943A	-26.250999999999998	1.0287218897177903e-12
7748	1.62348e-11	S	1	1223.57A	-26.252	1.0263558950270943e-12
7749	7.51613e-11	Fe	7	264.291A	-26.253	1.023995341973183e-12
7750	1.91013e-11	N	6	1039.95A	-26.254	1.021640218040639e-12
7751	5.89001e-11	Ar	8	337.257A	-26.255	1.0192905107428382e-12
7752	4.63785e-11	Mg	8	428.312A	-26.256	1.0169462076218498e-12
7753	5.6101300000000005e-12	Ni	5	3540.82A	-26.258000000000003	1.0122737642218742e-12
7754	1.0500600000000001e-10	Mn	9	189.174A	-26.258000000000003	1.0122737642218742e-12
7755	4.32478e-11	K	9	459.317A	-26.259	1.0099455991700657e-12
7756	2.66668e-12	Sc	3	7449.14A	-26.26	1.0076227887492785e-12
7757	1.51063e-11	N	1	1314.98A	-26.261	1.0053053206442198e-12
7758	2.53527e-12	B	3	7835.25A	-26.261	1.0053053206442198e-12
7759	8.19597e-12	P	9	2423.69A	-26.264	9.98384847494727e-13
7760	5.84529e-11	Fe	9	339.837A	-26.264	9.98384847494727e-13
7761	8.33942e-11	Mn	8	238.199A	-26.266	9.93797685797932e-13
7762	6.02142e-11	Fe	9	329.897A	-26.266	9.93797685797932e-13
7763	4.10995e-11	Na	7	483.326A	-26.268	9.892316001946667e-13
7764	1.5743e-10	Ar	6	126.180A	-26.27	9.846864938490934e-13
7765	4.50612e-11	Li	3	440.833A	-26.27	9.846864938490934e-13
7766	2.16991e-11	N	6	915.449A	-26.273000000000003	9.779079597048675e-13
7767	1.95017e-13	Fe	2	10.1860m	-26.274	9.756588338101343e-13
7768	5.49511e-11	N	6	361.494A	-26.275	9.734148807614143e-13
7769	3.83111e-13	Ni	2	5.18504m	-26.278000000000002	9.667139398559021e-13
7770	2.34951e-11	N	6	845.473A	-26.281999999999996	9.57851053182386e-13
7771	1.75352e-12	N	5	1.13283m	-26.281999999999996	9.57851053182386e-13
7772	1.69765e-12	Fe	2	1.17012m	-26.281999999999996	9.57851053182386e-13
7773	4.699730000000001e-12	Ca	1	4226.73A	-26.284000000000002	9.534501273535995e-13
7774	5.7221599999999995e-12	Fe	9	3471.49A	-26.285999999999998	9.490694219422865e-13
7775	1.1279e-11	Fe	7	1761.18A	-26.289	9.425360739964553e-13
7776	1.00067e-11	Fe	7	1985.11A	-26.291	9.382055141053137e-13
7777	2.69987e-11	N	6	735.756A	-26.291999999999998	9.36047701301548e-13
7778	1.48554e-11	N	1	1337.19A	-26.293000000000003	9.338948513294985e-13
7779	9.15532e-12	Al	1	2169.72A	-26.295	9.29603994250084e-13
7780	1.95039e-11	Li	2	1018.49A	-26.296	9.274659643930143e-13
7781	3.75615e-12	C	6	5288.52A	-26.298000000000002	9.232046453659597e-13
7782	2.16744e-11	N	6	916.494A	-26.298000000000002	9.232046453659597e-13
7783	2.1924299999999998e-12	N	1	9060.48A	-26.299	9.210813336029006e-13
7784	2.69498e-12	Fe	2	7370.92A	-26.299	9.210813336029006e-13
7785	3.94208e-12	Fe	2	5039.08A	-26.3	9.189629053213739e-13
7786	4.299180000000001e-12	Fe	2	4620.52A	-26.3	9.189629053213739e-13
7787	9.28723e-13	Ca	2	2.13890m	-26.3	9.189629053213739e-13
7788	4.75489e-12	Fe	2	4177.69A	-26.302	9.147406543019963e-13
7789	3.93021e-11	N	6	505.430A	-26.302	9.147406543019963e-13
7790	2.9592199999999996e-13	Fe	6	6.71275m	-26.303	9.126368091781832e-13
7791	1.42653e-10	Ca	7	139.250A	-26.304000000000002	9.105378027638823e-13
7792	1.91255e-11	N	6	1038.64A	-26.305	9.084436239303778e-13
7793	7.82877e-12	Fe	2	2537.37A	-26.305	9.084436239303778e-13
7794	6.80868e-12	Na	2	2917.52A	-26.305	9.084436239303778e-13
7795	1.20727e-10	Ar	6	164.540A	-26.305999999999997	9.063542615745343e-13
7796	4.3935e-11	V	9	452.133A	-26.305999999999997	9.063542615745343e-13
7797	1.41153e-10	F	5	140.730A	-26.305999999999997	9.063542615745343e-13
7798	6.40004e-14	K	5	31.0380m	-26.307	9.042697046187535e-13
7799	2.07657e-11	Si	1	956.599A	-26.308000000000003	9.02189942010922e-13
7800	1.08898e-11	O	5	1824.14A	-26.308000000000003	9.02189942010922e-13
7801	2.56893e-12	Zn	2	7732.57A	-26.308000000000003	9.02189942010922e-13
7802	2.96142e-12	Li	1	6707.76A	-26.311	8.959793101350053e-13
7803	2.35397e-11	N	6	843.872A	-26.311	8.959793101350053e-13
7804	7.93103e-11	Si	8	250.465A	-26.313000000000002	8.918626591432631e-13
7805	1.9252200000000002e-10	Ne	5	103.180A	-26.318	8.816535917050414e-13
7806	9.69632e-13	Ni	2	2.04866m	-26.318	8.816535917050414e-13
7807	1.5789200000000001e-12	N	1	1.25810m	-26.318	8.816535917050414e-13
7808	1.99272e-12	N	1	9968.51A	-26.318	8.816535917050414e-13
7809	2.55862e-11	S	10	776.375A	-26.319000000000003	8.796258447135007e-13
7810	9.73201e-11	Co	9	204.115A	-26.32	8.776027614106317e-13
7811	5.92179e-12	Fe	9	3354.47A	-26.32	8.776027614106317e-13
7812	3.06515e-11	Cr	5	648.076A	-26.32	8.776027614106317e-13
7813	5.16023e-11	B	4	384.953A	-26.322	8.735705429908046e-13
7814	6.771180000000001e-12	Fe	10	2933.68A	-26.323	8.71561386495426e-13
7815	7.1209e-11	Al	7	278.960A	-26.323	8.71561386495426e-13
7816	1.47712e-12	N	1	1.34481m	-26.326	8.655616001126073e-13
7817	4.94509e-11	Si	8	401.701A	-26.326999999999998	8.635708636747043e-13
7818	3.82212e-11	Fe	6	519.723A	-26.326999999999998	8.635708636747043e-13
7819	1.97442e-11	Fe	8	1006.09A	-26.329	8.596031159687328e-13
7820	5.17533e-12	Mg	1	3838.29A	-26.33	8.57626083664075e-13
7821	1.52862e-10	Ca	7	129.950A	-26.331999999999997	8.536856497411964e-13
7822	3.93041e-11	N	6	505.404A	-26.333000000000002	8.517222272311802e-13
7823	3.4700199999999998e-12	Fe	2	5724.60A	-26.334	8.497633204676403e-13
7824	1.0992500000000001e-10	Cl	9	180.709A	-26.335	8.478089190646271e-13
7825	2.57588e-12	Fe	2	7711.72A	-26.335	8.478089190646271e-13
7826	4.11092e-11	Na	7	483.212A	-26.343000000000004	8.32334662365689e-13
7827	6.0995e-12	Fe	2	3256.73A	-26.343000000000004	8.32334662365689e-13
7828	6.33142e-12	C	6	3137.44A	-26.344	8.304203457639758e-13
7829	8.56093e-12	Fe	9	2320.36A	-26.345	8.285104319682699e-13
7830	4.97619e-11	Na	7	399.190A	-26.346	8.266049108523917e-13
7831	3.31551e-12	Fe	2	5991.38A	-26.346	8.266049108523917e-13
7832	1.46536e-10	Fe	6	135.560A	-26.349	8.209146026710653e-13
7833	2.3908599999999998e-12	Cr	2	8308.49A	-26.35	8.190265514777856e-13
7834	6.26258e-11	Fe	9	317.193A	-26.351	8.171428426817567e-13
7835	4.1216e-11	Li	3	481.960A	-26.351999999999997	8.152634662957357e-13
7836	5.10103e-11	Fe	3	389.420A	-26.353	8.133884123554426e-13
7837	6.42926e-13	Ca	9	3.08970m	-26.353	8.133884123554426e-13
7838	7.6474e-11	N	6	259.754A	-26.355999999999998	8.077890859098206e-13
7839	7.46676e-12	Al	1	2660.39A	-26.357	8.059312225673877e-13
7840	5.5545e-11	N	6	357.628A	-26.36	8.00383231055176e-13
7841	3.35146e-11	Na	6	592.710A	-26.361	7.985424007062483e-13
7842	5.10673e-11	Mn	10	388.986A	-26.362	7.967058041496431e-13
7843	5.70615e-11	Fe	9	348.123A	-26.362	7.967058041496431e-13
7844	3.64907e-10	S	9	54.4370A	-26.365	7.912213199711158e-13
7845	2.02995e-12	Fe	9	9785.69A	-26.366999999999997	7.875859882232766e-13
7846	2.70147e-11	F	1	735.321A	-26.366999999999997	7.875859882232766e-13
7847	5.86941e-11	B	3	338.440A	-26.366999999999997	7.875859882232766e-13
7848	6.657390000000001e-13	Co	2	2.98382m	-26.37	7.821642844159899e-13
7849	1.18541e-11	Mg	1	1675.74A	-26.37	7.821642844159899e-13
7850	5.875769999999999e-12	Ni	5	3380.74A	-26.371	7.803653564815591e-13
7851	1.0116799999999998e-10	Mn	9	196.351A	-26.374000000000002	7.749933591535527e-13
7852	4.2529600000000003e-13	Fe	2	4.67073m	-26.374000000000002	7.749933591535527e-13
7853	2.89871e-11	N	6	685.285A	-26.378	7.678881773290977e-13
7854	3.1492900000000002e-12	Sc	3	6307.60A	-26.378	7.678881773290977e-13
7855	4.37713e-11	Al	7	453.824A	-26.38	7.643600516335758e-13
7856	1.99034e-12	N	1	9980.42A	-26.38	7.643600516335758e-13
7857	3.27813e-11	N	6	605.970A	-26.383000000000003	7.590982340491513e-13
7858	1.01421e-11	O	4	1958.61A	-26.385	7.556104944745045e-13
7859	1.18124e-11	Li	2	1681.66A	-26.386999999999997	7.521387796075958e-13
7860	4.32088e-11	Cl	7	459.732A	-26.386999999999997	7.521387796075958e-13
7861	3.82193e-11	O	6	519.749A	-26.389	7.486830158215629e-13
7862	2.54784e-11	F	1	779.660A	-26.389	7.486830158215629e-13
7863	1.55597e-10	Ne	7	127.666A	-26.39	7.469610926680328e-13
7864	2.18104e-10	O	7	91.0780A	-26.391	7.452431298278645e-13
7865	7.65499e-11	S	10	259.497A	-26.392	7.435291181925778e-13
7866	4.90788e-11	Si	8	404.746A	-26.392	7.435291181925778e-13
7867	7.602160000000001e-12	Si	2	2613.00A	-26.393	7.418190486746595e-13
7868	8.78426e-11	Cl	7	226.137A	-26.393	7.418190486746595e-13
7869	3.661480000000001e-12	Fe	2	5425.26A	-26.395	7.38410699745314e-13
7870	8.805719999999999e-13	Fe	2	2.25586m	-26.397	7.350180107568193e-13
7871	1.32855e-12	N	1	1.49520m	-26.397	7.350180107568193e-13
7872	3.06878e-11	F	6	647.308A	-26.397	7.350180107568193e-13
7873	6.72652e-12	O	5	2953.15A	-26.397	7.350180107568193e-13
7874	5.92456e-11	Fe	9	335.290A	-26.398000000000003	7.333275162427966e-13
7875	3.4950099999999997e-12	Fe	4	5683.66A	-26.399	7.316409097582767e-13
7876	1.70657e-11	N	1	1164.00A	-26.399	7.316409097582767e-13
7877	4.99505e-12	Cr	7	3976.83A	-26.4	7.299581823610275e-13
7878	8.33064e-11	Mn	8	238.451A	-26.401	7.282793251293901e-13
7879	1.20162e-11	Li	2	1653.14A	-26.401999999999997	7.266043291622425e-13
7880	7.990689999999999e-12	P	9	2485.95A	-26.403000000000002	7.249331855789049e-13
7881	6.90302e-11	Ne	3	287.765A	-26.403000000000002	7.249331855789049e-13
7882	6.00366e-12	S	2	3308.73A	-26.404	7.232658855191641e-13
7883	2.08594e-11	Ne	3	952.304A	-26.405	7.216024201431437e-13
7884	4.71717e-12	Fe	2	4211.10A	-26.406999999999996	7.182869581844655e-13
7885	3.92448e-11	Ca	9	506.167A	-26.409000000000002	7.149867293897568e-13
7886	3.85943e-11	Ar	2	514.700A	-26.410999999999998	7.117016637690218e-13
7887	4.5308e-12	Fe	2	4384.32A	-26.412	7.100647953649684e-13
7888	2.09751e-11	Ne	3	947.050A	-26.413	7.084316916537753e-13
7889	3.08473e-11	F	6	643.961A	-26.413	7.084316916537753e-13
7890	8.17645e-14	Ca	6	24.2947m	-26.413	7.084316916537753e-13
7891	9.54288e-12	N	6	2081.60A	-26.418000000000003	7.003223411373857e-13
7892	4.60655e-11	Mn	6	431.222A	-26.418000000000003	7.003223411373857e-13
7893	1.8250099999999997e-12	N	1	1.08846m	-26.419	6.987116444491334e-13
7894	1.53729e-11	N	6	1292.17A	-26.42	6.971046522604595e-13
7895	3.52094e-10	S	9	56.4180A	-26.42	6.971046522604595e-13
7896	8.42706e-11	Cr	9	235.722A	-26.421	6.955013560512631e-13
7897	2.7762400000000003e-12	Fe	2	7155.16A	-26.421	6.955013560512631e-13
7898	2.11614e-11	Zn	2	938.713A	-26.421	6.955013560512631e-13
7899	7.90471e-11	N	6	251.299A	-26.423000000000002	6.923058175887566e-13
7900	5.18742e-12	Mg	1	3829.35A	-26.425	6.891249612918281e-13
7901	5.89776e-12	Sc	2	3368.13A	-26.426	6.875400178625752e-13
7902	1.60417e-10	Ar	6	123.830A	-26.427	6.859587197020487e-13
7903	5.38094e-11	Fe	11	369.163A	-26.427	6.859587197020487e-13
7904	9.29175e-12	B	3	2137.86A	-26.428	6.843810584263691e-13
7905	2.34119e-10	Si	7	84.8478A	-26.43	6.812366130903814e-13
7906	1.4951400000000002e-10	Ca	7	132.860A	-26.43	6.812366130903814e-13
7907	1.45144e-12	N	1	1.36860m	-26.434	6.749909982805023e-13
7908	4.01437e-11	Ca	8	494.834A	-26.436	6.718896963519289e-13
7909	6.5774399999999995e-12	Fe	10	3020.09A	-26.436999999999998	6.703443929320391e-13
7910	3.59368e-12	Fe	2	5527.61A	-26.436999999999998	6.703443929320391e-13
7911	1.3376e-14	He	1	148.508m	-26.439	6.672644402157687e-13
7912	1.95762e-12	N	1	1.01473m	-26.439	6.672644402157687e-13
7913	7.755610000000001e-14	Si	3	25.6130m	-26.44	6.657297745897908e-13
7914	3.48842e-11	K	8	569.440A	-26.44	6.657297745897908e-13
7915	3.47697e-11	N	6	571.315A	-26.44	6.657297745897908e-13
7916	1.7419200000000001e-12	Na	1	1.14038m	-26.441999999999997	6.626710241188958e-13
7917	4.02859e-11	Ar	7	493.087A	-26.443	6.611469230567718e-13
7918	1.4822e-10	F	4	134.020A	-26.445	6.581092288760055e-13
7919	1.1711600000000001e-09	O	7	16.9613A	-26.445	6.581092288760055e-13
7920	9.22396e-12	Al	1	2153.57A	-26.451999999999998	6.475867900178884e-13
7921	6.375e-11	Cl	6	311.599A	-26.453000000000003	6.460973817314827e-13
7922	3.98501e-11	O	6	498.480A	-26.453000000000003	6.460973817314827e-13
7923	1.59528e-10	Ar	6	124.520A	-26.454	6.446113989890883e-13
7924	5.77412e-11	B	4	344.026A	-26.455	6.431288339121621e-13
7925	5.2934e-12	Ni	5	3752.69A	-26.455	6.431288339121621e-13
7926	1.80727e-12	Si	1	1.09914m	-26.456	6.416496786402867e-13
7927	3.08499e-12	Ca	1	6439.08A	-26.458000000000002	6.387015661604042e-13
7928	7.86141e-12	Fe	2	2526.83A	-26.458000000000002	6.387015661604042e-13
7929	5.14194e-11	Mn	10	386.322A	-26.46	6.357669990269726e-13
7930	1.73874e-11	N	6	1142.47A	-26.46	6.357669990269726e-13
7931	7.91319e-12	Mn	8	2510.30A	-26.46	6.357669990269726e-13
7932	8.49267e-11	Mn	8	233.901A	-26.462	6.328459150047732e-13
7933	4.11636e-12	Fe	2	4825.74A	-26.463	6.313904097901025e-13
7934	2.89902e-12	Mn	6	6852.12A	-26.463	6.313904097901025e-13
7935	4.38973e-11	V	10	452.521A	-26.465	6.284894343688702e-13
7936	4.29414e-11	Ca	8	462.595A	-26.467	6.256017877189719e-13
7937	1.9457900000000003e-12	Ni	2	1.02090m	-26.469	6.227274086002612e-13
7938	2.5578e-12	Fe	5	7766.24A	-26.469	6.227274086002612e-13
7939	9.40005e-11	Cr	9	211.323A	-26.469	6.227274086002612e-13
7940	1.4960700000000001e-10	O	7	132.777A	-26.469	6.227274086002612e-13
7941	5.57971e-12	Ni	5	3560.12A	-26.469	6.227274086002612e-13
7942	1.53224e-11	N	6	1296.43A	-26.471	6.198662360539794e-13
7943	5.51764e-12	Ni	5	3600.18A	-26.473000000000003	6.17018209401428e-13
7944	2.4375900000000004e-10	O	7	81.4923A	-26.475	6.141832682427219e-13
7945	4.36148e-11	Li	3	455.452A	-26.479	6.085524021935356e-13
7946	2.86228e-11	Mg	9	694.007A	-26.479	6.085524021935356e-13
7947	2.35578e-12	C	5	8432.23A	-26.48	6.071527705078569e-13
7948	4.90289e-11	Si	8	405.158A	-26.480999999999998	6.057563578857321e-13
7949	3.65343e-11	N	6	543.720A	-26.482	6.043631569235108e-13
7950	1.85945e-12	Fe	2	1.06830m	-26.484	6.015863604493303e-13
7951	7.63043e-11	Ar	8	260.332A	-26.485	6.002027502150774e-13
7952	2.4614599999999997e-14	Al	2	80.7020m	-26.485	6.002027502150774e-13
7953	4.84152e-12	Si	1	4102.94A	-26.485	6.002027502150774e-13
7954	6.01322e-12	Fe	2	3303.46A	-26.486	5.988223221960531e-13
7955	7.40358e-11	Na	5	268.309A	-26.489	5.947000583255915e-13
7956	1.0594400000000001e-10	C	5	187.499A	-26.489	5.947000583255915e-13
7957	1.48642e-11	N	1	1336.39A	-26.491	5.919676597565642e-13
7958	1.6557900000000002e-12	Fe	2	1.19970m	-26.491	5.919676597565642e-13
7959	3.0782099999999997e-12	Cr	5	6453.24A	-26.494	5.878925830504268e-13
7960	1.2503299999999998e-10	Co	10	158.874A	-26.497	5.838455589750153e-13
7961	5.8186e-11	Fe	9	341.396A	-26.498	5.825027514518854e-13
7962	9.009e-13	Ti	7	2.20496m	-26.498	5.825027514518854e-13
7963	2.08485e-11	Si	1	952.798A	-26.498	5.825027514518854e-13
7964	7.73177e-11	Fe	11	256.920A	-26.5	5.798263944173782e-13
7965	2.30791e-10	O	7	86.0711A	-26.500999999999998	5.784928307162223e-13
7966	5.82341e-11	Fe	11	341.114A	-26.503	5.758348975939443e-13
7967	1.56442e-11	N	6	1269.77A	-26.503	5.758348975939443e-13
7968	7.15749e-12	Fe	2	2775.34A	-26.504	5.745105140807301e-13
7969	1.74529e-11	N	6	1138.17A	-26.504	5.745105140807301e-13
7970	5.8732e-11	Ar	8	338.222A	-26.504	5.745105140807301e-13
7971	3.85228e-11	N	6	515.655A	-26.506999999999998	5.705556115201384e-13
7972	7.71317e-12	Al	1	2575.40A	-26.506999999999998	5.705556115201384e-13
7973	7.2385399999999996e-12	Fe	2	2744.26A	-26.511	5.653247262319794e-13
7974	6.12985e-13	Mn	8	3.24061m	-26.511999999999997	5.640245154421163e-13
7975	4.99747e-11	Na	7	397.490A	-26.513	5.627272950540779e-13
7976	1.51258e-11	N	1	1313.28A	-26.515	5.601417979884018e-13
7977	1.0365100000000001e-10	Cl	7	191.648A	-26.516	5.588535076027112e-13
7978	6.85896e-11	B	4	289.613A	-26.519000000000002	5.550063871165781e-13
7979	7.86717e-11	Mg	7	252.498A	-26.521	5.524563644005419e-13
7980	1.0721799999999999e-10	Cl	9	185.272A	-26.522	5.511857500215995e-13
7981	4.40293e-11	Al	7	451.165A	-26.523000000000003	5.499180579746257e-13
7982	7.40046e-12	V	2	2684.22A	-26.525	5.473914140073793e-13
7983	8.07972e-12	P	9	2458.56A	-26.526	5.461324486910786e-13
7984	3.45095e-11	Fe	8	575.623A	-26.528000000000002	5.436231980185513e-13
7985	1.08589e-11	O	5	1829.33A	-26.529	5.423728993585321e-13
7986	3.84104e-12	Fe	2	5171.64A	-26.53	5.411254763056293e-13
7987	8.85965e-12	Ca	6	2242.13A	-26.535	5.34931264199641e-13
7988	9.86483e-12	N	6	2013.66A	-26.535	5.34931264199641e-13
7989	1.11916e-11	P	1	1774.95A	-26.535	5.34931264199641e-13
7990	1.74358e-11	Cl	6	1139.29A	-26.537	5.32473478295025e-13
7991	1.93973e-11	N	6	1024.08A	-26.541	5.275917321028749e-13
7992	4.10959e-11	N	6	483.368A	-26.541	5.275917321028749e-13
7993	3.832369999999999e-12	He	1	5183.33A	-26.541999999999998	5.263783047912926e-13
7994	5.21151e-11	Al	8	381.165A	-26.544	5.239598161655628e-13
7995	7.64361e-11	B	4	259.883A	-26.545	5.227547420288339e-13
7996	3.91075e-11	N	6	507.946A	-26.545	5.227547420288339e-13
7997	7.99554e-11	C	5	248.444A	-26.546999999999997	5.203529021617068e-13
7998	1.21028e-11	O	1	1641.31A	-26.546999999999997	5.203529021617068e-13
7999	9.525530000000001e-13	Fe	2	2.08539m	-26.548000000000002	5.191561236969801e-13
8000	5.18343e-12	Mg	1	3832.30A	-26.551	5.155822780794784e-13
8001	6.46566e-14	V	4	30.7230m	-26.551	5.155822780794784e-13
8002	1.0398600000000001e-10	Ca	4	191.030A	-26.552	5.143964717456715e-13
8003	2.3213e-11	N	6	855.747A	-26.555	5.108553913417317e-13
8004	1.3016499999999998e-10	Ca	5	152.610A	-26.555999999999997	5.096804565457439e-13
8005	9.54378e-12	Li	3	2081.40A	-26.555999999999997	5.096804565457439e-13
8006	6.19158e-13	Fe	2	3.20830m	-26.557	5.085082240247954e-13
8007	2.57519e-12	C	6	7713.77A	-26.56	5.050076780330516e-13
8008	1.03555e-11	Fe	10	1918.25A	-26.563000000000002	5.015312296304111e-13
8009	2.53328e-12	B	3	7841.40A	-26.564	5.003777398112676e-13
8010	4.17187e-12	Fe	9	4761.53A	-26.564	5.003777398112676e-13
8011	2.00997e-12	Ni	2	9882.95A	-26.565	4.992269029450853e-13
8012	2.69434e-11	F	1	737.267A	-26.569000000000003	4.946499631878702e-13
8013	2.19704e-11	N	6	904.147A	-26.57	4.935122998423644e-13
8014	4.18002e-11	N	6	475.224A	-26.57	4.935122998423644e-13
8015	6.67503e-12	Fe	2	2975.94A	-26.570999999999998	4.923772530499447e-13
8016	8.02779e-12	Fe	2	2474.46A	-26.572	4.912448167927019e-13
8017	6.34163e-11	Fe	9	313.239A	-26.574	4.889877518813111e-13
8018	3.5097300000000002e-12	Fe	2	5659.83A	-26.575	4.878631112604335e-13
8019	6.70807e-12	Fe	2	2961.28A	-26.575	4.878631112604335e-13
8020	1.63597e-11	S	1	1214.23A	-26.575	4.878631112604335e-13
8021	8.246839999999999e-12	Cr	7	2408.74A	-26.576	4.867410572412026e-13
8022	1.90755e-11	N	6	1041.36A	-26.579	4.833903553716106e-13
8023	5.05933e-11	Ar	7	392.630A	-26.581	4.811693784323821e-13
8024	1.16766e-09	O	7	17.0122A	-26.583000000000002	4.789586059552574e-13
8025	6.75775e-12	Fe	2	2939.51A	-26.585	4.767579910549999e-13
8026	3.36614e-12	Fe	2	5901.26A	-26.585	4.767579910549999e-13
8027	3.94377e-12	Fe	2	5036.92A	-26.586	4.756614781034882e-13
8028	1.19598e-11	Mg	1	1660.94A	-26.586	4.756614781034882e-13
8029	3.9496100000000004e-14	Fe	2	50.2947m	-26.587	4.745674870617789e-13
8030	2.6317e-12	Sc	3	7548.15A	-26.587	4.745674870617789e-13
8031	3.08392e-12	Ni	2	6441.29A	-26.589000000000002	4.723870475201927e-13
8032	7.73256e-13	Fe	4	2.56894m	-26.589000000000002	4.723870475201927e-13
8033	9.02867e-12	Cr	7	2200.15A	-26.59	4.713005874598464e-13
8034	1.747e-12	N	5	1.13706m	-26.59	4.713005874598464e-13
8035	5.20026e-11	O	7	381.989A	-26.590999999999998	4.70216626188298e-13
8036	2.52229e-11	S	10	787.558A	-26.590999999999998	4.70216626188298e-13
8037	3.8702e-12	Fe	2	5132.67A	-26.592	4.691351579584893e-13
8038	1.65658e-12	Fe	2	1.19912m	-26.594	4.66979677701942e-13
8039	6.34774e-12	Na	2	3129.38A	-26.596	4.648341009775844e-13
8040	2.023e-11	Ar	7	981.932A	-26.596	4.648341009775844e-13
8041	1.97295e-11	S	1	1006.84A	-26.596999999999998	4.637650122122376e-13
8042	4.62335e-11	Mn	6	429.655A	-26.598000000000003	4.626983822828115e-13
8043	3.51281e-12	Fe	2	5654.86A	-26.599	4.616342055341557e-13
8044	1.84357e-12	N	1	1.07750m	-26.599	4.616342055341557e-13
8045	5.66888e-13	Cr	5	3.50413m	-26.6	4.605724763240995e-13
8046	8.74273e-13	Fe	2	2.27211m	-26.601999999999997	4.584563380160215e-13
8047	2.72826e-11	F	1	728.099A	-26.603	4.574019176984338e-13
8048	1.12789e-10	Ar	6	176.120A	-26.607	4.5320843171082295e-13
8049	1.69702e-11	S	1	1170.55A	-26.61	4.5008856681170104e-13
8050	1.2948799999999998e-12	Fe	4	1.53408m	-26.611	4.490533918338344e-13
8051	2.96135e-12	Li	1	6707.91A	-26.612	4.4802059769235303e-13
8052	8.282270000000001e-13	Fe	2	2.39843m	-26.612	4.4802059769235303e-13
8053	3.07377e-12	Ca	1	6462.57A	-26.612	4.4802059769235303e-13
8054	1.69684e-11	N	1	1170.67A	-26.615	4.4493644559141445e-13
8055	9.43438e-11	Cr	9	210.554A	-26.616	4.43913120163533e-13
8056	2.06239e-11	Cl	6	963.178A	-26.616999999999997	4.42892148318828e-13
8057	1.43778e-13	Co	3	13.8160m	-26.616999999999997	4.42892148318828e-13
8058	1.70381e-11	N	1	1165.88A	-26.618000000000002	4.4187352464419756e-13
8059	1.91687e-11	Be	2	1036.30A	-26.62	4.3984330021504884e-13
8060	5.95097e-13	Fe	2	3.33802m	-26.622	4.3782240381983476e-13
8061	1.9126e-11	N	6	1038.61A	-26.623	4.3681544023399166e-13
8062	4.598e-11	Mn	6	432.024A	-26.624000000000002	4.3581079260012897e-13
8063	2.2409599999999998e-12	N	1	8864.25A	-26.624000000000002	4.3581079260012897e-13
8064	3.55595e-12	Ca	6	5586.26A	-26.625	4.3480845559170853e-13
8065	1.0591700000000001e-10	C	5	187.548A	-26.625	4.3480845559170853e-13
8066	1.13069e-10	O	6	175.684A	-26.625999999999998	4.338084238944358e-13
8067	1.98292e-11	S	1	1001.78A	-26.625999999999998	4.338084238944358e-13
8068	8.92486e-11	Cr	9	222.574A	-26.625999999999998	4.338084238944358e-13
8069	1.1320600000000001e-10	O	6	175.471A	-26.625999999999998	4.338084238944358e-13
8070	1.13101e-10	O	6	175.635A	-26.627	4.3281069220623864e-13
8071	2.93351e-11	B	3	677.157A	-26.627	4.3281069220623864e-13
8072	1.49121e-10	F	5	133.210A	-26.627	4.3281069220623864e-13
8073	5.71799e-11	Si	10	347.403A	-26.628	4.3181525523724655e-13
8074	9.88447e-13	Fe	4	2.00966m	-26.629	4.308221077097518e-13
8075	9.48464e-11	Cr	9	209.438A	-26.631999999999998	4.2785634918109005e-13
8076	1.13166e-11	Li	2	1755.33A	-26.633000000000003	4.268723068848535e-13
8077	7.62368e-12	Si	2	2605.62A	-26.636	4.2393373859381724e-13
8078	2.34067e-13	Co	3	8.48665m	-26.636999999999997	4.2295871805158735e-13
8079	2.43929e-11	N	6	814.353A	-26.636999999999997	4.2295871805158735e-13
8080	4.85882e-12	Mn	8	4088.33A	-26.638	4.2198593999436933e-13
8081	1.93229e-11	Fe	10	1028.03A	-26.638	4.2198593999436933e-13
8082	3.83062e-11	B	2	518.570A	-26.638	4.2198593999436933e-13
8083	1.47931e-13	F	5	13.4282m	-26.642	4.181171496420259e-13
8084	1.37328e-10	Ar	6	144.650A	-26.642	4.181171496420259e-13
8085	2.94807e-11	Ne	3	673.812A	-26.644000000000002	4.161960758412493e-13
8086	3.6151400000000003e-12	Co	8	5494.79A	-26.644000000000002	4.161960758412493e-13
8087	5.24994e-11	Ca	9	378.375A	-26.644000000000002	4.161960758412493e-13
8088	1.15117e-10	C	5	172.558A	-26.644000000000002	4.161960758412493e-13
8089	6.90792e-11	Ne	3	287.561A	-26.644000000000002	4.161960758412493e-13
8090	5.37675e-11	Fe	6	369.451A	-26.645	4.1523885142951284e-13
8091	2.62745e-10	O	7	75.6035A	-26.645	4.1523885142951284e-13
8092	4.37569e-11	Al	7	453.973A	-26.646	4.142838285728275e-13
8093	6.06484e-11	Ne	6	327.535A	-26.647	4.13331002207764e-13
8094	4.56544e-12	Fe	2	4351.05A	-26.647	4.13331002207764e-13
8095	1.69118e-11	S	1	1174.59A	-26.649	4.114319187569419e-13
8096	1.10205e-10	Ar	8	180.250A	-26.649	4.114319187569419e-13
8097	1.22669e-11	Fe	8	1619.36A	-26.651	4.095415608019944e-13
8098	2.16486e-11	N	6	917.587A	-26.651	4.095415608019944e-13
8099	6.00889e-13	Fe	2	3.30584m	-26.651	4.095415608019944e-13
8100	1.19403e-10	Ar	10	166.365A	-26.651	4.095415608019944e-13
8101	5.715169999999999e-12	Fe	2	3475.74A	-26.653000000000002	4.076598882529026e-13
8102	7.71272e-11	Fe	11	257.555A	-26.656	4.048535773214453e-13
8103	1.8399999999999998e-10	Li	3	107.959A	-26.659000000000002	4.0206658489854936e-13
8104	2.09069e-11	Si	1	950.137A	-26.662	3.992987779965504e-13
8105	1.7011e-11	N	1	1167.74A	-26.666999999999998	3.9472804268122475e-13
8106	1.53283e-11	N	6	1295.93A	-26.668000000000003	3.938201933756052e-13
8107	2.8632e-11	Ne	3	693.786A	-26.671	3.9110915423355213e-13
8108	1.54977e-10	O	7	128.177A	-26.671	3.9110915423355213e-13
8109	6.19741e-13	Ti	9	3.20528m	-26.673000000000002	3.893121708998495e-13
8110	2.3768e-12	Cr	2	8357.64A	-26.673000000000002	3.893121708998495e-13
8111	2.20096e-11	P	8	902.537A	-26.673000000000002	3.893121708998495e-13
8112	9.28537e-12	V	2	2139.33A	-26.674	3.884167777536787e-13
8113	2.67645e-12	N	1	7421.94A	-26.676	3.866321647662368e-13
8114	1.22348e-11	O	7	1623.61A	-26.679000000000002	3.839706076650732e-13
8115	3.76046e-11	B	3	528.246A	-26.679000000000002	3.839706076650732e-13
8116	7.5112e-11	Fe	7	264.465A	-26.680999999999997	3.822064229735757e-13
8117	6.9427800000000004e-12	Fe	2	2861.17A	-26.683000000000003	3.8045034397444116e-13
8118	4.96083e-11	Mn	6	400.426A	-26.683000000000003	3.8045034397444116e-13
8119	3.7704e-10	B	4	52.6853A	-26.684	3.795753324646144e-13
8120	3.0589e-11	Cr	5	649.400A	-26.689	3.752303695633318e-13
8121	5.04964e-11	Sc	9	393.383A	-26.689	3.752303695633318e-13
8122	1.8274000000000003e-10	Al	6	108.704A	-26.689	3.752303695633318e-13
8123	1.19374e-12	V	8	1.66405m	-26.69	3.7436736366149536e-13
8124	6.83822e-12	Na	2	2904.92A	-26.691	3.7350634261815696e-13
8125	1.9498099999999997e-12	Co	2	1.01879m	-26.691	3.7350634261815696e-13
8126	5.53923e-11	Fe	11	358.614A	-26.691	3.7350634261815696e-13
8127	2.95326e-12	O	1	6726.28A	-26.695	3.700820158861317e-13
8128	6.831310000000001e-12	Fe	2	2907.86A	-26.695999999999998	3.6923085086917474e-13
8129	1.5009e-10	F	4	132.350A	-26.697	3.683816434774303e-13
8130	2.88972e-11	Cr	5	687.418A	-26.698	3.6753438920848825e-13
8131	2.58464e-12	Fe	2	7685.58A	-26.699	3.6668908357029084e-13
8132	1.9814200000000002e-10	O	7	100.254A	-26.701999999999998	3.641648136744237e-13
8133	6.94523e-11	Na	6	286.016A	-26.704	3.624916283403287e-13
8134	1.89747e-12	Cr	9	1.04689m	-26.705	3.6165792073028917e-13
8135	3.4524e-12	Fe	2	5753.81A	-26.706	3.608261305945404e-13
8136	1.48553e-11	N	1	1337.20A	-26.706	3.608261305945404e-13
8137	2.6533e-11	F	1	748.671A	-26.706999999999997	3.5999625352301987e-13
8138	2.95738e-11	F	1	671.691A	-26.709	3.583422209830657e-13
8139	6.990289999999999e-12	Na	2	2841.72A	-26.709	3.583422209830657e-13
8140	1.49591e-11	N	1	1327.92A	-26.709	3.583422209830657e-13
8141	5.06761e-12	Fe	9	3919.89A	-26.71	3.5751805674511916e-13
8142	1.43939e-11	P	1	1380.06A	-26.71	3.5751805674511916e-13
8143	7.72494e-11	S	10	257.147A	-26.71	3.5751805674511916e-13
8144	2.0053900000000002e-12	N	1	9905.52A	-26.71	3.5751805674511916e-13
8145	3.30464e-14	Fe	2	60.1108m	-26.712	3.558754104850831e-13
8146	2.4250500000000003e-10	O	7	81.9135A	-26.712	3.558754104850831e-13
8147	1.11421e-11	P	1	1782.83A	-26.714000000000002	3.5424031149904814e-13
8148	3.25166e-10	B	4	61.0903A	-26.715999999999998	3.5261272511044876e-13
8149	2.66715e-12	N	1	7447.81A	-26.717	3.5180173834733816e-13
8150	4.72835e-12	Mn	10	4201.14A	-26.717	3.5180173834733816e-13
8151	1.63599e-12	N	1	1.21421m	-26.719	3.501853561846229e-13
8152	4.02337e-11	Ca	8	493.727A	-26.721	3.485764006233485e-13
8153	1.33574e-11	S	1	1487.15A	-26.721999999999998	3.4777469714895256e-13
8154	1.79523e-12	Co	3	1.10652m	-26.723000000000003	3.4697483754137534e-13
8155	1.1625499999999999e-09	O	7	17.0870A	-26.723000000000003	3.4697483754137534e-13
8156	3.87327e-11	B	2	512.860A	-26.724	3.461768175598521e-13
8157	7.25615e-12	Fe	9	2737.60A	-26.725	3.453806329733519e-13
8158	5.5394e-12	Cl	2	3586.03A	-26.726	3.445862795605889e-13
8159	2.0167e-12	C	1R	9850.00A	-26.726	3.445862795605889e-13
8160	7.29746e-11	O	5	272.211A	-26.726999999999997	3.437937531099776e-13
8161	1.3875700000000002e-10	Ca	7	143.160A	-26.728	3.43003049419616e-13
8162	2.72802e-12	Fe	2	7281.63A	-26.729	3.422141642972831e-13
8163	6.2275099999999996e-12	Na	2	3189.79A	-26.730999999999998	3.40641833035942e-13
8164	6.16612e-12	Ni	7	3221.55A	-26.732	3.398583785605899e-13
8165	1.90814e-11	N	6	1041.04A	-26.732	3.398583785605899e-13
8166	5.81208e-11	Mg	8	341.779A	-26.733	3.3907672598052905e-13
8167	1.47834e-10	Fe	6	134.370A	-26.734	3.382968711515154e-13
8168	7.47476e-11	Cl	7	265.754A	-26.735	3.3751880993883873e-13
8169	4.83071e-12	Mn	5	4112.12A	-26.735	3.3751880993883873e-13
8170	2.31249e-11	Li	2	859.008A	-26.735	3.3751880993883873e-13
8171	1.4955e-11	Si	6	1328.28A	-26.736	3.3674253821729074e-13
8172	1.1257299999999999e-12	Ni	2	1.76458m	-26.74	3.3365526406996695e-13
8173	2.8229e-11	Al	9	703.691A	-26.741	3.32887878257336e-13
8174	1.7453400000000001e-12	Na	1	1.13814m	-26.741999999999997	3.3212225738310026e-13
8175	5.42941e-11	Fe	9	365.868A	-26.741999999999997	3.3212225738310026e-13
8176	1.67405e-12	Fe	2	1.18661m	-26.744	3.3059629422215434e-13
8177	9.00618e-13	Na	1	2.20565m	-26.744	3.3059629422215434e-13
8178	1.98988e-11	S	1	998.273A	-26.746	3.290773422250726e-13
8179	1.7194900000000003e-10	Ne	7	115.525A	-26.746	3.290773422250726e-13
8180	1.35734e-11	Fe	10	1463.49A	-26.746	3.290773422250726e-13
8181	1.9813900000000002e-10	Be	3	100.255A	-26.749000000000002	3.268119897354246e-13
8182	2.16991e-11	N	6	915.449A	-26.75	3.260603430170105e-13
8183	2.11633e-11	Li	2	938.630A	-26.75	3.260603430170105e-13
8184	3.83239e-11	Ti	9	518.331A	-26.75	3.260603430170105e-13
8185	1.95234e-12	Fe	5	1.01747m	-26.750999999999998	3.2531042503807676e-13
8186	3.75999e-12	Fe	2	5283.11A	-26.752	3.245622318226303e-13
8187	1.26174e-11	Mn	10	1574.37A	-26.753	3.2381575940382763e-13
8188	3.83463e-11	N	6	518.027A	-26.754	3.230710038239465e-13
8189	1.14649e-13	F	6	17.3263m	-26.756	3.21586627395553e-13
8190	2.0393900000000003e-12	N	1	9740.38A	-26.756999999999998	3.208469986770246e-13
8191	5.75578e-12	Mn	8	3451.22A	-26.756999999999998	3.208469986770246e-13
8192	1.23904e-11	Fe	10	1603.21A	-26.756999999999998	3.208469986770246e-13
8193	1.2062799999999998e-10	Mg	5	164.676A	-26.756999999999998	3.208469986770246e-13
8194	4.82475e-12	Ni	5	4117.20A	-26.758000000000003	3.2010907105733863e-13
8195	2.12627e-12	Co	2	9342.40A	-26.758000000000003	3.2010907105733863e-13
8196	1.00999e-11	Fe	7	1966.80A	-26.76	3.186383034738406e-13
8197	1.46558e-10	Ne	7	135.540A	-26.763	3.164448128214908e-13
8198	5.64497e-12	Ni	5	3518.97A	-26.763	3.164448128214908e-13
8199	2.20009e-12	N	1	9028.92A	-26.765	3.149908809753027e-13
8200	7.51158e-11	Mg	5	264.451A	-26.765	3.149908809753027e-13
8201	1.20321e-11	Mg	1	1650.95A	-26.766	3.142664220525834e-13
8202	5.77726e-11	Cl	7	343.839A	-26.766	3.142664220525834e-13
8203	1.8108400000000002e-12	Fe	6	1.09697m	-26.766	3.142664220525834e-13
8204	2.44702e-10	Si	7	81.1781A	-26.766	3.142664220525834e-13
8205	1.29857e-10	Fe	8	152.972A	-26.772	3.099545250931827e-13
8206	5.72399e-14	Fe	1	34.7038m	-26.773000000000003	3.0924164946755423e-13
8207	5.12944e-11	Ne	6	387.264A	-26.774	3.085304134103722e-13
8208	1.73337e-11	N	6	1146.00A	-26.775	3.078208131507287e-13
8209	2.16545e-11	N	6	917.334A	-26.775	3.078208131507287e-13
8210	3.7592800000000005e-12	Fe	2	5284.11A	-26.776	3.0711284492639145e-13
8211	5.01851e-11	Mg	6	395.824A	-26.776999999999997	3.064065049837883e-13
8212	3.059e-12	Ca	1	6493.78A	-26.779	3.049986949726088e-13
8213	1.18477e-12	Ni	2	1.67665m	-26.78	3.042972174399664e-13
8214	2.87235e-11	Al	9	691.574A	-26.781999999999996	3.0289909872474133e-13
8215	6.43812e-11	Fe	11	308.544A	-26.781999999999996	3.0289909872474133e-13
8216	7.32753e-12	V	2	2710.94A	-26.783	3.0220245012946504e-13
8217	2.34119e-10	Si	7	84.8478A	-26.783	3.0220245012946504e-13
8218	5.06187e-11	Al	9	392.433A	-26.783	3.0220245012946504e-13
8219	5.58008e-11	Mg	8	355.989A	-26.787	2.994318414131389e-13
8220	1.4424899999999998e-10	Fe	6	137.710A	-26.787	2.994318414131389e-13
8221	6.91932e-11	Al	8	287.087A	-26.788	2.9874316728839257e-13
8222	1.7802e-11	Li	3	1115.86A	-26.789	2.9805607707018013e-13
8223	2.7487e-10	O	7	72.2684A	-26.79	2.973705671156202e-13
8224	7.7743e-12	Sc	2	2555.14A	-26.791	2.966866337902023e-13
8225	1.1581399999999998e-10	Ar	10	171.520A	-26.791	2.966866337902023e-13
8226	3.25508e-13	Fe	11	6.10261m	-26.791999999999998	2.9600427346778493e-13
8227	5.57178e-11	Fe	11	356.519A	-26.793000000000003	2.9532348253055434e-13
8228	3.8992900000000004e-12	Co	8	5094.38A	-26.795	2.9396659438203355e-13
8229	4.21584e-11	Si	8	471.186A	-26.796	2.9329048997665507e-13
8230	1.68304e-11	S	1	1180.27A	-26.796999999999997	2.9261594056825826e-13
8231	1.85872e-11	N	6	1068.72A	-26.799	2.912714924450551e-13
8232	9.44614e-12	Mn	8	2102.92A	-26.8	2.90601586602121e-13
8233	6.37574e-11	Fe	9	311.563A	-26.802	2.892663935947009e-13
8234	1.18453e-10	C	5	167.699A	-26.803	2.886010993511521e-13
8235	2.74443e-11	F	1	723.809A	-26.804000000000002	2.879373352419027e-13
8236	2.07955e-11	Ne	3	955.228A	-26.804000000000002	2.879373352419027e-13
8237	4.39289e-11	Cl	6	452.196A	-26.805	2.872750977477438e-13
8238	2.5162900000000003e-10	O	7	78.9433A	-26.805	2.872750977477438e-13
8239	9.1978e-11	Cr	9	215.970A	-26.805999999999997	2.8661438335755576e-13
8240	8.913689999999999e-12	Mg	2	2228.53A	-26.805999999999997	2.8661438335755576e-13
8241	4.08795e-10	B	5	48.5927A	-26.807	2.8595518856829434e-13
8242	5.01199e-11	Na	7	396.339A	-26.808000000000003	2.852975098849744e-13
8243	3.75608e-11	Al	7	528.861A	-26.808000000000003	2.852975098849744e-13
8244	1.8274000000000003e-10	Al	6	108.704A	-26.813000000000002	2.820317362947107e-13
8245	8.42343e-11	O	5	235.824A	-26.814	2.8138308130121994e-13
8246	2.11891e-12	Ni	2	9374.87A	-26.815	2.80735918172813e-13
8247	1.35686e-10	F	4	146.400A	-26.815	2.80735918172813e-13
8248	1.04562e-10	Mn	9	189.977A	-26.816999999999997	2.7944605379437605e-13
8249	5.05495e-11	Fe	3	392.971A	-26.822	2.7624726126809824e-13
8250	5.80749e-11	Mg	8	342.049A	-26.823	2.756119101979864e-13
8251	9.54884e-12	N	6	2080.30A	-26.824	2.749780203947861e-13
8252	7.86667e-11	C	5	252.514A	-26.825	2.7434558849767894e-13
8253	5.57294e-12	Fe	9	3564.45A	-26.829	2.718303730239053e-13
8254	2.68316e-12	N	1	7403.39A	-26.831	2.7058142590868235e-13
8255	5.04456e-12	Fe	2	3937.79A	-26.831	2.7058142590868235e-13
8256	1.4683500000000002e-10	Ne	7	135.284A	-26.835	2.681007204849572e-13
8257	3.66904e-12	Fe	2	5414.07A	-26.836	2.674841059387157e-13
8258	1.31327e-10	Ar	7	151.260A	-26.836	2.674841059387157e-13
8259	6.32522e-11	Fe	9	314.052A	-26.837	2.668689095665746e-13
8260	1.11799e-09	O	7	17.7680A	-26.837	2.668689095665746e-13
8261	2.23636e-10	Si	7	88.8250A	-26.839000000000002	2.656427583052616e-13
8262	4.74474e-11	B	4	418.662A	-26.839000000000002	2.656427583052616e-13
8263	1.60435e-11	Li	2	1238.17A	-26.84	2.6503179691516e-13
8264	1.04809e-12	Ni	2	1.89531m	-26.84	2.6503179691516e-13
8265	3.3637699999999995e-12	Ni	4	5905.42A	-26.84	2.6503179691516e-13
8266	2.72421e-11	F	1	729.182A	-26.84	2.6503179691516e-13
8267	7.7062e-11	Fe	11	257.772A	-26.843000000000004	2.632073308582809e-13
8268	1.33927e-11	S	1	1483.23A	-26.843000000000004	2.632073308582809e-13
8269	3.77035e-11	B	2	526.859A	-26.845	2.6199800302297133e-13
8270	3.90311e-11	B	2	508.940A	-26.846	2.613954243373993e-13
8271	3.54515e-11	Cr	9	560.328A	-26.846	2.613954243373993e-13
8272	1.39567e-11	Li	3	1423.29A	-26.849	2.595959908932711e-13
8273	6.0845e-12	Fe	2	3264.76A	-26.851	2.584032556579004e-13
8274	1.3202399999999998e-10	Si	6	150.461A	-26.851999999999997	2.5780894466184413e-13
8275	2.43737e-11	S	9	814.996A	-26.854	2.5662442015807824e-13
8276	3.92589e-12	Ni	4	5059.86A	-26.854	2.5662442015807824e-13
8277	4.30669e-11	V	10	461.246A	-26.854	2.5662442015807824e-13
8278	2.8413899999999997e-13	Co	8	6.99110m	-26.857	2.5485783007570403e-13
8279	1.70627e-11	N	1	1164.21A	-26.862	2.5194049661889003e-13
8280	3.98876e-11	Ca	9	498.011A	-26.863000000000003	2.5136104955614965e-13
8281	4.3345300000000005e-12	Fe	2	4582.83A	-26.865	2.5020615043935963e-13
8282	7.03363e-11	Al	9	282.421A	-26.865	2.5020615043935963e-13
8283	3.52173e-13	Mn	10	5.64054m	-26.866	2.496306922621438e-13
8284	1.0581199999999999e-09	N	7	18.7733A	-26.866	2.496306922621438e-13
8285	7.43596e-11	Fe	10	267.140A	-26.87	2.4734206431902713e-13
8286	2.78509e-11	N	6	713.243A	-26.871	2.467731933570968e-13
8287	7.81352e-12	Fe	2	2542.32A	-26.872	2.4620563076207004e-13
8288	2.17718e-11	Fe	8	912.394A	-26.875999999999998	2.439484039715337e-13
8289	3.5285900000000006e-14	S	1	56.2957m	-26.875999999999998	2.439484039715337e-13
8290	1.05114e-10	Ca	4	188.980A	-26.878	2.4282756286752203e-13
8291	3.34866e-12	Fe	2	5932.05A	-26.878	2.4282756286752203e-13
8292	5.53813e-11	Ti	10	358.685A	-26.88	2.4171187156060054e-13
8293	4.00373e-12	Fe	9	4961.49A	-26.881	2.411559496826793e-13
8294	8.93257e-11	P	8	222.382A	-26.881999999999998	2.406013063895989e-13
8295	5.15881e-11	Na	7	385.059A	-26.883000000000003	2.400479387406899e-13
8296	1.66182e-11	S	1	1195.34A	-26.883000000000003	2.400479387406899e-13
8297	1.69759e-11	N	1	1170.16A	-26.884	2.3949584380205994e-13
8298	6.23527e-11	Fe	9	318.582A	-26.885	2.389450186465508e-13
8299	7.46912e-11	C	5	265.955A	-26.886	2.383954603537462e-13
8300	5.76423e-12	Ni	5	3446.16A	-26.89	2.362098376359083e-13
8301	1.24647e-10	Ne	7	159.366A	-26.891	2.3566657008486194e-13
8302	7.23858e-13	Mn	8	2.74425m	-26.897	2.3243310352376914e-13
8303	8.93796e-12	Mg	2	2222.48A	-26.899	2.3136517041938673e-13
8304	1.38038e-11	Si	3	1439.06A	-26.901999999999997	2.297724637891391e-13
8305	1.10727e-10	Ar	8	179.400A	-26.903000000000002	2.292440017870869e-13
8306	4.48264e-12	Mn	5	4431.42A	-26.904	2.2871675521391534e-13
8307	8.91976e-12	Mg	2	2227.02A	-26.904	2.2871675521391534e-13
8308	4.09265e-11	Ca	8	485.369A	-26.906	2.27665897178995e-13
8309	1.51371e-10	F	4	131.230A	-26.908	2.266198673981661e-13
8310	4.2382e-12	Li	2	4687.01A	-26.908	2.266198673981661e-13
8311	5.15614e-11	Na	7	385.258A	-26.909000000000002	2.260986561666082e-13
8312	7.42766e-11	Na	5	267.439A	-26.91	2.255786436876198e-13
8313	2.78535e-12	Fe	2	7131.76A	-26.91	2.255786436876198e-13
8314	4.28372e-11	Al	8	463.720A	-26.91	2.255786436876198e-13
8315	3.69936e-11	B	2	536.970A	-26.913	2.2402577122720274e-13
8316	1.88828e-13	Co	2	10.5199m	-26.92	2.204438468642698e-13
8317	1.91683e-11	Be	2	1036.32A	-26.921	2.199368400857723e-13
8318	4.5007400000000005e-12	Fe	2	4413.60A	-26.923000000000002	2.18926322096553e-13
8319	6.99391e-11	Al	9	284.025A	-26.924	2.1842280552816897e-13
8320	2.66546e-12	Fe	2	7452.54A	-26.924	2.1842280552816897e-13
8321	7.6356e-12	Si	2	2601.56A	-26.924	2.1842280552816897e-13
8322	3.36334e-11	N	6	590.616A	-26.924	2.1842280552816897e-13
8323	8.2522e-11	Fe	11	240.717A	-26.925	2.1792044701575472e-13
8324	6.6566e-12	Na	2	2984.17A	-26.925	2.1792044701575472e-13
8325	1.20839e-11	Mg	1	1643.88A	-26.926	2.1741924389585898e-13
8326	3.1964e-12	Zn	2	6214.63A	-26.929000000000002	2.159225403485209e-13
8327	1.71251e-11	N	6	1159.96A	-26.929000000000002	2.159225403485209e-13
8328	1.80051e-11	Li	2	1103.27A	-26.932	2.144361400359344e-13
8329	5.78221e-11	Si	9	343.545A	-26.932	2.144361400359344e-13
8330	1.48446e-10	N	7	133.816A	-26.933000000000003	2.1394295059971138e-13
8331	7.60366e-11	O	7	261.248A	-26.933000000000003	2.1394295059971138e-13
8332	1.28406e-12	Co	2	1.54700m	-26.936999999999998	2.1198150983881215e-13
8333	6.64533e-13	Fe	2	2.98924m	-26.94	2.1052223938942264e-13
8334	2.72491e-11	Cl	7	728.996A	-26.941	2.1003805167489493e-13
8335	9.80061e-11	S	9	202.686A	-26.941	2.1003805167489493e-13
8336	3.6377199999999996e-12	Ca	6	5460.69A	-26.944000000000003	2.085921598974018e-13
8337	5.64071e-12	Fe	2	3521.63A	-26.945	2.0811241124252312e-13
8338	3.30016e-11	Al	8	601.925A	-26.945	2.0811241124252312e-13
8339	4.63266e-13	Fe	7	4.28791m	-26.945	2.0811241124252312e-13
8340	6.16257e-11	Sc	9	322.340A	-26.945	2.0811241124252312e-13
8341	6.04627e-12	Fe	2	3285.41A	-26.945999999999998	2.076337659789319e-13
8342	6.04455e-12	S	2	3286.34A	-26.945999999999998	2.076337659789319e-13
8343	7.0108899999999994e-12	Fe	2	2833.37A	-26.945999999999998	2.076337659789319e-13
8344	1.37429e-10	Mg	5	144.543A	-26.947	2.0715622156889686e-13
8345	6.93649e-11	Al	9	286.376A	-26.947	2.0715622156889686e-13
8346	1.18426e-10	C	5	167.738A	-26.953000000000003	2.043139316542749e-13
8347	6.044949999999999e-13	Fe	2	3.28612m	-26.953000000000003	2.043139316542749e-13
8348	5.69106e-11	Fe	11	349.047A	-26.955	2.0337519440905705e-13
8349	5.95105e-11	Mn	10	333.797A	-26.955	2.0337519440905705e-13
8350	3.45727e-12	Fe	2	5745.70A	-26.956999999999997	2.0244077026969589e-13
8351	5.06231e-11	Al	9	392.399A	-26.956999999999997	2.0244077026969589e-13
8352	7.63275e-11	Ar	8	260.253A	-26.958000000000002	2.019751694183602e-13
8353	2.9952900000000003e-12	He	1	6631.90A	-26.959	2.015106394192701e-13
8354	1.5105200000000001e-12	Al	1	1.31507m	-26.959	2.015106394192701e-13
8355	5.61328e-11	Mg	8	353.883A	-26.96	2.0104717780952872e-13
8356	4.64872e-12	Co	3	4273.11A	-26.961	2.005847821319121e-13
8357	9.93143e-11	Ar	8	200.016A	-26.961	2.005847821319121e-13
8358	3.76641e-12	Ni	2	5274.11A	-26.963	1.9966317877237997e-13
8359	2.55884e-10	O	7	77.6307A	-26.964000000000002	1.9920396620421678e-13
8360	7.04005e-12	B	4	2821.64A	-26.965	1.9874580979565392e-13
8361	1.7214799999999998e-10	Ne	7	115.392A	-26.965	1.9874580979565392e-13
8362	1.28191e-10	Ca	8	154.960A	-26.965	1.9874580979565392e-13
8363	1.53264e-11	Al	1	1296.09A	-26.965999999999998	1.9828870711759002e-13
8364	1.14247e-11	Fe	9	1738.73A	-26.967	1.9783265574651057e-13
8365	3.92454e-11	B	2	506.160A	-26.968000000000004	1.9737765326447666e-13
8366	6.2004199999999995e-12	Li	2	3203.73A	-26.968000000000004	1.9737765326447666e-13
8367	4.96546e-11	V	10	400.053A	-26.969	1.969236972591152e-13
8368	1.46733e-10	Ne	7	135.378A	-26.973000000000003	1.951182899507231e-13
8369	2.22047e-12	Fe	2	8946.05A	-26.973000000000003	1.951182899507231e-13
8370	2.56738e-10	O	7	77.3725A	-26.975	1.9422180284131626e-13
8371	5.185229999999999e-13	Cr	7	3.83097m	-26.975	1.9422180284131626e-13
8372	8.12996e-12	Si	1	2443.36A	-26.975	1.9422180284131626e-13
8373	4.00026e-12	Fe	2	4965.79A	-26.976	1.9377510509051365e-13
8374	2.0653499999999997e-10	O	7	96.1797A	-26.978	1.9288478935495764e-13
8375	3.76114e-11	B	3	528.151A	-26.98	1.9199856424863345e-13
8376	2.05167e-12	Fe	2	9682.08A	-26.98	1.9199856424863345e-13
8377	2.7549e-11	F	1	721.059A	-26.98	1.9199856424863345e-13
8378	2.70214e-11	F	1	735.137A	-26.982	1.9111641097680544e-13
8379	9.93392e-11	Si	7	199.966A	-26.983	1.906768554290956e-13
8380	9.50055e-10	N	7	20.9087A	-26.984	1.9023831083109192e-13
8381	1.50463e-11	N	6	1320.22A	-26.984	1.9023831083109192e-13
8382	1.39803e-11	Li	2	1420.89A	-26.986	1.8936424518907305e-13
8383	4.25007e-11	K	9	467.391A	-26.987	1.8892871951084882e-13
8384	3.18734e-12	Cr	5	6232.30A	-26.99	1.8762814335384111e-13
8385	8.34667e-11	B	4	237.993A	-26.991	1.8719661059903393e-13
8386	5.60813e-11	N	6	354.208A	-26.991	1.8719661059903393e-13
8387	1.44458e-10	O	7	137.510A	-26.994	1.8590795819590482e-13
8388	1.66928e-16	O	6	1.19000c	-26.995	1.8548038175717428e-13
8389	8.12623e-11	Fe	7	244.449A	-26.997	1.8462817681352107e-13
8390	7.47152e-11	Cl	7	265.869A	-26.997	1.8462817681352107e-13
8391	2.8744099999999997e-12	Ni	2	6910.79A	-27.0	1.8335720538420548e-13
8392	6.7004199999999994e-12	Fe	2	2964.66A	-27.000999999999998	1.829354955141478e-13
8393	1.63556e-11	Li	3	1214.54A	-27.002	1.8251475554987516e-13
8394	8.27666e-12	Al	1	2400.06A	-27.003	1.8209498326066767e-13
8395	4.69884e-11	K	8	422.753A	-27.005	1.8125833281020468e-13
8396	2.92219e-11	Mg	8	679.779A	-27.006999999999998	1.804255264193842e-13
8397	1.67877e-11	N	1	1183.28A	-27.008000000000003	1.8001055922383545e-13
8398	5.84902e-13	Mg	1	3.39620m	-27.008000000000003	1.8001055922383545e-13
8399	3.73865e-11	N	6	531.327A	-27.009	1.795965464263551e-13
8400	1.11121e-11	P	1	1787.65A	-27.011	1.7877137525041933e-13
8401	5.28629e-11	Fe	9	375.773A	-27.011	1.7877137525041933e-13
8402	6.05196e-11	Ne	6	328.232A	-27.011999999999997	1.7836021249698997e-13
8403	2.59879e-11	Cl	6	764.374A	-27.011999999999997	1.7836021249698997e-13
8404	5.6833e-12	Fe	2	3495.23A	-27.013	1.7794999539164906e-13
8405	2.27913e-12	Fe	2	8715.79A	-27.013	1.7794999539164906e-13
8406	9.26664e-12	N	6	2143.65A	-27.015	1.771323894305272e-13
8407	1.14727e-10	F	6	173.146A	-27.017	1.7631854002756758e-13
8408	4.63961e-11	Mg	8	428.149A	-27.018	1.7591301863860313e-13
8409	5.92091e-12	Ni	7	3354.97A	-27.018	1.7591301863860313e-13
8410	3.75644e-12	Ni	4	5288.11A	-27.019000000000002	1.7550842992295186e-13
8411	1.4752700000000003e-10	Ca	7	134.650A	-27.019000000000002	1.7550842992295186e-13
8412	5.9941199999999995e-12	Fe	2	3313.99A	-27.021	1.7470204193616755e-13
8413	1.96215e-12	Li	2	1.01238m	-27.023000000000003	1.7389935896563385e-13
8414	1.87994e-11	N	6	1056.66A	-27.025	1.7310036398835162e-13
8415	1.40078e-11	S	1	1418.10A	-27.025	1.7310036398835162e-13
8416	1.17289e-11	Fe	8	1693.63A	-27.026	1.7270224419888515e-13
8417	5.9054e-12	Mn	8	3363.78A	-27.026	1.7270224419888515e-13
8418	5.62246e-12	Na	2	3533.06A	-27.026999999999997	1.7230504005952682e-13
8419	2.35113e-10	O	7	84.4888A	-27.028000000000002	1.7190874946433563e-13
8420	6.140619999999999e-12	Fe	2	3234.93A	-27.029	1.715133703122239e-13
8421	2.2228900000000003e-10	O	7	89.3632A	-27.03	1.7111890050692651e-13
8422	4.22795e-11	Al	8	469.837A	-27.033	1.6994092628157374e-13
8423	3.33798e-13	Ni	2	5.95104m	-27.033	1.6994092628157374e-13
8424	3.1941e-12	Mn	5	6219.12A	-27.034000000000002	1.6955007299718948e-13
8425	2.0473500000000002e-10	O	7	97.0252A	-27.034000000000002	1.6955007299718948e-13
8426	1.89507e-11	Ar	1	1048.22A	-27.038	1.6799562858451682e-13
8427	1.3082899999999999e-12	N	5	1.51835m	-27.038	1.6799562858451682e-13
8428	1.4959e-11	N	1	1327.92A	-27.039	1.676092493606819e-13
8429	2.76972e-12	Fe	2	7172.00A	-27.04	1.672237587844035e-13
8430	1.82403e-11	Al	8	1089.04A	-27.041999999999998	1.6645543540388065e-13
8431	3.3991800000000005e-12	Fe	2	5843.89A	-27.045	1.6530956424648658e-13
8432	8.99508e-13	Na	1	2.20837m	-27.046999999999997	1.645500357909748e-13
8433	2.4460599999999998e-12	Co	2	8121.00A	-27.048000000000002	1.6417158121065715e-13
8434	6.54127e-11	S	9	303.679A	-27.048000000000002	1.6417158121065715e-13
8435	2.2462e-12	N	1	8843.57A	-27.048000000000002	1.6417158121065715e-13
8436	5.04849e-11	V	10	393.473A	-27.051	1.6304143199494556e-13
8437	6.42603e-11	Al	7	309.125A	-27.052	1.6266644710707722e-13
8438	5.04393e-12	Fe	2	3938.29A	-27.054000000000002	1.6191906267170937e-13
8439	6.7445399999999995e-12	Fe	2	2945.26A	-27.055999999999997	1.6117511215590264e-13
8440	9.65375e-11	Fe	10	205.769A	-27.055999999999997	1.6117511215590264e-13
8441	1.39177e-12	Fe	9	1.42728m	-27.055999999999997	1.6117511215590264e-13
8442	2.13725e-11	N	6	929.442A	-27.055999999999997	1.6117511215590264e-13
8443	1.29588e-10	Fe	8	153.290A	-27.057	1.608044196845508e-13
8444	2.74189e-11	F	1	724.480A	-27.059	1.600655904880695e-13
8445	7.56203e-11	B	4	262.687A	-27.06	1.5969744984574246e-13
8446	3.99596e-11	N	6	497.113A	-27.06	1.5969744984574246e-13
8447	6.4998099999999995e-12	Na	2	3056.16A	-27.065	1.5786940825382905e-13
8448	2.95965e-11	Ne	3	671.177A	-27.069000000000003	1.564220528192113e-13
8449	5.19197e-11	O	7	382.599A	-27.07	1.5606229208098275e-13
8450	3.18373e-12	Fe	2	6239.37A	-27.07	1.5606229208098275e-13
8451	1.2949200000000003e-10	Fe	8	153.402A	-27.070999999999998	1.5570335876949132e-13
8452	3.18427e-12	Sc	3	6238.32A	-27.070999999999998	1.5570335876949132e-13
8453	2.38228e-11	N	6	833.841A	-27.072	1.5534525098170693e-13
8454	2.8804e-11	Mg	8	689.642A	-27.072	1.5534525098170693e-13
8455	4.09172e-11	Ne	7	485.479A	-27.072	1.5534525098170693e-13
8456	4.88272e-11	B	4	406.832A	-27.074	1.5463150438702283e-13
8457	2.0659699999999998e-13	Ni	2	9.61508m	-27.075	1.5427586179591096e-13
8458	1.23893e-11	Fe	10	1603.35A	-27.076	1.5392103716005935e-13
8459	6.51146e-11	Al	9	305.069A	-27.076999999999998	1.5356702859822564e-13
8460	5.22647e-11	Fe	9	380.074A	-27.078000000000003	1.5321383423348787e-13
8461	6.95026e-11	Al	7	285.809A	-27.08	1.5250988060921433e-13
8462	1.01953e-10	F	6	194.840A	-27.08	1.5250988060921433e-13
8463	1.3201e-12	Mg	1	1.50477m	-27.081999999999997	1.5180916135804693e-13
8464	4.49655e-14	Co	3	44.1771m	-27.085	1.5076411444199822e-13
8465	7.8482e-12	Fe	2	2531.09A	-27.086	1.5041736660093315e-13
8466	1.1789e-11	Cl	7	1685.01A	-27.086	1.5041736660093315e-13
8467	1.08595e-11	Cr	2	1829.22A	-27.089000000000002	1.493819007326004e-13
8468	1.52276e-10	F	4	130.450A	-27.09	1.4903833189485056e-13
8469	2.6024e-10	O	7	76.3313A	-27.09	1.4903833189485056e-13
8470	8.39838e-11	Fe	10	236.527A	-27.090999999999998	1.4869555324350006e-13
8471	4.86135e-11	V	10	408.620A	-27.092	1.483535629611695e-13
8472	9.09779e-12	Cl	7	2183.44A	-27.093000000000004	1.4801235923466035e-13
8473	1.80333e-12	Fe	9	1.10154m	-27.093000000000004	1.4801235923466035e-13
8474	1.0805200000000001e-10	O	7	183.841A	-27.095	1.473323042171628e-13
8475	6.44097e-11	B	4	308.408A	-27.095	1.473323042171628e-13
8476	1.6033999999999999e-10	Ca	7	123.890A	-27.095	1.473323042171628e-13
8477	2.68233e-12	N	1	7405.68A	-27.096999999999998	1.4665537376864743e-13
8478	1.62262e-11	N	6	1224.22A	-27.1	1.45645805276813e-13
8479	4.5601e-12	Fe	2	4356.14A	-27.1	1.45645805276813e-13
8480	1.18814e-12	Al	1	1.67189m	-27.101	1.4531082922016427e-13
8481	4.75784e-11	Si	9	417.510A	-27.101	1.4531082922016427e-13
8482	6.3950300000000005e-12	Ni	7	3106.23A	-27.104	1.4431051650789867e-13
8483	2.52541e-11	Na	7	786.585A	-27.104	1.4431051650789867e-13
8484	1.43977e-10	Fe	6	137.970A	-27.105	1.4397861153019572e-13
8485	1.9977400000000003e-12	Co	2	9943.48A	-27.105	1.4397861153019572e-13
8486	2.63755e-10	O	7	75.3142A	-27.108	1.4298746974000063e-13
8487	9.84953e-13	Fe	2	2.01679m	-27.109	1.4265860768542365e-13
8488	4.03982e-11	Ne	3	491.716A	-27.11	1.4233050199258451e-13
8489	1.92461e-12	Fe	2	1.03213m	-27.112	1.416765527377813e-13
8490	3.70464e-12	Fe	2	5362.05A	-27.116	1.4037765429487816e-13
8491	1.92558e-11	S	1	1031.61A	-27.118000000000002	1.3973267756022079e-13
8492	1.04437e-11	N	6	1902.06A	-27.118000000000002	1.3973267756022079e-13
8493	8.34828e-10	N	6	23.7947A	-27.12	1.3909066422447826e-13
8494	5.5355800000000005e-12	Ni	5	3588.51A	-27.12	1.3909066422447826e-13
8495	8.673510000000001e-12	Fe	7	2290.24A	-27.121	1.3877076457388405e-13
8496	6.564130000000001e-12	Ni	7	3026.21A	-27.123	1.3813317082685677e-13
8497	4.05462e-11	Mg	8	489.921A	-27.124000000000002	1.3781547334996628e-13
8498	2.79676e-12	Ni	2	7102.66A	-27.124000000000002	1.3781547334996628e-13
8499	6.45675e-11	Si	8	307.654A	-27.125	1.3749850655699747e-13
8500	1.99793e-11	N	6	994.252A	-27.125999999999998	1.371822687674229e-13
8501	2.88606e-11	Al	9	688.289A	-27.127	1.368667583045801e-13
8502	9.29252e-12	B	3	2137.68A	-27.127	1.368667583045801e-13
8503	4.94482e-13	Cr	5	4.01723m	-27.13	1.3592457416762758e-13
8504	3.6495400000000005e-10	S	9	54.4300A	-27.13	1.3592457416762758e-13
8505	1.27396e-10	C	5	155.927A	-27.13	1.3592457416762758e-13
8506	2.76209e-11	F	1	719.181A	-27.133000000000003	1.349888759806513e-13
8507	5.92141e-11	P	8	335.469A	-27.133000000000003	1.349888759806513e-13
8508	8.81369e-13	Fe	2	2.25382m	-27.134	1.3467841018123125e-13
8509	5.37944e-11	Fe	9	369.266A	-27.135	1.3436865843333406e-13
8510	8.27183e-13	Ti	9	2.40146m	-27.135	1.3436865843333406e-13
8511	6.6086e-11	Al	9	300.585A	-27.135	1.3436865843333406e-13
8512	7.22562e-11	B	4	274.917A	-27.136	1.3405961909468897e-13
8513	5.18151e-12	Mn	8	3833.72A	-27.136999999999997	1.3375129052679908e-13
8514	5.62284e-12	Fe	10	3532.82A	-27.138	1.3344367109493487e-13
8515	1.67749e-11	S	1	1184.18A	-27.138	1.3344367109493487e-13
8516	6.90973e-12	Fe	2	2874.85A	-27.139	1.3313675916813303e-13
8517	1.67485e-12	Fe	2	1.18604m	-27.14	1.3283055311917386e-13
8518	1.40869e-12	N	1	1.41014m	-27.14	1.3283055311917386e-13
8519	4.64728e-11	Mg	7	427.443A	-27.141	1.3252505132458552e-13
8520	3.17986e-11	Si	10	624.695A	-27.142	1.3222025216462578e-13
8521	5.78665e-11	Al	7	343.281A	-27.146	1.310080496064879e-13
8522	2.25524e-11	N	6	880.813A	-27.146	1.310080496064879e-13
8523	5.4703900000000005e-12	Na	2	3631.27A	-27.148000000000003	1.304061222949549e-13
8524	1.7336400000000002e-13	Fe	6	11.4582m	-27.148000000000003	1.304061222949549e-13
8525	6.27821e-11	Fe	9	316.403A	-27.149	1.301061965365289e-13
8526	5.2113e-11	B	4	381.180A	-27.151	1.2950841286346367e-13
8527	2.9661799999999998e-12	Mn	8	6696.98A	-27.151999999999997	1.29210551779436e-13
8528	2.9005900000000003e-12	Ni	2	6848.42A	-27.153000000000002	1.289133757568892e-13
8529	2.8425900000000003e-12	Fe	11	6988.16A	-27.154	1.2861688322022984e-13
8530	1.3917899999999999e-12	N	1	1.42726m	-27.154	1.2861688322022984e-13
8531	6.07275e-11	Ne	6	327.108A	-27.156	1.280259423202858e-13
8532	3.10903e-11	Si	10	638.929A	-27.158	1.274377165471459e-13
8533	1.20603e-10	Ca	8	164.710A	-27.158	1.274377165471459e-13
8534	3.73003e-12	Fe	2	5325.55A	-27.162	1.2626936053910243e-13
8535	5.26296e-11	Fe	9	377.439A	-27.162	1.2626936053910243e-13
8536	5.77682e-12	Cr	7	3438.65A	-27.162	1.2626936053910243e-13
8537	7.36076e-12	P	4	2698.70A	-27.163	1.2597894906869516e-13
8538	2.59849e-11	Cl	6	764.462A	-27.163	1.2597894906869516e-13
8539	4.67194e-11	Mn	6	425.186A	-27.163	1.2597894906869516e-13
8540	2.10473e-11	Si	3	943.800A	-27.164	1.2568920552613499e-13
8541	3.2863400000000003e-12	Fe	2	6044.55A	-27.165	1.2540012837523158e-13
8542	4.60432e-12	Fe	2	4314.31A	-27.165	1.2540012837523158e-13
8543	8.26374e-12	Li	3	2403.81A	-27.166	1.251117160833246e-13
8544	4.60264e-14	Fe	2	43.1589m	-27.166	1.251117160833246e-13
8545	1.69873e-11	B	4	1169.37A	-27.168000000000003	1.2453687996348675e-13
8546	9.39829e-12	Fe	9	2113.63A	-27.168000000000003	1.2453687996348675e-13
8547	3.95171e-13	Fe	6	5.02679m	-27.169	1.2425045308783305e-13
8548	2.68868e-12	Fe	2	7388.18A	-27.17	1.2396468497571186e-13
8549	1.51282e-11	N	1	1313.08A	-27.171	1.236795741120111e-13
8550	1.55444e-12	Ni	2	1.27792m	-27.175	1.2254567296091277e-13
8551	3.73444e-11	Sc	9	531.926A	-27.176	1.2226382573428106e-13
8552	4.0451e-12	He	1	4910.75A	-27.177	1.219826267382814e-13
8553	6.76615e-11	Ti	10	293.586A	-27.177	1.219826267382814e-13
8554	7.18814e-12	Fe	2	2763.50A	-27.178	1.2170207448202574e-13
8555	2.48338e-11	B	4	799.896A	-27.179000000000002	1.2142216747805384e-13
8556	1.0253200000000001e-10	Ca	4	193.740A	-27.182	1.2058630315651062e-13
8557	5.56914e-12	Ni	5	3566.88A	-27.184	1.2003225942038355e-13
8558	9.1103e-10	O	7	21.8044A	-27.186	1.1948076128399393e-13
8559	2.95315e-12	O	1	6726.54A	-27.186	1.1948076128399393e-13
8560	8.20114e-11	Fe	11	242.216A	-27.186999999999998	1.1920596315860863e-13
8561	3.85329e-11	Si	4	515.520A	-27.188000000000002	1.1893179705137148e-13
8562	6.54667e-12	Li	2	3034.28A	-27.191	1.1811307631925945e-13
8563	1.62238e-10	Ca	6	122.440A	-27.191999999999997	1.1784142378200388e-13
8564	8.90657e-11	O	7	223.032A	-27.193	1.1757039602824453e-13
8565	8.64943e-11	Si	8	229.662A	-27.193	1.1757039602824453e-13
8566	3.64425e-10	S	9	54.5090A	-27.195	1.1703020912667936e-13
8567	1.39935e-12	Fe	2	1.41955m	-27.197	1.1649250415847905e-13
8568	2.34972e-11	Fe	8	845.396A	-27.198	1.1622457883376325e-13
8569	6.97817e-12	Ca	2	2846.66A	-27.199	1.1595726972019466e-13
8570	2.55363e-11	Na	7	777.891A	-27.199	1.1595726972019466e-13
8571	4.51426e-11	Mn	10	440.038A	-27.199	1.1595726972019466e-13
8572	2.94211e-11	Cl	6	675.178A	-27.2	1.1569057540052787e-13
8573	4.61789e-11	Mn	6	430.163A	-27.2	1.1569057540052787e-13
8574	8.39955e-11	Fe	11	236.494A	-27.2	1.1569057540052787e-13
8575	7.03802e-12	Ca	2	2822.45A	-27.201	1.1542449446077425e-13
8576	6.99373e-12	Ca	2	2840.33A	-27.201	1.1542449446077425e-13
8577	4.41724e-12	Li	3	4497.03A	-27.203000000000003	1.1489416708131534e-13
8578	1.00979e-10	C	5	196.719A	-27.205	1.14366276334834e-13
8579	1.59788e-11	N	1	1243.18A	-27.205	1.14366276334834e-13
8580	4.97916e-11	Mn	6	398.952A	-27.205	1.14366276334834e-13
8581	2.0461e-12	N	1	9708.45A	-27.209	1.1331776001098693e-13
8582	5.89299e-11	Ar	8	337.086A	-27.21	1.1305713639519012e-13
8583	9.92548e-11	Ar	8	200.136A	-27.21	1.1305713639519012e-13
8584	3.1314e-12	Mn	5	6343.62A	-27.212	1.1253768603802303e-13
8585	1.93218e-11	Fe	10	1028.08A	-27.213	1.1227885654257772e-13
8586	4.11e-12	Fe	2	4833.20A	-27.214000000000002	1.1202062233845277e-13
8587	2.72868e-11	F	1	727.987A	-27.214000000000002	1.1202062233845277e-13
8588	7.02952e-12	B	4	2825.86A	-27.215999999999998	1.1150593433078658e-13
8589	6.06979e-11	Cr	9	327.267A	-27.218000000000004	1.1099361109970703e-13
8590	7.80233e-11	Fe	11	254.597A	-27.218000000000004	1.1099361109970703e-13
8591	9.211839999999999e-12	S	10	2156.40A	-27.22	1.1048364178005813e-13
8592	2.6886299999999996e-10	O	7	73.8832A	-27.221999999999998	1.0997601555659566e-13
8593	1.0651799999999999e-10	Fe	11	186.490A	-27.223000000000003	1.0972307773976439e-13
8594	5.32789e-12	Fe	2	3728.39A	-27.223000000000003	1.0972307773976439e-13
8595	1.97759e-11	Cl	7	1004.48A	-27.224	1.094707216637705e-13
8596	1.23251e-11	Fe	10	1611.71A	-27.224	1.094707216637705e-13
8597	1.33023e-10	Ar	8	149.331A	-27.224	1.094707216637705e-13
8598	4.11166e-11	Na	7	483.125A	-27.225	1.092189459906445e-13
8599	1.09791e-10	O	7	180.930A	-27.225	1.092189459906445e-13
8600	7.01793e-11	Mg	7	283.053A	-27.226999999999997	1.0871713051651252e-13
8601	1.41201e-10	Ne	7	140.682A	-27.229	1.0821762067504898e-13
8602	8.83034e-11	Mg	5	224.957A	-27.232	1.0747265581432016e-13
8603	6.2054099999999995e-12	Si	3	3201.15A	-27.234	1.0697886381472977e-13
8604	2.541e-10	O	7	78.1758A	-27.234	1.0697886381472977e-13
8605	7.84882e-12	B	4	2530.88A	-27.235	1.067328192556207e-13
8606	1.1320399999999999e-10	Fe	10	175.475A	-27.236	1.0648734058329352e-13
8607	2.38699e-10	Be	3	83.2198A	-27.238000000000003	1.059980756959669e-13
8608	2.73718e-11	Cl	7	725.726A	-27.241999999999997	1.0502627949672706e-13
8609	7.17017e-11	Si	8	277.043A	-27.247	1.0382405361679353e-13
8610	2.75321e-11	F	1	721.501A	-27.247	1.0382405361679353e-13
8611	1.32403e-10	Ar	6	150.030A	-27.248	1.0358526491979081e-13
8612	6.42686e-11	Al	7	309.085A	-27.248	1.0358526491979081e-13
8613	2.78893e-11	Al	9	712.262A	-27.249000000000002	1.033470254215511e-13
8614	2.30442e-10	O	7	86.2017A	-27.250999999999998	1.0287218897177904e-13
8615	6.51684e-12	Ni	7	3048.17A	-27.250999999999998	1.0287218897177904e-13
8616	8.4735e-12	Ca	2	2344.30A	-27.252	1.0263558950270942e-13
8617	4.13494e-12	Mn	8	4804.05A	-27.253	1.0239953419731829e-13
8618	2.004e-12	N	1	9912.40A	-27.256	1.01694620762185e-13
8619	3.16819e-12	Fe	2	6269.97A	-27.258000000000003	1.0122737642218743e-13
8620	5.63595e-11	Mg	8	352.460A	-27.259	1.0099455991700658e-13
8621	5.37444e-11	O	7	369.610A	-27.264	9.983848474947272e-14
8622	3.69182e-13	Na	6	5.38067m	-27.264	9.983848474947272e-14
8623	1.0909200000000002e-12	Co	3	1.82090m	-27.265	9.960886260649566e-14
8624	4.06598e-11	Cl	7	488.553A	-27.265	9.960886260649566e-14
8625	3.08435e-12	Fe	2	6440.40A	-27.266	9.937976857979318e-14
8626	2.35913e-11	Be	2	842.025A	-27.268	9.892316001946665e-14
8627	1.02696e-10	Ca	4	193.430A	-27.27	9.846864938490934e-14
8628	2.76722e-11	F	1	717.849A	-27.271	9.82421777758444e-14
8629	2.11575e-12	S	9	9388.86A	-27.271	9.82421777758444e-14
8630	1.67139e-10	Ca	7	118.850A	-27.272	9.801622703702711e-14
8631	9.91655e-12	C	3	2003.16A	-27.273000000000003	9.779079597048675e-14
8632	3.87019e-11	Fe	8	513.269A	-27.275	9.734148807614142e-14
8633	3.22601e-12	Mn	5	6157.60A	-27.275	9.734148807614142e-14
8634	5.89038e-11	Fe	10	337.236A	-27.275	9.734148807614142e-14
8635	1.67121e-11	S	1	1188.63A	-27.275	9.734148807614142e-14
8636	1.3190799999999999e-12	N	5	1.50593m	-27.276	9.711760886614834e-14
8637	1.61382e-10	Ca	7	123.090A	-27.283	9.55648056892556e-14
8638	2.88058e-12	Cr	4	6895.98A	-27.283	9.55648056892556e-14
8639	1.15191e-12	Ni	2	1.72448m	-27.285	9.512572529123129e-14
8640	2.72365e-10	O	7	72.9332A	-27.285	9.512572529123129e-14
8641	9.96441e-11	Si	7	199.354A	-27.285	9.512572529123129e-14
8642	2.00777e-11	Li	2	989.377A	-27.287	9.468866228438502e-14
8643	5.14093e-11	Ne	6	386.398A	-27.288	9.447088440440287e-14
8644	2.61595e-10	Be	4	75.9358A	-27.29	9.403683011813274e-14
8645	3.57427e-11	Na	7	555.763A	-27.29	9.403683011813274e-14
8646	7.31364e-12	Fe	9	2716.08A	-27.291	9.382055141053137e-14
8647	2.40095e-11	O	7	827.359A	-27.291999999999998	9.36047701301548e-14
8648	3.73554e-13	Ni	9	5.31770m	-27.298000000000002	9.232046453659596e-14
8649	1.26986e-10	Ca	8	156.430A	-27.299	9.210813336029005e-14
8650	9.55381e-11	Ni	11	207.922A	-27.299	9.210813336029005e-14
8651	5.15112e-11	Ne	6	385.634A	-27.301	9.168493492896987e-14
8652	4.42871e-11	Fe	8	448.538A	-27.303	9.126368091781832e-14
8653	2.62209e-10	O	7	75.7582A	-27.303	9.126368091781832e-14
8654	3.08805e-12	Fe	2	6432.68A	-27.305999999999997	9.063542615745344e-14
8655	1.81161e-11	Li	2	1096.51A	-27.307	9.042697046187535e-14
8656	1.40216e-10	Fe	6	141.670A	-27.31	8.980447557577413e-14
8657	2.01396e-11	Si	9	986.339A	-27.311	8.959793101350053e-14
8658	4.58444e-12	Li	2	4333.02A	-27.311999999999998	8.939186149053867e-14
8659	2.26573e-12	N	1	8767.35A	-27.314	8.898114319481906e-14
8660	4.6774900000000005e-12	Sc	2	4246.82A	-27.315	8.877649224447447e-14
8661	8.8303e-11	Cr	9	224.958A	-27.315	8.877649224447447e-14
8662	4.11903e-11	Ti	10	482.260A	-27.316	8.857231197825506e-14
8663	4.62395e-11	Mn	6	429.599A	-27.316	8.857231197825506e-14
8664	7.70195e-11	Fe	11	257.915A	-27.316999999999997	8.836860131361665e-14
8665	1.43623e-10	Ar	6	138.310A	-27.316999999999997	8.836860131361665e-14
8666	9.70889e-13	Fe	2	2.04601m	-27.318	8.816535917050413e-14
8667	3.5953e-12	Fe	2	5525.12A	-27.32	8.776027614106316e-14
8668	2.5890900000000002e-12	Fe	2	7672.37A	-27.320999999999998	8.755843310702411e-14
8669	1.06273e-11	Ca	8	1869.19A	-27.323	8.715613864954258e-14
8670	1.69607e-11	N	1	1171.20A	-27.323	8.715613864954258e-14
8671	4.60726e-12	Fe	10	4311.56A	-27.325	8.67556925671957e-14
8672	1.19e-11	Cl	7	1669.28A	-27.325	8.67556925671957e-14
8673	1.63348e-12	N	1	1.21608m	-27.326999999999998	8.635708636747044e-14
8674	1.4523e-11	B	1	1367.79A	-27.328000000000003	8.615847058035406e-14
8675	8.103780000000001e-12	Fe	2	2451.26A	-27.33	8.57626083664075e-14
8676	1.03544e-11	Fe	10	1918.45A	-27.333000000000002	8.517222272311802e-14
8677	2.6348900000000003e-12	Co	2	7539.01A	-27.336	8.458590126601129e-14
8678	1.85021e-12	N	1	1.07363m	-27.336	8.458590126601129e-14
8679	1.36525e-10	Ca	8	145.500A	-27.337	8.439135909158743e-14
8680	3.54271e-12	Fe	2	5607.14A	-27.339000000000002	8.400361601742369e-14
8681	7.16978e-11	Si	8	277.058A	-27.339000000000002	8.400361601742369e-14
8682	1.9711300000000002e-13	Ni	2	10.0777m	-27.34	8.381041306190932e-14
8683	8.67864e-12	P	2	2288.89A	-27.34	8.381041306190932e-14
8684	4.09082e-11	Mg	8	485.586A	-27.342	8.342533919229394e-14
8685	7.1326e-12	Fe	2	2785.02A	-27.345	8.285104319682698e-14
8686	4.72806e-12	Mn	5	4201.40A	-27.345	8.285104319682698e-14
8687	8.89068e-11	Al	6	223.430A	-27.346999999999998	8.247037723134717e-14
8688	5.29027e-11	Fe	9	375.490A	-27.348000000000003	8.22807006271842e-14
8689	1.0127e-11	Fe	9	1961.53A	-27.35	8.190265514777856e-14
8690	4.63709e-11	Mg	8	428.382A	-27.351	8.171428426817566e-14
8691	1.12016e-11	P	2	1773.36A	-27.351	8.171428426817566e-14
8692	3.4396900000000003e-12	Mn	6	5775.07A	-27.351999999999997	8.152634662957356e-14
8693	8.6964e-12	Al	1	2284.22A	-27.351999999999997	8.152634662957356e-14
8694	9.08043e-11	O	7	218.761A	-27.354	8.115176709195547e-14
8695	1.68768e-11	S	1	1177.03A	-27.354	8.115176709195547e-14
8696	2.22664e-14	Al	1	89.2128m	-27.357	8.059312225673878e-14
8697	2.0040200000000002e-10	N	7	99.1229A	-27.357	8.059312225673878e-14
8698	7.71294e-11	Fe	11	257.547A	-27.358	8.040776321920689e-14
8699	9.69363e-11	O	7	204.923A	-27.358	8.040776321920689e-14
8700	6.47848e-11	Na	4	306.622A	-27.359	8.022283049563124e-14
8701	3.09719e-10	S	8	64.1371A	-27.361	7.985424007062483e-14
8702	1.26037e-10	Li	2	157.608A	-27.364	7.930452734859549e-14
8703	1.18262e-11	P	1	1679.70A	-27.366	7.894015614329449e-14
8704	1.05833e-10	C	5	187.696A	-27.366999999999997	7.875859882232766e-14
8705	9.722980000000001e-12	Mn	8	2043.04A	-27.369	7.83967359307601e-14
8706	1.46536e-10	Fe	6	135.560A	-27.371	7.80365356481559e-14
8707	1.4603799999999999e-12	N	1	1.36023m	-27.374000000000002	7.749933591535527e-14
8708	4.08846e-11	Na	6	485.867A	-27.374000000000002	7.749933591535527e-14
8709	4.10921e-11	Na	7	483.413A	-27.374000000000002	7.749933591535527e-14
8710	2.42984e-10	O	7	81.7521A	-27.375	7.732109238895587e-14
8711	1.2909100000000002e-10	F	6	153.880A	-27.375	7.732109238895587e-14
8712	2.32219e-13	Fe	3	8.55418m	-27.375	7.732109238895587e-14
8713	2.95061e-11	Ne	3	673.232A	-27.375	7.732109238895587e-14
8714	4.53187e-12	He	1	4383.28A	-27.375999999999998	7.714325881129123e-14
8715	1.472e-10	Li	2	134.949A	-27.375999999999998	7.714325881129123e-14
8716	8.76431e-12	Mn	8	2266.52A	-27.378	7.678881773290978e-14
8717	1.79297e-11	N	6	1107.91A	-27.38	7.643600516335758e-14
8718	6.407890000000001e-17	S	6	3.10000c	-27.38	7.643600516335758e-14
8719	1.21135e-11	O	7	1639.86A	-27.381	7.626020722982265e-14
8720	7.02779e-11	Al	7	282.656A	-27.381	7.626020722982265e-14
8721	2.53328e-12	Fe	2	7841.39A	-27.381	7.626020722982265e-14
8722	2.1785e-11	C	3	911.841A	-27.381999999999998	7.608481362031561e-14
8723	8.46268e-11	Fe	11	234.730A	-27.383000000000003	7.590982340491512e-14
8724	5.24727e-11	Ca	9	378.567A	-27.383000000000003	7.590982340491512e-14
8725	5.3027e-11	Fe	9	374.610A	-27.383000000000003	7.590982340491512e-14
8726	8.10209e-11	Fe	7	245.177A	-27.384	7.573523565584298e-14
8727	6.816810000000001e-12	Li	3	2914.04A	-27.386	7.538726385622083e-14
8728	4.23224e-12	Li	2	4693.60A	-27.386	7.538726385622083e-14
8729	4.3948199999999995e-13	Mg	3	4.51997m	-27.388	7.504089084179075e-14
8730	2.58382e-11	C	3	768.800A	-27.388	7.504089084179075e-14
8731	8.84837e-12	S	10	2244.98A	-27.39	7.469610926680328e-14
8732	4.86359e-12	Fe	2	4084.32A	-27.39	7.469610926680328e-14
8733	3.656280000000001e-12	Fe	2	5432.97A	-27.39	7.469610926680328e-14
8734	1.0645299999999998e-10	C	5	186.602A	-27.392	7.435291181925778e-14
8735	1.9657799999999997e-12	N	1	1.01051m	-27.393	7.418190486746595e-14
8736	1.4433e-11	P	1	1376.32A	-27.396	7.36712402263154e-14
8737	4.5045599999999995e-12	Fe	2	4409.85A	-27.397	7.350180107568193e-14
8738	4.73211e-12	Fe	2	4197.80A	-27.4	7.299581823610276e-14
8739	5.12605e-11	Al	7	387.520A	-27.405	7.216024201431437e-14
8740	8.50973e-13	Ni	2	2.33432m	-27.405	7.216024201431437e-14
8741	7.59518e-11	O	7	261.540A	-27.408	7.166349440235411e-14
8742	2.7609e-11	F	1	719.492A	-27.409000000000002	7.149867293897568e-14
8743	1.16336e-11	Fe	8	1707.51A	-27.41	7.133423055444428e-14
8744	1.3481600000000001e-13	Co	2	14.7345m	-27.41	7.133423055444428e-14
8745	1.5136700000000002e-12	Al	1	1.31234m	-27.410999999999998	7.117016637690217e-14
8746	1.68887e-10	Ca	7	117.620A	-27.410999999999998	7.117016637690217e-14
8747	2.74465e-11	F	1	723.751A	-27.410999999999998	7.117016637690217e-14
8748	2.57255e-11	B	4	772.170A	-27.412	7.100647953649684e-14
8749	2.5948e-12	Fe	2	7655.49A	-27.412	7.100647953649684e-14
8750	4.7324e-11	Ca	10	419.754A	-27.415	7.051767436956762e-14
8751	1.93891e-12	Co	2	1.02452m	-27.416	7.035548821913546e-14
8752	7.73266e-11	Fe	8	256.890A	-27.416	7.035548821913546e-14
8753	7.76253e-11	Al	7	255.902A	-27.416999999999998	7.019367508649871e-14
8754	7.72739e-12	Zn	2	2570.65A	-27.418000000000003	7.003223411373857e-14
8755	4.99135e-12	Fe	2	3979.78A	-27.42	6.971046522604596e-14
8756	6.92219e-11	Na	6	286.968A	-27.421	6.955013560512631e-14
8757	8.97498e-12	Cl	7	2213.32A	-27.424	6.907135583930311e-14
8758	1.10358e-16	Cl	7	1.80000c	-27.426	6.875400178625752e-14
8759	7.93388e-11	Fe	7	250.375A	-27.427	6.859587197020488e-14
8760	4.08084e-12	Fe	2	4867.74A	-27.429000000000002	6.828070256709331e-14
8761	8.34209e-11	Fe	9	238.123A	-27.429000000000002	6.828070256709331e-14
8762	6.19021e-11	Na	6	320.901A	-27.430999999999997	6.796698123585373e-14
8763	3.81722e-12	Mn	8	5203.91A	-27.434	6.749909982805023e-14
8764	3.02881e-12	Fe	2	6558.50A	-27.434	6.749909982805023e-14
8765	6.36775e-11	Fe	9	311.954A	-27.435	6.734385620641098e-14
8766	7.25233e-12	Na	1	2739.04A	-27.436999999999998	6.703443929320392e-14
8767	2.2981799999999997e-10	O	7	86.4356A	-27.436999999999998	6.703443929320392e-14
8768	3.28409e-11	Fe	9	604.869A	-27.436999999999998	6.703443929320392e-14
8769	1.15016e-11	O	1	1727.11A	-27.439	6.672644402157687e-14
8770	4.36803e-12	Co	3	4547.69A	-27.44	6.657297745897908e-14
8771	7.48188e-14	Fe	2	26.5501m	-27.441	6.641986385968119e-14
8772	1.1419000000000002e-09	O	7	17.3960A	-27.441999999999997	6.626710241188958e-14
8773	7.78368e-11	O	7	255.207A	-27.445	6.581092288760055e-14
8774	3.46545e-11	Sc	8	573.215A	-27.445	6.581092288760055e-14
8775	6.1944699999999996e-12	Li	2	3206.81A	-27.445999999999998	6.565956196518056e-14
8776	1.33285e-11	C	2	1490.38A	-27.448	6.535788368106864e-14
8777	2.69162e-12	N	1	7380.10A	-27.45	6.505759148276685e-14
8778	1.5402e-12	N	1	1.28973m	-27.45	6.505759148276685e-14
8779	5.57931e-11	Si	10	356.038A	-27.451	6.490796317449789e-14
8780	3.59886e-11	Na	7	551.966A	-27.454	6.446113989890882e-14
8781	7.83107e-11	Mg	7	253.662A	-27.455	6.431288339121621e-14
8782	5.75984e-11	Cl	7	344.879A	-27.455	6.431288339121621e-14
8783	7.74812e-11	Si	10	256.378A	-27.456	6.416496786402867e-14
8784	7.85846e-11	Fe	8	252.778A	-27.456999999999997	6.401739253311383e-14
8785	1.6089800000000002e-10	F	5	123.460A	-27.456999999999997	6.401739253311383e-14
8786	7.50245e-11	Fe	11	264.773A	-27.46	6.357669990269727e-14
8787	2.2680900000000003e-12	N	1	8758.21A	-27.461	6.343047755054871e-14
8788	2.4604899999999997e-13	Fe	7	8.07339m	-27.462	6.328459150047731e-14
8789	2.4746e-12	Co	2	8027.34A	-27.465	6.284894343688702e-14
8790	2.16272e-11	Ar	1	918.493A	-27.465999999999998	6.270439487816256e-14
8791	9.93246e-12	C	3	1999.95A	-27.467	6.25601787718972e-14
8792	3.81196e-11	Mg	7	521.109A	-27.468000000000004	6.241629435347149e-14
8793	1.0199200000000002e-12	Fe	10	1.94765m	-27.468000000000004	6.241629435347149e-14
8794	3.24069e-12	Fe	2	6129.70A	-27.469	6.227274086002611e-14
8795	3.84629e-12	Li	3	5164.57A	-27.469	6.227274086002611e-14
8796	4.69834e-11	Sc	9	422.797A	-27.469	6.227274086002611e-14
8797	5.87469e-12	Fe	2	3381.36A	-27.474	6.155991068994856e-14
8798	4.7474e-12	Fe	2	4184.28A	-27.474	6.155991068994856e-14
8799	9.90123e-11	O	5	200.626A	-27.476	6.127706859245114e-14
8800	8.51759e-12	Ca	2	2332.17A	-27.476	6.127706859245114e-14
8801	1.06734e-11	Ca	8	1861.12A	-27.476	6.127706859245114e-14
8802	9.92775e-12	C	3	2000.90A	-27.476	6.127706859245114e-14
8803	3.07985e-12	Ca	1	6449.81A	-27.476999999999997	6.11361352455478e-14
8804	3.51949e-11	F	6	564.414A	-27.478	6.099552603634662e-14
8805	4.50048e-11	Mg	8	441.385A	-27.478	6.099552603634662e-14
8806	8.88953e-12	B	3	2234.59A	-27.479	6.085524021935356e-14
8807	4.88283e-11	Fe	11	406.822A	-27.48	6.07152770507857e-14
8808	1.13162e-10	C	5	175.539A	-27.484	6.015863604493302e-14
8809	1.43582e-12	N	1	1.38350m	-27.484	6.015863604493302e-14
8810	5.57913e-11	Si	10	356.050A	-27.485	6.002027502150776e-14
8811	1.97292e-11	Cl	7	1006.86A	-27.487	5.97445069073375e-14
8812	2.4322200000000003e-10	O	7	81.6720A	-27.488000000000003	5.960709835449695e-14
8813	2.57334e-13	Fe	2	7.71934m	-27.491999999999997	5.906061719200149e-14
8814	4.25347e-12	Fe	2	4670.18A	-27.491999999999997	5.906061719200149e-14
8815	1.02045e-10	O	7	194.664A	-27.495	5.865404676302148e-14
8816	3.19431e-12	Ni	4	6218.69A	-27.497	5.838455589750152e-14
8817	4.51424e-13	Sc	8	4.40040m	-27.499000000000002	5.811630323003574e-14
8818	8.98291e-12	S	10	2211.36A	-27.499000000000002	5.811630323003574e-14
8819	7.68825e-11	Si	10	258.374A	-27.5	5.798263944173783e-14
8820	2.09237e-12	N	1	9493.77A	-27.500999999999998	5.784928307162224e-14
8821	3.66781e-11	Si	9	541.589A	-27.505	5.731891765650754e-14
8822	9.8675e-11	O	7	201.312A	-27.506	5.718708780413708e-14
8823	7.30331e-11	Si	10	271.992A	-27.506	5.718708780413708e-14
8824	4.79465e-12	Ti	7	4143.05A	-27.508000000000003	5.692433700279517e-14
8825	4.46982e-11	Mn	6	444.413A	-27.509	5.679341466074559e-14
8826	1.59426e-11	Al	1	1246.00A	-27.509	5.679341466074559e-14
8827	4.69218e-11	Si	9	423.352A	-27.511	5.6532472623197935e-14
8828	3.10694e-12	Mn	5	6393.57A	-27.515	5.6014179798840177e-14
8829	3.0562400000000003e-12	Ca	1	6499.65A	-27.515	5.6014179798840177e-14
8830	3.06945e-12	Ca	1	6471.66A	-27.515	5.6014179798840177e-14
8831	1.88416e-10	Li	3	105.429A	-27.517	5.575681802026812e-14
8832	5.9965199999999996e-12	Fe	2	3312.66A	-27.517	5.575681802026812e-14
8833	1.58182e-10	F	5	125.580A	-27.518	5.562858089736384e-14
8834	7.6678e-11	B	4	259.063A	-27.519000000000002	5.550063871165781e-14
8835	1.76317e-11	N	6	1126.63A	-27.52	5.537299078481377e-14
8836	6.44791e-13	Fe	2	3.08076m	-27.52	5.537299078481377e-14
8837	5.47182e-12	Mn	8	3630.32A	-27.52	5.537299078481377e-14
8838	2.6942e-11	K	8	737.305A	-27.522	5.5118575002159946e-14
8839	1.56561e-11	N	6	1268.80A	-27.522	5.5118575002159946e-14
8840	7.10195e-12	Fe	2	2797.04A	-27.525	5.473914140073793e-14
8841	4.18947e-11	Si	8	474.152A	-27.525	5.473914140073793e-14
8842	3.19873e-11	Si	10	621.011A	-27.526	5.461324486910786e-14
8843	1.33562e-10	Ar	8	148.728A	-27.526999999999997	5.448763789146593e-14
8844	3.5509e-10	S	9	55.9420A	-27.526999999999997	5.448763789146593e-14
8845	7.60925e-11	Si	10	261.057A	-27.526999999999997	5.448763789146593e-14
8846	5.63714e-11	O	7	352.386A	-27.526999999999997	5.448763789146593e-14
8847	4.66339e-11	Mn	6	425.966A	-27.528000000000002	5.4362319801855136e-14
8848	1.7378799999999999e-12	N	1	1.14303m	-27.529	5.423728993585322e-14
8849	1.9743299999999998e-10	O	7	100.614A	-27.534000000000002	5.3616440811893025e-14
8850	1.4208000000000001e-10	Li	2	139.812A	-27.535999999999998	5.3370095643266395e-14
8851	4.6724099999999995e-12	Fe	2	4251.44A	-27.535999999999998	5.3370095643266395e-14
8852	1.18622e-11	P	1	1674.60A	-27.535999999999998	5.3370095643266395e-14
8853	8.28444e-11	Fe	11	239.780A	-27.541	5.2759173210287495e-14
8854	8.15847e-11	Fe	9	243.483A	-27.541	5.2759173210287495e-14
8855	8.79819e-11	Mg	5	225.779A	-27.541	5.2759173210287495e-14
8856	6.307630000000001e-12	Na	2	3149.27A	-27.541999999999998	5.263783047912926e-14
8857	1.69469e-11	S	1	1172.16A	-27.541999999999998	5.263783047912926e-14
8858	6.770089999999999e-12	Fe	10	2934.15A	-27.544	5.239598161655629e-14
8859	1.5606899999999998e-10	Ar	6	127.280A	-27.545	5.2275474202883394e-14
8860	1.51789e-11	O	5	1308.69A	-27.546	5.2155243948571286e-14
8861	1.73035e-11	Al	8	1148.00A	-27.546999999999997	5.2035290216170684e-14
8862	4.79663e-12	He	1	4141.33A	-27.55	5.1677081797919467e-14
8863	8.83029e-12	P	8	2249.58A	-27.55	5.1677081797919467e-14
8864	7.82062e-11	S	9	254.001A	-27.551	5.1558227807947843e-14
8865	2.94028e-11	Be	3	675.598A	-27.552	5.1439647174567156e-14
8866	8.08171e-11	Fe	7	245.795A	-27.552	5.1439647174567156e-14
8867	2.48093e-10	O	7	80.0687A	-27.552	5.1439647174567156e-14
8868	4.25937e-12	Fe	2	4663.71A	-27.553	5.1321339269075136e-14
8869	2.7065e-12	Cr	4	7339.53A	-27.553	5.1321339269075136e-14
8870	2.76636e-11	F	1	718.071A	-27.553	5.1321339269075136e-14
8871	1.94092e-11	N	6	1023.46A	-27.555	5.1085539134173175e-14
8872	1.6183e-12	N	1	1.22749m	-27.555999999999997	5.0968045654574396e-14
8873	7.74349e-11	Si	8	256.531A	-27.558000000000003	5.0733868756382605e-14
8874	2.12774e-12	Co	2	9335.96A	-27.56	5.050076780330516e-14
8875	4.06014e-11	Cl	7	489.256A	-27.56	5.050076780330516e-14
8876	1.89865e-11	O	7	1046.24A	-27.561	5.0384619260445366e-14
8877	3.22436e-12	Na	1	6160.75A	-27.564	5.003777398112675e-14
8878	7.4467e-11	Fe	11	266.755A	-27.566	4.980787129302498e-14
8879	7.08433e-11	P	8	280.400A	-27.566	4.980787129302498e-14
8880	2.35911e-11	Be	2	842.031A	-27.568	4.957902491182439e-14
8881	7.16445e-11	Si	10	277.264A	-27.570999999999998	4.923772530499447e-14
8882	1.07844e-10	O	7	184.196A	-27.573	4.901149850665758e-14
8883	1.7879e-11	B	4	1111.05A	-27.575	4.878631112604336e-14
8884	1.30026e-12	Cr	7	1.52773m	-27.576	4.8674105724120266e-14
8885	1.0554700000000001e-10	O	7	188.205A	-27.576	4.8674105724120266e-14
8886	7.58674e-11	Fe	7	261.831A	-27.576	4.8674105724120266e-14
8887	7.45031e-11	Fe	11	266.626A	-27.578000000000003	4.8450468522530005e-14
8888	2.19823e-11	N	6	903.657A	-27.579	4.833903553716105e-14
8889	5.07458e-12	Fe	2	3914.50A	-27.58	4.822785884054651e-14
8890	6.67847e-11	Fe	9	297.440A	-27.58	4.822785884054651e-14
8891	4.64451e-11	B	4	427.698A	-27.581	4.8116937843238214e-14
8892	5.55747e-12	Fe	10	3574.37A	-27.581999999999997	4.800627195714486e-14
8893	4.63529e-11	Mn	6	428.548A	-27.583000000000002	4.789586059552575e-14
8894	2.75508e-11	F	1	721.012A	-27.584	4.7785703172992414e-14
8895	4.0799400000000005e-12	Fe	2	4868.81A	-27.584	4.7785703172992414e-14
8896	5.60465e-11	O	7	354.428A	-27.585	4.767579910549998e-14
8897	1.83892e-12	N	1	1.08022m	-27.59	4.713005874598463e-14
8898	3.5873199999999997e-12	Fe	10	5537.41A	-27.590999999999998	4.702166261882981e-14
8899	6.88316e-11	B	4	288.595A	-27.590999999999998	4.702166261882981e-14
8900	1.4488e-10	Ar	6	137.110A	-27.592	4.6913515795848935e-14
8901	1.1018799999999999e-10	Ar	8	180.278A	-27.594	4.6697967770194196e-14
8902	7.1517e-12	Fe	2	2777.59A	-27.595	4.659056542470654e-14
8903	1.00201e-09	N	7	19.8246A	-27.596999999999998	4.637650122122376e-14
8904	1.2920500000000002e-10	F	6	153.743A	-27.596999999999998	4.637650122122376e-14
8905	1.4502600000000001e-12	Fe	6	1.36972m	-27.596999999999998	4.637650122122376e-14
8906	7.49783e-11	Fe	7	264.936A	-27.599	4.616342055341557e-14
8907	1.28864e-11	Cl	10	1541.50A	-27.599	4.616342055341557e-14
8908	1.7034e-11	N	1	1166.16A	-27.6	4.605724763240996e-14
8909	2.72499e-11	C	5	728.975A	-27.601999999999997	4.584563380160215e-14
8910	6.8007e-12	Na	2	2920.94A	-27.601999999999997	4.584563380160215e-14
8911	7.26625e-12	Cr	9	2733.80A	-27.603	4.574019176984337e-14
8912	1.11616e-11	O	5	1779.71A	-27.605	4.5530034678399934e-14
8913	6.64866e-13	Sc	6	2.98774m	-27.605999999999998	4.542531850448293e-14
8914	8.32981e-11	Fe	9	238.474A	-27.607	4.53208431710823e-14
8915	2.1500700000000002e-10	Mg	5	92.3898A	-27.607	4.53208431710823e-14
8916	9.876760000000001e-12	N	6	2011.23A	-27.608	4.521660812428061e-14
8917	1.1313799999999999e-10	O	7	175.577A	-27.611	4.490533918338344e-14
8918	9.77315e-13	Fe	2	2.03256m	-27.614	4.4596213002803474e-14
8919	5.81131e-11	Mg	8	341.824A	-27.616999999999997	4.42892148318828e-14
8920	3.91814e-12	Fe	2	5069.87A	-27.616999999999997	4.42892148318828e-14
8921	5.74429e-12	Fe	2	3458.12A	-27.618000000000002	4.4187352464419753e-14
8922	7.70354e-11	Fe	7	257.861A	-27.618000000000002	4.4187352464419753e-14
8923	3.84385e-12	Co	11	5167.85A	-27.619	4.408572437390149e-14
8924	5.15336e-11	Ti	10	385.466A	-27.619	4.408572437390149e-14
8925	8.93014e-12	Al	1	2224.43A	-27.62	4.3984330021504887e-14
8926	2.51093e-10	O	7	79.1120A	-27.621	4.388316886964791e-14
8927	3.04687e-11	Ar	7	651.963A	-27.622	4.378224038198348e-14
8928	9.31393e-13	Fe	2	2.13277m	-27.624000000000002	4.3581079260012893e-14
8929	3.86008e-12	Fe	2	5146.13A	-27.625	4.348084555917086e-14
8930	7.95303e-12	B	1	2497.72A	-27.625999999999998	4.338084238944358e-14
8931	3.5332800000000005e-12	Mn	6	5622.10A	-27.625999999999998	4.338084238944358e-14
8932	1.97279e-12	N	1	1.00692m	-27.625999999999998	4.338084238944358e-14
8933	4.54109e-12	Mn	8	4374.38A	-27.627	4.328106922062387e-14
8934	5.33937e-10	B	5	37.2038A	-27.628	4.318152552372465e-14
8935	8.51025e-13	Mn	8	2.33418m	-27.628	4.318152552372465e-14
8936	1.70058e-10	Ca	7	116.810A	-27.629	4.308221077097518e-14
8937	1.0378299999999998e-10	O	7	191.403A	-27.63	4.298312443581886e-14
8938	1.6556e-12	N	1	1.19983m	-27.631999999999998	4.2785634918108996e-14
8939	3.41267e-11	Be	3	582.079A	-27.634	4.2589052782310114e-14
8940	3.5527e-12	Fe	2	5591.37A	-27.635	4.249110067905278e-14
8941	5.60495e-11	O	7	354.409A	-27.635	4.249110067905278e-14
8942	1.7122099999999998e-12	N	1	1.16016m	-27.635	4.249110067905278e-14
8943	2.3836099999999998e-12	Co	2	8333.76A	-27.635	4.249110067905278e-14
8944	4.75345e-12	Fe	2	4178.96A	-27.638	4.219859399943694e-14
8945	1.3947200000000001e-12	N	1	1.42426m	-27.639	4.2101539926460473e-14
8946	2.92462e-11	F	4	679.214A	-27.639	4.2101539926460473e-14
8947	1.8623e-11	Ar	1	1066.66A	-27.639	4.2101539926460473e-14
8948	7.58185e-16	B	5	2620.00m	-27.639	4.2101539926460473e-14
8949	4.187919999999999e-12	Fe	2	4743.27A	-27.639	4.2101539926460473e-14
8950	5.75724e-11	Cl	7	345.035A	-27.642	4.1811714964202585e-14
8951	1.5532299999999998e-12	P	8	1.27891m	-27.644000000000002	4.1619607584124924e-14
8952	3.26497e-12	Fe	2	6084.11A	-27.645	4.152388514295128e-14
8953	5.0541800000000006e-12	Fe	2	3930.30A	-27.646	4.1428382857282757e-14
8954	1.69623e-11	B	4	1171.09A	-27.646	4.1428382857282757e-14
8955	7.79265e-12	Fe	2	2549.13A	-27.646	4.1428382857282757e-14
8956	8.91247e-11	Al	6	222.884A	-27.65	4.104856516024387e-14
8957	1.7359700000000001e-12	Fe	2	1.14429m	-27.651	4.095415608019943e-14
8958	5.69511e-12	Fe	2	3487.99A	-27.651999999999997	4.085996413501401e-14
8959	8.25542e-11	Fe	9	240.623A	-27.653000000000002	4.0765988825290264e-14
8960	4.82504e-11	Ca	10	411.695A	-27.654	4.067222965278181e-14
8961	1.52669e-11	O	5	1301.15A	-27.654	4.067222965278181e-14
8962	2.11417e-12	N	1	9395.85A	-27.655	4.0578686120385847e-14
8963	2.31753e-12	Co	2	8571.41A	-27.655	4.0578686120385847e-14
8964	3.05986e-11	Si	10	649.195A	-27.656	4.0485357732144535e-14
8965	2.48088e-11	B	4	800.703A	-27.656999999999996	4.039224399323972e-14
8966	3.73549e-11	Al	7	531.777A	-27.658	4.0299344409990974e-14
8967	1.35985e-12	Fe	2	1.46078m	-27.658	4.0299344409990974e-14
8968	4.39948e-12	Fe	2	4515.19A	-27.66	4.0114185741420094e-14
8969	4.815880000000001e-12	Fe	2	4124.79A	-27.662	3.992987779965504e-14
8970	1.7609799999999998e-12	Co	2	1.12804m	-27.662	3.992987779965504e-14
8971	5.03508e-12	Fe	2	3945.21A	-27.662	3.992987779965504e-14
8972	7.0327e-12	B	4	2824.59A	-27.664	3.974641667596087e-14
8973	3.7063e-11	O	7	535.964A	-27.664	3.974641667596087e-14
8974	2.5651499999999997e-10	N	7	77.4398A	-27.665	3.965500245432417e-14
8975	9.467819999999999e-12	S	9	2098.10A	-27.666	3.956379847956262e-14
8976	3.98719e-11	Na	7	498.207A	-27.671	3.911091542335521e-14
8977	1.30274e-10	Li	2	152.482A	-27.671	3.911091542335521e-14
8978	2.51595e-10	O	7	78.9542A	-27.673000000000002	3.8931217089984947e-14
8979	4.94684e-12	Mn	8	4015.58A	-27.673000000000002	3.8931217089984947e-14
8980	4.934919999999999e-12	Ni	2	4025.29A	-27.674	3.8841677775367865e-14
8981	2.24451e-10	N	7	88.5026A	-27.675	3.875234439545946e-14
8982	7.89936e-13	Fe	2	2.51469m	-27.676	3.866321647662368e-14
8983	1.35177e-12	N	1	1.46951m	-27.677	3.857429354631253e-14
8984	2.4031e-11	O	7	826.619A	-27.678	3.848557513306581e-14
8985	1.54937e-10	Ar	7	128.210A	-27.679000000000002	3.839706076650733e-14
8986	4.25397e-12	Co	8	4669.63A	-27.682	3.8132737259412526e-14
8987	7.77909e-11	Fe	7	255.357A	-27.682	3.8132737259412526e-14
8988	2.34357e-12	Mn	10	8476.14A	-27.683000000000003	3.804503439744412e-14
8989	8.79838e-14	O	5	22.5774m	-27.684	3.795753324646143e-14
8990	2.2393900000000002e-12	Fe	2	8870.46A	-27.685	3.787023334254147e-14
8991	7.47736e-11	Cl	7	265.661A	-27.688000000000002	3.7609536489923155e-14
8992	6.642810000000001e-12	Fe	10	2990.37A	-27.688000000000002	3.7609536489923155e-14
8993	1.7541099999999999e-12	Fe	7	1.13245m	-27.689	3.752303695633318e-14
8994	5.68689e-11	Fe	10	349.303A	-27.69	3.743673636614954e-14
8995	7.4514e-11	Fe	11	266.587A	-27.695	3.700820158861317e-14
8996	4.9488300000000004e-12	Mn	8	4013.97A	-27.695999999999998	3.692308508691747e-14
8997	3.21152e-12	Fe	2	6185.37A	-27.697	3.6838164347743026e-14
8998	1.47765e-11	P	3	1344.33A	-27.698	3.675343892084883e-14
8999	2.92003e-11	Al	9	680.283A	-27.698	3.675343892084883e-14
9000	4.64115e-12	Fe	2	4280.08A	-27.699	3.6668908357029084e-14
9001	5.00443e-12	Fe	2	3969.37A	-27.701999999999998	3.6416481367442366e-14
9002	1.17097e-11	Ne	3	1696.41A	-27.701999999999998	3.6416481367442366e-14
9003	9.24148e-13	Zn	2	2.14949m	-27.703000000000003	3.633272578448968e-14
9004	1.0728599999999999e-10	O	7	185.155A	-27.705	3.616579207302892e-14
9005	1.99513e-12	N	1	9956.48A	-27.706	3.608261305945404e-14
9006	8.07729e-11	O	7	245.930A	-27.706999999999997	3.599962535230199e-14
9007	1.28533e-13	Co	2	15.4548m	-27.708000000000002	3.5916828511579304e-14
9008	8.37083e-11	Fe	9	237.306A	-27.709	3.583422209830657e-14
9009	9.573309999999999e-13	C	5	2.07498m	-27.709	3.583422209830657e-14
9010	7.09103e-11	Al	9	280.135A	-27.709	3.583422209830657e-14
9011	1.82628e-10	Ar	7	108.770A	-27.71	3.5751805674511916e-14
9012	1.4016e-12	N	1	1.41727m	-27.712	3.5587541048508317e-14
9013	9.32135e-14	P	2	21.3107m	-27.714000000000002	3.5424031149904816e-14
9014	6.09924e-12	Li	2	3256.87A	-27.714000000000002	3.5424031149904816e-14
9015	1.1260899999999999e-10	N	6	176.402A	-27.715	3.5342558139112337e-14
9016	2.39947e-12	Li	3	8278.67A	-27.715999999999998	3.5261272511044874e-14
9017	4.0508e-11	Mg	8	490.384A	-27.717	3.518017383473382e-14
9018	1.7247900000000002e-12	N	1	1.15170m	-27.718000000000004	3.5099261680202066e-14
9019	5.35275e-12	Na	2	3711.07A	-27.719	3.5018535618462283e-14
9020	1.24554e-11	Cl	6	1594.85A	-27.72	3.4937995221512365e-14
9021	1.05562e-09	N	7	18.8179A	-27.721	3.485764006233485e-14
9022	7.4899e-12	Li	2	2652.17A	-27.724	3.461768175598521e-14
9023	4.0502e-12	F	2	4904.56A	-27.724	3.461768175598521e-14
9024	1.47573e-12	Fe	2	1.34608m	-27.724	3.461768175598521e-14
9025	1.62834e-12	C	5	1.21992m	-27.725	3.4538063297335186e-14
9026	1.85544e-12	N	1	1.07060m	-27.725	3.4538063297335186e-14
9027	1.7312400000000002e-12	N	1	1.14741m	-27.725	3.4538063297335186e-14
9028	5.17534e-12	Mg	1	3838.29A	-27.729	3.4221416429728314e-14
9029	3.89448e-12	Fe	2	5100.66A	-27.73	3.414270935603801e-14
9030	1.86593e-12	N	1	1.06459m	-27.734	3.3829687115151534e-14
9031	2.5620099999999996e-10	O	7	77.5345A	-27.735	3.3751880993883877e-14
9032	3.89447e-11	Be	3	510.069A	-27.736	3.3674253821729074e-14
9033	2.76221e-11	F	1	719.150A	-27.737	3.359680518711613e-14
9034	4.29821e-12	C	1	4621.57A	-27.738000000000003	3.351953467941929e-14
9035	5.12741e-11	O	7	387.417A	-27.738000000000003	3.351953467941929e-14
9036	9.28537e-12	Al	8	2139.33A	-27.741	3.32887878257336e-14
9037	7.13827e-12	Zn	2	2782.81A	-27.741	3.32887878257336e-14
9038	8.0328e-11	Fe	11	247.292A	-27.741999999999997	3.321222573831003e-14
9039	1.1835700000000002e-10	C	5	167.835A	-27.745	3.2983594384494205e-14
9040	5.23612e-11	Mn	10	379.374A	-27.745	3.2983594384494205e-14
9041	7.55161e-11	Fe	7	263.049A	-27.746	3.2907734222507255e-14
9042	1.4468e-12	Li	3	1.37299m	-27.747	3.283204853405102e-14
9043	1.0723200000000002e-10	O	7	185.247A	-27.748	3.2756536917847775e-14
9044	1.52398e-11	O	5	1303.46A	-27.752	3.245622318226302e-14
9045	1.12919e-11	Fe	9	1759.18A	-27.754	3.2307100382394646e-14
9046	1.5178799999999998e-10	Ca	8	130.870A	-27.754	3.2307100382394646e-14
9047	1.4599700000000001e-10	Ne	7	136.061A	-27.756	3.21586627395553e-14
9048	8.93525e-12	Ca	1	2223.16A	-27.756	3.21586627395553e-14
9049	3.657469999999999e-12	Ni	2	5431.19A	-27.756999999999998	3.2084699867702466e-14
9050	7.57028e-11	B	5	262.400A	-27.756999999999998	3.2084699867702466e-14
9051	1.70327e-12	Fe	2	1.16626m	-27.758000000000003	3.201090710573386e-14
9052	6.4530199999999995e-12	Na	2	3078.32A	-27.761	3.179054557121626e-14
9053	1.71969e-11	Cl	6	1155.12A	-27.767	3.135436293391471e-14
9054	1.11158e-11	O	7	1787.04A	-27.769000000000002	3.121030272202444e-14
9055	5.4021e-11	Fe	9	367.718A	-27.77	3.1138521017685165e-14
9056	2.38843e-11	O	7	831.694A	-27.771	3.106690440668432e-14
9057	1.0435799999999999e-12	Co	2	1.90349m	-27.772	3.099545250931827e-14
9058	8.986940000000001e-13	Fe	2	2.21037m	-27.772	3.099545250931827e-14
9059	8.932799999999999e-13	Fe	2	2.22377m	-27.772	3.099545250931827e-14
9060	8.7748e-12	Ca	1	2263.81A	-27.774	3.0853041341037214e-14
9061	3.67394e-14	Ti	3	54.0686m	-27.774	3.0853041341037214e-14
9062	1.98369e-12	Fe	2	1.00139m	-27.775	3.078208131507287e-14
9063	6.1840800000000004e-12	Na	2	3212.19A	-27.776	3.0711284492639147e-14
9064	1.46186e-12	N	1	1.35885m	-27.778000000000002	3.057017895779677e-14
9065	4.53812e-12	Co	8	4377.25A	-27.778000000000002	3.057017895779677e-14
9066	3.36975e-12	Mn	6	5894.94A	-27.78	3.042972174399664e-14
9067	8.89152e-12	B	3	2234.09A	-27.78	3.042972174399664e-14
9068	7.10089e-11	Al	8	279.746A	-27.781	3.035973532608815e-14
9069	2.88217e-11	Mg	8	689.219A	-27.781999999999996	3.028990987247414e-14
9070	5.24655e-11	Fe	9	378.620A	-27.783	3.0220245012946504e-14
9071	9.39529e-11	Ni	11	211.430A	-27.785	3.008139559957749e-14
9072	1.91745e-12	N	1	1.03598m	-27.785	3.008139559957749e-14
9073	1.25661e-12	Mn	5	1.58080m	-27.787	2.9943184141313896e-14
9074	4.33583e-11	Be	3	458.147A	-27.787	2.9943184141313896e-14
9075	3.706e-11	O	7	536.008A	-27.788	2.987431672883925e-14
9076	5.17807e-11	O	7	383.627A	-27.789	2.9805607707018016e-14
9077	7.97225e-12	Fe	2	2491.70A	-27.789	2.9805607707018016e-14
9078	2.90161e-11	Cr	5	684.602A	-27.789	2.9805607707018016e-14
9079	5.15807e-11	Na	7	385.114A	-27.789	2.9805607707018016e-14
9080	1.91837e-12	N	1	1.03548m	-27.791	2.966866337902023e-14
9081	8.88576e-11	O	7	223.554A	-27.791999999999998	2.960042734677849e-14
9082	3.04353e-12	Si	1	6526.78A	-27.791999999999998	2.960042734677849e-14
9083	2.37514e-10	N	7	83.6350A	-27.793000000000003	2.953234825305543e-14
9084	3.3136300000000003e-12	Fe	2	5994.77A	-27.793000000000003	2.953234825305543e-14
9085	1.70713e-11	Cl	6	1163.62A	-27.795	2.9396659438203355e-14
9086	1.21252e-11	O	7	1638.28A	-27.795	2.9396659438203355e-14
9087	2.5970400000000003e-10	O	7	76.4889A	-27.798000000000002	2.919429425804446e-14
9088	3.57234e-11	Na	7	556.063A	-27.799	2.9127149244505507e-14
9089	3.97591e-11	C	5	499.620A	-27.8	2.90601586602121e-14
9090	9.63087e-11	Fe	11	206.258A	-27.802	2.892663935947009e-14
9091	5.67259e-11	Cl	6	350.183A	-27.805	2.872750977477438e-14
9092	1.18499e-12	Al	1	1.67633m	-27.805999999999997	2.866143833575558e-14
9093	4.13703e-12	Li	2	4801.63A	-27.805999999999997	2.866143833575558e-14
9094	1.0521099999999998e-09	N	7	18.8806A	-27.807	2.859551885682944e-14
9095	5.67666e-11	O	7	349.932A	-27.808000000000003	2.852975098849744e-14
9096	5.83501e-11	Fe	9	340.436A	-27.81	2.839866868964074e-14
9097	5.57904e-12	Fe	2	3560.55A	-27.811	2.833335356413003e-14
9098	1.36694e-12	N	1	1.45320m	-27.811	2.833335356413003e-14
9099	8.14222e-11	Fe	9	243.968A	-27.815	2.8073591817281302e-14
9100	5.66149e-11	Cl	6	350.870A	-27.816	2.8009024347830013e-14
9101	4.49665e-11	Mg	8	441.761A	-27.816999999999997	2.7944605379437605e-14
9102	5.19561e-11	N	7	382.331A	-27.816999999999997	2.7944605379437605e-14
9103	3.92251e-12	Ni	2	5064.22A	-27.818	2.788033457056066e-14
9104	1.22001e-13	F	4	16.2822m	-27.819000000000003	2.781621158044243e-14
9105	4.3213300000000005e-12	Ni	3	4596.84A	-27.82	2.775223606910921e-14
9106	6.21886e-11	Fe	9	319.423A	-27.820999999999998	2.7688407697368975e-14
9107	2.26973e-11	Ar	1	875.189A	-27.822	2.7624726126809824e-14
9108	1.48777e-11	N	1	1335.18A	-27.823	2.756119101979864e-14
9109	8.57367e-12	Ca	2	2316.92A	-27.824	2.7497802039478608e-14
9110	7.49749e-12	Na	1	2649.48A	-27.826999999999998	2.7308508501708303e-14
9111	2.15802e-12	O	1	9204.93A	-27.829	2.7183037302390523e-14
9112	1.6207799999999999e-12	Mn	8	1.22561m	-27.829	2.7183037302390523e-14
9113	3.04764e-11	Ar	7	651.797A	-27.829	2.7183037302390523e-14
9114	1.2466299999999999e-10	N	6	159.345A	-27.831999999999997	2.699591058982913e-14
9115	1.59771e-11	N	1	1243.31A	-27.835	2.6810072048495717e-14
9116	5.14537e-11	Al	7	386.065A	-27.835	2.6810072048495717e-14
9117	2.24111e-12	He	1	8863.66A	-27.835	2.6810072048495717e-14
9118	3.995680000000001e-12	Cr	4	4971.49A	-27.836	2.6748410593871575e-14
9119	9.67283e-11	O	7	205.363A	-27.836	2.6748410593871575e-14
9120	9.0737e-12	Al	1	2189.23A	-27.84	2.6503179691516002e-14
9121	7.94951e-11	Fe	11	249.883A	-27.840999999999998	2.6442224069726253e-14
9122	5.7806e-11	Al	7	343.640A	-27.840999999999998	2.6442224069726253e-14
9123	2.55422e-12	Fe	2	7777.11A	-27.842	2.6381408641976064e-14
9124	4.94463e-12	Fe	2	4017.38A	-27.843000000000004	2.632073308582809e-14
9125	2.2494299999999997e-10	Be	3	88.3088A	-27.843000000000004	2.632073308582809e-14
9126	4.27355e-12	Fe	2	4648.24A	-27.846	2.613954243373993e-14
9127	1.42817e-10	F	4	139.090A	-27.846	2.613954243373993e-14
9128	1.1183e-11	Be	2	1776.31A	-27.846	2.613954243373993e-14
9129	2.08795e-12	Fe	2	9513.84A	-27.846999999999998	2.6079423154434808e-14
9130	1.43966e-10	Fe	6	137.980A	-27.85	2.589989366822948e-14
9131	1.96129e-12	N	1	1.01283m	-27.85	2.589989366822948e-14
9132	1.1883e-11	P	1	1671.67A	-27.851	2.584032556579004e-14
9133	6.06393e-11	Ne	6	327.584A	-27.851999999999997	2.5780894466184415e-14
9134	1.047e-09	N	7	18.9727A	-27.851999999999997	2.5780894466184415e-14
9135	5.5276400000000005e-12	Li	2	3593.66A	-27.851999999999997	2.5780894466184415e-14
9136	5.95187e-11	Fe	9	333.752A	-27.853	2.572160005431442e-14
9137	4.49337e-11	O	7	442.084A	-27.857	2.54857830075704e-14
9138	6.568310000000001e-12	Ni	7	3024.29A	-27.857	2.54857830075704e-14
9139	1.84847e-12	Na	1	1.07464m	-27.858	2.5427167333220666e-14
9140	9.11208e-12	Fe	10	2180.01A	-27.858	2.5427167333220666e-14
9141	1.09471e-14	Cr	7	181.459m	-27.859	2.536868647118093e-14
9142	8.10094e-12	Si	1	2452.12A	-27.859	2.536868647118093e-14
9143	3.98526e-11	Na	7	498.448A	-27.86	2.5310340111391694e-14
9144	7.72481e-11	Fe	7	257.151A	-27.862	2.5194049661889004e-14
9145	3.22778e-12	Na	1	6154.23A	-27.862	2.5194049661889004e-14
9146	1.88909e-11	S	7	1051.54A	-27.863000000000003	2.513610495561496e-14
9147	8.82458e-11	O	7	225.104A	-27.864	2.507829351846758e-14
9148	8.0166e-13	Ni	2	2.47792m	-27.864	2.507829351846758e-14
9149	1.0566800000000001e-13	Co	2	18.7989m	-27.869	2.4791224666396234e-14
9150	5.75583e-11	Si	8	345.119A	-27.872	2.4620563076207005e-14
9151	1.46707e-10	Ne	7	135.402A	-27.873	2.4563937352478858e-14
9152	9.63502e-11	Fe	11	206.169A	-27.875999999999998	2.4394840397153373e-14
9153	8.04823e-12	Fe	2	2468.18A	-27.877	2.4338733821180853e-14
9154	2.34607e-12	Co	2	8467.14A	-27.878	2.4282756286752205e-14
9155	1.4306299999999998e-14	Al	7	138.851m	-27.879	2.4226907497080116e-14
9156	2.13667e-10	Si	6	92.9693A	-27.88	2.4171187156060053e-14
9157	1.70153e-11	N	1	1167.45A	-27.881	2.411559496826793e-14
9158	1.62607e-11	Al	1	1221.62A	-27.881	2.411559496826793e-14
9159	7.85725e-11	Si	8	252.817A	-27.881999999999998	2.406013063895989e-14
9160	9.045239999999999e-12	Ca	1	2196.12A	-27.881999999999998	2.406013063895989e-14
9161	5.05542e-12	Fe	2	3929.34A	-27.883000000000003	2.4004793874068987e-14
9162	3.44547e-12	Ca	6	5765.38A	-27.888	2.373001327081288e-14
9163	2.6368599999999997e-12	Fe	2	7533.37A	-27.889	2.3675435754800177e-14
9164	2.68775e-12	Cr	4	7390.75A	-27.892	2.351245520145083e-14
9165	4.54333e-12	Fe	2	4372.22A	-27.893	2.3458378055112354e-14
9166	8.87182e-12	Mn	8	2239.05A	-27.894000000000002	2.3404425282759115e-14
9167	1.14137e-10	Ca	8	174.040A	-27.895	2.3350596598339072e-14
9168	3.26508e-11	S	7	608.392A	-27.896	2.3296891716457523e-14
9169	6.429489999999999e-13	Sc	8	3.08958m	-27.896	2.3296891716457523e-14
9170	3.46879e-11	F	4	572.663A	-27.897	2.324331035237691e-14
9171	4.49307e-11	O	7	442.114A	-27.901	2.3030214402191743e-14
9172	4.57843e-12	Fe	2	4338.70A	-27.901999999999997	2.2977246378913913e-14
9173	1.6310399999999999e-12	N	1	1.21790m	-27.901999999999997	2.2977246378913913e-14
9174	6.65912e-12	Ni	7	2983.05A	-27.903000000000002	2.2924400178708687e-14
9175	8.83077e-11	Mg	5	224.946A	-27.904	2.2871675521391534e-14
9176	2.21252e-11	S	7	897.821A	-27.906	2.2766589717899502e-14
9177	2.17487e-12	Fe	2	9133.62A	-27.906999999999996	2.271422801457034e-14
9178	7.87305e-12	O	7	2523.10A	-27.908	2.266198673981661e-14
9179	3.22162e-12	Mn	5	6165.99A	-27.908	2.266198673981661e-14
9180	9.41515e-11	O	7	210.984A	-27.908	2.266198673981661e-14
9181	1.35307e-12	N	1	1.46811m	-27.908	2.266198673981661e-14
9182	2.26634e-11	Ar	1	876.501A	-27.908	2.266198673981661e-14
9183	2.8787599999999997e-12	N	1	6900.36A	-27.909000000000002	2.260986561666082e-14
9184	2.21646e-10	O	7	89.6225A	-27.909000000000002	2.260986561666082e-14
9185	2.65578e-12	Fe	2	7479.69A	-27.91	2.255786436876198e-14
9186	1.18782e-13	Fe	2	16.7235m	-27.91	2.255786436876198e-14
9187	3.10936e-10	S	8	63.8861A	-27.91	2.255786436876198e-14
9188	3.55315e-12	Mn	6	5590.66A	-27.910999999999998	2.250598272041445e-14
9189	9.64395e-11	Cr	9	205.979A	-27.912	2.2454220396546713e-14
9190	1.1583899999999999e-12	Fe	2	1.71483m	-27.913	2.240257712272027e-14
9191	2.97329e-11	Cr	5	668.097A	-27.913	2.240257712272027e-14
9192	1.41393e-12	N	1	1.40492m	-27.915	2.22996466305912e-14
9193	9.93441e-11	Ar	8	199.956A	-27.916	2.2248358866561163e-14
9194	2.4565e-11	B	4	808.648A	-27.916999999999998	2.219718906111526e-14
9195	8.46201e-11	Fe	9	234.749A	-27.916999999999998	2.219718906111526e-14
9196	5.21991e-12	Fe	2	3805.52A	-27.916999999999998	2.219718906111526e-14
9197	1.6988299999999999e-10	Ar	7	116.930A	-27.918000000000003	2.2146136942955733e-14
9198	2.15528e-12	Cl	10	9216.63A	-27.92	2.204438468642698e-14
9199	2.91949e-11	Fe	11	680.408A	-27.921	2.199368400857723e-14
9200	4.22297e-12	Mn	8	4703.91A	-27.921999999999997	2.1943099939050694e-14
9201	2.04915e-12	N	1	9694.01A	-27.923000000000002	2.1892632209655302e-14
9202	8.37236e-11	Fe	11	237.262A	-27.925	2.179204470157547e-14
9203	8.36178e-11	Fe	9	237.563A	-27.926	2.1741924389585898e-14
9204	2.1175599999999997e-12	Cl	2	9380.83A	-27.927	2.169191935111492e-14
9205	1.9475e-12	N	1	1.02000m	-27.927	2.169191935111492e-14
9206	7.54214e-11	O	7	263.380A	-27.927	2.169191935111492e-14
9207	3.87938e-11	Ca	9	512.052A	-27.927	2.169191935111492e-14
9208	8.46746e-11	Fe	9	234.598A	-27.932	2.1443614003593442e-14
9209	4.80805e-12	Fe	2	4131.50A	-27.932	2.1443614003593442e-14
9210	9.38607e-13	Al	1	2.11638m	-27.933000000000003	2.1394295059971138e-14
9211	1.40688e-11	N	1	1411.95A	-27.933000000000003	2.1394295059971138e-14
9212	1.14925e-12	Co	2	1.72847m	-27.933000000000003	2.1394295059971138e-14
9213	1.16464e-12	N	1	1.70563m	-27.933000000000003	2.1394295059971138e-14
9214	3.20155e-11	O	7	620.463A	-27.936	2.124701776871021e-14
9215	3.2247399999999996e-10	S	8	61.6001A	-27.938000000000002	2.1149396589538175e-14
9216	1.6531e-11	S	1	1201.65A	-27.938000000000002	2.1149396589538175e-14
9217	3.1437799999999998e-12	Fe	2	6318.66A	-27.939	2.1100754327190842e-14
9218	1.89528e-10	Fe	7	104.810A	-27.94	2.1052223938942263e-14
9219	1.33879e-10	Ni	11	148.377A	-27.941	2.100380516748949e-14
9220	2.06081e-12	Co	2	9639.13A	-27.941	2.100380516748949e-14
9221	1.45329e-12	N	1	1.36686m	-27.941999999999997	2.0955497756120855e-14
9222	1.0391199999999998e-09	N	7	19.1166A	-27.941999999999997	2.0955497756120855e-14
9223	5.85222e-11	Fe	10	339.435A	-27.945	2.0811241124252313e-14
9224	1.67859e-11	N	1	1183.40A	-27.948	2.0667977548052686e-14
9225	4.8642300000000006e-12	Fe	2	4083.78A	-27.95	2.0573016817031422e-14
9226	1.30535e-11	O	7	1521.77A	-27.953000000000003	2.0431393165427492e-14
9227	1.57492e-10	F	5	126.130A	-27.954	2.0384402265130792e-14
9228	5.40675e-11	Fe	9	367.401A	-27.954	2.0384402265130792e-14
9229	1.42694e-11	Ar	11	1392.10A	-27.955	2.0337519440905704e-14
9230	8.06011e-11	Fe	9	246.454A	-27.955	2.0337519440905704e-14
9231	1.93228e-12	Co	2	1.02803m	-27.956	2.0290744444183982e-14
9232	6.0091800000000005e-12	O	7	3305.69A	-27.958000000000002	2.019751694183602e-14
9233	1.50622e-11	N	1	1318.83A	-27.958000000000002	2.019751694183602e-14
9234	7.41777e-11	Fe	11	267.796A	-27.962	2.0012344993484112e-14
9235	2.4538999999999997e-10	N	7	80.9504A	-27.962	2.0012344993484112e-14
9236	8.36111e-11	Fe	9	237.582A	-27.963	1.9966317877237995e-14
9237	1.05134e-11	Si	9	1889.43A	-27.964000000000002	1.992039662042168e-14
9238	6.3353800000000004e-12	Na	2	3135.48A	-27.965999999999998	1.9828870711759004e-14
9239	4.74186e-11	Cr	9	418.917A	-27.965999999999998	1.9828870711759004e-14
9240	1.7792099999999998e-12	Fe	2	1.11648m	-27.968000000000004	1.9737765326447664e-14
9241	2.76089e-11	B	4	719.496A	-27.97	1.9647078532359348e-14
9242	8.98823e-11	Cr	9	221.005A	-27.97	1.9647078532359348e-14
9243	2.97528e-11	O	5	667.651A	-27.971999999999998	1.955680840624143e-14
9244	2.52711e-11	Na	7	786.054A	-27.973000000000003	1.951182899507231e-14
9245	1.0183700000000001e-10	O	7	195.062A	-27.973000000000003	1.951182899507231e-14
9246	1.3062e-10	Li	2	152.078A	-27.973000000000003	1.951182899507231e-14
9247	1.14416e-12	Co	2	1.73616m	-27.974	1.9466953033678492e-14
9248	2.42402e-12	Na	1	8194.82A	-27.976	1.9377510509051364e-14
9249	6.94943e-11	Al	7	285.843A	-27.976	1.9377510509051364e-14
9250	1.00613e-11	P	10	1974.34A	-27.976	1.9377510509051364e-14
9251	6.42374e-11	P	10	309.235A	-27.976999999999997	1.933294347160285e-14
9252	6.918339999999999e-12	Na	2	2871.28A	-27.979	1.9244116664984205e-14
9253	6.11734e-11	Al	8	324.724A	-27.980999999999998	1.9155697980470125e-14
9254	6.67715e-12	Na	2	2974.99A	-27.980999999999998	1.9155697980470125e-14
9255	1.29952e-10	Fe	8	152.859A	-27.980999999999998	1.9155697980470125e-14
9256	5.91419e-12	Fe	2	3358.78A	-27.986	1.8936424518907304e-14
9257	3.06008e-11	F	1	649.148A	-27.987	1.889287195108488e-14
9258	1.5473199999999998e-10	Ar	6	128.380A	-27.987	1.889287195108488e-14
9259	1.02022e-10	O	7	194.707A	-27.988000000000003	1.8849419551388507e-14
9260	1.51446e-12	Mn	5	1.31165m	-27.988000000000003	1.8849419551388507e-14
9261	8.85366e-13	Fe	2	2.24364m	-27.988000000000003	1.8849419551388507e-14
9262	1.9807700000000003e-12	Fe	2	1.00286m	-27.99	1.876281433538411e-14
9263	8.38339e-11	Fe	9	236.950A	-27.991	1.8719661059903392e-14
9264	5.7346099999999995e-12	Fe	2	3463.96A	-27.993000000000002	1.863365203001216e-14
9265	1.3039200000000002e-12	N	5	1.52344m	-27.995	1.854803817571743e-14
9266	1.29791e-11	O	7	1530.50A	-27.995	1.854803817571743e-14
9267	1.0070299999999999e-10	P	9	197.257A	-27.997	1.846281768135211e-14
9268	8.51535e-12	Ca	1	2332.78A	-27.997	1.846281768135211e-14
9269	1.09715e-11	S	2	1810.54A	-27.997	1.846281768135211e-14
9270	1.37118e-12	Fe	2	1.44871m	-27.998	1.8420354379029112e-14
9271	1.1871600000000002e-10	C	5	167.327A	-27.999000000000002	1.8377988739591344e-14
9272	5.33037e-12	Ni	5	3726.65A	-27.999000000000002	1.8377988739591344e-14
9273	1.56304e-12	N	1	1.27089m	-28.003	1.8209498326066767e-14
9274	7.64137e-12	Ca	2	2599.59A	-28.006999999999998	1.8042552641938423e-14
9275	1.43117e-12	N	1	1.38799m	-28.01	1.7918348583188413e-14
9276	4.47485e-12	Fe	2	4439.13A	-28.011	1.7877137525041932e-14
9277	3.14932e-12	Fe	2	6307.53A	-28.011	1.7877137525041932e-14
9278	5.0039e-11	O	7	396.979A	-28.011999999999997	1.7836021249698994e-14
9279	4.844980000000001e-10	B	5	41.0001A	-28.011999999999997	1.7836021249698994e-14
9280	5.00421e-11	O	7	396.955A	-28.014	1.7754072175947232e-14
9281	9.61165e-11	O	7	206.671A	-28.019000000000002	1.7550842992295184e-14
9282	7.79928e-11	Al	8	254.696A	-28.02	1.7510477173552613e-14
9283	6.3258800000000005e-12	Ni	7	3140.19A	-28.021	1.7470204193616757e-14
9284	1.02039e-12	B	3	1.94674m	-28.022	1.743002383896457e-14
9285	2.79369e-12	Cr	4	7110.47A	-28.024	1.7349940153871492e-14
9286	1.95377e-12	O	1	1.01673m	-28.024	1.7349940153871492e-14
9287	8.4733e-12	Ca	2	2344.36A	-28.026	1.7270224419888514e-14
9288	9.16824e-12	Al	1	2166.66A	-28.026	1.7270224419888514e-14
9289	1.2456e-10	Mg	5	159.477A	-28.026999999999997	1.7230504005952682e-14
9290	1.8591e-12	N	1	1.06850m	-28.028000000000002	1.7190874946433562e-14
9291	1.6603299999999999e-12	N	1	1.19641m	-28.029	1.715133703122239e-14
9292	4.88798e-13	Mg	9	4.06394m	-28.03	1.7111890050692653e-14
9293	1.0260599999999999e-09	N	7	19.3599A	-28.031	1.7072533795700665e-14
9294	6.14841e-12	Fe	9	3230.83A	-28.031999999999996	1.7033268057583343e-14
9295	9.90733e-11	O	5	200.503A	-28.033	1.6994092628157374e-14
9296	8.76889e-12	Zn	2	2265.33A	-28.034000000000002	1.695500729971895e-14
9297	5.3387e-12	Be	3	3720.84A	-28.034000000000002	1.695500729971895e-14
9298	5.75714e-11	K	8	345.041A	-28.035	1.691601186504154e-14
9299	4.09465e-11	Mg	8	485.132A	-28.035999999999998	1.6877106117375106e-14
9300	8.970189999999999e-12	Fe	10	2214.50A	-28.037	1.68382898504451e-14
9301	2.34263e-11	Na	8	847.955A	-28.037	1.68382898504451e-14
9302	8.85434e-13	Zn	2	2.24347m	-28.037	1.68382898504451e-14
9303	3.14872e-11	Cr	5	630.875A	-28.038	1.6799562858451682e-14
9304	1.17772e-11	Cl	7	1686.68A	-28.039	1.676092493606819e-14
9305	2.8805e-12	Fe	2	6896.17A	-28.039	1.676092493606819e-14
9306	8.588439999999999e-12	Fe	10	2312.93A	-28.041999999999998	1.6645543540388067e-14
9307	1.50639e-11	P	1	1318.68A	-28.041999999999998	1.6645543540388067e-14
9308	3.41762e-13	Cl	6	5.81237m	-28.041999999999998	1.6645543540388067e-14
9309	3.19541e-11	O	7	621.656A	-28.043000000000003	1.6607259852606082e-14
9310	1.81037e-12	Co	2	1.09726m	-28.043000000000003	1.6607259852606082e-14
9311	1.08793e-11	B	1	1825.89A	-28.045	1.6530956424648658e-14
9312	7.8949e-12	Si	1	2516.11A	-28.046	1.64929362799199e-14
9313	1.9701e-12	Fe	10	1.00830m	-28.046	1.64929362799199e-14
9314	1.1664e-12	Mn	5	1.70305m	-28.05	1.6341728131225473e-14
9315	2.03547e-12	Fe	10	9759.15A	-28.05	1.6341728131225473e-14
9316	1.5593899999999999e-12	Ni	4	1.27386m	-28.051	1.6304143199494557e-14
9317	9.81823e-11	Li	2	202.322A	-28.053	1.6229232466051847e-14
9318	1.64813e-11	O	7	1205.27A	-28.054000000000002	1.6191906267170937e-14
9319	5.70832e-12	Fe	2	3479.91A	-28.054000000000002	1.6191906267170937e-14
9320	1.05339e-10	O	7	188.577A	-28.054000000000002	1.6191906267170937e-14
9321	1.06867e-10	K	9	185.881A	-28.055	1.6154665916165333e-14
9322	7.29901e-13	Fe	4	2.72153m	-28.058000000000003	1.6043457978222323e-14
9323	1.67186e-11	B	4	1188.17A	-28.058000000000003	1.6043457978222323e-14
9324	1.24595e-11	Zn	2	1594.33A	-28.058000000000003	1.6043457978222323e-14
9325	7.31608e-13	P	10	2.71518m	-28.06	1.5969744984574247e-14
9326	8.56181e-12	Fe	11	2320.12A	-28.061	1.5933015590339582e-14
9327	2.3151e-12	Co	2	8580.39A	-28.061999999999998	1.5896370671367622e-14
9328	5.59582e-11	O	7	354.988A	-28.063000000000002	1.585981003337027e-14
9329	4.81407e-11	Cr	11	412.633A	-28.065	1.578694082538291e-14
9330	8.58191e-12	Ca	2	2314.69A	-28.065	1.578694082538291e-14
9331	6.343569999999999e-12	Ni	7	3131.43A	-28.066999999999997	1.57144064209943e-14
9332	3.204e-11	O	7	619.988A	-28.070999999999998	1.557033587694913e-14
9333	3.77801e-11	O	7	525.791A	-28.073	1.5498796681897916e-14
9334	3.1187e-12	Fe	2	6369.46A	-28.073	1.5498796681897916e-14
9335	3.60079e-11	Na	7	551.670A	-28.075	1.5427586179591095e-14
9336	2.662e-11	Be	3	746.224A	-28.076	1.5392103716005935e-14
9337	5.35413e-11	O	7	371.012A	-28.076	1.5392103716005935e-14
9338	1.4068399999999999e-12	N	1	1.41199m	-28.076999999999998	1.5356702859822564e-14
9339	1.0713099999999999e-10	O	7	185.423A	-28.076999999999998	1.5356702859822564e-14
9340	9.12499e-12	Ca	1	2176.93A	-28.078000000000003	1.532138342334879e-14
9341	7.68635e-11	O	7	258.438A	-28.083000000000002	1.5146000997577002e-14
9342	2.07438e-14	He	1	95.7610m	-28.084	1.5111166161939114e-14
9343	4.45248e-12	Fe	2	4461.44A	-28.087	1.5007141625777097e-14
9344	1.12798e-10	N	6	176.106A	-28.088	1.4972626157831865e-14
9345	1.30268e-10	Li	2	152.489A	-28.088	1.4972626157831865e-14
9346	2.26116e-11	C	3	878.508A	-28.088	1.4972626157831865e-14
9347	3.24789e-11	Si	10	611.611A	-28.088	1.4972626157831865e-14
9348	5.39678e-11	O	7	368.080A	-28.089000000000002	1.493819007326004e-14
9349	2.50503e-10	N	7	79.2983A	-28.093000000000004	1.4801235923466036e-14
9350	1.24918e-10	Ca	7	159.020A	-28.096999999999998	1.4665537376864743e-14
9351	1.06387e-09	O	7	18.6718A	-28.098000000000003	1.4631807576889836e-14
9352	1.05561e-10	Fe	11	188.180A	-28.098000000000003	1.4631807576889836e-14
9353	2.31918e-11	Ar	1	856.531A	-28.099	1.4598155353302388e-14
9354	7.0001100000000006e-12	Fe	2	2837.73A	-28.101	1.4531082922016426e-14
9355	5.57577e-11	Mg	5	356.264A	-28.103	1.4464318660559325e-14
9356	1.26663e-12	N	1	1.56829m	-28.104	1.4431051650789864e-14
9357	1.02939e-11	Mn	8	1929.72A	-28.104	1.4431051650789864e-14
9358	1.58738e-10	Ca	6	125.140A	-28.104	1.4431051650789864e-14
9359	7.62976e-11	Ar	8	260.355A	-28.105	1.4397861153019572e-14
9360	4.07027e-11	Ca	8	488.038A	-28.105	1.4397861153019572e-14
9361	7.60044e-11	N	7	261.359A	-28.107	1.433170898999082e-14
9362	5.35444e-11	O	7	370.991A	-28.107	1.433170898999082e-14
9363	2.58967e-11	Ar	6	767.066A	-28.107	1.433170898999082e-14
9364	2.55656e-11	Be	2	777.001A	-28.108	1.4298746974000064e-14
9365	4.05909e-12	Fe	2	4893.82A	-28.108	1.4298746974000064e-14
9366	1.44153e-10	Li	2	137.801A	-28.108	1.4298746974000064e-14
9367	2.39359e-12	Cr	5	8299.02A	-28.109	1.4265860768542363e-14
9368	2.19957e-11	S	7	903.107A	-28.109	1.4265860768542363e-14
9369	6.71154e-13	Fe	2	2.95975m	-28.11	1.423305019925845e-14
9370	5.2044e-11	Al	7	381.686A	-28.11	1.423305019925845e-14
9371	7.55022e-11	Fe	9	263.098A	-28.111	1.4200315092189722e-14
9372	5.59244e-11	O	7	355.202A	-28.113000000000003	1.413507057086422e-14
9373	3.89372e-12	Ti	7	5101.66A	-28.113000000000003	1.413507057086422e-14
9374	1.17522e-11	B	1	1690.27A	-28.115	1.4070125820884534e-14
9375	2.23294e-12	Ni	2	8896.09A	-28.116	1.4037765429487817e-14
9376	6.44552e-11	Si	8	308.190A	-28.118000000000002	1.3973267756022079e-14
9377	1.10633e-10	O	7	179.553A	-28.121	1.3877076457388406e-14
9378	2.82026e-12	Sc	2	7043.49A	-28.121	1.3877076457388406e-14
9379	3.16539e-12	Fe	2	6275.51A	-28.122	1.3845160067206825e-14
9380	6.47967e-12	Mn	8	3065.66A	-28.123	1.3813317082685676e-14
9381	7.6471e-12	Na	1	2597.65A	-28.123	1.3813317082685676e-14
9382	1.28852e-12	Mn	5	1.54165m	-28.123	1.3813317082685676e-14
9383	1.2864700000000002e-10	Ca	9	154.410A	-28.124000000000002	1.3781547334996627e-14
9384	1.98756e-11	Ar	7	999.440A	-28.13	1.3592457416762757e-14
9385	4.28185e-11	Al	8	463.922A	-28.13	1.3592457416762757e-14
9386	6.78482e-11	Fe	9	292.778A	-28.133000000000003	1.3498887598065128e-14
9387	1.55537e-12	N	1	1.27715m	-28.133000000000003	1.3498887598065128e-14
9388	1.36781e-12	N	1	1.45228m	-28.134	1.3467841018123124e-14
9389	1.34757e-10	F	4	147.410A	-28.135	1.3436865843333404e-14
9390	6.41627e-11	Ca	9	309.595A	-28.136	1.3405961909468896e-14
9391	1.33625e-12	Fe	7	1.48658m	-28.136	1.3405961909468896e-14
9392	9.548e-13	Ni	2	2.08048m	-28.136999999999997	1.3375129052679909e-14
9393	1.96553e-12	Zn	2	1.01064m	-28.14	1.3283055311917385e-14
9394	2.40712e-12	Fe	2	8252.36A	-28.14	1.3283055311917385e-14
9395	1.76496e-11	N	6	1125.49A	-28.14	1.3283055311917385e-14
9396	2.63467e-12	Fe	2	7539.65A	-28.141	1.3252505132458552e-14
9397	1.51635e-10	N	6	131.002A	-28.142	1.3222025216462577e-14
9398	5.18725e-13	Si	2	3.82948m	-28.143	1.3191615402328084e-14
9399	3.69379e-11	O	7	537.780A	-28.143	1.3191615402328084e-14
9400	1.11843e-11	Be	2	1776.10A	-28.147	1.3070673945366192e-14
9401	1.0122499999999999e-10	O	7	196.241A	-28.147	1.3070673945366192e-14
9402	4.2403e-12	Si	2	4684.69A	-28.148000000000003	1.3040612229495491e-14
9403	5.06701e-11	Al	7	392.035A	-28.151	1.2950841286346368e-14
9404	4.04121e-11	K	8	491.548A	-28.151999999999997	1.2921055177943598e-14
9405	2.50585e-12	O	7	7927.22A	-28.153000000000002	1.289133757568892e-14
9406	4.2845699999999996e-13	Fe	2	4.63628m	-28.155	1.2832107259748083e-14
9407	8.52797e-10	N	6	23.2933A	-28.156	1.280259423202858e-14
9408	6.645210000000001e-12	Ni	7	2989.29A	-28.158	1.274377165471459e-14
9409	2.8722e-12	Ar	11	6916.11A	-28.159000000000002	1.2714461793248756e-14
9410	1.43345e-12	N	1	1.38578m	-28.162	1.2626936053910245e-14
9411	1.97624e-11	B	4	1005.16A	-28.162	1.2626936053910245e-14
9412	1.64469e-11	Al	1	1207.79A	-28.163	1.2597894906869516e-14
9413	2.40658e-11	O	7	825.423A	-28.164	1.2568920552613498e-14
9414	4.56508e-11	O	7	435.139A	-28.164	1.2568920552613498e-14
9415	1.84798e-12	Na	1	1.07493m	-28.165	1.2540012837523158e-14
9416	6.93452e-12	Fe	10	2864.58A	-28.166	1.2511171608332456e-14
9417	1.29257e-10	F	6	153.682A	-28.166	1.2511171608332456e-14
9418	9.459270000000001e-17	Cl	7	2.10000c	-28.166999999999998	1.2482396712128277e-14
9419	1.57629e-10	Ca	7	126.020A	-28.168000000000003	1.2453687996348674e-14
9420	2.8694599999999998e-12	N	1	6922.71A	-28.169	1.2425045308783305e-14
9421	1.5863399999999999e-12	K	1	1.25222m	-28.171	1.2367957411201109e-14
9422	2.5400799999999997e-10	N	7	78.2041A	-28.171999999999997	1.2339511898510035e-14
9423	3.97461e-11	Na	8	499.784A	-28.174	1.2282816991250444e-14
9424	3.69005e-12	Mn	8	5383.25A	-28.175	1.2254567296091277e-14
9425	6.2316e-12	C	2	3187.70A	-28.176	1.2226382573428106e-14
9426	3.67e-12	Fe	2	5412.65A	-28.177	1.2198262673828141e-14
9427	9.220619999999999e-12	Mg	1	2154.35A	-28.177	1.2198262673828141e-14
9428	5.66994e-12	Fe	2	3503.47A	-28.178	1.2170207448202572e-14
9429	1.97876e-11	Cl	7	1003.89A	-28.179000000000002	1.2142216747805387e-14
9430	1.82592e-12	N	1	1.08792m	-28.180999999999997	1.208642832942205e-14
9431	1.08069e-10	N	7	183.813A	-28.180999999999997	1.208642832942205e-14
9432	1.08763e-11	B	1	1826.40A	-28.183000000000003	1.2030896235537508e-14
9433	1.32793e-11	Cr	9	1495.90A	-28.183000000000003	1.2030896235537508e-14
9434	1.09642e-10	O	7	181.176A	-28.184	1.2003225942038354e-14
9435	7.65343e-12	Ca	2	2595.50A	-28.185	1.1975619288448258e-14
9436	1.0219900000000001e-10	B	5	194.371A	-28.185	1.1975619288448258e-14
9437	9.233739999999999e-12	Al	1	2151.29A	-28.188000000000002	1.1893179705137146e-14
9438	1.6945e-13	Ni	4	11.7229m	-28.189	1.1865826150868491e-14
9439	1.71607e-12	N	1	1.15756m	-28.19	1.1838535508028782e-14
9440	5.73704e-12	Na	2	3462.49A	-28.19	1.1838535508028782e-14
9441	5.18016e-12	Fe	2	3834.72A	-28.191999999999997	1.1784142378200389e-14
9442	1.04516e-12	Ni	9	1.90062m	-28.191999999999997	1.1784142378200389e-14
9443	9.89909e-13	Fe	2	2.00670m	-28.194000000000003	1.1729999162102211e-14
9444	5.66229e-12	Fe	2	3508.20A	-28.194000000000003	1.1729999162102211e-14
9445	3.8802e-11	Mn	10	511.944A	-28.195999999999998	1.1676104711485538e-14
9446	1.73126e-15	N	1	1147.40m	-28.2	1.1569057540052787e-14
9447	4.75237e-11	Fe	3	417.990A	-28.2	1.1569057540052787e-14
9448	2.69263e-11	K	8	737.735A	-28.203000000000003	1.1489416708131535e-14
9449	1.28387e-11	Si	1	1547.23A	-28.205	1.14366276334834e-14
9450	2.46426e-13	Ni	2	8.06101m	-28.206	1.1410324119841133e-14
9451	2.09242e-11	O	7	949.352A	-28.206999999999997	1.1384081102601581e-14
9452	1.3029e-11	O	7	1524.63A	-28.206999999999997	1.1384081102601581e-14
9453	1.83579e-11	B	2	1082.06A	-28.211	1.1279711219707691e-14
9454	4.61431e-11	Fe	8	430.497A	-28.212	1.1253768603802303e-14
9455	3.07935e-12	Ni	4	6450.87A	-28.212	1.1253768603802303e-14
9456	8.30561e-13	V	10	2.39169m	-28.217	1.112494777984189e-14
9457	5.91523e-12	Si	3	3358.19A	-28.217	1.112494777984189e-14
9458	1.95611e-12	N	1	1.01551m	-28.217	1.112494777984189e-14
9459	3.18315e-13	Na	8	6.24051m	-28.218000000000004	1.1099361109970703e-14
9460	4.10336e-12	Cr	4	4841.03A	-28.218000000000004	1.1099361109970703e-14
9461	2.13562e-11	S	7	930.148A	-28.219	1.1073833287807396e-14
9462	3.4167599999999997e-10	Be	4	58.1384A	-28.22	1.1048364178005814e-14
9463	1.36685e-13	Ni	2	14.5330m	-28.221	1.1022953645531182e-14
9464	8.0238e-11	Mg	6	247.569A	-28.221999999999998	1.0997601555659566e-14
9465	7.78746e-11	O	7	255.083A	-28.221999999999998	1.0997601555659566e-14
9466	1.3478e-11	Al	2	1473.84A	-28.223000000000003	1.097230777397644e-14
9467	8.67628e-12	Mn	8	2289.51A	-28.223000000000003	1.097230777397644e-14
9468	1.04727e-10	O	7	189.678A	-28.225	1.092189459906445e-14
9469	4.4872900000000005e-10	Ar	10	44.2683A	-28.226999999999997	1.0871713051651253e-14
9470	3.3835800000000004e-12	Fe	2	5870.84A	-28.226999999999997	1.0871713051651253e-14
9471	4.84436e-11	Be	4	410.053A	-28.229	1.0821762067504897e-14
9472	7.18786e-11	Fe	11	276.361A	-28.229	1.0821762067504897e-14
9473	7.817369999999999e-13	Cr	7	2.54107m	-28.230999999999998	1.0772040587283664e-14
9474	9.41753e-13	Al	1	2.10931m	-28.232	1.0747265581432016e-14
9475	1.40226e-10	Fe	6	141.660A	-28.232	1.0747265581432016e-14
9476	6.35059e-11	P	10	312.797A	-28.233	1.0722547556512624e-14
9477	4.86947e-11	Be	3	407.939A	-28.233	1.0722547556512624e-14
9478	9.51291e-11	O	5	208.816A	-28.234	1.0697886381472977e-14
9479	2.42745e-12	Na	1	8183.26A	-28.235	1.0673281925562068e-14
9480	4.82266e-12	Mn	5	4118.98A	-28.235	1.0673281925562068e-14
9481	8.78103e-11	Mg	5	226.220A	-28.236	1.0648734058329352e-14
9482	5.109819999999999e-12	O	7	3887.50A	-28.237	1.0624242649624649e-14
9483	2.26542e-11	S	7	876.856A	-28.241999999999997	1.0502627949672706e-14
9484	2.31755e-11	Ar	1	857.133A	-28.241999999999997	1.0502627949672706e-14
9485	1.7265900000000002e-12	N	1	1.15050m	-28.241999999999997	1.0502627949672706e-14
9486	1.36015e-12	N	1	1.46046m	-28.244	1.0454372757531712e-14
9487	3.66326e-11	Ca	9	542.262A	-28.245	1.0430328367414122e-14
9488	1.25936e-11	Si	6	1577.34A	-28.246	1.0406339277859315e-14
9489	4.27156e-11	Cr	9	465.040A	-28.246	1.0406339277859315e-14
9490	9.28865e-12	Zn	1	2138.57A	-28.246	1.0406339277859315e-14
9491	1.9474099999999997e-12	Fe	2	1.02004m	-28.247	1.0382405361679354e-14
9492	4.78765e-12	Fe	2	4149.10A	-28.248	1.0358526491979081e-14
9493	4.99364e-11	Fe	10	397.795A	-28.25	1.0310933385895312e-14
9494	5.07592e-11	O	7	391.347A	-28.253	1.0239953419731828e-14
9495	1.3156299999999998e-10	Li	2	150.988A	-28.253	1.0239953419731828e-14
9496	2.39787e-11	S	7	828.420A	-28.255	1.0192905107428382e-14
9497	2.08997e-11	O	7	950.466A	-28.256	1.0169462076218497e-14
9498	9.0803e-12	P	2	2187.64A	-28.258000000000003	1.0122737642218744e-14
9499	2.73768e-11	Be	3	725.595A	-28.259	1.0099455991700656e-14
9500	5.33572e-12	Be	3	3722.92A	-28.259	1.0099455991700656e-14
9501	1.57454e-10	Ca	7	126.160A	-28.26	1.0076227887492786e-14
9502	4.02106e-11	Na	8	494.011A	-28.261	1.0053053206442198e-14
9503	1.46273e-10	Ne	7	135.804A	-28.261	1.0053053206442198e-14
9504	4.43112e-11	Mg	9	448.295A	-28.263	1.0006863622615645e-14
9505	1.2215100000000001e-12	Co	2	1.62622m	-28.268	9.892316001946665e-15
9506	1.5977e-11	N	1	1243.31A	-28.27	9.846864938490934e-15
9507	8.613310000000001e-12	O	7	2306.25A	-28.27	9.846864938490934e-15
9508	3.6603800000000003e-13	Na	1	5.42688m	-28.27	9.846864938490934e-15
9509	3.01218e-11	Ca	9	659.471A	-28.271	9.824217777584439e-15
9510	4.4281e-11	Be	3	448.600A	-28.273000000000003	9.779079597048675e-15
9511	5.80102e-11	O	7	342.431A	-28.274	9.756588338101344e-15
9512	1.11239e-11	P	10	1785.75A	-28.275	9.734148807614143e-15
9513	1.05834e-11	Ca	8	1876.95A	-28.275	9.734148807614143e-15
9514	2.74961e-12	Si	2	7224.47A	-28.276	9.711760886614834e-15
9515	1.03747e-11	S	1	1914.70A	-28.278000000000002	9.667139398559021e-15
9516	1.32718e-12	Co	2	1.49674m	-28.28	9.622722927618056e-15
9517	2.2754e-13	Fe	2	8.73010m	-28.28	9.622722927618056e-15
9518	7.56646e-11	Fe	9	262.533A	-28.281	9.600591279031333e-15
9519	4.98905e-12	Fe	2	3981.61A	-28.281	9.600591279031333e-15
9520	1.5066e-11	N	1	1318.50A	-28.283	9.55648056892556e-15
9521	9.18404e-12	Ca	1	2162.93A	-28.285999999999998	9.490694219422865e-15
9522	3.07709e-12	Ca	1	6455.60A	-28.285999999999998	9.490694219422865e-15
9523	1.60755e-10	Ca	6	123.570A	-28.287	9.468866228438504e-15
9524	5.0565e-11	O	7	392.850A	-28.289	9.425360739964553e-15
9525	6.54116e-13	Mn	6	3.03684m	-28.29	9.403683011813275e-15
9526	4.49348e-12	Fe	2	4420.73A	-28.29	9.403683011813275e-15
9527	1.75475e-12	Cr	5	1.13204m	-28.291999999999998	9.360477013015479e-15
9528	1.66765e-12	N	1	1.19116m	-28.296	9.274659643930143e-15
9529	3.19788e-13	Co	2	6.21176m	-28.296999999999997	9.253328518681613e-15
9530	7.53765e-11	Fe	9	263.536A	-28.296999999999997	9.253328518681613e-15
9531	5.91442e-11	Cr	9	335.865A	-28.296999999999997	9.253328518681613e-15
9532	6.9024e-11	Ne	3	287.791A	-28.299	9.210813336029006e-15
9533	7.82712e-11	Si	10	253.790A	-28.302	9.147406543019962e-15
9534	6.69039e-12	Li	2	2969.10A	-28.302	9.147406543019962e-15
9535	4.06126e-11	Ca	8	489.120A	-28.302	9.147406543019962e-15
9536	5.61517e-11	Al	7	353.764A	-28.302	9.147406543019962e-15
9537	7.96085e-11	Fe	9	249.527A	-28.302	9.147406543019962e-15
9538	5.56741e-11	O	7	356.799A	-28.303	9.126368091781834e-15
9539	3.23651e-11	O	7	613.761A	-28.304000000000002	9.105378027638823e-15
9540	5.42615e-11	O	7	366.088A	-28.305999999999997	9.063542615745343e-15
9541	3.04028e-12	Ni	3	6533.76A	-28.307	9.042697046187535e-15
9542	2.76506e-12	Cr	4	7184.10A	-28.31	8.980447557577413e-15
9543	3.5879199999999995e-12	Mn	6	5536.48A	-28.31	8.980447557577413e-15
9544	2.14975e-11	S	7	924.037A	-28.311	8.959793101350053e-15
9545	8.90677e-11	N	7	223.027A	-28.316	8.857231197825508e-15
9546	5.78274e-11	Si	8	343.513A	-28.316999999999997	8.836860131361666e-15
9547	1.25141e-10	B	5	158.736A	-28.322	8.735705429908047e-15
9548	4.24344e-12	Si	2	4681.21A	-28.322	8.735705429908047e-15
9549	2.48126e-11	O	7	800.581A	-28.325	8.675569256719571e-15
9550	1.01962e-12	B	3	1.94823m	-28.325	8.675569256719571e-15
9551	7.72993e-11	Fe	7	256.981A	-28.328000000000003	8.615847058035405e-15
9552	1.30173e-10	Li	2	152.601A	-28.328000000000003	8.615847058035405e-15
9553	2.0936300000000001e-10	Ne	6	94.8803A	-28.329	8.596031159687328e-15
9554	1.96887e-11	Ar	7	1008.93A	-28.329	8.596031159687328e-15
9555	3.61461e-11	Be	3	549.559A	-28.33	8.57626083664075e-15
9556	1.06284e-12	P	10	1.86900m	-28.331	8.556535984075318e-15
9557	2.34599e-11	Ar	1	846.740A	-28.333000000000002	8.517222272311802e-15
9558	4.48086e-11	O	7	443.318A	-28.335	8.47808919064627e-15
9559	1.0726399999999998e-10	Na	4	185.192A	-28.337	8.439135909158742e-15
9560	3.48328e-13	Co	2	5.70281m	-28.338	8.419726435174856e-15
9561	3.11054e-11	F	1	638.619A	-28.339000000000002	8.400361601742369e-15
9562	9.28122e-15	S	2	214.029m	-28.340999999999998	8.361765446086194e-15
9563	1.30493e-11	Si	6	1522.26A	-28.340999999999998	8.361765446086194e-15
9564	4.50237e-11	Mg	9	441.200A	-28.345	8.285104319682698e-15
9565	1.70145e-11	N	1	1167.50A	-28.345	8.285104319682698e-15
9566	6.35097e-11	Fe	10	312.778A	-28.346999999999998	8.247037723134717e-15
9567	4.47088e-10	Ar	10	44.4308A	-28.348000000000003	8.228070062718421e-15
9568	1.5299200000000002e-10	O	6	129.840A	-28.35	8.190265514777855e-15
9569	3.47649e-11	F	4	571.393A	-28.351999999999997	8.152634662957357e-15
9570	1.86102e-12	N	1	1.06739m	-28.353	8.133884123554426e-15
9571	5.8801e-11	Cr	9	337.825A	-28.354	8.115176709195548e-15
9572	6.73689e-11	Si	9	294.861A	-28.357	8.059312225673877e-15
9573	1.0761399999999999e-10	K	9	184.590A	-28.358	8.040776321920689e-15
9574	2.60081e-11	O	7	763.780A	-28.359	8.022283049563123e-15
9575	7.74511e-12	Na	1	2564.77A	-28.361	7.985424007062484e-15
9576	1.04534e-11	S	1	1900.29A	-28.362	7.967058041496432e-15
9577	7.56353e-12	Ti	3	2626.35A	-28.364	7.93045273485955e-15
9578	2.31112e-11	Cr	5	859.516A	-28.364	7.93045273485955e-15
9579	3.13903e-12	Fe	2	6328.22A	-28.365	7.912213199711157e-15
9580	5.04506e-11	Mn	11	393.741A	-28.366	7.894015614329448e-15
9581	6.11637e-12	S	2	3247.75A	-28.366	7.894015614329448e-15
9582	5.5822e-11	Fe	11	355.853A	-28.366999999999997	7.875859882232764e-15
9583	1.7018900000000003e-10	F	5	116.720A	-28.369	7.83967359307601e-15
9584	8.98698e-11	Fe	11	221.036A	-28.37	7.821642844159898e-15
9585	3.00374e-11	Be	3	661.323A	-28.37	7.821642844159898e-15
9586	7.61408e-12	Si	2	2608.91A	-28.371	7.803653564815591e-15
9587	5.12855e-11	O	7	387.331A	-28.375	7.732109238895586e-15
9588	2.65017e-11	Mg	9	749.554A	-28.375999999999998	7.714325881129122e-15
9589	1.2727900000000002e-10	Ca	8	156.070A	-28.378	7.678881773290977e-15
9590	4.48423e-11	O	7	442.984A	-28.379	7.661220835298227e-15
9591	4.00643e-11	Na	8	495.814A	-28.381	7.626020722982266e-15
9592	2.1151e-10	Si	6	93.9175A	-28.381	7.626020722982266e-15
9593	5.34166e-11	P	9	371.878A	-28.381999999999998	7.608481362031562e-15
9594	9.46005e-14	Mn	5	20.9983m	-28.381999999999998	7.608481362031562e-15
9595	5.96724e-12	Si	3	3328.92A	-28.383000000000003	7.590982340491513e-15
9596	5.96563e-11	K	8	332.981A	-28.388	7.504089084179074e-15
9597	4.72426e-11	Ca	10	420.478A	-28.389	7.486830158215628e-15
9598	1.07318e-11	Cl	10	1851.00A	-28.389	7.486830158215628e-15
9599	1.65653e-11	Al	1	1199.16A	-28.391	7.452431298278646e-15
9600	6.42744e-11	Al	7	309.057A	-28.391	7.452431298278646e-15
9601	8.88528e-11	Fe	11	223.566A	-28.394000000000002	7.401129122074915e-15
9602	4.05598e-11	Be	3	489.757A	-28.397	7.350180107568193e-15
9603	3.69717e-11	O	7	537.289A	-28.398000000000003	7.333275162427968e-15
9604	1.21141e-11	Fe	11	1639.78A	-28.399	7.316409097582766e-15
9605	9.54492e-12	Be	3	2081.16A	-28.4	7.299581823610276e-15
9606	5.62823e-11	Fe	10	352.944A	-28.401	7.282793251293901e-15
9607	2.5177e-12	Ni	3	7889.93A	-28.401999999999997	7.266043291622424e-15
9608	3.18885e-12	Fe	2	6229.35A	-28.401999999999997	7.266043291622424e-15
9609	6.74953e-12	Ni	7	2943.09A	-28.403000000000002	7.249331855789049e-15
9610	2.60326e-11	O	7	763.061A	-28.404	7.232658855191642e-15
9611	2.42756e-12	Si	2	8182.89A	-28.404	7.232658855191642e-15
9612	2.66591e-11	Be	2	745.129A	-28.405	7.216024201431436e-15
9613	1.83399e-13	Mn	6	10.8313m	-28.405	7.216024201431436e-15
9614	9.06553e-11	O	7	219.121A	-28.409000000000002	7.149867293897568e-15
9615	4.20258e-11	V	10	472.672A	-28.409000000000002	7.149867293897568e-15
9616	6.9999e-12	Fe	10	2837.82A	-28.409000000000002	7.149867293897568e-15
9617	1.02069e-10	P	9	194.617A	-28.409000000000002	7.149867293897568e-15
9618	6.60815e-12	Ni	5	3006.05A	-28.410999999999998	7.117016637690218e-15
9619	7.38879e-11	Fe	9	268.846A	-28.410999999999998	7.117016637690218e-15
9620	7.64981e-11	Fe	11	259.673A	-28.412	7.100647953649684e-15
9621	1.19304e-12	Fe	6	1.66503m	-28.413	7.084316916537753e-15
9622	4.1042300000000006e-12	Fe	2	4840.00A	-28.415	7.051767436956762e-15
9623	3.18924e-11	O	7	622.859A	-28.415	7.051767436956762e-15
9624	3.5272400000000002e-12	Ca	6	5631.73A	-28.415	7.051767436956762e-15
9625	1.6286700000000002e-12	N	1	1.21967m	-28.416999999999998	7.019367508649872e-15
9626	3.7613e-12	Ni	2	5281.27A	-28.421	6.955013560512631e-15
9627	1.80123e-11	S	7	1102.83A	-28.424	6.907135583930311e-15
9628	2.95104e-11	O	7	673.135A	-28.425	6.8912496129182814e-15
9629	7.18705e-12	Zn	2	2763.92A	-28.426	6.875400178625752e-15
9630	8.58573e-12	Ca	2	2313.66A	-28.426	6.875400178625752e-15
9631	1.1412100000000001e-10	N	6	174.066A	-28.429000000000002	6.828070256709332e-15
9632	7.869889999999999e-12	Si	1	2524.11A	-28.43	6.812366130903815e-15
9633	9.55747e-13	Sc	2	2.07842m	-28.43	6.812366130903815e-15
9634	7.63912e-11	K	9	260.036A	-28.43	6.812366130903815e-15
9635	2.1125e-12	Fe	2	9403.31A	-28.43	6.812366130903815e-15
9636	1.30535e-11	O	7	1521.77A	-28.43	6.812366130903815e-15
9637	1.30233e-12	Fe	6	1.52531m	-28.43	6.812366130903815e-15
9638	1.83612e-11	B	2	1081.87A	-28.432	6.781066151683736e-15
9639	8.56985e-12	Ca	2	2317.95A	-28.433000000000003	6.765470132319745e-15
9640	2.23761e-11	S	7	887.754A	-28.434	6.7499099828050246e-15
9641	2.44177e-12	Fe	2	8135.25A	-28.435	6.734385620641099e-15
9642	1.11762e-12	Fe	2	1.77738m	-28.436999999999998	6.7034439293203916e-15
9643	7.7431e-11	Si	8	256.544A	-28.436999999999998	6.7034439293203916e-15
9644	2.93324e-11	F	4	677.219A	-28.436999999999998	6.7034439293203916e-15
9645	1.39555e-11	Be	3	1423.41A	-28.436999999999998	6.7034439293203916e-15
9646	5.21657e-11	Fe	8	380.795A	-28.438000000000002	6.6880264361137886e-15
9647	1.25955e-12	N	1	1.57711m	-28.438000000000002	6.6880264361137886e-15
9648	9.50958e-12	B	1	2088.89A	-28.438000000000002	6.6880264361137886e-15
9649	1.01748e-12	Fe	2	1.95233m	-28.44	6.657297745897908e-15
9650	1.36073e-12	N	1	1.45984m	-28.441	6.641986385968119e-15
9651	1.38052e-12	N	1	1.43891m	-28.443	6.611469230567718e-15
9652	7.553539999999999e-12	Ti	3	2629.82A	-28.443	6.611469230567718e-15
9653	5.40659e-13	Mn	6	3.67412m	-28.445	6.581092288760056e-15
9654	1.1392e-12	Fe	2	1.74372m	-28.445999999999998	6.565956196518056e-15
9655	1.6905900000000003e-10	F	5	117.500A	-28.445999999999998	6.565956196518056e-15
9656	3.62645e-12	Fe	2	5477.67A	-28.448	6.535788368106864e-15
9657	5.81808e-13	Na	1	3.41426m	-28.448	6.535788368106864e-15
9658	1.22424e-11	B	1	1622.59A	-28.449	6.520756471990901e-15
9659	6.85843e-12	N	6	2896.36A	-28.451	6.49079631744979e-15
9660	1.16285e-12	N	1	1.70825m	-28.451999999999998	6.475867900178883e-15
9661	1.00131e-10	Ni	11	198.385A	-28.451999999999998	6.475867900178883e-15
9662	2.51427e-12	Fe	2	7900.68A	-28.453000000000003	6.4609738173148254e-15
9663	1.1271600000000002e-10	N	6	176.234A	-28.453000000000003	6.4609738173148254e-15
9664	5.78144e-11	Al	7	343.590A	-28.454	6.446113989890882e-15
9665	1.69604e-10	N	6	117.123A	-28.455	6.4312883391216215e-15
9666	2.08383e-11	O	7	953.269A	-28.455	6.4312883391216215e-15
9667	3.61446e-12	Fe	2	5495.82A	-28.455	6.4312883391216215e-15
9668	3.4263199999999995e-10	S	9	57.9760A	-28.456	6.416496786402867e-15
9669	2.40483e-11	N	7	826.024A	-28.456	6.416496786402867e-15
9670	2.22108e-11	S	7	894.360A	-28.456999999999997	6.401739253311383e-15
9671	1.21547e-12	Co	2	1.63430m	-28.456999999999997	6.401739253311383e-15
9672	8.51798e-11	Fe	9	233.206A	-28.461	6.3430477550548716e-15
9673	2.37975e-12	Sc	2	8347.28A	-28.462	6.328459150047731e-15
9674	1.59781e-12	K	1	1.24323m	-28.463	6.313904097901025e-15
9675	4.53666e-11	K	8	437.865A	-28.464000000000002	6.299382521445315e-15
9676	6.07364e-11	Ne	6	327.060A	-28.465	6.284894343688702e-15
9677	7.87444e-12	P	9	2522.65A	-28.465	6.284894343688702e-15
9678	2.2413400000000002e-12	Al	2	8862.77A	-28.467	6.25601787718972e-15
9679	4.47998e-11	Mg	9	443.405A	-28.467	6.25601787718972e-15
9680	4.09059e-11	Mg	5	485.614A	-28.469	6.2272740860026114e-15
9681	5.53644e-12	Fe	2	3587.95A	-28.469	6.2272740860026114e-15
9682	9.1221e-11	Fe	11	217.762A	-28.469	6.2272740860026114e-15
9683	1.64042e-12	N	1	1.21093m	-28.474	6.155991068994857e-15
9684	1.04727e-12	Fe	2	1.89679m	-28.475	6.1418326824272195e-15
9685	2.30863e-11	K	8	860.445A	-28.476	6.127706859245113e-15
9686	7.526789999999999e-12	Ti	3	2639.17A	-28.476	6.127706859245113e-15
9687	2.80327e-12	Cr	4	7086.17A	-28.478	6.099552603634662e-15
9688	2.58111e-11	B	4	769.608A	-28.479	6.085524021935356e-15
9689	7.42309e-11	Fe	9	267.604A	-28.48	6.071527705078569e-15
9690	6.38817e-13	Co	8	3.10957m	-28.480999999999998	6.0575635788573215e-15
9691	9.69444e-11	N	7	204.906A	-28.482	6.0436315692351075e-15
9692	1.29676e-11	O	7	1531.86A	-28.482	6.0436315692351075e-15
9693	4.7281599999999995e-12	Li	2	4201.31A	-28.482	6.0436315692351075e-15
9694	7.82692e-11	Si	9	253.797A	-28.485	6.002027502150775e-15
9695	3.5032599999999998e-12	O	7	5670.28A	-28.485	6.002027502150775e-15
9696	3.3162199999999998e-12	Mn	5	5990.10A	-28.486	5.988223221960532e-15
9697	8.19344e-11	Fe	11	242.443A	-28.486	5.988223221960532e-15
9698	4.99507e-11	O	7	397.681A	-28.49	5.933322861467218e-15
9699	1.83855e-14	Cl	3	108.044m	-28.49	5.933322861467218e-15
9700	4.414869999999999e-12	Be	3	4499.44A	-28.491999999999997	5.906061719200149e-15
9701	8.2055e-12	Fe	11	2420.87A	-28.491999999999997	5.906061719200149e-15
9702	4.99169e-11	O	7	397.950A	-28.491999999999997	5.906061719200149e-15
9703	4.51e-14	O	1	44.0453m	-28.496	5.851914619891787e-15
9704	1.87336e-12	N	1	1.06036m	-28.5	5.798263944173782e-15
9705	1.4263700000000001e-12	N	1	1.39266m	-28.500999999999998	5.784928307162224e-15
9706	2.34508e-11	Ar	1	847.070A	-28.500999999999998	5.784928307162224e-15
9707	7.734810000000001e-14	Co	2	25.6819m	-28.503	5.758348975939443e-15
9708	1.27445e-12	Si	9	1.55866m	-28.503	5.758348975939443e-15
9709	1.14463e-10	B	5	173.545A	-28.504	5.7451051408073006e-15
9710	7.339109999999999e-13	K	1	2.70666m	-28.505	5.731891765650754e-15
9711	1.29996e-11	Zn	2	1528.08A	-28.506	5.718708780413709e-15
9712	1.8119500000000001e-10	Ca	7	109.630A	-28.508000000000003	5.692433700279518e-15
9713	4.7041e-11	Cr	11	422.279A	-28.508000000000003	5.692433700279518e-15
9714	5.47006e-13	Si	2	3.63149m	-28.508000000000003	5.692433700279518e-15
9715	1.95337e-12	O	1	1.01693m	-28.509	5.679341466074559e-15
9716	5.82501e-16	F	7	3410.20m	-28.509	5.679341466074559e-15
9717	9.8526e-11	O	7	201.616A	-28.51	5.666279343172645e-15
9718	1.39033e-11	Fe	11	1428.76A	-28.511	5.653247262319794e-15
9719	2.59466e-11	O	7	765.589A	-28.513	5.62727295054078e-15
9720	1.4617200000000001e-10	Ne	7	135.898A	-28.516	5.588535076027112e-15
9721	9.45316e-13	Ni	2	2.10136m	-28.517	5.575681802026812e-15
9722	3.20566e-12	Fe	2	6196.69A	-28.522	5.511857500215994e-15
9723	5.950669999999999e-12	Fe	2	3338.19A	-28.522	5.511857500215994e-15
9724	1.7193e-11	B	1	1155.38A	-28.522	5.511857500215994e-15
9725	3.18109e-11	O	7	624.454A	-28.522	5.511857500215994e-15
9726	1.17067e-12	C	5	1.69685m	-28.523000000000003	5.499180579746257e-15
9727	1.17172e-12	N	1	1.69532m	-28.523000000000003	5.499180579746257e-15
9728	1.5182399999999998e-10	N	6	130.839A	-28.525	5.473914140073794e-15
9729	2.95349e-11	O	7	672.576A	-28.525	5.473914140073794e-15
9730	1.77929e-13	Co	2	11.1643m	-28.525	5.473914140073794e-15
9731	1.65003e-12	Fe	6	1.20388m	-28.529	5.423728993585321e-15
9732	1.35807e-12	N	1	1.46269m	-28.531	5.398809222461388e-15
9733	1.27481e-12	Fe	2	1.55823m	-28.531	5.398809222461388e-15
9734	2.36214e-11	Ar	1	840.951A	-28.533	5.37400394728542e-15
9735	9.11738e-13	Fe	2	2.17875m	-28.534000000000002	5.361644081189303e-15
9736	2.03583e-12	Ni	2	9757.43A	-28.537	5.324734782950251e-15
9737	9.483979999999999e-15	Ni	2	209.453m	-28.54	5.288079566533049e-15
9738	4.05078e-12	Fe	2	4903.86A	-28.541999999999998	5.263783047912926e-15
9739	5.03416e-11	Fe	8	394.593A	-28.541999999999998	5.263783047912926e-15
9740	2.47032e-11	Cl	10	804.125A	-28.544	5.239598161655629e-15
9741	1.52501e-13	Fe	6	13.0258m	-28.545	5.227547420288339e-15
9742	1.84665e-10	Ca	7	107.570A	-28.545	5.227547420288339e-15
9743	4.6754199999999995e-12	K	11	4248.70A	-28.545	5.227547420288339e-15
9744	2.71193e-11	C	5	732.483A	-28.546999999999997	5.2035290216170676e-15
9745	2.8854700000000002e-12	N	1	6884.31A	-28.549	5.179620977463491e-15
9746	3.204e-11	O	7	619.988A	-28.549	5.179620977463491e-15
9747	2.94489e-11	O	7	674.540A	-28.55	5.167708179791947e-15
9748	5.61126e-11	N	7	354.010A	-28.551	5.1558227807947834e-15
9749	5.3453e-11	O	7	371.625A	-28.554000000000002	5.120330346421503e-15
9750	5.4798199999999996e-12	Ni	5	3625.02A	-28.554000000000002	5.120330346421503e-15
9751	1.76966e-11	Si	4	1122.50A	-28.554000000000002	5.120330346421503e-15
9752	7.47781e-11	O	7	265.645A	-28.557	5.085082240247954e-15
9753	7.423130000000001e-12	B	2	2676.02A	-28.557	5.085082240247954e-15
9754	5.58924e-13	Si	2	3.55406m	-28.558000000000003	5.073386875638261e-15
9755	2.47337e-12	Fe	2	8031.32A	-28.559	5.061718409620824e-15
9756	7.81275e-12	Na	1	2542.57A	-28.559	5.061718409620824e-15
9757	1.0455299999999999e-12	Cr	4	1.89994m	-28.559	5.061718409620824e-15
9758	1.34554e-12	Fe	6	1.47632m	-28.561	5.038461926044537e-15
9759	3.66876e-11	O	7	541.449A	-28.563000000000002	5.015312296304112e-15
9760	3.56276e-11	Ne	3	557.559A	-28.565	4.992269029450852e-15
9761	1.9269799999999997e-10	Ne	8	103.086A	-28.566	4.980787129302498e-15
9762	1.36535e-12	N	1	1.45490m	-28.566	4.980787129302498e-15
9763	3.4651e-12	Fe	2	5732.72A	-28.569000000000003	4.9464996318787025e-15
9764	1.3860799999999999e-12	Fe	2	1.43313m	-28.57	4.9351229984236436e-15
9765	4.68934e-11	Mn	6	423.609A	-28.57	4.9351229984236436e-15
9766	2.7106e-12	Fe	2	7328.43A	-28.573	4.901149850665759e-15
9767	5.62733e-17	Li	3	3.53000c	-28.575	4.878631112604335e-15
9768	9.68809e-11	Fe	11	205.040A	-28.576999999999998	4.856215838746075e-15
9769	3.65547e-13	Na	1	5.43417m	-28.576999999999998	4.856215838746075e-15
9770	3.50607e-11	S	7	566.573A	-28.576999999999998	4.856215838746075e-15
9771	1.62875e-10	N	6	121.962A	-28.578000000000003	4.845046852253e-15
9772	4.21775e-11	Fe	11	470.973A	-28.579	4.833903553716105e-15
9773	2.31001e-11	S	7	859.928A	-28.58	4.8227858840546515e-15
9774	5.7562e-12	Si	3	3450.97A	-28.581	4.811693784323821e-15
9775	1.16515e-12	Fe	9	1.70488m	-28.581999999999997	4.800627195714485e-15
9776	1.66451e-11	Al	1	1193.41A	-28.581999999999997	4.800627195714485e-15
9777	7.73275e-11	Fe	7	256.887A	-28.583000000000002	4.789586059552574e-15
9778	4.70013e-11	Sc	10	422.636A	-28.584	4.778570317299241e-15
9779	1.06241e-10	Ni	11	186.975A	-28.584	4.778570317299241e-15
9780	6.50293e-12	Ni	7	3054.69A	-28.585	4.767579910549999e-15
9781	5.34192e-11	O	7	371.860A	-28.585	4.767579910549999e-15
9782	4.07788e-12	Fe	2	4871.28A	-28.586	4.756614781034882e-15
9783	2.5645e-11	O	7	774.593A	-28.586	4.756614781034882e-15
9784	5.86997e-11	Si	8	338.408A	-28.586	4.756614781034882e-15
9785	5.19819e-11	Mn	11	382.142A	-28.587	4.745674870617789e-15
9786	1.1724e-11	Ca	2	1694.34A	-28.588	4.734760121296442e-15
9787	4.7787e-13	C	5	4.15687m	-28.588	4.734760121296442e-15
9788	4.5334300000000004e-12	Fe	2	4381.77A	-28.59	4.713005874598464e-15
9789	9.569040000000002e-13	Sc	2	2.07591m	-28.595	4.6590565424706534e-15
9790	3.2299400000000003e-12	Fe	2	6150.10A	-28.595	4.6590565424706534e-15
9791	6.67878e-11	Fe	11	297.427A	-28.596999999999998	4.637650122122376e-15
9792	1.35503e-12	Ni	4	1.46598m	-28.598000000000003	4.6269838228281155e-15
9793	1.21125e-10	B	5	164.000A	-28.598000000000003	4.6269838228281155e-15
9794	1.30764e-10	Li	2	151.911A	-28.601999999999997	4.584563380160215e-15
9795	1.23037e-11	C	1	1614.51A	-28.601999999999997	4.584563380160215e-15
9796	9.50654e-12	B	1	2089.56A	-28.603	4.574019176984337e-15
9797	4.44395e-16	B	5	4470.00m	-28.604	4.5634992248028805e-15
9798	4.63401e-11	P	9	428.667A	-28.604	4.5634992248028805e-15
9799	9.77612e-13	Sc	2	2.03194m	-28.605	4.553003467839994e-15
9800	7.01998e-13	Fe	2	2.82970m	-28.605999999999998	4.542531850448292e-15
9801	5.23644e-12	He	1	3793.50A	-28.607	4.53208431710823e-15
9802	1.25209e-10	Ne	7	158.650A	-28.608	4.521660812428061e-15
9803	5.42018e-11	Cr	11	366.491A	-28.61	4.50088566811701e-15
9804	1.25925e-11	C	5	1577.49A	-28.611	4.490533918338344e-15
9805	1.02057e-10	N	7	194.641A	-28.611	4.490533918338344e-15
9806	1.31343e-11	Be	2	1512.41A	-28.612	4.48020597692353e-15
9807	1.30515e-10	F	4	152.200A	-28.614	4.459621300280347e-15
9808	1.46547e-10	Fe	6	135.550A	-28.616	4.43913120163533e-15
9809	1.03634e-10	O	7	191.678A	-28.616999999999997	4.42892148318828e-15
9810	4.62384e-11	Fe	8	429.609A	-28.616999999999997	4.42892148318828e-15
9811	1.1623900000000002e-13	P	9	17.0894m	-28.618000000000002	4.418735246441976e-15
9812	8.94318e-11	Fe	11	222.118A	-28.619	4.408572437390149e-15
9813	1.4069e-11	N	1	1411.93A	-28.621	4.388316886964791e-15
9814	3.65438e-12	Fe	2	5435.80A	-28.622	4.378224038198348e-15
9815	8.88756e-11	F	6	223.509A	-28.625999999999998	4.338084238944358e-15
9816	7.54248e-12	Cr	5	2633.68A	-28.625999999999998	4.338084238944358e-15
9817	9.67187e-11	Cl	10	205.384A	-28.628	4.318152552372466e-15
9818	9.71947e-14	Mg	2	20.4378m	-28.629	4.308221077097518e-15
9819	1.6873099999999998e-12	K	1	1.17729m	-28.631	4.288426599290911e-15
9820	2.91966e-11	Si	4	680.368A	-28.631999999999998	4.2785634918109004e-15
9821	5.22362e-12	Fe	2	3802.81A	-28.631999999999998	4.2785634918109004e-15
9822	3.77871e-12	Fe	2	5256.94A	-28.631999999999998	4.2785634918109004e-15
9823	4.53394e-11	P	9	438.128A	-28.633000000000003	4.268723068848534e-15
9824	7.36722e-11	P	10	269.633A	-28.633000000000003	4.268723068848534e-15
9825	5.66859e-11	Si	8	350.430A	-28.634	4.2589052782310114e-15
9826	6.62284e-11	Mn	10	299.939A	-28.635	4.249110067905278e-15
9827	6.794789999999999e-12	Na	2	2923.48A	-28.636	4.239337385938172e-15
9828	2.73156e-11	Be	2	727.220A	-28.638	4.2198593999436935e-15
9829	9.34214e-13	Zn	2	2.12633m	-28.639	4.210153992646047e-15
9830	2.5966600000000002e-17	N	5	7.65000c	-28.64	4.200470907165728e-15
9831	2.40162e-12	Sc	2	8271.28A	-28.643	4.171555068831521e-15
9832	3.90237e-11	O	7	509.036A	-28.643	4.171555068831521e-15
9833	1.17035e-11	Ne	3	1697.31A	-28.644000000000002	4.1619607584124925e-15
9834	9.73425e-14	F	2	20.4068m	-28.648000000000003	4.123803672825215e-15
9835	4.1194e-12	Cr	9	4822.17A	-28.65	4.104856516024387e-15
9836	4.45583e-11	O	7	445.809A	-28.65	4.104856516024387e-15
9837	6.53988e-11	Be	4	303.743A	-28.651999999999997	4.0859964135014005e-15
9838	5.69097e-11	Ne	7	349.052A	-28.653000000000002	4.076598882529027e-15
9839	7.5687e-11	O	7	262.455A	-28.656999999999996	4.0392243993239724e-15
9840	5.90464e-12	Fe	2	3364.21A	-28.656999999999996	4.0392243993239724e-15
9841	3.5495699999999996e-10	S	9	55.9630A	-28.656999999999996	4.0392243993239724e-15
9842	2.6496e-11	B	5	749.715A	-28.658	4.029934440999097e-15
9843	4.3334300000000004e-12	Fe	2	4584.00A	-28.658	4.029934440999097e-15
9844	1.06992e-10	F	6	185.663A	-28.658	4.029934440999097e-15
9845	1.56991e-10	F	6	126.532A	-28.659000000000002	4.020665848985493e-15
9846	1.07173e-11	Ca	8	1853.50A	-28.66	4.011418574142009e-15
9847	1.3372399999999999e-12	Ni	4	1.48548m	-28.66	4.011418574142009e-15
9848	5.90456e-11	Fe	10	336.426A	-28.662	3.992987779965504e-15
9849	3.20987e-12	Fe	2	6188.55A	-28.662	3.992987779965504e-15
9850	5.55985e-12	Mn	8	3572.84A	-28.664	3.9746416675960875e-15
9851	7.34728e-11	Fe	9	270.365A	-28.664	3.9746416675960875e-15
9852	2.30979e-11	P	10	860.010A	-28.665	3.9655002454324175e-15
9853	1.45679e-11	Be	3	1363.57A	-28.666	3.956379847956262e-15
9854	7.50528e-11	Fe	9	264.673A	-28.666999999999998	3.9472804268122474e-15
9855	3.53095e-11	F	6	562.582A	-28.669	3.929144320654537e-15
9856	1.09244e-11	B	1	1818.35A	-28.67	3.920107539485043e-15
9857	1.60566e-11	Fe	11	1237.15A	-28.67	3.920107539485043e-15
9858	3.8795099999999995e-12	Fe	2	5120.35A	-28.671	3.911091542335521e-15
9859	7.42225e-11	Fe	9	267.634A	-28.673000000000002	3.893121708998495e-15
9860	4.73742e-12	Mn	6	4193.10A	-28.674	3.884167777536787e-15
9861	7.61592e-11	K	9	260.828A	-28.674	3.884167777536787e-15
9862	2.52842e-11	S	7	785.646A	-28.675	3.875234439545946e-15
9863	1.0713699999999999e-10	O	7	185.412A	-28.678	3.8485575133065815e-15
9864	1.90743e-12	N	1	1.04142m	-28.679000000000002	3.839706076650733e-15
9865	4.35034e-12	Fe	11	4566.19A	-28.679000000000002	3.839706076650733e-15
9866	1.2277200000000001e-12	Cr	4	1.61800m	-28.680999999999997	3.822064229735758e-15
9867	4.086069999999999e-12	Ca	2	4861.51A	-28.683000000000003	3.804503439744412e-15
9868	2.09242e-11	O	7	949.352A	-28.684	3.7957533246461434e-15
9869	1.97135e-11	Cl	1	1007.66A	-28.685	3.787023334254147e-15
9870	1.7318599999999996e-10	F	5	114.700A	-28.686	3.77831342228285e-15
9871	1.23175e-11	Si	6	1612.70A	-28.686999999999998	3.76962354255323e-15
9872	1.0556200000000001e-10	N	7	188.179A	-28.688000000000002	3.760953648992315e-15
9873	1.29059e-11	O	7	1539.18A	-28.69	3.743673636614953e-15
9874	1.79647e-11	B	4	1105.75A	-28.691999999999997	3.726473018682657e-15
9875	1.32087e-12	Mn	5	1.50389m	-28.691999999999997	3.726473018682657e-15
9876	3.8538800000000005e-12	Fe	2	5154.41A	-28.693	3.7179023685726685e-15
9877	6.06625e-12	Be	2	3274.59A	-28.694000000000003	3.7093514304109626e-15
9878	1.66393e-12	C	3	1.19383m	-28.695	3.700820158861317e-15
9879	7.47346e-11	P	10	265.800A	-28.697	3.683816434774303e-15
9880	4.25746e-12	Fe	2	4665.80A	-28.697	3.683816434774303e-15
9881	5.69342e-11	Fe	10	348.902A	-28.697	3.683816434774303e-15
9882	5.63843e-11	Cl	6	352.305A	-28.698	3.6753438920848824e-15
9883	4.8093e-11	Na	4	413.043A	-28.7	3.6584572208111474e-15
9884	3.71115e-11	N	7	535.264A	-28.7	3.6584572208111474e-15
9885	8.07268e-11	Fe	9	246.070A	-28.703000000000003	3.633272578448968e-15
9886	6.2398300000000005e-12	C	2	3183.50A	-28.703000000000003	3.633272578448968e-15
9887	2.37261e-11	Ar	1	837.240A	-28.705	3.616579207302892e-15
9888	3.10039e-10	Be	4	64.0708A	-28.705	3.616579207302892e-15
9889	4.68943e-11	O	7	423.600A	-28.706999999999997	3.599962535230199e-15
9890	6.44592e-11	Si	8	308.171A	-28.71	3.575180567451191e-15
9891	4.1182e-11	C	3	482.358A	-28.71	3.575180567451191e-15
9892	1.25107e-11	B	1	1587.80A	-28.711	3.566957880323226e-15
9893	3.13805e-11	F	1	633.020A	-28.712	3.558754104850832e-15
9894	1.9145200000000002e-12	N	1	1.03757m	-28.713	3.5505691975384382e-15
9895	2.35356e-11	S	7	844.019A	-28.714000000000002	3.542403114990481e-15
9896	9.26263e-11	P	9	214.458A	-28.715	3.5342558139112342e-15
9897	2.36159e-11	Ar	1	841.149A	-28.717	3.5180173834733814e-15
9898	1.35075e-12	Fe	2	1.47063m	-28.717	3.5180173834733814e-15
9899	2.44056e-11	S	7	813.929A	-28.717	3.5180173834733814e-15
9900	6.381810000000001e-13	Fe	9	3.11267m	-28.718000000000004	3.5099261680202066e-15
9901	6.67947e-11	Ca	9	297.396A	-28.719	3.5018535618462284e-15
9902	1.8426400000000003e-12	Sc	2	1.07804m	-28.719	3.5018535618462284e-15
9903	2.22376e-11	S	7	893.281A	-28.719	3.5018535618462284e-15
9904	3.87024e-12	Ni	2	5132.62A	-28.721999999999998	3.4777469714895263e-15
9905	1.9271e-12	N	1	1.03080m	-28.723000000000003	3.4697483754137535e-15
9906	2.11295e-12	V	4	9401.31A	-28.723000000000003	3.4697483754137535e-15
9907	4.25079e-12	Sc	6	4673.12A	-28.723000000000003	3.4697483754137535e-15
9908	3.47311e-10	S	9	57.1950A	-28.724	3.461768175598521e-15
9909	6.80218e-12	Al	2	2920.31A	-28.725	3.4538063297335187e-15
9910	5.53015e-11	Cr	11	359.203A	-28.726999999999997	3.437937531099776e-15
9911	9.86977e-13	Cr	4	2.01266m	-28.73	3.4142709356038016e-15
9912	3.12574e-11	C	3	635.512A	-28.732	3.3985837856058994e-15
9913	5.33791e-12	Be	3	3721.40A	-28.733	3.3907672598052908e-15
9914	1.47446e-11	Cl	1	1347.24A	-28.735	3.3751880993883877e-15
9915	2.07765e-11	O	7	956.100A	-28.736	3.3674253821729075e-15
9916	3.15248e-11	P	10	630.121A	-28.736	3.3674253821729075e-15
9917	1.04138e-12	V	10	1.90751m	-28.737	3.359680518711614e-15
9918	9.34083e-13	Fe	7	2.12663m	-28.739	3.3442441888959096e-15
9919	2.38393e-11	O	7	833.264A	-28.739	3.3442441888959096e-15
9920	7.54663e-11	P	10	263.223A	-28.739	3.3442441888959096e-15
9921	7.17478e-11	Si	8	276.865A	-28.741	3.32887878257336e-15
9922	4.96666e-11	O	7	399.956A	-28.743000000000002	3.31358397388006e-15
9923	2.1658099999999997e-14	Mg	6	91.7183m	-28.744	3.3059629422215436e-15
9924	5.1477e-12	Ni	4	3858.90A	-28.744	3.3059629422215436e-15
9925	4.7746099999999996e-12	Si	2	4160.44A	-28.745	3.298359438449421e-15
9926	6.26882e-11	Si	8	316.877A	-28.747	3.283204853405102e-15
9927	1.67017e-11	Al	1	1189.37A	-28.747	3.283204853405102e-15
9928	1.01275e-11	Mn	8	1961.44A	-28.747	3.283204853405102e-15
9929	2.22113e-11	Cl	5	894.338A	-28.748	3.275653691784778e-15
9930	2.5191900000000003e-12	Fe	2	7885.25A	-28.748	3.275653691784778e-15
9931	5.829189999999999e-13	Na	1	3.40776m	-28.748	3.275653691784778e-15
9932	9.54325e-13	Sc	2	2.08152m	-28.749000000000002	3.268119897354246e-15
9933	5.6400300000000006e-12	Fe	2	3522.05A	-28.750999999999998	3.2531042503807674e-15
9934	1.1021799999999999e-12	Fe	2	1.80229m	-28.752	3.2456223182263023e-15
9935	1.95203e-13	Fe	6	10.1763m	-28.752	3.2456223182263023e-15
9936	4.56344e-11	Mn	6	435.296A	-28.756999999999998	3.2084699867702463e-15
9937	1.91129e-12	N	1	1.03932m	-28.759	3.1937284062408674e-15
9938	6.81073e-12	Ni	7	2916.64A	-28.761	3.179054557121626e-15
9939	7.49101e-13	C	5	2.65177m	-28.761	3.179054557121626e-15
9940	6.04773e-12	S	2	3284.61A	-28.761	3.179054557121626e-15
9941	1.25521e-11	Fe	11	1582.56A	-28.761999999999997	3.171742934535642e-15
9942	7.41992e-12	B	2	2677.18A	-28.761999999999997	3.171742934535642e-15
9943	2.40456e-12	Sc	2	8261.17A	-28.763	3.1644481282149075e-15
9944	4.51725e-11	Ca	9	439.747A	-28.763	3.1644481282149075e-15
9945	2.12493e-11	O	7	934.828A	-28.765	3.1499088097530263e-15
9946	1.06905e-10	F	6	185.814A	-28.767	3.1354362933914706e-15
9947	4.07568e-10	Ar	9	48.7390A	-28.767	3.1354362933914706e-15
9948	4.37929e-11	Be	3	453.600A	-28.769000000000002	3.121030272202444e-15
9949	5.20027e-11	O	7	381.989A	-28.769000000000002	3.121030272202444e-15
9950	6.24901e-11	Fe	10	317.882A	-28.769000000000002	3.121030272202444e-15
9951	2.43188e-11	S	7	816.835A	-28.77	3.1138521017685164e-15
9952	7.99128e-11	Mg	6	248.577A	-28.772	3.099545250931827e-15
9953	1.4233600000000001e-10	Ca	8	139.560A	-28.773000000000003	3.092416494675542e-15
9954	1.0829100000000001e-13	Si	8	18.3437m	-28.773000000000003	3.092416494675542e-15
9955	1.1123100000000001e-12	S	7	1.78587m	-28.773000000000003	3.092416494675542e-15
9956	2.8248599999999997e-12	B	2	7032.03A	-28.773000000000003	3.092416494675542e-15
9957	2.58737e-11	Be	3	767.748A	-28.776999999999997	3.064065049837883e-15
9958	1.28274e-11	B	1	1548.60A	-28.776999999999997	3.064065049837883e-15
9959	2.38632e-11	O	7	832.432A	-28.778000000000002	3.0570178957796775e-15
9960	8.88112e-11	Fe	11	223.671A	-28.779	3.049986949726088e-15
9961	2.05658e-12	N	1	9658.98A	-28.781	3.035973532608815e-15
9962	2.36924e-12	Sc	2	8384.33A	-28.781	3.035973532608815e-15
9963	3.17672e-11	O	7	625.313A	-28.784000000000002	3.015074037814984e-15
9964	2.09806e-10	Na	5	94.6799A	-28.785	3.008139559957749e-15
9965	9.7069e-14	Mg	2	20.4643m	-28.785	3.008139559957749e-15
9966	4.3266e-12	Fe	2	4591.24A	-28.785	3.008139559957749e-15
9967	1.0082e-10	P	9	197.029A	-28.785999999999998	3.0012210309570095e-15
9968	1.9063799999999998e-10	Ca	7	104.200A	-28.788	2.9874316728839258e-15
9969	1.14215e-11	Zn	2	1739.21A	-28.791999999999998	2.960042734677849e-15
9970	1.0778499999999999e-10	N	6	184.298A	-28.793000000000003	2.953234825305543e-15
9971	2.3371e-12	Ni	3	8499.62A	-28.794	2.9464425736903435e-15
9972	5.5505e-11	O	7	357.886A	-28.796	2.9329048997665507e-15
9973	5.29217e-11	Cr	11	375.356A	-28.796999999999997	2.926159405682583e-15
9974	2.63577e-11	O	7	753.649A	-28.798000000000002	2.919429425804445e-15
9975	3.26579e-11	Fe	10	608.259A	-28.799	2.9127149244505507e-15
9976	5.31689e-11	O	7	373.610A	-28.799	2.9127149244505507e-15
9977	8.55207e-11	Fe	11	232.277A	-28.801	2.8993322149987297e-15
9978	5.04812e-11	Ne	3	393.502A	-28.803	2.886010993511521e-15
9979	1.33786e-11	O	7	1484.79A	-28.805	2.872750977477438e-15
9980	1.01543e-11	Be	3	1956.26A	-28.805999999999997	2.866143833575558e-15
9981	8.9548e-12	C	3	2218.30A	-28.808000000000003	2.8529750988497443e-15
9982	3.96432e-11	C	5	501.081A	-28.808000000000003	2.8529750988497443e-15
9983	4.92082e-12	Mn	6	4036.82A	-28.809	2.8464134382065604e-15
9984	4.75849e-12	Fe	2	4174.53A	-28.809	2.8464134382065604e-15
9985	8.043089999999999e-12	Ca	1	2469.76A	-28.809	2.8464134382065604e-15
9986	5.66673e-11	O	7	350.545A	-28.809	2.8464134382065604e-15
9987	8.79706e-11	Al	8	225.808A	-28.811	2.8333353564130034e-15
9988	2.07322e-12	Li	2	9581.43A	-28.811	2.8333353564130034e-15
9989	4.03346e-12	Fe	2	4924.92A	-28.811	2.8333353564130034e-15
9990	1.64232e-12	Be	2	1.20954m	-28.811	2.8333353564130034e-15
9991	3.93793e-11	Be	3	504.439A	-28.814	2.813830813012199e-15
9992	1.42604e-12	Fe	2	1.39298m	-28.816	2.8009024347830015e-15
9993	1.1398e-11	Ar	11	1742.80A	-28.816	2.8009024347830015e-15
9994	7.506739999999999e-12	Ti	3	2646.22A	-28.819000000000003	2.7816211580442432e-15
9995	2.986e-11	O	7	665.254A	-28.82	2.7752236069109208e-15
9996	3.88706e-12	Fe	1	5110.41A	-28.82	2.7752236069109208e-15
9997	8.457960000000001e-12	Be	1	2348.61A	-28.820999999999998	2.7688407697368972e-15
9998	5.35328e-11	P	9	371.071A	-28.823	2.756119101979864e-15
9999	2.06902e-11	S	7	960.091A	-28.823	2.756119101979864e-15
10000	2.45925e-12	Si	2	8077.46A	-28.823	2.756119101979864e-15
10001	9.85769e-13	Fe	2	2.01512m	-28.824	2.749780203947861e-15
10002	3.48061e-13	Mn	5	5.70718m	-28.826	2.7371461115356947e-15
10003	3.04487e-13	Fe	6	6.52392m	-28.826	2.7371461115356947e-15
10004	3.1319099999999997e-12	Fe	2	6342.60A	-28.829	2.7183037302390522e-15
10005	2.44127e-12	S	2	8136.92A	-28.83	2.712051805148602e-15
10006	5.2441900000000005e-12	Fe	2	3787.90A	-28.831	2.7058142590868234e-15
10007	1.17343e-11	Ca	2	1692.85A	-28.831999999999997	2.6995910589829133e-15
10008	5.10994e-10	B	5	38.8741A	-28.834	2.687187564745322e-15
10009	2.77405e-11	Be	2	716.081A	-28.835	2.681007204849572e-15
10010	7.30184e-13	K	1	2.72047m	-28.837	2.668689095665746e-15
10011	2.58849e-11	O	7	767.414A	-28.838	2.662551281068259e-15
10012	3.48895e-11	Fe	8	569.354A	-28.84	2.6503179691516e-15
10013	3.20644e-11	N	7	619.518A	-28.840999999999998	2.6442224069726253e-15
10014	1.97997e-13	Cl	2	10.0327m	-28.840999999999998	2.6442224069726253e-15
10015	4.00296e-11	Na	8	496.244A	-28.840999999999998	2.6442224069726253e-15
10016	5.71597e-12	Fe	2	3475.25A	-28.842	2.6381408641976067e-15
10017	2.8414e-12	N	6	6991.08A	-28.842	2.6381408641976067e-15
10018	4.94386e-11	B	5	401.801A	-28.842	2.6381408641976067e-15
10019	1.07065e-10	F	6	185.537A	-28.845	2.6199800302297136e-15
10020	4.38804e-12	Mn	5	4526.96A	-28.846	2.613954243373993e-15
10021	8.00802e-11	Be	4	248.057A	-28.848000000000003	2.60194421456347e-15
10022	3.3615199999999996e-12	Fe	2	5909.37A	-28.85	2.589989366822948e-15
10023	1.69793e-10	N	6	116.992A	-28.851	2.584032556579004e-15
10024	5.74589e-11	Fe	9	345.716A	-28.854	2.5662442015807823e-15
10025	4.2729e-12	Fe	2	4648.94A	-28.854	2.5662442015807823e-15
10026	1.75203e-10	F	5	113.380A	-28.857	2.5485783007570402e-15
10027	2.3798e-11	Ar	1	834.711A	-28.858	2.5427167333220663e-15
10028	4.49883e-11	N	7	441.548A	-28.858	2.5427167333220663e-15
10029	2.55262e-11	S	7	778.199A	-28.858	2.5427167333220663e-15
10030	7.36352e-11	Fe	9	269.768A	-28.859	2.5368686471180927e-15
10031	2.27868e-11	S	8	871.752A	-28.86	2.5310340111391693e-15
10032	1.69704e-11	N	1	1170.54A	-28.861	2.5252127944505952e-15
10033	1.27639e-11	B	1	1556.30A	-28.861	2.5252127944505952e-15
10034	2.44442e-12	Li	1	8126.45A	-28.863000000000003	2.5136104955614963e-15
10035	4.08434e-12	Ca	2	4863.57A	-28.864	2.507829351846758e-15
10036	7.28049e-12	Ni	7	2728.45A	-28.865	2.5020615043935963e-15
10037	1.31355e-11	Be	2	1512.27A	-28.866	2.496306922621438e-15
10038	1.93026e-10	Ne	8	102.911A	-28.869	2.4791224666396236e-15
10039	3.29273e-11	O	7	603.282A	-28.87	2.4734206431902716e-15
10040	9.350389999999998e-13	Sc	2	2.12445m	-28.87	2.4734206431902716e-15
10041	1.83969e-11	Cr	2	1079.77A	-28.873	2.456393735247886e-15
10042	6.96298e-11	Fe	11	285.287A	-28.875	2.4451076312141047e-15
10043	3.24937e-12	Fe	2	6113.32A	-28.875999999999998	2.4394840397153376e-15
10044	8.414889999999999e-13	Ni	2	2.36063m	-28.875999999999998	2.4394840397153376e-15
10045	2.60119e-11	Ca	9	763.669A	-28.875999999999998	2.4394840397153376e-15
10046	1.0471400000000001e-13	Fe	6	18.9702m	-28.878	2.4282756286752202e-15
10047	9.52922e-12	Be	3	2084.58A	-28.878	2.4282756286752202e-15
10048	5.00815e-12	Fe	2	3966.43A	-28.878	2.4282756286752202e-15
10049	2.3856599999999998e-12	Sc	2	8326.62A	-28.878	2.4282756286752202e-15
10050	3.48952e-11	Fe	11	569.260A	-28.88	2.4171187156060053e-15
10051	2.60326e-11	O	7	763.061A	-28.881	2.411559496826793e-15
10052	1.0689e-12	Cr	4	1.85840m	-28.881999999999998	2.406013063895989e-15
10053	6.23009e-11	Co	11	318.847A	-28.881999999999998	2.406013063895989e-15
10054	1.4449600000000001e-12	Fe	2	1.37474m	-28.881999999999998	2.406013063895989e-15
10055	1.48958e-10	Fe	9	133.356A	-28.884	2.3949584380205993e-15
10056	5.35879e-12	Ni	5	3706.89A	-28.885	2.389450186465508e-15
10057	2.73046e-11	C	3	727.514A	-28.886	2.383954603537462e-15
10058	1.3328e-11	C	2	1490.44A	-28.89	2.3620983763590833e-15
10059	1.671e-11	Cl	1	1188.77A	-28.89	2.3620983763590833e-15
10060	3.97517e-13	Fe	9	4.99714m	-28.892	2.351245520145083e-15
10061	1.12536e-11	Fe	8	1765.17A	-28.893	2.3458378055112354e-15
10062	3.49222e-12	Na	1	5688.20A	-28.895	2.335059659833907e-15
10063	2.37225e-11	Ar	1	837.367A	-28.9	2.308330452937393e-15
10064	9.38761e-11	P	9	211.603A	-28.903000000000002	2.292440017870869e-15
10065	2.93872e-11	O	7	675.956A	-28.904	2.2871675521391534e-15
10066	5.9939e-12	S	2	3314.11A	-28.904	2.2871675521391534e-15
10067	1.15577e-12	N	1	1.71873m	-28.906	2.2766589717899502e-15
10068	1.1763e-13	Na	2	16.8873m	-28.908	2.266198673981661e-15
10069	3.71536e-12	Fe	2	5346.57A	-28.909000000000002	2.2609865616660824e-15
10070	1.83624e-11	B	2	1081.80A	-28.91	2.255786436876198e-15
10071	1.39398e-11	Be	3	1425.01A	-28.914	2.2351052625127624e-15
10072	1.69923e-12	K	1	1.16902m	-28.914	2.2351052625127624e-15
10073	8.79861e-11	Mg	5	225.768A	-28.918000000000003	2.2146136942955737e-15
10074	1.4357900000000003e-10	Li	2	138.352A	-28.918000000000003	2.2146136942955737e-15
10075	1.86335e-12	Sc	2	1.06606m	-28.919	2.209520224141006e-15
10076	1.0544700000000001e-10	Ni	11	188.384A	-28.92	2.204438468642698e-15
10077	2.2890100000000004e-13	S	10	8.67821m	-28.921	2.1993684008577233e-15
10078	5.26694e-11	Mn	11	377.154A	-28.921999999999997	2.1943099939050693e-15
10079	9.40869e-13	Sc	2	2.11129m	-28.923000000000002	2.18926322096553e-15
10080	4.03108e-11	Na	8	492.782A	-28.923000000000002	2.18926322096553e-15
10081	9.19103e-15	He	1	216.129m	-28.924	2.1842280552816896e-15
10082	1.26607e-12	Co	2	1.56899m	-28.925	2.1792044701575473e-15
10083	3.3535199999999996e-12	Fe	2	5923.46A	-28.926	2.1741924389585903e-15
10084	5.69352e-11	Al	7	348.896A	-28.926	2.1741924389585903e-15
10085	1.95338e-10	Be	3	101.693A	-28.928	2.1642029321040973e-15
10086	1.26727e-11	B	1	1567.50A	-28.929000000000002	2.159225403485209e-15
10087	1.05185e-11	P	4	1888.52A	-28.929000000000002	2.159225403485209e-15
10088	1.77591e-11	P	4	1118.55A	-28.929000000000002	2.159225403485209e-15
10089	1.14669e-13	Mn	5	17.3233m	-28.932	2.144361400359344e-15
10090	2.92553e-11	F	4	679.003A	-28.933000000000003	2.1394295059971137e-15
10091	4.76556e-11	Mn	6	416.834A	-28.934	2.1345089546771857e-15
10092	2.4240400000000002e-12	Na	1	8194.79A	-28.935	2.129599720311251e-15
10093	9.04778e-12	C	2	2195.51A	-28.935	2.129599720311251e-15
10094	2.06951e-11	O	7	959.863A	-28.936	2.124701776871021e-15
10095	2.26884e-11	Ar	3	875.535A	-28.939	2.1100754327190842e-15
10096	3.00952e-11	Ca	9	660.054A	-28.939	2.1100754327190842e-15
10097	4.43181e-12	Co	8	4482.24A	-28.939	2.1100754327190842e-15
10098	1.7662e-10	F	5	112.470A	-28.939	2.1100754327190842e-15
10099	3.6050300000000004e-12	Fe	2	5510.21A	-28.941	2.100380516748949e-15
10100	1.68805e-11	C	3	1176.77A	-28.941	2.100380516748949e-15
10101	8.79897e-11	Mg	5	225.759A	-28.943	2.0907301448714917e-15
10102	1.8185900000000002e-10	Ca	7	109.230A	-28.948	2.066797754805268e-15
10103	8.73697e-11	Si	9	227.361A	-28.948	2.066797754805268e-15
10104	9.70359e-13	Sc	2	2.04712m	-28.951	2.0525700191374655e-15
10105	6.9007e-11	O	5	287.861A	-28.953000000000003	2.0431393165427493e-15
10106	4.07834e-12	Fe	2	4870.72A	-28.955	2.0337519440905704e-15
10107	3.87599e-11	B	5	512.501A	-28.958000000000002	2.019751694183602e-15
10108	1.69782e-16	Be	4	1.17000c	-28.967	1.978326557465106e-15
10109	1.5761200000000002e-12	N	1	1.26034m	-28.968000000000004	1.9737765326447668e-15
10110	8.95579e-12	Si	1	2218.06A	-28.969	1.9692369725911523e-15
10111	7.32467e-11	Be	4	271.199A	-28.97	1.964707853235935e-15
10112	2.0655700000000003e-10	Ne	6	96.1696A	-28.973000000000003	1.9511828995072307e-15
10113	9.1721e-12	Mn	8	2165.75A	-28.974	1.9466953033678495e-15
10114	3.5491300000000004e-10	S	9	55.9700A	-28.976999999999997	1.933294347160285e-15
10115	2.02799e-12	Fe	2	9795.16A	-28.978	1.9288478935495764e-15
10116	4.07607e-11	Ne	3	487.344A	-28.978	1.9288478935495764e-15
10117	2.26382e-11	P	4	877.474A	-28.978	1.9288478935495764e-15
10118	7.72723e-12	Li	1	2570.71A	-28.980999999999998	1.9155697980470124e-15
10119	7.63211e-11	Ne	8	260.275A	-28.980999999999998	1.9155697980470124e-15
10120	3.83445e-12	Fe	2	5180.53A	-28.982	1.9111641097680545e-15
10121	3.86709e-12	Fe	2	5136.80A	-28.983	1.906768554290956e-15
10122	5.01006e-11	N	7	396.492A	-28.984	1.9023831083109192e-15
10123	9.97206e-12	C	1	1992.01A	-28.985	1.8980077485767615e-15
10124	9.29457e-13	Fe	2	2.13721m	-28.986	1.8936424518907305e-15
10125	6.773260000000001e-12	F	3	2932.78A	-28.987	1.889287195108488e-15
10126	1.0700599999999999e-10	F	6	185.638A	-28.987	1.889287195108488e-15
10127	4.1620300000000006e-12	Fe	2	4772.78A	-28.987	1.889287195108488e-15
10128	1.213e-11	Fe	10	1637.63A	-28.987	1.889287195108488e-15
10129	8.88495e-12	P	1	2235.74A	-28.988000000000003	1.884941955138851e-15
10130	2.58035e-11	O	7	769.837A	-28.993000000000002	1.863365203001216e-15
10131	2.09891e-12	N	1	9464.17A	-28.994	1.859079581959048e-15
10132	2.38493e-11	Ar	1	832.917A	-28.994	1.859079581959048e-15
10133	1.51804e-10	N	6	130.856A	-28.994	1.859079581959048e-15
10134	6.0660900000000005e-12	Be	2	3274.67A	-28.995	1.8548038175717427e-15
10135	4.09108e-12	Fe	2	4855.55A	-28.996	1.8505378871696533e-15
10136	2.29266e-12	N	1	8664.39A	-28.996	1.8505378871696533e-15
10137	2.95349e-11	O	7	672.576A	-29.002	1.825147555498752e-15
10138	2.66299e-11	Ar	11	745.946A	-29.003	1.8209498326066766e-15
10139	2.80313e-11	Be	2	708.652A	-29.005	1.812583328102047e-15
10140	5.46759e-13	N	5	3.63313m	-29.005	1.812583328102047e-15
10141	7.267630000000001e-12	P	4	2733.28A	-29.005	1.812583328102047e-15
10142	5.74238e-13	Mn	8	3.45927m	-29.006	1.808414502131103e-15
10143	4.47424e-11	Mg	9	443.974A	-29.01	1.7918348583188413e-15
10144	5.13678e-11	Fe	8	386.710A	-29.01	1.7918348583188413e-15
10145	5.06477e-12	C	2	3922.08A	-29.015	1.7713238943052721e-15
10146	6.82084e-11	Ar	7	291.232A	-29.016	1.7672499623987932e-15
10147	1.25157e-12	Si	1	1.58716m	-29.016	1.7672499623987932e-15
10148	1.7399700000000001e-12	N	1	1.14166m	-29.018	1.7591301863860312e-15
10149	3.79932e-11	Mn	6	522.843A	-29.019000000000002	1.7550842992295185e-15
10150	2.8596799999999998e-12	Ni	3	6946.39A	-29.019000000000002	1.7550842992295185e-15
10151	5.20863e-11	Fe	8	381.376A	-29.02	1.7510477173552613e-15
10152	1.6365799999999999e-12	Mn	5	1.21378m	-29.02	1.7510477173552613e-15
10153	1.1169000000000001e-09	O	7	17.7854A	-29.024	1.7349940153871493e-15
10154	2.18518e-13	Na	1	9.09055m	-29.025	1.7310036398835163e-15
10155	4.08264e-11	O	5	486.559A	-29.026	1.7270224419888512e-15
10156	1.5871200000000003e-10	Ca	7	125.160A	-29.028000000000002	1.7190874946433561e-15
10157	3.2942699999999996e-16	N	7	6030.00m	-29.03	1.7111890050692652e-15
10158	2.93058e-11	O	7	677.835A	-29.03	1.7111890050692652e-15
10159	1.11331e-12	Fe	2	1.78427m	-29.03	1.7111890050692652e-15
10160	1.30633e-11	N	7	1520.64A	-29.03	1.7111890050692652e-15
10161	1.2324e-11	Fe	10	1611.85A	-29.03	1.7111890050692652e-15
10162	5.37924e-12	V	8	3692.80A	-29.031	1.7072533795700667e-15
10163	1.26672e-11	B	1	1568.18A	-29.035	1.6916011865041541e-15
10164	1.28757e-11	B	1	1542.79A	-29.037	1.68382898504451e-15
10165	3.35515e-12	Zn	2	5920.58A	-29.037	1.68382898504451e-15
10166	5.068069999999999e-13	Si	2	3.91953m	-29.041999999999998	1.6645543540388065e-15
10167	8.0258e-11	Mg	6	247.507A	-29.041999999999998	1.6645543540388065e-15
10168	5.217e-11	O	7	380.764A	-29.043000000000003	1.6607259852606083e-15
10169	3.05192e-12	Ca	1	6508.85A	-29.044	1.6569064214862903e-15
10170	3.5197e-11	Na	4	564.380A	-29.044	1.6569064214862903e-15
10171	1.43241e-11	C	5	1386.79A	-29.045	1.6530956424648657e-15
10172	1.6874299999999998e-10	Ca	7	117.720A	-29.049	1.6379399705172304e-15
10173	4.31696e-12	Cl	7	4601.49A	-29.049	1.6379399705172304e-15
10174	3.15459e-11	F	1	629.699A	-29.05	1.6341728131225471e-15
10175	1.20849e-12	Fe	7	1.64375m	-29.052	1.626664471070772e-15
10176	6.95646e-11	Fe	11	285.554A	-29.053	1.6229232466051848e-15
10177	5.74782e-12	Fe	2	3456.00A	-29.054000000000002	1.6191906267170937e-15
10178	6.3803e-11	Fe	7	311.341A	-29.055999999999997	1.6117511215590264e-15
10179	3.2398900000000002e-12	Fe	2	6131.22A	-29.058000000000003	1.6043457978222322e-15
10180	5.21239e-11	Al	8	381.101A	-29.058000000000003	1.6043457978222322e-15
10181	2.71562e-12	Mn	6	7314.88A	-29.059	1.6006559048806949e-15
10182	5.36055e-11	N	7	370.567A	-29.059	1.6006559048806949e-15
10183	2.37954e-11	Ar	1	834.801A	-29.06	1.5969744984574247e-15
10184	7.53469e-11	Fe	11	263.640A	-29.061999999999998	1.5896370671367624e-15
10185	1.17829e-11	B	1	1685.87A	-29.061999999999998	1.5896370671367624e-15
10186	6.780369999999999e-12	F	3	2929.70A	-29.07	1.5606229208098278e-15
10187	2.36813e-11	O	7	838.823A	-29.07	1.5606229208098278e-15
10188	9.88297e-11	Ni	11	200.997A	-29.070999999999998	1.557033587694913e-15
10189	1.6740700000000002e-10	F	5	118.660A	-29.072	1.5534525098170696e-15
10190	3.25874e-11	P	10	609.575A	-29.073	1.5498796681897915e-15
10191	7.33471e-11	Fe	9	270.828A	-29.074	1.5463150438702285e-15
10192	1.26554e-10	K	9	156.964A	-29.076	1.5392103716005934e-15
10193	5.16995e-11	Fe	8	384.229A	-29.076999999999998	1.5356702859822562e-15
10194	7.75097e-11	Be	4	256.283A	-29.076999999999998	1.5356702859822562e-15
10195	4.11878e-11	C	3	482.290A	-29.078000000000003	1.532138342334879e-15
10196	1.42046e-11	Ne	6	1398.45A	-29.079	1.528614521932498e-15
10197	5.97591e-12	S	2	3324.09A	-29.08	1.5250988060921433e-15
10198	8.98482e-12	Si	1	2210.89A	-29.08	1.5250988060921433e-15
10199	1.90011e-11	N	7	1045.44A	-29.081	1.521591176173827e-15
10200	1.69003e-11	S	7	1175.39A	-29.081	1.521591176173827e-15
10201	6.32947e-13	K	1	3.13841m	-29.086	1.5041736660093314e-15
10202	8.69154e-11	Fe	11	228.549A	-29.086	1.5041736660093314e-15
10203	2.49001e-11	O	7	797.766A	-29.087	1.5007141625777098e-15
10204	1.59789e-11	N	1	1243.17A	-29.088	1.4972626157831865e-15
10205	2.46239e-12	Si	2	8067.14A	-29.090999999999998	1.4869555324350006e-15
10206	1.80504e-10	N	6	110.050A	-29.092	1.4835356296116947e-15
10207	4.52846e-12	Fe	2	4386.58A	-29.094	1.476719402549481e-15
10208	1.95386e-12	N	1	1.01668m	-29.094	1.476719402549481e-15
10209	9.56512e-11	P	10	207.676A	-29.095	1.4733230421716279e-15
10210	1.20265e-10	S	9	165.173A	-29.096	1.4699344932058674e-15
10211	1.80472e-11	Cl	1	1100.70A	-29.096999999999998	1.4665537376864745e-15
10212	1.28244e-11	O	7	1548.96A	-29.098000000000003	1.4631807576889836e-15
10213	1.22194e-10	Co	11	162.565A	-29.098000000000003	1.4631807576889836e-15
10214	2.444e-12	Ni	11	8127.85A	-29.099	1.4598155353302386e-15
10215	2.10988e-11	S	7	941.497A	-29.1	1.4564580527681298e-15
10216	9.4564e-11	Cl	10	210.064A	-29.104	1.4431051650789866e-15
10217	1.4357900000000003e-10	Li	2	138.352A	-29.107	1.4331708989990822e-15
10218	1.7588299999999997e-10	F	7	112.942A	-29.107	1.4331708989990822e-15
10219	1.4561e-10	N	6	136.422A	-29.11	1.423305019925845e-15
10220	1.16362e-11	S	1	1707.13A	-29.111	1.4200315092189723e-15
10221	4.7714599999999995e-12	Si	2	4163.18A	-29.111	1.4200315092189723e-15
10222	1.6419400000000002e-12	Be	2	1.20982m	-29.112	1.416765527377813e-15
10223	1.27976e-11	Si	6	1552.20A	-29.113000000000003	1.4135070570864218e-15
10224	1.27779e-11	B	1	1554.60A	-29.114	1.41025608106876e-15
10225	3.19387e-12	Fe	2	6219.56A	-29.114	1.41025608106876e-15
10226	4.11433e-12	Be	2	4828.12A	-29.116	1.4037765429487817e-15
10227	2.88986e-12	Fe	2	6873.84A	-29.12	1.3909066422447828e-15
10228	4.54217e-11	B	5	437.334A	-29.121	1.3877076457388405e-15
10229	5.225779999999999e-13	Ni	3	3.80124m	-29.122	1.3845160067206825e-15
10230	5.98618e-12	Fe	2	3318.38A	-29.123	1.3813317082685678e-15
10231	1.40938e-11	Fe	11	1409.45A	-29.124000000000002	1.3781547334996627e-15
10232	4.03872e-10	Ar	9	49.1850A	-29.125999999999998	1.3718226876742288e-15
10233	1.5626899999999999e-12	N	1	1.27117m	-29.127	1.3686675830458009e-15
10234	2.0873299999999998e-12	Fe	7	9516.67A	-29.131	1.3561195632209503e-15
10235	3.16322e-12	Fe	2	6279.83A	-29.133000000000003	1.3498887598065127e-15
10236	2.09919e-11	Fe	11	946.290A	-29.135	1.3436865843333405e-15
10237	3.76808e-11	O	7	527.177A	-29.136	1.3405961909468897e-15
10238	1.924e-12	Fe	7	1.03245m	-29.139	1.3313675916813302e-15
10239	3.1562e-12	Fe	2	6293.80A	-29.142	1.3222025216462577e-15
10240	3.3867400000000007e-10	Cl	8	58.6537A	-29.142	1.3222025216462577e-15
10241	3.42166e-10	S	9	58.0550A	-29.142	1.3222025216462577e-15
10242	1.5064200000000002e-12	Mn	5	1.31866m	-29.143	1.3191615402328085e-15
10243	2.37662e-11	S	7	835.828A	-29.144000000000002	1.316127552882527e-15
10244	1.49753e-12	Fe	6	1.32648m	-29.148000000000003	1.304061222949549e-15
10245	3.3451999999999995e-10	Cl	8	59.3820A	-29.15	1.2980696058820527e-15
10246	3.85647e-12	Fe	2	5150.94A	-29.151	1.2950841286346368e-15
10247	3.3752300000000004e-12	Mn	5	5885.36A	-29.151999999999997	1.29210551779436e-15
10248	1.69553e-11	Be	4	1171.58A	-29.154	1.2861688322022985e-15
10249	1.20589e-14	Ca	2	164.728m	-29.154	1.2861688322022985e-15
10250	2.82391e-11	Be	2	703.438A	-29.154	1.2861688322022985e-15
10251	3.60018e-12	Fe	2	5517.63A	-29.154	1.2861688322022985e-15
10252	3.4956400000000002e-12	Na	1	5682.63A	-29.156	1.280259423202858e-15
10253	7.75008e-11	Fe	9	256.313A	-29.156999999999996	1.2773149082389238e-15
10254	7.24058e-14	Cr	5	27.4349m	-29.158	1.274377165471459e-15
10255	1.25134e-11	B	1	1587.45A	-29.16	1.2685219342593768e-15
10256	2.094e-11	N	7	948.637A	-29.160999999999998	1.2656044147708958e-15
10257	2.4444900000000002e-12	Li	1	8126.22A	-29.162	1.2626936053910245e-15
10258	9.34669e-11	Fe	11	212.529A	-29.162	1.2626936053910245e-15
10259	1.6733900000000002e-12	C	3	1.18708m	-29.165	1.2540012837523157e-15
10260	1.05211e-10	Ar	11	188.806A	-29.166999999999998	1.2482396712128275e-15
10261	3.97996e-12	Fe	2	4991.13A	-29.168000000000003	1.2453687996348674e-15
10262	6.92582e-11	Fe	10	286.817A	-29.168000000000003	1.2453687996348674e-15
10263	3.9723e-12	Fe	2	5000.74A	-29.17	1.2396468497571185e-15
10264	4.21465e-12	Fe	2	4713.19A	-29.175	1.2254567296091275e-15
10265	1.45693e-11	Cl	1	1363.45A	-29.175	1.2254567296091275e-15
10266	4.92942e-11	Fe	8	402.978A	-29.175	1.2254567296091275e-15
10267	1.22562e-11	B	1	1620.77A	-29.18	1.2114290424232774e-15
10268	2.30894e-11	S	7	860.328A	-29.180999999999997	1.208642832942205e-15
10269	1.37555e-11	Be	3	1444.11A	-29.180999999999997	1.208642832942205e-15
10270	9.40815e-11	P	9	211.141A	-29.183000000000003	1.2030896235537508e-15
10271	3.84502e-12	Fe	1	5166.28A	-29.186	1.1948076128399393e-15
10272	3.12369e-12	Fe	2	6359.29A	-29.186999999999998	1.1920596315860865e-15
10273	7.54714e-11	Fe	9	263.205A	-29.188000000000002	1.1893179705137146e-15
10274	1.65926e-11	Be	2	1197.19A	-29.188000000000002	1.1893179705137146e-15
10275	4.8597e-12	Na	2	4087.59A	-29.189	1.1865826150868492e-15
10276	4.55515e-11	O	7	436.088A	-29.19	1.1838535508028784e-15
10277	4.52802e-11	Mg	9	438.701A	-29.191	1.1811307631925944e-15
10278	1.17361e-11	Ca	2	1692.60A	-29.193	1.1757039602824452e-15
10279	5.26317e-12	Ni	4	3774.24A	-29.197	1.1649250415847905e-15
10280	1.17223e-11	Ca	2	1694.59A	-29.197	1.1649250415847905e-15
10281	3.58591e-12	Sc	6	5539.58A	-29.2	1.1569057540052786e-15
10282	2.38475e-11	Ar	1	832.979A	-29.201	1.1542449446077424e-15
10283	2.46448e-11	S	7	806.031A	-29.201999999999998	1.1515902549020103e-15
10284	4.56766e-10	Ar	10	43.4894A	-29.203000000000003	1.1489416708131537e-15
10285	7.39851e-11	Fe	9	268.493A	-29.203000000000003	1.1489416708131537e-15
10286	4.90057e-12	Ni	5	4053.50A	-29.204	1.1462991782986805e-15
10287	2.64699e-13	Ni	1	7.50454m	-29.204	1.1462991782986805e-15
10288	7.89272e-12	Mn	10	2516.81A	-29.206	1.1410324119841135e-15
10289	3.84882e-12	Fe	2	5161.18A	-29.206999999999997	1.138408110260158e-15
10290	2.99954e-13	Fe	2	6.62249m	-29.211	1.127971121970769e-15
10291	8.00018e-12	Li	1	2483.00A	-29.212	1.1253768603802303e-15
10292	1.7839700000000003e-10	Ca	8	111.350A	-29.212	1.1253768603802303e-15
10293	2.32199e-11	O	7	855.492A	-29.213	1.1227885654257771e-15
10294	1.59815e-11	Be	3	1242.97A	-29.215	1.117629820565171e-15
10295	1.69721e-11	N	1	1170.42A	-29.215999999999998	1.1150593433078657e-15
10296	1.73423e-12	N	1	1.14543m	-29.218000000000004	1.1099361109970704e-15
10297	2.29426e-11	B	5	865.833A	-29.218000000000004	1.1099361109970704e-15
10298	4.51745e-12	Fe	2	4397.28A	-29.219	1.1073833287807396e-15
10299	1.90625e-11	Fe	10	1042.07A	-29.22	1.1048364178005815e-15
10300	4.0224500000000004e-10	Ar	9	49.3840A	-29.22	1.1048364178005815e-15
10301	2.41507e-12	Sc	2	8225.20A	-29.221999999999998	1.0997601555659565e-15
10302	2.09667e-12	Fe	7	9474.28A	-29.223000000000003	1.097230777397644e-15
10303	5.80758e-12	Si	3	3420.44A	-29.225	1.092189459906445e-15
10304	1.10513e-11	Ti	8	1797.47A	-29.226	1.089677493854986e-15
10305	2.2021e-12	N	1	9020.69A	-29.226999999999997	1.0871713051651254e-15
10306	5.1991e-11	Fe	8	382.075A	-29.230999999999998	1.0772040587283664e-15
10307	7.10125e-12	Mn	1	2797.32A	-29.233	1.0722547556512622e-15
10308	6.34773e-12	Fe	10	3129.38A	-29.234	1.0697886381472977e-15
10309	1.8238e-12	N	1	1.08918m	-29.234	1.0697886381472977e-15
10310	2.06514e-11	O	7	961.894A	-29.235	1.067328192556207e-15
10311	1.0978299999999998e-10	P	8	180.944A	-29.235	1.067328192556207e-15
10312	4.10944e-12	Fe	2	4833.87A	-29.239	1.0575428688693457e-15
10313	3.50145e-12	Fe	2	5673.21A	-29.24	1.055110587766038e-15
10314	8.00026e-11	Fe	11	248.298A	-29.241	1.0526839007540249e-15
10315	6.3963199999999995e-12	Ti	8	3105.61A	-29.243000000000002	1.0478472575692876e-15
10316	1.46964e-11	Cl	1	1351.66A	-29.245	1.0430328367414124e-15
10317	5.51449e-13	N	5	3.60223m	-29.245	1.0430328367414124e-15
10318	7.515e-11	Fe	9	264.331A	-29.245	1.0430328367414124e-15
10319	9.22131e-13	Fe	2	2.15419m	-29.247	1.0382405361679354e-15
10320	1.13161e-11	Ca	2	1755.41A	-29.249000000000002	1.033470254215511e-15
10321	3.35634e-10	Cl	8	59.1849A	-29.250999999999998	1.0287218897177905e-15
10322	3.91074e-11	N	6	507.947A	-29.254	1.021640218040639e-15
10323	3.3872099999999997e-12	Fe	2	5864.54A	-29.255	1.0192905107428383e-15
10324	6.517310000000001e-13	Cl	10	3.04795m	-29.256	1.0169462076218498e-15
10325	5.99017e-12	Fe	2	3316.18A	-29.26	1.0076227887492787e-15
10326	2.91821e-11	Cl	6	680.707A	-29.263	1.0006863622615646e-15
10327	2.7440300000000004e-13	Fe	7	7.23916m	-29.264	9.98384847494727e-16
10328	4.99398e-11	Mn	6	397.768A	-29.265	9.960886260649565e-16
10329	1.40689e-11	N	1	1411.94A	-29.266	9.93797685797932e-16
10330	1.81249e-12	N	1	1.09598m	-29.266	9.93797685797932e-16
10331	7.64019e-11	Cl	7	260.000A	-29.267	9.915120145472996e-16
10332	9.28315e-11	P	9	213.984A	-29.268	9.892316001946666e-16
10333	5.06599e-11	O	7	392.114A	-29.269000000000002	9.869564306495025e-16
10334	7.60654e-11	Cl	7	261.150A	-29.269000000000002	9.869564306495025e-16
10335	5.84581e-11	Co	11	339.807A	-29.271	9.82421777758444e-16
10336	1.60467e-12	Mn	5	1.23791m	-29.272	9.801622703702711e-16
10337	2.57598e-11	O	7	771.143A	-29.273000000000003	9.779079597048675e-16
10338	7.59426e-11	Cl	7	261.572A	-29.275	9.734148807614142e-16
10339	1.28499e-11	B	1	1545.88A	-29.275	9.734148807614142e-16
10340	3.1056099999999997e-12	Fe	2	6396.31A	-29.276999999999997	9.68942445640505e-16
10341	6.95221e-11	Fe	11	285.729A	-29.278000000000002	9.667139398559019e-16
10342	2.60523e-11	N	7	762.484A	-29.279	9.644905594923906e-16
10343	7.60769e-11	O	7	261.110A	-29.279	9.644905594923906e-16
10344	7.63012e-11	Ne	8	260.343A	-29.28	9.622722927618055e-16
10345	1.27807e-11	O	7	1554.25A	-29.281	9.600591279031332e-16
10346	1.2542e-11	Fe	10	1583.84A	-29.281999999999996	9.57851053182386e-16
10347	2.42442e-12	Si	2	8193.50A	-29.285	9.512572529123128e-16
10348	8.14791e-11	Fe	11	243.798A	-29.288	9.447088440440287e-16
10349	2.1739699999999997e-13	Na	1	9.13742m	-29.289	9.425360739964554e-16
10350	1.11244e-11	N	7	1785.67A	-29.289	9.425360739964554e-16
10351	3.2989699999999996e-12	Fe	2	6021.41A	-29.29	9.403683011813273e-16
10352	1.22639e-11	B	5	1619.76A	-29.291	9.382055141053137e-16
10353	2.31658e-12	Fe	2	8574.89A	-29.291999999999998	9.36047701301548e-16
10354	9.3448e-12	Be	3	2125.72A	-29.296	9.274659643930143e-16
10355	8.544819999999999e-12	O	1	2324.74A	-29.296999999999997	9.253328518681613e-16
10356	2.1557e-12	Fe	2	9214.84A	-29.296999999999997	9.253328518681613e-16
10357	1.5227200000000002e-10	N	6	130.454A	-29.296999999999997	9.253328518681613e-16
10358	2.92621e-11	O	7	678.847A	-29.298000000000002	9.232046453659597e-16
10359	3.98986e-11	Na	8	497.873A	-29.299	9.210813336029006e-16
10360	3.24542e-11	O	7	612.077A	-29.302	9.147406543019964e-16
10361	4.03479e-11	Na	8	492.330A	-29.302	9.147406543019964e-16
10362	2.02162e-10	Ne	8	98.2601A	-29.309	9.001149627243675e-16
10363	3.9122e-12	Fe	11	5077.57A	-29.31	8.980447557577414e-16
10364	1.81828e-12	N	1	1.09249m	-29.31	8.980447557577414e-16
10365	1.82137e-11	Cl	1	1090.63A	-29.31	8.980447557577414e-16
10366	2.0432200000000003e-12	Fe	7	9722.12A	-29.311999999999998	8.93918614905387e-16
10367	1.14685e-11	Fe	8	1732.08A	-29.314	8.898114319481905e-16
10368	5.41622e-11	O	7	366.759A	-29.314	8.898114319481905e-16
10369	3.3106e-11	Fe	11	600.025A	-29.314	8.898114319481905e-16
10370	1.9215e-10	Ca	7	103.380A	-29.318	8.816535917050414e-16
10371	1.50521e-11	Ne	7	1319.71A	-29.320999999999998	8.75584331070241e-16
10372	7.07041e-12	Na	2	2809.52A	-29.322	8.735705429908047e-16
10373	1.2646700000000003e-10	K	9	157.072A	-29.323	8.715613864954259e-16
10374	4.94326e-12	Fe	2	4018.49A	-29.325	8.67556925671957e-16
10375	9.67139e-11	P	10	205.394A	-29.325	8.67556925671957e-16
10376	5.16202e-11	Mn	10	384.820A	-29.325	8.67556925671957e-16
10377	9.06588e-11	Cl	7	219.112A	-29.328000000000003	8.615847058035406e-16
10378	3.18111e-11	Sc	10	624.450A	-29.329	8.596031159687329e-16
10379	7.38277e-13	Fe	2	2.69065m	-29.33	8.57626083664075e-16
10380	1.8161400000000002e-12	N	1	1.09377m	-29.33	8.57626083664075e-16
10381	8.83116e-11	Mg	5	224.936A	-29.33	8.57626083664075e-16
10382	1.2229e-11	B	2	1624.38A	-29.33	8.57626083664075e-16
10383	7.038720000000001e-13	Fe	2	2.82217m	-29.331	8.556535984075317e-16
10384	7.731369999999999e-14	Cr	4	25.6933m	-29.331	8.556535984075317e-16
10385	3.58223e-12	Fe	2	5545.27A	-29.336	8.458590126601129e-16
10386	5.81798e-12	Ni	7	3414.32A	-29.337	8.439135909158742e-16
10387	1.0990999999999999e-10	S	10	180.734A	-29.338	8.419726435174855e-16
10388	3.2745700000000003e-12	Co	8	6066.28A	-29.338	8.419726435174855e-16
10389	1.23046e-11	Fe	11	1614.39A	-29.340999999999998	8.361765446086194e-16
10390	3.4720800000000003e-12	F	3	5721.20A	-29.342	8.342533919229394e-16
10391	1.99299e-11	Si	3	996.719A	-29.344	8.304203457639757e-16
10392	2.2214499999999998e-13	Ni	4	8.94211m	-29.344	8.304203457639757e-16
10393	3.16534e-11	F	1	627.561A	-29.345	8.285104319682698e-16
10394	3.01451e-12	Si	1	6589.61A	-29.345	8.285104319682698e-16
10395	5.07182e-11	Fe	10	391.663A	-29.345	8.285104319682698e-16
10396	5.85724e-11	S	10	339.143A	-29.346	8.266049108523917e-16
10397	8.3238e-11	K	8	238.646A	-29.346	8.266049108523917e-16
10398	3.1571199999999997e-13	Mn	5	6.29195m	-29.346	8.266049108523917e-16
10399	3.09204e-11	Cr	5	642.438A	-29.346999999999998	8.247037723134717e-16
10400	6.51842e-12	Mn	8	3047.43A	-29.346999999999998	8.247037723134717e-16
10401	2.0518400000000003e-12	N	1	9681.27A	-29.348000000000003	8.228070062718421e-16
10402	1.4844399999999999e-12	N	1	1.33818m	-29.348000000000003	8.228070062718421e-16
10403	6.03335e-11	V	11	329.244A	-29.35	8.190265514777855e-16
10404	2.95573e-11	N	7	672.067A	-29.351	8.171428426817567e-16
10405	4.39294e-11	Fe	10	452.191A	-29.351999999999997	8.152634662957357e-16
10406	1.00709e-11	Fe	7	1972.46A	-29.353	8.133884123554426e-16
10407	1.0850700000000001e-12	Cr	4	1.83070m	-29.353	8.133884123554426e-16
10408	2.18115e-11	O	7	910.734A	-29.361	7.985424007062483e-16
10409	2.1818e-12	Fe	2	9104.62A	-29.363000000000003	7.948734316478888e-16
10410	3.1889e-12	Fe	2	6229.26A	-29.365	7.912213199711158e-16
10411	3.16366e-11	Be	4	627.894A	-29.366999999999997	7.875859882232765e-16
10412	8.81509e-13	Fe	2	2.25346m	-29.37	7.821642844159899e-16
10413	4.1142699999999996e-12	Be	2	4828.18A	-29.37	7.821642844159899e-16
10414	6.98203e-11	Fe	11	284.509A	-29.372	7.785705659665589e-16
10415	1.69781e-10	N	6	117.000A	-29.372	7.785705659665589e-16
10416	2.87167e-12	N	1	6917.38A	-29.375	7.732109238895586e-16
10417	1.15679e-11	Be	3	1717.21A	-29.375	7.732109238895586e-16
10418	2.26053e-12	P	1	8787.54A	-29.378	7.678881773290977e-16
10419	7.68656e-11	Fe	7	258.431A	-29.379	7.661220835298227e-16
10420	6.28761e-13	K	1	3.15930m	-29.379	7.661220835298227e-16
10421	4.25854e-12	Cl	7	4664.61A	-29.38	7.643600516335758e-16
10422	1.211e-11	Fe	7	1640.34A	-29.38	7.643600516335758e-16
10423	2.2095400000000003e-12	Si	3	8990.30A	-29.381	7.626020722982266e-16
10424	2.69199e-11	O	7	737.911A	-29.381	7.626020722982266e-16
10425	8.5499e-12	F	6	2323.35A	-29.381999999999998	7.608481362031561e-16
10426	7.39013e-13	Li	1	2.68797m	-29.381999999999998	7.608481362031561e-16
10427	1.39408e-11	O	7	1424.92A	-29.383000000000003	7.590982340491513e-16
10428	5.45648e-12	Ti	3	3640.52A	-29.384	7.573523565584298e-16
10429	7.64417e-11	K	9	259.864A	-29.384	7.573523565584298e-16
10430	2.75289e-12	Si	2	7215.86A	-29.385	7.556104944745045e-16
10431	4.429169999999999e-12	Fe	2	4484.92A	-29.385	7.556104944745045e-16
10432	4.4541e-11	Mg	9	445.981A	-29.386	7.538726385622082e-16
10433	2.5659599999999997e-12	V	4	7741.52A	-29.386999999999997	7.521387796075958e-16
10434	1.63345e-10	N	6	121.610A	-29.388	7.504089084179074e-16
10435	5.71e-11	K	8	347.889A	-29.388	7.504089084179074e-16
10436	7.70791e-13	Cr	7	2.57715m	-29.389	7.48683015821563e-16
10437	3.04221e-11	O	7	652.961A	-29.394000000000002	7.401129122074915e-16
10438	7.97414e-11	Mg	6	249.111A	-29.394000000000002	7.401129122074915e-16
10439	9.6495e-11	K	9	205.860A	-29.395	7.384106997453141e-16
10440	7.85299e-11	Al	8	252.954A	-29.395	7.384106997453141e-16
10441	3.83579e-12	Fe	2	5178.71A	-29.396	7.367124022631539e-16
10442	1.6530300000000001e-10	F	5	120.170A	-29.397	7.350180107568193e-16
10443	2.48077e-12	Si	2	8007.37A	-29.397	7.350180107568193e-16
10444	3.5436900000000002e-12	O	5	5605.58A	-29.399	7.316409097582767e-16
10445	2.94003e-11	Na	7	675.654A	-29.4	7.299581823610276e-16
10446	2.87838e-12	N	1	6901.26A	-29.405	7.216024201431436e-16
10447	1.75826e-10	F	7	112.978A	-29.405	7.216024201431436e-16
10448	1.87785e-12	N	1	1.05783m	-29.405	7.216024201431436e-16
10449	1.92607e-11	Zn	2	1031.35A	-29.406	7.199427806313272e-16
10450	4.1378199999999997e-13	Co	2	4.80070m	-29.408	7.16634944023541e-16
10451	2.39469e-11	Cr	5	829.520A	-29.409000000000002	7.149867293897568e-16
10452	3.75205e-12	Cr	4	5294.30A	-29.41	7.133423055444429e-16
10453	7.41108e-11	Fe	9	268.037A	-29.41	7.133423055444429e-16
10454	2.32142e-10	Al	5	85.5703A	-29.412	7.100647953649684e-16
10455	5.05959e-14	Co	2	39.2610m	-29.412	7.100647953649684e-16
10456	8.16415e-12	Li	1	2433.13A	-29.414	7.06802343976889e-16
10457	1.25537e-11	Fe	10	1582.36A	-29.414	7.06802343976889e-16
10458	8.63218e-11	Fe	8	230.121A	-29.416	7.035548821913545e-16
10459	1.29015e-11	B	1	1539.70A	-29.418000000000003	7.003223411373857e-16
10460	6.34655e-11	P	10	312.996A	-29.419	6.987116444491335e-16
10461	5.07367e-11	Fe	11	391.520A	-29.421	6.955013560512631e-16
10462	4.70634e-11	P	9	422.079A	-29.423000000000002	6.923058175887566e-16
10463	1.02443e-10	F	6	193.907A	-29.423000000000002	6.923058175887566e-16
10464	1.4731500000000001e-13	Fe	2	13.4844m	-29.423000000000002	6.923058175887566e-16
10465	8.26182e-11	Cr	9	240.437A	-29.423000000000002	6.923058175887566e-16
10466	1.24406e-11	C	5	1596.75A	-29.423000000000002	6.923058175887566e-16
10467	9.85824e-11	Cl	10	201.501A	-29.423000000000002	6.923058175887566e-16
10468	1.20793e-10	S	9	164.450A	-29.427	6.859587197020488e-16
10469	7.21931e-11	Fe	9	275.157A	-29.429000000000002	6.828070256709332e-16
10470	3.25176e-10	B	4	61.0883A	-29.43	6.8123661309038155e-16
10471	2.11797e-12	Fe	2	9379.02A	-29.430999999999997	6.796698123585372e-16
10472	3.15385e-12	Ca	2	6298.48A	-29.432	6.781066151683736e-16
10473	1.4727200000000002e-10	F	7	134.883A	-29.434	6.749909982805023e-16
10474	4.24341e-11	O	5	468.125A	-29.434	6.749909982805023e-16
10475	9.92949e-12	Ni	11	2000.55A	-29.435	6.734385620641098e-16
10476	1.13282e-11	Ca	2	1753.54A	-29.438000000000002	6.688026436113789e-16
10477	1.9637700000000002e-12	N	1	1.01155m	-29.438000000000002	6.688026436113789e-16
10478	7.8791e-12	N	7	2521.16A	-29.439	6.672644402157687e-16
10479	2.13678e-12	Fe	2	9296.44A	-29.443	6.611469230567718e-16
10480	3.2462099999999998e-12	Ni	4	6119.27A	-29.445999999999998	6.565956196518055e-16
10481	2.03965e-12	Fe	7	9739.17A	-29.45	6.505759148276685e-16
10482	2.48031e-11	Be	4	800.886A	-29.451	6.49079631744979e-16
10483	5.70768e-11	N	6	348.031A	-29.451	6.49079631744979e-16
10484	3.4130800000000002e-12	Ni	4	5820.09A	-29.451999999999998	6.475867900178884e-16
10485	9.24385e-12	Ni	11	2148.94A	-29.453000000000003	6.460973817314826e-16
10486	1.70328e-12	B	1	1.16625m	-29.454	6.446113989890882e-16
10487	6.17425e-12	K	1	3217.31A	-29.454	6.446113989890882e-16
10488	8.72895e-12	Mn	6	2275.70A	-29.454	6.446113989890882e-16
10489	4.66924e-11	Mn	10	425.432A	-29.456999999999997	6.401739253311383e-16
10490	2.3547099999999998e-12	Fe	2	8436.05A	-29.458000000000002	6.387015661604041e-16
10491	4.52311e-11	Mg	9	439.177A	-29.465	6.284894343688702e-16
10492	2.36089e-10	Mg	9	84.1398A	-29.469	6.227274086002612e-16
10493	2.67736e-11	K	4	741.943A	-29.473000000000003	6.170182094014281e-16
10494	8.85801e-12	P	1	2242.54A	-29.474	6.155991068994856e-16
10495	1.59303e-12	N	1	1.24696m	-29.474	6.155991068994856e-16
10496	6.0138e-12	N	7	3303.15A	-29.478	6.099552603634662e-16
10497	7.57337e-11	Fe	7	262.293A	-29.480999999999998	6.057563578857321e-16
10498	4.3157800000000004e-12	Fe	2	4602.75A	-29.482	6.043631569235108e-16
10499	2.01231e-11	Cl	1	987.147A	-29.486	5.988223221960531e-16
10500	1.65939e-11	Be	2	1197.09A	-29.489	5.947000583255914e-16
10501	1.75322e-13	Cl	1	11.3303m	-29.49	5.933322861467218e-16
10502	5.70814e-12	Ni	1	3480.03A	-29.491	5.919676597565643e-16
10503	5.79435e-12	Fe	2	3428.24A	-29.497	5.838455589750153e-16
10504	1.7380700000000002e-10	F	5	114.290A	-29.498	5.825027514518854e-16
10505	1.2249299999999998e-10	Al	4	162.168A	-29.5	5.798263944173783e-16
10506	9.57761e-11	Cl	10	207.405A	-29.503	5.758348975939443e-16
10507	1.9163700000000002e-12	N	1	1.03657m	-29.504	5.745105140807301e-16
10508	6.38296e-11	Si	8	311.211A	-29.505	5.731891765650754e-16
10509	1.89257e-11	B	5	1049.60A	-29.505	5.731891765650754e-16
10510	3.48299e-14	Si	2	57.0328m	-29.505	5.731891765650754e-16
10511	5.87011e-11	Na	7	338.400A	-29.506999999999998	5.705556115201384e-16
10512	2.3911e-12	Sc	2	8307.66A	-29.509	5.679341466074558e-16
10513	1.99494e-12	Fe	2	9957.42A	-29.511999999999997	5.640245154421163e-16
10514	3.48957e-11	K	8	569.252A	-29.513	5.62727295054078e-16
10515	6.93622e-11	Fe	11	286.387A	-29.513	5.62727295054078e-16
10516	5.18239e-12	Sc	2	3833.07A	-29.516	5.588535076027112e-16
10517	7.65388e-13	Ar	11	2.59535m	-29.517	5.575681802026812e-16
10518	1.06787e-11	B	5	1860.19A	-29.521	5.52456364400542e-16
10519	1.81212e-10	Ca	7	109.620A	-29.522	5.511857500215995e-16
10520	2.21054e-12	Si	3	8986.26A	-29.526	5.461324486910785e-16
10521	4.22977e-11	Cr	5	469.634A	-29.529	5.423728993585322e-16
10522	1.24968e-11	Zn	1	1589.56A	-29.529	5.423728993585322e-16
10523	1.2989e-11	N	7	1529.33A	-29.53	5.411254763056293e-16
10524	2.42751e-11	C	3	818.307A	-29.533	5.374003947285421e-16
10525	3.47703e-11	F	4	571.305A	-29.533	5.374003947285421e-16
10526	3.4899e-12	Mn	5	5691.98A	-29.535	5.349312641996411e-16
10527	3.3611800000000004e-12	Ni	4	5909.96A	-29.535	5.349312641996411e-16
10528	3.46496e-12	F	3	5732.95A	-29.535	5.349312641996411e-16
10529	1.3430100000000003e-10	K	9	147.910A	-29.535999999999998	5.337009564326639e-16
10530	6.20376e-11	Fe	7	320.200A	-29.538	5.312488232787619e-16
10531	7.43825e-11	Fe	9	267.058A	-29.541999999999998	5.263783047912925e-16
10532	1.47577e-11	O	5	1346.04A	-29.544	5.239598161655629e-16
10533	4.0885e-13	C	5	4.85862m	-29.545	5.227547420288339e-16
10534	2.43078e-12	Fe	2	8172.05A	-29.546	5.215524394857128e-16
10535	9.65377e-11	K	9	205.769A	-29.549	5.179620977463491e-16
10536	5.31231e-12	Ni	4	3739.32A	-29.549	5.179620977463491e-16
10537	1.22322e-11	B	2	1623.95A	-29.55	5.167708179791947e-16
10538	3.42895e-12	Fe	2	5793.16A	-29.551	5.155822780794784e-16
10539	4.4331500000000004e-10	Ar	10	44.8089A	-29.551	5.155822780794784e-16
10540	2.5587200000000002e-12	Fe	2	7763.45A	-29.555999999999997	5.09680456545744e-16
10541	6.69465e-12	C	1	2967.21A	-29.555999999999997	5.09680456545744e-16
10542	4.7636800000000006e-12	Fe	2	4169.98A	-29.557	5.085082240247954e-16
10543	9.09917e-11	Cl	7	218.311A	-29.558000000000003	5.073386875638261e-16
10544	4.77751e-12	Fe	2	4157.91A	-29.559	5.061718409620824e-16
10545	3.99547e-12	Li	1	4971.74A	-29.559	5.061718409620824e-16
10546	2.0246e-10	Ne	8	98.1156A	-29.561999999999998	5.026873785182166e-16
10547	2.32024e-11	S	8	856.137A	-29.563000000000002	5.015312296304111e-16
10548	3.5948099999999997e-12	Zn	2	5525.88A	-29.564	5.003777398112676e-16
10549	1.10193e-10	P	8	180.269A	-29.566	4.980787129302498e-16
10550	3.3892800000000003e-12	Mn	5	5860.97A	-29.566	4.980787129302498e-16
10551	1.31342e-11	Be	2	1512.42A	-29.566	4.980787129302498e-16
10552	7.59028e-12	Ti	3	2617.09A	-29.572	4.912448167927019e-16
10553	1.14967e-13	Ni	4	17.2784m	-29.572	4.912448167927019e-16
10554	2.17945e-11	C	3	911.445A	-29.574	4.889877518813111e-16
10555	2.1392e-12	Fe	2	9285.91A	-29.581	4.811693784323821e-16
10556	9.60801e-11	Ca	10	206.749A	-29.581999999999997	4.800627195714486e-16
10557	8.27032e-12	Li	1	2401.90A	-29.588	4.734760121296442e-16
10558	2.33579e-12	Fe	2	8504.38A	-29.589000000000002	4.723870475201927e-16
10559	3.4838800000000003e-12	Mn	5	5701.82A	-29.592	4.691351579584894e-16
10560	1.6494e-11	N	7	1204.34A	-29.595	4.659056542470654e-16
10561	5.99964e-12	Ni	1	3310.94A	-29.595	4.659056542470654e-16
10562	2.46476e-11	S	7	805.940A	-29.596999999999998	4.637650122122375e-16
10563	2.02182e-12	Si	2	9825.04A	-29.598000000000003	4.626983822828115e-16
10564	9.29905e-12	P	1	2136.18A	-29.598000000000003	4.626983822828115e-16
10565	4.802550000000001e-13	C	5	4.13623m	-29.6	4.605724763240995e-16
10566	2.90662e-11	Be	4	683.422A	-29.6	4.605724763240995e-16
10567	1.92506e-11	Zn	2	1031.89A	-29.601999999999997	4.584563380160216e-16
10568	5.16893e-12	Sc	2	3843.05A	-29.601999999999997	4.584563380160216e-16
10569	2.40743e-13	Cr	4	8.25130m	-29.603	4.574019176984337e-16
10570	7.04796e-12	Cr	5	2818.47A	-29.605	4.553003467839993e-16
10571	3.17273e-11	F	1	626.100A	-29.605999999999998	4.542531850448292e-16
10572	7.64694e-11	Si	9	259.770A	-29.605999999999998	4.542531850448292e-16
10573	4.12276e-12	Fe	2	4818.24A	-29.608	4.521660812428061e-16
10574	1.0233900000000001e-10	Ar	11	194.104A	-29.61	4.500885668117011e-16
10575	2.83257e-11	Ne	6	701.288A	-29.611	4.490533918338344e-16
10576	3.488e-11	K	8	569.508A	-29.611	4.490533918338344e-16
10577	9.64277e-11	Cl	10	206.004A	-29.613000000000003	4.469901789114742e-16
10578	4.80302e-15	He	1	413.582m	-29.613000000000003	4.469901789114742e-16
10579	5.75564e-12	B	2	3451.30A	-29.615	4.449364455914145e-16
10580	8.9614e-12	Si	1	2216.67A	-29.616999999999997	4.42892148318828e-16
10581	3.25452e-12	Li	1	6103.64A	-29.619	4.408572437390149e-16
10582	9.43166e-13	Li	2	2.10615m	-29.62	4.398433002150488e-16
10583	5.11565e-12	Fe	2	3883.08A	-29.622	4.378224038198348e-16
10584	1.68777e-12	K	1	1.17697m	-29.622	4.378224038198348e-16
10585	7.45457e-11	Fe	11	266.474A	-29.624000000000002	4.3581079260012896e-16
10586	3.24792e-12	Fe	2	6116.06A	-29.625	4.3480845559170853e-16
10587	1.81083e-11	S	2	1096.98A	-29.628	4.3181525523724656e-16
10588	3.04871e-12	Fe	2	6515.70A	-29.635	4.2491100679052774e-16
10589	5.232580000000001e-10	B	5	37.9630A	-29.636	4.239337385938172e-16
10590	1.22316e-12	B	1	1.62403m	-29.636999999999997	4.2295871805158733e-16
10591	4.0977699999999994e-12	Fe	2	4847.62A	-29.638	4.219859399943694e-16
10592	5.90647e-13	He	1	3.36317m	-29.641	4.190810092164047e-16
10593	1.95162e-12	N	1	1.01785m	-29.644000000000002	4.1619607584124926e-16
10594	7.10721e-12	Ni	7	2794.97A	-29.649	4.1143191875694194e-16
10595	7.93334e-11	P	9	250.392A	-29.653000000000002	4.0765988825290263e-16
10596	6.3402e-11	Al	6	313.310A	-29.654	4.0672229652781814e-16
10597	5.50517e-11	P	9	360.833A	-29.654	4.0672229652781814e-16
10598	5.45986e-12	Ti	3	3638.27A	-29.656	4.0485357732144534e-16
10599	1.56023e-11	S	7	1273.17A	-29.66	4.011418574142009e-16
10600	8.72672e-11	P	9	227.628A	-29.662	3.992987779965504e-16
10601	8.5356e-12	F	6	2327.25A	-29.663	3.983804162914247e-16
10602	1.52418e-10	O	7	130.329A	-29.663	3.983804162914247e-16
10603	5.2059000000000004e-14	Al	7	38.1576m	-29.664	3.974641667596087e-16
10604	4.09874e-12	Fe	2	4846.48A	-29.665	3.965500245432417e-16
10605	1.2306e-12	Cr	4	1.61421m	-29.665	3.965500245432417e-16
10606	1.22334e-11	B	2	1623.79A	-29.666	3.956379847956262e-16
10607	8.93444e-12	P	1	2223.36A	-29.666	3.956379847956262e-16
10608	8.88805e-12	P	1	2234.96A	-29.666	3.956379847956262e-16
10609	1.15712e-10	Co	11	171.671A	-29.668000000000003	3.938201933756052e-16
10610	5.53343e-12	Cr	1	3589.90A	-29.669	3.9291443206545365e-16
10611	2.41909e-11	O	7	821.153A	-29.671	3.911091542335521e-16
10612	3.15594e-12	Ca	2	6294.31A	-29.671	3.911091542335521e-16
10613	1.54551e-10	Ca	8	128.530A	-29.673000000000002	3.8931217089984946e-16
10614	2.50778e-12	N	7	7921.13A	-29.673000000000002	3.8931217089984946e-16
10615	5.45482e-11	F	6	364.163A	-29.675	3.8752344395459463e-16
10616	7.28311e-11	Fe	9	272.747A	-29.675	3.8752344395459463e-16
10617	2.51058e-12	Fe	2	7912.31A	-29.677	3.8574293546312534e-16
10618	1.43578e-10	Li	2	138.353A	-29.678	3.848557513306581e-16
10619	3.24363e-12	Ni	4	6124.14A	-29.68	3.830874997734302e-16
10620	2.7507900000000002e-12	Fe	2	7221.37A	-29.680999999999997	3.8220642297357574e-16
10621	7.390119999999999e-13	Li	1	2.68797m	-29.683000000000003	3.8045034397444117e-16
10622	1.15671e-11	Ni	11	1717.33A	-29.683000000000003	3.8045034397444117e-16
10623	6.42375e-11	Mn	10	309.234A	-29.684	3.7957533246461436e-16
10624	2.25742e-12	P	1	8799.61A	-29.685	3.7870233342541465e-16
10625	3.4041099999999997e-12	Fe	2	5835.43A	-29.686999999999998	3.7696235425532293e-16
10626	2.7458599999999998e-12	Ca	2	7234.34A	-29.688000000000002	3.7609536489923153e-16
10627	1.93178e-10	F	5	102.830A	-29.689	3.752303695633318e-16
10628	2.9995599999999998e-12	Fe	11	6622.46A	-29.691	3.735063426181569e-16
10629	6.24435e-11	P	10	318.119A	-29.693	3.7179023685726683e-16
10630	7.36799e-11	V	11	269.605A	-29.697	3.683816434774303e-16
10631	7.55186e-12	Ti	3	2630.41A	-29.697	3.683816434774303e-16
10632	2.44545e-12	Fe	2	8123.04A	-29.7	3.6584572208111476e-16
10633	2.06111e-12	Fe	7	9637.77A	-29.7	3.6584572208111476e-16
10634	5.09638e-11	S	10	389.776A	-29.701	3.6500430026953526e-16
10635	5.85644e-13	Fe	2	3.39190m	-29.705	3.616579207302892e-16
10636	1.46082e-11	Mn	10	1359.81A	-29.705	3.616579207302892e-16
10637	6.1167800000000005e-12	Cu	1	3247.54A	-29.706999999999997	3.599962535230199e-16
10638	4.01805e-11	Na	6	494.380A	-29.71	3.575180567451191e-16
10639	1.21907e-13	Co	2	16.2947m	-29.712	3.5587541048508316e-16
10640	5.19074e-12	Fe	2	3826.90A	-29.715	3.5342558139112343e-16
10641	4.96195e-11	Mg	5	400.336A	-29.715	3.5342558139112343e-16
10642	2.23282e-11	Ca	8	889.656A	-29.715999999999998	3.5261272511044874e-16
10643	5.36303e-11	Fe	9	370.396A	-29.717	3.5180173834733813e-16
10644	2.1525e-14	Si	2	92.2854m	-29.72	3.4937995221512367e-16
10645	4.93134e-14	Ni	2	40.2821m	-29.721	3.4857640062334856e-16
10646	1.43691e-11	Ne	6	1382.44A	-29.721999999999998	3.477746971489526e-16
10647	6.71539e-11	Mg	5	295.805A	-29.723000000000003	3.4697483754137537e-16
10648	1.91271e-12	N	1	1.03855m	-29.723000000000003	3.4697483754137537e-16
10649	4.6975e-12	Fe	2	4228.73A	-29.724	3.461768175598521e-16
10650	2.4792400000000002e-12	Fe	2	8012.32A	-29.724	3.461768175598521e-16
10651	4.10367e-12	Fe	2	4840.66A	-29.726999999999997	3.4379375310997755e-16
10652	1.80597e-13	Ni	3	10.9993m	-29.728	3.43003049419616e-16
10653	1.53276e-12	Mn	8	1.29599m	-29.728	3.43003049419616e-16
10654	1.17821e-12	N	1	1.68598m	-29.729	3.422141642972831e-16
10655	4.05406e-12	Fe	2	4899.90A	-29.729	3.422141642972831e-16
10656	3.1756e-12	Fe	2	6255.35A	-29.729	3.422141642972831e-16
10657	1.47466e-10	F	7	134.705A	-29.730999999999998	3.4064183303594196e-16
10658	2.57924e-11	Si	3	770.167A	-29.732	3.398583785605899e-16
10659	4.50907e-11	V	11	440.544A	-29.732	3.398583785605899e-16
10660	2.07019e-12	Ti	3	9595.49A	-29.734	3.3829687115151537e-16
10661	4.97825e-12	Ni	4	3990.25A	-29.734	3.3829687115151537e-16
10662	4.18546e-12	V	8	4746.06A	-29.739	3.3442441888959097e-16
10663	1.77596e-11	Si	3	1118.52A	-29.741	3.3288787825733606e-16
10664	8.34293e-12	Li	1	2380.99A	-29.741999999999997	3.3212225738310033e-16
10665	8.74335e-11	Al	8	227.195A	-29.741999999999997	3.3212225738310033e-16
10666	7.60863e-11	P	8	261.078A	-29.741999999999997	3.3212225738310033e-16
10667	2.69003e-11	K	8	738.449A	-29.744	3.305962942221543e-16
10668	1.46814e-11	Be	4	1353.04A	-29.744	3.305962942221543e-16
10669	1.44208e-10	Mg	5	137.749A	-29.745	3.2983594384494206e-16
10670	7.42011e-12	P	1	2677.11A	-29.745	3.2983594384494206e-16
10671	8.49666e-13	Na	1	2.33791m	-29.746	3.2907734222507256e-16
10672	1.46861e-11	Be	3	1352.60A	-29.747	3.2832048534051017e-16
10673	2.21133e-12	Si	3	8983.03A	-29.747	3.2832048534051017e-16
10674	1.69612e-11	Cl	1	1171.17A	-29.747	3.2832048534051017e-16
10675	8.80234e-14	Mn	8	22.5673m	-29.748	3.2756536917847775e-16
10676	8.32266e-11	Fe	7	238.679A	-29.75	3.260603430170105e-16
10677	9.28926e-11	Ca	9	213.843A	-29.750999999999998	3.2531042503807676e-16
10678	1.1188399999999999e-10	S	10	177.545A	-29.752	3.2456223182263027e-16
10679	1.9596000000000001e-10	F	5	101.370A	-29.752	3.2456223182263027e-16
10680	4.99069e-11	Fe	3	398.031A	-29.753	3.2381575940382757e-16
10681	8.61944e-12	S	10	2304.61A	-29.753	3.2381575940382757e-16
10682	3.2347099999999997e-12	Fe	2	6141.03A	-29.755	3.2232796113436953e-16
10683	2.79839e-12	Sc	2	7098.52A	-29.759	3.193728406240868e-16
10684	5.88013e-11	S	10	337.824A	-29.761	3.1790545571216258e-16
10685	1.9681099999999998e-12	Fe	7	1.00931m	-29.765	3.1499088097530266e-16
10686	2.02497e-12	Si	2	9809.77A	-29.772	3.0995452509318273e-16
10687	1.58585e-12	K	1	1.25261m	-29.772	3.0995452509318273e-16
10688	5.11375e-12	N	7	3884.52A	-29.772	3.0995452509318273e-16
10689	4.95923e-11	S	10	400.555A	-29.774	3.0853041341037214e-16
10690	2.13383e-11	O	7	930.928A	-29.776	3.0711284492639144e-16
10691	1.07644e-11	Ti	8	1845.39A	-29.778000000000002	3.057017895779677e-16
10692	3.4178599999999997e-12	Fe	2	5811.95A	-29.778000000000002	3.057017895779677e-16
10693	6.97411e-11	O	5	284.831A	-29.779	3.0499869497260884e-16
10694	5.84232e-12	Na	2	3400.10A	-29.779	3.0499869497260884e-16
10695	1.69223e-11	Ne	3	1173.87A	-29.781	3.035973532608815e-16
10696	2.19089e-11	S	7	906.686A	-29.781	3.035973532608815e-16
10697	6.924649999999999e-13	K	8	2.86866m	-29.781999999999996	3.0289909872474133e-16
10698	2.1517599999999997e-12	Fe	2	9231.71A	-29.785	3.008139559957749e-16
10699	6.59611e-12	Fe	11	3011.54A	-29.787	2.99431841413139e-16
10700	2.40955e-11	O	7	824.407A	-29.788	2.987431672883925e-16
10701	5.17242e-11	Al	9	384.046A	-29.788	2.987431672883925e-16
10702	1.1e-12	Cr	11	1.80587m	-29.789	2.980560770701802e-16
10703	1.3502200000000003e-10	K	9	147.120A	-29.791	2.966866337902023e-16
10704	7.85022e-12	Be	4	2530.43A	-29.794	2.946442573690343e-16
10705	8.68606e-11	S	10	228.694A	-29.796	2.932904899766551e-16
10706	1.424e-12	Sc	2	1.39497m	-29.796	2.932904899766551e-16
10707	4.77474e-12	Si	2	4160.32A	-29.796999999999997	2.9261594056825827e-16
10708	6.73207e-11	Fe	7	295.072A	-29.796999999999997	2.9261594056825827e-16
10709	3.92398e-11	Ca	9	506.233A	-29.796999999999997	2.9261594056825827e-16
10710	6.38854e-11	Mn	10	310.939A	-29.798000000000002	2.9194294258044456e-16
10711	4.01801e-12	B	5	4943.86A	-29.799	2.912714924450551e-16
10712	9.37923e-11	Fe	11	211.792A	-29.8	2.90601586602121e-16
10713	2.02514e-12	Fe	7	9808.93A	-29.8	2.90601586602121e-16
10714	8.39608e-12	Fe	11	2365.92A	-29.803	2.886010993511521e-16
10715	2.64467e-11	O	7	751.112A	-29.804000000000002	2.879373352419027e-16
10716	3.76202e-12	Fe	2	5280.26A	-29.807	2.8595518856829437e-16
10717	8.74724e-11	P	9	227.094A	-29.807	2.8595518856829437e-16
10718	3.98912e-11	O	6	497.966A	-29.808000000000003	2.852975098849744e-16
10719	8.61993e-12	N	7	2304.48A	-29.81	2.839866868964074e-16
10720	3.83561e-12	Fe	2	5178.96A	-29.811	2.8333353564130035e-16
10721	4.65816e-12	Ti	8	4264.45A	-29.813000000000002	2.820317362947107e-16
10722	1.1794e-11	Si	3	1684.28A	-29.820999999999998	2.7688407697368973e-16
10723	2.9949e-11	O	7	663.276A	-29.823	2.756119101979864e-16
10724	9.57817e-11	Ca	10	207.393A	-29.824	2.749780203947861e-16
10725	1.37798e-12	Mn	5	1.44157m	-29.831	2.7058142590868236e-16
10726	7.327110000000001e-12	K	4	2711.09A	-29.831	2.7058142590868236e-16
10727	2.5104e-12	Fe	1	7912.87A	-29.831999999999997	2.699591058982913e-16
10728	3.40013e-13	Mn	5	5.84226m	-29.831999999999997	2.699591058982913e-16
10729	1.87424e-11	B	1	1059.87A	-29.831999999999997	2.699591058982913e-16
10730	5.19734e-12	Ni	4	3822.04A	-29.833000000000002	2.693382171842017e-16
10731	3.26673e-11	Sc	10	608.084A	-29.834	2.687187564745322e-16
10732	6.66379e-12	B	5	2980.95A	-29.835	2.681007204849572e-16
10733	2.17734e-12	Fe	10	9123.26A	-29.837	2.6686890956657456e-16
10734	3.06841e-12	Fe	2	6473.86A	-29.838	2.6625512810682593e-16
10735	3.17796e-11	F	1	625.070A	-29.838	2.6625512810682593e-16
10736	1.1849500000000001e-10	Mg	6	167.639A	-29.838	2.6625512810682593e-16
10737	5.44174e-11	P	9	365.039A	-29.84	2.6503179691516e-16
10738	6.68577e-11	Ne	8	297.116A	-29.840999999999998	2.6442224069726252e-16
10739	4.28611e-12	Fe	2	4634.62A	-29.842	2.6381408641976064e-16
10740	5.92734e-11	F	7	335.133A	-29.844	2.6260197079587216e-16
10741	1.80422e-10	Ca	8	110.100A	-29.844	2.6260197079587216e-16
10742	4.01519e-12	Fe	2	4947.33A	-29.845	2.6199800302297138e-16
10743	3.75879e-10	B	4	52.8479A	-29.845	2.6199800302297138e-16
10744	4.29744e-12	Fe	2	4622.40A	-29.846999999999998	2.607942315443481e-16
10745	3.07413e-11	K	4	646.181A	-29.849	2.5959599089327113e-16
10746	3.5971e-12	O	5	5522.35A	-29.851	2.5840325565790035e-16
10747	8.484440000000001e-13	Ni	11	2.34128m	-29.851999999999997	2.5780894466184416e-16
10748	8.04294e-11	Mg	6	246.980A	-29.855	2.5603420037013967e-16
10749	3.4922300000000004e-12	Na	1	5688.19A	-29.855	2.5603420037013967e-16
10750	3.92664e-11	Ca	9	505.889A	-29.859	2.536868647118093e-16
10751	2.05634e-12	N	1	9660.12A	-29.859	2.536868647118093e-16
10752	4.09117e-12	Fe	2	4855.45A	-29.859	2.536868647118093e-16
10753	3.99554e-12	Li	1	4971.66A	-29.86	2.5310340111391695e-16
10754	2.74967e-12	Ca	2	7224.29A	-29.862	2.5194049661889006e-16
10755	4.7072200000000004e-17	B	3	4.22000c	-29.863000000000003	2.513610495561496e-16
10756	2.43569e-12	S	2	8155.59A	-29.864	2.507829351846758e-16
10757	6.54351e-12	Ni	1	3035.75A	-29.864	2.507829351846758e-16
10758	1.34677e-11	O	7	1474.97A	-29.866	2.496306922621438e-16
10759	4.2214e-11	Cr	5	470.566A	-29.87	2.4734206431902713e-16
10760	1.0425899999999999e-13	Fe	2	19.0530m	-29.875	2.4451076312141045e-16
10761	3.25458e-12	Li	1	6103.53A	-29.875	2.4451076312141045e-16
10762	7.168060000000001e-13	Co	2	2.77125m	-29.875	2.4451076312141045e-16
10763	5.43312e-12	Ti	3	3656.18A	-29.875	2.4451076312141045e-16
10764	1.65351e-11	Cl	1	1201.35A	-29.877	2.433873382118085e-16
10765	6.39805e-12	Ni	1	3104.77A	-29.878	2.4282756286752205e-16
10766	1.64694e-12	Ti	3	1.20615m	-29.878	2.4282756286752205e-16
10767	2.39156e-12	Fe	2	8306.05A	-29.878	2.4282756286752205e-16
10768	6.618780000000001e-12	Ni	11	3001.23A	-29.879	2.422690749708011e-16
10769	8.39478e-12	Li	1	2366.29A	-29.88	2.4171187156060057e-16
10770	5.49619e-12	Ti	3	3614.23A	-29.881999999999998	2.4060130638959886e-16
10771	6.42364e-16	Na	9	3092.40m	-29.881999999999998	2.4060130638959886e-16
10772	5.92208e-12	S	2	3354.31A	-29.883000000000003	2.4004793874068987e-16
10773	1.4848799999999998e-12	K	1	1.33778m	-29.885	2.3894501864655083e-16
10774	5.17165e-11	Al	9	384.103A	-29.886999999999997	2.3784716600994083e-16
10775	1.51464e-10	Ca	7	131.150A	-29.889	2.3675435754800175e-16
10776	1.7572999999999997e-10	F	6	113.040A	-29.889	2.3675435754800175e-16
10777	5.95112e-12	Ni	11	3337.94A	-29.89	2.362098376359083e-16
10778	3.40059e-11	Cr	5	584.147A	-29.892	2.351245520145083e-16
10779	3.46481e-12	F	3	5733.21A	-29.893	2.3458378055112354e-16
10780	1.03826e-13	Ni	2	19.1324m	-29.897	2.3243310352376913e-16
10781	3.21528e-12	Fe	2	6178.15A	-29.898000000000003	2.3189852222013606e-16
10782	1.67427e-11	Ne	3	1186.46A	-29.899	2.3136517041938674e-16
10783	1.46556e-12	Fe	2	1.35542m	-29.899	2.3136517041938674e-16
10784	4.10329e-11	C	3	484.111A	-29.899	2.3136517041938674e-16
10785	5.99279e-12	Si	3	3314.73A	-29.901	2.303021440219174e-16
10786	2.87258e-12	Cr	4	6915.20A	-29.901	2.303021440219174e-16
10787	5.9350199999999995e-12	S	2	3346.99A	-29.901	2.303021440219174e-16
10788	3.8207e-12	Fe	2	5199.17A	-29.903000000000002	2.292440017870869e-16
10789	6.40538e-12	K	1	3101.21A	-29.904	2.2871675521391535e-16
10790	5.7019300000000005e-12	Fe	11	3483.82A	-29.906999999999996	2.271422801457034e-16
10791	2.0462e-12	Fe	7	9707.96A	-29.908	2.266198673981661e-16
10792	1.7036400000000002e-12	B	1	1.16600m	-29.908	2.266198673981661e-16
10793	2.35938e-12	Fe	2	8419.34A	-29.908	2.266198673981661e-16
10794	5.8754e-12	Fe	2	3380.96A	-29.910999999999998	2.250598272041445e-16
10795	1.99658e-12	Fe	2	9949.26A	-29.915	2.22996466305912e-16
10796	3.84307e-12	Fe	1	5168.90A	-29.915	2.22996466305912e-16
10797	1.6992e-10	N	6	116.905A	-29.92	2.204438468642698e-16
10798	1.1413e-09	O	7	17.4051A	-29.927	2.1691919351114922e-16
10799	2.74652e-12	Cr	4	7232.59A	-29.929000000000002	2.159225403485209e-16
10800	7.3725e-12	Cr	10	2694.40A	-29.929000000000002	2.159225403485209e-16
10801	9.029299999999999e-17	K	9	2.20000c	-29.93	2.1542593228644828e-16
10802	4.65693e-12	Fe	11	4265.56A	-29.936	2.124701776871021e-16
10803	1.6629200000000001e-12	N	1	1.19455m	-29.939	2.1100754327190843e-16
10804	1.02725e-11	Be	3	1933.75A	-29.939	2.1100754327190843e-16
10805	7.39959e-11	Fe	9	268.453A	-29.94	2.1052223938942263e-16
10806	1.13119e-12	Ni	4	1.75606m	-29.94	2.1052223938942263e-16
10807	1.8263900000000003e-12	Fe	2	1.08763m	-29.941	2.1003805167489492e-16
10808	5.86232e-11	Fe	9	338.850A	-29.941999999999997	2.0955497756120857e-16
10809	2.8428e-11	Ar	9	698.763A	-29.944000000000003	2.085921598974018e-16
10810	5.61112e-12	Fe	10	3540.20A	-29.945	2.0811241124252313e-16
10811	4.2932e-12	Ni	4	4626.96A	-29.945999999999998	2.0763376597893188e-16
10812	3.79192e-12	Fe	2	5238.62A	-29.947	2.0715622156889686e-16
10813	8.70614e-11	S	10	228.166A	-29.96	2.0104717780952873e-16
10814	4.62688e-11	Na	8	429.327A	-29.961	2.0058478213191213e-16
10815	8.945339999999999e-12	C	3	2220.65A	-29.962	2.001234499348411e-16
10816	5.449310000000001e-13	N	5	3.64531m	-29.964000000000002	1.992039662042168e-16
10817	2.04676e-12	Ti	3	9705.32A	-29.971999999999998	1.955680840624143e-16
10818	5.0691e-11	Fe	8	391.873A	-29.973000000000003	1.951182899507231e-16
10819	1.04779e-10	Ni	11	189.584A	-29.974	1.9466953033678494e-16
10820	2.18508e-13	Na	1	9.09097m	-29.979	1.9244116664984203e-16
10821	4.82469e-11	Fe	8	411.725A	-29.984	1.9023831083109193e-16
10822	1.21109e-11	Be	4	1640.21A	-29.984	1.9023831083109193e-16
10823	3.46474e-11	Ca	8	573.332A	-29.986	1.8936424518907306e-16
10824	9.190040000000001e-13	Sc	2	2.16152m	-29.987	1.889287195108488e-16
10825	4.4341e-14	Si	1	44.7993m	-29.988000000000003	1.8849419551388506e-16
10826	1.6681799999999996e-10	O	7	119.078A	-29.989	1.8806067089438498e-16
10827	1.29814e-10	Ca	10	153.022A	-29.99	1.876281433538411e-16
10828	5.93999e-12	Ni	7	3344.19A	-29.99	1.876281433538411e-16
10829	3.4044e-12	Fe	2	5834.94A	-29.991	1.871966105990339e-16
10830	2.40549e-12	Fe	2	8257.95A	-29.991	1.871966105990339e-16
10831	6.423e-12	Al	1	3092.71A	-29.991999999999997	1.867660703420228e-16
10832	3.97295e-11	K	4	499.992A	-29.995	1.854803817571743e-16
10833	5.45336e-11	P	9	364.261A	-29.996	1.8505378871696532e-16
10834	7.79435e-11	Fe	7	254.857A	-29.998	1.8420354379029111e-16
10835	1.1187000000000001e-10	Co	11	177.568A	-29.999000000000002	1.8377988739591345e-16
10836	4.04571e-11	F	4	491.001A	-29.999000000000002	1.8377988739591345e-16
10837	1.13982e-13	S	1	17.4278m	-29.999000000000002	1.8377988739591345e-16
10838	1.68065e-11	Ne	3	1181.95A	-30.0	1.833572053842055e-16
10839	4.68978e-12	Si	3	4235.69A	-30.0	1.833572053842055e-16
10840	1.95928e-12	N	1	1.01387m	-30.002	1.8251475554987516e-16
10841	6.06742e-12	Cu	1	3273.95A	-30.003	1.8209498326066766e-16
10842	1.46474e-10	Fe	10	135.618A	-30.005	1.8125833281020468e-16
10843	6.510669999999999e-12	Fe	10	3051.06A	-30.006	1.8084145021311029e-16
10844	5.18479e-11	Mg	9	383.129A	-30.006	1.8084145021311029e-16
10845	3.19469e-12	Fe	2	6217.96A	-30.006	1.8084145021311029e-16
10846	3.7687699999999995e-12	Be	2	5270.81A	-30.006999999999998	1.804255264193842e-16
10847	8.50783e-13	Na	1	2.33484m	-30.006999999999998	1.804255264193842e-16
10848	1.07652e-10	Ar	11	184.524A	-30.01	1.7918348583188412e-16
10849	5.31904e-13	K	1	3.73459m	-30.011	1.7877137525041933e-16
10850	1.04016e-10	Ar	11	190.975A	-30.011	1.7877137525041933e-16
10851	1.51704e-12	Fe	2	1.30942m	-30.013	1.779499953916491e-16
10852	7.82077e-13	Fe	10	2.53996m	-30.019000000000002	1.7550842992295183e-16
10853	3.92476e-11	K	8	506.132A	-30.02	1.7510477173552612e-16
10854	7.24518e-11	Si	7	274.175A	-30.022	1.7430023838964567e-16
10855	4.77689e-12	Fe	2	4158.45A	-30.022	1.7430023838964567e-16
10856	4.70016e-11	Mn	6	422.633A	-30.026	1.7270224419888514e-16
10857	3.50595e-12	N	7	5665.93A	-30.026	1.7270224419888514e-16
10858	6.60813e-12	Ti	8	3006.06A	-30.026	1.7270224419888514e-16
10859	4.66396e-11	Al	6	425.914A	-30.026999999999997	1.723050400595268e-16
10860	1.8357e-12	S	1	1.08212m	-30.026999999999997	1.723050400595268e-16
10861	1.2660400000000002e-10	K	9	156.902A	-30.031	1.7072533795700666e-16
10862	7.89963e-11	Fe	7	251.461A	-30.035999999999998	1.6877106117375106e-16
10863	7.98313e-11	Fe	9	248.830A	-30.038	1.6799562858451682e-16
10864	3.15212e-12	Ca	2	6301.93A	-30.04	1.672237587844035e-16
10865	2.23044e-11	K	8	890.607A	-30.043000000000003	1.660725985260608e-16
10866	6.83551e-12	Be	4	2906.07A	-30.046999999999997	1.6455003579097478e-16
10867	1.30664e-12	Mn	5	1.52027m	-30.049	1.6379399705172303e-16
10868	5.8931e-11	Na	7	337.080A	-30.051	1.6304143199494558e-16
10869	2.2661599999999999e-13	Fe	9	8.76569m	-30.051	1.6304143199494558e-16
10870	8.23724e-11	Fe	11	241.154A	-30.052	1.6266644710707722e-16
10871	2.09012e-12	Fe	7	9504.00A	-30.054000000000002	1.6191906267170935e-16
10872	6.32488e-13	K	1	3.14068m	-30.055999999999997	1.6117511215590265e-16
10873	2.11437e-12	N	6	9394.98A	-30.055999999999997	1.6117511215590265e-16
10874	2.33729e-11	S	8	849.891A	-30.057	1.6080441968455083e-16
10875	2.8603e-12	Fe	2	6944.88A	-30.058000000000003	1.604345797822232e-16
10876	2.25744e-11	K	8	879.956A	-30.059	1.6006559048806949e-16
10877	6.92593e-11	Fe	10	286.813A	-30.059	1.6006559048806949e-16
10878	2.24569e-13	Cr	4	8.84558m	-30.061	1.593301559033958e-16
10879	1.15643e-12	N	6	1.71774m	-30.066999999999997	1.57144064209943e-16
10880	5.61068e-11	V	11	354.047A	-30.068	1.5678264289159383e-16
10881	1.43419e-12	Sc	2	1.38506m	-30.069000000000003	1.5642205281921132e-16
10882	4.114430000000001e-12	Be	2	4827.99A	-30.069000000000003	1.5642205281921132e-16
10883	2.28148e-12	Fe	2	8706.83A	-30.073	1.5498796681897917e-16
10884	9.242969999999999e-12	P	1	2149.14A	-30.076999999999998	1.5356702859822562e-16
10885	4.5761e-11	Cr	11	434.092A	-30.078000000000003	1.532138342334879e-16
10886	4.66179e-11	Cl	6	426.112A	-30.088	1.4972626157831866e-16
10887	4.9261900000000004e-12	Mn	1	4032.42A	-30.088	1.4972626157831866e-16
10888	1.0093000000000001e-10	S	10	196.814A	-30.089000000000002	1.493819007326004e-16
10889	2.05442e-10	O	7	96.6912A	-30.089000000000002	1.493819007326004e-16
10890	4.42816e-11	K	3	448.594A	-30.09	1.4903833189485056e-16
10891	4.863280000000001e-12	Ni	4	4084.58A	-30.090999999999998	1.4869555324350006e-16
10892	1.3766399999999999e-12	Fe	1	1.44297m	-30.093000000000004	1.4801235923466035e-16
10893	6.68676e-11	Ne	8	297.071A	-30.094	1.476719402549481e-16
10894	3.25844e-11	Mg	6	609.631A	-30.095	1.473323042171628e-16
10895	6.91187e-12	Fe	11	2873.96A	-30.096999999999998	1.4665537376864743e-16
10896	2.9650200000000002e-12	Fe	2	6699.61A	-30.098000000000003	1.4631807576889837e-16
10897	1.51513e-12	Fe	2	1.31107m	-30.104	1.4431051650789865e-16
10898	9.70937e-13	Ne	3	2.04591m	-30.105	1.439786115301957e-16
10899	9.06552e-11	Cl	7	219.121A	-30.105999999999998	1.4364746991275964e-16
10900	2.7856e-12	Fe	2	7131.12A	-30.105999999999998	1.4364746991275964e-16
10901	3.89293e-11	Mn	6	510.270A	-30.107	1.433170898999082e-16
10902	1.10139e-10	S	10	180.358A	-30.113000000000003	1.413507057086422e-16
10903	8.18823e-12	Mn	6	2425.98A	-30.113000000000003	1.413507057086422e-16
10904	6.706410000000001e-12	Ni	7	2962.01A	-30.113000000000003	1.413507057086422e-16
10905	1.33404e-11	Cr	10	1489.05A	-30.114	1.4102560810687602e-16
10906	4.1782300000000005e-12	Ni	4	4754.28A	-30.116	1.4037765429487816e-16
10907	6.43773e-11	Al	6	308.563A	-30.116999999999997	1.40054794649261e-16
10908	3.10275e-12	Fe	2	6402.21A	-30.118000000000002	1.397326775602208e-16
10909	1.5841700000000001e-12	K	1	1.25393m	-30.118000000000002	1.397326775602208e-16
10910	1.03054e-12	Li	1	1.92758m	-30.118000000000002	1.397326775602208e-16
10911	1.0478100000000001e-10	Ar	11	189.580A	-30.119	1.3941130131992928e-16
10912	3.67195e-14	Cr	5	54.0978m	-30.119	1.3941130131992928e-16
10913	4.3761699999999995e-12	Mn	10	4539.24A	-30.121	1.3877076457388406e-16
10914	4.44636e-12	Ti	8	4467.58A	-30.125999999999998	1.3718226876742288e-16
10915	4.6525699999999994e-12	Cr	1	4269.56A	-30.128	1.3655197349566516e-16
10916	2.0444099999999998e-12	N	1	9716.46A	-30.131	1.3561195632209503e-16
10917	1.37638e-10	F	6	144.324A	-30.131999999999998	1.3530005747765624e-16
10918	3.40878e-11	Cl	7	582.744A	-30.136999999999997	1.3375129052679909e-16
10919	1.0267499999999998e-10	S	10	193.469A	-30.141	1.3252505132458553e-16
10920	4.63727e-12	Si	6	4283.65A	-30.142	1.3222025216462576e-16
10921	7.94471e-11	Fe	9	250.034A	-30.143	1.3191615402328085e-16
10922	9.11267e-12	Cu	1	2179.87A	-30.143	1.3191615402328085e-16
10923	5.92501e-11	F	7	335.264A	-30.145	1.313100543509525e-16
10924	7.834189999999999e-12	P	1	2535.61A	-30.146	1.310080496064879e-16
10925	8.30043e-11	Fe	11	239.318A	-30.148000000000003	1.304061222949549e-16
10926	9.58523e-13	Mn	8	2.07240m	-30.148000000000003	1.304061222949549e-16
10927	1.07105e-10	Ni	11	185.467A	-30.15	1.2980696058820525e-16
10928	3.7633699999999995e-12	Fe	2	5278.37A	-30.151	1.2950841286346367e-16
10929	8.40557e-11	S	9	236.325A	-30.153000000000002	1.289133757568892e-16
10930	3.4719199999999996e-12	F	3	5721.46A	-30.154	1.2861688322022984e-16
10931	1.18493e-10	Mg	6	167.643A	-30.16	1.2685219342593767e-16
10932	2.6074900000000002e-12	V	4	7618.23A	-30.166	1.2511171608332457e-16
10933	4.0730199999999995e-12	Fe	2	4877.09A	-30.17	1.2396468497571185e-16
10934	3.90059e-11	N	6	509.269A	-30.171999999999997	1.2339511898510035e-16
10935	9.04958e-11	Al	7	219.507A	-30.171999999999997	1.2339511898510035e-16
10936	5.70161e-12	Fe	2	3484.01A	-30.173000000000002	1.2311131808682483e-16
10937	2.8092e-15	He	1	707.121m	-30.177	1.2198262673828141e-16
10938	5.3172400000000005e-12	Ni	11	3735.86A	-30.178	1.2170207448202573e-16
10939	4.69074e-12	Fe	2	4234.82A	-30.18	1.2114290424232775e-16
10940	2.52817e-12	V	4	7857.25A	-30.183000000000003	1.203089623553751e-16
10941	6.24031e-11	P	10	318.325A	-30.185	1.1975619288448256e-16
10942	1.48275e-12	K	1	1.33971m	-30.186999999999998	1.1920596315860864e-16
10943	4.38921e-12	Fe	2	4525.74A	-30.194000000000003	1.1729999162102212e-16
10944	2.9407299999999997e-12	Fe	2	6754.94A	-30.197	1.1649250415847904e-16
10945	1.30148e-12	Ni	11	1.52630m	-30.206	1.1410324119841134e-16
10946	2.50453e-12	Fe	2	7931.42A	-30.208000000000002	1.1357898442626595e-16
10947	6.40799e-11	Ne	3	309.995A	-30.211	1.127971121970769e-16
10948	7.59865e-12	Ti	3	2614.21A	-30.217	1.1124947779841889e-16
10949	2.8052400000000003e-12	Cl	7	7081.20A	-30.22	1.1048364178005814e-16
10950	3.39719e-12	Fe	2	5847.32A	-30.22	1.1048364178005814e-16
10951	1.94419e-12	N	1	1.02174m	-30.22	1.1048364178005814e-16
10952	1.36285e-11	Zn	1	1457.57A	-30.22	1.1048364178005814e-16
10953	8.47718e-11	Fe	9	234.329A	-30.22	1.1048364178005814e-16
10954	3.29245e-12	Ni	11	6033.33A	-30.221	1.1022953645531183e-16
10955	2.04362e-13	Ni	4	9.72025m	-30.221	1.1022953645531183e-16
10956	6.54746e-12	K	1	3033.92A	-30.224	1.0947072166377051e-16
10957	2.0939700000000002e-12	Ti	3	9486.50A	-30.226	1.0896774938549859e-16
10958	3.2003099999999997e-13	K	1	6.20705m	-30.228	1.0846708805492823e-16
10959	5.0142900000000004e-12	Ca	7	3961.57A	-30.23	1.0796872705422093e-16
10960	1.56977e-10	Ca	10	126.544A	-30.230999999999998	1.0772040587283663e-16
10961	1.7799799999999999e-12	Fe	2	1.11599m	-30.236	1.0648734058329352e-16
10962	3.10937e-12	Fe	2	6388.57A	-30.237	1.0624242649624649e-16
10963	7.42853e-11	Fe	9	267.408A	-30.238000000000003	1.0599807569596689e-16
10964	1.6656400000000003e-10	Ca	8	119.260A	-30.238000000000003	1.0599807569596689e-16
10965	8.4227e-11	O	5	235.844A	-30.245	1.0430328367414123e-16
10966	1.52954e-10	O	7	129.872A	-30.245	1.0430328367414123e-16
10967	1.23696e-11	Ni	11	1605.91A	-30.246	1.0406339277859315e-16
10968	1.43995e-11	Cl	1	1379.53A	-30.247	1.0382405361679353e-16
10969	9.81812e-14	Na	1	20.2324m	-30.247	1.0382405361679353e-16
10970	1.16636e-12	Na	1	1.70311m	-30.25	1.0310933385895313e-16
10971	1.3665e-12	N	1	1.45368m	-30.255	1.0192905107428382e-16
10972	8.96303e-12	Mn	1	2216.27A	-30.26	1.0076227887492785e-16
10973	1.09886e-12	Ni	4	1.80773m	-30.26	1.0076227887492785e-16
10974	7.87275e-11	Fe	7	252.319A	-30.26	1.0076227887492785e-16
10975	2.02132e-10	Ne	8	98.2746A	-30.261999999999997	1.0029931825678959e-16
10976	1.19009e-10	Mg	6	166.915A	-30.261999999999997	1.0029931825678959e-16
10977	1.79893e-11	N	6	1104.24A	-30.264	9.983848474947272e-17
10978	3.55019e-11	Si	4	559.533A	-30.269000000000002	9.869564306495025e-17
10979	2.1173599999999998e-12	Fe	2	9381.72A	-30.269000000000002	9.869564306495025e-17
10980	2.1798e-12	Fe	2	9112.95A	-30.271	9.824217777584439e-17
10981	1.40726e-12	Mn	5	1.41156m	-30.272	9.801622703702711e-17
10982	2.03438e-11	S	8	976.439A	-30.273000000000003	9.779079597048676e-17
10983	3.1286599999999997e-12	Ni	4	6349.18A	-30.276	9.711760886614834e-17
10984	1.57036e-12	N	1	1.26497m	-30.28	9.622722927618056e-17
10985	1.37624e-10	F	6	144.339A	-30.285	9.512572529123128e-17
10986	3.725230000000001e-12	P	1	5332.42A	-30.285	9.512572529123128e-17
10987	1.6615799999999999e-12	Zn	2	1.19552m	-30.285999999999998	9.490694219422863e-17
10988	1.2776300000000002e-13	Fe	7	15.5479m	-30.289	9.425360739964555e-17
10989	2.04043e-11	S	8	973.541A	-30.294	9.317469527749997e-17
10990	1.30822e-10	Ca	10	151.843A	-30.295	9.296039942500841e-17
10991	4.6115e-11	F	4	430.759A	-30.298000000000002	9.232046453659597e-17
10992	1.68304e-11	K	8	1180.28A	-30.299	9.210813336029006e-17
10993	2.22409e-12	Fe	2	8931.48A	-30.299	9.210813336029006e-17
10994	1.06415e-10	F	6	186.670A	-30.301	9.168493492896987e-17
10995	2.8409e-11	Fe	9	699.232A	-30.301	9.168493492896987e-17
10996	2.94989e-12	Cr	4	6733.96A	-30.302	9.147406543019963e-17
10997	9.41551e-13	Ca	9	2.10976m	-30.305999999999997	9.063542615745343e-17
10998	5.19916e-11	Fe	9	382.071A	-30.307	9.042697046187536e-17
10999	3.45965e-11	Ca	8	574.175A	-30.307	9.042697046187536e-17
11000	3.76915e-12	Be	2	5270.27A	-30.308000000000003	9.021899420109219e-17
11001	3.41138e-11	Cl	7	582.299A	-30.311999999999998	8.939186149053868e-17
11002	6.1873e-11	Al	9	321.052A	-30.311999999999998	8.939186149053868e-17
11003	4.26423e-12	Be	4	4658.39A	-30.314	8.898114319481904e-17
11004	5.66616e-12	Fe	2	3505.80A	-30.314	8.898114319481904e-17
11005	4.27735e-12	Fe	2	4644.10A	-30.314	8.898114319481904e-17
11006	5.35844e-13	K	1	3.70714m	-30.314	8.898114319481904e-17
11007	1.44479e-12	Sc	2	1.37491m	-30.316	8.857231197825507e-17
11008	4.68582e-11	P	9	423.927A	-30.316	8.857231197825507e-17
11009	3.4057e-13	Co	8	5.83272m	-30.318	8.816535917050413e-17
11010	3.87539e-11	Mg	6	512.580A	-30.319000000000003	8.796258447135006e-17
11011	8.089820000000001e-15	Mg	1	245.549m	-30.322	8.735705429908046e-17
11012	4.37115e-12	Ti	8	4544.45A	-30.323	8.71561386495426e-17
11013	2.57118e-12	Be	4	7725.80A	-30.324	8.69556850931757e-17
11014	1.54018e-12	Fe	2	1.28975m	-30.324	8.69556850931757e-17
11015	1.44471e-12	Sc	2	1.37498m	-30.328000000000003	8.615847058035406e-17
11016	1.47101e-12	Fe	2	1.35040m	-30.328000000000003	8.615847058035406e-17
11017	6.97555e-12	Cr	5	2847.73A	-30.329	8.596031159687328e-17
11018	1.27426e-11	Fe	11	1558.90A	-30.331999999999997	8.536856497411964e-17
11019	1.2228e-12	B	1	1.62450m	-30.338	8.419726435174855e-17
11020	7.37181e-11	P	10	269.465A	-30.339000000000002	8.400361601742369e-17
11021	1.45023e-12	Sc	2	1.36975m	-30.340999999999998	8.361765446086193e-17
11022	3.14495e-12	Fe	2	6316.31A	-30.340999999999998	8.361765446086193e-17
11023	1.7610600000000002e-10	Ne	7	112.798A	-30.345	8.285104319682697e-17
11024	1.63299e-10	K	9	121.645A	-30.349	8.209146026710653e-17
11025	4.25887e-11	Na	4	466.425A	-30.351	8.171428426817567e-17
11026	1.27099e-12	B	1	1.56291m	-30.353	8.133884123554425e-17
11027	1.36273e-12	N	1	1.45769m	-30.358	8.040776321920688e-17
11028	1.77851e-11	Si	3	1116.92A	-30.358	8.040776321920688e-17
11029	2.52686e-11	Cl	8	786.133A	-30.36	8.00383231055176e-17
11030	9.7445e-11	P	10	203.853A	-30.36	8.00383231055176e-17
11031	2.23557e-12	Fe	2	8885.62A	-30.363000000000003	7.948734316478888e-17
11032	4.48722e-11	Mn	6	442.689A	-30.365	7.912213199711158e-17
11033	2.81338e-12	Cl	7	7060.70A	-30.366999999999997	7.875859882232765e-17
11034	7.77927e-12	Ni	11	2553.51A	-30.368000000000002	7.857745907161031e-17
11035	6.55086e-13	Be	2	3.03234m	-30.369	7.839673593076009e-17
11036	9.94669e-11	O	5	199.709A	-30.369	7.839673593076009e-17
11037	5.1593599999999995e-12	Fe	2	3850.18A	-30.369	7.839673593076009e-17
11038	1.96147e-12	Fe	2	1.01273m	-30.37	7.821642844159899e-17
11039	4.2584e-12	Fe	2	4664.77A	-30.372	7.785705659665589e-17
11040	1.42873e-12	N	1	1.39036m	-30.373	7.767799033551951e-17
11041	1.05541e-11	Zn	2	1882.16A	-30.373	7.767799033551951e-17
11042	1.03055e-12	Li	1	1.92757m	-30.374000000000002	7.749933591535528e-17
11043	3.68061e-12	S	2	5397.06A	-30.375	7.732109238895586e-17
11044	9.992e-12	Sc	7	1988.04A	-30.375	7.732109238895586e-17
11045	7.85516e-11	Fe	9	252.884A	-30.375999999999998	7.714325881129123e-17
11046	1.5310299999999997e-10	O	7	129.745A	-30.379	7.661220835298228e-17
11047	1.6642500000000002e-10	Ca	7	119.360A	-30.379	7.661220835298228e-17
11048	8.10925e-11	Fe	7	244.961A	-30.38	7.643600516335758e-17
11049	1.03804e-11	Zn	2	1913.64A	-30.381999999999998	7.608481362031561e-17
11050	7.52388e-11	Fe	7	264.019A	-30.381999999999998	7.608481362031561e-17
11051	4.9254e-12	Mn	1	4033.06A	-30.383000000000003	7.590982340491512e-17
11052	1.19012e-10	Mg	6	166.911A	-30.384	7.573523565584299e-17
11053	2.57306e-12	Fe	2	7720.18A	-30.386	7.538726385622081e-17
11054	1.2804200000000001e-12	Cr	11	1.55141m	-30.388	7.504089084179076e-17
11055	1.58562e-12	Ni	11	1.25279m	-30.388	7.504089084179076e-17
11056	2.4976399999999997e-13	C	5	7.95328m	-30.395	7.38410699745314e-17
11057	1.03317e-11	Zn	2	1922.68A	-30.395	7.38410699745314e-17
11058	8.120180000000001e-13	Li	1	2.44631m	-30.395	7.38410699745314e-17
11059	5.13993e-12	Fe	2	3864.73A	-30.398000000000003	7.333275162427966e-17
11060	1.5966299999999998e-12	Mn	5	1.24415m	-30.398000000000003	7.333275162427966e-17
11061	5.75011e-12	Fe	10	3454.62A	-30.399	7.316409097582766e-17
11062	4.5148e-12	Fe	2	4399.86A	-30.4	7.299581823610275e-17
11063	2.2984400000000001e-10	O	7	86.4259A	-30.401	7.282793251293901e-17
11064	4.77789e-12	Si	2	4157.58A	-30.401999999999997	7.266043291622425e-17
11065	1.14936e-11	Ni	11	1728.31A	-30.401999999999997	7.266043291622425e-17
11066	2.85437e-12	Fe	2	6959.32A	-30.404	7.232658855191642e-17
11067	4.64959e-12	Ni	11	4272.30A	-30.404	7.232658855191642e-17
11068	1.38912e-16	Ne	8	1.43000c	-30.404	7.232658855191642e-17
11069	1.20826e-11	Cr	5	1644.05A	-30.405	7.216024201431436e-17
11070	6.46463e-11	Al	9	307.279A	-30.405	7.216024201431436e-17
11071	2.41135e-11	O	7	823.791A	-30.406	7.199427806313271e-17
11072	2.24278e-12	Fe	2	8857.05A	-30.409000000000002	7.149867293897569e-17
11073	9.93076e-12	Mn	1	2000.30A	-30.41	7.133423055444429e-17
11074	1.80485e-12	N	1	1.10062m	-30.414	7.06802343976889e-17
11075	2.57062e-11	Ca	8	772.750A	-30.416	7.035548821913545e-17
11076	1.00815e-10	Si	8	197.038A	-30.416	7.035548821913545e-17
11077	3.3434099999999998e-12	Fe	2	5941.37A	-30.421	6.95501356051263e-17
11078	7.42514e-12	P	1	2675.30A	-30.427	6.859587197020487e-17
11079	5.20265e-11	S	10	381.814A	-30.428	6.843810584263692e-17
11080	4.86875e-12	Fe	2	4079.99A	-30.429000000000002	6.828070256709332e-17
11081	1.4406499999999998e-10	Mg	5	137.885A	-30.429000000000002	6.828070256709332e-17
11082	1.72262e-12	N	1	1.15315m	-30.430999999999997	6.796698123585373e-17
11083	5.49717e-11	Cl	7	361.358A	-30.432	6.781066151683736e-17
11084	2.75945e-11	Cl	8	719.870A	-30.432	6.781066151683736e-17
11085	1.7839e-12	Ni	4	1.11354m	-30.435	6.734385620641098e-17
11086	5.69832e-11	N	6	348.602A	-30.435	6.734385620641098e-17
11087	2.73216e-11	Ar	9	727.061A	-30.441999999999997	6.626710241188958e-17
11088	2.14496e-10	Fe	8	92.6097A	-30.441999999999997	6.626710241188958e-17
11089	3.3934699999999997e-12	Fe	2	5853.73A	-30.441999999999997	6.626710241188958e-17
11090	4.67235e-12	Fe	2	4251.49A	-30.443	6.611469230567719e-17
11091	5.01924e-12	Fe	2	3957.66A	-30.447	6.550854916322135e-17
11092	9.81828e-11	Li	2	202.321A	-30.449	6.5207564719909e-17
11093	5.33894e-12	Fe	2	3720.67A	-30.45	6.505759148276684e-17
11094	7.76211e-11	Fe	7	255.916A	-30.451	6.490796317449789e-17
11095	2.54405e-12	Fe	2	7808.19A	-30.454	6.446113989890883e-17
11096	4.83866e-11	F	6	410.536A	-30.454	6.446113989890883e-17
11097	7.41003e-11	Fe	10	268.075A	-30.455	6.431288339121621e-17
11098	6.47224e-11	Al	9	306.918A	-30.46	6.357669990269725e-17
11099	1.13732e-11	Fe	8	1746.61A	-30.462	6.328459150047732e-17
11100	2.43625e-13	Cr	4	8.15372m	-30.462	6.328459150047732e-17
11101	2.89602e-13	Li	1	6.85924m	-30.464000000000002	6.299382521445316e-17
11102	2.17513e-12	Fe	2	9132.52A	-30.465	6.284894343688702e-17
11103	3.41429e-12	Fe	2	5818.04A	-30.468000000000004	6.241629435347149e-17
11104	2.43069e-12	Fe	2	8172.36A	-30.471	6.198662360539794e-17
11105	1.16586e-12	Na	1	1.70384m	-30.473000000000003	6.17018209401428e-17
11106	1.8581e-12	N	1	1.06907m	-30.476999999999997	6.11361352455478e-17
11107	5.48323e-12	Ti	3	3622.77A	-30.478	6.099552603634662e-17
11108	1.56876e-10	Ca	10	126.625A	-30.478	6.099552603634662e-17
11109	5.71253e-11	Si	10	347.735A	-30.479	6.085524021935356e-17
11110	1.15e-11	Si	4	1727.34A	-30.479	6.085524021935356e-17
11111	1.89565e-10	Ca	8	104.790A	-30.48	6.071527705078569e-17
11112	6.64068e-12	K	1	2991.33A	-30.482	6.043631569235107e-17
11113	1.34275e-10	K	9	147.939A	-30.483	6.029731602345848e-17
11114	8.44276e-11	P	10	235.284A	-30.483	6.029731602345848e-17
11115	2.23598e-10	Fe	8	88.8399A	-30.485	6.002027502150775e-17
11116	1.52149e-11	Si	3	1305.59A	-30.485	6.002027502150775e-17
11117	6.23678e-11	Al	9	318.505A	-30.486	5.988223221960531e-17
11118	2.09355e-12	Ti	3	9488.40A	-30.487	5.97445069073375e-17
11119	9.02092e-14	Mn	5	22.0204m	-30.488000000000003	5.960709835449696e-17
11120	3.00551e-11	Ca	9	660.935A	-30.488000000000003	5.960709835449696e-17
11121	1.41348e-12	Fe	2	1.40535m	-30.489	5.947000583255913e-17
11122	6.27044e-12	Ni	7	3167.95A	-30.491	5.919676597565642e-17
11123	1.31523e-11	Ni	11	1510.35A	-30.493000000000002	5.892478154185862e-17
11124	6.44659e-11	Fe	7	308.139A	-30.493000000000002	5.892478154185862e-17
11125	1.53163e-12	S	2	1.29694m	-30.494	5.878925830504267e-17
11126	2.04123e-11	S	8	973.162A	-30.494	5.878925830504267e-17
11127	5.8948800000000004e-12	Si	6	3369.78A	-30.495	5.865404676302148e-17
11128	3.17267e-12	Fe	2	6261.12A	-30.495	5.865404676302148e-17
11129	2.03168e-11	S	8	977.736A	-30.497	5.838455589750153e-17
11130	1.0763e-10	Cl	7	184.562A	-30.5	5.798263944173782e-17
11131	9.54604e-11	P	9	208.091A	-30.500999999999998	5.784928307162224e-17
11132	2.71868e-12	Fe	2	7306.65A	-30.500999999999998	5.784928307162224e-17
11133	2.2143099999999997e-12	Fe	2	8970.93A	-30.502	5.77162334126463e-17
11134	4.14073e-12	Ni	3	4797.33A	-30.502	5.77162334126463e-17
11135	6.09629e-11	Fe	11	325.845A	-30.502	5.77162334126463e-17
11136	1.0796700000000002e-10	Cl	7	183.987A	-30.506	5.718708780413709e-17
11137	2.18689e-12	Fe	2	9083.42A	-30.508000000000003	5.692433700279519e-17
11138	7.47397e-11	P	10	265.782A	-30.508000000000003	5.692433700279519e-17
11139	2.60378e-11	O	5	762.909A	-30.51	5.666279343172645e-17
11140	1.07572e-10	Cl	7	184.662A	-30.51	5.666279343172645e-17
11141	9.768350000000001e-14	Na	1	20.3355m	-30.511999999999997	5.640245154421163e-17
11142	9.95012e-11	O	5	199.640A	-30.516	5.588535076027111e-17
11143	1.1345699999999999e-13	Mn	6	17.5084m	-30.518	5.562858089736384e-17
11144	1.77841e-11	Si	3	1116.98A	-30.519000000000002	5.5500638711657814e-17
11145	2.89465e-11	Ar	9	686.248A	-30.52	5.537299078481377e-17
11146	8.01904e-13	Fe	2	2.47716m	-30.522	5.511857500215995e-17
11147	5.67558e-11	Mg	5	349.999A	-30.524	5.4865328153846155e-17
11148	4.81101e-13	Fe	2	4.12895m	-30.53	5.411254763056293e-17
11149	1.13317e-10	Mg	6	175.299A	-30.53	5.411254763056293e-17
11150	1.1114200000000001e-10	Li	2	178.731A	-30.535	5.3493126419964106e-17
11151	9.61615e-11	Ca	10	206.574A	-30.535999999999998	5.337009564326639e-17
11152	1.78782e-10	Ar	7	111.110A	-30.541	5.275917321028749e-17
11153	4.93132e-11	Fe	8	402.822A	-30.541	5.275917321028749e-17
11154	7.39007e-12	P	1	2687.99A	-30.541999999999998	5.263783047912926e-17
11155	1.0790799999999998e-10	Ni	11	184.087A	-30.544	5.2395981616556294e-17
11156	1.9697e-15	O	8	1008.50m	-30.545	5.22754742028834e-17
11157	1.27003e-11	Cr	10	1564.09A	-30.548000000000002	5.1915612369698004e-17
11158	2.82576e-11	Si	3	702.978A	-30.549	5.1796209774634916e-17
11159	3.1814099999999997e-13	K	1	6.24391m	-30.549	5.1796209774634916e-17
11160	5.55538e-12	Fe	2	3575.72A	-30.555	5.1085539134173175e-17
11161	4.35761e-12	Fe	2	4558.57A	-30.559	5.061718409620824e-17
11162	5.20669e-12	S	2	3815.18A	-30.559	5.061718409620824e-17
11163	6.26128e-12	S	3	3172.59A	-30.559	5.061718409620824e-17
11164	1.06304e-13	Co	8	18.6865m	-30.561	5.0384619260445365e-17
11165	7.39509e-12	P	1	2686.17A	-30.563000000000002	5.0153122963041116e-17
11166	2.5747e-12	Fe	2	7715.25A	-30.564	5.0037773981126756e-17
11167	7.78804e-11	S	10	255.064A	-30.565	4.9922690294508525e-17
11168	1.48915e-12	Fe	2	1.33394m	-30.566999999999997	4.9693316367916815e-17
11169	4.40366e-12	K	4	4510.90A	-30.566999999999997	4.9693316367916815e-17
11170	1.7570099999999998e-12	S	1	1.13059m	-30.568	4.9579024911824394e-17
11171	1.04955e-12	Ni	4	1.89267m	-30.568	4.9579024911824394e-17
11172	1.5389e-12	Fe	2	1.29082m	-30.569000000000003	4.946499631878702e-17
11173	1.90875e-11	S	7	1040.70A	-30.569000000000003	4.946499631878702e-17
11174	1.5436500000000001e-10	O	7	128.685A	-30.570999999999998	4.9237725304994466e-17
11175	1.0303899999999999e-10	S	10	192.787A	-30.572	4.9124481679270184e-17
11176	3.25452e-12	Li	1	6103.66A	-30.574	4.8898775188131107e-17
11177	1.80293e-11	Ne	6	1101.79A	-30.576	4.867410572412026e-17
11178	4.92367e-12	Mn	1	4034.48A	-30.576999999999998	4.8562158387460753e-17
11179	9.7695e-12	Cl	6	2033.31A	-30.579	4.8339035537161054e-17
11180	4.42307e-12	B	4	4491.10A	-30.579	4.8339035537161054e-17
11181	5.71293e-11	Si	10	347.711A	-30.58	4.8227858840546515e-17
11182	9.17486e-12	Cu	1	2165.10A	-30.581999999999997	4.800627195714485e-17
11183	1.17604e-12	Cr	4	1.68910m	-30.586	4.756614781034882e-17
11184	1.82581e-12	N	1	1.08798m	-30.590999999999998	4.7021662618829804e-17
11185	8.27254e-11	Fe	9	240.125A	-30.592	4.691351579584894e-17
11186	2.79338e-12	Fe	2	7111.26A	-30.593000000000004	4.680561770365833e-17
11187	3.29837e-10	S	9	60.2250A	-30.594	4.66979677701942e-17
11188	7.1345e-11	P	9	278.428A	-30.595	4.6590565424706545e-17
11189	2.2552300000000001e-10	Ne	8	88.0817A	-30.596	4.6483410097758437e-17
11190	1.82015e-12	N	1	1.09136m	-30.604	4.5634992248028807e-17
11191	1.0129299999999999e-10	S	10	196.108A	-30.607	4.53208431710823e-17
11192	1.37752e-10	F	6	144.204A	-30.609	4.5112612811434026e-17
11193	6.08721e-11	S	10	326.331A	-30.61	4.50088566811701e-17
11194	4.40652e-11	Ca	9	450.797A	-30.61	4.50088566811701e-17
11195	5.17286e-11	Al	9	384.013A	-30.614	4.4596213002803465e-17
11196	3.29823e-11	Al	9	602.276A	-30.614	4.4596213002803465e-17
11197	6.82159e-11	Si	7	291.200A	-30.616999999999997	4.42892148318828e-17
11198	1.1282200000000001e-10	Mg	6	176.068A	-30.616999999999997	4.42892148318828e-17
11199	5.05083e-11	Ca	9	393.291A	-30.618000000000002	4.418735246441976e-17
11200	3.4041e-12	Fe	2	5835.45A	-30.618000000000002	4.418735246441976e-17
11201	5.05538e-11	Mn	6	392.937A	-30.623	4.368154402339917e-17
11202	2.23211e-10	Co	10	88.9941A	-30.625999999999998	4.338084238944358e-17
11203	4.68e-12	Fe	2	4244.54A	-30.625999999999998	4.338084238944358e-17
11204	8.38183e-13	Fe	2	2.36994m	-30.627	4.328106922062387e-17
11205	7.52756e-11	Fe	9	263.890A	-30.627	4.328106922062387e-17
11206	2.26997e-11	Mg	5	875.097A	-30.629	4.308221077097518e-17
11207	3.38801e-11	Cr	5	586.316A	-30.634	4.258905278231012e-17
11208	1.7345799999999999e-12	Ni	4	1.14520m	-30.634	4.258905278231012e-17
11209	3.0222299999999997e-12	Ca	1	6572.78A	-30.643	4.171555068831521e-17
11210	5.971780000000001e-12	Cr	10	3326.39A	-30.644000000000002	4.161960758412493e-17
11211	1.46918e-12	N	1	1.35208m	-30.648000000000003	4.123803672825216e-17
11212	5.87412e-12	Sc	7	3381.69A	-30.649	4.114319187569419e-17
11213	2.6095e-12	V	4	7612.37A	-30.651	4.0954156080199436e-17
11214	2.15517e-12	Fe	2	9217.12A	-30.651999999999997	4.0859964135014005e-17
11215	1.6404599999999998e-10	K	9	121.091A	-30.653000000000002	4.076598882529027e-17
11216	1.27135e-12	B	1	1.56247m	-30.654	4.067222965278181e-17
11217	9.64757e-13	Ne	3	2.05901m	-30.656	4.048535773214453e-17
11218	1.41473e-11	Zn	1	1404.12A	-30.659000000000002	4.020665848985494e-17
11219	5.4986e-11	Cl	7	361.264A	-30.66	4.011418574142009e-17
11220	1.8036099999999998e-12	Ni	3	1.10137m	-30.662	3.9929877799655033e-17
11221	3.32764e-12	Fe	2	5969.54A	-30.663	3.9838041629142475e-17
11222	1.9113e-12	Zn	2	1.03932m	-30.665	3.965500245432417e-17
11223	1.1581099999999998e-09	F	8	17.1525A	-30.666	3.956379847956262e-17
11224	1.4646899999999999e-12	P	1	1.35623m	-30.67	3.9201075394850433e-17
11225	5.44591e-11	Fe	7	364.759A	-30.67	3.9201075394850433e-17
11226	6.54925e-13	Be	2	3.03309m	-30.671999999999997	3.9020962814040186e-17
11227	6.4205e-11	Fe	7	309.391A	-30.673000000000002	3.893121708998495e-17
11228	2.3129400000000002e-10	S	8	85.8840A	-30.673000000000002	3.893121708998495e-17
11229	1.44693e-12	Ti	9	1.37287m	-30.675	3.875234439545946e-17
11230	2.1956e-10	Co	10	90.4740A	-30.676	3.8663216476623686e-17
11231	1.6892599999999998e-12	Fe	2	1.17593m	-30.678	3.8485575133065815e-17
11232	2.0597900000000001e-10	O	7	96.4394A	-30.680999999999997	3.822064229735758e-17
11233	8.94143e-13	Fe	11	2.22162m	-30.684	3.795753324646143e-17
11234	9.162e-14	Si	4	21.6814m	-30.684	3.795753324646143e-17
11235	1.82216e-12	N	1	1.09016m	-30.685	3.787023334254147e-17
11236	3.23961e-11	Al	9	613.175A	-30.686	3.77831342228285e-17
11237	5.99439e-11	S	10	331.384A	-30.691999999999997	3.726473018682656e-17
11238	9.6487e-11	K	9	205.877A	-30.695999999999998	3.6923085086917474e-17
11239	6.94025e-11	Na	7	286.221A	-30.695999999999998	3.6923085086917474e-17
11240	9.00058e-11	Al	7	220.702A	-30.695999999999998	3.6923085086917474e-17
11241	8.120180000000001e-13	Li	1	2.44631m	-30.697	3.683816434774303e-17
11242	3.29908e-12	Fe	2	6021.21A	-30.698	3.675343892084882e-17
11243	1.0454200000000001e-13	Fe	2	19.0014m	-30.699	3.666890835702909e-17
11244	5.99126e-12	Ni	7	3315.58A	-30.701	3.6500430026953526e-17
11245	4.20495e-12	Fe	2	4724.07A	-30.701999999999998	3.641648136744237e-17
11246	3.54764e-12	Fe	2	5599.35A	-30.704	3.6249162834032877e-17
11247	2.19222e-12	Fe	2	9061.35A	-30.704	3.6249162834032877e-17
11248	5.16239e-12	Mg	1	3847.92A	-30.706	3.6082613059454044e-17
11249	8.49673e-13	Na	1	2.33790m	-30.706	3.6082613059454044e-17
11250	1.20201e-11	Cr	5	1652.60A	-30.708000000000002	3.5916828511579306e-17
11251	1.94456e-11	B	1	1021.54A	-30.711	3.566957880323225e-17
11252	3.87357e-11	K	8	512.820A	-30.713	3.550569197538438e-17
11253	6.70568e-12	K	1	2962.33A	-30.714000000000002	3.5424031149904816e-17
11254	6.04843e-11	Mn	6	328.423A	-30.721	3.485764006233485e-17
11255	1.12801e-10	Mg	6	176.102A	-30.723000000000003	3.469748375413753e-17
11256	9.30215e-12	P	1	2135.47A	-30.725	3.453806329733519e-17
11257	1.52605e-12	S	2	1.30169m	-30.725	3.453806329733519e-17
11258	2.62101e-11	O	5	757.894A	-30.726	3.445862795605889e-17
11259	2.1562099999999998e-12	Fe	2	9212.66A	-30.728	3.43003049419616e-17
11260	3.5756e-12	Fe	10	5555.57A	-30.729	3.4221416429728314e-17
11261	5.87183e-11	Na	7	338.301A	-30.732	3.398583785605899e-17
11262	2.1883400000000003e-12	Fe	2	9077.39A	-30.732	3.398583785605899e-17
11263	1.98009e-11	S	7	1003.21A	-30.738000000000003	3.351953467941929e-17
11264	1.1938500000000002e-10	F	6	166.389A	-30.74	3.33655264069967e-17
11265	9.99699e-12	Cl	6	1987.04A	-30.741	3.32887878257336e-17
11266	7.9217e-11	P	9	250.760A	-30.741999999999997	3.321222573831003e-17
11267	2.64803e-11	Cl	8	750.159A	-30.744	3.3059629422215433e-17
11268	6.702780000000001e-12	Si	2	2963.61A	-30.745	3.29835943844942e-17
11269	3.90746e-12	Fe	2	5083.73A	-30.745	3.29835943844942e-17
11270	4.65992e-12	F	6	4262.83A	-30.753	3.238157594038276e-17
11271	4.33521e-12	Fe	2	4582.12A	-30.753	3.238157594038276e-17
11272	4.87151e-11	Na	4	407.768A	-30.76	3.186383034738406e-17
11273	2.18824e-10	O	7	90.7783A	-30.761999999999997	3.171742934535642e-17
11274	2.89601e-13	Li	1	6.85924m	-30.765	3.1499088097530265e-17
11275	2.22025e-11	Mg	5	894.694A	-30.766	3.1426642205258344e-17
11276	5.1348699999999995e-12	S	2	3868.54A	-30.768	3.128224990028212e-17
11277	7.32285e-11	Fe	9	271.267A	-30.772	3.0995452509318275e-17
11278	1.0108e-11	Cl	6	1965.22A	-30.775	3.078208131507287e-17
11279	1.44976e-12	Fe	2	1.37019m	-30.778000000000002	3.0570178957796774e-17
11280	2.13229e-12	Fe	2	9316.01A	-30.779	3.049986949726088e-17
11281	1.5057799999999999e-12	Fe	2	1.31922m	-30.781999999999996	3.028990987247414e-17
11282	2.3615e-12	Fe	2	8411.78A	-30.783	3.02202450129465e-17
11283	6.27074e-11	Al	9	316.780A	-30.785	3.008139559957749e-17
11284	1.12553e-12	Cr	4	1.76490m	-30.789	2.980560770701802e-17
11285	3.27461e-12	Mn	5	6066.21A	-30.793000000000003	2.953234825305543e-17
11286	1.50623e-11	N	1	1318.82A	-30.796	2.9329048997665506e-17
11287	6.68875e-11	Ne	8	296.983A	-30.796	2.9329048997665506e-17
11288	1.39057e-13	He	1	14.2851m	-30.798000000000002	2.919429425804445e-17
11289	2.98445e-12	Fe	2	6656.00A	-30.8	2.9060158660212105e-17
11290	1.4505e-12	N	6	1.36949m	-30.803	2.886010993511521e-17
11291	1.6537700000000001e-12	Fe	10	1.20116m	-30.803	2.886010993511521e-17
11292	7.78004e-12	P	1	2553.26A	-30.803	2.886010993511521e-17
11293	1.30291e-10	K	11	152.462A	-30.804000000000002	2.879373352419027e-17
11294	1.42242e-11	Cl	1	1396.53A	-30.805999999999997	2.8661438335755574e-17
11295	7.0365e-11	Fe	7	282.306A	-30.807	2.8595518856829434e-17
11296	4.46869e-12	Fe	2	4445.25A	-30.809	2.8464134382065605e-17
11297	3.60962e-11	K	3	550.320A	-30.811	2.833335356413003e-17
11298	4.17802e-12	Fe	2	4754.51A	-30.811	2.833335356413003e-17
11299	2.45984e-11	Cl	8	807.552A	-30.813000000000002	2.820317362947107e-17
11300	3.37537e-11	Ar	9	588.512A	-30.814	2.813830813012199e-17
11301	5.1543e-12	Mg	1	3853.96A	-30.816	2.8009024347830017e-17
11302	8.38322e-11	Cl	10	236.955A	-30.816999999999997	2.794460537943761e-17
11303	8.02521e-11	Fe	11	247.526A	-30.818	2.788033457056066e-17
11304	5.8382e-12	Fe	2	3402.50A	-30.82	2.7752236069109208e-17
11305	1.5913799999999998e-12	Fe	9	1.24825m	-30.820999999999998	2.7688407697368974e-17
11306	7.83921e-12	P	1	2533.99A	-30.822	2.7624726126809822e-17
11307	6.798e-11	Si	10	292.210A	-30.823	2.7561191019798638e-17
11308	2.30084e-12	Fe	2	8633.58A	-30.824	2.7497802039478606e-17
11309	4.54019e-11	Al	9	437.525A	-30.828000000000003	2.7245700675052814e-17
11310	2.1930099999999998e-12	Fe	2	9058.06A	-30.828000000000003	2.7245700675052814e-17
11311	4.04071e-11	Cr	11	491.608A	-30.83	2.712051805148602e-17
11312	1.19741e-11	P	10	1658.96A	-30.831999999999997	2.6995910589829134e-17
11313	8.08892e-11	Fe	9	245.576A	-30.833000000000002	2.6933821718420173e-17
11314	1.2223e-12	Fe	2	1.62516m	-30.834	2.687187564745322e-17
11315	1.9787900000000003e-12	Fe	2	1.00387m	-30.840999999999998	2.6442224069726257e-17
11316	1.48442e-12	K	1	1.33819m	-30.840999999999998	2.6442224069726257e-17
11317	1.90746e-11	Ca	9	1041.41A	-30.842	2.6381408641976067e-17
11318	2.2358700000000002e-12	Fe	2	8884.44A	-30.844	2.6260197079587217e-17
11319	6.58594e-11	Fe	7	301.619A	-30.844	2.6260197079587217e-17
11320	4.0182199999999994e-12	Fe	2	4943.60A	-30.846	2.613954243373993e-17
11321	2.20067e-12	Fe	2	9026.56A	-30.846	2.613954243373993e-17
11322	1.71897e-12	N	1	1.15560m	-30.846999999999998	2.6079423154434812e-17
11323	9.985269999999999e-12	Ti	7	1989.38A	-30.848000000000003	2.6019442145634696e-17
11324	1.08106e-11	Cr	5	1837.50A	-30.849	2.595959908932711e-17
11325	1.46779e-12	P	1	1.35336m	-30.85	2.5899893668229483e-17
11326	3.21288e-11	Ar	9	618.276A	-30.85	2.5899893668229483e-17
11327	1.21637e-10	Co	11	163.309A	-30.851	2.5840325565790037e-17
11328	3.5371099999999997e-12	Fe	2	5616.02A	-30.851999999999997	2.5780894466184413e-17
11329	5.48612e-11	Fe	7	362.086A	-30.858	2.5427167333220663e-17
11330	1.74992e-12	Fe	2	1.13516m	-30.86	2.5310340111391692e-17
11331	2.23781e-11	Mg	5	887.674A	-30.866999999999997	2.4905655760201037e-17
11332	6.752389999999999e-12	K	1	2941.84A	-30.868000000000002	2.4848374341494846e-17
11333	1.25617e-10	K	11	158.135A	-30.872	2.4620563076207006e-17
11334	8.27805e-12	Ni	11	2399.65A	-30.873	2.456393735247886e-17
11335	5.47434e-12	Fe	2	3628.65A	-30.874000000000002	2.450744186430129e-17
11336	5.18244e-12	S	2	3833.03A	-30.874000000000002	2.450744186430129e-17
11337	3.10295e-11	Cr	5	640.179A	-30.875999999999998	2.4394840397153373e-17
11338	4.92429e-12	Fe	2	4033.97A	-30.878	2.4282756286752207e-17
11339	8.937539999999999e-12	P	1	2222.59A	-30.878	2.4282756286752207e-17
11340	4.67936e-14	Ti	3	42.4513m	-30.88	2.4171187156060055e-17
11341	2.19987e-12	Fe	2	9029.83A	-30.884	2.3949584380205996e-17
11342	1.96181e-11	S	8	1012.56A	-30.885	2.3894501864655077e-17
11343	2.2542599999999998e-10	Ne	8	88.1196A	-30.892	2.351245520145083e-17
11344	4.59045e-11	Al	9	432.734A	-30.897	2.324331035237691e-17
11345	6.04546e-11	Fe	8	328.585A	-30.898000000000003	2.31898522220136e-17
11346	4.34842e-12	Fe	2	4568.20A	-30.899	2.3136517041938674e-17
11347	1.01909e-12	Ni	4	1.94924m	-30.901999999999997	2.297724637891391e-17
11348	2.57126e-11	Cl	8	772.559A	-30.906	2.2766589717899503e-17
11349	3.6752e-12	Fe	2	5405.00A	-30.906	2.2766589717899503e-17
11350	4.65453e-11	P	9	426.777A	-30.910999999999998	2.2505982720414446e-17
11351	3.03751e-15	B	1	653.972m	-30.910999999999998	2.2505982720414446e-17
11352	3.785830000000001e-12	Fe	1	5247.05A	-30.912	2.2454220396546712e-17
11353	4.4956e-12	Co	8	4418.65A	-30.913	2.2402577122720273e-17
11354	4.11782e-11	K	3	482.402A	-30.913	2.2402577122720273e-17
11355	1.00999e-10	Fe	8	196.680A	-30.919	2.2095202241410063e-17
11356	2.0607799999999998e-10	O	7	96.3929A	-30.92	2.204438468642698e-17
11357	5.89139e-11	Na	7	337.178A	-30.923000000000002	2.18926322096553e-17
11358	4.9404300000000006e-12	Ca	7	4020.80A	-30.924	2.1842280552816898e-17
11359	6.95283e-11	Na	7	285.703A	-30.925	2.179204470157547e-17
11360	5.15296e-12	Mg	1	3854.96A	-30.925	2.179204470157547e-17
11361	3.64455e-12	Fe	2	5450.45A	-30.927	2.169191935111492e-17
11362	1.62009e-12	S	2	1.22613m	-30.928	2.1642029321040978e-17
11363	5.75715e-12	Fe	2	3450.40A	-30.928	2.1642029321040978e-17
11364	1.99702e-12	N	1	9947.07A	-30.929000000000002	2.159225403485209e-17
11365	7.82158e-11	S	10	253.970A	-30.93	2.154259322864483e-17
11366	4.8262e-12	Si	1	4115.96A	-30.932	2.1443614003593438e-17
11367	6.0434e-11	Al	6	328.697A	-30.932	2.1443614003593438e-17
11368	8.07476e-12	Mn	6	2460.07A	-30.933000000000003	2.1394295059971136e-17
11369	1.11494e-10	Li	2	178.166A	-30.935	2.129599720311251e-17
11370	1.0010399999999999e-10	Si	8	198.439A	-30.94	2.1052223938942265e-17
11371	5.82187e-13	N	6	3.41204m	-30.94	2.1052223938942265e-17
11372	2.70994e-12	Fe	2	7330.22A	-30.94	2.1052223938942265e-17
11373	1.90981e-12	N	1	1.04013m	-30.94	2.1052223938942265e-17
11374	9.05312e-11	Al	7	219.421A	-30.943	2.090730144871492e-17
11375	3.32135e-10	S	8	59.8084A	-30.943	2.090730144871492e-17
11376	4.33497e-11	Ca	9	458.237A	-30.945	2.081124112425231e-17
11377	2.60536e-11	Cl	6	762.445A	-30.947	2.0715622156889685e-17
11378	3.12952e-12	Ni	11	6347.45A	-30.951	2.0525700191374656e-17
11379	7.47807e-11	P	10	265.636A	-30.951	2.0525700191374656e-17
11380	1.46868e-10	O	7	135.254A	-30.951999999999998	2.0478492390937196e-17
11381	4.53013e-13	V	4	4.38496m	-30.953000000000003	2.0431393165427487e-17
11382	7.46226e-11	K	8	266.199A	-30.956	2.0290744444183983e-17
11383	4.05512e-12	Fe	2	4898.61A	-30.956	2.0290744444183983e-17
11384	1.04654e-12	Mn	8	1.89810m	-30.96	2.010471778095287e-17
11385	3.3181800000000003e-12	Fe	2	5986.56A	-30.961	2.005847821319121e-17
11386	5.1712e-11	Al	9	384.136A	-30.962	2.001234499348411e-17
11387	7.44017e-11	K	8	266.989A	-30.965	1.9874580979565392e-17
11388	6.01727e-11	S	10	330.124A	-30.965999999999998	1.9828870711759002e-17
11389	8.55521e-12	Cr	7	2321.91A	-30.968000000000004	1.9737765326447665e-17
11390	6.976460000000001e-12	Ni	11	2847.35A	-30.97	1.9647078532359348e-17
11391	1.5381e-12	Fe	2	1.29149m	-30.971999999999998	1.9556808406241432e-17
11392	7.32838e-11	O	5	271.062A	-30.975	1.9422180284131627e-17
11393	2.33e-12	Fe	2	8525.51A	-30.975	1.9422180284131627e-17
11394	3.54348e-12	Fe	2	5605.91A	-30.978	1.9288478935495768e-17
11395	6.86884e-11	Si	10	289.197A	-30.979	1.92441166649842e-17
11396	1.99887e-11	S	8	993.782A	-30.98	1.919985642486335e-17
11397	7.92243e-11	P	9	250.737A	-30.980999999999998	1.9155697980470126e-17
11398	1.71842e-12	Fe	2	1.15597m	-30.984	1.902383108310919e-17
11399	2.28722e-11	Ne	3	868.498A	-30.985	1.8980077485767616e-17
11400	4.12072e-12	Sc	7	4820.63A	-30.988000000000003	1.8849419551388507e-17
11401	3.7202e-12	P	1	5339.62A	-30.988000000000003	1.8849419551388507e-17
11402	1.74609e-11	N	6	1137.66A	-30.988000000000003	1.8849419551388507e-17
11403	8.07666e-11	Fe	7	245.949A	-30.989	1.8806067089438498e-17
11404	4.525e-11	Fe	8	438.994A	-30.994	1.8590795819590482e-17
11405	3.10273e-12	Ne	1	6402.25A	-30.994	1.8590795819590482e-17
11406	1.39714e-11	Cl	10	1421.79A	-30.997	1.8462817681352106e-17
11407	8.11133e-12	O	7	2448.98A	-30.998	1.8420354379029113e-17
11408	5.86329e-11	B	4	338.794A	-31.0	1.833572053842055e-17
11409	9.813639999999999e-12	Sc	7	2024.17A	-31.003	1.8209498326066768e-17
11410	5.50498e-12	Ti	3	3608.46A	-31.005	1.812583328102047e-17
11411	2.3037999999999998e-10	O	7	86.2247A	-31.006	1.808414502131103e-17
11412	7.83888e-12	Cr	10	2534.09A	-31.006	1.808414502131103e-17
11413	6.78745e-12	K	1	2926.65A	-31.008000000000003	1.8001055922383543e-17
11414	4.80636e-12	Fe	11	4132.95A	-31.01	1.7918348583188414e-17
11415	7.97057e-11	Fe	9	249.223A	-31.01	1.7918348583188414e-17
11416	1.08763e-11	B	1	1826.40A	-31.011	1.787713752504193e-17
11417	9.29334e-12	Cl	6	2137.49A	-31.014	1.7754072175947233e-17
11418	4.65354e-12	Fe	2	4268.67A	-31.015	1.771323894305272e-17
11419	1.4627600000000001e-12	P	1	1.35801m	-31.018	1.7591301863860313e-17
11420	5.32117e-13	K	1	3.73310m	-31.023000000000003	1.7389935896563385e-17
11421	7.48013e-11	Fe	11	265.563A	-31.023000000000003	1.7389935896563385e-17
11422	6.03704e-11	Mn	6	329.043A	-31.025	1.731003639883516e-17
11423	9.9116e-12	Ni	11	2004.16A	-31.026999999999997	1.7230504005952682e-17
11424	5.496e-11	Cl	7	361.435A	-31.029	1.715133703122239e-17
11425	5.50542e-12	Cr	10	3608.17A	-31.031	1.7072533795700665e-17
11426	1.9869e-12	N	1	9997.73A	-31.031	1.7072533795700665e-17
11427	3.6032e-12	S	2	5513.00A	-31.031999999999996	1.7033268057583343e-17
11428	5.91117e-13	Li	2	3.36050m	-31.033	1.6994092628157374e-17
11429	2.03903e-12	N	1	9742.12A	-31.033	1.6994092628157374e-17
11430	2.1731e-10	Mg	9	91.4106A	-31.033	1.6994092628157374e-17
11431	5.49977e-11	Cl	7	361.187A	-31.034000000000002	1.6955007299718947e-17
11432	4.04928e-11	F	4	490.568A	-31.034000000000002	1.6955007299718947e-17
11433	1.19484e-12	Cr	4	1.66253m	-31.035999999999998	1.6877106117375105e-17
11434	2.83084e-11	Cl	8	701.715A	-31.037	1.6838289850445102e-17
11435	1.9040900000000002e-12	Fe	2	1.04325m	-31.039	1.6760924936068192e-17
11436	7.12952e-11	Si	10	278.623A	-31.041999999999998	1.6645543540388066e-17
11437	2.38812e-10	Al	5	83.1801A	-31.041999999999998	1.6645543540388066e-17
11438	2.96456e-12	Fe	2	6700.64A	-31.041999999999998	1.6645543540388066e-17
11439	2.08617e-10	Ca	8	95.2200A	-31.043000000000003	1.6607259852606083e-17
11440	9.31997e-13	Ni	4	2.13139m	-31.044	1.6569064214862903e-17
11441	7.96762e-12	Na	2	2493.15A	-31.045	1.6530956424648656e-17
11442	1.86259e-12	N	1	1.06650m	-31.046	1.64929362799199e-17
11443	1.79575e-11	N	6	1106.19A	-31.046999999999997	1.645500357909748e-17
11444	2.12901e-10	Be	3	93.3039A	-31.05	1.6341728131225472e-17
11445	7.509989999999999e-12	Fe	8	2645.07A	-31.052	1.626664471070772e-17
11446	6.8946300000000005e-12	Na	2	2881.15A	-31.052	1.626664471070772e-17
11447	1.47043e-11	O	5	1350.93A	-31.052	1.626664471070772e-17
11448	5.0939800000000005e-12	S	2	3899.59A	-31.055	1.615466591616533e-17
11449	5.16637e-12	Mg	1	3844.95A	-31.057	1.608044196845508e-17
11450	7.73951e-12	Fe	8	2566.63A	-31.069000000000003	1.564220528192113e-17
11451	8.87046e-11	Fe	11	223.939A	-31.070999999999998	1.557033587694913e-17
11452	1.03055e-12	Li	1	1.92757m	-31.073	1.5498796681897916e-17
11453	1.20728e-10	Cl	10	164.539A	-31.074	1.5463150438702284e-17
11454	1.88387e-12	B	4	1.05445m	-31.074	1.5463150438702284e-17
11455	1.43966e-10	Fe	6	137.980A	-31.079	1.5286145219324978e-17
11456	1.23698e-11	Fe	11	1605.89A	-31.08	1.5250988060921432e-17
11457	2.03162e-12	V	4	9777.65A	-31.08	1.5250988060921432e-17
11458	1.80015e-12	Fe	2	1.10349m	-31.084	1.5111166161939115e-17
11459	2.42128e-12	Fe	1	8204.10A	-31.084	1.5111166161939115e-17
11460	7.65018e-12	Ni	3	2596.60A	-31.086	1.5041736660093312e-17
11461	3.18268e-11	Ca	7	624.142A	-31.086	1.5041736660093312e-17
11462	2.94226e-11	Cl	8	675.142A	-31.088	1.4972626157831863e-17
11463	6.36108e-11	P	10	312.281A	-31.090999999999998	1.4869555324350008e-17
11464	1.46912e-15	He	1	1352.13m	-31.094	1.476719402549481e-17
11465	5.46422e-14	Mn	6	36.3537m	-31.096999999999998	1.4665537376864743e-17
11466	2.51567e-12	Fe	2	7896.29A	-31.099	1.4598155353302387e-17
11467	1.68888e-11	Ca	7	1176.19A	-31.103	1.4464318660559324e-17
11468	9.21244e-12	Fe	11	2156.27A	-31.104	1.4431051650789867e-17
11469	2.36863e-10	Mg	9	83.8646A	-31.105	1.4397861153019573e-17
11470	3.4873599999999998e-12	Fe	2	5696.13A	-31.105999999999998	1.4364746991275965e-17
11471	2.97276e-12	Ni	3	6682.16A	-31.108	1.4298746974000062e-17
11472	8.68326e-11	S	10	228.767A	-31.11	1.423305019925845e-17
11473	2.06993e-12	Fe	2	9596.68A	-31.111	1.420031509218972e-17
11474	8.93658e-11	F	6	222.282A	-31.116	1.4037765429487814e-17
11475	1.57187e-13	Fe	2	12.6375m	-31.116999999999997	1.4005479464926102e-17
11476	2.82449e-11	Fe	9	703.294A	-31.116999999999997	1.4005479464926102e-17
11477	4.1988900000000005e-12	Fe	2	4730.89A	-31.124000000000002	1.3781547334996626e-17
11478	1.69262e-11	Li	2	1173.59A	-31.124000000000002	1.3781547334996626e-17
11479	1.82462e-12	Fe	2	1.08869m	-31.125999999999998	1.3718226876742288e-17
11480	6.2777699999999994e-12	Fe	2	3164.25A	-31.127	1.3686675830458009e-17
11481	6.00872e-12	Sc	7	3305.94A	-31.13	1.3592457416762757e-17
11482	1.85768e-12	N	1	1.06932m	-31.133000000000003	1.3498887598065129e-17
11483	6.10725e-13	Fe	2	3.25261m	-31.136999999999997	1.3375129052679908e-17
11484	3.49027e-12	Fe	2	5691.39A	-31.139	1.3313675916813303e-17
11485	3.60879e-12	S	2	5504.46A	-31.143	1.3191615402328085e-17
11486	7.805860000000001e-12	Fe	2	2544.81A	-31.143	1.3191615402328085e-17
11487	8.524180000000001e-13	N	6	2.33037m	-31.146	1.310080496064879e-17
11488	1.29705e-11	F	6	1531.51A	-31.148000000000003	1.304061222949549e-17
11489	6.91898e-11	Na	7	287.101A	-31.149	1.3010619653652891e-17
11490	1.82578e-12	Fe	2	1.08800m	-31.153000000000002	1.289133757568892e-17
11491	1.4607399999999999e-12	Sc	2	1.35989m	-31.16	1.2685219342593769e-17
11492	2.34405e-11	Cl	8	847.443A	-31.160999999999998	1.265604414770896e-17
11493	9.53452e-11	S	10	208.342A	-31.164	1.25689205526135e-17
11494	9.09412e-11	Ar	11	218.432A	-31.165	1.2540012837523158e-17
11495	3.99912e-12	Fe	2	4967.21A	-31.165	1.2540012837523158e-17
11496	5.9065e-12	Ti	3	3363.15A	-31.171999999999997	1.2339511898510034e-17
11497	2.6081599999999997e-12	Fe	2	7616.28A	-31.174	1.2282816991250445e-17
11498	4.46265e-12	Ni	4	4451.27A	-31.175	1.2254567296091277e-17
11499	4.59395e-12	Ni	11	4324.04A	-31.176	1.2226382573428108e-17
11500	1.56917e-12	Fe	9	1.26593m	-31.177	1.2198262673828141e-17
11501	4.377430000000001e-12	Ni	4	4537.93A	-31.177	1.2198262673828141e-17
11502	2.3171799999999999e-10	S	8	85.7270A	-31.177	1.2198262673828141e-17
11503	2.00999e-12	Fe	2	9882.85A	-31.177	1.2198262673828141e-17
11504	7.775010000000001e-12	P	1	2554.91A	-31.178	1.2170207448202572e-17
11505	5.02264e-11	Al	9	395.498A	-31.179000000000002	1.2142216747805385e-17
11506	3.19818e-13	K	1	6.21117m	-31.180999999999997	1.208642832942205e-17
11507	2.2542700000000002e-12	Fe	2	8811.94A	-31.183000000000003	1.2030896235537508e-17
11508	5.90763e-11	Na	7	336.251A	-31.183000000000003	1.2030896235537508e-17
11509	1.5705700000000002e-10	Ca	10	126.479A	-31.186	1.1948076128399392e-17
11510	5.33155e-12	Cr	10	3725.83A	-31.186	1.1948076128399392e-17
11511	1.46575e-12	Fe	1	1.35524m	-31.191	1.1811307631925944e-17
11512	1.1721500000000001e-09	F	8	16.9470A	-31.191999999999997	1.1784142378200388e-17
11513	2.24428e-12	Fe	2	8851.15A	-31.195	1.1703020912667937e-17
11514	1.6281299999999998e-12	Fe	2	1.22008m	-31.195	1.1703020912667937e-17
11515	1.18192e-09	F	8	16.8070A	-31.198	1.1622457883376326e-17
11516	1.48448e-12	Fe	2	1.33814m	-31.199	1.1595726972019467e-17
11517	8.9748e-11	Al	7	221.336A	-31.2	1.1569057540052788e-17
11518	5.28752e-11	O	7	375.686A	-31.201	1.1542449446077426e-17
11519	9.817430000000001e-14	Na	1	20.2339m	-31.201999999999998	1.1515902549020103e-17
11520	1.16635e-12	Na	1	1.70312m	-31.205	1.1436627633483401e-17
11521	2.69745e-11	Sc	10	736.415A	-31.206	1.1410324119841133e-17
11522	7.14186e-11	Si	10	278.141A	-31.206	1.1410324119841133e-17
11523	4.3813e-13	Fe	11	4.53392m	-31.208000000000002	1.1357898442626595e-17
11524	3.053e-12	Ne	1	6506.53A	-31.208000000000002	1.1357898442626595e-17
11525	2.78276e-10	S	9	71.3840A	-31.209	1.1331776001098693e-17
11526	1.9037499999999998e-10	Al	6	104.344A	-31.209	1.1331776001098693e-17
11527	9.57086e-11	S	10	207.551A	-31.213	1.1227885654257772e-17
11528	1.7720300000000002e-10	Ca	8	112.100A	-31.213	1.1227885654257772e-17
11529	5.2233300000000005e-12	S	2	3803.02A	-31.215999999999998	1.1150593433078659e-17
11530	6.89658e-12	V	9	2880.34A	-31.215999999999998	1.1150593433078659e-17
11531	6.90407e-11	Ne	3	287.721A	-31.218000000000004	1.1099361109970703e-17
11532	2.43536e-12	Fe	2	8156.68A	-31.219	1.1073833287807398e-17
11533	5.07106e-11	B	4	391.722A	-31.22	1.1048364178005816e-17
11534	4.78455e-12	Fe	2	4151.80A	-31.22	1.1048364178005816e-17
11535	2.4396900000000003e-10	Mg	9	81.4221A	-31.221	1.1022953645531182e-17
11536	9.81285e-12	Cu	1	2024.33A	-31.223000000000003	1.097230777397644e-17
11537	1.0087299999999998e-10	Si	8	196.925A	-31.224	1.094707216637705e-17
11538	1.67165e-12	Zn	2	1.18832m	-31.225	1.092189459906445e-17
11539	4.6819e-12	Mn	5	4242.82A	-31.226999999999997	1.0871713051651254e-17
11540	6.90368e-11	Fe	11	287.737A	-31.228	1.0846708805492823e-17
11541	9.74761e-11	Cl	10	203.788A	-31.229	1.0821762067504897e-17
11542	2.284e-11	Ca	8	869.724A	-31.230999999999998	1.0772040587283665e-17
11543	2.46507e-12	Si	3	8058.38A	-31.234	1.0697886381472978e-17
11544	1.80665e-12	Fe	2	1.09952m	-31.236	1.0648734058329352e-17
11545	8.56392e-13	Sc	10	2.31955m	-31.239	1.0575428688693455e-17
11546	2.57156e-12	Fe	2	7724.67A	-31.239	1.0575428688693455e-17
11547	5.71235e-11	Si	10	347.746A	-31.243000000000002	1.0478472575692874e-17
11548	2.44659e-10	Mg	9	81.1924A	-31.245	1.0430328367414123e-17
11549	7.7204e-11	Fe	7	257.298A	-31.245	1.0430328367414123e-17
11550	5.23821e-11	P	10	379.222A	-31.246	1.0406339277859314e-17
11551	1.69012e-11	Ca	7	1175.33A	-31.248	1.035852649197908e-17
11552	4.8781e-12	Ni	11	4072.17A	-31.249000000000002	1.0334702542155108e-17
11553	1.5970799999999999e-12	Fe	2	1.24380m	-31.250999999999998	1.0287218897177902e-17
11554	3.68241e-11	Si	10	539.442A	-31.253	1.023995341973183e-17
11555	1.02614e-11	Al	3	1935.84A	-31.256	1.0169462076218497e-17
11556	5.23366e-11	Mg	9	379.552A	-31.256	1.0169462076218497e-17
11557	2.5343599999999997e-12	Fe	2	7838.06A	-31.258000000000003	1.0122737642218744e-17
11558	1.06861e-11	P	1	1858.90A	-31.265	9.960886260649567e-18
11559	3.98612e-12	Sc	7	4983.41A	-31.265	9.960886260649567e-18
11560	1.79874e-12	Fe	2	1.10436m	-31.266	9.937976857979318e-18
11561	6.918e-11	Si	10	287.142A	-31.267	9.915120145472997e-18
11562	1.9842599999999997e-10	O	7	100.110A	-31.267	9.915120145472997e-18
11563	9.71161e-12	Ca	7	2045.43A	-31.267	9.915120145472997e-18
11564	2.0599799999999997e-10	Ca	8	96.4302A	-31.268	9.892316001946666e-18
11565	5.4478900000000005e-12	Ti	1	3646.27A	-31.269000000000002	9.869564306495027e-18
11566	2.41548e-12	Si	3	8223.80A	-31.273000000000003	9.779079597048675e-18
11567	2.4345599999999997e-12	Fe	2	8159.35A	-31.273000000000003	9.779079597048675e-18
11568	4.63841e-12	Si	3	4282.60A	-31.274	9.756588338101344e-18
11569	3.1120900000000003e-12	Ne	1	6382.99A	-31.275	9.734148807614142e-18
11570	3.09928e-11	Cr	5	640.937A	-31.275	9.734148807614142e-18
11571	3.38405e-12	Fe	2	5870.02A	-31.276	9.711760886614834e-18
11572	2.85267e-11	Ne	3	696.345A	-31.281	9.600591279031332e-18
11573	6.85034e-13	Ni	4	2.89978m	-31.281999999999996	9.57851053182386e-18
11574	3.6128800000000003e-12	Fe	2	5498.23A	-31.283	9.556480568925561e-18
11575	1.02608e-11	Al	3	1935.95A	-31.285999999999998	9.490694219422865e-18
11576	2.04852e-10	Fe	10	96.9697A	-31.285999999999998	9.490694219422865e-18
11577	8.70763e-11	Fe	10	228.127A	-31.288	9.447088440440288e-18
11578	5.52834e-12	Ti	3	3593.20A	-31.289	9.425360739964553e-18
11579	2.36842e-12	Fe	2	8387.23A	-31.289	9.425360739964553e-18
11580	1.51638e-10	Ne	7	130.999A	-31.29	9.403683011813273e-18
11581	1.83288e-11	Ca	7	1083.78A	-31.291999999999998	9.36047701301548e-18
11582	6.7262300000000005e-12	Ne	3	2953.28A	-31.293000000000003	9.338948513294985e-18
11583	2.69038e-13	Ti	7	7.38351m	-31.293000000000003	9.338948513294985e-18
11584	3.23403e-12	Be	3	6142.32A	-31.295	9.29603994250084e-18
11585	2.42916e-10	O	7	81.7749A	-31.295	9.29603994250084e-18
11586	4.53304e-11	Al	9	438.215A	-31.295	9.29603994250084e-18
11587	2.30291e-10	O	7	86.2580A	-31.296999999999997	9.253328518681614e-18
11588	1.45966e-12	P	1	1.36090m	-31.299	9.210813336029006e-18
11589	4.5962099999999995e-12	Fe	2	4321.92A	-31.304000000000002	9.105378027638823e-18
11590	1.21618e-11	V	9	1633.35A	-31.305	9.084436239303777e-18
11591	1.37947e-11	Cr	11	1440.01A	-31.307	9.042697046187537e-18
11592	9.106790000000001e-13	Fe	2	2.18128m	-31.309	9.001149627243673e-18
11593	4.13085e-11	Sc	10	480.880A	-31.31	8.980447557577413e-18
11594	5.55166e-11	Sc	10	357.811A	-31.311	8.959793101350052e-18
11595	2.00057e-11	C	3	992.940A	-31.314	8.898114319481906e-18
11596	1.5198e-12	Fe	2	1.30704m	-31.315	8.877649224447448e-18
11597	1.77105e-10	Al	6	112.162A	-31.316999999999997	8.836860131361666e-18
11598	5.65837e-12	Si	2	3510.63A	-31.318	8.816535917050413e-18
11599	6.60399e-11	Fe	8	300.795A	-31.32	8.776027614106317e-18
11600	2.85217e-12	K	1	6964.69A	-31.322	8.735705429908046e-18
11601	6.47179e-11	Al	9	306.939A	-31.323	8.715613864954259e-18
11602	1.8789900000000003e-12	Fe	2	1.05719m	-31.324	8.69556850931757e-18
11603	9.248830000000001e-14	Fe	2	21.4778m	-31.328000000000003	8.615847058035406e-18
11604	2.3398299999999997e-12	Fe	2	8489.69A	-31.329	8.596031159687327e-18
11605	1.49898e-12	Ti	10	1.32519m	-31.331	8.556535984075317e-18
11606	9.5808e-11	P	10	207.336A	-31.334	8.497633204676402e-18
11607	4.1912300000000005e-12	Fe	2	4739.52A	-31.339000000000002	8.400361601742369e-18
11608	1.98064e-11	B	1	1002.93A	-31.339000000000002	8.400361601742369e-18
11609	8.89247e-11	Fe	8	223.385A	-31.34	8.381041306190933e-18
11610	5.07101e-11	Fe	8	391.726A	-31.340999999999998	8.361765446086194e-18
11611	4.4924e-12	Ni	4	4421.80A	-31.340999999999998	8.361765446086194e-18
11612	2.49181e-11	Ca	9	797.189A	-31.343000000000004	8.323346623656889e-18
11613	2.27565e-11	Ne	3	872.915A	-31.348000000000003	8.228070062718421e-18
11614	8.70894e-11	S	10	228.093A	-31.351	8.171428426817568e-18
11615	5.77194e-12	Ne	3	3441.55A	-31.351999999999997	8.152634662957358e-18
11616	4.96548e-13	V	4	4.00051m	-31.353	8.133884123554427e-18
11617	2.86666e-12	Ne	1	6929.47A	-31.353	8.133884123554427e-18
11618	1.47233e-09	F	8	13.4918A	-31.355	8.096512320695673e-18
11619	1.99012e-11	S	8	998.154A	-31.36	8.00383231055176e-18
11620	2.95732e-12	Ne	1	6717.04A	-31.36	8.00383231055176e-18
11621	2.93695e-12	Fe	2	6763.63A	-31.368000000000002	7.857745907161031e-18
11622	4.97918e-10	Ar	11	39.8950A	-31.371	7.80365356481559e-18
11623	5.03704e-11	Mn	6	394.367A	-31.371	7.80365356481559e-18
11624	4.34209e-12	Fe	2	4574.86A	-31.373	7.76779903355195e-18
11625	8.80434e-13	Co	8	2.25621m	-31.38	7.643600516335758e-18
11626	1.7353599999999998e-12	Fe	2	1.14469m	-31.381999999999998	7.608481362031562e-18
11627	3.60398e-11	Si	10	551.181A	-31.384	7.573523565584299e-18
11628	3.34809e-12	O	7	5933.07A	-31.384	7.573523565584299e-18
11629	8.27165e-12	B	2	2401.51A	-31.385	7.556104944745044e-18
11630	3.66798e-13	C	5	5.41564m	-31.388	7.504089084179074e-18
11631	1.83991e-12	Fe	2	1.07965m	-31.39	7.469610926680329e-18
11632	2.75895e-17	B	3	7.20000c	-31.391	7.452431298278646e-18
11633	4.2720200000000003e-13	Fe	8	4.64990m	-31.392	7.435291181925777e-18
11634	1.68274e-11	Ca	7	1180.48A	-31.393	7.418190486746595e-18
11635	1.40043e-12	Fe	7	1.41845m	-31.394000000000002	7.401129122074915e-18
11636	5.09525e-11	B	4	389.862A	-31.396	7.36712402263154e-18
11637	7.72767e-11	O	7	257.056A	-31.397	7.350180107568192e-18
11638	1.29591e-11	Li	2	1532.86A	-31.398000000000003	7.333275162427966e-18
11639	2.0217599999999997e-12	Mn	6	9825.32A	-31.399	7.316409097582767e-18
11640	3.24082e-11	Al	9	612.945A	-31.401	7.282793251293901e-18
11641	5.16105e-12	Mg	1	3848.92A	-31.401	7.282793251293901e-18
11642	2.33562e-12	Fe	2	8505.01A	-31.404	7.232658855191642e-18
11643	9.50648e-12	B	1	2089.57A	-31.404	7.232658855191642e-18
11644	1.98656e-11	Na	4	999.942A	-31.405	7.216024201431437e-18
11645	1.10476e-13	Ca	6	17.9807m	-31.405	7.216024201431437e-18
11646	2.444e-10	Mg	9	81.2784A	-31.409000000000002	7.149867293897567e-18
11647	1.14472e-12	Sc	9	1.73531m	-31.410999999999998	7.117016637690217e-18
11648	1.32353e-12	Fe	2	1.50087m	-31.413	7.084316916537753e-18
11649	6.17963e-12	Ni	11	3214.51A	-31.414	7.068023439768889e-18
11650	1.83422e-11	C	3	1082.99A	-31.414	7.068023439768889e-18
11651	4.0408e-11	P	10	491.597A	-31.418000000000003	7.003223411373856e-18
11652	1.3081299999999999e-10	Ar	11	151.854A	-31.421	6.955013560512632e-18
11653	1.82169e-11	Cl	6	1090.44A	-31.425	6.8912496129182815e-18
11654	2.32677e-12	Ni	11	8537.36A	-31.427	6.859587197020488e-18
11655	3.0102400000000003e-12	Ne	1	6598.95A	-31.429000000000002	6.8280702567093315e-18
11656	1.18445e-17	Mg	2	16.7710c	-31.429000000000002	6.8280702567093315e-18
11657	1.36596e-12	C	1	1.45425m	-31.429000000000002	6.8280702567093315e-18
11658	1.18914e-10	Ca	10	167.049A	-31.432	6.781066151683735e-18
11659	6.79961e-12	Ni	11	2921.41A	-31.432	6.781066151683735e-18
11660	9.91003e-11	O	5	200.448A	-31.432	6.781066151683735e-18
11661	3.27023e-12	Ne	1	6074.34A	-31.434	6.749909982805024e-18
11662	2.7579000000000004e-10	Mg	9	72.0276A	-31.434	6.749909982805024e-18
11663	3.39419e-12	Ne	1	5852.49A	-31.434	6.749909982805024e-18
11664	6.7243100000000005e-12	Si	2	2954.13A	-31.436	6.7188969635192904e-18
11665	7.71407e-12	Al	1	2575.09A	-31.436999999999998	6.703443929320391e-18
11666	9.73776e-11	Si	9	203.994A	-31.438000000000002	6.688026436113789e-18
11667	5.63008e-12	Fe	2	3528.27A	-31.438000000000002	6.688026436113789e-18
11668	9.0809e-12	Ni	11	2187.50A	-31.441999999999997	6.626710241188959e-18
11669	4.6587e-11	Na	8	426.395A	-31.443	6.611469230567719e-18
11670	2.08709e-12	Fe	2	9517.77A	-31.443	6.611469230567719e-18
11671	1.4159e-11	Fe	11	1402.96A	-31.445999999999998	6.565956196518056e-18
11672	2.34253e-12	Fe	2	8479.91A	-31.449	6.520756471990901e-18
11673	4.155019999999999e-12	Co	8	4780.84A	-31.449	6.520756471990901e-18
11674	2.9237400000000002e-12	Fe	2	6794.18A	-31.45	6.505759148276684e-18
11675	9.97317e-11	Si	8	199.179A	-31.451	6.49079631744979e-18
11676	5.87975e-12	Ti	3	3378.45A	-31.451999999999998	6.4758679001788836e-18
11677	2.61595e-10	Be	3	75.9358A	-31.454	6.446113989890882e-18
11678	1.1755e-13	Ni	4	16.8987m	-31.456	6.416496786402867e-18
11679	2.0625099999999997e-10	O	7	96.3122A	-31.456	6.416496786402867e-18
11680	5.01549e-11	Al	9	396.062A	-31.456	6.416496786402867e-18
11681	5.57077e-12	Co	1	3565.84A	-31.459	6.372325933218033e-18
11682	3.4115e-11	Fe	8	582.280A	-31.459	6.372325933218033e-18
11683	3.40711e-12	Fe	2	5830.29A	-31.462	6.328459150047731e-18
11684	6.03157e-11	Mn	6	329.341A	-31.464000000000002	6.299382521445316e-18
11685	7.80151e-12	Fe	8	2546.23A	-31.468000000000004	6.241629435347149e-18
11686	1.27561e-11	Al	4	1557.25A	-31.471999999999998	6.184405832725045e-18
11687	2.74175e-12	Ne	1	7245.17A	-31.473000000000003	6.17018209401428e-18
11688	6.27805e-11	Fe	8	316.411A	-31.474	6.155991068994856e-18
11689	1.22305e-11	B	2	1624.17A	-31.478	6.099552603634662e-18
11690	2.83316e-11	Ne	6	701.141A	-31.486	5.988223221960532e-18
11691	2.41449e-12	Si	3	8227.19A	-31.488000000000003	5.960709835449695e-18
11692	3.9541e-16	O	2	5023.76m	-31.489	5.947000583255914e-18
11693	2.00416e-11	S	8	991.161A	-31.49	5.933322861467219e-18
11694	5.79969e-11	Sc	10	342.509A	-31.495	5.865404676302148e-18
11695	1.02366e-11	Cr	1	1940.53A	-31.496	5.851914619891787e-18
11696	1.38725e-11	Al	4	1431.93A	-31.497	5.838455589750153e-18
11697	1.51557e-12	Si	3	1.31070m	-31.497	5.838455589750153e-18
11698	6.6875699999999995e-12	Si	1	2970.35A	-31.497	5.838455589750153e-18
11699	3.93915e-12	Sc	7	5042.83A	-31.500999999999998	5.7849283071622236e-18
11700	5.00534e-12	Fe	2	3968.66A	-31.502	5.77162334126463e-18
11701	6.85424e-13	Fe	2	2.89813m	-31.505	5.731891765650754e-18
11702	4.97636e-12	Ti	1	3991.76A	-31.505	5.731891765650754e-18
11703	1.22316e-11	B	2	1624.02A	-31.505	5.731891765650754e-18
11704	2.97417e-16	Mg	10	6679.00m	-31.506999999999998	5.705556115201384e-18
11705	3.51801e-12	Fe	2	5646.50A	-31.508000000000003	5.692433700279518e-18
11706	6.73354e-12	Ti	1	2950.08A	-31.513	5.6272729505407795e-18
11707	8.76603e-13	Fe	2	2.26607m	-31.514	5.6143305819014936e-18
11708	2.84524e-11	Ne	3	698.165A	-31.515	5.6014179798840174e-18
11709	2.46686e-12	Si	3	8052.54A	-31.515	5.6014179798840174e-18
11710	8.953180000000001e-12	B	2	2218.71A	-31.516	5.588535076027113e-18
11711	1.0220099999999999e-13	Al	1	19.4366m	-31.517	5.575681802026812e-18
11712	7.2235e-11	Ni	11	274.997A	-31.517	5.575681802026812e-18
11713	5.0994e-11	Si	10	389.545A	-31.518	5.5628580897363834e-18
11714	2.36328e-12	Fe	2	8405.47A	-31.521	5.52456364400542e-18
11715	2.12427e-12	Fe	2	9351.19A	-31.522	5.5118575002159945e-18
11716	2.80166e-12	Cl	7	7090.24A	-31.522	5.5118575002159945e-18
11717	2.76884e-10	S	9	71.7430A	-31.525	5.473914140073794e-18
11718	5.30661e-12	Ti	1	3743.34A	-31.526	5.461324486910785e-18
11719	2.97449e-12	Ne	1	6678.28A	-31.526999999999997	5.448763789146593e-18
11720	1.9534099999999998e-10	Be	3	101.691A	-31.531	5.398809222461388e-18
11721	5.112980000000001e-10	Ar	11	38.8510A	-31.531	5.398809222461388e-18
11722	1.95565e-11	Na	4	1015.75A	-31.531999999999996	5.3863923058155456e-18
11723	8.5411e-11	P	9	232.575A	-31.535	5.349312641996411e-18
11724	1.60544e-10	Ca	10	123.732A	-31.535999999999998	5.337009564326639e-18
11725	7.97089e-11	Fe	7	249.213A	-31.537	5.32473478295025e-18
11726	2.00209e-11	C	3	992.189A	-31.54	5.28807956653305e-18
11727	1.87418e-10	Ca	9	105.990A	-31.54	5.28807956653305e-18
11728	6.30704e-12	Si	4	3149.57A	-31.544	5.239598161655629e-18
11729	2.2233300000000002e-10	O	7	89.3456A	-31.544	5.239598161655629e-18
11730	4.71697e-11	Mn	6	421.128A	-31.546999999999997	5.203529021617068e-18
11731	1.85904e-12	C	1	1.06853m	-31.548000000000002	5.1915612369698e-18
11732	1.77547e-11	Al	4	1118.83A	-31.561	5.0384619260445365e-18
11733	5.03291e-11	Si	10	394.691A	-31.561999999999998	5.026873785182166e-18
11734	3.19249e-11	Fe	8	622.224A	-31.564	5.003777398112675e-18
11735	8.9532e-11	Mg	5	221.870A	-31.565	4.992269029450852e-18
11736	1.06516e-10	F	6	186.492A	-31.568	4.9579024911824394e-18
11737	5.7768300000000005e-12	Co	1	3438.64A	-31.569000000000003	4.946499631878702e-18
11738	4.53219e-12	Fe	2	4382.97A	-31.570999999999998	4.923772530499447e-18
11739	2.0525500000000002e-13	P	9	9.67792m	-31.58	4.822785884054651e-18
11740	2.9043099999999998e-12	Fe	2	6839.64A	-31.586	4.756614781034882e-18
11741	1.18985e-10	Ca	10	166.949A	-31.587	4.745674870617789e-18
11742	1.39387e-12	Fe	7	1.42513m	-31.589000000000002	4.7238704752019276e-18
11743	2.00152e-11	C	3	992.471A	-31.59	4.713005874598463e-18
11744	6.906910000000001e-12	Ni	11	2876.03A	-31.590999999999998	4.70216626188298e-18
11745	3.16876e-11	Cl	7	626.885A	-31.594	4.66979677701942e-18
11746	3.15648e-11	Cl	7	629.323A	-31.595	4.659056542470655e-18
11747	1.75755e-12	O	1	1.13024m	-31.596	4.648341009775843e-18
11748	4.4661499999999996e-13	Ti	3	4.44778m	-31.596	4.648341009775843e-18
11749	3.25852e-12	Ne	1	6096.16A	-31.596999999999998	4.637650122122376e-18
11750	5.66152e-12	Si	2	3508.68A	-31.599	4.616342055341557e-18
11751	2.24131e-10	Be	3	88.6289A	-31.599	4.616342055341557e-18
11752	1.0943700000000001e-12	Sc	8	1.81514m	-31.601999999999997	4.584563380160215e-18
11753	3.15064e-11	Cl	7	630.489A	-31.603	4.574019176984337e-18
11754	8.13274e-14	V	4	24.4253m	-31.605	4.553003467839993e-18
11755	3.1031099999999997e-12	Ni	3	6401.47A	-31.605	4.553003467839993e-18
11756	5.16368e-11	P	10	384.696A	-31.609	4.511261281143403e-18
11757	3.67502e-12	S	2	5405.26A	-31.612	4.48020597692353e-18
11758	4.38588e-12	Al	3	4529.19A	-31.614	4.459621300280347e-18
11759	8.95752e-12	B	2	2217.63A	-31.614	4.459621300280347e-18
11760	4.21647e-11	Sc	10	471.116A	-31.615	4.449364455914145e-18
11761	2.45995e-12	Fe	1	8075.15A	-31.616999999999997	4.42892148318828e-18
11762	4.4335800000000006e-12	Fe	2	4480.45A	-31.621	4.388316886964791e-18
11763	5.18693e-11	B	4	382.972A	-31.627	4.328106922062386e-18
11764	2.72357e-11	Ti	4	729.353A	-31.631	4.288426599290911e-18
11765	5.71311e-11	Si	10	347.700A	-31.631999999999998	4.2785634918109e-18
11766	1.42941e-11	Cl	1	1389.69A	-31.631999999999998	4.2785634918109e-18
11767	2.86385e-12	K	1	6936.29A	-31.633000000000003	4.268723068848535e-18
11768	1.96658e-11	Na	4	1010.10A	-31.633000000000003	4.268723068848535e-18
11769	2.67274e-12	Fe	2	7432.25A	-31.634	4.258905278231012e-18
11770	4.65491e-12	Fe	2	4267.42A	-31.634	4.258905278231012e-18
11771	8.4649e-12	Zn	2	2346.69A	-31.636	4.239337385938172e-18
11772	3.5623199999999997e-12	S	2	5576.28A	-31.636	4.239337385938172e-18
11773	2.67609e-12	Fe	2	7422.95A	-31.642	4.1811714964202584e-18
11774	1.42944e-12	Fe	7	1.38967m	-31.645	4.1523885142951285e-18
11775	6.18039e-13	B	3	3.21411m	-31.651	4.095415608019944e-18
11776	7.06348e-11	Ni	11	281.228A	-31.653000000000002	4.076598882529026e-18
11777	1.17028e-12	Mg	3	1.69742m	-31.655	4.057868612038584e-18
11778	1.09231e-11	Al	4	1818.57A	-31.656999999999996	4.039224399323972e-18
11779	1.38851e-11	Li	2	1430.64A	-31.656999999999996	4.039224399323972e-18
11780	7.06473e-12	Ni	3	2811.78A	-31.658	4.029934440999097e-18
11781	2.76278e-10	Mg	9	71.9002A	-31.658	4.029934440999097e-18
11782	2.49239e-12	Si	3	7970.03A	-31.659000000000002	4.0206658489854936e-18
11783	1.18845e-11	Ca	7	1671.45A	-31.662	3.992987779965504e-18
11784	4.2324799999999994e-13	Ti	3	4.69334m	-31.666	3.9563798479562616e-18
11785	1.52319e-11	Ar	11	1304.14A	-31.668000000000003	3.938201933756052e-18
11786	5.00181e-12	Ca	7	3971.46A	-31.67	3.9201075394850435e-18
11787	2.5346e-10	Be	3	78.3730A	-31.671	3.911091542335521e-18
11788	1.00951e-11	Fe	10	1967.73A	-31.671999999999997	3.902096281404019e-18
11789	1.13489e-11	Fe	8	1750.34A	-31.673000000000002	3.893121708998495e-18
11790	2.26926e-11	Ne	3	875.371A	-31.676	3.866321647662368e-18
11791	2.09864e-12	Fe	2	9465.40A	-31.678	3.848557513306582e-18
11792	1.7688700000000002e-10	Al	6	112.300A	-31.679000000000002	3.839706076650732e-18
11793	1.52226e-12	Fe	2	1.30493m	-31.680999999999997	3.822064229735758e-18
11794	7.88218e-16	He	1	2520.17m	-31.682	3.813273725941253e-18
11795	2.1438e-12	O	1	9266.01A	-31.682	3.813273725941253e-18
11796	4.23411e-12	Fe	2	4691.53A	-31.683000000000003	3.804503439744411e-18
11797	2.08839e-11	Cl	7	951.185A	-31.688000000000002	3.7609536489923154e-18
11798	1.58048e-12	Fe	2	1.25687m	-31.688000000000002	3.7609536489923154e-18
11799	7.97219e-11	Mg	5	249.172A	-31.689	3.752303695633318e-18
11800	8.39709e-12	Cr	1	2365.64A	-31.689	3.752303695633318e-18
11801	1.8552200000000002e-12	C	1	1.07073m	-31.689	3.752303695633318e-18
11802	1.04554e-10	S	10	189.992A	-31.69	3.743673636614953e-18
11803	4.40203e-12	Al	3	4512.57A	-31.691	3.735063426181569e-18
11804	5.54904e-12	Fe	2	3579.80A	-31.691999999999997	3.726473018682656e-18
11805	2.77967e-12	Fe	2	7146.34A	-31.694000000000003	3.709351430410963e-18
11806	1.0617599999999999e-10	Ar	11	187.090A	-31.695	3.700820158861317e-18
11807	1.07371e-11	Fe	10	1850.07A	-31.697	3.6838164347743026e-18
11808	1.25562e-11	Al	4	1582.04A	-31.7	3.658457220811147e-18
11809	3.3011400000000002e-12	Fe	2	6017.46A	-31.701999999999998	3.6416481367442366e-18
11810	2.145e-12	O	1	9260.81A	-31.704	3.624916283403287e-18
11811	7.71118e-11	Ni	11	257.606A	-31.709	3.5834222098306566e-18
11812	2.8247e-12	Ne	1	7032.41A	-31.71	3.5751805674511915e-18
11813	2.43194e-10	Mg	9	81.6815A	-31.714000000000002	3.542403114990481e-18
11814	1.28141e-11	Al	4	1550.20A	-31.717	3.518017383473381e-18
11815	5.62278e-12	Fe	2	3532.86A	-31.718000000000004	3.5099261680202065e-18
11816	7.2555e-12	Si	2	2737.85A	-31.721999999999998	3.477746971489526e-18
11817	8.32373e-11	Ca	9	238.648A	-31.721999999999998	3.477746971489526e-18
11818	1.19155e-11	Ca	7	1667.12A	-31.721999999999998	3.477746971489526e-18
11819	3.25647e-16	Ca	10	6100.00m	-31.725	3.4538063297335187e-18
11820	8.35359e-11	Ca	9	237.796A	-31.728	3.43003049419616e-18
11821	1.81948e-12	Fe	2	1.09177m	-31.733	3.390767259805291e-18
11822	2.4907599999999998e-12	Fe	2	7975.25A	-31.733	3.390767259805291e-18
11823	5.3498e-12	Al	3	3713.12A	-31.734	3.3829687115151533e-18
11824	7.54373e-11	Mg	5	263.324A	-31.737	3.3596805187116137e-18
11825	5.87883e-11	Sc	10	337.898A	-31.741	3.3288787825733603e-18
11826	8.95584e-12	B	2	2218.05A	-31.741	3.3288787825733603e-18
11827	1.7582799999999999e-12	O	1	1.12977m	-31.743000000000002	3.3135839738800596e-18
11828	7.1147e-11	P	9	279.203A	-31.745	3.298359438449421e-18
11829	1.5548399999999999e-12	Fe	2	1.27759m	-31.745	3.298359438449421e-18
11830	4.04472e-11	Ca	7	491.121A	-31.746	3.2907734222507255e-18
11831	6.79555e-11	Fe	7	292.316A	-31.75	3.260603430170105e-18
11832	3.36759e-12	Fe	2	5898.72A	-31.753	3.238157594038276e-18
11833	5.1523e-12	Mg	1	3855.45A	-31.753	3.238157594038276e-18
11834	2.41369e-12	Si	3	8229.90A	-31.753	3.238157594038276e-18
11835	2.46188e-12	Ni	11	8068.81A	-31.756999999999998	3.2084699867702463e-18
11836	8.19891e-13	Ni	4	2.42282m	-31.759	3.1937284062408675e-18
11837	1.83413e-11	Ca	7	1083.05A	-31.764	3.15717009948319e-18
11838	5.0588e-12	Ni	4	3926.71A	-31.768	3.1282249900282117e-18
11839	4.9147e-12	Fe	2	4041.85A	-31.772	3.0995452509318275e-18
11840	3.21693e-13	Mg	5	6.17497m	-31.775	3.0782081315072874e-18
11841	7.97083e-12	Cu	1	2492.14A	-31.78	3.0429721743996638e-18
11842	1.03893e-11	Fe	9	1912.01A	-31.78	3.0429721743996638e-18
11843	4.40887e-11	Fe	8	450.557A	-31.781999999999996	3.0289909872474136e-18
11844	3.12673e-12	Fe	2	6353.12A	-31.785999999999998	3.0012210309570097e-18
11845	1.6151499999999998e-10	Ca	10	122.988A	-31.788	2.9874316728839257e-18
11846	7.55339e-11	Fe	7	262.987A	-31.788	2.9874316728839257e-18
11847	4.23816e-11	Sc	10	468.705A	-31.789	2.9805607707018018e-18
11848	5.95164e-12	Ne	3	3337.64A	-31.795	2.9396659438203353e-18
11849	1.2364e-11	Al	4	1606.64A	-31.796999999999997	2.9261594056825826e-18
11850	1.78968e-12	Fe	11	1.10995m	-31.799	2.912714924450551e-18
11851	1.03094e-10	Fe	8	192.684A	-31.805	2.872750977477438e-18
11852	7.62099e-12	Ti	1	2606.55A	-31.807	2.8595518856829435e-18
11853	1.7427e-12	Fe	2	1.13986m	-31.808000000000003	2.852975098849744e-18
11854	2.30969e-12	Fe	2	8600.50A	-31.809	2.84641343820656e-18
11855	6.10005e-13	N	6	3.25644m	-31.809	2.84641343820656e-18
11856	2.82977e-11	Fe	8	701.982A	-31.811	2.833335356413003e-18
11857	7.35003e-12	Fe	11	2702.64A	-31.811	2.833335356413003e-18
11858	6.40905e-11	Ne	3	309.944A	-31.811999999999998	2.826818865923965e-18
11859	1.28692e-11	F	6	1543.57A	-31.813000000000002	2.820317362947107e-18
11860	2.14499e-12	O	1	9260.85A	-31.815	2.80735918172813e-18
11861	1.56694e-12	Si	3	1.26772m	-31.816999999999997	2.7944605379437605e-18
11862	8.92927e-12	Cl	6	2224.65A	-31.816999999999997	2.7944605379437605e-18
11863	2.00142e-11	B	1	992.516A	-31.816999999999997	2.7944605379437605e-18
11864	1.17256e-11	V	9	1694.11A	-31.818	2.7880334570560662e-18
11865	2.06864e-12	Ni	4	9602.68A	-31.82	2.775223606910921e-18
11866	1.37232e-11	Al	4	1447.51A	-31.824	2.7497802039478606e-18
11867	5.09372e-12	Ni	4	3899.80A	-31.825	2.743455884976789e-18
11868	2.29379e-12	Fe	2	8660.10A	-31.826999999999998	2.7308508501708308e-18
11869	4.97146e-10	Ar	11	39.9570A	-31.828000000000003	2.724570067505282e-18
11870	2.14635e-11	P	10	925.499A	-31.83	2.712051805148602e-18
11871	7.34378e-11	Fe	7	270.493A	-31.831999999999997	2.699591058982913e-18
11872	6.39317e-11	P	9	310.714A	-31.837	2.6686890956657458e-18
11873	5.91405e-11	Sc	10	335.886A	-31.838	2.662551281068259e-18
11874	7.127560000000001e-12	Ni	3	2786.99A	-31.838	2.662551281068259e-18
11875	3.15654e-11	Ca	7	629.311A	-31.84	2.6503179691516002e-18
11876	4.5976e-11	Al	9	432.061A	-31.840999999999998	2.6442224069726255e-18
11877	1.6988699999999998e-13	Fe	7	11.6927m	-31.842	2.6381408641976062e-18
11878	1.42914e-11	Cl	1	1389.96A	-31.844	2.626019707958722e-18
11879	7.38506e-11	Mg	6	268.982A	-31.846999999999998	2.607942315443481e-18
11880	4.36279e-11	Sc	10	455.315A	-31.846999999999998	2.607942315443481e-18
11881	1.41394e-12	Be	3	1.40490m	-31.849	2.5959599089327113e-18
11882	6.93831e-11	Na	7	286.301A	-31.851	2.584032556579004e-18
11883	6.35836e-13	N	6	3.12415m	-31.855	2.560342003701397e-18
11884	5.29854e-12	Ni	1	3749.04A	-31.857	2.5485783007570404e-18
11885	2.14455e-12	O	1	9262.78A	-31.858	2.5427167333220667e-18
11886	2.58511e-11	Ti	4	768.418A	-31.861	2.5252127944505954e-18
11887	5.26876e-12	V	9	3770.24A	-31.861	2.5252127944505954e-18
11888	2.08722e-11	Cl	7	951.719A	-31.862	2.5194049661889006e-18
11889	2.07128e-12	Fe	2	9590.45A	-31.862	2.5194049661889006e-18
11890	1.87333e-12	Fe	7	1.06038m	-31.863000000000003	2.5136104955614962e-18
11891	1.9510900000000003e-12	Ni	4	1.01812m	-31.866	2.496306922621438e-18
11892	7.23397e-12	Si	2	2746.00A	-31.866999999999997	2.4905655760201037e-18
11893	4.33556e-11	Sc	10	458.175A	-31.872	2.4620563076207004e-18
11894	2.20354e-11	P	10	901.479A	-31.874000000000002	2.4507441864301292e-18
11895	1.25371e-11	Al	4	1584.46A	-31.881	2.411559496826793e-18
11896	7.39303e-11	K	8	268.692A	-31.881999999999998	2.4060130638959888e-18
11897	1.81452e-12	N	1	1.09475m	-31.883000000000003	2.4004793874068988e-18
11898	5.17949e-11	Fe	8	383.522A	-31.883000000000003	2.4004793874068988e-18
11899	8.70279e-11	P	9	228.254A	-31.883000000000003	2.4004793874068988e-18
11900	1.29197e-11	Al	4	1537.54A	-31.886999999999997	2.3784716600994083e-18
11901	9.07894e-11	Al	7	218.797A	-31.89	2.3620983763590827e-18
11902	2.01291e-10	F	8	98.6852A	-31.891	2.3566657008486193e-18
11903	4.94426e-12	Ca	7	4017.68A	-31.896	2.3296891716457526e-18
11904	5.55671e-11	Si	10	357.486A	-31.897	2.3243310352376912e-18
11905	1.18884e-11	Ca	7	1670.91A	-31.901	2.303021440219174e-18
11906	3.89076e-12	Cu	1	5105.55A	-31.903000000000002	2.2924400178708688e-18
11907	6.19447e-13	B	3	3.20680m	-31.903000000000002	2.2924400178708688e-18
11908	5.403e-13	Zn	2	3.67656m	-31.906	2.27665897178995e-18
11909	1.90157e-10	Al	6	104.464A	-31.91	2.2557864368761978e-18
11910	1.15762e-13	Ne	3	17.1598m	-31.910999999999998	2.250598272041445e-18
11911	2.40663e-12	Be	1	8254.07A	-31.913	2.240257712272027e-18
11912	9.11637e-12	Sc	6	2178.99A	-31.914	2.2351052625127625e-18
11913	3.29382e-11	Fe	8	603.083A	-31.916	2.2248358866561162e-18
11914	3.59914e-11	Ca	7	551.922A	-31.916	2.2248358866561162e-18
11915	9.72941e-11	F	6	204.169A	-31.918000000000003	2.2146136942955736e-18
11916	2.14457e-12	O	1	9262.67A	-31.918000000000003	2.2146136942955736e-18
11917	1.39548e-11	Ni	11	1423.49A	-31.919	2.209520224141006e-18
11918	1.22922e-12	Fe	2	1.61603m	-31.92	2.204438468642698e-18
11919	1.3698200000000001e-12	N	1	1.45015m	-31.92	2.204438468642698e-18
11920	2.6006e-11	Ti	4	763.842A	-31.921999999999997	2.1943099939050693e-18
11921	2.3265599999999997e-12	Fe	8	8538.11A	-31.921999999999997	2.1943099939050693e-18
11922	2.0537099999999997e-12	Fe	2	9672.48A	-31.921999999999997	2.1943099939050693e-18
11923	1.21194e-11	Al	4	1639.06A	-31.924	2.18422805528169e-18
11924	1.84257e-12	N	1	1.07808m	-31.926	2.17419243895859e-18
11925	8.93564e-11	Mg	5	222.306A	-31.93	2.154259322864483e-18
11926	1.6145e-12	S	2	1.23038m	-31.93	2.154259322864483e-18
11927	3.15069e-12	Ne	1	6304.79A	-31.933000000000003	2.1394295059971138e-18
11928	3.46235e-13	Li	2	5.73728m	-31.936999999999998	2.1198150983881215e-18
11929	1.42223e-11	Mn	6	1396.71A	-31.938000000000002	2.114939658953818e-18
11930	4.44543e-12	Fe	2	4468.51A	-31.938000000000002	2.114939658953818e-18
11931	2.73983e-11	Ti	4	725.026A	-31.938000000000002	2.114939658953818e-18
11932	4.76912e-11	B	4	416.523A	-31.939	2.1100754327190842e-18
11933	2.78101e-10	S	9	71.4290A	-31.94	2.105222393894226e-18
11934	3.6246800000000003e-12	Ti	7	5480.33A	-31.94	2.105222393894226e-18
11935	5.13271e-11	S	10	387.017A	-31.945999999999998	2.076337659789319e-18
11936	4.7293400000000005e-12	Ti	3	4200.26A	-31.947	2.071562215688969e-18
11937	4.50895e-11	Fe	10	440.557A	-31.95	2.0573016817031424e-18
11938	7.75397e-11	Ni	11	256.184A	-31.95	2.0573016817031424e-18
11939	5.0204e-11	Si	10	395.675A	-31.951	2.0525700191374657e-18
11940	8.14246e-12	Si	2	2439.61A	-31.951	2.0525700191374657e-18
11941	8.701710000000001e-12	Fe	11	2282.82A	-31.951	2.0525700191374657e-18
11942	3.63419e-13	S	10	5.46599m	-31.951	2.0525700191374657e-18
11943	8.16675e-12	Fe	8	2432.36A	-31.951999999999998	2.0478492390937197e-18
11944	9.35685e-13	Fe	2	2.12299m	-31.954	2.0384402265130797e-18
11945	5.85406e-13	Ni	3	3.39328m	-31.954	2.0384402265130797e-18
11946	4.71151e-11	Mn	6	421.616A	-31.955	2.03375194409057e-18
11947	7.68127e-11	Ni	11	258.609A	-31.96	2.010471778095287e-18
11948	3.83859e-11	Si	9	517.494A	-31.962	2.0012344993484112e-18
11949	1.08126e-15	He	1	1837.16m	-31.965	1.987458097956539e-18
11950	1.75868e-12	O	1	1.12951m	-31.965	1.987458097956539e-18
11951	5.87503e-11	Sc	10	338.117A	-31.967	1.978326557465106e-18
11952	2.74167e-10	Co	10	72.4538A	-31.969	1.9692369725911522e-18
11953	1.0507999999999999e-13	Al	1	18.9041m	-31.971	1.9601891505661583e-18
11954	4.32378e-11	Sc	10	459.424A	-31.974	1.9466953033678495e-18
11955	2.35429e-12	Fe	2	8437.57A	-31.975	1.9422180284131625e-18
11956	7.55266e-11	Ni	11	263.013A	-31.975	1.9422180284131625e-18
11957	3.93496e-12	Fe	2	5048.19A	-31.976	1.9377510509051363e-18
11958	8.00056e-11	Fe	11	248.288A	-31.976999999999997	1.9332943471602846e-18
11959	1.24991e-11	Al	4	1589.28A	-31.979	1.9244116664984203e-18
11960	1.22348e-11	B	2	1623.60A	-31.98	1.9199856424863346e-18
11961	1.41408e-11	Al	4	1404.76A	-31.98	1.9199856424863346e-18
11962	2.01334e-11	Fe	8	986.643A	-31.982	1.9111641097680545e-18
11963	7.42256e-12	Fe	11	2676.23A	-31.982	1.9111641097680545e-18
11964	3.6376e-12	Ar	11	5460.87A	-31.986	1.8936424518907304e-18
11965	4.15935e-12	Ti	8	4775.86A	-31.99	1.876281433538411e-18
11966	2.49685e-11	Ca	7	795.579A	-31.991	1.8719661059903395e-18
11967	8.3834e-11	P	10	236.950A	-31.991	1.8719661059903395e-18
11968	2.42278e-12	Fe	2	8199.03A	-31.991999999999997	1.8676607034202283e-18
11969	1.26997e-11	Al	4	1564.16A	-31.994	1.859079581959048e-18
11970	2.988e-12	Fe	2	6648.07A	-31.994	1.859079581959048e-18
11971	1.86342e-11	Mg	6	1066.02A	-31.994	1.859079581959048e-18
11972	2.68579e-11	Cl	10	739.614A	-31.997	1.8462817681352108e-18
11973	2.80702e-12	Cl	10	7076.71A	-31.998	1.8420354379029113e-18
11974	6.56039e-11	Mg	5	302.794A	-31.998	1.8420354379029113e-18
11975	1.03196e-12	Fe	2	1.92493m	-31.999000000000002	1.8377988739591346e-18
11976	1.36249e-11	Al	4	1457.95A	-32.003	1.8209498326066768e-18
11977	3.29427e-12	Ne	1	6030.00A	-32.007	1.804255264193842e-18
11978	3.34817e-11	Fe	8	593.293A	-32.009	1.7959654642635508e-18
11979	1.26742e-11	Ne	3	1567.31A	-32.012	1.783602124969885e-18
11980	2.92251e-12	Ni	3	6797.05A	-32.012	1.783602124969885e-18
11981	1.1859e-12	Al	1	1.67505m	-32.012	1.783602124969885e-18
11982	1.22206e-11	Ni	11	1625.49A	-32.014	1.7754072175947085e-18
11983	1.32891e-11	Al	4	1494.79A	-32.016	1.767249962398793e-18
11984	2.85891e-11	Fe	8	694.827A	-32.023	1.7389935896563382e-18
11985	1.60359e-12	Fe	2	1.23875m	-32.024	1.7349940153871494e-18
11986	5.00195e-10	C	5	39.7134A	-32.027	1.723050400595254e-18
11987	2.1748900000000002e-12	Fe	2	9133.56A	-32.028	1.7190874946433701e-18
11988	2.03428e-12	Fe	2	9764.87A	-32.032	1.7033268057583344e-18
11989	5.3657199999999995e-12	Al	3	3702.11A	-32.032	1.7033268057583344e-18
11990	1.90507e-12	N	1	1.04271m	-32.033	1.6994092628157375e-18
11991	4.59059e-10	Ar	10	43.2721A	-32.033	1.6994092628157375e-18
11992	1.20895e-11	Fe	8	1643.12A	-32.034	1.6955007299719084e-18
11993	7.14203e-11	Si	10	278.134A	-32.036	1.6877106117374966e-18
11994	5.00564e-12	Ca	7	3968.41A	-32.038000000000004	1.6799562858451544e-18
11995	5.55424e-12	Ti	4	3576.45A	-32.043	1.6607259852606218e-18
11996	1.64714e-15	Al	11	1206.00m	-32.046	1.6492936279919901e-18
11997	5.16632e-11	S	10	384.499A	-32.046	1.6492936279919901e-18
11998	7.082760000000001e-12	Fe	8	2804.62A	-32.048	1.6417158121065718e-18
11999	9.22667e-12	P	1	2152.94A	-32.048	1.6417158121065718e-18
12000	6.40738e-11	Ne	3	310.025A	-32.05	1.6341728131225605e-18
12001	1.35155e-12	Fe	11	1.46976m	-32.051	1.6304143199494422e-18
12002	2.9149099999999997e-13	Fe	8	6.81479m	-32.056999999999995	1.6080441968455213e-18
12003	1.43034e-11	Al	4	1388.79A	-32.058	1.6043457978222453e-18
12004	1.07794e-11	B	2	1842.82A	-32.061	1.5933015590339583e-18
12005	3.25269e-13	Mg	6	6.10708m	-32.066	1.5750631869047355e-18
12006	6.24723e-13	Fe	2	3.17972m	-32.066	1.5750631869047355e-18
12007	3.00182e-10	F	8	66.1747A	-32.069	1.5642205281921132e-18
12008	4.9661099999999995e-17	K	9	4.00000c	-32.071	1.557033587694913e-18
12009	1.06574e-10	F	6	186.391A	-32.075	1.5427586179590969e-18
12010	1.2835799999999999e-12	Fe	2	1.54758m	-32.078	1.5321383423348789e-18
12011	1.37773e-11	Al	4	1441.82A	-32.080999999999996	1.5215911761738393e-18
12012	3.52085e-11	Mg	6	564.195A	-32.080999999999996	1.5215911761738393e-18
12013	3.31594e-12	Fe	2	5990.60A	-32.082	1.5180916135804567e-18
12014	1.61586e-12	N	1	1.22934m	-32.082	1.5180916135804567e-18
12015	1.05597e-11	Al	4	1881.16A	-32.084	1.511116616193899e-18
12016	4.05207e-11	Sc	10	490.230A	-32.085	1.507641144419982e-18
12017	1.9919500000000002e-13	Ni	4	9.97234m	-32.086999999999996	1.500714162577722e-18
12018	1.22077e-11	Fe	8	1627.21A	-32.089	1.4938190073260163e-18
12019	2.96788e-11	Fe	8	669.314A	-32.089	1.4938190073260163e-18
12020	2.64701e-12	Fe	2	7504.48A	-32.092	1.4835356296116947e-18
12021	2.3039799999999998e-10	O	7	86.2180A	-32.092	1.4835356296116947e-18
12022	5.31235e-11	O	7	373.930A	-32.097	1.4665537376864623e-18
12023	2.1305e-10	F	8	93.2384A	-32.1	1.4564580527681299e-18
12024	4.45091e-10	Ar	10	44.6301A	-32.1	1.4564580527681299e-18
12025	5.70172e-12	Si	2	3483.94A	-32.102	1.4497662358706683e-18
12026	2.5682e-12	Fe	2	7734.79A	-32.104	1.4431051650789866e-18
12027	3.9508599999999996e-12	Fe	2	5027.88A	-32.105	1.439786115301969e-18
12028	3.34052e-13	Ni	4	5.94651m	-32.11	1.4233050199258451e-18
12029	2.71012e-11	Ca	7	732.974A	-32.113	1.4135070570864335e-18
12030	6.49847e-11	Na	4	305.679A	-32.116	1.4037765429487816e-18
12031	4.674789999999999e-16	He	1	4249.28m	-32.118	1.3973267756022077e-18
12032	7.17245e-11	Cl	10	276.955A	-32.118	1.3973267756022077e-18
12033	5.70221e-11	Mg	5	348.364A	-32.12	1.390906642244794e-18
12034	5.60926e-12	Ti	4	3541.37A	-32.123000000000005	1.3813317082685565e-18
12035	7.924539999999999e-12	Zn	2	2506.70A	-32.126999999999995	1.3686675830458122e-18
12036	2.68796e-10	F	8	73.9016A	-32.126999999999995	1.3686675830458122e-18
12037	6.66795e-12	Si	2	2979.10A	-32.128	1.3655197349566515e-18
12038	2.6636900000000003e-17	F	1	7.45751c	-32.134	1.3467841018123124e-18
12039	2.14497e-12	O	1	9260.94A	-32.14	1.3283055311917386e-18
12040	4.09122e-11	Fe	8	485.539A	-32.141	1.3252505132458552e-18
12041	1.4204e-12	Fe	2	1.39852m	-32.141	1.3252505132458552e-18
12042	7.2167e-12	V	9	2752.57A	-32.141	1.3252505132458552e-18
12043	3.60341e-11	Si	10	551.269A	-32.141999999999996	1.3222025216462686e-18
12044	3.2866e-12	Fe	2	6044.08A	-32.145	1.3131005435095143e-18
12045	2.6459599999999998e-12	Na	1	7507.46A	-32.147	1.3070673945366192e-18
12046	1.87194e-12	V	10	1.06117m	-32.147	1.3070673945366192e-18
12047	2.0708400000000002e-14	Sc	2	95.9247m	-32.148	1.3040612229495492e-18
12048	1.01245e-10	Si	8	196.202A	-32.149	1.301061965365289e-18
12049	2.64143e-12	Na	1	7520.33A	-32.15	1.2980696058820527e-18
12050	2.64254e-12	Na	1	7517.17A	-32.15	1.2980696058820527e-18
12051	9.1266e-12	Ni	11	2176.54A	-32.150999999999996	1.2950841286346471e-18
12052	1.45793e-11	S	2	1362.51A	-32.152	1.2921055177943492e-18
12053	7.1991399999999996e-12	Si	2	2759.28A	-32.154	1.286168832202288e-18
12054	5.12186e-11	Mg	6	387.837A	-32.156	1.2802594232028582e-18
12055	1.08261e-11	Ni	11	1834.86A	-32.157	1.2773149082389237e-18
12056	2.14382e-12	O	1	9265.93A	-32.161	1.2656044147708855e-18
12057	3.6171e-12	Ca	7	5491.82A	-32.166	1.2511171608332558e-18
12058	2.04047e-10	F	7	97.3524A	-32.166	1.2511171608332558e-18
12059	8.270960000000001e-12	Ca	7	2401.71A	-32.167	1.2482396712128174e-18
12060	6.45245e-11	Ni	11	307.859A	-32.169000000000004	1.2425045308783204e-18
12061	1.4561099999999998e-10	Mg	5	136.421A	-32.17	1.2396468497571185e-18
12062	1.2810299999999998e-12	Ni	3	1.55066m	-32.172	1.2339511898510035e-18
12063	6.53834e-11	Fe	8	303.815A	-32.174	1.2282816991250445e-18
12064	1.2811e-11	F	6	1550.58A	-32.178000000000004	1.2170207448202473e-18
12065	5.478680000000001e-12	Fe	2	3625.77A	-32.18	1.2114290424232775e-18
12066	3.773069999999999e-12	Fe	7	5264.80A	-32.18	1.2114290424232775e-18
12067	2.11793e-13	Ti	8	9.37919m	-32.184	1.2003225942038452e-18
12068	3.6767e-12	Si	2	5402.80A	-32.185	1.197561928844816e-18
12069	6.5608e-11	Mg	5	302.775A	-32.192	1.1784142378200292e-18
12070	3.51679e-12	Fe	7	5648.47A	-32.192	1.1784142378200292e-18
12071	6.56182e-11	Ni	11	302.728A	-32.193000000000005	1.1757039602824358e-18
12072	2.5553400000000003e-10	Mg	9	77.7369A	-32.196999999999996	1.1649250415848e-18
12073	2.01445e-11	B	1	986.096A	-32.196999999999996	1.1649250415848e-18
12074	1.2464399999999999e-12	B	4	1.59370m	-32.198	1.1622457883376328e-18
12075	2.11795e-12	Ni	4	9379.08A	-32.198	1.1622457883376328e-18
12076	7.04318e-11	Cl	7	282.038A	-32.2	1.1569057540052693e-18
12077	9.50348e-13	Fe	2	2.09023m	-32.201	1.1542449446077426e-18
12078	4.94864e-12	V	9	4014.12A	-32.203	1.1489416708131537e-18
12079	9.37603e-12	Mg	3	2118.64A	-32.205	1.14366276334834e-18
12080	1.3739400000000001e-09	F	8	14.4580A	-32.205	1.14366276334834e-18
12081	2.63396e-11	Fe	8	754.166A	-32.205999999999996	1.1410324119841226e-18
12082	2.43962e-13	Mg	3	8.14243m	-32.207	1.1384081102601487e-18
12083	8.12093e-12	Si	2	2446.08A	-32.21	1.1305713639519012e-18
12084	2.43022e-11	O	7	817.394A	-32.211	1.127971121970769e-18
12085	2.27417e-12	Fe	2	8734.82A	-32.211	1.127971121970769e-18
12086	3.28793e-12	Fe	2	6041.64A	-32.213	1.1227885654257773e-18
12087	1.519e-12	Fe	2	1.30773m	-32.213	1.1227885654257773e-18
12088	1.36073e-12	Fe	2	1.45983m	-32.214	1.120206223384537e-18
12089	3.50836e-12	Fe	2	5662.03A	-32.218	1.1099361109970703e-18
12090	1.41368e-11	Mn	6	1405.16A	-32.219	1.1073833287807395e-18
12091	5.5442e-11	Si	10	358.293A	-32.221	1.1022953645531272e-18
12092	1.2666e-11	Fe	8	1568.34A	-32.224000000000004	1.094707216637696e-18
12093	6.2623e-11	O	5	317.207A	-32.23	1.0796872705422182e-18
12094	3.82328e-12	Ti	1	5195.65A	-32.23	1.0796872705422182e-18
12095	8.98535e-11	Mg	5	221.076A	-32.236999999999995	1.0624242649624734e-18
12096	1.65653e-11	Mg	6	1199.16A	-32.241	1.0526839007540248e-18
12097	5.79321e-11	Sc	10	342.892A	-32.241	1.0526839007540248e-18
12098	2.77726e-12	Ti	3	7152.54A	-32.247	1.0382405361679352e-18
12099	4.45091e-10	Ar	10	44.6301A	-32.249	1.033470254215511e-18
12100	8.135730000000001e-12	Cu	1	2441.63A	-32.253	1.0239953419731829e-18
12101	6.1186300000000006e-12	F	7	3246.55A	-32.255	1.0192905107428298e-18
12102	1.09485e-12	Be	1	1.81436m	-32.255	1.0192905107428298e-18
12103	8.16113e-12	Si	2	2434.03A	-32.264	9.98384847494719e-19
12104	2.2497900000000003e-12	Fe	2	8829.46A	-32.266999999999996	9.915120145473079e-19
12105	1.6001399999999999e-12	Ti	3	1.24142m	-32.266999999999996	9.915120145473079e-19
12106	2.7689799999999998e-12	Ne	1	7173.94A	-32.27	9.846864938490854e-19
12107	2.00295e-11	Ca	7	991.759A	-32.272	9.801622703702711e-19
12108	3.08125e-12	Fe	2	6446.89A	-32.273	9.779079597048674e-19
12109	2.56694e-10	Be	3	77.3859A	-32.281	9.600591279031332e-19
12110	1.33597e-11	Al	4	1486.89A	-32.282	9.57851053182386e-19
12111	2.50299e-11	Ca	7	793.629A	-32.283	9.55648056892556e-19
12112	4.54747e-12	O	1	4368.24A	-32.286	9.490694219422788e-19
12113	5.0625e-11	B	4	392.385A	-32.286	9.490694219422788e-19
12114	7.18914e-13	O	1	2.76312m	-32.287	9.468866228438503e-19
12115	3.30879e-12	Fe	2	6003.54A	-32.287	9.468866228438503e-19
12116	4.54746e-12	O	1	4368.26A	-32.287	9.468866228438503e-19
12117	7.18542e-13	O	1	2.76455m	-32.287	9.468866228438503e-19
12118	7.18676e-13	O	1	2.76403m	-32.287	9.468866228438503e-19
12119	4.5475199999999996e-12	O	1	4368.19A	-32.288000000000004	9.44708844044021e-19
12120	1.06756e-10	Cl	10	186.073A	-32.288000000000004	9.44708844044021e-19
12121	1.90552e-13	Fe	11	10.4247m	-32.293	9.33894851329506e-19
12122	4.07374e-11	Fe	8	487.623A	-32.293	9.33894851329506e-19
12123	2.1445900000000003e-12	O	1	9262.58A	-32.294000000000004	9.31746952774992e-19
12124	8.92958e-13	Fe	2	2.22457m	-32.295	9.296039942500842e-19
12125	2.17314e-10	Be	3	91.4089A	-32.295	9.296039942500842e-19
12126	1.1132799999999999e-10	F	6	178.431A	-32.295	9.296039942500842e-19
12127	6.42919e-11	P	9	308.973A	-32.302	9.147406543019963e-19
12128	9.26314e-13	Mg	3	2.14446m	-32.305	9.084436239303776e-19
12129	8.059460000000001e-12	F	6	2464.74A	-32.305	9.084436239303776e-19
12130	3.50967e-11	Mg	6	565.993A	-32.306999999999995	9.04269704618761e-19
12131	2.4658599999999998e-12	Si	3	8055.78A	-32.306999999999995	9.04269704618761e-19
12132	2.41947e-12	Fe	2	8210.24A	-32.31	8.980447557577338e-19
12133	5.53601e-12	Fe	2	3588.23A	-32.315	8.87764922444752e-19
12134	1.0683e-11	P	1	1859.44A	-32.316	8.857231197825434e-19
12135	3.48833e-11	Mg	6	569.454A	-32.319	8.796258447135007e-19
12136	1.63149e-11	Na	7	1217.57A	-32.319	8.796258447135007e-19
12137	1.27273e-12	Fe	2	1.56078m	-32.321	8.75584331070241e-19
12138	4.42117e-11	Sc	10	449.303A	-32.323	8.71561386495426e-19
12139	2.1229e-12	Fe	7	9357.22A	-32.323	8.71561386495426e-19
12140	9.5084e-12	Mg	1	2089.15A	-32.324	8.69556850931764e-19
12141	2.10412e-12	Fe	2	9440.74A	-32.324	8.69556850931764e-19
12142	4.44941e-12	Si	2	4464.52A	-32.326	8.655616001126073e-19
12143	2.73529e-11	Fe	8	726.228A	-32.33	8.576260836640751e-19
12144	5.81381e-11	Ne	3	341.677A	-32.339	8.400361601742437e-19
12145	2.43798e-12	Fe	2	8147.93A	-32.339	8.400361601742437e-19
12146	2.85238e-12	K	1	6964.17A	-32.342	8.342533919229393e-19
12147	4.96128e-11	Fe	9	400.389A	-32.346	8.266049108523985e-19
12148	3.43696e-12	Fe	2	5779.66A	-32.347	8.247037723134649e-19
12149	3.16402e-12	Fe	2	6278.23A	-32.348	8.2280700627184885e-19
12150	9.09635e-13	S	2	2.18378m	-32.348	8.2280700627184885e-19
12151	1.17226e-10	Fe	8	169.455A	-32.349000000000004	8.209146026710586e-19
12152	9.32867e-12	Fe	9	2129.40A	-32.349000000000004	8.209146026710586e-19
12153	6.39595e-11	Ni	11	310.579A	-32.351	8.171428426817568e-19
12154	2.9695400000000003e-12	Fe	2	6689.41A	-32.351	8.171428426817568e-19
12155	8.14275e-12	Zn	2	2439.53A	-32.353	8.133884123554426e-19
12156	7.73367e-11	O	7	256.857A	-32.359	8.022283049563125e-19
12157	7.20444e-11	Fe	7	275.725A	-32.36	8.003832310551759e-19
12158	6.09438e-12	Ti	7	3259.47A	-32.363	7.948734316478953e-19
12159	8.1263e-12	Si	2	2444.47A	-32.363	7.948734316478953e-19
12160	6.939310000000001e-12	Ti	4	2862.60A	-32.368	7.857745907161031e-19
12161	7.94004e-11	Mg	5	250.181A	-32.371	7.803653564815527e-19
12162	5.69857e-12	Si	2	3485.86A	-32.372	7.785705659665589e-19
12163	6.86687e-13	O	1	2.89280m	-32.374	7.749933591535528e-19
12164	6.86755e-13	O	1	2.89251m	-32.374	7.749933591535528e-19
12165	6.86703e-13	O	1	2.89273m	-32.375	7.732109238895587e-19
12166	1.56376e-13	C	5	12.7030m	-32.376999999999995	7.696583423950542e-19
12167	7.04578e-11	Cl	7	281.934A	-32.378	7.678881773290977e-19
12168	2.7786400000000004e-10	Co	10	71.4898A	-32.38	7.643600516335695e-19
12169	8.164219999999999e-12	Zn	2	2433.11A	-32.384	7.573523565584298e-19
12170	5.03242e-12	O	1	3947.29A	-32.384	7.573523565584298e-19
12171	7.18495e-13	Si	7	2.76473m	-32.385	7.556104944745106e-19
12172	1.28288e-11	Mn	6	1548.43A	-32.385	7.556104944745106e-19
12173	5.03205e-12	O	1	3947.59A	-32.385999999999996	7.538726385622143e-19
12174	5.03219e-12	O	1	3947.48A	-32.385999999999996	7.538726385622143e-19
12175	3.4354900000000003e-12	Cu	1	5782.13A	-32.385999999999996	7.538726385622143e-19
12176	1.32604e-10	F	6	149.803A	-32.388000000000005	7.504089084179013e-19
12177	1.65761e-11	Fe	8	1198.38A	-32.389	7.486830158215567e-19
12178	1.91891e-10	F	8	103.520A	-32.389	7.486830158215567e-19
12179	4.8324e-12	V	9	4110.68A	-32.391	7.452431298278645e-19
12180	8.54183e-11	P	9	232.555A	-32.391999999999996	7.435291181925838e-19
12181	2.15868e-12	Fe	2	9202.15A	-32.391999999999996	7.435291181925838e-19
12182	4.12721e-11	Si	10	481.305A	-32.394	7.401129122074975e-19
12183	3.50024e-11	Cl	6	567.518A	-32.395	7.384106997453081e-19
12184	4.38611e-12	Al	3	4528.94A	-32.395	7.384106997453081e-19
12185	4.4349e-12	Fe	2	4479.12A	-32.397	7.350180107568193e-19
12186	2.7593400000000003e-10	S	9	71.9900A	-32.398	7.333275162427968e-19
12187	2.23309e-12	Fe	2	8895.51A	-32.402	7.266043291622365e-19
12188	6.60304e-12	Ti	3	3008.38A	-32.419000000000004	6.987116444491277e-19
12189	3.47392e-11	Be	3	571.817A	-32.42	6.971046522604596e-19
12190	1.0619799999999999e-10	P	8	187.051A	-32.42	6.971046522604596e-19
12191	5.00151e-10	C	5	39.7169A	-32.423	6.923058175887566e-19
12192	6.57763e-12	Si	1	3020.00A	-32.424	6.907135583930312e-19
12193	1.1685200000000002e-12	Fe	2	1.69997m	-32.425	6.891249612918338e-19
12194	8.39964e-11	Fe	9	236.492A	-32.426	6.875400178625696e-19
12195	1.75306e-11	Fe	8	1133.13A	-32.431	6.796698123585373e-19
12196	1.57236e-12	N	1	1.26335m	-32.431	6.796698123585373e-19
12197	1.02613e-11	Al	3	1935.86A	-32.433	6.7654701323198e-19
12198	1.19076e-11	Li	2	1668.22A	-32.437	6.703443929320391e-19
12199	2.23329e-12	Fe	2	8894.72A	-32.438	6.688026436113788e-19
12200	2.82405e-12	Ti	3	7034.02A	-32.438	6.688026436113788e-19
12201	5.3246300000000005e-12	Fe	9	3730.67A	-32.44	6.657297745897963e-19
12202	2.48392e-12	Si	2	7997.23A	-32.446	6.5659561965180565e-19
12203	7.81515e-11	Ar	11	254.179A	-32.446	6.5659561965180565e-19
12204	2.78706e-11	Fe	8	712.739A	-32.449	6.520756471990954e-19
12205	2.26856e-10	Be	3	87.5641A	-32.45	6.505759148276631e-19
12206	2.27049e-12	Fe	2	8748.98A	-32.45	6.505759148276631e-19
12207	3.3772199999999996e-12	Ne	1	5881.90A	-32.454	6.446113989890882e-19
12208	7.93404e-11	P	9	250.370A	-32.458	6.387015661604093e-19
12209	6.23519e-12	V	1	3185.86A	-32.458	6.387015661604093e-19
12210	4.5109e-11	Ti	7	440.366A	-32.46	6.357669990269726e-19
12211	3.97241e-11	Fe	8	500.061A	-32.46	6.357669990269726e-19
12212	3.19017e-11	Fe	8	622.678A	-32.463	6.313904097901025e-19
12213	6.48236e-11	Ni	11	306.439A	-32.464	6.299382521445368e-19
12214	2.0424099999999997e-10	F	7	97.2600A	-32.467	6.256017877189719e-19
12215	2.20754e-13	Sc	6	8.99845m	-32.468	6.24162943534715e-19
12216	4.9872e-12	Ca	7	3983.09A	-32.469	6.227274086002613e-19
12217	1.15845e-12	Fe	2	1.71474m	-32.47	6.212951753045371e-19
12218	1.3533e-11	Li	2	1467.86A	-32.472	6.184405832724994e-19
12219	7.2024199999999995e-12	Si	2	2758.03A	-32.475	6.141832682427219e-19
12220	1.33246e-11	Ca	7	1490.81A	-32.476	6.127706859245113e-19
12221	3.83042e-12	Fe	2	5185.97A	-32.478	6.099552603634661e-19
12222	2.19909e-10	Ca	8	90.3302A	-32.48	6.071527705078619e-19
12223	1.6050700000000002e-10	Ca	10	123.761A	-32.481	6.057563578857272e-19
12224	1.7357900000000002e-12	Fe	2	1.14440m	-32.49	5.93332286146717e-19
12225	1.65743e-11	Mg	6	1198.51A	-32.493	5.892478154185862e-19
12226	9.22164e-12	P	1	2154.11A	-32.496	5.85191461989174e-19
12227	1.18553e-11	P	10	1675.58A	-32.498000000000005	5.825027514518807e-19
12228	3.07359e-12	Fe	2	6462.94A	-32.498000000000005	5.825027514518807e-19
12229	1.394e-11	Al	4	1425.00A	-32.501	5.784928307162223e-19
12230	3.4726699999999996e-12	Fe	7	5720.22A	-32.505	5.7318917656507075e-19
12231	3.14228e-10	F	8	63.2167A	-32.505	5.7318917656507075e-19
12232	2.88711e-10	Mg	9	68.8039A	-32.508	5.692433700279517e-19
12233	9.3012e-13	Fe	2	2.13569m	-32.509	5.679341466074558e-19
12234	2.02316e-11	B	1	981.855A	-32.510999999999996	5.65324726231984e-19
12235	3.92572e-12	Fe	2	5060.08A	-32.515	5.601417979884018e-19
12236	3.5551900000000003e-12	Fe	2	5587.45A	-32.515	5.601417979884018e-19
12237	3.5961900000000002e-12	Fe	7	5523.75A	-32.522	5.511857500215994e-19
12238	5.0372e-10	C	5	39.4355A	-32.523	5.499180579746257e-19
12239	1.39677e-11	Al	4	1422.17A	-32.523	5.499180579746257e-19
12240	5.40696e-12	Ti	1	3673.87A	-32.528	5.436231980185558e-19
12241	2.00566e-11	Ca	7	990.420A	-32.528	5.436231980185558e-19
12242	1.31776e-11	Al	4	1507.44A	-32.529	5.423728993585277e-19
12243	5.12034e-11	Al	8	387.952A	-32.531	5.398809222461388e-19
12244	3.06441e-12	Fe	2	6482.31A	-32.531	5.398809222461388e-19
12245	2.95013e-11	Ar	11	673.342A	-32.532	5.386392305815545e-19
12246	1.08526e-11	V	8	1830.39A	-32.534	5.361644081189346e-19
12247	7.18177e-14	S	2	27.6596m	-32.542	5.263783047912883e-19
12248	3.2562399999999997e-13	Fe	2	6.10043m	-32.543	5.251676682850785e-19
12249	8.935290000000001e-13	Fe	2	2.22315m	-32.546	5.215524394857128e-19
12250	4.99785e-10	C	5	39.7460A	-32.546	5.215524394857128e-19
12251	2.82806e-12	Ne	1	7024.05A	-32.546	5.215524394857128e-19
12252	2.40508e-12	Fe	2	8259.37A	-32.549	5.179620977463491e-19
12253	7.54835e-11	Fe	7	263.163A	-32.55	5.16770817979199e-19
12254	1.41651e-11	Be	1	1402.35A	-32.554	5.120330346421503e-19
12255	4.27187e-11	Sc	10	465.006A	-32.555	5.108553913417317e-19
12256	3.1517600000000004e-13	Al	4	6.30266m	-32.555	5.108553913417317e-19
12257	9.48034e-12	Cr	1	2095.33A	-32.556999999999995	5.085082240247995e-19
12258	1.8318e-11	Mg	6	1084.42A	-32.556999999999995	5.085082240247995e-19
12259	6.55415e-11	P	9	303.082A	-32.559	5.061718409620865e-19
12260	6.56117e-11	Mg	5	302.758A	-32.561	5.038461926044537e-19
12261	2.0787900000000003e-12	Fe	7	9555.78A	-32.565	4.992269029450893e-19
12262	3.47119e-11	Mg	6	572.267A	-32.565	4.992269029450893e-19
12263	8.44959e-12	Mg	3	2350.94A	-32.568000000000005	4.957902491182399e-19
12264	7.307939999999999e-13	Mg	3	2.71820m	-32.569	4.946499631878702e-19
12265	6.0618e-12	F	7	3276.99A	-32.571999999999996	4.912448167927059e-19
12266	1.21084e-11	K	8	1640.55A	-32.575	4.878631112604296e-19
12267	2.11197e-12	Fe	10	9405.66A	-32.58	4.822785884054652e-19
12268	5.01365e-10	C	5	39.6207A	-32.58	4.822785884054652e-19
12269	2.00257e-11	Ca	7	991.949A	-32.580999999999996	4.811693784323861e-19
12270	1.36042e-11	Al	4	1460.17A	-32.583	4.789586059552614e-19
12271	3.24464e-12	B	2	6122.24A	-32.584	4.778570317299202e-19
12272	8.55898e-11	P	10	232.089A	-32.589	4.723870475201966e-19
12273	7.36157e-11	P	10	269.840A	-32.59	4.713005874598425e-19
12274	5.01812e-12	Ca	7	3958.55A	-32.597	4.637650122122338e-19
12275	2.27049e-10	Fe	10	87.4898A	-32.6	4.605724763240996e-19
12276	8.04158e-12	Cl	6	2470.22A	-32.602	4.584563380160215e-19
12277	4.96673e-11	Fe	9	399.950A	-32.603	4.574019176984337e-19
12278	2.07899e-11	Fe	8	955.486A	-32.603	4.574019176984337e-19
12279	1.3134200000000003e-10	Mg	5	151.242A	-32.604	4.56349922480288e-19
12280	3.0508e-12	Fe	2	6511.23A	-32.606	4.542531850448256e-19
12281	6.17458e-13	B	3	3.21713m	-32.607	4.53208431710823e-19
12282	2.4102200000000002e-12	O	7	8241.76A	-32.609	4.511261281143402e-19
12283	8.578360000000001e-12	Na	2	2315.65A	-32.61	4.50088566811701e-19
12284	5.11191e-11	Si	10	388.592A	-32.611	4.490533918338381e-19
12285	2.94169e-11	Ne	3	675.274A	-32.611999999999995	4.480205976923567e-19
12286	2.78139e-12	Ni	9	7141.91A	-32.614000000000004	4.459621300280311e-19
12287	2.90419e-10	F	8	68.3994A	-32.614000000000004	4.459621300280311e-19
12288	5.0015e-10	Ar	11	39.7170A	-32.614000000000004	4.459621300280311e-19
12289	2.52258e-12	Fe	2	7874.65A	-32.615	4.449364455914108e-19
12290	1.08506e-11	Co	8	1830.73A	-32.62	4.398433002150525e-19
12291	2.81521e-11	Ar	10	705.611A	-32.621	4.388316886964755e-19
12292	6.26819e-11	P	9	316.909A	-32.621	4.388316886964755e-19
12293	4.66346e-13	Cr	10	4.25960m	-32.621	4.388316886964755e-19
12294	2.1229899999999998e-17	Ca	2	9.35682c	-32.622	4.378224038198348e-19
12295	5.645030000000001e-16	He	1	3518.93m	-32.623000000000005	4.368154402339881e-19
12296	5.48177e-12	Ni	4	3623.73A	-32.626	4.338084238944357e-19
12297	1.3846e-11	Be	1	1434.67A	-32.628	4.3181525523724654e-19
12298	3.3243e-12	Ne	1	5975.53A	-32.628	4.3181525523724654e-19
12299	6.03731e-12	Fe	2	3290.28A	-32.629	4.3082210770975533e-19
12300	1.15581e-10	Ar	11	171.866A	-32.629	4.3082210770975533e-19
12301	4.67844e-11	Cl	6	424.596A	-32.629	4.3082210770975533e-19
12302	1.16649e-10	S	9	170.293A	-32.631	4.2884265992909112e-19
12303	8.18266e-12	Si	2	2427.63A	-32.631	4.2884265992909112e-19
12304	5.23417e-11	P	10	379.515A	-32.631	4.2884265992909112e-19
12305	4.34064e-12	Fe	2	4576.39A	-32.632	4.2785634918109e-19
12306	1.43532e-11	Be	1	1383.97A	-32.632	4.2785634918109e-19
12307	1.66311e-13	F	6	11.9442m	-32.632	4.2785634918109e-19
12308	3.62094e-12	Ca	7	5486.00A	-32.635999999999996	4.2393373859382065e-19
12309	1.27581e-11	B	2	1557.01A	-32.638000000000005	4.2198593999436593e-19
12310	1.74855e-13	Fe	8	11.3606m	-32.64	4.2004709071657276e-19
12311	2.58434e-11	Ti	4	768.646A	-32.641	4.190810092164047e-19
12312	1.24385e-12	O	7	1.59701m	-32.646	4.1428382857282754e-19
12313	4.93015e-12	Fe	8	4029.18A	-32.646	4.1428382857282754e-19
12314	1.28007e-11	K	8	1551.83A	-32.647	4.1333100220776397e-19
12315	1.19219e-13	Fe	7	16.6621m	-32.648	4.1238036728252154e-19
12316	1.9773500000000004e-10	Ca	10	100.460A	-32.65	4.104856516024387e-19
12317	7.11399e-11	P	9	279.231A	-32.654	4.0672229652781477e-19
12318	1.00802e-11	Cl	10	1970.64A	-32.657	4.039224399323972e-19
12319	6.61657e-11	O	5	300.223A	-32.661	4.0021925674404467e-19
12320	8.25945e-11	Ca	9	240.506A	-32.661	4.0021925674404467e-19
12321	2.59033e-10	F	8	76.6871A	-32.662	3.9929877799655036e-19
12322	2.82842e-10	F	8	70.2316A	-32.664	3.9746416675960873e-19
12323	2.87904e-11	Be	3	689.969A	-32.665	3.965500245432417e-19
12324	1.69501e-11	Mg	6	1171.94A	-32.667	3.9472804268122155e-19
12325	9.88908e-11	F	8	200.873A	-32.669000000000004	3.929144320654505e-19
12326	9.98435e-12	Ni	3	1989.56A	-32.669000000000004	3.929144320654505e-19
12327	1.02446e-11	Al	4	1939.02A	-32.669000000000004	3.929144320654505e-19
12328	1.4913299999999998e-10	Si	8	133.200A	-32.673	3.893121708998495e-19
12329	3.45065e-12	Fe	2	5756.74A	-32.675	3.8752344395459785e-19
12330	7.002e-12	Ti	4	2836.97A	-32.676	3.866321647662337e-19
12331	2.76752e-10	S	9	71.7770A	-32.683	3.804503439744443e-19
12332	3.10961e-13	Fe	2	6.38808m	-32.684	3.7957533246461746e-19
12333	8.228519999999999e-12	Zn	2	2414.10A	-32.684	3.7957533246461746e-19
12334	1.8290099999999997e-12	Fe	2	1.08608m	-32.684	3.7957533246461746e-19
12335	8.62298e-12	Ca	7	2303.67A	-32.686	3.7783134222828504e-19
12336	6.92909e-11	P	9	286.682A	-32.686	3.7783134222828504e-19
12337	1.34864e-11	Fe	8	1472.93A	-32.688	3.760953648992315e-19
12338	2.90319e-11	Fe	8	684.230A	-32.69	3.743673636614984e-19
12339	2.61962e-11	Fe	11	758.295A	-32.69	3.743673636614984e-19
12340	5.42587e-12	Ti	3	3661.07A	-32.694	3.709351430410963e-19
12341	1.29218e-11	Mg	9	1537.28A	-32.694	3.709351430410963e-19
12342	1.9553400000000003e-10	F	8	101.591A	-32.696999999999996	3.683816434774333e-19
12343	2.96061e-13	N	6	6.70958m	-32.7	3.658457220811117e-19
12344	4.76921e-12	Ti	3	4165.15A	-32.701	3.650043002695353e-19
12345	9.44887e-11	P	10	210.231A	-32.702	3.641648136744237e-19
12346	5.11049e-10	Ar	11	38.8700A	-32.703	3.633272578448967e-19
12347	3.22817e-11	Fe	8	615.348A	-32.704	3.624916283403287e-19
12348	8.56959e-11	Cl	10	231.802A	-32.707	3.599962535230169e-19
12349	5.80526e-12	Co	8	3421.80A	-32.709	3.5834222098306276e-19
12350	4.97472e-12	Ca	7	3993.08A	-32.715	3.5342558139112055e-19
12351	1.24874e-12	Ni	4	1.59076m	-32.715	3.5342558139112055e-19
12352	1.84063e-12	Li	1	1.07922m	-32.718	3.5099261680202063e-19
12353	1.25798e-11	K	8	1579.08A	-32.72	3.4937995221512366e-19
12354	1.54601e-11	Cl	7	1284.88A	-32.72	3.4937995221512366e-19
12355	3.13859e-11	F	8	632.911A	-32.722	3.477746971489498e-19
12356	7.62733e-13	Na	2	2.60438m	-32.722	3.477746971489498e-19
12357	1.1890399999999998e-10	Ca	10	167.063A	-32.733000000000004	3.3907672598052634e-19
12358	2.6258999999999997e-10	Mg	9	75.6481A	-32.736	3.3674253821729347e-19
12359	6.5129400000000005e-15	F	9	305.000m	-32.739000000000004	3.3442441888958823e-19
12360	3.3732e-10	S	9	58.8890A	-32.74	3.3365526406996426e-19
12361	1.44731e-11	Be	1	1372.51A	-32.743	3.31358397388006e-19
12362	6.75049e-11	F	8	294.267A	-32.746	3.290773422250699e-19
12363	3.2457e-11	Ca	7	612.024A	-32.749	3.268119897354246e-19
12364	5.076e-12	Fe	2	3913.41A	-32.749	3.268119897354246e-19
12365	5.07959e-12	Sc	1	3910.64A	-32.751	3.253104250380768e-19
12366	6.09286e-12	Fe	2	3260.29A	-32.755	3.223279611343668e-19
12367	3.21621e-11	Fe	8	617.636A	-32.760999999999996	3.1790545571216517e-19
12368	1.8995e-11	Al	4	1045.77A	-32.760999999999996	3.1790545571216517e-19
12369	1.22283e-12	B	1	1.62447m	-32.762	3.171742934535616e-19
12370	6.1822e-11	K	8	321.317A	-32.762	3.171742934535616e-19
12371	6.90604e-11	O	5	287.639A	-32.763000000000005	3.1644481282148816e-19
12372	2.4362499999999997e-10	Mg	9	81.5369A	-32.764	3.1571700994831637e-19
12373	2.02923e-11	B	1	978.914A	-32.774	3.0853041341037216e-19
12374	1.8309e-11	Mg	6	1084.95A	-32.778	3.0570178957797023e-19
12375	4.93851e-12	Sc	1	4022.36A	-32.783	3.0220245012946504e-19
12376	6.95478e-11	Na	7	285.623A	-32.786	3.001221030956985e-19
12377	4.43915e-11	Ti	9	447.483A	-32.787	2.99431841413139e-19
12378	4.62506e-12	Si	3	4294.96A	-32.791	2.966866337902047e-19
12379	3.06301e-12	Fe	2	6485.28A	-32.797	2.926159405682582e-19
12380	4.86105e-11	Fe	9	408.646A	-32.798	2.9194294258044454e-19
12381	2.0132400000000002e-10	F	8	98.6690A	-32.814	2.813830813012199e-19
12382	2.2557900000000003e-10	Ca	8	88.0600A	-32.815	2.807359181728153e-19
12383	5.5465699999999995e-12	Ti	4	3581.40A	-32.821	2.768840769736897e-19
12384	1.02119e-11	Co	8	1945.22A	-32.821999999999996	2.7624726126810045e-19
12385	6.1739e-12	Fe	2	3217.49A	-32.826	2.7371461115356944e-19
12386	4.48424e-12	Si	2	4429.84A	-32.828	2.7245700675052817e-19
12387	2.26841e-10	Be	3	87.5701A	-32.828	2.7245700675052817e-19
12388	6.14585e-12	Co	8	3232.17A	-32.829	2.7183037302390523e-19
12389	3.24135e-12	Ne	1	6128.45A	-32.830999999999996	2.7058142590868455e-19
12390	1.38793e-11	Ni	11	1431.23A	-32.835	2.681007204849572e-19
12391	1.3323700000000001e-12	Fe	2	1.49091m	-32.84	2.6503179691515785e-19
12392	5.67762e-11	Si	9	349.873A	-32.842	2.6381408641976065e-19
12393	2.1163400000000002e-12	Fe	7	9386.21A	-32.843	2.632073308582809e-19
12394	6.28393e-12	Na	2	3161.15A	-32.85	2.5899893668229484e-19
12395	8.56159e-12	Ca	7	2320.18A	-32.85	2.5899893668229484e-19
12396	8.84567e-14	S	2	22.4567m	-32.851	2.5840325565790037e-19
12397	8.4123e-11	Fe	9	236.136A	-32.852	2.578089446618442e-19
12398	7.46728e-12	Ni	11	2660.20A	-32.855	2.560342003701418e-19
12399	7.86565e-11	P	8	252.547A	-32.856	2.5544533805004404e-19
12400	1.60892e-11	Fe	8	1234.65A	-32.858000000000004	2.542716733322046e-19
12401	2.50424e-11	Ca	7	793.234A	-32.858000000000004	2.542716733322046e-19
12402	1.45541e-11	Be	1	1364.87A	-32.859	2.536868647118093e-19
12403	2.18085e-10	Mg	9	91.0859A	-32.86	2.5310340111391693e-19
12404	2.1438400000000003e-12	O	1	9265.83A	-32.86	2.5310340111391693e-19
12405	5.10287e-10	Ar	11	38.9280A	-32.864000000000004	2.5078293518467374e-19
12406	4.70296e-12	Si	3	4223.82A	-32.866	2.496306922621438e-19
12407	3.29336e-10	S	8	60.3166A	-32.867	2.4905655760201036e-19
12408	1.69714e-11	Cl	7	1170.47A	-32.867	2.4905655760201036e-19
12409	2.2746900000000003e-10	Be	3	87.3283A	-32.869	2.4791224666396235e-19
12410	1.42349e-11	F	8	1395.48A	-32.87	2.473420643190292e-19
12411	1.32545e-11	Ti	3	1498.70A	-32.871	2.4677319335709477e-19
12412	2.42206e-11	Fe	9	820.147A	-32.879	2.4226907497080313e-19
12413	7.52275e-11	Ni	11	264.058A	-32.879	2.4226907497080313e-19
12414	3.48485e-12	Cu	1	5700.24A	-32.881	2.411559496826793e-19
12415	1.9989100000000002e-13	Na	4	9.93767m	-32.882	2.406013063895989e-19
12416	1.00621e-13	Mn	5	19.7419m	-32.882	2.406013063895989e-19
12417	1.658e-11	Na	7	1198.09A	-32.883	2.4004793874068987e-19
12418	4.9019e-13	Al	6	4.05240m	-32.884	2.3949584380205997e-19
12419	5.95128e-12	Cu	1	3337.84A	-32.885999999999996	2.3839546035374814e-19
12420	1.6034999999999998e-14	Sc	2	123.882m	-32.888000000000005	2.3730013270812685e-19
12421	1.41803e-12	Si	2	1.40084m	-32.889	2.367543575479998e-19
12422	1.84717e-12	C	1	1.07540m	-32.89	2.362098376359083e-19
12423	4.73683e-10	C	5	41.9362A	-32.89	2.362098376359083e-19
12424	1.54718e-11	Cl	7	1283.91A	-32.891999999999996	2.351245520145102e-19
12425	3.12315e-13	V	8	6.36040m	-32.898	2.3189852222013603e-19
12426	2.15585e-11	Cl	8	921.421A	-32.899	2.3136517041938673e-19
12427	1.26421e-11	Ca	8	1571.29A	-32.900999999999996	2.303021440219193e-19
12428	1.5884e-12	Fe	10	1.25060m	-32.902	2.2977246378913724e-19
12429	2.28882e-10	Be	3	86.7890A	-32.904	2.2871675521391346e-19
12430	1.36306e-12	Fe	2	1.45735m	-32.905	2.2819072127421e-19
12431	2.55921e-11	Fe	8	776.194A	-32.906	2.2766589717899504e-19
12432	6.62856e-11	Ni	11	299.680A	-32.907	2.271422801457034e-19
12433	4.82734e-10	K	10	41.1499A	-32.908	2.266198673981661e-19
12434	2.4780900000000004e-10	Na	6	80.1603A	-32.911	2.2505982720414265e-19
12435	1.01178e-10	F	8	196.332A	-32.912	2.2454220396546713e-19
12436	1.56983e-11	Fe	8	1265.39A	-32.913000000000004	2.240257712272009e-19
12437	9.46383e-12	Mn	8	2098.99A	-32.918	2.2146136942955917e-19
12438	8.15737e-12	Si	1	2435.15A	-32.92	2.2044384686426976e-19
12439	4.51113e-12	Ti	4	4403.43A	-32.922	2.194309993905069e-19
12440	1.05347e-13	Al	1	18.8562m	-32.922	2.194309993905069e-19
12441	2.82586e-11	Si	3	702.953A	-32.929	2.159225403485209e-19
12442	2.83029e-11	Si	7	701.853A	-32.931999999999995	2.1443614003593614e-19
12443	1.17234e-09	F	8	16.9443A	-32.935	2.129599720311234e-19
12444	1.82675e-11	Ca	7	1087.42A	-32.935	2.129599720311234e-19
12445	5.75575e-11	Si	9	345.124A	-32.936	2.124701776871021e-19
12446	8.643399999999999e-13	Ni	11	2.29822m	-32.939	2.110075432719084e-19
12447	1.67267e-11	Cl	6	1187.59A	-32.94	2.1052223938942435e-19
12448	4.71269e-11	Ca	7	421.510A	-32.942	2.0955497756120683e-19
12449	3.4441800000000004e-12	Fe	2	5767.54A	-32.942	2.0955497756120683e-19
12450	4.51741e-12	Ti	4	4397.31A	-32.944	2.0859215989740179e-19
12451	1.75522e-12	Fe	2	1.13174m	-32.945	2.0811241124252313e-19
12452	2.2553e-12	Fe	2	8807.90A	-32.948	2.0667977548052681e-19
12453	9.42357e-13	N	1	2.10795m	-32.949	2.0620442518775372e-19
12454	1.77622e-11	F	6	1118.36A	-32.952	2.0478492390937196e-19
12455	3.80455e-12	Sc	7	5221.24A	-32.952	2.0478492390937196e-19
12456	1.9874200000000002e-10	Ca	10	99.9510A	-32.954	2.0384402265130797e-19
12457	9.6609e-11	Si	9	205.617A	-32.954	2.0384402265130797e-19
12458	2.78144e-10	S	9	71.4180A	-32.957	2.0244077026969421e-19
12459	3.3009800000000004e-16	He	1	6017.74m	-32.959	2.015106394192684e-19
12460	2.57997e-12	Fe	2	7699.49A	-32.959	2.015106394192684e-19
12461	6.27996e-11	Fe	8	316.315A	-32.961999999999996	2.0012344993484275e-19
12462	1.52046e-11	Fe	8	1306.47A	-32.961999999999996	2.0012344993484275e-19
12463	5.58687e-12	Fe	8	3555.56A	-32.963	1.9966317877237993e-19
12464	2.27959e-12	Fe	2	8714.07A	-32.965	1.9874580979565226e-19
12465	2.43884e-10	Mg	9	81.4504A	-32.965	1.9874580979565226e-19
12466	1.51792e-11	Fe	8	1308.66A	-32.968	1.9737765326447664e-19
12467	3.16995e-12	Ne	1	6266.50A	-32.968	1.9737765326447664e-19
12468	2.2509200000000003e-12	Fe	2	8825.05A	-32.968	1.9737765326447664e-19
12469	1.41889e-15	Sc	11	1400.00m	-32.969	1.9692369725911521e-19
12470	2.28098e-12	Fe	2	8708.75A	-32.97	1.964707853235935e-19
12471	3.3651599999999998e-12	Sc	6	5902.98A	-32.971	1.9601891505661745e-19
12472	2.43125e-11	O	7	817.048A	-32.973	1.951182899507247e-19
12473	1.46113e-11	Be	1	1359.53A	-32.974000000000004	1.9466953033678335e-19
12474	1.37148e-10	F	6	144.840A	-32.975	1.9422180284131627e-19
12475	1.49183e-10	Si	8	133.155A	-32.975	1.9422180284131627e-19
12476	3.07173e-11	Ca	7	646.687A	-32.978	1.9288478935495764e-19
12477	2.5994e-11	Cl	6	764.193A	-32.978	1.9288478935495764e-19
12478	1.64354e-12	Fe	2	1.20864m	-32.981	1.9155697980469967e-19
12479	2.892e-10	Mg	9	68.6876A	-32.982	1.9111641097680548e-19
12480	9.30904e-13	Be	3	2.13389m	-32.992	1.8676607034202282e-19
12481	6.36604e-11	Ni	11	312.038A	-32.993	1.8633652030012157e-19
12482	9.30007e-12	Mg	3	2135.95A	-32.993	1.8633652030012157e-19
12483	2.26656e-10	Be	3	87.6414A	-32.995	1.8548038175717578e-19
12484	4.67643e-12	Si	3	4247.78A	-32.998000000000005	1.8420354379028962e-19
12485	1.28154e-11	Li	2	1550.04A	-32.999	1.8377988739591345e-19
12486	1.26322e-11	Al	4	1572.52A	-33.0	1.833572053842055e-19
12487	1.68912e-12	Fe	2	1.17603m	-33.001999999999995	1.8251475554987664e-19
12488	5.06579e-11	F	7	392.129A	-33.001999999999995	1.8251475554987664e-19
12489	2.12256e-11	Zn	2	935.870A	-33.003	1.8209498326066764e-19
12490	1.29213e-10	Mg	5	153.734A	-33.005	1.812583328102032e-19
12491	5.95161e-12	Ti	3	3337.66A	-33.005	1.812583328102032e-19
12492	6.0725300000000006e-12	Sc	1	3271.20A	-33.008	1.800105592238354e-19
12493	5.15033e-12	F	6	3856.93A	-33.008	1.800105592238354e-19
12494	1.84063e-12	Li	1	1.07922m	-33.013000000000005	1.7794999539164765e-19
12495	1.79692e-11	S	8	1105.47A	-33.014	1.7754072175947084e-19
12496	1.4794799999999999e-12	Fe	2	1.34267m	-33.016	1.7672499623987932e-19
12497	2.99715e-10	F	8	66.2778A	-33.016	1.7672499623987932e-19
12498	4.41078e-11	Fe	8	450.362A	-33.016999999999996	1.7631854002756904e-19
12499	2.35826e-11	Fe	9	842.335A	-33.018	1.759130186386031e-19
12500	6.62191e-11	O	5	299.981A	-33.019	1.7550842992295328e-19
12501	3.32034e-12	Fe	2	5982.65A	-33.027	1.723050400595254e-19
12502	1.69573e-11	Ti	9	1171.44A	-33.032	1.7033268057583342e-19
12503	1.29129e-11	B	2	1538.34A	-33.034	1.6955007299719087e-19
12504	7.1115e-11	Mg	9	279.329A	-33.036	1.6877106117374967e-19
12505	7.736719999999999e-12	Ti	3	2567.56A	-33.037	1.68382898504451e-19
12506	2.55886e-10	Na	6	77.6301A	-33.037	1.68382898504451e-19
12507	1.70912e-11	Cl	6	1162.26A	-33.038000000000004	1.6799562858451545e-19
12508	1.79285e-11	F	6	1107.98A	-33.043	1.6607259852606217e-19
12509	4.86638e-12	Fe	2	4081.98A	-33.048	1.6417158121065718e-19
12510	3.6365e-12	Si	2	5462.52A	-33.054	1.6191906267170936e-19
12511	5.2445e-12	Fe	11	3787.67A	-33.062	1.5896370671367625e-19
12512	7.25878e-12	Si	2	2736.61A	-33.062	1.5896370671367625e-19
12513	2.36208e-11	Ar	9	840.972A	-33.064	1.5823333482507173e-19
12514	8.11237e-11	Si	10	244.866A	-33.064	1.5823333482507173e-19
12515	2.70033e-10	Ne	8	73.5631A	-33.066	1.5750631869047356e-19
12516	5.01413e-10	C	5	39.6170A	-33.066	1.5750631869047356e-19
12517	4.73653e-10	C	5	41.9388A	-33.069	1.5642205281921133e-19
12518	2.98531e-11	Be	3	665.407A	-33.071999999999996	1.5534525098170823e-19
12519	1.33284e-11	Ca	7	1490.38A	-33.073	1.5498796681897914e-19
12520	5.17548e-12	V	1	3838.18A	-33.075	1.542758617959097e-19
12521	7.4696e-12	P	1	2659.37A	-33.075	1.542758617959097e-19
12522	2.44479e-12	Fe	8	8125.22A	-33.076	1.5392103716005933e-19
12523	2.41618e-13	Co	8	8.22144m	-33.077	1.5356702859822564e-19
12524	1.02437e-11	Si	9	1939.19A	-33.08	1.5250988060921432e-19
12525	1.3093e-11	Fe	8	1517.18A	-33.085	1.5076411444199818e-19
12526	7.11539e-13	Si	8	2.79176m	-33.094	1.4767194025494812e-19
12527	2.2637400000000002e-12	Fe	2	8775.07A	-33.099000000000004	1.459815535330227e-19
12528	1.79445e-12	P	10	1.10700m	-33.102	1.4497662358706682e-19
12529	2.0950400000000003e-12	Fe	2	9481.66A	-33.103	1.4464318660559324e-19
12530	2.28566e-11	Fe	8	869.091A	-33.104	1.4431051650789867e-19
12531	1.45934e-11	Cl	7	1361.19A	-33.104	1.4431051650789867e-19
12532	2.07945e-12	Fe	2	9552.75A	-33.107	1.4331708989990819e-19
12533	4.42705e-11	Cl	6	448.706A	-33.107	1.4331708989990819e-19
12534	7.22762e-12	Fe	11	2748.41A	-33.11	1.4233050199258452e-19
12535	6.78431e-11	Si	9	292.800A	-33.111	1.4200315092189839e-19
12536	7.82577e-12	Mn	11	2538.34A	-33.111999999999995	1.4167655273778245e-19
12537	1.69166e-11	Cl	7	1174.26A	-33.114000000000004	1.4102560810687485e-19
12538	6.625e-11	O	5	299.841A	-33.118	1.3973267756022078e-19
12539	3.00843e-12	Fe	2	6602.93A	-33.12	1.3909066422447941e-19
12540	1.9348e-12	Fe	2	1.02669m	-33.125	1.3749850655699747e-19
12541	2.53854e-11	Fe	9	782.514A	-33.125	1.3749850655699747e-19
12542	8.624019999999999e-12	Ne	3	2303.39A	-33.126999999999995	1.368667583045812e-19
12543	3.5102199999999996e-12	Fe	11	5659.03A	-33.131	1.3561195632209502e-19
12544	3.53005e-12	Fe	2	5627.25A	-33.133	1.3498887598065129e-19
12545	1.06328e-11	Ar	11	1868.22A	-33.134	1.3467841018123126e-19
12546	7.70951e-14	C	5	25.7662m	-33.137	1.33751290526798e-19
12547	9.33831e-11	Ar	11	212.720A	-33.137	1.33751290526798e-19
12548	8.91959e-13	B	4	2.22706m	-33.141	1.3252505132458553e-19
12549	3.68223e-12	Mn	1	5394.68A	-33.143	1.3191615402328085e-19
12550	2.6710299999999998e-12	Fe	2	7437.01A	-33.144	1.3161275528825378e-19
12551	4.4866e-12	Fe	2	4427.51A	-33.145	1.3131005435095144e-19
12552	9.85279e-11	F	8	201.612A	-33.147	1.3070673945366192e-19
12553	6.79911e-11	Fe	8	292.162A	-33.148	1.304061222949549e-19
12554	8.461260000000001e-12	Fe	11	2347.70A	-33.148	1.304061222949549e-19
12555	2.5612e-11	Fe	9	775.592A	-33.152	1.2921055177943492e-19
12556	1.78768e-11	F	6	1111.19A	-33.155	1.2832107259748083e-19
12557	7.7378e-11	Fe	9	256.720A	-33.156	1.2802594232028582e-19
12558	3.84042e-12	Fe	2	5172.47A	-33.159	1.271446179324886e-19
12559	6.9792e-11	F	8	284.624A	-33.159	1.271446179324886e-19
12560	1.81465e-11	Mg	6	1094.67A	-33.16	1.268521934259387e-19
12561	2.94589e-11	Fe	8	674.310A	-33.162	1.2626936053910244e-19
12562	5.78942e-11	Sc	10	343.117A	-33.166	1.251117160833256e-19
12563	1.13171e-10	Na	4	175.526A	-33.172	1.2339511898510034e-19
12564	2.16777e-18	H	1	91.6354c	-33.174	1.2282816991250445e-19
12565	6.72068e-12	Fe	2	2955.72A	-33.175	1.2254567296091376e-19
12566	2.68329e-10	F	8	74.0302A	-33.177	1.219826267382814e-19
12567	2.07705e-11	O	7	956.380A	-33.177	1.219826267382814e-19
12568	4.33064e-12	Fe	2	4586.96A	-33.179	1.2142216747805386e-19
12569	3.10332e-12	Fe	2	6401.03A	-33.181	1.208642832942205e-19
12570	4.78109e-10	K	10	41.5480A	-33.183	1.2030896235537607e-19
12571	1.89382e-10	F	8	104.891A	-33.187	1.1920596315860863e-19
12572	5.53017e-12	Sc	6	3592.01A	-33.188	1.189317970513715e-19
12573	2.07561e-12	Fe	7	9570.42A	-33.189	1.1865826150868492e-19
12574	4.35733e-13	O	1	4.55886m	-33.191	1.1811307631925848e-19
12575	1.5032399999999999e-10	Si	8	132.144A	-33.192	1.1784142378200293e-19
12576	8.211780000000001e-13	S	2	2.41902m	-33.193000000000005	1.1757039602824356e-19
12577	7.23725e-12	Si	2	2744.75A	-33.193000000000005	1.1757039602824356e-19
12578	6.70831e-11	Si	9	296.117A	-33.195	1.1703020912667935e-19
12579	2.75846e-11	Si	7	720.129A	-33.195	1.1703020912667935e-19
12580	1.1987600000000002e-10	F	6	165.709A	-33.196	1.1676104711485539e-19
12581	4.00659e-11	Fe	8	495.794A	-33.198	1.1622457883376326e-19
12582	7.34444e-11	Fe	7	270.469A	-33.203	1.1489416708131536e-19
12583	1.93962e-11	Mg	9	1024.14A	-33.204	1.1462991782986804e-19
12584	5.1200400000000005e-12	V	1	3879.74A	-33.204	1.1462991782986804e-19
12585	5.56233e-13	N	1	3.57125m	-33.205999999999996	1.1410324119841227e-19
12586	7.09339e-11	Ni	11	280.042A	-33.205999999999996	1.1410324119841227e-19
12587	1.6591400000000001e-12	Ni	11	1.19728m	-33.208	1.1357898442626688e-19
12588	3.32191e-11	Cl	7	597.982A	-33.208	1.1357898442626688e-19
12589	1.71477e-13	Mg	6	11.5843m	-33.21	1.130571363951901e-19
12590	9.92007e-13	Fe	2	2.00245m	-33.211	1.127971121970769e-19
12591	1.75893e-11	Fe	8	1129.35A	-33.213	1.1227885654257772e-19
12592	3.16315e-12	Fe	2	6279.95A	-33.214	1.120206223384537e-19
12593	1.49414e-12	Fe	2	1.32949m	-33.216	1.1150593433078568e-19
12594	6.54024e-11	Fe	8	303.727A	-33.216	1.1150593433078568e-19
12595	1.21483e-11	Fe	8	1635.17A	-33.216	1.1150593433078568e-19
12596	5.42049e-12	Fe	2	3664.70A	-33.219	1.1073833287807397e-19
12597	2.86939e-12	Fe	2	6922.88A	-33.222	1.0997601555659475e-19
12598	2.9225e-11	Be	3	679.708A	-33.224000000000004	1.094707216637696e-19
12599	6.71421e-11	F	8	295.857A	-33.226	1.089677493854986e-19
12600	1.86432e-11	Mg	6	1065.51A	-33.228	1.0846708805492823e-19
12601	1.07671e-11	Fe	8	1844.92A	-33.23	1.0796872705422182e-19
12602	1.11177e-11	Zn	2	1786.75A	-33.233000000000004	1.0722547556512534e-19
12603	2.2097e-11	Ca	7	898.968A	-33.233000000000004	1.0722547556512534e-19
12604	3.40457e-12	Fe	1	5834.65A	-33.238	1.0599807569596775e-19
12605	2.4618e-11	Fe	9	806.907A	-33.242	1.0502627949672706e-19
12606	2.42535e-11	Fe	8	819.036A	-33.243	1.0478472575692875e-19
12607	3.02444e-11	Mg	6	656.798A	-33.245	1.0430328367414208e-19
12608	2.76706e-10	S	9	71.7890A	-33.248000000000005	1.0358526491978996e-19
12609	4.86519e-12	Cr	10	4082.98A	-33.251999999999995	1.0263558950271026e-19
12610	4.35649e-13	O	1	4.55974m	-33.266999999999996	9.915120145473079e-20
12611	2.66151e-10	Ne	8	74.6360A	-33.274	9.756588338101344e-20
12612	3.67822e-12	Ne	1	5400.56A	-33.279	9.644905594923828e-20
12613	8.04708e-11	Mg	9	246.853A	-33.279	9.644905594923828e-20
12614	1.50274e-10	Si	8	132.188A	-33.282	9.578510531823861e-20
12615	1.73915e-12	O	7	1.14220m	-33.284	9.534501273536073e-20
12616	4.734969999999999e-10	C	5	41.9527A	-33.288000000000004	9.44708844044021e-20
12617	1.33918e-12	Fe	2	1.48333m	-33.289	9.425360739964555e-20
12618	5.81998e-11	P	8	341.315A	-33.29	9.403683011813274e-20
12619	1.12913e-11	Zn	2	1759.27A	-33.29	9.403683011813274e-20
12620	2.95592e-11	Fe	8	672.022A	-33.293	9.338948513295062e-20
12621	6.10669e-13	Na	2	3.25290m	-33.294000000000004	9.31746952774992e-20
12622	7.547960000000001e-12	Cr	11	2631.76A	-33.298	9.232046453659598e-20
12623	5.07148e-11	F	7	391.690A	-33.301	9.168493492896912e-20
12624	3.08366e-11	Fe	9	644.184A	-33.301	9.168493492896912e-20
12625	3.34966e-11	Na	6	593.029A	-33.302	9.147406543019963e-20
12626	7.53487e-11	Fe	9	263.634A	-33.304	9.105378027638824e-20
12627	4.9317e-14	Ni	4	40.2791m	-33.305	9.084436239303777e-20
12628	4.99898e-10	Ar	11	39.7370A	-33.309	9.001149627243746e-20
12629	3.5065e-12	Fe	2	5665.04A	-33.312	8.939186149053868e-20
12630	2.2758700000000004e-10	Be	3	87.2830A	-33.313	8.918626591432632e-20
12631	9.34393e-11	S	10	212.592A	-33.315	8.877649224447519e-20
12632	4.3565100000000004e-13	O	1	4.55972m	-33.316	8.857231197825434e-20
12633	4.6140399999999996e-10	C	5	43.0522A	-33.317	8.836860131361594e-20
12634	1.47126e-11	Cl	7	1350.17A	-33.317	8.836860131361594e-20
12635	2.7035400000000004e-10	Ne	8	73.4756A	-33.32	8.776027614106318e-20
12636	8.26027e-11	Fe	9	240.482A	-33.324	8.695568509317642e-20
12637	3.0351599999999998e-12	Fe	2	6544.77A	-33.325	8.6755692567195e-20
12638	8.18263e-11	Si	10	242.764A	-33.326	8.655616001126074e-20
12639	1.02505e-12	Fe	2	1.93791m	-33.326	8.655616001126074e-20
12640	3.50073e-11	Fe	9	567.437A	-33.33	8.57626083664075e-20
12641	2.1557400000000003e-12	Fe	2	9214.68A	-33.333	8.517222272311871e-20
12642	3.5991e-11	Cl	6	551.928A	-33.333	8.517222272311871e-20
12643	5.55754e-11	Cl	6	357.433A	-33.336	8.458590126601129e-20
12644	6.65533e-12	Ti	3	2984.74A	-33.338	8.419726435174856e-20
12645	3.49056e-12	Fe	7	5690.91A	-33.339	8.400361601742437e-20
12646	4.73653e-10	C	5	41.9388A	-33.344	8.304203457639758e-20
12647	6.5818199999999995e-12	Sc	1	3018.08A	-33.35	8.190265514777856e-20
12648	1.41493e-12	Fe	7	1.40391m	-33.351	8.171428426817567e-20
12649	6.93616e-11	Ca	9	286.390A	-33.352	8.152634662957358e-20
12650	1.7793e-11	Fe	8	1116.42A	-33.357	8.059312225673878e-20
12651	1.54866e-12	Fe	7	1.28269m	-33.358000000000004	8.040776321920623e-20
12652	3.28186e-11	Fe	8	605.280A	-33.361	7.985424007062549e-20
12653	2.55048e-11	Al	6	778.853A	-33.364000000000004	7.930452734859484e-20
12654	6.19206e-12	Si	3	3208.06A	-33.365	7.912213199711092e-20
12655	1.43031e-10	Si	8	138.882A	-33.367	7.875859882232766e-20
12656	3.4255e-12	Fe	2	5798.99A	-33.369	7.83967359307601e-20
12657	3.55125e-11	Fe	9	559.365A	-33.37	7.821642844159962e-20
12658	3.35007e-11	Fe	8	592.956A	-33.374	7.749933591535527e-20
12659	3.2532900000000005e-10	B	4	61.0597A	-33.375	7.732109238895586e-20
12660	4.74163e-10	C	5	41.8938A	-33.375	7.732109238895586e-20
12661	1.69656e-11	Cl	6	1170.86A	-33.376999999999995	7.696583423950542e-20
12662	7.92246e-11	Mg	5	250.736A	-33.379	7.66122083529829e-20
12663	2.92988e-11	Fe	8	677.995A	-33.383	7.590982340491512e-20
12664	5.02513e-12	Mg	6	3953.02A	-33.384	7.573523565584298e-20
12665	4.9058800000000005e-12	Fe	2	4049.11A	-33.394	7.401129122074976e-20
12666	2.94422e-12	Fe	2	6746.93A	-33.396	7.36712402263154e-20
12667	1.73623e-12	Ni	9	1.14411m	-33.398	7.333275162427967e-20
12668	1.7115099999999998e-12	Fe	2	1.16064m	-33.399	7.316409097582768e-20
12669	9.83908e-11	F	8	201.893A	-33.407	7.182869581844655e-20
12670	2.45773e-12	Ne	1	8082.46A	-33.412	7.100647953649684e-20
12671	1.46107e-11	Mn	11	1359.58A	-33.417	7.019367508649814e-20
12672	1.30759e-10	Mg	5	151.916A	-33.418	7.003223411373914e-20
12673	4.7512e-10	C	5	41.8094A	-33.421	6.955013560512631e-20
12674	2.54658e-11	Cl	8	780.043A	-33.423	6.923058175887566e-20
12675	2.68043e-11	Be	3	741.092A	-33.426	6.875400178625696e-20
12676	4.52185e-11	Ti	9	439.300A	-33.427	6.859587197020489e-20
12677	1.41999e-10	Si	8	139.892A	-33.431	6.796698123585373e-20
12678	1.034e-11	Fe	8	1921.12A	-33.431999999999995	6.781066151683791e-20
12679	3.65656e-12	Mn	1	5432.55A	-33.431999999999995	6.781066151683791e-20
12680	7.709969999999999e-12	Ti	3	2576.46A	-33.437	6.703443929320392e-20
12681	1.64096e-11	Ca	7	1210.54A	-33.438	6.688026436113789e-20
12682	8.48975e-11	Fe	9	233.982A	-33.439	6.672644402157686e-20
12683	3.94496e-12	Fe	2	5035.40A	-33.439	6.672644402157686e-20
12684	1.65897e-11	S	8	1197.39A	-33.439	6.672644402157686e-20
12685	2.19512e-11	Fe	8	904.938A	-33.44	6.657297745897963e-20
12686	7.12731e-13	Mg	9	2.78709m	-33.445	6.581092288760055e-20
12687	7.802519999999999e-12	Cl	6	2545.90A	-33.446	6.565956196518056e-20
12688	1.30935e-12	Fe	2	1.51713m	-33.446	6.565956196518056e-20
12689	3.3593099999999997e-12	Fe	2	5913.26A	-33.449	6.520756471990954e-20
12690	1.67457e-11	Fe	8	1186.24A	-33.449	6.520756471990954e-20
12691	2.6086e-10	Na	6	76.1499A	-33.453	6.460973817314826e-20
12692	8.40575e-12	Cu	1	2363.20A	-33.457	6.40173925331133e-20
12693	3.21603e-11	Na	7	617.670A	-33.457	6.40173925331133e-20
12694	1.71871e-11	Na	8	1155.78A	-33.458	6.387015661604093e-20
12695	4.6139e-10	C	5	43.0535A	-33.461	6.343047755054871e-20
12696	9.7667e-12	Fe	8	2033.90A	-33.461999999999996	6.328459150047783e-20
12697	9.58005e-11	Si	7	207.352A	-33.469	6.227274086002612e-20
12698	2.81422e-11	Si	9	705.861A	-33.475	6.141832682427219e-20
12699	1.13573e-11	Zn	2	1749.05A	-33.477	6.11361352455478e-20
12700	2.27306e-12	Fe	2	8739.07A	-33.477	6.11361352455478e-20
12701	1.1135e-11	Fe	8	1783.97A	-33.478	6.099552603634661e-20
12702	6.67628e-13	Ni	11	2.97538m	-33.479	6.085524021935357e-20
12703	3.98989e-11	Fe	8	497.870A	-33.48	6.071527705078618e-20
12704	1.67909e-12	C	3	1.18305m	-33.481	6.057563578857272e-20
12705	1.04648e-10	F	8	189.821A	-33.482	6.043631569235107e-20
12706	4.03264e-11	Fe	8	492.592A	-33.491	5.919676597565642e-20
12707	1.74581e-11	S	8	1137.83A	-33.491	5.919676597565642e-20
12708	2.99646e-11	Ar	10	662.932A	-33.498000000000005	5.825027514518807e-20
12709	6.831469999999999e-12	Fe	2	2907.79A	-33.5	5.798263944173783e-20
12710	9.60379e-13	N	1	2.06840m	-33.5	5.798263944173783e-20
12711	7.40138e-11	Fe	8	268.388A	-33.503	5.758348975939443e-20
12712	1.68599e-11	Fe	8	1178.21A	-33.504	5.745105140807348e-20
12713	3.02517e-12	Fe	2	6566.40A	-33.505	5.731891765650707e-20
12714	4.73653e-10	C	5	41.9388A	-33.512	5.640245154421117e-20
12715	1.86918e-11	Fe	8	1062.74A	-33.514	5.614330581901448e-20
12716	1.61282e-11	Si	2	1231.66A	-33.516	5.588535076027112e-20
12717	5.03383e-12	Ni	1	3946.19A	-33.516999999999996	5.575681802026857e-20
12718	2.16324e-11	Cl	8	918.274A	-33.518	5.562858089736383e-20
12719	5.45354e-12	Fe	2	3642.49A	-33.522	5.511857500215995e-20
12720	4.00992e-11	Cl	8	495.383A	-33.523	5.499180579746256e-20
12721	4.93039e-13	Na	2	4.02898m	-33.523	5.499180579746256e-20
12722	2.47473e-11	Al	6	802.691A	-33.523	5.499180579746256e-20
12723	2.04552e-12	Fe	2	9711.19A	-33.525	5.473914140073794e-20
12724	2.28328e-10	Fe	10	86.9996A	-33.537	5.3247347829502504e-20
12725	1.32751e-12	Fe	2	1.49637m	-33.538000000000004	5.3124882327875754e-20
12726	1.92659e-12	V	11	1.03107m	-33.542	5.263783047912882e-20
12727	1.3726200000000002e-10	F	6	144.719A	-33.542	5.263783047912882e-20
12728	2.45922e-12	Fe	2	8077.54A	-33.544000000000004	5.239598161655586e-20
12729	1.68477e-13	Mg	3	11.7906m	-33.546	5.2155243948571277e-20
12730	1.20847e-12	Fe	2	1.64377m	-33.548	5.1915612369698003e-20
12731	4.088819999999999e-14	S	2	48.5823m	-33.553000000000004	5.132133926907472e-20
12732	1.29065e-11	Fe	7	1539.10A	-33.553000000000004	5.132133926907472e-20
12733	4.06178e-11	Fe	8	489.058A	-33.558	5.0733868756383017e-20
12734	3.98244e-12	Si	3	4988.01A	-33.559	5.061718409620865e-20
12735	4.86516e-10	Ar	11	40.8300A	-33.56	5.0500767803304746e-20
12736	8.50795e-11	C	5	233.481A	-33.562	5.026873785182166e-20
12737	3.01689e-12	Fe	2	6584.41A	-33.563	5.015312296304112e-20
12738	2.56258e-10	Be	3	77.5174A	-33.564	5.0037773981126755e-20
12739	5.623170000000001e-13	O	7	3.53261m	-33.564	5.0037773981126755e-20
12740	8.0861e-12	Si	2	2456.62A	-33.565	4.992269029450893e-20
12741	4.59077e-12	Fe	2	4327.04A	-33.566	4.980787129302457e-20
12742	1.40164e-11	F	8	1417.23A	-33.571	4.923772530499447e-20
12743	2.69694e-13	Na	2	7.36556m	-33.577	4.856215838746075e-20
12744	2.6647900000000004e-10	Ne	8	74.5442A	-33.583	4.789586059552614e-20
12745	7.73255e-11	Fe	7	256.894A	-33.588	4.7347601212964423e-20
12746	6.56698e-13	Fe	8	3.02490m	-33.593	4.680561770365833e-20
12747	3.25582e-11	Fe	8	610.122A	-33.595	4.659056542470654e-20
12748	7.78525e-11	S	10	255.155A	-33.596	4.648341009775881e-20
12749	3.87314e-12	V	8	5128.78A	-33.596	4.648341009775881e-20
12750	3.3458699999999998e-12	Fe	1	5937.00A	-33.6	4.6057247632409956e-20
12751	1.43091e-12	Fe	2	1.38824m	-33.603	4.574019176984337e-20
12752	1.4189e-10	Si	8	139.999A	-33.605	4.5530034678400303e-20
12753	7.03898e-11	S	10	282.207A	-33.608000000000004	4.5216608124280246e-20
12754	3.3473300000000004e-12	Fe	1	5934.42A	-33.608000000000004	4.5216608124280246e-20
12755	7.09007e-11	P	9	280.173A	-33.609	4.5112612811434025e-20
12756	7.6024e-12	Zn	2	2612.92A	-33.61	4.50088566811701e-20
12757	3.1015799999999998e-12	Fe	2	6404.61A	-33.611999999999995	4.4802059769235667e-20
12758	2.50147e-11	Al	6	794.111A	-33.613	4.469901789114778e-20
12759	5.888e-10	C	5	33.7372A	-33.613	4.469901789114778e-20
12760	1.13159e-11	Al	4	1755.44A	-33.617	4.42892148318828e-20
12761	1.06932e-10	P	10	185.768A	-33.619	4.4085724373901486e-20
12762	6.36569e-11	P	10	312.055A	-33.619	4.4085724373901486e-20
12763	4.081419999999999e-12	V	1	4867.05A	-33.619	4.4085724373901486e-20
12764	5.67889e-11	Si	9	349.795A	-33.626	4.338084238944358e-20
12765	5.20576e-12	Fe	11	3815.86A	-33.626999999999995	4.3281069220624215e-20
12766	2.38042e-12	Cr	11	8344.95A	-33.628	4.3181525523724654e-20
12767	1.34599e-13	Sc	7	14.7583m	-33.631	4.288426599290911e-20
12768	6.53191e-11	Ni	11	304.114A	-33.633	4.268723068848535e-20
12769	3.42106e-11	K	8	580.653A	-33.634	4.258905278231012e-20
12770	8.56083e-12	Cl	6	2320.39A	-33.634	4.258905278231012e-20
12771	9.56768e-11	S	10	207.620A	-33.638000000000005	4.2198593999436593e-20
12772	3.1793e-12	Fe	2	6248.06A	-33.639	4.2101539926460126e-20
12773	6.7005e-11	F	8	296.462A	-33.639	4.2101539926460126e-20
12774	7.52805e-11	Fe	7	263.872A	-33.639	4.2101539926460126e-20
12775	1.6975e-11	Cl	7	1170.22A	-33.645	4.1523885142950944e-20
12776	1.26538e-12	B	2	1.56985m	-33.646	4.142838285728275e-20
12777	4.6131300000000006e-10	C	5	43.0607A	-33.646	4.142838285728275e-20
12778	5.20591e-13	N	6	3.81575m	-33.654	4.067222965278148e-20
12779	8.79076e-12	Cl	6	2259.70A	-33.655	4.057868612038584e-20
12780	1.33844e-11	Fe	8	1484.14A	-33.661	4.0021925674404463e-20
12781	1.3029e-12	Fe	2	1.52464m	-33.661	4.0021925674404463e-20
12782	6.260600000000001e-13	Zn	2	3.17293m	-33.664	3.9746416675960875e-20
12783	3.31873e-11	Si	10	598.556A	-33.666	3.956379847956295e-20
12784	8.02743e-13	Ni	11	2.47457m	-33.666	3.956379847956295e-20
12785	1.29161e-11	B	2	1537.96A	-33.667	3.947280426812215e-20
12786	7.01943e-12	Fe	2	2829.92A	-33.669000000000004	3.9291443206545046e-20
12787	3.3266300000000003e-13	O	1	5.97135m	-33.671	3.911091542335521e-20
12788	8.58325e-11	Fe	9	231.433A	-33.675	3.875234439545978e-20
12789	2.34647e-12	Fe	2	8465.69A	-33.676	3.866321647662336e-20
12790	4.32861e-12	V	1	4589.11A	-33.68	3.8308749977343026e-20
12791	7.72742e-11	Fe	9	257.064A	-33.685	3.787023334254115e-20
12792	1.08425e-12	Fe	2	1.83209m	-33.686	3.7783134222828506e-20
12793	9.934940000000001e-13	O	7	1.99945m	-33.687	3.7696235425532297e-20
12794	4.50577e-12	Si	2	4408.68A	-33.696999999999996	3.683816434774333e-20
12795	4.6139099999999995e-10	C	5	43.0534A	-33.699	3.666890835702939e-20
12796	6.67025e-12	Sc	1	2978.07A	-33.701	3.650043002695353e-20
12797	1.45823e-12	Si	2	1.36223m	-33.704	3.624916283403287e-20
12798	7.61094e-11	Fe	9	260.999A	-33.707	3.59996253523017e-20
12799	4.00189e-11	Fe	8	496.377A	-33.708	3.5916828511579604e-20
12800	9.97037e-12	Co	8	1992.35A	-33.708	3.5916828511579604e-20
12801	4.9703e-12	Cr	11	3996.63A	-33.708	3.5916828511579604e-20
12802	2.9444e-12	Fe	2	6746.53A	-33.709	3.5834222098306275e-20
12803	1.53488e-11	Fe	8	1294.20A	-33.723	3.4697483754137816e-20
12804	3.46784e-10	S	9	57.2820A	-33.729	3.422141642972831e-20
12805	1.33555e-11	Ca	7	1487.36A	-33.731	3.406418330359392e-20
12806	3.60959e-11	Cl	6	550.324A	-33.733000000000004	3.390767259805263e-20
12807	5.39632e-12	Fe	11	3681.11A	-33.734	3.382968711515153e-20
12808	2.72333e-11	Fe	8	729.417A	-33.736	3.367425382172935e-20
12809	3.34931e-12	Fe	2	5930.91A	-33.74	3.3365526406996426e-20
12810	1.8965e-11	Mg	9	1047.43A	-33.74	3.3365526406996426e-20
12811	1.25146e-11	Cr	11	1587.30A	-33.741	3.32887878257336e-20
12812	7.69702e-11	Si	9	258.080A	-33.744	3.305962942221543e-20
12813	3.96389e-11	Fe	8	501.136A	-33.75	3.2606034301701055e-20
12814	6.563830000000001e-18	O	1	30.2635c	-33.75	3.2606034301701055e-20
12815	4.76876e-14	Fe	6	41.6554m	-33.753	3.238157594038276e-20
12816	2.92882e-14	C	5	67.8241m	-33.754	3.2307100382394913e-20
12817	3.0693400000000003e-12	Fe	2	6471.90A	-33.757	3.2084699867702466e-20
12818	1.47652e-11	Fe	8	1345.35A	-33.760999999999996	3.1790545571216514e-20
12819	6.25077e-12	Cr	11	3177.92A	-33.768	3.128224990028212e-20
12820	5.46149e-12	Fe	11	3637.19A	-33.769	3.1210302722024697e-20
12821	7.32623e-11	F	8	271.142A	-33.77	3.113852101768491e-20
12822	4.61653e-10	C	5	43.0289A	-33.774	3.085304134103722e-20
12823	3.24916e-12	Fe	2	6113.72A	-33.775	3.0782081315072874e-20
12824	7.05792e-12	Mg	9	2814.49A	-33.775	3.0782081315072874e-20
12825	6.78516e-11	Si	9	292.763A	-33.775999999999996	3.0711284492639397e-20
12826	2.59727e-12	Fe	2	7648.21A	-33.783	3.02202450129465e-20
12827	6.537180000000001e-14	Fe	10	30.3869m	-33.784	3.0150740378150087e-20
12828	3.3824599999999997e-12	Fe	1	5872.78A	-33.788000000000004	2.987431672883901e-20
12829	2.9862e-12	Ne	1	6652.09A	-33.791	2.966866337902047e-20
12830	5.71504e-13	N	1	3.47582m	-33.793	2.953234825305567e-20
12831	4.08795e-10	B	4	48.5927A	-33.793	2.953234825305567e-20
12832	4.3566499999999994e-13	O	1	4.55957m	-33.794000000000004	2.946442573690319e-20
12833	1.4002600000000001e-12	Fe	2	1.41863m	-33.796	2.932904899766551e-20
12834	2.4102200000000002e-12	Fe	7	8241.76A	-33.799	2.912714924450551e-20
12835	9.32235e-12	Al	4	2130.84A	-33.799	2.912714924450551e-20
12836	4.6139099999999995e-10	C	5	43.0534A	-33.8	2.906015866021234e-20
12837	2.57669e-11	Fe	8	770.928A	-33.802	2.892663935947009e-20
12838	6.63964e-12	Fe	2	2991.80A	-33.803000000000004	2.8860109935114974e-20
12839	3.88848e-11	B	3	510.855A	-33.804	2.879373352419027e-20
12840	3.36596e-13	Cl	7	5.90158m	-33.805	2.872750977477438e-20
12841	4.5261e-12	Fe	2	4388.87A	-33.806999999999995	2.859551885682967e-20
12842	4.64024e-12	Mg	6	4280.91A	-33.806999999999995	2.859551885682967e-20
12843	1.30772e-11	F	6	1519.02A	-33.808	2.8529750988497676e-20
12844	3.32408e-13	O	1	5.97592m	-33.81	2.839866868964051e-20
12845	4.14732e-11	Ti	8	478.971A	-33.817	2.794460537943738e-20
12846	1.46923e-11	Fe	8	1352.03A	-33.818000000000005	2.788033457056043e-20
12847	3.98993e-11	Fe	8	497.865A	-33.823	2.756119101979864e-20
12848	2.5626099999999996e-10	Be	3	77.5165A	-33.823	2.756119101979864e-20
12849	1.36956e-11	Mn	11	1450.43A	-33.824	2.7497802039478835e-20
12850	3.44009e-12	Fe	7	5774.41A	-33.826	2.737146111535694e-20
12851	8.07546e-11	Mg	6	245.985A	-33.83	2.712051805148602e-20
12852	3.691e-13	N	1	5.38186m	-33.830999999999996	2.7058142590868455e-20
12853	7.744960000000001e-12	Si	1	2564.82A	-33.833	2.6933821718420392e-20
12854	2.01064e-12	Fe	7	9879.69A	-33.839	2.6564275830526376e-20
12855	8.55467e-12	Cl	6	2322.06A	-33.842	2.6381408641976065e-20
12856	2.43799e-11	Ar	10	814.787A	-33.845	2.6199800302297134e-20
12857	4.9042e-10	Ar	11	40.5050A	-33.846	2.6139542433740146e-20
12858	4.13518e-11	Ti	8	480.378A	-33.847	2.6079423154434597e-20
12859	3.3332e-11	Sc	10	595.958A	-33.847	2.6079423154434597e-20
12860	2.12947e-11	Fe	8	932.838A	-33.85	2.589989366822948e-20
12861	2.3990900000000004e-10	F	6	82.8000A	-33.85	2.589989366822948e-20
12862	2.87e-13	Ti	8	6.92140m	-33.851	2.584032556579004e-20
12863	3.46751e-12	Fe	2	5728.75A	-33.856	2.5544533805004405e-20
12864	1.33507e-11	Fe	7	1487.90A	-33.857	2.5485783007570403e-20
12865	8.7999e-12	Cl	6	2257.35A	-33.858000000000004	2.5427167333220457e-20
12866	1.34313e-12	Mg	1	1.47896m	-33.86	2.5310340111391693e-20
12867	3.52681e-11	Mg	6	563.242A	-33.86	2.5310340111391693e-20
12868	1.68968e-12	C	1	1.17564m	-33.871	2.4677319335709477e-20
12869	4.3515e-13	Ni	9	4.56497m	-33.874	2.4507441864301292e-20
12870	4.74246e-10	C	5	41.8864A	-33.876	2.4394840397153374e-20
12871	2.49924e-12	F	7	7948.20A	-33.876999999999995	2.4338733821181054e-20
12872	1.3711600000000003e-09	F	8	14.4874A	-33.879	2.4226907497080312e-20
12873	7.97638e-12	Fe	8	2490.41A	-33.879	2.4226907497080312e-20
12874	1.58125e-11	Fe	8	1256.25A	-33.881	2.411559496826793e-20
12875	1.45898e-11	Cl	7	1361.53A	-33.883	2.4004793874068986e-20
12876	3.88913e-11	B	3	510.769A	-33.883	2.4004793874068986e-20
12877	1.17711e-12	Ti	3	1.68756m	-33.884	2.3949584380205994e-20
12878	2.3839900000000002e-12	Fe	7	8332.43A	-33.888000000000005	2.3730013270812687e-20
12879	4.54783e-10	C	5	43.6790A	-33.889	2.3675435754799978e-20
12880	2.99411e-11	Fe	9	663.450A	-33.891	2.3566657008486193e-20
12881	4.62131e-10	C	5	42.9845A	-33.895	2.3350596598338883e-20
12882	4.97645e-11	Fe	9	399.169A	-33.896	2.3296891716457525e-20
12883	7.42732e-11	Fe	9	267.451A	-33.902	2.2977246378913723e-20
12884	6.04737e-11	Fe	8	328.481A	-33.904	2.2871675521391346e-20
12885	1.15176e-11	Ti	9	1724.70A	-33.904	2.2871675521391346e-20
12886	3.32229e-13	O	1	5.97914m	-33.906	2.2766589717899505e-20
12887	3.61021e-11	Cl	6	550.231A	-33.912	2.2454220396546714e-20
12888	3.39437e-11	Fe	9	585.217A	-33.913000000000004	2.240257712272009e-20
12889	1.3511e-12	Fe	2	1.47024m	-33.913000000000004	2.240257712272009e-20
12890	2.55342e-11	Cl	8	777.956A	-33.917	2.2197189061115077e-20
12891	3.55671e-14	Fe	7	55.8507m	-33.918	2.2146136942955916e-20
12892	2.68377e-11	Cl	6	740.171A	-33.919000000000004	2.209520224140988e-20
12893	1.9418900000000003e-12	Fe	7	1.02295m	-33.92	2.204438468642698e-20
12894	4.5269e-11	Fe	8	438.809A	-33.92	2.204438468642698e-20
12895	3.0069e-12	Fe	2	6606.30A	-33.921	2.1993684008577235e-20
12896	2.05431e-12	Fe	2	9669.66A	-33.922	2.194309993905069e-20
12897	3.5165e-12	Fe	2	5648.93A	-33.926	2.1741924389585724e-20
12898	1.72172e-12	S	1	1.15376m	-33.927	2.169191935111492e-20
12899	3.8481e-11	Ti	9	516.214A	-33.927	2.169191935111492e-20
12900	6.789269999999999e-12	Mn	11	2925.86A	-33.927	2.169191935111492e-20
12901	8.81908e-11	Cl	7	225.244A	-33.929	2.159225403485209e-20
12902	2.87639e-11	Fe	8	690.604A	-33.93	2.154259322864483e-20
12903	6.4373e-11	Fe	9	308.584A	-33.935	2.129599720311234e-20
12904	5.0567800000000005e-18	O	1	39.2828c	-33.936	2.124701776871021e-20
12905	1.16635e-11	S	8	1703.13A	-33.937	2.1198150983881214e-20
12906	2.93094e-11	Ar	10	677.751A	-33.942	2.0955497756120685e-20
12907	5.74476e-10	C	5	34.5784A	-33.942	2.0955497756120685e-20
12908	5.10953e-12	Zn	2	3887.72A	-33.945	2.0811241124252312e-20
12909	3.328e-12	Fe	1	5968.88A	-33.946	2.076337659789319e-20
12910	1.1377e-11	K	8	1746.02A	-33.951	2.0525700191374654e-20
12911	1.31159e-11	Fe	7	1514.54A	-33.953	2.043139316542749e-20
12912	1.19353e-11	Mg	6	1664.34A	-33.955999999999996	2.0290744444184148e-20
12913	3.52105e-10	Ar	10	56.4163A	-33.958	2.0197516941836188e-20
12914	1.27041e-12	Fe	2	1.56363m	-33.958	2.0197516941836188e-20
12915	6.79204e-11	Ne	8	292.467A	-33.963	1.9966317877237998e-20
12916	3.98145e-12	Si	3	4989.26A	-33.964	1.9920396620421842e-20
12917	1.0103700000000001e-10	F	8	196.606A	-33.965	1.987458097956523e-20
12918	7.07067e-11	Sc	10	280.941A	-33.968	1.9737765326447668e-20
12919	6.402069999999999e-13	Cr	10	3.10282m	-33.973	1.9511828995072467e-20
12920	9.516540000000002e-13	N	1	2.08736m	-33.973	1.9511828995072467e-20
12921	2.35817e-11	K	8	842.368A	-33.975	1.9422180284131628e-20
12922	3.00729e-11	Mg	6	660.542A	-33.978	1.9288478935495766e-20
12923	8.919330000000001e-12	Cl	6	2227.12A	-33.978	1.9288478935495766e-20
12924	2.4975700000000002e-12	Fe	2	7953.51A	-33.98	1.9199856424863507e-20
12925	1.11604e-11	Fe	8	1779.90A	-33.982	1.9111641097680545e-20
12926	6.0476900000000005e-12	Ti	9	3284.64A	-33.983000000000004	1.9067685542909402e-20
12927	3.25916e-12	Fe	2	6094.96A	-33.984	1.9023831083109192e-20
12928	6.963889999999999e-12	Fe	2	2852.49A	-33.992	1.867660703420228e-20
12929	1.51452e-11	Fe	8	1311.60A	-33.995	1.8548038175717578e-20
12930	3.05607e-16	Ti	12	6500.00m	-33.995	1.8548038175717578e-20
12931	6.12588e-13	Be	3	3.24271m	-33.998000000000005	1.8420354379028964e-20
12932	4.99647e-10	Ar	11	39.7570A	-34.0	1.8335720538420545e-20
12933	4.0539699999999994e-16	Ti	12	4900.00m	-34.001999999999995	1.825147555498767e-20
12934	3.20104e-13	V	9	6.20563m	-34.005	1.812583328102032e-20
12935	6.64123e-11	Ne	8	299.108A	-34.013000000000005	1.7794999539164763e-20
12936	8.5277e-11	Fe	9	232.940A	-34.013000000000005	1.7794999539164763e-20
12937	3.3238400000000003e-13	O	1	5.97636m	-34.014	1.7754072175947085e-20
12938	3.3225e-13	O	1	5.97877m	-34.014	1.7754072175947085e-20
12939	4.35667e-13	O	1	4.55955m	-34.015	1.7713238943052723e-20
12940	5.81319e-11	Ne	3	341.714A	-34.018	1.759130186386031e-20
12941	6.8031699999999996e-12	Zn	2	2919.88A	-34.018	1.759130186386031e-20
12942	8.54488e-11	Al	6	232.472A	-34.021	1.7470204193616755e-20
12943	2.6453900000000003e-12	Fe	2	7509.07A	-34.021	1.7470204193616755e-20
12944	2.7002699999999997e-10	Ne	8	73.5648A	-34.021	1.7470204193616755e-20
12945	3.53611e-11	F	6	561.760A	-34.023	1.7389935896563385e-20
12946	2.75439e-11	Cl	6	721.194A	-34.031	1.7072533795700667e-20
12947	7.0854e-11	S	10	280.358A	-34.035	1.6916011865041682e-20
12948	2.87937e-10	Mg	9	68.9890A	-34.036	1.6877106117374968e-20
12949	1.63659e-11	Fe	8	1213.77A	-34.038000000000004	1.6799562858451545e-20
12950	2.85889e-11	Fe	8	694.832A	-34.038000000000004	1.6799562858451545e-20
12951	4.32568e-11	Si	8	459.222A	-34.039	1.676092493606819e-20
12952	3.2153e-11	Na	7	617.811A	-34.05	1.6341728131225607e-20
12953	1.22168e-12	Fe	2	1.62600m	-34.051	1.6304143199494422e-20
12954	7.331560000000001e-12	Sc	1	2709.44A	-34.053000000000004	1.6229232466051714e-20
12955	4.50036e-12	Fe	7	4413.97A	-34.056	1.6117511215590266e-20
12956	4.71467e-10	Ar	10	42.1333A	-34.058	1.6043457978222452e-20
12957	8.18299e-11	Fe	9	242.753A	-34.061	1.593301559033958e-20
12958	1.75457e-11	S	8	1132.16A	-34.061	1.593301559033958e-20
12959	9.55513e-11	P	10	207.893A	-34.062	1.5896370671367624e-20
12960	1.48649e-12	Fe	2	1.33633m	-34.066	1.5750631869047356e-20
12961	1.72093e-11	Fe	8	1154.28A	-34.067	1.5714406420994172e-20
12962	3.97585e-10	B	4	49.9628A	-34.068000000000005	1.5678264289159256e-20
12963	1.12105e-11	B	4	1771.95A	-34.068000000000005	1.5678264289159256e-20
12964	1.69036e-11	Na	8	1175.16A	-34.073	1.5498796681897917e-20
12965	2.33228e-11	Fe	8	851.718A	-34.077	1.5356702859822564e-20
12966	7.10048e-12	Fe	2	2797.62A	-34.077	1.5356702859822564e-20
12967	1.19577e-13	Mg	3	16.6123m	-34.080999999999996	1.5215911761738393e-20
12968	4.50692e-12	Fe	7	4407.54A	-34.086	1.5041736660093315e-20
12969	2.34974e-11	Fe	8	845.389A	-34.086	1.5041736660093315e-20
12970	3.74881e-12	Fe	2	5298.88A	-34.086999999999996	1.500714162577722e-20
12971	7.08558e-13	Si	10	2.80350m	-34.086999999999996	1.500714162577722e-20
12972	7.50185e-12	Fe	11	2647.94A	-34.088	1.4972626157831865e-20
12973	4.3139e-11	Cl	8	460.475A	-34.092	1.4835356296116948e-20
12974	2.62713e-12	Fe	2	7561.29A	-34.094	1.476719402549481e-20
12975	4.5076699999999996e-10	C	5	44.0681A	-34.094	1.476719402549481e-20
12976	2.64162e-11	Ar	10	751.981A	-34.095	1.4733230421716282e-20
12977	4.68022e-12	Fe	2	4244.34A	-34.096	1.4699344932058795e-20
12978	2.49867e-10	Fe	10	79.5001A	-34.098	1.4631807576889954e-20
12979	2.59821e-11	Cl	8	764.544A	-34.101	1.4531082922016428e-20
12980	3.39086e-12	Fe	2	5858.24A	-34.103	1.4464318660559326e-20
12981	2.90216e-11	Sc	10	684.472A	-34.105	1.439786115301969e-20
12982	5.76173e-13	Mg	1	3.44765m	-34.105	1.439786115301969e-20
12983	1.72399e-11	Fe	8	1152.24A	-34.111999999999995	1.4167655273778246e-20
12984	1.25025e-12	Si	1	1.58884m	-34.115	1.407012582088442e-20
12985	6.79403e-11	Ne	8	292.381A	-34.117	1.4005479464926103e-20
12986	1.20287e-11	Fe	8	1651.42A	-34.132	1.3530005747765624e-20
12987	2.05182e-11	Cl	8	968.139A	-34.135999999999996	1.3405961909469006e-20
12988	1.19264e-11	Mg	6	1665.59A	-34.137	1.3375129052679799e-20
12989	5.12124e-12	Li	2	3878.84A	-34.141	1.3252505132458553e-20
12990	9.34673e-11	S	10	212.529A	-34.141999999999996	1.3222025216462684e-20
12991	6.60589e-11	Fe	8	300.708A	-34.145	1.3131005435095144e-20
12992	4.05322e-11	Fe	8	490.091A	-34.147	1.307067394536619e-20
12993	2.13705e-11	Fe	9	929.526A	-34.147	1.307067394536619e-20
12994	7.02938e-11	Ne	8	282.592A	-34.150999999999996	1.2950841286346473e-20
12995	4.91779e-13	Si	10	4.03931m	-34.154	1.2861688322022878e-20
12996	1.34313e-12	Mg	1	1.47897m	-34.154	1.2861688322022878e-20
12997	1.7759700000000002e-12	Fe	2	1.11851m	-34.155	1.2832107259748082e-20
12998	1.00828e-12	Fe	2	1.97014m	-34.155	1.2832107259748082e-20
12999	1.2468200000000001e-12	Fe	2	1.59321m	-34.155	1.2832107259748082e-20
13000	2.10388e-14	Mg	1	94.4181m	-34.157	1.2773149082389238e-20
13001	6.55895e-12	Fe	2	3028.60A	-34.159	1.271446179324886e-20
13002	2.86722e-11	Be	3	692.813A	-34.164	1.25689205526135e-20
13003	2.42067e-12	Fe	2	8206.20A	-34.164	1.25689205526135e-20
13004	1.22464e-13	S	2	16.2207m	-34.171	1.236795741120111e-20
13005	7.3839e-11	Fe	8	269.024A	-34.173	1.2311131808682484e-20
13006	9.70942e-13	N	1	2.04590m	-34.173	1.2311131808682484e-20
13007	1.87061e-11	Mg	9	1061.92A	-34.174	1.2282816991250444e-20
13008	1.1121899999999998e-10	P	9	178.607A	-34.178000000000004	1.2170207448202473e-20
13009	2.55505e-11	Cl	8	777.460A	-34.181	1.208642832942205e-20
13010	2.4759900000000002e-12	F	7	8022.83A	-34.181999999999995	1.2058630315651161e-20
13011	7.99938e-11	Fe	9	248.325A	-34.181999999999995	1.2058630315651161e-20
13012	5.5108699999999995e-12	Fe	2	3604.60A	-34.183	1.2030896235537608e-20
13013	1.15739e-11	Al	4	1716.32A	-34.184	1.200322594203845e-20
13014	1.7565e-13	Mg	5	11.3091m	-34.186	1.1948076128399394e-20
13015	2.10504e-12	Fe	2	9436.63A	-34.191	1.1811307631925847e-20
13016	3.91675e-11	Ti	9	507.166A	-34.195	1.1703020912667935e-20
13017	2.44849e-11	Cl	8	811.293A	-34.196999999999996	1.1649250415848e-20
13018	8.551689999999999e-12	Cl	6	2322.87A	-34.203	1.1489416708131535e-20
13019	2.2832699999999997e-15	V	13	870.000m	-34.205999999999996	1.1410324119841227e-20
13020	2.406e-12	Fe	2	8256.21A	-34.207	1.1384081102601486e-20
13021	9.61213e-11	Si	10	206.660A	-34.207	1.1384081102601486e-20
13022	5.6354899999999996e-14	Si	2	35.2488m	-34.207	1.1384081102601486e-20
13023	1.34643e-12	Fe	2	1.47534m	-34.209	1.13317760010986e-20
13024	2.09091e-12	Fe	2	9500.39A	-34.21	1.1305713639519013e-20
13025	4.99176e-11	Sc	10	397.945A	-34.21	1.1305713639519013e-20
13026	4.6172199999999995e-10	C	5	43.0225A	-34.22	1.1048364178005816e-20
13027	4.78293e-13	Fe	2	4.15320m	-34.225	1.092189459906445e-20
13028	1.24836e-12	Fe	2	1.59124m	-34.225	1.092189459906445e-20
13029	8.63546e-12	Ca	7	2300.34A	-34.232	1.0747265581432017e-20
13030	7.35476e-11	Fe	8	270.090A	-34.238	1.0599807569596774e-20
13031	6.386180000000001e-14	Ne	3	31.1054m	-34.245	1.0430328367414209e-20
13032	6.21204e-11	Mg	6	319.773A	-34.25	1.031093338589531e-20
13033	2.46069e-12	Fe	7	8072.72A	-34.25	1.031093338589531e-20
13034	6.22039e-12	Fe	9	3193.44A	-34.251	1.0287218897177904e-20
13035	4.5188e-12	Ti	4	4395.96A	-34.251	1.0287218897177904e-20
13036	2.55613e-11	Ar	10	777.131A	-34.251	1.0287218897177904e-20
13037	1.0357e-12	Fe	9	1.91798m	-34.251999999999995	1.0263558950271027e-20
13038	1.98726e-11	Si	8	999.592A	-34.251999999999995	1.0263558950271027e-20
13039	3.53062e-10	Ar	10	56.2633A	-34.253	1.023995341973183e-20
13040	8.1118e-11	Si	10	244.884A	-34.254	1.0216402180406473e-20
13041	3.32646e-13	O	1	5.97166m	-34.257	1.0146072962484285e-20
13042	2.70476e-11	Cl	8	734.425A	-34.257	1.0146072962484285e-20
13043	1.30808e-10	Cl	10	151.860A	-34.257	1.0146072962484285e-20
13044	3.3221999999999997e-13	O	1	5.97931m	-34.258	1.0122737642218744e-20
13045	1.06457e-12	Fe	2	1.86596m	-34.260999999999996	1.005305320644228e-20
13046	2.7539599999999995e-14	N	5	72.1304m	-34.262	1.0029931825678877e-20
13047	6.96509e-11	F	8	285.200A	-34.262	1.0029931825678877e-20
13048	8.15842e-12	Sc	1	2434.84A	-34.265	9.960886260649566e-21
13049	1.0113e-11	Fe	8	1964.25A	-34.265	9.960886260649566e-21
13050	3.72162e-13	Si	8	5.33758m	-34.266	9.937976857979319e-21
13051	5.71407e-13	N	1	3.47641m	-34.266	9.937976857979319e-21
13052	4.41111e-14	Fe	7	45.0328m	-34.269	9.869564306495107e-21
13053	1.71527e-12	Fe	2	1.15810m	-34.27	9.846864938490852e-21
13054	4.48161e-10	C	5	44.3244A	-34.271	9.82421777758444e-21
13055	9.670870000000002e-13	N	1	2.05405m	-34.272	9.80162270370271e-21
13056	6.614489999999999e-12	Fe	2	3003.17A	-34.272	9.80162270370271e-21
13057	3.31074e-12	Fe	1	6000.00A	-34.275	9.734148807614143e-21
13058	6.67025e-12	V	8	2978.07A	-34.275999999999996	9.711760886614913e-21
13059	4.51229e-12	V	9	4402.30A	-34.275999999999996	9.711760886614913e-21
13060	7.25993e-11	S	10	273.618A	-34.277	9.689424456404971e-21
13061	2.60504e-10	S	9	76.2540A	-34.28	9.622722927618055e-21
13062	1.02852e-11	Si	9	1931.36A	-34.293	9.338948513295061e-21
13063	4.82035e-12	Fe	2	4120.96A	-34.294000000000004	9.31746952774992e-21
13064	1.49966e-13	B	1	13.2460m	-34.298	9.232046453659598e-21
13065	4.22695e-12	Ti	9	4699.48A	-34.3	9.189629053213816e-21
13066	9.56343e-12	B	3	2077.13A	-34.301	9.168493492896913e-21
13067	5.800790000000001e-10	C	5	34.2444A	-34.306	9.063542615745344e-21
13068	2.95466e-11	Cl	6	672.310A	-34.306	9.063542615745344e-21
13069	8.754989999999999e-12	Sc	1	2268.93A	-34.306999999999995	9.04269704618761e-21
13070	2.53007e-11	Fe	8	785.134A	-34.306999999999995	9.04269704618761e-21
13071	2.59111e-10	S	9	76.6640A	-34.308	9.021899420109293e-21
13072	3.98065e-12	Si	3	4990.25A	-34.314	8.898114319481906e-21
13073	6.65093e-11	Ne	8	298.672A	-34.316	8.857231197825433e-21
13074	1.21471e-11	Mg	9	1635.33A	-34.319	8.796258447135007e-21
13075	6.12995e-12	Mn	11	3240.56A	-34.325	8.6755692567195e-21
13076	3.4397e-12	Fe	1	5775.05A	-34.33	8.57626083664075e-21
13077	9.563889999999999e-12	B	3	2077.03A	-34.330999999999996	8.556535984075387e-21
13078	8.567989999999999e-12	Sc	1	2318.45A	-34.330999999999996	8.556535984075387e-21
13079	8.48512e-12	Mn	11	2341.09A	-34.332	8.536856497411895e-21
13080	1.69356e-12	Zn	2	1.17294m	-34.333	8.517222272311872e-21
13081	6.83534e-11	Fe	9	290.614A	-34.333	8.517222272311872e-21
13082	2.31285e-14	V	4	85.8872m	-34.334	8.497633204676333e-21
13083	1.74698e-11	Fe	8	1137.08A	-34.336	8.45859012660113e-21
13084	4.25454e-11	Si	8	466.900A	-34.336999999999996	8.439135909158812e-21
13085	5.57109e-11	Sc	10	356.563A	-34.338	8.419726435174856e-21
13086	8.75448e-12	Zn	2	2269.06A	-34.346	8.266049108523984e-21
13087	4.51728e-11	Ti	9	439.744A	-34.346	8.266049108523984e-21
13088	4.98852e-11	V	8	398.203A	-34.347	8.24703772313465e-21
13089	4.56922e-12	Zn	2	4347.45A	-34.351	8.171428426817568e-21
13090	4.35349e-14	V	4	45.6288m	-34.357	8.059312225673878e-21
13091	1.93557e-12	Fe	1	1.02629m	-34.358000000000004	8.040776321920624e-21
13092	5.04695e-14	Fe	7	39.3593m	-34.358000000000004	8.040776321920624e-21
13093	6.871350000000001e-13	O	7	2.89091m	-34.363	7.948734316478953e-21
13094	2.84139e-14	N	5	69.9110m	-34.364000000000004	7.930452734859485e-21
13095	7.20349e-13	O	7	2.75762m	-34.365	7.912213199711093e-21
13096	9.270809999999999e-13	Si	2	2.14269m	-34.373000000000005	7.767799033551886e-21
13097	6.3157e-11	Ni	11	314.525A	-34.379	7.66122083529829e-21
13098	1.5431e-12	Cl	8	1.28731m	-34.379	7.66122083529829e-21
13099	6.9738899999999995e-12	Fe	2	2848.41A	-34.379	7.66122083529829e-21
13100	1.11264e-12	C	1	1.78534m	-34.38	7.643600516335695e-21
13101	2.31649e-12	Fe	2	8575.23A	-34.382	7.60848136203156e-21
13102	2.4692200000000003e-12	Fe	2	8044.84A	-34.383	7.590982340491513e-21
13103	3.58606e-18	O	1	55.3936c	-34.384	7.573523565584298e-21
13104	1.7339400000000002e-10	Al	6	114.562A	-34.385999999999996	7.538726385622143e-21
13105	1.69591e-11	Mg	6	1171.32A	-34.387	7.521387796075897e-21
13106	3.09535e-13	Be	2	6.41751m	-34.389	7.486830158215568e-21
13107	3.5691e-12	Fe	1	5565.68A	-34.39	7.469610926680328e-21
13108	4.87638e-12	Fe	2	4073.61A	-34.394	7.401129122074976e-21
13109	1.0607e-11	Fe	8	1872.77A	-34.395	7.38410699745308e-21
13110	3.74157e-11	Si	8	530.913A	-34.397	7.350180107568193e-21
13111	2.11056e-12	Fe	1	9411.92A	-34.4	7.299581823610276e-21
13112	5.858469999999999e-12	Fe	2	3390.73A	-34.400999999999996	7.282793251293962e-21
13113	1.3603e-12	Fe	2	1.46030m	-34.404	7.232658855191583e-21
13114	7.03848e-11	Ne	8	282.227A	-34.406	7.199427806313272e-21
13115	6.38734e-10	N	6	31.0997A	-34.409	7.149867293897626e-21
13116	8.86882e-13	Si	2	2.23981m	-34.412	7.100647953649684e-21
13117	2.97045e-11	Cl	8	668.735A	-34.413000000000004	7.084316916537694e-21
13118	2.60355e-12	Fe	8	7629.75A	-34.414	7.068023439768891e-21
13119	9.64879e-11	Si	10	205.875A	-34.418	7.003223411373915e-21
13120	6.25278e-12	Zn	2	3176.90A	-34.419000000000004	6.987116444491277e-21
13121	1.25447e-12	Fe	2	1.58349m	-34.42	6.971046522604596e-21
13122	7.59745e-11	S	10	261.462A	-34.421	6.955013560512631e-21
13123	1.41445e-10	Ar	11	140.439A	-34.423	6.923058175887567e-21
13124	1.40462e-11	F	8	1414.23A	-34.425	6.891249612918338e-21
13125	2.80953e-11	Cl	8	707.039A	-34.425	6.891249612918338e-21
13126	4.46374e-10	C	5	44.5018A	-34.426	6.875400178625696e-21
13127	4.34595e-12	Ti	3	4570.80A	-34.431	6.796698123585373e-21
13128	1.08674e-11	Fe	8	1827.89A	-34.434	6.749909982805079e-21
13129	3.32213e-11	Fe	8	597.944A	-34.435	6.734385620641043e-21
13130	6.86445e-11	S	10	289.382A	-34.44	6.6572977458979626e-21
13131	2.04254e-11	Si	9	972.536A	-34.441	6.6419863859680645e-21
13132	5.311520000000001e-13	Si	2	3.73989m	-34.449	6.520756471990954e-21
13133	5.87382e-12	Mn	11	3381.86A	-34.454	6.4461139898908816e-21
13134	1.6738e-11	Na	8	1186.79A	-34.457	6.401739253311331e-21
13135	4.46146e-12	Fe	2	4452.46A	-34.461	6.343047755054872e-21
13136	3.2602599999999997e-12	Fe	8	6092.91A	-34.461999999999996	6.3284591500477824e-21
13137	5.05415e-12	Ti	9	3930.32A	-34.461999999999996	6.3284591500477824e-21
13138	1.35225e-11	Fe	7	1468.99A	-34.466	6.270439487816205e-21
13139	1.0987e-11	Fe	8	1807.99A	-34.467	6.25601787718972e-21
13140	2.23761e-14	Mg	1	88.7755m	-34.468	6.241629435347149e-21
13141	3.45418e-12	Fe	2	5750.85A	-34.471	6.1986623605398444e-21
13142	3.7628200000000003e-13	N	1	5.27914m	-34.474000000000004	6.1559910689948054e-21
13143	2.69729e-11	Fe	8	736.460A	-34.477	6.11361352455478e-21
13144	1.6588099999999998e-10	Fe	9	119.751A	-34.481	6.057563578857271e-21
13145	1.5315e-12	C	1	1.29706m	-34.482	6.043631569235107e-21
13146	2.63365e-10	Mg	9	75.4256A	-34.485	6.002027502150775e-21
13147	1.17308e-17	Na	1	16.9336c	-34.491	5.9196765975656425e-21
13148	2.56259e-10	Be	3	77.5171A	-34.492	5.906061719200148e-21
13149	2.57144e-12	S	1	7725.05A	-34.494	5.878925830504267e-21
13150	4.84416e-10	Ar	11	41.0070A	-34.498000000000005	5.8250275145188064e-21
13151	3.3294e-11	Sc	10	596.637A	-34.501999999999995	5.771623341264677e-21
13152	1.98765e-11	Si	8	999.392A	-34.505	5.731891765650707e-21
13153	5.9158e-12	Fe	2	3357.87A	-34.506	5.718708780413709e-21
13154	1.14358e-11	Fe	7	1737.05A	-34.507	5.705556115201384e-21
13155	2.04441e-11	Na	7	971.649A	-34.51	5.6662793431726906e-21
13156	1.64727e-10	Fe	9	120.590A	-34.510999999999996	5.6532472623198404e-21
13157	4.71972e-12	Fe	2	4208.82A	-34.512	5.640245154421117e-21
13158	9.477420000000001e-13	Fe	2	2.09598m	-34.515	5.6014179798840184e-21
13159	1.77041e-10	P	8	112.202A	-34.519	5.5500638711658264e-21
13160	2.53462e-11	Mg	9	783.725A	-34.52	5.5372990784813316e-21
13161	8.18321e-11	Si	10	242.747A	-34.525999999999996	5.46132448691083e-21
13162	1.61925e-11	Fe	8	1226.77A	-34.53	5.411254763056293e-21
13163	2.0434e-11	Si	9	972.129A	-34.53	5.411254763056293e-21
13164	1.6834900000000001e-12	Zn	2	1.17995m	-34.538000000000004	5.312488232787576e-21
13165	4.0446e-11	Fe	8	491.136A	-34.541	5.2759173210287914e-21
13166	7.35163e-12	Sc	1	2702.05A	-34.544000000000004	5.2395981616555866e-21
13167	4.87464e-12	Mg	1	4075.06A	-34.548	5.191561236969801e-21
13168	6.387319999999999e-10	N	6	31.0998A	-34.55	5.1677081797919896e-21
13169	4.21734e-11	Si	8	471.019A	-34.552	5.143964717456716e-21
13170	2.47197e-11	Fe	8	803.589A	-34.555	5.108553913417317e-21
13171	1.18904e-12	Fe	2	1.67063m	-34.556	5.096804565457439e-21
13172	4.83035e-12	Fe	2	4112.43A	-34.558	5.073386875638302e-21
13173	9.5413e-11	Si	10	208.195A	-34.559	5.061718409620865e-21
13174	7.31205e-11	Fe	8	271.667A	-34.563	5.015312296304112e-21
13175	1.17202e-11	Ne	3	1694.89A	-34.563	5.015312296304112e-21
13176	2.3148e-11	Fe	8	858.150A	-34.564	5.003777398112676e-21
13177	4.45096e-10	C	5	44.6296A	-34.564	5.003777398112676e-21
13178	6.1564e-12	Ti	3	3226.64A	-34.566	4.980787129302457e-21
13179	1.69984e-11	Sc	3	1168.61A	-34.568000000000005	4.9579024911823984e-21
13180	3.88845e-11	B	3	510.858A	-34.582	4.800627195714447e-21
13181	4.41543e-12	Fe	2	4498.87A	-34.582	4.800627195714447e-21
13182	8.250110000000001e-12	Ti	3	2407.78A	-34.589	4.723870475201966e-21
13183	1.31459e-10	Cl	10	151.107A	-34.589	4.723870475201966e-21
13184	1.4890399999999999e-12	Si	3	1.33405m	-34.589	4.723870475201966e-21
13185	2.88425e-10	Mg	9	68.8721A	-34.591	4.702166261882942e-21
13186	2.60587e-11	Mg	9	762.295A	-34.593	4.680561770365833e-21
13187	9.97839e-13	Fe	6	1.99075m	-34.598	4.626983822828153e-21
13188	1.3431399999999999e-12	Mg	1	1.47896m	-34.599000000000004	4.6163420553415194e-21
13189	3.32363e-13	O	1	5.97673m	-34.604	4.5634992248028804e-21
13190	8.09268e-13	Fe	2	2.45462m	-34.605	4.55300346784003e-21
13191	5.02509e-14	Ni	3	39.5305m	-34.608000000000004	4.521660812428024e-21
13192	5.80107e-10	C	5	34.2428A	-34.616	4.43913120163533e-21
13193	2.66484e-11	Cl	8	745.429A	-34.618	4.418735246441976e-21
13194	2.4916e-12	Si	3	7972.58A	-34.62	4.398433002150525e-21
13195	3.14038e-12	Fe	2	6325.50A	-34.621	4.3883168869647546e-21
13196	1.72058e-11	Sc	3	1154.52A	-34.621	4.3883168869647546e-21
13197	8.79374e-12	Cl	6	2258.93A	-34.623000000000005	4.368154402339881e-21
13198	3.69067e-11	Ti	8	538.235A	-34.625	4.348084555917086e-21
13199	2.32067e-11	Fe	9	855.980A	-34.626999999999995	4.328106922062422e-21
13200	1.82677e-12	Fe	2	1.08741m	-34.629	4.308221077097553e-21
13201	1.22047e-11	K	8	1627.60A	-34.631	4.288426599290912e-21
13202	6.79311e-12	Zn	2	2924.21A	-34.633	4.2687230688485345e-21
13203	4.16515e-12	Sc	1	4769.20A	-34.634	4.2589052782310116e-21
13204	1.34127e-13	Ni	1	14.8101m	-34.635	4.249110067905312e-21
13205	3.0981300000000004e-13	Be	2	6.41176m	-34.64	4.200470907165727e-21
13206	1.70885e-11	Sc	3	1162.44A	-34.65	4.1048565160243875e-21
13207	6.70304e-12	Ca	7	2963.50A	-34.65	4.1048565160243875e-21
13208	3.4762e-11	Sc	8	571.442A	-34.652	4.085996413501367e-21
13209	8.45828e-12	Fe	8	2348.52A	-34.656	4.048535773214453e-21
13210	8.2318e-11	Si	10	241.314A	-34.659	4.020665848985526e-21
13211	2.04471e-11	Si	9	971.506A	-34.659	4.020665848985526e-21
13212	4.86655e-12	Mg	1	4081.83A	-34.662	3.992987779965504e-21
13213	9.23798e-13	Si	2	2.15030m	-34.663000000000004	3.983804162914215e-21
13214	1.2776299999999999e-14	C	5	155.479m	-34.665	3.965500245432417e-21
13215	8.86816e-12	S	8	2239.98A	-34.672	3.902096281404019e-21
13216	2.38264e-11	Fe	8	833.717A	-34.681999999999995	3.813273725941284e-21
13217	7.45082e-11	Fe	9	266.608A	-34.684	3.795753324646175e-21
13218	2.58349e-11	Mg	9	768.901A	-34.694	3.709351430410963e-21
13219	1.94725e-13	N	6	10.2013m	-34.696	3.692308508691748e-21
13220	1.1021799999999998e-10	P	9	180.229A	-34.696999999999996	3.683816434774333e-21
13221	8.58428e-12	Mg	5	2314.05A	-34.702	3.641648136744237e-21
13222	4.6341900000000005e-12	Fe	2	4286.50A	-34.705999999999996	3.608261305945434e-21
13223	4.020069999999999e-10	B	4	49.4132A	-34.705999999999996	3.608261305945434e-21
13224	2.0745e-11	Si	8	957.553A	-34.708	3.59168285115796e-21
13225	1.44688e-12	Fe	1	1.37292m	-34.708	3.59168285115796e-21
13226	1.23361e-12	Fe	2	1.61027m	-34.711	3.566957880323225e-21
13227	5.332740000000001e-16	Si	12	3725.00m	-34.716	3.5261272511044584e-21
13228	7.39758e-11	Sc	10	268.526A	-34.719	3.501853561846229e-21
13229	2.39915e-11	Cl	8	827.979A	-34.723	3.469748375413782e-21
13230	1.21425e-11	Fe	7	1635.94A	-34.723	3.469748375413782e-21
13231	3.72382e-11	Sc	7	533.443A	-34.731	3.406418330359392e-21
13232	6.38538e-10	N	6	31.1093A	-34.736999999999995	3.359680518711641e-21
13233	1.0784100000000001e-10	Co	8	184.201A	-34.744	3.3059629422215432e-21
13234	3.71637e-11	Sc	7	534.512A	-34.748000000000005	3.2756536917847513e-21
13235	3.64426e-12	Fe	2	5450.89A	-34.749	3.268119897354246e-21
13236	8.48313e-12	Sc	1	2341.64A	-34.749	3.268119897354246e-21
13237	1.42211e-10	Ar	11	139.683A	-34.753	3.238157594038276e-21
13238	6.26284e-12	Zn	2	3171.80A	-34.766999999999996	3.1354362933914966e-21
13239	3.55933e-11	Mg	6	558.096A	-34.77	3.113852101768491e-21
13240	5.56329e-13	N	1	3.57063m	-34.782	3.0289909872474138e-21
13241	2.2416799999999998e-12	Fe	2	8861.43A	-34.783	3.02202450129465e-21
13242	4.0491e-13	Fe	2	4.90590m	-34.784	3.0150740378150086e-21
13243	1.07802e-10	Co	8	184.267A	-34.787	2.9943184141313894e-21
13244	1.50383e-13	B	1	13.2092m	-34.791	2.966866337902047e-21
13245	3.25803e-12	Fe	2	6097.08A	-34.794000000000004	2.946442573690319e-21
13246	1.04472e-11	Sc	8	1901.41A	-34.797	2.9261594056825827e-21
13247	6.58949e-11	Fe	7	301.457A	-34.799	2.912714924450551e-21
13248	9.98279e-13	Fe	2	1.98987m	-34.803000000000004	2.8860109935114977e-21
13249	2.05658e-12	Fe	1	9658.98A	-34.803000000000004	2.8860109935114977e-21
13250	1.3611e-12	Fe	2	1.45944m	-34.815	2.8073591817281532e-21
13251	1.11242e-12	C	1	1.78570m	-34.816	2.800902434782979e-21
13252	5.835419999999999e-12	Fe	2	3404.12A	-34.823	2.756119101979864e-21
13253	1.89755e-11	Cl	8	1046.85A	-34.824	2.7497802039478832e-21
13254	3.84928e-12	Fe	1	5160.57A	-34.827	2.7308508501708308e-21
13255	7.14017e-11	P	8	278.207A	-34.834	2.6871875647453e-21
13256	8.1436e-12	Ca	7	2439.27A	-34.838	2.6625512810682593e-21
13257	1.49064e-12	Cl	6	1.33261m	-34.838	2.6625512810682593e-21
13258	8.58846e-12	Mg	5	2312.92A	-34.838	2.6625512810682593e-21
13259	4.29037e-12	Mg	1	4630.02A	-34.843	2.6320733085828093e-21
13260	6.393699999999999e-10	N	6	31.0688A	-34.851	2.584032556579004e-21
13261	1.50412e-12	Fe	1	1.32067m	-34.854	2.5662442015807828e-21
13262	6.21105e-10	N	6	31.9825A	-34.856	2.5544533805004404e-21
13263	3.94327e-11	Fe	8	503.756A	-34.863	2.5136104955615167e-21
13264	3.71033e-11	Ti	8	535.382A	-34.865	2.5020615043935764e-21
13265	2.46037e-11	Ar	10	807.377A	-34.867	2.4905655760201037e-21
13266	5.52364e-12	Sc	8	3596.26A	-34.87	2.4734206431902914e-21
13267	4.99847e-11	F	6	397.410A	-34.875	2.4451076312141046e-21
13268	1.02125e-11	K	8	1945.11A	-34.876	2.4394840397153374e-21
13269	1.6947e-10	Al	6	117.215A	-34.88	2.417118715605986e-21
13270	6.38736e-10	N	6	31.0996A	-34.88	2.417118715605986e-21
13271	4.64578e-12	He	1	4275.81A	-34.882	2.4060130638959892e-21
13272	5.13736e-14	Si	3	38.6667m	-34.889	2.367543575479998e-21
13273	9.25549e-12	S	8	2146.24A	-34.891999999999996	2.3512455201451024e-21
13274	8.836e-13	Si	2	2.24813m	-34.893	2.3458378055112352e-21
13275	4.87863e-12	Mg	1	4071.73A	-34.896	2.329689171645752e-21
13276	1.2516e-12	Cl	6	1.58712m	-34.902	2.2977246378913724e-21
13277	4.47135e-12	Fe	7	4442.60A	-34.909	2.260986561666101e-21
13278	1.50488e-15	Ne	10	1320.00m	-34.912	2.2454220396546712e-21
13279	1.0167e-11	B	3	1953.83A	-34.915	2.22996466305912e-21
13280	1.04774e-12	Fe	8	1.89594m	-34.925	2.1792044701575653e-21
13281	2.05998e-11	Zn	2	964.305A	-34.925	2.1792044701575653e-21
13282	1.17683e-11	Fe	8	1687.97A	-34.925	2.1792044701575653e-21
13283	7.54381e-11	Fe	9	263.321A	-34.926	2.1741924389585722e-21
13284	1.69349e-12	C	1	1.17299m	-34.927	2.169191935111492e-21
13285	1.3248900000000002e-10	F	6	149.933A	-34.931999999999995	2.1443614003593614e-21
13286	3.07196e-11	Si	9	646.638A	-34.934	2.134508954677203e-21
13287	4.32847e-12	S	1	4589.26A	-34.934	2.134508954677203e-21
13288	1.72999e-11	Sc	3	1148.24A	-34.939	2.1100754327190843e-21
13289	9.52164e-14	Li	2	20.8624m	-34.942	2.095549775612068e-21
13290	2.28276e-11	Ar	10	870.193A	-34.943000000000005	2.090730144871475e-21
13291	2.4701e-11	Si	10	804.196A	-34.948	2.066797754805268e-21
13292	6.40526e-10	N	6	31.0127A	-34.948	2.066797754805268e-21
13293	2.02145e-12	Fe	1	9826.84A	-34.955999999999996	2.0290744444184147e-21
13294	6.21085e-10	N	6	31.9835A	-34.958	2.0197516941836185e-21
13295	1.9867799999999997e-12	Fe	1	9998.33A	-34.959	2.0151063941926844e-21
13296	5.9941e-11	Fe	9	331.400A	-34.964	1.9920396620421845e-21
13297	1.94855e-10	S	9	101.945A	-34.966	1.982887071175884e-21
13298	1.0873200000000001e-10	Co	8	182.692A	-34.971	1.9601891505661746e-21
13299	4.07926e-11	Fe	8	486.962A	-34.975	1.9422180284131627e-21
13300	3.53112e-11	Sc	8	562.554A	-34.977	1.9332943471602846e-21
13301	1.46402e-12	Fe	2	1.35684m	-34.979	1.9244116664984206e-21
13302	4.48953e-11	K	8	442.462A	-34.981	1.9155697980469967e-21
13303	6.08208e-11	K	8	326.606A	-34.986	1.8936424518907458e-21
13304	2.82152e-13	N	6	7.04033m	-34.986999999999995	1.8892871951085036e-21
13305	5.9008400000000005e-12	Fe	7	3366.38A	-34.988	1.8849419551388663e-21
13306	5.78022e-11	Cl	7	343.663A	-34.989000000000004	1.8806067089438343e-21
13307	4.05542e-11	Si	10	489.825A	-34.991	1.8719661059903392e-21
13308	2.3036900000000002e-14	Mg	1	86.2287m	-34.992	1.867660703420228e-21
13309	1.0839100000000001e-10	Co	8	183.266A	-34.995	1.854803817571758e-21
13310	6.38734e-10	N	6	31.0997A	-34.995	1.854803817571758e-21
13311	1.01687e-11	B	3	1953.49A	-34.996	1.8505378871696382e-21
13312	5.05672e-14	N	6	39.2833m	-34.996	1.8505378871696382e-21
13313	5.86846e-12	Fe	2	3384.95A	-35.001	1.829354955141478e-21
13314	1.10585e-11	Fe	8	1796.30A	-35.015	1.771323894305272e-21
13315	4.79293e-12	P	2	4144.53A	-35.015	1.771323894305272e-21
13316	1.1131e-10	P	9	178.461A	-35.019	1.755084299229533e-21
13317	4.46341e-12	F	6	4450.52A	-35.024	1.7349940153871493e-21
13318	1.14272e-11	Fe	7	1738.34A	-35.035	1.6916011865041679e-21
13319	5.89051e-12	Ti	9	3372.28A	-35.039	1.6760924936068192e-21
13320	3.71862e-11	Ni	11	534.189A	-35.046	1.6492936279919902e-21
13321	4.8272e-11	F	6	411.511A	-35.046	1.6492936279919902e-21
13322	2.10352e-14	Mg	1	94.4342m	-35.052	1.6266644710707722e-21
13323	1.02725e-11	Si	9	1933.75A	-35.052	1.6266644710707722e-21
13324	7.62054e-11	Cl	6	260.670A	-35.056999999999995	1.6080441968455213e-21
13325	1.04754e-12	Fe	8	1.89630m	-35.056999999999995	1.6080441968455213e-21
13326	6.79817e-11	Fe	7	292.203A	-35.063	1.585981003337027e-21
13327	3.06908e-11	Si	9	647.245A	-35.065	1.5786940825383037e-21
13328	4.306e-11	Cl	7	461.321A	-35.067	1.5714406420994171e-21
13329	3.21514e-14	Si	4	61.7840m	-35.077	1.5356702859822562e-21
13330	1.69013e-12	Fe	2	1.17532m	-35.077	1.5356702859822562e-21
13331	7.02943e-12	Fe	2	2825.90A	-35.078	1.5321383423348788e-21
13332	1.24664e-12	Sc	10	1.59344m	-35.08	1.5250988060921432e-21
13333	2.75248e-11	Cl	8	721.693A	-35.080999999999996	1.5215911761738395e-21
13334	1.4529100000000001e-12	Fe	1	1.36722m	-35.080999999999996	1.5215911761738395e-21
13335	4.77445e-12	Ti	3	4160.57A	-35.083	1.5146000997577128e-21
13336	5.34102e-14	O	5	37.1922m	-35.083	1.5146000997577128e-21
13337	7.676329999999999e-13	Fe	9	2.58775m	-35.093	1.4801235923466034e-21
13338	2.36722e-11	Fe	8	839.146A	-35.097	1.4665537376864623e-21
13339	2.3367e-14	Ti	3	85.0108m	-35.1	1.4564580527681299e-21
13340	3.32621e-13	O	1	5.97209m	-35.103	1.4464318660559327e-21
13341	7.02879e-11	Ne	8	282.616A	-35.105	1.439786115301969e-21
13342	6.28285e-14	Ni	3	31.6169m	-35.107	1.433170898999082e-21
13343	2.22389e-12	Si	3	8932.32A	-35.109	1.4265860768542363e-21
13344	6.20803e-10	N	6	31.9980A	-35.109	1.4265860768542363e-21
13345	1.6010399999999998e-10	S	9	124.072A	-35.113	1.4135070570864334e-21
13346	2.8639e-11	Cl	8	693.616A	-35.114000000000004	1.4102560810687486e-21
13347	1.0742600000000001e-12	Fe	2	1.84914m	-35.118	1.3973267756022078e-21
13348	3.83406e-11	Ti	9	518.105A	-35.119	1.394113013199293e-21
13349	8.41673e-11	V	8	236.012A	-35.12	1.3909066422447942e-21
13350	4.1117299999999997e-13	O	7	4.83116m	-35.122	1.3845160067206826e-21
13351	4.08054e-11	Sc	8	486.810A	-35.122	1.3845160067206826e-21
13352	3.7170800000000006e-12	Sc	1	5344.11A	-35.124	1.3781547334996627e-21
13353	8.83177e-12	S	8	2249.21A	-35.126	1.371822687674229e-21
13354	4.91587e-12	Fe	2	4040.88A	-35.13	1.3592457416762646e-21
13355	4.32258e-12	Ti	3	4595.50A	-35.133	1.3498887598065128e-21
13356	1.19608e-10	Ni	9	166.080A	-35.133	1.3498887598065128e-21
13357	3.31017e-11	Fe	8	600.104A	-35.150999999999996	1.2950841286346474e-21
13358	1.20373e-10	N	6	165.025A	-35.153	1.2891337575689024e-21
13359	5.01645e-11	Cr	10	395.986A	-35.155	1.2832107259748084e-21
13360	9.59962e-11	Si	10	206.930A	-35.155	1.2832107259748084e-21
13361	3.9475699999999995e-12	Sc	3	5032.07A	-35.158	1.274377165471459e-21
13362	3.87846e-12	Sc	8	5121.73A	-35.159	1.271446179324886e-21
13363	3.70436e-11	Si	8	536.246A	-35.159	1.271446179324886e-21
13364	1.2007299999999998e-10	Ni	9	165.437A	-35.16	1.2685219342593872e-21
13365	3.6919699999999997e-13	N	1	5.38046m	-35.16	1.2685219342593872e-21
13366	2.14125e-18	O	1	92.7702c	-35.168	1.2453687996348775e-21
13367	6.80102e-11	Fe	8	292.081A	-35.168	1.2453687996348775e-21
13368	2.23822e-14	Mg	1	88.7511m	-35.168	1.2453687996348775e-21
13369	6.71097e-15	Na	11	296.000m	-35.171	1.236795741120111e-21
13370	6.251060000000001e-13	Cr	7	3.17777m	-35.171	1.236795741120111e-21
13371	1.48916e-12	Fe	2	1.33393m	-35.178000000000004	1.2170207448202472e-21
13372	5.48466e-13	Fe	2	3.62182m	-35.179	1.2142216747805386e-21
13373	8.68689e-11	V	8	228.672A	-35.18	1.2114290424232773e-21
13374	1.05869e-10	P	10	187.632A	-35.183	1.2030896235537607e-21
13375	1.76406e-11	F	6	1126.06A	-35.185	1.1975619288448158e-21
13376	4.12615e-11	Ti	8	481.428A	-35.186	1.1948076128399393e-21
13377	4.3568100000000004e-13	O	1	4.55940m	-35.191	1.1811307631925847e-21
13378	4.98908e-11	Cr	10	398.159A	-35.193000000000005	1.1757039602824356e-21
13379	6.210790000000001e-10	N	6	31.9838A	-35.195	1.1703020912667936e-21
13380	7.38334e-11	Fe	9	269.044A	-35.198	1.1622457883376327e-21
13381	5.18275e-11	Fe	9	383.280A	-35.198	1.1622457883376327e-21
13382	8.03999e-12	Sc	1	2470.71A	-35.205	1.1436627633483402e-21
13383	3.1126e-11	P	8	638.196A	-35.207	1.1384081102601487e-21
13384	1.097e-10	P	9	181.080A	-35.211999999999996	1.1253768603802394e-21
13385	1.32431e-11	Be	1	1499.99A	-35.219	1.1073833287807396e-21
13386	2.24295e-11	Fe	8	885.639A	-35.219	1.1073833287807396e-21
13387	3.47619e-12	Fe	9	5714.43A	-35.219	1.1073833287807396e-21
13388	4.01871e-11	Sc	8	494.299A	-35.222	1.0997601555659475e-21
13389	5.90815e-11	Fe	9	336.221A	-35.222	1.0997601555659475e-21
13390	3.97855e-12	Sc	3	4992.89A	-35.225	1.092189459906445e-21
13391	3.0392700000000002e-12	Fe	2	6535.93A	-35.226	1.089677493854986e-21
13392	6.210790000000001e-10	N	6	31.9838A	-35.227	1.0871713051651254e-21
13393	2.14812e-11	Fe	9	924.737A	-35.227	1.0871713051651254e-21
13394	1.75676e-11	Zn	2	1130.75A	-35.229	1.0821762067504898e-21
13395	1.07956e-11	Zn	2	1840.04A	-35.229	1.0821762067504898e-21
13396	2.84425e-12	Fe	2	6984.08A	-35.23	1.079687270542218e-21
13397	2.6228199999999998e-14	Fe	7	75.7369m	-35.231	1.0772040587283575e-21
13398	1.71203e-11	Fe	8	1160.28A	-35.238	1.0599807569596776e-21
13399	4.50096e-12	Fe	2	4413.39A	-35.241	1.0526839007540249e-21
13400	1.01455e-12	P	8	1.95795m	-35.244	1.0454372757531714e-21
13401	2.14992e-12	Ni	11	9239.61A	-35.247	1.0382405361679354e-21
13402	3.62804e-12	O	5	5475.26A	-35.248000000000005	1.0358526491978997e-21
13403	3.09374e-14	O	5	64.2086m	-35.251	1.0287218897177904e-21
13404	3.54852e-13	Fe	2	5.59795m	-35.258	1.0122737642218743e-21
13405	6.79105e-11	Ne	8	292.509A	-35.264	9.983848474947188e-22
13406	2.19053e-11	K	8	906.832A	-35.265	9.960886260649566e-22
13407	6.21401e-10	N	6	31.9672A	-35.273	9.779079597048675e-22
13408	1.35643e-12	Fe	2	1.46447m	-35.275999999999996	9.711760886614914e-22
13409	7.2729399999999995e-12	Sc	1	2731.28A	-35.279	9.644905594923827e-22
13410	1.5941e-10	Si	7	124.613A	-35.282	9.57851053182386e-22
13411	4.34179e-11	Si	8	457.518A	-35.285	9.512572529123208e-22
13412	1.00484e-11	Cl	6	1976.87A	-35.288000000000004	9.44708844044021e-22
13413	7.83291e-12	Mg	9	2536.03A	-35.29	9.403683011813274e-22
13414	7.11341e-15	F	3	279.254m	-35.292	9.360477013015405e-22
13415	9.85347e-17	He	1	2.01599c	-35.298	9.232046453659596e-22
13416	2.65303e-14	Si	3	74.8747m	-35.301	9.168493492896912e-22
13417	1.32695e-11	Al	6	1497.01A	-35.302	9.147406543019964e-22
13418	2.31286e-12	Ni	11	8588.71A	-35.305	9.084436239303777e-22
13419	2.45449e-11	Fe	8	809.312A	-35.308	9.021899420109293e-22
13420	4.6139e-10	C	5	43.0535A	-35.31	8.98044755757734e-22
13421	6.3939e-10	N	6	31.0678A	-35.315	8.87764922444752e-22
13422	1.49497e-12	Si	1	1.32876m	-35.317	8.836860131361594e-22
13423	6.00396e-12	Si	8	3308.56A	-35.317	8.836860131361594e-22
13424	1.74783e-11	Cl	8	1136.52A	-35.321999999999996	8.735705429908118e-22
13425	5.0930900000000005e-12	Fe	8	3900.28A	-35.324	8.695568509317642e-22
13426	8.592230000000001e-12	Mg	5	2311.91A	-35.328	8.615847058035405e-22
13427	9.51082e-13	N	1	2.08862m	-35.332	8.536856497411893e-22
13428	3.6585400000000006e-14	Fe	1	54.2961m	-35.332	8.536856497411893e-22
13429	2.68003e-10	Fe	10	74.1202A	-35.334	8.497633204676334e-22
13430	1.04138e-12	Zn	2	1.90751m	-35.335	8.478089190646271e-22
13431	1.7139e-12	Fe	9	1.15902m	-35.336999999999996	8.439135909158812e-22
13432	1.02806e-12	Fe	2	1.93222m	-35.336999999999996	8.439135909158812e-22
13433	2.50554e-11	Cl	8	792.820A	-35.341	8.361765446086126e-22
13434	3.0943000000000003e-13	Be	2	6.41969m	-35.341	8.361765446086126e-22
13435	1.4505e-14	Fe	7	136.949m	-35.342	8.342533919229394e-22
13436	1.0928399999999999e-13	Na	4	18.1769m	-35.346	8.266049108523985e-22
13437	9.642340000000001e-13	N	1	2.06013m	-35.347	8.247037723134648e-22
13438	1.1834e-11	S	8	1678.59A	-35.348	8.228070062718488e-22
13439	1.0357200000000002e-12	Fe	2	1.91794m	-35.349000000000004	8.209146026710586e-22
13440	1.01756e-10	F	6	195.216A	-35.35	8.190265514777855e-22
13441	1.69944e-11	Sc	3	1168.88A	-35.351	8.171428426817568e-22
13442	6.115389999999999e-10	N	6	32.4827A	-35.353	8.133884123554426e-22
13443	1.30438e-11	Fe	7	1522.90A	-35.353	8.133884123554426e-22
13444	1.2007299999999998e-10	Ni	9	165.436A	-35.359	8.022283049563125e-22
13445	6.98506e-11	Sc	10	284.385A	-35.361	7.985424007062549e-22
13446	2.85903e-11	Cl	8	694.797A	-35.365	7.912213199711093e-22
13447	2.82473e-12	B	2	7032.33A	-35.367	7.875859882232766e-22
13448	2.82556e-12	B	2	7030.27A	-35.367	7.875859882232766e-22
13449	1.16159e-12	Fe	8	1.71011m	-35.368	7.857745907161032e-22
13450	2.3206e-11	Fe	8	856.005A	-35.368	7.857745907161032e-22
13451	2.444e-10	Mg	9	81.2784A	-35.372	7.785705659665589e-22
13452	2.39944e-11	Si	10	827.878A	-35.374	7.749933591535527e-22
13453	1.2628e-11	V	10	1573.04A	-35.376	7.714325881129122e-22
13454	3.4752699999999996e-12	Fe	1	5715.95A	-35.38	7.643600516335695e-22
13455	2.12584e-11	Fe	9	934.430A	-35.384	7.573523565584298e-22
13456	2.37852e-11	Ar	10	835.161A	-35.385	7.556104944745106e-22
13457	6.36894e-11	Fe	9	311.896A	-35.385	7.556104944745106e-22
13458	8.170939999999999e-12	Cl	6	2431.11A	-35.388000000000005	7.5040890841790135e-22
13459	4.52143e-12	Sc	8	4393.40A	-35.394	7.401129122074976e-22
13460	2.95533e-11	P	8	672.157A	-35.395	7.384106997453081e-22
13461	9.16862e-11	Cl	7	216.657A	-35.399	7.316409097582766e-22
13462	9.583620000000001e-13	N	1	2.07275m	-35.4	7.299581823610275e-22
13463	4.35602e-11	Sc	10	456.023A	-35.402	7.266043291622366e-22
13464	8.18008e-12	Cl	6	2428.39A	-35.406	7.199427806313272e-22
13465	4.15635e-11	Ti	8	477.930A	-35.408	7.16634944023541e-22
13466	4.35981e-11	Sc	10	455.627A	-35.409	7.149867293897627e-22
13467	4.15499e-12	Sc	3	4780.86A	-35.41	7.133423055444487e-22
13468	2.50443e-10	Mg	9	79.3172A	-35.413000000000004	7.084316916537694e-22
13469	1.35593e-11	Fe	8	1465.01A	-35.415	7.051767436956762e-22
13470	1.0814299999999999e-10	Co	8	183.687A	-35.427	6.859587197020487e-22
13471	2.39926e-11	Si	10	827.940A	-35.438	6.688026436113789e-22
13472	6.58957e-12	V	10	3014.53A	-35.441	6.641986385968064e-22
13473	8.203310000000001e-12	Ti	3	2421.52A	-35.442	6.626710241188904e-22
13474	2.97503e-11	Fe	8	667.705A	-35.444	6.596263273298242e-22
13475	6.219830000000001e-10	N	6	31.9373A	-35.446	6.565956196518056e-22
13476	1.81571e-13	Sc	7	10.9403m	-35.451	6.4907963174497895e-22
13477	4.56474e-12	F	6	4351.71A	-35.46	6.357669990269725e-22
13478	9.54937e-13	N	1	2.08019m	-35.461	6.343047755054872e-22
13479	5.05672e-14	N	6	39.2833m	-35.474000000000004	6.155991068994806e-22
13480	9.5633e-12	B	3	2077.15A	-35.475	6.141832682427218e-22
13481	3.89765e-13	Fe	2	5.09652m	-35.475	6.141832682427218e-22
13482	6.4667699999999995e-12	Ti	9	3071.78A	-35.478	6.099552603634662e-22
13483	3.01117e-11	P	8	659.693A	-35.482	6.043631569235107e-22
13484	1.9853700000000002e-10	F	8	100.054A	-35.485	6.002027502150774e-22
13485	4.55194e-11	Ar	9	436.395A	-35.486999999999995	5.974450690733799e-22
13486	4.27987e-11	Al	8	464.137A	-35.505	5.731891765650707e-22
13487	1.3170300000000002e-10	Ni	9	150.827A	-35.513000000000005	5.627272950540734e-22
13488	1.03588e-10	Co	8	191.764A	-35.513000000000005	5.627272950540734e-22
13489	2.26872e-11	K	8	875.580A	-35.516	5.588535076027112e-22
13490	1.2955200000000002e-14	Ti	3	153.332m	-35.519	5.550063871165826e-22
13491	2.51927e-11	Si	10	788.502A	-35.519	5.550063871165826e-22
13492	4.35353e-11	Fe	8	456.284A	-35.52	5.537299078481332e-22
13493	1.50256e-11	Fe	8	1322.04A	-35.522	5.511857500215995e-22
13494	4.09324e-11	Fe	8	485.299A	-35.528	5.436231980185558e-22
13495	4.3634200000000003e-13	V	9	4.55249m	-35.528	5.436231980185558e-22
13496	8.13736e-12	Be	3	2441.14A	-35.534	5.361644081189346e-22
13497	7.58075e-12	Fe	7	2620.38A	-35.537	5.32473478295025e-22
13498	7.10823e-14	Li	1	27.9457m	-35.54	5.28807956653305e-22
13499	1.4192400000000002e-10	Al	6	139.966A	-35.543	5.251676682850786e-22
13500	5.344340000000001e-13	Si	2	3.71691m	-35.545	5.227547420288339e-22
13501	1.00393e-11	Cl	6	1978.67A	-35.548	5.1915612369698e-22
13502	2.92124e-16	Cr	14	6800.00m	-35.552	5.143964717456716e-22
13503	2.1368e-11	Fe	9	929.638A	-35.552	5.143964717456716e-22
13504	4.75369e-11	Si	9	417.875A	-35.554	5.120330346421502e-22
13505	2.64942e-11	Fe	8	749.767A	-35.556	5.096804565457439e-22
13506	3.49217e-11	K	8	568.828A	-35.558	5.073386875638302e-22
13507	6.057560000000001e-10	N	6	32.7928A	-35.558	5.073386875638302e-22
13508	2.37897e-10	Fe	10	83.5003A	-35.558	5.073386875638302e-22
13509	4.22483e-11	V	10	470.183A	-35.56	5.050076780330475e-22
13510	3.34165e-12	Si	3	5944.50A	-35.56	5.050076780330475e-22
13511	1.3394700000000001e-12	Zn	2	1.48301m	-35.563	5.015312296304112e-22
13512	8.05039e-11	Fe	9	246.751A	-35.575	4.878631112604295e-22
13513	3.31787e-11	Sc	7	598.711A	-35.575	4.878631112604295e-22
13514	6.39214e-11	Fe	9	310.764A	-35.579	4.833903553716105e-22
13515	5.45148e-12	Mg	1	3643.87A	-35.584	4.778570317299202e-22
13516	1.81376e-11	Mg	6	1095.21A	-35.586	4.756614781034882e-22
13517	9.46005e-15	C	3	209.983m	-35.586	4.756614781034882e-22
13518	1.10047e-11	Fe	7	1805.09A	-35.589	4.723870475201966e-22
13519	4.10459e-11	Si	10	483.958A	-35.59	4.713005874598425e-22
13520	1.20755e-14	Mg	1	164.502m	-35.593	4.680561770365833e-22
13521	3.84879e-13	Mg	6	5.16122m	-35.594	4.66979677701942e-22
13522	3.07323e-11	Si	9	646.371A	-35.598	4.626983822828154e-22
13523	2.26729e-11	Si	8	876.134A	-35.603	4.5740191769843365e-22
13524	2.10824e-11	Fe	9	942.228A	-35.609	4.511261281143402e-22
13525	7.31421e-11	K	8	271.587A	-35.611999999999995	4.480205976923567e-22
13526	1.03649e-10	Co	8	191.652A	-35.615	4.449364455914108e-22
13527	9.75809e-17	He	1	2.03569c	-35.616	4.439131201635329e-22
13528	1.00423e-11	Cl	6	1978.08A	-35.618	4.418735246441976e-22
13529	2.6585900000000003e-14	N	5	74.7180m	-35.626	4.338084238944358e-22
13530	7.38581e-11	Fe	8	268.954A	-35.631	4.288426599290912e-22
13531	5.931159999999999e-17	He	1	3.34917c	-35.64	4.2004709071657276e-22
13532	2.15617e-12	S	1	9212.86A	-35.641	4.1908100921640467e-22
13533	2.15261e-12	S	1	9228.09A	-35.641	4.1908100921640467e-22
13534	2.15041e-12	S	1	9237.54A	-35.641999999999996	4.1811714964202926e-22
13535	1.25982e-11	Ca	8	1576.77A	-35.659	4.0206658489855266e-22
13536	6.214130000000001e-10	N	6	31.9666A	-35.659	4.0206658489855266e-22
13537	1.1199e-11	B	2	1773.76A	-35.665	3.965500245432417e-22
13538	5.4426099999999996e-12	Fe	8	3649.80A	-35.672	3.902096281404019e-22
13539	5.92702e-13	Fe	2	3.35151m	-35.676	3.8663216476623365e-22
13540	7.31396e-11	Fe	8	271.596A	-35.68	3.830874997734302e-22
13541	4.02166e-13	Fe	7	4.93936m	-35.681999999999995	3.813273725941284e-22
13542	4.03574e-11	Fe	8	492.214A	-35.687	3.7696235425532295e-22
13543	5.73607e-13	Fe	2	3.46308m	-35.69	3.743673636614984e-22
13544	7.8184e-11	S	10	254.073A	-35.693000000000005	3.717902368572638e-22
13545	4.189969999999999e-12	Sc	3	4740.95A	-35.694	3.7093514304109633e-22
13546	7.52793e-11	Fe	9	263.877A	-35.694	3.7093514304109633e-22
13547	8.39565e-13	Fe	2	2.36604m	-35.695	3.700820158861317e-22
13548	1.73207e-10	Al	6	114.686A	-35.695	3.700820158861317e-22
13549	1.01667e-11	B	3	1953.87A	-35.696	3.6923085086917475e-22
13550	2.80476e-11	Sc	10	708.240A	-35.698	3.6753438920848826e-22
13551	5.4160800000000005e-12	Sc	8	3667.68A	-35.701	3.6500430026953527e-22
13552	1.09693e-11	Zn	2	1810.92A	-35.702	3.641648136744237e-22
13553	1.8999099999999997e-12	S	1	1.04554m	-35.704	3.624916283403287e-22
13554	1.8992e-12	S	1	1.04594m	-35.704	3.624916283403287e-22
13555	1.89968e-12	S	1	1.04568m	-35.704	3.624916283403287e-22
13556	3.50162e-10	B	4	56.7293A	-35.711999999999996	3.55875410485086e-22
13557	5.69017e-12	B	1	3491.01A	-35.715	3.534255813911205e-22
13558	2.24172e-11	K	8	886.124A	-35.719	3.5018535618462285e-22
13559	5.4595699999999995e-12	Mg	1	3638.47A	-35.731	3.4064183303593918e-22
13560	1.02191e-11	Fe	7	1943.86A	-35.732	3.398583785605899e-22
13561	1.21727e-10	S	10	163.188A	-35.732	3.398583785605899e-22
13562	1.04227e-10	Co	8	190.589A	-35.734	3.382968711515153e-22
13563	6.02003e-10	N	6	32.9973A	-35.735	3.3751880993883874e-22
13564	4.7128e-10	Ar	11	42.1500A	-35.736	3.367425382172935e-22
13565	6.592819999999999e-13	Mn	11	3.01304m	-35.742	3.321222573831003e-22
13566	5.17817e-13	Fe	2	3.83619m	-35.745	3.2983594384494477e-22
13567	3.33001e-11	Sc	7	596.528A	-35.748000000000005	3.275653691784751e-22
13568	1.5032e-13	B	1	13.2147m	-35.749	3.268119897354246e-22
13569	1.40529e-10	Ni	9	141.355A	-35.755	3.223279611343669e-22
13570	5.29821e-11	Cr	11	374.928A	-35.756	3.2158662739555305e-22
13571	3.9372199999999996e-13	O	5	5.04531m	-35.763000000000005	3.164448128214882e-22
13572	8.35566e-11	Fe	9	237.737A	-35.765	3.1499088097530263e-22
13573	6.031e-12	Ti	9	3293.73A	-35.766	3.1426642205258346e-22
13574	4.30844e-11	V	10	461.059A	-35.766999999999996	3.135436293391497e-22
13575	5.77923e-11	K	8	343.722A	-35.775	3.078208131507287e-22
13576	4.6139e-10	C	5	43.0535A	-35.777	3.064065049837858e-22
13577	1.0251799999999998e-10	Sc	10	193.766A	-35.777	3.064065049837858e-22
13578	4.5876e-12	V	10	4330.04A	-35.778	3.057017895779702e-22
13579	3.37162e-13	Ni	1	5.89167m	-35.791	2.9668663379020472e-22
13580	7.10745e-14	Li	1	27.9488m	-35.796	2.9329048997665513e-22
13581	1.75474e-12	Fe	6	1.13204m	-35.796	2.9329048997665513e-22
13582	1.47467e-11	Si	8	1347.04A	-35.801	2.899332214998706e-22
13583	2.87598e-11	Ar	9	690.703A	-35.803000000000004	2.886010993511497e-22
13584	9.70372e-12	K	8	2047.10A	-35.817	2.7944605379437374e-22
13585	1.60729e-11	Fe	8	1235.90A	-35.819	2.781621158044243e-22
13586	2.75286e-11	Sc	10	721.594A	-35.821	2.768840769736897e-22
13587	5.13124e-12	Si	8	3871.28A	-35.821999999999996	2.7624726126810046e-22
13588	6.36859e-13	Ni	1	3.11913m	-35.825	2.743455884976767e-22
13589	8.187020000000001e-13	Fe	2	2.42634m	-35.83	2.712051805148602e-22
13590	1.73671e-13	Zn	2	11.4380m	-35.83	2.712051805148602e-22
13591	2.46856e-11	Ar	9	804.699A	-35.833	2.693382171842039e-22
13592	6.60426e-12	Fe	8	3007.82A	-35.836	2.6748410593871575e-22
13593	3.46684e-11	Sc	8	572.984A	-35.838	2.6625512810682593e-22
13594	4.08299e-11	Sc	8	486.517A	-35.838	2.6625512810682593e-22
13595	5.70265e-15	C	3	348.337m	-35.85	2.589989366822948e-22
13596	7.9554e-11	Fe	9	249.698A	-35.852	2.5780894466184414e-22
13597	1.12935e-11	Fe	7	1758.92A	-35.853	2.572160005431442e-22
13598	9.63325e-12	Zn	2	2062.07A	-35.853	2.572160005431442e-22
13599	8.01426e-11	Fe	9	247.864A	-35.853	2.572160005431442e-22
13600	2.22406e-11	Fe	8	893.162A	-35.855	2.560342003701418e-22
13601	3.33175e-10	B	4	59.6217A	-35.858000000000004	2.5427167333220457e-22
13602	9.21379e-11	Cl	10	215.595A	-35.859	2.536868647118093e-22
13603	2.28961e-11	Si	10	867.590A	-35.861	2.525212794450616e-22
13604	2.61093e-12	Mg	1	7608.21A	-35.863	2.513610495561517e-22
13605	1.12922e-10	Si	10	175.913A	-35.865	2.5020615043935764e-22
13606	3.0394899999999996e-13	Zn	2	6.53545m	-35.866	2.496306922621438e-22
13607	5.02732e-13	Ni	1	3.95130m	-35.867	2.4905655760201036e-22
13608	5.800549999999999e-10	C	5	34.2458A	-35.873000000000005	2.456393735247866e-22
13609	2.14224e-11	Fe	9	927.273A	-35.885999999999996	2.3839546035374813e-22
13610	5.8833e-11	Si	9	337.642A	-35.887	2.378471660099389e-22
13611	5.86956e-17	He	1	3.38432c	-35.889	2.3675435754799983e-22
13612	5.9943e-10	N	6	33.1389A	-35.89	2.362098376359083e-22
13613	3.68871e-11	Ni	11	538.520A	-35.891999999999996	2.3512455201451027e-22
13614	3.7394699999999997e-13	Fe	2	5.31210m	-35.891999999999996	2.3512455201451027e-22
13615	4.92201e-11	Ar	9	403.584A	-35.905	2.2819072127421e-22
13616	2.13556e-11	Fe	9	930.177A	-35.907	2.271422801457034e-22
13617	5.62901e-12	V	10	3528.94A	-35.907	2.271422801457034e-22
13618	8.41908e-13	Fe	2	2.35946m	-35.916	2.2248358866561346e-22
13619	3.9319300000000006e-12	Fe	1	5052.09A	-35.925	2.179204470157565e-22
13620	1.11828e-10	P	9	177.634A	-35.925	2.179204470157565e-22
13621	3.10169e-15	P	1	640.440m	-35.927	2.169191935111492e-22
13622	9.97786e-11	Si	10	199.085A	-35.93	2.154259322864483e-22
13623	4.92668e-11	S	10	403.202A	-35.93	2.154259322864483e-22
13624	4.54939e-11	Si	10	436.640A	-35.93	2.154259322864483e-22
13625	2.51944e-11	Si	10	788.446A	-35.93	2.154259322864483e-22
13626	1.20034e-12	Si	10	1.65491m	-35.93	2.154259322864483e-22
13627	1.27212e-10	Si	10	156.153A	-35.93	2.154259322864483e-22
13628	1.27087e-10	Si	10	156.307A	-35.93	2.154259322864483e-22
13629	1.12917e-10	Si	10	175.921A	-35.93	2.154259322864483e-22
13630	5.13376e-11	S	10	386.938A	-35.93	2.154259322864483e-22
13631	3.04605e-15	O	7	652.138m	-35.93	2.154259322864483e-22
13632	5.71817e-11	Si	10	347.392A	-35.93	2.154259322864483e-22
13633	1.18041e-10	S	9	168.284A	-35.93	2.154259322864483e-22
13634	2.0484900000000001e-10	S	9	96.9710A	-35.93	2.154259322864483e-22
13635	1.68163e-12	C	1	1.18126m	-35.93	2.154259322864483e-22
13636	2.0725e-12	Cl	1	9584.80A	-35.93	2.154259322864483e-22
13637	3.3778800000000004e-14	O	7	58.8075m	-35.93	2.154259322864483e-22
13638	2.8413899999999997e-13	O	7	6.99110m	-35.93	2.154259322864483e-22
13639	6.14635e-14	O	7	32.3191m	-35.93	2.154259322864483e-22
13640	2.62173e-11	S	10	757.686A	-35.93	2.154259322864483e-22
13641	1.5731e-12	P	8	1.26276m	-35.93	2.154259322864483e-22
13642	2.61893e-11	S	10	758.497A	-35.93	2.154259322864483e-22
13643	4.3713699999999994e-14	O	7	45.4422m	-35.93	2.154259322864483e-22
13644	2.82881e-11	S	10	702.219A	-35.93	2.154259322864483e-22
13645	2.82601e-11	S	10	702.915A	-35.93	2.154259322864483e-22
13646	2.0714299999999998e-12	S	10	9589.71A	-35.93	2.154259322864483e-22
13647	1.37181e-12	S	10	1.44804m	-35.93	2.154259322864483e-22
13648	1.73529e-10	S	10	114.473A	-35.93	2.154259322864483e-22
13649	1.7131999999999998e-10	S	10	115.950A	-35.93	2.154259322864483e-22
13650	1.73893e-10	S	10	114.234A	-35.93	2.154259322864483e-22
13651	1.7168300000000002e-10	S	10	115.704A	-35.93	2.154259322864483e-22
13652	1.8250900000000002e-10	S	10	108.841A	-35.93	2.154259322864483e-22
13653	1.8030000000000001e-10	S	10	110.175A	-35.93	2.154259322864483e-22
13654	1.82738e-10	S	10	108.704A	-35.93	2.154259322864483e-22
13655	1.8052900000000004e-10	S	10	110.035A	-35.93	2.154259322864483e-22
13656	5.58541e-13	P	8	3.55649m	-35.93	2.154259322864483e-22
13657	1.07212e-10	P	8	185.282A	-35.93	2.154259322864483e-22
13658	1.7457700000000001e-12	S	10	1.13786m	-35.93	2.154259322864483e-22
13659	1.8627999999999998e-10	P	8	106.638A	-35.93	2.154259322864483e-22
13660	8.146649999999999e-14	O	7	24.3836m	-35.93	2.154259322864483e-22
13661	2.21013e-12	S	10	8987.93A	-35.93	2.154259322864483e-22
13662	2.48228e-11	S	10	800.251A	-35.93	2.154259322864483e-22
13663	7.33214e-12	S	10	2709.23A	-35.93	2.154259322864483e-22
13664	5.58628e-12	S	10	3555.94A	-35.93	2.154259322864483e-22
13665	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	2.154259322864483e-22
13666	1.98699e-15	N	6	999.727m	-35.93	2.154259322864483e-22
13667	9.46402e-13	Cl	8	2.09894m	-35.93	2.154259322864483e-22
13668	1.85407e-11	Cl	8	1071.40A	-35.93	2.154259322864483e-22
13669	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	2.154259322864483e-22
13670	3.71112e-12	Cl	8	5352.69A	-35.93	2.154259322864483e-22
13671	1.98699e-15	N	6	999.727m	-35.93	2.154259322864483e-22
13672	3.49791e-12	Cl	8	5678.95A	-35.93	2.154259322864483e-22
13673	1.88247e-12	Cl	8	1.05523m	-35.93	2.154259322864483e-22
13674	9.3607e-13	Cl	8	2.12211m	-35.93	2.154259322864483e-22
13675	4.23986e-12	Cl	8	4685.16A	-35.93	2.154259322864483e-22
13676	3.9579e-12	Cl	8	5018.93A	-35.93	2.154259322864483e-22
13677	3.17403e-12	Cl	8	6258.44A	-35.93	2.154259322864483e-22
13678	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	2.154259322864483e-22
13679	1.18285e-12	Cl	8	1.67937m	-35.93	2.154259322864483e-22
13680	2.46784e-13	Cl	8	8.04934m	-35.93	2.154259322864483e-22
13681	2.26209e-11	Cl	8	878.148A	-35.93	2.154259322864483e-22
13682	2.56183e-12	Cl	8	7754.01A	-35.93	2.154259322864483e-22
13683	2.7750299999999997e-12	Cl	8	7158.27A	-35.93	2.154259322864483e-22
13684	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	2.154259322864483e-22
13685	1.19657e-10	S	10	166.012A	-35.93	2.154259322864483e-22
13686	2.47948e-11	S	10	801.155A	-35.93	2.154259322864483e-22
13687	2.30495e-11	S	10	861.818A	-35.93	2.154259322864483e-22
13688	1.74648e-11	S	10	1137.40A	-35.93	2.154259322864483e-22
13689	2.30775e-11	S	10	860.772A	-35.93	2.154259322864483e-22
13690	1.74928e-11	S	10	1135.58A	-35.93	2.154259322864483e-22
13691	2.8016500000000002e-14	S	10	70.9028m	-35.93	2.154259322864483e-22
13692	1.21866e-10	S	10	163.002A	-35.93	2.154259322864483e-22
13693	5.1012e-11	S	10	389.407A	-35.93	2.154259322864483e-22
13694	1.76049e-11	Cl	8	1128.35A	-35.93	2.154259322864483e-22
13695	4.36821e-11	S	10	454.751A	-35.93	2.154259322864483e-22
13696	2.45261e-14	O	7	80.9930m	-35.93	2.154259322864483e-22
13697	2.04737e-12	Cl	1	9702.44A	-35.93	2.154259322864483e-22
13698	1.12603e-12	Cl	6	1.76412m	-35.93	2.154259322864483e-22
13699	1.82863e-12	Cl	8	1.08630m	-35.93	2.154259322864483e-22
13700	1.61542e-12	Cl	8	1.22968m	-35.93	2.154259322864483e-22
13701	1.04476e-12	Cl	8	1.90134m	-35.93	2.154259322864483e-22
13702	4.57529e-11	S	10	434.168A	-35.93	2.154259322864483e-22
13703	9.52878e-11	Si	10	208.468A	-35.93	2.154259322864483e-22
13704	5.30829e-11	S	10	374.216A	-35.93	2.154259322864483e-22
13705	1.41699e-11	Si	10	1401.88A	-35.93	2.154259322864483e-22
13706	2.02995e-11	Si	10	978.571A	-35.93	2.154259322864483e-22
13707	1.58514e-11	Si	10	1253.17A	-35.93	2.154259322864483e-22
13708	4.39874e-11	Si	10	451.595A	-35.93	2.154259322864483e-22
13709	2.10912e-11	Si	10	941.834A	-35.93	2.154259322864483e-22
13710	2.03012e-11	Si	10	978.485A	-35.93	2.154259322864483e-22
13711	1.58532e-11	Si	10	1253.03A	-35.93	2.154259322864483e-22
13712	1.78829e-15	Si	10	1110.81m	-35.93	2.154259322864483e-22
13713	7.79258e-12	Cl	8	2549.15A	-35.93	2.154259322864483e-22
13714	4.50839e-11	Si	10	440.611A	-35.93	2.154259322864483e-22
13715	4.42939e-11	Si	10	448.470A	-35.93	2.154259322864483e-22
13716	3.98458e-11	Si	10	498.533A	-35.93	2.154259322864483e-22
13717	4.57923e-11	Si	10	433.795A	-35.93	2.154259322864483e-22
13718	4.50023e-11	Si	10	441.410A	-35.93	2.154259322864483e-22
13719	2.10895e-11	Si	10	941.914A	-35.93	2.154259322864483e-22
13720	1.4295e-11	Si	10	1389.61A	-35.93	2.154259322864483e-22
13721	1.41641e-11	Si	10	1402.45A	-35.93	2.154259322864483e-22
13722	1.42893e-11	Si	10	1390.17A	-35.93	2.154259322864483e-22
13723	4.39856e-11	Si	10	451.613A	-35.93	2.154259322864483e-22
13724	7.12934e-11	Si	10	278.630A	-35.93	2.154259322864483e-22
13725	6.99617e-13	S	10	2.83933m	-35.93	2.154259322864483e-22
13726	4.44929e-12	Si	10	4464.64A	-35.93	2.154259322864483e-22
13727	5.18343e-12	Mg	1	3832.30A	-35.93	2.154259322864483e-22
13728	5.16503e-12	Mg	1	3845.95A	-35.93	2.154259322864483e-22
13729	5.16039e-12	Mg	1	3849.41A	-35.93	2.154259322864483e-22
13730	2.623e-12	Mg	1	7573.18A	-35.93	2.154259322864483e-22
13731	2.56437e-12	Mg	1	7746.33A	-35.93	2.154259322864483e-22
13732	1.28616e-11	Fe	7	1544.48A	-35.93	2.154259322864483e-22
13733	5.76225e-15	Si	10	344.734m	-35.93	2.154259322864483e-22
13734	2.7433e-11	Si	10	724.109A	-35.93	2.154259322864483e-22
13735	2.73078e-11	Si	10	727.427A	-35.93	2.154259322864483e-22
13736	1.31437e-11	Si	10	1511.33A	-35.93	2.154259322864483e-22
13737	1.31379e-11	Si	10	1511.99A	-35.93	2.154259322864483e-22
13738	3.68298e-11	Si	10	539.358A	-35.93	2.154259322864483e-22
13739	2.36861e-11	Si	10	838.653A	-35.93	2.154259322864483e-22
13740	7.90224e-13	Si	10	2.51378m	-35.93	2.154259322864483e-22
13741	4.12779e-11	Si	10	481.237A	-35.93	2.154259322864483e-22
13742	2.81342e-11	Si	10	706.061A	-35.93	2.154259322864483e-22
13743	5.2395400000000005e-12	Si	10	3791.26A	-35.93	2.154259322864483e-22
13744	1.1417200000000001e-12	Si	8	1.73987m	-35.93	2.154259322864483e-22
13745	8.72683e-13	Si	8	2.27625m	-35.93	2.154259322864483e-22
13746	2.0749e-11	Si	8	957.370A	-35.93	2.154259322864483e-22
13747	1.47428e-11	Si	8	1347.40A	-35.93	2.154259322864483e-22
13748	3.22361e-12	Ca	1	6162.17A	-35.93	2.154259322864483e-22
13749	6.11992e-13	O	7	3.24587m	-35.93	2.154259322864483e-22
13750	3.24465e-12	Ca	1	6122.22A	-35.93	2.154259322864483e-22
13751	1.54971e-13	C	3	12.8182m	-35.93	2.154259322864483e-22
13752	1.5162700000000002e-14	C	3	131.009m	-35.93	2.154259322864483e-22
13753	1.2518e-13	Si	10	15.8687m	-35.93	2.154259322864483e-22
13754	2.47028e-11	Si	10	804.138A	-35.93	2.154259322864483e-22
13755	9.6613e-11	Si	10	205.609A	-35.93	2.154259322864483e-22
13756	8.23237e-11	Si	10	241.297A	-35.93	2.154259322864483e-22
13757	4.62839e-11	Si	10	429.187A	-35.93	2.154259322864483e-22
13758	1.22565e-10	S	10	162.072A	-35.93	2.154259322864483e-22
13759	1.20356e-10	S	10	165.048A	-35.93	2.154259322864483e-22
13760	5.17115e-11	S	10	384.140A	-35.93	2.154259322864483e-22
13761	4.99662e-11	S	10	397.558A	-35.93	2.154259322864483e-22
13762	4.43815e-11	S	10	447.584A	-35.93	2.154259322864483e-22
13763	2.69167e-11	S	10	737.998A	-35.93	2.154259322864483e-22
13764	2.68887e-11	S	10	738.767A	-35.93	2.154259322864483e-22
13765	2.4890900000000003e-12	Cl	1	7980.60A	-35.93	2.154259322864483e-22
13766	2.41894e-12	Cl	1	8212.04A	-35.93	2.154259322864483e-22
13767	2.38374e-12	Cl	1	8333.31A	-35.93	2.154259322864483e-22
13768	1.0837e-12	Si	8	1.83302m	-35.93	2.154259322864483e-22
13769	2.23008e-11	Si	8	890.751A	-35.93	2.154259322864483e-22
13770	2.22968e-11	Si	8	890.910A	-35.93	2.154259322864483e-22
13771	2.26689e-11	Si	8	876.288A	-35.93	2.154259322864483e-22
13772	4.41292e-11	Si	8	450.143A	-35.93	2.154259322864483e-22
13773	3.8127e-11	Si	8	521.008A	-35.93	2.154259322864483e-22
13774	2.33842e-11	Si	8	849.482A	-35.93	2.154259322864483e-22
13775	2.33802e-11	Si	8	849.626A	-35.93	2.154259322864483e-22
13776	2.0938700000000002e-12	Cl	1	9486.96A	-35.93	2.154259322864483e-22
13777	2.37161e-12	Cl	1	8375.94A	-35.93	2.154259322864483e-22
13778	2.11462e-12	Cl	1	9393.86A	-35.93	2.154259322864483e-22
13779	2.16112e-12	Cl	1	9191.73A	-35.93	2.154259322864483e-22
13780	2.17785e-12	Cl	1	9121.14A	-35.93	2.154259322864483e-22
13781	2.21997e-12	Cl	1	8948.06A	-35.93	2.154259322864483e-22
13782	2.31359e-12	Cl	1	8585.98A	-35.93	2.154259322864483e-22
13783	2.31649e-12	Cl	1	8575.25A	-35.93	2.154259322864483e-22
13784	5.46355e-12	Mg	1	3635.81A	-35.93	2.154259322864483e-22
13785	8.07456e-12	Cl	8	2460.13A	-35.93	2.154259322864483e-22
13786	6.76884e-10	N	6	29.3469A	-35.93	2.154259322864483e-22
13787	7.57936e-12	Cl	8	2620.86A	-35.93	2.154259322864483e-22
13788	6.24139e-11	P	10	318.270A	-35.93	2.154259322864483e-22
13789	1.29173e-11	B	2	1537.82A	-35.93	2.154259322864483e-22
13790	1.22273e-11	B	2	1624.60A	-35.93	2.154259322864483e-22
13791	6.9942e-13	Mn	8	2.84013m	-35.93	2.154259322864483e-22
13792	1.73786e-11	Be	2	1143.04A	-35.93	2.154259322864483e-22
13793	1.73786e-11	Be	2	1143.04A	-35.93	2.154259322864483e-22
13794	1.73799e-11	Be	2	1142.96A	-35.93	2.154259322864483e-22
13795	4.65949e-16	Be	1	4263.23m	-35.93	2.154259322864483e-22
13796	7.74924e-13	Mg	9	2.56341m	-35.93	2.154259322864483e-22
13797	7.74924e-13	Mg	9	2.56341m	-35.93	2.154259322864483e-22
13798	1.29218e-11	Mg	9	1537.28A	-35.93	2.154259322864483e-22
13799	5.09269e-12	Mg	9	3900.58A	-35.93	2.154259322864483e-22
13800	2.0516299999999997e-10	Mg	9	96.8228A	-35.93	2.154259322864483e-22
13801	1.79415e-11	B	2	1107.18A	-35.93	2.154259322864483e-22
13802	2.36863e-10	Mg	9	83.8646A	-35.93	2.154259322864483e-22
13803	2.2394099999999996e-10	Mg	9	88.7038A	-35.93	2.154259322864483e-22
13804	1.87784e-11	Mg	9	1057.83A	-35.93	2.154259322864483e-22
13805	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	2.154259322864483e-22
13806	1.79383e-11	B	2	1107.38A	-35.93	2.154259322864483e-22
13807	1.47719e-13	O	7	13.4474m	-35.93	2.154259322864483e-22
13808	7.00865e-12	Cl	8	2834.28A	-35.93	2.154259322864483e-22
13809	5.0357e-11	Cr	10	394.473A	-35.93	2.154259322864483e-22
13810	2.6576e-12	Cl	8	7474.58A	-35.93	2.154259322864483e-22
13811	1.1145e-12	Cl	8	1.78236m	-35.93	2.154259322864483e-22
13812	5.96096e-15	N	6	333.242m	-35.93	2.154259322864483e-22
13813	5.841739999999999e-14	Cl	7	34.0043m	-35.93	2.154259322864483e-22
13814	1.6913e-11	Cl	7	1174.51A	-35.93	2.154259322864483e-22
13815	1.26556e-11	Cl	7	1569.61A	-35.93	2.154259322864483e-22
13816	1.26592e-11	Cl	7	1569.17A	-35.93	2.154259322864483e-22
13817	3.57658e-15	Cl	7	555.404m	-35.93	2.154259322864483e-22
13818	1.97175e-11	Cl	7	1007.46A	-35.93	2.154259322864483e-22
13819	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	2.154259322864483e-22
13820	1.1723200000000001e-14	Cl	7	169.445m	-35.93	2.154259322864483e-22
13821	3.16292e-11	Cl	7	628.042A	-35.93	2.154259322864483e-22
13822	1.47162e-11	Cl	7	1349.84A	-35.93	2.154259322864483e-22
13823	1.19117e-11	Cl	7	1667.64A	-35.93	2.154259322864483e-22
13824	1.22796e-13	Cl	7	16.1768m	-35.93	2.154259322864483e-22
13825	3.6344e-11	Cl	7	546.568A	-35.93	2.154259322864483e-22
13826	2.36848e-11	Cl	7	838.701A	-35.93	2.154259322864483e-22
13827	2.36138e-10	Mg	9	84.1221A	-35.93	2.154259322864483e-22
13828	2.31047e-10	Mg	9	85.9758A	-35.93	2.154259322864483e-22
13829	2.58839e-11	Mg	9	767.443A	-35.93	2.154259322864483e-22
13830	7.1076e-12	Mg	9	2794.82A	-35.93	2.154259322864483e-22
13831	4.2505199999999995e-12	Be	2	4673.42A	-35.93	2.154259322864483e-22
13832	4.2506e-12	Be	2	4673.33A	-35.93	2.154259322864483e-22
13833	4.55499e-12	Be	2	4361.03A	-35.93	2.154259322864483e-22
13834	4.55504e-12	Be	2	4360.99A	-35.93	2.154259322864483e-22
13835	4.555369999999999e-12	Be	2	4360.66A	-35.93	2.154259322864483e-22
13836	5.69229e-12	B	1	3489.72A	-35.93	2.154259322864483e-22
13837	5.69143e-12	B	1	3490.24A	-35.93	2.154259322864483e-22
13838	5.68925e-12	B	1	3491.58A	-35.93	2.154259322864483e-22
13839	3.5264e-12	B	1	5633.07A	-35.93	2.154259322864483e-22
13840	3.5262699999999997e-12	B	1	5633.27A	-35.93	2.154259322864483e-22
13841	1.97313e-12	B	1	1.00675m	-35.93	2.154259322864483e-22
13842	1.97307e-12	B	1	1.00678m	-35.93	2.154259322864483e-22
13843	1.9729400000000003e-12	B	1	1.00684m	-35.93	2.154259322864483e-22
13844	5.99946e-13	B	1	3.31104m	-35.93	2.154259322864483e-22
13845	5.99917e-13	B	1	3.31120m	-35.93	2.154259322864483e-22
13846	5.9982e-13	B	1	3.31174m	-35.93	2.154259322864483e-22
13847	5.51753e-13	B	1	3.60024m	-35.93	2.154259322864483e-22
13848	4.25049e-12	Be	2	4673.45A	-35.93	2.154259322864483e-22
13849	1.72913e-12	Ar	1	1.14881m	-35.93	2.154259322864483e-22
13850	2.0302e-12	Ar	1	9784.50A	-35.93	2.154259322864483e-22
13851	1.99202e-11	B	2	997.202A	-35.93	2.154259322864483e-22
13852	2.3656900000000003e-10	Mg	9	83.9688A	-35.93	2.154259322864483e-22
13853	2.31478e-10	Mg	9	85.8156A	-35.93	2.154259322864483e-22
13854	2.63152e-11	Mg	9	754.867A	-35.93	2.154259322864483e-22
13855	7.539010000000001e-12	Mg	9	2634.89A	-35.93	2.154259322864483e-22
13856	4.31374e-13	Mg	9	4.60493m	-35.93	2.154259322864483e-22
13857	2.31737e-10	Mg	9	85.7198A	-35.93	2.154259322864483e-22
13858	2.2903299999999998e-10	Mg	9	86.7319A	-35.93	2.154259322864483e-22
13859	9.21962e-16	B	1	2154.59m	-35.93	2.154259322864483e-22
13860	2.05683e-12	Ar	1	9657.79A	-35.93	2.154259322864483e-22
13861	1.25776e-15	B	1	1579.35m	-35.93	2.154259322864483e-22
13862	2.3625099999999998e-12	Ar	1	8408.21A	-35.93	2.154259322864483e-22
13863	2.3579e-12	Ar	1	8424.65A	-35.93	2.154259322864483e-22
13864	2.3311099999999997e-12	Ar	1	8521.44A	-35.93	2.154259322864483e-22
13865	2.1774099999999997e-12	Ar	1	9122.97A	-35.93	2.154259322864483e-22
13866	2.15345e-12	Ar	1	9224.50A	-35.93	2.154259322864483e-22
13867	2.12358e-12	Ar	1	9354.22A	-35.93	2.154259322864483e-22
13868	4.155219999999999e-12	Cl	8	4780.61A	-35.93	2.154259322864483e-22
13869	2.92095e-11	Cl	8	680.069A	-35.93	2.154259322864483e-22
13870	2.58308e-14	N	6	76.9021m	-35.93	2.154259322864483e-22
13871	9.09953e-11	Cl	7	218.302A	-35.93	2.154259322864483e-22
13872	5.36487e-16	C	5	3702.69m	-35.93	2.154259322864483e-22
13873	1.21206e-15	C	5	1638.90m	-35.93	2.154259322864483e-22
13874	1.21206e-15	C	5	1638.90m	-35.93	2.154259322864483e-22
13875	5.80082e-10	C	5	34.2442A	-35.93	2.154259322864483e-22
13876	1.04238e-10	Co	8	190.569A	-35.93	2.154259322864483e-22
13877	1.45487e-11	Cl	8	1365.37A	-35.93	2.154259322864483e-22
13878	1.48306e-11	Cl	8	1339.42A	-35.93	2.154259322864483e-22
13879	2.81954e-13	Cl	8	7.04530m	-35.93	2.154259322864483e-22
13880	4.95157e-13	Cl	8	4.01175m	-35.93	2.154259322864483e-22
13881	2.13204e-13	Cl	8	9.31712m	-35.93	2.154259322864483e-22
13882	1.56143e-11	Cl	8	1272.20A	-35.93	2.154259322864483e-22
13883	1.06582e-12	Cl	8	1.86377m	-35.93	2.154259322864483e-22
13884	7.838670000000001e-13	Cl	8	2.53416m	-35.93	2.154259322864483e-22
13885	5.9638300000000004e-12	Cl	8	3330.82A	-35.93	2.154259322864483e-22
13886	5.01739e-12	Cl	8	3959.12A	-35.93	2.154259322864483e-22
13887	4.0813e-12	Cl	8	4867.19A	-35.93	2.154259322864483e-22
13888	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	2.154259322864483e-22
13889	3.39833e-11	Cl	10	584.537A	-35.93	2.154259322864483e-22
13890	1.2717e-10	Cl	10	156.204A	-35.93	2.154259322864483e-22
13891	3.50317e-11	Cl	10	567.042A	-35.93	2.154259322864483e-22
13892	9.39124e-11	Cl	10	211.521A	-35.93	2.154259322864483e-22
13893	2.92724e-12	Cl	8	6786.07A	-35.93	2.154259322864483e-22
13894	2.11058e-12	Cl	8	9411.84A	-35.93	2.154259322864483e-22
13895	1.66587e-11	Cl	8	1192.44A	-35.93	2.154259322864483e-22
13896	5.70663e-13	Cl	8	3.48094m	-35.93	2.154259322864483e-22
13897	1.65019e-12	Co	8	1.20376m	-35.93	2.154259322864483e-22
13898	2.53063e-12	Co	8	7849.60A	-35.93	2.154259322864483e-22
13899	2.23597e-10	Cl	10	88.8403A	-35.93	2.154259322864483e-22
13900	8.67444e-11	Cl	10	229.000A	-35.93	2.154259322864483e-22
13901	7.94795e-17	C	5	2.49932c	-35.93	2.154259322864483e-22
13902	2.12865e-10	Cl	10	93.3193A	-35.93	2.154259322864483e-22
13903	6.98608e-11	Cl	10	284.344A	-35.93	2.154259322864483e-22
13904	1.86419e-12	Cl	10	1.06558m	-35.93	2.154259322864483e-22
13905	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	2.154259322864483e-22
13906	3.68954e-11	Cl	10	538.400A	-35.93	2.154259322864483e-22
13907	1.29033e-10	Cl	10	153.948A	-35.93	2.154259322864483e-22
13908	1.04873e-12	Cl	10	1.89414m	-35.93	2.154259322864483e-22
13909	1.0790799999999998e-10	Cl	7	184.086A	-35.93	2.154259322864483e-22
13910	7.62791e-11	Cl	7	260.418A	-35.93	2.154259322864483e-22
13911	4.42532e-11	Cl	8	448.881A	-35.93	2.154259322864483e-22
13912	8.01609e-10	N	6	24.7807A	-35.93	2.154259322864483e-22
13913	2.39035e-13	Cl	6	8.31029m	-35.93	2.154259322864483e-22
13914	8.91635e-12	Cl	6	2227.87A	-35.93	2.154259322864483e-22
13915	3.64612e-13	Cl	6	5.44811m	-35.93	2.154259322864483e-22
13916	1.25578e-13	Cl	6	15.8185m	-35.93	2.154259322864483e-22
13917	2.6029500000000002e-14	Cl	7	76.3151m	-35.93	2.154259322864483e-22
13918	5.55815e-11	Cl	6	357.393A	-35.93	2.154259322864483e-22
13919	7.46892e-11	Cl	7	265.962A	-35.93	2.154259322864483e-22
13920	2.36884e-11	Cl	7	838.574A	-35.93	2.154259322864483e-22
13921	2.24943e-11	Cl	8	883.088A	-35.93	2.154259322864483e-22
13922	2.13118e-11	Cl	8	932.088A	-35.93	2.154259322864483e-22
13923	2.67658e-11	Cl	8	742.159A	-35.93	2.154259322864483e-22
13924	2.49376e-11	Cl	8	796.565A	-35.93	2.154259322864483e-22
13925	2.30557e-11	Cl	8	861.586A	-35.93	2.154259322864483e-22
13926	2.2809e-11	Cl	8	870.906A	-35.93	2.154259322864483e-22
13927	1.4975899999999999e-12	Cl	8	1.32643m	-35.93	2.154259322864483e-22
13928	2.43516e-11	Cl	8	815.734A	-35.93	2.154259322864483e-22
13929	3.0407e-12	Cl	8	6532.86A	-35.93	2.154259322864483e-22
13930	1.6173199999999998e-10	O	7	122.823A	-35.93	2.154259322864483e-22
13931	7.52075e-13	Cl	6	2.64129m	-35.93	2.154259322864483e-22
13932	2.13819e-11	Cl	6	929.031A	-35.93	2.154259322864483e-22
13933	6.783960000000001e-10	N	6	29.2815A	-35.93	2.154259322864483e-22
13934	7.91005e-10	N	6	25.1130A	-35.93	2.154259322864483e-22
13935	7.91196e-10	N	6	25.1069A	-35.93	2.154259322864483e-22
13936	7.91194e-10	N	6	25.1069A	-35.93	2.154259322864483e-22
13937	7.911360000000001e-10	N	6	25.1088A	-35.93	2.154259322864483e-22
13938	7.841480000000001e-10	N	6	25.3325A	-35.93	2.154259322864483e-22
13939	6.812360000000001e-10	N	6	29.1594A	-35.93	2.154259322864483e-22
13940	6.78477e-10	N	6	29.2780A	-35.93	2.154259322864483e-22
13941	6.769460000000001e-10	N	6	29.3442A	-35.93	2.154259322864483e-22
13942	2.98048e-15	Cl	6	666.485m	-35.93	2.154259322864483e-22
13943	6.763639999999999e-10	N	6	29.3695A	-35.93	2.154259322864483e-22
13944	6.21129e-10	N	6	31.9812A	-35.93	2.154259322864483e-22
13945	6.21129e-10	N	6	31.9812A	-35.93	2.154259322864483e-22
13946	5.975900000000001e-10	N	6	33.2410A	-35.93	2.154259322864483e-22
13947	8.1771e-12	Cl	6	2429.28A	-35.93	2.154259322864483e-22
13948	6.15966e-15	Cl	6	322.493m	-35.93	2.154259322864483e-22
13949	9.14014e-15	Cl	6	217.332m	-35.93	2.154259322864483e-22
13950	5.18741e-12	Mg	1	3829.36A	-35.93	2.154259322864483e-22
13951	2.83697e-12	Ni	1	7002.01A	-35.93	2.154259322864483e-22
13952	1.35135e-15	Li	1	1469.97m	-35.93	2.154259322864483e-22
13953	1.64125e-13	Fe	9	12.1032m	-35.93	2.154259322864483e-22
13954	8.50599e-11	Fe	9	233.535A	-35.93	2.154259322864483e-22
13955	8.67734e-11	Fe	9	228.923A	-35.93	2.154259322864483e-22
13956	8.68961e-11	Fe	9	228.600A	-35.93	2.154259322864483e-22
13957	8.57098e-11	Fe	9	231.764A	-35.93	2.154259322864483e-22
13958	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	2.154259322864483e-22
13959	3.15321e-11	Fe	9	629.976A	-35.93	2.154259322864483e-22
13960	5.9777e-11	Fe	9	332.310A	-35.93	2.154259322864483e-22
13961	8.11994e-11	Fe	9	244.638A	-35.93	2.154259322864483e-22
13962	8.12966e-11	Fe	9	244.345A	-35.93	2.154259322864483e-22
13963	8.04494e-11	Fe	9	246.919A	-35.93	2.154259322864483e-22
13964	8.17072e-11	Fe	9	243.118A	-35.93	2.154259322864483e-22
13965	9.94249e-13	Fe	9	1.99794m	-35.93	2.154259322864483e-22
13966	5.38569e-11	Fe	9	368.838A	-35.93	2.154259322864483e-22
13967	7.52248e-11	Fe	9	264.068A	-35.93	2.154259322864483e-22
13968	7.49983e-11	Fe	9	264.866A	-35.93	2.154259322864483e-22
13969	7.71515e-11	Fe	9	257.473A	-35.93	2.154259322864483e-22
13970	5.33001e-11	Fe	9	372.691A	-35.93	2.154259322864483e-22
13971	5.00526e-11	Fe	9	396.872A	-35.93	2.154259322864483e-22
13972	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	2.154259322864483e-22
13973	2.02015e-11	Fe	9	983.315A	-35.93	2.154259322864483e-22
13974	1.15436e-12	Fe	9	1.72082m	-35.93	2.154259322864483e-22
13975	2.16437e-11	Fe	9	917.796A	-35.93	2.154259322864483e-22
13976	2.33571e-11	Fe	9	850.468A	-35.93	2.154259322864483e-22
13977	2.34798e-11	Fe	9	846.022A	-35.93	2.154259322864483e-22
13978	4.15999e-12	Fe	9	4775.13A	-35.93	2.154259322864483e-22
13979	1.99284e-11	Fe	9	996.792A	-35.93	2.154259322864483e-22
13980	2.09852e-11	Fe	9	946.592A	-35.93	2.154259322864483e-22
13981	2.12081e-11	Fe	9	936.646A	-35.93	2.154259322864483e-22
13982	2.30839e-11	Fe	9	860.531A	-35.93	2.154259322864483e-22
13983	1.57696e-11	Fe	9	1259.67A	-35.93	2.154259322864483e-22
13984	1.67719e-11	Fe	9	1184.39A	-35.93	2.154259322864483e-22
13985	1.68264e-11	Fe	9	1180.55A	-35.93	2.154259322864483e-22
13986	1.69236e-11	Fe	9	1173.77A	-35.93	2.154259322864483e-22
13987	1.70492e-11	Fe	9	1165.12A	-35.93	2.154259322864483e-22
13988	1.72117e-11	Fe	9	1154.13A	-35.93	2.154259322864483e-22
13989	1.90479e-11	Fe	9	1042.87A	-35.93	2.154259322864483e-22
13990	1.00263e-12	Fe	9	1.98123m	-35.93	2.154259322864483e-22
13991	1.0571399999999999e-12	Fe	9	1.87908m	-35.93	2.154259322864483e-22
13992	7.46706e-11	Fe	9	266.028A	-35.93	2.154259322864483e-22
13993	7.63841e-11	Fe	9	260.060A	-35.93	2.154259322864483e-22
13994	7.65068e-11	Fe	9	259.643A	-35.93	2.154259322864483e-22
13995	7.59867e-11	Fe	9	261.420A	-35.93	2.154259322864483e-22
13996	4.48586e-12	Fe	7	4428.24A	-35.93	2.154259322864483e-22
13997	1.76584e-12	Fe	7	1.12493m	-35.93	2.154259322864483e-22
13998	7.53579e-11	Fe	7	263.601A	-35.93	2.154259322864483e-22
13999	7.71116e-11	Fe	7	257.607A	-35.93	2.154259322864483e-22
14000	7.72814e-11	Fe	7	257.041A	-35.93	2.154259322864483e-22
14001	1.68838e-12	Fe	7	1.17654m	-35.93	2.154259322864483e-22
14002	7.70341e-11	Fe	7	257.866A	-35.93	2.154259322864483e-22
14003	7.34589e-11	Fe	7	270.416A	-35.93	2.154259322864483e-22
14004	6.60141e-11	Fe	7	300.912A	-35.93	2.154259322864483e-22
14005	6.77677e-11	Fe	7	293.126A	-35.93	2.154259322864483e-22
14006	6.79376e-11	Fe	7	292.393A	-35.93	2.154259322864483e-22
14007	1.1555e-11	Fe	7	1719.13A	-35.93	2.154259322864483e-22
14008	1.33086e-11	Fe	7	1492.60A	-35.93	2.154259322864483e-22
14009	1.34784e-11	Fe	7	1473.80A	-35.93	2.154259322864483e-22
14010	1.31809e-11	Fe	7	1507.07A	-35.93	2.154259322864483e-22
14011	1.10192e-11	Fe	7	1802.71A	-35.93	2.154259322864483e-22
14012	1.00854e-11	Fe	7	1969.63A	-35.93	2.154259322864483e-22
14013	4.35213e-12	Fe	7	4564.31A	-35.93	2.154259322864483e-22
14014	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	2.154259322864483e-22
14015	8.54027e-11	Fe	9	232.598A	-35.93	2.154259322864483e-22
14016	2.1399899999999998e-13	Fe	7	9.28252m	-35.93	2.154259322864483e-22
14017	7.31954e-11	Fe	9	271.389A	-35.93	2.154259322864483e-22
14018	7.32499e-11	Fe	9	271.187A	-35.93	2.154259322864483e-22
14019	2.86821e-11	Fe	9	692.574A	-35.93	2.154259322864483e-22
14020	4.98902e-11	Fe	9	398.164A	-35.93	2.154259322864483e-22
14021	5.18888e-11	Fe	9	382.828A	-35.93	2.154259322864483e-22
14022	1.2800399999999999e-12	Fe	9	1.55186m	-35.93	2.154259322864483e-22
14023	7.8742e-11	Fe	7	252.273A	-35.93	2.154259322864483e-22
14024	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	2.154259322864483e-22
14025	6.41946e-11	Fe	9	309.441A	-35.93	2.154259322864483e-22
14026	7.66977e-14	Fe	7	25.8997m	-35.93	2.154259322864483e-22
14027	1.78829e-14	Fe	7	111.081m	-35.93	2.154259322864483e-22
14028	2.4281e-12	Fe	7	8181.06A	-35.93	2.154259322864483e-22
14029	1.6578400000000003e-10	Fe	9	119.821A	-35.93	2.154259322864483e-22
14030	1.66007e-10	Fe	9	119.660A	-35.93	2.154259322864483e-22
14031	1.68006e-10	Fe	9	118.237A	-35.93	2.154259322864483e-22
14032	3.98151e-12	Fe	9	4989.18A	-35.93	2.154259322864483e-22
14033	2.12039e-11	Fe	9	936.831A	-35.93	2.154259322864483e-22
14034	4.4332e-12	Fe	9	4480.84A	-35.93	2.154259322864483e-22
14035	1.35115e-15	Li	1	1470.19m	-35.93	2.154259322864483e-22
14036	1.05277e-13	Na	2	18.8688m	-35.93	2.154259322864483e-22
14037	8.01133e-14	Na	2	24.7954m	-35.93	2.154259322864483e-22
14038	7.685470000000001e-14	Na	2	25.8468m	-35.93	2.154259322864483e-22
14039	4.3425599999999995e-14	Na	2	45.7436m	-35.93	2.154259322864483e-22
14040	2.37028e-14	Na	2	83.8065m	-35.93	2.154259322864483e-22
14041	1.65238e-14	N	1	120.217m	-35.93	2.154259322864483e-22
14042	9.636889999999999e-17	N	1	2.06129c	-35.93	2.154259322864483e-22
14043	7.66977e-17	N	1	2.58997c	-35.93	2.154259322864483e-22
14044	2.64485e-12	Na	1	7510.62A	-35.93	2.154259322864483e-22
14045	1.0757700000000002e-12	Na	1	1.84653m	-35.93	2.154259322864483e-22
14046	1.0757700000000002e-12	Na	1	1.84653m	-35.93	2.154259322864483e-22
14047	1.07576e-12	Na	1	1.84655m	-35.93	2.154259322864483e-22
14048	1.06819e-12	Na	1	1.85964m	-35.93	2.154259322864483e-22
14049	1.06818e-12	Na	1	1.85965m	-35.93	2.154259322864483e-22
14050	1.06818e-12	Na	1	1.85965m	-35.93	2.154259322864483e-22
14051	1.06817e-12	Na	1	1.85967m	-35.93	2.154259322864483e-22
14052	3.4168199999999998e-15	Na	1	581.372m	-35.93	2.154259322864483e-22
14053	2.44878e-12	Ni	1	8111.98A	-35.93	2.154259322864483e-22
14054	9.98362e-14	Na	2	19.8971m	-35.93	2.154259322864483e-22
14055	1.23539e-13	Na	2	16.0795m	-35.93	2.154259322864483e-22
14056	2.7321100000000003e-13	Fe	9	7.27075m	-35.93	2.154259322864483e-22
14057	1.38177e-13	Na	2	14.3761m	-35.93	2.154259322864483e-22
14058	1.4478799999999999e-12	Na	2	1.37197m	-35.93	2.154259322864483e-22
14059	1.42417e-12	Na	2	1.39481m	-35.93	2.154259322864483e-22
14060	1.36776e-12	Na	2	1.45233m	-35.93	2.154259322864483e-22
14061	1.18616e-12	Na	2	1.67469m	-35.93	2.154259322864483e-22
14062	5.70564e-13	Na	2	3.48155m	-35.93	2.154259322864483e-22
14063	5.67305e-13	Na	2	3.50155m	-35.93	2.154259322864483e-22
14064	4.9045e-13	Na	2	4.05025m	-35.93	2.154259322864483e-22
14065	4.65287e-13	Na	2	4.26929m	-35.93	2.154259322864483e-22
14066	4.47025e-13	Na	2	4.44371m	-35.93	2.154259322864483e-22
14067	4.41584e-13	Na	2	4.49845m	-35.93	2.154259322864483e-22
14068	3.85702e-13	Na	2	5.15021m	-35.93	2.154259322864483e-22
14069	3.85174e-13	Na	2	5.15728m	-35.93	2.154259322864483e-22
14070	3.41748e-13	Na	2	5.81260m	-35.93	2.154259322864483e-22
14071	3.08847e-13	Na	2	6.43180m	-35.93	2.154259322864483e-22
14072	2.61716e-13	Na	2	7.59008m	-35.93	2.154259322864483e-22
14073	2.03571e-13	Na	2	9.75801m	-35.93	2.154259322864483e-22
14074	1.81603e-13	Na	2	10.9384m	-35.93	2.154259322864483e-22
14075	2.42411e-12	Ni	1	8194.53A	-35.93	2.154259322864483e-22
14076	2.4219799999999997e-12	Ni	1	8201.74A	-35.93	2.154259322864483e-22
14077	2.34629e-12	Ni	1	8466.32A	-35.93	2.154259322864483e-22
14078	2.2490599999999997e-12	Ni	1	8832.35A	-35.93	2.154259322864483e-22
14079	2.68591e-12	Ni	1	7395.81A	-35.93	2.154259322864483e-22
14080	2.66124e-12	Ni	1	7464.37A	-35.93	2.154259322864483e-22
14081	4.12703e-12	Ni	1	4813.25A	-35.93	2.154259322864483e-22
14082	2.50507e-12	Ni	1	7929.69A	-35.93	2.154259322864483e-22
14083	2.48618e-12	Ni	1	7989.94A	-35.93	2.154259322864483e-22
14084	4.216919999999999e-12	Ni	1	4710.66A	-35.93	2.154259322864483e-22
14085	4.85255e-12	Ni	1	4093.62A	-35.93	2.154259322864483e-22
14086	1.05211e-14	Ne	3	188.806m	-35.93	2.154259322864483e-22
14087	1.89762e-12	Ne	3	1.04681m	-35.93	2.154259322864483e-22
14088	6.18033e-15	Ne	3	321.414m	-35.93	2.154259322864483e-22
14089	4.5973300000000006e-12	Fe	9	4320.87A	-35.93	2.154259322864483e-22
14090	2.03656e-11	Fe	9	975.393A	-35.93	2.154259322864483e-22
14091	2.15196e-11	Fe	9	923.085A	-35.93	2.154259322864483e-22
14092	2.16453e-11	Fe	9	917.727A	-35.93	2.154259322864483e-22
14093	2.18077e-11	Fe	9	910.890A	-35.93	2.154259322864483e-22
14094	2.35212e-11	Fe	9	844.535A	-35.93	2.154259322864483e-22
14095	2.36439e-11	Fe	9	840.151A	-35.93	2.154259322864483e-22
14096	2.7422e-12	Ni	1	7243.98A	-35.93	2.154259322864483e-22
14097	2.7517900000000003e-12	Ni	1	7218.74A	-35.93	2.154259322864483e-22
14098	2.76128e-12	Ni	1	7193.94A	-35.93	2.154259322864483e-22
14099	5.62923e-14	Ni	1	35.2880m	-35.93	2.154259322864483e-22
14100	2.24625e-12	Ni	1	8843.37A	-35.93	2.154259322864483e-22
14101	2.00913e-12	Ni	1	9887.11A	-35.93	2.154259322864483e-22
14102	1.7050299999999999e-12	Ni	1	1.16505m	-35.93	2.154259322864483e-22
14103	4.1498199999999996e-13	Ni	1	4.78683m	-35.93	2.154259322864483e-22
14104	2.39927e-13	Ni	1	8.27936m	-35.93	2.154259322864483e-22
14105	1.75726e-13	Ni	1	11.3042m	-35.93	2.154259322864483e-22
14106	1.6557e-13	Ni	1	11.9976m	-35.93	2.154259322864483e-22
14107	4.3965200000000004e-13	Ni	1	4.51823m	-35.93	2.154259322864483e-22
14108	2.78595e-12	Ni	1	7130.24A	-35.93	2.154259322864483e-22
14109	3.9513e-12	Ni	1	5027.32A	-35.93	2.154259322864483e-22
14110	3.714169999999999e-12	Ni	1	5348.28A	-35.93	2.154259322864483e-22
14111	3.00781e-12	Ni	1	6604.29A	-35.93	2.154259322864483e-22
14112	2.95152e-12	Ni	1	6730.25A	-35.93	2.154259322864483e-22
14113	2.92685e-12	Ni	1	6786.98A	-35.93	2.154259322864483e-22
14114	2.8616400000000003e-12	Ni	1	6941.64A	-35.93	2.154259322864483e-22
14115	2.17973e-15	B	1	911.329m	-35.93	2.154259322864483e-22
14116	1.19727e-11	Fe	7	1659.15A	-35.93	2.154259322864483e-22
14117	3.30278e-12	Fe	7	6014.46A	-35.93	2.154259322864483e-22
14118	6.55706e-15	Fe	7	302.948m	-35.93	2.154259322864483e-22
14119	1.31006e-12	K	1	1.51631m	-35.93	2.154259322864483e-22
14120	5.46288e-13	K	1	3.63626m	-35.93	2.154259322864483e-22
14121	5.425609999999999e-13	K	1	3.66124m	-35.93	2.154259322864483e-22
14122	1.45204e-13	K	1	13.6804m	-35.93	2.154259322864483e-22
14123	1.45204e-13	K	1	13.6804m	-35.93	2.154259322864483e-22
14124	1.4499100000000002e-13	K	1	13.7005m	-35.93	2.154259322864483e-22
14125	5.17288e-11	K	10	384.011A	-35.93	2.154259322864483e-22
14126	1.23056e-11	K	8	1614.26A	-35.93	2.154259322864483e-22
14127	1.23213e-11	K	8	1612.20A	-35.93	2.154259322864483e-22
14128	1.23474e-11	K	8	1608.80A	-35.93	2.154259322864483e-22
14129	1.17937e-11	K	8	1684.32A	-35.93	2.154259322864483e-22
14130	2.54333e-12	Mg	1	7810.41A	-35.93	2.154259322864483e-22
14131	2.54199e-12	Mg	1	7814.53A	-35.93	2.154259322864483e-22
14132	2.54133e-12	Mg	1	7816.55A	-35.93	2.154259322864483e-22
14133	1.6192600000000001e-12	Mg	1	1.22676m	-35.93	2.154259322864483e-22
14134	1.2212299999999998e-12	Mg	1	1.62659m	-35.93	2.154259322864483e-22
14135	1.03436e-12	Mg	1	1.92046m	-35.93	2.154259322864483e-22
14136	8.849440000000001e-13	Mg	1	2.24471m	-35.93	2.154259322864483e-22
14137	1.3096e-12	K	1	1.51684m	-35.93	2.154259322864483e-22
14138	1.31006e-12	K	1	1.51631m	-35.93	2.154259322864483e-22
14139	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	2.154259322864483e-22
14140	2.86282e-12	K	1	6938.76A	-35.93	2.154259322864483e-22
14141	4.39899e-13	Fe	9	4.51568m	-35.93	2.154259322864483e-22
14142	2.27658e-12	Fe	9	8725.59A	-35.93	2.154259322864483e-22
14143	9.72233e-14	Fe	9	20.4318m	-35.93	2.154259322864483e-22
14144	2.229e-13	Fe	9	8.91181m	-35.93	2.154259322864483e-22
14145	3.85396e-13	Fe	9	5.15430m	-35.93	2.154259322864483e-22
14146	2.0993e-12	Fe	9	9462.44A	-35.93	2.154259322864483e-22
14147	2.22207e-12	Fe	9	8939.61A	-35.93	2.154259322864483e-22
14148	1.25677e-13	Fe	9	15.8060m	-35.93	2.154259322864483e-22
14149	2.88173e-13	Fe	9	6.89325m	-35.93	2.154259322864483e-22
14150	2.00207e-12	Fe	9	9921.95A	-35.93	2.154259322864483e-22
14151	2.12485e-12	Fe	9	9348.65A	-35.93	2.154259322864483e-22
14152	1.62496e-13	Fe	9	12.2246m	-35.93	2.154259322864483e-22
14153	1.8763900000000002e-12	Fe	9	1.05865m	-35.93	2.154259322864483e-22
14154	1.9991700000000003e-12	Fe	9	9936.35A	-35.93	2.154259322864483e-22
14155	1.83667e-12	Fe	9	1.08154m	-35.93	2.154259322864483e-22
14156	1.22776e-13	Fe	9	16.1794m	-35.93	2.154259322864483e-22
14157	2.8742900000000003e-12	K	1	6911.08A	-35.93	2.154259322864483e-22
14158	8.8495e-13	Mg	1	2.24470m	-35.93	2.154259322864483e-22
14159	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	2.154259322864483e-22
14160	3.08774e-13	Mg	1	6.43334m	-35.93	2.154259322864483e-22
14161	3.0877e-13	Mg	1	6.43341m	-35.93	2.154259322864483e-22
14162	1.56972e-14	K	8	126.548m	-35.93	2.154259322864483e-22
14163	4.17267e-14	K	8	47.6061m	-35.93	2.154259322864483e-22
14164	1.01116e-11	K	8	1964.52A	-35.93	2.154259322864483e-22
14165	2.6029500000000002e-14	K	8	76.3151m	-35.93	2.154259322864483e-22
14166	1.00959e-11	K	8	1967.57A	-35.93	2.154259322864483e-22
14167	1.00699e-11	K	8	1972.66A	-35.93	2.154259322864483e-22
14168	4.3157099999999996e-12	Li	1	4602.82A	-35.93	2.154259322864483e-22
14169	4.31565e-12	Li	1	4602.89A	-35.93	2.154259322864483e-22
14170	4.31565e-12	Li	1	4602.89A	-35.93	2.154259322864483e-22
14171	1.13219e-12	Li	1	1.75452m	-35.93	2.154259322864483e-22
14172	1.13219e-12	Li	1	1.75452m	-35.93	2.154259322864483e-22
14173	1.13219e-12	Li	1	1.75452m	-35.93	2.154259322864483e-22
14174	1.06247e-12	Li	1	1.86966m	-35.93	2.154259322864483e-22
14175	1.06246e-12	Li	1	1.86967m	-35.93	2.154259322864483e-22
14176	1.06246e-12	Li	1	1.86967m	-35.93	2.154259322864483e-22
14177	7.10743e-14	Li	1	27.9488m	-35.93	2.154259322864483e-22
14178	1.35513e-15	Li	1	1465.88m	-35.93	2.154259322864483e-22
14179	2.90351e-11	K	8	684.154A	-35.93	2.154259322864483e-22
14180	2.10939e-12	K	8	9417.16A	-35.93	2.154259322864483e-22
14181	1.18354e-11	K	8	1678.39A	-35.93	2.154259322864483e-22
14182	2.76128e-13	Mg	1	7.19392m	-35.93	2.154259322864483e-22
14183	2.99163e-13	Mg	1	6.64002m	-35.93	2.154259322864483e-22
14184	2.98508e-13	Mg	1	6.65458m	-35.93	2.154259322864483e-22
14185	2.97167e-13	Mg	1	6.68460m	-35.93	2.154259322864483e-22
14186	2.87735e-13	Mg	1	6.90373m	-35.93	2.154259322864483e-22
14187	2.86394e-13	Mg	1	6.93605m	-35.93	2.154259322864483e-22
14188	2.85739e-13	Mg	1	6.95195m	-35.93	2.154259322864483e-22
14189	2.76132e-13	Mg	1	7.19383m	-35.93	2.154259322864483e-22
14190	2.76126e-13	Mg	1	7.19399m	-35.93	2.154259322864483e-22
14191	1.18094e-11	K	8	1682.09A	-35.93	2.154259322864483e-22
14192	2.30308e-14	Mg	1	86.2518m	-35.93	2.154259322864483e-22
14193	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	2.154259322864483e-22
14194	2.10414e-14	Mg	1	94.4065m	-35.93	2.154259322864483e-22
14195	2.56437e-12	Mg	1	7746.34A	-35.93	2.154259322864483e-22
14196	1.9955300000000003e-15	Mg	1	995.447m	-35.93	2.154259322864483e-22
14197	2.56437e-12	Mg	1	7746.33A	-35.93	2.154259322864483e-22
14198	2.61902e-12	Mg	1	7584.71A	-35.93	2.154259322864483e-22
14199	1.51726e-13	Fe	9	13.0923m	-35.93	2.154259322864483e-22
14200	5.450309999999999e-14	Fe	9	36.4465m	-35.93	2.154259322864483e-22
14201	4.7104e-11	K	10	421.715A	-35.93	2.154259322864483e-22
14202	4.78694e-11	Mn	11	414.972A	-35.93	2.154259322864483e-22
14203	1.24195e-12	Mn	1	1.59946m	-35.93	2.154259322864483e-22
14204	1.24075e-12	Mn	1	1.60100m	-35.93	2.154259322864483e-22
14205	1.2283e-12	Mn	1	1.61723m	-35.93	2.154259322864483e-22
14206	1.2222e-12	Mn	1	1.62530m	-35.93	2.154259322864483e-22
14207	1.2116e-12	Mn	1	1.63952m	-35.93	2.154259322864483e-22
14208	1.20856e-12	Mn	1	1.64365m	-35.93	2.154259322864483e-22
14209	1.19511e-12	Mn	1	1.66215m	-35.93	2.154259322864483e-22
14210	1.18836e-12	Mn	1	1.67158m	-35.93	2.154259322864483e-22
14211	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	2.154259322864483e-22
14212	5.01774e-14	Mn	1	39.5885m	-35.93	2.154259322864483e-22
14213	3.38424e-14	Mn	1	58.6970m	-35.93	2.154259322864483e-22
14214	1.97407e-14	Mn	1	100.627m	-35.93	2.154259322864483e-22
14215	5.49246e-11	Mn	11	361.668A	-35.93	2.154259322864483e-22
14216	5.46567e-11	Mn	11	363.441A	-35.93	2.154259322864483e-22
14217	5.42655e-11	Mn	11	366.060A	-35.93	2.154259322864483e-22
14218	5.39976e-11	Mn	11	367.877A	-35.93	2.154259322864483e-22
14219	4.87845e-11	Mn	11	407.188A	-35.93	2.154259322864483e-22
14220	1.24529e-12	Mn	1	1.59517m	-35.93	2.154259322864483e-22
14221	1.24544e-12	Mn	1	1.59497m	-35.93	2.154259322864483e-22
14222	3.38828e-12	Mn	1	5862.69A	-35.93	2.154259322864483e-22
14223	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	2.154259322864483e-22
14224	1.5478599999999998e-13	Fe	7	12.8335m	-35.93	2.154259322864483e-22
14225	1.9089e-12	Fe	7	1.04062m	-35.93	2.154259322864483e-22
14226	2.901e-14	Fe	7	68.4745m	-35.93	2.154259322864483e-22
14227	1.48229e-13	Fe	7	13.4012m	-35.93	2.154259322864483e-22
14228	1.90234e-12	Fe	7	1.04421m	-35.93	2.154259322864483e-22
14229	2.07223e-12	Fe	7	9586.02A	-35.93	2.154259322864483e-22
14230	2.05773e-12	Fe	7	9653.59A	-35.93	2.154259322864483e-22
14231	1.89142e-12	Fe	7	1.05024m	-35.93	2.154259322864483e-22
14232	3.43393e-12	Mn	1	5784.76A	-35.93	2.154259322864483e-22
14233	1.44253e-12	Fe	9	1.37705m	-35.93	2.154259322864483e-22
14234	3.27922e-12	Fe	9	6057.68A	-35.93	2.154259322864483e-22
14235	2.6711e-12	N	1	7436.81A	-35.93	2.154259322864483e-22
14236	2.67119e-12	N	1	7436.54A	-35.93	2.154259322864483e-22
14237	2.68772e-12	N	1	7390.83A	-35.93	2.154259322864483e-22
14238	3.23857e-12	N	1	6133.72A	-35.93	2.154259322864483e-22
14239	3.46761e-12	Mn	1	5728.57A	-35.93	2.154259322864483e-22
14240	4.81373e-11	Mn	11	412.662A	-35.93	2.154259322864483e-22
14241	5.21451e-12	Mn	11	3809.46A	-35.93	2.154259322864483e-22
14242	3.80822e-11	K	10	521.621A	-35.93	2.154259322864483e-22
14243	9.15405e-13	Mn	11	2.17002m	-35.93	2.154259322864483e-22
14244	3.34216e-11	K	10	594.361A	-35.93	2.154259322864483e-22
14245	4.77224e-11	K	8	416.250A	-35.93	2.154259322864483e-22
14246	3.44128e-11	K	8	577.241A	-35.93	2.154259322864483e-22
14247	8.94741e-13	K	8	2.22014m	-35.93	2.154259322864483e-22
14248	1.16477e-12	K	8	1.70544m	-35.93	2.154259322864483e-22
14249	1.6768200000000001e-12	K	8	1.18465m	-35.93	2.154259322864483e-22
14250	1.34701e-11	K	8	1474.71A	-35.93	2.154259322864483e-22
14251	1.34858e-11	K	8	1472.99A	-35.93	2.154259322864483e-22
14252	1.35118e-11	K	8	1470.16A	-35.93	2.154259322864483e-22
14253	2.70032e-13	K	8	7.35635m	-35.93	2.154259322864483e-22
14254	7.82078e-13	K	8	2.53996m	-35.93	2.154259322864483e-22
14255	1.25756e-11	K	8	1579.60A	-35.93	2.154259322864483e-22
14256	1.25913e-11	K	8	1577.64A	-35.93	2.154259322864483e-22
14257	3.95176e-11	K	8	502.674A	-35.93	2.154259322864483e-22
14258	5.12047e-13	K	8	3.87942m	-35.93	2.154259322864483e-22
14259	4.75015e-11	K	8	418.186A	-35.93	2.154259322864483e-22
14260	3.54253e-11	K	10	560.742A	-35.93	2.154259322864483e-22
14261	4.76964e-11	K	8	416.478A	-35.93	2.154259322864483e-22
14262	3.58869e-11	K	8	553.529A	-35.93	2.154259322864483e-22
14263	1.0006799999999999e-10	K	8	198.509A	-35.93	2.154259322864483e-22
14264	3.29363e-11	K	10	603.118A	-35.93	2.154259322864483e-22
14265	3.25467e-12	N	1	6103.38A	-35.93	2.154259322864483e-22
14266	3.24796e-12	N	1	6115.98A	-35.93	2.154259322864483e-22
14267	3.24786e-12	N	1	6116.16A	-35.93	2.154259322864483e-22
14268	3.49085e-12	Mn	1	5690.43A	-35.93	2.154259322864483e-22
14269	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	2.154259322864483e-22
14270	3.5045e-12	Mn	1	5668.28A	-35.93	2.154259322864483e-22
14271	3.9857e-15	Mg	1	498.393m	-35.93	2.154259322864483e-22
14272	3.19303e-11	K	10	622.119A	-35.93	2.154259322864483e-22
14273	7.31682e-11	K	8	271.491A	-35.93	2.154259322864483e-22
14274	3.1829e-11	K	10	624.099A	-35.93	2.154259322864483e-22
14275	3.17734e-11	K	10	625.191A	-35.93	2.154259322864483e-22
14276	3.17672e-11	K	10	625.313A	-35.93	2.154259322864483e-22
14277	3.17319e-11	K	10	626.009A	-35.93	2.154259322864483e-22
14278	3.17124e-11	K	10	626.394A	-35.93	2.154259322864483e-22
14279	3.0302e-11	K	10	655.549A	-35.93	2.154259322864483e-22
14280	3.0276e-11	K	10	656.112A	-35.93	2.154259322864483e-22
14281	5.51627e-13	B	1	3.60106m	-35.93	2.154259322864483e-22
14282	1.4824000000000001e-18	Ti	1	134.002c	-35.93	2.154259322864483e-22
14283	7.79793e-12	Mg	9	2547.40A	-35.93	2.154259322864483e-22
14284	4.679190000000001e-10	Ar	10	42.4528A	-35.93	2.154259322864483e-22
14285	1.91898e-11	Ar	10	1035.16A	-35.93	2.154259322864483e-22
14286	1.24479e-11	Ar	10	1595.81A	-35.93	2.154259322864483e-22
14287	1.1153e-11	Ar	10	1781.08A	-35.93	2.154259322864483e-22
14288	2.17891e-11	Ar	10	911.671A	-35.93	2.154259322864483e-22
14289	2.01474e-11	Ar	10	985.957A	-35.93	2.154259322864483e-22
14290	1.21106e-11	Ar	10	1640.26A	-35.93	2.154259322864483e-22
14291	1.53411e-11	Ar	10	1294.85A	-35.93	2.154259322864483e-22
14292	1.59963e-11	Ar	10	1241.81A	-35.93	2.154259322864483e-22
14293	1.37897e-17	He	1	14.4053c	-35.93	2.154259322864483e-22
14294	1.3630699999999998e-17	He	1	14.5733c	-35.93	2.154259322864483e-22
14295	2.42557e-10	Ar	11	81.8960A	-35.93	2.154259322864483e-22
14296	5.11549e-10	Ar	11	38.8320A	-35.93	2.154259322864483e-22
14297	1.01574e-10	Ar	11	195.566A	-35.93	2.154259322864483e-22
14298	4.89658e-10	Ar	11	40.5680A	-35.93	2.154259322864483e-22
14299	5.105359999999999e-10	Ar	11	38.9090A	-35.93	2.154259322864483e-22
14300	9.47781e-11	Ar	11	209.589A	-35.93	2.154259322864483e-22
14301	2.3115900000000002e-10	Ar	11	85.9340A	-35.93	2.154259322864483e-22
14302	2.08315e-11	Ar	10	953.578A	-35.93	2.154259322864483e-22
14303	1.20354e-11	Ar	10	1650.51A	-35.93	2.154259322864483e-22
14304	4.0512400000000003e-10	Ar	11	49.0330A	-35.93	2.154259322864483e-22
14305	2.0419e-11	Ar	10	972.844A	-35.93	2.154259322864483e-22
14306	3.4821199999999994e-10	Ar	11	57.0470A	-35.93	2.154259322864483e-22
14307	3.5570099999999993e-10	Ar	11	55.8460A	-35.93	2.154259322864483e-22
14308	3.6883699999999996e-10	Ar	11	53.8570A	-35.93	2.154259322864483e-22
14309	3.69091e-10	Ar	11	53.8200A	-35.93	2.154259322864483e-22
14310	3.69338e-10	Ar	11	53.7840A	-35.93	2.154259322864483e-22
14311	2.47863e-10	Ar	11	80.1430A	-35.93	2.154259322864483e-22
14312	2.55357e-10	Ar	11	77.7910A	-35.93	2.154259322864483e-22
14313	2.68489e-10	Ar	11	73.9860A	-35.93	2.154259322864483e-22
14314	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	2.154259322864483e-22
14315	7.49411e-12	Ar	11	2650.68A	-35.93	2.154259322864483e-22
14316	2.06259e-11	Ar	11	963.085A	-35.93	2.154259322864483e-22
14317	4.048769999999999e-10	Ar	11	49.0630A	-35.93	2.154259322864483e-22
14318	3.88084e-10	Ar	11	51.1860A	-35.93	2.154259322864483e-22
14319	1.4021899999999997e-10	Ar	11	141.667A	-35.93	2.154259322864483e-22
14320	3.98717e-11	Ar	11	498.209A	-35.93	2.154259322864483e-22
14321	2.60036e-11	Ar	10	763.911A	-35.93	2.154259322864483e-22
14322	2.41912e-11	Ar	10	821.145A	-35.93	2.154259322864483e-22
14323	4.79019e-10	Ar	11	41.4690A	-35.93	2.154259322864483e-22
14324	7.57093e-11	Ar	11	262.378A	-35.93	2.154259322864483e-22
14325	4.6379799999999997e-10	Ar	11	42.8300A	-35.93	2.154259322864483e-22
14326	4.84664e-10	Ar	11	40.9860A	-35.93	2.154259322864483e-22
14327	3.5293800000000006e-10	B	4	56.2832A	-35.93	2.154259322864483e-22
14328	3.5114e-10	B	4	56.5714A	-35.93	2.154259322864483e-22
14329	3.5105400000000003e-10	B	4	56.5852A	-35.93	2.154259322864483e-22
14330	3.5013699999999997e-10	B	4	56.7333A	-35.93	2.154259322864483e-22
14331	3.4989400000000005e-10	B	4	56.7728A	-35.93	2.154259322864483e-22
14332	4.70629e-11	Cr	11	422.083A	-35.93	2.154259322864483e-22
14333	5.41352e-11	Cr	11	366.941A	-35.93	2.154259322864483e-22
14334	5.42621e-11	Cr	11	366.083A	-35.93	2.154259322864483e-22
14335	1.24777e-14	Ca	7	159.200m	-35.93	2.154259322864483e-22
14336	7.38568e-14	Ca	7	26.8959m	-35.93	2.154259322864483e-22
14337	6.13791e-14	Ca	7	32.3635m	-35.93	2.154259322864483e-22
14338	2.7085000000000002e-14	Ca	7	73.3412m	-35.93	2.154259322864483e-22
14339	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	2.154259322864483e-22
14340	3.64802e-12	Ca	7	5445.27A	-35.93	2.154259322864483e-22
14341	4.41944e-11	Cr	10	449.479A	-35.93	2.154259322864483e-22
14342	7.07443e-12	Cr	11	2807.92A	-35.93	2.154259322864483e-22
14343	1.4405700000000003e-14	Zn	2	137.893m	-35.93	2.154259322864483e-22
14344	4.0175699999999994e-10	B	4	49.4439A	-35.93	2.154259322864483e-22
14345	4.0176800000000003e-10	B	4	49.4426A	-35.93	2.154259322864483e-22
14346	4.0176499999999996e-10	B	4	49.4430A	-35.93	2.154259322864483e-22
14347	7.1409899999999994e-12	Cr	11	2781.75A	-35.93	2.154259322864483e-22
14348	2.44261e-12	Ar	11	8132.47A	-35.93	2.154259322864483e-22
14349	3.83789e-12	Ar	11	5175.88A	-35.93	2.154259322864483e-22
14350	2.08775e-11	Ar	11	951.475A	-35.93	2.154259322864483e-22
14351	2.11292e-11	Ar	11	940.141A	-35.93	2.154259322864483e-22
14352	1.3134e-11	Ar	11	1512.45A	-35.93	2.154259322864483e-22
14353	1.33857e-11	Ar	11	1484.01A	-35.93	2.154259322864483e-22
14354	7.096289999999999e-12	Cr	11	2799.28A	-35.93	2.154259322864483e-22
14355	7.16285e-12	Cr	11	2773.26A	-35.93	2.154259322864483e-22
14356	2.43803e-13	B	4	8.14774m	-35.93	2.154259322864483e-22
14357	7.2014e-12	Cr	11	2758.41A	-35.93	2.154259322864483e-22
14358	7.223260000000001e-12	Cr	11	2750.07A	-35.93	2.154259322864483e-22
14359	1.98494e-11	Cr	11	1000.76A	-35.93	2.154259322864483e-22
14360	4.11039e-11	Cr	11	483.274A	-35.93	2.154259322864483e-22
14361	5.58579e-11	B	4	355.625A	-35.93	2.154259322864483e-22
14362	4.57828e-11	Cr	11	433.885A	-35.93	2.154259322864483e-22
14363	4.60728e-11	Cr	11	431.153A	-35.93	2.154259322864483e-22
14364	1.0034700000000001e-10	Ar	11	197.957A	-35.93	2.154259322864483e-22
14365	3.91742e-10	Ar	11	50.7080A	-35.93	2.154259322864483e-22
14366	6.90278e-13	Mg	9	2.87775m	-35.93	2.154259322864483e-22
14367	1.48045e-12	Fe	1	1.34179m	-35.93	2.154259322864483e-22
14368	1.97539e-12	Fe	1	1.00560m	-35.93	2.154259322864483e-22
14369	2.0266e-12	Fe	1	9801.88A	-35.93	2.154259322864483e-22
14370	3.3856900000000003e-12	Fe	1	5867.18A	-35.93	2.154259322864483e-22
14371	3.4222800000000002e-12	Fe	1	5804.45A	-35.93	2.154259322864483e-22
14372	3.4574e-12	Fe	1	5745.50A	-35.93	2.154259322864483e-22
14373	3.4795199999999997e-12	Fe	1	5708.97A	-35.93	2.154259322864483e-22
14374	7.50489e-11	Sc	10	264.687A	-35.93	2.154259322864483e-22
14375	9.05994e-11	Sc	10	219.256A	-35.93	2.154259322864483e-22
14376	9.06642e-11	Sc	10	219.099A	-35.93	2.154259322864483e-22
14377	1.55803e-11	Sc	10	1274.97A	-35.93	2.154259322864483e-22
14378	4.25548e-11	Sc	10	466.797A	-35.93	2.154259322864483e-22
14379	4.46019e-11	Sc	10	445.373A	-35.93	2.154259322864483e-22
14380	5.91784e-11	Sc	10	335.671A	-35.93	2.154259322864483e-22
14381	5.92432e-11	Sc	10	335.304A	-35.93	2.154259322864483e-22
14382	7.10969e-11	Sc	10	279.400A	-35.93	2.154259322864483e-22
14383	9.24724e-11	Sc	10	214.815A	-35.93	2.154259322864483e-22
14384	1.51902e-11	Sc	10	1307.72A	-35.93	2.154259322864483e-22
14385	1.94182e-12	Fe	1	1.02298m	-35.93	2.154259322864483e-22
14386	1.44386e-12	Fe	1	1.37579m	-35.93	2.154259322864483e-22
14387	3.955719999999999e-10	Ar	11	50.2170A	-35.93	2.154259322864483e-22
14388	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	2.154259322864483e-22
14389	4.06526e-11	Ni	11	488.639A	-35.93	2.154259322864483e-22
14390	7.78388e-11	Ni	11	255.200A	-35.93	2.154259322864483e-22
14391	4.02964e-12	Ni	11	4929.59A	-35.93	2.154259322864483e-22
14392	1.22882e-11	Ni	11	1616.55A	-35.93	2.154259322864483e-22
14393	3.99256e-11	Ni	11	497.537A	-35.93	2.154259322864483e-22
14394	1.0703e-11	Ni	11	1855.98A	-35.93	2.154259322864483e-22
14395	3.83404e-11	Ni	11	518.108A	-35.93	2.154259322864483e-22
14396	8.26215e-12	Ni	11	2404.27A	-35.93	2.154259322864483e-22
14397	3.58971e-11	Ni	11	553.373A	-35.93	2.154259322864483e-22
14398	7.27842e-11	Ni	11	272.923A	-35.93	2.154259322864483e-22
14399	7.30833e-11	Ni	11	271.806A	-35.93	2.154259322864483e-22
14400	7.41363e-12	Ni	11	2679.45A	-35.93	2.154259322864483e-22
14401	3.50489e-11	Ni	11	566.765A	-35.93	2.154259322864483e-22
14402	1.30152e-11	Ni	11	1526.25A	-35.93	2.154259322864483e-22
14403	7.1936e-11	Ni	11	276.141A	-35.93	2.154259322864483e-22
14404	6.11207e-12	Ni	11	3250.04A	-35.93	2.154259322864483e-22
14405	3.37477e-11	Ni	11	588.616A	-35.93	2.154259322864483e-22
14406	5.8853e-11	Sc	10	337.527A	-35.93	2.154259322864483e-22
14407	1.4334e-11	Sc	10	1385.83A	-35.93	2.154259322864483e-22
14408	2.90994e-11	Ni	11	682.640A	-35.93	2.154259322864483e-22
14409	6.59866e-11	Ni	11	301.038A	-35.93	2.154259322864483e-22
14410	1.7871400000000004e-14	Fe	1	111.152m	-35.93	2.154259322864483e-22
14411	4.48345e-11	Cr	10	443.062A	-35.93	2.154259322864483e-22
14412	1.94084e-19	N	1	1023.50c	-35.93	2.154259322864483e-22
14413	1.0387300000000001e-19	N	1	1912.38c	-35.93	2.154259322864483e-22
14414	4.0870800000000006e-10	Ar	11	48.6030A	-35.93	2.154259322864483e-22
14415	4.0896100000000006e-10	Ar	11	48.5730A	-35.93	2.154259322864483e-22
14416	4.0921399999999996e-10	Ar	11	48.5430A	-35.93	2.154259322864483e-22
14417	1.39526e-12	Ar	11	1.42371m	-35.93	2.154259322864483e-22
14418	3.74298e-11	Ar	11	530.712A	-35.93	2.154259322864483e-22
14419	1.3777700000000001e-10	Ar	11	144.178A	-35.93	2.154259322864483e-22
14420	3.8564300000000005e-10	Ar	11	51.5100A	-35.93	2.154259322864483e-22
14421	3.9313e-10	Ar	11	50.5290A	-35.93	2.154259322864483e-22
14422	4.0626800000000007e-10	Ar	11	48.8950A	-35.93	2.154259322864483e-22
14423	4.06517e-10	Ar	11	48.8650A	-35.93	2.154259322864483e-22
14424	4.0676699999999996e-10	Ar	11	48.8350A	-35.93	2.154259322864483e-22
14425	3.60349e-11	Ar	11	551.256A	-35.93	2.154259322864483e-22
14426	3.8424800000000003e-10	Ar	11	51.6970A	-35.93	2.154259322864483e-22
14427	5.0270800000000004e-15	P	1	395.149m	-35.93	2.154259322864483e-22
14428	7.29224e-15	O	5	272.405m	-35.93	2.154259322864483e-22
14429	4.01014e-13	O	5	4.95356m	-35.93	2.154259322864483e-22
14430	2.99181e-13	Ni	11	6.63962m	-35.93	2.154259322864483e-22
14431	7.947949999999999e-13	Ni	11	2.49932m	-35.93	2.154259322864483e-22
14432	2.8432e-11	Ni	11	698.666A	-35.93	2.154259322864483e-22
14433	1.66708e-12	Ni	11	1.19157m	-35.93	2.154259322864483e-22
14434	2.76374e-11	Ni	11	718.752A	-35.93	2.154259322864483e-22
14435	2.67733e-11	Ni	11	741.950A	-35.93	2.154259322864483e-22
14436	2.59708e-11	Ni	11	764.877A	-35.93	2.154259322864483e-22
14437	6.28579e-11	Ni	11	316.022A	-35.93	2.154259322864483e-22
14438	6.356569999999999e-13	Ni	3	3.12503m	-35.93	2.154259322864483e-22
14439	8.434760000000002e-14	O	5	23.5507m	-35.93	2.154259322864483e-22
14440	1.40964e-10	Ni	9	140.919A	-35.93	2.154259322864483e-22
14441	1.32138e-10	Ni	9	150.331A	-35.93	2.154259322864483e-22
14442	1.7464900000000002e-12	O	1	1.13739m	-35.93	2.154259322864483e-22
14443	1.7464799999999998e-12	O	1	1.13740m	-35.93	2.154259322864483e-22
14444	5.69986e-13	O	1	3.48508m	-35.93	2.154259322864483e-22
14445	5.698520000000001e-13	O	1	3.48590m	-35.93	2.154259322864483e-22
14446	3.1893200000000003e-13	O	1	6.22843m	-35.93	2.154259322864483e-22
14447	6.91128e-12	Cr	11	2874.21A	-35.93	2.154259322864483e-22
14448	1.84392e-13	Be	3	10.7729m	-35.93	2.154259322864483e-22
14449	1.36373e-11	Ar	11	1456.62A	-35.93	2.154259322864483e-22
14450	4.5458e-11	V	9	436.985A	-35.93	2.154259322864483e-22
14451	4.06449e-11	V	9	488.732A	-35.93	2.154259322864483e-22
14452	2.82977e-12	Zn	2	7019.82A	-35.93	2.154259322864483e-22
14453	1.05053e-11	Zn	2	1890.90A	-35.93	2.154259322864483e-22
14454	1.15309e-11	Zn	2	1722.72A	-35.93	2.154259322864483e-22
14455	7.67861e-12	Zn	2	2586.99A	-35.93	2.154259322864483e-22
14456	8.70458e-12	Zn	2	2282.07A	-35.93	2.154259322864483e-22
14457	3.03304e-12	Zn	2	6549.36A	-35.93	2.154259322864483e-22
14458	3.65911e-12	Zn	2	5428.77A	-35.93	2.154259322864483e-22
14459	1.00661e-14	Zn	2	197.341m	-35.93	2.154259322864483e-22
14460	1.34953e-12	Zn	2	1.47195m	-35.93	2.154259322864483e-22
14461	1.9756e-12	Zn	2	1.00549m	-35.93	2.154259322864483e-22
14462	8.75367e-13	Zn	2	2.26927m	-35.93	2.154259322864483e-22
14463	1.90123e-12	Zn	2	1.04482m	-35.93	2.154259322864483e-22
14464	1.95113e-12	Zn	2	1.01810m	-35.93	2.154259322864483e-22
14465	4.87805e-14	Zn	2	40.7221m	-35.93	2.154259322864483e-22
14466	4.64101e-13	Zn	2	4.28020m	-35.93	2.154259322864483e-22
14467	7.86211e-13	Zn	2	2.52661m	-35.93	2.154259322864483e-22
14468	4.0947e-11	V	9	485.126A	-35.93	2.154259322864483e-22
14469	4.55921e-11	V	9	435.699A	-35.93	2.154259322864483e-22
14470	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	2.154259322864483e-22
14471	4.5778e-11	V	9	433.930A	-35.93	2.154259322864483e-22
14472	1.0185799999999998e-10	F	6	195.022A	-35.93	2.154259322864483e-22
14473	9.84592e-11	F	6	201.753A	-35.93	2.154259322864483e-22
14474	1.01336e-13	F	6	19.6025m	-35.93	2.154259322864483e-22
14475	9.85174e-11	F	6	201.634A	-35.93	2.154259322864483e-22
14476	4.6229599999999995e-12	F	6	4296.91A	-35.93	2.154259322864483e-22
14477	1.59555e-13	F	6	12.4499m	-35.93	2.154259322864483e-22
14478	5.82187e-14	F	6	34.1204m	-35.93	2.154259322864483e-22
14479	1.1986100000000002e-10	F	6	165.729A	-35.93	2.154259322864483e-22
14480	3.05732e-11	F	6	649.735A	-35.93	2.154259322864483e-22
14481	1.37738e-10	F	6	144.219A	-35.93	2.154259322864483e-22
14482	1.02856e-11	Si	9	1931.28A	-35.93	2.154259322864483e-22
14483	1.02654e-11	Si	9	1935.10A	-35.93	2.154259322864483e-22
14484	1.02568e-11	Si	9	1936.71A	-35.93	2.154259322864483e-22
14485	9.10335e-12	Si	9	2182.10A	-35.93	2.154259322864483e-22
14486	3.35884e-11	He	1	591.409A	-35.93	2.154259322864483e-22
14487	3.30301e-11	He	1	601.404A	-35.93	2.154259322864483e-22
14488	4.59121e-11	V	9	432.663A	-35.93	2.154259322864483e-22
14489	1.02586e-12	Zn	2	1.93637m	-35.93	2.154259322864483e-22
14490	4.1532e-13	Zn	2	4.78293m	-35.93	2.154259322864483e-22
14491	7.37431e-13	Zn	2	2.69374m	-35.93	2.154259322864483e-22
14492	9.770809999999999e-13	Zn	2	2.03304m	-35.93	2.154259322864483e-22
14493	1.4048e-13	Ti	9	14.1404m	-35.93	2.154259322864483e-22
14494	4.96923e-11	V	10	399.749A	-35.93	2.154259322864483e-22
14495	4.96127e-11	V	10	400.391A	-35.93	2.154259322864483e-22
14496	4.86512e-11	V	10	408.303A	-35.93	2.154259322864483e-22
14497	4.20433e-11	V	10	472.476A	-35.93	2.154259322864483e-22
14498	3.7662e-11	V	10	527.440A	-35.93	2.154259322864483e-22
14499	1.15869e-11	V	10	1714.38A	-35.93	2.154259322864483e-22
14500	7.0026899999999995e-12	V	10	2836.69A	-35.93	2.154259322864483e-22
14501	6.62732e-12	V	10	2997.36A	-35.93	2.154259322864483e-22
14502	6.609839999999999e-12	V	10	3005.29A	-35.93	2.154259322864483e-22
14503	6.57208e-12	V	10	3022.55A	-35.93	2.154259322864483e-22
14504	6.54764e-12	V	10	3033.83A	-35.93	2.154259322864483e-22
14505	6.53015e-12	V	10	3041.96A	-35.93	2.154259322864483e-22
14506	6.40477e-12	V	10	3101.51A	-35.93	2.154259322864483e-22
14507	2.22543e-13	V	10	8.92614m	-35.93	2.154259322864483e-22
14508	3.5187300000000003e-12	Fe	7	5645.34A	-35.93	2.154259322864483e-22
14509	8.78142e-11	Mg	5	226.210A	-35.93	2.154259322864483e-22
14510	1.57171e-13	Ti	9	12.6388m	-35.93	2.154259322864483e-22
14511	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	2.154259322864483e-22
14512	6.00695e-12	Ti	9	3306.91A	-35.93	2.154259322864483e-22
14513	2.88113e-14	Si	9	68.9467m	-35.93	2.154259322864483e-22
14514	3.22111e-13	Zn	2	6.16697m	-35.93	2.154259322864483e-22
14515	8.83516e-11	V	8	224.834A	-35.93	2.154259322864483e-22
14516	6.11654e-13	Zn	2	3.24766m	-35.93	2.154259322864483e-22
14517	2.0505700000000002e-13	V	10	9.68728m	-35.93	2.154259322864483e-22
14518	6.36701e-12	V	10	3119.90A	-35.93	2.154259322864483e-22
14519	1.29929e-12	Si	9	1.52887m	-35.93	2.154259322864483e-22
14520	4.1527999999999995e-14	Si	9	47.8339m	-35.93	2.154259322864483e-22
14521	1.2716700000000001e-14	Si	9	156.207m	-35.93	2.154259322864483e-22
14522	6.02364e-12	Ti	9	3297.75A	-35.93	2.154259322864483e-22
14523	8.54405e-15	Si	9	232.495m	-35.93	2.154259322864483e-22
14524	6.19272e-12	Ti	3	3207.71A	-35.93	2.154259322864483e-22
14525	6.1797599999999995e-12	Ti	3	3214.44A	-35.93	2.154259322864483e-22
14526	1.83375e-12	Ti	3	1.08327m	-35.93	2.154259322864483e-22
14527	1.06907e-11	Ti	9	1858.11A	-35.93	2.154259322864483e-22
14528	6.06935e-12	Ti	9	3272.91A	-35.93	2.154259322864483e-22
14529	6.05266e-12	Ti	9	3281.94A	-35.93	2.154259322864483e-22
14530	9.93494e-16	Si	3	1999.45m	-35.93	2.154259322864483e-22
14531	1.78829e-15	Si	3	1110.81m	-35.93	2.154259322864483e-22
14532	7.947949999999999e-16	Si	3	2499.32m	-35.93	2.154259322864483e-22
14533	5.7534e-11	Si	9	345.265A	-35.93	2.154259322864483e-22
14534	3.23155e-11	Ar	9	614.704A	-35.93	2.154259322864483e-22
14535	3.0045e-11	Ar	9	661.157A	-35.93	2.154259322864483e-22
14536	2.86148e-11	Ar	9	694.203A	-35.93	2.154259322864483e-22
14537	3.38177e-10	Mg	7	58.7399A	-35.93	2.154259322864483e-22
14538	2.901e-13	Cr	11	6.84745m	-35.93	2.154259322864483e-22
14539	3.11957e-13	Cr	11	6.36769m	-35.93	2.154259322864483e-22
14540	3.27132e-11	Be	3	607.231A	-35.93	2.154259322864483e-22
14541	6.85087e-12	Cr	11	2899.55A	-35.93	2.154259322864483e-22
14542	1.73121e-19	N	1	1147.43c	-35.93	2.154259322864483e-22
14543	2.39651e-13	Zn	2	8.28893m	-35.93	2.154259322864483e-22
14544	5.61761e-13	Zn	2	3.53610m	-35.93	2.154259322864483e-22
14545	3.0899e-11	F	6	642.884A	-35.93	2.154259322864483e-22
14546	1.11093e-12	Si	7	1.78810m	-35.93	2.154259322864483e-22
14547	3.9243e-13	Si	7	5.06191m	-35.93	2.154259322864483e-22
14548	8.69781e-11	Si	9	228.385A	-35.93	2.154259322864483e-22
14549	8.62096e-11	Si	9	230.421A	-35.93	2.154259322864483e-22
14550	6.79335e-11	Si	9	292.410A	-35.93	2.154259322864483e-22
14551	3.39404e-11	Ar	9	585.274A	-35.93	2.154259322864483e-22
14552	2.76334e-11	Ar	9	718.856A	-35.93	2.154259322864483e-22
14553	3.13342e-11	Ar	9	633.955A	-35.93	2.154259322864483e-22
14554	2.58576e-11	Ar	9	768.226A	-35.93	2.154259322864483e-22
14555	5.035029999999999e-13	Ar	11	3.94525m	-35.93	2.154259322864483e-22
14556	2.27113e-12	Ar	9	8746.50A	-35.93	2.154259322864483e-22
14557	2.30606e-11	Ar	9	861.401A	-35.93	2.154259322864483e-22
14558	2.07901e-11	Ar	9	955.475A	-35.93	2.154259322864483e-22
14559	1.93599e-11	Ar	9	1026.06A	-35.93	2.154259322864483e-22
14560	3.11832e-11	Ar	9	637.024A	-35.93	2.154259322864483e-22
14561	2.95583e-11	Ar	9	672.043A	-35.93	2.154259322864483e-22
14562	1.56372e-11	Li	2	1270.33A	-35.93	2.154259322864483e-22
14563	2.71964e-11	Ar	9	730.407A	-35.93	2.154259322864483e-22
14564	2.94789e-11	Ar	9	673.854A	-35.93	2.154259322864483e-22
14565	2.78539e-11	Ar	9	713.165A	-35.93	2.154259322864483e-22
14566	2.55834e-11	Ar	9	776.458A	-35.93	2.154259322864483e-22
14567	2.41532e-11	Ar	9	822.436A	-35.93	2.154259322864483e-22
14568	3.25221e-11	Ar	9	610.799A	-35.93	2.154259322864483e-22
14569	3.08972e-11	Ar	9	642.921A	-35.93	2.154259322864483e-22
14570	2.86267e-11	Ar	9	693.914A	-35.93	2.154259322864483e-22
14571	5.78437e-11	Si	9	343.416A	-35.93	2.154259322864483e-22
14572	4.75496e-11	Si	9	417.763A	-35.93	2.154259322864483e-22
14573	7.79038e-14	Si	3	25.4987m	-35.93	2.154259322864483e-22
14574	3.98328e-11	Si	9	498.696A	-35.93	2.154259322864483e-22
14575	1.6786000000000003e-10	Si	7	118.339A	-35.93	2.154259322864483e-22
14576	3.54849e-10	Fe	9	55.9801A	-35.93	2.154259322864483e-22
14577	4.8513e-18	B	1	40.9467c	-35.93	2.154259322864483e-22
14578	2.8429e-18	B	1	69.8739c	-35.93	2.154259322864483e-22
14579	3.89499e-15	Co	17	510.000m	-35.93	2.154259322864483e-22
14580	1.10358e-16	Fe	16	1.80000c	-35.93	2.154259322864483e-22
14581	2.23196e-15	Mn	15	890.000m	-35.93	2.154259322864483e-22
14582	8.242510000000001e-16	Cl	15	2410.00m	-35.93	2.154259322864483e-22
14583	9.89611e-16	Cl	15	2007.30m	-35.93	2.154259322864483e-22
14584	6.36681e-16	S	14	3120.00m	-35.93	2.154259322864483e-22
14585	1.3605800000000001e-15	P	13	1460.00m	-35.93	2.154259322864483e-22
14586	8.2772e-18	Be	2	23.9990c	-35.93	2.154259322864483e-22
14587	5.320399999999999e-18	Li	1	37.3364c	-35.93	2.154259322864483e-22
14588	1.51105e-18	Li	1	131.461c	-35.93	2.154259322864483e-22
14589	5.24128e-15	Si	14	379.000m	-35.93	2.154259322864483e-22
14590	1.64169e-14	Al	13	121.000m	-35.93	2.154259322864483e-22
14591	3.03738e-15	Mg	12	654.000m	-35.93	2.154259322864483e-22
14592	1.37804e-10	F	6	144.150A	-35.93	2.154259322864483e-22
14593	2.95476e-11	Si	9	672.287A	-35.93	2.154259322864483e-22
14594	1.02942e-11	Si	9	1929.68A	-35.93	2.154259322864483e-22
14595	2.94334e-11	Si	9	674.896A	-35.93	2.154259322864483e-22
14596	3.98201e-11	Si	9	498.855A	-35.93	2.154259322864483e-22
14597	3.97913e-11	Si	9	499.216A	-35.93	2.154259322864483e-22
14598	3.84075e-11	Si	9	517.202A	-35.93	2.154259322864483e-22
14599	1.37314e-10	F	6	144.665A	-35.93	2.154259322864483e-22
14600	3.8399e-11	Si	9	517.317A	-35.93	2.154259322864483e-22
14601	2.95345e-11	Si	9	672.585A	-35.93	2.154259322864483e-22
14602	2.95259e-11	Si	9	672.780A	-35.93	2.154259322864483e-22
14603	2.94206e-11	Si	9	675.188A	-35.93	2.154259322864483e-22
14604	1.03069e-11	Si	9	1927.30A	-35.93	2.154259322864483e-22
14605	2.93918e-11	Si	9	675.849A	-35.93	2.154259322864483e-22
14606	2.81134e-11	Si	9	706.584A	-35.93	2.154259322864483e-22
14607	2.81007e-11	Si	9	706.904A	-35.93	2.154259322864483e-22
14608	1.91481e-11	Si	9	1037.41A	-35.93	2.154259322864483e-22
14609	1.9135e-11	Si	9	1038.12A	-35.93	2.154259322864483e-22
14610	1.91265e-11	Si	9	1038.58A	-35.93	2.154259322864483e-22
14611	1.03994e-11	Si	9	1910.15A	-35.93	2.154259322864483e-22
14612	4.75689e-12	Ni	11	4175.93A	-35.93	2.154259322864483e-22
14613	2.46698e-14	Ni	1	80.5212m	-35.93	2.154259322864483e-22
14614	9.20823e-11	Sc	10	215.725A	-35.93	2.154259322864483e-22
14615	1.39725e-12	Fe	8	1.42168m	-35.93	2.154259322864483e-22
14616	1.0471e-09	O	7	18.9709A	-35.93	2.154259322864483e-22
14617	1.03444e-09	O	7	19.2031A	-35.93	2.154259322864483e-22
14618	1.0349900000000002e-09	O	7	19.1929A	-35.93	2.154259322864483e-22
14619	1.03498e-09	O	7	19.1931A	-35.93	2.154259322864483e-22
14620	1.03487e-09	O	7	19.1952A	-35.93	2.154259322864483e-22
14621	1.02633e-09	O	7	19.3548A	-35.93	2.154259322864483e-22
14622	8.8537e-10	O	7	22.4363A	-35.93	2.154259322864483e-22
14623	8.818739999999998e-10	O	7	22.5253A	-35.93	2.154259322864483e-22
14624	8.820229999999999e-10	O	7	22.5215A	-35.93	2.154259322864483e-22
14625	8.802839999999999e-10	O	7	22.5660A	-35.93	2.154259322864483e-22
14626	8.800760000000001e-10	O	7	22.5713A	-35.93	2.154259322864483e-22
14627	8.794639999999999e-10	O	7	22.5870A	-35.93	2.154259322864483e-22
14628	8.302419999999999e-10	O	7	23.9261A	-35.93	2.154259322864483e-22
14629	8.288989999999999e-10	O	7	23.9649A	-35.93	2.154259322864483e-22
14630	8.289989999999998e-10	O	7	23.9620A	-35.93	2.154259322864483e-22
14631	8.282789999999999e-10	O	7	23.9828A	-35.93	2.154259322864483e-22
14632	8.2819e-10	O	7	23.9854A	-35.93	2.154259322864483e-22
14633	2.09528e-12	Fe	8	9480.58A	-35.93	2.154259322864483e-22
14634	3.4951e-13	Fe	8	5.68351m	-35.93	2.154259322864483e-22
14635	1.31278e-13	Be	2	15.1316m	-35.93	2.154259322864483e-22
14636	8.041239999999999e-10	O	7	24.7032A	-35.93	2.154259322864483e-22
14637	1.01356e-12	Fe	8	1.95987m	-35.93	2.154259322864483e-22
14638	1.19616e-13	Fe	8	16.6068m	-35.93	2.154259322864483e-22
14639	2.38095e-11	F	8	834.307A	-35.93	2.154259322864483e-22
14640	2.0958000000000001e-10	F	8	94.7822A	-35.93	2.154259322864483e-22
14641	9.53752e-14	Fe	8	20.8277m	-35.93	2.154259322864483e-22
14642	2.1533700000000003e-10	F	8	92.2481A	-35.93	2.154259322864483e-22
14643	9.2995e-12	F	8	2136.08A	-35.93	2.154259322864483e-22
14644	2.01187e-10	F	8	98.7362A	-35.93	2.154259322864483e-22
14645	1.9914500000000001e-10	F	8	99.7486A	-35.93	2.154259322864483e-22
14646	1.9900400000000002e-10	F	8	99.8193A	-35.93	2.154259322864483e-22
14647	1.92028e-10	F	8	103.446A	-35.93	2.154259322864483e-22
14648	3.47128e-12	F	8	5722.51A	-35.93	2.154259322864483e-22
14649	2.64667e-12	F	8	7505.44A	-35.93	2.154259322864483e-22
14650	2.2876900000000003e-12	F	8	8683.20A	-35.93	2.154259322864483e-22
14651	3.8011e-13	Fe	8	5.22598m	-35.93	2.154259322864483e-22
14652	8.042719999999999e-10	O	7	24.6987A	-35.93	2.154259322864483e-22
14653	8.042719999999999e-10	O	7	24.6987A	-35.93	2.154259322864483e-22
14654	8.282819999999999e-10	O	7	23.9827A	-35.93	2.154259322864483e-22
14655	8.28156e-10	O	7	23.9864A	-35.93	2.154259322864483e-22
14656	8.279060000000001e-10	O	7	23.9936A	-35.93	2.154259322864483e-22
14657	8.05159e-10	O	7	24.6715A	-35.93	2.154259322864483e-22
14658	1.32695e-11	Al	6	1497.01A	-35.93	2.154259322864483e-22
14659	1.32695e-11	Al	6	1497.01A	-35.93	2.154259322864483e-22
14660	9.535589999999999e-12	Al	6	2083.19A	-35.93	2.154259322864483e-22
14661	9.535589999999999e-12	Al	6	2083.19A	-35.93	2.154259322864483e-22
14662	2.18672e-11	Fe	8	908.415A	-35.93	2.154259322864483e-22
14663	3.7379400000000005e-12	Al	6	5314.28A	-35.93	2.154259322864483e-22
14664	7.57638e-13	Al	6	2.62189m	-35.93	2.154259322864483e-22
14665	2.6744899999999996e-13	Al	6	7.42740m	-35.93	2.154259322864483e-22
14666	2.97493e-12	Ar	1	6677.28A	-35.93	2.154259322864483e-22
14667	2.85186e-12	Ar	1	6965.43A	-35.93	2.154259322864483e-22
14668	2.7794e-12	Ar	1	7147.04A	-35.93	2.154259322864483e-22
14669	2.73128e-12	Ar	1	7272.94A	-35.93	2.154259322864483e-22
14670	2.6902099999999997e-12	Ar	1	7383.98A	-35.93	2.154259322864483e-22
14671	2.65882e-12	Ar	1	7471.16A	-35.93	2.154259322864483e-22
14672	2.64723e-12	Ar	1	7503.87A	-35.93	2.154259322864483e-22
14673	2.6434299999999998e-12	Ar	1	7514.65A	-35.93	2.154259322864483e-22
14674	2.60173e-12	Ar	1	7635.11A	-35.93	2.154259322864483e-22
14675	5.67424e-11	Al	6	350.081A	-35.93	2.154259322864483e-22
14676	1.23622e-11	Fe	8	1606.87A	-35.93	2.154259322864483e-22
14677	3.09175e-13	Na	4	6.42499m	-35.93	2.154259322864483e-22
14678	1.31089e-09	F	8	15.1534A	-35.93	2.154259322864483e-22
14679	8.04686e-10	O	7	24.6860A	-35.93	2.154259322864483e-22
14680	8.04597e-10	O	7	24.6887A	-35.93	2.154259322864483e-22
14681	8.041860000000001e-10	O	7	24.7013A	-35.93	2.154259322864483e-22
14682	8.04043e-10	O	7	24.7057A	-35.93	2.154259322864483e-22
14683	8.042480000000001e-10	O	7	24.6994A	-35.93	2.154259322864483e-22
14684	1.37102e-13	F	8	14.4888m	-35.93	2.154259322864483e-22
14685	1.3254000000000002e-09	F	8	14.9875A	-35.93	2.154259322864483e-22
14686	1.31138e-09	F	8	15.1477A	-35.93	2.154259322864483e-22
14687	8.59388e-11	Al	6	231.147A	-35.93	2.154259322864483e-22
14688	2.27412e-11	Fe	8	873.501A	-35.93	2.154259322864483e-22
14689	2.39025e-11	Fe	8	831.063A	-35.93	2.154259322864483e-22
14690	3.47699e-11	Fe	8	571.312A	-35.93	2.154259322864483e-22
14691	5.12725e-11	Fe	8	387.429A	-35.93	2.154259322864483e-22
14692	5.22611e-11	Fe	8	380.100A	-35.93	2.154259322864483e-22
14693	1.6012499999999998e-10	Al	6	124.056A	-35.93	2.154259322864483e-22
14694	1.49559e-10	Al	6	132.820A	-35.93	2.154259322864483e-22
14695	8.03999e-10	O	7	24.7071A	-35.93	2.154259322864483e-22
14696	7.722319999999999e-10	O	7	25.7234A	-35.93	2.154259322864483e-22
14697	2.60494e-13	Fe	8	7.62570m	-35.93	2.154259322864483e-22
14698	4.40523e-11	Mg	9	450.929A	-35.93	2.154259322864483e-22
14699	1.13339e-10	Mg	6	175.266A	-35.93	2.154259322864483e-22
14700	3.2089799999999995e-15	B	2	619.026m	-35.93	2.154259322864483e-22
14701	2.66058e-15	B	2	746.622m	-35.93	2.154259322864483e-22
14702	4.97343e-13	Mg	5	3.99412m	-35.93	2.154259322864483e-22
14703	1.68695e-15	B	2	1177.54m	-35.93	2.154259322864483e-22
14704	6.88268e-11	Mg	6	288.615A	-35.93	2.154259322864483e-22
14705	1.44162e-11	Mg	5	1377.92A	-35.93	2.154259322864483e-22
14706	1.5427e-12	Mg	5	1.28764m	-35.93	2.154259322864483e-22
14707	1.54647e-12	Mg	5	1.28450m	-35.93	2.154259322864483e-22
14708	1.55065e-12	Mg	5	1.28104m	-35.93	2.154259322864483e-22
14709	1.01319e-11	Mg	5	1960.59A	-35.93	2.154259322864483e-22
14710	2.60138e-13	B	3	7.63611m	-35.93	2.154259322864483e-22
14711	2.4035799999999997e-12	Ar	1	8264.52A	-35.93	2.154259322864483e-22
14712	8.272360000000001e-12	B	2	2401.31A	-35.93	2.154259322864483e-22
14713	2.59894e-13	B	3	7.64329m	-35.93	2.154259322864483e-22
14714	2.88711e-10	Mg	9	68.8039A	-35.93	2.154259322864483e-22
14715	2.8088099999999997e-10	Mg	9	70.7220A	-35.93	2.154259322864483e-22
14716	4.34753e-15	B	2	456.914m	-35.93	2.154259322864483e-22
14717	6.81439e-13	B	2	2.91507m	-35.93	2.154259322864483e-22
14718	6.841e-13	B	2	2.90374m	-35.93	2.154259322864483e-22
14719	5.70828e-12	B	2	3479.94A	-35.93	2.154259322864483e-22
14720	2.5890399999999997e-13	Mg	9	7.67252m	-35.93	2.154259322864483e-22
14721	2.63365e-10	Mg	9	75.4256A	-35.93	2.154259322864483e-22
14722	2.60671e-13	B	3	7.62051m	-35.93	2.154259322864483e-22
14723	7.1654300000000005e-12	B	2	2772.26A	-35.93	2.154259322864483e-22
14724	7.16422e-12	B	2	2772.73A	-35.93	2.154259322864483e-22
14725	7.161010000000001e-12	B	2	2773.98A	-35.93	2.154259322864483e-22
14726	5.71094e-12	B	2	3478.32A	-35.93	2.154259322864483e-22
14727	5.07417e-12	B	2	3914.82A	-35.93	2.154259322864483e-22
14728	4.96746e-13	Mg	6	3.99892m	-35.93	2.154259322864483e-22
14729	5.07151e-12	B	2	3916.87A	-35.93	2.154259322864483e-22
14730	5.0698300000000004e-12	B	2	3918.17A	-35.93	2.154259322864483e-22
14731	5.02682e-12	B	2	3951.70A	-35.93	2.154259322864483e-22
14732	6.85787e-13	B	2	2.89659m	-35.93	2.154259322864483e-22
14733	5.16815e-13	Mg	6	3.84363m	-35.93	2.154259322864483e-22
14734	8.941429999999999e-15	Mg	6	222.162m	-35.93	2.154259322864483e-22
14735	3.05696e-11	Mg	6	649.812A	-35.93	2.154259322864483e-22
14736	7.06264e-11	Mg	9	281.261A	-35.93	2.154259322864483e-22
14737	2.892e-10	Mg	9	68.6876A	-35.93	2.154259322864483e-22
14738	8.93944e-13	Fe	8	2.22211m	-35.93	2.154259322864483e-22
14739	2.81369e-10	Mg	9	70.5992A	-35.93	2.154259322864483e-22
14740	8.955710000000001e-12	B	2	2218.08A	-35.93	2.154259322864483e-22
14741	7.49434e-12	Be	1	2650.60A	-35.93	2.154259322864483e-22
14742	7.49474e-12	Be	1	2650.45A	-35.93	2.154259322864483e-22
14743	8.953880000000001e-12	B	2	2218.53A	-35.93	2.154259322864483e-22
14744	5.23525e-11	P	10	379.437A	-35.93	2.154259322864483e-22
14745	2.44778e-12	Ar	1	8115.31A	-35.93	2.154259322864483e-22
14746	2.48115e-12	Ar	1	8006.16A	-35.93	2.154259322864483e-22
14747	7.91219e-10	O	7	25.1062A	-35.93	2.154259322864483e-22
14748	7.833480000000001e-10	O	7	25.3584A	-35.93	2.154259322864483e-22
14749	7.7824e-10	O	7	25.5249A	-35.93	2.154259322864483e-22
14750	7.747369999999999e-10	O	7	25.6403A	-35.93	2.154259322864483e-22
14751	4.0453300000000005e-12	Fe	8	4910.47A	-35.93	2.154259322864483e-22
14752	2.99777e-12	Fe	8	6626.41A	-35.93	2.154259322864483e-22
14753	5.20695e-12	Fe	8	3814.99A	-35.93	2.154259322864483e-22
14754	1.62266e-11	Fe	8	1224.19A	-35.93	2.154259322864483e-22
14755	1.41319e-11	Fe	8	1405.64A	-35.93	2.154259322864483e-22
14756	6.3345e-13	Fe	8	3.13591m	-35.93	2.154259322864483e-22
14757	7.49427e-12	Be	1	2650.62A	-35.93	2.154259322864483e-22
14758	7.494060000000001e-12	Be	1	2650.70A	-35.93	2.154259322864483e-22
14759	7.49387e-12	Be	1	2650.76A	-35.93	2.154259322864483e-22
14760	1.3565e-12	Be	1	1.46440m	-35.93	2.154259322864483e-22
14761	2.8942400000000005e-10	Mg	9	68.6345A	-35.93	2.154259322864483e-22
14762	2.8864899999999997e-10	Mg	9	68.8187A	-35.93	2.154259322864483e-22
14763	5.25605e-11	Mg	9	377.935A	-35.93	2.154259322864483e-22
14764	4.5455e-11	Mg	9	437.014A	-35.93	2.154259322864483e-22
14765	7.2934e-11	Mg	9	272.362A	-35.93	2.154259322864483e-22
14766	1.35642e-12	Be	1	1.46448m	-35.93	2.154259322864483e-22
14767	1.35642e-12	Be	1	1.46448m	-35.93	2.154259322864483e-22
14768	4.09006e-12	Be	1	4856.77A	-35.93	2.154259322864483e-22
14769	8.95654e-12	B	2	2217.87A	-35.93	2.154259322864483e-22
14770	4.0905199999999994e-12	Be	1	4856.21A	-35.93	2.154259322864483e-22
14771	4.09065e-12	Be	1	4856.06A	-35.93	2.154259322864483e-22
14772	4.36722e-12	Be	1	4548.54A	-35.93	2.154259322864483e-22
14773	4.36768e-12	Be	1	4548.05A	-35.93	2.154259322864483e-22
14774	5.98086e-12	Be	1	3321.34A	-35.93	2.154259322864483e-22
14775	5.981319999999999e-12	Be	1	3321.08A	-35.93	2.154259322864483e-22
14776	5.98145e-12	Be	1	3321.01A	-35.93	2.154259322864483e-22
14777	2.49925e-12	Ar	1	7948.18A	-35.93	2.154259322864483e-22
14778	2.45128e-12	Ar	1	8103.69A	-35.93	2.154259322864483e-22
14779	4.18626e-11	Sc	10	474.516A	-35.93	2.154259322864483e-22
14780	1.85748e-17	V	1	10.6943c	-35.93	2.154259322864483e-22
14781	1.11125e-17	V	1	17.8757c	-35.93	2.154259322864483e-22
14782	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	2.154259322864483e-22
14783	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	2.154259322864483e-22
14784	3.04188e-18	Ti	1	65.3033c	-35.93	2.154259322864483e-22
14785	9.28445e-19	Ti	1	213.954c	-35.93	2.154259322864483e-22
14786	1.5048400000000002e-18	Ti	1	132.004c	-35.93	2.154259322864483e-22
14787	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	2.154259322864483e-22
14788	2.4405e-18	Ti	1	81.3952c	-35.93	2.154259322864483e-22
14789	1.1025799999999999e-17	Sc	2	18.0164c	-35.93	2.154259322864483e-22
14790	1.43985e-17	Sc	2	13.7962c	-35.93	2.154259322864483e-22
14791	8.80579e-18	Sc	1	22.5584c	-35.93	2.154259322864483e-22
14792	7.194400000000001e-18	Sc	1	27.6110c	-35.93	2.154259322864483e-22
14793	5.48321e-18	Sc	1	36.2278c	-35.93	2.154259322864483e-22
14794	1.6831099999999999e-18	K	1	118.022c	-35.93	2.154259322864483e-22
14795	8.51974e-18	K	1	23.3158c	-35.93	2.154259322864483e-22
14796	3.05937e-18	K	1	64.9298c	-35.93	2.154259322864483e-22
14797	3.6794099999999996e-18	Cl	1	53.9881c	-35.93	2.154259322864483e-22
14798	1.4835599999999998e-17	V	1	13.3897c	-35.93	2.154259322864483e-22
14799	2.46285e-18	Cr	1	80.6564c	-35.93	2.154259322864483e-22
14800	1.31165e-13	Be	2	15.1446m	-35.93	2.154259322864483e-22
14801	1.9156099999999998e-18	Cr	1	103.698c	-35.93	2.154259322864483e-22
14802	1.24731e-11	Sc	10	1592.58A	-35.93	2.154259322864483e-22
14803	1.55126e-11	Sc	10	1280.54A	-35.93	2.154259322864483e-22
14804	1.55505e-11	Sc	10	1277.42A	-35.93	2.154259322864483e-22
14805	1.56153e-11	Sc	10	1272.12A	-35.93	2.154259322864483e-22
14806	2.7469e-11	Sc	10	723.160A	-35.93	2.154259322864483e-22
14807	4.88445e-11	Sc	10	406.688A	-35.93	2.154259322864483e-22
14808	1.14991e-11	Sc	10	1727.47A	-35.93	2.154259322864483e-22
14809	1.45386e-11	Sc	10	1366.33A	-35.93	2.154259322864483e-22
14810	1.45765e-11	Sc	10	1362.77A	-35.93	2.154259322864483e-22
14811	1.46413e-11	Sc	10	1356.74A	-35.93	2.154259322864483e-22
14812	2.6495e-11	Sc	10	749.743A	-35.93	2.154259322864483e-22
14813	4.78706e-11	Sc	10	414.962A	-35.93	2.154259322864483e-22
14814	1.07556e-13	Sc	8	18.4690m	-35.93	2.154259322864483e-22
14815	9.35672e-14	Sc	8	21.2301m	-35.93	2.154259322864483e-22
14816	3.8167199999999995e-12	Fe	1	5204.58A	-35.93	2.154259322864483e-22
14817	7.75403e-12	Si	1	2561.82A	-35.93	2.154259322864483e-22
14818	1.36832e-18	Cr	1	145.174c	-35.93	2.154259322864483e-22
14819	1.97534e-18	Cl	1	100.562c	-35.93	2.154259322864483e-22
14820	8.441860000000001e-19	Cl	1	235.309c	-35.93	2.154259322864483e-22
14821	4.43959e-18	Cl	1	44.7439c	-35.93	2.154259322864483e-22
14822	2.35387e-18	Cl	1	84.3906c	-35.93	2.154259322864483e-22
14823	1.5561000000000002e-10	F	7	127.655A	-35.93	2.154259322864483e-22
14824	3.2825000000000004e-15	Si	2	605.162m	-35.93	2.154259322864483e-22
14825	1.1918e-14	Si	2	166.677m	-35.93	2.154259322864483e-22
14826	4.0198699999999996e-14	Si	2	49.4156m	-35.93	2.154259322864483e-22
14827	1.4306299999999998e-14	F	6	138.851m	-35.93	2.154259322864483e-22
14828	4.90389e-13	F	6	4.05076m	-35.93	2.154259322864483e-22
14829	4.76082e-13	F	6	4.17248m	-35.93	2.154259322864483e-22
14830	8.08185e-11	F	6	245.791A	-35.93	2.154259322864483e-22
14831	1.02429e-10	F	6	193.935A	-35.93	2.154259322864483e-22
14832	9.38957e-11	F	6	211.559A	-35.93	2.154259322864483e-22
14833	1.06891e-10	F	6	185.839A	-35.93	2.154259322864483e-22
14834	9.83579e-11	F	6	201.961A	-35.93	2.154259322864483e-22
14835	1.75393e-11	F	6	1132.57A	-35.93	2.154259322864483e-22
14836	1.13543e-18	Fe	1	174.951c	-35.93	2.154259322864483e-22
14837	4.7986e-19	Mn	1	413.964c	-35.93	2.154259322864483e-22
14838	1.43952e-18	Mn	1	137.994c	-35.93	2.154259322864483e-22
14839	9.97953e-18	Al	1	19.9052c	-35.93	2.154259322864483e-22
14840	2.21845e-12	Si	2	8954.20A	-35.93	2.154259322864483e-22
14841	1.55433e-10	F	7	127.800A	-35.93	2.154259322864483e-22
14842	1.5541599999999998e-10	F	7	127.815A	-35.93	2.154259322864483e-22
14843	1.51029e-12	Si	1	1.31527m	-35.93	2.154259322864483e-22
14844	9.94869e-19	Cl	1	199.669c	-35.93	2.154259322864483e-22
14845	7.29675e-19	P	1	272.237c	-35.93	2.154259322864483e-22
14846	2.39937e-18	Mn	1	82.7904c	-35.93	2.154259322864483e-22
14847	5.48547e-11	Sc	10	362.129A	-35.93	2.154259322864483e-22
14848	1.91944e-18	Mn	1	103.491c	-35.93	2.154259322864483e-22
14849	9.596540000000001e-19	Mn	1	206.996c	-35.93	2.154259322864483e-22
14850	7.74842e-12	Si	1	2563.68A	-35.93	2.154259322864483e-22
14851	1.45627e-12	Si	1	1.36407m	-35.93	2.154259322864483e-22
14852	3.1454e-15	Si	2	631.540m	-35.93	2.154259322864483e-22
14853	9.07258e-15	Si	1	218.950m	-35.93	2.154259322864483e-22
14854	5.6070799999999996e-15	Si	1	354.275m	-35.93	2.154259322864483e-22
14855	3.4655e-15	Si	1	573.205m	-35.93	2.154259322864483e-22
14856	3.8739699999999995e-12	Fe	1	5127.68A	-35.93	2.154259322864483e-22
14857	2.02772e-12	F	7	9796.43A	-35.93	2.154259322864483e-22
14858	2.04501e-12	F	7	9713.62A	-35.93	2.154259322864483e-22
14859	2.08455e-12	F	7	9529.37A	-35.93	2.154259322864483e-22
14860	9.7422e-13	Sc	10	2.03901m	-35.93	2.154259322864483e-22
14861	4.93636e-11	Sc	10	402.411A	-35.93	2.154259322864483e-22
14862	2.7988e-11	Sc	10	709.748A	-35.93	2.154259322864483e-22
14863	3.32293e-11	Sc	10	597.800A	-35.93	2.154259322864483e-22
14864	5.143270000000001e-13	Al	1	3.86222m	-35.93	2.154259322864483e-22
14865	5.13154e-13	Al	1	3.87105m	-35.93	2.154259322864483e-22
14866	2.67939e-13	Al	1	7.41379m	-35.93	2.154259322864483e-22
14867	2.67034e-13	Al	1	7.43892m	-35.93	2.154259322864483e-22
14868	2.66766e-13	Al	1	7.44640m	-35.93	2.154259322864483e-22
14869	1.50653e-14	Al	1	131.855m	-35.93	2.154259322864483e-22
14870	9.24943e-15	Al	1	214.764m	-35.93	2.154259322864483e-22
14871	7.35667e-11	Fe	8	270.020A	-35.93	2.154259322864483e-22
14872	3.32403e-11	Fe	8	597.601A	-35.93	2.154259322864483e-22
14873	3.31207e-11	Fe	8	599.759A	-35.93	2.154259322864483e-22
14874	1.31117e-13	Be	2	15.1501m	-35.93	2.154259322864483e-22
14875	4.96983e-11	Cr	10	399.701A	-35.93	2.154259322864483e-22
14876	4.43869e-11	Cr	10	447.529A	-35.93	2.154259322864483e-22
14877	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	2.154259322864483e-22
14878	1.19564e-11	Sc	10	1661.41A	-35.93	2.154259322864483e-22
14879	6.47758e-14	Sc	10	30.6665m	-35.93	2.154259322864483e-22
14880	1.19185e-11	Sc	10	1666.69A	-35.93	2.154259322864483e-22
14881	7.29752e-13	Al	1	2.72208m	-35.93	2.154259322864483e-22
14882	7.390010000000001e-13	Al	1	2.68801m	-35.93	2.154259322864483e-22
14883	7.54067e-13	Al	1	2.63431m	-35.93	2.154259322864483e-22
14884	1.11006e-09	F	8	17.8949A	-35.93	2.154259322864483e-22
14885	1.9075e-14	Fe	8	104.138m	-35.93	2.154259322864483e-22
14886	1.31135e-09	F	8	15.1480A	-35.93	2.154259322864483e-22
14887	1.3111700000000001e-09	F	8	15.1502A	-35.93	2.154259322864483e-22
14888	1.30159e-09	F	8	15.2617A	-35.93	2.154259322864483e-22
14889	1.1158199999999998e-09	F	8	17.8026A	-35.93	2.154259322864483e-22
14890	1.11221e-09	F	8	17.8604A	-35.93	2.154259322864483e-22
14891	1.1123499999999998e-09	F	8	17.8581A	-35.93	2.154259322864483e-22
14892	1.1097e-09	F	8	17.9007A	-35.93	2.154259322864483e-22
14893	1.55711e-12	Al	1	1.27573m	-35.93	2.154259322864483e-22
14894	1.10956e-09	F	8	17.9030A	-35.93	2.154259322864483e-22
14895	1.04256e-09	F	8	19.0536A	-35.93	2.154259322864483e-22
14896	1.01117e-09	F	8	19.6450A	-35.93	2.154259322864483e-22
14897	2.96661e-12	Al	1	6696.02A	-35.93	2.154259322864483e-22
14898	2.96543e-12	Al	1	6698.67A	-35.93	2.154259322864483e-22
14899	1.55828e-12	Al	1	1.27477m	-35.93	2.154259322864483e-22
14900	1.55802e-12	Al	1	1.27498m	-35.93	2.154259322864483e-22
14901	1.18537e-11	Sc	10	1675.80A	-35.93	2.154259322864483e-22
14902	2.13755e-11	Sc	10	929.308A	-35.93	2.154259322864483e-22
14903	1.60696e-11	Sc	10	1236.16A	-35.93	2.154259322864483e-22
14904	1.0515100000000001e-14	Sc	2	188.913m	-35.93	2.154259322864483e-22
14905	2.2365900000000003e-12	Sc	3	8881.59A	-35.93	2.154259322864483e-22
14906	3.63714e-11	Sc	10	546.156A	-35.93	2.154259322864483e-22
14907	1.49959e-11	Sc	10	1324.66A	-35.93	2.154259322864483e-22
14908	3.07825e-12	Sc	10	6453.16A	-35.93	2.154259322864483e-22
14909	9.12261e-11	Sc	10	217.750A	-35.93	2.154259322864483e-22
14910	4.36629e-11	Sc	10	454.951A	-35.93	2.154259322864483e-22
14911	7.68921e-11	Sc	10	258.342A	-35.93	2.154259322864483e-22
14912	5.54171e-13	Sc	10	3.58454m	-35.93	2.154259322864483e-22
14913	1.07337e-12	Sc	10	1.85066m	-35.93	2.154259322864483e-22
14914	2.04759e-12	Sc	10	9701.37A	-35.93	2.154259322864483e-22
14915	1.35462e-11	Sc	10	1466.43A	-35.93	2.154259322864483e-22
14916	1.65856e-11	Sc	10	1197.69A	-35.93	2.154259322864483e-22
14917	1.66236e-11	Sc	10	1194.96A	-35.93	2.154259322864483e-22
14918	1.66883e-11	Sc	10	1190.32A	-35.93	2.154259322864483e-22
14919	2.8542e-11	Sc	10	695.972A	-35.93	2.154259322864483e-22
14920	5.192e-13	Sc	10	3.82598m	-35.93	2.154259322864483e-22
14921	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	2.154259322864483e-22
14922	5.42669e-12	Sc	8	3660.51A	-35.93	2.154259322864483e-22
14923	5.49572e-12	Sc	8	3614.53A	-35.93	2.154259322864483e-22
14924	5.50965e-12	Sc	8	3605.40A	-35.93	2.154259322864483e-22
14925	3.7086e-12	Fe	1	5356.32A	-35.93	2.154259322864483e-22
14926	5.44434e-15	Sc	2	364.864m	-35.93	2.154259322864483e-22
14927	3.51185e-12	Fe	1	5656.40A	-35.93	2.154259322864483e-22
14928	3.69073e-12	Fe	1	5382.26A	-35.93	2.154259322864483e-22
14929	3.94357e-12	Sc	3	5037.17A	-35.93	2.154259322864483e-22
14930	2.2405799999999997e-12	Sc	3	8865.75A	-35.93	2.154259322864483e-22
14931	3.79515e-14	Sc	10	52.3418m	-35.93	2.154259322864483e-22
14932	2.24054e-12	Sc	3	8865.94A	-35.93	2.154259322864483e-22
14933	3.7451900000000005e-12	Fe	1	5303.99A	-35.93	2.154259322864483e-22
14934	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	2.154259322864483e-22
14935	3.7801400000000005e-12	Fe	1	5254.96A	-35.93	2.154259322864483e-22
14936	3.72983e-11	Sc	7	532.583A	-35.93	2.154259322864483e-22
14937	3.71036e-11	Sc	7	535.378A	-35.93	2.154259322864483e-22
14938	9.8076e-12	Sc	8	2025.41A	-35.93	2.154259322864483e-22
14939	5.92876e-12	Sc	8	3350.52A	-35.93	2.154259322864483e-22
14940	5.53425e-12	Sc	8	3589.37A	-35.93	2.154259322864483e-22
14941	5.52026e-12	Sc	8	3598.47A	-35.93	2.154259322864483e-22
14942	2.5118599999999998e-12	Ni	1	7908.26A	-35.93	2.154259322864483e-22


==> LINES_1e5K_1e-3.0cm-3_Q18_col15.5.tsv <==
	#enr	element	ion	wavelength	I(intrinsic)	fractional_emission
0	6.53902e-11	He	2	303.784A	-9.902999999999999	0.22861913545317977
1	2.03317e-11	C	3	977.020A	-10.126	0.13680834150784835
2	1.28308e-11	C	4	1548.19A	-10.478	0.06082926628498123
3	2.59616e-11	N	4	765.147A	-10.769	0.03112523062726933
4	2.5218e-11	O	4	787.710A	-10.776	0.030627572606609622
5	1.28094e-11	C	4	1550.78A	-10.78	0.030346777333151494
6	2.38489e-11	O	3	832.929A	-10.787	0.02986156591988121
7	2.38264e-11	O	3	833.715A	-10.915	0.02223886293143703
8	1.63403e-11	H	1	1215.67A	-10.995	0.018497480496887462
9	1.04183e-11	C	3	1906.68A	-11.038	0.01675377112050957
10	2.82226e-11	O	3	703.851A	-11.042	0.016600171623622796
11	3.58515e-11	O	4	554.076A	-11.1	0.014524880836660838
12	2.82834e-11	O	3	702.337A	-11.162	0.012592517935316022
13	3.96746e-12	O	3	5006.84A	-11.184000000000001	0.011970507913514103
14	1.04071e-11	C	3	1908.73A	-11.237	0.010595283411854901
15	2.00692e-11	N	3	989.799A	-11.244000000000002	0.010425876545951904
16	2.82609e-11	O	3	702.896A	-11.25	0.010282828156995981
17	3.58232e-11	O	4	554.514A	-11.25	0.010282828156995981
18	3.90896e-11	O	3	508.178A	-11.254000000000001	0.01018855462179441
19	2.97796e-11	S	3	667.049A	-11.287	0.009443056280608578
20	2.51385e-11	O	4	790.201A	-11.332	0.008513586993385353
21	3.57748e-11	O	4	555.264A	-11.374	0.0077288090580532
22	3.25738e-11	O	4	609.830A	-11.383	0.0075702910714991745
23	1.19224e-11	O	3	1666.15A	-11.390999999999998	0.007432117687506883
24	7.74994e-11	He	2	256.317A	-11.402999999999999	0.007229571847305991
25	2.89774e-11	N	3	685.515A	-11.469000000000001	0.006210299971530552
26	3.91279e-11	O	3	507.680A	-11.475999999999999	0.006111004142094146
27	2.51413e-11	O	4	790.114A	-11.489	0.005930790429780818
28	1.42525e-11	Si	4	1393.75A	-11.557	0.0050712214776006265
29	1.41406e-11	O	4	1404.78A	-11.581	0.004798578215622069
30	3.02204e-11	S	4	657.319A	-11.585999999999999	0.004743649345006579
31	2.52577e-11	S	5	786.470A	-11.591	0.004689349239973606
32	1.41772e-11	O	4	1401.16A	-11.615	0.0044372365134854545
33	2.89647e-11	N	3	685.817A	-11.619000000000002	0.004396555684605983
34	6.5044e-11	O	3	305.400A	-11.629000000000001	0.0042964778590018245
35	2.38255e-11	O	3	833.749A	-11.630999999999998	0.004276737336381334
36	1.64645e-11	Si	3	1206.50A	-11.633	0.004257087513223513
37	2.3805e-11	O	2	834.465A	-11.644	0.0041506162122489955
38	4.00581e-12	O	3	4958.91A	-11.659	0.004009706440192507
39	3.26505e-11	O	4	608.397A	-11.667	0.003936521049772985
40	1.33919e-11	N	4	1483.32A	-11.693	0.003707768223274351
41	2.37815e-11	O	3	835.289A	-11.716	0.0035165158405937595
42	2.89428e-11	N	3	686.336A	-11.751	0.0032442370376689154
43	1.93663e-11	H	1	1025.72A	-11.76	0.003177697688688684
44	3.15443e-11	O	5	629.732A	-11.763	0.0031558225716668397
45	3.65232e-11	Ne	4	543.886A	-11.782	0.0030207346556579474
46	2.38374e-11	O	2	833.330A	-11.82	0.002767658986735433
47	2.00332e-11	N	3	991.577A	-11.847999999999999	0.0025948519140901287
48	2.59887e-11	N	3	764.351A	-11.849	0.0025888839202977887
49	1.86931e-11	S	4	1062.66A	-11.85	0.002582929652510289
50	2.65428e-11	S	4	748.393A	-11.85	0.002582929652510289
51	1.19607e-11	O	3	1660.81A	-11.857999999999999	0.0025357858733173044
52	1.41609e-11	Si	4	1402.77A	-11.859000000000002	0.0025299537276489864
53	4.05811e-11	Ne	3	489.500A	-11.870999999999999	0.002461005464854753
54	8.64849e-12	C	3	2296.87A	-11.882	0.0023994548265992397
55	2.82077e-11	S	3	704.220A	-11.898	0.0023126642027509687
56	1.33633e-11	N	4	1486.50A	-11.902999999999999	0.0022861913545317975
57	2.64781e-11	S	4	750.221A	-11.937000000000001	0.0021140369708088926
58	2.00345e-11	N	3	991.511A	-11.940999999999999	0.0020946553633618007
59	5.31646e-11	O	3	373.640A	-11.956	0.002023543654956392
60	4.46714e-11	Ar	4	444.680A	-11.958	0.002014246316390898
61	3.66452e-11	Ne	4	542.076A	-11.959000000000001	0.0020096136784175365
62	8.19397e-12	Ne	4	2424.28A	-11.965	0.0019820407450671
63	3.58999e-11	O	4	553.329A	-11.991	0.0018668635576630835
64	1.85135e-11	S	4	1072.97A	-11.993	0.001858286098753975
65	3.31301e-11	O	3	599.590A	-12.015	0.001766495673460358
66	1.41913e-11	O	4	1399.77A	-12.02	0.0017462747646973342
67	2.87383e-11	S	3	691.219A	-12.025	0.001726285322762864
68	1.41145e-11	O	4	1407.38A	-12.03	0.001706524698078086
69	1.13532e-11	N	3	1749.67A	-12.04	0.0016676794534422833
70	1.21093e-11	He	2	1640.43A	-12.049000000000001	0.001633475323518561
71	2.87674e-11	C	3	690.521A	-12.073	0.0015456550532872767
72	3.91504e-11	O	3	507.388A	-12.085	0.0015035316620020337
73	2.63538e-11	S	4	753.760A	-12.091	0.00148290243422961
74	1.13371e-11	N	3	1752.16A	-12.1	0.0014524880836660839
75	8.20284e-12	Ne	4	2421.66A	-12.103	0.0014424892260289555
76	4.55272e-12	O	3	4363.21A	-12.116	0.0013999501715053337
77	2.37881e-11	O	3	835.059A	-12.12	0.0013871153511855947
78	2.38538e-11	O	2	832.758A	-12.120999999999999	0.001383925074407113
79	2.37871e-11	O	3	835.092A	-12.137	0.0013338671532345328
80	2.60233e-11	N	3	763.334A	-12.154000000000002	0.0012826630322829884
81	5.13457e-12	Ne	3	3868.76A	-12.164000000000001	0.0012534660570909814
82	3.72727e-11	Fe	4	532.950A	-12.177999999999999	0.0012137034266563027
83	7.674639999999999e-14	O	4	25.8832m	-12.197000000000001	0.001161749724305645
84	2.04254e-11	H	1	972.537A	-12.222000000000001	0.0010967624627529163
85	2.82224e-11	O	3	703.854A	-12.245	0.0010401897695302331
86	3.00315e-11	S	4	661.455A	-12.258	0.0010095145391558803
87	3.67095e-11	Ne	4	541.126A	-12.26	0.0010048762411708919
88	1.41282e-11	S	4	1406.02A	-12.263	0.0009979587217837172
89	1.4885e-11	C	2	1334.53A	-12.274000000000001	0.0009729994126088106
90	2.43455e-11	S	4	815.941A	-12.3	0.0009164580241590748
91	1.40198e-11	S	4	1416.89A	-12.317	0.0008812772886546005
92	4.04534e-11	Ne	3	491.045A	-12.339	0.0008377464151354733
93	2.89993e-11	N	3	684.998A	-12.359000000000002	0.0008000416154204105
94	4.49574e-11	Ar	5	441.850A	-12.364	0.0007908836147781852
95	3.33901e-11	Cr	5	594.921A	-12.38	0.0007622765822318546
96	3.17545e-11	He	1	625.563A	-12.383	0.0007570291071499173
97	5.32728e-12	O	2	3728.81A	-12.385	0.0007535508743498161
98	3.68484e-11	O	2	539.086A	-12.395999999999999	0.0007347042939839488
99	2.82632e-11	O	3	702.838A	-12.401	0.0007262942034755726
100	2.19749e-11	C	2	903.962A	-12.419	0.0006968071174808249
101	1.0551e-11	Si	3	1882.71A	-12.43	0.0006793797190315274
102	4.6719e-11	O	2	425.190A	-12.437999999999999	0.0006669796416886983
103	3.13102e-11	N	2	634.441A	-12.44	0.0006639151486001097
104	3.69014e-11	C	3	538.312A	-12.449000000000002	0.0006502982392149323
105	2.41609e-11	Ar	5	822.174A	-12.452	0.0006458216176242271
106	3.00341e-11	S	4	661.396A	-12.455	0.0006413758128797876
107	4.69921e-12	Fe	5	4227.19A	-12.457	0.0006384289586987789
108	5.14353e-11	C	3	386.203A	-12.463	0.0006296693849975032
109	2.45344e-11	S	4	809.656A	-12.464	0.0006282211855991151
110	1.42174e-11	O	4	1397.20A	-12.467	0.000623896541376507
111	1.68862e-11	C	3	1176.37A	-12.475	0.0006125091461536696
112	1.59249e-11	C	3	1247.38A	-12.479000000000001	0.000606893628548047
113	1.6035e-11	N	5	1238.82A	-12.484000000000002	0.0005999465746287495
114	7.0050300000000005e-12	Fe	4	2835.74A	-12.495	0.0005849416934470752
115	7.41018e-11	O	3	268.070A	-12.495	0.0005849416934470752
116	3.02813e-11	Ca	4	655.998A	-12.513	0.0005611934300931224
117	1.13253e-11	N	3	1753.99A	-12.517999999999999	0.0005547695020196999
118	1.13599e-11	N	3	1748.65A	-12.533	0.0005359355650628715
119	8.30698e-11	O	4	239.130A	-12.534	0.0005347029474680015
120	1.63654e-11	O	5	1213.81A	-12.539000000000001	0.0005285822534416785
121	5.33126e-12	O	2	3726.03A	-12.547	0.000518934540033237
122	2.2488299999999997e-14	O	3	88.3323m	-12.561	0.0005024728239633009
123	2.09156e-11	H	1	949.743A	-12.569	0.0004933016613494123
124	1.89048e-13	S	4	10.5076m	-12.57	0.0004921670990120808
125	2.19705e-11	C	2	904.142A	-12.57	0.0004921670990120808
126	3.68169e-11	O	2	539.547A	-12.571	0.0004910351460957146
127	1.2404e-11	Ne	4	1601.45A	-12.581	0.00047985782156220687
128	3.0268200000000002e-12	H	1	6562.81A	-12.585999999999999	0.0004743649345006579
129	6.41665e-12	Fe	4	3095.77A	-12.587	0.0004732739254264864
130	7.52869e-11	O	3	263.850A	-12.589	0.00047109942926074636
131	8.17377e-11	He	2	243.027A	-12.59	0.0004700159306402157
132	3.77799e-11	O	3	525.794A	-12.599	0.00046037589704464056
133	2.40093e-11	Ar	5	827.366A	-12.600999999999999	0.00045826066193630513
134	4.06968e-11	Ne	3	488.108A	-12.609000000000002	0.00044989646222294127
135	1.0499e-11	Si	3	1892.03A	-12.622	0.0004366290008158504
136	3.3995e-11	He	1	584.334A	-12.632	0.00042669011134599413
137	2.66671e-11	S	4	744.904A	-12.649000000000001	0.00041031045013519983
138	5.77836e-11	He	1	343.773A	-12.655	0.0004046807797084568
139	1.85041e-11	S	4	1073.52A	-12.658	0.0004018949768159649
140	2.95818e-11	S	3	671.510A	-12.662	0.00039821038152119503
141	3.69126e-11	C	3	538.149A	-12.67	0.00039094222294763716
142	5.00683e-12	Ne	3	3967.47A	-12.682	0.000380287962029509
143	4.0514e-11	Ne	3	490.311A	-12.687999999999999	0.0003750702155822068
144	3.83481e-14	O	3	51.8004m	-12.69	0.0003733469244777332
145	1.91554e-11	C	2	1037.02A	-12.692	0.00037163155117666646
146	3.58547e-11	S	4	554.027A	-12.695	0.0003690732575731129
147	1.68974e-11	C	3	1175.59A	-12.695	0.0003690732575731129
148	2.19623e-11	C	2	904.480A	-12.702	0.0003631721842913828
149	1.69021e-11	C	3	1175.26A	-12.704	0.00036150355967502903
150	4.35719e-11	Ar	5	455.901A	-12.704	0.00036150355967502903
151	1.63045e-11	O	5	1218.34A	-12.714	0.00035327473402245864
152	8.55876e-12	O	3	2320.95A	-12.715	0.00035246222468110293
153	7.49546e-11	O	3	265.020A	-12.728	0.00034206810213052973
154	2.82607e-11	O	3	702.900A	-12.732000000000001	0.0003389320029197696
155	1.15588e-11	N	4	1718.55A	-12.734000000000002	0.00033737475182014166
156	4.39259e-11	N	3	452.227A	-12.777000000000001	0.0003055713114434422
157	1.59836e-11	N	5	1242.80A	-12.786	0.00029930403938705516
158	1.41403e-11	S	4	1404.81A	-12.787	0.0002986156591988121
159	4.73284e-11	C	4	419.715A	-12.788	0.00029792886224106906
160	6.41832e-12	Fe	4	3094.96A	-12.8	0.0002898094736280295
161	1.48719e-11	C	2	1335.71A	-12.805	0.00028649205201588775
162	4.05691e-11	Ne	3	489.645A	-12.81	0.00028321260461492196
163	1.14894e-11	S	3	1728.94A	-12.829	0.0002710894260533742
164	5.17068e-11	C	4	384.175A	-12.832	0.0002692232595708258
165	1.66361e-11	S	3	1194.06A	-12.860999999999999	0.00025183296461505077
166	2.08428e-12	S	3	9530.62A	-12.863	0.0002506758972455165
167	2.96619e-11	Ca	4	669.696A	-12.864	0.0002500993586806269
168	6.419219999999999e-12	Fe	4	3094.53A	-12.864	0.0002500993586806269
169	3.6796e-11	O	2	539.854A	-12.870999999999999	0.0002461005464854753
170	1.84416e-11	S	3	1077.16A	-12.88	0.00024105302068612984
171	7.02084e-12	Fe	4	2829.36A	-12.886	0.00023774564925216655
172	1.7605e-11	Si	4	1128.34A	-12.890999999999998	0.00023502419730945292
173	1.48724e-11	C	2	1335.66A	-12.892999999999999	0.00023394435921052326
174	1.669e-11	S	3	1190.20A	-12.897	0.00023179954443325424
175	5.07511e-11	Fe	5	391.409A	-12.9	0.0002302038475933261
176	1.83253e-11	N	2	1083.99A	-12.905999999999999	0.000227045332394672
177	8.36994e-11	He	2	237.331A	-12.907	0.00022652314262077648
178	3.49467e-11	Ne	5	568.422A	-12.913	0.00022341512858758462
179	2.54731e-11	O	4	779.820A	-12.918	0.00022085771675843524
180	2.08955e-11	P	4	950.657A	-12.92	0.00021984296772523522
181	1.39513e-11	S	4	1423.84A	-12.924000000000001	0.00021782743528219205
182	7.98635e-11	O	3	248.730A	-12.932	0.00021385163652161128
183	1.63475e-11	He	2	1215.13A	-12.936	0.00021189103293320949
184	1.13718e-11	N	3	1746.82A	-12.939	0.00021043238532245892
185	5.1143e-11	O	2	388.410A	-12.940999999999999	0.00020946553633618007
186	1.68957e-11	C	3	1175.71A	-12.943	0.00020850312961747644
187	5.65519e-11	Ca	3	351.260A	-12.943	0.00020850312961747644
188	4.30852e-11	Ne	2	461.050A	-12.95	0.00020516939512955015
189	1.24028e-11	Ne	4	1601.61A	-12.957	0.00020188896336977095
190	1.09473e-11	Ne	3	1814.56A	-12.962	0.0001995779595162689
191	6.35823e-11	C	4	312.421A	-12.963	0.00019911894294695668
192	1.67169e-11	S	5	1188.28A	-12.963	0.00019911894294695668
193	1.65404e-11	S	3	1200.97A	-12.972000000000001	0.0001950350105217092
194	1.83156e-11	N	2	1084.56A	-12.981	0.000191034839610095
195	3.73279e-11	N	2	532.161A	-12.988	0.00018798040376363055
196	5.15902e-11	C	3	385.043A	-12.989	0.00018754806083236302
197	3.21934e-11	O	4	617.036A	-12.994000000000002	0.00018540121593273995
198	4.0862199999999995e-12	H	1	4861.33A	-12.995	0.00018497480496887462
199	7.1384100000000005e-12	Mg	5	2782.76A	-13.007	0.0001799337280021582
200	2.54701e-11	O	4	779.912A	-13.01	0.00017869507293115039
201	3.60437e-11	S	4	551.121A	-13.019	0.00017503003437793874
202	7.0354e-12	Fe	4	2823.50A	-13.025	0.00017262853227628644
203	2.89126e-11	C	2	687.053A	-13.035	0.00016869902713935868
204	1.66306e-11	S	3	1194.45A	-13.035	0.00016869902713935868
205	6.1884e-11	Mg	4	320.995A	-13.039000000000001	0.00016715238516200806
206	3.32984e-11	C	2	596.559A	-13.04	0.0001667679453442283
207	2.64746e-11	S	2	750.323A	-13.04	0.0001667679453442283
208	3.48647e-11	Ne	5	569.759A	-13.062000000000001	0.00015853040827243145
209	6.42468e-11	Fe	4	309.190A	-13.069	0.0001559956823409194
210	2.16693e-11	N	2	916.710A	-13.071	0.00015527894728559948
211	2.41494e-11	S	3	822.565A	-13.074000000000002	0.00015421001453123638
212	5.2344599999999995e-12	Fe	5	3794.94A	-13.082	0.0001513953645591235
213	1.9168e-11	C	2	1036.34A	-13.083	0.00015104716488307645
214	5.17262e-11	C	4	384.031A	-13.085	0.00015035316620020338
215	6.40025e-11	Ca	4	310.370A	-13.087	0.00014966235615163735
216	4.73499e-11	C	4	419.525A	-13.087	0.00014966235615163735
217	2.02733e-11	N	3	979.832A	-13.088	0.00014931814228432246
218	1.94497e-11	S	3	1021.32A	-13.092	0.00014794918532734977
219	5.17401e-12	Fe	5	3839.27A	-13.095	0.00014693071029939396
220	3.46531e-14	N	3	57.3238m	-13.1	0.00014524880836660838
221	4.39605e-11	N	3	451.871A	-13.105	0.00014358615900604313
222	3.21977e-11	O	4	616.952A	-13.105	0.00014358615900604313
223	1.65656e-11	S	5	1199.14A	-13.107000000000001	0.00014292644053131285
224	5.7981e-12	Ne	5	3426.03A	-13.107000000000001	0.00014292644053131285
225	1.94538e-11	S	3	1021.11A	-13.117	0.00013967303754592618
226	6.14239e-11	Ca	4	323.400A	-13.125	0.00013712371730606636
227	6.15562e-11	Ne	3	322.704A	-13.127	0.0001364936910538376
228	2.33533e-11	Ar	4	850.605A	-13.129000000000001	0.00013586655950929537
229	8.536760000000001e-12	C	2	2326.93A	-13.129000000000001	0.00013586655950929537
230	2.12823e-11	S	6	933.380A	-13.134	0.0001343113078633054
231	1.76969e-11	Si	4	1122.48A	-13.142000000000001	0.00013185985021912366
232	6.45265e-11	Ca	4	307.850A	-13.145999999999999	0.00013065095184588396
233	6.31561e-11	Ca	5	314.530A	-13.15	0.00012945313671954814
234	3.69173e-11	C	3	538.080A	-13.151	0.00012915540276712306
235	8.4765e-11	He	2	234.347A	-13.157	0.00012738332420764989
236	4.7945300000000006e-12	Fe	5	4143.15A	-13.165999999999999	0.00012477069036946294
237	7.08055e-11	O	4	280.550A	-13.167	0.00012448372574479688
238	5.62586e-11	Mg	5	353.092A	-13.169	0.00012391177497847236
239	2.02718e-11	N	3	979.905A	-13.184000000000001	0.00011970507913514103
240	2.16953e-11	N	2	915.612A	-13.195	0.00011671121173890251
241	7.81506e-12	Si	3	2541.82A	-13.197000000000001	0.0001161749724305645
242	1.80671e-11	S	4	1099.48A	-13.2	0.00011537522954565359
243	2.41988e-11	S	3	820.885A	-13.200999999999999	0.00011510987388124047
244	7.91664e-11	Ne	3	250.920A	-13.207	0.00011353050720266284
245	2.41314e-11	P	4	823.180A	-13.21	0.00011274896868833283
246	7.11428e-11	Fe	6	279.220A	-13.210999999999999	0.00011248965325627733
247	4.87921e-12	Fe	5	4071.24A	-13.231	0.0001074267848638666
248	5.0996e-11	Fe	5	389.529A	-13.235999999999999	0.00010619708062622079
249	1.80762e-11	S	4	1098.93A	-13.249	0.00010306532524011975
250	2.2009e-11	S	3	902.561A	-13.251	0.00010259178308511252
251	8.542389999999999e-12	C	2	2325.40A	-13.253	0.0001021204166586736
252	1.83092e-11	He	2	1084.94A	-13.253	0.0001021204166586736
253	4.11285e-11	Ne	5	482.985A	-13.253	0.0001021204166586736
254	5.10486e-12	Fe	5	3891.28A	-13.257	0.00010118417105117345
255	1.96193e-11	S	3	1012.50A	-13.261	0.00010025650899499677
256	6.3576e-11	C	4	312.452A	-13.263	9.979587217837172e-05
257	2.19046e-12	S	3	9068.62A	-13.263	9.979587217837172e-05
258	8.23568e-11	O	3	241.200A	-13.264000000000001	9.956634804158855e-05
259	1.15955e-11	S	3	1713.11A	-13.280999999999999	9.57442227906134e-05
260	5.31704e-11	O	2	373.600A	-13.284	9.508512419694708e-05
261	2.16856e-11	N	2	916.020A	-13.286	9.464824773518413e-05
262	6.22574e-11	Ca	4	319.070A	-13.288	9.421337853843153e-05
263	1.2773900000000002e-13	Ne	3	15.5509m	-13.300999999999998	9.143502291942049e-05
264	7.05464e-11	Ne	3	281.580A	-13.300999999999998	9.143502291942049e-05
265	8.70474e-11	He	2	228.203A	-13.302999999999999	9.101491714965205e-05
266	2.85153e-11	S	5	696.624A	-13.305	9.059674159056391e-05
267	2.35425e-11	Ar	4	843.770A	-13.307	9.018048737364357e-05
268	4.57658e-12	H	1	4340.46A	-13.311	8.935370769580502e-05
269	2.3137e-11	C	2	858.559A	-13.311	8.935370769580502e-05
270	3.69895e-11	He	1	537.030A	-13.312000000000001	8.914819987088618e-05
271	2.73073e-11	K	5	727.442A	-13.312999999999999	8.894316470084937e-05
272	1.956e-11	S	3	1015.57A	-13.32	8.752106184717712e-05
273	1.73398e-11	Ne	5	1145.60A	-13.323	8.691857109527267e-05
274	6.10445e-11	Ca	5	325.410A	-13.324000000000002	8.671866392911845e-05
275	2.19831e-11	C	2	903.623A	-13.325	8.651921653668849e-05
276	2.4086e-11	P	4	824.731A	-13.334000000000001	8.474470614309266e-05
277	5.12822e-11	N	4	387.356A	-13.337	8.416132768942174e-05
278	6.14415e-11	Mg	4	323.307A	-13.34	8.35819651847778e-05
279	1.32274e-11	S	5	1501.77A	-13.34	8.35819651847778e-05
280	7.73656e-12	Fe	4	2567.61A	-13.347999999999999	8.205642239372373e-05
281	7.17387e-11	O	3	276.900A	-13.35	8.167940737919762e-05
282	4.47246e-11	Ne	2	444.150A	-13.350999999999999	8.14915499552139e-05
283	5.37226e-11	Fe	5	369.760A	-13.350999999999999	8.14915499552139e-05
284	7.0236199999999995e-12	Fe	5	2828.24A	-13.357000000000001	8.037344397311809e-05
285	6.53715e-11	Ca	4	303.870A	-13.362	7.945341676786216e-05
286	3.01733e-12	N	2	6583.45A	-13.362	7.945341676786216e-05
287	8.54075e-11	He	2	232.584A	-13.364	7.908836147781852e-05
288	5.28914e-12	Fe	5	3755.70A	-13.364	7.908836147781852e-05
289	4.13491e-11	Ne	5	480.408A	-13.364	7.908836147781852e-05
290	3.83776e-12	Fe	6	5176.05A	-13.365	7.89064632940408e-05
291	2.14917e-11	N	4	924.284A	-13.368	7.836327502144924e-05
292	9.56815e-11	O	4	207.610A	-13.369000000000002	7.818304449024399e-05
293	4.21638e-12	Ar	4	4711.26A	-13.375	7.711033290492017e-05
294	7.98988e-11	O	3	248.620A	-13.385	7.535508743498162e-05
295	3.8603599999999995e-12	Fe	6	5145.76A	-13.387	7.500886225777856e-05
296	4.23944e-12	He	2	4685.64A	-13.388	7.483634666184288e-05
297	1.91831e-11	P	4	1035.52A	-13.39	7.449250488199516e-05
298	2.20657e-11	S	3	900.242A	-13.390999999999998	7.432117687506883e-05
299	3.99488e-12	Fe	6	4972.48A	-13.402999999999999	7.22957184730599e-05
300	1.92501e-11	O	6	1031.91A	-13.411	7.09761729000783e-05
301	7.08307e-11	O	3	280.450A	-13.415999999999999	7.016371536727853e-05
302	1.69069e-11	C	3	1174.93A	-13.419	6.968071174808249e-05
303	1.68917e-11	C	3	1175.99A	-13.422	6.92010331024138e-05
304	3.53486e-11	C	2	561.959A	-13.425999999999998	6.85665942174538e-05
305	8.04118e-12	O	2	2470.34A	-13.427	6.84088954268486e-05
306	2.10312e-11	S	6	944.524A	-13.43	6.793797190315274e-05
307	5.0997e-12	Fe	5	3895.22A	-13.435	6.716029236957769e-05
308	1.77076e-11	Si	3	1121.81A	-13.437999999999999	6.669796416886983e-05
309	4.12671e-11	Ne	5	481.363A	-13.440999999999999	6.623881861310902e-05
310	5.94356e-12	Ne	3	3342.18A	-13.444	6.578283379312154e-05
311	5.23702e-11	Ne	3	379.308A	-13.45	6.488025947684355e-05
312	1.65299e-11	S	3	1201.73A	-13.452	6.458216176242272e-05
313	3.76122e-11	N	2	528.139A	-13.460999999999999	6.325758068233786e-05
314	3.1470599999999997e-12	S	3	6312.06A	-13.460999999999999	6.325758068233786e-05
315	4.19071e-12	Ar	4	4740.12A	-13.462	6.311209228402863e-05
316	2.42804e-11	Si	4	818.128A	-13.469000000000001	6.210299971530552e-05
317	4.75159e-12	Fe	5	4180.59A	-13.470999999999998	6.181766235039587e-05
318	1.51338e-11	Si	3	1312.59A	-13.472999999999999	6.153363599159147e-05
319	3.32285e-11	O	3	597.814A	-13.474	6.139211255604441e-05
320	2.15328e-11	N	4	922.519A	-13.475999999999999	6.111004142094145e-05
321	6.7679e-11	N	3	293.510A	-13.48	6.054978119358883e-05
322	5.49014e-11	O	2	361.821A	-13.482000000000001	6.027158021954782e-05
323	9.24961e-11	O	4	214.760A	-13.492	5.8899631556366164e-05
324	8.64663e-11	He	2	229.736A	-13.498	5.8091498315280834e-05
325	1.93749e-11	He	2	1025.27A	-13.503	5.742653043282911e-05
326	2.11819e-11	H	1	937.804A	-13.504000000000001	5.7294453077941244e-05
327	1.93216e-11	P	4	1028.09A	-13.507	5.690004083720383e-05
328	5.2506699999999995e-12	Fe	5	3783.22A	-13.507	5.690004083720383e-05
329	5.42655e-11	O	2	366.060A	-13.511	5.6378378127204625e-05
330	4.04855e-12	Fe	4	4906.56A	-13.513	5.611934300931224e-05
331	8.53239e-12	C	2	2328.12A	-13.513	5.611934300931224e-05
332	2.07932e-11	N	4	955.334A	-13.519	5.5349356757185915e-05
333	4.427e-13	Mg	4	4.48712m	-13.522	5.496833446533697e-05
334	4.20486e-12	Ne	4	4724.17A	-13.523	5.4841910804286225e-05
335	8.38552e-11	O	3	236.890A	-13.524000000000001	5.471577790958699e-05
336	5.5275e-11	Ne	5	359.375A	-13.524000000000001	5.471577790958699e-05
337	5.934930000000001e-14	S	3	33.4704m	-13.527999999999999	5.4214140642477075e-05
338	9.27039e-12	N	2	2142.78A	-13.529000000000002	5.4089451579083883e-05
339	6.34533e-11	Ne	3	313.056A	-13.538	5.298007613796158e-05
340	8.58246e-11	He	2	231.454A	-13.540999999999999	5.261536385917281e-05
341	8.7347e-11	Ne	3	227.420A	-13.544	5.225316224205108e-05
342	4.18075e-11	N	2	475.141A	-13.545	5.2132983303824664e-05
343	2.24578e-11	C	3	884.524A	-13.546	5.201308076948604e-05
344	1.95612e-11	S	3	1015.50A	-13.550999999999998	5.1417691957316857e-05
345	4.33589e-11	Ar	3	458.140A	-13.552	5.129943454742327e-05
346	5.9368e-12	Ne	5	3345.99A	-13.554	5.1063735055575125e-05
347	4.2036e-12	Ne	4	4725.58A	-13.556	5.0829118504522687e-05
348	8.65814e-11	He	2	229.431A	-13.56	5.036311434502102e-05
349	4.2137199999999995e-12	Ne	4	4714.23A	-13.565	4.978661254233191e-05
350	8.545e-12	C	2	2324.69A	-13.565999999999999	4.9672106510993345e-05
351	6.784110000000001e-12	Mg	5	2928.09A	-13.572000000000001	4.899057965988099e-05
352	7.22004e-11	Fe	4	275.130A	-13.575	4.865333088167217e-05
353	7.54643e-11	O	3	263.230A	-13.575	4.865333088167217e-05
354	2.18026e-11	Fe	3	911.104A	-13.575	4.865333088167217e-05
355	1.06183e-13	S	3	18.7078m	-13.58	4.809640080844495e-05
356	1.0106e-10	O	4	196.560A	-13.584000000000001	4.765545035537344e-05
357	2.15203e-11	N	4	923.056A	-13.587	4.732739254264863e-05
358	1.95559e-11	S	3	1015.78A	-13.592	4.678564036007895e-05
359	7.3372e-12	Fe	5	2707.36A	-13.593	4.667803637322986e-05
360	4.12007e-11	S	3	482.139A	-13.597000000000001	4.625008956346254e-05
361	7.2758e-12	Fe	5	2730.21A	-13.602	4.572066916612159e-05
362	2.83542e-12	Ar	5	7005.83A	-13.604000000000001	4.551060177289429e-05
363	1.92763e-11	P	4	1030.51A	-13.606	4.5301499551667094e-05
364	8.6671e-11	He	2	229.194A	-13.61	4.488617290733719e-05
365	3.93611e-11	He	1	504.672A	-13.610999999999999	4.4782937574400535e-05
366	2.36473e-11	Ar	4	840.032A	-13.610999999999999	4.4782937574400535e-05
367	2.31496e-11	C	2	858.092A	-13.615	4.437236513485454e-05
368	2.71373e-12	O	2	7319.99A	-13.62	4.386443887130822e-05
369	4.8406e-11	Na	4	410.372A	-13.620999999999999	4.376355346144475e-05
370	1.42088e-11	S	4	1398.04A	-13.626	4.326259620749552e-05
371	2.16354e-11	P	3	918.147A	-13.627	4.316309499734751e-05
372	6.9610399999999996e-12	Ar	4	2853.66A	-13.630999999999998	4.276737336381334e-05
373	6.14285e-11	Ne	3	323.375A	-13.630999999999998	4.276737336381334e-05
374	1.83153e-11	N	2	1084.58A	-13.635	4.2375279728022185e-05
375	1.0122200000000001e-12	Si	6	1.96247m	-13.636	4.227781928914634e-05
376	7.30897e-12	Fe	5	2717.82A	-13.645	4.1410700598637527e-05
377	5.59044e-11	Mg	5	355.329A	-13.645	4.1410700598637527e-05
378	3.00563e-11	Ca	5	660.908A	-13.645	4.1410700598637527e-05
379	2.15131e-11	O	4	923.367A	-13.645999999999999	4.131545863019736e-05
380	5.46819e-14	Fe	5	36.3273m	-13.648	4.112563134086128e-05
381	8.6742e-11	He	2	229.006A	-13.649000000000001	4.1031045013519985e-05
382	6.19582e-13	Ca	4	3.20610m	-13.65	4.0936676228695e-05
383	2.40927e-11	S	3	824.501A	-13.657	4.0282144041983715e-05
384	5.7353599999999995e-12	Fe	5	3463.51A	-13.659	4.009706440192506e-05
385	7.6658e-14	Fe	5	25.9131m	-13.668	3.927467302597337e-05
386	3.5428000000000003e-13	Mg	5	5.60700m	-13.671	3.90043080785789e-05
387	5.1578e-12	Fe	5	3851.34A	-13.671	3.90043080785789e-05
388	2.15598e-11	O	4	921.365A	-13.675	3.86467144326949e-05
389	3.64547e-11	C	2	544.909A	-13.677999999999999	3.838067232185037e-05
390	8.67994e-11	He	2	228.855A	-13.68	3.820432915076361e-05
391	7.22112e-12	Fe	5	2750.88A	-13.692	3.7163155117666646e-05
392	6.20175e-12	He	2	3203.04A	-13.694	3.699240593000044e-05
393	8.61105e-11	He	2	230.686A	-13.696	3.682244126358929e-05
394	2.89e-11	C	2	687.352A	-13.696	3.682244126358929e-05
395	7.48163e-11	Ne	3	265.510A	-13.696	3.682244126358929e-05
396	3.74292e-11	C	2	530.721A	-13.696	3.682244126358929e-05
397	6.33256e-11	Ne	3	313.688A	-13.7	3.648485109290191e-05
398	8.68463e-11	He	2	228.731A	-13.702	3.6317218429138287e-05
399	5.7651300000000005e-12	Fe	5	3445.62A	-13.703	3.623369114460892e-05
400	8.70355e-11	He	2	228.234A	-13.705	3.606721245598571e-05
401	1.77586e-11	Si	3	1118.58A	-13.706	3.598426016923858e-05
402	2.00174e-11	He	2	992.360A	-13.71	3.565435448901391e-05
403	1.91443e-11	O	6	1037.62A	-13.710999999999999	3.5572351749241304e-05
404	1.0593799999999999e-12	H	1	1.87510m	-13.715	3.524622246811029e-05
405	2.13425e-11	H	1	930.748A	-13.716	3.51651584059376e-05
406	8.68852e-11	He	2	228.629A	-13.717	3.508428078593404e-05
407	8.23773e-11	O	3	241.140A	-13.718	3.500358917929482e-05
408	3.47077e-11	Ne	5	572.336A	-13.719000000000001	3.4923083158200775e-05
409	6.01766e-11	He	1	330.103A	-13.720999999999998	3.476262616629116e-05
410	8.70221e-11	He	2	228.269A	-13.722000000000001	3.4682674344748015e-05
411	8.4822e-11	O	3	234.190A	-13.722999999999999	3.460290640729211e-05
412	3.8039e-11	He	1	522.213A	-13.722999999999999	3.460290640729211e-05
413	8.69178e-11	He	2	228.543A	-13.728	3.420681021305297e-05
414	8.70067e-11	He	2	228.309A	-13.729000000000001	3.412813673272882e-05
415	6.15536e-11	N	4	322.718A	-13.732999999999999	3.3815248094456173e-05
416	8.69892e-11	He	2	228.356A	-13.732999999999999	3.3815248094456173e-05
417	8.69454e-11	He	2	228.471A	-13.732999999999999	3.3815248094456173e-05
418	8.69689e-11	He	2	228.409A	-13.735	3.365988114230752e-05
419	8.03562e-11	N	4	247.205A	-13.735	3.365988114230752e-05
420	5.33757e-12	S	3	3721.63A	-13.735	3.365988114230752e-05
421	3.99917e-12	Fe	6	4967.15A	-13.735999999999999	3.358246556393982e-05
422	3.72329e-12	Fe	6	5335.19A	-13.737	3.350522803646136e-05
423	3.09461e-11	Ca	6	641.904A	-13.74	3.327457966901278e-05
424	5.5663e-11	Ne	2	356.870A	-13.745	3.289368870521152e-05
425	5.54136e-11	Ne	5	358.476A	-13.749	3.259211755448189e-05
426	2.99557e-11	S	5	663.128A	-13.754000000000001	3.2219038669905756e-05
427	4.91536e-11	Ne	2	404.130A	-13.754000000000001	3.2219038669905756e-05
428	1.51654e-13	Ar	5	13.0985m	-13.762	3.1630974940261376e-05
429	2.82351e-14	Fe	5	70.3538m	-13.765	3.141322884037395e-05
430	3.7109e-11	C	2	535.300A	-13.767999999999999	3.119698169409481e-05
431	2.4372e-11	Si	4	815.053A	-13.77	3.105364458331834e-05
432	4.0633e-11	Ne	3	488.875A	-13.770999999999999	3.098222318269964e-05
433	7.00532e-13	Fe	4	2.83562m	-13.770999999999999	3.098222318269964e-05
434	3.74158e-12	Ca	5	5309.11A	-13.775	3.0698176453215974e-05
435	1.74785e-11	Ne	5	1136.51A	-13.776	3.062757260660962e-05
436	8.206239999999999e-14	Ne	5	24.2065m	-13.777999999999999	3.0486851692946525e-05
437	2.55997e-11	N	2	775.965A	-13.780999999999999	3.0276981682094094e-05
438	2.37579e-11	Ar	5	836.121A	-13.780999999999999	3.0276981682094094e-05
439	5.17048e-11	C	4	384.190A	-13.784	3.0068556406234157e-05
440	1.77833e-11	Si	3	1117.03A	-13.788	2.9792886224106902e-05
441	6.12815e-12	Na	4	3241.51A	-13.793	2.945184987560303e-05
442	5.91153e-11	He	1	336.029A	-13.794	2.9384112500581322e-05
443	8.67936e-11	Ne	3	228.870A	-13.795	2.9316530917199105e-05
444	1.0159400000000001e-13	Fe	6	19.5527m	-13.802999999999999	2.8781443924442055e-05
445	1.77682e-11	P	5	1117.98A	-13.805	2.8649205201588773e-05
446	7.01702e-11	N	3	283.090A	-13.812999999999999	2.8126298275817272e-05
447	9.53158e-14	Fe	5	20.8407m	-13.812999999999999	2.8126298275817272e-05
448	5.538e-11	Ne	4	358.694A	-13.815	2.7997069673793383e-05
449	3.48599e-11	Ne	5	569.837A	-13.815	2.7997069673793383e-05
450	3.89485e-11	He	1	510.018A	-13.818	2.7804339201803236e-05
451	2.31083e-11	Fe	3	859.623A	-13.823	2.7486065562833785e-05
452	1.49985e-11	Mg	5	1324.43A	-13.825999999999999	2.7296852818400298e-05
453	6.36457e-11	N	3	312.110A	-13.827	2.7234071799072744e-05
454	3.03364e-12	N	2	6548.05A	-13.831	2.6984388328024547e-05
455	8.6315e-11	He	2	230.139A	-13.834000000000001	2.679862910538359e-05
456	2.94733e-12	Fe	4	6739.82A	-13.84	2.643093812967941e-05
457	1.15794e-10	Ne	4	171.550A	-13.843	2.6248988831405392e-05
458	2.56994e-11	N	3	772.955A	-13.844000000000001	2.6188617832370575e-05
459	5.86241e-11	He	1	338.845A	-13.845	2.6128385682780615e-05
460	2.54759e-11	O	4	779.736A	-13.849	2.588883920297789e-05
461	1.76053e-11	Si	4	1128.32A	-13.849	2.588883920297789e-05
462	7.77809e-11	O	3	255.390A	-13.849	2.588883920297789e-05
463	1.77578e-11	Si	3	1118.63A	-13.85	2.5829296525102893e-05
464	5.58679e-12	Fe	6	3555.61A	-13.853	2.5651488898502732e-05
465	8.89546e-11	Ne	3	223.310A	-13.855	2.5533631012702134e-05
466	5.4237400000000005e-12	Fe	6	3662.50A	-13.863	2.506758972455165e-05
467	2.71015e-12	O	2	7329.67A	-13.864	2.5009935868062697e-05
468	1.38691e-13	Ne	5	14.3228m	-13.872	2.455345309353233e-05
469	5.98182e-11	Ca	5	332.080A	-13.872	2.455345309353233e-05
470	2.21485e-11	Fe	3	896.877A	-13.874	2.444064022398865e-05
471	1.83416e-12	He	1	1.08303m	-13.874	2.444064022398865e-05
472	3.49914e-12	Fe	6	5676.96A	-13.877	2.427239204012533e-05
473	7.14445e-12	Fe	5	2780.40A	-13.88	2.4105302068612986e-05
474	4.79101e-11	O	2	414.619A	-13.880999999999998	2.4049861412317233e-05
475	1.12814e-11	C	2	1760.82A	-13.884	2.3884303330871482e-05
476	5.50919e-11	O	2	360.570A	-13.886	2.3774564925216656e-05
477	2.04344e-11	He	2	972.108A	-13.887	2.3719884943242025e-05
478	2.70975e-12	O	2	7330.73A	-13.889000000000001	2.3610901971457995e-05
479	6.09116e-11	Fe	4	326.120A	-13.889000000000001	2.3610901971457995e-05
480	9.09711e-11	Ne	3	218.360A	-13.890999999999998	2.3502419730945292e-05
481	4.38538e-11	N	2	452.970A	-13.892999999999999	2.3394435921052324e-05
482	2.14467e-11	H	1	926.226A	-13.899000000000001	2.3073452226847692e-05
483	5.83573e-11	He	1	340.394A	-13.9	2.3020384759332606e-05
484	8.54827e-11	O	3	232.380A	-13.901	2.2967439343605904e-05
485	2.15165e-11	N	4	923.219A	-13.902000000000001	2.291461569895617e-05
486	2.02439e-11	Cl	4	981.258A	-13.905	2.2756872594031733e-05
487	6.01244e-11	Ca	6	330.390A	-13.905	2.2756872594031733e-05
488	1.82964e-11	N	2	1085.70A	-13.908	2.2600215385003432e-05
489	5.65802e-11	Mg	5	351.085A	-13.91	2.2496376827543706e-05
490	8.54937e-12	C	2	2323.50A	-13.911	2.2444636596616595e-05
491	3.13397e-11	Ca	6	633.844A	-13.913	2.234151285875846e-05
492	8.11112e-11	C	4	244.904A	-13.915999999999999	2.218771496603577e-05
493	4.051430000000001e-12	Fe	4	4903.07A	-13.919	2.203497581055936e-05
494	2.51458e-13	Ar	5	7.89971m	-13.919	2.203497581055936e-05
495	9.28676e-12	N	2	2139.01A	-13.92	2.198429677252352e-05
496	1.48396e-11	O	4	1338.61A	-13.924000000000001	2.1782743528219207e-05
497	5.20018e-12	Fe	5	3819.95A	-13.927999999999999	2.158303813516589e-05
498	1.54973e-12	H	1	1.28180m	-13.93	2.1483873082648693e-05
499	3.08688e-12	Ar	5	6435.12A	-13.935	2.1237949221069236e-05
500	7.1956e-12	Fe	5	2760.64A	-13.937999999999999	2.109174820699281e-05
501	4.054e-12	Fe	4	4899.97A	-13.939	2.104323853224589e-05
502	7.26772e-12	He	2	2733.24A	-13.943	2.0850312961747645e-05
503	7.65195e-11	Fe	4	259.600A	-13.943	2.0850312961747645e-05
504	1.34519e-13	Fe	6	14.7670m	-13.945	2.075451447559833e-05
505	4.33897e-11	Si	4	457.815A	-13.946	2.070678041691059e-05
506	1.4722200000000002e-12	Fe	6	1.34929m	-13.947000000000001	2.0659156143511234e-05
507	3.60935e-11	C	2	550.361A	-13.948	2.061164140290128e-05
508	4.18852e-11	S	3	474.260A	-13.950999999999999	2.0469751861518713e-05
509	1.44859e-11	O	5	1371.30A	-13.955	2.0282084048420872e-05
510	6.15822e-11	N	4	322.568A	-13.955	2.0282084048420872e-05
511	3.52765e-12	Fe	6	5631.08A	-13.956	2.023543654956392e-05
512	8.40966e-11	Fe	5	236.210A	-13.958	2.0142463163908984e-05
513	5.07869e-12	Fe	5	3911.33A	-13.963	1.991189429469567e-05
514	3.90528e-11	He	1	508.657A	-13.965	1.9820407450671e-05
515	1.47854e-11	O	4	1343.51A	-13.967	1.972934095051245e-05
516	9.26047e-12	Fe	6	2145.08A	-13.967	1.972934095051245e-05
517	7.118939999999999e-12	Fe	5	2790.37A	-13.968	1.968396472550321e-05
518	8.40646e-11	Fe	5	236.300A	-13.972999999999999	1.9458644244514265e-05
519	3.66217e-12	Fe	6	5424.23A	-13.975999999999999	1.932469187974075e-05
520	2.47608e-11	O	4	802.253A	-13.979000000000001	1.9191661636560155e-05
521	8.38658e-11	O	3	236.860A	-13.98	1.914752203965694e-05
522	3.17398e-11	O	4	625.854A	-13.981	1.91034839610095e-05
523	4.18824e-11	N	2	474.291A	-13.982999999999999	1.9015711425076913e-05
524	6.925710000000001e-12	Ar	4	2868.22A	-13.984000000000002	1.897197650243036e-05
525	2.15115e-11	O	4	923.436A	-13.99	1.8711671226224492e-05
526	1.52414e-11	Si	3	1303.32A	-13.99	1.8711671226224492e-05
527	6.8681e-11	C	4	289.228A	-13.99	1.8711671226224492e-05
528	3.62169e-12	Fe	6	5484.85A	-13.991	1.8668635576630837e-05
529	1.26143e-11	Ne	5	1574.76A	-13.991	1.8668635576630837e-05
530	2.75026e-12	Fe	4	7222.76A	-13.995999999999999	1.8454937472301082e-05
531	3.85256e-11	He	1	515.617A	-14.0	1.828574158855444e-05
532	5.60793e-11	Mg	5	354.221A	-14.002	1.8201726237537176e-05
533	8.04158e-12	O	2	2470.22A	-14.004000000000001	1.8118096901993904e-05
534	2.47624e-11	O	4	802.201A	-14.009	1.791070076176041e-05
535	6.68947e-11	C	4	296.951A	-14.012	1.7787404364969305e-05
536	1.9622400000000003e-12	He	2	1.01233m	-14.015	1.766495673460358e-05
537	6.53902e-11	He	1	303.784A	-14.017999999999999	1.7543352027796336e-05
538	1.80578e-11	S	4	1100.05A	-14.020999999999999	1.7422584441902467e-05
539	4.03915e-12	Fe	4	4917.98A	-14.022	1.7382513609639865e-05
540	3.01052e-11	S	5	659.834A	-14.023	1.7342534937734118e-05
541	5.28461e-12	Fe	7	3758.92A	-14.026	1.722314976696449e-05
542	8.74354e-11	Ne	3	227.190A	-14.027000000000001	1.7183537621725816e-05
543	2.02747e-11	N	3	979.768A	-14.027999999999999	1.7144016581893184e-05
544	7.32762e-11	C	3	271.090A	-14.04	1.6676794534422834e-05
545	2.07203e-11	He	2	958.694A	-14.040999999999999	1.663843897134929e-05
546	1.99165e-11	Si	3	997.386A	-14.043	1.6561992288353823e-05
547	3.2195e-11	O	4	617.005A	-14.046	1.6447980335387924e-05
548	9.58802e-11	Ne	4	207.180A	-14.048	1.63724087303365e-05
549	8.59523e-11	O	3	231.110A	-14.05	1.6297184345270362e-05
550	1.02168e-11	Fe	6	1944.30A	-14.05	1.6297184345270362e-05
551	5.06746e-11	Ar	4	392.000A	-14.052999999999999	1.6184995317362467e-05
552	2.15181e-11	H	1	923.150A	-14.06	1.592621513897656e-05
553	4.49473e-11	N	2	441.950A	-14.062999999999999	1.5816579845122115e-05
554	5.84179e-12	Fe	5	3400.41A	-14.071	1.5527894728559948e-05
555	1.40163e-11	Si	3	1417.24A	-14.074000000000002	1.5421001453123636e-05
556	7.16662e-11	N	3	277.180A	-14.074000000000002	1.5421001453123636e-05
557	5.16369e-12	Fe	6	3846.95A	-14.075	1.538553413398922e-05
558	9.70564e-13	Fe	5	2.04669m	-14.085999999999999	1.5000736351386668e-05
559	2.71412e-12	O	2	7318.92A	-14.085999999999999	1.5000736351386668e-05
560	4.84294e-12	H	1	4101.73A	-14.085999999999999	1.5000736351386668e-05
561	4.08048e-12	Fe	4	4868.16A	-14.088	1.4931814228432248e-05
562	3.91243e-11	He	1	507.727A	-14.09	1.4863208773868044e-05
563	5.55134e-11	Ne	4	357.832A	-14.091	1.4829024342296103e-05
564	2.16695e-11	N	2	916.701A	-14.094000000000001	1.4726942056758878e-05
565	3.26344e-12	Fe	7	6086.97A	-14.097000000000001	1.4625562500732431e-05
566	4.81861e-11	Na	4	412.244A	-14.097999999999999	1.4591924640421568e-05
567	6.72164e-11	Fe	6	295.530A	-14.097999999999999	1.4591924640421568e-05
568	4.21246e-12	Ne	4	4715.64A	-14.099	1.4558364145042445e-05
569	1.76102e-11	P	5	1128.01A	-14.103	1.4424892260289553e-05
570	2.17522e-11	H	1	913.215A	-14.107999999999999	1.4259771884002198e-05
571	2.24932e-11	Cl	5	883.131A	-14.107999999999999	1.4259771884002198e-05
572	7.73718e-12	Fe	4	2567.40A	-14.109000000000002	1.4226975318763946e-05
573	2.1607e-11	H	1	919.351A	-14.11	1.4194254183532756e-05
574	7.50877e-11	N	3	264.550A	-14.110999999999999	1.4161608304824192e-05
575	4.13739e-11	S	3	480.121A	-14.114	1.406412047897202e-05
576	8.72089e-11	Fe	5	227.780A	-14.122	1.3807421350616044e-05
577	5.62259e-11	Mg	5	353.297A	-14.122	1.3807421350616044e-05
578	1.8299e-11	N	2	1085.55A	-14.127	1.3649369105383759e-05
579	5.1083400000000004e-12	He	1	3888.63A	-14.127	1.3649369105383759e-05
580	5.36877e-11	S	4	370.000A	-14.128	1.361797642757898e-05
581	5.91604e-11	He	1	335.773A	-14.128	1.361797642757898e-05
582	2.26127e-11	C	3	878.464A	-14.129000000000001	1.3586655950929536e-05
583	3.3808199999999997e-12	He	1	5875.64A	-14.129000000000001	1.3586655950929536e-05
584	4.778109999999999e-13	Ca	5	4.15739m	-14.129000000000001	1.3586655950929536e-05
585	2.23588e-11	S	2	888.439A	-14.133	1.3462092740448477e-05
586	2.95602e-11	N	2	672.001A	-14.134	1.3431130786330539e-05
587	1.6110299999999999e-12	Fe	6	1.23303m	-14.140999999999998	1.3216381856679583e-05
588	2.54674e-11	O	4	779.997A	-14.145999999999999	1.3065095184588397e-05
589	4.27057e-12	C	3	4651.47A	-14.147	1.303504629951154e-05
590	2.10762e-11	He	2	942.508A	-14.148	1.3005066524952618e-05
591	7.91049e-12	He	2	2511.15A	-14.15	1.2945313671954815e-05
592	2.16572e-11	He	2	917.221A	-14.151	1.2915540276712306e-05
593	5.25324e-11	Na	3	378.137A	-14.152000000000001	1.2885835358378588e-05
594	1.00102e-11	Fe	6	1984.42A	-14.154000000000002	1.2826630322829883e-05
595	3.17763e-11	O	4	625.134A	-14.155	1.279712989171574e-05
596	6.31497e-11	He	1	314.562A	-14.155999999999999	1.2767697309710316e-05
597	8.0749e-11	Si	6	246.003A	-14.157	1.2738332420764988e-05
598	4.53806e-11	N	2	437.731A	-14.16	1.265064235718239e-05
599	5.68839e-12	Fe	6	3492.10A	-14.162	1.2592517935316022e-05
600	4.96213e-12	Fe	5	4003.21A	-14.163	1.2563555947751458e-05
601	1.82993e-11	N	2	1085.53A	-14.172	1.2305877231944439e-05
602	1.13651e-11	N	3	1747.85A	-14.177	1.2165013020107066e-05
603	8.54937e-11	O	3	232.350A	-14.177999999999999	1.2137034266563027e-05
604	2.09248e-11	He	2	949.324A	-14.177999999999999	1.2137034266563027e-05
605	6.32704e-11	Ne	3	313.961A	-14.179	1.2109119862366415e-05
606	7.381669999999999e-12	Ar	5	2691.05A	-14.179	1.2109119862366415e-05
607	5.53896e-12	Fe	7	3586.32A	-14.179	1.2109119862366415e-05
608	2.60469e-11	Fe	3	762.643A	-14.181	1.2053483510358538e-05
609	3.01775e-11	S	5	658.253A	-14.184000000000001	1.1970507913514104e-05
610	1.77066e-11	Si	3	1121.87A	-14.186	1.1915508425561292e-05
611	6.01759e-11	He	1	330.106A	-14.186	1.1915508425561292e-05
612	7.00043e-12	C	2	2837.60A	-14.186	1.1915508425561292e-05
613	5.86472e-11	He	1	338.711A	-14.193	1.1724992621542684e-05
614	2.6313e-11	Ar	6	754.930A	-14.194	1.1698025886832068e-05
615	5.83068e-12	Fe	5	3406.89A	-14.195	1.167112117389025e-05
616	3.91754e-11	He	1	507.065A	-14.199000000000002	1.1564119691804802e-05
617	5.58038e-11	Ne	2	355.969A	-14.2	1.1537522954565358e-05
618	9.78497e-11	O	4	203.010A	-14.200999999999999	1.1510987388124045e-05
619	3.87903e-11	He	1	512.099A	-14.202	1.1484512851791935e-05
620	4.08066e-12	Fe	4	4867.95A	-14.203	1.1458099205203762e-05
621	2.15692e-11	H	1	920.963A	-14.204	1.1431746308316908e-05
622	8.48256e-11	O	3	234.180A	-14.205	1.1405454021411031e-05
623	1.52934e-11	Si	3	1298.89A	-14.205	1.1405454021411031e-05
624	6.934779999999999e-13	Fe	4	2.86447m	-14.206	1.1379222205087e-05
625	3.66054e-12	Fe	6	5426.65A	-14.207	1.1353050720266282e-05
626	2.1687e-11	N	2	915.962A	-14.21	1.1274896868833285e-05
627	1.09965e-11	Mg	6	1806.43A	-14.214	1.117152799301147e-05
628	6.02833e-11	He	1	329.519A	-14.214	1.117152799301147e-05
629	7.39556e-11	C	3	268.600A	-14.217	1.1094623735243392e-05
630	1.0927799999999999e-10	O	4	181.780A	-14.217	1.1094623735243392e-05
631	8.11085e-11	C	4	244.912A	-14.217	1.1094623735243392e-05
632	1.13404e-11	N	3	1751.66A	-14.218	1.1069106808739562e-05
633	1.61403e-13	Fe	6	12.3074m	-14.218	1.1069106808739562e-05
634	2.16358e-11	H	1	918.129A	-14.220999999999998	1.0992907613444729e-05
635	4.92538e-11	Mg	6	403.308A	-14.222000000000001	1.0967624627529162e-05
636	2.57184e-11	N	3	772.384A	-14.225999999999999	1.0867072840548591e-05
637	7.91191e-11	Fe	4	251.070A	-14.225999999999999	1.0867072840548591e-05
638	6.07457e-11	He	1	327.010A	-14.229000000000001	1.0792264437308021e-05
639	2.11913e-11	He	2	937.389A	-14.23	1.07674429178921e-05
640	5.10732e-12	Fe	6	3889.41A	-14.232999999999999	1.0693320362215011e-05
641	9.11087e-11	Ne	3	218.030A	-14.235	1.0644189018024197e-05
642	3.15508e-11	Ca	6	629.602A	-14.235999999999999	1.0619708062622079e-05
643	4.33575e-11	Si	4	458.155A	-14.237	1.05952834118549e-05
644	5.91149e-11	He	1	336.031A	-14.24	1.0522345993881205e-05
645	6.49909e-11	N	3	305.650A	-14.242	1.0474000205556473e-05
646	4.28788e-11	Na	5	463.270A	-14.243	1.0449910673561142e-05
647	5.20133e-11	Fe	6	381.911A	-14.243	1.0449910673561142e-05
648	6.87016e-11	C	4	289.141A	-14.245	1.0401897695302332e-05
649	3.11365e-11	C	2	637.979A	-14.247	1.0354105316640289e-05
650	7.70562e-12	Fe	4	2577.92A	-14.248	1.0330291535237467e-05
651	1.12841e-11	C	2	1760.40A	-14.249	1.0306532524011976e-05
652	3.02816e-12	He	2	6559.91A	-14.255	1.0165121596423867e-05
653	6.01752e-11	S	4	330.110A	-14.255999999999998	1.0141742465516162e-05
654	9.34579e-11	Ne	3	212.550A	-14.257	1.0118417105117344e-05
655	3.4519199999999997e-12	N	2	5754.61A	-14.258	1.0095145391558802e-05
656	3.79545e-12	Fe	4	5233.76A	-14.259	1.0071927201456144e-05
657	4.2717e-12	C	3	4650.25A	-14.262	1.0002592542293437e-05
658	8.786110000000001e-12	Fe	6	2260.89A	-14.263	9.979587217837172e-06
659	5.19118e-11	Fe	6	382.658A	-14.263	9.979587217837172e-06
660	1.99685e-11	Si	3	994.790A	-14.265999999999998	9.910888222650551e-06
661	2.46898e-12	Cl	4	8045.62A	-14.265999999999998	9.910888222650551e-06
662	2.7651e-12	Fe	4	7183.99A	-14.267999999999999	9.86535182759179e-06
663	6.88542e-11	C	3	288.500A	-14.27	9.820024653263639e-06
664	3.47238e-12	Fe	7	5720.71A	-14.272	9.774905738384162e-06
665	2.37898e-11	O	3R	835.000A	-14.274000000000001	9.729994126088107e-06
666	8.57211e-11	Mg	3	231.734A	-14.274000000000001	9.729994126088107e-06
667	4.40365e-11	Ar	3	451.091A	-14.275	9.707615760591185e-06
668	5.83707e-11	He	1	340.316A	-14.275	9.707615760591185e-06
669	7.26332e-11	N	3	273.490A	-14.284	9.508512419694708e-06
670	8.63109e-11	O	3	230.150A	-14.285	9.486643447986963e-06
671	1.0361100000000001e-12	Fe	5	1.91721m	-14.290999999999999	9.356481820247308e-06
672	3.92132e-11	He	1	506.576A	-14.293	9.313492691225233e-06
673	1.07102e-11	Al	3	1854.72A	-14.296	9.249379058506848e-06
674	5.53666e-11	O	2	358.780A	-14.298	9.20688202197547e-06
675	2.12808e-11	He	2	933.444A	-14.299000000000001	9.185706780931618e-06
676	5.00355e-12	H	1	3970.07A	-14.299000000000001	9.185706780931618e-06
677	3.4726e-11	Ne	5	572.034A	-14.3	9.164580241590748e-06
678	7.85284e-11	Ti	5	252.959A	-14.300999999999998	9.143502291942049e-06
679	6.78407e-11	Fe	6	292.810A	-14.302	9.12247282023222e-06
680	6.65632e-11	Ca	3	298.430A	-14.302999999999999	9.101491714965204e-06
681	5.86239e-11	He	1	338.846A	-14.304	9.0805588649012e-06
682	1.00523e-10	N	4	197.610A	-14.304	9.0805588649012e-06
683	5.99772e-11	Ne	2	331.200A	-14.306	9.03883748670211e-06
684	3.01041e-11	S	5	659.858A	-14.307	9.018048737364356e-06
685	3.7637699999999994e-12	Fe	6	5277.81A	-14.308	8.997307800823326e-06
686	4.27495e-11	Ar	3	464.671A	-14.311	8.9353707695805e-06
687	5.88787e-11	Ar	5	337.380A	-14.312999999999999	8.894316470084937e-06
688	6.69161e-11	C	4	296.856A	-14.312999999999999	8.894316470084937e-06
689	5.93429e-11	He	1	334.740A	-14.314	8.873860109861703e-06
690	2.60687e-11	O	5	762.004A	-14.315	8.853450797961443e-06
691	8.2327e-12	Ca	5	2412.87A	-14.315	8.853450797961443e-06
692	9.71225e-11	Ne	3	204.530A	-14.319	8.772281873156535e-06
693	2.16582e-11	H	1	917.181A	-14.322000000000001	8.711893909503802e-06
694	3.13958e-11	S	2	632.711A	-14.323	8.691857109527267e-06
695	2.02705e-11	N	3	979.969A	-14.324000000000002	8.671866392911845e-06
696	5.54957e-11	Ne	5	357.946A	-14.325	8.65192165366885e-06
697	1.65245e-11	S	3	1202.12A	-14.325	8.65192165366885e-06
698	5.56537e-11	O	2	356.930A	-14.325999999999999	8.632022786053153e-06
699	8.32767e-12	He	2	2385.35A	-14.325999999999999	8.632022786053153e-06
700	2.95861e-11	N	2	671.411A	-14.325999999999999	8.632022786053153e-06
701	4.72222e-12	Fe	4	4206.59A	-14.325999999999999	8.632022786053153e-06
702	5.91089e-13	Fe	5	3.36066m	-14.327	8.61216968456294e-06
703	6.06178e-11	Ne	2	327.700A	-14.328	8.592362243939116e-06
704	3.55557e-11	Ne	6	558.685A	-14.33	8.552883925463705e-06
705	1.09991e-11	Mg	6	1806.00A	-14.331	8.53321283830204e-06
706	5.90818e-12	Na	4	3362.19A	-14.334000000000001	8.474470614309266e-06
707	8.11954e-11	O	3	244.650A	-14.335	8.454979872758717e-06
708	4.86059e-11	Na	4	408.685A	-14.335	8.454979872758717e-06
709	2.76232e-12	Fe	4	7191.23A	-14.335999999999999	8.43553395866982e-06
710	5.82092e-11	S	4	341.260A	-14.337	8.416132768942173e-06
711	3.42833e-11	Fe	3	579.421A	-14.339	8.377464151354734e-06
712	2.9379299999999998e-12	Fe	4	6761.38A	-14.341	8.338973199926735e-06
713	4.38887e-11	N	2	452.610A	-14.344000000000001	8.281568112199273e-06
714	3.51825e-11	Si	3	564.611A	-14.345	8.262521034092046e-06
715	1.02174e-11	S	4	1944.18A	-14.345999999999998	8.243517763048868e-06
716	8.90224e-11	C	4	223.140A	-14.345999999999998	8.243517763048868e-06
717	4.2027e-11	Ar	3	472.659A	-14.350999999999999	8.14915499552139e-06
718	9.25375e-12	Si	7	2146.64A	-14.350999999999999	8.14915499552139e-06
719	3.47212e-11	Ne	5	572.113A	-14.355	8.074443093445047e-06
720	1.52928e-11	Si	3	1298.95A	-14.355	8.074443093445047e-06
721	1.53189e-11	Si	3	1296.73A	-14.356	8.055872389661707e-06
722	2.13519e-11	He	2	930.337A	-14.357000000000001	8.037344397311809e-06
723	4.71966e-12	Fe	4	4208.88A	-14.359000000000002	8.000416154204106e-06
724	6.07217e-11	Ne	2	327.139A	-14.360999999999999	7.963657580961488e-06
725	5.83572e-11	He	1	340.394A	-14.360999999999999	7.963657580961488e-06
726	2.95765e-11	N	2	671.630A	-14.363	7.92706789802161e-06
727	5.91138e-11	He	1	336.038A	-14.364	7.908836147781852e-06
728	2.37495e-12	Fe	5	8364.15A	-14.366	7.872498346447659e-06
729	2.15614e-11	O	4	921.296A	-14.369000000000002	7.818304449024398e-06
730	3.14421e-11	P	4	631.780A	-14.369000000000002	7.818304449024398e-06
731	2.15059e-11	N	4	923.676A	-14.370999999999999	7.782382603062484e-06
732	6.60585e-11	N	3	300.710A	-14.374	7.728809058053201e-06
733	2.15451e-11	N	4	921.994A	-14.376	7.693298406061728e-06
734	4.11275e-11	Ne	5	482.997A	-14.377	7.67560431073371e-06
735	3.9242e-11	He	1	506.204A	-14.378	7.657950910695698e-06
736	9.14907e-11	Ne	3	217.120A	-14.379000000000001	7.640338112351058e-06
737	5.87373e-11	He	1	338.191A	-14.380999999999998	7.605233947431633e-06
738	1.01115e-11	S	4	1964.54A	-14.386	7.5181775543235335e-06
739	2.0893200000000002e-13	Fe	7	9.50763m	-14.388	7.483634666184287e-06
740	7.44321e-11	C	3	266.880A	-14.39	7.449250488199516e-06
741	1.5673100000000001e-12	Fe	6	1.26742m	-14.392999999999999	7.397970208538442e-06
742	6.94974e-11	S	5	285.830A	-14.395	7.36397962298436e-06
743	5.51735e-14	Ne	3	36.0036m	-14.397	7.330145209984876e-06
744	1.80856e-11	S	4	1098.36A	-14.397	7.330145209984876e-06
745	2.57345e-11	N	3	771.901A	-14.401	7.2629420347557255e-06
746	1.54134e-12	Fe	6	1.28877m	-14.402999999999999	7.229571847305991e-06
747	2.14092e-11	He	2	927.846A	-14.404000000000002	7.2129442934668715e-06
748	8.38588e-11	Fe	5	236.880A	-14.407	7.163290734208171e-06
749	6.07303e-13	Fe	5	3.27093m	-14.409	7.130378402894799e-06
750	7.08043e-13	Fe	4	2.80554m	-14.41	7.113978987647106e-06
751	1.15322e-11	Si	4	1722.53A	-14.411	7.097617290007831e-06
752	1.0823000000000001e-10	Mg	3	183.540A	-14.414000000000001	7.048757636256643e-06
753	6.6811600000000006e-12	Ne	5	2973.20A	-14.415999999999999	7.016371536727852e-06
754	2.16759e-11	H	1	916.429A	-14.415999999999999	7.016371536727852e-06
755	2.61567e-11	O	5	759.442A	-14.417	7.000234329996105e-06
756	4.30846e-11	Na	5	461.057A	-14.42	6.9520450558262935e-06
757	4.9579e-11	Mg	6	400.663A	-14.423	6.904187514286496e-06
758	6.01552e-11	He	1	330.220A	-14.427999999999999	6.82515593333973e-06
759	1.86238e-11	Si	4	1066.61A	-14.429	6.809458510291908e-06
760	4.82928e-11	Na	4	411.334A	-14.43	6.7937971903152735e-06
761	5.58602e-11	O	2	355.610A	-14.434000000000001	6.731511283287082e-06
762	4.07959e-12	Fe	4	4869.23A	-14.434000000000001	6.731511283287082e-06
763	5.20892e-12	Fe	6	3813.55A	-14.436	6.700582798346907e-06
764	6.15948e-11	N	4	322.502A	-14.436	6.700582798346907e-06
765	1.68401e-11	Si	2	1179.59A	-14.44	6.6391514860010955e-06
766	2.14561e-11	He	2	925.817A	-14.443	6.593447888645378e-06
767	5.84217e-11	He	1	340.019A	-14.443	6.593447888645378e-06
768	5.86233e-11	He	1	338.849A	-14.446	6.548058912640844e-06
769	5.91057e-11	He	1	336.084A	-14.447000000000001	6.532998795055591e-06
770	5.1882e-11	Fe	6	382.878A	-14.448	6.517973314779636e-06
771	7.42736e-11	N	3	267.450A	-14.449000000000002	6.5029823921493225e-06
772	7.97371e-11	Si	6	249.124A	-14.45	6.488025947684355e-06
773	5.2261e-11	Na	3	380.101A	-14.452	6.458216176242272e-06
774	8.08025e-11	Fe	4	245.840A	-14.453	6.443362691216769e-06
775	3.98201e-12	Fe	7	4988.55A	-14.453	6.443362691216769e-06
776	3.92644e-11	He	1	505.916A	-14.454	6.428543368258812e-06
777	7.32951e-11	N	3	271.020A	-14.454	6.428543368258812e-06
778	3.18024e-11	O	4	624.621A	-14.454	6.428543368258812e-06
779	5.08691e-12	Fe	6	3905.01A	-14.463	6.296693849975032e-06
780	3.67088e-12	He	2	5411.37A	-14.463	6.296693849975032e-06
781	7.3147e-13	Fe	4	2.71569m	-14.464	6.282211855991151e-06
782	8.45511e-11	Mg	3	234.940A	-14.466	6.253347714403598e-06
783	2.27955e-11	Fe	3	871.422A	-14.468	6.224616191500122e-06
784	5.79528e-11	Ca	4	342.770A	-14.469000000000001	6.210299971530552e-06
785	2.17682e-11	S	5	912.545A	-14.47	6.196016677953241e-06
786	2.1495e-11	He	2	924.142A	-14.472999999999999	6.153363599159148e-06
787	5.86191e-11	He	1	338.874A	-14.477	6.0969492225872e-06
788	2.30855e-11	S	5	860.473A	-14.477	6.0969492225872e-06
789	2.77023e-12	Ar	4	7170.70A	-14.479000000000001	6.06893628548047e-06
790	8.59561e-11	O	3	231.100A	-14.479000000000001	6.06893628548047e-06
791	8.6137e-12	He	2	2306.15A	-14.48	6.054978119358882e-06
792	4.24944e-11	C	2	467.460A	-14.481	6.041052056128528e-06
793	5.1078e-12	H	1	3889.05A	-14.482000000000001	6.027158021954783e-06
794	3.26376e-12	Ca	5	6086.37A	-14.485999999999999	5.971900705069534e-06
795	9.60058e-12	Na	5	2069.09A	-14.489	5.930790429780818e-06
796	6.99947e-11	Ne	3	283.799A	-14.491	5.9035409229804325e-06
797	4.90343e-13	H	1	4.05113m	-14.493	5.876416616291146e-06
798	4.7727e-11	Ne	5	416.210A	-14.493	5.876416616291146e-06
799	4.9481e-12	Fe	6	4014.57A	-14.494000000000002	5.862901233121573e-06
800	2.15276e-11	He	2	922.743A	-14.497	5.822541304919939e-06
801	6.23152e-12	He	1	3187.74A	-14.501	5.769159925372302e-06
802	2.16903e-11	H	1	915.824A	-14.502	5.755891225746446e-06
803	7.00265e-12	C	2	2836.71A	-14.504000000000001	5.729445307794125e-06
804	3.0175900000000003e-12	C	2	6582.88A	-14.505	5.716267949254034e-06
805	1.57715e-11	S	2	1259.52A	-14.507	5.690004083720383e-06
806	3.90956e-11	N	2	508.099A	-14.507	5.690004083720383e-06
807	2.99539e-11	S	5	663.167A	-14.508	5.676917437478422e-06
808	5.83544e-11	He	1	340.411A	-14.51	5.6508343711233615e-06
809	2.97454e-12	He	1	6678.15A	-14.511	5.637837812720463e-06
810	2.39929e-11	P	4	827.931A	-14.512	5.624871145572394e-06
811	2.15552e-11	He	2	921.562A	-14.514000000000001	5.599027210207043e-06
812	1.06591e-12	He	2	1.86362m	-14.515	5.586149804967786e-06
813	4.26458e-12	Fe	3	4658.01A	-14.517000000000001	5.560483778002101e-06
814	4.44247e-12	He	1	4471.49A	-14.517000000000001	5.560483778002101e-06
815	7.12767e-11	Al	5	278.695A	-14.517000000000001	5.560483778002101e-06
816	7.66968e-12	Ne	3	2590.00A	-14.517999999999999	5.547695020196999e-06
817	4.72142e-11	S	3	420.730A	-14.52	5.522205676918173e-06
818	3.92821e-11	He	1	505.687A	-14.520999999999999	5.509504956302535e-06
819	9.68525e-11	Ne	3	205.100A	-14.523	5.484191080428622e-06
820	2.15787e-11	He	2	920.556A	-14.526	5.446438174580603e-06
821	2.16454e-11	He	2	917.724A	-14.527999999999999	5.421414064247708e-06
822	2.61296e-11	O	5	760.227A	-14.532	5.3717102413475435e-06
823	2.95702e-11	N	2	671.773A	-14.533	5.359355650628714e-06
824	2.1599e-11	He	2	919.693A	-14.534	5.347029474680015e-06
825	8.34395e-11	Ne	3	238.070A	-14.536	5.32246210583479e-06
826	2.16319e-11	He	2	918.295A	-14.538	5.298007613796158e-06
827	2.16166e-11	He	2	918.945A	-14.538	5.298007613796158e-06
828	4.84555e-11	Ca	3	409.953A	-14.539000000000001	5.285822534416785e-06
829	6.19795e-11	Ne	2	320.500A	-14.54	5.273665479942345e-06
830	2.7349e-12	Ar	4	7263.33A	-14.543	5.237361822134228e-06
831	6.8392e-13	Al	5	2.90450m	-14.545	5.213298330382467e-06
832	2.81159e-12	He	1	7065.22A	-14.550999999999998	5.141769195731686e-06
833	4.8386e-11	Na	4	410.542A	-14.550999999999998	5.141769195731686e-06
834	5.2118e-11	Fe	6	381.144A	-14.552	5.129943454742327e-06
835	5.11674e-11	Ne	4	388.225A	-14.552	5.129943454742327e-06
836	8.18008e-12	Al	6	2428.39A	-14.552999999999999	5.118144912202516e-06
837	5.66981e-12	Fe	5	3503.55A	-14.554	5.106373505557512e-06
838	1.57602e-11	Si	2	1260.42A	-14.555	5.0946291723965315e-06
839	9.609119999999999e-12	Na	5	2067.25A	-14.556	5.082911850452269e-06
840	1.15794e-10	O	4	171.550A	-14.559000000000001	5.047921331393071e-06
841	3.8505300000000006e-12	Fe	7	5158.89A	-14.565999999999999	4.967210651099334e-06
842	5.83569e-11	He	1	340.396A	-14.571	4.9103514609571465e-06
843	2.33102e-11	S	5	852.178A	-14.573	4.887790445336721e-06
844	8.4795e-11	Mg	3	234.264A	-14.575	4.8653330881672166e-06
845	2.16858e-11	N	2	916.012A	-14.577	4.8429789131812745e-06
846	6.07179e-11	Ne	2	327.160A	-14.579	4.820727446299844e-06
847	1.8160900000000002e-12	H	1	1.09380m	-14.581	4.798578215622069e-06
848	2.1702e-11	H	1	915.329A	-14.582	4.787541791983639e-06
849	3.92965e-11	He	1	505.502A	-14.582	4.787541791983639e-06
850	4.0634e-12	Fe	4	4888.63A	-14.583	4.776530751415223e-06
851	6.30471e-13	Fe	5	3.15073m	-14.583	4.776530751415223e-06
852	7.00498e-11	Ne	3	283.576A	-14.583	4.776530751415223e-06
853	1.86232e-11	Si	4	1066.65A	-14.584000000000001	4.765545035537344e-06
854	3.15352e-11	P	4	629.915A	-14.585999999999999	4.7436493450065784e-06
855	7.37661e-11	N	3	269.290A	-14.587	4.732739254264864e-06
856	1.1369999999999999e-10	O	4	174.710A	-14.592	4.678564036007895e-06
857	4.49769e-11	N	2	441.659A	-14.595999999999998	4.6356707031030836e-06
858	5.16738e-11	O	2	384.420A	-14.595999999999998	4.6356707031030836e-06
859	3.84714e-11	Si	4	516.344A	-14.597999999999999	4.614371730926563e-06
860	4.7575099999999996e-12	Fe	5	4175.39A	-14.600999999999999	4.582606619363052e-06
861	3.93585e-11	He	1	504.706A	-14.604000000000001	4.551060177289428e-06
862	2.76188e-12	Fe	4	7192.37A	-14.607999999999999	4.509335806787731e-06
863	2.94969e-12	Fe	4	6734.42A	-14.612	4.467993967614071e-06
864	5.42967e-11	Fe	5	365.850A	-14.612	4.467993967614071e-06
865	1.06638e-11	Al	3	1862.79A	-14.614	4.4474654000569825e-06
866	2.74455e-12	Ar	4	7237.77A	-14.615	4.437236513485454e-06
867	1.29891e-11	Na	4	1529.31A	-14.615	4.437236513485454e-06
868	8.81829e-12	He	2	2252.64A	-14.616	4.427031152700207e-06
869	2.83896e-12	Fe	4	6997.10A	-14.616	4.427031152700207e-06
870	1.58433e-11	S	2	1253.81A	-14.619000000000002	4.396555684605983e-06
871	4.22805e-11	Ne	4	469.825A	-14.622	4.366290008158504e-06
872	2.56475e-11	O	5	774.518A	-14.623	4.35624781980752e-06
873	1.67912e-11	N	3	1183.03A	-14.623	4.35624781980752e-06
874	2.95759e-12	S	2	6716.44A	-14.627	4.3163094997347514e-06
875	1.63135e-14	N	2	121.767m	-14.629000000000001	4.296477859001824e-06
876	5.62256e-11	Ne	2	353.299A	-14.629000000000001	4.296477859001824e-06
877	2.14932e-11	S	5	924.222A	-14.63	4.286596234138312e-06
878	2.63785e-12	Cl	4	7530.54A	-14.63	4.286596234138312e-06
879	5.20165e-11	Fe	6	381.888A	-14.632	4.266901113459942e-06
880	3.93082e-11	He	1	505.352A	-14.635	4.237527972802219e-06
881	8.31393e-11	O	3	238.930A	-14.636	4.227781928914634e-06
882	2.00651e-11	N	3R	990.000A	-14.639000000000001	4.198678082829116e-06
883	4.08803e-12	He	2	4859.18A	-14.64	4.18902139120897e-06
884	5.17927e-12	H	1	3835.38A	-14.640999999999998	4.179386909363253e-06
885	1.26015e-14	C	2	157.636m	-14.642999999999999	4.1601843707882305e-06
886	4.81841e-12	K	5	4122.62A	-14.644	4.150616212248995e-06
887	8.19592e-11	Fe	4	242.370A	-14.644	4.150616212248995e-06
888	7.98059e-11	N	3	248.910A	-14.645	4.1410700598637525e-06
889	7.06418e-11	Fe	4	281.200A	-14.645	4.1410700598637525e-06
890	3.69895e-12	Fe	6	5370.30A	-14.645	4.1410700598637525e-06
891	1.0872700000000001e-10	O	4	182.700A	-14.645999999999999	4.131545863019735e-06
892	1.47912e-11	O	4	1342.99A	-14.647	4.122043571220585e-06
893	4.27249e-11	Si	3	464.939A	-14.649000000000001	4.103104501351999e-06
894	6.17081e-11	S	4	321.910A	-14.649000000000001	4.103104501351999e-06
895	2.17117e-11	H	1	914.919A	-14.657	4.028214404198372e-06
896	9.08207e-12	Fe	6	2187.22A	-14.66	4.000484371289772e-06
897	2.58514e-11	Fe	3	768.409A	-14.662	3.98210381521195e-06
898	8.96967e-12	He	2	2214.62A	-14.663	3.972945230585001e-06
899	9.55097e-12	He	2	2079.84A	-14.665	3.954691205365232e-06
900	4.59656e-11	N	2	432.160A	-14.665999999999999	3.9455956679913864e-06
901	4.29465e-12	Ar	5	4625.39A	-14.667	3.936521049772985e-06
902	1.55069e-13	Ne	2	12.8101m	-14.669	3.918434378462343e-06
903	4.84264e-11	Ca	4	410.199A	-14.672	3.891460065935259e-06
904	1.14998e-11	Si	4	1727.38A	-14.673	3.8825099561465306e-06
905	9.64529e-11	Fe	5	205.950A	-14.674000000000001	3.873580431039082e-06
906	6.41146e-11	He	1	309.828A	-14.675	3.86467144326949e-06
907	3.93179e-11	He	1	505.227A	-14.681	3.811646163201474e-06
908	7.16289e-13	Fe	4	2.77325m	-14.682	3.80287962029509e-06
909	2.19959e-13	Na	4	9.03098m	-14.684000000000001	3.7854069755774446e-06
910	4.68005e-11	S	3	424.450A	-14.684000000000001	3.7854069755774446e-06
911	2.32368e-11	S	5	854.870A	-14.689	3.7420757802430548e-06
912	9.678459999999999e-15	N	2	205.244m	-14.689	3.7420757802430548e-06
913	2.75846e-11	K	6	720.129A	-14.698	3.665325751388512e-06
914	4.05946e-12	Fe	7	4893.37A	-14.699000000000002	3.6568957360907565e-06
915	9.73938e-11	Ne	3	203.960A	-14.700999999999999	3.640093826394463e-06
916	2.57463e-11	N	3	771.545A	-14.700999999999999	3.640093826394463e-06
917	4.31929e-11	Na	5	459.901A	-14.705	3.6067212455985715e-06
918	2.55726e-12	Fe	5	7767.87A	-14.707	3.5901498667456596e-06
919	4.08215e-12	Fe	4	4866.17A	-14.708	3.5818927511846803e-06
920	1.70862e-12	He	2	1.16260m	-14.710999999999999	3.5572351749241302e-06
921	5.81961e-11	He	1	341.336A	-14.712	3.5490537610536264e-06
922	1.0928399999999999e-10	O	4	181.770A	-14.714	3.532747340224586e-06
923	2.04465e-12	Fe	5	9715.32A	-14.714	3.532747340224586e-06
924	4.97504e-11	Mg	6	399.282A	-14.715	3.5246222468110295e-06
925	4.7713e-12	K	5	4163.32A	-14.716	3.5165158405937595e-06
926	9.71461e-11	Ne	3	204.480A	-14.716	3.5165158405937595e-06
927	9.02432e-12	Fe	6	2201.21A	-14.719000000000001	3.492308315820078e-06
928	3.76906e-12	Fe	3	5270.40A	-14.719000000000001	3.492308315820078e-06
929	3.93261e-11	He	1	505.122A	-14.720999999999998	3.476262616629116e-06
930	4.56267e-11	N	2	435.369A	-14.720999999999998	3.476262616629116e-06
931	1.03407e-12	Fe	5	1.92100m	-14.722000000000001	3.468267434474801e-06
932	2.17198e-11	H	1	914.576A	-14.725	3.4443920493926377e-06
933	5.23104e-12	Fe	5	3797.42A	-14.725	3.4443920493926377e-06
934	5.53712e-11	Ne	4	358.751A	-14.725999999999999	3.4364701675089337e-06
935	3.93555e-11	He	1	504.744A	-14.727	3.4285665054479547e-06
936	6.35565e-11	He	1	312.548A	-14.727	3.4285665054479547e-06
937	4.12733e-11	Ne	5	481.291A	-14.728	3.4206810213052976e-06
938	6.04223e-11	He	1	328.760A	-14.73	3.4049644196388414e-06
939	8.00756e-13	Si	7	2.48071m	-14.734000000000002	3.3737475182014166e-06
940	3.87025e-11	Fe	3	513.260A	-14.735	3.365988114230752e-06
941	3.78617e-11	C	2	524.659A	-14.738	3.342816815036674e-06
942	2.0191400000000002e-12	Fe	5	9838.08A	-14.739	3.3351285497091853e-06
943	3.79506e-12	Fe	6	5234.29A	-14.74	3.3274579669012783e-06
944	1.13961e-10	O	4	174.310A	-14.742	3.3121696862630247e-06
945	5.55826e-12	Fe	6	3573.86A	-14.743	3.304551907375751e-06
946	9.77598e-14	Cl	4	20.3197m	-14.744000000000002	3.296951648893717e-06
947	9.08481e-12	He	2	2186.56A	-14.745	3.289368870521152e-06
948	9.73942e-13	Fe	5	2.03959m	-14.748	3.2667250144907958e-06
949	4.9338e-12	He	1	4026.20A	-14.749	3.259211755448189e-06
950	9.65277e-11	Fe	5	205.790A	-14.75	3.251715776421878e-06
951	1.4664000000000002e-13	Mg	5	13.5464m	-14.751	3.2442370376689157e-06
952	2.26059e-11	Ar	3	878.731A	-14.752	3.236775499537759e-06
953	8.51309e-11	O	3	233.340A	-14.752	3.236775499537759e-06
954	5.91138e-11	He	1	336.038A	-14.752	3.236775499537759e-06
955	3.80669e-11	C	2	521.831A	-14.753	3.2293311224681036e-06
956	3.9333e-11	He	1	505.033A	-14.753	3.2293311224681036e-06
957	1.01066e-10	Ne	3	196.550A	-14.754000000000001	3.2219038669905757e-06
958	9.33699e-11	C	4	212.750A	-14.754000000000001	3.2219038669905757e-06
959	7.65916e-12	Ne	3	2593.56A	-14.757	3.1997244367778182e-06
960	2.9512700000000002e-12	S	2	6730.82A	-14.757	3.1997244367778182e-06
961	1.69928e-11	C	4	1168.99A	-14.76	3.177697688688684e-06
962	5.92154e-11	He	1	335.461A	-14.765999999999998	3.1340980418913728e-06
963	5.20344e-11	Fe	6	381.756A	-14.767999999999999	3.1196981694094807e-06
964	1.9994e-11	Si	3	993.519A	-14.77	3.105364458331834e-06
965	3.93521e-11	He	1	504.787A	-14.777000000000001	3.0557131144344218e-06
966	3.43266e-11	C	2	578.690A	-14.777999999999999	3.0486851692946523e-06
967	3.93388e-11	He	1	504.958A	-14.777999999999999	3.0486851692946523e-06
968	6.7449100000000006e-12	He	1	2945.10A	-14.779000000000002	3.0416733879801253e-06
969	5.51928e-11	Ne	2	359.910A	-14.779000000000002	3.0416733879801253e-06
970	1.01619e-10	Ne	3	195.480A	-14.78	3.034677733315149e-06
971	9.58895e-11	Ne	3	207.160A	-14.78	3.034677733315149e-06
972	2.19195e-11	S	5	906.245A	-14.780999999999999	3.02769816820941e-06
973	5.23039e-12	H	1	3797.89A	-14.783	3.0137871587409366e-06
974	6.36956e-12	Cl	4	3118.66A	-14.784	3.006855640623416e-06
975	2.17267e-11	H	1	914.286A	-14.788	2.9792886224106907e-06
976	1.9767e-12	H	1	1.00493m	-14.789000000000001	2.9724364487249448e-06
977	3.93439e-11	He	1	504.893A	-14.793	2.945184987560303e-06
978	5.82983e-14	Fe	5	34.0738m	-14.794	2.938411250058132e-06
979	4.37402e-12	He	2	4541.46A	-14.794	2.938411250058132e-06
980	3.93483e-11	He	1	504.836A	-14.795	2.9316530917199107e-06
981	4.95183e-11	Ne	6	401.154A	-14.796	2.9249104767145443e-06
982	9.97814e-11	Fe	5	199.080A	-14.799000000000001	2.9047755346197254e-06
983	4.2276e-11	Ne	4	469.875A	-14.8	2.8980947362802953e-06
984	1.10279e-10	Mg	4	180.130A	-14.808	2.8451985460202296e-06
985	8.27823e-11	Fe	4	239.960A	-14.808	2.8451985460202296e-06
986	9.5165e-11	Ne	4	208.737A	-14.809000000000001	2.838654770952211e-06
987	1.66911e-11	Mg	6	1190.12A	-14.812000000000001	2.81911360895929e-06
988	5.77457e-12	He	1	3439.99A	-14.812999999999999	2.8126298275817273e-06
989	5.86233e-11	He	1	338.849A	-14.814	2.8061609584874983e-06
990	9.17441e-12	He	2	2165.20A	-14.814	2.8061609584874983e-06
991	9.62518e-11	O	3	206.380A	-14.819	2.7740390996182935e-06
992	8.43429e-11	O	3	235.520A	-14.82	2.7676589867354333e-06
993	1.68874e-13	Cl	4	11.7629m	-14.821	2.761293547705008e-06
994	7.0593e-11	Al	5	281.394A	-14.821	2.761293547705008e-06
995	3.01981e-12	C	2	6578.05A	-14.823	2.748606556283378e-06
996	9.15886e-12	Fe	6	2168.88A	-14.825	2.7359778562924062e-06
997	1.53447e-11	Si	3	1294.54A	-14.827	2.7234071799072743e-06
998	4.07977e-12	Fe	4	4869.01A	-14.83	2.704659376750711e-06
999	6.72688e-11	S	4	295.300A	-14.831	2.698438832802455e-06
1000	2.77013e-12	Fe	4	7170.96A	-14.831	2.698438832802455e-06
1001	4.60669e-11	N	2	431.209A	-14.833	2.686040632563291e-06
1002	8.21883e-12	Mg	5	2416.94A	-14.835	2.673699396879818e-06
1003	9.22811e-11	O	3	215.260A	-14.835999999999999	2.667550058909331e-06
1004	1.66299e-11	Si	2	1194.50A	-14.838	2.6552937796947286e-06
1005	2.21971e-11	Cl	5	894.911A	-14.838	2.6552937796947286e-06
1006	6.30597e-11	Ne	2	315.010A	-14.841	2.6370148658871136e-06
1007	4.67629e-11	C	2	424.791A	-14.841	2.6370148658871136e-06
1008	3.55262e-12	Fe	6	5591.49A	-14.841	2.6370148658871136e-06
1009	1.66468e-11	Si	2	1193.29A	-14.842	2.630949899996588e-06
1010	2.78378e-12	Ar	3	7135.79A	-14.842	2.630949899996588e-06
1011	2.17326e-11	H	1	914.039A	-14.845	2.6128385682780614e-06
1012	5.20065e-12	He	1	3819.61A	-14.847999999999999	2.5948519140901287e-06
1013	4.07025e-11	Fe	3	488.041A	-14.852	2.571062168746635e-06
1014	5.42845e-13	Al	6	3.65932m	-14.853	2.5651488898502733e-06
1015	4.8291e-11	Fe	6	411.349A	-14.86	2.524134995543514e-06
1016	9.10751e-12	Fe	6	2181.11A	-14.869000000000002	2.4723649499544906e-06
1017	9.24551e-12	He	2	2148.55A	-14.870999999999999	2.4610054648547534e-06
1018	2.61221e-11	O	5	760.446A	-14.873	2.4496981718481306e-06
1019	5.86745e-11	He	1	338.554A	-14.878	2.4216567087559105e-06
1020	1.29543e-11	Si	2	1533.43A	-14.879000000000001	2.41608705288208e-06
1021	5.21689e-11	Fe	6	380.772A	-14.879000000000001	2.41608705288208e-06
1022	4.06733e-11	Fe	3	488.391A	-14.879000000000001	2.41608705288208e-06
1023	1.48797e-11	C	2R	1335.00A	-14.880999999999998	2.404986141231723e-06
1024	2.54334e-13	Fe	7	7.81037m	-14.880999999999998	2.404986141231723e-06
1025	4.12662e-11	Ne	5	481.374A	-14.880999999999998	2.404986141231723e-06
1026	1.80199e-11	S	2	1102.36A	-14.882	2.3994548265992397e-06
1027	1.0933e-11	Si	2	1816.93A	-14.883	2.393936233637398e-06
1028	1.69949e-11	C	4	1168.85A	-14.884	2.3884303330871484e-06
1029	5.80919e-11	He	1	341.949A	-14.887	2.3719884943242026e-06
1030	2.12576e-12	He	2	9344.62A	-14.887	2.3719884943242026e-06
1031	6.00189e-11	Ne	2	330.970A	-14.887	2.3719884943242026e-06
1032	1.52669e-11	Si	3	1301.15A	-14.889000000000001	2.3610901971457994e-06
1033	1.13432e-11	N	3	1751.22A	-14.890999999999998	2.3502419730945294e-06
1034	2.65437e-11	N	2	748.369A	-14.890999999999998	2.3502419730945294e-06
1035	2.17377e-11	H	1	913.826A	-14.892999999999999	2.3394435921052326e-06
1036	3.8563e-11	Si	4	515.118A	-14.898	2.3126642027509687e-06
1037	1.7916900000000002e-12	Fe	6	1.10870m	-14.899000000000001	2.3073452226847692e-06
1038	1.37262e-11	Si	3	1447.19A	-14.9	2.302038475933261e-06
1039	9.53601e-11	Ne	3	208.310A	-14.905	2.275687259403173e-06
1040	3.86449e-12	Fe	5	5140.25A	-14.905999999999999	2.27045332394672e-06
1041	5.49409e-11	Si	4	361.560A	-14.907	2.2652314262077647e-06
1042	3.38061e-11	S	2	587.599A	-14.907	2.2652314262077647e-06
1043	5.20681e-11	Fe	6	381.509A	-14.91	2.2496376827543706e-06
1044	2.17493e-11	H	1	913.339A	-14.912	2.239301536491833e-06
1045	2.58744e-11	Ar	6	767.726A	-14.912	2.239301536491833e-06
1046	7.15166e-11	Ca	3	277.760A	-14.914000000000001	2.2290128805075653e-06
1047	2.72813e-12	He	1	7281.35A	-14.914000000000001	2.2290128805075653e-06
1048	1.99974e-11	Si	2	993.354A	-14.915999999999999	2.2187714966035772e-06
1049	1.58841e-11	S	2	1250.58A	-14.915999999999999	2.2187714966035772e-06
1050	4.06302e-11	Ar	3	488.909A	-14.918	2.208577167584352e-06
1051	9.30287e-12	He	2	2135.31A	-14.919	2.203497581055936e-06
1052	4.64284e-11	Ne	3	427.852A	-14.919	2.203497581055936e-06
1053	5.26821e-12	H	1	3770.63A	-14.923	2.183295793804164e-06
1054	4.03659e-12	Fe	4	4921.10A	-14.927999999999999	2.158303813516589e-06
1055	5.83569e-11	He	1	340.396A	-14.929	2.1533398524939552e-06
1056	4.28357e-11	N	4	463.736A	-14.93	2.1483873082648695e-06
1057	4.0191300000000005e-12	Fe	7	4942.48A	-14.93	2.1483873082648695e-06
1058	1.17862e-10	Mg	3	168.540A	-14.93	2.1483873082648695e-06
1059	4.5786e-12	He	2	4338.55A	-14.93	2.1483873082648695e-06
1060	4.94229e-11	Ne	6	401.928A	-14.931	2.1434461545714262e-06
1061	2.17421e-11	H	1	913.641A	-14.931	2.1434461545714262e-06
1062	1.67693e-11	N	3	1184.57A	-14.932	2.1385163652161127e-06
1063	6.41626e-11	Al	6	309.596A	-14.932	2.1385163652161127e-06
1064	1.97453e-11	N	3	1006.04A	-14.932	2.1385163652161127e-06
1065	4.03591e-12	He	1	4921.93A	-14.932	2.1385163652161127e-06
1066	4.51618e-11	C	2	439.850A	-14.934000000000001	2.1286907750310117e-06
1067	4.05233e-12	Fe	4	4901.99A	-14.935	2.1237949221069234e-06
1068	6.92384e-11	N	3	286.900A	-14.935	2.1237949221069234e-06
1069	6.42709e-13	He	2	3.09074m	-14.935	2.1237949221069234e-06
1070	5.1873e-11	Fe	6	382.944A	-14.936	2.118910329332095e-06
1071	8.21797e-11	Fe	5	241.720A	-14.937000000000001	2.114036970808893e-06
1072	6.70666e-11	Fe	6	296.190A	-14.939	2.104323853224589e-06
1073	7.021530000000001e-12	He	1	2829.08A	-14.943	2.0850312961747645e-06
1074	6.868e-11	C	4	289.232A	-14.945	2.0754514475598333e-06
1075	4.63559e-11	N	2	428.521A	-14.946	2.0706780416910592e-06
1076	2.78732e-11	S	6	712.672A	-14.947000000000001	2.0659156143511236e-06
1077	2.17459e-11	H	1	913.480A	-14.947000000000001	2.0659156143511236e-06
1078	6.35565e-11	He	1	312.548A	-14.949000000000002	2.0564235943162132e-06
1079	5.13109e-11	Ne	4	387.139A	-14.95	2.0516939512955014e-06
1080	4.77572e-11	Fe	6	415.947A	-14.95	2.0516939512955014e-06
1081	3.39126e-11	Ar	7	585.754A	-14.954	2.0328839080868426e-06
1082	9.34981e-12	He	2	2124.58A	-14.957	2.0188896336977093e-06
1083	6.20027e-11	Ne	2	320.380A	-14.958	2.0142463163908985e-06
1084	4.12664e-11	Fe	3	481.371A	-14.960999999999999	2.000380342280559e-06
1085	7.56703e-13	H	1	2.62513m	-14.960999999999999	2.000380342280559e-06
1086	7.21417e-11	Si	7	275.353A	-14.962	1.995779595162689e-06
1087	3.731619999999999e-12	Cl	4	5323.28A	-14.962	1.995779595162689e-06
1088	4.48779e-12	Fe	5	4426.34A	-14.964	1.986609820864575e-06
1089	6.4836e-11	S	4	306.380A	-14.965	1.9820407450671e-06
1090	5.41346e-12	H	1	3669.46A	-14.967	1.972934095051245e-06
1091	7.96411e-12	K	5	2494.25A	-14.968	1.968396472550321e-06
1092	2.0809400000000002e-12	H	1	9545.93A	-14.968	1.968396472550321e-06
1093	4.93678e-11	Fe	6	402.377A	-14.968	1.968396472550321e-06
1094	1.65897e-11	Si	2	1197.39A	-14.969000000000001	1.9638692862915387e-06
1095	6.867229999999999e-13	Fe	5	2.89265m	-14.97	1.959352512272223e-06
1096	1.28241e-11	C	4R	1549.00A	-14.970999999999998	1.954846126544887e-06
1097	6.27488e-12	Si	4	3165.71A	-14.975	1.936923989530558e-06
1098	5.38931e-11	Ca	5	368.590A	-14.979000000000001	1.9191661636560155e-06
1099	1.0903200000000001e-10	N	4	182.190A	-14.98	1.914752203965694e-06
1100	1.45485e-11	Na	5	1365.39A	-14.982999999999999	1.901571142507691e-06
1101	5.83862e-11	He	1	340.225A	-14.984000000000002	1.8971976502430357e-06
1102	8.560160000000001e-12	Fe	6	2320.57A	-14.985	1.8928342167314853e-06
1103	8.45289e-12	Si	7	2350.02A	-14.985999999999999	1.8884808188385178e-06
1104	9.38872e-12	He	2	2115.78A	-14.987	1.8841374334828518e-06
1105	2.07782e-12	Fe	5	9560.26A	-14.99	1.8711671226224493e-06
1106	4.22502e-12	Fe	3	4701.62A	-14.991	1.8668635576630836e-06
1107	7.44349e-11	Na	3	266.870A	-14.992	1.862569890628452e-06
1108	6.50122e-11	Ne	2	305.550A	-14.997	1.8412492293955966e-06
1109	2.51768e-11	O	4R	789.000A	-14.999	1.8327894576346985e-06
1110	3.76612e-11	Ar	3	527.451A	-15.001	1.8243685549943503e-06
1111	4.56539e-11	N	2	435.110A	-15.001	1.8243685549943503e-06
1112	7.65298e-12	Ne	3	2595.65A	-15.002	1.8201726237537177e-06
1113	7.32085e-13	Fe	4	2.71341m	-15.005	1.8076426435462548e-06
1114	5.36187e-12	He	1	3704.76A	-15.005999999999998	1.803485180834477e-06
1115	2.66545e-11	K	4	745.258A	-15.01	1.7869507293115039e-06
1116	3.12678e-11	Fe	3	635.300A	-15.01	1.7869507293115039e-06
1117	9.42132e-12	He	2	2108.46A	-15.011	1.782840856681848e-06
1118	4.19718e-11	Fe	3	473.281A	-15.011	1.782840856681848e-06
1119	9.05175e-12	Fe	6	2194.54A	-15.011	1.782840856681848e-06
1120	1.51787e-11	C	3	1308.71A	-15.014000000000001	1.7705678665512615e-06
1121	4.92585e-11	Ne	6	403.270A	-15.015999999999998	1.7624328461536727e-06
1122	1.0728899999999999e-10	Fe	6	185.150A	-15.019	1.7503003437793873e-06
1123	5.31002e-12	Fe	6	3740.94A	-15.02	1.7462747646973341e-06
1124	3.54103e-11	Si	4	560.980A	-15.024000000000001	1.7302648214222143e-06
1125	2.18175e-11	S	2	910.485A	-15.027000000000001	1.7183537621725818e-06
1126	9.448910000000001e-12	He	2	2102.30A	-15.027999999999999	1.7144016581893184e-06
1127	1.77058e-11	Si	3	1121.92A	-15.029000000000002	1.7104586437929624e-06
1128	3.53019e-11	Ne	6	562.703A	-15.03	1.7065246980780857e-06
1129	5.31119e-12	He	2	3740.11A	-15.032	1.6986839293111029e-06
1130	4.72996e-12	He	2	4199.71A	-15.033	1.6947770646880352e-06
1131	5.29698e-12	H	1	3750.15A	-15.035	1.6869902713935869e-06
1132	1.48818e-11	P	3	1334.81A	-15.036	1.6831103014374104e-06
1133	7.24981e-11	S	4	274.000A	-15.038	1.6753771120509571e-06
1134	9.85651e-12	Fe	7	2015.36A	-15.039000000000001	1.6715238516200804e-06
1135	9.47247e-12	He	2	2097.07A	-15.04	1.6676794534422832e-06
1136	2.71482e-13	Na	3	7.31706m	-15.04	1.6676794534422832e-06
1137	5.80204e-11	He	1	342.370A	-15.040999999999999	1.6638438971349291e-06
1138	1.0631e-12	He	1	1.86854m	-15.040999999999999	1.6638438971349291e-06
1139	2.41176e-12	He	2	8236.51A	-15.042	1.6600171623622798e-06
1140	9.5391e-12	He	2	2082.42A	-15.042	1.6600171623622798e-06
1141	1.9752e-11	Ne	6	1005.69A	-15.044	1.6523900763119201e-06
1142	1.04079e-10	Ne	3	190.860A	-15.044	1.6523900763119201e-06
1143	9.49274e-12	He	2	2092.59A	-15.048	1.6372408730336502e-06
1144	1.2863200000000001e-12	Fe	4	1.54429m	-15.048	1.6372408730336502e-06
1145	1.57031e-11	Si	2	1265.00A	-15.052	1.622230558485866e-06
1146	9.52565e-12	He	2	2085.37A	-15.052	1.622230558485866e-06
1147	9.51032e-12	He	2	2088.73A	-15.052	1.622230558485866e-06
1148	1.78426e-12	Fe	4	1.11332m	-15.055	1.6110632018711672e-06
1149	1.03487e-11	Fe	6	1919.51A	-15.055	1.6110632018711672e-06
1150	9.59866e-11	C	4	206.950A	-15.058	1.5999727207986702e-06
1151	1.24855e-10	Ne	4	159.100A	-15.059000000000001	1.5962928856551732e-06
1152	7.99502e-11	O	5	248.460A	-15.059000000000001	1.5962928856551732e-06
1153	1.98807e-11	Ne	6	999.183A	-15.06	1.592621513897656e-06
1154	1.16364e-10	O	4	170.710A	-15.065999999999999	1.5707699275321856e-06
1155	7.1058e-12	Mg	2	2795.53A	-15.067	1.5671572569494047e-06
1156	9.8334e-11	Ne	3	202.010A	-15.07	1.5563690222757822e-06
1157	4.65647e-11	N	2	426.599A	-15.072000000000001	1.5492181561714106e-06
1158	4.83552e-11	Fe	6	410.803A	-15.072000000000001	1.5492181561714106e-06
1159	3.52959e-11	Ne	6	562.798A	-15.072000000000001	1.5492181561714106e-06
1160	1.1021100000000001e-10	Fe	6	180.240A	-15.075	1.538553413398922e-06
1161	3.79288e-12	Fe	4	5237.30A	-15.075999999999999	1.535014838742514e-06
1162	5.33883e-11	Na	2	372.075A	-15.075999999999999	1.535014838742514e-06
1163	6.37089e-11	Ne	2	311.800A	-15.079	1.5244478709194557e-06
1164	4.78984e-10	C	5	41.4721A	-15.08	1.5209417381104983e-06
1165	5.13096e-11	Ne	4	387.149A	-15.082	1.513953645591235e-06
1166	5.11549e-11	P	4	388.319A	-15.082	1.513953645591235e-06
1167	1.19494e-12	Fe	4	1.66239m	-15.085	1.503531662002034e-06
1168	4.25846e-11	N	2	466.470A	-15.085	1.503531662002034e-06
1169	8.76323e-11	Fe	5	226.680A	-15.085999999999999	1.500073635138667e-06
1170	5.34537e-11	O	2	371.620A	-15.085999999999999	1.500073635138667e-06
1171	1.0321299999999999e-10	Fe	5	192.460A	-15.085999999999999	1.500073635138667e-06
1172	9.63031e-11	Fe	5	206.270A	-15.087	1.4966235615163733e-06
1173	5.43334e-11	Ne	5	365.603A	-15.088	1.4931814228432246e-06
1174	2.54975e-11	Ti	4	779.074A	-15.088	1.4931814228432246e-06
1175	4.55982e-11	Ne	6	435.641A	-15.089	1.489747200869332e-06
1176	4.21479e-12	He	1	4713.03A	-15.09	1.4863208773868045e-06
1177	1.0678700000000001e-10	O	4	186.020A	-15.091	1.4829024342296103e-06
1178	3.4256400000000003e-12	Fe	4	5798.75A	-15.092	1.4794918532734976e-06
1179	4.5533400000000005e-12	Fe	5	4362.61A	-15.094000000000001	1.4726942056758878e-06
1180	7.1822e-11	Mg	5	276.579A	-15.095999999999998	1.4659277904319921e-06
1181	2.03321e-11	C	3R	977.000A	-15.095999999999998	1.4659277904319921e-06
1182	3.76479e-12	Fe	7	5276.38A	-15.095999999999998	1.4659277904319921e-06
1183	1.05985e-12	He	2	1.87427m	-15.097000000000001	1.4625562500732432e-06
1184	1.10162e-10	O	4	180.320A	-15.097000000000001	1.4625562500732432e-06
1185	3.42475e-12	Fe	4	5800.27A	-15.097999999999999	1.4591924640421567e-06
1186	3.15805e-11	P	4	629.010A	-15.097999999999999	1.4591924640421567e-06
1187	9.50894e-11	Ne	4	208.903A	-15.103	1.4424892260289554e-06
1188	1.0317599999999999e-10	Fe	5	192.530A	-15.103	1.4424892260289554e-06
1189	3.94638e-12	Fe	4	5033.59A	-15.107000000000001	1.4292644053131286e-06
1190	2.59898e-13	Ne	6	7.64318m	-15.109000000000002	1.4226975318763945e-06
1191	7.56597e-11	Fe	4	262.550A	-15.112	1.4129037509553057e-06
1192	4.8450800000000006e-12	He	2	4099.92A	-15.114	1.4064120478972018e-06
1193	8.76374e-11	Cr	6	226.666A	-15.115	1.403177389947848e-06
1194	1.66694e-11	Mg	6	1191.67A	-15.117	1.396730375459262e-06
1195	8.22647e-11	Fe	5	241.470A	-15.122	1.3807421350616045e-06
1196	4.0283e-12	O	3	4931.23A	-15.123	1.3775665162734532e-06
1197	3.19958e-12	Fe	5	6208.46A	-15.124	1.3743982012058327e-06
1198	2.42845e-11	C	3	817.988A	-15.124	1.3743982012058327e-06
1199	2.9130299999999998e-12	Fe	5	6819.17A	-15.124	1.3743982012058327e-06
1200	2.1524e-12	H	1	9228.97A	-15.125	1.3712371730606636e-06
1201	3.74109e-11	Fe	3	530.980A	-15.126	1.3680834150784835e-06
1202	4.45611e-11	Fe	3	445.780A	-15.127	1.3649369105383757e-06
1203	5.00288e-11	S	3	397.060A	-15.129000000000001	1.3586655950929536e-06
1204	9.6168e-11	O	4	206.560A	-15.133	1.3462092740448475e-06
1205	1.04057e-11	C	3R	1909.00A	-15.134	1.343113078633054e-06
1206	1.00931e-11	S	4	1968.12A	-15.134	1.343113078633054e-06
1207	1.2888799999999999e-12	Fe	4	1.54122m	-15.136	1.3369420345870325e-06
1208	2.7617e-12	Fe	4	7192.83A	-15.136	1.3369420345870325e-06
1209	5.31937e-12	H	1	3734.36A	-15.138	1.3307993439129028e-06
1210	2.7932599999999998e-12	Fe	4	7111.58A	-15.140999999999998	1.3216381856679582e-06
1211	3.60031e-12	Fe	6	5517.42A	-15.140999999999998	1.3216381856679582e-06
1212	2.50655e-12	Fe	4	7925.02A	-15.140999999999998	1.3216381856679582e-06
1213	2.95875e-11	Cl	6	671.380A	-15.144	1.3125400923927695e-06
1214	1.0555e-10	Ne	3	188.200A	-15.144	1.3125400923927695e-06
1215	5.4224e-11	Ca	5	366.341A	-15.144	1.3125400923927695e-06
1216	9.86487e-11	Cr	6	201.366A	-15.145999999999999	1.3065095184588398e-06
1217	3.83839e-11	Ar	3	517.521A	-15.148	1.300506652495262e-06
1218	7.637189999999999e-12	Al	6	2601.02A	-15.15	1.2945313671954815e-06
1219	3.58947e-11	C	2	553.410A	-15.151	1.2915540276712307e-06
1220	1.44511e-12	Fe	6	1.37459m	-15.152999999999999	1.2856198759461303e-06
1221	5.46615e-12	He	1	3634.08A	-15.154000000000002	1.2826630322829884e-06
1222	5.54332e-11	O	2	358.350A	-15.155999999999999	1.2767697309710317e-06
1223	9.0838e-11	Ne	3	218.680A	-15.157	1.2738332420764988e-06
1224	2.7341599999999997e-12	Fe	4	7265.28A	-15.157	1.2738332420764988e-06
1225	1.8933e-11	Si	7	1049.20A	-15.158	1.2709035069190146e-06
1226	9.17309e-13	H	1	2.16551m	-15.159	1.2679805099654042e-06
1227	1.51721e-11	Si	2	1309.28A	-15.16	1.265064235718239e-06
1228	1.81147e-11	S	2	1096.60A	-15.165999999999999	1.2477069036946296e-06
1229	1.09869e-11	Si	2	1808.01A	-15.169	1.2391177497847238e-06
1230	6.44196e-11	Ca	3	308.360A	-15.17	1.236267858043879e-06
1231	1.37782e-11	Si	3	1441.73A	-15.172	1.2305877231944438e-06
1232	5.17773e-11	Fe	6	383.652A	-15.174000000000001	1.2249336861940287e-06
1233	4.3870299999999995e-13	Ar	6	4.52800m	-15.175	1.2221164168941796e-06
1234	5.471430000000001e-12	Fe	6	3630.58A	-15.177	1.2165013020107067e-06
1235	2.61633e-12	He	2	7592.50A	-15.177999999999999	1.2137034266563028e-06
1236	5.79693e-11	He	1	342.672A	-15.177999999999999	1.2137034266563028e-06
1237	2.061e-11	P	2	963.828A	-15.181	1.2053483510358537e-06
1238	4.93467e-12	He	2	4025.48A	-15.182	1.2025761267568772e-06
1239	5.5011e-11	O	2	361.099A	-15.189	1.183348264251977e-06
1240	4.52707e-12	He	1	4387.93A	-15.193	1.1724992621542683e-06
1241	4.69743e-11	Si	3	422.879A	-15.196	1.1644278340071072e-06
1242	2.81179e-11	S	6	706.471A	-15.196	1.1644278340071072e-06
1243	5.65986e-12	Fe	6	3509.71A	-15.197000000000001	1.1617497243056448e-06
1244	3.88071e-12	Fe	5	5118.77A	-15.198	1.1590777740855771e-06
1245	1.0149e-11	Fe	6	1957.29A	-15.200999999999999	1.1510987388124047e-06
1246	6.58701e-11	S	4	301.570A	-15.203	1.145809920520376e-06
1247	1.12836e-11	C	2	1760.47A	-15.205	1.1405454021411033e-06
1248	1.00351e-10	Fe	6	197.950A	-15.205	1.1405454021411033e-06
1249	9.363879999999999e-13	Fe	4	2.12139m	-15.206	1.1379222205087e-06
1250	4.55774e-11	Si	3	435.840A	-15.209000000000001	1.1300888190419696e-06
1251	5.4926e-11	Si	4	361.659A	-15.209000000000001	1.1300888190419696e-06
1252	8.65652e-12	Fe	6	2294.74A	-15.21	1.1274896868833284e-06
1253	6.02318e-11	Si	4	329.800A	-15.212	1.1223093423316448e-06
1254	7.10868e-11	N	3	279.440A	-15.213	1.1197281024729315e-06
1255	3.3216500000000003e-13	K	4	5.98030m	-15.214	1.117152799301147e-06
1256	2.7625e-12	Fe	4	7190.76A	-15.215	1.1145834191622998e-06
1257	4.10984e-11	Fe	3	483.339A	-15.215	1.1145834191622998e-06
1258	5.11687e-11	Ne	4	388.215A	-15.217	1.1094623735243393e-06
1259	1.15943e-10	Mg	4	171.330A	-15.218	1.1069106808739562e-06
1260	8.55379e-11	Fe	5	232.230A	-15.219000000000001	1.104364856953809e-06
1261	8.520410000000001e-12	O	3	2331.40A	-15.225	1.089212403065592e-06
1262	6.3070599999999996e-12	Si	4	3149.56A	-15.229000000000001	1.0792264437308023e-06
1263	1.18072e-10	O	4	168.240A	-15.23	1.0767442917892099e-06
1264	4.79383e-12	He	1	4143.76A	-15.232000000000001	1.0717971011493112e-06
1265	5.33713e-12	H	1	3721.93A	-15.232000000000001	1.0717971011493112e-06
1266	5.16242e-11	S	3	384.790A	-15.232000000000001	1.0717971011493112e-06
1267	8.54422e-11	O	3	232.490A	-15.232999999999999	1.069332036221501e-06
1268	1.23238e-11	Al	3	1611.87A	-15.237	1.0595283411854902e-06
1269	7.13803e-11	Ar	4	278.290A	-15.238	1.057091493622569e-06
1270	3.4938e-12	Fe	4	5685.64A	-15.239	1.0546602506535122e-06
1271	5.00576e-12	He	2	3968.32A	-15.239	1.0546602506535122e-06
1272	7.08475e-12	Na	4	2803.83A	-15.239	1.0546602506535122e-06
1273	4.73438e-11	C	2	419.579A	-15.241	1.049814526965828e-06
1274	9.03968e-12	Fe	6	2197.47A	-15.241	1.049814526965828e-06
1275	1.90995e-12	Fe	5	1.04005m	-15.242	1.0474000205556472e-06
1276	4.69353e-11	S	3	423.230A	-15.243	1.0449910673561143e-06
1277	2.23849e-11	Ar	3	887.403A	-15.243	1.0449910673561143e-06
1278	3.93881e-12	Fe	5	5043.26A	-15.245999999999999	1.037797399447882e-06
1279	4.06966e-12	Fe	3	4881.12A	-15.247	1.035410531664029e-06
1280	1.34584e-12	He	2	1.47599m	-15.249	1.0306532524011976e-06
1281	3.5717800000000004e-12	Fe	6	5561.50A	-15.249	1.0306532524011976e-06
1282	9.89808e-11	Ne	3	200.690A	-15.25	1.0282828156995984e-06
1283	7.55671e-13	Fe	7	2.62872m	-15.251	1.0259178308511253e-06
1284	9.62751e-11	Fe	5	206.330A	-15.251	1.0259178308511253e-06
1285	4.99333e-11	S	3	397.820A	-15.253	1.021204166586736e-06
1286	5.64016e-11	Mg	5	352.197A	-15.254000000000001	1.018855462179441e-06
1287	4.17791e-12	Fe	3	4754.64A	-15.255	1.0165121596423867e-06
1288	2.93802e-11	F	4	676.117A	-15.258	1.0095145391558803e-06
1289	8.32472e-11	N	3	238.620A	-15.258	1.0095145391558803e-06
1290	4.4547e-11	Fe	3	445.921A	-15.258	1.0095145391558803e-06
1291	4.82505e-11	Fe	6	411.694A	-15.258	1.0095145391558803e-06
1292	3.03408e-11	S	2	654.712A	-15.26	1.0048762411708919e-06
1293	6.0241e-11	Ne	2	329.750A	-15.263	9.979587217837171e-07
1294	2.20352e-12	H	1	9014.87A	-15.265	9.933735179567157e-07
1295	1.98655e-12	Fe	5	9999.46A	-15.269	9.842662148020243e-07
1296	1.7304700000000001e-13	Ca	5	11.4792m	-15.27	9.820024653263637e-07
1297	6.11347e-11	Ne	2	324.930A	-15.270999999999999	9.797439223300193e-07
1298	4.25501e-11	Fe	3	466.849A	-15.273	9.752424079045333e-07
1299	2.2573e-12	Fe	5	8800.09A	-15.274000000000001	9.729994126088107e-07
1300	9.53327e-11	O	3	208.370A	-15.275	9.707615760591185e-07
1301	4.5858e-11	Ne	6	433.173A	-15.275	9.707615760591185e-07
1302	8.16191e-11	Ca	4	243.380A	-15.275	9.707615760591185e-07
1303	6.30718e-11	Ne	2	314.950A	-15.276	9.685288863906663e-07
1304	6.6922e-11	Ne	2	296.830A	-15.276	9.685288863906663e-07
1305	5.53765e-12	He	1	3587.16A	-15.280999999999999	9.574422279061341e-07
1306	6.41306e-11	Ne	2	309.750A	-15.284	9.508512419694707e-07
1307	4.85819e-12	Si	4	4088.86A	-15.285	9.486643447986963e-07
1308	9.88183e-11	Ne	3	201.020A	-15.285	9.486643447986963e-07
1309	7.90011e-12	K	5	2514.45A	-15.286	9.464824773518413e-07
1310	5.0631199999999995e-12	He	2	3923.37A	-15.287	9.443056280608577e-07
1311	4.40435e-11	N	2	451.019A	-15.288	9.421337853843152e-07
1312	4.8176400000000005e-12	Fe	5	4123.28A	-15.289000000000001	9.399669378073124e-07
1313	2.7092299999999998e-12	Ar	4	7332.15A	-15.292	9.334962509215273e-07
1314	2.66359e-13	H	1	7.45777m	-15.292	9.334962509215273e-07
1315	4.22567e-11	K	3	470.090A	-15.293	9.313492691225232e-07
1316	9.2247e-11	Na	3	215.340A	-15.294	9.292072252446271e-07
1317	4.88238e-12	S	2	4068.60A	-15.297	9.228106076991244e-07
1318	4.51797e-11	S	5	439.677A	-15.298	9.206882021975468e-07
1319	9.76765e-11	C	4	203.370A	-15.298	9.206882021975468e-07
1320	4.1714300000000004e-13	He	2	4.76203m	-15.299000000000001	9.185706780931617e-07
1321	5.79315e-11	He	1	342.896A	-15.302999999999999	9.101491714965206e-07
1322	2.38105e-12	Fe	5	8342.72A	-15.304	9.080558864901199e-07
1323	1.69803e-11	Al	6	1169.85A	-15.307	9.018048737364356e-07
1324	3.38075e-12	Fe	6	5875.76A	-15.309000000000001	8.976614567112565e-07
1325	4.79331e-12	Fe	4	4144.20A	-15.309000000000001	8.976614567112565e-07
1326	3.55019e-11	Si	4	559.533A	-15.312999999999999	8.894316470084936e-07
1327	2.17636e-11	S	2	912.736A	-15.312999999999999	8.894316470084936e-07
1328	6.77839e-11	Fe	7	293.056A	-15.312999999999999	8.894316470084936e-07
1329	3.50882e-11	S	2	566.130A	-15.314	8.873860109861703e-07
1330	4.06476e-11	Fe	3	488.699A	-15.315	8.853450797961442e-07
1331	2.0197200000000002e-12	Fe	5	9835.27A	-15.315999999999999	8.833088426175978e-07
1332	4.19649e-11	Fe	3	473.359A	-15.317	8.812772886546005e-07
1333	3.3489e-12	He	2	5931.63A	-15.318	8.792504071360628e-07
1334	5.35146e-12	H	1	3711.97A	-15.319	8.772281873156534e-07
1335	1.0663200000000001e-10	Fe	5	186.290A	-15.32	8.752106184717714e-07
1336	2.54109e-11	Ti	4	781.730A	-15.321	8.731976899074637e-07
1337	2.7676799999999998e-12	He	2	7177.28A	-15.322000000000001	8.711893909503801e-07
1338	2.92448e-12	Fe	4	6792.48A	-15.323	8.691857109527268e-07
1339	5.11005e-12	He	2	3887.33A	-15.325	8.651921653668849e-07
1340	5.703269999999999e-12	N	4	3483.00A	-15.327	8.612169684562942e-07
1341	6.76675e-11	S	4	293.560A	-15.328	8.592362243939116e-07
1342	4.12589e-11	Fe	3	481.459A	-15.331	8.533212838302041e-07
1343	4.50993e-11	Fe	3	440.461A	-15.332	8.513586993385353e-07
1344	4.83957e-11	Fe	6	410.459A	-15.332	8.513586993385353e-07
1345	1.02155e-12	H	1	1.94454m	-15.334000000000001	8.474470614309265e-07
1346	8.45296e-11	O	3	235.000A	-15.335	8.454979872758719e-07
1347	4.96875e-12	Ca	5	3997.88A	-15.337	8.416132768942172e-07
1348	5.11325e-11	Ar	3	388.490A	-15.338	8.396776200712699e-07
1349	6.77228e-11	Fe	7	293.320A	-15.339	8.377464151354732e-07
1350	2.82316e-12	Fe	4	7036.25A	-15.342	8.319794093781442e-07
1351	1.96427e-11	Cl	3	1011.29A	-15.342	8.319794093781442e-07
1352	2.6183e-11	O	5	758.677A	-15.347000000000001	8.22455819831615e-07
1353	2.60987e-11	O	5	761.128A	-15.347000000000001	8.22455819831615e-07
1354	1.85592e-11	C	3	1070.33A	-15.347999999999999	8.205642239372371e-07
1355	8.66724e-14	Fe	3	22.9190m	-15.35	8.167940737919763e-07
1356	7.42486e-11	Ca	3	267.540A	-15.352	8.130412459131547e-07
1357	5.14895e-12	He	2	3857.96A	-15.355	8.074443093445047e-07
1358	1.96605e-11	C	2	1010.37A	-15.357000000000001	8.03734439731181e-07
1359	5.98039e-11	S	4	332.160A	-15.357999999999999	8.018859018161876e-07
1360	4.85283e-12	Fe	5	4093.38A	-15.360999999999999	7.963657580961489e-07
1361	6.77027e-11	Fe	7	293.407A	-15.364	7.908836147781852e-07
1362	1.15319e-11	Si	4	1722.56A	-15.365	7.890646329404081e-07
1363	4.85078e-11	Fe	6	409.511A	-15.366	7.872498346447657e-07
1364	1.24402e-10	O	4	159.680A	-15.366	7.872498346447657e-07
1365	7.0876e-12	Mg	2	2802.71A	-15.369000000000002	7.818304449024399e-07
1366	2.93353e-11	F	4	677.151A	-15.37	7.800322847775837e-07
1367	1.05494e-11	Fe	6	1883.00A	-15.370999999999999	7.782382603062484e-07
1368	1.57064e-11	Si	2	1264.74A	-15.373	7.746625802990662e-07
1369	1.06243e-12	He	1	1.86972m	-15.374	7.7288090580532e-07
1370	1.1349799999999998e-10	N	4	175.020A	-15.376	7.693298406061727e-07
1371	5.18155e-12	He	2	3833.69A	-15.378	7.657950910695699e-07
1372	9.71082e-11	O	3	204.560A	-15.378	7.657950910695699e-07
1373	1.0726000000000001e-10	Fe	5	185.200A	-15.380999999999998	7.605233947431633e-07
1374	2.06314e-11	S	3	962.825A	-15.383	7.570291071499174e-07
1375	1.0938600000000001e-10	Fe	7	181.600A	-15.383	7.570291071499174e-07
1376	1.55041e-12	He	2	1.28124m	-15.384	7.552879885190011e-07
1377	8.473869999999999e-12	Si	2	2344.20A	-15.385	7.535508743498162e-07
1378	5.5887900000000005e-12	He	1	3554.34A	-15.390999999999998	7.432117687506883e-07
1379	2.33135e-11	Fe	3	852.057A	-15.392999999999999	7.397970208538442e-07
1380	9.33711e-12	Si	4	2127.47A	-15.394	7.380955349216131e-07
1381	7.94705e-11	Na	3	249.960A	-15.394	7.380955349216131e-07
1382	7.53669e-11	Ca	5	263.570A	-15.395	7.36397962298436e-07
1383	5.20914e-12	He	2	3813.38A	-15.395	7.36397962298436e-07
1384	4.82051e-12	He	1	4120.82A	-15.398	7.313286343830503e-07
1385	4.05125e-12	Fe	6	4903.29A	-15.398	7.313286343830503e-07
1386	5.36319e-12	H	1	3703.85A	-15.4	7.279684845291814e-07
1387	7.60885e-12	He	1	2610.71A	-15.401	7.262942034755727e-07
1388	2.88281e-12	He	2	6890.67A	-15.402000000000001	7.246237731615272e-07
1389	2.32395e-11	S	5	854.770A	-15.404000000000002	7.212944293466872e-07
1390	7.22474e-11	N	3	274.950A	-15.405	7.196354981940458e-07
1391	8.36186e-11	Ca	4	237.560A	-15.405	7.196354981940458e-07
1392	8.47821e-11	N	3	234.300A	-15.405	7.196354981940458e-07
1393	7.19101e-11	Ca	5	276.240A	-15.405999999999999	7.179803824771754e-07
1394	4.89283e-11	Fe	3	405.991A	-15.407	7.163290734208171e-07
1395	5.2327e-12	He	2	3796.22A	-15.407	7.163290734208171e-07
1396	3.93539e-12	He	1	5047.64A	-15.408	7.146815622699005e-07
1397	5.29932e-12	He	2	3748.49A	-15.409	7.130378402894799e-07
1398	3.52354e-12	Fe	6	5637.65A	-15.41	7.113978987647106e-07
1399	6.36199e-11	Al	6	312.237A	-15.411	7.09761729000783e-07
1400	2.44118e-12	Fe	5	8137.24A	-15.411	7.09761729000783e-07
1401	1.55374e-12	He	1	1.27849m	-15.415	7.032545943563e-07
1402	8.947539999999999e-12	Fe	6	2220.10A	-15.415	7.032545943563e-07
1403	5.25297e-12	He	2	3781.57A	-15.415	7.032545943563e-07
1404	1.0728299999999998e-10	Fe	5	185.160A	-15.415	7.032545943563e-07
1405	5.79027e-11	He	1	343.066A	-15.415999999999999	7.016371536727852e-07
1406	5.32702e-12	O	2R	3729.00A	-15.417	7.000234329996105e-07
1407	5.28587e-12	He	2	3758.03A	-15.419	6.968071174808248e-07
1408	5.27054e-12	He	2	3768.96A	-15.419	6.968071174808248e-07
1409	3.99549e-12	Fe	6	4971.72A	-15.424000000000001	6.888308323646494e-07
1410	1.89356e-11	S	2	1049.05A	-15.425	6.872465654131541e-07
1411	5.13627e-12	He	1	3867.48A	-15.425999999999998	6.856659421745381e-07
1412	2.3156e-12	Fe	5	8578.53A	-15.425999999999998	6.856659421745381e-07
1413	6.35563e-11	He	1	312.549A	-15.427999999999999	6.82515593333973e-07
1414	5.04986e-12	Ca	2	3933.66A	-15.429	6.809458510291908e-07
1415	8.99943e-11	Fe	6	220.730A	-15.429	6.809458510291908e-07
1416	9.22878e-11	O	5	215.245A	-15.43	6.793797190315273e-07
1417	1.0571299999999999e-10	Ne	3	187.910A	-15.431	6.778171890375041e-07
1418	4.98681e-11	S	3	398.340A	-15.433	6.747029019419145e-07
1419	8.98392e-12	Fe	6	2211.11A	-15.433	6.747029019419145e-07
1420	7.03134e-13	He	2	2.82513m	-15.433	6.747029019419145e-07
1421	2.2413400000000002e-12	H	1	8862.74A	-15.437999999999999	6.669796416886983e-07
1422	5.87706e-11	Ca	7	338.000A	-15.439	6.654456310811561e-07
1423	7.13412e-11	Si	7	278.443A	-15.442	6.608647355782921e-07
1424	5.87075e-13	Fe	7	3.38363m	-15.443	6.593447888645378e-07
1425	3.51232e-11	O	3	565.565A	-15.443	6.593447888645378e-07
1426	7.85965e-11	Fe	4	252.740A	-15.446	6.548058912640845e-07
1427	1.06506e-10	Ne	3	186.510A	-15.446	6.548058912640845e-07
1428	5.22295e-11	Fe	6	380.330A	-15.447000000000001	6.532998795055591e-07
1429	4.82557e-11	Fe	6	411.650A	-15.448	6.517973314779635e-07
1430	3.67806e-11	C	2	540.079A	-15.450999999999999	6.473103902087071e-07
1431	3.96404e-12	Fe	3	5011.16A	-15.450999999999999	6.473103902087071e-07
1432	3.46889e-11	F	4	572.646A	-15.454	6.428543368258811e-07
1433	1.09298e-11	Si	2	1817.45A	-15.454	6.428543368258811e-07
1434	9.38774e-11	N	4	211.600A	-15.456	6.399006894444069e-07
1435	4.47052e-11	K	3	444.344A	-15.456	6.399006894444069e-07
1436	2.27962e-11	P	5	871.394A	-15.456	6.399006894444069e-07
1437	5.3676e-12	He	1	3700.80A	-15.458	6.369606128399388e-07
1438	8.5087e-12	Si	2	2334.60A	-15.458	6.369606128399388e-07
1439	4.68325e-11	Ti	4	424.160A	-15.463	6.296693849975032e-07
1440	1.99236e-11	Ne	6	997.031A	-15.463	6.296693849975032e-07
1441	4.26966e-13	H	1	4.65247m	-15.464	6.28221185599115e-07
1442	3.86596e-11	Fe	3	513.830A	-15.464	6.28221185599115e-07
1443	4.164869999999999e-12	Fe	3	4769.52A	-15.465	6.26776316966918e-07
1444	2.5627900000000002e-12	Ar	3	7751.11A	-15.467	6.23896541376507e-07
1445	2.9724e-12	He	2	6682.98A	-15.47	6.196016677953241e-07
1446	8.339269999999999e-12	Fe	2	2382.04A	-15.47	6.196016677953241e-07
1447	5.26601e-11	S	3	377.220A	-15.47	6.196016677953241e-07
1448	2.2098699999999999e-13	Ar	3	8.98898m	-15.470999999999998	6.181766235039586e-07
1449	6.44196e-11	Ne	2	308.360A	-15.470999999999998	6.181766235039586e-07
1450	6.21452e-11	Na	4	319.646A	-15.472000000000001	6.167548567235058e-07
1451	9.94466e-11	Ne	3	199.750A	-15.472000000000001	6.167548567235058e-07
1452	3.17407e-12	Fe	5	6258.36A	-15.475	6.125091461536697e-07
1453	2.73355e-12	Fe	4	7266.92A	-15.475	6.125091461536697e-07
1454	3.94727e-12	Fe	4	5032.45A	-15.475999999999999	6.111004142094145e-07
1455	5.3729099999999996e-12	H	1	3697.15A	-15.475999999999999	6.111004142094145e-07
1456	4.79666e-11	Fe	6	414.131A	-15.478	6.082926628498124e-07
1457	4.73162e-12	Fe	4	4198.24A	-15.478	6.082926628498124e-07
1458	2.38658e-12	H	1	8323.38A	-15.48	6.054978119358883e-07
1459	4.63634e-11	N	2	428.451A	-15.481	6.041052056128528e-07
1460	2.71932e-12	Fe	4	7304.94A	-15.482000000000001	6.027158021954783e-07
1461	1.45414e-11	Na	5	1366.06A	-15.482000000000001	6.027158021954783e-07
1462	8.5887e-12	Fe	6	2312.86A	-15.484000000000002	5.999465746287495e-07
1463	2.28039e-11	Ar	3	871.100A	-15.484000000000002	5.999465746287495e-07
1464	1.0930200000000001e-12	H	1	1.81740m	-15.488	5.944462313711609e-07
1465	5.626630000000001e-12	He	1	3530.43A	-15.488	5.944462313711609e-07
1466	1.04144e-12	Fe	4	1.90740m	-15.49	5.917149990310518e-07
1467	2.63224e-11	K	4	754.659A	-15.49	5.917149990310518e-07
1468	2.99528e-11	S	5	663.191A	-15.49	5.917149990310518e-07
1469	3.79592e-11	Fe	3	523.311A	-15.491	5.903540922980432e-07
1470	1.26453e-10	Ne	4	157.090A	-15.494000000000002	5.862901233121573e-07
1471	5.05597e-12	Fe	6	3928.91A	-15.494000000000002	5.862901233121573e-07
1472	9.26933e-12	Fe	7	2143.03A	-15.495	5.849416934470752e-07
1473	7.45721e-11	N	5	266.379A	-15.495	5.849416934470752e-07
1474	9.8838e-11	C	4	200.980A	-15.495999999999999	5.835963648846201e-07
1475	6.82439e-11	S	4	291.080A	-15.497	5.82254130491994e-07
1476	1.76315e-12	Fe	6	1.12664m	-15.498	5.809149831528083e-07
1477	5.57021e-11	O	2	356.619A	-15.498	5.809149831528083e-07
1478	4.78362e-11	C	2	415.260A	-15.499	5.795789157670327e-07
1479	7.156729999999999e-13	Fe	4	2.77563m	-15.504000000000001	5.729445307794125e-07
1480	4.61759e-11	N	2	430.191A	-15.505	5.716267949254035e-07
1481	4.42652e-11	N	2	448.761A	-15.505	5.716267949254035e-07
1482	2.30834e-11	Si	4	860.551A	-15.505999999999998	5.703120897797597e-07
1483	3.8068e-11	Ne	4	521.815A	-15.505999999999998	5.703120897797597e-07
1484	6.33735e-11	Fe	7	313.450A	-15.507	5.690004083720383e-07
1485	1.48559e-12	Fe	6	1.33714m	-15.507	5.690004083720383e-07
1486	1.83083e-11	N	2R	1085.00A	-15.509	5.663860889687572e-07
1487	1.96638e-11	Ne	6	1010.21A	-15.515	5.586149804967786e-07
1488	8.48908e-11	Fe	7	234.000A	-15.515999999999998	5.573302016938733e-07
1489	4.53309e-11	S	5	438.210A	-15.520999999999999	5.509504956302534e-07
1490	5.78803e-11	He	1	343.199A	-15.520999999999999	5.509504956302534e-07
1491	1.19256e-10	O	4	166.570A	-15.524000000000001	5.471577790958698e-07
1492	6.21152e-11	Ne	2	319.800A	-15.525	5.458993511249565e-07
1493	2.05381e-11	P	2	967.202A	-15.525	5.458993511249565e-07
1494	7.2542800000000005e-12	Fe	5	2738.31A	-15.526	5.446438174580603e-07
1495	3.04348e-12	He	2	6526.88A	-15.527000000000001	5.433911714384643e-07
1496	5.06493e-12	Fe	6	3921.96A	-15.527000000000001	5.433911714384643e-07
1497	6.37172e-11	Ne	2	311.760A	-15.527999999999999	5.421414064247707e-07
1498	1.96662e-11	C	2	1010.08A	-15.530999999999999	5.384093312339356e-07
1499	4.22806e-12	Fe	7	4698.24A	-15.533	5.359355650628714e-07
1500	1.69059e-11	C	3R	1175.00A	-15.535	5.334731648149331e-07
1501	7.30231e-11	N	3	272.030A	-15.537	5.310220782684476e-07
1502	8.91702e-11	S	5	222.770A	-15.538	5.298007613796158e-07
1503	1.91866e-12	Fe	5	1.03533m	-15.538	5.298007613796158e-07
1504	6.4855099999999995e-12	N	2	3062.90A	-15.539000000000001	5.285822534416785e-07
1505	8.45439e-11	Ca	4	234.960A	-15.542	5.249435188034343e-07
1506	4.83749e-11	Fe	6	410.636A	-15.545	5.213298330382467e-07
1507	4.65679e-11	N	2	426.570A	-15.545	5.213298330382467e-07
1508	5.38106e-12	H	1	3691.55A	-15.545	5.213298330382467e-07
1509	4.95335e-11	Fe	6	401.031A	-15.546	5.201308076948604e-07
1510	1.31222e-12	Fe	6	1.51380m	-15.546	5.201308076948604e-07
1511	4.88215e-11	Si	3	406.880A	-15.547	5.18934540033237e-07
1512	2.27011e-12	H	1	8750.43A	-15.55	5.153622197869431e-07
1513	2.28299e-12	He	2	8701.09A	-15.552	5.129943454742327e-07
1514	1.01189e-10	Fe	7	196.310A	-15.552	5.129943454742327e-07
1515	1.2409700000000002e-10	Al	4	160.072A	-15.552999999999999	5.118144912202516e-07
1516	6.35255e-11	Si	4	312.700A	-15.554	5.106373505557513e-07
1517	1.03117e-10	Fe	5	192.640A	-15.555	5.094629172396533e-07
1518	1.7017700000000001e-12	He	2	1.16728m	-15.56	5.036311434502102e-07
1519	3.6001300000000003e-12	Cl	3	5517.71A	-15.561	5.024728239633009e-07
1520	9.077030000000001e-13	He	2	2.18843m	-15.565	4.978661254233191e-07
1521	4.45492e-11	Fe	3	445.899A	-15.565	4.978661254233191e-07
1522	4.857e-11	Fe	6	408.986A	-15.565999999999999	4.967210651099335e-07
1523	1.20085e-10	O	4	165.420A	-15.568	4.944388391230476e-07
1524	3.48109e-11	F	4	570.640A	-15.57	4.921670990120809e-07
1525	4.1962699999999994e-12	Fe	3	4733.84A	-15.574000000000002	4.876548839263699e-07
1526	5.65541e-12	He	1	3512.47A	-15.574000000000002	4.876548839263699e-07
1527	3.10083e-12	He	2	6406.17A	-15.574000000000002	4.876548839263699e-07
1528	5.17205e-11	Fe	6	384.073A	-15.575	4.865333088167217e-07
1529	1.2809e-11	Mg	3	1550.82A	-15.579	4.820727446299844e-07
1530	4.35614e-11	Fe	3	456.011A	-15.579	4.820727446299844e-07
1531	1.41909e-10	Ne	4	139.980A	-15.581	4.798578215622069e-07
1532	3.89666e-12	Fe	6	5097.82A	-15.584000000000001	4.765545035537344e-07
1533	9.44533e-11	Ne	3	210.310A	-15.585	4.754584586104866e-07
1534	1.82025e-12	He	1	1.09130m	-15.585	4.754584586104866e-07
1535	1.93612e-12	Fe	5	1.02599m	-15.585999999999999	4.7436493450065785e-07
1536	6.79116e-11	Fe	7	292.505A	-15.587	4.7327392542648633e-07
1537	4.5392699999999996e-14	P	4	43.7613m	-15.589	4.710994292607464e-07
1538	4.75021e-11	Fe	3	418.181A	-15.591	4.6893492399736056e-07
1539	1.1537799999999999e-10	O	5	172.169A	-15.592	4.678564036007895e-07
1540	1.53336e-11	C	3	1295.48A	-15.597000000000001	4.6250089563462544e-07
1541	8.01937e-11	N	5	247.706A	-15.597999999999999	4.614371730926563e-07
1542	2.2492e-11	Ar	3	883.180A	-15.597999999999999	4.614371730926563e-07
1543	3.97447e-12	Fe	6	4998.02A	-15.599	4.6037589704464053e-07
1544	1.10764e-10	Fe	5	179.340A	-15.6	4.5931706186380366e-07
1545	5.23138e-12	S	3	3797.17A	-15.602	4.572066916612159e-07
1546	9.08232e-13	Fe	4	2.18716m	-15.603	4.5615514545049415e-07
1547	4.57604e-11	N	4	434.097A	-15.604000000000001	4.551060177289428e-07
1548	4.82604e-12	Si	4	4116.10A	-15.604000000000001	4.551060177289428e-07
1549	4.45971e-11	Fe	3	445.420A	-15.605	4.5405930293419495e-07
1550	2.22309e-11	Si	2	893.551A	-15.607999999999999	4.5093358067877307e-07
1551	5.38795e-12	H	1	3686.83A	-15.609000000000002	4.4989646222294124e-07
1552	4.78392e-12	Fe	4	4152.34A	-15.610999999999999	4.478293757440054e-07
1553	3.14777e-12	He	2	6310.64A	-15.612	4.4679939676140706e-07
1554	4.6907e-11	Ti	4	423.486A	-15.613	4.457717866647347e-07
1555	2.42562e-11	O	3	818.944A	-15.614	4.4474654000569826e-07
1556	4.7648300000000004e-12	He	1	4168.97A	-15.614	4.4474654000569826e-07
1557	6.7575e-11	Fe	7	293.962A	-15.615	4.4372365134854544e-07
1558	5.78625e-11	He	1	343.304A	-15.617	4.4168492635934165e-07
1559	2.4756099999999998e-12	Fe	4	8024.06A	-15.618	4.406690792181755e-07
1560	8.57298e-11	Fe	5	231.710A	-15.619000000000002	4.396555684605982e-07
1561	8.58186e-11	N	3	231.470A	-15.620999999999999	4.3763553461444754e-07
1562	7.35666e-11	N	3	270.020A	-15.622	4.366290008158503e-07
1563	4.98816e-12	Fe	6	3982.33A	-15.622	4.366290008158503e-07
1564	2.85992e-13	He	2	6.94582m	-15.623	4.356247819807521e-07
1565	3.58468e-11	S	2	554.149A	-15.625	4.3362326791621784e-07
1566	1.07167e-10	Ne	3	185.360A	-15.625	4.3362326791621784e-07
1567	1.1441299999999999e-12	H	1	1.73620m	-15.626	4.326259620749552e-07
1568	6.01262e-14	Fe	5	33.0380m	-15.628	4.30638226336326e-07
1569	1.31815e-12	Fe	4	1.50700m	-15.628	4.30638226336326e-07
1570	1.02989e-10	N	4	192.880A	-15.628	4.30638226336326e-07
1571	6.38898e-12	Ar	3	3109.18A	-15.629000000000001	4.2964778590018236e-07
1572	5.312050000000001e-13	H	1	3.73951m	-15.63	4.2865962341383127e-07
1573	7.19613e-12	He	1	2760.44A	-15.630999999999998	4.276737336381334e-07
1574	5.11877e-11	N	2	388.071A	-15.638	4.208357035422509e-07
1575	1.8168900000000001e-12	He	2	1.09332m	-15.639000000000001	4.198678082829116e-07
1576	2.42762e-11	C	3	818.269A	-15.640999999999998	4.179386909363253e-07
1577	1.3037799999999998e-10	O	4	152.360A	-15.640999999999998	4.179386909363253e-07
1578	3.18667e-12	He	2	6233.61A	-15.642000000000001	4.169774586210833e-07
1579	4.9549099999999995e-12	He	1	4009.05A	-15.642000000000001	4.169774586210833e-07
1580	3.27362e-11	F	2	606.804A	-15.644	4.150616212248995e-07
1581	4.57388e-11	N	4	434.302A	-15.645	4.1410700598637525e-07
1582	2.50037e-12	He	1	7944.61A	-15.647	4.1220435712205843e-07
1583	9.82222e-11	O	3	202.240A	-15.648	4.1125631340861283e-07
1584	6.4625e-11	Ne	2	307.380A	-15.648	4.1125631340861283e-07
1585	9.23487e-11	O	5	215.103A	-15.65	4.0936676228695e-07
1586	5.67781e-12	He	1	3498.61A	-15.65	4.0936676228695e-07
1587	4.9229e-11	Fe	6	403.511A	-15.65	4.0936676228695e-07
1588	2.2925e-12	H	1	8664.98A	-15.652000000000001	4.074858928640842e-07
1589	9.31281e-14	P	4	21.3302m	-15.652999999999999	4.0654870131728906e-07
1590	1.04816e-11	Fe	6	1895.18A	-15.655999999999999	4.037500397428885e-07
1591	4.23595e-12	Fe	5	4689.49A	-15.66	4.0004843712897716e-07
1592	1.64943e-11	S	2	1204.32A	-15.663	3.9729452305850004e-07
1593	6.85334e-11	Sc	4	289.851A	-15.664000000000001	3.963807710118153e-07
1594	3.21927e-12	He	2	6170.48A	-15.665	3.9546912053652313e-07
1595	7.93077e-11	Ti	6	250.473A	-15.665	3.9546912053652313e-07
1596	9.96612e-11	C	4	199.320A	-15.665999999999999	3.9455956679913866e-07
1597	5.39384e-12	H	1	3682.80A	-15.667	3.936521049772985e-07
1598	1.16831e-12	He	1	1.70027m	-15.667	3.936521049772985e-07
1599	2.39369e-12	He	1	8298.68A	-15.667	3.936521049772985e-07
1600	5.7001e-12	N	4	3484.93A	-15.668	3.9274673025973367e-07
1601	1.22311e-10	Mg	3	162.410A	-15.669	3.918434378462343e-07
1602	1.94483e-12	Fe	5	1.02140m	-15.669	3.918434378462343e-07
1603	1.0723100000000001e-10	Fe	6	185.250A	-15.674000000000001	3.873580431039081e-07
1604	4.34871e-11	Fe	3	456.790A	-15.674000000000001	3.873580431039081e-07
1605	4.89285e-12	F	4	4059.90A	-15.674000000000001	3.873580431039081e-07
1606	4.96828e-11	Ne	6	399.826A	-15.674000000000001	3.873580431039081e-07
1607	3.5870199999999998e-12	Cl	3	5537.87A	-15.674000000000001	3.873580431039081e-07
1608	9.49207e-11	N	5	209.274A	-15.679	3.8292399225062516e-07
1609	3.4766e-11	F	4	571.377A	-15.68	3.8204329150763613e-07
1610	6.46527e-11	Al	6	307.249A	-15.681	3.811646163201474e-07
1611	3.2468599999999998e-12	He	2	6118.06A	-15.682	3.8028796202950903e-07
1612	5.44336e-11	O	2	364.930A	-15.682	3.8028796202950903e-07
1613	6.56484e-11	Fe	7	302.589A	-15.682	3.8028796202950903e-07
1614	7.58852e-11	Ca	3	261.770A	-15.683	3.7941332398779036e-07
1615	5.33603e-11	S	3	372.270A	-15.685	3.77670078112796e-07
1616	8.06472e-11	N	4	246.313A	-15.686	3.7680146103700575e-07
1617	6.81246e-11	Ne	2	291.590A	-15.686	3.7680146103700575e-07
1618	1.1694599999999999e-10	O	4	169.860A	-15.687999999999999	3.750702155822068e-07
1619	4.81691e-11	C	2	412.390A	-15.689	3.742075780243055e-07
1620	9.80891e-11	Cr	6	202.514A	-15.689	3.742075780243055e-07
1621	1.47708e-11	P	3	1344.85A	-15.69	3.7334692447773315e-07
1622	3.27041e-12	He	2	6073.99A	-15.694	3.6992405930000443e-07
1623	9.36927e-12	Si	4	2120.17A	-15.695	3.690732575731129e-07
1624	3.3370300000000004e-12	He	2	5952.73A	-15.695	3.690732575731129e-07
1625	1.0992500000000001e-10	Fe	5	180.710A	-15.696	3.6822441263589285e-07
1626	7.64195e-12	Fe	2	2599.40A	-15.699000000000002	3.656895736090757e-07
1627	3.2906800000000003e-12	He	2	6036.58A	-15.700999999999999	3.640093826394463e-07
1628	1.23707e-11	Al	3	1605.77A	-15.703	3.623369114460892e-07
1629	8.0462e-11	Fe	4	246.880A	-15.703	3.623369114460892e-07
1630	3.3235800000000003e-12	He	2	5976.82A	-15.705	3.6067212455985716e-07
1631	3.30825e-12	He	2	6004.52A	-15.705	3.6067212455985716e-07
1632	1.9064799999999998e-12	He	2	1.04194m	-15.706	3.598426016923858e-07
1633	2.29528e-11	P	5	865.449A	-15.706	3.598426016923858e-07
1634	5.78482e-11	He	1	343.389A	-15.707	3.5901498667456594e-07
1635	4.90733e-13	He	1	4.04791m	-15.709000000000001	3.573654626462487e-07
1636	2.42914e-11	C	3	817.758A	-15.709000000000001	3.573654626462487e-07
1637	5.00553e-11	Si	3	396.851A	-15.71	3.5654354489013907e-07
1638	5.79161e-12	Fe	5	3429.87A	-15.710999999999999	3.5572351749241303e-07
1639	9.5677e-11	Fe	5	207.620A	-15.710999999999999	3.5572351749241303e-07
1640	1.0763099999999999e-10	Ne	3	184.560A	-15.712	3.5490537610536264e-07
1641	2.41286e-11	N	4	823.274A	-15.713	3.54089116391288e-07
1642	3.73301e-11	C	2	532.130A	-15.713	3.54089116391288e-07
1643	4.11758e-11	Fe	3	482.430A	-15.714	3.532747340224586e-07
1644	7.286e-11	Si	7	272.639A	-15.715	3.5246222468110294e-07
1645	4.41354e-11	Fe	3	450.079A	-15.715	3.5246222468110294e-07
1646	5.39891e-12	H	1	3679.35A	-15.717	3.5084280785934044e-07
1647	4.55294e-12	O	3R	4363.00A	-15.717	3.5084280785934044e-07
1648	2.2583e-11	Ar	3	879.622A	-15.718	3.500358917929482e-07
1649	5.695580000000001e-12	He	1	3487.70A	-15.718	3.500358917929482e-07
1650	4.933080000000001e-10	C	5	40.2678A	-15.722000000000001	3.4682674344748013e-07
1651	1.16534e-10	N	4	170.460A	-15.722000000000001	3.4682674344748013e-07
1652	3.478e-12	Fe	4	5711.46A	-15.722000000000001	3.4682674344748013e-07
1653	4.47644e-12	He	1	4437.55A	-15.725999999999999	3.4364701675089345e-07
1654	6.74485e-11	Fe	7	294.513A	-15.73	3.404964419638841e-07
1655	1.86235e-11	Si	4	1066.64A	-15.73	3.404964419638841e-07
1656	7.12421e-11	S	4	278.830A	-15.731	3.3971332187871997e-07
1657	5.00557e-12	Ca	2	3968.47A	-15.732000000000001	3.3893200291976956e-07
1658	4.905600000000001e-13	He	2	4.04934m	-15.734000000000002	3.3737475182014165e-07
1659	7.58272e-11	S	5	261.970A	-15.734000000000002	3.3737475182014165e-07
1660	4.5778e-11	N	4	433.930A	-15.735	3.3659881142307523e-07
1661	4.63895e-11	Fe	3	428.211A	-15.739	3.335128549709185e-07
1662	4.84952e-11	Na	4	409.617A	-15.74	3.327457966901278e-07
1663	3.5448e-11	Ne	3	560.383A	-15.743	3.3045519073757504e-07
1664	5.6935800000000005e-12	Mg	6	3488.92A	-15.745	3.2893688705211515e-07
1665	7.89368e-11	Ca	5	251.650A	-15.745	3.2893688705211515e-07
1666	1.099e-10	Fe	5	180.750A	-15.745999999999999	3.2818035320548773e-07
1667	6.41348e-11	Ne	2	309.730A	-15.745999999999999	3.2818035320548773e-07
1668	1.60606e-13	H	1	12.3684m	-15.745999999999999	3.2818035320548773e-07
1669	1.42105e-11	Fe	6	1397.87A	-15.745999999999999	3.2818035320548773e-07
1670	1.6596299999999999e-12	He	1	1.19692m	-15.745999999999999	3.2818035320548773e-07
1671	2.31026e-12	H	1	8598.35A	-15.745999999999999	3.2818035320548773e-07
1672	5.41049e-12	H	1	3671.47A	-15.747	3.274255593384223e-07
1673	4.72144e-11	F	4	420.729A	-15.747	3.274255593384223e-07
1674	1.64027e-12	He	2	1.21105m	-15.751	3.2442370376689154e-07
1675	4.82224e-11	Fe	6	411.934A	-15.753	3.2293311224681037e-07
1676	4.3117e-12	Fe	3	4607.11A	-15.755999999999998	3.207100563388274e-07
1677	5.4033e-12	H	1	3676.36A	-15.755999999999998	3.207100563388274e-07
1678	7.72893e-12	Fe	4	2570.14A	-15.757	3.1997244367778184e-07
1679	2.69478e-11	K	4	737.146A	-15.758	3.192365274787817e-07
1680	3.67046e-12	Fe	3	5411.98A	-15.763	3.1558225716668397e-07
1681	1.97757e-12	He	2	1.00449m	-15.763	3.1558225716668397e-07
1682	1.0590600000000001e-12	He	2	1.87567m	-15.764000000000001	3.148564381164651e-07
1683	7.30042e-12	He	1	2721.00A	-15.767999999999999	3.1196981694094807e-07
1684	1.55306e-12	He	1	1.27905m	-15.773	3.0839872797653234e-07
1685	2.30682e-11	Si	4	861.118A	-15.773	3.0839872797653234e-07
1686	6.3892e-11	Al	6	310.907A	-15.775	3.0698176453215973e-07
1687	4.8731e-12	S	2	4076.35A	-15.776	3.062757260660962e-07
1688	5.407130000000001e-12	H	1	3673.75A	-15.776	3.062757260660962e-07
1689	5.70605e-11	Ca	7	348.130A	-15.777000000000001	3.055713114434422e-07
1690	5.7099199999999996e-12	He	1	3478.94A	-15.777999999999999	3.048685169294652e-07
1691	9.22126e-11	Fe	6	215.420A	-15.779000000000002	3.0416733879801254e-07
1692	6.02672e-13	H	1	3.29607m	-15.78	3.0346777333151496e-07
1693	4.26991e-11	Ne	7	465.220A	-15.780999999999999	3.0276981682094097e-07
1694	3.80736e-11	Ne	4	521.738A	-15.780999999999999	3.0276981682094097e-07
1695	1.18177e-10	N	4	168.090A	-15.780999999999999	3.0276981682094097e-07
1696	6.37256e-11	Fe	7	311.719A	-15.782	3.0207346556579474e-07
1697	4.22849e-11	Ne	4	469.777A	-15.783	3.0137871587409365e-07
1698	1.18065e-10	O	4	168.250A	-15.788	2.9792886224106904e-07
1699	6.26676e-13	Fe	4	3.16981m	-15.788	2.9792886224106904e-07
1700	1.92647e-12	He	1	1.03113m	-15.788	2.9792886224106904e-07
1701	8.452339999999999e-12	Si	2	2350.17A	-15.789000000000001	2.9724364487249446e-07
1702	1.92476e-12	S	2	1.03205m	-15.79	2.9656000346013764e-07
1703	9.31895e-14	Na	4	21.3162m	-15.79	2.9656000346013764e-07
1704	1.52292e-11	Si	2	1304.37A	-15.79	2.9656000346013764e-07
1705	5.78365e-11	He	1	343.459A	-15.792	2.951974340140082e-07
1706	5.05919e-12	He	1	3926.41A	-15.793	2.945184987560303e-07
1707	7.46235e-11	N	5	266.196A	-15.795	2.9316530917199105e-07
1708	4.79459e-13	Fe	6	4.14310m	-15.795	2.9316530917199105e-07
1709	8.02183e-11	Fe	7	247.630A	-15.8	2.898094736280295e-07
1710	1.2438600000000001e-10	Fe	6	159.700A	-15.802	2.884779200491358e-07
1711	2.00368e-12	S	8	9914.00A	-15.802999999999999	2.8781443924442056e-07
1712	5.08234e-11	S	6	390.853A	-15.802999999999999	2.8781443924442056e-07
1713	5.77194e-12	He	1	3441.56A	-15.805	2.864920520158877e-07
1714	1.10678e-10	Mg	3	179.480A	-15.806	2.858331385809058e-07
1715	1.18196e-12	H	1	1.68064m	-15.808	2.8451985460202296e-07
1716	7.06895e-11	Ca	3	281.010A	-15.809000000000001	2.838654770952211e-07
1717	4.87951e-11	Fe	3	407.100A	-15.809000000000001	2.838654770952211e-07
1718	2.03492e-12	He	2	9761.80A	-15.809000000000001	2.838654770952211e-07
1719	3.19264e-12	K	5	6221.94A	-15.811	2.825612336996596e-07
1720	1.40083e-11	Fe	6	1418.05A	-15.812000000000001	2.81911360895929e-07
1721	7.17546e-11	Si	7	276.839A	-15.812000000000001	2.81911360895929e-07
1722	7.01776e-11	Ne	3	283.060A	-15.814	2.806160958487499e-07
1723	2.42773e-11	Si	3	818.233A	-15.814	2.806160958487499e-07
1724	5.50353e-11	Ar	3	360.940A	-15.817	2.786843482326204e-07
1725	2.9099099999999997e-12	Fe	4	6826.48A	-15.817	2.786843482326204e-07
1726	3.79378e-12	Fe	4	5236.06A	-15.818	2.7804339201803237e-07
1727	6.314e-11	Ne	2	314.610A	-15.818	2.7804339201803237e-07
1728	6.55875e-11	Si	4	302.870A	-15.819	2.7740390996182934e-07
1729	1.81958e-12	He	1	1.09171m	-15.819	2.7740390996182934e-07
1730	1.981e-12	He	1	1.00275m	-15.822000000000001	2.754942748778084e-07
1731	1.15822e-12	Ti	6	1.71509m	-15.824000000000002	2.742284936627007e-07
1732	4.76542e-11	Ne	5	416.846A	-15.825	2.7359778562924063e-07
1733	1.91965e-12	Fe	5	1.03480m	-15.828	2.717143517208291e-07
1734	1.00027e-10	Fe	5	198.590A	-15.828	2.717143517208291e-07
1735	6.77344e-11	Na	2	293.270A	-15.829	2.7108942605337415e-07
1736	8.65252e-11	N	3	229.580A	-15.831	2.698438832802455e-07
1737	1.96705e-11	C	2	1009.86A	-15.832	2.692232595708258e-07
1738	5.4051199999999995e-12	Fe	6	3675.12A	-15.832	2.692232595708258e-07
1739	5.72165e-12	He	1	3471.80A	-15.832	2.692232595708258e-07
1740	2.3246e-12	H	1	8545.34A	-15.833	2.686040632563291e-07
1741	1.19801e-11	C	1	1658.12A	-15.834000000000001	2.6798629105383593e-07
1742	4.22716e-11	Ne	4	469.924A	-15.835	2.673699396879818e-07
1743	3.46564e-12	Fe	4	5731.83A	-15.835	2.673699396879818e-07
1744	2.19393e-11	Fe	3	905.428A	-15.838	2.6552937796947287e-07
1745	5.3877e-11	S	3	368.700A	-15.84	2.643093812967941e-07
1746	7.09167e-11	S	4	280.110A	-15.841	2.637014865887114e-07
1747	5.67192e-12	Mg	6	3502.24A	-15.842	2.630949899996588e-07
1748	1.17418e-12	He	2	1.69177m	-15.842	2.630949899996588e-07
1749	9.2509e-11	Na	3	214.730A	-15.842	2.630949899996588e-07
1750	8.81914e-11	V	5	225.242A	-15.843	2.6248988831405396e-07
1751	9.89758e-11	O	3	200.700A	-15.845	2.612838568278061e-07
1752	2.42857e-11	C	3	817.950A	-15.845999999999998	2.606829206329065e-07
1753	4.84051e-11	C	2	410.379A	-15.847000000000001	2.600833665528986e-07
1754	2.08185e-12	He	2	9541.71A	-15.847000000000001	2.600833665528986e-07
1755	2.747e-12	C	2	7231.33A	-15.847000000000001	2.600833665528986e-07
1756	1.3272e-12	H	1	1.49672m	-15.847000000000001	2.600833665528986e-07
1757	7.77839e-11	S	4	255.380A	-15.849	2.588883920297789e-07
1758	8.02407e-11	N	5	247.561A	-15.850999999999999	2.5769890791586845e-07
1759	2.05253e-11	S	3	967.805A	-15.852	2.571062168746635e-07
1760	2.64867e-11	K	4	749.979A	-15.853	2.5651488898502733e-07
1761	1.1075e-11	Ne	3	1793.64A	-15.856	2.5474905290994476e-07
1762	9.57e-11	Fe	5	207.570A	-15.856	2.5474905290994476e-07
1763	3.96047e-12	He	1	5015.68A	-15.860999999999999	2.5183296461505074e-07
1764	4.57636e-11	N	4	434.067A	-15.862	2.512537648690582e-07
1765	1.44408e-11	S	3	1375.58A	-15.862	2.512537648690582e-07
1766	3.0500300000000003e-13	Si	7	6.51288m	-15.864	2.500993586806269e-07
1767	2.76995e-12	Fe	4	7171.42A	-15.864	2.500993586806269e-07
1768	2.97134e-13	Fe	5	6.68535m	-15.865	2.4952414611764147e-07
1769	2.33909e-11	S	5	849.240A	-15.869000000000002	2.472364949954491e-07
1770	5.78268e-11	He	1	343.517A	-15.870999999999999	2.461005464854753e-07
1771	8.77638e-11	Fe	7	226.340A	-15.875	2.4384428311337575e-07
1772	5.0881e-11	Si	3	390.410A	-15.875	2.4384428311337575e-07
1773	3.63305e-11	S	2	546.771A	-15.876	2.4328345682498006e-07
1774	2.12075e-12	He	2	9366.69A	-15.877	2.427239204012533e-07
1775	8.57668e-11	Ar	5	231.610A	-15.878	2.4216567087559105e-07
1776	5.73138e-12	He	1	3465.91A	-15.879000000000001	2.4160870528820795e-07
1777	6.87731e-11	Ne	2	288.840A	-15.879000000000001	2.4160870528820795e-07
1778	2.94027e-12	Fe	4	6755.99A	-15.88	2.410530206861299e-07
1779	7.01354e-11	S	4	283.230A	-15.880999999999998	2.404986141231723e-07
1780	1.96505e-12	Fe	6	1.01089m	-15.882	2.39945482659924e-07
1781	1.46364e-10	Ne	4	135.720A	-15.884	2.388430333087148e-07
1782	2.64846e-13	H	1	7.50038m	-15.885	2.3829370957567732e-07
1783	4.82e-11	Fe	6	412.126A	-15.885	2.3829370957567732e-07
1784	6.79771e-11	Fe	7	292.223A	-15.887	2.3719884943242029e-07
1785	4.05755e-11	Na	6	489.568A	-15.888	2.366533072173622e-07
1786	7.37192e-12	He	1	2694.61A	-15.888	2.366533072173622e-07
1787	6.33282e-12	He	1	3136.75A	-15.89	2.355659840383172e-07
1788	9.78448e-11	Na	3	203.020A	-15.890999999999998	2.350241973094529e-07
1789	5.44084e-11	Ar	3	365.099A	-15.890999999999998	2.350241973094529e-07
1790	1.60957e-11	S	2	1234.15A	-15.892000000000001	2.3448365665548393e-07
1791	2.08769e-12	He	1	9515.06A	-15.892999999999999	2.339443592105232e-07
1792	1.86098e-12	Fe	5	1.06742m	-15.892999999999999	2.339443592105232e-07
1793	6.411e-11	Al	6	309.850A	-15.892999999999999	2.339443592105232e-07
1794	8.03124e-11	Ar	4	247.340A	-15.897	2.3179954443325424e-07
1795	4.157819999999999e-12	Fe	3	4777.61A	-15.897	2.3179954443325424e-07
1796	1.6495e-11	S	2	1204.27A	-15.899000000000001	2.3073452226847693e-07
1797	2.15335e-12	He	2	9224.90A	-15.9	2.3020384759332608e-07
1798	5.22705e-11	Fe	6	380.032A	-15.9	2.3020384759332608e-07
1799	1.1173000000000001e-10	Fe	5	177.790A	-15.901	2.2967439343605906e-07
1800	4.73674e-11	Fe	3	419.370A	-15.902000000000001	2.2914615698956171e-07
1801	1.19206e-10	O	4	166.640A	-15.902999999999999	2.2861913545317978e-07
1802	1.1171700000000002e-10	Fe	5	177.810A	-15.905999999999999	2.2704533239467203e-07
1803	5.06187e-11	Cl	5	392.433A	-15.905999999999999	2.2704533239467203e-07
1804	9.64902e-11	Ne	3	205.870A	-15.905999999999999	2.2704533239467203e-07
1805	1.07219e-10	Fe	5	185.270A	-15.907	2.2652314262077648e-07
1806	9.40639e-13	He	1	2.11180m	-15.907	2.2652314262077648e-07
1807	6.36847e-11	Fe	7	311.919A	-15.908	2.2600215385003434e-07
1808	1.26377e-12	He	2	1.57184m	-15.908	2.2600215385003434e-07
1809	4.5201e-11	N	2	439.470A	-15.908	2.2600215385003434e-07
1810	5.74135e-11	Ar	3	345.990A	-15.908	2.2600215385003434e-07
1811	2.78668e-11	S	6	712.837A	-15.909	2.254823633202131e-07
1812	8.50942e-12	Si	2	2334.41A	-15.913	2.2341512858758464e-07
1813	3.29712e-11	F	2	602.479A	-15.913	2.2341512858758464e-07
1814	1.18893e-11	Al	2	1670.79A	-15.914000000000001	2.229012880507565e-07
1815	2.33632e-12	H	1	8502.44A	-15.914000000000001	2.229012880507565e-07
1816	1.92179e-12	S	2	1.03364m	-15.914000000000001	2.229012880507565e-07
1817	6.53791e-13	H	1	3.03835m	-15.915	2.2238862931437032e-07
1818	1.97048e-11	O	3	1008.10A	-15.915	2.2238862931437032e-07
1819	8.17232e-11	Fe	4	243.070A	-15.915999999999999	2.218771496603577e-07
1820	3.3605900000000003e-12	Fe	4	5911.01A	-15.915999999999999	2.218771496603577e-07
1821	1.05898e-11	Fe	6	1875.80A	-15.915999999999999	2.218771496603577e-07
1822	2.18094e-12	He	2	9108.20A	-15.917	2.2136684637690443e-07
1823	5.118280000000001e-12	Fe	5	3881.08A	-15.918	2.2085771675843521e-07
1824	5.73953e-12	He	1	3460.99A	-15.919	2.203497581055936e-07
1825	1.2107200000000001e-12	H	1	1.64071m	-15.919	2.203497581055936e-07
1826	2.04568e-13	He	2	9.71043m	-15.92	2.198429677252352e-07
1827	5.13069e-12	He	1	3871.69A	-15.921	2.1933734293040698e-07
1828	3.1286400000000003e-12	K	5	6349.22A	-15.922	2.1883288104033569e-07
1829	1.93108e-12	S	2	1.02867m	-15.923	2.183295793804164e-07
1830	1.2231299999999999e-12	He	2	1.62407m	-15.924000000000001	2.1782743528219204e-07
1831	2.17973e-13	Al	6	9.11329m	-15.924000000000001	2.1782743528219204e-07
1832	3.33816e-11	S	2	595.072A	-15.925	2.173264460833464e-07
1833	1.9703400000000003e-12	Fe	5	1.00817m	-15.927	2.1632792176511807e-07
1834	5.76897e-12	He	1	3443.33A	-15.927999999999999	2.1583038135165894e-07
1835	2.27111e-12	He	2	8746.57A	-15.929	2.1533398524939552e-07
1836	2.2045e-12	He	2	9010.89A	-15.929	2.1533398524939552e-07
1837	7.20595e-11	Si	7	275.667A	-15.929	2.1533398524939552e-07
1838	1.0303700000000001e-10	Ne	3	192.790A	-15.934000000000001	2.128690775031012e-07
1839	6.01461e-14	Fe	3	33.0270m	-15.934000000000001	2.128690775031012e-07
1840	6.2749099999999996e-12	Si	4	3165.70A	-15.935	2.1237949221069234e-07
1841	2.22477e-12	He	2	8928.79A	-15.936	2.118910329332095e-07
1842	3.72427e-11	Fe	3	533.379A	-15.937000000000001	2.1140369708088928e-07
1843	8.13118e-11	Ca	4	244.300A	-15.937000000000001	2.1140369708088928e-07
1844	4.9904099999999995e-12	Fe	4	3980.53A	-15.937999999999999	2.1091748206992809e-07
1845	2.89775e-11	C	3	685.513A	-15.937999999999999	2.1091748206992809e-07
1846	1.43516e-11	Al	3	1384.13A	-15.937999999999999	2.1091748206992809e-07
1847	2.25766e-12	He	2	8798.68A	-15.939	2.104323853224589e-07
1848	2.2423299999999998e-12	He	2	8858.83A	-15.94	2.0994840426654963e-07
1849	7.69404e-11	Ca	3	258.180A	-15.944	2.080235857265578e-07
1850	1.0206299999999998e-10	Na	3	194.630A	-15.945	2.0754514475598335e-07
1851	5.78186e-11	He	1	343.565A	-15.945	2.0754514475598335e-07
1852	6.41917e-13	He	2	3.09455m	-15.946	2.070678041691059e-07
1853	6.39591e-11	Fe	7	310.581A	-15.95	2.0516939512955015e-07
1854	5.74642e-12	He	1	3456.84A	-15.952	2.042267273866899e-07
1855	8.33485e-11	S	4	238.330A	-15.952	2.042267273866899e-07
1856	5.69616e-12	Mg	6	3487.34A	-15.954	2.0328839080868427e-07
1857	6.44218e-11	Ne	2	308.350A	-15.956	2.0235436549563917e-07
1858	4.81093e-11	Fe	6	412.903A	-15.956	2.0235436549563917e-07
1859	1.93983e-11	Si	2	1024.03A	-15.957	2.0188896336977092e-07
1860	6.5416800000000005e-12	S	4	3036.60A	-15.959000000000001	2.0096136784175366e-07
1861	6.54832e-13	Fe	4	3.03352m	-15.96	2.004991695215855e-07
1862	4.72915e-11	F	4	420.043A	-15.960999999999999	2.0003803422805586e-07
1863	4.64296e-11	N	2	427.840A	-15.962	1.9957795951626888e-07
1864	3.18925e-12	K	6	6228.57A	-15.963	1.9911894294695668e-07
1865	1.33486e-12	He	2	1.48813m	-15.964	1.9866098208645747e-07
1866	4.64948e-11	C	2	427.241A	-15.964	1.9866098208645747e-07
1867	7.43088e-11	Cr	6	267.323A	-15.965	1.9820407450671e-07
1868	3.82611e-12	Ar	3	5191.82A	-15.965	1.9820407450671e-07
1869	3.76934e-11	C	2	527.001A	-15.966	1.977482177852349e-07
1870	1.0406e-12	He	1	1.90894m	-15.966	1.977482177852349e-07
1871	1.18368e-10	Ne	5	167.820A	-15.966	1.977482177852349e-07
1872	9.12259e-11	Fe	6	217.750A	-15.967	1.9729340950512452e-07
1873	5.26467e-12	Fe	6	3773.16A	-15.968	1.9683964725503212e-07
1874	7.88178e-11	Ar	5	252.030A	-15.97	1.959352512272223e-07
1875	6.81363e-11	Ar	4	291.540A	-15.972000000000001	1.950350105217092e-07
1876	5.7656e-12	He	1	3445.34A	-15.977	1.9280246321768468e-07
1877	5.75231e-12	He	1	3453.30A	-15.977	1.9280246321768468e-07
1878	4.94387e-12	Na	5	4018.00A	-15.977	1.9280246321768468e-07
1879	7.572100000000001e-13	He	1	2.62338m	-15.978	1.9235902985742976e-07
1880	2.0852900000000003e-12	He	1	9526.01A	-15.979000000000001	1.9191661636560154e-07
1881	8.44649e-11	S	5	235.180A	-15.979000000000001	1.9191661636560154e-07
1882	5.15038e-11	S	3	385.689A	-15.979000000000001	1.9191661636560154e-07
1883	9.49056e-11	N	5	209.308A	-15.98	1.9147522039656938e-07
1884	1.24714e-10	Mg	3	159.280A	-15.982999999999999	1.901571142507691e-07
1885	3.54103e-11	Si	4	560.980A	-15.982999999999999	1.901571142507691e-07
1886	5.94246e-12	Cl	3	3342.80A	-15.985999999999999	1.888480818838518e-07
1887	4.64797e-11	Ca	4	427.380A	-15.985999999999999	1.888480818838518e-07
1888	2.66157e-11	K	4	746.343A	-15.989	1.87548060832363e-07
1889	2.34604e-12	H	1	8467.21A	-15.989	1.87548060832363e-07
1890	7.423060000000001e-12	He	1	2676.05A	-15.992	1.8625698906284522e-07
1891	5.75738e-12	He	1	3450.26A	-15.992	1.8625698906284522e-07
1892	5.7617699999999996e-12	He	1	3447.63A	-15.994000000000002	1.8540121593273994e-07
1893	2.31567e-11	S	5	857.828A	-15.995	1.8497480496887462e-07
1894	1.58568e-12	He	1	1.25274m	-15.995999999999999	1.845493747230108e-07
1895	9.60767e-12	Ti	4	2067.56A	-15.995999999999999	1.845493747230108e-07
1896	2.00118e-11	Ne	6	992.636A	-15.997	1.8412492293955967e-07
1897	1.0734100000000002e-10	Fe	6	185.060A	-16.000999999999998	1.8243685549943578e-07
1898	3.14553e-12	K	5	6315.13A	-16.004	1.8118096901993906e-07
1899	3.67056e-12	Fe	4	5411.83A	-16.007	1.7993372800215744e-07
1900	7.017239999999999e-13	Fe	4	2.83081m	-16.008	1.7951989191158338e-07
1901	3.17734e-11	Ar	3	625.191A	-16.008	1.7951989191158338e-07
1902	2.2520500000000002e-13	K	6	8.82061m	-16.008	1.7951989191158338e-07
1903	9.79993e-11	S	5	202.700A	-16.01	1.7869507293114967e-07
1904	4.98957e-11	Fe	3	398.119A	-16.01	1.7869507293114967e-07
1905	1.39221e-12	He	2	1.42683m	-16.01	1.7869507293114967e-07
1906	9.95015e-11	O	3	199.640A	-16.011	1.782840856681848e-07
1907	3.98298e-12	Fe	3	4987.33A	-16.012	1.7787404364969303e-07
1908	9.81203e-11	Na	3	202.450A	-16.014	1.7705678665512687e-07
1909	4.90731e-13	He	1	4.04793m	-16.016	1.762432846153673e-07
1910	5.78117e-11	He	1	343.606A	-16.016	1.762432846153673e-07
1911	7.57037e-13	He	2	2.62397m	-16.02	1.746274764697334e-07
1912	5.16307e-12	Fe	6	3847.41A	-16.02	1.746274764697334e-07
1913	1.23311e-12	H	1	1.61092m	-16.021	1.7422584441902397e-07
1914	4.6289e-11	Mg	7	429.140A	-16.022000000000002	1.7382513609639796e-07
1915	5.40486e-11	N	2	367.530A	-16.024	1.7302648214222142e-07
1916	5.14571e-11	Si	3	386.039A	-16.025	1.7262853227628714e-07
1917	2.19197e-12	He	1	9062.39A	-16.026	1.7223149766964488e-07
1918	3.36312e-13	H	1	5.90655m	-16.027	1.7183537621725817e-07
1919	4.54044e-11	S	5	437.501A	-16.028	1.7144016581893186e-07
1920	1.51349e-13	S	5	13.1249m	-16.029	1.7104586437929695e-07
1921	6.55742e-12	S	4	3029.31A	-16.032	1.698683929311103e-07
1922	5.18183e-12	He	1	3833.48A	-16.032	1.698683929311103e-07
1923	1.29351e-10	O	4	153.570A	-16.033	1.6947770646880282e-07
1924	6.69649e-11	Si	4	296.640A	-16.034000000000002	1.6908791856042408e-07
1925	2.0990400000000003e-12	He	1	9463.57A	-16.035999999999998	1.683110301437417e-07
1926	5.2796900000000005e-12	Si	4	3762.43A	-16.039	1.6715238516200803e-07
1927	2.55734e-11	Ti	4	776.762A	-16.041	1.6638438971349222e-07
1928	8.81491e-11	Ti	5	225.351A	-16.041	1.6638438971349222e-07
1929	1.2872100000000001e-12	Fe	4	1.54322m	-16.043	1.6561992288353825e-07
1930	1.4391399999999999e-12	He	2	1.38030m	-16.047	1.641015103036859e-07
1931	1.43121e-11	Fe	6	1387.95A	-16.048	1.6372408730336569e-07
1932	4.04368e-11	Na	6	491.247A	-16.05	1.6297184345270364e-07
1933	1.32306e-10	O	4	150.140A	-16.051	1.6259701861404248e-07
1934	8.70256e-11	N	3	228.260A	-16.052	1.622230558485866e-07
1935	6.37621e-11	Ne	2	311.540A	-16.053	1.6184995317362402e-07
1936	6.39307e-11	Fe	7	310.719A	-16.053	1.6184995317362402e-07
1937	6.91949e-11	Ne	2	287.080A	-16.054000000000002	1.6147770861100148e-07
1938	7.70795e-11	Fe	7	257.714A	-16.055	1.611063201871167e-07
1939	9.85732e-11	Fe	6	201.520A	-16.055999999999997	1.6073578593290393e-07
1940	4.98874e-12	Fe	4	3981.86A	-16.055999999999997	1.6073578593290393e-07
1941	1.19855e-11	C	1	1657.38A	-16.055999999999997	1.6073578593290393e-07
1942	4.60913e-11	N	2	430.981A	-16.058	1.5999727207986704e-07
1943	2.35419e-12	H	1	8437.91A	-16.059	1.5962928856551733e-07
1944	7.55621e-12	Mg	7	2628.89A	-16.062	1.5853040827243147e-07
1945	2.34355e-11	Si	2	847.623A	-16.067	1.5671572569494045e-07
1946	3.64536e-11	P	5	544.924A	-16.067	1.5671572569494045e-07
1947	1.18255e-10	Na	4	167.980A	-16.067999999999998	1.563552895278407e-07
1948	4.77764e-11	Fe	6	415.780A	-16.069000000000003	1.5599568234091874e-07
1949	9.91785e-11	Fe	5	200.290A	-16.069000000000003	1.5599568234091874e-07
1950	7.49572e-11	Fe	7	265.011A	-16.070999999999998	1.5527894728560012e-07
1951	9.371379999999998e-13	He	2	2.11969m	-16.076	1.5350148387425076e-07
1952	1.47804e-12	He	2	1.34397m	-16.077	1.531484402581962e-07
1953	1.7985099999999998e-12	He	1	1.10450m	-16.08	1.5209417381105046e-07
1954	1.59234e-11	C	1	1247.50A	-16.081	1.5174436691832312e-07
1955	5.78058e-11	He	1	343.641A	-16.083	1.5104716488307706e-07
1956	8.466270000000001e-13	He	2	2.34631m	-16.084	1.506997660440613e-07
1957	7.82898e-11	F	3	253.730A	-16.084	1.506997660440613e-07
1958	4.98785e-12	Fe	4	3982.57A	-16.086	1.5000736351386667e-07
1959	3.66577e-11	S	2	541.891A	-16.086	1.5000736351386667e-07
1960	4.42056e-11	Fe	6	449.365A	-16.087	1.4966235615163732e-07
1961	7.98476e-11	S	4	248.780A	-16.09	1.4863208773868047e-07
1962	7.10105e-11	S	4	279.740A	-16.090999999999998	1.4829024342296164e-07
1963	3.83914e-11	Ar	3	517.419A	-16.090999999999998	1.4829024342296164e-07
1964	1.53175e-12	He	1	1.29684m	-16.090999999999998	1.4829024342296164e-07
1965	8.26137e-11	Fe	4	240.450A	-16.092	1.4794918532735037e-07
1966	7.460910000000001e-12	He	1	2662.47A	-16.092	1.4794918532735037e-07
1967	3.86626e-11	Fe	3	513.790A	-16.093	1.476089116435918e-07
1968	1.8621e-12	He	1	1.06678m	-16.094	1.4726942056758877e-07
1969	9.77817e-13	Fe	5	2.03151m	-16.095	1.4693071029939456e-07
1970	7.88757e-11	Fe	7	251.845A	-16.095	1.4693071029939456e-07
1971	3.86731e-11	Ti	6	513.650A	-16.096	1.4659277904319864e-07
1972	4.18266e-11	K	3	474.924A	-16.096	1.4659277904319864e-07
1973	6.91614e-13	H	1	2.87219m	-16.097	1.4625562500732432e-07
1974	1.1302700000000001e-10	Fe	5	175.750A	-16.098	1.4591924640421568e-07
1975	1.51064e-12	He	2	1.31497m	-16.099	1.4558364145042447e-07
1976	5.01029e-12	He	1	3964.73A	-16.101	1.4491474537751517e-07
1977	1.84595e-12	Fe	4	1.07611m	-16.102	1.4458145071197556e-07
1978	1.1755500000000001e-10	Fe	7	168.980A	-16.102999999999998	1.4424892260289613e-07
1979	8.70828e-11	Ca	4	228.110A	-16.102999999999998	1.4424892260289613e-07
1980	1.54634e-12	He	1	1.28461m	-16.104	1.4391715928724361e-07
1981	5.10745e-11	S	6	388.931A	-16.104	1.4391715928724361e-07
1982	9.620030000000001e-12	Mg	3	2064.91A	-16.105	1.4358615900604312e-07
1983	1.80262e-11	S	2	1101.98A	-16.105	1.4358615900604312e-07
1984	1.04165e-11	Fe	6	1907.01A	-16.11	1.4194254183532755e-07
1985	6.44179e-11	Mn	6	308.369A	-16.11	1.4194254183532755e-07
1986	1.98217e-11	O	3	1002.16A	-16.111	1.4161608304824133e-07
1987	6.566399999999999e-13	Fe	5	3.02517m	-16.112000000000002	1.4129037509553002e-07
1988	2.15678e-12	He	1	9210.23A	-16.112000000000002	1.4129037509553002e-07
1989	9.77534e-11	Ne	3	203.210A	-16.113	1.4096541625032353e-07
1990	3.55925e-13	He	2	5.58107m	-16.114	1.4064120478972018e-07
1991	1.25088e-12	H	1	1.58804m	-16.114	1.4064120478972018e-07
1992	8.29197e-12	Fe	2	2395.63A	-16.114	1.4064120478972018e-07
1993	6.93475e-11	O	5	286.448A	-16.115	1.4031773899478538e-07
1994	1.98212e-11	Cl	6	1002.18A	-16.115	1.4031773899478538e-07
1995	4.62546e-13	He	1	4.29459m	-16.116	1.3999501715053336e-07
1996	1.53823e-12	He	2	1.29138m	-16.116	1.3999501715053336e-07
1997	7.1301899999999995e-12	Ar	5	2785.96A	-16.118	1.393517984738612e-07
1998	7.72219e-11	Fe	7	257.239A	-16.118	1.393517984738612e-07
1999	1.37899e-11	Si	8	1440.51A	-16.119	1.390312982311585e-07
2000	4.21259e-11	K	3	471.549A	-16.119	1.390312982311585e-07
2001	6.68593e-12	Na	6	2971.08A	-16.119	1.390312982311585e-07
2002	2.37564e-12	He	1	8361.73A	-16.12	1.387115351185589e-07
2003	5.90734e-12	Fe	5	3362.67A	-16.12	1.387115351185589e-07
2004	2.5945e-11	K	3	765.638A	-16.121	1.383925074407113e-07
2005	1.33205e-12	He	1	1.49127m	-16.123	1.3775665162734475e-07
2006	2.36108e-12	H	1	8413.28A	-16.123	1.3775665162734475e-07
2007	9.79703e-11	Na	3	202.760A	-16.124000000000002	1.374398201205827e-07
2008	4.96994e-12	F	4	3996.92A	-16.125	1.3712371730606634e-07
2009	5.707419999999999e-14	Si	2	34.8046m	-16.125999999999998	1.368083415078489e-07
2010	4.95166e-12	Ne	3	4011.68A	-16.127	1.3649369105383812e-07
2011	4.25642e-12	Fe	3	4666.94A	-16.127	1.3649369105383812e-07
2012	4.95242e-12	Na	5	4011.06A	-16.127	1.3649369105383812e-07
2013	1.5617799999999998e-12	He	2	1.27191m	-16.128	1.3617976427578978e-07
2014	8.07992e-11	Fe	7	245.850A	-16.128	1.3617976427578978e-07
2015	5.92012e-12	He	1	3355.42A	-16.128	1.3617976427578978e-07
2016	1.6284e-12	He	2	1.21987m	-16.128	1.3617976427578978e-07
2017	5.219669999999999e-12	He	1	3805.69A	-16.129	1.3586655950929536e-07
2018	5.36351e-12	Fe	6	3703.63A	-16.13	1.3555407509377545e-07
2019	1.12502e-10	Fe	6	176.570A	-16.131	1.3524230937246656e-07
2020	3.26685e-11	F	2	608.062A	-16.133	1.3462092740448475e-07
2021	1.0424e-13	H	1	19.0565m	-16.133	1.3462092740448475e-07
2022	8.36853e-13	H	1	2.37371m	-16.133	1.3462092740448475e-07
2023	1.44567e-11	S	3	1374.07A	-16.134	1.3431130786330537e-07
2024	4.47834e-11	K	4	443.567A	-16.134	1.3431130786330537e-07
2025	1.58205e-12	He	2	1.25561m	-16.135	1.3400240042731002e-07
2026	9.23757e-11	O	5	215.040A	-16.137	1.333867153234533e-07
2027	1.61495e-12	He	2	1.23003m	-16.137999999999998	1.330799343912908e-07
2028	7.88265e-11	V	5	252.002A	-16.137999999999998	1.330799343912908e-07
2029	8.67778e-11	Ti	5	228.912A	-16.137999999999998	1.330799343912908e-07
2030	9.17714e-13	He	2	2.16456m	-16.139	1.3277385903569168e-07
2031	1.59962e-12	He	2	1.24182m	-16.139	1.3277385903569168e-07
2032	3.5642600000000004e-13	K	6	5.57324m	-16.141	1.3216381856679582e-07
2033	2.2634599999999997e-12	He	1	8776.14A	-16.143	1.3155658097925215e-07
2034	7.63137e-11	Ar	4	260.300A	-16.143	1.3155658097925215e-07
2035	8.79972e-11	Ar	5	225.740A	-16.144000000000002	1.312540092392764e-07
2036	5.78008e-11	He	1	343.671A	-16.146	1.3065095184588342e-07
2037	4.27101e-12	O	2R	4651.00A	-16.146	1.3065095184588342e-07
2038	4.033669999999999e-12	Fe	3	4924.66A	-16.147000000000002	1.3035046299511488e-07
2039	3.2082799999999997e-12	Fe	5	6191.62A	-16.149	1.2975155701961743e-07
2040	1.95905e-11	Cl	6	1013.98A	-16.15	1.2945313671954867e-07
2041	2.3930099999999997e-12	He	1	8301.03A	-16.152	1.288583535837859e-07
2042	1.09876e-10	Fe	5	180.790A	-16.155	1.279712989171569e-07
2043	3.18144e-11	Ca	7	624.386A	-16.158	1.2709035069190094e-07
2044	3.8743200000000004e-13	H	1	5.12722m	-16.159000000000002	1.267980509965399e-07
2045	7.76561e-11	Ca	3	255.800A	-16.159000000000002	1.267980509965399e-07
2046	7.20249e-11	Na	2	275.800A	-16.159000000000002	1.267980509965399e-07
2047	1.17632e-10	O	4	168.870A	-16.16	1.265064235718239e-07
2048	4.92104e-13	He	1	4.03664m	-16.163	1.2563555947751458e-07
2049	8.17534e-11	S	4	242.980A	-16.166	1.2477069036946244e-07
2050	1.13014e-10	Fe	5	175.770A	-16.166	1.2477069036946244e-07
2051	8.71241e-11	V	5	228.002A	-16.172	1.2305877231944438e-07
2052	6.97807e-11	S	4	284.670A	-16.172	1.2305877231944438e-07
2053	4.51782e-11	Ca	3	439.692A	-16.173	1.2277574499703537e-07
2054	5.89647e-12	Fe	5	3368.87A	-16.173	1.2277574499703537e-07
2055	2.10442e-11	C	1	943.939A	-16.174	1.2249336861940337e-07
2056	1.5630700000000001e-12	Fe	4	1.27087m	-16.174	1.2249336861940337e-07
2057	7.48969e-12	He	1	2652.24A	-16.174	1.2249336861940337e-07
2058	6.46272e-11	Ne	2	307.370A	-16.175	1.2221164168941796e-07
2059	8.54101e-12	Fe	6	2325.77A	-16.177	1.2165013020107067e-07
2060	7.35637e-11	Fe	7	270.031A	-16.178	1.2137034266562978e-07
2061	7.60544e-12	Fe	2	2611.87A	-16.178	1.2137034266562978e-07
2062	2.36697e-12	H	1	8392.35A	-16.18	1.2081269659517937e-07
2063	4.78049e-11	Fe	6	415.532A	-16.18	1.2081269659517937e-07
2064	4.710449999999999e-13	He	2	4.21710m	-16.180999999999997	1.2053483510358588e-07
2065	3.11777e-12	Si	2	6371.37A	-16.184	1.1970507913514103e-07
2066	9.75064e-13	He	2	2.03725m	-16.184	1.1970507913514103e-07
2067	5.56596e-11	Al	7	356.892A	-16.185	1.1942976509301465e-07
2068	1.18764e-10	N	4	167.260A	-16.185	1.1942976509301465e-07
2069	5.12948e-11	Ar	3	387.261A	-16.185	1.1942976509301465e-07
2070	4.87702e-10	C	5	40.7307A	-16.187	1.1888103516660639e-07
2071	2.29037e-11	O	1	867.303A	-16.188	1.1860761637301505e-07
2072	7.5862e-13	He	1	2.61850m	-16.189	1.1833482642519771e-07
2073	5.05419e-11	Fe	3	393.029A	-16.189	1.1833482642519771e-07
2074	1.05053e-10	Fe	6	189.090A	-16.19	1.1806266387685017e-07
2075	4.56749e-11	Fe	3	434.909A	-16.19	1.1806266387685017e-07
2076	1.65599e-11	N	1	1199.55A	-16.192	1.1752021520996942e-07
2077	5.52393e-12	Fe	5	3596.07A	-16.195999999999998	1.1644278340071118e-07
2078	9.40092e-13	He	1	2.11303m	-16.198	1.1590777740855772e-07
2079	7.565489999999999e-12	Fe	2	2625.67A	-16.198	1.1590777740855772e-07
2080	1.2783599999999999e-10	Fe	6	155.390A	-16.199	1.1564119691804801e-07
2081	1.92458e-12	Fe	6	1.03215m	-16.2	1.1537522954565358e-07
2082	1.27278e-11	C	1	1560.71A	-16.2	1.1537522954565358e-07
2083	2.6649e-13	He	1	7.45411m	-16.2	1.1537522954565358e-07
2084	1.26521e-12	H	1	1.57006m	-16.201	1.1510987388123998e-07
2085	4.79068e-11	Ca	7	414.648A	-16.205	1.140545402141108e-07
2086	4.60685e-11	Mg	7	431.194A	-16.206	1.1379222205087e-07
2087	7.203810000000001e-13	H	1	2.75749m	-16.207	1.1353050720266283e-07
2088	5.77964e-11	He	1	343.697A	-16.207	1.1353050720266283e-07
2089	7.90108e-11	Fe	7	251.415A	-16.207	1.1353050720266283e-07
2090	7.572069999999999e-13	He	1	2.62338m	-16.208	1.1326939428190415e-07
2091	6.94853e-11	Ne	2	285.880A	-16.21	1.1274896868833283e-07
2092	1.70143e-11	S	2	1167.51A	-16.212	1.1223093423316447e-07
2093	6.41276e-11	Fe	7	309.764A	-16.212	1.1223093423316447e-07
2094	7.32569e-13	He	2	2.71161m	-16.213	1.1197281024729268e-07
2095	2.37227e-12	He	1	8373.61A	-16.214000000000002	1.1171527993011424e-07
2096	2.72434e-12	Ca	2	7291.47A	-16.215	1.1145834191622998e-07
2097	4.3026199999999997e-13	K	3	4.61683m	-16.215	1.1145834191622998e-07
2098	6.79289e-11	Si	4	292.430A	-16.215	1.1145834191622998e-07
2099	5.24845e-12	He	1	3784.82A	-16.215999999999998	1.1120199484337923e-07
2100	4.5092600000000004e-13	Fe	6	4.40526m	-16.217	1.1094623735243439e-07
2101	1.24246e-10	Mg	4	159.880A	-16.218	1.1069106808739562e-07
2102	4.9367199999999996e-12	Na	5	4023.82A	-16.219	1.1043648569538088e-07
2103	5.09148e-11	Cl	5	390.151A	-16.219	1.1043648569538088e-07
2104	3.90674e-12	Fe	3	5084.66A	-16.221	1.0992907613444684e-07
2105	1.022e-12	He	2	1.94368m	-16.221	1.0992907613444684e-07
2106	7.38483e-11	Ca	3	268.990A	-16.224	1.091723296972058e-07
2107	2.33691e-12	C	3	8500.32A	-16.225	1.0892124030655874e-07
2108	2.03364e-11	O	1	976.791A	-16.225	1.0892124030655874e-07
2109	2.20792e-12	He	1	8996.90A	-16.226	1.0867072840548591e-07
2110	1.23926e-11	Al	7	1602.93A	-16.226	1.0867072840548591e-07
2111	8.476419999999999e-12	Fe	2	2343.50A	-16.227999999999998	1.0817143176235742e-07
2112	2.37204e-12	H	1	8374.43A	-16.23	1.0767442917892099e-07
2113	1.01645e-12	He	1	1.95430m	-16.23	1.0767442917892099e-07
2114	1.26172e-10	Mg	3	157.440A	-16.23	1.0767442917892099e-07
2115	1.4398e-11	Al	3	1379.67A	-16.234	1.0668726407856853e-07
2116	7.18867e-11	S	4	276.330A	-16.234	1.0668726407856853e-07
2117	8.84834e-11	V	6	224.499A	-16.235	1.0644189018024199e-07
2118	1.06603e-10	Fe	6	186.340A	-16.235	1.0644189018024199e-07
2119	1.91548e-12	S	2	1.03705m	-16.236	1.0619708062622033e-07
2120	2.47158e-11	Cl	7	803.716A	-16.239	1.0546602506535122e-07
2121	9.10629e-11	Fe	7	218.140A	-16.24	1.052234599388125e-07
2122	5.606350000000001e-13	He	2	3.54320m	-16.242	1.0474000205556472e-07
2123	8.399960000000001e-12	Fe	2	2364.83A	-16.243	1.0449910673561185e-07
2124	3.79463e-11	C	2	523.489A	-16.244	1.0425876545951947e-07
2125	9.51231e-13	Fe	4	2.08829m	-16.244	1.0425876545951947e-07
2126	2.3146e-12	He	1	8582.23A	-16.246	1.0377973994478821e-07
2127	4.11708e-11	C	3	482.489A	-16.248	1.0330291535237426e-07
2128	7.51208e-12	He	1	2644.33A	-16.248	1.0330291535237426e-07
2129	1.75706e-13	H	1	11.3055m	-16.249000000000002	1.0306532524011934e-07
2130	1.51087e-11	C	1	1314.77A	-16.249000000000002	1.0306532524011934e-07
2131	1.33058e-12	He	1	1.49291m	-16.249000000000002	1.0306532524011934e-07
2132	1.0609e-12	He	2	1.87242m	-16.25	1.0282828156995981e-07
2133	4.29362e-11	F	5	462.650A	-16.25	1.0282828156995981e-07
2134	5.02555e-11	Fe	3	395.269A	-16.250999999999998	1.0259178308511294e-07
2135	1.3772399999999999e-12	He	1	1.44234m	-16.250999999999998	1.0259178308511294e-07
2136	6.41658e-11	Ne	2	309.580A	-16.250999999999998	1.0259178308511294e-07
2137	7.50737e-11	Ti	6	264.599A	-16.250999999999998	1.0259178308511294e-07
2138	1.374e-11	Si	8	1445.74A	-16.252	1.0235582853168644e-07
2139	4.23705e-13	Fe	6	4.68828m	-16.255	1.0165121596423908e-07
2140	8.55785e-11	S	4	232.120A	-16.257	1.0118417105117303e-07
2141	1.7695099999999998e-12	He	1	1.12259m	-16.258	1.0095145391558803e-07
2142	3.5456800000000003e-12	K	6	5602.44A	-16.258	1.0095145391558803e-07
2143	2.38362e-12	H	1	8333.74A	-16.26	1.0048762411708877e-07
2144	4.80807e-11	Fe	6	413.148A	-16.262	1.0002592542293438e-07
2145	4.20616e-11	Fe	3	472.271A	-16.264	9.956634804158896e-08
2146	5.77925e-11	He	1	343.720A	-16.265	9.933735179567158e-08
2147	6.0244e-12	He	1	3297.33A	-16.265	9.933735179567158e-08
2148	3.68891e-11	S	2	538.491A	-16.266	9.910888222650549e-08
2149	8.06293e-11	Fe	7	246.368A	-16.266	9.910888222650549e-08
2150	5.14277e-12	Si	2	3862.60A	-16.267	9.888093812276619e-08
2151	2.37643e-12	H	1	8358.96A	-16.269000000000002	9.842662148020202e-08
2152	4.75692e-11	Na	6	417.591A	-16.271	9.797439223300153e-08
2153	1.0935e-12	He	2	1.81660m	-16.273	9.752424079045333e-08
2154	7.09952e-12	Mg	2	2798.00A	-16.273	9.752424079045333e-08
2155	5.72297e-11	S	3	347.100A	-16.275	9.707615760591225e-08
2156	1.73701e-11	S	3	1143.60A	-16.276	9.685288863906663e-08
2157	1.42214e-10	Ne	4	139.680A	-16.28	9.596493601872872e-08
2158	9.44442e-11	Ar	5	210.330A	-16.281	9.57442227906134e-08
2159	1.27694e-12	H	1	1.55563m	-16.282	9.55240171888355e-08
2160	6.83047e-13	Fe	4	2.90821m	-16.288	9.421337853843153e-08
2161	1.12109e-12	He	2	1.77189m	-16.289	9.399669378073125e-08
2162	2.3802599999999998e-12	H	1	8345.51A	-16.289	9.399669378073125e-08
2163	1.3562600000000002e-10	Mg	5	146.465A	-16.29	9.378050738414507e-08
2164	5.27085e-12	He	1	3768.74A	-16.292	9.334962509215234e-08
2165	5.83568e-11	He	1	340.397A	-16.292	9.334962509215234e-08
2166	9.44506e-12	Ti	4	2103.16A	-16.293	9.313492691225233e-08
2167	8.91062e-11	Ar	5	222.930A	-16.293	9.313492691225233e-08
2168	1.5135699999999998e-13	He	2	13.1242m	-16.294	9.292072252446272e-08
2169	1.34503e-12	Fe	5	1.47688m	-16.294	9.292072252446272e-08
2170	6.31722e-13	He	2	3.14449m	-16.295	9.270701079309396e-08
2171	1.0671799999999999e-10	Fe	5	186.140A	-16.296	9.249379058506847e-08
2172	3.48792e-11	S	2	569.521A	-16.298	9.206882021975506e-08
2173	3.78833e-11	Fe	3	524.359A	-16.298	9.206882021975506e-08
2174	1.38469e-11	Fe	6	1434.58A	-16.298	9.206882021975506e-08
2175	3.12969e-12	Si	2	6347.11A	-16.301	9.143502291942049e-08
2176	1.21126e-12	He	2	1.63998m	-16.301	9.143502291942049e-08
2177	6.21075e-11	Si	8	319.840A	-16.301	9.143502291942049e-08
2178	1.14464e-12	He	2	1.73543m	-16.301	9.143502291942049e-08
2179	3.03293e-11	F	5	654.960A	-16.302	9.122472820232219e-08
2180	6.36376e-11	F	3	312.150A	-16.303	9.101491714965168e-08
2181	1.111e-13	P	3	17.8797m	-16.304000000000002	9.080558864901163e-08
2182	5.10038e-11	Fe	3	389.470A	-16.304000000000002	9.080558864901163e-08
2183	1.23558e-10	Fe	6	160.770A	-16.304000000000002	9.080558864901163e-08
2184	1.64081e-11	Si	4	1210.65A	-16.304000000000002	9.080558864901163e-08
2185	5.14444e-12	Fe	5	3861.34A	-16.305999999999997	9.038837486702146e-08
2186	2.68184e-13	Fe	4	7.40704m	-16.307000000000002	9.01804873736432e-08
2187	1.98033e-12	He	1	1.00309m	-16.307000000000002	9.01804873736432e-08
2188	5.26469e-12	Si	4	3773.15A	-16.308	8.997307800823327e-08
2189	7.42769e-13	H	1	2.67438m	-16.308	8.997307800823327e-08
2190	1.1649100000000001e-12	He	2	1.70524m	-16.308	8.997307800823327e-08
2191	1.1978100000000001e-12	He	2	1.65840m	-16.311	8.935370769580501e-08
2192	5.27778e-11	Na	2	376.379A	-16.311	8.935370769580501e-08
2193	4.1268100000000004e-13	He	1	4.81351m	-16.312	8.91481998708862e-08
2194	1.18248e-12	He	2	1.67990m	-16.312	8.91481998708862e-08
2195	7.52986e-12	He	1	2638.09A	-16.314	8.873860109861704e-08
2196	4.68557e-11	Si	3	423.950A	-16.317	8.812772886546006e-08
2197	4.9495900000000003e-14	Fe	3	40.1336m	-16.319000000000003	8.772281873156498e-08
2198	5.77892e-11	He	1	343.740A	-16.32	8.752106184717713e-08
2199	5.49707e-12	He	1	3613.64A	-16.320999999999998	8.731976899074672e-08
2200	1.19421e-10	N	4	166.340A	-16.320999999999998	8.731976899074672e-08
2201	5.54874e-11	N	2	358.000A	-16.323	8.691857109527268e-08
2202	2.2055599999999998e-13	Mg	7	9.00655m	-16.323	8.691857109527268e-08
2203	9.85829e-11	Ne	3	201.500A	-16.323	8.691857109527268e-08
2204	5.86232e-11	He	1	338.850A	-16.328	8.592362243939116e-08
2205	6.3557e-11	Fe	7	312.546A	-16.328	8.592362243939116e-08
2206	2.24576e-12	He	1	8845.32A	-16.329	8.572600359164528e-08
2207	4.97279e-12	Fe	6	3994.63A	-16.329	8.572600359164528e-08
2208	9.179e-13	He	1	2.16412m	-16.33	8.55288392546374e-08
2209	6.8176e-11	S	4	291.370A	-16.333	8.494006286659471e-08
2210	2.66477e-13	He	2	7.45447m	-16.334	8.474470614309301e-08
2211	4.25254e-13	H	1	4.67119m	-16.335	8.454979872758717e-08
2212	5.4196199999999995e-12	Fe	6	3665.28A	-16.335	8.454979872758717e-08
2213	1.34102e-10	O	4	148.130A	-16.336	8.435533958669821e-08
2214	5.812119999999999e-13	He	2	3.41776m	-16.337	8.416132768942173e-08
2215	3.70964e-11	O	3	535.481A	-16.338	8.396776200712664e-08
2216	6.890720000000001e-13	He	2	2.88278m	-16.339000000000002	8.377464151354699e-08
2217	3.60185e-11	Ca	7	551.508A	-16.339000000000002	8.377464151354699e-08
2218	2.35244e-12	He	1	8444.19A	-16.34	8.358196518477781e-08
2219	8.41252e-11	Ca	4	236.130A	-16.34	8.358196518477781e-08
2220	3.36014e-11	N	4	591.180A	-16.340999999999998	8.338973199926769e-08
2221	7.81635e-11	Ca	3	254.140A	-16.342	8.319794093781476e-08
2222	7.49638e-11	Fe	7	264.987A	-16.344	8.281568112199273e-08
2223	1.61934e-11	S	2	1226.70A	-16.345	8.26252103409208e-08
2224	6.22688e-10	C	5	31.9011A	-16.347	8.224558198316151e-08
2225	1.3289e-13	Fe	6	14.9481m	-16.348	8.205642239372373e-08
2226	1.44513e-12	P	7	1.37458m	-16.348	8.205642239372373e-08
2227	9.10071e-12	Fe	7	2182.74A	-16.349	8.186769785926833e-08
2228	6.96901e-11	Ne	2	285.040A	-16.35	8.167940737919728e-08
2229	4.19559e-11	Fe	3	473.460A	-16.35	8.167940737919728e-08
2230	4.41345e-11	Fe	3	450.090A	-16.351	8.149154995521391e-08
2231	1.23783e-11	Al	7	1604.78A	-16.352999999999998	8.111713029379271e-08
2232	8.82747e-11	S	4	225.030A	-16.355	8.074443093445048e-08
2233	1.28666e-12	H	1	1.54388m	-16.357	8.037344397311841e-08
2234	7.87803e-11	Ar	4	252.150A	-16.357	8.037344397311841e-08
2235	3.68272e-11	Ca	7	539.396A	-16.357	8.037344397311841e-08
2236	1.85704e-11	C	3	1069.69A	-16.358	8.018859018161843e-08
2237	1.9179e-11	Cr	3	1035.74A	-16.359	8.000416154204106e-08
2238	5.288619999999999e-12	He	1	3756.08A	-16.36	7.982015707656465e-08
2239	5.51437e-11	Ar	3	360.231A	-16.361	7.963657580961457e-08
2240	1.52703e-11	O	3	1300.86A	-16.362000000000002	7.945341676786184e-08
2241	3.65044e-11	Ca	7	544.165A	-16.362000000000002	7.945341676786184e-08
2242	1.2025200000000002e-10	N	4	165.190A	-16.362000000000002	7.945341676786184e-08
2243	1.98152e-11	O	3	1002.49A	-16.364	7.908836147781852e-08
2244	9.193700000000002e-13	He	1	2.16066m	-16.364	7.908836147781852e-08
2245	5.70493e-13	H	1	3.48198m	-16.368	7.836327502144956e-08
2246	3.66116e-11	P	5	542.573A	-16.368	7.836327502144956e-08
2247	1.8435900000000002e-12	Fe	4	1.07749m	-16.369	7.818304449024431e-08
2248	3.15294e-12	O	1	6300.30A	-16.369	7.818304449024431e-08
2249	8.50181e-11	Ar	4	233.650A	-16.369	7.818304449024431e-08
2250	2.26825e-13	H	1	8.75760m	-16.372	7.764483619766946e-08
2251	2.52257e-11	O	1	787.470A	-16.372	7.764483619766946e-08
2252	7.544189999999999e-12	He	1	2633.08A	-16.373	7.746625802990631e-08
2253	5.77862e-11	He	1	343.758A	-16.373	7.746625802990631e-08
2254	5.61495e-11	Al	7	353.778A	-16.373	7.746625802990631e-08
2255	2.00933e-11	Na	6	988.613A	-16.374000000000002	7.728809058053168e-08
2256	4.02894e-12	Fe	3	4930.44A	-16.374000000000002	7.728809058053168e-08
2257	1.65506e-11	N	1	1200.22A	-16.375	7.711033290492017e-08
2258	7.36008e-13	He	2	2.69895m	-16.375	7.711033290492017e-08
2259	8.66384e-11	Na	3	229.280A	-16.375999999999998	7.69329840606176e-08
2260	3.4781800000000004e-12	Fe	4	5711.17A	-16.377	7.675604310733743e-08
2261	1.02126e-10	Na	3	194.510A	-16.379	7.640338112351058e-08
2262	8.62799e-12	Fe	6	2302.33A	-16.38	7.622765822318579e-08
2263	4.79382e-11	Na	6	414.376A	-16.381	7.605233947431603e-08
2264	5.15344e-11	S	3	385.460A	-16.382	7.587742394737938e-08
2265	1.1169799999999998e-10	Fe	5	177.840A	-16.383	7.570291071499174e-08
2266	6.0959e-12	He	1	3258.66A	-16.384	7.55287988519001e-08
2267	3.27975e-11	F	2	605.669A	-16.386	7.518177554323534e-08
2268	3.56067e-13	He	2	5.57885m	-16.387	7.500886225777858e-08
2269	9.92478e-11	Fe	5	200.150A	-16.387	7.500886225777858e-08
2270	2.69936e-11	Ne	1	735.896A	-16.387999999999998	7.483634666184319e-08
2271	7.04913e-12	Fe	5	2818.00A	-16.389	7.466422784076746e-08
2272	2.71228e-12	Ca	2	7323.89A	-16.39	7.449250488199516e-08
2273	2.9776e-11	K	7	667.129A	-16.391	7.432117687506884e-08
2274	7.606210000000001e-12	He	1	2611.61A	-16.393	7.397970208538412e-08
2275	6.36055e-11	Mg	5	312.307A	-16.397000000000002	7.330145209984846e-08
2276	5.92408e-12	Cl	3	3353.17A	-16.397000000000002	7.330145209984846e-08
2277	9.33085e-11	Ca	4	212.890A	-16.397000000000002	7.330145209984846e-08
2278	1.06569e-10	Na	3	186.400A	-16.399	7.296466251992281e-08
2279	1.0923700000000001e-12	Fe	5	1.81848m	-16.399	7.296466251992281e-08
2280	8.73893e-11	Ca	6	227.310A	-16.4	7.279684845291843e-08
2281	7.60533e-13	H	1	2.61191m	-16.402	7.246237731615273e-08
2282	1.52235e-11	O	1	1304.86A	-16.402	7.246237731615273e-08
2283	2.4153e-11	Si	2	822.443A	-16.404	7.212944293466901e-08
2284	8.29359e-12	Mg	3	2395.16A	-16.404	7.212944293466901e-08
2285	7.74908e-13	He	2	2.56346m	-16.404	7.212944293466901e-08
2286	7.72488e-11	Fe	7	257.149A	-16.405	7.19635498194043e-08
2287	3.8199e-12	N	1	5200.26A	-16.407	7.16329073420817e-08
2288	1.23243e-11	Al	3	1611.81A	-16.407	7.16329073420817e-08
2289	1.48113e-12	He	1	1.34117m	-16.408	7.146815622698977e-08
2290	5.04583e-11	Fe	3	393.681A	-16.409000000000002	7.130378402894771e-08
2291	4.81177e-11	Fe	6	412.831A	-16.41	7.113978987647106e-08
2292	1.6855099999999998e-10	Si	5	117.854A	-16.41	7.113978987647106e-08
2293	4.94855e-11	S	3	401.419A	-16.410999999999998	7.09761729000786e-08
2294	1.7502e-11	N	1	1134.98A	-16.414	7.048757636256643e-08
2295	2.27948e-11	P	5	871.448A	-16.416	7.016371536727824e-08
2296	1.0283900000000001e-10	Fe	5	193.160A	-16.416	7.016371536727824e-08
2297	2.1071e-11	Co	3	942.738A	-16.416	7.016371536727824e-08
2298	2.27454e-12	He	1	8733.40A	-16.417	7.000234329996076e-08
2299	5.45227e-12	Fe	6	3643.34A	-16.418	6.984134237809953e-08
2300	5.30296e-12	He	1	3745.92A	-16.421	6.936055795895168e-08
2301	4.25561e-11	K	3	466.783A	-16.421	6.936055795895168e-08
2302	5.28478e-11	S	3	375.880A	-16.421	6.936055795895168e-08
2303	5.40253e-11	Mg	7	367.688A	-16.422	6.92010331024138e-08
2304	7.51468e-11	Fe	7	264.342A	-16.422	6.92010331024138e-08
2305	2.3812200000000002e-12	He	1	8342.14A	-16.422	6.92010331024138e-08
2306	2.6649e-13	He	1	7.45412m	-16.423	6.904187514286525e-08
2307	7.5823e-13	He	1	2.61985m	-16.423	6.904187514286525e-08
2308	4.91223e-11	Mg	5	404.388A	-16.424	6.888308323646521e-08
2309	7.55593e-12	He	1	2628.99A	-16.425	6.872465654131541e-08
2310	5.13275e-12	Fe	6	3870.14A	-16.425	6.872465654131541e-08
2311	2.55148e-11	K	3	778.546A	-16.425	6.872465654131541e-08
2312	3.61056e-13	Mg	7	5.50177m	-16.426	6.856659421745381e-08
2313	1.2948e-12	H	1	1.53417m	-16.426	6.856659421745381e-08
2314	8.075060000000001e-13	He	2	2.45998m	-16.426	6.856659421745381e-08
2315	6.44449e-11	Ne	2	308.240A	-16.427	6.840889542684859e-08
2316	4.83928e-11	Ca	7	410.483A	-16.427	6.840889542684859e-08
2317	4.57601e-12	O	2R	4341.00A	-16.432000000000002	6.762582527627369e-08
2318	7.98843e-11	C	5	248.665A	-16.433	6.747029019419146e-08
2319	4.48337e-11	Fe	3	443.070A	-16.433	6.747029019419146e-08
2320	5.15155e-12	Si	2	3856.02A	-16.434	6.731511283287081e-08
2321	1.03299e-10	S	5	192.300A	-16.434	6.731511283287081e-08
2322	1.27108e-10	Mg	3	156.280A	-16.435	6.716029236957795e-08
2323	3.5269599999999997e-12	Fe	4	5632.18A	-16.436	6.700582798346908e-08
2324	3.14916e-11	Ca	7	630.786A	-16.437	6.685171885558994e-08
2325	1.46537e-11	O	1	1355.60A	-16.437	6.685171885558994e-08
2326	1.02823e-10	Fe	5	193.190A	-16.437	6.685171885558994e-08
2327	4.27154e-13	He	2	4.65042m	-16.437	6.685171885558994e-08
2328	1.3187600000000001e-12	Fe	4	1.50629m	-16.438	6.669796416886983e-08
2329	1.1109899999999999e-10	Fe	6	178.800A	-16.438	6.669796416886983e-08
2330	1.18142e-10	O	4	168.140A	-16.44	6.639151486001068e-08
2331	8.35094e-13	He	2	2.37871m	-16.442	6.608647355782921e-08
2332	4.54022e-13	H	1	4.37522m	-16.444000000000003	6.578283379312128e-08
2333	4.77996e-11	Na	6	415.578A	-16.445999999999998	6.54805891264087e-08
2334	9.56954e-11	Na	3	207.580A	-16.448	6.517973314779636e-08
2335	1.95958e-12	He	1	1.01371m	-16.448	6.517973314779636e-08
2336	6.44402e-11	Fe	7	308.262A	-16.449	6.502982392149323e-08
2337	4.66092e-13	He	2	4.26191m	-16.45	6.488025947684356e-08
2338	5.3649699999999995e-12	He	1	3702.62A	-16.45	6.488025947684356e-08
2339	8.36898e-11	Fe	7	237.358A	-16.452	6.458216176242245e-08
2340	9.25268e-13	He	2	2.14689m	-16.453	6.443362691216769e-08
2341	8.586479999999999e-13	He	2	2.31346m	-16.454	6.428543368258812e-08
2342	2.30832e-11	Si	4	860.560A	-16.46	6.340340446604226e-08
2343	8.78918e-13	He	2	2.26010m	-16.461	6.325758068233787e-08
2344	2.96292e-12	He	1	6704.35A	-16.461	6.325758068233787e-08
2345	9.49563e-12	Mg	3	2091.96A	-16.462	6.311209228402863e-08
2346	8.964879999999999e-13	He	2	2.21581m	-16.464000000000002	6.282211855991125e-08
2347	9.11815e-13	He	2	2.17856m	-16.464000000000002	6.282211855991125e-08
2348	4.99981e-12	Fe	4	3973.04A	-16.464000000000002	6.282211855991125e-08
2349	1.92287e-11	Cr	3	1033.06A	-16.465	6.26776316966918e-08
2350	2.08461e-12	He	1	9529.10A	-16.465	6.26776316966918e-08
2351	8.39041e-12	K	6	2367.52A	-16.465999999999998	6.253347714403624e-08
2352	7.9173e-12	Mg	7	2508.99A	-16.467	6.238965413765096e-08
2353	7.56565e-12	He	1	2625.61A	-16.471	6.181766235039561e-08
2354	7.146630000000001e-14	H	1	27.7955m	-16.472	6.167548567235057e-08
2355	4.05643e-13	Fe	5	4.89702m	-16.474	6.13921125560444e-08
2356	7.10466e-11	Cr	6	279.598A	-16.474	6.13921125560444e-08
2357	5.31469e-12	He	1	3737.65A	-16.475	6.125091461536671e-08
2358	1.50751e-10	Ne	4	131.770A	-16.477999999999998	6.082926628498149e-08
2359	1.7366e-11	S	3	1143.87A	-16.479	6.068936285480495e-08
2360	1.18942e-10	Mg	3	167.010A	-16.479	6.068936285480495e-08
2361	2.19963e-11	Si	2	903.081A	-16.48	6.054978119358883e-08
2362	4.84504e-13	He	2	4.09996m	-16.48	6.054978119358883e-08
2363	1.2690500000000001e-10	Na	4	156.530A	-16.482	6.027158021954807e-08
2364	3.084e-13	He	1	6.44113m	-16.483	6.013295943172908e-08
2365	5.25751e-11	S	3	377.830A	-16.485	5.985667357972288e-08
2366	3.81561e-11	K	3	520.611A	-16.486	5.971900705069509e-08
2367	4.11719e-11	C	3	482.476A	-16.488	5.944462313711608e-08
2368	7.748640000000001e-13	H	1	2.56361m	-16.489	5.930790429780818e-08
2369	6.14704e-12	He	1	3231.55A	-16.489	5.930790429780818e-08
2370	1.3017e-12	H	1	1.52604m	-16.49	5.917149990310542e-08
2371	8.70713e-11	S	4	228.140A	-16.491	5.903540922980432e-08
2372	6.86331e-11	S	4	289.430A	-16.492	5.8899631556366156e-08
2373	1.52982e-12	He	1	1.29849m	-16.492	5.8899631556366156e-08
2374	4.0302e-11	Fe	3	492.890A	-16.492	5.8899631556366156e-08
2375	7.54923e-12	Fe	2	2631.32A	-16.493	5.87641661629117e-08
2376	3.27002e-11	F	2	607.472A	-16.493	5.87641661629117e-08
2377	1.02365e-12	He	1	1.94055m	-16.494	5.8629012331215974e-08
2378	2.4036200000000002e-12	He	1	8264.41A	-16.495	5.8494169344707276e-08
2379	6.93713e-11	Ca	4	286.350A	-16.495	5.8494169344707276e-08
2380	9.91636e-11	Ne	3	200.320A	-16.495	5.8494169344707276e-08
2381	1.70367e-11	C	1	1165.98A	-16.495	5.8494169344707276e-08
2382	2.29693e-12	He	1	8648.25A	-16.495	5.8494169344707276e-08
2383	6.28189e-11	Si	8	316.218A	-16.496	5.835963648846201e-08
2384	3.9151e-11	Fe	6	507.380A	-16.498	5.80914983152806e-08
2385	3.75929e-11	C	2	528.410A	-16.499000000000002	5.7957891576703034e-08
2386	5.7618400000000004e-12	He	1	3447.59A	-16.499000000000002	5.7957891576703034e-08
2387	1.1512e-13	He	2	17.2555m	-16.5	5.782459212509756e-08
2388	4.73363e-11	F	4	419.645A	-16.500999999999998	5.769159925372325e-08
2389	9.79386e-11	Cr	7	202.826A	-16.502	5.75589122574647e-08
2390	8.39947e-13	He	1	2.36497m	-16.504	5.729445307794124e-08
2391	5.46563e-12	Fe	5	3634.43A	-16.507	5.69000408372036e-08
2392	5.536939999999999e-13	Fe	4	3.58762m	-16.507	5.69000408372036e-08
2393	1.02218e-12	He	1	1.94334m	-16.508	5.6769174374784226e-08
2394	7.51323e-11	Fe	7	264.393A	-16.508	5.6769174374784226e-08
2395	7.57381e-12	He	1	2622.78A	-16.51	5.650834371123338e-08
2396	4.80911e-11	Fe	3	413.059A	-16.512999999999998	5.611934300931247e-08
2397	7.12933e-11	S	4	278.630A	-16.514	5.599027210207065e-08
2398	5.3144e-13	He	2	3.73786m	-16.515	5.5861498049677867e-08
2399	7.71714e-11	Fe	7	257.407A	-16.515	5.5861498049677867e-08
2400	5.05624e-11	S	4	392.870A	-16.516	5.573302016938734e-08
2401	7.60325e-12	He	1	2612.63A	-16.516	5.573302016938734e-08
2402	8.34374e-12	Fe	2	2380.76A	-16.52	5.522205676918173e-08
2403	4.91715e-13	He	1	4.03983m	-16.52	5.522205676918173e-08
2404	7.1179e-12	Mg	2	2790.78A	-16.521	5.509504956302512e-08
2405	5.32442e-12	He	1	3730.82A	-16.522000000000002	5.496833446533675e-08
2406	4.11673e-12	C	3	4825.31A	-16.522000000000002	5.496833446533675e-08
2407	2.83678e-11	Ar	8	700.246A	-16.526	5.4464381745806034e-08
2408	2.66575e-13	He	1	7.45174m	-16.526	5.4464381745806034e-08
2409	4.96722e-11	Fe	6	399.911A	-16.527	5.433911714384643e-08
2410	2.0471e-13	He	2	9.70372m	-16.527	5.433911714384643e-08
2411	2.83317e-11	Ne	4	701.139A	-16.528	5.4214140642477075e-08
2412	1.06352e-10	Fe	5	186.780A	-16.528	5.4214140642477075e-08
2413	1.2514600000000002e-10	Fe	6	158.730A	-16.528	5.4214140642477075e-08
2414	7.56625e-11	Ca	3	262.540A	-16.529	5.408945157908411e-08
2415	8.67779e-11	Ti	5	228.912A	-16.529	5.408945157908411e-08
2416	5.46067e-11	Mg	7	363.773A	-16.53	5.396504929257897e-08
2417	5.2364e-11	Fe	6	379.353A	-16.531	5.3840933123393563e-08
2418	8.53095e-12	Si	2	2328.52A	-16.533	5.3593556506286926e-08
2419	8.407350000000001e-13	He	1	2.36275m	-16.533	5.3593556506286926e-08
2420	8.17502e-11	N	3	242.990A	-16.534000000000002	5.347029474679993e-08
2421	8.40859e-11	Ar	4	236.240A	-16.534000000000002	5.347029474679993e-08
2422	1.61069e-11	C	1	1233.29A	-16.534000000000002	5.347029474679993e-08
2423	2.43793e-11	Cl	7	814.810A	-16.535999999999998	5.322462105834811e-08
2424	4.80617e-11	Fe	6	413.312A	-16.535999999999998	5.322462105834811e-08
2425	2.64648e-13	H	1	7.50599m	-16.54	5.2736654799423455e-08
2426	7.5807e-12	He	1	2620.40A	-16.542	5.2494351880343216e-08
2427	5.7034e-13	He	2	3.48292m	-16.543	5.2373618221342276e-08
2428	7.014910000000001e-12	Fe	5	2831.75A	-16.545	5.213298330382446e-08
2429	3.46361e-12	Fe	4	5735.18A	-16.545	5.213298330382446e-08
2430	4.76409e-13	H	1	4.16962m	-16.545	5.213298330382446e-08
2431	6.9164399999999996e-12	Na	6	2872.06A	-16.547	5.1893454003323704e-08
2432	1.82306e-13	Fe	5	10.8962m	-16.548	5.177410237108907e-08
2433	2.74478e-12	C	2	7237.17A	-16.548	5.177410237108907e-08
2434	1.30758e-12	H	1	1.51917m	-16.548	5.177410237108907e-08
2435	2.36194e-11	C	1	841.022A	-16.548	5.177410237108907e-08
2436	1.13001e-10	Fe	5	175.790A	-16.549	5.165502523999083e-08
2437	2.26268e-11	Ar	7	877.917A	-16.549	5.165502523999083e-08
2438	1.2232299999999998e-12	Fe	5	1.62393m	-16.549	5.165502523999083e-08
2439	8.01893e-11	N	5	247.719A	-16.551	5.141769195731686e-08
2440	1.3535299999999998e-10	O	4	146.760A	-16.552	5.1299434547423267e-08
2441	1.0579099999999999e-10	Fe	6	187.770A	-16.552	5.1299434547423267e-08
2442	3.84482e-14	Fe	3	51.6655m	-16.553	5.118144912202495e-08
2443	3.76502e-13	He	2	5.27605m	-16.555	5.094629172396533e-08
2444	4.45867e-11	Fe	6	445.524A	-16.555	5.094629172396533e-08
2445	1.66468e-10	Si	5	119.329A	-16.557000000000002	5.071221477600606e-08
2446	8.03337e-13	He	1	2.47274m	-16.559	5.0479213313930716e-08
2447	1.10814e-10	Fe	5	179.260A	-16.561	5.024728239633009e-08
2448	2.42139e-12	He	1	8203.75A	-16.561	5.024728239633009e-08
2449	6.09409e-14	O	5	32.5963m	-16.562	5.0131716853728244e-08
2450	5.33257e-12	He	1	3725.12A	-16.562	5.0131716853728244e-08
2451	9.101589999999999e-14	Ar	3	21.8253m	-16.564	4.990138253733407e-08
2452	5.63132e-11	N	2	352.750A	-16.564	4.990138253733407e-08
2453	6.02938e-13	He	2	3.29461m	-16.564	4.990138253733407e-08
2454	2.31471e-12	He	1	8581.85A	-16.565	4.978661254233171e-08
2455	4.17846e-11	O	3	475.401A	-16.565	4.978661254233171e-08
2456	5.5368800000000005e-12	Fe	6	3587.66A	-16.565	4.978661254233171e-08
2457	3.01708e-12	N	2R	6584.00A	-16.565	4.978661254233171e-08
2458	9.40864e-12	S	3	2111.30A	-16.566	4.967210651099334e-08
2459	7.59988e-12	He	1	2613.78A	-16.566	4.967210651099334e-08
2460	1.8941400000000002e-12	Fe	5	1.04873m	-16.566	4.967210651099334e-08
2461	7.586589999999999e-12	He	1	2618.36A	-16.567	4.9557863836218585e-08
2462	4.0988699999999997e-13	H	1	4.84633m	-16.567	4.9557863836218585e-08
2463	1.22586e-13	H	1	16.2045m	-16.567999999999998	4.944388391230496e-08
2464	1.0231000000000001e-10	Ar	5	194.160A	-16.567999999999998	4.944388391230496e-08
2465	4.50963e-11	Ca	5	440.490A	-16.567999999999998	4.944388391230496e-08
2466	1.89293e-11	S	2	1049.40A	-16.567999999999998	4.944388391230496e-08
2467	7.86593e-13	H	1	2.52538m	-16.569000000000003	4.933016613494103e-08
2468	2.75797e-13	He	2	7.20257m	-16.569000000000003	4.933016613494103e-08
2469	6.48929e-11	Fe	7	306.111A	-16.57	4.921670990120809e-08
2470	5.362e-12	He	1	3704.67A	-16.572	4.899057965988119e-08
2471	8.71057e-12	Ca	5	2280.50A	-16.573	4.887790445336721e-08
2472	5.43864e-11	Mg	7	365.247A	-16.574	4.876548839263699e-08
2473	2.92583e-11	F	4	678.935A	-16.575	4.865333088167217e-08
2474	3.57294e-11	S	2	555.969A	-16.577	4.842978913181255e-08
2475	3.82163e-12	N	1	5197.90A	-16.577	4.842978913181255e-08
2476	1.0508100000000001e-10	Na	3	189.040A	-16.577	4.842978913181255e-08
2477	1.0645500000000001e-10	Fe	8	186.599A	-16.579	4.820727446299844e-08
2478	1.38691e-13	Na	6	14.3228m	-16.579	4.820727446299844e-08
2479	6.18488e-12	He	1	3211.78A	-16.579	4.820727446299844e-08
2480	9.64555e-13	He	1	2.05944m	-16.579	4.820727446299844e-08
2481	6.305260000000001e-13	He	2	3.15046m	-16.58	4.809640080844515e-08
2482	7.70533e-11	Fe	7	257.801A	-16.58	4.809640080844515e-08
2483	7.59166e-12	He	1	2616.62A	-16.581	4.798578215622069e-08
2484	2.32548e-12	Ca	2	8542.09A	-16.582	4.787541791983639e-08
2485	5.50506e-11	Ar	3	360.840A	-16.582	4.787541791983639e-08
2486	7.59605e-12	He	1	2615.10A	-16.583	4.776530751415243e-08
2487	7.96841e-11	Ar	5	249.290A	-16.585	4.754584586104866e-08
2488	2.06387e-12	He	1	9624.88A	-16.585	4.754584586104866e-08
2489	6.79382e-11	Ar	6	292.390A	-16.585	4.754584586104866e-08
2490	1.07859e-10	Na	3	184.170A	-16.586	4.7436493450065785e-08
2491	2.29607e-11	Ar	7	865.149A	-16.587	4.732739254264864e-08
2492	2.2754599999999997e-12	Fe	7	8729.85A	-16.588	4.721854256035545e-08
2493	7.20699e-13	He	2	2.75628m	-16.59	4.700159306402157e-08
2494	1.75108e-11	N	1	1134.41A	-16.590999999999998	4.689349239973625e-08
2495	6.5408e-13	He	2	3.03701m	-16.590999999999998	4.689349239973625e-08
2496	7.91841e-11	Fe	7	250.864A	-16.593	4.6678036373229856e-08
2497	1.4421200000000003e-10	Mg	5	137.745A	-16.594	4.6570679868682766e-08
2498	1.4350899999999997e-10	Mg	4	138.420A	-16.594	4.6570679868682766e-08
2499	6.44383e-11	Na	5	308.271A	-16.594	4.6570679868682766e-08
2500	1.9871200000000002e-10	Si	6	99.9661A	-16.594	4.6570679868682766e-08
2501	1.63931e-11	Si	4	1211.76A	-16.595	4.6463570277244737e-08
2502	5.3394599999999995e-12	He	1	3720.31A	-16.596	4.635670703103064e-08
2503	3.27298e-11	F	2	606.923A	-16.596	4.635670703103064e-08
2504	1.31265e-12	H	1	1.51331m	-16.597	4.625008956346254e-08
2505	2.1561e-12	He	1	9213.12A	-16.597	4.625008956346254e-08
2506	1.3839e-10	Ne	4	143.540A	-16.597	4.625008956346254e-08
2507	6.7435e-13	He	2	2.94572m	-16.598	4.614371730926563e-08
2508	7.07247e-13	He	2	2.80870m	-16.601	4.582606619363052e-08
2509	6.91919e-13	He	2	2.87092m	-16.601	4.582606619363052e-08
2510	7.95842e-12	O	3	2496.03A	-16.602999999999998	4.56155145450496e-08
2511	9.79993e-11	Ar	5	202.700A	-16.604	4.551060177289447e-08
2512	3.2734e-12	Fe	5	6068.45A	-16.605999999999998	4.530149955166728e-08
2513	3.33146e-13	He	2	5.96268m	-16.609	4.4989646222294136e-08
2514	1.9944400000000002e-10	Si	6	99.5993A	-16.609	4.4989646222294136e-08
2515	1.2775399999999998e-10	Mg	3	155.490A	-16.609	4.4989646222294136e-08
2516	9.96312e-11	Fe	5	199.380A	-16.609	4.4989646222294136e-08
2517	5.20054e-14	Si	3	38.1969m	-16.61	4.488617290733719e-08
2518	1.0347200000000001e-10	Fe	6	191.980A	-16.611	4.478293757440035e-08
2519	3.05718e-11	O	3	649.764A	-16.611	4.478293757440035e-08
2520	8.56706e-11	Ar	5	231.870A	-16.611	4.478293757440035e-08
2521	1.33166e-12	He	1	1.49171m	-16.611	4.478293757440035e-08
2522	1.09515e-12	He	1	1.81386m	-16.611	4.478293757440035e-08
2523	3.7015e-12	Fe	4	5366.60A	-16.613	4.4577178666473475e-08
2524	6.76465e-12	Mg	2	2936.51A	-16.617	4.4168492635934165e-08
2525	8.74346e-11	C	5	227.192A	-16.618	4.4066907921817725e-08
2526	2.43572e-12	He	1	8155.46A	-16.62	4.3864438871308034e-08
2527	5.34535e-12	He	1	3716.21A	-16.621	4.3763553461444757e-08
2528	8.90144e-11	Ca	4	223.160A	-16.622	4.3662900081585035e-08
2529	5.35864e-12	He	1	3706.99A	-16.622	4.3662900081585035e-08
2530	2.3290400000000003e-12	He	1	8529.02A	-16.625999999999998	4.32625962074957e-08
2531	7.87565e-11	Fe	7	252.226A	-16.627	4.316309499734769e-08
2532	2.3417900000000003e-12	Fe	5	8482.60A	-16.627	4.316309499734769e-08
2533	1.32423e-12	H	1	1.50008m	-16.628	4.30638226336326e-08
2534	2.41572e-11	N	4	822.299A	-16.63	4.28659623413833e-08
2535	2.3690500000000004e-13	He	1	8.38497m	-16.635	4.237527972802201e-08
2536	5.35042e-12	He	1	3712.69A	-16.636	4.227781928914634e-08
2537	1.31704e-12	H	1	1.50827m	-16.637	4.218058300305956e-08
2538	5.35481e-12	He	1	3709.65A	-16.637999999999998	4.208357035422526e-08
2539	4.941729999999999e-13	H	1	4.01974m	-16.637999999999998	4.208357035422526e-08
2540	2.23881e-11	Ne	7	887.279A	-16.637999999999998	4.208357035422526e-08
2541	2.4977400000000002e-12	He	1	7952.98A	-16.639	4.198678082829133e-08
2542	1.18913e-10	O	4	167.050A	-16.64	4.18902139120897e-08
2543	9.34839e-12	Al	6	2124.91A	-16.64	4.18902139120897e-08
2544	3.80083e-13	He	2	5.22635m	-16.642	4.16977458621085e-08
2545	7.96313e-13	H	1	2.49455m	-16.644000000000002	4.1506162122489785e-08
2546	5.6492e-13	Fe	5	3.51633m	-16.645	4.141070059863752e-08
2547	8.12297e-11	Fe	7	244.547A	-16.645	4.141070059863752e-08
2548	2.93415e-13	H	1	6.77008m	-16.647000000000002	4.1220435712205675e-08
2549	2.01664e-12	C	1	9850.26A	-16.648	4.1125631340861283e-08
2550	7.04288e-11	S	4	282.050A	-16.649	4.1031045013519986e-08
2551	6.99702e-11	Sc	5	283.899A	-16.65	4.093667622869517e-08
2552	1.49054e-10	Ne	4	133.270A	-16.651	4.084252448605225e-08
2553	3.05415e-13	He	2	6.50408m	-16.652	4.0748589286408416e-08
2554	6.33138e-11	Na	6	313.746A	-16.653	4.0654870131728904e-08
2555	1.0936799999999998e-12	He	1	1.81630m	-16.654	4.0561366525123435e-08
2556	9.12178e-12	Mg	3	2177.70A	-16.654	4.0561366525123435e-08
2557	1.22856e-10	Al	4	161.688A	-16.655	4.046807797084552e-08
2558	1.32087e-12	H	1	1.50389m	-16.656	4.037500397428885e-08
2559	1.6105e-11	S	2	1233.44A	-16.658	4.018949768159633e-08
2560	1.09025e-10	Na	3	182.200A	-16.658	4.018949768159633e-08
2561	2.3910599999999997e-12	He	1	8307.82A	-16.659000000000002	4.00970644019249e-08
2562	1.6697900000000002e-10	Si	5	118.964A	-16.66	4.0004843712897716e-08
2563	6.21366e-12	He	1	3196.90A	-16.660999999999998	3.9912835125569536e-08
2564	6.38533e-11	Fe	7	311.095A	-16.660999999999998	3.9912835125569536e-08
2565	5.88693e-12	Fe	5	3374.33A	-16.663	3.972945230585001e-08
2566	8.10713e-11	Fe	7	245.024A	-16.664	3.963807710118153e-08
2567	2.96648e-11	O	5	669.630A	-16.665	3.954691205365231e-08
2568	1.51927e-10	Ne	4	130.750A	-16.665	3.954691205365231e-08
2569	2.14981e-11	Cr	3	924.009A	-16.665	3.954691205365231e-08
2570	1.46267e-10	O	5	135.810A	-16.666	3.945595667991371e-08
2571	1.8064099999999998e-12	He	1	1.09966m	-16.666	3.945595667991371e-08
2572	6.71687e-11	Ne	2	295.740A	-16.668	3.927467302597337e-08
2573	8.78104e-11	Ar	4	226.220A	-16.669	3.9184343784623436e-08
2574	4.18982e-13	He	2	4.74112m	-16.669	3.9184343784623436e-08
2575	2.46135e-11	Si	2	807.057A	-16.67	3.909422229476356e-08
2576	5.365010000000001e-13	He	1	3.70260m	-16.67	3.909422229476356e-08
2577	2.4474599999999998e-12	He	1	8116.37A	-16.672	3.891460065935259e-08
2578	9.73963e-12	Mg	3	2039.55A	-16.673	3.8825099561465464e-08
2579	7.38968e-13	He	1	2.68814m	-16.674	3.873580431039097e-08
2580	2.11906e-11	Co	3	937.418A	-16.678	3.838067232185022e-08
2581	2.85479e-11	Al	3	695.829A	-16.678	3.838067232185022e-08
2582	1.65439e-11	N	1	1200.71A	-16.679000000000002	3.829239922506236e-08
2583	5.7479e-12	Fe	7	3455.95A	-16.679000000000002	3.829239922506236e-08
2584	2.34078e-12	He	1	8486.27A	-16.680999999999997	3.811646163201489e-08
2585	4.27167e-13	He	1	4.65028m	-16.680999999999997	3.811646163201489e-08
2586	7.52098e-11	Fe	7	264.121A	-16.680999999999997	3.811646163201489e-08
2587	1.4276599999999998e-10	O	5	139.140A	-16.682000000000002	3.8028796202950746e-08
2588	5.64076e-11	Al	7	352.159A	-16.682000000000002	3.8028796202950746e-08
2589	8.959019999999999e-14	He	2	22.1726m	-16.683	3.794133239877904e-08
2590	3.3447900000000003e-12	Fe	4	5938.93A	-16.685	3.7767007811279755e-08
2591	9.22213e-11	Ca	4	215.400A	-16.685	3.7767007811279755e-08
2592	1.06884e-12	He	1	1.85851m	-16.686	3.7680146103700574e-08
2593	1.41241e-12	Fe	5	1.40642m	-16.686	3.7680146103700574e-08
2594	3.80724e-11	Ne	4	521.755A	-16.686	3.7680146103700574e-08
2595	7.37323e-11	Fe	7	269.413A	-16.686	3.7680146103700574e-08
2596	2.59666e-11	N	4R	765.000A	-16.687	3.759348417250509e-08
2597	5.70277e-11	Ar	3	348.330A	-16.687	3.759348417250509e-08
2598	4.5158000000000003e-13	He	2	4.39887m	-16.69	3.7334692447773165e-08
2599	2.9615999999999997e-13	Cl	5	6.70733m	-16.697	3.67377519987853e-08
2600	6.248e-12	Ca	2	3179.33A	-16.697	3.67377519987853e-08
2601	1.02889e-11	Mg	3	1930.67A	-16.697	3.67377519987853e-08
2602	2.41191e-11	Ne	4	823.597A	-16.699	3.656895736090757e-08
2603	4.49059e-14	F	4	44.2357m	-16.699	3.656895736090757e-08
2604	1.60677e-13	He	2	12.3630m	-16.699	3.656895736090757e-08
2605	2.13536e-12	He	1	9302.62A	-16.704	3.61503559675029e-08
2606	4.79168e-13	He	2	4.14561m	-16.705	3.6067212455985856e-08
2607	3.79475e-13	Fe	5	5.23472m	-16.708	3.581892751184695e-08
2608	6.14827e-11	S	3	323.090A	-16.708	3.581892751184695e-08
2609	5.53516e-13	Fe	4	3.58878m	-16.71	3.565435448901391e-08
2610	2.20725e-12	He	1	8999.66A	-16.712	3.5490537610536264e-08
2611	8.04459e-13	H	1	2.46929m	-16.713	3.540891163912866e-08
2612	4.7947e-11	Fe	3	414.300A	-16.713	3.540891163912866e-08
2613	5.69342e-13	He	2	3.48902m	-16.714000000000002	3.532747340224572e-08
2614	1.14629e-12	He	1	1.73294m	-16.715	3.52462224681103e-08
2615	5.027229999999999e-13	He	2	3.95138m	-16.715999999999998	3.516515840593774e-08
2616	2.45718e-12	He	1	8084.24A	-16.718	3.5003589179294824e-08
2617	8.638690000000001e-13	He	1	2.29948m	-16.72	3.484276229581744e-08
2618	1.61841e-11	S	2	1227.40A	-16.72	3.484276229581744e-08
2619	7.34658e-11	Mg	6	270.391A	-16.721	3.4762626166291015e-08
2620	4.31667e-11	Fe	3	460.181A	-16.721	3.4762626166291015e-08
2621	1.60408e-13	H	1	12.3837m	-16.721	3.4762626166291015e-08
2622	5.22993e-13	He	2	3.79823m	-16.723	3.460290640729211e-08
2623	2.3049e-13	Na	6	8.61836m	-16.724	3.452332193100108e-08
2624	5.08504e-13	H	1	3.90645m	-16.724	3.452332193100108e-08
2625	5.5589e-13	He	2	3.57345m	-16.725	3.4443920493926235e-08
2626	9.2324e-11	Fe	6	215.160A	-16.725	3.4443920493926235e-08
2627	1.33058e-12	He	1	1.49292m	-16.726	3.4364701675089346e-08
2628	5.40562e-13	He	2	3.67478m	-16.726	3.4364701675089346e-08
2629	2.3505e-12	He	1	8451.16A	-16.729	3.412813673272896e-08
2630	1.3623500000000002e-10	O	4	145.810A	-16.73	3.404964419638841e-08
2631	4.2726499999999995e-13	He	1	4.64921m	-16.73	3.404964419638841e-08
2632	2.18027e-13	He	2	9.11102m	-16.73	3.404964419638841e-08
2633	1.30113e-11	Si	2	1526.71A	-16.730999999999998	3.397133218787213e-08
2634	7.2084e-12	Fe	2	2755.74A	-16.732	3.3893200291977096e-08
2635	1.66947e-11	Mg	7	1189.87A	-16.733	3.3815248094456034e-08
2636	1.04281e-13	He	1	19.0490m	-16.734	3.373747518201417e-08
2637	6.2360599999999996e-12	He	1	3185.42A	-16.736	3.358246556393968e-08
2638	1.15779e-10	O	5	171.573A	-16.736	3.358246556393968e-08
2639	2.10325e-11	Si	8	944.467A	-16.738	3.3428168150366745e-08
2640	3.05647e-13	H	1	6.49914m	-16.739	3.3351285497091853e-08
2641	4.41031e-11	Fe	3	450.410A	-16.739	3.3351285497091853e-08
2642	9.66413e-12	Mg	3	2055.48A	-16.741	3.3198050259442724e-08
2643	2.48066e-13	He	2	8.00774m	-16.742	3.3121696862630244e-08
2644	5.216239999999999e-13	Fe	4	3.80820m	-16.745	3.2893688705211385e-08
2645	8.08433e-11	Fe	7	245.716A	-16.745	3.2893688705211385e-08
2646	4.14755e-12	F	2	4789.45A	-16.746	3.281803532054878e-08
2647	3.1580300000000004e-13	H	1	6.29014m	-16.746	3.281803532054878e-08
2648	4.68311e-11	Ti	4	424.172A	-16.747	3.274255593384223e-08
2649	9.66593e-11	Ca	4	205.510A	-16.747	3.274255593384223e-08
2650	5.83568e-11	He	1	340.397A	-16.748	3.266725014490782e-08
2651	8.39848e-13	He	1	2.36524m	-16.748	3.266725014490782e-08
2652	2.42411e-11	Ne	4	819.453A	-16.748	3.266725014490782e-08
2653	1.06369e-10	S	5	186.750A	-16.748	3.266725014490782e-08
2654	1.07069e-10	Fe	5	185.530A	-16.753	3.2293311224681035e-08
2655	2.6284900000000002e-12	Fe	4	7557.36A	-16.754	3.2219038669905756e-08
2656	2.35538e-12	Cl	3	8433.66A	-16.756	3.2071005633882607e-08
2657	2.66574e-13	He	1	7.45178m	-16.756	3.2071005633882607e-08
2658	2.46533e-12	He	1	8057.52A	-16.757	3.1997244367778056e-08
2659	1.88468e-11	Al	7	1054.00A	-16.758	3.1923652747878175e-08
2660	5.62384e-12	F	4	3532.18A	-16.76	3.1776976886886714e-08
2661	2.6496300000000003e-13	He	2	7.49707m	-16.76	3.1776976886886714e-08
2662	2.49477e-12	He	1	7962.44A	-16.762	3.1630974940261376e-08
2663	1.2821600000000002e-10	Mg	3	154.930A	-16.762	3.1630974940261376e-08
2664	1.29332e-11	P	2	1535.92A	-16.764	3.148564381164664e-08
2665	5.5795e-11	Fe	7	356.026A	-16.764	3.148564381164664e-08
2666	2.03237e-11	Na	6	977.404A	-16.765	3.141322884037394e-08
2667	1.05908e-11	F	4	1875.64A	-16.766	3.134098041891373e-08
2668	5.68302e-11	N	2	349.540A	-16.766	3.134098041891373e-08
2669	1.0778900000000001e-10	Na	3	184.290A	-16.767	3.126889816421153e-08
2670	2.5502299999999997e-12	He	1	7789.27A	-16.768	3.119698169409468e-08
2671	7.68035e-11	Ca	3	258.640A	-16.768	3.119698169409468e-08
2672	2.34227e-12	Cl	3	8480.86A	-16.768	3.119698169409468e-08
2673	9.18368e-12	Fe	6	2163.02A	-16.77	3.105364458331834e-08
2674	2.28785e-11	Mg	7	868.260A	-16.77	3.105364458331834e-08
2675	1.3547999999999998e-10	Mg	5	146.623A	-16.77	3.105364458331834e-08
2676	6.20067e-12	Cl	4	3203.60A	-16.77	3.105364458331834e-08
2677	2.35865e-12	He	1	8421.96A	-16.77	3.105364458331834e-08
2678	1.8576600000000001e-13	He	1	10.6933m	-16.771	3.098222318269951e-08
2679	5.11195e-14	H	1	38.8589m	-16.774	3.076894305849797e-08
2680	1.35377e-11	Ti	4	1467.34A	-16.774	3.076894305849797e-08
2681	6.21654e-11	Fe	7	319.542A	-16.776	3.0627572606609624e-08
2682	1.3224700000000001e-12	He	1	1.50207m	-16.777	3.055713114434422e-08
2683	5.4964e-12	Fe	6	3614.08A	-16.777	3.055713114434422e-08
2684	8.11353e-13	H	1	2.44831m	-16.777	3.055713114434422e-08
2685	1.1448200000000002e-12	He	1	1.73517m	-16.778	3.0486851692946526e-08
2686	2.04989e-11	O	1	969.049A	-16.779	3.041673387980138e-08
2687	2.49188e-12	C	3	7971.68A	-16.78	3.034677733315137e-08
2688	3.47585e-12	Fe	6	5715.00A	-16.781	3.02769816820941e-08
2689	1.32218e-10	Na	4	150.240A	-16.781	3.02769816820941e-08
2690	2.38809e-12	He	1	8318.14A	-16.782	3.020734655657948e-08
2691	3.68129e-13	Fe	4	5.39606m	-16.782	3.020734655657948e-08
2692	5.86232e-11	He	1	338.850A	-16.783	3.013787158740924e-08
2693	1.58829e-11	C	1	1250.68A	-16.784000000000002	3.006855640623404e-08
2694	7.4005e-11	Na	2	268.420A	-16.785999999999998	2.993040393870564e-08
2695	3.03863e-13	He	2	6.53732m	-16.785999999999998	2.993040393870564e-08
2696	1.0795900000000001e-10	Na	3	184.000A	-16.787	2.986156591988133e-08
2697	7.48709e-13	He	1	2.65316m	-16.788	2.9792886224106903e-08
2698	1.1403299999999998e-12	He	1	1.74199m	-16.788	2.9792886224106903e-08
2699	2.47223e-12	He	1	8035.04A	-16.789	2.9724364487249442e-08
2700	7.49928e-11	Fe	7	264.885A	-16.791	2.958779343793952e-08
2701	2.2498099999999997e-12	S	3	8829.39A	-16.791	2.958779343793952e-08
2702	1.41427e-11	Fe	6	1404.57A	-16.794	2.9384112500581317e-08
2703	6.87581e-11	Cr	7	288.903A	-16.794	2.9384112500581317e-08
2704	4.9339e-12	Fe	5	4026.12A	-16.796	2.924910476714544e-08
2705	4.2321e-13	He	1	4.69376m	-16.797	2.9181833692933477e-08
2706	6.46705e-11	Na	5	307.164A	-16.797	2.9181833692933477e-08
2707	1.0086e-10	Fe	7	196.950A	-16.797	2.9181833692933477e-08
2708	5.734310000000001e-13	He	1	3.46414m	-16.798	2.911471733789902e-08
2709	1.24757e-11	Ne	5	1592.26A	-16.799	2.9047755346197372e-08
2710	2.21906e-11	Ne	7	895.174A	-16.799	2.9047755346197372e-08
2711	8.0496e-12	Mg	3	2467.76A	-16.8	2.898094736280295e-08
2712	4.42824e-11	Fe	6	448.586A	-16.8	2.898094736280295e-08
2713	9.84432e-12	Fe	4	2017.86A	-16.8	2.898094736280295e-08
2714	5.33017e-11	S	3	372.680A	-16.8	2.898094736280295e-08
2715	5.83202e-11	Ne	3	340.610A	-16.802	2.8847792004913583e-08
2716	6.25383e-12	He	1	3176.37A	-16.802	2.8847792004913583e-08
2717	2.33699e-12	Cl	3	8500.01A	-16.803	2.8781443924441942e-08
2718	2.36555e-12	He	1	8397.41A	-16.803	2.8781443924441942e-08
2719	3.43331e-12	Fe	4	5785.80A	-16.803	2.8781443924441942e-08
2720	3.3646100000000003e-13	He	2	5.90394m	-16.805	2.8649205201588772e-08
2721	5.20233e-13	H	1	3.81838m	-16.805	2.8649205201588772e-08
2722	1.04827e-11	Si	7	1894.97A	-16.805	2.8649205201588772e-08
2723	6.09414e-11	Ar	3	325.960A	-16.805	2.8649205201588772e-08
2724	3.62582e-11	S	2	547.861A	-16.805999999999997	2.85833138580907e-08
2725	6.3191e-11	Si	8	314.356A	-16.805999999999997	2.85833138580907e-08
2726	9.10837e-11	Fe	7	218.090A	-16.807000000000002	2.8517574060476846e-08
2727	9.178969999999998e-13	He	1	2.16413m	-16.808	2.84519854602023e-08
2728	1.18412e-12	He	1	1.67757m	-16.809	2.8386547709522107e-08
2729	7.13512e-11	Mg	7	278.404A	-16.809	2.8386547709522107e-08
2730	2.1865e-12	He	1	9085.04A	-16.809	2.8386547709522107e-08
2731	8.72242e-11	Ar	4	227.740A	-16.809	2.8386547709522107e-08
2732	3.0091e-12	Fe	7	6601.45A	-16.81	2.8321260461492315e-08
2733	1.0706299999999999e-10	Fe	5	185.540A	-16.811	2.8256123369965957e-08
2734	5.1606599999999995e-12	Fe	5	3849.21A	-16.811	2.8256123369965957e-08
2735	1.75472e-11	C	1	1132.06A	-16.812	2.8191136089592896e-08
2736	2.4914099999999998e-12	He	1	7973.19A	-16.812	2.8191136089592896e-08
2737	2.24508e-12	He	1	8847.98A	-16.813	2.8126298275817273e-08
2738	2.0035e-12	Fe	5	9914.87A	-16.813	2.8126298275817273e-08
2739	2.47812e-12	He	1	8015.95A	-16.813	2.8126298275817273e-08
2740	5.3173800000000005e-12	Fe	5	3735.76A	-16.814	2.8061609584874987e-08
2741	5.98182e-11	Ar	3	332.080A	-16.814	2.8061609584874987e-08
2742	2.78287e-11	Ar	8	713.813A	-16.815	2.7997069673793267e-08
2743	1.65006e-11	S	2	1203.86A	-16.816	2.7932678200388165e-08
2744	2.8612599999999996e-14	N	4	69.4255m	-16.817	2.7868434823262037e-08
2745	8.10534e-11	Fe	7	245.079A	-16.817999999999998	2.7804339201803347e-08
2746	7.19718e-13	He	1	2.76003m	-16.819000000000003	2.774039099618282e-08
2747	3.64049e-13	He	2	5.45654m	-16.82	2.7676589867354328e-08
2748	1.75776e-13	He	1	11.3010m	-16.82	2.7676589867354328e-08
2749	7.70951e-14	F	4	25.7662m	-16.82	2.7676589867354328e-08
2750	5.67999e-10	C	5	34.9727A	-16.824	2.7422849366270068e-08
2751	1.89176e-13	H	1	10.5005m	-16.825	2.735977856292406e-08
2752	4.54222e-13	He	2	4.37329m	-16.828	2.717143517208291e-08
2753	2.0113e-13	He	2	9.87645m	-16.828	2.717143517208291e-08
2754	2.48318e-12	He	1	7999.59A	-16.828	2.717143517208291e-08
2755	4.95471e-11	Fe	3	400.921A	-16.829	2.7108942605337416e-08
2756	2.4875799999999998e-12	He	1	7985.47A	-16.829	2.7108942605337416e-08
2757	2.3714400000000002e-12	He	1	8376.56A	-16.829	2.7108942605337416e-08
2758	3.87603e-13	He	2	5.12495m	-16.83	2.704659376750722e-08
2759	1.5275600000000002e-10	Ne	4	130.040A	-16.83	2.704659376750722e-08
2760	2.38473e-12	He	1	8329.87A	-16.831	2.698438832802455e-08
2761	2.6394299999999998e-12	He	1	7526.05A	-16.831	2.698438832802455e-08
2762	1.5298e-11	Ti	3	1298.50A	-16.832	2.692232595708258e-08
2763	8.17239e-13	H	1	2.43068m	-16.834	2.6798629105383698e-08
2764	2.5241e-12	Fe	5	7869.93A	-16.836	2.6675500589093312e-08
2765	4.07873e-13	He	2	4.87026m	-16.837	2.6614148640236874e-08
2766	4.4077e-13	He	2	4.50676m	-16.838	2.6552937796947177e-08
2767	3.95203e-11	F	5	502.639A	-16.839000000000002	2.6491867734690415e-08
2768	3.33567e-13	H	1	5.95517m	-16.839000000000002	2.6491867734690415e-08
2769	5.50626e-11	Na	4	360.761A	-16.839000000000002	2.6491867734690415e-08
2770	4.25442e-13	He	2	4.66913m	-16.84	2.643093812967941e-08
2771	2.33183e-11	Si	2	851.883A	-16.84	2.643093812967941e-08
2772	2.3765e-12	He	1	8358.70A	-16.844	2.618861783237058e-08
2773	3.62087e-11	Ar	2	548.610A	-16.845	2.6128385682780723e-08
2774	2.29325e-12	Ca	2	8662.14A	-16.845	2.6128385682780723e-08
2775	7.1087e-14	He	2	27.9439m	-16.846	2.6068292063290543e-08
2776	2.38089e-12	He	1	8343.28A	-16.847	2.600833665528986e-08
2777	5.25945e-11	S	3	377.691A	-16.85	2.5829296525102784e-08
2778	1.28436e-13	He	2	15.4664m	-16.851	2.576989079158684e-08
2779	9.18978e-13	He	1	2.16158m	-16.852	2.571062168746635e-08
2780	5.31546e-13	He	1	3.73711m	-16.852999999999998	2.5651488898502837e-08
2781	8.47171e-11	Ca	4	234.480A	-16.854	2.5592492111179728e-08
2782	3.54522e-11	Al	3	560.317A	-16.855	2.5533631012702133e-08
2783	5.733720000000001e-13	He	1	3.46450m	-16.857	2.5416314634698723e-08
2784	1.4645e-11	Na	6	1356.40A	-16.858	2.535785873317294e-08
2785	7.30404e-12	Fe	5	2719.65A	-16.859	2.5299537276489864e-08
2786	6.26817e-12	He	1	3169.10A	-16.861	2.518329646150497e-08
2787	6.53898e-12	S	4	3037.85A	-16.863	2.506758972455165e-08
2788	1.06397e-10	C	5	186.702A	-16.864	2.5009935868062694e-08
2789	3.1214900000000003e-12	O	1	6363.78A	-16.865	2.495241461176425e-08
2790	9.30834e-12	Mg	3	2134.05A	-16.866	2.4895025650683934e-08
2791	9.82367e-11	Ca	4	202.210A	-16.866	2.4895025650683934e-08
2792	3.22865e-13	Ca	7	6.15256m	-16.866	2.4895025650683934e-08
2793	1.1983900000000001e-10	O	4	165.760A	-16.868	2.4780643397796074e-08
2794	1.37709e-10	Fe	6	144.250A	-16.869	2.4723649499545007e-08
2795	1.29618e-11	P	2	1532.53A	-16.869	2.4723649499545007e-08
2796	5.38404e-11	S	3	368.951A	-16.87	2.4666786683622424e-08
2797	1.60677e-13	He	1	12.3630m	-16.871	2.4610054648547532e-08
2798	1.75373e-13	He	2	11.3270m	-16.873	2.4496981718481203e-08
2799	6.35443e-11	Na	6	312.608A	-16.875	2.438442831133757e-08
2800	3.08153e-12	K	5	6446.29A	-16.875999999999998	2.43283456824981e-08
2801	1.1860299999999998e-10	Fe	8	167.486A	-16.875999999999998	2.43283456824981e-08
2802	7.46685e-12	Al	2	2660.35A	-16.879	2.4160870528820796e-08
2803	5.29954e-13	H	1	3.74834m	-16.879	2.4160870528820796e-08
2804	1.52098e-11	O	1	1306.03A	-16.88	2.4105302068613083e-08
2805	1.1914700000000002e-12	He	1	1.66722m	-16.881	2.4049861412317132e-08
2806	1.48043e-10	Ne	4	134.180A	-16.882	2.39945482659923e-08
2807	6.3301900000000005e-12	He	1	3138.05A	-16.882	2.39945482659923e-08
2808	1.58071e-12	Fe	2	1.25668m	-16.882	2.39945482659923e-08
2809	2.65452e-12	He	1	7483.27A	-16.883	2.393936233637398e-08
2810	8.223040000000001e-13	H	1	2.41571m	-16.884	2.3884303330871482e-08
2811	1.18265e-12	He	1	1.67965m	-16.884	2.3884303330871482e-08
2812	4.86116e-13	Ca	7	4.08636m	-16.887	2.371988494324203e-08
2813	1.53526e-11	Mg	5	1293.88A	-16.887999999999998	2.366533072173632e-08
2814	2.49259e-11	Si	2	796.940A	-16.889	2.361090197145809e-08
2815	6.40293e-11	S	3	310.240A	-16.889	2.361090197145809e-08
2816	8.894210000000001e-14	H	1	22.3342m	-16.89	2.355659840383172e-08
2817	1.0569e-11	Mg	3	1879.49A	-16.89	2.355659840383172e-08
2818	7.7835e-11	Fe	7	255.212A	-16.891	2.350241973094529e-08
2819	1.98208e-11	O	3	1002.20A	-16.891	2.350241973094529e-08
2820	2.34181e-13	H	1	8.48253m	-16.892	2.344836566554849e-08
2821	1.2129e-12	He	1	1.63776m	-16.892	2.344836566554849e-08
2822	2.94029e-12	Fe	4	6755.94A	-16.893	2.339443592105223e-08
2823	1.75146e-11	N	1	1134.17A	-16.893	2.339443592105223e-08
2824	1.4076e-11	Fe	6	1411.22A	-16.894000000000002	2.3340630211526376e-08
2825	1.47928e-13	He	1	13.4284m	-16.894000000000002	2.3340630211526376e-08
2826	2.1427199999999997e-13	He	2	9.27066m	-16.895	2.3286948251698608e-08
2827	2.67304e-13	He	1	7.43142m	-16.895	2.3286948251698608e-08
2828	6.72553e-11	N	4	295.359A	-16.896	2.323338975695213e-08
2829	1.44462e-11	S	3	1375.06A	-16.897000000000002	2.317995444332533e-08
2830	1.3137e-12	Fe	5	1.51210m	-16.898	2.3126642027509686e-08
2831	9.45836e-11	Ar	5	210.020A	-16.899	2.307345222684769e-08
2832	5.31448e-13	He	1	3.73780m	-16.899	2.307345222684769e-08
2833	6.07068e-11	Ar	3	327.220A	-16.9	2.30203847593327e-08
2834	2.2738599999999998e-12	He	1	8736.00A	-16.901	2.2967439343605904e-08
2835	2.22434e-12	He	1	8930.50A	-16.902	2.291461569895617e-08
2836	5.7008e-11	Ar	3	348.450A	-16.903	2.2861913545317974e-08
2837	1.0674600000000001e-10	Ne	3	186.090A	-16.904	2.2809332603269378e-08
2838	5.738989999999999e-13	He	1	3.46132m	-16.908	2.2600215385003338e-08
2839	1.6223e-13	He	2	12.2446m	-16.908	2.2600215385003338e-08
2840	4.97307e-11	Fe	3	399.441A	-16.91	2.2496376827543708e-08
2841	2.46871e-13	He	2	8.04650m	-16.913	2.2341512858758463e-08
2842	4.28054e-13	He	1	4.64065m	-16.913	2.2341512858758463e-08
2843	4.27473e-11	S	6	464.695A	-16.913	2.2341512858758463e-08
2844	6.2799e-12	He	1	3163.18A	-16.913	2.2341512858758463e-08
2845	8.338860000000001e-13	H	1	2.38215m	-16.914	2.229012880507565e-08
2846	6.782839999999999e-12	Mg	2	2928.63A	-16.915	2.223886293143703e-08
2847	6.81859e-11	Fe	7	291.328A	-16.915	2.223886293143703e-08
2848	2.26915e-13	He	1	8.75412m	-16.915	2.223886293143703e-08
2849	9.20247e-11	Ca	4	215.860A	-16.916	2.2187714966035678e-08
2850	1.2287e-10	Mg	3	161.670A	-16.916	2.2187714966035678e-08
2851	7.97808e-11	S	6	248.988A	-16.92	2.198429677252343e-08
2852	4.87119e-12	Fe	5	4077.95A	-16.921	2.1933734293040694e-08
2853	8.26695e-13	H	1	2.40288m	-16.923	2.1832957938041728e-08
2854	2.11563e-13	H	1	9.38937m	-16.923	2.1832957938041728e-08
2855	3.47898e-13	H	1	5.70985m	-16.925	2.1732644608334638e-08
2856	1.46222e-11	O	1	1358.51A	-16.927	2.163279217651181e-08
2857	2.74459e-13	He	2	7.23769m	-16.927	2.163279217651181e-08
2858	4.68182e-13	He	1	4.24289m	-16.928	2.1583038135165803e-08
2859	2.96219e-11	Ne	3	670.601A	-16.93	2.1483873082648695e-08
2860	1.7138e-11	P	2	1159.09A	-16.930999999999997	2.143446154571435e-08
2861	3.6463200000000003e-13	He	2	5.44781m	-16.932000000000002	2.138516365216104e-08
2862	1.38811e-13	Fe	6	14.3105m	-16.933	2.133597914061693e-08
2863	4.31267e-11	N	4	460.607A	-16.935	2.123794922106932e-08
2864	4.81959e-13	He	1	4.12160m	-16.936	2.118910329332095e-08
2865	2.98013e-13	He	2	6.66564m	-16.936	2.118910329332095e-08
2866	1.42239e-11	S	3	1396.55A	-16.936	2.118910329332095e-08
2867	2.30927e-11	N	2	860.205A	-16.938	2.109174820699281e-08
2868	9.65371e-11	Fe	6	205.770A	-16.939	2.1043238532245893e-08
2869	5.71755e-11	N	2	347.430A	-16.939	2.1043238532245893e-08
2870	3.72077e-13	Fe	2	5.33881m	-16.94	2.099484042665488e-08
2871	3.4939800000000004e-12	Fe	4	5685.35A	-16.94	2.099484042665488e-08
2872	3.95232e-11	Fe	6	502.602A	-16.941	2.094655363361801e-08
2873	3.18283e-13	He	2	6.24114m	-16.942	2.089837789712316e-08
2874	1.0102399999999999e-10	Ca	5	196.630A	-16.942	2.089837789712316e-08
2875	3.5118e-13	He	2	5.65649m	-16.942999999999998	2.085031296174773e-08
2876	4.6969e-12	Fe	5	4229.27A	-16.942999999999998	2.085031296174773e-08
2877	8.30525e-13	H	1	2.39180m	-16.942999999999998	2.085031296174773e-08
2878	9.115460000000001e-12	Fe	5	2179.21A	-16.944000000000003	2.0802358572655694e-08
2879	1.01422e-10	Na	3	195.860A	-16.944000000000003	2.0802358572655694e-08
2880	8.91702e-11	Ar	4	222.770A	-16.944000000000003	2.0802358572655694e-08
2881	9.46858e-12	Mg	3	2097.93A	-16.945	2.0754514475598333e-08
2882	3.35852e-13	He	2	5.91465m	-16.945	2.0754514475598333e-08
2883	8.95764e-11	Ar	4	221.760A	-16.945999999999998	2.0706780416910676e-08
2884	5.31576e-12	Ca	2	3736.90A	-16.947	2.065915614351132e-08
2885	5.381e-13	H	1	3.69159m	-16.948	2.061164140290128e-08
2886	1.37351e-11	Mg	3	1446.26A	-16.948	2.061164140290128e-08
2887	2.58746e-11	O	1	767.719A	-16.95	2.0516939512955015e-08
2888	2.59483e-11	Si	2	765.539A	-16.95	2.0516939512955015e-08
2889	7.43245e-11	C	5	267.267A	-16.952	2.0422672738668904e-08
2890	5.04931e-11	Fe	3	393.410A	-16.952	2.0422672738668904e-08
2891	1.06381e-10	Fe	5	186.730A	-16.953	2.0375701894797195e-08
2892	6.28847e-12	Ca	2	3158.87A	-16.953	2.0375701894797195e-08
2893	1.33247e-11	Fe	7	1490.80A	-16.954	2.0328839080868427e-08
2894	1.2086299999999999e-12	Fe	2	1.64355m	-16.955	2.0282084048420952e-08
2895	4.5796e-11	Ti	4	433.760A	-16.956	2.023543654956392e-08
2896	9.402060000000001e-12	Mg	3	2112.78A	-16.958	2.0142463163909066e-08
2897	6.2896300000000005e-12	He	1	3158.29A	-16.959	2.009613678417545e-08
2898	8.83847e-11	F	3	224.750A	-16.96	2.004991695215855e-08
2899	5.78969e-11	Ar	3	343.100A	-16.961	2.0003803422805586e-08
2900	4.57695e-11	N	2	434.011A	-16.961	2.0003803422805586e-08
2901	1.1048700000000001e-10	Na	3	179.790A	-16.963	1.9911894294695586e-08
2902	7.89752e-11	Fe	7	251.528A	-16.964000000000002	1.9866098208645664e-08
2903	9.61597e-12	B	3	2065.78A	-16.964000000000002	1.9866098208645664e-08
2904	6.10369e-11	Ar	3	325.450A	-16.965	1.9820407450671e-08
2905	7.78662e-11	Fe	8	255.110A	-16.965	1.9820407450671e-08
2906	4.11831e-11	C	3	482.345A	-16.965	1.9820407450671e-08
2907	1.2353e-12	He	1	1.60807m	-16.965999999999998	1.9774821778523575e-08
2908	7.75651e-11	Ca	3	256.100A	-16.965999999999998	1.9774821778523575e-08
2909	4.87156e-11	Ca	7	407.764A	-16.967	1.972934095051253e-08
2910	1.22931e-12	He	1	1.61591m	-16.97	1.959352512272231e-08
2911	6.43125e-11	Fe	7	308.874A	-16.971	1.9548461265448795e-08
2912	9.76614e-11	Mn	7	203.401A	-16.972	1.950350105217092e-08
2913	6.03041e-13	He	1	3.29405m	-16.972	1.950350105217092e-08
2914	8.33493e-11	Fe	8	238.328A	-16.973	1.9458644244514266e-08
2915	1.64887e-11	S	2	1204.73A	-16.975	1.9369239895305503e-08
2916	1.08419e-10	Fe	6	183.220A	-16.975	1.9369239895305503e-08
2917	1.0004600000000001e-10	S	8	198.554A	-16.976	1.9324691879740747e-08
2918	1.21143e-12	He	1	1.63975m	-16.977	1.9280246321768468e-08
2919	2.8532e-11	Al	3	696.217A	-16.977	1.9280246321768468e-08
2920	1.02202e-11	Fe	5	1943.64A	-16.977999999999998	1.9235902985743052e-08
2921	2.2962599999999997e-12	He	1	8650.79A	-16.98	1.914752203965694e-08
2922	8.399450000000001e-13	He	1	2.36497m	-16.980999999999998	1.9103483961009576e-08
2923	1.02326e-12	He	1	1.94129m	-16.983	1.9015711425076834e-08
2924	1.02218e-12	He	1	1.94335m	-16.985	1.8928342167314854e-08
2925	1.29632e-13	He	2	15.3238m	-16.985	1.8928342167314854e-08
2926	1.1060999999999999e-10	Fe	5	179.590A	-16.985	1.8928342167314854e-08
2927	2.25312e-12	He	1	8816.43A	-16.985	1.8928342167314854e-08
2928	1.0428599999999999e-13	He	2	19.0481m	-16.986	1.8884808188385102e-08
2929	1.17709e-13	H	1	16.8759m	-16.986	1.8884808188385102e-08
2930	4.58125e-11	Ca	7	433.603A	-16.986	1.8884808188385102e-08
2931	2.72601e-12	He	1	7287.00A	-16.988	1.8798040376363056e-08
2932	7.33372e-11	O	5	270.865A	-16.988	1.8798040376363056e-08
2933	2.10818e-11	N	1	942.258A	-16.989	1.87548060832363e-08
2934	5.73494e-14	He	2	34.6376m	-16.99	1.871167122622457e-08
2935	1.94417e-12	Fe	5	1.02174m	-16.991	1.8668635576630837e-08
2936	3.72074e-11	S	5	533.884A	-16.991	1.8668635576630837e-08
2937	5.323350000000001e-13	He	1	3.73157m	-16.992	1.8625698906284524e-08
2938	4.64121e-11	Fe	6	428.002A	-16.993	1.8582860987539828e-08
2939	5.27966e-12	Si	4	3762.45A	-16.994	1.854012159327407e-08
2940	5.67961e-11	Ar	3	349.751A	-16.994	1.854012159327407e-08
2941	3.66104e-11	S	2	542.591A	-16.998	1.8370144736812088e-08
2942	8.69342e-11	F	3	228.500A	-16.999000000000002	1.832789457634691e-08
2943	6.297780000000001e-12	He	1	3154.20A	-16.999000000000002	1.832789457634691e-08
2944	1.4318499999999999e-13	He	2	13.8733m	-17.0	1.828574158855444e-08
2945	2.64753e-13	He	1	7.50301m	-17.0	1.828574158855444e-08
2946	3.15041e-11	Ca	7	630.536A	-17.000999999999998	1.824368554994358e-08
2947	7.44776e-13	He	1	2.66717m	-17.000999999999998	1.824368554994358e-08
2948	8.98708e-12	P	2	2210.34A	-17.000999999999998	1.824368554994358e-08
2949	7.251e-12	Fe	2	2739.55A	-17.000999999999998	1.824368554994358e-08
2950	3.6558e-11	F	2	543.369A	-17.002	1.8201726237537253e-08
2951	1.6716900000000001e-12	P	2	1.18828m	-17.003	1.815986342887151e-08
2952	3.94894e-12	Fe	4	5030.32A	-17.004	1.8118096901993902e-08
2953	3.59627e-13	H	1	5.52363m	-17.004	1.8118096901993902e-08
2954	6.327219999999999e-12	He	1	3139.52A	-17.005	1.8076426435462622e-08
2955	8.55796e-13	Ca	8	2.32117m	-17.007	1.7993372800215746e-08
2956	1.1915e-13	He	1	16.6719m	-17.007	1.7993372800215746e-08
2957	1.03251e-11	Mg	3	1923.89A	-17.009	1.791070076176041e-08
2958	1.0879899999999999e-10	S	5	182.580A	-17.01	1.7869507293114966e-08
2959	5.44994e-13	H	1	3.64490m	-17.011	1.782840856681848e-08
2960	2.29327e-13	H	1	8.66206m	-17.014	1.7705678665512688e-08
2961	6.47145e-11	Fe	7	306.955A	-17.014	1.7705678665512688e-08
2962	8.57445e-11	O	3	231.670A	-17.015	1.766495673460358e-08
2963	1.36832e-11	Ti	4	1451.74A	-17.015	1.766495673460358e-08
2964	1.75784e-13	He	2	11.3005m	-17.015	1.766495673460358e-08
2965	8.60344e-11	Fe	6	230.890A	-17.017	1.758379363090479e-08
2966	7.3848e-11	Mg	6	268.991A	-17.018	1.7543352027796263e-08
2967	1.78632e-11	C	1	1112.03A	-17.02	1.746274764697334e-08
2968	1.29291e-11	P	2	1536.42A	-17.021	1.7422584441902395e-08
2969	9.88036e-11	F	4	201.050A	-17.023	1.734253493773412e-08
2970	8.40509e-13	He	1	2.36338m	-17.024	1.7302648214222143e-08
2971	9.7245e-13	He	1	2.04272m	-17.027	1.7183537621725814e-08
2972	2.0337200000000001e-13	He	2	9.76757m	-17.027	1.7183537621725814e-08
2973	1.83061e-13	H	1	10.8512m	-17.028	1.7144016581893185e-08
2974	1.89604e-12	Fe	6	1.04768m	-17.028	1.7144016581893185e-08
2975	4.04941e-11	Ca	3	490.552A	-17.029	1.7104586437929696e-08
2976	2.93545e-13	He	2	6.76709m	-17.03	1.7065246980780786e-08
2977	1.06569e-10	Na	3	186.400A	-17.03	1.7065246980780786e-08
2978	1.06713e-10	N	5	186.149A	-17.03	1.7065246980780786e-08
2979	6.84679e-11	S	6	290.128A	-17.031	1.702599800187272e-08
2980	6.3046800000000006e-12	He	1	3150.75A	-17.031	1.702599800187272e-08
2981	2.09242e-11	Si	8	949.354A	-17.033	1.6947770646880283e-08
2982	1.25307e-12	He	1	1.58526m	-17.033	1.6947770646880283e-08
2983	7.14947e-14	He	1	27.7845m	-17.034000000000002	1.690879185604241e-08
2984	7.17121e-11	Mg	7	277.003A	-17.034000000000002	1.690879185604241e-08
2985	8.62435e-11	S	4	230.330A	-17.035	1.686990271393587e-08
2986	2.26926e-13	He	2	8.75373m	-17.035	1.686990271393587e-08
2987	5.262330000000001e-12	Fe	6	3774.84A	-17.037	1.6792392551645035e-08
2988	1.09785e-10	Fe	5	180.940A	-17.037	1.6792392551645035e-08
2989	1.0925299999999998e-10	Ar	5	181.820A	-17.039	1.6715238516200805e-08
2990	3.495e-12	Fe	6	5683.68A	-17.039	1.6715238516200805e-08
2991	1.14637e-10	C	5	173.281A	-17.04	1.667679453442283e-08
2992	2.47196e-13	He	2	8.03592m	-17.041	1.663843897134922e-08
2993	2.80093e-13	He	2	7.09210m	-17.041	1.663843897134922e-08
2994	6.14313e-11	Ti	5	323.361A	-17.042	1.660017162362273e-08
2995	2.6476500000000003e-13	He	2	7.50268m	-17.043	1.6561992288353825e-08
2996	6.34971e-11	Ar	3	312.840A	-17.044	1.65239007631192e-08
2997	1.0549899999999999e-10	Ca	5	188.290A	-17.044	1.65239007631192e-08
2998	1.36723e-11	P	2	1452.90A	-17.045	1.648589684596152e-08
2999	1.25809e-12	He	1	1.57894m	-17.046	1.6447980335387923e-08
3000	8.80985e-11	S	4	225.480A	-17.049	1.6334753235185677e-08
3001	2.31403e-12	He	1	8584.36A	-17.049	1.6334753235185677e-08
3002	6.55508e-14	Fe	5	30.3039m	-17.05	1.6297184345270365e-08
3003	1.0903200000000001e-10	Na	3	182.190A	-17.051	1.6259701861404246e-08
3004	1.51556e-11	P	2	1310.70A	-17.052	1.622230558485866e-08
3005	7.50763e-11	Na	2	264.590A	-17.054000000000002	1.614777086110015e-08
3006	6.32386e-12	He	1	3141.19A	-17.055	1.6110632018711672e-08
3007	6.31057e-12	He	1	3147.81A	-17.055	1.6110632018711672e-08
3008	4.14547e-11	K	3	479.185A	-17.057000000000002	1.6036610388382475e-08
3009	1.02044e-13	He	2	19.4666m	-17.058	1.5999727207986704e-08
3010	1.87947e-11	Al	7	1056.92A	-17.058	1.5999727207986704e-08
3011	6.04763e-11	P	5	328.467A	-17.058	1.5999727207986704e-08
3012	2.21622e-11	N	1	896.322A	-17.059	1.596292885655173e-08
3013	1.23383e-12	He	1	1.60998m	-17.059	1.596292885655173e-08
3014	2.27551e-12	He	1	8729.66A	-17.059	1.596292885655173e-08
3015	4.9452599999999995e-12	Na	5	4016.87A	-17.06	1.5926215138976625e-08
3016	3.96415e-11	Ar	7	501.102A	-17.063	1.5816579845122114e-08
3017	1.80406e-11	O	4	1101.10A	-17.064	1.57802027209328e-08
3018	1.70898e-11	C	1	1162.36A	-17.064	1.57802027209328e-08
3019	1.42539e-11	O	4	1393.62A	-17.065	1.5743909261807438e-08
3020	1.78228e-11	C	1	1114.55A	-17.065	1.5743909261807438e-08
3021	1.457e-11	S	2	1363.38A	-17.066	1.5707699275321856e-08
3022	7.82199e-11	Fe	8	253.956A	-17.066	1.5707699275321856e-08
3023	1.0449500000000001e-10	Ar	5	190.100A	-17.066	1.5707699275321856e-08
3024	1.86766e-11	Ar	7	1063.60A	-17.067999999999998	1.5635528952784068e-08
3025	4.27537e-11	S	6	464.625A	-17.067999999999998	1.5635528952784068e-08
3026	3.78226e-14	H	1	52.5201m	-17.069000000000003	1.5599568234091877e-08
3027	7.44223e-12	Al	2	2669.15A	-17.069000000000003	1.5599568234091877e-08
3028	5.50879e-13	H	1	3.60595m	-17.069000000000003	1.5599568234091877e-08
3029	6.315630000000001e-12	He	1	3145.28A	-17.07	1.5563690222757823e-08
3030	6.02942e-13	He	1	3.29459m	-17.072	1.549218156171417e-08
3031	1.68596e-13	Fe	7	11.7823m	-17.072	1.549218156171417e-08
3032	6.32002e-12	He	1	3143.10A	-17.072	1.549218156171417e-08
3033	2.51474e-11	Si	2	789.921A	-17.074	1.5421001453123637e-08
3034	3.5353800000000002e-12	Ca	7	5618.76A	-17.075	1.5385534133989224e-08
3035	4.85602e-11	Fe	6	409.069A	-17.075	1.5385534133989224e-08
3036	6.67893e-11	S	4	297.420A	-17.076	1.5350148387425077e-08
3037	3.53321e-11	Ne	5	562.222A	-17.076	1.5350148387425077e-08
3038	6.64319e-11	S	3	299.020A	-17.076	1.5350148387425077e-08
3039	3.6934699999999997e-13	H	1	5.37826m	-17.079	1.5244478709194555e-08
3040	6.54181e-13	He	1	3.03654m	-17.079	1.5244478709194555e-08
3041	7.17762e-12	Fe	5	2767.56A	-17.08	1.5209417381105046e-08
3042	1.4009700000000001e-13	H	1	14.1791m	-17.081	1.5174436691832312e-08
3043	5.3313e-11	S	3	372.600A	-17.081	1.5174436691832312e-08
3044	2.93532e-13	He	1	6.76740m	-17.081	1.5174436691832312e-08
3045	6.03829e-13	He	1	3.28975m	-17.082	1.5139536455912353e-08
3046	4.3133500000000005e-13	He	1	4.60534m	-17.082	1.5139536455912353e-08
3047	6.14199e-11	S	4	323.421A	-17.082	1.5139536455912353e-08
3048	1.1198700000000001e-14	C	3	177.382m	-17.082	1.5139536455912353e-08
3049	1.6069000000000002e-13	He	1	12.3619m	-17.083	1.510471648830771e-08
3050	2.77715e-12	He	1	7152.82A	-17.084	1.506997660440613e-08
3051	5.6745e-12	Mg	6	3500.65A	-17.084	1.506997660440613e-08
3052	7.32911e-11	O	5	271.035A	-17.085	1.503531662002034e-08
3053	1.1759e-10	Fe	8	168.930A	-17.085	1.503531662002034e-08
3054	4.17463e-11	O	3	475.838A	-17.086	1.500073635138667e-08
3055	8.8629e-12	Fe	6	2241.31A	-17.086	1.500073635138667e-08
3056	1.28797e-11	P	2	1542.30A	-17.088	1.4931814228432184e-08
3057	9.09788e-13	He	1	2.18342m	-17.088	1.4931814228432184e-08
3058	1.1559200000000002e-10	O	4	171.850A	-17.09	1.4863208773868045e-08
3059	5.74166e-11	N	2	345.970A	-17.09	1.4863208773868045e-08
3060	7.799610000000001e-12	Ti	4	2546.85A	-17.09	1.4863208773868045e-08
3061	4.61706e-11	F	2	430.241A	-17.09	1.4863208773868045e-08
3062	1.26741e-12	He	1	1.56733m	-17.092	1.4794918532735037e-08
3063	9.65171e-13	He	1	2.05813m	-17.095	1.4693071029939454e-08
3064	2.43658e-13	H	1	8.15259m	-17.099	1.4558364145042445e-08
3065	1.09475e-12	He	1	1.81451m	-17.1	1.452488083666078e-08
3066	1.03585e-10	Na	3	191.770A	-17.1	1.452488083666078e-08
3067	9.57554e-11	Fe	5	207.450A	-17.1	1.452488083666078e-08
3068	7.77929e-11	Fe	8	255.351A	-17.101	1.4491474537751519e-08
3069	4.23532e-11	F	2	469.019A	-17.102999999999998	1.4424892260289614e-08
3070	1.22634e-13	He	1	16.1981m	-17.102999999999998	1.4424892260289614e-08
3071	3.04332e-12	N	2	6527.23A	-17.102999999999998	1.4424892260289614e-08
3072	2.62911e-12	Fe	4	7555.59A	-17.104	1.439171592872436e-08
3073	3.0189099999999997e-12	C	2R	6580.00A	-17.105	1.4358615900604313e-08
3074	9.21528e-11	Ca	4	215.560A	-17.105	1.4358615900604313e-08
3075	1.51652e-11	P	2	1309.87A	-17.105999999999998	1.4325592000436529e-08
3076	8.58359e-14	He	2	23.1424m	-17.105999999999998	1.4325592000436529e-08
3077	9.66124e-11	Ar	5	205.610A	-17.107	1.4292644053131344e-08
3078	5.60595e-12	Fe	6	3543.46A	-17.108	1.4259771884002138e-08
3079	3.66618e-11	Ar	2	541.829A	-17.109	1.4226975318763946e-08
3080	2.2177e-12	Si	4	8957.25A	-17.109	1.4226975318763946e-08
3081	5.2867300000000004e-12	Fe	6	3757.42A	-17.11	1.4194254183532754e-08
3082	2.32837e-12	He	1	8531.50A	-17.111	1.4161608304824136e-08
3083	6.72521e-11	N	4	295.373A	-17.111	1.4161608304824136e-08
3084	9.6753e-14	He	1	20.5311m	-17.111	1.4161608304824136e-08
3085	1.54156e-11	Ti	3	1288.59A	-17.112000000000002	1.4129037509553e-08
3086	2.40863e-11	Si	2	824.722A	-17.112000000000002	1.4129037509553e-08
3087	1.18434e-13	He	2	16.7726m	-17.113	1.4096541625032353e-08
3088	4.03749e-12	Fe	4	4920.01A	-17.114	1.4064120478972018e-08
3089	3.40827e-11	Ca	8	582.832A	-17.114	1.4064120478972018e-08
3090	1.32942e-12	He	1	1.49422m	-17.115	1.4031773899478539e-08
3091	1.12598e-10	O	4	176.420A	-17.115	1.4031773899478539e-08
3092	4.71158e-11	Ne	4	421.609A	-17.116	1.3999501715053335e-08
3093	1.28048e-12	He	1	1.55133m	-17.116	1.3999501715053335e-08
3094	2.3243e-12	Fe	5	8546.41A	-17.118	1.3935179847386118e-08
3095	4.6936300000000003e-14	He	2	42.3222m	-17.118	1.3935179847386118e-08
3096	1.59456e-11	Cl	6	1245.76A	-17.119	1.390312982311585e-08
3097	5.55945e-13	H	1	3.57310m	-17.119	1.390312982311585e-08
3098	1.0036e-11	Mg	3	1979.32A	-17.12	1.387115351185589e-08
3099	2.36195e-13	He	2	8.41018m	-17.121	1.3839250744071129e-08
3100	8.71593e-11	Ar	5	227.910A	-17.121	1.3839250744071129e-08
3101	1.46022e-13	He	2	13.6037m	-17.122	1.3807421350616045e-08
3102	2.31628e-12	Fe	5	8576.03A	-17.123	1.3775665162734474e-08
3103	2.0220099999999998e-12	C	1	9824.13A	-17.124000000000002	1.3743982012058271e-08
3104	2.2932900000000002e-12	He	1	8662.01A	-17.125	1.3712371730606636e-08
3105	1.2512299999999998e-10	Fe	6	158.760A	-17.125	1.3712371730606636e-08
3106	8.34809e-11	Fe	7	237.952A	-17.125999999999998	1.368083415078489e-08
3107	5.51541e-12	Al	3	3601.63A	-17.128	1.361797642757898e-08
3108	7.92197e-11	Fe	7	250.752A	-17.128	1.361797642757898e-08
3109	3.18577e-11	Si	4	623.536A	-17.128	1.361797642757898e-08
3110	2.67079e-13	He	1	7.43766m	-17.128	1.361797642757898e-08
3111	9.03283e-11	P	7	219.914A	-17.128	1.361797642757898e-08
3112	1.70051e-11	S	2	1168.15A	-17.129	1.3586655950929536e-08
3113	1.69576e-13	He	2	11.7142m	-17.129	1.3586655950929536e-08
3114	7.848960000000001e-14	He	2	25.3084m	-17.129	1.3586655950929536e-08
3115	3.92188e-11	Fe	6	506.503A	-17.13	1.3555407509377544e-08
3116	1.44562e-10	Mg	5	137.411A	-17.131	1.3524230937246658e-08
3117	1.04084e-11	Mg	3	1908.50A	-17.131	1.3524230937246658e-08
3118	1.0936700000000001e-12	He	1	1.81631m	-17.131	1.3524230937246658e-08
3119	2.2267400000000003e-12	He	1	8920.86A	-17.132	1.34931260692419e-08
3120	2.2274299999999998e-13	He	2	8.91809m	-17.132	1.34931260692419e-08
3121	1.2516e-12	He	1	1.58712m	-17.132	1.34931260692419e-08
3122	3.58791e-11	Ne	6	553.650A	-17.132	1.34931260692419e-08
3123	1.89846e-13	He	2	10.4634m	-17.133	1.3462092740448475e-08
3124	2.0741599999999998e-13	He	2	9.57713m	-17.134	1.343113078633054e-08
3125	7.80989e-11	Ca	3	254.350A	-17.134	1.343113078633054e-08
3126	7.63588e-11	C	5	260.146A	-17.135	1.3400240042731e-08
3127	1.0977899999999999e-10	Fe	5	180.950A	-17.135	1.3400240042731e-08
3128	2.10993e-11	Si	3	941.475A	-17.135	1.3400240042731e-08
3129	2.94766e-11	P	5	673.905A	-17.137	1.333867153234533e-08
3130	5.21876e-12	Fe	5	3806.35A	-17.137	1.333867153234533e-08
3131	1.0136399999999998e-10	Fe	8	195.972A	-17.137	1.333867153234533e-08
3132	6.15933e-11	Ar	3	322.510A	-17.137	1.333867153234533e-08
3133	6.658980000000001e-14	H	1	29.8311m	-17.139	1.327738590356917e-08
3134	5.08436e-11	P	5	390.697A	-17.14	1.3246848763387592e-08
3135	1.23193e-12	Fe	5	1.61246m	-17.141	1.3216381856679584e-08
3136	2.3903799999999998e-12	He	1	8310.17A	-17.143	1.3155658097925215e-08
3137	2.4256e-11	O	3	818.949A	-17.143	1.3155658097925215e-08
3138	1.27914e-12	He	1	1.55295m	-17.145	1.3095213339499276e-08
3139	1.0387700000000002e-10	Fe	6	191.230A	-17.146	1.3065095184588343e-08
3140	2.05868e-10	Si	6	96.4912A	-17.147000000000002	1.3035046299511489e-08
3141	8.3714e-11	Fe	8	237.290A	-17.147000000000002	1.3035046299511489e-08
3142	3.77493e-13	H	1	5.26220m	-17.148	1.3005066524952619e-08
3143	5.675270000000001e-13	H	1	3.50018m	-17.148	1.3005066524952619e-08
3144	1.70246e-11	C	1	1166.81A	-17.148	1.3005066524952619e-08
3145	3.41625e-11	Cl	6	581.470A	-17.149	1.2975155701961742e-08
3146	1.1062899999999999e-10	Fe	5	179.560A	-17.15	1.2945313671954867e-08
3147	4.431530000000001e-12	Fe	5	4482.52A	-17.151	1.2915540276712305e-08
3148	1.27557e-10	Fe	6	155.730A	-17.151	1.2915540276712305e-08
3149	1.45239e-13	H	1	13.6771m	-17.152	1.288583535837859e-08
3150	5.38142e-11	S	3	369.130A	-17.153	1.2856198759461303e-08
3151	3.15928e-13	He	1	6.28765m	-17.154	1.2826630322829934e-08
3152	1.71985e-11	P	2	1155.01A	-17.154	1.2826630322829934e-08
3153	1.2529700000000002e-10	C	5	158.539A	-17.155	1.2797129891715687e-08
3154	5.603350000000001e-13	H	1	3.54510m	-17.157	1.273833242076499e-08
3155	4.69105e-11	Fe	6	423.454A	-17.157	1.273833242076499e-08
3156	2.64971e-13	He	1	7.49683m	-17.157	1.273833242076499e-08
3157	4.27166e-13	He	1	4.65029m	-17.158	1.2709035069190093e-08
3158	5.60878e-11	Ca	8	354.167A	-17.159000000000002	1.2679805099653988e-08
3159	3.54448e-11	Al	3	560.433A	-17.159000000000002	1.2679805099653988e-08
3160	2.6495799999999997e-13	He	1	7.49722m	-17.162	1.2592517935316073e-08
3161	6.68205e-13	Fe	4	2.97281m	-17.162	1.2592517935316073e-08
3162	4.3909e-11	Fe	3	452.401A	-17.163	1.2563555947751458e-08
3163	3.68563e-11	S	2	538.970A	-17.163	1.2563555947751458e-08
3164	1.5597299999999999e-12	He	1	1.27359m	-17.164	1.2534660570909815e-08
3165	8.59491e-13	Sc	5	2.31119m	-17.165	1.2505831651590832e-08
3166	4.22796e-11	Na	4	469.835A	-17.166	1.2477069036946244e-08
3167	2.3401e-12	He	1	8488.72A	-17.166	1.2477069036946244e-08
3168	1.0445600000000001e-10	Ar	5	190.170A	-17.166	1.2477069036946244e-08
3169	6.549689999999999e-13	He	1	3.03289m	-17.17	1.236267858043874e-08
3170	3.6104e-11	Ca	7	550.201A	-17.17	1.236267858043874e-08
3171	1.57861e-13	H	1	12.5835m	-17.17	1.236267858043874e-08
3172	7.33755e-11	O	5	270.723A	-17.17	1.236267858043874e-08
3173	1.0167600000000001e-10	Ca	4	195.370A	-17.171	1.233424520872151e-08
3174	1.07957e-11	Ca	2	1840.03A	-17.172	1.2305877231944438e-08
3175	2.266e-12	Fe	5	8766.29A	-17.172	1.2305877231944438e-08
3176	1.10291e-10	S	5	180.110A	-17.172	1.2305877231944438e-08
3177	6.920180000000001e-13	He	1	2.87051m	-17.174	1.2249336861940339e-08
3178	1.0522e-11	Fe	6	1887.89A	-17.175	1.2221164168941795e-08
3179	7.913e-11	Fe	7	251.036A	-17.175	1.2221164168941795e-08
3180	8.80127e-11	Fe	6	225.700A	-17.175	1.2221164168941795e-08
3181	5.87275e-13	He	1	3.38248m	-17.176	1.2193056271339198e-08
3182	9.52327e-12	Mg	3	2085.89A	-17.176	1.2193056271339198e-08
3183	2.8149900000000003e-12	He	1	7056.67A	-17.176	1.2193056271339198e-08
3184	5.641649999999999e-13	H	1	3.52103m	-17.177	1.2165013020107066e-08
3185	6.725889999999999e-10	N	6	29.5343A	-17.178	1.2137034266562978e-08
3186	1.29825e-12	He	1	1.53009m	-17.178	1.2137034266562978e-08
3187	2.5538699999999997e-13	H	1	7.77818m	-17.179000000000002	1.2109119862366365e-08
3188	4.51187e-13	He	1	4.40271m	-17.18	1.2081269659517935e-08
3189	1.60472e-13	He	1	12.3788m	-17.180999999999997	1.2053483510358587e-08
3190	6.54254e-11	S	3	303.620A	-17.180999999999997	1.2053483510358587e-08
3191	3.66995e-12	Fe	4	5412.74A	-17.183	1.1998102784168169e-08
3192	3.75205e-11	N	4	529.430A	-17.183	1.1998102784168169e-08
3193	1.27948e-12	Fe	5	1.55254m	-17.185	1.1942976509301465e-08
3194	2.3076200000000002e-12	He	1	8608.19A	-17.185	1.1942976509301465e-08
3195	1.02508e-11	Mg	3	1937.84A	-17.186	1.1915508425561293e-08
3196	1.18675e-10	C	5	167.385A	-17.186	1.1915508425561293e-08
3197	4.19261e-12	C	2	4737.97A	-17.188	1.1860761637301506e-08
3198	6.95856e-13	He	1	2.85468m	-17.189	1.183348264251977e-08
3199	7.43192e-11	Fe	7	267.286A	-17.189	1.183348264251977e-08
3200	1.31893e-10	Na	4	150.610A	-17.189	1.183348264251977e-08
3201	7.88547e-11	S	6	251.912A	-17.19	1.1806266387685018e-08
3202	1.28886e-12	He	1	1.54124m	-17.191	1.1779112728499473e-08
3203	1.07242e-10	Fe	6	185.230A	-17.191	1.1779112728499473e-08
3204	6.70394e-11	Sc	4	296.310A	-17.191	1.1779112728499473e-08
3205	2.09898e-11	O	1	946.387A	-17.195	1.167112117389025e-08
3206	1.26594e-12	He	1	1.56915m	-17.195999999999998	1.1644278340071118e-08
3207	7.1102300000000005e-12	Fe	5	2793.78A	-17.195999999999998	1.1644278340071118e-08
3208	9.07841e-11	Ar	4	218.810A	-17.197	1.1617497243056497e-08
3209	5.733579999999999e-13	He	1	3.46458m	-17.197	1.1617497243056497e-08
3210	5.82195e-14	He	2	34.1199m	-17.198	1.1590777740855774e-08
3211	2.32394e-11	Mg	7	854.774A	-17.198	1.1590777740855774e-08
3212	9.12506e-11	Fe	8	217.691A	-17.199	1.1564119691804803e-08
3213	1.0140700000000001e-12	He	1	1.95889m	-17.2	1.1537522954565358e-08
3214	8.56653e-11	Fe	8	231.885A	-17.2	1.1537522954565358e-08
3215	2.74613e-11	Ar	2	723.361A	-17.201	1.1510987388124e-08
3216	5.99158e-11	Ar	3	331.540A	-17.203	1.1458099205203763e-08
3217	1.1458899999999999e-12	He	1	1.73353m	-17.203	1.1458099205203763e-08
3218	3.55637e-11	Ne	3	558.560A	-17.203	1.1458099205203763e-08
3219	2.36964e-12	He	1	8382.91A	-17.206	1.1379222205086999e-08
3220	1.89259e-13	He	2	10.4959m	-17.206	1.1379222205086999e-08
3221	4.58092e-11	Ti	4	433.635A	-17.206	1.1379222205086999e-08
3222	8.74784e-12	C	5	2270.79A	-17.206	1.1379222205086999e-08
3223	4.2726400000000003e-13	He	1	4.64923m	-17.207	1.1353050720266283e-08
3224	1.22201e-10	N	5	162.556A	-17.208	1.1326939428190416e-08
3225	7.8982e-14	He	1	25.1506m	-17.208	1.1326939428190416e-08
3226	1.39969e-10	Fe	6	141.920A	-17.208	1.1326939428190416e-08
3227	1.11435e-10	Na	3	178.260A	-17.211	1.1248965325627734e-08
3228	3.84387e-13	H	1	5.16782m	-17.211	1.1248965325627734e-08
3229	2.34982e-12	He	1	8453.59A	-17.213	1.1197281024729267e-08
3230	3.56164e-12	O	1	5577.34A	-17.214000000000002	1.1171527993011423e-08
3231	7.14979e-14	He	2	27.7833m	-17.214000000000002	1.1171527993011423e-08
3232	9.908580000000001e-14	He	2	20.0477m	-17.215	1.1145834191622999e-08
3233	6.54082e-13	He	1	3.03700m	-17.215	1.1145834191622999e-08
3234	5.70503e-11	P	5	348.192A	-17.215	1.1145834191622999e-08
3235	4.04291e-11	Na	6	491.341A	-17.217	1.1094623735243438e-08
3236	9.170139999999999e-12	Fe	5	2166.21A	-17.217	1.1094623735243438e-08
3237	1.2264000000000002e-13	He	2	16.1974m	-17.218	1.1069106808739561e-08
3238	1.75807e-13	He	2	11.2990m	-17.218	1.1069106808739561e-08
3239	8.35706e-13	He	1	2.37697m	-17.219	1.104364856953809e-08
3240	6.560119999999999e-12	S	4	3028.06A	-17.219	1.104364856953809e-08
3241	7.96899e-11	S	6	249.272A	-17.219	1.104364856953809e-08
3242	3.3369899999999996e-13	He	1	5.95280m	-17.22	1.101824888266206e-08
3243	4.7063e-11	Fe	6	422.082A	-17.221	1.0992907613444684e-08
3244	1.60479e-13	He	2	12.3782m	-17.221	1.0992907613444684e-08
3245	1.4291e-13	He	2	13.9000m	-17.221	1.0992907613444684e-08
3246	7.0997e-12	Mg	2	2797.93A	-17.224	1.0917232969720578e-08
3247	1.06902e-11	Mg	3	1858.19A	-17.225	1.0892124030655873e-08
3248	8.398469999999999e-13	He	1	2.36525m	-17.225	1.0892124030655873e-08
3249	9.0511e-11	Ar	4	219.470A	-17.226	1.0867072840548591e-08
3250	8.89775e-14	H	1	22.3253m	-17.226	1.0867072840548591e-08
3251	1.27762e-10	Fe	6	155.480A	-17.23	1.0767442917892099e-08
3252	4.60551e-11	Mg	7	431.319A	-17.23	1.0767442917892099e-08
3253	1.12451e-10	Na	3	176.650A	-17.23	1.0767442917892099e-08
3254	1.29701e-12	He	1	1.53155m	-17.230999999999998	1.0742678486386706e-08
3255	1.2505200000000001e-10	Mg	3	158.850A	-17.233	1.0693320362214968e-08
3256	3.88996e-14	He	2	51.0659m	-17.233	1.0693320362214968e-08
3257	7.250289999999999e-12	Fe	5	2739.82A	-17.234	1.0668726407856853e-08
3258	1.31259e-12	He	1	1.51338m	-17.235	1.06441890180242e-08
3259	7.815239999999999e-12	Ti	4	2541.76A	-17.236	1.0619708062622034e-08
3260	2.31936e-12	He	1	8564.64A	-17.237000000000002	1.0595283411854857e-08
3261	5.55468e-13	He	1	3.57616m	-17.238	1.0570914936225689e-08
3262	1.32645e-12	He	1	1.49756m	-17.238	1.0570914936225689e-08
3263	1.0441299999999999e-10	N	5	190.249A	-17.238	1.0570914936225689e-08
3264	1.27311e-11	C	1	1560.31A	-17.238	1.0570914936225689e-08
3265	3.06254e-11	S	6	648.627A	-17.238	1.0570914936225689e-08
3266	9.80426e-11	S	8	202.610A	-17.239	1.0546602506535121e-08
3267	9.55711e-11	Fe	7	207.850A	-17.239	1.0546602506535121e-08
3268	1.32795e-12	He	1	1.49587m	-17.24	1.0522345993881248e-08
3269	1.02871e-10	Ar	5	193.100A	-17.242	1.0474000205556473e-08
3270	3.58595e-11	Ne	6	553.953A	-17.243	1.0449910673561186e-08
3271	5.36004e-12	Ca	2	3706.02A	-17.243	1.0449910673561186e-08
3272	1.3746e-12	He	1	1.44510m	-17.244	1.0425876545951947e-08
3273	1.0045e-11	Mg	3	1977.55A	-17.244	1.0425876545951947e-08
3274	1.03155e-11	Fe	5	1925.68A	-17.249000000000002	1.0306532524011934e-08
3275	1.11642e-10	Fe	5	177.930A	-17.25	1.0282828156995983e-08
3276	7.78088e-11	Fe	7	255.298A	-17.25	1.0282828156995983e-08
3277	2.33103e-12	He	1	8521.77A	-17.252	1.0235582853168644e-08
3278	2.6510799999999997e-13	H	1	7.49298m	-17.252	1.0235582853168644e-08
3279	6.928069999999999e-13	He	1	2.86724m	-17.253	1.021204166586736e-08
3280	1.2776700000000001e-12	He	1	1.55474m	-17.253	1.021204166586736e-08
3281	2.35797e-12	He	1	8424.38A	-17.254	1.018855462179441e-08
3282	1.7219200000000001e-13	H	1	11.5362m	-17.254	1.018855462179441e-08
3283	2.84377e-12	He	1	6985.26A	-17.254	1.018855462179441e-08
3284	5.94872e-11	Na	5	333.928A	-17.254	1.018855462179441e-08
3285	1.12502e-10	Na	3	176.570A	-17.254	1.018855462179441e-08
3286	1.14481e-12	He	1	1.73517m	-17.255	1.0165121596423907e-08
3287	8.68126e-11	Ar	4	228.820A	-17.257	1.0118417105117304e-08
3288	4.20308e-13	Fe	4	4.72617m	-17.258	1.0095145391558804e-08
3289	1.89251e-13	He	1	10.4964m	-17.259	1.0071927201456145e-08
3290	7.127560000000001e-12	O	5	2786.99A	-17.26	1.0048762411708877e-08
3291	7.20797e-13	He	1	2.75590m	-17.26	1.0048762411708877e-08
3292	8.10975e-11	Fe	7	244.945A	-17.261	1.0025650899499676e-08
3293	1.30391e-12	He	1	1.52345m	-17.262999999999998	9.979587217837213e-09
3294	9.609189999999999e-12	B	3	2067.24A	-17.264	9.956634804158896e-09
3295	6.89109e-11	Fe	7	288.263A	-17.265	9.93373517956716e-09
3296	1.16472e-13	H	1	17.0552m	-17.266	9.91088822265055e-09
3297	2.38741e-12	He	1	8320.50A	-17.266	9.91088822265055e-09
3298	8.856e-11	Fe	8	224.305A	-17.266	9.91088822265055e-09
3299	4.06502e-14	He	2	48.8668m	-17.267	9.888093812276618e-09
3300	3.90273e-13	H	1	5.08989m	-17.268	9.865351827591748e-09
3301	3.15309e-11	O	5R	630.000A	-17.268	9.865351827591748e-09
3302	6.67839e-11	Sc	5	297.444A	-17.268	9.865351827591748e-09
3303	5.7343e-13	He	1	3.46415m	-17.275	9.707615760591225e-09
3304	4.64694e-11	Fe	6	427.474A	-17.275	9.707615760591225e-09
3305	3.36466e-13	He	1	5.90385m	-17.275	9.707615760591225e-09
3306	7.57231e-11	Na	2	262.330A	-17.275	9.707615760591225e-09
3307	7.64573e-14	Fe	2	25.9811m	-17.277	9.663013317659515e-09
3308	1.79884e-11	C	1	1104.29A	-17.278	9.640789003747132e-09
3309	1.7912e-11	C	1	1109.00A	-17.279	9.618615804338258e-09
3310	2.13842e-12	Fe	4	9289.32A	-17.279	9.618615804338258e-09
3311	3.48036e-13	He	1	5.70759m	-17.28	9.596493601872871e-09
3312	7.76913e-11	Fe	8	255.684A	-17.28	9.596493601872871e-09
3313	2.2560100000000001e-13	He	1	8.80514m	-17.281	9.574422279061341e-09
3314	1.42443e-11	Fe	6	1394.56A	-17.282	9.55240171888355e-09
3315	2.32908e-12	He	1	8528.88A	-17.283	9.530431804588758e-09
3316	1.3243200000000002e-12	He	1	1.49997m	-17.285	9.486643447986964e-09
3317	1.06762e-10	N	5	186.063A	-17.285	9.486643447986964e-09
3318	4.78838e-11	Fe	6	414.847A	-17.285	9.486643447986964e-09
3319	6.87157e-11	S	6	289.082A	-17.285999999999998	9.46482477351845e-09
3320	1.5036e-13	He	2	13.2113m	-17.287	9.443056280608615e-09
3321	2.32388e-12	Cl	3	8547.96A	-17.287	9.443056280608615e-09
3322	1.32309e-12	He	1	1.50137m	-17.288	9.421337853843154e-09
3323	2.36487e-12	He	1	8399.81A	-17.288	9.421337853843154e-09
3324	1.3098e-12	He	1	1.51660m	-17.288	9.421337853843154e-09
3325	2.65031e-13	He	1	7.49515m	-17.291	9.35648182024727e-09
3326	2.94779e-11	P	5	673.877A	-17.291	9.35648182024727e-09
3327	1.04528e-11	Fe	4	1900.39A	-17.296	9.24937905850685e-09
3328	3.32793e-11	Ne	1	596.901A	-17.297	9.228106076991244e-09
3329	1.1837299999999998e-12	He	1	1.67812m	-17.297	9.228106076991244e-09
3330	6.22778e-13	K	7	3.18966m	-17.297	9.228106076991244e-09
3331	5.11397e-14	He	1	38.8435m	-17.298	9.206882021975505e-09
3332	6.46453e-14	He	1	30.7284m	-17.298	9.206882021975505e-09
3333	6.3986e-11	Ar	3	310.450A	-17.299	9.185706780931657e-09
3334	1.36907e-13	He	2	14.5094m	-17.3	9.164580241590749e-09
3335	4.90201e-11	Fe	3	405.231A	-17.302	9.12247282023222e-09
3336	1.28739e-12	He	1	1.54300m	-17.303	9.101491714965167e-09
3337	1.31487e-12	He	1	1.51076m	-17.303	9.101491714965167e-09
3338	1.0204600000000002e-10	Fe	8	194.661A	-17.304000000000002	9.080558864901162e-09
3339	1.2158e-13	He	2	16.3386m	-17.304000000000002	9.080558864901162e-09
3340	4.10049e-13	He	1	4.84441m	-17.304000000000002	9.080558864901162e-09
3341	1.08556e-12	He	1	1.82988m	-17.305	9.05967415905639e-09
3342	4.67501e-11	Fe	6	424.907A	-17.305	9.05967415905639e-09
3343	1.31926e-12	He	1	1.50573m	-17.305	9.05967415905639e-09
3344	1.0400999999999999e-13	He	2	19.0985m	-17.305	9.05967415905639e-09
3345	8.37403e-14	He	2	23.7215m	-17.305999999999997	9.038837486702147e-09
3346	2.8767200000000006e-14	H	1	69.0524m	-17.305999999999997	9.038837486702147e-09
3347	3.64314e-11	O	4	545.256A	-17.307000000000002	9.01804873736432e-09
3348	7.33445e-11	O	5	270.838A	-17.308	8.997307800823328e-09
3349	4.84452e-12	K	6	4100.40A	-17.309	8.976614567112566e-09
3350	2.65416e-11	C	5	748.426A	-17.309	8.976614567112566e-09
3351	1.6075e-13	He	1	12.3574m	-17.31	8.955968926518717e-09
3352	6.01862e-14	He	2	33.0050m	-17.31	8.955968926518717e-09
3353	4.74329e-11	S	3	418.790A	-17.312	8.914819987088619e-09
3354	1.06741e-13	H	1	18.6099m	-17.312	8.914819987088619e-09
3355	4.58901e-11	Ca	8	432.870A	-17.312	8.914819987088619e-09
3356	8.03221e-11	C	5	247.310A	-17.313	8.894316470084935e-09
3357	2.37076e-12	He	1	8378.95A	-17.313	8.894316470084935e-09
3358	1.52584e-11	P	2	1301.87A	-17.313	8.894316470084935e-09
3359	6.26963e-13	He	1	3.16836m	-17.314	8.873860109861703e-09
3360	2.38405e-12	He	1	8332.23A	-17.315	8.853450797961406e-09
3361	4.02064e-11	Na	6	494.062A	-17.315	8.853450797961406e-09
3362	7.57127e-11	Fe	7	262.366A	-17.316	8.833088426175979e-09
3363	1.52256e-11	P	2	1304.68A	-17.316	8.833088426175979e-09
3364	3.95338e-13	H	1	5.02467m	-17.317999999999998	8.792504071360663e-09
3365	2.73254e-13	H	1	7.26960m	-17.320999999999998	8.731976899074672e-09
3366	1.09651e-10	Ar	5	181.160A	-17.322	8.711893909503837e-09
3367	2.3372299999999997e-12	He	1	8499.15A	-17.323	8.691857109527268e-09
3368	1.08076e-11	Ca	2	1838.01A	-17.324	8.671866392911845e-09
3369	4.0215e-12	Ca	7	4939.56A	-17.324	8.671866392911845e-09
3370	2.86617e-12	He	1	6930.67A	-17.324	8.671866392911845e-09
3371	7.21585e-13	He	1	2.75289m	-17.328	8.592362243939116e-09
3372	2.37583e-12	He	1	8361.07A	-17.329	8.572600359164528e-09
3373	1.33405e-12	He	1	1.48904m	-17.329	8.572600359164528e-09
3374	2.36667e-12	He	1	8393.42A	-17.329	8.572600359164528e-09
3375	2.45719e-11	Si	2	808.421A	-17.33	8.55288392546374e-09
3376	5.315449999999999e-13	He	1	3.73712m	-17.33	8.55288392546374e-09
3377	2.1164699999999997e-13	He	1	9.38565m	-17.331	8.533212838302038e-09
3378	2.38022e-12	He	1	8345.65A	-17.332	8.513586993385353e-09
3379	3.59769e-13	He	1	5.52144m	-17.332	8.513586993385353e-09
3380	1.83921e-13	H	1	10.8006m	-17.333	8.494006286659471e-09
3381	6.919199999999999e-13	He	1	2.87092m	-17.334	8.4744706143093e-09
3382	3.4508e-12	Fe	4	5756.48A	-17.334	8.4744706143093e-09
3383	5.73371e-13	He	1	3.46450m	-17.335	8.454979872758718e-09
3384	3.25983e-14	He	2	60.9371m	-17.335	8.454979872758718e-09
3385	1.08996e-10	Ca	5	182.250A	-17.335	8.454979872758718e-09
3386	7.43194e-13	He	1	2.67285m	-17.336	8.43553395866982e-09
3387	4.7918e-11	Fe	6	414.551A	-17.337	8.416132768942172e-09
3388	9.29506e-11	F	3	213.710A	-17.338	8.396776200712665e-09
3389	1.46418e-10	Fe	6	135.670A	-17.34	8.35819651847778e-09
3390	1.44458e-10	Ne	4	137.510A	-17.34	8.35819651847778e-09
3391	2.5322400000000003e-14	He	2	78.4462m	-17.340999999999998	8.33897319992677e-09
3392	2.48769e-11	C	1	798.512A	-17.340999999999998	8.33897319992677e-09
3393	1.29554e-12	He	1	1.53329m	-17.345	8.26252103409208e-09
3394	2.8997e-13	He	1	6.85052m	-17.347	8.22455819831615e-09
3395	4.06921e-13	H	1	4.88165m	-17.347	8.22455819831615e-09
3396	6.01886e-12	Ne	5	3300.37A	-17.348	8.205642239372374e-09
3397	3.74945e-11	K	3	529.797A	-17.348	8.205642239372374e-09
3398	1.01932e-10	Ca	4	194.880A	-17.348	8.205642239372374e-09
3399	5.08576e-11	Fe	3	390.590A	-17.349	8.186769785926832e-09
3400	1.60676e-13	He	1	12.3630m	-17.349	8.186769785926832e-09
3401	8.897739999999999e-14	He	1	22.3253m	-17.35	8.16794073791973e-09
3402	3.4734499999999997e-13	Fe	5	5.71894m	-17.35	8.16794073791973e-09
3403	2.08229e-11	N	1	953.970A	-17.351	8.14915499552139e-09
3404	2.63307e-11	O	1	754.421A	-17.351	8.14915499552139e-09
3405	2.2659e-11	N	1	876.670A	-17.352999999999998	8.111713029379271e-09
3406	2.83229e-11	Ne	4	701.358A	-17.354	8.093056607121914e-09
3407	2.34413e-12	He	1	8474.14A	-17.355	8.074443093445048e-09
3408	6.04198e-11	P	5	328.774A	-17.355	8.074443093445048e-09
3409	3.99729e-13	H	1	4.96948m	-17.355999999999998	8.055872389661741e-09
3410	3.36525e-13	He	1	5.90281m	-17.355999999999998	8.055872389661741e-09
3411	1.13286e-11	Mg	2	1753.47A	-17.357	8.037344397311842e-09
3412	2.3518400000000002e-12	O	1	8446.36A	-17.358	8.018859018161842e-09
3413	1.28728e-11	P	2	1543.13A	-17.358	8.018859018161842e-09
3414	2.40252e-12	He	1	8268.17A	-17.359	8.000416154204106e-09
3415	1.37925e-12	Fe	5	1.44024m	-17.36	7.982015707656465e-09
3416	1.2714599999999999e-10	C	5	156.233A	-17.361	7.963657580961457e-09
3417	1.18265e-12	He	1	1.67966m	-17.361	7.963657580961457e-09
3418	1.3249799999999999e-12	He	1	1.49922m	-17.362000000000002	7.945341676786183e-09
3419	6.7001e-11	S	3	296.480A	-17.362000000000002	7.945341676786183e-09
3420	5.3170400000000005e-12	O	2R	3736.00A	-17.362000000000002	7.945341676786183e-09
3421	1.17761e-13	He	2	16.8684m	-17.364	7.908836147781852e-09
3422	8.59571e-11	Fe	8	231.097A	-17.366	7.872498346447658e-09
3423	5.11549e-14	H	1	38.8320m	-17.366	7.872498346447658e-09
3424	5.49903e-12	Al	3	3612.35A	-17.367	7.854392102693751e-09
3425	4.55463e-11	Ca	8	436.138A	-17.367	7.854392102693751e-09
3426	1.3422e-12	He	1	1.47999m	-17.367	7.854392102693751e-09
3427	1.37164e-12	He	1	1.44823m	-17.368	7.836327502144957e-09
3428	3.85061e-12	Fe	2	5158.78A	-17.369	7.818304449024431e-09
3429	9.4084e-14	H	1	21.1135m	-17.37	7.800322847775806e-09
3430	8.27583e-11	F	4	240.030A	-17.371	7.782382603062483e-09
3431	3.3734400000000002e-12	Co	3	5888.48A	-17.372	7.764483619766946e-09
3432	6.7284e-11	N	4	295.233A	-17.372	7.764483619766946e-09
3433	7.85407e-12	Mg	3	2529.19A	-17.374000000000002	7.728809058053168e-09
3434	1.11636e-10	Fe	5	177.940A	-17.374000000000002	7.728809058053168e-09
3435	1.14319e-11	Mg	2	1737.63A	-17.375	7.711033290492017e-09
3436	2.89296e-11	Ne	5	686.649A	-17.375	7.711033290492017e-09
3437	1.31695e-12	He	1	1.50837m	-17.375	7.711033290492017e-09
3438	5.31447e-13	He	1	3.73781m	-17.375999999999998	7.693298406061759e-09
3439	4.0355900000000003e-13	H	1	4.92232m	-17.375999999999998	7.693298406061759e-09
3440	1.27225e-11	C	1	1561.37A	-17.377	7.675604310733742e-09
3441	8.26004e-12	Fe	2	2404.89A	-17.377	7.675604310733742e-09
3442	1.0430899999999999e-13	He	2	19.0438m	-17.378	7.657950910695699e-09
3443	3.69494e-13	He	1	5.37613m	-17.378	7.657950910695699e-09
3444	2.36331e-12	He	1	8405.37A	-17.379	7.640338112351058e-09
3445	2.35001e-12	He	1	8452.91A	-17.379	7.640338112351058e-09
3446	1.30244e-12	He	1	1.52517m	-17.38	7.622765822318578e-09
3447	1.21251e-12	He	1	1.63829m	-17.38	7.622765822318578e-09
3448	9.5097e-14	Fe	6	20.8886m	-17.381	7.605233947431601e-09
3449	1.09085e-10	Fe	7	182.100A	-17.383	7.570291071499174e-09
3450	3.36452e-13	He	1	5.90409m	-17.383	7.570291071499174e-09
3451	5.29118e-14	He	1	37.5426m	-17.383	7.570291071499174e-09
3452	8.898139999999999e-14	He	2	22.3243m	-17.384	7.55287988519001e-09
3453	2.80148e-13	H	1	7.09071m	-17.384	7.55287988519001e-09
3454	5.737600000000001e-13	He	1	3.46215m	-17.385	7.53550874349813e-09
3455	2.34982e-12	Fe	5	8453.62A	-17.385	7.53550874349813e-09
3456	1.33084e-11	N	1	1492.63A	-17.385	7.53550874349813e-09
3457	2.8839400000000003e-12	He	1	6887.97A	-17.387	7.500886225777857e-09
3458	3.87606e-13	He	1	5.12491m	-17.389	7.466422784076746e-09
3459	5.15469e-12	Si	2	3853.66A	-17.389	7.466422784076746e-09
3460	7.141210000000001e-14	He	2	27.8167m	-17.389	7.466422784076746e-09
3461	6.78103e-13	He	1	2.92942m	-17.391	7.432117687506882e-09
3462	6.40396e-11	Ar	3	310.190A	-17.392	7.415024291162324e-09
3463	5.10007e-11	P	5	389.494A	-17.392	7.415024291162324e-09
3464	1.56278e-10	Mg	4	127.110A	-17.393	7.397970208538412e-09
3465	3.4516900000000002e-12	N	2R	5755.00A	-17.393	7.397970208538412e-09
3466	1.3498400000000002e-10	C	5	147.162A	-17.394000000000002	7.380955349216101e-09
3467	2.35508e-12	He	1	8434.72A	-17.394000000000002	7.380955349216101e-09
3468	2.29418e-13	He	1	8.65862m	-17.395	7.36397962298436e-09
3469	1.91146e-11	O	1	1039.23A	-17.395	7.36397962298436e-09
3470	6.39449e-11	Ar	3	310.650A	-17.395	7.36397962298436e-09
3471	6.23277e-11	S	3	318.710A	-17.395	7.36397962298436e-09
3472	1.21072e-13	H	1	16.4071m	-17.395	7.36397962298436e-09
3473	2.3594700000000002e-12	He	1	8419.02A	-17.396	7.347042939839457e-09
3474	4.71171e-11	Ne	4	421.598A	-17.396	7.347042939839457e-09
3475	7.43982e-13	He	1	2.67002m	-17.397000000000002	7.330145209984845e-09
3476	5.1142e-14	He	2	38.8417m	-17.397000000000002	7.330145209984845e-09
3477	1.0789e-10	O	6	184.117A	-17.397000000000002	7.330145209984845e-09
3478	1.34909e-12	He	1	1.47243m	-17.398	7.313286343830503e-09
3479	6.214099999999999e-10	C	5	31.9667A	-17.398	7.313286343830503e-09
3480	1.53435e-11	P	2	1294.65A	-17.398	7.313286343830503e-09
3481	5.68915e-11	Mg	6	349.164A	-17.399	7.296466251992281e-09
3482	1.00822e-10	C	5	197.024A	-17.399	7.296466251992281e-09
3483	1.1367e-12	He	1	1.74755m	-17.4	7.279684845291843e-09
3484	6.637460000000001e-12	Mg	5	2992.78A	-17.403	7.229571847305991e-09
3485	1.0130799999999999e-10	Ca	4	196.080A	-17.403	7.229571847305991e-09
3486	6.809e-11	Cr	7	291.738A	-17.405	7.196354981940429e-09
3487	7.60965e-13	He	1	2.61043m	-17.405	7.196354981940429e-09
3488	3.80484e-12	Fe	4	5220.83A	-17.406	7.179803824771754e-09
3489	2.10687e-12	Fe	4	9428.44A	-17.406	7.179803824771754e-09
3490	1.90831e-11	O	1	1040.94A	-17.406	7.179803824771754e-09
3491	1.9364100000000002e-13	H	1	10.2584m	-17.406	7.179803824771754e-09
3492	1.30833e-12	He	1	1.51831m	-17.406	7.179803824771754e-09
3493	4.2782799999999996e-13	He	1	4.64309m	-17.407	7.16329073420817e-09
3494	3.32779e-11	Ca	8	596.926A	-17.410999999999998	7.09761729000786e-09
3495	1.32162e-12	He	1	1.50304m	-17.410999999999998	7.09761729000786e-09
3496	2.27326e-11	Si	5	873.831A	-17.410999999999998	7.09761729000786e-09
3497	2.32956e-13	He	1	8.52714m	-17.413	7.065006700761647e-09
3498	6.77712e-11	Mg	6	293.110A	-17.415	7.032545943563e-09
3499	3.7764299999999996e-13	He	1	5.26011m	-17.418	6.9841342378099515e-09
3500	1.36827e-12	He	1	1.45179m	-17.418	6.9841342378099515e-09
3501	1.8037200000000001e-12	He	1	1.10131m	-17.419	6.968071174808249e-09
3502	1.7572e-11	C	1	1130.46A	-17.42	6.952045055826265e-09
3503	1.1775599999999998e-13	He	1	16.8692m	-17.42	6.952045055826265e-09
3504	1.35498e-12	He	1	1.46603m	-17.421	6.936055795895167e-09
3505	4.80255e-12	Fe	5	4136.23A	-17.421	6.936055795895167e-09
3506	2.84448e-11	Ne	4	698.351A	-17.422	6.92010331024138e-09
3507	4.0964699999999994e-12	Fe	6	4849.16A	-17.423	6.9041875142865246e-09
3508	1.3134e-12	He	1	1.51245m	-17.423	6.9041875142865246e-09
3509	1.1048700000000001e-10	Na	3	179.790A	-17.423	6.9041875142865246e-09
3510	3.57604e-11	Cl	6	555.488A	-17.423	6.9041875142865246e-09
3511	1.0296700000000001e-10	Ca	4	192.920A	-17.425	6.872465654131541e-09
3512	1.31779e-12	He	1	1.50741m	-17.426	6.856659421745381e-09
3513	1.7321400000000001e-12	P	2	1.14682m	-17.426	6.856659421745381e-09
3514	1.8248900000000002e-13	He	1	10.8853m	-17.427	6.840889542684859e-09
3515	4.07082e-13	He	1	4.87972m	-17.427	6.840889542684859e-09
3516	2.7587900000000002e-14	He	2	72.0042m	-17.427	6.840889542684859e-09
3517	3.5260699999999997e-12	Fe	4	5633.60A	-17.427	6.840889542684859e-09
3518	1.99119e-11	P	5	997.615A	-17.429000000000002	6.809458510291879e-09
3519	8.88838e-11	P	7	223.488A	-17.43	6.793797190315273e-09
3520	4.40205e-12	Fe	4	4512.55A	-17.433	6.7470290194191445e-09
3521	2.20272e-12	Si	4	9018.14A	-17.433	6.7470290194191445e-09
3522	2.41213e-11	C	3	823.525A	-17.434	6.731511283287081e-09
3523	3.87665e-13	He	1	5.12413m	-17.435	6.716029236957795e-09
3524	1.36005e-12	He	1	1.46057m	-17.435	6.716029236957795e-09
3525	1.36444e-12	He	1	1.45587m	-17.436	6.700582798346908e-09
3526	1.1296200000000001e-10	Fe	5	175.850A	-17.436	6.700582798346908e-09
3527	7.20699e-13	He	1	2.75628m	-17.437	6.685171885558994e-09
3528	2.43704e-13	Fe	4	8.15106m	-17.437	6.685171885558994e-09
3529	5.25928e-12	Fe	5	3777.03A	-17.438	6.669796416886982e-09
3530	9.017339999999999e-14	He	2	22.0292m	-17.439	6.654456310811562e-09
3531	1.1870299999999999e-14	He	2	167.345m	-17.44	6.6391514860010685e-09
3532	1.34519e-10	N	5	147.670A	-17.441	6.6238818613109015e-09
3533	2.8603400000000003e-13	H	1	6.94480m	-17.441	6.6238818613109015e-09
3534	4.43292e-12	Mg	2	4481.13A	-17.442	6.6086473557829205e-09
3535	2.89827e-12	He	1	6853.89A	-17.442999999999998	6.593447888645405e-09
3536	6.89188e-14	H	1	28.8230m	-17.445	6.5631537473825855e-09
3537	5.09257e-12	Al	2	3900.67A	-17.445	6.5631537473825855e-09
3538	1.45737e-11	S	2	1363.03A	-17.445999999999998	6.5480589126408714e-09
3539	2.04036e-11	O	1	973.577A	-17.447	6.532998795055618e-09
3540	2.12568e-11	O	1	934.501A	-17.448	6.517973314779635e-09
3541	6.030390000000001e-13	He	1	3.29406m	-17.449	6.502982392149323e-09
3542	3.8454e-13	He	1	5.16577m	-17.451	6.473103902087045e-09
3543	2.20746e-11	N	1	899.879A	-17.453	6.443362691216769e-09
3544	9.04753e-12	P	2	2195.57A	-17.454	6.428543368258812e-09
3545	7.67213e-14	He	2	25.8917m	-17.454	6.428543368258812e-09
3546	1.17637e-10	Cr	6	168.863A	-17.454	6.428543368258812e-09
3547	1.75432e-11	C	1	1132.32A	-17.454	6.428543368258812e-09
3548	2.96029e-12	He	1	6710.31A	-17.454	6.428543368258812e-09
3549	1.52277e-11	P	2	1304.49A	-17.454	6.428543368258812e-09
3550	2.43755e-13	He	1	8.14936m	-17.454	6.428543368258812e-09
3551	1.23491e-12	He	1	1.60858m	-17.454	6.428543368258812e-09
3552	1.21143e-12	He	1	1.63975m	-17.454	6.428543368258812e-09
3553	2.45366e-12	He	1	8095.85A	-17.456	6.39900689444407e-09
3554	1.80954e-11	C	1	1097.76A	-17.459	6.354956440828603e-09
3555	4.50345e-11	Ca	8	441.094A	-17.46	6.340340446604226e-09
3556	7.61411e-11	Na	2	260.890A	-17.46	6.340340446604226e-09
3557	7.61753e-13	He	1	2.60773m	-17.46	6.340340446604226e-09
3558	1.50425e-12	Fe	2	1.32055m	-17.46	6.340340446604226e-09
3559	4.97004e-11	Fe	6	399.684A	-17.461	6.325758068233787e-09
3560	4.3187300000000003e-14	He	1	45.9960m	-17.463	6.296693849975006e-09
3561	6.13934e-14	He	2	32.3560m	-17.463	6.296693849975006e-09
3562	7.75301e-13	He	1	2.56216m	-17.465999999999998	6.253347714403623e-09
3563	7.63201e-14	H	1	26.0278m	-17.467	6.238965413765095e-09
3564	2.93245e-11	Ar	2	677.401A	-17.469	6.210299971530552e-09
3565	4.1866e-12	C	2	4744.77A	-17.469	6.210299971530552e-09
3566	5.29789e-11	F	2	374.950A	-17.47	6.196016677953266e-09
3567	2.5346e-13	He	1	7.83731m	-17.47	6.196016677953266e-09
3568	7.1594e-13	He	1	2.77460m	-17.472	6.167548567235058e-09
3569	6.3683e-11	Na	6	311.927A	-17.472	6.167548567235058e-09
3570	1.4321700000000001e-12	He	1	1.38702m	-17.472	6.167548567235058e-09
3571	1.32801e-13	H	1	14.9580m	-17.472	6.167548567235058e-09
3572	2.01787e-13	H	1	9.84425m	-17.474	6.1392112556044406e-09
3573	5.56653e-12	Fe	6	3568.56A	-17.475	6.125091461536671e-09
3574	5.888e-10	C	6	33.7372A	-17.475	6.125091461536671e-09
3575	2.67096e-11	Ne	1	743.720A	-17.475	6.125091461536671e-09
3576	4.38242e-14	He	2	45.3276m	-17.475	6.125091461536671e-09
3577	3.05769e-13	He	1	6.49657m	-17.475	6.125091461536671e-09
3578	3.9042800000000004e-13	He	1	5.08787m	-17.475	6.125091461536671e-09
3579	4.03719e-13	He	1	4.92036m	-17.476	6.111004142094145e-09
3580	2.06065e-11	N	1	963.990A	-17.477	6.0969492225872e-09
3581	4.44336e-11	Fe	3	447.059A	-17.477999999999998	6.0829266284981484e-09
3582	1.1208299999999999e-10	Na	3	177.230A	-17.477999999999998	6.0829266284981484e-09
3583	4.68059e-11	Fe	6	424.401A	-17.48	6.0549781193588825e-09
3584	1.0106e-10	Ca	4	196.560A	-17.480999999999998	6.041052056128553e-09
3585	1.2638e-10	Mg	3	157.180A	-17.483	6.0132959431729085e-09
3586	5.32109e-13	He	1	3.73316m	-17.484	5.999465746287494e-09
3587	2.65498e-13	He	1	7.48195m	-17.484	5.999465746287494e-09
3588	1.48286e-10	Fe	6	133.960A	-17.487000000000002	5.958165714589784e-09
3589	1.40153e-13	He	1	14.1735m	-17.488	5.944462313711608e-09
3590	1.17454e-12	He	1	1.69125m	-17.488	5.944462313711608e-09
3591	1.38975e-10	Mg	5	142.935A	-17.488	5.944462313711608e-09
3592	2.9109899999999997e-13	H	1	6.82396m	-17.49	5.917149990310542e-09
3593	3.9549499999999997e-13	He	1	5.02268m	-17.491	5.903540922980432e-09
3594	4.2544399999999994e-13	He	1	4.66912m	-17.491	5.903540922980432e-09
3595	7.9106e-11	S	6	251.112A	-17.492	5.8899631556366155e-09
3596	2.08298e-11	N	1	953.655A	-17.492	5.8899631556366155e-09
3597	3.99887e-13	He	1	4.96751m	-17.493	5.876416616291171e-09
3598	6.44297e-11	Na	5	308.312A	-17.494	5.862901233121597e-09
3599	2.91001e-12	He	1	6826.26A	-17.494	5.862901233121597e-09
3600	8.37315e-13	He	1	2.37240m	-17.496	5.835963648846201e-09
3601	9.02232e-11	Fe	7	220.170A	-17.496	5.835963648846201e-09
3602	5.09033e-11	Fe	3	390.239A	-17.496	5.835963648846201e-09
3603	5.01462e-11	Fe	3	396.131A	-17.497	5.822541304919938e-09
3604	3.37652e-11	Ne	1	588.311A	-17.497	5.822541304919938e-09
3605	1.29312e-10	C	5	153.616A	-17.498	5.809149831528059e-09
3606	3.4646e-11	Sc	5	573.355A	-17.499000000000002	5.7957891576703036e-09
3607	7.64497e-12	Fe	2	2598.37A	-17.499000000000002	5.7957891576703036e-09
3608	1.0742200000000001e-10	Ar	5	184.920A	-17.499000000000002	5.7957891576703036e-09
3609	4.243980000000001e-12	Fe	5	4680.62A	-17.5	5.782459212509756e-09
3610	1.9610400000000003e-12	Fe	5	1.01295m	-17.500999999999998	5.769159925372325e-09
3611	6.64278e-11	Sc	4	299.039A	-17.500999999999998	5.769159925372325e-09
3612	1.96769e-10	Si	6	100.953A	-17.502	5.75589122574647e-09
3613	3.22005e-11	Ar	2	616.899A	-17.502	5.75589122574647e-09
3614	3.05409e-11	S	6	650.422A	-17.502	5.75589122574647e-09
3615	4.89671e-11	Fe	3	405.670A	-17.506	5.703120897797573e-09
3616	2.55488e-13	He	1	7.77509m	-17.506	5.703120897797573e-09
3617	1.10205e-10	Ar	5	180.250A	-17.508	5.676917437478423e-09
3618	3.4870699999999996e-12	Al	3	5696.60A	-17.509	5.663860889687572e-09
3619	2.3554099999999998e-14	He	2	84.3354m	-17.51	5.650834371123338e-09
3620	2.9353700000000002e-12	Fe	4	6767.28A	-17.51	5.650834371123338e-09
3621	6.66192e-14	He	2	29.8179m	-17.511	5.637837812720463e-09
3622	1.22194e-10	N	5	162.564A	-17.512	5.624871145572395e-09
3623	9.93918e-11	F	4	199.860A	-17.512999999999998	5.611934300931247e-09
3624	4.2550299999999997e-13	He	1	4.66847m	-17.514	5.599027210207065e-09
3625	2.48981e-11	Si	2	797.830A	-17.514	5.599027210207065e-09
3626	2.61946e-13	He	1	7.58341m	-17.515	5.5861498049677855e-09
3627	7.7609e-13	He	1	2.55956m	-17.516	5.573302016938734e-09
3628	5.72082e-11	P	5	347.231A	-17.516	5.573302016938734e-09
3629	9.40215e-12	Ca	2	2112.76A	-17.517	5.5604837780021244e-09
3630	4.57076e-11	Mg	7	434.599A	-17.518	5.547695020196976e-09
3631	7.87035e-13	He	1	2.52396m	-17.52	5.522205676918173e-09
3632	3.02681e-13	H	1	6.56284m	-17.52	5.522205676918173e-09
3633	4.58913e-11	F	2	432.859A	-17.52	5.522205676918173e-09
3634	1.2526799999999999e-12	He	1	1.58576m	-17.521	5.509504956302512e-09
3635	9.50862e-11	Ar	5	208.910A	-17.521	5.509504956302512e-09
3636	3.36993e-13	He	1	5.89462m	-17.522000000000002	5.496833446533674e-09
3637	1.88565e-14	Fe	3	105.345m	-17.522000000000002	5.496833446533674e-09
3638	2.2387599999999996e-14	H	1	88.7295m	-17.522000000000002	5.496833446533674e-09
3639	1.79556e-11	C	1	1106.31A	-17.522000000000002	5.496833446533674e-09
3640	8.324980000000001e-14	H	1	23.8613m	-17.524	5.471577790958699e-09
3641	8.38103e-13	He	1	2.37017m	-17.526	5.446438174580603e-09
3642	7.43095e-13	He	1	2.67321m	-17.527	5.433911714384643e-09
3643	1.04583e-10	Ca	4	189.940A	-17.528	5.421414064247708e-09
3644	2.33754e-12	Ca	2	8498.02A	-17.528	5.421414064247708e-09
3645	2.86528e-11	Ne	5	693.281A	-17.528	5.421414064247708e-09
3646	2.9548899999999996e-13	H	1	6.72257m	-17.529	5.408945157908411e-09
3647	5.31672e-14	He	2	37.3623m	-17.53	5.396504929257897e-09
3648	3.7837599999999996e-14	He	1	52.4992m	-17.53	5.396504929257897e-09
3649	1.91046e-12	N	1	1.03977m	-17.533	5.359355650628692e-09
3650	2.06847e-12	He	1	9603.44A	-17.534000000000002	5.3470294746799925e-09
3651	1.23383e-12	He	1	1.60999m	-17.535999999999998	5.322462105834812e-09
3652	5.17636e-12	Fe	5	3837.54A	-17.537	5.310220782684498e-09
3653	2.08681e-13	H	1	9.51904m	-17.537	5.310220782684498e-09
3654	2.91973e-12	He	1	6803.52A	-17.538	5.298007613796158e-09
3655	1.04464e-10	N	5	190.155A	-17.538	5.298007613796158e-09
3656	1.43696e-10	Fe	6	138.240A	-17.538	5.298007613796158e-09
3657	3.5038099999999996e-14	He	1	56.6938m	-17.539	5.285822534416786e-09
3658	2.4915e-12	He	1	7972.90A	-17.54	5.273665479942345e-09
3659	8.45975e-12	Fe	2	2348.12A	-17.541	5.26153638591726e-09
3660	1.5216e-11	P	2	1305.50A	-17.541	5.26153638591726e-09
3661	7.44719e-13	He	1	2.66738m	-17.541	5.26153638591726e-09
3662	1.61217e-13	He	1	12.3215m	-17.542	5.249435188034321e-09
3663	3.82494e-11	Ar	2	519.340A	-17.542	5.249435188034321e-09
3664	1.42522e-13	H	1	13.9378m	-17.545	5.213298330382445e-09
3665	3.7839300000000006e-14	He	2	52.4969m	-17.546	5.201308076948604e-09
3666	7.1202699999999995e-12	O	5	2789.85A	-17.546	5.201308076948604e-09
3667	2.9932e-13	H	1	6.63654m	-17.549	5.165502523999083e-09
3668	6.02942e-13	He	1	3.29459m	-17.55	5.153622197869431e-09
3669	1.4370400000000001e-10	C	5	138.232A	-17.551	5.141769195731686e-09
3670	1.5792300000000001e-13	He	1	12.5785m	-17.551	5.141769195731686e-09
3671	2.65213e-13	He	1	7.49001m	-17.551	5.141769195731686e-09
3672	1.04958e-11	Fe	4	1892.61A	-17.552	5.129943454742327e-09
3673	1.11843e-10	Ca	5	177.610A	-17.552	5.129943454742327e-09
3674	1.07376e-10	Na	3	185.000A	-17.555	5.094629172396532e-09
3675	1.1497e-10	Na	3	172.780A	-17.555999999999997	5.082911850452289e-09
3676	6.54179e-13	He	1	3.03655m	-17.555999999999997	5.082911850452289e-09
3677	2.30528e-12	Fe	2	8616.95A	-17.557000000000002	5.071221477600606e-09
3678	6.19891e-14	H	1	32.0451m	-17.558	5.059557991860454e-09
3679	2.43067e-11	Ne	4	817.241A	-17.558	5.059557991860454e-09
3680	4.1843900000000005e-12	C	2	4747.28A	-17.559	5.0479213313930714e-09
3681	3.87592e-13	He	1	5.12509m	-17.559	5.0479213313930714e-09
3682	1.6069000000000002e-13	He	1	12.3620m	-17.56	5.036311434502122e-09
3683	2.21643e-12	Fe	4	8962.37A	-17.561	5.024728239633009e-09
3684	8.41715e-12	Fe	2	2360.00A	-17.561	5.024728239633009e-09
3685	5.866779999999999e-13	Fe	4	3.38592m	-17.562	5.013171685372825e-09
3686	4.80226e-11	Fe	6	413.648A	-17.562	5.013171685372825e-09
3687	1.04754e-11	Mg	3	1896.30A	-17.564	4.990138253733407e-09
3688	8.98519e-11	Ar	6	221.080A	-17.565	4.97866125423317e-09
3689	7.87823e-13	He	1	2.52144m	-17.566	4.967210651099334e-09
3690	1.2033200000000002e-12	He	1	1.65080m	-17.566	4.967210651099334e-09
3691	7.57482e-11	Fe	7	262.243A	-17.567	4.955786383621859e-09
3692	7.967590000000001e-13	He	1	2.49316m	-17.567	4.955786383621859e-09
3693	1.0947e-10	Na	3	181.460A	-17.567999999999998	4.944388391230495e-09
3694	1.14771e-10	O	6	173.080A	-17.570999999999998	4.910351460957166e-09
3695	1.08668e-10	Ar	5	182.800A	-17.572	4.899057965988119e-09
3696	6.661619999999999e-14	He	1	29.8192m	-17.573	4.887790445336721e-09
3697	3.23854e-12	Ar	5	6133.78A	-17.573	4.887790445336721e-09
3698	4.0151599999999994e-14	H	1	49.4737m	-17.574	4.876548839263699e-09
3699	6.03604e-13	He	1	3.29098m	-17.574	4.876548839263699e-09
3700	2.92788e-12	He	1	6784.58A	-17.576	4.8541431325824e-09
3701	1.12489e-10	Na	3	176.590A	-17.577	4.842978913181254e-09
3702	2.95732e-12	He	1	6717.05A	-17.577	4.842978913181254e-09
3703	4.95719e-11	Na	5	400.720A	-17.578	4.831840370772244e-09
3704	9.908139999999999e-12	Mg	3	2004.86A	-17.579	4.820727446299844e-09
3705	4.6332199999999995e-12	Fe	2	4287.39A	-17.58	4.8096400808445145e-09
3706	1.26701e-12	He	1	1.56782m	-17.58	4.8096400808445145e-09
3707	2.1549099999999998e-12	Mg	2	9218.25A	-17.581	4.798578215622069e-09
3708	1.1295600000000001e-10	Fe	5	175.860A	-17.581	4.798578215622069e-09
3709	4.63492e-14	He	2	42.8583m	-17.583	4.776530751415244e-09
3710	3.88133e-13	He	1	5.11796m	-17.583	4.776530751415244e-09
3711	4.54222e-13	He	1	4.37329m	-17.583	4.776530751415244e-09
3712	4.6806300000000004e-12	Fe	2	4243.97A	-17.584	4.765545035537363e-09
3713	6.60998e-12	Ar	3	3005.22A	-17.585	4.754584586104866e-09
3714	2.027e-14	He	2	97.9991m	-17.585	4.754584586104866e-09
3715	5.97352e-11	Na	5	332.542A	-17.586	4.743649345006579e-09
3716	2.35173e-12	O	1	8446.76A	-17.586	4.743649345006579e-09
3717	1.3209e-11	Na	4	1503.85A	-17.587	4.7327392542648635e-09
3718	5.68979e-11	Mg	6	349.125A	-17.588	4.721854256035545e-09
3719	4.5428100000000003e-13	He	1	4.37272m	-17.588	4.721854256035545e-09
3720	1.93341e-11	O	1	1027.43A	-17.589000000000002	4.7109942926074445e-09
3721	4.08118e-11	Na	7	486.733A	-17.59	4.700159306402157e-09
3722	2.73362e-13	He	1	7.26672m	-17.590999999999998	4.689349239973625e-09
3723	6.26618e-11	Ar	3	317.010A	-17.590999999999998	4.689349239973625e-09
3724	8.72085e-12	C	5	2277.81A	-17.590999999999998	4.689349239973625e-09
3725	4.50984e-11	Ne	6	440.469A	-17.590999999999998	4.689349239973625e-09
3726	5.27874e-11	F	2	376.311A	-17.590999999999998	4.689349239973625e-09
3727	1.14704e-12	He	1	1.73180m	-17.592	4.678564036007914e-09
3728	4.14379e-11	Ar	7	479.379A	-17.593	4.667803637322986e-09
3729	1.25036e-10	Fe	6	158.870A	-17.593	4.667803637322986e-09
3730	2.29284e-11	N	1	866.371A	-17.593	4.667803637322986e-09
3731	2.14567e-13	H	1	9.25792m	-17.594	4.657067986868276e-09
3732	6.33978e-11	Ar	3	313.330A	-17.595	4.646357027724474e-09
3733	7.34632e-11	Mg	6	270.400A	-17.595	4.646357027724474e-09
3734	4.68548e-11	Fe	6	423.958A	-17.596	4.635670703103063e-09
3735	1.04248e-10	Ca	4	190.550A	-17.596	4.635670703103063e-09
3736	4.432719999999999e-12	Mg	2	4481.32A	-17.597	4.625008956346254e-09
3737	2.7934299999999997e-12	Fe	4	7111.12A	-17.597	4.625008956346254e-09
3738	3.02801e-13	He	1	6.56023m	-17.598	4.6143717309265636e-09
3739	9.49787e-14	H	1	20.9147m	-17.599	4.603758970446405e-09
3740	3.60223e-11	Ca	7	551.449A	-17.601	4.582606619363052e-09
3741	1.4756e-10	Fe	6	134.620A	-17.602	4.572066916612159e-09
3742	1.3290299999999998e-12	He	1	1.49466m	-17.602999999999998	4.56155145450496e-09
3743	3.99206e-11	Ar	2	497.599A	-17.604	4.551060177289448e-09
3744	1.71694e-11	P	2	1156.97A	-17.605	4.540593029341949e-09
3745	1.04463e-11	Mg	3	1901.58A	-17.605	4.540593029341949e-09
3746	7.67115e-13	He	1	2.58950m	-17.605	4.540593029341949e-09
3747	7.60866e-13	He	1	2.61077m	-17.605999999999998	4.530149955166728e-09
3748	1.48298e-10	Fe	6	133.950A	-17.607	4.519730899395569e-09
3749	2.9347799999999997e-12	He	1	6768.64A	-17.607	4.519730899395569e-09
3750	8.04909e-13	He	1	2.46791m	-17.608	4.509335806787713e-09
3751	1.7226e-13	He	1	11.5317m	-17.609	4.498964622229413e-09
3752	1.2516e-12	He	1	1.58713m	-17.609	4.498964622229413e-09
3753	3.28971e-14	He	2	60.3836m	-17.61	4.488617290733719e-09
3754	7.975479999999999e-13	He	1	2.49069m	-17.61	4.488617290733719e-09
3755	1.50668e-13	H	1	13.1843m	-17.612000000000002	4.467993967614052e-09
3756	2.8141500000000002e-14	He	1	70.5879m	-17.612000000000002	4.467993967614052e-09
3757	5.942869999999999e-10	C	5	33.4257A	-17.613	4.457717866647348e-09
3758	6.16315e-11	Ar	3	322.310A	-17.616	4.4270311527002076e-09
3759	2.65888e-11	O	1	747.099A	-17.616	4.4270311527002076e-09
3760	1.81686e-11	C	1	1093.34A	-17.617	4.416849263593416e-09
3761	9.77582e-11	Fe	7	203.200A	-17.618	4.4066907921817735e-09
3762	2.89113e-11	Ne	5	687.083A	-17.618	4.4066907921817735e-09
3763	1.18119e-10	Fe	8	168.173A	-17.618	4.4066907921817735e-09
3764	2.52028e-12	He	1	7881.85A	-17.619	4.396555684606e-09
3765	8.343479999999999e-13	He	1	2.38084m	-17.619	4.396555684606e-09
3766	1.0661000000000001e-10	C	5	186.329A	-17.621	4.376355346144475e-09
3767	1.32902e-11	N	1	1494.68A	-17.623	4.356247819807504e-09
3768	2.8025900000000004e-13	He	1	7.08790m	-17.623	4.356247819807504e-09
3769	7.64283e-11	Na	2	259.910A	-17.623	4.356247819807504e-09
3770	1.13336e-10	Ca	6	175.270A	-17.625	4.3362326791621785e-09
3771	1.28067e-10	Fe	6	155.110A	-17.625	4.3362326791621785e-09
3772	6.09245e-11	Ar	3	326.050A	-17.625	4.3362326791621785e-09
3773	7.70029e-11	Fe	7	257.970A	-17.627	4.316309499734769e-09
3774	3.69687e-11	He	1	537.331A	-17.627	4.316309499734769e-09
3775	2.3427399999999996e-13	He	1	8.47916m	-17.627	4.316309499734769e-09
3776	2.9539599999999997e-12	He	1	6724.69A	-17.628	4.30638226336326e-09
3777	3.6481e-13	Fe	8	5.44515m	-17.628	4.30638226336326e-09
3778	3.84844e-11	Al	3	516.169A	-17.628	4.30638226336326e-09
3779	2.9406700000000002e-12	He	1	6755.09A	-17.63	4.2865962341383304e-09
3780	1.14502e-11	Mg	2	1734.85A	-17.63	4.2865962341383304e-09
3781	1.18239e-10	Fe	8	168.003A	-17.63	4.2865962341383304e-09
3782	4.30239e-11	Ca	8	461.708A	-17.63	4.2865962341383304e-09
3783	1.27875e-12	He	1	1.55343m	-17.633	4.257087513223513e-09
3784	8.90128e-14	He	1	22.3164m	-17.634	4.247296483641282e-09
3785	6.37663e-11	Ar	3	311.520A	-17.634	4.247296483641282e-09
3786	2.64971e-13	He	1	7.49684m	-17.634	4.247296483641282e-09
3787	1.2257200000000002e-12	He	1	1.62064m	-17.636	4.227781928914633e-09
3788	1.15157e-11	Al	2	1724.98A	-17.637999999999998	4.208357035422526e-09
3789	2.64957e-13	He	1	7.49723m	-17.639	4.1986780828291334e-09
3790	1.03804e-11	P	8	1913.66A	-17.639	4.1986780828291334e-09
3791	5.04545e-11	F	2	393.710A	-17.64	4.18902139120897e-09
3792	8.11805e-13	He	1	2.44695m	-17.641	4.1793869093632526e-09
3793	1.158e-11	S	9	1715.41A	-17.642	4.16977458621085e-09
3794	2.1963200000000001e-13	H	1	9.04441m	-17.643	4.160184370788214e-09
3795	5.02602e-14	H	1	39.5233m	-17.643	4.160184370788214e-09
3796	2.94573e-12	He	1	6743.47A	-17.644000000000002	4.150616212248978e-09
3797	5.30536e-12	Fe	5	3744.23A	-17.645	4.141070059863753e-09
3798	2.95013e-12	He	1	6733.43A	-17.645	4.141070059863753e-09
3799	5.4482600000000004e-14	H	1	36.4602m	-17.645	4.141070059863753e-09
3800	7.57192e-11	Fe	7	262.344A	-17.647000000000002	4.122043571220568e-09
3801	3.44984e-12	Fe	4	5758.08A	-17.647000000000002	4.122043571220568e-09
3802	1.34017e-10	C	5	148.223A	-17.647000000000002	4.122043571220568e-09
3803	3.8804e-11	C	5	511.918A	-17.648	4.1125631340861285e-09
3804	2.99438e-13	He	1	6.63391m	-17.648	4.1125631340861285e-09
3805	2.86147e-13	He	1	6.94205m	-17.648	4.1125631340861285e-09
3806	8.056970000000001e-13	He	1	2.46550m	-17.648	4.1125631340861285e-09
3807	8.35136e-13	He	1	2.37859m	-17.65	4.0936676228695166e-09
3808	3.82464e-11	K	8	519.381A	-17.65	4.0936676228695166e-09
3809	6.92017e-13	He	1	2.87052m	-17.651	4.084252448605225e-09
3810	1.7569299999999998e-14	He	2	113.064m	-17.653	4.06548701317289e-09
3811	1.92835e-12	Fe	5	1.03013m	-17.653	4.06548701317289e-09
3812	5.70951e-13	He	1	3.47919m	-17.656	4.037500397428885e-09
3813	7.30633e-11	C	5	271.880A	-17.656	4.037500397428885e-09
3814	1.13468e-11	Mg	2	1750.66A	-17.656	4.037500397428885e-09
3815	2.14179e-11	O	1	927.472A	-17.656	4.037500397428885e-09
3816	4.76678e-13	He	1	4.16727m	-17.657	4.028214404198371e-09
3817	2.22503e-11	Ne	5	892.771A	-17.658	4.018949768159633e-09
3818	6.24418e-12	Ca	2	3181.27A	-17.658	4.018949768159633e-09
3819	1.09785e-12	Fe	2	1.80939m	-17.658	4.018949768159633e-09
3820	7.05368e-12	Al	2	2816.18A	-17.658	4.018949768159633e-09
3821	4.23025e-13	He	1	4.69581m	-17.658	4.018949768159633e-09
3822	4.451e-11	Fe	6	446.292A	-17.659000000000002	4.00970644019249e-09
3823	1.3796700000000002e-10	Fe	6	143.980A	-17.659000000000002	4.00970644019249e-09
3824	2.8779900000000004e-14	He	2	69.0220m	-17.66	4.000484371289771e-09
3825	1.83994e-13	He	1	10.7963m	-17.66	4.000484371289771e-09
3826	4.94784e-11	Ne	5	401.477A	-17.660999999999998	3.9912835125569534e-09
3827	1.17859e-10	Fe	8	168.545A	-17.660999999999998	3.9912835125569534e-09
3828	8.21731e-11	Fe	9	241.739A	-17.660999999999998	3.9912835125569534e-09
3829	2.05929e-11	N	1	964.626A	-17.660999999999998	3.9912835125569534e-09
3830	2.9121399999999996e-13	He	1	6.82125m	-17.662	3.982103815211966e-09
3831	6.54743e-13	He	1	3.03393m	-17.662	3.982103815211966e-09
3832	6.50858e-13	Ca	5	3.05204m	-17.663	3.972945230585001e-09
3833	7.19325e-11	Mg	7	276.154A	-17.663	3.972945230585001e-09
3834	7.84886e-13	He	1	2.53087m	-17.663	3.972945230585001e-09
3835	5.81859e-11	O	5	341.396A	-17.663	3.972945230585001e-09
3836	2.95606e-13	He	1	6.71990m	-17.664	3.963807710118153e-09
3837	9.54334e-11	F	3	208.150A	-17.664	3.963807710118153e-09
3838	4.2597e-13	He	1	4.66334m	-17.665	3.954691205365231e-09
3839	4.76619e-13	He	1	4.16779m	-17.665	3.954691205365231e-09
3840	1.12946e-11	S	3	1758.76A	-17.665	3.954691205365231e-09
3841	4.12323e-11	Fe	3	481.770A	-17.665	3.954691205365231e-09
3842	8.17694e-13	He	1	2.42933m	-17.666	3.945595667991371e-09
3843	2.52215e-12	P	2	7875.99A	-17.666	3.945595667991371e-09
3844	1.2513299999999999e-12	He	1	1.58747m	-17.667	3.936521049772969e-09
3845	8.30985e-13	He	1	2.39047m	-17.668	3.9274673025973375e-09
3846	1.04699e-13	H	1	18.9729m	-17.671	3.900430807857889e-09
3847	4.26056e-11	Ca	9	466.240A	-17.671	3.900430807857889e-09
3848	2.51283e-11	Si	2	790.520A	-17.672	3.891460065935259e-09
3849	2.31215e-13	H	1	8.59135m	-17.672	3.891460065935259e-09
3850	5.024869999999999e-12	Fe	6	3953.22A	-17.672	3.891460065935259e-09
3851	5.9728e-11	Na	5	332.582A	-17.673	3.882509956146547e-09
3852	1.2659299999999998e-12	He	1	1.56915m	-17.673	3.882509956146547e-09
3853	5.733579999999999e-13	He	1	3.46458m	-17.674	3.873580431039097e-09
3854	7.75203e-13	He	1	2.56249m	-17.675	3.86467144326949e-09
3855	1.5756199999999998e-13	H	1	12.6074m	-17.675	3.86467144326949e-09
3856	4.50955e-11	Ne	6	440.498A	-17.678	3.838067232185021e-09
3857	1.3191899999999999e-10	C	5	150.581A	-17.679000000000002	3.829239922506236e-09
3858	1.28847e-12	He	1	1.54171m	-17.679000000000002	3.829239922506236e-09
3859	1.78888e-11	C	1	1110.44A	-17.679000000000002	3.829239922506236e-09
3860	8.12593e-13	He	1	2.44458m	-17.679000000000002	3.829239922506236e-09
3861	3.59849e-11	Cl	6	552.023A	-17.68	3.820432915076361e-09
3862	2.24023e-13	H	1	8.86716m	-17.682000000000002	3.802879620295075e-09
3863	2.22532e-14	He	1	89.2657m	-17.682000000000002	3.802879620295075e-09
3864	8.227610000000001e-13	He	1	2.41437m	-17.682000000000002	3.802879620295075e-09
3865	1.08519e-10	Ar	5	183.050A	-17.682000000000002	3.802879620295075e-09
3866	7.22522e-12	Fe	2	2749.32A	-17.682000000000002	3.802879620295075e-09
3867	1.02315e-11	Mg	3	1941.51A	-17.683	3.7941332398779036e-09
3868	1.44804e-12	Fe	2	1.37182m	-17.684	3.785406975577445e-09
3869	8.271530000000001e-13	He	1	2.40155m	-17.684	3.785406975577445e-09
3870	1.1216500000000001e-10	Ca	5	177.100A	-17.685	3.7767007811279755e-09
3871	2.96284e-11	Ar	7	670.453A	-17.685	3.7767007811279755e-09
3872	5.75033e-11	Ne	3	345.449A	-17.686	3.768014610370057e-09
3873	1.27255e-10	Mg	3	156.100A	-17.686	3.768014610370057e-09
3874	1.04677e-11	Fe	4	1897.70A	-17.689	3.742075780243055e-09
3875	3.71155e-11	F	6	535.206A	-17.689	3.742075780243055e-09
3876	8.316260000000001e-12	Fe	2	2388.63A	-17.689	3.742075780243055e-09
3877	5.36487e-15	C	1	370.269m	-17.69	3.7334692447773165e-09
3878	2.54267e-12	He	1	7812.43A	-17.69	3.7334692447773165e-09
3879	1.78368e-11	C	1	1113.68A	-17.691	3.7248825037938883e-09
3880	1.32351e-10	O	6	150.090A	-17.691	3.7248825037938883e-09
3881	6.54081e-13	He	1	3.03700m	-17.692	3.716315511766664e-09
3882	1.0678399999999999e-13	He	1	18.6025m	-17.692999999999998	3.707768223274366e-09
3883	4.95708e-11	Na	5	400.729A	-17.694000000000003	3.6992405930000295e-09
3884	9.54026e-13	He	1	2.08217m	-17.694000000000003	3.6992405930000295e-09
3885	1.5404e-11	P	2	1289.57A	-17.695	3.690732575731129e-09
3886	3.02061e-12	Co	3	6576.31A	-17.695	3.690732575731129e-09
3887	1.98569e-11	P	5	1000.38A	-17.695	3.690732575731129e-09
3888	1.0495900000000001e-10	C	5	189.258A	-17.697	3.67377519987853e-09
3889	2.46075e-11	O	1	807.252A	-17.698	3.6653257513885125e-09
3890	1.24349e-12	He	1	1.59748m	-17.699	3.656895736090757e-09
3891	1.78213e-11	C	1	1114.65A	-17.699	3.656895736090757e-09
3892	1.07996e-10	O	6	183.937A	-17.7	3.6484851092901905e-09
3893	8.317729999999999e-13	He	1	2.38821m	-17.7	3.6484851092901905e-09
3894	4.2543000000000004e-13	He	1	4.66927m	-17.701	3.6400938263944486e-09
3895	3.1162200000000002e-12	Fe	10	6374.54A	-17.701	3.6400938263944486e-09
3896	2.27853e-13	H	1	8.71810m	-17.701	3.6400938263944486e-09
3897	2.65464e-11	N	5	748.291A	-17.703	3.623369114460892e-09
3898	2.5512899999999997e-13	Fe	3	7.78604m	-17.703	3.623369114460892e-09
3899	8.18482e-13	He	1	2.42699m	-17.703	3.623369114460892e-09
3900	1.9371800000000001e-13	He	1	10.2543m	-17.705	3.6067212455985857e-09
3901	3.2070900000000002e-12	Fe	4	6193.92A	-17.708	3.581892751184695e-09
3902	6.28909e-11	Si	7	315.856A	-17.709	3.573654626462501e-09
3903	1.5327799999999998e-14	He	2	129.597m	-17.713	3.540891163912866e-09
3904	8.612370000000001e-13	He	1	2.30650m	-17.713	3.540891163912866e-09
3905	2.65983e-12	N	1	7468.31A	-17.713	3.540891163912866e-09
3906	7.73295e-12	Na	6	2568.81A	-17.714000000000002	3.5327473402245716e-09
3907	1.0725200000000001e-10	Fe	8	185.213A	-17.714000000000002	3.5327473402245716e-09
3908	1.93656e-11	O	1	1025.76A	-17.715	3.5246222468110294e-09
3909	4.55677e-12	Fe	2	4359.33A	-17.715	3.5246222468110294e-09
3910	3.30658e-11	K	2	600.755A	-17.715	3.5246222468110294e-09
3911	7.992229999999999e-13	He	1	2.48547m	-17.715999999999998	3.516515840593774e-09
3912	8.23549e-13	He	1	2.41206m	-17.715999999999998	3.516515840593774e-09
3913	1.32795e-12	He	1	1.49588m	-17.717	3.5084280785934184e-09
3914	8.27941e-13	He	1	2.39926m	-17.718	3.5003589179294816e-09
3915	1.11435e-10	Na	3	178.260A	-17.718	3.5003589179294816e-09
3916	6.62115e-14	H	1	30.0015m	-17.718	3.5003589179294816e-09
3917	1.34201e-10	Na	5	148.020A	-17.719	3.4923083158200776e-09
3918	4.12275e-11	Mg	5	481.826A	-17.719	3.4923083158200776e-09
3919	1.29662e-12	He	1	1.53202m	-17.719	3.4923083158200776e-09
3920	4.94449e-13	He	1	4.01749m	-17.72	3.4842762295817442e-09
3921	1.77639e-14	H	1	111.825m	-17.721	3.4762626166291015e-09
3922	3.64738e-11	O	4	544.623A	-17.721	3.4762626166291015e-09
3923	9.64481e-11	Ar	5	205.960A	-17.721	3.4762626166291015e-09
3924	1.457e-11	Fe	7	1363.38A	-17.721	3.4762626166291015e-09
3925	5.27306e-13	He	1	3.76716m	-17.722	3.4682674344748014e-09
3926	4.0539599999999993e-14	H	1	49.0002m	-17.724	3.452332193100108e-09
3927	4.64312e-11	Fe	6	427.826A	-17.724	3.452332193100108e-09
3928	1.3260600000000001e-12	He	1	1.49800m	-17.726	3.4364701675089344e-09
3929	1.1308499999999999e-10	C	5	175.659A	-17.726	3.4364701675089344e-09
3930	1.19693e-10	C	5	165.961A	-17.727	3.4285665054479546e-09
3931	9.98968e-11	Ar	6	198.850A	-17.727999999999998	3.4206810213053107e-09
3932	1.2776700000000001e-12	He	1	1.55474m	-17.73	3.404964419638842e-09
3933	1.35207e-11	Ti	4	1469.19A	-17.730999999999998	3.397133218787214e-09
3934	4.54749e-13	He	1	4.36823m	-17.730999999999998	3.397133218787214e-09
3935	1.63448e-13	H	1	12.1534m	-17.730999999999998	3.397133218787214e-09
3936	7.86936e-13	He	1	2.52428m	-17.735	3.365988114230752e-09
3937	9.97762e-11	Ca	4	199.090A	-17.735	3.365988114230752e-09
3938	5.33616e-11	Fe	6	372.261A	-17.735	3.365988114230752e-09
3939	3.68041e-11	K	3	539.735A	-17.736	3.358246556393968e-09
3940	7.29459e-12	Si	8	2723.18A	-17.736	3.358246556393968e-09
3941	4.9439e-13	He	1	4.01798m	-17.737000000000002	3.350522803646122e-09
3942	7.20795e-13	He	1	2.75591m	-17.737000000000002	3.350522803646122e-09
3943	8.37216e-13	He	1	2.37268m	-17.738	3.3428168150366745e-09
3944	1.1284500000000001e-13	H	1	17.6033m	-17.738	3.3428168150366745e-09
3945	2.87786e-14	He	1	69.0251m	-17.74	3.3274579669012915e-09
3946	9.41007e-12	Ca	7	2110.98A	-17.741	3.3198050259442726e-09
3947	1.47384e-10	Ne	4	134.780A	-17.742	3.3121696862630244e-09
3948	6.92581e-13	He	1	2.86818m	-17.744	3.2969516488937303e-09
3949	2.01867e-13	He	1	9.84035m	-17.744	3.2969516488937303e-09
3950	1.01499e-10	Ar	5	195.710A	-17.746	3.2818035320548773e-09
3951	2.57159e-11	Ca	8	772.457A	-17.747	3.274255593384223e-09
3952	1.2112e-13	He	1	16.4006m	-17.749000000000002	3.2592117554481756e-09
3953	1.71859e-14	He	1	115.586m	-17.749000000000002	3.2592117554481756e-09
3954	3.71348e-11	O	3	534.929A	-17.75	3.2517157764218783e-09
3955	2.31306e-13	He	1	8.58794m	-17.75	3.2517157764218783e-09
3956	1.32282e-12	He	1	1.50168m	-17.75	3.2517157764218783e-09
3957	9.53327e-11	Ca	4	208.370A	-17.750999999999998	3.244237037668929e-09
3958	1.30352e-12	He	1	1.52391m	-17.750999999999998	3.244237037668929e-09
3959	3.36466e-13	He	1	5.90386m	-17.752	3.236775499537773e-09
3960	2.78874e-13	He	1	7.12309m	-17.752	3.236775499537773e-09
3961	2.55592e-12	O	1	7771.94A	-17.752	3.236775499537773e-09
3962	8.13064e-11	Fe	7	244.316A	-17.752	3.236775499537773e-09
3963	2.5604400000000003e-12	He	1	7758.21A	-17.753	3.2293311224681035e-09
3964	2.01215e-11	C	3	987.224A	-17.755	3.2144936937266458e-09
3965	1.50136e-10	Mg	4	132.310A	-17.755	3.2144936937266458e-09
3966	1.25782e-12	He	1	1.57927m	-17.756	3.2071005633882602e-09
3967	7.55002e-12	Fe	2	2631.05A	-17.758	3.192365274787817e-09
3968	1.82208e-11	C	1	1090.21A	-17.759	3.1850230384006994e-09
3969	1.3452100000000001e-14	He	2	147.668m	-17.761	3.1703891868134846e-09
3970	1.8313399999999998e-13	He	1	10.8469m	-17.762999999999998	3.1558225716668525e-09
3971	8.10957e-13	He	1	2.44951m	-17.764	3.1485643811646643e-09
3972	6.47033e-12	Al	7	3070.08A	-17.765	3.141322884037395e-09
3973	3.20949e-14	H	1	61.8928m	-17.766	3.1340980418913726e-09
3974	8.69738e-11	Ne	4	228.396A	-17.766	3.1340980418913726e-09
3975	7.66317e-11	Na	2	259.220A	-17.766	3.1340980418913726e-09
3976	1.1041300000000001e-10	Ca	5	179.910A	-17.767	3.1268898164211536e-09
3977	2.6503000000000003e-13	He	1	7.49518m	-17.768	3.1196981694094677e-09
3978	1.31984e-12	He	1	1.50507m	-17.769000000000002	3.11252306272692e-09
3979	9.44471e-12	Ca	2	2103.24A	-17.77	3.1053644583318337e-09
3980	4.31956e-11	O	4	459.872A	-17.771	3.098222318269951e-09
3981	6.84735e-13	Fe	4	2.90104m	-17.771	3.098222318269951e-09
3982	8.20456e-11	Mn	7	242.115A	-17.773	3.0839872797653236e-09
3983	5.1175099999999995e-14	He	1	38.8166m	-17.774	3.076894305849797e-09
3984	3.85853e-11	Fe	3	514.819A	-17.774	3.076894305849797e-09
3985	6.9005e-10	N	6	28.7870A	-17.775	3.06981764532161e-09
3986	1.1641799999999998e-10	Na	3	170.630A	-17.776	3.062757260660962e-09
3987	2.08764e-13	He	1	9.51527m	-17.776	3.062757260660962e-09
3988	5.08786e-13	He	1	3.90429m	-17.776	3.062757260660962e-09
3989	1.30941e-12	He	1	1.51706m	-17.776	3.062757260660962e-09
3990	1.3227e-12	He	1	1.50181m	-17.776	3.062757260660962e-09
3991	3.5036900000000003e-13	He	1	5.66958m	-17.78	3.034677733315137e-09
3992	1.28739e-12	He	1	1.54300m	-17.78	3.034677733315137e-09
3993	4.21683e-11	Ca	8	471.076A	-17.78	3.034677733315137e-09
3994	1.6851300000000002e-13	H	1	11.7881m	-17.781	3.0276981682094097e-09
3995	2.08351e-11	N	1	953.415A	-17.782	3.0207346556579477e-09
3996	1.12546e-10	Ar	5	176.500A	-17.782	3.0207346556579477e-09
3997	1.3775600000000002e-10	Fe	6	144.200A	-17.782	3.0207346556579477e-09
3998	4.01986e-11	Na	6	494.158A	-17.783	3.0137871587409244e-09
3999	6.27055e-11	Ar	3	316.790A	-17.784000000000002	3.006855640623403e-09
4000	1.3338699999999998e-13	Fe	4	14.8924m	-17.785	2.99994006455519e-09
4001	6.65402e-13	Fe	5	2.98533m	-17.785999999999998	2.993040393870564e-09
4002	2.64981e-11	C	5	749.657A	-17.787	2.9861565919881334e-09
4003	2.26159e-11	N	1	878.341A	-17.787	2.9861565919881334e-09
4004	1.60749e-13	He	1	12.3575m	-17.787	2.9861565919881334e-09
4005	7.966609999999999e-13	He	1	2.49346m	-17.788	2.9792886224106905e-09
4006	7.59321e-14	H	1	26.1608m	-17.788	2.9792886224106905e-09
4007	2.14884e-12	Mg	2	9244.27A	-17.789	2.9724364487249443e-09
4008	1.4377899999999999e-10	Na	4	138.160A	-17.789	2.9724364487249443e-09
4009	5.70799e-13	He	1	3.48011m	-17.79	2.9656000346013767e-09
4010	1.3144700000000002e-12	He	1	1.51121m	-17.791	2.9587793437939515e-09
4011	4.77145e-13	He	1	4.16319m	-17.792	2.9519743401400698e-09
4012	1.31887e-12	He	1	1.50618m	-17.793	2.9451849875603032e-09
4013	2.09429e-11	O	1	948.506A	-17.795	2.9316530917198986e-09
4014	3.46337e-11	Ne	1	573.559A	-17.795	2.9316530917198986e-09
4015	2.30906e-11	N	1	860.282A	-17.796	2.9249104767145445e-09
4016	5.51591e-12	Fe	5	3601.30A	-17.796	2.9249104767145445e-09
4017	3.77535e-12	Fe	2	5261.62A	-17.798	2.9114717337899022e-09
4018	1.22822e-10	Cr	6	161.734A	-17.798	2.9114717337899022e-09
4019	1.32854e-13	He	1	14.9521m	-17.799	2.904775534619737e-09
4020	3.42731e-12	Fe	4	5795.93A	-17.799	2.904775534619737e-09
4021	1.19739e-13	H	1	16.5898m	-17.8	2.898094736280295e-09
4022	2.27944e-13	He	1	8.71464m	-17.8	2.898094736280295e-09
4023	3.23936e-14	H	1	61.3222m	-17.8	2.898094736280295e-09
4024	2.14652e-13	He	1	9.25425m	-17.8	2.898094736280295e-09
4025	3.60929e-11	Cl	6	550.370A	-17.8	2.898094736280295e-09
4026	3.10181e-11	Ca	7	640.416A	-17.801	2.8914293033506717e-09
4027	6.67152e-11	Ar	3	297.750A	-17.801	2.8914293033506717e-09
4028	4.61476e-11	Mg	8	430.455A	-17.801	2.8914293033506717e-09
4029	5.98801e-13	He	1	3.31737m	-17.802	2.884779200491358e-09
4030	1.05097e-10	Ca	4	189.010A	-17.802	2.884779200491358e-09
4031	5.08726e-13	He	1	3.90474m	-17.802	2.884779200491358e-09
4032	2.52469e-11	Ca	8	786.807A	-17.803	2.878144392444194e-09
4033	3.47115e-12	Al	3	5722.73A	-17.804000000000002	2.8715248440320883e-09
4034	3.2586599999999996e-15	C	1	609.590m	-17.804000000000002	2.8715248440320883e-09
4035	5.91026e-11	Ne	3	336.101A	-17.805	2.864920520158877e-09
4036	4.81751e-11	Fe	6	412.339A	-17.805	2.864920520158877e-09
4037	8.20681e-13	He	1	2.42048m	-17.805999999999997	2.8583313858090698e-09
4038	1.26956e-12	He	1	1.56468m	-17.807000000000002	2.851757406047685e-09
4039	1.4407e-10	Mg	5	137.881A	-17.807000000000002	2.851757406047685e-09
4040	1.33705e-10	C	5	148.569A	-17.808	2.8451985460202298e-09
4041	1.50011e-10	Ne	4	132.420A	-17.808	2.8451985460202298e-09
4042	1.38033e-10	C	5	143.911A	-17.808	2.8451985460202298e-09
4043	1.80095e-13	H	1	11.0300m	-17.809	2.838654770952211e-09
4044	2.57478e-12	He	1	7715.01A	-17.81	2.8321260461492317e-09
4045	3.48274e-11	Ne	1	570.369A	-17.81	2.8321260461492317e-09
4046	6.91919e-13	He	1	2.87092m	-17.811	2.825612336996596e-09
4047	6.8156e-11	Mg	6	291.456A	-17.811	2.825612336996596e-09
4048	1.1109299999999999e-10	Ar	5	178.810A	-17.812	2.81911360895929e-09
4049	7.61941e-12	Fe	2	2607.09A	-17.812	2.81911360895929e-09
4050	7.43192e-13	He	1	2.67286m	-17.813	2.8126298275817275e-09
4051	1.15434e-11	Ne	5	1720.85A	-17.813	2.8126298275817275e-09
4052	1.74593e-13	He	1	11.3776m	-17.814	2.8061609584874985e-09
4053	1.2793799999999999e-14	He	1	155.266m	-17.815	2.7997069673793268e-09
4054	2.1971999999999997e-13	He	1	9.04082m	-17.815	2.7997069673793268e-09
4055	9.14276e-11	Ar	4	217.270A	-17.816	2.7932678200388163e-09
4056	2.2411199999999998e-13	He	1	8.86364m	-17.817	2.7868434823262036e-09
4057	2.67459e-11	O	1	742.710A	-17.817999999999998	2.780433920180335e-09
4058	2.97257e-11	O	5	668.258A	-17.817999999999998	2.780433920180335e-09
4059	3.79246e-11	K	3	523.788A	-17.817999999999998	2.780433920180335e-09
4060	7.213600000000001e-13	He	1	2.75375m	-17.819000000000003	2.774039099618282e-09
4061	1.72903e-13	H	1	11.4888m	-17.819000000000003	2.774039099618282e-09
4062	1.67788e-12	Ca	2	1.18390m	-17.82	2.767658986735433e-09
4063	4.54208e-13	He	1	4.37342m	-17.820999999999998	2.7612935477050196e-09
4064	2.6367400000000003e-12	Fe	4	7533.72A	-17.820999999999998	2.7612935477050196e-09
4065	1.29554e-12	He	1	1.53329m	-17.822	2.754942748778095e-09
4066	2.6368e-12	He	1	7533.56A	-17.823	2.7486065562833783e-09
4067	6.19623e-10	C	5	32.0589A	-17.825	2.7359778562924064e-09
4068	2.3210400000000001e-10	Si	7	85.5842A	-17.825	2.7359778562924064e-09
4069	6.8955699999999995e-12	Fe	2	2880.76A	-17.825	2.7359778562924064e-09
4070	6.894610000000001e-14	He	1	28.8116m	-17.826	2.7296852818400186e-09
4071	5.205189999999999e-13	He	1	3.81628m	-17.827	2.7234071799072636e-09
4072	1.1486599999999999e-10	O	6	172.936A	-17.827	2.7234071799072636e-09
4073	1.01562e-10	S	5	195.590A	-17.827	2.7234071799072636e-09
4074	6.81777e-11	Mg	6	291.363A	-17.828	2.717143517208291e-09
4075	1.3739600000000001e-12	He	1	1.44578m	-17.83	2.704659376750722e-09
4076	1.43192e-11	N	3	1387.26A	-17.831	2.6984388328024552e-09
4077	4.3823800000000007e-14	H	1	45.3280m	-17.831	2.6984388328024552e-09
4078	4.01509e-13	He	1	4.94745m	-17.832	2.692232595708258e-09
4079	4.7221e-11	Fe	3	420.670A	-17.832	2.692232595708258e-09
4080	2.51565e-12	Mg	2	7896.37A	-17.833	2.6860406325633017e-09
4081	3.36524e-13	He	1	5.90283m	-17.833	2.6860406325633017e-09
4082	2.15223e-11	O	1	922.969A	-17.833	2.6860406325633017e-09
4083	8.048100000000001e-13	He	1	2.46822m	-17.833	2.6860406325633017e-09
4084	3.37867e-11	Sc	5	587.936A	-17.837	2.6614148640236877e-09
4085	5.52323e-11	Ca	8	359.653A	-17.837	2.6614148640236877e-09
4086	1.7673399999999998e-13	H	1	11.2398m	-17.838	2.655293779694718e-09
4087	8.582690000000001e-13	He	1	2.31448m	-17.838	2.655293779694718e-09
4088	1.0609e-10	Fe	8	187.241A	-17.838	2.655293779694718e-09
4089	1.09488e-10	Na	3	181.430A	-17.839000000000002	2.6491867734690415e-09
4090	1.3249799999999999e-12	He	1	1.49923m	-17.839000000000002	2.6491867734690415e-09
4091	1.46396e-10	Fe	6	135.690A	-17.84	2.6430938129679406e-09
4092	8.288299999999999e-13	He	1	2.39669m	-17.842	2.6309498999965985e-09
4093	1.42578e-13	He	1	13.9323m	-17.843	2.6248988831405395e-09
4094	4.56942e-11	Mg	7	434.726A	-17.844	2.6188617832370574e-09
4095	9.03879e-12	Fe	5	2197.69A	-17.844	2.6188617832370574e-09
4096	6.68499e-11	Ar	3	297.150A	-17.845	2.612838568278072e-09
4097	3.27654e-14	P	2	60.6263m	-17.846	2.606829206329054e-09
4098	5.707399999999999e-13	He	1	3.48047m	-17.848	2.594851914090129e-09
4099	3.94554e-11	Fe	6	503.466A	-17.848	2.594851914090129e-09
4100	3.14471e-14	O	1	63.1679m	-17.848	2.594851914090129e-09
4101	4.94916e-13	He	1	4.01370m	-17.85	2.5829296525102787e-09
4102	1.27928e-12	He	1	1.55278m	-17.852	2.571062168746635e-09
4103	6.46935e-12	N	2	3070.55A	-17.852	2.571062168746635e-09
4104	2.05244e-12	Fe	4	9678.45A	-17.852999999999998	2.565148889850284e-09
4105	5.49877e-11	Na	6	361.253A	-17.854	2.559249211117973e-09
4106	4.17622e-11	Ar	7	475.656A	-17.854	2.559249211117973e-09
4107	8.407810000000001e-14	H	1	23.6262m	-17.854	2.559249211117973e-09
4108	1.48209e-10	Na	4	134.030A	-17.855999999999998	2.5474905290994583e-09
4109	1.25625e-13	H	1	15.8125m	-17.855999999999998	2.5474905290994583e-09
4110	1.9552e-13	Mg	3	10.1598m	-17.855999999999998	2.5474905290994583e-09
4111	1.30244e-12	He	1	1.52518m	-17.857	2.5416314634698725e-09
4112	7.74528e-14	Fe	7	25.6472m	-17.858	2.5357858733172945e-09
4113	5.204600000000001e-13	He	1	3.81671m	-17.859	2.5299537276489866e-09
4114	8.342489999999999e-13	He	1	2.38112m	-17.86	2.524134995543514e-09
4115	3.11036e-11	C	3	638.654A	-17.86	2.524134995543514e-09
4116	3.15939e-11	N	5	628.744A	-17.86	2.524134995543514e-09
4117	2.65498e-11	N	5	748.195A	-17.86	2.524134995543514e-09
4118	1.00649e-10	Fe	8	197.363A	-17.86	2.524134995543514e-09
4119	3.36452e-13	He	1	5.90410m	-17.861	2.518329646150497e-09
4120	3.35882e-11	He	1	591.412A	-17.861	2.518329646150497e-09
4121	2.58652e-12	He	1	7680.01A	-17.861	2.518329646150497e-09
4122	7.94629e-11	Fe	7	249.984A	-17.861	2.518329646150497e-09
4123	1.27861e-10	Mg	3	155.360A	-17.863	2.506758972455165e-09
4124	7.18629e-12	Si	8	2764.22A	-17.864	2.5009935868062694e-09
4125	1.9738e-10	Si	6	100.641A	-17.864	2.5009935868062694e-09
4126	1.44216e-10	Mg	5	137.741A	-17.865	2.495241461176425e-09
4127	4.12594e-12	Fe	2	4814.53A	-17.866	2.4895025650683937e-09
4128	3.8760500000000004e-13	He	1	5.12492m	-17.866	2.4895025650683937e-09
4129	4.49802e-12	Fe	2	4416.27A	-17.866	2.4895025650683937e-09
4130	5.50993e-11	C	5	360.521A	-17.866	2.4895025650683937e-09
4131	6.57198e-11	Ar	3	302.260A	-17.867	2.4837768680551393e-09
4132	1.13557e-10	Ca	5	174.930A	-17.869	2.4723649499545008e-09
4133	4.50055e-12	Fe	2	4413.78A	-17.869	2.4723649499545008e-09
4134	1.1533e-10	Ca	5	172.240A	-17.87	2.4666786683622424e-09
4135	6.97484e-11	O	5	284.802A	-17.87	2.4666786683622424e-09
4136	8.11707e-13	He	1	2.44725m	-17.87	2.4666786683622424e-09
4137	5.30244e-13	He	1	3.74629m	-17.871	2.4610054648547532e-09
4138	1.01949e-12	He	1	1.94847m	-17.872	2.4553453093532326e-09
4139	1.90865e-12	N	1	1.04076m	-17.872	2.4553453093532326e-09
4140	8.35727e-13	He	1	2.37691m	-17.872	2.4553453093532326e-09
4141	2.5499700000000002e-14	H	1	77.9009m	-17.873	2.4496981718481203e-09
4142	7.84709e-12	Fe	5	2531.44A	-17.873	2.4496981718481203e-09
4143	1.13791e-10	Ar	5	174.570A	-17.875	2.4384428311337574e-09
4144	3.01853e-11	S	5	658.084A	-17.875999999999998	2.4328345682498104e-09
4145	3.4023699999999998e-12	Fe	4	5838.41A	-17.877	2.427239204012543e-09
4146	8.32828e-14	He	1	23.8518m	-17.878	2.4216567087559106e-09
4147	6.4182699999999995e-12	Al	7	3094.99A	-17.878	2.4216567087559106e-09
4148	3.10794e-11	Ca	7	639.151A	-17.879	2.4160870528820796e-09
4149	1.14963e-10	Fe	7	172.790A	-17.879	2.4160870528820796e-09
4150	1.90873e-12	N	1	1.04072m	-17.881	2.404986141231713e-09
4151	8.962e-15	He	1	221.652m	-17.882	2.39945482659923e-09
4152	7.60963e-13	He	1	2.61044m	-17.882	2.39945482659923e-09
4153	1.5072799999999999e-13	He	1	13.1790m	-17.882	2.39945482659923e-09
4154	1.30833e-12	He	1	1.51831m	-17.883	2.3939362336373978e-09
4155	6.4994e-13	He	1	3.05635m	-17.883	2.3939362336373978e-09
4156	1.90695e-11	O	1	1041.69A	-17.884	2.3884303330871483e-09
4157	1.15612e-10	Ca	5	171.820A	-17.884	2.3884303330871483e-09
4158	1.6305100000000003e-10	Mg	4	121.830A	-17.886	2.3774564925216655e-09
4159	1.8016700000000001e-13	He	1	11.0256m	-17.886	2.3774564925216655e-09
4160	1.45296e-13	He	1	13.6717m	-17.886	2.3774564925216655e-09
4161	4.63266e-11	Fe	6	428.792A	-17.887	2.3719884943242028e-09
4162	4.7777e-12	F	2	4157.75A	-17.887	2.3719884943242028e-09
4163	3.10056e-11	Ca	7	640.673A	-17.887	2.3719884943242028e-09
4164	7.437560000000001e-13	He	1	2.67083m	-17.887999999999998	2.3665330721736316e-09
4165	1.32162e-12	He	1	1.50304m	-17.887999999999998	2.3665330721736316e-09
4166	8.549069999999999e-13	He	1	2.32358m	-17.889	2.3610901971458094e-09
4167	1.2874299999999999e-12	He	1	1.54295m	-17.89	2.3556598403831722e-09
4168	4.54123e-11	C	5	437.425A	-17.892	2.3448365665548488e-09
4169	1.9655099999999998e-12	Cr	8	1.01065m	-17.892	2.3448365665548488e-09
4170	1.1048700000000001e-10	Ar	5	179.790A	-17.892	2.3448365665548488e-09
4171	1.18693e-10	Ca	5	167.360A	-17.892	2.3448365665548488e-09
4172	1.31687e-12	He	1	1.50846m	-17.893	2.339443592105223e-09
4173	8.416149999999999e-13	He	1	2.36028m	-17.894000000000002	2.3340630211526376e-09
4174	3.2063e-12	Co	3	6195.45A	-17.895	2.3286948251698608e-09
4175	1.1879299999999998e-10	C	5	167.218A	-17.896	2.323338975695213e-09
4176	6.04481e-14	P	2	32.8620m	-17.896	2.323338975695213e-09
4177	5.3544399999999995e-14	H	1	37.0990m	-17.897000000000002	2.3179954443325334e-09
4178	2.55519e-12	O	1	7774.17A	-17.898	2.3126642027509685e-09
4179	8.17595e-13	He	1	2.42962m	-17.898	2.3126642027509685e-09
4180	6.50444e-11	Ne	3	305.398A	-17.898	2.3126642027509685e-09
4181	1.31339e-12	He	1	1.51245m	-17.9	2.3020384759332702e-09
4182	5.71267e-13	He	1	3.47726m	-17.901	2.2967439343605905e-09
4183	4.19144e-11	Ar	7	473.929A	-17.902	2.2914615698956173e-09
4184	1.15406e-11	Al	2	1721.27A	-17.902	2.2914615698956173e-09
4185	5.09253e-13	He	1	3.90070m	-17.902	2.2914615698956173e-09
4186	1.31779e-12	He	1	1.50741m	-17.903	2.2861913545317975e-09
4187	1.1520299999999999e-10	N	4	172.430A	-17.904	2.2809332603269377e-09
4188	9.68947e-11	Cr	8	205.011A	-17.904	2.2809332603269377e-09
4189	1.79876e-11	C	1	1104.34A	-17.904	2.2809332603269377e-09
4190	1.3069000000000002e-13	H	1	15.1996m	-17.905	2.2756872594031638e-09
4191	1.4331e-14	H	1	138.612m	-17.905	2.2756872594031638e-09
4192	8.723339999999999e-12	C	5	2277.16A	-17.906	2.2704533239467203e-09
4193	2.5962400000000003e-12	He	1	7651.24A	-17.906	2.2704533239467203e-09
4194	1.19846e-10	Ca	5	165.750A	-17.906	2.2704533239467203e-09
4195	8.30886e-13	He	1	2.39076m	-17.907	2.265231426207765e-09
4196	8.51075e-13	He	1	2.33404m	-17.907	2.265231426207765e-09
4197	8.46683e-13	He	1	2.34615m	-17.907	2.265231426207765e-09
4198	3.11319e-12	N	4	6380.75A	-17.908	2.260021538500334e-09
4199	1.13886e-11	Ni	2	1744.24A	-17.909000000000002	2.254823633202122e-09
4200	1.1509899999999999e-10	Cr	6	172.585A	-17.909000000000002	2.254823633202122e-09
4201	5.301840000000001e-13	He	1	3.74671m	-17.909000000000002	2.254823633202122e-09
4202	2.10748e-12	Fe	4	9425.69A	-17.909000000000002	2.254823633202122e-09
4203	2.7177e-11	Ar	2	730.930A	-17.91	2.2496376827543705e-09
4204	5.38393e-13	He	1	3.68958m	-17.91	2.2496376827543705e-09
4205	5.5985e-11	Al	6	354.818A	-17.912	2.239301536491842e-09
4206	1.62544e-10	Mg	4	122.210A	-17.912	2.239301536491842e-09
4207	5.35878e-11	F	2	370.690A	-17.912	2.239301536491842e-09
4208	3.8766399999999997e-13	He	1	5.12414m	-17.912	2.239301536491842e-09
4209	5.67832e-13	He	1	3.49830m	-17.913	2.234151285875846e-09
4210	1.57624e-13	He	1	12.6024m	-17.913	2.234151285875846e-09
4211	1.4118e-12	He	1	1.40703m	-17.913	2.234151285875846e-09
4212	5.94944e-11	Na	5	333.888A	-17.913	2.234151285875846e-09
4213	1.79969e-11	C	1	1103.77A	-17.914	2.229012880507565e-09
4214	4.58719e-11	Ti	4	433.042A	-17.914	2.229012880507565e-09
4215	7.20698e-13	He	1	2.75628m	-17.914	2.229012880507565e-09
4216	4.04103e-11	Al	3	491.570A	-17.915	2.2238862931437033e-09
4217	8.30628e-11	F	3	239.150A	-17.915	2.2238862931437033e-09
4218	9.097200000000001e-14	H	1	21.8358m	-17.915	2.2238862931437033e-09
4219	6.83004e-10	N	6	29.0840A	-17.916	2.218771496603568e-09
4220	5.883680000000001e-12	Fe	2	3376.20A	-17.916	2.218771496603568e-09
4221	8.226620000000001e-13	He	1	2.41466m	-17.917	2.2136684637690353e-09
4222	9.69235e-11	F	3	204.950A	-17.919	2.203497581055936e-09
4223	8.270540000000001e-13	He	1	2.40183m	-17.921	2.19337342930407e-09
4224	1.29433e-12	He	1	1.53473m	-17.921	2.19337342930407e-09
4225	8.9941e-12	Ca	2	2208.61A	-17.922	2.1883288104033567e-09
4226	2.84537e-11	Ne	4	698.133A	-17.922	2.1883288104033567e-09
4227	1.88607e-11	S	2	1053.22A	-17.923	2.1832957938041728e-09
4228	1.13985e-11	N	1	1742.73A	-17.924	2.1782743528219295e-09
4229	3.59819e-11	Cl	6	552.068A	-17.924	2.1782743528219295e-09
4230	4.766050000000001e-13	He	1	4.16791m	-17.924	2.1782743528219295e-09
4231	7.772e-11	P	5	255.590A	-17.925	2.173264460833464e-09
4232	9.50163e-14	He	1	20.9064m	-17.926	2.1682660912768453e-09
4233	2.66913e-12	N	1	7442.30A	-17.928	2.1583038135165802e-09
4234	2.23965e-14	He	1	88.6944m	-17.929000000000002	2.1533398524939465e-09
4235	1.41304e-10	N	5	140.580A	-17.929000000000002	2.1533398524939465e-09
4236	3.1339e-11	Ar	2	633.858A	-17.930999999999997	2.143446154571435e-09
4237	4.80848e-11	Cr	8	413.113A	-17.932000000000002	2.138516365216104e-09
4238	1.42273e-13	H	1	13.9623m	-17.933	2.1335979140616927e-09
4239	1.2224299999999998e-10	Ca	5	162.500A	-17.934	2.1286907750310117e-09
4240	1.40639e-10	C	5	141.244A	-17.935	2.1237949221069326e-09
4241	1.76804e-13	He	1	11.2353m	-17.936	2.118910329332095e-09
4242	1.6351300000000002e-13	He	1	12.1486m	-17.937	2.1140369708088927e-09
4243	1.281e-10	Na	4	155.070A	-17.939	2.104323853224589e-09
4244	5.4529e-13	He	1	3.64292m	-17.941	2.094655363361801e-09
4245	1.3135100000000001e-12	He	1	1.51232m	-17.942999999999998	2.085031296174773e-09
4246	6.34302e-11	Ar	3	313.170A	-17.942999999999998	2.085031296174773e-09
4247	2.60599e-14	H	1	76.2261m	-17.942999999999998	2.085031296174773e-09
4248	7.75299e-13	He	1	2.56217m	-17.942999999999998	2.085031296174773e-09
4249	1.35081e-13	H	1	14.7056m	-17.942999999999998	2.085031296174773e-09
4250	2.60439e-12	He	1	7627.30A	-17.944000000000003	2.080235857265569e-09
4251	1.96137e-14	H	1	101.278m	-17.944000000000003	2.080235857265569e-09
4252	1.72555e-11	V	3	1151.20A	-17.944000000000003	2.080235857265569e-09
4253	5.29592e-11	F	2	375.090A	-17.944000000000003	2.080235857265569e-09
4254	2.89518e-11	N	3	686.122A	-17.945	2.0754514475598333e-09
4255	1.30022e-12	He	1	1.52778m	-17.945	2.0754514475598333e-09
4256	2.63383e-12	He	1	7542.05A	-17.947	2.065915614351132e-09
4257	2.0788499999999998e-10	Si	6	95.5548A	-17.949	2.0564235943162134e-09
4258	5.20987e-13	He	1	3.81285m	-17.95	2.0516939512955013e-09
4259	7.615270000000001e-13	He	1	2.60850m	-17.951	2.046975186151863e-09
4260	1.6858e-13	He	1	11.7834m	-17.951	2.046975186151863e-09
4261	5.38334e-13	He	1	3.68999m	-17.952	2.0422672738668905e-09
4262	1.72972e-13	He	1	11.4842m	-17.953	2.0375701894797198e-09
4263	5.59913e-15	He	1	354.777m	-17.954	2.0328839080868425e-09
4264	1.5236200000000001e-12	V	7	1.30376m	-17.954	2.0328839080868425e-09
4265	4.01675e-14	He	1	49.4541m	-17.955	2.028208404842095e-09
4266	4.43724e-11	Ca	7	447.676A	-17.955	2.028208404842095e-09
4267	1.1078099999999999e-13	Fe	2	17.9314m	-17.956	2.023543654956392e-09
4268	2.5712e-11	Cl	6	772.577A	-17.956	2.023543654956392e-09
4269	4.19231e-11	Ar	2	473.830A	-17.959	2.009613678417545e-09
4270	5.62515e-14	Fe	5	35.3136m	-17.959	2.009613678417545e-09
4271	1.3052799999999999e-12	He	1	1.52185m	-17.959	2.009613678417545e-09
4272	6.39057e-11	Ar	3	310.840A	-17.959	2.009613678417545e-09
4273	5.62685e-11	F	2	353.030A	-17.96	2.004991695215855e-09
4274	1.30968e-12	He	1	1.51675m	-17.96	2.004991695215855e-09
4275	1.1237700000000002e-12	He	1	1.76766m	-17.96	2.004991695215855e-09
4276	6.16904e-14	H	1	32.2002m	-17.961	2.0003803422805584e-09
4277	6.87778e-13	He	1	2.88821m	-17.961	2.0003803422805584e-09
4278	8.91134e-13	He	1	2.22912m	-17.961	2.0003803422805584e-09
4279	1.3891099999999998e-13	H	1	14.3001m	-17.962	1.995779595162689e-09
4280	5.644689999999999e-13	He	1	3.51914m	-17.963	1.9911894294695586e-09
4281	4.37468e-11	Ne	6	454.078A	-17.964000000000002	1.9866098208645667e-09
4282	1.5140600000000001e-10	Ne	4	131.200A	-17.964000000000002	1.9866098208645667e-09
4283	2.76827e-11	C	5	717.576A	-17.964000000000002	1.9866098208645667e-09
4284	9.91487e-11	Ca	5	200.350A	-17.964000000000002	1.9866098208645667e-09
4285	4.39346e-13	He	1	4.52137m	-17.964000000000002	1.9866098208645667e-09
4286	5.511779999999999e-13	He	1	3.60400m	-17.965	1.9820407450671e-09
4287	2.0584e-11	N	1	965.041A	-17.965	1.9820407450671e-09
4288	9.08859e-11	Fe	8	218.565A	-17.965999999999998	1.9774821778523573e-09
4289	6.22644e-11	Mg	7	319.034A	-17.967	1.972934095051253e-09
4290	4.25443e-13	He	1	4.66912m	-17.968	1.9683964725503212e-09
4291	1.80842e-10	Al	6	109.844A	-17.968	1.9683964725503212e-09
4292	1.1599e-10	Ca	5	171.260A	-17.969	1.9638692862915385e-09
4293	8.782489999999999e-12	Mg	7	2261.82A	-17.969	1.9638692862915385e-09
4294	1.0474100000000001e-13	He	1	18.9653m	-17.969	1.9638692862915385e-09
4295	1.0663200000000001e-10	Ca	4	186.290A	-17.97	1.959352512272231e-09
4296	5.677729999999999e-13	He	1	3.49866m	-17.97	1.959352512272231e-09
4297	9.685789999999999e-14	H	1	20.5089m	-17.971	1.9548461265448795e-09
4298	2.31959e-11	N	1	856.377A	-17.971	1.9548461265448795e-09
4299	3.925e-11	Ar	2	506.101A	-17.971	1.9548461265448795e-09
4300	8.373129999999999e-13	He	1	2.37240m	-17.973	1.9458644244514265e-09
4301	5.6048e-11	Ca	7	354.419A	-17.974	1.9413890604652188e-09
4302	6.84646e-11	S	6	290.142A	-17.974	1.9413890604652188e-09
4303	2.6112900000000003e-12	He	1	7607.16A	-17.976	1.932469187974075e-09
4304	5.62105e-14	Fe	2	35.3394m	-17.976	1.932469187974075e-09
4305	4.65645e-11	Fe	6	426.601A	-17.977	1.928024632176847e-09
4306	1.93204e-11	O	1	1028.16A	-17.977999999999998	1.923590298574305e-09
4307	5.56245e-13	He	1	3.57117m	-17.979	1.9191661636560233e-09
4308	5.06087e-11	O	4	392.511A	-17.979	1.9191661636560233e-09
4309	8.34895e-12	Fe	2	2379.28A	-17.979	1.9191661636560233e-09
4310	2.6536e-13	He	1	7.48586m	-17.980999999999998	1.9103483961009577e-09
4311	2.68486e-11	O	1	739.869A	-17.980999999999998	1.9103483961009577e-09
4312	5.60637e-13	He	1	3.54319m	-17.980999999999998	1.9103483961009577e-09
4313	1.44058e-12	He	1	1.37892m	-17.983	1.901571142507683e-09
4314	7.2447100000000005e-12	Si	8	2741.93A	-17.983	1.901571142507683e-09
4315	5.0043800000000005e-12	Fe	5	3969.42A	-17.984	1.8971976502430357e-09
4316	2.99031e-11	Ti	4	664.295A	-17.985	1.8928342167314853e-09
4317	1.06711e-10	N	5	186.152A	-17.985	1.8928342167314853e-09
4318	1.15408e-11	Al	2	1721.24A	-17.985	1.8928342167314853e-09
4319	5.4523e-13	He	1	3.64332m	-17.987000000000002	1.8841374334828444e-09
4320	5.62696e-11	C	5	353.023A	-17.988	1.8798040376363056e-09
4321	7.58875e-12	Fe	2	2617.62A	-17.989	1.8754806083236302e-09
4322	2.15939e-11	O	1	919.912A	-17.99	1.871167122622457e-09
4323	1.3232e-10	O	6	150.125A	-17.991	1.8668635576630837e-09
4324	4.82314e-11	Fe	6	411.857A	-17.991	1.8668635576630837e-09
4325	2.85092e-11	Ne	4	696.774A	-17.991	1.8668635576630837e-09
4326	4.2550200000000005e-13	He	1	4.66848m	-17.991	1.8668635576630837e-09
4327	5.307109999999999e-13	He	1	3.74299m	-17.992	1.8625698906284522e-09
4328	1.23851e-10	Ca	5	160.390A	-17.994	1.854012159327407e-09
4329	3.64774e-11	Ca	7	544.569A	-17.994	1.854012159327407e-09
4330	1.45798e-11	B	2	1362.46A	-17.994	1.854012159327407e-09
4331	6.456019999999999e-12	Al	7	3076.89A	-17.995	1.8497480496887385e-09
4332	1.22125e-10	Cr	6	162.657A	-17.995	1.8497480496887385e-09
4333	5.06248e-12	Fe	5	3923.86A	-17.995	1.8497480496887385e-09
4334	2.69632e-11	Cl	6	736.724A	-17.996	1.8454937472301081e-09
4335	7.870329999999999e-13	He	1	2.52397m	-17.997	1.8412492293955968e-09
4336	2.63047e-12	He	1	7551.69A	-17.997	1.8412492293955968e-09
4337	2.73785e-11	Ar	2	725.549A	-17.998	1.8370144736812088e-09
4338	6.76273e-12	Ti	4	2937.34A	-17.998	1.8370144736812088e-09
4339	1.00194e-10	Ar	6	198.260A	-17.999000000000002	1.832789457634691e-09
4340	2.6171700000000002e-12	He	1	7590.04A	-17.999000000000002	1.832789457634691e-09
4341	5.450419999999999e-14	He	1	36.4457m	-17.999000000000002	1.832789457634691e-09
4342	1.16518e-13	He	1	17.0484m	-17.999000000000002	1.832789457634691e-09
4343	4.41464e-12	Co	3	4499.67A	-18.0	1.828574158855444e-09
4344	3.57805e-14	H	1	55.5175m	-18.002	1.8201726237537252e-09
4345	4.04258e-11	Ca	7	491.381A	-18.003	1.8159863428871508e-09
4346	7.43094e-13	He	1	2.67321m	-18.004	1.8118096901993905e-09
4347	4.75685e-11	Na	6	417.597A	-18.005	1.807642643546262e-09
4348	7.758640000000001e-13	He	1	2.56030m	-18.007	1.7993372800215745e-09
4349	1.1289000000000001e-13	He	1	17.5963m	-18.007	1.7993372800215745e-09
4350	8.06644e-11	Mn	7	246.261A	-18.009	1.791070076176041e-09
4351	1.0172799999999999e-10	Ar	5	195.270A	-18.01	1.7869507293114967e-09
4352	1.42329e-13	He	1	13.9567m	-18.01	1.7869507293114967e-09
4353	4.94376e-13	He	1	4.01809m	-18.012	1.7787404364969305e-09
4354	1.06815e-10	Ar	5	185.970A	-18.012	1.7787404364969305e-09
4355	1.42426e-10	C	5	139.472A	-18.012	1.7787404364969305e-09
4356	1.45485e-14	H	1	136.540m	-18.012999999999998	1.7746494470167532e-09
4357	2.6222400000000003e-12	He	1	7575.37A	-18.012999999999998	1.7746494470167532e-09
4358	1.22635e-11	C	5	1619.80A	-18.012999999999998	1.7746494470167532e-09
4359	1.2938e-10	C	5	153.536A	-18.012999999999998	1.7746494470167532e-09
4360	5.51119e-13	He	1	3.60439m	-18.014	1.7705678665512688e-09
4361	2.62663e-12	He	1	7562.71A	-18.015	1.7664956734603577e-09
4362	2.2884599999999997e-12	N	1	8680.28A	-18.015	1.7664956734603577e-09
4363	3.66751e-13	He	1	5.41633m	-18.015	1.7664956734603577e-09
4364	4.64467e-12	Fe	2	4276.83A	-18.016	1.762432846153673e-09
4365	8.37878e-13	He	1	2.37081m	-18.017	1.7583793630904786e-09
4366	2.55272e-11	N	5	778.169A	-18.018	1.7543352027796266e-09
4367	3.36854e-13	He	1	5.89704m	-18.019000000000002	1.7503003437793803e-09
4368	1.01923e-13	H	1	19.4896m	-18.019000000000002	1.7503003437793803e-09
4369	5.6441e-13	He	1	3.51951m	-18.019000000000002	1.7503003437793803e-09
4370	6.86566e-11	Fe	7	289.331A	-18.021	1.7422584441902395e-09
4371	4.68125e-13	He	1	4.24341m	-18.021	1.7422584441902395e-09
4372	2.2339900000000003e-12	Fe	2	8891.91A	-18.022000000000002	1.7382513609639795e-09
4373	6.85844e-14	H	1	28.9635m	-18.022000000000002	1.7382513609639795e-09
4374	7.21199e-11	Cr	7	275.436A	-18.023	1.7342534937734118e-09
4375	4.94438e-11	Mg	5	401.758A	-18.024	1.7302648214222144e-09
4376	1.1611700000000001e-10	Fe	9	171.073A	-18.024	1.7302648214222144e-09
4377	2.41364e-11	C	3	823.007A	-18.024	1.7302648214222144e-09
4378	4.17545e-11	Ar	7	475.744A	-18.024	1.7302648214222144e-09
4379	5.682989999999999e-13	He	1	3.49542m	-18.025	1.7262853227628714e-09
4380	6.56102e-13	Mg	8	3.02765m	-18.025	1.7262853227628714e-09
4381	5.8149900000000004e-12	Na	4	3416.08A	-18.025	1.7262853227628714e-09
4382	2.55767e-11	C	1	776.663A	-18.025	1.7262853227628714e-09
4383	4.03112e-13	Ar	5	4.92778m	-18.027	1.7183537621725818e-09
4384	5.73041e-12	N	1	3466.50A	-18.028	1.7144016581893185e-09
4385	5.3886e-13	He	1	3.68638m	-18.028	1.7144016581893185e-09
4386	1.58661e-12	S	9	1.25201m	-18.028	1.7144016581893185e-09
4387	5.56186e-13	He	1	3.57155m	-18.03	1.7065246980780788e-09
4388	7.16557e-13	He	1	2.77221m	-18.032	1.698683929311103e-09
4389	3.58731e-11	Ne	6	553.742A	-18.033	1.694777064688028e-09
4390	5.60578e-13	He	1	3.54357m	-18.034000000000002	1.6908791856042406e-09
4391	3.87592e-13	He	1	5.12510m	-18.035999999999998	1.6831103014374173e-09
4392	1.13823e-10	Ca	5	174.520A	-18.035999999999998	1.6831103014374173e-09
4393	1.19787e-13	He	1	16.5832m	-18.038	1.6753771120509573e-09
4394	9.26751e-13	Fe	4	2.14345m	-18.038	1.6753771120509573e-09
4395	2.19166e-11	Ne	6	906.365A	-18.039	1.6715238516200802e-09
4396	1.50021e-11	Ni	2	1324.11A	-18.04	1.6676794534422834e-09
4397	4.65826e-11	C	5	426.435A	-18.041	1.6638438971349221e-09
4398	3.80298e-11	He	1	522.339A	-18.043	1.6561992288353824e-09
4399	1.6107899999999998e-13	He	1	12.3321m	-18.043	1.6561992288353824e-09
4400	1.57781e-11	Fe	7	1258.99A	-18.044	1.6523900763119202e-09
4401	7.96757e-13	He	1	2.49316m	-18.044	1.6523900763119202e-09
4402	6.62377e-14	He	1	29.9896m	-18.044	1.6523900763119202e-09
4403	2.41307e-11	C	3	823.202A	-18.044	1.6523900763119202e-09
4404	1.1350499999999999e-13	H	1	17.5009m	-18.046	1.6447980335387925e-09
4405	9.16383e-11	Ar	4	216.770A	-18.047	1.6410151030368589e-09
4406	2.29041e-11	N	1	867.288A	-18.047	1.6410151030368589e-09
4407	4.78081e-11	Na	6	415.504A	-18.048	1.6372408730336567e-09
4408	1.46297e-12	He	1	1.35781m	-18.048	1.6372408730336567e-09
4409	3.08274e-11	Ar	7	644.376A	-18.048	1.6372408730336567e-09
4410	1.19527e-12	He	1	1.66193m	-18.049	1.6334753235185677e-09
4411	1.0262700000000001e-10	Ar	6	193.560A	-18.049	1.6334753235185677e-09
4412	1.23916e-11	Sc	3	1603.06A	-18.049	1.6334753235185677e-09
4413	2.63168e-15	He	1	754.820m	-18.05	1.6297184345270361e-09
4414	6.77929e-11	Mg	6	293.017A	-18.05	1.6297184345270361e-09
4415	4.12032e-11	K	3	482.109A	-18.052	1.6222305584858658e-09
4416	1.6714500000000002e-13	Co	3	11.8845m	-18.052	1.6222305584858658e-09
4417	5.40268e-11	Mg	7	367.678A	-18.054000000000002	1.6147770861100148e-09
4418	4.27558e-11	Fe	6	464.603A	-18.054000000000002	1.6147770861100148e-09
4419	1.1743e-10	Na	3	169.160A	-18.055	1.6110632018711673e-09
4420	7.87597e-13	He	1	2.52216m	-18.057000000000002	1.6036610388382475e-09
4421	1.0631400000000002e-13	H	1	18.6848m	-18.057000000000002	1.6036610388382475e-09
4422	1.82005e-12	Mg	2	1.09142m	-18.057000000000002	1.6036610388382475e-09
4423	3.76695e-12	Fe	2	5273.35A	-18.057000000000002	1.6036610388382475e-09
4424	5.45757e-13	He	1	3.63980m	-18.058	1.5999727207986703e-09
4425	8.82268e-11	V	7	225.152A	-18.058	1.5999727207986703e-09
4426	1.9103799999999998e-12	N	1	1.03982m	-18.059	1.5962928856551734e-09
4427	4.54222e-13	He	1	4.37330m	-18.06	1.5926215138976628e-09
4428	1.38966e-13	He	1	14.2945m	-18.06	1.5926215138976628e-09
4429	1.1410700000000001e-12	Co	3	1.74087m	-18.06	1.5926215138976628e-09
4430	3.09774e-11	Ne	6	641.257A	-18.061	1.588958586060865e-09
4431	1.25675e-13	He	1	15.8062m	-18.062	1.5853040827243145e-09
4432	4.39265e-14	H	1	45.2220m	-18.063	1.5816579845122115e-09
4433	2.35187e-12	O	1	8446.25A	-18.065	1.574390926180744e-09
4434	2.12301e-11	O	1	935.672A	-18.065	1.574390926180744e-09
4435	5.06143e-11	O	4	392.467A	-18.065	1.574390926180744e-09
4436	9.83291e-11	Ar	6	202.020A	-18.065	1.574390926180744e-09
4437	4.5428e-13	He	1	4.37273m	-18.065	1.574390926180744e-09
4438	4.46182e-12	Fe	2	4452.10A	-18.066	1.5707699275321855e-09
4439	1.60207e-11	Mg	2	1239.93A	-18.066	1.5707699275321855e-09
4440	4.64018e-11	Ca	8	428.097A	-18.067999999999998	1.5635528952784069e-09
4441	4.9428e-11	C	5	401.887A	-18.069000000000003	1.5599568234091874e-09
4442	1.35011e-10	C	5	147.132A	-18.07	1.5563690222757822e-09
4443	1.03922e-11	Fe	5	1911.48A	-18.07	1.5563690222757822e-09
4444	1.07521e-10	Ar	5	184.750A	-18.072	1.5492181561714169e-09
4445	8.53006e-11	Fe	8	232.876A	-18.072	1.5492181561714169e-09
4446	5.64937e-13	He	1	3.51623m	-18.075	1.5385534133989223e-09
4447	1.1014400000000001e-13	H	1	18.0350m	-18.076	1.5350148387425077e-09
4448	1.17289e-14	H	1	169.363m	-18.076	1.5350148387425077e-09
4449	1.30742e-13	He	1	15.1936m	-18.076	1.5350148387425077e-09
4450	1.35134e-13	He	1	14.6998m	-18.077	1.531484402581962e-09
4451	1.68842e-11	N	1	1176.51A	-18.077	1.531484402581962e-09
4452	4.905220000000001e-13	He	1	4.04966m	-18.077	1.531484402581962e-09
4453	7.44703e-14	H	1	26.6743m	-18.077	1.531484402581962e-09
4454	5.08427e-11	P	5	390.704A	-18.077	1.531484402581962e-09
4455	9.872e-11	Ca	5	201.220A	-18.078	1.5279620861992765e-09
4456	3.87994e-13	He	1	5.11978m	-18.079	1.5244478709194556e-09
4457	3.32271e-11	Ca	8	597.839A	-18.079	1.5244478709194556e-09
4458	5.51645e-13	He	1	3.60095m	-18.08	1.5209417381105046e-09
4459	4.80363e-11	Fe	6	413.530A	-18.081	1.5174436691832314e-09
4460	1.66201e-11	Ti	4	1195.20A	-18.081	1.5174436691832314e-09
4461	8.51529e-12	Fe	2	2332.80A	-18.082	1.5139536455912351e-09
4462	5.51495e-12	Al	3	3601.93A	-18.082	1.5139536455912351e-09
4463	3.5319e-11	Ne	1	562.430A	-18.082	1.5139536455912351e-09
4464	2.73049e-11	Cl	6	727.506A	-18.083	1.5104716488307707e-09
4465	1.8095e-11	C	1	1097.79A	-18.083	1.5104716488307707e-09
4466	7.60865e-13	He	1	2.61077m	-18.083	1.5104716488307707e-09
4467	1.01581e-14	H	1	195.553m	-18.083	1.5104716488307707e-09
4468	5.63847e-11	Na	7	352.302A	-18.084	1.5069976604406128e-09
4469	8.049069999999999e-13	He	1	2.46792m	-18.085	1.5035316620020337e-09
4470	2.99624e-11	Ar	7	662.980A	-18.085	1.5035316620020337e-09
4471	4.41826e-12	Fe	5	4495.99A	-18.086	1.5000736351386668e-09
4472	9.12266e-13	Fe	5	2.17749m	-18.086	1.5000736351386668e-09
4473	4.70966e-11	F	2	421.781A	-18.086	1.5000736351386668e-09
4474	7.59622e-14	He	1	26.1504m	-18.086	1.5000736351386668e-09
4475	6.78759e-12	Fe	2	2926.59A	-18.087	1.4966235615163733e-09
4476	2.5218099999999997e-12	Mg	2	7877.05A	-18.087	1.4966235615163733e-09
4477	2.42569e-10	Si	7	81.8920A	-18.088	1.4931814228432186e-09
4478	5.08713e-13	He	1	3.90485m	-18.089000000000002	1.489747200869326e-09
4479	1.1078299999999999e-10	Na	3	179.310A	-18.09	1.4863208773868046e-09
4480	1.0512000000000001e-10	Ar	5	188.970A	-18.090999999999998	1.4829024342296162e-09
4481	1.23709e-10	C	5	160.574A	-18.092	1.4794918532735036e-09
4482	5.56713e-13	He	1	3.56817m	-18.093	1.4760891164359182e-09
4483	5.69917e-11	F	2	348.550A	-18.093	1.4760891164359182e-09
4484	5.611050000000001e-13	He	1	3.54024m	-18.093	1.4760891164359182e-09
4485	1.44392e-11	Ni	2	1375.73A	-18.095	1.4693071029939456e-09
4486	8.343459999999999e-13	He	1	2.38084m	-18.096	1.4659277904319864e-09
4487	1.07196e-10	S	5	185.310A	-18.097	1.4625562500732433e-09
4488	2.5236e-11	Cl	6	787.147A	-18.097	1.4625562500732433e-09
4489	7.38953e-13	He	1	2.68819m	-18.098	1.4591924640421568e-09
4490	1.03742e-10	S	6	191.480A	-18.099	1.4558364145042445e-09
4491	1.81011e-11	C	1	1097.42A	-18.1	1.4524880836660779e-09
4492	1.17948e-10	C	5	168.417A	-18.1	1.4524880836660779e-09
4493	4.898470000000001e-13	He	1	4.05524m	-18.101	1.449147453775152e-09
4494	1.07199e-11	Si	1	1853.05A	-18.101	1.449147453775152e-09
4495	7.97322e-13	He	1	2.49140m	-18.101	1.449147453775152e-09
4496	9.74129e-11	Ca	7	203.920A	-18.101	1.449147453775152e-09
4497	1.93341e-11	O	1	1027.43A	-18.102	1.4458145071197555e-09
4498	1.7771e-14	He	1	111.780m	-18.102	1.4458145071197555e-09
4499	7.8562e-12	Si	1	2528.51A	-18.102999999999998	1.4424892260289612e-09
4500	9.412130000000001e-14	He	1	21.1052m	-18.104	1.4391715928724361e-09
4501	1.48074e-12	He	1	1.34152m	-18.105999999999998	1.4325592000436528e-09
4502	1.28147e-11	S	2	1550.13A	-18.105999999999998	1.4325592000436528e-09
4503	5.06911e-11	O	4	391.873A	-18.105999999999998	1.4325592000436528e-09
4504	5.35235e-11	Ne	5	371.135A	-18.107	1.4292644053131344e-09
4505	3.28826e-11	Cl	7	604.102A	-18.108	1.4259771884002138e-09
4506	2.14495e-14	H	1	92.6103m	-18.108	1.4259771884002138e-09
4507	5.6534e-11	Ca	7	351.372A	-18.109	1.4226975318763945e-09
4508	1.48275e-10	Fe	6	133.970A	-18.109	1.4226975318763945e-09
4509	1.3704399999999998e-10	Na	4	144.950A	-18.112000000000002	1.4129037509553e-09
4510	1.06666e-11	Al	2	1862.31A	-18.115	1.4031773899478538e-09
4511	2.69191e-11	O	1	737.931A	-18.117	1.396730375459262e-09
4512	1.13393e-11	Ni	2	1751.83A	-18.117	1.396730375459262e-09
4513	2.17384e-11	Ne	6	913.794A	-18.117	1.396730375459262e-09
4514	9.94244e-12	Fe	4	1997.95A	-18.117	1.396730375459262e-09
4515	8.118029999999999e-13	He	1	2.44695m	-18.118	1.393517984738612e-09
4516	9.52122e-11	Cr	8	208.634A	-18.119	1.390312982311585e-09
4517	9.01088e-11	Ar	4	220.450A	-18.12	1.387115351185589e-09
4518	3.21077e-14	He	1	61.8683m	-18.12	1.387115351185589e-09
4519	3.63739e-11	K	3	546.118A	-18.12	1.387115351185589e-09
4520	2.5547900000000003e-12	O	1	7775.39A	-18.12	1.387115351185589e-09
4521	5.08204e-14	H	1	39.0875m	-18.122	1.3807421350616045e-09
4522	8.41114e-14	He	1	23.6168m	-18.123	1.3775665162734476e-09
4523	1.1355e-13	He	1	17.4940m	-18.123	1.3775665162734476e-09
4524	9.11938e-11	Si	7	217.827A	-18.124000000000002	1.374398201205827e-09
4525	3.87604e-11	C	5	512.494A	-18.124000000000002	1.374398201205827e-09
4526	7.95355e-14	H	1	24.9756m	-18.125	1.3712371730606637e-09
4527	5.43962e-11	Mg	7	365.181A	-18.125999999999998	1.368083415078489e-09
4528	5.21196e-11	Al	8	381.132A	-18.125999999999998	1.368083415078489e-09
4529	2.32678e-11	N	1	853.730A	-18.127	1.3649369105383814e-09
4530	4.10246e-11	K	3	484.209A	-18.128	1.361797642757898e-09
4531	9.78833e-11	F	3	202.940A	-18.129	1.3586655950929535e-09
4532	2.16453e-11	O	1	917.726A	-18.129	1.3586655950929535e-09
4533	1.15529e-11	Al	2	1719.44A	-18.129	1.3586655950929535e-09
4534	5.08292e-13	He	1	3.90808m	-18.13	1.3555407509377545e-09
4535	2.78268e-11	N	5	713.860A	-18.131	1.3524230937246655e-09
4536	9.75949e-11	Ca	4	203.540A	-18.131	1.3524230937246655e-09
4537	1.24641e-12	He	1	1.59374m	-18.133	1.3462092740448475e-09
4538	1.6623299999999998e-12	Ca	2	1.19497m	-18.133	1.3462092740448475e-09
4539	4.76677e-13	He	1	4.16728m	-18.134	1.3431130786330538e-09
4540	4.38755e-11	Ne	6	452.746A	-18.135	1.3400240042731e-09
4541	2.6009e-12	Fe	2	7637.54A	-18.135	1.3400240042731e-09
4542	1.1516999999999999e-10	S	6	172.480A	-18.136	1.3369420345870326e-09
4543	3.842969999999999e-12	Fe	2	5169.03A	-18.136	1.3369420345870326e-09
4544	8.05471e-13	He	1	2.46619m	-18.139	1.3277385903569168e-09
4545	4.29372e-11	Fe	6	462.640A	-18.14	1.3246848763387593e-09
4546	3.99615e-11	C	5	497.090A	-18.14	1.3246848763387593e-09
4547	3.13213e-11	Ar	7	634.216A	-18.14	1.3246848763387593e-09
4548	1.07054e-12	He	1	1.85556m	-18.141	1.3216381856679584e-09
4549	8.3491e-13	He	1	2.37923m	-18.141	1.3216381856679584e-09
4550	3.52225e-11	Ne	1	563.971A	-18.141	1.3216381856679584e-09
4551	1.52381e-10	Ne	4	130.360A	-18.142	1.3185985021912419e-09
4552	4.76618e-13	He	1	4.16779m	-18.142	1.3185985021912419e-09
4553	8.17692e-13	He	1	2.42933m	-18.143	1.3155658097925214e-09
4554	4.2583199999999996e-13	He	1	4.66486m	-18.143	1.3155658097925214e-09
4555	9.547e-11	Fe	7	208.070A	-18.144000000000002	1.312540092392764e-09
4556	8.30983e-13	He	1	2.39048m	-18.145	1.3095213339499276e-09
4557	1.0252100000000001e-10	Ca	5	193.760A	-18.146	1.3065095184588343e-09
4558	4.16097e-11	Al	3	477.400A	-18.147000000000002	1.3035046299511488e-09
4559	7.55793e-12	Fe	2	2628.29A	-18.148	1.300506652495262e-09
4560	7.56683e-13	He	1	2.62520m	-18.15	1.2945313671954865e-09
4561	1.06867e-10	Ar	5	185.880A	-18.15	1.2945313671954865e-09
4562	3.70561e-11	S	5	536.064A	-18.15	1.2945313671954865e-09
4563	9.11177e-14	H	1	21.8009m	-18.151	1.2915540276712305e-09
4564	6.51389e-11	Fe	7	304.956A	-18.151	1.2915540276712305e-09
4565	5.35315e-11	Fe	6	371.080A	-18.151	1.2915540276712305e-09
4566	7.75202e-13	He	1	2.56249m	-18.152	1.288583535837859e-09
4567	1.09008e-10	F	4	182.230A	-18.152	1.288583535837859e-09
4568	9.10081e-14	He	1	21.8271m	-18.153	1.2856198759461303e-09
4569	1.1208299999999999e-10	Na	3	177.230A	-18.154	1.2826630322829935e-09
4570	8.45907e-12	Fe	2	2348.30A	-18.155	1.279712989171569e-09
4571	6.77563e-14	F	2	29.3175m	-18.156	1.2767697309710316e-09
4572	5.20446e-13	He	1	3.81681m	-18.156	1.2767697309710316e-09
4573	7.56724e-13	He	1	2.62506m	-18.157	1.2738332420764989e-09
4574	1.55709e-12	He	1	1.27574m	-18.157	1.2738332420764989e-09
4575	6.3278100000000006e-15	H	1	313.923m	-18.157	1.2738332420764989e-09
4576	4.38412e-14	He	1	45.3100m	-18.157	1.2738332420764989e-09
4577	1.96736e-10	Si	6	100.970A	-18.159000000000002	1.2679805099653988e-09
4578	8.22759e-13	He	1	2.41437m	-18.159000000000002	1.2679805099653988e-09
4579	1.1691899999999999e-10	F	4	169.900A	-18.159000000000002	1.2679805099653988e-09
4580	1.49508e-12	He	1	1.32865m	-18.16	1.265064235718239e-09
4581	1.18311e-10	Ca	5	167.900A	-18.16	1.265064235718239e-09
4582	1.25186e-10	Ca	6	158.680A	-18.160999999999998	1.2621546687157235e-09
4583	8.27151e-13	He	1	2.40155m	-18.160999999999998	1.2621546687157235e-09
4584	2.95955e-14	H	1	67.1199m	-18.162	1.2592517935316074e-09
4585	3.15874e-11	N	5	628.874A	-18.162	1.2592517935316074e-09
4586	8.39259e-14	H	1	23.6690m	-18.162	1.2592517935316074e-09
4587	4.71114e-14	K	5	42.1649m	-18.163	1.2563555947751458e-09
4588	6.68323e-12	O	1	2972.29A	-18.163	1.2563555947751458e-09
4589	1.29055e-13	K	4	15.3923m	-18.165	1.2505831651590831e-09
4590	7.59977e-12	Fe	2	2613.82A	-18.166	1.2477069036946244e-09
4591	1.69994e-11	N	1	1168.54A	-18.166	1.2477069036946244e-09
4592	3.57542e-11	Cl	6	555.583A	-18.167	1.2448372574479638e-09
4593	5.84643e-13	He	1	3.39771m	-18.169	1.2391177497847238e-09
4594	1.14213e-12	P	8	1.73925m	-18.169	1.2391177497847238e-09
4595	8.123680000000001e-13	He	1	2.44525m	-18.17	1.236267858043874e-09
4596	1.1018800000000001e-13	He	1	18.0279m	-18.173	1.2277574499703538e-09
4597	4.062580000000001e-12	Fe	2	4889.62A	-18.173	1.2277574499703538e-09
4598	9.68963e-14	He	1	20.5007m	-18.176	1.2193056271339199e-09
4599	3.50095e-11	Ar	2	567.402A	-18.176	1.2193056271339199e-09
4600	5.67064e-14	H	1	35.0304m	-18.176	1.2193056271339199e-09
4601	7.67274e-12	Mn	2	2588.97A	-18.176	1.2193056271339199e-09
4602	5.52762e-11	Ca	8	359.367A	-18.177	1.2165013020107066e-09
4603	4.25429e-13	He	1	4.66927m	-18.178	1.2137034266562978e-09
4604	5.22629e-13	He	1	3.80087m	-18.179000000000002	1.2109119862366366e-09
4605	7.011090000000001e-13	Fe	4	2.83329m	-18.18	1.2081269659517936e-09
4606	8.77562e-14	H	1	22.6360m	-18.180999999999997	1.2053483510358587e-09
4607	1.05052e-13	Fe	4	18.9092m	-18.182000000000002	1.2025761267568725e-09
4608	3.65083e-11	Ca	7	544.108A	-18.182000000000002	1.2025761267568725e-09
4609	1.35374e-12	Fe	5	1.46738m	-18.182000000000002	1.2025761267568725e-09
4610	4.68073e-11	Fe	6	424.388A	-18.182000000000002	1.2025761267568725e-09
4611	1.25324e-10	C	5	158.505A	-18.183	1.199810278416817e-09
4612	2.66005e-12	Fe	4	7467.71A	-18.183	1.199810278416817e-09
4613	1.65532e-13	S	3	12.0004m	-18.185	1.1942976509301464e-09
4614	5.70726e-13	He	1	3.48056m	-18.186	1.1915508425561292e-09
4615	2.57886e-11	Ca	8	770.280A	-18.186	1.1915508425561292e-09
4616	8.6965e-11	Ne	4	228.419A	-18.187	1.188810351666064e-09
4617	2.72022e-11	Cl	6	730.252A	-18.19	1.1806266387685018e-09
4618	1.01964e-13	He	1	19.4819m	-18.19	1.1806266387685018e-09
4619	1.0635599999999999e-13	He	1	18.6774m	-18.191	1.1779112728499474e-09
4620	8.315469999999999e-13	He	1	2.38885m	-18.191	1.1779112728499474e-09
4621	3.06319e-11	S	6	648.490A	-18.192	1.175202152099694e-09
4622	8.18256e-13	He	1	2.42766m	-18.192999999999998	1.172499262154273e-09
4623	5.356569999999999e-14	He	1	37.0843m	-18.195999999999998	1.1644278340071118e-09
4624	6.1704e-13	Fe	4	3.21932m	-18.195999999999998	1.1644278340071118e-09
4625	2.95577e-11	C	5	672.057A	-18.195999999999998	1.1644278340071118e-09
4626	4.944479999999999e-13	He	1	4.01750m	-18.197	1.1617497243056497e-09
4627	1.0023000000000001e-10	C	5	198.189A	-18.197	1.1617497243056497e-09
4628	1.27992e-12	Fe	5	1.55201m	-18.198	1.1590777740855773e-09
4629	8.68889e-11	Ne	4	228.619A	-18.2	1.153752295456536e-09
4630	2.71938e-11	Cl	6	730.476A	-18.201	1.1510987388123999e-09
4631	7.635039999999999e-14	He	1	26.0175m	-18.201	1.1510987388123999e-09
4632	1.12841e-10	Ar	5	176.040A	-18.203	1.145809920520376e-09
4633	1.52549e-11	O	1	1302.17A	-18.204	1.1431746308316909e-09
4634	1.05059e-10	Ar	5	189.080A	-18.205	1.140545402141108e-09
4635	4.19951e-11	Ar	2	473.019A	-18.205	1.140545402141108e-09
4636	2.4123e-12	Mg	2	8234.64A	-18.206	1.1379222205086998e-09
4637	2.5671899999999998e-14	Ar	4	77.3783m	-18.206	1.1379222205086998e-09
4638	3.55233e-13	Fe	5	5.59195m	-18.206	1.1379222205086998e-09
4639	8.23323e-13	He	1	2.41272m	-18.207	1.1353050720266283e-09
4640	4.5461e-13	He	1	4.36956m	-18.208	1.1326939428190418e-09
4641	8.277159999999999e-13	He	1	2.39991m	-18.208	1.1326939428190418e-09
4642	1.5068100000000001e-12	He	1	1.31831m	-18.208	1.1326939428190418e-09
4643	1.28424e-12	He	1	1.54678m	-18.209	1.1300888190419742e-09
4644	1.46056e-11	Ca	2	1360.06A	-18.21	1.1274896868833285e-09
4645	2.8984299999999998e-12	Co	3	6853.53A	-18.21	1.1274896868833285e-09
4646	1.58739e-11	Si	5	1251.39A	-18.21	1.1274896868833285e-09
4647	5.05983e-11	C	5	392.591A	-18.211	1.1248965325627734e-09
4648	7.710609999999999e-13	He	1	2.57625m	-18.211	1.1248965325627734e-09
4649	7.86935e-13	He	1	2.52428m	-18.212	1.122309342331645e-09
4650	8.33075e-13	He	1	2.38448m	-18.212	1.122309342331645e-09
4651	4.0474699999999996e-14	Fe	6	49.0787m	-18.213	1.1197281024729268e-09
4652	1.40711e-12	Fe	5	1.41172m	-18.213	1.1197281024729268e-09
4653	4.94389e-13	He	1	4.01798m	-18.214000000000002	1.1171527993011423e-09
4654	2.98404e-11	Ti	4	665.690A	-18.214000000000002	1.1171527993011423e-09
4655	2.62551e-13	He	1	7.56595m	-18.214000000000002	1.1171527993011423e-09
4656	4.27473e-11	S	6	464.695A	-18.214000000000002	1.1171527993011423e-09
4657	5.30171e-13	He	1	3.74680m	-18.214000000000002	1.1171527993011423e-09
4658	1.18086e-10	Na	3	168.220A	-18.215	1.1145834191623e-09
4659	8.37216e-13	He	1	2.37268m	-18.215	1.1145834191623e-09
4660	2.1945e-12	Fe	2	9051.95A	-18.215	1.1145834191623e-09
4661	1.22931e-10	Ca	6	161.590A	-18.215999999999998	1.1120199484337923e-09
4662	3.64894e-14	H	1	54.4390m	-18.217	1.1094623735243439e-09
4663	1.60146e-11	Mg	2	1240.40A	-18.217	1.1094623735243439e-09
4664	1.19042e-10	Ca	5	166.870A	-18.217	1.1094623735243439e-09
4665	4.3159e-11	O	4	460.262A	-18.218	1.1069106808739562e-09
4666	5.20343e-11	C	5	381.757A	-18.219	1.1043648569538088e-09
4667	9.03839e-12	Ca	2	2197.79A	-18.219	1.1043648569538088e-09
4668	1.81381e-12	Mg	2	1.09518m	-18.22	1.101824888266206e-09
4669	1.4196e-10	Na	4	139.930A	-18.222	1.0967624627529163e-09
4670	6.17716e-14	H	1	32.1579m	-18.223	1.0942399790867712e-09
4671	4.28687e-11	Ar	2	463.379A	-18.223	1.0942399790867712e-09
4672	1.12368e-10	Ar	5	176.780A	-18.224	1.091723296972058e-09
4673	5.34363e-13	He	1	3.71741m	-18.224	1.091723296972058e-09
4674	7.76933e-11	P	5	255.678A	-18.225	1.0892124030655873e-09
4675	1.43716e-10	Fe	6	138.220A	-18.226	1.0867072840548592e-09
4676	5.1197e-11	Mg	6	388.001A	-18.227	1.0842079266579635e-09
4677	9.11539e-14	He	1	21.7922m	-18.227999999999998	1.081714317623574e-09
4678	2.697e-11	O	1	736.540A	-18.229	1.0792264437308065e-09
4679	6.17149e-14	He	1	32.1875m	-18.23	1.07674429178921e-09
4680	9.720619999999999e-15	H	1	204.354m	-18.235	1.0644189018024197e-09
4681	2.16223e-11	O	1	918.704A	-18.236	1.0619708062622033e-09
4682	1.81684e-11	C	1	1093.35A	-18.237000000000002	1.059528341185486e-09
4683	1.6609099999999997e-10	Mg	4	119.600A	-18.237000000000002	1.059528341185486e-09
4684	7.66426e-11	Cr	7	259.183A	-18.238	1.057091493622569e-09
4685	4.27992e-11	Ne	5	464.131A	-18.241	1.0498145269658281e-09
4686	1.03458e-10	Fe	8	192.005A	-18.243	1.0449910673561187e-09
4687	1.43643e-10	Fe	6	138.290A	-18.243	1.0449910673561187e-09
4688	8.14898e-11	Al	6	243.766A	-18.244	1.0425876545951948e-09
4689	5.73757e-11	Ne	3	346.218A	-18.246	1.037797399447882e-09
4690	1.1884200000000002e-10	Ar	5	167.150A	-18.246	1.037797399447882e-09
4691	1.72312e-11	P	2	1152.82A	-18.247	1.0354105316640288e-09
4692	3.09071e-12	Ca	5	6427.15A	-18.247	1.0354105316640288e-09
4693	1.99818e-11	Si	3	994.125A	-18.247	1.0354105316640288e-09
4694	3.3404499999999997e-13	He	1	5.94664m	-18.247	1.0354105316640288e-09
4695	4.56985e-12	Fe	2	4346.85A	-18.247	1.0354105316640288e-09
4696	1.9037499999999998e-10	Al	6	104.344A	-18.247	1.0354105316640288e-09
4697	7.33538e-14	H	1	27.0803m	-18.248	1.0330291535237425e-09
4698	4.98329e-11	Ca	7	398.621A	-18.249000000000002	1.0306532524011934e-09
4699	5.62258e-11	Na	7	353.298A	-18.249000000000002	1.0306532524011934e-09
4700	1.53216e-10	Na	4	129.650A	-18.249000000000002	1.0306532524011934e-09
4701	1.51654e-12	He	1	1.30986m	-18.25	1.0282828156995983e-09
4702	8.85775e-12	F	2	2242.61A	-18.250999999999998	1.0259178308511295e-09
4703	6.71707e-12	Ti	4	2957.31A	-18.250999999999998	1.0259178308511295e-09
4704	2.89248e-11	Ne	5	686.763A	-18.252	1.0235582853168644e-09
4705	2.67584e-12	N	1	7423.64A	-18.252	1.0235582853168644e-09
4706	5.08785e-13	He	1	3.90430m	-18.253	1.0212041665867359e-09
4707	8.02094e-11	P	8	247.658A	-18.253	1.0212041665867359e-09
4708	1.09803e-10	Ar	6	180.910A	-18.254	1.018855462179441e-09
4709	2.96627e-15	H	1	669.677m	-18.255	1.0165121596423907e-09
4710	1.765e-11	V	3	1125.46A	-18.256	1.014174246551612e-09
4711	4.32201e-11	O	4	459.612A	-18.256	1.014174246551612e-09
4712	3.11613e-11	Ar	7	637.471A	-18.256	1.014174246551612e-09
4713	1.4336700000000003e-14	He	1	138.557m	-18.259	1.0071927201456144e-09
4714	6.86115e-14	He	1	28.9521m	-18.26	1.0048762411708878e-09
4715	7.827939999999999e-13	He	1	2.53763m	-18.26	1.0048762411708878e-09
4716	6.6162e-14	H	1	30.0240m	-18.26	1.0048762411708878e-09
4717	1.78666e-14	H	1	111.182m	-18.262	1.0002592542293436e-09
4718	8.7128e-12	Fe	2	2279.92A	-18.262999999999998	9.979587217837211e-10
4719	2.30757e-11	N	1	860.837A	-18.264	9.956634804158895e-10
4720	5.440869999999999e-13	He	1	3.65097m	-18.264	9.956634804158895e-10
4721	5.3832e-13	He	1	3.69009m	-18.264	9.956634804158895e-10
4722	7.966600000000001e-13	He	1	2.49347m	-18.265	9.933735179567158e-10
4723	2.33195e-11	N	1	851.840A	-18.265	9.933735179567158e-10
4724	1.81726e-11	C	1	1093.10A	-18.265	9.933735179567158e-10
4725	5.45869e-11	Fe	7	363.905A	-18.266	9.91088822265055e-10
4726	5.707979999999999e-13	He	1	3.48012m	-18.267	9.888093812276617e-10
4727	2.59426e-11	Cl	6	765.708A	-18.267	9.888093812276617e-10
4728	4.97409e-11	Fe	6	399.359A	-18.268	9.86535182759175e-10
4729	8.569180000000001e-12	Mg	3	2318.13A	-18.269000000000002	9.842662148020203e-10
4730	4.2375300000000005e-14	H	1	46.8774m	-18.269000000000002	9.842662148020203e-10
4731	2.6070199999999998e-14	He	1	76.1959m	-18.27	9.820024653263637e-10
4732	4.77007e-13	He	1	4.16440m	-18.27	9.820024653263637e-10
4733	8.3422e-11	Ar	4	238.120A	-18.271	9.797439223300152e-10
4734	3.11329e-11	Ne	6	638.053A	-18.273	9.752424079045334e-10
4735	2.28764e-12	N	1	8683.40A	-18.276	9.685288863906662e-10
4736	1.5827000000000002e-13	He	1	12.5510m	-18.276	9.685288863906662e-10
4737	5.00048e-11	Fe	6	397.251A	-18.277	9.663013317659516e-10
4738	8.7791e-14	He	1	22.6270m	-18.278	9.640789003747133e-10
4739	2.15295e-12	Fe	2	9226.62A	-18.278	9.640789003747133e-10
4740	1.4537799999999998e-10	N	5	136.640A	-18.278	9.640789003747133e-10
4741	5.08726e-13	He	1	3.90475m	-18.279	9.618615804338259e-10
4742	6.99923e-14	H	1	28.3809m	-18.279	9.618615804338259e-10
4743	1.55413e-12	He	1	1.27817m	-18.282	9.55240171888355e-10
4744	1.12373e-11	Al	2	1767.73A	-18.282	9.55240171888355e-10
4745	1.31302e-12	He	1	1.51288m	-18.282	9.55240171888355e-10
4746	1.26315e-10	C	5	157.261A	-18.282	9.55240171888355e-10
4747	7.449980000000001e-14	He	1	26.6638m	-18.282	9.55240171888355e-10
4748	1.205e-10	Ca	5	164.850A	-18.283	9.53043180458876e-10
4749	1.97336e-11	Si	7	1006.63A	-18.283	9.53043180458876e-10
4750	5.73347e-11	O	4	346.465A	-18.283	9.53043180458876e-10
4751	2.85346e-12	Co	3	6961.53A	-18.285	9.486643447986962e-10
4752	2.14014e-11	O	1	928.186A	-18.285999999999998	9.46482477351845e-10
4753	1.52469e-12	He	1	1.30285m	-18.285999999999998	9.46482477351845e-10
4754	2.73561e-12	Cl	4	7261.43A	-18.285999999999998	9.46482477351845e-10
4755	4.13369e-12	Fe	6	4805.50A	-18.285999999999998	9.46482477351845e-10
4756	4.61199e-11	Cr	8	430.714A	-18.288	9.421337853843153e-10
4757	4.19483e-12	C	2	4735.46A	-18.288	9.421337853843153e-10
4758	4.65837e-11	Fe	6	426.425A	-18.289	9.399669378073126e-10
4759	6.20137e-14	He	1	32.0324m	-18.291	9.35648182024727e-10
4760	1.00245e-10	Ca	4	198.160A	-18.291	9.35648182024727e-10
4761	8.4072e-12	Al	8	2362.79A	-18.292	9.334962509215234e-10
4762	5.81675e-13	He	1	3.41504m	-18.293	9.313492691225232e-10
4763	9.96361e-11	Fe	7	199.370A	-18.295	9.270701079309397e-10
4764	7.95671e-14	He	1	24.9657m	-18.295	9.270701079309397e-10
4765	1.18693e-10	Ca	5	167.360A	-18.296	9.249379058506848e-10
4766	8.39592e-14	He	1	23.6597m	-18.296	9.249379058506848e-10
4767	1.11642e-10	Na	3	177.930A	-18.296	9.249379058506848e-10
4768	8.11096e-11	Fe	9	244.909A	-18.297	9.228106076991244e-10
4769	4.30276e-11	V	7	461.668A	-18.297	9.228106076991244e-10
4770	1.1386900000000001e-10	Ar	5	174.450A	-18.298	9.206882021975507e-10
4771	4.54208e-13	He	1	4.37343m	-18.298	9.206882021975507e-10
4772	5.52236e-13	He	1	3.59709m	-18.299	9.185706780931656e-10
4773	6.02751e-13	He	1	3.29563m	-18.3	9.164580241590748e-10
4774	1.23367e-11	Sc	3	1610.19A	-18.301	9.143502291942049e-10
4775	3.57947e-14	He	1	55.4955m	-18.301	9.143502291942049e-10
4776	4.2263e-11	Ar	2	470.020A	-18.301	9.143502291942049e-10
4777	7.92519e-13	He	1	2.50650m	-18.302	9.12247282023222e-10
4778	9.85438e-11	F	3	201.580A	-18.303	9.101491714965168e-10
4779	3.85185e-13	He	1	5.15712m	-18.303	9.101491714965168e-10
4780	5.20518e-13	He	1	3.81629m	-18.304000000000002	9.080558864901162e-10
4781	2.31799e-10	Si	7	85.6968A	-18.304000000000002	9.080558864901162e-10
4782	5.45217e-13	He	1	3.64341m	-18.304000000000002	9.080558864901162e-10
4783	2.76629e-11	Ar	2	718.090A	-18.305	9.059674159056391e-10
4784	5.67759e-13	He	1	3.49875m	-18.305999999999997	9.038837486702147e-10
4785	1.94923e-13	Fe	3	10.1909m	-18.305999999999997	9.038837486702147e-10
4786	5.92261e-11	F	2	335.401A	-18.305999999999997	9.038837486702147e-10
4787	1.1382e-11	N	1	1745.25A	-18.308	8.997307800823327e-10
4788	1.29539e-12	Fe	2	1.53347m	-18.31	8.955968926518716e-10
4789	8.04809e-13	He	1	2.46822m	-18.31	8.955968926518716e-10
4790	3.88613e-12	Fe	2	5111.63A	-18.31	8.955968926518716e-10
4791	2.4760499999999998e-14	H	1	80.2263m	-18.31	8.955968926518716e-10
4792	3.85208e-11	He	1	515.681A	-18.311	8.935370769580501e-10
4793	2.475e-12	Fe	4	8026.05A	-18.311	8.935370769580501e-10
4794	4.45597e-12	Fe	2	4457.94A	-18.311	8.935370769580501e-10
4795	9.01572e-14	He	1	22.0331m	-18.312	8.914819987088619e-10
4796	3.5586e-11	Ne	1	558.210A	-18.313	8.894316470084937e-10
4797	5.38212e-11	C	5	369.083A	-18.314	8.873860109861703e-10
4798	9.24145e-12	P	8	2149.50A	-18.315	8.853450797961407e-10
4799	1.28687e-11	P	2	1543.63A	-18.315	8.853450797961407e-10
4800	1.53158e-12	He	1	1.29699m	-18.316	8.833088426175979e-10
4801	3.82573e-11	Mg	6	519.233A	-18.316	8.833088426175979e-10
4802	4.7440600000000003e-14	H	1	41.8723m	-18.316	8.833088426175979e-10
4803	2.55423e-11	N	5	777.707A	-18.317999999999998	8.792504071360665e-10
4804	7.88522e-12	Si	1	2519.20A	-18.317999999999998	8.792504071360665e-10
4805	6.45625e-13	He	1	3.07678m	-18.319000000000003	8.772281873156498e-10
4806	2.43055e-11	Ne	4	817.283A	-18.320999999999998	8.731976899074672e-10
4807	9.80727e-12	Zn	2	2025.48A	-18.320999999999998	8.731976899074672e-10
4808	1.0050299999999998e-10	Ca	4	197.650A	-18.322	8.711893909503837e-10
4809	5.59606e-11	Na	7	354.972A	-18.323	8.691857109527267e-10
4810	5.45863e-11	S	6	363.909A	-18.323	8.691857109527267e-10
4811	1.00529e-10	Fe	5	197.600A	-18.323	8.691857109527267e-10
4812	5.85784e-13	Fe	4	3.39109m	-18.323	8.691857109527267e-10
4813	5.41344e-13	He	1	3.66947m	-18.324	8.671866392911844e-10
4814	7.33829e-14	He	1	27.0696m	-18.325	8.651921653668849e-10
4815	5.707399999999999e-13	He	1	3.48048m	-18.326	8.632022786053118e-10
4816	5.1779e-11	Al	8	383.639A	-18.326	8.632022786053118e-10
4817	4.94778e-13	He	1	4.01482m	-18.327	8.612169684562906e-10
4818	5.59133e-13	He	1	3.55272m	-18.327	8.612169684562906e-10
4819	3.83307e-11	B	3	518.239A	-18.327	8.612169684562906e-10
4820	1.2934000000000002e-10	C	5	153.583A	-18.328	8.592362243939116e-10
4821	6.75962e-11	Ar	3	293.870A	-18.329	8.57260035916453e-10
4822	1.06912e-11	Al	2	1858.03A	-18.331	8.53321283830204e-10
4823	4.3943900000000005e-14	He	1	45.2041m	-18.332	8.513586993385352e-10
4824	1.1432e-11	Mg	2	1737.61A	-18.332	8.513586993385352e-10
4825	9.6901e-12	C	5	2049.98A	-18.332	8.513586993385352e-10
4826	1.55076e-12	He	1	1.28095m	-18.333	8.494006286659472e-10
4827	1.31725e-12	Fe	4	1.50802m	-18.333	8.494006286659472e-10
4828	8.30107e-13	He	1	2.39300m	-18.336	8.43553395866982e-10
4829	5.20459e-13	He	1	3.81672m	-18.336	8.43553395866982e-10
4830	5.51105e-13	He	1	3.60448m	-18.336	8.43553395866982e-10
4831	1.50911e-10	Na	4	131.630A	-18.336	8.43553395866982e-10
4832	8.34248e-13	He	1	2.38112m	-18.337	8.416132768942173e-10
4833	8.6122e-13	He	1	2.30655m	-18.337	8.416132768942173e-10
4834	1.2334299999999998e-10	Ca	5	161.050A	-18.337	8.416132768942173e-10
4835	1.5374700000000001e-12	He	1	1.29202m	-18.338	8.396776200712665e-10
4836	9.518810000000001e-12	Al	2	2086.86A	-18.338	8.396776200712665e-10
4837	4.24064e-11	Al	3	468.430A	-18.339000000000002	8.377464151354698e-10
4838	8.00668e-13	He	1	2.48098m	-18.339000000000002	8.377464151354698e-10
4839	5.20967e-11	Na	7	381.300A	-18.339000000000002	8.377464151354698e-10
4840	5.902280000000001e-14	H	1	33.6556m	-18.339000000000002	8.377464151354698e-10
4841	8.766080000000001e-10	N	6	22.6606A	-18.34	8.35819651847778e-10
4842	1.25748e-10	Ca	5	157.970A	-18.340999999999998	8.33897319992677e-10
4843	4.14283e-11	Ar	7	479.490A	-18.340999999999998	8.33897319992677e-10
4844	8.2761e-11	Ne	4	240.022A	-18.340999999999998	8.33897319992677e-10
4845	5.78313e-13	He	1	3.43490m	-18.343	8.300659098356257e-10
4846	1.5573e-12	He	1	1.27557m	-18.343	8.300659098356257e-10
4847	4.03877e-11	Na	7	491.844A	-18.344	8.281568112199272e-10
4848	5.50557e-11	C	5	360.806A	-18.344	8.281568112199272e-10
4849	2.66048e-13	He	1	7.46649m	-18.345	8.262521034092081e-10
4850	6.91198e-11	Fe	7	287.392A	-18.345	8.262521034092081e-10
4851	3.30519e-11	Si	2	601.008A	-18.347	8.224558198316151e-10
4852	1.7523e-11	Al	6	1133.62A	-18.347	8.224558198316151e-10
4853	8.11706e-13	He	1	2.44725m	-18.347	8.224558198316151e-10
4854	5.32046e-11	C	5	373.360A	-18.347	8.224558198316151e-10
4855	1.33542e-12	He	1	1.48751m	-18.348	8.205642239372373e-10
4856	5.30243e-13	He	1	3.74630m	-18.349	8.186769785926833e-10
4857	5.65021e-13	He	1	3.51570m	-18.349	8.186769785926833e-10
4858	2.16513e-11	O	1	917.473A	-18.35	8.167940737919729e-10
4859	5.64396e-13	He	1	3.51960m	-18.351	8.14915499552139e-10
4860	6.33142e-11	Mg	8	313.744A	-18.351	8.14915499552139e-10
4861	2.4081599999999997e-12	Ca	2	8248.80A	-18.351	8.14915499552139e-10
4862	1.54693e-12	He	1	1.28412m	-18.351	8.14915499552139e-10
4863	1.54254e-12	He	1	1.28778m	-18.351	8.14915499552139e-10
4864	5.24308e-11	F	2	378.870A	-18.351	8.14915499552139e-10
4865	5.1830999999999995e-14	H	1	38.3254m	-18.352	8.130412459131547e-10
4866	5.05688e-13	Si	9	3.92820m	-18.352	8.130412459131547e-10
4867	1.2881799999999999e-12	Fe	5	1.54205m	-18.352999999999998	8.111713029379271e-10
4868	3.87875e-11	He	1	512.136A	-18.354	8.093056607121913e-10
4869	1.3461900000000001e-10	Fe	6	147.560A	-18.355	8.074443093445048e-10
4870	5.56172e-13	He	1	3.57164m	-18.355999999999998	8.055872389661742e-10
4871	3.31931e-11	Cl	7	598.451A	-18.355999999999998	8.055872389661742e-10
4872	2.85869e-11	C	5	694.879A	-18.357	8.037344397311842e-10
4873	3.06465e-14	H	1	64.8181m	-18.359	8.000416154204106e-10
4874	4.0495599999999996e-12	Fe	2	4905.34A	-18.36	7.982015707656466e-10
4875	9.1769e-13	Fe	5	2.16461m	-18.36	7.982015707656466e-10
4876	5.08406e-14	He	1	39.0720m	-18.36	7.982015707656466e-10
4877	4.56363e-12	Fe	2	4352.78A	-18.361	7.963657580961457e-10
4878	5.700890000000001e-13	He	1	3.48445m	-18.361	7.963657580961457e-10
4879	7.1712e-13	He	1	2.77003m	-18.361	7.963657580961457e-10
4880	5.744810000000001e-13	He	1	3.45781m	-18.362000000000002	7.945341676786184e-10
4881	1.18551e-10	Na	3	167.560A	-18.362000000000002	7.945341676786184e-10
4882	3.58654e-11	Ne	6	553.861A	-18.362000000000002	7.945341676786184e-10
4883	1.88707e-11	C	5	1052.66A	-18.364	7.908836147781852e-10
4884	5.605640000000001e-13	He	1	3.54365m	-18.364	7.908836147781852e-10
4885	1.0911499999999999e-10	V	6	182.050A	-18.365	7.890646329404113e-10
4886	1.5348e-12	Fe	2	1.29427m	-18.365	7.890646329404113e-10
4887	1.33067e-11	N	1	1492.82A	-18.365	7.890646329404113e-10
4888	3.7243699999999994e-12	Fe	2	5333.65A	-18.366	7.872498346447657e-10
4889	9.04615e-11	F	3	219.590A	-18.369	7.818304449024431e-10
4890	6.06471e-10	C	5	32.7542A	-18.369	7.818304449024431e-10
4891	8.07565e-13	He	1	2.45980m	-18.369	7.818304449024431e-10
4892	5.5661300000000005e-14	H	1	35.6881m	-18.37	7.800322847775805e-10
4893	9.99381e-12	S	9	1987.68A	-18.371	7.782382603062483e-10
4894	2.22532e-12	Ca	2	8926.56A	-18.372	7.764483619766947e-10
4895	4.2067e-11	C	5	472.210A	-18.373	7.746625802990631e-10
4896	3.09049e-11	Si	2	642.760A	-18.374000000000002	7.728809058053168e-10
4897	5.86248e-11	C	5	338.841A	-18.375	7.711033290492016e-10
4898	2.41768e-12	N	1	8216.34A	-18.375	7.711033290492016e-10
4899	7.002e-14	He	1	28.3697m	-18.375	7.711033290492016e-10
4900	1.35545e-11	Si	5	1465.53A	-18.375999999999998	7.693298406061758e-10
4901	2.20818e-12	Fe	4	8995.84A	-18.375999999999998	7.693298406061758e-10
4902	1.82208e-11	C	1	1090.21A	-18.375999999999998	7.693298406061758e-10
4903	1.57496e-11	Si	1	1261.27A	-18.375999999999998	7.693298406061758e-10
4904	8.175939999999999e-13	He	1	2.42962m	-18.375999999999998	7.693298406061758e-10
4905	5.0280099999999996e-14	He	1	39.5076m	-18.377	7.675604310733743e-10
4906	1.34881e-11	Ni	2	1472.74A	-18.377	7.675604310733743e-10
4907	1.1516e-11	Al	2	1724.95A	-18.378	7.6579509106957e-10
4908	5.71128e-13	He	1	3.47811m	-18.378	7.6579509106957e-10
4909	8.83941e-11	S	9	224.726A	-18.379	7.640338112351058e-10
4910	5.09115e-13	He	1	3.90177m	-18.379	7.640338112351058e-10
4911	4.43908e-12	Fe	2	4474.90A	-18.379	7.640338112351058e-10
4912	2.58418e-12	Fe	2	7686.94A	-18.379	7.640338112351058e-10
4913	3.8208199999999995e-12	N	1R	5199.00A	-18.379	7.640338112351058e-10
4914	9.31945e-12	Ca	2	2131.51A	-18.38	7.622765822318577e-10
4915	5.27377e-11	Mg	5	376.665A	-18.38	7.622765822318577e-10
4916	5.67289e-14	He	1	35.0165m	-18.381	7.605233947431602e-10
4917	7.568180000000001e-13	He	1	2.62473m	-18.382	7.587742394737937e-10
4918	1.99133e-11	P	5	997.545A	-18.383	7.570291071499173e-10
4919	8.30885e-13	He	1	2.39076m	-18.384	7.55287988519001e-10
4920	3.41196e-11	Si	2	582.201A	-18.384	7.55287988519001e-10
4921	8.14597e-15	H	1	243.856m	-18.384	7.55287988519001e-10
4922	1.67827e-11	Ti	4	1183.63A	-18.384	7.55287988519001e-10
4923	7.79821e-12	Ti	4	2547.31A	-18.385	7.535508743498131e-10
4924	2.78402e-11	N	5	713.518A	-18.385	7.535508743498131e-10
4925	5.301840000000001e-13	He	1	3.74671m	-18.386	7.518177554323534e-10
4926	8.267440000000001e-13	He	1	2.40273m	-18.387	7.500886225777856e-10
4927	5.38392e-13	He	1	3.68959m	-18.387	7.500886225777856e-10
4928	1.88132e-11	S	2	1055.88A	-18.387999999999998	7.483634666184319e-10
4929	5.678310000000001e-13	He	1	3.49831m	-18.39	7.449250488199516e-10
4930	2.04088e-11	Ne	7	973.330A	-18.39	7.449250488199516e-10
4931	5.77289e-12	Fe	2	3440.99A	-18.39	7.449250488199516e-10
4932	8.134529999999999e-13	He	1	2.44199m	-18.392	7.415024291162323e-10
4933	1.59716e-11	Ca	2	1243.74A	-18.392	7.415024291162323e-10
4934	1.22916e-11	C	5	1616.10A	-18.392	7.415024291162323e-10
4935	6.179610000000001e-14	He	1	32.1451m	-18.393	7.397970208538413e-10
4936	1.51341e-10	Fe	8	131.257A	-18.393	7.397970208538413e-10
4937	8.22661e-13	He	1	2.41466m	-18.394000000000002	7.380955349216101e-10
4938	6.618830000000001e-14	He	1	30.0121m	-18.394000000000002	7.380955349216101e-10
4939	6.38268e-13	He	1	3.11224m	-18.397000000000002	7.330145209984846e-10
4940	5.964649999999999e-13	He	1	3.33037m	-18.398	7.313286343830504e-10
4941	8.270540000000001e-13	He	1	2.40183m	-18.399	7.29646625199228e-10
4942	3.36299e-12	Co	3	5906.78A	-18.399	7.29646625199228e-10
4943	4.90069e-13	He	1	4.05340m	-18.4	7.279684845291843e-10
4944	1.0369799999999998e-10	S	6	191.561A	-18.4	7.279684845291843e-10
4945	4.766050000000001e-13	He	1	4.16791m	-18.401	7.262942034755726e-10
4946	4.2302299999999996e-13	He	1	4.69584m	-18.401	7.262942034755726e-10
4947	1.1733499999999999e-14	He	1	169.296m	-18.402	7.246237731615273e-10
4948	3.57117e-14	H	1	55.6245m	-18.403	7.229571847305991e-10
4949	1.0086599999999999e-10	Ar	6	196.940A	-18.403	7.229571847305991e-10
4950	1.50399e-14	H	1	132.078m	-18.405	7.196354981940429e-10
4951	8.229129999999999e-13	He	1	2.41392m	-18.405	7.196354981940429e-10
4952	8.1852e-13	He	1	2.42687m	-18.405	7.196354981940429e-10
4953	2.15969e-11	Ar	2	919.781A	-18.406	7.179803824771753e-10
4954	3.48021e-11	Ne	6	570.784A	-18.407	7.16329073420817e-10
4955	2.85577e-11	C	5	695.591A	-18.407	7.16329073420817e-10
4956	2.1458e-14	He	1	92.5736m	-18.407	7.16329073420817e-10
4957	5.41813e-11	F	2	366.629A	-18.408	7.146815622698977e-10
4958	6.06114e-12	Fe	2	3277.35A	-18.408	7.146815622698977e-10
4959	7.35975e-12	Sc	3	2699.07A	-18.409000000000002	7.130378402894771e-10
4960	1.82236e-11	C	1	1090.04A	-18.409000000000002	7.130378402894771e-10
4961	1.35319e-12	He	1	1.46797m	-18.409000000000002	7.130378402894771e-10
4962	3.55312e-11	Ne	1	559.071A	-18.41	7.113978987647106e-10
4963	1.2659e-10	Ca	5	156.920A	-18.41	7.113978987647106e-10
4964	1.0711200000000001e-10	Mn	8	185.455A	-18.410999999999998	7.09761729000786e-10
4965	3.53968e-11	Na	4	561.193A	-18.410999999999998	7.09761729000786e-10
4966	9.76044e-11	Ca	4	203.520A	-18.413	7.065006700761647e-10
4967	3.71556e-11	P	5	534.629A	-18.414	7.048757636256642e-10
4968	4.25432e-12	P	2	4669.25A	-18.414	7.048757636256642e-10
4969	9.94132e-11	O	5	199.817A	-18.414	7.048757636256642e-10
4970	2.53903e-11	Mg	8	782.364A	-18.414	7.048757636256642e-10
4971	5.90462e-14	He	1	33.6422m	-18.416	7.016371536727824e-10
4972	7.6826e-13	He	1	2.58564m	-18.418	6.984134237809951e-10
4973	5.45288e-13	He	1	3.64293m	-18.418	6.984134237809951e-10
4974	1.2810200000000002e-10	C	5	155.067A	-18.418	6.984134237809951e-10
4975	1.1077099999999999e-10	V	6	179.328A	-18.419	6.968071174808249e-10
4976	4.60302e-11	O	5	431.553A	-18.419	6.968071174808249e-10
4977	5.73239e-11	F	2	346.530A	-18.422	6.92010331024138e-10
4978	4.7293900000000004e-14	H	1	42.0022m	-18.425	6.872465654131541e-10
4979	3.76306e-11	Ar	2	527.880A	-18.426	6.856659421745381e-10
4980	5.20848e-13	He	1	3.81387m	-18.427	6.840889542684859e-10
4981	5.38333e-13	He	1	3.68999m	-18.429000000000002	6.80945851029188e-10
4982	2.61313e-11	C	5	760.179A	-18.43	6.793797190315274e-10
4983	2.36392e-13	Ni	4	8.40319m	-18.43	6.793797190315274e-10
4984	1.40137e-10	Na	4	141.750A	-18.43	6.793797190315274e-10
4985	2.96072e-14	He	1	67.0933m	-18.430999999999997	6.778171890375068e-10
4986	3.26754e-11	K	2	607.932A	-18.430999999999997	6.778171890375068e-10
4987	2.2088e-12	Fe	4	8993.33A	-18.433	6.747029019419145e-10
4988	7.77216e-10	C	6	25.5585A	-18.433	6.747029019419145e-10
4989	4.39638e-11	Ne	6	451.837A	-18.434	6.731511283287082e-10
4990	5.49915e-11	C	5	361.228A	-18.436	6.700582798346907e-10
4991	2.94765e-11	P	5	673.909A	-18.438	6.669796416886983e-10
4992	6.9647899999999994e-12	Mg	1	2852.13A	-18.439	6.654456310811562e-10
4993	4.0102099999999995e-14	H	1	49.5347m	-18.439	6.654456310811562e-10
4994	5.644680000000001e-13	He	1	3.51915m	-18.44	6.639151486001069e-10
4995	1.09037e-10	C	6	182.181A	-18.441	6.623881861310902e-10
4996	5.511770000000001e-13	He	1	3.60401m	-18.442	6.608647355782921e-10
4997	1.13765e-10	Ar	5	174.610A	-18.442999999999998	6.593447888645404e-10
4998	2.1148599999999997e-12	N	1	9392.79A	-18.442999999999998	6.593447888645404e-10
4999	1.17284e-11	Si	1	1693.70A	-18.445999999999998	6.548058912640871e-10
5000	2.57224e-11	Mg	8	772.262A	-18.445999999999998	6.548058912640871e-10
5001	2.0925799999999998e-14	H	1	94.9279m	-18.445999999999998	6.548058912640871e-10
5002	2.31858e-11	N	1	856.751A	-18.447	6.532998795055618e-10
5003	5.677720000000001e-13	He	1	3.49867m	-18.448	6.517973314779636e-10
5004	1.8062400000000003e-10	Al	6	109.977A	-18.448	6.517973314779636e-10
5005	3.12586e-11	C	3	635.489A	-18.448	6.517973314779636e-10
5006	1.18461e-12	Fe	2	1.67688m	-18.449	6.502982392149323e-10
5007	2.49331e-11	Ca	8	796.711A	-18.449	6.502982392149323e-10
5008	4.54841e-11	Mg	8	436.734A	-18.45	6.488025947684356e-10
5009	7.96314e-11	Fe	7	249.455A	-18.45	6.488025947684356e-10
5010	4.4621e-11	Na	5	445.182A	-18.452	6.458216176242246e-10
5011	9.90154e-11	F	3	200.620A	-18.454	6.428543368258811e-10
5012	1.3194599999999999e-10	C	5	150.550A	-18.454	6.428543368258811e-10
5013	3.65039e-14	He	1	54.4174m	-18.455	6.413758128797902e-10
5014	2.07071e-11	Mg	2	959.306A	-18.455	6.413758128797902e-10
5015	1.70024e-11	N	1	1168.33A	-18.455	6.413758128797902e-10
5016	8.42033e-12	Fe	2	2359.11A	-18.456	6.399006894444069e-10
5017	5.562439999999999e-13	He	1	3.57118m	-18.456	6.399006894444069e-10
5018	4.39324e-14	H	1	45.2160m	-18.456	6.399006894444069e-10
5019	2.58494e-11	C	3	768.467A	-18.457	6.384289586987789e-10
5020	9.9045e-11	Ca	5	200.560A	-18.457	6.384289586987789e-10
5021	4.0555599999999997e-14	He	1	48.9808m	-18.457	6.384289586987789e-10
5022	5.7539699999999996e-12	Fe	2	3452.31A	-18.458	6.369606128399414e-10
5023	5.606359999999999e-13	He	1	3.54320m	-18.458	6.369606128399414e-10
5024	1.8867e-11	S	2	1052.87A	-18.458	6.369606128399414e-10
5025	2.7772e-12	Co	3	7152.69A	-18.459	6.354956440828604e-10
5026	2.62455e-11	C	5	756.870A	-18.459	6.354956440828604e-10
5027	8.1043e-12	Fe	2	2451.10A	-18.459	6.354956440828604e-10
5028	2.08678e-11	P	8	951.921A	-18.46	6.340340446604226e-10
5029	3.99603e-11	K	3	497.104A	-18.462	6.311209228402863e-10
5030	1.0227799999999999e-10	Ca	5	194.220A	-18.462	6.311209228402863e-10
5031	1.36753e-12	He	1	1.45258m	-18.463	6.296693849975006e-10
5032	1.5918700000000002e-12	Fe	6	1.24787m	-18.463	6.296693849975006e-10
5033	3.64372e-11	O	4	545.170A	-18.463	6.296693849975006e-10
5034	5.4523e-13	He	1	3.64332m	-18.464000000000002	6.282211855991125e-10
5035	3.86313e-11	Ti	8	514.206A	-18.464000000000002	6.282211855991125e-10
5036	1.1424799999999999e-10	N	6	173.871A	-18.464000000000002	6.282211855991125e-10
5037	4.5180100000000003e-13	He	1	4.39672m	-18.464000000000002	6.282211855991125e-10
5038	1.42954e-12	He	1	1.38957m	-18.465	6.267763169669179e-10
5039	2.92288e-11	Si	4	679.620A	-18.465999999999998	6.253347714403624e-10
5040	5.568330000000001e-14	He	1	35.6740m	-18.467	6.238965413765096e-10
5041	5.305729999999999e-13	He	1	3.74397m	-18.469	6.210299971530552e-10
5042	9.16823e-11	Cr	8	216.666A	-18.47	6.196016677953266e-10
5043	1.07955e-11	Ca	2	1840.06A	-18.47	6.196016677953266e-10
5044	2.91372e-11	Si	4	681.756A	-18.472	6.167548567235058e-10
5045	2.15114e-11	O	1	923.438A	-18.473	6.153363599159147e-10
5046	4.23921e-14	He	1	46.8588m	-18.474	6.139211255604441e-10
5047	2.9105e-11	Si	4	682.509A	-18.475	6.12509146153667e-10
5048	7.67991e-11	Cr	7	258.655A	-18.476	6.111004142094146e-10
5049	2.43061e-11	Si	5	817.262A	-18.476	6.111004142094146e-10
5050	1.02411e-10	Fe	8	193.968A	-18.477	6.096949222587199e-10
5051	1.36451e-10	Ca	6	145.580A	-18.477	6.096949222587199e-10
5052	9.40042e-12	Ca	2	2113.15A	-18.477999999999998	6.082926628498149e-10
5053	1.1222899999999999e-10	Na	3	177.000A	-18.479	6.068936285480495e-10
5054	1.19881e-11	C	1	1657.01A	-18.48	6.054978119358882e-10
5055	6.30586e-11	Mg	8	315.016A	-18.482	6.027158021954807e-10
5056	3.38924e-11	N	4	586.104A	-18.482	6.027158021954807e-10
5057	6.02976e-11	F	2	329.440A	-18.484	5.999465746287495e-10
5058	8.060979999999999e-13	He	1	2.46427m	-18.485	5.985667357972288e-10
5059	5.18516e-14	He	1	38.3102m	-18.485	5.985667357972288e-10
5060	1.96368e-10	Si	6	101.159A	-18.486	5.97190070506951e-10
5061	4.74594e-14	He	1	41.8557m	-18.486	5.97190070506951e-10
5062	4.53687e-11	C	5	437.845A	-18.487000000000002	5.958165714589784e-10
5063	1.88999e-11	C	5	1051.03A	-18.487000000000002	5.958165714589784e-10
5064	4.28039e-11	Ar	2	464.080A	-18.488	5.944462313711609e-10
5065	2.59489e-11	C	1	765.521A	-18.488	5.944462313711609e-10
5066	6.26584e-11	Mg	8	317.028A	-18.488	5.944462313711609e-10
5067	2.59911e-14	H	1	76.4279m	-18.488	5.944462313711609e-10
5068	8.24073e-12	Fe	2	2410.52A	-18.489	5.930790429780818e-10
5069	4.94376e-13	He	1	4.01809m	-18.49	5.917149990310542e-10
5070	1.22635e-11	C	5	1619.80A	-18.49	5.917149990310542e-10
5071	5.51118e-13	He	1	3.60439m	-18.491	5.903540922980432e-10
5072	5.67292e-12	Fe	2	3501.63A	-18.493	5.87641661629117e-10
5073	1.68101e-10	O	5	118.170A	-18.496	5.835963648846201e-10
5074	5.64409e-13	He	1	3.51951m	-18.496	5.835963648846201e-10
5075	4.7312699999999996e-14	He	1	41.9855m	-18.500999999999998	5.769159925372326e-10
5076	2.26648e-12	Cr	7	8764.46A	-18.502	5.75589122574647e-10
5077	5.681609999999999e-13	He	1	3.49627m	-18.502	5.75589122574647e-10
5078	5.32271e-11	Fe	6	373.202A	-18.503	5.742653043282912e-10
5079	1.5374999999999999e-10	Na	4	129.200A	-18.504	5.729445307794125e-10
5080	2.41837e-12	Mg	2	8213.99A	-18.504	5.729445307794125e-10
5081	1.93533e-11	F	6	1026.41A	-18.505	5.716267949254057e-10
5082	5.38722e-13	He	1	3.68733m	-18.505	5.716267949254057e-10
5083	9.52366e-11	Ca	4	208.580A	-18.505	5.716267949254057e-10
5084	2.90001e-11	Ar	7	684.978A	-18.505	5.716267949254057e-10
5085	1.12619e-11	Al	2	1763.87A	-18.505	5.716267949254057e-10
5086	4.29632e-11	Al	3	462.359A	-18.506	5.703120897797572e-10
5087	2.57843e-11	Ne	8	770.410A	-18.506	5.703120897797572e-10
5088	3.7573300000000003e-14	H	1	52.8686m	-18.506	5.703120897797572e-10
5089	5.56185e-13	He	1	3.57155m	-18.507	5.69000408372036e-10
5090	2.84454e-13	Ar	2	6.98337m	-18.508	5.676917437478423e-10
5091	8.520739999999999e-12	Fe	2	2331.31A	-18.509	5.663860889687572e-10
5092	7.51258e-11	Fe	7	264.416A	-18.509	5.663860889687572e-10
5093	3.57467e-11	Ne	1	555.701A	-18.51	5.650834371123339e-10
5094	1.59459e-11	Si	5	1245.74A	-18.51	5.650834371123339e-10
5095	5.60577e-13	He	1	3.54357m	-18.511	5.637837812720463e-10
5096	1.3792600000000001e-12	He	1	1.44023m	-18.512	5.624871145572395e-10
5097	4.51044e-11	Ne	6	440.411A	-18.516	5.573302016938734e-10
5098	5.35286e-11	F	2	371.100A	-18.516	5.573302016938734e-10
5099	1.19904e-10	Ca	6	165.670A	-18.517	5.560483778002124e-10
5100	2.86425e-11	Ne	3	693.531A	-18.519000000000002	5.534935675718568e-10
5101	1.1322000000000001e-10	Ar	5	175.450A	-18.52	5.522205676918173e-10
5102	5.4689e-11	C	5	363.226A	-18.52	5.522205676918173e-10
5103	2.22894e-12	Ca	2	8912.07A	-18.521	5.509504956302512e-10
5104	3.03815e-14	H	1	65.3834m	-18.521	5.509504956302512e-10
5105	6.89393e-15	H	1	288.144m	-18.522000000000002	5.496833446533674e-10
5106	4.7799e-11	Na	6	415.583A	-18.523	5.484191080428623e-10
5107	9.24224e-12	Si	9	2149.31A	-18.523	5.484191080428623e-10
5108	1.31858e-10	O	4	150.650A	-18.524	5.471577790958698e-10
5109	4.74198e-13	He	1	4.18907m	-18.524	5.471577790958698e-10
5110	1.70613e-12	Fe	6	1.16430m	-18.525	5.458993511249589e-10
5111	4.784520000000001e-13	He	1	4.15182m	-18.525	5.458993511249589e-10
5112	5.0092e-13	Mg	5	3.96560m	-18.527	5.433911714384644e-10
5113	1.1476e-10	O	6	173.095A	-18.527	5.433911714384644e-10
5114	3.47767e-11	Si	2	571.200A	-18.528	5.421414064247707e-10
5115	1.78737e-14	He	1	111.138m	-18.531	5.384093312339356e-10
5116	1.82206e-12	He	1	1.09022m	-18.531	5.384093312339356e-10
5117	3.24841e-11	Ca	7	611.514A	-18.531	5.384093312339356e-10
5118	1.33733e-10	C	5	148.538A	-18.532	5.371710241347543e-10
5119	4.93469e-11	Ca	7	402.547A	-18.532	5.371710241347543e-10
5120	6.25378e-11	Na	6	317.639A	-18.533	5.359355650628692e-10
5121	1.69804e-11	Al	2	1169.85A	-18.533	5.359355650628692e-10
5122	3.24064e-14	He	1	61.2979m	-18.533	5.359355650628692e-10
5123	9.72447e-15	He	1	204.273m	-18.533	5.359355650628692e-10
5124	5.45619e-13	He	1	3.64072m	-18.535	5.334731648149332e-10
5125	6.25577e-12	Fe	2	3175.38A	-18.537	5.310220782684499e-10
5126	1.27799e-14	H	1	155.436m	-18.537	5.310220782684499e-10
5127	3.4211800000000004e-14	H	1	58.0633m	-18.538	5.298007613796158e-10
5128	5.67296e-12	C	5	3501.60A	-18.54	5.273665479942345e-10
5129	5.12276e-11	Mg	6	387.769A	-18.54	5.273665479942345e-10
5130	1.47581e-10	Fe	6	134.600A	-18.54	5.273665479942345e-10
5131	3.11818e-11	Ar	7	637.052A	-18.542	5.249435188034322e-10
5132	1.12725e-11	Fe	7	1762.21A	-18.542	5.249435188034322e-10
5133	4.59866e-12	Fe	2	4319.62A	-18.543	5.237361822134228e-10
5134	6.06251e-11	F	2	327.660A	-18.543	5.237361822134228e-10
5135	3.2417599999999997e-12	Co	3	6127.67A	-18.544	5.225316224205108e-10
5136	7.68766e-13	Si	9	2.58394m	-18.546	5.201308076948605e-10
5137	8.34876e-13	He	1	2.37933m	-18.546	5.201308076948605e-10
5138	1.41852e-11	Ni	2	1400.37A	-18.546	5.201308076948605e-10
5139	4.93844e-11	C	5	402.242A	-18.547	5.18934540033237e-10
5140	2.47703e-14	He	1	80.1945m	-18.548	5.177410237108906e-10
5141	1.6828599999999996e-10	Mg	4	118.040A	-18.549	5.165502523999082e-10
5142	1.2748299999999998e-10	Ca	5	155.820A	-18.549	5.165502523999082e-10
5143	7.75817e-11	Fe	7	256.046A	-18.549	5.165502523999082e-10
5144	2.74712e-11	Ca	7	723.101A	-18.549	5.165502523999082e-10
5145	5.82733e-13	He	1	3.40884m	-18.549	5.165502523999082e-10
5146	1.4802100000000003e-10	N	5	134.200A	-18.549	5.165502523999082e-10
5147	1.24949e-10	Ca	5	158.980A	-18.55	5.15362219786943e-10
5148	2.715e-11	Sc	3	731.655A	-18.55	5.15362219786943e-10
5149	6.97837e-10	C	6	28.4658A	-18.55	5.15362219786943e-10
5150	8.27947e-12	Fe	2	2399.24A	-18.551	5.141769195731685e-10
5151	5.647979999999999e-13	He	1	3.51709m	-18.552	5.129943454742328e-10
5152	4.39498e-14	He	1	45.1981m	-18.553	5.118144912202496e-10
5153	6.02684e-11	Ne	5	329.600A	-18.554000000000002	5.106373505557491e-10
5154	3.86919e-11	C	3	513.401A	-18.555	5.094629172396532e-10
5155	1.38898e-12	He	1	1.43014m	-18.555	5.094629172396532e-10
5156	1.69405e-10	Mg	4	117.260A	-18.555999999999997	5.082911850452289e-10
5157	5.515069999999999e-13	He	1	3.60185m	-18.557000000000002	5.071221477600606e-10
5158	5.25208e-11	Na	7	378.221A	-18.557000000000002	5.071221477600606e-10
5159	4.5002e-11	C	5	441.412A	-18.558	5.059557991860455e-10
5160	3.32813e-11	Na	5	596.865A	-18.558	5.059557991860455e-10
5161	2.27875e-11	S	9	871.726A	-18.558	5.059557991860455e-10
5162	6.50614e-11	Fe	7	305.318A	-18.558	5.059557991860455e-10
5163	2.56667e-11	K	8	773.940A	-18.559	5.047921331393071e-10
5164	9.543430000000001e-12	Al	2	2081.48A	-18.56	5.036311434502123e-10
5165	9.52048e-11	Ca	4	208.650A	-18.562	5.013171685372824e-10
5166	1.6469999999999998e-10	Ne	5	120.610A	-18.562	5.013171685372824e-10
5167	1.0283900000000001e-10	Ar	5	193.160A	-18.563	5.001641710449911e-10
5168	3.06586e-14	He	1	64.7924m	-18.564	4.990138253733407e-10
5169	1.1103700000000001e-10	F	4	178.900A	-18.565	4.978661254233171e-10
5170	6.38257e-11	Ar	3	311.230A	-18.566	4.967210651099334e-10
5171	1.1252700000000001e-10	Ca	5	176.530A	-18.566	4.967210651099334e-10
5172	4.54917e-11	Mg	8	436.661A	-18.566	4.967210651099334e-10
5173	5.08712e-13	He	1	3.90485m	-18.567	4.955786383621859e-10
5174	2.28863e-11	C	5	867.962A	-18.569000000000003	4.933016613494103e-10
5175	5.56574e-13	He	1	3.56906m	-18.57	4.921670990120808e-10
5176	9.61215e-11	Ar	5	206.660A	-18.570999999999998	4.910351460957167e-10
5177	1.78451e-14	H	1	111.316m	-18.570999999999998	4.910351460957167e-10
5178	5.60966e-13	He	1	3.54111m	-18.570999999999998	4.910351460957167e-10
5179	4.0118e-14	He	1	49.5151m	-18.572	4.899057965988119e-10
5180	3.656169999999999e-12	Fe	2	5433.13A	-18.572	4.899057965988119e-10
5181	1.12754e-10	C	5	176.176A	-18.574	4.876548839263698e-10
5182	9.94059e-11	O	5	199.832A	-18.574	4.876548839263698e-10
5183	3.57259e-14	He	1	55.6024m	-18.574	4.876548839263698e-10
5184	2.66185e-13	He	1	7.46266m	-18.576	4.854143132582399e-10
5185	2.90671e-11	C	5	683.401A	-18.577	4.842978913181255e-10
5186	8.86227e-15	Ne	4	224.146m	-18.578	4.831840370772244e-10
5187	6.81152e-11	Ar	3	291.630A	-18.578	4.831840370772244e-10
5188	1.7121599999999997e-10	Mg	4	116.020A	-18.579	4.820727446299843e-10
5189	3.83833e-12	Fe	5	5175.29A	-18.58	4.809640080844515e-10
5190	4.91969e-13	He	1	4.03775m	-18.581	4.798578215622068e-10
5191	3.7588199999999997e-14	He	1	52.8476m	-18.582	4.787541791983639e-10
5192	5.4549e-11	S	6	364.158A	-18.583	4.776530751415243e-10
5193	2.84935e-11	Fe	8	697.157A	-18.583	4.776530751415243e-10
5194	2.9427299999999994e-14	H	1	67.5035m	-18.583	4.776530751415243e-10
5195	4.16034e-12	Fe	2	4774.72A	-18.586	4.743649345006579e-10
5196	5.43877e-11	Mg	7	365.238A	-18.587	4.732739254264863e-10
5197	1.67596e-11	Ca	2	1185.26A	-18.589000000000002	4.710994292607444e-10
5198	1.42657e-12	He	1	1.39246m	-18.589000000000002	4.710994292607444e-10
5199	1.39713e-12	He	1	1.42180m	-18.592	4.678564036007914e-10
5200	1.0711200000000001e-10	Mn	8	185.456A	-18.594	4.657067986868277e-10
5201	7.75014e-11	Fe	8	256.311A	-18.595	4.646357027724474e-10
5202	2.77078e-12	Co	3	7169.26A	-18.596	4.6356707031030637e-10
5203	2.2235499999999998e-14	H	1	89.3366m	-18.601	4.582606619363052e-10
5204	8.31316e-11	V	7	238.952A	-18.602	4.5720669166121587e-10
5205	1.4391399999999998e-10	Fe	6	138.030A	-18.602999999999998	4.5615514545049604e-10
5206	8.57273e-13	He	1	2.31717m	-18.602999999999998	4.5615514545049604e-10
5207	8.30635e-12	Fe	2	2391.48A	-18.602999999999998	4.5615514545049604e-10
5208	1.22205e-10	S	6	162.550A	-18.605	4.540593029341949e-10
5209	4.89378e-11	C	5	405.913A	-18.605999999999998	4.5301499551667277e-10
5210	4.66646e-11	Fe	6	425.686A	-18.605999999999998	4.5301499551667277e-10
5211	5.69004e-11	Mg	6	349.109A	-18.605999999999998	4.5301499551667277e-10
5212	6.54228e-13	He	1	3.03632m	-18.605999999999998	4.5301499551667277e-10
5213	3.25628e-11	Mg	6	610.036A	-18.607	4.5197308993955683e-10
5214	2.5509799999999998e-14	He	1	77.8700m	-18.607	4.5197308993955683e-10
5215	2.32611e-11	N	1	853.978A	-18.607	4.5197308993955683e-10
5216	2.4219900000000003e-12	Ca	2	8201.72A	-18.608	4.5093358067877127e-10
5217	4.54478e-11	N	4	437.083A	-18.609	4.4989646222294136e-10
5218	1.00814e-10	Ca	4	197.040A	-18.609	4.4989646222294136e-10
5219	1.4960700000000001e-12	Fe	2	1.32778m	-18.61	4.488617290733719e-10
5220	6.24397e-11	Fe	7	318.138A	-18.611	4.4782937574400347e-10
5221	1.2882299999999997e-10	Ca	5	154.200A	-18.611	4.4782937574400347e-10
5222	1.92387e-11	F	6	1032.52A	-18.612000000000002	4.4679939676140526e-10
5223	2.29156e-11	C	5	866.853A	-18.613	4.457717866647348e-10
5224	8.03394e-12	K	6	2472.57A	-18.613	4.457717866647348e-10
5225	1.20401e-11	Ca	2	1649.86A	-18.615	4.4372365134854725e-10
5226	4.75545e-12	Fe	2	4177.20A	-18.616	4.427031152700207e-10
5227	2.6065800000000002e-14	H	1	76.2089m	-18.616	4.427031152700207e-10
5228	2.30908e-13	Fe	3	8.60277m	-18.617	4.4168492635934166e-10
5229	3.09684e-11	Ne	6	641.442A	-18.619	4.396555684606001e-10
5230	4.01677e-12	C	5	4945.38A	-18.619	4.396555684606001e-10
5231	1.13985e-11	N	1	1742.72A	-18.619	4.396555684606001e-10
5232	3.83942e-11	C	5	517.381A	-18.619	4.396555684606001e-10
5233	6.02475e-13	Fe	4	3.29714m	-18.62	4.386443887130804e-10
5234	9.63357e-12	Zn	2	2062.00A	-18.621	4.3763553461444756e-10
5235	1.1035700000000001e-12	Fe	2	1.80002m	-18.621	4.3763553461444756e-10
5236	1.40403e-12	He	1	1.41482m	-18.622	4.3662900081585037e-10
5237	7.53462e-11	Fe	7	263.642A	-18.622	4.3662900081585037e-10
5238	8.12802e-11	Fe	7	244.395A	-18.623	4.356247819807503e-10
5239	1.55676e-11	Si	5	1276.01A	-18.627	4.3163094997347695e-10
5240	3.83287e-11	B	3	518.266A	-18.627	4.3163094997347695e-10
5241	1.13819e-11	N	1	1745.26A	-18.627	4.3163094997347695e-10
5242	2.86703e-13	Fe	4	6.92859m	-18.628	4.30638226336326e-10
5243	2.2566e-11	Na	7	880.283A	-18.629	4.2964778590018237e-10
5244	6.05198e-11	Al	8	328.231A	-18.63	4.28659623413833e-10
5245	5.06854e-11	O	4	391.917A	-18.63	4.28659623413833e-10
5246	1.17015e-10	F	4	169.760A	-18.63	4.28659623413833e-10
5247	4.20139e-12	Fe	2	4728.07A	-18.631	4.2767373363813167e-10
5248	3.57127e-11	Ne	1	556.229A	-18.632	4.266901113459924e-10
5249	5.20446e-13	He	1	3.81682m	-18.633	4.2570875132235133e-10
5250	2.76469e-11	O	2	718.505A	-18.634	4.247296483641282e-10
5251	3.28879e-11	Mg	6	604.004A	-18.634	4.247296483641282e-10
5252	5.06305e-13	He	1	3.92341m	-18.634	4.247296483641282e-10
5253	3.4225300000000003e-14	He	1	58.0402m	-18.634	4.247296483641282e-10
5254	1.06085e-10	Ca	4	187.250A	-18.635	4.2375279728022014e-10
5255	1.51979e-12	Fe	7	1.30705m	-18.635	4.2375279728022014e-10
5256	2.15861e-11	O	1	920.243A	-18.636	4.227781928914634e-10
5257	5.73362e-11	O	4	346.456A	-18.636	4.227781928914634e-10
5258	5.46026e-11	F	2	363.800A	-18.636	4.227781928914634e-10
5259	1.24558e-10	Ca	5	159.480A	-18.639	4.1986780828291334e-10
5260	1.42321e-12	He	1	1.39575m	-18.64	4.1890213912089704e-10
5261	3.70891e-12	Fe	3	5355.87A	-18.642	4.1697745862108495e-10
5262	6.13733e-11	Ne	3	323.666A	-18.643	4.1601843707882134e-10
5263	1.50459e-14	He	1	132.026m	-18.643	4.1601843707882134e-10
5264	1.4099200000000001e-12	He	1	1.40891m	-18.645	4.141070059863752e-10
5265	5.68319e-13	He	1	3.49530m	-18.646	4.1315458630197186e-10
5266	1.75995e-12	O	1	1.12869m	-18.648	4.112563134086128e-10
5267	4.51191e-11	Na	4	440.268A	-18.649	4.103104501351998e-10
5268	5.88593e-15	H	1	337.491m	-18.65	4.093667622869517e-10
5269	7.15462e-11	Cr	7	277.645A	-18.652	4.074858928640841e-10
5270	2.09341e-14	He	1	94.8903m	-18.652	4.074858928640841e-10
5271	2.59723e-11	N	5	764.833A	-18.652	4.074858928640841e-10
5272	2.58547e-13	Fe	4	7.68312m	-18.653	4.065487013172891e-10
5273	8.1492e-15	He	1	243.760m	-18.653	4.065487013172891e-10
5274	7.55602e-11	Fe	7	262.896A	-18.653	4.065487013172891e-10
5275	3.93511e-11	Ti	8	504.801A	-18.654	4.056136652512343e-10
5276	2.74328e-11	Cl	6	724.113A	-18.654	4.056136652512343e-10
5277	3.03935e-14	He	1	65.3575m	-18.655	4.0468077970845513e-10
5278	6.6090600000000005e-12	C	5	3005.64A	-18.656	4.0375003974288843e-10
5279	8.750440000000001e-13	He	1	2.27011m	-18.657	4.028214404198372e-10
5280	2.25334e-14	H	1	88.1557m	-18.657	4.028214404198372e-10
5281	1.41499e-12	He	1	1.40386m	-18.658	4.018949768159633e-10
5282	4.07519e-12	Fe	2	4874.48A	-18.658	4.018949768159633e-10
5283	1.09512e-14	H	1	181.391m	-18.658	4.018949768159633e-10
5284	2.60014e-14	He	1	76.3976m	-18.658	4.018949768159633e-10
5285	1.41938e-12	He	1	1.39952m	-18.658	4.018949768159633e-10
5286	2.9438999999999996e-14	He	1	67.4767m	-18.659000000000002	4.0097064401924895e-10
5287	5.08876e-11	F	2	390.360A	-18.66	4.0004843712897713e-10
5288	8.94455e-12	Al	8	2220.84A	-18.660999999999998	3.9912835125569536e-10
5289	2.11621e-12	N	1	9386.80A	-18.662	3.982103815211966e-10
5290	5.70726e-13	He	1	3.48056m	-18.663	3.9729452305850006e-10
5291	3.77328e-11	Ar	8	526.450A	-18.663	3.9729452305850006e-10
5292	8.10399e-14	Fe	2	24.5120m	-18.664	3.963807710118153e-10
5293	2.16105e-11	Mg	2	919.202A	-18.667	3.9365210497729694e-10
5294	1.3198200000000001e-12	Fe	4	1.50509m	-18.667	3.9365210497729694e-10
5295	3.52032e-11	Si	2	564.280A	-18.669	3.9184343784623436e-10
5296	7.05368e-13	He	1	2.81619m	-18.671	3.90043080785789e-10
5297	2.14131e-11	S	5	927.677A	-18.672	3.891460065935259e-10
5298	1.33948e-11	Fe	7	1483.00A	-18.672	3.891460065935259e-10
5299	1.28928e-11	S	2	1540.74A	-18.673	3.882509956146546e-10
5300	4.46354e-11	Na	5	445.038A	-18.674	3.873580431039097e-10
5301	3.47932e-11	Ne	6	570.930A	-18.676	3.85578294560319e-10
5302	1.2321299999999998e-10	N	6	161.220A	-18.677	3.8469148909142043e-10
5303	1.96215e-14	He	1	101.238m	-18.677	3.8469148909142043e-10
5304	5.68889e-11	Mg	6	349.180A	-18.678	3.8380672321850213e-10
5305	7.0757e-11	Mg	7	280.742A	-18.679000000000002	3.8292399225062356e-10
5306	3.71304e-11	P	5	534.992A	-18.679000000000002	3.8292399225062356e-10
5307	1.30764e-11	Fe	7	1519.11A	-18.680999999999997	3.8116461632014897e-10
5308	1.53416e-14	H	1	129.481m	-18.680999999999997	3.8116461632014897e-10
5309	4.07962e-11	Ar	2	486.919A	-18.680999999999997	3.8116461632014897e-10
5310	5.86475e-12	Fe	2	3387.09A	-18.680999999999997	3.8116461632014897e-10
5311	5.18039e-13	He	1	3.83455m	-18.682000000000002	3.802879620295075e-10
5312	3.58512e-11	Ne	1	554.081A	-18.682000000000002	3.802879620295075e-10
5313	2.302e-12	N	1	8629.24A	-18.683	3.7941332398779037e-10
5314	1.3005400000000001e-10	Ca	5	152.740A	-18.683	3.7941332398779037e-10
5315	1.05617e-10	F	4	188.080A	-18.683	3.7941332398779037e-10
5316	5.23783e-11	Ne	3	379.250A	-18.684	3.7854069755774447e-10
5317	9.31596e-12	Ca	2	2132.30A	-18.684	3.7854069755774447e-10
5318	1.13654e-10	Ar	5	174.780A	-18.687	3.759348417250509e-10
5319	2.2802e-12	N	1	8711.70A	-18.687	3.759348417250509e-10
5320	1.1220299999999998e-10	Ar	7	177.040A	-18.688	3.750702155822068e-10
5321	9.513940000000001e-13	He	1	2.08793m	-18.688	3.750702155822068e-10
5322	3.51877e-11	Ne	7	564.528A	-18.688	3.750702155822068e-10
5323	4.40415e-11	Ar	2	451.040A	-18.689	3.742075780243055e-10
5324	5.3017e-13	He	1	3.74681m	-18.691	3.7248825037938885e-10
5325	4.95793e-11	Na	5	400.660A	-18.692	3.7163155117666645e-10
5326	1.9171900000000004e-14	H	1	103.613m	-18.692	3.7163155117666645e-10
5327	1.21226e-13	Co	3	16.3863m	-18.692	3.7163155117666645e-10
5328	5.29534e-11	C	5	375.131A	-18.692	3.7163155117666645e-10
5329	2.28242e-12	N	1	8703.25A	-18.692	3.7163155117666645e-10
5330	1.04715e-10	Ar	6	189.700A	-18.692999999999998	3.707768223274366e-10
5331	1.01014e-10	Fe	8	196.650A	-18.692999999999998	3.707768223274366e-10
5332	1.23928e-10	Ca	5	160.290A	-18.694000000000003	3.6992405930000295e-10
5333	6.15429e-12	Fe	2	3227.74A	-18.695999999999998	3.6822441263589436e-10
5334	4.24221e-13	Na	7	4.68257m	-18.695999999999998	3.6822441263589436e-10
5335	5.19907e-11	C	5	382.077A	-18.697	3.67377519987853e-10
5336	2.66417e-13	He	1	7.45615m	-18.697	3.67377519987853e-10
5337	1.7755e-11	Si	5	1118.81A	-18.697	3.67377519987853e-10
5338	4.24795e-11	Na	4	467.625A	-18.699	3.6568957360907566e-10
5339	2.85334e-12	Co	3	6961.82A	-18.702	3.631721842913813e-10
5340	2.71893e-11	Sc	3	730.600A	-18.703	3.623369114460892e-10
5341	5.73034e-12	N	1	3466.54A	-18.705	3.606721245598586e-10
5342	7.12321e-12	Mg	3	2788.69A	-18.706	3.598426016923858e-10
5343	1.19954e-11	C	1R	1656.00A	-18.706	3.598426016923858e-10
5344	8.893799999999999e-13	He	1	2.23352m	-18.706	3.598426016923858e-10
5345	5.80918e-11	Si	9	341.949A	-18.706	3.598426016923858e-10
5346	6.09338e-11	F	2	326.000A	-18.708	3.581892751184695e-10
5347	1.62953e-11	C	5	1219.03A	-18.708	3.581892751184695e-10
5348	1.24194e-12	Fe	2	1.59947m	-18.709	3.573654626462501e-10
5349	1.54668e-11	P	2	1284.33A	-18.709	3.573654626462501e-10
5350	3.40768e-13	Al	8	5.82933m	-18.71	3.5654354489013906e-10
5351	2.6076099999999996e-14	He	1	76.1787m	-18.713	3.540891163912866e-10
5352	7.265589999999999e-12	Sc	3	2734.05A	-18.714000000000002	3.532747340224572e-10
5353	1.0496e-11	Fe	4	1892.58A	-18.714000000000002	3.532747340224572e-10
5354	4.01515e-12	Fe	2	4947.37A	-18.717	3.5084280785934183e-10
5355	9.45618e-11	Li	2	210.069A	-18.719	3.492308315820078e-10
5356	6.6239e-12	C	5	2998.91A	-18.719	3.492308315820078e-10
5357	1.0097899999999999e-13	Cr	5	19.6719m	-18.72	3.484276229581744e-10
5358	3.19644e-11	K	9	621.455A	-18.72	3.484276229581744e-10
5359	1.28865e-11	S	2	1541.49A	-18.721	3.476262616629102e-10
5360	5.27763e-13	He	1	3.76389m	-18.725	3.4443920493926233e-10
5361	5.86e-11	Mg	8	338.984A	-18.725	3.4443920493926233e-10
5362	2.13126e-11	Ar	2	932.054A	-18.726	3.4364701675089345e-10
5363	1.0791200000000001e-10	Ca	4	184.080A	-18.726	3.4364701675089345e-10
5364	1.42453e-12	Fe	6	1.39446m	-18.727	3.4285665054479543e-10
5365	3.06587e-12	C	5	6479.22A	-18.729	3.4128136732728963e-10
5366	4.30896e-11	Fe	6	461.003A	-18.729	3.4128136732728963e-10
5367	2.18861e-11	S	2	907.630A	-18.729	3.4128136732728963e-10
5368	1.66475e-14	H	1	119.324m	-18.73	3.4049644196388417e-10
5369	4.90177e-11	C	5	405.251A	-18.73	3.4049644196388417e-10
5370	4.1017e-11	C	3	484.299A	-18.73	3.4049644196388417e-10
5371	4.28604e-11	Fe	6	463.469A	-18.732	3.3893200291977096e-10
5372	5.43946e-11	N	4	365.192A	-18.732	3.3893200291977096e-10
5373	1.08905e-11	S	2	1824.02A	-18.733	3.3815248094456033e-10
5374	4.959529999999999e-13	He	1	4.00531m	-18.733	3.3815248094456033e-10
5375	8.49632e-12	Fe	2	2338.01A	-18.734	3.3737475182014167e-10
5376	2.25423e-14	He	1	88.1207m	-18.734	3.3737475182014167e-10
5377	2.28691e-12	N	1	8686.15A	-18.735	3.365988114230752e-10
5378	2.2244299999999997e-14	He	1	89.3012m	-18.735	3.365988114230752e-10
5379	7.432050000000001e-13	He	1	2.67281m	-18.735	3.365988114230752e-10
5380	2.55219e-11	C	5	778.330A	-18.736	3.358246556393968e-10
5381	2.27834e-12	N	1	8718.84A	-18.737000000000002	3.350522803646122e-10
5382	1.5255700000000001e-10	Na	4	130.210A	-18.737000000000002	3.350522803646122e-10
5383	7.90676e-11	P	8	251.234A	-18.737000000000002	3.350522803646122e-10
5384	6.13976e-11	Al	8	323.538A	-18.738	3.3428168150366747e-10
5385	2.42035e-13	Fe	3	8.20727m	-18.738	3.3428168150366747e-10
5386	2.54926e-11	C	5	779.224A	-18.738	3.3428168150366747e-10
5387	1.2218e-11	Si	1	1625.84A	-18.738	3.3428168150366747e-10
5388	3.679330000000001e-12	Ti	4	5398.93A	-18.739	3.335128549709185e-10
5389	5.38319e-13	He	1	3.69009m	-18.741	3.3198050259442726e-10
5390	1.7852200000000002e-14	He	1	111.272m	-18.741	3.3198050259442726e-10
5391	3.85119e-12	Fe	2	5158.00A	-18.741	3.3198050259442726e-10
5392	1.69738e-10	Mg	4	117.030A	-18.742	3.3121696862630247e-10
5393	1.2784899999999998e-14	He	1	155.374m	-18.742	3.3121696862630247e-10
5394	1.59059e-11	Fe	7	1248.88A	-18.742	3.3121696862630247e-10
5395	2.79155e-11	C	5	711.592A	-18.743	3.304551907375764e-10
5396	4.4328900000000005e-12	Mg	2	4481.15A	-18.743	3.304551907375764e-10
5397	1.7818900000000002e-12	Fe	4	1.11480m	-18.743	3.304551907375764e-10
5398	5.61271e-12	Fe	2	3539.19A	-18.743	3.304551907375764e-10
5399	4.28325e-11	Fe	6	463.771A	-18.746	3.2818035320548773e-10
5400	1.45542e-14	He	1	136.486m	-18.746	3.2818035320548773e-10
5401	4.42156e-12	Fe	2	4492.63A	-18.747	3.274255593384223e-10
5402	1.28806e-10	Ca	5	154.220A	-18.747	3.274255593384223e-10
5403	5.7493e-12	Fe	2	3455.11A	-18.749000000000002	3.2592117554481756e-10
5404	2.33143e-11	N	1	852.028A	-18.75	3.251715776421878e-10
5405	3.80541e-12	Fe	2	5220.06A	-18.750999999999998	3.2442370376689287e-10
5406	9.01114e-13	He	1	2.20443m	-18.750999999999998	3.2442370376689287e-10
5407	9.93253e-12	Si	1	1999.94A	-18.753	3.2293311224681035e-10
5408	1.4764700000000003e-10	Fe	6	134.540A	-18.753	3.2293311224681035e-10
5409	1.26316e-10	Ar	5	157.260A	-18.754	3.221903866990576e-10
5410	2.86258e-11	Ne	3	693.936A	-18.754	3.221903866990576e-10
5411	2.41568e-12	N	1	8223.13A	-18.754	3.221903866990576e-10
5412	3.92341e-11	C	5	506.306A	-18.754	3.221903866990576e-10
5413	1.29828e-12	Fe	4	1.53006m	-18.757	3.199724436777805e-10
5414	1.2514600000000002e-10	F	4	158.730A	-18.757	3.199724436777805e-10
5415	2.67158e-13	He	1	7.43549m	-18.758	3.192365274787817e-10
5416	1.50534e-11	Si	5	1319.60A	-18.758	3.192365274787817e-10
5417	6.10568e-11	Al	8	325.344A	-18.759	3.1850230384006987e-10
5418	3.99415e-12	Fe	2	4973.39A	-18.759	3.1850230384006987e-10
5419	2.61381e-11	K	8	759.982A	-18.759	3.1850230384006987e-10
5420	6.89667e-15	He	1	288.030m	-18.76	3.177697688688671e-10
5421	1.0495900000000001e-10	Ca	4	189.260A	-18.762	3.163097494026137e-10
5422	1.20246e-11	Ca	2	1651.99A	-18.762	3.163097494026137e-10
5423	8.98135e-12	Si	1	2211.75A	-18.762	3.163097494026137e-10
5424	5.35913e-13	He	1	3.70666m	-18.762	3.163097494026137e-10
5425	9.45565e-15	H	1	210.080m	-18.764	3.148564381164664e-10
5426	1.93801e-11	C	5	1024.99A	-18.765	3.1413228840373947e-10
5427	5.74129e-11	O	4	345.993A	-18.765	3.1413228840373947e-10
5428	1.67449e-10	Mg	4	118.630A	-18.767	3.1268898164211537e-10
5429	1.32859e-14	H	1	149.515m	-18.767	3.1268898164211537e-10
5430	5.06527e-15	H	1	392.169m	-18.767	3.1268898164211537e-10
5431	1.72556e-11	Ca	2	1151.19A	-18.768	3.119698169409468e-10
5432	1.60787e-11	Si	5	1235.45A	-18.768	3.119698169409468e-10
5433	2.70683e-11	Cl	6	733.864A	-18.769000000000002	3.1125230627269204e-10
5434	1.66786e-12	Ni	2	1.19102m	-18.769000000000002	3.1125230627269204e-10
5435	5.653520000000001e-13	He	1	3.51365m	-18.769000000000002	3.1125230627269204e-10
5436	1.5534e-12	Fe	2	1.27878m	-18.77	3.105364458331834e-10
5437	1.4983000000000001e-10	N	5	132.580A	-18.77	3.105364458331834e-10
5438	1.24605e-10	Ca	5	159.420A	-18.771	3.0982223182699504e-10
5439	2.41004e-12	N	1	8242.39A	-18.772000000000002	3.091096604674381e-10
5440	4.43681e-11	Ar	2	447.720A	-18.774	3.0768943058497974e-10
5441	3.97795e-15	O	2	499.364m	-18.774	3.0768943058497974e-10
5442	7.577030000000001e-12	Fe	2	2621.67A	-18.776	3.062757260660962e-10
5443	5.25136e-11	Ca	7	378.273A	-18.778	3.048685169294652e-10
5444	5.05071e-12	Ca	2R	3933.00A	-18.778	3.048685169294652e-10
5445	3.54755e-11	Ne	7	559.948A	-18.779	3.0416733879801376e-10
5446	2.16395e-11	O	1	917.970A	-18.78	3.034677733315137e-10
5447	5.45216e-13	He	1	3.64341m	-18.781	3.02769816820941e-10
5448	1.09623e-11	S	2	1812.08A	-18.782	3.0207346556579474e-10
5449	1.3377e-11	Ni	2	1484.97A	-18.782	3.0207346556579474e-10
5450	5.67758e-13	He	1	3.49875m	-18.783	3.013787158740924e-10
5451	1.45645e-11	S	2	1363.90A	-18.784000000000002	3.0068556406234033e-10
5452	2.00017e-12	Ca	2	9931.38A	-18.785	2.9999400645551897e-10
5453	1.70657e-11	V	3	1164.00A	-18.785	2.9999400645551897e-10
5454	2.54566e-11	Ne	8	780.325A	-18.785999999999998	2.9930403938705637e-10
5455	2.17521e-11	Ne	6	913.219A	-18.788	2.9792886224106907e-10
5456	1.91795e-14	He	1	103.572m	-18.788	2.9792886224106907e-10
5457	2.30689e-13	Cl	6	8.61092m	-18.788	2.9792886224106907e-10
5458	1.76447e-10	O	5	112.580A	-18.789	2.9724364487249445e-10
5459	2.42604e-12	N	1	8188.01A	-18.789	2.9724364487249445e-10
5460	2.51575e-12	Mg	2	7896.04A	-18.79	2.9656000346013766e-10
5461	9.108379999999998e-13	He	1	2.18090m	-18.79	2.9656000346013766e-10
5462	4.42539e-12	Fe	2	4488.75A	-18.791	2.9587793437939515e-10
5463	5.37776e-11	C	5	369.382A	-18.792	2.95197434014007e-10
5464	1.2462799999999997e-10	Ar	5	159.390A	-18.792	2.95197434014007e-10
5465	5.42809e-13	He	1	3.65956m	-18.793	2.945184987560303e-10
5466	8.411419999999999e-12	C	5	2361.61A	-18.793	2.945184987560303e-10
5467	5.55597e-11	C	5	357.533A	-18.794	2.938411250058132e-10
5468	2.27787e-11	Na	7	872.062A	-18.795	2.9316530917198986e-10
5469	1.94511e-11	S	2	1021.25A	-18.796	2.9249104767145443e-10
5470	1.5456299999999998e-10	Na	4	128.520A	-18.796	2.9249104767145443e-10
5471	1.29317e-10	Ca	5	153.610A	-18.796	2.9249104767145443e-10
5472	1.3742600000000003e-10	Mg	5	144.547A	-18.798	2.911471733789902e-10
5473	4.96628e-11	Si	4	399.987A	-18.798	2.911471733789902e-10
5474	7.99632e-12	Fe	2	2484.20A	-18.798	2.911471733789902e-10
5475	3.96852e-12	Fe	2	5005.51A	-18.798	2.911471733789902e-10
5476	7.71984e-13	He	1	2.57317m	-18.799	2.904775534619737e-10
5477	9.48537e-12	Mg	3	2094.22A	-18.8	2.898094736280295e-10
5478	3.54944e-11	Si	2	559.650A	-18.801	2.8914293033506716e-10
5479	4.95634e-11	Na	5	400.789A	-18.802	2.884779200491358e-10
5480	1.15822e-14	H	1	171.509m	-18.802	2.884779200491358e-10
5481	5.35201e-11	Sc	4	371.159A	-18.803	2.878144392444194e-10
5482	5.64231e-11	Ne	3	352.063A	-18.803	2.878144392444194e-10
5483	6.69875e-11	Ar	3	296.540A	-18.805	2.8649205201588774e-10
5484	8.47358e-12	Fe	2	2344.28A	-18.805999999999997	2.85833138580907e-10
5485	1.66541e-14	He	1	119.277m	-18.805999999999997	2.85833138580907e-10
5486	7.23839e-13	Fe	4	2.74432m	-18.807000000000002	2.851757406047685e-10
5487	3.31633e-11	Cr	5	598.990A	-18.81	2.8321260461492315e-10
5488	4.9872e-11	Fe	6	398.309A	-18.812	2.8191136089592896e-10
5489	3.89857e-11	Ca	7	509.531A	-18.812	2.8191136089592896e-10
5490	5.51104e-13	He	1	3.60448m	-18.813	2.812629827581727e-10
5491	6.91084e-11	V	6	287.439A	-18.813	2.812629827581727e-10
5492	2.42698e-12	N	1	8184.86A	-18.813	2.812629827581727e-10
5493	9.484270000000001e-13	He	1	2.09446m	-18.813	2.812629827581727e-10
5494	1.53477e-14	He	1	129.430m	-18.814	2.8061609584874985e-10
5495	1.63081e-11	C	5	1218.07A	-18.814	2.8061609584874985e-10
5496	4.6797e-12	Fe	2	4244.81A	-18.815	2.799706967379327e-10
5497	2.73088e-11	C	5	727.402A	-18.815	2.799706967379327e-10
5498	1.0162100000000002e-14	He	1	195.476m	-18.816	2.7932678200388167e-10
5499	1.0911499999999999e-10	V	6	182.050A	-18.816	2.7932678200388167e-10
5500	5.61989e-13	He	1	3.53467m	-18.817	2.7868434823262037e-10
5501	5.486979999999999e-13	He	1	3.62029m	-18.817	2.7868434823262037e-10
5502	3.58285e-11	Ne	1	554.431A	-18.820999999999998	2.7612935477050197e-10
5503	5.74551e-11	Fe	10	345.739A	-18.820999999999998	2.7612935477050197e-10
5504	7.60709e-13	He	1	2.61131m	-18.820999999999998	2.7612935477050197e-10
5505	2.58196e-11	Mg	8	769.356A	-18.823	2.748606556283378e-10
5506	9.18988e-13	He	1	2.16156m	-18.824	2.7422849366270073e-10
5507	5.48909e-11	F	2	361.890A	-18.825	2.7359778562924066e-10
5508	4.03804e-11	Na	7	491.933A	-18.825	2.7359778562924066e-10
5509	5.30657e-11	Fe	6	374.337A	-18.825	2.7359778562924066e-10
5510	2.61643e-11	C	1	759.221A	-18.826	2.7296852818400185e-10
5511	5.64396e-13	He	1	3.51960m	-18.828	2.717143517208291e-10
5512	8.26852e-11	Ne	4	240.242A	-18.828	2.717143517208291e-10
5513	1.09555e-14	He	1	181.319m	-18.828	2.717143517208291e-10
5514	4.42918e-11	Ar	2	448.491A	-18.828	2.717143517208291e-10
5515	6.35713e-11	Ne	4	312.475A	-18.828	2.717143517208291e-10
5516	1.7174700000000002e-12	N	1	1.15661m	-18.83	2.704659376750722e-10
5517	1.08644e-10	Na	3	182.840A	-18.831	2.698438832802455e-10
5518	5.53765e-13	He	1	3.58716m	-18.831	2.698438832802455e-10
5519	1.28606e-10	Ca	5	154.460A	-18.832	2.692232595708258e-10
5520	1.04057e-11	C	3H	1909.00A	-18.833	2.6860406325633015e-10
5521	8.25395e-12	Fe	2	2406.66A	-18.833	2.6860406325633015e-10
5522	3.59233e-11	Ne	1	552.969A	-18.834	2.67986291053837e-10
5523	5.56172e-13	He	1	3.57164m	-18.834	2.67986291053837e-10
5524	2.85577e-11	C	5	695.589A	-18.834	2.67986291053837e-10
5525	5.58157e-13	He	1	3.55894m	-18.834	2.67986291053837e-10
5526	3.8732300000000005e-14	Fe	2	51.2865m	-18.837	2.661414864023688e-10
5527	1.96393e-12	N	1	1.01146m	-18.838	2.6552937796947176e-10
5528	1.19817e-11	C	1	1657.91A	-18.839000000000002	2.649186773469042e-10
5529	4.543119999999999e-12	Fe	2	4372.43A	-18.839000000000002	2.649186773469042e-10
5530	2.1412e-11	S	5	927.725A	-18.840999999999998	2.637014865887125e-10
5531	5.605640000000001e-13	He	1	3.54366m	-18.840999999999998	2.637014865887125e-10
5532	1.34963e-11	Fe	7	1471.84A	-18.842	2.6309498999965984e-10
5533	1.88707e-11	C	5	1052.66A	-18.842	2.6309498999965984e-10
5534	3.72435e-12	Co	3	5333.67A	-18.843	2.6248988831405393e-10
5535	1.30434e-11	Si	5	1522.95A	-18.843	2.6248988831405393e-10
5536	2.09741e-12	Fe	2	9470.94A	-18.844	2.618861783237058e-10
5537	1.62941e-11	C	5	1219.12A	-18.844	2.618861783237058e-10
5538	1.54532e-11	Si	5	1285.46A	-18.845	2.612838568278072e-10
5539	7.978339999999999e-10	N	6	24.8980A	-18.846	2.606829206329054e-10
5540	3.11419e-11	Ne	6	637.870A	-18.846	2.606829206329054e-10
5541	2.72795e-11	C	5	728.182A	-18.846	2.606829206329054e-10
5542	8.22065e-15	H	1	241.641m	-18.847	2.600833665528986e-10
5543	1.27582e-10	Ca	5	155.700A	-18.847	2.600833665528986e-10
5544	8.61758e-11	Fe	9	230.511A	-18.849	2.5888839202977884e-10
5545	1.1088799999999999e-10	Ar	6	179.140A	-18.85	2.582929652510279e-10
5546	9.25884e-13	He	1	2.14546m	-18.852	2.5710621687466346e-10
5547	5.73466e-11	C	5	346.393A	-18.852999999999998	2.5651488898502834e-10
5548	8.6808e-11	S	9	228.832A	-18.855	2.5533631012702136e-10
5549	5.88826e-15	He	1	337.357m	-18.855999999999998	2.547490529099458e-10
5550	1.27304e-10	Ca	5	156.040A	-18.857	2.5416314634698725e-10
5551	2.21687e-11	Mg	2	896.057A	-18.857	2.5416314634698725e-10
5552	3.25753e-11	Si	2	609.801A	-18.859	2.5299537276489866e-10
5553	1.28294e-12	Co	3	1.54836m	-18.86	2.5241349955435137e-10
5554	7.9438e-13	He	1	2.50062m	-18.86	2.5241349955435137e-10
5555	1.00079e-11	Si	9	1984.88A	-18.86	2.5241349955435137e-10
5556	1.472e-10	C	6	134.949A	-18.863	2.506758972455165e-10
5557	1.3291200000000001e-14	He	1	149.456m	-18.864	2.5009935868062695e-10
5558	9.45064e-13	He	1	2.10192m	-18.864	2.5009935868062695e-10
5559	1.1012100000000001e-12	Fe	4	1.80388m	-18.865	2.495241461176425e-10
5560	1.3188499999999998e-10	Ca	5	150.620A	-18.866	2.4895025650683936e-10
5561	4.3194e-11	O	4	459.889A	-18.866	2.4895025650683936e-10
5562	1.29918e-10	Ca	5	152.900A	-18.868	2.4780643397796075e-10
5563	9.40552e-11	F	3	211.200A	-18.869	2.4723649499545006e-10
5564	7.54834e-11	Mn	8	263.163A	-18.87	2.466678668362242e-10
5565	4.390379999999999e-15	H	1	452.454m	-18.87	2.466678668362242e-10
5566	8.97173e-11	Cr	8	221.412A	-18.87	2.466678668362242e-10
5567	5.1624e-11	C	5	384.791A	-18.871	2.461005464854753e-10
5568	9.317729999999999e-13	He	1	2.13190m	-18.873	2.4496981718481203e-10
5569	2.33957e-11	C	5	849.064A	-18.875	2.438442831133757e-10
5570	1.65695e-11	Mn	2	1198.85A	-18.875	2.438442831133757e-10
5571	5.9256e-11	Mg	8	335.231A	-18.875	2.438442831133757e-10
5572	4.00992e-11	C	5	495.383A	-18.875999999999998	2.4328345682498103e-10
5573	1.22624e-11	C	5	1619.95A	-18.875999999999998	2.4328345682498103e-10
5574	1.15868e-14	He	1	171.441m	-18.878	2.4216567087559104e-10
5575	7.191800000000001e-15	H	1	276.210m	-18.879	2.4160870528820795e-10
5576	4.87729e-10	C	5	40.7285A	-18.879	2.4160870528820795e-10
5577	3.4634300000000003e-12	Fe	4	5735.48A	-18.883	2.393936233637398e-10
5578	5.38825e-12	Ca	7	3686.63A	-18.883	2.393936233637398e-10
5579	2.85577e-11	C	5	695.591A	-18.884	2.3884303330871483e-10
5580	9.41232e-13	He	1	2.11047m	-18.884	2.3884303330871483e-10
5581	9.368399999999999e-13	He	1	2.12037m	-18.885	2.3829370957567635e-10
5582	3.5783400000000003e-12	Fe	2	5551.31A	-18.886	2.377456492521665e-10
5583	3.1912900000000002e-12	Fe	4	6224.58A	-18.886	2.377456492521665e-10
5584	6.33032e-15	He	1	313.799m	-18.89	2.3556598403831723e-10
5585	9.94741e-11	O	5	199.695A	-18.89	2.3556598403831723e-10
5586	5.66905e-12	Fe	2	3504.02A	-18.894000000000002	2.3340630211526376e-10
5587	4.5274900000000005e-12	Co	3	4387.52A	-18.895	2.3286948251698606e-10
5588	9.45941e-15	He	1	209.997m	-18.897000000000002	2.3179954443325333e-10
5589	3.53852e-11	Ne	7	561.378A	-18.898	2.3126642027509687e-10
5590	4.66122e-11	Fe	6	426.164A	-18.898	2.3126642027509687e-10
5591	1.3653e-14	O	1	145.495m	-18.899	2.3073452226847695e-10
5592	1.52459e-10	N	6	130.293A	-18.9	2.30203847593327e-10
5593	1.85421e-11	Cl	2	1071.32A	-18.901	2.2967439343605905e-10
5594	1.29141e-10	Ca	5	153.820A	-18.903	2.2861913545317975e-10
5595	3.8242e-11	Ar	8	519.441A	-18.908	2.260021538500334e-10
5596	2.59701e-11	N	5	764.896A	-18.908	2.260021538500334e-10
5597	1.7075999999999996e-10	Mg	4	116.330A	-18.908	2.260021538500334e-10
5598	4.01362e-13	He	1	4.94926m	-18.909000000000002	2.2548236332021217e-10
5599	6.61028e-12	C	5	3005.09A	-18.909000000000002	2.2548236332021217e-10
5600	1.0131599999999999e-13	Fe	4	19.6064m	-18.912	2.2393015364918422e-10
5601	2.85101e-11	Ne	3	696.753A	-18.912	2.2393015364918422e-10
5602	9.96816e-11	Li	2	199.279A	-18.912	2.2393015364918422e-10
5603	1.10101e-10	F	4	180.420A	-18.914	2.2290128805075652e-10
5604	8.12151e-13	He	1	2.44591m	-18.915	2.2238862931437033e-10
5605	9.64396e-12	Cr	2	2059.78A	-18.915	2.2238862931437033e-10
5606	9.35413e-11	Ar	5	212.360A	-18.917	2.2136684637690356e-10
5607	1.0416e-10	Ca	4	190.710A	-18.917	2.2136684637690356e-10
5608	3.22317e-11	O	2	616.303A	-18.917	2.2136684637690356e-10
5609	1.3229e-12	Fe	5	1.50159m	-18.919	2.2034975810559358e-10
5610	4.40737e-11	Ar	2	450.710A	-18.919	2.2034975810559358e-10
5611	1.06228e-11	C	5	1869.98A	-18.92	2.1984296772523427e-10
5612	2.51636e-11	Mg	8	789.411A	-18.921	2.1933734293040698e-10
5613	1.1141700000000001e-10	Ar	6	178.290A	-18.922	2.188328810403357e-10
5614	1.47046e-10	Ca	6	135.090A	-18.922	2.188328810403357e-10
5615	3.5703e-11	Si	2	556.381A	-18.922	2.188328810403357e-10
5616	7.13328e-14	Mn	5	27.8476m	-18.922	2.188328810403357e-10
5617	1.27849e-12	C	5	1.55374m	-18.924	2.1782743528219294e-10
5618	3.34013e-13	Ar	7	5.94722m	-18.925	2.173264460833464e-10
5619	4.5250200000000003e-13	He	1	4.38992m	-18.926	2.1682660912768457e-10
5620	2.83303e-11	Na	5	701.174A	-18.927	2.1632792176511808e-10
5621	1.75882e-11	Ca	2	1129.42A	-18.927	2.1632792176511808e-10
5622	5.75863e-11	Si	9	344.951A	-18.927	2.1632792176511808e-10
5623	2.31556e-12	Cl	2	8578.70A	-18.927	2.1632792176511808e-10
5624	4.43097e-11	Ar	2	448.310A	-18.927	2.1632792176511808e-10
5625	1.12613e-11	Al	2	1763.95A	-18.927	2.1632792176511808e-10
5626	1.00676e-10	Ca	4	197.310A	-18.928	2.1583038135165803e-10
5627	2.66417e-13	He	1	7.45615m	-18.93	2.1483873082648695e-10
5628	1.40355e-10	Fe	6	141.530A	-18.936	2.118910329332095e-10
5629	7.34734e-11	Fe	7	270.363A	-18.937	2.114036970808893e-10
5630	3.77015e-12	Fe	2	5268.87A	-18.937	2.114036970808893e-10
5631	5.09932e-14	He	1	38.9551m	-18.938	2.109174820699281e-10
5632	5.0672800000000006e-15	He	1	392.014m	-18.938	2.109174820699281e-10
5633	5.3728e-13	Al	8	3.69722m	-18.938	2.109174820699281e-10
5634	2.47177e-12	Ar	3	8036.52A	-18.94	2.0994840426654879e-10
5635	2.6988e-11	C	3	736.047A	-18.941	2.0946553633618007e-10
5636	6.77976e-12	Ti	4	2929.97A	-18.942	2.0898377897123162e-10
5637	8.22391e-15	He	1	241.545m	-18.944000000000003	2.0802358572655695e-10
5638	8.40994e-12	Fe	2	2362.02A	-18.944000000000003	2.0802358572655695e-10
5639	2.85361e-11	Na	5	696.117A	-18.945	2.0754514475598335e-10
5640	4.39976e-12	Fe	2	4514.90A	-18.945	2.0754514475598335e-10
5641	3.78059e-11	Fe	6	525.433A	-18.945999999999998	2.0706780416910678e-10
5642	1.93656e-11	O	1	1025.76A	-18.947	2.065915614351132e-10
5643	2.86755e-11	Si	9	692.732A	-18.947	2.065915614351132e-10
5644	1.26646e-10	S	6	156.850A	-18.949	2.0564235943162134e-10
5645	3.29868e-13	He	1	6.02195m	-18.949	2.0564235943162134e-10
5646	1.69364e-11	S	2	1172.88A	-18.949	2.0564235943162134e-10
5647	4.37522e-12	Cr	5	4540.22A	-18.95	2.0516939512955015e-10
5648	2.13823e-11	Al	2	929.014A	-18.951	2.0469751861518624e-10
5649	4.35376e-12	Mg	1	4562.60A	-18.951	2.0469751861518624e-10
5650	3.83027e-15	H	1	518.618m	-18.951	2.0469751861518624e-10
5651	1.3346200000000001e-10	Ca	5	148.840A	-18.952	2.0422672738668905e-10
5652	3.1409e-12	Fe	5	6324.44A	-18.952	2.0422672738668905e-10
5653	7.60176e-11	Cr	7	261.314A	-18.952	2.0422672738668905e-10
5654	3.6468e-11	O	4	544.709A	-18.952	2.0422672738668905e-10
5655	1.51118e-10	N	5	131.450A	-18.954	2.0328839080868428e-10
5656	5.63169e-11	C	5	352.726A	-18.954	2.0328839080868428e-10
5657	8.88502e-13	He	1	2.23572m	-18.955	2.0282084048420953e-10
5658	7.19465e-15	He	1	276.100m	-18.955	2.0282084048420953e-10
5659	1.28232e-10	Ar	5	154.910A	-18.955	2.0282084048420953e-10
5660	1.10337e-11	Fe	7	1800.34A	-18.955	2.0282084048420953e-10
5661	1.87774e-11	Al	8	1057.89A	-18.957	2.0188896336977092e-10
5662	1.14068e-11	Fe	7	1741.46A	-18.957	2.0188896336977092e-10
5663	2.55387e-11	C	5	777.817A	-18.957	2.0188896336977092e-10
5664	6.29537e-12	Cr	7	3155.41A	-18.958	2.0142463163909065e-10
5665	3.24252e-11	K	2	612.624A	-18.96	2.004991695215855e-10
5666	2.60703e-12	C	5	7619.57A	-18.961	2.0003803422805587e-10
5667	1.10124e-11	S	2	1803.82A	-18.961	2.0003803422805587e-10
5668	4.43688e-11	O	6	447.713A	-18.963	1.9911894294695585e-10
5669	1.49559e-10	Na	4	132.820A	-18.965	1.9820407450671e-10
5670	3.97197e-11	Ti	8	500.116A	-18.965	1.9820407450671e-10
5671	5.34109e-11	C	5	371.918A	-18.965	1.9820407450671e-10
5672	8.264879999999999e-13	He	1	2.40348m	-18.965999999999998	1.9774821778523574e-10
5673	2.57082e-11	Al	8	772.691A	-18.965999999999998	1.9774821778523574e-10
5674	4.74895e-11	Cr	9	418.292A	-18.967	1.9729340950512533e-10
5675	2.08569e-11	N	1	952.415A	-18.967	1.9729340950512533e-10
5676	1.51575e-11	N	1	1310.54A	-18.968	1.9683964725503214e-10
5677	4.54721e-11	Ar	2	436.849A	-18.969	1.9638692862915387e-10
5678	1.0624e-11	C	5	1869.77A	-18.969	1.9638692862915387e-10
5679	8.53505e-12	Fe	2	2327.40A	-18.97	1.9593525122722308e-10
5680	3.59739e-11	Ne	1	552.190A	-18.97	1.9593525122722308e-10
5681	1.1176799999999999e-10	Ar	5	177.730A	-18.972	1.9503501052170918e-10
5682	1.46148e-10	Na	4	135.920A	-18.974	1.9413890604652187e-10
5683	1.34459e-11	Fe	7	1477.37A	-18.975	1.9369239895305502e-10
5684	2.6002e-11	C	5	763.958A	-18.976	1.932469187974075e-10
5685	3.5984300000000004e-14	Fe	3	55.2031m	-18.977	1.9280246321768468e-10
5686	4.2934099999999996e-12	Co	3	4626.73A	-18.977999999999998	1.9235902985743053e-10
5687	1.0726399999999998e-10	N	6	185.192A	-18.977999999999998	1.9235902985743053e-10
5688	6.08364e-14	O	3	32.6523m	-18.977999999999998	1.9235902985743053e-10
5689	3.3615299999999996e-15	H	1	590.935m	-18.98	1.914752203965694e-10
5690	4.33969e-11	Ar	2	457.739A	-18.982	1.9059547167132324e-10
5691	1.24864e-11	Si	1	1590.89A	-18.982	1.9059547167132324e-10
5692	3.5907e-11	Ne	1	553.220A	-18.983	1.9015711425076833e-10
5693	8.25022e-11	Al	7	240.775A	-18.984	1.8971976502430358e-10
5694	2.73223e-12	Co	3	7270.41A	-18.986	1.88848081883851e-10
5695	5.737959999999999e-17	He	2	3.46194c	-18.989	1.8754806083236303e-10
5696	2.9674499999999997e-15	He	1	669.412m	-18.989	1.8754806083236303e-10
5697	5.50979e-11	F	2	360.531A	-18.989	1.8754806083236303e-10
5698	2.11345e-12	Fe	2	9399.04A	-18.992	1.862569890628452e-10
5699	1.02696e-10	Ca	4	193.430A	-18.996	1.8454937472301082e-10
5700	6.8088e-12	Fe	2	2917.47A	-18.997	1.8412492293955968e-10
5701	1.24308e-11	Sc	3	1598.00A	-18.998	1.8370144736812087e-10
5702	4.53243e-12	Fe	2	4382.74A	-18.999000000000002	1.832789457634691e-10
5703	1.04133e-10	Ca	4	190.760A	-18.999000000000002	1.832789457634691e-10
5704	3.64179e-12	Co	3	5454.59A	-19.0	1.8285741588554437e-10
5705	2.11511e-12	Fe	4	9391.68A	-19.0	1.8285741588554437e-10
5706	5.66499e-11	Na	7	350.653A	-19.000999999999998	1.8243685549943578e-10
5707	4.39212e-15	He	1	452.275m	-19.004	1.8118096901993906e-10
5708	3.12173e-11	K	9	636.328A	-19.004	1.8118096901993906e-10
5709	1.0743899999999998e-10	Ca	4	184.890A	-19.004	1.8118096901993906e-10
5710	2.65455e-11	N	5	748.318A	-19.006	1.8034851808344695e-10
5711	8.27624e-11	Ne	4	240.018A	-19.006	1.8034851808344695e-10
5712	2.28449e-11	Na	7	869.537A	-19.006	1.8034851808344695e-10
5713	2.75414e-11	Fe	8	721.257A	-19.007	1.7993372800215744e-10
5714	3.15158e-11	Ar	7	630.302A	-19.007	1.7993372800215744e-10
5715	4.39443e-12	C	5	4520.38A	-19.008	1.795198919115834e-10
5716	2.60322e-11	C	5	763.071A	-19.008	1.795198919115834e-10
5717	5.33701e-11	Fe	6	372.202A	-19.008	1.795198919115834e-10
5718	1.81988e-12	Mg	2	1.09153m	-19.011	1.782840856681848e-10
5719	2.24208e-11	Na	7	885.984A	-19.011	1.782840856681848e-10
5720	1.68825e-11	N	1	1176.63A	-19.012	1.7787404364969303e-10
5721	8.38222e-13	He	1	2.36983m	-19.012	1.7787404364969303e-10
5722	1.09664e-12	Fe	2	1.81139m	-19.012	1.7787404364969303e-10
5723	1.2461200000000001e-10	Ca	7	159.410A	-19.012999999999998	1.7746494470167533e-10
5724	1.96435e-12	N	1	1.01125m	-19.012999999999998	1.7746494470167533e-10
5725	8.12236e-11	P	8	244.565A	-19.014	1.7705678665512686e-10
5726	6.550100000000001e-13	Fe	4	3.03269m	-19.016	1.7624328461536728e-10
5727	1.49346e-10	Na	4	133.010A	-19.019000000000002	1.7503003437793802e-10
5728	1.76005e-12	O	1	1.12863m	-19.021	1.7422584441902396e-10
5729	8.2679e-12	Fe	2	2402.60A	-19.021	1.7422584441902396e-10
5730	3.95688e-12	Fe	2	5020.23A	-19.021	1.7422584441902396e-10
5731	6.10109e-12	Fe	2	3255.89A	-19.022000000000002	1.7382513609639797e-10
5732	2.36252e-10	Si	7	84.0816A	-19.023	1.734253493773412e-10
5733	2.25374e-11	Mg	2	881.399A	-19.025	1.7262853227628712e-10
5734	2.61025e-11	Ca	8	761.018A	-19.025	1.7262853227628712e-10
5735	8.23886e-12	Fe	2	2411.07A	-19.026	1.7223149766964488e-10
5736	5.61351e-12	Fe	2	3538.69A	-19.026	1.7223149766964488e-10
5737	6.33634e-11	Ar	3	313.500A	-19.027	1.7183537621725815e-10
5738	1.27589e-11	C	5	1556.90A	-19.027	1.7183537621725815e-10
5739	2.68341e-11	Ar	2	740.269A	-19.028	1.7144016581893185e-10
5740	2.6946400000000003e-12	Co	3	7371.84A	-19.028	1.7144016581893185e-10
5741	5.66825e-12	Fe	2	3504.51A	-19.033	1.6947770646880283e-10
5742	1.5910100000000001e-12	Fe	2	1.24854m	-19.033	1.6947770646880283e-10
5743	4.0124199999999996e-12	Fe	2	4950.74A	-19.034000000000002	1.6908791856042408e-10
5744	1.04073e-10	Ca	4	190.870A	-19.035	1.686990271393587e-10
5745	3.1317000000000007e-10	S	8	63.4302A	-19.037	1.6792392551645036e-10
5746	3.00241e-11	C	5	661.617A	-19.039	1.6715238516200804e-10
5747	4.55778e-12	Fe	2	4358.36A	-19.039	1.6715238516200804e-10
5748	2.70974e-11	Ca	7	733.077A	-19.041	1.6638438971349223e-10
5749	3.31625e-14	Fe	5	59.9004m	-19.041	1.6638438971349223e-10
5750	2.77889e-11	C	5	714.834A	-19.043	1.6561992288353825e-10
5751	3.6166400000000002e-12	Ti	4	5492.51A	-19.043	1.6561992288353825e-10
5752	3.9386099999999995e-12	Fe	2	5043.52A	-19.044	1.65239007631192e-10
5753	3.82547e-11	Mg	6	519.268A	-19.045	1.648589684596152e-10
5754	2.28863e-11	C	5	867.962A	-19.046	1.6447980335387925e-10
5755	6.17931e-12	Fe	2	3214.67A	-19.047	1.641015103036859e-10
5756	1.70875e-12	N	1	1.16252m	-19.048	1.6372408730336566e-10
5757	3.83179e-15	He	1	518.412m	-19.048	1.6372408730336566e-10
5758	2.08594e-11	N	1	952.303A	-19.049	1.6334753235185676e-10
5759	8.73768e-12	Mg	3	2273.43A	-19.052	1.622230558485866e-10
5760	1.34793e-10	Fe	7	147.370A	-19.052	1.622230558485866e-10
5761	9.07314e-11	Fe	9	218.937A	-19.052	1.622230558485866e-10
5762	8.479459999999999e-13	He	1	2.34266m	-19.053	1.61849953173624e-10
5763	3.36287e-15	He	1	590.700m	-19.055999999999997	1.607357859329039e-10
5764	6.1041699999999994e-12	Fe	2	3254.24A	-19.055999999999997	1.607357859329039e-10
5765	1.1793e-11	Si	3	1684.42A	-19.055999999999997	1.607357859329039e-10
5766	1.72439e-11	Si	5	1151.97A	-19.055999999999997	1.607357859329039e-10
5767	4.38625e-12	Fe	4	4528.80A	-19.058	1.5999727207986705e-10
5768	5.51225e-11	Na	5	360.369A	-19.062	1.5853040827243144e-10
5769	8.2312e-12	Fe	2	2413.31A	-19.062	1.5853040827243144e-10
5770	9.39623e-11	Cr	8	211.409A	-19.063	1.5816579845122116e-10
5771	1.10536e-12	Fe	2	1.79710m	-19.064	1.57802027209328e-10
5772	7.94137e-11	Al	8	250.139A	-19.064	1.57802027209328e-10
5773	1.5637e-12	Fe	2	1.27035m	-19.064	1.57802027209328e-10
5774	1.56705e-11	Si	5	1267.64A	-19.065	1.574390926180744e-10
5775	6.13764e-11	F	2	323.650A	-19.066	1.5707699275321855e-10
5776	1.78221e-11	Ca	2	1114.60A	-19.070999999999998	1.552789472856001e-10
5777	3.11791e-10	S	8	63.7108A	-19.070999999999998	1.552789472856001e-10
5778	1.3472e-10	Fe	6	147.450A	-19.073	1.5456550532872767e-10
5779	3.28566e-11	Cl	7	604.580A	-19.073	1.5456550532872767e-10
5780	2.84014e-11	C	5	699.418A	-19.074	1.5421001453123638e-10
5781	3.68614e-11	He	1	538.896A	-19.076	1.5350148387425075e-10
5782	3.69471e-12	Fe	2	5376.45A	-19.077	1.531484402581962e-10
5783	1.65578e-11	C	5	1199.70A	-19.077	1.531484402581962e-10
5784	8.855340000000001e-13	He	1	2.24322m	-19.079	1.5244478709194554e-10
5785	2.0157200000000002e-12	Ca	2	9854.76A	-19.08	1.5209417381105045e-10
5786	3.80261e-11	Fe	6	522.390A	-19.08	1.5209417381105045e-10
5787	9.92103e-13	Co	3	2.00226m	-19.082	1.513953645591235e-10
5788	1.32303e-11	C	5	1501.43A	-19.084	1.5069976604406131e-10
5789	6.7905e-11	Fe	7	292.533A	-19.084	1.5069976604406131e-10
5790	5.27684e-12	Fe	5	3764.46A	-19.085	1.5035316620020338e-10
5791	1.2821e-11	S	2	1549.37A	-19.085	1.5035316620020338e-10
5792	2.7825e-11	N	5	713.907A	-19.085	1.5035316620020338e-10
5793	2.69245e-12	Ni	2	7377.83A	-19.085	1.5035316620020338e-10
5794	1.27281e-11	C	1	1560.68A	-19.087	1.4966235615163732e-10
5795	8.560950000000001e-13	He	1	2.32036m	-19.088	1.4931814228432186e-10
5796	1.88707e-11	C	5	1052.66A	-19.088	1.4931814228432186e-10
5797	2.31143e-12	N	1	8594.00A	-19.088	1.4931814228432186e-10
5798	2.6299e-11	C	1	755.333A	-19.089000000000002	1.4897472008693259e-10
5799	9.76284e-11	Ar	5	203.470A	-19.09	1.4863208773868046e-10
5800	2.28864e-11	C	5	867.959A	-19.09	1.4863208773868046e-10
5801	4.44962e-11	Ar	2	446.431A	-19.090999999999998	1.4829024342296162e-10
5802	4.30129e-11	Fe	6	461.826A	-19.092	1.4794918532735037e-10
5803	1.50087e-12	Fe	6	1.32353m	-19.093	1.4760891164359182e-10
5804	1.53822e-11	Si	5	1291.39A	-19.095	1.4693071029939457e-10
5805	1.37709e-10	Ca	6	144.250A	-19.098	1.4591924640421568e-10
5806	1.82074e-11	Si	1	1091.01A	-19.098	1.4591924640421568e-10
5807	1.46263e-12	N	1	1.35813m	-19.099	1.4558364145042446e-10
5808	1.62239e-10	N	6	122.439A	-19.1	1.452488083666078e-10
5809	2.14344e-12	Fe	2	9267.56A	-19.101	1.4491474537751516e-10
5810	7.456810000000001e-13	Ca	2	2.66394m	-19.101	1.4491474537751516e-10
5811	3.65845e-13	He	1	5.42975m	-19.102	1.4458145071197555e-10
5812	1.90917e-10	Al	6	104.047A	-19.102999999999998	1.4424892260289613e-10
5813	9.92182e-11	Ar	6	200.210A	-19.102999999999998	1.4424892260289613e-10
5814	1.19395e-12	Fe	2	1.66377m	-19.105	1.4358615900604313e-10
5815	5.31265e-11	Si	7	373.909A	-19.105	1.4358615900604313e-10
5816	3.16546e-11	Sc	3	627.538A	-19.105999999999998	1.4325592000436527e-10
5817	4.44853e-11	Ar	2	446.540A	-19.105999999999998	1.4325592000436527e-10
5818	2.84462e-11	Ne	3	698.317A	-19.108	1.425977188400214e-10
5819	2.6663400000000003e-13	Cl	4	7.45009m	-19.108	1.425977188400214e-10
5820	2.9435e-13	He	1	6.74858m	-19.109	1.4226975318763946e-10
5821	3.57513e-11	Cl	6	555.630A	-19.11	1.4194254183532756e-10
5822	4.66299e-11	C	5	426.002A	-19.111	1.4161608304824135e-10
5823	1.19104e-11	Si	1	1667.83A	-19.111	1.4161608304824135e-10
5824	1.42684e-10	Ca	6	139.220A	-19.115	1.4031773899478536e-10
5825	1.08303e-11	Si	1	1834.15A	-19.116	1.3999501715053335e-10
5826	7.96708e-11	P	8	249.332A	-19.116	1.3999501715053335e-10
5827	8.62992e-13	He	1	2.30181m	-19.117	1.3967303754592619e-10
5828	1.02876e-11	C	1	1930.90A	-19.12	1.3871153511855889e-10
5829	1.2957900000000002e-10	F	4	153.300A	-19.122	1.3807421350616047e-10
5830	4.83703e-11	Fe	6	410.675A	-19.123	1.3775665162734475e-10
5831	3.59628e-11	Ne	1	552.361A	-19.127	1.3649369105383814e-10
5832	4.32217e-11	O	4	459.595A	-19.128	1.3617976427578978e-10
5833	4.54822e-13	He	1	4.36752m	-19.13	1.3555407509377547e-10
5834	1.32291e-11	C	5	1501.57A	-19.13	1.3555407509377547e-10
5835	8.821719999999999e-13	He	1	2.25177m	-19.131	1.3524230937246655e-10
5836	1.53066e-12	Fe	2	1.29777m	-19.133	1.3462092740448475e-10
5837	6.6090600000000005e-12	C	5	3005.64A	-19.133	1.3462092740448475e-10
5838	4.16985e-13	He	1	4.76383m	-19.136	1.3369420345870325e-10
5839	8.688799999999999e-13	He	1	2.28621m	-19.137999999999998	1.330799343912908e-10
5840	9.43183e-11	Cr	9	210.611A	-19.137999999999998	1.330799343912908e-10
5841	1.27227e-11	C	1	1561.34A	-19.14	1.3246848763387592e-10
5842	1.33686e-11	Fe	7	1485.91A	-19.14	1.3246848763387592e-10
5843	1.2858100000000002e-10	Ar	6	154.490A	-19.14	1.3246848763387592e-10
5844	7.73177e-11	Cr	7	256.920A	-19.141	1.3216381856679582e-10
5845	1.6463e-11	Si	5	1206.61A	-19.142	1.3185985021912418e-10
5846	1.4003e-11	Si	3	1418.59A	-19.142	1.3185985021912418e-10
5847	4.34529e-11	Ar	2	457.149A	-19.147000000000002	1.303504629951149e-10
5848	8.73948e-13	He	1	2.27296m	-19.15	1.2945313671954865e-10
5849	8.7834e-13	He	1	2.26159m	-19.15	1.2945313671954865e-10
5850	4.32025e-11	V	8	459.799A	-19.151	1.2915540276712308e-10
5851	8.97865e-11	S	9	221.241A	-19.152	1.288583535837859e-10
5852	1.63319e-10	Na	4	121.630A	-19.152	1.288583535837859e-10
5853	3.5594099999999997e-12	Fe	2	5580.82A	-19.155	1.2797129891715688e-10
5854	3.5388400000000003e-12	Fe	2	5613.27A	-19.156	1.2767697309710317e-10
5855	9.96401e-12	C	1	1993.62A	-19.157	1.2738332420764987e-10
5856	7.99351e-12	Fe	2	2485.07A	-19.158	1.2709035069190092e-10
5857	7.2725899999999994e-12	Cr	7	2731.41A	-19.159000000000002	1.267980509965399e-10
5858	1.15161e-11	Al	2	1724.92A	-19.160999999999998	1.2621546687157233e-10
5859	1.69826e-11	N	1	1169.69A	-19.163	1.2563555947751459e-10
5860	3.2018299999999997e-13	He	1	6.20410m	-19.164	1.2534660570909813e-10
5861	1.50172e-11	C	5	1322.78A	-19.164	1.2534660570909813e-10
5862	9.14989e-11	Fe	9	217.101A	-19.166	1.2477069036946247e-10
5863	3.64998e-11	O	4	544.234A	-19.166	1.2477069036946247e-10
5864	1.06368e-11	C	5	1867.53A	-19.166	1.2477069036946247e-10
5865	8.14785e-12	Si	7	2438.00A	-19.168	1.241974211204532e-10
5866	2.41933e-12	N	1	8210.71A	-19.169	1.2391177497847238e-10
5867	2.95862e-14	F	2	67.1409m	-19.17	1.236267858043874e-10
5868	1.71379e-11	Si	5	1159.10A	-19.171	1.2334245208721508e-10
5869	1.66269e-11	Si	5	1194.72A	-19.171	1.2334245208721508e-10
5870	1.3535299999999998e-10	Ca	5	146.760A	-19.174	1.2249336861940338e-10
5871	2.27939e-11	Mg	2	871.482A	-19.174	1.2249336861940338e-10
5872	6.1664e-11	F	2	322.140A	-19.178	1.2137034266562978e-10
5873	4.4449300000000005e-12	Co	3	4469.02A	-19.179000000000002	1.2109119862366365e-10
5874	1.30619e-10	Ar	5	152.080A	-19.179000000000002	1.2109119862366365e-10
5875	6.62305e-12	C	5	2999.29A	-19.179000000000002	1.2109119862366365e-10
5876	1.3178700000000001e-12	Fe	4	1.50732m	-19.18	1.2081269659517935e-10
5877	1.6486400000000002e-10	C	6	120.490A	-19.18	1.2081269659517935e-10
5878	4.836010000000001e-13	He	1	4.10761m	-19.180999999999997	1.2053483510358587e-10
5879	1.75921e-12	N	1	1.12917m	-19.183	1.199810278416817e-10
5880	1.5089e-12	O	1	1.31649m	-19.184	1.1970507913514102e-10
5881	1.09957e-10	N	6	180.656A	-19.185	1.1942976509301463e-10
5882	1.62953e-11	C	5	1219.03A	-19.185	1.1942976509301463e-10
5883	3.64013e-11	Ne	7	545.708A	-19.187	1.188810351666064e-10
5884	3.5331e-11	Ne	5	562.238A	-19.188	1.1860761637301504e-10
5885	1.26492e-11	Si	1	1570.41A	-19.192	1.175202152099694e-10
5886	2.09081e-11	Si	9	950.083A	-19.192	1.175202152099694e-10
5887	5.43397e-11	Fe	10	365.561A	-19.195	1.167112117389025e-10
5888	5.37443e-11	S	3	369.611A	-19.195	1.167112117389025e-10
5889	9.60842e-11	F	3	206.740A	-19.195999999999998	1.1644278340071118e-10
5890	1.7965499999999999e-10	N	6	110.570A	-19.199	1.1564119691804801e-10
5891	1.17923e-11	Si	3	1684.53A	-19.2	1.1537522954565359e-10
5892	7.359999999999999e-10	C	6	26.9898A	-19.202	1.1484512851791889e-10
5893	2.2558699999999999e-13	He	1	8.80569m	-19.204	1.1431746308316908e-10
5894	1.55412e-12	Cr	9	1.27818m	-19.204	1.1431746308316908e-10
5895	1.22952e-11	Si	1	1615.62A	-19.205	1.140545402141108e-10
5896	2.19898e-12	Fe	2	9033.50A	-19.207	1.1353050720266283e-10
5897	1.29337e-11	S	2	1535.87A	-19.207	1.1353050720266283e-10
5898	5.4823e-13	Zn	4	3.62338m	-19.207	1.1353050720266283e-10
5899	2.85162e-11	Ne	3	696.602A	-19.208	1.1326939428190417e-10
5900	1.58705e-11	Si	5	1251.66A	-19.208	1.1326939428190417e-10
5901	3.78736e-11	Fe	6	524.493A	-19.208	1.1326939428190417e-10
5902	5.48071e-11	Na	6	362.443A	-19.208	1.1326939428190417e-10
5903	4.61652e-11	Ar	2	430.291A	-19.21	1.1274896868833284e-10
5904	4.10282e-11	C	3	484.166A	-19.211	1.1248965325627735e-10
5905	5.6173800000000004e-12	Fe	2	3536.25A	-19.211	1.1248965325627735e-10
5906	6.62347e-11	S	3	299.910A	-19.211	1.1248965325627735e-10
5907	4.14206e-11	Ar	7	479.579A	-19.212	1.1223093423316447e-10
5908	2.54927e-11	C	5	779.221A	-19.213	1.1197281024729268e-10
5909	5.3666e-11	F	2	370.150A	-19.213	1.1197281024729268e-10
5910	2.54926e-11	C	5	779.224A	-19.215	1.1145834191622998e-10
5911	6.39675e-11	Ar	3	310.540A	-19.217	1.1094623735243438e-10
5912	1.2963e-10	S	6	153.240A	-19.217	1.1094623735243438e-10
5913	1.25194e-10	F	4	158.670A	-19.219	1.1043648569538089e-10
5914	4.01351e-11	Ar	2	494.939A	-19.219	1.1043648569538089e-10
5915	1.88416e-10	C	6	105.429A	-19.22	1.101824888266206e-10
5916	5.7614199999999995e-12	Ne	3	3447.84A	-19.221	1.0992907613444683e-10
5917	5.06456e-11	C	5	392.225A	-19.221	1.0992907613444683e-10
5918	1.78737e-12	C	5	1.11138m	-19.224	1.0917232969720578e-10
5919	1.7008900000000005e-10	N	6	116.788A	-19.225	1.0892124030655875e-10
5920	3.53631e-11	Ne	7	561.728A	-19.225	1.0892124030655875e-10
5921	3.80626e-11	C	5	521.890A	-19.226	1.086707284054859e-10
5922	4.4816e-12	Fe	2	4432.45A	-19.227	1.0842079266579633e-10
5923	5.2677e-11	F	2	377.099A	-19.227	1.0842079266579633e-10
5924	4.56735e-11	Mg	7	434.923A	-19.227	1.0842079266579633e-10
5925	1.21995e-10	Ar	6	162.830A	-19.227999999999998	1.0817143176235742e-10
5926	1.01442e-10	Ca	4	195.820A	-19.227999999999998	1.0817143176235742e-10
5927	1.3106700000000002e-10	F	4	151.560A	-19.23	1.07674429178921e-10
5928	6.65074e-11	Ar	3	298.680A	-19.23	1.07674429178921e-10
5929	5.69185e-12	Fe	2	3489.98A	-19.230999999999998	1.0742678486386706e-10
5930	8.00818e-11	P	8	248.052A	-19.230999999999998	1.0742678486386706e-10
5931	4.82376e-11	B	3	411.805A	-19.232	1.0717971011493156e-10
5932	5.059979999999999e-13	He	1	3.92580m	-19.232	1.0717971011493156e-10
5933	1.49743e-11	N	1	1326.57A	-19.233	1.0693320362214969e-10
5934	2.52271e-12	Fe	2	7874.25A	-19.237000000000002	1.0595283411854858e-10
5935	1.32431e-11	C	5	1499.99A	-19.237000000000002	1.0595283411854858e-10
5936	8.76712e-11	S	9	226.579A	-19.238	1.0570914936225688e-10
5937	6.06077e-12	Fe	2	3277.55A	-19.24	1.0522345993881249e-10
5938	1.2883100000000002e-10	Ca	5	154.190A	-19.241	1.049814526965828e-10
5939	1.5136e-10	Fe	8	131.240A	-19.242	1.0474000205556473e-10
5940	3.58952e-12	Ar	10	5534.02A	-19.243	1.0449910673561186e-10
5941	3.26325e-11	Ca	8	608.732A	-19.245	1.0401897695302289e-10
5942	7.269839999999999e-12	Fe	2	2732.45A	-19.246	1.0377973994478821e-10
5943	9.15742e-11	Si	8	216.922A	-19.249000000000002	1.0306532524011932e-10
5944	4.07979e-12	F	2	4868.99A	-19.25	1.0282828156995981e-10
5945	6.72511e-12	Fe	2	2953.77A	-19.25	1.0282828156995981e-10
5946	6.82716e-11	Na	4	290.962A	-19.254	1.018855462179441e-10
5947	7.41919e-12	Al	6	2677.44A	-19.254	1.018855462179441e-10
5948	1.87144e-11	C	5	1061.45A	-19.255	1.0165121596423909e-10
5949	6.37145e-11	Mg	8	311.773A	-19.255	1.0165121596423909e-10
5950	1.25964e-10	Ca	5	157.700A	-19.256	1.014174246551612e-10
5951	8.747669999999999e-10	N	6	22.7083A	-19.257	1.0118417105117303e-10
5952	5.3666e-11	Fe	6	370.150A	-19.259	1.0071927201456144e-10
5953	2.6955799999999997e-13	He	1	7.36926m	-19.26	1.0048762411708878e-10
5954	7.60287e-11	Cr	7	261.276A	-19.262	1.0002592542293437e-10
5955	1.34663e-11	C	5	1475.12A	-19.262	1.0002592542293437e-10
5956	1.90069e-13	He	1	10.4512m	-19.262	1.0002592542293437e-10
5957	1.13614e-12	Fe	2	1.74842m	-19.264	9.956634804158896e-11
5958	4.43561e-11	O	6	447.841A	-19.265	9.933735179567159e-11
5959	1.5016e-11	C	5	1322.89A	-19.265	9.933735179567159e-11
5960	1.3042099999999998e-10	Ca	5	152.310A	-19.266	9.91088822265055e-11
5961	8.27017e-11	V	8	240.194A	-19.27	9.820024653263639e-11
5962	6.70614e-11	Si	9	296.213A	-19.27	9.820024653263639e-11
5963	2.76446e-11	O	2	718.567A	-19.274	9.729994126088107e-11
5964	4.37668e-11	Ar	2	453.871A	-19.276	9.685288863906663e-11
5965	5.45928e-11	S	6	363.866A	-19.277	9.663013317659515e-11
5966	4.51453e-12	Co	3	4400.11A	-19.278	9.640789003747132e-11
5967	5.237689999999999e-13	He	1	3.79260m	-19.281	9.57442227906134e-11
5968	1.46987e-11	S	5	1351.44A	-19.281	9.57442227906134e-11
5969	1.35714e-10	Ca	6	146.370A	-19.282	9.55240171888355e-11
5970	7.7924e-12	Fe	5	2549.21A	-19.283	9.530431804588758e-11
5971	3.5751300000000003e-12	Fe	2	5556.29A	-19.283	9.530431804588758e-11
5972	3.96764e-12	Fe	2	5006.62A	-19.284000000000002	9.50851241969467e-11
5973	1.69512e-11	Si	5	1171.86A	-19.284000000000002	9.50851241969467e-11
5974	1.1057600000000001e-12	Si	7	1.79645m	-19.285	9.486643447986964e-11
5975	1.40365e-10	Fe	6	141.520A	-19.285999999999998	9.464824773518451e-11
5976	1.503e-11	C	5	1321.66A	-19.289	9.399669378073125e-11
5977	4.37717e-11	Ar	2	453.819A	-19.289	9.399669378073125e-11
5978	7.99507e-11	Al	8	248.459A	-19.289	9.399669378073125e-11
5979	1.1609e-12	Fe	2	1.71113m	-19.29	9.378050738414507e-11
5980	1.70674e-11	N	1	1163.88A	-19.29	9.378050738414507e-11
5981	3.85415e-11	C	5	515.405A	-19.291	9.35648182024727e-11
5982	1.62948e-11	C	5	1219.07A	-19.291	9.35648182024727e-11
5983	7.96715e-12	Fe	2	2493.29A	-19.292	9.334962509215234e-11
5984	7.91907e-11	Fe	7	250.843A	-19.292	9.334962509215234e-11
5985	2.72796e-11	C	5	728.180A	-19.293	9.313492691225232e-11
5986	6.00119e-13	He	1	3.31009m	-19.294	9.292072252446272e-11
5987	5.13195e-11	Ne	4	387.074A	-19.294	9.292072252446272e-11
5988	2.94441e-11	Si	9	674.650A	-19.299	9.185706780931655e-11
5989	1.6457e-11	Si	5	1207.05A	-19.3	9.164580241590748e-11
5990	3.09744e-11	Ar	7	641.318A	-19.3	9.164580241590748e-11
5991	5.29135e-13	S	9	3.75414m	-19.3	9.164580241590748e-11
5992	6.18696e-11	F	2	321.070A	-19.302	9.12247282023222e-11
5993	2.63885e-11	C	1	752.768A	-19.303	9.101491714965167e-11
5994	1.74459e-10	C	6	113.863A	-19.304000000000002	9.080558864901163e-11
5995	8.81639e-12	Fe	2	2253.13A	-19.305	9.059674159056391e-11
5996	9.02858e-11	Cr	9	220.018A	-19.305	9.059674159056391e-11
5997	7.77906e-11	Fe	7	255.358A	-19.308	8.997307800823326e-11
5998	3.12003e-13	Ar	3	6.36676m	-19.309	8.976614567112564e-11
5999	1.33957e-10	Ca	5	148.290A	-19.31	8.955968926518716e-11
6000	2.40643e-12	Ca	2	8254.73A	-19.311	8.935370769580502e-11
6001	4.71296e-11	Al	6	421.486A	-19.311	8.935370769580502e-11
6002	1.13816e-10	Fe	10	174.531A	-19.311	8.935370769580502e-11
6003	9.331510000000001e-12	Ca	2	2128.75A	-19.313	8.894316470084937e-11
6004	7.261639999999999e-12	Cr	7	2735.53A	-19.314	8.873860109861704e-11
6005	8.31069e-11	Al	7	239.023A	-19.314	8.873860109861704e-11
6006	2.91729e-12	Fe	2	6809.23A	-19.316	8.833088426175978e-11
6007	8.26866e-11	Ne	4	240.238A	-19.317999999999998	8.792504071360664e-11
6008	5.51296e-11	Na	5	360.323A	-19.317999999999998	8.792504071360664e-11
6009	2.87299e-11	Ca	9	691.421A	-19.319000000000003	8.772281873156498e-11
6010	1.62941e-11	C	5	1219.12A	-19.320999999999998	8.731976899074672e-11
6011	2.72795e-11	C	5	728.182A	-19.323	8.691857109527268e-11
6012	7.72146e-11	Fe	10	257.263A	-19.323	8.691857109527268e-11
6013	1.16549e-11	S	3	1704.39A	-19.324	8.671866392911844e-11
6014	4.21085e-12	Co	3	4717.44A	-19.324	8.671866392911844e-11
6015	4.38665e-12	Fe	2	4528.38A	-19.325	8.651921653668848e-11
6016	5.381050000000001e-13	He	1	3.69156m	-19.326	8.632022786053118e-11
6017	1.33574e-10	Cr	7	148.715A	-19.326	8.632022786053118e-11
6018	1.0147700000000001e-12	Co	3	1.95752m	-19.328	8.592362243939116e-11
6019	6.69704e-11	Cl	7	296.615A	-19.328	8.592362243939116e-11
6020	3.82093e-11	N	6	519.886A	-19.329	8.572600359164529e-11
6021	1.46612e-10	Fe	6	135.490A	-19.33	8.55288392546374e-11
6022	1.0473e-11	N	6	1896.74A	-19.331	8.533212838302039e-11
6023	6.01694e-12	Cr	9	3301.42A	-19.333	8.494006286659471e-11
6024	4.23612e-11	Ar	2	468.931A	-19.334	8.4744706143093e-11
6025	3.85799e-11	Mg	6	514.892A	-19.337	8.416132768942173e-11
6026	3.8163e-11	C	6	520.517A	-19.337	8.416132768942173e-11
6027	2.62453e-11	Al	8	756.878A	-19.338	8.396776200712665e-11
6028	1.68826e-11	S	2	1176.62A	-19.34	8.35819651847778e-11
6029	5.32519e-11	C	5	373.028A	-19.34	8.35819651847778e-11
6030	1.4408100000000002e-10	Fe	6	137.870A	-19.340999999999998	8.338973199926768e-11
6031	4.39412e-11	Ar	2	452.069A	-19.342	8.319794093781475e-11
6032	4.97475e-12	Ni	2	3993.06A	-19.343	8.300659098356257e-11
6033	4.34567e-12	Mg	1	4571.10A	-19.343	8.300659098356257e-11
6034	8.76018e-12	Fe	2	2267.59A	-19.343	8.300659098356257e-11
6035	8.07111e-11	Si	7	246.118A	-19.343	8.300659098356257e-11
6036	3.32891e-11	Cr	5	596.725A	-19.346	8.243517763048835e-11
6037	2.03371e-11	C	5	976.758A	-19.349	8.186769785926832e-11
6038	9.65963e-11	Cr	8	205.644A	-19.349	8.186769785926832e-11
6039	8.82002e-11	S	9	225.220A	-19.35	8.167940737919728e-11
6040	1.4223400000000002e-10	Ca	6	139.660A	-19.352	8.130412459131547e-11
6041	7.753739999999999e-10	C	6	25.6192A	-19.352999999999998	8.111713029379271e-11
6042	2.29901e-11	Na	7	864.044A	-19.352999999999998	8.111713029379271e-11
6043	1.472e-10	Li	3	134.949A	-19.355999999999998	8.055872389661742e-11
6044	3.26716e-11	Ca	8	608.003A	-19.357	8.037344397311843e-11
6045	6.783e-11	Si	9	292.857A	-19.358	8.018859018161843e-11
6046	3.47737e-11	Sc	7	571.249A	-19.359	8.000416154204106e-11
6047	2.27301e-11	C	5	873.929A	-19.359	8.000416154204106e-11
6048	1.24223e-10	Ca	5	159.910A	-19.359	8.000416154204106e-11
6049	4.31486e-12	N	5	4603.74A	-19.36	7.982015707656466e-11
6050	1.47915e-12	N	1	1.34296m	-19.362000000000002	7.945341676786184e-11
6051	6.40396e-12	Al	7	3101.90A	-19.363	7.92706789802161e-11
6052	6.83355e-11	Si	9	290.690A	-19.364	7.908836147781853e-11
6053	2.4226400000000003e-10	Si	7	81.9951A	-19.365	7.890646329404113e-11
6054	1.01066e-10	Ca	4	196.550A	-19.367	7.854392102693751e-11
6055	8.1884e-13	Si	4	2.42593m	-19.367	7.854392102693751e-11
6056	5.49839e-13	He	1	3.61278m	-19.368	7.836327502144957e-11
6057	1.0668099999999999e-13	He	1	18.6205m	-19.368	7.836327502144957e-11
6058	3.7157e-11	P	5	534.609A	-19.368	7.836327502144957e-11
6059	1.76162e-11	C	2	1127.63A	-19.371	7.782382603062483e-11
6060	6.06544e-12	Fe	2	3275.02A	-19.372	7.764483619766947e-11
6061	1.25431e-10	Ca	7	158.370A	-19.373	7.74662580299063e-11
6062	1.27551e-11	Si	1	1557.37A	-19.374000000000002	7.728809058053169e-11
6063	4.6133199999999996e-12	Fe	2	4305.89A	-19.377	7.675604310733744e-11
6064	1.2834799999999998e-10	Ar	6	154.770A	-19.377	7.675604310733744e-11
6065	2.60462e-11	Mg	8	762.662A	-19.377	7.675604310733744e-11
6066	1.7048900000000002e-12	N	1	1.16515m	-19.377	7.675604310733744e-11
6067	1.52592e-10	Ca	6	130.180A	-19.378	7.6579509106957e-11
6068	1.1464100000000001e-10	N	6	173.275A	-19.379	7.640338112351057e-11
6069	7.33948e-13	Ca	2	2.70652m	-19.38	7.622765822318577e-11
6070	2.74461e-11	Fe	8	723.763A	-19.38	7.622765822318577e-11
6071	5.77644e-12	Ni	2	3438.88A	-19.381	7.605233947431602e-11
6072	2.29491e-12	N	1	8655.88A	-19.382	7.587742394737937e-11
6073	1.16664e-10	Ar	6	170.270A	-19.383	7.570291071499174e-11
6074	3.53014e-12	Co	3	5627.10A	-19.384	7.55287988519001e-11
6075	6.19771e-11	Mg	7	320.513A	-19.385	7.53550874349813e-11
6076	9.80562e-12	Mg	1	2025.82A	-19.385	7.53550874349813e-11
6077	5.36622e-11	Ne	5	370.176A	-19.386	7.518177554323533e-11
6078	6.61028e-12	C	5	3005.09A	-19.387999999999998	7.483634666184319e-11
6079	2.42569e-10	Si	7	81.8920A	-19.387999999999998	7.483634666184319e-11
6080	3.3081e-11	Mg	6	600.479A	-19.389	7.466422784076746e-11
6081	6.01297e-11	Ne	5	330.360A	-19.391	7.432117687506883e-11
6082	9.47138e-13	Co	3	2.09731m	-19.391	7.432117687506883e-11
6083	6.03883e-12	Fe	2	3289.46A	-19.393	7.397970208538412e-11
6084	7.2098e-11	Na	2	275.520A	-19.394000000000002	7.380955349216102e-11
6085	1.7955e-11	Si	5	1106.34A	-19.394000000000002	7.380955349216102e-11
6086	1.33181e-11	Fe	7	1491.54A	-19.394000000000002	7.380955349216102e-11
6087	1.88475e-12	N	1	1.05396m	-19.395	7.36397962298436e-11
6088	4.88382e-11	S	3	406.741A	-19.395	7.36397962298436e-11
6089	3.32728e-11	Na	5	597.018A	-19.395	7.36397962298436e-11
6090	2.0633e-11	Cl	6	962.751A	-19.396	7.347042939839457e-11
6091	7.99615e-12	Fe	1	2484.25A	-19.397000000000002	7.330145209984846e-11
6092	1.06228e-11	C	5	1869.98A	-19.397000000000002	7.330145209984846e-11
6093	1.93604e-10	N	6	102.603A	-19.398	7.313286343830503e-11
6094	1.12859e-11	Al	2	1760.11A	-19.398	7.313286343830503e-11
6095	6.356359999999999e-13	He	1	3.12513m	-19.398	7.313286343830503e-11
6096	2.41233e-12	Fe	9	8234.56A	-19.399	7.29646625199228e-11
6097	1.48229e-13	Mn	6	13.4012m	-19.403	7.22957184730599e-11
6098	6.31323e-11	Mg	6	314.648A	-19.404	7.212944293466901e-11
6099	5.59563e-13	He	1	3.54999m	-19.405	7.196354981940428e-11
6100	1.50901e-12	O	1	1.31639m	-19.406	7.179803824771753e-11
6101	1.46194e-11	Cu	2	1358.77A	-19.407	7.163290734208171e-11
6102	1.75989e-12	O	1	1.12873m	-19.409000000000002	7.13037840289477e-11
6103	1.27219e-11	C	1	1561.44A	-19.41	7.113978987647106e-11
6104	2.43528e-11	C	5	815.695A	-19.410999999999998	7.09761729000786e-11
6105	1.13841e-12	Fe	2	1.74494m	-19.413	7.065006700761648e-11
6106	9.42876e-11	Mg	3	210.679A	-19.413	7.065006700761648e-11
6107	7.40438e-11	Na	2	268.280A	-19.414	7.048757636256642e-11
6108	1.5295500000000002e-10	O	6	129.871A	-19.414	7.048757636256642e-11
6109	5.50388e-11	C	5	360.918A	-19.415	7.032545943563e-11
6110	1.20315e-11	C	5	1651.04A	-19.415	7.032545943563e-11
6111	4.66159e-11	Ar	2	426.130A	-19.416	7.016371536727825e-11
6112	2.55831e-12	Fe	2	7764.68A	-19.418	6.984134237809952e-11
6113	5.97151e-13	He	1	3.32654m	-19.42	6.952045055826264e-11
6114	2.31852e-12	N	1	8567.74A	-19.42	6.952045055826264e-11
6115	1.80208e-10	N	6	110.230A	-19.421	6.936055795895167e-11
6116	2.0996900000000003e-12	N	1	9460.68A	-19.422	6.92010331024138e-11
6117	5.73205e-11	Ne	3	346.551A	-19.422	6.92010331024138e-11
6118	6.1231e-12	Fe	2	3244.19A	-19.422	6.92010331024138e-11
6119	1.09949e-10	Ar	5	180.670A	-19.423	6.904187514286524e-11
6120	1.25258e-11	Si	1	1585.88A	-19.423	6.904187514286524e-11
6121	1.62999e-12	N	1	1.21868m	-19.426	6.85665942174538e-11
6122	1.7557599999999998e-12	N	1	1.13139m	-19.427	6.840889542684858e-11
6123	1.12494e-11	Al	2	1765.82A	-19.429000000000002	6.809458510291879e-11
6124	1.45416e-10	N	6	136.605A	-19.430999999999997	6.778171890375069e-11
6125	1.64156e-10	Na	4	121.010A	-19.430999999999997	6.778171890375069e-11
6126	1.32227e-10	Ar	5	150.230A	-19.430999999999997	6.778171890375069e-11
6127	1.10031e-11	S	2	1805.35A	-19.434	6.731511283287082e-11
6128	1.70041e-11	N	1	1168.22A	-19.434	6.731511283287082e-11
6129	1.3172700000000002e-10	S	6	150.800A	-19.436	6.700582798346907e-11
6130	5.67712e-13	He	1	3.49904m	-19.438	6.669796416886983e-11
6131	6.36092e-11	Si	7	312.289A	-19.438	6.669796416886983e-11
6132	1.12624e-12	Co	3	1.76378m	-19.438	6.669796416886983e-11
6133	4.9034e-13	He	1	4.05116m	-19.438	6.669796416886983e-11
6134	1.38854e-10	Fe	7	143.060A	-19.439	6.654456310811562e-11
6135	8.25593e-14	Co	3	24.0608m	-19.44	6.63915148600107e-11
6136	2.24937e-11	F	7	883.111A	-19.44	6.63915148600107e-11
6137	9.32472e-11	Cr	8	213.030A	-19.441	6.623881861310902e-11
6138	3.4738900000000003e-12	Fe	2	5718.22A	-19.442	6.608647355782922e-11
6139	3.34785e-11	Na	5	593.349A	-19.442999999999998	6.593447888645405e-11
6140	9.73366e-11	F	3	204.080A	-19.444000000000003	6.578283379312126e-11
6141	1.50136e-10	Na	4	132.310A	-19.444000000000003	6.578283379312126e-11
6142	1.0624e-11	C	5	1869.77A	-19.445999999999998	6.548058912640871e-11
6143	4.32848e-11	Fe	6	458.925A	-19.445999999999998	6.548058912640871e-11
6144	4.1110399999999997e-13	P	8	4.83197m	-19.445999999999998	6.548058912640871e-11
6145	1.05137e-11	F	4	1889.39A	-19.448	6.517973314779636e-11
6146	8.72194e-10	N	6	22.7753A	-19.449	6.502982392149323e-11
6147	1.25507e-11	Si	5	1582.74A	-19.451	6.473103902087044e-11
6148	2.082e-11	N	1	954.104A	-19.452	6.458216176242245e-11
6149	5.191180000000001e-13	He	1	3.82658m	-19.452	6.458216176242245e-11
6150	2.27571e-12	N	1	8728.90A	-19.454	6.428543368258812e-11
6151	7.46326e-11	Mn	8	266.163A	-19.457	6.384289586987789e-11
6152	2.5914799999999998e-12	Fe	2	7665.30A	-19.458	6.369606128399414e-11
6153	1.07033e-11	Al	2	1855.93A	-19.46	6.340340446604226e-11
6154	1.3175299999999998e-10	F	4	150.770A	-19.461	6.325758068233787e-11
6155	7.84573e-11	Mg	5	253.188A	-19.462	6.311209228402863e-11
6156	3.71461e-12	Fe	2	5347.65A	-19.462	6.311209228402863e-11
6157	3.9161900000000005e-12	Fe	2	5072.39A	-19.463	6.296693849975005e-11
6158	1.31205e-11	Fe	7	1514.00A	-19.463	6.296693849975005e-11
6159	5.74609e-13	He	1	3.45704m	-19.464000000000002	6.282211855991125e-11
6160	1.33208e-13	Fe	4	14.9123m	-19.464000000000002	6.282211855991125e-11
6161	1.3234100000000001e-10	Ca	5	150.100A	-19.464000000000002	6.282211855991125e-11
6162	5.55385e-14	Fe	2	35.7670m	-19.465	6.26776316966918e-11
6163	8.68506e-11	K	7	228.720A	-19.465	6.26776316966918e-11
6164	4.1399199999999996e-12	Fe	2	4798.27A	-19.465	6.26776316966918e-11
6165	9.42336e-11	Ca	5	210.800A	-19.465999999999998	6.253347714403624e-11
6166	2.53364e-11	C	5	784.029A	-19.465999999999998	6.253347714403624e-11
6167	5.22219e-13	Cr	7	3.80386m	-19.467	6.238965413765096e-11
6168	1.21066e-11	C	5	1640.80A	-19.468	6.224616191500121e-11
6169	2.4928799999999998e-12	Mn	9	7968.49A	-19.469	6.210299971530552e-11
6170	1.02092e-11	Fe	4	1945.74A	-19.471	6.181766235039561e-11
6171	5.937890000000001e-13	He	1	3.34538m	-19.472	6.167548567235057e-11
6172	7.81576e-11	Fe	8	254.159A	-19.473	6.153363599159147e-11
6173	4.67597e-11	Fe	6	424.820A	-19.475	6.125091461536671e-11
6174	5.42671e-11	F	2	366.050A	-19.475	6.125091461536671e-11
6175	5.415149999999999e-13	He	1	3.66831m	-19.476	6.111004142094146e-11
6176	4.59358e-11	Cr	9	432.440A	-19.479	6.068936285480495e-11
6177	1.8024499999999998e-10	C	6	110.208A	-19.480999999999998	6.041052056128553e-11
6178	1.08865e-11	C	5	1824.69A	-19.480999999999998	6.041052056128553e-11
6179	2.1971799999999997e-12	Fe	5	9040.91A	-19.482	6.027158021954808e-11
6180	2.64513e-11	C	1	750.982A	-19.482	6.027158021954808e-11
6181	5.80497e-13	He	1	3.42197m	-19.484	5.999465746287495e-11
6182	1.73249e-11	Si	5	1146.58A	-19.484	5.999465746287495e-11
6183	2.69591e-11	C	5	736.837A	-19.486	5.97190070506951e-11
6184	7.728000000000001e-10	C	6	25.7045A	-19.488	5.944462313711609e-11
6185	8.52803e-11	Fe	9	232.931A	-19.489	5.930790429780819e-11
6186	3.02036e-11	Cr	5	657.685A	-19.489	5.930790429780819e-11
6187	7.21443e-11	Al	6	275.343A	-19.491	5.903540922980432e-11
6188	5.899569999999999e-13	He	1	3.36710m	-19.492	5.889963155636616e-11
6189	5.855649999999999e-13	He	1	3.39236m	-19.494	5.862901233121597e-11
6190	8.98795e-10	O	7	22.1012A	-19.494	5.862901233121597e-11
6191	7.32323e-12	Si	3	2712.53A	-19.496	5.8359636488462e-11
6192	4.13386e-12	Fe	4	4805.31A	-19.497	5.822541304919938e-11
6193	1.75994e-12	O	1	1.12870m	-19.498	5.8091498315280597e-11
6194	4.59163e-12	Ni	2	4326.24A	-19.498	5.8091498315280597e-11
6195	6.87283e-12	C	5	2890.29A	-19.498	5.8091498315280597e-11
6196	2.42239e-12	N	1	8200.36A	-19.5	5.782459212509755e-11
6197	3.32087e-11	Cr	5	598.171A	-19.502	5.7558912257464694e-11
6198	5.592859999999999e-13	He	1	3.55176m	-19.503	5.7426530432829115e-11
6199	1.2872200000000001e-10	Ar	6	154.320A	-19.505	5.7162679492540574e-11
6200	1.16603e-10	Na	3	170.360A	-19.506	5.7031208977975724e-11
6201	1.11974e-11	P	2	1774.02A	-19.509	5.6638608896875725e-11
6202	2.17726e-12	Cl	2	9123.60A	-19.512	5.624871145572395e-11
6203	1.45447e-11	S	5	1365.75A	-19.518	5.547695020196976e-11
6204	1.1207700000000002e-10	Fe	10	177.240A	-19.519000000000002	5.5349356757185686e-11
6205	3.66388e-11	S	5	542.170A	-19.52	5.5222056769181734e-11
6206	8.184279999999999e-13	Si	4	2.42715m	-19.523	5.4841910804286217e-11
6207	1.90157e-10	Al	6	104.464A	-19.523	5.4841910804286217e-11
6208	5.17603e-11	Al	8	383.778A	-19.523	5.4841910804286217e-11
6209	1.07805e-10	Co	8	184.264A	-19.524	5.471577790958698e-11
6210	1.1236e-11	Si	1	1767.93A	-19.524	5.471577790958698e-11
6211	7.58067e-12	Fe	2	2620.41A	-19.524	5.471577790958698e-11
6212	1.34928e-11	C	5	1472.23A	-19.526	5.446438174580603e-11
6213	5.85868e-11	O	5	339.060A	-19.526	5.446438174580603e-11
6214	2.8746e-11	C	5	691.034A	-19.528	5.421414064247708e-11
6215	1.47955e-10	Ca	6	134.260A	-19.528	5.421414064247708e-11
6216	6.32669e-13	He	1	3.13979m	-19.53	5.3965049292578966e-11
6217	5.73622e-13	He	1	3.46298m	-19.53	5.3965049292578966e-11
6218	1.28278e-11	Si	1	1548.55A	-19.532	5.371710241347543e-11
6219	3.88429e-12	O	5	5114.06A	-19.533	5.359355650628692e-11
6220	1.85437e-10	N	6	107.122A	-19.533	5.359355650628692e-11
6221	4.82368e-11	B	3	411.811A	-19.533	5.359355650628692e-11
6222	8.67596e-14	Fe	2	22.8960m	-19.534000000000002	5.3470294746799924e-11
6223	1.76003e-12	O	1	1.12864m	-19.534000000000002	5.3470294746799924e-11
6224	2.71233e-11	C	5	732.377A	-19.535999999999998	5.322462105834812e-11
6225	1.60435e-12	N	1	1.23816m	-19.535999999999998	5.322462105834812e-11
6226	1.69457e-11	S	2	1172.24A	-19.535999999999998	5.322462105834812e-11
6227	5.66419e-10	C	5	35.0703A	-19.537	5.310220782684498e-11
6228	4.3375e-11	Ar	2	457.970A	-19.539	5.285822534416786e-11
6229	1.21958e-10	Ar	6	162.880A	-19.542	5.2494351880343215e-11
6230	3.75025e-12	Fe	2	5296.83A	-19.545	5.2132983303824455e-11
6231	4.95676e-11	Fe	6	400.755A	-19.546	5.201308076948605e-11
6232	3.53143e-11	Sc	7	562.504A	-19.547	5.18934540033237e-11
6233	1.3225299999999998e-10	F	4	150.200A	-19.547	5.18934540033237e-11
6234	9.88075e-12	Sc	3	2010.42A	-19.548	5.177410237108907e-11
6235	4.3239e-11	Ar	2	459.411A	-19.548	5.177410237108907e-11
6236	2.04019e-10	N	6	97.3656A	-19.549	5.165502523999083e-11
6237	7.60818e-13	Al	6	2.61094m	-19.551	5.141769195731686e-11
6238	1.62177e-11	C	5	1224.86A	-19.552	5.129943454742327e-11
6239	2.8122e-12	Al	2	7063.68A	-19.553	5.1181449122024955e-11
6240	5.853560000000001e-13	He	1	3.39357m	-19.555999999999997	5.0829118504522893e-11
6241	1.5633399999999999e-12	Fe	6	1.27064m	-19.555999999999997	5.0829118504522893e-11
6242	1.7624e-11	C	2	1127.13A	-19.558	5.059557991860455e-11
6243	9.60773e-12	Fe	7	2067.55A	-19.559	5.047921331393071e-11
6244	8.32889e-12	Fe	2	2385.01A	-19.559	5.047921331393071e-11
6245	1.32303e-11	C	5	1501.43A	-19.561	5.024728239633008e-11
6246	1.52797e-11	C	5	1300.06A	-19.562	5.0131716853728245e-11
6247	7.50992e-11	Na	2	264.510A	-19.562	5.0131716853728245e-11
6248	1.46623e-10	Fe	6	135.480A	-19.564	4.990138253733407e-11
6249	4.72055e-12	Fe	4	4208.08A	-19.566	4.9672106510993346e-11
6250	9.42783e-11	Ar	6	210.700A	-19.566	4.9672106510993346e-11
6251	1.9037499999999998e-10	Al	6	104.344A	-19.57	4.921670990120809e-11
6252	1.11529e-11	Fe	7	1781.10A	-19.574	4.876548839263699e-11
6253	3.9256e-12	Fe	3	5060.24A	-19.575	4.865333088167217e-11
6254	1.78052e-11	Si	4	1115.65A	-19.578	4.8318403707722436e-11
6255	2.91503e-11	C	5	681.450A	-19.578	4.8318403707722436e-11
6256	1.46488e-11	S	1	1356.05A	-19.579	4.8207274462998435e-11
6257	5.9037e-12	Ti	2	3364.74A	-19.579	4.8207274462998435e-11
6258	5.9508e-13	He	1	3.33811m	-19.58	4.809640080844514e-11
6259	8.3566e-10	N	6	23.7710A	-19.58	4.809640080844514e-11
6260	4.40492e-12	Fe	2	4509.60A	-19.581	4.798578215622069e-11
6261	1.18113e-11	Si	1	1681.82A	-19.584	4.7655450355373636e-11
6262	6.16039e-12	Fe	2	3224.55A	-19.588	4.721854256035545e-11
6263	6.293060000000001e-13	He	1	3.15657m	-19.59	4.700159306402157e-11
6264	4.64714e-11	Mg	7	427.456A	-19.592	4.6785640360079144e-11
6265	4.69242e-11	Ar	2	423.331A	-19.592	4.6785640360079144e-11
6266	1.12368e-10	Ar	6	176.780A	-19.594	4.657067986868276e-11
6267	1.2960399999999998e-10	F	4	153.270A	-19.595	4.646357027724474e-11
6268	2.68018e-12	Ni	2	7411.61A	-19.595	4.646357027724474e-11
6269	1.3206899999999998e-10	Ca	6	150.410A	-19.598	4.6143717309265637e-11
6270	5.64751e-11	Al	6	351.739A	-19.598	4.6143717309265637e-11
6271	2.68671e-11	Al	2	739.361A	-19.598	4.6143717309265637e-11
6272	6.0323e-13	He	1	3.29302m	-19.601	4.582606619363052e-11
6273	8.92103e-11	Ar	6	222.670A	-19.604	4.5510601772894466e-11
6274	1.70012e-11	N	1	1168.42A	-19.605999999999998	4.5301499551667276e-11
6275	2.59767e-11	N	5	764.704A	-19.605999999999998	4.5301499551667276e-11
6276	1.32291e-11	C	5	1501.57A	-19.607	4.519730899395569e-11
6277	6.9844e-12	C	3	2844.12A	-19.607	4.519730899395569e-11
6278	2.27391e-14	Fe	2	87.3582m	-19.607	4.519730899395569e-11
6279	7.44743e-13	Fe	4	2.66729m	-19.608	4.5093358067877125e-11
6280	9.24965e-11	Si	8	214.759A	-19.611	4.478293757440035e-11
6281	4.46283e-11	Na	5	445.109A	-19.611	4.478293757440035e-11
6282	7.69045e-10	C	6	25.8300A	-19.613	4.457717866647347e-11
6283	4.4837699999999996e-12	Cr	7	4430.31A	-19.613	4.457717866647347e-11
6284	1.24176e-10	Ar	6	159.970A	-19.614	4.4474654000569825e-11
6285	1.70423e-11	N	1	1165.59A	-19.615	4.4372365134854725e-11
6286	6.101260000000001e-13	He	1	3.25579m	-19.616	4.427031152700208e-11
6287	1.76262e-11	C	2	1126.99A	-19.617	4.4168492635934164e-11
6288	6.254739999999999e-13	He	1	3.17590m	-19.618	4.406690792181773e-11
6289	1.8399999999999998e-10	C	6	107.959A	-19.619	4.3965556846060006e-11
6290	5.19906e-12	Cr	7	3820.78A	-19.62	4.386443887130804e-11
6291	1.54455e-10	Na	4	128.610A	-19.62	4.386443887130804e-11
6292	1.3461e-12	N	1	1.47571m	-19.624000000000002	4.3462287278487924e-11
6293	5.5827e-11	C	6	355.822A	-19.625	4.3362326791621783e-11
6294	1.1124100000000001e-12	Fe	6	1.78571m	-19.625	4.3362326791621783e-11
6295	6.16015e-13	He	1	3.22467m	-19.625999999999998	4.32625962074957e-11
6296	1.27687e-11	Si	1	1555.71A	-19.625999999999998	4.32625962074957e-11
6297	2.55126e-14	Fe	5	77.8613m	-19.625999999999998	4.32625962074957e-11
6298	7.95187e-12	Fe	9	2498.08A	-19.627	4.316309499734769e-11
6299	8.81545e-11	Cr	10	225.337A	-19.627	4.316309499734769e-11
6300	1.36798e-12	Fe	6	1.45210m	-19.628	4.3063822633632596e-11
6301	6.21082e-13	He	1	3.19836m	-19.628	4.3063822633632596e-11
6302	8.2616e-12	Fe	2	2404.43A	-19.629	4.296477859001824e-11
6303	6.73069e-11	Cl	7	295.132A	-19.63	4.28659623413833e-11
6304	2.78581e-11	Al	2	713.058A	-19.63	4.28659623413833e-11
6305	3.77028e-11	Ar	8	526.869A	-19.63	4.28659623413833e-11
6306	5.12059e-11	Mg	6	387.933A	-19.633	4.257087513223513e-11
6307	1.28844e-10	Mg	5	154.174A	-19.633	4.257087513223513e-11
6308	1.5013299999999998e-10	O	6	132.312A	-19.634	4.247296483641282e-11
6309	1.30943e-11	Fe	7	1517.04A	-19.635	4.2375279728022015e-11
6310	6.03803e-12	Fe	2	3289.89A	-19.636	4.2277819289146337e-11
6311	9.8164e-11	F	3	202.360A	-19.637999999999998	4.208357035422526e-11
6312	1.12457e-10	Ar	5	176.640A	-19.639	4.198678082829133e-11
6313	6.3154e-11	Mg	6	314.540A	-19.639	4.198678082829133e-11
6314	1.60712e-11	Si	2	1236.03A	-19.639	4.198678082829133e-11
6315	8.75085e-11	Si	9	227.000A	-19.639	4.198678082829133e-11
6316	2.86515e-11	Na	5	693.313A	-19.64	4.1890213912089704e-11
6317	1.50172e-11	C	5	1322.78A	-19.641	4.179386909363253e-11
6318	8.29268e-12	Fe	2	2395.42A	-19.641	4.179386909363253e-11
6319	1.56116e-12	Co	3	1.27242m	-19.642	4.16977458621085e-11
6320	4.01244e-11	Ca	7	495.072A	-19.644000000000002	4.1506162122489786e-11
6321	1.06235e-11	C	5	1869.87A	-19.644000000000002	4.1506162122489786e-11
6322	1.61123e-12	N	1	1.23288m	-19.645	4.1410700598637523e-11
6323	1.267e-11	Si	1	1567.83A	-19.645	4.1410700598637523e-11
6324	2.4934e-11	O	2	796.683A	-19.648	4.112563134086128e-11
6325	7.13641e-12	Si	8	2783.54A	-19.649	4.1031045013519984e-11
6326	4.08874e-11	O	5	485.834A	-19.65	4.093667622869517e-11
6327	2.93726e-11	Ca	9	676.291A	-19.651	4.084252448605225e-11
6328	3.51604e-12	Fe	2	5649.66A	-19.656	4.037500397428885e-11
6329	1.85414e-12	N	1	1.07135m	-19.656	4.037500397428885e-11
6330	7.60481e-11	Al	7	261.209A	-19.657	4.028214404198371e-11
6331	2.6159e-12	Fe	5	7593.75A	-19.660999999999998	3.9912835125569535e-11
6332	4.28144e-12	Fe	2	4639.67A	-19.660999999999998	3.9912835125569535e-11
6333	1.70356e-11	C	5	1166.06A	-19.662	3.982103815211967e-11
6334	5.27218e-11	Mn	9	376.779A	-19.665	3.9546912053652314e-11
6335	4.29969e-12	N	5	4619.97A	-19.667	3.9365210497729686e-11
6336	5.01557e-11	Ca	7	396.056A	-19.667	3.9365210497729686e-11
6337	1.53056e-10	O	6	129.785A	-19.668	3.927467302597337e-11
6338	5.58668e-11	N	6	355.568A	-19.67	3.9094222294763554e-11
6339	5.12418e-11	Al	8	387.661A	-19.67	3.9094222294763554e-11
6340	1.04468e-11	Fe	5	1901.48A	-19.67	3.9094222294763554e-11
6341	2.22512e-12	Ca	2	8927.36A	-19.67	3.9094222294763554e-11
6342	2.84612e-11	Al	2	697.949A	-19.672	3.891460065935259e-11
6343	7.53664e-10	C	6	26.3572A	-19.673	3.882509956146546e-11
6344	1.28798e-11	Si	1	1542.30A	-19.674	3.873580431039097e-11
6345	3.51525e-12	Fe	2	5650.94A	-19.675	3.8646714432694896e-11
6346	5.46612e-11	F	2	363.410A	-19.676	3.8557829456031904e-11
6347	1.75639e-11	Si	6	1130.99A	-19.677	3.8469148909142046e-11
6348	4.72831e-12	Ni	2	4201.17A	-19.677	3.8469148909142046e-11
6349	1.55485e-11	Si	6	1277.58A	-19.680999999999997	3.8116461632014894e-11
6350	6.37137e-11	Ne	4	311.777A	-19.683	3.7941332398779037e-11
6351	1.5246700000000002e-10	N	6	130.287A	-19.686	3.7680146103700576e-11
6352	1.18977e-10	Ca	5	166.960A	-19.686	3.7680146103700576e-11
6353	2.11666e-12	Fe	2	9384.81A	-19.687	3.759348417250509e-11
6354	1.3105200000000002e-12	Fe	4	1.51577m	-19.688	3.750702155822068e-11
6355	5.477e-12	Ni	2	3626.89A	-19.689	3.742075780243055e-11
6356	1.9007e-10	N	6	104.511A	-19.69	3.7334692447773167e-11
6357	3.55606e-11	Ne	7	558.609A	-19.691	3.7248825037938885e-11
6358	2.66543e-11	C	5	745.262A	-19.692999999999998	3.7077682232743656e-11
6359	1.51925e-11	P	9	1307.52A	-19.7	3.6484851092901904e-11
6360	5.12763e-16	C	6	3874.00m	-19.7	3.6484851092901904e-11
6361	4.87308e-11	Cr	9	407.637A	-19.7	3.6484851092901904e-11
6362	1.34638e-10	Fe	6	147.540A	-19.7	3.6484851092901904e-11
6363	3.5547400000000003e-12	Fe	2	5588.15A	-19.704	3.61503559675029e-11
6364	3.85825e-11	Mg	6	514.857A	-19.704	3.61503559675029e-11
6365	3.5018899999999997e-13	Fe	2	5.67249m	-19.704	3.61503559675029e-11
6366	3.52837e-11	Ne	7	562.993A	-19.705	3.6067212455985857e-11
6367	1.8657400000000002e-10	C	6	106.469A	-19.706	3.598426016923858e-11
6368	6.64887e-12	Si	1	2987.64A	-19.707	3.59014986674566e-11
6369	2.88547e-11	Al	2	688.430A	-19.708	3.5818927511846955e-11
6370	1.20291e-11	C	5	1651.36A	-19.709	3.573654626462501e-11
6371	1.8919e-10	N	6	104.997A	-19.709	3.573654626462501e-11
6372	1.0567100000000002e-10	N	6	187.984A	-19.71	3.56543544890139e-11
6373	7.91602e-11	Ar	7	250.940A	-19.712	3.5490537610536263e-11
6374	2.99427e-13	Ni	2	6.63416m	-19.712	3.5490537610536263e-11
6375	1.32298e-11	C	5	1501.50A	-19.714000000000002	3.5327473402245716e-11
6376	1.74668e-11	Si	5	1137.27A	-19.715	3.5246222468110295e-11
6377	2.70807e-12	Cl	9	7335.27A	-19.715	3.5246222468110295e-11
6378	4.09105e-11	Ar	2	485.559A	-19.715	3.5246222468110295e-11
6379	7.57376e-11	Na	2	262.280A	-19.719	3.492308315820078e-11
6380	1.0391500000000001e-10	F	5	191.160A	-19.719	3.492308315820078e-11
6381	9.59273e-11	Cr	8	207.078A	-19.722	3.468267434474801e-11
6382	3.21919e-11	O	2	617.063A	-19.722	3.468267434474801e-11
6383	8.684410000000001e-10	N	6	22.8737A	-19.725	3.4443920493926237e-11
6384	1.0680999999999999e-10	Ar	6	185.980A	-19.726	3.436470167508934e-11
6385	3.8321699999999994e-12	Mg	1	5183.60A	-19.729	3.412813673272896e-11
6386	7.28902e-11	O	5	272.526A	-19.732	3.38932002919771e-11
6387	7.93789e-11	C	6	250.248A	-19.736	3.358246556393968e-11
6388	8.56203e-12	Cr	7	2320.06A	-19.736	3.358246556393968e-11
6389	4.08851e-11	Na	6	485.860A	-19.737000000000002	3.3505228036461224e-11
6390	3.8334e-12	Fe	2	5181.95A	-19.738	3.3428168150366743e-11
6391	2.22998e-11	F	7	890.789A	-19.738	3.3428168150366743e-11
6392	7.862410000000001e-12	Fe	1	2526.51A	-19.739	3.3351285497091855e-11
6393	1.86467e-12	N	1	1.06530m	-19.739	3.3351285497091855e-11
6394	5.215019999999999e-12	He	1	3809.08A	-19.739	3.3351285497091855e-11
6395	4.58824e-12	Fe	2	4329.43A	-19.739	3.3351285497091855e-11
6396	1.63337e-11	Mg	7	1216.16A	-19.739	3.3351285497091855e-11
6397	5.75524e-12	Ne	3	3451.54A	-19.74	3.327457966901292e-11
6398	3.87513e-11	Mg	6	512.614A	-19.74	3.327457966901292e-11
6399	2.91255e-11	Al	2	682.031A	-19.74	3.327457966901292e-11
6400	2.9516900000000003e-12	Fe	2	6729.86A	-19.741	3.319805025944273e-11
6401	1.5016e-11	C	5	1322.89A	-19.742	3.3121696862630247e-11
6402	1.8905900000000003e-12	N	1	1.05070m	-19.746	3.281803532054877e-11
6403	1.29326e-11	C	5	1536.00A	-19.746	3.281803532054877e-11
6404	4.71413e-11	Ar	2	421.381A	-19.747	3.274255593384223e-11
6405	7.86042e-11	Mg	5	252.715A	-19.748	3.266725014490782e-11
6406	3.1314899999999996e-13	Na	4	6.34346m	-19.749000000000002	3.259211755448176e-11
6407	2.65497e-11	Ar	2	748.198A	-19.75	3.2517157764218786e-11
6408	1.50668e-10	N	6	131.843A	-19.75	3.2517157764218786e-11
6409	1.3864099999999998e-10	Fe	7	143.280A	-19.750999999999998	3.244237037668929e-11
6410	4.08499e-11	Ar	2	486.280A	-19.750999999999998	3.244237037668929e-11
6411	3.20508e-10	S	8	61.9781A	-19.752	3.2367754995377725e-11
6412	2.20845e-11	Ca	7	899.476A	-19.752	3.2367754995377725e-11
6413	6.13641e-12	Ti	2	3237.15A	-19.755	3.214493693726646e-11
6414	3.09631e-11	Ar	2	641.552A	-19.756	3.207100563388261e-11
6415	6.33849e-14	Cr	4	31.3394m	-19.758	3.192365274787817e-11
6416	1.88815e-12	N	1	1.05206m	-19.758	3.192365274787817e-11
6417	2.01397e-12	N	1	9863.33A	-19.758	3.192365274787817e-11
6418	1.63063e-10	N	6	121.820A	-19.759	3.185023038400699e-11
6419	1.2837e-11	Si	1	1547.44A	-19.759	3.185023038400699e-11
6420	1.6402e-10	Na	4	121.110A	-19.76	3.1776976886886714e-11
6421	1.72609e-10	N	6	115.083A	-19.761	3.170389186813484e-11
6422	1.76319e-12	N	1	1.12662m	-19.764	3.1485643811646643e-11
6423	2.95187e-11	O	2	672.945A	-19.764	3.1485643811646643e-11
6424	1.0539299999999998e-10	Mn	9	188.480A	-19.765	3.141322884037395e-11
6425	1.50167e-11	C	5	1322.83A	-19.766	3.1340980418913726e-11
6426	1.71974e-13	Fe	5	11.5509m	-19.766	3.1340980418913726e-11
6427	8.335689999999999e-12	Fe	2	2383.06A	-19.769000000000002	3.11252306272692e-11
6428	1.2593200000000002e-10	Ca	7	157.740A	-19.77	3.105364458331834e-11
6429	3.0276e-11	Cr	5	656.112A	-19.77	3.105364458331834e-11
6430	1.44146e-11	Na	6	1378.08A	-19.772000000000002	3.0910966046743804e-11
6431	3.31702e-11	Cr	5	598.864A	-19.774	3.076894305849798e-11
6432	1.58644e-12	Fe	2	1.25214m	-19.777	3.055713114434422e-11
6433	1.21958e-10	F	4	162.880A	-19.779	3.0416733879801376e-11
6434	1.88295e-12	N	1	1.05496m	-19.779	3.0416733879801376e-11
6435	2.8905599999999998e-12	Fe	2	6872.18A	-19.78	3.034677733315137e-11
6436	3.74883e-11	O	6	529.884A	-19.782	3.020734655657948e-11
6437	2.61685e-14	Fe	5	75.9099m	-19.783	3.013787158740924e-11
6438	6.60974e-12	C	5	3005.33A	-19.783	3.013787158740924e-11
6439	4.18597e-12	Fe	2	4745.48A	-19.784000000000002	3.0068556406234033e-11
6440	1.54925e-10	Ca	6	128.220A	-19.785	2.9999400645551896e-11
6441	1.3250899999999998e-10	Ar	6	149.910A	-19.789	2.972436448724944e-11
6442	2.19128e-10	P	6	90.6523A	-19.79	2.965600034601377e-11
6443	2.93201e-11	Al	2	677.502A	-19.79	2.965600034601377e-11
6444	9.96268e-12	Sc	3	1993.89A	-19.79	2.965600034601377e-11
6445	9.87397e-11	F	3	201.180A	-19.791	2.958779343793952e-11
6446	1.02459e-12	Ni	2	1.93877m	-19.793	2.945184987560303e-11
6447	2.7643e-11	O	2	718.608A	-19.796	2.924910476714544e-11
6448	1.2543899999999997e-10	O	4	158.360A	-19.796	2.924910476714544e-11
6449	1.09125e-11	S	1	1820.34A	-19.8	2.898094736280295e-11
6450	2.25559e-12	Mg	1	8806.76A	-19.8	2.898094736280295e-11
6451	2.89383e-11	Fe	8	686.442A	-19.801	2.8914293033506715e-11
6452	1.22681e-11	Si	1	1619.19A	-19.804000000000002	2.871524844032088e-11
6453	2.34119e-10	Si	7	84.8478A	-19.805	2.8649205201588774e-11
6454	2.4086e-11	P	4	824.731A	-19.805999999999997	2.8583313858090694e-11
6455	3.81497e-11	N	6	520.698A	-19.807000000000002	2.8517574060476852e-11
6456	9.45955e-12	Zn	2	2099.94A	-19.807000000000002	2.8517574060476852e-11
6457	3.31077e-11	Cr	5	599.994A	-19.807000000000002	2.8517574060476852e-11
6458	1.7543200000000001e-12	N	1	1.13232m	-19.807000000000002	2.8517574060476852e-11
6459	1.63763e-12	N	1	1.21300m	-19.808	2.8451985460202297e-11
6460	6.2767e-12	He	1	3164.79A	-19.808	2.8451985460202297e-11
6461	1.7444e-11	Si	5	1138.76A	-19.808	2.8451985460202297e-11
6462	8.709959999999999e-13	Co	3	2.28066m	-19.809	2.8386547709522108e-11
6463	7.72157e-11	Fe	10	257.259A	-19.81	2.8321260461492315e-11
6464	1.63453e-10	O	5	121.530A	-19.81	2.8321260461492315e-11
6465	1.61896e-11	S	1	1226.99A	-19.812	2.81911360895929e-11
6466	2.9796099999999997e-12	Ni	2	6666.80A	-19.814	2.8061609584874983e-11
6467	2.50705e-11	Al	2	792.343A	-19.815	2.799706967379327e-11
6468	2.2709099999999997e-12	N	1	8747.37A	-19.815	2.799706967379327e-11
6469	1.50763e-11	P	9	1317.59A	-19.815	2.799706967379327e-11
6470	2.0987e-11	F	1	946.513A	-19.816	2.7932678200388166e-11
6471	1.7805e-11	Si	4	1115.67A	-19.817	2.7868434823262036e-11
6472	3.1208400000000003e-12	Ni	2	6365.10A	-19.817	2.7868434823262036e-11
6473	4.69257e-12	Fe	2	4233.17A	-19.817999999999998	2.7804339201803352e-11
6474	4.67531e-12	Ni	2	4248.80A	-19.817999999999998	2.7804339201803352e-11
6475	4.92896e-13	Si	5	4.03015m	-19.817999999999998	2.7804339201803352e-11
6476	1.35115e-11	Co	2	1470.18A	-19.82	2.767658986735433e-11
6477	8.25166e-11	Al	7	240.733A	-19.824	2.742284936627007e-11
6478	1.6776e-10	Mg	4	118.410A	-19.825	2.7359778562924063e-11
6479	6.54222e-11	C	6	303.635A	-19.827	2.7234071799072634e-11
6480	1.91764e-10	N	6	103.588A	-19.829	2.7108942605337416e-11
6481	1.25183e-11	Si	1	1586.83A	-19.829	2.7108942605337416e-11
6482	1.07645e-10	Fe	10	184.537A	-19.83	2.7046593767507222e-11
6483	1.69557e-11	Si	5	1171.55A	-19.83	2.7046593767507222e-11
6484	6.8936100000000006e-12	Si	1	2881.58A	-19.831	2.6984388328024546e-11
6485	1.3396600000000002e-10	F	4	148.280A	-19.832	2.6922325957082578e-11
6486	4.6564099999999995e-12	Co	3	4266.05A	-19.832	2.6922325957082578e-11
6487	5.375399999999999e-13	Fe	5	3.69544m	-19.833	2.686040632563302e-11
6488	1.62771e-12	N	1	1.22039m	-19.833	2.686040632563302e-11
6489	9.19838e-12	Fe	5	2159.56A	-19.833	2.686040632563302e-11
6490	3.81536e-11	Mg	7	520.645A	-19.834	2.6798629105383703e-11
6491	1.7588099999999999e-12	N	1	1.12943m	-19.834	2.6798629105383703e-11
6492	4.6461e-11	Cr	10	427.551A	-19.834	2.6798629105383703e-11
6493	9.625370000000001e-13	Fe	5	2.06376m	-19.835	2.6736993968798175e-11
6494	1.0844799999999999e-10	Ca	4	183.170A	-19.836	2.6675500589093306e-11
6495	1.09702e-13	He	1	18.1076m	-19.837	2.6614148640236876e-11
6496	3.4043e-12	N	4	5835.10A	-19.838	2.6552937796947178e-11
6497	1.61277e-10	Fe	7	123.170A	-19.839000000000002	2.6491867734690416e-11
6498	8.33429e-12	Fe	9	2383.46A	-19.84	2.6430938129679407e-11
6499	1.9585299999999997e-10	N	6	101.426A	-19.84	2.6430938129679407e-11
6500	1.94633e-11	C	5	1020.61A	-19.842	2.6309498999965985e-11
6501	1.34465e-10	Fe	6	147.730A	-19.842	2.6309498999965985e-11
6502	1.38294e-13	Cl	2	14.3639m	-19.842	2.6309498999965985e-11
6503	4.33359e-12	Fe	2	4583.84A	-19.842	2.6309498999965985e-11
6504	9.9205e-13	Fe	2	2.00237m	-19.843	2.6248988831405393e-11
6505	2.715e-11	Sc	3	731.656A	-19.843	2.6248988831405393e-11
6506	5.49334e-11	F	2	361.610A	-19.846	2.6068292063290545e-11
6507	1.59785e-10	Ca	6	124.320A	-19.847	2.6008336655289862e-11
6508	5.01485e-12	F	4	3961.13A	-19.849	2.5888839202977885e-11
6509	1.94455e-11	S	2	1021.55A	-19.85	2.5829296525102783e-11
6510	3.55966e-11	Sc	7	558.044A	-19.851	2.5769890791586843e-11
6511	2.73773e-12	Ni	2	7255.82A	-19.852999999999998	2.565148889850284e-11
6512	1.3134e-13	Fe	5	15.1245m	-19.858	2.535785873317294e-11
6513	7.93559e-11	N	6	250.321A	-19.858	2.535785873317294e-11
6514	7.1990100000000004e-12	Fe	2	2759.33A	-19.86	2.524134995543514e-11
6515	1.36563e-10	Ca	7	145.460A	-19.862000000000002	2.512537648690572e-11
6516	4.71115e-14	Fe	3	42.1648m	-19.864	2.5009935868062693e-11
6517	4.6560800000000005e-12	Fe	2	4266.35A	-19.868	2.4780643397796075e-11
6518	4.68338e-11	Cr	9	424.147A	-19.869	2.4723649499545008e-11
6519	7.61498e-11	Na	2	260.860A	-19.869	2.4723649499545008e-11
6520	8.82771e-11	Si	9	225.024A	-19.869	2.4723649499545008e-11
6521	1.61519e-12	N	1	1.22985m	-19.871	2.4610054648547533e-11
6522	1.61642e-12	N	1	1.22892m	-19.872	2.4553453093532328e-11
6523	8.15083e-11	V	8	243.711A	-19.872	2.4553453093532328e-11
6524	3.2237900000000003e-12	Cl	2	6161.84A	-19.874000000000002	2.444064022398855e-11
6525	4.82857e-13	Fe	2	4.11394m	-19.875	2.438442831133757e-11
6526	5.79887e-12	Fe	2	3425.57A	-19.875	2.438442831133757e-11
6527	3.88894e-12	Fe	2	5107.94A	-19.877	2.4272392040125428e-11
6528	2.18481e-11	Fe	8	909.208A	-19.879	2.4160870528820794e-11
6529	1.5315700000000002e-10	Na	4	129.700A	-19.879	2.4160870528820794e-11
6530	5.740399999999999e-13	Cr	7	3.46047m	-19.88	2.4105302068613084e-11
6531	1.94862e-11	Si	1	1019.41A	-19.881	2.4049861412317134e-11
6532	2.0938299999999998e-12	Fe	5	9487.14A	-19.881	2.4049861412317134e-11
6533	1.50887e-12	O	1	1.31651m	-19.883	2.3939362336373982e-11
6534	1.17749e-11	C	5	1687.01A	-19.883	2.3939362336373982e-11
6535	1.47944e-10	Fe	6	134.270A	-19.885	2.3829370957567634e-11
6536	1.44102e-10	Fe	6	137.850A	-19.885	2.3829370957567634e-11
6537	1.0334300000000001e-13	Fe	3	19.2218m	-19.886	2.3774564925216654e-11
6538	3.97704e-11	Ti	9	499.478A	-19.889	2.3610901971458088e-11
6539	4.44366e-12	Fe	2	4470.29A	-19.893	2.3394435921052226e-11
6540	2.64967e-12	Co	3	7496.94A	-19.894000000000002	2.3340630211526376e-11
6541	1.26724e-11	Si	1	1567.54A	-19.896	2.323338975695213e-11
6542	3.22277e-11	O	2	616.379A	-19.896	2.323338975695213e-11
6543	1.7693299999999999e-12	N	1	1.12271m	-19.898	2.3126642027509687e-11
6544	2.3479e-11	C	5	846.054A	-19.899	2.307345222684769e-11
6545	1.4663399999999997e-10	Fe	6	135.470A	-19.902	2.291461569895617e-11
6546	1.5941e-12	N	1	1.24613m	-19.903	2.2861913545317977e-11
6547	1.25194e-10	Ar	6	158.670A	-19.903	2.2861913545317977e-11
6548	6.86091e-11	P	9	289.531A	-19.908	2.2600215385003338e-11
6549	3.18138e-10	B	4	62.4397A	-19.908	2.2600215385003338e-11
6550	6.16037e-11	Mg	6	322.455A	-19.909000000000002	2.254823633202122e-11
6551	1.53643e-10	Ca	6	129.290A	-19.910999999999998	2.2444636596616686e-11
6552	1.97748e-10	Si	6	100.453A	-19.912	2.239301536491842e-11
6553	2.47155e-12	Fe	2	8037.25A	-19.913	2.2341512858758463e-11
6554	4.88231e-12	Sc	3	4068.66A	-19.913	2.2341512858758463e-11
6555	9.59003e-13	Fe	2	2.07137m	-19.913	2.2341512858758463e-11
6556	3.84558e-12	Co	3	5165.53A	-19.914	2.229012880507565e-11
6557	8.87321e-11	Cr	9	223.870A	-19.915	2.2238862931437033e-11
6558	9.33081e-12	Si	3	2128.91A	-19.915	2.2238862931437033e-11
6559	1.61647e-12	N	1	1.22888m	-19.917	2.2136684637690355e-11
6560	1.3182299999999996e-10	O	5	150.690A	-19.917	2.2136684637690355e-11
6561	6.76805e-12	He	1	2935.04A	-19.918	2.208577167584352e-11
6562	1.8465e-12	N	1	1.07579m	-19.919	2.203497581055936e-11
6563	5.4011e-12	Cl	2	3677.86A	-19.92	2.1984296772523432e-11
6564	4.2921900000000005e-12	Ni	2	4628.05A	-19.92	2.1984296772523432e-11
6565	2.61832e-11	B	3	758.671A	-19.922	2.1883288104033566e-11
6566	4.09346e-12	Fe	2	4852.73A	-19.922	2.1883288104033566e-11
6567	6.54066e-11	N	6	303.707A	-19.924	2.1782743528219294e-11
6568	2.2397400000000003e-12	Fe	4	8869.10A	-19.928	2.1583038135165804e-11
6569	4.16266e-12	Fe	2	4772.06A	-19.93	2.1483873082648694e-11
6570	7.94941e-11	Ar	7	249.886A	-19.93	2.1483873082648694e-11
6571	3.8838e-11	C	5	511.470A	-19.932000000000002	2.1385163652161037e-11
6572	1.7043599999999998e-12	Fe	2	1.16551m	-19.933	2.133597914061693e-11
6573	3.25817e-11	Ca	8	609.682A	-19.934	2.1286907750310117e-11
6574	1.50239e-10	O	6	132.219A	-19.934	2.1286907750310117e-11
6575	6.014330000000001e-12	Fe	2	3302.86A	-19.934	2.1286907750310117e-11
6576	2.54435e-11	Sc	3	780.728A	-19.936	2.118910329332095e-11
6577	3.34871e-11	Na	5	593.197A	-19.937	2.1140369708088926e-11
6578	1.2697e-10	Ca	7	156.450A	-19.938	2.109174820699281e-11
6579	1.11871e-11	Al	1	1775.65A	-19.938	2.109174820699281e-11
6580	1.32725e-12	N	1	1.49666m	-19.939	2.104323853224589e-11
6581	1.48887e-10	Ca	6	133.420A	-19.94	2.0994840426654877e-11
6582	1.05464e-11	C	5	1883.53A	-19.941	2.094655363361801e-11
6583	2.74837e-11	Ca	7	722.773A	-19.942	2.0898377897123164e-11
6584	8.43319e-11	Si	8	235.551A	-19.942	2.0898377897123164e-11
6585	1.4142400000000002e-10	Ar	6	140.460A	-19.945	2.0754514475598335e-11
6586	8.02913e-11	Al	8	247.405A	-19.945999999999998	2.0706780416910678e-11
6587	2.14099e-11	K	8	927.816A	-19.947	2.0659156143511323e-11
6588	6.72854e-13	Fe	5	2.95227m	-19.948	2.061164140290128e-11
6589	9.38219e-12	Si	3	2117.25A	-19.948	2.061164140290128e-11
6590	3.84026e-12	Mg	1	5172.68A	-19.949	2.0564235943162133e-11
6591	1.29435e-10	Ar	6	153.470A	-19.952	2.0422672738668907e-11
6592	9.726260000000001e-12	Fe	9	2042.35A	-19.954	2.0328839080868428e-11
6593	1.3441899999999998e-10	Fe	6	147.780A	-19.954	2.0328839080868428e-11
6594	6.36825e-11	S	4	311.930A	-19.954	2.0328839080868428e-11
6595	1.51619e-12	Co	3	1.31015m	-19.954	2.0328839080868428e-11
6596	1.31314e-10	Ni	9	151.274A	-19.956	2.023543654956392e-11
6597	1.99606e-10	N	6	99.5185A	-19.959	2.009613678417545e-11
6598	3.56143e-11	Ca	10	557.766A	-19.96	2.004991695215855e-11
6599	8.38334e-11	O	5	236.952A	-19.961	2.0003803422805586e-11
6600	1.7020199999999998e-10	N	6	116.711A	-19.961	2.0003803422805586e-11
6601	2.09767e-11	S	2	946.978A	-19.963	1.9911894294695585e-11
6602	1.72986e-11	Si	6	1148.33A	-19.963	1.9911894294695585e-11
6603	1.95423e-12	N	1	1.01648m	-19.965	1.9820407450671e-11
6604	1.35151e-10	F	4	146.980A	-19.965999999999998	1.9774821778523572e-11
6605	6.53264e-12	C	5	3040.80A	-19.969	1.9638692862915387e-11
6606	3.4692199999999996e-12	Fe	2	5725.91A	-19.97	1.959352512272231e-11
6607	4.71771e-11	Cr	9	421.061A	-19.97	1.959352512272231e-11
6608	5.58083e-12	Ni	2	3559.41A	-19.97	1.959352512272231e-11
6609	1.0366000000000001e-10	Mn	9	191.630A	-19.972	1.950350105217092e-11
6610	7.0349e-12	He	1	2823.70A	-19.972	1.950350105217092e-11
6611	2.5687400000000002e-12	Fe	2	7733.16A	-19.973	1.9458644244514265e-11
6612	9.30428e-12	Si	3	2134.98A	-19.974	1.9413890604652187e-11
6613	7.35926e-11	Fe	7	269.925A	-19.976	1.932469187974075e-11
6614	1.26051e-11	Co	2	1575.91A	-19.976	1.932469187974075e-11
6615	1.7664e-11	C	6	1124.57A	-19.979	1.9191661636560236e-11
6616	9.18963e-11	Fe	9	216.162A	-19.979	1.9191661636560236e-11
6617	8.7554e-12	Fe	2	2268.82A	-19.98	1.914752203965694e-11
6618	8.0806e-11	N	6	245.829A	-19.984	1.897197650243036e-11
6619	1.29638e-10	F	4	153.230A	-19.985	1.8928342167314855e-11
6620	1.8600999999999998e-13	Ni	2	10.6793m	-19.988	1.8798040376363054e-11
6621	7.3098e-12	Fe	2	2717.51A	-19.99	1.8711671226224567e-11
6622	2.60853e-11	C	5	761.520A	-19.991	1.8668635576630835e-11
6623	5.88027e-12	Ni	2	3378.16A	-19.991	1.8668635576630835e-11
6624	1.31527e-11	C	5	1510.29A	-19.992	1.862569890628452e-11
6625	1.11335e-10	Ar	5	178.420A	-19.993	1.858286098753983e-11
6626	1.5520300000000002e-10	Ca	6	127.990A	-19.993	1.858286098753983e-11
6627	8.94345e-12	Fe	5	2221.12A	-19.994	1.854012159327407e-11
6628	3.96614e-11	N	6	500.851A	-19.994	1.854012159327407e-11
6629	3.7363e-12	Fe	2	5316.62A	-19.994	1.854012159327407e-11
6630	4.92543e-12	Ni	2	4033.04A	-19.996	1.845493747230108e-11
6631	7.66385e-11	Al	7	259.197A	-19.998	1.837014473681209e-11
6632	9.28524e-13	Ca	2	2.13936m	-19.999000000000002	1.8327894576346912e-11
6633	8.95233e-12	Si	1	2218.92A	-20.0	1.8285741588554437e-11
6634	1.4041499999999997e-10	Fe	6	141.470A	-20.0	1.8285741588554437e-11
6635	7.76578e-12	Zn	2	2557.95A	-20.0	1.8285741588554437e-11
6636	1.86558e-10	N	6	106.478A	-20.0	1.8285741588554437e-11
6637	2.4994799999999998e-12	Fe	5	7947.45A	-20.000999999999998	1.824368554994358e-11
6638	7.12078e-11	C	6	278.964A	-20.000999999999998	1.824368554994358e-11
6639	7.1869e-12	Fe	5	2763.98A	-20.000999999999998	1.824368554994358e-11
6640	2.08546e-11	N	1	952.523A	-20.000999999999998	1.824368554994358e-11
6641	2.41422e-12	Fe	2	8228.10A	-20.004	1.8118096901993904e-11
6642	7.632589999999999e-10	C	6	26.0258A	-20.006	1.8034851808344696e-11
6643	7.64341e-11	Na	2	259.890A	-20.007	1.7993372800215745e-11
6644	4.83177e-11	Si	8	411.122A	-20.008	1.795198919115834e-11
6645	3.68543e-17	C	4	5.39000c	-20.008	1.795198919115834e-11
6646	1.24153e-16	P	5	1.60000c	-20.011	1.782840856681848e-11
6647	1.3728000000000002e-10	Ar	6	144.700A	-20.012	1.7787404364969303e-11
6648	4.00637e-12	Fe	2	4958.22A	-20.012999999999998	1.7746494470167533e-11
6649	3.76916e-11	Mg	7	527.026A	-20.012999999999998	1.7746494470167533e-11
6650	5.12754e-12	Fe	2	3874.07A	-20.015	1.7664956734603578e-11
6651	3.35868e-11	Na	5	591.436A	-20.017	1.7583793630904787e-11
6652	8.3e-13	Fe	2	2.39331m	-20.019000000000002	1.7503003437793804e-11
6653	3.32712e-11	Cr	5	597.047A	-20.024	1.730264821422214e-11
6654	4.51199e-12	Fe	2	4402.60A	-20.024	1.730264821422214e-11
6655	2.71831e-12	Ni	2	7307.65A	-20.025	1.726285322762871e-11
6656	1.04152e-11	N	6	1907.26A	-20.028	1.7144016581893185e-11
6657	1.65786e-10	Fe	7	119.820A	-20.028	1.7144016581893185e-11
6658	2.02179e-10	N	6	98.2520A	-20.029	1.7104586437929694e-11
6659	5.02296e-11	Mn	9	395.473A	-20.03	1.706524698078079e-11
6660	1.04134e-11	N	6	1907.58A	-20.032	1.698683929311103e-11
6661	1.7607e-11	N	6	1128.22A	-20.032	1.698683929311103e-11
6662	8.92389e-12	Ca	7	2225.99A	-20.032	1.698683929311103e-11
6663	1.49396e-11	C	5	1329.65A	-20.034000000000002	1.6908791856042408e-11
6664	7.77583e-11	Fe	7	255.464A	-20.037	1.6792392551645034e-11
6665	4.76721e-11	Cr	10	416.689A	-20.037	1.6792392551645034e-11
6666	1.01883e-11	Co	2	1949.74A	-20.037	1.6792392551645034e-11
6667	3.74858e-11	O	6	529.920A	-20.038	1.6753771120509574e-11
6668	5.2545800000000004e-12	Cr	7	3780.41A	-20.038	1.6753771120509574e-11
6669	7.49966e-12	Fe	11	2648.71A	-20.041	1.663843897134922e-11
6670	3.77012e-11	Fe	6	526.892A	-20.041	1.663843897134922e-11
6671	6.2152800000000006e-12	Fe	2	3196.07A	-20.042	1.6600171623622732e-11
6672	2.63988e-11	Fe	8	752.475A	-20.043	1.6561992288353826e-11
6673	2.93738e-11	Mg	7	676.265A	-20.045	1.6485896845961518e-11
6674	1.57525e-11	Si	6	1261.03A	-20.046	1.6447980335387927e-11
6675	7.494979999999999e-13	Ca	2	2.65037m	-20.047	1.641015103036859e-11
6676	4.49916e-11	K	8	441.515A	-20.05	1.6297184345270362e-11
6677	2.78722e-11	C	5	712.699A	-20.05	1.6297184345270362e-11
6678	9.839739999999999e-12	Co	2	2018.80A	-20.052	1.622230558485866e-11
6679	9.62318e-12	Zn	2	2064.23A	-20.052	1.622230558485866e-11
6680	3.35224e-11	Na	6	592.573A	-20.052	1.622230558485866e-11
6681	1.67741e-11	N	1	1184.24A	-20.057000000000002	1.6036610388382473e-11
6682	2.7545e-11	Ca	7	721.163A	-20.058	1.5999727207986704e-11
6683	3.68157e-13	Si	2	5.39565m	-20.058	1.5999727207986704e-11
6684	9.19566e-10	O	7	21.6020A	-20.06	1.5926215138976627e-11
6685	4.89127e-12	Sc	3	4061.21A	-20.06	1.5926215138976627e-11
6686	3.76792e-13	Si	2	5.27199m	-20.061	1.588958586060865e-11
6687	9.1624e-11	Si	8	216.804A	-20.063	1.5816579845122114e-11
6688	1.60831e-11	Si	2	1235.12A	-20.063	1.5816579845122114e-11
6689	6.31663e-15	S	2	314.479m	-20.064	1.57802027209328e-11
6690	1.9341499999999997e-10	N	6	102.704A	-20.064	1.57802027209328e-11
6691	1.29875e-10	F	5	152.950A	-20.065	1.574390926180744e-11
6692	3.00946e-11	Cr	5	660.067A	-20.067	1.5671572569494047e-11
6693	1.92762e-11	P	4	1030.51A	-20.070999999999998	1.5527894728560013e-11
6694	9.63871e-12	Co	2	2060.90A	-20.070999999999998	1.5527894728560013e-11
6695	1.49744e-11	N	1	1326.56A	-20.072	1.5492181561714167e-11
6696	4.41462e-11	Ar	2	449.970A	-20.079	1.5244478709194556e-11
6697	7.66905e-11	Al	7	259.021A	-20.079	1.5244478709194556e-11
6698	2.0222900000000003e-12	N	1	9822.75A	-20.079	1.5244478709194556e-11
6699	3.3726e-12	Na	1	5889.95A	-20.08	1.5209417381105044e-11
6700	1.66265e-11	C	5	1194.75A	-20.08	1.5209417381105044e-11
6701	1.19445e-10	Ni	9	166.306A	-20.081	1.5174436691832312e-11
6702	6.68568e-11	N	6	297.120A	-20.081	1.5174436691832312e-11
6703	1.5174100000000002e-10	Na	4	130.910A	-20.082	1.5139536455912352e-11
6704	3.77089e-12	K	6	5267.85A	-20.083	1.5104716488307705e-11
6705	1.29453e-11	P	2	1534.49A	-20.083	1.5104716488307705e-11
6706	1.70808e-11	Mn	2	1162.97A	-20.087	1.4966235615163735e-11
6707	3.82212e-11	O	6	519.724A	-20.087	1.4966235615163735e-11
6708	9.109199999999999e-10	O	7	21.8070A	-20.087	1.4966235615163735e-11
6709	8.0206e-12	Fe	2	2476.68A	-20.09	1.4863208773868045e-11
6710	1.62637e-10	Ca	6	122.140A	-20.09	1.4863208773868045e-11
6711	2.90184e-14	Si	1	68.4548m	-20.090999999999998	1.4829024342296163e-11
6712	1.74326e-11	F	6	1139.50A	-20.094	1.4726942056758878e-11
6713	7.35074e-12	C	5	2702.38A	-20.094	1.4726942056758878e-11
6714	7.11892e-11	N	6	279.038A	-20.094	1.4726942056758878e-11
6715	4.34168e-12	Mg	1	4575.29A	-20.094	1.4726942056758878e-11
6716	7.7475e-11	Fe	10	256.398A	-20.095	1.4693071029939455e-11
6717	2.063e-11	Cl	6	962.890A	-20.095	1.4693071029939455e-11
6718	1.92278e-11	P	4	1033.11A	-20.096	1.465927790431986e-11
6719	1.29714e-10	Ar	5	153.140A	-20.096	1.465927790431986e-11
6720	1.13642e-11	C	5	1747.98A	-20.097	1.462556250073243e-11
6721	1.14213e-11	Fe	7	1739.25A	-20.098	1.4591924640421568e-11
6722	5.01435e-12	Al	1	3961.52A	-20.1	1.4524880836660777e-11
6723	3.3691800000000004e-12	Na	1	5895.92A	-20.101	1.449147453775152e-11
6724	4.1216e-11	C	6	481.960A	-20.105999999999998	1.4325592000436527e-11
6725	1.09982e-11	Fe	7	1806.16A	-20.107	1.4292644053131345e-11
6726	9.37101e-11	Cr	9	211.978A	-20.107	1.4292644053131345e-11
6727	4.68052e-12	Cr	7	4244.07A	-20.107	1.4292644053131345e-11
6728	7.91724e-11	Mn	8	250.901A	-20.107	1.4292644053131345e-11
6729	8.79517e-11	Fe	10	225.856A	-20.111	1.4161608304824134e-11
6730	1.7839199999999998e-10	N	6	111.353A	-20.114	1.4064120478972019e-11
6731	3.96384e-11	Ca	7	501.142A	-20.115	1.4031773899478539e-11
6732	6.961e-11	P	9	285.368A	-20.115	1.4031773899478539e-11
6733	4.626e-12	Ni	2	4294.09A	-20.117	1.3967303754592619e-11
6734	5.816310000000001e-13	K	6	3.41530m	-20.118	1.3935179847386118e-11
6735	3.27414e-12	He	1	6067.08A	-20.118	1.3935179847386118e-11
6736	6.0615699999999996e-12	Fe	2	3277.12A	-20.121	1.3839250744071128e-11
6737	7.27705e-12	Fe	1	2729.74A	-20.122	1.3807421350616046e-11
6738	1.14002e-11	Fe	7	1742.46A	-20.123	1.3775665162734475e-11
6739	1.85338e-12	N	1	1.07180m	-20.124000000000002	1.3743982012058273e-11
6740	4.48926e-12	Co	3	4424.89A	-20.127	1.3649369105383814e-11
6741	1.39705e-11	C	5	1421.88A	-20.128	1.3617976427578979e-11
6742	1.35983e-10	F	4	146.080A	-20.128	1.3617976427578979e-11
6743	2.55768e-11	Ne	6	776.658A	-20.129	1.3586655950929536e-11
6744	1.3355200000000004e-10	Ca	7	148.740A	-20.129	1.3586655950929536e-11
6745	4.42888e-12	Ni	2	4485.21A	-20.13	1.3555407509377544e-11
6746	2.8515e-12	Fe	2	6966.31A	-20.131	1.3524230937246657e-11
6747	7.66375e-11	Na	2	259.200A	-20.133	1.3462092740448475e-11
6748	1.0836499999999999e-10	Ca	8	183.310A	-20.135	1.3400240042731e-11
6749	7.4963e-11	C	6	264.990A	-20.136	1.3369420345870326e-11
6750	3.939730000000001e-12	He	1	5042.09A	-20.136	1.3369420345870326e-11
6751	1.0078100000000001e-10	Cl	7	197.105A	-20.136	1.3369420345870326e-11
6752	2.7887e-12	Cr	7	7123.20A	-20.136	1.3369420345870326e-11
6753	4.38218e-12	Fe	2	4533.00A	-20.137	1.3338671532345329e-11
6754	1.42679e-11	S	1	1392.25A	-20.137999999999998	1.3307993439129081e-11
6755	1.50912e-11	N	1	1316.29A	-20.137999999999998	1.3307993439129081e-11
6756	1.76495e-11	Fe	8	1125.49A	-20.137999999999998	1.3307993439129081e-11
6757	1.3851499999999999e-10	Fe	6	143.410A	-20.139	1.3277385903569168e-11
6758	2.91542e-12	Ni	2	6813.57A	-20.139	1.3277385903569168e-11
6759	1.6214099999999998e-14	Fe	5	122.513m	-20.14	1.3246848763387593e-11
6760	4.48035e-13	Fe	2	4.43368m	-20.141	1.3216381856679583e-11
6761	1.37433e-10	Mg	5	144.539A	-20.141	1.3216381856679583e-11
6762	9.05049e-11	Fe	9	219.485A	-20.142	1.3185985021912419e-11
6763	1.8918099999999998e-12	N	1	1.05003m	-20.143	1.3155658097925215e-11
6764	2.0977400000000003e-12	Fe	2	9469.46A	-20.144000000000002	1.3125400923927639e-11
6765	5.58052e-11	N	6	355.961A	-20.144000000000002	1.3125400923927639e-11
6766	1.5170699999999999e-10	Ca	6	130.940A	-20.146	1.3065095184588345e-11
6767	1.53227e-14	Si	1	129.641m	-20.146	1.3065095184588345e-11
6768	2.08251e-11	Ca	8	953.871A	-20.149	1.2975155701961743e-11
6769	4.32669e-11	Al	7	459.114A	-20.151	1.2915540276712307e-11
6770	4.193869999999999e-12	P	2	4736.55A	-20.151	1.2915540276712307e-11
6771	1.1308e-11	Fe	7	1756.67A	-20.151	1.2915540276712307e-11
6772	1.6921099999999999e-10	N	6	117.394A	-20.152	1.288583535837859e-11
6773	3.31545e-11	Na	6	599.148A	-20.152	1.288583535837859e-11
6774	1.57574e-11	C	5	1260.64A	-20.154	1.2826630322829935e-11
6775	1.30464e-10	Ar	6	152.260A	-20.154	1.2826630322829935e-11
6776	1.32271e-10	F	4	150.180A	-20.155	1.2797129891715687e-11
6777	2.51708e-12	Fe	11	7891.87A	-20.155	1.2797129891715687e-11
6778	3.30444e-11	Cr	5	601.145A	-20.158	1.2709035069190094e-11
6779	3.94014e-12	Ni	4	5041.56A	-20.16	1.2650642357182389e-11
6780	9.26994e-13	Ca	2	2.14289m	-20.160999999999998	1.2621546687157234e-11
6781	9.11081e-12	Fe	1	2180.32A	-20.162	1.2592517935316072e-11
6782	6.54643e-11	O	5	303.439A	-20.164	1.2534660570909814e-11
6783	4.2587e-12	Fe	2	4664.44A	-20.166	1.2477069036946243e-11
6784	5.12232e-11	Al	8	387.802A	-20.169	1.2391177497847236e-11
6785	6.21115e-11	Mg	6	319.819A	-20.172	1.230587723194444e-11
6786	1.24534e-10	Ca	7	159.510A	-20.173	1.2277574499703537e-11
6787	1.8662599999999998e-12	N	1	1.06440m	-20.174	1.2249336861940337e-11
6788	2.88429e-11	Fe	8	688.711A	-20.174	1.2249336861940337e-11
6789	5.72911e-11	N	6	346.729A	-20.174	1.2249336861940337e-11
6790	1.61401e-11	Si	2	1230.75A	-20.175	1.2221164168941797e-11
6791	1.0398100000000001e-10	Ca	4	191.040A	-20.177	1.2165013020107068e-11
6792	1.3775600000000002e-10	Ca	7	144.200A	-20.177	1.2165013020107068e-11
6793	1.04964e-10	Ca	4	189.250A	-20.179000000000002	1.2109119862366366e-11
6794	1.31815e-10	Ca	6	150.700A	-20.179000000000002	1.2109119862366366e-11
6795	1.7805e-11	Si	4	1115.67A	-20.179000000000002	1.2109119862366366e-11
6796	1.9623700000000003e-12	Al	2	1.01227m	-20.180999999999997	1.2053483510358587e-11
6797	1.8206400000000002e-12	Fe	2	1.09107m	-20.183	1.199810278416817e-11
6798	4.7904900000000005e-12	Fe	2	4146.65A	-20.183	1.199810278416817e-11
6799	1.03853e-10	Co	8	191.276A	-20.184	1.1970507913514103e-11
6800	4.31229e-13	Fe	2	4.60647m	-20.184	1.1970507913514103e-11
6801	1.8274000000000003e-10	Al	6	108.704A	-20.185	1.1942976509301466e-11
6802	1.78053e-11	Si	4	1115.65A	-20.186	1.1915508425561292e-11
6803	3.79583e-11	Fe	6	523.323A	-20.186	1.1915508425561292e-11
6804	1.68919e-11	S	2	1175.97A	-20.19	1.180626638768502e-11
6805	1.04147e-11	Ti	2	1907.36A	-20.191	1.1779112728499473e-11
6806	3.1078400000000002e-12	O	1	6391.73A	-20.192999999999998	1.172499262154273e-11
6807	2.54478e-11	Sc	3	780.597A	-20.194000000000003	1.169802588683202e-11
6808	1.54143e-10	Na	4	128.870A	-20.195	1.167112117389025e-11
6809	4.43979e-11	Ar	2	447.419A	-20.198	1.1590777740855772e-11
6810	1.88944e-12	N	1	1.05134m	-20.199	1.1564119691804802e-11
6811	4.17864e-11	Si	8	475.381A	-20.199	1.1564119691804802e-11
6812	5.26936e-11	B	3	376.980A	-20.199	1.1564119691804802e-11
6813	1.8697e-11	Fe	8	1062.44A	-20.202	1.1484512851791888e-11
6814	2.70369e-13	Ni	3	7.34716m	-20.203	1.1458099205203762e-11
6815	3.8313e-12	Fe	2	5184.79A	-20.203	1.1458099205203762e-11
6816	1.47532e-12	N	1	1.34645m	-20.203	1.1458099205203762e-11
6817	8.52044e-11	Si	8	233.139A	-20.205	1.140545402141108e-11
6818	1.33149e-10	F	4	149.190A	-20.207	1.1353050720266284e-11
6819	1.50525e-11	N	1	1319.68A	-20.208	1.1326939428190416e-11
6820	9.88219e-12	Fe	7	2010.13A	-20.209	1.1300888190419741e-11
6821	3.7769e-11	Fe	6	525.946A	-20.211	1.1248965325627734e-11
6822	4.1075e-11	Si	8	483.614A	-20.212	1.1223093423316449e-11
6823	2.72593e-11	C	6	728.723A	-20.212	1.1223093423316449e-11
6824	1.3560299999999998e-10	Ar	6	146.490A	-20.213	1.1197281024729267e-11
6825	3.58452e-11	K	2	554.173A	-20.213	1.1197281024729267e-11
6826	1.46223e-10	Ar	7	135.850A	-20.213	1.1197281024729267e-11
6827	1.6794200000000001e-12	Mg	1	1.18282m	-20.214000000000002	1.1171527993011424e-11
6828	2.57918e-11	Na	6	770.186A	-20.215999999999998	1.1120199484337921e-11
6829	1.42387e-10	Ca	7	139.510A	-20.217	1.1094623735243438e-11
6830	1.31318e-10	F	4	151.270A	-20.217	1.1094623735243438e-11
6831	8.74283e-11	Fe	10	227.209A	-20.218	1.1069106808739562e-11
6832	1.7946599999999997e-10	N	6	110.687A	-20.219	1.104364856953809e-11
6833	3.95829e-12	Fe	2	5018.44A	-20.219	1.104364856953809e-11
6834	7.75374e-11	C	6	256.192A	-20.222	1.0967624627529163e-11
6835	5.34632e-11	Fe	6	371.554A	-20.222	1.0967624627529163e-11
6836	3.45705e-12	Cr	7	5746.07A	-20.222	1.0967624627529163e-11
6837	3.91509e-11	Ti	9	507.382A	-20.224	1.0917232969720579e-11
6838	1.51011e-11	N	1	1315.43A	-20.224	1.0917232969720579e-11
6839	2.619e-11	B	3	758.475A	-20.225	1.0892124030655875e-11
6840	1.3398400000000002e-10	F	4	148.260A	-20.226	1.0867072840548591e-11
6841	1.0954e-12	Fe	2	1.81344m	-20.227999999999998	1.081714317623574e-11
6842	4.83125e-11	Na	8	411.166A	-20.23	1.07674429178921e-11
6843	6.10294e-11	F	2	325.490A	-20.233	1.0693320362214968e-11
6844	3.51959e-12	Fe	2	5643.97A	-20.234	1.0668726407856853e-11
6845	8.60399e-11	Ar	8	230.875A	-20.234	1.0668726407856853e-11
6846	7.49423e-11	N	6	265.063A	-20.237000000000002	1.0595283411854857e-11
6847	8.53395e-10	N	6	23.2770A	-20.238	1.0570914936225689e-11
6848	3.46064e-11	Ca	10	574.011A	-20.238	1.0570914936225689e-11
6849	6.956640000000001e-13	Fe	9	2.85547m	-20.238	1.0570914936225689e-11
6850	7.26393e-11	N	6	273.467A	-20.24	1.0522345993881248e-11
6851	6.79586e-11	Na	4	292.302A	-20.24	1.0522345993881248e-11
6852	3.82295e-11	O	6	519.611A	-20.242	1.0474000205556474e-11
6853	1.3480200000000003e-10	F	4	147.360A	-20.243	1.0449910673561187e-11
6854	4.18663e-11	N	6	474.473A	-20.245	1.040189769530229e-11
6855	1.6058600000000003e-10	Na	4	123.700A	-20.245	1.040189769530229e-11
6856	2.76485e-11	O	2	718.463A	-20.247	1.0354105316640289e-11
6857	1.4475799999999998e-10	N	6	137.225A	-20.249000000000002	1.0306532524011933e-11
6858	2.41891e-11	Ca	9	821.215A	-20.25	1.0282828156995982e-11
6859	4.50295e-11	Mg	6	441.143A	-20.253	1.021204166586736e-11
6860	1.2796e-10	F	4	155.240A	-20.255	1.0165121596423908e-11
6861	5.22609e-12	Fe	9	3801.01A	-20.258	1.0095145391558803e-11
6862	4.86768e-13	Fe	2	4.08089m	-20.26	1.0048762411708877e-11
6863	1.2325900000000001e-10	Ca	5	161.160A	-20.262	1.0002592542293438e-11
6864	1.62406e-12	N	1	1.22314m	-20.262	1.0002592542293438e-11
6865	1.34843e-11	P	2	1473.15A	-20.262999999999998	9.979587217837213e-12
6866	3.06314e-11	F	6	648.500A	-20.265	9.933735179567158e-12
6867	8.40934e-11	Mn	8	236.219A	-20.267	9.888093812276618e-12
6868	1.0452899999999999e-10	Fe	10	190.037A	-20.268	9.865351827591749e-12
6869	4.87348e-13	Fe	3	4.07603m	-20.269000000000002	9.842662148020203e-12
6870	7.61003e-11	Al	7	261.030A	-20.269000000000002	9.842662148020203e-12
6871	1.46194e-12	N	1	1.35877m	-20.27	9.820024653263639e-12
6872	1.8699099999999997e-12	N	1	1.06232m	-20.27	9.820024653263639e-12
6873	7.93004e-12	Cr	7	2504.96A	-20.27	9.820024653263639e-12
6874	4.4627599999999995e-12	Cr	9	4451.16A	-20.272000000000002	9.774905738384121e-12
6875	2.28226e-12	Ni	2	8703.87A	-20.272000000000002	9.774905738384121e-12
6876	2.40185e-11	Ar	5	827.049A	-20.275	9.707615760591225e-12
6877	7.93946e-12	Zn	2	2501.99A	-20.275	9.707615760591225e-12
6878	4.29099e-12	Fe	2	4629.34A	-20.275	9.707615760591225e-12
6879	2.01985e-12	N	1	9834.61A	-20.277	9.663013317659514e-12
6880	9.25343e-11	Fe	9	214.671A	-20.279	9.618615804338257e-12
6881	4.51849e-14	He	1	43.9626m	-20.282	9.55240171888355e-12
6882	4.6355e-11	Fe	6	428.529A	-20.283	9.530431804588757e-12
6883	1.08772e-11	S	1	1826.24A	-20.283	9.530431804588757e-12
6884	2.39929e-11	P	4	827.931A	-20.285999999999998	9.464824773518451e-12
6885	2.32698e-11	P	9	853.659A	-20.285999999999998	9.464824773518451e-12
6886	1.3878399999999999e-12	N	1	1.43132m	-20.285999999999998	9.464824773518451e-12
6887	1.97506e-13	Ne	7	10.0576m	-20.289	9.399669378073125e-12
6888	5.006e-12	Cr	7	3968.13A	-20.29	9.378050738414507e-12
6889	1.09307e-11	Mg	1	1817.31A	-20.292	9.334962509215235e-12
6890	2.04034e-11	Ca	8	973.587A	-20.293	9.313492691225232e-12
6891	1.6465900000000002e-10	Ca	6	120.640A	-20.294	9.292072252446272e-12
6892	4.70301e-11	K	8	422.378A	-20.296	9.249379058506847e-12
6893	1.88987e-10	Al	4	105.110A	-20.296	9.249379058506847e-12
6894	1.8214500000000002e-10	N	6	109.059A	-20.296	9.249379058506847e-12
6895	2.48129e-11	F	1	800.570A	-20.297	9.228106076991245e-12
6896	1.34065e-10	F	4	148.170A	-20.297	9.228106076991245e-12
6897	4.56465e-12	Fe	2	4351.81A	-20.297	9.228106076991245e-12
6898	3.90971e-12	Cr	7	5080.80A	-20.301	9.143502291942048e-12
6899	1.17256e-11	Cr	9	1694.11A	-20.304000000000002	9.080558864901162e-12
6900	7.94482e-13	Fe	2	2.50030m	-20.305999999999997	9.038837486702147e-12
6901	1.53929e-11	Si	6	1290.49A	-20.308	8.997307800823327e-12
6902	3.68128e-11	Al	7	539.608A	-20.309	8.976614567112564e-12
6903	5.68177e-11	Si	9	349.617A	-20.309	8.976614567112564e-12
6904	6.1696e-14	Fe	4	32.1973m	-20.311	8.935370769580501e-12
6905	8.01451e-12	C	1	2478.56A	-20.311	8.935370769580501e-12
6906	9.96618e-11	Mn	9	199.319A	-20.311	8.935370769580501e-12
6907	3.73028e-11	Al	7	532.519A	-20.312	8.914819987088619e-12
6908	8.03121e-13	Co	3	2.47341m	-20.314	8.873860109861703e-12
6909	5.66299e-11	Na	6	350.777A	-20.316	8.833088426175978e-12
6910	1.27481e-12	N	1	1.55823m	-20.317	8.812772886546005e-12
6911	5.4062e-12	Ni	5	3674.38A	-20.317999999999998	8.792504071360665e-12
6912	1.44646e-11	S	5	1373.32A	-20.322	8.711893909503838e-12
6913	8.71187e-12	Cr	7	2280.16A	-20.323	8.691857109527268e-12
6914	1.234e-11	C	5	1609.76A	-20.324	8.671866392911845e-12
6915	7.1988e-12	Fe	5	2759.41A	-20.324	8.671866392911845e-12
6916	1.6132900000000002e-10	Fe	7	123.130A	-20.324	8.671866392911845e-12
6917	1.39493e-11	N	6	1424.05A	-20.324	8.671866392911845e-12
6918	7.75154e-11	N	6	256.265A	-20.324	8.671866392911845e-12
6919	7.16423e-12	Fe	2	2772.73A	-20.325	8.651921653668848e-12
6920	3.7037400000000005e-12	Ni	4	5363.34A	-20.326	8.632022786053118e-12
6921	1.2072299999999999e-12	Si	1	1.64545m	-20.327	8.612169684562905e-12
6922	1.32651e-10	Ca	7	149.750A	-20.327	8.612169684562905e-12
6923	4.064e-13	Fe	2	4.88791m	-20.33	8.55288392546374e-12
6924	6.345619999999999e-12	Be	2	3130.42A	-20.332	8.513586993385353e-12
6925	1.33598e-12	N	1	1.48689m	-20.334	8.4744706143093e-12
6926	7.92943e-11	N	6	250.515A	-20.335	8.454979872758717e-12
6927	1.2132500000000002e-10	Ar	6	163.730A	-20.335	8.454979872758717e-12
6928	1.8991400000000003e-12	Ni	2	1.04597m	-20.337	8.416132768942173e-12
6929	1.98584e-12	N	1	1.00030m	-20.338	8.396776200712664e-12
6930	1.3107900000000001e-14	Cl	3	151.546m	-20.34	8.35819651847778e-12
6931	1.76218e-11	C	2	1127.27A	-20.340999999999998	8.33897319992677e-12
6932	4.675e-12	Fe	2	4249.08A	-20.340999999999998	8.33897319992677e-12
6933	2.8184599999999997e-12	Fe	2	7047.99A	-20.340999999999998	8.33897319992677e-12
6934	1.3198200000000001e-12	N	1	1.50509m	-20.343	8.300659098356257e-12
6935	1.76196e-11	C	2	1127.41A	-20.345	8.262521034092081e-12
6936	3.35882e-11	He	1	591.412A	-20.346	8.243517763048834e-12
6937	4.11446e-11	N	6	482.796A	-20.349	8.186769785926833e-12
6938	1.7377700000000002e-10	Fe	7	114.310A	-20.349	8.186769785926833e-12
6939	6.37972e-11	Mg	7	311.369A	-20.351	8.149154995521391e-12
6940	1.85387e-12	Ni	2	1.07151m	-20.351	8.149154995521391e-12
6941	1.56102e-13	Ni	2	12.7253m	-20.352999999999998	8.111713029379271e-12
6942	2.60938e-12	Ni	2	7612.72A	-20.354	8.093056607121914e-12
6943	1.3911700000000003e-10	Ar	6	142.790A	-20.355	8.074443093445046e-12
6944	1.8524799999999996e-10	N	6	107.232A	-20.355	8.074443093445046e-12
6945	2.66522e-11	Ar	2	745.322A	-20.355	8.074443093445046e-12
6946	4.51968e-11	Ti	9	439.510A	-20.358	8.018859018161843e-12
6947	1.35096e-10	Ar	6	147.040A	-20.358	8.018859018161843e-12
6948	2.00015e-12	N	1	9931.47A	-20.359	8.000416154204106e-12
6949	3.35183e-11	K	8	592.645A	-20.359	8.000416154204106e-12
6950	1.89805e-12	Fe	2	1.04657m	-20.36	7.982015707656466e-12
6951	3.07977e-11	F	6	644.999A	-20.364	7.908836147781851e-12
6952	1.6119899999999999e-12	Ni	2	1.23230m	-20.364	7.908836147781851e-12
6953	6.95883e-11	Al	8	285.457A	-20.365	7.890646329404114e-12
6954	3.70325e-11	O	6	536.406A	-20.366	7.872498346447657e-12
6955	2.49352e-11	O	2	796.645A	-20.366	7.872498346447657e-12
6956	6.830619999999999e-10	N	6	29.0815A	-20.367	7.85439210269375e-12
6957	4.82551e-11	Cr	10	411.655A	-20.367	7.85439210269375e-12
6958	2.01217e-12	N	1	9872.15A	-20.367	7.85439210269375e-12
6959	5.0287e-11	Ca	9	395.022A	-20.369	7.818304449024431e-12
6960	7.63924e-11	N	6	260.032A	-20.369	7.818304449024431e-12
6961	5.01984e-12	Ni	5	3957.19A	-20.369	7.818304449024431e-12
6962	7.885530000000001e-12	Fe	2	2519.10A	-20.369	7.818304449024431e-12
6963	1.5295099999999998e-10	O	6	129.875A	-20.37	7.800322847775804e-12
6964	8.36466e-11	N	6	237.481A	-20.371	7.782382603062484e-12
6965	1.35732e-10	Ca	7	146.350A	-20.372	7.764483619766945e-12
6966	4.8744e-13	Fe	2	4.07526m	-20.372	7.764483619766945e-12
6967	3.00847e-11	Cr	5	660.284A	-20.374000000000002	7.728809058053168e-12
6968	6.05284e-11	Al	8	328.184A	-20.374000000000002	7.728809058053168e-12
6969	9.01916e-11	Fe	10	220.247A	-20.377	7.675604310733743e-12
6970	3.30449e-11	C	6	601.135A	-20.377	7.675604310733743e-12
6971	5.4527199999999994e-12	Fe	9	3643.04A	-20.38	7.622765822318578e-12
6972	1.31147e-12	N	1	1.51467m	-20.38	7.622765822318578e-12
6973	8.69918e-12	Fe	2	2283.49A	-20.381	7.605233947431603e-12
6974	8.53127e-11	Si	8	232.843A	-20.381	7.605233947431603e-12
6975	6.687210000000001e-12	Fe	2	2970.52A	-20.381	7.605233947431603e-12
6976	2.3930200000000002e-12	Ni	2	8300.99A	-20.381	7.605233947431603e-12
6977	7.90981e-12	Fe	2	2511.37A	-20.382	7.587742394737938e-12
6978	1.5664700000000005e-10	Ca	6	126.810A	-20.384	7.55287988519001e-12
6979	1.00988e-12	Fe	2	1.96701m	-20.384	7.55287988519001e-12
6980	7.91246e-12	Fe	2	2510.53A	-20.386	7.518177554323534e-12
6981	1.5733000000000001e-10	Ca	6	126.260A	-20.387	7.500886225777855e-12
6982	1.16292e-11	P	8	1708.15A	-20.389	7.466422784076747e-12
6983	6.2402e-11	Ar	3	318.330A	-20.39	7.449250488199515e-12
6984	1.55038e-11	Fe	7	1281.26A	-20.391	7.432117687506883e-12
6985	2.6092400000000003e-12	Fe	2	7613.12A	-20.391	7.432117687506883e-12
6986	6.80517e-11	Na	4	291.902A	-20.392	7.415024291162324e-12
6987	2.71974e-11	N	6	730.382A	-20.395	7.36397962298436e-12
6988	2.3552e-11	C	6	843.430A	-20.396	7.347042939839458e-12
6989	3.37612e-11	B	2	588.381A	-20.396	7.347042939839458e-12
6990	8.39242e-13	Fe	2	2.36695m	-20.396	7.347042939839458e-12
6991	1.11357e-11	Fe	4	1783.86A	-20.397000000000002	7.330145209984846e-12
6992	5.54683e-13	Fe	2	3.58123m	-20.398	7.313286343830503e-12
6993	4.11466e-11	N	6	482.772A	-20.398	7.313286343830503e-12
6994	1.49372e-11	Si	6	1329.86A	-20.398	7.313286343830503e-12
6995	5.786919999999999e-12	Ni	5	3432.65A	-20.402	7.246237731615273e-12
6996	2.75784e-10	S	7	72.0290A	-20.403	7.2295718473059896e-12
6997	3.06723e-11	Cl	6	647.635A	-20.404	7.212944293466902e-12
6998	4.58164e-11	Ti	9	433.567A	-20.406	7.1798038247717534e-12
6999	2.02728e-12	N	1	9798.56A	-20.406	7.1798038247717534e-12
7000	1.21866e-11	Fe	7	1630.02A	-20.408	7.146815622698977e-12
7001	1.57033e-11	S	1	1264.99A	-20.409000000000002	7.13037840289477e-12
7002	1.33944e-11	S	1	1483.04A	-20.410999999999998	7.09761729000786e-12
7003	6.92413e-12	Fe	2	2868.87A	-20.413	7.065006700761647e-12
7004	1.76555e-11	N	6	1125.11A	-20.415	7.032545943562999e-12
7005	5.39691e-11	Mg	9	368.071A	-20.416	7.0163715367278245e-12
7006	1.46175e-12	Fe	4	1.35895m	-20.416	7.0163715367278245e-12
7007	1.35151e-10	F	4	146.980A	-20.419	6.968071174808249e-12
7008	7.69076e-12	C	1	2582.90A	-20.422	6.920103310241381e-12
7009	1.12085e-11	P	2	1772.27A	-20.422	6.920103310241381e-12
7010	4.0311e-12	Cr	7	4927.80A	-20.423	6.904187514286525e-12
7011	3.84425e-12	Mg	1	5167.32A	-20.423	6.904187514286525e-12
7012	5.98357e-11	N	6	331.983A	-20.423	6.904187514286525e-12
7013	1.84718e-10	N	6	107.539A	-20.424	6.888308323646522e-12
7014	1.31597e-12	N	1	1.50950m	-20.426	6.856659421745381e-12
7015	2.01173e-11	Si	1	987.430A	-20.426	6.856659421745381e-12
7016	7.0128e-11	P	9	283.260A	-20.427	6.840889542684859e-12
7017	4.43698e-11	Ti	9	447.702A	-20.428	6.825155933339701e-12
7018	1.0484e-10	Co	8	189.474A	-20.428	6.825155933339701e-12
7019	3.30594e-11	Mg	6	600.872A	-20.433	6.747029019419145e-12
7020	5.46827e-11	Cr	9	363.268A	-20.434	6.731511283287082e-12
7021	4.31827e-11	Cl	7	460.009A	-20.434	6.731511283287082e-12
7022	6.36038e-12	Fe	9	3123.16A	-20.434	6.731511283287082e-12
7023	5.17534e-12	Mg	1	3838.29A	-20.435	6.716029236957795e-12
7024	3.3302300000000004e-12	Fe	4	5964.90A	-20.435	6.716029236957795e-12
7025	1.0065799999999997e-10	Cl	7	197.345A	-20.436	6.7005827983469075e-12
7026	4.55331e-11	Cl	6	436.264A	-20.437	6.685171885558994e-12
7027	1.88051e-12	N	1	1.05633m	-20.438	6.669796416886983e-12
7028	5.809919999999999e-14	Fe	5	34.1906m	-20.441	6.623881861310901e-12
7029	4.69436e-12	Fe	2	4231.55A	-20.442	6.608647355782921e-12
7030	8.78543e-11	Cl	7	226.107A	-20.444000000000003	6.5782833793121265e-12
7031	2.97732e-12	Fe	2	6671.92A	-20.444000000000003	6.5782833793121265e-12
7032	1.03611e-11	Fe	9	1917.21A	-20.445	6.563153747382586e-12
7033	7.055139999999999e-12	Na	6	2815.60A	-20.445999999999998	6.548058912640871e-12
7034	1.6180200000000002e-10	Fe	7	122.770A	-20.447	6.532998795055618e-12
7035	5.18604e-11	Mn	10	383.037A	-20.449	6.502982392149323e-12
7036	7.89655e-11	N	6	251.559A	-20.451	6.473103902087045e-12
7037	7.15905e-12	Fe	2	2774.73A	-20.452	6.458216176242245e-12
7038	1.1008799999999999e-10	Fe	10	180.441A	-20.452	6.458216176242245e-12
7039	1.04321e-11	Ti	2	1904.17A	-20.454	6.4285433682588115e-12
7040	1.10022e-10	Fe	6	180.550A	-20.454	6.4285433682588115e-12
7041	3.43351e-13	Cr	9	5.78547m	-20.455	6.413758128797902e-12
7042	2.34019e-11	Fe	8	848.840A	-20.455	6.413758128797902e-12
7043	8.13788e-12	Mg	7	2440.99A	-20.457	6.3842895869877884e-12
7044	2.95183e-11	O	2	672.954A	-20.457	6.3842895869877884e-12
7045	1.40639e-10	Ne	7	141.244A	-20.457	6.3842895869877884e-12
7046	3.27225e-11	Ca	8	607.058A	-20.458	6.3696061283994136e-12
7047	1.45213e-11	Cu	2	1367.95A	-20.461	6.3257580682337866e-12
7048	5.77762e-11	Cl	7	343.817A	-20.464000000000002	6.282211855991125e-12
7049	3.76312e-11	N	6	527.872A	-20.465	6.26776316966918e-12
7050	1.8685400000000001e-10	Ne	5	106.310A	-20.465	6.26776316966918e-12
7051	6.78896e-11	Na	2	292.600A	-20.465	6.26776316966918e-12
7052	7.28124e-12	C	3	2728.17A	-20.467	6.238965413765095e-12
7053	8.12357e-11	V	9	244.529A	-20.47	6.1960166779532664e-12
7054	1.7576900000000002e-12	Fe	2	1.13015m	-20.47	6.1960166779532664e-12
7055	6.10686e-11	Al	8	325.281A	-20.472	6.167548567235058e-12
7056	1.4575799999999998e-10	Mg	5	136.284A	-20.475	6.125091461536671e-12
7057	1.8900099999999995e-10	N	6	105.102A	-20.475	6.125091461536671e-12
7058	4.34787e-12	Cr	7	4568.78A	-20.475	6.125091461536671e-12
7059	7.92052e-11	Fe	7	250.798A	-20.479	6.068936285480495e-12
7060	1.47737e-11	Si	6	1344.58A	-20.479	6.068936285480495e-12
7061	3.0746e-11	F	6	646.082A	-20.48	6.0549781193588825e-12
7062	6.05385e-12	Fe	2	3281.29A	-20.482	6.027158021954807e-12
7063	1.90018e-10	Al	4	104.540A	-20.482	6.027158021954807e-12
7064	5.69053e-13	Co	3	3.49079m	-20.484	5.999465746287495e-12
7065	5.73278e-14	Fe	2	34.6507m	-20.485	5.985667357972288e-12
7066	1.09432e-11	O	5	1815.23A	-20.486	5.97190070506951e-12
7067	1.22495e-11	C	5	1621.65A	-20.489	5.930790429780818e-12
7068	1.67635e-11	N	1	1184.98A	-20.49	5.917149990310542e-12
7069	7.96541e-11	Ar	7	249.384A	-20.494	5.862901233121598e-12
7070	1.09551e-11	C	5	1813.26A	-20.496	5.835963648846201e-12
7071	3.62199e-12	Li	2	5484.40A	-20.498	5.809149831528059e-12
7072	1.9951e-12	Ni	2	9956.63A	-20.498	5.809149831528059e-12
7073	3.98543e-11	O	6	498.427A	-20.499000000000002	5.795789157670304e-12
7074	1.37426e-12	N	1	1.44546m	-20.5	5.782459212509756e-12
7075	8.08836e-11	Fe	7	245.593A	-20.506	5.703120897797573e-12
7076	3.78696e-11	N	6	524.549A	-20.508000000000003	5.676917437478376e-12
7077	3.68e-11	C	6	539.795A	-20.509	5.663860889687572e-12
7078	9.57556e-11	Fe	10	207.449A	-20.51	5.650834371123339e-12
7079	1.7605e-11	N	6	1128.34A	-20.51	5.650834371123339e-12
7080	7.87739e-11	N	6	252.171A	-20.511	5.6378378127204635e-12
7081	1.4917700000000002e-10	Ar	6	133.160A	-20.511	5.6378378127204635e-12
7082	1.4408100000000002e-10	Fe	6	137.870A	-20.511999999999997	5.624871145572441e-12
7083	9.87174e-12	Sc	3	2012.25A	-20.511999999999997	5.624871145572441e-12
7084	3.74221e-11	Ca	9	530.822A	-20.513	5.611934300931201e-12
7085	1.33912e-10	Ar	6	148.340A	-20.517	5.560483778002124e-12
7086	2.71954e-11	N	6	730.435A	-20.519000000000002	5.534935675718569e-12
7087	4.4728199999999995e-12	Cr	7	4441.15A	-20.522	5.4968334465337195e-12
7088	1.17687e-10	Li	2	168.791A	-20.523000000000003	5.484191080428577e-12
7089	4.28828e-12	Fe	2	4632.27A	-20.523000000000003	5.484191080428577e-12
7090	1.24415e-11	B	3	1596.63A	-20.524	5.471577790958698e-12
7091	8.39955e-11	Fe	10	236.494A	-20.525	5.458993511249588e-12
7092	1.93655e-11	O	1	1025.76A	-20.526	5.446438174580603e-12
7093	6.53451e-11	N	6	303.993A	-20.526	5.446438174580603e-12
7094	8.44401e-11	Si	8	235.249A	-20.526	5.446438174580603e-12
7095	3.97818e-12	Fe	2	4993.36A	-20.526999999999997	5.433911714384687e-12
7096	4.07198e-11	Ne	7	487.833A	-20.528000000000002	5.421414064247663e-12
7097	1.9914e-12	Mn	10	9975.13A	-20.528000000000002	5.421414064247663e-12
7098	1.61028e-10	Ca	6	123.360A	-20.529	5.4089451579084104e-12
7099	4.83674e-11	Si	8	410.699A	-20.531	5.384093312339356e-12
7100	8.16921e-12	N	6	2431.63A	-20.531999999999996	5.3717102413475875e-12
7101	9.83884e-12	Al	8	2018.98A	-20.534000000000002	5.347029474679992e-12
7102	4.41595e-11	Cl	6	449.834A	-20.535	5.3347316481493316e-12
7103	1.35614e-11	C	5	1464.77A	-20.535999999999998	5.322462105834811e-12
7104	1.14699e-11	Si	5	1731.87A	-20.535999999999998	5.322462105834811e-12
7105	8.65788e-11	Ar	8	229.438A	-20.537	5.310220782684498e-12
7106	9.598319999999999e-12	C	6	2069.58A	-20.541	5.2615363859172595e-12
7107	2.17176e-10	P	6	91.4670A	-20.541999999999998	5.249435188034365e-12
7108	1.79099e-11	Si	6	1109.13A	-20.543000000000003	5.237361822134185e-12
7109	1.9157400000000003e-10	N	6	103.691A	-20.544	5.2253162242051085e-12
7110	5.51469e-11	B	3	360.210A	-20.545	5.2132983303824455e-12
7111	3.6326100000000003e-13	Fe	5	5.46837m	-20.545	5.2132983303824455e-12
7112	3.13944e-14	Fe	3	63.2739m	-20.545	5.2132983303824455e-12
7113	3.01938e-11	Cr	5	657.898A	-20.549	5.165502523999082e-12
7114	1.08738e-10	Co	8	182.682A	-20.553	5.118144912202495e-12
7115	3.86065e-11	Fe	8	514.537A	-20.555	5.094629172396532e-12
7116	4.74755e-11	K	8	418.415A	-20.555	5.094629172396532e-12
7117	1.33274e-10	F	4	149.050A	-20.555	5.094629172396532e-12
7118	1.21659e-10	F	4	163.280A	-20.561999999999998	5.013171685372865e-12
7119	3.55554e-12	Fe	2	5586.90A	-20.563000000000002	5.00164171044987e-12
7120	2.30646e-11	P	9	861.254A	-20.564	4.990138253733406e-12
7121	1.97572e-12	N	1	1.00543m	-20.568	4.944388391230455e-12
7122	1.53483e-11	C	5	1294.24A	-20.568	4.944388391230455e-12
7123	4.17803e-11	N	6	475.450A	-20.569000000000003	4.933016613494103e-12
7124	1.93693e-11	P	4	1025.56A	-20.572	4.899057965988119e-12
7125	7.11276e-11	N	6	279.279A	-20.572	4.899057965988119e-12
7126	1.7800599999999998e-12	Fe	2	1.11594m	-20.572	4.899057965988119e-12
7127	7.12891e-13	Fe	5	2.78646m	-20.573	4.887790445336721e-12
7128	5.93621e-10	C	5	33.4632A	-20.574	4.876548839263699e-12
7129	5.63631e-12	Fe	2	3524.38A	-20.574	4.876548839263699e-12
7130	3.78557e-12	Co	3	5247.42A	-20.574	4.876548839263699e-12
7131	3.2934899999999994e-10	B	4	60.3144A	-20.574	4.876548839263699e-12
7132	3.00222e-11	Cr	5	661.658A	-20.574	4.876548839263699e-12
7133	1.50942e-11	N	1	1316.04A	-20.575	4.865333088167217e-12
7134	1.2921700000000002e-10	Mg	5	153.729A	-20.578000000000003	4.831840370772204e-12
7135	6.941510000000001e-12	C	5	2861.69A	-20.58	4.809640080844515e-12
7136	1.1736700000000001e-09	O	7	16.9251A	-20.581	4.798578215622069e-12
7137	2.07031e-11	N	1	959.494A	-20.581	4.798578215622069e-12
7138	8.286239999999999e-12	Al	1	2397.28A	-20.581999999999997	4.787541791983678e-12
7139	6.92131e-11	Ne	3	287.004A	-20.583000000000002	4.776530751415204e-12
7140	1.35993e-10	F	4	146.070A	-20.584	4.765545035537364e-12
7141	1.61884e-12	N	1	1.22708m	-20.585	4.7545845861048665e-12
7142	4.556980000000001e-12	Fe	9	4359.13A	-20.585	4.7545845861048665e-12
7143	4.41918e-11	Fe	8	449.506A	-20.585	4.7545845861048665e-12
7144	1.9568e-11	S	1	1015.15A	-20.589000000000002	4.7109942926074444e-12
7145	3.93745e-11	C	6	504.501A	-20.593000000000004	4.667803637322947e-12
7146	1.0775100000000001e-10	Co	8	184.356A	-20.594	4.6570679868682765e-12
7147	3.29799e-11	N	6	602.320A	-20.594	4.6570679868682765e-12
7148	6.48246e-11	N	6	306.434A	-20.594	4.6570679868682765e-12
7149	1.81555e-12	Fe	2	1.09413m	-20.601	4.582606619363052e-12
7150	1.76768e-12	N	1	1.12376m	-20.601999999999997	4.572066916612197e-12
7151	2.27617e-12	C	1	8727.13A	-20.601999999999997	4.572066916612197e-12
7152	1.88579e-12	N	1	1.05338m	-20.603	4.561551454504923e-12
7153	4.96803e-11	Mn	6	399.846A	-20.603	4.561551454504923e-12
7154	4.47427e-12	Fe	2	4439.71A	-20.604	4.551060177289447e-12
7155	2.35319e-12	Mn	8	8441.50A	-20.605	4.540593029341949e-12
7156	1.51528e-11	N	1	1310.94A	-20.605999999999998	4.530149955166728e-12
7157	6.29502e-13	Fe	2	3.15558m	-20.61	4.488617290733719e-12
7158	1.51282e-11	N	1	1313.07A	-20.61	4.488617290733719e-12
7159	8.27641e-11	V	7	240.013A	-20.61	4.488617290733719e-12
7160	8.75701e-11	Fe	10	226.841A	-20.611	4.478293757440036e-12
7161	2.72593e-11	Li	3	728.723A	-20.612	4.4679939676140895e-12
7162	1.70388e-11	N	1	1165.84A	-20.613000000000003	4.457717866647311e-12
7163	2.51947e-12	Cr	5	7884.39A	-20.616999999999997	4.416849263593453e-12
7164	8.87826e-11	Si	9	223.743A	-20.619	4.396555684606001e-12
7165	5.77986e-11	Cl	7	343.684A	-20.62	4.386443887130804e-12
7166	1.68672e-11	N	1	1177.69A	-20.62	4.386443887130804e-12
7167	1.1158899999999999e-10	Li	2	178.014A	-20.623	4.3562478198075035e-12
7168	1.38284e-10	Fe	6	143.650A	-20.623	4.3562478198075035e-12
7169	8.957139999999999e-13	Fe	9	2.21772m	-20.623	4.3562478198075035e-12
7170	1.9558400000000003e-12	Fe	2	1.01565m	-20.624000000000002	4.346228727848792e-12
7171	1.40881e-10	Ni	9	141.002A	-20.624000000000002	4.346228727848792e-12
7172	5.5427099999999995e-14	He	1	35.8389m	-20.625	4.3362326791621785e-12
7173	1.62736e-10	N	6	122.066A	-20.625999999999998	4.326259620749569e-12
7174	3.4565099999999998e-12	Fe	2	5746.97A	-20.629	4.2964778590018236e-12
7175	2.09307e-12	Fe	2	9490.59A	-20.63	4.2865962341383305e-12
7176	1.78547e-11	S	1	1112.56A	-20.631	4.276737336381317e-12
7177	6.34431e-12	Be	2	3131.07A	-20.633000000000003	4.257087513223478e-12
7178	8.43525e-11	Mn	8	235.494A	-20.633000000000003	4.257087513223478e-12
7179	4.33716e-12	Fe	2	4580.06A	-20.634	4.247296483641282e-12
7180	1.81229e-10	Fe	7	109.610A	-20.635	4.237527972802201e-12
7181	3.53286e-14	Ar	4	56.2276m	-20.635	4.237527972802201e-12
7182	1.48695e-11	S	1	1335.92A	-20.636	4.227781928914633e-12
7183	1.4676799999999999e-12	N	1	1.35346m	-20.636	4.227781928914633e-12
7184	1.39567e-11	C	6	1423.29A	-20.636	4.227781928914633e-12
7185	1.4553e-12	N	1	1.36497m	-20.636	4.227781928914633e-12
7186	6.445e-12	Al	1	3082.15A	-20.638	4.208357035422491e-12
7187	3.29779e-11	N	6	602.356A	-20.638	4.208357035422491e-12
7188	2.1088900000000003e-12	N	1	9419.39A	-20.639	4.198678082829133e-12
7189	6.9692399999999995e-12	C	3	2850.30A	-20.639	4.198678082829133e-12
7190	5.23335e-11	Sc	5	379.574A	-20.64	4.18902139120897e-12
7191	6.96974e-11	N	6	285.010A	-20.64	4.18902139120897e-12
7192	3.5938599999999998e-12	Fe	2	5527.34A	-20.642	4.16977458621085e-12
7193	4.78135e-12	Fe	4	4154.57A	-20.642	4.16977458621085e-12
7194	2.69366e-11	Ar	2	737.454A	-20.644000000000002	4.150616212248979e-12
7195	5.7842e-12	N	6	3434.26A	-20.644000000000002	4.150616212248979e-12
7196	4.51614e-11	Mg	6	439.855A	-20.645	4.141070059863752e-12
7197	3.86813e-12	Co	3	5135.42A	-20.646	4.131545863019719e-12
7198	1.00955e-10	P	8	196.766A	-20.648000000000003	4.112563134086095e-12
7199	2.5916099999999997e-12	K	1	7664.90A	-20.648000000000003	4.112563134086095e-12
7200	2.72497e-10	S	7	72.8980A	-20.651	4.084252448605225e-12
7201	7.89818e-11	Fe	7	251.507A	-20.654	4.056136652512343e-12
7202	6.71467e-12	O	1	2958.36A	-20.655	4.0468077970845516e-12
7203	5.52788e-11	N	6	359.350A	-20.655	4.0468077970845516e-12
7204	1.92261e-10	Li	3	103.320A	-20.656	4.037500397428885e-12
7205	4.39728e-12	He	1	4517.44A	-20.662	3.982103815211966e-12
7206	3.24879e-11	Ca	7	611.442A	-20.664	3.963807710118153e-12
7207	2.86493e-12	Fe	2	6933.66A	-20.666999999999998	3.936521049773002e-12
7208	3.70636e-11	O	6	535.956A	-20.668000000000003	3.927467302597305e-12
7209	7.38097e-11	Fe	7	269.131A	-20.669	3.918434378462343e-12
7210	5.05108e-12	Fe	2	3932.71A	-20.67	3.909422229476356e-12
7211	8.184520000000001e-13	Si	4	2.42708m	-20.67	3.909422229476356e-12
7212	9.82464e-11	Ca	4	202.190A	-20.67	3.909422229476356e-12
7213	1.23252e-10	F	4	161.170A	-20.673000000000002	3.882509956146514e-12
7214	2.93357e-11	B	3	677.143A	-20.673000000000002	3.882509956146514e-12
7215	3.39897e-11	K	8	584.426A	-20.674	3.873580431039097e-12
7216	1.14038e-11	Fe	4	1741.92A	-20.677	3.846914890914205e-12
7217	5.08611e-12	Fe	2	3905.63A	-20.678	3.838067232185022e-12
7218	1.53809e-11	C	6	1291.50A	-20.68	3.820432915076361e-12
7219	2.10651e-11	S	2	943.003A	-20.68	3.820432915076361e-12
7220	3.57485e-11	Sc	8	555.672A	-20.68	3.820432915076361e-12
7221	1.0386e-11	Sc	3	1912.62A	-20.680999999999997	3.8116461632014896e-12
7222	8.41614e-12	Fe	1	2360.28A	-20.682	3.8028796202951056e-12
7223	1.3220899999999999e-12	Mg	1	1.50250m	-20.683000000000003	3.794133239877873e-12
7224	9.59346e-12	N	6	2070.63A	-20.684	3.785406975577445e-12
7225	1.39941e-11	Si	5	1419.49A	-20.686	3.768014610370058e-12
7226	1.51412e-11	Si	6	1311.94A	-20.686999999999998	3.75934841725054e-12
7227	4.76807e-11	K	8	416.615A	-20.686999999999998	3.75934841725054e-12
7228	1.35446e-10	Ca	5	146.660A	-20.686999999999998	3.75934841725054e-12
7229	2.80649e-12	Ni	2	7078.04A	-20.688000000000002	3.750702155822037e-12
7230	2.2365400000000003e-10	Si	7	88.8178A	-20.689	3.742075780243055e-12
7231	6.97494e-12	C	3	2847.97A	-20.691999999999997	3.7163155117666946e-12
7232	5.6989800000000004e-12	Ni	5	3485.62A	-20.694000000000003	3.6992405930000295e-12
7233	4.3086e-11	Cl	7	461.042A	-20.694000000000003	3.6992405930000295e-12
7234	1.4551e-12	N	1	1.36516m	-20.695	3.6907325757311285e-12
7235	6.71983e-12	Mn	10	2956.09A	-20.695	3.6907325757311285e-12
7236	5.0011e-12	He	1	3972.02A	-20.697	3.67377519987853e-12
7237	2.34891e-11	N	6	845.688A	-20.7	3.64848510929019e-12
7238	1.43343e-10	Ca	7	138.580A	-20.701	3.640093826394449e-12
7239	8.81791e-11	Cl	7	225.274A	-20.701999999999998	3.631721842913843e-12
7240	5.14743e-11	Sc	5	385.910A	-20.703000000000003	3.6233691144608624e-12
7241	7.46646e-11	Fe	10	266.049A	-20.703000000000003	3.6233691144608624e-12
7242	9.71696e-11	Mn	9	204.431A	-20.706	3.5984260169238582e-12
7243	2.57619e-12	Fe	2	7710.78A	-20.706	3.5984260169238582e-12
7244	1.53245e-11	Mg	7	1296.25A	-20.706999999999997	3.590149866745689e-12
7245	3.51992e-12	Fe	2	5643.44A	-20.709	3.573654626462501e-12
7246	2.00988e-12	N	1	9883.38A	-20.709	3.573654626462501e-12
7247	4.3208e-11	Fe	6	459.740A	-20.709	3.573654626462501e-12
7248	1.89885e-12	Fe	2	1.04613m	-20.709	3.573654626462501e-12
7249	1.75992e-12	O	1	1.12871m	-20.71	3.5654354489013902e-12
7250	1.3154199999999998e-10	Ni	9	151.012A	-20.711	3.55723517492413e-12
7251	1.66061e-11	S	10	1196.22A	-20.711	3.55723517492413e-12
7252	8.97015e-12	Ca	6	2214.51A	-20.714000000000002	3.5327473402245717e-12
7253	1.0845399999999999e-10	Co	8	183.160A	-20.714000000000002	3.5327473402245717e-12
7254	1.3947799999999998e-10	F	4	142.420A	-20.715	3.5246222468110294e-12
7255	7.48807e-11	N	6	265.281A	-20.715	3.5246222468110294e-12
7256	2.0249200000000002e-12	N	1	9810.00A	-20.715999999999998	3.516515840593774e-12
7257	1.46659e-12	N	1	1.35446m	-20.718000000000004	3.5003589179294532e-12
7258	1.1079899999999999e-10	S	9	179.283A	-20.718000000000004	3.5003589179294532e-12
7259	2.50902e-11	F	1	791.722A	-20.719	3.492308315820078e-12
7260	3.6215400000000003e-12	Li	2	5485.09A	-20.72	3.484276229581744e-12
7261	4.414869999999999e-12	N	6	4499.44A	-20.721	3.476262616629102e-12
7262	7.54799e-11	N	6	263.175A	-20.721999999999998	3.4682674344748295e-12
7263	3.86807e-11	C	3	513.550A	-20.721999999999998	3.4682674344748295e-12
7264	8.06402e-11	P	8	246.334A	-20.721999999999998	3.4682674344748295e-12
7265	2.54539e-11	F	1	780.409A	-20.725	3.4443920493926237e-12
7266	1.48641e-11	N	1	1336.40A	-20.726	3.436470167508934e-12
7267	8.674380000000001e-12	Al	1	2290.01A	-20.726999999999997	3.428566505447983e-12
7268	3.09348e-10	S	8	64.2140A	-20.726999999999997	3.428566505447983e-12
7269	1.7763099999999997e-10	Mg	4	111.830A	-20.729	3.4128136732728957e-12
7270	6.58659e-11	Fe	7	301.589A	-20.73	3.4049644196388415e-12
7271	1.93868e-11	S	1	1024.64A	-20.732	3.3893200291977093e-12
7272	2.94825e-11	O	2	673.770A	-20.732	3.3893200291977093e-12
7273	1.03808e-12	Fe	2	1.91358m	-20.733	3.3815248094456035e-12
7274	6.4227300000000004e-12	Al	1	3092.84A	-20.733	3.3815248094456035e-12
7275	8.925510000000001e-12	F	2	2225.58A	-20.734	3.3737475182014163e-12
7276	1.5469299999999998e-10	O	7	128.412A	-20.734	3.3737475182014163e-12
7277	2.90883e-12	Fe	2	6829.01A	-20.735	3.3659881142307522e-12
7278	1.34939e-11	P	2	1472.10A	-20.736	3.3582465563939678e-12
7279	9.53867e-12	N	6	2082.52A	-20.737	3.35052280364615e-12
7280	1.50526e-11	N	1	1319.67A	-20.738000000000003	3.342816815036647e-12
7281	7.68142e-11	S	9	258.604A	-20.741999999999997	3.3121696862630518e-12
7282	1.45803e-12	N	1	1.36242m	-20.746	3.2818035320548773e-12
7283	6.82477e-13	Ni	2	2.91064m	-20.748	3.266725014490782e-12
7284	8.08981e-13	Ca	7	2.45549m	-20.748	3.266725014490782e-12
7285	1.3630100000000002e-10	Ar	6	145.740A	-20.749000000000002	3.259211755448176e-12
7286	7.84489e-11	Mn	8	253.215A	-20.75	3.2517157764218784e-12
7287	1.27937e-11	S	9	1552.67A	-20.75	3.2517157764218784e-12
7288	4.71512e-13	K	8	4.21293m	-20.750999999999998	3.244237037668929e-12
7289	3.5818300000000003e-12	Fe	2	5545.90A	-20.752	3.236775499537773e-12
7290	3.6731e-11	N	6	540.809A	-20.754	3.2219038669905754e-12
7291	3.98812e-11	O	6	498.091A	-20.754	3.2219038669905754e-12
7292	4.32812e-11	Al	7	458.963A	-20.754	3.2219038669905754e-12
7293	1.0746700000000002e-10	Co	8	184.843A	-20.755	3.2144936937266458e-12
7294	4.89707e-11	Fe	3	405.640A	-20.755	3.2144936937266458e-12
7295	7.06072e-11	N	6	281.338A	-20.755	3.2144936937266458e-12
7296	3.6733e-11	N	6	540.780A	-20.756	3.2071005633882606e-12
7297	7.71089e-11	O	5	257.616A	-20.756999999999998	3.199724436777832e-12
7298	1.42217e-12	Fe	2	1.39677m	-20.758000000000003	3.1923652747877908e-12
7299	3.46828e-11	K	8	572.747A	-20.76	3.1776976886886714e-12
7300	2.37671e-11	Ar	5	835.797A	-20.761	3.1703891868134842e-12
7301	2.02972e-12	N	1	9786.78A	-20.764	3.1485643811646643e-12
7302	1.14223e-11	Mg	1	1739.09A	-20.765	3.1413228840373947e-12
7303	1.7335200000000002e-10	Fe	7	114.590A	-20.766	3.134098041891373e-12
7304	1.23625e-12	Si	1	1.60683m	-20.767	3.1268898164211533e-12
7305	1.74459e-10	Li	3	113.863A	-20.77	3.1053644583318342e-12
7306	2.96048e-12	Cr	5	6709.87A	-20.771	3.098222318269951e-12
7307	4.3788e-11	Ar	2	453.651A	-20.772	3.091096604674406e-12
7308	2.73374e-10	S	7	72.6640A	-20.772	3.091096604674406e-12
7309	1.50603e-11	N	1	1319.00A	-20.773000000000003	3.0839872797652984e-12
7310	8.607e-13	Ni	2	2.30794m	-20.774	3.0768943058497973e-12
7311	3.89876e-12	Cr	7	5095.07A	-20.776	3.0627572606609624e-12
7312	9.44948e-12	Zn	2	2102.17A	-20.776	3.0627572606609624e-12
7313	8.89738e-11	S	9	223.262A	-20.78	3.034677733315137e-12
7314	2.03178e-12	N	1	9776.90A	-20.781	3.0276981682094097e-12
7315	8.04345e-12	Cr	7	2469.64A	-20.781999999999996	3.020734655657972e-12
7316	9.62494e-12	Fe	9	2063.85A	-20.783	3.0137871587409244e-12
7317	1.2614799999999998e-10	Ca	5	157.470A	-20.785	2.99994006455519e-12
7318	2.81597e-12	Ni	2	7054.20A	-20.785	2.99994006455519e-12
7319	3.51947e-11	K	8	564.417A	-20.787	2.9861565919881333e-12
7320	3.05098e-11	F	6	651.084A	-20.788	2.9792886224106904e-12
7321	8.483870000000001e-13	Fe	2	2.34144m	-20.79	2.965600034601377e-12
7322	1.1334100000000001e-10	Fe	10	175.263A	-20.794	2.938411250058132e-12
7323	3.7040699999999996e-12	Fe	2	5362.87A	-20.795	2.9316530917198987e-12
7324	8.643139999999999e-12	Fe	1	2298.29A	-20.795	2.9316530917198987e-12
7325	2.04485e-11	Si	1	971.440A	-20.796999999999997	2.9181833692933713e-12
7326	1.63772e-11	S	10	1212.93A	-20.799	2.9047755346197372e-12
7327	4.25232e-11	V	9	467.143A	-20.801	2.8914293033506715e-12
7328	3.99397e-11	N	6	497.361A	-20.801	2.8914293033506715e-12
7329	3.0485299999999997e-12	Fe	2	6516.08A	-20.801	2.8914293033506715e-12
7330	5.64131e-11	N	6	352.125A	-20.802	2.884779200491358e-12
7331	7.74538e-11	N	6	256.468A	-20.802	2.884779200491358e-12
7332	6.68342e-13	Cr	7	2.97220m	-20.802	2.884779200491358e-12
7333	2.7831e-11	N	6	713.752A	-20.803	2.878144392444194e-12
7334	1.21087e-11	N	6	1640.51A	-20.803	2.878144392444194e-12
7335	3.59908e-11	B	2	551.931A	-20.803	2.878144392444194e-12
7336	2.80889e-17	N	5	7.07200c	-20.804000000000002	2.871524844032088e-12
7337	4.03427e-12	Fe	2	4923.93A	-20.804000000000002	2.871524844032088e-12
7338	1.9136e-11	C	6	1038.07A	-20.805	2.864920520158877e-12
7339	1.90272e-12	Fe	2	1.04400m	-20.805	2.864920520158877e-12
7340	2.35149e-11	N	6	844.759A	-20.805	2.864920520158877e-12
7341	5.66213e-11	B	3	350.830A	-20.81	2.8321260461492316e-12
7342	1.30336e-10	Ca	5	152.410A	-20.811999999999998	2.819113608959313e-12
7343	1.71808e-10	Fe	7	115.620A	-20.811999999999998	2.819113608959313e-12
7344	4.74598e-11	K	8	418.554A	-20.813000000000002	2.812629827581704e-12
7345	3.2554900000000003e-12	K	4	6101.83A	-20.813000000000002	2.812629827581704e-12
7346	1.85504e-12	Fe	2	1.07084m	-20.813000000000002	2.812629827581704e-12
7347	6.9829e-11	P	8	284.473A	-20.814	2.8061609584874987e-12
7348	1.84118e-12	Fe	2	1.07890m	-20.815	2.7997069673793266e-12
7349	1.00938e-11	O	4	1967.99A	-20.815	2.7997069673793266e-12
7350	1.71054e-12	Ni	2	1.16129m	-20.816	2.7932678200388165e-12
7351	7.9233e-11	N	6	250.709A	-20.816	2.7932678200388165e-12
7352	3.01395e-12	Cr	5	6590.83A	-20.816999999999997	2.7868434823262263e-12
7353	9.53492e-12	Fe	1	2083.34A	-20.816999999999997	2.7868434823262263e-12
7354	6.90854e-11	Ne	3	287.535A	-20.818	2.7804339201803125e-12
7355	3.80648e-11	Ca	9	521.859A	-20.82	2.767658986735433e-12
7356	6.15948e-11	Mg	6	322.502A	-20.82	2.767658986735433e-12
7357	1.63547e-10	Ca	6	121.460A	-20.82	2.767658986735433e-12
7358	1.69625e-11	N	1	1171.08A	-20.82	2.767658986735433e-12
7359	9.519e-11	O	5	208.682A	-20.822	2.754942748778095e-12
7360	1.96505e-12	N	1	1.01089m	-20.822	2.754942748778095e-12
7361	3.80075e-13	Si	2	5.22646m	-20.824	2.7422849366270073e-12
7362	1.8371e-11	Cr	2	1081.29A	-20.824	2.7422849366270073e-12
7363	1.00643e-11	Fe	7	1973.75A	-20.824	2.7422849366270073e-12
7364	1.46336e-12	Fe	5	1.35746m	-20.824	2.7422849366270073e-12
7365	1.07318e-11	Fe	1	1851.00A	-20.825	2.735977856292406e-12
7366	1.36539e-12	N	1	1.45485m	-20.825	2.735977856292406e-12
7367	3.93041e-11	N	6	505.404A	-20.825	2.735977856292406e-12
7368	1.24407e-11	B	3	1596.73A	-20.825	2.735977856292406e-12
7369	4.11427e-11	N	6	482.819A	-20.826	2.7296852818400186e-12
7370	2.01044e-12	Fe	5	9880.67A	-20.828000000000003	2.717143517208269e-12
7371	1.96179e-11	S	1	1012.57A	-20.829	2.7108942605337416e-12
7372	2.39929e-11	P	4	827.931A	-20.829	2.7108942605337416e-12
7373	1.35402e-11	Fe	11	1467.07A	-20.831	2.698438832802455e-12
7374	5.096229999999999e-13	Fe	7	3.89788m	-20.831	2.698438832802455e-12
7375	3.5375e-11	K	8	561.539A	-20.833000000000002	2.6860406325632796e-12
7376	5.0044e-12	Fe	2	3969.39A	-20.833000000000002	2.6860406325632796e-12
7377	2.35397e-11	N	6	843.872A	-20.834	2.67986291053837e-12
7378	4.14743e-11	Cr	9	478.959A	-20.835	2.673699396879818e-12
7379	5.12806e-11	Ne	6	387.368A	-20.837	2.6614148640236877e-12
7380	1.0326799999999999e-10	Co	8	192.359A	-20.84	2.643093812967941e-12
7381	1.8821e-11	S	1	1055.44A	-20.840999999999998	2.6370148658871243e-12
7382	2.83324e-12	Fe	2	7011.23A	-20.840999999999998	2.6370148658871243e-12
7383	1.07867e-11	Fe	9	1841.57A	-20.843000000000004	2.624898883140518e-12
7384	8.17358e-12	C	6	2430.33A	-20.844	2.618861783237058e-12
7385	1.53881e-10	Ar	6	129.090A	-20.844	2.618861783237058e-12
7386	3.92497e-13	Fe	2	5.06105m	-20.846	2.606829206329054e-12
7387	4.14836e-12	Cr	5	4788.51A	-20.846	2.606829206329054e-12
7388	1.5657299999999998e-10	Ca	7	126.870A	-20.846	2.606829206329054e-12
7389	1.7649099999999998e-12	P	2	1.12553m	-20.85	2.5829296525102787e-12
7390	1.57514e-11	Si	5	1261.12A	-20.851	2.5769890791586842e-12
7391	1.28931e-12	Cr	7	1.54070m	-20.851	2.5769890791586842e-12
7392	1.93652e-12	Fe	6	1.02578m	-20.851999999999997	2.5710621687466557e-12
7393	5.183419999999999e-12	Mg	1	3832.30A	-20.851999999999997	2.5710621687466557e-12
7394	7.579239999999999e-12	Si	2	2620.90A	-20.853	2.565148889850263e-12
7395	1.21604e-11	Fe	7	1633.53A	-20.853	2.565148889850263e-12
7396	5.4765e-12	Sc	2	3627.22A	-20.854	2.559249211117973e-12
7397	4.33035e-12	Fe	9	4587.26A	-20.854	2.559249211117973e-12
7398	3.38762e-11	Fe	8	586.384A	-20.855999999999998	2.5474905290994582e-12
7399	3.93061e-11	N	6	505.378A	-20.855999999999998	2.5474905290994582e-12
7400	5.50174e-11	Mg	7	361.058A	-20.862	2.5125376486905924e-12
7401	7.1179600000000005e-12	Fe	2	2790.75A	-20.864	2.5009935868062696e-12
7402	2.02941e-12	N	1	9788.29A	-20.865	2.495241461176425e-12
7403	8.18061e-11	N	6	242.824A	-20.866999999999997	2.4837768680551596e-12
7404	4.96176e-11	Mn	6	400.351A	-20.868000000000002	2.478064339779587e-12
7405	5.75121e-12	Fe	10	3453.96A	-20.872	2.455345309353233e-12
7406	2.71954e-11	N	6	730.435A	-20.873	2.4496981718481205e-12
7407	2.17898e-12	Fe	2	9116.41A	-20.873	2.4496981718481205e-12
7408	4.11446e-11	N	6	482.796A	-20.875	2.438442831133757e-12
7409	1.3402000000000002e-10	F	4	148.220A	-20.875	2.438442831133757e-12
7410	1.69742e-11	N	1	1170.28A	-20.879	2.4160870528820794e-12
7411	4.95321e-11	Mn	6	401.042A	-20.88	2.4105302068613084e-12
7412	2.92491e-12	Ni	2	6791.48A	-20.88	2.4105302068613084e-12
7413	3.6267300000000002e-12	Fe	2	5477.24A	-20.881999999999998	2.3994548265992497e-12
7414	6.30128e-13	Fe	2	3.15245m	-20.883000000000003	2.3939362336373788e-12
7415	5.25395e-11	Ca	9	378.086A	-20.885	2.3829370957567637e-12
7416	2.17105e-11	C	6	914.971A	-20.885	2.3829370957567637e-12
7417	1.70609e-11	N	1	1164.32A	-20.886	2.3774564925216655e-12
7418	7.77799e-11	Fe	10	255.393A	-20.888	2.3665330721736125e-12
7419	4.3443699999999996e-12	Ca	7	4572.46A	-20.888	2.3665330721736125e-12
7420	1.70093e-11	N	1	1167.86A	-20.888	2.3665330721736125e-12
7421	9.23046e-12	Cr	7	2152.05A	-20.888	2.3665330721736125e-12
7422	7.43602e-11	N	6	267.138A	-20.889	2.361090197145809e-12
7423	1.15009e-11	Al	2	1727.21A	-20.89	2.355659840383172e-12
7424	1.34456e-10	Fe	6	147.740A	-20.891	2.350241973094529e-12
7425	3.5889800000000003e-12	Fe	2	5534.85A	-20.897	2.317995444332552e-12
7426	1.76535e-11	N	6	1125.24A	-20.899	2.3073452226847695e-12
7427	3.36136e-11	N	6	590.965A	-20.9	2.3020384759332702e-12
7428	3.27869e-11	K	8	605.866A	-20.901999999999997	2.2914615698956358e-12
7429	1.63836e-12	N	1	1.21246m	-20.903000000000002	2.286191354531779e-12
7430	3.108e-12	Fe	9	6391.40A	-20.903000000000002	2.286191354531779e-12
7431	2.54828e-11	Sc	3	779.526A	-20.904	2.2809332603269375e-12
7432	6.88243e-11	Mg	6	288.626A	-20.904	2.2809332603269375e-12
7433	2.93905e-11	F	1	675.881A	-20.905	2.275687259403164e-12
7434	1.0206999999999999e-10	Mn	9	194.616A	-20.909000000000002	2.254823633202122e-12
7435	6.0065e-11	Na	5	330.716A	-20.91	2.2496376827543707e-12
7436	1.6408e-12	N	1	1.21066m	-20.910999999999998	2.2444636596616687e-12
7437	5.63258e-11	Fe	11	352.671A	-20.910999999999998	2.2444636596616687e-12
7438	2.51517e-11	Na	8	789.785A	-20.912	2.239301536491842e-12
7439	1.4446899999999998e-10	Ca	7	137.500A	-20.912	2.239301536491842e-12
7440	2.04095e-11	Sc	3	973.294A	-20.913	2.2341512858758463e-12
7441	1.7767599999999998e-12	N	1	1.11801m	-20.913	2.2341512858758463e-12
7442	1.16108e-12	Mg	1	1.71087m	-20.914	2.2290128805075653e-12
7443	9.405210000000001e-18	H	1	21.1207c	-20.915	2.223886293143703e-12
7444	1.84103e-12	N	6	1.07898m	-20.916	2.2187714966035676e-12
7445	1.5101e-11	N	1	1315.44A	-20.916999999999998	2.213668463769054e-12
7446	4.88993e-11	Na	6	406.232A	-20.916999999999998	2.213668463769054e-12
7447	7.86956e-14	S	1	25.2421m	-20.916999999999998	2.213668463769054e-12
7448	6.92236e-11	Ne	3	286.961A	-20.919	2.203497581055936e-12
7449	6.98184e-11	Mg	7	284.516A	-20.92	2.198429677252343e-12
7450	2.02409e-12	N	1	9814.02A	-20.923000000000002	2.1832957938041553e-12
7451	2.58162e-12	Ni	2	7694.56A	-20.923000000000002	2.1832957938041553e-12
7452	1.67724e-11	N	1	1184.36A	-20.923000000000002	2.1832957938041553e-12
7453	1.1967299999999999e-10	Ar	6	165.990A	-20.925	2.173264460833464e-12
7454	1.60142e-12	N	1	1.24043m	-20.926	2.1682660912768455e-12
7455	4.55461e-11	Mg	6	436.139A	-20.927	2.163279217651181e-12
7456	2.93419e-11	B	3	677.000A	-20.928	2.1583038135165803e-12
7457	8.993090000000001e-13	Si	2	2.20886m	-20.928	2.1583038135165803e-12
7458	6.10656e-11	Al	8	325.297A	-20.929000000000002	2.153339852493946e-12
7459	8.9084e-12	Al	1	2229.86A	-20.929000000000002	2.153339852493946e-12
7460	8.8605e-11	C	5	224.191A	-20.93	2.1483873082648696e-12
7461	1.09912e-11	S	1	1807.31A	-20.930999999999997	2.1434461545714354e-12
7462	2.01846e-11	Zn	2	984.142A	-20.930999999999997	2.1434461545714354e-12
7463	3.30685e-12	Ni	2	6007.06A	-20.932	2.1385163652161214e-12
7464	1.72328e-12	Fe	2	1.15271m	-20.934	2.128690775031012e-12
7465	5.76747e-11	N	6	344.423A	-20.934	2.128690775031012e-12
7466	9.93223e-17	Al	3	2.00000c	-20.936	2.118910329332095e-12
7467	7.94099e-12	Cr	7	2501.51A	-20.936	2.118910329332095e-12
7468	2.23359e-11	Fe	8	889.349A	-20.936999999999998	2.11403697080891e-12
7469	1.99327e-12	N	1	9965.75A	-20.938000000000002	2.1091748206992634e-12
7470	9.54288e-12	N	6	2081.60A	-20.939	2.104323853224589e-12
7471	1.25988e-10	Ca	5	157.670A	-20.941	2.0946553633618007e-12
7472	2.86444e-11	Na	5	693.486A	-20.941999999999997	2.0898377897123336e-12
7473	3.07327e-11	F	6	646.362A	-20.943	2.0850312961747558e-12
7474	1.53729e-11	N	6	1292.17A	-20.943	2.0850312961747558e-12
7475	8.08877e-11	N	6	245.581A	-20.944000000000003	2.0802358572655692e-12
7476	3.5262599999999997e-10	S	9	56.3330A	-20.945999999999998	2.0706780416910676e-12
7477	1.5269799999999998e-10	Ar	6	130.090A	-20.948	2.061164140290128e-12
7478	2.58015e-12	K	1	7698.96A	-20.949	2.0564235943162133e-12
7479	6.92069e-11	Ne	3	287.030A	-20.95	2.0516939512955013e-12
7480	1.2819e-12	N	1	1.54962m	-20.951999999999998	2.042267273866907e-12
7481	2.4830299999999998e-12	Cr	2	8000.08A	-20.954	2.0328839080868428e-12
7482	4.0160500000000003e-10	B	4	49.4627A	-20.955	2.0282084048420954e-12
7483	5.55579e-12	Sc	2	3575.45A	-20.955	2.0282084048420954e-12
7484	2.8086e-12	Fe	4	7072.74A	-20.955	2.0282084048420954e-12
7485	3.07703e-11	Cr	5	645.572A	-20.956	2.023543654956392e-12
7486	2.81342e-11	Mg	9	706.061A	-20.956999999999997	2.018889633697726e-12
7487	3.51541e-11	K	8	565.068A	-20.956999999999997	2.018889633697726e-12
7488	4.55954e-13	Fe	3	4.35668m	-20.958000000000002	2.01424631639089e-12
7489	5.7873e-12	C	6	3432.42A	-20.958000000000002	2.01424631639089e-12
7490	7.315210000000001e-12	P	2	2715.50A	-20.959	2.009613678417545e-12
7491	1.02544e-10	Fe	10	193.715A	-20.96	2.004991695215855e-12
7492	2.31337e-14	He	1	85.8682m	-20.962	1.995779595162689e-12
7493	1.04801e-11	Sc	3	1895.44A	-20.963	1.9911894294695588e-12
7494	1.34093e-11	Na	6	1481.40A	-20.963	1.9911894294695588e-12
7495	8.01609e-10	N	7	24.7807A	-20.963	1.9911894294695588e-12
7496	7.309529999999999e-13	Fe	5	2.71761m	-20.965	1.9820407450671e-12
7497	1.65801e-11	Li	2	1198.09A	-20.965	1.9820407450671e-12
7498	4.98696e-11	Mn	10	398.328A	-20.965999999999998	1.9774821778523577e-12
7499	1.6508000000000001e-10	O	7	120.333A	-20.967	1.972934095051253e-12
7500	1.7502599999999999e-12	Co	3	1.13494m	-20.967	1.972934095051253e-12
7501	3.29096e-11	Mg	6	603.607A	-20.967	1.972934095051253e-12
7502	3.51465e-16	N	7	5651.90m	-20.967	1.972934095051253e-12
7503	3.52972e-11	Sc	8	562.777A	-20.969	1.963869286291539e-12
7504	2.6177099999999998e-12	Zn	2	7588.48A	-20.969	1.963869286291539e-12
7505	1.38935e-11	Al	1	1429.77A	-20.969	1.963869286291539e-12
7506	6.66737e-12	Fe	2	2979.35A	-20.971	1.9548461265448794e-12
7507	1.08961e-10	Fe	10	182.307A	-20.971999999999998	1.950350105217108e-12
7508	8.9605e-11	Fe	10	221.689A	-20.973000000000003	1.9458644244514105e-12
7509	7.69333e-11	N	6	258.203A	-20.974	1.941389060465219e-12
7510	2.9237400000000002e-12	Ni	2	6794.20A	-20.976	1.9324691879740747e-12
7511	2.09218e-11	Zn	2	949.463A	-20.976999999999997	1.9280246321768625e-12
7512	2.6560900000000002e-12	Zn	2	7478.82A	-20.978	1.9235902985742896e-12
7513	3.75414e-12	N	6	5291.35A	-20.979	1.9191661636560237e-12
7514	5.9703e-14	Cl	2	33.2721m	-20.979	1.9191661636560237e-12
7515	1.1127799999999998e-12	Fe	2	1.78512m	-20.979	1.9191661636560237e-12
7516	3.85293e-11	Ca	9	515.567A	-20.979	1.9191661636560237e-12
7517	4.34662e-11	V	9	457.009A	-20.980999999999998	1.9103483961009575e-12
7518	1.4407099999999998e-10	Fe	6	137.880A	-20.983	1.9015711425076834e-12
7519	7.8721e-11	Fe	7	252.340A	-20.987	1.8841374334828594e-12
7520	1.13589e-10	Ca	7	174.880A	-20.988000000000003	1.87980403763629e-12
7521	1.8512099999999997e-12	N	1	1.07305m	-20.988000000000003	1.87980403763629e-12
7522	5.64235e-11	Fe	9	352.060A	-20.989	1.87548060832363e-12
7523	1.45895e-12	N	1	1.36156m	-20.99	1.8711671226224567e-12
7524	4.46447e-11	Mg	6	444.946A	-20.99	1.8711671226224567e-12
7525	1.70405e-11	N	1	1165.72A	-20.991999999999997	1.8625698906284675e-12
7526	4.91067e-12	He	1	4045.17A	-20.991999999999997	1.8625698906284675e-12
7527	1.53224e-11	N	6	1296.43A	-20.994	1.854012159327407e-12
7528	3.73667e-11	N	6	531.609A	-20.995	1.8497480496887385e-12
7529	3.20785e-12	Fe	5	6192.46A	-20.995	1.8497480496887385e-12
7530	4.36306e-11	Fe	8	455.287A	-20.999000000000002	1.8327894576346913e-12
7531	9.71635e-13	Al	9	2.04444m	-20.999000000000002	1.8327894576346913e-12
7532	1.33053e-11	Li	2	1492.98A	-20.999000000000002	1.8327894576346913e-12
7533	8.10884e-12	Fe	2	2449.73A	-21.0	1.8285741588554436e-12
7534	2.75333e-12	Fe	2	7214.71A	-21.000999999999998	1.824368554994358e-12
7535	2.37925e-11	Ar	5	834.903A	-21.005	1.807642643546262e-12
7536	3.69737e-11	N	6	537.259A	-21.006	1.8034851808344696e-12
7537	4.5081099999999995e-12	Fe	2	4406.38A	-21.011	1.7828408566818478e-12
7538	6.16717e-11	Na	6	322.100A	-21.011999999999997	1.7787404364969448e-12
7539	1.43724e-11	Si	5	1382.12A	-21.013	1.7746494470167386e-12
7540	8.08802e-11	Fe	10	245.604A	-21.013	1.7746494470167386e-12
7541	1.4822e-10	Ca	7	134.020A	-21.014	1.7705678665512687e-12
7542	1.73001e-11	Fe	8	1148.23A	-21.014	1.7705678665512687e-12
7543	1.34913e-11	Cu	2	1472.39A	-21.015	1.766495673460358e-12
7544	4.25513e-11	K	9	466.835A	-21.016	1.762432846153673e-12
7545	1.6451599999999998e-12	N	1	1.20745m	-21.018	1.7543352027796266e-12
7546	6.32803e-12	N	6	3139.12A	-21.018	1.7543352027796266e-12
7547	4.27424e-12	Cr	5	4647.48A	-21.018	1.7543352027796266e-12
7548	5.84957e-12	Fe	8	3395.89A	-21.019000000000002	1.7503003437793802e-12
7549	4.98733e-14	Si	8	39.8299m	-21.019000000000002	1.7503003437793802e-12
7550	1.56694e-13	Co	3	12.6772m	-21.02	1.7462747646973341e-12
7551	2.94829e-11	O	2	673.761A	-21.022	1.7382513609639938e-12
7552	4.21585e-11	Ca	8	471.185A	-21.023000000000003	1.734253493773398e-12
7553	4.10278e-11	Fe	8	484.171A	-21.024	1.7302648214222143e-12
7554	5.38076e-13	Fe	5	3.69176m	-21.025	1.7262853227628713e-12
7555	7.92925e-12	Fe	2	2505.21A	-21.026	1.7223149766964487e-12
7556	1.08933e-13	Ni	2	18.2356m	-21.026	1.7223149766964487e-12
7557	6.8668e-12	Fe	2	2892.83A	-21.026	1.7223149766964487e-12
7558	5.75765e-11	B	3	345.010A	-21.026999999999997	1.7183537621725956e-12
7559	6.02717e-12	Fe	2	3295.82A	-21.028000000000002	1.7144016581893043e-12
7560	7.092689999999999e-12	Mn	8	2800.69A	-21.031	1.702599800187272e-12
7561	4.82795e-12	Fe	2	4114.47A	-21.031999999999996	1.6986839293111168e-12
7562	2.92333e-12	K	4	6795.16A	-21.031999999999996	1.6986839293111168e-12
7563	4.41724e-12	C	6	4497.03A	-21.033	1.6947770646880283e-12
7564	2.17527e-11	Fe	8	913.194A	-21.033	1.6947770646880283e-12
7565	4.29364e-11	N	6	462.648A	-21.033	1.6947770646880283e-12
7566	1.74867e-12	Ni	2	1.13597m	-21.037	1.6792392551645034e-12
7567	3.68e-11	Li	3	539.795A	-21.038	1.675377112050957e-12
7568	1.51064e-11	N	1	1314.97A	-21.038	1.675377112050957e-12
7569	2.44477e-12	Cr	2	8125.30A	-21.039	1.6715238516200804e-12
7570	1.9829099999999997e-12	N	1	1.00178m	-21.039	1.6715238516200804e-12
7571	3.76506e-12	Fe	2	5276.00A	-21.039	1.6715238516200804e-12
7572	9.11227e-13	Si	2	2.17997m	-21.039	1.6715238516200804e-12
7573	9.52638e-11	Cr	9	208.520A	-21.04	1.6676794534422833e-12
7574	4.22667e-11	Si	8	469.979A	-21.041	1.6638438971349222e-12
7575	1.9163400000000003e-12	Fe	2	1.03658m	-21.043000000000003	1.6561992288353688e-12
7576	3.5233e-11	Cl	6	563.803A	-21.043000000000003	1.6561992288353688e-12
7577	3.94706e-11	Ca	9	503.272A	-21.046	1.6447980335387923e-12
7578	4.70041e-11	K	8	422.611A	-21.048000000000002	1.6372408730336436e-12
7579	3.81402e-11	Mg	7	520.827A	-21.048000000000002	1.6372408730336436e-12
7580	2.03134e-11	Ca	8	977.899A	-21.049	1.6334753235185677e-12
7581	1.19478e-10	Ca	5	166.260A	-21.049	1.6334753235185677e-12
7582	1.19478e-10	Ca	5	166.260A	-21.049	1.6334753235185677e-12
7583	3.99398e-11	N	6	497.360A	-21.053	1.6184995317362402e-12
7584	2.0046400000000002e-12	N	1	9909.22A	-21.054000000000002	1.614777086110015e-12
7585	7.43133e-14	Fe	5	26.7307m	-21.055999999999997	1.6073578593290394e-12
7586	9.54378e-12	C	6	2081.40A	-21.055999999999997	1.6073578593290394e-12
7587	4.3601699999999996e-12	Fe	2	4555.89A	-21.055999999999997	1.6073578593290394e-12
7588	1.82654e-11	N	6	1087.55A	-21.055999999999997	1.6073578593290394e-12
7589	5.4922699999999996e-12	He	1	3616.80A	-21.057	1.6036610388382605e-12
7590	4.75356e-12	Fe	2	4178.86A	-21.057	1.6036610388382605e-12
7591	5.3414e-11	Ca	9	371.896A	-21.059	1.596292885655173e-12
7592	1.81948e-12	Ni	2	1.09177m	-21.06	1.5926215138976626e-12
7593	7.87415e-11	C	5	252.274A	-21.061	1.588958586060865e-12
7594	4.0948e-11	N	6	485.114A	-21.064	1.57802027209328e-12
7595	2.38109e-11	N	6	834.258A	-21.066999999999997	1.5671572569494173e-12
7596	6.0244300000000004e-12	Fe	8	3297.32A	-21.066999999999997	1.5671572569494173e-12
7597	1.85751e-11	C	3	1069.41A	-21.07	1.5563690222757822e-12
7598	1.90004e-10	Be	3	104.548A	-21.070999999999998	1.5527894728560012e-12
7599	2.6088499999999998e-14	O	4	76.1425m	-21.070999999999998	1.5527894728560012e-12
7600	3.29779e-11	N	6	602.356A	-21.070999999999998	1.5527894728560012e-12
7601	2.8715599999999997e-13	Ni	2	6.91766m	-21.074	1.5421001453123636e-12
7602	7.29436e-11	O	5	272.326A	-21.075	1.538553413398922e-12
7603	3.71448e-13	Fe	5	5.34785m	-21.076	1.5350148387425078e-12
7604	1.50602e-11	N	1	1319.01A	-21.076	1.5350148387425078e-12
7605	1.27705e-11	Si	1	1555.49A	-21.078000000000003	1.527962086199264e-12
7606	3.75756e-11	N	6	528.653A	-21.078000000000003	1.527962086199264e-12
7607	8.385780000000001e-13	Ni	2	2.36883m	-21.079	1.5244478709194557e-12
7608	1.09002e-11	Si	9	1822.39A	-21.08	1.5209417381105045e-12
7609	2.65206e-11	F	1	749.019A	-21.081	1.5174436691832313e-12
7610	2.06427e-11	Si	1	962.297A	-21.081999999999997	1.5139536455912474e-12
7611	5.09273e-11	Ar	7	390.055A	-21.081999999999997	1.5139536455912474e-12
7612	5.63259e-12	C	5	3526.70A	-21.085	1.5035316620020337e-12
7613	2.47269e-12	Ni	2	8033.54A	-21.088	1.4931814228432186e-12
7614	1.79515e-12	Fe	2	1.10656m	-21.088	1.4931814228432186e-12
7615	4.60934e-11	Mn	6	430.961A	-21.088	1.4931814228432186e-12
7616	3.97289e-17	Si	4	5.00000c	-21.094	1.4726942056758878e-12
7617	1.30344e-10	Ar	6	152.400A	-21.096999999999998	1.462556250073255e-12
7618	4.3473800000000004e-12	Co	3	4569.29A	-21.096999999999998	1.462556250073255e-12
7619	1.8134200000000002e-12	Fe	2	1.09541m	-21.098000000000003	1.459192464042145e-12
7620	7.11569e-11	Al	7	279.164A	-21.1	1.452488083666078e-12
7621	1.31533e-12	N	1	1.51023m	-21.101	1.4491474537751518e-12
7622	4.5817900000000004e-12	Co	3	4335.52A	-21.101999999999997	1.4458145071197673e-12
7623	1.90755e-11	N	6	1041.36A	-21.101999999999997	1.4458145071197673e-12
7624	4.08193e-11	Sc	8	486.644A	-21.101999999999997	1.4458145071197673e-12
7625	1.0070200000000002e-10	Ca	4	197.260A	-21.101999999999997	1.4458145071197673e-12
7626	5.7731199999999995e-12	Cr	7	3440.85A	-21.104	1.4391715928724362e-12
7627	1.22628e-11	C	5	1619.89A	-21.104	1.4391715928724362e-12
7628	3.4950699999999996e-12	Fe	2	5683.57A	-21.104	1.4391715928724362e-12
7629	1.6787299999999999e-12	Fe	2	1.18331m	-21.104	1.4391715928724362e-12
7630	2.07785e-11	O	4	956.012A	-21.105	1.4358615900604314e-12
7631	1.16915e-11	Mg	1	1699.05A	-21.105999999999998	1.4325592000436528e-12
7632	6.81187e-12	Fe	2	2916.15A	-21.111	1.4161608304824135e-12
7633	3.29759e-11	N	6	602.393A	-21.115	1.4031773899478536e-12
7634	1.06643e-09	O	7	18.6270A	-21.116999999999997	1.3967303754592733e-12
7635	3.0863599999999998e-12	Cr	5	6436.21A	-21.116999999999997	1.3967303754592733e-12
7636	4.12706e-11	Sc	8	481.322A	-21.119	1.390312982311585e-12
7637	9.05661e-12	Al	1	2193.36A	-21.122	1.3807421350616045e-12
7638	7.90289e-11	Al	8	251.357A	-21.122	1.3807421350616045e-12
7639	5.82264e-11	Fe	9	341.159A	-21.123	1.3775665162734477e-12
7640	7.92022e-11	Si	8	250.807A	-21.124000000000002	1.3743982012058272e-12
7641	4.01765e-11	Sc	8	494.430A	-21.124000000000002	1.3743982012058272e-12
7642	3.17526e-12	Sc	3	6256.01A	-21.128	1.361797642757898e-12
7643	1.32075e-12	Mg	1	1.50402m	-21.128	1.361797642757898e-12
7644	1.21152e-11	C	6	1639.63A	-21.129	1.3586655950929536e-12
7645	2.71934e-11	N	6	730.489A	-21.13	1.3555407509377546e-12
7646	6.42295e-12	Na	2	3092.73A	-21.134	1.3431130786330537e-12
7647	3.36275e-12	Cr	7	5907.21A	-21.134	1.3431130786330537e-12
7648	4.97658e-11	Mn	6	399.159A	-21.135	1.3400240042731e-12
7649	1.25876e-13	Cr	5	15.7810m	-21.136999999999997	1.3338671532345438e-12
7650	2.49356e-11	O	2	796.632A	-21.138	1.3307993439128974e-12
7651	6.59342e-13	Co	3	3.01277m	-21.14	1.3246848763387593e-12
7652	3.21177e-13	Fe	5	6.18490m	-21.14	1.3246848763387593e-12
7653	1.1572499999999999e-10	Li	2	171.652A	-21.141	1.3216381856679583e-12
7654	6.69384e-11	N	6	296.757A	-21.143	1.3155658097925216e-12
7655	3.3700699999999996e-12	Zn	2	5894.37A	-21.143	1.3155658097925216e-12
7656	4.19838e-12	Fe	2	4731.45A	-21.143	1.3155658097925216e-12
7657	2.01358e-11	Zn	2	986.525A	-21.144000000000002	1.312540092392764e-12
7658	1.51527e-11	N	1	1310.95A	-21.145	1.3095213339499276e-12
7659	1.9126e-11	N	6	1038.61A	-21.146	1.3065095184588344e-12
7660	5.31421e-11	Ca	9	373.799A	-21.146	1.3065095184588344e-12
7661	3.11493e-12	Cr	5	6377.17A	-21.147	1.3035046299511593e-12
7662	7.311989999999999e-12	Fe	2	2716.70A	-21.147	1.3035046299511593e-12
7663	6.61793e-12	Fe	9	3001.61A	-21.148000000000003	1.300506652495251e-12
7664	3.07153e-12	Ni	2	6467.29A	-21.151	1.2915540276712305e-12
7665	1.40226e-10	Fe	6	141.660A	-21.151	1.2915540276712305e-12
7666	2.547e-11	Na	8	779.917A	-21.155	1.2797129891715688e-12
7667	1.24075e-10	Li	2	160.100A	-21.156	1.2767697309710316e-12
7668	5.75903e-12	He	1	3449.27A	-21.156	1.2767697309710316e-12
7669	9.59346e-12	N	6	2070.63A	-21.160999999999998	1.2621546687157234e-12
7670	5.15945e-11	Al	9	385.011A	-21.162	1.2592517935316073e-12
7671	7.95802e-10	N	6	24.9616A	-21.163	1.256355594775146e-12
7672	4.63886e-11	Mg	8	428.219A	-21.164	1.2534660570909814e-12
7673	2.41376e-12	Cr	2	8229.67A	-21.166	1.2477069036946246e-12
7674	4.63548e-12	Ni	2	4285.31A	-21.166	1.2477069036946246e-12
7675	6.0459e-12	Na	2	3285.61A	-21.166	1.2477069036946246e-12
7676	3.01571e-11	Cr	5	658.699A	-21.166	1.2477069036946246e-12
7677	3.91721e-11	Ca	9	507.108A	-21.17	1.236267858043874e-12
7678	1.70364e-11	N	1	1166.00A	-21.171999999999997	1.230587723194454e-12
7679	1.6741200000000001e-12	Co	3	1.18656m	-21.171999999999997	1.230587723194454e-12
7680	9.29194e-12	B	3	2137.82A	-21.171999999999997	1.230587723194454e-12
7681	1.06385e-12	Fe	9	1.86722m	-21.173000000000002	1.2277574499703438e-12
7682	1.45389e-10	F	4	136.630A	-21.173000000000002	1.2277574499703438e-12
7683	2.16486e-11	N	6	917.587A	-21.174	1.2249336861940337e-12
7684	2.06699e-10	O	7	96.1034A	-21.175	1.2221164168941795e-12
7685	5.08625e-12	Si	1	3905.52A	-21.175	1.2221164168941795e-12
7686	3.76129e-11	Al	7	528.129A	-21.176	1.2193056271339197e-12
7687	2.34891e-11	N	6	845.688A	-21.177	1.2165013020107067e-12
7688	4.25659e-12	Fe	2	4666.76A	-21.178	1.2137034266562978e-12
7689	5.34103e-11	Mn	10	371.922A	-21.179000000000002	1.2109119862366366e-12
7690	7.52032e-11	Fe	7	264.144A	-21.179000000000002	1.2109119862366366e-12
7691	4.26275e-11	Ca	8	466.001A	-21.18	1.2081269659517935e-12
7692	1.31773e-10	Si	6	150.748A	-21.18	1.2081269659517935e-12
7693	1.09725e-11	P	2	1810.39A	-21.180999999999997	1.2053483510358587e-12
7694	7.51785e-11	S	10	264.231A	-21.183000000000003	1.1998102784168071e-12
7695	1.38904e-12	Si	10	1.43008m	-21.184	1.1970507913514104e-12
7696	1.41871e-13	Co	3	14.0018m	-21.185	1.1942976509301466e-12
7697	1.58862e-11	S	1	1250.42A	-21.185	1.1942976509301466e-12
7698	3.84676e-12	Fe	2	5163.95A	-21.185	1.1942976509301466e-12
7699	5.31155e-11	Ca	9	373.986A	-21.185	1.1942976509301466e-12
7700	7.8714e-11	C	5	252.363A	-21.186	1.1915508425561292e-12
7701	8.63049e-13	Fe	2	2.30166m	-21.186999999999998	1.1888103516660737e-12
7702	7.17517e-11	Si	8	276.850A	-21.188000000000002	1.1860761637301409e-12
7703	4.79119e-11	Cr	9	414.604A	-21.189	1.183348264251977e-12
7704	1.53482e-11	N	6	1294.25A	-21.191	1.1779112728499473e-12
7705	7.825160000000001e-12	Mn	8	2538.54A	-21.191999999999997	1.1752021520997036e-12
7706	1.65668e-12	Fe	2	1.19905m	-21.195999999999998	1.1644278340071118e-12
7707	3.62261e-12	Li	2	5483.46A	-21.197	1.1617497243056497e-12
7708	1.86793e-11	Cr	2	1063.45A	-21.197	1.1617497243056497e-12
7709	1.5621600000000002e-10	Ca	6	127.160A	-21.198	1.1590777740855771e-12
7710	4.28531e-12	O	5	4635.48A	-21.2	1.1537522954565357e-12
7711	1.51259e-11	N	1	1313.28A	-21.201	1.1510987388123999e-12
7712	4.88226e-12	Sc	3	4068.70A	-21.201	1.1510987388123999e-12
7713	5.1872699999999996e-12	He	1	3829.46A	-21.201999999999998	1.1484512851791981e-12
7714	4.98245e-12	Fe	11	3986.88A	-21.209	1.1300888190419742e-12
7715	5.82279e-11	B	3	341.150A	-21.209	1.1300888190419742e-12
7716	1.03314e-10	Cl	7	192.272A	-21.21	1.1274896868833283e-12
7717	9.56872e-12	N	6	2075.98A	-21.21	1.1274896868833283e-12
7718	2.96474e-12	Ni	2	6700.24A	-21.21	1.1274896868833283e-12
7719	5.1423e-11	Ne	6	386.295A	-21.213	1.1197281024729267e-12
7720	5.0299e-12	Fe	2	3949.27A	-21.214000000000002	1.1171527993011424e-12
7721	1.50254e-11	Si	6	1322.06A	-21.217	1.1094623735243439e-12
7722	6.42829e-11	Al	7	309.016A	-21.218000000000004	1.106910680873947e-12
7723	4.96684e-11	Mg	6	399.941A	-21.218000000000004	1.106910680873947e-12
7724	2.63766e-11	F	1	753.108A	-21.22	1.101824888266206e-12
7725	1.51306e-11	N	1	1312.87A	-21.221	1.0992907613444684e-12
7726	8.69301e-13	Fe	2	2.28511m	-21.221	1.0992907613444684e-12
7727	1.75423e-11	Li	2	1132.38A	-21.224	1.091723296972058e-12
7728	1.8420200000000003e-12	C	6	1.07841m	-21.228	1.0817143176235651e-12
7729	2.03745e-11	Sc	3	974.965A	-21.23	1.07674429178921e-12
7730	3.6729e-11	N	6	540.838A	-21.230999999999998	1.0742678486386705e-12
7731	1.6201e-12	N	1	1.22612m	-21.232	1.0717971011493156e-12
7732	8.264539999999999e-14	Fe	1	24.0358m	-21.232	1.0717971011493156e-12
7733	3.6731e-11	N	6	540.809A	-21.233	1.0693320362214969e-12
7734	2.57382e-12	N	6	7717.90A	-21.234	1.0668726407856854e-12
7735	4.64597e-11	Fe	6	427.563A	-21.234	1.0668726407856854e-12
7736	4.3945699999999995e-12	Fe	2	4520.22A	-21.241	1.049814526965828e-12
7737	3.17998e-14	He	1	62.4673m	-21.241999999999997	1.0474000205556559e-12
7738	4.94343e-11	Mn	6	401.836A	-21.243000000000002	1.04499106735611e-12
7739	7.2721e-11	N	6	273.160A	-21.243000000000002	1.04499106735611e-12
7740	1.46256e-10	O	7	135.820A	-21.244	1.0425876545951947e-12
7741	3.5666e-11	K	8	556.957A	-21.244	1.0425876545951947e-12
7742	2.8558e-12	Ni	2	6955.82A	-21.245	1.040189769530229e-12
7743	1.98645e-16	Li	3	10000.0m	-21.245	1.040189769530229e-12
7744	2.36913e-11	Ca	8	838.469A	-21.247	1.035410531664029e-12
7745	7.61414e-14	Co	3	26.0889m	-21.248	1.0330291535237426e-12
7746	6.90959e-11	Ne	3	287.491A	-21.25	1.0282828156995984e-12
7747	2.85432e-11	Na	5	695.943A	-21.250999999999998	1.0259178308511294e-12
7748	1.62348e-11	S	1	1223.57A	-21.252	1.0235582853168645e-12
7749	7.51613e-11	Fe	7	264.291A	-21.253	1.021204166586736e-12
7750	1.91013e-11	N	6	1039.95A	-21.254	1.018855462179441e-12
7751	5.89001e-11	Ar	8	337.257A	-21.255	1.0165121596423908e-12
7752	4.63785e-11	Mg	8	428.312A	-21.256	1.014174246551612e-12
7753	5.6101300000000005e-12	Ni	5	3540.82A	-21.258000000000003	1.009514539155872e-12
7754	1.0500600000000001e-10	Mn	9	189.174A	-21.258000000000003	1.009514539155872e-12
7755	4.32478e-11	K	9	459.317A	-21.259	1.0071927201456145e-12
7756	2.66668e-12	Sc	3	7449.14A	-21.26	1.0048762411708877e-12
7757	1.51063e-11	N	1	1314.98A	-21.261	1.0025650899499676e-12
7758	2.53527e-12	B	3	7835.25A	-21.261	1.0025650899499676e-12
7759	8.19597e-12	P	9	2423.69A	-21.264	9.956634804158895e-13
7760	5.84529e-11	Fe	9	339.837A	-21.264	9.956634804158895e-13
7761	8.33942e-11	Mn	8	238.199A	-21.266	9.91088822265055e-13
7762	6.02142e-11	Fe	9	329.897A	-21.266	9.91088822265055e-13
7763	4.10995e-11	Na	7	483.326A	-21.268	9.865351827591749e-13
7764	1.5743e-10	Ar	6	126.180A	-21.27	9.820024653263637e-13
7765	4.50612e-11	Li	3	440.833A	-21.27	9.820024653263637e-13
7766	2.16991e-11	N	6	915.449A	-21.273000000000003	9.752424079045252e-13
7767	1.95017e-13	Fe	2	10.1860m	-21.274	9.729994126088107e-13
7768	5.49511e-11	N	6	361.494A	-21.275	9.707615760591225e-13
7769	3.83111e-13	Ni	2	5.18504m	-21.278000000000002	9.640789003747054e-13
7770	2.34951e-11	N	6	845.473A	-21.281999999999996	9.552401718883628e-13
7771	1.75352e-12	N	5	1.13283m	-21.281999999999996	9.552401718883628e-13
7772	1.69765e-12	Fe	2	1.17012m	-21.281999999999996	9.552401718883628e-13
7773	4.699730000000001e-12	Ca	1	4226.73A	-21.284000000000002	9.50851241969467e-13
7774	5.7221599999999995e-12	Fe	9	3471.49A	-21.285999999999998	9.464824773518452e-13
7775	1.1279e-11	Fe	7	1761.18A	-21.289	9.399669378073125e-13
7776	1.00067e-11	Fe	7	1985.11A	-21.291	9.35648182024727e-13
7777	2.69987e-11	N	6	735.756A	-21.291999999999998	9.334962509215312e-13
7778	1.48554e-11	N	1	1337.19A	-21.293000000000003	9.313492691225157e-13
7779	9.15532e-12	Al	1	2169.72A	-21.295	9.270701079309397e-13
7780	1.95039e-11	Li	2	1018.49A	-21.296	9.24937905850685e-13
7781	3.75615e-12	C	6	5288.52A	-21.298000000000002	9.20688202197543e-13
7782	2.16744e-11	N	6	916.494A	-21.298000000000002	9.20688202197543e-13
7783	2.1924299999999998e-12	N	1	9060.48A	-21.299	9.185706780931655e-13
7784	2.69498e-12	Fe	2	7370.92A	-21.299	9.185706780931655e-13
7785	3.94208e-12	Fe	2	5039.08A	-21.3	9.164580241590748e-13
7786	4.299180000000001e-12	Fe	2	4620.52A	-21.3	9.164580241590748e-13
7787	9.28723e-13	Ca	2	2.13890m	-21.3	9.164580241590748e-13
7788	4.75489e-12	Fe	2	4177.69A	-21.302	9.12247282023222e-13
7789	3.93021e-11	N	6	505.430A	-21.302	9.12247282023222e-13
7790	2.9592199999999996e-13	Fe	6	6.71275m	-21.303	9.101491714965167e-13
7791	1.42653e-10	Ca	7	139.250A	-21.304000000000002	9.080558864901162e-13
7792	1.91255e-11	N	6	1038.64A	-21.305	9.05967415905639e-13
7793	7.82877e-12	Fe	2	2537.37A	-21.305	9.05967415905639e-13
7794	6.80868e-12	Na	2	2917.52A	-21.305	9.05967415905639e-13
7795	1.20727e-10	Ar	6	164.540A	-21.305999999999997	9.038837486702147e-13
7796	4.3935e-11	V	9	452.133A	-21.305999999999997	9.038837486702147e-13
7797	1.41153e-10	F	5	140.730A	-21.305999999999997	9.038837486702147e-13
7798	6.40004e-14	K	5	31.0380m	-21.307	9.018048737364393e-13
7799	2.07657e-11	Si	1	956.599A	-21.308000000000003	8.997307800823253e-13
7800	1.08898e-11	O	5	1824.14A	-21.308000000000003	8.997307800823253e-13
7801	2.56893e-12	Zn	2	7732.57A	-21.308000000000003	8.997307800823253e-13
7802	2.96142e-12	Li	1	6707.76A	-21.311	8.935370769580501e-13
7803	2.35397e-11	N	6	843.872A	-21.311	8.935370769580501e-13
7804	7.93103e-11	Si	8	250.465A	-21.313000000000002	8.894316470084864e-13
7805	1.9252200000000002e-10	Ne	5	103.180A	-21.318	8.792504071360592e-13
7806	9.69632e-13	Ni	2	2.04866m	-21.318	8.792504071360592e-13
7807	1.5789200000000001e-12	N	1	1.25810m	-21.318	8.792504071360592e-13
7808	1.99272e-12	N	1	9968.51A	-21.318	8.792504071360592e-13
7809	2.55862e-11	S	10	776.375A	-21.319000000000003	8.772281873156498e-13
7810	9.73201e-11	Co	9	204.115A	-21.32	8.752106184717713e-13
7811	5.92179e-12	Fe	9	3354.47A	-21.32	8.752106184717713e-13
7812	3.06515e-11	Cr	5	648.076A	-21.32	8.752106184717713e-13
7813	5.16023e-11	B	4	384.953A	-21.322	8.711893909503838e-13
7814	6.771180000000001e-12	Fe	10	2933.68A	-21.323	8.691857109527268e-13
7815	7.1209e-11	Al	7	278.960A	-21.323	8.691857109527268e-13
7816	1.47712e-12	N	1	1.34481m	-21.326	8.632022786053117e-13
7817	4.94509e-11	Si	8	401.701A	-21.326999999999998	8.612169684562977e-13
7818	3.82212e-11	Fe	6	519.723A	-21.326999999999998	8.612169684562977e-13
7819	1.97442e-11	Fe	8	1006.09A	-21.329	8.572600359164529e-13
7820	5.17533e-12	Mg	1	3838.29A	-21.33	8.55288392546374e-13
7821	1.52862e-10	Ca	7	129.950A	-21.331999999999997	8.513586993385422e-13
7822	3.93041e-11	N	6	505.404A	-21.333000000000002	8.494006286659402e-13
7823	3.4700199999999998e-12	Fe	2	5724.60A	-21.334	8.4744706143093e-13
7824	1.0992500000000001e-10	Cl	9	180.709A	-21.335	8.454979872758717e-13
7825	2.57588e-12	Fe	2	7711.72A	-21.335	8.454979872758717e-13
7826	4.11092e-11	Na	7	483.212A	-21.343000000000004	8.300659098356189e-13
7827	6.0995e-12	Fe	2	3256.73A	-21.343000000000004	8.300659098356189e-13
7828	6.33142e-12	C	6	3137.44A	-21.344	8.281568112199273e-13
7829	8.56093e-12	Fe	9	2320.36A	-21.345	8.26252103409208e-13
7830	4.97619e-11	Na	7	399.190A	-21.346	8.243517763048834e-13
7831	3.31551e-12	Fe	2	5991.38A	-21.346	8.243517763048834e-13
7832	1.46536e-10	Fe	6	135.560A	-21.349	8.186769785926833e-13
7833	2.3908599999999998e-12	Cr	2	8308.49A	-21.35	8.167940737919728e-13
7834	6.26258e-11	Fe	9	317.193A	-21.351	8.14915499552139e-13
7835	4.1216e-11	Li	3	481.960A	-21.351999999999997	8.130412459131614e-13
7836	5.10103e-11	Fe	3	389.420A	-21.353	8.111713029379205e-13
7837	6.42926e-13	Ca	9	3.08970m	-21.353	8.111713029379205e-13
7838	7.6474e-11	N	6	259.754A	-21.355999999999998	8.055872389661742e-13
7839	7.46676e-12	Al	1	2660.39A	-21.357	8.037344397311842e-13
7840	5.5545e-11	N	6	357.628A	-21.36	7.982015707656466e-13
7841	3.35146e-11	Na	6	592.710A	-21.361	7.963657580961457e-13
7842	5.10673e-11	Mn	10	388.986A	-21.362	7.945341676786248e-13
7843	5.70615e-11	Fe	9	348.123A	-21.362	7.945341676786248e-13
7844	3.64907e-10	S	9	54.4370A	-21.365	7.890646329404114e-13
7845	2.02995e-12	Fe	9	9785.69A	-21.366999999999997	7.854392102693814e-13
7846	2.70147e-11	F	1	735.321A	-21.366999999999997	7.854392102693814e-13
7847	5.86941e-11	B	3	338.440A	-21.366999999999997	7.854392102693814e-13
7848	6.657390000000001e-13	Co	2	2.98382m	-21.37	7.800322847775804e-13
7849	1.18541e-11	Mg	1	1675.74A	-21.37	7.800322847775804e-13
7850	5.875769999999999e-12	Ni	5	3380.74A	-21.371	7.782382603062483e-13
7851	1.0116799999999998e-10	Mn	9	196.351A	-21.374000000000002	7.728809058053169e-13
7852	4.2529600000000003e-13	Fe	2	4.67073m	-21.374000000000002	7.728809058053169e-13
7853	2.89871e-11	N	6	685.285A	-21.378	7.657950910695699e-13
7854	3.1492900000000002e-12	Sc	3	6307.60A	-21.378	7.657950910695699e-13
7855	4.37713e-11	Al	7	453.824A	-21.38	7.622765822318578e-13
7856	1.99034e-12	N	1	9980.42A	-21.38	7.622765822318578e-13
7857	3.27813e-11	N	6	605.970A	-21.383000000000003	7.570291071499113e-13
7858	1.01421e-11	O	4	1958.61A	-21.385	7.535508743498132e-13
7859	1.18124e-11	Li	2	1681.66A	-21.386999999999997	7.500886225777918e-13
7860	4.32088e-11	Cl	7	459.732A	-21.386999999999997	7.500886225777918e-13
7861	3.82193e-11	O	6	519.749A	-21.389	7.466422784076747e-13
7862	2.54784e-11	F	1	779.660A	-21.389	7.466422784076747e-13
7863	1.55597e-10	Ne	7	127.666A	-21.39	7.449250488199515e-13
7864	2.18104e-10	O	7	91.0780A	-21.391	7.432117687506883e-13
7865	7.65499e-11	S	10	259.497A	-21.392	7.415024291162324e-13
7866	4.90788e-11	Si	8	404.746A	-21.392	7.415024291162324e-13
7867	7.602160000000001e-12	Si	2	2613.00A	-21.393	7.397970208538412e-13
7868	8.78426e-11	Cl	7	226.137A	-21.393	7.397970208538412e-13
7869	3.661480000000001e-12	Fe	2	5425.26A	-21.395	7.36397962298436e-13
7870	8.805719999999999e-13	Fe	2	2.25586m	-21.397	7.330145209984906e-13
7871	1.32855e-12	N	1	1.49520m	-21.397	7.330145209984906e-13
7872	3.06878e-11	F	6	647.308A	-21.397	7.330145209984906e-13
7873	6.72652e-12	O	5	2953.15A	-21.397	7.330145209984906e-13
7874	5.92456e-11	Fe	9	335.290A	-21.398000000000003	7.313286343830444e-13
7875	3.4950099999999997e-12	Fe	4	5683.66A	-21.399	7.29646625199228e-13
7876	1.70657e-11	N	1	1164.00A	-21.399	7.29646625199228e-13
7877	4.99505e-12	Cr	7	3976.83A	-21.4	7.279684845291844e-13
7878	8.33064e-11	Mn	8	238.451A	-21.401	7.262942034755726e-13
7879	1.20162e-11	Li	2	1653.14A	-21.401999999999997	7.246237731615332e-13
7880	7.990689999999999e-12	P	9	2485.95A	-21.403000000000002	7.229571847305931e-13
7881	6.90302e-11	Ne	3	287.765A	-21.403000000000002	7.229571847305931e-13
7882	6.00366e-12	S	2	3308.73A	-21.404	7.212944293466901e-13
7883	2.08594e-11	Ne	3	952.304A	-21.405	7.196354981940429e-13
7884	4.71717e-12	Fe	2	4211.10A	-21.406999999999996	7.16329073420823e-13
7885	3.92448e-11	Ca	9	506.167A	-21.409000000000002	7.130378402894771e-13
7886	4.5308e-12	Fe	2	4384.32A	-21.412	7.08129322322888e-13
7887	3.85943e-11	Ar	2	514.700A	-21.412	7.08129322322888e-13
7888	2.09751e-11	Ne	3	947.050A	-21.413	7.065006700761646e-13
7889	3.08473e-11	F	6	643.961A	-21.413	7.065006700761646e-13
7890	8.17645e-14	Ca	6	24.2947m	-21.413	7.065006700761646e-13
7891	9.54288e-12	N	6	2081.60A	-21.418000000000003	6.984134237809894e-13
7892	4.60655e-11	Mn	6	431.222A	-21.418000000000003	6.984134237809894e-13
7893	1.8250099999999997e-12	N	1	1.08846m	-21.419	6.968071174808248e-13
7894	1.53729e-11	N	6	1292.17A	-21.42	6.952045055826264e-13
7895	3.52094e-10	S	9	56.4180A	-21.42	6.952045055826264e-13
7896	8.42706e-11	Cr	9	235.722A	-21.421	6.936055795895168e-13
7897	2.7762400000000003e-12	Fe	2	7155.16A	-21.421	6.936055795895168e-13
7898	2.11614e-11	Zn	2	938.713A	-21.421	6.936055795895168e-13
7899	7.90471e-11	N	6	251.299A	-21.423000000000002	6.904187514286468e-13
7900	5.18742e-12	Mg	1	3829.35A	-21.425	6.872465654131541e-13
7901	5.89776e-12	Sc	2	3368.13A	-21.426	6.856659421745381e-13
7902	1.60417e-10	Ar	6	123.830A	-21.427	6.840889542684858e-13
7903	5.38094e-11	Fe	11	369.163A	-21.427	6.840889542684858e-13
7904	9.29175e-12	B	3	2137.86A	-21.428	6.825155933339701e-13
7905	2.34119e-10	Si	7	84.8478A	-21.43	6.793797190315274e-13
7906	1.4951400000000002e-10	Ca	7	132.860A	-21.43	6.793797190315274e-13
7907	1.45144e-12	N	1	1.36860m	-21.434	6.731511283287081e-13
7908	4.01437e-11	Ca	8	494.834A	-21.436	6.700582798346907e-13
7909	6.5774399999999995e-12	Fe	10	3020.09A	-21.436999999999998	6.685171885559048e-13
7910	3.59368e-12	Fe	2	5527.61A	-21.436999999999998	6.685171885559048e-13
7911	1.3376e-14	He	1	148.508m	-21.439	6.654456310811562e-13
7912	1.95762e-12	N	1	1.01473m	-21.439	6.654456310811562e-13
7913	7.755610000000001e-14	Si	3	25.6130m	-21.44	6.639151486001069e-13
7914	3.48842e-11	K	8	569.440A	-21.44	6.639151486001069e-13
7915	3.47697e-11	N	6	571.315A	-21.44	6.639151486001069e-13
7916	1.7419200000000001e-12	Na	1	1.14038m	-21.441999999999997	6.608647355782976e-13
7917	4.02859e-11	Ar	7	493.087A	-21.443	6.59344788864535e-13
7918	1.4822e-10	F	4	134.020A	-21.445	6.563153747382587e-13
7919	1.1711600000000001e-09	O	7	16.9613A	-21.445	6.563153747382587e-13
7920	9.22396e-12	Al	1	2153.57A	-21.451999999999998	6.458216176242298e-13
7921	6.375e-11	Cl	6	311.599A	-21.453000000000003	6.443362691216717e-13
7922	3.98501e-11	O	6	498.480A	-21.453000000000003	6.443362691216717e-13
7923	1.59528e-10	Ar	6	124.520A	-21.454	6.428543368258811e-13
7924	5.77412e-11	B	4	344.026A	-21.455	6.413758128797902e-13
7925	5.2934e-12	Ni	5	3752.69A	-21.455	6.413758128797902e-13
7926	1.80727e-12	Si	1	1.09914m	-21.456	6.39900689444407e-13
7927	3.08499e-12	Ca	1	6439.08A	-21.458000000000002	6.369606128399361e-13
7928	7.86141e-12	Fe	2	2526.83A	-21.458000000000002	6.369606128399361e-13
7929	1.73874e-11	N	6	1142.47A	-21.46	6.340340446604226e-13
7930	5.14194e-11	Mn	10	386.322A	-21.46	6.340340446604226e-13
7931	7.91319e-12	Mn	8	2510.30A	-21.46	6.340340446604226e-13
7932	8.49267e-11	Mn	8	233.901A	-21.462	6.311209228402862e-13
7933	4.11636e-12	Fe	2	4825.74A	-21.463	6.296693849975006e-13
7934	2.89902e-12	Mn	6	6852.12A	-21.463	6.296693849975006e-13
7935	4.38973e-11	V	10	452.521A	-21.465	6.26776316966918e-13
7936	4.29414e-11	Ca	8	462.595A	-21.467	6.238965413765096e-13
7937	1.4960700000000001e-10	O	7	132.777A	-21.469	6.210299971530552e-13
7938	2.5578e-12	Fe	5	7766.24A	-21.469	6.210299971530552e-13
7939	1.9457900000000003e-12	Ni	2	1.02090m	-21.469	6.210299971530552e-13
7940	9.40005e-11	Cr	9	211.323A	-21.469	6.210299971530552e-13
7941	5.57971e-12	Ni	5	3560.12A	-21.469	6.210299971530552e-13
7942	1.53224e-11	N	6	1296.43A	-21.471	6.181766235039561e-13
7943	5.51764e-12	Ni	5	3600.18A	-21.473000000000003	6.153363599159098e-13
7944	2.4375900000000004e-10	O	7	81.4923A	-21.475	6.125091461536671e-13
7945	2.86228e-11	Mg	9	694.007A	-21.479	6.068936285480495e-13
7946	4.36148e-11	Li	3	455.452A	-21.479	6.068936285480495e-13
7947	2.35578e-12	C	5	8432.23A	-21.48	6.054978119358882e-13
7948	4.90289e-11	Si	8	405.158A	-21.480999999999998	6.041052056128552e-13
7949	3.65343e-11	N	6	543.720A	-21.482	6.027158021954808e-13
7950	1.85945e-12	Fe	2	1.06830m	-21.484	5.999465746287495e-13
7951	4.84152e-12	Si	1	4102.94A	-21.485	5.985667357972288e-13
7952	7.63043e-11	Ar	8	260.332A	-21.485	5.985667357972288e-13
7953	2.4614599999999997e-14	Al	2	80.7020m	-21.485	5.985667357972288e-13
7954	6.01322e-12	Fe	2	3303.46A	-21.486	5.97190070506951e-13
7955	1.0594400000000001e-10	C	5	187.499A	-21.489	5.930790429780817e-13
7956	7.40358e-11	Na	5	268.309A	-21.489	5.930790429780817e-13
7957	1.48642e-11	N	1	1336.39A	-21.491	5.903540922980432e-13
7958	1.6557900000000002e-12	Fe	2	1.19970m	-21.491	5.903540922980432e-13
7959	3.0782099999999997e-12	Cr	5	6453.24A	-21.494	5.862901233121597e-13
7960	1.2503299999999998e-10	Co	10	158.874A	-21.497	5.822541304919939e-13
7961	9.009e-13	Ti	7	2.20496m	-21.498	5.80914983152806e-13
7962	5.8186e-11	Fe	9	341.396A	-21.498	5.80914983152806e-13
7963	2.08485e-11	Si	1	952.798A	-21.498	5.80914983152806e-13
7964	7.73177e-11	Fe	11	256.920A	-21.5	5.782459212509756e-13
7965	2.30791e-10	O	7	86.0711A	-21.500999999999998	5.769159925372325e-13
7966	1.56442e-11	N	6	1269.77A	-21.503	5.742653043282912e-13
7967	5.82341e-11	Fe	11	341.114A	-21.503	5.742653043282912e-13
7968	5.8732e-11	Ar	8	338.222A	-21.504	5.729445307794125e-13
7969	7.15749e-12	Fe	2	2775.34A	-21.504	5.729445307794125e-13
7970	1.74529e-11	N	6	1138.17A	-21.504	5.729445307794125e-13
7971	3.85228e-11	N	6	515.655A	-21.506999999999998	5.690004083720406e-13
7972	7.71317e-12	Al	1	2575.40A	-21.506999999999998	5.690004083720406e-13
7973	7.2385399999999996e-12	Fe	2	2744.26A	-21.511	5.637837812720463e-13
7974	6.12985e-13	Mn	8	3.24061m	-21.511999999999997	5.62487114557244e-13
7975	4.99747e-11	Na	7	397.490A	-21.513	5.611934300931201e-13
7976	1.51258e-11	N	1	1313.28A	-21.515	5.586149804967787e-13
7977	1.0365100000000001e-10	Cl	7	191.648A	-21.516	5.573302016938734e-13
7978	6.85896e-11	B	4	289.613A	-21.519000000000002	5.534935675718568e-13
7979	7.86717e-11	Mg	7	252.498A	-21.521	5.509504956302512e-13
7980	1.0721799999999999e-10	Cl	9	185.272A	-21.522	5.49683344653372e-13
7981	4.40293e-11	Al	7	451.165A	-21.523000000000003	5.484191080428577e-13
7982	7.40046e-12	V	2	2684.22A	-21.525	5.458993511249588e-13
7983	8.07972e-12	P	9	2458.56A	-21.526	5.446438174580603e-13
7984	3.45095e-11	Fe	8	575.623A	-21.528000000000002	5.421414064247664e-13
7985	1.08589e-11	O	5	1829.33A	-21.529	5.40894515790841e-13
7986	3.84104e-12	Fe	2	5171.64A	-21.53	5.396504929257898e-13
7987	9.86483e-12	N	6	2013.66A	-21.535	5.334731648149331e-13
7988	8.85965e-12	Ca	6	2242.13A	-21.535	5.334731648149331e-13
7989	1.11916e-11	P	1	1774.95A	-21.535	5.334731648149331e-13
7990	1.74358e-11	Cl	6	1139.29A	-21.537	5.310220782684498e-13
7991	1.93973e-11	N	6	1024.08A	-21.541	5.26153638591726e-13
7992	4.10959e-11	N	6	483.368A	-21.541	5.26153638591726e-13
7993	3.832369999999999e-12	He	1	5183.33A	-21.541999999999998	5.249435188034364e-13
7994	5.21151e-11	Al	8	381.165A	-21.544	5.225316224205108e-13
7995	3.91075e-11	N	6	507.946A	-21.545	5.213298330382445e-13
7996	7.64361e-11	B	4	259.883A	-21.545	5.213298330382445e-13
7997	7.99554e-11	C	5	248.444A	-21.546999999999997	5.189345400332413e-13
7998	1.21028e-11	O	1	1641.31A	-21.546999999999997	5.189345400332413e-13
7999	9.525530000000001e-13	Fe	2	2.08539m	-21.548000000000002	5.177410237108864e-13
8000	6.46566e-14	V	4	30.7230m	-21.551	5.141769195731686e-13
8001	5.18343e-12	Mg	1	3832.30A	-21.551	5.141769195731686e-13
8002	1.0398600000000001e-10	Ca	4	191.030A	-21.552	5.129943454742327e-13
8003	2.3213e-11	N	6	855.747A	-21.555	5.094629172396532e-13
8004	9.54378e-12	Li	3	2081.40A	-21.555999999999997	5.082911850452289e-13
8005	1.3016499999999998e-10	Ca	5	152.610A	-21.555999999999997	5.082911850452289e-13
8006	6.19158e-13	Fe	2	3.20830m	-21.557	5.071221477600648e-13
8007	2.57519e-12	C	6	7713.77A	-21.56	5.036311434502123e-13
8008	1.03555e-11	Fe	10	1918.25A	-21.563000000000002	5.00164171044987e-13
8009	2.53328e-12	B	3	7841.40A	-21.564	4.990138253733407e-13
8010	4.17187e-12	Fe	9	4761.53A	-21.564	4.990138253733407e-13
8011	2.00997e-12	Ni	2	9882.95A	-21.566	4.967210651099335e-13
8012	2.69434e-11	F	1	737.267A	-21.569000000000003	4.933016613494103e-13
8013	2.19704e-11	N	6	904.147A	-21.57	4.921670990120808e-13
8014	4.18002e-11	N	6	475.224A	-21.57	4.921670990120808e-13
8015	6.67503e-12	Fe	2	2975.94A	-21.570999999999998	4.910351460957166e-13
8016	8.02779e-12	Fe	2	2474.46A	-21.572	4.899057965988119e-13
8017	6.34163e-11	Fe	9	313.239A	-21.574	4.876548839263699e-13
8018	3.5097300000000002e-12	Fe	2	5659.83A	-21.575	4.865333088167217e-13
8019	1.63597e-11	S	1	1214.23A	-21.575	4.865333088167217e-13
8020	6.70807e-12	Fe	2	2961.28A	-21.575	4.865333088167217e-13
8021	8.246839999999999e-12	Cr	7	2408.74A	-21.576	4.854143132582399e-13
8022	1.90755e-11	N	6	1041.36A	-21.579	4.820727446299844e-13
8023	5.05933e-11	Ar	7	392.630A	-21.581	4.79857821562207e-13
8024	1.16766e-09	O	7	17.0122A	-21.583000000000002	4.776530751415204e-13
8025	3.36614e-12	Fe	2	5901.26A	-21.585	4.754584586104866e-13
8026	6.75775e-12	Fe	2	2939.51A	-21.585	4.754584586104866e-13
8027	3.94377e-12	Fe	2	5036.92A	-21.586	4.743649345006579e-13
8028	1.19598e-11	Mg	1	1660.94A	-21.586	4.743649345006579e-13
8029	3.9496100000000004e-14	Fe	2	50.2947m	-21.587	4.732739254264863e-13
8030	2.6317e-12	Sc	3	7548.15A	-21.587	4.732739254264863e-13
8031	3.08392e-12	Ni	2	6441.29A	-21.589000000000002	4.710994292607444e-13
8032	7.73256e-13	Fe	4	2.56894m	-21.589000000000002	4.710994292607444e-13
8033	9.02867e-12	Cr	7	2200.15A	-21.59	4.700159306402157e-13
8034	1.747e-12	N	5	1.13706m	-21.59	4.700159306402157e-13
8035	5.20026e-11	O	7	381.989A	-21.590999999999998	4.689349239973625e-13
8036	2.52229e-11	S	10	787.558A	-21.590999999999998	4.689349239973625e-13
8037	3.8702e-12	Fe	2	5132.67A	-21.592	4.678564036007915e-13
8038	1.65658e-12	Fe	2	1.19912m	-21.594	4.657067986868276e-13
8039	2.023e-11	Ar	7	981.932A	-21.596	4.635670703103064e-13
8040	6.34774e-12	Na	2	3129.38A	-21.596999999999998	4.625008956346293e-13
8041	1.97295e-11	S	1	1006.84A	-21.596999999999998	4.625008956346293e-13
8042	4.62335e-11	Mn	6	429.655A	-21.598000000000003	4.614371730926526e-13
8043	1.84357e-12	N	1	1.07750m	-21.599	4.603758970446405e-13
8044	3.51281e-12	Fe	2	5654.86A	-21.6	4.593170618638018e-13
8045	5.66888e-13	Cr	5	3.50413m	-21.6	4.593170618638018e-13
8046	8.74273e-13	Fe	2	2.27211m	-21.601999999999997	4.572066916612197e-13
8047	2.72826e-11	F	1	728.099A	-21.603	4.561551454504923e-13
8048	1.12789e-10	Ar	6	176.120A	-21.607	4.519730899395569e-13
8049	1.69702e-11	S	1	1170.55A	-21.61	4.488617290733719e-13
8050	1.2948799999999998e-12	Fe	4	1.53408m	-21.611	4.4782937574400354e-13
8051	2.96135e-12	Li	1	6707.91A	-21.612	4.467993967614089e-13
8052	8.282270000000001e-13	Fe	2	2.39843m	-21.612	4.467993967614089e-13
8053	3.07377e-12	Ca	1	6462.57A	-21.612	4.467993967614089e-13
8054	1.69684e-11	N	1	1170.67A	-21.615	4.437236513485473e-13
8055	9.43438e-11	Cr	9	210.554A	-21.616	4.4270311527002077e-13
8056	2.06239e-11	Cl	6	963.178A	-21.616999999999997	4.4168492635934523e-13
8057	1.43778e-13	Co	3	13.8160m	-21.616999999999997	4.4168492635934523e-13
8058	1.70381e-11	N	1	1165.88A	-21.618000000000002	4.406690792181737e-13
8059	1.91687e-11	Be	2	1036.30A	-21.62	4.386443887130804e-13
8060	5.95097e-13	Fe	2	3.33802m	-21.622	4.366290008158503e-13
8061	1.9126e-11	N	6	1038.61A	-21.623	4.3562478198075036e-13
8062	2.2409599999999998e-12	N	1	8864.25A	-21.624000000000002	4.346228727848792e-13
8063	4.598e-11	Mn	6	432.024A	-21.624000000000002	4.346228727848792e-13
8064	3.55595e-12	Ca	6	5586.26A	-21.625	4.3362326791621784e-13
8065	1.0591700000000001e-10	C	5	187.548A	-21.625	4.3362326791621784e-13
8066	1.98292e-11	S	1	1001.78A	-21.625999999999998	4.32625962074957e-13
8067	1.13069e-10	O	6	175.684A	-21.625999999999998	4.32625962074957e-13
8068	8.92486e-11	Cr	9	222.574A	-21.625999999999998	4.32625962074957e-13
8069	1.1320600000000001e-10	O	6	175.471A	-21.625999999999998	4.32625962074957e-13
8070	1.13101e-10	O	6	175.635A	-21.627	4.316309499734769e-13
8071	1.49121e-10	F	5	133.210A	-21.627	4.316309499734769e-13
8072	2.93351e-11	B	3	677.157A	-21.627	4.316309499734769e-13
8073	5.71799e-11	Si	10	347.403A	-21.628	4.30638226336326e-13
8074	9.88447e-13	Fe	4	2.00966m	-21.629	4.2964778590018244e-13
8075	9.48464e-11	Cr	9	209.438A	-21.631999999999998	4.266901113459959e-13
8076	1.13166e-11	Li	2	1755.33A	-21.633000000000003	4.257087513223478e-13
8077	7.62368e-12	Si	2	2605.62A	-21.636	4.227781928914634e-13
8078	2.43929e-11	N	6	814.353A	-21.636999999999997	4.2180583003059907e-13
8079	2.34067e-13	Co	3	8.48665m	-21.636999999999997	4.2180583003059907e-13
8080	4.85882e-12	Mn	8	4088.33A	-21.638	4.2083570354224915e-13
8081	1.93229e-11	Fe	10	1028.03A	-21.638	4.2083570354224915e-13
8082	3.83062e-11	B	2	518.570A	-21.638	4.2083570354224915e-13
8083	1.37328e-10	Ar	6	144.650A	-21.642	4.16977458621085e-13
8084	1.47931e-13	F	5	13.4282m	-21.642	4.16977458621085e-13
8085	1.15117e-10	C	5	172.558A	-21.643	4.160184370788214e-13
8086	2.94807e-11	Ne	3	673.812A	-21.644000000000002	4.150616212248978e-13
8087	3.6151400000000003e-12	Co	8	5494.79A	-21.644000000000002	4.150616212248978e-13
8088	6.90792e-11	Ne	3	287.561A	-21.644000000000002	4.150616212248978e-13
8089	5.24994e-11	Ca	9	378.375A	-21.644000000000002	4.150616212248978e-13
8090	5.37675e-11	Fe	6	369.451A	-21.645	4.1410700598637523e-13
8091	2.62745e-10	O	7	75.6035A	-21.645	4.1410700598637523e-13
8092	4.37569e-11	Al	7	453.973A	-21.646	4.131545863019719e-13
8093	6.06484e-11	Ne	6	327.535A	-21.647	4.1220435712206015e-13
8094	4.56544e-12	Fe	2	4351.05A	-21.647	4.1220435712206015e-13
8095	1.69118e-11	S	1	1174.59A	-21.649	4.103104501351998e-13
8096	1.10205e-10	Ar	8	180.250A	-21.649	4.103104501351998e-13
8097	1.22669e-11	Fe	8	1619.36A	-21.651	4.084252448605226e-13
8098	2.16486e-11	N	6	917.587A	-21.651	4.084252448605226e-13
8099	6.00889e-13	Fe	2	3.30584m	-21.651	4.084252448605226e-13
8100	1.19403e-10	Ar	10	166.365A	-21.651	4.084252448605226e-13
8101	5.715169999999999e-12	Fe	2	3475.74A	-21.653000000000002	4.0654870131728576e-13
8102	7.71272e-11	Fe	11	257.555A	-21.656	4.037500397428885e-13
8103	1.8399999999999998e-10	Li	3	107.959A	-21.659000000000002	4.0097064401924903e-13
8104	2.09069e-11	Si	1	950.137A	-21.662	3.9821038152119664e-13
8105	1.7011e-11	N	1	1167.74A	-21.666999999999998	3.9365210497730013e-13
8106	1.53283e-11	N	6	1295.93A	-21.668000000000003	3.927467302597305e-13
8107	2.8632e-11	Ne	3	693.786A	-21.671	3.9004308078578894e-13
8108	1.54977e-10	O	7	128.177A	-21.671	3.9004308078578894e-13
8109	6.19741e-13	Ti	9	3.20528m	-21.673000000000002	3.8825099561465145e-13
8110	2.3768e-12	Cr	2	8357.64A	-21.673000000000002	3.8825099561465145e-13
8111	2.20096e-11	P	8	902.537A	-21.673000000000002	3.8825099561465145e-13
8112	9.28537e-12	V	2	2139.33A	-21.674	3.8735804310390975e-13
8113	2.67645e-12	N	1	7421.94A	-21.676	3.85578294560319e-13
8114	1.22348e-11	O	7	1623.61A	-21.679000000000002	3.829239922506236e-13
8115	3.76046e-11	B	3	528.246A	-21.679000000000002	3.829239922506236e-13
8116	7.5112e-11	Fe	7	264.465A	-21.680999999999997	3.8116461632014893e-13
8117	6.9427800000000004e-12	Fe	2	2861.17A	-21.683000000000003	3.7941332398778725e-13
8118	4.96083e-11	Mn	6	400.426A	-21.683000000000003	3.7941332398778725e-13
8119	3.7704e-10	B	4	52.6853A	-21.684	3.7854069755774447e-13
8120	3.0589e-11	Cr	5	649.400A	-21.689	3.742075780243055e-13
8121	5.04964e-11	Sc	9	393.383A	-21.689	3.742075780243055e-13
8122	1.8274000000000003e-10	Al	6	108.704A	-21.689	3.742075780243055e-13
8123	1.19374e-12	V	8	1.66405m	-21.69	3.733469244777317e-13
8124	6.83822e-12	Na	2	2904.92A	-21.691	3.7248825037938884e-13
8125	1.9498099999999997e-12	Co	2	1.01879m	-21.691	3.7248825037938884e-13
8126	5.53923e-11	Fe	11	358.614A	-21.691	3.7248825037938884e-13
8127	2.95326e-12	O	1	6726.28A	-21.695	3.6907325757311287e-13
8128	6.831310000000001e-12	Fe	2	2907.86A	-21.695999999999998	3.6822441263589435e-13
8129	1.5009e-10	F	4	132.350A	-21.697	3.67377519987853e-13
8130	2.88972e-11	Cr	5	687.418A	-21.698	3.6653257513885126e-13
8131	2.58464e-12	Fe	2	7685.58A	-21.699	3.656895736090757e-13
8132	1.9814200000000002e-10	O	7	100.254A	-21.701999999999998	3.6317218429138433e-13
8133	6.94523e-11	Na	6	286.016A	-21.704	3.6150355967502903e-13
8134	1.89747e-12	Cr	9	1.04689m	-21.705	3.606721245598586e-13
8135	3.4524e-12	Fe	2	5753.81A	-21.706	3.5984260169238583e-13
8136	1.48553e-11	N	1	1337.20A	-21.706999999999997	3.5901498667456887e-13
8137	2.6533e-11	F	1	748.671A	-21.708000000000002	3.5818927511846656e-13
8138	2.95738e-11	F	1	671.691A	-21.709	3.573654626462501e-13
8139	6.990289999999999e-12	Na	2	2841.72A	-21.709	3.573654626462501e-13
8140	1.49591e-11	N	1	1327.92A	-21.709	3.573654626462501e-13
8141	5.06761e-12	Fe	9	3919.89A	-21.71	3.56543544890139e-13
8142	1.43939e-11	P	1	1380.06A	-21.71	3.56543544890139e-13
8143	7.72494e-11	S	10	257.147A	-21.71	3.56543544890139e-13
8144	2.0053900000000002e-12	N	1	9905.52A	-21.71	3.56543544890139e-13
8145	3.30464e-14	Fe	2	60.1108m	-21.712	3.549053761053626e-13
8146	2.4250500000000003e-10	O	7	81.9135A	-21.712	3.549053761053626e-13
8147	1.11421e-11	P	1	1782.83A	-21.714000000000002	3.5327473402245715e-13
8148	3.25166e-10	B	4	61.0903A	-21.715999999999998	3.516515840593774e-13
8149	2.66715e-12	N	1	7447.81A	-21.717	3.5084280785934183e-13
8150	4.72835e-12	Mn	10	4201.14A	-21.717	3.5084280785934183e-13
8151	1.63599e-12	N	1	1.21421m	-21.719	3.492308315820078e-13
8152	4.02337e-11	Ca	8	493.727A	-21.721	3.4762626166291015e-13
8153	1.33574e-11	S	1	1487.15A	-21.721999999999998	3.4682674344748296e-13
8154	1.79523e-12	Co	3	1.10652m	-21.723000000000003	3.4602906407291827e-13
8155	1.1625499999999999e-09	O	7	17.0870A	-21.723000000000003	3.4602906407291827e-13
8156	3.87327e-11	B	2	512.860A	-21.724	3.452332193100108e-13
8157	7.25615e-12	Fe	9	2737.60A	-21.725	3.4443920493926233e-13
8158	5.5394e-12	Cl	2	3586.03A	-21.726	3.436470167508934e-13
8159	2.0167e-12	C	1R	9850.00A	-21.726	3.436470167508934e-13
8160	7.29746e-11	O	5	272.211A	-21.726999999999997	3.4285665054479825e-13
8161	1.3875700000000002e-10	Ca	7	143.160A	-21.728	3.420681021305283e-13
8162	2.72802e-12	Fe	2	7281.63A	-21.729	3.412813673272896e-13
8163	6.2275099999999996e-12	Na	2	3189.79A	-21.730999999999998	3.397133218787214e-13
8164	6.16612e-12	Ni	7	3221.55A	-21.732	3.3893200291977095e-13
8165	1.90814e-11	N	6	1041.04A	-21.732	3.3893200291977095e-13
8166	5.81208e-11	Mg	8	341.779A	-21.733	3.3815248094456037e-13
8167	1.47834e-10	Fe	6	134.370A	-21.734	3.3737475182014164e-13
8168	7.47476e-11	Cl	7	265.754A	-21.735	3.3659881142307523e-13
8169	4.83071e-12	Mn	5	4112.12A	-21.735	3.3659881142307523e-13
8170	2.31249e-11	Li	2	859.008A	-21.735	3.3659881142307523e-13
8171	1.4955e-11	Si	6	1328.28A	-21.736	3.3582465563939676e-13
8172	1.1257299999999999e-12	Ni	2	1.76458m	-21.74	3.3274579669012914e-13
8173	2.8229e-11	Al	9	703.691A	-21.741	3.3198050259442725e-13
8174	1.7453400000000001e-12	Na	1	1.13814m	-21.741999999999997	3.312169686263052e-13
8175	5.42941e-11	Fe	9	365.868A	-21.741999999999997	3.312169686263052e-13
8176	1.67405e-12	Fe	2	1.18661m	-21.744	3.296951648893731e-13
8177	9.00618e-13	Na	1	2.20565m	-21.744	3.296951648893731e-13
8178	1.98988e-11	S	1	998.273A	-21.746	3.2818035320548777e-13
8179	1.7194900000000003e-10	Ne	7	115.525A	-21.746	3.2818035320548777e-13
8180	1.35734e-11	Fe	10	1463.49A	-21.746	3.2818035320548777e-13
8181	1.9813900000000002e-10	Be	3	100.255A	-21.749000000000002	3.259211755448176e-13
8182	2.16991e-11	N	6	915.449A	-21.75	3.251715776421878e-13
8183	3.83239e-11	Ti	9	518.331A	-21.75	3.251715776421878e-13
8184	2.11633e-11	Li	2	938.630A	-21.75	3.251715776421878e-13
8185	1.95234e-12	Fe	5	1.01747m	-21.750999999999998	3.2442370376689287e-13
8186	3.75999e-12	Fe	2	5283.11A	-21.752	3.2367754995377723e-13
8187	1.26174e-11	Mn	10	1574.37A	-21.753	3.2293311224681033e-13
8188	3.83463e-11	N	6	518.027A	-21.754	3.221903866990575e-13
8189	1.14649e-13	F	6	17.3263m	-21.756	3.2071005633882603e-13
8190	5.75578e-12	Mn	8	3451.22A	-21.756999999999998	3.1997244367778315e-13
8191	1.2062799999999998e-10	Mg	5	164.676A	-21.756999999999998	3.1997244367778315e-13
8192	1.23904e-11	Fe	10	1603.21A	-21.756999999999998	3.1997244367778315e-13
8193	2.0393900000000003e-12	N	1	9740.38A	-21.756999999999998	3.1997244367778315e-13
8194	2.12627e-12	Co	2	9342.40A	-21.758000000000003	3.192365274787791e-13
8195	4.82475e-12	Ni	5	4117.20A	-21.758000000000003	3.192365274787791e-13
8196	1.00999e-11	Fe	7	1966.80A	-21.76	3.177697688688671e-13
8197	1.46558e-10	Ne	7	135.540A	-21.763	3.1558225716668267e-13
8198	5.64497e-12	Ni	5	3518.97A	-21.763	3.1558225716668267e-13
8199	2.20009e-12	N	1	9028.92A	-21.765	3.141322884037395e-13
8200	7.51158e-11	Mg	5	264.451A	-21.765	3.141322884037395e-13
8201	1.20321e-11	Mg	1	1650.95A	-21.766	3.134098041891373e-13
8202	2.44702e-10	Si	7	81.1781A	-21.766	3.134098041891373e-13
8203	1.8108400000000002e-12	Fe	6	1.09697m	-21.766	3.134098041891373e-13
8204	5.77726e-11	Cl	7	343.839A	-21.766	3.134098041891373e-13
8205	1.29857e-10	Fe	8	152.972A	-21.772	3.0910966046744057e-13
8206	5.72399e-14	Fe	1	34.7038m	-21.773000000000003	3.083987279765298e-13
8207	5.12944e-11	Ne	6	387.264A	-21.774	3.076894305849797e-13
8208	2.16545e-11	N	6	917.334A	-21.775	3.0698176453216105e-13
8209	1.73337e-11	N	6	1146.00A	-21.775	3.0698176453216105e-13
8210	3.7592800000000005e-12	Fe	2	5284.11A	-21.776	3.0627572606609625e-13
8211	5.01851e-11	Mg	6	395.824A	-21.776999999999997	3.055713114434447e-13
8212	3.059e-12	Ca	1	6493.78A	-21.779	3.041673387980138e-13
8213	1.18477e-12	Ni	2	1.67665m	-21.78	3.034677733315137e-13
8214	6.43812e-11	Fe	11	308.544A	-21.781999999999996	3.020734655657972e-13
8215	2.87235e-11	Al	9	691.574A	-21.781999999999996	3.020734655657972e-13
8216	7.32753e-12	V	2	2710.94A	-21.783	3.0137871587409243e-13
8217	2.34119e-10	Si	7	84.8478A	-21.783	3.0137871587409243e-13
8218	5.06187e-11	Al	9	392.433A	-21.783	3.0137871587409243e-13
8219	5.58008e-11	Mg	8	355.989A	-21.787	2.986156591988133e-13
8220	1.4424899999999998e-10	Fe	6	137.710A	-21.787	2.986156591988133e-13
8221	6.91932e-11	Al	8	287.087A	-21.788	2.9792886224106907e-13
8222	1.7802e-11	Li	3	1115.86A	-21.789	2.9724364487249443e-13
8223	2.7487e-10	O	7	72.2684A	-21.79	2.965600034601377e-13
8224	7.7743e-12	Sc	2	2555.14A	-21.791	2.9587793437939517e-13
8225	1.1581399999999998e-10	Ar	10	171.520A	-21.791	2.9587793437939517e-13
8226	3.25508e-13	Fe	11	6.10261m	-21.791999999999998	2.951974340140094e-13
8227	5.57178e-11	Fe	11	356.519A	-21.793000000000003	2.945184987560279e-13
8228	3.8992900000000004e-12	Co	8	5094.38A	-21.795	2.931653091719899e-13
8229	4.21584e-11	Si	8	471.186A	-21.796	2.924910476714544e-13
8230	1.68304e-11	S	1	1180.27A	-21.796999999999997	2.918183369293371e-13
8231	1.85872e-11	N	6	1068.72A	-21.799	2.904775534619737e-13
8232	9.44614e-12	Mn	8	2102.92A	-21.8	2.898094736280295e-13
8233	6.37574e-11	Fe	9	311.563A	-21.802	2.884779200491358e-13
8234	1.18453e-10	C	5	167.699A	-21.803	2.878144392444194e-13
8235	2.07955e-11	Ne	3	955.228A	-21.804000000000002	2.871524844032088e-13
8236	2.74443e-11	F	1	723.809A	-21.804000000000002	2.871524844032088e-13
8237	4.39289e-11	Cl	6	452.196A	-21.805	2.864920520158877e-13
8238	2.5162900000000003e-10	O	7	78.9433A	-21.805	2.864920520158877e-13
8239	9.1978e-11	Cr	9	215.970A	-21.805999999999997	2.8583313858090695e-13
8240	8.913689999999999e-12	Mg	2	2228.53A	-21.805999999999997	2.8583313858090695e-13
8241	4.08795e-10	B	5	48.5927A	-21.807	2.851757406047708e-13
8242	3.75608e-11	Al	7	528.861A	-21.808000000000003	2.8451985460202065e-13
8243	5.01199e-11	Na	7	396.339A	-21.808000000000003	2.8451985460202065e-13
8244	1.8274000000000003e-10	Al	6	108.704A	-21.813000000000002	2.812629827581704e-13
8245	8.42343e-11	O	5	235.824A	-21.814	2.806160958487498e-13
8246	2.11891e-12	Ni	2	9374.87A	-21.815	2.799706967379327e-13
8247	1.35686e-10	F	4	146.400A	-21.815	2.799706967379327e-13
8248	1.04562e-10	Mn	9	189.977A	-21.816999999999997	2.786843482326226e-13
8249	5.05495e-11	Fe	3	392.971A	-21.822	2.754942748778095e-13
8250	5.80749e-11	Mg	8	342.049A	-21.823	2.7486065562833785e-13
8251	9.54884e-12	N	6	2080.30A	-21.824	2.742284936627007e-13
8252	7.86667e-11	C	5	252.514A	-21.825	2.735977856292406e-13
8253	5.57294e-12	Fe	9	3564.45A	-21.829	2.7108942605337415e-13
8254	5.04456e-12	Fe	2	3937.79A	-21.831	2.698438832802455e-13
8255	2.68316e-12	N	1	7403.39A	-21.831	2.698438832802455e-13
8256	1.4683500000000002e-10	Ne	7	135.284A	-21.835	2.673699396879818e-13
8257	1.31327e-10	Ar	7	151.260A	-21.836	2.667550058909331e-13
8258	3.66904e-12	Fe	2	5414.07A	-21.836	2.667550058909331e-13
8259	1.11799e-09	O	7	17.7680A	-21.837	2.6614148640236875e-13
8260	6.32522e-11	Fe	9	314.052A	-21.837	2.6614148640236875e-13
8261	4.74474e-11	B	4	418.662A	-21.839000000000002	2.6491867734690415e-13
8262	2.23636e-10	Si	7	88.8250A	-21.839000000000002	2.6491867734690415e-13
8263	2.72421e-11	F	1	729.182A	-21.84	2.643093812967941e-13
8264	1.04809e-12	Ni	2	1.89531m	-21.84	2.643093812967941e-13
8265	3.3637699999999995e-12	Ni	4	5905.42A	-21.84	2.643093812967941e-13
8266	1.60435e-11	Li	2	1238.17A	-21.84	2.643093812967941e-13
8267	7.7062e-11	Fe	11	257.772A	-21.843000000000004	2.6248988831405176e-13
8268	1.33927e-11	S	1	1483.23A	-21.843000000000004	2.6248988831405176e-13
8269	3.77035e-11	B	2	526.859A	-21.845	2.612838568278072e-13
8270	3.90311e-11	B	2	508.940A	-21.846	2.6068292063290544e-13
8271	3.54515e-11	Cr	9	560.328A	-21.846	2.6068292063290544e-13
8272	1.39567e-11	Li	3	1423.29A	-21.849	2.5888839202977886e-13
8273	6.0845e-12	Fe	2	3264.76A	-21.851	2.576989079158684e-13
8274	1.3202399999999998e-10	Si	6	150.461A	-21.851999999999997	2.5710621687466557e-13
8275	4.30669e-11	V	10	461.246A	-21.854	2.559249211117973e-13
8276	2.43737e-11	S	9	814.996A	-21.854	2.559249211117973e-13
8277	3.92589e-12	Ni	4	5059.86A	-21.854	2.559249211117973e-13
8278	2.8413899999999997e-13	Co	8	6.99110m	-21.857	2.5416314634698725e-13
8279	1.70627e-11	N	1	1164.21A	-21.862	2.512537648690592e-13
8280	3.98876e-11	Ca	9	498.011A	-21.863000000000003	2.5067589724551446e-13
8281	7.03363e-11	Al	9	282.421A	-21.865	2.495241461176425e-13
8282	4.3345300000000005e-12	Fe	2	4582.83A	-21.865	2.495241461176425e-13
8283	1.0581199999999999e-09	N	7	18.7733A	-21.866	2.4895025650683934e-13
8284	3.52173e-13	Mn	10	5.64054m	-21.866	2.4895025650683934e-13
8285	7.43596e-11	Fe	10	267.140A	-21.87	2.4666786683622423e-13
8286	2.78509e-11	N	6	713.243A	-21.871	2.461005464854753e-13
8287	7.81352e-12	Fe	2	2542.32A	-21.872	2.455345309353233e-13
8288	3.5285900000000006e-14	S	1	56.2957m	-21.875999999999998	2.43283456824981e-13
8289	2.17718e-11	Fe	8	912.394A	-21.875999999999998	2.43283456824981e-13
8290	3.34866e-12	Fe	2	5932.05A	-21.878	2.4216567087559103e-13
8291	1.05114e-10	Ca	4	188.980A	-21.878	2.4216567087559103e-13
8292	5.53813e-11	Ti	10	358.685A	-21.88	2.410530206861308e-13
8293	4.00373e-12	Fe	9	4961.49A	-21.881	2.4049861412317135e-13
8294	8.93257e-11	P	8	222.382A	-21.881999999999998	2.3994548265992493e-13
8295	5.15881e-11	Na	7	385.059A	-21.883000000000003	2.3939362336373787e-13
8296	1.66182e-11	S	1	1195.34A	-21.883000000000003	2.3939362336373787e-13
8297	1.69759e-11	N	1	1170.16A	-21.884	2.388430333087148e-13
8298	6.23527e-11	Fe	9	318.582A	-21.885	2.3829370957567633e-13
8299	7.46912e-11	C	5	265.955A	-21.886	2.3774564925216656e-13
8300	5.76423e-12	Ni	5	3446.16A	-21.89	2.3556598403831717e-13
8301	1.24647e-10	Ne	7	159.366A	-21.891	2.350241973094529e-13
8302	7.23858e-13	Mn	8	2.74425m	-21.897	2.317995444332552e-13
8303	8.93796e-12	Mg	2	2222.48A	-21.899	2.3073452226847696e-13
8304	1.38038e-11	Si	3	1439.06A	-21.901999999999997	2.291461569895636e-13
8305	1.10727e-10	Ar	8	179.400A	-21.903000000000002	2.2861913545317787e-13
8306	8.91976e-12	Mg	2	2227.02A	-21.904	2.2809332603269374e-13
8307	4.48264e-12	Mn	5	4431.42A	-21.904	2.2809332603269374e-13
8308	4.09265e-11	Ca	8	485.369A	-21.906	2.2704533239467202e-13
8309	1.51371e-10	F	4	131.230A	-21.908	2.2600215385003338e-13
8310	4.2382e-12	Li	2	4687.01A	-21.908	2.2600215385003338e-13
8311	5.15614e-11	Na	7	385.258A	-21.909000000000002	2.2548236332021217e-13
8312	7.42766e-11	Na	5	267.439A	-21.91	2.2496376827543707e-13
8313	4.28372e-11	Al	8	463.720A	-21.91	2.2496376827543707e-13
8314	2.78535e-12	Fe	2	7131.76A	-21.91	2.2496376827543707e-13
8315	3.69936e-11	B	2	536.970A	-21.913	2.2341512858758461e-13
8316	1.88828e-13	Co	2	10.5199m	-21.92	2.198429677252343e-13
8317	1.91683e-11	Be	2	1036.32A	-21.921	2.1933734293040698e-13
8318	4.5007400000000005e-12	Fe	2	4413.60A	-21.923000000000002	2.183295793804155e-13
8319	6.99391e-11	Al	9	284.025A	-21.924	2.1782743528219297e-13
8320	2.66546e-12	Fe	2	7452.54A	-21.924	2.1782743528219297e-13
8321	7.6356e-12	Si	2	2601.56A	-21.924	2.1782743528219297e-13
8322	3.36334e-11	N	6	590.616A	-21.924	2.1782743528219297e-13
8323	8.2522e-11	Fe	11	240.717A	-21.925	2.173264460833464e-13
8324	6.6566e-12	Na	2	2984.17A	-21.925	2.173264460833464e-13
8325	1.20839e-11	Mg	1	1643.88A	-21.926	2.1682660912768457e-13
8326	3.1964e-12	Zn	2	6214.63A	-21.929000000000002	2.153339852493946e-13
8327	1.71251e-11	N	6	1159.96A	-21.929000000000002	2.153339852493946e-13
8328	5.78221e-11	Si	9	343.545A	-21.932	2.1385163652161215e-13
8329	1.80051e-11	Li	2	1103.27A	-21.932	2.1385163652161215e-13
8330	7.60366e-11	O	7	261.248A	-21.933000000000003	2.1335979140616755e-13
8331	1.48446e-10	N	7	133.816A	-21.933000000000003	2.1335979140616755e-13
8332	1.28406e-12	Co	2	1.54700m	-21.936999999999998	2.1140369708089098e-13
8333	6.64533e-13	Fe	2	2.98924m	-21.94	2.0994840426654882e-13
8334	9.80061e-11	S	9	202.686A	-21.941	2.094655363361801e-13
8335	2.72491e-11	Cl	7	728.996A	-21.941	2.094655363361801e-13
8336	3.6377199999999996e-12	Ca	6	5460.69A	-21.944000000000003	2.080235857265569e-13
8337	3.30016e-11	Al	8	601.925A	-21.945	2.0754514475598333e-13
8338	6.16257e-11	Sc	9	322.340A	-21.945	2.0754514475598333e-13
8339	4.63266e-13	Fe	7	4.28791m	-21.945	2.0754514475598333e-13
8340	5.64071e-12	Fe	2	3521.63A	-21.945	2.0754514475598333e-13
8341	6.04455e-12	S	2	3286.34A	-21.945999999999998	2.0706780416910675e-13
8342	6.04627e-12	Fe	2	3285.41A	-21.945999999999998	2.0706780416910675e-13
8343	7.0108899999999994e-12	Fe	2	2833.37A	-21.945999999999998	2.0706780416910675e-13
8344	1.37429e-10	Mg	5	144.543A	-21.947	2.0659156143511318e-13
8345	6.93649e-11	Al	9	286.376A	-21.947	2.0659156143511318e-13
8346	6.044949999999999e-13	Fe	2	3.28612m	-21.953000000000003	2.037570189479703e-13
8347	1.18426e-10	C	5	167.738A	-21.953000000000003	2.037570189479703e-13
8348	5.95105e-11	Mn	10	333.797A	-21.955	2.0282084048420955e-13
8349	5.69106e-11	Fe	11	349.047A	-21.955	2.0282084048420955e-13
8350	5.06231e-11	Al	9	392.399A	-21.956999999999997	2.0188896336977258e-13
8351	3.45727e-12	Fe	2	5745.70A	-21.956999999999997	2.0188896336977258e-13
8352	7.63275e-11	Ar	8	260.253A	-21.958000000000002	2.0142463163908903e-13
8353	2.9952900000000003e-12	He	1	6631.90A	-21.959	2.009613678417545e-13
8354	1.5105200000000001e-12	Al	1	1.31507m	-21.959	2.009613678417545e-13
8355	5.61328e-11	Mg	8	353.883A	-21.96	2.004991695215855e-13
8356	4.64872e-12	Co	3	4273.11A	-21.961	2.000380342280559e-13
8357	9.93143e-11	Ar	8	200.016A	-21.961	2.000380342280559e-13
8358	3.76641e-12	Ni	2	5274.11A	-21.963	1.9911894294695584e-13
8359	2.55884e-10	O	7	77.6307A	-21.964000000000002	1.9866098208645668e-13
8360	7.04005e-12	B	4	2821.64A	-21.965	1.9820407450671e-13
8361	1.7214799999999998e-10	Ne	7	115.392A	-21.965	1.9820407450671e-13
8362	1.28191e-10	Ca	8	154.960A	-21.965	1.9820407450671e-13
8363	1.53264e-11	Al	1	1296.09A	-21.965999999999998	1.9774821778523576e-13
8364	1.14247e-11	Fe	9	1738.73A	-21.967	1.972934095051253e-13
8365	6.2004199999999995e-12	Li	2	3203.73A	-21.968000000000004	1.968396472550305e-13
8366	3.92454e-11	B	2	506.160A	-21.968000000000004	1.968396472550305e-13
8367	4.96546e-11	V	10	400.053A	-21.969	1.9638692862915386e-13
8368	1.46733e-10	Ne	7	135.378A	-21.973000000000003	1.9458644244514109e-13
8369	2.22047e-12	Fe	2	8946.05A	-21.974	1.941389060465219e-13
8370	5.185229999999999e-13	Cr	7	3.83097m	-21.975	1.93692398953055e-13
8371	8.12996e-12	Si	1	2443.36A	-21.975	1.93692398953055e-13
8372	2.56738e-10	O	7	77.3725A	-21.975	1.93692398953055e-13
8373	4.00026e-12	Fe	2	4965.79A	-21.976	1.9324691879740748e-13
8374	2.0653499999999997e-10	O	7	96.1797A	-21.978	1.9235902985742896e-13
8375	2.05167e-12	Fe	2	9682.08A	-21.98	1.914752203965694e-13
8376	2.7549e-11	F	1	721.059A	-21.98	1.914752203965694e-13
8377	3.76114e-11	B	3	528.151A	-21.98	1.914752203965694e-13
8378	2.70214e-11	F	1	735.137A	-21.982	1.9059547167132326e-13
8379	9.93392e-11	Si	7	199.966A	-21.982	1.9059547167132326e-13
8380	1.50463e-11	N	6	1320.22A	-21.984	1.897197650243036e-13
8381	9.50055e-10	N	7	20.9087A	-21.984	1.897197650243036e-13
8382	1.39803e-11	Li	2	1420.89A	-21.986	1.8884808188385103e-13
8383	4.25007e-11	K	9	467.391A	-21.987	1.8841374334828597e-13
8384	3.18734e-12	Cr	5	6232.30A	-21.99	1.871167122622457e-13
8385	5.60813e-11	N	6	354.208A	-21.991	1.8668635576630834e-13
8386	8.34667e-11	B	4	237.993A	-21.991	1.8668635576630834e-13
8387	1.44458e-10	O	7	137.510A	-21.994	1.854012159327407e-13
8388	1.66928e-16	O	6	1.19000c	-21.995	1.8497480496887388e-13
8389	7.47152e-11	Cl	7	265.869A	-21.997	1.8412492293955968e-13
8390	8.12623e-11	Fe	7	244.449A	-21.997	1.8412492293955968e-13
8391	2.8744099999999997e-12	Ni	2	6910.79A	-22.0	1.8285741588554439e-13
8392	6.7004199999999994e-12	Fe	2	2964.66A	-22.000999999999998	1.8243685549943579e-13
8393	1.63556e-11	Li	3	1214.54A	-22.002	1.820172623753725e-13
8394	8.27666e-12	Al	1	2400.06A	-22.003	1.8159863428871507e-13
8395	4.69884e-11	K	8	422.753A	-22.005	1.8076426435462622e-13
8396	2.92219e-11	Mg	8	679.779A	-22.006999999999998	1.799337280021589e-13
8397	1.67877e-11	N	1	1183.28A	-22.008000000000003	1.7951989191158192e-13
8398	5.84902e-13	Mg	1	3.39620m	-22.008000000000003	1.7951989191158192e-13
8399	3.73865e-11	N	6	531.327A	-22.009	1.7910700761760412e-13
8400	5.28629e-11	Fe	9	375.773A	-22.011	1.782840856681848e-13
8401	1.11121e-11	P	1	1787.65A	-22.011	1.782840856681848e-13
8402	2.59879e-11	Cl	6	764.374A	-22.011999999999997	1.778740436496945e-13
8403	6.05196e-11	Ne	6	328.232A	-22.011999999999997	1.778740436496945e-13
8404	5.6833e-12	Fe	2	3495.23A	-22.013	1.7746494470167388e-13
8405	2.27913e-12	Fe	2	8715.79A	-22.013	1.7746494470167388e-13
8406	9.26664e-12	N	6	2143.65A	-22.015	1.7664956734603579e-13
8407	1.14727e-10	F	6	173.146A	-22.017	1.7583793630904786e-13
8408	4.63961e-11	Mg	8	428.149A	-22.018	1.7543352027796264e-13
8409	5.92091e-12	Ni	7	3354.97A	-22.018	1.7543352027796264e-13
8410	1.4752700000000003e-10	Ca	7	134.650A	-22.019000000000002	1.7503003437793803e-13
8411	3.75644e-12	Ni	4	5288.11A	-22.019000000000002	1.7503003437793803e-13
8412	5.9941199999999995e-12	Fe	2	3313.99A	-22.021	1.7422584441902398e-13
8413	1.96215e-12	Li	2	1.01238m	-22.023000000000003	1.7342534937733976e-13
8414	1.40078e-11	S	1	1418.10A	-22.025	1.7262853227628711e-13
8415	1.87994e-11	N	6	1056.66A	-22.025	1.7262853227628711e-13
8416	1.17289e-11	Fe	8	1693.63A	-22.026	1.7223149766964488e-13
8417	5.9054e-12	Mn	8	3363.78A	-22.026	1.7223149766964488e-13
8418	5.62246e-12	Na	2	3533.06A	-22.026999999999997	1.7183537621725957e-13
8419	2.35113e-10	O	7	84.4888A	-22.028000000000002	1.7144016581893045e-13
8420	6.140619999999999e-12	Fe	2	3234.93A	-22.029	1.7104586437929695e-13
8421	2.2228900000000003e-10	O	7	89.3632A	-22.03	1.706524698078079e-13
8422	4.22795e-11	Al	8	469.837A	-22.033	1.6947770646880282e-13
8423	3.33798e-13	Ni	2	5.95104m	-22.033	1.6947770646880282e-13
8424	2.0473500000000002e-10	O	7	97.0252A	-22.034000000000002	1.6908791856042408e-13
8425	3.1941e-12	Mn	5	6219.12A	-22.034000000000002	1.6908791856042408e-13
8426	1.89507e-11	Ar	1	1048.22A	-22.038	1.675377112050957e-13
8427	1.3082899999999999e-12	N	5	1.51835m	-22.038	1.675377112050957e-13
8428	1.4959e-11	N	1	1327.92A	-22.039	1.6715238516200804e-13
8429	2.76972e-12	Fe	2	7172.00A	-22.04	1.6676794534422834e-13
8430	1.82403e-11	Al	8	1089.04A	-22.041999999999998	1.6600171623622867e-13
8431	3.3991800000000005e-12	Fe	2	5843.89A	-22.045	1.6485896845961518e-13
8432	8.99508e-13	Na	1	2.20837m	-22.046999999999997	1.6410151030368724e-13
8433	2.4460599999999998e-12	Co	2	8121.00A	-22.048000000000002	1.6372408730336434e-13
8434	6.54127e-11	S	9	303.679A	-22.048000000000002	1.6372408730336434e-13
8435	2.2462e-12	N	1	8843.57A	-22.048000000000002	1.6372408730336434e-13
8436	5.04849e-11	V	10	393.473A	-22.051	1.6259701861404247e-13
8437	6.42603e-11	Al	7	309.125A	-22.052	1.622230558485866e-13
8438	5.04393e-12	Fe	2	3938.29A	-22.054000000000002	1.614777086110015e-13
8439	6.7445399999999995e-12	Fe	2	2945.26A	-22.055999999999997	1.6073578593290393e-13
8440	9.65375e-11	Fe	10	205.769A	-22.055999999999997	1.6073578593290393e-13
8441	1.39177e-12	Fe	9	1.42728m	-22.055999999999997	1.6073578593290393e-13
8442	2.13725e-11	N	6	929.442A	-22.055999999999997	1.6073578593290393e-13
8443	1.29588e-10	Fe	8	153.290A	-22.057	1.6036610388382605e-13
8444	2.74189e-11	F	1	724.480A	-22.059	1.5962928856551732e-13
8445	3.99596e-11	N	6	497.113A	-22.06	1.5926215138976625e-13
8446	7.56203e-11	B	4	262.687A	-22.06	1.5926215138976625e-13
8447	6.4998099999999995e-12	Na	2	3056.16A	-22.065	1.5743909261807438e-13
8448	2.95965e-11	Ne	3	671.177A	-22.069000000000003	1.5599568234091875e-13
8449	3.18373e-12	Fe	2	6239.37A	-22.07	1.5563690222757821e-13
8450	5.19197e-11	O	7	382.599A	-22.07	1.5563690222757821e-13
8451	1.2949200000000003e-10	Fe	8	153.402A	-22.070999999999998	1.552789472856001e-13
8452	3.18427e-12	Sc	3	6238.32A	-22.070999999999998	1.552789472856001e-13
8453	4.09172e-11	Ne	7	485.479A	-22.072	1.5492181561714168e-13
8454	2.38228e-11	N	6	833.841A	-22.072	1.5492181561714168e-13
8455	2.8804e-11	Mg	8	689.642A	-22.072	1.5492181561714168e-13
8456	4.88272e-11	B	4	406.832A	-22.074	1.5421001453123637e-13
8457	2.0659699999999998e-13	Ni	2	9.61508m	-22.075	1.538553413398922e-13
8458	1.23893e-11	Fe	10	1603.35A	-22.076	1.5350148387425076e-13
8459	6.51146e-11	Al	9	305.069A	-22.076999999999998	1.5314844025819744e-13
8460	5.22647e-11	Fe	9	380.074A	-22.078000000000003	1.5279620861992642e-13
8461	6.95026e-11	Al	7	285.809A	-22.08	1.5209417381105045e-13
8462	1.01953e-10	F	6	194.840A	-22.08	1.5209417381105045e-13
8463	1.3201e-12	Mg	1	1.50477m	-22.081999999999997	1.5139536455912476e-13
8464	4.49655e-14	Co	3	44.1771m	-22.085	1.503531662002034e-13
8465	7.8482e-12	Fe	2	2531.09A	-22.086	1.5000736351386668e-13
8466	1.1789e-11	Cl	7	1685.01A	-22.086	1.5000736351386668e-13
8467	1.08595e-11	Cr	2	1829.22A	-22.089000000000002	1.4897472008693258e-13
8468	1.52276e-10	F	4	130.450A	-22.09	1.4863208773868047e-13
8469	2.6024e-10	O	7	76.3313A	-22.09	1.4863208773868047e-13
8470	8.39838e-11	Fe	10	236.527A	-22.090999999999998	1.4829024342296165e-13
8471	4.86135e-11	V	10	408.620A	-22.092	1.4794918532735037e-13
8472	9.09779e-12	Cl	7	2183.44A	-22.093000000000004	1.476089116435906e-13
8473	1.80333e-12	Fe	9	1.10154m	-22.093000000000004	1.476089116435906e-13
8474	1.0805200000000001e-10	O	7	183.841A	-22.095	1.4693071029939455e-13
8475	6.44097e-11	B	4	308.408A	-22.095	1.4693071029939455e-13
8476	1.6033999999999999e-10	Ca	7	123.890A	-22.095	1.4693071029939455e-13
8477	2.68233e-12	N	1	7405.68A	-22.096999999999998	1.4625562500732553e-13
8478	1.62262e-11	N	6	1224.22A	-22.1	1.452488083666078e-13
8479	4.5601e-12	Fe	2	4356.14A	-22.1	1.452488083666078e-13
8480	4.75784e-11	Si	9	417.510A	-22.101	1.449147453775152e-13
8481	1.18814e-12	Al	1	1.67189m	-22.101	1.449147453775152e-13
8482	2.52541e-11	Na	7	786.585A	-22.104	1.439171592872436e-13
8483	6.3950300000000005e-12	Ni	7	3106.23A	-22.104	1.439171592872436e-13
8484	1.43977e-10	Fe	6	137.970A	-22.105	1.4358615900604314e-13
8485	1.9977400000000003e-12	Co	2	9943.48A	-22.105	1.4358615900604314e-13
8486	2.63755e-10	O	7	75.3142A	-22.108	1.425977188400214e-13
8487	9.84953e-13	Fe	2	2.01679m	-22.109	1.4226975318763946e-13
8488	4.03982e-11	Ne	3	491.716A	-22.11	1.4194254183532753e-13
8489	1.92461e-12	Fe	2	1.03213m	-22.112	1.4129037509553114e-13
8490	3.70464e-12	Fe	2	5362.05A	-22.116	1.3999501715053336e-13
8491	1.92558e-11	S	1	1031.61A	-22.118000000000002	1.3935179847386006e-13
8492	1.04437e-11	N	6	1902.06A	-22.118000000000002	1.3935179847386006e-13
8493	5.5355800000000005e-12	Ni	5	3588.51A	-22.12	1.3871153511855888e-13
8494	8.34828e-10	N	6	23.7947A	-22.12	1.3871153511855888e-13
8495	8.673510000000001e-12	Fe	7	2290.24A	-22.121	1.3839250744071128e-13
8496	6.564130000000001e-12	Ni	7	3026.21A	-22.123	1.3775665162734474e-13
8497	2.79676e-12	Ni	2	7102.66A	-22.124000000000002	1.3743982012058273e-13
8498	4.05462e-11	Mg	8	489.921A	-22.124000000000002	1.3743982012058273e-13
8499	6.45675e-11	Si	8	307.654A	-22.125	1.3712371730606635e-13
8500	1.99793e-11	N	6	994.252A	-22.125999999999998	1.368083415078489e-13
8501	9.29252e-12	B	3	2137.68A	-22.127	1.3649369105383813e-13
8502	2.88606e-11	Al	9	688.289A	-22.127	1.3649369105383813e-13
8503	1.27396e-10	C	5	155.927A	-22.13	1.3555407509377546e-13
8504	4.94482e-13	Cr	5	4.01723m	-22.13	1.3555407509377546e-13
8505	3.6495400000000005e-10	S	9	54.4300A	-22.13	1.3555407509377546e-13
8506	2.76209e-11	F	1	719.181A	-22.133000000000003	1.3462092740448365e-13
8507	5.92141e-11	P	8	335.469A	-22.133000000000003	1.3462092740448365e-13
8508	8.81369e-13	Fe	2	2.25382m	-22.134	1.3431130786330538e-13
8509	8.27183e-13	Ti	9	2.40146m	-22.135	1.3400240042731e-13
8510	5.37944e-11	Fe	9	369.266A	-22.135	1.3400240042731e-13
8511	6.6086e-11	Al	9	300.585A	-22.135	1.3400240042731e-13
8512	7.22562e-11	B	4	274.917A	-22.136	1.3369420345870327e-13
8513	5.18151e-12	Mn	8	3833.72A	-22.136999999999997	1.333867153234544e-13
8514	1.67749e-11	S	1	1184.18A	-22.138	1.3307993439128972e-13
8515	5.62284e-12	Fe	10	3532.82A	-22.138	1.3307993439128972e-13
8516	6.90973e-12	Fe	2	2874.85A	-22.139	1.327738590356917e-13
8517	1.67485e-12	Fe	2	1.18604m	-22.14	1.324684876338759e-13
8518	1.40869e-12	N	1	1.41014m	-22.14	1.324684876338759e-13
8519	4.64728e-11	Mg	7	427.443A	-22.141	1.3216381856679582e-13
8520	3.17986e-11	Si	10	624.695A	-22.142	1.318598502191242e-13
8521	5.78665e-11	Al	7	343.281A	-22.146	1.3065095184588345e-13
8522	2.25524e-11	N	6	880.813A	-22.146	1.3065095184588345e-13
8523	1.7336400000000002e-13	Fe	6	11.4582m	-22.148000000000003	1.3005066524952512e-13
8524	5.4703900000000005e-12	Na	2	3631.27A	-22.148000000000003	1.3005066524952512e-13
8525	6.27821e-11	Fe	9	316.403A	-22.149	1.297515570196174e-13
8526	5.2113e-11	B	4	381.180A	-22.151	1.2915540276712306e-13
8527	2.9661799999999998e-12	Mn	8	6696.98A	-22.151999999999997	1.2885835358378694e-13
8528	2.9005900000000003e-12	Ni	2	6848.42A	-22.153000000000002	1.2856198759461196e-13
8529	2.8425900000000003e-12	Fe	11	6988.16A	-22.154	1.2826630322829936e-13
8530	1.3917899999999999e-12	N	1	1.42726m	-22.154	1.2826630322829936e-13
8531	6.07275e-11	Ne	6	327.108A	-22.156	1.2767697309710315e-13
8532	1.20603e-10	Ca	8	164.710A	-22.158	1.2709035069190093e-13
8533	3.10903e-11	Si	10	638.929A	-22.158	1.2709035069190093e-13
8534	3.73003e-12	Fe	2	5325.55A	-22.162	1.2592517935316072e-13
8535	5.77682e-12	Cr	7	3438.65A	-22.162	1.2592517935316072e-13
8536	5.26296e-11	Fe	9	377.439A	-22.162	1.2592517935316072e-13
8537	7.36076e-12	P	4	2698.70A	-22.163	1.2563555947751458e-13
8538	2.59849e-11	Cl	6	764.462A	-22.163	1.2563555947751458e-13
8539	4.67194e-11	Mn	6	425.186A	-22.163	1.2563555947751458e-13
8540	2.10473e-11	Si	3	943.800A	-22.164	1.2534660570909815e-13
8541	4.60432e-12	Fe	2	4314.31A	-22.165	1.2505831651590832e-13
8542	3.2863400000000003e-12	Fe	2	6044.55A	-22.165	1.2505831651590832e-13
8543	4.60264e-14	Fe	2	43.1589m	-22.166	1.2477069036946246e-13
8544	8.26374e-12	Li	3	2403.81A	-22.166	1.2477069036946246e-13
8545	1.69873e-11	B	4	1169.37A	-22.168000000000003	1.2419742112045221e-13
8546	9.39829e-12	Fe	9	2113.63A	-22.168000000000003	1.2419742112045221e-13
8547	3.95171e-13	Fe	6	5.02679m	-22.169	1.2391177497847237e-13
8548	2.68868e-12	Fe	2	7388.18A	-22.17	1.236267858043874e-13
8549	1.51282e-11	N	1	1313.08A	-22.171	1.233424520872151e-13
8550	1.55444e-12	Ni	2	1.27792m	-22.175	1.2221164168941795e-13
8551	3.73444e-11	Sc	9	531.926A	-22.176	1.2193056271339196e-13
8552	4.0451e-12	He	1	4910.75A	-22.177	1.2165013020107065e-13
8553	6.76615e-11	Ti	10	293.586A	-22.177	1.2165013020107065e-13
8554	7.18814e-12	Fe	2	2763.50A	-22.178	1.2137034266562977e-13
8555	2.48338e-11	B	4	799.896A	-22.179000000000002	1.2109119862366368e-13
8556	1.0253200000000001e-10	Ca	4	193.740A	-22.182	1.2025761267568823e-13
8557	5.56914e-12	Ni	5	3566.88A	-22.184	1.1970507913514105e-13
8558	9.1103e-10	O	7	21.8044A	-22.186	1.1915508425561292e-13
8559	2.95315e-12	O	1	6726.54A	-22.186	1.1915508425561292e-13
8560	8.20114e-11	Fe	11	242.216A	-22.186999999999998	1.188810351666074e-13
8561	3.85329e-11	Si	4	515.520A	-22.188000000000002	1.186076163730141e-13
8562	6.54667e-12	Li	2	3034.28A	-22.191	1.1779112728499472e-13
8563	1.62238e-10	Ca	6	122.440A	-22.191999999999997	1.1752021520997037e-13
8564	8.64943e-11	Si	8	229.662A	-22.193	1.1724992621542633e-13
8565	8.90657e-11	O	7	223.032A	-22.193	1.1724992621542633e-13
8566	3.64425e-10	S	9	54.5090A	-22.195	1.167112117389025e-13
8567	1.39935e-12	Fe	2	1.41955m	-22.197	1.1617497243056496e-13
8568	2.34972e-11	Fe	8	845.396A	-22.198	1.1590777740855773e-13
8569	4.51426e-11	Mn	10	440.038A	-22.199	1.1564119691804804e-13
8570	2.55363e-11	Na	7	777.891A	-22.199	1.1564119691804804e-13
8571	6.97817e-12	Ca	2	2846.66A	-22.199	1.1564119691804804e-13
8572	2.94211e-11	Cl	6	675.178A	-22.2	1.1537522954565358e-13
8573	4.61789e-11	Mn	6	430.163A	-22.2	1.1537522954565358e-13
8574	8.39955e-11	Fe	11	236.494A	-22.2	1.1537522954565358e-13
8575	7.03802e-12	Ca	2	2822.45A	-22.201	1.1510987388124e-13
8576	6.99373e-12	Ca	2	2840.33A	-22.201999999999998	1.148451285179198e-13
8577	4.41724e-12	Li	3	4497.03A	-22.203000000000003	1.1458099205203667e-13
8578	1.59788e-11	N	1	1243.18A	-22.205	1.1405454021411078e-13
8579	4.97916e-11	Mn	6	398.952A	-22.205	1.1405454021411078e-13
8580	1.00979e-10	C	5	196.719A	-22.205	1.1405454021411078e-13
8581	2.0461e-12	N	1	9708.45A	-22.209	1.1300888190419741e-13
8582	9.92548e-11	Ar	8	200.136A	-22.21	1.1274896868833285e-13
8583	5.89299e-11	Ar	8	337.086A	-22.21	1.1274896868833285e-13
8584	3.1314e-12	Mn	5	6343.62A	-22.212	1.1223093423316449e-13
8585	1.93218e-11	Fe	10	1028.08A	-22.213	1.1197281024729269e-13
8586	4.11e-12	Fe	2	4833.20A	-22.214000000000002	1.1171527993011423e-13
8587	2.72868e-11	F	1	727.987A	-22.214000000000002	1.1171527993011423e-13
8588	7.02952e-12	B	4	2825.86A	-22.215999999999998	1.1120199484337922e-13
8589	6.06979e-11	Cr	9	327.267A	-22.218000000000004	1.1069106808739471e-13
8590	7.80233e-11	Fe	11	254.597A	-22.218000000000004	1.1069106808739471e-13
8591	9.211839999999999e-12	S	10	2156.40A	-22.22	1.1018248882662062e-13
8592	2.6886299999999996e-10	O	7	73.8832A	-22.221999999999998	1.0967624627529251e-13
8593	5.32789e-12	Fe	2	3728.39A	-22.223000000000003	1.0942399790867621e-13
8594	1.0651799999999999e-10	Fe	11	186.490A	-22.223000000000003	1.0942399790867621e-13
8595	1.33023e-10	Ar	8	149.331A	-22.224	1.0917232969720578e-13
8596	1.23251e-11	Fe	10	1611.71A	-22.224	1.0917232969720578e-13
8597	1.97759e-11	Cl	7	1004.48A	-22.224	1.0917232969720578e-13
8598	1.09791e-10	O	7	180.930A	-22.225	1.0892124030655875e-13
8599	4.11166e-11	Na	7	483.125A	-22.225	1.0892124030655875e-13
8600	7.01793e-11	Mg	7	283.053A	-22.226999999999997	1.0842079266579722e-13
8601	1.41201e-10	Ne	7	140.682A	-22.229	1.0792264437308066e-13
8602	8.83034e-11	Mg	5	224.957A	-22.232	1.0717971011493156e-13
8603	6.2054099999999995e-12	Si	3	3201.15A	-22.234	1.0668726407856852e-13
8604	2.541e-10	O	7	78.1758A	-22.234	1.0668726407856852e-13
8605	7.84882e-12	B	4	2530.88A	-22.235	1.0644189018024199e-13
8606	1.1320399999999999e-10	Fe	10	175.475A	-22.236	1.0619708062622034e-13
8607	2.38699e-10	Be	3	83.2198A	-22.238000000000003	1.0570914936225603e-13
8608	2.73718e-11	Cl	7	725.726A	-22.241999999999997	1.0474000205556559e-13
8609	7.17017e-11	Si	8	277.043A	-22.247	1.0354105316640289e-13
8610	2.75321e-11	F	1	721.501A	-22.247	1.0354105316640289e-13
8611	6.42686e-11	Al	7	309.085A	-22.248	1.0330291535237426e-13
8612	1.32403e-10	Ar	6	150.030A	-22.248	1.0330291535237426e-13
8613	2.78893e-11	Al	9	712.262A	-22.249000000000002	1.0306532524011934e-13
8614	6.51684e-12	Ni	7	3048.17A	-22.250999999999998	1.0259178308511295e-13
8615	2.30442e-10	O	7	86.2017A	-22.250999999999998	1.0259178308511295e-13
8616	8.4735e-12	Ca	2	2344.30A	-22.252	1.0235582853168643e-13
8617	4.13494e-12	Mn	8	4804.05A	-22.253	1.021204166586736e-13
8618	2.004e-12	N	1	9912.40A	-22.256	1.0141742465516121e-13
8619	3.16819e-12	Fe	2	6269.97A	-22.258000000000003	1.009514539155872e-13
8620	5.63595e-11	Mg	8	352.460A	-22.259	1.0071927201456144e-13
8621	3.69182e-13	Na	6	5.38067m	-22.264	9.956634804158897e-14
8622	5.37444e-11	O	7	369.610A	-22.264	9.956634804158897e-14
8623	4.06598e-11	Cl	7	488.553A	-22.265	9.933735179567158e-14
8624	1.0909200000000002e-12	Co	3	1.82090m	-22.265	9.933735179567158e-14
8625	3.08435e-12	Fe	2	6440.40A	-22.266	9.91088822265055e-14
8626	2.35913e-11	Be	2	842.025A	-22.268	9.865351827591748e-14
8627	9.91655e-12	C	3	2003.16A	-22.268	9.865351827591748e-14
8628	1.02696e-10	Ca	4	193.430A	-22.27	9.820024653263639e-14
8629	2.11575e-12	S	9	9388.86A	-22.271	9.79743922330015e-14
8630	2.76722e-11	F	1	717.849A	-22.271	9.79743922330015e-14
8631	1.67139e-10	Ca	7	118.850A	-22.272	9.774905738384201e-14
8632	1.67121e-11	S	1	1188.63A	-22.275	9.707615760591227e-14
8633	3.22601e-12	Mn	5	6157.60A	-22.275	9.707615760591227e-14
8634	3.87019e-11	Fe	8	513.269A	-22.275	9.707615760591227e-14
8635	5.89038e-11	Fe	10	337.236A	-22.275	9.707615760591227e-14
8636	1.3190799999999999e-12	N	5	1.50593m	-22.276	9.685288863906662e-14
8637	1.61382e-10	Ca	7	123.090A	-22.283	9.530431804588758e-14
8638	2.88058e-12	Cr	4	6895.98A	-22.283	9.530431804588758e-14
8639	1.15191e-12	Ni	2	1.72448m	-22.285	9.486643447986963e-14
8640	2.72365e-10	O	7	72.9332A	-22.285	9.486643447986963e-14
8641	9.96441e-11	Si	7	199.354A	-22.285	9.486643447986963e-14
8642	2.00777e-11	Li	2	989.377A	-22.287	9.443056280608616e-14
8643	5.14093e-11	Ne	6	386.398A	-22.288	9.421337853843153e-14
8644	2.61595e-10	Be	4	75.9358A	-22.29	9.378050738414507e-14
8645	3.57427e-11	Na	7	555.763A	-22.29	9.378050738414507e-14
8646	7.31364e-12	Fe	9	2716.08A	-22.291	9.35648182024727e-14
8647	2.40095e-11	O	7	827.359A	-22.291999999999998	9.334962509215311e-14
8648	3.73554e-13	Ni	9	5.31770m	-22.298000000000002	9.206882021975431e-14
8649	9.55381e-11	Ni	11	207.922A	-22.299	9.185706780931655e-14
8650	1.26986e-10	Ca	8	156.430A	-22.299	9.185706780931655e-14
8651	5.15112e-11	Ne	6	385.634A	-22.301	9.14350229194205e-14
8652	4.42871e-11	Fe	8	448.538A	-22.303	9.101491714965167e-14
8653	2.62209e-10	O	7	75.7582A	-22.303	9.101491714965167e-14
8654	3.08805e-12	Fe	2	6432.68A	-22.305999999999997	9.038837486702145e-14
8655	1.81161e-11	Li	2	1096.51A	-22.307	9.018048737364394e-14
8656	1.40216e-10	Fe	6	141.670A	-22.31	8.955968926518715e-14
8657	2.01396e-11	Si	9	986.339A	-22.311	8.935370769580502e-14
8658	4.58444e-12	Li	2	4333.02A	-22.311999999999998	8.914819987088692e-14
8659	2.26573e-12	N	1	8767.35A	-22.314	8.873860109861703e-14
8660	8.8303e-11	Cr	9	224.958A	-22.315	8.853450797961407e-14
8661	4.6774900000000005e-12	Sc	2	4246.82A	-22.315	8.853450797961407e-14
8662	4.11903e-11	Ti	10	482.260A	-22.316	8.833088426175978e-14
8663	4.62395e-11	Mn	6	429.599A	-22.316	8.833088426175978e-14
8664	1.43623e-10	Ar	6	138.310A	-22.316999999999997	8.812772886546078e-14
8665	7.70195e-11	Fe	11	257.915A	-22.316999999999997	8.812772886546078e-14
8666	9.70889e-13	Fe	2	2.04601m	-22.318	8.792504071360592e-14
8667	3.5953e-12	Fe	2	5525.12A	-22.32	8.752106184717712e-14
8668	2.5890900000000002e-12	Fe	2	7672.37A	-22.320999999999998	8.731976899074672e-14
8669	1.06273e-11	Ca	8	1869.19A	-22.323	8.691857109527268e-14
8670	1.69607e-11	N	1	1171.20A	-22.323	8.691857109527268e-14
8671	4.60726e-12	Fe	10	4311.56A	-22.325	8.651921653668849e-14
8672	1.19e-11	Cl	7	1669.28A	-22.325	8.651921653668849e-14
8673	1.63348e-12	N	1	1.21608m	-22.326999999999998	8.612169684562976e-14
8674	1.4523e-11	B	1	1367.79A	-22.328000000000003	8.592362243939046e-14
8675	8.103780000000001e-12	Fe	2	2451.26A	-22.33	8.55288392546374e-14
8676	1.03544e-11	Fe	10	1918.45A	-22.333000000000002	8.494006286659403e-14
8677	1.85021e-12	N	1	1.07363m	-22.336	8.435533958669821e-14
8678	2.6348900000000003e-12	Co	2	7539.01A	-22.336	8.435533958669821e-14
8679	1.36525e-10	Ca	8	145.500A	-22.337	8.416132768942173e-14
8680	3.54271e-12	Fe	2	5607.14A	-22.339000000000002	8.3774641513547e-14
8681	7.16978e-11	Si	8	277.058A	-22.339000000000002	8.3774641513547e-14
8682	1.9711300000000002e-13	Ni	2	10.0777m	-22.34	8.35819651847778e-14
8683	8.67864e-12	P	2	2288.89A	-22.34	8.35819651847778e-14
8684	4.09082e-11	Mg	8	485.586A	-22.342	8.319794093781476e-14
8685	4.72806e-12	Mn	5	4201.40A	-22.345	8.262521034092081e-14
8686	7.1326e-12	Fe	2	2785.02A	-22.345	8.262521034092081e-14
8687	8.89068e-11	Al	6	223.430A	-22.346999999999998	8.224558198316219e-14
8688	5.29027e-11	Fe	9	375.490A	-22.348000000000003	8.205642239372306e-14
8689	1.0127e-11	Fe	9	1961.53A	-22.35	8.167940737919728e-14
8690	1.12016e-11	P	2	1773.36A	-22.351	8.14915499552139e-14
8691	4.63709e-11	Mg	8	428.382A	-22.351	8.14915499552139e-14
8692	3.4396900000000003e-12	Mn	6	5775.07A	-22.351999999999997	8.130412459131613e-14
8693	8.6964e-12	Al	1	2284.22A	-22.351999999999997	8.130412459131613e-14
8694	1.68768e-11	S	1	1177.03A	-22.354	8.093056607121913e-14
8695	9.08043e-11	O	7	218.761A	-22.354	8.093056607121913e-14
8696	2.22664e-14	Al	1	89.2128m	-22.357	8.037344397311842e-14
8697	2.0040200000000002e-10	N	7	99.1229A	-22.357	8.037344397311842e-14
8698	9.69363e-11	O	7	204.923A	-22.358	8.018859018161843e-14
8699	7.71294e-11	Fe	11	257.547A	-22.358	8.018859018161843e-14
8700	6.47848e-11	Na	4	306.622A	-22.359	8.000416154204106e-14
8701	3.09719e-10	S	8	64.1371A	-22.361	7.963657580961457e-14
8702	1.26037e-10	Li	2	157.608A	-22.364	7.908836147781852e-14
8703	1.18262e-11	P	1	1679.70A	-22.366	7.872498346447658e-14
8704	1.05833e-10	C	5	187.696A	-22.366999999999997	7.854392102693815e-14
8705	9.722980000000001e-12	Mn	8	2043.04A	-22.369	7.818304449024431e-14
8706	1.46536e-10	Fe	6	135.560A	-22.371	7.782382603062484e-14
8707	4.10921e-11	Na	7	483.413A	-22.374000000000002	7.728809058053168e-14
8708	1.4603799999999999e-12	N	1	1.36023m	-22.374000000000002	7.728809058053168e-14
8709	4.08846e-11	Na	6	485.867A	-22.374000000000002	7.728809058053168e-14
8710	2.42984e-10	O	7	81.7521A	-22.375	7.711033290492016e-14
8711	1.2909100000000002e-10	F	6	153.880A	-22.375	7.711033290492016e-14
8712	2.32219e-13	Fe	3	8.55418m	-22.375	7.711033290492016e-14
8713	2.95061e-11	Ne	3	673.232A	-22.375	7.711033290492016e-14
8714	1.472e-10	Li	2	134.949A	-22.375999999999998	7.69329840606176e-14
8715	4.53187e-12	He	1	4383.28A	-22.375999999999998	7.69329840606176e-14
8716	8.76431e-12	Mn	8	2266.52A	-22.378	7.6579509106957e-14
8717	1.79297e-11	N	6	1107.91A	-22.38	7.622765822318578e-14
8718	6.407890000000001e-17	S	6	3.10000c	-22.38	7.622765822318578e-14
8719	7.02779e-11	Al	7	282.656A	-22.381	7.605233947431601e-14
8720	1.21135e-11	O	7	1639.86A	-22.381	7.605233947431601e-14
8721	2.53328e-12	Fe	2	7841.39A	-22.381	7.605233947431601e-14
8722	2.1785e-11	C	3	911.841A	-22.381999999999998	7.587742394738e-14
8723	5.3027e-11	Fe	9	374.610A	-22.383000000000003	7.570291071499111e-14
8724	5.24727e-11	Ca	9	378.567A	-22.383000000000003	7.570291071499111e-14
8725	8.46268e-11	Fe	11	234.730A	-22.383000000000003	7.570291071499111e-14
8726	8.10209e-11	Fe	7	245.177A	-22.384	7.55287988519001e-14
8727	6.816810000000001e-12	Li	3	2914.04A	-22.386	7.518177554323535e-14
8728	4.23224e-12	Li	2	4693.60A	-22.386	7.518177554323535e-14
8729	2.58382e-11	C	3	768.800A	-22.388	7.483634666184258e-14
8730	4.3948199999999995e-13	Mg	3	4.51997m	-22.388	7.483634666184258e-14
8731	4.86359e-12	Fe	2	4084.32A	-22.39	7.449250488199516e-14
8732	3.656280000000001e-12	Fe	2	5432.97A	-22.39	7.449250488199516e-14
8733	8.84837e-12	S	10	2244.98A	-22.39	7.449250488199516e-14
8734	1.0645299999999998e-10	C	5	186.602A	-22.392	7.415024291162324e-14
8735	1.9657799999999997e-12	N	1	1.01051m	-22.393	7.397970208538413e-14
8736	1.4433e-11	P	1	1376.32A	-22.396	7.347042939839458e-14
8737	4.5045599999999995e-12	Fe	2	4409.85A	-22.397	7.330145209984907e-14
8738	4.73211e-12	Fe	2	4197.80A	-22.4	7.279684845291843e-14
8739	5.12605e-11	Al	7	387.520A	-22.405	7.196354981940429e-14
8740	8.50973e-13	Ni	2	2.33432m	-22.405	7.196354981940429e-14
8741	7.59518e-11	O	7	261.540A	-22.408	7.146815622698977e-14
8742	2.7609e-11	F	1	719.492A	-22.409000000000002	7.13037840289477e-14
8743	1.16336e-11	Fe	8	1707.51A	-22.41	7.113978987647106e-14
8744	1.3481600000000001e-13	Co	2	14.7345m	-22.41	7.113978987647106e-14
8745	1.5136700000000002e-12	Al	1	1.31234m	-22.410999999999998	7.097617290007859e-14
8746	2.74465e-11	F	1	723.751A	-22.410999999999998	7.097617290007859e-14
8747	1.68887e-10	Ca	7	117.620A	-22.410999999999998	7.097617290007859e-14
8748	2.57255e-11	B	4	772.170A	-22.412	7.08129322322888e-14
8749	2.5948e-12	Fe	2	7655.49A	-22.412	7.08129322322888e-14
8750	4.7324e-11	Ca	10	419.754A	-22.415	7.032545943563e-14
8751	7.73266e-11	Fe	8	256.890A	-22.416	7.016371536727823e-14
8752	1.93891e-12	Co	2	1.02452m	-22.416	7.016371536727823e-14
8753	7.76253e-11	Al	7	255.902A	-22.416999999999998	7.000234329996134e-14
8754	7.72739e-12	Zn	2	2570.65A	-22.418000000000003	6.984134237809894e-14
8755	4.99135e-12	Fe	2	3979.78A	-22.42	6.952045055826264e-14
8756	6.92219e-11	Na	6	286.968A	-22.421	6.936055795895167e-14
8757	8.97498e-12	Cl	7	2213.32A	-22.424	6.888308323646522e-14
8758	1.10358e-16	Cl	7	1.80000c	-22.426	6.85665942174538e-14
8759	7.93388e-11	Fe	7	250.375A	-22.427	6.840889542684858e-14
8760	8.34209e-11	Fe	9	238.123A	-22.429000000000002	6.80945851029188e-14
8761	4.08084e-12	Fe	2	4867.74A	-22.429000000000002	6.80945851029188e-14
8762	6.19021e-11	Na	6	320.901A	-22.430999999999997	6.778171890375068e-14
8763	3.02881e-12	Fe	2	6558.50A	-22.434	6.731511283287082e-14
8764	3.81722e-12	Mn	8	5203.91A	-22.434	6.731511283287082e-14
8765	6.36775e-11	Fe	9	311.954A	-22.435	6.716029236957795e-14
8766	2.2981799999999997e-10	O	7	86.4356A	-22.436999999999998	6.685171885559048e-14
8767	7.25233e-12	Na	1	2739.04A	-22.436999999999998	6.685171885559048e-14
8768	3.28409e-11	Fe	9	604.869A	-22.436999999999998	6.685171885559048e-14
8769	1.15016e-11	O	1	1727.11A	-22.439	6.654456310811561e-14
8770	4.36803e-12	Co	3	4547.69A	-22.44	6.63915148600107e-14
8771	7.48188e-14	Fe	2	26.5501m	-22.441	6.623881861310901e-14
8772	1.1419000000000002e-09	O	7	17.3960A	-22.441999999999997	6.608647355782976e-14
8773	7.78368e-11	O	7	255.207A	-22.445	6.563153747382586e-14
8774	3.46545e-11	Sc	8	573.215A	-22.445	6.563153747382586e-14
8775	6.1944699999999996e-12	Li	2	3206.81A	-22.445999999999998	6.54805891264087e-14
8776	1.33285e-11	C	2	1490.38A	-22.448	6.517973314779636e-14
8777	2.69162e-12	N	1	7380.10A	-22.45	6.488025947684355e-14
8778	1.5402e-12	N	1	1.28973m	-22.45	6.488025947684355e-14
8779	5.57931e-11	Si	10	356.038A	-22.451	6.473103902087045e-14
8780	3.59886e-11	Na	7	551.966A	-22.454	6.428543368258812e-14
8781	7.83107e-11	Mg	7	253.662A	-22.455	6.413758128797903e-14
8782	5.75984e-11	Cl	7	344.879A	-22.455	6.413758128797903e-14
8783	7.74812e-11	Si	10	256.378A	-22.456	6.39900689444407e-14
8784	1.6089800000000002e-10	F	5	123.460A	-22.456999999999997	6.384289586987841e-14
8785	7.85846e-11	Fe	8	252.778A	-22.456999999999997	6.384289586987841e-14
8786	7.50245e-11	Fe	11	264.773A	-22.46	6.340340446604225e-14
8787	2.2680900000000003e-12	N	1	8758.21A	-22.461	6.325758068233787e-14
8788	2.4604899999999997e-13	Fe	7	8.07339m	-22.462	6.311209228402862e-14
8789	9.93246e-12	C	3	1999.95A	-22.462	6.311209228402862e-14
8790	2.4746e-12	Co	2	8027.34A	-22.465	6.26776316966918e-14
8791	2.16272e-11	Ar	1	918.493A	-22.465999999999998	6.253347714403623e-14
8792	1.0199200000000002e-12	Fe	10	1.94765m	-22.468000000000004	6.22461619150007e-14
8793	3.81196e-11	Mg	7	521.109A	-22.468000000000004	6.22461619150007e-14
8794	4.69834e-11	Sc	9	422.797A	-22.469	6.210299971530552e-14
8795	3.84629e-12	Li	3	5164.57A	-22.469	6.210299971530552e-14
8796	3.24069e-12	Fe	2	6129.70A	-22.469	6.210299971530552e-14
8797	9.92775e-12	C	3	2000.90A	-22.471999999999998	6.167548567235108e-14
8798	5.87469e-12	Fe	2	3381.36A	-22.474	6.13921125560444e-14
8799	4.7474e-12	Fe	2	4184.28A	-22.474	6.13921125560444e-14
8800	8.51759e-12	Ca	2	2332.17A	-22.476	6.111004142094146e-14
8801	1.06734e-11	Ca	8	1861.12A	-22.476	6.111004142094146e-14
8802	9.90123e-11	O	5	200.626A	-22.476	6.111004142094146e-14
8803	3.07985e-12	Ca	1	6449.81A	-22.476999999999997	6.096949222587249e-14
8804	3.51949e-11	F	6	564.414A	-22.478	6.082926628498099e-14
8805	4.50048e-11	Mg	8	441.385A	-22.478	6.082926628498099e-14
8806	8.88953e-12	B	3	2234.59A	-22.479	6.068936285480495e-14
8807	4.88283e-11	Fe	11	406.822A	-22.48	6.054978119358883e-14
8808	1.13162e-10	C	5	175.539A	-22.484	5.999465746287495e-14
8809	1.43582e-12	N	1	1.38350m	-22.484	5.999465746287495e-14
8810	5.57913e-11	Si	10	356.050A	-22.485	5.985667357972288e-14
8811	1.97292e-11	Cl	7	1006.86A	-22.487	5.958165714589833e-14
8812	2.4322200000000003e-10	O	7	81.6720A	-22.488000000000003	5.944462313711559e-14
8813	4.25347e-12	Fe	2	4670.18A	-22.491999999999997	5.889963155636664e-14
8814	2.57334e-13	Fe	2	7.71934m	-22.491999999999997	5.889963155636664e-14
8815	1.02045e-10	O	7	194.664A	-22.495	5.849416934470727e-14
8816	3.19431e-12	Ni	4	6218.69A	-22.497	5.822541304919939e-14
8817	4.51424e-13	Sc	8	4.40040m	-22.499000000000002	5.795789157670303e-14
8818	8.98291e-12	S	10	2211.36A	-22.499000000000002	5.795789157670303e-14
8819	7.68825e-11	Si	10	258.374A	-22.5	5.782459212509756e-14
8820	2.09237e-12	N	1	9493.77A	-22.500999999999998	5.769159925372325e-14
8821	3.66781e-11	Si	9	541.589A	-22.505	5.716267949254058e-14
8822	9.8675e-11	O	7	201.312A	-22.506	5.703120897797572e-14
8823	7.30331e-11	Si	10	271.992A	-22.506	5.703120897797572e-14
8824	4.79465e-12	Ti	7	4143.05A	-22.508000000000003	5.676917437478376e-14
8825	1.59426e-11	Al	1	1246.00A	-22.509	5.663860889687572e-14
8826	4.46982e-11	Mn	6	444.413A	-22.509	5.663860889687572e-14
8827	4.69218e-11	Si	9	423.352A	-22.511	5.637837812720463e-14
8828	3.10694e-12	Mn	5	6393.57A	-22.515	5.5861498049677856e-14
8829	3.0562400000000003e-12	Ca	1	6499.65A	-22.515	5.5861498049677856e-14
8830	3.06945e-12	Ca	1	6471.66A	-22.515	5.5861498049677856e-14
8831	5.9965199999999996e-12	Fe	2	3312.66A	-22.517	5.5604837780021243e-14
8832	1.88416e-10	Li	3	105.429A	-22.517	5.5604837780021243e-14
8833	1.58182e-10	F	5	125.580A	-22.518	5.547695020196976e-14
8834	7.6678e-11	B	4	259.063A	-22.519000000000002	5.5349356757185686e-14
8835	6.44791e-13	Fe	2	3.08076m	-22.52	5.522205676918173e-14
8836	5.47182e-12	Mn	8	3630.32A	-22.52	5.522205676918173e-14
8837	1.76317e-11	N	6	1126.63A	-22.52	5.522205676918173e-14
8838	2.6942e-11	K	8	737.305A	-22.522	5.4968334465337185e-14
8839	1.56561e-11	N	6	1268.80A	-22.522	5.4968334465337185e-14
8840	7.10195e-12	Fe	2	2797.04A	-22.525	5.458993511249588e-14
8841	4.18947e-11	Si	8	474.152A	-22.525	5.458993511249588e-14
8842	3.19873e-11	Si	10	621.011A	-22.526	5.4464381745806034e-14
8843	5.63714e-11	O	7	352.386A	-22.526999999999997	5.4339117143846874e-14
8844	1.33562e-10	Ar	8	148.728A	-22.526999999999997	5.4339117143846874e-14
8845	3.5509e-10	S	9	55.9420A	-22.526999999999997	5.4339117143846874e-14
8846	7.60925e-11	Si	10	261.057A	-22.526999999999997	5.4339117143846874e-14
8847	4.66339e-11	Mn	6	425.966A	-22.528000000000002	5.421414064247664e-14
8848	1.7378799999999999e-12	N	1	1.14303m	-22.529	5.4089451579084114e-14
8849	1.9743299999999998e-10	O	7	100.614A	-22.534000000000002	5.3470294746799936e-14
8850	1.4208000000000001e-10	Li	2	139.812A	-22.535999999999998	5.3224621058348116e-14
8851	4.6724099999999995e-12	Fe	2	4251.44A	-22.535999999999998	5.3224621058348116e-14
8852	1.18622e-11	P	1	1674.60A	-22.535999999999998	5.3224621058348116e-14
8853	8.79819e-11	Mg	5	225.779A	-22.541	5.261536385917259e-14
8854	8.15847e-11	Fe	9	243.483A	-22.541	5.261536385917259e-14
8855	8.28444e-11	Fe	11	239.780A	-22.541	5.261536385917259e-14
8856	6.307630000000001e-12	Na	2	3149.27A	-22.541999999999998	5.2494351880343645e-14
8857	1.69469e-11	S	1	1172.16A	-22.541999999999998	5.2494351880343645e-14
8858	6.770089999999999e-12	Fe	10	2934.15A	-22.544	5.225316224205109e-14
8859	1.51789e-11	O	5	1308.69A	-22.545	5.213298330382446e-14
8860	1.5606899999999998e-10	Ar	6	127.280A	-22.545	5.213298330382446e-14
8861	1.73035e-11	Al	8	1148.00A	-22.546999999999997	5.1893454003324124e-14
8862	4.79663e-12	He	1	4141.33A	-22.55	5.1536221978694305e-14
8863	8.83029e-12	P	8	2249.58A	-22.55	5.1536221978694305e-14
8864	7.82062e-11	S	9	254.001A	-22.551	5.141769195731686e-14
8865	2.48093e-10	O	7	80.0687A	-22.552	5.129943454742328e-14
8866	8.08171e-11	Fe	7	245.795A	-22.552	5.129943454742328e-14
8867	2.94028e-11	Be	3	675.598A	-22.552	5.129943454742328e-14
8868	2.76636e-11	F	1	718.071A	-22.553	5.1181449122024956e-14
8869	4.25937e-12	Fe	2	4663.71A	-22.553	5.1181449122024956e-14
8870	2.7065e-12	Cr	4	7339.53A	-22.553	5.1181449122024956e-14
8871	1.94092e-11	N	6	1023.46A	-22.555	5.094629172396532e-14
8872	1.6183e-12	N	1	1.22749m	-22.555999999999997	5.082911850452289e-14
8873	7.74349e-11	Si	8	256.531A	-22.558000000000003	5.059557991860413e-14
8874	2.12774e-12	Co	2	9335.96A	-22.56	5.036311434502122e-14
8875	4.06014e-11	Cl	7	489.256A	-22.56	5.036311434502122e-14
8876	1.89865e-11	O	7	1046.24A	-22.561	5.0247282396330084e-14
8877	3.22436e-12	Na	1	6160.75A	-22.564	4.9901382537334074e-14
8878	7.08433e-11	P	8	280.400A	-22.566	4.9672106510993345e-14
8879	7.4467e-11	Fe	11	266.755A	-22.566	4.9672106510993345e-14
8880	2.35911e-11	Be	2	842.031A	-22.568	4.944388391230456e-14
8881	7.16445e-11	Si	10	277.264A	-22.570999999999998	4.9103514609571665e-14
8882	1.07844e-10	O	7	184.196A	-22.573	4.8877904453367205e-14
8883	1.7879e-11	B	4	1111.05A	-22.575	4.865333088167217e-14
8884	1.0554700000000001e-10	O	7	188.205A	-22.576	4.8541431325823985e-14
8885	7.58674e-11	Fe	7	261.831A	-22.576	4.8541431325823985e-14
8886	1.30026e-12	Cr	7	1.52773m	-22.576	4.8541431325823985e-14
8887	7.45031e-11	Fe	11	266.626A	-22.578000000000003	4.831840370772204e-14
8888	2.19823e-11	N	6	903.657A	-22.579	4.820727446299844e-14
8889	6.67847e-11	Fe	9	297.440A	-22.58	4.8096400808445144e-14
8890	5.07458e-12	Fe	2	3914.50A	-22.58	4.8096400808445144e-14
8891	4.64451e-11	B	4	427.698A	-22.581	4.7985782156220695e-14
8892	5.55747e-12	Fe	10	3574.37A	-22.581999999999997	4.787541791983678e-14
8893	4.63529e-11	Mn	6	428.548A	-22.583000000000002	4.776530751415204e-14
8894	4.0799400000000005e-12	Fe	2	4868.81A	-22.584	4.7655450355373635e-14
8895	5.60465e-11	O	7	354.428A	-22.585	4.7545845861048664e-14
8896	2.75508e-11	F	1	721.012A	-22.585	4.7545845861048664e-14
8897	1.83892e-12	N	1	1.08022m	-22.59	4.700159306402157e-14
8898	6.88316e-11	B	4	288.595A	-22.590999999999998	4.689349239973625e-14
8899	3.5873199999999997e-12	Fe	10	5537.41A	-22.590999999999998	4.689349239973625e-14
8900	1.4488e-10	Ar	6	137.110A	-22.592	4.678564036007914e-14
8901	1.1018799999999999e-10	Ar	8	180.278A	-22.594	4.657067986868276e-14
8902	7.1517e-12	Fe	2	2777.59A	-22.595	4.646357027724474e-14
8903	1.2920500000000002e-10	F	6	153.743A	-22.596999999999998	4.6250089563462924e-14
8904	1.4502600000000001e-12	Fe	6	1.36972m	-22.596999999999998	4.6250089563462924e-14
8905	1.00201e-09	N	7	19.8246A	-22.596999999999998	4.6250089563462924e-14
8906	1.28864e-11	Cl	10	1541.50A	-22.599	4.603758970446406e-14
8907	7.49783e-11	Fe	7	264.936A	-22.599	4.603758970446406e-14
8908	1.7034e-11	N	1	1166.16A	-22.6	4.593170618638018e-14
8909	6.8007e-12	Na	2	2920.94A	-22.601999999999997	4.572066916612197e-14
8910	2.72499e-11	C	5	728.975A	-22.601999999999997	4.572066916612197e-14
8911	7.26625e-12	Cr	9	2733.80A	-22.603	4.561551454504923e-14
8912	1.11616e-11	O	5	1779.71A	-22.605	4.540593029341949e-14
8913	6.64866e-13	Sc	6	2.98774m	-22.605999999999998	4.5301499551667276e-14
8914	2.1500700000000002e-10	Mg	5	92.3898A	-22.607	4.519730899395569e-14
8915	8.32981e-11	Fe	9	238.474A	-22.607	4.519730899395569e-14
8916	9.876760000000001e-12	N	6	2011.23A	-22.608	4.509335806787713e-14
8917	1.1313799999999999e-10	O	7	175.577A	-22.611	4.4782937574400354e-14
8918	9.77315e-13	Fe	2	2.03256m	-22.614	4.447465400056982e-14
8919	5.81131e-11	Mg	8	341.824A	-22.616999999999997	4.416849263593452e-14
8920	3.91814e-12	Fe	2	5069.87A	-22.616999999999997	4.416849263593452e-14
8921	5.74429e-12	Fe	2	3458.12A	-22.618000000000002	4.406690792181737e-14
8922	7.70354e-11	Fe	7	257.861A	-22.618000000000002	4.406690792181737e-14
8923	3.84385e-12	Co	11	5167.85A	-22.619	4.3965556846060004e-14
8924	5.15336e-11	Ti	10	385.466A	-22.619	4.3965556846060004e-14
8925	8.93014e-12	Al	1	2224.43A	-22.62	4.386443887130804e-14
8926	2.51093e-10	O	7	79.1120A	-22.621	4.3763553461444753e-14
8927	3.04687e-11	Ar	7	651.963A	-22.622	4.366290008158503e-14
8928	9.31393e-13	Fe	2	2.13277m	-22.624000000000002	4.346228727848793e-14
8929	3.86008e-12	Fe	2	5146.13A	-22.625	4.336232679162178e-14
8930	7.95303e-12	B	1	2497.72A	-22.625999999999998	4.3262596207495696e-14
8931	3.5332800000000005e-12	Mn	6	5622.10A	-22.625999999999998	4.3262596207495696e-14
8932	1.97279e-12	N	1	1.00692m	-22.627	4.316309499734769e-14
8933	4.54109e-12	Mn	8	4374.38A	-22.627	4.316309499734769e-14
8934	8.51025e-13	Mn	8	2.33418m	-22.628	4.30638226336326e-14
8935	5.33937e-10	B	5	37.2038A	-22.628	4.30638226336326e-14
8936	1.70058e-10	Ca	7	116.810A	-22.629	4.296477859001824e-14
8937	1.0378299999999998e-10	O	7	191.403A	-22.63	4.2865962341383305e-14
8938	1.6556e-12	N	1	1.19983m	-22.633000000000003	4.2570875132234787e-14
8939	3.41267e-11	Be	3	582.079A	-22.634	4.2472964836412813e-14
8940	5.60495e-11	O	7	354.409A	-22.635	4.237527972802201e-14
8941	2.3836099999999998e-12	Co	2	8333.76A	-22.635	4.237527972802201e-14
8942	1.7122099999999998e-12	N	1	1.16016m	-22.635	4.237527972802201e-14
8943	3.5527e-12	Fe	2	5591.37A	-22.635	4.237527972802201e-14
8944	4.75345e-12	Fe	2	4178.96A	-22.638	4.208357035422491e-14
8945	2.92462e-11	F	4	679.214A	-22.639	4.198678082829133e-14
8946	7.58185e-16	B	5	2620.00m	-22.639	4.198678082829133e-14
8947	4.187919999999999e-12	Fe	2	4743.27A	-22.639	4.198678082829133e-14
8948	1.3947200000000001e-12	N	1	1.42426m	-22.639	4.198678082829133e-14
8949	1.8623e-11	Ar	1	1066.66A	-22.639	4.198678082829133e-14
8950	5.75724e-11	Cl	7	345.035A	-22.642	4.16977458621085e-14
8951	1.5532299999999998e-12	P	8	1.27891m	-22.644000000000002	4.150616212248978e-14
8952	3.26497e-12	Fe	2	6084.11A	-22.645	4.141070059863752e-14
8953	7.79265e-12	Fe	2	2549.13A	-22.646	4.1315458630197183e-14
8954	5.0541800000000006e-12	Fe	2	3930.30A	-22.646	4.1315458630197183e-14
8955	1.69623e-11	B	4	1171.09A	-22.646	4.1315458630197183e-14
8956	8.91247e-11	Al	6	222.884A	-22.65	4.093667622869517e-14
8957	1.7359700000000001e-12	Fe	2	1.14429m	-22.651	4.0842524486052254e-14
8958	5.69511e-12	Fe	2	3487.99A	-22.651999999999997	4.074858928640875e-14
8959	8.25542e-11	Fe	9	240.623A	-22.653000000000002	4.065487013172857e-14
8960	1.52669e-11	O	5	1301.15A	-22.654	4.056136652512343e-14
8961	4.82504e-11	Ca	10	411.695A	-22.654	4.056136652512343e-14
8962	2.31753e-12	Co	2	8571.41A	-22.655	4.0468077970845514e-14
8963	2.11417e-12	N	1	9395.85A	-22.655	4.0468077970845514e-14
8964	3.05986e-11	Si	10	649.195A	-22.656	4.037500397428885e-14
8965	2.48088e-11	B	4	800.703A	-22.656999999999996	4.028214404198404e-14
8966	3.73549e-11	Al	7	531.777A	-22.658	4.0189497681596326e-14
8967	1.35985e-12	Fe	2	1.46078m	-22.658	4.0189497681596326e-14
8968	4.39948e-12	Fe	2	4515.19A	-22.66	4.000484371289772e-14
8969	4.815880000000001e-12	Fe	2	4124.79A	-22.662	3.982103815211966e-14
8970	5.03508e-12	Fe	2	3945.21A	-22.662	3.982103815211966e-14
8971	1.7609799999999998e-12	Co	2	1.12804m	-22.662	3.982103815211966e-14
8972	7.0327e-12	B	4	2824.59A	-22.664	3.963807710118153e-14
8973	3.7063e-11	O	7	535.964A	-22.664	3.963807710118153e-14
8974	2.5651499999999997e-10	N	7	77.4398A	-22.665	3.954691205365231e-14
8975	9.467819999999999e-12	S	9	2098.10A	-22.666	3.9455956679913704e-14
8976	1.30274e-10	Li	2	152.482A	-22.671	3.90043080785789e-14
8977	3.98719e-11	Na	7	498.207A	-22.671	3.90043080785789e-14
8978	4.94684e-12	Mn	8	4015.58A	-22.673000000000002	3.8825099561465144e-14
8979	2.51595e-10	O	7	78.9542A	-22.673000000000002	3.8825099561465144e-14
8980	4.934919999999999e-12	Ni	2	4025.29A	-22.674	3.873580431039097e-14
8981	2.24451e-10	N	7	88.5026A	-22.675	3.86467144326949e-14
8982	7.89936e-13	Fe	2	2.51469m	-22.676	3.85578294560319e-14
8983	1.35177e-12	N	1	1.46951m	-22.677	3.8469148909142044e-14
8984	2.4031e-11	O	7	826.619A	-22.678	3.838067232185022e-14
8985	1.54937e-10	Ar	7	128.210A	-22.679000000000002	3.829239922506236e-14
8986	7.77909e-11	Fe	7	255.357A	-22.682	3.802879620295106e-14
8987	4.25397e-12	Co	8	4669.63A	-22.682	3.802879620295106e-14
8988	2.34357e-12	Mn	10	8476.14A	-22.683000000000003	3.7941332398778724e-14
8989	8.79838e-14	O	5	22.5774m	-22.684	3.785406975577445e-14
8990	2.2393900000000002e-12	Fe	2	8870.46A	-22.685	3.7767007811279754e-14
8991	6.642810000000001e-12	Fe	10	2990.37A	-22.688000000000002	3.750702155822037e-14
8992	7.47736e-11	Cl	7	265.661A	-22.688000000000002	3.750702155822037e-14
8993	1.7541099999999999e-12	Fe	7	1.13245m	-22.689	3.742075780243055e-14
8994	5.68689e-11	Fe	10	349.303A	-22.69	3.733469244777316e-14
8995	7.4514e-11	Fe	11	266.587A	-22.695	3.690732575731129e-14
8996	4.9488300000000004e-12	Mn	8	4013.97A	-22.695999999999998	3.682244126358944e-14
8997	3.21152e-12	Fe	2	6185.37A	-22.697	3.6737751998785303e-14
8998	1.47765e-11	P	3	1344.33A	-22.698	3.6653257513885123e-14
8999	2.92003e-11	Al	9	680.283A	-22.698	3.6653257513885123e-14
9000	4.64115e-12	Fe	2	4280.08A	-22.699	3.656895736090757e-14
9001	1.17097e-11	Ne	3	1696.41A	-22.701999999999998	3.631721842913843e-14
9002	5.00443e-12	Fe	2	3969.37A	-22.701999999999998	3.631721842913843e-14
9003	9.24148e-13	Zn	2	2.14949m	-22.703000000000003	3.623369114460863e-14
9004	1.0728599999999999e-10	O	7	185.155A	-22.705	3.6067212455985864e-14
9005	1.99513e-12	N	1	9956.48A	-22.706	3.598426016923858e-14
9006	8.07729e-11	O	7	245.930A	-22.706999999999997	3.590149866745689e-14
9007	1.28533e-13	Co	2	15.4548m	-22.708000000000002	3.581892751184666e-14
9008	9.573309999999999e-13	C	5	2.07498m	-22.709	3.573654626462501e-14
9009	7.09103e-11	Al	9	280.135A	-22.709	3.573654626462501e-14
9010	8.37083e-11	Fe	9	237.306A	-22.709	3.573654626462501e-14
9011	1.82628e-10	Ar	7	108.770A	-22.71	3.5654354489013907e-14
9012	1.4016e-12	N	1	1.41727m	-22.712	3.5490537610536266e-14
9013	6.09924e-12	Li	2	3256.87A	-22.714000000000002	3.5327473402245717e-14
9014	9.32135e-14	P	2	21.3107m	-22.714000000000002	3.5327473402245717e-14
9015	1.1260899999999999e-10	N	6	176.402A	-22.715	3.5246222468110295e-14
9016	2.39947e-12	Li	3	8278.67A	-22.715999999999998	3.516515840593774e-14
9017	4.0508e-11	Mg	8	490.384A	-22.717	3.508428078593418e-14
9018	1.7247900000000002e-12	N	1	1.15170m	-22.718000000000004	3.5003589179294534e-14
9019	5.35275e-12	Na	2	3711.07A	-22.719	3.4923083158200777e-14
9020	1.24554e-11	Cl	6	1594.85A	-22.72	3.484276229581744e-14
9021	1.05562e-09	N	7	18.8179A	-22.721	3.4762626166291016e-14
9022	1.47573e-12	Fe	2	1.34608m	-22.724	3.4523321931001084e-14
9023	4.0502e-12	F	2	4904.56A	-22.724	3.4523321931001084e-14
9024	7.4899e-12	Li	2	2652.17A	-22.724	3.4523321931001084e-14
9025	1.62834e-12	C	5	1.21992m	-22.725	3.444392049392624e-14
9026	1.85544e-12	N	1	1.07060m	-22.725	3.444392049392624e-14
9027	1.7312400000000002e-12	N	1	1.14741m	-22.725	3.444392049392624e-14
9028	5.17534e-12	Mg	1	3838.29A	-22.729	3.412813673272896e-14
9029	3.89448e-12	Fe	2	5100.66A	-22.73	3.4049644196388417e-14
9030	1.86593e-12	N	1	1.06459m	-22.734	3.3737475182014164e-14
9031	2.5620099999999996e-10	O	7	77.5345A	-22.735	3.3659881142307523e-14
9032	3.89447e-11	Be	3	510.069A	-22.736	3.358246556393968e-14
9033	2.76221e-11	F	1	719.150A	-22.737	3.3505228036461493e-14
9034	4.29821e-12	C	1	4621.57A	-22.738000000000003	3.3428168150366466e-14
9035	5.12741e-11	O	7	387.417A	-22.738000000000003	3.3428168150366466e-14
9036	9.28537e-12	Al	8	2139.33A	-22.741	3.319805025944273e-14
9037	7.13827e-12	Zn	2	2782.81A	-22.741	3.319805025944273e-14
9038	8.0328e-11	Fe	11	247.292A	-22.741999999999997	3.312169686263052e-14
9039	5.23612e-11	Mn	10	379.374A	-22.745	3.289368870521138e-14
9040	1.1835700000000002e-10	C	5	167.835A	-22.745	3.289368870521138e-14
9041	7.55161e-11	Fe	7	263.049A	-22.746	3.2818035320548775e-14
9042	1.4468e-12	Li	3	1.37299m	-22.747	3.274255593384223e-14
9043	1.0723200000000002e-10	O	7	185.247A	-22.748	3.266725014490782e-14
9044	1.52398e-11	O	5	1303.46A	-22.752	3.236775499537773e-14
9045	1.12919e-11	Fe	9	1759.18A	-22.754	3.221903866990576e-14
9046	1.5178799999999998e-10	Ca	8	130.870A	-22.754	3.221903866990576e-14
9047	8.93525e-12	Ca	1	2223.16A	-22.756	3.207100563388261e-14
9048	1.4599700000000001e-10	Ne	7	136.061A	-22.756	3.207100563388261e-14
9049	3.657469999999999e-12	Ni	2	5431.19A	-22.756999999999998	3.1997244367778314e-14
9050	7.57028e-11	B	5	262.400A	-22.756999999999998	3.1997244367778314e-14
9051	1.70327e-12	Fe	2	1.16626m	-22.758000000000003	3.192365274787791e-14
9052	6.4530199999999995e-12	Na	2	3078.32A	-22.761	3.1703891868134844e-14
9053	1.71969e-11	Cl	6	1155.12A	-22.767	3.126889816421154e-14
9054	1.11158e-11	O	7	1787.04A	-22.769000000000002	3.11252306272692e-14
9055	5.4021e-11	Fe	9	367.718A	-22.77	3.105364458331834e-14
9056	2.38843e-11	O	7	831.694A	-22.771	3.098222318269951e-14
9057	1.0435799999999999e-12	Co	2	1.90349m	-22.772	3.0910966046744054e-14
9058	8.932799999999999e-13	Fe	2	2.22377m	-22.772	3.0910966046744054e-14
9059	8.986940000000001e-13	Fe	2	2.21037m	-22.772	3.0910966046744054e-14
9060	3.67394e-14	Ti	3	54.0686m	-22.774	3.076894305849797e-14
9061	8.7748e-12	Ca	1	2263.81A	-22.774	3.076894305849797e-14
9062	1.98369e-12	Fe	2	1.00139m	-22.775	3.06981764532161e-14
9063	6.1840800000000004e-12	Na	2	3212.19A	-22.776999999999997	3.055713114434447e-14
9064	4.53812e-12	Co	8	4377.25A	-22.778000000000002	3.048685169294627e-14
9065	1.46186e-12	N	1	1.35885m	-22.778000000000002	3.048685169294627e-14
9066	8.89152e-12	B	3	2234.09A	-22.78	3.034677733315137e-14
9067	3.36975e-12	Mn	6	5894.94A	-22.78	3.034677733315137e-14
9068	7.10089e-11	Al	8	279.746A	-22.781	3.0276981682094096e-14
9069	2.88217e-11	Mg	8	689.219A	-22.781999999999996	3.020734655657972e-14
9070	5.24655e-11	Fe	9	378.620A	-22.783	3.013787158740924e-14
9071	1.91745e-12	N	1	1.03598m	-22.785	2.99994006455519e-14
9072	9.39529e-11	Ni	11	211.430A	-22.785	2.99994006455519e-14
9073	4.33583e-11	Be	3	458.147A	-22.787	2.986156591988133e-14
9074	1.25661e-12	Mn	5	1.58080m	-22.787	2.986156591988133e-14
9075	3.706e-11	O	7	536.008A	-22.788	2.9792886224106904e-14
9076	5.15807e-11	Na	7	385.114A	-22.789	2.9724364487249444e-14
9077	7.97225e-12	Fe	2	2491.70A	-22.789	2.9724364487249444e-14
9078	5.17807e-11	O	7	383.627A	-22.789	2.9724364487249444e-14
9079	2.90161e-11	Cr	5	684.602A	-22.789	2.9724364487249444e-14
9080	1.91837e-12	N	1	1.03548m	-22.791	2.958779343793952e-14
9081	3.04353e-12	Si	1	6526.78A	-22.791999999999998	2.951974340140094e-14
9082	8.88576e-11	O	7	223.554A	-22.791999999999998	2.951974340140094e-14
9083	2.37514e-10	N	7	83.6350A	-22.793000000000003	2.945184987560279e-14
9084	3.3136300000000003e-12	Fe	2	5994.77A	-22.793000000000003	2.945184987560279e-14
9085	1.21252e-11	O	7	1638.28A	-22.795	2.9316530917198983e-14
9086	1.70713e-11	Cl	6	1163.62A	-22.795	2.9316530917198983e-14
9087	2.5970400000000003e-10	O	7	76.4889A	-22.798000000000002	2.9114717337898785e-14
9088	3.57234e-11	Na	7	556.063A	-22.799	2.904775534619737e-14
9089	3.97591e-11	C	5	499.620A	-22.8	2.898094736280295e-14
9090	9.63087e-11	Fe	11	206.258A	-22.802	2.884779200491358e-14
9091	5.67259e-11	Cl	6	350.183A	-22.805	2.864920520158877e-14
9092	4.13703e-12	Li	2	4801.63A	-22.805999999999997	2.8583313858090694e-14
9093	1.18499e-12	Al	1	1.67633m	-22.805999999999997	2.8583313858090694e-14
9094	1.0521099999999998e-09	N	7	18.8806A	-22.807	2.8517574060477083e-14
9095	5.67666e-11	O	7	349.932A	-22.808000000000003	2.845198546020206e-14
9096	5.83501e-11	Fe	9	340.436A	-22.81	2.8321260461492313e-14
9097	5.57904e-12	Fe	2	3560.55A	-22.811	2.8256123369965956e-14
9098	1.36694e-12	N	1	1.45320m	-22.811	2.8256123369965956e-14
9099	8.14222e-11	Fe	9	243.968A	-22.815	2.799706967379327e-14
9100	5.66149e-11	Cl	6	350.870A	-22.816	2.7932678200388162e-14
9101	4.49665e-11	Mg	8	441.761A	-22.816999999999997	2.7868434823262265e-14
9102	5.19561e-11	N	7	382.331A	-22.816999999999997	2.7868434823262265e-14
9103	3.92251e-12	Ni	2	5064.22A	-22.818	2.7804339201803122e-14
9104	1.22001e-13	F	4	16.2822m	-22.819000000000003	2.7740390996182818e-14
9105	4.3213300000000005e-12	Ni	3	4596.84A	-22.82	2.767658986735433e-14
9106	6.21886e-11	Fe	9	319.423A	-22.820999999999998	2.7612935477050197e-14
9107	2.26973e-11	Ar	1	875.189A	-22.822	2.7549427487780947e-14
9108	1.48777e-11	N	1	1335.18A	-22.823	2.748606556283378e-14
9109	8.57367e-12	Ca	2	2316.92A	-22.824	2.742284936627007e-14
9110	7.49749e-12	Na	1	2649.48A	-22.826999999999998	2.7234071799072855e-14
9111	1.6207799999999999e-12	Mn	8	1.22561m	-22.829	2.7108942605337413e-14
9112	3.04764e-11	Ar	7	651.797A	-22.829	2.7108942605337413e-14
9113	2.15802e-12	O	1	9204.93A	-22.829	2.7108942605337413e-14
9114	1.2466299999999999e-10	N	6	159.345A	-22.831999999999997	2.69223259570828e-14
9115	2.24111e-12	He	1	8863.66A	-22.835	2.673699396879818e-14
9116	5.14537e-11	Al	7	386.065A	-22.835	2.673699396879818e-14
9117	1.59771e-11	N	1	1243.31A	-22.835	2.673699396879818e-14
9118	9.67283e-11	O	7	205.363A	-22.836	2.667550058909331e-14
9119	3.995680000000001e-12	Cr	4	4971.49A	-22.836	2.667550058909331e-14
9120	9.0737e-12	Al	1	2189.23A	-22.84	2.6430938129679408e-14
9121	5.7806e-11	Al	7	343.640A	-22.840999999999998	2.6370148658871245e-14
9122	7.94951e-11	Fe	11	249.883A	-22.840999999999998	2.6370148658871245e-14
9123	2.55422e-12	Fe	2	7777.11A	-22.843000000000004	2.6248988831405178e-14
9124	2.2494299999999997e-10	Be	3	88.3088A	-22.843000000000004	2.6248988831405178e-14
9125	4.94463e-12	Fe	2	4017.38A	-22.843000000000004	2.6248988831405178e-14
9126	1.42817e-10	F	4	139.090A	-22.846	2.6068292063290542e-14
9127	1.1183e-11	Be	2	1776.31A	-22.846	2.6068292063290542e-14
9128	4.27355e-12	Fe	2	4648.24A	-22.846	2.6068292063290542e-14
9129	2.08795e-12	Fe	2	9513.84A	-22.846999999999998	2.6008336655290072e-14
9130	1.43966e-10	Fe	6	137.980A	-22.85	2.5829296525102787e-14
9131	1.96129e-12	N	1	1.01283m	-22.85	2.5829296525102787e-14
9132	1.1883e-11	P	1	1671.67A	-22.851	2.5769890791586844e-14
9133	6.06393e-11	Ne	6	327.584A	-22.851999999999997	2.571062168746656e-14
9134	1.047e-09	N	7	18.9727A	-22.851999999999997	2.571062168746656e-14
9135	5.5276400000000005e-12	Li	2	3593.66A	-22.851999999999997	2.571062168746656e-14
9136	5.95187e-11	Fe	9	333.752A	-22.853	2.5651488898502625e-14
9137	4.49337e-11	O	7	442.084A	-22.857	2.5416314634698727e-14
9138	6.568310000000001e-12	Ni	7	3024.29A	-22.857	2.5416314634698727e-14
9139	1.84847e-12	Na	1	1.07464m	-22.858	2.535785873317294e-14
9140	9.11208e-12	Fe	10	2180.01A	-22.858	2.535785873317294e-14
9141	8.10094e-12	Si	1	2452.12A	-22.859	2.5299537276489867e-14
9142	1.09471e-14	Cr	7	181.459m	-22.859	2.5299537276489867e-14
9143	3.98526e-11	Na	7	498.448A	-22.86	2.524134995543514e-14
9144	3.22778e-12	Na	1	6154.23A	-22.862	2.5125376486905927e-14
9145	7.72481e-11	Fe	7	257.151A	-22.862	2.5125376486905927e-14
9146	1.88909e-11	S	7	1051.54A	-22.863000000000003	2.506758972455145e-14
9147	8.82458e-11	O	7	225.104A	-22.864	2.5009935868062693e-14
9148	8.0166e-13	Ni	2	2.47792m	-22.864	2.5009935868062693e-14
9149	1.0566800000000001e-13	Co	2	18.7989m	-22.87	2.4666786683622426e-14
9150	5.75583e-11	Si	8	345.119A	-22.872	2.4553453093532328e-14
9151	1.46707e-10	Ne	7	135.402A	-22.873	2.4496981718481207e-14
9152	9.63502e-11	Fe	11	206.169A	-22.875999999999998	2.43283456824981e-14
9153	8.04823e-12	Fe	2	2468.18A	-22.877	2.4272392040125428e-14
9154	2.34607e-12	Co	2	8467.14A	-22.878	2.4216567087559105e-14
9155	1.4306299999999998e-14	Al	7	138.851m	-22.879	2.4160870528820796e-14
9156	2.13667e-10	Si	6	92.9693A	-22.88	2.4105302068613084e-14
9157	1.70153e-11	N	1	1167.45A	-22.881	2.4049861412317134e-14
9158	1.62607e-11	Al	1	1221.62A	-22.881	2.4049861412317134e-14
9159	9.045239999999999e-12	Ca	1	2196.12A	-22.881999999999998	2.3994548265992496e-14
9160	7.85725e-11	Si	8	252.817A	-22.881999999999998	2.3994548265992496e-14
9161	5.05542e-12	Fe	2	3929.34A	-22.883000000000003	2.3939362336373784e-14
9162	3.44547e-12	Ca	6	5765.38A	-22.888	2.3665330721736125e-14
9163	2.6368599999999997e-12	Fe	2	7533.37A	-22.889	2.3610901971458093e-14
9164	2.68775e-12	Cr	4	7390.75A	-22.892	2.3448365665548486e-14
9165	4.54333e-12	Fe	2	4372.22A	-22.893	2.3394435921052228e-14
9166	8.87182e-12	Mn	8	2239.05A	-22.894000000000002	2.3340630211526376e-14
9167	1.14137e-10	Ca	8	174.040A	-22.895	2.3286948251698607e-14
9168	3.26508e-11	S	7	608.392A	-22.896	2.323338975695213e-14
9169	6.429489999999999e-13	Sc	8	3.08958m	-22.896	2.323338975695213e-14
9170	3.46879e-11	F	4	572.663A	-22.897	2.3179954443325523e-14
9171	4.49307e-11	O	7	442.114A	-22.901	2.2967439343605905e-14
9172	4.57843e-12	Fe	2	4338.70A	-22.901999999999997	2.2914615698956355e-14
9173	1.6310399999999999e-12	N	1	1.21790m	-22.901999999999997	2.2914615698956355e-14
9174	6.65912e-12	Ni	7	2983.05A	-22.903000000000002	2.286191354531779e-14
9175	8.83077e-11	Mg	5	224.946A	-22.904	2.2809332603269377e-14
9176	2.21252e-11	S	7	897.821A	-22.906	2.2704533239467202e-14
9177	2.17487e-12	Fe	2	9133.62A	-22.906999999999996	2.2652314262077834e-14
9178	9.41515e-11	O	7	210.984A	-22.908	2.260021538500334e-14
9179	7.87305e-12	O	7	2523.10A	-22.908	2.260021538500334e-14
9180	3.22162e-12	Mn	5	6165.99A	-22.908	2.260021538500334e-14
9181	1.35307e-12	N	1	1.46811m	-22.908	2.260021538500334e-14
9182	2.26634e-11	Ar	1	876.501A	-22.908	2.260021538500334e-14
9183	2.8787599999999997e-12	N	1	6900.36A	-22.909000000000002	2.2548236332021222e-14
9184	2.21646e-10	O	7	89.6225A	-22.909000000000002	2.2548236332021222e-14
9185	1.18782e-13	Fe	2	16.7235m	-22.91	2.2496376827543704e-14
9186	3.10936e-10	S	8	63.8861A	-22.91	2.2496376827543704e-14
9187	2.65578e-12	Fe	2	7479.69A	-22.91	2.2496376827543704e-14
9188	3.55315e-12	Mn	6	5590.66A	-22.910999999999998	2.2444636596616688e-14
9189	9.64395e-11	Cr	9	205.979A	-22.912	2.239301536491842e-14
9190	2.97329e-11	Cr	5	668.097A	-22.913	2.234151285875846e-14
9191	1.1583899999999999e-12	Fe	2	1.71483m	-22.913	2.234151285875846e-14
9192	1.41393e-12	N	1	1.40492m	-22.915	2.223886293143703e-14
9193	9.93441e-11	Ar	8	199.956A	-22.916	2.2187714966035678e-14
9194	5.21991e-12	Fe	2	3805.52A	-22.916999999999998	2.2136684637690535e-14
9195	8.46201e-11	Fe	9	234.749A	-22.916999999999998	2.2136684637690535e-14
9196	2.4565e-11	B	4	808.648A	-22.916999999999998	2.2136684637690535e-14
9197	1.6988299999999999e-10	Ar	7	116.930A	-22.918000000000003	2.2085771675843342e-14
9198	2.15528e-12	Cl	10	9216.63A	-22.92	2.198429677252343e-14
9199	2.91949e-11	Fe	11	680.408A	-22.921	2.1933734293040695e-14
9200	4.22297e-12	Mn	8	4703.91A	-22.921999999999997	2.1883288104033747e-14
9201	2.04915e-12	N	1	9694.01A	-22.923000000000002	2.183295793804155e-14
9202	8.37236e-11	Fe	11	237.262A	-22.925	2.173264460833464e-14
9203	8.36178e-11	Fe	9	237.563A	-22.926	2.1682660912768455e-14
9204	1.9475e-12	N	1	1.02000m	-22.927	2.163279217651181e-14
9205	2.1175599999999997e-12	Cl	2	9380.83A	-22.927	2.163279217651181e-14
9206	7.54214e-11	O	7	263.380A	-22.927	2.163279217651181e-14
9207	3.87938e-11	Ca	9	512.052A	-22.927	2.163279217651181e-14
9208	8.46746e-11	Fe	9	234.598A	-22.932	2.1385163652161213e-14
9209	4.80805e-12	Fe	2	4131.50A	-22.932	2.1385163652161213e-14
9210	9.38607e-13	Al	1	2.11638m	-22.933000000000003	2.1335979140616755e-14
9211	1.14925e-12	Co	2	1.72847m	-22.933000000000003	2.1335979140616755e-14
9212	1.40688e-11	N	1	1411.95A	-22.933000000000003	2.1335979140616755e-14
9213	1.16464e-12	N	1	1.70563m	-22.933000000000003	2.1335979140616755e-14
9214	3.20155e-11	O	7	620.463A	-22.936	2.118910329332095e-14
9215	3.2247399999999996e-10	S	8	61.6001A	-22.936999999999998	2.1140369708089098e-14
9216	1.6531e-11	S	1	1201.65A	-22.938000000000002	2.1091748206992636e-14
9217	3.1437799999999998e-12	Fe	2	6318.66A	-22.939	2.104323853224589e-14
9218	1.89528e-10	Fe	7	104.810A	-22.94	2.0994840426654878e-14
9219	1.33879e-10	Ni	11	148.377A	-22.941	2.094655363361801e-14
9220	2.06081e-12	Co	2	9639.13A	-22.941	2.094655363361801e-14
9221	1.0391199999999998e-09	N	7	19.1166A	-22.941999999999997	2.0898377897123333e-14
9222	1.45329e-12	N	1	1.36686m	-22.941999999999997	2.0898377897123333e-14
9223	5.85222e-11	Fe	10	339.435A	-22.945	2.0754514475598334e-14
9224	1.67859e-11	N	1	1183.40A	-22.948	2.0611641402901283e-14
9225	4.8642300000000006e-12	Fe	2	4083.78A	-22.95	2.0516939512955014e-14
9226	1.30535e-11	O	7	1521.77A	-22.953000000000003	2.0375701894797028e-14
9227	5.40675e-11	Fe	9	367.401A	-22.954	2.0328839080868426e-14
9228	1.57492e-10	F	5	126.130A	-22.954	2.0328839080868426e-14
9229	1.42694e-11	Ar	11	1392.10A	-22.955	2.0282084048420955e-14
9230	8.06011e-11	Fe	9	246.454A	-22.955	2.0282084048420955e-14
9231	1.93228e-12	Co	2	1.02803m	-22.956	2.0235436549563918e-14
9232	6.0091800000000005e-12	O	7	3305.69A	-22.958000000000002	2.0142463163908902e-14
9233	1.50622e-11	N	1	1318.83A	-22.958000000000002	2.0142463163908902e-14
9234	7.41777e-11	Fe	11	267.796A	-22.962	1.995779595162689e-14
9235	2.4538999999999997e-10	N	7	80.9504A	-22.962	1.995779595162689e-14
9236	8.36111e-11	Fe	9	237.582A	-22.963	1.9911894294695586e-14
9237	1.05134e-11	Si	9	1889.43A	-22.964000000000002	1.9866098208645666e-14
9238	4.74186e-11	Cr	9	418.917A	-22.965999999999998	1.9774821778523574e-14
9239	6.3353800000000004e-12	Na	2	3135.48A	-22.967	1.972934095051253e-14
9240	1.7792099999999998e-12	Fe	2	1.11648m	-22.968000000000004	1.968396472550305e-14
9241	8.98823e-11	Cr	9	221.005A	-22.97	1.959352512272231e-14
9242	2.76089e-11	B	4	719.496A	-22.97	1.959352512272231e-14
9243	2.97528e-11	O	5	667.651A	-22.971999999999998	1.950350105217108e-14
9244	1.3062e-10	Li	2	152.078A	-22.973000000000003	1.9458644244514106e-14
9245	1.0183700000000001e-10	O	7	195.062A	-22.973000000000003	1.9458644244514106e-14
9246	2.52711e-11	Na	7	786.054A	-22.973000000000003	1.9458644244514106e-14
9247	1.14416e-12	Co	2	1.73616m	-22.974	1.9413890604652187e-14
9248	6.94943e-11	Al	7	285.843A	-22.976	1.932469187974075e-14
9249	1.00613e-11	P	10	1974.34A	-22.976	1.932469187974075e-14
9250	2.42402e-12	Na	1	8194.82A	-22.976	1.932469187974075e-14
9251	6.42374e-11	P	10	309.235A	-22.976999999999997	1.9280246321768627e-14
9252	6.918339999999999e-12	Na	2	2871.28A	-22.979	1.9191661636560234e-14
9253	6.11734e-11	Al	8	324.724A	-22.980999999999998	1.9103483961009577e-14
9254	1.29952e-10	Fe	8	152.859A	-22.980999999999998	1.9103483961009577e-14
9255	6.67715e-12	Na	2	2974.99A	-22.982	1.9059547167132327e-14
9256	5.91419e-12	Fe	2	3358.78A	-22.986	1.8884808188385105e-14
9257	1.5473199999999998e-10	Ar	6	128.380A	-22.987	1.8841374334828594e-14
9258	3.06008e-11	F	1	649.148A	-22.987	1.8841374334828594e-14
9259	8.85366e-13	Fe	2	2.24364m	-22.988000000000003	1.8798040376362902e-14
9260	1.51446e-12	Mn	5	1.31165m	-22.988000000000003	1.8798040376362902e-14
9261	1.02022e-10	O	7	194.707A	-22.988000000000003	1.8798040376362902e-14
9262	8.38339e-11	Fe	9	236.950A	-22.991	1.8668635576630835e-14
9263	1.9807700000000003e-12	Fe	2	1.00286m	-22.991	1.8668635576630835e-14
9264	5.7346099999999995e-12	Fe	2	3463.96A	-22.993000000000002	1.8582860987539678e-14
9265	1.29791e-11	O	7	1530.50A	-22.995	1.8497480496887388e-14
9266	1.3039200000000002e-12	N	5	1.52344m	-22.995	1.8497480496887388e-14
9267	8.51535e-12	Ca	1	2332.78A	-22.997	1.8412492293955965e-14
9268	1.09715e-11	S	2	1810.54A	-22.997	1.8412492293955965e-14
9269	1.0070299999999999e-10	P	9	197.257A	-22.997	1.8412492293955965e-14
9270	1.37118e-12	Fe	2	1.44871m	-22.998	1.8370144736812088e-14
9271	5.33037e-12	Ni	5	3726.65A	-22.999000000000002	1.8327894576346908e-14
9272	1.1871600000000002e-10	C	5	167.327A	-22.999000000000002	1.8327894576346908e-14
9273	1.56304e-12	N	1	1.27089m	-23.003	1.815986342887151e-14
9274	7.64137e-12	Ca	2	2599.59A	-23.006999999999998	1.799337280021589e-14
9275	1.43117e-12	N	1	1.38799m	-23.01	1.7869507293114968e-14
9276	4.47485e-12	Fe	2	4439.13A	-23.011	1.782840856681848e-14
9277	3.14932e-12	Fe	2	6307.53A	-23.011	1.782840856681848e-14
9278	5.0039e-11	O	7	396.979A	-23.011999999999997	1.778740436496945e-14
9279	4.844980000000001e-10	B	5	41.0001A	-23.011999999999997	1.778740436496945e-14
9280	5.00421e-11	O	7	396.955A	-23.014	1.770567866551269e-14
9281	9.61165e-11	O	7	206.671A	-23.019000000000002	1.7503003437793802e-14
9282	7.79928e-11	Al	8	254.696A	-23.02	1.7462747646973344e-14
9283	6.3258800000000005e-12	Ni	7	3140.19A	-23.021	1.7422584441902396e-14
9284	1.02039e-12	B	3	1.94674m	-23.022	1.7382513609639937e-14
9285	1.95377e-12	O	1	1.01673m	-23.024	1.7302648214222142e-14
9286	2.79369e-12	Cr	4	7110.47A	-23.024	1.7302648214222142e-14
9287	9.16824e-12	Al	1	2166.66A	-23.026	1.722314976696449e-14
9288	8.4733e-12	Ca	2	2344.36A	-23.026	1.722314976696449e-14
9289	1.2456e-10	Mg	5	159.477A	-23.026999999999997	1.7183537621725958e-14
9290	1.8591e-12	N	1	1.06850m	-23.028000000000002	1.7144016581893045e-14
9291	1.6603299999999999e-12	N	1	1.19641m	-23.029	1.7104586437929693e-14
9292	4.88798e-13	Mg	9	4.06394m	-23.03	1.706524698078079e-14
9293	1.0260599999999999e-09	N	7	19.3599A	-23.031	1.702599800187272e-14
9294	6.14841e-12	Fe	9	3230.83A	-23.031999999999996	1.6986839293111168e-14
9295	9.90733e-11	O	5	200.503A	-23.033	1.6947770646880284e-14
9296	5.3387e-12	Be	3	3720.84A	-23.034000000000002	1.6908791856042408e-14
9297	8.76889e-12	Zn	2	2265.33A	-23.034000000000002	1.6908791856042408e-14
9298	5.75714e-11	K	8	345.041A	-23.035	1.686990271393587e-14
9299	4.09465e-11	Mg	8	485.132A	-23.035999999999998	1.6831103014374172e-14
9300	2.34263e-11	Na	8	847.955A	-23.037	1.6792392551645034e-14
9301	8.970189999999999e-12	Fe	10	2214.50A	-23.037	1.6792392551645034e-14
9302	8.85434e-13	Zn	2	2.24347m	-23.037	1.6792392551645034e-14
9303	3.14872e-11	Cr	5	630.875A	-23.038	1.6753771120509573e-14
9304	1.17772e-11	Cl	7	1686.68A	-23.039	1.6715238516200804e-14
9305	2.8805e-12	Fe	2	6896.17A	-23.039	1.6715238516200804e-14
9306	8.588439999999999e-12	Fe	10	2312.93A	-23.041999999999998	1.6600171623622866e-14
9307	1.50639e-11	P	1	1318.68A	-23.041999999999998	1.6600171623622866e-14
9308	3.41762e-13	Cl	6	5.81237m	-23.041999999999998	1.6600171623622866e-14
9309	3.19541e-11	O	7	621.656A	-23.043000000000003	1.656199228835369e-14
9310	1.81037e-12	Co	2	1.09726m	-23.044	1.6523900763119203e-14
9311	1.08793e-11	B	1	1825.89A	-23.045	1.6485896845961518e-14
9312	7.8949e-12	Si	1	2516.11A	-23.046	1.6447980335387927e-14
9313	1.9701e-12	Fe	10	1.00830m	-23.046	1.6447980335387927e-14
9314	2.03547e-12	Fe	10	9759.15A	-23.05	1.6297184345270363e-14
9315	1.1664e-12	Mn	5	1.70305m	-23.05	1.6297184345270363e-14
9316	1.5593899999999999e-12	Ni	4	1.27386m	-23.051	1.6259701861404247e-14
9317	9.81823e-11	Li	2	202.322A	-23.053	1.6184995317362403e-14
9318	5.70832e-12	Fe	2	3479.91A	-23.054000000000002	1.614777086110015e-14
9319	1.05339e-10	O	7	188.577A	-23.054000000000002	1.614777086110015e-14
9320	1.64813e-11	O	7	1205.27A	-23.054000000000002	1.614777086110015e-14
9321	1.06867e-10	K	9	185.881A	-23.055	1.611063201871167e-14
9322	7.29901e-13	Fe	4	2.72153m	-23.058000000000003	1.599972720798657e-14
9323	1.24595e-11	Zn	2	1594.33A	-23.058000000000003	1.599972720798657e-14
9324	1.67186e-11	B	4	1188.17A	-23.058000000000003	1.599972720798657e-14
9325	7.31608e-13	P	10	2.71518m	-23.06	1.5926215138976625e-14
9326	8.56181e-12	Fe	11	2320.12A	-23.061	1.588958586060865e-14
9327	2.3151e-12	Co	2	8580.39A	-23.061999999999998	1.5853040827243275e-14
9328	5.59582e-11	O	7	354.988A	-23.063000000000002	1.5816579845121985e-14
9329	8.58191e-12	Ca	2	2314.69A	-23.065	1.5743909261807442e-14
9330	4.81407e-11	Cr	11	412.633A	-23.065	1.5743909261807442e-14
9331	6.343569999999999e-12	Ni	7	3131.43A	-23.066999999999997	1.5671572569494173e-14
9332	3.204e-11	O	7	619.988A	-23.070999999999998	1.5527894728560013e-14
9333	3.1187e-12	Fe	2	6369.46A	-23.073	1.545655053287277e-14
9334	3.77801e-11	O	7	525.791A	-23.073	1.545655053287277e-14
9335	3.60079e-11	Na	7	551.670A	-23.075	1.538553413398922e-14
9336	2.662e-11	Be	3	746.224A	-23.076	1.5350148387425075e-14
9337	5.35413e-11	O	7	371.012A	-23.076	1.5350148387425075e-14
9338	1.4068399999999999e-12	N	1	1.41199m	-23.076999999999998	1.5314844025819744e-14
9339	1.0713099999999999e-10	O	7	185.423A	-23.076999999999998	1.5314844025819744e-14
9340	9.12499e-12	Ca	1	2176.93A	-23.078000000000003	1.527962086199264e-14
9341	7.68635e-11	O	7	258.438A	-23.083000000000002	1.5104716488307582e-14
9342	2.07438e-14	He	1	95.7610m	-23.084	1.506997660440613e-14
9343	4.45248e-12	Fe	2	4461.44A	-23.087	1.4966235615163734e-14
9344	3.24789e-11	Si	10	611.611A	-23.088	1.4931814228432185e-14
9345	1.30268e-10	Li	2	152.489A	-23.088	1.4931814228432185e-14
9346	1.12798e-10	N	6	176.106A	-23.088	1.4931814228432185e-14
9347	2.26116e-11	C	3	878.508A	-23.088	1.4931814228432185e-14
9348	5.39678e-11	O	7	368.080A	-23.089000000000002	1.489747200869326e-14
9349	2.50503e-10	N	7	79.2983A	-23.093000000000004	1.476089116435906e-14
9350	1.24918e-10	Ca	7	159.020A	-23.096999999999998	1.462556250073255e-14
9351	1.06387e-09	O	7	18.6718A	-23.098000000000003	1.459192464042145e-14
9352	1.05561e-10	Fe	11	188.180A	-23.098000000000003	1.459192464042145e-14
9353	2.31918e-11	Ar	1	856.531A	-23.099	1.4558364145042444e-14
9354	7.0001100000000006e-12	Fe	2	2837.73A	-23.101	1.449147453775152e-14
9355	5.57577e-11	Mg	5	356.264A	-23.101999999999997	1.4458145071197674e-14
9356	1.26663e-12	N	1	1.56829m	-23.104	1.4391715928724362e-14
9357	1.58738e-10	Ca	6	125.140A	-23.104	1.4391715928724362e-14
9358	1.02939e-11	Mn	8	1929.72A	-23.104	1.4391715928724362e-14
9359	4.07027e-11	Ca	8	488.038A	-23.105	1.4358615900604313e-14
9360	7.62976e-11	Ar	8	260.355A	-23.105	1.4358615900604313e-14
9361	5.35444e-11	O	7	370.991A	-23.107	1.4292644053131343e-14
9362	2.58967e-11	Ar	6	767.066A	-23.107	1.4292644053131343e-14
9363	7.60044e-11	N	7	261.359A	-23.107	1.4292644053131343e-14
9364	2.55656e-11	Be	2	777.001A	-23.108	1.4259771884002138e-14
9365	1.44153e-10	Li	2	137.801A	-23.108	1.4259771884002138e-14
9366	4.05909e-12	Fe	2	4893.82A	-23.108	1.4259771884002138e-14
9367	2.19957e-11	S	7	903.107A	-23.109	1.4226975318763945e-14
9368	2.39359e-12	Cr	5	8299.02A	-23.109	1.4226975318763945e-14
9369	6.71154e-13	Fe	2	2.95975m	-23.11	1.4194254183532756e-14
9370	5.2044e-11	Al	7	381.686A	-23.11	1.4194254183532756e-14
9371	7.55022e-11	Fe	9	263.098A	-23.111	1.4161608304824134e-14
9372	5.59244e-11	O	7	355.202A	-23.113000000000003	1.4096541625032239e-14
9373	3.89372e-12	Ti	7	5101.66A	-23.113000000000003	1.4096541625032239e-14
9374	1.17522e-11	B	1	1690.27A	-23.115	1.4031773899478538e-14
9375	2.23294e-12	Ni	2	8896.09A	-23.116	1.3999501715053334e-14
9376	6.44552e-11	Si	8	308.190A	-23.118000000000002	1.3935179847386005e-14
9377	1.10633e-10	O	7	179.553A	-23.121	1.383925074407113e-14
9378	2.82026e-12	Sc	2	7043.49A	-23.121	1.383925074407113e-14
9379	3.16539e-12	Fe	2	6275.51A	-23.122	1.3807421350616046e-14
9380	7.6471e-12	Na	1	2597.65A	-23.123	1.3775665162734474e-14
9381	1.28852e-12	Mn	5	1.54165m	-23.123	1.3775665162734474e-14
9382	6.47967e-12	Mn	8	3065.66A	-23.123	1.3775665162734474e-14
9383	1.2864700000000002e-10	Ca	9	154.410A	-23.124000000000002	1.374398201205827e-14
9384	1.98756e-11	Ar	7	999.440A	-23.13	1.3555407509377544e-14
9385	4.28185e-11	Al	8	463.922A	-23.13	1.3555407509377544e-14
9386	6.78482e-11	Fe	9	292.778A	-23.133000000000003	1.3462092740448365e-14
9387	1.55537e-12	N	1	1.27715m	-23.133000000000003	1.3462092740448365e-14
9388	1.36781e-12	N	1	1.45228m	-23.134	1.3431130786330537e-14
9389	1.34757e-10	F	4	147.410A	-23.135	1.3400240042731001e-14
9390	6.41627e-11	Ca	9	309.595A	-23.136	1.3369420345870325e-14
9391	1.33625e-12	Fe	7	1.48658m	-23.136	1.3369420345870325e-14
9392	9.548e-13	Ni	2	2.08048m	-23.136999999999997	1.3338671532345439e-14
9393	1.96553e-12	Zn	2	1.01064m	-23.14	1.3246848763387591e-14
9394	2.40712e-12	Fe	2	8252.36A	-23.14	1.3246848763387591e-14
9395	1.76496e-11	N	6	1125.49A	-23.14	1.3246848763387591e-14
9396	2.63467e-12	Fe	2	7539.65A	-23.141	1.3216381856679583e-14
9397	1.51635e-10	N	6	131.002A	-23.142	1.3185985021912419e-14
9398	3.69379e-11	O	7	537.780A	-23.143	1.3155658097925214e-14
9399	5.18725e-13	Si	2	3.82948m	-23.143	1.3155658097925214e-14
9400	1.0122499999999999e-10	O	7	196.241A	-23.147	1.3035046299511593e-14
9401	1.11843e-11	Be	2	1776.10A	-23.147	1.3035046299511593e-14
9402	4.2403e-12	Si	2	4684.69A	-23.148000000000003	1.3005066524952513e-14
9403	5.06701e-11	Al	7	392.035A	-23.151	1.2915540276712307e-14
9404	4.04121e-11	K	8	491.548A	-23.151999999999997	1.2885835358378696e-14
9405	2.50585e-12	O	7	7927.22A	-23.153000000000002	1.2856198759461197e-14
9406	4.2845699999999996e-13	Fe	2	4.63628m	-23.155	1.2797129891715688e-14
9407	8.52797e-10	N	6	23.2933A	-23.156	1.2767697309710316e-14
9408	6.645210000000001e-12	Ni	7	2989.29A	-23.158	1.2709035069190094e-14
9409	2.8722e-12	Ar	11	6916.11A	-23.159000000000002	1.267980509965399e-14
9410	1.97624e-11	B	4	1005.16A	-23.162	1.2592517935316075e-14
9411	1.43345e-12	N	1	1.38578m	-23.162	1.2592517935316075e-14
9412	1.64469e-11	Al	1	1207.79A	-23.163	1.2563555947751459e-14
9413	2.40658e-11	O	7	825.423A	-23.164	1.2534660570909814e-14
9414	4.56508e-11	O	7	435.139A	-23.164	1.2534660570909814e-14
9415	1.84798e-12	Na	1	1.07493m	-23.165	1.2505831651590832e-14
9416	1.29257e-10	F	6	153.682A	-23.166	1.2477069036946244e-14
9417	6.93452e-12	Fe	10	2864.58A	-23.166	1.2477069036946244e-14
9418	9.459270000000001e-17	Cl	7	2.10000c	-23.166999999999998	1.2448372574479739e-14
9419	1.57629e-10	Ca	7	126.020A	-23.168000000000003	1.2419742112045223e-14
9420	2.8694599999999998e-12	N	1	6922.71A	-23.169	1.2391177497847237e-14
9421	1.5863399999999999e-12	K	1	1.25222m	-23.171	1.233424520872151e-14
9422	2.5400799999999997e-10	N	7	78.2041A	-23.171999999999997	1.2305877231944538e-14
9423	3.97461e-11	Na	8	499.784A	-23.174	1.2249336861940337e-14
9424	3.69005e-12	Mn	8	5383.25A	-23.175	1.2221164168941796e-14
9425	6.2316e-12	C	2	3187.70A	-23.176	1.2193056271339197e-14
9426	9.220619999999999e-12	Mg	1	2154.35A	-23.177	1.2165013020107066e-14
9427	3.67e-12	Fe	2	5412.65A	-23.177	1.2165013020107066e-14
9428	5.66994e-12	Fe	2	3503.47A	-23.178	1.2137034266562979e-14
9429	1.97876e-11	Cl	7	1003.89A	-23.179000000000002	1.2109119862366366e-14
9430	1.82592e-12	N	1	1.08792m	-23.180999999999997	1.2053483510358587e-14
9431	1.08069e-10	N	7	183.813A	-23.180999999999997	1.2053483510358587e-14
9432	1.08763e-11	B	1	1826.40A	-23.183000000000003	1.1998102784168071e-14
9433	1.32793e-11	Cr	9	1495.90A	-23.183000000000003	1.1998102784168071e-14
9434	1.09642e-10	O	7	181.176A	-23.184	1.1970507913514103e-14
9435	1.0219900000000001e-10	B	5	194.371A	-23.185	1.1942976509301465e-14
9436	7.65343e-12	Ca	2	2595.50A	-23.185	1.1942976509301465e-14
9437	9.233739999999999e-12	Al	1	2151.29A	-23.188000000000002	1.1860761637301409e-14
9438	1.6945e-13	Ni	4	11.7229m	-23.189	1.183348264251977e-14
9439	5.73704e-12	Na	2	3462.49A	-23.19	1.1806266387685019e-14
9440	1.71607e-12	N	1	1.15756m	-23.19	1.1806266387685019e-14
9441	5.18016e-12	Fe	2	3834.72A	-23.191999999999997	1.1752021520997036e-14
9442	1.04516e-12	Ni	9	1.90062m	-23.191999999999997	1.1752021520997036e-14
9443	9.89909e-13	Fe	2	2.00670m	-23.194000000000003	1.1698025886832022e-14
9444	5.66229e-12	Fe	2	3508.20A	-23.194000000000003	1.1698025886832022e-14
9445	3.8802e-11	Mn	10	511.944A	-23.195999999999998	1.1644278340071118e-14
9446	1.73126e-15	N	1	1147.40m	-23.2	1.1537522954565359e-14
9447	4.75237e-11	Fe	3	417.990A	-23.2	1.1537522954565359e-14
9448	2.69263e-11	K	8	737.735A	-23.203000000000003	1.1458099205203668e-14
9449	1.28387e-11	Si	1	1547.23A	-23.205	1.140545402141108e-14
9450	2.46426e-13	Ni	2	8.06101m	-23.206	1.1379222205086999e-14
9451	2.09242e-11	O	7	949.352A	-23.206999999999997	1.1353050720266376e-14
9452	1.3029e-11	O	7	1524.63A	-23.206999999999997	1.1353050720266376e-14
9453	1.83579e-11	B	2	1082.06A	-23.211	1.1248965325627735e-14
9454	3.07935e-12	Ni	4	6450.87A	-23.212	1.1223093423316449e-14
9455	4.61431e-11	Fe	8	430.497A	-23.212	1.1223093423316449e-14
9456	5.91523e-12	Si	3	3358.19A	-23.217	1.1094623735243437e-14
9457	1.95611e-12	N	1	1.01551m	-23.217	1.1094623735243437e-14
9458	8.30561e-13	V	10	2.39169m	-23.217	1.1094623735243437e-14
9459	4.10336e-12	Cr	4	4841.03A	-23.218000000000004	1.1069106808739472e-14
9460	3.18315e-13	Na	8	6.24051m	-23.218000000000004	1.1069106808739472e-14
9461	2.13562e-11	S	7	930.148A	-23.219	1.104364856953809e-14
9462	3.4167599999999997e-10	Be	4	58.1384A	-23.22	1.1018248882662061e-14
9463	1.36685e-13	Ni	2	14.5330m	-23.221	1.0992907613444684e-14
9464	7.78746e-11	O	7	255.083A	-23.221999999999998	1.0967624627529253e-14
9465	8.0238e-11	Mg	6	247.569A	-23.221999999999998	1.0967624627529253e-14
9466	1.3478e-11	Al	2	1473.84A	-23.223000000000003	1.0942399790867621e-14
9467	8.67628e-12	Mn	8	2289.51A	-23.223000000000003	1.0942399790867621e-14
9468	1.04727e-10	O	7	189.678A	-23.225	1.0892124030655874e-14
9469	3.3835800000000004e-12	Fe	2	5870.84A	-23.226999999999997	1.0842079266579722e-14
9470	4.4872900000000005e-10	Ar	10	44.2683A	-23.226999999999997	1.0842079266579722e-14
9471	7.18786e-11	Fe	11	276.361A	-23.229	1.0792264437308066e-14
9472	4.84436e-11	Be	4	410.053A	-23.229	1.0792264437308066e-14
9473	7.817369999999999e-13	Cr	7	2.54107m	-23.230999999999998	1.0742678486386705e-14
9474	9.41753e-13	Al	1	2.10931m	-23.232	1.0717971011493156e-14
9475	1.40226e-10	Fe	6	141.660A	-23.232	1.0717971011493156e-14
9476	6.35059e-11	P	10	312.797A	-23.233	1.0693320362214968e-14
9477	4.86947e-11	Be	3	407.939A	-23.233	1.0693320362214968e-14
9478	9.51291e-11	O	5	208.816A	-23.234	1.0668726407856852e-14
9479	2.42745e-12	Na	1	8183.26A	-23.235	1.06441890180242e-14
9480	4.82266e-12	Mn	5	4118.98A	-23.235	1.06441890180242e-14
9481	8.78103e-11	Mg	5	226.220A	-23.236	1.0619708062622035e-14
9482	5.109819999999999e-12	O	7	3887.50A	-23.237	1.0595283411854944e-14
9483	2.26542e-11	S	7	876.856A	-23.241999999999997	1.0474000205556559e-14
9484	1.7265900000000002e-12	N	1	1.15050m	-23.241999999999997	1.0474000205556559e-14
9485	2.31755e-11	Ar	1	857.133A	-23.241999999999997	1.0474000205556559e-14
9486	1.36015e-12	N	1	1.46046m	-23.244	1.0425876545951946e-14
9487	3.66326e-11	Ca	9	542.262A	-23.245	1.040189769530229e-14
9488	9.28865e-12	Zn	1	2138.57A	-23.246	1.037797399447882e-14
9489	1.25936e-11	Si	6	1577.34A	-23.246	1.037797399447882e-14
9490	4.27156e-11	Cr	9	465.040A	-23.246	1.037797399447882e-14
9491	1.9474099999999997e-12	Fe	2	1.02004m	-23.247	1.035410531664029e-14
9492	4.78765e-12	Fe	2	4149.10A	-23.248	1.0330291535237426e-14
9493	4.99364e-11	Fe	10	397.795A	-23.25	1.0282828156995983e-14
9494	1.3156299999999998e-10	Li	2	150.988A	-23.253	1.021204166586736e-14
9495	5.07592e-11	O	7	391.347A	-23.253	1.021204166586736e-14
9496	2.39787e-11	S	7	828.420A	-23.255	1.0165121596423908e-14
9497	2.08997e-11	O	7	950.466A	-23.256	1.014174246551612e-14
9498	9.0803e-12	P	2	2187.64A	-23.258000000000003	1.009514539155872e-14
9499	5.33572e-12	Be	3	3722.92A	-23.259	1.0071927201456146e-14
9500	2.73768e-11	Be	3	725.595A	-23.259	1.0071927201456146e-14
9501	1.57454e-10	Ca	7	126.160A	-23.26	1.0048762411708877e-14
9502	4.02106e-11	Na	8	494.011A	-23.261	1.0025650899499677e-14
9503	1.46273e-10	Ne	7	135.804A	-23.261	1.0025650899499677e-14
9504	4.43112e-11	Mg	9	448.295A	-23.263	9.97958721783713e-15
9505	1.2215100000000001e-12	Co	2	1.62622m	-23.268	9.865351827591749e-15
9506	8.613310000000001e-12	O	7	2306.25A	-23.27	9.820024653263639e-15
9507	3.6603800000000003e-13	Na	1	5.42688m	-23.27	9.820024653263639e-15
9508	1.5977e-11	N	1	1243.31A	-23.27	9.820024653263639e-15
9509	3.01218e-11	Ca	9	659.471A	-23.271	9.797439223300153e-15
9510	4.4281e-11	Be	3	448.600A	-23.273000000000003	9.752424079045253e-15
9511	5.80102e-11	O	7	342.431A	-23.274	9.729994126088108e-15
9512	1.11239e-11	P	10	1785.75A	-23.275	9.707615760591225e-15
9513	1.05834e-11	Ca	8	1876.95A	-23.275	9.707615760591225e-15
9514	2.74961e-12	Si	2	7224.47A	-23.276	9.685288863906663e-15
9515	1.03747e-11	S	1	1914.70A	-23.278000000000002	9.640789003747053e-15
9516	2.2754e-13	Fe	2	8.73010m	-23.28	9.596493601872873e-15
9517	1.32718e-12	Co	2	1.49674m	-23.28	9.596493601872873e-15
9518	7.56646e-11	Fe	9	262.533A	-23.281	9.57442227906134e-15
9519	4.98905e-12	Fe	2	3981.61A	-23.281	9.57442227906134e-15
9520	1.5066e-11	N	1	1318.50A	-23.283	9.530431804588759e-15
9521	9.18404e-12	Ca	1	2162.93A	-23.285999999999998	9.464824773518451e-15
9522	3.07709e-12	Ca	1	6455.60A	-23.285999999999998	9.464824773518451e-15
9523	1.60755e-10	Ca	6	123.570A	-23.287	9.443056280608616e-15
9524	5.0565e-11	O	7	392.850A	-23.289	9.399669378073124e-15
9525	4.49348e-12	Fe	2	4420.73A	-23.29	9.378050738414507e-15
9526	6.54116e-13	Mn	6	3.03684m	-23.29	9.378050738414507e-15
9527	1.75475e-12	Cr	5	1.13204m	-23.291999999999998	9.334962509215311e-15
9528	1.66765e-12	N	1	1.19116m	-23.296	9.249379058506847e-15
9529	7.53765e-11	Fe	9	263.536A	-23.296999999999997	9.22810607699132e-15
9530	5.91442e-11	Cr	9	335.865A	-23.296999999999997	9.22810607699132e-15
9531	3.19788e-13	Co	2	6.21176m	-23.296999999999997	9.22810607699132e-15
9532	6.9024e-11	Ne	3	287.791A	-23.299	9.185706780931655e-15
9533	7.82712e-11	Si	10	253.790A	-23.302	9.122472820232218e-15
9534	6.69039e-12	Li	2	2969.10A	-23.302	9.122472820232218e-15
9535	4.06126e-11	Ca	8	489.120A	-23.302	9.122472820232218e-15
9536	7.96085e-11	Fe	9	249.527A	-23.302	9.122472820232218e-15
9537	5.61517e-11	Al	7	353.764A	-23.302	9.122472820232218e-15
9538	5.56741e-11	O	7	356.799A	-23.303	9.101491714965168e-15
9539	3.23651e-11	O	7	613.761A	-23.304000000000002	9.080558864901162e-15
9540	5.42615e-11	O	7	366.088A	-23.305999999999997	9.038837486702146e-15
9541	3.04028e-12	Ni	3	6533.76A	-23.307	9.018048737364394e-15
9542	2.76506e-12	Cr	4	7184.10A	-23.31	8.955968926518716e-15
9543	3.5879199999999995e-12	Mn	6	5536.48A	-23.31	8.955968926518716e-15
9544	2.14975e-11	S	7	924.037A	-23.311	8.935370769580502e-15
9545	8.90677e-11	N	7	223.027A	-23.316	8.833088426175979e-15
9546	5.78274e-11	Si	8	343.513A	-23.316999999999997	8.812772886546078e-15
9547	4.24344e-12	Si	2	4681.21A	-23.322	8.711893909503838e-15
9548	1.25141e-10	B	5	158.736A	-23.322	8.711893909503838e-15
9549	1.01962e-12	B	3	1.94823m	-23.325	8.651921653668848e-15
9550	2.48126e-11	O	7	800.581A	-23.325	8.651921653668848e-15
9551	7.72993e-11	Fe	7	256.981A	-23.328000000000003	8.592362243939045e-15
9552	1.30173e-10	Li	2	152.601A	-23.328000000000003	8.592362243939045e-15
9553	2.0936300000000001e-10	Ne	6	94.8803A	-23.328000000000003	8.592362243939045e-15
9554	1.96887e-11	Ar	7	1008.93A	-23.329	8.572600359164529e-15
9555	3.61461e-11	Be	3	549.559A	-23.33	8.552883925463741e-15
9556	1.06284e-12	P	10	1.86900m	-23.331	8.53321283830204e-15
9557	2.34599e-11	Ar	1	846.740A	-23.333000000000002	8.494006286659403e-15
9558	4.48086e-11	O	7	443.318A	-23.335	8.454979872758717e-15
9559	1.0726399999999998e-10	Na	4	185.192A	-23.337	8.416132768942173e-15
9560	3.48328e-13	Co	2	5.70281m	-23.338	8.396776200712664e-15
9561	3.11054e-11	F	1	638.619A	-23.339000000000002	8.3774641513547e-15
9562	9.28122e-15	S	2	214.029m	-23.340999999999998	8.33897319992677e-15
9563	1.30493e-11	Si	6	1522.26A	-23.340999999999998	8.33897319992677e-15
9564	1.70145e-11	N	1	1167.50A	-23.345	8.262521034092082e-15
9565	4.50237e-11	Mg	9	441.200A	-23.345	8.262521034092082e-15
9566	6.35097e-11	Fe	10	312.778A	-23.346999999999998	8.224558198316217e-15
9567	4.47088e-10	Ar	10	44.4308A	-23.348000000000003	8.205642239372306e-15
9568	1.5299200000000002e-10	O	6	129.840A	-23.35	8.16794073791973e-15
9569	3.47649e-11	F	4	571.393A	-23.351999999999997	8.130412459131613e-15
9570	1.86102e-12	N	1	1.06739m	-23.353	8.111713029379205e-15
9571	5.8801e-11	Cr	9	337.825A	-23.354	8.093056607121912e-15
9572	6.73689e-11	Si	9	294.861A	-23.357	8.037344397311841e-15
9573	1.0761399999999999e-10	K	9	184.590A	-23.358	8.018859018161844e-15
9574	2.60081e-11	O	7	763.780A	-23.359	8.000416154204106e-15
9575	7.74511e-12	Na	1	2564.77A	-23.361	7.963657580961457e-15
9576	1.04534e-11	S	1	1900.29A	-23.362	7.945341676786248e-15
9577	2.31112e-11	Cr	5	859.516A	-23.364	7.908836147781852e-15
9578	7.56353e-12	Ti	3	2626.35A	-23.364	7.908836147781852e-15
9579	3.13903e-12	Fe	2	6328.22A	-23.365	7.890646329404114e-15
9580	5.04506e-11	Mn	11	393.741A	-23.366	7.872498346447657e-15
9581	6.11637e-12	S	2	3247.75A	-23.366	7.872498346447657e-15
9582	5.5822e-11	Fe	11	355.853A	-23.366999999999997	7.854392102693815e-15
9583	1.7018900000000003e-10	F	5	116.720A	-23.369	7.81830444902443e-15
9584	8.98698e-11	Fe	11	221.036A	-23.37	7.800322847775806e-15
9585	3.00374e-11	Be	3	661.323A	-23.37	7.800322847775806e-15
9586	7.61408e-12	Si	2	2608.91A	-23.371	7.782382603062484e-15
9587	5.12855e-11	O	7	387.331A	-23.375	7.711033290492015e-15
9588	2.65017e-11	Mg	9	749.554A	-23.375999999999998	7.69329840606176e-15
9589	1.2727900000000002e-10	Ca	8	156.070A	-23.378	7.6579509106957e-15
9590	4.48423e-11	O	7	442.984A	-23.379	7.640338112351058e-15
9591	2.1151e-10	Si	6	93.9175A	-23.381	7.605233947431603e-15
9592	4.00643e-11	Na	8	495.814A	-23.381	7.605233947431603e-15
9593	5.34166e-11	P	9	371.878A	-23.381999999999998	7.587742394738e-15
9594	9.46005e-14	Mn	5	20.9983m	-23.381999999999998	7.587742394738e-15
9595	5.96724e-12	Si	3	3328.92A	-23.383000000000003	7.570291071499113e-15
9596	5.96563e-11	K	8	332.981A	-23.388	7.483634666184258e-15
9597	4.72426e-11	Ca	10	420.478A	-23.389	7.466422784076747e-15
9598	1.07318e-11	Cl	10	1851.00A	-23.389	7.466422784076747e-15
9599	6.42744e-11	Al	7	309.057A	-23.391	7.432117687506883e-15
9600	1.65653e-11	Al	1	1199.16A	-23.391	7.432117687506883e-15
9601	8.88528e-11	Fe	11	223.566A	-23.394000000000002	7.380955349216102e-15
9602	4.05598e-11	Be	3	489.757A	-23.397	7.330145209984905e-15
9603	3.69717e-11	O	7	537.289A	-23.398000000000003	7.313286343830444e-15
9604	1.21141e-11	Fe	11	1639.78A	-23.399	7.29646625199228e-15
9605	9.54492e-12	Be	3	2081.16A	-23.4	7.279684845291843e-15
9606	5.62823e-11	Fe	10	352.944A	-23.401	7.262942034755726e-15
9607	2.5177e-12	Ni	3	7889.93A	-23.401999999999997	7.246237731615331e-15
9608	3.18885e-12	Fe	2	6229.35A	-23.401999999999997	7.246237731615331e-15
9609	6.74953e-12	Ni	7	2943.09A	-23.403000000000002	7.22957184730593e-15
9610	2.42756e-12	Si	2	8182.89A	-23.404	7.212944293466902e-15
9611	2.60326e-11	O	7	763.061A	-23.404	7.212944293466902e-15
9612	1.83399e-13	Mn	6	10.8313m	-23.405	7.196354981940428e-15
9613	2.66591e-11	Be	2	745.129A	-23.405	7.196354981940428e-15
9614	4.20258e-11	V	10	472.672A	-23.409000000000002	7.130378402894771e-15
9615	9.06553e-11	O	7	219.121A	-23.409000000000002	7.130378402894771e-15
9616	1.02069e-10	P	9	194.617A	-23.409000000000002	7.130378402894771e-15
9617	6.9999e-12	Fe	10	2837.82A	-23.409000000000002	7.130378402894771e-15
9618	6.60815e-12	Ni	5	3006.05A	-23.410999999999998	7.0976172900078595e-15
9619	7.38879e-11	Fe	9	268.846A	-23.410999999999998	7.0976172900078595e-15
9620	7.64981e-11	Fe	11	259.673A	-23.412	7.08129322322888e-15
9621	1.19304e-12	Fe	6	1.66503m	-23.413	7.065006700761647e-15
9622	3.5272400000000002e-12	Ca	6	5631.73A	-23.415	7.032545943562999e-15
9623	3.18924e-11	O	7	622.859A	-23.415	7.032545943562999e-15
9624	4.1042300000000006e-12	Fe	2	4840.00A	-23.415	7.032545943562999e-15
9625	1.6286700000000002e-12	N	1	1.21967m	-23.416999999999998	7.0002343299961336e-15
9626	3.7613e-12	Ni	2	5281.27A	-23.421	6.936055795895167e-15
9627	1.80123e-11	S	7	1102.83A	-23.424	6.888308323646522e-15
9628	2.95104e-11	O	7	673.135A	-23.425	6.872465654131541e-15
9629	7.18705e-12	Zn	2	2763.92A	-23.426	6.8566594217453806e-15
9630	8.58573e-12	Ca	2	2313.66A	-23.426	6.8566594217453806e-15
9631	1.1412100000000001e-10	N	6	174.066A	-23.429000000000002	6.80945851029188e-15
9632	1.30535e-11	O	7	1521.77A	-23.43	6.7937971903152736e-15
9633	9.55747e-13	Sc	2	2.07842m	-23.43	6.7937971903152736e-15
9634	7.869889999999999e-12	Si	1	2524.11A	-23.43	6.7937971903152736e-15
9635	7.63912e-11	K	9	260.036A	-23.43	6.7937971903152736e-15
9636	2.1125e-12	Fe	2	9403.31A	-23.43	6.7937971903152736e-15
9637	1.30233e-12	Fe	6	1.52531m	-23.43	6.7937971903152736e-15
9638	1.83612e-11	B	2	1081.87A	-23.432	6.762582527627423e-15
9639	8.56985e-12	Ca	2	2317.95A	-23.433000000000003	6.74702901941909e-15
9640	2.23761e-11	S	7	887.754A	-23.434	6.7315112832870826e-15
9641	2.44177e-12	Fe	2	8135.25A	-23.435	6.7160292369577955e-15
9642	7.7431e-11	Si	8	256.544A	-23.436999999999998	6.685171885559049e-15
9643	1.39555e-11	Be	3	1423.41A	-23.436999999999998	6.685171885559049e-15
9644	1.11762e-12	Fe	2	1.77738m	-23.436999999999998	6.685171885559049e-15
9645	2.93324e-11	F	4	677.219A	-23.436999999999998	6.685171885559049e-15
9646	9.50958e-12	B	1	2088.89A	-23.438000000000002	6.669796416886928e-15
9647	5.21657e-11	Fe	8	380.795A	-23.438000000000002	6.669796416886928e-15
9648	1.25955e-12	N	1	1.57711m	-23.438000000000002	6.669796416886928e-15
9649	1.01748e-12	Fe	2	1.95233m	-23.44	6.639151486001069e-15
9650	1.36073e-12	N	1	1.45984m	-23.441	6.623881861310902e-15
9651	7.553539999999999e-12	Ti	3	2629.82A	-23.443	6.593447888645351e-15
9652	1.38052e-12	N	1	1.43891m	-23.443	6.593447888645351e-15
9653	5.40659e-13	Mn	6	3.67412m	-23.445	6.563153747382586e-15
9654	1.6905900000000003e-10	F	5	117.500A	-23.445999999999998	6.548058912640871e-15
9655	1.1392e-12	Fe	2	1.74372m	-23.445999999999998	6.548058912640871e-15
9656	3.62645e-12	Fe	2	5477.67A	-23.448	6.5179733147796355e-15
9657	5.81808e-13	Na	1	3.41426m	-23.448	6.5179733147796355e-15
9658	1.22424e-11	B	1	1622.59A	-23.449	6.5029823921493235e-15
9659	6.85843e-12	N	6	2896.36A	-23.451	6.473103902087045e-15
9660	1.00131e-10	Ni	11	198.385A	-23.451999999999998	6.4582161762422975e-15
9661	1.16285e-12	N	1	1.70825m	-23.451999999999998	6.4582161762422975e-15
9662	2.51427e-12	Fe	2	7900.68A	-23.453000000000003	6.4433626912167155e-15
9663	1.1271600000000002e-10	N	6	176.234A	-23.453000000000003	6.4433626912167155e-15
9664	5.78144e-11	Al	7	343.590A	-23.454	6.428543368258811e-15
9665	1.69604e-10	N	6	117.123A	-23.455	6.413758128797903e-15
9666	3.61446e-12	Fe	2	5495.82A	-23.455	6.413758128797903e-15
9667	2.08383e-11	O	7	953.269A	-23.455	6.413758128797903e-15
9668	3.4263199999999995e-10	S	9	57.9760A	-23.456	6.3990068944440696e-15
9669	2.40483e-11	N	7	826.024A	-23.456	6.3990068944440696e-15
9670	1.21547e-12	Co	2	1.63430m	-23.456999999999997	6.384289586987841e-15
9671	2.22108e-11	S	7	894.360A	-23.456999999999997	6.384289586987841e-15
9672	8.51798e-11	Fe	9	233.206A	-23.461	6.325758068233787e-15
9673	2.37975e-12	Sc	2	8347.28A	-23.462	6.311209228402863e-15
9674	1.59781e-12	K	1	1.24323m	-23.463	6.296693849975007e-15
9675	4.53666e-11	K	8	437.865A	-23.464000000000002	6.2822118559911245e-15
9676	6.07364e-11	Ne	6	327.060A	-23.465	6.26776316966918e-15
9677	7.87444e-12	P	9	2522.65A	-23.465	6.26776316966918e-15
9678	4.47998e-11	Mg	9	443.405A	-23.467	6.2389654137650956e-15
9679	2.2413400000000002e-12	Al	2	8862.77A	-23.467	6.2389654137650956e-15
9680	5.53644e-12	Fe	2	3587.95A	-23.469	6.210299971530552e-15
9681	4.09059e-11	Mg	5	485.614A	-23.469	6.210299971530552e-15
9682	9.1221e-11	Fe	11	217.762A	-23.469	6.210299971530552e-15
9683	1.64042e-12	N	1	1.21093m	-23.474	6.1392112556044406e-15
9684	1.04727e-12	Fe	2	1.89679m	-23.475	6.12509146153667e-15
9685	2.30863e-11	K	8	860.445A	-23.476	6.111004142094146e-15
9686	7.526789999999999e-12	Ti	3	2639.17A	-23.476	6.111004142094146e-15
9687	2.80327e-12	Cr	4	7086.17A	-23.478	6.082926628498098e-15
9688	2.58111e-11	B	4	769.608A	-23.479	6.068936285480494e-15
9689	7.42309e-11	Fe	9	267.604A	-23.48	6.0549781193588825e-15
9690	6.38817e-13	Co	8	3.10957m	-23.480999999999998	6.0410520561285525e-15
9691	1.29676e-11	O	7	1531.86A	-23.482	6.027158021954807e-15
9692	4.7281599999999995e-12	Li	2	4201.31A	-23.482	6.027158021954807e-15
9693	9.69444e-11	N	7	204.906A	-23.482	6.027158021954807e-15
9694	3.5032599999999998e-12	O	7	5670.28A	-23.485	5.985667357972288e-15
9695	7.82692e-11	Si	9	253.797A	-23.485	5.985667357972288e-15
9696	8.19344e-11	Fe	11	242.443A	-23.486	5.9719007050695094e-15
9697	3.3162199999999998e-12	Mn	5	5990.10A	-23.486	5.9719007050695094e-15
9698	4.99507e-11	O	7	397.681A	-23.49	5.917149990310542e-15
9699	1.83855e-14	Cl	3	108.044m	-23.49	5.917149990310542e-15
9700	4.414869999999999e-12	Be	3	4499.44A	-23.491999999999997	5.889963155636664e-15
9701	4.99169e-11	O	7	397.950A	-23.491999999999997	5.889963155636664e-15
9702	8.2055e-12	Fe	11	2420.87A	-23.491999999999997	5.889963155636664e-15
9703	4.51e-14	O	1	44.0453m	-23.496	5.835963648846201e-15
9704	1.87336e-12	N	1	1.06036m	-23.5	5.782459212509756e-15
9705	1.4263700000000001e-12	N	1	1.39266m	-23.500999999999998	5.769159925372326e-15
9706	2.34508e-11	Ar	1	847.070A	-23.500999999999998	5.769159925372326e-15
9707	7.734810000000001e-14	Co	2	25.6819m	-23.503	5.7426530432829115e-15
9708	1.27445e-12	Si	9	1.55866m	-23.503	5.7426530432829115e-15
9709	1.14463e-10	B	5	173.545A	-23.504	5.729445307794125e-15
9710	7.339109999999999e-13	K	1	2.70666m	-23.505	5.7162679492540575e-15
9711	1.29996e-11	Zn	2	1528.08A	-23.506	5.703120897797573e-15
9712	5.47006e-13	Si	2	3.63149m	-23.508000000000003	5.6769174374783766e-15
9713	1.8119500000000001e-10	Ca	7	109.630A	-23.508000000000003	5.6769174374783766e-15
9714	4.7041e-11	Cr	11	422.279A	-23.508000000000003	5.6769174374783766e-15
9715	5.82501e-16	F	7	3410.20m	-23.509	5.663860889687572e-15
9716	1.95337e-12	O	1	1.01693m	-23.509	5.663860889687572e-15
9717	9.8526e-11	O	7	201.616A	-23.51	5.650834371123338e-15
9718	1.39033e-11	Fe	11	1428.76A	-23.511	5.637837812720463e-15
9719	2.59466e-11	O	7	765.589A	-23.513	5.611934300931201e-15
9720	1.4617200000000001e-10	Ne	7	135.898A	-23.516	5.5733020169387334e-15
9721	9.45316e-13	Ni	2	2.10136m	-23.517	5.560483778002125e-15
9722	3.20566e-12	Fe	2	6196.69A	-23.522	5.496833446533719e-15
9723	3.18109e-11	O	7	624.454A	-23.522	5.496833446533719e-15
9724	1.7193e-11	B	1	1155.38A	-23.522	5.496833446533719e-15
9725	5.950669999999999e-12	Fe	2	3338.19A	-23.522	5.496833446533719e-15
9726	1.17172e-12	N	1	1.69532m	-23.523000000000003	5.4841910804285766e-15
9727	1.17067e-12	C	5	1.69685m	-23.523000000000003	5.4841910804285766e-15
9728	2.95349e-11	O	7	672.576A	-23.525	5.458993511249588e-15
9729	1.5182399999999998e-10	N	6	130.839A	-23.525	5.458993511249588e-15
9730	1.77929e-13	Co	2	11.1643m	-23.525	5.458993511249588e-15
9731	1.65003e-12	Fe	6	1.20388m	-23.529	5.408945157908411e-15
9732	1.27481e-12	Fe	2	1.55823m	-23.531	5.3840933123393564e-15
9733	1.35807e-12	N	1	1.46269m	-23.531	5.3840933123393564e-15
9734	2.36214e-11	Ar	1	840.951A	-23.533	5.3593556506286925e-15
9735	9.11738e-13	Fe	2	2.17875m	-23.534000000000002	5.347029474679993e-15
9736	2.03583e-12	Ni	2	9757.43A	-23.537	5.310220782684498e-15
9737	9.483979999999999e-15	Ni	2	209.453m	-23.54	5.273665479942346e-15
9738	4.05078e-12	Fe	2	4903.86A	-23.541999999999998	5.249435188034364e-15
9739	5.03416e-11	Fe	8	394.593A	-23.541999999999998	5.249435188034364e-15
9740	2.47032e-11	Cl	10	804.125A	-23.544	5.2253162242051084e-15
9741	4.6754199999999995e-12	K	11	4248.70A	-23.545	5.213298330382445e-15
9742	1.84665e-10	Ca	7	107.570A	-23.545	5.213298330382445e-15
9743	1.52501e-13	Fe	6	13.0258m	-23.545	5.213298330382445e-15
9744	2.71193e-11	C	5	732.483A	-23.546999999999997	5.1893454003324124e-15
9745	2.8854700000000002e-12	N	1	6884.31A	-23.549	5.1655025239990826e-15
9746	3.204e-11	O	7	619.988A	-23.549	5.1655025239990826e-15
9747	2.94489e-11	O	7	674.540A	-23.55	5.15362219786943e-15
9748	5.61126e-11	N	7	354.010A	-23.551	5.141769195731686e-15
9749	5.3453e-11	O	7	371.625A	-23.554000000000002	5.106373505557492e-15
9750	5.4798199999999996e-12	Ni	5	3625.02A	-23.554000000000002	5.106373505557492e-15
9751	1.76966e-11	Si	4	1122.50A	-23.554000000000002	5.106373505557492e-15
9752	7.47781e-11	O	7	265.645A	-23.557	5.071221477600647e-15
9753	7.423130000000001e-12	B	2	2676.02A	-23.557	5.071221477600647e-15
9754	5.58924e-13	Si	2	3.55406m	-23.558000000000003	5.059557991860413e-15
9755	1.0455299999999999e-12	Cr	4	1.89994m	-23.559	5.047921331393071e-15
9756	2.47337e-12	Fe	2	8031.32A	-23.559	5.047921331393071e-15
9757	7.81275e-12	Na	1	2542.57A	-23.559	5.047921331393071e-15
9758	1.34554e-12	Fe	6	1.47632m	-23.561	5.024728239633008e-15
9759	3.66876e-11	O	7	541.449A	-23.563000000000002	5.00164171044987e-15
9760	3.56276e-11	Ne	3	557.559A	-23.565	4.978661254233171e-15
9761	1.9269799999999997e-10	Ne	8	103.086A	-23.566	4.967210651099335e-15
9762	1.36535e-12	N	1	1.45490m	-23.566	4.967210651099335e-15
9763	3.4651e-12	Fe	2	5732.72A	-23.569000000000003	4.933016613494103e-15
9764	1.3860799999999999e-12	Fe	2	1.43313m	-23.57	4.9216709901208085e-15
9765	4.68934e-11	Mn	6	423.609A	-23.57	4.9216709901208085e-15
9766	2.7106e-12	Fe	2	7328.43A	-23.573	4.887790445336721e-15
9767	5.62733e-17	Li	3	3.53000c	-23.575	4.865333088167217e-15
9768	9.68809e-11	Fe	11	205.040A	-23.576999999999998	4.8429789131812945e-15
9769	3.50607e-11	S	7	566.573A	-23.576999999999998	4.8429789131812945e-15
9770	3.65547e-13	Na	1	5.43417m	-23.576999999999998	4.8429789131812945e-15
9771	1.62875e-10	N	6	121.962A	-23.578000000000003	4.831840370772204e-15
9772	4.21775e-11	Fe	11	470.973A	-23.579	4.8207274462998434e-15
9773	2.31001e-11	S	7	859.928A	-23.58	4.809640080844515e-15
9774	5.7562e-12	Si	3	3450.97A	-23.581	4.798578215622069e-15
9775	1.16515e-12	Fe	9	1.70488m	-23.581999999999997	4.787541791983678e-15
9776	1.66451e-11	Al	1	1193.41A	-23.581999999999997	4.787541791983678e-15
9777	7.73275e-11	Fe	7	256.887A	-23.583000000000002	4.776530751415204e-15
9778	1.06241e-10	Ni	11	186.975A	-23.584	4.765545035537364e-15
9779	4.70013e-11	Sc	10	422.636A	-23.584	4.765545035537364e-15
9780	5.34192e-11	O	7	371.860A	-23.585	4.754584586104866e-15
9781	6.50293e-12	Ni	7	3054.69A	-23.585	4.754584586104866e-15
9782	5.86997e-11	Si	8	338.408A	-23.586	4.743649345006579e-15
9783	2.5645e-11	O	7	774.593A	-23.586	4.743649345006579e-15
9784	4.07788e-12	Fe	2	4871.28A	-23.586	4.743649345006579e-15
9785	5.19819e-11	Mn	11	382.142A	-23.587	4.7327392542648635e-15
9786	1.1724e-11	Ca	2	1694.34A	-23.588	4.721854256035545e-15
9787	4.7787e-13	C	5	4.15687m	-23.588	4.721854256035545e-15
9788	4.5334300000000004e-12	Fe	2	4381.77A	-23.59	4.700159306402157e-15
9789	3.2299400000000003e-12	Fe	2	6150.10A	-23.595	4.6463570277244745e-15
9790	9.569040000000002e-13	Sc	2	2.07591m	-23.595	4.6463570277244745e-15
9791	6.67878e-11	Fe	11	297.427A	-23.596999999999998	4.625008956346292e-15
9792	1.21125e-10	B	5	164.000A	-23.598000000000003	4.6143717309265256e-15
9793	1.35503e-12	Ni	4	1.46598m	-23.598000000000003	4.6143717309265256e-15
9794	1.30764e-10	Li	2	151.911A	-23.601999999999997	4.5720669166121965e-15
9795	1.23037e-11	C	1	1614.51A	-23.601999999999997	4.5720669166121965e-15
9796	9.50654e-12	B	1	2089.56A	-23.603	4.5615514545049226e-15
9797	4.63401e-11	P	9	428.667A	-23.604	4.551060177289447e-15
9798	4.44395e-16	B	5	4470.00m	-23.604	4.551060177289447e-15
9799	9.77612e-13	Sc	2	2.03194m	-23.605	4.54059302934195e-15
9800	7.01998e-13	Fe	2	2.82970m	-23.605999999999998	4.530149955166728e-15
9801	5.23644e-12	He	1	3793.50A	-23.607	4.519730899395569e-15
9802	1.25209e-10	Ne	7	158.650A	-23.608	4.509335806787713e-15
9803	5.42018e-11	Cr	11	366.491A	-23.61	4.488617290733719e-15
9804	1.25925e-11	C	5	1577.49A	-23.611	4.478293757440036e-15
9805	1.02057e-10	N	7	194.641A	-23.611	4.478293757440036e-15
9806	1.31343e-11	Be	2	1512.41A	-23.612	4.467993967614089e-15
9807	1.30515e-10	F	4	152.200A	-23.614	4.447465400056982e-15
9808	1.46547e-10	Fe	6	135.550A	-23.616	4.427031152700208e-15
9809	4.62384e-11	Fe	8	429.609A	-23.616999999999997	4.416849263593453e-15
9810	1.03634e-10	O	7	191.678A	-23.616999999999997	4.416849263593453e-15
9811	1.1623900000000002e-13	P	9	17.0894m	-23.618000000000002	4.4066907921817365e-15
9812	8.94318e-11	Fe	11	222.118A	-23.619	4.396555684606001e-15
9813	3.65438e-12	Fe	2	5435.80A	-23.622	4.366290008158503e-15
9814	1.4069e-11	N	1	1411.93A	-23.622	4.366290008158503e-15
9815	7.54248e-12	Cr	5	2633.68A	-23.625999999999998	4.32625962074957e-15
9816	8.88756e-11	F	6	223.509A	-23.625999999999998	4.32625962074957e-15
9817	9.67187e-11	Cl	10	205.384A	-23.628	4.30638226336326e-15
9818	9.71947e-14	Mg	2	20.4378m	-23.629	4.296477859001824e-15
9819	1.6873099999999998e-12	K	1	1.17729m	-23.631	4.2767373363813166e-15
9820	5.22362e-12	Fe	2	3802.81A	-23.631999999999998	4.2669011134599595e-15
9821	3.77871e-12	Fe	2	5256.94A	-23.631999999999998	4.2669011134599595e-15
9822	2.91966e-11	Si	4	680.368A	-23.631999999999998	4.2669011134599595e-15
9823	4.53394e-11	P	9	438.128A	-23.633000000000003	4.2570875132234785e-15
9824	7.36722e-11	P	10	269.633A	-23.633000000000003	4.2570875132234785e-15
9825	5.66859e-11	Si	8	350.430A	-23.634	4.247296483641282e-15
9826	6.62284e-11	Mn	10	299.939A	-23.635	4.2375279728022016e-15
9827	6.794789999999999e-12	Na	2	2923.48A	-23.636	4.227781928914634e-15
9828	2.73156e-11	Be	2	727.220A	-23.638	4.208357035422491e-15
9829	9.34214e-13	Zn	2	2.12633m	-23.639	4.198678082829133e-15
9830	2.5966600000000002e-17	N	5	7.65000c	-23.64	4.1890213912089705e-15
9831	2.40162e-12	Sc	2	8271.28A	-23.643	4.160184370788214e-15
9832	3.90237e-11	O	7	509.036A	-23.643	4.160184370788214e-15
9833	1.17035e-11	Ne	3	1697.31A	-23.644000000000002	4.150616212248978e-15
9834	9.73425e-14	F	2	20.4068m	-23.648000000000003	4.1125631340860945e-15
9835	4.1194e-12	Cr	9	4822.17A	-23.65	4.093667622869517e-15
9836	4.45583e-11	O	7	445.809A	-23.65	4.093667622869517e-15
9837	6.53988e-11	Be	4	303.743A	-23.651999999999997	4.074858928640874e-15
9838	5.69097e-11	Ne	7	349.052A	-23.653000000000002	4.065487013172857e-15
9839	7.5687e-11	O	7	262.455A	-23.656999999999996	4.0282144041984045e-15
9840	5.90464e-12	Fe	2	3364.21A	-23.656999999999996	4.0282144041984045e-15
9841	3.5495699999999996e-10	S	9	55.9630A	-23.656999999999996	4.0282144041984045e-15
9842	2.6496e-11	B	5	749.715A	-23.658	4.018949768159632e-15
9843	4.3334300000000004e-12	Fe	2	4584.00A	-23.658	4.018949768159632e-15
9844	1.06992e-10	F	6	185.663A	-23.658	4.018949768159632e-15
9845	1.56991e-10	F	6	126.532A	-23.659000000000002	4.00970644019249e-15
9846	1.07173e-11	Ca	8	1853.50A	-23.66	4.000484371289772e-15
9847	1.3372399999999999e-12	Ni	4	1.48548m	-23.66	4.000484371289772e-15
9848	5.90456e-11	Fe	10	336.426A	-23.662	3.982103815211967e-15
9849	3.20987e-12	Fe	2	6188.55A	-23.662	3.982103815211967e-15
9850	5.55985e-12	Mn	8	3572.84A	-23.664	3.963807710118153e-15
9851	7.34728e-11	Fe	9	270.365A	-23.664	3.963807710118153e-15
9852	2.30979e-11	P	10	860.010A	-23.665	3.954691205365232e-15
9853	1.45679e-11	Be	3	1363.57A	-23.666	3.945595667991371e-15
9854	7.50528e-11	Fe	9	264.673A	-23.666999999999998	3.9365210497730015e-15
9855	3.53095e-11	F	6	562.582A	-23.669	3.918434378462344e-15
9856	1.09244e-11	B	1	1818.35A	-23.67	3.9094222294763564e-15
9857	1.60566e-11	Fe	11	1237.15A	-23.67	3.9094222294763564e-15
9858	3.8795099999999995e-12	Fe	2	5120.35A	-23.671	3.90043080785789e-15
9859	7.42225e-11	Fe	9	267.634A	-23.673000000000002	3.882509956146515e-15
9860	7.61592e-11	K	9	260.828A	-23.674	3.873580431039097e-15
9861	4.73742e-12	Mn	6	4193.10A	-23.674	3.873580431039097e-15
9862	2.52842e-11	S	7	785.646A	-23.675	3.86467144326949e-15
9863	1.0713699999999999e-10	O	7	185.412A	-23.678	3.838067232185022e-15
9864	1.90743e-12	N	1	1.04142m	-23.679000000000002	3.8292399225062354e-15
9865	4.35034e-12	Fe	11	4566.19A	-23.679000000000002	3.8292399225062354e-15
9866	1.2277200000000001e-12	Cr	4	1.61800m	-23.680999999999997	3.81164616320149e-15
9867	4.086069999999999e-12	Ca	2	4861.51A	-23.683000000000003	3.794133239877873e-15
9868	2.09242e-11	O	7	949.352A	-23.684	3.7854069755774445e-15
9869	1.7318599999999996e-10	F	5	114.700A	-23.686	3.768014610370057e-15
9870	1.97135e-11	Cl	1	1007.66A	-23.686	3.768014610370057e-15
9871	1.23175e-11	Si	6	1612.70A	-23.686999999999998	3.75934841725054e-15
9872	1.0556200000000001e-10	N	7	188.179A	-23.688000000000002	3.750702155822037e-15
9873	1.29059e-11	O	7	1539.18A	-23.69	3.733469244777317e-15
9874	1.79647e-11	B	4	1105.75A	-23.691999999999997	3.716315511766695e-15
9875	1.32087e-12	Mn	5	1.50389m	-23.691999999999997	3.716315511766695e-15
9876	3.8538800000000005e-12	Fe	2	5154.41A	-23.693	3.7077682232743354e-15
9877	6.06625e-12	Be	2	3274.59A	-23.694000000000003	3.699240593000029e-15
9878	1.66393e-12	C	3	1.19383m	-23.695	3.690732575731128e-15
9879	4.25746e-12	Fe	2	4665.80A	-23.697	3.67377519987853e-15
9880	7.47346e-11	P	10	265.800A	-23.697	3.67377519987853e-15
9881	5.69342e-11	Fe	10	348.902A	-23.697	3.67377519987853e-15
9882	5.63843e-11	Cl	6	352.305A	-23.698	3.665325751388512e-15
9883	4.8093e-11	Na	4	413.043A	-23.7	3.648485109290191e-15
9884	3.71115e-11	N	7	535.264A	-23.7	3.648485109290191e-15
9885	8.07268e-11	Fe	9	246.070A	-23.703000000000003	3.623369114460862e-15
9886	6.2398300000000005e-12	C	2	3183.50A	-23.703000000000003	3.623369114460862e-15
9887	3.10039e-10	Be	4	64.0708A	-23.705	3.6067212455985854e-15
9888	2.37261e-11	Ar	1	837.240A	-23.705	3.6067212455985854e-15
9889	4.68943e-11	O	7	423.600A	-23.706999999999997	3.590149866745689e-15
9890	6.44592e-11	Si	8	308.171A	-23.71	3.56543544890139e-15
9891	4.1182e-11	C	3	482.358A	-23.71	3.56543544890139e-15
9892	1.25107e-11	B	1	1587.80A	-23.711	3.557235174924131e-15
9893	3.13805e-11	F	1	633.020A	-23.712	3.5490537610536264e-15
9894	1.9145200000000002e-12	N	1	1.03757m	-23.713	3.5408911639128657e-15
9895	2.35356e-11	S	7	844.019A	-23.714000000000002	3.532747340224572e-15
9896	9.26263e-11	P	9	214.458A	-23.715	3.5246222468110295e-15
9897	1.35075e-12	Fe	2	1.47063m	-23.717	3.5084280785934185e-15
9898	2.44056e-11	S	7	813.929A	-23.717	3.5084280785934185e-15
9899	2.36159e-11	Ar	1	841.149A	-23.717	3.5084280785934185e-15
9900	6.381810000000001e-13	Fe	9	3.11267m	-23.718000000000004	3.500358917929453e-15
9901	6.67947e-11	Ca	9	297.396A	-23.719	3.4923083158200774e-15
9902	1.8426400000000003e-12	Sc	2	1.07804m	-23.719	3.4923083158200774e-15
9903	2.22376e-11	S	7	893.281A	-23.719	3.4923083158200774e-15
9904	3.87024e-12	Ni	2	5132.62A	-23.721999999999998	3.4682674344748296e-15
9905	4.25079e-12	Sc	6	4673.12A	-23.723000000000003	3.4602906407291827e-15
9906	1.9271e-12	N	1	1.03080m	-23.723000000000003	3.4602906407291827e-15
9907	2.11295e-12	V	4	9401.31A	-23.723000000000003	3.4602906407291827e-15
9908	3.47311e-10	S	9	57.1950A	-23.724	3.452332193100108e-15
9909	6.80218e-12	Al	2	2920.31A	-23.725	3.4443920493926236e-15
9910	5.53015e-11	Cr	11	359.203A	-23.726999999999997	3.4285665054479825e-15
9911	9.86977e-13	Cr	4	2.01266m	-23.73	3.4049644196388413e-15
9912	3.12574e-11	C	3	635.512A	-23.732	3.3893200291977095e-15
9913	5.33791e-12	Be	3	3721.40A	-23.733	3.3815248094456032e-15
9914	1.47446e-11	Cl	1	1347.24A	-23.735	3.3659881142307526e-15
9915	3.15248e-11	P	10	630.121A	-23.736	3.3582465563939676e-15
9916	2.07765e-11	O	7	956.100A	-23.736	3.3582465563939676e-15
9917	1.04138e-12	V	10	1.90751m	-23.737	3.35052280364615e-15
9918	9.34083e-13	Fe	7	2.12663m	-23.739	3.335128549709185e-15
9919	2.38393e-11	O	7	833.264A	-23.739	3.335128549709185e-15
9920	7.54663e-11	P	10	263.223A	-23.739	3.335128549709185e-15
9921	7.17478e-11	Si	8	276.865A	-23.741	3.3198050259442727e-15
9922	4.96666e-11	O	7	399.956A	-23.743000000000002	3.304551907375737e-15
9923	5.1477e-12	Ni	4	3858.90A	-23.744	3.296951648893731e-15
9924	2.1658099999999997e-14	Mg	6	91.7183m	-23.744	3.296951648893731e-15
9925	4.7746099999999996e-12	Si	2	4160.44A	-23.745	3.2893688705211383e-15
9926	1.01275e-11	Mn	8	1961.44A	-23.747	3.2742555933842224e-15
9927	1.67017e-11	Al	1	1189.37A	-23.747	3.2742555933842224e-15
9928	6.26882e-11	Si	8	316.877A	-23.747	3.2742555933842224e-15
9929	2.22113e-11	Cl	5	894.338A	-23.748	3.2667250144907822e-15
9930	2.5191900000000003e-12	Fe	2	7885.25A	-23.748	3.2667250144907822e-15
9931	5.829189999999999e-13	Na	1	3.40776m	-23.748	3.2667250144907822e-15
9932	9.54325e-13	Sc	2	2.08152m	-23.749000000000002	3.259211755448176e-15
9933	5.6400300000000006e-12	Fe	2	3522.05A	-23.750999999999998	3.2442370376689292e-15
9934	1.1021799999999999e-12	Fe	2	1.80229m	-23.752	3.2367754995377726e-15
9935	1.95203e-13	Fe	6	10.1763m	-23.752	3.2367754995377726e-15
9936	4.56344e-11	Mn	6	435.296A	-23.756999999999998	3.1997244367778316e-15
9937	1.91129e-12	N	1	1.03932m	-23.759	3.185023038400699e-15
9938	6.04773e-12	S	2	3284.61A	-23.761	3.1703891868134847e-15
9939	7.49101e-13	C	5	2.65177m	-23.761	3.1703891868134847e-15
9940	6.81073e-12	Ni	7	2916.64A	-23.761	3.1703891868134847e-15
9941	1.25521e-11	Fe	11	1582.56A	-23.761999999999997	3.163097494026163e-15
9942	7.41992e-12	B	2	2677.18A	-23.761999999999997	3.163097494026163e-15
9943	4.51725e-11	Ca	9	439.747A	-23.763	3.1558225716668264e-15
9944	2.40456e-12	Sc	2	8261.17A	-23.763	3.1558225716668264e-15
9945	2.12493e-11	O	7	934.828A	-23.765	3.141322884037395e-15
9946	4.07568e-10	Ar	9	48.7390A	-23.767	3.1268898164211533e-15
9947	1.06905e-10	F	6	185.814A	-23.767	3.1268898164211533e-15
9948	5.20027e-11	O	7	381.989A	-23.769000000000002	3.1125230627269204e-15
9949	6.24901e-11	Fe	10	317.882A	-23.769000000000002	3.1125230627269204e-15
9950	4.37929e-11	Be	3	453.600A	-23.769000000000002	3.1125230627269204e-15
9951	2.43188e-11	S	7	816.835A	-23.77	3.1053644583318337e-15
9952	7.99128e-11	Mg	6	248.577A	-23.772	3.0910966046744054e-15
9953	1.0829100000000001e-13	Si	8	18.3437m	-23.773000000000003	3.083987279765298e-15
9954	2.8248599999999997e-12	B	2	7032.03A	-23.773000000000003	3.083987279765298e-15
9955	1.1123100000000001e-12	S	7	1.78587m	-23.773000000000003	3.083987279765298e-15
9956	1.4233600000000001e-10	Ca	8	139.560A	-23.773000000000003	3.083987279765298e-15
9957	2.58737e-11	Be	3	767.748A	-23.776999999999997	3.055713114434447e-15
9958	1.28274e-11	B	1	1548.60A	-23.776999999999997	3.055713114434447e-15
9959	2.38632e-11	O	7	832.432A	-23.778000000000002	3.0486851692946277e-15
9960	8.88112e-11	Fe	11	223.671A	-23.779	3.041673387980138e-15
9961	2.36924e-12	Sc	2	8384.33A	-23.781	3.0276981682094098e-15
9962	2.05658e-12	N	1	9658.98A	-23.781	3.0276981682094098e-15
9963	3.17672e-11	O	7	625.313A	-23.784000000000002	3.0068556406234034e-15
9964	9.7069e-14	Mg	2	20.4643m	-23.785	2.99994006455519e-15
9965	2.09806e-10	Na	5	94.6799A	-23.785	2.99994006455519e-15
9966	4.3266e-12	Fe	2	4591.24A	-23.785	2.99994006455519e-15
9967	1.0082e-10	P	9	197.029A	-23.785999999999998	2.993040393870564e-15
9968	1.9063799999999998e-10	Ca	7	104.200A	-23.788	2.9792886224106905e-15
9969	1.14215e-11	Zn	2	1739.21A	-23.791999999999998	2.951974340140094e-15
9970	1.0778499999999999e-10	N	6	184.298A	-23.793000000000003	2.9451849875602786e-15
9971	2.3371e-12	Ni	3	8499.62A	-23.794	2.938411250058132e-15
9972	5.5505e-11	O	7	357.886A	-23.796	2.924910476714544e-15
9973	5.29217e-11	Cr	11	375.356A	-23.796999999999997	2.9181833692933713e-15
9974	2.63577e-11	O	7	753.649A	-23.798000000000002	2.9114717337898783e-15
9975	5.31689e-11	O	7	373.610A	-23.799	2.9047755346197373e-15
9976	3.26579e-11	Fe	10	608.259A	-23.799	2.9047755346197373e-15
9977	8.55207e-11	Fe	11	232.277A	-23.801	2.8914293033506716e-15
9978	5.04812e-11	Ne	3	393.502A	-23.803	2.878144392444194e-15
9979	1.33786e-11	O	7	1484.79A	-23.805	2.864920520158877e-15
9980	1.01543e-11	Be	3	1956.26A	-23.805999999999997	2.8583313858090697e-15
9981	3.96432e-11	C	5	501.081A	-23.808000000000003	2.8451985460202062e-15
9982	8.9548e-12	C	3	2218.30A	-23.808000000000003	2.8451985460202062e-15
9983	4.92082e-12	Mn	6	4036.82A	-23.809	2.838654770952211e-15
9984	4.75849e-12	Fe	2	4174.53A	-23.809	2.838654770952211e-15
9985	5.66673e-11	O	7	350.545A	-23.809	2.838654770952211e-15
9986	8.043089999999999e-12	Ca	1	2469.76A	-23.809	2.838654770952211e-15
9987	8.79706e-11	Al	8	225.808A	-23.811	2.825612336996596e-15
9988	4.03346e-12	Fe	2	4924.92A	-23.811	2.825612336996596e-15
9989	1.64232e-12	Be	2	1.20954m	-23.811	2.825612336996596e-15
9990	2.07322e-12	Li	2	9581.43A	-23.811	2.825612336996596e-15
9991	3.93793e-11	Be	3	504.439A	-23.814	2.8061609584874985e-15
9992	1.1398e-11	Ar	11	1742.80A	-23.816	2.7932678200388164e-15
9993	1.42604e-12	Fe	2	1.39298m	-23.816	2.7932678200388164e-15
9994	7.506739999999999e-12	Ti	3	2646.22A	-23.819000000000003	2.7740390996182822e-15
9995	3.88706e-12	Fe	1	5110.41A	-23.82	2.767658986735433e-15
9996	2.986e-11	O	7	665.254A	-23.82	2.767658986735433e-15
9997	8.457960000000001e-12	Be	1	2348.61A	-23.820999999999998	2.76129354770502e-15
9998	2.06902e-11	S	7	960.091A	-23.823	2.748606556283378e-15
9999	5.35328e-11	P	9	371.071A	-23.823	2.748606556283378e-15
10000	2.45925e-12	Si	2	8077.46A	-23.823	2.748606556283378e-15
10001	9.85769e-13	Fe	2	2.01512m	-23.824	2.742284936627007e-15
10002	3.04487e-13	Fe	6	6.52392m	-23.826	2.7296852818400185e-15
10003	3.48061e-13	Mn	5	5.70718m	-23.826	2.7296852818400185e-15
10004	3.1319099999999997e-12	Fe	2	6342.60A	-23.829	2.7108942605337415e-15
10005	2.44127e-12	S	2	8136.92A	-23.83	2.704659376750722e-15
10006	5.2441900000000005e-12	Fe	2	3787.90A	-23.831	2.6984388328024547e-15
10007	1.17343e-11	Ca	2	1692.85A	-23.831999999999997	2.6922325957082802e-15
10008	5.10994e-10	B	5	38.8741A	-23.834	2.67986291053837e-15
10009	2.77405e-11	Be	2	716.081A	-23.835	2.673699396879818e-15
10010	7.30184e-13	K	1	2.72047m	-23.837	2.661414864023688e-15
10011	2.58849e-11	O	7	767.414A	-23.838	2.655293779694718e-15
10012	3.48895e-11	Fe	8	569.354A	-23.84	2.643093812967941e-15
10013	4.00296e-11	Na	8	496.244A	-23.840999999999998	2.6370148658871247e-15
10014	3.20644e-11	N	7	619.518A	-23.840999999999998	2.6370148658871247e-15
10015	1.97997e-13	Cl	2	10.0327m	-23.840999999999998	2.6370148658871247e-15
10016	2.8414e-12	N	6	6991.08A	-23.842	2.6309498999965987e-15
10017	4.94386e-11	B	5	401.801A	-23.842	2.6309498999965987e-15
10018	5.71597e-12	Fe	2	3475.25A	-23.842	2.6309498999965987e-15
10019	1.07065e-10	F	6	185.537A	-23.845	2.6128385682780724e-15
10020	4.38804e-12	Mn	5	4526.96A	-23.846	2.6068292063290543e-15
10021	8.00802e-11	Be	4	248.057A	-23.848000000000003	2.5948519140901073e-15
10022	3.3615199999999996e-12	Fe	2	5909.37A	-23.85	2.5829296525102785e-15
10023	1.69793e-10	N	6	116.992A	-23.851	2.5769890791586844e-15
10024	4.2729e-12	Fe	2	4648.94A	-23.854	2.5592492111179726e-15
10025	5.74589e-11	Fe	9	345.716A	-23.854	2.5592492111179726e-15
10026	1.75203e-10	F	5	113.380A	-23.857	2.5416314634698725e-15
10027	4.49883e-11	N	7	441.548A	-23.858	2.5357858733172943e-15
10028	2.3798e-11	Ar	1	834.711A	-23.858	2.5357858733172943e-15
10029	2.55262e-11	S	7	778.199A	-23.858	2.5357858733172943e-15
10030	7.36352e-11	Fe	9	269.768A	-23.859	2.5299537276489864e-15
10031	2.27868e-11	S	8	871.752A	-23.86	2.524134995543514e-15
10032	1.27639e-11	B	1	1556.30A	-23.861	2.518329646150497e-15
10033	1.69704e-11	N	1	1170.54A	-23.861	2.518329646150497e-15
10034	2.44442e-12	Li	1	8126.45A	-23.863000000000003	2.5067589724551445e-15
10035	4.08434e-12	Ca	2	4863.57A	-23.864	2.500993586806269e-15
10036	7.28049e-12	Ni	7	2728.45A	-23.865	2.495241461176425e-15
10037	1.31355e-11	Be	2	1512.27A	-23.866	2.4895025650683933e-15
10038	1.93026e-10	Ne	8	102.911A	-23.869	2.4723649499545006e-15
10039	3.29273e-11	O	7	603.282A	-23.87	2.4666786683622422e-15
10040	9.350389999999998e-13	Sc	2	2.12445m	-23.87	2.4666786683622422e-15
10041	1.83969e-11	Cr	2	1079.77A	-23.873	2.4496981718481203e-15
10042	6.96298e-11	Fe	11	285.287A	-23.875	2.438442831133757e-15
10043	3.24937e-12	Fe	2	6113.32A	-23.875999999999998	2.4328345682498104e-15
10044	2.60119e-11	Ca	9	763.669A	-23.875999999999998	2.4328345682498104e-15
10045	8.414889999999999e-13	Ni	2	2.36063m	-23.877	2.4272392040125427e-15
10046	1.0471400000000001e-13	Fe	6	18.9702m	-23.878	2.4216567087559105e-15
10047	5.00815e-12	Fe	2	3966.43A	-23.878	2.4216567087559105e-15
10048	9.52922e-12	Be	3	2084.58A	-23.878	2.4216567087559105e-15
10049	2.3856599999999998e-12	Sc	2	8326.62A	-23.878	2.4216567087559105e-15
10050	3.48952e-11	Fe	11	569.260A	-23.88	2.4105302068613083e-15
10051	2.60326e-11	O	7	763.061A	-23.881	2.4049861412317136e-15
10052	6.23009e-11	Co	11	318.847A	-23.881999999999998	2.3994548265992493e-15
10053	1.4449600000000001e-12	Fe	2	1.37474m	-23.881999999999998	2.3994548265992493e-15
10054	1.0689e-12	Cr	4	1.85840m	-23.881999999999998	2.3994548265992493e-15
10055	1.48958e-10	Fe	9	133.356A	-23.884	2.3884303330871484e-15
10056	5.35879e-12	Ni	5	3706.89A	-23.885	2.3829370957567635e-15
10057	2.73046e-11	C	3	727.514A	-23.886	2.3774564925216657e-15
10058	1.3328e-11	C	2	1490.44A	-23.89	2.355659840383172e-15
10059	1.671e-11	Cl	1	1188.77A	-23.89	2.355659840383172e-15
10060	3.97517e-13	Fe	9	4.99714m	-23.892	2.3448365665548487e-15
10061	1.12536e-11	Fe	8	1765.17A	-23.893	2.3394435921052226e-15
10062	3.49222e-12	Na	1	5688.20A	-23.895	2.328694825169861e-15
10063	2.37225e-11	Ar	1	837.367A	-23.9	2.3020384759332703e-15
10064	9.38761e-11	P	9	211.603A	-23.903000000000002	2.286191354531779e-15
10065	5.9939e-12	S	2	3314.11A	-23.904	2.2809332603269375e-15
10066	2.93872e-11	O	7	675.956A	-23.904	2.2809332603269375e-15
10067	1.15577e-12	N	1	1.71873m	-23.906	2.2704533239467203e-15
10068	1.1763e-13	Na	2	16.8873m	-23.908	2.260021538500334e-15
10069	3.71536e-12	Fe	2	5346.57A	-23.909000000000002	2.254823633202122e-15
10070	1.83624e-11	B	2	1081.80A	-23.91	2.2496376827543706e-15
10071	1.69923e-12	K	1	1.16902m	-23.914	2.229012880507565e-15
10072	1.39398e-11	Be	3	1425.01A	-23.914	2.229012880507565e-15
10073	8.79861e-11	Mg	5	225.768A	-23.918000000000003	2.208577167584334e-15
10074	1.4357900000000003e-10	Li	2	138.352A	-23.918000000000003	2.208577167584334e-15
10075	1.86335e-12	Sc	2	1.06606m	-23.919	2.203497581055936e-15
10076	1.0544700000000001e-10	Ni	11	188.384A	-23.92	2.198429677252343e-15
10077	2.2890100000000004e-13	S	10	8.67821m	-23.921	2.1933734293040694e-15
10078	5.26694e-11	Mn	11	377.154A	-23.921999999999997	2.1883288104033746e-15
10079	4.03108e-11	Na	8	492.782A	-23.923000000000002	2.1832957938041553e-15
10080	9.40869e-13	Sc	2	2.11129m	-23.923000000000002	2.1832957938041553e-15
10081	9.19103e-15	He	1	216.129m	-23.924	2.1782743528219296e-15
10082	1.26607e-12	Co	2	1.56899m	-23.925	2.173264460833464e-15
10083	5.69352e-11	Al	7	348.896A	-23.926	2.1682660912768455e-15
10084	3.3535199999999996e-12	Fe	2	5923.46A	-23.926	2.1682660912768455e-15
10085	1.95338e-10	Be	3	101.693A	-23.928	2.1583038135165803e-15
10086	1.05185e-11	P	4	1888.52A	-23.929000000000002	2.1533398524939463e-15
10087	1.77591e-11	P	4	1118.55A	-23.929000000000002	2.1533398524939463e-15
10088	1.26727e-11	B	1	1567.50A	-23.929000000000002	2.1533398524939463e-15
10089	1.14669e-13	Mn	5	17.3233m	-23.932	2.1385163652161216e-15
10090	2.92553e-11	F	4	679.003A	-23.933000000000003	2.1335979140616754e-15
10091	4.76556e-11	Mn	6	416.834A	-23.934	2.128690775031012e-15
10092	9.04778e-12	C	2	2195.51A	-23.935	2.1237949221069323e-15
10093	2.4240400000000002e-12	Na	1	8194.79A	-23.935	2.1237949221069323e-15
10094	2.06951e-11	O	7	959.863A	-23.936	2.118910329332095e-15
10095	4.43181e-12	Co	8	4482.24A	-23.939	2.1043238532245888e-15
10096	3.00952e-11	Ca	9	660.054A	-23.939	2.1043238532245888e-15
10097	1.7662e-10	F	5	112.470A	-23.939	2.1043238532245888e-15
10098	2.26884e-11	Ar	3	875.535A	-23.939	2.1043238532245888e-15
10099	3.6050300000000004e-12	Fe	2	5510.21A	-23.941	2.0946553633618006e-15
10100	1.68805e-11	C	3	1176.77A	-23.941	2.0946553633618006e-15
10101	8.79897e-11	Mg	5	225.759A	-23.943	2.085031296174756e-15
10102	1.8185900000000002e-10	Ca	7	109.230A	-23.948	2.0611641402901282e-15
10103	8.73697e-11	Si	9	227.361A	-23.948	2.0611641402901282e-15
10104	9.70359e-13	Sc	2	2.04712m	-23.951	2.046975186151863e-15
10105	6.9007e-11	O	5	287.861A	-23.953000000000003	2.0375701894797033e-15
10106	4.07834e-12	Fe	2	4870.72A	-23.955	2.0282084048420955e-15
10107	3.87599e-11	B	5	512.501A	-23.958000000000002	2.01424631639089e-15
10108	1.69782e-16	Be	4	1.17000c	-23.967	1.972934095051253e-15
10109	1.5761200000000002e-12	N	1	1.26034m	-23.968000000000004	1.9683964725503053e-15
10110	8.95579e-12	Si	1	2218.06A	-23.969	1.9638692862915387e-15
10111	7.32467e-11	Be	4	271.199A	-23.97	1.9593525122722307e-15
10112	2.0655700000000003e-10	Ne	6	96.1696A	-23.973000000000003	1.9458644244514108e-15
10113	9.1721e-12	Mn	8	2165.75A	-23.974	1.941389060465219e-15
10114	3.5491300000000004e-10	S	9	55.9700A	-23.976999999999997	1.9280246321768625e-15
10115	2.02799e-12	Fe	2	9795.16A	-23.978	1.9235902985742894e-15
10116	4.07607e-11	Ne	3	487.344A	-23.978	1.9235902985742894e-15
10117	2.26382e-11	P	4	877.474A	-23.978	1.9235902985742894e-15
10118	7.72723e-12	Li	1	2570.71A	-23.980999999999998	1.910348396100958e-15
10119	7.63211e-11	Ne	8	260.275A	-23.980999999999998	1.910348396100958e-15
10120	3.83445e-12	Fe	2	5180.53A	-23.982	1.905954716713233e-15
10121	3.86709e-12	Fe	2	5136.80A	-23.983	1.9015711425076835e-15
10122	5.01006e-11	N	7	396.492A	-23.984	1.897197650243036e-15
10123	9.97206e-12	C	1	1992.01A	-23.985	1.8928342167314855e-15
10124	9.29457e-13	Fe	2	2.13721m	-23.986	1.88848081883851e-15
10125	1.0700599999999999e-10	F	6	185.638A	-23.987	1.88413743348286e-15
10126	6.773260000000001e-12	F	3	2932.78A	-23.987	1.88413743348286e-15
10127	1.213e-11	Fe	10	1637.63A	-23.987	1.88413743348286e-15
10128	4.1620300000000006e-12	Fe	2	4772.78A	-23.987	1.88413743348286e-15
10129	8.88495e-12	P	1	2235.74A	-23.988000000000003	1.87980403763629e-15
10130	2.58035e-11	O	7	769.837A	-23.993000000000002	1.8582860987539678e-15
10131	1.51804e-10	N	6	130.856A	-23.994	1.8540121593274073e-15
10132	2.38493e-11	Ar	1	832.917A	-23.994	1.8540121593274073e-15
10133	2.09891e-12	N	1	9464.17A	-23.994	1.8540121593274073e-15
10134	6.0660900000000005e-12	Be	2	3274.67A	-23.995	1.849748049688739e-15
10135	2.29266e-12	N	1	8664.39A	-23.996	1.8454937472301083e-15
10136	4.09108e-12	Fe	2	4855.55A	-23.996	1.8454937472301083e-15
10137	2.95349e-11	O	7	672.576A	-24.002	1.8201726237537253e-15
10138	2.66299e-11	Ar	11	745.946A	-24.003	1.8159863428871505e-15
10139	5.46759e-13	N	5	3.63313m	-24.005	1.807642643546262e-15
10140	2.80313e-11	Be	2	708.652A	-24.005	1.807642643546262e-15
10141	7.267630000000001e-12	P	4	2733.28A	-24.005	1.807642643546262e-15
10142	5.74238e-13	Mn	8	3.45927m	-24.006	1.8034851808344694e-15
10143	4.47424e-11	Mg	9	443.974A	-24.01	1.7869507293114966e-15
10144	5.13678e-11	Fe	8	386.710A	-24.01	1.7869507293114966e-15
10145	5.06477e-12	C	2	3922.08A	-24.015	1.7664956734603579e-15
10146	6.82084e-11	Ar	7	291.232A	-24.016	1.7624328461536728e-15
10147	1.25157e-12	Si	1	1.58716m	-24.016	1.7624328461536728e-15
10148	1.7399700000000001e-12	N	1	1.14166m	-24.018	1.7543352027796262e-15
10149	2.8596799999999998e-12	Ni	3	6946.39A	-24.019000000000002	1.7503003437793803e-15
10150	3.79932e-11	Mn	6	522.843A	-24.019000000000002	1.7503003437793803e-15
10151	5.20863e-11	Fe	8	381.376A	-24.02	1.7462747646973342e-15
10152	1.6365799999999999e-12	Mn	5	1.21378m	-24.02	1.7462747646973342e-15
10153	1.1169000000000001e-09	O	7	17.7854A	-24.024	1.7302648214222144e-15
10154	2.18518e-13	Na	1	9.09055m	-24.025	1.7262853227628713e-15
10155	4.08264e-11	O	5	486.559A	-24.026	1.7223149766964488e-15
10156	1.5871200000000003e-10	Ca	7	125.160A	-24.028000000000002	1.7144016581893046e-15
10157	3.2942699999999996e-16	N	7	6030.00m	-24.03	1.7065246980780788e-15
10158	1.30633e-11	N	7	1520.64A	-24.03	1.7065246980780788e-15
10159	1.2324e-11	Fe	10	1611.85A	-24.03	1.7065246980780788e-15
10160	2.93058e-11	O	7	677.835A	-24.03	1.7065246980780788e-15
10161	1.11331e-12	Fe	2	1.78427m	-24.03	1.7065246980780788e-15
10162	5.37924e-12	V	8	3692.80A	-24.031	1.7025998001872718e-15
10163	1.26672e-11	B	1	1568.18A	-24.035	1.686990271393587e-15
10164	3.35515e-12	Zn	2	5920.58A	-24.037	1.6792392551645033e-15
10165	1.28757e-11	B	1	1542.79A	-24.037	1.6792392551645033e-15
10166	5.068069999999999e-13	Si	2	3.91953m	-24.041999999999998	1.6600171623622866e-15
10167	8.0258e-11	Mg	6	247.507A	-24.041999999999998	1.6600171623622866e-15
10168	5.217e-11	O	7	380.764A	-24.043000000000003	1.656199228835369e-15
10169	3.5197e-11	Na	4	564.380A	-24.044	1.6523900763119203e-15
10170	3.05192e-12	Ca	1	6508.85A	-24.044	1.6523900763119203e-15
10171	1.43241e-11	C	5	1386.79A	-24.045	1.6485896845961518e-15
10172	4.31696e-12	Cl	7	4601.49A	-24.049	1.6334753235185677e-15
10173	1.6874299999999998e-10	Ca	7	117.720A	-24.049	1.6334753235185677e-15
10174	3.15459e-11	F	1	629.699A	-24.05	1.6297184345270363e-15
10175	1.20849e-12	Fe	7	1.64375m	-24.052	1.622230558485866e-15
10176	6.95646e-11	Fe	11	285.554A	-24.053	1.6184995317362401e-15
10177	5.74782e-12	Fe	2	3456.00A	-24.054000000000002	1.614777086110015e-15
10178	6.3803e-11	Fe	7	311.341A	-24.055999999999997	1.607357859329039e-15
10179	3.2398900000000002e-12	Fe	2	6131.22A	-24.058000000000003	1.5999727207986571e-15
10180	5.21239e-11	Al	8	381.101A	-24.058000000000003	1.5999727207986571e-15
10181	5.36055e-11	N	7	370.567A	-24.059	1.5962928856551733e-15
10182	2.71562e-12	Mn	6	7314.88A	-24.059	1.5962928856551733e-15
10183	2.37954e-11	Ar	1	834.801A	-24.06	1.5926215138976625e-15
10184	1.17829e-11	B	1	1685.87A	-24.061999999999998	1.5853040827243278e-15
10185	7.53469e-11	Fe	11	263.640A	-24.061999999999998	1.5853040827243278e-15
10186	2.36813e-11	O	7	838.823A	-24.07	1.5563690222757823e-15
10187	6.780369999999999e-12	F	3	2929.70A	-24.07	1.5563690222757823e-15
10188	9.88297e-11	Ni	11	200.997A	-24.070999999999998	1.5527894728560011e-15
10189	1.6740700000000002e-10	F	5	118.660A	-24.072	1.549218156171417e-15
10190	3.25874e-11	P	10	609.575A	-24.073	1.5456550532872767e-15
10191	7.33471e-11	Fe	9	270.828A	-24.074	1.5421001453123634e-15
10192	1.26554e-10	K	9	156.964A	-24.076	1.5350148387425076e-15
10193	7.75097e-11	Be	4	256.283A	-24.076999999999998	1.5314844025819745e-15
10194	5.16995e-11	Fe	8	384.229A	-24.076999999999998	1.5314844025819745e-15
10195	4.11878e-11	C	3	482.290A	-24.078000000000003	1.5279620861992641e-15
10196	1.42046e-11	Ne	6	1398.45A	-24.079	1.5244478709194556e-15
10197	8.98482e-12	Si	1	2210.89A	-24.08	1.5209417381105047e-15
10198	5.97591e-12	S	2	3324.09A	-24.08	1.5209417381105047e-15
10199	1.90011e-11	N	7	1045.44A	-24.081	1.5174436691832314e-15
10200	1.69003e-11	S	7	1175.39A	-24.081	1.5174436691832314e-15
10201	8.69154e-11	Fe	11	228.549A	-24.086	1.500073635138667e-15
10202	6.32947e-13	K	1	3.13841m	-24.086	1.500073635138667e-15
10203	2.49001e-11	O	7	797.766A	-24.087	1.4966235615163733e-15
10204	1.59789e-11	N	1	1243.17A	-24.088	1.4931814228432185e-15
10205	2.46239e-12	Si	2	8067.14A	-24.090999999999998	1.4829024342296162e-15
10206	1.80504e-10	N	6	110.050A	-24.092	1.4794918532735037e-15
10207	1.95386e-12	N	1	1.01668m	-24.094	1.4726942056758878e-15
10208	4.52846e-12	Fe	2	4386.58A	-24.094	1.4726942056758878e-15
10209	9.56512e-11	P	10	207.676A	-24.095	1.4693071029939456e-15
10210	1.20265e-10	S	9	165.173A	-24.096	1.4659277904319863e-15
10211	1.80472e-11	Cl	1	1100.70A	-24.096999999999998	1.4625562500732551e-15
10212	1.22194e-10	Co	11	162.565A	-24.098000000000003	1.4591924640421449e-15
10213	1.28244e-11	O	7	1548.96A	-24.098000000000003	1.4591924640421449e-15
10214	2.444e-12	Ni	11	8127.85A	-24.099	1.4558364145042446e-15
10215	2.10988e-11	S	7	941.497A	-24.1	1.4524880836660778e-15
10216	9.4564e-11	Cl	10	210.064A	-24.104	1.4391715928724362e-15
10217	1.4357900000000003e-10	Li	2	138.352A	-24.107	1.4292644053131345e-15
10218	1.7588299999999997e-10	F	7	112.942A	-24.107	1.4292644053131345e-15
10219	1.4561e-10	N	6	136.422A	-24.11	1.4194254183532755e-15
10220	1.16362e-11	S	1	1707.13A	-24.111	1.4161608304824135e-15
10221	4.7714599999999995e-12	Si	2	4163.18A	-24.111	1.4161608304824135e-15
10222	1.6419400000000002e-12	Be	2	1.20982m	-24.112	1.4129037509553116e-15
10223	1.27976e-11	Si	6	1552.20A	-24.113000000000003	1.4096541625032239e-15
10224	1.27779e-11	B	1	1554.60A	-24.114	1.406412047897202e-15
10225	3.19387e-12	Fe	2	6219.56A	-24.115	1.4031773899478537e-15
10226	4.11433e-12	Be	2	4828.12A	-24.116	1.3999501715053335e-15
10227	2.88986e-12	Fe	2	6873.84A	-24.12	1.387115351185589e-15
10228	4.54217e-11	B	5	437.334A	-24.121	1.383925074407113e-15
10229	5.225779999999999e-13	Ni	3	3.80124m	-24.122	1.3807421350616046e-15
10230	5.98618e-12	Fe	2	3318.38A	-24.123	1.3775665162734474e-15
10231	1.40938e-11	Fe	11	1409.45A	-24.124000000000002	1.3743982012058273e-15
10232	4.03872e-10	Ar	9	49.1850A	-24.125999999999998	1.368083415078489e-15
10233	1.5626899999999999e-12	N	1	1.27117m	-24.127	1.3649369105383812e-15
10234	2.0873299999999998e-12	Fe	7	9516.67A	-24.131	1.3524230937246656e-15
10235	3.16322e-12	Fe	2	6279.83A	-24.133000000000003	1.3462092740448365e-15
10236	2.09919e-11	Fe	11	946.290A	-24.135	1.3400240042731e-15
10237	3.76808e-11	O	7	527.177A	-24.136	1.3369420345870325e-15
10238	1.924e-12	Fe	7	1.03245m	-24.139	1.3277385903569168e-15
10239	3.1562e-12	Fe	2	6293.80A	-24.142	1.3185985021912419e-15
10240	3.42166e-10	S	9	58.0550A	-24.142	1.3185985021912419e-15
10241	3.3867400000000007e-10	Cl	8	58.6537A	-24.142	1.3185985021912419e-15
10242	1.5064200000000002e-12	Mn	5	1.31866m	-24.143	1.3155658097925215e-15
10243	2.37662e-11	S	7	835.828A	-24.144000000000002	1.312540092392764e-15
10244	1.49753e-12	Fe	6	1.32648m	-24.148000000000003	1.3005066524952512e-15
10245	3.3451999999999995e-10	Cl	8	59.3820A	-24.15	1.2945313671954866e-15
10246	3.85647e-12	Fe	2	5150.94A	-24.151	1.2915540276712307e-15
10247	3.3752300000000004e-12	Mn	5	5885.36A	-24.151999999999997	1.2885835358378696e-15
10248	1.20589e-14	Ca	2	164.728m	-24.154	1.2826630322829935e-15
10249	2.82391e-11	Be	2	703.438A	-24.154	1.2826630322829935e-15
10250	3.60018e-12	Fe	2	5517.63A	-24.154	1.2826630322829935e-15
10251	1.69553e-11	Be	4	1171.58A	-24.154	1.2826630322829935e-15
10252	3.4956400000000002e-12	Na	1	5682.63A	-24.156	1.2767697309710317e-15
10253	7.75008e-11	Fe	9	256.313A	-24.156999999999996	1.2738332420765093e-15
10254	7.24058e-14	Cr	5	27.4349m	-24.158	1.2709035069190092e-15
10255	1.25134e-11	B	1	1587.45A	-24.16	1.2650642357182388e-15
10256	2.094e-11	N	7	948.637A	-24.160999999999998	1.2621546687157234e-15
10257	2.4444900000000002e-12	Li	1	8126.22A	-24.162	1.2592517935316072e-15
10258	9.34669e-11	Fe	11	212.529A	-24.162	1.2592517935316072e-15
10259	1.6733900000000002e-12	C	3	1.18708m	-24.165	1.2505831651590832e-15
10260	1.05211e-10	Ar	11	188.806A	-24.166999999999998	1.2448372574479739e-15
10261	6.92582e-11	Fe	10	286.817A	-24.168000000000003	1.2419742112045221e-15
10262	3.97996e-12	Fe	2	4991.13A	-24.168000000000003	1.2419742112045221e-15
10263	3.9723e-12	Fe	2	5000.74A	-24.17	1.2362678580438739e-15
10264	1.45693e-11	Cl	1	1363.45A	-24.175	1.2221164168941796e-15
10265	4.21465e-12	Fe	2	4713.19A	-24.175	1.2221164168941796e-15
10266	4.92942e-11	Fe	8	402.978A	-24.175	1.2221164168941796e-15
10267	1.22562e-11	B	1	1620.77A	-24.18	1.2081269659517935e-15
10268	2.30894e-11	S	7	860.328A	-24.180999999999997	1.2053483510358586e-15
10269	1.37555e-11	Be	3	1444.11A	-24.180999999999997	1.2053483510358586e-15
10270	9.40815e-11	P	9	211.141A	-24.183000000000003	1.1998102784168073e-15
10271	3.84502e-12	Fe	1	5166.28A	-24.186	1.1915508425561295e-15
10272	3.12369e-12	Fe	2	6359.29A	-24.186999999999998	1.1888103516660739e-15
10273	7.54714e-11	Fe	9	263.205A	-24.188000000000002	1.1860761637301409e-15
10274	1.65926e-11	Be	2	1197.19A	-24.188000000000002	1.1860761637301409e-15
10275	4.8597e-12	Na	2	4087.59A	-24.189	1.1833482642519771e-15
10276	4.55515e-11	O	7	436.088A	-24.19	1.180626638768502e-15
10277	4.52802e-11	Mg	9	438.701A	-24.191	1.1779112728499472e-15
10278	1.17361e-11	Ca	2	1692.60A	-24.193	1.1724992621542633e-15
10279	5.26317e-12	Ni	4	3774.24A	-24.197	1.1617497243056496e-15
10280	1.17223e-11	Ca	2	1694.59A	-24.197	1.1617497243056496e-15
10281	3.58591e-12	Sc	6	5539.58A	-24.2	1.1537522954565357e-15
10282	2.38475e-11	Ar	1	832.979A	-24.201	1.1510987388124e-15
10283	2.46448e-11	S	7	806.031A	-24.201999999999998	1.1484512851791984e-15
10284	4.56766e-10	Ar	10	43.4894A	-24.203000000000003	1.145809920520367e-15
10285	7.39851e-11	Fe	9	268.493A	-24.203000000000003	1.145809920520367e-15
10286	4.90057e-12	Ni	5	4053.50A	-24.204	1.1431746308316909e-15
10287	2.64699e-13	Ni	1	7.50454m	-24.204	1.1431746308316909e-15
10288	7.89272e-12	Mn	10	2516.81A	-24.206	1.1379222205087e-15
10289	3.84882e-12	Fe	2	5161.18A	-24.206999999999997	1.1353050720266377e-15
10290	2.99954e-13	Fe	2	6.62249m	-24.211	1.1248965325627734e-15
10291	8.00018e-12	Li	1	2483.00A	-24.212	1.1223093423316449e-15
10292	1.7839700000000003e-10	Ca	8	111.350A	-24.212	1.1223093423316449e-15
10293	2.32199e-11	O	7	855.492A	-24.213	1.1197281024729268e-15
10294	1.59815e-11	Be	3	1242.97A	-24.215	1.1145834191623e-15
10295	1.69721e-11	N	1	1170.42A	-24.215999999999998	1.1120199484337923e-15
10296	1.73423e-12	N	1	1.14543m	-24.218000000000004	1.1069106808739472e-15
10297	2.29426e-11	B	5	865.833A	-24.218000000000004	1.1069106808739472e-15
10298	4.51745e-12	Fe	2	4397.28A	-24.219	1.104364856953809e-15
10299	1.90625e-11	Fe	10	1042.07A	-24.22	1.101824888266206e-15
10300	4.0224500000000004e-10	Ar	9	49.3840A	-24.22	1.101824888266206e-15
10301	2.41507e-12	Sc	2	8225.20A	-24.221999999999998	1.096762462752925e-15
10302	2.09667e-12	Fe	7	9474.28A	-24.223000000000003	1.0942399790867622e-15
10303	5.80758e-12	Si	3	3420.44A	-24.225	1.0892124030655874e-15
10304	1.10513e-11	Ti	8	1797.47A	-24.226	1.0867072840548592e-15
10305	2.2021e-12	N	1	9020.69A	-24.226999999999997	1.0842079266579723e-15
10306	5.1991e-11	Fe	8	382.075A	-24.230999999999998	1.0742678486386704e-15
10307	7.10125e-12	Mn	1	2797.32A	-24.233	1.0693320362214969e-15
10308	1.8238e-12	N	1	1.08918m	-24.234	1.0668726407856852e-15
10309	6.34773e-12	Fe	10	3129.38A	-24.234	1.0668726407856852e-15
10310	1.0978299999999998e-10	P	8	180.944A	-24.235	1.0644189018024198e-15
10311	2.06514e-11	O	7	961.894A	-24.235	1.0644189018024198e-15
10312	4.10944e-12	Fe	2	4833.87A	-24.239	1.0546602506535121e-15
10313	3.50145e-12	Fe	2	5673.21A	-24.24	1.0522345993881249e-15
10314	8.00026e-11	Fe	11	248.298A	-24.241	1.0498145269658281e-15
10315	6.3963199999999995e-12	Ti	8	3105.61A	-24.243000000000002	1.04499106735611e-15
10316	7.515e-11	Fe	9	264.331A	-24.245	1.0401897695302289e-15
10317	1.46964e-11	Cl	1	1351.66A	-24.245	1.0401897695302289e-15
10318	5.51449e-13	N	5	3.60223m	-24.245	1.0401897695302289e-15
10319	9.22131e-13	Fe	2	2.15419m	-24.247	1.0354105316640288e-15
10320	1.13161e-11	Ca	2	1755.41A	-24.249000000000002	1.0306532524011933e-15
10321	3.35634e-10	Cl	8	59.1849A	-24.250999999999998	1.0259178308511294e-15
10322	3.91074e-11	N	6	507.947A	-24.254	1.018855462179441e-15
10323	3.3872099999999997e-12	Fe	2	5864.54A	-24.255	1.0165121596423908e-15
10324	6.517310000000001e-13	Cl	10	3.04795m	-24.256	1.014174246551612e-15
10325	5.99017e-12	Fe	2	3316.18A	-24.26	1.0048762411708879e-15
10326	2.91821e-11	Cl	6	680.707A	-24.263	9.979587217837129e-16
10327	2.7440300000000004e-13	Fe	7	7.23916m	-24.264	9.956634804158897e-16
10328	4.99398e-11	Mn	6	397.768A	-24.265	9.93373517956716e-16
10329	1.81249e-12	N	1	1.09598m	-24.266	9.91088822265055e-16
10330	1.40689e-11	N	1	1411.94A	-24.267	9.88809381227662e-16
10331	7.64019e-11	Cl	7	260.000A	-24.267	9.88809381227662e-16
10332	9.28315e-11	P	9	213.984A	-24.268	9.865351827591749e-16
10333	5.06599e-11	O	7	392.114A	-24.269000000000002	9.842662148020204e-16
10334	7.60654e-11	Cl	7	261.150A	-24.269000000000002	9.842662148020204e-16
10335	5.84581e-11	Co	11	339.807A	-24.271	9.797439223300152e-16
10336	1.60467e-12	Mn	5	1.23791m	-24.272	9.774905738384202e-16
10337	2.57598e-11	O	7	771.143A	-24.273000000000003	9.752424079045253e-16
10338	7.59426e-11	Cl	7	261.572A	-24.275	9.707615760591224e-16
10339	1.28499e-11	B	1	1545.88A	-24.275	9.707615760591224e-16
10340	3.1056099999999997e-12	Fe	2	6396.31A	-24.276999999999997	9.663013317659593e-16
10341	6.95221e-11	Fe	11	285.729A	-24.278000000000002	9.640789003747055e-16
10342	2.60523e-11	N	7	762.484A	-24.279	9.618615804338257e-16
10343	7.60769e-11	O	7	261.110A	-24.279	9.618615804338257e-16
10344	7.63012e-11	Ne	8	260.343A	-24.28	9.596493601872873e-16
10345	1.27807e-11	O	7	1554.25A	-24.281	9.57442227906134e-16
10346	1.2542e-11	Fe	10	1583.84A	-24.281999999999996	9.552401718883627e-16
10347	2.42442e-12	Si	2	8193.50A	-24.285	9.486643447986962e-16
10348	8.14791e-11	Fe	11	243.798A	-24.288	9.421337853843152e-16
10349	2.1739699999999997e-13	Na	1	9.13742m	-24.289	9.399669378073123e-16
10350	1.11244e-11	N	7	1785.67A	-24.289	9.399669378073123e-16
10351	3.2989699999999996e-12	Fe	2	6021.41A	-24.29	9.378050738414507e-16
10352	1.22639e-11	B	5	1619.76A	-24.291	9.356481820247271e-16
10353	2.31658e-12	Fe	2	8574.89A	-24.291999999999998	9.334962509215311e-16
10354	9.3448e-12	Be	3	2125.72A	-24.296	9.249379058506849e-16
10355	8.544819999999999e-12	O	1	2324.74A	-24.296999999999997	9.22810607699132e-16
10356	1.5227200000000002e-10	N	6	130.454A	-24.296999999999997	9.22810607699132e-16
10357	2.1557e-12	Fe	2	9214.84A	-24.296999999999997	9.22810607699132e-16
10358	2.92621e-11	O	7	678.847A	-24.298000000000002	9.206882021975431e-16
10359	3.98986e-11	Na	8	497.873A	-24.299	9.185706780931655e-16
10360	4.03479e-11	Na	8	492.330A	-24.302	9.122472820232218e-16
10361	3.24542e-11	O	7	612.077A	-24.302	9.122472820232218e-16
10362	2.02162e-10	Ne	8	98.2601A	-24.309	8.976614567112564e-16
10363	3.9122e-12	Fe	11	5077.57A	-24.31	8.955968926518717e-16
10364	1.82137e-11	Cl	1	1090.63A	-24.31	8.955968926518717e-16
10365	1.81828e-12	N	1	1.09249m	-24.31	8.955968926518717e-16
10366	2.0432200000000003e-12	Fe	7	9722.12A	-24.311999999999998	8.91481998708869e-16
10367	1.14685e-11	Fe	8	1732.08A	-24.314	8.873860109861702e-16
10368	5.41622e-11	O	7	366.759A	-24.314	8.873860109861702e-16
10369	3.3106e-11	Fe	11	600.025A	-24.314	8.873860109861702e-16
10370	1.9215e-10	Ca	7	103.380A	-24.318	8.792504071360593e-16
10371	1.50521e-11	Ne	7	1319.71A	-24.320999999999998	8.731976899074673e-16
10372	7.07041e-12	Na	2	2809.52A	-24.322	8.711893909503837e-16
10373	1.2646700000000003e-10	K	9	157.072A	-24.323	8.691857109527269e-16
10374	4.94326e-12	Fe	2	4018.49A	-24.325	8.65192165366885e-16
10375	5.16202e-11	Mn	10	384.820A	-24.325	8.65192165366885e-16
10376	9.67139e-11	P	10	205.394A	-24.325	8.65192165366885e-16
10377	9.06588e-11	Cl	7	219.112A	-24.328000000000003	8.592362243939045e-16
10378	3.18111e-11	Sc	10	624.450A	-24.329	8.57260035916453e-16
10379	1.2229e-11	B	2	1624.38A	-24.33	8.55288392546374e-16
10380	7.38277e-13	Fe	2	2.69065m	-24.33	8.55288392546374e-16
10381	1.8161400000000002e-12	N	1	1.09377m	-24.33	8.55288392546374e-16
10382	8.83116e-11	Mg	5	224.936A	-24.33	8.55288392546374e-16
10383	7.731369999999999e-14	Cr	4	25.6933m	-24.331	8.533212838302041e-16
10384	7.038720000000001e-13	Fe	2	2.82217m	-24.331999999999997	8.513586993385421e-16
10385	3.58223e-12	Fe	2	5545.27A	-24.336	8.435533958669821e-16
10386	5.81798e-12	Ni	7	3414.32A	-24.337	8.416132768942173e-16
10387	1.0990999999999999e-10	S	10	180.734A	-24.338	8.396776200712665e-16
10388	3.2745700000000003e-12	Co	8	6066.28A	-24.338	8.396776200712665e-16
10389	1.23046e-11	Fe	11	1614.39A	-24.340999999999998	8.33897319992677e-16
10390	3.4720800000000003e-12	F	3	5721.20A	-24.342	8.319794093781475e-16
10391	2.2214499999999998e-13	Ni	4	8.94211m	-24.344	8.281568112199273e-16
10392	1.99299e-11	Si	3	996.719A	-24.344	8.281568112199273e-16
10393	5.07182e-11	Fe	10	391.663A	-24.345	8.262521034092081e-16
10394	3.16534e-11	F	1	627.561A	-24.345	8.262521034092081e-16
10395	3.01451e-12	Si	1	6589.61A	-24.345	8.262521034092081e-16
10396	5.85724e-11	S	10	339.143A	-24.346	8.243517763048835e-16
10397	3.1571199999999997e-13	Mn	5	6.29195m	-24.346	8.243517763048835e-16
10398	8.3238e-11	K	8	238.646A	-24.346	8.243517763048835e-16
10399	6.51842e-12	Mn	8	3047.43A	-24.346999999999998	8.224558198316219e-16
10400	3.09204e-11	Cr	5	642.438A	-24.346999999999998	8.224558198316219e-16
10401	1.4844399999999999e-12	N	1	1.33818m	-24.348000000000003	8.205642239372305e-16
10402	2.0518400000000003e-12	N	1	9681.27A	-24.348000000000003	8.205642239372305e-16
10403	6.03335e-11	V	11	329.244A	-24.35	8.16794073791973e-16
10404	2.95573e-11	N	7	672.067A	-24.351	8.149154995521391e-16
10405	4.39294e-11	Fe	10	452.191A	-24.351999999999997	8.130412459131614e-16
10406	1.0850700000000001e-12	Cr	4	1.83070m	-24.353	8.111713029379204e-16
10407	1.00709e-11	Fe	7	1972.46A	-24.353	8.111713029379204e-16
10408	2.18115e-11	O	7	910.734A	-24.361	7.963657580961456e-16
10409	2.1818e-12	Fe	2	9104.62A	-24.363000000000003	7.927067898021546e-16
10410	3.1889e-12	Fe	2	6229.26A	-24.365	7.890646329404114e-16
10411	3.16366e-11	Be	4	627.894A	-24.366999999999997	7.854392102693816e-16
10412	8.81509e-13	Fe	2	2.25346m	-24.37	7.800322847775805e-16
10413	4.1142699999999996e-12	Be	2	4828.18A	-24.37	7.800322847775805e-16
10414	1.69781e-10	N	6	117.000A	-24.372	7.764483619766945e-16
10415	6.98203e-11	Fe	11	284.509A	-24.372	7.764483619766945e-16
10416	2.87167e-12	N	1	6917.38A	-24.375	7.711033290492017e-16
10417	1.15679e-11	Be	3	1717.21A	-24.375	7.711033290492017e-16
10418	6.28761e-13	K	1	3.15930m	-24.379	7.640338112351058e-16
10419	2.26053e-12	P	1	8787.54A	-24.379	7.640338112351058e-16
10420	7.68656e-11	Fe	7	258.431A	-24.379	7.640338112351058e-16
10421	1.211e-11	Fe	7	1640.34A	-24.38	7.622765822318579e-16
10422	4.25854e-12	Cl	7	4664.61A	-24.38	7.622765822318579e-16
10423	2.69199e-11	O	7	737.911A	-24.381	7.605233947431603e-16
10424	2.2095400000000003e-12	Si	3	8990.30A	-24.381	7.605233947431603e-16
10425	8.5499e-12	F	6	2323.35A	-24.381999999999998	7.587742394737999e-16
10426	7.39013e-13	Li	1	2.68797m	-24.381999999999998	7.587742394737999e-16
10427	1.39408e-11	O	7	1424.92A	-24.383000000000003	7.570291071499112e-16
10428	5.45648e-12	Ti	3	3640.52A	-24.384	7.55287988519001e-16
10429	7.64417e-11	K	9	259.864A	-24.384	7.55287988519001e-16
10430	4.429169999999999e-12	Fe	2	4484.92A	-24.385	7.535508743498131e-16
10431	2.75289e-12	Si	2	7215.86A	-24.385	7.535508743498131e-16
10432	4.4541e-11	Mg	9	445.981A	-24.386	7.518177554323534e-16
10433	2.5659599999999997e-12	V	4	7741.52A	-24.386999999999997	7.500886225777918e-16
10434	5.71e-11	K	8	347.889A	-24.388	7.483634666184257e-16
10435	1.63345e-10	N	6	121.610A	-24.388	7.483634666184257e-16
10436	7.70791e-13	Cr	7	2.57715m	-24.389	7.466422784076747e-16
10437	7.97414e-11	Mg	6	249.111A	-24.394000000000002	7.380955349216101e-16
10438	3.04221e-11	O	7	652.961A	-24.394000000000002	7.380955349216101e-16
10439	9.6495e-11	K	9	205.860A	-24.395	7.363979622984359e-16
10440	7.85299e-11	Al	8	252.954A	-24.395	7.363979622984359e-16
10441	3.83579e-12	Fe	2	5178.71A	-24.396	7.347042939839458e-16
10442	2.48077e-12	Si	2	8007.37A	-24.397	7.330145209984906e-16
10443	1.6530300000000001e-10	F	5	120.170A	-24.397	7.330145209984906e-16
10444	3.5436900000000002e-12	O	5	5605.58A	-24.399	7.296466251992281e-16
10445	2.94003e-11	Na	7	675.654A	-24.4	7.279684845291843e-16
10446	2.87838e-12	N	1	6901.26A	-24.405	7.196354981940428e-16
10447	1.75826e-10	F	7	112.978A	-24.405	7.196354981940428e-16
10448	1.87785e-12	N	1	1.05783m	-24.405	7.196354981940428e-16
10449	1.92607e-11	Zn	2	1031.35A	-24.406	7.179803824771754e-16
10450	4.1378199999999997e-13	Co	2	4.80070m	-24.408	7.146815622698977e-16
10451	2.39469e-11	Cr	5	829.520A	-24.409000000000002	7.13037840289477e-16
10452	7.41108e-11	Fe	9	268.037A	-24.41	7.113978987647106e-16
10453	3.75205e-12	Cr	4	5294.30A	-24.41	7.113978987647106e-16
10454	2.32142e-10	Al	5	85.5703A	-24.412	7.08129322322888e-16
10455	5.05959e-14	Co	2	39.2610m	-24.412	7.08129322322888e-16
10456	1.25537e-11	Fe	10	1582.36A	-24.414	7.048757636256643e-16
10457	8.16415e-12	Li	1	2433.13A	-24.414	7.048757636256643e-16
10458	8.63218e-11	Fe	8	230.121A	-24.416	7.016371536727824e-16
10459	1.29015e-11	B	1	1539.70A	-24.418000000000003	6.984134237809894e-16
10460	6.34655e-11	P	10	312.996A	-24.419	6.968071174808249e-16
10461	5.07367e-11	Fe	11	391.520A	-24.421	6.936055795895168e-16
10462	1.24406e-11	C	5	1596.75A	-24.423000000000002	6.904187514286468e-16
10463	8.26182e-11	Cr	9	240.437A	-24.423000000000002	6.904187514286468e-16
10464	9.85824e-11	Cl	10	201.501A	-24.423000000000002	6.904187514286468e-16
10465	4.70634e-11	P	9	422.079A	-24.423000000000002	6.904187514286468e-16
10466	1.4731500000000001e-13	Fe	2	13.4844m	-24.423000000000002	6.904187514286468e-16
10467	1.02443e-10	F	6	193.907A	-24.423000000000002	6.904187514286468e-16
10468	1.20793e-10	S	9	164.450A	-24.427	6.840889542684859e-16
10469	7.21931e-11	Fe	9	275.157A	-24.429000000000002	6.80945851029188e-16
10470	3.25176e-10	B	4	61.0883A	-24.43	6.793797190315274e-16
10471	2.11797e-12	Fe	2	9379.02A	-24.430999999999997	6.778171890375068e-16
10472	3.15385e-12	Ca	2	6298.48A	-24.432	6.762582527627423e-16
10473	4.24341e-11	O	5	468.125A	-24.434	6.731511283287081e-16
10474	1.4727200000000002e-10	F	7	134.883A	-24.434	6.731511283287081e-16
10475	9.92949e-12	Ni	11	2000.55A	-24.435	6.716029236957796e-16
10476	1.9637700000000002e-12	N	1	1.01155m	-24.438000000000002	6.669796416886929e-16
10477	1.13282e-11	Ca	2	1753.54A	-24.438000000000002	6.669796416886929e-16
10478	7.8791e-12	N	7	2521.16A	-24.439	6.6544563108115615e-16
10479	2.13678e-12	Fe	2	9296.44A	-24.443	6.59344788864535e-16
10480	3.2462099999999998e-12	Ni	4	6119.27A	-24.445999999999998	6.548058912640871e-16
10481	2.03965e-12	Fe	7	9739.17A	-24.45	6.488025947684355e-16
10482	5.70768e-11	N	6	348.031A	-24.451	6.473103902087045e-16
10483	2.48031e-11	Be	4	800.886A	-24.451	6.473103902087045e-16
10484	3.4130800000000002e-12	Ni	4	5820.09A	-24.451999999999998	6.458216176242298e-16
10485	9.24385e-12	Ni	11	2148.94A	-24.453000000000003	6.443362691216716e-16
10486	6.17425e-12	K	1	3217.31A	-24.454	6.428543368258812e-16
10487	8.72895e-12	Mn	6	2275.70A	-24.454	6.428543368258812e-16
10488	1.70328e-12	B	1	1.16625m	-24.455	6.413758128797902e-16
10489	4.66924e-11	Mn	10	425.432A	-24.456999999999997	6.384289586987841e-16
10490	2.3547099999999998e-12	Fe	2	8436.05A	-24.458000000000002	6.369606128399361e-16
10491	4.52311e-11	Mg	9	439.177A	-24.465	6.26776316966918e-16
10492	2.36089e-10	Mg	9	84.1398A	-24.469	6.210299971530552e-16
10493	2.67736e-11	K	4	741.943A	-24.473000000000003	6.153363599159097e-16
10494	8.85801e-12	P	1	2242.54A	-24.474	6.139211255604441e-16
10495	1.59303e-12	N	1	1.24696m	-24.474	6.139211255604441e-16
10496	6.0138e-12	N	7	3303.15A	-24.478	6.082926628498099e-16
10497	7.57337e-11	Fe	7	262.293A	-24.480999999999998	6.041052056128553e-16
10498	4.3157800000000004e-12	Fe	2	4602.75A	-24.482	6.027158021954808e-16
10499	2.01231e-11	Cl	1	987.147A	-24.486	5.971900705069509e-16
10500	1.65939e-11	Be	2	1197.09A	-24.489	5.930790429780818e-16
10501	1.75322e-13	Cl	1	11.3303m	-24.49	5.917149990310542e-16
10502	5.70814e-12	Ni	1	3480.03A	-24.491	5.903540922980432e-16
10503	5.79435e-12	Fe	2	3428.24A	-24.497	5.822541304919939e-16
10504	1.7380700000000002e-10	F	5	114.290A	-24.498	5.80914983152806e-16
10505	1.2249299999999998e-10	Al	4	162.168A	-24.5	5.782459212509755e-16
10506	9.57761e-11	Cl	10	207.405A	-24.503	5.742653043282912e-16
10507	1.9163700000000002e-12	N	1	1.03657m	-24.504	5.729445307794125e-16
10508	3.48299e-14	Si	2	57.0328m	-24.505	5.716267949254058e-16
10509	1.89257e-11	B	5	1049.60A	-24.505	5.716267949254058e-16
10510	6.38296e-11	Si	8	311.211A	-24.505	5.716267949254058e-16
10511	5.87011e-11	Na	7	338.400A	-24.506999999999998	5.690004083720407e-16
10512	2.3911e-12	Sc	2	8307.66A	-24.509	5.663860889687572e-16
10513	1.99494e-12	Fe	2	9957.42A	-24.511999999999997	5.62487114557244e-16
10514	6.93622e-11	Fe	11	286.387A	-24.513	5.6119343009312e-16
10515	3.48957e-11	K	8	569.252A	-24.513	5.6119343009312e-16
10516	5.18239e-12	Sc	2	3833.07A	-24.516	5.573302016938734e-16
10517	7.65388e-13	Ar	11	2.59535m	-24.517	5.560483778002125e-16
10518	1.06787e-11	B	5	1860.19A	-24.521	5.509504956302512e-16
10519	1.81212e-10	Ca	7	109.620A	-24.522	5.496833446533719e-16
10520	2.21054e-12	Si	3	8986.26A	-24.526	5.446438174580603e-16
10521	1.24968e-11	Zn	1	1589.56A	-24.529	5.408945157908411e-16
10522	4.22977e-11	Cr	5	469.634A	-24.529	5.408945157908411e-16
10523	1.2989e-11	N	7	1529.33A	-24.53	5.396504929257898e-16
10524	2.42751e-11	C	3	818.307A	-24.533	5.359355650628693e-16
10525	3.47703e-11	F	4	571.305A	-24.533	5.359355650628693e-16
10526	3.46496e-12	F	3	5732.95A	-24.535	5.334731648149331e-16
10527	3.4899e-12	Mn	5	5691.98A	-24.535	5.334731648149331e-16
10528	3.3611800000000004e-12	Ni	4	5909.96A	-24.535	5.334731648149331e-16
10529	1.3430100000000003e-10	K	9	147.910A	-24.535999999999998	5.322462105834812e-16
10530	6.20376e-11	Fe	7	320.200A	-24.538	5.298007613796158e-16
10531	7.43825e-11	Fe	9	267.058A	-24.541999999999998	5.249435188034364e-16
10532	1.47577e-11	O	5	1346.04A	-24.544	5.225316224205109e-16
10533	4.0885e-13	C	5	4.85862m	-24.545	5.213298330382445e-16
10534	2.43078e-12	Fe	2	8172.05A	-24.546	5.201308076948605e-16
10535	5.31231e-12	Ni	4	3739.32A	-24.549	5.165502523999083e-16
10536	9.65377e-11	K	9	205.769A	-24.549	5.165502523999083e-16
10537	1.22322e-11	B	2	1623.95A	-24.55	5.15362219786943e-16
10538	3.42895e-12	Fe	2	5793.16A	-24.551	5.141769195731685e-16
10539	4.4331500000000004e-10	Ar	10	44.8089A	-24.551	5.141769195731685e-16
10540	2.5587200000000002e-12	Fe	2	7763.45A	-24.555999999999997	5.08291185045229e-16
10541	6.69465e-12	C	1	2967.21A	-24.555999999999997	5.08291185045229e-16
10542	4.7636800000000006e-12	Fe	2	4169.98A	-24.557	5.071221477600647e-16
10543	9.09917e-11	Cl	7	218.311A	-24.558000000000003	5.059557991860413e-16
10544	4.77751e-12	Fe	2	4157.91A	-24.559	5.047921331393072e-16
10545	3.99547e-12	Li	1	4971.74A	-24.559	5.047921331393072e-16
10546	2.0246e-10	Ne	8	98.1156A	-24.561999999999998	5.013171685372866e-16
10547	2.32024e-11	S	8	856.137A	-24.563000000000002	5.001641710449869e-16
10548	3.5948099999999997e-12	Zn	2	5525.88A	-24.564	4.9901382537334065e-16
10549	1.10193e-10	P	8	180.269A	-24.566	4.967210651099334e-16
10550	3.3892800000000003e-12	Mn	5	5860.97A	-24.566	4.967210651099334e-16
10551	1.31342e-11	Be	2	1512.42A	-24.566	4.967210651099334e-16
10552	1.14967e-13	Ni	4	17.2784m	-24.572	4.899057965988119e-16
10553	7.59028e-12	Ti	3	2617.09A	-24.572	4.899057965988119e-16
10554	2.17945e-11	C	3	911.445A	-24.574	4.876548839263699e-16
10555	2.1392e-12	Fe	2	9285.91A	-24.581	4.798578215622069e-16
10556	9.60801e-11	Ca	10	206.749A	-24.581999999999997	4.787541791983678e-16
10557	8.27032e-12	Li	1	2401.90A	-24.588	4.721854256035544e-16
10558	2.33579e-12	Fe	2	8504.38A	-24.589000000000002	4.7109942926074445e-16
10559	3.4838800000000003e-12	Mn	5	5701.82A	-24.592	4.678564036007914e-16
10560	1.6494e-11	N	7	1204.34A	-24.595	4.646357027724474e-16
10561	5.99964e-12	Ni	1	3310.94A	-24.595	4.646357027724474e-16
10562	2.46476e-11	S	7	805.940A	-24.596999999999998	4.625008956346292e-16
10563	2.02182e-12	Si	2	9825.04A	-24.598000000000003	4.614371730926525e-16
10564	9.29905e-12	P	1	2136.18A	-24.598000000000003	4.614371730926525e-16
10565	2.90662e-11	Be	4	683.422A	-24.6	4.593170618638018e-16
10566	4.802550000000001e-13	C	5	4.13623m	-24.6	4.593170618638018e-16
10567	5.16893e-12	Sc	2	3843.05A	-24.601999999999997	4.572066916612197e-16
10568	2.40743e-13	Cr	4	8.25130m	-24.603	4.561551454504923e-16
10569	1.92506e-11	Zn	2	1031.89A	-24.603	4.561551454504923e-16
10570	7.04796e-12	Cr	5	2818.47A	-24.605	4.540593029341949e-16
10571	3.17273e-11	F	1	626.100A	-24.605999999999998	4.530149955166728e-16
10572	7.64694e-11	Si	9	259.770A	-24.605999999999998	4.530149955166728e-16
10573	4.12276e-12	Fe	2	4818.24A	-24.608	4.509335806787713e-16
10574	1.0233900000000001e-10	Ar	11	194.104A	-24.61	4.488617290733719e-16
10575	3.488e-11	K	8	569.508A	-24.611	4.478293757440035e-16
10576	2.83257e-11	Ne	6	701.288A	-24.611	4.478293757440035e-16
10577	4.80302e-15	He	1	413.582m	-24.613000000000003	4.457717866647311e-16
10578	9.64277e-11	Cl	10	206.004A	-24.613000000000003	4.457717866647311e-16
10579	5.75564e-12	B	2	3451.30A	-24.615	4.437236513485473e-16
10580	8.9614e-12	Si	1	2216.67A	-24.616999999999997	4.416849263593452e-16
10581	3.25452e-12	Li	1	6103.64A	-24.619	4.396555684606e-16
10582	9.43166e-13	Li	2	2.10615m	-24.62	4.386443887130804e-16
10583	5.11565e-12	Fe	2	3883.08A	-24.622	4.3662900081585034e-16
10584	1.68777e-12	K	1	1.17697m	-24.622	4.3662900081585034e-16
10585	7.45457e-11	Fe	11	266.474A	-24.624000000000002	4.3462287278487924e-16
10586	3.24792e-12	Fe	2	6116.06A	-24.625	4.336232679162178e-16
10587	1.81083e-11	S	2	1096.98A	-24.628	4.3063822633632604e-16
10588	3.04871e-12	Fe	2	6515.70A	-24.635	4.2375279728022017e-16
10589	5.232580000000001e-10	B	5	37.9630A	-24.636	4.2277819289146337e-16
10590	1.22316e-12	B	1	1.62403m	-24.636999999999997	4.2180583003059903e-16
10591	4.0977699999999994e-12	Fe	2	4847.62A	-24.638	4.208357035422491e-16
10592	5.90647e-13	He	1	3.36317m	-24.641	4.1793869093632527e-16
10593	1.95162e-12	N	1	1.01785m	-24.644000000000002	4.150616212248978e-16
10594	7.10721e-12	Ni	7	2794.97A	-24.649	4.103104501351998e-16
10595	7.93334e-11	P	9	250.392A	-24.653000000000002	4.0654870131728575e-16
10596	6.3402e-11	Al	6	313.310A	-24.654	4.0561366525123433e-16
10597	5.50517e-11	P	9	360.833A	-24.654	4.0561366525123433e-16
10598	5.45986e-12	Ti	3	3638.27A	-24.656	4.037500397428885e-16
10599	1.56023e-11	S	7	1273.17A	-24.66	4.000484371289771e-16
10600	8.72672e-11	P	9	227.628A	-24.662	3.9821038152119667e-16
10601	8.5356e-12	F	6	2327.25A	-24.663	3.972945230585001e-16
10602	1.52418e-10	O	7	130.329A	-24.663	3.972945230585001e-16
10603	5.2059000000000004e-14	Al	7	38.1576m	-24.664	3.963807710118153e-16
10604	1.2306e-12	Cr	4	1.61421m	-24.665	3.954691205365231e-16
10605	4.09874e-12	Fe	2	4846.48A	-24.665	3.954691205365231e-16
10606	8.88805e-12	P	1	2234.96A	-24.666	3.9455956679913705e-16
10607	1.22334e-11	B	2	1623.79A	-24.666	3.9455956679913705e-16
10608	8.93444e-12	P	1	2223.36A	-24.666	3.9455956679913705e-16
10609	1.15712e-10	Co	11	171.671A	-24.668000000000003	3.927467302597305e-16
10610	5.53343e-12	Cr	1	3589.90A	-24.669	3.918434378462343e-16
10611	3.15594e-12	Ca	2	6294.31A	-24.671	3.9004308078578894e-16
10612	2.41909e-11	O	7	821.153A	-24.671	3.9004308078578894e-16
10613	1.54551e-10	Ca	8	128.530A	-24.673000000000002	3.8825099561465144e-16
10614	2.50778e-12	N	7	7921.13A	-24.673000000000002	3.8825099561465144e-16
10615	5.45482e-11	F	6	364.163A	-24.675	3.8646714432694897e-16
10616	7.28311e-11	Fe	9	272.747A	-24.675	3.8646714432694897e-16
10617	2.51058e-12	Fe	2	7912.31A	-24.677	3.8469148909142045e-16
10618	1.43578e-10	Li	2	138.353A	-24.678	3.838067232185022e-16
10619	3.24363e-12	Ni	4	6124.14A	-24.68	3.820432915076361e-16
10620	2.7507900000000002e-12	Fe	2	7221.37A	-24.680999999999997	3.81164616320149e-16
10621	7.390119999999999e-13	Li	1	2.68797m	-24.683000000000003	3.794133239877873e-16
10622	1.15671e-11	Ni	11	1717.33A	-24.683000000000003	3.794133239877873e-16
10623	6.42375e-11	Mn	10	309.234A	-24.684	3.785406975577445e-16
10624	2.25742e-12	P	1	8799.61A	-24.685	3.7767007811279757e-16
10625	3.4041099999999997e-12	Fe	2	5835.43A	-24.686999999999998	3.75934841725054e-16
10626	2.7458599999999998e-12	Ca	2	7234.34A	-24.688000000000002	3.750702155822037e-16
10627	1.93178e-10	F	5	102.830A	-24.689	3.742075780243055e-16
10628	2.9995599999999998e-12	Fe	11	6622.46A	-24.691	3.724882503793889e-16
10629	6.24435e-11	P	10	318.119A	-24.693	3.707768223274336e-16
10630	7.36799e-11	V	11	269.605A	-24.697	3.67377519987853e-16
10631	7.55186e-12	Ti	3	2630.41A	-24.697	3.67377519987853e-16
10632	2.44545e-12	Fe	2	8123.04A	-24.7	3.648485109290191e-16
10633	2.06111e-12	Fe	7	9637.77A	-24.7	3.648485109290191e-16
10634	5.09638e-11	S	10	389.776A	-24.701	3.6400938263944486e-16
10635	1.46082e-11	Mn	10	1359.81A	-24.705	3.606721245598586e-16
10636	5.85644e-13	Fe	2	3.39190m	-24.705	3.606721245598586e-16
10637	6.1167800000000005e-12	Cu	1	3247.54A	-24.706999999999997	3.5901498667456886e-16
10638	4.01805e-11	Na	6	494.380A	-24.71	3.56543544890139e-16
10639	1.21907e-13	Co	2	16.2947m	-24.712	3.5490537610536263e-16
10640	4.96195e-11	Mg	5	400.336A	-24.715	3.5246222468110294e-16
10641	5.19074e-12	Fe	2	3826.90A	-24.715	3.5246222468110294e-16
10642	2.23282e-11	Ca	8	889.656A	-24.715999999999998	3.5165158405937746e-16
10643	5.36303e-11	Fe	9	370.396A	-24.717	3.5084280785934186e-16
10644	2.1525e-14	Si	2	92.2854m	-24.72	3.484276229581744e-16
10645	4.93134e-14	Ni	2	40.2821m	-24.721	3.476262616629102e-16
10646	1.43691e-11	Ne	6	1382.44A	-24.721999999999998	3.46826743447483e-16
10647	1.91271e-12	N	1	1.03855m	-24.723000000000003	3.4602906407291823e-16
10648	6.71539e-11	Mg	5	295.805A	-24.723000000000003	3.4602906407291823e-16
10649	4.6975e-12	Fe	2	4228.73A	-24.724	3.452332193100108e-16
10650	2.4792400000000002e-12	Fe	2	8012.32A	-24.724	3.452332193100108e-16
10651	4.10367e-12	Fe	2	4840.66A	-24.726999999999997	3.4285665054479826e-16
10652	1.80597e-13	Ni	3	10.9993m	-24.728	3.420681021305283e-16
10653	1.53276e-12	Mn	8	1.29599m	-24.728	3.420681021305283e-16
10654	1.17821e-12	N	1	1.68598m	-24.729	3.412813673272896e-16
10655	4.05406e-12	Fe	2	4899.90A	-24.729	3.412813673272896e-16
10656	3.1756e-12	Fe	2	6255.35A	-24.729	3.412813673272896e-16
10657	1.47466e-10	F	7	134.705A	-24.730999999999998	3.3971332187872135e-16
10658	2.57924e-11	Si	3	770.167A	-24.732	3.3893200291977093e-16
10659	4.50907e-11	V	11	440.544A	-24.732	3.3893200291977093e-16
10660	2.07019e-12	Ti	3	9595.49A	-24.734	3.3737475182014166e-16
10661	4.97825e-12	Ni	4	3990.25A	-24.734	3.3737475182014166e-16
10662	4.18546e-12	V	8	4746.06A	-24.739	3.335128549709185e-16
10663	1.77596e-11	Si	3	1118.52A	-24.741	3.3198050259442727e-16
10664	7.60863e-11	P	8	261.078A	-24.741999999999997	3.312169686263052e-16
10665	8.74335e-11	Al	8	227.195A	-24.741999999999997	3.312169686263052e-16
10666	8.34293e-12	Li	1	2380.99A	-24.741999999999997	3.312169686263052e-16
10667	1.46814e-11	Be	4	1353.04A	-24.744	3.296951648893731e-16
10668	2.69003e-11	K	8	738.449A	-24.744	3.296951648893731e-16
10669	7.42011e-12	P	1	2677.11A	-24.745	3.289368870521138e-16
10670	1.44208e-10	Mg	5	137.749A	-24.745	3.289368870521138e-16
10671	8.49666e-13	Na	1	2.33791m	-24.746	3.2818035320548775e-16
10672	1.69612e-11	Cl	1	1171.17A	-24.747	3.274255593384223e-16
10673	1.46861e-11	Be	3	1352.60A	-24.747	3.274255593384223e-16
10674	2.21133e-12	Si	3	8983.03A	-24.747	3.274255593384223e-16
10675	8.80234e-14	Mn	8	22.5673m	-24.748	3.266725014490782e-16
10676	8.32266e-11	Fe	7	238.679A	-24.75	3.251715776421878e-16
10677	9.28926e-11	Ca	9	213.843A	-24.750999999999998	3.244237037668929e-16
10678	1.1188399999999999e-10	S	10	177.545A	-24.752	3.2367754995377725e-16
10679	1.9596000000000001e-10	F	5	101.370A	-24.752	3.2367754995377725e-16
10680	4.99069e-11	Fe	3	398.031A	-24.753	3.2293311224681034e-16
10681	8.61944e-12	S	10	2304.61A	-24.753	3.2293311224681034e-16
10682	3.2347099999999997e-12	Fe	2	6141.03A	-24.755	3.2144936937266457e-16
10683	2.79839e-12	Sc	2	7098.52A	-24.759	3.185023038400699e-16
10684	5.88013e-11	S	10	337.824A	-24.761	3.1703891868134846e-16
10685	1.9681099999999998e-12	Fe	7	1.00931m	-24.765	3.141322884037395e-16
10686	1.58585e-12	K	1	1.25261m	-24.772	3.0910966046744054e-16
10687	2.02497e-12	Si	2	9809.77A	-24.772	3.0910966046744054e-16
10688	5.11375e-12	N	7	3884.52A	-24.772	3.0910966046744054e-16
10689	4.95923e-11	S	10	400.555A	-24.774	3.0768943058497974e-16
10690	2.13383e-11	O	7	930.928A	-24.776	3.062757260660962e-16
10691	3.4178599999999997e-12	Fe	2	5811.95A	-24.778000000000002	3.0486851692946274e-16
10692	1.07644e-11	Ti	8	1845.39A	-24.778000000000002	3.0486851692946274e-16
10693	6.97411e-11	O	5	284.831A	-24.779	3.041673387980138e-16
10694	5.84232e-12	Na	2	3400.10A	-24.779	3.041673387980138e-16
10695	1.69223e-11	Ne	3	1173.87A	-24.78	3.0346777333151366e-16
10696	2.19089e-11	S	7	906.686A	-24.781	3.0276981682094096e-16
10697	6.924649999999999e-13	K	8	2.86866m	-24.781999999999996	3.020734655657972e-16
10698	2.1517599999999997e-12	Fe	2	9231.71A	-24.785	2.99994006455519e-16
10699	6.59611e-12	Fe	11	3011.54A	-24.787	2.986156591988133e-16
10700	2.40955e-11	O	7	824.407A	-24.788	2.9792886224106903e-16
10701	5.17242e-11	Al	9	384.046A	-24.788	2.9792886224106903e-16
10702	1.1e-12	Cr	11	1.80587m	-24.789	2.9724364487249445e-16
10703	1.3502200000000003e-10	K	9	147.120A	-24.791	2.9587793437939515e-16
10704	7.85022e-12	Be	4	2530.43A	-24.794	2.9384112500581317e-16
10705	8.68606e-11	S	10	228.694A	-24.796	2.9249104767145444e-16
10706	1.424e-12	Sc	2	1.39497m	-24.796	2.9249104767145444e-16
10707	3.92398e-11	Ca	9	506.233A	-24.796999999999997	2.9181833692933716e-16
10708	4.77474e-12	Si	2	4160.32A	-24.796999999999997	2.9181833692933716e-16
10709	6.73207e-11	Fe	7	295.072A	-24.796999999999997	2.9181833692933716e-16
10710	6.38854e-11	Mn	10	310.939A	-24.798000000000002	2.9114717337898784e-16
10711	4.01801e-12	B	5	4943.86A	-24.799	2.904775534619737e-16
10712	9.37923e-11	Fe	11	211.792A	-24.8	2.898094736280295e-16
10713	2.02514e-12	Fe	7	9808.93A	-24.8	2.898094736280295e-16
10714	8.39608e-12	Fe	11	2365.92A	-24.803	2.878144392444194e-16
10715	2.64467e-11	O	7	751.112A	-24.804000000000002	2.871524844032088e-16
10716	8.74724e-11	P	9	227.094A	-24.807	2.8517574060477085e-16
10717	3.76202e-12	Fe	2	5280.26A	-24.807	2.8517574060477085e-16
10718	3.98912e-11	O	6	497.966A	-24.808000000000003	2.845198546020206e-16
10719	8.61993e-12	N	7	2304.48A	-24.81	2.8321260461492317e-16
10720	3.83561e-12	Fe	2	5178.96A	-24.811	2.825612336996596e-16
10721	4.65816e-12	Ti	8	4264.45A	-24.813000000000002	2.812629827581704e-16
10722	1.1794e-11	Si	3	1684.28A	-24.820999999999998	2.7612935477050195e-16
10723	2.9949e-11	O	7	663.276A	-24.823	2.748606556283378e-16
10724	9.57817e-11	Ca	10	207.393A	-24.824	2.742284936627007e-16
10725	7.327110000000001e-12	K	4	2711.09A	-24.831	2.698438832802455e-16
10726	1.37798e-12	Mn	5	1.44157m	-24.831	2.698438832802455e-16
10727	1.87424e-11	B	1	1059.87A	-24.831999999999997	2.69223259570828e-16
10728	3.40013e-13	Mn	5	5.84226m	-24.831999999999997	2.69223259570828e-16
10729	2.5104e-12	Fe	1	7912.87A	-24.831999999999997	2.69223259570828e-16
10730	5.19734e-12	Ni	4	3822.04A	-24.833000000000002	2.6860406325632796e-16
10731	3.26673e-11	Sc	10	608.084A	-24.834	2.67986291053837e-16
10732	6.66379e-12	B	5	2980.95A	-24.835	2.6736993968798175e-16
10733	2.17734e-12	Fe	10	9123.26A	-24.837	2.661414864023688e-16
10734	3.17796e-11	F	1	625.070A	-24.838	2.655293779694718e-16
10735	1.1849500000000001e-10	Mg	6	167.639A	-24.838	2.655293779694718e-16
10736	3.06841e-12	Fe	2	6473.86A	-24.838	2.655293779694718e-16
10737	5.44174e-11	P	9	365.039A	-24.84	2.643093812967941e-16
10738	6.68577e-11	Ne	8	297.116A	-24.840999999999998	2.6370148658871247e-16
10739	4.28611e-12	Fe	2	4634.62A	-24.842	2.6309498999965984e-16
10740	5.92734e-11	F	7	335.133A	-24.844	2.618861783237058e-16
10741	1.80422e-10	Ca	8	110.100A	-24.844	2.618861783237058e-16
10742	3.75879e-10	B	4	52.8479A	-24.845	2.612838568278072e-16
10743	4.01519e-12	Fe	2	4947.33A	-24.845	2.612838568278072e-16
10744	4.29744e-12	Fe	2	4622.40A	-24.846999999999998	2.600833665529007e-16
10745	3.07413e-11	K	4	646.181A	-24.849	2.5888839202977884e-16
10746	3.5971e-12	O	5	5522.35A	-24.851	2.576989079158684e-16
10747	8.484440000000001e-13	Ni	11	2.34128m	-24.851999999999997	2.571062168746656e-16
10748	8.04294e-11	Mg	6	246.980A	-24.855	2.5533631012702135e-16
10749	3.4922300000000004e-12	Na	1	5688.19A	-24.855	2.5533631012702135e-16
10750	2.05634e-12	N	1	9660.12A	-24.859	2.5299537276489867e-16
10751	3.92664e-11	Ca	9	505.889A	-24.859	2.5299537276489867e-16
10752	4.09117e-12	Fe	2	4855.45A	-24.859	2.5299537276489867e-16
10753	3.99554e-12	Li	1	4971.66A	-24.86	2.5241349955435143e-16
10754	2.74967e-12	Ca	2	7224.29A	-24.862	2.5125376486905925e-16
10755	4.7072200000000004e-17	B	3	4.22000c	-24.863000000000003	2.5067589724551447e-16
10756	6.54351e-12	Ni	1	3035.75A	-24.864	2.5009935868062696e-16
10757	2.43569e-12	S	2	8155.59A	-24.864	2.5009935868062696e-16
10758	1.34677e-11	O	7	1474.97A	-24.866	2.4895025650683934e-16
10759	4.2214e-11	Cr	5	470.566A	-24.87	2.466678668362242e-16
10760	5.43312e-12	Ti	3	3656.18A	-24.875	2.438442831133757e-16
10761	3.25458e-12	Li	1	6103.53A	-24.875	2.438442831133757e-16
10762	1.0425899999999999e-13	Fe	2	19.0530m	-24.875	2.438442831133757e-16
10763	7.168060000000001e-13	Co	2	2.77125m	-24.875	2.438442831133757e-16
10764	1.65351e-11	Cl	1	1201.35A	-24.877	2.4272392040125426e-16
10765	6.39805e-12	Ni	1	3104.77A	-24.878	2.42165670875591e-16
10766	1.64694e-12	Ti	3	1.20615m	-24.878	2.42165670875591e-16
10767	2.39156e-12	Fe	2	8306.05A	-24.878	2.42165670875591e-16
10768	6.618780000000001e-12	Ni	11	3001.23A	-24.879	2.41608705288208e-16
10769	8.39478e-12	Li	1	2366.29A	-24.88	2.4105302068613084e-16
10770	5.49619e-12	Ti	3	3614.23A	-24.881999999999998	2.3994548265992494e-16
10771	6.42364e-16	Na	9	3092.40m	-24.881999999999998	2.3994548265992494e-16
10772	5.92208e-12	S	2	3354.31A	-24.883000000000003	2.3939362336373783e-16
10773	1.4848799999999998e-12	K	1	1.33778m	-24.885	2.3829370957567635e-16
10774	5.17165e-11	Al	9	384.103A	-24.886999999999997	2.371988494324222e-16
10775	1.51464e-10	Ca	7	131.150A	-24.889	2.361090197145809e-16
10776	1.7572999999999997e-10	F	6	113.040A	-24.889	2.361090197145809e-16
10777	5.95112e-12	Ni	11	3337.94A	-24.89	2.355659840383172e-16
10778	3.40059e-11	Cr	5	584.147A	-24.892	2.3448365665548486e-16
10779	3.46481e-12	F	3	5733.21A	-24.893	2.3394435921052227e-16
10780	5.99279e-12	Si	3	3314.73A	-24.893	2.3394435921052227e-16
10781	1.03826e-13	Ni	2	19.1324m	-24.897	2.3179954443325523e-16
10782	4.10329e-11	C	3	484.111A	-24.898000000000003	2.31266420275095e-16
10783	3.21528e-12	Fe	2	6178.15A	-24.898000000000003	2.31266420275095e-16
10784	1.67427e-11	Ne	3	1186.46A	-24.899	2.307345222684769e-16
10785	1.46556e-12	Fe	2	1.35542m	-24.899	2.307345222684769e-16
10786	5.9350199999999995e-12	S	2	3346.99A	-24.901	2.2967439343605904e-16
10787	2.87258e-12	Cr	4	6915.20A	-24.901	2.2967439343605904e-16
10788	3.8207e-12	Fe	2	5199.17A	-24.903000000000002	2.2861913545317787e-16
10789	6.40538e-12	K	1	3101.21A	-24.904	2.2809332603269374e-16
10790	5.7019300000000005e-12	Fe	11	3483.82A	-24.906999999999996	2.265231426207783e-16
10791	2.0462e-12	Fe	7	9707.96A	-24.908	2.260021538500334e-16
10792	2.35938e-12	Fe	2	8419.34A	-24.908	2.260021538500334e-16
10793	1.7036400000000002e-12	B	1	1.16600m	-24.908	2.260021538500334e-16
10794	5.8754e-12	Fe	2	3380.96A	-24.910999999999998	2.244463659661669e-16
10795	1.99658e-12	Fe	2	9949.26A	-24.915	2.2238862931437027e-16
10796	3.84307e-12	Fe	1	5168.90A	-24.915	2.2238862931437027e-16
10797	1.6992e-10	N	6	116.905A	-24.92	2.198429677252343e-16
10798	1.1413e-09	O	7	17.4051A	-24.927	2.163279217651181e-16
10799	2.74652e-12	Cr	4	7232.59A	-24.929000000000002	2.1533398524939464e-16
10800	7.3725e-12	Cr	10	2694.40A	-24.929000000000002	2.1533398524939464e-16
10801	9.029299999999999e-17	K	9	2.20000c	-24.93	2.1483873082648695e-16
10802	4.65693e-12	Fe	11	4265.56A	-24.936	2.1189103293320951e-16
10803	1.02725e-11	Be	3	1933.75A	-24.939	2.1043238532245891e-16
10804	1.6629200000000001e-12	N	1	1.19455m	-24.939	2.1043238532245891e-16
10805	1.13119e-12	Ni	4	1.75606m	-24.94	2.099484042665488e-16
10806	7.39959e-11	Fe	9	268.453A	-24.94	2.099484042665488e-16
10807	1.8263900000000003e-12	Fe	2	1.08763m	-24.941	2.094655363361801e-16
10808	5.86232e-11	Fe	9	338.850A	-24.941999999999997	2.0898377897123333e-16
10809	2.8428e-11	Ar	9	698.763A	-24.944000000000003	2.0802358572655694e-16
10810	5.61112e-12	Fe	10	3540.20A	-24.945	2.0754514475598333e-16
10811	4.2932e-12	Ni	4	4626.96A	-24.945999999999998	2.0706780416910677e-16
10812	3.79192e-12	Fe	2	5238.62A	-24.947	2.0659156143511322e-16
10813	8.70614e-11	S	10	228.166A	-24.96	2.004991695215855e-16
10814	4.62688e-11	Na	8	429.327A	-24.961	2.0003803422805585e-16
10815	8.945339999999999e-12	C	3	2220.65A	-24.962	1.995779595162689e-16
10816	5.449310000000001e-13	N	5	3.64531m	-24.964000000000002	1.9866098208645663e-16
10817	2.04676e-12	Ti	3	9705.32A	-24.971999999999998	1.950350105217108e-16
10818	5.0691e-11	Fe	8	391.873A	-24.973000000000003	1.9458644244514108e-16
10819	1.04779e-10	Ni	11	189.584A	-24.974	1.941389060465219e-16
10820	2.18508e-13	Na	1	9.09097m	-24.979	1.9191661636560233e-16
10821	1.21109e-11	Be	4	1640.21A	-24.984	1.8971976502430357e-16
10822	4.82469e-11	Fe	8	411.725A	-24.984	1.8971976502430357e-16
10823	3.46474e-11	Ca	8	573.332A	-24.986	1.8884808188385102e-16
10824	9.190040000000001e-13	Sc	2	2.16152m	-24.987	1.8841374334828595e-16
10825	4.4341e-14	Si	1	44.7993m	-24.989	1.8754806083236302e-16
10826	1.6681799999999996e-10	O	7	119.078A	-24.989	1.8754806083236302e-16
10827	5.93999e-12	Ni	7	3344.19A	-24.99	1.871167122622457e-16
10828	1.29814e-10	Ca	10	153.022A	-24.99	1.871167122622457e-16
10829	2.40549e-12	Fe	2	8257.95A	-24.991	1.8668635576630836e-16
10830	3.4044e-12	Fe	2	5834.94A	-24.991	1.8668635576630836e-16
10831	6.423e-12	Al	1	3092.71A	-24.991999999999997	1.8625698906284675e-16
10832	3.97295e-11	K	4	499.992A	-24.995	1.8497480496887386e-16
10833	5.45336e-11	P	9	364.261A	-24.996	1.845493747230108e-16
10834	7.79435e-11	Fe	7	254.857A	-24.998	1.8370144736812086e-16
10835	4.04571e-11	F	4	491.001A	-24.999000000000002	1.832789457634691e-16
10836	1.1187000000000001e-10	Co	11	177.568A	-24.999000000000002	1.832789457634691e-16
10837	1.13982e-13	S	1	17.4278m	-24.999000000000002	1.832789457634691e-16
10838	4.68978e-12	Si	3	4235.69A	-25.0	1.8285741588554439e-16
10839	1.68065e-11	Ne	3	1181.95A	-25.0	1.8285741588554439e-16
10840	1.95928e-12	N	1	1.01387m	-25.002	1.8201726237537252e-16
10841	6.06742e-12	Cu	1	3273.95A	-25.003	1.8159863428871507e-16
10842	1.46474e-10	Fe	10	135.618A	-25.005	1.807642643546262e-16
10843	3.19469e-12	Fe	2	6217.96A	-25.006	1.8034851808344696e-16
10844	6.510669999999999e-12	Fe	10	3051.06A	-25.006	1.8034851808344696e-16
10845	5.18479e-11	Mg	9	383.129A	-25.006	1.8034851808344696e-16
10846	3.7687699999999995e-12	Be	2	5270.81A	-25.006999999999998	1.7993372800215892e-16
10847	8.50783e-13	Na	1	2.33484m	-25.006999999999998	1.7993372800215892e-16
10848	1.07652e-10	Ar	11	184.524A	-25.01	1.7869507293114966e-16
10849	5.31904e-13	K	1	3.73459m	-25.011	1.782840856681848e-16
10850	1.04016e-10	Ar	11	190.975A	-25.011	1.782840856681848e-16
10851	1.51704e-12	Fe	2	1.30942m	-25.013	1.7746494470167388e-16
10852	7.82077e-13	Fe	10	2.53996m	-25.019000000000002	1.7503003437793804e-16
10853	3.92476e-11	K	8	506.132A	-25.02	1.746274764697334e-16
10854	4.77689e-12	Fe	2	4158.45A	-25.022	1.7382513609639938e-16
10855	7.24518e-11	Si	7	274.175A	-25.022	1.7382513609639938e-16
10856	4.70016e-11	Mn	6	422.633A	-25.026	1.722314976696449e-16
10857	6.60813e-12	Ti	8	3006.06A	-25.026	1.722314976696449e-16
10858	3.50595e-12	N	7	5665.93A	-25.026	1.722314976696449e-16
10859	4.66396e-11	Al	6	425.914A	-25.026999999999997	1.7183537621725958e-16
10860	1.8357e-12	S	1	1.08212m	-25.026999999999997	1.7183537621725958e-16
10861	1.2660400000000002e-10	K	9	156.902A	-25.031	1.702599800187272e-16
10862	7.89963e-11	Fe	7	251.461A	-25.035999999999998	1.6831103014374173e-16
10863	7.98313e-11	Fe	9	248.830A	-25.038	1.6753771120509572e-16
10864	3.15212e-12	Ca	2	6301.93A	-25.04	1.6676794534422833e-16
10865	2.23044e-11	K	8	890.607A	-25.043000000000003	1.6561992288353688e-16
10866	6.83551e-12	Be	4	2906.07A	-25.046999999999997	1.6410151030368723e-16
10867	1.30664e-12	Mn	5	1.52027m	-25.049	1.6334753235185676e-16
10868	5.8931e-11	Na	7	337.080A	-25.051	1.6259701861404247e-16
10869	2.2661599999999999e-13	Fe	9	8.76569m	-25.051	1.6259701861404247e-16
10870	8.23724e-11	Fe	11	241.154A	-25.052	1.622230558485866e-16
10871	2.09012e-12	Fe	7	9504.00A	-25.054000000000002	1.6147770861100148e-16
10872	6.32488e-13	K	1	3.14068m	-25.055999999999997	1.6073578593290392e-16
10873	2.11437e-12	N	6	9394.98A	-25.055999999999997	1.6073578593290392e-16
10874	2.33729e-11	S	8	849.891A	-25.057	1.6036610388382605e-16
10875	2.8603e-12	Fe	2	6944.88A	-25.058000000000003	1.599972720798657e-16
10876	6.92593e-11	Fe	10	286.813A	-25.059	1.596292885655173e-16
10877	2.25744e-11	K	8	879.956A	-25.059	1.596292885655173e-16
10878	2.24569e-13	Cr	4	8.84558m	-25.061	1.5889585860608649e-16
10879	1.15643e-12	N	6	1.71774m	-25.066999999999997	1.5671572569494173e-16
10880	5.61068e-11	V	11	354.047A	-25.068	1.563552895278394e-16
10881	4.114430000000001e-12	Be	2	4827.99A	-25.069000000000003	1.5599568234091874e-16
10882	1.43419e-12	Sc	2	1.38506m	-25.069000000000003	1.5599568234091874e-16
10883	2.28148e-12	Fe	2	8706.83A	-25.073	1.5456550532872767e-16
10884	9.242969999999999e-12	P	1	2149.14A	-25.076999999999998	1.5314844025819745e-16
10885	4.5761e-11	Cr	11	434.092A	-25.078000000000003	1.527962086199264e-16
10886	4.9261900000000004e-12	Mn	1	4032.42A	-25.088	1.4931814228432185e-16
10887	4.66179e-11	Cl	6	426.112A	-25.088	1.4931814228432185e-16
10888	2.05442e-10	O	7	96.6912A	-25.089000000000002	1.489747200869326e-16
10889	1.0093000000000001e-10	S	10	196.814A	-25.089000000000002	1.489747200869326e-16
10890	4.42816e-11	K	3	448.594A	-25.09	1.4863208773868047e-16
10891	4.863280000000001e-12	Ni	4	4084.58A	-25.090999999999998	1.4829024342296163e-16
10892	1.3766399999999999e-12	Fe	1	1.44297m	-25.093000000000004	1.476089116435906e-16
10893	6.68676e-11	Ne	8	297.071A	-25.094	1.4726942056758875e-16
10894	3.25844e-11	Mg	6	609.631A	-25.095	1.4693071029939455e-16
10895	6.91187e-12	Fe	11	2873.96A	-25.096999999999998	1.4625562500732552e-16
10896	2.9650200000000002e-12	Fe	2	6699.61A	-25.098000000000003	1.4591924640421447e-16
10897	1.51513e-12	Fe	2	1.31107m	-25.104	1.439171592872436e-16
10898	9.70937e-13	Ne	3	2.04591m	-25.105	1.4358615900604313e-16
10899	2.7856e-12	Fe	2	7131.12A	-25.105999999999998	1.432559200043653e-16
10900	9.06552e-11	Cl	7	219.121A	-25.105999999999998	1.432559200043653e-16
10901	3.89293e-11	Mn	6	510.270A	-25.107	1.4292644053131344e-16
10902	6.706410000000001e-12	Ni	7	2962.01A	-25.113000000000003	1.4096541625032239e-16
10903	1.10139e-10	S	10	180.358A	-25.113000000000003	1.4096541625032239e-16
10904	8.18823e-12	Mn	6	2425.98A	-25.113000000000003	1.4096541625032239e-16
10905	1.33404e-11	Cr	10	1489.05A	-25.114	1.4064120478972019e-16
10906	4.1782300000000005e-12	Ni	4	4754.28A	-25.116	1.3999501715053335e-16
10907	6.43773e-11	Al	6	308.563A	-25.116999999999997	1.3967303754592731e-16
10908	1.03054e-12	Li	1	1.92758m	-25.118000000000002	1.3935179847386006e-16
10909	1.5841700000000001e-12	K	1	1.25393m	-25.118000000000002	1.3935179847386006e-16
10910	3.10275e-12	Fe	2	6402.21A	-25.118000000000002	1.3935179847386006e-16
10911	1.0478100000000001e-10	Ar	11	189.580A	-25.119	1.390312982311585e-16
10912	3.67195e-14	Cr	5	54.0978m	-25.119	1.390312982311585e-16
10913	4.3761699999999995e-12	Mn	10	4539.24A	-25.121	1.383925074407113e-16
10914	4.44636e-12	Ti	8	4467.58A	-25.125999999999998	1.368083415078489e-16
10915	4.6525699999999994e-12	Cr	1	4269.56A	-25.128	1.361797642757898e-16
10916	2.0444099999999998e-12	N	1	9716.46A	-25.131	1.3524230937246656e-16
10917	1.37638e-10	F	6	144.324A	-25.131999999999998	1.3493126069242012e-16
10918	3.40878e-11	Cl	7	582.744A	-25.136999999999997	1.333867153234544e-16
10919	1.0267499999999998e-10	S	10	193.469A	-25.141	1.3216381856679582e-16
10920	4.63727e-12	Si	6	4283.65A	-25.142	1.3185985021912418e-16
10921	9.11267e-12	Cu	1	2179.87A	-25.143	1.3155658097925215e-16
10922	7.94471e-11	Fe	9	250.034A	-25.143	1.3155658097925215e-16
10923	5.92501e-11	F	7	335.264A	-25.145	1.3095213339499277e-16
10924	7.834189999999999e-12	P	1	2535.61A	-25.146	1.3065095184588343e-16
10925	9.58523e-13	Mn	8	2.07240m	-25.148000000000003	1.3005066524952513e-16
10926	8.30043e-11	Fe	11	239.318A	-25.148000000000003	1.3005066524952513e-16
10927	1.07105e-10	Ni	11	185.467A	-25.15	1.2945313671954866e-16
10928	3.7633699999999995e-12	Fe	2	5278.37A	-25.151	1.2915540276712305e-16
10929	8.40557e-11	S	9	236.325A	-25.153000000000002	1.2856198759461198e-16
10930	3.4719199999999996e-12	F	3	5721.46A	-25.154	1.2826630322829935e-16
10931	1.18493e-10	Mg	6	167.643A	-25.16	1.265064235718239e-16
10932	2.6074900000000002e-12	V	4	7618.23A	-25.166	1.2477069036946244e-16
10933	4.0730199999999995e-12	Fe	2	4877.09A	-25.17	1.236267858043874e-16
10934	3.90059e-11	N	6	509.269A	-25.171999999999997	1.230587723194454e-16
10935	9.04958e-11	Al	7	219.507A	-25.171999999999997	1.230587723194454e-16
10936	5.70161e-12	Fe	2	3484.01A	-25.173000000000002	1.2277574499703437e-16
10937	2.8092e-15	He	1	707.121m	-25.177	1.2165013020107065e-16
10938	5.3172400000000005e-12	Ni	11	3735.86A	-25.178	1.2137034266562978e-16
10939	4.69074e-12	Fe	2	4234.82A	-25.18	1.2081269659517934e-16
10940	2.52817e-12	V	4	7857.25A	-25.183000000000003	1.1998102784168072e-16
10941	6.24031e-11	P	10	318.325A	-25.185	1.1942976509301466e-16
10942	1.48275e-12	K	1	1.33971m	-25.186999999999998	1.1888103516660736e-16
10943	4.38921e-12	Fe	2	4525.74A	-25.194000000000003	1.169802588683202e-16
10944	2.9407299999999997e-12	Fe	2	6754.94A	-25.197	1.1617497243056497e-16
10945	1.30148e-12	Ni	11	1.52630m	-25.206	1.1379222205087e-16
10946	2.50453e-12	Fe	2	7931.42A	-25.208000000000002	1.1326939428190325e-16
10947	6.40799e-11	Ne	3	309.995A	-25.211	1.1248965325627734e-16
10948	7.59865e-12	Ti	3	2614.21A	-25.217	1.1094623735243438e-16
10949	1.94419e-12	N	1	1.02174m	-25.22	1.1018248882662061e-16
10950	3.39719e-12	Fe	2	5847.32A	-25.22	1.1018248882662061e-16
10951	2.8052400000000003e-12	Cl	7	7081.20A	-25.22	1.1018248882662061e-16
10952	1.36285e-11	Zn	1	1457.57A	-25.22	1.1018248882662061e-16
10953	8.47718e-11	Fe	9	234.329A	-25.22	1.1018248882662061e-16
10954	3.29245e-12	Ni	11	6033.33A	-25.221	1.0992907613444684e-16
10955	2.04362e-13	Ni	4	9.72025m	-25.221	1.0992907613444684e-16
10956	6.54746e-12	K	1	3033.92A	-25.225	1.0892124030655874e-16
10957	2.0939700000000002e-12	Ti	3	9486.50A	-25.226	1.0867072840548592e-16
10958	3.2003099999999997e-13	K	1	6.20705m	-25.228	1.0817143176235653e-16
10959	5.0142900000000004e-12	Ca	7	3961.57A	-25.23	1.0767442917892099e-16
10960	1.56977e-10	Ca	10	126.544A	-25.230999999999998	1.0742678486386705e-16
10961	1.7799799999999999e-12	Fe	2	1.11599m	-25.236	1.0619708062622034e-16
10962	3.10937e-12	Fe	2	6388.57A	-25.237	1.0595283411854944e-16
10963	7.42853e-11	Fe	9	267.408A	-25.238000000000003	1.0570914936225601e-16
10964	1.6656400000000003e-10	Ca	8	119.260A	-25.238000000000003	1.0570914936225601e-16
10965	1.52954e-10	O	7	129.872A	-25.245	1.040189769530229e-16
10966	8.4227e-11	O	5	235.844A	-25.245	1.040189769530229e-16
10967	1.23696e-11	Ni	11	1605.91A	-25.246	1.037797399447882e-16
10968	9.81812e-14	Na	1	20.2324m	-25.248	1.0330291535237426e-16
10969	1.43995e-11	Cl	1	1379.53A	-25.248	1.0330291535237426e-16
10970	1.16636e-12	Na	1	1.70311m	-25.25	1.0282828156995983e-16
10971	1.3665e-12	N	1	1.45368m	-25.255	1.016512159642391e-16
10972	8.96303e-12	Mn	1	2216.27A	-25.26	1.0048762411708878e-16
10973	7.87275e-11	Fe	7	252.319A	-25.26	1.0048762411708878e-16
10974	1.09886e-12	Ni	4	1.80773m	-25.26	1.0048762411708878e-16
10975	1.19009e-10	Mg	6	166.915A	-25.261999999999997	1.000259254229352e-16
10976	2.02132e-10	Ne	8	98.2746A	-25.261999999999997	1.000259254229352e-16
10977	1.79893e-11	N	6	1104.24A	-25.264	9.956634804158895e-17
10978	3.55019e-11	Si	4	559.533A	-25.269000000000002	9.842662148020202e-17
10979	2.1173599999999998e-12	Fe	2	9381.72A	-25.269000000000002	9.842662148020202e-17
10980	2.1798e-12	Fe	2	9112.95A	-25.271	9.797439223300152e-17
10981	1.40726e-12	Mn	5	1.41156m	-25.272	9.774905738384201e-17
10982	2.03438e-11	S	8	976.439A	-25.273000000000003	9.752424079045254e-17
10983	3.1286599999999997e-12	Ni	4	6349.18A	-25.276	9.685288863906663e-17
10984	1.57036e-12	N	1	1.26497m	-25.28	9.596493601872872e-17
10985	3.725230000000001e-12	P	1	5332.42A	-25.285	9.486643447986963e-17
10986	1.37624e-10	F	6	144.339A	-25.285	9.486643447986963e-17
10987	1.6615799999999999e-12	Zn	2	1.19552m	-25.285999999999998	9.464824773518451e-17
10988	1.2776300000000002e-13	Fe	7	15.5479m	-25.289	9.399669378073125e-17
10989	2.04043e-11	S	8	973.541A	-25.294	9.292072252446272e-17
10990	1.30822e-10	Ca	10	151.843A	-25.295	9.270701079309396e-17
10991	4.6115e-11	F	4	430.759A	-25.298000000000002	9.20688202197543e-17
10992	2.22409e-12	Fe	2	8931.48A	-25.299	9.185706780931655e-17
10993	1.68304e-11	K	8	1180.28A	-25.299	9.185706780931655e-17
10994	1.06415e-10	F	6	186.670A	-25.301	9.143502291942049e-17
10995	2.8409e-11	Fe	9	699.232A	-25.301	9.143502291942049e-17
10996	2.94989e-12	Cr	4	6733.96A	-25.302	9.122472820232219e-17
10997	9.41551e-13	Ca	9	2.10976m	-25.305999999999997	9.038837486702147e-17
10998	5.19916e-11	Fe	9	382.071A	-25.307	9.018048737364394e-17
10999	3.45965e-11	Ca	8	574.175A	-25.307	9.018048737364394e-17
11000	3.76915e-12	Be	2	5270.27A	-25.308000000000003	8.997307800823252e-17
11001	3.41138e-11	Cl	7	582.299A	-25.311999999999998	8.914819987088692e-17
11002	6.1873e-11	Al	9	321.052A	-25.311999999999998	8.914819987088692e-17
11003	4.26423e-12	Be	4	4658.39A	-25.314	8.873860109861703e-17
11004	4.27735e-12	Fe	2	4644.10A	-25.314	8.873860109861703e-17
11005	5.66616e-12	Fe	2	3505.80A	-25.314	8.873860109861703e-17
11006	5.35844e-13	K	1	3.70714m	-25.314	8.873860109861703e-17
11007	4.68582e-11	P	9	423.927A	-25.316	8.833088426175979e-17
11008	1.44479e-12	Sc	2	1.37491m	-25.316	8.833088426175979e-17
11009	3.4057e-13	Co	8	5.83272m	-25.318	8.792504071360592e-17
11010	3.87539e-11	Mg	6	512.580A	-25.319000000000003	8.772281873156498e-17
11011	8.089820000000001e-15	Mg	1	245.549m	-25.322	8.711893909503837e-17
11012	4.37115e-12	Ti	8	4544.45A	-25.323	8.691857109527268e-17
11013	1.54018e-12	Fe	2	1.28975m	-25.324	8.671866392911844e-17
11014	2.57118e-12	Be	4	7725.80A	-25.324	8.671866392911844e-17
11015	1.44471e-12	Sc	2	1.37498m	-25.328000000000003	8.592362243939045e-17
11016	1.47101e-12	Fe	2	1.35040m	-25.328000000000003	8.592362243939045e-17
11017	6.97555e-12	Cr	5	2847.73A	-25.329	8.572600359164529e-17
11018	1.27426e-11	Fe	11	1558.90A	-25.331999999999997	8.513586993385422e-17
11019	1.2228e-12	B	1	1.62450m	-25.338	8.396776200712664e-17
11020	7.37181e-11	P	10	269.465A	-25.339000000000002	8.377464151354698e-17
11021	3.14495e-12	Fe	2	6316.31A	-25.340999999999998	8.338973199926769e-17
11022	1.45023e-12	Sc	2	1.36975m	-25.340999999999998	8.338973199926769e-17
11023	1.7610600000000002e-10	Ne	7	112.798A	-25.345	8.262521034092081e-17
11024	1.63299e-10	K	9	121.645A	-25.349	8.186769785926833e-17
11025	4.25887e-11	Na	4	466.425A	-25.351	8.14915499552139e-17
11026	1.27099e-12	B	1	1.56291m	-25.353	8.111713029379205e-17
11027	1.36273e-12	N	1	1.45769m	-25.358	8.018859018161843e-17
11028	1.77851e-11	Si	3	1116.92A	-25.358	8.018859018161843e-17
11029	9.7445e-11	P	10	203.853A	-25.36	7.982015707656465e-17
11030	2.52686e-11	Cl	8	786.133A	-25.36	7.982015707656465e-17
11031	2.23557e-12	Fe	2	8885.62A	-25.363000000000003	7.927067898021546e-17
11032	4.48722e-11	Mn	6	442.689A	-25.365	7.890646329404113e-17
11033	2.81338e-12	Cl	7	7060.70A	-25.366999999999997	7.854392102693815e-17
11034	7.77927e-12	Ni	11	2553.51A	-25.368000000000002	7.836327502144893e-17
11035	6.55086e-13	Be	2	3.03234m	-25.369	7.818304449024431e-17
11036	5.1593599999999995e-12	Fe	2	3850.18A	-25.369	7.818304449024431e-17
11037	9.94669e-11	O	5	199.709A	-25.369	7.818304449024431e-17
11038	1.96147e-12	Fe	2	1.01273m	-25.37	7.800322847775805e-17
11039	4.2584e-12	Fe	2	4664.77A	-25.372	7.764483619766946e-17
11040	1.42873e-12	N	1	1.39036m	-25.373	7.746625802990631e-17
11041	1.05541e-11	Zn	2	1882.16A	-25.373	7.746625802990631e-17
11042	1.03055e-12	Li	1	1.92757m	-25.374000000000002	7.728809058053168e-17
11043	3.68061e-12	S	2	5397.06A	-25.375	7.711033290492016e-17
11044	9.992e-12	Sc	7	1988.04A	-25.375	7.711033290492016e-17
11045	7.85516e-11	Fe	9	252.884A	-25.375999999999998	7.693298406061759e-17
11046	1.5310299999999997e-10	O	7	129.745A	-25.379	7.640338112351058e-17
11047	1.6642500000000002e-10	Ca	7	119.360A	-25.379	7.640338112351058e-17
11048	8.10925e-11	Fe	7	244.961A	-25.38	7.622765822318578e-17
11049	7.52388e-11	Fe	7	264.019A	-25.381999999999998	7.587742394737998e-17
11050	1.03804e-11	Zn	2	1913.64A	-25.381999999999998	7.587742394737998e-17
11051	4.9254e-12	Mn	1	4033.06A	-25.383000000000003	7.570291071499112e-17
11052	1.19012e-10	Mg	6	166.911A	-25.384	7.552879885190011e-17
11053	2.57306e-12	Fe	2	7720.18A	-25.386	7.518177554323534e-17
11054	1.2804200000000001e-12	Cr	11	1.55141m	-25.388	7.483634666184258e-17
11055	1.58562e-12	Ni	11	1.25279m	-25.388	7.483634666184258e-17
11056	1.03317e-11	Zn	2	1922.68A	-25.395	7.36397962298436e-17
11057	8.120180000000001e-13	Li	1	2.44631m	-25.395	7.36397962298436e-17
11058	2.4976399999999997e-13	C	5	7.95328m	-25.395	7.36397962298436e-17
11059	1.5966299999999998e-12	Mn	5	1.24415m	-25.398000000000003	7.313286343830444e-17
11060	5.13993e-12	Fe	2	3864.73A	-25.398000000000003	7.313286343830444e-17
11061	5.75011e-12	Fe	10	3454.62A	-25.399	7.29646625199228e-17
11062	4.5148e-12	Fe	2	4399.86A	-25.4	7.279684845291844e-17
11063	2.2984400000000001e-10	O	7	86.4259A	-25.401	7.262942034755725e-17
11064	1.14936e-11	Ni	11	1728.31A	-25.401999999999997	7.246237731615332e-17
11065	4.77789e-12	Si	2	4157.58A	-25.401999999999997	7.246237731615332e-17
11066	4.64959e-12	Ni	11	4272.30A	-25.404	7.212944293466902e-17
11067	1.38912e-16	Ne	8	1.43000c	-25.404	7.212944293466902e-17
11068	2.85437e-12	Fe	2	6959.32A	-25.404	7.212944293466902e-17
11069	1.20826e-11	Cr	5	1644.05A	-25.405	7.196354981940428e-17
11070	6.46463e-11	Al	9	307.279A	-25.405	7.196354981940428e-17
11071	2.41135e-11	O	7	823.791A	-25.406	7.179803824771753e-17
11072	2.24278e-12	Fe	2	8857.05A	-25.409000000000002	7.13037840289477e-17
11073	9.93076e-12	Mn	1	2000.30A	-25.41	7.113978987647106e-17
11074	1.80485e-12	N	1	1.10062m	-25.415	7.032545943562999e-17
11075	2.57062e-11	Ca	8	772.750A	-25.416	7.016371536727824e-17
11076	1.00815e-10	Si	8	197.038A	-25.416	7.016371536727824e-17
11077	3.3434099999999998e-12	Fe	2	5941.37A	-25.421	6.936055795895167e-17
11078	7.42514e-12	P	1	2675.30A	-25.427	6.840889542684858e-17
11079	5.20265e-11	S	10	381.814A	-25.428	6.825155933339702e-17
11080	1.4406499999999998e-10	Mg	5	137.885A	-25.429000000000002	6.80945851029188e-17
11081	4.86875e-12	Fe	2	4079.99A	-25.429000000000002	6.80945851029188e-17
11082	1.72262e-12	N	1	1.15315m	-25.430999999999997	6.778171890375068e-17
11083	5.49717e-11	Cl	7	361.358A	-25.432	6.762582527627423e-17
11084	2.75945e-11	Cl	8	719.870A	-25.432	6.762582527627423e-17
11085	5.69832e-11	N	6	348.602A	-25.435	6.716029236957796e-17
11086	1.7839e-12	Ni	4	1.11354m	-25.435	6.716029236957796e-17
11087	2.14496e-10	Fe	8	92.6097A	-25.441999999999997	6.608647355782976e-17
11088	3.3934699999999997e-12	Fe	2	5853.73A	-25.441999999999997	6.608647355782976e-17
11089	2.73216e-11	Ar	9	727.061A	-25.441999999999997	6.608647355782976e-17
11090	4.67235e-12	Fe	2	4251.49A	-25.443	6.59344788864535e-17
11091	5.01924e-12	Fe	2	3957.66A	-25.447	6.532998795055618e-17
11092	9.81828e-11	Li	2	202.321A	-25.449	6.502982392149323e-17
11093	5.33894e-12	Fe	2	3720.67A	-25.45	6.488025947684355e-17
11094	7.76211e-11	Fe	7	255.916A	-25.451	6.473103902087045e-17
11095	2.54405e-12	Fe	2	7808.19A	-25.454	6.428543368258811e-17
11096	4.83866e-11	F	6	410.536A	-25.454	6.428543368258811e-17
11097	7.41003e-11	Fe	10	268.075A	-25.455	6.413758128797903e-17
11098	6.47224e-11	Al	9	306.918A	-25.46	6.340340446604226e-17
11099	1.13732e-11	Fe	8	1746.61A	-25.462	6.311209228402863e-17
11100	2.43625e-13	Cr	4	8.15372m	-25.462	6.311209228402863e-17
11101	2.89602e-13	Li	1	6.85924m	-25.464000000000002	6.282211855991125e-17
11102	2.17513e-12	Fe	2	9132.52A	-25.465	6.26776316966918e-17
11103	3.41429e-12	Fe	2	5818.04A	-25.468000000000004	6.22461619150007e-17
11104	2.43069e-12	Fe	2	8172.36A	-25.471	6.18176623503956e-17
11105	1.16586e-12	Na	1	1.70384m	-25.473000000000003	6.153363599159097e-17
11106	1.8581e-12	N	1	1.06907m	-25.476999999999997	6.09694922258725e-17
11107	5.48323e-12	Ti	3	3622.77A	-25.478	6.082926628498099e-17
11108	1.56876e-10	Ca	10	126.625A	-25.478	6.082926628498099e-17
11109	1.15e-11	Si	4	1727.34A	-25.479	6.068936285480496e-17
11110	5.71253e-11	Si	10	347.735A	-25.479	6.068936285480496e-17
11111	1.89565e-10	Ca	8	104.790A	-25.479	6.068936285480496e-17
11112	6.64068e-12	K	1	2991.33A	-25.482	6.027158021954808e-17
11113	8.44276e-11	P	10	235.284A	-25.483	6.013295943172908e-17
11114	1.34275e-10	K	9	147.939A	-25.483	6.013295943172908e-17
11115	2.23598e-10	Fe	8	88.8399A	-25.485	5.985667357972288e-17
11116	1.52149e-11	Si	3	1305.59A	-25.485	5.985667357972288e-17
11117	6.23678e-11	Al	9	318.505A	-25.486	5.97190070506951e-17
11118	2.09355e-12	Ti	3	9488.40A	-25.487	5.958165714589833e-17
11119	9.02092e-14	Mn	5	22.0204m	-25.488000000000003	5.944462313711559e-17
11120	3.00551e-11	Ca	9	660.935A	-25.488000000000003	5.944462313711559e-17
11121	1.41348e-12	Fe	2	1.40535m	-25.489	5.930790429780818e-17
11122	6.27044e-12	Ni	7	3167.95A	-25.491	5.903540922980433e-17
11123	6.44659e-11	Fe	7	308.139A	-25.493000000000002	5.876416616291122e-17
11124	1.31523e-11	Ni	11	1510.35A	-25.493000000000002	5.876416616291122e-17
11125	2.04123e-11	S	8	973.162A	-25.494	5.862901233121597e-17
11126	1.53163e-12	S	2	1.29694m	-25.494	5.862901233121597e-17
11127	3.17267e-12	Fe	2	6261.12A	-25.495	5.849416934470728e-17
11128	5.8948800000000004e-12	Si	6	3369.78A	-25.495	5.849416934470728e-17
11129	2.03168e-11	S	8	977.736A	-25.497	5.822541304919939e-17
11130	1.0763e-10	Cl	7	184.562A	-25.5	5.782459212509755e-17
11131	9.54604e-11	P	9	208.091A	-25.500999999999998	5.769159925372325e-17
11132	2.71868e-12	Fe	2	7306.65A	-25.500999999999998	5.769159925372325e-17
11133	2.2143099999999997e-12	Fe	2	8970.93A	-25.502	5.75589122574647e-17
11134	4.14073e-12	Ni	3	4797.33A	-25.502	5.75589122574647e-17
11135	6.09629e-11	Fe	11	325.845A	-25.502	5.75589122574647e-17
11136	1.0796700000000002e-10	Cl	7	183.987A	-25.506	5.703120897797573e-17
11137	7.47397e-11	P	10	265.782A	-25.508000000000003	5.676917437478376e-17
11138	2.18689e-12	Fe	2	9083.42A	-25.508000000000003	5.676917437478376e-17
11139	1.07572e-10	Cl	7	184.662A	-25.51	5.650834371123339e-17
11140	2.60378e-11	O	5	762.909A	-25.51	5.650834371123339e-17
11141	9.768350000000001e-14	Na	1	20.3355m	-25.511999999999997	5.624871145572441e-17
11142	9.95012e-11	O	5	199.640A	-25.516	5.573302016938734e-17
11143	1.1345699999999999e-13	Mn	6	17.5084m	-25.518	5.547695020196976e-17
11144	1.77841e-11	Si	3	1116.98A	-25.519000000000002	5.534935675718569e-17
11145	2.89465e-11	Ar	9	686.248A	-25.52	5.5222056769181724e-17
11146	8.01904e-13	Fe	2	2.47716m	-25.522	5.496833446533719e-17
11147	5.67558e-11	Mg	5	349.999A	-25.524	5.4715777909586986e-17
11148	4.81101e-13	Fe	2	4.12895m	-25.53	5.396504929257897e-17
11149	1.13317e-10	Mg	6	175.299A	-25.53	5.396504929257897e-17
11150	1.1114200000000001e-10	Li	2	178.731A	-25.534000000000002	5.3470294746799924e-17
11151	9.61615e-11	Ca	10	206.574A	-25.535999999999998	5.3224621058348115e-17
11152	4.93132e-11	Fe	8	402.822A	-25.541	5.2615363859172595e-17
11153	1.78782e-10	Ar	7	111.110A	-25.541	5.2615363859172595e-17
11154	7.39007e-12	P	1	2687.99A	-25.541999999999998	5.249435188034364e-17
11155	1.0790799999999998e-10	Ni	11	184.087A	-25.544	5.225316224205108e-17
11156	1.9697e-15	O	8	1008.50m	-25.545	5.213298330382446e-17
11157	1.27003e-11	Cr	10	1564.09A	-25.548000000000002	5.177410237108865e-17
11158	2.82576e-11	Si	3	702.978A	-25.549	5.165502523999083e-17
11159	3.1814099999999997e-13	K	1	6.24391m	-25.549	5.165502523999083e-17
11160	5.55538e-12	Fe	2	3575.72A	-25.555999999999997	5.0829118504522895e-17
11161	4.35761e-12	Fe	2	4558.57A	-25.559	5.047921331393071e-17
11162	5.20669e-12	S	2	3815.18A	-25.559	5.047921331393071e-17
11163	6.26128e-12	S	3	3172.59A	-25.559	5.047921331393071e-17
11164	1.06304e-13	Co	8	18.6865m	-25.561	5.024728239633009e-17
11165	7.39509e-12	P	1	2686.17A	-25.563000000000002	5.00164171044987e-17
11166	2.5747e-12	Fe	2	7715.25A	-25.564	4.9901382537334074e-17
11167	7.78804e-11	S	10	255.064A	-25.565	4.978661254233171e-17
11168	1.48915e-12	Fe	2	1.33394m	-25.566999999999997	4.955786383621899e-17
11169	4.40366e-12	K	4	4510.90A	-25.566999999999997	4.955786383621899e-17
11170	1.04955e-12	Ni	4	1.89267m	-25.568	4.944388391230455e-17
11171	1.7570099999999998e-12	S	1	1.13059m	-25.568	4.944388391230455e-17
11172	1.90875e-11	S	7	1040.70A	-25.569000000000003	4.933016613494103e-17
11173	1.5389e-12	Fe	2	1.29082m	-25.57	4.921670990120809e-17
11174	1.5436500000000001e-10	O	7	128.685A	-25.570999999999998	4.910351460957166e-17
11175	1.0303899999999999e-10	S	10	192.787A	-25.572	4.899057965988119e-17
11176	3.25452e-12	Li	1	6103.66A	-25.574	4.876548839263699e-17
11177	1.80293e-11	Ne	6	1101.79A	-25.576	4.854143132582399e-17
11178	4.92367e-12	Mn	1	4034.48A	-25.576999999999998	4.842978913181294e-17
11179	9.7695e-12	Cl	6	2033.31A	-25.579	4.8207274462998435e-17
11180	4.42307e-12	B	4	4491.10A	-25.579	4.8207274462998435e-17
11181	5.71293e-11	Si	10	347.711A	-25.58	4.8096400808445144e-17
11182	9.17486e-12	Cu	1	2165.10A	-25.581999999999997	4.787541791983678e-17
11183	1.17604e-12	Cr	4	1.68910m	-25.586	4.7436493450065787e-17
11184	1.82581e-12	N	1	1.08798m	-25.590999999999998	4.689349239973625e-17
11185	8.27254e-11	Fe	9	240.125A	-25.592	4.678564036007914e-17
11186	2.79338e-12	Fe	2	7111.26A	-25.593000000000004	4.6678036373229475e-17
11187	3.29837e-10	S	9	60.2250A	-25.594	4.657067986868276e-17
11188	2.2552300000000001e-10	Ne	8	88.0817A	-25.595	4.646357027724474e-17
11189	7.1345e-11	P	9	278.428A	-25.595	4.646357027724474e-17
11190	1.82015e-12	N	1	1.09136m	-25.604	4.551060177289447e-17
11191	1.0129299999999999e-10	S	10	196.108A	-25.607	4.519730899395569e-17
11192	1.37752e-10	F	6	144.204A	-25.609	4.4989646222294133e-17
11193	4.40652e-11	Ca	9	450.797A	-25.61	4.488617290733719e-17
11194	6.08721e-11	S	10	326.331A	-25.61	4.488617290733719e-17
11195	5.17286e-11	Al	9	384.013A	-25.614	4.4474654000569826e-17
11196	3.29823e-11	Al	9	602.276A	-25.614	4.4474654000569826e-17
11197	1.1282200000000001e-10	Mg	6	176.068A	-25.616999999999997	4.4168492635934525e-17
11198	6.82159e-11	Si	7	291.200A	-25.616999999999997	4.4168492635934525e-17
11199	3.4041e-12	Fe	2	5835.45A	-25.618000000000002	4.406690792181737e-17
11200	5.05083e-11	Ca	9	393.291A	-25.618000000000002	4.406690792181737e-17
11201	5.05538e-11	Mn	6	392.937A	-25.623	4.356247819807503e-17
11202	2.23211e-10	Co	10	88.9941A	-25.625999999999998	4.3262596207495694e-17
11203	4.68e-12	Fe	2	4244.54A	-25.625999999999998	4.3262596207495694e-17
11204	7.52756e-11	Fe	9	263.890A	-25.627	4.316309499734769e-17
11205	8.38183e-13	Fe	2	2.36994m	-25.627	4.316309499734769e-17
11206	2.26997e-11	Mg	5	875.097A	-25.629	4.296477859001824e-17
11207	3.38801e-11	Cr	5	586.316A	-25.634	4.2472964836412816e-17
11208	1.7345799999999999e-12	Ni	4	1.14520m	-25.634	4.2472964836412816e-17
11209	3.0222299999999997e-12	Ca	1	6572.78A	-25.643	4.1601843707882144e-17
11210	5.971780000000001e-12	Cr	10	3326.39A	-25.644000000000002	4.1506162122489784e-17
11211	1.46918e-12	N	1	1.35208m	-25.648000000000003	4.1125631340860944e-17
11212	5.87412e-12	Sc	7	3381.69A	-25.649	4.1031045013519986e-17
11213	2.6095e-12	V	4	7612.37A	-25.651	4.0842524486052254e-17
11214	2.15517e-12	Fe	2	9217.12A	-25.651999999999997	4.074858928640875e-17
11215	1.6404599999999998e-10	K	9	121.091A	-25.653000000000002	4.065487013172857e-17
11216	1.27135e-12	B	1	1.56247m	-25.654	4.056136652512343e-17
11217	9.64757e-13	Ne	3	2.05901m	-25.656	4.037500397428885e-17
11218	1.41473e-11	Zn	1	1404.12A	-25.659000000000002	4.00970644019249e-17
11219	5.4986e-11	Cl	7	361.264A	-25.66	4.000484371289772e-17
11220	1.8036099999999998e-12	Ni	3	1.10137m	-25.662	3.982103815211966e-17
11221	3.32764e-12	Fe	2	5969.54A	-25.663	3.972945230585001e-17
11222	1.9113e-12	Zn	2	1.03932m	-25.665	3.9546912053652317e-17
11223	1.1581099999999998e-09	F	8	17.1525A	-25.666	3.9455956679913705e-17
11224	1.4646899999999999e-12	P	1	1.35623m	-25.67	3.909422229476356e-17
11225	5.44591e-11	Fe	7	364.759A	-25.67	3.909422229476356e-17
11226	6.54925e-13	Be	2	3.03309m	-25.671999999999997	3.8914600659352906e-17
11227	6.4205e-11	Fe	7	309.391A	-25.673000000000002	3.882509956146515e-17
11228	2.3129400000000002e-10	S	8	85.8840A	-25.673000000000002	3.882509956146515e-17
11229	1.44693e-12	Ti	9	1.37287m	-25.675	3.86467144326949e-17
11230	2.1956e-10	Co	10	90.4740A	-25.676	3.85578294560319e-17
11231	1.6892599999999998e-12	Fe	2	1.17593m	-25.678	3.838067232185022e-17
11232	2.0597900000000001e-10	O	7	96.4394A	-25.680999999999997	3.81164616320149e-17
11233	9.162e-14	Si	4	21.6814m	-25.684	3.7854069755774446e-17
11234	8.94143e-13	Fe	11	2.22162m	-25.684	3.7854069755774446e-17
11235	1.82216e-12	N	1	1.09016m	-25.685	3.7767007811279753e-17
11236	3.23961e-11	Al	9	613.175A	-25.686	3.7680146103700576e-17
11237	5.99439e-11	S	10	331.384A	-25.691999999999997	3.7163155117666944e-17
11238	6.94025e-11	Na	7	286.221A	-25.695999999999998	3.6822441263589433e-17
11239	9.00058e-11	Al	7	220.702A	-25.695999999999998	3.6822441263589433e-17
11240	9.6487e-11	K	9	205.877A	-25.695999999999998	3.6822441263589433e-17
11241	8.120180000000001e-13	Li	1	2.44631m	-25.697	3.6737751998785297e-17
11242	3.29908e-12	Fe	2	6021.21A	-25.698	3.6653257513885123e-17
11243	1.0454200000000001e-13	Fe	2	19.0014m	-25.699	3.656895736090757e-17
11244	5.99126e-12	Ni	7	3315.58A	-25.701	3.640093826394449e-17
11245	4.20495e-12	Fe	2	4724.07A	-25.701999999999998	3.631721842913843e-17
11246	2.19222e-12	Fe	2	9061.35A	-25.704	3.6150355967502904e-17
11247	3.54764e-12	Fe	2	5599.35A	-25.704	3.6150355967502904e-17
11248	8.49673e-13	Na	1	2.33790m	-25.706	3.598426016923859e-17
11249	5.16239e-12	Mg	1	3847.92A	-25.706	3.598426016923859e-17
11250	1.20201e-11	Cr	5	1652.60A	-25.708000000000002	3.5818927511846655e-17
11251	1.94456e-11	B	1	1021.54A	-25.711	3.5572351749241304e-17
11252	3.87357e-11	K	8	512.820A	-25.713	3.540891163912866e-17
11253	6.70568e-12	K	1	2962.33A	-25.714000000000002	3.532747340224571e-17
11254	6.04843e-11	Mn	6	328.423A	-25.721	3.4762626166291016e-17
11255	1.12801e-10	Mg	6	176.102A	-25.723000000000003	3.4602906407291825e-17
11256	1.52605e-12	S	2	1.30169m	-25.725	3.444392049392623e-17
11257	9.30215e-12	P	1	2135.47A	-25.725	3.444392049392623e-17
11258	2.62101e-11	O	5	757.894A	-25.726	3.4364701675089344e-17
11259	2.1562099999999998e-12	Fe	2	9212.66A	-25.728	3.420681021305283e-17
11260	3.5756e-12	Fe	10	5555.57A	-25.729	3.412813673272896e-17
11261	2.1883400000000003e-12	Fe	2	9077.39A	-25.732	3.389320029197709e-17
11262	5.87183e-11	Na	7	338.301A	-25.732	3.389320029197709e-17
11263	1.98009e-11	S	7	1003.21A	-25.738000000000003	3.342816815036647e-17
11264	1.1938500000000002e-10	F	6	166.389A	-25.74	3.327457966901291e-17
11265	9.99699e-12	Cl	6	1987.04A	-25.741	3.319805025944273e-17
11266	7.9217e-11	P	9	250.760A	-25.741999999999997	3.312169686263052e-17
11267	2.64803e-11	Cl	8	750.159A	-25.744	3.2969516488937306e-17
11268	3.90746e-12	Fe	2	5083.73A	-25.745	3.2893688705211385e-17
11269	6.702780000000001e-12	Si	2	2963.61A	-25.745	3.2893688705211385e-17
11270	4.33521e-12	Fe	2	4582.12A	-25.753	3.2293311224681033e-17
11271	4.65992e-12	F	6	4262.83A	-25.753	3.2293311224681033e-17
11272	4.87151e-11	Na	4	407.768A	-25.76	3.1776976886886714e-17
11273	2.18824e-10	O	7	90.7783A	-25.761999999999997	3.1630974940261633e-17
11274	2.89601e-13	Li	1	6.85924m	-25.765	3.1413228840373945e-17
11275	2.22025e-11	Mg	5	894.694A	-25.766	3.134098041891373e-17
11276	5.1348699999999995e-12	S	2	3868.54A	-25.768	3.119698169409468e-17
11277	7.32285e-11	Fe	9	271.267A	-25.772	3.091096604674406e-17
11278	1.0108e-11	Cl	6	1965.22A	-25.775	3.0698176453216104e-17
11279	1.44976e-12	Fe	2	1.37019m	-25.778000000000002	3.048685169294627e-17
11280	2.13229e-12	Fe	2	9316.01A	-25.779	3.041673387980138e-17
11281	1.5057799999999999e-12	Fe	2	1.31922m	-25.781999999999996	3.020734655657972e-17
11282	2.3615e-12	Fe	2	8411.78A	-25.784000000000002	3.0068556406234034e-17
11283	6.27074e-11	Al	9	316.780A	-25.785	2.9999400645551895e-17
11284	1.12553e-12	Cr	4	1.76490m	-25.789	2.972436448724944e-17
11285	3.27461e-12	Mn	5	6066.21A	-25.793000000000003	2.945184987560279e-17
11286	1.50623e-11	N	1	1318.82A	-25.796	2.9249104767145445e-17
11287	6.68875e-11	Ne	8	296.983A	-25.796	2.9249104767145445e-17
11288	1.39057e-13	He	1	14.2851m	-25.798000000000002	2.911471733789878e-17
11289	2.98445e-12	Fe	2	6656.00A	-25.8	2.898094736280295e-17
11290	1.6537700000000001e-12	Fe	10	1.20116m	-25.803	2.8781443924441935e-17
11291	1.4505e-12	N	6	1.36949m	-25.803	2.8781443924441935e-17
11292	7.78004e-12	P	1	2553.26A	-25.803	2.8781443924441935e-17
11293	1.30291e-10	K	11	152.462A	-25.804000000000002	2.871524844032088e-17
11294	1.42242e-11	Cl	1	1396.53A	-25.805999999999997	2.8583313858090697e-17
11295	7.0365e-11	Fe	7	282.306A	-25.807	2.851757406047708e-17
11296	4.46869e-12	Fe	2	4445.25A	-25.809	2.838654770952211e-17
11297	3.60962e-11	K	3	550.320A	-25.811	2.825612336996596e-17
11298	4.17802e-12	Fe	2	4754.51A	-25.811	2.825612336996596e-17
11299	2.45984e-11	Cl	8	807.552A	-25.813000000000002	2.812629827581704e-17
11300	3.37537e-11	Ar	9	588.512A	-25.814	2.8061609584874983e-17
11301	5.1543e-12	Mg	1	3853.96A	-25.816	2.793267820038816e-17
11302	8.38322e-11	Cl	10	236.955A	-25.816999999999997	2.786843482326227e-17
11303	8.02521e-11	Fe	11	247.526A	-25.818	2.780433920180312e-17
11304	5.8382e-12	Fe	2	3402.50A	-25.82	2.7676589867354328e-17
11305	1.5913799999999998e-12	Fe	9	1.24825m	-25.820999999999998	2.7612935477050196e-17
11306	7.83921e-12	P	1	2533.99A	-25.822	2.754942748778095e-17
11307	6.798e-11	Si	10	292.210A	-25.823	2.7486065562833783e-17
11308	2.30084e-12	Fe	2	8633.58A	-25.824	2.742284936627007e-17
11309	4.54019e-11	Al	9	437.525A	-25.828000000000003	2.7171435172082688e-17
11310	2.1930099999999998e-12	Fe	2	9058.06A	-25.828000000000003	2.7171435172082688e-17
11311	4.04071e-11	Cr	11	491.608A	-25.83	2.704659376750722e-17
11312	1.19741e-11	P	10	1658.96A	-25.831999999999997	2.6922325957082802e-17
11313	8.08892e-11	Fe	9	245.576A	-25.833000000000002	2.6860406325632795e-17
11314	1.2223e-12	Fe	2	1.62516m	-25.834	2.6798629105383702e-17
11315	1.48442e-12	K	1	1.33819m	-25.840999999999998	2.6370148658871246e-17
11316	1.9787900000000003e-12	Fe	2	1.00387m	-25.840999999999998	2.6370148658871246e-17
11317	1.90746e-11	Ca	9	1041.41A	-25.842	2.630949899996599e-17
11318	2.2358700000000002e-12	Fe	2	8884.44A	-25.844	2.618861783237058e-17
11319	6.58594e-11	Fe	7	301.619A	-25.844	2.618861783237058e-17
11320	4.0182199999999994e-12	Fe	2	4943.60A	-25.846	2.606829206329054e-17
11321	2.20067e-12	Fe	2	9026.56A	-25.846	2.606829206329054e-17
11322	1.71897e-12	N	1	1.15560m	-25.846999999999998	2.6008336655290075e-17
11323	9.985269999999999e-12	Ti	7	1989.38A	-25.848000000000003	2.5948519140901077e-17
11324	1.08106e-11	Cr	5	1837.50A	-25.849	2.5888839202977884e-17
11325	1.46779e-12	P	1	1.35336m	-25.85	2.5829296525102788e-17
11326	3.21288e-11	Ar	9	618.276A	-25.85	2.5829296525102788e-17
11327	1.21637e-10	Co	11	163.309A	-25.851	2.576989079158684e-17
11328	3.5371099999999997e-12	Fe	2	5616.02A	-25.851999999999997	2.5710621687466558e-17
11329	5.48612e-11	Fe	7	362.086A	-25.858	2.535785873317294e-17
11330	1.74992e-12	Fe	2	1.13516m	-25.86	2.5241349955435138e-17
11331	2.23781e-11	Mg	5	887.674A	-25.866999999999997	2.4837768680551596e-17
11332	6.752389999999999e-12	K	1	2941.84A	-25.868000000000002	2.478064339779587e-17
11333	1.25617e-10	K	11	158.135A	-25.872	2.4553453093532326e-17
11334	8.27805e-12	Ni	11	2399.65A	-25.873	2.4496981718481203e-17
11335	5.18244e-12	S	2	3833.03A	-25.874000000000002	2.4440640223988547e-17
11336	5.47434e-12	Fe	2	3628.65A	-25.874000000000002	2.4440640223988547e-17
11337	3.10295e-11	Cr	5	640.179A	-25.875999999999998	2.43283456824981e-17
11338	4.92429e-12	Fe	2	4033.97A	-25.878	2.4216567087559105e-17
11339	8.937539999999999e-12	P	1	2222.59A	-25.878	2.4216567087559105e-17
11340	4.67936e-14	Ti	3	42.4513m	-25.88	2.410530206861308e-17
11341	2.19987e-12	Fe	2	9029.83A	-25.884	2.388430333087148e-17
11342	1.96181e-11	S	8	1012.56A	-25.885	2.3829370957567632e-17
11343	2.2542599999999998e-10	Ne	8	88.1196A	-25.891	2.3502419730945293e-17
11344	4.59045e-11	Al	9	432.734A	-25.897	2.3179954443325524e-17
11345	6.04546e-11	Fe	8	328.585A	-25.898000000000003	2.3126642027509496e-17
11346	4.34842e-12	Fe	2	4568.20A	-25.899	2.3073452226847694e-17
11347	1.01909e-12	Ni	4	1.94924m	-25.901999999999997	2.2914615698956357e-17
11348	3.6752e-12	Fe	2	5405.00A	-25.906	2.2704533239467204e-17
11349	2.57126e-11	Cl	8	772.559A	-25.906	2.2704533239467204e-17
11350	3.03751e-15	B	1	653.972m	-25.910999999999998	2.2444636596616685e-17
11351	4.65453e-11	P	9	426.777A	-25.910999999999998	2.2444636596616685e-17
11352	3.785830000000001e-12	Fe	1	5247.05A	-25.912	2.239301536491842e-17
11353	4.4956e-12	Co	8	4418.65A	-25.913	2.2341512858758463e-17
11354	4.11782e-11	K	3	482.402A	-25.913	2.2341512858758463e-17
11355	1.00999e-10	Fe	8	196.680A	-25.919	2.203497581055936e-17
11356	2.0607799999999998e-10	O	7	96.3929A	-25.92	2.198429677252343e-17
11357	5.89139e-11	Na	7	337.178A	-25.923000000000002	2.1832957938041552e-17
11358	4.9404300000000006e-12	Ca	7	4020.80A	-25.924	2.1782743528219296e-17
11359	5.15296e-12	Mg	1	3854.96A	-25.925	2.173264460833464e-17
11360	6.95283e-11	Na	7	285.703A	-25.925	2.173264460833464e-17
11361	3.64455e-12	Fe	2	5450.45A	-25.927	2.163279217651181e-17
11362	1.62009e-12	S	2	1.22613m	-25.928	2.1583038135165803e-17
11363	5.75715e-12	Fe	2	3450.40A	-25.928	2.1583038135165803e-17
11364	1.99702e-12	N	1	9947.07A	-25.929000000000002	2.1533398524939463e-17
11365	7.82158e-11	S	10	253.970A	-25.93	2.1483873082648695e-17
11366	4.8262e-12	Si	1	4115.96A	-25.932	2.1385163652161215e-17
11367	6.0434e-11	Al	6	328.697A	-25.932	2.1385163652161215e-17
11368	8.07476e-12	Mn	6	2460.07A	-25.933000000000003	2.1335979140616756e-17
11369	1.11494e-10	Li	2	178.166A	-25.934	2.128690775031012e-17
11370	1.90981e-12	N	1	1.04013m	-25.94	2.099484042665488e-17
11371	5.82187e-13	N	6	3.41204m	-25.94	2.099484042665488e-17
11372	1.0010399999999999e-10	Si	8	198.439A	-25.94	2.099484042665488e-17
11373	2.70994e-12	Fe	2	7330.22A	-25.94	2.099484042665488e-17
11374	3.32135e-10	S	8	59.8084A	-25.943	2.085031296174756e-17
11375	9.05312e-11	Al	7	219.421A	-25.943	2.085031296174756e-17
11376	4.33497e-11	Ca	9	458.237A	-25.945	2.0754514475598336e-17
11377	2.60536e-11	Cl	6	762.445A	-25.947	2.065915614351132e-17
11378	7.47807e-11	P	10	265.636A	-25.951	2.0469751861518627e-17
11379	3.12952e-12	Ni	11	6347.45A	-25.951	2.0469751861518627e-17
11380	1.46868e-10	O	7	135.254A	-25.951999999999998	2.0422672738669072e-17
11381	4.53013e-13	V	4	4.38496m	-25.953000000000003	2.037570189479703e-17
11382	7.46226e-11	K	8	266.199A	-25.956	2.023543654956392e-17
11383	4.05512e-12	Fe	2	4898.61A	-25.956	2.023543654956392e-17
11384	1.04654e-12	Mn	8	1.89810m	-25.96	2.004991695215855e-17
11385	5.1712e-11	Al	9	384.136A	-25.962	1.9957795951626888e-17
11386	3.3181800000000003e-12	Fe	2	5986.56A	-25.962	1.9957795951626888e-17
11387	7.44017e-11	K	8	266.989A	-25.965	1.9820407450670998e-17
11388	6.01727e-11	S	10	330.124A	-25.965999999999998	1.9774821778523574e-17
11389	8.55521e-12	Cr	7	2321.91A	-25.968000000000004	1.968396472550305e-17
11390	6.976460000000001e-12	Ni	11	2847.35A	-25.97	1.959352512272231e-17
11391	1.5381e-12	Fe	2	1.29149m	-25.971999999999998	1.9503501052171078e-17
11392	2.33e-12	Fe	2	8525.51A	-25.975	1.93692398953055e-17
11393	7.32838e-11	O	5	271.062A	-25.975	1.93692398953055e-17
11394	3.54348e-12	Fe	2	5605.91A	-25.978	1.9235902985742896e-17
11395	6.86884e-11	Si	10	289.197A	-25.979	1.9191661636560234e-17
11396	1.99887e-11	S	8	993.782A	-25.98	1.914752203965694e-17
11397	7.92243e-11	P	9	250.737A	-25.980999999999998	1.9103483961009578e-17
11398	1.71842e-12	Fe	2	1.15597m	-25.984	1.897197650243036e-17
11399	2.28722e-11	Ne	3	868.498A	-25.985	1.8928342167314852e-17
11400	4.12072e-12	Sc	7	4820.63A	-25.988000000000003	1.8798040376362903e-17
11401	1.74609e-11	N	6	1137.66A	-25.988000000000003	1.8798040376362903e-17
11402	3.7202e-12	P	1	5339.62A	-25.988000000000003	1.8798040376362903e-17
11403	8.07666e-11	Fe	7	245.949A	-25.989	1.8754806083236302e-17
11404	3.10273e-12	Ne	1	6402.25A	-25.994	1.8540121593274072e-17
11405	4.525e-11	Fe	8	438.994A	-25.994	1.8540121593274072e-17
11406	1.39714e-11	Cl	10	1421.79A	-25.997	1.8412492293955967e-17
11407	8.11133e-12	O	7	2448.98A	-25.998	1.8370144736812088e-17
11408	5.86329e-11	B	4	338.794A	-26.0	1.828574158855444e-17
11409	9.813639999999999e-12	Sc	7	2024.17A	-26.003	1.8159863428871506e-17
11410	5.50498e-12	Ti	3	3608.46A	-26.005	1.8076426435462618e-17
11411	2.3037999999999998e-10	O	7	86.2247A	-26.006	1.8034851808344697e-17
11412	7.83888e-12	Cr	10	2534.09A	-26.006	1.8034851808344697e-17
11413	6.78745e-12	K	1	2926.65A	-26.008000000000003	1.7951989191158194e-17
11414	7.97057e-11	Fe	9	249.223A	-26.01	1.7869507293114967e-17
11415	4.80636e-12	Fe	11	4132.95A	-26.01	1.7869507293114967e-17
11416	1.08763e-11	B	1	1826.40A	-26.011	1.782840856681848e-17
11417	9.29334e-12	Cl	6	2137.49A	-26.014	1.7705678665512686e-17
11418	4.65354e-12	Fe	2	4268.67A	-26.015	1.766495673460358e-17
11419	1.4627600000000001e-12	P	1	1.35801m	-26.018	1.7543352027796263e-17
11420	5.32117e-13	K	1	3.73310m	-26.023000000000003	1.7342534937733978e-17
11421	7.48013e-11	Fe	11	265.563A	-26.023000000000003	1.7342534937733978e-17
11422	6.03704e-11	Mn	6	329.043A	-26.025	1.726285322762871e-17
11423	9.9116e-12	Ni	11	2004.16A	-26.026999999999997	1.7183537621725956e-17
11424	5.496e-11	Cl	7	361.435A	-26.029	1.7104586437929696e-17
11425	5.50542e-12	Cr	10	3608.17A	-26.031	1.702599800187272e-17
11426	1.9869e-12	N	1	9997.73A	-26.031	1.702599800187272e-17
11427	3.6032e-12	S	2	5513.00A	-26.031999999999996	1.6986839293111168e-17
11428	2.1731e-10	Mg	9	91.4106A	-26.033	1.6947770646880284e-17
11429	5.91117e-13	Li	2	3.36050m	-26.033	1.6947770646880284e-17
11430	2.03903e-12	N	1	9742.12A	-26.033	1.6947770646880284e-17
11431	4.04928e-11	F	4	490.568A	-26.034000000000002	1.6908791856042408e-17
11432	5.49977e-11	Cl	7	361.187A	-26.034000000000002	1.6908791856042408e-17
11433	1.19484e-12	Cr	4	1.66253m	-26.035999999999998	1.6831103014374173e-17
11434	2.83084e-11	Cl	8	701.715A	-26.037	1.6792392551645033e-17
11435	1.9040900000000002e-12	Fe	2	1.04325m	-26.039	1.6715238516200805e-17
11436	2.38812e-10	Al	5	83.1801A	-26.041	1.6638438971349222e-17
11437	2.96456e-12	Fe	2	6700.64A	-26.041999999999998	1.6600171623622864e-17
11438	2.08617e-10	Ca	8	95.2200A	-26.041999999999998	1.6600171623622864e-17
11439	7.12952e-11	Si	10	278.623A	-26.041999999999998	1.6600171623622864e-17
11440	9.31997e-13	Ni	4	2.13139m	-26.044	1.65239007631192e-17
11441	7.96762e-12	Na	2	2493.15A	-26.045	1.648589684596152e-17
11442	1.86259e-12	N	1	1.06650m	-26.046	1.6447980335387925e-17
11443	1.79575e-11	N	6	1106.19A	-26.046999999999997	1.6410151030368723e-17
11444	2.12901e-10	Be	3	93.3039A	-26.05	1.6297184345270362e-17
11445	1.47043e-11	O	5	1350.93A	-26.052	1.622230558485866e-17
11446	6.8946300000000005e-12	Na	2	2881.15A	-26.052	1.622230558485866e-17
11447	7.509989999999999e-12	Fe	8	2645.07A	-26.052	1.622230558485866e-17
11448	5.0939800000000005e-12	S	2	3899.59A	-26.055	1.6110632018711674e-17
11449	5.16637e-12	Mg	1	3844.95A	-26.057	1.603661038838261e-17
11450	7.73951e-12	Fe	8	2566.63A	-26.069000000000003	1.5599568234091874e-17
11451	8.87046e-11	Fe	11	223.939A	-26.070999999999998	1.5527894728560013e-17
11452	1.03055e-12	Li	1	1.92757m	-26.073	1.5456550532872766e-17
11453	1.88387e-12	B	4	1.05445m	-26.074	1.5421001453123635e-17
11454	1.20728e-10	Cl	10	164.539A	-26.074	1.5421001453123635e-17
11455	1.43966e-10	Fe	6	137.980A	-26.079	1.5244478709194558e-17
11456	1.23698e-11	Fe	11	1605.89A	-26.08	1.5209417381105046e-17
11457	2.03162e-12	V	4	9777.65A	-26.08	1.5209417381105046e-17
11458	2.42128e-12	Fe	1	8204.10A	-26.084	1.506997660440613e-17
11459	1.80015e-12	Fe	2	1.10349m	-26.084	1.506997660440613e-17
11460	3.18268e-11	Ca	7	624.142A	-26.086	1.500073635138667e-17
11461	7.65018e-12	Ni	3	2596.60A	-26.086	1.500073635138667e-17
11462	2.94226e-11	Cl	8	675.142A	-26.088	1.4931814228432186e-17
11463	6.36108e-11	P	10	312.281A	-26.090999999999998	1.4829024342296162e-17
11464	1.46912e-15	He	1	1352.13m	-26.094	1.4726942056758877e-17
11465	5.46422e-14	Mn	6	36.3537m	-26.096999999999998	1.4625562500732554e-17
11466	2.51567e-12	Fe	2	7896.29A	-26.099	1.4558364145042444e-17
11467	1.68888e-11	Ca	7	1176.19A	-26.103	1.4424892260289495e-17
11468	9.21244e-12	Fe	11	2156.27A	-26.104	1.4391715928724364e-17
11469	2.36863e-10	Mg	9	83.8646A	-26.105	1.4358615900604313e-17
11470	3.4873599999999998e-12	Fe	2	5696.13A	-26.105999999999998	1.4325592000436528e-17
11471	2.97276e-12	Ni	3	6682.16A	-26.108	1.425977188400214e-17
11472	8.68326e-11	S	10	228.767A	-26.11	1.4194254183532754e-17
11473	2.06993e-12	Fe	2	9596.68A	-26.111	1.4161608304824133e-17
11474	8.93658e-11	F	6	222.282A	-26.116	1.3999501715053336e-17
11475	2.82449e-11	Fe	9	703.294A	-26.116999999999997	1.3967303754592733e-17
11476	1.57187e-13	Fe	2	12.6375m	-26.116999999999997	1.3967303754592733e-17
11477	4.1988900000000005e-12	Fe	2	4730.89A	-26.124000000000002	1.374398201205827e-17
11478	1.69262e-11	Li	2	1173.59A	-26.124000000000002	1.374398201205827e-17
11479	1.82462e-12	Fe	2	1.08869m	-26.125999999999998	1.3680834150784891e-17
11480	6.2777699999999994e-12	Fe	2	3164.25A	-26.127	1.3649369105383815e-17
11481	6.00872e-12	Sc	7	3305.94A	-26.13	1.3555407509377545e-17
11482	1.85768e-12	N	1	1.06932m	-26.133000000000003	1.3462092740448366e-17
11483	6.10725e-13	Fe	2	3.25261m	-26.136999999999997	1.3338671532345438e-17
11484	3.49027e-12	Fe	2	5691.39A	-26.139	1.3277385903569167e-17
11485	7.805860000000001e-12	Fe	2	2544.81A	-26.143	1.3155658097925215e-17
11486	3.60879e-12	S	2	5504.46A	-26.143	1.3155658097925215e-17
11487	8.524180000000001e-13	N	6	2.33037m	-26.146	1.3065095184588345e-17
11488	1.29705e-11	F	6	1531.51A	-26.148000000000003	1.3005066524952514e-17
11489	6.91898e-11	Na	7	287.101A	-26.149	1.2975155701961743e-17
11490	1.82578e-12	Fe	2	1.08800m	-26.153000000000002	1.2856198759461197e-17
11491	1.4607399999999999e-12	Sc	2	1.35989m	-26.16	1.265064235718239e-17
11492	2.34405e-11	Cl	8	847.443A	-26.160999999999998	1.2621546687157233e-17
11493	9.53452e-11	S	10	208.342A	-26.164	1.2534660570909815e-17
11494	3.99912e-12	Fe	2	4967.21A	-26.165	1.2505831651590831e-17
11495	9.09412e-11	Ar	11	218.432A	-26.165	1.2505831651590831e-17
11496	5.9065e-12	Ti	3	3363.15A	-26.171999999999997	1.2305877231944539e-17
11497	2.6081599999999997e-12	Fe	2	7616.28A	-26.174	1.2249336861940338e-17
11498	4.46265e-12	Ni	4	4451.27A	-26.175	1.2221164168941797e-17
11499	4.59395e-12	Ni	11	4324.04A	-26.176	1.2193056271339198e-17
11500	2.00999e-12	Fe	2	9882.85A	-26.177	1.2165013020107069e-17
11501	4.377430000000001e-12	Ni	4	4537.93A	-26.177	1.2165013020107069e-17
11502	2.3171799999999999e-10	S	8	85.7270A	-26.177	1.2165013020107069e-17
11503	1.56917e-12	Fe	9	1.26593m	-26.177	1.2165013020107069e-17
11504	7.775010000000001e-12	P	1	2554.91A	-26.178	1.2137034266562979e-17
11505	5.02264e-11	Al	9	395.498A	-26.179000000000002	1.2109119862366366e-17
11506	3.19818e-13	K	1	6.21117m	-26.180999999999997	1.2053483510358586e-17
11507	5.90763e-11	Na	7	336.251A	-26.183000000000003	1.1998102784168072e-17
11508	2.2542700000000002e-12	Fe	2	8811.94A	-26.183000000000003	1.1998102784168072e-17
11509	5.33155e-12	Cr	10	3725.83A	-26.186	1.1915508425561292e-17
11510	1.5705700000000002e-10	Ca	10	126.479A	-26.186	1.1915508425561292e-17
11511	1.1721500000000001e-09	F	8	16.9470A	-26.191999999999997	1.1752021520997037e-17
11512	1.46575e-12	Fe	1	1.35524m	-26.191999999999997	1.1752021520997037e-17
11513	2.24428e-12	Fe	2	8851.15A	-26.195	1.167112117389025e-17
11514	1.6281299999999998e-12	Fe	2	1.22008m	-26.195	1.167112117389025e-17
11515	1.18192e-09	F	8	16.8070A	-26.198	1.1590777740855772e-17
11516	1.48448e-12	Fe	2	1.33814m	-26.199	1.1564119691804801e-17
11517	8.9748e-11	Al	7	221.336A	-26.2	1.1537522954565357e-17
11518	5.28752e-11	O	7	375.686A	-26.201	1.1510987388124e-17
11519	9.817430000000001e-14	Na	1	20.2339m	-26.201999999999998	1.1484512851791983e-17
11520	1.16635e-12	Na	1	1.70312m	-26.205	1.140545402141108e-17
11521	2.69745e-11	Sc	10	736.415A	-26.206	1.1379222205086998e-17
11522	7.14186e-11	Si	10	278.141A	-26.206	1.1379222205086998e-17
11523	4.3813e-13	Fe	11	4.53392m	-26.208000000000002	1.1326939428190324e-17
11524	3.053e-12	Ne	1	6506.53A	-26.208000000000002	1.1326939428190324e-17
11525	2.78276e-10	S	9	71.3840A	-26.209	1.1300888190419742e-17
11526	1.9037499999999998e-10	Al	6	104.344A	-26.209	1.1300888190419742e-17
11527	1.7720300000000002e-10	Ca	8	112.100A	-26.213	1.1197281024729268e-17
11528	9.57086e-11	S	10	207.551A	-26.213	1.1197281024729268e-17
11529	5.2233300000000005e-12	S	2	3803.02A	-26.215999999999998	1.1120199484337922e-17
11530	6.89658e-12	V	9	2880.34A	-26.215999999999998	1.1120199484337922e-17
11531	6.90407e-11	Ne	3	287.721A	-26.218000000000004	1.106910680873947e-17
11532	2.43536e-12	Fe	2	8156.68A	-26.219	1.104364856953809e-17
11533	4.78455e-12	Fe	2	4151.80A	-26.22	1.101824888266206e-17
11534	5.07106e-11	B	4	391.722A	-26.22	1.101824888266206e-17
11535	2.4396900000000003e-10	Mg	9	81.4221A	-26.221	1.0992907613444684e-17
11536	9.81285e-12	Cu	1	2024.33A	-26.223000000000003	1.0942399790867623e-17
11537	1.0087299999999998e-10	Si	8	196.925A	-26.224	1.0917232969720579e-17
11538	1.67165e-12	Zn	2	1.18832m	-26.225	1.0892124030655874e-17
11539	4.6819e-12	Mn	5	4242.82A	-26.226999999999997	1.0842079266579722e-17
11540	6.90368e-11	Fe	11	287.737A	-26.228	1.0817143176235652e-17
11541	9.74761e-11	Cl	10	203.788A	-26.229	1.0792264437308066e-17
11542	2.284e-11	Ca	8	869.724A	-26.230999999999998	1.0742678486386704e-17
11543	2.46507e-12	Si	3	8058.38A	-26.234	1.0668726407856852e-17
11544	1.80665e-12	Fe	2	1.09952m	-26.236	1.0619708062622034e-17
11545	8.56392e-13	Sc	10	2.31955m	-26.239	1.0546602506535123e-17
11546	2.57156e-12	Fe	2	7724.67A	-26.239	1.0546602506535123e-17
11547	5.71235e-11	Si	10	347.746A	-26.243000000000002	1.04499106735611e-17
11548	7.7204e-11	Fe	7	257.298A	-26.245	1.040189769530229e-17
11549	2.44659e-10	Mg	9	81.1924A	-26.245	1.040189769530229e-17
11550	5.23821e-11	P	10	379.222A	-26.246	1.037797399447882e-17
11551	1.69012e-11	Ca	7	1175.33A	-26.248	1.0330291535237424e-17
11552	4.8781e-12	Ni	11	4072.17A	-26.249000000000002	1.0306532524011932e-17
11553	1.5970799999999999e-12	Fe	2	1.24380m	-26.250999999999998	1.0259178308511294e-17
11554	3.68241e-11	Si	10	539.442A	-26.253	1.021204166586736e-17
11555	5.23366e-11	Mg	9	379.552A	-26.256	1.014174246551612e-17
11556	1.02614e-11	Al	3	1935.84A	-26.256	1.014174246551612e-17
11557	2.5343599999999997e-12	Fe	2	7838.06A	-26.258000000000003	1.009514539155872e-17
11558	1.06861e-11	P	1	1858.90A	-26.265	9.933735179567158e-18
11559	3.98612e-12	Sc	7	4983.41A	-26.265	9.933735179567158e-18
11560	1.79874e-12	Fe	2	1.10436m	-26.266	9.91088822265055e-18
11561	9.71161e-12	Ca	7	2045.43A	-26.267	9.888093812276618e-18
11562	6.918e-11	Si	10	287.142A	-26.267	9.888093812276618e-18
11563	1.9842599999999997e-10	O	7	100.110A	-26.267	9.888093812276618e-18
11564	2.0599799999999997e-10	Ca	8	96.4302A	-26.268	9.865351827591748e-18
11565	5.4478900000000005e-12	Ti	1	3646.27A	-26.27	9.820024653263639e-18
11566	2.41548e-12	Si	3	8223.80A	-26.273000000000003	9.752424079045252e-18
11567	2.4345599999999997e-12	Fe	2	8159.35A	-26.273000000000003	9.752424079045252e-18
11568	4.63841e-12	Si	3	4282.60A	-26.274	9.729994126088106e-18
11569	3.1120900000000003e-12	Ne	1	6382.99A	-26.275	9.707615760591225e-18
11570	3.09928e-11	Cr	5	640.937A	-26.275	9.707615760591225e-18
11571	3.38405e-12	Fe	2	5870.02A	-26.276	9.685288863906662e-18
11572	2.85267e-11	Ne	3	696.345A	-26.281	9.57442227906134e-18
11573	6.85034e-13	Ni	4	2.89978m	-26.281999999999996	9.552401718883627e-18
11574	3.6128800000000003e-12	Fe	2	5498.23A	-26.283	9.530431804588758e-18
11575	1.02608e-11	Al	3	1935.95A	-26.285999999999998	9.464824773518451e-18
11576	2.04852e-10	Fe	10	96.9697A	-26.285999999999998	9.464824773518451e-18
11577	8.70763e-11	Fe	10	228.127A	-26.288	9.421337853843153e-18
11578	2.36842e-12	Fe	2	8387.23A	-26.289	9.399669378073123e-18
11579	5.52834e-12	Ti	3	3593.20A	-26.289	9.399669378073123e-18
11580	1.51638e-10	Ne	7	130.999A	-26.29	9.378050738414507e-18
11581	1.83288e-11	Ca	7	1083.78A	-26.291999999999998	9.334962509215312e-18
11582	2.69038e-13	Ti	7	7.38351m	-26.293000000000003	9.313492691225156e-18
11583	6.7262300000000005e-12	Ne	3	2953.28A	-26.293000000000003	9.313492691225156e-18
11584	3.23403e-12	Be	3	6142.32A	-26.295	9.270701079309397e-18
11585	2.42916e-10	O	7	81.7749A	-26.295	9.270701079309397e-18
11586	4.53304e-11	Al	9	438.215A	-26.295	9.270701079309397e-18
11587	2.30291e-10	O	7	86.2580A	-26.296999999999997	9.22810607699132e-18
11588	1.45966e-12	P	1	1.36090m	-26.299	9.185706780931656e-18
11589	4.5962099999999995e-12	Fe	2	4321.92A	-26.304000000000002	9.080558864901161e-18
11590	1.21618e-11	V	9	1633.35A	-26.305	9.059674159056391e-18
11591	1.37947e-11	Cr	11	1440.01A	-26.307	9.018048737364393e-18
11592	9.106790000000001e-13	Fe	2	2.18128m	-26.309	8.976614567112565e-18
11593	4.13085e-11	Sc	10	480.880A	-26.31	8.955968926518715e-18
11594	5.55166e-11	Sc	10	357.811A	-26.311	8.935370769580501e-18
11595	2.00057e-11	C	3	992.940A	-26.314	8.873860109861703e-18
11596	1.5198e-12	Fe	2	1.30704m	-26.315	8.853450797961406e-18
11597	1.77105e-10	Al	6	112.162A	-26.316999999999997	8.812772886546078e-18
11598	5.65837e-12	Si	2	3510.63A	-26.318	8.792504071360593e-18
11599	6.60399e-11	Fe	8	300.795A	-26.32	8.752106184717713e-18
11600	2.85217e-12	K	1	6964.69A	-26.322	8.711893909503837e-18
11601	6.47179e-11	Al	9	306.939A	-26.323	8.691857109527268e-18
11602	1.8789900000000003e-12	Fe	2	1.05719m	-26.324	8.671866392911845e-18
11603	9.248830000000001e-14	Fe	2	21.4778m	-26.328000000000003	8.592362243939045e-18
11604	2.3398299999999997e-12	Fe	2	8489.69A	-26.329	8.572600359164529e-18
11605	1.49898e-12	Ti	10	1.32519m	-26.331	8.53321283830204e-18
11606	9.5808e-11	P	10	207.336A	-26.334	8.474470614309301e-18
11607	4.1912300000000005e-12	Fe	2	4739.52A	-26.339000000000002	8.377464151354698e-18
11608	1.98064e-11	B	1	1002.93A	-26.339000000000002	8.377464151354698e-18
11609	8.89247e-11	Fe	8	223.385A	-26.34	8.35819651847778e-18
11610	5.07101e-11	Fe	8	391.726A	-26.340999999999998	8.33897319992677e-18
11611	4.4924e-12	Ni	4	4421.80A	-26.340999999999998	8.33897319992677e-18
11612	2.49181e-11	Ca	9	797.189A	-26.343000000000004	8.300659098356189e-18
11613	2.27565e-11	Ne	3	872.915A	-26.346999999999998	8.22455819831622e-18
11614	8.70894e-11	S	10	228.093A	-26.351	8.14915499552139e-18
11615	5.77194e-12	Ne	3	3441.55A	-26.351999999999997	8.130412459131614e-18
11616	2.86666e-12	Ne	1	6929.47A	-26.353	8.111713029379204e-18
11617	4.96548e-13	V	4	4.00051m	-26.353	8.111713029379204e-18
11618	1.47233e-09	F	8	13.4918A	-26.355	8.074443093445047e-18
11619	1.99012e-11	S	8	998.154A	-26.36	7.982015707656466e-18
11620	2.95732e-12	Ne	1	6717.04A	-26.36	7.982015707656466e-18
11621	2.93695e-12	Fe	2	6763.63A	-26.368000000000002	7.836327502144893e-18
11622	5.03704e-11	Mn	6	394.367A	-26.371	7.782382603062484e-18
11623	4.97918e-10	Ar	11	39.8950A	-26.371	7.782382603062484e-18
11624	4.34209e-12	Fe	2	4574.86A	-26.373	7.74662580299063e-18
11625	8.80434e-13	Co	8	2.25621m	-26.38	7.622765822318579e-18
11626	1.7353599999999998e-12	Fe	2	1.14469m	-26.381999999999998	7.587742394737999e-18
11627	3.34809e-12	O	7	5933.07A	-26.384	7.55287988519001e-18
11628	3.60398e-11	Si	10	551.181A	-26.384	7.55287988519001e-18
11629	8.27165e-12	B	2	2401.51A	-26.385	7.535508743498131e-18
11630	3.66798e-13	C	5	5.41564m	-26.388	7.483634666184258e-18
11631	1.83991e-12	Fe	2	1.07965m	-26.39	7.449250488199516e-18
11632	2.75895e-17	B	3	7.20000c	-26.392	7.415024291162323e-18
11633	4.2720200000000003e-13	Fe	8	4.64990m	-26.392	7.415024291162323e-18
11634	1.68274e-11	Ca	7	1180.48A	-26.393	7.397970208538412e-18
11635	1.40043e-12	Fe	7	1.41845m	-26.394000000000002	7.380955349216101e-18
11636	5.09525e-11	B	4	389.862A	-26.396	7.347042939839457e-18
11637	7.72767e-11	O	7	257.056A	-26.397	7.330145209984906e-18
11638	1.29591e-11	Li	2	1532.86A	-26.398000000000003	7.313286343830443e-18
11639	2.0217599999999997e-12	Mn	6	9825.32A	-26.399	7.29646625199228e-18
11640	3.24082e-11	Al	9	612.945A	-26.401	7.262942034755726e-18
11641	5.16105e-12	Mg	1	3848.92A	-26.401	7.262942034755726e-18
11642	2.33562e-12	Fe	2	8505.01A	-26.404	7.2129442934669e-18
11643	9.50648e-12	B	1	2089.57A	-26.404	7.2129442934669e-18
11644	1.98656e-11	Na	4	999.942A	-26.405	7.196354981940429e-18
11645	1.10476e-13	Ca	6	17.9807m	-26.405	7.196354981940429e-18
11646	2.444e-10	Mg	9	81.2784A	-26.409000000000002	7.13037840289477e-18
11647	1.14472e-12	Sc	9	1.73531m	-26.410999999999998	7.09761729000786e-18
11648	1.32353e-12	Fe	2	1.50087m	-26.413	7.065006700761647e-18
11649	1.83422e-11	C	3	1082.99A	-26.414	7.048757636256643e-18
11650	6.17963e-12	Ni	11	3214.51A	-26.414	7.048757636256643e-18
11651	4.0408e-11	P	10	491.597A	-26.418000000000003	6.984134237809895e-18
11652	1.3081299999999999e-10	Ar	11	151.854A	-26.421	6.936055795895168e-18
11653	1.82169e-11	Cl	6	1090.44A	-26.425	6.87246565413154e-18
11654	2.32677e-12	Ni	11	8537.36A	-26.427	6.840889542684858e-18
11655	3.0102400000000003e-12	Ne	1	6598.95A	-26.429000000000002	6.809458510291879e-18
11656	1.18445e-17	Mg	2	16.7710c	-26.429000000000002	6.809458510291879e-18
11657	1.36596e-12	C	1	1.45425m	-26.429000000000002	6.809458510291879e-18
11658	6.79961e-12	Ni	11	2921.41A	-26.432	6.762582527627423e-18
11659	1.18914e-10	Ca	10	167.049A	-26.432	6.762582527627423e-18
11660	9.91003e-11	O	5	200.448A	-26.432	6.762582527627423e-18
11661	3.27023e-12	Ne	1	6074.34A	-26.434	6.731511283287081e-18
11662	2.7579000000000004e-10	Mg	9	72.0276A	-26.434	6.731511283287081e-18
11663	3.39419e-12	Ne	1	5852.49A	-26.434	6.731511283287081e-18
11664	6.7243100000000005e-12	Si	2	2954.13A	-26.436	6.700582798346907e-18
11665	7.71407e-12	Al	1	2575.09A	-26.436999999999998	6.685171885559048e-18
11666	5.63008e-12	Fe	2	3528.27A	-26.438000000000002	6.6697964168869284e-18
11667	9.73776e-11	Si	9	203.994A	-26.438000000000002	6.6697964168869284e-18
11668	9.0809e-12	Ni	11	2187.50A	-26.441999999999997	6.608647355782975e-18
11669	2.08709e-12	Fe	2	9517.77A	-26.443	6.59344788864535e-18
11670	4.6587e-11	Na	8	426.395A	-26.443	6.59344788864535e-18
11671	1.4159e-11	Fe	11	1402.96A	-26.445999999999998	6.5480589126408714e-18
11672	2.34253e-12	Fe	2	8479.91A	-26.449	6.502982392149323e-18
11673	4.155019999999999e-12	Co	8	4780.84A	-26.449	6.502982392149323e-18
11674	2.9237400000000002e-12	Fe	2	6794.18A	-26.45	6.488025947684355e-18
11675	9.97317e-11	Si	8	199.179A	-26.451	6.473103902087045e-18
11676	5.87975e-12	Ti	3	3378.45A	-26.451999999999998	6.458216176242298e-18
11677	2.61595e-10	Be	3	75.9358A	-26.454	6.428543368258812e-18
11678	5.01549e-11	Al	9	396.062A	-26.456	6.39900689444407e-18
11679	1.1755e-13	Ni	4	16.8987m	-26.456	6.39900689444407e-18
11680	2.0625099999999997e-10	O	7	96.3122A	-26.456	6.39900689444407e-18
11681	3.4115e-11	Fe	8	582.280A	-26.459	6.354956440828604e-18
11682	5.57077e-12	Co	1	3565.84A	-26.459	6.354956440828604e-18
11683	3.40711e-12	Fe	2	5830.29A	-26.462	6.311209228402863e-18
11684	6.03157e-11	Mn	6	329.341A	-26.464000000000002	6.282211855991125e-18
11685	7.80151e-12	Fe	8	2546.23A	-26.468000000000004	6.22461619150007e-18
11686	1.27561e-11	Al	4	1557.25A	-26.471999999999998	6.167548567235109e-18
11687	2.74175e-12	Ne	1	7245.17A	-26.473000000000003	6.153363599159097e-18
11688	6.27805e-11	Fe	8	316.411A	-26.474	6.139211255604441e-18
11689	1.22305e-11	B	2	1624.17A	-26.478	6.082926628498099e-18
11690	2.83316e-11	Ne	6	701.141A	-26.486	5.971900705069509e-18
11691	2.41449e-12	Si	3	8227.19A	-26.488000000000003	5.94446231371156e-18
11692	3.9541e-16	O	2	5023.76m	-26.489	5.930790429780818e-18
11693	2.00416e-11	S	8	991.161A	-26.49	5.917149990310542e-18
11694	5.79969e-11	Sc	10	342.509A	-26.495	5.8494169344707275e-18
11695	1.02366e-11	Cr	1	1940.53A	-26.496	5.8359636488462e-18
11696	6.6875699999999995e-12	Si	1	2970.35A	-26.497	5.8225413049199384e-18
11697	1.38725e-11	Al	4	1431.93A	-26.497	5.8225413049199384e-18
11698	1.51557e-12	Si	3	1.31070m	-26.497	5.8225413049199384e-18
11699	3.93915e-12	Sc	7	5042.83A	-26.500999999999998	5.769159925372326e-18
11700	5.00534e-12	Fe	2	3968.66A	-26.502	5.7558912257464695e-18
11701	4.97636e-12	Ti	1	3991.76A	-26.505	5.7162679492540575e-18
11702	6.85424e-13	Fe	2	2.89813m	-26.505	5.7162679492540575e-18
11703	1.22316e-11	B	2	1624.02A	-26.505	5.7162679492540575e-18
11704	2.97417e-16	Mg	10	6679.00m	-26.506999999999998	5.690004083720407e-18
11705	3.51801e-12	Fe	2	5646.50A	-26.508000000000003	5.676917437478376e-18
11706	6.73354e-12	Ti	1	2950.08A	-26.513	5.6119343009312004e-18
11707	8.76603e-13	Fe	2	2.26607m	-26.514	5.599027210207066e-18
11708	2.46686e-12	Si	3	8052.54A	-26.515	5.586149804967786e-18
11709	2.84524e-11	Ne	3	698.165A	-26.515	5.586149804967786e-18
11710	8.953180000000001e-12	B	2	2218.71A	-26.516	5.573302016938733e-18
11711	7.2235e-11	Ni	11	274.997A	-26.517	5.560483778002124e-18
11712	1.0220099999999999e-13	Al	1	19.4366m	-26.517	5.560483778002124e-18
11713	5.0994e-11	Si	10	389.545A	-26.518	5.547695020196976e-18
11714	2.36328e-12	Fe	2	8405.47A	-26.521	5.509504956302511e-18
11715	2.80166e-12	Cl	7	7090.24A	-26.522	5.496833446533719e-18
11716	2.12427e-12	Fe	2	9351.19A	-26.522	5.496833446533719e-18
11717	2.76884e-10	S	9	71.7430A	-26.525	5.458993511249588e-18
11718	5.30661e-12	Ti	1	3743.34A	-26.526	5.446438174580603e-18
11719	2.97449e-12	Ne	1	6678.28A	-26.526999999999997	5.4339117143846874e-18
11720	5.112980000000001e-10	Ar	11	38.8510A	-26.531	5.384093312339357e-18
11721	1.9534099999999998e-10	Be	3	101.691A	-26.531	5.384093312339357e-18
11722	1.95565e-11	Na	4	1015.75A	-26.531999999999996	5.371710241347587e-18
11723	8.5411e-11	P	9	232.575A	-26.535	5.334731648149331e-18
11724	1.60544e-10	Ca	10	123.732A	-26.535999999999998	5.322462105834812e-18
11725	7.97089e-11	Fe	7	249.213A	-26.537	5.310220782684498e-18
11726	1.87418e-10	Ca	9	105.990A	-26.54	5.2736654799423454e-18
11727	2.00209e-11	C	3	992.189A	-26.54	5.2736654799423454e-18
11728	6.30704e-12	Si	4	3149.57A	-26.544	5.2253162242051085e-18
11729	2.2233300000000002e-10	O	7	89.3456A	-26.544	5.2253162242051085e-18
11730	4.71697e-11	Mn	6	421.128A	-26.546999999999997	5.189345400332412e-18
11731	1.85904e-12	C	1	1.06853m	-26.548000000000002	5.177410237108864e-18
11732	1.77547e-11	Al	4	1118.83A	-26.561	5.0247282396330084e-18
11733	5.03291e-11	Si	10	394.691A	-26.561999999999998	5.013171685372865e-18
11734	3.19249e-11	Fe	8	622.224A	-26.564	4.990138253733407e-18
11735	8.9532e-11	Mg	5	221.870A	-26.565	4.978661254233171e-18
11736	1.06516e-10	F	6	186.492A	-26.568	4.9443883912304554e-18
11737	5.7768300000000005e-12	Co	1	3438.64A	-26.569000000000003	4.933016613494103e-18
11738	4.53219e-12	Fe	2	4382.97A	-26.570999999999998	4.910351460957166e-18
11739	2.0525500000000002e-13	P	9	9.67792m	-26.58	4.809640080844515e-18
11740	2.9043099999999998e-12	Fe	2	6839.64A	-26.586	4.743649345006579e-18
11741	1.18985e-10	Ca	10	166.949A	-26.587	4.732739254264863e-18
11742	1.39387e-12	Fe	7	1.42513m	-26.589000000000002	4.710994292607444e-18
11743	2.00152e-11	C	3	992.471A	-26.59	4.7001593064021566e-18
11744	6.906910000000001e-12	Ni	11	2876.03A	-26.590999999999998	4.689349239973625e-18
11745	3.16876e-11	Cl	7	626.885A	-26.594	4.657067986868276e-18
11746	3.15648e-11	Cl	7	629.323A	-26.595	4.646357027724474e-18
11747	1.75755e-12	O	1	1.13024m	-26.596	4.635670703103064e-18
11748	4.4661499999999996e-13	Ti	3	4.44778m	-26.596	4.635670703103064e-18
11749	3.25852e-12	Ne	1	6096.16A	-26.596999999999998	4.6250089563462924e-18
11750	2.24131e-10	Be	3	88.6289A	-26.599	4.603758970446405e-18
11751	5.66152e-12	Si	2	3508.68A	-26.599	4.603758970446405e-18
11752	1.0943700000000001e-12	Sc	8	1.81514m	-26.601999999999997	4.5720669166121966e-18
11753	3.15064e-11	Cl	7	630.489A	-26.603	4.561551454504923e-18
11754	8.13274e-14	V	4	24.4253m	-26.605	4.540593029341949e-18
11755	3.1031099999999997e-12	Ni	3	6401.47A	-26.605	4.540593029341949e-18
11756	5.16368e-11	P	10	384.696A	-26.609	4.498964622229414e-18
11757	3.67502e-12	S	2	5405.26A	-26.612	4.467993967614089e-18
11758	8.95752e-12	B	2	2217.63A	-26.614	4.447465400056982e-18
11759	4.38588e-12	Al	3	4529.19A	-26.614	4.447465400056982e-18
11760	4.21647e-11	Sc	10	471.116A	-26.615	4.437236513485473e-18
11761	2.45995e-12	Fe	1	8075.15A	-26.616999999999997	4.416849263593452e-18
11762	4.4335800000000006e-12	Fe	2	4480.45A	-26.621	4.376355346144475e-18
11763	5.18693e-11	B	4	382.972A	-26.627	4.316309499734769e-18
11764	2.72357e-11	Ti	4	729.353A	-26.631	4.2767373363813165e-18
11765	1.42941e-11	Cl	1	1389.69A	-26.631999999999998	4.266901113459959e-18
11766	5.71311e-11	Si	10	347.700A	-26.631999999999998	4.266901113459959e-18
11767	1.96658e-11	Na	4	1010.10A	-26.633000000000003	4.257087513223478e-18
11768	2.86385e-12	K	1	6936.29A	-26.633000000000003	4.257087513223478e-18
11769	4.65491e-12	Fe	2	4267.42A	-26.634	4.247296483641282e-18
11770	2.67274e-12	Fe	2	7432.25A	-26.634	4.247296483641282e-18
11771	3.5623199999999997e-12	S	2	5576.28A	-26.636	4.227781928914634e-18
11772	8.4649e-12	Zn	2	2346.69A	-26.636	4.227781928914634e-18
11773	2.67609e-12	Fe	2	7422.95A	-26.642	4.16977458621085e-18
11774	1.42944e-12	Fe	7	1.38967m	-26.645	4.141070059863752e-18
11775	6.18039e-13	B	3	3.21411m	-26.651	4.084252448605226e-18
11776	7.06348e-11	Ni	11	281.228A	-26.653000000000002	4.065487013172857e-18
11777	1.17028e-12	Mg	3	1.69742m	-26.655	4.046807797084551e-18
11778	1.38851e-11	Li	2	1430.64A	-26.656999999999996	4.028214404198404e-18
11779	1.09231e-11	Al	4	1818.57A	-26.656999999999996	4.028214404198404e-18
11780	2.76278e-10	Mg	9	71.9002A	-26.658	4.018949768159632e-18
11781	7.06473e-12	Ni	3	2811.78A	-26.658	4.018949768159632e-18
11782	2.49239e-12	Si	3	7970.03A	-26.659000000000002	4.00970644019249e-18
11783	1.18845e-11	Ca	7	1671.45A	-26.662	3.982103815211966e-18
11784	4.2324799999999994e-13	Ti	3	4.69334m	-26.666	3.945595667991371e-18
11785	1.52319e-11	Ar	11	1304.14A	-26.668000000000003	3.927467302597305e-18
11786	5.00181e-12	Ca	7	3971.46A	-26.67	3.9094222294763565e-18
11787	2.5346e-10	Be	3	78.3730A	-26.671	3.9004308078578896e-18
11788	1.00951e-11	Fe	10	1967.73A	-26.671999999999997	3.891460065935291e-18
11789	1.13489e-11	Fe	8	1750.34A	-26.673000000000002	3.882509956146515e-18
11790	2.26926e-11	Ne	3	875.371A	-26.676	3.85578294560319e-18
11791	2.09864e-12	Fe	2	9465.40A	-26.678	3.8380672321850215e-18
11792	1.7688700000000002e-10	Al	6	112.300A	-26.679000000000002	3.829239922506236e-18
11793	1.52226e-12	Fe	2	1.30493m	-26.680999999999997	3.811646163201489e-18
11794	7.88218e-16	He	1	2520.17m	-26.682	3.802879620295106e-18
11795	2.1438e-12	O	1	9266.01A	-26.682	3.802879620295106e-18
11796	4.23411e-12	Fe	2	4691.53A	-26.683000000000003	3.794133239877872e-18
11797	2.08839e-11	Cl	7	951.185A	-26.688000000000002	3.750702155822038e-18
11798	1.58048e-12	Fe	2	1.25687m	-26.689	3.742075780243055e-18
11799	1.8552200000000002e-12	C	1	1.07073m	-26.689	3.742075780243055e-18
11800	7.97219e-11	Mg	5	249.172A	-26.689	3.742075780243055e-18
11801	1.04554e-10	S	10	189.992A	-26.69	3.7334692447773165e-18
11802	8.39709e-12	Cr	1	2365.64A	-26.69	3.7334692447773165e-18
11803	4.40203e-12	Al	3	4512.57A	-26.691	3.724882503793889e-18
11804	5.54904e-12	Fe	2	3579.80A	-26.691999999999997	3.716315511766695e-18
11805	2.77967e-12	Fe	2	7146.34A	-26.694000000000003	3.699240593000029e-18
11806	1.0617599999999999e-10	Ar	11	187.090A	-26.695	3.690732575731129e-18
11807	1.07371e-11	Fe	10	1850.07A	-26.697	3.67377519987853e-18
11808	1.25562e-11	Al	4	1582.04A	-26.7	3.64848510929019e-18
11809	3.3011400000000002e-12	Fe	2	6017.46A	-26.701999999999998	3.6317218429138434e-18
11810	2.145e-12	O	1	9260.81A	-26.704	3.61503559675029e-18
11811	7.71118e-11	Ni	11	257.606A	-26.709	3.5736546264625016e-18
11812	2.8247e-12	Ne	1	7032.41A	-26.71	3.565435448901391e-18
11813	2.43194e-10	Mg	9	81.6815A	-26.714000000000002	3.532747340224572e-18
11814	1.28141e-11	Al	4	1550.20A	-26.717	3.5084280785934185e-18
11815	5.62278e-12	Fe	2	3532.86A	-26.718000000000004	3.500358917929453e-18
11816	1.19155e-11	Ca	7	1667.12A	-26.721999999999998	3.4682674344748292e-18
11817	7.2555e-12	Si	2	2737.85A	-26.721999999999998	3.4682674344748292e-18
11818	8.32373e-11	Ca	9	238.648A	-26.721999999999998	3.4682674344748292e-18
11819	3.25647e-16	Ca	10	6100.00m	-26.725	3.4443920493926235e-18
11820	8.35359e-11	Ca	9	237.796A	-26.728	3.4206810213052833e-18
11821	1.81948e-12	Fe	2	1.09177m	-26.733	3.3815248094456034e-18
11822	2.4907599999999998e-12	Fe	2	7975.25A	-26.733	3.3815248094456034e-18
11823	5.3498e-12	Al	3	3713.12A	-26.734	3.373747518201417e-18
11824	7.54373e-11	Mg	5	263.324A	-26.737	3.3505228036461497e-18
11825	5.87883e-11	Sc	10	337.898A	-26.741	3.3198050259442725e-18
11826	8.95584e-12	B	2	2218.05A	-26.741	3.3198050259442725e-18
11827	1.7582799999999999e-12	O	1	1.12977m	-26.743000000000002	3.3045519073757366e-18
11828	7.1147e-11	P	9	279.203A	-26.745	3.2893688705211378e-18
11829	1.5548399999999999e-12	Fe	2	1.27759m	-26.745	3.2893688705211378e-18
11830	4.04472e-11	Ca	7	491.121A	-26.746	3.2818035320548775e-18
11831	6.79555e-11	Fe	7	292.316A	-26.75	3.251715776421878e-18
11832	3.36759e-12	Fe	2	5898.72A	-26.753	3.2293311224681034e-18
11833	2.41369e-12	Si	3	8229.90A	-26.753	3.2293311224681034e-18
11834	5.1523e-12	Mg	1	3855.45A	-26.753	3.2293311224681034e-18
11835	2.46188e-12	Ni	11	8068.81A	-26.756999999999998	3.1997244367778313e-18
11836	8.19891e-13	Ni	4	2.42282m	-26.759	3.185023038400699e-18
11837	1.83413e-11	Ca	7	1083.05A	-26.764	3.148564381164664e-18
11838	5.0588e-12	Ni	4	3926.71A	-26.768	3.1196981694094678e-18
11839	4.9147e-12	Fe	2	4041.85A	-26.772	3.0910966046744056e-18
11840	3.21693e-13	Mg	5	6.17497m	-26.775	3.06981764532161e-18
11841	7.97083e-12	Cu	1	2492.14A	-26.78	3.0346777333151368e-18
11842	1.03893e-11	Fe	9	1912.01A	-26.78	3.0346777333151368e-18
11843	4.40887e-11	Fe	8	450.557A	-26.781999999999996	3.020734655657972e-18
11844	3.12673e-12	Fe	2	6353.12A	-26.785999999999998	2.993040393870564e-18
11845	1.6151499999999998e-10	Ca	10	122.988A	-26.788	2.9792886224106908e-18
11846	7.55339e-11	Fe	7	262.987A	-26.788	2.9792886224106908e-18
11847	4.23816e-11	Sc	10	468.705A	-26.789	2.9724364487249448e-18
11848	5.95164e-12	Ne	3	3337.64A	-26.795	2.9316530917198985e-18
11849	1.2364e-11	Al	4	1606.64A	-26.796999999999997	2.918183369293371e-18
11850	1.78968e-12	Fe	11	1.10995m	-26.799	2.9047755346197372e-18
11851	1.03094e-10	Fe	8	192.684A	-26.805	2.864920520158877e-18
11852	7.62099e-12	Ti	1	2606.55A	-26.807	2.851757406047708e-18
11853	1.7427e-12	Fe	2	1.13986m	-26.808000000000003	2.8451985460202062e-18
11854	6.10005e-13	N	6	3.25644m	-26.809	2.838654770952211e-18
11855	2.30969e-12	Fe	2	8600.50A	-26.809	2.838654770952211e-18
11856	2.82977e-11	Fe	8	701.982A	-26.811	2.825612336996596e-18
11857	7.35003e-12	Fe	11	2702.64A	-26.811	2.825612336996596e-18
11858	6.40905e-11	Ne	3	309.944A	-26.811999999999998	2.819113608959313e-18
11859	1.28692e-11	F	6	1543.57A	-26.813000000000002	2.812629827581704e-18
11860	2.14499e-12	O	1	9260.85A	-26.815	2.7997069673793265e-18
11861	1.56694e-12	Si	3	1.26772m	-26.816999999999997	2.7868434823262263e-18
11862	8.92927e-12	Cl	6	2224.65A	-26.816999999999997	2.7868434823262263e-18
11863	2.00142e-11	B	1	992.516A	-26.816999999999997	2.7868434823262263e-18
11864	1.17256e-11	V	9	1694.11A	-26.818	2.7804339201803124e-18
11865	2.06864e-12	Ni	4	9602.68A	-26.82	2.7676589867354332e-18
11866	1.37232e-11	Al	4	1447.51A	-26.824	2.742284936627007e-18
11867	5.09372e-12	Ni	4	3899.80A	-26.825	2.7359778562924064e-18
11868	2.29379e-12	Fe	2	8660.10A	-26.826999999999998	2.7234071799072858e-18
11869	4.97146e-10	Ar	11	39.9570A	-26.828000000000003	2.717143517208269e-18
11870	2.14635e-11	P	10	925.499A	-26.83	2.704659376750722e-18
11871	7.34378e-11	Fe	7	270.493A	-26.831999999999997	2.6922325957082802e-18
11872	6.39317e-11	P	9	310.714A	-26.837	2.661414864023688e-18
11873	7.127560000000001e-12	Ni	3	2786.99A	-26.838	2.655293779694718e-18
11874	5.91405e-11	Sc	10	335.886A	-26.838	2.655293779694718e-18
11875	3.15654e-11	Ca	7	629.311A	-26.84	2.643093812967941e-18
11876	4.5976e-11	Al	9	432.061A	-26.840999999999998	2.6370148658871244e-18
11877	1.6988699999999998e-13	Fe	7	11.6927m	-26.842	2.6309498999965986e-18
11878	1.42914e-11	Cl	1	1389.96A	-26.844	2.6188617832370574e-18
11879	7.38506e-11	Mg	6	268.982A	-26.846999999999998	2.6008336655290075e-18
11880	4.36279e-11	Sc	10	455.315A	-26.846999999999998	2.6008336655290075e-18
11881	1.41394e-12	Be	3	1.40490m	-26.849	2.588883920297789e-18
11882	6.93831e-11	Na	7	286.301A	-26.851	2.576989079158684e-18
11883	6.35836e-13	N	6	3.12415m	-26.855	2.5533631012702134e-18
11884	5.29854e-12	Ni	1	3749.04A	-26.857	2.5416314634698726e-18
11885	2.14455e-12	O	1	9262.78A	-26.858	2.5357858733172944e-18
11886	5.26876e-12	V	9	3770.24A	-26.861	2.518329646150497e-18
11887	2.58511e-11	Ti	4	768.418A	-26.861	2.518329646150497e-18
11888	2.08722e-11	Cl	7	951.719A	-26.862	2.5125376486905925e-18
11889	2.07128e-12	Fe	2	9590.45A	-26.862	2.5125376486905925e-18
11890	1.87333e-12	Fe	7	1.06038m	-26.863000000000003	2.506758972455145e-18
11891	1.9510900000000003e-12	Ni	4	1.01812m	-26.866	2.4895025650683933e-18
11892	7.23397e-12	Si	2	2746.00A	-26.866999999999997	2.4837768680551596e-18
11893	4.33556e-11	Sc	10	458.175A	-26.872	2.455345309353233e-18
11894	2.20354e-11	P	10	901.479A	-26.874000000000002	2.4440640223988547e-18
11895	1.25371e-11	Al	4	1584.46A	-26.881	2.4049861412317133e-18
11896	7.39303e-11	K	8	268.692A	-26.881999999999998	2.3994548265992494e-18
11897	1.81452e-12	N	1	1.09475m	-26.883000000000003	2.3939362336373786e-18
11898	8.70279e-11	P	9	228.254A	-26.883000000000003	2.3939362336373786e-18
11899	5.17949e-11	Fe	8	383.522A	-26.883000000000003	2.3939362336373786e-18
11900	1.29197e-11	Al	4	1537.54A	-26.886999999999997	2.371988494324222e-18
11901	9.07894e-11	Al	7	218.797A	-26.89	2.355659840383172e-18
11902	2.01291e-10	F	8	98.6852A	-26.891	2.350241973094529e-18
11903	4.94426e-12	Ca	7	4017.68A	-26.896	2.323338975695213e-18
11904	5.55671e-11	Si	10	357.486A	-26.897	2.317995444332552e-18
11905	1.18884e-11	Ca	7	1670.91A	-26.901	2.2967439343605904e-18
11906	3.89076e-12	Cu	1	5105.55A	-26.903000000000002	2.286191354531779e-18
11907	6.19447e-13	B	3	3.20680m	-26.903000000000002	2.286191354531779e-18
11908	5.403e-13	Zn	2	3.67656m	-26.906	2.27045332394672e-18
11909	1.90157e-10	Al	6	104.464A	-26.91	2.2496376827543707e-18
11910	1.15762e-13	Ne	3	17.1598m	-26.910999999999998	2.2444636596616685e-18
11911	2.40663e-12	Be	1	8254.07A	-26.913	2.2341512858758462e-18
11912	9.11637e-12	Sc	6	2178.99A	-26.914	2.2290128805075652e-18
11913	3.29382e-11	Fe	8	603.083A	-26.916	2.218771496603568e-18
11914	3.59914e-11	Ca	7	551.922A	-26.916	2.218771496603568e-18
11915	2.14457e-12	O	1	9262.67A	-26.918000000000003	2.2085771675843342e-18
11916	9.72941e-11	F	6	204.169A	-26.918000000000003	2.2085771675843342e-18
11917	1.39548e-11	Ni	11	1423.49A	-26.919	2.203497581055936e-18
11918	1.3698200000000001e-12	N	1	1.45015m	-26.92	2.198429677252343e-18
11919	1.22922e-12	Fe	2	1.61603m	-26.92	2.198429677252343e-18
11920	2.6006e-11	Ti	4	763.842A	-26.921999999999997	2.188328810403375e-18
11921	2.0537099999999997e-12	Fe	2	9672.48A	-26.921999999999997	2.188328810403375e-18
11922	2.3265599999999997e-12	Fe	8	8538.11A	-26.921999999999997	2.188328810403375e-18
11923	1.21194e-11	Al	4	1639.06A	-26.924	2.1782743528219293e-18
11924	1.84257e-12	N	1	1.07808m	-26.926	2.1682660912768454e-18
11925	1.6145e-12	S	2	1.23038m	-26.93	2.1483873082648695e-18
11926	8.93564e-11	Mg	5	222.306A	-26.93	2.1483873082648695e-18
11927	3.15069e-12	Ne	1	6304.79A	-26.933000000000003	2.1335979140616753e-18
11928	3.46235e-13	Li	2	5.73728m	-26.936999999999998	2.11403697080891e-18
11929	2.73983e-11	Ti	4	725.026A	-26.938000000000002	2.109174820699264e-18
11930	4.44543e-12	Fe	2	4468.51A	-26.938000000000002	2.109174820699264e-18
11931	1.42223e-11	Mn	6	1396.71A	-26.938000000000002	2.109174820699264e-18
11932	4.76912e-11	B	4	416.523A	-26.939	2.104323853224589e-18
11933	2.78101e-10	S	9	71.4290A	-26.94	2.099484042665488e-18
11934	3.6246800000000003e-12	Ti	7	5480.33A	-26.94	2.099484042665488e-18
11935	5.13271e-11	S	10	387.017A	-26.945999999999998	2.0706780416910674e-18
11936	4.7293400000000005e-12	Ti	3	4200.26A	-26.947	2.0659156143511318e-18
11937	4.50895e-11	Fe	10	440.557A	-26.95	2.0516939512955015e-18
11938	7.75397e-11	Ni	11	256.184A	-26.95	2.0516939512955015e-18
11939	5.0204e-11	Si	10	395.675A	-26.951	2.0469751861518626e-18
11940	8.701710000000001e-12	Fe	11	2282.82A	-26.951	2.0469751861518626e-18
11941	8.14246e-12	Si	2	2439.61A	-26.951	2.0469751861518626e-18
11942	3.63419e-13	S	10	5.46599m	-26.951	2.0469751861518626e-18
11943	8.16675e-12	Fe	8	2432.36A	-26.951999999999998	2.042267273866907e-18
11944	5.85406e-13	Ni	3	3.39328m	-26.954	2.0328839080868426e-18
11945	9.35685e-13	Fe	2	2.12299m	-26.954	2.0328839080868426e-18
11946	4.71151e-11	Mn	6	421.616A	-26.955	2.0282084048420954e-18
11947	7.68127e-11	Ni	11	258.609A	-26.96	2.004991695215855e-18
11948	3.83859e-11	Si	9	517.494A	-26.962	1.9957795951626886e-18
11949	1.08126e-15	He	1	1837.16m	-26.965	1.9820407450671003e-18
11950	1.75868e-12	O	1	1.12951m	-26.965	1.9820407450671003e-18
11951	5.87503e-11	Sc	10	338.117A	-26.967	1.972934095051253e-18
11952	2.74167e-10	Co	10	72.4538A	-26.968000000000004	1.9683964725503052e-18
11953	1.0507999999999999e-13	Al	1	18.9041m	-26.971	1.9548461265448795e-18
11954	4.32378e-11	Sc	10	459.424A	-26.974	1.941389060465219e-18
11955	7.55266e-11	Ni	11	263.013A	-26.975	1.9369239895305504e-18
11956	2.35429e-12	Fe	2	8437.57A	-26.975	1.9369239895305504e-18
11957	3.93496e-12	Fe	2	5048.19A	-26.976	1.932469187974075e-18
11958	8.00056e-11	Fe	11	248.288A	-26.976999999999997	1.9280246321768626e-18
11959	1.24991e-11	Al	4	1589.28A	-26.979	1.9191661636560236e-18
11960	1.41408e-11	Al	4	1404.76A	-26.98	1.914752203965694e-18
11961	1.22348e-11	B	2	1623.60A	-26.98	1.914752203965694e-18
11962	7.42256e-12	Fe	11	2676.23A	-26.982	1.9059547167132324e-18
11963	2.01334e-11	Fe	8	986.643A	-26.982	1.9059547167132324e-18
11964	3.6376e-12	Ar	11	5460.87A	-26.986	1.8884808188385103e-18
11965	4.15935e-12	Ti	8	4775.86A	-26.99	1.871167122622457e-18
11966	8.3834e-11	P	10	236.950A	-26.991	1.8668635576630834e-18
11967	2.49685e-11	Ca	7	795.579A	-26.991	1.8668635576630834e-18
11968	2.42278e-12	Fe	2	8199.03A	-26.991999999999997	1.8625698906284676e-18
11969	2.988e-12	Fe	2	6648.07A	-26.994	1.854012159327407e-18
11970	1.86342e-11	Mg	6	1066.02A	-26.994	1.854012159327407e-18
11971	1.26997e-11	Al	4	1564.16A	-26.994	1.854012159327407e-18
11972	2.68579e-11	Cl	10	739.614A	-26.997	1.8412492293955965e-18
11973	2.80702e-12	Cl	10	7076.71A	-26.998	1.8370144736812088e-18
11974	6.56039e-11	Mg	5	302.794A	-26.998	1.8370144736812088e-18
11975	1.03196e-12	Fe	2	1.92493m	-26.999000000000002	1.8327894576346913e-18
11976	1.36249e-11	Al	4	1457.95A	-27.003	1.815986342887151e-18
11977	3.29427e-12	Ne	1	6030.00A	-27.006999999999998	1.799337280021589e-18
11978	3.34817e-11	Fe	8	593.293A	-27.009	1.7910700761760414e-18
11979	1.1859e-12	Al	1	1.67505m	-27.011999999999997	1.778740436496945e-18
11980	1.26742e-11	Ne	3	1567.31A	-27.011999999999997	1.778740436496945e-18
11981	2.92251e-12	Ni	3	6797.05A	-27.011999999999997	1.778740436496945e-18
11982	1.22206e-11	Ni	11	1625.49A	-27.014	1.7705678665512686e-18
11983	1.32891e-11	Al	4	1494.79A	-27.016	1.762432846153673e-18
11984	2.85891e-11	Fe	8	694.827A	-27.023000000000003	1.7342534937733977e-18
11985	1.60359e-12	Fe	2	1.23875m	-27.024	1.7302648214222143e-18
11986	5.00195e-10	C	5	39.7134A	-27.026999999999997	1.7183537621725959e-18
11987	2.1748900000000002e-12	Fe	2	9133.56A	-27.028000000000002	1.7144016581893047e-18
11988	5.3657199999999995e-12	Al	3	3702.11A	-27.031999999999996	1.6986839293111168e-18
11989	2.03428e-12	Fe	2	9764.87A	-27.031999999999996	1.6986839293111168e-18
11990	4.59059e-10	Ar	10	43.2721A	-27.031999999999996	1.6986839293111168e-18
11991	1.90507e-12	N	1	1.04271m	-27.033	1.6947770646880282e-18
11992	1.20895e-11	Fe	8	1643.12A	-27.034000000000002	1.6908791856042408e-18
11993	7.14203e-11	Si	10	278.134A	-27.035999999999998	1.6831103014374174e-18
11994	5.00564e-12	Ca	7	3968.41A	-27.038	1.6753771120509572e-18
11995	5.55424e-12	Ti	4	3576.45A	-27.043000000000003	1.656199228835369e-18
11996	5.16632e-11	S	10	384.499A	-27.046	1.6447980335387924e-18
11997	1.64714e-15	Al	11	1206.00m	-27.046	1.6447980335387924e-18
11998	9.22667e-12	P	1	2152.94A	-27.048000000000002	1.6372408730336432e-18
11999	7.082760000000001e-12	Fe	8	2804.62A	-27.048000000000002	1.6372408730336432e-18
12000	6.40738e-11	Ne	3	310.025A	-27.05	1.6297184345270365e-18
12001	1.35155e-12	Fe	11	1.46976m	-27.051	1.6259701861404245e-18
12002	2.9149099999999997e-13	Fe	8	6.81479m	-27.057	1.6036610388382605e-18
12003	1.43034e-11	Al	4	1388.79A	-27.058000000000003	1.5999727207986573e-18
12004	1.07794e-11	B	2	1842.82A	-27.061999999999998	1.5853040827243277e-18
12005	6.24723e-13	Fe	2	3.17972m	-27.066	1.5707699275321858e-18
12006	3.25269e-13	Mg	6	6.10708m	-27.066	1.5707699275321858e-18
12007	3.00182e-10	F	8	66.1747A	-27.069000000000003	1.5599568234091873e-18
12008	4.9661099999999995e-17	K	9	4.00000c	-27.070999999999998	1.5527894728560012e-18
12009	1.06574e-10	F	6	186.391A	-27.075	1.538553413398922e-18
12010	1.2835799999999999e-12	Fe	2	1.54758m	-27.078000000000003	1.527962086199264e-18
12011	1.37773e-11	Al	4	1441.82A	-27.081	1.5174436691832315e-18
12012	3.52085e-11	Mg	6	564.195A	-27.081	1.5174436691832315e-18
12013	1.61586e-12	N	1	1.22934m	-27.081999999999997	1.5139536455912477e-18
12014	3.31594e-12	Fe	2	5990.60A	-27.081999999999997	1.5139536455912477e-18
12015	1.05597e-11	Al	4	1881.16A	-27.084	1.5069976604406129e-18
12016	4.05207e-11	Sc	10	490.230A	-27.085	1.503531662002034e-18
12017	1.9919500000000002e-13	Ni	4	9.97234m	-27.087	1.4966235615163732e-18
12018	2.96788e-11	Fe	8	669.314A	-27.089000000000002	1.489747200869326e-18
12019	1.22077e-11	Fe	8	1627.21A	-27.089000000000002	1.489747200869326e-18
12020	2.64701e-12	Fe	2	7504.48A	-27.092	1.4794918532735038e-18
12021	2.3039799999999998e-10	O	7	86.2180A	-27.092	1.4794918532735038e-18
12022	5.31235e-11	O	7	373.930A	-27.096999999999998	1.462556250073255e-18
12023	2.1305e-10	F	8	93.2384A	-27.1	1.4524880836660779e-18
12024	4.45091e-10	Ar	10	44.6301A	-27.1	1.4524880836660779e-18
12025	5.70172e-12	Si	2	3483.94A	-27.101999999999997	1.4458145071197673e-18
12026	2.5682e-12	Fe	2	7734.79A	-27.104	1.4391715928724363e-18
12027	3.9508599999999996e-12	Fe	2	5027.88A	-27.105	1.4358615900604313e-18
12028	3.34052e-13	Ni	4	5.94651m	-27.11	1.4194254183532755e-18
12029	2.71012e-11	Ca	7	732.974A	-27.113000000000003	1.4096541625032237e-18
12030	6.49847e-11	Na	4	305.679A	-27.116	1.3999501715053336e-18
12031	7.17245e-11	Cl	10	276.955A	-27.118000000000002	1.3935179847386005e-18
12032	4.674789999999999e-16	He	1	4249.28m	-27.118000000000002	1.3935179847386005e-18
12033	5.70221e-11	Mg	5	348.364A	-27.12	1.3871153511855888e-18
12034	5.60926e-12	Ti	4	3541.37A	-27.123	1.3775665162734475e-18
12035	2.68796e-10	F	8	73.9016A	-27.127	1.3649369105383812e-18
12036	7.924539999999999e-12	Zn	2	2506.70A	-27.127	1.3649369105383812e-18
12037	6.66795e-12	Si	2	2979.10A	-27.128	1.361797642757898e-18
12038	2.6636900000000003e-17	F	1	7.45751c	-27.134	1.343113078633054e-18
12039	2.14497e-12	O	1	9260.94A	-27.14	1.3246848763387592e-18
12040	4.09122e-11	Fe	8	485.539A	-27.141	1.3216381856679583e-18
12041	7.2167e-12	V	9	2752.57A	-27.141	1.3216381856679583e-18
12042	1.4204e-12	Fe	2	1.39852m	-27.141	1.3216381856679583e-18
12043	3.60341e-11	Si	10	551.269A	-27.142	1.3185985021912418e-18
12044	3.2866e-12	Fe	2	6044.08A	-27.145	1.3095213339499276e-18
12045	1.87194e-12	V	10	1.06117m	-27.147	1.3035046299511594e-18
12046	2.6459599999999998e-12	Na	1	7507.46A	-27.147	1.3035046299511594e-18
12047	2.0708400000000002e-14	Sc	2	95.9247m	-27.148000000000003	1.300506652495251e-18
12048	1.01245e-10	Si	8	196.202A	-27.149	1.2975155701961742e-18
12049	2.64143e-12	Na	1	7520.33A	-27.15	1.2945313671954865e-18
12050	2.64254e-12	Na	1	7517.17A	-27.15	1.2945313671954865e-18
12051	9.1266e-12	Ni	11	2176.54A	-27.151	1.2915540276712307e-18
12052	1.45793e-11	S	2	1362.51A	-27.151999999999997	1.2885835358378694e-18
12053	7.1991399999999996e-12	Si	2	2759.28A	-27.154	1.2826630322829936e-18
12054	5.12186e-11	Mg	6	387.837A	-27.156	1.2767697309710315e-18
12055	1.08261e-11	Ni	11	1834.86A	-27.156999999999996	1.2738332420765091e-18
12056	2.14382e-12	O	1	9265.93A	-27.160999999999998	1.2621546687157233e-18
12057	3.6171e-12	Ca	7	5491.82A	-27.166	1.2477069036946246e-18
12058	2.04047e-10	F	7	97.3524A	-27.166	1.2477069036946246e-18
12059	8.270960000000001e-12	Ca	7	2401.71A	-27.166999999999998	1.2448372574479738e-18
12060	6.45245e-11	Ni	11	307.859A	-27.169	1.2391177497847236e-18
12061	1.4561099999999998e-10	Mg	5	136.421A	-27.17	1.236267858043874e-18
12062	1.2810299999999998e-12	Ni	3	1.55066m	-27.171999999999997	1.2305877231944539e-18
12063	6.53834e-11	Fe	8	303.815A	-27.174	1.2249336861940338e-18
12064	1.2811e-11	F	6	1550.58A	-27.178	1.2137034266562979e-18
12065	5.478680000000001e-12	Fe	2	3625.77A	-27.18	1.2081269659517937e-18
12066	3.773069999999999e-12	Fe	7	5264.80A	-27.18	1.2081269659517937e-18
12067	2.11793e-13	Ti	8	9.37919m	-27.184	1.1970507913514103e-18
12068	3.6767e-12	Si	2	5402.80A	-27.185	1.1942976509301465e-18
12069	6.5608e-11	Mg	5	302.775A	-27.191999999999997	1.1752021520997037e-18
12070	3.51679e-12	Fe	7	5648.47A	-27.191999999999997	1.1752021520997037e-18
12071	6.56182e-11	Ni	11	302.728A	-27.193	1.1724992621542634e-18
12072	2.01445e-11	B	1	986.096A	-27.197	1.1617497243056497e-18
12073	2.5553400000000003e-10	Mg	9	77.7369A	-27.197	1.1617497243056497e-18
12074	1.2464399999999999e-12	B	4	1.59370m	-27.198	1.1590777740855772e-18
12075	2.11795e-12	Ni	4	9379.08A	-27.198	1.1590777740855772e-18
12076	7.04318e-11	Cl	7	282.038A	-27.2	1.153752295456536e-18
12077	9.50348e-13	Fe	2	2.09023m	-27.201	1.1510987388123999e-18
12078	4.94864e-12	V	9	4014.12A	-27.203000000000003	1.1458099205203668e-18
12079	1.3739400000000001e-09	F	8	14.4580A	-27.205	1.1405454021411079e-18
12080	9.37603e-12	Mg	3	2118.64A	-27.205	1.1405454021411079e-18
12081	2.63396e-11	Fe	8	754.166A	-27.206	1.1379222205087e-18
12082	2.43962e-13	Mg	3	8.14243m	-27.206999999999997	1.1353050720266375e-18
12083	8.12093e-12	Si	2	2446.08A	-27.21	1.1274896868833283e-18
12084	2.43022e-11	O	7	817.394A	-27.211	1.1248965325627734e-18
12085	2.27417e-12	Fe	2	8734.82A	-27.211	1.1248965325627734e-18
12086	1.519e-12	Fe	2	1.30773m	-27.213	1.1197281024729267e-18
12087	3.28793e-12	Fe	2	6041.64A	-27.213	1.1197281024729267e-18
12088	1.36073e-12	Fe	2	1.45983m	-27.214000000000002	1.1171527993011423e-18
12089	3.50836e-12	Fe	2	5662.03A	-27.218000000000004	1.1069106808739472e-18
12090	1.41368e-11	Mn	6	1405.16A	-27.219	1.1043648569538089e-18
12091	5.5442e-11	Si	10	358.293A	-27.221	1.0992907613444684e-18
12092	1.2666e-11	Fe	8	1568.34A	-27.224	1.091723296972058e-18
12093	6.2623e-11	O	5	317.207A	-27.23	1.0767442917892098e-18
12094	3.82328e-12	Ti	1	5195.65A	-27.23	1.0767442917892098e-18
12095	8.98535e-11	Mg	5	221.076A	-27.237	1.0595283411854945e-18
12096	1.65653e-11	Mg	6	1199.16A	-27.241	1.049814526965828e-18
12097	5.79321e-11	Sc	10	342.892A	-27.241	1.049814526965828e-18
12098	2.77726e-12	Ti	3	7152.54A	-27.247	1.035410531664029e-18
12099	4.45091e-10	Ar	10	44.6301A	-27.249000000000002	1.0306532524011933e-18
12100	8.135730000000001e-12	Cu	1	2441.63A	-27.253	1.021204166586736e-18
12101	6.1186300000000006e-12	F	7	3246.55A	-27.255	1.0165121596423908e-18
12102	1.09485e-12	Be	1	1.81436m	-27.255	1.0165121596423908e-18
12103	8.16113e-12	Si	2	2434.03A	-27.264	9.956634804158897e-19
12104	1.6001399999999999e-12	Ti	3	1.24142m	-27.267	9.888093812276618e-19
12105	2.2497900000000003e-12	Fe	2	8829.46A	-27.267	9.888093812276618e-19
12106	2.7689799999999998e-12	Ne	1	7173.94A	-27.27	9.820024653263638e-19
12107	2.00295e-11	Ca	7	991.759A	-27.272	9.774905738384202e-19
12108	3.08125e-12	Fe	2	6446.89A	-27.273000000000003	9.752424079045254e-19
12109	2.56694e-10	Be	3	77.3859A	-27.281	9.57442227906134e-19
12110	1.33597e-11	Al	4	1486.89A	-27.281999999999996	9.552401718883628e-19
12111	2.50299e-11	Ca	7	793.629A	-27.283	9.530431804588757e-19
12112	4.54747e-12	O	1	4368.24A	-27.285999999999998	9.46482477351845e-19
12113	5.0625e-11	B	4	392.385A	-27.285999999999998	9.46482477351845e-19
12114	4.54746e-12	O	1	4368.26A	-27.287	9.443056280608616e-19
12115	7.18542e-13	O	1	2.76455m	-27.287	9.443056280608616e-19
12116	7.18914e-13	O	1	2.76312m	-27.287	9.443056280608616e-19
12117	7.18676e-13	O	1	2.76403m	-27.287	9.443056280608616e-19
12118	3.30879e-12	Fe	2	6003.54A	-27.287	9.443056280608616e-19
12119	4.5475199999999996e-12	O	1	4368.19A	-27.288	9.421337853843153e-19
12120	1.06756e-10	Cl	10	186.073A	-27.288	9.421337853843153e-19
12121	4.07374e-11	Fe	8	487.623A	-27.293000000000003	9.313492691225155e-19
12122	1.90552e-13	Fe	11	10.4247m	-27.293000000000003	9.313492691225155e-19
12123	2.1445900000000003e-12	O	1	9262.58A	-27.294	9.292072252446272e-19
12124	1.1132799999999999e-10	F	6	178.431A	-27.295	9.270701079309395e-19
12125	8.92958e-13	Fe	2	2.22457m	-27.295	9.270701079309395e-19
12126	2.17314e-10	Be	3	91.4089A	-27.295	9.270701079309395e-19
12127	6.42919e-11	P	9	308.973A	-27.302	9.122472820232219e-19
12128	8.059460000000001e-12	F	6	2464.74A	-27.305	9.05967415905639e-19
12129	9.26314e-13	Mg	3	2.14446m	-27.305	9.05967415905639e-19
12130	2.4658599999999998e-12	Si	3	8055.78A	-27.307	9.018048737364394e-19
12131	3.50967e-11	Mg	6	565.993A	-27.307	9.018048737364394e-19
12132	2.41947e-12	Fe	2	8210.24A	-27.31	8.955968926518716e-19
12133	5.53601e-12	Fe	2	3588.23A	-27.315	8.853450797961408e-19
12134	1.0683e-11	P	1	1859.44A	-27.316	8.833088426175977e-19
12135	1.63149e-11	Na	7	1217.57A	-27.319000000000003	8.772281873156498e-19
12136	3.48833e-11	Mg	6	569.454A	-27.319000000000003	8.772281873156498e-19
12137	1.27273e-12	Fe	2	1.56078m	-27.320999999999998	8.731976899074673e-19
12138	4.42117e-11	Sc	10	449.303A	-27.323	8.691857109527268e-19
12139	2.1229e-12	Fe	7	9357.22A	-27.323	8.691857109527268e-19
12140	9.5084e-12	Mg	1	2089.15A	-27.324	8.671866392911844e-19
12141	2.10412e-12	Fe	2	9440.74A	-27.324	8.671866392911844e-19
12142	4.44941e-12	Si	2	4464.52A	-27.326	8.632022786053118e-19
12143	2.73529e-11	Fe	8	726.228A	-27.33	8.55288392546374e-19
12144	5.81381e-11	Ne	3	341.677A	-27.339000000000002	8.377464151354699e-19
12145	2.43798e-12	Fe	2	8147.93A	-27.339000000000002	8.377464151354699e-19
12146	2.85238e-12	K	1	6964.17A	-27.342	8.319794093781477e-19
12147	4.96128e-11	Fe	9	400.389A	-27.346	8.243517763048835e-19
12148	3.43696e-12	Fe	2	5779.66A	-27.346999999999998	8.224558198316219e-19
12149	3.16402e-12	Fe	2	6278.23A	-27.348000000000003	8.205642239372305e-19
12150	9.09635e-13	S	2	2.18378m	-27.348000000000003	8.205642239372305e-19
12151	9.32867e-12	Fe	9	2129.40A	-27.349	8.186769785926832e-19
12152	1.17226e-10	Fe	8	169.455A	-27.349	8.186769785926832e-19
12153	6.39595e-11	Ni	11	310.579A	-27.351	8.14915499552139e-19
12154	2.9695400000000003e-12	Fe	2	6689.41A	-27.351	8.14915499552139e-19
12155	8.14275e-12	Zn	2	2439.53A	-27.353	8.111713029379205e-19
12156	7.73367e-11	O	7	256.857A	-27.359	8.000416154204106e-19
12157	7.20444e-11	Fe	7	275.725A	-27.36	7.982015707656466e-19
12158	6.09438e-12	Ti	7	3259.47A	-27.363000000000003	7.9270678980215455e-19
12159	8.1263e-12	Si	2	2444.47A	-27.363000000000003	7.9270678980215455e-19
12160	6.939310000000001e-12	Ti	4	2862.60A	-27.368000000000002	7.836327502144892e-19
12161	7.94004e-11	Mg	5	250.181A	-27.371	7.782382603062483e-19
12162	5.69857e-12	Si	2	3485.86A	-27.372	7.764483619766946e-19
12163	6.86687e-13	O	1	2.89280m	-27.374000000000002	7.728809058053168e-19
12164	6.86755e-13	O	1	2.89251m	-27.374000000000002	7.728809058053168e-19
12165	6.86703e-13	O	1	2.89273m	-27.375	7.711033290492016e-19
12166	1.56376e-13	C	5	12.7030m	-27.377	7.675604310733743e-19
12167	7.04578e-11	Cl	7	281.934A	-27.378	7.6579509106957e-19
12168	2.7786400000000004e-10	Co	10	71.4898A	-27.379	7.640338112351058e-19
12169	5.03242e-12	O	1	3947.29A	-27.384	7.55287988519001e-19
12170	8.164219999999999e-12	Zn	2	2433.11A	-27.384	7.55287988519001e-19
12171	7.18495e-13	Si	7	2.76473m	-27.385	7.535508743498132e-19
12172	1.28288e-11	Mn	6	1548.43A	-27.385	7.535508743498132e-19
12173	5.03219e-12	O	1	3947.48A	-27.386	7.518177554323535e-19
12174	5.03205e-12	O	1	3947.59A	-27.386	7.518177554323535e-19
12175	3.4354900000000003e-12	Cu	1	5782.13A	-27.386999999999997	7.500886225777917e-19
12176	1.32604e-10	F	6	149.803A	-27.388	7.483634666184258e-19
12177	1.65761e-11	Fe	8	1198.38A	-27.389	7.466422784076746e-19
12178	1.91891e-10	F	8	103.520A	-27.389	7.466422784076746e-19
12179	4.8324e-12	V	9	4110.68A	-27.391	7.432117687506884e-19
12180	2.15868e-12	Fe	2	9202.15A	-27.392	7.415024291162324e-19
12181	8.54183e-11	P	9	232.555A	-27.392	7.415024291162324e-19
12182	4.12721e-11	Si	10	481.305A	-27.394000000000002	7.380955349216101e-19
12183	4.38611e-12	Al	3	4528.94A	-27.395	7.363979622984361e-19
12184	3.50024e-11	Cl	6	567.518A	-27.395	7.363979622984361e-19
12185	4.4349e-12	Fe	2	4479.12A	-27.397	7.330145209984906e-19
12186	2.7593400000000003e-10	S	9	71.9900A	-27.398000000000003	7.313286343830444e-19
12187	2.23309e-12	Fe	2	8895.51A	-27.401999999999997	7.246237731615332e-19
12188	6.60304e-12	Ti	3	3008.38A	-27.419	6.968071174808249e-19
12189	3.47392e-11	Be	3	571.817A	-27.42	6.952045055826265e-19
12190	1.0619799999999999e-10	P	8	187.051A	-27.42	6.952045055826265e-19
12191	5.00151e-10	C	5	39.7169A	-27.423000000000002	6.904187514286468e-19
12192	6.57763e-12	Si	1	3020.00A	-27.424	6.888308323646522e-19
12193	1.1685200000000002e-12	Fe	2	1.69997m	-27.425	6.87246565413154e-19
12194	8.39964e-11	Fe	9	236.492A	-27.426	6.85665942174538e-19
12195	1.57236e-12	N	1	1.26335m	-27.430999999999997	6.778171890375068e-19
12196	1.75306e-11	Fe	8	1133.13A	-27.430999999999997	6.778171890375068e-19
12197	1.02613e-11	Al	3	1935.86A	-27.433000000000003	6.74702901941909e-19
12198	1.19076e-11	Li	2	1668.22A	-27.436999999999998	6.685171885559049e-19
12199	2.23329e-12	Fe	2	8894.72A	-27.438000000000002	6.669796416886928e-19
12200	2.82405e-12	Ti	3	7034.02A	-27.438000000000002	6.669796416886928e-19
12201	5.3246300000000005e-12	Fe	9	3730.67A	-27.44	6.639151486001068e-19
12202	7.81515e-11	Ar	11	254.179A	-27.445999999999998	6.548058912640871e-19
12203	2.48392e-12	Si	2	7997.23A	-27.445999999999998	6.548058912640871e-19
12204	2.78706e-11	Fe	8	712.739A	-27.449	6.502982392149323e-19
12205	2.26856e-10	Be	3	87.5641A	-27.45	6.488025947684355e-19
12206	2.27049e-12	Fe	2	8748.98A	-27.45	6.488025947684355e-19
12207	3.3772199999999996e-12	Ne	1	5881.90A	-27.454	6.428543368258811e-19
12208	7.93404e-11	P	9	250.370A	-27.458000000000002	6.369606128399361e-19
12209	6.23519e-12	V	1	3185.86A	-27.458000000000002	6.369606128399361e-19
12210	4.5109e-11	Ti	7	440.366A	-27.46	6.340340446604227e-19
12211	3.97241e-11	Fe	8	500.061A	-27.46	6.340340446604227e-19
12212	3.19017e-11	Fe	8	622.678A	-27.463	6.296693849975006e-19
12213	6.48236e-11	Ni	11	306.439A	-27.464000000000002	6.282211855991125e-19
12214	2.0424099999999997e-10	F	7	97.2600A	-27.467	6.238965413765096e-19
12215	2.20754e-13	Sc	6	8.99845m	-27.468000000000004	6.22461619150007e-19
12216	4.9872e-12	Ca	7	3983.09A	-27.469	6.210299971530552e-19
12217	1.15845e-12	Fe	2	1.71474m	-27.47	6.196016677953267e-19
12218	1.3533e-11	Li	2	1467.86A	-27.471999999999998	6.167548567235108e-19
12219	7.2024199999999995e-12	Si	2	2758.03A	-27.475	6.12509146153667e-19
12220	1.33246e-11	Ca	7	1490.81A	-27.476	6.111004142094146e-19
12221	3.83042e-12	Fe	2	5185.97A	-27.478	6.082926628498099e-19
12222	2.19909e-10	Ca	8	90.3302A	-27.48	6.054978119358883e-19
12223	1.6050700000000002e-10	Ca	10	123.761A	-27.480999999999998	6.041052056128553e-19
12224	1.7357900000000002e-12	Fe	2	1.14440m	-27.49	5.917149990310542e-19
12225	1.65743e-11	Mg	6	1198.51A	-27.493000000000002	5.876416616291123e-19
12226	9.22164e-12	P	1	2154.11A	-27.496	5.8359636488462e-19
12227	3.07359e-12	Fe	2	6462.94A	-27.498	5.80914983152806e-19
12228	1.18553e-11	P	10	1675.58A	-27.498	5.80914983152806e-19
12229	1.394e-11	Al	4	1425.00A	-27.500999999999998	5.769159925372325e-19
12230	3.4726699999999996e-12	Fe	7	5720.22A	-27.505	5.716267949254058e-19
12231	3.14228e-10	F	8	63.2167A	-27.505	5.716267949254058e-19
12232	2.88711e-10	Mg	9	68.8039A	-27.508000000000003	5.676917437478376e-19
12233	9.3012e-13	Fe	2	2.13569m	-27.509	5.663860889687572e-19
12234	2.02316e-11	B	1	981.855A	-27.511	5.637837812720463e-19
12235	3.92572e-12	Fe	2	5060.08A	-27.515	5.586149804967786e-19
12236	3.5551900000000003e-12	Fe	2	5587.45A	-27.515	5.586149804967786e-19
12237	3.5961900000000002e-12	Fe	7	5523.75A	-27.522	5.496833446533719e-19
12238	5.0372e-10	C	5	39.4355A	-27.523000000000003	5.484191080428577e-19
12239	1.39677e-11	Al	4	1422.17A	-27.523000000000003	5.484191080428577e-19
12240	2.00566e-11	Ca	7	990.420A	-27.528000000000002	5.421414064247663e-19
12241	5.40696e-12	Ti	1	3673.87A	-27.528000000000002	5.421414064247663e-19
12242	1.31776e-11	Al	4	1507.44A	-27.529	5.408945157908411e-19
12243	3.06441e-12	Fe	2	6482.31A	-27.531	5.384093312339356e-19
12244	5.12034e-11	Al	8	387.952A	-27.531	5.384093312339356e-19
12245	2.95013e-11	Ar	11	673.342A	-27.531999999999996	5.371710241347588e-19
12246	1.08526e-11	V	8	1830.39A	-27.534000000000002	5.347029474679994e-19
12247	7.18177e-14	S	2	27.6596m	-27.541999999999998	5.249435188034364e-19
12248	3.2562399999999997e-13	Fe	2	6.10043m	-27.543000000000003	5.237361822134185e-19
12249	4.99785e-10	C	5	39.7460A	-27.546	5.201308076948605e-19
12250	2.82806e-12	Ne	1	7024.05A	-27.546	5.201308076948605e-19
12251	8.935290000000001e-13	Fe	2	2.22315m	-27.546	5.201308076948605e-19
12252	2.40508e-12	Fe	2	8259.37A	-27.549	5.165502523999083e-19
12253	7.54835e-11	Fe	7	263.163A	-27.55	5.153622197869431e-19
12254	1.41651e-11	Be	1	1402.35A	-27.554000000000002	5.106373505557492e-19
12255	4.27187e-11	Sc	10	465.006A	-27.555	5.094629172396532e-19
12256	3.1517600000000004e-13	Al	4	6.30266m	-27.555	5.094629172396532e-19
12257	9.48034e-12	Cr	1	2095.33A	-27.557	5.071221477600648e-19
12258	1.8318e-11	Mg	6	1084.42A	-27.557	5.071221477600648e-19
12259	6.55415e-11	P	9	303.082A	-27.559	5.047921331393072e-19
12260	6.56117e-11	Mg	5	302.758A	-27.561	5.024728239633009e-19
12261	2.0787900000000003e-12	Fe	7	9555.78A	-27.565	4.97866125423317e-19
12262	3.47119e-11	Mg	6	572.267A	-27.565	4.97866125423317e-19
12263	8.44959e-12	Mg	3	2350.94A	-27.568	4.944388391230455e-19
12264	7.307939999999999e-13	Mg	3	2.71820m	-27.569000000000003	4.933016613494103e-19
12265	6.0618e-12	F	7	3276.99A	-27.572	4.899057965988119e-19
12266	1.21084e-11	K	8	1640.55A	-27.575	4.8653330881672175e-19
12267	5.01365e-10	C	5	39.6207A	-27.58	4.809640080844514e-19
12268	2.11197e-12	Fe	10	9405.66A	-27.58	4.809640080844514e-19
12269	2.00257e-11	Ca	7	991.949A	-27.581	4.798578215622069e-19
12270	1.36042e-11	Al	4	1460.17A	-27.583000000000002	4.776530751415204e-19
12271	3.24464e-12	B	2	6122.24A	-27.584	4.765545035537363e-19
12272	8.55898e-11	P	10	232.089A	-27.589000000000002	4.710994292607444e-19
12273	7.36157e-11	P	10	269.840A	-27.59	4.700159306402157e-19
12274	5.01812e-12	Ca	7	3958.55A	-27.596999999999998	4.625008956346292e-19
12275	2.27049e-10	Fe	10	87.4898A	-27.6	4.593170618638019e-19
12276	8.04158e-12	Cl	6	2470.22A	-27.601999999999997	4.572066916612197e-19
12277	4.96673e-11	Fe	9	399.950A	-27.603	4.561551454504923e-19
12278	2.07899e-11	Fe	8	955.486A	-27.603	4.561551454504923e-19
12279	1.3134200000000003e-10	Mg	5	151.242A	-27.604	4.551060177289447e-19
12280	3.0508e-12	Fe	2	6511.23A	-27.605999999999998	4.530149955166728e-19
12281	6.17458e-13	B	3	3.21713m	-27.607	4.519730899395568e-19
12282	2.4102200000000002e-12	O	7	8241.76A	-27.609	4.498964622229413e-19
12283	8.578360000000001e-12	Na	2	2315.65A	-27.61	4.488617290733718e-19
12284	5.11191e-11	Si	10	388.592A	-27.611	4.478293757440035e-19
12285	2.94169e-11	Ne	3	675.274A	-27.612	4.467993967614089e-19
12286	2.90419e-10	F	8	68.3994A	-27.614	4.447465400056982e-19
12287	2.78139e-12	Ni	9	7141.91A	-27.614	4.447465400056982e-19
12288	5.0015e-10	Ar	11	39.7170A	-27.614	4.447465400056982e-19
12289	2.52258e-12	Fe	2	7874.65A	-27.615	4.437236513485472e-19
12290	1.08506e-11	Co	8	1830.73A	-27.62	4.386443887130804e-19
12291	2.81521e-11	Ar	10	705.611A	-27.621	4.376355346144476e-19
12292	4.66346e-13	Cr	10	4.25960m	-27.621	4.376355346144476e-19
12293	6.26819e-11	P	9	316.909A	-27.621	4.376355346144476e-19
12294	2.1229899999999998e-17	Ca	2	9.35682c	-27.622	4.366290008158504e-19
12295	5.645030000000001e-16	He	1	3518.93m	-27.623	4.356247819807503e-19
12296	5.48177e-12	Ni	4	3623.73A	-27.625999999999998	4.3262596207495696e-19
12297	3.3243e-12	Ne	1	5975.53A	-27.628	4.30638226336326e-19
12298	1.3846e-11	Be	1	1434.67A	-27.628	4.30638226336326e-19
12299	1.15581e-10	Ar	11	171.866A	-27.629	4.296477859001824e-19
12300	4.67844e-11	Cl	6	424.596A	-27.629	4.296477859001824e-19
12301	6.03731e-12	Fe	2	3290.28A	-27.629	4.296477859001824e-19
12302	8.18266e-12	Si	2	2427.63A	-27.631	4.2767373363813163e-19
12303	1.16649e-10	S	9	170.293A	-27.631	4.2767373363813163e-19
12304	5.23417e-11	P	10	379.515A	-27.631	4.2767373363813163e-19
12305	1.43532e-11	Be	1	1383.97A	-27.631999999999998	4.266901113459959e-19
12306	1.66311e-13	F	6	11.9442m	-27.631999999999998	4.266901113459959e-19
12307	4.34064e-12	Fe	2	4576.39A	-27.631999999999998	4.266901113459959e-19
12308	3.62094e-12	Ca	7	5486.00A	-27.636	4.2277819289146344e-19
12309	1.27581e-11	B	2	1557.01A	-27.638	4.2083570354224914e-19
12310	1.74855e-13	Fe	8	11.3606m	-27.64	4.1890213912089704e-19
12311	2.58434e-11	Ti	4	768.646A	-27.641	4.1793869093632533e-19
12312	4.93015e-12	Fe	8	4029.18A	-27.646	4.131545863019719e-19
12313	1.24385e-12	O	7	1.59701m	-27.646	4.131545863019719e-19
12314	1.28007e-11	K	8	1551.83A	-27.647	4.1220435712206013e-19
12315	1.19219e-13	Fe	7	16.6621m	-27.648000000000003	4.1125631340860943e-19
12316	1.9773500000000004e-10	Ca	10	100.460A	-27.65	4.0936676228695163e-19
12317	7.11399e-11	P	9	279.231A	-27.654	4.0561366525123434e-19
12318	1.00802e-11	Cl	10	1970.64A	-27.656999999999996	4.0282144041984044e-19
12319	8.25945e-11	Ca	9	240.506A	-27.660999999999998	3.9912835125569536e-19
12320	6.61657e-11	O	5	300.223A	-27.660999999999998	3.9912835125569536e-19
12321	2.59033e-10	F	8	76.6871A	-27.662	3.9821038152119664e-19
12322	2.82842e-10	F	8	70.2316A	-27.664	3.963807710118153e-19
12323	2.87904e-11	Be	3	689.969A	-27.665	3.954691205365231e-19
12324	1.69501e-11	Mg	6	1171.94A	-27.666999999999998	3.936521049773001e-19
12325	9.88908e-11	F	8	200.873A	-27.669	3.918434378462343e-19
12326	9.98435e-12	Ni	3	1989.56A	-27.669	3.918434378462343e-19
12327	1.02446e-11	Al	4	1939.02A	-27.669	3.918434378462343e-19
12328	1.4913299999999998e-10	Si	8	133.200A	-27.673000000000002	3.8825099561465143e-19
12329	3.45065e-12	Fe	2	5756.74A	-27.675	3.86467144326949e-19
12330	7.002e-12	Ti	4	2836.97A	-27.676	3.85578294560319e-19
12331	2.76752e-10	S	9	71.7770A	-27.683000000000003	3.794133239877873e-19
12332	3.10961e-13	Fe	2	6.38808m	-27.684	3.785406975577445e-19
12333	8.228519999999999e-12	Zn	2	2414.10A	-27.684	3.785406975577445e-19
12334	1.8290099999999997e-12	Fe	2	1.08608m	-27.684	3.785406975577445e-19
12335	8.62298e-12	Ca	7	2303.67A	-27.686	3.7680146103700576e-19
12336	6.92909e-11	P	9	286.682A	-27.686	3.7680146103700576e-19
12337	1.34864e-11	Fe	8	1472.93A	-27.688000000000002	3.7507021558220373e-19
12338	2.90319e-11	Fe	8	684.230A	-27.69	3.733469244777317e-19
12339	2.61962e-11	Fe	11	758.295A	-27.69	3.733469244777317e-19
12340	1.29218e-11	Mg	9	1537.28A	-27.694000000000003	3.6992405930000293e-19
12341	5.42587e-12	Ti	3	3661.07A	-27.694000000000003	3.6992405930000293e-19
12342	1.9553400000000003e-10	F	8	101.591A	-27.697	3.6737751998785296e-19
12343	2.96061e-13	N	6	6.70958m	-27.7	3.648485109290191e-19
12344	4.76921e-12	Ti	3	4165.15A	-27.701	3.6400938263944485e-19
12345	9.44887e-11	P	10	210.231A	-27.701999999999998	3.631721842913843e-19
12346	5.11049e-10	Ar	11	38.8700A	-27.703000000000003	3.623369114460862e-19
12347	3.22817e-11	Fe	8	615.348A	-27.704	3.61503559675029e-19
12348	8.56959e-11	Cl	10	231.802A	-27.706999999999997	3.5901498667456893e-19
12349	5.80526e-12	Co	8	3421.80A	-27.709	3.573654626462501e-19
12350	4.97472e-12	Ca	7	3993.08A	-27.715	3.524622246811029e-19
12351	1.24874e-12	Ni	4	1.59076m	-27.715	3.524622246811029e-19
12352	1.84063e-12	Li	1	1.07922m	-27.718000000000004	3.5003589179294535e-19
12353	1.25798e-11	K	8	1579.08A	-27.72	3.484276229581744e-19
12354	1.54601e-11	Cl	7	1284.88A	-27.72	3.484276229581744e-19
12355	3.13859e-11	F	8	632.911A	-27.721999999999998	3.4682674344748293e-19
12356	7.62733e-13	Na	2	2.60438m	-27.721999999999998	3.4682674344748293e-19
12357	1.1890399999999998e-10	Ca	10	167.063A	-27.733	3.3815248094456033e-19
12358	2.6258999999999997e-10	Mg	9	75.6481A	-27.736	3.358246556393968e-19
12359	6.5129400000000005e-15	F	9	305.000m	-27.739	3.335128549709185e-19
12360	3.3732e-10	S	9	58.8890A	-27.74	3.3274579669012914e-19
12361	1.44731e-11	Be	1	1372.51A	-27.743000000000002	3.3045519073757366e-19
12362	6.75049e-11	F	8	294.267A	-27.746	3.2818035320548776e-19
12363	5.076e-12	Fe	2	3913.41A	-27.749000000000002	3.2592117554481755e-19
12364	3.2457e-11	Ca	7	612.024A	-27.749000000000002	3.2592117554481755e-19
12365	5.07959e-12	Sc	1	3910.64A	-27.750999999999998	3.244237037668929e-19
12366	6.09286e-12	Fe	2	3260.29A	-27.755	3.214493693726646e-19
12367	3.21621e-11	Fe	8	617.636A	-27.761	3.1703891868134845e-19
12368	1.8995e-11	Al	4	1045.77A	-27.761	3.1703891868134845e-19
12369	1.22283e-12	B	1	1.62447m	-27.761999999999997	3.163097494026163e-19
12370	6.1822e-11	K	8	321.317A	-27.761999999999997	3.163097494026163e-19
12371	6.90604e-11	O	5	287.639A	-27.763	3.1558225716668267e-19
12372	2.4362499999999997e-10	Mg	9	81.5369A	-27.764	3.1485643811646643e-19
12373	2.02923e-11	B	1	978.914A	-27.774	3.076894305849797e-19
12374	1.8309e-11	Mg	6	1084.95A	-27.778000000000002	3.0486851692946273e-19
12375	4.93851e-12	Sc	1	4022.36A	-27.783	3.0137871587409243e-19
12376	6.95478e-11	Na	7	285.623A	-27.785999999999998	2.993040393870564e-19
12377	4.43915e-11	Ti	9	447.483A	-27.787	2.9861565919881335e-19
12378	4.62506e-12	Si	3	4294.96A	-27.791	2.9587793437939514e-19
12379	3.06301e-12	Fe	2	6485.28A	-27.796999999999997	2.9181833692933717e-19
12380	4.86105e-11	Fe	9	408.646A	-27.798000000000002	2.911471733789878e-19
12381	2.0132400000000002e-10	F	8	98.6690A	-27.814	2.8061609584874986e-19
12382	2.2557900000000003e-10	Ca	8	88.0600A	-27.815	2.799706967379327e-19
12383	5.5465699999999995e-12	Ti	4	3581.40A	-27.820999999999998	2.7612935477050196e-19
12384	1.02119e-11	Co	8	1945.22A	-27.822	2.754942748778095e-19
12385	6.1739e-12	Fe	2	3217.49A	-27.826	2.729685281840019e-19
12386	4.48424e-12	Si	2	4429.84A	-27.828000000000003	2.717143517208269e-19
12387	2.26841e-10	Be	3	87.5701A	-27.828000000000003	2.717143517208269e-19
12388	6.14585e-12	Co	8	3232.17A	-27.829	2.7108942605337414e-19
12389	3.24135e-12	Ne	1	6128.45A	-27.831	2.6984388328024547e-19
12390	1.38793e-11	Ni	11	1431.23A	-27.835	2.6736993968798176e-19
12391	1.3323700000000001e-12	Fe	2	1.49091m	-27.840999999999998	2.6370148658871247e-19
12392	5.67762e-11	Si	9	349.873A	-27.842	2.6309498999965985e-19
12393	2.1163400000000002e-12	Fe	7	9386.21A	-27.843000000000004	2.624898883140518e-19
12394	6.28393e-12	Na	2	3161.15A	-27.85	2.5829296525102784e-19
12395	8.56159e-12	Ca	7	2320.18A	-27.85	2.5829296525102784e-19
12396	8.84567e-14	S	2	22.4567m	-27.851	2.5769890791586844e-19
12397	8.4123e-11	Fe	9	236.136A	-27.851999999999997	2.571062168746656e-19
12398	7.46728e-12	Ni	11	2660.20A	-27.855	2.553363101270213e-19
12399	7.86565e-11	P	8	252.547A	-27.855999999999998	2.547490529099458e-19
12400	1.60892e-11	Fe	8	1234.65A	-27.858	2.5357858733172945e-19
12401	2.50424e-11	Ca	7	793.234A	-27.858	2.5357858733172945e-19
12402	1.45541e-11	Be	1	1364.87A	-27.859	2.5299537276489866e-19
12403	2.18085e-10	Mg	9	91.0859A	-27.86	2.524134995543514e-19
12404	2.1438400000000003e-12	O	1	9265.83A	-27.86	2.524134995543514e-19
12405	5.10287e-10	Ar	11	38.9280A	-27.864	2.500993586806269e-19
12406	4.70296e-12	Si	3	4223.82A	-27.866	2.489502565068393e-19
12407	1.69714e-11	Cl	7	1170.47A	-27.866999999999997	2.4837768680551595e-19
12408	3.29336e-10	S	8	60.3166A	-27.866999999999997	2.4837768680551595e-19
12409	2.2746900000000003e-10	Be	3	87.3283A	-27.869	2.4723649499545006e-19
12410	1.42349e-11	F	8	1395.48A	-27.87	2.4666786683622423e-19
12411	1.32545e-11	Ti	3	1498.70A	-27.871	2.461005464854753e-19
12412	7.52275e-11	Ni	11	264.058A	-27.879	2.4160870528820797e-19
12413	2.42206e-11	Fe	9	820.147A	-27.879	2.4160870528820797e-19
12414	3.48485e-12	Cu	1	5700.24A	-27.881	2.4049861412317133e-19
12415	1.00621e-13	Mn	5	19.7419m	-27.881999999999998	2.3994548265992495e-19
12416	1.9989100000000002e-13	Na	4	9.93767m	-27.881999999999998	2.3994548265992495e-19
12417	1.658e-11	Na	7	1198.09A	-27.883000000000003	2.3939362336373785e-19
12418	4.9019e-13	Al	6	4.05240m	-27.884	2.3884303330871484e-19
12419	5.95128e-12	Cu	1	3337.84A	-27.886	2.3774564925216653e-19
12420	1.6034999999999998e-14	Sc	2	123.882m	-27.888	2.3665330721736125e-19
12421	1.41803e-12	Si	2	1.40084m	-27.889	2.3610901971458093e-19
12422	4.73683e-10	C	5	41.9362A	-27.89	2.355659840383172e-19
12423	1.84717e-12	C	1	1.07540m	-27.89	2.355659840383172e-19
12424	1.54718e-11	Cl	7	1283.91A	-27.892	2.344836566554849e-19
12425	3.12315e-13	V	8	6.36040m	-27.898000000000003	2.3126642027509496e-19
12426	2.15585e-11	Cl	8	921.421A	-27.899	2.3073452226847693e-19
12427	1.26421e-11	Ca	8	1571.29A	-27.901	2.2967439343605906e-19
12428	1.5884e-12	Fe	10	1.25060m	-27.901999999999997	2.291461569895636e-19
12429	2.28882e-10	Be	3	86.7890A	-27.904	2.2809332603269375e-19
12430	4.82734e-10	K	10	41.1499A	-27.905	2.2756872594031636e-19
12431	1.36306e-12	Fe	2	1.45735m	-27.905	2.2756872594031636e-19
12432	2.55921e-11	Fe	8	776.194A	-27.906	2.27045332394672e-19
12433	6.62856e-11	Ni	11	299.680A	-27.906999999999996	2.265231426207783e-19
12434	2.4780900000000004e-10	Na	6	80.1603A	-27.910999999999998	2.2444636596616687e-19
12435	1.01178e-10	F	8	196.332A	-27.912	2.2393015364918417e-19
12436	1.56983e-11	Fe	8	1265.39A	-27.913	2.2341512858758463e-19
12437	9.46383e-12	Mn	8	2098.99A	-27.918000000000003	2.208577167584334e-19
12438	8.15737e-12	Si	1	2435.15A	-27.92	2.198429677252343e-19
12439	1.05347e-13	Al	1	18.8562m	-27.921999999999997	2.188328810403375e-19
12440	4.51113e-12	Ti	4	4403.43A	-27.921999999999997	2.188328810403375e-19
12441	2.82586e-11	Si	3	702.953A	-27.929000000000002	2.1533398524939463e-19
12442	2.83029e-11	Si	7	701.853A	-27.932	2.1385163652161213e-19
12443	1.17234e-09	F	8	16.9443A	-27.935	2.1237949221069323e-19
12444	1.82675e-11	Ca	7	1087.42A	-27.935	2.1237949221069323e-19
12445	5.75575e-11	Si	9	345.124A	-27.936	2.118910329332095e-19
12446	8.643399999999999e-13	Ni	11	2.29822m	-27.939	2.1043238532245888e-19
12447	1.67267e-11	Cl	6	1187.59A	-27.94	2.099484042665488e-19
12448	4.71269e-11	Ca	7	421.510A	-27.941999999999997	2.0898377897123336e-19
12449	3.4441800000000004e-12	Fe	2	5767.54A	-27.941999999999997	2.0898377897123336e-19
12450	4.51741e-12	Ti	4	4397.31A	-27.944000000000003	2.0802358572655694e-19
12451	1.75522e-12	Fe	2	1.13174m	-27.945	2.0754514475598334e-19
12452	2.2553e-12	Fe	2	8807.90A	-27.948	2.0611641402901282e-19
12453	9.42357e-13	N	1	2.10795m	-27.949	2.0564235943162134e-19
12454	1.77622e-11	F	6	1118.36A	-27.951999999999998	2.0422672738669072e-19
12455	3.80455e-12	Sc	7	5221.24A	-27.951999999999998	2.0422672738669072e-19
12456	9.6609e-11	Si	9	205.617A	-27.954	2.0328839080868424e-19
12457	1.9874200000000002e-10	Ca	10	99.9510A	-27.954	2.0328839080868424e-19
12458	2.78144e-10	S	9	71.4180A	-27.956999999999997	2.018889633697726e-19
12459	3.3009800000000004e-16	He	1	6017.74m	-27.959	2.0096136784175449e-19
12460	2.57997e-12	Fe	2	7699.49A	-27.959	2.0096136784175449e-19
12461	6.27996e-11	Fe	8	316.315A	-27.962	1.995779595162689e-19
12462	1.52046e-11	Fe	8	1306.47A	-27.962	1.995779595162689e-19
12463	5.58687e-12	Fe	8	3555.56A	-27.963	1.9911894294695586e-19
12464	2.43884e-10	Mg	9	81.4504A	-27.965	1.9820407450671e-19
12465	2.27959e-12	Fe	2	8714.07A	-27.965	1.9820407450671e-19
12466	2.2509200000000003e-12	Fe	2	8825.05A	-27.968000000000004	1.9683964725503048e-19
12467	1.51792e-11	Fe	8	1308.66A	-27.968000000000004	1.9683964725503048e-19
12468	3.16995e-12	Ne	1	6266.50A	-27.968000000000004	1.9683964725503048e-19
12469	1.41889e-15	Sc	11	1400.00m	-27.969	1.9638692862915389e-19
12470	2.28098e-12	Fe	2	8708.75A	-27.97	1.959352512272231e-19
12471	3.3651599999999998e-12	Sc	6	5902.98A	-27.971	1.9548461265448795e-19
12472	2.43125e-11	O	7	817.048A	-27.973000000000003	1.945864424451411e-19
12473	1.46113e-11	Be	1	1359.53A	-27.974	1.9413890604652186e-19
12474	1.37148e-10	F	6	144.840A	-27.975	1.9369239895305502e-19
12475	1.49183e-10	Si	8	133.155A	-27.975	1.9369239895305502e-19
12476	2.5994e-11	Cl	6	764.193A	-27.978	1.9235902985742894e-19
12477	3.07173e-11	Ca	7	646.687A	-27.978	1.9235902985742894e-19
12478	1.64354e-12	Fe	2	1.20864m	-27.980999999999998	1.9103483961009579e-19
12479	2.892e-10	Mg	9	68.6876A	-27.982	1.9059547167132326e-19
12480	9.30904e-13	Be	3	2.13389m	-27.991999999999997	1.8625698906284674e-19
12481	9.30007e-12	Mg	3	2135.95A	-27.993000000000002	1.8582860987539678e-19
12482	6.36604e-11	Ni	11	312.038A	-27.993000000000002	1.8582860987539678e-19
12483	2.26656e-10	Be	3	87.6414A	-27.995	1.8497480496887388e-19
12484	4.67643e-12	Si	3	4247.78A	-27.998	1.8370144736812088e-19
12485	1.28154e-11	Li	2	1550.04A	-27.999000000000002	1.8327894576346912e-19
12486	1.26322e-11	Al	4	1572.52A	-28.0	1.828574158855444e-19
12487	5.06579e-11	F	7	392.129A	-28.002	1.820172623753725e-19
12488	1.68912e-12	Fe	2	1.17603m	-28.002	1.820172623753725e-19
12489	2.12256e-11	Zn	2	935.870A	-28.003	1.8159863428871509e-19
12490	1.29213e-10	Mg	5	153.734A	-28.005	1.807642643546262e-19
12491	5.95161e-12	Ti	3	3337.66A	-28.005	1.807642643546262e-19
12492	5.15033e-12	F	6	3856.93A	-28.008000000000003	1.7951989191158192e-19
12493	6.0725300000000006e-12	Sc	1	3271.20A	-28.008000000000003	1.7951989191158192e-19
12494	1.84063e-12	Li	1	1.07922m	-28.013	1.774649447016739e-19
12495	1.79692e-11	S	8	1105.47A	-28.014	1.7705678665512688e-19
12496	1.4794799999999999e-12	Fe	2	1.34267m	-28.016	1.762432846153673e-19
12497	2.99715e-10	F	8	66.2778A	-28.016	1.762432846153673e-19
12498	4.41078e-11	Fe	8	450.362A	-28.017	1.7583793630904787e-19
12499	2.35826e-11	Fe	9	842.335A	-28.018	1.7543352027796264e-19
12500	6.62191e-11	O	5	299.981A	-28.019000000000002	1.7503003437793803e-19
12501	3.32034e-12	Fe	2	5982.65A	-28.026999999999997	1.7183537621725958e-19
12502	1.69573e-11	Ti	9	1171.44A	-28.031999999999996	1.6986839293111168e-19
12503	1.29129e-11	B	2	1538.34A	-28.034000000000002	1.6908791856042406e-19
12504	7.1115e-11	Mg	9	279.329A	-28.035999999999998	1.6831103014374173e-19
12505	2.55886e-10	Na	6	77.6301A	-28.037	1.6792392551645034e-19
12506	7.736719999999999e-12	Ti	3	2567.56A	-28.037	1.6792392551645034e-19
12507	1.70912e-11	Cl	6	1162.26A	-28.038	1.6753771120509573e-19
12508	1.79285e-11	F	6	1107.98A	-28.043000000000003	1.656199228835369e-19
12509	4.86638e-12	Fe	2	4081.98A	-28.048000000000002	1.6372408730336434e-19
12510	3.6365e-12	Si	2	5462.52A	-28.054000000000002	1.614777086110015e-19
12511	5.2445e-12	Fe	11	3787.67A	-28.061999999999998	1.5853040827243276e-19
12512	7.25878e-12	Si	2	2736.61A	-28.061999999999998	1.5853040827243276e-19
12513	8.11237e-11	Si	10	244.866A	-28.064	1.57802027209328e-19
12514	2.36208e-11	Ar	9	840.972A	-28.064	1.57802027209328e-19
12515	2.70033e-10	Ne	8	73.5631A	-28.066	1.5707699275321856e-19
12516	5.01413e-10	C	5	39.6170A	-28.066	1.5707699275321856e-19
12517	4.73653e-10	C	5	41.9388A	-28.069000000000003	1.5599568234091874e-19
12518	2.98531e-11	Be	3	665.407A	-28.072	1.549218156171417e-19
12519	1.33284e-11	Ca	7	1490.38A	-28.073	1.5456550532872768e-19
12520	7.4696e-12	P	1	2659.37A	-28.075	1.538553413398922e-19
12521	5.17548e-12	V	1	3838.18A	-28.075	1.538553413398922e-19
12522	2.44479e-12	Fe	8	8125.22A	-28.076	1.5350148387425077e-19
12523	2.41618e-13	Co	8	8.22144m	-28.076999999999998	1.5314844025819746e-19
12524	1.02437e-11	Si	9	1939.19A	-28.08	1.5209417381105046e-19
12525	1.3093e-11	Fe	8	1517.18A	-28.085	1.5035316620020339e-19
12526	7.11539e-13	Si	8	2.79176m	-28.094	1.4726942056758877e-19
12527	2.2637400000000002e-12	Fe	2	8775.07A	-28.1	1.4524880836660778e-19
12528	1.79445e-12	P	10	1.10700m	-28.101999999999997	1.4458145071197675e-19
12529	2.0950400000000003e-12	Fe	2	9481.66A	-28.103	1.4424892260289496e-19
12530	2.28566e-11	Fe	8	869.091A	-28.104	1.439171592872436e-19
12531	1.45934e-11	Cl	7	1361.19A	-28.104	1.439171592872436e-19
12532	4.42705e-11	Cl	6	448.706A	-28.107	1.4292644053131344e-19
12533	2.07945e-12	Fe	2	9552.75A	-28.107	1.4292644053131344e-19
12534	7.22762e-12	Fe	11	2748.41A	-28.11	1.4194254183532756e-19
12535	6.78431e-11	Si	9	292.800A	-28.111	1.4161608304824134e-19
12536	7.82577e-12	Mn	11	2538.34A	-28.112	1.4129037509553116e-19
12537	1.69166e-11	Cl	7	1174.26A	-28.114	1.406412047897202e-19
12538	6.625e-11	O	5	299.841A	-28.118000000000002	1.3935179847386004e-19
12539	3.00843e-12	Fe	2	6602.93A	-28.12	1.387115351185589e-19
12540	1.9348e-12	Fe	2	1.02669m	-28.125	1.3712371730606636e-19
12541	2.53854e-11	Fe	9	782.514A	-28.125	1.3712371730606636e-19
12542	8.624019999999999e-12	Ne	3	2303.39A	-28.127	1.3649369105383812e-19
12543	3.5102199999999996e-12	Fe	11	5659.03A	-28.131	1.3524230937246658e-19
12544	3.53005e-12	Fe	2	5627.25A	-28.133000000000003	1.3462092740448367e-19
12545	1.06328e-11	Ar	11	1868.22A	-28.134	1.3431130786330538e-19
12546	9.33831e-11	Ar	11	212.720A	-28.136999999999997	1.333867153234544e-19
12547	7.70951e-14	C	5	25.7662m	-28.136999999999997	1.333867153234544e-19
12548	8.91959e-13	B	4	2.22706m	-28.141	1.3216381856679582e-19
12549	3.68223e-12	Mn	1	5394.68A	-28.143	1.3155658097925216e-19
12550	2.6710299999999998e-12	Fe	2	7437.01A	-28.144000000000002	1.312540092392764e-19
12551	4.4866e-12	Fe	2	4427.51A	-28.145	1.3095213339499276e-19
12552	9.85279e-11	F	8	201.612A	-28.147	1.3035046299511596e-19
12553	8.461260000000001e-12	Fe	11	2347.70A	-28.148000000000003	1.3005066524952512e-19
12554	6.79911e-11	Fe	8	292.162A	-28.148000000000003	1.3005066524952512e-19
12555	2.5612e-11	Fe	9	775.592A	-28.151999999999997	1.2885835358378694e-19
12556	1.78768e-11	F	6	1111.19A	-28.155	1.279712989171569e-19
12557	7.7378e-11	Fe	9	256.720A	-28.156	1.2767697309710315e-19
12558	3.84042e-12	Fe	2	5172.47A	-28.159000000000002	1.2679805099653988e-19
12559	6.9792e-11	F	8	284.624A	-28.159000000000002	1.2679805099653988e-19
12560	1.81465e-11	Mg	6	1094.67A	-28.16	1.265064235718239e-19
12561	2.94589e-11	Fe	8	674.310A	-28.162	1.2592517935316074e-19
12562	5.78942e-11	Sc	10	343.117A	-28.166	1.2477069036946244e-19
12563	1.13171e-10	Na	4	175.526A	-28.171999999999997	1.2305877231944538e-19
12564	2.16777e-18	H	1	91.6354c	-28.174	1.2249336861940337e-19
12565	6.72068e-12	Fe	2	2955.72A	-28.175	1.2221164168941797e-19
12566	2.07705e-11	O	7	956.380A	-28.177	1.2165013020107067e-19
12567	2.68329e-10	F	8	74.0302A	-28.177	1.2165013020107067e-19
12568	4.33064e-12	Fe	2	4586.96A	-28.179000000000002	1.2109119862366365e-19
12569	4.78109e-10	K	10	41.5480A	-28.179000000000002	1.2109119862366365e-19
12570	3.10332e-12	Fe	2	6401.03A	-28.180999999999997	1.2053483510358587e-19
12571	1.89382e-10	F	8	104.891A	-28.186999999999998	1.1888103516660738e-19
12572	5.53017e-12	Sc	6	3592.01A	-28.188000000000002	1.1860761637301408e-19
12573	2.07561e-12	Fe	7	9570.42A	-28.189	1.183348264251977e-19
12574	4.35733e-13	O	1	4.55886m	-28.191	1.1779112728499472e-19
12575	1.5032399999999999e-10	Si	8	132.144A	-28.191999999999997	1.1752021520997037e-19
12576	7.23725e-12	Si	2	2744.75A	-28.193	1.1724992621542634e-19
12577	8.211780000000001e-13	S	2	2.41902m	-28.193	1.1724992621542634e-19
12578	2.75846e-11	Si	7	720.129A	-28.195	1.167112117389025e-19
12579	6.70831e-11	Si	9	296.117A	-28.195	1.167112117389025e-19
12580	1.1987600000000002e-10	F	6	165.709A	-28.195999999999998	1.164427834007112e-19
12581	4.00659e-11	Fe	8	495.794A	-28.198	1.159077774085577e-19
12582	7.34444e-11	Fe	7	270.469A	-28.203000000000003	1.1458099205203668e-19
12583	5.1200400000000005e-12	V	1	3879.74A	-28.204	1.143174630831691e-19
12584	1.93962e-11	Mg	9	1024.14A	-28.204	1.143174630831691e-19
12585	7.09339e-11	Ni	11	280.042A	-28.206	1.1379222205086998e-19
12586	5.56233e-13	N	1	3.57125m	-28.206	1.1379222205086998e-19
12587	1.6591400000000001e-12	Ni	11	1.19728m	-28.208000000000002	1.1326939428190322e-19
12588	3.32191e-11	Cl	7	597.982A	-28.208000000000002	1.1326939428190322e-19
12589	1.71477e-13	Mg	6	11.5843m	-28.21	1.1274896868833284e-19
12590	9.92007e-13	Fe	2	2.00245m	-28.211	1.1248965325627734e-19
12591	1.75893e-11	Fe	8	1129.35A	-28.213	1.1197281024729268e-19
12592	3.16315e-12	Fe	2	6279.95A	-28.214000000000002	1.1171527993011423e-19
12593	1.49414e-12	Fe	2	1.32949m	-28.215999999999998	1.1120199484337922e-19
12594	1.21483e-11	Fe	8	1635.17A	-28.215999999999998	1.1120199484337922e-19
12595	6.54024e-11	Fe	8	303.727A	-28.215999999999998	1.1120199484337922e-19
12596	5.42049e-12	Fe	2	3664.70A	-28.219	1.104364856953809e-19
12597	2.86939e-12	Fe	2	6922.88A	-28.221999999999998	1.096762462752925e-19
12598	2.9225e-11	Be	3	679.708A	-28.224	1.0917232969720577e-19
12599	6.71421e-11	F	8	295.857A	-28.226	1.0867072840548592e-19
12600	1.86432e-11	Mg	6	1065.51A	-28.228	1.0817143176235652e-19
12601	1.07671e-11	Fe	8	1844.92A	-28.23	1.07674429178921e-19
12602	2.2097e-11	Ca	7	898.968A	-28.233	1.0693320362214969e-19
12603	1.11177e-11	Zn	2	1786.75A	-28.233	1.0693320362214969e-19
12604	3.40457e-12	Fe	1	5834.65A	-28.238000000000003	1.0570914936225602e-19
12605	2.4618e-11	Fe	9	806.907A	-28.241999999999997	1.0474000205556558e-19
12606	2.42535e-11	Fe	8	819.036A	-28.243000000000002	1.04499106735611e-19
12607	3.02444e-11	Mg	6	656.798A	-28.245	1.0401897695302289e-19
12608	2.76706e-10	S	9	71.7890A	-28.248	1.0330291535237427e-19
12609	4.86519e-12	Cr	10	4082.98A	-28.252	1.0235582853168644e-19
12610	4.35649e-13	O	1	4.55974m	-28.267	9.888093812276618e-20
12611	2.66151e-10	Ne	8	74.6360A	-28.274	9.729994126088108e-20
12612	8.04708e-11	Mg	9	246.853A	-28.279	9.618615804338258e-20
12613	3.67822e-12	Ne	1	5400.56A	-28.279	9.618615804338258e-20
12614	1.50274e-10	Si	8	132.188A	-28.281999999999996	9.552401718883626e-20
12615	1.73915e-12	O	7	1.14220m	-28.284000000000002	9.50851241969467e-20
12616	4.734969999999999e-10	C	5	41.9527A	-28.288	9.421337853843153e-20
12617	1.33918e-12	Fe	2	1.48333m	-28.289	9.399669378073124e-20
12618	5.81998e-11	P	8	341.315A	-28.29	9.378050738414506e-20
12619	1.12913e-11	Zn	2	1759.27A	-28.29	9.378050738414506e-20
12620	2.95592e-11	Fe	8	672.022A	-28.293000000000003	9.313492691225156e-20
12621	6.10669e-13	Na	2	3.25290m	-28.294	9.292072252446271e-20
12622	7.547960000000001e-12	Cr	11	2631.76A	-28.298000000000002	9.206882021975431e-20
12623	3.08366e-11	Fe	9	644.184A	-28.301	9.143502291942048e-20
12624	5.07148e-11	F	7	391.690A	-28.301	9.143502291942048e-20
12625	3.34966e-11	Na	6	593.029A	-28.302	9.122472820232219e-20
12626	7.53487e-11	Fe	9	263.634A	-28.304000000000002	9.080558864901163e-20
12627	4.9317e-14	Ni	4	40.2791m	-28.305	9.05967415905639e-20
12628	4.99898e-10	Ar	11	39.7370A	-28.309	8.976614567112564e-20
12629	3.5065e-12	Fe	2	5665.04A	-28.311999999999998	8.914819987088692e-20
12630	2.2758700000000004e-10	Be	3	87.2830A	-28.313000000000002	8.894316470084864e-20
12631	9.34393e-11	S	10	212.592A	-28.315	8.853450797961406e-20
12632	4.3565100000000004e-13	O	1	4.55972m	-28.316	8.833088426175978e-20
12633	1.47126e-11	Cl	7	1350.17A	-28.316999999999997	8.812772886546077e-20
12634	4.6140399999999996e-10	C	5	43.0522A	-28.316999999999997	8.812772886546077e-20
12635	2.7035400000000004e-10	Ne	8	73.4756A	-28.32	8.752106184717713e-20
12636	8.26027e-11	Fe	9	240.482A	-28.324	8.671866392911845e-20
12637	3.0351599999999998e-12	Fe	2	6544.77A	-28.325	8.651921653668848e-20
12638	8.18263e-11	Si	10	242.764A	-28.326	8.632022786053117e-20
12639	1.02505e-12	Fe	2	1.93791m	-28.326	8.632022786053117e-20
12640	3.50073e-11	Fe	9	567.437A	-28.33	8.55288392546374e-20
12641	2.1557400000000003e-12	Fe	2	9214.68A	-28.333000000000002	8.494006286659403e-20
12642	3.5991e-11	Cl	6	551.928A	-28.333000000000002	8.494006286659403e-20
12643	5.55754e-11	Cl	6	357.433A	-28.336	8.435533958669822e-20
12644	3.49056e-12	Fe	7	5690.91A	-28.339000000000002	8.377464151354699e-20
12645	6.65533e-12	Ti	3	2984.74A	-28.339000000000002	8.377464151354699e-20
12646	4.73653e-10	C	5	41.9388A	-28.344	8.281568112199273e-20
12647	6.5818199999999995e-12	Sc	1	3018.08A	-28.35	8.167940737919728e-20
12648	1.41493e-12	Fe	7	1.40391m	-28.351	8.14915499552139e-20
12649	6.93616e-11	Ca	9	286.390A	-28.351999999999997	8.130412459131614e-20
12650	1.7793e-11	Fe	8	1116.42A	-28.357	8.037344397311842e-20
12651	1.54866e-12	Fe	7	1.28269m	-28.358	8.018859018161844e-20
12652	3.28186e-11	Fe	8	605.280A	-28.361	7.963657580961457e-20
12653	2.55048e-11	Al	6	778.853A	-28.364	7.908836147781852e-20
12654	6.19206e-12	Si	3	3208.06A	-28.365	7.890646329404113e-20
12655	1.43031e-10	Si	8	138.882A	-28.366999999999997	7.854392102693815e-20
12656	3.4255e-12	Fe	2	5798.99A	-28.369	7.818304449024431e-20
12657	3.55125e-11	Fe	9	559.365A	-28.37	7.800322847775804e-20
12658	3.35007e-11	Fe	8	592.956A	-28.374000000000002	7.728809058053169e-20
12659	3.2532900000000005e-10	B	4	61.0597A	-28.375	7.711033290492016e-20
12660	4.74163e-10	C	5	41.8938A	-28.375	7.711033290492016e-20
12661	1.69656e-11	Cl	6	1170.86A	-28.377	7.675604310733743e-20
12662	7.92246e-11	Mg	5	250.736A	-28.379	7.640338112351058e-20
12663	2.92988e-11	Fe	8	677.995A	-28.383000000000003	7.570291071499112e-20
12664	5.02513e-12	Mg	6	3953.02A	-28.384	7.552879885190009e-20
12665	4.9058800000000005e-12	Fe	2	4049.11A	-28.394000000000002	7.380955349216101e-20
12666	2.94422e-12	Fe	2	6746.93A	-28.396	7.347042939839458e-20
12667	1.73623e-12	Ni	9	1.14411m	-28.398000000000003	7.313286343830444e-20
12668	1.7115099999999998e-12	Fe	2	1.16064m	-28.399	7.296466251992279e-20
12669	9.83908e-11	F	8	201.893A	-28.406999999999996	7.16329073420823e-20
12670	2.45773e-12	Ne	1	8082.46A	-28.412	7.08129322322888e-20
12671	1.46107e-11	Mn	11	1359.58A	-28.416999999999998	7.000234329996134e-20
12672	1.30759e-10	Mg	5	151.916A	-28.418000000000003	6.984134237809894e-20
12673	4.7512e-10	C	5	41.8094A	-28.421	6.936055795895168e-20
12674	2.54658e-11	Cl	8	780.043A	-28.423000000000002	6.904187514286468e-20
12675	2.68043e-11	Be	3	741.092A	-28.426	6.856659421745381e-20
12676	4.52185e-11	Ti	9	439.300A	-28.427	6.840889542684858e-20
12677	1.41999e-10	Si	8	139.892A	-28.430999999999997	6.778171890375069e-20
12678	3.65656e-12	Mn	1	5432.55A	-28.432	6.762582527627424e-20
12679	1.034e-11	Fe	8	1921.12A	-28.432	6.762582527627424e-20
12680	7.709969999999999e-12	Ti	3	2576.46A	-28.436999999999998	6.685171885559049e-20
12681	1.64096e-11	Ca	7	1210.54A	-28.438000000000002	6.669796416886929e-20
12682	1.65897e-11	S	8	1197.39A	-28.439	6.654456310811562e-20
12683	3.94496e-12	Fe	2	5035.40A	-28.439	6.654456310811562e-20
12684	8.48975e-11	Fe	9	233.982A	-28.439	6.654456310811562e-20
12685	2.19512e-11	Fe	8	904.938A	-28.44	6.639151486001069e-20
12686	7.12731e-13	Mg	9	2.78709m	-28.445	6.563153747382587e-20
12687	1.30935e-12	Fe	2	1.51713m	-28.445999999999998	6.548058912640871e-20
12688	7.802519999999999e-12	Cl	6	2545.90A	-28.445999999999998	6.548058912640871e-20
12689	3.3593099999999997e-12	Fe	2	5913.26A	-28.449	6.502982392149324e-20
12690	1.67457e-11	Fe	8	1186.24A	-28.449	6.502982392149324e-20
12691	2.6086e-10	Na	6	76.1499A	-28.451999999999998	6.458216176242297e-20
12692	8.40575e-12	Cu	1	2363.20A	-28.456999999999997	6.384289586987841e-20
12693	3.21603e-11	Na	7	617.670A	-28.456999999999997	6.384289586987841e-20
12694	1.71871e-11	Na	8	1155.78A	-28.458000000000002	6.369606128399361e-20
12695	4.6139e-10	C	5	43.0535A	-28.461	6.325758068233787e-20
12696	9.7667e-12	Fe	8	2033.90A	-28.462	6.311209228402863e-20
12697	9.58005e-11	Si	7	207.352A	-28.469	6.210299971530552e-20
12698	2.81422e-11	Si	9	705.861A	-28.475	6.12509146153667e-20
12699	1.13573e-11	Zn	2	1749.05A	-28.476999999999997	6.09694922258725e-20
12700	2.27306e-12	Fe	2	8739.07A	-28.476999999999997	6.09694922258725e-20
12701	1.1135e-11	Fe	8	1783.97A	-28.478	6.082926628498099e-20
12702	6.67628e-13	Ni	11	2.97538m	-28.479	6.068936285480495e-20
12703	3.98989e-11	Fe	8	497.870A	-28.48	6.054978119358882e-20
12704	1.67909e-12	C	3	1.18305m	-28.480999999999998	6.041052056128552e-20
12705	1.04648e-10	F	8	189.821A	-28.482	6.027158021954807e-20
12706	1.74581e-11	S	8	1137.83A	-28.491	5.903540922980432e-20
12707	4.03264e-11	Fe	8	492.592A	-28.491	5.903540922980432e-20
12708	2.99646e-11	Ar	10	662.932A	-28.498	5.80914983152806e-20
12709	9.60379e-13	N	1	2.06840m	-28.5	5.782459212509755e-20
12710	6.831469999999999e-12	Fe	2	2907.79A	-28.5	5.782459212509755e-20
12711	7.40138e-11	Fe	8	268.388A	-28.503	5.742653043282911e-20
12712	1.68599e-11	Fe	8	1178.21A	-28.504	5.729445307794125e-20
12713	3.02517e-12	Fe	2	6566.40A	-28.505	5.716267949254057e-20
12714	4.73653e-10	C	5	41.9388A	-28.511999999999997	5.624871145572441e-20
12715	1.86918e-11	Fe	8	1062.74A	-28.514	5.599027210207065e-20
12716	1.61282e-11	Si	2	1231.66A	-28.516	5.573302016938734e-20
12717	5.03383e-12	Ni	1	3946.19A	-28.517	5.560483778002124e-20
12718	2.16324e-11	Cl	8	918.274A	-28.518	5.547695020196977e-20
12719	5.45354e-12	Fe	2	3642.49A	-28.522	5.496833446533719e-20
12720	4.00992e-11	Cl	8	495.383A	-28.523000000000003	5.484191080428576e-20
12721	2.47473e-11	Al	6	802.691A	-28.523000000000003	5.484191080428576e-20
12722	4.93039e-13	Na	2	4.02898m	-28.523000000000003	5.484191080428576e-20
12723	2.04552e-12	Fe	2	9711.19A	-28.525	5.458993511249588e-20
12724	2.28328e-10	Fe	10	86.9996A	-28.537	5.3102207826844985e-20
12725	1.32751e-12	Fe	2	1.49637m	-28.538	5.298007613796158e-20
12726	1.3726200000000002e-10	F	6	144.719A	-28.541999999999998	5.2494351880343644e-20
12727	1.92659e-12	V	11	1.03107m	-28.541999999999998	5.2494351880343644e-20
12728	2.45922e-12	Fe	2	8077.54A	-28.544	5.225316224205108e-20
12729	1.68477e-13	Mg	3	11.7906m	-28.546	5.2013080769486047e-20
12730	1.20847e-12	Fe	2	1.64377m	-28.548000000000002	5.177410237108864e-20
12731	1.29065e-11	Fe	7	1539.10A	-28.553	5.1181449122024954e-20
12732	4.088819999999999e-14	S	2	48.5823m	-28.553	5.1181449122024954e-20
12733	4.06178e-11	Fe	8	489.058A	-28.558000000000003	5.0595579918604135e-20
12734	3.98244e-12	Si	3	4988.01A	-28.559	5.047921331393071e-20
12735	4.86516e-10	Ar	11	40.8300A	-28.56	5.036311434502123e-20
12736	8.50795e-11	C	5	233.481A	-28.561999999999998	5.013171685372865e-20
12737	3.01689e-12	Fe	2	6584.41A	-28.563000000000002	5.00164171044987e-20
12738	2.56258e-10	Be	3	77.5174A	-28.564	4.9901382537334066e-20
12739	5.623170000000001e-13	O	7	3.53261m	-28.564	4.9901382537334066e-20
12740	8.0861e-12	Si	2	2456.62A	-28.565	4.978661254233171e-20
12741	4.59077e-12	Fe	2	4327.04A	-28.566	4.9672106510993343e-20
12742	1.40164e-11	F	8	1417.23A	-28.570999999999998	4.910351460957166e-20
12743	2.69694e-13	Na	2	7.36556m	-28.576999999999998	4.842978913181294e-20
12744	2.6647900000000004e-10	Ne	8	74.5442A	-28.583000000000002	4.7765307514152044e-20
12745	7.73255e-11	Fe	7	256.894A	-28.588	4.7218542560355443e-20
12746	6.56698e-13	Fe	8	3.02490m	-28.593000000000004	4.667803637322948e-20
12747	3.25582e-11	Fe	8	610.122A	-28.595	4.6463570277244736e-20
12748	3.87314e-12	V	8	5128.78A	-28.596	4.6356707031030634e-20
12749	7.78525e-11	S	10	255.155A	-28.596	4.6356707031030634e-20
12750	3.3458699999999998e-12	Fe	1	5937.00A	-28.6	4.593170618638018e-20
12751	1.43091e-12	Fe	2	1.38824m	-28.603	4.561551454504923e-20
12752	1.4189e-10	Si	8	139.999A	-28.605	4.5405930293419495e-20
12753	3.3473300000000004e-12	Fe	1	5934.42A	-28.608	4.509335806787713e-20
12754	7.03898e-11	S	10	282.207A	-28.608	4.509335806787713e-20
12755	7.09007e-11	P	9	280.173A	-28.609	4.498964622229413e-20
12756	7.6024e-12	Zn	2	2612.92A	-28.61	4.488617290733719e-20
12757	3.1015799999999998e-12	Fe	2	6404.61A	-28.612	4.4679939676140894e-20
12758	2.50147e-11	Al	6	794.111A	-28.613000000000003	4.457717866647311e-20
12759	5.888e-10	C	5	33.7372A	-28.613000000000003	4.457717866647311e-20
12760	1.13159e-11	Al	4	1755.44A	-28.616999999999997	4.4168492635934525e-20
12761	1.06932e-10	P	10	185.768A	-28.619	4.3965556846060005e-20
12762	6.36569e-11	P	10	312.055A	-28.619	4.3965556846060005e-20
12763	4.081419999999999e-12	V	1	4867.05A	-28.619	4.3965556846060005e-20
12764	5.67889e-11	Si	9	349.795A	-28.625999999999998	4.32625962074957e-20
12765	5.20576e-12	Fe	11	3815.86A	-28.627	4.316309499734769e-20
12766	2.38042e-12	Cr	11	8344.95A	-28.628	4.30638226336326e-20
12767	1.34599e-13	Sc	7	14.7583m	-28.631	4.2767373363813164e-20
12768	6.53191e-11	Ni	11	304.114A	-28.633000000000003	4.257087513223478e-20
12769	8.56083e-12	Cl	6	2320.39A	-28.634	4.247296483641282e-20
12770	3.42106e-11	K	8	580.653A	-28.634	4.247296483641282e-20
12771	9.56768e-11	S	10	207.620A	-28.638	4.208357035422491e-20
12772	7.52805e-11	Fe	7	263.872A	-28.639	4.198678082829133e-20
12773	6.7005e-11	F	8	296.462A	-28.639	4.198678082829133e-20
12774	3.1793e-12	Fe	2	6248.06A	-28.639	4.198678082829133e-20
12775	1.6975e-11	Cl	7	1170.22A	-28.645	4.141070059863752e-20
12776	4.6131300000000006e-10	C	5	43.0607A	-28.646	4.131545863019719e-20
12777	1.26538e-12	B	2	1.56985m	-28.646	4.131545863019719e-20
12778	5.20591e-13	N	6	3.81575m	-28.654	4.0561366525123434e-20
12779	8.79076e-12	Cl	6	2259.70A	-28.655	4.0468077970845514e-20
12780	1.3029e-12	Fe	2	1.52464m	-28.660999999999998	3.9912835125569535e-20
12781	1.33844e-11	Fe	8	1484.14A	-28.660999999999998	3.9912835125569535e-20
12782	6.260600000000001e-13	Zn	2	3.17293m	-28.664	3.963807710118153e-20
12783	8.02743e-13	Ni	11	2.47457m	-28.666	3.9455956679913707e-20
12784	3.31873e-11	Si	10	598.556A	-28.666	3.9455956679913707e-20
12785	1.29161e-11	B	2	1537.96A	-28.666999999999998	3.936521049773001e-20
12786	7.01943e-12	Fe	2	2829.92A	-28.669	3.918434378462343e-20
12787	3.3266300000000003e-13	O	1	5.97135m	-28.671	3.90043080785789e-20
12788	8.58325e-11	Fe	9	231.433A	-28.675	3.8646714432694894e-20
12789	2.34647e-12	Fe	2	8465.69A	-28.676	3.8557829456031903e-20
12790	4.32861e-12	V	1	4589.11A	-28.68	3.820432915076361e-20
12791	7.72742e-11	Fe	9	257.064A	-28.685	3.776700781127976e-20
12792	1.08425e-12	Fe	2	1.83209m	-28.686	3.7680146103700573e-20
12793	9.934940000000001e-13	O	7	1.99945m	-28.686999999999998	3.75934841725054e-20
12794	4.50577e-12	Si	2	4408.68A	-28.697	3.67377519987853e-20
12795	4.6139099999999995e-10	C	5	43.0534A	-28.699	3.6568957360907564e-20
12796	6.67025e-12	Sc	1	2978.07A	-28.701	3.6400938263944486e-20
12797	1.45823e-12	Si	2	1.36223m	-28.704	3.6150355967502905e-20
12798	7.61094e-11	Fe	9	260.999A	-28.706999999999997	3.5901498667456886e-20
12799	4.00189e-11	Fe	8	496.377A	-28.708000000000002	3.5818927511846654e-20
12800	4.9703e-12	Cr	11	3996.63A	-28.708000000000002	3.5818927511846654e-20
12801	9.97037e-12	Co	8	1992.35A	-28.708000000000002	3.5818927511846654e-20
12802	2.9444e-12	Fe	2	6746.53A	-28.709	3.573654626462501e-20
12803	1.53488e-11	Fe	8	1294.20A	-28.723000000000003	3.460290640729183e-20
12804	3.46784e-10	S	9	57.2820A	-28.729	3.412813673272896e-20
12805	1.33555e-11	Ca	7	1487.36A	-28.730999999999998	3.3971332187872136e-20
12806	3.60959e-11	Cl	6	550.324A	-28.733	3.381524809445603e-20
12807	5.39632e-12	Fe	11	3681.11A	-28.734	3.373747518201416e-20
12808	2.72333e-11	Fe	8	729.417A	-28.736	3.358246556393968e-20
12809	3.34931e-12	Fe	2	5930.91A	-28.74	3.3274579669012913e-20
12810	1.8965e-11	Mg	9	1047.43A	-28.74	3.3274579669012913e-20
12811	1.25146e-11	Cr	11	1587.30A	-28.741	3.3198050259442725e-20
12812	7.69702e-11	Si	9	258.080A	-28.744	3.296951648893731e-20
12813	3.96389e-11	Fe	8	501.136A	-28.75	3.251715776421878e-20
12814	6.563830000000001e-18	O	1	30.2635c	-28.75	3.251715776421878e-20
12815	4.76876e-14	Fe	6	41.6554m	-28.753	3.229331122468103e-20
12816	2.92882e-14	C	5	67.8241m	-28.754	3.2219038669905755e-20
12817	3.0693400000000003e-12	Fe	2	6471.90A	-28.756999999999998	3.199724436777832e-20
12818	1.47652e-11	Fe	8	1345.35A	-28.761	3.170389186813485e-20
12819	6.25077e-12	Cr	11	3177.92A	-28.768	3.1196981694094676e-20
12820	5.46149e-12	Fe	11	3637.19A	-28.769000000000002	3.11252306272692e-20
12821	7.32623e-11	F	8	271.142A	-28.77	3.1053644583318344e-20
12822	4.61653e-10	C	5	43.0289A	-28.774	3.0768943058497976e-20
12823	7.05792e-12	Mg	9	2814.49A	-28.775	3.06981764532161e-20
12824	3.24916e-12	Fe	2	6113.72A	-28.775	3.06981764532161e-20
12825	6.78516e-11	Si	9	292.763A	-28.776	3.062757260660962e-20
12826	2.59727e-12	Fe	2	7648.21A	-28.783	3.013787158740924e-20
12827	6.537180000000001e-14	Fe	10	30.3869m	-28.784000000000002	3.0068556406234036e-20
12828	3.3824599999999997e-12	Fe	1	5872.78A	-28.788	2.979288622410691e-20
12829	2.9862e-12	Ne	1	6652.09A	-28.791	2.958779343793951e-20
12830	5.71504e-13	N	1	3.47582m	-28.793000000000003	2.945184987560279e-20
12831	4.08795e-10	B	4	48.5927A	-28.793000000000003	2.945184987560279e-20
12832	4.3566499999999994e-13	O	1	4.55957m	-28.794	2.938411250058132e-20
12833	1.4002600000000001e-12	Fe	2	1.41863m	-28.796	2.9249104767145445e-20
12834	9.32235e-12	Al	4	2130.84A	-28.799	2.904775534619737e-20
12835	2.4102200000000002e-12	Fe	7	8241.76A	-28.799	2.904775534619737e-20
12836	4.6139099999999995e-10	C	5	43.0534A	-28.8	2.8980947362802947e-20
12837	2.57669e-11	Fe	8	770.928A	-28.802	2.884779200491358e-20
12838	6.63964e-12	Fe	2	2991.80A	-28.803	2.878144392444194e-20
12839	3.88848e-11	B	3	510.855A	-28.804000000000002	2.871524844032088e-20
12840	3.36596e-13	Cl	7	5.90158m	-28.805	2.8649205201588773e-20
12841	4.64024e-12	Mg	6	4280.91A	-28.807	2.851757406047708e-20
12842	4.5261e-12	Fe	2	4388.87A	-28.807	2.851757406047708e-20
12843	1.30772e-11	F	6	1519.02A	-28.808000000000003	2.8451985460202066e-20
12844	3.32408e-13	O	1	5.97592m	-28.81	2.832126046149232e-20
12845	4.14732e-11	Ti	8	478.971A	-28.816999999999997	2.7868434823262264e-20
12846	1.46923e-11	Fe	8	1352.03A	-28.818	2.7804339201803125e-20
12847	3.98993e-11	Fe	8	497.865A	-28.823	2.748606556283378e-20
12848	2.5626099999999996e-10	Be	3	77.5165A	-28.823	2.748606556283378e-20
12849	1.36956e-11	Mn	11	1450.43A	-28.824	2.742284936627007e-20
12850	3.44009e-12	Fe	7	5774.41A	-28.826	2.7296852818400186e-20
12851	8.07546e-11	Mg	6	245.985A	-28.83	2.7046593767507218e-20
12852	3.691e-13	N	1	5.38186m	-28.831	2.698438832802455e-20
12853	7.744960000000001e-12	Si	1	2564.82A	-28.833000000000002	2.6860406325632798e-20
12854	2.01064e-12	Fe	7	9879.69A	-28.839000000000002	2.6491867734690412e-20
12855	8.55467e-12	Cl	6	2322.06A	-28.842	2.6309498999965986e-20
12856	2.43799e-11	Ar	10	814.787A	-28.845	2.6128385682780724e-20
12857	4.9042e-10	Ar	11	40.5050A	-28.846	2.6068292063290542e-20
12858	4.13518e-11	Ti	8	480.378A	-28.846999999999998	2.6008336655290074e-20
12859	3.3332e-11	Sc	10	595.958A	-28.846999999999998	2.6008336655290074e-20
12860	2.3990900000000004e-10	F	6	82.8000A	-28.85	2.5829296525102783e-20
12861	2.12947e-11	Fe	8	932.838A	-28.85	2.5829296525102783e-20
12862	2.87e-13	Ti	8	6.92140m	-28.851	2.5769890791586844e-20
12863	3.46751e-12	Fe	2	5728.75A	-28.855999999999998	2.5474905290994584e-20
12864	1.33507e-11	Fe	7	1487.90A	-28.857	2.5416314634698725e-20
12865	8.7999e-12	Cl	6	2257.35A	-28.858	2.535785873317294e-20
12866	1.34313e-12	Mg	1	1.47896m	-28.86	2.524134995543514e-20
12867	3.52681e-11	Mg	6	563.242A	-28.86	2.524134995543514e-20
12868	1.68968e-12	C	1	1.17564m	-28.871	2.4610054648547532e-20
12869	4.3515e-13	Ni	9	4.56497m	-28.874000000000002	2.444064022398855e-20
12870	4.74246e-10	C	5	41.8864A	-28.875999999999998	2.4328345682498102e-20
12871	2.49924e-12	F	7	7948.20A	-28.877	2.4272392040125428e-20
12872	1.3711600000000003e-09	F	8	14.4874A	-28.879	2.4160870528820797e-20
12873	7.97638e-12	Fe	8	2490.41A	-28.879	2.4160870528820797e-20
12874	1.58125e-11	Fe	8	1256.25A	-28.881	2.4049861412317132e-20
12875	1.45898e-11	Cl	7	1361.53A	-28.883000000000003	2.393936233637379e-20
12876	3.88913e-11	B	3	510.769A	-28.883000000000003	2.393936233637379e-20
12877	1.17711e-12	Ti	3	1.68756m	-28.884	2.388430333087148e-20
12878	2.3839900000000002e-12	Fe	7	8332.43A	-28.888	2.3665330721736123e-20
12879	4.54783e-10	C	5	43.6790A	-28.889	2.361090197145809e-20
12880	2.99411e-11	Fe	9	663.450A	-28.891	2.3502419730945292e-20
12881	4.62131e-10	C	5	42.9845A	-28.895	2.3286948251698605e-20
12882	4.97645e-11	Fe	9	399.169A	-28.896	2.323338975695213e-20
12883	7.42732e-11	Fe	9	267.451A	-28.901999999999997	2.2914615698956357e-20
12884	6.04737e-11	Fe	8	328.481A	-28.904	2.2809332603269374e-20
12885	1.15176e-11	Ti	9	1724.70A	-28.904	2.2809332603269374e-20
12886	3.32229e-13	O	1	5.97914m	-28.906	2.2704533239467202e-20
12887	3.61021e-11	Cl	6	550.231A	-28.912	2.2393015364918422e-20
12888	1.3511e-12	Fe	2	1.47024m	-28.913	2.234151285875846e-20
12889	3.39437e-11	Fe	9	585.217A	-28.914	2.229012880507565e-20
12890	2.55342e-11	Cl	8	777.956A	-28.916999999999998	2.2136684637690536e-20
12891	3.55671e-14	Fe	7	55.8507m	-28.918000000000003	2.2085771675843342e-20
12892	2.68377e-11	Cl	6	740.171A	-28.919	2.203497581055936e-20
12893	1.9418900000000003e-12	Fe	7	1.02295m	-28.92	2.198429677252343e-20
12894	4.5269e-11	Fe	8	438.809A	-28.92	2.198429677252343e-20
12895	3.0069e-12	Fe	2	6606.30A	-28.921	2.1933734293040697e-20
12896	2.05431e-12	Fe	2	9669.66A	-28.921999999999997	2.1883288104033746e-20
12897	3.5165e-12	Fe	2	5648.93A	-28.926	2.1682660912768455e-20
12898	3.8481e-11	Ti	9	516.214A	-28.927	2.163279217651181e-20
12899	6.789269999999999e-12	Mn	11	2925.86A	-28.927	2.163279217651181e-20
12900	1.72172e-12	S	1	1.15376m	-28.927	2.163279217651181e-20
12901	8.81908e-11	Cl	7	225.244A	-28.929000000000002	2.153339852493946e-20
12902	2.87639e-11	Fe	8	690.604A	-28.93	2.1483873082648693e-20
12903	6.4373e-11	Fe	9	308.584A	-28.935	2.1237949221069323e-20
12904	5.0567800000000005e-18	O	1	39.2828c	-28.936	2.118910329332095e-20
12905	1.16635e-11	S	8	1703.13A	-28.936999999999998	2.11403697080891e-20
12906	5.74476e-10	C	5	34.5784A	-28.941999999999997	2.0898377897123335e-20
12907	2.93094e-11	Ar	10	677.751A	-28.941999999999997	2.0898377897123335e-20
12908	5.10953e-12	Zn	2	3887.72A	-28.945	2.0754514475598336e-20
12909	3.328e-12	Fe	1	5968.88A	-28.945999999999998	2.0706780416910674e-20
12910	1.1377e-11	K	8	1746.02A	-28.951	2.0469751861518627e-20
12911	1.31159e-11	Fe	7	1514.54A	-28.953000000000003	2.0375701894797032e-20
12912	1.19353e-11	Mg	6	1664.34A	-28.956	2.0235436549563918e-20
12913	1.27041e-12	Fe	2	1.56363m	-28.958000000000002	2.0142463163908904e-20
12914	3.52105e-10	Ar	10	56.4163A	-28.958000000000002	2.0142463163908904e-20
12915	6.79204e-11	Ne	8	292.467A	-28.963	1.9911894294695587e-20
12916	3.98145e-12	Si	3	4989.26A	-28.964000000000002	1.9866098208645664e-20
12917	1.0103700000000001e-10	F	8	196.606A	-28.965	1.9820407450671e-20
12918	7.07067e-11	Sc	10	280.941A	-28.968000000000004	1.9683964725503052e-20
12919	6.402069999999999e-13	Cr	10	3.10282m	-28.973000000000003	1.9458644244514105e-20
12920	9.516540000000002e-13	N	1	2.08736m	-28.973000000000003	1.9458644244514105e-20
12921	2.35817e-11	K	8	842.368A	-28.975	1.9369239895305503e-20
12922	3.00729e-11	Mg	6	660.542A	-28.978	1.9235902985742895e-20
12923	8.919330000000001e-12	Cl	6	2227.12A	-28.978	1.9235902985742895e-20
12924	2.4975700000000002e-12	Fe	2	7953.51A	-28.98	1.914752203965694e-20
12925	1.11604e-11	Fe	8	1779.90A	-28.982	1.9059547167132325e-20
12926	6.0476900000000005e-12	Ti	9	3284.64A	-28.983	1.9015711425076835e-20
12927	3.25916e-12	Fe	2	6094.96A	-28.984	1.897197650243036e-20
12928	6.963889999999999e-12	Fe	2	2852.49A	-28.991999999999997	1.8625698906284673e-20
12929	1.51452e-11	Fe	8	1311.60A	-28.995	1.8497480496887388e-20
12930	3.05607e-16	Ti	12	6500.00m	-28.995	1.8497480496887388e-20
12931	6.12588e-13	Be	3	3.24271m	-28.998	1.8370144736812088e-20
12932	4.99647e-10	Ar	11	39.7570A	-29.0	1.8285741588554438e-20
12933	4.0539699999999994e-16	Ti	12	4900.00m	-29.002	1.8201726237537253e-20
12934	3.20104e-13	V	9	6.20563m	-29.005	1.8076426435462622e-20
12935	8.5277e-11	Fe	9	232.940A	-29.013	1.7746494470167387e-20
12936	6.64123e-11	Ne	8	299.108A	-29.013	1.7746494470167387e-20
12937	3.3238400000000003e-13	O	1	5.97636m	-29.014	1.7705678665512686e-20
12938	3.3225e-13	O	1	5.97877m	-29.014	1.7705678665512686e-20
12939	4.35667e-13	O	1	4.55955m	-29.015	1.766495673460358e-20
12940	5.81319e-11	Ne	3	341.714A	-29.018	1.7543352027796264e-20
12941	6.8031699999999996e-12	Zn	2	2919.88A	-29.018	1.7543352027796264e-20
12942	2.7002699999999997e-10	Ne	8	73.5648A	-29.021	1.7422584441902397e-20
12943	8.54488e-11	Al	6	232.472A	-29.021	1.7422584441902397e-20
12944	2.6453900000000003e-12	Fe	2	7509.07A	-29.021	1.7422584441902397e-20
12945	3.53611e-11	F	6	561.760A	-29.023000000000003	1.7342534937733978e-20
12946	2.75439e-11	Cl	6	721.194A	-29.031	1.7025998001872722e-20
12947	7.0854e-11	S	10	280.358A	-29.035	1.686990271393587e-20
12948	2.87937e-10	Mg	9	68.9890A	-29.035999999999998	1.683110301437417e-20
12949	2.85889e-11	Fe	8	694.832A	-29.038	1.675377112050957e-20
12950	1.63659e-11	Fe	8	1213.77A	-29.038	1.675377112050957e-20
12951	4.32568e-11	Si	8	459.222A	-29.039	1.6715238516200806e-20
12952	3.2153e-11	Na	7	617.811A	-29.05	1.6297184345270364e-20
12953	1.22168e-12	Fe	2	1.62600m	-29.051	1.6259701861404246e-20
12954	7.331560000000001e-12	Sc	1	2709.44A	-29.053	1.6184995317362403e-20
12955	4.50036e-12	Fe	7	4413.97A	-29.055999999999997	1.6073578593290393e-20
12956	4.71467e-10	Ar	10	42.1333A	-29.058000000000003	1.5999727207986573e-20
12957	8.18299e-11	Fe	9	242.753A	-29.061	1.588958586060865e-20
12958	1.75457e-11	S	8	1132.16A	-29.061	1.588958586060865e-20
12959	9.55513e-11	P	10	207.893A	-29.061999999999998	1.5853040827243276e-20
12960	1.48649e-12	Fe	2	1.33633m	-29.066	1.5707699275321854e-20
12961	1.72093e-11	Fe	8	1154.28A	-29.066999999999997	1.5671572569494173e-20
12962	3.97585e-10	B	4	49.9628A	-29.068	1.5635528952783942e-20
12963	1.12105e-11	B	4	1771.95A	-29.068	1.5635528952783942e-20
12964	1.69036e-11	Na	8	1175.16A	-29.073	1.5456550532872766e-20
12965	2.33228e-11	Fe	8	851.718A	-29.076999999999998	1.5314844025819745e-20
12966	7.10048e-12	Fe	2	2797.62A	-29.076999999999998	1.5314844025819745e-20
12967	1.19577e-13	Mg	3	16.6123m	-29.081	1.5174436691832314e-20
12968	4.50692e-12	Fe	7	4407.54A	-29.086	1.5000736351386668e-20
12969	2.34974e-11	Fe	8	845.389A	-29.086	1.5000736351386668e-20
12970	7.08558e-13	Si	10	2.80350m	-29.087	1.4966235615163733e-20
12971	3.74881e-12	Fe	2	5298.88A	-29.087	1.4966235615163733e-20
12972	7.50185e-12	Fe	11	2647.94A	-29.088	1.4931814228432186e-20
12973	4.3139e-11	Cl	8	460.475A	-29.092	1.4794918532735036e-20
12974	2.62713e-12	Fe	2	7561.29A	-29.094	1.4726942056758876e-20
12975	4.5076699999999996e-10	C	5	44.0681A	-29.094	1.4726942056758876e-20
12976	2.64162e-11	Ar	10	751.981A	-29.095	1.4693071029939455e-20
12977	4.68022e-12	Fe	2	4244.34A	-29.096	1.4659277904319862e-20
12978	2.49867e-10	Fe	10	79.5001A	-29.098000000000003	1.459192464042145e-20
12979	2.59821e-11	Cl	8	764.544A	-29.101	1.4491474537751516e-20
12980	3.39086e-12	Fe	2	5858.24A	-29.103	1.4424892260289496e-20
12981	2.90216e-11	Sc	10	684.472A	-29.105	1.4358615900604313e-20
12982	5.76173e-13	Mg	1	3.44765m	-29.105	1.4358615900604313e-20
12983	1.72399e-11	Fe	8	1152.24A	-29.112	1.4129037509553113e-20
12984	1.25025e-12	Si	1	1.58884m	-29.115	1.403177389947854e-20
12985	6.79403e-11	Ne	8	292.381A	-29.116999999999997	1.3967303754592732e-20
12986	1.20287e-11	Fe	8	1651.42A	-29.131999999999998	1.3493126069242011e-20
12987	2.05182e-11	Cl	8	968.139A	-29.136	1.3369420345870326e-20
12988	1.19264e-11	Mg	6	1665.59A	-29.136999999999997	1.333867153234544e-20
12989	5.12124e-12	Li	2	3878.84A	-29.141	1.3216381856679582e-20
12990	9.34673e-11	S	10	212.529A	-29.142	1.3185985021912418e-20
12991	6.60589e-11	Fe	8	300.708A	-29.145	1.3095213339499278e-20
12992	2.13705e-11	Fe	9	929.526A	-29.147	1.3035046299511594e-20
12993	4.05322e-11	Fe	8	490.091A	-29.147	1.3035046299511594e-20
12994	7.02938e-11	Ne	8	282.592A	-29.151	1.2915540276712307e-20
12995	4.91779e-13	Si	10	4.03931m	-29.154	1.2826630322829937e-20
12996	1.34313e-12	Mg	1	1.47897m	-29.154	1.2826630322829937e-20
12997	1.00828e-12	Fe	2	1.97014m	-29.155	1.2797129891715688e-20
12998	1.7759700000000002e-12	Fe	2	1.11851m	-29.155	1.2797129891715688e-20
12999	1.2468200000000001e-12	Fe	2	1.59321m	-29.155	1.2797129891715688e-20
13000	2.10388e-14	Mg	1	94.4181m	-29.156999999999996	1.2738332420765094e-20
13001	6.55895e-12	Fe	2	3028.60A	-29.159000000000002	1.267980509965399e-20
13002	2.42067e-12	Fe	2	8206.20A	-29.164	1.2534660570909814e-20
13003	2.86722e-11	Be	3	692.813A	-29.164	1.2534660570909814e-20
13004	1.22464e-13	S	2	16.2207m	-29.171	1.2334245208721508e-20
13005	9.70942e-13	N	1	2.04590m	-29.173000000000002	1.2277574499703438e-20
13006	7.3839e-11	Fe	8	269.024A	-29.173000000000002	1.2277574499703438e-20
13007	1.87061e-11	Mg	9	1061.92A	-29.174	1.2249336861940338e-20
13008	1.1121899999999998e-10	P	9	178.607A	-29.178	1.2137034266562977e-20
13009	2.55505e-11	Cl	8	777.460A	-29.180999999999997	1.2053483510358586e-20
13010	2.4759900000000002e-12	F	7	8022.83A	-29.182	1.2025761267568823e-20
13011	7.99938e-11	Fe	9	248.325A	-29.182	1.2025761267568823e-20
13012	5.5108699999999995e-12	Fe	2	3604.60A	-29.183000000000003	1.1998102784168071e-20
13013	1.15739e-11	Al	4	1716.32A	-29.184	1.1970507913514103e-20
13014	1.7565e-13	Mg	5	11.3091m	-29.186	1.1915508425561292e-20
13015	2.10504e-12	Fe	2	9436.63A	-29.191	1.1779112728499471e-20
13016	3.91675e-11	Ti	9	507.166A	-29.195	1.1671121173890249e-20
13017	2.44849e-11	Cl	8	811.293A	-29.197	1.1617497243056499e-20
13018	8.551689999999999e-12	Cl	6	2322.87A	-29.203000000000003	1.1458099205203669e-20
13019	2.2832699999999997e-15	V	13	870.000m	-29.206	1.1379222205086999e-20
13020	2.406e-12	Fe	2	8256.21A	-29.206999999999997	1.1353050720266377e-20
13021	5.6354899999999996e-14	Si	2	35.2488m	-29.206999999999997	1.1353050720266377e-20
13022	9.61213e-11	Si	10	206.660A	-29.206999999999997	1.1353050720266377e-20
13023	1.34643e-12	Fe	2	1.47534m	-29.209	1.1300888190419742e-20
13024	4.99176e-11	Sc	10	397.945A	-29.21	1.1274896868833284e-20
13025	2.09091e-12	Fe	2	9500.39A	-29.21	1.1274896868833284e-20
13026	4.6172199999999995e-10	C	5	43.0225A	-29.22	1.1018248882662061e-20
13027	1.24836e-12	Fe	2	1.59124m	-29.225	1.0892124030655875e-20
13028	4.78293e-13	Fe	2	4.15320m	-29.225	1.0892124030655875e-20
13029	8.63546e-12	Ca	7	2300.34A	-29.232	1.0717971011493157e-20
13030	7.35476e-11	Fe	8	270.090A	-29.238000000000003	1.0570914936225603e-20
13031	6.386180000000001e-14	Ne	3	31.1054m	-29.245	1.040189769530229e-20
13032	2.46069e-12	Fe	7	8072.72A	-29.25	1.0282828156995982e-20
13033	6.21204e-11	Mg	6	319.773A	-29.25	1.0282828156995982e-20
13034	4.5188e-12	Ti	4	4395.96A	-29.250999999999998	1.0259178308511295e-20
13035	2.55613e-11	Ar	10	777.131A	-29.250999999999998	1.0259178308511295e-20
13036	6.22039e-12	Fe	9	3193.44A	-29.250999999999998	1.0259178308511295e-20
13037	1.98726e-11	Si	8	999.592A	-29.252	1.0235582853168644e-20
13038	1.0357e-12	Fe	9	1.91798m	-29.252	1.0235582853168644e-20
13039	3.53062e-10	Ar	10	56.2633A	-29.253	1.021204166586736e-20
13040	8.1118e-11	Si	10	244.884A	-29.254	1.018855462179441e-20
13041	2.70476e-11	Cl	8	734.425A	-29.256999999999998	1.0118417105117386e-20
13042	1.30808e-10	Cl	10	151.860A	-29.256999999999998	1.0118417105117386e-20
13043	3.32646e-13	O	1	5.97166m	-29.256999999999998	1.0118417105117386e-20
13044	3.3221999999999997e-13	O	1	5.97931m	-29.258000000000003	1.009514539155872e-20
13045	1.06457e-12	Fe	2	1.86596m	-29.261	1.0025650899499676e-20
13046	6.96509e-11	F	8	285.200A	-29.261999999999997	1.000259254229352e-20
13047	2.7539599999999995e-14	N	5	72.1304m	-29.261999999999997	1.000259254229352e-20
13048	1.0113e-11	Fe	8	1964.25A	-29.265	9.933735179567157e-21
13049	8.15842e-12	Sc	1	2434.84A	-29.265	9.933735179567157e-21
13050	3.72162e-13	Si	8	5.33758m	-29.266	9.91088822265055e-21
13051	5.71407e-13	N	1	3.47641m	-29.266	9.91088822265055e-21
13052	4.41111e-14	Fe	7	45.0328m	-29.269000000000002	9.842662148020202e-21
13053	1.71527e-12	Fe	2	1.15810m	-29.27	9.820024653263639e-21
13054	4.48161e-10	C	5	44.3244A	-29.271	9.797439223300152e-21
13055	9.670870000000002e-13	N	1	2.05405m	-29.272	9.7749057383842e-21
13056	6.614489999999999e-12	Fe	2	3003.17A	-29.272	9.7749057383842e-21
13057	3.31074e-12	Fe	1	6000.00A	-29.275	9.707615760591225e-21
13058	6.67025e-12	V	8	2978.07A	-29.276	9.685288863906663e-21
13059	4.51229e-12	V	9	4402.30A	-29.276	9.685288863906663e-21
13060	7.25993e-11	S	10	273.618A	-29.276999999999997	9.663013317659595e-21
13061	2.60504e-10	S	9	76.2540A	-29.28	9.596493601872872e-21
13062	1.02852e-11	Si	9	1931.36A	-29.293000000000003	9.313492691225156e-21
13063	4.82035e-12	Fe	2	4120.96A	-29.294	9.292072252446273e-21
13064	1.49966e-13	B	1	13.2460m	-29.298000000000002	9.206882021975431e-21
13065	4.22695e-12	Ti	9	4699.48A	-29.3	9.164580241590748e-21
13066	9.56343e-12	B	3	2077.13A	-29.301	9.143502291942049e-21
13067	2.95466e-11	Cl	6	672.310A	-29.305999999999997	9.038837486702148e-21
13068	5.800790000000001e-10	C	5	34.2444A	-29.305999999999997	9.038837486702148e-21
13069	2.53007e-11	Fe	8	785.134A	-29.307	9.018048737364394e-21
13070	8.754989999999999e-12	Sc	1	2268.93A	-29.307	9.018048737364394e-21
13071	2.59111e-10	S	9	76.6640A	-29.308000000000003	8.997307800823253e-21
13072	3.98065e-12	Si	3	4990.25A	-29.314	8.873860109861702e-21
13073	6.65093e-11	Ne	8	298.672A	-29.316	8.833088426175978e-21
13074	1.21471e-11	Mg	9	1635.33A	-29.319000000000003	8.772281873156498e-21
13075	6.12995e-12	Mn	11	3240.56A	-29.325	8.651921653668848e-21
13076	3.4397e-12	Fe	1	5775.05A	-29.33	8.55288392546374e-21
13077	8.567989999999999e-12	Sc	1	2318.45A	-29.331	8.53321283830204e-21
13078	9.563889999999999e-12	B	3	2077.03A	-29.331	8.53321283830204e-21
13079	8.48512e-12	Mn	11	2341.09A	-29.331999999999997	8.513586993385422e-21
13080	6.83534e-11	Fe	9	290.614A	-29.333000000000002	8.494006286659403e-21
13081	1.69356e-12	Zn	2	1.17294m	-29.333000000000002	8.494006286659403e-21
13082	2.31285e-14	V	4	85.8872m	-29.334	8.4744706143093e-21
13083	1.74698e-11	Fe	8	1137.08A	-29.336	8.435533958669821e-21
13084	4.25454e-11	Si	8	466.900A	-29.337	8.416132768942172e-21
13085	5.57109e-11	Sc	10	356.563A	-29.338	8.396776200712665e-21
13086	8.75448e-12	Zn	2	2269.06A	-29.346	8.243517763048835e-21
13087	4.51728e-11	Ti	9	439.744A	-29.346	8.243517763048835e-21
13088	4.98852e-11	V	8	398.203A	-29.346999999999998	8.224558198316219e-21
13089	4.56922e-12	Zn	2	4347.45A	-29.351	8.14915499552139e-21
13090	4.35349e-14	V	4	45.6288m	-29.357	8.037344397311842e-21
13091	1.93557e-12	Fe	1	1.02629m	-29.358	8.018859018161844e-21
13092	5.04695e-14	Fe	7	39.3593m	-29.358	8.018859018161844e-21
13093	6.871350000000001e-13	O	7	2.89091m	-29.363000000000003	7.927067898021545e-21
13094	2.84139e-14	N	5	69.9110m	-29.364	7.908836147781852e-21
13095	7.20349e-13	O	7	2.75762m	-29.365	7.890646329404113e-21
13096	9.270809999999999e-13	Si	2	2.14269m	-29.373	7.74662580299063e-21
13097	1.5431e-12	Cl	8	1.28731m	-29.379	7.640338112351058e-21
13098	6.3157e-11	Ni	11	314.525A	-29.379	7.640338112351058e-21
13099	6.9738899999999995e-12	Fe	2	2848.41A	-29.379	7.640338112351058e-21
13100	1.11264e-12	C	1	1.78534m	-29.38	7.622765822318578e-21
13101	2.31649e-12	Fe	2	8575.23A	-29.381999999999998	7.587742394737999e-21
13102	2.4692200000000003e-12	Fe	2	8044.84A	-29.383000000000003	7.570291071499112e-21
13103	3.58606e-18	O	1	55.3936c	-29.384	7.55287988519001e-21
13104	1.7339400000000002e-10	Al	6	114.562A	-29.386	7.518177554323534e-21
13105	1.69591e-11	Mg	6	1171.32A	-29.386999999999997	7.500886225777918e-21
13106	3.09535e-13	Be	2	6.41751m	-29.389	7.466422784076747e-21
13107	3.5691e-12	Fe	1	5565.68A	-29.39	7.449250488199515e-21
13108	4.87638e-12	Fe	2	4073.61A	-29.395	7.36397962298436e-21
13109	1.0607e-11	Fe	8	1872.77A	-29.395	7.36397962298436e-21
13110	3.74157e-11	Si	8	530.913A	-29.397	7.330145209984906e-21
13111	2.11056e-12	Fe	1	9411.92A	-29.4	7.279684845291845e-21
13112	5.858469999999999e-12	Fe	2	3390.73A	-29.401	7.262942034755726e-21
13113	1.3603e-12	Fe	2	1.46030m	-29.404	7.212944293466902e-21
13114	7.03848e-11	Ne	8	282.227A	-29.406	7.179803824771754e-21
13115	6.38734e-10	N	6	31.0997A	-29.409000000000002	7.130378402894771e-21
13116	8.86882e-13	Si	2	2.23981m	-29.412	7.081293223228879e-21
13117	2.97045e-11	Cl	8	668.735A	-29.413	7.065006700761646e-21
13118	2.60355e-12	Fe	8	7629.75A	-29.414	7.048757636256643e-21
13119	9.64879e-11	Si	10	205.875A	-29.418000000000003	6.984134237809895e-21
13120	6.25278e-12	Zn	2	3176.90A	-29.419	6.96807117480825e-21
13121	1.25447e-12	Fe	2	1.58349m	-29.42	6.952045055826265e-21
13122	7.59745e-11	S	10	261.462A	-29.421	6.936055795895167e-21
13123	1.41445e-10	Ar	11	140.439A	-29.423000000000002	6.904187514286468e-21
13124	1.40462e-11	F	8	1414.23A	-29.425	6.87246565413154e-21
13125	2.80953e-11	Cl	8	707.039A	-29.425	6.87246565413154e-21
13126	4.46374e-10	C	5	44.5018A	-29.426	6.856659421745382e-21
13127	4.34595e-12	Ti	3	4570.80A	-29.430999999999997	6.778171890375068e-21
13128	1.08674e-11	Fe	8	1827.89A	-29.434	6.731511283287081e-21
13129	3.32213e-11	Fe	8	597.944A	-29.435	6.716029236957795e-21
13130	6.86445e-11	S	10	289.382A	-29.44	6.639151486001068e-21
13131	2.04254e-11	Si	9	972.536A	-29.441	6.623881861310901e-21
13132	5.311520000000001e-13	Si	2	3.73989m	-29.449	6.5029823921493234e-21
13133	5.87382e-12	Mn	11	3381.86A	-29.454	6.428543368258811e-21
13134	1.6738e-11	Na	8	1186.79A	-29.456999999999997	6.384289586987841e-21
13135	4.46146e-12	Fe	2	4452.46A	-29.461	6.3257580682337864e-21
13136	3.2602599999999997e-12	Fe	8	6092.91A	-29.462	6.311209228402863e-21
13137	5.05415e-12	Ti	9	3930.32A	-29.462	6.311209228402863e-21
13138	1.35225e-11	Fe	7	1468.99A	-29.465999999999998	6.2533477144036235e-21
13139	1.0987e-11	Fe	8	1807.99A	-29.467	6.238965413765096e-21
13140	2.23761e-14	Mg	1	88.7755m	-29.468000000000004	6.224616191500071e-21
13141	3.45418e-12	Fe	2	5750.85A	-29.471	6.181766235039561e-21
13142	3.7628200000000003e-13	N	1	5.27914m	-29.474	6.13921125560444e-21
13143	2.69729e-11	Fe	8	736.460A	-29.476999999999997	6.09694922258725e-21
13144	1.6588099999999998e-10	Fe	9	119.751A	-29.480999999999998	6.041052056128553e-21
13145	1.5315e-12	C	1	1.29706m	-29.482	6.027158021954808e-21
13146	2.63365e-10	Mg	9	75.4256A	-29.485	5.985667357972288e-21
13147	1.17308e-17	Na	1	16.9336c	-29.491	5.903540922980432e-21
13148	2.56259e-10	Be	3	77.5171A	-29.491999999999997	5.889963155636664e-21
13149	2.57144e-12	S	1	7725.05A	-29.494	5.8629012331215976e-21
13150	4.84416e-10	Ar	11	41.0070A	-29.498	5.809149831528059e-21
13151	3.3294e-11	Sc	10	596.637A	-29.502	5.75589122574647e-21
13152	1.98765e-11	Si	8	999.392A	-29.505	5.7162679492540575e-21
13153	5.9158e-12	Fe	2	3357.87A	-29.506	5.703120897797573e-21
13154	1.14358e-11	Fe	7	1737.05A	-29.506999999999998	5.690004083720407e-21
13155	2.04441e-11	Na	7	971.649A	-29.51	5.650834371123339e-21
13156	1.64727e-10	Fe	9	120.590A	-29.511	5.637837812720463e-21
13157	4.71972e-12	Fe	2	4208.82A	-29.511999999999997	5.6248711455724406e-21
13158	9.477420000000001e-13	Fe	2	2.09598m	-29.515	5.586149804967786e-21
13159	1.77041e-10	P	8	112.202A	-29.519000000000002	5.5349356757185686e-21
13160	2.53462e-11	Mg	9	783.725A	-29.52	5.522205676918173e-21
13161	8.18321e-11	Si	10	242.747A	-29.526	5.446438174580603e-21
13162	1.61925e-11	Fe	8	1226.77A	-29.53	5.396504929257897e-21
13163	2.0434e-11	Si	9	972.129A	-29.53	5.396504929257897e-21
13164	1.6834900000000001e-12	Zn	2	1.17995m	-29.538	5.298007613796158e-21
13165	4.0446e-11	Fe	8	491.136A	-29.541	5.26153638591726e-21
13166	7.35163e-12	Sc	1	2702.05A	-29.544	5.225316224205108e-21
13167	4.87464e-12	Mg	1	4075.06A	-29.548000000000002	5.1774102371088645e-21
13168	6.387319999999999e-10	N	6	31.0998A	-29.55	5.15362219786943e-21
13169	4.21734e-11	Si	8	471.019A	-29.552	5.129943454742327e-21
13170	2.47197e-11	Fe	8	803.589A	-29.555	5.094629172396532e-21
13171	1.18904e-12	Fe	2	1.67063m	-29.555999999999997	5.08291185045229e-21
13172	4.83035e-12	Fe	2	4112.43A	-29.558000000000003	5.0595579918604134e-21
13173	9.5413e-11	Si	10	208.195A	-29.559	5.047921331393071e-21
13174	1.17202e-11	Ne	3	1694.89A	-29.563000000000002	5.00164171044987e-21
13175	7.31205e-11	Fe	8	271.667A	-29.563000000000002	5.00164171044987e-21
13176	2.3148e-11	Fe	8	858.150A	-29.564	4.990138253733407e-21
13177	4.45096e-10	C	5	44.6296A	-29.564	4.990138253733407e-21
13178	6.1564e-12	Ti	3	3226.64A	-29.566	4.967210651099334e-21
13179	1.69984e-11	Sc	3	1168.61A	-29.568	4.944388391230455e-21
13180	4.41543e-12	Fe	2	4498.87A	-29.581999999999997	4.787541791983678e-21
13181	3.88845e-11	B	3	510.858A	-29.581999999999997	4.787541791983678e-21
13182	1.4890399999999999e-12	Si	3	1.33405m	-29.589000000000002	4.7109942926074445e-21
13183	8.250110000000001e-12	Ti	3	2407.78A	-29.589000000000002	4.7109942926074445e-21
13184	1.31459e-10	Cl	10	151.107A	-29.589000000000002	4.7109942926074445e-21
13185	2.88425e-10	Mg	9	68.8721A	-29.590999999999998	4.689349239973625e-21
13186	2.60587e-11	Mg	9	762.295A	-29.593000000000004	4.6678036373229476e-21
13187	9.97839e-13	Fe	6	1.99075m	-29.598000000000003	4.614371730926526e-21
13188	1.3431399999999999e-12	Mg	1	1.47896m	-29.599	4.603758970446405e-21
13189	3.32363e-13	O	1	5.97673m	-29.604	4.5510601772894466e-21
13190	8.09268e-13	Fe	2	2.45462m	-29.605	4.540593029341949e-21
13191	5.02509e-14	Ni	3	39.5305m	-29.608	4.509335806787712e-21
13192	5.80107e-10	C	5	34.2428A	-29.616	4.427031152700208e-21
13193	2.66484e-11	Cl	8	745.429A	-29.618000000000002	4.406690792181737e-21
13194	2.4916e-12	Si	3	7972.58A	-29.62	4.386443887130804e-21
13195	1.72058e-11	Sc	3	1154.52A	-29.621	4.3763553461444756e-21
13196	3.14038e-12	Fe	2	6325.50A	-29.621	4.3763553461444756e-21
13197	8.79374e-12	Cl	6	2258.93A	-29.623	4.356247819807503e-21
13198	3.69067e-11	Ti	8	538.235A	-29.625	4.336232679162178e-21
13199	2.32067e-11	Fe	9	855.980A	-29.627	4.316309499734769e-21
13200	1.82677e-12	Fe	2	1.08741m	-29.629	4.296477859001824e-21
13201	1.22047e-11	K	8	1627.60A	-29.631	4.2767373363813166e-21
13202	6.79311e-12	Zn	2	2924.21A	-29.633000000000003	4.2570875132234786e-21
13203	4.16515e-12	Sc	1	4769.20A	-29.634	4.247296483641281e-21
13204	1.34127e-13	Ni	1	14.8101m	-29.635	4.237527972802201e-21
13205	3.0981300000000004e-13	Be	2	6.41176m	-29.64	4.1890213912089706e-21
13206	1.70885e-11	Sc	3	1162.44A	-29.65	4.093667622869516e-21
13207	6.70304e-12	Ca	7	2963.50A	-29.65	4.093667622869516e-21
13208	3.4762e-11	Sc	8	571.442A	-29.651999999999997	4.074858928640875e-21
13209	8.45828e-12	Fe	8	2348.52A	-29.656	4.037500397428885e-21
13210	2.04471e-11	Si	9	971.506A	-29.659000000000002	4.00970644019249e-21
13211	8.2318e-11	Si	10	241.314A	-29.659000000000002	4.00970644019249e-21
13212	4.86655e-12	Mg	1	4081.83A	-29.662	3.982103815211966e-21
13213	9.23798e-13	Si	2	2.15030m	-29.663	3.972945230585001e-21
13214	1.2776299999999999e-14	C	5	155.479m	-29.665	3.954691205365231e-21
13215	8.86816e-12	S	8	2239.98A	-29.671999999999997	3.891460065935291e-21
13216	2.38264e-11	Fe	8	833.717A	-29.682	3.8028796202951055e-21
13217	7.45082e-11	Fe	9	266.608A	-29.684	3.785406975577445e-21
13218	2.58349e-11	Mg	9	768.901A	-29.694000000000003	3.6992405930000296e-21
13219	1.94725e-13	N	6	10.2013m	-29.695999999999998	3.6822441263589435e-21
13220	1.1021799999999998e-10	P	9	180.229A	-29.697	3.67377519987853e-21
13221	8.58428e-12	Mg	5	2314.05A	-29.701999999999998	3.631721842913843e-21
13222	4.6341900000000005e-12	Fe	2	4286.50A	-29.706	3.598426016923858e-21
13223	4.020069999999999e-10	B	4	49.4132A	-29.706	3.598426016923858e-21
13224	1.44688e-12	Fe	1	1.37292m	-29.708000000000002	3.581892751184665e-21
13225	2.0745e-11	Si	8	957.553A	-29.708000000000002	3.581892751184665e-21
13226	1.23361e-12	Fe	2	1.61027m	-29.711	3.55723517492413e-21
13227	5.332740000000001e-16	Si	12	3725.00m	-29.715999999999998	3.516515840593774e-21
13228	7.39758e-11	Sc	10	268.526A	-29.719	3.492308315820078e-21
13229	2.39915e-11	Cl	8	827.979A	-29.723000000000003	3.460290640729183e-21
13230	1.21425e-11	Fe	7	1635.94A	-29.723000000000003	3.460290640729183e-21
13231	3.72382e-11	Sc	7	533.443A	-29.730999999999998	3.3971332187872136e-21
13232	6.38538e-10	N	6	31.1093A	-29.737	3.35052280364615e-21
13233	1.0784100000000001e-10	Co	8	184.201A	-29.744	3.296951648893731e-21
13234	3.71637e-11	Sc	7	534.512A	-29.748	3.266725014490782e-21
13235	3.64426e-12	Fe	2	5450.89A	-29.749000000000002	3.2592117554481754e-21
13236	8.48313e-12	Sc	1	2341.64A	-29.749000000000002	3.2592117554481754e-21
13237	1.42211e-10	Ar	11	139.683A	-29.753	3.229331122468103e-21
13238	6.26284e-12	Zn	2	3171.80A	-29.767	3.1268898164211536e-21
13239	3.55933e-11	Mg	6	558.096A	-29.77	3.105364458331834e-21
13240	5.56329e-13	N	1	3.57063m	-29.781999999999996	3.020734655657972e-21
13241	2.2416799999999998e-12	Fe	2	8861.43A	-29.783	3.013787158740924e-21
13242	4.0491e-13	Fe	2	4.90590m	-29.784000000000002	3.0068556406234032e-21
13243	1.07802e-10	Co	8	184.267A	-29.787	2.9861565919881335e-21
13244	1.50383e-13	B	1	13.2092m	-29.791	2.9587793437939517e-21
13245	3.25803e-12	Fe	2	6097.08A	-29.794	2.9384112500581316e-21
13246	1.04472e-11	Sc	8	1901.41A	-29.796999999999997	2.9181833692933713e-21
13247	6.58949e-11	Fe	7	301.457A	-29.799	2.904775534619737e-21
13248	2.05658e-12	Fe	1	9658.98A	-29.803	2.8781443924441937e-21
13249	9.98279e-13	Fe	2	1.98987m	-29.803	2.8781443924441937e-21
13250	1.3611e-12	Fe	2	1.45944m	-29.815	2.7997069673793265e-21
13251	1.11242e-12	C	1	1.78570m	-29.816	2.7932678200388168e-21
13252	5.835419999999999e-12	Fe	2	3404.12A	-29.823	2.7486065562833783e-21
13253	1.89755e-11	Cl	8	1046.85A	-29.824	2.742284936627007e-21
13254	3.84928e-12	Fe	1	5160.57A	-29.826999999999998	2.7234071799072856e-21
13255	7.14017e-11	P	8	278.207A	-29.834	2.67986291053837e-21
13256	8.58846e-12	Mg	5	2312.92A	-29.838	2.655293779694718e-21
13257	8.1436e-12	Ca	7	2439.27A	-29.838	2.655293779694718e-21
13258	1.49064e-12	Cl	6	1.33261m	-29.838	2.655293779694718e-21
13259	4.29037e-12	Mg	1	4630.02A	-29.843000000000004	2.6248988831405177e-21
13260	6.393699999999999e-10	N	6	31.0688A	-29.851	2.576989079158684e-21
13261	1.50412e-12	Fe	1	1.32067m	-29.854	2.5592492111179724e-21
13262	6.21105e-10	N	6	31.9825A	-29.855999999999998	2.5474905290994584e-21
13263	3.94327e-11	Fe	8	503.756A	-29.863000000000003	2.5067589724551446e-21
13264	3.71033e-11	Ti	8	535.382A	-29.865	2.495241461176425e-21
13265	2.46037e-11	Ar	10	807.377A	-29.866999999999997	2.4837768680551594e-21
13266	5.52364e-12	Sc	8	3596.26A	-29.87	2.4666786683622423e-21
13267	4.99847e-11	F	6	397.410A	-29.875	2.438442831133757e-21
13268	1.02125e-11	K	8	1945.11A	-29.875999999999998	2.4328345682498103e-21
13269	1.6947e-10	Al	6	117.215A	-29.88	2.4105302068613087e-21
13270	6.38736e-10	N	6	31.0996A	-29.88	2.4105302068613087e-21
13271	4.64578e-12	He	1	4275.81A	-29.881999999999998	2.3994548265992493e-21
13272	5.13736e-14	Si	3	38.6667m	-29.889	2.3610901971458093e-21
13273	9.25549e-12	S	8	2146.24A	-29.892	2.3448365665548487e-21
13274	8.836e-13	Si	2	2.24813m	-29.893	2.3394435921052228e-21
13275	4.87863e-12	Mg	1	4071.73A	-29.896	2.323338975695213e-21
13276	1.2516e-12	Cl	6	1.58712m	-29.901999999999997	2.291461569895636e-21
13277	4.47135e-12	Fe	7	4442.60A	-29.909000000000002	2.254823633202122e-21
13278	1.50488e-15	Ne	10	1320.00m	-29.912	2.239301536491842e-21
13279	1.0167e-11	B	3	1953.83A	-29.915	2.2238862931437032e-21
13280	1.04774e-12	Fe	8	1.89594m	-29.925	2.173264460833464e-21
13281	2.05998e-11	Zn	2	964.305A	-29.925	2.173264460833464e-21
13282	1.17683e-11	Fe	8	1687.97A	-29.925	2.173264460833464e-21
13283	7.54381e-11	Fe	9	263.321A	-29.926	2.1682660912768456e-21
13284	1.69349e-12	C	1	1.17299m	-29.927	2.163279217651181e-21
13285	1.3248900000000002e-10	F	6	149.933A	-29.932	2.1385163652161216e-21
13286	3.07196e-11	Si	9	646.638A	-29.934	2.1286907750310118e-21
13287	4.32847e-12	S	1	4589.26A	-29.934	2.1286907750310118e-21
13288	1.72999e-11	Sc	3	1148.24A	-29.939	2.104323853224589e-21
13289	9.52164e-14	Li	2	20.8624m	-29.941999999999997	2.0898377897123335e-21
13290	2.28276e-11	Ar	10	870.193A	-29.943	2.085031296174756e-21
13291	2.4701e-11	Si	10	804.196A	-29.948	2.061164140290128e-21
13292	6.40526e-10	N	6	31.0127A	-29.948	2.061164140290128e-21
13293	2.02145e-12	Fe	1	9826.84A	-29.956	2.0235436549563918e-21
13294	6.21085e-10	N	6	31.9835A	-29.958000000000002	2.01424631639089e-21
13295	1.9867799999999997e-12	Fe	1	9998.33A	-29.959	2.0096136784175448e-21
13296	5.9941e-11	Fe	9	331.400A	-29.964000000000002	1.9866098208645665e-21
13297	1.94855e-10	S	9	101.945A	-29.965999999999998	1.9774821778523573e-21
13298	1.0873200000000001e-10	Co	8	182.692A	-29.971	1.9548461265448793e-21
13299	4.07926e-11	Fe	8	486.962A	-29.975	1.93692398953055e-21
13300	3.53112e-11	Sc	8	562.554A	-29.976999999999997	1.928024632176863e-21
13301	1.46402e-12	Fe	2	1.35684m	-29.979	1.9191661636560235e-21
13302	4.48953e-11	K	8	442.462A	-29.980999999999998	1.9103483961009576e-21
13303	6.08208e-11	K	8	326.606A	-29.986	1.8884808188385104e-21
13304	2.82152e-13	N	6	7.04033m	-29.987	1.8841374334828594e-21
13305	5.9008400000000005e-12	Fe	7	3366.38A	-29.988000000000003	1.87980403763629e-21
13306	5.78022e-11	Cl	7	343.663A	-29.989	1.87548060832363e-21
13307	4.05542e-11	Si	10	489.825A	-29.991	1.8668635576630833e-21
13308	2.3036900000000002e-14	Mg	1	86.2287m	-29.991999999999997	1.8625698906284673e-21
13309	6.38734e-10	N	6	31.0997A	-29.995	1.8497480496887386e-21
13310	1.0839100000000001e-10	Co	8	183.266A	-29.995	1.8497480496887386e-21
13311	5.05672e-14	N	6	39.2833m	-29.996	1.845493747230108e-21
13312	1.01687e-11	B	3	1953.49A	-29.996	1.845493747230108e-21
13313	5.86846e-12	Fe	2	3384.95A	-30.000999999999998	1.824368554994358e-21
13314	1.10585e-11	Fe	8	1796.30A	-30.015	1.7664956734603577e-21
13315	4.79293e-12	P	2	4144.53A	-30.015	1.7664956734603577e-21
13316	1.1131e-10	P	9	178.461A	-30.019000000000002	1.7503003437793804e-21
13317	4.46341e-12	F	6	4450.52A	-30.024	1.730264821422214e-21
13318	1.14272e-11	Fe	7	1738.34A	-30.035	1.6869902713935869e-21
13319	5.89051e-12	Ti	9	3372.28A	-30.039	1.6715238516200805e-21
13320	3.71862e-11	Ni	11	534.189A	-30.046	1.6447980335387923e-21
13321	4.8272e-11	F	6	411.511A	-30.046	1.6447980335387923e-21
13322	1.02725e-11	Si	9	1933.75A	-30.052	1.622230558485866e-21
13323	2.10352e-14	Mg	1	94.4342m	-30.052	1.622230558485866e-21
13324	7.62054e-11	Cl	6	260.670A	-30.057	1.6036610388382608e-21
13325	1.04754e-12	Fe	8	1.89630m	-30.057	1.6036610388382608e-21
13326	6.79817e-11	Fe	7	292.203A	-30.063000000000002	1.5816579845121984e-21
13327	3.06908e-11	Si	9	647.245A	-30.065	1.5743909261807442e-21
13328	4.306e-11	Cl	7	461.321A	-30.066999999999997	1.5671572569494174e-21
13329	1.69013e-12	Fe	2	1.17532m	-30.076999999999998	1.5314844025819743e-21
13330	3.21514e-14	Si	4	61.7840m	-30.076999999999998	1.5314844025819743e-21
13331	7.02943e-12	Fe	2	2825.90A	-30.078000000000003	1.5279620861992641e-21
13332	1.24664e-12	Sc	10	1.59344m	-30.08	1.5209417381105047e-21
13333	2.75248e-11	Cl	8	721.693A	-30.081	1.5174436691832313e-21
13334	1.4529100000000001e-12	Fe	1	1.36722m	-30.081	1.5174436691832313e-21
13335	5.34102e-14	O	5	37.1922m	-30.083000000000002	1.5104716488307582e-21
13336	4.77445e-12	Ti	3	4160.57A	-30.083000000000002	1.5104716488307582e-21
13337	7.676329999999999e-13	Fe	9	2.58775m	-30.093000000000004	1.4760891164359063e-21
13338	2.36722e-11	Fe	8	839.146A	-30.096999999999998	1.462556250073255e-21
13339	2.3367e-14	Ti	3	85.0108m	-30.1	1.452488083666078e-21
13340	3.32621e-13	O	1	5.97209m	-30.103	1.4424892260289495e-21
13341	7.02879e-11	Ne	8	282.616A	-30.105	1.4358615900604312e-21
13342	6.28285e-14	Ni	3	31.6169m	-30.107	1.4292644053131344e-21
13343	6.20803e-10	N	6	31.9980A	-30.109	1.4226975318763946e-21
13344	2.22389e-12	Si	3	8932.32A	-30.109	1.4226975318763946e-21
13345	1.6010399999999998e-10	S	9	124.072A	-30.113000000000003	1.4096541625032238e-21
13346	2.8639e-11	Cl	8	693.616A	-30.114	1.4064120478972019e-21
13347	1.0742600000000001e-12	Fe	2	1.84914m	-30.118000000000002	1.3935179847386004e-21
13348	3.83406e-11	Ti	9	518.105A	-30.119	1.390312982311585e-21
13349	8.41673e-11	V	8	236.012A	-30.12	1.387115351185589e-21
13350	4.08054e-11	Sc	8	486.810A	-30.122	1.3807421350616046e-21
13351	4.1117299999999997e-13	O	7	4.83116m	-30.122	1.3807421350616046e-21
13352	3.7170800000000006e-12	Sc	1	5344.11A	-30.124000000000002	1.3743982012058272e-21
13353	8.83177e-12	S	8	2249.21A	-30.125999999999998	1.368083415078489e-21
13354	4.91587e-12	Fe	2	4040.88A	-30.13	1.3555407509377545e-21
13355	1.19608e-10	Ni	9	166.080A	-30.133000000000003	1.3462092740448364e-21
13356	4.32258e-12	Ti	3	4595.50A	-30.133000000000003	1.3462092740448364e-21
13357	3.31017e-11	Fe	8	600.104A	-30.151	1.2915540276712305e-21
13358	1.20373e-10	N	6	165.025A	-30.153000000000002	1.2856198759461196e-21
13359	9.59962e-11	Si	10	206.930A	-30.155	1.2797129891715689e-21
13360	5.01645e-11	Cr	10	395.986A	-30.155	1.2797129891715689e-21
13361	3.9475699999999995e-12	Sc	3	5032.07A	-30.158	1.2709035069190093e-21
13362	3.87846e-12	Sc	8	5121.73A	-30.159000000000002	1.267980509965399e-21
13363	3.70436e-11	Si	8	536.246A	-30.159000000000002	1.267980509965399e-21
13364	1.2007299999999998e-10	Ni	9	165.437A	-30.16	1.2650642357182388e-21
13365	3.6919699999999997e-13	N	1	5.38046m	-30.16	1.2650642357182388e-21
13366	6.80102e-11	Fe	8	292.081A	-30.168000000000003	1.2419742112045221e-21
13367	2.23822e-14	Mg	1	88.7511m	-30.168000000000003	1.2419742112045221e-21
13368	2.14125e-18	O	1	92.7702c	-30.169	1.2391177497847238e-21
13369	6.71097e-15	Na	11	296.000m	-30.171	1.2334245208721509e-21
13370	6.251060000000001e-13	Cr	7	3.17777m	-30.171	1.2334245208721509e-21
13371	1.48916e-12	Fe	2	1.33393m	-30.178	1.2137034266562979e-21
13372	5.48466e-13	Fe	2	3.62182m	-30.179000000000002	1.2109119862366365e-21
13373	8.68689e-11	V	8	228.672A	-30.18	1.2081269659517937e-21
13374	1.05869e-10	P	10	187.632A	-30.183000000000003	1.199810278416807e-21
13375	1.76406e-11	F	6	1126.06A	-30.185	1.1942976509301465e-21
13376	4.12615e-11	Ti	8	481.428A	-30.186	1.1915508425561294e-21
13377	4.3568100000000004e-13	O	1	4.55940m	-30.191	1.1779112728499472e-21
13378	4.98908e-11	Cr	10	398.159A	-30.193	1.1724992621542634e-21
13379	6.210790000000001e-10	N	6	31.9838A	-30.195	1.1671121173890249e-21
13380	5.18275e-11	Fe	9	383.280A	-30.198	1.1590777740855772e-21
13381	7.38334e-11	Fe	9	269.044A	-30.198	1.1590777740855772e-21
13382	8.03999e-12	Sc	1	2470.71A	-30.205	1.1405454021411079e-21
13383	3.1126e-11	P	8	638.196A	-30.206999999999997	1.1353050720266376e-21
13384	1.097e-10	P	9	181.080A	-30.212	1.1223093423316448e-21
13385	1.32431e-11	Be	1	1499.99A	-30.219	1.104364856953809e-21
13386	3.47619e-12	Fe	9	5714.43A	-30.219	1.104364856953809e-21
13387	2.24295e-11	Fe	8	885.639A	-30.219	1.104364856953809e-21
13388	5.90815e-11	Fe	9	336.221A	-30.221999999999998	1.0967624627529252e-21
13389	4.01871e-11	Sc	8	494.299A	-30.221999999999998	1.0967624627529252e-21
13390	3.97855e-12	Sc	3	4992.89A	-30.225	1.0892124030655874e-21
13391	3.0392700000000002e-12	Fe	2	6535.93A	-30.226	1.086707284054859e-21
13392	6.210790000000001e-10	N	6	31.9838A	-30.226999999999997	1.0842079266579722e-21
13393	2.14812e-11	Fe	9	924.737A	-30.226999999999997	1.0842079266579722e-21
13394	1.75676e-11	Zn	2	1130.75A	-30.229	1.0792264437308067e-21
13395	2.84425e-12	Fe	2	6984.08A	-30.23	1.07674429178921e-21
13396	1.07956e-11	Zn	2	1840.04A	-30.23	1.07674429178921e-21
13397	2.6228199999999998e-14	Fe	7	75.7369m	-30.230999999999998	1.0742678486386704e-21
13398	1.71203e-11	Fe	8	1160.28A	-30.238000000000003	1.0570914936225603e-21
13399	4.50096e-12	Fe	2	4413.39A	-30.241	1.049814526965828e-21
13400	1.01455e-12	P	8	1.95795m	-30.244	1.0425876545951947e-21
13401	2.14992e-12	Ni	11	9239.61A	-30.247	1.0354105316640289e-21
13402	3.62804e-12	O	5	5475.26A	-30.248	1.0330291535237426e-21
13403	3.09374e-14	O	5	64.2086m	-30.250999999999998	1.0259178308511295e-21
13404	3.54852e-13	Fe	2	5.59795m	-30.258000000000003	1.009514539155872e-21
13405	6.79105e-11	Ne	8	292.509A	-30.264	9.956634804158896e-22
13406	2.19053e-11	K	8	906.832A	-30.265	9.933735179567158e-22
13407	6.21401e-10	N	6	31.9672A	-30.273000000000003	9.752424079045253e-22
13408	1.35643e-12	Fe	2	1.46447m	-30.276	9.685288863906662e-22
13409	7.2729399999999995e-12	Sc	1	2731.28A	-30.279	9.618615804338259e-22
13410	1.5941e-10	Si	7	124.613A	-30.281999999999996	9.552401718883626e-22
13411	4.34179e-11	Si	8	457.518A	-30.285	9.486643447986963e-22
13412	1.00484e-11	Cl	6	1976.87A	-30.288	9.421337853843151e-22
13413	7.83291e-12	Mg	9	2536.03A	-30.29	9.378050738414507e-22
13414	7.11341e-15	F	3	279.254m	-30.291999999999998	9.334962509215311e-22
13415	9.85347e-17	He	1	2.01599c	-30.298000000000002	9.20688202197543e-22
13416	2.65303e-14	Si	3	74.8747m	-30.301	9.14350229194205e-22
13417	1.32695e-11	Al	6	1497.01A	-30.302	9.12247282023222e-22
13418	2.31286e-12	Ni	11	8588.71A	-30.305	9.059674159056391e-22
13419	2.45449e-11	Fe	8	809.312A	-30.308000000000003	8.997307800823252e-22
13420	4.6139e-10	C	5	43.0535A	-30.31	8.955968926518716e-22
13421	6.3939e-10	N	6	31.0678A	-30.315	8.853450797961407e-22
13422	6.00396e-12	Si	8	3308.56A	-30.316999999999997	8.812772886546077e-22
13423	1.49497e-12	Si	1	1.32876m	-30.316999999999997	8.812772886546077e-22
13424	1.74783e-11	Cl	8	1136.52A	-30.322	8.711893909503838e-22
13425	5.0930900000000005e-12	Fe	8	3900.28A	-30.324	8.671866392911845e-22
13426	8.592230000000001e-12	Mg	5	2311.91A	-30.328000000000003	8.592362243939046e-22
13427	3.6585400000000006e-14	Fe	1	54.2961m	-30.331999999999997	8.513586993385422e-22
13428	9.51082e-13	N	1	2.08862m	-30.331999999999997	8.513586993385422e-22
13429	2.68003e-10	Fe	10	74.1202A	-30.333000000000002	8.494006286659402e-22
13430	1.04138e-12	Zn	2	1.90751m	-30.335	8.454979872758717e-22
13431	1.02806e-12	Fe	2	1.93222m	-30.337	8.416132768942173e-22
13432	1.7139e-12	Fe	9	1.15902m	-30.337	8.416132768942173e-22
13433	2.50554e-11	Cl	8	792.820A	-30.340999999999998	8.338973199926768e-22
13434	3.0943000000000003e-13	Be	2	6.41969m	-30.340999999999998	8.338973199926768e-22
13435	1.4505e-14	Fe	7	136.949m	-30.342	8.319794093781475e-22
13436	1.0928399999999999e-13	Na	4	18.1769m	-30.346	8.243517763048834e-22
13437	9.642340000000001e-13	N	1	2.06013m	-30.346999999999998	8.224558198316219e-22
13438	1.1834e-11	S	8	1678.59A	-30.348000000000003	8.205642239372305e-22
13439	1.0357200000000002e-12	Fe	2	1.91794m	-30.349	8.186769785926833e-22
13440	1.01756e-10	F	6	195.216A	-30.35	8.1679407379197285e-22
13441	1.69944e-11	Sc	3	1168.88A	-30.351	8.14915499552139e-22
13442	1.30438e-11	Fe	7	1522.90A	-30.353	8.111713029379204e-22
13443	6.115389999999999e-10	N	6	32.4827A	-30.353	8.111713029379204e-22
13444	1.2007299999999998e-10	Ni	9	165.436A	-30.359	8.000416154204106e-22
13445	6.98506e-11	Sc	10	284.385A	-30.361	7.963657580961457e-22
13446	2.85903e-11	Cl	8	694.797A	-30.365	7.890646329404113e-22
13447	2.82473e-12	B	2	7032.33A	-30.366999999999997	7.854392102693815e-22
13448	2.82556e-12	B	2	7030.27A	-30.366999999999997	7.854392102693815e-22
13449	2.3206e-11	Fe	8	856.005A	-30.368000000000002	7.836327502144892e-22
13450	1.16159e-12	Fe	8	1.71011m	-30.368000000000002	7.836327502144892e-22
13451	2.444e-10	Mg	9	81.2784A	-30.372	7.764483619766947e-22
13452	2.39944e-11	Si	10	827.878A	-30.374000000000002	7.728809058053169e-22
13453	1.2628e-11	V	10	1573.04A	-30.375999999999998	7.693298406061759e-22
13454	3.4752699999999996e-12	Fe	1	5715.95A	-30.38	7.622765822318578e-22
13455	2.12584e-11	Fe	9	934.430A	-30.384	7.552879885190011e-22
13456	6.36894e-11	Fe	9	311.896A	-30.385	7.535508743498131e-22
13457	2.37852e-11	Ar	10	835.161A	-30.385	7.535508743498131e-22
13458	8.170939999999999e-12	Cl	6	2431.11A	-30.388	7.483634666184259e-22
13459	4.52143e-12	Sc	8	4393.40A	-30.394000000000002	7.380955349216101e-22
13460	2.95533e-11	P	8	672.157A	-30.395	7.36397962298436e-22
13461	9.16862e-11	Cl	7	216.657A	-30.399	7.296466251992281e-22
13462	9.583620000000001e-13	N	1	2.07275m	-30.4	7.2796848452918435e-22
13463	4.35602e-11	Sc	10	456.023A	-30.401999999999997	7.246237731615333e-22
13464	8.18008e-12	Cl	6	2428.39A	-30.406	7.1798038247717535e-22
13465	4.15635e-11	Ti	8	477.930A	-30.408	7.146815622698977e-22
13466	4.35981e-11	Sc	10	455.627A	-30.409000000000002	7.13037840289477e-22
13467	4.15499e-12	Sc	3	4780.86A	-30.41	7.113978987647106e-22
13468	2.50443e-10	Mg	9	79.3172A	-30.413	7.065006700761647e-22
13469	1.35593e-11	Fe	8	1465.01A	-30.415	7.032545943563e-22
13470	1.0814299999999999e-10	Co	8	183.687A	-30.427	6.840889542684858e-22
13471	2.39926e-11	Si	10	827.940A	-30.438000000000002	6.669796416886928e-22
13472	6.58957e-12	V	10	3014.53A	-30.441	6.623881861310902e-22
13473	8.203310000000001e-12	Ti	3	2421.52A	-30.441999999999997	6.608647355782976e-22
13474	2.97503e-11	Fe	8	667.705A	-30.444000000000003	6.578283379312127e-22
13475	6.219830000000001e-10	N	6	31.9373A	-30.445999999999998	6.548058912640872e-22
13476	1.81571e-13	Sc	7	10.9403m	-30.451	6.473103902087045e-22
13477	4.56474e-12	F	6	4351.71A	-30.46	6.340340446604226e-22
13478	9.54937e-13	N	1	2.08019m	-30.461	6.325758068233787e-22
13479	5.05672e-14	N	6	39.2833m	-30.474	6.139211255604441e-22
13480	3.89765e-13	Fe	2	5.09652m	-30.475	6.125091461536671e-22
13481	9.5633e-12	B	3	2077.15A	-30.476	6.111004142094146e-22
13482	6.4667699999999995e-12	Ti	9	3071.78A	-30.478	6.082926628498099e-22
13483	3.01117e-11	P	8	659.693A	-30.482	6.027158021954807e-22
13484	1.9853700000000002e-10	F	8	100.054A	-30.485	5.985667357972288e-22
13485	4.55194e-11	Ar	9	436.395A	-30.487	5.958165714589833e-22
13486	4.27987e-11	Al	8	464.137A	-30.505	5.716267949254058e-22
13487	1.03588e-10	Co	8	191.764A	-30.513	5.611934300931201e-22
13488	1.3170300000000002e-10	Ni	9	150.827A	-30.513	5.611934300931201e-22
13489	2.26872e-11	K	8	875.580A	-30.516	5.573302016938734e-22
13490	2.51927e-11	Si	10	788.502A	-30.519000000000002	5.534935675718569e-22
13491	1.2955200000000002e-14	Ti	3	153.332m	-30.519000000000002	5.534935675718569e-22
13492	4.35353e-11	Fe	8	456.284A	-30.52	5.522205676918173e-22
13493	1.50256e-11	Fe	8	1322.04A	-30.522	5.4968334465337195e-22
13494	4.09324e-11	Fe	8	485.299A	-30.528000000000002	5.421414064247663e-22
13495	4.3634200000000003e-13	V	9	4.55249m	-30.528000000000002	5.421414064247663e-22
13496	8.13736e-12	Be	3	2441.14A	-30.534000000000002	5.347029474679993e-22
13497	7.58075e-12	Fe	7	2620.38A	-30.537	5.310220782684498e-22
13498	7.10823e-14	Li	1	27.9457m	-30.54	5.273665479942345e-22
13499	1.4192400000000002e-10	Al	6	139.966A	-30.543000000000003	5.237361822134185e-22
13500	5.344340000000001e-13	Si	2	3.71691m	-30.545	5.2132983303824455e-22
13501	1.00393e-11	Cl	6	1978.67A	-30.548000000000002	5.177410237108865e-22
13502	2.92124e-16	Cr	14	6800.00m	-30.552	5.1299434547423275e-22
13503	2.1368e-11	Fe	9	929.638A	-30.552	5.1299434547423275e-22
13504	4.75369e-11	Si	9	417.875A	-30.554000000000002	5.106373505557491e-22
13505	2.64942e-11	Fe	8	749.767A	-30.555999999999997	5.082911850452289e-22
13506	6.057560000000001e-10	N	6	32.7928A	-30.558000000000003	5.059557991860414e-22
13507	2.37897e-10	Fe	10	83.5003A	-30.558000000000003	5.059557991860414e-22
13508	3.49217e-11	K	8	568.828A	-30.558000000000003	5.059557991860414e-22
13509	4.22483e-11	V	10	470.183A	-30.56	5.036311434502123e-22
13510	3.34165e-12	Si	3	5944.50A	-30.56	5.036311434502123e-22
13511	1.3394700000000001e-12	Zn	2	1.48301m	-30.563000000000002	5.00164171044987e-22
13512	3.31787e-11	Sc	7	598.711A	-30.575	4.865333088167217e-22
13513	8.05039e-11	Fe	9	246.751A	-30.575	4.865333088167217e-22
13514	6.39214e-11	Fe	9	310.764A	-30.579	4.820727446299844e-22
13515	5.45148e-12	Mg	1	3643.87A	-30.584	4.765545035537363e-22
13516	9.46005e-15	C	3	209.983m	-30.586	4.743649345006579e-22
13517	1.81376e-11	Mg	6	1095.21A	-30.586	4.743649345006579e-22
13518	1.10047e-11	Fe	7	1805.09A	-30.589000000000002	4.710994292607445e-22
13519	4.10459e-11	Si	10	483.958A	-30.59	4.700159306402157e-22
13520	1.20755e-14	Mg	1	164.502m	-30.593000000000004	4.667803637322947e-22
13521	3.84879e-13	Mg	6	5.16122m	-30.594	4.657067986868277e-22
13522	3.07323e-11	Si	9	646.371A	-30.598000000000003	4.614371730926526e-22
13523	2.26729e-11	Si	8	876.134A	-30.603	4.561551454504924e-22
13524	2.10824e-11	Fe	9	942.228A	-30.609	4.498964622229413e-22
13525	7.31421e-11	K	8	271.587A	-30.612	4.467993967614089e-22
13526	1.03649e-10	Co	8	191.652A	-30.615	4.437236513485473e-22
13527	9.75809e-17	He	1	2.03569c	-30.616	4.427031152700207e-22
13528	1.00423e-11	Cl	6	1978.08A	-30.618000000000002	4.406690792181737e-22
13529	2.6585900000000003e-14	N	5	74.7180m	-30.625999999999998	4.32625962074957e-22
13530	7.38581e-11	Fe	8	268.954A	-30.631	4.276737336381316e-22
13531	5.931159999999999e-17	He	1	3.34917c	-30.64	4.1890213912089706e-22
13532	2.15617e-12	S	1	9212.86A	-30.641	4.179386909363253e-22
13533	2.15261e-12	S	1	9228.09A	-30.641	4.179386909363253e-22
13534	2.15041e-12	S	1	9237.54A	-30.642	4.16977458621085e-22
13535	1.25982e-11	Ca	8	1576.77A	-30.659000000000002	4.0097064401924905e-22
13536	6.214130000000001e-10	N	6	31.9666A	-30.659000000000002	4.0097064401924905e-22
13537	1.1199e-11	B	2	1773.76A	-30.665	3.954691205365231e-22
13538	5.4426099999999996e-12	Fe	8	3649.80A	-30.671999999999997	3.891460065935291e-22
13539	5.92702e-13	Fe	2	3.35151m	-30.676	3.8557829456031904e-22
13540	7.31396e-11	Fe	8	271.596A	-30.68	3.820432915076361e-22
13541	4.02166e-13	Fe	7	4.93936m	-30.682	3.8028796202951055e-22
13542	4.03574e-11	Fe	8	492.214A	-30.686999999999998	3.7593484172505398e-22
13543	5.73607e-13	Fe	2	3.46308m	-30.69	3.733469244777316e-22
13544	7.8184e-11	S	10	254.073A	-30.693	3.7077682232743357e-22
13545	4.189969999999999e-12	Sc	3	4740.95A	-30.694000000000003	3.699240593000029e-22
13546	7.52793e-11	Fe	9	263.877A	-30.694000000000003	3.699240593000029e-22
13547	1.73207e-10	Al	6	114.686A	-30.695	3.690732575731129e-22
13548	8.39565e-13	Fe	2	2.36604m	-30.695	3.690732575731129e-22
13549	1.01667e-11	B	3	1953.87A	-30.695999999999998	3.6822441263589434e-22
13550	2.80476e-11	Sc	10	708.240A	-30.698	3.6653257513885124e-22
13551	5.4160800000000005e-12	Sc	8	3667.68A	-30.701	3.640093826394449e-22
13552	1.09693e-11	Zn	2	1810.92A	-30.701999999999998	3.631721842913843e-22
13553	1.89968e-12	S	1	1.04568m	-30.704	3.61503559675029e-22
13554	1.8999099999999997e-12	S	1	1.04554m	-30.704	3.61503559675029e-22
13555	1.8992e-12	S	1	1.04594m	-30.705	3.606721245598586e-22
13556	3.50162e-10	B	4	56.7293A	-30.712	3.5490537610536263e-22
13557	5.69017e-12	B	1	3491.01A	-30.715	3.5246222468110295e-22
13558	2.24172e-11	K	8	886.124A	-30.719	3.492308315820078e-22
13559	5.4595699999999995e-12	Mg	1	3638.47A	-30.730999999999998	3.3971332187872137e-22
13560	1.02191e-11	Fe	7	1943.86A	-30.732	3.3893200291977094e-22
13561	1.21727e-10	S	10	163.188A	-30.732	3.3893200291977094e-22
13562	1.04227e-10	Co	8	190.589A	-30.734	3.3737475182014167e-22
13563	6.02003e-10	N	6	32.9973A	-30.735	3.365988114230752e-22
13564	4.7128e-10	Ar	11	42.1500A	-30.736	3.358246556393968e-22
13565	6.592819999999999e-13	Mn	11	3.01304m	-30.741999999999997	3.312169686263052e-22
13566	5.17817e-13	Fe	2	3.83619m	-30.745	3.289368870521138e-22
13567	3.33001e-11	Sc	7	596.528A	-30.748	3.266725014490782e-22
13568	1.5032e-13	B	1	13.2147m	-30.749000000000002	3.2592117554481755e-22
13569	1.40529e-10	Ni	9	141.355A	-30.755	3.214493693726646e-22
13570	5.29821e-11	Cr	11	374.928A	-30.756	3.207100563388261e-22
13571	3.9372199999999996e-13	O	5	5.04531m	-30.763	3.155822571666827e-22
13572	8.35566e-11	Fe	9	237.737A	-30.765	3.141322884037395e-22
13573	6.031e-12	Ti	9	3293.73A	-30.766	3.134098041891373e-22
13574	4.30844e-11	V	10	461.059A	-30.767	3.1268898164211533e-22
13575	5.77923e-11	K	8	343.722A	-30.775	3.0698176453216103e-22
13576	4.6139e-10	C	5	43.0535A	-30.776999999999997	3.055713114434447e-22
13577	1.0251799999999998e-10	Sc	10	193.766A	-30.776999999999997	3.055713114434447e-22
13578	4.5876e-12	V	10	4330.04A	-30.778000000000002	3.0486851692946273e-22
13579	3.37162e-13	Ni	1	5.89167m	-30.791	2.958779343793952e-22
13580	1.75474e-12	Fe	6	1.13204m	-30.796	2.9249104767145445e-22
13581	7.10745e-14	Li	1	27.9488m	-30.796	2.9249104767145445e-22
13582	1.47467e-11	Si	8	1347.04A	-30.801	2.8914293033506716e-22
13583	2.87598e-11	Ar	9	690.703A	-30.803	2.8781443924441937e-22
13584	9.70372e-12	K	8	2047.10A	-30.816999999999997	2.7868434823262265e-22
13585	1.60729e-11	Fe	8	1235.90A	-30.819000000000003	2.7740390996182818e-22
13586	2.75286e-11	Sc	10	721.594A	-30.820999999999998	2.76129354770502e-22
13587	5.13124e-12	Si	8	3871.28A	-30.822	2.754942748778095e-22
13588	6.36859e-13	Ni	1	3.11913m	-30.825	2.735977856292406e-22
13589	1.73671e-13	Zn	2	11.4380m	-30.83	2.704659376750722e-22
13590	8.187020000000001e-13	Fe	2	2.42634m	-30.831	2.6984388328024546e-22
13591	2.46856e-11	Ar	9	804.699A	-30.833000000000002	2.68604063256328e-22
13592	6.60426e-12	Fe	8	3007.82A	-30.836	2.667550058909331e-22
13593	3.46684e-11	Sc	8	572.984A	-30.838	2.655293779694718e-22
13594	4.08299e-11	Sc	8	486.517A	-30.838	2.655293779694718e-22
13595	5.70265e-15	C	3	348.337m	-30.85	2.5829296525102786e-22
13596	7.9554e-11	Fe	9	249.698A	-30.851999999999997	2.5710621687466556e-22
13597	8.01426e-11	Fe	9	247.864A	-30.853	2.565148889850263e-22
13598	1.12935e-11	Fe	7	1758.92A	-30.853	2.565148889850263e-22
13599	9.63325e-12	Zn	2	2062.07A	-30.853	2.565148889850263e-22
13600	2.22406e-11	Fe	8	893.162A	-30.855	2.5533631012702135e-22
13601	3.33175e-10	B	4	59.6217A	-30.858	2.535785873317294e-22
13602	9.21379e-11	Cl	10	215.595A	-30.859	2.529953727648986e-22
13603	2.28961e-11	Si	10	867.590A	-30.861	2.518329646150497e-22
13604	2.61093e-12	Mg	1	7608.21A	-30.863000000000003	2.506758972455145e-22
13605	1.12922e-10	Si	10	175.913A	-30.865	2.495241461176425e-22
13606	3.0394899999999996e-13	Zn	2	6.53545m	-30.866	2.4895025650683933e-22
13607	5.02732e-13	Ni	1	3.95130m	-30.866999999999997	2.4837768680551594e-22
13608	5.800549999999999e-10	C	5	34.2458A	-30.873	2.4496981718481203e-22
13609	2.14224e-11	Fe	9	927.273A	-30.886	2.3774564925216656e-22
13610	5.8833e-11	Si	9	337.642A	-30.886999999999997	2.3719884943242223e-22
13611	5.86956e-17	He	1	3.38432c	-30.889	2.361090197145809e-22
13612	5.9943e-10	N	6	33.1389A	-30.89	2.355659840383172e-22
13613	3.7394699999999997e-13	Fe	2	5.31210m	-30.892	2.3448365665548487e-22
13614	3.68871e-11	Ni	11	538.520A	-30.892	2.3448365665548487e-22
13615	4.92201e-11	Ar	9	403.584A	-30.905	2.275687259403164e-22
13616	5.62901e-12	V	10	3528.94A	-30.906999999999996	2.2652314262077836e-22
13617	2.13556e-11	Fe	9	930.177A	-30.906999999999996	2.2652314262077836e-22
13618	8.41908e-13	Fe	2	2.35946m	-30.916	2.218771496603568e-22
13619	1.11828e-10	P	9	177.634A	-30.925	2.1732644608334636e-22
13620	3.9319300000000006e-12	Fe	1	5052.09A	-30.925	2.1732644608334636e-22
13621	3.10169e-15	P	1	640.440m	-30.927	2.163279217651181e-22
13622	4.96127e-11	V	10	400.391A	-30.93	2.1483873082648693e-22
13623	7.49983e-11	Fe	9	264.866A	-30.93	2.1483873082648693e-22
13624	3.94357e-12	Sc	3	5037.17A	-30.935	2.123794922106932e-22
13625	1.54971e-13	C	3	12.8182m	-30.948	2.0611641402901282e-22
13626	4.43869e-11	Cr	10	447.529A	-30.954	2.0328839080868426e-22
13627	1.12917e-10	Si	10	175.921A	-30.958000000000002	2.0142463163908902e-22
13628	1.32695e-11	Al	6	1497.01A	-30.963	1.9911894294695587e-22
13629	2.12081e-11	Fe	9	936.646A	-30.980999999999998	1.910348396100958e-22
13630	1.47428e-11	Si	8	1347.40A	-30.980999999999998	1.910348396100958e-22
13631	2.61902e-12	Mg	1	7584.71A	-30.984	1.897197650243036e-22
13632	2.53063e-12	Co	8	7849.60A	-30.989	1.87548060832363e-22
13633	2.43803e-13	B	4	8.14774m	-30.993000000000002	1.8582860987539676e-22
13634	1.05211e-14	Ne	3	188.806m	-30.993000000000002	1.8582860987539676e-22
13635	7.32499e-11	Fe	9	271.187A	-30.997	1.8412492293955964e-22
13636	3.71036e-11	Sc	7	535.378A	-31.008000000000003	1.795198919115819e-22
13637	1.98494e-11	Cr	11	1000.76A	-31.014	1.7705678665512686e-22
13638	4.86512e-11	V	10	408.303A	-31.019000000000002	1.7503003437793804e-22
13639	3.22111e-13	Zn	2	6.16697m	-31.023000000000003	1.7342534937733977e-22
13640	1.04238e-10	Co	8	190.569A	-31.024	1.7302648214222143e-22
13641	8.12966e-11	Fe	9	244.345A	-31.026999999999997	1.7183537621725957e-22
13642	5.975900000000001e-10	N	6	33.2410A	-31.029	1.7104586437929696e-22
13643	4.01014e-13	O	5	4.95356m	-31.035999999999998	1.6831103014374173e-22
13644	4.0198699999999996e-14	Si	2	49.4156m	-31.035999999999998	1.6831103014374173e-22
13645	1.22882e-11	Ni	11	1616.55A	-31.038	1.6753771120509573e-22
13646	4.78706e-11	Sc	10	414.962A	-31.038	1.6753771120509573e-22
13647	2.623e-12	Mg	1	7573.18A	-31.039	1.6715238516200803e-22
13648	2.47028e-11	Si	10	804.138A	-31.046999999999997	1.6410151030368724e-22
13649	3.5187300000000003e-12	Fe	7	5645.34A	-31.057	1.6036610388382605e-22
13650	6.356569999999999e-13	Ni	3	3.12503m	-31.06	1.5926215138976627e-22
13651	3.05696e-11	Mg	6	649.812A	-31.065	1.574390926180744e-22
13652	4.75015e-11	K	8	418.186A	-31.070999999999998	1.5527894728560012e-22
13653	2.1533700000000003e-10	F	8	92.2481A	-31.072	1.549218156171417e-22
13654	3.32293e-11	Sc	10	597.800A	-31.085	1.5035316620020338e-22
13655	1.83667e-12	Fe	9	1.08154m	-31.087	1.4966235615163732e-22
13656	2.58308e-14	N	6	76.9021m	-31.096	1.4659277904319863e-22
13657	1.6557e-13	Ni	1	11.9976m	-31.098000000000003	1.4591924640421449e-22
13658	3.5013699999999997e-10	B	4	56.7333A	-31.1	1.4524880836660778e-22
13659	4.0175699999999994e-10	B	4	49.4439A	-31.101	1.4491474537751518e-22
13660	4.88445e-11	Sc	10	406.688A	-31.105999999999998	1.4325592000436527e-22
13661	3.1454e-15	Si	2	631.540m	-31.109	1.4226975318763944e-22
13662	4.679190000000001e-10	Ar	10	42.4528A	-31.112	1.4129037509553116e-22
13663	9.97953e-18	Al	1	19.9052c	-31.113000000000003	1.4096541625032239e-22
13664	8.1771e-12	Cl	6	2429.28A	-31.125	1.3712371730606636e-22
13665	5.92876e-12	Sc	8	3350.52A	-31.125999999999998	1.368083415078489e-22
13666	4.5778e-11	V	9	433.930A	-31.131	1.3524230937246657e-22
13667	2.0749e-11	Si	8	957.370A	-31.131999999999998	1.3493126069242012e-22
13668	6.19272e-12	Ti	3	3207.71A	-31.146	1.3065095184588343e-22
13669	3.5293800000000006e-10	B	4	56.2832A	-31.148000000000003	1.3005066524952512e-22
13670	5.55815e-11	Cl	6	357.393A	-31.165	1.2505831651590833e-22
13671	4.55921e-11	V	9	435.699A	-31.166	1.2477069036946245e-22
13672	7.46892e-11	Cl	7	265.962A	-31.169	1.2391177497847237e-22
13673	6.11992e-13	O	7	3.24587m	-31.171999999999997	1.2305877231944537e-22
13674	8.78142e-11	Mg	5	226.210A	-31.183000000000003	1.199810278416807e-22
13675	1.00854e-11	Fe	7	1969.63A	-31.185	1.1942976509301464e-22
13676	2.15196e-11	Fe	9	923.085A	-31.186999999999998	1.1888103516660738e-22
13677	2.23196e-15	Mn	15	890.000m	-31.191999999999997	1.1752021520997037e-22
13678	5.46355e-12	Mg	1	3635.81A	-31.191999999999997	1.1752021520997037e-22
13679	4.48345e-11	Cr	10	443.062A	-31.204	1.1431746308316907e-22
13680	1.0515100000000001e-14	Sc	2	188.913m	-31.206	1.1379222205087e-22
13681	8.62096e-11	Si	9	230.421A	-31.206	1.1379222205087e-22
13682	1.7871400000000004e-14	Fe	1	111.152m	-31.213	1.1197281024729267e-22
13683	2.23008e-11	Si	8	890.751A	-31.219	1.104364856953809e-22
13684	3.4989400000000005e-10	B	4	56.7728A	-31.223000000000003	1.0942399790867623e-22
13685	3.5105400000000003e-10	B	4	56.5852A	-31.226	1.0867072840548591e-22
13686	2.13755e-11	Sc	10	929.308A	-31.232	1.0717971011493156e-22
13687	1.9991700000000003e-12	Fe	9	9936.35A	-31.239	1.0546602506535122e-22
13688	7.161010000000001e-12	B	2	2773.98A	-31.24	1.0522345993881249e-22
13689	3.72983e-11	Sc	7	532.583A	-31.246	1.037797399447882e-22
13690	9.535589999999999e-12	Al	6	2083.19A	-31.248	1.0330291535237426e-22
13691	1.9900400000000002e-10	F	8	99.8193A	-31.25	1.0282828156995983e-22
13692	1.0757700000000002e-12	Na	1	1.84653m	-31.250999999999998	1.0259178308511294e-22
13693	1.20356e-10	S	10	165.048A	-31.250999999999998	1.0259178308511294e-22
13694	1.3605800000000001e-15	P	13	1460.00m	-31.258000000000003	1.0095145391558721e-22
13695	3.7801400000000005e-12	Fe	1	5254.96A	-31.269000000000002	9.842662148020203e-23
13696	3.4951e-13	Fe	8	5.68351m	-31.273000000000003	9.752424079045254e-23
13697	1.06907e-11	Ti	9	1858.11A	-31.275	9.707615760591225e-23
13698	1.6012499999999998e-10	Al	6	124.056A	-31.276999999999997	9.663013317659594e-23
13699	1.07576e-12	Na	1	1.84655m	-31.281	9.57442227906134e-23
13700	3.11832e-11	Ar	9	637.024A	-31.281999999999996	9.552401718883627e-23
13701	1.9914500000000001e-10	F	8	99.7486A	-31.285	9.486643447986964e-23
13702	2.33842e-11	Si	8	849.482A	-31.285999999999998	9.464824773518451e-23
13703	5.80082e-10	C	5	34.2442A	-31.302	9.12247282023222e-23
13704	4.5973300000000006e-12	Fe	9	4320.87A	-31.305	9.05967415905639e-23
13705	3.7451900000000005e-12	Fe	1	5303.99A	-31.311	8.935370769580501e-23
13706	4.75496e-11	Si	9	417.763A	-31.313000000000002	8.894316470084863e-23
13707	5.33001e-11	Fe	9	372.691A	-31.32	8.752106184717713e-23
13708	1.02429e-10	F	6	193.935A	-31.335	8.454979872758718e-23
13709	2.17891e-11	Ar	10	911.671A	-31.335	8.454979872758718e-23
13710	2.54199e-12	Mg	1	7814.53A	-31.337	8.416132768942173e-23
13711	3.714169999999999e-12	Ni	1	5348.28A	-31.355	8.074443093445047e-23
13712	7.1654300000000005e-12	B	2	2772.26A	-31.358	8.018859018161844e-23
13713	2.33802e-11	Si	8	849.626A	-31.36	7.982015707656465e-23
13714	4.76964e-11	K	8	416.478A	-31.363000000000003	7.927067898021546e-23
13715	9.6613e-11	Si	10	205.609A	-31.377	7.675604310733743e-23
13716	7.35667e-11	Fe	8	270.020A	-31.377	7.675604310733743e-23
13717	1.18354e-11	K	8	1678.39A	-31.388	7.483634666184258e-23
13718	5.69229e-12	B	1	3489.72A	-31.388	7.483634666184258e-23
13719	2.34798e-11	Fe	9	846.022A	-31.388	7.483634666184258e-23
13720	1.23056e-11	K	8	1614.26A	-31.393	7.397970208538412e-23
13721	3.2089799999999995e-15	B	2	619.026m	-31.395	7.36397962298436e-23
13722	7.29752e-13	Al	1	2.72208m	-31.395	7.36397962298436e-23
13723	2.36861e-11	Si	10	838.653A	-31.397	7.330145209984906e-23
13724	3.8167199999999995e-12	Fe	1	5204.58A	-31.397	7.330145209984906e-23
13725	6.55706e-15	Fe	7	302.948m	-31.406	7.179803824771754e-23
13726	1.47719e-13	O	7	13.4474m	-31.406999999999996	7.163290734208229e-23
13727	3.44128e-11	K	8	577.241A	-31.409000000000002	7.13037840289477e-23
13728	1.7464799999999998e-12	O	1	1.13740m	-31.416	7.016371536727824e-23
13729	2.24054e-12	Sc	3	8865.94A	-31.426	6.856659421745381e-23
13730	8.2772e-18	Be	2	23.9990c	-31.426	6.856659421745381e-23
13731	4.54939e-11	Si	10	436.640A	-31.428	6.825155933339702e-23
13732	3.05732e-11	F	6	649.735A	-31.43	6.793797190315274e-23
13733	2.2365900000000003e-12	Sc	3	8881.59A	-31.436	6.700582798346907e-23
13734	7.16422e-12	B	2	2772.73A	-31.436	6.700582798346907e-23
13735	2.10414e-14	Mg	1	94.4065m	-31.451	6.473103902087045e-23
13736	4.0921399999999996e-10	Ar	11	48.5430A	-31.451999999999998	6.458216176242297e-23
13737	5.50965e-12	Sc	8	3605.40A	-31.456	6.399006894444069e-23
13738	3.08972e-11	Ar	9	642.921A	-31.461	6.325758068233787e-23
13739	4.15999e-12	Fe	9	4775.13A	-31.462	6.311209228402863e-23
13740	1.83375e-12	Ti	3	1.08327m	-31.465999999999998	6.253347714403624e-23
13741	4.0176800000000003e-10	B	4	49.4426A	-31.487	5.958165714589832e-23
13742	1.51029e-12	Si	1	1.31527m	-31.493000000000002	5.876416616291123e-23
13743	5.42621e-11	Cr	11	366.083A	-31.494	5.862901233121597e-23
13744	7.10743e-14	Li	1	27.9488m	-31.494	5.862901233121597e-23
13745	6.11654e-13	Zn	2	3.24766m	-31.499000000000002	5.795789157670304e-23
13746	2.39035e-13	Cl	6	8.31029m	-31.5	5.782459212509756e-23
13747	6.1797599999999995e-12	Ti	3	3214.44A	-31.502	5.755891225746471e-23
13748	1.06818e-12	Na	1	1.85965m	-31.508000000000003	5.676917437478377e-23
13749	3.58869e-11	K	8	553.529A	-31.511999999999997	5.624871145572441e-23
13750	3.4795199999999997e-12	Fe	1	5708.97A	-31.519000000000002	5.534935675718569e-23
13751	1.05053e-11	Zn	2	1890.90A	-31.526999999999997	5.433911714384687e-23
13752	2.30606e-11	Ar	9	861.401A	-31.531999999999996	5.371710241347588e-23
13753	5.71817e-11	Si	10	347.392A	-31.546	5.2013080769486043e-23
13754	1.15309e-11	Zn	2	1722.72A	-31.55	5.153622197869431e-23
13755	2.95583e-11	Ar	9	672.043A	-31.554000000000002	5.106373505557492e-23
13756	4.39856e-11	Si	10	451.613A	-31.555	5.094629172396532e-23
13757	1.27087e-10	Si	10	156.307A	-31.555999999999997	5.0829118504522887e-23
13758	2.24943e-11	Cl	8	883.088A	-31.561	5.024728239633009e-23
13759	5.12725e-11	Fe	8	387.429A	-31.566	4.9672106510993345e-23
13760	1.23474e-11	K	8	1608.80A	-31.569000000000003	4.933016613494103e-23
13761	1.34953e-12	Zn	2	1.47195m	-31.572	4.8990579659881185e-23
13762	2.2903299999999998e-10	Mg	9	86.7319A	-31.586	4.7436493450065786e-23
13763	1.21866e-10	S	10	163.002A	-31.589000000000002	4.7109942926074446e-23
13764	1.58514e-11	Si	10	1253.17A	-31.605	4.540593029341949e-23
13765	1.18094e-11	K	8	1682.09A	-31.605	4.540593029341949e-23
13766	1.0703e-11	Ni	11	1855.98A	-31.605999999999998	4.530149955166727e-23
13767	2.39651e-13	Zn	2	8.28893m	-31.613000000000003	4.457717866647311e-23
13768	1.30152e-11	Ni	11	1526.25A	-31.614	4.447465400056982e-23
13769	3.5114e-10	B	4	56.5714A	-31.615	4.437236513485473e-23
13770	9.535589999999999e-12	Al	6	2083.19A	-31.631	4.2767373363813166e-23
13771	2.55834e-11	Ar	9	776.458A	-31.636	4.227781928914634e-23
13772	2.01187e-10	F	8	98.7362A	-31.641	4.1793869093632535e-23
13773	1.0034700000000001e-10	Ar	11	197.957A	-31.644000000000002	4.150616212248978e-23
13774	4.155219999999999e-12	Cl	8	4780.61A	-31.648000000000003	4.1125631340860943e-23
13775	2.83697e-12	Ni	1	7002.01A	-31.656999999999996	4.0282144041984045e-23
13776	3.4574e-12	Fe	1	5745.50A	-31.659000000000002	4.00970644019249e-23
13777	1.1986100000000002e-10	F	6	165.729A	-31.666	3.9455956679913704e-23
13778	1.89762e-12	Ne	3	1.04681m	-31.671999999999997	3.891460065935291e-23
13779	8.83516e-11	V	8	224.834A	-31.676	3.85578294560319e-23
13780	1.25913e-11	K	8	1577.64A	-31.680999999999997	3.8116461632014897e-23
13781	2.4219799999999997e-12	Ni	1	8201.74A	-31.685	3.7767007811279753e-23
13782	4.96983e-11	Cr	10	399.701A	-31.688000000000002	3.750702155822037e-23
13783	2.41532e-11	Ar	9	822.436A	-31.693	3.707768223274336e-23
13784	4.50839e-11	Si	10	440.611A	-31.695	3.6907325757311286e-23
13785	3.51185e-12	Fe	1	5656.40A	-31.698	3.665325751388512e-23
13786	2.81369e-10	Mg	9	70.5992A	-31.699	3.6568957360907566e-23
13787	2.03012e-11	Si	10	978.485A	-31.704	3.61503559675029e-23
13788	1.32138e-10	Ni	9	150.331A	-31.705	3.606721245598586e-23
13789	3.0899e-11	F	6	642.884A	-31.706999999999997	3.590149866745689e-23
13790	4.77224e-11	K	8	416.250A	-31.71	3.565435448901391e-23
13791	4.50023e-11	Si	10	441.410A	-31.711	3.557235174924131e-23
13792	6.11207e-12	Ni	11	3250.04A	-31.713	3.540891163912866e-23
13793	4.96923e-11	V	10	399.749A	-31.719	3.492308315820078e-23
13794	4.57923e-11	Si	10	433.795A	-31.72	3.484276229581744e-23
13795	1.99202e-11	B	2	997.202A	-31.726999999999997	3.428566505447982e-23
13796	3.31207e-11	Fe	8	599.759A	-31.728	3.4206810213052835e-23
13797	6.36701e-12	V	10	3119.90A	-31.73	3.4049644196388416e-23
13798	3.9857e-15	Mg	1	498.393m	-31.732	3.3893200291977094e-23
13799	5.21451e-12	Mn	11	3809.46A	-31.734	3.373747518201417e-23
13800	2.10912e-11	Si	10	941.834A	-31.735	3.3659881142307523e-23
13801	4.12703e-12	Ni	1	4813.25A	-31.748	3.2667250144907823e-23
13802	1.06818e-12	Na	1	1.85965m	-31.749000000000002	3.259211755448176e-23
13803	8.68961e-11	Fe	9	228.600A	-31.749000000000002	3.259211755448176e-23
13804	8.70458e-12	Zn	2	2282.07A	-31.750999999999998	3.244237037668929e-23
13805	3.4222800000000002e-12	Fe	1	5804.45A	-31.758000000000003	3.192365274787791e-23
13806	3.13342e-11	Ar	9	633.955A	-31.766	3.134098041891373e-23
13807	4.0676699999999996e-10	Ar	11	48.8350A	-31.774	3.0768943058497974e-23
13808	1.58532e-11	Si	10	1253.03A	-31.78	3.034677733315137e-23
13809	5.38569e-11	Fe	9	368.838A	-31.781999999999996	3.020734655657972e-23
13810	1.84392e-13	Be	3	10.7729m	-31.794	2.938411250058132e-23
13811	6.21129e-10	N	6	31.9812A	-31.799	2.904775534619737e-23
13812	4.20433e-11	V	10	472.476A	-31.81	2.832126046149231e-23
13813	1.19657e-10	S	10	166.012A	-31.811	2.8256123369965957e-23
13814	6.3345e-13	Fe	8	3.13591m	-31.814	2.8061609584874987e-23
13815	1.01319e-11	Mg	5	1960.59A	-31.814	2.8061609584874987e-23
13816	1.37738e-10	F	6	144.219A	-31.823	2.748606556283378e-23
13817	1.7464900000000002e-12	O	1	1.13739m	-31.829	2.7108942605337416e-23
13818	6.9942e-13	Mn	8	2.84013m	-31.833000000000002	2.68604063256328e-23
13819	7.2934e-11	Mg	9	272.362A	-31.834	2.67986291053837e-23
13820	1.44386e-12	Fe	1	1.37579m	-31.840999999999998	2.6370148658871247e-23
13821	5.20695e-12	Fe	8	3814.99A	-31.846	2.606829206329054e-23
13822	2.54333e-12	Mg	1	7810.41A	-31.85	2.5829296525102786e-23
13823	1.6578400000000003e-10	Fe	9	119.821A	-31.851	2.5769890791586845e-23
13824	2.96543e-12	Al	1	6698.67A	-31.853	2.5651488898502625e-23
13825	2.96661e-12	Al	1	6696.02A	-31.854	2.5592492111179724e-23
13826	1.75393e-11	F	6	1132.57A	-31.855	2.5533631012702137e-23
13827	4.0896100000000006e-10	Ar	11	48.5730A	-31.857	2.5416314634698723e-23
13828	1.27212e-10	Si	10	156.153A	-31.862	2.5125376486905926e-23
13829	3.0045e-11	Ar	9	661.157A	-31.866	2.4895025650683936e-23
13830	2.01474e-11	Ar	10	985.957A	-31.868000000000002	2.478064339779587e-23
13831	2.02015e-11	Fe	9	983.315A	-31.87	2.466678668362242e-23
13832	2.13819e-11	Cl	6	929.031A	-31.871	2.461005464854753e-23
13833	6.18033e-15	Ne	3	321.414m	-31.881	2.404986141231713e-23
13834	2.86148e-11	Ar	9	694.203A	-31.905	2.275687259403164e-23
13835	1.32695e-11	Al	6	1497.01A	-31.919	2.203497581055936e-23
13836	1.6192600000000001e-12	Mg	1	1.22676m	-31.921	2.1933734293040696e-23
13837	4.06449e-11	V	9	488.732A	-31.928	2.1583038135165805e-23
13838	7.16285e-12	Cr	11	2773.26A	-31.929000000000002	2.1533398524939465e-23
13839	1.48045e-12	Fe	1	1.34179m	-31.932	2.1385163652161212e-23
13840	1.28616e-11	Fe	7	1544.48A	-31.938000000000002	2.1091748206992636e-23
13841	9.15405e-13	Mn	11	2.17002m	-31.949	2.0564235943162133e-23
13842	4.0453300000000005e-12	Fe	8	4910.47A	-31.951999999999998	2.0422672738669074e-23
13843	2.88711e-10	Mg	9	68.8039A	-31.956999999999997	2.018889633697726e-23
13844	1.37804e-10	F	6	144.150A	-31.964000000000002	1.9866098208645664e-23
13845	1.37181e-12	S	10	1.44804m	-31.969	1.963869286291539e-23
13846	2.10895e-11	Si	10	941.914A	-31.969	1.963869286291539e-23
13847	1.92028e-10	F	8	103.446A	-31.973000000000003	1.9458644244514108e-23
13848	5.67305e-13	Na	2	3.50155m	-31.975	1.93692398953055e-23
13849	5.0357e-11	Cr	10	394.473A	-31.98	1.914752203965694e-23
13850	1.17937e-11	K	8	1684.32A	-31.984	1.897197650243036e-23
13851	1.6768200000000001e-12	K	8	1.18465m	-31.991	1.8668635576630837e-23
13852	1.37314e-10	F	6	144.665A	-32.006	1.8034851808344695e-23
13853	1.73786e-11	Be	2	1143.04A	-32.013000000000005	1.7746494470167242e-23
13854	5.78437e-11	Si	9	343.416A	-32.015	1.766495673460358e-23
13855	3.24465e-12	Ca	1	6122.22A	-32.016999999999996	1.7583793630904932e-23
13856	1.36776e-12	Na	2	1.45233m	-32.023	1.7342534937733977e-23
13857	5.68925e-12	B	1	3491.58A	-32.024	1.7302648214222143e-23
13858	3.64802e-12	Ca	7	5445.27A	-32.034	1.6908791856042544e-23
13859	4.216919999999999e-12	Ni	1	4710.66A	-32.04	1.6676794534422834e-23
13860	1.25578e-13	Cl	6	15.8185m	-32.04	1.6676794534422834e-23
13861	1.43985e-17	Sc	2	13.7962c	-32.041	1.6638438971349357e-23
13862	1.6173199999999998e-10	O	7	122.823A	-32.045	1.6485896845961517e-23
13863	2.03656e-11	Fe	9	975.393A	-32.054	1.6147770861100148e-23
13864	7.62791e-11	Cl	7	260.418A	-32.055	1.6110632018711673e-23
13865	2.99777e-12	Fe	8	6626.41A	-32.056999999999995	1.603661038838274e-23
13866	8.72683e-13	Si	8	2.27625m	-32.062	1.5853040827243275e-23
13867	2.44778e-12	Ar	1	8115.31A	-32.063	1.5816579845121984e-23
13868	2.81342e-11	Si	10	706.061A	-32.065	1.574390926180757e-23
13869	7.390010000000001e-13	Al	1	2.68801m	-32.07	1.5563690222757823e-23
13870	4.62839e-11	Si	10	429.187A	-32.071999999999996	1.5492181561714297e-23
13871	2.24625e-12	Ni	1	8843.37A	-32.079	1.5244478709194558e-23
13872	2.27113e-12	Ar	9	8746.50A	-32.08	1.5209417381105045e-23
13873	1.99284e-11	Fe	9	996.792A	-32.080999999999996	1.5174436691832437e-23
13874	3.69073e-12	Fe	1	5382.26A	-32.083	1.5104716488307706e-23
13875	1.40964e-10	Ni	9	140.919A	-32.091	1.4829024342296042e-23
13876	1.73799e-11	Be	2	1142.96A	-32.092	1.4794918532735036e-23
13877	1.73121e-19	N	1	1147.43c	-32.092	1.4794918532735036e-23
13878	4.4332e-12	Fe	9	4480.84A	-32.101	1.449147453775152e-23
13879	3.39404e-11	Ar	9	585.274A	-32.104	1.4391715928724362e-23
13880	1.06817e-12	Na	1	1.85967m	-32.11	1.4194254183532756e-23
13881	1.06819e-12	Na	1	1.85964m	-32.116	1.3999501715053334e-23
13882	2.8413899999999997e-13	O	7	6.99110m	-32.119	1.390312982311585e-23
13883	9.8076e-12	Sc	8	2025.41A	-32.132	1.349312606924201e-23
13884	5.25605e-11	Mg	9	377.935A	-32.137	1.333867153234533e-23
13885	4.39874e-11	Si	10	451.595A	-32.138000000000005	1.3307993439128864e-23
13886	7.0026899999999995e-12	V	10	2836.69A	-32.155	1.2797129891715687e-23
13887	2.58576e-11	Ar	9	768.226A	-32.167	1.2448372574479636e-23
13888	3.25221e-11	Ar	9	610.799A	-32.17	1.236267858043874e-23
13889	2.26689e-11	Si	8	876.288A	-32.173	1.2277574499703437e-23
13890	5.16503e-12	Mg	1	3845.95A	-32.178000000000004	1.213703426656288e-23
13891	4.0947e-11	V	9	485.126A	-32.18	1.2081269659517936e-23
13892	3.32403e-11	Fe	8	597.601A	-32.18	1.2081269659517936e-23
13893	3.03738e-15	Mg	12	654.000m	-32.196	1.164427834007112e-23
13894	5.143270000000001e-13	Al	1	3.86222m	-32.202	1.1484512851791983e-23
13895	5.13154e-13	Al	1	3.87105m	-32.203	1.1458099205203668e-23
13896	4.60728e-11	Cr	11	431.153A	-32.204	1.1431746308316909e-23
13897	1.4405700000000003e-14	Zn	2	137.893m	-32.215	1.1145834191622908e-23
13898	4.36722e-12	Be	1	4548.54A	-32.228	1.0817143176235652e-23
13899	5.69986e-13	O	1	3.48508m	-32.228	1.0817143176235652e-23
13900	1.18616e-12	Na	2	1.67469m	-32.23	1.0767442917892187e-23
13901	4.41292e-11	Si	8	450.143A	-32.234	1.0668726407856853e-23
13902	2.3579e-12	Ar	1	8424.65A	-32.243	1.04499106735611e-23
13903	2.18672e-11	Fe	8	908.415A	-32.243	1.04499106735611e-23
13904	8.146649999999999e-14	O	7	24.3836m	-32.245	1.0401897695302375e-23
13905	3.7662e-11	V	10	527.440A	-32.255	1.0165121596423824e-23
13906	1.4478799999999999e-12	Na	2	1.37197m	-32.258	1.009514539155872e-23
13907	1.29218e-11	Mg	9	1537.28A	-32.266	9.910888222650551e-24
13908	2.07901e-11	Ar	9	955.475A	-32.269	9.842662148020284e-24
13909	2.78595e-12	Ni	1	7130.24A	-32.271	9.797439223300151e-24
13910	2.67733e-11	Ni	11	741.950A	-32.272	9.7749057383842e-24
13911	7.1076e-12	Mg	9	2794.82A	-32.282	9.552401718883628e-24
13912	2.66124e-12	Ni	1	7464.37A	-32.282	9.552401718883628e-24
13913	9.24724e-11	Sc	10	214.815A	-32.29	9.378050738414507e-24
13914	9.20823e-11	Sc	10	215.725A	-32.293	9.313492691225232e-24
13915	6.24139e-11	P	10	318.270A	-32.308	8.997307800823326e-24
13916	6.21129e-10	N	6	31.9812A	-32.319	8.772281873156499e-24
13917	8.57098e-11	Fe	9	231.764A	-32.32	8.752106184717713e-24
13918	1.41319e-11	Fe	8	1405.64A	-32.324	8.671866392911915e-24
13919	1.1918e-14	Si	2	166.677m	-32.325	8.651921653668777e-24
13920	3.95176e-11	K	8	502.674A	-32.330999999999996	8.533212838302109e-24
13921	4.79019e-10	Ar	11	41.4690A	-32.34	8.358196518477711e-24
13922	1.23213e-11	K	8	1612.20A	-32.343	8.300659098356189e-24
13923	5.698520000000001e-13	O	1	3.48590m	-32.346	8.243517763048903e-24
13924	2.45128e-12	Ar	1	8103.69A	-32.357	8.037344397311841e-24
13925	4.70629e-11	Cr	11	422.083A	-32.36	7.982015707656465e-24
13926	4.96746e-13	Mg	6	3.99892m	-32.364000000000004	7.908836147781787e-24
13927	1.1025799999999999e-17	Sc	2	18.0164c	-32.382	7.587742394737999e-24
13928	3.3856900000000003e-12	Fe	1	5867.18A	-32.385	7.535508743498193e-24
13929	1.87784e-11	Mg	9	1057.83A	-32.387	7.500886225777857e-24
13930	6.14635e-14	O	7	32.3191m	-32.389	7.466422784076685e-24
13931	1.97175e-11	Cl	7	1007.46A	-32.391	7.432117687506882e-24
13932	2.16437e-11	Fe	9	917.796A	-32.398	7.313286343830445e-24
13933	2.09852e-11	Fe	9	946.592A	-32.408	7.146815622698977e-24
13934	4.0512400000000003e-10	Ar	11	49.0330A	-32.409	7.130378402894828e-24
13935	2.3311099999999997e-12	Ar	1	8521.44A	-32.412	7.08129322322888e-24
13936	1.22565e-10	S	10	162.072A	-32.418	6.98413423780995e-24
13937	1.0757700000000002e-12	Na	1	1.84653m	-32.428000000000004	6.825155933339646e-24
13938	9.2995e-12	F	8	2136.08A	-32.428000000000004	6.825155933339646e-24
13939	3.38828e-12	Mn	1	5862.69A	-32.431999999999995	6.76258252762748e-24
13940	1.59963e-11	Ar	10	1241.81A	-32.437	6.685171885559048e-24
13941	3.8127e-11	Si	8	521.008A	-32.44	6.639151486001123e-24
13942	1.06891e-10	F	6	185.839A	-32.441	6.623881861310849e-24
13943	2.63152e-11	Mg	9	754.867A	-32.442	6.608647355782921e-24
13944	6.57208e-12	V	10	3022.55A	-32.45	6.488025947684302e-24
13945	5.44434e-15	Sc	2	364.864m	-32.453	6.4433626912167165e-24
13946	2.4035799999999997e-12	Ar	1	8264.52A	-32.471	6.181766235039612e-24
13947	2.12039e-11	Fe	9	936.831A	-32.484	5.999465746287495e-24
13948	8.69781e-11	Si	9	228.385A	-32.488	5.944462313711608e-24
13949	2.6434299999999998e-12	Ar	1	7514.65A	-32.5	5.7824592125097555e-24
13950	1.16477e-12	K	8	1.70544m	-32.506	5.703120897797572e-24
13951	1.35118e-11	K	8	1470.16A	-32.507	5.690004083720407e-24
13952	4.44929e-12	Si	10	4464.64A	-32.51	5.650834371123385e-24
13953	3.0407e-12	Cl	8	6532.86A	-32.51	5.650834371123385e-24
13954	6.13791e-14	Ca	7	32.3635m	-32.510999999999996	5.63783781272051e-24
13955	2.64723e-12	Ar	1	7503.87A	-32.512	5.624871145572395e-24
13956	4.2505199999999995e-12	Be	2	4673.42A	-32.514	5.5990272102070196e-24
13957	2.7085000000000002e-14	Ca	7	73.3412m	-32.516	5.573302016938734e-24
13958	3.43393e-12	Mn	1	5784.76A	-32.516999999999996	5.56048377800217e-24
13959	1.00699e-11	K	8	1972.66A	-32.525	5.458993511249588e-24
13960	2.05683e-12	Ar	1	9657.79A	-32.53	5.396504929257897e-24
13961	1.01116e-11	K	8	1964.52A	-32.532	5.371710241347587e-24
13962	7.8742e-11	Fe	7	252.273A	-32.538000000000004	5.298007613796114e-24
13963	2.42411e-12	Ni	1	8194.53A	-32.538000000000004	5.298007613796114e-24
13964	2.8432e-11	Ni	11	698.666A	-32.539	5.285822534416785e-24
13965	2.36884e-11	Cl	7	838.574A	-32.539	5.285822534416785e-24
13966	5.41352e-11	Cr	11	366.941A	-32.54	5.2736654799423455e-24
13967	4.2506e-12	Be	2	4673.33A	-32.544000000000004	5.225316224205066e-24
13968	3.98201e-11	Si	9	498.855A	-32.552	5.129943454742327e-24
13969	3.85702e-13	Na	2	5.15021m	-32.564	4.990138253733407e-24
13970	2.86267e-11	Ar	9	693.914A	-32.564	4.990138253733407e-24
13971	2.3625099999999998e-12	Ar	1	8408.21A	-32.57	4.9216709901208086e-24
13972	4.5458e-11	V	9	436.985A	-32.571999999999996	4.899057965988159e-24
13973	2.76334e-11	Ar	9	718.856A	-32.575	4.865333088167177e-24
13974	5.69143e-12	B	1	3490.24A	-32.578	4.831840370772204e-24
13975	7.53579e-11	Fe	7	263.601A	-32.579	4.8207274462998434e-24
13976	2.92685e-12	Ni	1	6786.98A	-32.580999999999996	4.7985782156221085e-24
13977	8.04494e-11	Fe	9	246.919A	-32.584	4.765545035537324e-24
13978	2.8616400000000003e-12	Ni	1	6941.64A	-32.585	4.754584586104866e-24
13979	1.93599e-11	Ar	9	1026.06A	-32.586999999999996	4.7327392542649026e-24
13980	2.76374e-11	Ni	11	718.752A	-32.594	4.657067986868276e-24
13981	3.99256e-11	Ni	11	497.537A	-32.609	4.498964622229413e-24
13982	4.98902e-11	Fe	9	398.164A	-32.638000000000005	4.208357035422457e-24
13983	2.48115e-12	Ar	1	8006.16A	-32.647	4.1220435712206015e-24
13984	2.21845e-12	Si	2	8954.20A	-32.647	4.1220435712206015e-24
13985	5.16039e-12	Mg	1	3849.41A	-32.653	4.0654870131728906e-24
13986	1.34701e-11	K	8	1474.71A	-32.661	3.991283512556921e-24
13987	8.11994e-11	Fe	9	244.638A	-32.664	3.963807710118153e-24
13988	2.36848e-11	Cl	7	838.701A	-32.665	3.954691205365231e-24
13989	7.539010000000001e-12	Mg	9	2634.89A	-32.666	3.945595667991403e-24
13990	1.55065e-12	Mg	5	1.28104m	-32.672	3.891460065935291e-24
13991	7.59867e-11	Fe	9	261.420A	-32.681	3.8116461632014894e-24
13992	8.50599e-11	Fe	9	233.535A	-32.683	3.7941332398779034e-24
13993	4.06526e-11	Ni	11	488.639A	-32.689	3.742075780243055e-24
13994	1.70492e-11	Fe	9	1165.12A	-32.691	3.724882503793858e-24
13995	2.90994e-11	Ni	11	682.640A	-32.696	3.6822441263589435e-24
13996	2.15345e-12	Ar	1	9224.50A	-32.696999999999996	3.67377519987856e-24
13997	3.50489e-11	Ni	11	566.765A	-32.703	3.623369114460862e-24
13998	1.39725e-12	Fe	8	1.42168m	-32.711	3.55723517492413e-24
13999	2.86821e-11	Fe	9	692.574A	-32.723	3.460290640729211e-24
14000	8.955710000000001e-12	B	2	2218.08A	-32.732	3.389320029197709e-24
14001	2.2405799999999997e-12	Sc	3	8865.75A	-32.735	3.365988114230752e-24
14002	2.59708e-11	Ni	11	764.877A	-32.74	3.3274579669012645e-24
14003	5.22611e-11	Fe	8	380.100A	-32.74	3.3274579669012645e-24
14004	3.47128e-12	F	8	5722.51A	-32.743	3.3045519073757367e-24
14005	2.1774099999999997e-12	Ar	1	9122.97A	-32.746	3.2818035320548506e-24
14006	1.15869e-11	V	10	1714.38A	-32.766999999999996	3.1268898164211785e-24
14007	1.31006e-12	K	1	1.51631m	-32.79	2.9656000346013768e-24
14008	1.73786e-11	Be	2	1143.04A	-32.791	2.9587793437939756e-24
14009	1.75726e-13	Ni	1	11.3042m	-32.797	2.918183369293371e-24
14010	1.3096e-12	K	1	1.51684m	-32.818000000000005	2.7804339201802896e-24
14011	5.16815e-13	Mg	6	3.84363m	-32.819	2.774039099618282e-24
14012	4.1498199999999996e-13	Ni	1	4.78683m	-32.827	2.7234071799072857e-24
14013	7.67861e-12	Zn	2	2586.99A	-32.83	2.704659376750722e-24
14014	1.45627e-12	Si	1	1.36407m	-32.833	2.686040632563302e-24
14015	1.0387300000000001e-19	N	1	1912.38c	-32.834	2.679862910538348e-24
14016	4.59121e-11	V	9	432.663A	-32.839	2.649186773469063e-24
14017	1.07212e-10	P	8	185.282A	-32.845	2.6128385682780722e-24
14018	8.953880000000001e-12	B	2	2218.53A	-32.85	2.5829296525102784e-24
14019	1.65019e-12	Co	8	1.20376m	-32.869	2.4723649499545005e-24
14020	4.0176499999999996e-10	B	4	49.4430A	-32.875	2.438442831133757e-24
14021	1.5427e-12	Mg	5	1.28764m	-32.884	2.3884303330871482e-24
14022	2.95152e-12	Ni	1	6730.25A	-32.891	2.350241973094529e-24
14023	2.76128e-12	Ni	1	7193.94A	-32.893	2.339443592105223e-24
14024	2.02995e-11	Si	10	978.571A	-32.898	2.31266420275095e-24
14025	8.17072e-11	Fe	9	243.118A	-32.902	2.291461569895617e-24
14026	1.34858e-11	K	8	1472.99A	-32.902	2.291461569895617e-24
14027	3.46761e-12	Mn	1	5728.57A	-32.903	2.2861913545317973e-24
14028	6.88268e-11	Mg	6	288.615A	-32.908	2.260021538500334e-24
14029	2.86282e-12	K	1	6938.76A	-32.911	2.2444636596616502e-24
14030	4.31565e-12	Li	1	4602.89A	-32.92	2.198429677252343e-24
14031	2.78539e-11	Ar	9	713.165A	-32.934	2.128690775031029e-24
14032	2.6902099999999997e-12	Ar	1	7383.98A	-32.934	2.128690775031029e-24
14033	2.68591e-12	Ni	1	7395.81A	-32.961	2.0003803422805586e-24
14034	3.37477e-11	Ni	11	588.616A	-32.961999999999996	1.995779595162705e-24
14035	4.48586e-12	Fe	7	4428.24A	-32.99	1.8711671226224417e-24
14036	4.3965200000000004e-13	Ni	1	4.51823m	-32.997	1.8412492293955967e-24
14037	4.3157099999999996e-12	Li	1	4602.82A	-32.999	1.832789457634691e-24
14038	4.35213e-12	Fe	7	4564.31A	-33.001999999999995	1.82017262375374e-24
14039	5.58541e-13	P	8	3.55649m	-33.006	1.8034851808344695e-24
14040	1.23622e-11	Fe	8	1606.87A	-33.01	1.7869507293115112e-24
14041	1.02586e-12	Zn	2	1.93637m	-33.024	1.7302648214222143e-24
14042	2.5118599999999998e-12	Ni	1	7908.26A	-33.031	1.702599800187272e-24
14043	3.97913e-11	Si	9	499.216A	-33.031	1.702599800187272e-24
14044	9.39124e-11	Cl	10	211.521A	-33.032	1.6986839293111166e-24
14045	5.07151e-12	B	2	3916.87A	-33.037	1.679239255164503e-24
14046	3.1893200000000003e-13	O	1	6.22843m	-33.039	1.6715238516200804e-24
14047	9.770809999999999e-13	Zn	2	2.03304m	-33.039	1.6715238516200804e-24
14048	5.320399999999999e-18	Li	1	37.3364c	-33.047	1.6410151030368723e-24
14049	2.60173e-12	Ar	1	7635.11A	-33.056	1.6073578593290392e-24
14050	1.19117e-11	Cl	7	1667.64A	-33.062	1.5853040827243276e-24
14051	3.08847e-13	Na	2	6.43180m	-33.065	1.5743909261807568e-24
14052	2.8742900000000003e-12	K	1	6911.08A	-33.065	1.5743909261807568e-24
14053	1.64169e-14	Al	13	121.000m	-33.066	1.5707699275321728e-24
14054	1.21106e-11	Ar	10	1640.26A	-33.067	1.5671572569494046e-24
14055	3.49085e-12	Mn	1	5690.43A	-33.071999999999996	1.5492181561714297e-24
14056	4.41944e-11	Cr	10	449.479A	-33.071999999999996	1.5492181561714297e-24
14057	5.12047e-13	K	8	3.87942m	-33.075	1.5385534133989096e-24
14058	5.2395400000000005e-12	Si	10	3791.26A	-33.075	1.5385534133989096e-24
14059	7.71515e-11	Fe	9	257.473A	-33.078	1.5279620861992642e-24
14060	1.55803e-11	Sc	10	1274.97A	-33.086	1.5000736351386669e-24
14061	1.4334e-11	Sc	10	1385.83A	-33.086999999999996	1.4966235615163856e-24
14062	5.07417e-12	B	2	3914.82A	-33.097	1.4625562500732432e-24
14063	1.0790799999999998e-10	Cl	7	184.086A	-33.098	1.459192464042157e-24
14064	1.24479e-11	Ar	10	1595.81A	-33.102	1.4458145071197674e-24
14065	1.8627999999999998e-10	P	8	106.638A	-33.11	1.4194254183532755e-24
14066	3.22361e-12	Ca	1	6162.17A	-33.12	1.3871153511856004e-24
14067	2.94789e-11	Ar	9	673.854A	-33.126	1.368083415078489e-24
14068	4.55504e-12	Be	2	4360.99A	-33.131	1.3524230937246657e-24
14069	1.31809e-11	Fe	7	1507.07A	-33.145	1.309521333949917e-24
14070	1.2717e-10	Cl	10	156.204A	-33.15	1.2945313671954866e-24
14071	1.0837e-12	Si	8	1.83302m	-33.157	1.2738332420765093e-24
14072	3.8739699999999995e-12	Fe	1	5127.68A	-33.157	1.2738332420765093e-24
14073	4.0626800000000007e-10	Ar	11	48.8950A	-33.166	1.2477069036946346e-24
14074	7.06264e-11	Mg	9	281.261A	-33.166	1.2477069036946346e-24
14075	3.98458e-11	Si	10	498.533A	-33.166	1.2477069036946346e-24
14076	3.85174e-13	Na	2	5.15728m	-33.169000000000004	1.2391177497847135e-24
14077	2.82881e-11	S	10	702.219A	-33.179	1.2109119862366366e-24
14078	1.18041e-10	S	9	168.284A	-33.185	1.1942976509301368e-24
14079	2.16453e-11	Fe	9	917.727A	-33.195	1.1671121173890249e-24
14080	1.2800399999999999e-12	Fe	9	1.55186m	-33.198	1.1590777740855772e-24
14081	1.51902e-11	Sc	10	1307.72A	-33.202	1.1484512851791982e-24
14082	1.66708e-12	Ni	11	1.19157m	-33.205	1.140545402141108e-24
14083	6.99617e-13	S	10	2.83933m	-33.207	1.1353050720266284e-24
14084	4.555369999999999e-12	Be	2	4360.66A	-33.211999999999996	1.122309342331654e-24
14085	2.08315e-11	Ar	10	953.578A	-33.22	1.101824888266206e-24
14086	3.38177e-10	Mg	7	58.7399A	-33.23	1.0767442917892187e-24
14087	3.23155e-11	Ar	9	614.704A	-33.234	1.0668726407856852e-24
14088	7.70341e-11	Fe	7	257.866A	-33.24	1.0522345993881161e-24
14089	1.37897e-17	He	1	14.4053c	-33.244	1.0425876545951947e-24
14090	9.12261e-11	Sc	10	217.750A	-33.259	1.0071927201456144e-24
14091	9.09953e-11	Cl	7	218.302A	-33.264	9.956634804158815e-25
14092	1.00959e-11	K	8	1967.57A	-33.264	9.956634804158815e-25
14093	2.00913e-12	Ni	1	9887.11A	-33.279	9.618615804338179e-25
14094	2.0484900000000001e-10	S	9	96.9710A	-33.28	9.596493601872872e-25
14095	5.18343e-12	Mg	1	3832.30A	-33.299	9.185706780931656e-25
14096	1.97539e-12	Fe	1	1.00560m	-33.306999999999995	9.018048737364468e-25
14097	2.54133e-12	Mg	1	7816.55A	-33.31	8.955968926518642e-25
14098	2.66766e-13	Al	1	7.44640m	-33.311	8.935370769580502e-25
14099	4.97343e-13	Mg	5	3.99412m	-33.312	8.914819987088691e-25
14100	7.37431e-13	Zn	2	2.69374m	-33.326	8.632022786053118e-25
14101	8.95654e-12	B	2	2217.87A	-33.328	8.592362243939045e-25
14102	1.55711e-12	Al	1	1.27573m	-33.334	8.47447061430923e-25
14103	2.73128e-12	Ar	1	7272.94A	-33.336999999999996	8.416132768942241e-25
14104	8.91635e-12	Cl	6	2227.87A	-33.336999999999996	8.416132768942241e-25
14105	3.47699e-11	Fe	8	571.312A	-33.342	8.319794093781476e-25
14106	1.1145e-12	Cl	8	1.78236m	-33.357	8.037344397311843e-25
14107	2.67034e-13	Al	1	7.43892m	-33.357	8.037344397311843e-25
14108	2.85186e-12	Ar	1	6965.43A	-33.361	7.963657580961522e-25
14109	3.5045e-12	Mn	1	5668.28A	-33.364000000000004	7.908836147781787e-25
14110	1.81603e-13	Na	2	10.9384m	-33.37	7.800322847775869e-25
14111	4.0870800000000006e-10	Ar	11	48.6030A	-33.372	7.764483619766947e-25
14112	1.57696e-11	Fe	9	1259.67A	-33.374	7.728809058053169e-25
14113	1.8030000000000001e-10	S	10	110.175A	-33.375	7.711033290492015e-25
14114	1.68264e-11	Fe	9	1180.55A	-33.38	7.622765822318515e-25
14115	1.55802e-12	Al	1	1.27498m	-33.38	7.622765822318515e-25
14116	4.3713699999999994e-14	O	7	45.4422m	-33.381	7.605233947431602e-25
14117	2.30839e-11	Fe	9	860.531A	-33.395	7.3639796229842995e-25
14118	1.94182e-12	Fe	1	1.02298m	-33.404	7.212944293466842e-25
14119	1.06246e-12	Li	1	1.86967m	-33.417	7.000234329996076e-25
14120	7.74842e-12	Si	1	2563.68A	-33.422	6.920103310241437e-25
14121	6.41946e-11	Fe	9	309.441A	-33.437	6.685171885559049e-25
14122	2.03571e-13	Na	2	9.75801m	-33.442	6.608647355782921e-25
14123	6.85087e-12	Cr	11	2899.55A	-33.442	6.608647355782921e-25
14124	4.06517e-10	Ar	11	48.8650A	-33.443000000000005	6.593447888645296e-25
14125	1.01574e-10	Ar	11	195.566A	-33.446	6.548058912640871e-25
14126	1.06247e-12	Li	1	1.86966m	-33.446999999999996	6.532998795055671e-25
14127	5.13376e-11	S	10	386.938A	-33.451	6.473103902087045e-25
14128	1.3630699999999998e-17	He	1	14.5733c	-33.466	6.253347714403573e-25
14129	2.0266e-12	Fe	1	9801.88A	-33.467	6.238965413765096e-25
14130	2.0302e-12	Ar	1	9784.50A	-33.473	6.153363599159147e-25
14131	1.50653e-14	Al	1	131.855m	-33.481	6.041052056128503e-25
14132	7.54067e-13	Al	1	2.63431m	-33.483000000000004	6.013295943172859e-25
14133	9.38957e-11	F	6	211.559A	-33.5	5.782459212509756e-25
14134	4.57828e-11	Cr	11	433.885A	-33.503	5.742653043282911e-25
14135	5.98086e-12	Be	1	3321.34A	-33.508	5.676917437478376e-25
14136	1.4975899999999999e-12	Cl	8	1.32643m	-33.516	5.5733020169387335e-25
14137	9.24943e-15	Al	1	214.764m	-33.518	5.547695020196976e-25
14138	3.05937e-18	K	1	64.9298c	-33.52	5.522205676918128e-25
14139	1.0571399999999999e-12	Fe	9	1.87908m	-33.532	5.371710241347588e-25
14140	6.98608e-11	Cl	10	284.344A	-33.533	5.359355650628692e-25
14141	1.01356e-12	Fe	8	1.95987m	-33.552	5.129943454742327e-25
14142	1.1153e-11	Ar	10	1781.08A	-33.562	5.013171685372866e-25
14143	4.36768e-12	Be	1	4548.05A	-33.573	4.887790445336721e-25
14144	1.15436e-12	Fe	9	1.72082m	-33.578	4.831840370772204e-25
14145	1.79415e-11	B	2	1107.18A	-33.578	4.831840370772204e-25
14146	7.72814e-11	Fe	7	257.041A	-33.579	4.820727446299844e-25
14147	4.47025e-13	Na	2	4.44371m	-33.594	4.657067986868277e-25
14148	2.56437e-12	Mg	1	7746.33A	-33.604	4.551060177289448e-25
14149	3.83404e-11	Ni	11	518.108A	-33.61	4.488617290733719e-25
14150	5.18741e-12	Mg	1	3829.36A	-33.61	4.488617290733719e-25
14151	1.68838e-12	Fe	7	1.17654m	-33.623000000000005	4.356247819807467e-25
14152	1.62496e-13	Fe	9	12.2246m	-33.632	4.2669011134599595e-25
14153	1.8052900000000004e-10	S	10	110.035A	-33.639	4.1986780828290985e-25
14154	5.46567e-11	Mn	11	363.441A	-33.667	3.9365210497729685e-25
14155	5.11549e-10	Ar	11	38.8320A	-33.674	3.873580431039097e-25
14156	5.1012e-11	S	10	389.407A	-33.677	3.8469148909142043e-25
14157	4.25049e-12	Be	2	4673.45A	-33.692	3.7163155117666646e-25
14158	2.27412e-11	Fe	8	873.501A	-33.696999999999996	3.67377519987856e-25
14159	4.31565e-12	Li	1	4602.89A	-33.699	3.656895736090787e-25
14160	4.43815e-11	S	10	447.584A	-33.707	3.59014986674566e-25
14161	5.42655e-11	Mn	11	366.060A	-33.71	3.5654354489013905e-25
14162	2.30775e-11	S	10	860.772A	-33.71	3.5654354489013905e-25
14163	3.9579e-12	Cl	8	5018.93A	-33.718	3.5003589179294534e-25
14164	5.425609999999999e-13	K	1	3.66124m	-33.719	3.4923083158200778e-25
14165	5.981319999999999e-12	Be	1	3321.08A	-33.73	3.4049644196388694e-25
14166	8.54027e-11	Fe	9	232.598A	-33.732	3.3893200291977098e-25
14167	2.8942400000000005e-10	Mg	9	68.6345A	-33.736999999999995	3.350522803646177e-25
14168	1.03436e-12	Mg	1	1.92046m	-33.748000000000005	3.2667250144907554e-25
14169	7.46706e-11	Fe	9	266.028A	-33.749	3.2592117554481755e-25
14170	4.11039e-11	Cr	11	483.274A	-33.754	3.221903866990602e-25
14171	1.3777700000000001e-10	Ar	11	144.178A	-33.76	3.177697688688697e-25
14172	2.70032e-13	K	8	7.35635m	-33.76	3.177697688688697e-25
14173	2.68887e-11	S	10	738.767A	-33.763000000000005	3.155822571666801e-25
14174	7.41363e-12	Ni	11	2679.45A	-33.769	3.112523062726946e-25
14175	7.68921e-11	Sc	10	258.342A	-33.774	3.0768943058497975e-25
14176	2.12358e-12	Ar	1	9354.22A	-33.792	2.9519743401400693e-25
14177	7.86211e-13	Zn	2	2.52661m	-33.797	2.918183369293371e-25
14178	9.10335e-12	Si	9	2182.10A	-33.801	2.891429303350648e-25
14179	1.21206e-15	C	5	1638.90m	-33.826	2.7296852818400184e-25
14180	2.60036e-11	Ar	10	763.911A	-33.830999999999996	2.698438832802477e-25
14181	1.62266e-11	Fe	8	1224.19A	-33.832	2.6922325957082583e-25
14182	4.99662e-11	S	10	397.558A	-33.835	2.673699396879818e-25
14183	2.61716e-13	Na	2	7.59008m	-33.836	2.667550058909331e-25
14184	4.89658e-10	Ar	11	40.5680A	-33.839	2.6491867734690633e-25
14185	1.0185799999999998e-10	F	6	195.022A	-33.841	2.637014865887103e-25
14186	1.55433e-10	F	7	127.800A	-33.846	2.606829206329076e-25
14187	1.0006799999999999e-10	K	8	198.509A	-33.849000000000004	2.5888839202977674e-25
14188	1.68163e-12	C	1	1.18126m	-33.851	2.576989079158684e-25
14189	5.70564e-13	Na	2	3.48155m	-33.869	2.4723649499545005e-25
14190	2.64667e-12	F	8	7505.44A	-33.873000000000005	2.4496981718481005e-25
14191	3.69091e-10	Ar	11	53.8200A	-33.873000000000005	2.4496981718481005e-25
14192	2.6576e-12	Cl	8	7474.58A	-33.875	2.4384428311337574e-25
14193	1.53411e-11	Ar	10	1294.85A	-33.882	2.3994548265992497e-25
14194	7.31682e-11	K	8	271.491A	-33.887	2.3719884943242026e-25
14195	4.42939e-11	Si	10	448.470A	-33.891	2.350241973094529e-25
14196	4.55499e-12	Be	2	4361.03A	-33.91	2.2496376827543894e-25
14197	1.10358e-16	Fe	16	1.80000c	-33.91	2.2496376827543894e-25
14198	1.20034e-12	Si	10	1.65491m	-33.911	2.24446365966165e-25
14199	4.65287e-13	Na	2	4.26929m	-33.917	2.213668463769035e-25
14200	1.5561000000000002e-10	F	7	127.655A	-33.924	2.1782743528219294e-25
14201	2.71964e-11	Ar	9	730.407A	-33.94	2.099484042665505e-25
14202	1.82738e-10	S	10	108.704A	-33.948	2.0611641402901282e-25
14203	1.35642e-12	Be	1	1.46448m	-33.95	2.0516939512954849e-25
14204	3.23857e-12	N	1	6133.72A	-33.955999999999996	2.0235436549564083e-25
14205	9.53752e-14	Fe	8	20.8277m	-33.968	1.9683964725503051e-25
14206	1.8250900000000002e-10	S	10	108.841A	-33.972	1.950350105217092e-25
14207	2.30495e-11	S	10	861.818A	-33.978	1.9235902985742898e-25
14208	3.7086e-12	Fe	1	5356.32A	-33.978	1.9235902985742898e-25
14209	5.96096e-15	N	6	333.242m	-33.984	1.897197650243036e-25
14210	7.57093e-11	Ar	11	262.378A	-33.991	1.8668635576630836e-25
14211	1.31006e-12	K	1	1.51631m	-33.994	1.854012159327407e-25
14212	2.82977e-12	Zn	2	7019.82A	-33.996	1.8454937472300929e-25
14213	1.73529e-10	S	10	114.473A	-33.996	1.8454937472300929e-25
14214	1.29173e-11	B	2	1537.82A	-34.004	1.8118096901994055e-25
14215	4.92668e-11	S	10	403.202A	-34.006	1.8034851808344695e-25
14216	1.91898e-11	Ar	10	1035.16A	-34.010999999999996	1.7828408566818625e-25
14217	5.46288e-13	K	1	3.63626m	-34.016999999999996	1.7583793630904933e-25
14218	5.0270800000000004e-15	P	1	395.149m	-34.025999999999996	1.722314976696463e-25
14219	1.9756e-12	Zn	2	1.00549m	-34.029	1.7104586437929556e-25
14220	9.83579e-11	F	6	201.961A	-34.03	1.7065246980780787e-25
14221	1.13219e-12	Li	1	1.75452m	-34.035	1.686990271393601e-25
14222	2.69167e-11	S	10	737.998A	-34.036	1.6831103014374036e-25
14223	2.45261e-14	O	7	80.9930m	-34.049	1.633475323518568e-25
14224	1.72913e-12	Ar	1	1.14881m	-34.062	1.5853040827243275e-25
14225	5.58579e-11	B	4	355.625A	-34.066	1.5707699275321728e-25
14226	1.65238e-14	N	1	120.217m	-34.071	1.5527894728560012e-25
14227	6.36681e-16	S	14	3120.00m	-34.08	1.5209417381105045e-25
14228	1.69236e-11	Fe	9	1173.77A	-34.085	1.5035316620020337e-25
14229	3.41748e-13	Na	2	5.81260m	-34.092	1.4794918532735038e-25
14230	8.59388e-11	Al	6	231.147A	-34.095	1.4693071029939457e-25
14231	2.1399899999999998e-13	Fe	7	9.28252m	-34.107	1.4292644053131343e-25
14232	3.88084e-10	Ar	11	51.1860A	-34.114000000000004	1.4064120478971904e-25
14233	1.13219e-12	Li	1	1.75452m	-34.115	1.4031773899478422e-25
14234	7.1409899999999994e-12	Cr	11	2781.75A	-34.123000000000005	1.3775665162734363e-25
14235	2.7794e-12	Ar	1	7147.04A	-34.126	1.3680834150784889e-25
14236	1.7168300000000002e-10	S	10	115.704A	-34.138000000000005	1.3307993439128864e-25
14237	4.9045e-13	Na	2	4.05025m	-34.141999999999996	1.3185985021912525e-25
14238	4.40523e-11	Mg	9	450.929A	-34.146	1.3065095184588342e-25
14239	2.48228e-11	S	10	800.251A	-34.148	1.3005066524952514e-25
14240	1.12603e-12	Cl	6	1.76412m	-34.161	1.262154668715713e-25
14241	3.89499e-15	Co	17	510.000m	-34.179	1.2109119862366364e-25
14242	1.26556e-11	Cl	7	1569.61A	-34.18	1.2081269659517936e-25
14243	2.36138e-10	Mg	9	84.1221A	-34.187	1.188810351666074e-25
14244	5.0698300000000004e-12	B	2	3918.17A	-34.188	1.186076163730141e-25
14245	2.8864899999999997e-10	Mg	9	68.8187A	-34.191	1.1779112728499375e-25
14246	3.8564300000000005e-10	Ar	11	51.5100A	-34.202	1.1484512851791982e-25
14247	7.65068e-11	Fe	9	259.643A	-34.218	1.1069106808739471e-25
14248	5.105359999999999e-10	Ar	11	38.9090A	-34.218	1.1069106808739471e-25
14249	3.6344e-11	Cl	7	546.568A	-34.219	1.104364856953809e-25
14250	2.51944e-11	Si	10	788.446A	-34.227	1.0842079266579722e-25
14251	1.6786000000000003e-10	Si	7	118.339A	-34.228	1.0817143176235653e-25
14252	1.24777e-14	Ca	7	159.200m	-34.231	1.0742678486386618e-25
14253	2.38095e-11	F	8	834.307A	-34.231	1.0742678486386618e-25
14254	2.4281e-12	Fe	7	8181.06A	-34.236999999999995	1.059528341185503e-25
14255	9.97786e-11	Si	10	199.085A	-34.238	1.0570914936225687e-25
14256	2.7433e-11	Si	10	724.109A	-34.263000000000005	9.97958721783705e-26
14257	4.43959e-18	Cl	1	44.7439c	-34.272	9.7749057383842e-26
14258	7.75403e-12	Si	1	2561.82A	-34.275999999999996	9.685288863906741e-26
14259	7.79258e-12	Cl	8	2549.15A	-34.284	9.508512419694746e-26
14260	2.90351e-11	K	8	684.154A	-34.29	9.378050738414505e-26
14261	3.3778800000000004e-14	O	7	58.8075m	-34.291	9.356481820247346e-26
14262	7.49387e-12	Be	1	2650.76A	-34.297	9.22810607699132e-26
14263	1.21206e-15	C	5	1638.90m	-34.303000000000004	9.101491714965094e-26
14264	2.67939e-13	Al	1	7.41379m	-34.304	9.080558864901163e-26
14265	1.26592e-11	Cl	7	1569.17A	-34.304	9.080558864901163e-26
14266	5.17115e-11	S	10	384.140A	-34.323	8.691857109527268e-26
14267	1.34784e-11	Fe	7	1473.80A	-34.324	8.671866392911916e-26
14268	1.55828e-12	Al	1	1.27477m	-34.333	8.494006286659472e-26
14269	2.7321100000000003e-13	Fe	9	7.27075m	-34.333	8.494006286659472e-26
14270	2.64485e-12	Na	1	7510.62A	-34.339	8.377464151354767e-26
14271	4.87805e-14	Zn	2	40.7221m	-34.351	8.149154995521391e-26
14272	5.67424e-11	Al	6	350.081A	-34.353	8.111713029379204e-26
14273	5.98145e-12	Be	1	3321.01A	-34.358000000000004	8.018859018161778e-26
14274	4.85255e-12	Ni	1	4093.62A	-34.366	7.872498346447658e-26
14275	3.98151e-12	Fe	9	4989.18A	-34.368	7.836327502144892e-26
14276	1.22776e-13	Fe	9	16.1794m	-34.376	7.693298406061759e-26
14277	7.29224e-15	O	5	272.405m	-34.376	7.693298406061759e-26
14278	2.44878e-12	Ni	1	8111.98A	-34.379	7.640338112351121e-26
14279	5.51753e-13	B	1	3.60024m	-34.391	7.432117687506883e-26
14280	5.51627e-13	B	1	3.60106m	-34.391	7.432117687506883e-26
14281	2.61893e-11	S	10	758.497A	-34.394	7.380955349216162e-26
14282	1.2212299999999998e-12	Mg	1	1.62659m	-34.412	7.08129322322888e-26
14283	9.84592e-11	F	6	201.753A	-34.422	6.920103310241436e-26
14284	4.02964e-12	Ni	11	4929.59A	-34.429	6.80945851029188e-26
14285	2.37161e-12	Cl	1	8375.94A	-34.437	6.685171885559048e-26
14286	2.97167e-13	Mg	1	6.68460m	-34.446	6.548058912640872e-26
14287	1.7131999999999998e-10	S	10	115.950A	-34.451	6.473103902087046e-26
14288	3.7379400000000005e-12	Al	6	5314.28A	-34.452	6.458216176242298e-26
14289	1.19616e-13	Fe	8	16.6068m	-34.475	6.12509146153667e-26
14290	2.82601e-11	S	10	702.915A	-34.476	6.111004142094146e-26
14291	4.81373e-11	Mn	11	412.662A	-34.479	6.068936285480495e-26
14292	3.955719999999999e-10	Ar	11	50.2170A	-34.483000000000004	6.01329594317286e-26
14293	3.9513e-12	Ni	1	5027.32A	-34.494	5.862901233121597e-26
14294	2.8088099999999997e-10	Mg	9	70.7220A	-34.495	5.849416934470776e-26
14295	4.5455e-11	Mg	9	437.014A	-34.497	5.82254130491994e-26
14296	2.56437e-12	Mg	1	7746.34A	-34.501999999999995	5.755891225746516e-26
14297	3.69338e-10	Ar	11	53.7840A	-34.503	5.742653043282911e-26
14298	5.9638300000000004e-12	Cl	8	3330.82A	-34.508	5.676917437478376e-26
14299	4.36821e-11	S	10	454.751A	-34.509	5.663860889687573e-26
14300	7.685470000000001e-14	Na	2	25.8468m	-34.51	5.650834371123385e-26
14301	2.49925e-12	Ar	1	7948.18A	-34.515	5.586149804967787e-26
14302	7.49434e-12	Be	1	2650.60A	-34.518	5.547695020196977e-26
14303	8.51974e-18	K	1	23.3158c	-34.52	5.522205676918128e-26
14304	5.9982e-13	B	1	3.31174m	-34.531	5.384093312339356e-26
14305	4.8513e-18	B	1	40.9467c	-34.537	5.310220782684498e-26
14306	1.1417200000000001e-12	Si	8	1.73987m	-34.544000000000004	5.225316224205066e-26
14307	2.98508e-13	Mg	1	6.65458m	-34.545	5.213298330382444e-26
14308	2.16112e-12	Cl	1	9191.73A	-34.548	5.177410237108864e-26
14309	2.58839e-11	Mg	9	767.443A	-34.556999999999995	5.0712214776006883e-26
14310	2.99163e-13	Mg	1	6.64002m	-34.57	4.921670990120809e-26
14311	2.73078e-11	Si	10	727.427A	-34.571999999999996	4.8990579659881593e-26
14312	5.99917e-13	B	1	3.31120m	-34.576	4.854143132582399e-26
14313	3.00781e-12	Ni	1	6604.29A	-34.580999999999996	4.798578215622108e-26
14314	9.85174e-11	F	6	201.634A	-34.586999999999996	4.732739254264902e-26
14315	4.1532e-13	Zn	2	4.78293m	-34.593	4.667803637322948e-26
14316	1.06246e-12	Li	1	1.86967m	-34.593	4.667803637322948e-26
14317	2.2876900000000003e-12	F	8	8683.20A	-34.6	4.593170618638018e-26
14318	2.31359e-12	Cl	1	8585.98A	-34.6	4.593170618638018e-26
14319	2.17785e-12	Cl	1	9121.14A	-34.61	4.4886172907337197e-26
14320	1.5541599999999998e-10	F	7	127.815A	-34.623000000000005	4.3562478198074675e-26
14321	1.25677e-13	Fe	9	15.8060m	-34.625	4.336232679162178e-26
14322	3.09175e-13	Na	4	6.42499m	-34.626	4.3262596207495696e-26
14323	2.34629e-12	Ni	1	8466.32A	-34.638000000000005	4.208357035422457e-26
14324	2.12485e-12	Fe	9	9348.65A	-34.641999999999996	4.169774586210884e-26
14325	3.5570099999999993e-10	Ar	11	55.8460A	-34.644	4.1506162122490125e-26
14326	3.24786e-12	N	1	6116.16A	-34.653	4.065487013172891e-26
14327	2.95259e-11	Si	9	672.780A	-34.654	4.05613665251231e-26
14328	3.5264e-12	B	1	5633.07A	-34.658	4.0189497681596324e-26
14329	3.5262699999999997e-12	B	1	5633.27A	-34.659	4.0097064401925227e-26
14330	3.27922e-12	Fe	9	6057.68A	-34.676	3.8557829456031584e-26
14331	3.8424800000000003e-10	Ar	11	51.6970A	-34.678000000000004	3.83806723218499e-26
14332	7.947949999999999e-13	Ni	11	2.49932m	-34.681	3.811646163201489e-26
14333	2.6711e-12	N	1	7436.81A	-34.683	3.794133239877904e-26
14334	2.39025e-11	Fe	8	831.063A	-34.689	3.742075780243055e-26
14335	1.8763900000000002e-12	Fe	9	1.05865m	-34.702	3.6317218429138434e-26
14336	2.38374e-12	Cl	1	8333.31A	-34.705999999999996	3.598426016923888e-26
14337	2.2490599999999997e-12	Ni	1	8832.35A	-34.717	3.5084280785934187e-26
14338	1.7050299999999999e-12	Ni	1	1.16505m	-34.724000000000004	3.45233219310008e-26
14339	4.25548e-11	Sc	10	466.797A	-34.736	3.3582465563939955e-26
14340	2.97493e-12	Ar	1	6677.28A	-34.736999999999995	3.350522803646177e-26
14341	4.87845e-11	Mn	11	407.188A	-34.746	3.2818035320548506e-26
14342	1.86419e-12	Cl	10	1.06558m	-34.757	3.199724436777831e-26
14343	2.21997e-12	Cl	1	8948.06A	-34.765	3.1413228840373946e-26
14344	7.79038e-14	Si	3	25.4987m	-34.768	3.119698169409468e-26
14345	3.30301e-11	He	1	601.404A	-34.77	3.105364458331809e-26
14346	3.8011e-13	Fe	8	5.22598m	-34.774	3.076894305849797e-26
14347	9.52878e-11	Si	10	208.468A	-34.791	2.9587793437939755e-26
14348	7.33214e-12	S	10	2709.23A	-34.795	2.931653091719899e-26
14349	7.90224e-13	Si	10	2.51378m	-34.8	2.898094736280319e-26
14350	5.23525e-11	P	10	379.437A	-34.813	2.812629827581704e-26
14351	1.13219e-12	Li	1	1.75452m	-34.814	2.8061609584874983e-26
14352	2.68489e-10	Ar	11	73.9860A	-34.829	2.7108942605337415e-26
14353	1.49559e-10	Al	6	132.820A	-34.836	2.6675500589093306e-26
14354	7.494060000000001e-12	Be	1	2650.70A	-34.839	2.649186773469063e-26
14355	2.31649e-12	Cl	1	8575.25A	-34.843	2.624898883140518e-26
14356	2.67119e-12	N	1	7436.54A	-34.846	2.6068292063290755e-26
14357	1.90479e-11	Fe	9	1042.87A	-34.853	2.565148889850263e-26
14358	2.44261e-12	Ar	11	8132.47A	-34.878	2.4216567087559105e-26
14359	1.4295e-11	Si	10	1389.61A	-34.897	2.3179954443325522e-26
14360	1.82863e-12	Cl	8	1.08630m	-34.909	2.2548236332021405e-26
14361	1.05277e-13	Na	2	18.8688m	-34.913000000000004	2.234151285875828e-26
14362	2.04737e-12	Cl	1	9702.44A	-34.921	2.1933734293040695e-26
14363	7.30833e-11	Ni	11	271.806A	-34.924	2.1782743528219292e-26
14364	2.41912e-11	Ar	10	821.145A	-34.935	2.123794922106915e-26
14365	1.94084e-19	N	1	1023.50c	-34.94	2.0994840426655053e-26
14366	2.41894e-12	Cl	1	8212.04A	-34.961999999999996	1.9957795951627054e-26
14367	7.49427e-12	Be	1	2650.62A	-34.964	1.986609820864583e-26
14368	1.41699e-11	Si	10	1401.88A	-34.98	1.9147522039657095e-26
14369	3.24796e-12	N	1	6115.98A	-34.999	1.8327894576346912e-26
14370	2.7750299999999997e-12	Cl	8	7158.27A	-35.007	1.799337280021589e-26
14371	1.66007e-10	Fe	9	119.660A	-35.035	1.6869902713936006e-26
14372	2.0725e-12	Cl	1	9584.80A	-35.043	1.6561992288353827e-26
14373	8.23237e-11	Si	10	241.297A	-35.045	1.6485896845961516e-26
14374	2.95476e-11	Si	9	672.287A	-35.058	1.5999727207986703e-26
14375	1.42893e-11	Si	10	1390.17A	-35.067	1.5671572569494046e-26
14376	2.88113e-14	Si	9	68.9467m	-35.080999999999996	1.517443669183244e-26
14377	3.6794099999999996e-18	Cl	1	53.9881c	-35.092	1.4794918532735036e-26
14378	3.68954e-11	Cl	10	538.400A	-35.102	1.4458145071197672e-26
14379	5.02682e-12	B	2	3951.70A	-35.105	1.435861590060443e-26
14380	1.19727e-11	Fe	7	1659.15A	-35.111	1.4161608304824252e-26
14381	1.56372e-11	Li	2	1270.33A	-35.113	1.4096541625032352e-26
14382	2.8542e-11	Sc	10	695.972A	-35.117	1.3967303754592732e-26
14383	8.67444e-11	Cl	10	229.000A	-35.15	1.2945313671954867e-26
14384	2.65882e-12	Ar	1	7471.16A	-35.155	1.2797129891715689e-26
14385	2.35387e-18	Cl	1	84.3906c	-35.17	1.236267858043874e-26
14386	6.79376e-11	Fe	7	292.393A	-35.173	1.2277574499703436e-26
14387	1.72117e-11	Fe	9	1154.13A	-35.176	1.2193056271339096e-26
14388	1.64125e-13	Fe	9	12.1032m	-35.18	1.2081269659517937e-26
14389	6.28579e-11	Ni	11	316.022A	-35.196	1.1644278340071119e-26
14390	3.98717e-11	Ar	11	498.209A	-35.207	1.1353050720266284e-26
14391	2.55357e-10	Ar	11	77.7910A	-35.21	1.1274896868833283e-26
14392	9.72233e-14	Fe	9	20.4318m	-35.222	1.0967624627529161e-26
14393	1.5478599999999998e-13	Fe	7	12.8335m	-35.228	1.0817143176235654e-26
14394	1.35462e-11	Sc	10	1466.43A	-35.23	1.0767442917892188e-26
14395	3.16292e-11	Cl	7	628.042A	-35.23	1.0767442917892188e-26
14396	1.01336e-13	F	6	19.6025m	-35.231	1.0742678486386617e-26
14397	2.22968e-11	Si	8	890.910A	-35.236999999999995	1.0595283411855031e-26
14398	5.82187e-14	F	6	34.1204m	-35.266999999999996	9.888093812276699e-27
14399	1.22796e-13	Cl	7	16.1768m	-35.275	9.707615760591225e-27
14400	2.7517900000000003e-12	Ni	1	7218.74A	-35.289	9.399669378073124e-27
14401	2.0938700000000002e-12	Cl	1	9486.96A	-35.293	9.313492691225233e-27
14402	2.60138e-13	B	3	7.63611m	-35.31	8.955968926518643e-27
14403	1.13543e-18	Fe	1	174.951c	-35.311	8.935370769580502e-27
14404	7.1936e-11	Ni	11	276.141A	-35.312	8.914819987088691e-27
14405	3.54849e-10	Fe	9	55.9801A	-35.324	8.671866392911915e-27
14406	3.39833e-11	Cl	10	584.537A	-35.342	8.319794093781477e-27
14407	7.12934e-11	Si	10	278.630A	-35.345	8.26252103409208e-27
14408	2.68772e-12	N	1	7390.83A	-35.356	8.055872389661676e-27
14409	5.39976e-11	Mn	11	367.877A	-35.357	8.037344397311842e-27
14410	3.6883699999999996e-10	Ar	11	53.8570A	-35.358000000000004	8.018859018161778e-27
14411	2.11462e-12	Cl	1	9393.86A	-35.374	7.728809058053169e-27
14412	2.60671e-13	B	3	7.62051m	-35.385	7.535508743498193e-27
14413	1.23539e-13	Na	2	16.0795m	-35.385999999999996	7.518177554323595e-27
14414	2.7422e-12	Ni	1	7243.98A	-35.408	7.146815622698976e-27
14415	3.50317e-11	Cl	10	567.042A	-35.412	7.081293223228879e-27
14416	1.44253e-12	Fe	9	1.37705m	-35.413000000000004	7.065006700761589e-27
14417	7.29675e-19	P	1	272.237c	-35.42	6.952045055826265e-27
14418	7.49474e-12	Be	1	2650.45A	-35.44	6.639151486001123e-27
14419	9.94249e-13	Fe	9	1.99794m	-35.45	6.488025947684303e-27
14420	3.60349e-11	Ar	11	551.256A	-35.48	6.054978119358932e-27
14421	5.58628e-12	S	10	3555.94A	-35.501	5.7691599253723255e-27
14422	8.01133e-14	Na	2	24.7954m	-35.505	5.716267949254011e-27
14423	4.84664e-10	Ar	11	40.9860A	-35.509	5.663860889687572e-27
14424	5.36487e-16	C	5	3702.69m	-35.516	5.573302016938734e-27
14425	2.95345e-11	Si	9	672.585A	-35.527	5.433911714384643e-27
14426	9.47781e-11	Ar	11	209.589A	-35.527	5.433911714384643e-27
14427	5.99946e-13	B	1	3.31104m	-35.529	5.408945157908366e-27
14428	3.74298e-11	Ar	11	530.712A	-35.538000000000004	5.2980076137961145e-27
14429	1.88247e-12	Cl	8	1.05523m	-35.548	5.177410237108864e-27
14430	1.3565e-12	Be	1	1.46440m	-35.576	4.854143132582399e-27
14431	1.35642e-12	Be	1	1.46448m	-35.576	4.854143132582399e-27
14432	7.78388e-11	Ni	11	255.200A	-35.580999999999996	4.798578215622108e-27
14433	3.25467e-12	N	1	6103.38A	-35.584	4.765545035537324e-27
14434	1.24731e-11	Sc	10	1592.58A	-35.611999999999995	4.4679939676141254e-27
14435	7.50489e-11	Sc	10	264.687A	-35.611999999999995	4.4679939676141254e-27
14436	2.47948e-11	S	10	801.155A	-35.619	4.396555684606001e-27
14437	2.6029500000000002e-14	Cl	7	76.3151m	-35.638000000000005	4.208357035422457e-27
14438	5.49246e-11	Mn	11	361.668A	-35.641	4.179386909363253e-27
14439	8.01609e-10	N	6	24.7807A	-35.654	4.05613665251231e-27
14440	5.61761e-13	Zn	2	3.53610m	-35.678000000000004	3.83806723218499e-27
14441	2.4890900000000003e-12	Cl	1	7980.60A	-35.687	3.75934841725054e-27
14442	1.6831099999999999e-18	K	1	118.022c	-35.7	3.6484851092901606e-27
14443	2.12865e-10	Cl	10	93.3193A	-35.704	3.61503559675029e-27
14444	1.74648e-11	S	10	1137.40A	-35.705	3.606721245598586e-27
14445	3.64612e-13	Cl	6	5.44811m	-35.732	3.389320029197709e-27
14446	3.2825000000000004e-15	Si	2	605.162m	-35.744	3.296951648893731e-27
14447	7.31954e-11	Fe	9	271.389A	-35.772	3.0910966046744057e-27
14448	1.31379e-11	Si	10	1511.99A	-35.79	2.9656000346013772e-27
14449	7.34589e-11	Fe	7	270.416A	-35.793	2.945184987560303e-27
14450	9.93494e-16	Si	3	1999.45m	-35.797	2.9181833692933712e-27
14451	1.74928e-11	S	10	1135.58A	-35.87	2.4666786683622623e-27
14452	1.41641e-11	Si	10	1402.45A	-35.879	2.4160870528820993e-27
14453	1.49959e-11	Sc	10	1324.66A	-35.893	2.3394435921052226e-27
14454	2.56437e-12	Mg	1	7746.33A	-35.900999999999996	2.2967439343606092e-27
14455	1.54647e-12	Mg	5	1.28450m	-35.924	2.1782743528219296e-27
14456	6.54764e-12	V	10	3033.83A	-35.93	2.1483873082648692e-27
14457	2.0505700000000002e-13	V	10	9.68728m	-35.93	2.1483873082648692e-27
14458	6.91128e-12	Cr	11	2874.21A	-35.93	2.1483873082648692e-27
14459	6.40477e-12	V	10	3101.51A	-35.93	2.1483873082648692e-27
14460	2.22543e-13	V	10	8.92614m	-35.93	2.1483873082648692e-27
14461	1.57171e-13	Ti	9	12.6388m	-35.93	2.1483873082648692e-27
14462	6.53015e-12	V	10	3041.96A	-35.93	2.1483873082648692e-27
14463	2.00207e-12	Fe	9	9921.95A	-35.93	2.1483873082648692e-27
14464	2.88173e-13	Fe	9	6.89325m	-35.93	2.1483873082648692e-27
14465	6.609839999999999e-12	V	10	3005.29A	-35.93	2.1483873082648692e-27
14466	1.4048e-13	Ti	9	14.1404m	-35.93	2.1483873082648692e-27
14467	2.22207e-12	Fe	9	8939.61A	-35.93	2.1483873082648692e-27
14468	7.096289999999999e-12	Cr	11	2799.28A	-35.93	2.1483873082648692e-27
14469	7.07443e-12	Cr	11	2807.92A	-35.93	2.1483873082648692e-27
14470	6.02364e-12	Ti	9	3297.75A	-35.93	2.1483873082648692e-27
14471	3.1564400000000002e-12	Fe	9	6293.31A	-35.93	2.1483873082648692e-27
14472	6.06935e-12	Ti	9	3272.91A	-35.93	2.1483873082648692e-27
14473	5.450309999999999e-14	Fe	9	36.4465m	-35.93	2.1483873082648692e-27
14474	1.51726e-13	Fe	9	13.0923m	-35.93	2.1483873082648692e-27
14475	4.39899e-13	Fe	9	4.51568m	-35.93	2.1483873082648692e-27
14476	2.27658e-12	Fe	9	8725.59A	-35.93	2.1483873082648692e-27
14477	6.05266e-12	Ti	9	3281.94A	-35.93	2.1483873082648692e-27
14478	2.229e-13	Fe	9	8.91181m	-35.93	2.1483873082648692e-27
14479	2.901e-13	Cr	11	6.84745m	-35.93	2.1483873082648692e-27
14480	6.00695e-12	Ti	9	3306.91A	-35.93	2.1483873082648692e-27
14481	5.9121699999999994e-12	Ti	9	3359.93A	-35.93	2.1483873082648692e-27
14482	7.223260000000001e-12	Cr	11	2750.07A	-35.93	2.1483873082648692e-27
14483	7.2014e-12	Cr	11	2758.41A	-35.93	2.1483873082648692e-27
14484	6.62732e-12	V	10	2997.36A	-35.93	2.1483873082648692e-27
14485	4.12779e-11	Si	10	481.237A	-35.93	2.1483873082648692e-27
14486	3.11957e-13	Cr	11	6.36769m	-35.93	2.1483873082648692e-27
14487	1.35513e-15	Li	1	1465.88m	-35.93	2.1483873082648692e-27
14488	2.39937e-18	Mn	1	82.7904c	-35.93	2.1483873082648692e-27
14489	1.36832e-18	Cr	1	145.174c	-35.93	2.1483873082648692e-27
14490	1.9156099999999998e-18	Cr	1	103.698c	-35.93	2.1483873082648692e-27
14491	1.5162700000000002e-14	C	3	131.009m	-35.93	2.1483873082648692e-27
14492	1.31437e-11	Si	10	1511.33A	-35.93	2.1483873082648692e-27
14493	2.08455e-12	F	7	9529.37A	-35.93	2.1483873082648692e-27
14494	3.68298e-11	Si	10	539.358A	-35.93	2.1483873082648692e-27
14495	1.35115e-15	Li	1	1470.19m	-35.93	2.1483873082648692e-27
14496	5.49572e-12	Sc	8	3614.53A	-35.93	2.1483873082648692e-27
14497	5.42669e-12	Sc	8	3660.51A	-35.93	2.1483873082648692e-27
14498	1.07556e-13	Sc	8	18.4690m	-35.93	2.1483873082648692e-27
14499	9.35672e-14	Sc	8	21.2301m	-35.93	2.1483873082648692e-27
14500	9.07258e-15	Si	1	218.950m	-35.93	2.1483873082648692e-27
14501	3.27132e-11	Be	3	607.231A	-35.93	2.1483873082648692e-27
14502	5.6070799999999996e-15	Si	1	354.275m	-35.93	2.1483873082648692e-27
14503	3.4655e-15	Si	1	573.205m	-35.93	2.1483873082648692e-27
14504	8.67734e-11	Fe	9	228.923A	-35.93	2.1483873082648692e-27
14505	2.02772e-12	F	7	9796.43A	-35.93	2.1483873082648692e-27
14506	6.9160899999999995e-12	Fe	9	2872.21A	-35.93	2.1483873082648692e-27
14507	2.04501e-12	F	7	9713.62A	-35.93	2.1483873082648692e-27
14508	3.15321e-11	Fe	9	629.976A	-35.93	2.1483873082648692e-27
14509	5.5097099999999996e-12	Sc	8	3605.36A	-35.93	2.1483873082648692e-27
14510	1.65856e-11	Sc	10	1197.69A	-35.93	2.1483873082648692e-27
14511	2.67658e-11	Cl	8	742.159A	-35.93	2.1483873082648692e-27
14512	1.67719e-11	Fe	9	1184.39A	-35.93	2.1483873082648692e-27
14513	2.0993e-12	Fe	9	9462.44A	-35.93	2.1483873082648692e-27
14514	3.85396e-13	Fe	9	5.15430m	-35.93	2.1483873082648692e-27
14515	3.0569900000000003e-12	Cl	8	6498.04A	-35.93	2.1483873082648692e-27
14516	3.35884e-11	He	1	591.409A	-35.93	2.1483873082648692e-27
14517	5.035029999999999e-13	Ar	11	3.94525m	-35.93	2.1483873082648692e-27
14518	1.36373e-11	Ar	11	1456.62A	-35.93	2.1483873082648692e-27
14519	1.33857e-11	Ar	11	1484.01A	-35.93	2.1483873082648692e-27
14520	1.3134e-11	Ar	11	1512.45A	-35.93	2.1483873082648692e-27
14521	2.11292e-11	Ar	11	940.141A	-35.93	2.1483873082648692e-27
14522	3.65911e-12	Zn	2	5428.77A	-35.93	2.1483873082648692e-27
14523	2.13118e-11	Cl	8	932.088A	-35.93	2.1483873082648692e-27
14524	3.19303e-11	K	10	622.119A	-35.93	2.1483873082648692e-27
14525	3.1829e-11	K	10	624.099A	-35.93	2.1483873082648692e-27
14526	3.71112e-12	Cl	8	5352.69A	-35.93	2.1483873082648692e-27
14527	3.9930800000000006e-12	Cl	8	4974.73A	-35.93	2.1483873082648692e-27
14528	1.85407e-11	Cl	8	1071.40A	-35.93	2.1483873082648692e-27
14529	9.46402e-13	Cl	8	2.09894m	-35.93	2.1483873082648692e-27
14530	1.98699e-15	N	6	999.727m	-35.93	2.1483873082648692e-27
14531	1.9911599999999998e-12	Cl	8	9976.31A	-35.93	2.1483873082648692e-27
14532	3.49791e-12	Cl	8	5678.95A	-35.93	2.1483873082648692e-27
14533	2.56183e-12	Cl	8	7754.01A	-35.93	2.1483873082648692e-27
14534	1.43952e-18	Mn	1	137.994c	-35.93	2.1483873082648692e-27
14535	1.76049e-11	Cl	8	1128.35A	-35.93	2.1483873082648692e-27
14536	1.04476e-12	Cl	8	1.90134m	-35.93	2.1483873082648692e-27
14537	1.61542e-12	Cl	8	1.22968m	-35.93	2.1483873082648692e-27
14538	3.84075e-11	Si	9	517.202A	-35.93	2.1483873082648692e-27
14539	1.98699e-15	N	6	999.727m	-35.93	2.1483873082648692e-27
14540	3.17734e-11	K	10	625.191A	-35.93	2.1483873082648692e-27
14541	2.92724e-12	Cl	8	6786.07A	-35.93	2.1483873082648692e-27
14542	3.98328e-11	Si	9	498.696A	-35.93	2.1483873082648692e-27
14543	9.3607e-13	Cl	8	2.12211m	-35.93	2.1483873082648692e-27
14544	3.8345099999999996e-12	Cl	8	5180.44A	-35.93	2.1483873082648692e-27
14545	2.5175100000000003e-13	Ar	11	7.89051m	-35.93	2.1483873082648692e-27
14546	3.80822e-11	K	10	521.621A	-35.93	2.1483873082648692e-27
14547	3.29363e-11	K	10	603.118A	-35.93	2.1483873082648692e-27
14548	4.7104e-11	K	10	421.715A	-35.93	2.1483873082648692e-27
14549	3.03304e-12	Zn	2	6549.36A	-35.93	2.1483873082648692e-27
14550	1.00661e-14	Zn	2	197.341m	-35.93	2.1483873082648692e-27
14551	4.64101e-13	Zn	2	4.28020m	-35.93	2.1483873082648692e-27
14552	2.0419e-11	Ar	10	972.844A	-35.93	2.1483873082648692e-27
14553	2.47863e-10	Ar	11	80.1430A	-35.93	2.1483873082648692e-27
14554	1.20354e-11	Ar	10	1650.51A	-35.93	2.1483873082648692e-27
14555	2.42557e-10	Ar	11	81.8960A	-35.93	2.1483873082648692e-27
14556	2.3115900000000002e-10	Ar	11	85.9340A	-35.93	2.1483873082648692e-27
14557	2.6874000000000005e-10	Ar	11	73.9170A	-35.93	2.1483873082648692e-27
14558	4.6379799999999997e-10	Ar	11	42.8300A	-35.93	2.1483873082648692e-27
14559	3.54253e-11	K	10	560.742A	-35.93	2.1483873082648692e-27
14560	3.34216e-11	K	10	594.361A	-35.93	2.1483873082648692e-27
14561	4.048769999999999e-10	Ar	11	49.0630A	-35.93	2.1483873082648692e-27
14562	3.91742e-10	Ar	11	50.7080A	-35.93	2.1483873082648692e-27
14563	3.83789e-12	Ar	11	5175.88A	-35.93	2.1483873082648692e-27
14564	1.4021899999999997e-10	Ar	11	141.667A	-35.93	2.1483873082648692e-27
14565	3.4821199999999994e-10	Ar	11	57.0470A	-35.93	2.1483873082648692e-27
14566	7.49411e-12	Ar	11	2650.68A	-35.93	2.1483873082648692e-27
14567	2.06259e-11	Ar	11	963.085A	-35.93	2.1483873082648692e-27
14568	2.08775e-11	Ar	11	951.475A	-35.93	2.1483873082648692e-27
14569	8.75367e-13	Zn	2	2.26927m	-35.93	2.1483873082648692e-27
14570	1.90123e-12	Zn	2	1.04482m	-35.93	2.1483873082648692e-27
14571	1.95113e-12	Zn	2	1.01810m	-35.93	2.1483873082648692e-27
14572	1.45204e-13	K	1	13.6804m	-35.93	2.1483873082648692e-27
14573	1.45204e-13	K	1	13.6804m	-35.93	2.1483873082648692e-27
14574	1.4499100000000002e-13	K	1	13.7005m	-35.93	2.1483873082648692e-27
14575	5.17288e-11	K	10	384.011A	-35.93	2.1483873082648692e-27
14576	1.91944e-18	Mn	1	103.491c	-35.93	2.1483873082648692e-27
14577	7.911360000000001e-10	N	6	25.1088A	-35.93	2.1483873082648692e-27
14578	5.9777e-11	Fe	9	332.310A	-35.93	2.1483873082648692e-27
14579	8.242510000000001e-16	Cl	15	2410.00m	-35.93	2.1483873082648692e-27
14580	8.80579e-18	Sc	1	22.5584c	-35.93	2.1483873082648692e-27
14581	7.194400000000001e-18	Sc	1	27.6110c	-35.93	2.1483873082648692e-27
14582	5.48321e-18	Sc	1	36.2278c	-35.93	2.1483873082648692e-27
14583	1.97534e-18	Cl	1	100.562c	-35.93	2.1483873082648692e-27
14584	6.812360000000001e-10	N	6	29.1594A	-35.93	2.1483873082648692e-27
14585	1.11125e-17	V	1	17.8757c	-35.93	2.1483873082648692e-27
14586	7.841480000000001e-10	N	6	25.3325A	-35.93	2.1483873082648692e-27
14587	7.91194e-10	N	6	25.1069A	-35.93	2.1483873082648692e-27
14588	7.82078e-13	K	8	2.53996m	-35.93	2.1483873082648692e-27
14589	1.6913e-11	Cl	7	1174.51A	-35.93	2.1483873082648692e-27
14590	5.841739999999999e-14	Cl	7	34.0043m	-35.93	2.1483873082648692e-27
14591	8.94741e-13	K	8	2.22014m	-35.93	2.1483873082648692e-27
14592	1.11093e-12	Si	7	1.78810m	-35.93	2.1483873082648692e-27
14593	3.9243e-13	Si	7	5.06191m	-35.93	2.1483873082648692e-27
14594	1.59555e-13	F	6	12.4499m	-35.93	2.1483873082648692e-27
14595	3.0302e-11	K	10	655.549A	-35.93	2.1483873082648692e-27
14596	4.42532e-11	Cl	8	448.881A	-35.93	2.1483873082648692e-27
14597	3.17124e-11	K	10	626.394A	-35.93	2.1483873082648692e-27
14598	2.43516e-11	Cl	8	815.734A	-35.93	2.1483873082648692e-27
14599	6.79335e-11	Si	9	292.410A	-35.93	2.1483873082648692e-27
14600	2.2809e-11	Cl	8	870.906A	-35.93	2.1483873082648692e-27
14601	2.30557e-11	Cl	8	861.586A	-35.93	2.1483873082648692e-27
14602	2.92095e-11	Cl	8	680.069A	-35.93	2.1483873082648692e-27
14603	3.57658e-15	Cl	7	555.404m	-35.93	2.1483873082648692e-27
14604	2.33571e-11	Fe	9	850.468A	-35.93	2.1483873082648692e-27
14605	2.8169599999999997e-12	Cl	7	7051.73A	-35.93	2.1483873082648692e-27
14606	7.91196e-10	N	6	25.1069A	-35.93	2.1483873082648692e-27
14607	2.6029500000000002e-14	K	8	76.3151m	-35.93	2.1483873082648692e-27
14608	2.4405e-18	Ti	1	81.3952c	-35.93	2.1483873082648692e-27
14609	7.63841e-11	Fe	9	260.060A	-35.93	2.1483873082648692e-27
14610	6.783960000000001e-10	N	6	29.2815A	-35.93	2.1483873082648692e-27
14611	5.18888e-11	Fe	9	382.828A	-35.93	2.1483873082648692e-27
14612	1.56972e-14	K	8	126.548m	-35.93	2.1483873082648692e-27
14613	7.52075e-13	Cl	6	2.64129m	-35.93	2.1483873082648692e-27
14614	4.3733599999999995e-13	Fe	9	4.54215m	-35.93	2.1483873082648692e-27
14615	2.98048e-15	Cl	6	666.485m	-35.93	2.1483873082648692e-27
14616	9.14014e-15	Cl	6	217.332m	-35.93	2.1483873082648692e-27
14617	4.17267e-14	K	8	47.6061m	-35.93	2.1483873082648692e-27
14618	6.15966e-15	Cl	6	322.493m	-35.93	2.1483873082648692e-27
14619	2.18077e-11	Fe	9	910.890A	-35.93	2.1483873082648692e-27
14620	6.763639999999999e-10	N	6	29.3695A	-35.93	2.1483873082648692e-27
14621	6.76884e-10	N	6	29.3469A	-35.93	2.1483873082648692e-27
14622	6.769460000000001e-10	N	6	29.3442A	-35.93	2.1483873082648692e-27
14623	6.78477e-10	N	6	29.2780A	-35.93	2.1483873082648692e-27
14624	2.0173699999999998e-18	Ti	1	98.4673c	-35.93	2.1483873082648692e-27
14625	2.8429e-18	B	1	69.8739c	-35.93	2.1483873082648692e-27
14626	9.94869e-19	Cl	1	199.669c	-35.93	2.1483873082648692e-27
14627	5.00526e-11	Fe	9	396.872A	-35.93	2.1483873082648692e-27
14628	8.441860000000001e-19	Cl	1	235.309c	-35.93	2.1483873082648692e-27
14629	1.4824000000000001e-18	Ti	1	134.002c	-35.93	2.1483873082648692e-27
14630	2.0404499999999998e-18	Ti	1	97.3532c	-35.93	2.1483873082648692e-27
14631	2.5636000000000004e-18	Ti	1	77.4866c	-35.93	2.1483873082648692e-27
14632	5.01739e-12	Cl	8	3959.12A	-35.93	2.1483873082648692e-27
14633	3.04188e-18	Ti	1	65.3033c	-35.93	2.1483873082648692e-27
14634	9.28445e-19	Ti	1	213.954c	-35.93	2.1483873082648692e-27
14635	7.52248e-11	Fe	9	264.068A	-35.93	2.1483873082648692e-27
14636	1.5048400000000002e-18	Ti	1	132.004c	-35.93	2.1483873082648692e-27
14637	7.91005e-10	N	6	25.1130A	-35.93	2.1483873082648692e-27
14638	2.35212e-11	Fe	9	844.535A	-35.93	2.1483873082648692e-27
14639	1.2518e-13	Si	10	15.8687m	-35.93	2.1483873082648692e-27
14640	9.89611e-16	Cl	15	2007.30m	-35.93	2.1483873082648692e-27
14641	1.14991e-11	Sc	10	1727.47A	-35.93	2.1483873082648692e-27
14642	1.66236e-11	Sc	10	1194.96A	-35.93	2.1483873082648692e-27
14643	1.66883e-11	Sc	10	1190.32A	-35.93	2.1483873082648692e-27
14644	5.192e-13	Sc	10	3.82598m	-35.93	2.1483873082648692e-27
14645	1.4934200000000001e-12	Sc	10	1.33013m	-35.93	2.1483873082648692e-27
14646	2.8016500000000002e-14	S	10	70.9028m	-35.93	2.1483873082648692e-27
14647	1.60696e-11	Sc	10	1236.16A	-35.93	2.1483873082648692e-27
14648	2.7988e-11	Sc	10	709.748A	-35.93	2.1483873082648692e-27
14649	4.93636e-11	Sc	10	402.411A	-35.93	2.1483873082648692e-27
14650	9.7422e-13	Sc	10	2.03901m	-35.93	2.1483873082648692e-27
14651	1.55126e-11	Sc	10	1280.54A	-35.93	2.1483873082648692e-27
14652	1.55505e-11	Sc	10	1277.42A	-35.93	2.1483873082648692e-27
14653	1.56153e-11	Sc	10	1272.12A	-35.93	2.1483873082648692e-27
14654	2.7469e-11	Sc	10	723.160A	-35.93	2.1483873082648692e-27
14655	1.7457700000000001e-12	S	10	1.13786m	-35.93	2.1483873082648692e-27
14656	2.21013e-12	S	10	8987.93A	-35.93	2.1483873082648692e-27
14657	5.53425e-12	Sc	8	3589.37A	-35.93	2.1483873082648692e-27
14658	1.85748e-17	V	1	10.6943c	-35.93	2.1483873082648692e-27
14659	5.52026e-12	Sc	8	3598.47A	-35.93	2.1483873082648692e-27
14660	1.78829e-15	Si	10	1110.81m	-35.93	2.1483873082648692e-27
14661	4.90389e-13	F	6	4.05076m	-35.93	2.1483873082648692e-27
14662	5.76225e-15	Si	10	344.734m	-35.93	2.1483873082648692e-27
14663	4.76082e-13	F	6	4.17248m	-35.93	2.1483873082648692e-27
14664	8.08185e-11	F	6	245.791A	-35.93	2.1483873082648692e-27
14665	4.7986e-19	Mn	1	413.964c	-35.93	2.1483873082648692e-27
14666	9.596540000000001e-19	Mn	1	206.996c	-35.93	2.1483873082648692e-27
14667	1.4306299999999998e-14	F	6	138.851m	-35.93	2.1483873082648692e-27
14668	1.45386e-11	Sc	10	1366.33A	-35.93	2.1483873082648692e-27
14669	1.45765e-11	Sc	10	1362.77A	-35.93	2.1483873082648692e-27
14670	6.47758e-14	Sc	10	30.6665m	-35.93	2.1483873082648692e-27
14671	2.46285e-18	Cr	1	80.6564c	-35.93	2.1483873082648692e-27
14672	2.10939e-12	K	8	9417.16A	-35.93	2.1483873082648692e-27
14673	1.51105e-18	Li	1	131.461c	-35.93	2.1483873082648692e-27
14674	2.36439e-11	Fe	9	840.151A	-35.93	2.1483873082648692e-27
14675	5.24128e-15	Si	14	379.000m	-35.93	2.1483873082648692e-27
14676	1.25756e-11	K	8	1579.60A	-35.93	2.1483873082648692e-27
14677	7.947949999999999e-16	Si	3	2499.32m	-35.93	2.1483873082648692e-27
14678	1.78829e-15	Si	3	1110.81m	-35.93	2.1483873082648692e-27
14679	1.47162e-11	Cl	7	1349.84A	-35.93	2.1483873082648692e-27
14680	4.6229599999999995e-12	F	6	4296.91A	-35.93	2.1483873082648692e-27
14681	1.1723200000000001e-14	Cl	7	169.445m	-35.93	2.1483873082648692e-27
14682	2.49376e-11	Cl	8	796.565A	-35.93	2.1483873082648692e-27
14683	1.4835599999999998e-17	V	1	13.3897c	-35.93	2.1483873082648692e-27
14684	1.46413e-11	Sc	10	1356.74A	-35.93	2.1483873082648692e-27
14685	1.35135e-15	Li	1	1469.97m	-35.93	2.1483873082648692e-27
14686	2.6495e-11	Sc	10	749.743A	-35.93	2.1483873082648692e-27
14687	3.07825e-12	Sc	10	6453.16A	-35.93	2.1483873082648692e-27
14688	3.63714e-11	Sc	10	546.156A	-35.93	2.1483873082648692e-27
14689	3.79515e-14	Sc	10	52.3418m	-35.93	2.1483873082648692e-27
14690	1.0272699999999999e-13	Sc	10	19.3371m	-35.93	2.1483873082648692e-27
14691	3.04605e-15	O	7	652.138m	-35.93	2.1483873082648692e-27
14692	1.19564e-11	Sc	10	1661.41A	-35.93	2.1483873082648692e-27
14693	1.19185e-11	Sc	10	1666.69A	-35.93	2.1483873082648692e-27
14694	1.18537e-11	Sc	10	1675.80A	-35.93	2.1483873082648692e-27
14695	3.0877600000000004e-13	Mg	1	6.43328m	-35.93	2.1483873082648692e-27
14696	8.8495e-13	Mg	1	2.24470m	-35.93	2.1483873082648692e-27
14697	8.849440000000001e-13	Mg	1	2.24471m	-35.93	2.1483873082648692e-27
14698	4.0813e-12	Cl	8	4867.19A	-35.93	2.1483873082648692e-27
14699	2.60494e-13	Fe	8	7.62570m	-35.93	2.1483873082648692e-27
14700	3.17319e-11	K	10	626.009A	-35.93	2.1483873082648692e-27
14701	5.8853e-11	Sc	10	337.527A	-35.93	2.1483873082648692e-27
14702	8.042719999999999e-10	O	7	24.6987A	-35.93	2.1483873082648692e-27
14703	8.042719999999999e-10	O	7	24.6987A	-35.93	2.1483873082648692e-27
14704	8.282819999999999e-10	O	7	23.9827A	-35.93	2.1483873082648692e-27
14705	8.041239999999999e-10	O	7	24.7032A	-35.93	2.1483873082648692e-27
14706	8.04043e-10	O	7	24.7057A	-35.93	2.1483873082648692e-27
14707	8.041860000000001e-10	O	7	24.7013A	-35.93	2.1483873082648692e-27
14708	8.04597e-10	O	7	24.6887A	-35.93	2.1483873082648692e-27
14709	8.04686e-10	O	7	24.6860A	-35.93	2.1483873082648692e-27
14710	8.05159e-10	O	7	24.6715A	-35.93	2.1483873082648692e-27
14711	8.279060000000001e-10	O	7	23.9936A	-35.93	2.1483873082648692e-27
14712	8.042480000000001e-10	O	7	24.6994A	-35.93	2.1483873082648692e-27
14713	7.747369999999999e-10	O	7	25.6403A	-35.93	2.1483873082648692e-27
14714	2.09528e-12	Fe	8	9480.58A	-35.93	2.1483873082648692e-27
14715	1.2222e-12	Mn	1	1.62530m	-35.93	2.1483873082648692e-27
14716	2.76132e-13	Mg	1	7.19383m	-35.93	2.1483873082648692e-27
14717	2.0714299999999998e-12	S	10	9589.71A	-35.93	2.1483873082648692e-27
14718	2.85739e-13	Mg	1	6.95195m	-35.93	2.1483873082648692e-27
14719	2.86394e-13	Mg	1	6.93605m	-35.93	2.1483873082648692e-27
14720	4.57529e-11	S	10	434.168A	-35.93	2.1483873082648692e-27
14721	2.87735e-13	Mg	1	6.90373m	-35.93	2.1483873082648692e-27
14722	2.76128e-13	Mg	1	7.19392m	-35.93	2.1483873082648692e-27
14723	5.30829e-11	S	10	374.216A	-35.93	2.1483873082648692e-27
14724	3.0877e-13	Mg	1	6.43341m	-35.93	2.1483873082648692e-27
14725	3.08774e-13	Mg	1	6.43334m	-35.93	2.1483873082648692e-27
14726	4.18626e-11	Sc	10	474.516A	-35.93	2.1483873082648692e-27
14727	5.48547e-11	Sc	10	362.129A	-35.93	2.1483873082648692e-27
14728	4.36629e-11	Sc	10	454.951A	-35.93	2.1483873082648692e-27
14729	8.03999e-10	O	7	24.7071A	-35.93	2.1483873082648692e-27
14730	7.91219e-10	O	7	25.1062A	-35.93	2.1483873082648692e-27
14731	7.7824e-10	O	7	25.5249A	-35.93	2.1483873082648692e-27
14732	8.794639999999999e-10	O	7	22.5870A	-35.93	2.1483873082648692e-27
14733	2.31047e-10	Mg	9	85.9758A	-35.93	2.1483873082648692e-27
14734	6.60141e-11	Fe	7	300.912A	-35.93	2.1483873082648692e-27
14735	4.09065e-12	Be	1	4856.06A	-35.93	2.1483873082648692e-27
14736	4.0905199999999994e-12	Be	1	4856.21A	-35.93	2.1483873082648692e-27
14737	4.09006e-12	Be	1	4856.77A	-35.93	2.1483873082648692e-27
14738	6.77677e-11	Fe	7	293.126A	-35.93	2.1483873082648692e-27
14739	1.1555e-11	Fe	7	1719.13A	-35.93	2.1483873082648692e-27
14740	2.892e-10	Mg	9	68.6876A	-35.93	2.1483873082648692e-27
14741	7.57638e-13	Al	6	2.62189m	-35.93	2.1483873082648692e-27
14742	8.289989999999998e-10	O	7	23.9620A	-35.93	2.1483873082648692e-27
14743	8.288989999999999e-10	O	7	23.9649A	-35.93	2.1483873082648692e-27
14744	8.302419999999999e-10	O	7	23.9261A	-35.93	2.1483873082648692e-27
14745	8.800760000000001e-10	O	7	22.5713A	-35.93	2.1483873082648692e-27
14746	8.28156e-10	O	7	23.9864A	-35.93	2.1483873082648692e-27
14747	8.802839999999999e-10	O	7	22.5660A	-35.93	2.1483873082648692e-27
14748	8.282789999999999e-10	O	7	23.9828A	-35.93	2.1483873082648692e-27
14749	8.820229999999999e-10	O	7	22.5215A	-35.93	2.1483873082648692e-27
14750	8.8537e-10	O	7	22.4363A	-35.93	2.1483873082648692e-27
14751	1.02633e-09	O	7	19.3548A	-35.93	2.1483873082648692e-27
14752	1.03487e-09	O	7	19.1952A	-35.93	2.1483873082648692e-27
14753	1.03498e-09	O	7	19.1931A	-35.93	2.1483873082648692e-27
14754	1.0349900000000002e-09	O	7	19.1929A	-35.93	2.1483873082648692e-27
14755	1.03444e-09	O	7	19.2031A	-35.93	2.1483873082648692e-27
14756	8.818739999999998e-10	O	7	22.5253A	-35.93	2.1483873082648692e-27
14757	1.0471e-09	O	7	18.9709A	-35.93	2.1483873082648692e-27
14758	8.2819e-10	O	7	23.9854A	-35.93	2.1483873082648692e-27
14759	5.54171e-13	Sc	10	3.58454m	-35.93	2.1483873082648692e-27
14760	1.2116e-12	Mn	1	1.63952m	-35.93	2.1483873082648692e-27
14761	2.3656900000000003e-10	Mg	9	83.9688A	-35.93	2.1483873082648692e-27
14762	7.10969e-11	Sc	10	279.400A	-35.93	2.1483873082648692e-27
14763	2.0958000000000001e-10	F	8	94.7822A	-35.93	2.1483873082648692e-27
14764	4.78694e-11	Mn	11	414.972A	-35.93	2.1483873082648692e-27
14765	1.01117e-09	F	8	19.6450A	-35.93	2.1483873082648692e-27
14766	1.97407e-14	Mn	1	100.627m	-35.93	2.1483873082648692e-27
14767	5.01774e-14	Mn	1	39.5885m	-35.93	2.1483873082648692e-27
14768	7.722319999999999e-10	O	7	25.7234A	-35.93	2.1483873082648692e-27
14769	8.93944e-13	Fe	8	2.22211m	-35.93	2.1483873082648692e-27
14770	1.1614200000000001e-12	Mn	1	1.71035m	-35.93	2.1483873082648692e-27
14771	3.38424e-14	Mn	1	58.6970m	-35.93	2.1483873082648692e-27
14772	3.58971e-11	Ni	11	553.373A	-35.93	2.1483873082648692e-27
14773	3.9313e-10	Ar	11	50.5290A	-35.93	2.1483873082648692e-27
14774	1.3111700000000001e-09	F	8	15.1502A	-35.93	2.1483873082648692e-27
14775	1.1123499999999998e-09	F	8	17.8581A	-35.93	2.1483873082648692e-27
14776	1.11221e-09	F	8	17.8604A	-35.93	2.1483873082648692e-27
14777	1.1158199999999998e-09	F	8	17.8026A	-35.93	2.1483873082648692e-27
14778	1.30159e-09	F	8	15.2617A	-35.93	2.1483873082648692e-27
14779	8.26215e-12	Ni	11	2404.27A	-35.93	2.1483873082648692e-27
14780	1.31135e-09	F	8	15.1480A	-35.93	2.1483873082648692e-27
14781	1.31138e-09	F	8	15.1477A	-35.93	2.1483873082648692e-27
14782	1.1097e-09	F	8	17.9007A	-35.93	2.1483873082648692e-27
14783	1.31089e-09	F	8	15.1534A	-35.93	2.1483873082648692e-27
14784	1.3254000000000002e-09	F	8	14.9875A	-35.93	2.1483873082648692e-27
14785	1.37102e-13	F	8	14.4888m	-35.93	2.1483873082648692e-27
14786	2.46698e-14	Ni	1	80.5212m	-35.93	2.1483873082648692e-27
14787	1.10956e-09	F	8	17.9030A	-35.93	2.1483873082648692e-27
14788	4.75689e-12	Ni	11	4175.93A	-35.93	2.1483873082648692e-27
14789	1.11006e-09	F	8	17.8949A	-35.93	2.1483873082648692e-27
14790	8.434760000000002e-14	O	5	23.5507m	-35.93	2.1483873082648692e-27
14791	2.99181e-13	Ni	11	6.63962m	-35.93	2.1483873082648692e-27
14792	6.59866e-11	Ni	11	301.038A	-35.93	2.1483873082648692e-27
14793	4.46019e-11	Sc	10	445.373A	-35.93	2.1483873082648692e-27
14794	5.92432e-11	Sc	10	335.304A	-35.93	2.1483873082648692e-27
14795	1.2283e-12	Mn	1	1.61723m	-35.93	2.1483873082648692e-27
14796	1.24075e-12	Mn	1	1.60100m	-35.93	2.1483873082648692e-27
14797	1.24195e-12	Mn	1	1.59946m	-35.93	2.1483873082648692e-27
14798	1.24529e-12	Mn	1	1.59517m	-35.93	2.1483873082648692e-27
14799	1.24544e-12	Mn	1	1.59497m	-35.93	2.1483873082648692e-27
14800	9.05994e-11	Sc	10	219.256A	-35.93	2.1483873082648692e-27
14801	1.73893e-10	S	10	114.234A	-35.93	2.1483873082648692e-27
14802	9.06642e-11	Sc	10	219.099A	-35.93	2.1483873082648692e-27
14803	1.9955300000000003e-15	Mg	1	995.447m	-35.93	2.1483873082648692e-27
14804	2.2379599999999998e-14	Mg	1	88.7613m	-35.93	2.1483873082648692e-27
14805	2.30308e-14	Mg	1	86.2518m	-35.93	2.1483873082648692e-27
14806	2.76126e-13	Mg	1	7.19399m	-35.93	2.1483873082648692e-27
14807	1.4624200000000001e-12	Ni	11	1.35832m	-35.93	2.1483873082648692e-27
14808	5.91784e-11	Sc	10	335.671A	-35.93	2.1483873082648692e-27
14809	1.5731e-12	P	8	1.26276m	-35.93	2.1483873082648692e-27
14810	1.20856e-12	Mn	1	1.64365m	-35.93	2.1483873082648692e-27
14811	7.833480000000001e-10	O	7	25.3584A	-35.93	2.1483873082648692e-27
14812	1.18836e-12	Mn	1	1.67158m	-35.93	2.1483873082648692e-27
14813	1.19511e-12	Mn	1	1.66215m	-35.93	2.1483873082648692e-27
14814	1.31117e-13	Be	2	15.1501m	-35.93	2.1483873082648692e-27
14815	1.9075e-14	Fe	8	104.138m	-35.93	2.1483873082648692e-27
14816	1.31278e-13	Be	2	15.1316m	-35.93	2.1483873082648692e-27
14817	1.31165e-13	Be	2	15.1446m	-35.93	2.1483873082648692e-27
14818	1.04256e-09	F	8	19.0536A	-35.93	2.1483873082648692e-27
14819	7.27842e-11	Ni	11	272.923A	-35.93	2.1483873082648692e-27
14820	1.10192e-11	Fe	7	1802.71A	-35.93	2.1483873082648692e-27
14821	2.31478e-10	Mg	9	85.8156A	-35.93	2.1483873082648692e-27
14822	7.00865e-12	Cl	8	2834.28A	-35.93	2.1483873082648692e-27
14823	2.1018400000000003e-12	Fe	7	9450.99A	-35.93	2.1483873082648692e-27
14824	1.29033e-10	Cl	10	153.948A	-35.93	2.1483873082648692e-27
14825	1.04873e-12	Cl	10	1.89414m	-35.93	2.1483873082648692e-27
14826	1.06582e-12	Cl	8	1.86377m	-35.93	2.1483873082648692e-27
14827	1.56143e-11	Cl	8	1272.20A	-35.93	2.1483873082648692e-27
14828	2.13204e-13	Cl	8	9.31712m	-35.93	2.1483873082648692e-27
14829	4.95157e-13	Cl	8	4.01175m	-35.93	2.1483873082648692e-27
14830	2.81954e-13	Cl	8	7.04530m	-35.93	2.1483873082648692e-27
14831	1.48306e-11	Cl	8	1339.42A	-35.93	2.1483873082648692e-27
14832	1.45487e-11	Cl	8	1365.37A	-35.93	2.1483873082648692e-27
14833	3.8399e-11	Si	9	517.317A	-35.93	2.1483873082648692e-27
14834	2.94334e-11	Si	9	674.896A	-35.93	2.1483873082648692e-27
14835	2.94206e-11	Si	9	675.188A	-35.93	2.1483873082648692e-27
14836	2.93918e-11	Si	9	675.849A	-35.93	2.1483873082648692e-27
14837	2.81134e-11	Si	9	706.584A	-35.93	2.1483873082648692e-27
14838	2.81007e-11	Si	9	706.904A	-35.93	2.1483873082648692e-27
14839	1.91481e-11	Si	9	1037.41A	-35.93	2.1483873082648692e-27
14840	7.94795e-17	C	5	2.49932c	-35.93	2.1483873082648692e-27
14841	5.70663e-13	Cl	8	3.48094m	-35.93	2.1483873082648692e-27
14842	1.39526e-12	Ar	11	1.42371m	-35.93	2.1483873082648692e-27
14843	2.62173e-11	S	10	757.686A	-35.93	2.1483873082648692e-27
14844	1.07337e-12	Sc	10	1.85066m	-35.93	2.1483873082648692e-27
14845	2.05773e-12	Fe	7	9653.59A	-35.93	2.1483873082648692e-27
14846	1.25776e-15	B	1	1579.35m	-35.93	2.1483873082648692e-27
14847	2.17973e-15	B	1	911.329m	-35.93	2.1483873082648692e-27
14848	9.21962e-16	B	1	2154.59m	-35.93	2.1483873082648692e-27
14849	1.9729400000000003e-12	B	1	1.00684m	-35.93	2.1483873082648692e-27
14850	1.97307e-12	B	1	1.00678m	-35.93	2.1483873082648692e-27
14851	1.9135e-11	Si	9	1038.12A	-35.93	2.1483873082648692e-27
14852	1.02568e-11	Si	9	1936.71A	-35.93	2.1483873082648692e-27
14853	8.54405e-15	Si	9	232.495m	-35.93	2.1483873082648692e-27
14854	1.66587e-11	Cl	8	1192.44A	-35.93	2.1483873082648692e-27
14855	7.57936e-12	Cl	8	2620.86A	-35.93	2.1483873082648692e-27
14856	5.7534e-11	Si	9	345.265A	-35.93	2.1483873082648692e-27
14857	8.07456e-12	Cl	8	2460.13A	-35.93	2.1483873082648692e-27
14858	2.26209e-11	Cl	8	878.148A	-35.93	2.1483873082648692e-27
14859	2.46784e-13	Cl	8	8.04934m	-35.93	2.1483873082648692e-27
14860	1.18285e-12	Cl	8	1.67937m	-35.93	2.1483873082648692e-27
14861	2.1292599999999998e-12	Cl	8	9329.28A	-35.93	2.1483873082648692e-27
14862	3.17403e-12	Cl	8	6258.44A	-35.93	2.1483873082648692e-27
14863	3.17672e-11	K	10	625.313A	-35.93	2.1483873082648692e-27
14864	4.23986e-12	Cl	8	4685.16A	-35.93	2.1483873082648692e-27
14865	2.11058e-12	Cl	8	9411.84A	-35.93	2.1483873082648692e-27
14866	7.38568e-14	Ca	7	26.8959m	-35.93	2.1483873082648692e-27
14867	7.838670000000001e-13	Cl	8	2.53416m	-35.93	2.1483873082648692e-27
14868	3.0919299999999996e-14	Ca	7	64.2462m	-35.93	2.1483873082648692e-27
14869	1.91265e-11	Si	9	1038.58A	-35.93	2.1483873082648692e-27
14870	1.03994e-11	Si	9	1910.15A	-35.93	2.1483873082648692e-27
14871	1.03069e-11	Si	9	1927.30A	-35.93	2.1483873082648692e-27
14872	1.02942e-11	Si	9	1929.68A	-35.93	2.1483873082648692e-27
14873	1.02856e-11	Si	9	1931.28A	-35.93	2.1483873082648692e-27
14874	2.23597e-10	Cl	10	88.8403A	-35.93	2.1483873082648692e-27
14875	2.9129299999999998e-12	Cl	10	6819.41A	-35.93	2.1483873082648692e-27
14876	1.02654e-11	Si	9	1935.10A	-35.93	2.1483873082648692e-27
14877	1.29929e-12	Si	9	1.52887m	-35.93	2.1483873082648692e-27
14878	1.00263e-12	Fe	9	1.98123m	-35.93	2.1483873082648692e-27
14879	4.1527999999999995e-14	Si	9	47.8339m	-35.93	2.1483873082648692e-27
14880	1.2716700000000001e-14	Si	9	156.207m	-35.93	2.1483873082648692e-27
14881	1.97313e-12	B	1	1.00675m	-35.93	2.1483873082648692e-27
14882	1.89142e-12	Fe	7	1.05024m	-35.93	2.1483873082648692e-27
14883	1.33086e-11	Fe	7	1492.60A	-35.93	2.1483873082648692e-27
14884	2.07223e-12	Fe	7	9586.02A	-35.93	2.1483873082648692e-27
14885	7.71116e-11	Fe	7	257.607A	-35.93	2.1483873082648692e-27
14886	8.272360000000001e-12	B	2	2401.31A	-35.93	2.1483873082648692e-27
14887	5.71094e-12	B	2	3478.32A	-35.93	2.1483873082648692e-27
14888	2.59894e-13	B	3	7.64329m	-35.93	2.1483873082648692e-27
14889	5.70828e-12	B	2	3479.94A	-35.93	2.1483873082648692e-27
14890	6.85787e-13	B	2	2.89659m	-35.93	2.1483873082648692e-27
14891	1.42417e-12	Na	2	1.39481m	-35.93	2.1483873082648692e-27
14892	4.41584e-13	Na	2	4.49845m	-35.93	2.1483873082648692e-27
14893	1.38177e-13	Na	2	14.3761m	-35.93	2.1483873082648692e-27
14894	1.44162e-11	Mg	5	1377.92A	-35.93	2.1483873082648692e-27
14895	9.98362e-14	Na	2	19.8971m	-35.93	2.1483873082648692e-27
14896	1.68695e-15	B	2	1177.54m	-35.93	2.1483873082648692e-27
14897	4.3425599999999995e-14	Na	2	45.7436m	-35.93	2.1483873082648692e-27
14898	2.66058e-15	B	2	746.622m	-35.93	2.1483873082648692e-27
14899	2.37028e-14	Na	2	83.8065m	-35.93	2.1483873082648692e-27
14900	1.13339e-10	Mg	6	175.266A	-35.93	2.1483873082648692e-27
14901	4.34753e-15	B	2	456.914m	-35.93	2.1483873082648692e-27
14902	6.81439e-13	B	2	2.91507m	-35.93	2.1483873082648692e-27
14903	6.841e-13	B	2	2.90374m	-35.93	2.1483873082648692e-27
14904	8.941429999999999e-15	Mg	6	222.162m	-35.93	2.1483873082648692e-27
14905	1.76584e-12	Fe	7	1.12493m	-35.93	2.1483873082648692e-27
14906	2.63365e-10	Mg	9	75.4256A	-35.93	2.1483873082648692e-27
14907	2.5890399999999997e-13	Mg	9	7.67252m	-35.93	2.1483873082648692e-27
14908	6.90278e-13	Mg	9	2.87775m	-35.93	2.1483873082648692e-27
14909	7.79793e-12	Mg	9	2547.40A	-35.93	2.1483873082648692e-27
14910	2.31737e-10	Mg	9	85.7198A	-35.93	2.1483873082648692e-27
14911	4.31374e-13	Mg	9	4.60493m	-35.93	2.1483873082648692e-27
14912	2.4396900000000003e-10	Mg	9	81.4221A	-35.93	2.1483873082648692e-27
14913	2.2394099999999996e-10	Mg	9	88.7038A	-35.93	2.1483873082648692e-27
14914	3.30278e-12	Fe	7	6014.46A	-35.93	2.1483873082648692e-27
14915	1.79383e-11	B	2	1107.38A	-35.93	2.1483873082648692e-27
14916	1.90234e-12	Fe	7	1.04421m	-35.93	2.1483873082648692e-27
14917	2.36863e-10	Mg	9	83.8646A	-35.93	2.1483873082648692e-27
14918	2.0516299999999997e-10	Mg	9	96.8228A	-35.93	2.1483873082648692e-27
14919	5.09269e-12	Mg	9	3900.58A	-35.93	2.1483873082648692e-27
14920	2.1062099999999998e-14	Fe	7	94.3139m	-35.93	2.1483873082648692e-27
14921	7.74924e-13	Mg	9	2.56341m	-35.93	2.1483873082648692e-27
14922	7.74924e-13	Mg	9	2.56341m	-35.93	2.1483873082648692e-27
14923	4.65949e-16	Be	1	4263.23m	-35.93	2.1483873082648692e-27
14924	1.9089e-12	Fe	7	1.04062m	-35.93	2.1483873082648692e-27
14925	2.901e-14	Fe	7	68.4745m	-35.93	2.1483873082648692e-27
14926	1.48229e-13	Fe	7	13.4012m	-35.93	2.1483873082648692e-27
14927	1.22273e-11	B	2	1624.60A	-35.93	2.1483873082648692e-27
14928	1.8777000000000002e-13	Fe	7	10.5791m	-35.93	2.1483873082648692e-27
14929	1.68006e-10	Fe	9	118.237A	-35.93	2.1483873082648692e-27
14930	9.636889999999999e-17	N	1	2.06129c	-35.93	2.1483873082648692e-27
14931	7.66977e-17	N	1	2.58997c	-35.93	2.1483873082648692e-27
14932	2.6744899999999996e-13	Al	6	7.42740m	-35.93	2.1483873082648692e-27
14933	2.04759e-12	Sc	10	9701.37A	-35.93	2.1483873082648692e-27
14934	5.62923e-14	Ni	1	35.2880m	-35.93	2.1483873082648692e-27
14935	2.39927e-13	Ni	1	8.27936m	-35.93	2.1483873082648692e-27
14936	3.4168199999999998e-15	Na	1	581.372m	-35.93	2.1483873082648692e-27
14937	2.5979900000000003e-12	Fe	7	7646.08A	-35.93	2.1483873082648692e-27
14938	7.66977e-14	Fe	7	25.8997m	-35.93	2.1483873082648692e-27
14939	1.78829e-14	Fe	7	111.081m	-35.93	2.1483873082648692e-27
14940	2.50507e-12	Ni	1	7929.69A	-35.93	2.1483873082648692e-27
14941	2.48618e-12	Ni	1	7989.94A	-35.93	2.1483873082648692e-27
14942	3.0276e-11	K	10	656.112A	-35.93	2.1483873082648692e-27


==> README.txt <==
Title: Absorption-based Circumgalactic Medium Line Emission Estimates
    Calculations use the Cloudy nebular code (Ferland et al. 1998, Ferland et al. 2017) (version c17.02)
Authors: Piacitelli D. R., Solhaug E., Faerman Y., McQuinn M.
Tables: UV/Optical Line Emission Fractions for Cooling CGM (Figure1)
===============================================================================================================================
File name description:  LINES_temperature_hydrogendensity_backgroundmodel.tsv
                        
                        ...a suffix of _col15.500 indicates a system of hydrogen column density 1e15.500cm-2
                        ...otherwise, the file name implies an optically thin system of hydrogen column density 1e10.500cm-2
                        ...the background models Q18 (fiducial) and Q14 come from Khaire & Srianand, 2019
-------------------------------------------------------------------------------------------------------------------------------
Column-by-column Description of files: LINES_1e4.5K_1e-4.0cm-3_Q18.tsv, etc... (all LINES_*.tsv files)
-------------------------------------------------------------------------------------------------------------------------------
    Column  Units           Label                   Explanations
-------------------------------------------------------------------------------------------------------------------------------
    1       [erg]           #enr                    energy level of transition
    2       []              element                 element producing the transition
    3       []              ion                     ionization level of element
    4       [A or m]        wavelength              emission line wavelength in Angstrom (A) or microns (m)
    5       [erg cm−2 s−1]  I(intrinsic)            intrinsic intensity of line - used for calculating the fractional emission
    6       []              fractional_emission     emission as a fraction of the total emission (1.00) of the CGM
-------------------------------------------------------------------------------------------------------------------------------
Note on Intrinsic intensity vs. Emergent intensity:
    Cloudy produces two categories of intensity in the output files: I(intrinsic) and I(emergent).
    These are identical for our calculations, so including emergent intensities in our data would be redundant.
    
    See the Cloudy manual "Hazy" (version c13.1) Part 2, Section 2.10 for definitions on intrinsic and emergent intensities.
